A data-based image representation for continuous-time LTI systems

We derive a numerically stable method to compute an image representation of an unknown linear system only from data, leveraging a continuous-time version of Willems et al.'s fundamental lemma. To this end, we use derivatives approximated by algebraic differentiators. Our novel image representation avoids solving differential-algebraic equations and significantly reduces computational complexity by eliminating redundant degrees of freedom corresponding to the number of unknown quantities to be identified. Simulation results confirm the effectiveness of the proposed approach, even in the presence of severe measurement disturbances.

==> figs/20251122_174404/lambda_1p00em08/noise_1p0000e-02/seed_1284858263/pe_input.dat <==
% Time u_pe
0.000000e+00 -1.206766e-01
1.000000e-03 -1.236991e-01
2.000000e-03 -1.267124e-01
3.000000e-03 -1.297168e-01
4.000000e-03 -1.327121e-01
5.000000e-03 -1.356984e-01
6.000000e-03 -1.386757e-01
7.000000e-03 -1.416439e-01
8.000000e-03 -1.446033e-01
9.000000e-03 -1.475536e-01
1.000000e-02 -1.504950e-01
1.100000e-02 -1.534275e-01
1.200000e-02 -1.563510e-01
1.300000e-02 -1.592657e-01
1.400000e-02 -1.621715e-01
1.500000e-02 -1.650684e-01
1.600000e-02 -1.679564e-01
1.700000e-02 -1.708356e-01
1.800000e-02 -1.737060e-01
1.900000e-02 -1.765676e-01
2.000000e-02 -1.794203e-01
2.100000e-02 -1.822643e-01
2.200000e-02 -1.850995e-01
2.300000e-02 -1.879260e-01
2.400000e-02 -1.907437e-01
2.500000e-02 -1.935528e-01
2.600000e-02 -1.963531e-01
2.700000e-02 -1.991447e-01
2.800000e-02 -2.019276e-01
2.900000e-02 -2.047019e-01
3.000000e-02 -2.074675e-01
3.100000e-02 -2.102245e-01
3.200000e-02 -2.129729e-01
3.300000e-02 -2.157126e-01
3.400000e-02 -2.184438e-01
3.500000e-02 -2.211665e-01
3.600000e-02 -2.238805e-01
3.700000e-02 -2.265860e-01
3.800000e-02 -2.292830e-01
3.900000e-02 -2.319715e-01
4.000000e-02 -2.346515e-01
4.100000e-02 -2.373230e-01
4.200000e-02 -2.399860e-01
4.300000e-02 -2.426406e-01
4.400000e-02 -2.452867e-01
4.500000e-02 -2.479245e-01
4.600000e-02 -2.505538e-01
4.700000e-02 -2.531747e-01
4.800000e-02 -2.557873e-01
4.900000e-02 -2.583915e-01
5.000000e-02 -2.609873e-01
5.100000e-02 -2.635748e-01
5.200000e-02 -2.661540e-01
5.300000e-02 -2.687249e-01
5.400000e-02 -2.712875e-01
5.500000e-02 -2.738418e-01
5.600000e-02 -2.763879e-01
5.700000e-02 -2.789258e-01
5.800000e-02 -2.814554e-01
5.900000e-02 -2.839768e-01
6.000000e-02 -2.864900e-01
6.100000e-02 -2.889950e-01
6.200000e-02 -2.914919e-01
6.300000e-02 -2.939806e-01
6.400000e-02 -2.964612e-01
6.500000e-02 -2.989336e-01
6.600000e-02 -3.013980e-01
6.700000e-02 -3.038542e-01
6.800000e-02 -3.063024e-01
6.900000e-02 -3.087425e-01
7.000000e-02 -3.111746e-01
7.100000e-02 -3.135987e-01
7.200000e-02 -3.160147e-01
7.300000e-02 -3.184227e-01
7.400000e-02 -3.208228e-01
7.500000e-02 -3.232149e-01
7.600000e-02 -3.255990e-01
7.700000e-02 -3.279752e-01
7.800000e-02 -3.303435e-01
7.900000e-02 -3.327038e-01
8.000000e-02 -3.350563e-01
8.100000e-02 -3.374009e-01
8.200000e-02 -3.397376e-01
8.300000e-02 -3.420665e-01
8.400000e-02 -3.443875e-01
8.500000e-02 -3.467007e-01
8.600000e-02 -3.490062e-01
8.700000e-02 -3.513038e-01
8.800000e-02 -3.535937e-01
8.900000e-02 -3.558758e-01
9.000000e-02 -3.581501e-01
9.100000e-02 -3.604168e-01
9.200000e-02 -3.626757e-01
9.300000e-02 -3.649269e-01
9.400000e-02 -3.671704e-01
9.500000e-02 -3.694063e-01
9.600000e-02 -3.716345e-01
9.700000e-02 -3.738551e-01
9.800000e-02 -3.760681e-01
9.900000e-02 -3.782734e-01
1.000000e-01 -3.804712e-01
1.010000e-01 -3.826614e-01
1.020000e-01 -3.848440e-01
1.030000e-01 -3.870191e-01
1.040000e-01 -3.891866e-01
1.050000e-01 -3.913467e-01
1.060000e-01 -3.934992e-01
1.070000e-01 -3.956443e-01
1.080000e-01 -3.977818e-01
1.090000e-01 -3.999119e-01
1.100000e-01 -4.020346e-01
1.110000e-01 -4.041499e-01
1.120000e-01 -4.062577e-01
1.130000e-01 -4.083582e-01
1.140000e-01 -4.104512e-01
1.150000e-01 -4.125369e-01
1.160000e-01 -4.146153e-01
1.170000e-01 -4.166863e-01
1.180000e-01 -4.187500e-01
1.190000e-01 -4.208064e-01
1.200000e-01 -4.228555e-01
1.210000e-01 -4.248973e-01
1.220000e-01 -4.269319e-01
1.230000e-01 -4.289592e-01
1.240000e-01 -4.309793e-01
1.250000e-01 -4.329922e-01
1.260000e-01 -4.349978e-01
1.270000e-01 -4.369963e-01
1.280000e-01 -4.389877e-01
1.290000e-01 -4.409718e-01
1.300000e-01 -4.429489e-01
1.310000e-01 -4.449188e-01
1.320000e-01 -4.468815e-01
1.330000e-01 -4.488372e-01
1.340000e-01 -4.507859e-01
1.350000e-01 -4.527274e-01
1.360000e-01 -4.546619e-01
1.370000e-01 -4.565894e-01
1.380000e-01 -4.585099e-01
1.390000e-01 -4.604233e-01
1.400000e-01 -4.623298e-01
1.410000e-01 -4.642292e-01
1.420000e-01 -4.661218e-01
1.430000e-01 -4.680073e-01
1.440000e-01 -4.698860e-01
1.450000e-01 -4.717577e-01
1.460000e-01 -4.736226e-01
1.470000e-01 -4.754805e-01
1.480000e-01 -4.773316e-01
1.490000e-01 -4.791758e-01
1.500000e-01 -4.810132e-01
1.510000e-01 -4.828438e-01
1.520000e-01 -4.846675e-01
1.530000e-01 -4.864845e-01
1.540000e-01 -4.882947e-01
1.550000e-01 -4.900981e-01
1.560000e-01 -4.918947e-01
1.570000e-01 -4.936847e-01
1.580000e-01 -4.954679e-01
1.590000e-01 -4.972444e-01
1.600000e-01 -4.990142e-01
1.610000e-01 -5.007773e-01
1.620000e-01 -5.025338e-01
1.630000e-01 -5.042836e-01
1.640000e-01 -5.060268e-01
1.650000e-01 -5.077634e-01
1.660000e-01 -5.094934e-01
1.670000e-01 -5.112168e-01
1.680000e-01 -5.129336e-01
1.690000e-01 -5.146439e-01
1.700000e-01 -5.163476e-01
1.710000e-01 -5.180448e-01
1.720000e-01 -5.197355e-01
1.730000e-01 -5.214196e-01
1.740000e-01 -5.230974e-01
1.750000e-01 -5.247686e-01
1.760000e-01 -5.264334e-01
1.770000e-01 -5.280917e-01
1.780000e-01 -5.297436e-01
1.790000e-01 -5.313892e-01
1.800000e-01 -5.330283e-01
1.810000e-01 -5.346610e-01
1.820000e-01 -5.362874e-01
1.830000e-01 -5.379074e-01
1.840000e-01 -5.395211e-01
1.850000e-01 -5.411285e-01
1.860000e-01 -5.427296e-01
1.870000e-01 -5.443243e-01
1.880000e-01 -5.459128e-01
1.890000e-01 -5.474951e-01
1.900000e-01 -5.490711e-01
1.910000e-01 -5.506408e-01
1.920000e-01 -5.522044e-01
1.930000e-01 -5.537617e-01
1.940000e-01 -5.553129e-01
1.950000e-01 -5.568579e-01
1.960000e-01 -5.583967e-01
1.970000e-01 -5.599294e-01
1.980000e-01 -5.614559e-01
1.990000e-01 -5.629764e-01
2.000000e-01 -5.644907e-01
2.010000e-01 -5.659989e-01
2.020000e-01 -5.675011e-01
2.030000e-01 -5.689973e-01
2.040000e-01 -5.704873e-01
2.050000e-01 -5.719714e-01
2.060000e-01 -5.734495e-01
2.070000e-01 -5.749215e-01
2.080000e-01 -5.763876e-01
2.090000e-01 -5.778477e-01
2.100000e-01 -5.793018e-01
2.110000e-01 -5.807500e-01
2.120000e-01 -5.821923e-01
2.130000e-01 -5.836287e-01
2.140000e-01 -5.850592e-01
2.150000e-01 -5.864838e-01
2.160000e-01 -5.879025e-01
2.170000e-01 -5.893154e-01
2.180000e-01 -5.907224e-01
2.190000e-01 -5.921236e-01
2.200000e-01 -5.935190e-01
2.210000e-01 -5.949086e-01
2.220000e-01 -5.962925e-01
2.230000e-01 -5.976705e-01
2.240000e-01 -5.990429e-01
2.250000e-01 -6.004095e-01
2.260000e-01 -6.017703e-01
2.270000e-01 -6.031255e-01
2.280000e-01 -6.044749e-01
2.290000e-01 -6.058187e-01
2.300000e-01 -6.071568e-01
2.310000e-01 -6.084893e-01
2.320000e-01 -6.098161e-01
2.330000e-01 -6.111373e-01
2.340000e-01 -6.124529e-01
2.350000e-01 -6.137630e-01
2.360000e-01 -6.150674e-01
2.370000e-01 -6.163663e-01
2.380000e-01 -6.176596e-01
2.390000e-01 -6.189474e-01
2.400000e-01 -6.202296e-01
2.410000e-01 -6.215064e-01
2.420000e-01 -6.227776e-01
2.430000e-01 -6.240434e-01
2.440000e-01 -6.253038e-01
2.450000e-01 -6.265586e-01
2.460000e-01 -6.278081e-01
2.470000e-01 -6.290521e-01
2.480000e-01 -6.302907e-01
2.490000e-01 -6.315239e-01
2.500000e-01 -6.327517e-01
2.510000e-01 -6.339742e-01
2.520000e-01 -6.351913e-01
2.530000e-01 -6.364031e-01
2.540000e-01 -6.376096e-01
2.550000e-01 -6.388107e-01
2.560000e-01 -6.400066e-01
2.570000e-01 -6.411972e-01
2.580000e-01 -6.423825e-01
2.590000e-01 -6.435626e-01
2.600000e-01 -6.447374e-01
2.610000e-01 -6.459070e-01
2.620000e-01 -6.470714e-01
2.630000e-01 -6.482306e-01
2.640000e-01 -6.493846e-01
2.650000e-01 -6.505335e-01
2.660000e-01 -6.516772e-01
2.670000e-01 -6.528157e-01
2.680000e-01 -6.539491e-01
2.690000e-01 -6.550775e-01
2.700000e-01 -6.562007e-01
2.710000e-01 -6.573188e-01
2.720000e-01 -6.584319e-01
2.730000e-01 -6.595399e-01
2.740000e-01 -6.606429e-01
2.750000e-01 -6.617408e-01
2.760000e-01 -6.628338e-01
2.770000e-01 -6.639217e-01
2.780000e-01 -6.650046e-01
2.790000e-01 -6.660826e-01
2.800000e-01 -6.671556e-01
2.810000e-01 -6.682237e-01
2.820000e-01 -6.692868e-01
2.830000e-01 -6.703451e-01
2.840000e-01 -6.713984e-01
2.850000e-01 -6.724468e-01
2.860000e-01 -6.734904e-01
2.870000e-01 -6.745291e-01
2.880000e-01 -6.755629e-01
2.890000e-01 -6.765919e-01
2.900000e-01 -6.776161e-01
2.910000e-01 -6.786355e-01
2.920000e-01 -6.796501e-01
2.930000e-01 -6.806599e-01
2.940000e-01 -6.816649e-01
2.950000e-01 -6.826652e-01
2.960000e-01 -6.836608e-01
2.970000e-01 -6.846516e-01
2.980000e-01 -6.856377e-01
2.990000e-01 -6.866191e-01
3.000000e-01 -6.875959e-01
3.010000e-01 -6.885679e-01
3.020000e-01 -6.895353e-01
3.030000e-01 -6.904981e-01
3.040000e-01 -6.914562e-01
3.050000e-01 -6.924098e-01
3.060000e-01 -6.933587e-01
3.070000e-01 -6.943030e-01
3.080000e-01 -6.952428e-01
3.090000e-01 -6.961779e-01
3.100000e-01 -6.971086e-01
3.110000e-01 -6.980347e-01
3.120000e-01 -6.989563e-01
3.130000e-01 -6.998733e-01
3.140000e-01 -7.007859e-01
3.150000e-01 -7.016940e-01
3.160000e-01 -7.025977e-01
3.170000e-01 -7.034968e-01
3.180000e-01 -7.043916e-01
3.190000e-01 -7.052819e-01
3.200000e-01 -7.061678e-01
3.210000e-01 -7.070492e-01
3.220000e-01 -7.079263e-01
3.230000e-01 -7.087991e-01
3.240000e-01 -7.096674e-01
3.250000e-01 -7.105314e-01
3.260000e-01 -7.113911e-01
3.270000e-01 -7.122465e-01
3.280000e-01 -7.130975e-01
3.290000e-01 -7.139443e-01
3.300000e-01 -7.147867e-01
3.310000e-01 -7.156249e-01
3.320000e-01 -7.164589e-01
3.330000e-01 -7.172886e-01
3.340000e-01 -7.181141e-01
3.350000e-01 -7.189353e-01
3.360000e-01 -7.197524e-01
3.370000e-01 -7.205652e-01
3.380000e-01 -7.213739e-01
3.390000e-01 -7.221784e-01
3.400000e-01 -7.229788e-01
3.410000e-01 -7.237750e-01
3.420000e-01 -7.245671e-01
3.430000e-01 -7.253551e-01
3.440000e-01 -7.261390e-01
3.450000e-01 -7.269188e-01
3.460000e-01 -7.276946e-01
3.470000e-01 -7.284663e-01
3.480000e-01 -7.292339e-01
3.490000e-01 -7.299975e-01
3.500000e-01 -7.307570e-01
3.510000e-01 -7.315126e-01
3.520000e-01 -7.322642e-01
3.530000e-01 -7.330118e-01
3.540000e-01 -7.337554e-01
3.550000e-01 -7.344950e-01
3.560000e-01 -7.352307e-01
3.570000e-01 -7.359625e-01
3.580000e-01 -7.366904e-01
3.590000e-01 -7.374143e-01
3.600000e-01 -7.381344e-01
3.610000e-01 -7.388506e-01
3.620000e-01 -7.395629e-01
3.630000e-01 -7.402714e-01
3.640000e-01 -7.409760e-01
3.650000e-01 -7.416768e-01
3.660000e-01 -7.423737e-01
3.670000e-01 -7.430669e-01
3.680000e-01 -7.437563e-01
3.690000e-01 -7.444419e-01
3.700000e-01 -7.451237e-01
3.710000e-01 -7.458018e-01
3.720000e-01 -7.464761e-01
3.730000e-01 -7.471467e-01
3.740000e-01 -7.478136e-01
3.750000e-01 -7.484768e-01
3.760000e-01 -7.491363e-01
3.770000e-01 -7.497921e-01
3.780000e-01 -7.504442e-01
3.790000e-01 -7.510927e-01
3.800000e-01 -7.517376e-01
3.810000e-01 -7.523788e-01
3.820000e-01 -7.530164e-01
3.830000e-01 -7.536504e-01
3.840000e-01 -7.542808e-01
3.850000e-01 -7.549076e-01
3.860000e-01 -7.555309e-01
3.870000e-01 -7.561506e-01
3.880000e-01 -7.567667e-01
3.890000e-01 -7.573794e-01
3.900000e-01 -7.579885e-01
3.910000e-01 -7.585941e-01
3.920000e-01 -7.591962e-01
3.930000e-01 -7.597949e-01
3.940000e-01 -7.603900e-01
3.950000e-01 -7.609817e-01
3.960000e-01 -7.615700e-01
3.970000e-01 -7.621548e-01
3.980000e-01 -7.627362e-01
3.990000e-01 -7.633142e-01
4.000000e-01 -7.638889e-01
4.010000e-01 -7.644601e-01
4.020000e-01 -7.650279e-01
4.030000e-01 -7.655924e-01
4.040000e-01 -7.661536e-01
4.050000e-01 -7.667114e-01
4.060000e-01 -7.672659e-01
4.070000e-01 -7.678170e-01
4.080000e-01 -7.683649e-01
4.090000e-01 -7.689095e-01
4.100000e-01 -7.694508e-01
4.110000e-01 -7.699888e-01
4.120000e-01 -7.705236e-01
4.130000e-01 -7.710552e-01
4.140000e-01 -7.715835e-01
4.150000e-01 -7.721086e-01
4.160000e-01 -7.726305e-01
4.170000e-01 -7.731492e-01
4.180000e-01 -7.736648e-01
4.190000e-01 -7.741771e-01
4.200000e-01 -7.746863e-01
4.210000e-01 -7.751924e-01
4.220000e-01 -7.756953e-01
4.230000e-01 -7.761951e-01
4.240000e-01 -7.766918e-01
4.250000e-01 -7.771854e-01
4.260000e-01 -7.776759e-01
4.270000e-01 -7.781633e-01
4.280000e-01 -7.786477e-01
4.290000e-01 -7.791290e-01
4.300000e-01 -7.796073e-01
4.310000e-01 -7.800825e-01
4.320000e-01 -7.805548e-01
4.330000e-01 -7.810240e-01
4.340000e-01 -7.814902e-01
4.350000e-01 -7.819534e-01
4.360000e-01 -7.824137e-01
4.370000e-01 -7.828710e-01
4.380000e-01 -7.833254e-01
4.390000e-01 -7.837768e-01
4.400000e-01 -7.842253e-01
4.410000e-01 -7.846709e-01
4.420000e-01 -7.851136e-01
4.430000e-01 -7.855534e-01
4.440000e-01 -7.859903e-01
4.450000e-01 -7.864244e-01
4.460000e-01 -7.868556e-01
4.470000e-01 -7.872839e-01
4.480000e-01 -7.877094e-01
4.490000e-01 -7.881321e-01
4.500000e-01 -7.885520e-01
4.510000e-01 -7.889690e-01
4.520000e-01 -7.893833e-01
4.530000e-01 -7.897948e-01
4.540000e-01 -7.902036e-01
4.550000e-01 -7.906095e-01
4.560000e-01 -7.910128e-01
4.570000e-01 -7.914133e-01
4.580000e-01 -7.918111e-01
4.590000e-01 -7.922061e-01
4.600000e-01 -7.925985e-01
4.610000e-01 -7.929882e-01
4.620000e-01 -7.933752e-01
4.630000e-01 -7.937595e-01
4.640000e-01 -7.941412e-01
4.650000e-01 -7.945202e-01
4.660000e-01 -7.948966e-01
4.670000e-01 -7.952704e-01
4.680000e-01 -7.956415e-01
4.690000e-01 -7.960101e-01
4.700000e-01 -7.963761e-01
4.710000e-01 -7.967395e-01
4.720000e-01 -7.971003e-01
4.730000e-01 -7.974585e-01
4.740000e-01 -7.978142e-01
4.750000e-01 -7.981674e-01
4.760000e-01 -7.985181e-01
4.770000e-01 -7.988662e-01
4.780000e-01 -7.992118e-01
4.790000e-01 -7.995550e-01
4.800000e-01 -7.998956e-01
4.810000e-01 -8.002338e-01
4.820000e-01 -8.005695e-01
4.830000e-01 -8.009028e-01
4.840000e-01 -8.012336e-01
4.850000e-01 -8.015620e-01
4.860000e-01 -8.018880e-01
4.870000e-01 -8.022115e-01
4.880000e-01 -8.025327e-01
4.890000e-01 -8.028515e-01
4.900000e-01 -8.031679e-01
4.910000e-01 -8.034819e-01
4.920000e-01 -8.037936e-01
4.930000e-01 -8.041030e-01
4.940000e-01 -8.044100e-01
4.950000e-01 -8.047147e-01
4.960000e-01 -8.050170e-01
4.970000e-01 -8.053171e-01
4.980000e-01 -8.056148e-01
4.990000e-01 -8.059103e-01
5.000000e-01 -8.062035e-01
5.010000e-01 -8.064945e-01
5.020000e-01 -8.067832e-01
5.030000e-01 -8.070696e-01
5.040000e-01 -8.073539e-01
5.050000e-01 -8.076359e-01
5.060000e-01 -8.079156e-01
5.070000e-01 -8.081932e-01
5.080000e-01 -8.084686e-01
5.090000e-01 -8.087418e-01
5.100000e-01 -8.090129e-01
5.110000e-01 -8.092818e-01
5.120000e-01 -8.095485e-01
5.130000e-01 -8.098131e-01
5.140000e-01 -8.100756e-01
5.150000e-01 -8.103359e-01
5.160000e-01 -8.105941e-01
5.170000e-01 -8.108503e-01
5.180000e-01 -8.111043e-01
5.190000e-01 -8.113563e-01
5.200000e-01 -8.116062e-01
5.210000e-01 -8.118540e-01
5.220000e-01 -8.120998e-01
5.230000e-01 -8.123435e-01
5.240000e-01 -8.125852e-01
5.250000e-01 -8.128249e-01
5.260000e-01 -8.130626e-01
5.270000e-01 -8.132982e-01
5.280000e-01 -8.135319e-01
5.290000e-01 -8.137636e-01
5.300000e-01 -8.139934e-01
5.310000e-01 -8.142211e-01
5.320000e-01 -8.144469e-01
5.330000e-01 -8.146708e-01
5.340000e-01 -8.148927e-01
5.350000e-01 -8.151128e-01
5.360000e-01 -8.153308e-01
5.370000e-01 -8.155470e-01
5.380000e-01 -8.157613e-01
5.390000e-01 -8.159738e-01
5.400000e-01 -8.161843e-01
5.410000e-01 -8.163930e-01
5.420000e-01 -8.165998e-01
5.430000e-01 -8.168048e-01
5.440000e-01 -8.170079e-01
5.450000e-01 -8.172092e-01
5.460000e-01 -8.174087e-01
5.470000e-01 -8.176063e-01
5.480000e-01 -8.178022e-01
5.490000e-01 -8.179963e-01
5.500000e-01 -8.181886e-01
5.510000e-01 -8.183791e-01
5.520000e-01 -8.185679e-01
5.530000e-01 -8.187549e-01
5.540000e-01 -8.189402e-01
5.550000e-01 -8.191237e-01
5.560000e-01 -8.193055e-01
5.570000e-01 -8.194856e-01
5.580000e-01 -8.196640e-01
5.590000e-01 -8.198407e-01
5.600000e-01 -8.200157e-01
5.610000e-01 -8.201890e-01
5.620000e-01 -8.203607e-01
5.630000e-01 -8.205307e-01
5.640000e-01 -8.206990e-01
5.650000e-01 -8.208657e-01
5.660000e-01 -8.210307e-01
5.670000e-01 -8.211942e-01
5.680000e-01 -8.213560e-01
5.690000e-01 -8.215162e-01
5.700000e-01 -8.216748e-01
5.710000e-01 -8.218318e-01
5.720000e-01 -8.219873e-01
5.730000e-01 -8.221411e-01
5.740000e-01 -8.222934e-01
5.750000e-01 -8.224442e-01
5.760000e-01 -8.225934e-01
5.770000e-01 -8.227411e-01
5.780000e-01 -8.228872e-01
5.790000e-01 -8.230318e-01
5.800000e-01 -8.231749e-01
5.810000e-01 -8.233165e-01
5.820000e-01 -8.234567e-01
5.830000e-01 -8.235953e-01
5.840000e-01 -8.237325e-01
5.850000e-01 -8.238681e-01
5.860000e-01 -8.240024e-01
5.870000e-01 -8.241352e-01
5.880000e-01 -8.242665e-01
5.890000e-01 -8.243964e-01
5.900000e-01 -8.245249e-01
5.910000e-01 -8.246520e-01
5.920000e-01 -8.247777e-01
5.930000e-01 -8.249019e-01
5.940000e-01 -8.250248e-01
5.950000e-01 -8.251463e-01
5.960000e-01 -8.252664e-01
5.970000e-01 -8.253852e-01
5.980000e-01 -8.255026e-01
5.990000e-01 -8.256186e-01
6.000000e-01 -8.257334e-01
6.010000e-01 -8.258468e-01
6.020000e-01 -8.259588e-01
6.030000e-01 -8.260696e-01
6.040000e-01 -8.261790e-01
6.050000e-01 -8.262872e-01
6.060000e-01 -8.263940e-01
6.070000e-01 -8.264996e-01
6.080000e-01 -8.266039e-01
6.090000e-01 -8.267069e-01
6.100000e-01 -8.268087e-01
6.110000e-01 -8.269092e-01
6.120000e-01 -8.270085e-01
6.130000e-01 -8.271066e-01
6.140000e-01 -8.272034e-01
6.150000e-01 -8.272990e-01
6.160000e-01 -8.273935e-01
6.170000e-01 -8.274867e-01
6.180000e-01 -8.275787e-01
6.190000e-01 -8.276695e-01
6.200000e-01 -8.277592e-01
6.210000e-01 -8.278477e-01
6.220000e-01 -8.279350e-01
6.230000e-01 -8.280212e-01
6.240000e-01 -8.281062e-01
6.250000e-01 -8.281901e-01
6.260000e-01 -8.282728e-01
6.270000e-01 -8.283545e-01
6.280000e-01 -8.284350e-01
6.290000e-01 -8.285144e-01
6.300000e-01 -8.285927e-01
6.310000e-01 -8.286700e-01
6.320000e-01 -8.287461e-01
6.330000e-01 -8.288212e-01
6.340000e-01 -8.288952e-01
6.350000e-01 -8.289681e-01
6.360000e-01 -8.290400e-01
6.370000e-01 -8.291109e-01
6.380000e-01 -8.291807e-01
6.390000e-01 -8.292495e-01
6.400000e-01 -8.293172e-01
6.410000e-01 -8.293840e-01
6.420000e-01 -8.294497e-01
6.430000e-01 -8.295144e-01
6.440000e-01 -8.295782e-01
6.450000e-01 -8.296409e-01
6.460000e-01 -8.297027e-01
6.470000e-01 -8.297635e-01
6.480000e-01 -8.298234e-01
6.490000e-01 -8.298823e-01
6.500000e-01 -8.299402e-01
6.510000e-01 -8.299972e-01
6.520000e-01 -8.300533e-01
6.530000e-01 -8.301084e-01
6.540000e-01 -8.301627e-01
6.550000e-01 -8.302160e-01
6.560000e-01 -8.302684e-01
6.570000e-01 -8.303199e-01
6.580000e-01 -8.303705e-01
6.590000e-01 -8.304203e-01
6.600000e-01 -8.304691e-01
6.610000e-01 -8.305171e-01
6.620000e-01 -8.305642e-01
6.630000e-01 -8.306105e-01
6.640000e-01 -8.306560e-01
6.650000e-01 -8.307005e-01
6.660000e-01 -8.307443e-01
6.670000e-01 -8.307872e-01
6.680000e-01 -8.308293e-01
6.690000e-01 -8.308706e-01
6.700000e-01 -8.309111e-01
6.710000e-01 -8.309508e-01
6.720000e-01 -8.309897e-01
6.730000e-01 -8.310278e-01
6.740000e-01 -8.310652e-01
6.750000e-01 -8.311017e-01
6.760000e-01 -8.311375e-01
6.770000e-01 -8.311726e-01
6.780000e-01 -8.312068e-01
6.790000e-01 -8.312404e-01
6.800000e-01 -8.312732e-01
6.810000e-01 -8.313053e-01
6.820000e-01 -8.313366e-01
6.830000e-01 -8.313672e-01
6.840000e-01 -8.313972e-01
6.850000e-01 -8.314264e-01
6.860000e-01 -8.314549e-01
6.870000e-01 -8.314827e-01
6.880000e-01 -8.315099e-01
6.890000e-01 -8.315363e-01
6.900000e-01 -8.315621e-01
6.910000e-01 -8.315872e-01
6.920000e-01 -8.316117e-01
6.930000e-01 -8.316355e-01
6.940000e-01 -8.316587e-01
6.950000e-01 -8.316812e-01
6.960000e-01 -8.317031e-01
6.970000e-01 -8.317244e-01
6.980000e-01 -8.317450e-01
6.990000e-01 -8.317650e-01
7.000000e-01 -8.317844e-01
7.010000e-01 -8.318033e-01
7.020000e-01 -8.318215e-01
7.030000e-01 -8.318391e-01
7.040000e-01 -8.318562e-01
7.050000e-01 -8.318726e-01
7.060000e-01 -8.318885e-01
7.070000e-01 -8.319039e-01
7.080000e-01 -8.319186e-01
7.090000e-01 -8.319329e-01
7.100000e-01 -8.319465e-01
7.110000e-01 -8.319597e-01
7.120000e-01 -8.319723e-01
7.130000e-01 -8.319844e-01
7.140000e-01 -8.319959e-01
7.150000e-01 -8.320069e-01
7.160000e-01 -8.320175e-01
7.170000e-01 -8.320275e-01
7.180000e-01 -8.320370e-01
7.190000e-01 -8.320460e-01
7.200000e-01 -8.320546e-01
7.210000e-01 -8.320626e-01
7.220000e-01 -8.320702e-01
7.230000e-01 -8.320773e-01
7.240000e-01 -8.320840e-01
7.250000e-01 -8.320902e-01
7.260000e-01 -8.320959e-01
7.270000e-01 -8.321012e-01
7.280000e-01 -8.321060e-01
7.290000e-01 -8.321105e-01
7.300000e-01 -8.321145e-01
7.310000e-01 -8.321180e-01
7.320000e-01 -8.321212e-01
7.330000e-01 -8.321239e-01
7.340000e-01 -8.321262e-01
7.350000e-01 -8.321282e-01
7.360000e-01 -8.321297e-01
7.370000e-01 -8.321308e-01
7.380000e-01 -8.321316e-01
7.390000e-01 -8.321319e-01
7.400000e-01 -8.321320e-01
7.410000e-01 -8.321316e-01
7.420000e-01 -8.321309e-01
7.430000e-01 -8.321298e-01
7.440000e-01 -8.321283e-01
7.450000e-01 -8.321265e-01
7.460000e-01 -8.321244e-01
7.470000e-01 -8.321219e-01
7.480000e-01 -8.321191e-01
7.490000e-01 -8.321160e-01
7.500000e-01 -8.321126e-01
7.510000e-01 -8.321088e-01
7.520000e-01 -8.321048e-01
7.530000e-01 -8.321004e-01
7.540000e-01 -8.320957e-01
7.550000e-01 -8.320908e-01
7.560000e-01 -8.320855e-01
7.570000e-01 -8.320800e-01
7.580000e-01 -8.320741e-01
7.590000e-01 -8.320681e-01
7.600000e-01 -8.320617e-01
7.610000e-01 -8.320551e-01
7.620000e-01 -8.320482e-01
7.630000e-01 -8.320410e-01
7.640000e-01 -8.320337e-01
7.650000e-01 -8.320260e-01
7.660000e-01 -8.320182e-01
7.670000e-01 -8.320101e-01
7.680000e-01 -8.320017e-01
7.690000e-01 -8.319932e-01
7.700000e-01 -8.319844e-01
7.710000e-01 -8.319754e-01
7.720000e-01 -8.319662e-01
7.730000e-01 -8.319568e-01
7.740000e-01 -8.319472e-01
7.750000e-01 -8.319374e-01
7.760000e-01 -8.319274e-01
7.770000e-01 -8.319172e-01
7.780000e-01 -8.319068e-01
7.790000e-01 -8.318963e-01
7.800000e-01 -8.318856e-01
7.810000e-01 -8.318747e-01
7.820000e-01 -8.318637e-01
7.830000e-01 -8.318525e-01
7.840000e-01 -8.318411e-01
7.850000e-01 -8.318296e-01
7.860000e-01 -8.318180e-01
7.870000e-01 -8.318062e-01
7.880000e-01 -8.317943e-01
7.890000e-01 -8.317822e-01
7.900000e-01 -8.317700e-01
7.910000e-01 -8.317577e-01
7.920000e-01 -8.317453e-01
7.930000e-01 -8.317328e-01
7.940000e-01 -8.317201e-01
7.950000e-01 -8.317074e-01
7.960000e-01 -8.316945e-01
7.970000e-01 -8.316816e-01
7.980000e-01 -8.316685e-01
7.990000e-01 -8.316554e-01
8.000000e-01 -8.316422e-01
8.010000e-01 -8.316289e-01
8.020000e-01 -8.316156e-01
8.030000e-01 -8.316021e-01
8.040000e-01 -8.315886e-01
8.050000e-01 -8.315751e-01
8.060000e-01 -8.315614e-01
8.070000e-01 -8.315477e-01
8.080000e-01 -8.315340e-01
8.090000e-01 -8.315202e-01
8.100000e-01 -8.315064e-01
8.110000e-01 -8.314926e-01
8.120000e-01 -8.314787e-01
8.130000e-01 -8.314648e-01
8.140000e-01 -8.314508e-01
8.150000e-01 -8.314369e-01
8.160000e-01 -8.314229e-01
8.170000e-01 -8.314089e-01
8.180000e-01 -8.313949e-01
8.190000e-01 -8.313808e-01
8.200000e-01 -8.313668e-01
8.210000e-01 -8.313528e-01
8.220000e-01 -8.313388e-01
8.230000e-01 -8.313248e-01
8.240000e-01 -8.313108e-01
8.250000e-01 -8.312968e-01
8.260000e-01 -8.312829e-01
8.270000e-01 -8.312689e-01
8.280000e-01 -8.312550e-01
8.290000e-01 -8.312411e-01
8.300000e-01 -8.312273e-01
8.310000e-01 -8.312135e-01
8.320000e-01 -8.311997e-01
8.330000e-01 -8.311860e-01
8.340000e-01 -8.311723e-01
8.350000e-01 -8.311587e-01
8.360000e-01 -8.311452e-01
8.370000e-01 -8.311317e-01
8.380000e-01 -8.311182e-01
8.390000e-01 -8.311049e-01
8.400000e-01 -8.310915e-01
8.410000e-01 -8.310783e-01
8.420000e-01 -8.310652e-01
8.430000e-01 -8.310521e-01
8.440000e-01 -8.310391e-01
8.450000e-01 -8.310262e-01
8.460000e-01 -8.310134e-01
8.470000e-01 -8.310007e-01
8.480000e-01 -8.309881e-01
8.490000e-01 -8.309755e-01
8.500000e-01 -8.309631e-01
8.510000e-01 -8.309508e-01
8.520000e-01 -8.309386e-01
8.530000e-01 -8.309265e-01
8.540000e-01 -8.309145e-01
8.550000e-01 -8.309027e-01
8.560000e-01 -8.308909e-01
8.570000e-01 -8.308793e-01
8.580000e-01 -8.308679e-01
8.590000e-01 -8.308565e-01
8.600000e-01 -8.308453e-01
8.610000e-01 -8.308342e-01
8.620000e-01 -8.308233e-01
8.630000e-01 -8.308125e-01
8.640000e-01 -8.308019e-01
8.650000e-01 -8.307914e-01
8.660000e-01 -8.307810e-01
8.670000e-01 -8.307708e-01
8.680000e-01 -8.307608e-01
8.690000e-01 -8.307509e-01
8.700000e-01 -8.307412e-01
8.710000e-01 -8.307317e-01
8.720000e-01 -8.307223e-01
8.730000e-01 -8.307131e-01
8.740000e-01 -8.307041e-01
8.750000e-01 -8.306953e-01
8.760000e-01 -8.306866e-01
8.770000e-01 -8.306781e-01
8.780000e-01 -8.306699e-01
8.790000e-01 -8.306618e-01
8.800000e-01 -8.306538e-01
8.810000e-01 -8.306461e-01
8.820000e-01 -8.306386e-01
8.830000e-01 -8.306313e-01
8.840000e-01 -8.306242e-01
8.850000e-01 -8.306173e-01
8.860000e-01 -8.306106e-01
8.870000e-01 -8.306041e-01
8.880000e-01 -8.305978e-01
8.890000e-01 -8.305917e-01
8.900000e-01 -8.305859e-01
8.910000e-01 -8.305803e-01
8.920000e-01 -8.305749e-01
8.930000e-01 -8.305697e-01
8.940000e-01 -8.305647e-01
8.950000e-01 -8.305600e-01
8.960000e-01 -8.305555e-01
8.970000e-01 -8.305512e-01
8.980000e-01 -8.305472e-01
8.990000e-01 -8.305434e-01
9.000000e-01 -8.305399e-01
9.010000e-01 -8.305366e-01
9.020000e-01 -8.305335e-01
9.030000e-01 -8.305307e-01
9.040000e-01 -8.305282e-01
9.050000e-01 -8.305259e-01
9.060000e-01 -8.305238e-01
9.070000e-01 -8.305221e-01
9.080000e-01 -8.305205e-01
9.090000e-01 -8.305193e-01
9.100000e-01 -8.305182e-01
9.110000e-01 -8.305175e-01
9.120000e-01 -8.305170e-01
9.130000e-01 -8.305168e-01
9.140000e-01 -8.305169e-01
9.150000e-01 -8.305172e-01
9.160000e-01 -8.305178e-01
9.170000e-01 -8.305187e-01
9.180000e-01 -8.305199e-01
9.190000e-01 -8.305214e-01
9.200000e-01 -8.305231e-01
9.210000e-01 -8.305251e-01
9.220000e-01 -8.305274e-01
9.230000e-01 -8.305300e-01
9.240000e-01 -8.305329e-01
9.250000e-01 -8.305361e-01
9.260000e-01 -8.305396e-01
9.270000e-01 -8.305433e-01
9.280000e-01 -8.305474e-01
9.290000e-01 -8.305518e-01
9.300000e-01 -8.305564e-01
9.310000e-01 -8.305614e-01
9.320000e-01 -8.305667e-01
9.330000e-01 -8.305723e-01
9.340000e-01 -8.305782e-01
9.350000e-01 -8.305844e-01
9.360000e-01 -8.305909e-01
9.370000e-01 -8.305977e-01
9.380000e-01 -8.306049e-01
9.390000e-01 -8.306123e-01
9.400000e-01 -8.306201e-01
9.410000e-01 -8.306282e-01
9.420000e-01 -8.306366e-01
9.430000e-01 -8.306454e-01
9.440000e-01 -8.306544e-01
9.450000e-01 -8.306638e-01
9.460000e-01 -8.306735e-01
9.470000e-01 -8.306836e-01
9.480000e-01 -8.306939e-01
9.490000e-01 -8.307047e-01
9.500000e-01 -8.307157e-01
9.510000e-01 -8.307271e-01
9.520000e-01 -8.307388e-01
9.530000e-01 -8.307508e-01
9.540000e-01 -8.307632e-01
9.550000e-01 -8.307759e-01
9.560000e-01 -8.307890e-01
9.570000e-01 -8.308024e-01
9.580000e-01 -8.308161e-01
9.590000e-01 -8.308302e-01
9.600000e-01 -8.308446e-01
9.610000e-01 -8.308594e-01
9.620000e-01 -8.308746e-01
9.630000e-01 -8.308900e-01
9.640000e-01 -8.309059e-01
9.650000e-01 -8.309220e-01
9.660000e-01 -8.309386e-01
9.670000e-01 -8.309555e-01
9.680000e-01 -8.309727e-01
9.690000e-01 -8.309903e-01
9.700000e-01 -8.310083e-01
9.710000e-01 -8.310266e-01
9.720000e-01 -8.310452e-01
9.730000e-01 -8.310643e-01
9.740000e-01 -8.310836e-01
9.750000e-01 -8.311034e-01
9.760000e-01 -8.311235e-01
9.770000e-01 -8.311440e-01
9.780000e-01 -8.311648e-01
9.790000e-01 -8.311860e-01
9.800000e-01 -8.312076e-01
9.810000e-01 -8.312295e-01
9.820000e-01 -8.312518e-01
9.830000e-01 -8.312745e-01
9.840000e-01 -8.312976e-01
9.850000e-01 -8.313210e-01
9.860000e-01 -8.313447e-01
9.870000e-01 -8.313689e-01
9.880000e-01 -8.313934e-01
9.890000e-01 -8.314183e-01
9.900000e-01 -8.314436e-01
9.910000e-01 -8.314692e-01
9.920000e-01 -8.314953e-01
9.930000e-01 -8.315217e-01
9.940000e-01 -8.315484e-01
9.950000e-01 -8.315756e-01
9.960000e-01 -8.316031e-01
9.970000e-01 -8.316310e-01
9.980000e-01 -8.316593e-01
9.990000e-01 -8.316880e-01
1.000000e+00 -8.317170e-01
1.001000e+00 -8.317464e-01
1.002000e+00 -8.317762e-01
1.003000e+00 -8.318064e-01
1.004000e+00 -8.318370e-01
1.005000e+00 -8.318679e-01
1.006000e+00 -8.318992e-01
1.007000e+00 -8.319310e-01
1.008000e+00 -8.319631e-01
1.009000e+00 -8.319955e-01
1.010000e+00 -8.320284e-01
1.011000e+00 -8.320616e-01
1.012000e+00 -8.320953e-01
1.013000e+00 -8.321293e-01
1.014000e+00 -8.321637e-01
1.015000e+00 -8.321985e-01
1.016000e+00 -8.322336e-01
1.017000e+00 -8.322692e-01
1.018000e+00 -8.323051e-01
1.019000e+00 -8.323415e-01
1.020000e+00 -8.323782e-01
1.021000e+00 -8.324153e-01
1.022000e+00 -8.324528e-01
1.023000e+00 -8.324907e-01
1.024000e+00 -8.325289e-01
1.025000e+00 -8.325676e-01
1.026000e+00 -8.326066e-01
1.027000e+00 -8.326460e-01
1.028000e+00 -8.326859e-01
1.029000e+00 -8.327261e-01
1.030000e+00 -8.327666e-01
1.031000e+00 -8.328076e-01
1.032000e+00 -8.328490e-01
1.033000e+00 -8.328907e-01
1.034000e+00 -8.329329e-01
1.035000e+00 -8.329754e-01
1.036000e+00 -8.330183e-01
1.037000e+00 -8.330616e-01
1.038000e+00 -8.331053e-01
1.039000e+00 -8.331494e-01
1.040000e+00 -8.331938e-01
1.041000e+00 -8.332387e-01
1.042000e+00 -8.332839e-01
1.043000e+00 -8.333295e-01
1.044000e+00 -8.333755e-01
1.045000e+00 -8.334219e-01
1.046000e+00 -8.334687e-01
1.047000e+00 -8.335159e-01
1.048000e+00 -8.335634e-01
1.049000e+00 -8.336114e-01
1.050000e+00 -8.336597e-01
1.051000e+00 -8.337084e-01
1.052000e+00 -8.337575e-01
1.053000e+00 -8.338070e-01
1.054000e+00 -8.338568e-01
1.055000e+00 -8.339070e-01
1.056000e+00 -8.339577e-01
1.057000e+00 -8.340087e-01
1.058000e+00 -8.340601e-01
1.059000e+00 -8.341118e-01
1.060000e+00 -8.341640e-01
1.061000e+00 -8.342165e-01
1.062000e+00 -8.342694e-01
1.063000e+00 -8.343227e-01
1.064000e+00 -8.343764e-01
1.065000e+00 -8.344304e-01
1.066000e+00 -8.344849e-01
1.067000e+00 -8.345397e-01
1.068000e+00 -8.345949e-01
1.069000e+00 -8.346504e-01
1.070000e+00 -8.347063e-01
1.071000e+00 -8.347627e-01
1.072000e+00 -8.348193e-01
1.073000e+00 -8.348764e-01
1.074000e+00 -8.349338e-01
1.075000e+00 -8.349916e-01
1.076000e+00 -8.350498e-01
1.077000e+00 -8.351084e-01
1.078000e+00 -8.351673e-01
1.079000e+00 -8.352266e-01
1.080000e+00 -8.352862e-01
1.081000e+00 -8.353463e-01
1.082000e+00 -8.354067e-01
1.083000e+00 -8.354674e-01
1.084000e+00 -8.355286e-01
1.085000e+00 -8.355901e-01
1.086000e+00 -8.356519e-01
1.087000e+00 -8.357141e-01
1.088000e+00 -8.357767e-01
1.089000e+00 -8.358397e-01
1.090000e+00 -8.359030e-01
1.091000e+00 -8.359667e-01
1.092000e+00 -8.360307e-01
1.093000e+00 -8.360951e-01
1.094000e+00 -8.361598e-01
1.095000e+00 -8.362249e-01
1.096000e+00 -8.362904e-01
1.097000e+00 -8.363562e-01
1.098000e+00 -8.364224e-01
1.099000e+00 -8.364889e-01
1.100000e+00 -8.365558e-01
1.101000e+00 -8.366230e-01
1.102000e+00 -8.366905e-01
1.103000e+00 -8.367585e-01
1.104000e+00 -8.368267e-01
1.105000e+00 -8.368953e-01
1.106000e+00 -8.369643e-01
1.107000e+00 -8.370336e-01
1.108000e+00 -8.371033e-01
1.109000e+00 -8.371732e-01
1.110000e+00 -8.372436e-01
1.111000e+00 -8.373142e-01
1.112000e+00 -8.373852e-01
1.113000e+00 -8.374566e-01
1.114000e+00 -8.375283e-01
1.115000e+00 -8.376003e-01
1.116000e+00 -8.376726e-01
1.117000e+00 -8.377453e-01
1.118000e+00 -8.378183e-01
1.119000e+00 -8.378917e-01
1.120000e+00 -8.379653e-01
1.121000e+00 -8.380393e-01
1.122000e+00 -8.381136e-01
1.123000e+00 -8.381883e-01
1.124000e+00 -8.382633e-01
1.125000e+00 -8.383386e-01
1.126000e+00 -8.384142e-01
1.127000e+00 -8.384901e-01
1.128000e+00 -8.385663e-01
1.129000e+00 -8.386429e-01
1.130000e+00 -8.387198e-01
1.131000e+00 -8.387970e-01
1.132000e+00 -8.388745e-01
1.133000e+00 -8.389523e-01
1.134000e+00 -8.390304e-01
1.135000e+00 -8.391088e-01
1.136000e+00 -8.391876e-01
1.137000e+00 -8.392666e-01
1.138000e+00 -8.393460e-01
1.139000e+00 -8.394256e-01
1.140000e+00 -8.395055e-01
1.141000e+00 -8.395858e-01
1.142000e+00 -8.396663e-01
1.143000e+00 -8.397472e-01
1.144000e+00 -8.398283e-01
1.145000e+00 -8.399097e-01
1.146000e+00 -8.399914e-01
1.147000e+00 -8.400734e-01
1.148000e+00 -8.401557e-01
1.149000e+00 -8.402383e-01
1.150000e+00 -8.403211e-01
1.151000e+00 -8.404042e-01
1.152000e+00 -8.404876e-01
1.153000e+00 -8.405713e-01
1.154000e+00 -8.406553e-01
1.155000e+00 -8.407395e-01
1.156000e+00 -8.408241e-01
1.157000e+00 -8.409089e-01
1.158000e+00 -8.409939e-01
1.159000e+00 -8.410792e-01
1.160000e+00 -8.411648e-01
1.161000e+00 -8.412507e-01
1.162000e+00 -8.413368e-01
1.163000e+00 -8.414232e-01
1.164000e+00 -8.415098e-01
1.165000e+00 -8.415967e-01
1.166000e+00 -8.416838e-01
1.167000e+00 -8.417712e-01
1.168000e+00 -8.418589e-01
1.169000e+00 -8.419468e-01
1.170000e+00 -8.420349e-01
1.171000e+00 -8.421233e-01
1.172000e+00 -8.422119e-01
1.173000e+00 -8.423008e-01
1.174000e+00 -8.423899e-01
1.175000e+00 -8.424793e-01
1.176000e+00 -8.425689e-01
1.177000e+00 -8.426587e-01
1.178000e+00 -8.427487e-01
1.179000e+00 -8.428390e-01
1.180000e+00 -8.429295e-01
1.181000e+00 -8.430202e-01
1.182000e+00 -8.431112e-01
1.183000e+00 -8.432024e-01
1.184000e+00 -8.432938e-01
1.185000e+00 -8.433854e-01
1.186000e+00 -8.434772e-01
1.187000e+00 -8.435692e-01
1.188000e+00 -8.436615e-01
1.189000e+00 -8.437539e-01
1.190000e+00 -8.438466e-01
1.191000e+00 -8.439394e-01
1.192000e+00 -8.440325e-01
1.193000e+00 -8.441258e-01
1.194000e+00 -8.442192e-01
1.195000e+00 -8.443129e-01
1.196000e+00 -8.444067e-01
1.197000e+00 -8.445008e-01
1.198000e+00 -8.445950e-01
1.199000e+00 -8.446894e-01
1.200000e+00 -8.447840e-01
1.201000e+00 -8.448788e-01
1.202000e+00 -8.449737e-01
1.203000e+00 -8.450689e-01
1.204000e+00 -8.451642e-01
1.205000e+00 -8.452596e-01
1.206000e+00 -8.453553e-01
1.207000e+00 -8.454511e-01
1.208000e+00 -8.455471e-01
1.209000e+00 -8.456432e-01
1.210000e+00 -8.457395e-01
1.211000e+00 -8.458360e-01
1.212000e+00 -8.459326e-01
1.213000e+00 -8.460294e-01
1.214000e+00 -8.461263e-01
1.215000e+00 -8.462234e-01
1.216000e+00 -8.463206e-01
1.217000e+00 -8.464179e-01
1.218000e+00 -8.465154e-01
1.219000e+00 -8.466131e-01
1.220000e+00 -8.467108e-01
1.221000e+00 -8.468087e-01
1.222000e+00 -8.469068e-01
1.223000e+00 -8.470049e-01
1.224000e+00 -8.471032e-01
1.225000e+00 -8.472016e-01
1.226000e+00 -8.473002e-01
1.227000e+00 -8.473988e-01
1.228000e+00 -8.474976e-01
1.229000e+00 -8.475964e-01
1.230000e+00 -8.476954e-01
1.231000e+00 -8.477945e-01
1.232000e+00 -8.478937e-01
1.233000e+00 -8.479930e-01
1.234000e+00 -8.480924e-01
1.235000e+00 -8.481919e-01
1.236000e+00 -8.482915e-01
1.237000e+00 -8.483912e-01
1.238000e+00 -8.484910e-01
1.239000e+00 -8.485908e-01
1.240000e+00 -8.486908e-01
1.241000e+00 -8.487908e-01
1.242000e+00 -8.488909e-01
1.243000e+00 -8.489911e-01
1.244000e+00 -8.490913e-01
1.245000e+00 -8.491916e-01
1.246000e+00 -8.492920e-01
1.247000e+00 -8.493925e-01
1.248000e+00 -8.494930e-01
1.249000e+00 -8.495936e-01
1.250000e+00 -8.496942e-01
1.251000e+00 -8.497949e-01
1.252000e+00 -8.498956e-01
1.253000e+00 -8.499964e-01
1.254000e+00 -8.500972e-01
1.255000e+00 -8.501981e-01
1.256000e+00 -8.502990e-01
1.257000e+00 -8.503999e-01
1.258000e+00 -8.505009e-01
1.259000e+00 -8.506019e-01
1.260000e+00 -8.507029e-01
1.261000e+00 -8.508040e-01
1.262000e+00 -8.509050e-01
1.263000e+00 -8.510061e-01
1.264000e+00 -8.511073e-01
1.265000e+00 -8.512084e-01
1.266000e+00 -8.513095e-01
1.267000e+00 -8.514107e-01
1.268000e+00 -8.515118e-01
1.269000e+00 -8.516130e-01
1.270000e+00 -8.517141e-01
1.271000e+00 -8.518152e-01
1.272000e+00 -8.519164e-01
1.273000e+00 -8.520175e-01
1.274000e+00 -8.521186e-01
1.275000e+00 -8.522197e-01
1.276000e+00 -8.523208e-01
1.277000e+00 -8.524218e-01
1.278000e+00 -8.525229e-01
1.279000e+00 -8.526238e-01
1.280000e+00 -8.527248e-01
1.281000e+00 -8.528257e-01
1.282000e+00 -8.529266e-01
1.283000e+00 -8.530275e-01
1.284000e+00 -8.531283e-01
1.285000e+00 -8.532290e-01
1.286000e+00 -8.533297e-01
1.287000e+00 -8.534304e-01
1.288000e+00 -8.535310e-01
1.289000e+00 -8.536315e-01
1.290000e+00 -8.537320e-01
1.291000e+00 -8.538324e-01
1.292000e+00 -8.539328e-01
1.293000e+00 -8.540330e-01
1.294000e+00 -8.541332e-01
1.295000e+00 -8.542333e-01
1.296000e+00 -8.543333e-01
1.297000e+00 -8.544333e-01
1.298000e+00 -8.545331e-01
1.299000e+00 -8.546329e-01
1.300000e+00 -8.547326e-01
1.301000e+00 -8.548321e-01
1.302000e+00 -8.549316e-01
1.303000e+00 -8.550310e-01
1.304000e+00 -8.551302e-01
1.305000e+00 -8.552294e-01
1.306000e+00 -8.553284e-01
1.307000e+00 -8.554273e-01
1.308000e+00 -8.555261e-01
1.309000e+00 -8.556248e-01
1.310000e+00 -8.557233e-01
1.311000e+00 -8.558217e-01
1.312000e+00 -8.559200e-01
1.313000e+00 -8.560181e-01
1.314000e+00 -8.561161e-01
1.315000e+00 -8.562140e-01
1.316000e+00 -8.563117e-01
1.317000e+00 -8.564092e-01
1.318000e+00 -8.565066e-01
1.319000e+00 -8.566039e-01
1.320000e+00 -8.567010e-01
1.321000e+00 -8.567979e-01
1.322000e+00 -8.568946e-01
1.323000e+00 -8.569912e-01
1.324000e+00 -8.570876e-01
1.325000e+00 -8.571838e-01
1.326000e+00 -8.572799e-01
1.327000e+00 -8.573757e-01
1.328000e+00 -8.574714e-01
1.329000e+00 -8.575669e-01
1.330000e+00 -8.576622e-01
1.331000e+00 -8.577573e-01
1.332000e+00 -8.578521e-01
1.333000e+00 -8.579468e-01
1.334000e+00 -8.580413e-01
1.335000e+00 -8.581355e-01
1.336000e+00 -8.582296e-01
1.337000e+00 -8.583234e-01
1.338000e+00 -8.584170e-01
1.339000e+00 -8.585104e-01
1.340000e+00 -8.586035e-01
1.341000e+00 -8.586964e-01
1.342000e+00 -8.587891e-01
1.343000e+00 -8.588815e-01
1.344000e+00 -8.589737e-01
1.345000e+00 -8.590657e-01
1.346000e+00 -8.591573e-01
1.347000e+00 -8.592488e-01
1.348000e+00 -8.593400e-01
1.349000e+00 -8.594309e-01
1.350000e+00 -8.595215e-01
1.351000e+00 -8.596119e-01
1.352000e+00 -8.597020e-01
1.353000e+00 -8.597918e-01
1.354000e+00 -8.598814e-01
1.355000e+00 -8.599707e-01
1.356000e+00 -8.600596e-01
1.357000e+00 -8.601483e-01
1.358000e+00 -8.602367e-01
1.359000e+00 -8.603248e-01
1.360000e+00 -8.604126e-01
1.361000e+00 -8.605001e-01
1.362000e+00 -8.605873e-01
1.363000e+00 -8.606742e-01
1.364000e+00 -8.607607e-01
1.365000e+00 -8.608470e-01
1.366000e+00 -8.609329e-01
1.367000e+00 -8.610185e-01
1.368000e+00 -8.611038e-01
1.369000e+00 -8.611887e-01
1.370000e+00 -8.612733e-01
1.371000e+00 -8.613575e-01
1.372000e+00 -8.614414e-01
1.373000e+00 -8.615250e-01
1.374000e+00 -8.616082e-01
1.375000e+00 -8.616910e-01
1.376000e+00 -8.617735e-01
1.377000e+00 -8.618556e-01
1.378000e+00 -8.619373e-01
1.379000e+00 -8.620187e-01
1.380000e+00 -8.620997e-01
1.381000e+00 -8.621804e-01
1.382000e+00 -8.622606e-01
1.383000e+00 -8.623405e-01
1.384000e+00 -8.624199e-01
1.385000e+00 -8.624990e-01
1.386000e+00 -8.625777e-01
1.387000e+00 -8.626560e-01
1.388000e+00 -8.627338e-01
1.389000e+00 -8.628113e-01
1.390000e+00 -8.628883e-01
1.391000e+00 -8.629650e-01
1.392000e+00 -8.630412e-01
1.393000e+00 -8.631170e-01
1.394000e+00 -8.631923e-01
1.395000e+00 -8.632673e-01
1.396000e+00 -8.633418e-01
1.397000e+00 -8.634158e-01
1.398000e+00 -8.634894e-01
1.399000e+00 -8.635626e-01
1.400000e+00 -8.636353e-01
1.401000e+00 -8.637076e-01
1.402000e+00 -8.637794e-01
1.403000e+00 -8.638507e-01
1.404000e+00 -8.639216e-01
1.405000e+00 -8.639920e-01
1.406000e+00 -8.640619e-01
1.407000e+00 -8.641314e-01
1.408000e+00 -8.642004e-01
1.409000e+00 -8.642688e-01
1.410000e+00 -8.643368e-01
1.411000e+00 -8.644044e-01
1.412000e+00 -8.644714e-01
1.413000e+00 -8.645379e-01
1.414000e+00 -8.646039e-01
1.415000e+00 -8.646694e-01
1.416000e+00 -8.647344e-01
1.417000e+00 -8.647988e-01
1.418000e+00 -8.648628e-01
1.419000e+00 -8.649262e-01
1.420000e+00 -8.649891e-01
1.421000e+00 -8.650515e-01
1.422000e+00 -8.651133e-01
1.423000e+00 -8.651746e-01
1.424000e+00 -8.652353e-01
1.425000e+00 -8.652955e-01
1.426000e+00 -8.653552e-01
1.427000e+00 -8.654143e-01
1.428000e+00 -8.654728e-01
1.429000e+00 -8.655308e-01
1.430000e+00 -8.655882e-01
1.431000e+00 -8.656450e-01
1.432000e+00 -8.657013e-01
1.433000e+00 -8.657569e-01
1.434000e+00 -8.658120e-01
1.435000e+00 -8.658665e-01
1.436000e+00 -8.659205e-01
1.437000e+00 -8.659738e-01
1.438000e+00 -8.660265e-01
1.439000e+00 -8.660786e-01
1.440000e+00 -8.661302e-01
1.441000e+00 -8.661811e-01
1.442000e+00 -8.662314e-01
1.443000e+00 -8.662810e-01
1.444000e+00 -8.663301e-01
1.445000e+00 -8.663785e-01
1.446000e+00 -8.664263e-01
1.447000e+00 -8.664735e-01
1.448000e+00 -8.665200e-01
1.449000e+00 -8.665659e-01
1.450000e+00 -8.666111e-01
1.451000e+00 -8.666557e-01
1.452000e+00 -8.666996e-01
1.453000e+00 -8.667429e-01
1.454000e+00 -8.667855e-01
1.455000e+00 -8.668274e-01
1.456000e+00 -8.668687e-01
1.457000e+00 -8.669093e-01
1.458000e+00 -8.669492e-01
1.459000e+00 -8.669884e-01
1.460000e+00 -8.670270e-01
1.461000e+00 -8.670648e-01
1.462000e+00 -8.671020e-01
1.463000e+00 -8.671385e-01
1.464000e+00 -8.671742e-01
1.465000e+00 -8.672093e-01
1.466000e+00 -8.672437e-01
1.467000e+00 -8.672773e-01
1.468000e+00 -8.673102e-01
1.469000e+00 -8.673424e-01
1.470000e+00 -8.673739e-01
1.471000e+00 -8.674046e-01
1.472000e+00 -8.674346e-01
1.473000e+00 -8.674639e-01
1.474000e+00 -8.674924e-01
1.475000e+00 -8.675201e-01
1.476000e+00 -8.675472e-01
1.477000e+00 -8.675734e-01
1.478000e+00 -8.675989e-01
1.479000e+00 -8.676237e-01
1.480000e+00 -8.676477e-01
1.481000e+00 -8.676709e-01
1.482000e+00 -8.676933e-01
1.483000e+00 -8.677150e-01
1.484000e+00 -8.677358e-01
1.485000e+00 -8.677559e-01
1.486000e+00 -8.677752e-01
1.487000e+00 -8.677937e-01
1.488000e+00 -8.678114e-01
1.489000e+00 -8.678283e-01
1.490000e+00 -8.678444e-01
1.491000e+00 -8.678596e-01
1.492000e+00 -8.678741e-01
1.493000e+00 -8.678877e-01
1.494000e+00 -8.679006e-01
1.495000e+00 -8.679126e-01
1.496000e+00 -8.679237e-01
1.497000e+00 -8.679340e-01
1.498000e+00 -8.679435e-01
1.499000e+00 -8.679521e-01
1.500000e+00 -8.679599e-01
1.501000e+00 -8.679669e-01
1.502000e+00 -8.679729e-01
1.503000e+00 -8.679782e-01
1.504000e+00 -8.679825e-01
1.505000e+00 -8.679860e-01
1.506000e+00 -8.679886e-01
1.507000e+00 -8.679904e-01
1.508000e+00 -8.679912e-01
1.509000e+00 -8.679912e-01
1.510000e+00 -8.679903e-01
1.511000e+00 -8.679885e-01
1.512000e+00 -8.679858e-01
1.513000e+00 -8.679821e-01
1.514000e+00 -8.679776e-01
1.515000e+00 -8.679722e-01
1.516000e+00 -8.679659e-01
1.517000e+00 -8.679586e-01
1.518000e+00 -8.679505e-01
1.519000e+00 -8.679414e-01
1.520000e+00 -8.679313e-01
1.521000e+00 -8.679204e-01
1.522000e+00 -8.679085e-01
1.523000e+00 -8.678956e-01
1.524000e+00 -8.678818e-01
1.525000e+00 -8.678671e-01
1.526000e+00 -8.678514e-01
1.527000e+00 -8.678348e-01
1.528000e+00 -8.678171e-01
1.529000e+00 -8.677986e-01
1.530000e+00 -8.677790e-01
1.531000e+00 -8.677585e-01
1.532000e+00 -8.677370e-01
1.533000e+00 -8.677145e-01
1.534000e+00 -8.676910e-01
1.535000e+00 -8.676666e-01
1.536000e+00 -8.676411e-01
1.537000e+00 -8.676147e-01
1.538000e+00 -8.675872e-01
1.539000e+00 -8.675588e-01
1.540000e+00 -8.675293e-01
1.541000e+00 -8.674988e-01
1.542000e+00 -8.674673e-01
1.543000e+00 -8.674348e-01
1.544000e+00 -8.674012e-01
1.545000e+00 -8.673666e-01
1.546000e+00 -8.673310e-01
1.547000e+00 -8.672943e-01
1.548000e+00 -8.672566e-01
1.549000e+00 -8.672179e-01
1.550000e+00 -8.671781e-01
1.551000e+00 -8.671372e-01
1.552000e+00 -8.670953e-01
1.553000e+00 -8.670523e-01
1.554000e+00 -8.670082e-01
1.555000e+00 -8.669631e-01
1.556000e+00 -8.669169e-01
1.557000e+00 -8.668696e-01
1.558000e+00 -8.668213e-01
1.559000e+00 -8.667718e-01
1.560000e+00 -8.667213e-01
1.561000e+00 -8.666696e-01
1.562000e+00 -8.666169e-01
1.563000e+00 -8.665631e-01
1.564000e+00 -8.665081e-01
1.565000e+00 -8.664520e-01
1.566000e+00 -8.663949e-01
1.567000e+00 -8.663366e-01
1.568000e+00 -8.662771e-01
1.569000e+00 -8.662166e-01
1.570000e+00 -8.661549e-01
1.571000e+00 -8.660921e-01
1.572000e+00 -8.660281e-01
1.573000e+00 -8.659630e-01
1.574000e+00 -8.658968e-01
1.575000e+00 -8.658294e-01
1.576000e+00 -8.657608e-01
1.577000e+00 -8.656911e-01
1.578000e+00 -8.656202e-01
1.579000e+00 -8.655481e-01
1.580000e+00 -8.654749e-01
1.581000e+00 -8.654005e-01
1.582000e+00 -8.653249e-01
1.583000e+00 -8.652481e-01
1.584000e+00 -8.651702e-01
1.585000e+00 -8.650910e-01
1.586000e+00 -8.650107e-01
1.587000e+00 -8.649291e-01
1.588000e+00 -8.648464e-01
1.589000e+00 -8.647624e-01
1.590000e+00 -8.646773e-01
1.591000e+00 -8.645909e-01
1.592000e+00 -8.645033e-01
1.593000e+00 -8.644144e-01
1.594000e+00 -8.643244e-01
1.595000e+00 -8.642331e-01
1.596000e+00 -8.641406e-01
1.597000e+00 -8.640468e-01
1.598000e+00 -8.639518e-01
1.599000e+00 -8.638555e-01
1.600000e+00 -8.637580e-01
1.601000e+00 -8.636592e-01
1.602000e+00 -8.635592e-01
1.603000e+00 -8.634579e-01
1.604000e+00 -8.633554e-01
1.605000e+00 -8.632515e-01
1.606000e+00 -8.631464e-01
1.607000e+00 -8.630400e-01
1.608000e+00 -8.629324e-01
1.609000e+00 -8.628234e-01
1.610000e+00 -8.627132e-01
1.611000e+00 -8.626016e-01
1.612000e+00 -8.624888e-01
1.613000e+00 -8.623746e-01
1.614000e+00 -8.622592e-01
1.615000e+00 -8.621424e-01
1.616000e+00 -8.620244e-01
1.617000e+00 -8.619050e-01
1.618000e+00 -8.617842e-01
1.619000e+00 -8.616622e-01
1.620000e+00 -8.615388e-01
1.621000e+00 -8.614141e-01
1.622000e+00 -8.612881e-01
1.623000e+00 -8.611607e-01
1.624000e+00 -8.610319e-01
1.625000e+00 -8.609019e-01
1.626000e+00 -8.607704e-01
1.627000e+00 -8.606376e-01
1.628000e+00 -8.605035e-01
1.629000e+00 -8.603679e-01
1.630000e+00 -8.602311e-01
1.631000e+00 -8.600928e-01
1.632000e+00 -8.599532e-01
1.633000e+00 -8.598121e-01
1.634000e+00 -8.596697e-01
1.635000e+00 -8.595259e-01
1.636000e+00 -8.593807e-01
1.637000e+00 -8.592342e-01
1.638000e+00 -8.590862e-01
1.639000e+00 -8.589368e-01
1.640000e+00 -8.587860e-01
1.641000e+00 -8.586338e-01
1.642000e+00 -8.584802e-01
1.643000e+00 -8.583252e-01
1.644000e+00 -8.581687e-01
1.645000e+00 -8.580108e-01
1.646000e+00 -8.578515e-01
1.647000e+00 -8.576908e-01
1.648000e+00 -8.575286e-01
1.649000e+00 -8.573649e-01
1.650000e+00 -8.571999e-01
1.651000e+00 -8.570333e-01
1.652000e+00 -8.568654e-01
1.653000e+00 -8.566959e-01
1.654000e+00 -8.565251e-01
1.655000e+00 -8.563527e-01
1.656000e+00 -8.561789e-01
1.657000e+00 -8.560036e-01
1.658000e+00 -8.558268e-01
1.659000e+00 -8.556486e-01
1.660000e+00 -8.554689e-01
1.661000e+00 -8.552876e-01
1.662000e+00 -8.551049e-01
1.663000e+00 -8.549207e-01
1.664000e+00 -8.547350e-01
1.665000e+00 -8.545478e-01
1.666000e+00 -8.543591e-01
1.667000e+00 -8.541689e-01
1.668000e+00 -8.539772e-01
1.669000e+00 -8.537840e-01
1.670000e+00 -8.535892e-01
1.671000e+00 -8.533929e-01
1.672000e+00 -8.531951e-01
1.673000e+00 -8.529958e-01
1.674000e+00 -8.527949e-01
1.675000e+00 -8.525925e-01
1.676000e+00 -8.523886e-01
1.677000e+00 -8.521831e-01
1.678000e+00 -8.519760e-01
1.679000e+00 -8.517675e-01
1.680000e+00 -8.515573e-01
1.681000e+00 -8.513456e-01
1.682000e+00 -8.511323e-01
1.683000e+00 -8.509175e-01
1.684000e+00 -8.507011e-01
1.685000e+00 -8.504831e-01
1.686000e+00 -8.502635e-01
1.687000e+00 -8.500424e-01
1.688000e+00 -8.498197e-01
1.689000e+00 -8.495954e-01
1.690000e+00 -8.493695e-01
1.691000e+00 -8.491420e-01
1.692000e+00 -8.489129e-01
1.693000e+00 -8.486822e-01
1.694000e+00 -8.484499e-01
1.695000e+00 -8.482160e-01
1.696000e+00 -8.479804e-01
1.697000e+00 -8.477433e-01
1.698000e+00 -8.475045e-01
1.699000e+00 -8.472642e-01
1.700000e+00 -8.470221e-01
1.701000e+00 -8.467785e-01
1.702000e+00 -8.465332e-01
1.703000e+00 -8.462863e-01
1.704000e+00 -8.460378e-01
1.705000e+00 -8.457876e-01
1.706000e+00 -8.455357e-01
1.707000e+00 -8.452822e-01
1.708000e+00 -8.450271e-01
1.709000e+00 -8.447703e-01
1.710000e+00 -8.445118e-01
1.711000e+00 -8.442517e-01
1.712000e+00 -8.439899e-01
1.713000e+00 -8.437264e-01
1.714000e+00 -8.434613e-01
1.715000e+00 -8.431945e-01
1.716000e+00 -8.429260e-01
1.717000e+00 -8.426558e-01
1.718000e+00 -8.423839e-01
1.719000e+00 -8.421103e-01
1.720000e+00 -8.418351e-01
1.721000e+00 -8.415581e-01
1.722000e+00 -8.412794e-01
1.723000e+00 -8.409991e-01
1.724000e+00 -8.407170e-01
1.725000e+00 -8.404332e-01
1.726000e+00 -8.401477e-01
1.727000e+00 -8.398605e-01
1.728000e+00 -8.395715e-01
1.729000e+00 -8.392808e-01
1.730000e+00 -8.389885e-01
1.731000e+00 -8.386943e-01
1.732000e+00 -8.383985e-01
1.733000e+00 -8.381009e-01
1.734000e+00 -8.378015e-01
1.735000e+00 -8.375004e-01
1.736000e+00 -8.371976e-01
1.737000e+00 -8.368930e-01
1.738000e+00 -8.365867e-01
1.739000e+00 -8.362786e-01
1.740000e+00 -8.359687e-01
1.741000e+00 -8.356571e-01
1.742000e+00 -8.353437e-01
1.743000e+00 -8.350285e-01
1.744000e+00 -8.347116e-01
1.745000e+00 -8.343929e-01
1.746000e+00 -8.340724e-01
1.747000e+00 -8.337501e-01
1.748000e+00 -8.334261e-01
1.749000e+00 -8.331002e-01
1.750000e+00 -8.327726e-01
1.751000e+00 -8.324432e-01
1.752000e+00 -8.321119e-01
1.753000e+00 -8.317789e-01
1.754000e+00 -8.314440e-01
1.755000e+00 -8.311074e-01
1.756000e+00 -8.307689e-01
1.757000e+00 -8.304287e-01
1.758000e+00 -8.300866e-01
1.759000e+00 -8.297427e-01
1.760000e+00 -8.293969e-01
1.761000e+00 -8.290494e-01
1.762000e+00 -8.287000e-01
1.763000e+00 -8.283488e-01
1.764000e+00 -8.279957e-01
1.765000e+00 -8.276408e-01
1.766000e+00 -8.272841e-01
1.767000e+00 -8.269255e-01
1.768000e+00 -8.265651e-01
1.769000e+00 -8.262028e-01
1.770000e+00 -8.258387e-01
1.771000e+00 -8.254727e-01
1.772000e+00 -8.251048e-01
1.773000e+00 -8.247351e-01
1.774000e+00 -8.243635e-01
1.775000e+00 -8.239901e-01
1.776000e+00 -8.236148e-01
1.777000e+00 -8.232376e-01
1.778000e+00 -8.228585e-01
1.779000e+00 -8.224776e-01
1.780000e+00 -8.220948e-01
1.781000e+00 -8.217100e-01
1.782000e+00 -8.213234e-01
1.783000e+00 -8.209349e-01
1.784000e+00 -8.205446e-01
1.785000e+00 -8.201523e-01
1.786000e+00 -8.197581e-01
1.787000e+00 -8.193620e-01
1.788000e+00 -8.189640e-01
1.789000e+00 -8.185641e-01
1.790000e+00 -8.181623e-01
1.791000e+00 -8.177586e-01
1.792000e+00 -8.173530e-01
1.793000e+00 -8.169454e-01
1.794000e+00 -8.165359e-01
1.795000e+00 -8.161245e-01
1.796000e+00 -8.157112e-01
1.797000e+00 -8.152959e-01
1.798000e+00 -8.148787e-01
1.799000e+00 -8.144596e-01
1.800000e+00 -8.140385e-01
1.801000e+00 -8.136155e-01
1.802000e+00 -8.131906e-01
1.803000e+00 -8.127637e-01
1.804000e+00 -8.123348e-01
1.805000e+00 -8.119040e-01
1.806000e+00 -8.114712e-01
1.807000e+00 -8.110365e-01
1.808000e+00 -8.105999e-01
1.809000e+00 -8.101612e-01
1.810000e+00 -8.097206e-01
1.811000e+00 -8.092781e-01
1.812000e+00 -8.088335e-01
1.813000e+00 -8.083870e-01
1.814000e+00 -8.079385e-01
1.815000e+00 -8.074881e-01
1.816000e+00 -8.070356e-01
1.817000e+00 -8.065812e-01
1.818000e+00 -8.061248e-01
1.819000e+00 -8.056664e-01
1.820000e+00 -8.052060e-01
1.821000e+00 -8.047436e-01
1.822000e+00 -8.042792e-01
1.823000e+00 -8.038129e-01
1.824000e+00 -8.033445e-01
1.825000e+00 -8.028741e-01
1.826000e+00 -8.024017e-01
1.827000e+00 -8.019273e-01
1.828000e+00 -8.014509e-01
1.829000e+00 -8.009725e-01
1.830000e+00 -8.004921e-01
1.831000e+00 -8.000096e-01
1.832000e+00 -7.995252e-01
1.833000e+00 -7.990387e-01
1.834000e+00 -7.985502e-01
1.835000e+00 -7.980596e-01
1.836000e+00 -7.975671e-01
1.837000e+00 -7.970725e-01
1.838000e+00 -7.965758e-01
1.839000e+00 -7.960772e-01
1.840000e+00 -7.955765e-01
1.841000e+00 -7.950737e-01
1.842000e+00 -7.945689e-01
1.843000e+00 -7.940621e-01
1.844000e+00 -7.935532e-01
1.845000e+00 -7.930423e-01
1.846000e+00 -7.925293e-01
1.847000e+00 -7.920142e-01
1.848000e+00 -7.914971e-01
1.849000e+00 -7.909780e-01
1.850000e+00 -7.904568e-01
1.851000e+00 -7.899335e-01
1.852000e+00 -7.894081e-01
1.853000e+00 -7.888807e-01
1.854000e+00 -7.883512e-01
1.855000e+00 -7.878197e-01
1.856000e+00 -7.872861e-01
1.857000e+00 -7.867504e-01
1.858000e+00 -7.862126e-01
1.859000e+00 -7.856727e-01
1.860000e+00 -7.851308e-01
1.861000e+00 -7.845868e-01
1.862000e+00 -7.840406e-01
1.863000e+00 -7.834924e-01
1.864000e+00 -7.829421e-01
1.865000e+00 -7.823898e-01
1.866000e+00 -7.818353e-01
1.867000e+00 -7.812787e-01
1.868000e+00 -7.807200e-01
1.869000e+00 -7.801593e-01
1.870000e+00 -7.795964e-01
1.871000e+00 -7.790314e-01
1.872000e+00 -7.784643e-01
1.873000e+00 -7.778951e-01
1.874000e+00 -7.773238e-01
1.875000e+00 -7.767504e-01
1.876000e+00 -7.761749e-01
1.877000e+00 -7.755972e-01
1.878000e+00 -7.750174e-01
1.879000e+00 -7.744356e-01
1.880000e+00 -7.738515e-01
1.881000e+00 -7.732654e-01
1.882000e+00 -7.726772e-01
1.883000e+00 -7.720868e-01
1.884000e+00 -7.714943e-01
1.885000e+00 -7.708996e-01
1.886000e+00 -7.703028e-01
1.887000e+00 -7.697039e-01
1.888000e+00 -7.691029e-01
1.889000e+00 -7.684997e-01
1.890000e+00 -7.678944e-01
1.891000e+00 -7.672869e-01
1.892000e+00 -7.666773e-01
1.893000e+00 -7.660656e-01
1.894000e+00 -7.654517e-01
1.895000e+00 -7.648356e-01
1.896000e+00 -7.642174e-01
1.897000e+00 -7.635971e-01
1.898000e+00 -7.629746e-01
1.899000e+00 -7.623499e-01
1.900000e+00 -7.617231e-01
1.901000e+00 -7.610941e-01
1.902000e+00 -7.604630e-01
1.903000e+00 -7.598297e-01
1.904000e+00 -7.591943e-01
1.905000e+00 -7.585566e-01
1.906000e+00 -7.579168e-01
1.907000e+00 -7.572749e-01
1.908000e+00 -7.566308e-01
1.909000e+00 -7.559845e-01
1.910000e+00 -7.553360e-01
1.911000e+00 -7.546854e-01
1.912000e+00 -7.540326e-01
1.913000e+00 -7.533776e-01
1.914000e+00 -7.527204e-01
1.915000e+00 -7.520611e-01
1.916000e+00 -7.513996e-01
1.917000e+00 -7.507359e-01
1.918000e+00 -7.500700e-01
1.919000e+00 -7.494019e-01
1.920000e+00 -7.487316e-01
1.921000e+00 -7.480592e-01
1.922000e+00 -7.473846e-01
1.923000e+00 -7.467077e-01
1.924000e+00 -7.460287e-01
1.925000e+00 -7.453475e-01
1.926000e+00 -7.446641e-01
1.927000e+00 -7.439785e-01
1.928000e+00 -7.432907e-01
1.929000e+00 -7.426007e-01
1.930000e+00 -7.419085e-01
1.931000e+00 -7.412141e-01
1.932000e+00 -7.405175e-01
1.933000e+00 -7.398187e-01
1.934000e+00 -7.391177e-01
1.935000e+00 -7.384145e-01
1.936000e+00 -7.377091e-01
1.937000e+00 -7.370015e-01
1.938000e+00 -7.362916e-01
1.939000e+00 -7.355796e-01
1.940000e+00 -7.348653e-01
1.941000e+00 -7.341489e-01
1.942000e+00 -7.334302e-01
1.943000e+00 -7.327093e-01
1.944000e+00 -7.319862e-01
1.945000e+00 -7.312609e-01
1.946000e+00 -7.305333e-01
1.947000e+00 -7.298036e-01
1.948000e+00 -7.290716e-01
1.949000e+00 -7.283374e-01
1.950000e+00 -7.276010e-01
1.951000e+00 -7.268623e-01
1.952000e+00 -7.261214e-01
1.953000e+00 -7.253784e-01
1.954000e+00 -7.246330e-01
1.955000e+00 -7.238855e-01
1.956000e+00 -7.231357e-01
1.957000e+00 -7.223837e-01
1.958000e+00 -7.216295e-01
1.959000e+00 -7.208730e-01
1.960000e+00 -7.201144e-01
1.961000e+00 -7.193534e-01
1.962000e+00 -7.185903e-01
1.963000e+00 -7.178249e-01
1.964000e+00 -7.170573e-01
1.965000e+00 -7.162874e-01
1.966000e+00 -7.155153e-01
1.967000e+00 -7.147410e-01
1.968000e+00 -7.139644e-01
1.969000e+00 -7.131856e-01
1.970000e+00 -7.124046e-01
1.971000e+00 -7.116213e-01
1.972000e+00 -7.108358e-01
1.973000e+00 -7.100481e-01
1.974000e+00 -7.092581e-01
1.975000e+00 -7.084658e-01
1.976000e+00 -7.076713e-01
1.977000e+00 -7.068746e-01
1.978000e+00 -7.060756e-01
1.979000e+00 -7.052744e-01
1.980000e+00 -7.044710e-01
1.981000e+00 -7.036653e-01
1.982000e+00 -7.028573e-01
1.983000e+00 -7.020471e-01
1.984000e+00 -7.012347e-01
1.985000e+00 -7.004200e-01
1.986000e+00 -6.996030e-01
1.987000e+00 -6.987838e-01
1.988000e+00 -6.979624e-01
1.989000e+00 -6.971387e-01
1.990000e+00 -6.963128e-01
1.991000e+00 -6.954846e-01
1.992000e+00 -6.946542e-01
1.993000e+00 -6.938215e-01
1.994000e+00 -6.929865e-01
1.995000e+00 -6.921493e-01
1.996000e+00 -6.913099e-01
1.997000e+00 -6.904682e-01
1.998000e+00 -6.896242e-01
1.999000e+00 -6.887780e-01
2.000000e+00 -6.879296e-01
2.001000e+00 -6.870789e-01
2.002000e+00 -6.862259e-01
2.003000e+00 -6.853707e-01
2.004000e+00 -6.845132e-01
2.005000e+00 -6.836535e-01
2.006000e+00 -6.827915e-01
2.007000e+00 -6.819273e-01
2.008000e+00 -6.810608e-01
2.009000e+00 -6.801920e-01
2.010000e+00 -6.793210e-01
2.011000e+00 -6.784478e-01
2.012000e+00 -6.775722e-01
2.013000e+00 -6.766945e-01
2.014000e+00 -6.758144e-01
2.015000e+00 -6.749322e-01
2.016000e+00 -6.740476e-01
2.017000e+00 -6.731608e-01
2.018000e+00 -6.722718e-01
2.019000e+00 -6.713804e-01
2.020000e+00 -6.704869e-01
2.021000e+00 -6.695911e-01
2.022000e+00 -6.686930e-01
2.023000e+00 -6.677926e-01
2.024000e+00 -6.668900e-01
2.025000e+00 -6.659852e-01
2.026000e+00 -6.650781e-01
2.027000e+00 -6.641687e-01
2.028000e+00 -6.632571e-01
2.029000e+00 -6.623432e-01
2.030000e+00 -6.614271e-01
2.031000e+00 -6.605087e-01
2.032000e+00 -6.595881e-01
2.033000e+00 -6.586652e-01
2.034000e+00 -6.577400e-01
2.035000e+00 -6.568126e-01
2.036000e+00 -6.558830e-01
2.037000e+00 -6.549511e-01
2.038000e+00 -6.540169e-01
2.039000e+00 -6.530805e-01
2.040000e+00 -6.521418e-01
2.041000e+00 -6.512009e-01
2.042000e+00 -6.502577e-01
2.043000e+00 -6.493123e-01
2.044000e+00 -6.483646e-01
2.045000e+00 -6.474146e-01
2.046000e+00 -6.464624e-01
2.047000e+00 -6.455080e-01
2.048000e+00 -6.445513e-01
2.049000e+00 -6.435924e-01
2.050000e+00 -6.426312e-01
2.051000e+00 -6.416677e-01
2.052000e+00 -6.407021e-01
2.053000e+00 -6.397341e-01
2.054000e+00 -6.387639e-01
2.055000e+00 -6.377915e-01
2.056000e+00 -6.368168e-01
2.057000e+00 -6.358399e-01
2.058000e+00 -6.348607e-01
2.059000e+00 -6.338793e-01
2.060000e+00 -6.328956e-01
2.061000e+00 -6.319097e-01
2.062000e+00 -6.309216e-01
2.063000e+00 -6.299312e-01
2.064000e+00 -6.289386e-01
2.065000e+00 -6.279437e-01
2.066000e+00 -6.269466e-01
2.067000e+00 -6.259472e-01
2.068000e+00 -6.249456e-01
2.069000e+00 -6.239418e-01
2.070000e+00 -6.229357e-01
2.071000e+00 -6.219274e-01
2.072000e+00 -6.209169e-01
2.073000e+00 -6.199041e-01
2.074000e+00 -6.188891e-01
2.075000e+00 -6.178718e-01
2.076000e+00 -6.168523e-01
2.077000e+00 -6.158306e-01
2.078000e+00 -6.148067e-01
2.079000e+00 -6.137805e-01
2.080000e+00 -6.127521e-01
2.081000e+00 -6.117215e-01
2.082000e+00 -6.106886e-01
2.083000e+00 -6.096535e-01
2.084000e+00 -6.086162e-01
2.085000e+00 -6.075767e-01
2.086000e+00 -6.065349e-01
2.087000e+00 -6.054909e-01
2.088000e+00 -6.044447e-01
2.089000e+00 -6.033963e-01
2.090000e+00 -6.023457e-01
2.091000e+00 -6.012928e-01
2.092000e+00 -6.002377e-01
2.093000e+00 -5.991804e-01
2.094000e+00 -5.981209e-01
2.095000e+00 -5.970592e-01
2.096000e+00 -5.959952e-01
2.097000e+00 -5.949291e-01
2.098000e+00 -5.938607e-01
2.099000e+00 -5.927901e-01
2.100000e+00 -5.917174e-01
2.101000e+00 -5.906424e-01
2.102000e+00 -5.895652e-01
2.103000e+00 -5.884858e-01
2.104000e+00 -5.874042e-01
2.105000e+00 -5.863204e-01
2.106000e+00 -5.852344e-01
2.107000e+00 -5.841462e-01
2.108000e+00 -5.830558e-01
2.109000e+00 -5.819632e-01
2.110000e+00 -5.808684e-01
2.111000e+00 -5.797714e-01
2.112000e+00 -5.786722e-01
2.113000e+00 -5.775708e-01
2.114000e+00 -5.764673e-01
2.115000e+00 -5.753615e-01
2.116000e+00 -5.742536e-01
2.117000e+00 -5.731435e-01
2.118000e+00 -5.720312e-01
2.119000e+00 -5.709167e-01
2.120000e+00 -5.698000e-01
2.121000e+00 -5.686812e-01
2.122000e+00 -5.675602e-01
2.123000e+00 -5.664370e-01
2.124000e+00 -5.653116e-01
2.125000e+00 -5.641840e-01
2.126000e+00 -5.630543e-01
2.127000e+00 -5.619224e-01
2.128000e+00 -5.607884e-01
2.129000e+00 -5.596522e-01
2.130000e+00 -5.585138e-01
2.131000e+00 -5.573732e-01
2.132000e+00 -5.562305e-01
2.133000e+00 -5.550857e-01
2.134000e+00 -5.539386e-01
2.135000e+00 -5.527895e-01
2.136000e+00 -5.516381e-01
2.137000e+00 -5.504846e-01
2.138000e+00 -5.493290e-01
2.139000e+00 -5.481712e-01
2.140000e+00 -5.470113e-01
2.141000e+00 -5.458492e-01
2.142000e+00 -5.446850e-01
2.143000e+00 -5.435187e-01
2.144000e+00 -5.423502e-01
2.145000e+00 -5.411795e-01
2.146000e+00 -5.400068e-01
2.147000e+00 -5.388319e-01
2.148000e+00 -5.376548e-01
2.149000e+00 -5.364757e-01
2.150000e+00 -5.352944e-01
2.151000e+00 -5.341110e-01
2.152000e+00 -5.329254e-01
2.153000e+00 -5.317378e-01
2.154000e+00 -5.305480e-01
2.155000e+00 -5.293561e-01
2.156000e+00 -5.281621e-01
2.157000e+00 -5.269660e-01
2.158000e+00 -5.257677e-01
2.159000e+00 -5.245674e-01
2.160000e+00 -5.233650e-01
2.161000e+00 -5.221604e-01
2.162000e+00 -5.209538e-01
2.163000e+00 -5.197450e-01
2.164000e+00 -5.185342e-01
2.165000e+00 -5.173212e-01
2.166000e+00 -5.161062e-01
2.167000e+00 -5.148891e-01
2.168000e+00 -5.136699e-01
2.169000e+00 -5.124486e-01
2.170000e+00 -5.112252e-01
2.171000e+00 -5.099997e-01
2.172000e+00 -5.087722e-01
2.173000e+00 -5.075426e-01
2.174000e+00 -5.063109e-01
2.175000e+00 -5.050771e-01
2.176000e+00 -5.038413e-01
2.177000e+00 -5.026034e-01
2.178000e+00 -5.013635e-01
2.179000e+00 -5.001214e-01
2.180000e+00 -4.988774e-01
2.181000e+00 -4.976312e-01
2.182000e+00 -4.963830e-01
2.183000e+00 -4.951328e-01
2.184000e+00 -4.938805e-01
2.185000e+00 -4.926262e-01
2.186000e+00 -4.913698e-01
2.187000e+00 -4.901114e-01
2.188000e+00 -4.888509e-01
2.189000e+00 -4.875885e-01
2.190000e+00 -4.863239e-01
2.191000e+00 -4.850574e-01
2.192000e+00 -4.837888e-01
2.193000e+00 -4.825182e-01
2.194000e+00 -4.812456e-01
2.195000e+00 -4.799709e-01
2.196000e+00 -4.786943e-01
2.197000e+00 -4.774156e-01
2.198000e+00 -4.761349e-01
2.199000e+00 -4.748522e-01
2.200000e+00 -4.735675e-01
2.201000e+00 -4.722808e-01
2.202000e+00 -4.709921e-01
2.203000e+00 -4.697014e-01
2.204000e+00 -4.684087e-01
2.205000e+00 -4.671140e-01
2.206000e+00 -4.658174e-01
2.207000e+00 -4.645187e-01
2.208000e+00 -4.632181e-01
2.209000e+00 -4.619155e-01
2.210000e+00 -4.606109e-01
2.211000e+00 -4.593043e-01
2.212000e+00 -4.579958e-01
2.213000e+00 -4.566853e-01
2.214000e+00 -4.553729e-01
2.215000e+00 -4.540584e-01
2.216000e+00 -4.527421e-01
2.217000e+00 -4.514237e-01
2.218000e+00 -4.501034e-01
2.219000e+00 -4.487812e-01
2.220000e+00 -4.474570e-01
2.221000e+00 -4.461309e-01
2.222000e+00 -4.448029e-01
2.223000e+00 -4.434729e-01
2.224000e+00 -4.421410e-01
2.225000e+00 -4.408071e-01
2.226000e+00 -4.394713e-01
2.227000e+00 -4.381336e-01
2.228000e+00 -4.367940e-01
2.229000e+00 -4.354525e-01
2.230000e+00 -4.341091e-01
2.231000e+00 -4.327637e-01
2.232000e+00 -4.314165e-01
2.233000e+00 -4.300673e-01
2.234000e+00 -4.287163e-01
2.235000e+00 -4.273633e-01
2.236000e+00 -4.260085e-01
2.237000e+00 -4.246517e-01
2.238000e+00 -4.232931e-01
2.239000e+00 -4.219326e-01
2.240000e+00 -4.205703e-01
2.241000e+00 -4.192060e-01
2.242000e+00 -4.178399e-01
2.243000e+00 -4.164719e-01
2.244000e+00 -4.151021e-01
2.245000e+00 -4.137304e-01
2.246000e+00 -4.123568e-01
2.247000e+00 -4.109814e-01
2.248000e+00 -4.096041e-01
2.249000e+00 -4.082250e-01
2.250000e+00 -4.068441e-01
2.251000e+00 -4.054613e-01
2.252000e+00 -4.040767e-01
2.253000e+00 -4.026902e-01
2.254000e+00 -4.013020e-01
2.255000e+00 -3.999119e-01
2.256000e+00 -3.985199e-01
2.257000e+00 -3.971262e-01
2.258000e+00 -3.957307e-01
2.259000e+00 -3.943333e-01
2.260000e+00 -3.929342e-01
2.261000e+00 -3.915332e-01
2.262000e+00 -3.901305e-01
2.263000e+00 -3.887259e-01
2.264000e+00 -3.873196e-01
2.265000e+00 -3.859115e-01
2.266000e+00 -3.845016e-01
2.267000e+00 -3.830899e-01
2.268000e+00 -3.816765e-01
2.269000e+00 -3.802612e-01
2.270000e+00 -3.788443e-01
2.271000e+00 -3.774255e-01
2.272000e+00 -3.760050e-01
2.273000e+00 -3.745828e-01
2.274000e+00 -3.731588e-01
2.275000e+00 -3.717331e-01
2.276000e+00 -3.703056e-01
2.277000e+00 -3.688764e-01
2.278000e+00 -3.674454e-01
2.279000e+00 -3.660128e-01
2.280000e+00 -3.645784e-01
2.281000e+00 -3.631423e-01
2.282000e+00 -3.617045e-01
2.283000e+00 -3.602649e-01
2.284000e+00 -3.588237e-01
2.285000e+00 -3.573807e-01
2.286000e+00 -3.559361e-01
2.287000e+00 -3.544898e-01
2.288000e+00 -3.530417e-01
2.289000e+00 -3.515920e-01
2.290000e+00 -3.501406e-01
2.291000e+00 -3.486876e-01
2.292000e+00 -3.472328e-01
2.293000e+00 -3.457764e-01
2.294000e+00 -3.443184e-01
2.295000e+00 -3.428586e-01
2.296000e+00 -3.413972e-01
2.297000e+00 -3.399342e-01
2.298000e+00 -3.384695e-01
2.299000e+00 -3.370032e-01
2.300000e+00 -3.355353e-01
2.301000e+00 -3.340657e-01
2.302000e+00 -3.325945e-01
2.303000e+00 -3.311217e-01
2.304000e+00 -3.296472e-01
2.305000e+00 -3.281712e-01
2.306000e+00 -3.266935e-01
2.307000e+00 -3.252142e-01
2.308000e+00 -3.237333e-01
2.309000e+00 -3.222509e-01
2.310000e+00 -3.207668e-01
2.311000e+00 -3.192812e-01
2.312000e+00 -3.177939e-01
2.313000e+00 -3.163052e-01
2.314000e+00 -3.148148e-01
2.315000e+00 -3.133228e-01
2.316000e+00 -3.118293e-01
2.317000e+00 -3.103343e-01
2.318000e+00 -3.088377e-01
2.319000e+00 -3.073395e-01
2.320000e+00 -3.058398e-01
2.321000e+00 -3.043386e-01
2.322000e+00 -3.028358e-01
2.323000e+00 -3.013316e-01
2.324000e+00 -2.998257e-01
2.325000e+00 -2.983184e-01
2.326000e+00 -2.968096e-01
2.327000e+00 -2.952992e-01
2.328000e+00 -2.937874e-01
2.329000e+00 -2.922740e-01
2.330000e+00 -2.907592e-01
2.331000e+00 -2.892428e-01
2.332000e+00 -2.877250e-01
2.333000e+00 -2.862057e-01
2.334000e+00 -2.846849e-01
2.335000e+00 -2.831627e-01
2.336000e+00 -2.816390e-01
2.337000e+00 -2.801139e-01
2.338000e+00 -2.785873e-01
2.339000e+00 -2.770592e-01
2.340000e+00 -2.755297e-01
2.341000e+00 -2.739988e-01
2.342000e+00 -2.724664e-01
2.343000e+00 -2.709326e-01
2.344000e+00 -2.693974e-01
2.345000e+00 -2.678608e-01
2.346000e+00 -2.663228e-01
2.347000e+00 -2.647833e-01
2.348000e+00 -2.632425e-01
2.349000e+00 -2.617002e-01
2.350000e+00 -2.601566e-01
2.351000e+00 -2.586116e-01
2.352000e+00 -2.570652e-01
2.353000e+00 -2.555175e-01
2.354000e+00 -2.539683e-01
2.355000e+00 -2.524179e-01
2.356000e+00 -2.508660e-01
2.357000e+00 -2.493128e-01
2.358000e+00 -2.477583e-01
2.359000e+00 -2.462024e-01
2.360000e+00 -2.446452e-01
2.361000e+00 -2.430866e-01
2.362000e+00 -2.415268e-01
2.363000e+00 -2.399656e-01
2.364000e+00 -2.384031e-01
2.365000e+00 -2.368393e-01
2.366000e+00 -2.352741e-01
2.367000e+00 -2.337077e-01
2.368000e+00 -2.321400e-01
2.369000e+00 -2.305711e-01
2.370000e+00 -2.290008e-01
2.371000e+00 -2.274293e-01
2.372000e+00 -2.258565e-01
2.373000e+00 -2.242824e-01
2.374000e+00 -2.227071e-01
2.375000e+00 -2.211305e-01
2.376000e+00 -2.195527e-01
2.377000e+00 -2.179736e-01
2.378000e+00 -2.163933e-01
2.379000e+00 -2.148118e-01
2.380000e+00 -2.132291e-01
2.381000e+00 -2.116451e-01
2.382000e+00 -2.100600e-01
2.383000e+00 -2.084736e-01
2.384000e+00 -2.068861e-01
2.385000e+00 -2.052973e-01
2.386000e+00 -2.037074e-01
2.387000e+00 -2.021162e-01
2.388000e+00 -2.005239e-01
2.389000e+00 -1.989305e-01
2.390000e+00 -1.973358e-01
2.391000e+00 -1.957401e-01
2.392000e+00 -1.941431e-01
2.393000e+00 -1.925450e-01
2.394000e+00 -1.909458e-01
2.395000e+00 -1.893455e-01
2.396000e+00 -1.877440e-01
2.397000e+00 -1.861414e-01
2.398000e+00 -1.845377e-01
2.399000e+00 -1.829329e-01
2.400000e+00 -1.813269e-01
2.401000e+00 -1.797199e-01
2.402000e+00 -1.781118e-01
2.403000e+00 -1.765026e-01
2.404000e+00 -1.748923e-01
2.405000e+00 -1.732810e-01
2.406000e+00 -1.716686e-01
2.407000e+00 -1.700551e-01
2.408000e+00 -1.684406e-01
2.409000e+00 -1.668251e-01
2.410000e+00 -1.652085e-01
2.411000e+00 -1.635908e-01
2.412000e+00 -1.619722e-01
2.413000e+00 -1.603525e-01
2.414000e+00 -1.587318e-01
2.415000e+00 -1.571101e-01
2.416000e+00 -1.554874e-01
2.417000e+00 -1.538637e-01
2.418000e+00 -1.522390e-01
2.419000e+00 -1.506133e-01
2.420000e+00 -1.489867e-01
2.421000e+00 -1.473590e-01
2.422000e+00 -1.457305e-01
2.423000e+00 -1.441009e-01
2.424000e+00 -1.424704e-01
2.425000e+00 -1.408390e-01
2.426000e+00 -1.392066e-01
2.427000e+00 -1.375733e-01
2.428000e+00 -1.359391e-01
2.429000e+00 -1.343039e-01
2.430000e+00 -1.326679e-01
2.431000e+00 -1.310309e-01
2.432000e+00 -1.293931e-01
2.433000e+00 -1.277543e-01
2.434000e+00 -1.261147e-01
2.435000e+00 -1.244742e-01
2.436000e+00 -1.228328e-01
2.437000e+00 -1.211906e-01
2.438000e+00 -1.195475e-01
2.439000e+00 -1.179035e-01
2.440000e+00 -1.162587e-01
2.441000e+00 -1.146131e-01
2.442000e+00 -1.129666e-01
2.443000e+00 -1.113193e-01
2.444000e+00 -1.096712e-01
2.445000e+00 -1.080223e-01
2.446000e+00 -1.063726e-01
2.447000e+00 -1.047221e-01
2.448000e+00 -1.030708e-01
2.449000e+00 -1.014187e-01
2.450000e+00 -9.976580e-02
2.451000e+00 -9.811216e-02
2.452000e+00 -9.645776e-02
2.453000e+00 -9.480261e-02
2.454000e+00 -9.314671e-02
2.455000e+00 -9.149007e-02
2.456000e+00 -8.983269e-02
2.457000e+00 -8.817459e-02
2.458000e+00 -8.651576e-02
2.459000e+00 -8.485622e-02
2.460000e+00 -8.319598e-02
2.461000e+00 -8.153503e-02
2.462000e+00 -7.987340e-02
2.463000e+00 -7.821107e-02
2.464000e+00 -7.654807e-02
2.465000e+00 -7.488440e-02
2.466000e+00 -7.322007e-02
2.467000e+00 -7.155508e-02
2.468000e+00 -6.988944e-02
2.469000e+00 -6.822315e-02
2.470000e+00 -6.655623e-02
2.471000e+00 -6.488869e-02
2.472000e+00 -6.322052e-02
2.473000e+00 -6.155174e-02
2.474000e+00 -5.988235e-02
2.475000e+00 -5.821236e-02
2.476000e+00 -5.654178e-02
2.477000e+00 -5.487061e-02
2.478000e+00 -5.319887e-02
2.479000e+00 -5.152656e-02
2.480000e+00 -4.985368e-02
2.481000e+00 -4.818025e-02
2.482000e+00 -4.650628e-02
2.483000e+00 -4.483176e-02
2.484000e+00 -4.315670e-02
2.485000e+00 -4.148112e-02
2.486000e+00 -3.980502e-02
2.487000e+00 -3.812842e-02
2.488000e+00 -3.645130e-02
2.489000e+00 -3.477369e-02
2.490000e+00 -3.309559e-02
2.491000e+00 -3.141701e-02
2.492000e+00 -2.973796e-02
2.493000e+00 -2.805844e-02
2.494000e+00 -2.637846e-02
2.495000e+00 -2.469803e-02
2.496000e+00 -2.301715e-02
2.497000e+00 -2.133584e-02
2.498000e+00 -1.965410e-02
2.499000e+00 -1.797194e-02
2.500000e+00 -1.628936e-02
2.501000e+00 -1.460638e-02
2.502000e+00 -1.292300e-02
2.503000e+00 -1.123923e-02
2.504000e+00 -9.555070e-03
2.505000e+00 -7.870539e-03
2.506000e+00 -6.185641e-03
2.507000e+00 -4.500382e-03
2.508000e+00 -2.814770e-03
2.509000e+00 -1.128813e-03
2.510000e+00 5.574805e-04
2.511000e+00 2.244104e-03
2.512000e+00 3.931049e-03
2.513000e+00 5.618308e-03
2.514000e+00 7.305873e-03
2.515000e+00 8.993737e-03
2.516000e+00 1.068189e-02
2.517000e+00 1.237033e-02
2.518000e+00 1.405904e-02
2.519000e+00 1.574802e-02
2.520000e+00 1.743726e-02
2.521000e+00 1.912675e-02
2.522000e+00 2.081648e-02
2.523000e+00 2.250645e-02
2.524000e+00 2.419665e-02
2.525000e+00 2.588707e-02
2.526000e+00 2.757770e-02
2.527000e+00 2.926853e-02
2.528000e+00 3.095956e-02
2.529000e+00 3.265078e-02
2.530000e+00 3.434218e-02
2.531000e+00 3.603375e-02
2.532000e+00 3.772548e-02
2.533000e+00 3.941737e-02
2.534000e+00 4.110941e-02
2.535000e+00 4.280159e-02
2.536000e+00 4.449390e-02
2.537000e+00 4.618634e-02
2.538000e+00 4.787889e-02
2.539000e+00 4.957155e-02
2.540000e+00 5.126430e-02
2.541000e+00 5.295716e-02
2.542000e+00 5.465009e-02
2.543000e+00 5.634310e-02
2.544000e+00 5.803618e-02
2.545000e+00 5.972931e-02
2.546000e+00 6.142250e-02
2.547000e+00 6.311573e-02
2.548000e+00 6.480899e-02
2.549000e+00 6.650229e-02
2.550000e+00 6.819560e-02
2.551000e+00 6.988891e-02
2.552000e+00 7.158224e-02
2.553000e+00 7.327555e-02
2.554000e+00 7.496885e-02
2.555000e+00 7.666213e-02
2.556000e+00 7.835537e-02
2.557000e+00 8.004858e-02
2.558000e+00 8.174174e-02
2.559000e+00 8.343484e-02
2.560000e+00 8.512788e-02
2.561000e+00 8.682084e-02
2.562000e+00 8.851372e-02
2.563000e+00 9.020652e-02
2.564000e+00 9.189921e-02
2.565000e+00 9.359180e-02
2.566000e+00 9.528428e-02
2.567000e+00 9.697663e-02
2.568000e+00 9.866885e-02
2.569000e+00 1.003609e-01
2.570000e+00 1.020529e-01
2.571000e+00 1.037446e-01
2.572000e+00 1.054362e-01
2.573000e+00 1.071277e-01
2.574000e+00 1.088189e-01
2.575000e+00 1.105100e-01
2.576000e+00 1.122008e-01
2.577000e+00 1.138915e-01
2.578000e+00 1.155819e-01
2.579000e+00 1.172722e-01
2.580000e+00 1.189621e-01
2.581000e+00 1.206519e-01
2.582000e+00 1.223414e-01
2.583000e+00 1.240306e-01
2.584000e+00 1.257195e-01
2.585000e+00 1.274082e-01
2.586000e+00 1.290966e-01
2.587000e+00 1.307847e-01
2.588000e+00 1.324725e-01
2.589000e+00 1.341600e-01
2.590000e+00 1.358472e-01
2.591000e+00 1.375340e-01
2.592000e+00 1.392205e-01
2.593000e+00 1.409067e-01
2.594000e+00 1.425925e-01
2.595000e+00 1.442780e-01
2.596000e+00 1.459630e-01
2.597000e+00 1.476477e-01
2.598000e+00 1.493320e-01
2.599000e+00 1.510159e-01
2.600000e+00 1.526994e-01
2.601000e+00 1.543825e-01
2.602000e+00 1.560652e-01
2.603000e+00 1.577474e-01
2.604000e+00 1.594292e-01
2.605000e+00 1.611105e-01
2.606000e+00 1.627914e-01
2.607000e+00 1.644718e-01
2.608000e+00 1.661517e-01
2.609000e+00 1.678311e-01
2.610000e+00 1.695101e-01
2.611000e+00 1.711885e-01
2.612000e+00 1.728664e-01
2.613000e+00 1.745439e-01
2.614000e+00 1.762207e-01
2.615000e+00 1.778971e-01
2.616000e+00 1.795729e-01
2.617000e+00 1.812481e-01
2.618000e+00 1.829228e-01
2.619000e+00 1.845968e-01
2.620000e+00 1.862704e-01
2.621000e+00 1.879433e-01
2.622000e+00 1.896156e-01
2.623000e+00 1.912873e-01
2.624000e+00 1.929584e-01
2.625000e+00 1.946288e-01
2.626000e+00 1.962986e-01
2.627000e+00 1.979678e-01
2.628000e+00 1.996363e-01
2.629000e+00 2.013042e-01
2.630000e+00 2.029713e-01
2.631000e+00 2.046378e-01
2.632000e+00 2.063036e-01
2.633000e+00 2.079687e-01
2.634000e+00 2.096331e-01
2.635000e+00 2.112968e-01
2.636000e+00 2.129597e-01
2.637000e+00 2.146219e-01
2.638000e+00 2.162834e-01
2.639000e+00 2.179441e-01
2.640000e+00 2.196040e-01
2.641000e+00 2.212631e-01
2.642000e+00 2.229215e-01
2.643000e+00 2.245791e-01
2.644000e+00 2.262359e-01
2.645000e+00 2.278919e-01
2.646000e+00 2.295470e-01
2.647000e+00 2.312013e-01
2.648000e+00 2.328548e-01
2.649000e+00 2.345075e-01
2.650000e+00 2.361592e-01
2.651000e+00 2.378102e-01
2.652000e+00 2.394602e-01
2.653000e+00 2.411094e-01
2.654000e+00 2.427576e-01
2.655000e+00 2.444050e-01
2.656000e+00 2.460514e-01
2.657000e+00 2.476970e-01
2.658000e+00 2.493416e-01
2.659000e+00 2.509852e-01
2.660000e+00 2.526279e-01
2.661000e+00 2.542697e-01
2.662000e+00 2.559105e-01
2.663000e+00 2.575503e-01
2.664000e+00 2.591891e-01
2.665000e+00 2.608269e-01
2.666000e+00 2.624637e-01
2.667000e+00 2.640995e-01
2.668000e+00 2.657343e-01
2.669000e+00 2.673681e-01
2.670000e+00 2.690008e-01
2.671000e+00 2.706324e-01
2.672000e+00 2.722630e-01
2.673000e+00 2.738925e-01
2.674000e+00 2.755210e-01
2.675000e+00 2.771483e-01
2.676000e+00 2.787746e-01
2.677000e+00 2.803997e-01
2.678000e+00 2.820238e-01
2.679000e+00 2.836467e-01
2.680000e+00 2.852685e-01
2.681000e+00 2.868891e-01
2.682000e+00 2.885085e-01
2.683000e+00 2.901269e-01
2.684000e+00 2.917440e-01
2.685000e+00 2.933599e-01
2.686000e+00 2.949747e-01
2.687000e+00 2.965882e-01
2.688000e+00 2.982006e-01
2.689000e+00 2.998117e-01
2.690000e+00 3.014216e-01
2.691000e+00 3.030302e-01
2.692000e+00 3.046376e-01
2.693000e+00 3.062438e-01
2.694000e+00 3.078487e-01
2.695000e+00 3.094522e-01
2.696000e+00 3.110546e-01
2.697000e+00 3.126556e-01
2.698000e+00 3.142553e-01
2.699000e+00 3.158537e-01
2.700000e+00 3.174507e-01
2.701000e+00 3.190464e-01
2.702000e+00 3.206408e-01
2.703000e+00 3.222339e-01
2.704000e+00 3.238255e-01
2.705000e+00 3.254158e-01
2.706000e+00 3.270047e-01
2.707000e+00 3.285922e-01
2.708000e+00 3.301783e-01
2.709000e+00 3.317631e-01
2.710000e+00 3.333463e-01
2.711000e+00 3.349282e-01
2.712000e+00 3.365086e-01
2.713000e+00 3.380876e-01
2.714000e+00 3.396651e-01
2.715000e+00 3.412411e-01
2.716000e+00 3.428156e-01
2.717000e+00 3.443887e-01
2.718000e+00 3.459603e-01
2.719000e+00 3.475303e-01
2.720000e+00 3.490989e-01
2.721000e+00 3.506659e-01
2.722000e+00 3.522314e-01
2.723000e+00 3.537953e-01
2.724000e+00 3.553577e-01
2.725000e+00 3.569185e-01
2.726000e+00 3.584777e-01
2.727000e+00 3.600354e-01
2.728000e+00 3.615914e-01
2.729000e+00 3.631459e-01
2.730000e+00 3.646987e-01
2.731000e+00 3.662499e-01
2.732000e+00 3.677995e-01
2.733000e+00 3.693475e-01
2.734000e+00 3.708937e-01
2.735000e+00 3.724384e-01
2.736000e+00 3.739813e-01
2.737000e+00 3.755226e-01
2.738000e+00 3.770622e-01
2.739000e+00 3.786001e-01
2.740000e+00 3.801362e-01
2.741000e+00 3.816707e-01
2.742000e+00 3.832034e-01
2.743000e+00 3.847344e-01
2.744000e+00 3.862636e-01
2.745000e+00 3.877911e-01
2.746000e+00 3.893168e-01
2.747000e+00 3.908407e-01
2.748000e+00 3.923629e-01
2.749000e+00 3.938832e-01
2.750000e+00 3.954017e-01
2.751000e+00 3.969184e-01
2.752000e+00 3.984333e-01
2.753000e+00 3.999464e-01
2.754000e+00 4.014576e-01
2.755000e+00 4.029669e-01
2.756000e+00 4.044744e-01
2.757000e+00 4.059800e-01
2.758000e+00 4.074837e-01
2.759000e+00 4.089856e-01
2.760000e+00 4.104855e-01
2.761000e+00 4.119835e-01
2.762000e+00 4.134796e-01
2.763000e+00 4.149737e-01
2.764000e+00 4.164659e-01
2.765000e+00 4.179562e-01
2.766000e+00 4.194445e-01
2.767000e+00 4.209308e-01
2.768000e+00 4.224151e-01
2.769000e+00 4.238975e-01
2.770000e+00 4.253778e-01
2.771000e+00 4.268561e-01
2.772000e+00 4.283324e-01
2.773000e+00 4.298067e-01
2.774000e+00 4.312789e-01
2.775000e+00 4.327491e-01
2.776000e+00 4.342172e-01
2.777000e+00 4.356833e-01
2.778000e+00 4.371472e-01
2.779000e+00 4.386091e-01
2.780000e+00 4.400689e-01
2.781000e+00 4.415266e-01
2.782000e+00 4.429821e-01
2.783000e+00 4.444355e-01
2.784000e+00 4.458868e-01
2.785000e+00 4.473359e-01
2.786000e+00 4.487829e-01
2.787000e+00 4.502277e-01
2.788000e+00 4.516703e-01
2.789000e+00 4.531108e-01
2.790000e+00 4.545490e-01
2.791000e+00 4.559851e-01
2.792000e+00 4.574189e-01
2.793000e+00 4.588505e-01
2.794000e+00 4.602798e-01
2.795000e+00 4.617069e-01
2.796000e+00 4.631318e-01
2.797000e+00 4.645544e-01
2.798000e+00 4.659747e-01
2.799000e+00 4.673927e-01
2.800000e+00 4.688084e-01
2.801000e+00 4.702218e-01
2.802000e+00 4.716330e-01
2.803000e+00 4.730417e-01
2.804000e+00 4.744482e-01
2.805000e+00 4.758523e-01
2.806000e+00 4.772540e-01
2.807000e+00 4.786534e-01
2.808000e+00 4.800505e-01
2.809000e+00 4.814451e-01
2.810000e+00 4.828373e-01
2.811000e+00 4.842272e-01
2.812000e+00 4.856146e-01
2.813000e+00 4.869996e-01
2.814000e+00 4.883822e-01
2.815000e+00 4.897623e-01
2.816000e+00 4.911400e-01
2.817000e+00 4.925152e-01
2.818000e+00 4.938880e-01
2.819000e+00 4.952582e-01
2.820000e+00 4.966260e-01
2.821000e+00 4.979913e-01
2.822000e+00 4.993541e-01
2.823000e+00 5.007143e-01
2.824000e+00 5.020720e-01
2.825000e+00 5.034272e-01
2.826000e+00 5.047798e-01
2.827000e+00 5.061299e-01
2.828000e+00 5.074774e-01
2.829000e+00 5.088224e-01
2.830000e+00 5.101647e-01
2.831000e+00 5.115045e-01
2.832000e+00 5.128416e-01
2.833000e+00 5.141761e-01
2.834000e+00 5.155080e-01
2.835000e+00 5.168373e-01
2.836000e+00 5.181639e-01
2.837000e+00 5.194879e-01
2.838000e+00 5.208092e-01
2.839000e+00 5.221278e-01
2.840000e+00 5.234438e-01
2.841000e+00 5.247570e-01
2.842000e+00 5.260676e-01
2.843000e+00 5.273754e-01
2.844000e+00 5.286805e-01
2.845000e+00 5.299829e-01
2.846000e+00 5.312825e-01
2.847000e+00 5.325794e-01
2.848000e+00 5.338735e-01
2.849000e+00 5.351649e-01
2.850000e+00 5.364535e-01
2.851000e+00 5.377393e-01
2.852000e+00 5.390222e-01
2.853000e+00 5.403024e-01
2.854000e+00 5.415798e-01
2.855000e+00 5.428543e-01
2.856000e+00 5.441260e-01
2.857000e+00 5.453949e-01
2.858000e+00 5.466608e-01
2.859000e+00 5.479240e-01
2.860000e+00 5.491842e-01
2.861000e+00 5.504416e-01
2.862000e+00 5.516960e-01
2.863000e+00 5.529476e-01
2.864000e+00 5.541963e-01
2.865000e+00 5.554420e-01
2.866000e+00 5.566848e-01
2.867000e+00 5.579246e-01
2.868000e+00 5.591615e-01
2.869000e+00 5.603954e-01
2.870000e+00 5.616264e-01
2.871000e+00 5.628544e-01
2.872000e+00 5.640794e-01
2.873000e+00 5.653014e-01
2.874000e+00 5.665204e-01
2.875000e+00 5.677363e-01
2.876000e+00 5.689493e-01
2.877000e+00 5.701591e-01
2.878000e+00 5.713660e-01
2.879000e+00 5.725698e-01
2.880000e+00 5.737705e-01
2.881000e+00 5.749682e-01
2.882000e+00 5.761627e-01
2.883000e+00 5.773542e-01
2.884000e+00 5.785426e-01
2.885000e+00 5.797278e-01
2.886000e+00 5.809100e-01
2.887000e+00 5.820890e-01
2.888000e+00 5.832648e-01
2.889000e+00 5.844375e-01
2.890000e+00 5.856071e-01
2.891000e+00 5.867735e-01
2.892000e+00 5.879367e-01
2.893000e+00 5.890967e-01
2.894000e+00 5.902535e-01
2.895000e+00 5.914071e-01
2.896000e+00 5.925575e-01
2.897000e+00 5.937047e-01
2.898000e+00 5.948486e-01
2.899000e+00 5.959893e-01
2.900000e+00 5.971267e-01
2.901000e+00 5.982609e-01
2.902000e+00 5.993918e-01
2.903000e+00 6.005194e-01
2.904000e+00 6.016438e-01
2.905000e+00 6.027648e-01
2.906000e+00 6.038825e-01
2.907000e+00 6.049969e-01
2.908000e+00 6.061080e-01
2.909000e+00 6.072157e-01
2.910000e+00 6.083201e-01
2.911000e+00 6.094212e-01
2.912000e+00 6.105188e-01
2.913000e+00 6.116131e-01
2.914000e+00 6.127041e-01
2.915000e+00 6.137916e-01
2.916000e+00 6.148757e-01
2.917000e+00 6.159564e-01
2.918000e+00 6.170337e-01
2.919000e+00 6.181076e-01
2.920000e+00 6.191781e-01
2.921000e+00 6.202450e-01
2.922000e+00 6.213086e-01
2.923000e+00 6.223687e-01
2.924000e+00 6.234252e-01
2.925000e+00 6.244784e-01
2.926000e+00 6.255280e-01
2.927000e+00 6.265741e-01
2.928000e+00 6.276167e-01
2.929000e+00 6.286558e-01
2.930000e+00 6.296914e-01
2.931000e+00 6.307234e-01
2.932000e+00 6.317519e-01
2.933000e+00 6.327768e-01
2.934000e+00 6.337982e-01
2.935000e+00 6.348160e-01
2.936000e+00 6.358302e-01
2.937000e+00 6.368409e-01
2.938000e+00 6.378479e-01
2.939000e+00 6.388513e-01
2.940000e+00 6.398511e-01
2.941000e+00 6.408473e-01
2.942000e+00 6.418398e-01
2.943000e+00 6.428287e-01
2.944000e+00 6.438140e-01
2.945000e+00 6.447956e-01
2.946000e+00 6.457735e-01
2.947000e+00 6.467478e-01
2.948000e+00 6.477183e-01
2.949000e+00 6.486852e-01
2.950000e+00 6.496483e-01
2.951000e+00 6.506078e-01
2.952000e+00 6.515635e-01
2.953000e+00 6.525155e-01
2.954000e+00 6.534637e-01
2.955000e+00 6.544082e-01
2.956000e+00 6.553490e-01
2.957000e+00 6.562860e-01
2.958000e+00 6.572192e-01
2.959000e+00 6.581486e-01
2.960000e+00 6.590743e-01
2.961000e+00 6.599961e-01
2.962000e+00 6.609141e-01
2.963000e+00 6.618283e-01
2.964000e+00 6.627387e-01
2.965000e+00 6.636453e-01
2.966000e+00 6.645480e-01
2.967000e+00 6.654468e-01
2.968000e+00 6.663419e-01
2.969000e+00 6.672330e-01
2.970000e+00 6.681202e-01
2.971000e+00 6.690036e-01
2.972000e+00 6.698831e-01
2.973000e+00 6.707587e-01
2.974000e+00 6.716303e-01
2.975000e+00 6.724981e-01
2.976000e+00 6.733619e-01
2.977000e+00 6.742218e-01
2.978000e+00 6.750778e-01
2.979000e+00 6.759298e-01
2.980000e+00 6.767778e-01
2.981000e+00 6.776219e-01
2.982000e+00 6.784620e-01
2.983000e+00 6.792981e-01
2.984000e+00 6.801302e-01
2.985000e+00 6.809583e-01
2.986000e+00 6.817824e-01
2.987000e+00 6.826025e-01
2.988000e+00 6.834185e-01
2.989000e+00 6.842306e-01
2.990000e+00 6.850386e-01
2.991000e+00 6.858425e-01
2.992000e+00 6.866424e-01
2.993000e+00 6.874382e-01
2.994000e+00 6.882299e-01
2.995000e+00 6.890176e-01
2.996000e+00 6.898012e-01
2.997000e+00 6.905806e-01
2.998000e+00 6.913560e-01
2.999000e+00 6.921272e-01
3.000000e+00 6.928944e-01
3.001000e+00 6.936574e-01
3.002000e+00 6.944162e-01
3.003000e+00 6.951709e-01
3.004000e+00 6.959215e-01
3.005000e+00 6.966679e-01
3.006000e+00 6.974101e-01
3.007000e+00 6.981482e-01
3.008000e+00 6.988820e-01
3.009000e+00 6.996117e-01
3.010000e+00 7.003372e-01
3.011000e+00 7.010584e-01
3.012000e+00 7.017755e-01
3.013000e+00 7.024883e-01
3.014000e+00 7.031969e-01
3.015000e+00 7.039013e-01
3.016000e+00 7.046014e-01
3.017000e+00 7.052972e-01
3.018000e+00 7.059888e-01
3.019000e+00 7.066761e-01
3.020000e+00 7.073592e-01
3.021000e+00 7.080379e-01
3.022000e+00 7.087124e-01
3.023000e+00 7.093826e-01
3.024000e+00 7.100484e-01
3.025000e+00 7.107100e-01
3.026000e+00 7.113672e-01
3.027000e+00 7.120201e-01
3.028000e+00 7.126686e-01
3.029000e+00 7.133128e-01
3.030000e+00 7.139527e-01
3.031000e+00 7.145882e-01
3.032000e+00 7.152193e-01
3.033000e+00 7.158461e-01
3.034000e+00 7.164685e-01
3.035000e+00 7.170865e-01
3.036000e+00 7.177001e-01
3.037000e+00 7.183093e-01
3.038000e+00 7.189140e-01
3.039000e+00 7.195144e-01
3.040000e+00 7.201103e-01
3.041000e+00 7.207019e-01
3.042000e+00 7.212889e-01
3.043000e+00 7.218716e-01
3.044000e+00 7.224497e-01
3.045000e+00 7.230234e-01
3.046000e+00 7.235927e-01
3.047000e+00 7.241575e-01
3.048000e+00 7.247177e-01
3.049000e+00 7.252736e-01
3.050000e+00 7.258249e-01
3.051000e+00 7.263717e-01
3.052000e+00 7.269140e-01
3.053000e+00 7.274518e-01
3.054000e+00 7.279850e-01
3.055000e+00 7.285137e-01
3.056000e+00 7.290379e-01
3.057000e+00 7.295576e-01
3.058000e+00 7.300727e-01
3.059000e+00 7.305833e-01
3.060000e+00 7.310892e-01
3.061000e+00 7.315907e-01
3.062000e+00 7.320875e-01
3.063000e+00 7.325798e-01
3.064000e+00 7.330674e-01
3.065000e+00 7.335505e-01
3.066000e+00 7.340290e-01
3.067000e+00 7.345028e-01
3.068000e+00 7.349721e-01
3.069000e+00 7.354367e-01
3.070000e+00 7.358967e-01
3.071000e+00 7.363521e-01
3.072000e+00 7.368028e-01
3.073000e+00 7.372489e-01
3.074000e+00 7.376903e-01
3.075000e+00 7.381270e-01
3.076000e+00 7.385591e-01
3.077000e+00 7.389865e-01
3.078000e+00 7.394093e-01
3.079000e+00 7.398273e-01
3.080000e+00 7.402407e-01
3.081000e+00 7.406494e-01
3.082000e+00 7.410533e-01
3.083000e+00 7.414526e-01
3.084000e+00 7.418471e-01
3.085000e+00 7.422369e-01
3.086000e+00 7.426220e-01
3.087000e+00 7.430024e-01
3.088000e+00 7.433780e-01
3.089000e+00 7.437489e-01
3.090000e+00 7.441150e-01
3.091000e+00 7.444763e-01
3.092000e+00 7.448329e-01
3.093000e+00 7.451847e-01
3.094000e+00 7.455318e-01
3.095000e+00 7.458741e-01
3.096000e+00 7.462115e-01
3.097000e+00 7.465442e-01
3.098000e+00 7.468721e-01
3.099000e+00 7.471952e-01
3.100000e+00 7.475135e-01
3.101000e+00 7.478269e-01
3.102000e+00 7.481356e-01
3.103000e+00 7.484394e-01
3.104000e+00 7.487384e-01
3.105000e+00 7.490325e-01
3.106000e+00 7.493218e-01
3.107000e+00 7.496062e-01
3.108000e+00 7.498858e-01
3.109000e+00 7.501606e-01
3.110000e+00 7.504304e-01
3.111000e+00 7.506954e-01
3.112000e+00 7.509556e-01
3.113000e+00 7.512108e-01
3.114000e+00 7.514612e-01
3.115000e+00 7.517066e-01
3.116000e+00 7.519472e-01
3.117000e+00 7.521829e-01
3.118000e+00 7.524136e-01
3.119000e+00 7.526395e-01
3.120000e+00 7.528604e-01
3.121000e+00 7.530764e-01
3.122000e+00 7.532875e-01
3.123000e+00 7.534936e-01
3.124000e+00 7.536948e-01
3.125000e+00 7.538911e-01
3.126000e+00 7.540824e-01
3.127000e+00 7.542688e-01
3.128000e+00 7.544502e-01
3.129000e+00 7.546266e-01
3.130000e+00 7.547981e-01
3.131000e+00 7.549646e-01
3.132000e+00 7.551262e-01
3.133000e+00 7.552827e-01
3.134000e+00 7.554343e-01
3.135000e+00 7.555809e-01
3.136000e+00 7.557225e-01
3.137000e+00 7.558591e-01
3.138000e+00 7.559906e-01
3.139000e+00 7.561172e-01
3.140000e+00 7.562388e-01
3.141000e+00 7.563553e-01
3.142000e+00 7.564668e-01
3.143000e+00 7.565733e-01
3.144000e+00 7.566748e-01
3.145000e+00 7.567712e-01
3.146000e+00 7.568626e-01
3.147000e+00 7.569490e-01
3.148000e+00 7.570303e-01
3.149000e+00 7.571065e-01
3.150000e+00 7.571777e-01
3.151000e+00 7.572439e-01
3.152000e+00 7.573049e-01
3.153000e+00 7.573609e-01
3.154000e+00 7.574119e-01
3.155000e+00 7.574577e-01
3.156000e+00 7.574985e-01
3.157000e+00 7.575342e-01
3.158000e+00 7.575648e-01
3.159000e+00 7.575903e-01
3.160000e+00 7.576107e-01
3.161000e+00 7.576260e-01
3.162000e+00 7.576362e-01
3.163000e+00 7.576413e-01
3.164000e+00 7.576413e-01
3.165000e+00 7.576362e-01
3.166000e+00 7.576260e-01
3.167000e+00 7.576106e-01
3.168000e+00 7.575901e-01
3.169000e+00 7.575645e-01
3.170000e+00 7.575338e-01
3.171000e+00 7.574979e-01
3.172000e+00 7.574569e-01
3.173000e+00 7.574107e-01
3.174000e+00 7.573594e-01
3.175000e+00 7.573029e-01
3.176000e+00 7.572413e-01
3.177000e+00 7.571746e-01
3.178000e+00 7.571026e-01
3.179000e+00 7.570256e-01
3.180000e+00 7.569433e-01
3.181000e+00 7.568559e-01
3.182000e+00 7.567633e-01
3.183000e+00 7.566655e-01
3.184000e+00 7.565626e-01
3.185000e+00 7.564545e-01
3.186000e+00 7.563411e-01
3.187000e+00 7.562227e-01
3.188000e+00 7.560990e-01
3.189000e+00 7.559701e-01
3.190000e+00 7.558360e-01
3.191000e+00 7.556968e-01
3.192000e+00 7.555523e-01
3.193000e+00 7.554026e-01
3.194000e+00 7.552477e-01
3.195000e+00 7.550877e-01
3.196000e+00 7.549224e-01
3.197000e+00 7.547518e-01
3.198000e+00 7.545761e-01
3.199000e+00 7.543952e-01
3.200000e+00 7.542090e-01
3.201000e+00 7.540176e-01
3.202000e+00 7.538210e-01
3.203000e+00 7.536192e-01
3.204000e+00 7.534121e-01
3.205000e+00 7.531998e-01
3.206000e+00 7.529823e-01
3.207000e+00 7.527595e-01
3.208000e+00 7.525315e-01
3.209000e+00 7.522982e-01
3.210000e+00 7.520597e-01
3.211000e+00 7.518160e-01
3.212000e+00 7.515670e-01
3.213000e+00 7.513127e-01
3.214000e+00 7.510532e-01
3.215000e+00 7.507885e-01
3.216000e+00 7.505185e-01
3.217000e+00 7.502432e-01
3.218000e+00 7.499627e-01
3.219000e+00 7.496770e-01
3.220000e+00 7.493859e-01
3.221000e+00 7.490896e-01
3.222000e+00 7.487881e-01
3.223000e+00 7.484812e-01
3.224000e+00 7.481691e-01
3.225000e+00 7.478517e-01
3.226000e+00 7.475291e-01
3.227000e+00 7.472012e-01
3.228000e+00 7.468680e-01
3.229000e+00 7.465295e-01
3.230000e+00 7.461858e-01
3.231000e+00 7.458368e-01
3.232000e+00 7.454825e-01
3.233000e+00 7.451229e-01
3.234000e+00 7.447581e-01
3.235000e+00 7.443879e-01
3.236000e+00 7.440125e-01
3.237000e+00 7.436318e-01
3.238000e+00 7.432458e-01
3.239000e+00 7.428545e-01
3.240000e+00 7.424579e-01
3.241000e+00 7.420561e-01
3.242000e+00 7.416489e-01
3.243000e+00 7.412365e-01
3.244000e+00 7.408188e-01
3.245000e+00 7.403957e-01
3.246000e+00 7.399674e-01
3.247000e+00 7.395338e-01
3.248000e+00 7.390949e-01
3.249000e+00 7.386507e-01
3.250000e+00 7.382013e-01
3.251000e+00 7.377465e-01
3.252000e+00 7.372864e-01
3.253000e+00 7.368210e-01
3.254000e+00 7.363504e-01
3.255000e+00 7.358744e-01
3.256000e+00 7.353931e-01
3.257000e+00 7.349066e-01
3.258000e+00 7.344147e-01
3.259000e+00 7.339176e-01
3.260000e+00 7.334151e-01
3.261000e+00 7.329074e-01
3.262000e+00 7.323943e-01
3.263000e+00 7.318760e-01
3.264000e+00 7.313524e-01
3.265000e+00 7.308234e-01
3.266000e+00 7.302892e-01
3.267000e+00 7.297497e-01
3.268000e+00 7.292048e-01
3.269000e+00 7.286547e-01
3.270000e+00 7.280993e-01
3.271000e+00 7.275386e-01
3.272000e+00 7.269726e-01
3.273000e+00 7.264012e-01
3.274000e+00 7.258246e-01
3.275000e+00 7.252428e-01
3.276000e+00 7.246556e-01
3.277000e+00 7.240631e-01
3.278000e+00 7.234653e-01
3.279000e+00 7.228622e-01
3.280000e+00 7.222539e-01
3.281000e+00 7.216402e-01
3.282000e+00 7.210213e-01
3.283000e+00 7.203971e-01
3.284000e+00 7.197676e-01
3.285000e+00 7.191328e-01
3.286000e+00 7.184927e-01
3.287000e+00 7.178473e-01
3.288000e+00 7.171967e-01
3.289000e+00 7.165407e-01
3.290000e+00 7.158795e-01
3.291000e+00 7.152130e-01
3.292000e+00 7.145413e-01
3.293000e+00 7.138642e-01
3.294000e+00 7.131819e-01
3.295000e+00 7.124943e-01
3.296000e+00 7.118014e-01
3.297000e+00 7.111033e-01
3.298000e+00 7.103998e-01
3.299000e+00 7.096912e-01
3.300000e+00 7.089772e-01
3.301000e+00 7.082580e-01
3.302000e+00 7.075335e-01
3.303000e+00 7.068037e-01
3.304000e+00 7.060687e-01
3.305000e+00 7.053285e-01
3.306000e+00 7.045830e-01
3.307000e+00 7.038322e-01
3.308000e+00 7.030761e-01
3.309000e+00 7.023149e-01
3.310000e+00 7.015483e-01
3.311000e+00 7.007766e-01
3.312000e+00 6.999995e-01
3.313000e+00 6.992173e-01
3.314000e+00 6.984298e-01
3.315000e+00 6.976370e-01
3.316000e+00 6.968390e-01
3.317000e+00 6.960358e-01
3.318000e+00 6.952274e-01
3.319000e+00 6.944137e-01
3.320000e+00 6.935948e-01
3.321000e+00 6.927707e-01
3.322000e+00 6.919413e-01
3.323000e+00 6.911068e-01
3.324000e+00 6.902670e-01
3.325000e+00 6.894220e-01
3.326000e+00 6.885718e-01
3.327000e+00 6.877164e-01
3.328000e+00 6.868557e-01
3.329000e+00 6.859899e-01
3.330000e+00 6.851189e-01
3.331000e+00 6.842427e-01
3.332000e+00 6.833613e-01
3.333000e+00 6.824746e-01
3.334000e+00 6.815829e-01
3.335000e+00 6.806859e-01
3.336000e+00 6.797837e-01
3.337000e+00 6.788764e-01
3.338000e+00 6.779639e-01
3.339000e+00 6.770462e-01
3.340000e+00 6.761234e-01
3.341000e+00 6.751953e-01
3.342000e+00 6.742622e-01
3.343000e+00 6.733238e-01
3.344000e+00 6.723803e-01
3.345000e+00 6.714317e-01
3.346000e+00 6.704779e-01
3.347000e+00 6.695190e-01
3.348000e+00 6.685549e-01
3.349000e+00 6.675857e-01
3.350000e+00 6.666114e-01
3.351000e+00 6.656319e-01
3.352000e+00 6.646474e-01
3.353000e+00 6.636576e-01
3.354000e+00 6.626628e-01
3.355000e+00 6.616629e-01
3.356000e+00 6.606578e-01
3.357000e+00 6.596477e-01
3.358000e+00 6.586324e-01
3.359000e+00 6.576121e-01
3.360000e+00 6.565867e-01
3.361000e+00 6.555561e-01
3.362000e+00 6.545205e-01
3.363000e+00 6.534799e-01
3.364000e+00 6.524341e-01
3.365000e+00 6.513833e-01
3.366000e+00 6.503274e-01
3.367000e+00 6.492664e-01
3.368000e+00 6.482004e-01
3.369000e+00 6.471294e-01
3.370000e+00 6.460533e-01
3.371000e+00 6.449721e-01
3.372000e+00 6.438859e-01
3.373000e+00 6.427947e-01
3.374000e+00 6.416985e-01
3.375000e+00 6.405972e-01
3.376000e+00 6.394909e-01
3.377000e+00 6.383796e-01
3.378000e+00 6.372633e-01
3.379000e+00 6.361420e-01
3.380000e+00 6.350157e-01
3.381000e+00 6.338845e-01
3.382000e+00 6.327482e-01
3.383000e+00 6.316069e-01
3.384000e+00 6.304607e-01
3.385000e+00 6.293095e-01
3.386000e+00 6.281533e-01
3.387000e+00 6.269922e-01
3.388000e+00 6.258261e-01
3.389000e+00 6.246551e-01
3.390000e+00 6.234791e-01
3.391000e+00 6.222982e-01
3.392000e+00 6.211124e-01
3.393000e+00 6.199217e-01
3.394000e+00 6.187260e-01
3.395000e+00 6.175254e-01
3.396000e+00 6.163199e-01
3.397000e+00 6.151095e-01
3.398000e+00 6.138942e-01
3.399000e+00 6.126740e-01
3.400000e+00 6.114489e-01
3.401000e+00 6.102190e-01
3.402000e+00 6.089842e-01
3.403000e+00 6.077445e-01
3.404000e+00 6.065000e-01
3.405000e+00 6.052506e-01
3.406000e+00 6.039964e-01
3.407000e+00 6.027373e-01
3.408000e+00 6.014734e-01
3.409000e+00 6.002047e-01
3.410000e+00 5.989311e-01
3.411000e+00 5.976528e-01
3.412000e+00 5.963696e-01
3.413000e+00 5.950816e-01
3.414000e+00 5.937889e-01
3.415000e+00 5.924913e-01
3.416000e+00 5.911890e-01
3.417000e+00 5.898819e-01
3.418000e+00 5.885700e-01
3.419000e+00 5.872534e-01
3.420000e+00 5.859321e-01
3.421000e+00 5.846059e-01
3.422000e+00 5.832751e-01
3.423000e+00 5.819395e-01
3.424000e+00 5.805992e-01
3.425000e+00 5.792542e-01
3.426000e+00 5.779045e-01
3.427000e+00 5.765501e-01
3.428000e+00 5.751910e-01
3.429000e+00 5.738272e-01
3.430000e+00 5.724587e-01
3.431000e+00 5.710855e-01
3.432000e+00 5.697077e-01
3.433000e+00 5.683253e-01
3.434000e+00 5.669381e-01
3.435000e+00 5.655464e-01
3.436000e+00 5.641500e-01
3.437000e+00 5.627490e-01
3.438000e+00 5.613434e-01
3.439000e+00 5.599332e-01
3.440000e+00 5.585183e-01
3.441000e+00 5.570989e-01
3.442000e+00 5.556749e-01
3.443000e+00 5.542463e-01
3.444000e+00 5.528132e-01
3.445000e+00 5.513755e-01
3.446000e+00 5.499332e-01
3.447000e+00 5.484864e-01
3.448000e+00 5.470351e-01
3.449000e+00 5.455792e-01
3.450000e+00 5.441188e-01
3.451000e+00 5.426539e-01
3.452000e+00 5.411846e-01
3.453000e+00 5.397107e-01
3.454000e+00 5.382323e-01
3.455000e+00 5.367495e-01
3.456000e+00 5.352622e-01
3.457000e+00 5.337704e-01
3.458000e+00 5.322742e-01
3.459000e+00 5.307736e-01
3.460000e+00 5.292685e-01
3.461000e+00 5.277590e-01
3.462000e+00 5.262451e-01
3.463000e+00 5.247268e-01
3.464000e+00 5.232041e-01
3.465000e+00 5.216770e-01
3.466000e+00 5.201455e-01
3.467000e+00 5.186097e-01
3.468000e+00 5.170695e-01
3.469000e+00 5.155250e-01
3.470000e+00 5.139761e-01
3.471000e+00 5.124229e-01
3.472000e+00 5.108654e-01
3.473000e+00 5.093035e-01
3.474000e+00 5.077374e-01
3.475000e+00 5.061670e-01
3.476000e+00 5.045923e-01
3.477000e+00 5.030133e-01
3.478000e+00 5.014301e-01
3.479000e+00 4.998426e-01
3.480000e+00 4.982508e-01
3.481000e+00 4.966549e-01
3.482000e+00 4.950547e-01
3.483000e+00 4.934503e-01
3.484000e+00 4.918417e-01
3.485000e+00 4.902289e-01
3.486000e+00 4.886119e-01
3.487000e+00 4.869908e-01
3.488000e+00 4.853655e-01
3.489000e+00 4.837360e-01
3.490000e+00 4.821024e-01
3.491000e+00 4.804647e-01
3.492000e+00 4.788228e-01
3.493000e+00 4.771769e-01
3.494000e+00 4.755268e-01
3.495000e+00 4.738727e-01
3.496000e+00 4.722145e-01
3.497000e+00 4.705522e-01
3.498000e+00 4.688858e-01
3.499000e+00 4.672154e-01
3.500000e+00 4.655410e-01
3.501000e+00 4.638625e-01
3.502000e+00 4.621801e-01
3.503000e+00 4.604936e-01
3.504000e+00 4.588032e-01
3.505000e+00 4.571087e-01
3.506000e+00 4.554103e-01
3.507000e+00 4.537079e-01
3.508000e+00 4.520016e-01
3.509000e+00 4.502914e-01
3.510000e+00 4.485772e-01
3.511000e+00 4.468591e-01
3.512000e+00 4.451371e-01
3.513000e+00 4.434112e-01
3.514000e+00 4.416815e-01
3.515000e+00 4.399478e-01
3.516000e+00 4.382104e-01
3.517000e+00 4.364690e-01
3.518000e+00 4.347239e-01
3.519000e+00 4.329749e-01
3.520000e+00 4.312221e-01
3.521000e+00 4.294655e-01
3.522000e+00 4.277051e-01
3.523000e+00 4.259409e-01
3.524000e+00 4.241730e-01
3.525000e+00 4.224013e-01
3.526000e+00 4.206259e-01
3.527000e+00 4.188468e-01
3.528000e+00 4.170639e-01
3.529000e+00 4.152774e-01
3.530000e+00 4.134871e-01
3.531000e+00 4.116932e-01
3.532000e+00 4.098956e-01
3.533000e+00 4.080944e-01
3.534000e+00 4.062895e-01
3.535000e+00 4.044810e-01
3.536000e+00 4.026688e-01
3.537000e+00 4.008531e-01
3.538000e+00 3.990338e-01
3.539000e+00 3.972108e-01
3.540000e+00 3.953844e-01
3.541000e+00 3.935543e-01
3.542000e+00 3.917207e-01
3.543000e+00 3.898836e-01
3.544000e+00 3.880430e-01
3.545000e+00 3.861989e-01
3.546000e+00 3.843513e-01
3.547000e+00 3.825002e-01
3.548000e+00 3.806456e-01
3.549000e+00 3.787876e-01
3.550000e+00 3.769261e-01
3.551000e+00 3.750613e-01
3.552000e+00 3.731930e-01
3.553000e+00 3.713213e-01
3.554000e+00 3.694462e-01
3.555000e+00 3.675677e-01
3.556000e+00 3.656859e-01
3.557000e+00 3.638007e-01
3.558000e+00 3.619122e-01
3.559000e+00 3.600204e-01
3.560000e+00 3.581253e-01
3.561000e+00 3.562269e-01
3.562000e+00 3.543252e-01
3.563000e+00 3.524202e-01
3.564000e+00 3.505120e-01
3.565000e+00 3.486005e-01
3.566000e+00 3.466858e-01
3.567000e+00 3.447679e-01
3.568000e+00 3.428468e-01
3.569000e+00 3.409226e-01
3.570000e+00 3.389951e-01
3.571000e+00 3.370645e-01
3.572000e+00 3.351307e-01
3.573000e+00 3.331938e-01
3.574000e+00 3.312538e-01
3.575000e+00 3.293107e-01
3.576000e+00 3.273646e-01
3.577000e+00 3.254153e-01
3.578000e+00 3.234630e-01
3.579000e+00 3.215076e-01
3.580000e+00 3.195492e-01
3.581000e+00 3.175878e-01
3.582000e+00 3.156234e-01
3.583000e+00 3.136560e-01
3.584000e+00 3.116856e-01
3.585000e+00 3.097123e-01
3.586000e+00 3.077360e-01
3.587000e+00 3.057568e-01
3.588000e+00 3.037747e-01
3.589000e+00 3.017896e-01
3.590000e+00 2.998017e-01
3.591000e+00 2.978110e-01
3.592000e+00 2.958173e-01
3.593000e+00 2.938208e-01
3.594000e+00 2.918215e-01
3.595000e+00 2.898194e-01
3.596000e+00 2.878145e-01
3.597000e+00 2.858068e-01
3.598000e+00 2.837963e-01
3.599000e+00 2.817831e-01
3.600000e+00 2.797671e-01
3.601000e+00 2.777485e-01
3.602000e+00 2.757271e-01
3.603000e+00 2.737030e-01
3.604000e+00 2.716762e-01
3.605000e+00 2.696468e-01
3.606000e+00 2.676148e-01
3.607000e+00 2.655801e-01
3.608000e+00 2.635427e-01
3.609000e+00 2.615028e-01
3.610000e+00 2.594603e-01
3.611000e+00 2.574153e-01
3.612000e+00 2.553676e-01
3.613000e+00 2.533175e-01
3.614000e+00 2.512648e-01
3.615000e+00 2.492096e-01
3.616000e+00 2.471519e-01
3.617000e+00 2.450917e-01
3.618000e+00 2.430291e-01
3.619000e+00 2.409640e-01
3.620000e+00 2.388965e-01
3.621000e+00 2.368266e-01
3.622000e+00 2.347543e-01
3.623000e+00 2.326796e-01
3.624000e+00 2.306025e-01
3.625000e+00 2.285231e-01
3.626000e+00 2.264414e-01
3.627000e+00 2.243573e-01
3.628000e+00 2.222709e-01
3.629000e+00 2.201823e-01
3.630000e+00 2.180914e-01
3.631000e+00 2.159982e-01
3.632000e+00 2.139028e-01
3.633000e+00 2.118051e-01
3.634000e+00 2.097053e-01
3.635000e+00 2.076033e-01
3.636000e+00 2.054991e-01
3.637000e+00 2.033927e-01
3.638000e+00 2.012842e-01
3.639000e+00 1.991736e-01
3.640000e+00 1.970609e-01
3.641000e+00 1.949460e-01
3.642000e+00 1.928291e-01
3.643000e+00 1.907102e-01
3.644000e+00 1.885892e-01
3.645000e+00 1.864662e-01
3.646000e+00 1.843412e-01
3.647000e+00 1.822141e-01
3.648000e+00 1.800852e-01
3.649000e+00 1.779542e-01
3.650000e+00 1.758213e-01
3.651000e+00 1.736865e-01
3.652000e+00 1.715498e-01
3.653000e+00 1.694112e-01
3.654000e+00 1.672707e-01
3.655000e+00 1.651284e-01
3.656000e+00 1.629842e-01
3.657000e+00 1.608382e-01
3.658000e+00 1.586904e-01
3.659000e+00 1.565408e-01
3.660000e+00 1.543894e-01
3.661000e+00 1.522363e-01
3.662000e+00 1.500814e-01
3.663000e+00 1.479249e-01
3.664000e+00 1.457666e-01
3.665000e+00 1.436066e-01
3.666000e+00 1.414450e-01
3.667000e+00 1.392817e-01
3.668000e+00 1.371168e-01
3.669000e+00 1.349503e-01
3.670000e+00 1.327821e-01
3.671000e+00 1.306124e-01
3.672000e+00 1.284411e-01
3.673000e+00 1.262683e-01
3.674000e+00 1.240940e-01
3.675000e+00 1.219181e-01
3.676000e+00 1.197408e-01
3.677000e+00 1.175619e-01
3.678000e+00 1.153816e-01
3.679000e+00 1.131999e-01
3.680000e+00 1.110167e-01
3.681000e+00 1.088322e-01
3.682000e+00 1.066462e-01
3.683000e+00 1.044589e-01
3.684000e+00 1.022703e-01
3.685000e+00 1.000802e-01
3.686000e+00 9.788893e-02
3.687000e+00 9.569631e-02
3.688000e+00 9.350241e-02
3.689000e+00 9.130725e-02
3.690000e+00 8.911084e-02
3.691000e+00 8.691320e-02
3.692000e+00 8.471436e-02
3.693000e+00 8.251433e-02
3.694000e+00 8.031312e-02
3.695000e+00 7.811076e-02
3.696000e+00 7.590726e-02
3.697000e+00 7.370264e-02
3.698000e+00 7.149692e-02
3.699000e+00 6.929012e-02
3.700000e+00 6.708226e-02
3.701000e+00 6.487335e-02
3.702000e+00 6.266341e-02
3.703000e+00 6.045246e-02
3.704000e+00 5.824052e-02
3.705000e+00 5.602761e-02
3.706000e+00 5.381374e-02
3.707000e+00 5.159894e-02
3.708000e+00 4.938322e-02
3.709000e+00 4.716660e-02
3.710000e+00 4.494910e-02
3.711000e+00 4.273074e-02
3.712000e+00 4.051153e-02
3.713000e+00 3.829150e-02
3.714000e+00 3.607066e-02
3.715000e+00 3.384903e-02
3.716000e+00 3.162663e-02
3.717000e+00 2.940348e-02
3.718000e+00 2.717960e-02
3.719000e+00 2.495500e-02
3.720000e+00 2.272971e-02
3.721000e+00 2.050374e-02
3.722000e+00 1.827712e-02
3.723000e+00 1.604985e-02
3.724000e+00 1.382196e-02
3.725000e+00 1.159347e-02
3.726000e+00 9.364401e-03
3.727000e+00 7.134764e-03
3.728000e+00 4.904581e-03
3.729000e+00 2.673872e-03
3.730000e+00 4.426543e-04
3.731000e+00 -1.789052e-03
3.732000e+00 -4.021230e-03
3.733000e+00 -6.253858e-03
3.734000e+00 -8.486919e-03
3.735000e+00 -1.072039e-02
3.736000e+00 -1.295426e-02
3.737000e+00 -1.518851e-02
3.738000e+00 -1.742311e-02
3.739000e+00 -1.965805e-02
3.740000e+00 -2.189331e-02
3.741000e+00 -2.412887e-02
3.742000e+00 -2.636470e-02
3.743000e+00 -2.860080e-02
3.744000e+00 -3.083715e-02
3.745000e+00 -3.307371e-02
3.746000e+00 -3.531048e-02
3.747000e+00 -3.754744e-02
3.748000e+00 -3.978456e-02
3.749000e+00 -4.202183e-02
3.750000e+00 -4.425923e-02
3.751000e+00 -4.649673e-02
3.752000e+00 -4.873432e-02
3.753000e+00 -5.097199e-02
3.754000e+00 -5.320970e-02
3.755000e+00 -5.544745e-02
3.756000e+00 -5.768521e-02
3.757000e+00 -5.992296e-02
3.758000e+00 -6.216069e-02
3.759000e+00 -6.439837e-02
3.760000e+00 -6.663598e-02
3.761000e+00 -6.887352e-02
3.762000e+00 -7.111094e-02
3.763000e+00 -7.334825e-02
3.764000e+00 -7.558541e-02
3.765000e+00 -7.782242e-02
3.766000e+00 -8.005924e-02
3.767000e+00 -8.229586e-02
3.768000e+00 -8.453226e-02
3.769000e+00 -8.676842e-02
3.770000e+00 -8.900433e-02
3.771000e+00 -9.123995e-02
3.772000e+00 -9.347528e-02
3.773000e+00 -9.571029e-02
3.774000e+00 -9.794497e-02
3.775000e+00 -1.001793e-01
3.776000e+00 -1.024132e-01
3.777000e+00 -1.046468e-01
3.778000e+00 -1.068799e-01
3.779000e+00 -1.091126e-01
3.780000e+00 -1.113449e-01
3.781000e+00 -1.135766e-01
3.782000e+00 -1.158079e-01
3.783000e+00 -1.180387e-01
3.784000e+00 -1.202689e-01
3.785000e+00 -1.224986e-01
3.786000e+00 -1.247277e-01
3.787000e+00 -1.269563e-01
3.788000e+00 -1.291842e-01
3.789000e+00 -1.314115e-01
3.790000e+00 -1.336381e-01
3.791000e+00 -1.358641e-01
3.792000e+00 -1.380894e-01
3.793000e+00 -1.403139e-01
3.794000e+00 -1.425378e-01
3.795000e+00 -1.447609e-01
3.796000e+00 -1.469832e-01
3.797000e+00 -1.492048e-01
3.798000e+00 -1.514255e-01
3.799000e+00 -1.536454e-01
3.800000e+00 -1.558645e-01
3.801000e+00 -1.580827e-01
3.802000e+00 -1.603000e-01
3.803000e+00 -1.625164e-01
3.804000e+00 -1.647319e-01
3.805000e+00 -1.669465e-01
3.806000e+00 -1.691600e-01
3.807000e+00 -1.713726e-01
3.808000e+00 -1.735842e-01
3.809000e+00 -1.757948e-01
3.810000e+00 -1.780044e-01
3.811000e+00 -1.802128e-01
3.812000e+00 -1.824202e-01
3.813000e+00 -1.846265e-01
3.814000e+00 -1.868317e-01
3.815000e+00 -1.890357e-01
3.816000e+00 -1.912386e-01
3.817000e+00 -1.934403e-01
3.818000e+00 -1.956407e-01
3.819000e+00 -1.978400e-01
3.820000e+00 -2.000380e-01
3.821000e+00 -2.022348e-01
3.822000e+00 -2.044303e-01
3.823000e+00 -2.066245e-01
3.824000e+00 -2.088174e-01
3.825000e+00 -2.110089e-01
3.826000e+00 -2.131991e-01
3.827000e+00 -2.153879e-01
3.828000e+00 -2.175753e-01
3.829000e+00 -2.197613e-01
3.830000e+00 -2.219459e-01
3.831000e+00 -2.241289e-01
3.832000e+00 -2.263106e-01
3.833000e+00 -2.284907e-01
3.834000e+00 -2.306693e-01
3.835000e+00 -2.328464e-01
3.836000e+00 -2.350219e-01
3.837000e+00 -2.371959e-01
3.838000e+00 -2.393682e-01
3.839000e+00 -2.415390e-01
3.840000e+00 -2.437081e-01
3.841000e+00 -2.458755e-01
3.842000e+00 -2.480413e-01
3.843000e+00 -2.502054e-01
3.844000e+00 -2.523678e-01
3.845000e+00 -2.545284e-01
3.846000e+00 -2.566873e-01
3.847000e+00 -2.588445e-01
3.848000e+00 -2.609998e-01
3.849000e+00 -2.631533e-01
3.850000e+00 -2.653050e-01
3.851000e+00 -2.674549e-01
3.852000e+00 -2.696029e-01
3.853000e+00 -2.717490e-01
3.854000e+00 -2.738932e-01
3.855000e+00 -2.760354e-01
3.856000e+00 -2.781757e-01
3.857000e+00 -2.803141e-01
3.858000e+00 -2.824504e-01
3.859000e+00 -2.845848e-01
3.860000e+00 -2.867171e-01
3.861000e+00 -2.888474e-01
3.862000e+00 -2.909756e-01
3.863000e+00 -2.931018e-01
3.864000e+00 -2.952258e-01
3.865000e+00 -2.973477e-01
3.866000e+00 -2.994675e-01
3.867000e+00 -3.015851e-01
3.868000e+00 -3.037005e-01
3.869000e+00 -3.058137e-01
3.870000e+00 -3.079248e-01
3.871000e+00 -3.100335e-01
3.872000e+00 -3.121400e-01
3.873000e+00 -3.142443e-01
3.874000e+00 -3.163462e-01
3.875000e+00 -3.184458e-01
3.876000e+00 -3.205431e-01
3.877000e+00 -3.226380e-01
3.878000e+00 -3.247306e-01
3.879000e+00 -3.268207e-01
3.880000e+00 -3.289085e-01
3.881000e+00 -3.309938e-01
3.882000e+00 -3.330766e-01
3.883000e+00 -3.351570e-01
3.884000e+00 -3.372349e-01
3.885000e+00 -3.393103e-01
3.886000e+00 -3.413832e-01
3.887000e+00 -3.434535e-01
3.888000e+00 -3.455212e-01
3.889000e+00 -3.475864e-01
3.890000e+00 -3.496489e-01
3.891000e+00 -3.517088e-01
3.892000e+00 -3.537661e-01
3.893000e+00 -3.558207e-01
3.894000e+00 -3.578727e-01
3.895000e+00 -3.599219e-01
3.896000e+00 -3.619684e-01
3.897000e+00 -3.640122e-01
3.898000e+00 -3.660532e-01
3.899000e+00 -3.680914e-01
3.900000e+00 -3.701269e-01
3.901000e+00 -3.721595e-01
3.902000e+00 -3.741893e-01
3.903000e+00 -3.762162e-01
3.904000e+00 -3.782403e-01
3.905000e+00 -3.802614e-01
3.906000e+00 -3.822797e-01
3.907000e+00 -3.842950e-01
3.908000e+00 -3.863074e-01
3.909000e+00 -3.883168e-01
3.910000e+00 -3.903233e-01
3.911000e+00 -3.923267e-01
3.912000e+00 -3.943271e-01
3.913000e+00 -3.963245e-01
3.914000e+00 -3.983188e-01
3.915000e+00 -4.003100e-01
3.916000e+00 -4.022981e-01
3.917000e+00 -4.042831e-01
3.918000e+00 -4.062650e-01
3.919000e+00 -4.082437e-01
3.920000e+00 -4.102192e-01
3.921000e+00 -4.121916e-01
3.922000e+00 -4.141607e-01
3.923000e+00 -4.161266e-01
3.924000e+00 -4.180893e-01
3.925000e+00 -4.200487e-01
3.926000e+00 -4.220048e-01
3.927000e+00 -4.239576e-01
3.928000e+00 -4.259071e-01
3.929000e+00 -4.278533e-01
3.930000e+00 -4.297961e-01
3.931000e+00 -4.317355e-01
3.932000e+00 -4.336715e-01
3.933000e+00 -4.356042e-01
3.934000e+00 -4.375333e-01
3.935000e+00 -4.394591e-01
3.936000e+00 -4.413813e-01
3.937000e+00 -4.433001e-01
3.938000e+00 -4.452154e-01
3.939000e+00 -4.471272e-01
3.940000e+00 -4.490354e-01
3.941000e+00 -4.509400e-01
3.942000e+00 -4.528411e-01
3.943000e+00 -4.547386e-01
3.944000e+00 -4.566325e-01
3.945000e+00 -4.585228e-01
3.946000e+00 -4.604094e-01
3.947000e+00 -4.622923e-01
3.948000e+00 -4.641715e-01
3.949000e+00 -4.660471e-01
3.950000e+00 -4.679189e-01
3.951000e+00 -4.697870e-01
3.952000e+00 -4.716514e-01
3.953000e+00 -4.735119e-01
3.954000e+00 -4.753687e-01
3.955000e+00 -4.772217e-01
3.956000e+00 -4.790708e-01
3.957000e+00 -4.809161e-01
3.958000e+00 -4.827576e-01
3.959000e+00 -4.845951e-01
3.960000e+00 -4.864288e-01
3.961000e+00 -4.882585e-01
3.962000e+00 -4.900844e-01
3.963000e+00 -4.919062e-01
3.964000e+00 -4.937241e-01
3.965000e+00 -4.955381e-01
3.966000e+00 -4.973480e-01
3.967000e+00 -4.991539e-01
3.968000e+00 -5.009558e-01
3.969000e+00 -5.027536e-01
3.970000e+00 -5.045473e-01
3.971000e+00 -5.063370e-01
3.972000e+00 -5.081226e-01
3.973000e+00 -5.099040e-01
3.974000e+00 -5.116813e-01
3.975000e+00 -5.134545e-01
3.976000e+00 -5.152234e-01
3.977000e+00 -5.169882e-01
3.978000e+00 -5.187488e-01
3.979000e+00 -5.205052e-01
3.980000e+00 -5.222573e-01
3.981000e+00 -5.240051e-01
3.982000e+00 -5.257487e-01
3.983000e+00 -5.274880e-01
3.984000e+00 -5.292230e-01
3.985000e+00 -5.309537e-01
3.986000e+00 -5.326800e-01
3.987000e+00 -5.344020e-01
3.988000e+00 -5.361196e-01
3.989000e+00 -5.378328e-01
3.990000e+00 -5.395416e-01
3.991000e+00 -5.412460e-01
3.992000e+00 -5.429459e-01
3.993000e+00 -5.446414e-01
3.994000e+00 -5.463324e-01
3.995000e+00 -5.480190e-01
3.996000e+00 -5.497010e-01
3.997000e+00 -5.513785e-01
3.998000e+00 -5.530515e-01
3.999000e+00 -5.547199e-01
4.000000e+00 -5.563837e-01
4.001000e+00 -5.580430e-01
4.002000e+00 -5.596976e-01
4.003000e+00 -5.613477e-01
4.004000e+00 -5.629931e-01
4.005000e+00 -5.646339e-01
4.006000e+00 -5.662700e-01
4.007000e+00 -5.679014e-01
4.008000e+00 -5.695281e-01
4.009000e+00 -5.711501e-01
4.010000e+00 -5.727674e-01
4.011000e+00 -5.743799e-01
4.012000e+00 -5.759877e-01
4.013000e+00 -5.775907e-01
4.014000e+00 -5.791889e-01
4.015000e+00 -5.807823e-01
4.016000e+00 -5.823709e-01
4.017000e+00 -5.839547e-01
4.018000e+00 -5.855336e-01
4.019000e+00 -5.871076e-01
4.020000e+00 -5.886768e-01
4.021000e+00 -5.902411e-01
4.022000e+00 -5.918004e-01
4.023000e+00 -5.933548e-01
4.024000e+00 -5.949043e-01
4.025000e+00 -5.964488e-01
4.026000e+00 -5.979884e-01
4.027000e+00 -5.995229e-01
4.028000e+00 -6.010525e-01
4.029000e+00 -6.025770e-01
4.030000e+00 -6.040965e-01
4.031000e+00 -6.056110e-01
4.032000e+00 -6.071204e-01
4.033000e+00 -6.086247e-01
4.034000e+00 -6.101239e-01
4.035000e+00 -6.116181e-01
4.036000e+00 -6.131071e-01
4.037000e+00 -6.145910e-01
4.038000e+00 -6.160697e-01
4.039000e+00 -6.175433e-01
4.040000e+00 -6.190116e-01
4.041000e+00 -6.204748e-01
4.042000e+00 -6.219328e-01
4.043000e+00 -6.233856e-01
4.044000e+00 -6.248331e-01
4.045000e+00 -6.262754e-01
4.046000e+00 -6.277124e-01
4.047000e+00 -6.291442e-01
4.048000e+00 -6.305707e-01
4.049000e+00 -6.319918e-01
4.050000e+00 -6.334076e-01
4.051000e+00 -6.348182e-01
4.052000e+00 -6.362233e-01
4.053000e+00 -6.376231e-01
4.054000e+00 -6.390175e-01
4.055000e+00 -6.404066e-01
4.056000e+00 -6.417902e-01
4.057000e+00 -6.431685e-01
4.058000e+00 -6.445413e-01
4.059000e+00 -6.459086e-01
4.060000e+00 -6.472705e-01
4.061000e+00 -6.486270e-01
4.062000e+00 -6.499780e-01
4.063000e+00 -6.513234e-01
4.064000e+00 -6.526634e-01
4.065000e+00 -6.539978e-01
4.066000e+00 -6.553268e-01
4.067000e+00 -6.566501e-01
4.068000e+00 -6.579679e-01
4.069000e+00 -6.592802e-01
4.070000e+00 -6.605868e-01
4.071000e+00 -6.618879e-01
4.072000e+00 -6.631834e-01
4.073000e+00 -6.644732e-01
4.074000e+00 -6.657574e-01
4.075000e+00 -6.670359e-01
4.076000e+00 -6.683088e-01
4.077000e+00 -6.695761e-01
4.078000e+00 -6.708376e-01
4.079000e+00 -6.720934e-01
4.080000e+00 -6.733436e-01
4.081000e+00 -6.745880e-01
4.082000e+00 -6.758267e-01
4.083000e+00 -6.770596e-01
4.084000e+00 -6.782868e-01
4.085000e+00 -6.795082e-01
4.086000e+00 -6.807238e-01
4.087000e+00 -6.819337e-01
4.088000e+00 -6.831377e-01
4.089000e+00 -6.843359e-01
4.090000e+00 -6.855283e-01
4.091000e+00 -6.867149e-01
4.092000e+00 -6.878956e-01
4.093000e+00 -6.890704e-01
4.094000e+00 -6.902394e-01
4.095000e+00 -6.914025e-01
4.096000e+00 -6.925596e-01
4.097000e+00 -6.937109e-01
4.098000e+00 -6.948563e-01
4.099000e+00 -6.959957e-01
4.100000e+00 -6.971292e-01
4.101000e+00 -6.982568e-01
4.102000e+00 -6.993783e-01
4.103000e+00 -7.004939e-01
4.104000e+00 -7.016035e-01
4.105000e+00 -7.027072e-01
4.106000e+00 -7.038048e-01
4.107000e+00 -7.048964e-01
4.108000e+00 -7.059820e-01
4.109000e+00 -7.070615e-01
4.110000e+00 -7.081350e-01
4.111000e+00 -7.092024e-01
4.112000e+00 -7.102638e-01
4.113000e+00 -7.113191e-01
4.114000e+00 -7.123682e-01
4.115000e+00 -7.134113e-01
4.116000e+00 -7.144483e-01
4.117000e+00 -7.154792e-01
4.118000e+00 -7.165039e-01
4.119000e+00 -7.175225e-01
4.120000e+00 -7.185350e-01
4.121000e+00 -7.195412e-01
4.122000e+00 -7.205414e-01
4.123000e+00 -7.215353e-01
4.124000e+00 -7.225230e-01
4.125000e+00 -7.235046e-01
4.126000e+00 -7.244799e-01
4.127000e+00 -7.254491e-01
4.128000e+00 -7.264120e-01
4.129000e+00 -7.273686e-01
4.130000e+00 -7.283191e-01
4.131000e+00 -7.292632e-01
4.132000e+00 -7.302011e-01
4.133000e+00 -7.311328e-01
4.134000e+00 -7.320581e-01
4.135000e+00 -7.329772e-01
4.136000e+00 -7.338900e-01
4.137000e+00 -7.347964e-01
4.138000e+00 -7.356966e-01
4.139000e+00 -7.365904e-01
4.140000e+00 -7.374779e-01
4.141000e+00 -7.383590e-01
4.142000e+00 -7.392338e-01
4.143000e+00 -7.401023e-01
4.144000e+00 -7.409643e-01
4.145000e+00 -7.418200e-01
4.146000e+00 -7.426693e-01
4.147000e+00 -7.435123e-01
4.148000e+00 -7.443488e-01
4.149000e+00 -7.451789e-01
4.150000e+00 -7.460026e-01
4.151000e+00 -7.468199e-01
4.152000e+00 -7.476307e-01
4.153000e+00 -7.484351e-01
4.154000e+00 -7.492331e-01
4.155000e+00 -7.500246e-01
4.156000e+00 -7.508097e-01
4.157000e+00 -7.515883e-01
4.158000e+00 -7.523604e-01
4.159000e+00 -7.531260e-01
4.160000e+00 -7.538851e-01
4.161000e+00 -7.546378e-01
4.162000e+00 -7.553839e-01
4.163000e+00 -7.561235e-01
4.164000e+00 -7.568566e-01
4.165000e+00 -7.575832e-01
4.166000e+00 -7.583033e-01
4.167000e+00 -7.590168e-01
4.168000e+00 -7.597237e-01
4.169000e+00 -7.604242e-01
4.170000e+00 -7.611180e-01
4.171000e+00 -7.618053e-01
4.172000e+00 -7.624860e-01
4.173000e+00 -7.631602e-01
4.174000e+00 -7.638277e-01
4.175000e+00 -7.644887e-01
4.176000e+00 -7.651431e-01
4.177000e+00 -7.657909e-01
4.178000e+00 -7.664320e-01
4.179000e+00 -7.670666e-01
4.180000e+00 -7.676945e-01
4.181000e+00 -7.683158e-01
4.182000e+00 -7.689305e-01
4.183000e+00 -7.695385e-01
4.184000e+00 -7.701399e-01
4.185000e+00 -7.707347e-01
4.186000e+00 -7.713228e-01
4.187000e+00 -7.719042e-01
4.188000e+00 -7.724790e-01
4.189000e+00 -7.730471e-01
4.190000e+00 -7.736085e-01
4.191000e+00 -7.741633e-01
4.192000e+00 -7.747114e-01
4.193000e+00 -7.752527e-01
4.194000e+00 -7.757874e-01
4.195000e+00 -7.763154e-01
4.196000e+00 -7.768367e-01
4.197000e+00 -7.773513e-01
4.198000e+00 -7.778592e-01
4.199000e+00 -7.783603e-01
4.200000e+00 -7.788548e-01
4.201000e+00 -7.793425e-01
4.202000e+00 -7.798235e-01
4.203000e+00 -7.802977e-01
4.204000e+00 -7.807652e-01
4.205000e+00 -7.812260e-01
4.206000e+00 -7.816800e-01
4.207000e+00 -7.821273e-01
4.208000e+00 -7.825678e-01
4.209000e+00 -7.830016e-01
4.210000e+00 -7.834286e-01
4.211000e+00 -7.838488e-01
4.212000e+00 -7.842623e-01
4.213000e+00 -7.846690e-01
4.214000e+00 -7.850690e-01
4.215000e+00 -7.854621e-01
4.216000e+00 -7.858485e-01
4.217000e+00 -7.862281e-01
4.218000e+00 -7.866009e-01
4.219000e+00 -7.869669e-01
4.220000e+00 -7.873261e-01
4.221000e+00 -7.876786e-01
4.222000e+00 -7.880242e-01
4.223000e+00 -7.883630e-01
4.224000e+00 -7.886951e-01
4.225000e+00 -7.890203e-01
4.226000e+00 -7.893387e-01
4.227000e+00 -7.896503e-01
4.228000e+00 -7.899551e-01
4.229000e+00 -7.902531e-01
4.230000e+00 -7.905443e-01
4.231000e+00 -7.908286e-01
4.232000e+00 -7.911062e-01
4.233000e+00 -7.913769e-01
4.234000e+00 -7.916407e-01
4.235000e+00 -7.918978e-01
4.236000e+00 -7.921480e-01
4.237000e+00 -7.923914e-01
4.238000e+00 -7.926280e-01
4.239000e+00 -7.928577e-01
4.240000e+00 -7.930806e-01
4.241000e+00 -7.932967e-01
4.242000e+00 -7.935059e-01
4.243000e+00 -7.937083e-01
4.244000e+00 -7.939039e-01
4.245000e+00 -7.940926e-01
4.246000e+00 -7.942745e-01
4.247000e+00 -7.944495e-01
4.248000e+00 -7.946177e-01
4.249000e+00 -7.947791e-01
4.250000e+00 -7.949336e-01
4.251000e+00 -7.950813e-01
4.252000e+00 -7.952221e-01
4.253000e+00 -7.953561e-01
4.254000e+00 -7.954832e-01
4.255000e+00 -7.956035e-01
4.256000e+00 -7.957170e-01
4.257000e+00 -7.958236e-01
4.258000e+00 -7.959233e-01
4.259000e+00 -7.960162e-01
4.260000e+00 -7.961023e-01
4.261000e+00 -7.961815e-01
4.262000e+00 -7.962539e-01
4.263000e+00 -7.963195e-01
4.264000e+00 -7.963782e-01
4.265000e+00 -7.964300e-01
4.266000e+00 -7.964751e-01
4.267000e+00 -7.965132e-01
4.268000e+00 -7.965446e-01
4.269000e+00 -7.965691e-01
4.270000e+00 -7.965867e-01
4.271000e+00 -7.965976e-01
4.272000e+00 -7.966015e-01
4.273000e+00 -7.965987e-01
4.274000e+00 -7.965890e-01
4.275000e+00 -7.965725e-01
4.276000e+00 -7.965492e-01
4.277000e+00 -7.965190e-01
4.278000e+00 -7.964820e-01
4.279000e+00 -7.964382e-01
4.280000e+00 -7.963876e-01
4.281000e+00 -7.963301e-01
4.282000e+00 -7.962658e-01
4.283000e+00 -7.961947e-01
4.284000e+00 -7.961168e-01
4.285000e+00 -7.960321e-01
4.286000e+00 -7.959405e-01
4.287000e+00 -7.958422e-01
4.288000e+00 -7.957370e-01
4.289000e+00 -7.956251e-01
4.290000e+00 -7.955063e-01
4.291000e+00 -7.953807e-01
4.292000e+00 -7.952484e-01
4.293000e+00 -7.951092e-01
4.294000e+00 -7.949633e-01
4.295000e+00 -7.948106e-01
4.296000e+00 -7.946511e-01
4.297000e+00 -7.944848e-01
4.298000e+00 -7.943117e-01
4.299000e+00 -7.941319e-01
4.300000e+00 -7.939452e-01
4.301000e+00 -7.937519e-01
4.302000e+00 -7.935517e-01
4.303000e+00 -7.933448e-01
4.304000e+00 -7.931311e-01
4.305000e+00 -7.929107e-01
4.306000e+00 -7.926835e-01
4.307000e+00 -7.924496e-01
4.308000e+00 -7.922090e-01
4.309000e+00 -7.919616e-01
4.310000e+00 -7.917075e-01
4.311000e+00 -7.914466e-01
4.312000e+00 -7.911790e-01
4.313000e+00 -7.909047e-01
4.314000e+00 -7.906237e-01
4.315000e+00 -7.903360e-01
4.316000e+00 -7.900415e-01
4.317000e+00 -7.897404e-01
4.318000e+00 -7.894326e-01
4.319000e+00 -7.891180e-01
4.320000e+00 -7.887968e-01
4.321000e+00 -7.884689e-01
4.322000e+00 -7.881343e-01
4.323000e+00 -7.877931e-01
4.324000e+00 -7.874452e-01
4.325000e+00 -7.870906e-01
4.326000e+00 -7.867294e-01
4.327000e+00 -7.863615e-01
4.328000e+00 -7.859870e-01
4.329000e+00 -7.856058e-01
4.330000e+00 -7.852180e-01
4.331000e+00 -7.848235e-01
4.332000e+00 -7.844225e-01
4.333000e+00 -7.840148e-01
4.334000e+00 -7.836005e-01
4.335000e+00 -7.831797e-01
4.336000e+00 -7.827522e-01
4.337000e+00 -7.823181e-01
4.338000e+00 -7.818774e-01
4.339000e+00 -7.814302e-01
4.340000e+00 -7.809764e-01
4.341000e+00 -7.805160e-01
4.342000e+00 -7.800491e-01
4.343000e+00 -7.795756e-01
4.344000e+00 -7.790955e-01
4.345000e+00 -7.786090e-01
4.346000e+00 -7.781159e-01
4.347000e+00 -7.776162e-01
4.348000e+00 -7.771101e-01
4.349000e+00 -7.765974e-01
4.350000e+00 -7.760783e-01
4.351000e+00 -7.755526e-01
4.352000e+00 -7.750205e-01
4.353000e+00 -7.744818e-01
4.354000e+00 -7.739367e-01
4.355000e+00 -7.733852e-01
4.356000e+00 -7.728272e-01
4.357000e+00 -7.722627e-01
4.358000e+00 -7.716918e-01
4.359000e+00 -7.711144e-01
4.360000e+00 -7.705307e-01
4.361000e+00 -7.699405e-01
4.362000e+00 -7.693439e-01
4.363000e+00 -7.687409e-01
4.364000e+00 -7.681315e-01
4.365000e+00 -7.675157e-01
4.366000e+00 -7.668935e-01
4.367000e+00 -7.662650e-01
4.368000e+00 -7.656301e-01
4.369000e+00 -7.649889e-01
4.370000e+00 -7.643413e-01
4.371000e+00 -7.636874e-01
4.372000e+00 -7.630272e-01
4.373000e+00 -7.623607e-01
4.374000e+00 -7.616878e-01
4.375000e+00 -7.610087e-01
4.376000e+00 -7.603232e-01
4.377000e+00 -7.596315e-01
4.378000e+00 -7.589336e-01
4.379000e+00 -7.582293e-01
4.380000e+00 -7.575188e-01
4.381000e+00 -7.568021e-01
4.382000e+00 -7.560792e-01
4.383000e+00 -7.553500e-01
4.384000e+00 -7.546146e-01
4.385000e+00 -7.538731e-01
4.386000e+00 -7.531253e-01
4.387000e+00 -7.523714e-01
4.388000e+00 -7.516112e-01
4.389000e+00 -7.508450e-01
4.390000e+00 -7.500725e-01
4.391000e+00 -7.492940e-01
4.392000e+00 -7.485093e-01
4.393000e+00 -7.477185e-01
4.394000e+00 -7.469216e-01
4.395000e+00 -7.461186e-01
4.396000e+00 -7.453095e-01
4.397000e+00 -7.444943e-01
4.398000e+00 -7.436731e-01
4.399000e+00 -7.428458e-01
4.400000e+00 -7.420125e-01
4.401000e+00 -7.411732e-01
4.402000e+00 -7.403278e-01
4.403000e+00 -7.394764e-01
4.404000e+00 -7.386190e-01
4.405000e+00 -7.377557e-01
4.406000e+00 -7.368864e-01
4.407000e+00 -7.360111e-01
4.408000e+00 -7.351298e-01
4.409000e+00 -7.342426e-01
4.410000e+00 -7.333495e-01
4.411000e+00 -7.324505e-01
4.412000e+00 -7.315456e-01
4.413000e+00 -7.306348e-01
4.414000e+00 -7.297181e-01
4.415000e+00 -7.287956e-01
4.416000e+00 -7.278672e-01
4.417000e+00 -7.269329e-01
4.418000e+00 -7.259928e-01
4.419000e+00 -7.250469e-01
4.420000e+00 -7.240952e-01
4.421000e+00 -7.231377e-01
4.422000e+00 -7.221745e-01
4.423000e+00 -7.212054e-01
4.424000e+00 -7.202307e-01
4.425000e+00 -7.192501e-01
4.426000e+00 -7.182639e-01
4.427000e+00 -7.172719e-01
4.428000e+00 -7.162742e-01
4.429000e+00 -7.152709e-01
4.430000e+00 -7.142619e-01
4.431000e+00 -7.132472e-01
4.432000e+00 -7.122268e-01
4.433000e+00 -7.112008e-01
4.434000e+00 -7.101692e-01
4.435000e+00 -7.091320e-01
4.436000e+00 -7.080892e-01
4.437000e+00 -7.070409e-01
4.438000e+00 -7.059869e-01
4.439000e+00 -7.049274e-01
4.440000e+00 -7.038624e-01
4.441000e+00 -7.027918e-01
4.442000e+00 -7.017158e-01
4.443000e+00 -7.006342e-01
4.444000e+00 -6.995472e-01
4.445000e+00 -6.984546e-01
4.446000e+00 -6.973567e-01
4.447000e+00 -6.962533e-01
4.448000e+00 -6.951444e-01
4.449000e+00 -6.940302e-01
4.450000e+00 -6.929105e-01
4.451000e+00 -6.917855e-01
4.452000e+00 -6.906551e-01
4.453000e+00 -6.895194e-01
4.454000e+00 -6.883783e-01
4.455000e+00 -6.872319e-01
4.456000e+00 -6.860802e-01
4.457000e+00 -6.849232e-01
4.458000e+00 -6.837610e-01
4.459000e+00 -6.825934e-01
4.460000e+00 -6.814207e-01
4.461000e+00 -6.802427e-01
4.462000e+00 -6.790594e-01
4.463000e+00 -6.778710e-01
4.464000e+00 -6.766774e-01
4.465000e+00 -6.754786e-01
4.466000e+00 -6.742747e-01
4.467000e+00 -6.730656e-01
4.468000e+00 -6.718515e-01
4.469000e+00 -6.706322e-01
4.470000e+00 -6.694078e-01
4.471000e+00 -6.681783e-01
4.472000e+00 -6.669438e-01
4.473000e+00 -6.657043e-01
4.474000e+00 -6.644597e-01
4.475000e+00 -6.632101e-01
4.476000e+00 -6.619555e-01
4.477000e+00 -6.606960e-01
4.478000e+00 -6.594314e-01
4.479000e+00 -6.581620e-01
4.480000e+00 -6.568876e-01
4.481000e+00 -6.556083e-01
4.482000e+00 -6.543241e-01
4.483000e+00 -6.530350e-01
4.484000e+00 -6.517411e-01
4.485000e+00 -6.504423e-01
4.486000e+00 -6.491387e-01
4.487000e+00 -6.478303e-01
4.488000e+00 -6.465171e-01
4.489000e+00 -6.451991e-01
4.490000e+00 -6.438764e-01
4.491000e+00 -6.425489e-01
4.492000e+00 -6.412167e-01
4.493000e+00 -6.398798e-01
4.494000e+00 -6.385382e-01
4.495000e+00 -6.371919e-01
4.496000e+00 -6.358410e-01
4.497000e+00 -6.344854e-01
4.498000e+00 -6.331252e-01
4.499000e+00 -6.317604e-01
4.500000e+00 -6.303911e-01
4.501000e+00 -6.290171e-01
4.502000e+00 -6.276386e-01
4.503000e+00 -6.262556e-01
4.504000e+00 -6.248681e-01
4.505000e+00 -6.234761e-01
4.506000e+00 -6.220796e-01
4.507000e+00 -6.206786e-01
4.508000e+00 -6.192732e-01
4.509000e+00 -6.178634e-01
4.510000e+00 -6.164492e-01
4.511000e+00 -6.150306e-01
4.512000e+00 -6.136076e-01
4.513000e+00 -6.121803e-01
4.514000e+00 -6.107486e-01
4.515000e+00 -6.093126e-01
4.516000e+00 -6.078724e-01
4.517000e+00 -6.064278e-01
4.518000e+00 -6.049790e-01
4.519000e+00 -6.035260e-01
4.520000e+00 -6.020688e-01
4.521000e+00 -6.006073e-01
4.522000e+00 -5.991417e-01
4.523000e+00 -5.976719e-01
4.524000e+00 -5.961980e-01
4.525000e+00 -5.947199e-01
4.526000e+00 -5.932377e-01
4.527000e+00 -5.917515e-01
4.528000e+00 -5.902612e-01
4.529000e+00 -5.887668e-01
4.530000e+00 -5.872684e-01
4.531000e+00 -5.857661e-01
4.532000e+00 -5.842597e-01
4.533000e+00 -5.827493e-01
4.534000e+00 -5.812350e-01
4.535000e+00 -5.797168e-01
4.536000e+00 -5.781947e-01
4.537000e+00 -5.766686e-01
4.538000e+00 -5.751387e-01
4.539000e+00 -5.736050e-01
4.540000e+00 -5.720674e-01
4.541000e+00 -5.705260e-01
4.542000e+00 -5.689808e-01
4.543000e+00 -5.674319e-01
4.544000e+00 -5.658792e-01
4.545000e+00 -5.643227e-01
4.546000e+00 -5.627626e-01
4.547000e+00 -5.611987e-01
4.548000e+00 -5.596312e-01
4.549000e+00 -5.580601e-01
4.550000e+00 -5.564853e-01
4.551000e+00 -5.549069e-01
4.552000e+00 -5.533249e-01
4.553000e+00 -5.517393e-01
4.554000e+00 -5.501502e-01
4.555000e+00 -5.485576e-01
4.556000e+00 -5.469614e-01
4.557000e+00 -5.453618e-01
4.558000e+00 -5.437587e-01
4.559000e+00 -5.421522e-01
4.560000e+00 -5.405422e-01
4.561000e+00 -5.389288e-01
4.562000e+00 -5.373121e-01
4.563000e+00 -5.356920e-01
4.564000e+00 -5.340685e-01
4.565000e+00 -5.324417e-01
4.566000e+00 -5.308117e-01
4.567000e+00 -5.291783e-01
4.568000e+00 -5.275417e-01
4.569000e+00 -5.259019e-01
4.570000e+00 -5.242588e-01
4.571000e+00 -5.226126e-01
4.572000e+00 -5.209631e-01
4.573000e+00 -5.193105e-01
4.574000e+00 -5.176548e-01
4.575000e+00 -5.159960e-01
4.576000e+00 -5.143341e-01
4.577000e+00 -5.126692e-01
4.578000e+00 -5.110012e-01
4.579000e+00 -5.093301e-01
4.580000e+00 -5.076561e-01
4.581000e+00 -5.059791e-01
4.582000e+00 -5.042991e-01
4.583000e+00 -5.026162e-01
4.584000e+00 -5.009304e-01
4.585000e+00 -4.992417e-01
4.586000e+00 -4.975501e-01
4.587000e+00 -4.958557e-01
4.588000e+00 -4.941584e-01
4.589000e+00 -4.924584e-01
4.590000e+00 -4.907555e-01
4.591000e+00 -4.890499e-01
4.592000e+00 -4.873416e-01
4.593000e+00 -4.856305e-01
4.594000e+00 -4.839168e-01
4.595000e+00 -4.822003e-01
4.596000e+00 -4.804813e-01
4.597000e+00 -4.787596e-01
4.598000e+00 -4.770352e-01
4.599000e+00 -4.753084e-01
4.600000e+00 -4.735789e-01
4.601000e+00 -4.718469e-01
4.602000e+00 -4.701124e-01
4.603000e+00 -4.683754e-01
4.604000e+00 -4.666359e-01
4.605000e+00 -4.648940e-01
4.606000e+00 -4.631496e-01
4.607000e+00 -4.614029e-01
4.608000e+00 -4.596537e-01
4.609000e+00 -4.579023e-01
4.610000e+00 -4.561484e-01
4.611000e+00 -4.543923e-01
4.612000e+00 -4.526338e-01
4.613000e+00 -4.508731e-01
4.614000e+00 -4.491102e-01
4.615000e+00 -4.473450e-01
4.616000e+00 -4.455776e-01
4.617000e+00 -4.438081e-01
4.618000e+00 -4.420364e-01
4.619000e+00 -4.402625e-01
4.620000e+00 -4.384866e-01
4.621000e+00 -4.367086e-01
4.622000e+00 -4.349285e-01
4.623000e+00 -4.331463e-01
4.624000e+00 -4.313622e-01
4.625000e+00 -4.295761e-01
4.626000e+00 -4.277879e-01
4.627000e+00 -4.259979e-01
4.628000e+00 -4.242059e-01
4.629000e+00 -4.224120e-01
4.630000e+00 -4.206163e-01
4.631000e+00 -4.188186e-01
4.632000e+00 -4.170192e-01
4.633000e+00 -4.152179e-01
4.634000e+00 -4.134149e-01
4.635000e+00 -4.116101e-01
4.636000e+00 -4.098036e-01
4.637000e+00 -4.079953e-01
4.638000e+00 -4.061854e-01
4.639000e+00 -4.043738e-01
4.640000e+00 -4.025605e-01
4.641000e+00 -4.007456e-01
4.642000e+00 -3.989291e-01
4.643000e+00 -3.971111e-01
4.644000e+00 -3.952915e-01
4.645000e+00 -3.934704e-01
4.646000e+00 -3.916477e-01
4.647000e+00 -3.898236e-01
4.648000e+00 -3.879981e-01
4.649000e+00 -3.861711e-01
4.650000e+00 -3.843427e-01
4.651000e+00 -3.825129e-01
4.652000e+00 -3.806817e-01
4.653000e+00 -3.788492e-01
4.654000e+00 -3.770154e-01
4.655000e+00 -3.751803e-01
4.656000e+00 -3.733440e-01
4.657000e+00 -3.715063e-01
4.658000e+00 -3.696675e-01
4.659000e+00 -3.678275e-01
4.660000e+00 -3.659863e-01
4.661000e+00 -3.641440e-01
4.662000e+00 -3.623005e-01
4.663000e+00 -3.604559e-01
4.664000e+00 -3.586103e-01
4.665000e+00 -3.567636e-01
4.666000e+00 -3.549159e-01
4.667000e+00 -3.530672e-01
4.668000e+00 -3.512175e-01
4.669000e+00 -3.493668e-01
4.670000e+00 -3.475152e-01
4.671000e+00 -3.456627e-01
4.672000e+00 -3.438093e-01
4.673000e+00 -3.419551e-01
4.674000e+00 -3.401000e-01
4.675000e+00 -3.382441e-01
4.676000e+00 -3.363874e-01
4.677000e+00 -3.345300e-01
4.678000e+00 -3.326718e-01
4.679000e+00 -3.308129e-01
4.680000e+00 -3.289533e-01
4.681000e+00 -3.270931e-01
4.682000e+00 -3.252322e-01
4.683000e+00 -3.233707e-01
4.684000e+00 -3.215085e-01
4.685000e+00 -3.196459e-01
4.686000e+00 -3.177826e-01
4.687000e+00 -3.159189e-01
4.688000e+00 -3.140546e-01
4.689000e+00 -3.121899e-01
4.690000e+00 -3.103247e-01
4.691000e+00 -3.084591e-01
4.692000e+00 -3.065931e-01
4.693000e+00 -3.047267e-01
4.694000e+00 -3.028600e-01
4.695000e+00 -3.009929e-01
4.696000e+00 -2.991255e-01
4.697000e+00 -2.972579e-01
4.698000e+00 -2.953900e-01
4.699000e+00 -2.935219e-01
4.700000e+00 -2.916535e-01
4.701000e+00 -2.897850e-01
4.702000e+00 -2.879163e-01
4.703000e+00 -2.860475e-01
4.704000e+00 -2.841786e-01
4.705000e+00 -2.823095e-01
4.706000e+00 -2.804405e-01
4.707000e+00 -2.785714e-01
4.708000e+00 -2.767022e-01
4.709000e+00 -2.748331e-01
4.710000e+00 -2.729640e-01
4.711000e+00 -2.710950e-01
4.712000e+00 -2.692261e-01
4.713000e+00 -2.673573e-01
4.714000e+00 -2.654886e-01
4.715000e+00 -2.636200e-01
4.716000e+00 -2.617517e-01
4.717000e+00 -2.598835e-01
4.718000e+00 -2.580156e-01
4.719000e+00 -2.561480e-01
4.720000e+00 -2.542806e-01
4.721000e+00 -2.524135e-01
4.722000e+00 -2.505467e-01
4.723000e+00 -2.486804e-01
4.724000e+00 -2.468143e-01
4.725000e+00 -2.449487e-01
4.726000e+00 -2.430835e-01
4.727000e+00 -2.412188e-01
4.728000e+00 -2.393545e-01
4.729000e+00 -2.374907e-01
4.730000e+00 -2.356275e-01
4.731000e+00 -2.337648e-01
4.732000e+00 -2.319026e-01
4.733000e+00 -2.300411e-01
4.734000e+00 -2.281802e-01
4.735000e+00 -2.263199e-01
4.736000e+00 -2.244603e-01
4.737000e+00 -2.226014e-01
4.738000e+00 -2.207432e-01
4.739000e+00 -2.188857e-01
4.740000e+00 -2.170290e-01
4.741000e+00 -2.151731e-01
4.742000e+00 -2.133181e-01
4.743000e+00 -2.114638e-01
4.744000e+00 -2.096104e-01
4.745000e+00 -2.077579e-01
4.746000e+00 -2.059063e-01
4.747000e+00 -2.040557e-01
4.748000e+00 -2.022060e-01
4.749000e+00 -2.003573e-01
4.750000e+00 -1.985096e-01
4.751000e+00 -1.966629e-01
4.752000e+00 -1.948173e-01
4.753000e+00 -1.929728e-01
4.754000e+00 -1.911294e-01
4.755000e+00 -1.892871e-01
4.756000e+00 -1.874459e-01
4.757000e+00 -1.856059e-01
4.758000e+00 -1.837672e-01
4.759000e+00 -1.819296e-01
4.760000e+00 -1.800934e-01
4.761000e+00 -1.782583e-01
4.762000e+00 -1.764246e-01
4.763000e+00 -1.745922e-01
4.764000e+00 -1.727612e-01
4.765000e+00 -1.709315e-01
4.766000e+00 -1.691032e-01
4.767000e+00 -1.672763e-01
4.768000e+00 -1.654509e-01
4.769000e+00 -1.636269e-01
4.770000e+00 -1.618045e-01
4.771000e+00 -1.599835e-01
4.772000e+00 -1.581641e-01
4.773000e+00 -1.563462e-01
4.774000e+00 -1.545299e-01
4.775000e+00 -1.527153e-01
4.776000e+00 -1.509022e-01
4.777000e+00 -1.490909e-01
4.778000e+00 -1.472812e-01
4.779000e+00 -1.454732e-01
4.780000e+00 -1.436669e-01
4.781000e+00 -1.418624e-01
4.782000e+00 -1.400597e-01
4.783000e+00 -1.382587e-01
4.784000e+00 -1.364596e-01
4.785000e+00 -1.346624e-01
4.786000e+00 -1.328670e-01
4.787000e+00 -1.310735e-01
4.788000e+00 -1.292819e-01
4.789000e+00 -1.274923e-01
4.790000e+00 -1.257046e-01
4.791000e+00 -1.239189e-01
4.792000e+00 -1.221352e-01
4.793000e+00 -1.203536e-01
4.794000e+00 -1.185740e-01
4.795000e+00 -1.167966e-01
4.796000e+00 -1.150212e-01
4.797000e+00 -1.132479e-01
4.798000e+00 -1.114768e-01
4.799000e+00 -1.097079e-01
4.800000e+00 -1.079412e-01
4.801000e+00 -1.061767e-01
4.802000e+00 -1.044144e-01
4.803000e+00 -1.026545e-01
4.804000e+00 -1.008968e-01
4.805000e+00 -9.914142e-02
4.806000e+00 -9.738840e-02
4.807000e+00 -9.563774e-02
4.808000e+00 -9.388946e-02
4.809000e+00 -9.214360e-02
4.810000e+00 -9.040017e-02
4.811000e+00 -8.865920e-02
4.812000e+00 -8.692070e-02
4.813000e+00 -8.518471e-02
4.814000e+00 -8.345125e-02
4.815000e+00 -8.172033e-02
4.816000e+00 -7.999199e-02
4.817000e+00 -7.826624e-02
4.818000e+00 -7.654310e-02
4.819000e+00 -7.482261e-02
4.820000e+00 -7.310479e-02
4.821000e+00 -7.138964e-02
4.822000e+00 -6.967721e-02
4.823000e+00 -6.796751e-02
4.824000e+00 -6.626056e-02
4.825000e+00 -6.455640e-02
4.826000e+00 -6.285503e-02
4.827000e+00 -6.115648e-02
4.828000e+00 -5.946078e-02
4.829000e+00 -5.776795e-02
4.830000e+00 -5.607801e-02
4.831000e+00 -5.439098e-02
4.832000e+00 -5.270689e-02
4.833000e+00 -5.102576e-02
4.834000e+00 -4.934760e-02
4.835000e+00 -4.767245e-02
4.836000e+00 -4.600033e-02
4.837000e+00 -4.433125e-02
4.838000e+00 -4.266525e-02
4.839000e+00 -4.100233e-02
4.840000e+00 -3.934253e-02
4.841000e+00 -3.768587e-02
4.842000e+00 -3.603237e-02
4.843000e+00 -3.438205e-02
4.844000e+00 -3.273493e-02
4.845000e+00 -3.109104e-02
4.846000e+00 -2.945039e-02
4.847000e+00 -2.781302e-02
4.848000e+00 -2.617893e-02
4.849000e+00 -2.454816e-02
4.850000e+00 -2.292073e-02
4.851000e+00 -2.129665e-02
4.852000e+00 -1.967595e-02
4.853000e+00 -1.805865e-02
4.854000e+00 -1.644478e-02
4.855000e+00 -1.483435e-02
4.856000e+00 -1.322738e-02
4.857000e+00 -1.162391e-02
4.858000e+00 -1.002394e-02
4.859000e+00 -8.427503e-03
4.860000e+00 -6.834619e-03
4.861000e+00 -5.245308e-03
4.862000e+00 -3.659593e-03
4.863000e+00 -2.077494e-03
4.864000e+00 -4.990335e-04
4.865000e+00 1.075768e-03
4.866000e+00 2.646888e-03
4.867000e+00 4.214307e-03
4.868000e+00 5.778003e-03
4.869000e+00 7.337954e-03
4.870000e+00 8.894140e-03
4.871000e+00 1.044654e-02
4.872000e+00 1.199513e-02
4.873000e+00 1.353990e-02
4.874000e+00 1.508081e-02
4.875000e+00 1.661785e-02
4.876000e+00 1.815101e-02
4.877000e+00 1.968025e-02
4.878000e+00 2.120556e-02
4.879000e+00 2.272691e-02
4.880000e+00 2.424429e-02
4.881000e+00 2.575768e-02
4.882000e+00 2.726705e-02
4.883000e+00 2.877238e-02
4.884000e+00 3.027366e-02
4.885000e+00 3.177086e-02
4.886000e+00 3.326397e-02
4.887000e+00 3.475295e-02
4.888000e+00 3.623780e-02
4.889000e+00 3.771849e-02
4.890000e+00 3.919500e-02
4.891000e+00 4.066731e-02
4.892000e+00 4.213541e-02
4.893000e+00 4.359926e-02
4.894000e+00 4.505886e-02
4.895000e+00 4.651418e-02
4.896000e+00 4.796520e-02
4.897000e+00 4.941190e-02
4.898000e+00 5.085426e-02
4.899000e+00 5.229226e-02
4.900000e+00 5.372588e-02
4.901000e+00 5.515511e-02
4.902000e+00 5.657992e-02
4.903000e+00 5.800029e-02
4.904000e+00 5.941621e-02
4.905000e+00 6.082765e-02
4.906000e+00 6.223459e-02
4.907000e+00 6.363702e-02
4.908000e+00 6.503492e-02
4.909000e+00 6.642826e-02
4.910000e+00 6.781703e-02
4.911000e+00 6.920120e-02
4.912000e+00 7.058077e-02
4.913000e+00 7.195570e-02
4.914000e+00 7.332599e-02
4.915000e+00 7.469161e-02
4.916000e+00 7.605254e-02
4.917000e+00 7.740876e-02
4.918000e+00 7.876026e-02
4.919000e+00 8.010702e-02
4.920000e+00 8.144901e-02
4.921000e+00 8.278622e-02
4.922000e+00 8.411864e-02
4.923000e+00 8.544623e-02
4.924000e+00 8.676899e-02
4.925000e+00 8.808689e-02
4.926000e+00 8.939992e-02
4.927000e+00 9.070806e-02
4.928000e+00 9.201129e-02
4.929000e+00 9.330959e-02
4.930000e+00 9.460294e-02
4.931000e+00 9.589133e-02
4.932000e+00 9.717473e-02
4.933000e+00 9.845314e-02
4.934000e+00 9.972653e-02
4.935000e+00 1.009949e-01
4.936000e+00 1.022582e-01
4.937000e+00 1.035164e-01
4.938000e+00 1.047695e-01
4.939000e+00 1.060176e-01
4.940000e+00 1.072605e-01
4.941000e+00 1.084982e-01
4.942000e+00 1.097308e-01
4.943000e+00 1.109582e-01
4.944000e+00 1.121805e-01
4.945000e+00 1.133975e-01
4.946000e+00 1.146093e-01
4.947000e+00 1.158158e-01
4.948000e+00 1.170171e-01
4.949000e+00 1.182131e-01
4.950000e+00 1.194038e-01
4.951000e+00 1.205892e-01
4.952000e+00 1.217692e-01
4.953000e+00 1.229439e-01
4.954000e+00 1.241133e-01
4.955000e+00 1.252772e-01
4.956000e+00 1.264358e-01
4.957000e+00 1.275889e-01
4.958000e+00 1.287366e-01
4.959000e+00 1.298789e-01
4.960000e+00 1.310157e-01
4.961000e+00 1.321470e-01
4.962000e+00 1.332728e-01
4.963000e+00 1.343932e-01
4.964000e+00 1.355079e-01
4.965000e+00 1.366172e-01
4.966000e+00 1.377208e-01
4.967000e+00 1.388189e-01
4.968000e+00 1.399115e-01
4.969000e+00 1.409983e-01
4.970000e+00 1.420796e-01
4.971000e+00 1.431553e-01
4.972000e+00 1.442252e-01
4.973000e+00 1.452895e-01
4.974000e+00 1.463481e-01
4.975000e+00 1.474011e-01
4.976000e+00 1.484483e-01
4.977000e+00 1.494897e-01
4.978000e+00 1.505254e-01
4.979000e+00 1.515554e-01
4.980000e+00 1.525796e-01
4.981000e+00 1.535979e-01
4.982000e+00 1.546105e-01
4.983000e+00 1.556173e-01
4.984000e+00 1.566182e-01
4.985000e+00 1.576132e-01
4.986000e+00 1.586024e-01
4.987000e+00 1.595857e-01
4.988000e+00 1.605631e-01
4.989000e+00 1.615346e-01
4.990000e+00 1.625002e-01
4.991000e+00 1.634599e-01
4.992000e+00 1.644135e-01
4.993000e+00 1.653612e-01
4.994000e+00 1.663030e-01
4.995000e+00 1.672387e-01
4.996000e+00 1.681684e-01
4.997000e+00 1.690921e-01
4.998000e+00 1.700098e-01
4.999000e+00 1.709214e-01
5.000000e+00 1.718269e-01
5.001000e+00 1.727264e-01
5.002000e+00 1.736197e-01
5.003000e+00 1.745070e-01
5.004000e+00 1.753881e-01
5.005000e+00 1.762631e-01
5.006000e+00 1.771320e-01
5.007000e+00 1.779947e-01
5.008000e+00 1.788512e-01
5.009000e+00 1.797015e-01
5.010000e+00 1.805457e-01
5.011000e+00 1.813836e-01
5.012000e+00 1.822153e-01
5.013000e+00 1.830408e-01
5.014000e+00 1.838600e-01
5.015000e+00 1.846729e-01
5.016000e+00 1.854796e-01
5.017000e+00 1.862800e-01
5.018000e+00 1.870740e-01
5.019000e+00 1.878618e-01
5.020000e+00 1.886432e-01
5.021000e+00 1.894183e-01
5.022000e+00 1.901871e-01
5.023000e+00 1.909495e-01
5.024000e+00 1.917055e-01
5.025000e+00 1.924551e-01
5.026000e+00 1.931983e-01
5.027000e+00 1.939351e-01
5.028000e+00 1.946655e-01
5.029000e+00 1.953895e-01
5.030000e+00 1.961070e-01
5.031000e+00 1.968180e-01
5.032000e+00 1.975226e-01
5.033000e+00 1.982207e-01
5.034000e+00 1.989123e-01
5.035000e+00 1.995975e-01
5.036000e+00 2.002761e-01
5.037000e+00 2.009481e-01
5.038000e+00 2.016137e-01
5.039000e+00 2.022727e-01
5.040000e+00 2.029251e-01
5.041000e+00 2.035710e-01
5.042000e+00 2.042103e-01
5.043000e+00 2.048430e-01
5.044000e+00 2.054691e-01
5.045000e+00 2.060886e-01
5.046000e+00 2.067014e-01
5.047000e+00 2.073077e-01
5.048000e+00 2.079073e-01
5.049000e+00 2.085002e-01
5.050000e+00 2.090865e-01
5.051000e+00 2.096661e-01
5.052000e+00 2.102390e-01
5.053000e+00 2.108053e-01
5.054000e+00 2.113648e-01
5.055000e+00 2.119177e-01
5.056000e+00 2.124638e-01
5.057000e+00 2.130031e-01
5.058000e+00 2.135358e-01
5.059000e+00 2.140617e-01
5.060000e+00 2.145808e-01
5.061000e+00 2.150932e-01
5.062000e+00 2.155988e-01
5.063000e+00 2.160976e-01
5.064000e+00 2.165896e-01
5.065000e+00 2.170748e-01
5.066000e+00 2.175532e-01
5.067000e+00 2.180248e-01
5.068000e+00 2.184895e-01
5.069000e+00 2.189474e-01
5.070000e+00 2.193985e-01
5.071000e+00 2.198427e-01
5.072000e+00 2.202800e-01
5.073000e+00 2.207105e-01
5.074000e+00 2.211341e-01
5.075000e+00 2.215508e-01
5.076000e+00 2.219606e-01
5.077000e+00 2.223635e-01
5.078000e+00 2.227595e-01
5.079000e+00 2.231485e-01
5.080000e+00 2.235307e-01
5.081000e+00 2.239059e-01
5.082000e+00 2.242741e-01
5.083000e+00 2.246354e-01
5.084000e+00 2.249898e-01
5.085000e+00 2.253372e-01
5.086000e+00 2.256776e-01
5.087000e+00 2.260110e-01
5.088000e+00 2.263375e-01
5.089000e+00 2.266569e-01
5.090000e+00 2.269694e-01
5.091000e+00 2.272748e-01
5.092000e+00 2.275732e-01
5.093000e+00 2.278646e-01
5.094000e+00 2.281490e-01
5.095000e+00 2.284264e-01
5.096000e+00 2.286967e-01
5.097000e+00 2.289599e-01
5.098000e+00 2.292161e-01
5.099000e+00 2.294653e-01
5.100000e+00 2.297074e-01
5.101000e+00 2.299424e-01
5.102000e+00 2.301703e-01
5.103000e+00 2.303911e-01
5.104000e+00 2.306049e-01
5.105000e+00 2.308115e-01
5.106000e+00 2.310111e-01
5.107000e+00 2.312035e-01
5.108000e+00 2.313889e-01
5.109000e+00 2.315671e-01
5.110000e+00 2.317382e-01
5.111000e+00 2.319022e-01
5.112000e+00 2.320590e-01
5.113000e+00 2.322087e-01
5.114000e+00 2.323512e-01
5.115000e+00 2.324866e-01
5.116000e+00 2.326149e-01
5.117000e+00 2.327360e-01
5.118000e+00 2.328499e-01
5.119000e+00 2.329567e-01
5.120000e+00 2.330563e-01
5.121000e+00 2.331487e-01
5.122000e+00 2.332339e-01
5.123000e+00 2.333120e-01
5.124000e+00 2.333828e-01
5.125000e+00 2.334465e-01
5.126000e+00 2.335029e-01
5.127000e+00 2.335522e-01
5.128000e+00 2.335943e-01
5.129000e+00 2.336291e-01
5.130000e+00 2.336567e-01
5.131000e+00 2.336772e-01
5.132000e+00 2.336904e-01
5.133000e+00 2.336963e-01
5.134000e+00 2.336951e-01
5.135000e+00 2.336866e-01
5.136000e+00 2.336709e-01
5.137000e+00 2.336479e-01
5.138000e+00 2.336177e-01
5.139000e+00 2.335803e-01
5.140000e+00 2.335356e-01
5.141000e+00 2.334837e-01
5.142000e+00 2.334245e-01
5.143000e+00 2.333581e-01
5.144000e+00 2.332844e-01
5.145000e+00 2.332035e-01
5.146000e+00 2.331152e-01
5.147000e+00 2.330198e-01
5.148000e+00 2.329170e-01
5.149000e+00 2.328070e-01
5.150000e+00 2.326897e-01
5.151000e+00 2.325652e-01
5.152000e+00 2.324334e-01
5.153000e+00 2.322943e-01
5.154000e+00 2.321479e-01
5.155000e+00 2.319942e-01
5.156000e+00 2.318333e-01
5.157000e+00 2.316651e-01
5.158000e+00 2.314896e-01
5.159000e+00 2.313068e-01
5.160000e+00 2.311167e-01
5.161000e+00 2.309194e-01
5.162000e+00 2.307147e-01
5.163000e+00 2.305028e-01
5.164000e+00 2.302835e-01
5.165000e+00 2.300570e-01
5.166000e+00 2.298232e-01
5.167000e+00 2.295821e-01
5.168000e+00 2.293337e-01
5.169000e+00 2.290780e-01
5.170000e+00 2.288150e-01
5.171000e+00 2.285447e-01
5.172000e+00 2.282671e-01
5.173000e+00 2.279822e-01
5.174000e+00 2.276901e-01
5.175000e+00 2.273906e-01
5.176000e+00 2.270838e-01
5.177000e+00 2.267698e-01
5.178000e+00 2.264484e-01
5.179000e+00 2.261198e-01
5.180000e+00 2.257838e-01
5.181000e+00 2.254406e-01
5.182000e+00 2.250901e-01
5.183000e+00 2.247322e-01
5.184000e+00 2.243671e-01
5.185000e+00 2.239947e-01
5.186000e+00 2.236150e-01
5.187000e+00 2.232280e-01
5.188000e+00 2.228337e-01
5.189000e+00 2.224322e-01
5.190000e+00 2.220233e-01
5.191000e+00 2.216072e-01
5.192000e+00 2.211837e-01
5.193000e+00 2.207530e-01
5.194000e+00 2.203151e-01
5.195000e+00 2.198698e-01
5.196000e+00 2.194172e-01
5.197000e+00 2.189574e-01
5.198000e+00 2.184903e-01
5.199000e+00 2.180160e-01
5.200000e+00 2.175343e-01
5.201000e+00 2.170454e-01
5.202000e+00 2.165492e-01
5.203000e+00 2.160458e-01
5.204000e+00 2.155351e-01
5.205000e+00 2.150172e-01
5.206000e+00 2.144919e-01
5.207000e+00 2.139595e-01
5.208000e+00 2.134198e-01
5.209000e+00 2.128728e-01
5.210000e+00 2.123186e-01
5.211000e+00 2.117571e-01
5.212000e+00 2.111884e-01
5.213000e+00 2.106125e-01
5.214000e+00 2.100293e-01
5.215000e+00 2.094389e-01
5.216000e+00 2.088413e-01
5.217000e+00 2.082364e-01
5.218000e+00 2.076243e-01
5.219000e+00 2.070050e-01
5.220000e+00 2.063785e-01
5.221000e+00 2.057448e-01
5.222000e+00 2.051039e-01
5.223000e+00 2.044558e-01
5.224000e+00 2.038004e-01
5.225000e+00 2.031379e-01
5.226000e+00 2.024682e-01
5.227000e+00 2.017913e-01
5.228000e+00 2.011072e-01
5.229000e+00 2.004160e-01
5.230000e+00 1.997175e-01
5.231000e+00 1.990119e-01
5.232000e+00 1.982992e-01
5.233000e+00 1.975793e-01
5.234000e+00 1.968522e-01
5.235000e+00 1.961179e-01
5.236000e+00 1.953766e-01
5.237000e+00 1.946280e-01
5.238000e+00 1.938724e-01
5.239000e+00 1.931096e-01
5.240000e+00 1.923397e-01
5.241000e+00 1.915626e-01
5.242000e+00 1.907785e-01
5.243000e+00 1.899872e-01
5.244000e+00 1.891889e-01
5.245000e+00 1.883834e-01
5.246000e+00 1.875708e-01
5.247000e+00 1.867512e-01
5.248000e+00 1.859245e-01
5.249000e+00 1.850907e-01
5.250000e+00 1.842498e-01
5.251000e+00 1.834019e-01
5.252000e+00 1.825469e-01
5.253000e+00 1.816848e-01
5.254000e+00 1.808157e-01
5.255000e+00 1.799396e-01
5.256000e+00 1.790564e-01
5.257000e+00 1.781662e-01
5.258000e+00 1.772690e-01
5.259000e+00 1.763648e-01
5.260000e+00 1.754536e-01
5.261000e+00 1.745353e-01
5.262000e+00 1.736101e-01
5.263000e+00 1.726779e-01
5.264000e+00 1.717387e-01
5.265000e+00 1.707926e-01
5.266000e+00 1.698394e-01
5.267000e+00 1.688794e-01
5.268000e+00 1.679123e-01
5.269000e+00 1.669383e-01
5.270000e+00 1.659574e-01
5.271000e+00 1.649696e-01
5.272000e+00 1.639748e-01
5.273000e+00 1.629731e-01
5.274000e+00 1.619646e-01
5.275000e+00 1.609491e-01
5.276000e+00 1.599267e-01
5.277000e+00 1.588975e-01
5.278000e+00 1.578614e-01
5.279000e+00 1.568184e-01
5.280000e+00 1.557685e-01
5.281000e+00 1.547118e-01
5.282000e+00 1.536483e-01
5.283000e+00 1.525779e-01
5.284000e+00 1.515007e-01
5.285000e+00 1.504167e-01
5.286000e+00 1.493259e-01
5.287000e+00 1.482283e-01
5.288000e+00 1.471239e-01
5.289000e+00 1.460127e-01
5.290000e+00 1.448948e-01
5.291000e+00 1.437701e-01
5.292000e+00 1.426386e-01
5.293000e+00 1.415004e-01
5.294000e+00 1.403554e-01
5.295000e+00 1.392038e-01
5.296000e+00 1.380454e-01
5.297000e+00 1.368803e-01
5.298000e+00 1.357085e-01
5.299000e+00 1.345300e-01
5.300000e+00 1.333449e-01
5.301000e+00 1.321531e-01
5.302000e+00 1.309546e-01
5.303000e+00 1.297494e-01
5.304000e+00 1.285377e-01
5.305000e+00 1.273193e-01
5.306000e+00 1.260942e-01
5.307000e+00 1.248626e-01
5.308000e+00 1.236244e-01
5.309000e+00 1.223796e-01
5.310000e+00 1.211282e-01
5.311000e+00 1.198702e-01
5.312000e+00 1.186057e-01
5.313000e+00 1.173347e-01
5.314000e+00 1.160571e-01
5.315000e+00 1.147729e-01
5.316000e+00 1.134823e-01
5.317000e+00 1.121852e-01
5.318000e+00 1.108815e-01
5.319000e+00 1.095714e-01
5.320000e+00 1.082548e-01
5.321000e+00 1.069318e-01
5.322000e+00 1.056023e-01
5.323000e+00 1.042663e-01
5.324000e+00 1.029240e-01
5.325000e+00 1.015752e-01
5.326000e+00 1.002200e-01
5.327000e+00 9.885848e-02
5.328000e+00 9.749054e-02
5.329000e+00 9.611623e-02
5.330000e+00 9.473556e-02
5.331000e+00 9.334854e-02
5.332000e+00 9.195520e-02
5.333000e+00 9.055553e-02
5.334000e+00 8.914955e-02
5.335000e+00 8.773728e-02
5.336000e+00 8.631872e-02
5.337000e+00 8.489389e-02
5.338000e+00 8.346280e-02
5.339000e+00 8.202546e-02
5.340000e+00 8.058189e-02
5.341000e+00 7.913209e-02
5.342000e+00 7.767608e-02
5.343000e+00 7.621388e-02
5.344000e+00 7.474549e-02
5.345000e+00 7.327092e-02
5.346000e+00 7.179020e-02
5.347000e+00 7.030333e-02
5.348000e+00 6.881032e-02
5.349000e+00 6.731120e-02
5.350000e+00 6.580596e-02
5.351000e+00 6.429464e-02
5.352000e+00 6.277722e-02
5.353000e+00 6.125375e-02
5.354000e+00 5.972421e-02
5.355000e+00 5.818863e-02
5.356000e+00 5.664703e-02
5.357000e+00 5.509941e-02
5.358000e+00 5.354578e-02
5.359000e+00 5.198617e-02
5.360000e+00 5.042059e-02
5.361000e+00 4.884905e-02
5.362000e+00 4.727155e-02
5.363000e+00 4.568813e-02
5.364000e+00 4.409879e-02
5.365000e+00 4.250354e-02
5.366000e+00 4.090240e-02
5.367000e+00 3.929538e-02
5.368000e+00 3.768250e-02
5.369000e+00 3.606377e-02
5.370000e+00 3.443921e-02
5.371000e+00 3.280883e-02
5.372000e+00 3.117264e-02
5.373000e+00 2.953067e-02
5.374000e+00 2.788291e-02
5.375000e+00 2.622939e-02
5.376000e+00 2.457013e-02
5.377000e+00 2.290513e-02
5.378000e+00 2.123442e-02
5.379000e+00 1.955800e-02
5.380000e+00 1.787590e-02
5.381000e+00 1.618812e-02
5.382000e+00 1.449469e-02
5.383000e+00 1.279561e-02
5.384000e+00 1.109090e-02
5.385000e+00 9.380581e-03
5.386000e+00 7.664664e-03
5.387000e+00 5.943165e-03
5.388000e+00 4.216099e-03
5.389000e+00 2.483482e-03
5.390000e+00 7.453288e-04
5.391000e+00 -9.983448e-04
5.392000e+00 -2.747523e-03
5.393000e+00 -4.502191e-03
5.394000e+00 -6.262332e-03
5.395000e+00 -8.027931e-03
5.396000e+00 -9.798971e-03
5.397000e+00 -1.157544e-02
5.398000e+00 -1.335732e-02
5.399000e+00 -1.514459e-02
5.400000e+00 -1.693724e-02
5.401000e+00 -1.873525e-02
5.402000e+00 -2.053860e-02
5.403000e+00 -2.234729e-02
5.404000e+00 -2.416129e-02
5.405000e+00 -2.598059e-02
5.406000e+00 -2.780517e-02
5.407000e+00 -2.963501e-02
5.408000e+00 -3.147010e-02
5.409000e+00 -3.331042e-02
5.410000e+00 -3.515596e-02
5.411000e+00 -3.700669e-02
5.412000e+00 -3.886261e-02
5.413000e+00 -4.072369e-02
5.414000e+00 -4.258991e-02
5.415000e+00 -4.446127e-02
5.416000e+00 -4.633775e-02
5.417000e+00 -4.821932e-02
5.418000e+00 -5.010597e-02
5.419000e+00 -5.199768e-02
5.420000e+00 -5.389444e-02
5.421000e+00 -5.579623e-02
5.422000e+00 -5.770303e-02
5.423000e+00 -5.961483e-02
5.424000e+00 -6.153160e-02
5.425000e+00 -6.345333e-02
5.426000e+00 -6.538000e-02
5.427000e+00 -6.731160e-02
5.428000e+00 -6.924811e-02
5.429000e+00 -7.118950e-02
5.430000e+00 -7.313577e-02
5.431000e+00 -7.508689e-02
5.432000e+00 -7.704285e-02
5.433000e+00 -7.900363e-02
5.434000e+00 -8.096920e-02
5.435000e+00 -8.293957e-02
5.436000e+00 -8.491469e-02
5.437000e+00 -8.689457e-02
5.438000e+00 -8.887917e-02
5.439000e+00 -9.086849e-02
5.440000e+00 -9.286250e-02
5.441000e+00 -9.486118e-02
5.442000e+00 -9.686452e-02
5.443000e+00 -9.887250e-02
5.444000e+00 -1.008851e-01
5.445000e+00 -1.029023e-01
5.446000e+00 -1.049241e-01
5.447000e+00 -1.069504e-01
5.448000e+00 -1.089813e-01
5.449000e+00 -1.110168e-01
5.450000e+00 -1.130567e-01
5.451000e+00 -1.151011e-01
5.452000e+00 -1.171500e-01
5.453000e+00 -1.192034e-01
5.454000e+00 -1.212611e-01
5.455000e+00 -1.233233e-01
5.456000e+00 -1.253899e-01
5.457000e+00 -1.274609e-01
5.458000e+00 -1.295363e-01
5.459000e+00 -1.316159e-01
5.460000e+00 -1.336999e-01
5.461000e+00 -1.357882e-01
5.462000e+00 -1.378808e-01
5.463000e+00 -1.399777e-01
5.464000e+00 -1.420787e-01
5.465000e+00 -1.441841e-01
5.466000e+00 -1.462936e-01
5.467000e+00 -1.484073e-01
5.468000e+00 -1.505252e-01
5.469000e+00 -1.526472e-01
5.470000e+00 -1.547733e-01
5.471000e+00 -1.569036e-01
5.472000e+00 -1.590380e-01
5.473000e+00 -1.611764e-01
5.474000e+00 -1.633189e-01
5.475000e+00 -1.654654e-01
5.476000e+00 -1.676159e-01
5.477000e+00 -1.697704e-01
5.478000e+00 -1.719289e-01
5.479000e+00 -1.740913e-01
5.480000e+00 -1.762576e-01
5.481000e+00 -1.784279e-01
5.482000e+00 -1.806021e-01
5.483000e+00 -1.827801e-01
5.484000e+00 -1.849620e-01
5.485000e+00 -1.871477e-01
5.486000e+00 -1.893373e-01
5.487000e+00 -1.915306e-01
5.488000e+00 -1.937277e-01
5.489000e+00 -1.959285e-01
5.490000e+00 -1.981331e-01
5.491000e+00 -2.003414e-01
5.492000e+00 -2.025534e-01
5.493000e+00 -2.047690e-01
5.494000e+00 -2.069883e-01
5.495000e+00 -2.092112e-01
5.496000e+00 -2.114378e-01
5.497000e+00 -2.136679e-01
5.498000e+00 -2.159016e-01
5.499000e+00 -2.181388e-01
5.500000e+00 -2.203796e-01
5.501000e+00 -2.226239e-01
5.502000e+00 -2.248716e-01
5.503000e+00 -2.271228e-01
5.504000e+00 -2.293775e-01
5.505000e+00 -2.316356e-01
5.506000e+00 -2.338971e-01
5.507000e+00 -2.361619e-01
5.508000e+00 -2.384302e-01
5.509000e+00 -2.407017e-01
5.510000e+00 -2.429766e-01
5.511000e+00 -2.452548e-01
5.512000e+00 -2.475363e-01
5.513000e+00 -2.498210e-01
5.514000e+00 -2.521089e-01
5.515000e+00 -2.544001e-01
5.516000e+00 -2.566945e-01
5.517000e+00 -2.589920e-01
5.518000e+00 -2.612927e-01
5.519000e+00 -2.635965e-01
5.520000e+00 -2.659034e-01
5.521000e+00 -2.682134e-01
5.522000e+00 -2.705265e-01
5.523000e+00 -2.728426e-01
5.524000e+00 -2.751617e-01
5.525000e+00 -2.774838e-01
5.526000e+00 -2.798089e-01
5.527000e+00 -2.821370e-01
5.528000e+00 -2.844680e-01
5.529000e+00 -2.868019e-01
5.530000e+00 -2.891387e-01
5.531000e+00 -2.914784e-01
5.532000e+00 -2.938209e-01
5.533000e+00 -2.961663e-01
5.534000e+00 -2.985144e-01
5.535000e+00 -3.008654e-01
5.536000e+00 -3.032191e-01
5.537000e+00 -3.055755e-01
5.538000e+00 -3.079347e-01
5.539000e+00 -3.102965e-01
5.540000e+00 -3.126611e-01
5.541000e+00 -3.150283e-01
5.542000e+00 -3.173981e-01
5.543000e+00 -3.197705e-01
5.544000e+00 -3.221456e-01
5.545000e+00 -3.245231e-01
5.546000e+00 -3.269033e-01
5.547000e+00 -3.292859e-01
5.548000e+00 -3.316711e-01
5.549000e+00 -3.340587e-01
5.550000e+00 -3.364488e-01
5.551000e+00 -3.388413e-01
5.552000e+00 -3.412362e-01
5.553000e+00 -3.436335e-01
5.554000e+00 -3.460332e-01
5.555000e+00 -3.484353e-01
5.556000e+00 -3.508396e-01
5.557000e+00 -3.532463e-01
5.558000e+00 -3.556552e-01
5.559000e+00 -3.580664e-01
5.560000e+00 -3.604798e-01
5.561000e+00 -3.628954e-01
5.562000e+00 -3.653132e-01
5.563000e+00 -3.677332e-01
5.564000e+00 -3.701553e-01
5.565000e+00 -3.725796e-01
5.566000e+00 -3.750059e-01
5.567000e+00 -3.774343e-01
5.568000e+00 -3.798648e-01
5.569000e+00 -3.822973e-01
5.570000e+00 -3.847318e-01
5.571000e+00 -3.871683e-01
5.572000e+00 -3.896067e-01
5.573000e+00 -3.920471e-01
5.574000e+00 -3.944895e-01
5.575000e+00 -3.969337e-01
5.576000e+00 -3.993798e-01
5.577000e+00 -4.018277e-01
5.578000e+00 -4.042774e-01
5.579000e+00 -4.067290e-01
5.580000e+00 -4.091824e-01
5.581000e+00 -4.116375e-01
5.582000e+00 -4.140943e-01
5.583000e+00 -4.165529e-01
5.584000e+00 -4.190131e-01
5.585000e+00 -4.214750e-01
5.586000e+00 -4.239386e-01
5.587000e+00 -4.264038e-01
5.588000e+00 -4.288705e-01
5.589000e+00 -4.313389e-01
5.590000e+00 -4.338088e-01
5.591000e+00 -4.362802e-01
5.592000e+00 -4.387532e-01
5.593000e+00 -4.412276e-01
5.594000e+00 -4.437035e-01
5.595000e+00 -4.461808e-01
5.596000e+00 -4.486596e-01
5.597000e+00 -4.511397e-01
5.598000e+00 -4.536212e-01
5.599000e+00 -4.561041e-01
5.600000e+00 -4.585883e-01
5.601000e+00 -4.610737e-01
5.602000e+00 -4.635605e-01
5.603000e+00 -4.660485e-01
5.604000e+00 -4.685377e-01
5.605000e+00 -4.710282e-01
5.606000e+00 -4.735198e-01
5.607000e+00 -4.760126e-01
5.608000e+00 -4.785065e-01
5.609000e+00 -4.810016e-01
5.610000e+00 -4.834977e-01
5.611000e+00 -4.859949e-01
5.612000e+00 -4.884932e-01
5.613000e+00 -4.909925e-01
5.614000e+00 -4.934927e-01
5.615000e+00 -4.959940e-01
5.616000e+00 -4.984962e-01
5.617000e+00 -5.009993e-01
5.618000e+00 -5.035034e-01
5.619000e+00 -5.060083e-01
5.620000e+00 -5.085141e-01
5.621000e+00 -5.110207e-01
5.622000e+00 -5.135281e-01
5.623000e+00 -5.160364e-01
5.624000e+00 -5.185454e-01
5.625000e+00 -5.210551e-01
5.626000e+00 -5.235655e-01
5.627000e+00 -5.260767e-01
5.628000e+00 -5.285885e-01
5.629000e+00 -5.311010e-01
5.630000e+00 -5.336141e-01
5.631000e+00 -5.361278e-01
5.632000e+00 -5.386421e-01
5.633000e+00 -5.411569e-01
5.634000e+00 -5.436723e-01
5.635000e+00 -5.461882e-01
5.636000e+00 -5.487046e-01
5.637000e+00 -5.512214e-01
5.638000e+00 -5.537387e-01
5.639000e+00 -5.562564e-01
5.640000e+00 -5.587745e-01
5.641000e+00 -5.612929e-01
5.642000e+00 -5.638117e-01
5.643000e+00 -5.663308e-01
5.644000e+00 -5.688503e-01
5.645000e+00 -5.713700e-01
5.646000e+00 -5.738899e-01
5.647000e+00 -5.764101e-01
5.648000e+00 -5.789305e-01
5.649000e+00 -5.814510e-01
5.650000e+00 -5.839718e-01
5.651000e+00 -5.864926e-01
5.652000e+00 -5.890136e-01
5.653000e+00 -5.915347e-01
5.654000e+00 -5.940558e-01
5.655000e+00 -5.965770e-01
5.656000e+00 -5.990981e-01
5.657000e+00 -6.016193e-01
5.658000e+00 -6.041405e-01
5.659000e+00 -6.066616e-01
5.660000e+00 -6.091826e-01
5.661000e+00 -6.117035e-01
5.662000e+00 -6.142243e-01
5.663000e+00 -6.167450e-01
5.664000e+00 -6.192655e-01
5.665000e+00 -6.217858e-01
5.666000e+00 -6.243059e-01
5.667000e+00 -6.268257e-01
5.668000e+00 -6.293453e-01
5.669000e+00 -6.318646e-01
5.670000e+00 -6.343836e-01
5.671000e+00 -6.369022e-01
5.672000e+00 -6.394205e-01
5.673000e+00 -6.419384e-01
5.674000e+00 -6.444559e-01
5.675000e+00 -6.469730e-01
5.676000e+00 -6.494897e-01
5.677000e+00 -6.520058e-01
5.678000e+00 -6.545215e-01
5.679000e+00 -6.570366e-01
5.680000e+00 -6.595512e-01
5.681000e+00 -6.620653e-01
5.682000e+00 -6.645787e-01
5.683000e+00 -6.670915e-01
5.684000e+00 -6.696037e-01
5.685000e+00 -6.721152e-01
5.686000e+00 -6.746261e-01
5.687000e+00 -6.771362e-01
5.688000e+00 -6.796456e-01
5.689000e+00 -6.821543e-01
5.690000e+00 -6.846622e-01
5.691000e+00 -6.871692e-01
5.692000e+00 -6.896755e-01
5.693000e+00 -6.921809e-01
5.694000e+00 -6.946854e-01
5.695000e+00 -6.971891e-01
5.696000e+00 -6.996918e-01
5.697000e+00 -7.021936e-01
5.698000e+00 -7.046944e-01
5.699000e+00 -7.071942e-01
5.700000e+00 -7.096930e-01
5.701000e+00 -7.121908e-01
5.702000e+00 -7.146875e-01
5.703000e+00 -7.171832e-01
5.704000e+00 -7.196777e-01
5.705000e+00 -7.221712e-01
5.706000e+00 -7.246634e-01
5.707000e+00 -7.271545e-01
5.708000e+00 -7.296444e-01
5.709000e+00 -7.321331e-01
5.710000e+00 -7.346205e-01
5.711000e+00 -7.371067e-01
5.712000e+00 -7.395916e-01
5.713000e+00 -7.420752e-01
5.714000e+00 -7.445574e-01
5.715000e+00 -7.470383e-01
5.716000e+00 -7.495178e-01
5.717000e+00 -7.519959e-01
5.718000e+00 -7.544726e-01
5.719000e+00 -7.569478e-01
5.720000e+00 -7.594215e-01
5.721000e+00 -7.618938e-01
5.722000e+00 -7.643645e-01
5.723000e+00 -7.668337e-01
5.724000e+00 -7.693014e-01
5.725000e+00 -7.717674e-01
5.726000e+00 -7.742318e-01
5.727000e+00 -7.766946e-01
5.728000e+00 -7.791557e-01
5.729000e+00 -7.816152e-01
5.730000e+00 -7.840730e-01
5.731000e+00 -7.865290e-01
5.732000e+00 -7.889833e-01
5.733000e+00 -7.914358e-01
5.734000e+00 -7.938865e-01
5.735000e+00 -7.963354e-01
5.736000e+00 -7.987824e-01
5.737000e+00 -8.012276e-01
5.738000e+00 -8.036710e-01
5.739000e+00 -8.061124e-01
5.740000e+00 -8.085518e-01
5.741000e+00 -8.109893e-01
5.742000e+00 -8.134249e-01
5.743000e+00 -8.158584e-01
5.744000e+00 -8.182900e-01
5.745000e+00 -8.207194e-01
5.746000e+00 -8.231468e-01
5.747000e+00 -8.255722e-01
5.748000e+00 -8.279954e-01
5.749000e+00 -8.304165e-01
5.750000e+00 -8.328354e-01
5.751000e+00 -8.352521e-01
5.752000e+00 -8.376667e-01
5.753000e+00 -8.400790e-01
5.754000e+00 -8.424890e-01
5.755000e+00 -8.448968e-01
5.756000e+00 -8.473024e-01
5.757000e+00 -8.497055e-01
5.758000e+00 -8.521064e-01
5.759000e+00 -8.545049e-01
5.760000e+00 -8.569010e-01
5.761000e+00 -8.592947e-01
5.762000e+00 -8.616860e-01
5.763000e+00 -8.640749e-01
5.764000e+00 -8.664612e-01
5.765000e+00 -8.688451e-01
5.766000e+00 -8.712265e-01
5.767000e+00 -8.736053e-01
5.768000e+00 -8.759816e-01
5.769000e+00 -8.783552e-01
5.770000e+00 -8.807263e-01
5.771000e+00 -8.830948e-01
5.772000e+00 -8.854606e-01
5.773000e+00 -8.878237e-01
5.774000e+00 -8.901842e-01
5.775000e+00 -8.925419e-01
5.776000e+00 -8.948969e-01
5.777000e+00 -8.972491e-01
5.778000e+00 -8.995986e-01
5.779000e+00 -9.019453e-01
5.780000e+00 -9.042891e-01
5.781000e+00 -9.066301e-01
5.782000e+00 -9.089682e-01
5.783000e+00 -9.113034e-01
5.784000e+00 -9.136358e-01
5.785000e+00 -9.159651e-01
5.786000e+00 -9.182916e-01
5.787000e+00 -9.206150e-01
5.788000e+00 -9.229355e-01
5.789000e+00 -9.252530e-01
5.790000e+00 -9.275674e-01
5.791000e+00 -9.298787e-01
5.792000e+00 -9.321870e-01
5.793000e+00 -9.344921e-01
5.794000e+00 -9.367941e-01
5.795000e+00 -9.390930e-01
5.796000e+00 -9.413887e-01
5.797000e+00 -9.436812e-01
5.798000e+00 -9.459705e-01
5.799000e+00 -9.482566e-01
5.800000e+00 -9.505394e-01
5.801000e+00 -9.528190e-01
5.802000e+00 -9.550952e-01
5.803000e+00 -9.573681e-01
5.804000e+00 -9.596377e-01
5.805000e+00 -9.619039e-01
5.806000e+00 -9.641667e-01
5.807000e+00 -9.664262e-01
5.808000e+00 -9.686822e-01
5.809000e+00 -9.709347e-01
5.810000e+00 -9.731838e-01
5.811000e+00 -9.754294e-01
5.812000e+00 -9.776715e-01
5.813000e+00 -9.799101e-01
5.814000e+00 -9.821451e-01
5.815000e+00 -9.843765e-01
5.816000e+00 -9.866044e-01
5.817000e+00 -9.888286e-01
5.818000e+00 -9.910492e-01
5.819000e+00 -9.932662e-01
5.820000e+00 -9.954794e-01
5.821000e+00 -9.976890e-01
5.822000e+00 -9.998948e-01
5.823000e+00 -1.002097e+00
5.824000e+00 -1.004295e+00
5.825000e+00 -1.006490e+00
5.826000e+00 -1.008681e+00
5.827000e+00 -1.010868e+00
5.828000e+00 -1.013051e+00
5.829000e+00 -1.015230e+00
5.830000e+00 -1.017405e+00
5.831000e+00 -1.019577e+00
5.832000e+00 -1.021744e+00
5.833000e+00 -1.023908e+00
5.834000e+00 -1.026068e+00
5.835000e+00 -1.028223e+00
5.836000e+00 -1.030375e+00
5.837000e+00 -1.032523e+00
5.838000e+00 -1.034666e+00
5.839000e+00 -1.036806e+00
5.840000e+00 -1.038941e+00
5.841000e+00 -1.041072e+00
5.842000e+00 -1.043200e+00
5.843000e+00 -1.045323e+00
5.844000e+00 -1.047442e+00
5.845000e+00 -1.049556e+00
5.846000e+00 -1.051667e+00
5.847000e+00 -1.053773e+00
5.848000e+00 -1.055875e+00
5.849000e+00 -1.057973e+00
5.850000e+00 -1.060066e+00
5.851000e+00 -1.062156e+00
5.852000e+00 -1.064241e+00
5.853000e+00 -1.066321e+00
5.854000e+00 -1.068397e+00
5.855000e+00 -1.070469e+00
5.856000e+00 -1.072536e+00
5.857000e+00 -1.074599e+00
5.858000e+00 -1.076658e+00
5.859000e+00 -1.078712e+00
5.860000e+00 -1.080762e+00
5.861000e+00 -1.082807e+00
5.862000e+00 -1.084847e+00
5.863000e+00 -1.086883e+00
5.864000e+00 -1.088915e+00
5.865000e+00 -1.090942e+00
5.866000e+00 -1.092964e+00
5.867000e+00 -1.094982e+00
5.868000e+00 -1.096995e+00
5.869000e+00 -1.099003e+00
5.870000e+00 -1.101007e+00
5.871000e+00 -1.103006e+00
5.872000e+00 -1.105001e+00
5.873000e+00 -1.106990e+00
5.874000e+00 -1.108975e+00
5.875000e+00 -1.110955e+00
5.876000e+00 -1.112931e+00
5.877000e+00 -1.114901e+00
5.878000e+00 -1.116867e+00
5.879000e+00 -1.118828e+00
5.880000e+00 -1.120784e+00
5.881000e+00 -1.122735e+00
5.882000e+00 -1.124681e+00
5.883000e+00 -1.126623e+00
5.884000e+00 -1.128559e+00
5.885000e+00 -1.130490e+00
5.886000e+00 -1.132417e+00
5.887000e+00 -1.134338e+00
5.888000e+00 -1.136255e+00
5.889000e+00 -1.138166e+00
5.890000e+00 -1.140073e+00
5.891000e+00 -1.141974e+00
5.892000e+00 -1.143871e+00
5.893000e+00 -1.145762e+00
5.894000e+00 -1.147648e+00
5.895000e+00 -1.149529e+00
5.896000e+00 -1.151405e+00
5.897000e+00 -1.153276e+00
5.898000e+00 -1.155141e+00
5.899000e+00 -1.157001e+00
5.900000e+00 -1.158856e+00
5.901000e+00 -1.160706e+00
5.902000e+00 -1.162551e+00
5.903000e+00 -1.164390e+00
5.904000e+00 -1.166224e+00
5.905000e+00 -1.168053e+00
5.906000e+00 -1.169876e+00
5.907000e+00 -1.171694e+00
5.908000e+00 -1.173507e+00
5.909000e+00 -1.175314e+00
5.910000e+00 -1.177116e+00
5.911000e+00 -1.178913e+00
5.912000e+00 -1.180704e+00
5.913000e+00 -1.182490e+00
5.914000e+00 -1.184270e+00
5.915000e+00 -1.186044e+00
5.916000e+00 -1.187814e+00
5.917000e+00 -1.189577e+00
5.918000e+00 -1.191336e+00
5.919000e+00 -1.193088e+00
5.920000e+00 -1.194835e+00
5.921000e+00 -1.196577e+00
5.922000e+00 -1.198313e+00
5.923000e+00 -1.200043e+00
5.924000e+00 -1.201767e+00
5.925000e+00 -1.203486e+00
5.926000e+00 -1.205200e+00
5.927000e+00 -1.206907e+00
5.928000e+00 -1.208609e+00
5.929000e+00 -1.210306e+00
5.930000e+00 -1.211996e+00
5.931000e+00 -1.213681e+00
5.932000e+00 -1.215360e+00
5.933000e+00 -1.217033e+00
5.934000e+00 -1.218701e+00
5.935000e+00 -1.220362e+00
5.936000e+00 -1.222018e+00
5.937000e+00 -1.223668e+00
5.938000e+00 -1.225312e+00
5.939000e+00 -1.226950e+00
5.940000e+00 -1.228583e+00
5.941000e+00 -1.230209e+00
5.942000e+00 -1.231830e+00
5.943000e+00 -1.233444e+00
5.944000e+00 -1.235053e+00
5.945000e+00 -1.236655e+00
5.946000e+00 -1.238252e+00
5.947000e+00 -1.239843e+00
5.948000e+00 -1.241427e+00
5.949000e+00 -1.243006e+00
5.950000e+00 -1.244579e+00
5.951000e+00 -1.246145e+00
5.952000e+00 -1.247706e+00
5.953000e+00 -1.249260e+00
5.954000e+00 -1.250808e+00
5.955000e+00 -1.252350e+00
5.956000e+00 -1.253886e+00
5.957000e+00 -1.255416e+00
5.958000e+00 -1.256940e+00
5.959000e+00 -1.258457e+00
5.960000e+00 -1.259969e+00
5.961000e+00 -1.261474e+00
5.962000e+00 -1.262973e+00
5.963000e+00 -1.264465e+00
5.964000e+00 -1.265951e+00
5.965000e+00 -1.267432e+00
5.966000e+00 -1.268905e+00
5.967000e+00 -1.270373e+00
5.968000e+00 -1.271834e+00
5.969000e+00 -1.273289e+00
5.970000e+00 -1.274737e+00
5.971000e+00 -1.276180e+00
5.972000e+00 -1.277615e+00
5.973000e+00 -1.279045e+00
5.974000e+00 -1.280468e+00
5.975000e+00 -1.281884e+00
5.976000e+00 -1.283295e+00
5.977000e+00 -1.284698e+00
5.978000e+00 -1.286096e+00
5.979000e+00 -1.287486e+00
5.980000e+00 -1.288871e+00
5.981000e+00 -1.290249e+00
5.982000e+00 -1.291620e+00
5.983000e+00 -1.292985e+00
5.984000e+00 -1.294343e+00
5.985000e+00 -1.295695e+00
5.986000e+00 -1.297040e+00
5.987000e+00 -1.298378e+00
5.988000e+00 -1.299710e+00
5.989000e+00 -1.301036e+00
5.990000e+00 -1.302354e+00
5.991000e+00 -1.303667e+00
5.992000e+00 -1.304972e+00
5.993000e+00 -1.306271e+00
5.994000e+00 -1.307563e+00
5.995000e+00 -1.308848e+00
5.996000e+00 -1.310127e+00
5.997000e+00 -1.311399e+00
5.998000e+00 -1.312665e+00
5.999000e+00 -1.313923e+00
6.000000e+00 -1.315175e+00
6.001000e+00 -1.316420e+00
6.002000e+00 -1.317658e+00
6.003000e+00 -1.318890e+00
6.004000e+00 -1.320115e+00
6.005000e+00 -1.321333e+00
6.006000e+00 -1.322544e+00
6.007000e+00 -1.323748e+00
6.008000e+00 -1.324945e+00
6.009000e+00 -1.326136e+00
6.010000e+00 -1.327320e+00
6.011000e+00 -1.328496e+00
6.012000e+00 -1.329666e+00
6.013000e+00 -1.330829e+00
6.014000e+00 -1.331985e+00
6.015000e+00 -1.333134e+00
6.016000e+00 -1.334277e+00
6.017000e+00 -1.335412e+00
6.018000e+00 -1.336540e+00
6.019000e+00 -1.337661e+00
6.020000e+00 -1.338776e+00
6.021000e+00 -1.339883e+00
6.022000e+00 -1.340983e+00
6.023000e+00 -1.342076e+00
6.024000e+00 -1.343162e+00
6.025000e+00 -1.344242e+00
6.026000e+00 -1.345314e+00
6.027000e+00 -1.346379e+00
6.028000e+00 -1.347437e+00
6.029000e+00 -1.348487e+00
6.030000e+00 -1.349531e+00
6.031000e+00 -1.350568e+00
6.032000e+00 -1.351597e+00
6.033000e+00 -1.352620e+00
6.034000e+00 -1.353635e+00
6.035000e+00 -1.354643e+00
6.036000e+00 -1.355644e+00
6.037000e+00 -1.356637e+00
6.038000e+00 -1.357624e+00
6.039000e+00 -1.358603e+00
6.040000e+00 -1.359575e+00
6.041000e+00 -1.360540e+00
6.042000e+00 -1.361498e+00
6.043000e+00 -1.362448e+00
6.044000e+00 -1.363391e+00
6.045000e+00 -1.364327e+00
6.046000e+00 -1.365255e+00
6.047000e+00 -1.366177e+00
6.048000e+00 -1.367091e+00
6.049000e+00 -1.367997e+00
6.050000e+00 -1.368897e+00
6.051000e+00 -1.369789e+00
6.052000e+00 -1.370673e+00
6.053000e+00 -1.371551e+00
6.054000e+00 -1.372421e+00
6.055000e+00 -1.373283e+00
6.056000e+00 -1.374139e+00
6.057000e+00 -1.374987e+00
6.058000e+00 -1.375827e+00
6.059000e+00 -1.376660e+00
6.060000e+00 -1.377486e+00
6.061000e+00 -1.378304e+00
6.062000e+00 -1.379115e+00
6.063000e+00 -1.379918e+00
6.064000e+00 -1.380714e+00
6.065000e+00 -1.381503e+00
6.066000e+00 -1.382284e+00
6.067000e+00 -1.383057e+00
6.068000e+00 -1.383823e+00
6.069000e+00 -1.384582e+00
6.070000e+00 -1.385333e+00
6.071000e+00 -1.386076e+00
6.072000e+00 -1.386812e+00
6.073000e+00 -1.387541e+00
6.074000e+00 -1.388262e+00
6.075000e+00 -1.388975e+00
6.076000e+00 -1.389681e+00
6.077000e+00 -1.390379e+00
6.078000e+00 -1.391070e+00
6.079000e+00 -1.391753e+00
6.080000e+00 -1.392428e+00
6.081000e+00 -1.393096e+00
6.082000e+00 -1.393757e+00
6.083000e+00 -1.394409e+00
6.084000e+00 -1.395054e+00
6.085000e+00 -1.395692e+00
6.086000e+00 -1.396322e+00
6.087000e+00 -1.396944e+00
6.088000e+00 -1.397558e+00
6.089000e+00 -1.398165e+00
6.090000e+00 -1.398764e+00
6.091000e+00 -1.399356e+00
6.092000e+00 -1.399940e+00
6.093000e+00 -1.400516e+00
6.094000e+00 -1.401084e+00
6.095000e+00 -1.401645e+00
6.096000e+00 -1.402198e+00
6.097000e+00 -1.402744e+00
6.098000e+00 -1.403281e+00
6.099000e+00 -1.403811e+00
6.100000e+00 -1.404333e+00
6.101000e+00 -1.404848e+00
6.102000e+00 -1.405354e+00
6.103000e+00 -1.405853e+00
6.104000e+00 -1.406344e+00
6.105000e+00 -1.406827e+00
6.106000e+00 -1.407303e+00
6.107000e+00 -1.407771e+00
6.108000e+00 -1.408231e+00
6.109000e+00 -1.408683e+00
6.110000e+00 -1.409127e+00
6.111000e+00 -1.409564e+00
6.112000e+00 -1.409992e+00
6.113000e+00 -1.410413e+00
6.114000e+00 -1.410826e+00
6.115000e+00 -1.411232e+00
6.116000e+00 -1.411629e+00
6.117000e+00 -1.412019e+00
6.118000e+00 -1.412400e+00
6.119000e+00 -1.412774e+00
6.120000e+00 -1.413140e+00
6.121000e+00 -1.413498e+00
6.122000e+00 -1.413848e+00
6.123000e+00 -1.414191e+00
6.124000e+00 -1.414525e+00
6.125000e+00 -1.414852e+00
6.126000e+00 -1.415170e+00
6.127000e+00 -1.415481e+00
6.128000e+00 -1.415784e+00
6.129000e+00 -1.416079e+00
6.130000e+00 -1.416366e+00
6.131000e+00 -1.416645e+00
6.132000e+00 -1.416916e+00
6.133000e+00 -1.417179e+00
6.134000e+00 -1.417434e+00
6.135000e+00 -1.417682e+00
6.136000e+00 -1.417921e+00
6.137000e+00 -1.418152e+00
6.138000e+00 -1.418376e+00
6.139000e+00 -1.418591e+00
6.140000e+00 -1.418799e+00
6.141000e+00 -1.418998e+00
6.142000e+00 -1.419190e+00
6.143000e+00 -1.419373e+00
6.144000e+00 -1.419549e+00
6.145000e+00 -1.419716e+00
6.146000e+00 -1.419876e+00
6.147000e+00 -1.420027e+00
6.148000e+00 -1.420171e+00
6.149000e+00 -1.420307e+00
6.150000e+00 -1.420434e+00
6.151000e+00 -1.420554e+00
6.152000e+00 -1.420665e+00
6.153000e+00 -1.420769e+00
6.154000e+00 -1.420864e+00
6.155000e+00 -1.420952e+00
6.156000e+00 -1.421031e+00
6.157000e+00 -1.421102e+00
6.158000e+00 -1.421166e+00
6.159000e+00 -1.421221e+00
6.160000e+00 -1.421268e+00
6.161000e+00 -1.421307e+00
6.162000e+00 -1.421338e+00
6.163000e+00 -1.421361e+00
6.164000e+00 -1.421376e+00
6.165000e+00 -1.421383e+00
6.166000e+00 -1.421382e+00
6.167000e+00 -1.421373e+00
6.168000e+00 -1.421356e+00
6.169000e+00 -1.421330e+00
6.170000e+00 -1.421297e+00
6.171000e+00 -1.421255e+00
6.172000e+00 -1.421206e+00
6.173000e+00 -1.421148e+00
6.174000e+00 -1.421082e+00
6.175000e+00 -1.421008e+00
6.176000e+00 -1.420926e+00
6.177000e+00 -1.420836e+00
6.178000e+00 -1.420738e+00
6.179000e+00 -1.420632e+00
6.180000e+00 -1.420518e+00
6.181000e+00 -1.420395e+00
6.182000e+00 -1.420265e+00
6.183000e+00 -1.420126e+00
6.184000e+00 -1.419979e+00
6.185000e+00 -1.419824e+00
6.186000e+00 -1.419661e+00
6.187000e+00 -1.419490e+00
6.188000e+00 -1.419311e+00
6.189000e+00 -1.419123e+00
6.190000e+00 -1.418928e+00
6.191000e+00 -1.418724e+00
6.192000e+00 -1.418513e+00
6.193000e+00 -1.418293e+00
6.194000e+00 -1.418065e+00
6.195000e+00 -1.417829e+00
6.196000e+00 -1.417585e+00
6.197000e+00 -1.417332e+00
6.198000e+00 -1.417072e+00
6.199000e+00 -1.416803e+00
6.200000e+00 -1.416526e+00
6.201000e+00 -1.416241e+00
6.202000e+00 -1.415948e+00
6.203000e+00 -1.415647e+00
6.204000e+00 -1.415338e+00
6.205000e+00 -1.415021e+00
6.206000e+00 -1.414695e+00
6.207000e+00 -1.414361e+00
6.208000e+00 -1.414020e+00
6.209000e+00 -1.413670e+00
6.210000e+00 -1.413312e+00
6.211000e+00 -1.412945e+00
6.212000e+00 -1.412571e+00
6.213000e+00 -1.412188e+00
6.214000e+00 -1.411798e+00
6.215000e+00 -1.411399e+00
6.216000e+00 -1.410992e+00
6.217000e+00 -1.410577e+00
6.218000e+00 -1.410154e+00
6.219000e+00 -1.409723e+00
6.220000e+00 -1.409283e+00
6.221000e+00 -1.408836e+00
6.222000e+00 -1.408380e+00
6.223000e+00 -1.407916e+00
6.224000e+00 -1.407444e+00
6.225000e+00 -1.406964e+00
6.226000e+00 -1.406476e+00
6.227000e+00 -1.405979e+00
6.228000e+00 -1.405475e+00
6.229000e+00 -1.404962e+00
6.230000e+00 -1.404442e+00
6.231000e+00 -1.403913e+00
6.232000e+00 -1.403376e+00
6.233000e+00 -1.402831e+00
6.234000e+00 -1.402277e+00
6.235000e+00 -1.401716e+00
6.236000e+00 -1.401146e+00
6.237000e+00 -1.400569e+00
6.238000e+00 -1.399983e+00
6.239000e+00 -1.399389e+00
6.240000e+00 -1.398787e+00
6.241000e+00 -1.398177e+00
6.242000e+00 -1.397559e+00
6.243000e+00 -1.396933e+00
6.244000e+00 -1.396299e+00
6.245000e+00 -1.395656e+00
6.246000e+00 -1.395005e+00
6.247000e+00 -1.394347e+00
6.248000e+00 -1.393680e+00
6.249000e+00 -1.393005e+00
6.250000e+00 -1.392322e+00
6.251000e+00 -1.391631e+00
6.252000e+00 -1.390932e+00
6.253000e+00 -1.390225e+00
6.254000e+00 -1.389509e+00
6.255000e+00 -1.388786e+00
6.256000e+00 -1.388054e+00
6.257000e+00 -1.387315e+00
6.258000e+00 -1.386567e+00
6.259000e+00 -1.385812e+00
6.260000e+00 -1.385048e+00
6.261000e+00 -1.384276e+00
6.262000e+00 -1.383496e+00
6.263000e+00 -1.382708e+00
6.264000e+00 -1.381912e+00
6.265000e+00 -1.381108e+00
6.266000e+00 -1.380296e+00
6.267000e+00 -1.379476e+00
6.268000e+00 -1.378648e+00
6.269000e+00 -1.377811e+00
6.270000e+00 -1.376967e+00
6.271000e+00 -1.376115e+00
6.272000e+00 -1.375255e+00
6.273000e+00 -1.374386e+00
6.274000e+00 -1.373510e+00
6.275000e+00 -1.372626e+00
6.276000e+00 -1.371733e+00
6.277000e+00 -1.370833e+00
6.278000e+00 -1.369924e+00
6.279000e+00 -1.369008e+00
6.280000e+00 -1.368084e+00
6.281000e+00 -1.367151e+00
6.282000e+00 -1.366211e+00
6.283000e+00 -1.365262e+00
6.284000e+00 -1.364306e+00
6.285000e+00 -1.363342e+00
6.286000e+00 -1.362369e+00
6.287000e+00 -1.361389e+00
6.288000e+00 -1.360401e+00
6.289000e+00 -1.359405e+00
6.290000e+00 -1.358401e+00
6.291000e+00 -1.357389e+00
6.292000e+00 -1.356369e+00
6.293000e+00 -1.355341e+00
6.294000e+00 -1.354305e+00
6.295000e+00 -1.353261e+00
6.296000e+00 -1.352209e+00
6.297000e+00 -1.351150e+00
6.298000e+00 -1.350082e+00
6.299000e+00 -1.349007e+00
6.300000e+00 -1.347923e+00
6.301000e+00 -1.346832e+00
6.302000e+00 -1.345733e+00
6.303000e+00 -1.344626e+00
6.304000e+00 -1.343511e+00
6.305000e+00 -1.342388e+00
6.306000e+00 -1.341258e+00
6.307000e+00 -1.340119e+00
6.308000e+00 -1.338973e+00
6.309000e+00 -1.337818e+00
6.310000e+00 -1.336656e+00
6.311000e+00 -1.335487e+00
6.312000e+00 -1.334309e+00
6.313000e+00 -1.333123e+00
6.314000e+00 -1.331930e+00
6.315000e+00 -1.330729e+00
6.316000e+00 -1.329520e+00
6.317000e+00 -1.328303e+00
6.318000e+00 -1.327078e+00
6.319000e+00 -1.325846e+00
6.320000e+00 -1.324606e+00
6.321000e+00 -1.323358e+00
6.322000e+00 -1.322102e+00
6.323000e+00 -1.320839e+00
6.324000e+00 -1.319568e+00
6.325000e+00 -1.318289e+00
6.326000e+00 -1.317002e+00
6.327000e+00 -1.315707e+00
6.328000e+00 -1.314405e+00
6.329000e+00 -1.313095e+00
6.330000e+00 -1.311778e+00
6.331000e+00 -1.310453e+00
6.332000e+00 -1.309120e+00
6.333000e+00 -1.307779e+00
6.334000e+00 -1.306431e+00
6.335000e+00 -1.305074e+00
6.336000e+00 -1.303711e+00
6.337000e+00 -1.302339e+00
6.338000e+00 -1.300960e+00
6.339000e+00 -1.299574e+00
6.340000e+00 -1.298179e+00
6.341000e+00 -1.296777e+00
6.342000e+00 -1.295368e+00
6.343000e+00 -1.293951e+00
6.344000e+00 -1.292526e+00
6.345000e+00 -1.291094e+00
6.346000e+00 -1.289654e+00
6.347000e+00 -1.288206e+00
6.348000e+00 -1.286751e+00
6.349000e+00 -1.285288e+00
6.350000e+00 -1.283818e+00
6.351000e+00 -1.282340e+00
6.352000e+00 -1.280855e+00
6.353000e+00 -1.279362e+00
6.354000e+00 -1.277862e+00
6.355000e+00 -1.276354e+00
6.356000e+00 -1.274838e+00
6.357000e+00 -1.273316e+00
6.358000e+00 -1.271785e+00
6.359000e+00 -1.270247e+00
6.360000e+00 -1.268702e+00
6.361000e+00 -1.267149e+00
6.362000e+00 -1.265589e+00
6.363000e+00 -1.264021e+00
6.364000e+00 -1.262446e+00
6.365000e+00 -1.260864e+00
6.366000e+00 -1.259274e+00
6.367000e+00 -1.257676e+00
6.368000e+00 -1.256072e+00
6.369000e+00 -1.254459e+00
6.370000e+00 -1.252840e+00
6.371000e+00 -1.251213e+00
6.372000e+00 -1.249579e+00
6.373000e+00 -1.247937e+00
6.374000e+00 -1.246288e+00
6.375000e+00 -1.244632e+00
6.376000e+00 -1.242968e+00
6.377000e+00 -1.241297e+00
6.378000e+00 -1.239619e+00
6.379000e+00 -1.237934e+00
6.380000e+00 -1.236241e+00
6.381000e+00 -1.234541e+00
6.382000e+00 -1.232834e+00
6.383000e+00 -1.231119e+00
6.384000e+00 -1.229397e+00
6.385000e+00 -1.227668e+00
6.386000e+00 -1.225932e+00
6.387000e+00 -1.224189e+00
6.388000e+00 -1.222438e+00
6.389000e+00 -1.220680e+00
6.390000e+00 -1.218915e+00
6.391000e+00 -1.217143e+00
6.392000e+00 -1.215364e+00
6.393000e+00 -1.213577e+00
6.394000e+00 -1.211783e+00
6.395000e+00 -1.209983e+00
6.396000e+00 -1.208175e+00
6.397000e+00 -1.206360e+00
6.398000e+00 -1.204538e+00
6.399000e+00 -1.202709e+00
6.400000e+00 -1.200873e+00
6.401000e+00 -1.199029e+00
6.402000e+00 -1.197179e+00
6.403000e+00 -1.195322e+00
6.404000e+00 -1.193458e+00
6.405000e+00 -1.191586e+00
6.406000e+00 -1.189708e+00
6.407000e+00 -1.187823e+00
6.408000e+00 -1.185930e+00
6.409000e+00 -1.184031e+00
6.410000e+00 -1.182125e+00
6.411000e+00 -1.180212e+00
6.412000e+00 -1.178292e+00
6.413000e+00 -1.176365e+00
6.414000e+00 -1.174431e+00
6.415000e+00 -1.172490e+00
6.416000e+00 -1.170542e+00
6.417000e+00 -1.168588e+00
6.418000e+00 -1.166626e+00
6.419000e+00 -1.164658e+00
6.420000e+00 -1.162683e+00
6.421000e+00 -1.160701e+00
6.422000e+00 -1.158712e+00
6.423000e+00 -1.156717e+00
6.424000e+00 -1.154715e+00
6.425000e+00 -1.152706e+00
6.426000e+00 -1.150690e+00
6.427000e+00 -1.148667e+00
6.428000e+00 -1.146638e+00
6.429000e+00 -1.144602e+00
6.430000e+00 -1.142559e+00
6.431000e+00 -1.140510e+00
6.432000e+00 -1.138454e+00
6.433000e+00 -1.136391e+00
6.434000e+00 -1.134322e+00
6.435000e+00 -1.132246e+00
6.436000e+00 -1.130163e+00
6.437000e+00 -1.128074e+00
6.438000e+00 -1.125978e+00
6.439000e+00 -1.123875e+00
6.440000e+00 -1.121766e+00
6.441000e+00 -1.119651e+00
6.442000e+00 -1.117528e+00
6.443000e+00 -1.115400e+00
6.444000e+00 -1.113264e+00
6.445000e+00 -1.111123e+00
6.446000e+00 -1.108975e+00
6.447000e+00 -1.106820e+00
6.448000e+00 -1.104659e+00
6.449000e+00 -1.102491e+00
6.450000e+00 -1.100317e+00
6.451000e+00 -1.098137e+00
6.452000e+00 -1.095950e+00
6.453000e+00 -1.093756e+00
6.454000e+00 -1.091557e+00
6.455000e+00 -1.089351e+00
6.456000e+00 -1.087138e+00
6.457000e+00 -1.084920e+00
6.458000e+00 -1.082694e+00
6.459000e+00 -1.080463e+00
6.460000e+00 -1.078225e+00
6.461000e+00 -1.075981e+00
6.462000e+00 -1.073731e+00
6.463000e+00 -1.071475e+00
6.464000e+00 -1.069212e+00
6.465000e+00 -1.066943e+00
6.466000e+00 -1.064668e+00
6.467000e+00 -1.062387e+00
6.468000e+00 -1.060099e+00
6.469000e+00 -1.057805e+00
6.470000e+00 -1.055505e+00
6.471000e+00 -1.053200e+00
6.472000e+00 -1.050887e+00
6.473000e+00 -1.048569e+00
6.474000e+00 -1.046245e+00
6.475000e+00 -1.043915e+00
6.476000e+00 -1.041578e+00
6.477000e+00 -1.039236e+00
6.478000e+00 -1.036887e+00
6.479000e+00 -1.034533e+00
6.480000e+00 -1.032172e+00
6.481000e+00 -1.029805e+00
6.482000e+00 -1.027433e+00
6.483000e+00 -1.025055e+00
6.484000e+00 -1.022670e+00
6.485000e+00 -1.020280e+00
6.486000e+00 -1.017884e+00
6.487000e+00 -1.015482e+00
6.488000e+00 -1.013074e+00
6.489000e+00 -1.010660e+00
6.490000e+00 -1.008240e+00
6.491000e+00 -1.005815e+00
6.492000e+00 -1.003383e+00
6.493000e+00 -1.000946e+00
6.494000e+00 -9.985033e-01
6.495000e+00 -9.960546e-01
6.496000e+00 -9.936002e-01
6.497000e+00 -9.911401e-01
6.498000e+00 -9.886742e-01
6.499000e+00 -9.862027e-01
6.500000e+00 -9.837254e-01
6.501000e+00 -9.812425e-01
6.502000e+00 -9.787540e-01
6.503000e+00 -9.762598e-01
6.504000e+00 -9.737600e-01
6.505000e+00 -9.712546e-01
6.506000e+00 -9.687436e-01
6.507000e+00 -9.662271e-01
6.508000e+00 -9.637050e-01
6.509000e+00 -9.611773e-01
6.510000e+00 -9.586442e-01
6.511000e+00 -9.561055e-01
6.512000e+00 -9.535614e-01
6.513000e+00 -9.510118e-01
6.514000e+00 -9.484567e-01
6.515000e+00 -9.458962e-01
6.516000e+00 -9.433303e-01
6.517000e+00 -9.407590e-01
6.518000e+00 -9.381824e-01
6.519000e+00 -9.356003e-01
6.520000e+00 -9.330129e-01
6.521000e+00 -9.304202e-01
6.522000e+00 -9.278222e-01
6.523000e+00 -9.252188e-01
6.524000e+00 -9.226102e-01
6.525000e+00 -9.199963e-01
6.526000e+00 -9.173772e-01
6.527000e+00 -9.147529e-01
6.528000e+00 -9.121233e-01
6.529000e+00 -9.094886e-01
6.530000e+00 -9.068487e-01
6.531000e+00 -9.042036e-01
6.532000e+00 -9.015534e-01
6.533000e+00 -8.988981e-01
6.534000e+00 -8.962377e-01
6.535000e+00 -8.935722e-01
6.536000e+00 -8.909016e-01
6.537000e+00 -8.882260e-01
6.538000e+00 -8.855454e-01
6.539000e+00 -8.828597e-01
6.540000e+00 -8.801691e-01
6.541000e+00 -8.774734e-01
6.542000e+00 -8.747728e-01
6.543000e+00 -8.720673e-01
6.544000e+00 -8.693569e-01
6.545000e+00 -8.666415e-01
6.546000e+00 -8.639213e-01
6.547000e+00 -8.611962e-01
6.548000e+00 -8.584663e-01
6.549000e+00 -8.557315e-01
6.550000e+00 -8.529919e-01
6.551000e+00 -8.502475e-01
6.552000e+00 -8.474984e-01
6.553000e+00 -8.447445e-01
6.554000e+00 -8.419858e-01
6.555000e+00 -8.392225e-01
6.556000e+00 -8.364544e-01
6.557000e+00 -8.336817e-01
6.558000e+00 -8.309043e-01
6.559000e+00 -8.281223e-01
6.560000e+00 -8.253356e-01
6.561000e+00 -8.225443e-01
6.562000e+00 -8.197485e-01
6.563000e+00 -8.169481e-01
6.564000e+00 -8.141431e-01
6.565000e+00 -8.113336e-01
6.566000e+00 -8.085196e-01
6.567000e+00 -8.057011e-01
6.568000e+00 -8.028782e-01
6.569000e+00 -8.000508e-01
6.570000e+00 -7.972189e-01
6.571000e+00 -7.943827e-01
6.572000e+00 -7.915420e-01
6.573000e+00 -7.886970e-01
6.574000e+00 -7.858476e-01
6.575000e+00 -7.829939e-01
6.576000e+00 -7.801359e-01
6.577000e+00 -7.772736e-01
6.578000e+00 -7.744070e-01
6.579000e+00 -7.715361e-01
6.580000e+00 -7.686611e-01
6.581000e+00 -7.657817e-01
6.582000e+00 -7.628982e-01
6.583000e+00 -7.600106e-01
6.584000e+00 -7.571187e-01
6.585000e+00 -7.542228e-01
6.586000e+00 -7.513227e-01
6.587000e+00 -7.484185e-01
6.588000e+00 -7.455102e-01
6.589000e+00 -7.425979e-01
6.590000e+00 -7.396815e-01
6.591000e+00 -7.367611e-01
6.592000e+00 -7.338368e-01
6.593000e+00 -7.309084e-01
6.594000e+00 -7.279761e-01
6.595000e+00 -7.250398e-01
6.596000e+00 -7.220997e-01
6.597000e+00 -7.191556e-01
6.598000e+00 -7.162077e-01
6.599000e+00 -7.132559e-01
6.600000e+00 -7.103002e-01
6.601000e+00 -7.073408e-01
6.602000e+00 -7.043776e-01
6.603000e+00 -7.014105e-01
6.604000e+00 -6.984398e-01
6.605000e+00 -6.954653e-01
6.606000e+00 -6.924871e-01
6.607000e+00 -6.895052e-01
6.608000e+00 -6.865196e-01
6.609000e+00 -6.835304e-01
6.610000e+00 -6.805375e-01
6.611000e+00 -6.775411e-01
6.612000e+00 -6.745410e-01
6.613000e+00 -6.715374e-01
6.614000e+00 -6.685302e-01
6.615000e+00 -6.655196e-01
6.616000e+00 -6.625054e-01
6.617000e+00 -6.594877e-01
6.618000e+00 -6.564666e-01
6.619000e+00 -6.534420e-01
6.620000e+00 -6.504140e-01
6.621000e+00 -6.473826e-01
6.622000e+00 -6.443478e-01
6.623000e+00 -6.413097e-01
6.624000e+00 -6.382682e-01
6.625000e+00 -6.352235e-01
6.626000e+00 -6.321754e-01
6.627000e+00 -6.291240e-01
6.628000e+00 -6.260695e-01
6.629000e+00 -6.230116e-01
6.630000e+00 -6.199506e-01
6.631000e+00 -6.168864e-01
6.632000e+00 -6.138190e-01
6.633000e+00 -6.107485e-01
6.634000e+00 -6.076749e-01
6.635000e+00 -6.045981e-01
6.636000e+00 -6.015183e-01
6.637000e+00 -5.984354e-01
6.638000e+00 -5.953495e-01
6.639000e+00 -5.922606e-01
6.640000e+00 -5.891687e-01
6.641000e+00 -5.860738e-01
6.642000e+00 -5.829760e-01
6.643000e+00 -5.798752e-01
6.644000e+00 -5.767715e-01
6.645000e+00 -5.736650e-01
6.646000e+00 -5.705556e-01
6.647000e+00 -5.674433e-01
6.648000e+00 -5.643283e-01
6.649000e+00 -5.612104e-01
6.650000e+00 -5.580898e-01
6.651000e+00 -5.549664e-01
6.652000e+00 -5.518403e-01
6.653000e+00 -5.487115e-01
6.654000e+00 -5.455800e-01
6.655000e+00 -5.424458e-01
6.656000e+00 -5.393090e-01
6.657000e+00 -5.361696e-01
6.658000e+00 -5.330276e-01
6.659000e+00 -5.298830e-01
6.660000e+00 -5.267358e-01
6.661000e+00 -5.235861e-01
6.662000e+00 -5.204340e-01
6.663000e+00 -5.172793e-01
6.664000e+00 -5.141222e-01
6.665000e+00 -5.109626e-01
6.666000e+00 -5.078006e-01
6.667000e+00 -5.046362e-01
6.668000e+00 -5.014695e-01
6.669000e+00 -4.983004e-01
6.670000e+00 -4.951290e-01
6.671000e+00 -4.919552e-01
6.672000e+00 -4.887792e-01
6.673000e+00 -4.856009e-01
6.674000e+00 -4.824204e-01
6.675000e+00 -4.792377e-01
6.676000e+00 -4.760528e-01
6.677000e+00 -4.728657e-01
6.678000e+00 -4.696764e-01
6.679000e+00 -4.664851e-01
6.680000e+00 -4.632916e-01
6.681000e+00 -4.600961e-01
6.682000e+00 -4.568985e-01
6.683000e+00 -4.536989e-01
6.684000e+00 -4.504972e-01
6.685000e+00 -4.472936e-01
6.686000e+00 -4.440880e-01
6.687000e+00 -4.408805e-01
6.688000e+00 -4.376711e-01
6.689000e+00 -4.344597e-01
6.690000e+00 -4.312465e-01
6.691000e+00 -4.280315e-01
6.692000e+00 -4.248146e-01
6.693000e+00 -4.215959e-01
6.694000e+00 -4.183754e-01
6.695000e+00 -4.151532e-01
6.696000e+00 -4.119292e-01
6.697000e+00 -4.087036e-01
6.698000e+00 -4.054762e-01
6.699000e+00 -4.022472e-01
6.700000e+00 -3.990165e-01
6.701000e+00 -3.957843e-01
6.702000e+00 -3.925504e-01
6.703000e+00 -3.893150e-01
6.704000e+00 -3.860780e-01
6.705000e+00 -3.828395e-01
6.706000e+00 -3.795995e-01
6.707000e+00 -3.763580e-01
6.708000e+00 -3.731150e-01
6.709000e+00 -3.698706e-01
6.710000e+00 -3.666249e-01
6.711000e+00 -3.633777e-01
6.712000e+00 -3.601292e-01
6.713000e+00 -3.568793e-01
6.714000e+00 -3.536281e-01
6.715000e+00 -3.503757e-01
6.716000e+00 -3.471219e-01
6.717000e+00 -3.438670e-01
6.718000e+00 -3.406108e-01
6.719000e+00 -3.373534e-01
6.720000e+00 -3.340948e-01
6.721000e+00 -3.308351e-01
6.722000e+00 -3.275743e-01
6.723000e+00 -3.243123e-01
6.724000e+00 -3.210493e-01
6.725000e+00 -3.177852e-01
6.726000e+00 -3.145201e-01
6.727000e+00 -3.112540e-01
6.728000e+00 -3.079869e-01
6.729000e+00 -3.047189e-01
6.730000e+00 -3.014499e-01
6.731000e+00 -2.981800e-01
6.732000e+00 -2.949092e-01
6.733000e+00 -2.916376e-01
6.734000e+00 -2.883651e-01
6.735000e+00 -2.850918e-01
6.736000e+00 -2.818177e-01
6.737000e+00 -2.785429e-01
6.738000e+00 -2.752673e-01
6.739000e+00 -2.719909e-01
6.740000e+00 -2.687139e-01
6.741000e+00 -2.654362e-01
6.742000e+00 -2.621579e-01
6.743000e+00 -2.588789e-01
6.744000e+00 -2.555993e-01
6.745000e+00 -2.523192e-01
6.746000e+00 -2.490385e-01
6.747000e+00 -2.457573e-01
6.748000e+00 -2.424755e-01
6.749000e+00 -2.391933e-01
6.750000e+00 -2.359107e-01
6.751000e+00 -2.326276e-01
6.752000e+00 -2.293441e-01
6.753000e+00 -2.260602e-01
6.754000e+00 -2.227759e-01
6.755000e+00 -2.194913e-01
6.756000e+00 -2.162064e-01
6.757000e+00 -2.129212e-01
6.758000e+00 -2.096358e-01
6.759000e+00 -2.063501e-01
6.760000e+00 -2.030642e-01
6.761000e+00 -1.997781e-01
6.762000e+00 -1.964918e-01
6.763000e+00 -1.932054e-01
6.764000e+00 -1.899189e-01
6.765000e+00 -1.866323e-01
6.766000e+00 -1.833456e-01
6.767000e+00 -1.800589e-01
6.768000e+00 -1.767721e-01
6.769000e+00 -1.734854e-01
6.770000e+00 -1.701987e-01
6.771000e+00 -1.669120e-01
6.772000e+00 -1.636254e-01
6.773000e+00 -1.603389e-01
6.774000e+00 -1.570525e-01
6.775000e+00 -1.537663e-01
6.776000e+00 -1.504803e-01
6.777000e+00 -1.471944e-01
6.778000e+00 -1.439088e-01
6.779000e+00 -1.406234e-01
6.780000e+00 -1.373383e-01
6.781000e+00 -1.340535e-01
6.782000e+00 -1.307690e-01
6.783000e+00 -1.274849e-01
6.784000e+00 -1.242011e-01
6.785000e+00 -1.209177e-01
6.786000e+00 -1.176347e-01
6.787000e+00 -1.143522e-01
6.788000e+00 -1.110701e-01
6.789000e+00 -1.077886e-01
6.790000e+00 -1.045075e-01
6.791000e+00 -1.012270e-01
6.792000e+00 -9.794703e-02
6.793000e+00 -9.466767e-02
6.794000e+00 -9.138892e-02
6.795000e+00 -8.811080e-02
6.796000e+00 -8.483335e-02
6.797000e+00 -8.155659e-02
6.798000e+00 -7.828054e-02
6.799000e+00 -7.500522e-02
6.800000e+00 -7.173066e-02
6.801000e+00 -6.845689e-02
6.802000e+00 -6.518393e-02
6.803000e+00 -6.191180e-02
6.804000e+00 -5.864053e-02
6.805000e+00 -5.537015e-02
6.806000e+00 -5.210067e-02
6.807000e+00 -4.883212e-02
6.808000e+00 -4.556453e-02
6.809000e+00 -4.229792e-02
6.810000e+00 -3.903232e-02
6.811000e+00 -3.576774e-02
6.812000e+00 -3.250422e-02
6.813000e+00 -2.924178e-02
6.814000e+00 -2.598045e-02
6.815000e+00 -2.272024e-02
6.816000e+00 -1.946119e-02
6.817000e+00 -1.620331e-02
6.818000e+00 -1.294664e-02
6.819000e+00 -9.691192e-03
6.820000e+00 -6.436997e-03
6.821000e+00 -3.184078e-03
6.822000e+00 6.753969e-05
6.823000e+00 3.317833e-03
6.824000e+00 6.566775e-03
6.825000e+00 9.814344e-03
6.826000e+00 1.306051e-02
6.827000e+00 1.630526e-02
6.828000e+00 1.954856e-02
6.829000e+00 2.279038e-02
6.830000e+00 2.603071e-02
6.831000e+00 2.926951e-02
6.832000e+00 3.250677e-02
6.833000e+00 3.574246e-02
6.834000e+00 3.897655e-02
6.835000e+00 4.220902e-02
6.836000e+00 4.543984e-02
6.837000e+00 4.866900e-02
6.838000e+00 5.189646e-02
6.839000e+00 5.512220e-02
6.840000e+00 5.834620e-02
6.841000e+00 6.156843e-02
6.842000e+00 6.478887e-02
6.843000e+00 6.800749e-02
6.844000e+00 7.122427e-02
6.845000e+00 7.443919e-02
6.846000e+00 7.765221e-02
6.847000e+00 8.086331e-02
6.848000e+00 8.407248e-02
6.849000e+00 8.727968e-02
6.850000e+00 9.048489e-02
6.851000e+00 9.368809e-02
6.852000e+00 9.688925e-02
6.853000e+00 1.000883e-01
6.854000e+00 1.032854e-01
6.855000e+00 1.064803e-01
6.856000e+00 1.096730e-01
6.857000e+00 1.128636e-01
6.858000e+00 1.160520e-01
6.859000e+00 1.192382e-01
6.860000e+00 1.224222e-01
6.861000e+00 1.256039e-01
6.862000e+00 1.287833e-01
6.863000e+00 1.319605e-01
6.864000e+00 1.351352e-01
6.865000e+00 1.383077e-01
6.866000e+00 1.414777e-01
6.867000e+00 1.446454e-01
6.868000e+00 1.478106e-01
6.869000e+00 1.509733e-01
6.870000e+00 1.541336e-01
6.871000e+00 1.572914e-01
6.872000e+00 1.604466e-01
6.873000e+00 1.635993e-01
6.874000e+00 1.667494e-01
6.875000e+00 1.698969e-01
6.876000e+00 1.730418e-01
6.877000e+00 1.761840e-01
6.878000e+00 1.793236e-01
6.879000e+00 1.824604e-01
6.880000e+00 1.855946e-01
6.881000e+00 1.887259e-01
6.882000e+00 1.918546e-01
6.883000e+00 1.949804e-01
6.884000e+00 1.981034e-01
6.885000e+00 2.012235e-01
6.886000e+00 2.043408e-01
6.887000e+00 2.074552e-01
6.888000e+00 2.105666e-01
6.889000e+00 2.136752e-01
6.890000e+00 2.167807e-01
6.891000e+00 2.198833e-01
6.892000e+00 2.229828e-01
6.893000e+00 2.260793e-01
6.894000e+00 2.291728e-01
6.895000e+00 2.322631e-01
6.896000e+00 2.353503e-01
6.897000e+00 2.384344e-01
6.898000e+00 2.415154e-01
6.899000e+00 2.445931e-01
6.900000e+00 2.476677e-01
6.901000e+00 2.507390e-01
6.902000e+00 2.538070e-01
6.903000e+00 2.568718e-01
6.904000e+00 2.599333e-01
6.905000e+00 2.629914e-01
6.906000e+00 2.660462e-01
6.907000e+00 2.690976e-01
6.908000e+00 2.721456e-01
6.909000e+00 2.751901e-01
6.910000e+00 2.782312e-01
6.911000e+00 2.812689e-01
6.912000e+00 2.843030e-01
6.913000e+00 2.873336e-01
6.914000e+00 2.903607e-01
6.915000e+00 2.933842e-01
6.916000e+00 2.964041e-01
6.917000e+00 2.994204e-01
6.918000e+00 3.024330e-01
6.919000e+00 3.054420e-01
6.920000e+00 3.084473e-01
6.921000e+00 3.114488e-01
6.922000e+00 3.144467e-01
6.923000e+00 3.174407e-01
6.924000e+00 3.204310e-01
6.925000e+00 3.234175e-01
6.926000e+00 3.264001e-01
6.927000e+00 3.293789e-01
6.928000e+00 3.323538e-01
6.929000e+00 3.353247e-01
6.930000e+00 3.382918e-01
6.931000e+00 3.412549e-01
6.932000e+00 3.442140e-01
6.933000e+00 3.471692e-01
6.934000e+00 3.501203e-01
6.935000e+00 3.530673e-01
6.936000e+00 3.560103e-01
6.937000e+00 3.589492e-01
6.938000e+00 3.618839e-01
6.939000e+00 3.648146e-01
6.940000e+00 3.677410e-01
6.941000e+00 3.706633e-01
6.942000e+00 3.735813e-01
6.943000e+00 3.764951e-01
6.944000e+00 3.794047e-01
6.945000e+00 3.823100e-01
6.946000e+00 3.852109e-01
6.947000e+00 3.881076e-01
6.948000e+00 3.909998e-01
6.949000e+00 3.938877e-01
6.950000e+00 3.967712e-01
6.951000e+00 3.996503e-01
6.952000e+00 4.025249e-01
6.953000e+00 4.053951e-01
6.954000e+00 4.082607e-01
6.955000e+00 4.111219e-01
6.956000e+00 4.139785e-01
6.957000e+00 4.168305e-01
6.958000e+00 4.196779e-01
6.959000e+00 4.225208e-01
6.960000e+00 4.253590e-01
6.961000e+00 4.281925e-01
6.962000e+00 4.310214e-01
6.963000e+00 4.338455e-01
6.964000e+00 4.366650e-01
6.965000e+00 4.394797e-01
6.966000e+00 4.422896e-01
6.967000e+00 4.450947e-01
6.968000e+00 4.478950e-01
6.969000e+00 4.506904e-01
6.970000e+00 4.534810e-01
6.971000e+00 4.562667e-01
6.972000e+00 4.590475e-01
6.973000e+00 4.618233e-01
6.974000e+00 4.645942e-01
6.975000e+00 4.673602e-01
6.976000e+00 4.701211e-01
6.977000e+00 4.728770e-01
6.978000e+00 4.756278e-01
6.979000e+00 4.783736e-01
6.980000e+00 4.811143e-01
6.981000e+00 4.838498e-01
6.982000e+00 4.865802e-01
6.983000e+00 4.893055e-01
6.984000e+00 4.920256e-01
6.985000e+00 4.947404e-01
6.986000e+00 4.974501e-01
6.987000e+00 5.001545e-01
6.988000e+00 5.028536e-01
6.989000e+00 5.055474e-01
6.990000e+00 5.082359e-01
6.991000e+00 5.109191e-01
6.992000e+00 5.135969e-01
6.993000e+00 5.162693e-01
6.994000e+00 5.189363e-01
6.995000e+00 5.215978e-01
6.996000e+00 5.242540e-01
6.997000e+00 5.269046e-01
6.998000e+00 5.295497e-01
6.999000e+00 5.321893e-01
7.000000e+00 5.348234e-01
7.001000e+00 5.374519e-01
7.002000e+00 5.400749e-01
7.003000e+00 5.426922e-01
7.004000e+00 5.453039e-01
7.005000e+00 5.479099e-01
7.006000e+00 5.505103e-01
7.007000e+00 5.531049e-01
7.008000e+00 5.556939e-01
7.009000e+00 5.582771e-01
7.010000e+00 5.608545e-01
7.011000e+00 5.634262e-01
7.012000e+00 5.659920e-01
7.013000e+00 5.685520e-01
7.014000e+00 5.711062e-01
7.015000e+00 5.736545e-01
7.016000e+00 5.761969e-01
7.017000e+00 5.787334e-01
7.018000e+00 5.812639e-01
7.019000e+00 5.837885e-01
7.020000e+00 5.863071e-01
7.021000e+00 5.888197e-01
7.022000e+00 5.913263e-01
7.023000e+00 5.938269e-01
7.024000e+00 5.963214e-01
7.025000e+00 5.988097e-01
7.026000e+00 6.012920e-01
7.027000e+00 6.037682e-01
7.028000e+00 6.062382e-01
7.029000e+00 6.087020e-01
7.030000e+00 6.111596e-01
7.031000e+00 6.136111e-01
7.032000e+00 6.160562e-01
7.033000e+00 6.184952e-01
7.034000e+00 6.209278e-01
7.035000e+00 6.233541e-01
7.036000e+00 6.257742e-01
7.037000e+00 6.281878e-01
7.038000e+00 6.305952e-01
7.039000e+00 6.329961e-01
7.040000e+00 6.353906e-01
7.041000e+00 6.377787e-01
7.042000e+00 6.401604e-01
7.043000e+00 6.425356e-01
7.044000e+00 6.449043e-01
7.045000e+00 6.472665e-01
7.046000e+00 6.496221e-01
7.047000e+00 6.519712e-01
7.048000e+00 6.543138e-01
7.049000e+00 6.566497e-01
7.050000e+00 6.589791e-01
7.051000e+00 6.613018e-01
7.052000e+00 6.636178e-01
7.053000e+00 6.659272e-01
7.054000e+00 6.682299e-01
7.055000e+00 6.705258e-01
7.056000e+00 6.728151e-01
7.057000e+00 6.750975e-01
7.058000e+00 6.773732e-01
7.059000e+00 6.796421e-01
7.060000e+00 6.819042e-01
7.061000e+00 6.841595e-01
7.062000e+00 6.864079e-01
7.063000e+00 6.886494e-01
7.064000e+00 6.908840e-01
7.065000e+00 6.931117e-01
7.066000e+00 6.953325e-01
7.067000e+00 6.975463e-01
7.068000e+00 6.997532e-01
7.069000e+00 7.019530e-01
7.070000e+00 7.041458e-01
7.071000e+00 7.063316e-01
7.072000e+00 7.085104e-01
7.073000e+00 7.106820e-01
7.074000e+00 7.128466e-01
7.075000e+00 7.150041e-01
7.076000e+00 7.171544e-01
7.077000e+00 7.192976e-01
7.078000e+00 7.214336e-01
7.079000e+00 7.235624e-01
7.080000e+00 7.256839e-01
7.081000e+00 7.277983e-01
7.082000e+00 7.299054e-01
7.083000e+00 7.320053e-01
7.084000e+00 7.340978e-01
7.085000e+00 7.361831e-01
7.086000e+00 7.382610e-01
7.087000e+00 7.403316e-01
7.088000e+00 7.423948e-01
7.089000e+00 7.444506e-01
7.090000e+00 7.464990e-01
7.091000e+00 7.485400e-01
7.092000e+00 7.505736e-01
7.093000e+00 7.525997e-01
7.094000e+00 7.546183e-01
7.095000e+00 7.566294e-01
7.096000e+00 7.586330e-01
7.097000e+00 7.606291e-01
7.098000e+00 7.626176e-01
7.099000e+00 7.645986e-01
7.100000e+00 7.665719e-01
7.101000e+00 7.685377e-01
7.102000e+00 7.704958e-01
7.103000e+00 7.724463e-01
7.104000e+00 7.743891e-01
7.105000e+00 7.763242e-01
7.106000e+00 7.782516e-01
7.107000e+00 7.801713e-01
7.108000e+00 7.820833e-01
7.109000e+00 7.839875e-01
7.110000e+00 7.858840e-01
7.111000e+00 7.877726e-01
7.112000e+00 7.896535e-01
7.113000e+00 7.915265e-01
7.114000e+00 7.933917e-01
7.115000e+00 7.952490e-01
7.116000e+00 7.970984e-01
7.117000e+00 7.989399e-01
7.118000e+00 8.007735e-01
7.119000e+00 8.025992e-01
7.120000e+00 8.044169e-01
7.121000e+00 8.062267e-01
7.122000e+00 8.080285e-01
7.123000e+00 8.098222e-01
7.124000e+00 8.116080e-01
7.125000e+00 8.133857e-01
7.126000e+00 8.151553e-01
7.127000e+00 8.169169e-01
7.128000e+00 8.186704e-01
7.129000e+00 8.204158e-01
7.130000e+00 8.221530e-01
7.131000e+00 8.238822e-01
7.132000e+00 8.256031e-01
7.133000e+00 8.273159e-01
7.134000e+00 8.290205e-01
7.135000e+00 8.307168e-01
7.136000e+00 8.324050e-01
7.137000e+00 8.340849e-01
7.138000e+00 8.357565e-01
7.139000e+00 8.374199e-01
7.140000e+00 8.390750e-01
7.141000e+00 8.407218e-01
7.142000e+00 8.423602e-01
7.143000e+00 8.439903e-01
7.144000e+00 8.456120e-01
7.145000e+00 8.472254e-01
7.146000e+00 8.488303e-01
7.147000e+00 8.504269e-01
7.148000e+00 8.520150e-01
7.149000e+00 8.535947e-01
7.150000e+00 8.551660e-01
7.151000e+00 8.567287e-01
7.152000e+00 8.582830e-01
7.153000e+00 8.598288e-01
7.154000e+00 8.613660e-01
7.155000e+00 8.628947e-01
7.156000e+00 8.644149e-01
7.157000e+00 8.659265e-01
7.158000e+00 8.674295e-01
7.159000e+00 8.689239e-01
7.160000e+00 8.704097e-01
7.161000e+00 8.718869e-01
7.162000e+00 8.733554e-01
7.163000e+00 8.748152e-01
7.164000e+00 8.762664e-01
7.165000e+00 8.777089e-01
7.166000e+00 8.791427e-01
7.167000e+00 8.805677e-01
7.168000e+00 8.819840e-01
7.169000e+00 8.833916e-01
7.170000e+00 8.847904e-01
7.171000e+00 8.861804e-01
7.172000e+00 8.875616e-01
7.173000e+00 8.889340e-01
7.174000e+00 8.902976e-01
7.175000e+00 8.916523e-01
7.176000e+00 8.929982e-01
7.177000e+00 8.943352e-01
7.178000e+00 8.956633e-01
7.179000e+00 8.969825e-01
7.180000e+00 8.982928e-01
7.181000e+00 8.995942e-01
7.182000e+00 9.008866e-01
7.183000e+00 9.021701e-01
7.184000e+00 9.034446e-01
7.185000e+00 9.047101e-01
7.186000e+00 9.059666e-01
7.187000e+00 9.072141e-01
7.188000e+00 9.084525e-01
7.189000e+00 9.096819e-01
7.190000e+00 9.109023e-01
7.191000e+00 9.121136e-01
7.192000e+00 9.133158e-01
7.193000e+00 9.145089e-01
7.194000e+00 9.156929e-01
7.195000e+00 9.168678e-01
7.196000e+00 9.180335e-01
7.197000e+00 9.191901e-01
7.198000e+00 9.203375e-01
7.199000e+00 9.214757e-01
7.200000e+00 9.226047e-01
7.201000e+00 9.237246e-01
7.202000e+00 9.248352e-01
7.203000e+00 9.259365e-01
7.204000e+00 9.270287e-01
7.205000e+00 9.281115e-01
7.206000e+00 9.291851e-01
7.207000e+00 9.302495e-01
7.208000e+00 9.313045e-01
7.209000e+00 9.323502e-01
7.210000e+00 9.333866e-01
7.211000e+00 9.344136e-01
7.212000e+00 9.354313e-01
7.213000e+00 9.364397e-01
7.214000e+00 9.374386e-01
7.215000e+00 9.384282e-01
7.216000e+00 9.394084e-01
7.217000e+00 9.403792e-01
7.218000e+00 9.413405e-01
7.219000e+00 9.422924e-01
7.220000e+00 9.432349e-01
7.221000e+00 9.441679e-01
7.222000e+00 9.450914e-01
7.223000e+00 9.460055e-01
7.224000e+00 9.469100e-01
7.225000e+00 9.478051e-01
7.226000e+00 9.486906e-01
7.227000e+00 9.495666e-01
7.228000e+00 9.504331e-01
7.229000e+00 9.512900e-01
7.230000e+00 9.521373e-01
7.231000e+00 9.529751e-01
7.232000e+00 9.538033e-01
7.233000e+00 9.546219e-01
7.234000e+00 9.554308e-01
7.235000e+00 9.562302e-01
7.236000e+00 9.570199e-01
7.237000e+00 9.578000e-01
7.238000e+00 9.585704e-01
7.239000e+00 9.593312e-01
7.240000e+00 9.600822e-01
7.241000e+00 9.608236e-01
7.242000e+00 9.615553e-01
7.243000e+00 9.622773e-01
7.244000e+00 9.629896e-01
7.245000e+00 9.636921e-01
7.246000e+00 9.643849e-01
7.247000e+00 9.650679e-01
7.248000e+00 9.657412e-01
7.249000e+00 9.664047e-01
7.250000e+00 9.670585e-01
7.251000e+00 9.677024e-01
7.252000e+00 9.683366e-01
7.253000e+00 9.689609e-01
7.254000e+00 9.695754e-01
7.255000e+00 9.701801e-01
7.256000e+00 9.707749e-01
7.257000e+00 9.713599e-01
7.258000e+00 9.719350e-01
7.259000e+00 9.725003e-01
7.260000e+00 9.730557e-01
7.261000e+00 9.736012e-01
7.262000e+00 9.741367e-01
7.263000e+00 9.746624e-01
7.264000e+00 9.751782e-01
7.265000e+00 9.756840e-01
7.266000e+00 9.761799e-01
7.267000e+00 9.766659e-01
7.268000e+00 9.771419e-01
7.269000e+00 9.776079e-01
7.270000e+00 9.780640e-01
7.271000e+00 9.785101e-01
7.272000e+00 9.789462e-01
7.273000e+00 9.793723e-01
7.274000e+00 9.797884e-01
7.275000e+00 9.801945e-01
7.276000e+00 9.805906e-01
7.277000e+00 9.809766e-01
7.278000e+00 9.813526e-01
7.279000e+00 9.817186e-01
7.280000e+00 9.820745e-01
7.281000e+00 9.824203e-01
7.282000e+00 9.827560e-01
7.283000e+00 9.830817e-01
7.284000e+00 9.833973e-01
7.285000e+00 9.837028e-01
7.286000e+00 9.839982e-01
7.287000e+00 9.842835e-01
7.288000e+00 9.845586e-01
7.289000e+00 9.848237e-01
7.290000e+00 9.850786e-01
7.291000e+00 9.853233e-01
7.292000e+00 9.855579e-01
7.293000e+00 9.857824e-01
7.294000e+00 9.859967e-01
7.295000e+00 9.862008e-01
7.296000e+00 9.863947e-01
7.297000e+00 9.865785e-01
7.298000e+00 9.867521e-01
7.299000e+00 9.869154e-01
7.300000e+00 9.870686e-01
7.301000e+00 9.872116e-01
7.302000e+00 9.873443e-01
7.303000e+00 9.874668e-01
7.304000e+00 9.875791e-01
7.305000e+00 9.876812e-01
7.306000e+00 9.877730e-01
7.307000e+00 9.878545e-01
7.308000e+00 9.879258e-01
7.309000e+00 9.879868e-01
7.310000e+00 9.880376e-01
7.311000e+00 9.880781e-01
7.312000e+00 9.881083e-01
7.313000e+00 9.881283e-01
7.314000e+00 9.881379e-01
7.315000e+00 9.881372e-01
7.316000e+00 9.881263e-01
7.317000e+00 9.881050e-01
7.318000e+00 9.880734e-01
7.319000e+00 9.880315e-01
7.320000e+00 9.879793e-01
7.321000e+00 9.879167e-01
7.322000e+00 9.878438e-01
7.323000e+00 9.877606e-01
7.324000e+00 9.876670e-01
7.325000e+00 9.875631e-01
7.326000e+00 9.874488e-01
7.327000e+00 9.873242e-01
7.328000e+00 9.871892e-01
7.329000e+00 9.870438e-01
7.330000e+00 9.868881e-01
7.331000e+00 9.867219e-01
7.332000e+00 9.865454e-01
7.333000e+00 9.863585e-01
7.334000e+00 9.861613e-01
7.335000e+00 9.859536e-01
7.336000e+00 9.857355e-01
7.337000e+00 9.855070e-01
7.338000e+00 9.852681e-01
7.339000e+00 9.850189e-01
7.340000e+00 9.847591e-01
7.341000e+00 9.844890e-01
7.342000e+00 9.842085e-01
7.343000e+00 9.839175e-01
7.344000e+00 9.836161e-01
7.345000e+00 9.833042e-01
7.346000e+00 9.829820e-01
7.347000e+00 9.826493e-01
7.348000e+00 9.823061e-01
7.349000e+00 9.819525e-01
7.350000e+00 9.815885e-01
7.351000e+00 9.812140e-01
7.352000e+00 9.808290e-01
7.353000e+00 9.804336e-01
7.354000e+00 9.800277e-01
7.355000e+00 9.796114e-01
7.356000e+00 9.791846e-01
7.357000e+00 9.787473e-01
7.358000e+00 9.782996e-01
7.359000e+00 9.778414e-01
7.360000e+00 9.773727e-01
7.361000e+00 9.768935e-01
7.362000e+00 9.764039e-01
7.363000e+00 9.759038e-01
7.364000e+00 9.753932e-01
7.365000e+00 9.748721e-01
7.366000e+00 9.743405e-01
7.367000e+00 9.737985e-01
7.368000e+00 9.732459e-01
7.369000e+00 9.726829e-01
7.370000e+00 9.721093e-01
7.371000e+00 9.715253e-01
7.372000e+00 9.709308e-01
7.373000e+00 9.703258e-01
7.374000e+00 9.697103e-01
7.375000e+00 9.690842e-01
7.376000e+00 9.684477e-01
7.377000e+00 9.678007e-01
7.378000e+00 9.671432e-01
7.379000e+00 9.664752e-01
7.380000e+00 9.657966e-01
7.381000e+00 9.651076e-01
7.382000e+00 9.644081e-01
7.383000e+00 9.636980e-01
7.384000e+00 9.629775e-01
7.385000e+00 9.622464e-01
7.386000e+00 9.615049e-01
7.387000e+00 9.607528e-01
7.388000e+00 9.599903e-01
7.389000e+00 9.592172e-01
7.390000e+00 9.584336e-01
7.391000e+00 9.576395e-01
7.392000e+00 9.568350e-01
7.393000e+00 9.560199e-01
7.394000e+00 9.551943e-01
7.395000e+00 9.543582e-01
7.396000e+00 9.535116e-01
7.397000e+00 9.526545e-01
7.398000e+00 9.517868e-01
7.399000e+00 9.509087e-01
7.400000e+00 9.500201e-01
7.401000e+00 9.491210e-01
7.402000e+00 9.482114e-01
7.403000e+00 9.472913e-01
7.404000e+00 9.463607e-01
7.405000e+00 9.454196e-01
7.406000e+00 9.444680e-01
7.407000e+00 9.435060e-01
7.408000e+00 9.425334e-01
7.409000e+00 9.415503e-01
7.410000e+00 9.405568e-01
7.411000e+00 9.395528e-01
7.412000e+00 9.385383e-01
7.413000e+00 9.375133e-01
7.414000e+00 9.364778e-01
7.415000e+00 9.354319e-01
7.416000e+00 9.343755e-01
7.417000e+00 9.333086e-01
7.418000e+00 9.322312e-01
7.419000e+00 9.311434e-01
7.420000e+00 9.300451e-01
7.421000e+00 9.289364e-01
7.422000e+00 9.278171e-01
7.423000e+00 9.266875e-01
7.424000e+00 9.255474e-01
7.425000e+00 9.243968e-01
7.426000e+00 9.232358e-01
7.427000e+00 9.220643e-01
7.428000e+00 9.208824e-01
7.429000e+00 9.196901e-01
7.430000e+00 9.184873e-01
7.431000e+00 9.172741e-01
7.432000e+00 9.160505e-01
7.433000e+00 9.148164e-01
7.434000e+00 9.135719e-01
7.435000e+00 9.123170e-01
7.436000e+00 9.110517e-01
7.437000e+00 9.097760e-01
7.438000e+00 9.084899e-01
7.439000e+00 9.071934e-01
7.440000e+00 9.058865e-01
7.441000e+00 9.045692e-01
7.442000e+00 9.032415e-01
7.443000e+00 9.019034e-01
7.444000e+00 9.005550e-01
7.445000e+00 8.991962e-01
7.446000e+00 8.978270e-01
7.447000e+00 8.964474e-01
7.448000e+00 8.950575e-01
7.449000e+00 8.936573e-01
7.450000e+00 8.922467e-01
7.451000e+00 8.908257e-01
7.452000e+00 8.893944e-01
7.453000e+00 8.879528e-01
7.454000e+00 8.865008e-01
7.455000e+00 8.850385e-01
7.456000e+00 8.835660e-01
7.457000e+00 8.820831e-01
7.458000e+00 8.805898e-01
7.459000e+00 8.790863e-01
7.460000e+00 8.775725e-01
7.461000e+00 8.760484e-01
7.462000e+00 8.745141e-01
7.463000e+00 8.729694e-01
7.464000e+00 8.714145e-01
7.465000e+00 8.698494e-01
7.466000e+00 8.682739e-01
7.467000e+00 8.666882e-01
7.468000e+00 8.650923e-01
7.469000e+00 8.634862e-01
7.470000e+00 8.618698e-01
7.471000e+00 8.602432e-01
7.472000e+00 8.586063e-01
7.473000e+00 8.569593e-01
7.474000e+00 8.553021e-01
7.475000e+00 8.536347e-01
7.476000e+00 8.519570e-01
7.477000e+00 8.502692e-01
7.478000e+00 8.485713e-01
7.479000e+00 8.468632e-01
7.480000e+00 8.451449e-01
7.481000e+00 8.434164e-01
7.482000e+00 8.416779e-01
7.483000e+00 8.399291e-01
7.484000e+00 8.381703e-01
7.485000e+00 8.364014e-01
7.486000e+00 8.346223e-01
7.487000e+00 8.328331e-01
7.488000e+00 8.310339e-01
7.489000e+00 8.292246e-01
7.490000e+00 8.274051e-01
7.491000e+00 8.255757e-01
7.492000e+00 8.237361e-01
7.493000e+00 8.218865e-01
7.494000e+00 8.200269e-01
7.495000e+00 8.181573e-01
7.496000e+00 8.162776e-01
7.497000e+00 8.143879e-01
7.498000e+00 8.124882e-01
7.499000e+00 8.105785e-01
7.500000e+00 8.086588e-01
7.501000e+00 8.067292e-01
7.502000e+00 8.047895e-01
7.503000e+00 8.028400e-01
7.504000e+00 8.008804e-01
7.505000e+00 7.989110e-01
7.506000e+00 7.969316e-01
7.507000e+00 7.949423e-01
7.508000e+00 7.929431e-01
7.509000e+00 7.909339e-01
7.510000e+00 7.889149e-01
7.511000e+00 7.868861e-01
7.512000e+00 7.848473e-01
7.513000e+00 7.827987e-01
7.514000e+00 7.807403e-01
7.515000e+00 7.786720e-01
7.516000e+00 7.765939e-01
7.517000e+00 7.745060e-01
7.518000e+00 7.724083e-01
7.519000e+00 7.703008e-01
7.520000e+00 7.681835e-01
7.521000e+00 7.660564e-01
7.522000e+00 7.639196e-01
7.523000e+00 7.617731e-01
7.524000e+00 7.596168e-01
7.525000e+00 7.574508e-01
7.526000e+00 7.552750e-01
7.527000e+00 7.530896e-01
7.528000e+00 7.508945e-01
7.529000e+00 7.486897e-01
7.530000e+00 7.464753e-01
7.531000e+00 7.442512e-01
7.532000e+00 7.420174e-01
7.533000e+00 7.397740e-01
7.534000e+00 7.375211e-01
7.535000e+00 7.352585e-01
7.536000e+00 7.329863e-01
7.537000e+00 7.307046e-01
7.538000e+00 7.284132e-01
7.539000e+00 7.261124e-01
7.540000e+00 7.238020e-01
7.541000e+00 7.214820e-01
7.542000e+00 7.191526e-01
7.543000e+00 7.168136e-01
7.544000e+00 7.144652e-01
7.545000e+00 7.121073e-01
7.546000e+00 7.097399e-01
7.547000e+00 7.073631e-01
7.548000e+00 7.049769e-01
7.549000e+00 7.025812e-01
7.550000e+00 7.001761e-01
7.551000e+00 6.977617e-01
7.552000e+00 6.953379e-01
7.553000e+00 6.929047e-01
7.554000e+00 6.904621e-01
7.555000e+00 6.880102e-01
7.556000e+00 6.855490e-01
7.557000e+00 6.830785e-01
7.558000e+00 6.805987e-01
7.559000e+00 6.781096e-01
7.560000e+00 6.756113e-01
7.561000e+00 6.731037e-01
7.562000e+00 6.705869e-01
7.563000e+00 6.680608e-01
7.564000e+00 6.655256e-01
7.565000e+00 6.629812e-01
7.566000e+00 6.604276e-01
7.567000e+00 6.578648e-01
7.568000e+00 6.552929e-01
7.569000e+00 6.527119e-01
7.570000e+00 6.501217e-01
7.571000e+00 6.475225e-01
7.572000e+00 6.449142e-01
7.573000e+00 6.422968e-01
7.574000e+00 6.396704e-01
7.575000e+00 6.370349e-01
7.576000e+00 6.343904e-01
7.577000e+00 6.317370e-01
7.578000e+00 6.290745e-01
7.579000e+00 6.264031e-01
7.580000e+00 6.237227e-01
7.581000e+00 6.210334e-01
7.582000e+00 6.183351e-01
7.583000e+00 6.156280e-01
7.584000e+00 6.129120e-01
7.585000e+00 6.101871e-01
7.586000e+00 6.074534e-01
7.587000e+00 6.047108e-01
7.588000e+00 6.019594e-01
7.589000e+00 5.991992e-01
7.590000e+00 5.964303e-01
7.591000e+00 5.936525e-01
7.592000e+00 5.908661e-01
7.593000e+00 5.880709e-01
7.594000e+00 5.852669e-01
7.595000e+00 5.824543e-01
7.596000e+00 5.796330e-01
7.597000e+00 5.768031e-01
7.598000e+00 5.739645e-01
7.599000e+00 5.711173e-01
7.600000e+00 5.682615e-01
7.601000e+00 5.653971e-01
7.602000e+00 5.625241e-01
7.603000e+00 5.596426e-01
7.604000e+00 5.567525e-01
7.605000e+00 5.538540e-01
7.606000e+00 5.509469e-01
7.607000e+00 5.480314e-01
7.608000e+00 5.451074e-01
7.609000e+00 5.421750e-01
7.610000e+00 5.392342e-01
7.611000e+00 5.362849e-01
7.612000e+00 5.333273e-01
7.613000e+00 5.303613e-01
7.614000e+00 5.273870e-01
7.615000e+00 5.244044e-01
7.616000e+00 5.214135e-01
7.617000e+00 5.184142e-01
7.618000e+00 5.154068e-01
7.619000e+00 5.123910e-01
7.620000e+00 5.093671e-01
7.621000e+00 5.063350e-01
7.622000e+00 5.032946e-01
7.623000e+00 5.002462e-01
7.624000e+00 4.971895e-01
7.625000e+00 4.941248e-01
7.626000e+00 4.910519e-01
7.627000e+00 4.879710e-01
7.628000e+00 4.848820e-01
7.629000e+00 4.817850e-01
7.630000e+00 4.786799e-01
7.631000e+00 4.755669e-01
7.632000e+00 4.724459e-01
7.633000e+00 4.693169e-01
7.634000e+00 4.661800e-01
7.635000e+00 4.630352e-01
7.636000e+00 4.598825e-01
7.637000e+00 4.567219e-01
7.638000e+00 4.535535e-01
7.639000e+00 4.503773e-01
7.640000e+00 4.471932e-01
7.641000e+00 4.440014e-01
7.642000e+00 4.408018e-01
7.643000e+00 4.375944e-01
7.644000e+00 4.343794e-01
7.645000e+00 4.311566e-01
7.646000e+00 4.279262e-01
7.647000e+00 4.246882e-01
7.648000e+00 4.214425e-01
7.649000e+00 4.181892e-01
7.650000e+00 4.149283e-01
7.651000e+00 4.116598e-01
7.652000e+00 4.083838e-01
7.653000e+00 4.051003e-01
7.654000e+00 4.018094e-01
7.655000e+00 3.985109e-01
7.656000e+00 3.952050e-01
7.657000e+00 3.918917e-01
7.658000e+00 3.885710e-01
7.659000e+00 3.852429e-01
7.660000e+00 3.819074e-01
7.661000e+00 3.785646e-01
7.662000e+00 3.752146e-01
7.663000e+00 3.718572e-01
7.664000e+00 3.684926e-01
7.665000e+00 3.651207e-01
7.666000e+00 3.617416e-01
7.667000e+00 3.583554e-01
7.668000e+00 3.549620e-01
7.669000e+00 3.515614e-01
7.670000e+00 3.481538e-01
7.671000e+00 3.447390e-01
7.672000e+00 3.413172e-01
7.673000e+00 3.378884e-01
7.674000e+00 3.344525e-01
7.675000e+00 3.310096e-01
7.676000e+00 3.275598e-01
7.677000e+00 3.241030e-01
7.678000e+00 3.206394e-01
7.679000e+00 3.171688e-01
7.680000e+00 3.136914e-01
7.681000e+00 3.102071e-01
7.682000e+00 3.067160e-01
7.683000e+00 3.032181e-01
7.684000e+00 2.997135e-01
7.685000e+00 2.962021e-01
7.686000e+00 2.926840e-01
7.687000e+00 2.891592e-01
7.688000e+00 2.856278e-01
7.689000e+00 2.820897e-01
7.690000e+00 2.785450e-01
7.691000e+00 2.749938e-01
7.692000e+00 2.714359e-01
7.693000e+00 2.678716e-01
7.694000e+00 2.643007e-01
7.695000e+00 2.607234e-01
7.696000e+00 2.571396e-01
7.697000e+00 2.535494e-01
7.698000e+00 2.499528e-01
7.699000e+00 2.463498e-01
7.700000e+00 2.427405e-01
7.701000e+00 2.391249e-01
7.702000e+00 2.355029e-01
7.703000e+00 2.318747e-01
7.704000e+00 2.282403e-01
7.705000e+00 2.245997e-01
7.706000e+00 2.209529e-01
7.707000e+00 2.172999e-01
7.708000e+00 2.136408e-01
7.709000e+00 2.099756e-01
7.710000e+00 2.063043e-01
7.711000e+00 2.026270e-01
7.712000e+00 1.989437e-01
7.713000e+00 1.952544e-01
7.714000e+00 1.915591e-01
7.715000e+00 1.878579e-01
7.716000e+00 1.841508e-01
7.717000e+00 1.804378e-01
7.718000e+00 1.767190e-01
7.719000e+00 1.729944e-01
7.720000e+00 1.692639e-01
7.721000e+00 1.655277e-01
7.722000e+00 1.617858e-01
7.723000e+00 1.580382e-01
7.724000e+00 1.542849e-01
7.725000e+00 1.505260e-01
7.726000e+00 1.467614e-01
7.727000e+00 1.429912e-01
7.728000e+00 1.392155e-01
7.729000e+00 1.354343e-01
7.730000e+00 1.316476e-01
7.731000e+00 1.278554e-01
7.732000e+00 1.240577e-01
7.733000e+00 1.202547e-01
7.734000e+00 1.164462e-01
7.735000e+00 1.126324e-01
7.736000e+00 1.088133e-01
7.737000e+00 1.049889e-01
7.738000e+00 1.011593e-01
7.739000e+00 9.732437e-02
7.740000e+00 9.348427e-02
7.741000e+00 8.963901e-02
7.742000e+00 8.578860e-02
7.743000e+00 8.193308e-02
7.744000e+00 7.807249e-02
7.745000e+00 7.420684e-02
7.746000e+00 7.033618e-02
7.747000e+00 6.646053e-02
7.748000e+00 6.257992e-02
7.749000e+00 5.869438e-02
7.750000e+00 5.480395e-02
7.751000e+00 5.090866e-02
7.752000e+00 4.700853e-02
7.753000e+00 4.310360e-02
7.754000e+00 3.919390e-02
7.755000e+00 3.527946e-02
7.756000e+00 3.136032e-02
7.757000e+00 2.743650e-02
7.758000e+00 2.350803e-02
7.759000e+00 1.957495e-02
7.760000e+00 1.563729e-02
7.761000e+00 1.169508e-02
7.762000e+00 7.748358e-03
7.763000e+00 3.797147e-03
7.764000e+00 -1.585169e-04
7.765000e+00 -4.118602e-03
7.766000e+00 -8.083076e-03
7.767000e+00 -1.205191e-02
7.768000e+00 -1.602506e-02
7.769000e+00 -2.000251e-02
7.770000e+00 -2.398421e-02
7.771000e+00 -2.797014e-02
7.772000e+00 -3.196026e-02
7.773000e+00 -3.595455e-02
7.774000e+00 -3.995296e-02
7.775000e+00 -4.395547e-02
7.776000e+00 -4.796204e-02
7.777000e+00 -5.197264e-02
7.778000e+00 -5.598723e-02
7.779000e+00 -6.000579e-02
7.780000e+00 -6.402828e-02
7.781000e+00 -6.805466e-02
7.782000e+00 -7.208490e-02
7.783000e+00 -7.611897e-02
7.784000e+00 -8.015684e-02
7.785000e+00 -8.419847e-02
7.786000e+00 -8.824383e-02
7.787000e+00 -9.229288e-02
7.788000e+00 -9.634559e-02
7.789000e+00 -1.004019e-01
7.790000e+00 -1.044618e-01
7.791000e+00 -1.085253e-01
7.792000e+00 -1.125923e-01
7.793000e+00 -1.166628e-01
7.794000e+00 -1.207368e-01
7.795000e+00 -1.248142e-01
7.796000e+00 -1.288949e-01
7.797000e+00 -1.329790e-01
7.798000e+00 -1.370664e-01
7.799000e+00 -1.411572e-01
7.800000e+00 -1.452511e-01
7.801000e+00 -1.493483e-01
7.802000e+00 -1.534486e-01
7.803000e+00 -1.575521e-01
7.804000e+00 -1.616587e-01
7.805000e+00 -1.657683e-01
7.806000e+00 -1.698810e-01
7.807000e+00 -1.739967e-01
7.808000e+00 -1.781154e-01
7.809000e+00 -1.822370e-01
7.810000e+00 -1.863615e-01
7.811000e+00 -1.904888e-01
7.812000e+00 -1.946190e-01
7.813000e+00 -1.987519e-01
7.814000e+00 -2.028876e-01
7.815000e+00 -2.070261e-01
7.816000e+00 -2.111672e-01
7.817000e+00 -2.153109e-01
7.818000e+00 -2.194573e-01
7.819000e+00 -2.236062e-01
7.820000e+00 -2.277576e-01
7.821000e+00 -2.319116e-01
7.822000e+00 -2.360680e-01
7.823000e+00 -2.402268e-01
7.824000e+00 -2.443881e-01
7.825000e+00 -2.485516e-01
7.826000e+00 -2.527175e-01
7.827000e+00 -2.568857e-01
7.828000e+00 -2.610561e-01
7.829000e+00 -2.652288e-01
7.830000e+00 -2.694035e-01
7.831000e+00 -2.735805e-01
7.832000e+00 -2.777595e-01
7.833000e+00 -2.819405e-01
7.834000e+00 -2.861236e-01
7.835000e+00 -2.903087e-01
7.836000e+00 -2.944957e-01
7.837000e+00 -2.986846e-01
7.838000e+00 -3.028754e-01
7.839000e+00 -3.070680e-01
7.840000e+00 -3.112625e-01
7.841000e+00 -3.154586e-01
7.842000e+00 -3.196565e-01
7.843000e+00 -3.238561e-01
7.844000e+00 -3.280573e-01
7.845000e+00 -3.322601e-01
7.846000e+00 -3.364645e-01
7.847000e+00 -3.406704e-01
7.848000e+00 -3.448778e-01
7.849000e+00 -3.490867e-01
7.850000e+00 -3.532969e-01
7.851000e+00 -3.575086e-01
7.852000e+00 -3.617215e-01
7.853000e+00 -3.659358e-01
7.854000e+00 -3.701513e-01
7.855000e+00 -3.743681e-01
7.856000e+00 -3.785860e-01
7.857000e+00 -3.828051e-01
7.858000e+00 -3.870253e-01
7.859000e+00 -3.912465e-01
7.860000e+00 -3.954688e-01
7.861000e+00 -3.996921e-01
7.862000e+00 -4.039163e-01
7.863000e+00 -4.081414e-01
7.864000e+00 -4.123674e-01
7.865000e+00 -4.165942e-01
7.866000e+00 -4.208218e-01
7.867000e+00 -4.250502e-01
7.868000e+00 -4.292792e-01
7.869000e+00 -4.335090e-01
7.870000e+00 -4.377394e-01
7.871000e+00 -4.419703e-01
7.872000e+00 -4.462018e-01
7.873000e+00 -4.504339e-01
7.874000e+00 -4.546664e-01
7.875000e+00 -4.588993e-01
7.876000e+00 -4.631326e-01
7.877000e+00 -4.673663e-01
7.878000e+00 -4.716003e-01
7.879000e+00 -4.758346e-01
7.880000e+00 -4.800691e-01
7.881000e+00 -4.843038e-01
7.882000e+00 -4.885386e-01
7.883000e+00 -4.927736e-01
7.884000e+00 -4.970086e-01
7.885000e+00 -5.012437e-01
7.886000e+00 -5.054787e-01
7.887000e+00 -5.097137e-01
7.888000e+00 -5.139486e-01
7.889000e+00 -5.181834e-01
7.890000e+00 -5.224180e-01
7.891000e+00 -5.266523e-01
7.892000e+00 -5.308865e-01
7.893000e+00 -5.351203e-01
7.894000e+00 -5.393538e-01
7.895000e+00 -5.435869e-01
7.896000e+00 -5.478196e-01
7.897000e+00 -5.520518e-01
7.898000e+00 -5.562835e-01
7.899000e+00 -5.605147e-01
7.900000e+00 -5.647453e-01
7.901000e+00 -5.689753e-01
7.902000e+00 -5.732046e-01
7.903000e+00 -5.774331e-01
7.904000e+00 -5.816610e-01
7.905000e+00 -5.858880e-01
7.906000e+00 -5.901142e-01
7.907000e+00 -5.943395e-01
7.908000e+00 -5.985640e-01
7.909000e+00 -6.027874e-01
7.910000e+00 -6.070098e-01
7.911000e+00 -6.112312e-01
7.912000e+00 -6.154515e-01
7.913000e+00 -6.196707e-01
7.914000e+00 -6.238887e-01
7.915000e+00 -6.281055e-01
7.916000e+00 -6.323210e-01
7.917000e+00 -6.365353e-01
7.918000e+00 -6.407482e-01
7.919000e+00 -6.449597e-01
7.920000e+00 -6.491698e-01
7.921000e+00 -6.533784e-01
7.922000e+00 -6.575855e-01
7.923000e+00 -6.617910e-01
7.924000e+00 -6.659949e-01
7.925000e+00 -6.701972e-01
7.926000e+00 -6.743979e-01
7.927000e+00 -6.785968e-01
7.928000e+00 -6.827939e-01
7.929000e+00 -6.869892e-01
7.930000e+00 -6.911827e-01
7.931000e+00 -6.953742e-01
7.932000e+00 -6.995638e-01
7.933000e+00 -7.037515e-01
7.934000e+00 -7.079371e-01
7.935000e+00 -7.121206e-01
7.936000e+00 -7.163020e-01
7.937000e+00 -7.204813e-01
7.938000e+00 -7.246583e-01
7.939000e+00 -7.288331e-01
7.940000e+00 -7.330056e-01
7.941000e+00 -7.371758e-01
7.942000e+00 -7.413436e-01
7.943000e+00 -7.455090e-01
7.944000e+00 -7.496720e-01
7.945000e+00 -7.538324e-01
7.946000e+00 -7.579902e-01
7.947000e+00 -7.621455e-01
7.948000e+00 -7.662982e-01
7.949000e+00 -7.704481e-01
7.950000e+00 -7.745953e-01
7.951000e+00 -7.787398e-01
7.952000e+00 -7.828814e-01
7.953000e+00 -7.870202e-01
7.954000e+00 -7.911560e-01
7.955000e+00 -7.952890e-01
7.956000e+00 -7.994189e-01
7.957000e+00 -8.035458e-01
7.958000e+00 -8.076696e-01
7.959000e+00 -8.117903e-01
7.960000e+00 -8.159078e-01
7.961000e+00 -8.200221e-01
7.962000e+00 -8.241331e-01
7.963000e+00 -8.282409e-01
7.964000e+00 -8.323452e-01
7.965000e+00 -8.364462e-01
7.966000e+00 -8.405438e-01
7.967000e+00 -8.446378e-01
7.968000e+00 -8.487284e-01
7.969000e+00 -8.528154e-01
7.970000e+00 -8.568987e-01
7.971000e+00 -8.609784e-01
7.972000e+00 -8.650544e-01
7.973000e+00 -8.691266e-01
7.974000e+00 -8.731950e-01
7.975000e+00 -8.772596e-01
7.976000e+00 -8.813203e-01
7.977000e+00 -8.853771e-01
7.978000e+00 -8.894298e-01
7.979000e+00 -8.934786e-01
7.980000e+00 -8.975233e-01
7.981000e+00 -9.015639e-01
7.982000e+00 -9.056003e-01
7.983000e+00 -9.096325e-01
7.984000e+00 -9.136605e-01
7.985000e+00 -9.176841e-01
7.986000e+00 -9.217034e-01
7.987000e+00 -9.257184e-01
7.988000e+00 -9.297289e-01
7.989000e+00 -9.337349e-01
7.990000e+00 -9.377364e-01
7.991000e+00 -9.417333e-01
7.992000e+00 -9.457256e-01
7.993000e+00 -9.497133e-01
7.994000e+00 -9.536962e-01
7.995000e+00 -9.576744e-01
7.996000e+00 -9.616478e-01
7.997000e+00 -9.656163e-01
7.998000e+00 -9.695800e-01
7.999000e+00 -9.735387e-01
8.000000e+00 -9.774924e-01
8.001000e+00 -9.814411e-01
8.002000e+00 -9.853847e-01
8.003000e+00 -9.893232e-01
8.004000e+00 -9.932566e-01
8.005000e+00 -9.971847e-01
8.006000e+00 -1.001108e+00
8.007000e+00 -1.005025e+00
8.008000e+00 -1.008937e+00
8.009000e+00 -1.012844e+00
8.010000e+00 -1.016745e+00
8.011000e+00 -1.020641e+00
8.012000e+00 -1.024532e+00
8.013000e+00 -1.028416e+00
8.014000e+00 -1.032296e+00
8.015000e+00 -1.036169e+00
8.016000e+00 -1.040037e+00
8.017000e+00 -1.043899e+00
8.018000e+00 -1.047755e+00
8.019000e+00 -1.051605e+00
8.020000e+00 -1.055449e+00
8.021000e+00 -1.059288e+00
8.022000e+00 -1.063120e+00
8.023000e+00 -1.066946e+00
8.024000e+00 -1.070767e+00
8.025000e+00 -1.074581e+00
8.026000e+00 -1.078389e+00
8.027000e+00 -1.082190e+00
8.028000e+00 -1.085986e+00
8.029000e+00 -1.089775e+00
8.030000e+00 -1.093558e+00
8.031000e+00 -1.097334e+00
8.032000e+00 -1.101104e+00
8.033000e+00 -1.104867e+00
8.034000e+00 -1.108624e+00
8.035000e+00 -1.112374e+00
8.036000e+00 -1.116117e+00
8.037000e+00 -1.119854e+00
8.038000e+00 -1.123584e+00
8.039000e+00 -1.127307e+00
8.040000e+00 -1.131023e+00
8.041000e+00 -1.134733e+00
8.042000e+00 -1.138435e+00
8.043000e+00 -1.142131e+00
8.044000e+00 -1.145819e+00
8.045000e+00 -1.149500e+00
8.046000e+00 -1.153175e+00
8.047000e+00 -1.156842e+00
8.048000e+00 -1.160502e+00
8.049000e+00 -1.164154e+00
8.050000e+00 -1.167799e+00
8.051000e+00 -1.171437e+00
8.052000e+00 -1.175068e+00
8.053000e+00 -1.178691e+00
8.054000e+00 -1.182306e+00
8.055000e+00 -1.185914e+00
8.056000e+00 -1.189514e+00
8.057000e+00 -1.193107e+00
8.058000e+00 -1.196692e+00
8.059000e+00 -1.200269e+00
8.060000e+00 -1.203839e+00
8.061000e+00 -1.207400e+00
8.062000e+00 -1.210954e+00
8.063000e+00 -1.214500e+00
8.064000e+00 -1.218038e+00
8.065000e+00 -1.221567e+00
8.066000e+00 -1.225089e+00
8.067000e+00 -1.228603e+00
8.068000e+00 -1.232108e+00
8.069000e+00 -1.235605e+00
8.070000e+00 -1.239094e+00
8.071000e+00 -1.242575e+00
8.072000e+00 -1.246047e+00
8.073000e+00 -1.249511e+00
8.074000e+00 -1.252966e+00
8.075000e+00 -1.256413e+00
8.076000e+00 -1.259851e+00
8.077000e+00 -1.263281e+00
8.078000e+00 -1.266702e+00
8.079000e+00 -1.270114e+00
8.080000e+00 -1.273518e+00
8.081000e+00 -1.276913e+00
8.082000e+00 -1.280298e+00
8.083000e+00 -1.283676e+00
8.084000e+00 -1.287044e+00
8.085000e+00 -1.290403e+00
8.086000e+00 -1.293753e+00
8.087000e+00 -1.297094e+00
8.088000e+00 -1.300426e+00
8.089000e+00 -1.303749e+00
8.090000e+00 -1.307062e+00
8.091000e+00 -1.310366e+00
8.092000e+00 -1.313661e+00
8.093000e+00 -1.316947e+00
8.094000e+00 -1.320223e+00
8.095000e+00 -1.323490e+00
8.096000e+00 -1.326747e+00
8.097000e+00 -1.329995e+00
8.098000e+00 -1.333233e+00
8.099000e+00 -1.336461e+00
8.100000e+00 -1.339680e+00
8.101000e+00 -1.342889e+00
8.102000e+00 -1.346088e+00
8.103000e+00 -1.349277e+00
8.104000e+00 -1.352456e+00
8.105000e+00 -1.355626e+00
8.106000e+00 -1.358785e+00
8.107000e+00 -1.361935e+00
8.108000e+00 -1.365074e+00
8.109000e+00 -1.368203e+00
8.110000e+00 -1.371322e+00
8.111000e+00 -1.374431e+00
8.112000e+00 -1.377530e+00
8.113000e+00 -1.380618e+00
8.114000e+00 -1.383696e+00
8.115000e+00 -1.386763e+00
8.116000e+00 -1.389820e+00
8.117000e+00 -1.392867e+00
8.118000e+00 -1.395903e+00
8.119000e+00 -1.398928e+00
8.120000e+00 -1.401943e+00
8.121000e+00 -1.404947e+00
8.122000e+00 -1.407940e+00
8.123000e+00 -1.410923e+00
8.124000e+00 -1.413894e+00
8.125000e+00 -1.416855e+00
8.126000e+00 -1.419805e+00
8.127000e+00 -1.422743e+00
8.128000e+00 -1.425671e+00
8.129000e+00 -1.428588e+00
8.130000e+00 -1.431493e+00
8.131000e+00 -1.434388e+00
8.132000e+00 -1.437271e+00
8.133000e+00 -1.440143e+00
8.134000e+00 -1.443003e+00
8.135000e+00 -1.445853e+00
8.136000e+00 -1.448690e+00
8.137000e+00 -1.451517e+00
8.138000e+00 -1.454331e+00
8.139000e+00 -1.457135e+00
8.140000e+00 -1.459926e+00
8.141000e+00 -1.462706e+00
8.142000e+00 -1.465475e+00
8.143000e+00 -1.468231e+00
8.144000e+00 -1.470976e+00
8.145000e+00 -1.473709e+00
8.146000e+00 -1.476430e+00
8.147000e+00 -1.479139e+00
8.148000e+00 -1.481836e+00
8.149000e+00 -1.484521e+00
8.150000e+00 -1.487194e+00
8.151000e+00 -1.489855e+00
8.152000e+00 -1.492504e+00


==> figs/20251122_174404/lambda_1p00em08/noise_1p0000e-02/seed_1284858263/pe_output.dat <==
% Time y_pe_eval y_pe_true
0.000000e+00 5.657252e-01 5.644989e-01
1.000000e-03 5.773085e-01 5.636255e-01
2.000000e-03 5.686353e-01 5.627517e-01
3.000000e-03 5.689728e-01 5.618777e-01
4.000000e-03 5.651086e-01 5.610034e-01
5.000000e-03 5.641362e-01 5.601287e-01
6.000000e-03 5.715555e-01 5.592537e-01
7.000000e-03 5.517790e-01 5.583785e-01
8.000000e-03 5.484414e-01 5.575029e-01
9.000000e-03 5.659986e-01 5.566270e-01
1.000000e-02 5.505542e-01 5.557508e-01
1.100000e-02 5.600658e-01 5.548743e-01
1.200000e-02 5.532736e-01 5.539975e-01
1.300000e-02 5.508661e-01 5.531204e-01
1.400000e-02 5.512173e-01 5.522430e-01
1.500000e-02 5.504591e-01 5.513652e-01
1.600000e-02 5.508727e-01 5.504872e-01
1.700000e-02 5.493021e-01 5.496089e-01
1.800000e-02 5.444622e-01 5.487302e-01
1.900000e-02 5.425262e-01 5.478512e-01
2.000000e-02 5.454768e-01 5.469719e-01
2.100000e-02 5.460407e-01 5.460923e-01
2.200000e-02 5.396094e-01 5.452124e-01
2.300000e-02 5.446655e-01 5.443322e-01
2.400000e-02 5.305147e-01 5.434517e-01
2.500000e-02 5.486509e-01 5.425708e-01
2.600000e-02 5.334706e-01 5.416897e-01
2.700000e-02 5.346274e-01 5.408082e-01
2.800000e-02 5.416802e-01 5.399264e-01
2.900000e-02 5.495970e-01 5.390443e-01
3.000000e-02 5.544286e-01 5.381619e-01
3.100000e-02 5.275471e-01 5.372792e-01
3.200000e-02 5.331900e-01 5.363962e-01
3.300000e-02 5.372298e-01 5.355128e-01
3.400000e-02 5.468526e-01 5.346291e-01
3.500000e-02 5.410850e-01 5.337451e-01
3.600000e-02 5.398700e-01 5.328608e-01
3.700000e-02 5.288405e-01 5.319762e-01
3.800000e-02 5.176220e-01 5.310913e-01
3.900000e-02 5.480932e-01 5.302060e-01
4.000000e-02 5.206691e-01 5.293204e-01
4.100000e-02 5.301863e-01 5.284345e-01
4.200000e-02 5.384312e-01 5.275483e-01
4.300000e-02 5.373799e-01 5.266618e-01
4.400000e-02 5.343807e-01 5.257749e-01
4.500000e-02 5.285739e-01 5.248878e-01
4.600000e-02 5.177111e-01 5.240003e-01
4.700000e-02 5.371408e-01 5.231124e-01
4.800000e-02 5.336160e-01 5.222243e-01
4.900000e-02 5.198029e-01 5.213358e-01
5.000000e-02 5.337026e-01 5.204470e-01
5.100000e-02 5.071636e-01 5.195579e-01
5.200000e-02 5.098990e-01 5.186685e-01
5.300000e-02 5.221314e-01 5.177787e-01
5.400000e-02 5.147365e-01 5.168886e-01
5.500000e-02 5.172516e-01 5.159982e-01
5.600000e-02 5.187080e-01 5.151075e-01
5.700000e-02 5.080581e-01 5.142164e-01
5.800000e-02 5.129643e-01 5.133250e-01
5.900000e-02 5.161039e-01 5.124333e-01
6.000000e-02 5.088577e-01 5.115413e-01
6.100000e-02 5.004748e-01 5.106489e-01
6.200000e-02 5.246664e-01 5.097562e-01
6.300000e-02 5.165904e-01 5.088632e-01
6.400000e-02 5.067151e-01 5.079698e-01
6.500000e-02 5.013490e-01 5.070761e-01
6.600000e-02 5.115788e-01 5.061821e-01
6.700000e-02 4.842701e-01 5.052877e-01
6.800000e-02 4.821549e-01 5.043930e-01
6.900000e-02 5.057861e-01 5.034980e-01
7.000000e-02 4.929319e-01 5.026027e-01
7.100000e-02 5.087395e-01 5.017070e-01
7.200000e-02 5.051738e-01 5.008109e-01
7.300000e-02 5.060448e-01 4.999146e-01
7.400000e-02 4.957912e-01 4.990179e-01
7.500000e-02 5.069360e-01 4.981209e-01
7.600000e-02 4.920689e-01 4.972235e-01
7.700000e-02 4.980418e-01 4.963258e-01
7.800000e-02 4.991231e-01 4.954277e-01
7.900000e-02 5.038613e-01 4.945294e-01
8.000000e-02 4.898903e-01 4.936306e-01
8.100000e-02 4.970075e-01 4.927316e-01
8.200000e-02 4.919455e-01 4.918322e-01
8.300000e-02 4.904243e-01 4.909324e-01
8.400000e-02 5.173833e-01 4.900324e-01
8.500000e-02 4.823698e-01 4.891319e-01
8.600000e-02 4.884592e-01 4.882312e-01
8.700000e-02 4.804218e-01 4.873301e-01
8.800000e-02 4.721185e-01 4.864286e-01
8.900000e-02 4.784277e-01 4.855268e-01
9.000000e-02 5.071502e-01 4.846247e-01
9.100000e-02 4.813051e-01 4.837222e-01
9.200000e-02 4.852891e-01 4.828194e-01
9.300000e-02 4.822767e-01 4.819162e-01
9.400000e-02 4.553199e-01 4.810126e-01
9.500000e-02 4.826505e-01 4.801088e-01
9.600000e-02 4.635188e-01 4.792046e-01
9.700000e-02 4.756111e-01 4.783000e-01
9.800000e-02 4.744590e-01 4.773951e-01
9.900000e-02 4.688675e-01 4.764898e-01
1.000000e-01 4.724605e-01 4.755842e-01
1.010000e-01 4.685171e-01 4.746782e-01
1.020000e-01 4.697391e-01 4.737719e-01
1.030000e-01 4.672278e-01 4.728652e-01
1.040000e-01 4.811334e-01 4.719582e-01
1.050000e-01 4.580408e-01 4.710508e-01
1.060000e-01 4.730146e-01 4.701431e-01
1.070000e-01 4.687244e-01 4.692350e-01
1.080000e-01 4.620223e-01 4.683265e-01
1.090000e-01 4.747068e-01 4.674177e-01
1.100000e-01 4.561857e-01 4.665085e-01
1.110000e-01 4.748695e-01 4.655990e-01
1.120000e-01 4.819561e-01 4.646891e-01
1.130000e-01 4.678953e-01 4.637789e-01
1.140000e-01 4.695190e-01 4.628683e-01
1.150000e-01 4.460759e-01 4.619574e-01
1.160000e-01 4.654470e-01 4.610460e-01
1.170000e-01 4.716285e-01 4.601344e-01
1.180000e-01 4.446846e-01 4.592223e-01
1.190000e-01 4.711260e-01 4.583099e-01
1.200000e-01 4.482569e-01 4.573972e-01
1.210000e-01 4.420338e-01 4.564840e-01
1.220000e-01 4.689870e-01 4.555705e-01
1.230000e-01 4.573224e-01 4.546567e-01
1.240000e-01 4.574000e-01 4.537425e-01
1.250000e-01 4.726152e-01 4.528279e-01
1.260000e-01 4.561694e-01 4.519129e-01
1.270000e-01 4.497487e-01 4.509976e-01
1.280000e-01 4.507629e-01 4.500819e-01
1.290000e-01 4.399872e-01 4.491658e-01
1.300000e-01 4.466061e-01 4.482494e-01
1.310000e-01 4.533772e-01 4.473326e-01
1.320000e-01 4.512828e-01 4.464154e-01
1.330000e-01 4.448333e-01 4.454979e-01
1.340000e-01 4.545283e-01 4.445799e-01
1.350000e-01 4.401600e-01 4.436616e-01
1.360000e-01 4.380730e-01 4.427430e-01
1.370000e-01 4.541457e-01 4.418239e-01
1.380000e-01 4.451937e-01 4.409045e-01
1.390000e-01 4.459030e-01 4.399847e-01
1.400000e-01 4.404945e-01 4.390645e-01
1.410000e-01 4.400821e-01 4.381440e-01
1.420000e-01 4.449967e-01 4.372231e-01
1.430000e-01 4.470575e-01 4.363018e-01
1.440000e-01 4.290345e-01 4.353801e-01
1.450000e-01 4.378643e-01 4.344580e-01
1.460000e-01 4.632588e-01 4.335356e-01
1.470000e-01 4.102216e-01 4.326127e-01
1.480000e-01 4.355441e-01 4.316895e-01
1.490000e-01 4.300241e-01 4.307659e-01
1.500000e-01 4.376016e-01 4.298420e-01
1.510000e-01 4.346903e-01 4.289176e-01
1.520000e-01 4.190454e-01 4.279929e-01
1.530000e-01 4.438131e-01 4.270677e-01
1.540000e-01 4.303332e-01 4.261422e-01
1.550000e-01 4.283394e-01 4.252163e-01
1.560000e-01 4.177489e-01 4.242900e-01
1.570000e-01 4.247458e-01 4.233633e-01
1.580000e-01 4.141556e-01 4.224363e-01
1.590000e-01 4.167327e-01 4.215088e-01
1.600000e-01 4.349967e-01 4.205810e-01
1.610000e-01 4.286450e-01 4.196527e-01
1.620000e-01 4.243641e-01 4.187241e-01
1.630000e-01 4.297306e-01 4.177951e-01
1.640000e-01 4.065728e-01 4.168656e-01
1.650000e-01 4.136919e-01 4.159358e-01
1.660000e-01 4.195866e-01 4.150056e-01
1.670000e-01 4.100431e-01 4.140750e-01
1.680000e-01 4.063290e-01 4.131440e-01
1.690000e-01 4.142209e-01 4.122126e-01
1.700000e-01 4.201346e-01 4.112808e-01
1.710000e-01 4.050414e-01 4.103487e-01
1.720000e-01 4.082915e-01 4.094161e-01
1.730000e-01 4.120308e-01 4.084831e-01
1.740000e-01 4.027625e-01 4.075497e-01
1.750000e-01 4.113830e-01 4.066159e-01
1.760000e-01 4.012440e-01 4.056817e-01
1.770000e-01 4.144414e-01 4.047471e-01
1.780000e-01 4.158083e-01 4.038121e-01
1.790000e-01 3.961192e-01 4.028767e-01
1.800000e-01 3.929879e-01 4.019409e-01
1.810000e-01 4.033829e-01 4.010047e-01
1.820000e-01 3.985487e-01 4.000681e-01
1.830000e-01 4.061854e-01 3.991310e-01
1.840000e-01 4.154160e-01 3.981936e-01
1.850000e-01 3.919847e-01 3.972558e-01
1.860000e-01 3.970956e-01 3.963175e-01
1.870000e-01 3.991747e-01 3.953789e-01
1.880000e-01 4.031075e-01 3.944398e-01
1.890000e-01 3.903596e-01 3.935003e-01
1.900000e-01 3.975209e-01 3.925604e-01
1.910000e-01 3.918323e-01 3.916201e-01
1.920000e-01 3.915767e-01 3.906794e-01
1.930000e-01 3.778220e-01 3.897383e-01
1.940000e-01 3.890764e-01 3.887967e-01
1.950000e-01 4.012387e-01 3.878548e-01
1.960000e-01 3.767984e-01 3.869124e-01
1.970000e-01 3.899437e-01 3.859696e-01
1.980000e-01 4.045282e-01 3.850264e-01
1.990000e-01 3.804310e-01 3.840828e-01
2.000000e-01 3.848817e-01 3.831387e-01
2.010000e-01 3.918706e-01 3.821943e-01
2.020000e-01 3.750427e-01 3.812494e-01
2.030000e-01 3.717011e-01 3.803041e-01
2.040000e-01 3.664050e-01 3.793584e-01
2.050000e-01 3.737708e-01 3.784122e-01
2.060000e-01 3.692415e-01 3.774656e-01
2.070000e-01 3.923295e-01 3.765186e-01
2.080000e-01 3.895961e-01 3.755712e-01
2.090000e-01 3.656891e-01 3.746234e-01
2.100000e-01 3.395830e-01 3.736751e-01
2.110000e-01 3.696780e-01 3.727264e-01
2.120000e-01 3.505593e-01 3.717773e-01
2.130000e-01 3.715240e-01 3.708277e-01
2.140000e-01 3.652354e-01 3.698778e-01
2.150000e-01 3.638770e-01 3.689273e-01
2.160000e-01 3.703824e-01 3.679765e-01
2.170000e-01 3.766883e-01 3.670252e-01
2.180000e-01 3.723937e-01 3.660735e-01
2.190000e-01 3.778857e-01 3.651214e-01
2.200000e-01 3.573854e-01 3.641688e-01
2.210000e-01 3.602533e-01 3.632158e-01
2.220000e-01 3.625474e-01 3.622624e-01
2.230000e-01 3.619979e-01 3.613085e-01
2.240000e-01 3.803819e-01 3.603542e-01
2.250000e-01 3.686632e-01 3.593995e-01
2.260000e-01 3.422290e-01 3.584443e-01
2.270000e-01 3.552309e-01 3.574887e-01
2.280000e-01 3.578842e-01 3.565327e-01
2.290000e-01 3.501428e-01 3.555762e-01
2.300000e-01 3.613779e-01 3.546192e-01
2.310000e-01 3.604882e-01 3.536619e-01
2.320000e-01 3.552899e-01 3.527041e-01
2.330000e-01 3.563706e-01 3.517458e-01
2.340000e-01 3.563618e-01 3.507871e-01
2.350000e-01 3.358059e-01 3.498280e-01
2.360000e-01 3.445248e-01 3.488684e-01
2.370000e-01 3.496926e-01 3.479084e-01
2.380000e-01 3.415260e-01 3.469479e-01
2.390000e-01 3.427306e-01 3.459870e-01
2.400000e-01 3.607522e-01 3.450256e-01
2.410000e-01 3.430668e-01 3.440638e-01
2.420000e-01 3.432371e-01 3.431016e-01
2.430000e-01 3.612783e-01 3.421388e-01
2.440000e-01 3.451902e-01 3.411757e-01
2.450000e-01 3.445732e-01 3.402121e-01
2.460000e-01 3.306407e-01 3.392480e-01
2.470000e-01 3.419858e-01 3.382835e-01
2.480000e-01 3.429601e-01 3.373186e-01
2.490000e-01 3.308729e-01 3.363531e-01
2.500000e-01 3.477747e-01 3.353873e-01
2.510000e-01 3.336139e-01 3.344210e-01
2.520000e-01 3.322123e-01 3.334542e-01
2.530000e-01 3.279267e-01 3.324870e-01
2.540000e-01 3.341828e-01 3.315193e-01
2.550000e-01 3.129260e-01 3.305511e-01
2.560000e-01 3.247260e-01 3.295825e-01
2.570000e-01 3.203863e-01 3.286135e-01
2.580000e-01 3.190928e-01 3.276440e-01
2.590000e-01 3.153046e-01 3.266740e-01
2.600000e-01 3.229480e-01 3.257035e-01
2.610000e-01 3.102942e-01 3.247327e-01
2.620000e-01 3.049747e-01 3.237613e-01
2.630000e-01 3.146426e-01 3.227895e-01
2.640000e-01 3.247848e-01 3.218172e-01
2.650000e-01 3.198736e-01 3.208445e-01
2.660000e-01 3.172668e-01 3.198712e-01
2.670000e-01 3.298600e-01 3.188976e-01
2.680000e-01 3.251044e-01 3.179234e-01
2.690000e-01 3.234184e-01 3.169488e-01
2.700000e-01 3.136253e-01 3.159738e-01
2.710000e-01 3.005074e-01 3.149982e-01
2.720000e-01 2.971790e-01 3.140222e-01
2.730000e-01 3.313729e-01 3.130458e-01
2.740000e-01 2.849926e-01 3.120688e-01
2.750000e-01 3.048907e-01 3.110914e-01
2.760000e-01 3.166875e-01 3.101135e-01
2.770000e-01 3.011533e-01 3.091352e-01
2.780000e-01 3.057861e-01 3.081564e-01
2.790000e-01 3.143204e-01 3.071771e-01
2.800000e-01 3.207810e-01 3.061973e-01
2.810000e-01 3.032300e-01 3.052171e-01
2.820000e-01 3.091874e-01 3.042363e-01
2.830000e-01 3.246066e-01 3.032552e-01
2.840000e-01 2.861248e-01 3.022735e-01
2.850000e-01 3.070623e-01 3.012913e-01
2.860000e-01 2.905027e-01 3.003087e-01
2.870000e-01 3.165035e-01 2.993256e-01
2.880000e-01 3.074244e-01 2.983421e-01
2.890000e-01 3.026078e-01 2.973580e-01
2.900000e-01 2.810479e-01 2.963735e-01
2.910000e-01 3.015434e-01 2.953885e-01
2.920000e-01 3.038914e-01 2.944030e-01
2.930000e-01 3.028904e-01 2.934170e-01
2.940000e-01 2.950512e-01 2.924306e-01
2.950000e-01 2.646256e-01 2.914437e-01
2.960000e-01 2.738360e-01 2.904562e-01
2.970000e-01 2.935396e-01 2.894683e-01
2.980000e-01 2.881928e-01 2.884800e-01
2.990000e-01 2.729897e-01 2.874911e-01
3.000000e-01 2.804763e-01 2.865018e-01
3.010000e-01 2.749846e-01 2.855119e-01
3.020000e-01 2.693150e-01 2.845216e-01
3.030000e-01 2.869718e-01 2.835308e-01
3.040000e-01 2.778603e-01 2.825395e-01
3.050000e-01 2.934769e-01 2.815477e-01
3.060000e-01 2.687824e-01 2.805554e-01
3.070000e-01 2.793138e-01 2.795627e-01
3.080000e-01 2.862496e-01 2.785694e-01
3.090000e-01 2.765801e-01 2.775757e-01
3.100000e-01 2.822950e-01 2.765815e-01
3.110000e-01 2.693887e-01 2.755868e-01
3.120000e-01 2.588256e-01 2.745915e-01
3.130000e-01 2.646817e-01 2.735958e-01
3.140000e-01 2.803819e-01 2.725996e-01
3.150000e-01 2.805068e-01 2.716030e-01
3.160000e-01 2.727041e-01 2.706058e-01
3.170000e-01 2.757028e-01 2.696081e-01
3.180000e-01 2.778458e-01 2.686099e-01
3.190000e-01 2.592325e-01 2.676112e-01
3.200000e-01 2.476264e-01 2.666121e-01
3.210000e-01 2.653423e-01 2.656124e-01
3.220000e-01 2.585743e-01 2.646123e-01
3.230000e-01 2.803791e-01 2.636116e-01
3.240000e-01 2.676213e-01 2.626104e-01
3.250000e-01 2.604583e-01 2.616088e-01
3.260000e-01 2.757080e-01 2.606066e-01
3.270000e-01 2.619841e-01 2.596040e-01
3.280000e-01 2.538679e-01 2.586008e-01
3.290000e-01 2.633548e-01 2.575972e-01
3.300000e-01 2.760665e-01 2.565930e-01
3.310000e-01 2.521246e-01 2.555883e-01
3.320000e-01 2.543104e-01 2.545832e-01
3.330000e-01 2.709618e-01 2.535775e-01
3.340000e-01 2.531805e-01 2.525714e-01
3.350000e-01 2.533409e-01 2.515647e-01
3.360000e-01 2.419856e-01 2.505575e-01
3.370000e-01 2.320639e-01 2.495498e-01
3.380000e-01 2.636239e-01 2.485416e-01
3.390000e-01 2.593219e-01 2.475329e-01
3.400000e-01 2.521359e-01 2.465237e-01
3.410000e-01 2.459832e-01 2.455140e-01
3.420000e-01 2.411451e-01 2.445038e-01
3.430000e-01 2.591734e-01 2.434931e-01
3.440000e-01 2.351256e-01 2.424819e-01
3.450000e-01 2.338910e-01 2.414701e-01
3.460000e-01 2.351442e-01 2.404579e-01
3.470000e-01 2.449481e-01 2.394451e-01
3.480000e-01 2.321254e-01 2.384318e-01
3.490000e-01 2.341814e-01 2.374180e-01
3.500000e-01 2.390168e-01 2.364037e-01
3.510000e-01 2.367498e-01 2.353889e-01
3.520000e-01 2.163348e-01 2.343736e-01
3.530000e-01 2.401111e-01 2.333578e-01
3.540000e-01 2.257176e-01 2.323414e-01
3.550000e-01 2.226419e-01 2.313246e-01
3.560000e-01 2.177023e-01 2.303072e-01
3.570000e-01 2.240538e-01 2.292893e-01
3.580000e-01 2.214307e-01 2.282709e-01
3.590000e-01 2.240398e-01 2.272520e-01
3.600000e-01 2.295728e-01 2.262326e-01
3.610000e-01 2.181914e-01 2.252126e-01
3.620000e-01 2.245134e-01 2.241921e-01
3.630000e-01 2.000878e-01 2.231712e-01
3.640000e-01 2.032550e-01 2.221497e-01
3.650000e-01 2.099536e-01 2.211276e-01
3.660000e-01 2.140799e-01 2.201051e-01
3.670000e-01 2.280782e-01 2.190820e-01
3.680000e-01 2.110714e-01 2.180585e-01
3.690000e-01 2.356784e-01 2.170344e-01
3.700000e-01 2.260528e-01 2.160097e-01
3.710000e-01 2.269283e-01 2.149846e-01
3.720000e-01 2.123497e-01 2.139589e-01
3.730000e-01 2.156106e-01 2.129328e-01
3.740000e-01 2.050384e-01 2.119061e-01
3.750000e-01 2.030416e-01 2.108788e-01
3.760000e-01 2.335593e-01 2.098511e-01
3.770000e-01 2.161631e-01 2.088228e-01
3.780000e-01 2.161147e-01 2.077940e-01
3.790000e-01 1.908408e-01 2.067647e-01
3.800000e-01 2.211577e-01 2.057349e-01
3.810000e-01 1.931697e-01 2.047045e-01
3.820000e-01 1.984554e-01 2.036736e-01
3.830000e-01 1.993987e-01 2.026422e-01
3.840000e-01 1.978969e-01 2.016102e-01
3.850000e-01 1.967829e-01 2.005778e-01
3.860000e-01 1.951859e-01 1.995448e-01
3.870000e-01 1.990700e-01 1.985112e-01
3.880000e-01 2.117944e-01 1.974772e-01
3.890000e-01 2.054131e-01 1.964426e-01
3.900000e-01 1.923851e-01 1.954075e-01
3.910000e-01 1.941658e-01 1.943719e-01
3.920000e-01 2.069337e-01 1.933357e-01
3.930000e-01 1.997333e-01 1.922990e-01
3.940000e-01 2.092144e-01 1.912618e-01
3.950000e-01 2.014671e-01 1.902240e-01
3.960000e-01 2.170258e-01 1.891857e-01
3.970000e-01 1.850665e-01 1.881469e-01
3.980000e-01 1.947879e-01 1.871076e-01
3.990000e-01 2.004484e-01 1.860677e-01
4.000000e-01 1.933279e-01 1.850273e-01
4.010000e-01 1.898297e-01 1.839863e-01
4.020000e-01 1.951023e-01 1.829449e-01
4.030000e-01 1.780460e-01 1.819029e-01
4.040000e-01 1.670709e-01 1.808603e-01
4.050000e-01 1.864807e-01 1.798173e-01
4.060000e-01 1.864065e-01 1.787737e-01
4.070000e-01 1.913413e-01 1.777295e-01
4.080000e-01 1.600895e-01 1.766849e-01
4.090000e-01 1.970362e-01 1.756397e-01
4.100000e-01 1.727117e-01 1.745939e-01
4.110000e-01 1.635285e-01 1.735476e-01
4.120000e-01 1.624704e-01 1.725008e-01
4.130000e-01 1.554296e-01 1.714535e-01
4.140000e-01 1.614920e-01 1.704056e-01
4.150000e-01 1.734199e-01 1.693572e-01
4.160000e-01 1.754818e-01 1.683082e-01
4.170000e-01 1.615142e-01 1.672588e-01
4.180000e-01 1.747029e-01 1.662087e-01
4.190000e-01 1.764892e-01 1.651582e-01
4.200000e-01 1.633245e-01 1.641071e-01
4.210000e-01 1.566789e-01 1.630554e-01
4.220000e-01 1.638495e-01 1.620033e-01
4.230000e-01 1.505035e-01 1.609505e-01
4.240000e-01 1.567024e-01 1.598973e-01
4.250000e-01 1.534412e-01 1.588435e-01
4.260000e-01 1.642500e-01 1.577892e-01
4.270000e-01 1.654502e-01 1.567343e-01
4.280000e-01 1.547866e-01 1.556789e-01
4.290000e-01 1.616532e-01 1.546230e-01
4.300000e-01 1.357717e-01 1.535665e-01
4.310000e-01 1.451946e-01 1.525094e-01
4.320000e-01 1.479668e-01 1.514519e-01
4.330000e-01 1.557324e-01 1.503938e-01
4.340000e-01 1.541458e-01 1.493351e-01
4.350000e-01 1.406770e-01 1.482759e-01
4.360000e-01 1.497441e-01 1.472162e-01
4.370000e-01 1.488177e-01 1.461559e-01
4.380000e-01 1.620046e-01 1.450951e-01
4.390000e-01 1.600661e-01 1.440338e-01
4.400000e-01 1.454979e-01 1.429719e-01
4.410000e-01 1.622338e-01 1.419095e-01
4.420000e-01 1.454413e-01 1.408465e-01
4.430000e-01 1.406086e-01 1.397830e-01
4.440000e-01 1.370740e-01 1.387189e-01
4.450000e-01 1.448671e-01 1.376543e-01
4.460000e-01 1.316672e-01 1.365892e-01
4.470000e-01 1.392755e-01 1.355235e-01
4.480000e-01 1.327543e-01 1.344572e-01
4.490000e-01 1.265702e-01 1.333905e-01
4.500000e-01 1.382646e-01 1.323231e-01
4.510000e-01 1.371583e-01 1.312553e-01
4.520000e-01 1.347960e-01 1.301869e-01
4.530000e-01 1.247894e-01 1.291179e-01
4.540000e-01 1.301741e-01 1.280484e-01
4.550000e-01 1.435706e-01 1.269784e-01
4.560000e-01 1.194108e-01 1.259078e-01
4.570000e-01 1.129985e-01 1.248367e-01
4.580000e-01 1.282859e-01 1.237650e-01
4.590000e-01 1.231667e-01 1.226928e-01
4.600000e-01 1.161763e-01 1.216200e-01
4.610000e-01 1.260291e-01 1.205467e-01
4.620000e-01 9.539687e-02 1.194729e-01
4.630000e-01 1.196559e-01 1.183985e-01
4.640000e-01 1.137853e-01 1.173236e-01
4.650000e-01 1.203855e-01 1.162481e-01
4.660000e-01 1.075932e-01 1.151720e-01
4.670000e-01 1.276970e-01 1.140955e-01
4.680000e-01 1.167831e-01 1.130184e-01
4.690000e-01 1.079803e-01 1.119407e-01
4.700000e-01 8.590385e-02 1.108625e-01
4.710000e-01 1.329554e-01 1.097837e-01
4.720000e-01 1.078460e-01 1.087044e-01
4.730000e-01 1.046724e-01 1.076246e-01
4.740000e-01 9.844104e-02 1.065442e-01
4.750000e-01 9.572451e-02 1.054632e-01
4.760000e-01 1.025993e-01 1.043818e-01
4.770000e-01 9.892223e-02 1.032997e-01
4.780000e-01 9.832802e-02 1.022172e-01
4.790000e-01 9.994086e-02 1.011340e-01
4.800000e-01 1.093058e-01 1.000504e-01
4.810000e-01 9.128184e-02 9.896615e-02
4.820000e-01 1.099620e-01 9.788139e-02
4.830000e-01 8.903628e-02 9.679608e-02
4.840000e-01 1.058684e-01 9.571023e-02
4.850000e-01 8.975795e-02 9.462383e-02
4.860000e-01 1.083604e-01 9.353688e-02
4.870000e-01 8.832059e-02 9.244939e-02
4.880000e-01 1.072542e-01 9.136135e-02
4.890000e-01 1.000244e-01 9.027276e-02
4.900000e-01 7.972395e-02 8.918363e-02
4.910000e-01 6.797279e-02 8.809396e-02
4.920000e-01 9.603739e-02 8.700373e-02
4.930000e-01 7.470447e-02 8.591296e-02
4.940000e-01 8.370421e-02 8.482165e-02
4.950000e-01 9.103238e-02 8.372978e-02
4.960000e-01 7.232443e-02 8.263738e-02
4.970000e-01 8.870795e-02 8.154442e-02
4.980000e-01 7.714140e-02 8.045092e-02
4.990000e-01 6.747011e-02 7.935687e-02
5.000000e-01 1.070023e-01 7.826228e-02
5.010000e-01 7.271906e-02 7.716714e-02
5.020000e-01 7.180203e-02 7.607146e-02
5.030000e-01 6.433525e-02 7.497523e-02
5.040000e-01 8.151052e-02 7.387845e-02
5.050000e-01 7.894844e-02 7.278113e-02
5.060000e-01 8.089628e-02 7.168326e-02
5.070000e-01 6.377181e-02 7.058485e-02
5.080000e-01 4.999553e-02 6.948589e-02
5.090000e-01 6.726018e-02 6.838639e-02
5.100000e-01 6.685258e-02 6.728634e-02
5.110000e-01 7.701575e-02 6.618574e-02
5.120000e-01 7.202122e-02 6.508460e-02
5.130000e-01 6.278791e-02 6.398292e-02
5.140000e-01 6.412058e-02 6.288069e-02
5.150000e-01 6.515561e-02 6.177791e-02
5.160000e-01 4.977572e-02 6.067459e-02
5.170000e-01 4.665626e-02 5.957073e-02
5.180000e-01 6.770606e-02 5.846632e-02
5.190000e-01 4.454690e-02 5.736136e-02
5.200000e-01 5.701020e-02 5.625587e-02
5.210000e-01 5.817063e-02 5.514982e-02
5.220000e-01 5.236790e-02 5.404324e-02
5.230000e-01 6.486300e-02 5.293611e-02
5.240000e-01 6.155960e-02 5.182843e-02
5.250000e-01 4.932239e-02 5.072022e-02
5.260000e-01 4.750148e-02 4.961146e-02
5.270000e-01 4.337559e-02 4.850215e-02
5.280000e-01 4.088885e-02 4.739230e-02
5.290000e-01 4.828685e-02 4.628191e-02
5.300000e-01 4.261959e-02 4.517098e-02
5.310000e-01 5.550444e-02 4.405950e-02
5.320000e-01 4.058335e-02 4.294748e-02
5.330000e-01 4.642141e-02 4.183492e-02
5.340000e-01 3.492123e-02 4.072182e-02
5.350000e-01 5.014628e-02 3.960817e-02
5.360000e-01 4.291920e-02 3.849399e-02
5.370000e-01 3.825360e-02 3.737926e-02
5.380000e-01 3.507734e-02 3.626399e-02
5.390000e-01 1.437466e-02 3.514818e-02
5.400000e-01 2.420110e-02 3.403183e-02
5.410000e-01 5.130863e-02 3.291493e-02
5.420000e-01 4.086687e-02 3.179750e-02
5.430000e-01 3.144030e-02 3.067953e-02
5.440000e-01 3.578077e-02 2.956101e-02
5.450000e-01 2.205284e-02 2.844196e-02
5.460000e-01 3.460364e-02 2.732236e-02
5.470000e-01 2.553958e-02 2.620223e-02
5.480000e-01 1.358889e-02 2.508156e-02
5.490000e-01 6.563050e-03 2.396035e-02
5.500000e-01 2.974276e-02 2.283860e-02
5.510000e-01 2.292434e-02 2.171631e-02
5.520000e-01 2.560675e-02 2.059348e-02
5.530000e-01 4.469894e-02 1.947012e-02
5.540000e-01 -1.330141e-03 1.834622e-02
5.550000e-01 1.889507e-02 1.722178e-02
5.560000e-01 8.680532e-03 1.609680e-02
5.570000e-01 1.449477e-02 1.497129e-02
5.580000e-01 2.703441e-02 1.384524e-02
5.590000e-01 2.772510e-02 1.271865e-02
5.600000e-01 1.210526e-03 1.159153e-02
5.610000e-01 -3.328749e-03 1.046387e-02
5.620000e-01 9.545600e-03 9.335676e-03
5.630000e-01 2.809645e-02 8.206947e-03
5.640000e-01 1.796838e-02 7.077684e-03
5.650000e-01 1.206296e-02 5.947886e-03
5.660000e-01 1.536321e-02 4.817553e-03
5.670000e-01 -4.274355e-03 3.686687e-03
5.680000e-01 1.123287e-02 2.555288e-03
5.690000e-01 9.219579e-03 1.423355e-03
5.700000e-01 -8.710462e-03 2.908890e-04
5.710000e-01 1.185295e-02 -8.421094e-04
5.720000e-01 1.174432e-02 -1.975640e-03
5.730000e-01 5.475115e-03 -3.109702e-03
5.740000e-01 -9.386664e-04 -4.244296e-03
5.750000e-01 -2.451757e-02 -5.379421e-03
5.760000e-01 1.085918e-02 -6.515077e-03
5.770000e-01 6.542272e-03 -7.651264e-03
5.780000e-01 -5.265197e-03 -8.787980e-03
5.790000e-01 -1.290086e-02 -9.925226e-03
5.800000e-01 -1.979416e-02 -1.106300e-02
5.810000e-01 -1.596375e-02 -1.220131e-02
5.820000e-01 -1.686717e-02 -1.334014e-02
5.830000e-01 7.078874e-03 -1.447950e-02
5.840000e-01 -2.048363e-02 -1.561939e-02
5.850000e-01 -2.464919e-02 -1.675980e-02
5.860000e-01 -2.170821e-02 -1.790075e-02
5.870000e-01 -2.030982e-02 -1.904222e-02
5.880000e-01 -3.494226e-02 -2.018421e-02
5.890000e-01 -3.578730e-02 -2.132673e-02
5.900000e-01 -3.130990e-02 -2.246978e-02
5.910000e-01 -2.511743e-02 -2.361335e-02
5.920000e-01 -3.855392e-02 -2.475745e-02
5.930000e-01 -1.881923e-02 -2.590207e-02
5.940000e-01 -2.536994e-02 -2.704721e-02
5.950000e-01 -2.934484e-02 -2.819288e-02
5.960000e-01 -1.219202e-02 -2.933907e-02
5.970000e-01 -3.698678e-02 -3.048578e-02
5.980000e-01 -2.472212e-02 -3.163302e-02
5.990000e-01 -3.869317e-02 -3.278077e-02
6.000000e-01 -1.245173e-02 -3.392905e-02
6.010000e-01 -3.600841e-02 -3.507784e-02
6.020000e-01 -4.067645e-02 -3.622716e-02
6.030000e-01 -3.970885e-02 -3.737700e-02
6.040000e-01 -4.739032e-02 -3.852735e-02
6.050000e-01 -3.750655e-02 -3.967822e-02
6.060000e-01 -4.797084e-02 -4.082962e-02
6.070000e-01 -3.107206e-02 -4.198152e-02
6.080000e-01 -5.677906e-02 -4.313395e-02
6.090000e-01 -6.044719e-02 -4.428689e-02
6.100000e-01 -4.757039e-02 -4.544035e-02
6.110000e-01 -3.698956e-02 -4.659432e-02
6.120000e-01 -3.232767e-02 -4.774881e-02
6.130000e-01 -6.263363e-02 -4.890382e-02
6.140000e-01 -4.649709e-02 -5.005933e-02
6.150000e-01 -3.995098e-02 -5.121536e-02
6.160000e-01 -6.628660e-02 -5.237191e-02
6.170000e-01 -4.214091e-02 -5.352896e-02
6.180000e-01 -6.526744e-02 -5.468653e-02
6.190000e-01 -6.308010e-02 -5.584461e-02
6.200000e-01 -5.500881e-02 -5.700320e-02
6.210000e-01 -3.105664e-02 -5.816230e-02
6.220000e-01 -4.214732e-02 -5.932191e-02
6.230000e-01 -4.699832e-02 -6.048203e-02
6.240000e-01 -6.956274e-02 -6.164266e-02
6.250000e-01 -7.096917e-02 -6.280379e-02
6.260000e-01 -6.805415e-02 -6.396543e-02
6.270000e-01 -5.302423e-02 -6.512758e-02
6.280000e-01 -8.336296e-02 -6.629024e-02
6.290000e-01 -4.639574e-02 -6.745340e-02
6.300000e-01 -5.921869e-02 -6.861706e-02
6.310000e-01 -6.016249e-02 -6.978123e-02
6.320000e-01 -7.478963e-02 -7.094591e-02
6.330000e-01 -5.686569e-02 -7.211108e-02
6.340000e-01 -7.670903e-02 -7.327676e-02
6.350000e-01 -5.950393e-02 -7.444294e-02
6.360000e-01 -8.398386e-02 -7.560963e-02
6.370000e-01 -6.047449e-02 -7.677681e-02
6.380000e-01 -8.691831e-02 -7.794449e-02
6.390000e-01 -6.022214e-02 -7.911268e-02
6.400000e-01 -8.402993e-02 -8.028136e-02
6.410000e-01 -1.037186e-01 -8.145054e-02
6.420000e-01 -1.002921e-01 -8.262022e-02
6.430000e-01 -7.803819e-02 -8.379039e-02
6.440000e-01 -1.038698e-01 -8.496106e-02
6.450000e-01 -9.634569e-02 -8.613223e-02
6.460000e-01 -9.319488e-02 -8.730389e-02
6.470000e-01 -9.014615e-02 -8.847604e-02
6.480000e-01 -8.782336e-02 -8.964869e-02
6.490000e-01 -1.028070e-01 -9.082183e-02
6.500000e-01 -9.944479e-02 -9.199547e-02
6.510000e-01 -9.292021e-02 -9.316959e-02
6.520000e-01 -7.887025e-02 -9.434421e-02
6.530000e-01 -7.827105e-02 -9.551931e-02
6.540000e-01 -9.503492e-02 -9.669491e-02
6.550000e-01 -9.462547e-02 -9.787099e-02
6.560000e-01 -9.827689e-02 -9.904757e-02
6.570000e-01 -1.080332e-01 -1.002246e-01
6.580000e-01 -1.015406e-01 -1.014022e-01
6.590000e-01 -1.089570e-01 -1.025802e-01
6.600000e-01 -9.647846e-02 -1.037587e-01
6.610000e-01 -9.815278e-02 -1.049377e-01
6.620000e-01 -9.336481e-02 -1.061172e-01
6.630000e-01 -9.991600e-02 -1.072972e-01
6.640000e-01 -9.811997e-02 -1.084776e-01
6.650000e-01 -1.163004e-01 -1.096586e-01
6.660000e-01 -1.414205e-01 -1.108400e-01
6.670000e-01 -1.187065e-01 -1.120219e-01
6.680000e-01 -9.826811e-02 -1.132042e-01
6.690000e-01 -1.146194e-01 -1.143871e-01
6.700000e-01 -1.291589e-01 -1.155704e-01
6.710000e-01 -1.197912e-01 -1.167542e-01
6.720000e-01 -1.206975e-01 -1.179385e-01
6.730000e-01 -1.391255e-01 -1.191233e-01
6.740000e-01 -1.228592e-01 -1.203085e-01
6.750000e-01 -1.323828e-01 -1.214942e-01
6.760000e-01 -1.259378e-01 -1.226804e-01
6.770000e-01 -1.224971e-01 -1.238670e-01
6.780000e-01 -1.341379e-01 -1.250541e-01
6.790000e-01 -1.139552e-01 -1.262417e-01
6.800000e-01 -1.273869e-01 -1.274298e-01
6.810000e-01 -1.397061e-01 -1.286183e-01
6.820000e-01 -1.306464e-01 -1.298073e-01
6.830000e-01 -1.288533e-01 -1.309968e-01
6.840000e-01 -1.525034e-01 -1.321867e-01
6.850000e-01 -1.242767e-01 -1.333771e-01
6.860000e-01 -1.214236e-01 -1.345680e-01
6.870000e-01 -1.449227e-01 -1.357593e-01
6.880000e-01 -1.400448e-01 -1.369511e-01
6.890000e-01 -1.149046e-01 -1.381433e-01
6.900000e-01 -1.456296e-01 -1.393361e-01
6.910000e-01 -1.286629e-01 -1.405292e-01
6.920000e-01 -1.388118e-01 -1.417229e-01
6.930000e-01 -1.449564e-01 -1.429169e-01
6.940000e-01 -1.427021e-01 -1.441115e-01
6.950000e-01 -1.391607e-01 -1.453065e-01
6.960000e-01 -1.594942e-01 -1.465020e-01
6.970000e-01 -1.461930e-01 -1.476979e-01
6.980000e-01 -1.591643e-01 -1.488943e-01
6.990000e-01 -1.568451e-01 -1.500911e-01
7.000000e-01 -1.498110e-01 -1.512884e-01
7.010000e-01 -1.416846e-01 -1.524861e-01
7.020000e-01 -1.396457e-01 -1.536843e-01
7.030000e-01 -1.521854e-01 -1.548829e-01
7.040000e-01 -1.737791e-01 -1.560820e-01
7.050000e-01 -1.530736e-01 -1.572815e-01
7.060000e-01 -1.530808e-01 -1.584815e-01
7.070000e-01 -1.447156e-01 -1.596819e-01
7.080000e-01 -1.640214e-01 -1.608828e-01
7.090000e-01 -1.484905e-01 -1.620841e-01
7.100000e-01 -1.685882e-01 -1.632858e-01
7.110000e-01 -1.651804e-01 -1.644880e-01
7.120000e-01 -1.780609e-01 -1.656907e-01
7.130000e-01 -1.452088e-01 -1.668937e-01
7.140000e-01 -1.828297e-01 -1.680972e-01
7.150000e-01 -1.940170e-01 -1.693012e-01
7.160000e-01 -1.652208e-01 -1.705056e-01
7.170000e-01 -1.615700e-01 -1.717104e-01
7.180000e-01 -1.594266e-01 -1.729157e-01
7.190000e-01 -1.728132e-01 -1.741214e-01
7.200000e-01 -1.625515e-01 -1.753275e-01
7.210000e-01 -1.931561e-01 -1.765341e-01
7.220000e-01 -1.554927e-01 -1.777411e-01
7.230000e-01 -1.633551e-01 -1.789485e-01
7.240000e-01 -1.822021e-01 -1.801564e-01
7.250000e-01 -1.729028e-01 -1.813647e-01
7.260000e-01 -1.728907e-01 -1.825734e-01
7.270000e-01 -1.784120e-01 -1.837825e-01
7.280000e-01 -1.687272e-01 -1.849921e-01
7.290000e-01 -1.882204e-01 -1.862021e-01
7.300000e-01 -1.932887e-01 -1.874125e-01
7.310000e-01 -1.859737e-01 -1.886233e-01
7.320000e-01 -1.773742e-01 -1.898346e-01
7.330000e-01 -1.878885e-01 -1.910462e-01
7.340000e-01 -1.832778e-01 -1.922583e-01
7.350000e-01 -1.819528e-01 -1.934709e-01
7.360000e-01 -1.687071e-01 -1.946838e-01
7.370000e-01 -1.993949e-01 -1.958971e-01
7.380000e-01 -1.907449e-01 -1.971109e-01
7.390000e-01 -2.052674e-01 -1.983251e-01
7.400000e-01 -2.034564e-01 -1.995397e-01
7.410000e-01 -2.160346e-01 -2.007547e-01
7.420000e-01 -2.042430e-01 -2.019701e-01
7.430000e-01 -2.012707e-01 -2.031859e-01
7.440000e-01 -2.351835e-01 -2.044022e-01
7.450000e-01 -1.986171e-01 -2.056188e-01
7.460000e-01 -2.046339e-01 -2.068358e-01
7.470000e-01 -2.165972e-01 -2.080533e-01
7.480000e-01 -1.898483e-01 -2.092712e-01
7.490000e-01 -2.292202e-01 -2.104894e-01
7.500000e-01 -2.088782e-01 -2.117081e-01
7.510000e-01 -2.087375e-01 -2.129271e-01
7.520000e-01 -2.096694e-01 -2.141466e-01
7.530000e-01 -2.344656e-01 -2.153665e-01
7.540000e-01 -2.222133e-01 -2.165867e-01
7.550000e-01 -2.357359e-01 -2.178074e-01
7.560000e-01 -2.092426e-01 -2.190284e-01
7.570000e-01 -2.309129e-01 -2.202499e-01
7.580000e-01 -2.183716e-01 -2.214717e-01
7.590000e-01 -2.092621e-01 -2.226939e-01
7.600000e-01 -2.115362e-01 -2.239166e-01
7.610000e-01 -2.295705e-01 -2.251396e-01
7.620000e-01 -2.086350e-01 -2.263630e-01
7.630000e-01 -2.378060e-01 -2.275868e-01
7.640000e-01 -2.332945e-01 -2.288109e-01
7.650000e-01 -2.143863e-01 -2.300355e-01
7.660000e-01 -2.462528e-01 -2.312604e-01
7.670000e-01 -2.262869e-01 -2.324858e-01
7.680000e-01 -2.343388e-01 -2.337115e-01
7.690000e-01 -2.453289e-01 -2.349375e-01
7.700000e-01 -2.356501e-01 -2.361640e-01
7.710000e-01 -2.290812e-01 -2.373908e-01
7.720000e-01 -2.315105e-01 -2.386181e-01
7.730000e-01 -2.560617e-01 -2.398457e-01
7.740000e-01 -2.451365e-01 -2.410736e-01
7.750000e-01 -2.355807e-01 -2.423020e-01
7.760000e-01 -2.309079e-01 -2.435307e-01
7.770000e-01 -2.607784e-01 -2.447598e-01
7.780000e-01 -2.524465e-01 -2.459892e-01
7.790000e-01 -2.550855e-01 -2.472190e-01
7.800000e-01 -2.529192e-01 -2.484492e-01
7.810000e-01 -2.305560e-01 -2.496798e-01
7.820000e-01 -2.440670e-01 -2.509107e-01
7.830000e-01 -2.533980e-01 -2.521420e-01
7.840000e-01 -2.574874e-01 -2.533736e-01
7.850000e-01 -2.474295e-01 -2.546056e-01
7.860000e-01 -2.575104e-01 -2.558380e-01
7.870000e-01 -2.626180e-01 -2.570707e-01
7.880000e-01 -2.510473e-01 -2.583037e-01
7.890000e-01 -2.651892e-01 -2.595372e-01
7.900000e-01 -2.668639e-01 -2.607710e-01
7.910000e-01 -2.613791e-01 -2.620051e-01
7.920000e-01 -2.570631e-01 -2.632396e-01
7.930000e-01 -2.580154e-01 -2.644744e-01
7.940000e-01 -2.607509e-01 -2.657096e-01
7.950000e-01 -2.546855e-01 -2.669451e-01
7.960000e-01 -2.595916e-01 -2.681810e-01
7.970000e-01 -2.876720e-01 -2.694173e-01
7.980000e-01 -2.735621e-01 -2.706538e-01
7.990000e-01 -2.766495e-01 -2.718907e-01
8.000000e-01 -2.655717e-01 -2.731280e-01
8.010000e-01 -2.834935e-01 -2.743656e-01
8.020000e-01 -2.912175e-01 -2.756035e-01
8.030000e-01 -2.893036e-01 -2.768418e-01
8.040000e-01 -2.677494e-01 -2.780804e-01
8.050000e-01 -2.828291e-01 -2.793193e-01
8.060000e-01 -2.703587e-01 -2.805586e-01
8.070000e-01 -2.856651e-01 -2.817982e-01
8.080000e-01 -2.849981e-01 -2.830381e-01
8.090000e-01 -2.904906e-01 -2.842784e-01
8.100000e-01 -2.799991e-01 -2.855190e-01
8.110000e-01 -2.739707e-01 -2.867599e-01
8.120000e-01 -2.895919e-01 -2.880011e-01
8.130000e-01 -2.820024e-01 -2.892427e-01
8.140000e-01 -2.784289e-01 -2.904846e-01
8.150000e-01 -2.972963e-01 -2.917268e-01
8.160000e-01 -2.808370e-01 -2.929693e-01
8.170000e-01 -2.925605e-01 -2.942122e-01
8.180000e-01 -2.975658e-01 -2.954553e-01
8.190000e-01 -2.936273e-01 -2.966988e-01
8.200000e-01 -3.048693e-01 -2.979426e-01
8.210000e-01 -3.010158e-01 -2.991867e-01
8.220000e-01 -2.938148e-01 -3.004311e-01
8.230000e-01 -2.916595e-01 -3.016758e-01
8.240000e-01 -2.873498e-01 -3.029209e-01
8.250000e-01 -3.075252e-01 -3.041662e-01
8.260000e-01 -2.917954e-01 -3.054119e-01
8.270000e-01 -3.175276e-01 -3.066578e-01
8.280000e-01 -3.000584e-01 -3.079041e-01
8.290000e-01 -3.032436e-01 -3.091506e-01
8.300000e-01 -3.237896e-01 -3.103975e-01
8.310000e-01 -3.108036e-01 -3.116446e-01
8.320000e-01 -3.223393e-01 -3.128921e-01
8.330000e-01 -3.130228e-01 -3.141398e-01
8.340000e-01 -3.167085e-01 -3.153878e-01
8.350000e-01 -3.071145e-01 -3.166362e-01
8.360000e-01 -3.006407e-01 -3.178848e-01
8.370000e-01 -3.273348e-01 -3.191337e-01
8.380000e-01 -3.280757e-01 -3.203829e-01
8.390000e-01 -3.227334e-01 -3.216324e-01
8.400000e-01 -3.048421e-01 -3.228822e-01
8.410000e-01 -3.351870e-01 -3.241322e-01
8.420000e-01 -3.247480e-01 -3.253825e-01
8.430000e-01 -3.230330e-01 -3.266332e-01
8.440000e-01 -3.299537e-01 -3.278840e-01
8.450000e-01 -3.455217e-01 -3.291352e-01
8.460000e-01 -3.476862e-01 -3.303867e-01
8.470000e-01 -3.157991e-01 -3.316384e-01
8.480000e-01 -3.255595e-01 -3.328904e-01
8.490000e-01 -3.372744e-01 -3.341427e-01
8.500000e-01 -3.313706e-01 -3.353952e-01
8.510000e-01 -3.335629e-01 -3.366480e-01
8.520000e-01 -3.442806e-01 -3.379011e-01
8.530000e-01 -3.303728e-01 -3.391544e-01
8.540000e-01 -3.375747e-01 -3.404080e-01
8.550000e-01 -3.497434e-01 -3.416619e-01
8.560000e-01 -3.448444e-01 -3.429160e-01
8.570000e-01 -3.481690e-01 -3.441704e-01
8.580000e-01 -3.576361e-01 -3.454250e-01
8.590000e-01 -3.534125e-01 -3.466799e-01
8.600000e-01 -3.218841e-01 -3.479351e-01
8.610000e-01 -3.450287e-01 -3.491905e-01
8.620000e-01 -3.449434e-01 -3.504461e-01
8.630000e-01 -3.436876e-01 -3.517021e-01
8.640000e-01 -3.499105e-01 -3.529582e-01
8.650000e-01 -3.498198e-01 -3.542146e-01
8.660000e-01 -3.532689e-01 -3.554713e-01
8.670000e-01 -3.640602e-01 -3.567282e-01
8.680000e-01 -3.527196e-01 -3.579853e-01
8.690000e-01 -3.720716e-01 -3.592427e-01
8.700000e-01 -3.511769e-01 -3.605003e-01
8.710000e-01 -3.645715e-01 -3.617581e-01
8.720000e-01 -3.564046e-01 -3.630162e-01
8.730000e-01 -3.791190e-01 -3.642745e-01
8.740000e-01 -3.589073e-01 -3.655331e-01
8.750000e-01 -3.592029e-01 -3.667919e-01
8.760000e-01 -3.807798e-01 -3.680509e-01
8.770000e-01 -3.451320e-01 -3.693101e-01
8.780000e-01 -3.837657e-01 -3.705696e-01
8.790000e-01 -3.686927e-01 -3.718293e-01
8.800000e-01 -3.684605e-01 -3.730892e-01
8.810000e-01 -3.837369e-01 -3.743494e-01
8.820000e-01 -3.857147e-01 -3.756097e-01
8.830000e-01 -3.882890e-01 -3.768703e-01
8.840000e-01 -3.750855e-01 -3.781311e-01
8.850000e-01 -3.714894e-01 -3.793921e-01
8.860000e-01 -3.712210e-01 -3.806533e-01
8.870000e-01 -3.744528e-01 -3.819147e-01
8.880000e-01 -3.869190e-01 -3.831764e-01
8.890000e-01 -4.103208e-01 -3.844382e-01
8.900000e-01 -3.812669e-01 -3.857003e-01
8.910000e-01 -3.815899e-01 -3.869625e-01
8.920000e-01 -3.907263e-01 -3.882250e-01
8.930000e-01 -3.970003e-01 -3.894877e-01
8.940000e-01 -4.085107e-01 -3.907505e-01
8.950000e-01 -3.883742e-01 -3.920136e-01
8.960000e-01 -3.923551e-01 -3.932768e-01
8.970000e-01 -3.889011e-01 -3.945403e-01
8.980000e-01 -3.824368e-01 -3.958039e-01
8.990000e-01 -3.822553e-01 -3.970678e-01
9.000000e-01 -3.902772e-01 -3.983318e-01
9.010000e-01 -4.030161e-01 -3.995960e-01
9.020000e-01 -3.999099e-01 -4.008604e-01
9.030000e-01 -3.903383e-01 -4.021250e-01
9.040000e-01 -3.991292e-01 -4.033898e-01
9.050000e-01 -4.001194e-01 -4.046547e-01
9.060000e-01 -4.061028e-01 -4.059199e-01
9.070000e-01 -4.065373e-01 -4.071852e-01
9.080000e-01 -4.286406e-01 -4.084506e-01
9.090000e-01 -4.264723e-01 -4.097163e-01
9.100000e-01 -4.178289e-01 -4.109821e-01
9.110000e-01 -4.224658e-01 -4.122481e-01
9.120000e-01 -4.164642e-01 -4.135143e-01
9.130000e-01 -4.145723e-01 -4.147806e-01
9.140000e-01 -4.228620e-01 -4.160471e-01
9.150000e-01 -4.190336e-01 -4.173138e-01
9.160000e-01 -4.202130e-01 -4.185806e-01
9.170000e-01 -4.134692e-01 -4.198476e-01
9.180000e-01 -4.245064e-01 -4.211148e-01
9.190000e-01 -4.185214e-01 -4.223821e-01
9.200000e-01 -4.161236e-01 -4.236495e-01
9.210000e-01 -4.406805e-01 -4.249171e-01
9.220000e-01 -4.425431e-01 -4.261849e-01
9.230000e-01 -4.281957e-01 -4.274528e-01
9.240000e-01 -4.424398e-01 -4.287209e-01
9.250000e-01 -4.277159e-01 -4.299891e-01
9.260000e-01 -4.387454e-01 -4.312574e-01
9.270000e-01 -4.234212e-01 -4.325259e-01
9.280000e-01 -4.281681e-01 -4.337946e-01
9.290000e-01 -4.259482e-01 -4.350634e-01
9.300000e-01 -4.344439e-01 -4.363323e-01
9.310000e-01 -4.420696e-01 -4.376013e-01
9.320000e-01 -4.349224e-01 -4.388705e-01
9.330000e-01 -4.293045e-01 -4.401398e-01
9.340000e-01 -4.505320e-01 -4.414093e-01
9.350000e-01 -4.341249e-01 -4.426788e-01
9.360000e-01 -4.343592e-01 -4.439485e-01
9.370000e-01 -4.596378e-01 -4.452183e-01
9.380000e-01 -4.676104e-01 -4.464883e-01
9.390000e-01 -4.424623e-01 -4.477584e-01
9.400000e-01 -4.313387e-01 -4.490285e-01
9.410000e-01 -4.520716e-01 -4.502988e-01
9.420000e-01 -4.653093e-01 -4.515693e-01
9.430000e-01 -4.569679e-01 -4.528398e-01
9.440000e-01 -4.525909e-01 -4.541104e-01
9.450000e-01 -4.660540e-01 -4.553812e-01
9.460000e-01 -4.451609e-01 -4.566521e-01
9.470000e-01 -4.567955e-01 -4.579230e-01
9.480000e-01 -4.673787e-01 -4.591941e-01
9.490000e-01 -4.640969e-01 -4.604653e-01
9.500000e-01 -4.545840e-01 -4.617365e-01
9.510000e-01 -4.584686e-01 -4.630079e-01
9.520000e-01 -4.680103e-01 -4.642794e-01
9.530000e-01 -4.663530e-01 -4.655510e-01
9.540000e-01 -4.596390e-01 -4.668226e-01
9.550000e-01 -4.562767e-01 -4.680944e-01
9.560000e-01 -4.646592e-01 -4.693662e-01
9.570000e-01 -4.685983e-01 -4.706381e-01
9.580000e-01 -4.890478e-01 -4.719102e-01
9.590000e-01 -4.716084e-01 -4.731823e-01
9.600000e-01 -4.770909e-01 -4.744544e-01
9.610000e-01 -4.733147e-01 -4.757267e-01
9.620000e-01 -5.019728e-01 -4.769990e-01
9.630000e-01 -4.932549e-01 -4.782714e-01
9.640000e-01 -4.889083e-01 -4.795439e-01
9.650000e-01 -4.848701e-01 -4.808165e-01
9.660000e-01 -4.749652e-01 -4.820891e-01
9.670000e-01 -4.919370e-01 -4.833618e-01
9.680000e-01 -4.917238e-01 -4.846346e-01
9.690000e-01 -4.912929e-01 -4.859074e-01
9.700000e-01 -4.911648e-01 -4.871803e-01
9.710000e-01 -5.057125e-01 -4.884533e-01
9.720000e-01 -4.920271e-01 -4.897263e-01
9.730000e-01 -5.022407e-01 -4.909994e-01
9.740000e-01 -5.062982e-01 -4.922725e-01
9.750000e-01 -4.996601e-01 -4.935457e-01
9.760000e-01 -4.811866e-01 -4.948189e-01
9.770000e-01 -5.048589e-01 -4.960922e-01
9.780000e-01 -4.934577e-01 -4.973655e-01
9.790000e-01 -5.228595e-01 -4.986389e-01
9.800000e-01 -5.158880e-01 -4.999123e-01
9.810000e-01 -4.917106e-01 -5.011857e-01
9.820000e-01 -5.147796e-01 -5.024592e-01
9.830000e-01 -4.951220e-01 -5.037328e-01
9.840000e-01 -4.967457e-01 -5.050064e-01
9.850000e-01 -5.053876e-01 -5.062800e-01
9.860000e-01 -5.141804e-01 -5.075536e-01
9.870000e-01 -5.209940e-01 -5.088273e-01
9.880000e-01 -5.089801e-01 -5.101010e-01
9.890000e-01 -4.954836e-01 -5.113747e-01
9.900000e-01 -5.232140e-01 -5.126484e-01
9.910000e-01 -5.416819e-01 -5.139222e-01
9.920000e-01 -5.171842e-01 -5.151960e-01
9.930000e-01 -5.148943e-01 -5.164698e-01
9.940000e-01 -5.188713e-01 -5.177436e-01
9.950000e-01 -5.092528e-01 -5.190174e-01
9.960000e-01 -5.215023e-01 -5.202913e-01
9.970000e-01 -5.007007e-01 -5.215651e-01
9.980000e-01 -5.061069e-01 -5.228390e-01
9.990000e-01 -5.272059e-01 -5.241129e-01
1.000000e+00 -5.249038e-01 -5.253867e-01
1.001000e+00 -5.210041e-01 -5.266606e-01
1.002000e+00 -5.393018e-01 -5.279345e-01
1.003000e+00 -5.184311e-01 -5.292084e-01
1.004000e+00 -5.317650e-01 -5.304822e-01
1.005000e+00 -5.324615e-01 -5.317561e-01
1.006000e+00 -5.280790e-01 -5.330300e-01
1.007000e+00 -5.361965e-01 -5.343038e-01
1.008000e+00 -5.333556e-01 -5.355776e-01
1.009000e+00 -5.252575e-01 -5.368515e-01
1.010000e+00 -5.373470e-01 -5.381253e-01
1.011000e+00 -5.216778e-01 -5.393991e-01
1.012000e+00 -5.394558e-01 -5.406728e-01
1.013000e+00 -5.622600e-01 -5.419466e-01
1.014000e+00 -5.525310e-01 -5.432203e-01
1.015000e+00 -5.433854e-01 -5.444940e-01
1.016000e+00 -5.505065e-01 -5.457676e-01
1.017000e+00 -5.362408e-01 -5.470413e-01
1.018000e+00 -5.611196e-01 -5.483149e-01
1.019000e+00 -5.481581e-01 -5.495884e-01
1.020000e+00 -5.717976e-01 -5.508620e-01
1.021000e+00 -5.446063e-01 -5.521355e-01
1.022000e+00 -5.558072e-01 -5.534089e-01
1.023000e+00 -5.547817e-01 -5.546823e-01
1.024000e+00 -5.405160e-01 -5.559557e-01
1.025000e+00 -5.479994e-01 -5.572290e-01
1.026000e+00 -5.585469e-01 -5.585023e-01
1.027000e+00 -5.642338e-01 -5.597755e-01
1.028000e+00 -5.600392e-01 -5.610487e-01
1.029000e+00 -5.590218e-01 -5.623218e-01
1.030000e+00 -5.767880e-01 -5.635948e-01
1.031000e+00 -5.767933e-01 -5.648678e-01
1.032000e+00 -5.575077e-01 -5.661407e-01
1.033000e+00 -5.445103e-01 -5.674136e-01
1.034000e+00 -5.613376e-01 -5.686864e-01
1.035000e+00 -5.546845e-01 -5.699591e-01
1.036000e+00 -5.812639e-01 -5.712318e-01
1.037000e+00 -5.683931e-01 -5.725044e-01
1.038000e+00 -5.794443e-01 -5.737769e-01
1.039000e+00 -5.457842e-01 -5.750494e-01
1.040000e+00 -5.874117e-01 -5.763217e-01
1.041000e+00 -5.775532e-01 -5.775940e-01
1.042000e+00 -5.726844e-01 -5.788662e-01
1.043000e+00 -5.779867e-01 -5.801383e-01
1.044000e+00 -5.889417e-01 -5.814104e-01
1.045000e+00 -5.809128e-01 -5.826823e-01
1.046000e+00 -5.911705e-01 -5.839542e-01
1.047000e+00 -5.815135e-01 -5.852259e-01
1.048000e+00 -5.872099e-01 -5.864976e-01
1.049000e+00 -5.922088e-01 -5.877692e-01
1.050000e+00 -5.858049e-01 -5.890406e-01
1.051000e+00 -5.996070e-01 -5.903120e-01
1.052000e+00 -5.847496e-01 -5.915832e-01
1.053000e+00 -5.859574e-01 -5.928544e-01
1.054000e+00 -5.926790e-01 -5.941255e-01
1.055000e+00 -5.844568e-01 -5.953964e-01
1.056000e+00 -6.004378e-01 -5.966672e-01
1.057000e+00 -6.224548e-01 -5.979379e-01
1.058000e+00 -6.066322e-01 -5.992085e-01
1.059000e+00 -6.233778e-01 -6.004790e-01
1.060000e+00 -6.029102e-01 -6.017494e-01
1.061000e+00 -5.952077e-01 -6.030196e-01
1.062000e+00 -5.964150e-01 -6.042897e-01
1.063000e+00 -6.112925e-01 -6.055597e-01
1.064000e+00 -6.153128e-01 -6.068295e-01
1.065000e+00 -6.121504e-01 -6.080993e-01
1.066000e+00 -6.157060e-01 -6.093689e-01
1.067000e+00 -6.149587e-01 -6.106383e-01
1.068000e+00 -6.200589e-01 -6.119076e-01
1.069000e+00 -6.244308e-01 -6.131768e-01
1.070000e+00 -6.108622e-01 -6.144458e-01
1.071000e+00 -6.262072e-01 -6.157147e-01
1.072000e+00 -6.188749e-01 -6.169835e-01
1.073000e+00 -6.158133e-01 -6.182521e-01
1.074000e+00 -6.151498e-01 -6.195205e-01
1.075000e+00 -6.149615e-01 -6.207888e-01
1.076000e+00 -6.057917e-01 -6.220569e-01
1.077000e+00 -6.302869e-01 -6.233249e-01
1.078000e+00 -6.103441e-01 -6.245927e-01
1.079000e+00 -6.164409e-01 -6.258604e-01
1.080000e+00 -6.341565e-01 -6.271279e-01
1.081000e+00 -6.308515e-01 -6.283952e-01
1.082000e+00 -6.217064e-01 -6.296623e-01
1.083000e+00 -6.425931e-01 -6.309293e-01
1.084000e+00 -6.505649e-01 -6.321961e-01
1.085000e+00 -6.479546e-01 -6.334628e-01
1.086000e+00 -6.369024e-01 -6.347292e-01
1.087000e+00 -6.268896e-01 -6.359955e-01
1.088000e+00 -6.342158e-01 -6.372616e-01
1.089000e+00 -6.433483e-01 -6.385275e-01
1.090000e+00 -6.371633e-01 -6.397933e-01
1.091000e+00 -6.532873e-01 -6.410588e-01
1.092000e+00 -6.443508e-01 -6.423242e-01
1.093000e+00 -6.391299e-01 -6.435893e-01
1.094000e+00 -6.436250e-01 -6.448543e-01
1.095000e+00 -6.560606e-01 -6.461191e-01
1.096000e+00 -6.456130e-01 -6.473836e-01
1.097000e+00 -6.572688e-01 -6.486480e-01
1.098000e+00 -6.501123e-01 -6.499122e-01
1.099000e+00 -6.544263e-01 -6.511761e-01
1.100000e+00 -6.464092e-01 -6.524399e-01
1.101000e+00 -6.505440e-01 -6.537034e-01
1.102000e+00 -6.550424e-01 -6.549667e-01
1.103000e+00 -6.514071e-01 -6.562298e-01
1.104000e+00 -6.533229e-01 -6.574927e-01
1.105000e+00 -6.469377e-01 -6.587554e-01
1.106000e+00 -6.516703e-01 -6.600179e-01
1.107000e+00 -6.673258e-01 -6.612801e-01
1.108000e+00 -6.606874e-01 -6.625421e-01
1.109000e+00 -6.626265e-01 -6.638039e-01
1.110000e+00 -6.705388e-01 -6.650654e-01
1.111000e+00 -6.573236e-01 -6.663268e-01
1.112000e+00 -6.802250e-01 -6.675878e-01
1.113000e+00 -6.700934e-01 -6.688487e-01
1.114000e+00 -6.798618e-01 -6.701093e-01
1.115000e+00 -6.729123e-01 -6.713696e-01
1.116000e+00 -6.769083e-01 -6.726298e-01
1.117000e+00 -6.704555e-01 -6.738896e-01
1.118000e+00 -6.725213e-01 -6.751493e-01
1.119000e+00 -6.706367e-01 -6.764086e-01
1.120000e+00 -6.846807e-01 -6.776677e-01
1.121000e+00 -6.766155e-01 -6.789266e-01
1.122000e+00 -6.692987e-01 -6.801852e-01
1.123000e+00 -6.925569e-01 -6.814436e-01
1.124000e+00 -6.904764e-01 -6.827017e-01
1.125000e+00 -6.783538e-01 -6.839595e-01
1.126000e+00 -6.981640e-01 -6.852170e-01
1.127000e+00 -6.831645e-01 -6.864743e-01
1.128000e+00 -6.958249e-01 -6.877313e-01
1.129000e+00 -6.994802e-01 -6.889881e-01
1.130000e+00 -6.857242e-01 -6.902445e-01
1.131000e+00 -6.854882e-01 -6.915007e-01
1.132000e+00 -6.840018e-01 -6.927566e-01
1.133000e+00 -6.899071e-01 -6.940123e-01
1.134000e+00 -6.929930e-01 -6.952676e-01
1.135000e+00 -6.729370e-01 -6.965227e-01
1.136000e+00 -6.830226e-01 -6.977774e-01
1.137000e+00 -7.030584e-01 -6.990319e-01
1.138000e+00 -6.919649e-01 -7.002861e-01
1.139000e+00 -6.913592e-01 -7.015400e-01
1.140000e+00 -7.066985e-01 -7.027936e-01
1.141000e+00 -7.003542e-01 -7.040469e-01
1.142000e+00 -7.101721e-01 -7.052998e-01
1.143000e+00 -7.002002e-01 -7.065525e-01
1.144000e+00 -7.019524e-01 -7.078049e-01
1.145000e+00 -7.216848e-01 -7.090570e-01
1.146000e+00 -6.926046e-01 -7.103087e-01
1.147000e+00 -6.885528e-01 -7.115601e-01
1.148000e+00 -7.248885e-01 -7.128113e-01
1.149000e+00 -7.156284e-01 -7.140621e-01
1.150000e+00 -7.000944e-01 -7.153125e-01
1.151000e+00 -7.160505e-01 -7.165627e-01
1.152000e+00 -7.397134e-01 -7.178125e-01
1.153000e+00 -7.225957e-01 -7.190620e-01
1.154000e+00 -7.106775e-01 -7.203112e-01
1.155000e+00 -7.379373e-01 -7.215600e-01
1.156000e+00 -7.338721e-01 -7.228086e-01
1.157000e+00 -7.229574e-01 -7.240567e-01
1.158000e+00 -7.189122e-01 -7.253045e-01
1.159000e+00 -7.321768e-01 -7.265520e-01
1.160000e+00 -7.137834e-01 -7.277992e-01
1.161000e+00 -7.276659e-01 -7.290460e-01
1.162000e+00 -7.362291e-01 -7.302924e-01
1.163000e+00 -7.320239e-01 -7.315385e-01
1.164000e+00 -7.276748e-01 -7.327843e-01
1.165000e+00 -7.184234e-01 -7.340296e-01
1.166000e+00 -7.276619e-01 -7.352747e-01
1.167000e+00 -7.560932e-01 -7.365193e-01
1.168000e+00 -7.226934e-01 -7.377636e-01
1.169000e+00 -7.549377e-01 -7.390076e-01
1.170000e+00 -7.554330e-01 -7.402512e-01
1.171000e+00 -7.347507e-01 -7.414944e-01
1.172000e+00 -7.459502e-01 -7.427372e-01
1.173000e+00 -7.350234e-01 -7.439796e-01
1.174000e+00 -7.518963e-01 -7.452217e-01
1.175000e+00 -7.363042e-01 -7.464634e-01
1.176000e+00 -7.430355e-01 -7.477047e-01
1.177000e+00 -7.542987e-01 -7.489457e-01
1.178000e+00 -7.606636e-01 -7.501862e-01
1.179000e+00 -7.316337e-01 -7.514264e-01
1.180000e+00 -7.435313e-01 -7.526662e-01
1.181000e+00 -7.655293e-01 -7.539055e-01
1.182000e+00 -7.456049e-01 -7.551445e-01
1.183000e+00 -7.633654e-01 -7.563831e-01
1.184000e+00 -7.465874e-01 -7.576213e-01
1.185000e+00 -7.601233e-01 -7.588591e-01
1.186000e+00 -7.531880e-01 -7.600965e-01
1.187000e+00 -7.771716e-01 -7.613334e-01
1.188000e+00 -7.620027e-01 -7.625700e-01
1.189000e+00 -7.377174e-01 -7.638062e-01
1.190000e+00 -7.683617e-01 -7.650419e-01
1.191000e+00 -7.611646e-01 -7.662772e-01
1.192000e+00 -7.643203e-01 -7.675121e-01
1.193000e+00 -7.652730e-01 -7.687466e-01
1.194000e+00 -7.738319e-01 -7.699807e-01
1.195000e+00 -7.728146e-01 -7.712143e-01
1.196000e+00 -7.710289e-01 -7.724475e-01
1.197000e+00 -7.668679e-01 -7.736803e-01
1.198000e+00 -7.777664e-01 -7.749126e-01
1.199000e+00 -7.834072e-01 -7.761446e-01
1.200000e+00 -7.726418e-01 -7.773760e-01
1.201000e+00 -7.855283e-01 -7.786071e-01
1.202000e+00 -7.633681e-01 -7.798376e-01
1.203000e+00 -7.708916e-01 -7.810678e-01
1.204000e+00 -7.611189e-01 -7.822975e-01
1.205000e+00 -7.863863e-01 -7.835267e-01
1.206000e+00 -7.885610e-01 -7.847555e-01
1.207000e+00 -7.773518e-01 -7.859839e-01
1.208000e+00 -7.791110e-01 -7.872118e-01
1.209000e+00 -7.917873e-01 -7.884392e-01
1.210000e+00 -7.803394e-01 -7.896662e-01
1.211000e+00 -7.825665e-01 -7.908927e-01
1.212000e+00 -7.994537e-01 -7.921187e-01
1.213000e+00 -7.900748e-01 -7.933443e-01
1.214000e+00 -7.800220e-01 -7.945694e-01
1.215000e+00 -7.988141e-01 -7.957941e-01
1.216000e+00 -7.943007e-01 -7.970182e-01
1.217000e+00 -8.055598e-01 -7.982419e-01
1.218000e+00 -8.046282e-01 -7.994651e-01
1.219000e+00 -7.937830e-01 -8.006878e-01
1.220000e+00 -8.032211e-01 -8.019101e-01
1.221000e+00 -8.272609e-01 -8.031318e-01
1.222000e+00 -8.039042e-01 -8.043531e-01
1.223000e+00 -8.172115e-01 -8.055738e-01
1.224000e+00 -8.288903e-01 -8.067941e-01
1.225000e+00 -8.006270e-01 -8.080139e-01
1.226000e+00 -8.142162e-01 -8.092332e-01
1.227000e+00 -8.103909e-01 -8.104520e-01
1.228000e+00 -8.065616e-01 -8.116702e-01
1.229000e+00 -8.126336e-01 -8.128880e-01
1.230000e+00 -8.120822e-01 -8.141053e-01
1.231000e+00 -8.020734e-01 -8.153220e-01
1.232000e+00 -8.201896e-01 -8.165383e-01
1.233000e+00 -8.056243e-01 -8.177540e-01
1.234000e+00 -8.317884e-01 -8.189692e-01
1.235000e+00 -8.072265e-01 -8.201839e-01
1.236000e+00 -8.377148e-01 -8.213981e-01
1.237000e+00 -8.155075e-01 -8.226117e-01
1.238000e+00 -8.450186e-01 -8.238248e-01
1.239000e+00 -8.315134e-01 -8.250374e-01
1.240000e+00 -8.269614e-01 -8.262495e-01
1.241000e+00 -8.214730e-01 -8.274610e-01
1.242000e+00 -8.399244e-01 -8.286720e-01
1.243000e+00 -8.310189e-01 -8.298824e-01
1.244000e+00 -8.324067e-01 -8.310924e-01
1.245000e+00 -8.245048e-01 -8.323017e-01
1.246000e+00 -8.260555e-01 -8.335105e-01
1.247000e+00 -8.234604e-01 -8.347188e-01
1.248000e+00 -8.295601e-01 -8.359265e-01
1.249000e+00 -8.454348e-01 -8.371337e-01
1.250000e+00 -8.379458e-01 -8.383403e-01
1.251000e+00 -8.364710e-01 -8.395464e-01
1.252000e+00 -8.389178e-01 -8.407519e-01
1.253000e+00 -8.465637e-01 -8.419568e-01
1.254000e+00 -8.509211e-01 -8.431612e-01
1.255000e+00 -8.382366e-01 -8.443650e-01
1.256000e+00 -8.666800e-01 -8.455682e-01
1.257000e+00 -8.449037e-01 -8.467709e-01
1.258000e+00 -8.290082e-01 -8.479730e-01
1.259000e+00 -8.517579e-01 -8.491745e-01
1.260000e+00 -8.338192e-01 -8.503754e-01
1.261000e+00 -8.296951e-01 -8.515758e-01
1.262000e+00 -8.516120e-01 -8.527755e-01
1.263000e+00 -8.341233e-01 -8.539747e-01
1.264000e+00 -8.669360e-01 -8.551733e-01
1.265000e+00 -8.301425e-01 -8.563713e-01
1.266000e+00 -8.631579e-01 -8.575688e-01
1.267000e+00 -8.495588e-01 -8.587656e-01
1.268000e+00 -8.416413e-01 -8.599618e-01
1.269000e+00 -8.728070e-01 -8.611574e-01
1.270000e+00 -8.470720e-01 -8.623524e-01
1.271000e+00 -8.636331e-01 -8.635468e-01
1.272000e+00 -8.689996e-01 -8.647407e-01
1.273000e+00 -8.628189e-01 -8.659339e-01
1.274000e+00 -8.575688e-01 -8.671264e-01
1.275000e+00 -8.715719e-01 -8.683184e-01
1.276000e+00 -8.605442e-01 -8.695098e-01
1.277000e+00 -8.748770e-01 -8.707005e-01
1.278000e+00 -8.662025e-01 -8.718906e-01
1.279000e+00 -8.737701e-01 -8.730801e-01
1.280000e+00 -8.759287e-01 -8.742690e-01
1.281000e+00 -8.559147e-01 -8.754572e-01
1.282000e+00 -8.825547e-01 -8.766448e-01
1.283000e+00 -8.589466e-01 -8.778318e-01
1.284000e+00 -8.747770e-01 -8.790182e-01
1.285000e+00 -8.830727e-01 -8.802039e-01
1.286000e+00 -9.005754e-01 -8.813889e-01
1.287000e+00 -8.857435e-01 -8.825733e-01
1.288000e+00 -8.845412e-01 -8.837571e-01
1.289000e+00 -8.854768e-01 -8.849403e-01
1.290000e+00 -8.911058e-01 -8.861227e-01
1.291000e+00 -8.748944e-01 -8.873046e-01
1.292000e+00 -8.820768e-01 -8.884857e-01
1.293000e+00 -8.843302e-01 -8.896663e-01
1.294000e+00 -8.824939e-01 -8.908461e-01
1.295000e+00 -9.019603e-01 -8.920253e-01
1.296000e+00 -8.912313e-01 -8.932038e-01
1.297000e+00 -8.825909e-01 -8.943817e-01
1.298000e+00 -8.924328e-01 -8.955589e-01
1.299000e+00 -8.940010e-01 -8.967354e-01
1.300000e+00 -8.980082e-01 -8.979113e-01
1.301000e+00 -8.867912e-01 -8.990865e-01
1.302000e+00 -8.880358e-01 -9.002610e-01
1.303000e+00 -9.036998e-01 -9.014348e-01
1.304000e+00 -8.905991e-01 -9.026080e-01
1.305000e+00 -9.081236e-01 -9.037804e-01
1.306000e+00 -9.102271e-01 -9.049522e-01
1.307000e+00 -9.067306e-01 -9.061233e-01
1.308000e+00 -9.047608e-01 -9.072937e-01
1.309000e+00 -9.245613e-01 -9.084634e-01
1.310000e+00 -9.034529e-01 -9.096324e-01
1.311000e+00 -9.182323e-01 -9.108007e-01
1.312000e+00 -9.037445e-01 -9.119683e-01
1.313000e+00 -9.276448e-01 -9.131352e-01
1.314000e+00 -9.019634e-01 -9.143013e-01
1.315000e+00 -9.296070e-01 -9.154668e-01
1.316000e+00 -9.096158e-01 -9.166316e-01
1.317000e+00 -9.025665e-01 -9.177957e-01
1.318000e+00 -9.289328e-01 -9.189590e-01
1.319000e+00 -9.307453e-01 -9.201216e-01
1.320000e+00 -9.179613e-01 -9.212835e-01
1.321000e+00 -9.315895e-01 -9.224447e-01
1.322000e+00 -9.279330e-01 -9.236052e-01
1.323000e+00 -9.274790e-01 -9.247649e-01
1.324000e+00 -9.242031e-01 -9.259239e-01
1.325000e+00 -9.231928e-01 -9.270822e-01
1.326000e+00 -9.226479e-01 -9.282397e-01
1.327000e+00 -9.474985e-01 -9.293965e-01
1.328000e+00 -9.341925e-01 -9.305526e-01
1.329000e+00 -9.289315e-01 -9.317079e-01
1.330000e+00 -9.371666e-01 -9.328625e-01
1.331000e+00 -9.315009e-01 -9.340163e-01
1.332000e+00 -9.289238e-01 -9.351694e-01
1.333000e+00 -9.557321e-01 -9.363217e-01
1.334000e+00 -9.519528e-01 -9.374733e-01
1.335000e+00 -9.600877e-01 -9.386241e-01
1.336000e+00 -9.269865e-01 -9.397742e-01
1.337000e+00 -9.450788e-01 -9.409235e-01
1.338000e+00 -9.326444e-01 -9.420720e-01
1.339000e+00 -9.327401e-01 -9.432198e-01
1.340000e+00 -9.362564e-01 -9.443668e-01
1.341000e+00 -9.468916e-01 -9.455131e-01
1.342000e+00 -9.441320e-01 -9.466586e-01
1.343000e+00 -9.490749e-01 -9.478033e-01
1.344000e+00 -9.434142e-01 -9.489472e-01
1.345000e+00 -9.352395e-01 -9.500903e-01
1.346000e+00 -9.591565e-01 -9.512327e-01
1.347000e+00 -9.562550e-01 -9.523743e-01
1.348000e+00 -9.534580e-01 -9.535151e-01
1.349000e+00 -9.308187e-01 -9.546551e-01
1.350000e+00 -9.562242e-01 -9.557943e-01
1.351000e+00 -9.630658e-01 -9.569328e-01
1.352000e+00 -9.355270e-01 -9.580704e-01
1.353000e+00 -9.668457e-01 -9.592072e-01
1.354000e+00 -9.463107e-01 -9.603433e-01
1.355000e+00 -9.680807e-01 -9.614785e-01
1.356000e+00 -9.685241e-01 -9.626129e-01
1.357000e+00 -9.624365e-01 -9.637466e-01
1.358000e+00 -9.590377e-01 -9.648794e-01
1.359000e+00 -9.806684e-01 -9.660114e-01
1.360000e+00 -9.686104e-01 -9.671426e-01
1.361000e+00 -9.715403e-01 -9.682730e-01
1.362000e+00 -9.904830e-01 -9.694026e-01
1.363000e+00 -9.609366e-01 -9.705313e-01
1.364000e+00 -9.666579e-01 -9.716592e-01
1.365000e+00 -9.390850e-01 -9.727863e-01
1.366000e+00 -9.473298e-01 -9.739126e-01
1.367000e+00 -9.716459e-01 -9.750380e-01
1.368000e+00 -9.699553e-01 -9.761626e-01
1.369000e+00 -9.747480e-01 -9.772864e-01
1.370000e+00 -9.949606e-01 -9.784094e-01
1.371000e+00 -9.622563e-01 -9.795315e-01
1.372000e+00 -9.968703e-01 -9.806527e-01
1.373000e+00 -9.789830e-01 -9.817731e-01
1.374000e+00 -9.827560e-01 -9.828927e-01
1.375000e+00 -9.689252e-01 -9.840114e-01
1.376000e+00 -9.993670e-01 -9.851293e-01
1.377000e+00 -9.803808e-01 -9.862464e-01
1.378000e+00 -9.993400e-01 -9.873625e-01
1.379000e+00 -9.897712e-01 -9.884778e-01
1.380000e+00 -9.925203e-01 -9.895923e-01
1.381000e+00 -9.927326e-01 -9.907059e-01
1.382000e+00 -9.982549e-01 -9.918186e-01
1.383000e+00 -9.979642e-01 -9.929305e-01
1.384000e+00 -1.006576e+00 -9.940415e-01
1.385000e+00 -9.992142e-01 -9.951516e-01
1.386000e+00 -9.920929e-01 -9.962609e-01
1.387000e+00 -1.004720e+00 -9.973693e-01
1.388000e+00 -9.989604e-01 -9.984768e-01
1.389000e+00 -9.867803e-01 -9.995834e-01
1.390000e+00 -9.900423e-01 -1.000689e+00
1.391000e+00 -1.004918e+00 -1.001794e+00
1.392000e+00 -1.002240e+00 -1.002898e+00
1.393000e+00 -9.995574e-01 -1.004001e+00
1.394000e+00 -1.008694e+00 -1.005103e+00
1.395000e+00 -1.020186e+00 -1.006205e+00
1.396000e+00 -1.013080e+00 -1.007305e+00
1.397000e+00 -1.006791e+00 -1.008404e+00
1.398000e+00 -1.009853e+00 -1.009503e+00
1.399000e+00 -1.005659e+00 -1.010601e+00
1.400000e+00 -1.030124e+00 -1.011698e+00
1.401000e+00 -1.016300e+00 -1.012793e+00
1.402000e+00 -1.027735e+00 -1.013888e+00
1.403000e+00 -1.006088e+00 -1.014983e+00
1.404000e+00 -1.002550e+00 -1.016076e+00
1.405000e+00 -1.018989e+00 -1.017168e+00
1.406000e+00 -1.003281e+00 -1.018259e+00
1.407000e+00 -1.005395e+00 -1.019350e+00
1.408000e+00 -1.009895e+00 -1.020439e+00
1.409000e+00 -1.019639e+00 -1.021528e+00
1.410000e+00 -1.028385e+00 -1.022615e+00
1.411000e+00 -1.026617e+00 -1.023702e+00
1.412000e+00 -1.034282e+00 -1.024788e+00
1.413000e+00 -1.023661e+00 -1.025873e+00
1.414000e+00 -1.011157e+00 -1.026957e+00
1.415000e+00 -1.037877e+00 -1.028040e+00
1.416000e+00 -1.030501e+00 -1.029122e+00
1.417000e+00 -1.022133e+00 -1.030203e+00
1.418000e+00 -1.023212e+00 -1.031283e+00
1.419000e+00 -1.037842e+00 -1.032362e+00
1.420000e+00 -1.038046e+00 -1.033440e+00
1.421000e+00 -1.030420e+00 -1.034518e+00
1.422000e+00 -1.017090e+00 -1.035594e+00
1.423000e+00 -1.014340e+00 -1.036669e+00
1.424000e+00 -1.041214e+00 -1.037744e+00
1.425000e+00 -1.023050e+00 -1.038817e+00
1.426000e+00 -1.024322e+00 -1.039890e+00
1.427000e+00 -1.037494e+00 -1.040961e+00
1.428000e+00 -1.026855e+00 -1.042032e+00
1.429000e+00 -1.050614e+00 -1.043102e+00
1.430000e+00 -1.042906e+00 -1.044170e+00
1.431000e+00 -1.029387e+00 -1.045238e+00
1.432000e+00 -1.045401e+00 -1.046305e+00
1.433000e+00 -1.035350e+00 -1.047370e+00
1.434000e+00 -1.032113e+00 -1.048435e+00
1.435000e+00 -1.048454e+00 -1.049499e+00
1.436000e+00 -1.040491e+00 -1.050562e+00
1.437000e+00 -1.059863e+00 -1.051623e+00
1.438000e+00 -1.050573e+00 -1.052684e+00
1.439000e+00 -1.064358e+00 -1.053744e+00
1.440000e+00 -1.057945e+00 -1.054803e+00
1.441000e+00 -1.060178e+00 -1.055861e+00
1.442000e+00 -1.052074e+00 -1.056917e+00
1.443000e+00 -1.040558e+00 -1.057973e+00
1.444000e+00 -1.042897e+00 -1.059028e+00
1.445000e+00 -1.057941e+00 -1.060082e+00
1.446000e+00 -1.059324e+00 -1.061135e+00
1.447000e+00 -1.043589e+00 -1.062186e+00
1.448000e+00 -1.064039e+00 -1.063237e+00
1.449000e+00 -1.053087e+00 -1.064287e+00
1.450000e+00 -1.055064e+00 -1.065336e+00
1.451000e+00 -1.075129e+00 -1.066384e+00
1.452000e+00 -1.064778e+00 -1.067430e+00
1.453000e+00 -1.076315e+00 -1.068476e+00
1.454000e+00 -1.078355e+00 -1.069521e+00
1.455000e+00 -1.074625e+00 -1.070564e+00
1.456000e+00 -1.068798e+00 -1.071607e+00
1.457000e+00 -1.067777e+00 -1.072649e+00
1.458000e+00 -1.070006e+00 -1.073689e+00
1.459000e+00 -1.078903e+00 -1.074729e+00
1.460000e+00 -1.074917e+00 -1.075767e+00
1.461000e+00 -1.067919e+00 -1.076805e+00
1.462000e+00 -1.071931e+00 -1.077841e+00
1.463000e+00 -1.084291e+00 -1.078876e+00
1.464000e+00 -1.069128e+00 -1.079911e+00
1.465000e+00 -1.074570e+00 -1.080944e+00
1.466000e+00 -1.087498e+00 -1.081976e+00
1.467000e+00 -1.077535e+00 -1.083007e+00
1.468000e+00 -1.075062e+00 -1.084038e+00
1.469000e+00 -1.084022e+00 -1.085067e+00
1.470000e+00 -1.091921e+00 -1.086095e+00
1.471000e+00 -1.088580e+00 -1.087122e+00
1.472000e+00 -1.069619e+00 -1.088148e+00
1.473000e+00 -1.092653e+00 -1.089172e+00
1.474000e+00 -1.077318e+00 -1.090196e+00
1.475000e+00 -1.090888e+00 -1.091219e+00
1.476000e+00 -1.087723e+00 -1.092241e+00
1.477000e+00 -1.077065e+00 -1.093261e+00
1.478000e+00 -1.092794e+00 -1.094281e+00
1.479000e+00 -1.080264e+00 -1.095299e+00
1.480000e+00 -1.081140e+00 -1.096316e+00
1.481000e+00 -1.091733e+00 -1.097333e+00
1.482000e+00 -1.095855e+00 -1.098348e+00
1.483000e+00 -1.097274e+00 -1.099362e+00
1.484000e+00 -1.097168e+00 -1.100375e+00
1.485000e+00 -1.105061e+00 -1.101387e+00
1.486000e+00 -1.119361e+00 -1.102398e+00
1.487000e+00 -1.108942e+00 -1.103407e+00
1.488000e+00 -1.108679e+00 -1.104416e+00
1.489000e+00 -1.110593e+00 -1.105424e+00
1.490000e+00 -1.116666e+00 -1.106430e+00
1.491000e+00 -1.122833e+00 -1.107435e+00
1.492000e+00 -1.126381e+00 -1.108440e+00
1.493000e+00 -1.119105e+00 -1.109443e+00
1.494000e+00 -1.114224e+00 -1.110445e+00
1.495000e+00 -1.096347e+00 -1.111446e+00
1.496000e+00 -1.118794e+00 -1.112446e+00
1.497000e+00 -1.111299e+00 -1.113444e+00
1.498000e+00 -1.113943e+00 -1.114442e+00
1.499000e+00 -1.103089e+00 -1.115438e+00
1.500000e+00 -1.115591e+00 -1.116434e+00
1.501000e+00 -1.117417e+00 -1.117428e+00
1.502000e+00 -1.127407e+00 -1.118421e+00
1.503000e+00 -1.114096e+00 -1.119413e+00
1.504000e+00 -1.120807e+00 -1.120404e+00
1.505000e+00 -1.121952e+00 -1.121393e+00
1.506000e+00 -1.123915e+00 -1.122382e+00
1.507000e+00 -1.131825e+00 -1.123369e+00
1.508000e+00 -1.114217e+00 -1.124356e+00
1.509000e+00 -1.126209e+00 -1.125341e+00
1.510000e+00 -1.138961e+00 -1.126325e+00
1.511000e+00 -1.121132e+00 -1.127308e+00
1.512000e+00 -1.128068e+00 -1.128290e+00
1.513000e+00 -1.128717e+00 -1.129270e+00
1.514000e+00 -1.125905e+00 -1.130250e+00
1.515000e+00 -1.142658e+00 -1.131228e+00
1.516000e+00 -1.118718e+00 -1.132205e+00
1.517000e+00 -1.156467e+00 -1.133181e+00
1.518000e+00 -1.144068e+00 -1.134156e+00
1.519000e+00 -1.130611e+00 -1.135130e+00
1.520000e+00 -1.146295e+00 -1.136102e+00
1.521000e+00 -1.137055e+00 -1.137074e+00
1.522000e+00 -1.146798e+00 -1.138044e+00
1.523000e+00 -1.147642e+00 -1.139013e+00
1.524000e+00 -1.150763e+00 -1.139981e+00
1.525000e+00 -1.137531e+00 -1.140947e+00
1.526000e+00 -1.136783e+00 -1.141913e+00
1.527000e+00 -1.129414e+00 -1.142877e+00
1.528000e+00 -1.147225e+00 -1.143840e+00
1.529000e+00 -1.152286e+00 -1.144802e+00
1.530000e+00 -1.164319e+00 -1.145763e+00
1.531000e+00 -1.153466e+00 -1.146723e+00
1.532000e+00 -1.130634e+00 -1.147681e+00
1.533000e+00 -1.156906e+00 -1.148639e+00
1.534000e+00 -1.142718e+00 -1.149595e+00
1.535000e+00 -1.147234e+00 -1.150550e+00
1.536000e+00 -1.147915e+00 -1.151503e+00
1.537000e+00 -1.158981e+00 -1.152456e+00
1.538000e+00 -1.151394e+00 -1.153407e+00
1.539000e+00 -1.153477e+00 -1.154357e+00
1.540000e+00 -1.164438e+00 -1.155306e+00
1.541000e+00 -1.162112e+00 -1.156254e+00
1.542000e+00 -1.162781e+00 -1.157201e+00
1.543000e+00 -1.163303e+00 -1.158146e+00
1.544000e+00 -1.170985e+00 -1.159090e+00
1.545000e+00 -1.156095e+00 -1.160033e+00
1.546000e+00 -1.151009e+00 -1.160975e+00
1.547000e+00 -1.184582e+00 -1.161915e+00
1.548000e+00 -1.181957e+00 -1.162854e+00
1.549000e+00 -1.156187e+00 -1.163792e+00
1.550000e+00 -1.159231e+00 -1.164729e+00
1.551000e+00 -1.164256e+00 -1.165665e+00
1.552000e+00 -1.169453e+00 -1.166599e+00
1.553000e+00 -1.164274e+00 -1.167532e+00
1.554000e+00 -1.167493e+00 -1.168464e+00
1.555000e+00 -1.180591e+00 -1.169395e+00
1.556000e+00 -1.173510e+00 -1.170325e+00
1.557000e+00 -1.185861e+00 -1.171253e+00
1.558000e+00 -1.165411e+00 -1.172180e+00
1.559000e+00 -1.154080e+00 -1.173106e+00
1.560000e+00 -1.190199e+00 -1.174030e+00
1.561000e+00 -1.180803e+00 -1.174953e+00
1.562000e+00 -1.175493e+00 -1.175876e+00
1.563000e+00 -1.186635e+00 -1.176796e+00
1.564000e+00 -1.187648e+00 -1.177716e+00
1.565000e+00 -1.175175e+00 -1.178634e+00
1.566000e+00 -1.184554e+00 -1.179551e+00
1.567000e+00 -1.188441e+00 -1.180467e+00
1.568000e+00 -1.178351e+00 -1.181382e+00
1.569000e+00 -1.184233e+00 -1.182295e+00
1.570000e+00 -1.169519e+00 -1.183207e+00
1.571000e+00 -1.165737e+00 -1.184118e+00
1.572000e+00 -1.186101e+00 -1.185028e+00
1.573000e+00 -1.186607e+00 -1.185936e+00
1.574000e+00 -1.179069e+00 -1.186843e+00
1.575000e+00 -1.185366e+00 -1.187749e+00
1.576000e+00 -1.206832e+00 -1.188653e+00
1.577000e+00 -1.181354e+00 -1.189557e+00
1.578000e+00 -1.188879e+00 -1.190459e+00
1.579000e+00 -1.185958e+00 -1.191359e+00
1.580000e+00 -1.200951e+00 -1.192259e+00
1.581000e+00 -1.204240e+00 -1.193157e+00
1.582000e+00 -1.182490e+00 -1.194054e+00
1.583000e+00 -1.187989e+00 -1.194950e+00
1.584000e+00 -1.196387e+00 -1.195844e+00
1.585000e+00 -1.197834e+00 -1.196737e+00
1.586000e+00 -1.199424e+00 -1.197629e+00
1.587000e+00 -1.183642e+00 -1.198519e+00
1.588000e+00 -1.203736e+00 -1.199408e+00
1.589000e+00 -1.198565e+00 -1.200296e+00
1.590000e+00 -1.200487e+00 -1.201183e+00
1.591000e+00 -1.193496e+00 -1.202068e+00
1.592000e+00 -1.207877e+00 -1.202952e+00
1.593000e+00 -1.206891e+00 -1.203835e+00
1.594000e+00 -1.218836e+00 -1.204716e+00
1.595000e+00 -1.200232e+00 -1.205597e+00
1.596000e+00 -1.200634e+00 -1.206475e+00
1.597000e+00 -1.210604e+00 -1.207353e+00
1.598000e+00 -1.213089e+00 -1.208229e+00
1.599000e+00 -1.194647e+00 -1.209104e+00
1.600000e+00 -1.208842e+00 -1.209978e+00
1.601000e+00 -1.198087e+00 -1.210850e+00
1.602000e+00 -1.194835e+00 -1.211721e+00
1.603000e+00 -1.205719e+00 -1.212591e+00
1.604000e+00 -1.209953e+00 -1.213459e+00
1.605000e+00 -1.225559e+00 -1.214326e+00
1.606000e+00 -1.219814e+00 -1.215192e+00
1.607000e+00 -1.212387e+00 -1.216056e+00
1.608000e+00 -1.211806e+00 -1.216919e+00
1.609000e+00 -1.223707e+00 -1.217781e+00
1.610000e+00 -1.233684e+00 -1.218642e+00
1.611000e+00 -1.216123e+00 -1.219501e+00
1.612000e+00 -1.228219e+00 -1.220359e+00
1.613000e+00 -1.204009e+00 -1.221215e+00
1.614000e+00 -1.216770e+00 -1.222070e+00
1.615000e+00 -1.222623e+00 -1.222924e+00
1.616000e+00 -1.229468e+00 -1.223776e+00
1.617000e+00 -1.224353e+00 -1.224628e+00
1.618000e+00 -1.225119e+00 -1.225477e+00
1.619000e+00 -1.216831e+00 -1.226326e+00
1.620000e+00 -1.214566e+00 -1.227173e+00
1.621000e+00 -1.204454e+00 -1.228019e+00
1.622000e+00 -1.218826e+00 -1.228863e+00
1.623000e+00 -1.236270e+00 -1.229706e+00
1.624000e+00 -1.242285e+00 -1.230548e+00
1.625000e+00 -1.223868e+00 -1.231388e+00
1.626000e+00 -1.223544e+00 -1.232227e+00
1.627000e+00 -1.236342e+00 -1.233065e+00
1.628000e+00 -1.227253e+00 -1.233901e+00
1.629000e+00 -1.233380e+00 -1.234736e+00
1.630000e+00 -1.250194e+00 -1.235570e+00
1.631000e+00 -1.237009e+00 -1.236402e+00
1.632000e+00 -1.242296e+00 -1.237233e+00
1.633000e+00 -1.229542e+00 -1.238063e+00
1.634000e+00 -1.242791e+00 -1.238891e+00
1.635000e+00 -1.237483e+00 -1.239717e+00
1.636000e+00 -1.244872e+00 -1.240543e+00
1.637000e+00 -1.250702e+00 -1.241367e+00
1.638000e+00 -1.240120e+00 -1.242190e+00
1.639000e+00 -1.259066e+00 -1.243011e+00
1.640000e+00 -1.254922e+00 -1.243831e+00
1.641000e+00 -1.240107e+00 -1.244649e+00
1.642000e+00 -1.233596e+00 -1.245467e+00
1.643000e+00 -1.231442e+00 -1.246283e+00
1.644000e+00 -1.253245e+00 -1.247097e+00
1.645000e+00 -1.255283e+00 -1.247910e+00
1.646000e+00 -1.238066e+00 -1.248722e+00
1.647000e+00 -1.250151e+00 -1.249532e+00
1.648000e+00 -1.260975e+00 -1.250341e+00
1.649000e+00 -1.270335e+00 -1.251148e+00
1.650000e+00 -1.258980e+00 -1.251955e+00
1.651000e+00 -1.240455e+00 -1.252759e+00
1.652000e+00 -1.251670e+00 -1.253563e+00
1.653000e+00 -1.239855e+00 -1.254365e+00
1.654000e+00 -1.280941e+00 -1.255165e+00
1.655000e+00 -1.253006e+00 -1.255964e+00
1.656000e+00 -1.247170e+00 -1.256762e+00
1.657000e+00 -1.272054e+00 -1.257558e+00
1.658000e+00 -1.257629e+00 -1.258353e+00
1.659000e+00 -1.275762e+00 -1.259147e+00
1.660000e+00 -1.250936e+00 -1.259939e+00
1.661000e+00 -1.258677e+00 -1.260730e+00
1.662000e+00 -1.256508e+00 -1.261519e+00
1.663000e+00 -1.270668e+00 -1.262307e+00
1.664000e+00 -1.260642e+00 -1.263094e+00
1.665000e+00 -1.254470e+00 -1.263879e+00
1.666000e+00 -1.256682e+00 -1.264663e+00
1.667000e+00 -1.266195e+00 -1.265445e+00
1.668000e+00 -1.274664e+00 -1.266226e+00
1.669000e+00 -1.252323e+00 -1.267005e+00
1.670000e+00 -1.268669e+00 -1.267783e+00
1.671000e+00 -1.254473e+00 -1.268560e+00
1.672000e+00 -1.268378e+00 -1.269335e+00
1.673000e+00 -1.275910e+00 -1.270109e+00
1.674000e+00 -1.272305e+00 -1.270881e+00
1.675000e+00 -1.261696e+00 -1.271652e+00
1.676000e+00 -1.278485e+00 -1.272422e+00
1.677000e+00 -1.279233e+00 -1.273190e+00
1.678000e+00 -1.280072e+00 -1.273956e+00
1.679000e+00 -1.269406e+00 -1.274722e+00
1.680000e+00 -1.287798e+00 -1.275485e+00
1.681000e+00 -1.262992e+00 -1.276248e+00
1.682000e+00 -1.289841e+00 -1.277009e+00
1.683000e+00 -1.282434e+00 -1.277768e+00
1.684000e+00 -1.263321e+00 -1.278526e+00
1.685000e+00 -1.279345e+00 -1.279283e+00
1.686000e+00 -1.295172e+00 -1.280038e+00
1.687000e+00 -1.295862e+00 -1.280792e+00
1.688000e+00 -1.283631e+00 -1.281544e+00
1.689000e+00 -1.292683e+00 -1.282295e+00
1.690000e+00 -1.284738e+00 -1.283044e+00
1.691000e+00 -1.280147e+00 -1.283792e+00
1.692000e+00 -1.286655e+00 -1.284539e+00
1.693000e+00 -1.289385e+00 -1.285284e+00
1.694000e+00 -1.277461e+00 -1.286027e+00
1.695000e+00 -1.283541e+00 -1.286769e+00
1.696000e+00 -1.287386e+00 -1.287510e+00
1.697000e+00 -1.280996e+00 -1.288249e+00
1.698000e+00 -1.296398e+00 -1.288987e+00
1.699000e+00 -1.287408e+00 -1.289723e+00
1.700000e+00 -1.290783e+00 -1.290458e+00
1.701000e+00 -1.287848e+00 -1.291192e+00
1.702000e+00 -1.279815e+00 -1.291924e+00
1.703000e+00 -1.291566e+00 -1.292654e+00
1.704000e+00 -1.297881e+00 -1.293383e+00
1.705000e+00 -1.297282e+00 -1.294111e+00
1.706000e+00 -1.286834e+00 -1.294837e+00
1.707000e+00 -1.283065e+00 -1.295561e+00
1.708000e+00 -1.277013e+00 -1.296285e+00
1.709000e+00 -1.287769e+00 -1.297006e+00
1.710000e+00 -1.303318e+00 -1.297726e+00
1.711000e+00 -1.293942e+00 -1.298445e+00
1.712000e+00 -1.287928e+00 -1.299162e+00
1.713000e+00 -1.312209e+00 -1.299878e+00
1.714000e+00 -1.311011e+00 -1.300592e+00
1.715000e+00 -1.293230e+00 -1.301305e+00
1.716000e+00 -1.297154e+00 -1.302017e+00
1.717000e+00 -1.311583e+00 -1.302727e+00
1.718000e+00 -1.304915e+00 -1.303435e+00
1.719000e+00 -1.297535e+00 -1.304142e+00
1.720000e+00 -1.288125e+00 -1.304847e+00
1.721000e+00 -1.310428e+00 -1.305551e+00
1.722000e+00 -1.306396e+00 -1.306254e+00
1.723000e+00 -1.306384e+00 -1.306955e+00
1.724000e+00 -1.299606e+00 -1.307654e+00
1.725000e+00 -1.304920e+00 -1.308352e+00
1.726000e+00 -1.335481e+00 -1.309049e+00
1.727000e+00 -1.295964e+00 -1.309744e+00
1.728000e+00 -1.325431e+00 -1.310437e+00
1.729000e+00 -1.309657e+00 -1.311129e+00
1.730000e+00 -1.320707e+00 -1.311820e+00
1.731000e+00 -1.311490e+00 -1.312509e+00
1.732000e+00 -1.315384e+00 -1.313196e+00
1.733000e+00 -1.306778e+00 -1.313882e+00
1.734000e+00 -1.319679e+00 -1.314567e+00
1.735000e+00 -1.311157e+00 -1.315250e+00
1.736000e+00 -1.323639e+00 -1.315931e+00
1.737000e+00 -1.296555e+00 -1.316611e+00
1.738000e+00 -1.314379e+00 -1.317290e+00
1.739000e+00 -1.307922e+00 -1.317967e+00
1.740000e+00 -1.320017e+00 -1.318642e+00
1.741000e+00 -1.306498e+00 -1.319316e+00
1.742000e+00 -1.311710e+00 -1.319989e+00
1.743000e+00 -1.308035e+00 -1.320660e+00
1.744000e+00 -1.334570e+00 -1.321329e+00
1.745000e+00 -1.341509e+00 -1.321997e+00
1.746000e+00 -1.304854e+00 -1.322664e+00
1.747000e+00 -1.328875e+00 -1.323328e+00
1.748000e+00 -1.315725e+00 -1.323992e+00
1.749000e+00 -1.316288e+00 -1.324654e+00
1.750000e+00 -1.319467e+00 -1.325314e+00
1.751000e+00 -1.323772e+00 -1.325973e+00
1.752000e+00 -1.324304e+00 -1.326630e+00
1.753000e+00 -1.326890e+00 -1.327286e+00
1.754000e+00 -1.334228e+00 -1.327940e+00
1.755000e+00 -1.314003e+00 -1.328593e+00
1.756000e+00 -1.339902e+00 -1.329244e+00
1.757000e+00 -1.319388e+00 -1.329894e+00
1.758000e+00 -1.349708e+00 -1.330542e+00
1.759000e+00 -1.346650e+00 -1.331189e+00
1.760000e+00 -1.321790e+00 -1.331834e+00
1.761000e+00 -1.327693e+00 -1.332478e+00
1.762000e+00 -1.337018e+00 -1.333120e+00
1.763000e+00 -1.327947e+00 -1.333760e+00
1.764000e+00 -1.312117e+00 -1.334399e+00
1.765000e+00 -1.365916e+00 -1.335037e+00
1.766000e+00 -1.338717e+00 -1.335673e+00
1.767000e+00 -1.341698e+00 -1.336307e+00
1.768000e+00 -1.353676e+00 -1.336940e+00
1.769000e+00 -1.351723e+00 -1.337572e+00
1.770000e+00 -1.338932e+00 -1.338201e+00
1.771000e+00 -1.332147e+00 -1.338830e+00
1.772000e+00 -1.328128e+00 -1.339456e+00
1.773000e+00 -1.329510e+00 -1.340082e+00
1.774000e+00 -1.338094e+00 -1.340705e+00
1.775000e+00 -1.320909e+00 -1.341327e+00
1.776000e+00 -1.347726e+00 -1.341948e+00
1.777000e+00 -1.352183e+00 -1.342567e+00
1.778000e+00 -1.372387e+00 -1.343184e+00
1.779000e+00 -1.331026e+00 -1.343800e+00
1.780000e+00 -1.339146e+00 -1.344415e+00
1.781000e+00 -1.341590e+00 -1.345027e+00
1.782000e+00 -1.347605e+00 -1.345639e+00
1.783000e+00 -1.350492e+00 -1.346248e+00
1.784000e+00 -1.355530e+00 -1.346857e+00
1.785000e+00 -1.349414e+00 -1.347463e+00
1.786000e+00 -1.357149e+00 -1.348068e+00
1.787000e+00 -1.364272e+00 -1.348672e+00
1.788000e+00 -1.378034e+00 -1.349274e+00
1.789000e+00 -1.345134e+00 -1.349874e+00
1.790000e+00 -1.359169e+00 -1.350473e+00
1.791000e+00 -1.354705e+00 -1.351070e+00
1.792000e+00 -1.354839e+00 -1.351666e+00
1.793000e+00 -1.356008e+00 -1.352260e+00
1.794000e+00 -1.351985e+00 -1.352853e+00
1.795000e+00 -1.342512e+00 -1.353444e+00
1.796000e+00 -1.339189e+00 -1.354034e+00
1.797000e+00 -1.360975e+00 -1.354622e+00
1.798000e+00 -1.344077e+00 -1.355208e+00
1.799000e+00 -1.360482e+00 -1.355793e+00
1.800000e+00 -1.346108e+00 -1.356376e+00
1.801000e+00 -1.364756e+00 -1.356958e+00
1.802000e+00 -1.354592e+00 -1.357538e+00
1.803000e+00 -1.368717e+00 -1.358116e+00
1.804000e+00 -1.357178e+00 -1.358693e+00
1.805000e+00 -1.372942e+00 -1.359269e+00
1.806000e+00 -1.364347e+00 -1.359843e+00
1.807000e+00 -1.362330e+00 -1.360415e+00
1.808000e+00 -1.352577e+00 -1.360986e+00
1.809000e+00 -1.358332e+00 -1.361555e+00
1.810000e+00 -1.369091e+00 -1.362123e+00
1.811000e+00 -1.359086e+00 -1.362689e+00
1.812000e+00 -1.366709e+00 -1.363253e+00
1.813000e+00 -1.348570e+00 -1.363816e+00
1.814000e+00 -1.382278e+00 -1.364377e+00
1.815000e+00 -1.370269e+00 -1.364937e+00
1.816000e+00 -1.364872e+00 -1.365495e+00
1.817000e+00 -1.389757e+00 -1.366052e+00
1.818000e+00 -1.364747e+00 -1.366607e+00
1.819000e+00 -1.397065e+00 -1.367160e+00
1.820000e+00 -1.353148e+00 -1.367712e+00
1.821000e+00 -1.362863e+00 -1.368262e+00
1.822000e+00 -1.369204e+00 -1.368811e+00
1.823000e+00 -1.377109e+00 -1.369358e+00
1.824000e+00 -1.361214e+00 -1.369903e+00
1.825000e+00 -1.387543e+00 -1.370447e+00
1.826000e+00 -1.379822e+00 -1.370990e+00
1.827000e+00 -1.378201e+00 -1.371530e+00
1.828000e+00 -1.369295e+00 -1.372070e+00
1.829000e+00 -1.378520e+00 -1.372607e+00
1.830000e+00 -1.361603e+00 -1.373143e+00
1.831000e+00 -1.345676e+00 -1.373678e+00
1.832000e+00 -1.374100e+00 -1.374210e+00
1.833000e+00 -1.386034e+00 -1.374742e+00
1.834000e+00 -1.393150e+00 -1.375271e+00
1.835000e+00 -1.365105e+00 -1.375799e+00
1.836000e+00 -1.385903e+00 -1.376326e+00
1.837000e+00 -1.380415e+00 -1.376851e+00
1.838000e+00 -1.368328e+00 -1.377374e+00
1.839000e+00 -1.374830e+00 -1.377896e+00
1.840000e+00 -1.377312e+00 -1.378416e+00
1.841000e+00 -1.402264e+00 -1.378935e+00
1.842000e+00 -1.390605e+00 -1.379452e+00
1.843000e+00 -1.393773e+00 -1.379967e+00
1.844000e+00 -1.384522e+00 -1.380481e+00
1.845000e+00 -1.381256e+00 -1.380993e+00
1.846000e+00 -1.365667e+00 -1.381503e+00
1.847000e+00 -1.383405e+00 -1.382012e+00
1.848000e+00 -1.396949e+00 -1.382520e+00
1.849000e+00 -1.380272e+00 -1.383026e+00
1.850000e+00 -1.385630e+00 -1.383530e+00
1.851000e+00 -1.388169e+00 -1.384032e+00
1.852000e+00 -1.376169e+00 -1.384533e+00
1.853000e+00 -1.372790e+00 -1.385033e+00
1.854000e+00 -1.395312e+00 -1.385530e+00
1.855000e+00 -1.401788e+00 -1.386027e+00
1.856000e+00 -1.413207e+00 -1.386521e+00
1.857000e+00 -1.375523e+00 -1.387014e+00
1.858000e+00 -1.378630e+00 -1.387506e+00
1.859000e+00 -1.401867e+00 -1.387995e+00
1.860000e+00 -1.383341e+00 -1.388484e+00
1.861000e+00 -1.402366e+00 -1.388970e+00
1.862000e+00 -1.379508e+00 -1.389455e+00
1.863000e+00 -1.388093e+00 -1.389939e+00
1.864000e+00 -1.382853e+00 -1.390420e+00
1.865000e+00 -1.398460e+00 -1.390901e+00
1.866000e+00 -1.388254e+00 -1.391379e+00
1.867000e+00 -1.394670e+00 -1.391856e+00
1.868000e+00 -1.368150e+00 -1.392332e+00
1.869000e+00 -1.395033e+00 -1.392805e+00
1.870000e+00 -1.384003e+00 -1.393278e+00
1.871000e+00 -1.381782e+00 -1.393748e+00
1.872000e+00 -1.387078e+00 -1.394217e+00
1.873000e+00 -1.384882e+00 -1.394684e+00
1.874000e+00 -1.414308e+00 -1.395150e+00
1.875000e+00 -1.391352e+00 -1.395614e+00
1.876000e+00 -1.389900e+00 -1.396077e+00
1.877000e+00 -1.381436e+00 -1.396538e+00
1.878000e+00 -1.405975e+00 -1.396997e+00
1.879000e+00 -1.404471e+00 -1.397455e+00
1.880000e+00 -1.397583e+00 -1.397911e+00
1.881000e+00 -1.400025e+00 -1.398365e+00
1.882000e+00 -1.396692e+00 -1.398818e+00
1.883000e+00 -1.401984e+00 -1.399269e+00
1.884000e+00 -1.409353e+00 -1.399719e+00
1.885000e+00 -1.394877e+00 -1.400167e+00
1.886000e+00 -1.412638e+00 -1.400613e+00
1.887000e+00 -1.392027e+00 -1.401058e+00
1.888000e+00 -1.398966e+00 -1.401502e+00
1.889000e+00 -1.398778e+00 -1.401943e+00
1.890000e+00 -1.406835e+00 -1.402383e+00
1.891000e+00 -1.399842e+00 -1.402821e+00
1.892000e+00 -1.400031e+00 -1.403258e+00
1.893000e+00 -1.403369e+00 -1.403693e+00
1.894000e+00 -1.426193e+00 -1.404127e+00
1.895000e+00 -1.400687e+00 -1.404559e+00
1.896000e+00 -1.405997e+00 -1.404989e+00
1.897000e+00 -1.383794e+00 -1.405418e+00
1.898000e+00 -1.403673e+00 -1.405845e+00
1.899000e+00 -1.418339e+00 -1.406270e+00
1.900000e+00 -1.406148e+00 -1.406694e+00
1.901000e+00 -1.397705e+00 -1.407116e+00
1.902000e+00 -1.417181e+00 -1.407537e+00
1.903000e+00 -1.415340e+00 -1.407956e+00
1.904000e+00 -1.424577e+00 -1.408373e+00
1.905000e+00 -1.417909e+00 -1.408789e+00
1.906000e+00 -1.423509e+00 -1.409203e+00
1.907000e+00 -1.422396e+00 -1.409616e+00
1.908000e+00 -1.408974e+00 -1.410027e+00
1.909000e+00 -1.406658e+00 -1.410436e+00
1.910000e+00 -1.413107e+00 -1.410844e+00
1.911000e+00 -1.406397e+00 -1.411250e+00
1.912000e+00 -1.403602e+00 -1.411654e+00
1.913000e+00 -1.420513e+00 -1.412057e+00
1.914000e+00 -1.430676e+00 -1.412458e+00
1.915000e+00 -1.429501e+00 -1.412858e+00
1.916000e+00 -1.415959e+00 -1.413256e+00
1.917000e+00 -1.399693e+00 -1.413652e+00
1.918000e+00 -1.419396e+00 -1.414047e+00
1.919000e+00 -1.412921e+00 -1.414440e+00
1.920000e+00 -1.419462e+00 -1.414832e+00
1.921000e+00 -1.410333e+00 -1.415221e+00
1.922000e+00 -1.420866e+00 -1.415610e+00
1.923000e+00 -1.406512e+00 -1.415996e+00
1.924000e+00 -1.402991e+00 -1.416381e+00
1.925000e+00 -1.426738e+00 -1.416765e+00
1.926000e+00 -1.413910e+00 -1.417147e+00
1.927000e+00 -1.396100e+00 -1.417527e+00
1.928000e+00 -1.430163e+00 -1.417905e+00
1.929000e+00 -1.418411e+00 -1.418282e+00
1.930000e+00 -1.418101e+00 -1.418658e+00
1.931000e+00 -1.422047e+00 -1.419031e+00
1.932000e+00 -1.423564e+00 -1.419403e+00
1.933000e+00 -1.432100e+00 -1.419774e+00
1.934000e+00 -1.408367e+00 -1.420143e+00
1.935000e+00 -1.418961e+00 -1.420510e+00
1.936000e+00 -1.393774e+00 -1.420875e+00
1.937000e+00 -1.418708e+00 -1.421239e+00
1.938000e+00 -1.412115e+00 -1.421602e+00
1.939000e+00 -1.424314e+00 -1.421963e+00
1.940000e+00 -1.444562e+00 -1.422322e+00
1.941000e+00 -1.434240e+00 -1.422679e+00
1.942000e+00 -1.415417e+00 -1.423035e+00
1.943000e+00 -1.433495e+00 -1.423389e+00
1.944000e+00 -1.431480e+00 -1.423742e+00
1.945000e+00 -1.445070e+00 -1.424093e+00
1.946000e+00 -1.422841e+00 -1.424442e+00
1.947000e+00 -1.412165e+00 -1.424790e+00
1.948000e+00 -1.435165e+00 -1.425136e+00
1.949000e+00 -1.444090e+00 -1.425481e+00
1.950000e+00 -1.428266e+00 -1.425824e+00
1.951000e+00 -1.421444e+00 -1.426165e+00
1.952000e+00 -1.434415e+00 -1.426505e+00
1.953000e+00 -1.416792e+00 -1.426843e+00
1.954000e+00 -1.441558e+00 -1.427179e+00
1.955000e+00 -1.429812e+00 -1.427514e+00
1.956000e+00 -1.454100e+00 -1.427848e+00
1.957000e+00 -1.442800e+00 -1.428179e+00
1.958000e+00 -1.417335e+00 -1.428509e+00
1.959000e+00 -1.433977e+00 -1.428838e+00
1.960000e+00 -1.435440e+00 -1.429164e+00
1.961000e+00 -1.423174e+00 -1.429489e+00
1.962000e+00 -1.426543e+00 -1.429813e+00
1.963000e+00 -1.419696e+00 -1.430135e+00
1.964000e+00 -1.431092e+00 -1.430455e+00
1.965000e+00 -1.436626e+00 -1.430774e+00
1.966000e+00 -1.429539e+00 -1.431091e+00
1.967000e+00 -1.451388e+00 -1.431406e+00
1.968000e+00 -1.456906e+00 -1.431720e+00
1.969000e+00 -1.452116e+00 -1.432032e+00
1.970000e+00 -1.432484e+00 -1.432343e+00
1.971000e+00 -1.427917e+00 -1.432652e+00
1.972000e+00 -1.438203e+00 -1.432959e+00
1.973000e+00 -1.451298e+00 -1.433265e+00
1.974000e+00 -1.416285e+00 -1.433569e+00
1.975000e+00 -1.434561e+00 -1.433872e+00
1.976000e+00 -1.428042e+00 -1.434172e+00
1.977000e+00 -1.430939e+00 -1.434472e+00
1.978000e+00 -1.438738e+00 -1.434769e+00
1.979000e+00 -1.423907e+00 -1.435065e+00
1.980000e+00 -1.417213e+00 -1.435360e+00
1.981000e+00 -1.431286e+00 -1.435653e+00
1.982000e+00 -1.437035e+00 -1.435944e+00
1.983000e+00 -1.443140e+00 -1.436234e+00
1.984000e+00 -1.443399e+00 -1.436522e+00
1.985000e+00 -1.425127e+00 -1.436808e+00
1.986000e+00 -1.435177e+00 -1.437093e+00
1.987000e+00 -1.437812e+00 -1.437376e+00
1.988000e+00 -1.442942e+00 -1.437657e+00
1.989000e+00 -1.432640e+00 -1.437937e+00
1.990000e+00 -1.445268e+00 -1.438216e+00
1.991000e+00 -1.439995e+00 -1.438492e+00
1.992000e+00 -1.431923e+00 -1.438767e+00
1.993000e+00 -1.440763e+00 -1.439041e+00
1.994000e+00 -1.454374e+00 -1.439313e+00
1.995000e+00 -1.425130e+00 -1.439583e+00
1.996000e+00 -1.448112e+00 -1.439852e+00
1.997000e+00 -1.440271e+00 -1.440119e+00
1.998000e+00 -1.446400e+00 -1.440384e+00
1.999000e+00 -1.450010e+00 -1.440648e+00
2.000000e+00 -1.441899e+00 -1.440910e+00
2.001000e+00 -1.443714e+00 -1.441171e+00
2.002000e+00 -1.460336e+00 -1.441430e+00
2.003000e+00 -1.437111e+00 -1.441687e+00
2.004000e+00 -1.440348e+00 -1.441943e+00
2.005000e+00 -1.444884e+00 -1.442197e+00
2.006000e+00 -1.442835e+00 -1.442450e+00
2.007000e+00 -1.446930e+00 -1.442701e+00
2.008000e+00 -1.439496e+00 -1.442950e+00
2.009000e+00 -1.448395e+00 -1.443198e+00
2.010000e+00 -1.454531e+00 -1.443444e+00
2.011000e+00 -1.450948e+00 -1.443689e+00
2.012000e+00 -1.445731e+00 -1.443932e+00
2.013000e+00 -1.433642e+00 -1.444173e+00
2.014000e+00 -1.440153e+00 -1.444413e+00
2.015000e+00 -1.434255e+00 -1.444651e+00
2.016000e+00 -1.473798e+00 -1.444888e+00
2.017000e+00 -1.459339e+00 -1.445123e+00
2.018000e+00 -1.457335e+00 -1.445356e+00
2.019000e+00 -1.420808e+00 -1.445588e+00
2.020000e+00 -1.447174e+00 -1.445818e+00
2.021000e+00 -1.452764e+00 -1.446046e+00
2.022000e+00 -1.455142e+00 -1.446273e+00
2.023000e+00 -1.462903e+00 -1.446499e+00
2.024000e+00 -1.435675e+00 -1.446722e+00
2.025000e+00 -1.444917e+00 -1.446945e+00
2.026000e+00 -1.453770e+00 -1.447165e+00
2.027000e+00 -1.459499e+00 -1.447384e+00
2.028000e+00 -1.456927e+00 -1.447602e+00
2.029000e+00 -1.424510e+00 -1.447817e+00
2.030000e+00 -1.431291e+00 -1.448032e+00
2.031000e+00 -1.433062e+00 -1.448244e+00
2.032000e+00 -1.466646e+00 -1.448455e+00
2.033000e+00 -1.454284e+00 -1.448665e+00
2.034000e+00 -1.449208e+00 -1.448873e+00
2.035000e+00 -1.458308e+00 -1.449079e+00
2.036000e+00 -1.442195e+00 -1.449283e+00
2.037000e+00 -1.465111e+00 -1.449486e+00
2.038000e+00 -1.438509e+00 -1.449688e+00
2.039000e+00 -1.450030e+00 -1.449888e+00
2.040000e+00 -1.473308e+00 -1.450086e+00
2.041000e+00 -1.441885e+00 -1.450283e+00
2.042000e+00 -1.449859e+00 -1.450478e+00
2.043000e+00 -1.455672e+00 -1.450672e+00
2.044000e+00 -1.444569e+00 -1.450864e+00
2.045000e+00 -1.438655e+00 -1.451054e+00
2.046000e+00 -1.444491e+00 -1.451243e+00
2.047000e+00 -1.456476e+00 -1.451430e+00
2.048000e+00 -1.442121e+00 -1.451616e+00
2.049000e+00 -1.453033e+00 -1.451800e+00
2.050000e+00 -1.434099e+00 -1.451982e+00
2.051000e+00 -1.458802e+00 -1.452163e+00
2.052000e+00 -1.437120e+00 -1.452342e+00
2.053000e+00 -1.469998e+00 -1.452520e+00
2.054000e+00 -1.445921e+00 -1.452696e+00
2.055000e+00 -1.439980e+00 -1.452871e+00
2.056000e+00 -1.452431e+00 -1.453044e+00
2.057000e+00 -1.455425e+00 -1.453215e+00
2.058000e+00 -1.452396e+00 -1.453385e+00
2.059000e+00 -1.453681e+00 -1.453553e+00
2.060000e+00 -1.452219e+00 -1.453720e+00
2.061000e+00 -1.460653e+00 -1.453885e+00
2.062000e+00 -1.454657e+00 -1.454048e+00
2.063000e+00 -1.457824e+00 -1.454210e+00
2.064000e+00 -1.464861e+00 -1.454371e+00
2.065000e+00 -1.461418e+00 -1.454530e+00
2.066000e+00 -1.450272e+00 -1.454687e+00
2.067000e+00 -1.438683e+00 -1.454843e+00
2.068000e+00 -1.438073e+00 -1.454997e+00
2.069000e+00 -1.441221e+00 -1.455149e+00
2.070000e+00 -1.455471e+00 -1.455300e+00
2.071000e+00 -1.461317e+00 -1.455450e+00
2.072000e+00 -1.452354e+00 -1.455598e+00
2.073000e+00 -1.453422e+00 -1.455744e+00
2.074000e+00 -1.464298e+00 -1.455889e+00
2.075000e+00 -1.456206e+00 -1.456032e+00
2.076000e+00 -1.452377e+00 -1.456173e+00
2.077000e+00 -1.459358e+00 -1.456314e+00
2.078000e+00 -1.452297e+00 -1.456452e+00
2.079000e+00 -1.460828e+00 -1.456589e+00
2.080000e+00 -1.445616e+00 -1.456724e+00
2.081000e+00 -1.467272e+00 -1.456858e+00
2.082000e+00 -1.465088e+00 -1.456990e+00
2.083000e+00 -1.448595e+00 -1.457121e+00
2.084000e+00 -1.477411e+00 -1.457250e+00
2.085000e+00 -1.460021e+00 -1.457378e+00
2.086000e+00 -1.456869e+00 -1.457504e+00
2.087000e+00 -1.468671e+00 -1.457628e+00
2.088000e+00 -1.461819e+00 -1.457751e+00
2.089000e+00 -1.481374e+00 -1.457873e+00
2.090000e+00 -1.459620e+00 -1.457993e+00
2.091000e+00 -1.452081e+00 -1.458111e+00
2.092000e+00 -1.456175e+00 -1.458228e+00
2.093000e+00 -1.454674e+00 -1.458343e+00
2.094000e+00 -1.454197e+00 -1.458456e+00
2.095000e+00 -1.454628e+00 -1.458569e+00
2.096000e+00 -1.453539e+00 -1.458679e+00
2.097000e+00 -1.465317e+00 -1.458788e+00
2.098000e+00 -1.459036e+00 -1.458896e+00
2.099000e+00 -1.454465e+00 -1.459002e+00
2.100000e+00 -1.448769e+00 -1.459106e+00
2.101000e+00 -1.464806e+00 -1.459209e+00
2.102000e+00 -1.443708e+00 -1.459310e+00
2.103000e+00 -1.472895e+00 -1.459410e+00
2.104000e+00 -1.454656e+00 -1.459508e+00
2.105000e+00 -1.478637e+00 -1.459605e+00
2.106000e+00 -1.462130e+00 -1.459700e+00
2.107000e+00 -1.459760e+00 -1.459794e+00
2.108000e+00 -1.476724e+00 -1.459886e+00
2.109000e+00 -1.461418e+00 -1.459977e+00
2.110000e+00 -1.464325e+00 -1.460066e+00
2.111000e+00 -1.477276e+00 -1.460153e+00
2.112000e+00 -1.457933e+00 -1.460239e+00
2.113000e+00 -1.472558e+00 -1.460324e+00
2.114000e+00 -1.445181e+00 -1.460407e+00
2.115000e+00 -1.448481e+00 -1.460488e+00
2.116000e+00 -1.455461e+00 -1.460568e+00
2.117000e+00 -1.449403e+00 -1.460646e+00
2.118000e+00 -1.446973e+00 -1.460723e+00
2.119000e+00 -1.450211e+00 -1.460799e+00
2.120000e+00 -1.450527e+00 -1.460872e+00
2.121000e+00 -1.454831e+00 -1.460945e+00
2.122000e+00 -1.445842e+00 -1.461016e+00
2.123000e+00 -1.468910e+00 -1.461085e+00
2.124000e+00 -1.467448e+00 -1.461153e+00
2.125000e+00 -1.469529e+00 -1.461219e+00
2.126000e+00 -1.468227e+00 -1.461284e+00
2.127000e+00 -1.478752e+00 -1.461347e+00
2.128000e+00 -1.460276e+00 -1.461409e+00
2.129000e+00 -1.478114e+00 -1.461469e+00
2.130000e+00 -1.461298e+00 -1.461528e+00
2.131000e+00 -1.459114e+00 -1.461585e+00
2.132000e+00 -1.458001e+00 -1.461640e+00
2.133000e+00 -1.458516e+00 -1.461695e+00
2.134000e+00 -1.484491e+00 -1.461747e+00
2.135000e+00 -1.464019e+00 -1.461799e+00
2.136000e+00 -1.463576e+00 -1.461848e+00
2.137000e+00 -1.462746e+00 -1.461896e+00
2.138000e+00 -1.460212e+00 -1.461943e+00
2.139000e+00 -1.466563e+00 -1.461988e+00
2.140000e+00 -1.468953e+00 -1.462032e+00
2.141000e+00 -1.459352e+00 -1.462074e+00
2.142000e+00 -1.446954e+00 -1.462115e+00
2.143000e+00 -1.464943e+00 -1.462154e+00
2.144000e+00 -1.475751e+00 -1.462192e+00
2.145000e+00 -1.470030e+00 -1.462228e+00
2.146000e+00 -1.473416e+00 -1.462263e+00
2.147000e+00 -1.458420e+00 -1.462296e+00
2.148000e+00 -1.461118e+00 -1.462328e+00
2.149000e+00 -1.451368e+00 -1.462358e+00
2.150000e+00 -1.474499e+00 -1.462387e+00
2.151000e+00 -1.455427e+00 -1.462414e+00
2.152000e+00 -1.460374e+00 -1.462440e+00
2.153000e+00 -1.473756e+00 -1.462465e+00
2.154000e+00 -1.472790e+00 -1.462488e+00
2.155000e+00 -1.460178e+00 -1.462509e+00
2.156000e+00 -1.478508e+00 -1.462529e+00
2.157000e+00 -1.470877e+00 -1.462547e+00
2.158000e+00 -1.448776e+00 -1.462564e+00
2.159000e+00 -1.458771e+00 -1.462580e+00
2.160000e+00 -1.472872e+00 -1.462594e+00
2.161000e+00 -1.461401e+00 -1.462607e+00
2.162000e+00 -1.456281e+00 -1.462618e+00
2.163000e+00 -1.454876e+00 -1.462627e+00
2.164000e+00 -1.462048e+00 -1.462636e+00
2.165000e+00 -1.464348e+00 -1.462642e+00
2.166000e+00 -1.435447e+00 -1.462648e+00
2.167000e+00 -1.480579e+00 -1.462651e+00
2.168000e+00 -1.460751e+00 -1.462654e+00
2.169000e+00 -1.462146e+00 -1.462655e+00
2.170000e+00 -1.463151e+00 -1.462654e+00
2.171000e+00 -1.473076e+00 -1.462652e+00
2.172000e+00 -1.471883e+00 -1.462649e+00
2.173000e+00 -1.466096e+00 -1.462644e+00
2.174000e+00 -1.460213e+00 -1.462637e+00
2.175000e+00 -1.466014e+00 -1.462629e+00
2.176000e+00 -1.473441e+00 -1.462620e+00
2.177000e+00 -1.465592e+00 -1.462609e+00
2.178000e+00 -1.467580e+00 -1.462597e+00
2.179000e+00 -1.453090e+00 -1.462584e+00
2.180000e+00 -1.468377e+00 -1.462569e+00
2.181000e+00 -1.442398e+00 -1.462552e+00
2.182000e+00 -1.479536e+00 -1.462534e+00
2.183000e+00 -1.475011e+00 -1.462515e+00
2.184000e+00 -1.459596e+00 -1.462494e+00
2.185000e+00 -1.460170e+00 -1.462472e+00
2.186000e+00 -1.462369e+00 -1.462448e+00
2.187000e+00 -1.464436e+00 -1.462423e+00
2.188000e+00 -1.446510e+00 -1.462396e+00
2.189000e+00 -1.452233e+00 -1.462368e+00
2.190000e+00 -1.470773e+00 -1.462339e+00
2.191000e+00 -1.468661e+00 -1.462308e+00
2.192000e+00 -1.459721e+00 -1.462276e+00
2.193000e+00 -1.462273e+00 -1.462242e+00
2.194000e+00 -1.456463e+00 -1.462207e+00
2.195000e+00 -1.459618e+00 -1.462171e+00
2.196000e+00 -1.475113e+00 -1.462133e+00
2.197000e+00 -1.456825e+00 -1.462093e+00
2.198000e+00 -1.452836e+00 -1.462053e+00
2.199000e+00 -1.456085e+00 -1.462011e+00
2.200000e+00 -1.467420e+00 -1.461967e+00
2.201000e+00 -1.460288e+00 -1.461922e+00
2.202000e+00 -1.458337e+00 -1.461876e+00
2.203000e+00 -1.466214e+00 -1.461828e+00
2.204000e+00 -1.463340e+00 -1.461779e+00
2.205000e+00 -1.461990e+00 -1.461728e+00
2.206000e+00 -1.459114e+00 -1.461676e+00
2.207000e+00 -1.477331e+00 -1.461622e+00
2.208000e+00 -1.464749e+00 -1.461568e+00
2.209000e+00 -1.469530e+00 -1.461511e+00
2.210000e+00 -1.450250e+00 -1.461454e+00
2.211000e+00 -1.460338e+00 -1.461395e+00
2.212000e+00 -1.455839e+00 -1.461334e+00
2.213000e+00 -1.454021e+00 -1.461273e+00
2.214000e+00 -1.461291e+00 -1.461209e+00
2.215000e+00 -1.457037e+00 -1.461145e+00
2.216000e+00 -1.473994e+00 -1.461079e+00
2.217000e+00 -1.463159e+00 -1.461012e+00
2.218000e+00 -1.459332e+00 -1.460943e+00
2.219000e+00 -1.467375e+00 -1.460873e+00
2.220000e+00 -1.471514e+00 -1.460801e+00
2.221000e+00 -1.463574e+00 -1.460728e+00
2.222000e+00 -1.462705e+00 -1.460654e+00
2.223000e+00 -1.458848e+00 -1.460578e+00
2.224000e+00 -1.461538e+00 -1.460502e+00
2.225000e+00 -1.450791e+00 -1.460423e+00
2.226000e+00 -1.455215e+00 -1.460343e+00
2.227000e+00 -1.454672e+00 -1.460262e+00
2.228000e+00 -1.462438e+00 -1.460180e+00
2.229000e+00 -1.446119e+00 -1.460096e+00
2.230000e+00 -1.461284e+00 -1.460011e+00
2.231000e+00 -1.453110e+00 -1.459924e+00
2.232000e+00 -1.450061e+00 -1.459836e+00
2.233000e+00 -1.464965e+00 -1.459747e+00
2.234000e+00 -1.460920e+00 -1.459656e+00
2.235000e+00 -1.452296e+00 -1.459564e+00
2.236000e+00 -1.455152e+00 -1.459471e+00
2.237000e+00 -1.461312e+00 -1.459376e+00
2.238000e+00 -1.442551e+00 -1.459280e+00
2.239000e+00 -1.456450e+00 -1.459183e+00
2.240000e+00 -1.458022e+00 -1.459084e+00
2.241000e+00 -1.445536e+00 -1.458984e+00
2.242000e+00 -1.466356e+00 -1.458883e+00
2.243000e+00 -1.456395e+00 -1.458780e+00
2.244000e+00 -1.447817e+00 -1.458676e+00
2.245000e+00 -1.461872e+00 -1.458570e+00
2.246000e+00 -1.463378e+00 -1.458464e+00
2.247000e+00 -1.454581e+00 -1.458356e+00
2.248000e+00 -1.451340e+00 -1.458246e+00
2.249000e+00 -1.452719e+00 -1.458135e+00
2.250000e+00 -1.452834e+00 -1.458023e+00
2.251000e+00 -1.434910e+00 -1.457910e+00
2.252000e+00 -1.465042e+00 -1.457795e+00
2.253000e+00 -1.450495e+00 -1.457679e+00
2.254000e+00 -1.464301e+00 -1.457562e+00
2.255000e+00 -1.462348e+00 -1.457443e+00
2.256000e+00 -1.468846e+00 -1.457323e+00
2.257000e+00 -1.468578e+00 -1.457202e+00
2.258000e+00 -1.453869e+00 -1.457079e+00
2.259000e+00 -1.463992e+00 -1.456955e+00
2.260000e+00 -1.465938e+00 -1.456830e+00
2.261000e+00 -1.450135e+00 -1.456703e+00
2.262000e+00 -1.456586e+00 -1.456575e+00
2.263000e+00 -1.444992e+00 -1.456446e+00
2.264000e+00 -1.460300e+00 -1.456316e+00
2.265000e+00 -1.455459e+00 -1.456184e+00
2.266000e+00 -1.462564e+00 -1.456051e+00
2.267000e+00 -1.460922e+00 -1.455916e+00
2.268000e+00 -1.444674e+00 -1.455781e+00
2.269000e+00 -1.475278e+00 -1.455644e+00
2.270000e+00 -1.464014e+00 -1.455505e+00
2.271000e+00 -1.465929e+00 -1.455366e+00
2.272000e+00 -1.464745e+00 -1.455225e+00
2.273000e+00 -1.462672e+00 -1.455083e+00
2.274000e+00 -1.453936e+00 -1.454940e+00
2.275000e+00 -1.441621e+00 -1.454795e+00
2.276000e+00 -1.449604e+00 -1.454649e+00
2.277000e+00 -1.464996e+00 -1.454502e+00
2.278000e+00 -1.445269e+00 -1.454353e+00
2.279000e+00 -1.455992e+00 -1.454203e+00
2.280000e+00 -1.471305e+00 -1.454052e+00
2.281000e+00 -1.446296e+00 -1.453900e+00
2.282000e+00 -1.474018e+00 -1.453746e+00
2.283000e+00 -1.451995e+00 -1.453592e+00
2.284000e+00 -1.461008e+00 -1.453435e+00
2.285000e+00 -1.464137e+00 -1.453278e+00
2.286000e+00 -1.448451e+00 -1.453119e+00
2.287000e+00 -1.446957e+00 -1.452959e+00
2.288000e+00 -1.455124e+00 -1.452798e+00
2.289000e+00 -1.450342e+00 -1.452636e+00
2.290000e+00 -1.455025e+00 -1.452472e+00
2.291000e+00 -1.458807e+00 -1.452307e+00
2.292000e+00 -1.474472e+00 -1.452141e+00
2.293000e+00 -1.453354e+00 -1.451974e+00
2.294000e+00 -1.450063e+00 -1.451805e+00
2.295000e+00 -1.455879e+00 -1.451635e+00
2.296000e+00 -1.461179e+00 -1.451464e+00
2.297000e+00 -1.451024e+00 -1.451292e+00
2.298000e+00 -1.451073e+00 -1.451118e+00
2.299000e+00 -1.469278e+00 -1.450943e+00
2.300000e+00 -1.441965e+00 -1.450767e+00
2.301000e+00 -1.463094e+00 -1.450590e+00
2.302000e+00 -1.458114e+00 -1.450411e+00
2.303000e+00 -1.450568e+00 -1.450232e+00
2.304000e+00 -1.448304e+00 -1.450051e+00
2.305000e+00 -1.456239e+00 -1.449868e+00
2.306000e+00 -1.451998e+00 -1.449685e+00
2.307000e+00 -1.458084e+00 -1.449500e+00
2.308000e+00 -1.440749e+00 -1.449315e+00
2.309000e+00 -1.462505e+00 -1.449128e+00
2.310000e+00 -1.443947e+00 -1.448939e+00
2.311000e+00 -1.445894e+00 -1.448750e+00
2.312000e+00 -1.440625e+00 -1.448559e+00
2.313000e+00 -1.444705e+00 -1.448367e+00
2.314000e+00 -1.457028e+00 -1.448174e+00
2.315000e+00 -1.452039e+00 -1.447980e+00
2.316000e+00 -1.435563e+00 -1.447784e+00
2.317000e+00 -1.472024e+00 -1.447588e+00
2.318000e+00 -1.454185e+00 -1.447390e+00
2.319000e+00 -1.458449e+00 -1.447191e+00
2.320000e+00 -1.450803e+00 -1.446991e+00
2.321000e+00 -1.441723e+00 -1.446789e+00
2.322000e+00 -1.447856e+00 -1.446586e+00
2.323000e+00 -1.456425e+00 -1.446383e+00
2.324000e+00 -1.445125e+00 -1.446178e+00
2.325000e+00 -1.435978e+00 -1.445971e+00
2.326000e+00 -1.443491e+00 -1.445764e+00
2.327000e+00 -1.439757e+00 -1.445556e+00
2.328000e+00 -1.439865e+00 -1.445346e+00
2.329000e+00 -1.441541e+00 -1.445135e+00
2.330000e+00 -1.440240e+00 -1.444923e+00
2.331000e+00 -1.445100e+00 -1.444710e+00
2.332000e+00 -1.446729e+00 -1.444495e+00
2.333000e+00 -1.465422e+00 -1.444280e+00
2.334000e+00 -1.437823e+00 -1.444063e+00
2.335000e+00 -1.438047e+00 -1.443845e+00
2.336000e+00 -1.426136e+00 -1.443626e+00
2.337000e+00 -1.442299e+00 -1.443406e+00
2.338000e+00 -1.446705e+00 -1.443185e+00
2.339000e+00 -1.447126e+00 -1.442963e+00
2.340000e+00 -1.425195e+00 -1.442739e+00
2.341000e+00 -1.452936e+00 -1.442514e+00
2.342000e+00 -1.432062e+00 -1.442288e+00
2.343000e+00 -1.436377e+00 -1.442061e+00
2.344000e+00 -1.437397e+00 -1.441833e+00
2.345000e+00 -1.444416e+00 -1.441604e+00
2.346000e+00 -1.431131e+00 -1.441374e+00
2.347000e+00 -1.436645e+00 -1.441142e+00
2.348000e+00 -1.453232e+00 -1.440909e+00
2.349000e+00 -1.440507e+00 -1.440676e+00
2.350000e+00 -1.443717e+00 -1.440441e+00
2.351000e+00 -1.461280e+00 -1.440205e+00
2.352000e+00 -1.434977e+00 -1.439967e+00
2.353000e+00 -1.442495e+00 -1.439729e+00
2.354000e+00 -1.441014e+00 -1.439490e+00
2.355000e+00 -1.441296e+00 -1.439249e+00
2.356000e+00 -1.432711e+00 -1.439008e+00
2.357000e+00 -1.442731e+00 -1.438765e+00
2.358000e+00 -1.463529e+00 -1.438521e+00
2.359000e+00 -1.437884e+00 -1.438276e+00
2.360000e+00 -1.442043e+00 -1.438030e+00
2.361000e+00 -1.440062e+00 -1.437783e+00
2.362000e+00 -1.445402e+00 -1.437535e+00
2.363000e+00 -1.445036e+00 -1.437285e+00
2.364000e+00 -1.420637e+00 -1.437035e+00
2.365000e+00 -1.424012e+00 -1.436783e+00
2.366000e+00 -1.433814e+00 -1.436531e+00
2.367000e+00 -1.428329e+00 -1.436277e+00
2.368000e+00 -1.431280e+00 -1.436022e+00
2.369000e+00 -1.443267e+00 -1.435767e+00
2.370000e+00 -1.437826e+00 -1.435510e+00
2.371000e+00 -1.431968e+00 -1.435252e+00
2.372000e+00 -1.442195e+00 -1.434993e+00
2.373000e+00 -1.433144e+00 -1.434732e+00
2.374000e+00 -1.428269e+00 -1.434471e+00
2.375000e+00 -1.445105e+00 -1.434209e+00
2.376000e+00 -1.451196e+00 -1.433946e+00
2.377000e+00 -1.440958e+00 -1.433681e+00
2.378000e+00 -1.446018e+00 -1.433416e+00
2.379000e+00 -1.422911e+00 -1.433149e+00
2.380000e+00 -1.432216e+00 -1.432882e+00
2.381000e+00 -1.421280e+00 -1.432613e+00
2.382000e+00 -1.440010e+00 -1.432343e+00
2.383000e+00 -1.426888e+00 -1.432073e+00
2.384000e+00 -1.442807e+00 -1.431801e+00
2.385000e+00 -1.425253e+00 -1.431528e+00
2.386000e+00 -1.439567e+00 -1.431254e+00
2.387000e+00 -1.445611e+00 -1.430979e+00
2.388000e+00 -1.431982e+00 -1.430703e+00
2.389000e+00 -1.423478e+00 -1.430426e+00
2.390000e+00 -1.419507e+00 -1.430148e+00
2.391000e+00 -1.411662e+00 -1.429869e+00
2.392000e+00 -1.436988e+00 -1.429589e+00
2.393000e+00 -1.435216e+00 -1.429308e+00
2.394000e+00 -1.424513e+00 -1.429026e+00
2.395000e+00 -1.432322e+00 -1.428743e+00
2.396000e+00 -1.407429e+00 -1.428459e+00
2.397000e+00 -1.421818e+00 -1.428174e+00
2.398000e+00 -1.414731e+00 -1.427888e+00
2.399000e+00 -1.420190e+00 -1.427601e+00
2.400000e+00 -1.424871e+00 -1.427312e+00
2.401000e+00 -1.435701e+00 -1.427023e+00
2.402000e+00 -1.412857e+00 -1.426733e+00
2.403000e+00 -1.424846e+00 -1.426442e+00
2.404000e+00 -1.422178e+00 -1.426150e+00
2.405000e+00 -1.415735e+00 -1.425856e+00
2.406000e+00 -1.439242e+00 -1.425562e+00
2.407000e+00 -1.439166e+00 -1.425267e+00
2.408000e+00 -1.418007e+00 -1.424971e+00
2.409000e+00 -1.420423e+00 -1.424674e+00
2.410000e+00 -1.438022e+00 -1.424376e+00
2.411000e+00 -1.435785e+00 -1.424077e+00
2.412000e+00 -1.395801e+00 -1.423777e+00
2.413000e+00 -1.435096e+00 -1.423476e+00
2.414000e+00 -1.408940e+00 -1.423174e+00
2.415000e+00 -1.418053e+00 -1.422871e+00
2.416000e+00 -1.424934e+00 -1.422567e+00
2.417000e+00 -1.393502e+00 -1.422262e+00
2.418000e+00 -1.420069e+00 -1.421956e+00
2.419000e+00 -1.428907e+00 -1.421649e+00
2.420000e+00 -1.412628e+00 -1.421341e+00
2.421000e+00 -1.430584e+00 -1.421032e+00
2.422000e+00 -1.436120e+00 -1.420723e+00
2.423000e+00 -1.406345e+00 -1.420412e+00
2.424000e+00 -1.417889e+00 -1.420101e+00
2.425000e+00 -1.408215e+00 -1.419788e+00
2.426000e+00 -1.428746e+00 -1.419474e+00
2.427000e+00 -1.429094e+00 -1.419160e+00
2.428000e+00 -1.404783e+00 -1.418845e+00
2.429000e+00 -1.437131e+00 -1.418528e+00
2.430000e+00 -1.428220e+00 -1.418211e+00
2.431000e+00 -1.418404e+00 -1.417893e+00
2.432000e+00 -1.410992e+00 -1.417574e+00
2.433000e+00 -1.427411e+00 -1.417254e+00
2.434000e+00 -1.437896e+00 -1.416933e+00
2.435000e+00 -1.415289e+00 -1.416611e+00
2.436000e+00 -1.394058e+00 -1.416288e+00
2.437000e+00 -1.409230e+00 -1.415964e+00
2.438000e+00 -1.422376e+00 -1.415640e+00
2.439000e+00 -1.425319e+00 -1.415314e+00
2.440000e+00 -1.421393e+00 -1.414988e+00
2.441000e+00 -1.420695e+00 -1.414660e+00
2.442000e+00 -1.402357e+00 -1.414332e+00
2.443000e+00 -1.410010e+00 -1.414003e+00
2.444000e+00 -1.426786e+00 -1.413673e+00
2.445000e+00 -1.393767e+00 -1.413342e+00
2.446000e+00 -1.418937e+00 -1.413010e+00
2.447000e+00 -1.419806e+00 -1.412677e+00
2.448000e+00 -1.396525e+00 -1.412344e+00
2.449000e+00 -1.387360e+00 -1.412009e+00
2.450000e+00 -1.439931e+00 -1.411674e+00
2.451000e+00 -1.419260e+00 -1.411338e+00
2.452000e+00 -1.415899e+00 -1.411000e+00
2.453000e+00 -1.432309e+00 -1.410662e+00
2.454000e+00 -1.420910e+00 -1.410324e+00
2.455000e+00 -1.415550e+00 -1.409984e+00
2.456000e+00 -1.420656e+00 -1.409643e+00
2.457000e+00 -1.409535e+00 -1.409302e+00
2.458000e+00 -1.399936e+00 -1.408959e+00
2.459000e+00 -1.414137e+00 -1.408616e+00
2.460000e+00 -1.404904e+00 -1.408272e+00
2.461000e+00 -1.414436e+00 -1.407927e+00
2.462000e+00 -1.423265e+00 -1.407581e+00
2.463000e+00 -1.410985e+00 -1.407234e+00
2.464000e+00 -1.412355e+00 -1.406887e+00
2.465000e+00 -1.399659e+00 -1.406539e+00
2.466000e+00 -1.396499e+00 -1.406189e+00
2.467000e+00 -1.389846e+00 -1.405839e+00
2.468000e+00 -1.398184e+00 -1.405489e+00
2.469000e+00 -1.411908e+00 -1.405137e+00
2.470000e+00 -1.417041e+00 -1.404784e+00
2.471000e+00 -1.388002e+00 -1.404431e+00
2.472000e+00 -1.424265e+00 -1.404077e+00
2.473000e+00 -1.397056e+00 -1.403722e+00
2.474000e+00 -1.416051e+00 -1.403366e+00
2.475000e+00 -1.417111e+00 -1.403009e+00
2.476000e+00 -1.403703e+00 -1.402652e+00
2.477000e+00 -1.400692e+00 -1.402293e+00
2.478000e+00 -1.400009e+00 -1.401934e+00
2.479000e+00 -1.404063e+00 -1.401574e+00
2.480000e+00 -1.410694e+00 -1.401214e+00
2.481000e+00 -1.421350e+00 -1.400852e+00
2.482000e+00 -1.372321e+00 -1.400490e+00
2.483000e+00 -1.426796e+00 -1.400127e+00
2.484000e+00 -1.414729e+00 -1.399763e+00
2.485000e+00 -1.395979e+00 -1.399398e+00
2.486000e+00 -1.391773e+00 -1.399033e+00
2.487000e+00 -1.412679e+00 -1.398666e+00
2.488000e+00 -1.412798e+00 -1.398299e+00
2.489000e+00 -1.402724e+00 -1.397931e+00
2.490000e+00 -1.404805e+00 -1.397563e+00
2.491000e+00 -1.389363e+00 -1.397193e+00
2.492000e+00 -1.407489e+00 -1.396823e+00
2.493000e+00 -1.397206e+00 -1.396452e+00
2.494000e+00 -1.384599e+00 -1.396080e+00
2.495000e+00 -1.420605e+00 -1.395708e+00
2.496000e+00 -1.393037e+00 -1.395334e+00
2.497000e+00 -1.386828e+00 -1.394960e+00
2.498000e+00 -1.371871e+00 -1.394585e+00
2.499000e+00 -1.391030e+00 -1.394210e+00
2.500000e+00 -1.404981e+00 -1.393834e+00
2.501000e+00 -1.399937e+00 -1.393457e+00
2.502000e+00 -1.383347e+00 -1.393079e+00
2.503000e+00 -1.409227e+00 -1.392700e+00
2.504000e+00 -1.383750e+00 -1.392321e+00
2.505000e+00 -1.406002e+00 -1.391941e+00
2.506000e+00 -1.400725e+00 -1.391560e+00
2.507000e+00 -1.393565e+00 -1.391178e+00
2.508000e+00 -1.396548e+00 -1.390796e+00
2.509000e+00 -1.390050e+00 -1.390413e+00
2.510000e+00 -1.389463e+00 -1.390029e+00
2.511000e+00 -1.381020e+00 -1.389645e+00
2.512000e+00 -1.395816e+00 -1.389260e+00
2.513000e+00 -1.385492e+00 -1.388874e+00
2.514000e+00 -1.394061e+00 -1.388487e+00
2.515000e+00 -1.390904e+00 -1.388100e+00
2.516000e+00 -1.370418e+00 -1.387712e+00
2.517000e+00 -1.383076e+00 -1.387323e+00
2.518000e+00 -1.379019e+00 -1.386933e+00
2.519000e+00 -1.399986e+00 -1.386543e+00
2.520000e+00 -1.397112e+00 -1.386152e+00
2.521000e+00 -1.379252e+00 -1.385761e+00
2.522000e+00 -1.379326e+00 -1.385368e+00
2.523000e+00 -1.384779e+00 -1.384975e+00
2.524000e+00 -1.376446e+00 -1.384582e+00
2.525000e+00 -1.394235e+00 -1.384187e+00
2.526000e+00 -1.358806e+00 -1.383792e+00
2.527000e+00 -1.390463e+00 -1.383396e+00
2.528000e+00 -1.400557e+00 -1.383000e+00
2.529000e+00 -1.395909e+00 -1.382603e+00
2.530000e+00 -1.385069e+00 -1.382205e+00
2.531000e+00 -1.388290e+00 -1.381807e+00
2.532000e+00 -1.372975e+00 -1.381407e+00
2.533000e+00 -1.392580e+00 -1.381008e+00
2.534000e+00 -1.370192e+00 -1.380607e+00
2.535000e+00 -1.385362e+00 -1.380206e+00
2.536000e+00 -1.371358e+00 -1.379804e+00
2.537000e+00 -1.376617e+00 -1.379402e+00
2.538000e+00 -1.381019e+00 -1.378999e+00
2.539000e+00 -1.382184e+00 -1.378595e+00
2.540000e+00 -1.379713e+00 -1.378190e+00
2.541000e+00 -1.362047e+00 -1.377785e+00
2.542000e+00 -1.363087e+00 -1.377379e+00
2.543000e+00 -1.393320e+00 -1.376973e+00
2.544000e+00 -1.403752e+00 -1.376566e+00
2.545000e+00 -1.392101e+00 -1.376158e+00
2.546000e+00 -1.356052e+00 -1.375750e+00
2.547000e+00 -1.375584e+00 -1.375341e+00
2.548000e+00 -1.367416e+00 -1.374932e+00
2.549000e+00 -1.377486e+00 -1.374521e+00
2.550000e+00 -1.375037e+00 -1.374111e+00
2.551000e+00 -1.369282e+00 -1.373699e+00
2.552000e+00 -1.369838e+00 -1.373287e+00
2.553000e+00 -1.365273e+00 -1.372874e+00
2.554000e+00 -1.380518e+00 -1.372461e+00
2.555000e+00 -1.370822e+00 -1.372047e+00
2.556000e+00 -1.373312e+00 -1.371633e+00
2.557000e+00 -1.369579e+00 -1.371218e+00
2.558000e+00 -1.367294e+00 -1.370802e+00
2.559000e+00 -1.373666e+00 -1.370385e+00
2.560000e+00 -1.385683e+00 -1.369969e+00
2.561000e+00 -1.353517e+00 -1.369551e+00
2.562000e+00 -1.364328e+00 -1.369133e+00
2.563000e+00 -1.377061e+00 -1.368714e+00
2.564000e+00 -1.368783e+00 -1.368295e+00
2.565000e+00 -1.382260e+00 -1.367875e+00
2.566000e+00 -1.366049e+00 -1.367454e+00
2.567000e+00 -1.355651e+00 -1.367033e+00
2.568000e+00 -1.377359e+00 -1.366612e+00
2.569000e+00 -1.380633e+00 -1.366189e+00
2.570000e+00 -1.371148e+00 -1.365767e+00
2.571000e+00 -1.365435e+00 -1.365343e+00
2.572000e+00 -1.374287e+00 -1.364919e+00
2.573000e+00 -1.349878e+00 -1.364495e+00
2.574000e+00 -1.368677e+00 -1.364070e+00
2.575000e+00 -1.370226e+00 -1.363644e+00
2.576000e+00 -1.368841e+00 -1.363218e+00
2.577000e+00 -1.350319e+00 -1.362791e+00
2.578000e+00 -1.365705e+00 -1.362364e+00
2.579000e+00 -1.360901e+00 -1.361936e+00
2.580000e+00 -1.366222e+00 -1.361508e+00
2.581000e+00 -1.369478e+00 -1.361079e+00
2.582000e+00 -1.368227e+00 -1.360649e+00
2.583000e+00 -1.361515e+00 -1.360219e+00
2.584000e+00 -1.360587e+00 -1.359788e+00
2.585000e+00 -1.353195e+00 -1.359357e+00
2.586000e+00 -1.356065e+00 -1.358926e+00
2.587000e+00 -1.358308e+00 -1.358494e+00
2.588000e+00 -1.362467e+00 -1.358061e+00
2.589000e+00 -1.353773e+00 -1.357628e+00
2.590000e+00 -1.354241e+00 -1.357194e+00
2.591000e+00 -1.351998e+00 -1.356760e+00
2.592000e+00 -1.348106e+00 -1.356325e+00
2.593000e+00 -1.357306e+00 -1.355889e+00
2.594000e+00 -1.354903e+00 -1.355454e+00
2.595000e+00 -1.357890e+00 -1.355017e+00
2.596000e+00 -1.341309e+00 -1.354580e+00
2.597000e+00 -1.330989e+00 -1.354143e+00
2.598000e+00 -1.352183e+00 -1.353705e+00
2.599000e+00 -1.366907e+00 -1.353267e+00
2.600000e+00 -1.358800e+00 -1.352828e+00
2.601000e+00 -1.344568e+00 -1.352389e+00
2.602000e+00 -1.343629e+00 -1.351949e+00
2.603000e+00 -1.356447e+00 -1.351508e+00
2.604000e+00 -1.346861e+00 -1.351068e+00
2.605000e+00 -1.346159e+00 -1.350626e+00
2.606000e+00 -1.321029e+00 -1.350184e+00
2.607000e+00 -1.343803e+00 -1.349742e+00
2.608000e+00 -1.348019e+00 -1.349299e+00
2.609000e+00 -1.342141e+00 -1.348856e+00
2.610000e+00 -1.344887e+00 -1.348412e+00
2.611000e+00 -1.324580e+00 -1.347968e+00
2.612000e+00 -1.331605e+00 -1.347524e+00
2.613000e+00 -1.327055e+00 -1.347079e+00
2.614000e+00 -1.330100e+00 -1.346633e+00
2.615000e+00 -1.347790e+00 -1.346187e+00
2.616000e+00 -1.346493e+00 -1.345740e+00
2.617000e+00 -1.350261e+00 -1.345293e+00
2.618000e+00 -1.341136e+00 -1.344846e+00
2.619000e+00 -1.328172e+00 -1.344398e+00
2.620000e+00 -1.350858e+00 -1.343950e+00
2.621000e+00 -1.356510e+00 -1.343501e+00
2.622000e+00 -1.347157e+00 -1.343052e+00
2.623000e+00 -1.342308e+00 -1.342602e+00
2.624000e+00 -1.346079e+00 -1.342152e+00
2.625000e+00 -1.349328e+00 -1.341702e+00
2.626000e+00 -1.351894e+00 -1.341251e+00
2.627000e+00 -1.329165e+00 -1.340799e+00
2.628000e+00 -1.323788e+00 -1.340348e+00
2.629000e+00 -1.337606e+00 -1.339895e+00
2.630000e+00 -1.325537e+00 -1.339443e+00
2.631000e+00 -1.347290e+00 -1.338990e+00
2.632000e+00 -1.337573e+00 -1.338536e+00
2.633000e+00 -1.344383e+00 -1.338082e+00
2.634000e+00 -1.349975e+00 -1.337628e+00
2.635000e+00 -1.334858e+00 -1.337173e+00
2.636000e+00 -1.337356e+00 -1.336718e+00
2.637000e+00 -1.348076e+00 -1.336263e+00
2.638000e+00 -1.335993e+00 -1.335807e+00
2.639000e+00 -1.337851e+00 -1.335350e+00
2.640000e+00 -1.326112e+00 -1.334894e+00
2.641000e+00 -1.359004e+00 -1.334436e+00
2.642000e+00 -1.338127e+00 -1.333979e+00
2.643000e+00 -1.327667e+00 -1.333521e+00
2.644000e+00 -1.336617e+00 -1.333063e+00
2.645000e+00 -1.321489e+00 -1.332604e+00
2.646000e+00 -1.331259e+00 -1.332145e+00
2.647000e+00 -1.333441e+00 -1.331685e+00
2.648000e+00 -1.321658e+00 -1.331226e+00
2.649000e+00 -1.327613e+00 -1.330765e+00
2.650000e+00 -1.321566e+00 -1.330305e+00
2.651000e+00 -1.337383e+00 -1.329844e+00
2.652000e+00 -1.335975e+00 -1.329382e+00
2.653000e+00 -1.316481e+00 -1.328921e+00
2.654000e+00 -1.334007e+00 -1.328459e+00
2.655000e+00 -1.310201e+00 -1.327996e+00
2.656000e+00 -1.323244e+00 -1.327533e+00
2.657000e+00 -1.320451e+00 -1.327070e+00
2.658000e+00 -1.320505e+00 -1.326607e+00
2.659000e+00 -1.316823e+00 -1.326143e+00
2.660000e+00 -1.320196e+00 -1.325678e+00
2.661000e+00 -1.307036e+00 -1.325214e+00
2.662000e+00 -1.321118e+00 -1.324749e+00
2.663000e+00 -1.331951e+00 -1.324284e+00
2.664000e+00 -1.331572e+00 -1.323818e+00
2.665000e+00 -1.309623e+00 -1.323352e+00
2.666000e+00 -1.337718e+00 -1.322886e+00
2.667000e+00 -1.322144e+00 -1.322419e+00
2.668000e+00 -1.318149e+00 -1.321952e+00
2.669000e+00 -1.326249e+00 -1.321485e+00
2.670000e+00 -1.309469e+00 -1.321017e+00
2.671000e+00 -1.333976e+00 -1.320549e+00
2.672000e+00 -1.311328e+00 -1.320081e+00
2.673000e+00 -1.295484e+00 -1.319613e+00
2.674000e+00 -1.313831e+00 -1.319144e+00
2.675000e+00 -1.331490e+00 -1.318674e+00
2.676000e+00 -1.315811e+00 -1.318205e+00
2.677000e+00 -1.319828e+00 -1.317735e+00
2.678000e+00 -1.326249e+00 -1.317265e+00
2.679000e+00 -1.317558e+00 -1.316794e+00
2.680000e+00 -1.320020e+00 -1.316324e+00
2.681000e+00 -1.309302e+00 -1.315853e+00
2.682000e+00 -1.323665e+00 -1.315381e+00
2.683000e+00 -1.321623e+00 -1.314910e+00
2.684000e+00 -1.298101e+00 -1.314438e+00
2.685000e+00 -1.310340e+00 -1.313965e+00
2.686000e+00 -1.323719e+00 -1.313493e+00
2.687000e+00 -1.323317e+00 -1.313020e+00
2.688000e+00 -1.324587e+00 -1.312547e+00
2.689000e+00 -1.324308e+00 -1.312074e+00
2.690000e+00 -1.315101e+00 -1.311600e+00
2.691000e+00 -1.310600e+00 -1.311126e+00
2.692000e+00 -1.315310e+00 -1.310652e+00
2.693000e+00 -1.299559e+00 -1.310177e+00
2.694000e+00 -1.305770e+00 -1.309702e+00
2.695000e+00 -1.293905e+00 -1.309227e+00
2.696000e+00 -1.301774e+00 -1.308752e+00
2.697000e+00 -1.303155e+00 -1.308276e+00
2.698000e+00 -1.321114e+00 -1.307800e+00
2.699000e+00 -1.301254e+00 -1.307324e+00
2.700000e+00 -1.297721e+00 -1.306848e+00
2.701000e+00 -1.312381e+00 -1.306371e+00
2.702000e+00 -1.310281e+00 -1.305894e+00
2.703000e+00 -1.306084e+00 -1.305417e+00
2.704000e+00 -1.320250e+00 -1.304940e+00
2.705000e+00 -1.297778e+00 -1.304462e+00
2.706000e+00 -1.306543e+00 -1.303984e+00
2.707000e+00 -1.298823e+00 -1.303506e+00
2.708000e+00 -1.297496e+00 -1.303028e+00
2.709000e+00 -1.296044e+00 -1.302549e+00
2.710000e+00 -1.312873e+00 -1.302070e+00
2.711000e+00 -1.302344e+00 -1.301591e+00
2.712000e+00 -1.307437e+00 -1.301112e+00
2.713000e+00 -1.302969e+00 -1.300632e+00
2.714000e+00 -1.288763e+00 -1.300153e+00
2.715000e+00 -1.301090e+00 -1.299673e+00
2.716000e+00 -1.290855e+00 -1.299192e+00
2.717000e+00 -1.301040e+00 -1.298712e+00
2.718000e+00 -1.287472e+00 -1.298231e+00
2.719000e+00 -1.295220e+00 -1.297750e+00
2.720000e+00 -1.282230e+00 -1.297269e+00
2.721000e+00 -1.298652e+00 -1.296788e+00
2.722000e+00 -1.286310e+00 -1.296306e+00
2.723000e+00 -1.306198e+00 -1.295824e+00
2.724000e+00 -1.289010e+00 -1.295342e+00
2.725000e+00 -1.308980e+00 -1.294860e+00
2.726000e+00 -1.298195e+00 -1.294378e+00
2.727000e+00 -1.304767e+00 -1.293895e+00
2.728000e+00 -1.307156e+00 -1.293413e+00
2.729000e+00 -1.298853e+00 -1.292930e+00
2.730000e+00 -1.311880e+00 -1.292446e+00
2.731000e+00 -1.284476e+00 -1.291963e+00
2.732000e+00 -1.286010e+00 -1.291479e+00
2.733000e+00 -1.289141e+00 -1.290996e+00
2.734000e+00 -1.294955e+00 -1.290512e+00
2.735000e+00 -1.292641e+00 -1.290028e+00
2.736000e+00 -1.314020e+00 -1.289543e+00
2.737000e+00 -1.279731e+00 -1.289059e+00
2.738000e+00 -1.275854e+00 -1.288574e+00
2.739000e+00 -1.303798e+00 -1.288089e+00
2.740000e+00 -1.271815e+00 -1.287604e+00
2.741000e+00 -1.287514e+00 -1.287119e+00
2.742000e+00 -1.275081e+00 -1.286634e+00
2.743000e+00 -1.291955e+00 -1.286148e+00
2.744000e+00 -1.295330e+00 -1.285662e+00
2.745000e+00 -1.265501e+00 -1.285177e+00
2.746000e+00 -1.309420e+00 -1.284690e+00
2.747000e+00 -1.280113e+00 -1.284204e+00
2.748000e+00 -1.279127e+00 -1.283718e+00
2.749000e+00 -1.269364e+00 -1.283231e+00
2.750000e+00 -1.280973e+00 -1.282745e+00
2.751000e+00 -1.280435e+00 -1.282258e+00
2.752000e+00 -1.267330e+00 -1.281771e+00
2.753000e+00 -1.292179e+00 -1.281284e+00
2.754000e+00 -1.284928e+00 -1.280796e+00
2.755000e+00 -1.270040e+00 -1.280309e+00
2.756000e+00 -1.286157e+00 -1.279821e+00
2.757000e+00 -1.284216e+00 -1.279334e+00
2.758000e+00 -1.269984e+00 -1.278846e+00
2.759000e+00 -1.297749e+00 -1.278358e+00
2.760000e+00 -1.266009e+00 -1.277870e+00
2.761000e+00 -1.280998e+00 -1.277382e+00
2.762000e+00 -1.278307e+00 -1.276893e+00
2.763000e+00 -1.278154e+00 -1.276405e+00
2.764000e+00 -1.277885e+00 -1.275916e+00
2.765000e+00 -1.276654e+00 -1.275427e+00
2.766000e+00 -1.265916e+00 -1.274938e+00
2.767000e+00 -1.288879e+00 -1.274449e+00
2.768000e+00 -1.282037e+00 -1.273960e+00
2.769000e+00 -1.268646e+00 -1.273471e+00
2.770000e+00 -1.277131e+00 -1.272981e+00
2.771000e+00 -1.275475e+00 -1.272492e+00
2.772000e+00 -1.274012e+00 -1.272002e+00
2.773000e+00 -1.277395e+00 -1.271512e+00
2.774000e+00 -1.271244e+00 -1.271023e+00
2.775000e+00 -1.287523e+00 -1.270533e+00
2.776000e+00 -1.285622e+00 -1.270043e+00
2.777000e+00 -1.259575e+00 -1.269552e+00
2.778000e+00 -1.275815e+00 -1.269062e+00
2.779000e+00 -1.266424e+00 -1.268572e+00
2.780000e+00 -1.275933e+00 -1.268081e+00
2.781000e+00 -1.266849e+00 -1.267591e+00
2.782000e+00 -1.262305e+00 -1.267100e+00
2.783000e+00 -1.250852e+00 -1.266609e+00
2.784000e+00 -1.286859e+00 -1.266118e+00
2.785000e+00 -1.268610e+00 -1.265627e+00
2.786000e+00 -1.279211e+00 -1.265136e+00
2.787000e+00 -1.272237e+00 -1.264645e+00
2.788000e+00 -1.281554e+00 -1.264154e+00
2.789000e+00 -1.262421e+00 -1.263663e+00
2.790000e+00 -1.274829e+00 -1.263171e+00
2.791000e+00 -1.266538e+00 -1.262680e+00
2.792000e+00 -1.252814e+00 -1.262188e+00
2.793000e+00 -1.256929e+00 -1.261696e+00
2.794000e+00 -1.283841e+00 -1.261205e+00
2.795000e+00 -1.251801e+00 -1.260713e+00
2.796000e+00 -1.270037e+00 -1.260221e+00
2.797000e+00 -1.259396e+00 -1.259729e+00
2.798000e+00 -1.265929e+00 -1.259237e+00
2.799000e+00 -1.253728e+00 -1.258745e+00
2.800000e+00 -1.278692e+00 -1.258253e+00
2.801000e+00 -1.261266e+00 -1.257761e+00
2.802000e+00 -1.271522e+00 -1.257268e+00
2.803000e+00 -1.267664e+00 -1.256776e+00
2.804000e+00 -1.264814e+00 -1.256284e+00
2.805000e+00 -1.244279e+00 -1.255791e+00
2.806000e+00 -1.251548e+00 -1.255299e+00
2.807000e+00 -1.255179e+00 -1.254806e+00
2.808000e+00 -1.279750e+00 -1.254314e+00
2.809000e+00 -1.244048e+00 -1.253821e+00
2.810000e+00 -1.252813e+00 -1.253328e+00
2.811000e+00 -1.249528e+00 -1.252835e+00
2.812000e+00 -1.250286e+00 -1.252343e+00
2.813000e+00 -1.263966e+00 -1.251850e+00
2.814000e+00 -1.243828e+00 -1.251357e+00
2.815000e+00 -1.241758e+00 -1.250864e+00
2.816000e+00 -1.238929e+00 -1.250371e+00
2.817000e+00 -1.260466e+00 -1.249878e+00
2.818000e+00 -1.245189e+00 -1.249385e+00
2.819000e+00 -1.272804e+00 -1.248892e+00
2.820000e+00 -1.252868e+00 -1.248398e+00
2.821000e+00 -1.240056e+00 -1.247905e+00
2.822000e+00 -1.236661e+00 -1.247412e+00
2.823000e+00 -1.253123e+00 -1.246919e+00
2.824000e+00 -1.236992e+00 -1.246425e+00
2.825000e+00 -1.260853e+00 -1.245932e+00
2.826000e+00 -1.220598e+00 -1.245439e+00
2.827000e+00 -1.226204e+00 -1.244945e+00
2.828000e+00 -1.222779e+00 -1.244452e+00
2.829000e+00 -1.241960e+00 -1.243959e+00
2.830000e+00 -1.239222e+00 -1.243465e+00
2.831000e+00 -1.226884e+00 -1.242972e+00
2.832000e+00 -1.230468e+00 -1.242478e+00
2.833000e+00 -1.250348e+00 -1.241985e+00
2.834000e+00 -1.228391e+00 -1.241491e+00
2.835000e+00 -1.235550e+00 -1.240998e+00
2.836000e+00 -1.218515e+00 -1.240504e+00
2.837000e+00 -1.232106e+00 -1.240010e+00
2.838000e+00 -1.237933e+00 -1.239517e+00
2.839000e+00 -1.247904e+00 -1.239023e+00
2.840000e+00 -1.246705e+00 -1.238530e+00
2.841000e+00 -1.233087e+00 -1.238036e+00
2.842000e+00 -1.246336e+00 -1.237542e+00
2.843000e+00 -1.241841e+00 -1.237049e+00
2.844000e+00 -1.246266e+00 -1.236555e+00
2.845000e+00 -1.232549e+00 -1.236062e+00
2.846000e+00 -1.245503e+00 -1.235568e+00
2.847000e+00 -1.227358e+00 -1.235074e+00
2.848000e+00 -1.227707e+00 -1.234581e+00
2.849000e+00 -1.238773e+00 -1.234087e+00
2.850000e+00 -1.232924e+00 -1.233594e+00
2.851000e+00 -1.226366e+00 -1.233100e+00
2.852000e+00 -1.243270e+00 -1.232606e+00
2.853000e+00 -1.239353e+00 -1.232113e+00
2.854000e+00 -1.230162e+00 -1.231619e+00
2.855000e+00 -1.231256e+00 -1.231126e+00
2.856000e+00 -1.222493e+00 -1.230632e+00
2.857000e+00 -1.220588e+00 -1.230138e+00
2.858000e+00 -1.233637e+00 -1.229645e+00
2.859000e+00 -1.223140e+00 -1.229151e+00
2.860000e+00 -1.251242e+00 -1.228658e+00
2.861000e+00 -1.219340e+00 -1.228164e+00
2.862000e+00 -1.229585e+00 -1.227671e+00
2.863000e+00 -1.226544e+00 -1.227178e+00
2.864000e+00 -1.209307e+00 -1.226684e+00
2.865000e+00 -1.221720e+00 -1.226191e+00
2.866000e+00 -1.243128e+00 -1.225697e+00
2.867000e+00 -1.220732e+00 -1.225204e+00
2.868000e+00 -1.215574e+00 -1.224711e+00
2.869000e+00 -1.215985e+00 -1.224217e+00
2.870000e+00 -1.239800e+00 -1.223724e+00
2.871000e+00 -1.233710e+00 -1.223231e+00
2.872000e+00 -1.216924e+00 -1.222737e+00
2.873000e+00 -1.223706e+00 -1.222244e+00
2.874000e+00 -1.212888e+00 -1.221751e+00
2.875000e+00 -1.223100e+00 -1.221258e+00
2.876000e+00 -1.231628e+00 -1.220765e+00
2.877000e+00 -1.230072e+00 -1.220272e+00
2.878000e+00 -1.234859e+00 -1.219779e+00
2.879000e+00 -1.219033e+00 -1.219286e+00
2.880000e+00 -1.220066e+00 -1.218793e+00
2.881000e+00 -1.216867e+00 -1.218300e+00
2.882000e+00 -1.213634e+00 -1.217807e+00
2.883000e+00 -1.212009e+00 -1.217314e+00
2.884000e+00 -1.216570e+00 -1.216821e+00
2.885000e+00 -1.220296e+00 -1.216328e+00
2.886000e+00 -1.215236e+00 -1.215836e+00
2.887000e+00 -1.210906e+00 -1.215343e+00
2.888000e+00 -1.216640e+00 -1.214850e+00
2.889000e+00 -1.213935e+00 -1.214358e+00
2.890000e+00 -1.207244e+00 -1.213865e+00
2.891000e+00 -1.207665e+00 -1.213373e+00
2.892000e+00 -1.192175e+00 -1.212880e+00
2.893000e+00 -1.234864e+00 -1.212388e+00
2.894000e+00 -1.207778e+00 -1.211895e+00
2.895000e+00 -1.224252e+00 -1.211403e+00
2.896000e+00 -1.204292e+00 -1.210911e+00
2.897000e+00 -1.226815e+00 -1.210419e+00
2.898000e+00 -1.220200e+00 -1.209927e+00
2.899000e+00 -1.198124e+00 -1.209434e+00
2.900000e+00 -1.200075e+00 -1.208942e+00
2.901000e+00 -1.208370e+00 -1.208450e+00
2.902000e+00 -1.198104e+00 -1.207958e+00
2.903000e+00 -1.205217e+00 -1.207467e+00
2.904000e+00 -1.207271e+00 -1.206975e+00
2.905000e+00 -1.215509e+00 -1.206483e+00
2.906000e+00 -1.216907e+00 -1.205991e+00
2.907000e+00 -1.207008e+00 -1.205500e+00
2.908000e+00 -1.212273e+00 -1.205008e+00
2.909000e+00 -1.199727e+00 -1.204516e+00
2.910000e+00 -1.202008e+00 -1.204025e+00
2.911000e+00 -1.211075e+00 -1.203534e+00
2.912000e+00 -1.217219e+00 -1.203042e+00
2.913000e+00 -1.226667e+00 -1.202551e+00
2.914000e+00 -1.207769e+00 -1.202060e+00
2.915000e+00 -1.188844e+00 -1.201569e+00
2.916000e+00 -1.209397e+00 -1.201077e+00
2.917000e+00 -1.200260e+00 -1.200586e+00
2.918000e+00 -1.192523e+00 -1.200095e+00
2.919000e+00 -1.195780e+00 -1.199605e+00
2.920000e+00 -1.193196e+00 -1.199114e+00
2.921000e+00 -1.201383e+00 -1.198623e+00
2.922000e+00 -1.201636e+00 -1.198132e+00
2.923000e+00 -1.200658e+00 -1.197642e+00
2.924000e+00 -1.186138e+00 -1.197151e+00
2.925000e+00 -1.194303e+00 -1.196661e+00
2.926000e+00 -1.202961e+00 -1.196170e+00
2.927000e+00 -1.208273e+00 -1.195680e+00
2.928000e+00 -1.193155e+00 -1.195190e+00
2.929000e+00 -1.207326e+00 -1.194699e+00
2.930000e+00 -1.190519e+00 -1.194209e+00
2.931000e+00 -1.184532e+00 -1.193719e+00
2.932000e+00 -1.189541e+00 -1.193229e+00
2.933000e+00 -1.200947e+00 -1.192739e+00
2.934000e+00 -1.184947e+00 -1.192250e+00
2.935000e+00 -1.187582e+00 -1.191760e+00
2.936000e+00 -1.183282e+00 -1.191270e+00
2.937000e+00 -1.188952e+00 -1.190781e+00
2.938000e+00 -1.172002e+00 -1.190291e+00
2.939000e+00 -1.186183e+00 -1.189802e+00
2.940000e+00 -1.201685e+00 -1.189312e+00
2.941000e+00 -1.179135e+00 -1.188823e+00
2.942000e+00 -1.184571e+00 -1.188334e+00
2.943000e+00 -1.190145e+00 -1.187845e+00
2.944000e+00 -1.188494e+00 -1.187355e+00
2.945000e+00 -1.181355e+00 -1.186866e+00
2.946000e+00 -1.196227e+00 -1.186378e+00
2.947000e+00 -1.182876e+00 -1.185889e+00
2.948000e+00 -1.180142e+00 -1.185400e+00
2.949000e+00 -1.178481e+00 -1.184911e+00
2.950000e+00 -1.197883e+00 -1.184423e+00
2.951000e+00 -1.183092e+00 -1.183934e+00
2.952000e+00 -1.199851e+00 -1.183446e+00
2.953000e+00 -1.188130e+00 -1.182958e+00
2.954000e+00 -1.186574e+00 -1.182469e+00
2.955000e+00 -1.175570e+00 -1.181981e+00
2.956000e+00 -1.167047e+00 -1.181493e+00
2.957000e+00 -1.164804e+00 -1.181005e+00
2.958000e+00 -1.188480e+00 -1.180517e+00
2.959000e+00 -1.175902e+00 -1.180029e+00
2.960000e+00 -1.175619e+00 -1.179541e+00
2.961000e+00 -1.172204e+00 -1.179054e+00
2.962000e+00 -1.175067e+00 -1.178566e+00
2.963000e+00 -1.180974e+00 -1.178079e+00
2.964000e+00 -1.166668e+00 -1.177591e+00
2.965000e+00 -1.186757e+00 -1.177104e+00
2.966000e+00 -1.161136e+00 -1.176617e+00
2.967000e+00 -1.183960e+00 -1.176129e+00
2.968000e+00 -1.166793e+00 -1.175642e+00
2.969000e+00 -1.159360e+00 -1.175155e+00
2.970000e+00 -1.181309e+00 -1.174668e+00
2.971000e+00 -1.176443e+00 -1.174182e+00
2.972000e+00 -1.179713e+00 -1.173695e+00
2.973000e+00 -1.173237e+00 -1.173208e+00
2.974000e+00 -1.170718e+00 -1.172722e+00
2.975000e+00 -1.165889e+00 -1.172235e+00
2.976000e+00 -1.180792e+00 -1.171749e+00
2.977000e+00 -1.180606e+00 -1.171262e+00
2.978000e+00 -1.172048e+00 -1.170776e+00
2.979000e+00 -1.173126e+00 -1.170290e+00
2.980000e+00 -1.167031e+00 -1.169804e+00
2.981000e+00 -1.179764e+00 -1.169318e+00
2.982000e+00 -1.172056e+00 -1.168832e+00
2.983000e+00 -1.167118e+00 -1.168346e+00
2.984000e+00 -1.159375e+00 -1.167860e+00
2.985000e+00 -1.176718e+00 -1.167375e+00
2.986000e+00 -1.158510e+00 -1.166889e+00
2.987000e+00 -1.170616e+00 -1.166404e+00
2.988000e+00 -1.187076e+00 -1.165918e+00
2.989000e+00 -1.175862e+00 -1.165433e+00
2.990000e+00 -1.147682e+00 -1.164948e+00
2.991000e+00 -1.162849e+00 -1.164462e+00
2.992000e+00 -1.140271e+00 -1.163977e+00
2.993000e+00 -1.150301e+00 -1.163492e+00
2.994000e+00 -1.160504e+00 -1.163007e+00
2.995000e+00 -1.160731e+00 -1.162523e+00
2.996000e+00 -1.181462e+00 -1.162038e+00
2.997000e+00 -1.146493e+00 -1.161553e+00
2.998000e+00 -1.155246e+00 -1.161069e+00
2.999000e+00 -1.145083e+00 -1.160584e+00
3.000000e+00 -1.164493e+00 -1.160100e+00
3.001000e+00 -1.166593e+00 -1.159615e+00
3.002000e+00 -1.166492e+00 -1.159131e+00
3.003000e+00 -1.153948e+00 -1.158647e+00
3.004000e+00 -1.162954e+00 -1.158163e+00
3.005000e+00 -1.162151e+00 -1.157679e+00
3.006000e+00 -1.160347e+00 -1.157195e+00
3.007000e+00 -1.172008e+00 -1.156711e+00
3.008000e+00 -1.145833e+00 -1.156227e+00
3.009000e+00 -1.170725e+00 -1.155744e+00
3.010000e+00 -1.159408e+00 -1.155260e+00
3.011000e+00 -1.168010e+00 -1.154776e+00
3.012000e+00 -1.156932e+00 -1.154293e+00
3.013000e+00 -1.161080e+00 -1.153810e+00
3.014000e+00 -1.155853e+00 -1.153326e+00
3.015000e+00 -1.156544e+00 -1.152843e+00
3.016000e+00 -1.145506e+00 -1.152360e+00
3.017000e+00 -1.152322e+00 -1.151877e+00
3.018000e+00 -1.139364e+00 -1.151394e+00
3.019000e+00 -1.139145e+00 -1.150911e+00
3.020000e+00 -1.164245e+00 -1.150428e+00
3.021000e+00 -1.149172e+00 -1.149945e+00
3.022000e+00 -1.155425e+00 -1.149462e+00
3.023000e+00 -1.134479e+00 -1.148980e+00
3.024000e+00 -1.148523e+00 -1.148497e+00
3.025000e+00 -1.143942e+00 -1.148015e+00
3.026000e+00 -1.141392e+00 -1.147532e+00
3.027000e+00 -1.154003e+00 -1.147050e+00
3.028000e+00 -1.143666e+00 -1.146568e+00
3.029000e+00 -1.158461e+00 -1.146086e+00
3.030000e+00 -1.148004e+00 -1.145603e+00
3.031000e+00 -1.134281e+00 -1.145121e+00
3.032000e+00 -1.152642e+00 -1.144639e+00
3.033000e+00 -1.167510e+00 -1.144157e+00
3.034000e+00 -1.123480e+00 -1.143675e+00
3.035000e+00 -1.124956e+00 -1.143194e+00
3.036000e+00 -1.143238e+00 -1.142712e+00
3.037000e+00 -1.140181e+00 -1.142230e+00
3.038000e+00 -1.138165e+00 -1.141749e+00
3.039000e+00 -1.143562e+00 -1.141267e+00
3.040000e+00 -1.145081e+00 -1.140786e+00
3.041000e+00 -1.148611e+00 -1.140304e+00
3.042000e+00 -1.158197e+00 -1.139823e+00
3.043000e+00 -1.146656e+00 -1.139342e+00
3.044000e+00 -1.145013e+00 -1.138860e+00
3.045000e+00 -1.145495e+00 -1.138379e+00
3.046000e+00 -1.140722e+00 -1.137898e+00
3.047000e+00 -1.121268e+00 -1.137417e+00
3.048000e+00 -1.140858e+00 -1.136936e+00
3.049000e+00 -1.160152e+00 -1.136455e+00
3.050000e+00 -1.150960e+00 -1.135974e+00
3.051000e+00 -1.131587e+00 -1.135493e+00
3.052000e+00 -1.155080e+00 -1.135013e+00
3.053000e+00 -1.134162e+00 -1.134532e+00
3.054000e+00 -1.133210e+00 -1.134051e+00
3.055000e+00 -1.149326e+00 -1.133571e+00
3.056000e+00 -1.132567e+00 -1.133090e+00
3.057000e+00 -1.125482e+00 -1.132610e+00
3.058000e+00 -1.130604e+00 -1.132129e+00
3.059000e+00 -1.139620e+00 -1.131649e+00
3.060000e+00 -1.123726e+00 -1.131168e+00
3.061000e+00 -1.129550e+00 -1.130688e+00
3.062000e+00 -1.134190e+00 -1.130208e+00
3.063000e+00 -1.128429e+00 -1.129727e+00
3.064000e+00 -1.125203e+00 -1.129247e+00
3.065000e+00 -1.129610e+00 -1.128767e+00
3.066000e+00 -1.132181e+00 -1.128287e+00
3.067000e+00 -1.133708e+00 -1.127807e+00
3.068000e+00 -1.105193e+00 -1.127327e+00
3.069000e+00 -1.120941e+00 -1.126847e+00
3.070000e+00 -1.139715e+00 -1.126367e+00
3.071000e+00 -1.145024e+00 -1.125887e+00
3.072000e+00 -1.132055e+00 -1.125407e+00
3.073000e+00 -1.125258e+00 -1.124927e+00
3.074000e+00 -1.135629e+00 -1.124448e+00
3.075000e+00 -1.121987e+00 -1.123968e+00
3.076000e+00 -1.111629e+00 -1.123488e+00
3.077000e+00 -1.128761e+00 -1.123008e+00
3.078000e+00 -1.118197e+00 -1.122529e+00
3.079000e+00 -1.130367e+00 -1.122049e+00
3.080000e+00 -1.117832e+00 -1.121569e+00
3.081000e+00 -1.122483e+00 -1.121090e+00
3.082000e+00 -1.137485e+00 -1.120610e+00
3.083000e+00 -1.132532e+00 -1.120131e+00
3.084000e+00 -1.119038e+00 -1.119651e+00
3.085000e+00 -1.113658e+00 -1.119172e+00
3.086000e+00 -1.111482e+00 -1.118692e+00
3.087000e+00 -1.138129e+00 -1.118213e+00
3.088000e+00 -1.109613e+00 -1.117733e+00
3.089000e+00 -1.105031e+00 -1.117254e+00
3.090000e+00 -1.118073e+00 -1.116774e+00
3.091000e+00 -1.104925e+00 -1.116295e+00
3.092000e+00 -1.116290e+00 -1.115816e+00
3.093000e+00 -1.117237e+00 -1.115336e+00
3.094000e+00 -1.107268e+00 -1.114857e+00
3.095000e+00 -1.128787e+00 -1.114377e+00
3.096000e+00 -1.120717e+00 -1.113898e+00
3.097000e+00 -1.123990e+00 -1.113419e+00
3.098000e+00 -1.112794e+00 -1.112939e+00
3.099000e+00 -1.109230e+00 -1.112460e+00
3.100000e+00 -1.121461e+00 -1.111981e+00
3.101000e+00 -1.100261e+00 -1.111501e+00
3.102000e+00 -1.113442e+00 -1.111022e+00
3.103000e+00 -1.105643e+00 -1.110543e+00
3.104000e+00 -1.094538e+00 -1.110063e+00
3.105000e+00 -1.118374e+00 -1.109584e+00
3.106000e+00 -1.110128e+00 -1.109105e+00
3.107000e+00 -1.117466e+00 -1.108625e+00
3.108000e+00 -1.101094e+00 -1.108146e+00
3.109000e+00 -1.116237e+00 -1.107667e+00
3.110000e+00 -1.113928e+00 -1.107187e+00
3.111000e+00 -1.102978e+00 -1.106708e+00
3.112000e+00 -1.116030e+00 -1.106229e+00
3.113000e+00 -1.097159e+00 -1.105749e+00
3.114000e+00 -1.105539e+00 -1.105270e+00
3.115000e+00 -1.094202e+00 -1.104790e+00
3.116000e+00 -1.097532e+00 -1.104311e+00
3.117000e+00 -1.094918e+00 -1.103831e+00
3.118000e+00 -1.113457e+00 -1.103352e+00
3.119000e+00 -1.110547e+00 -1.102872e+00
3.120000e+00 -1.102780e+00 -1.102393e+00
3.121000e+00 -1.090715e+00 -1.101913e+00
3.122000e+00 -1.094234e+00 -1.101433e+00
3.123000e+00 -1.091117e+00 -1.100954e+00
3.124000e+00 -1.094996e+00 -1.100474e+00
3.125000e+00 -1.109787e+00 -1.099994e+00
3.126000e+00 -1.092105e+00 -1.099515e+00
3.127000e+00 -1.110451e+00 -1.099035e+00
3.128000e+00 -1.108413e+00 -1.098555e+00
3.129000e+00 -1.109308e+00 -1.098075e+00
3.130000e+00 -1.086257e+00 -1.097595e+00
3.131000e+00 -1.111379e+00 -1.097115e+00
3.132000e+00 -1.112668e+00 -1.096635e+00
3.133000e+00 -1.083863e+00 -1.096155e+00
3.134000e+00 -1.090841e+00 -1.095675e+00
3.135000e+00 -1.087204e+00 -1.095195e+00
3.136000e+00 -1.079402e+00 -1.094715e+00
3.137000e+00 -1.087674e+00 -1.094234e+00
3.138000e+00 -1.086123e+00 -1.093754e+00
3.139000e+00 -1.086784e+00 -1.093274e+00
3.140000e+00 -1.077468e+00 -1.092793e+00
3.141000e+00 -1.105020e+00 -1.092313e+00
3.142000e+00 -1.099705e+00 -1.091832e+00
3.143000e+00 -1.096912e+00 -1.091352e+00
3.144000e+00 -1.080019e+00 -1.090871e+00
3.145000e+00 -1.091397e+00 -1.090390e+00
3.146000e+00 -1.071632e+00 -1.089909e+00
3.147000e+00 -1.087046e+00 -1.089428e+00
3.148000e+00 -1.099729e+00 -1.088947e+00
3.149000e+00 -1.098796e+00 -1.088466e+00
3.150000e+00 -1.106766e+00 -1.087985e+00
3.151000e+00 -1.074024e+00 -1.087504e+00
3.152000e+00 -1.080736e+00 -1.087023e+00
3.153000e+00 -1.100795e+00 -1.086541e+00
3.154000e+00 -1.092495e+00 -1.086060e+00
3.155000e+00 -1.068064e+00 -1.085578e+00
3.156000e+00 -1.076839e+00 -1.085097e+00
3.157000e+00 -1.078844e+00 -1.084615e+00
3.158000e+00 -1.087091e+00 -1.084133e+00
3.159000e+00 -1.077568e+00 -1.083651e+00
3.160000e+00 -1.087136e+00 -1.083169e+00
3.161000e+00 -1.072807e+00 -1.082687e+00
3.162000e+00 -1.085828e+00 -1.082205e+00
3.163000e+00 -1.091968e+00 -1.081723e+00
3.164000e+00 -1.075617e+00 -1.081240e+00
3.165000e+00 -1.072719e+00 -1.080758e+00
3.166000e+00 -1.086917e+00 -1.080275e+00
3.167000e+00 -1.069886e+00 -1.079792e+00
3.168000e+00 -1.079024e+00 -1.079310e+00
3.169000e+00 -1.065563e+00 -1.078827e+00
3.170000e+00 -1.083903e+00 -1.078344e+00
3.171000e+00 -1.077694e+00 -1.077860e+00
3.172000e+00 -1.087746e+00 -1.077377e+00
3.173000e+00 -1.069611e+00 -1.076894e+00
3.174000e+00 -1.096123e+00 -1.076410e+00
3.175000e+00 -1.053299e+00 -1.075926e+00
3.176000e+00 -1.062577e+00 -1.075443e+00
3.177000e+00 -1.068078e+00 -1.074959e+00
3.178000e+00 -1.080078e+00 -1.074474e+00
3.179000e+00 -1.071863e+00 -1.073990e+00
3.180000e+00 -1.074926e+00 -1.073506e+00
3.181000e+00 -1.065875e+00 -1.073021e+00
3.182000e+00 -1.092243e+00 -1.072537e+00
3.183000e+00 -1.089032e+00 -1.072052e+00
3.184000e+00 -1.077588e+00 -1.071567e+00
3.185000e+00 -1.077426e+00 -1.071082e+00
3.186000e+00 -1.091985e+00 -1.070597e+00
3.187000e+00 -1.077092e+00 -1.070111e+00
3.188000e+00 -1.071373e+00 -1.069626e+00
3.189000e+00 -1.073190e+00 -1.069140e+00
3.190000e+00 -1.064649e+00 -1.068654e+00
3.191000e+00 -1.080668e+00 -1.068168e+00
3.192000e+00 -1.063918e+00 -1.067682e+00
3.193000e+00 -1.072081e+00 -1.067196e+00
3.194000e+00 -1.049640e+00 -1.066709e+00
3.195000e+00 -1.094234e+00 -1.066222e+00
3.196000e+00 -1.074467e+00 -1.065736e+00
3.197000e+00 -1.036384e+00 -1.065248e+00
3.198000e+00 -1.076462e+00 -1.064761e+00
3.199000e+00 -1.058911e+00 -1.064274e+00
3.200000e+00 -1.059696e+00 -1.063786e+00
3.201000e+00 -1.073098e+00 -1.063298e+00
3.202000e+00 -1.065630e+00 -1.062811e+00
3.203000e+00 -1.048068e+00 -1.062322e+00
3.204000e+00 -1.050791e+00 -1.061834e+00
3.205000e+00 -1.065161e+00 -1.061345e+00
3.206000e+00 -1.055243e+00 -1.060857e+00
3.207000e+00 -1.060653e+00 -1.060368e+00
3.208000e+00 -1.053058e+00 -1.059879e+00
3.209000e+00 -1.070752e+00 -1.059389e+00
3.210000e+00 -1.053957e+00 -1.058900e+00
3.211000e+00 -1.068662e+00 -1.058410e+00
3.212000e+00 -1.037860e+00 -1.057920e+00
3.213000e+00 -1.062727e+00 -1.057430e+00
3.214000e+00 -1.039630e+00 -1.056939e+00
3.215000e+00 -1.060179e+00 -1.056449e+00
3.216000e+00 -1.069950e+00 -1.055958e+00
3.217000e+00 -1.053551e+00 -1.055467e+00
3.218000e+00 -1.058124e+00 -1.054976e+00
3.219000e+00 -1.053391e+00 -1.054484e+00
3.220000e+00 -1.053689e+00 -1.053992e+00
3.221000e+00 -1.051847e+00 -1.053500e+00
3.222000e+00 -1.030188e+00 -1.053008e+00
3.223000e+00 -1.070343e+00 -1.052516e+00
3.224000e+00 -1.060469e+00 -1.052023e+00
3.225000e+00 -1.045996e+00 -1.051530e+00
3.226000e+00 -1.054883e+00 -1.051037e+00
3.227000e+00 -1.040614e+00 -1.050543e+00
3.228000e+00 -1.034978e+00 -1.050049e+00
3.229000e+00 -1.037243e+00 -1.049555e+00
3.230000e+00 -1.032836e+00 -1.049061e+00
3.231000e+00 -1.040434e+00 -1.048567e+00
3.232000e+00 -1.057772e+00 -1.048072e+00
3.233000e+00 -1.065697e+00 -1.047577e+00
3.234000e+00 -1.046548e+00 -1.047082e+00
3.235000e+00 -1.060352e+00 -1.046586e+00
3.236000e+00 -1.041673e+00 -1.046090e+00
3.237000e+00 -1.057505e+00 -1.045594e+00
3.238000e+00 -1.073306e+00 -1.045098e+00
3.239000e+00 -1.044205e+00 -1.044601e+00
3.240000e+00 -1.038672e+00 -1.044104e+00
3.241000e+00 -1.045367e+00 -1.043607e+00
3.242000e+00 -1.040505e+00 -1.043109e+00
3.243000e+00 -1.058008e+00 -1.042611e+00
3.244000e+00 -1.041351e+00 -1.042113e+00
3.245000e+00 -1.051678e+00 -1.041615e+00
3.246000e+00 -1.042144e+00 -1.041116e+00
3.247000e+00 -1.041215e+00 -1.040617e+00
3.248000e+00 -1.057963e+00 -1.040118e+00
3.249000e+00 -1.051566e+00 -1.039618e+00
3.250000e+00 -1.040084e+00 -1.039118e+00
3.251000e+00 -1.052183e+00 -1.038618e+00
3.252000e+00 -1.046865e+00 -1.038117e+00
3.253000e+00 -1.048564e+00 -1.037616e+00
3.254000e+00 -1.018054e+00 -1.037115e+00
3.255000e+00 -1.030128e+00 -1.036614e+00
3.256000e+00 -1.030135e+00 -1.036112e+00
3.257000e+00 -1.048053e+00 -1.035609e+00
3.258000e+00 -1.037653e+00 -1.035107e+00
3.259000e+00 -1.033903e+00 -1.034604e+00
3.260000e+00 -1.043791e+00 -1.034101e+00
3.261000e+00 -1.034760e+00 -1.033597e+00
3.262000e+00 -1.050686e+00 -1.033093e+00
3.263000e+00 -1.019375e+00 -1.032589e+00
3.264000e+00 -1.033006e+00 -1.032084e+00
3.265000e+00 -1.035952e+00 -1.031579e+00
3.266000e+00 -1.017029e+00 -1.031074e+00
3.267000e+00 -1.023383e+00 -1.030568e+00
3.268000e+00 -1.031420e+00 -1.030062e+00
3.269000e+00 -1.000288e+00 -1.029556e+00
3.270000e+00 -1.013829e+00 -1.029049e+00
3.271000e+00 -1.020660e+00 -1.028542e+00
3.272000e+00 -1.020020e+00 -1.028034e+00
3.273000e+00 -1.024229e+00 -1.027526e+00
3.274000e+00 -1.039454e+00 -1.027018e+00
3.275000e+00 -1.026919e+00 -1.026509e+00
3.276000e+00 -1.029086e+00 -1.026000e+00
3.277000e+00 -1.003830e+00 -1.025490e+00
3.278000e+00 -1.024810e+00 -1.024981e+00
3.279000e+00 -1.011920e+00 -1.024470e+00
3.280000e+00 -1.017161e+00 -1.023960e+00
3.281000e+00 -1.006565e+00 -1.023449e+00
3.282000e+00 -1.004921e+00 -1.022937e+00
3.283000e+00 -1.014358e+00 -1.022425e+00
3.284000e+00 -1.026199e+00 -1.021913e+00
3.285000e+00 -1.010093e+00 -1.021400e+00
3.286000e+00 -1.027852e+00 -1.020887e+00
3.287000e+00 -1.022150e+00 -1.020373e+00
3.288000e+00 -1.006686e+00 -1.019859e+00
3.289000e+00 -1.035337e+00 -1.019345e+00
3.290000e+00 -1.022102e+00 -1.018830e+00
3.291000e+00 -1.020078e+00 -1.018315e+00
3.292000e+00 -1.026664e+00 -1.017799e+00
3.293000e+00 -9.955455e-01 -1.017283e+00
3.294000e+00 -1.032752e+00 -1.016766e+00
3.295000e+00 -1.026454e+00 -1.016249e+00
3.296000e+00 -1.026576e+00 -1.015732e+00
3.297000e+00 -1.025827e+00 -1.015214e+00
3.298000e+00 -1.012408e+00 -1.014695e+00
3.299000e+00 -1.004996e+00 -1.014176e+00
3.300000e+00 -1.031893e+00 -1.013657e+00
3.301000e+00 -1.018205e+00 -1.013137e+00
3.302000e+00 -1.012758e+00 -1.012617e+00
3.303000e+00 -1.022015e+00 -1.012096e+00
3.304000e+00 -1.023944e+00 -1.011575e+00
3.305000e+00 -1.001352e+00 -1.011053e+00
3.306000e+00 -1.013655e+00 -1.010531e+00
3.307000e+00 -1.001589e+00 -1.010008e+00
3.308000e+00 -1.013566e+00 -1.009485e+00
3.309000e+00 -1.001045e+00 -1.008962e+00
3.310000e+00 -1.003571e+00 -1.008437e+00
3.311000e+00 -1.008705e+00 -1.007913e+00
3.312000e+00 -1.004655e+00 -1.007388e+00
3.313000e+00 -1.001901e+00 -1.006862e+00
3.314000e+00 -1.008806e+00 -1.006336e+00
3.315000e+00 -1.002911e+00 -1.005809e+00
3.316000e+00 -1.003998e+00 -1.005282e+00
3.317000e+00 -1.012122e+00 -1.004754e+00
3.318000e+00 -1.005788e+00 -1.004226e+00
3.319000e+00 -1.000852e+00 -1.003697e+00
3.320000e+00 -1.005696e+00 -1.003168e+00
3.321000e+00 -9.922277e-01 -1.002638e+00
3.322000e+00 -9.944370e-01 -1.002108e+00
3.323000e+00 -1.001419e+00 -1.001577e+00
3.324000e+00 -1.015667e+00 -1.001046e+00
3.325000e+00 -9.970262e-01 -1.000514e+00
3.326000e+00 -1.001692e+00 -9.999811e-01
3.327000e+00 -9.971310e-01 -9.994481e-01
3.328000e+00 -9.885538e-01 -9.989145e-01
3.329000e+00 -9.756940e-01 -9.983803e-01
3.330000e+00 -1.005065e+00 -9.978456e-01
3.331000e+00 -9.888245e-01 -9.973103e-01
3.332000e+00 -9.841135e-01 -9.967744e-01
3.333000e+00 -9.836695e-01 -9.962380e-01
3.334000e+00 -1.008699e+00 -9.957010e-01
3.335000e+00 -9.971744e-01 -9.951634e-01
3.336000e+00 -1.004534e+00 -9.946253e-01
3.337000e+00 -9.829461e-01 -9.940865e-01
3.338000e+00 -9.945528e-01 -9.935472e-01
3.339000e+00 -9.745327e-01 -9.930073e-01
3.340000e+00 -1.001946e+00 -9.924668e-01
3.341000e+00 -9.835404e-01 -9.919256e-01
3.342000e+00 -9.982589e-01 -9.913839e-01
3.343000e+00 -1.003112e+00 -9.908416e-01
3.344000e+00 -9.719348e-01 -9.902987e-01
3.345000e+00 -1.001450e+00 -9.897551e-01
3.346000e+00 -9.953017e-01 -9.892110e-01
3.347000e+00 -9.975874e-01 -9.886662e-01
3.348000e+00 -9.858944e-01 -9.881208e-01
3.349000e+00 -9.924633e-01 -9.875748e-01
3.350000e+00 -9.812854e-01 -9.870282e-01
3.351000e+00 -9.979027e-01 -9.864809e-01
3.352000e+00 -9.869473e-01 -9.859330e-01
3.353000e+00 -9.798297e-01 -9.853844e-01
3.354000e+00 -1.002099e+00 -9.848352e-01
3.355000e+00 -9.830486e-01 -9.842854e-01
3.356000e+00 -9.711903e-01 -9.837349e-01
3.357000e+00 -9.888990e-01 -9.831838e-01
3.358000e+00 -9.693345e-01 -9.826320e-01
3.359000e+00 -9.751607e-01 -9.820795e-01
3.360000e+00 -9.910178e-01 -9.815264e-01
3.361000e+00 -9.937774e-01 -9.809726e-01
3.362000e+00 -9.797907e-01 -9.804181e-01
3.363000e+00 -9.741261e-01 -9.798630e-01
3.364000e+00 -9.813758e-01 -9.793072e-01
3.365000e+00 -9.806458e-01 -9.787507e-01
3.366000e+00 -9.691611e-01 -9.781935e-01
3.367000e+00 -9.661768e-01 -9.776357e-01
3.368000e+00 -9.736896e-01 -9.770771e-01
3.369000e+00 -9.849574e-01 -9.765179e-01
3.370000e+00 -9.763996e-01 -9.759579e-01
3.371000e+00 -9.741773e-01 -9.753973e-01
3.372000e+00 -9.768337e-01 -9.748359e-01
3.373000e+00 -9.715707e-01 -9.742739e-01
3.374000e+00 -9.738527e-01 -9.737111e-01
3.375000e+00 -9.861637e-01 -9.731476e-01
3.376000e+00 -9.540859e-01 -9.725834e-01
3.377000e+00 -9.752515e-01 -9.720185e-01
3.378000e+00 -9.759732e-01 -9.714528e-01
3.379000e+00 -9.766162e-01 -9.708864e-01
3.380000e+00 -9.702190e-01 -9.703193e-01
3.381000e+00 -9.470913e-01 -9.697514e-01
3.382000e+00 -9.608120e-01 -9.691828e-01
3.383000e+00 -9.730183e-01 -9.686135e-01
3.384000e+00 -9.689014e-01 -9.680434e-01
3.385000e+00 -9.530462e-01 -9.674725e-01
3.386000e+00 -9.576077e-01 -9.669009e-01
3.387000e+00 -9.797415e-01 -9.663286e-01
3.388000e+00 -9.682734e-01 -9.657554e-01
3.389000e+00 -9.724920e-01 -9.651816e-01
3.390000e+00 -9.567902e-01 -9.646069e-01
3.391000e+00 -9.817446e-01 -9.640315e-01
3.392000e+00 -9.583662e-01 -9.634553e-01
3.393000e+00 -9.719155e-01 -9.628783e-01
3.394000e+00 -9.592063e-01 -9.623005e-01
3.395000e+00 -9.639802e-01 -9.617219e-01
3.396000e+00 -9.768105e-01 -9.611426e-01
3.397000e+00 -9.441414e-01 -9.605624e-01
3.398000e+00 -9.637583e-01 -9.599815e-01
3.399000e+00 -9.588570e-01 -9.593997e-01
3.400000e+00 -9.469932e-01 -9.588172e-01
3.401000e+00 -9.654176e-01 -9.582338e-01
3.402000e+00 -9.691042e-01 -9.576496e-01
3.403000e+00 -9.493106e-01 -9.570646e-01
3.404000e+00 -9.434276e-01 -9.564788e-01
3.405000e+00 -9.570920e-01 -9.558922e-01
3.406000e+00 -9.551624e-01 -9.553047e-01
3.407000e+00 -9.634635e-01 -9.547164e-01
3.408000e+00 -9.581302e-01 -9.541273e-01
3.409000e+00 -9.420273e-01 -9.535373e-01
3.410000e+00 -9.596427e-01 -9.529465e-01
3.411000e+00 -9.579263e-01 -9.523549e-01
3.412000e+00 -9.470702e-01 -9.517623e-01
3.413000e+00 -9.447651e-01 -9.511690e-01
3.414000e+00 -9.696021e-01 -9.505748e-01
3.415000e+00 -9.492933e-01 -9.499797e-01
3.416000e+00 -9.658325e-01 -9.493837e-01
3.417000e+00 -9.474520e-01 -9.487869e-01
3.418000e+00 -9.478672e-01 -9.481893e-01
3.419000e+00 -9.387880e-01 -9.475907e-01
3.420000e+00 -9.600074e-01 -9.469913e-01
3.421000e+00 -9.440687e-01 -9.463910e-01
3.422000e+00 -9.543072e-01 -9.457898e-01
3.423000e+00 -9.526208e-01 -9.451877e-01
3.424000e+00 -9.519487e-01 -9.445847e-01
3.425000e+00 -9.312969e-01 -9.439808e-01
3.426000e+00 -9.410378e-01 -9.433760e-01
3.427000e+00 -9.280522e-01 -9.427703e-01
3.428000e+00 -9.535977e-01 -9.421637e-01
3.429000e+00 -9.364399e-01 -9.415562e-01
3.430000e+00 -9.483082e-01 -9.409478e-01
3.431000e+00 -9.487539e-01 -9.403385e-01
3.432000e+00 -9.601895e-01 -9.397282e-01
3.433000e+00 -9.354540e-01 -9.391170e-01
3.434000e+00 -9.385151e-01 -9.385049e-01
3.435000e+00 -9.525049e-01 -9.378919e-01
3.436000e+00 -9.198440e-01 -9.372779e-01
3.437000e+00 -9.287099e-01 -9.366630e-01
3.438000e+00 -9.348680e-01 -9.360471e-01
3.439000e+00 -9.317148e-01 -9.354303e-01
3.440000e+00 -9.328764e-01 -9.348125e-01
3.441000e+00 -9.443743e-01 -9.341938e-01
3.442000e+00 -9.315418e-01 -9.335741e-01
3.443000e+00 -9.354237e-01 -9.329534e-01
3.444000e+00 -9.459728e-01 -9.323318e-01
3.445000e+00 -9.289171e-01 -9.317092e-01
3.446000e+00 -9.266191e-01 -9.310857e-01
3.447000e+00 -9.283064e-01 -9.304611e-01
3.448000e+00 -9.240623e-01 -9.298356e-01
3.449000e+00 -9.409818e-01 -9.292091e-01
3.450000e+00 -9.232091e-01 -9.285816e-01
3.451000e+00 -9.198266e-01 -9.279531e-01
3.452000e+00 -9.313442e-01 -9.273236e-01
3.453000e+00 -9.301513e-01 -9.266931e-01
3.454000e+00 -9.299760e-01 -9.260617e-01
3.455000e+00 -9.287812e-01 -9.254292e-01
3.456000e+00 -9.349485e-01 -9.247957e-01
3.457000e+00 -9.231446e-01 -9.241611e-01
3.458000e+00 -9.195771e-01 -9.235256e-01
3.459000e+00 -9.308137e-01 -9.228890e-01
3.460000e+00 -9.178479e-01 -9.222515e-01
3.461000e+00 -9.118189e-01 -9.216129e-01
3.462000e+00 -9.214730e-01 -9.209732e-01
3.463000e+00 -9.292776e-01 -9.203325e-01
3.464000e+00 -9.253343e-01 -9.196908e-01
3.465000e+00 -9.280822e-01 -9.190480e-01
3.466000e+00 -9.121168e-01 -9.184042e-01
3.467000e+00 -9.249262e-01 -9.177594e-01
3.468000e+00 -9.258370e-01 -9.171135e-01
3.469000e+00 -9.178677e-01 -9.164665e-01
3.470000e+00 -9.220636e-01 -9.158184e-01
3.471000e+00 -9.096039e-01 -9.151693e-01
3.472000e+00 -9.119145e-01 -9.145192e-01
3.473000e+00 -9.229708e-01 -9.138679e-01
3.474000e+00 -9.170458e-01 -9.132156e-01
3.475000e+00 -9.154977e-01 -9.125622e-01
3.476000e+00 -9.138459e-01 -9.119077e-01
3.477000e+00 -9.125342e-01 -9.112521e-01
3.478000e+00 -9.163925e-01 -9.105954e-01
3.479000e+00 -9.141984e-01 -9.099377e-01
3.480000e+00 -9.161228e-01 -9.092788e-01
3.481000e+00 -9.129718e-01 -9.086189e-01
3.482000e+00 -9.074304e-01 -9.079578e-01
3.483000e+00 -9.003977e-01 -9.072956e-01
3.484000e+00 -9.246682e-01 -9.066323e-01
3.485000e+00 -9.131656e-01 -9.059679e-01
3.486000e+00 -9.077566e-01 -9.053024e-01
3.487000e+00 -9.035991e-01 -9.046357e-01
3.488000e+00 -9.013928e-01 -9.039679e-01
3.489000e+00 -9.156426e-01 -9.032990e-01
3.490000e+00 -9.040306e-01 -9.026290e-01
3.491000e+00 -9.043581e-01 -9.019578e-01
3.492000e+00 -9.087285e-01 -9.012855e-01
3.493000e+00 -9.052098e-01 -9.006120e-01
3.494000e+00 -8.977754e-01 -8.999373e-01
3.495000e+00 -9.079979e-01 -8.992616e-01
3.496000e+00 -8.987038e-01 -8.985846e-01
3.497000e+00 -8.997458e-01 -8.979065e-01
3.498000e+00 -9.018517e-01 -8.972273e-01
3.499000e+00 -8.944897e-01 -8.965469e-01
3.500000e+00 -9.084091e-01 -8.958653e-01
3.501000e+00 -9.019314e-01 -8.951825e-01
3.502000e+00 -9.175154e-01 -8.944985e-01
3.503000e+00 -8.873985e-01 -8.938134e-01
3.504000e+00 -8.805605e-01 -8.931271e-01
3.505000e+00 -8.820652e-01 -8.924396e-01
3.506000e+00 -9.126186e-01 -8.917509e-01
3.507000e+00 -8.915870e-01 -8.910610e-01
3.508000e+00 -9.029975e-01 -8.903699e-01
3.509000e+00 -8.917386e-01 -8.896776e-01
3.510000e+00 -8.912480e-01 -8.889841e-01
3.511000e+00 -8.884266e-01 -8.882893e-01
3.512000e+00 -8.946654e-01 -8.875934e-01
3.513000e+00 -8.772624e-01 -8.868963e-01
3.514000e+00 -9.025939e-01 -8.861979e-01
3.515000e+00 -8.896702e-01 -8.854983e-01
3.516000e+00 -8.948480e-01 -8.847975e-01
3.517000e+00 -8.758077e-01 -8.840954e-01
3.518000e+00 -8.884655e-01 -8.833921e-01
3.519000e+00 -8.650625e-01 -8.826876e-01
3.520000e+00 -8.941933e-01 -8.819818e-01
3.521000e+00 -8.664133e-01 -8.812748e-01
3.522000e+00 -8.889276e-01 -8.805665e-01
3.523000e+00 -8.830043e-01 -8.798570e-01
3.524000e+00 -8.801227e-01 -8.791462e-01
3.525000e+00 -8.975946e-01 -8.784342e-01
3.526000e+00 -8.734550e-01 -8.777209e-01
3.527000e+00 -8.742117e-01 -8.770063e-01
3.528000e+00 -8.845662e-01 -8.762905e-01
3.529000e+00 -8.836087e-01 -8.755734e-01
3.530000e+00 -8.777888e-01 -8.748550e-01
3.531000e+00 -8.795073e-01 -8.741353e-01
3.532000e+00 -8.719930e-01 -8.734144e-01
3.533000e+00 -8.655352e-01 -8.726921e-01
3.534000e+00 -8.743755e-01 -8.719686e-01
3.535000e+00 -8.774346e-01 -8.712438e-01
3.536000e+00 -8.736205e-01 -8.705176e-01
3.537000e+00 -8.657398e-01 -8.697902e-01
3.538000e+00 -8.660452e-01 -8.690615e-01
3.539000e+00 -8.704375e-01 -8.683314e-01
3.540000e+00 -8.841056e-01 -8.676000e-01
3.541000e+00 -8.588437e-01 -8.668674e-01
3.542000e+00 -8.509144e-01 -8.661334e-01
3.543000e+00 -8.705305e-01 -8.653981e-01
3.544000e+00 -8.632697e-01 -8.646614e-01
3.545000e+00 -8.539247e-01 -8.639234e-01
3.546000e+00 -8.578080e-01 -8.631841e-01
3.547000e+00 -8.593159e-01 -8.624435e-01
3.548000e+00 -8.539568e-01 -8.617015e-01
3.549000e+00 -8.654439e-01 -8.609582e-01
3.550000e+00 -8.610174e-01 -8.602135e-01
3.551000e+00 -8.468836e-01 -8.594675e-01
3.552000e+00 -8.409746e-01 -8.587201e-01
3.553000e+00 -8.423471e-01 -8.579714e-01
3.554000e+00 -8.704246e-01 -8.572213e-01
3.555000e+00 -8.616734e-01 -8.564699e-01
3.556000e+00 -8.562158e-01 -8.557170e-01
3.557000e+00 -8.617595e-01 -8.549628e-01
3.558000e+00 -8.525643e-01 -8.542073e-01
3.559000e+00 -8.549629e-01 -8.534503e-01
3.560000e+00 -8.646609e-01 -8.526920e-01
3.561000e+00 -8.593854e-01 -8.519323e-01
3.562000e+00 -8.482467e-01 -8.511712e-01
3.563000e+00 -8.539087e-01 -8.504087e-01
3.564000e+00 -8.673134e-01 -8.496448e-01
3.565000e+00 -8.317561e-01 -8.488796e-01
3.566000e+00 -8.600422e-01 -8.481129e-01
3.567000e+00 -8.417580e-01 -8.473448e-01
3.568000e+00 -8.305347e-01 -8.465753e-01
3.569000e+00 -8.266648e-01 -8.458044e-01
3.570000e+00 -8.578735e-01 -8.450321e-01
3.571000e+00 -8.426348e-01 -8.442584e-01
3.572000e+00 -8.548946e-01 -8.434832e-01
3.573000e+00 -8.557848e-01 -8.427067e-01
3.574000e+00 -8.410011e-01 -8.419287e-01
3.575000e+00 -8.321497e-01 -8.411492e-01
3.576000e+00 -8.369278e-01 -8.403684e-01
3.577000e+00 -8.392890e-01 -8.395861e-01
3.578000e+00 -8.439533e-01 -8.388023e-01
3.579000e+00 -8.245798e-01 -8.380171e-01
3.580000e+00 -8.406220e-01 -8.372305e-01
3.581000e+00 -8.265766e-01 -8.364424e-01
3.582000e+00 -8.328216e-01 -8.356529e-01
3.583000e+00 -8.306026e-01 -8.348619e-01
3.584000e+00 -8.215243e-01 -8.340695e-01
3.585000e+00 -8.148219e-01 -8.332756e-01
3.586000e+00 -8.297134e-01 -8.324802e-01
3.587000e+00 -8.289334e-01 -8.316834e-01
3.588000e+00 -8.388847e-01 -8.308851e-01
3.589000e+00 -8.066074e-01 -8.300853e-01
3.590000e+00 -8.238689e-01 -8.292840e-01
3.591000e+00 -8.340597e-01 -8.284813e-01
3.592000e+00 -8.416918e-01 -8.276771e-01
3.593000e+00 -8.228927e-01 -8.268713e-01
3.594000e+00 -8.278514e-01 -8.260641e-01
3.595000e+00 -8.520139e-01 -8.252555e-01
3.596000e+00 -7.983966e-01 -8.244453e-01
3.597000e+00 -8.347329e-01 -8.236336e-01
3.598000e+00 -8.193258e-01 -8.228204e-01
3.599000e+00 -8.041665e-01 -8.220057e-01
3.600000e+00 -8.196369e-01 -8.211895e-01
3.601000e+00 -8.043656e-01 -8.203718e-01
3.602000e+00 -8.062362e-01 -8.195525e-01
3.603000e+00 -8.217446e-01 -8.187318e-01
3.604000e+00 -8.053418e-01 -8.179095e-01
3.605000e+00 -8.178244e-01 -8.170857e-01
3.606000e+00 -8.219799e-01 -8.162604e-01
3.607000e+00 -8.149706e-01 -8.154335e-01
3.608000e+00 -8.041775e-01 -8.146052e-01
3.609000e+00 -8.133827e-01 -8.137752e-01
3.610000e+00 -8.168770e-01 -8.129438e-01
3.611000e+00 -7.967029e-01 -8.121108e-01
3.612000e+00 -8.130434e-01 -8.112762e-01
3.613000e+00 -8.112106e-01 -8.104401e-01
3.614000e+00 -8.165379e-01 -8.096025e-01
3.615000e+00 -7.983283e-01 -8.087633e-01
3.616000e+00 -8.053197e-01 -8.079226e-01
3.617000e+00 -7.977800e-01 -8.070803e-01
3.618000e+00 -8.012175e-01 -8.062364e-01
3.619000e+00 -8.088225e-01 -8.053910e-01
3.620000e+00 -8.116499e-01 -8.045439e-01
3.621000e+00 -7.983560e-01 -8.036954e-01
3.622000e+00 -8.048232e-01 -8.028452e-01
3.623000e+00 -8.137763e-01 -8.019935e-01
3.624000e+00 -8.071270e-01 -8.011402e-01
3.625000e+00 -8.013179e-01 -8.002853e-01
3.626000e+00 -7.963419e-01 -7.994288e-01
3.627000e+00 -7.970498e-01 -7.985708e-01
3.628000e+00 -8.124075e-01 -7.977111e-01
3.629000e+00 -7.903739e-01 -7.968499e-01
3.630000e+00 -7.850204e-01 -7.959871e-01
3.631000e+00 -7.820198e-01 -7.951226e-01
3.632000e+00 -7.839673e-01 -7.942566e-01
3.633000e+00 -8.096328e-01 -7.933889e-01
3.634000e+00 -8.066391e-01 -7.925197e-01
3.635000e+00 -7.764292e-01 -7.916488e-01
3.636000e+00 -7.697522e-01 -7.907763e-01
3.637000e+00 -7.897923e-01 -7.899023e-01
3.638000e+00 -7.967698e-01 -7.890265e-01
3.639000e+00 -7.884081e-01 -7.881492e-01
3.640000e+00 -7.962360e-01 -7.872703e-01
3.641000e+00 -7.835362e-01 -7.863897e-01
3.642000e+00 -7.791900e-01 -7.855075e-01
3.643000e+00 -7.614661e-01 -7.846236e-01
3.644000e+00 -7.946867e-01 -7.837382e-01
3.645000e+00 -7.828280e-01 -7.828511e-01
3.646000e+00 -7.773518e-01 -7.819623e-01
3.647000e+00 -7.674760e-01 -7.810719e-01
3.648000e+00 -7.796777e-01 -7.801799e-01
3.649000e+00 -7.701816e-01 -7.792862e-01
3.650000e+00 -7.774735e-01 -7.783909e-01
3.651000e+00 -7.730861e-01 -7.774939e-01
3.652000e+00 -7.814694e-01 -7.765952e-01
3.653000e+00 -7.636914e-01 -7.756949e-01
3.654000e+00 -7.576980e-01 -7.747930e-01
3.655000e+00 -7.790167e-01 -7.738893e-01
3.656000e+00 -7.621969e-01 -7.729841e-01
3.657000e+00 -7.712060e-01 -7.720771e-01
3.658000e+00 -7.626840e-01 -7.711685e-01
3.659000e+00 -7.677025e-01 -7.702582e-01
3.660000e+00 -7.586880e-01 -7.693462e-01
3.661000e+00 -7.856161e-01 -7.684325e-01
3.662000e+00 -7.821818e-01 -7.675172e-01
3.663000e+00 -7.641337e-01 -7.666002e-01
3.664000e+00 -7.471773e-01 -7.656815e-01
3.665000e+00 -7.708744e-01 -7.647611e-01
3.666000e+00 -7.772340e-01 -7.638390e-01
3.667000e+00 -7.518834e-01 -7.629153e-01
3.668000e+00 -7.528461e-01 -7.619898e-01
3.669000e+00 -7.661247e-01 -7.610626e-01
3.670000e+00 -7.713693e-01 -7.601338e-01
3.671000e+00 -7.541314e-01 -7.592032e-01
3.672000e+00 -7.499541e-01 -7.582709e-01
3.673000e+00 -7.650059e-01 -7.573370e-01
3.674000e+00 -7.683311e-01 -7.564013e-01
3.675000e+00 -7.469252e-01 -7.554639e-01
3.676000e+00 -7.782869e-01 -7.545248e-01
3.677000e+00 -7.504116e-01 -7.535839e-01
3.678000e+00 -7.401337e-01 -7.526414e-01
3.679000e+00 -7.471936e-01 -7.516971e-01
3.680000e+00 -7.405558e-01 -7.507511e-01
3.681000e+00 -7.368525e-01 -7.498034e-01
3.682000e+00 -7.442250e-01 -7.488540e-01
3.683000e+00 -7.656855e-01 -7.479028e-01
3.684000e+00 -7.597650e-01 -7.469499e-01
3.685000e+00 -7.317241e-01 -7.459953e-01
3.686000e+00 -7.483483e-01 -7.450389e-01
3.687000e+00 -7.392933e-01 -7.440808e-01
3.688000e+00 -7.474560e-01 -7.431210e-01
3.689000e+00 -7.437596e-01 -7.421594e-01
3.690000e+00 -7.543773e-01 -7.411961e-01
3.691000e+00 -7.361409e-01 -7.402310e-01
3.692000e+00 -7.375103e-01 -7.392642e-01
3.693000e+00 -7.349465e-01 -7.382956e-01
3.694000e+00 -7.355808e-01 -7.373253e-01
3.695000e+00 -7.531926e-01 -7.363532e-01
3.696000e+00 -7.300242e-01 -7.353793e-01
3.697000e+00 -7.397213e-01 -7.344037e-01
3.698000e+00 -7.288608e-01 -7.334264e-01
3.699000e+00 -7.349089e-01 -7.324473e-01
3.700000e+00 -7.314345e-01 -7.314664e-01
3.701000e+00 -7.487734e-01 -7.304837e-01
3.702000e+00 -7.270399e-01 -7.294993e-01
3.703000e+00 -7.398639e-01 -7.285131e-01
3.704000e+00 -7.162113e-01 -7.275251e-01
3.705000e+00 -7.147780e-01 -7.265354e-01
3.706000e+00 -7.330791e-01 -7.255439e-01
3.707000e+00 -7.259494e-01 -7.245506e-01
3.708000e+00 -7.292291e-01 -7.235555e-01
3.709000e+00 -7.254389e-01 -7.225587e-01
3.710000e+00 -7.336652e-01 -7.215600e-01
3.711000e+00 -7.075696e-01 -7.205596e-01
3.712000e+00 -7.270750e-01 -7.195574e-01
3.713000e+00 -7.251274e-01 -7.185534e-01
3.714000e+00 -7.142266e-01 -7.175476e-01
3.715000e+00 -7.195764e-01 -7.165400e-01
3.716000e+00 -7.187140e-01 -7.155306e-01
3.717000e+00 -7.236514e-01 -7.145194e-01
3.718000e+00 -7.079865e-01 -7.135065e-01
3.719000e+00 -7.062420e-01 -7.124917e-01
3.720000e+00 -7.068989e-01 -7.114751e-01
3.721000e+00 -7.161240e-01 -7.104567e-01
3.722000e+00 -7.107488e-01 -7.094365e-01
3.723000e+00 -7.177535e-01 -7.084145e-01
3.724000e+00 -7.129247e-01 -7.073907e-01
3.725000e+00 -6.903502e-01 -7.063651e-01
3.726000e+00 -7.108462e-01 -7.053377e-01
3.727000e+00 -6.972358e-01 -7.043085e-01
3.728000e+00 -7.091316e-01 -7.032774e-01
3.729000e+00 -6.923949e-01 -7.022445e-01
3.730000e+00 -6.848318e-01 -7.012099e-01
3.731000e+00 -6.957334e-01 -7.001734e-01
3.732000e+00 -6.941965e-01 -6.991350e-01
3.733000e+00 -6.792151e-01 -6.980949e-01
3.734000e+00 -6.919481e-01 -6.970529e-01
3.735000e+00 -6.914117e-01 -6.960091e-01
3.736000e+00 -7.104877e-01 -6.949635e-01
3.737000e+00 -6.805562e-01 -6.939160e-01
3.738000e+00 -7.093218e-01 -6.928667e-01
3.739000e+00 -6.833951e-01 -6.918156e-01
3.740000e+00 -6.820337e-01 -6.907626e-01
3.741000e+00 -6.968577e-01 -6.897079e-01
3.742000e+00 -6.984226e-01 -6.886512e-01
3.743000e+00 -6.833971e-01 -6.875928e-01
3.744000e+00 -6.772047e-01 -6.865325e-01
3.745000e+00 -6.664130e-01 -6.854703e-01
3.746000e+00 -6.806911e-01 -6.844063e-01
3.747000e+00 -6.789907e-01 -6.833405e-01
3.748000e+00 -6.854824e-01 -6.822728e-01
3.749000e+00 -6.890445e-01 -6.812033e-01
3.750000e+00 -6.807089e-01 -6.801320e-01
3.751000e+00 -6.864990e-01 -6.790587e-01
3.752000e+00 -6.876203e-01 -6.779837e-01
3.753000e+00 -6.835117e-01 -6.769068e-01
3.754000e+00 -6.524169e-01 -6.758280e-01
3.755000e+00 -6.823729e-01 -6.747474e-01
3.756000e+00 -6.691578e-01 -6.736649e-01
3.757000e+00 -6.549699e-01 -6.725806e-01
3.758000e+00 -6.687166e-01 -6.714944e-01
3.759000e+00 -6.563445e-01 -6.704064e-01
3.760000e+00 -6.634727e-01 -6.693165e-01
3.761000e+00 -6.624554e-01 -6.682247e-01
3.762000e+00 -6.586191e-01 -6.671311e-01
3.763000e+00 -6.499311e-01 -6.660356e-01
3.764000e+00 -6.727890e-01 -6.649383e-01
3.765000e+00 -6.484313e-01 -6.638390e-01
3.766000e+00 -6.641832e-01 -6.627380e-01
3.767000e+00 -6.678777e-01 -6.616350e-01
3.768000e+00 -6.568558e-01 -6.605302e-01
3.769000e+00 -6.492786e-01 -6.594235e-01
3.770000e+00 -6.421694e-01 -6.583150e-01
3.771000e+00 -6.451929e-01 -6.572046e-01
3.772000e+00 -6.545197e-01 -6.560923e-01
3.773000e+00 -6.623175e-01 -6.549781e-01
3.774000e+00 -6.787671e-01 -6.538621e-01
3.775000e+00 -6.525315e-01 -6.527442e-01
3.776000e+00 -6.377563e-01 -6.516244e-01
3.777000e+00 -6.590492e-01 -6.505027e-01
3.778000e+00 -6.474047e-01 -6.493792e-01
3.779000e+00 -6.422558e-01 -6.482538e-01
3.780000e+00 -6.415288e-01 -6.471265e-01
3.781000e+00 -6.616181e-01 -6.459973e-01
3.782000e+00 -6.561460e-01 -6.448663e-01
3.783000e+00 -6.481865e-01 -6.437333e-01
3.784000e+00 -6.351139e-01 -6.425985e-01
3.785000e+00 -6.511437e-01 -6.414618e-01
3.786000e+00 -6.496214e-01 -6.403232e-01
3.787000e+00 -6.339245e-01 -6.391828e-01
3.788000e+00 -6.382226e-01 -6.380404e-01
3.789000e+00 -6.368950e-01 -6.368962e-01
3.790000e+00 -6.216890e-01 -6.357501e-01
3.791000e+00 -6.278649e-01 -6.346021e-01
3.792000e+00 -6.200974e-01 -6.334522e-01
3.793000e+00 -6.268275e-01 -6.323004e-01
3.794000e+00 -6.473137e-01 -6.311467e-01
3.795000e+00 -6.167637e-01 -6.299912e-01
3.796000e+00 -6.413172e-01 -6.288338e-01
3.797000e+00 -6.307566e-01 -6.276744e-01
3.798000e+00 -6.224222e-01 -6.265132e-01
3.799000e+00 -6.362831e-01 -6.253501e-01
3.800000e+00 -6.307649e-01 -6.241851e-01
3.801000e+00 -6.305391e-01 -6.230182e-01
3.802000e+00 -6.192999e-01 -6.218494e-01
3.803000e+00 -6.233332e-01 -6.206787e-01
3.804000e+00 -6.097261e-01 -6.195062e-01
3.805000e+00 -6.232829e-01 -6.183317e-01
3.806000e+00 -6.238520e-01 -6.171553e-01
3.807000e+00 -6.185664e-01 -6.159771e-01
3.808000e+00 -6.175927e-01 -6.147969e-01
3.809000e+00 -6.109892e-01 -6.136149e-01
3.810000e+00 -6.242592e-01 -6.124309e-01
3.811000e+00 -5.988972e-01 -6.112451e-01
3.812000e+00 -6.140508e-01 -6.100574e-01
3.813000e+00 -6.048977e-01 -6.088678e-01
3.814000e+00 -5.864610e-01 -6.076762e-01
3.815000e+00 -6.184186e-01 -6.064828e-01
3.816000e+00 -6.011098e-01 -6.052875e-01
3.817000e+00 -6.191795e-01 -6.040903e-01
3.818000e+00 -6.118531e-01 -6.028912e-01
3.819000e+00 -5.845906e-01 -6.016902e-01
3.820000e+00 -5.851896e-01 -6.004873e-01
3.821000e+00 -5.900600e-01 -5.992825e-01
3.822000e+00 -5.988236e-01 -5.980758e-01
3.823000e+00 -5.891221e-01 -5.968672e-01
3.824000e+00 -5.943009e-01 -5.956567e-01
3.825000e+00 -6.145216e-01 -5.944443e-01
3.826000e+00 -5.795679e-01 -5.932300e-01
3.827000e+00 -6.042664e-01 -5.920138e-01
3.828000e+00 -5.850202e-01 -5.907957e-01
3.829000e+00 -5.795187e-01 -5.895758e-01
3.830000e+00 -5.888394e-01 -5.883539e-01
3.831000e+00 -6.016108e-01 -5.871301e-01
3.832000e+00 -6.028996e-01 -5.859044e-01
3.833000e+00 -5.696124e-01 -5.846768e-01
3.834000e+00 -5.951363e-01 -5.834474e-01
3.835000e+00 -5.805755e-01 -5.822160e-01
3.836000e+00 -5.637273e-01 -5.809827e-01
3.837000e+00 -5.779057e-01 -5.797476e-01
3.838000e+00 -5.754459e-01 -5.785105e-01
3.839000e+00 -5.806708e-01 -5.772716e-01
3.840000e+00 -5.663958e-01 -5.760307e-01
3.841000e+00 -5.487019e-01 -5.747879e-01
3.842000e+00 -5.729653e-01 -5.735433e-01
3.843000e+00 -5.709323e-01 -5.722968e-01
3.844000e+00 -5.779968e-01 -5.710483e-01
3.845000e+00 -5.566086e-01 -5.697980e-01
3.846000e+00 -5.699375e-01 -5.685457e-01
3.847000e+00 -5.793049e-01 -5.672916e-01
3.848000e+00 -5.657142e-01 -5.660356e-01
3.849000e+00 -5.657594e-01 -5.647777e-01
3.850000e+00 -5.767930e-01 -5.635179e-01
3.851000e+00 -5.640651e-01 -5.622562e-01
3.852000e+00 -5.574141e-01 -5.609926e-01
3.853000e+00 -5.463945e-01 -5.597271e-01
3.854000e+00 -5.620518e-01 -5.584597e-01
3.855000e+00 -5.659016e-01 -5.571905e-01
3.856000e+00 -5.520383e-01 -5.559193e-01
3.857000e+00 -5.379899e-01 -5.546462e-01
3.858000e+00 -5.623777e-01 -5.533713e-01
3.859000e+00 -5.392315e-01 -5.520945e-01
3.860000e+00 -5.457601e-01 -5.508157e-01
3.861000e+00 -5.596270e-01 -5.495351e-01
3.862000e+00 -5.502232e-01 -5.482526e-01
3.863000e+00 -5.389712e-01 -5.469683e-01
3.864000e+00 -5.364941e-01 -5.456820e-01
3.865000e+00 -5.512944e-01 -5.443938e-01
3.866000e+00 -5.381170e-01 -5.431038e-01
3.867000e+00 -5.321743e-01 -5.418119e-01
3.868000e+00 -5.463538e-01 -5.405181e-01
3.869000e+00 -5.364429e-01 -5.392224e-01
3.870000e+00 -5.272848e-01 -5.379248e-01
3.871000e+00 -5.532901e-01 -5.366254e-01
3.872000e+00 -5.505640e-01 -5.353240e-01
3.873000e+00 -5.282624e-01 -5.340208e-01
3.874000e+00 -5.255142e-01 -5.327157e-01
3.875000e+00 -5.436991e-01 -5.314087e-01
3.876000e+00 -5.193518e-01 -5.300999e-01
3.877000e+00 -5.246334e-01 -5.287892e-01
3.878000e+00 -5.129463e-01 -5.274766e-01
3.879000e+00 -5.338267e-01 -5.261621e-01
3.880000e+00 -5.230871e-01 -5.248457e-01
3.881000e+00 -5.305897e-01 -5.235275e-01
3.882000e+00 -5.326953e-01 -5.222074e-01
3.883000e+00 -5.153667e-01 -5.208855e-01
3.884000e+00 -5.222269e-01 -5.195616e-01
3.885000e+00 -5.199096e-01 -5.182359e-01
3.886000e+00 -5.242440e-01 -5.169084e-01
3.887000e+00 -5.250495e-01 -5.155789e-01
3.888000e+00 -5.032736e-01 -5.142476e-01
3.889000e+00 -5.138297e-01 -5.129144e-01
3.890000e+00 -5.125229e-01 -5.115794e-01
3.891000e+00 -5.148369e-01 -5.102425e-01
3.892000e+00 -4.906180e-01 -5.089038e-01
3.893000e+00 -5.023912e-01 -5.075631e-01
3.894000e+00 -5.185202e-01 -5.062207e-01
3.895000e+00 -5.131008e-01 -5.048763e-01
3.896000e+00 -5.206141e-01 -5.035302e-01
3.897000e+00 -5.264177e-01 -5.021821e-01
3.898000e+00 -4.964337e-01 -5.008322e-01
3.899000e+00 -4.959435e-01 -4.994805e-01
3.900000e+00 -5.119743e-01 -4.981269e-01
3.901000e+00 -4.922156e-01 -4.967714e-01
3.902000e+00 -4.875656e-01 -4.954141e-01
3.903000e+00 -4.784046e-01 -4.940550e-01
3.904000e+00 -4.884712e-01 -4.926940e-01
3.905000e+00 -4.823760e-01 -4.913311e-01
3.906000e+00 -5.010493e-01 -4.899665e-01
3.907000e+00 -4.859891e-01 -4.885999e-01
3.908000e+00 -5.061756e-01 -4.872316e-01
3.909000e+00 -4.756069e-01 -4.858614e-01
3.910000e+00 -4.892432e-01 -4.844893e-01
3.911000e+00 -4.924254e-01 -4.831155e-01
3.912000e+00 -4.723959e-01 -4.817397e-01
3.913000e+00 -4.727841e-01 -4.803622e-01
3.914000e+00 -4.744033e-01 -4.789828e-01
3.915000e+00 -4.661939e-01 -4.776016e-01
3.916000e+00 -4.776731e-01 -4.762186e-01
3.917000e+00 -4.800000e-01 -4.748337e-01
3.918000e+00 -4.875524e-01 -4.734470e-01
3.919000e+00 -4.722795e-01 -4.720585e-01
3.920000e+00 -4.760198e-01 -4.706682e-01
3.921000e+00 -4.582879e-01 -4.692761e-01
3.922000e+00 -4.680547e-01 -4.678821e-01
3.923000e+00 -4.677200e-01 -4.664863e-01
3.924000e+00 -4.723440e-01 -4.650887e-01
3.925000e+00 -4.534795e-01 -4.636893e-01
3.926000e+00 -4.570659e-01 -4.622881e-01
3.927000e+00 -4.678579e-01 -4.608851e-01
3.928000e+00 -4.751063e-01 -4.594802e-01
3.929000e+00 -4.653636e-01 -4.580736e-01
3.930000e+00 -4.629046e-01 -4.566651e-01
3.931000e+00 -4.700440e-01 -4.552549e-01
3.932000e+00 -4.565700e-01 -4.538428e-01
3.933000e+00 -4.613195e-01 -4.524290e-01
3.934000e+00 -4.436995e-01 -4.510133e-01
3.935000e+00 -4.434892e-01 -4.495959e-01
3.936000e+00 -4.607388e-01 -4.481767e-01
3.937000e+00 -4.410798e-01 -4.467556e-01
3.938000e+00 -4.404076e-01 -4.453328e-01
3.939000e+00 -4.558874e-01 -4.439082e-01
3.940000e+00 -4.275787e-01 -4.424818e-01
3.941000e+00 -4.408067e-01 -4.410537e-01
3.942000e+00 -4.470101e-01 -4.396237e-01
3.943000e+00 -4.473955e-01 -4.381920e-01
3.944000e+00 -4.301086e-01 -4.367585e-01
3.945000e+00 -4.437977e-01 -4.353233e-01
3.946000e+00 -4.357152e-01 -4.338862e-01
3.947000e+00 -4.304230e-01 -4.324474e-01
3.948000e+00 -4.402152e-01 -4.310068e-01
3.949000e+00 -4.290213e-01 -4.295645e-01
3.950000e+00 -4.476742e-01 -4.281204e-01
3.951000e+00 -4.201756e-01 -4.266745e-01
3.952000e+00 -4.212020e-01 -4.252269e-01
3.953000e+00 -4.179130e-01 -4.237775e-01
3.954000e+00 -4.083069e-01 -4.223264e-01
3.955000e+00 -4.322686e-01 -4.208735e-01
3.956000e+00 -4.185893e-01 -4.194188e-01
3.957000e+00 -4.170743e-01 -4.179625e-01
3.958000e+00 -3.973040e-01 -4.165043e-01
3.959000e+00 -4.067655e-01 -4.150445e-01
3.960000e+00 -4.015007e-01 -4.135829e-01
3.961000e+00 -4.433396e-01 -4.121195e-01
3.962000e+00 -3.981208e-01 -4.106544e-01
3.963000e+00 -4.149155e-01 -4.091876e-01
3.964000e+00 -4.022618e-01 -4.077191e-01
3.965000e+00 -4.133052e-01 -4.062488e-01
3.966000e+00 -4.014849e-01 -4.047768e-01
3.967000e+00 -3.972117e-01 -4.033031e-01
3.968000e+00 -3.952203e-01 -4.018277e-01
3.969000e+00 -4.013379e-01 -4.003505e-01
3.970000e+00 -3.998657e-01 -3.988717e-01
3.971000e+00 -4.002991e-01 -3.973911e-01
3.972000e+00 -4.094688e-01 -3.959088e-01
3.973000e+00 -3.731291e-01 -3.944248e-01
3.974000e+00 -4.081391e-01 -3.929391e-01
3.975000e+00 -3.841822e-01 -3.914517e-01
3.976000e+00 -3.972880e-01 -3.899626e-01
3.977000e+00 -3.767001e-01 -3.884718e-01
3.978000e+00 -3.907704e-01 -3.869794e-01
3.979000e+00 -3.777266e-01 -3.854852e-01
3.980000e+00 -3.805621e-01 -3.839893e-01
3.981000e+00 -3.762531e-01 -3.824918e-01
3.982000e+00 -3.816624e-01 -3.809926e-01
3.983000e+00 -3.724010e-01 -3.794917e-01
3.984000e+00 -3.691505e-01 -3.779891e-01
3.985000e+00 -3.866043e-01 -3.764848e-01
3.986000e+00 -3.710902e-01 -3.749789e-01
3.987000e+00 -3.687620e-01 -3.734713e-01
3.988000e+00 -3.636376e-01 -3.719620e-01
3.989000e+00 -3.863101e-01 -3.704511e-01
3.990000e+00 -3.608159e-01 -3.689386e-01
3.991000e+00 -3.643107e-01 -3.674243e-01
3.992000e+00 -3.642434e-01 -3.659084e-01
3.993000e+00 -3.627766e-01 -3.643909e-01
3.994000e+00 -3.615793e-01 -3.628717e-01
3.995000e+00 -3.647939e-01 -3.613509e-01
3.996000e+00 -3.541787e-01 -3.598284e-01
3.997000e+00 -3.563881e-01 -3.583043e-01
3.998000e+00 -3.732809e-01 -3.567786e-01
3.999000e+00 -3.589449e-01 -3.552512e-01
4.000000e+00 -3.594152e-01 -3.537222e-01
4.001000e+00 -3.638001e-01 -3.521916e-01
4.002000e+00 -3.575695e-01 -3.506594e-01
4.003000e+00 -3.430631e-01 -3.491255e-01
4.004000e+00 -3.381439e-01 -3.475900e-01
4.005000e+00 -3.669668e-01 -3.460530e-01
4.006000e+00 -3.568404e-01 -3.445143e-01
4.007000e+00 -3.578682e-01 -3.429740e-01
4.008000e+00 -3.384736e-01 -3.414321e-01
4.009000e+00 -3.222288e-01 -3.398886e-01
4.010000e+00 -3.384321e-01 -3.383435e-01
4.011000e+00 -3.262708e-01 -3.367968e-01
4.012000e+00 -3.184459e-01 -3.352485e-01
4.013000e+00 -3.557361e-01 -3.336986e-01
4.014000e+00 -3.319264e-01 -3.321472e-01
4.015000e+00 -3.326133e-01 -3.305942e-01
4.016000e+00 -3.228843e-01 -3.290396e-01
4.017000e+00 -3.294795e-01 -3.274834e-01
4.018000e+00 -3.279021e-01 -3.259257e-01
4.019000e+00 -3.187438e-01 -3.243664e-01
4.020000e+00 -3.147790e-01 -3.228055e-01
4.021000e+00 -3.134867e-01 -3.212431e-01
4.022000e+00 -3.114574e-01 -3.196791e-01
4.023000e+00 -3.043230e-01 -3.181136e-01
4.024000e+00 -3.288903e-01 -3.165465e-01
4.025000e+00 -3.314859e-01 -3.149779e-01
4.026000e+00 -3.014101e-01 -3.134078e-01
4.027000e+00 -3.114659e-01 -3.118361e-01
4.028000e+00 -3.184269e-01 -3.102629e-01
4.029000e+00 -3.008220e-01 -3.086881e-01
4.030000e+00 -3.060885e-01 -3.071118e-01
4.031000e+00 -3.134723e-01 -3.055340e-01
4.032000e+00 -3.105013e-01 -3.039547e-01
4.033000e+00 -2.982330e-01 -3.023739e-01
4.034000e+00 -2.949925e-01 -3.007916e-01
4.035000e+00 -3.074360e-01 -2.992077e-01
4.036000e+00 -2.949194e-01 -2.976224e-01
4.037000e+00 -2.938687e-01 -2.960355e-01
4.038000e+00 -3.035297e-01 -2.944472e-01
4.039000e+00 -2.957775e-01 -2.928574e-01
4.040000e+00 -2.936700e-01 -2.912661e-01
4.041000e+00 -2.923202e-01 -2.896733e-01
4.042000e+00 -2.781912e-01 -2.880790e-01
4.043000e+00 -2.689154e-01 -2.864832e-01
4.044000e+00 -2.811067e-01 -2.848860e-01
4.045000e+00 -2.855728e-01 -2.832873e-01
4.046000e+00 -2.809983e-01 -2.816871e-01
4.047000e+00 -2.841835e-01 -2.800855e-01
4.048000e+00 -2.858104e-01 -2.784825e-01
4.049000e+00 -2.889746e-01 -2.768779e-01
4.050000e+00 -2.723130e-01 -2.752720e-01
4.051000e+00 -2.638382e-01 -2.736645e-01
4.052000e+00 -2.431958e-01 -2.720557e-01
4.053000e+00 -2.611680e-01 -2.704454e-01
4.054000e+00 -2.550521e-01 -2.688337e-01
4.055000e+00 -2.598346e-01 -2.672205e-01
4.056000e+00 -2.652622e-01 -2.656060e-01
4.057000e+00 -2.629954e-01 -2.639900e-01
4.058000e+00 -2.678689e-01 -2.623726e-01
4.059000e+00 -2.619792e-01 -2.607538e-01
4.060000e+00 -2.627103e-01 -2.591335e-01
4.061000e+00 -2.535977e-01 -2.575119e-01
4.062000e+00 -2.467953e-01 -2.558889e-01
4.063000e+00 -2.583839e-01 -2.542645e-01
4.064000e+00 -2.408893e-01 -2.526387e-01
4.065000e+00 -2.359676e-01 -2.510115e-01
4.066000e+00 -2.361246e-01 -2.493829e-01
4.067000e+00 -2.546303e-01 -2.477530e-01
4.068000e+00 -2.518214e-01 -2.461216e-01
4.069000e+00 -2.561101e-01 -2.444889e-01
4.070000e+00 -2.253572e-01 -2.428549e-01
4.071000e+00 -2.296816e-01 -2.412195e-01
4.072000e+00 -2.416429e-01 -2.395827e-01
4.073000e+00 -2.405752e-01 -2.379446e-01
4.074000e+00 -2.263222e-01 -2.363051e-01
4.075000e+00 -2.222360e-01 -2.346643e-01
4.076000e+00 -2.341792e-01 -2.330222e-01
4.077000e+00 -2.467993e-01 -2.313787e-01
4.078000e+00 -2.209693e-01 -2.297339e-01
4.079000e+00 -2.094125e-01 -2.280878e-01
4.080000e+00 -2.465463e-01 -2.264404e-01
4.081000e+00 -2.365453e-01 -2.247916e-01
4.082000e+00 -2.152209e-01 -2.231415e-01
4.083000e+00 -2.116253e-01 -2.214902e-01
4.084000e+00 -2.084180e-01 -2.198375e-01
4.085000e+00 -2.186321e-01 -2.181835e-01
4.086000e+00 -2.139267e-01 -2.165283e-01
4.087000e+00 -2.176998e-01 -2.148717e-01
4.088000e+00 -2.120949e-01 -2.132139e-01
4.089000e+00 -1.991543e-01 -2.115548e-01
4.090000e+00 -1.889596e-01 -2.098944e-01
4.091000e+00 -2.067879e-01 -2.082328e-01
4.092000e+00 -2.164812e-01 -2.065698e-01
4.093000e+00 -1.965266e-01 -2.049057e-01
4.094000e+00 -2.141905e-01 -2.032402e-01
4.095000e+00 -1.950223e-01 -2.015736e-01
4.096000e+00 -2.025865e-01 -1.999057e-01
4.097000e+00 -2.101792e-01 -1.982365e-01
4.098000e+00 -1.955357e-01 -1.965661e-01
4.099000e+00 -2.101498e-01 -1.948945e-01
4.100000e+00 -1.899438e-01 -1.932217e-01
4.101000e+00 -1.972847e-01 -1.915476e-01
4.102000e+00 -1.872506e-01 -1.898723e-01
4.103000e+00 -1.840902e-01 -1.881958e-01
4.104000e+00 -1.767311e-01 -1.865181e-01
4.105000e+00 -1.892297e-01 -1.848392e-01
4.106000e+00 -1.868695e-01 -1.831591e-01
4.107000e+00 -1.724066e-01 -1.814779e-01
4.108000e+00 -1.783231e-01 -1.797954e-01
4.109000e+00 -1.772896e-01 -1.781117e-01
4.110000e+00 -1.840036e-01 -1.764269e-01
4.111000e+00 -1.754529e-01 -1.747409e-01
4.112000e+00 -1.701160e-01 -1.730538e-01
4.113000e+00 -1.637267e-01 -1.713654e-01
4.114000e+00 -1.616619e-01 -1.696760e-01
4.115000e+00 -1.575187e-01 -1.679853e-01
4.116000e+00 -1.639656e-01 -1.662936e-01
4.117000e+00 -1.593832e-01 -1.646006e-01
4.118000e+00 -1.545710e-01 -1.629066e-01
4.119000e+00 -1.514703e-01 -1.612114e-01
4.120000e+00 -1.804106e-01 -1.595151e-01
4.121000e+00 -1.733782e-01 -1.578177e-01
4.122000e+00 -1.556060e-01 -1.561192e-01
4.123000e+00 -1.763400e-01 -1.544195e-01
4.124000e+00 -1.522903e-01 -1.527188e-01
4.125000e+00 -1.432418e-01 -1.510169e-01
4.126000e+00 -1.521768e-01 -1.493140e-01
4.127000e+00 -1.489708e-01 -1.476099e-01
4.128000e+00 -1.156322e-01 -1.459048e-01
4.129000e+00 -1.425898e-01 -1.441986e-01
4.130000e+00 -1.482661e-01 -1.424914e-01
4.131000e+00 -1.488839e-01 -1.407830e-01
4.132000e+00 -1.551059e-01 -1.390737e-01
4.133000e+00 -1.473743e-01 -1.373632e-01
4.134000e+00 -1.141175e-01 -1.356517e-01
4.135000e+00 -1.323692e-01 -1.339392e-01
4.136000e+00 -1.195044e-01 -1.322256e-01
4.137000e+00 -1.304087e-01 -1.305109e-01
4.138000e+00 -1.224249e-01 -1.287953e-01
4.139000e+00 -1.240987e-01 -1.270786e-01
4.140000e+00 -1.336405e-01 -1.253609e-01
4.141000e+00 -1.248536e-01 -1.236422e-01
4.142000e+00 -1.138816e-01 -1.219225e-01
4.143000e+00 -1.289183e-01 -1.202018e-01
4.144000e+00 -1.066867e-01 -1.184801e-01
4.145000e+00 -1.275011e-01 -1.167574e-01
4.146000e+00 -1.177088e-01 -1.150337e-01
4.147000e+00 -1.216566e-01 -1.133090e-01
4.148000e+00 -1.138269e-01 -1.115833e-01
4.149000e+00 -1.137731e-01 -1.098567e-01
4.150000e+00 -1.073147e-01 -1.081291e-01
4.151000e+00 -8.214276e-02 -1.064006e-01
4.152000e+00 -1.058609e-01 -1.046711e-01
4.153000e+00 -1.075681e-01 -1.029407e-01
4.154000e+00 -9.565714e-02 -1.012093e-01
4.155000e+00 -1.214839e-01 -9.947695e-02
4.156000e+00 -8.447194e-02 -9.774370e-02
4.157000e+00 -9.538589e-02 -9.600953e-02
4.158000e+00 -8.837995e-02 -9.427444e-02
4.159000e+00 -1.027468e-01 -9.253843e-02
4.160000e+00 -9.493029e-02 -9.080152e-02
4.161000e+00 -1.033274e-01 -8.906371e-02
4.162000e+00 -8.152380e-02 -8.732500e-02
4.163000e+00 -1.077404e-01 -8.558540e-02
4.164000e+00 -7.729260e-02 -8.384491e-02
4.165000e+00 -8.445408e-02 -8.210355e-02
4.166000e+00 -6.792686e-02 -8.036131e-02
4.167000e+00 -9.000619e-02 -7.861821e-02
4.168000e+00 -6.501707e-02 -7.687424e-02
4.169000e+00 -7.807874e-02 -7.512942e-02
4.170000e+00 -5.259539e-02 -7.338375e-02
4.171000e+00 -7.496052e-02 -7.163724e-02
4.172000e+00 -7.768377e-02 -6.988988e-02
4.173000e+00 -5.764270e-02 -6.814170e-02
4.174000e+00 -5.278591e-02 -6.639269e-02
4.175000e+00 -5.891374e-02 -6.464286e-02
4.176000e+00 -5.996098e-02 -6.289221e-02
4.177000e+00 -5.571619e-02 -6.114076e-02
4.178000e+00 -5.480749e-02 -5.938851e-02
4.179000e+00 -6.477355e-02 -5.763545e-02
4.180000e+00 -4.303591e-02 -5.588161e-02
4.181000e+00 -6.340382e-02 -5.412698e-02
4.182000e+00 -6.266403e-02 -5.237157e-02
4.183000e+00 -5.369968e-02 -5.061539e-02
4.184000e+00 -6.016669e-02 -4.885845e-02
4.185000e+00 -6.204041e-02 -4.710074e-02
4.186000e+00 -3.900038e-02 -4.534228e-02
4.187000e+00 -3.287712e-02 -4.358307e-02
4.188000e+00 -4.500196e-02 -4.182311e-02
4.189000e+00 -4.945395e-02 -4.006242e-02
4.190000e+00 -3.493395e-02 -3.830100e-02
4.191000e+00 -3.940326e-02 -3.653885e-02
4.192000e+00 -3.959967e-02 -3.477599e-02
4.193000e+00 -4.099777e-02 -3.301241e-02
4.194000e+00 -3.259491e-02 -3.124813e-02
4.195000e+00 -3.704309e-02 -2.948315e-02
4.196000e+00 -1.648348e-02 -2.771747e-02
4.197000e+00 -6.052682e-03 -2.595111e-02
4.198000e+00 -2.149638e-02 -2.418406e-02
4.199000e+00 -3.296288e-02 -2.241634e-02
4.200000e+00 -2.362487e-02 -2.064795e-02
4.201000e+00 -3.240127e-02 -1.887890e-02
4.202000e+00 -9.173455e-03 -1.710919e-02
4.203000e+00 2.375050e-03 -1.533883e-02
4.204000e+00 -1.259951e-02 -1.356782e-02
4.205000e+00 -1.469659e-02 -1.179618e-02
4.206000e+00 -8.026036e-03 -1.002390e-02
4.207000e+00 -1.187729e-02 -8.251003e-03
4.208000e+00 -9.300969e-03 -6.477482e-03
4.209000e+00 -1.348592e-02 -4.703348e-03
4.210000e+00 -5.264251e-03 -2.928607e-03
4.211000e+00 -2.424165e-03 -1.153265e-03
4.212000e+00 2.198746e-03 6.226706e-04
4.213000e+00 5.847095e-03 2.399195e-03
4.214000e+00 -9.617012e-03 4.176301e-03
4.215000e+00 2.241025e-02 5.953982e-03
4.216000e+00 -6.488571e-04 7.732232e-03
4.217000e+00 1.880136e-02 9.511045e-03
4.218000e+00 3.707853e-03 1.129041e-02
4.219000e+00 1.338930e-02 1.307033e-02
4.220000e+00 2.806921e-02 1.485080e-02
4.221000e+00 -6.915414e-03 1.663180e-02
4.222000e+00 1.253995e-02 1.841333e-02
4.223000e+00 3.303816e-02 2.019538e-02
4.224000e+00 6.920545e-03 2.197796e-02
4.225000e+00 1.445329e-02 2.376104e-02
4.226000e+00 2.667080e-02 2.554463e-02
4.227000e+00 2.600511e-02 2.732872e-02
4.228000e+00 1.846884e-02 2.911330e-02
4.229000e+00 2.432594e-02 3.089837e-02
4.230000e+00 4.810786e-02 3.268392e-02
4.231000e+00 2.777789e-02 3.446994e-02
4.232000e+00 4.212599e-02 3.625642e-02
4.233000e+00 5.202970e-02 3.804337e-02
4.234000e+00 4.761992e-02 3.983077e-02
4.235000e+00 4.470853e-02 4.161861e-02
4.236000e+00 5.793574e-02 4.340690e-02
4.237000e+00 2.969100e-02 4.519562e-02
4.238000e+00 4.410717e-02 4.698476e-02
4.239000e+00 4.080194e-02 4.877433e-02
4.240000e+00 6.093675e-02 5.056431e-02
4.241000e+00 5.691537e-02 5.235470e-02
4.242000e+00 8.131831e-02 5.414549e-02
4.243000e+00 4.793650e-02 5.593667e-02
4.244000e+00 8.004040e-02 5.772824e-02
4.245000e+00 6.171383e-02 5.952019e-02
4.246000e+00 6.624743e-02 6.131252e-02
4.247000e+00 6.496769e-02 6.310521e-02
4.248000e+00 6.678853e-02 6.489827e-02
4.249000e+00 5.432464e-02 6.669167e-02
4.250000e+00 7.647671e-02 6.848543e-02
4.251000e+00 5.691844e-02 7.027953e-02
4.252000e+00 7.851443e-02 7.207396e-02
4.253000e+00 7.863889e-02 7.386872e-02
4.254000e+00 5.404953e-02 7.566380e-02
4.255000e+00 8.732453e-02 7.745919e-02
4.256000e+00 6.264303e-02 7.925490e-02
4.257000e+00 8.066175e-02 8.105090e-02
4.258000e+00 6.428547e-02 8.284720e-02
4.259000e+00 6.788237e-02 8.464378e-02
4.260000e+00 1.001008e-01 8.644065e-02
4.261000e+00 1.016259e-01 8.823779e-02
4.262000e+00 7.898230e-02 9.003520e-02
4.263000e+00 8.074475e-02 9.183287e-02
4.264000e+00 8.399554e-02 9.363079e-02
4.265000e+00 1.013112e-01 9.542896e-02
4.266000e+00 7.953717e-02 9.722737e-02
4.267000e+00 1.051726e-01 9.902601e-02
4.268000e+00 8.438113e-02 1.008249e-01
4.269000e+00 1.064630e-01 1.026240e-01
4.270000e+00 1.181371e-01 1.044233e-01
4.271000e+00 1.109821e-01 1.062228e-01
4.272000e+00 1.115842e-01 1.080225e-01
4.273000e+00 1.139449e-01 1.098224e-01
4.274000e+00 9.806220e-02 1.116225e-01
4.275000e+00 1.284636e-01 1.134227e-01
4.276000e+00 1.095694e-01 1.152232e-01
4.277000e+00 1.247131e-01 1.170238e-01
4.278000e+00 1.100390e-01 1.188245e-01
4.279000e+00 1.172139e-01 1.206255e-01
4.280000e+00 1.317555e-01 1.224265e-01
4.281000e+00 1.254387e-01 1.242277e-01
4.282000e+00 1.413009e-01 1.260290e-01
4.283000e+00 1.360961e-01 1.278305e-01
4.284000e+00 1.330042e-01 1.296320e-01
4.285000e+00 1.428437e-01 1.314337e-01
4.286000e+00 1.320928e-01 1.332355e-01
4.287000e+00 1.349265e-01 1.350374e-01
4.288000e+00 1.260261e-01 1.368393e-01
4.289000e+00 1.454796e-01 1.386414e-01
4.290000e+00 1.333357e-01 1.404435e-01
4.291000e+00 1.247958e-01 1.422457e-01
4.292000e+00 1.412882e-01 1.440480e-01
4.293000e+00 1.382837e-01 1.458503e-01
4.294000e+00 1.577300e-01 1.476526e-01
4.295000e+00 1.459484e-01 1.494550e-01
4.296000e+00 1.484907e-01 1.512575e-01
4.297000e+00 1.569718e-01 1.530599e-01
4.298000e+00 1.637217e-01 1.548624e-01
4.299000e+00 1.651438e-01 1.566649e-01
4.300000e+00 1.643843e-01 1.584674e-01
4.301000e+00 1.749131e-01 1.602699e-01
4.302000e+00 1.855405e-01 1.620724e-01
4.303000e+00 1.718275e-01 1.638749e-01
4.304000e+00 1.766544e-01 1.656773e-01
4.305000e+00 1.617943e-01 1.674798e-01
4.306000e+00 1.842137e-01 1.692822e-01
4.307000e+00 1.800510e-01 1.710845e-01
4.308000e+00 1.744123e-01 1.728868e-01
4.309000e+00 1.848747e-01 1.746891e-01
4.310000e+00 1.695746e-01 1.764912e-01
4.311000e+00 1.684086e-01 1.782933e-01
4.312000e+00 1.786991e-01 1.800954e-01
4.313000e+00 1.701007e-01 1.818973e-01
4.314000e+00 1.771914e-01 1.836992e-01
4.315000e+00 1.792834e-01 1.855009e-01
4.316000e+00 1.884824e-01 1.873026e-01
4.317000e+00 2.011114e-01 1.891041e-01
4.318000e+00 1.951632e-01 1.909055e-01
4.319000e+00 2.004020e-01 1.927068e-01
4.320000e+00 1.837882e-01 1.945080e-01
4.321000e+00 1.885770e-01 1.963090e-01
4.322000e+00 2.113164e-01 1.981098e-01
4.323000e+00 1.940599e-01 1.999105e-01
4.324000e+00 2.109661e-01 2.017111e-01
4.325000e+00 2.238531e-01 2.035115e-01
4.326000e+00 1.915409e-01 2.053117e-01
4.327000e+00 2.026094e-01 2.071117e-01
4.328000e+00 2.255197e-01 2.089115e-01
4.329000e+00 2.038929e-01 2.107111e-01
4.330000e+00 2.297622e-01 2.125106e-01
4.331000e+00 2.262120e-01 2.143098e-01
4.332000e+00 2.107954e-01 2.161088e-01
4.333000e+00 1.990911e-01 2.179075e-01
4.334000e+00 2.038881e-01 2.197060e-01
4.335000e+00 2.149303e-01 2.215043e-01
4.336000e+00 2.207125e-01 2.233024e-01
4.337000e+00 2.135927e-01 2.251002e-01
4.338000e+00 2.384921e-01 2.268977e-01
4.339000e+00 2.132991e-01 2.286949e-01
4.340000e+00 2.357277e-01 2.304919e-01
4.341000e+00 2.345878e-01 2.322886e-01
4.342000e+00 2.317120e-01 2.340850e-01
4.343000e+00 2.491798e-01 2.358811e-01
4.344000e+00 2.399203e-01 2.376769e-01
4.345000e+00 2.489567e-01 2.394724e-01
4.346000e+00 2.403721e-01 2.412676e-01
4.347000e+00 2.353343e-01 2.430624e-01
4.348000e+00 2.340343e-01 2.448570e-01
4.349000e+00 2.369373e-01 2.466511e-01
4.350000e+00 2.511619e-01 2.484449e-01
4.351000e+00 2.381006e-01 2.502384e-01
4.352000e+00 2.657499e-01 2.520315e-01
4.353000e+00 2.477868e-01 2.538243e-01
4.354000e+00 2.689730e-01 2.556166e-01
4.355000e+00 2.674336e-01 2.574086e-01
4.356000e+00 2.700591e-01 2.592002e-01
4.357000e+00 2.644436e-01 2.609914e-01
4.358000e+00 2.622396e-01 2.627822e-01
4.359000e+00 2.813809e-01 2.645725e-01
4.360000e+00 2.709512e-01 2.663625e-01
4.361000e+00 3.009714e-01 2.681520e-01
4.362000e+00 2.847350e-01 2.699411e-01
4.363000e+00 2.737101e-01 2.717298e-01
4.364000e+00 2.735037e-01 2.735180e-01
4.365000e+00 2.736314e-01 2.753057e-01
4.366000e+00 2.719659e-01 2.770930e-01
4.367000e+00 2.880741e-01 2.788798e-01
4.368000e+00 2.857518e-01 2.806662e-01
4.369000e+00 2.914044e-01 2.824520e-01
4.370000e+00 2.977228e-01 2.842374e-01
4.371000e+00 2.947252e-01 2.860223e-01
4.372000e+00 2.742237e-01 2.878066e-01
4.373000e+00 2.977810e-01 2.895905e-01
4.374000e+00 2.702946e-01 2.913738e-01
4.375000e+00 2.788425e-01 2.931566e-01
4.376000e+00 3.105565e-01 2.949389e-01
4.377000e+00 3.149849e-01 2.967206e-01
4.378000e+00 3.168553e-01 2.985018e-01
4.379000e+00 3.060034e-01 3.002824e-01
4.380000e+00 3.075568e-01 3.020625e-01
4.381000e+00 3.102887e-01 3.038420e-01
4.382000e+00 3.086130e-01 3.056209e-01
4.383000e+00 3.074629e-01 3.073992e-01
4.384000e+00 3.089321e-01 3.091770e-01
4.385000e+00 2.898925e-01 3.109541e-01
4.386000e+00 3.178401e-01 3.127307e-01
4.387000e+00 3.024967e-01 3.145066e-01
4.388000e+00 3.105163e-01 3.162819e-01
4.389000e+00 3.303702e-01 3.180566e-01
4.390000e+00 3.139116e-01 3.198307e-01
4.391000e+00 3.248232e-01 3.216041e-01
4.392000e+00 3.178934e-01 3.233768e-01
4.393000e+00 3.237268e-01 3.251489e-01
4.394000e+00 3.249284e-01 3.269204e-01
4.395000e+00 3.416556e-01 3.286911e-01
4.396000e+00 3.325700e-01 3.304612e-01
4.397000e+00 3.037053e-01 3.322307e-01
4.398000e+00 3.305758e-01 3.339994e-01
4.399000e+00 3.453650e-01 3.357674e-01
4.400000e+00 3.291492e-01 3.375347e-01
4.401000e+00 3.424170e-01 3.393013e-01
4.402000e+00 3.250674e-01 3.410672e-01
4.403000e+00 3.411394e-01 3.428324e-01
4.404000e+00 3.435246e-01 3.445968e-01
4.405000e+00 3.415182e-01 3.463605e-01
4.406000e+00 3.577939e-01 3.481234e-01
4.407000e+00 3.474816e-01 3.498856e-01
4.408000e+00 3.609295e-01 3.516470e-01
4.409000e+00 3.459730e-01 3.534076e-01
4.410000e+00 3.442374e-01 3.551675e-01
4.411000e+00 3.670415e-01 3.569266e-01
4.412000e+00 3.606603e-01 3.586849e-01
4.413000e+00 3.523382e-01 3.604424e-01
4.414000e+00 3.554207e-01 3.621991e-01
4.415000e+00 3.776223e-01 3.639550e-01
4.416000e+00 3.555879e-01 3.657100e-01
4.417000e+00 3.774021e-01 3.674643e-01
4.418000e+00 3.606025e-01 3.692177e-01
4.419000e+00 3.782194e-01 3.709702e-01
4.420000e+00 3.633585e-01 3.727219e-01
4.421000e+00 3.760737e-01 3.744728e-01
4.422000e+00 3.752561e-01 3.762228e-01
4.423000e+00 3.729277e-01 3.779719e-01
4.424000e+00 3.720670e-01 3.797202e-01
4.425000e+00 3.869216e-01 3.814675e-01
4.426000e+00 4.002313e-01 3.832140e-01
4.427000e+00 3.887411e-01 3.849596e-01
4.428000e+00 3.893897e-01 3.867043e-01
4.429000e+00 3.831040e-01 3.884480e-01
4.430000e+00 4.101584e-01 3.901909e-01
4.431000e+00 3.873036e-01 3.919328e-01
4.432000e+00 3.937737e-01 3.936738e-01
4.433000e+00 3.861926e-01 3.954138e-01
4.434000e+00 3.773730e-01 3.971529e-01
4.435000e+00 3.975820e-01 3.988910e-01
4.436000e+00 4.001158e-01 4.006282e-01
4.437000e+00 3.878775e-01 4.023644e-01
4.438000e+00 4.124489e-01 4.040997e-01
4.439000e+00 4.174782e-01 4.058339e-01
4.440000e+00 4.019385e-01 4.075672e-01
4.441000e+00 4.068316e-01 4.092995e-01
4.442000e+00 4.149338e-01 4.110307e-01
4.443000e+00 4.046484e-01 4.127610e-01
4.444000e+00 4.139666e-01 4.144902e-01
4.445000e+00 4.162170e-01 4.162184e-01
4.446000e+00 4.072686e-01 4.179456e-01
4.447000e+00 4.073072e-01 4.196718e-01
4.448000e+00 4.076041e-01 4.213969e-01
4.449000e+00 4.082779e-01 4.231209e-01
4.450000e+00 4.213862e-01 4.248439e-01
4.451000e+00 4.090640e-01 4.265658e-01
4.452000e+00 4.316482e-01 4.282867e-01
4.453000e+00 4.257639e-01 4.300064e-01
4.454000e+00 4.491773e-01 4.317251e-01
4.455000e+00 4.356108e-01 4.334427e-01
4.456000e+00 4.302423e-01 4.351592e-01
4.457000e+00 4.295059e-01 4.368746e-01
4.458000e+00 4.384539e-01 4.385888e-01
4.459000e+00 4.598725e-01 4.403020e-01
4.460000e+00 4.541722e-01 4.420140e-01
4.461000e+00 4.496325e-01 4.437249e-01
4.462000e+00 4.292020e-01 4.454346e-01
4.463000e+00 4.388687e-01 4.471432e-01
4.464000e+00 4.347113e-01 4.488506e-01
4.465000e+00 4.374530e-01 4.505569e-01
4.466000e+00 4.562179e-01 4.522620e-01
4.467000e+00 4.529675e-01 4.539659e-01
4.468000e+00 4.477697e-01 4.556687e-01
4.469000e+00 4.592547e-01 4.573702e-01
4.470000e+00 4.697402e-01 4.590706e-01
4.471000e+00 4.513186e-01 4.607697e-01
4.472000e+00 4.671028e-01 4.624677e-01
4.473000e+00 4.559738e-01 4.641644e-01
4.474000e+00 4.708865e-01 4.658599e-01
4.475000e+00 4.545118e-01 4.675541e-01
4.476000e+00 4.803822e-01 4.692472e-01
4.477000e+00 4.758142e-01 4.709389e-01
4.478000e+00 4.689127e-01 4.726295e-01
4.479000e+00 4.443025e-01 4.743187e-01
4.480000e+00 4.567689e-01 4.760067e-01
4.481000e+00 4.879967e-01 4.776935e-01
4.482000e+00 4.763920e-01 4.793789e-01
4.483000e+00 4.776878e-01 4.810631e-01
4.484000e+00 4.734518e-01 4.827459e-01
4.485000e+00 4.687486e-01 4.844275e-01
4.486000e+00 4.652294e-01 4.861078e-01
4.487000e+00 4.545499e-01 4.877867e-01
4.488000e+00 5.024166e-01 4.894644e-01
4.489000e+00 4.808673e-01 4.911407e-01
4.490000e+00 4.746385e-01 4.928157e-01
4.491000e+00 4.959631e-01 4.944893e-01
4.492000e+00 4.891377e-01 4.961616e-01
4.493000e+00 5.095687e-01 4.978325e-01
4.494000e+00 4.982002e-01 4.995021e-01
4.495000e+00 4.923389e-01 5.011703e-01
4.496000e+00 4.970538e-01 5.028371e-01
4.497000e+00 5.084462e-01 5.045026e-01
4.498000e+00 4.999271e-01 5.061666e-01
4.499000e+00 5.180608e-01 5.078293e-01
4.500000e+00 5.062302e-01 5.094906e-01
4.501000e+00 5.095131e-01 5.111504e-01
4.502000e+00 5.177809e-01 5.128089e-01
4.503000e+00 5.037067e-01 5.144659e-01
4.504000e+00 5.172419e-01 5.161215e-01
4.505000e+00 5.174630e-01 5.177757e-01
4.506000e+00 5.191963e-01 5.194284e-01
4.507000e+00 5.387024e-01 5.210797e-01
4.508000e+00 5.291152e-01 5.227296e-01
4.509000e+00 5.186975e-01 5.243779e-01
4.510000e+00 5.299095e-01 5.260248e-01
4.511000e+00 5.186280e-01 5.276703e-01
4.512000e+00 5.326378e-01 5.293142e-01
4.513000e+00 5.372691e-01 5.309567e-01
4.514000e+00 5.466479e-01 5.325977e-01
4.515000e+00 5.368138e-01 5.342372e-01
4.516000e+00 5.369850e-01 5.358751e-01
4.517000e+00 5.439258e-01 5.375116e-01
4.518000e+00 5.308552e-01 5.391465e-01
4.519000e+00 5.481139e-01 5.407800e-01
4.520000e+00 5.418694e-01 5.424118e-01
4.521000e+00 5.461573e-01 5.440422e-01
4.522000e+00 5.625416e-01 5.456710e-01
4.523000e+00 5.352501e-01 5.472982e-01
4.524000e+00 5.505781e-01 5.489239e-01
4.525000e+00 5.672775e-01 5.505481e-01
4.526000e+00 5.500716e-01 5.521706e-01
4.527000e+00 5.482987e-01 5.537916e-01
4.528000e+00 5.474833e-01 5.554110e-01
4.529000e+00 5.615642e-01 5.570288e-01
4.530000e+00 5.652350e-01 5.586451e-01
4.531000e+00 5.801256e-01 5.602597e-01
4.532000e+00 5.544450e-01 5.618727e-01
4.533000e+00 5.740507e-01 5.634841e-01
4.534000e+00 5.663295e-01 5.650938e-01
4.535000e+00 5.688536e-01 5.667020e-01
4.536000e+00 5.619246e-01 5.683085e-01
4.537000e+00 5.933028e-01 5.699134e-01
4.538000e+00 5.783629e-01 5.715166e-01
4.539000e+00 5.884787e-01 5.731182e-01
4.540000e+00 5.872340e-01 5.747181e-01
4.541000e+00 5.791852e-01 5.763163e-01
4.542000e+00 5.724937e-01 5.779129e-01
4.543000e+00 5.894836e-01 5.795078e-01
4.544000e+00 5.824763e-01 5.811010e-01
4.545000e+00 5.898491e-01 5.826925e-01
4.546000e+00 5.825958e-01 5.842824e-01
4.547000e+00 5.819741e-01 5.858705e-01
4.548000e+00 5.889632e-01 5.874569e-01
4.549000e+00 5.802372e-01 5.890416e-01
4.550000e+00 6.001477e-01 5.906246e-01
4.551000e+00 5.904705e-01 5.922058e-01
4.552000e+00 6.073621e-01 5.937854e-01
4.553000e+00 5.835246e-01 5.953631e-01
4.554000e+00 5.958091e-01 5.969392e-01
4.555000e+00 6.020467e-01 5.985135e-01
4.556000e+00 5.907401e-01 6.000860e-01
4.557000e+00 6.176405e-01 6.016567e-01
4.558000e+00 6.062613e-01 6.032257e-01
4.559000e+00 6.036052e-01 6.047930e-01
4.560000e+00 6.143147e-01 6.063584e-01
4.561000e+00 6.078360e-01 6.079220e-01
4.562000e+00 6.000095e-01 6.094839e-01
4.563000e+00 6.123404e-01 6.110439e-01
4.564000e+00 6.126209e-01 6.126022e-01
4.565000e+00 6.247444e-01 6.141586e-01
4.566000e+00 6.278425e-01 6.157132e-01
4.567000e+00 6.209091e-01 6.172660e-01
4.568000e+00 6.287061e-01 6.188170e-01
4.569000e+00 6.103500e-01 6.203661e-01
4.570000e+00 6.230488e-01 6.219134e-01
4.571000e+00 6.344111e-01 6.234589e-01
4.572000e+00 6.174577e-01 6.250024e-01
4.573000e+00 6.230357e-01 6.265442e-01
4.574000e+00 6.292766e-01 6.280840e-01
4.575000e+00 6.272389e-01 6.296220e-01
4.576000e+00 6.224772e-01 6.311581e-01
4.577000e+00 6.327387e-01 6.326924e-01
4.578000e+00 6.506929e-01 6.342247e-01
4.579000e+00 6.452052e-01 6.357552e-01
4.580000e+00 6.537263e-01 6.372837e-01
4.581000e+00 6.486966e-01 6.388103e-01
4.582000e+00 6.548568e-01 6.403351e-01
4.583000e+00 6.532499e-01 6.418579e-01
4.584000e+00 6.500966e-01 6.433788e-01
4.585000e+00 6.423488e-01 6.448977e-01
4.586000e+00 6.473353e-01 6.464147e-01
4.587000e+00 6.585935e-01 6.479298e-01
4.588000e+00 6.672729e-01 6.494429e-01
4.589000e+00 6.559975e-01 6.509541e-01
4.590000e+00 6.687509e-01 6.524633e-01
4.591000e+00 6.603958e-01 6.539706e-01
4.592000e+00 6.761362e-01 6.554759e-01
4.593000e+00 6.485032e-01 6.569792e-01
4.594000e+00 6.504039e-01 6.584805e-01
4.595000e+00 6.463286e-01 6.599799e-01
4.596000e+00 6.732678e-01 6.614772e-01
4.597000e+00 6.813426e-01 6.629726e-01
4.598000e+00 6.450334e-01 6.644660e-01
4.599000e+00 6.618617e-01 6.659573e-01
4.600000e+00 6.459403e-01 6.674466e-01
4.601000e+00 6.545765e-01 6.689339e-01
4.602000e+00 6.698117e-01 6.704192e-01
4.603000e+00 6.719872e-01 6.719025e-01
4.604000e+00 6.835808e-01 6.733837e-01
4.605000e+00 6.757883e-01 6.748629e-01
4.606000e+00 6.746772e-01 6.763400e-01
4.607000e+00 6.881659e-01 6.778151e-01
4.608000e+00 6.945302e-01 6.792881e-01
4.609000e+00 6.797052e-01 6.807591e-01
4.610000e+00 6.891131e-01 6.822280e-01
4.611000e+00 6.771822e-01 6.836948e-01
4.612000e+00 6.897096e-01 6.851595e-01
4.613000e+00 6.771019e-01 6.866222e-01
4.614000e+00 6.960737e-01 6.880827e-01
4.615000e+00 6.815411e-01 6.895412e-01
4.616000e+00 7.084889e-01 6.909975e-01
4.617000e+00 6.776669e-01 6.924518e-01
4.618000e+00 6.843000e-01 6.939039e-01
4.619000e+00 6.993065e-01 6.953540e-01
4.620000e+00 7.060481e-01 6.968019e-01
4.621000e+00 6.826178e-01 6.982476e-01
4.622000e+00 7.093547e-01 6.996913e-01
4.623000e+00 7.009360e-01 7.011328e-01
4.624000e+00 6.937600e-01 7.025721e-01
4.625000e+00 6.974963e-01 7.040093e-01
4.626000e+00 7.125333e-01 7.054444e-01
4.627000e+00 7.167460e-01 7.068773e-01
4.628000e+00 7.045514e-01 7.083080e-01
4.629000e+00 7.065485e-01 7.097366e-01
4.630000e+00 7.296231e-01 7.111630e-01
4.631000e+00 7.245844e-01 7.125872e-01
4.632000e+00 7.152943e-01 7.140092e-01
4.633000e+00 7.149434e-01 7.154291e-01
4.634000e+00 6.998316e-01 7.168467e-01
4.635000e+00 7.420129e-01 7.182621e-01
4.636000e+00 7.144450e-01 7.196754e-01
4.637000e+00 7.376587e-01 7.210864e-01
4.638000e+00 7.163624e-01 7.224952e-01
4.639000e+00 7.324660e-01 7.239018e-01
4.640000e+00 7.294360e-01 7.253062e-01
4.641000e+00 7.419595e-01 7.267083e-01
4.642000e+00 7.209330e-01 7.281082e-01
4.643000e+00 7.275209e-01 7.295059e-01
4.644000e+00 7.404282e-01 7.309013e-01
4.645000e+00 7.406652e-01 7.322945e-01
4.646000e+00 7.344791e-01 7.336854e-01
4.647000e+00 7.440869e-01 7.350740e-01
4.648000e+00 7.236391e-01 7.364604e-01
4.649000e+00 7.421647e-01 7.378446e-01
4.650000e+00 7.396534e-01 7.392264e-01
4.651000e+00 7.445462e-01 7.406060e-01
4.652000e+00 7.289191e-01 7.419833e-01
4.653000e+00 7.271155e-01 7.433583e-01
4.654000e+00 7.381514e-01 7.447310e-01
4.655000e+00 7.530833e-01 7.461014e-01
4.656000e+00 7.553865e-01 7.474695e-01
4.657000e+00 7.418325e-01 7.488353e-01
4.658000e+00 7.558256e-01 7.501988e-01
4.659000e+00 7.567905e-01 7.515600e-01
4.660000e+00 7.446592e-01 7.529188e-01
4.661000e+00 7.597660e-01 7.542753e-01
4.662000e+00 7.666713e-01 7.556295e-01
4.663000e+00 7.398313e-01 7.569814e-01
4.664000e+00 7.387007e-01 7.583309e-01
4.665000e+00 7.516737e-01 7.596781e-01
4.666000e+00 7.577443e-01 7.610229e-01
4.667000e+00 7.813300e-01 7.623654e-01
4.668000e+00 7.645925e-01 7.637055e-01
4.669000e+00 7.637645e-01 7.650433e-01
4.670000e+00 7.666974e-01 7.663786e-01
4.671000e+00 7.767953e-01 7.677117e-01
4.672000e+00 7.696863e-01 7.690423e-01
4.673000e+00 7.850928e-01 7.703706e-01
4.674000e+00 7.752814e-01 7.716964e-01
4.675000e+00 7.613289e-01 7.730199e-01
4.676000e+00 7.723554e-01 7.743410e-01
4.677000e+00 7.750506e-01 7.756597e-01
4.678000e+00 7.705886e-01 7.769760e-01
4.679000e+00 7.657532e-01 7.782899e-01
4.680000e+00 7.761522e-01 7.796014e-01
4.681000e+00 7.797489e-01 7.809104e-01
4.682000e+00 7.992068e-01 7.822171e-01
4.683000e+00 7.782495e-01 7.835213e-01
4.684000e+00 7.809047e-01 7.848231e-01
4.685000e+00 7.884799e-01 7.861224e-01
4.686000e+00 7.956262e-01 7.874193e-01
4.687000e+00 7.754494e-01 7.887138e-01
4.688000e+00 7.944519e-01 7.900058e-01
4.689000e+00 7.851855e-01 7.912954e-01
4.690000e+00 7.918871e-01 7.925825e-01
4.691000e+00 7.808657e-01 7.938672e-01
4.692000e+00 7.798536e-01 7.951494e-01
4.693000e+00 7.974597e-01 7.964292e-01
4.694000e+00 7.952180e-01 7.977064e-01
4.695000e+00 8.158256e-01 7.989812e-01
4.696000e+00 7.981297e-01 8.002536e-01
4.697000e+00 8.105393e-01 8.015234e-01
4.698000e+00 7.992169e-01 8.027908e-01
4.699000e+00 8.111704e-01 8.040556e-01
4.700000e+00 8.054279e-01 8.053180e-01
4.701000e+00 8.122672e-01 8.065778e-01
4.702000e+00 7.901081e-01 8.078352e-01
4.703000e+00 7.980391e-01 8.090901e-01
4.704000e+00 8.119869e-01 8.103424e-01
4.705000e+00 8.247430e-01 8.115923e-01
4.706000e+00 8.179815e-01 8.128396e-01
4.707000e+00 8.280072e-01 8.140844e-01
4.708000e+00 8.072578e-01 8.153266e-01
4.709000e+00 8.255051e-01 8.165664e-01
4.710000e+00 8.128757e-01 8.178036e-01
4.711000e+00 8.172123e-01 8.190383e-01
4.712000e+00 8.196970e-01 8.202704e-01
4.713000e+00 8.241824e-01 8.215000e-01
4.714000e+00 8.187030e-01 8.227270e-01
4.715000e+00 8.071284e-01 8.239515e-01
4.716000e+00 8.104833e-01 8.251734e-01
4.717000e+00 8.211809e-01 8.263928e-01
4.718000e+00 8.517829e-01 8.276096e-01
4.719000e+00 8.199416e-01 8.288238e-01
4.720000e+00 8.256814e-01 8.300355e-01
4.721000e+00 8.351511e-01 8.312446e-01
4.722000e+00 8.347391e-01 8.324511e-01
4.723000e+00 8.343387e-01 8.336550e-01
4.724000e+00 8.305939e-01 8.348564e-01
4.725000e+00 8.236271e-01 8.360551e-01
4.726000e+00 8.329087e-01 8.372513e-01
4.727000e+00 8.471930e-01 8.384449e-01
4.728000e+00 8.195477e-01 8.396358e-01
4.729000e+00 8.200279e-01 8.408242e-01
4.730000e+00 8.474747e-01 8.420100e-01
4.731000e+00 8.426825e-01 8.431931e-01
4.732000e+00 8.425906e-01 8.443737e-01
4.733000e+00 8.294745e-01 8.455516e-01
4.734000e+00 8.604498e-01 8.467269e-01
4.735000e+00 8.508275e-01 8.478996e-01
4.736000e+00 8.510069e-01 8.490696e-01
4.737000e+00 8.590214e-01 8.502370e-01
4.738000e+00 8.529557e-01 8.514018e-01
4.739000e+00 8.454756e-01 8.525640e-01
4.740000e+00 8.444532e-01 8.537235e-01
4.741000e+00 8.688896e-01 8.548804e-01
4.742000e+00 8.565049e-01 8.560346e-01
4.743000e+00 8.675304e-01 8.571862e-01
4.744000e+00 8.661662e-01 8.583351e-01
4.745000e+00 8.634768e-01 8.594814e-01
4.746000e+00 8.605871e-01 8.606250e-01
4.747000e+00 8.567013e-01 8.617659e-01
4.748000e+00 8.775322e-01 8.629042e-01
4.749000e+00 8.746558e-01 8.640398e-01
4.750000e+00 8.743644e-01 8.651727e-01
4.751000e+00 8.593519e-01 8.663030e-01
4.752000e+00 8.441199e-01 8.674306e-01
4.753000e+00 8.656670e-01 8.685555e-01
4.754000e+00 8.779926e-01 8.696777e-01
4.755000e+00 8.691450e-01 8.707972e-01
4.756000e+00 8.885923e-01 8.719141e-01
4.757000e+00 8.656964e-01 8.730282e-01
4.758000e+00 8.685191e-01 8.741397e-01
4.759000e+00 8.708159e-01 8.752485e-01
4.760000e+00 8.743994e-01 8.763545e-01
4.761000e+00 8.820915e-01 8.774579e-01
4.762000e+00 8.863118e-01 8.785585e-01
4.763000e+00 8.959467e-01 8.796564e-01
4.764000e+00 8.876167e-01 8.807516e-01
4.765000e+00 8.932204e-01 8.818441e-01
4.766000e+00 8.763304e-01 8.829339e-01
4.767000e+00 8.755716e-01 8.840210e-01
4.768000e+00 8.865115e-01 8.851053e-01
4.769000e+00 8.921162e-01 8.861869e-01
4.770000e+00 8.705805e-01 8.872658e-01
4.771000e+00 8.897361e-01 8.883420e-01
4.772000e+00 8.907569e-01 8.894154e-01
4.773000e+00 8.961476e-01 8.904860e-01
4.774000e+00 8.872017e-01 8.915540e-01
4.775000e+00 8.818010e-01 8.926192e-01
4.776000e+00 9.160727e-01 8.936816e-01
4.777000e+00 9.118707e-01 8.947413e-01
4.778000e+00 8.817683e-01 8.957982e-01
4.779000e+00 8.830267e-01 8.968524e-01
4.780000e+00 9.070651e-01 8.979039e-01
4.781000e+00 9.037490e-01 8.989525e-01
4.782000e+00 8.998935e-01 8.999984e-01
4.783000e+00 8.882234e-01 9.010416e-01
4.784000e+00 9.091191e-01 9.020820e-01
4.785000e+00 9.094769e-01 9.031196e-01
4.786000e+00 8.966548e-01 9.041544e-01
4.787000e+00 9.029815e-01 9.051865e-01
4.788000e+00 9.194220e-01 9.062158e-01
4.789000e+00 9.154386e-01 9.072423e-01
4.790000e+00 9.059226e-01 9.082660e-01
4.791000e+00 9.179427e-01 9.092870e-01
4.792000e+00 9.133888e-01 9.103051e-01
4.793000e+00 9.196913e-01 9.113205e-01
4.794000e+00 9.054283e-01 9.123331e-01
4.795000e+00 9.157705e-01 9.133429e-01
4.796000e+00 9.125922e-01 9.143499e-01
4.797000e+00 9.170936e-01 9.153541e-01
4.798000e+00 9.119001e-01 9.163555e-01
4.799000e+00 8.998443e-01 9.173541e-01
4.800000e+00 9.205168e-01 9.183499e-01
4.801000e+00 9.038276e-01 9.193429e-01
4.802000e+00 9.354079e-01 9.203331e-01
4.803000e+00 9.071119e-01 9.213205e-01
4.804000e+00 9.288425e-01 9.223050e-01
4.805000e+00 9.264469e-01 9.232868e-01
4.806000e+00 9.099498e-01 9.242657e-01
4.807000e+00 9.386769e-01 9.252418e-01
4.808000e+00 9.220131e-01 9.262151e-01
4.809000e+00 9.119111e-01 9.271856e-01
4.810000e+00 9.200373e-01 9.281532e-01
4.811000e+00 9.249643e-01 9.291181e-01
4.812000e+00 9.113940e-01 9.300801e-01
4.813000e+00 9.222294e-01 9.310392e-01
4.814000e+00 9.321838e-01 9.319956e-01
4.815000e+00 9.420590e-01 9.329491e-01
4.816000e+00 9.426548e-01 9.338997e-01
4.817000e+00 9.370281e-01 9.348476e-01
4.818000e+00 9.512820e-01 9.357926e-01
4.819000e+00 9.411743e-01 9.367347e-01
4.820000e+00 9.409729e-01 9.376740e-01
4.821000e+00 9.336872e-01 9.386105e-01
4.822000e+00 9.413166e-01 9.395441e-01
4.823000e+00 9.363951e-01 9.404749e-01
4.824000e+00 9.139540e-01 9.414028e-01
4.825000e+00 9.458769e-01 9.423278e-01
4.826000e+00 9.439315e-01 9.432501e-01
4.827000e+00 9.672950e-01 9.441694e-01
4.828000e+00 9.356819e-01 9.450859e-01
4.829000e+00 9.357819e-01 9.459996e-01
4.830000e+00 9.445464e-01 9.469104e-01
4.831000e+00 9.421887e-01 9.478183e-01
4.832000e+00 9.512625e-01 9.487234e-01
4.833000e+00 9.522896e-01 9.496256e-01
4.834000e+00 9.602933e-01 9.505249e-01
4.835000e+00 9.442602e-01 9.514214e-01
4.836000e+00 9.589511e-01 9.523150e-01
4.837000e+00 9.514306e-01 9.532057e-01
4.838000e+00 9.481508e-01 9.540936e-01
4.839000e+00 9.599165e-01 9.549785e-01
4.840000e+00 9.550819e-01 9.558607e-01
4.841000e+00 9.519048e-01 9.567399e-01
4.842000e+00 9.531691e-01 9.576162e-01
4.843000e+00 9.583092e-01 9.584897e-01
4.844000e+00 9.421289e-01 9.593603e-01
4.845000e+00 9.424435e-01 9.602281e-01
4.846000e+00 9.500279e-01 9.610929e-01
4.847000e+00 9.787249e-01 9.619548e-01
4.848000e+00 9.503718e-01 9.628139e-01
4.849000e+00 9.596395e-01 9.636701e-01
4.850000e+00 9.417964e-01 9.645234e-01
4.851000e+00 9.680911e-01 9.653738e-01
4.852000e+00 9.589230e-01 9.662213e-01
4.853000e+00 9.648256e-01 9.670660e-01
4.854000e+00 9.788612e-01 9.679077e-01
4.855000e+00 9.709546e-01 9.687465e-01
4.856000e+00 9.660306e-01 9.695825e-01
4.857000e+00 9.686290e-01 9.704155e-01
4.858000e+00 9.636588e-01 9.712457e-01
4.859000e+00 9.739554e-01 9.720730e-01
4.860000e+00 9.680873e-01 9.728973e-01
4.861000e+00 9.936080e-01 9.737188e-01
4.862000e+00 9.750864e-01 9.745374e-01
4.863000e+00 9.831640e-01 9.753530e-01
4.864000e+00 9.961227e-01 9.761658e-01
4.865000e+00 9.778222e-01 9.769756e-01
4.866000e+00 9.764003e-01 9.777826e-01
4.867000e+00 9.685345e-01 9.785866e-01
4.868000e+00 9.721335e-01 9.793878e-01
4.869000e+00 9.701084e-01 9.801860e-01
4.870000e+00 9.755673e-01 9.809814e-01
4.871000e+00 9.801178e-01 9.817738e-01
4.872000e+00 9.767779e-01 9.825633e-01
4.873000e+00 9.859955e-01 9.833499e-01
4.874000e+00 9.841903e-01 9.841336e-01
4.875000e+00 9.883135e-01 9.849144e-01
4.876000e+00 9.819363e-01 9.856922e-01
4.877000e+00 9.876643e-01 9.864672e-01
4.878000e+00 9.865623e-01 9.872393e-01
4.879000e+00 9.875771e-01 9.880084e-01
4.880000e+00 9.722872e-01 9.887746e-01
4.881000e+00 9.747591e-01 9.895379e-01
4.882000e+00 9.995169e-01 9.902983e-01
4.883000e+00 9.868331e-01 9.910558e-01
4.884000e+00 9.873323e-01 9.918103e-01
4.885000e+00 1.003105e+00 9.925620e-01
4.886000e+00 9.913273e-01 9.933107e-01
4.887000e+00 1.000787e+00 9.940565e-01
4.888000e+00 9.980136e-01 9.947994e-01
4.889000e+00 9.949540e-01 9.955393e-01
4.890000e+00 1.012375e+00 9.962764e-01
4.891000e+00 9.965949e-01 9.970105e-01
4.892000e+00 9.839546e-01 9.977417e-01
4.893000e+00 1.004378e+00 9.984700e-01
4.894000e+00 1.017042e+00 9.991954e-01
4.895000e+00 1.003763e+00 9.999178e-01
4.896000e+00 9.870698e-01 1.000637e+00
4.897000e+00 1.008739e+00 1.001354e+00
4.898000e+00 9.932414e-01 1.002068e+00
4.899000e+00 1.003726e+00 1.002778e+00
4.900000e+00 1.008922e+00 1.003486e+00
4.901000e+00 1.002294e+00 1.004191e+00
4.902000e+00 1.003379e+00 1.004893e+00
4.903000e+00 1.008042e+00 1.005592e+00
4.904000e+00 9.933279e-01 1.006288e+00
4.905000e+00 1.007731e+00 1.006982e+00
4.906000e+00 1.018391e+00 1.007672e+00
4.907000e+00 1.013787e+00 1.008359e+00
4.908000e+00 9.949049e-01 1.009044e+00
4.909000e+00 1.021628e+00 1.009725e+00
4.910000e+00 1.002803e+00 1.010404e+00
4.911000e+00 1.001609e+00 1.011079e+00
4.912000e+00 9.792928e-01 1.011752e+00
4.913000e+00 1.016251e+00 1.012422e+00
4.914000e+00 1.017544e+00 1.013089e+00
4.915000e+00 1.000930e+00 1.013753e+00
4.916000e+00 1.019926e+00 1.014414e+00
4.917000e+00 1.002119e+00 1.015072e+00
4.918000e+00 1.029324e+00 1.015727e+00
4.919000e+00 1.020473e+00 1.016380e+00
4.920000e+00 1.010822e+00 1.017029e+00
4.921000e+00 1.017168e+00 1.017675e+00
4.922000e+00 1.021549e+00 1.018319e+00
4.923000e+00 1.016634e+00 1.018959e+00
4.924000e+00 1.015061e+00 1.019597e+00
4.925000e+00 1.034783e+00 1.020232e+00
4.926000e+00 1.035953e+00 1.020864e+00
4.927000e+00 1.017842e+00 1.021493e+00
4.928000e+00 1.014396e+00 1.022119e+00
4.929000e+00 1.013322e+00 1.022742e+00
4.930000e+00 1.031367e+00 1.023362e+00
4.931000e+00 9.993260e-01 1.023979e+00
4.932000e+00 1.030517e+00 1.024593e+00
4.933000e+00 1.026739e+00 1.025205e+00
4.934000e+00 1.030330e+00 1.025813e+00
4.935000e+00 1.032123e+00 1.026419e+00
4.936000e+00 1.017824e+00 1.027021e+00
4.937000e+00 1.043614e+00 1.027621e+00
4.938000e+00 1.025722e+00 1.028218e+00
4.939000e+00 1.025791e+00 1.028812e+00
4.940000e+00 1.024591e+00 1.029402e+00
4.941000e+00 1.029172e+00 1.029990e+00
4.942000e+00 1.039188e+00 1.030576e+00
4.943000e+00 1.048653e+00 1.031158e+00
4.944000e+00 1.025698e+00 1.031737e+00
4.945000e+00 1.029506e+00 1.032313e+00
4.946000e+00 1.031563e+00 1.032887e+00
4.947000e+00 1.037973e+00 1.033457e+00
4.948000e+00 1.037006e+00 1.034025e+00
4.949000e+00 1.020978e+00 1.034590e+00
4.950000e+00 1.024192e+00 1.035152e+00
4.951000e+00 1.021848e+00 1.035710e+00
4.952000e+00 1.038785e+00 1.036266e+00
4.953000e+00 1.034373e+00 1.036820e+00
4.954000e+00 1.040321e+00 1.037370e+00
4.955000e+00 1.041373e+00 1.037917e+00
4.956000e+00 1.058035e+00 1.038461e+00
4.957000e+00 1.030034e+00 1.039003e+00
4.958000e+00 1.033077e+00 1.039541e+00
4.959000e+00 1.052145e+00 1.040077e+00
4.960000e+00 1.050035e+00 1.040610e+00
4.961000e+00 1.044223e+00 1.041139e+00
4.962000e+00 1.026064e+00 1.041666e+00
4.963000e+00 1.027718e+00 1.042190e+00
4.964000e+00 1.036838e+00 1.042712e+00
4.965000e+00 1.048376e+00 1.043230e+00
4.966000e+00 1.044958e+00 1.043745e+00
4.967000e+00 1.032397e+00 1.044258e+00
4.968000e+00 1.044674e+00 1.044767e+00
4.969000e+00 1.039374e+00 1.045274e+00
4.970000e+00 1.058416e+00 1.045778e+00
4.971000e+00 1.042589e+00 1.046278e+00
4.972000e+00 1.060046e+00 1.046776e+00
4.973000e+00 1.063214e+00 1.047272e+00
4.974000e+00 1.066664e+00 1.047764e+00
4.975000e+00 1.056273e+00 1.048253e+00
4.976000e+00 1.074122e+00 1.048739e+00
4.977000e+00 1.063268e+00 1.049223e+00
4.978000e+00 1.036247e+00 1.049704e+00
4.979000e+00 1.060347e+00 1.050181e+00
4.980000e+00 1.040852e+00 1.050656e+00
4.981000e+00 1.040481e+00 1.051128e+00
4.982000e+00 1.068430e+00 1.051597e+00
4.983000e+00 1.060049e+00 1.052064e+00
4.984000e+00 1.052820e+00 1.052527e+00
4.985000e+00 1.057519e+00 1.052988e+00
4.986000e+00 1.061261e+00 1.053445e+00
4.987000e+00 1.062914e+00 1.053900e+00
4.988000e+00 1.052705e+00 1.054352e+00
4.989000e+00 1.051321e+00 1.054801e+00
4.990000e+00 1.045191e+00 1.055247e+00
4.991000e+00 1.049447e+00 1.055690e+00
4.992000e+00 1.084995e+00 1.056131e+00
4.993000e+00 1.036692e+00 1.056568e+00
4.994000e+00 1.042206e+00 1.057003e+00
4.995000e+00 1.057646e+00 1.057435e+00
4.996000e+00 1.052498e+00 1.057864e+00
4.997000e+00 1.063170e+00 1.058290e+00
4.998000e+00 1.056121e+00 1.058713e+00
4.999000e+00 1.072208e+00 1.059133e+00
5.000000e+00 1.068754e+00 1.059551e+00
5.001000e+00 1.051814e+00 1.059966e+00
5.002000e+00 1.065375e+00 1.060378e+00
5.003000e+00 1.055780e+00 1.060787e+00
5.004000e+00 1.065058e+00 1.061193e+00
5.005000e+00 1.056354e+00 1.061596e+00
5.006000e+00 1.052166e+00 1.061996e+00
5.007000e+00 1.056860e+00 1.062394e+00
5.008000e+00 1.050647e+00 1.062789e+00
5.009000e+00 1.077264e+00 1.063181e+00
5.010000e+00 1.072540e+00 1.063570e+00
5.011000e+00 1.051684e+00 1.063956e+00
5.012000e+00 1.048453e+00 1.064340e+00
5.013000e+00 1.054541e+00 1.064720e+00
5.014000e+00 1.072007e+00 1.065098e+00
5.015000e+00 1.062536e+00 1.065473e+00
5.016000e+00 1.082595e+00 1.065845e+00
5.017000e+00 1.060882e+00 1.066214e+00
5.018000e+00 1.076119e+00 1.066581e+00
5.019000e+00 1.044480e+00 1.066944e+00
5.020000e+00 1.073824e+00 1.067305e+00
5.021000e+00 1.061482e+00 1.067663e+00
5.022000e+00 1.067654e+00 1.068018e+00
5.023000e+00 1.067850e+00 1.068371e+00
5.024000e+00 1.072857e+00 1.068720e+00
5.025000e+00 1.057278e+00 1.069067e+00
5.026000e+00 1.076315e+00 1.069411e+00
5.027000e+00 1.073261e+00 1.069752e+00
5.028000e+00 1.078659e+00 1.070091e+00
5.029000e+00 1.053509e+00 1.070426e+00
5.030000e+00 1.055184e+00 1.070759e+00
5.031000e+00 1.059990e+00 1.071089e+00
5.032000e+00 1.059895e+00 1.071416e+00
5.033000e+00 1.079917e+00 1.071741e+00
5.034000e+00 1.072304e+00 1.072062e+00
5.035000e+00 1.067999e+00 1.072381e+00
5.036000e+00 1.077651e+00 1.072697e+00
5.037000e+00 1.059212e+00 1.073010e+00
5.038000e+00 1.075426e+00 1.073321e+00
5.039000e+00 1.063191e+00 1.073628e+00
5.040000e+00 1.070378e+00 1.073933e+00
5.041000e+00 1.071964e+00 1.074235e+00
5.042000e+00 1.076510e+00 1.074535e+00
5.043000e+00 1.075855e+00 1.074831e+00
5.044000e+00 1.070408e+00 1.075125e+00
5.045000e+00 1.075303e+00 1.075416e+00
5.046000e+00 1.074012e+00 1.075704e+00
5.047000e+00 1.063491e+00 1.075990e+00
5.048000e+00 1.073060e+00 1.076273e+00
5.049000e+00 1.073131e+00 1.076553e+00
5.050000e+00 1.079132e+00 1.076830e+00
5.051000e+00 1.088335e+00 1.077105e+00
5.052000e+00 1.079633e+00 1.077376e+00
5.053000e+00 1.082838e+00 1.077645e+00
5.054000e+00 1.072752e+00 1.077912e+00
5.055000e+00 1.076101e+00 1.078175e+00
5.056000e+00 1.079618e+00 1.078436e+00
5.057000e+00 1.077110e+00 1.078694e+00
5.058000e+00 1.072686e+00 1.078949e+00
5.059000e+00 1.077473e+00 1.079202e+00
5.060000e+00 1.093405e+00 1.079452e+00
5.061000e+00 1.077221e+00 1.079699e+00
5.062000e+00 1.078094e+00 1.079943e+00
5.063000e+00 1.061364e+00 1.080185e+00
5.064000e+00 1.072240e+00 1.080424e+00
5.065000e+00 1.067477e+00 1.080660e+00
5.066000e+00 1.082451e+00 1.080894e+00
5.067000e+00 1.074156e+00 1.081125e+00
5.068000e+00 1.082414e+00 1.081353e+00
5.069000e+00 1.072665e+00 1.081578e+00
5.070000e+00 1.077176e+00 1.081801e+00
5.071000e+00 1.079850e+00 1.082021e+00
5.072000e+00 1.079837e+00 1.082238e+00
5.073000e+00 1.096438e+00 1.082453e+00
5.074000e+00 1.086458e+00 1.082665e+00
5.075000e+00 1.091139e+00 1.082874e+00
5.076000e+00 1.088378e+00 1.083081e+00
5.077000e+00 1.074061e+00 1.083285e+00
5.078000e+00 1.059410e+00 1.083486e+00
5.079000e+00 1.102844e+00 1.083685e+00
5.080000e+00 1.075741e+00 1.083880e+00
5.081000e+00 1.083268e+00 1.084074e+00
5.082000e+00 1.079255e+00 1.084264e+00
5.083000e+00 1.091017e+00 1.084452e+00
5.084000e+00 1.088898e+00 1.084637e+00
5.085000e+00 1.087683e+00 1.084820e+00
5.086000e+00 1.076572e+00 1.085000e+00
5.087000e+00 1.070229e+00 1.085177e+00
5.088000e+00 1.076130e+00 1.085351e+00
5.089000e+00 1.077238e+00 1.085523e+00
5.090000e+00 1.077325e+00 1.085693e+00
5.091000e+00 1.082350e+00 1.085859e+00
5.092000e+00 1.082803e+00 1.086023e+00
5.093000e+00 1.086982e+00 1.086185e+00
5.094000e+00 1.101307e+00 1.086343e+00
5.095000e+00 1.091685e+00 1.086500e+00
5.096000e+00 1.091870e+00 1.086653e+00
5.097000e+00 1.083579e+00 1.086804e+00
5.098000e+00 1.112303e+00 1.086952e+00
5.099000e+00 1.083051e+00 1.087098e+00
5.100000e+00 1.088511e+00 1.087241e+00
5.101000e+00 1.080490e+00 1.087381e+00
5.102000e+00 1.107215e+00 1.087519e+00
5.103000e+00 1.094807e+00 1.087654e+00
5.104000e+00 1.082381e+00 1.087787e+00
5.105000e+00 1.105791e+00 1.087917e+00
5.106000e+00 1.075347e+00 1.088044e+00
5.107000e+00 1.096500e+00 1.088169e+00
5.108000e+00 1.092796e+00 1.088291e+00
5.109000e+00 1.097987e+00 1.088411e+00
5.110000e+00 1.088757e+00 1.088528e+00
5.111000e+00 1.073162e+00 1.088643e+00
5.112000e+00 1.090943e+00 1.088754e+00
5.113000e+00 1.075145e+00 1.088864e+00
5.114000e+00 1.106389e+00 1.088971e+00
5.115000e+00 1.087528e+00 1.089075e+00
5.116000e+00 1.104939e+00 1.089176e+00
5.117000e+00 1.089810e+00 1.089276e+00
5.118000e+00 1.081256e+00 1.089372e+00
5.119000e+00 1.105169e+00 1.089466e+00
5.120000e+00 1.083409e+00 1.089558e+00
5.121000e+00 1.092540e+00 1.089646e+00
5.122000e+00 1.101324e+00 1.089733e+00
5.123000e+00 1.094353e+00 1.089817e+00
5.124000e+00 1.086873e+00 1.089898e+00
5.125000e+00 1.097844e+00 1.089977e+00
5.126000e+00 1.084209e+00 1.090053e+00
5.127000e+00 1.103163e+00 1.090127e+00
5.128000e+00 1.098670e+00 1.090198e+00
5.129000e+00 1.081074e+00 1.090266e+00
5.130000e+00 1.080138e+00 1.090333e+00
5.131000e+00 1.080375e+00 1.090396e+00
5.132000e+00 1.078998e+00 1.090457e+00
5.133000e+00 1.104361e+00 1.090516e+00
5.134000e+00 1.093987e+00 1.090572e+00
5.135000e+00 1.092530e+00 1.090626e+00
5.136000e+00 1.092187e+00 1.090677e+00
5.137000e+00 1.090941e+00 1.090726e+00
5.138000e+00 1.081192e+00 1.090772e+00
5.139000e+00 1.103932e+00 1.090815e+00
5.140000e+00 1.095252e+00 1.090857e+00
5.141000e+00 1.093364e+00 1.090895e+00
5.142000e+00 1.087236e+00 1.090932e+00
5.143000e+00 1.090216e+00 1.090966e+00
5.144000e+00 1.089477e+00 1.090997e+00
5.145000e+00 1.088564e+00 1.091026e+00
5.146000e+00 1.079751e+00 1.091052e+00
5.147000e+00 1.098033e+00 1.091076e+00
5.148000e+00 1.086252e+00 1.091098e+00
5.149000e+00 1.095619e+00 1.091117e+00
5.150000e+00 1.085880e+00 1.091134e+00
5.151000e+00 1.075419e+00 1.091148e+00
5.152000e+00 1.077502e+00 1.091160e+00
5.153000e+00 1.095851e+00 1.091169e+00
5.154000e+00 1.089860e+00 1.091176e+00
5.155000e+00 1.103626e+00 1.091180e+00
5.156000e+00 1.078932e+00 1.091183e+00
5.157000e+00 1.073984e+00 1.091182e+00
5.158000e+00 1.081328e+00 1.091180e+00
5.159000e+00 1.089642e+00 1.091174e+00
5.160000e+00 1.092733e+00 1.091167e+00
5.161000e+00 1.087713e+00 1.091157e+00
5.162000e+00 1.085202e+00 1.091145e+00
5.163000e+00 1.079157e+00 1.091130e+00
5.164000e+00 1.102156e+00 1.091113e+00
5.165000e+00 1.086549e+00 1.091094e+00
5.166000e+00 1.083372e+00 1.091072e+00
5.167000e+00 1.108429e+00 1.091047e+00
5.168000e+00 1.101224e+00 1.091021e+00
5.169000e+00 1.071753e+00 1.090992e+00
5.170000e+00 1.096511e+00 1.090961e+00
5.171000e+00 1.098303e+00 1.090927e+00
5.172000e+00 1.104773e+00 1.090891e+00
5.173000e+00 1.102688e+00 1.090853e+00
5.174000e+00 1.089325e+00 1.090812e+00
5.175000e+00 1.078758e+00 1.090769e+00
5.176000e+00 1.085458e+00 1.090724e+00
5.177000e+00 1.094873e+00 1.090676e+00
5.178000e+00 1.078994e+00 1.090626e+00
5.179000e+00 1.082942e+00 1.090573e+00
5.180000e+00 1.097709e+00 1.090519e+00
5.181000e+00 1.080851e+00 1.090462e+00
5.182000e+00 1.097011e+00 1.090402e+00
5.183000e+00 1.092420e+00 1.090341e+00
5.184000e+00 1.098055e+00 1.090277e+00
5.185000e+00 1.103546e+00 1.090211e+00
5.186000e+00 1.104418e+00 1.090142e+00
5.187000e+00 1.087888e+00 1.090071e+00
5.188000e+00 1.092653e+00 1.089998e+00
5.189000e+00 1.092933e+00 1.089923e+00
5.190000e+00 1.081817e+00 1.089845e+00
5.191000e+00 1.086530e+00 1.089765e+00
5.192000e+00 1.104886e+00 1.089683e+00
5.193000e+00 1.089920e+00 1.089599e+00
5.194000e+00 1.074333e+00 1.089512e+00
5.195000e+00 1.075460e+00 1.089423e+00
5.196000e+00 1.092757e+00 1.089332e+00
5.197000e+00 1.069652e+00 1.089238e+00
5.198000e+00 1.088524e+00 1.089143e+00
5.199000e+00 1.097605e+00 1.089045e+00
5.200000e+00 1.090526e+00 1.088944e+00
5.201000e+00 1.099612e+00 1.088842e+00
5.202000e+00 1.080502e+00 1.088737e+00
5.203000e+00 1.092743e+00 1.088630e+00
5.204000e+00 1.100767e+00 1.088521e+00
5.205000e+00 1.092047e+00 1.088410e+00
5.206000e+00 1.075325e+00 1.088297e+00
5.207000e+00 1.109683e+00 1.088181e+00
5.208000e+00 1.077405e+00 1.088063e+00
5.209000e+00 1.081035e+00 1.087943e+00
5.210000e+00 1.086943e+00 1.087820e+00
5.211000e+00 1.104116e+00 1.087696e+00
5.212000e+00 1.086827e+00 1.087569e+00
5.213000e+00 1.095145e+00 1.087440e+00
5.214000e+00 1.086494e+00 1.087309e+00
5.215000e+00 1.091906e+00 1.087176e+00
5.216000e+00 1.083555e+00 1.087041e+00
5.217000e+00 1.083336e+00 1.086903e+00
5.218000e+00 1.086267e+00 1.086764e+00
5.219000e+00 1.073592e+00 1.086622e+00
5.220000e+00 1.059827e+00 1.086478e+00
5.221000e+00 1.085880e+00 1.086332e+00
5.222000e+00 1.099383e+00 1.086183e+00
5.223000e+00 1.097141e+00 1.086033e+00
5.224000e+00 1.105133e+00 1.085881e+00
5.225000e+00 1.093320e+00 1.085726e+00
5.226000e+00 1.072944e+00 1.085569e+00
5.227000e+00 1.078487e+00 1.085410e+00
5.228000e+00 1.100333e+00 1.085249e+00
5.229000e+00 1.076181e+00 1.085086e+00
5.230000e+00 1.088149e+00 1.084921e+00
5.231000e+00 1.085321e+00 1.084754e+00
5.232000e+00 1.077986e+00 1.084584e+00
5.233000e+00 1.069178e+00 1.084413e+00
5.234000e+00 1.071682e+00 1.084239e+00
5.235000e+00 1.083377e+00 1.084064e+00
5.236000e+00 1.072223e+00 1.083886e+00
5.237000e+00 1.085542e+00 1.083706e+00
5.238000e+00 1.092311e+00 1.083524e+00
5.239000e+00 1.084860e+00 1.083341e+00
5.240000e+00 1.077433e+00 1.083155e+00
5.241000e+00 1.093776e+00 1.082967e+00
5.242000e+00 1.082688e+00 1.082777e+00
5.243000e+00 1.085603e+00 1.082585e+00
5.244000e+00 1.088270e+00 1.082390e+00
5.245000e+00 1.102766e+00 1.082194e+00
5.246000e+00 1.079380e+00 1.081996e+00
5.247000e+00 1.090784e+00 1.081796e+00
5.248000e+00 1.083380e+00 1.081594e+00
5.249000e+00 1.077449e+00 1.081390e+00
5.250000e+00 1.072168e+00 1.081183e+00
5.251000e+00 1.064517e+00 1.080975e+00
5.252000e+00 1.083671e+00 1.080765e+00
5.253000e+00 1.079891e+00 1.080553e+00
5.254000e+00 1.091372e+00 1.080338e+00
5.255000e+00 1.066297e+00 1.080122e+00
5.256000e+00 1.086764e+00 1.079904e+00
5.257000e+00 1.087194e+00 1.079684e+00
5.258000e+00 1.082521e+00 1.079462e+00
5.259000e+00 1.064688e+00 1.079238e+00
5.260000e+00 1.079272e+00 1.079012e+00
5.261000e+00 1.100365e+00 1.078784e+00
5.262000e+00 1.086332e+00 1.078554e+00
5.263000e+00 1.090643e+00 1.078322e+00
5.264000e+00 1.085013e+00 1.078088e+00
5.265000e+00 1.079736e+00 1.077852e+00
5.266000e+00 1.070775e+00 1.077615e+00
5.267000e+00 1.080799e+00 1.077375e+00
5.268000e+00 1.064671e+00 1.077133e+00
5.269000e+00 1.094560e+00 1.076890e+00
5.270000e+00 1.082880e+00 1.076645e+00
5.271000e+00 1.069488e+00 1.076397e+00
5.272000e+00 1.073763e+00 1.076148e+00
5.273000e+00 1.089567e+00 1.075897e+00
5.274000e+00 1.072483e+00 1.075644e+00
5.275000e+00 1.085183e+00 1.075389e+00
5.276000e+00 1.096878e+00 1.075133e+00
5.277000e+00 1.068504e+00 1.074874e+00
5.278000e+00 1.046564e+00 1.074614e+00
5.279000e+00 1.095237e+00 1.074351e+00
5.280000e+00 1.078509e+00 1.074087e+00
5.281000e+00 1.084919e+00 1.073821e+00
5.282000e+00 1.067273e+00 1.073553e+00
5.283000e+00 1.078387e+00 1.073283e+00
5.284000e+00 1.067857e+00 1.073012e+00
5.285000e+00 1.091101e+00 1.072738e+00
5.286000e+00 1.081970e+00 1.072463e+00
5.287000e+00 1.068318e+00 1.072186e+00
5.288000e+00 1.096403e+00 1.071907e+00
5.289000e+00 1.086060e+00 1.071626e+00
5.290000e+00 1.077821e+00 1.071344e+00
5.291000e+00 1.070038e+00 1.071060e+00
5.292000e+00 1.067613e+00 1.070773e+00
5.293000e+00 1.074904e+00 1.070486e+00
5.294000e+00 1.076139e+00 1.070196e+00
5.295000e+00 1.060096e+00 1.069904e+00
5.296000e+00 1.060428e+00 1.069611e+00
5.297000e+00 1.080703e+00 1.069316e+00
5.298000e+00 1.076882e+00 1.069019e+00
5.299000e+00 1.065731e+00 1.068721e+00
5.300000e+00 1.067920e+00 1.068420e+00
5.301000e+00 1.060257e+00 1.068118e+00
5.302000e+00 1.082750e+00 1.067814e+00
5.303000e+00 1.057391e+00 1.067509e+00
5.304000e+00 1.065650e+00 1.067201e+00
5.305000e+00 1.062892e+00 1.066892e+00
5.306000e+00 1.074750e+00 1.066581e+00
5.307000e+00 1.056195e+00 1.066269e+00
5.308000e+00 1.056847e+00 1.065954e+00
5.309000e+00 1.062895e+00 1.065638e+00
5.310000e+00 1.086177e+00 1.065321e+00
5.311000e+00 1.071108e+00 1.065001e+00
5.312000e+00 1.057078e+00 1.064680e+00
5.313000e+00 1.056732e+00 1.064358e+00
5.314000e+00 1.057173e+00 1.064033e+00
5.315000e+00 1.058395e+00 1.063707e+00
5.316000e+00 1.071996e+00 1.063379e+00
5.317000e+00 1.057212e+00 1.063049e+00
5.318000e+00 1.076376e+00 1.062718e+00
5.319000e+00 1.072317e+00 1.062385e+00
5.320000e+00 1.052760e+00 1.062051e+00
5.321000e+00 1.069446e+00 1.061715e+00
5.322000e+00 1.062894e+00 1.061377e+00
5.323000e+00 1.069859e+00 1.061038e+00
5.324000e+00 1.062728e+00 1.060696e+00
5.325000e+00 1.060640e+00 1.060354e+00
5.326000e+00 1.059915e+00 1.060009e+00
5.327000e+00 1.049374e+00 1.059663e+00
5.328000e+00 1.047697e+00 1.059316e+00
5.329000e+00 1.055119e+00 1.058967e+00
5.330000e+00 1.063962e+00 1.058616e+00
5.331000e+00 1.054058e+00 1.058263e+00
5.332000e+00 1.049408e+00 1.057909e+00
5.333000e+00 1.045238e+00 1.057554e+00
5.334000e+00 1.055137e+00 1.057197e+00
5.335000e+00 1.061286e+00 1.056838e+00
5.336000e+00 1.057198e+00 1.056477e+00
5.337000e+00 1.049565e+00 1.056116e+00
5.338000e+00 1.052499e+00 1.055752e+00
5.339000e+00 1.066994e+00 1.055387e+00
5.340000e+00 1.043274e+00 1.055020e+00
5.341000e+00 1.053897e+00 1.054652e+00
5.342000e+00 1.071745e+00 1.054283e+00
5.343000e+00 1.045984e+00 1.053911e+00
5.344000e+00 1.065380e+00 1.053539e+00
5.345000e+00 1.055542e+00 1.053164e+00
5.346000e+00 1.044270e+00 1.052789e+00
5.347000e+00 1.060406e+00 1.052411e+00
5.348000e+00 1.041861e+00 1.052032e+00
5.349000e+00 1.052457e+00 1.051652e+00
5.350000e+00 1.047738e+00 1.051270e+00
5.351000e+00 1.048149e+00 1.050887e+00
5.352000e+00 1.046275e+00 1.050502e+00
5.353000e+00 1.041532e+00 1.050116e+00
5.354000e+00 1.053267e+00 1.049728e+00
5.355000e+00 1.055970e+00 1.049339e+00
5.356000e+00 1.035911e+00 1.048948e+00
5.357000e+00 1.044164e+00 1.048556e+00
5.358000e+00 1.040947e+00 1.048162e+00
5.359000e+00 1.045824e+00 1.047767e+00
5.360000e+00 1.050418e+00 1.047370e+00
5.361000e+00 1.045996e+00 1.046972e+00
5.362000e+00 1.047175e+00 1.046573e+00
5.363000e+00 1.041335e+00 1.046172e+00
5.364000e+00 1.057187e+00 1.045770e+00
5.365000e+00 1.057190e+00 1.045366e+00
5.366000e+00 1.043131e+00 1.044961e+00
5.367000e+00 1.036558e+00 1.044554e+00
5.368000e+00 1.037543e+00 1.044146e+00
5.369000e+00 1.045447e+00 1.043737e+00
5.370000e+00 1.067684e+00 1.043326e+00
5.371000e+00 1.043962e+00 1.042914e+00
5.372000e+00 1.048905e+00 1.042500e+00
5.373000e+00 1.036523e+00 1.042085e+00
5.374000e+00 1.034422e+00 1.041669e+00
5.375000e+00 1.040074e+00 1.041251e+00
5.376000e+00 1.026934e+00 1.040832e+00
5.377000e+00 1.035822e+00 1.040412e+00
5.378000e+00 1.038090e+00 1.039990e+00
5.379000e+00 1.038105e+00 1.039567e+00
5.380000e+00 1.051620e+00 1.039142e+00
5.381000e+00 1.044905e+00 1.038717e+00
5.382000e+00 1.035834e+00 1.038289e+00
5.383000e+00 1.034258e+00 1.037861e+00
5.384000e+00 1.032151e+00 1.037431e+00
5.385000e+00 1.028514e+00 1.037000e+00
5.386000e+00 1.038087e+00 1.036568e+00
5.387000e+00 1.038107e+00 1.036134e+00
5.388000e+00 1.043609e+00 1.035699e+00
5.389000e+00 1.027430e+00 1.035263e+00
5.390000e+00 1.028463e+00 1.034825e+00
5.391000e+00 1.053314e+00 1.034386e+00
5.392000e+00 1.035490e+00 1.033946e+00
5.393000e+00 1.021879e+00 1.033505e+00
5.394000e+00 1.025319e+00 1.033062e+00
5.395000e+00 1.021132e+00 1.032618e+00
5.396000e+00 1.034365e+00 1.032173e+00
5.397000e+00 1.015577e+00 1.031726e+00
5.398000e+00 1.017485e+00 1.031278e+00
5.399000e+00 1.025433e+00 1.030829e+00
5.400000e+00 1.024471e+00 1.030379e+00
5.401000e+00 1.021747e+00 1.029928e+00
5.402000e+00 1.037247e+00 1.029475e+00
5.403000e+00 1.016780e+00 1.029021e+00
5.404000e+00 1.023911e+00 1.028566e+00
5.405000e+00 1.033287e+00 1.028110e+00
5.406000e+00 1.019658e+00 1.027652e+00
5.407000e+00 1.017590e+00 1.027193e+00
5.408000e+00 1.025384e+00 1.026734e+00
5.409000e+00 1.023930e+00 1.026272e+00
5.410000e+00 1.024355e+00 1.025810e+00
5.411000e+00 1.042758e+00 1.025347e+00
5.412000e+00 1.033853e+00 1.024882e+00
5.413000e+00 1.023689e+00 1.024416e+00
5.414000e+00 1.019863e+00 1.023949e+00
5.415000e+00 1.027032e+00 1.023481e+00
5.416000e+00 1.029065e+00 1.023012e+00
5.417000e+00 1.017051e+00 1.022541e+00
5.418000e+00 1.010858e+00 1.022070e+00
5.419000e+00 1.013795e+00 1.021597e+00
5.420000e+00 1.009705e+00 1.021123e+00
5.421000e+00 1.026475e+00 1.020648e+00
5.422000e+00 1.031376e+00 1.020172e+00
5.423000e+00 1.019783e+00 1.019695e+00
5.424000e+00 1.016713e+00 1.019217e+00
5.425000e+00 1.016996e+00 1.018737e+00
5.426000e+00 1.014303e+00 1.018257e+00
5.427000e+00 1.014893e+00 1.017775e+00
5.428000e+00 1.024990e+00 1.017292e+00
5.429000e+00 1.006346e+00 1.016809e+00
5.430000e+00 1.023849e+00 1.016324e+00
5.431000e+00 1.019503e+00 1.015838e+00
5.432000e+00 1.016226e+00 1.015351e+00
5.433000e+00 1.018533e+00 1.014863e+00
5.434000e+00 1.015514e+00 1.014374e+00
5.435000e+00 1.031643e+00 1.013883e+00
5.436000e+00 1.004692e+00 1.013392e+00
5.437000e+00 9.943042e-01 1.012900e+00
5.438000e+00 1.011058e+00 1.012407e+00
5.439000e+00 1.016651e+00 1.011912e+00
5.440000e+00 1.020796e+00 1.011417e+00
5.441000e+00 1.012714e+00 1.010921e+00
5.442000e+00 1.018059e+00 1.010423e+00
5.443000e+00 9.938281e-01 1.009925e+00
5.444000e+00 1.002468e+00 1.009426e+00
5.445000e+00 1.020593e+00 1.008925e+00
5.446000e+00 1.015801e+00 1.008424e+00
5.447000e+00 1.012961e+00 1.007921e+00
5.448000e+00 1.009441e+00 1.007418e+00
5.449000e+00 1.005462e+00 1.006914e+00
5.450000e+00 1.021281e+00 1.006408e+00
5.451000e+00 1.017791e+00 1.005902e+00
5.452000e+00 1.006855e+00 1.005395e+00
5.453000e+00 9.959101e-01 1.004887e+00
5.454000e+00 1.002766e+00 1.004378e+00
5.455000e+00 1.000323e+00 1.003868e+00
5.456000e+00 1.009408e+00 1.003357e+00
5.457000e+00 1.005229e+00 1.002845e+00
5.458000e+00 1.017003e+00 1.002332e+00
5.459000e+00 1.005182e+00 1.001818e+00
5.460000e+00 1.016502e+00 1.001303e+00
5.461000e+00 9.909883e-01 1.000788e+00
5.462000e+00 1.020485e+00 1.000271e+00
5.463000e+00 1.009841e+00 9.997536e-01
5.464000e+00 9.947263e-01 9.992352e-01
5.465000e+00 9.933834e-01 9.987160e-01
5.466000e+00 9.896130e-01 9.981959e-01
5.467000e+00 1.006901e+00 9.976748e-01
5.468000e+00 9.916047e-01 9.971530e-01
5.469000e+00 9.998517e-01 9.966302e-01
5.470000e+00 9.943831e-01 9.961066e-01
5.471000e+00 1.005411e+00 9.955821e-01
5.472000e+00 1.006704e+00 9.950568e-01
5.473000e+00 1.011279e+00 9.945306e-01
5.474000e+00 1.007473e+00 9.940035e-01
5.475000e+00 9.849850e-01 9.934756e-01
5.476000e+00 9.849389e-01 9.929469e-01
5.477000e+00 1.001532e+00 9.924174e-01
5.478000e+00 9.969228e-01 9.918870e-01
5.479000e+00 9.946248e-01 9.913558e-01
5.480000e+00 9.954841e-01 9.908238e-01
5.481000e+00 9.984048e-01 9.902910e-01
5.482000e+00 9.918207e-01 9.897574e-01
5.483000e+00 9.919784e-01 9.892230e-01
5.484000e+00 9.610547e-01 9.886878e-01
5.485000e+00 9.960113e-01 9.881518e-01
5.486000e+00 9.954051e-01 9.876150e-01
5.487000e+00 9.929620e-01 9.870774e-01
5.488000e+00 9.810097e-01 9.865391e-01
5.489000e+00 9.809474e-01 9.860000e-01
5.490000e+00 9.837974e-01 9.854601e-01
5.491000e+00 9.873244e-01 9.849195e-01
5.492000e+00 9.729635e-01 9.843781e-01
5.493000e+00 9.626439e-01 9.838360e-01
5.494000e+00 9.932270e-01 9.832932e-01
5.495000e+00 9.797890e-01 9.827496e-01
5.496000e+00 9.785086e-01 9.822052e-01
5.497000e+00 9.780269e-01 9.816602e-01
5.498000e+00 9.844594e-01 9.811144e-01
5.499000e+00 9.811138e-01 9.805679e-01
5.500000e+00 9.842966e-01 9.800207e-01
5.501000e+00 9.832985e-01 9.794728e-01
5.502000e+00 9.619516e-01 9.789242e-01
5.503000e+00 9.941301e-01 9.783749e-01
5.504000e+00 9.875400e-01 9.778249e-01
5.505000e+00 9.740426e-01 9.772742e-01
5.506000e+00 9.576557e-01 9.767228e-01
5.507000e+00 9.853062e-01 9.761708e-01
5.508000e+00 9.879926e-01 9.756181e-01
5.509000e+00 9.844849e-01 9.750647e-01
5.510000e+00 9.790589e-01 9.745107e-01
5.511000e+00 9.636097e-01 9.739560e-01
5.512000e+00 9.670780e-01 9.734006e-01
5.513000e+00 9.847174e-01 9.728446e-01
5.514000e+00 9.766470e-01 9.722880e-01
5.515000e+00 9.829516e-01 9.717308e-01
5.516000e+00 9.538909e-01 9.711729e-01
5.517000e+00 9.717938e-01 9.706143e-01
5.518000e+00 9.721765e-01 9.700552e-01
5.519000e+00 9.599958e-01 9.694955e-01
5.520000e+00 9.786103e-01 9.689351e-01
5.521000e+00 9.647737e-01 9.683741e-01
5.522000e+00 9.725844e-01 9.678126e-01
5.523000e+00 9.657801e-01 9.672504e-01
5.524000e+00 9.852668e-01 9.666877e-01
5.525000e+00 9.685891e-01 9.661243e-01
5.526000e+00 9.586216e-01 9.655604e-01
5.527000e+00 9.822045e-01 9.649960e-01
5.528000e+00 9.678696e-01 9.644309e-01
5.529000e+00 9.697031e-01 9.638653e-01
5.530000e+00 9.562643e-01 9.632991e-01
5.531000e+00 9.768224e-01 9.627324e-01
5.532000e+00 9.665429e-01 9.621651e-01
5.533000e+00 9.913642e-01 9.615973e-01
5.534000e+00 9.609275e-01 9.610289e-01
5.535000e+00 9.555055e-01 9.604600e-01
5.536000e+00 9.617620e-01 9.598906e-01
5.537000e+00 9.608348e-01 9.593206e-01
5.538000e+00 9.610053e-01 9.587502e-01
5.539000e+00 9.562235e-01 9.581792e-01
5.540000e+00 9.773839e-01 9.576077e-01
5.541000e+00 9.743296e-01 9.570357e-01
5.542000e+00 9.603273e-01 9.564632e-01
5.543000e+00 9.428200e-01 9.558902e-01
5.544000e+00 9.667576e-01 9.553167e-01
5.545000e+00 9.520506e-01 9.547427e-01
5.546000e+00 9.745859e-01 9.541682e-01
5.547000e+00 9.740920e-01 9.535933e-01
5.548000e+00 9.733376e-01 9.530179e-01
5.549000e+00 9.374532e-01 9.524421e-01
5.550000e+00 9.483996e-01 9.518657e-01
5.551000e+00 9.744884e-01 9.512889e-01
5.552000e+00 9.566379e-01 9.507117e-01
5.553000e+00 9.505360e-01 9.501340e-01
5.554000e+00 9.405847e-01 9.495559e-01
5.555000e+00 9.505950e-01 9.489773e-01
5.556000e+00 9.415793e-01 9.483984e-01
5.557000e+00 9.380973e-01 9.478189e-01
5.558000e+00 9.416882e-01 9.472391e-01
5.559000e+00 9.433143e-01 9.466588e-01
5.560000e+00 9.409240e-01 9.460782e-01
5.561000e+00 9.336541e-01 9.454971e-01
5.562000e+00 9.471727e-01 9.449156e-01
5.563000e+00 9.419451e-01 9.443337e-01
5.564000e+00 9.362266e-01 9.437515e-01
5.565000e+00 9.459845e-01 9.431688e-01
5.566000e+00 9.261864e-01 9.425858e-01
5.567000e+00 9.533161e-01 9.420023e-01
5.568000e+00 9.621429e-01 9.414185e-01
5.569000e+00 9.434396e-01 9.408344e-01
5.570000e+00 9.496168e-01 9.402498e-01
5.571000e+00 9.474438e-01 9.396649e-01
5.572000e+00 9.172185e-01 9.390797e-01
5.573000e+00 9.442623e-01 9.384941e-01
5.574000e+00 9.396859e-01 9.379081e-01
5.575000e+00 9.231622e-01 9.373218e-01
5.576000e+00 9.382145e-01 9.367352e-01
5.577000e+00 9.342591e-01 9.361483e-01
5.578000e+00 9.327130e-01 9.355610e-01
5.579000e+00 9.377959e-01 9.349734e-01
5.580000e+00 9.288201e-01 9.343855e-01
5.581000e+00 9.363873e-01 9.337972e-01
5.582000e+00 9.274114e-01 9.332087e-01
5.583000e+00 9.340534e-01 9.326198e-01
5.584000e+00 9.535166e-01 9.320307e-01
5.585000e+00 9.349582e-01 9.314412e-01
5.586000e+00 9.383606e-01 9.308515e-01
5.587000e+00 9.255442e-01 9.302615e-01
5.588000e+00 9.303368e-01 9.296712e-01
5.589000e+00 9.419154e-01 9.290806e-01
5.590000e+00 9.210037e-01 9.284898e-01
5.591000e+00 9.407023e-01 9.278986e-01
5.592000e+00 9.416749e-01 9.273073e-01
5.593000e+00 9.258669e-01 9.267156e-01
5.594000e+00 9.166120e-01 9.261237e-01
5.595000e+00 9.170757e-01 9.255316e-01
5.596000e+00 9.199626e-01 9.249392e-01
5.597000e+00 9.192065e-01 9.243466e-01
5.598000e+00 9.280237e-01 9.237537e-01
5.599000e+00 9.367300e-01 9.231606e-01
5.600000e+00 9.112153e-01 9.225673e-01
5.601000e+00 9.408554e-01 9.219738e-01
5.602000e+00 9.083413e-01 9.213801e-01
5.603000e+00 9.323543e-01 9.207861e-01
5.604000e+00 9.258433e-01 9.201919e-01
5.605000e+00 9.008756e-01 9.195975e-01
5.606000e+00 9.115377e-01 9.190030e-01
5.607000e+00 9.219646e-01 9.184082e-01
5.608000e+00 9.030159e-01 9.178132e-01
5.609000e+00 9.226394e-01 9.172181e-01
5.610000e+00 9.039285e-01 9.166228e-01
5.611000e+00 9.173389e-01 9.160273e-01
5.612000e+00 9.248123e-01 9.154316e-01
5.613000e+00 9.295551e-01 9.148357e-01
5.614000e+00 9.197847e-01 9.142397e-01
5.615000e+00 9.176914e-01 9.136436e-01
5.616000e+00 9.034412e-01 9.130473e-01
5.617000e+00 9.066311e-01 9.124508e-01
5.618000e+00 9.216696e-01 9.118542e-01
5.619000e+00 9.211680e-01 9.112574e-01
5.620000e+00 8.977992e-01 9.106605e-01
5.621000e+00 8.933172e-01 9.100635e-01
5.622000e+00 9.028675e-01 9.094663e-01
5.623000e+00 8.946042e-01 9.088690e-01
5.624000e+00 9.003196e-01 9.082716e-01
5.625000e+00 9.188793e-01 9.076741e-01
5.626000e+00 8.974483e-01 9.070765e-01
5.627000e+00 8.996356e-01 9.064788e-01
5.628000e+00 9.219925e-01 9.058809e-01
5.629000e+00 9.081859e-01 9.052830e-01
5.630000e+00 9.032022e-01 9.046850e-01
5.631000e+00 8.959534e-01 9.040868e-01
5.632000e+00 9.100318e-01 9.034886e-01
5.633000e+00 9.064464e-01 9.028903e-01
5.634000e+00 8.886779e-01 9.022920e-01
5.635000e+00 9.077964e-01 9.016935e-01
5.636000e+00 9.059624e-01 9.010950e-01
5.637000e+00 9.038716e-01 9.004965e-01
5.638000e+00 8.806388e-01 8.998978e-01
5.639000e+00 8.847610e-01 8.992991e-01
5.640000e+00 9.052316e-01 8.987004e-01
5.641000e+00 8.964165e-01 8.981016e-01
5.642000e+00 8.901591e-01 8.975028e-01
5.643000e+00 8.962956e-01 8.969039e-01
5.644000e+00 9.078216e-01 8.963050e-01
5.645000e+00 8.817094e-01 8.957061e-01
5.646000e+00 9.026524e-01 8.951071e-01
5.647000e+00 8.903051e-01 8.945081e-01
5.648000e+00 9.142676e-01 8.939091e-01
5.649000e+00 8.875683e-01 8.933101e-01
5.650000e+00 8.922099e-01 8.927110e-01
5.651000e+00 8.858704e-01 8.921120e-01
5.652000e+00 8.872485e-01 8.915129e-01
5.653000e+00 9.034470e-01 8.909139e-01
5.654000e+00 8.720146e-01 8.903149e-01
5.655000e+00 8.952547e-01 8.897158e-01
5.656000e+00 8.810462e-01 8.891168e-01
5.657000e+00 8.903771e-01 8.885178e-01
5.658000e+00 8.936865e-01 8.879188e-01
5.659000e+00 8.715425e-01 8.873199e-01
5.660000e+00 8.741472e-01 8.867210e-01
5.661000e+00 8.954944e-01 8.861221e-01
5.662000e+00 8.739897e-01 8.855232e-01
5.663000e+00 8.932586e-01 8.849244e-01
5.664000e+00 8.804273e-01 8.843256e-01
5.665000e+00 8.708774e-01 8.837269e-01
5.666000e+00 8.893153e-01 8.831283e-01
5.667000e+00 8.794418e-01 8.825297e-01
5.668000e+00 8.668435e-01 8.819311e-01
5.669000e+00 8.659774e-01 8.813326e-01
5.670000e+00 8.871473e-01 8.807342e-01
5.671000e+00 8.846640e-01 8.801359e-01
5.672000e+00 8.870446e-01 8.795376e-01
5.673000e+00 8.754455e-01 8.789394e-01
5.674000e+00 8.715438e-01 8.783413e-01
5.675000e+00 8.678325e-01 8.777433e-01
5.676000e+00 8.740584e-01 8.771454e-01
5.677000e+00 8.523714e-01 8.765476e-01
5.678000e+00 8.486762e-01 8.759499e-01
5.679000e+00 8.838850e-01 8.753522e-01
5.680000e+00 8.849440e-01 8.747547e-01
5.681000e+00 8.630053e-01 8.741573e-01
5.682000e+00 8.498567e-01 8.735600e-01
5.683000e+00 8.825477e-01 8.729629e-01
5.684000e+00 8.834899e-01 8.723658e-01
5.685000e+00 8.813283e-01 8.717689e-01
5.686000e+00 8.742698e-01 8.711721e-01
5.687000e+00 8.744948e-01 8.705754e-01
5.688000e+00 8.702856e-01 8.699789e-01
5.689000e+00 8.697946e-01 8.693825e-01
5.690000e+00 8.785394e-01 8.687863e-01
5.691000e+00 8.736990e-01 8.681902e-01
5.692000e+00 8.738809e-01 8.675943e-01
5.693000e+00 8.674546e-01 8.669985e-01
5.694000e+00 8.552609e-01 8.664029e-01
5.695000e+00 8.870728e-01 8.658074e-01
5.696000e+00 8.705141e-01 8.652121e-01
5.697000e+00 8.676672e-01 8.646170e-01
5.698000e+00 8.732084e-01 8.640220e-01
5.699000e+00 8.635939e-01 8.634273e-01
5.700000e+00 8.588366e-01 8.628327e-01
5.701000e+00 8.589824e-01 8.622383e-01
5.702000e+00 8.589530e-01 8.616440e-01
5.703000e+00 8.596264e-01 8.610500e-01
5.704000e+00 8.603135e-01 8.604562e-01
5.705000e+00 8.639284e-01 8.598625e-01
5.706000e+00 8.684153e-01 8.592691e-01
5.707000e+00 8.495066e-01 8.586759e-01
5.708000e+00 8.476774e-01 8.580828e-01
5.709000e+00 8.540000e-01 8.574900e-01
5.710000e+00 8.437420e-01 8.568974e-01
5.711000e+00 8.542583e-01 8.563051e-01
5.712000e+00 8.441564e-01 8.557129e-01
5.713000e+00 8.491652e-01 8.551210e-01
5.714000e+00 8.553806e-01 8.545293e-01
5.715000e+00 8.446472e-01 8.539378e-01
5.716000e+00 8.423133e-01 8.533466e-01
5.717000e+00 8.491712e-01 8.527556e-01
5.718000e+00 8.542914e-01 8.521648e-01
5.719000e+00 8.596117e-01 8.515743e-01
5.720000e+00 8.546158e-01 8.509841e-01
5.721000e+00 8.616710e-01 8.503941e-01
5.722000e+00 8.445232e-01 8.498043e-01
5.723000e+00 8.540818e-01 8.492149e-01
5.724000e+00 8.342843e-01 8.486256e-01
5.725000e+00 8.535306e-01 8.480367e-01
5.726000e+00 8.495866e-01 8.474480e-01
5.727000e+00 8.422553e-01 8.468596e-01
5.728000e+00 8.430674e-01 8.462715e-01
5.729000e+00 8.435116e-01 8.456836e-01
5.730000e+00 8.355760e-01 8.450960e-01
5.731000e+00 8.614104e-01 8.445087e-01
5.732000e+00 8.447507e-01 8.439217e-01
5.733000e+00 8.562937e-01 8.433350e-01
5.734000e+00 8.541412e-01 8.427486e-01
5.735000e+00 8.396301e-01 8.421625e-01
5.736000e+00 8.364947e-01 8.415767e-01
5.737000e+00 8.337264e-01 8.409912e-01
5.738000e+00 8.280205e-01 8.404060e-01
5.739000e+00 8.226480e-01 8.398211e-01
5.740000e+00 8.313233e-01 8.392365e-01
5.741000e+00 8.406222e-01 8.386522e-01
5.742000e+00 8.282326e-01 8.380683e-01
5.743000e+00 8.358719e-01 8.374847e-01
5.744000e+00 8.494190e-01 8.369014e-01
5.745000e+00 8.521920e-01 8.363184e-01
5.746000e+00 8.377655e-01 8.357358e-01
5.747000e+00 8.441058e-01 8.351535e-01
5.748000e+00 8.267387e-01 8.345716e-01
5.749000e+00 8.338994e-01 8.339899e-01
5.750000e+00 8.363384e-01 8.334087e-01
5.751000e+00 8.325876e-01 8.328278e-01
5.752000e+00 8.365547e-01 8.322472e-01
5.753000e+00 8.304638e-01 8.316670e-01
5.754000e+00 8.428828e-01 8.310871e-01
5.755000e+00 8.225824e-01 8.305076e-01
5.756000e+00 8.442397e-01 8.299285e-01
5.757000e+00 8.152248e-01 8.293497e-01
5.758000e+00 8.325573e-01 8.287713e-01
5.759000e+00 8.232593e-01 8.281932e-01
5.760000e+00 8.190014e-01 8.276156e-01
5.761000e+00 8.511602e-01 8.270383e-01
5.762000e+00 8.316647e-01 8.264614e-01
5.763000e+00 8.190562e-01 8.258849e-01
5.764000e+00 8.156527e-01 8.253087e-01
5.765000e+00 8.214656e-01 8.247330e-01
5.766000e+00 8.235623e-01 8.241576e-01
5.767000e+00 8.218637e-01 8.235827e-01
5.768000e+00 8.156888e-01 8.230081e-01
5.769000e+00 8.177084e-01 8.224339e-01
5.770000e+00 8.112245e-01 8.218601e-01
5.771000e+00 8.080259e-01 8.212868e-01
5.772000e+00 8.259789e-01 8.207138e-01
5.773000e+00 8.150888e-01 8.201413e-01
5.774000e+00 8.270915e-01 8.195691e-01
5.775000e+00 8.399008e-01 8.189974e-01
5.776000e+00 8.273252e-01 8.184261e-01
5.777000e+00 8.283254e-01 8.178553e-01
5.778000e+00 8.055346e-01 8.172848e-01
5.779000e+00 8.214032e-01 8.167148e-01
5.780000e+00 8.170545e-01 8.161452e-01
5.781000e+00 8.237175e-01 8.155760e-01
5.782000e+00 7.967612e-01 8.150073e-01
5.783000e+00 8.286085e-01 8.144390e-01
5.784000e+00 8.164124e-01 8.138711e-01
5.785000e+00 8.049469e-01 8.133037e-01
5.786000e+00 8.190080e-01 8.127367e-01
5.787000e+00 8.117956e-01 8.121702e-01
5.788000e+00 8.211765e-01 8.116041e-01
5.789000e+00 7.968204e-01 8.110385e-01
5.790000e+00 8.255554e-01 8.104733e-01
5.791000e+00 8.178087e-01 8.099086e-01
5.792000e+00 8.118607e-01 8.093443e-01
5.793000e+00 8.059844e-01 8.087805e-01
5.794000e+00 7.991744e-01 8.082172e-01
5.795000e+00 7.988921e-01 8.076543e-01
5.796000e+00 8.056292e-01 8.070919e-01
5.797000e+00 7.878447e-01 8.065300e-01
5.798000e+00 8.307492e-01 8.059685e-01
5.799000e+00 8.087895e-01 8.054076e-01
5.800000e+00 8.029251e-01 8.048471e-01
5.801000e+00 7.978791e-01 8.042870e-01
5.802000e+00 8.045172e-01 8.037275e-01
5.803000e+00 8.109098e-01 8.031685e-01
5.804000e+00 7.973085e-01 8.026099e-01
5.805000e+00 7.981256e-01 8.020518e-01
5.806000e+00 7.903526e-01 8.014942e-01
5.807000e+00 8.079867e-01 8.009372e-01
5.808000e+00 8.146416e-01 8.003806e-01
5.809000e+00 7.993024e-01 7.998245e-01
5.810000e+00 7.850350e-01 7.992689e-01
5.811000e+00 7.992877e-01 7.987138e-01
5.812000e+00 7.942707e-01 7.981592e-01
5.813000e+00 7.975701e-01 7.976052e-01
5.814000e+00 7.912046e-01 7.970516e-01
5.815000e+00 8.058887e-01 7.964985e-01
5.816000e+00 7.879964e-01 7.959460e-01
5.817000e+00 8.025971e-01 7.953940e-01
5.818000e+00 7.902421e-01 7.948425e-01
5.819000e+00 8.048976e-01 7.942915e-01
5.820000e+00 7.924900e-01 7.937410e-01
5.821000e+00 7.922469e-01 7.931911e-01
5.822000e+00 7.966459e-01 7.926417e-01
5.823000e+00 7.976303e-01 7.920928e-01
5.824000e+00 7.886902e-01 7.915445e-01
5.825000e+00 7.757996e-01 7.909967e-01
5.826000e+00 7.815914e-01 7.904494e-01
5.827000e+00 7.946042e-01 7.899027e-01
5.828000e+00 7.866487e-01 7.893565e-01
5.829000e+00 7.797616e-01 7.888108e-01
5.830000e+00 8.004997e-01 7.882657e-01
5.831000e+00 8.066836e-01 7.877211e-01
5.832000e+00 7.840881e-01 7.871771e-01
5.833000e+00 7.996861e-01 7.866336e-01
5.834000e+00 8.082976e-01 7.860907e-01
5.835000e+00 7.833307e-01 7.855483e-01
5.836000e+00 7.801546e-01 7.850065e-01
5.837000e+00 7.908181e-01 7.844652e-01
5.838000e+00 7.891507e-01 7.839245e-01
5.839000e+00 7.849197e-01 7.833844e-01
5.840000e+00 7.641265e-01 7.828448e-01
5.841000e+00 7.942754e-01 7.823058e-01
5.842000e+00 7.798494e-01 7.817673e-01
5.843000e+00 7.643536e-01 7.812294e-01
5.844000e+00 7.747292e-01 7.806921e-01
5.845000e+00 7.926625e-01 7.801554e-01
5.846000e+00 7.748804e-01 7.796192e-01
5.847000e+00 7.830256e-01 7.790836e-01
5.848000e+00 7.813918e-01 7.785486e-01
5.849000e+00 7.976087e-01 7.780141e-01
5.850000e+00 7.788983e-01 7.774803e-01
5.851000e+00 7.709389e-01 7.769470e-01
5.852000e+00 7.734790e-01 7.764143e-01
5.853000e+00 8.060122e-01 7.758822e-01
5.854000e+00 7.739530e-01 7.753507e-01
5.855000e+00 7.822838e-01 7.748197e-01
5.856000e+00 7.826296e-01 7.742894e-01
5.857000e+00 7.755657e-01 7.737596e-01
5.858000e+00 7.649093e-01 7.732304e-01
5.859000e+00 7.850213e-01 7.727019e-01
5.860000e+00 7.890647e-01 7.721739e-01
5.861000e+00 7.759990e-01 7.716465e-01
5.862000e+00 7.824179e-01 7.711197e-01
5.863000e+00 7.600990e-01 7.705935e-01
5.864000e+00 7.643616e-01 7.700680e-01
5.865000e+00 7.731511e-01 7.695430e-01
5.866000e+00 7.657883e-01 7.690186e-01
5.867000e+00 7.681337e-01 7.684949e-01
5.868000e+00 7.722128e-01 7.679717e-01
5.869000e+00 7.685617e-01 7.674491e-01
5.870000e+00 7.736325e-01 7.669272e-01
5.871000e+00 7.716649e-01 7.664059e-01
5.872000e+00 7.760111e-01 7.658852e-01
5.873000e+00 7.527852e-01 7.653651e-01
5.874000e+00 7.754149e-01 7.648456e-01
5.875000e+00 7.751762e-01 7.643267e-01
5.876000e+00 7.527037e-01 7.638085e-01
5.877000e+00 7.617104e-01 7.632908e-01
5.878000e+00 7.579335e-01 7.627738e-01
5.879000e+00 7.741545e-01 7.622575e-01
5.880000e+00 7.686955e-01 7.617417e-01
5.881000e+00 7.585998e-01 7.612266e-01
5.882000e+00 7.396544e-01 7.607121e-01
5.883000e+00 7.553387e-01 7.601982e-01
5.884000e+00 7.407709e-01 7.596849e-01
5.885000e+00 7.534656e-01 7.591723e-01
5.886000e+00 7.585012e-01 7.586603e-01
5.887000e+00 7.748419e-01 7.581490e-01
5.888000e+00 7.616456e-01 7.576382e-01
5.889000e+00 7.504572e-01 7.571281e-01
5.890000e+00 7.497212e-01 7.566187e-01
5.891000e+00 7.674922e-01 7.561099e-01
5.892000e+00 7.612369e-01 7.556017e-01
5.893000e+00 7.363250e-01 7.550941e-01
5.894000e+00 7.609611e-01 7.545872e-01
5.895000e+00 7.621427e-01 7.540810e-01
5.896000e+00 7.431371e-01 7.535754e-01
5.897000e+00 7.435196e-01 7.530704e-01
5.898000e+00 7.396284e-01 7.525661e-01
5.899000e+00 7.646663e-01 7.520624e-01
5.900000e+00 7.547183e-01 7.515593e-01
5.901000e+00 7.620791e-01 7.510569e-01
5.902000e+00 7.459195e-01 7.505552e-01
5.903000e+00 7.341036e-01 7.500541e-01
5.904000e+00 7.434106e-01 7.495537e-01
5.905000e+00 7.395815e-01 7.490539e-01
5.906000e+00 7.355059e-01 7.485547e-01
5.907000e+00 7.510111e-01 7.480562e-01
5.908000e+00 7.517405e-01 7.475584e-01
5.909000e+00 7.481920e-01 7.470612e-01
5.910000e+00 7.308726e-01 7.465647e-01
5.911000e+00 7.454742e-01 7.460688e-01
5.912000e+00 7.394266e-01 7.455736e-01
5.913000e+00 7.428644e-01 7.450791e-01
5.914000e+00 7.410567e-01 7.445852e-01
5.915000e+00 7.403024e-01 7.440920e-01
5.916000e+00 7.326578e-01 7.435994e-01
5.917000e+00 7.412000e-01 7.431075e-01
5.918000e+00 7.426353e-01 7.426162e-01
5.919000e+00 7.403258e-01 7.421256e-01
5.920000e+00 7.368168e-01 7.416357e-01
5.921000e+00 7.314069e-01 7.411465e-01
5.922000e+00 7.310384e-01 7.406579e-01
5.923000e+00 7.371954e-01 7.401699e-01
5.924000e+00 7.382233e-01 7.396827e-01
5.925000e+00 7.315368e-01 7.391961e-01
5.926000e+00 7.375848e-01 7.387101e-01
5.927000e+00 7.496290e-01 7.382249e-01
5.928000e+00 7.309142e-01 7.377403e-01
5.929000e+00 7.234320e-01 7.372564e-01
5.930000e+00 7.310033e-01 7.367731e-01
5.931000e+00 7.389741e-01 7.362905e-01
5.932000e+00 7.377684e-01 7.358086e-01
5.933000e+00 7.441497e-01 7.353274e-01
5.934000e+00 7.499829e-01 7.348468e-01
5.935000e+00 7.444830e-01 7.343669e-01
5.936000e+00 7.407569e-01 7.338877e-01
5.937000e+00 7.361726e-01 7.334091e-01
5.938000e+00 7.433303e-01 7.329312e-01
5.939000e+00 7.477103e-01 7.324540e-01
5.940000e+00 7.159925e-01 7.319775e-01
5.941000e+00 7.409771e-01 7.315016e-01
5.942000e+00 7.388289e-01 7.310265e-01
5.943000e+00 7.454187e-01 7.305519e-01
5.944000e+00 7.311388e-01 7.300781e-01
5.945000e+00 7.333897e-01 7.296050e-01
5.946000e+00 7.425107e-01 7.291325e-01
5.947000e+00 7.163231e-01 7.286607e-01
5.948000e+00 7.224166e-01 7.281896e-01
5.949000e+00 7.265902e-01 7.277191e-01
5.950000e+00 7.225718e-01 7.272493e-01
5.951000e+00 7.159198e-01 7.267802e-01
5.952000e+00 7.246920e-01 7.263118e-01
5.953000e+00 7.164490e-01 7.258441e-01
5.954000e+00 7.294926e-01 7.253770e-01
5.955000e+00 7.136151e-01 7.249107e-01
5.956000e+00 7.204155e-01 7.244450e-01
5.957000e+00 7.421060e-01 7.239799e-01
5.958000e+00 7.179721e-01 7.235156e-01
5.959000e+00 7.182015e-01 7.230519e-01
5.960000e+00 7.107265e-01 7.225890e-01
5.961000e+00 7.217339e-01 7.221267e-01
5.962000e+00 7.173500e-01 7.216650e-01
5.963000e+00 7.181765e-01 7.212041e-01
5.964000e+00 7.143263e-01 7.207438e-01
5.965000e+00 7.224870e-01 7.202843e-01
5.966000e+00 7.161652e-01 7.198254e-01
5.967000e+00 7.180606e-01 7.193671e-01
5.968000e+00 7.264997e-01 7.189096e-01
5.969000e+00 7.202453e-01 7.184527e-01
5.970000e+00 7.228909e-01 7.179966e-01
5.971000e+00 7.086411e-01 7.175411e-01
5.972000e+00 7.179150e-01 7.170862e-01
5.973000e+00 7.149643e-01 7.166321e-01
5.974000e+00 7.244931e-01 7.161786e-01
5.975000e+00 7.114125e-01 7.157259e-01
5.976000e+00 7.247764e-01 7.152738e-01
5.977000e+00 7.194225e-01 7.148223e-01
5.978000e+00 7.223204e-01 7.143716e-01
5.979000e+00 7.112150e-01 7.139215e-01
5.980000e+00 7.166028e-01 7.134722e-01
5.981000e+00 7.145475e-01 7.130235e-01
5.982000e+00 7.099801e-01 7.125754e-01
5.983000e+00 7.003905e-01 7.121281e-01
5.984000e+00 7.034529e-01 7.116814e-01
5.985000e+00 7.181536e-01 7.112354e-01
5.986000e+00 7.050368e-01 7.107901e-01
5.987000e+00 7.071647e-01 7.103455e-01
5.988000e+00 7.144873e-01 7.099015e-01
5.989000e+00 7.103516e-01 7.094583e-01
5.990000e+00 7.003176e-01 7.090157e-01
5.991000e+00 7.090868e-01 7.085737e-01
5.992000e+00 7.059835e-01 7.081325e-01
5.993000e+00 7.107085e-01 7.076919e-01
5.994000e+00 6.968870e-01 7.072520e-01
5.995000e+00 7.134780e-01 7.068128e-01
5.996000e+00 7.058952e-01 7.063743e-01
5.997000e+00 7.171987e-01 7.059364e-01
5.998000e+00 7.068645e-01 7.054992e-01
5.999000e+00 6.969097e-01 7.050627e-01
6.000000e+00 7.098668e-01 7.046268e-01
6.001000e+00 6.966352e-01 7.041917e-01
6.002000e+00 7.134116e-01 7.037572e-01
6.003000e+00 7.052643e-01 7.033233e-01
6.004000e+00 7.029171e-01 7.028902e-01
6.005000e+00 7.094985e-01 7.024577e-01
6.006000e+00 7.032823e-01 7.020258e-01
6.007000e+00 7.153296e-01 7.015947e-01
6.008000e+00 6.996303e-01 7.011642e-01
6.009000e+00 6.776563e-01 7.007344e-01
6.010000e+00 7.214566e-01 7.003053e-01
6.011000e+00 7.092246e-01 6.998768e-01
6.012000e+00 7.134411e-01 6.994490e-01
6.013000e+00 7.077025e-01 6.990218e-01
6.014000e+00 7.037052e-01 6.985953e-01
6.015000e+00 7.079938e-01 6.981695e-01
6.016000e+00 7.096699e-01 6.977444e-01
6.017000e+00 6.844001e-01 6.973199e-01
6.018000e+00 6.945091e-01 6.968961e-01
6.019000e+00 6.875067e-01 6.964729e-01
6.020000e+00 6.893822e-01 6.960504e-01
6.021000e+00 6.922255e-01 6.956286e-01
6.022000e+00 6.970573e-01 6.952074e-01
6.023000e+00 7.028792e-01 6.947869e-01
6.024000e+00 7.038257e-01 6.943670e-01
6.025000e+00 6.972247e-01 6.939478e-01
6.026000e+00 6.919962e-01 6.935292e-01
6.027000e+00 6.710328e-01 6.931113e-01
6.028000e+00 7.028062e-01 6.926941e-01
6.029000e+00 6.905537e-01 6.922775e-01
6.030000e+00 6.987206e-01 6.918616e-01
6.031000e+00 6.879736e-01 6.914463e-01
6.032000e+00 6.954701e-01 6.910317e-01
6.033000e+00 6.813355e-01 6.906177e-01
6.034000e+00 6.826367e-01 6.902044e-01
6.035000e+00 6.855882e-01 6.897917e-01
6.036000e+00 6.800971e-01 6.893796e-01
6.037000e+00 6.855047e-01 6.889683e-01
6.038000e+00 7.106173e-01 6.885575e-01
6.039000e+00 6.930593e-01 6.881474e-01
6.040000e+00 6.891027e-01 6.877380e-01
6.041000e+00 6.821863e-01 6.873292e-01
6.042000e+00 6.952022e-01 6.869210e-01
6.043000e+00 6.871932e-01 6.865135e-01
6.044000e+00 6.802457e-01 6.861066e-01
6.045000e+00 6.860804e-01 6.857003e-01
6.046000e+00 6.805044e-01 6.852947e-01
6.047000e+00 6.745732e-01 6.848897e-01
6.048000e+00 6.766343e-01 6.844854e-01
6.049000e+00 6.961096e-01 6.840817e-01
6.050000e+00 6.843703e-01 6.836786e-01
6.051000e+00 6.585072e-01 6.832762e-01
6.052000e+00 6.785769e-01 6.828744e-01
6.053000e+00 6.677332e-01 6.824732e-01
6.054000e+00 6.858824e-01 6.820726e-01
6.055000e+00 6.924276e-01 6.816727e-01
6.056000e+00 6.883262e-01 6.812734e-01
6.057000e+00 6.749691e-01 6.808747e-01
6.058000e+00 6.784911e-01 6.804767e-01
6.059000e+00 6.710810e-01 6.800792e-01
6.060000e+00 6.821252e-01 6.796824e-01
6.061000e+00 6.587058e-01 6.792862e-01
6.062000e+00 6.812693e-01 6.788907e-01
6.063000e+00 6.798702e-01 6.784957e-01
6.064000e+00 6.904141e-01 6.781013e-01
6.065000e+00 6.801130e-01 6.777076e-01
6.066000e+00 6.749455e-01 6.773145e-01
6.067000e+00 6.795277e-01 6.769220e-01
6.068000e+00 6.649856e-01 6.765301e-01
6.069000e+00 6.717773e-01 6.761388e-01
6.070000e+00 6.813000e-01 6.757481e-01
6.071000e+00 6.609050e-01 6.753581e-01
6.072000e+00 6.821324e-01 6.749686e-01
6.073000e+00 6.737889e-01 6.745797e-01
6.074000e+00 6.795312e-01 6.741914e-01
6.075000e+00 6.709066e-01 6.738038e-01
6.076000e+00 6.848756e-01 6.734167e-01
6.077000e+00 6.827342e-01 6.730302e-01
6.078000e+00 6.580963e-01 6.726443e-01
6.079000e+00 6.730815e-01 6.722591e-01
6.080000e+00 6.901264e-01 6.718744e-01
6.081000e+00 6.757358e-01 6.714903e-01
6.082000e+00 6.767103e-01 6.711067e-01
6.083000e+00 6.659986e-01 6.707238e-01
6.084000e+00 6.714267e-01 6.703415e-01
6.085000e+00 6.488836e-01 6.699597e-01
6.086000e+00 6.629119e-01 6.695785e-01
6.087000e+00 6.838616e-01 6.691979e-01
6.088000e+00 6.762088e-01 6.688179e-01
6.089000e+00 6.721615e-01 6.684385e-01
6.090000e+00 6.779148e-01 6.680596e-01
6.091000e+00 6.480002e-01 6.676813e-01
6.092000e+00 6.637749e-01 6.673036e-01
6.093000e+00 6.655546e-01 6.669264e-01
6.094000e+00 6.617345e-01 6.665498e-01
6.095000e+00 6.521861e-01 6.661738e-01
6.096000e+00 6.753879e-01 6.657984e-01
6.097000e+00 6.707411e-01 6.654235e-01
6.098000e+00 6.538953e-01 6.650491e-01
6.099000e+00 6.574327e-01 6.646754e-01
6.100000e+00 6.701040e-01 6.643022e-01
6.101000e+00 6.632295e-01 6.639295e-01
6.102000e+00 6.612680e-01 6.635574e-01
6.103000e+00 6.661554e-01 6.631858e-01
6.104000e+00 6.563956e-01 6.628148e-01
6.105000e+00 6.825402e-01 6.624444e-01
6.106000e+00 6.809839e-01 6.620745e-01
6.107000e+00 6.618276e-01 6.617051e-01
6.108000e+00 6.653789e-01 6.613363e-01
6.109000e+00 6.535040e-01 6.609680e-01
6.110000e+00 6.532229e-01 6.606003e-01
6.111000e+00 6.500761e-01 6.602330e-01
6.112000e+00 6.572730e-01 6.598664e-01
6.113000e+00 6.743190e-01 6.595002e-01
6.114000e+00 6.637116e-01 6.591346e-01
6.115000e+00 6.546345e-01 6.587695e-01
6.116000e+00 6.740532e-01 6.584050e-01
6.117000e+00 6.575084e-01 6.580409e-01
6.118000e+00 6.532698e-01 6.576774e-01
6.119000e+00 6.503362e-01 6.573144e-01
6.120000e+00 6.418896e-01 6.569520e-01
6.121000e+00 6.553923e-01 6.565900e-01
6.122000e+00 6.695393e-01 6.562286e-01
6.123000e+00 6.785498e-01 6.558676e-01
6.124000e+00 6.477712e-01 6.555072e-01
6.125000e+00 6.636156e-01 6.551473e-01
6.126000e+00 6.693795e-01 6.547879e-01
6.127000e+00 6.581386e-01 6.544290e-01
6.128000e+00 6.615779e-01 6.540706e-01
6.129000e+00 6.633746e-01 6.537127e-01
6.130000e+00 6.409051e-01 6.533552e-01
6.131000e+00 6.447007e-01 6.529983e-01
6.132000e+00 6.641144e-01 6.526419e-01
6.133000e+00 6.521143e-01 6.522860e-01
6.134000e+00 6.535118e-01 6.519305e-01
6.135000e+00 6.656499e-01 6.515755e-01
6.136000e+00 6.543057e-01 6.512211e-01
6.137000e+00 6.497301e-01 6.508670e-01
6.138000e+00 6.592940e-01 6.505135e-01
6.139000e+00 6.418411e-01 6.501605e-01
6.140000e+00 6.556281e-01 6.498079e-01
6.141000e+00 6.424874e-01 6.494558e-01
6.142000e+00 6.540118e-01 6.491041e-01
6.143000e+00 6.577003e-01 6.487530e-01
6.144000e+00 6.390642e-01 6.484022e-01
6.145000e+00 6.623038e-01 6.480520e-01
6.146000e+00 6.634775e-01 6.477022e-01
6.147000e+00 6.496014e-01 6.473529e-01
6.148000e+00 6.294638e-01 6.470040e-01
6.149000e+00 6.313955e-01 6.466556e-01
6.150000e+00 6.760935e-01 6.463076e-01
6.151000e+00 6.369772e-01 6.459600e-01
6.152000e+00 6.407957e-01 6.456129e-01
6.153000e+00 6.504809e-01 6.452663e-01
6.154000e+00 6.407596e-01 6.449201e-01
6.155000e+00 6.506830e-01 6.445743e-01
6.156000e+00 6.414090e-01 6.442289e-01
6.157000e+00 6.437542e-01 6.438840e-01
6.158000e+00 6.307597e-01 6.435395e-01
6.159000e+00 6.656316e-01 6.431955e-01
6.160000e+00 6.569622e-01 6.428518e-01
6.161000e+00 6.305049e-01 6.425086e-01
6.162000e+00 6.370732e-01 6.421658e-01
6.163000e+00 6.412107e-01 6.418234e-01
6.164000e+00 6.366789e-01 6.414814e-01
6.165000e+00 6.449973e-01 6.411399e-01
6.166000e+00 6.332242e-01 6.407987e-01
6.167000e+00 6.473576e-01 6.404580e-01
6.168000e+00 6.457887e-01 6.401176e-01
6.169000e+00 6.424990e-01 6.397777e-01
6.170000e+00 6.498182e-01 6.394381e-01
6.171000e+00 6.216632e-01 6.390989e-01
6.172000e+00 6.282348e-01 6.387602e-01
6.173000e+00 6.421192e-01 6.384218e-01
6.174000e+00 6.248887e-01 6.380838e-01
6.175000e+00 6.246604e-01 6.377461e-01
6.176000e+00 6.188592e-01 6.374089e-01
6.177000e+00 6.101820e-01 6.370720e-01
6.178000e+00 6.521895e-01 6.367356e-01
6.179000e+00 6.226210e-01 6.363994e-01
6.180000e+00 6.414815e-01 6.360637e-01
6.181000e+00 6.451059e-01 6.357283e-01
6.182000e+00 6.468021e-01 6.353933e-01
6.183000e+00 6.313992e-01 6.350586e-01
6.184000e+00 6.353338e-01 6.347243e-01
6.185000e+00 6.396930e-01 6.343903e-01
6.186000e+00 6.253933e-01 6.340567e-01
6.187000e+00 6.311268e-01 6.337235e-01
6.188000e+00 6.420866e-01 6.333905e-01
6.189000e+00 6.418561e-01 6.330580e-01
6.190000e+00 6.405416e-01 6.327257e-01
6.191000e+00 6.304507e-01 6.323938e-01
6.192000e+00 6.511613e-01 6.320623e-01
6.193000e+00 6.500908e-01 6.317310e-01
6.194000e+00 6.266043e-01 6.314001e-01
6.195000e+00 6.379342e-01 6.310695e-01
6.196000e+00 6.191050e-01 6.307393e-01
6.197000e+00 6.514082e-01 6.304093e-01
6.198000e+00 6.342645e-01 6.300797e-01
6.199000e+00 6.258173e-01 6.297504e-01
6.200000e+00 6.225933e-01 6.294214e-01
6.201000e+00 6.337560e-01 6.290926e-01
6.202000e+00 6.349543e-01 6.287642e-01
6.203000e+00 6.352427e-01 6.284361e-01
6.204000e+00 6.214322e-01 6.281083e-01
6.205000e+00 6.143520e-01 6.277808e-01
6.206000e+00 6.059330e-01 6.274536e-01
6.207000e+00 6.165373e-01 6.271266e-01
6.208000e+00 6.240989e-01 6.267999e-01
6.209000e+00 6.173942e-01 6.264736e-01
6.210000e+00 6.350854e-01 6.261475e-01
6.211000e+00 6.135161e-01 6.258216e-01
6.212000e+00 6.084291e-01 6.254961e-01
6.213000e+00 6.213925e-01 6.251708e-01
6.214000e+00 6.271022e-01 6.248457e-01
6.215000e+00 6.245499e-01 6.245210e-01
6.216000e+00 6.235825e-01 6.241964e-01
6.217000e+00 6.170665e-01 6.238722e-01
6.218000e+00 6.146713e-01 6.235482e-01
6.219000e+00 6.216933e-01 6.232244e-01
6.220000e+00 6.254912e-01 6.229009e-01
6.221000e+00 6.180948e-01 6.225776e-01
6.222000e+00 6.117864e-01 6.222545e-01
6.223000e+00 6.104638e-01 6.219317e-01
6.224000e+00 6.163208e-01 6.216091e-01
6.225000e+00 6.206950e-01 6.212868e-01
6.226000e+00 6.152903e-01 6.209647e-01
6.227000e+00 6.246459e-01 6.206427e-01
6.228000e+00 6.214598e-01 6.203211e-01
6.229000e+00 6.269664e-01 6.199996e-01
6.230000e+00 6.204163e-01 6.196783e-01
6.231000e+00 6.220058e-01 6.193572e-01
6.232000e+00 6.279860e-01 6.190364e-01
6.233000e+00 6.106373e-01 6.187157e-01
6.234000e+00 6.178555e-01 6.183952e-01
6.235000e+00 5.877187e-01 6.180750e-01
6.236000e+00 6.226856e-01 6.177549e-01
6.237000e+00 6.151259e-01 6.174350e-01
6.238000e+00 6.159820e-01 6.171153e-01
6.239000e+00 6.163958e-01 6.167957e-01
6.240000e+00 6.107100e-01 6.164763e-01
6.241000e+00 6.077319e-01 6.161571e-01
6.242000e+00 6.098984e-01 6.158381e-01
6.243000e+00 6.087147e-01 6.155193e-01
6.244000e+00 6.207072e-01 6.152006e-01
6.245000e+00 6.092243e-01 6.148820e-01
6.246000e+00 6.408170e-01 6.145636e-01
6.247000e+00 6.382095e-01 6.142454e-01
6.248000e+00 6.152952e-01 6.139273e-01
6.249000e+00 6.255145e-01 6.136093e-01
6.250000e+00 5.947630e-01 6.132915e-01
6.251000e+00 6.172507e-01 6.129738e-01
6.252000e+00 6.006587e-01 6.126563e-01
6.253000e+00 6.134966e-01 6.123388e-01
6.254000e+00 6.212576e-01 6.120215e-01
6.255000e+00 6.178461e-01 6.117044e-01
6.256000e+00 6.201392e-01 6.113873e-01
6.257000e+00 5.854040e-01 6.110704e-01
6.258000e+00 6.213899e-01 6.107535e-01
6.259000e+00 6.012511e-01 6.104368e-01
6.260000e+00 6.146301e-01 6.101202e-01
6.261000e+00 6.231932e-01 6.098036e-01
6.262000e+00 6.167124e-01 6.094872e-01
6.263000e+00 6.086677e-01 6.091708e-01
6.264000e+00 6.183809e-01 6.088546e-01
6.265000e+00 6.043722e-01 6.085384e-01
6.266000e+00 6.063270e-01 6.082223e-01
6.267000e+00 5.921446e-01 6.079063e-01
6.268000e+00 6.190668e-01 6.075903e-01
6.269000e+00 5.998588e-01 6.072744e-01
6.270000e+00 5.955584e-01 6.069586e-01
6.271000e+00 6.012016e-01 6.066428e-01
6.272000e+00 6.056521e-01 6.063271e-01
6.273000e+00 6.096266e-01 6.060115e-01
6.274000e+00 5.961253e-01 6.056959e-01
6.275000e+00 6.077038e-01 6.053803e-01
6.276000e+00 6.121921e-01 6.050648e-01
6.277000e+00 6.010720e-01 6.047493e-01
6.278000e+00 5.988663e-01 6.044338e-01
6.279000e+00 6.144521e-01 6.041184e-01
6.280000e+00 6.193204e-01 6.038030e-01
6.281000e+00 6.094124e-01 6.034876e-01
6.282000e+00 5.931312e-01 6.031723e-01
6.283000e+00 5.925993e-01 6.028569e-01
6.284000e+00 5.893534e-01 6.025416e-01
6.285000e+00 6.024405e-01 6.022262e-01
6.286000e+00 6.160588e-01 6.019109e-01
6.287000e+00 5.940256e-01 6.015956e-01
6.288000e+00 5.863303e-01 6.012802e-01
6.289000e+00 5.951695e-01 6.009649e-01
6.290000e+00 6.057384e-01 6.006495e-01
6.291000e+00 5.920571e-01 6.003341e-01
6.292000e+00 6.043030e-01 6.000187e-01
6.293000e+00 6.165133e-01 5.997032e-01
6.294000e+00 5.957634e-01 5.993878e-01
6.295000e+00 5.909257e-01 5.990722e-01
6.296000e+00 5.936275e-01 5.987567e-01
6.297000e+00 5.800334e-01 5.984411e-01
6.298000e+00 5.876901e-01 5.981255e-01
6.299000e+00 5.988874e-01 5.978098e-01
6.300000e+00 6.172270e-01 5.974940e-01
6.301000e+00 6.008133e-01 5.971782e-01
6.302000e+00 5.981828e-01 5.968623e-01
6.303000e+00 5.964028e-01 5.965464e-01
6.304000e+00 6.091219e-01 5.962304e-01
6.305000e+00 5.899705e-01 5.959143e-01
6.306000e+00 6.065882e-01 5.955981e-01
6.307000e+00 5.825474e-01 5.952818e-01
6.308000e+00 5.733560e-01 5.949655e-01
6.309000e+00 5.884277e-01 5.946490e-01
6.310000e+00 5.792786e-01 5.943325e-01
6.311000e+00 5.793948e-01 5.940158e-01
6.312000e+00 5.820183e-01 5.936991e-01
6.313000e+00 6.063993e-01 5.933822e-01
6.314000e+00 5.866267e-01 5.930652e-01
6.315000e+00 5.930273e-01 5.927481e-01
6.316000e+00 5.959160e-01 5.924309e-01
6.317000e+00 5.884173e-01 5.921136e-01
6.318000e+00 5.957711e-01 5.917961e-01
6.319000e+00 5.987310e-01 5.914785e-01
6.320000e+00 5.835566e-01 5.911607e-01
6.321000e+00 5.942261e-01 5.908428e-01
6.322000e+00 5.759608e-01 5.905248e-01
6.323000e+00 5.889154e-01 5.902066e-01
6.324000e+00 5.937482e-01 5.898882e-01
6.325000e+00 5.808383e-01 5.895697e-01
6.326000e+00 5.788545e-01 5.892510e-01
6.327000e+00 5.826383e-01 5.889321e-01
6.328000e+00 5.905810e-01 5.886131e-01
6.329000e+00 5.866530e-01 5.882939e-01
6.330000e+00 5.902777e-01 5.879745e-01
6.331000e+00 5.895444e-01 5.876549e-01
6.332000e+00 5.779268e-01 5.873351e-01
6.333000e+00 5.974720e-01 5.870151e-01
6.334000e+00 5.883417e-01 5.866949e-01
6.335000e+00 5.658010e-01 5.863745e-01
6.336000e+00 6.045384e-01 5.860539e-01
6.337000e+00 5.985305e-01 5.857331e-01
6.338000e+00 5.890158e-01 5.854121e-01
6.339000e+00 5.658998e-01 5.850908e-01
6.340000e+00 5.937000e-01 5.847693e-01
6.341000e+00 5.924897e-01 5.844476e-01
6.342000e+00 5.772716e-01 5.841257e-01
6.343000e+00 5.787181e-01 5.838035e-01
6.344000e+00 5.773316e-01 5.834810e-01
6.345000e+00 5.868560e-01 5.831583e-01
6.346000e+00 5.657991e-01 5.828354e-01
6.347000e+00 5.855140e-01 5.825122e-01
6.348000e+00 5.878519e-01 5.821887e-01
6.349000e+00 5.898228e-01 5.818650e-01
6.350000e+00 5.910769e-01 5.815409e-01
6.351000e+00 5.921930e-01 5.812166e-01
6.352000e+00 5.817768e-01 5.808921e-01
6.353000e+00 5.619741e-01 5.805672e-01
6.354000e+00 5.693809e-01 5.802421e-01
6.355000e+00 5.693468e-01 5.799166e-01
6.356000e+00 5.619020e-01 5.795909e-01
6.357000e+00 5.908226e-01 5.792648e-01
6.358000e+00 5.987144e-01 5.789384e-01
6.359000e+00 5.695004e-01 5.786118e-01
6.360000e+00 5.698012e-01 5.782848e-01
6.361000e+00 5.732313e-01 5.779574e-01
6.362000e+00 5.759068e-01 5.776298e-01
6.363000e+00 5.807942e-01 5.773018e-01
6.364000e+00 5.732182e-01 5.769735e-01
6.365000e+00 5.679633e-01 5.766448e-01
6.366000e+00 5.801786e-01 5.763158e-01
6.367000e+00 5.932760e-01 5.759865e-01
6.368000e+00 5.756216e-01 5.756567e-01
6.369000e+00 5.855260e-01 5.753267e-01
6.370000e+00 5.631330e-01 5.749962e-01
6.371000e+00 5.875771e-01 5.746654e-01
6.372000e+00 5.618773e-01 5.743342e-01
6.373000e+00 5.757769e-01 5.740027e-01
6.374000e+00 5.754666e-01 5.736707e-01
6.375000e+00 5.678719e-01 5.733384e-01
6.376000e+00 5.933855e-01 5.730056e-01
6.377000e+00 5.685810e-01 5.726725e-01
6.378000e+00 5.718939e-01 5.723390e-01
6.379000e+00 5.740079e-01 5.720050e-01
6.380000e+00 5.780484e-01 5.716707e-01
6.381000e+00 5.717393e-01 5.713359e-01
6.382000e+00 5.621611e-01 5.710007e-01
6.383000e+00 5.803977e-01 5.706651e-01
6.384000e+00 5.734352e-01 5.703290e-01
6.385000e+00 5.608682e-01 5.699926e-01
6.386000e+00 5.762391e-01 5.696556e-01
6.387000e+00 5.797243e-01 5.693183e-01
6.388000e+00 5.755955e-01 5.689804e-01
6.389000e+00 5.682568e-01 5.686422e-01
6.390000e+00 5.525417e-01 5.683034e-01
6.391000e+00 5.818050e-01 5.679642e-01
6.392000e+00 5.776014e-01 5.676245e-01
6.393000e+00 5.580156e-01 5.672844e-01
6.394000e+00 5.696973e-01 5.669438e-01
6.395000e+00 5.634381e-01 5.666027e-01
6.396000e+00 5.792896e-01 5.662611e-01
6.397000e+00 5.566150e-01 5.659190e-01
6.398000e+00 5.530797e-01 5.655764e-01
6.399000e+00 5.555036e-01 5.652333e-01
6.400000e+00 5.624318e-01 5.648897e-01
6.401000e+00 5.575211e-01 5.645456e-01
6.402000e+00 5.678920e-01 5.642009e-01
6.403000e+00 5.680184e-01 5.638558e-01
6.404000e+00 5.864504e-01 5.635101e-01
6.405000e+00 5.742806e-01 5.631639e-01
6.406000e+00 5.640924e-01 5.628171e-01
6.407000e+00 5.549075e-01 5.624698e-01
6.408000e+00 5.607288e-01 5.621220e-01
6.409000e+00 5.602130e-01 5.617736e-01
6.410000e+00 5.620525e-01 5.614246e-01
6.411000e+00 5.535009e-01 5.610751e-01
6.412000e+00 5.712722e-01 5.607251e-01
6.413000e+00 5.634943e-01 5.603744e-01
6.414000e+00 5.454450e-01 5.600232e-01
6.415000e+00 5.564421e-01 5.596714e-01
6.416000e+00 5.658963e-01 5.593190e-01
6.417000e+00 5.694571e-01 5.589660e-01
6.418000e+00 5.701575e-01 5.586124e-01
6.419000e+00 5.555245e-01 5.582582e-01
6.420000e+00 5.687913e-01 5.579034e-01
6.421000e+00 5.679494e-01 5.575480e-01
6.422000e+00 5.447720e-01 5.571920e-01
6.423000e+00 5.674851e-01 5.568354e-01
6.424000e+00 5.688102e-01 5.564781e-01
6.425000e+00 5.627498e-01 5.561202e-01
6.426000e+00 5.629849e-01 5.557617e-01
6.427000e+00 5.381264e-01 5.554025e-01
6.428000e+00 5.567908e-01 5.550427e-01
6.429000e+00 5.548241e-01 5.546822e-01
6.430000e+00 5.556743e-01 5.543211e-01
6.431000e+00 5.634128e-01 5.539593e-01
6.432000e+00 5.423456e-01 5.535969e-01
6.433000e+00 5.497446e-01 5.532338e-01
6.434000e+00 5.436248e-01 5.528700e-01
6.435000e+00 5.549639e-01 5.525055e-01
6.436000e+00 5.471662e-01 5.521404e-01
6.437000e+00 5.533719e-01 5.517745e-01
6.438000e+00 5.568529e-01 5.514080e-01
6.439000e+00 5.367017e-01 5.510407e-01
6.440000e+00 5.502069e-01 5.506728e-01
6.441000e+00 5.503295e-01 5.503041e-01
6.442000e+00 5.314343e-01 5.499347e-01
6.443000e+00 5.541440e-01 5.495646e-01
6.444000e+00 5.499919e-01 5.491938e-01
6.445000e+00 5.669478e-01 5.488222e-01
6.446000e+00 5.526764e-01 5.484499e-01
6.447000e+00 5.419560e-01 5.480769e-01
6.448000e+00 5.619434e-01 5.477031e-01
6.449000e+00 5.347296e-01 5.473286e-01
6.450000e+00 5.492555e-01 5.469533e-01
6.451000e+00 5.495807e-01 5.465772e-01
6.452000e+00 5.394243e-01 5.462004e-01
6.453000e+00 5.353053e-01 5.458228e-01
6.454000e+00 5.724033e-01 5.454445e-01
6.455000e+00 5.356531e-01 5.450653e-01
6.456000e+00 5.486049e-01 5.446854e-01
6.457000e+00 5.337512e-01 5.443047e-01
6.458000e+00 5.441986e-01 5.439232e-01
6.459000e+00 5.285002e-01 5.435408e-01
6.460000e+00 5.427430e-01 5.431577e-01
6.461000e+00 5.191048e-01 5.427738e-01
6.462000e+00 5.405227e-01 5.423890e-01
6.463000e+00 5.454697e-01 5.420034e-01
6.464000e+00 5.405805e-01 5.416170e-01
6.465000e+00 5.478527e-01 5.412298e-01
6.466000e+00 5.244742e-01 5.408417e-01
6.467000e+00 5.469123e-01 5.404528e-01
6.468000e+00 5.341375e-01 5.400630e-01
6.469000e+00 5.428945e-01 5.396724e-01
6.470000e+00 5.294411e-01 5.392809e-01
6.471000e+00 5.555753e-01 5.388886e-01
6.472000e+00 5.314764e-01 5.384954e-01
6.473000e+00 5.338928e-01 5.381013e-01
6.474000e+00 5.411299e-01 5.377063e-01
6.475000e+00 5.536701e-01 5.373105e-01
6.476000e+00 5.426757e-01 5.369137e-01
6.477000e+00 5.506952e-01 5.365161e-01
6.478000e+00 5.229310e-01 5.361176e-01
6.479000e+00 5.454413e-01 5.357181e-01
6.480000e+00 5.369211e-01 5.353178e-01
6.481000e+00 5.500900e-01 5.349165e-01
6.482000e+00 5.181302e-01 5.345144e-01
6.483000e+00 5.240836e-01 5.341113e-01
6.484000e+00 5.062115e-01 5.337072e-01
6.485000e+00 5.451914e-01 5.333023e-01
6.486000e+00 5.419621e-01 5.328964e-01
6.487000e+00 5.481896e-01 5.324895e-01
6.488000e+00 5.320391e-01 5.320817e-01
6.489000e+00 5.283086e-01 5.316729e-01
6.490000e+00 5.213195e-01 5.312632e-01
6.491000e+00 5.224565e-01 5.308525e-01
6.492000e+00 5.239666e-01 5.304409e-01
6.493000e+00 5.351293e-01 5.300282e-01
6.494000e+00 5.333556e-01 5.296146e-01
6.495000e+00 5.341448e-01 5.292000e-01
6.496000e+00 5.165847e-01 5.287844e-01
6.497000e+00 5.279548e-01 5.283678e-01
6.498000e+00 5.300860e-01 5.279502e-01
6.499000e+00 5.311662e-01 5.275316e-01
6.500000e+00 5.176974e-01 5.271120e-01
6.501000e+00 5.241637e-01 5.266914e-01
6.502000e+00 5.271934e-01 5.262697e-01
6.503000e+00 5.296553e-01 5.258471e-01
6.504000e+00 5.267506e-01 5.254234e-01
6.505000e+00 5.204118e-01 5.249986e-01
6.506000e+00 5.366507e-01 5.245728e-01
6.507000e+00 5.276016e-01 5.241460e-01
6.508000e+00 5.418782e-01 5.237181e-01
6.509000e+00 5.374691e-01 5.232891e-01
6.510000e+00 5.164988e-01 5.228591e-01
6.511000e+00 5.342735e-01 5.224280e-01
6.512000e+00 5.459738e-01 5.219958e-01
6.513000e+00 5.214323e-01 5.215626e-01
6.514000e+00 5.367460e-01 5.211282e-01
6.515000e+00 5.226407e-01 5.206928e-01
6.516000e+00 5.196056e-01 5.202563e-01
6.517000e+00 5.138722e-01 5.198187e-01
6.518000e+00 5.224259e-01 5.193800e-01
6.519000e+00 5.134834e-01 5.189401e-01
6.520000e+00 5.126576e-01 5.184992e-01
6.521000e+00 5.089491e-01 5.180571e-01
6.522000e+00 5.122550e-01 5.176139e-01
6.523000e+00 5.215922e-01 5.171696e-01
6.524000e+00 5.292524e-01 5.167241e-01
6.525000e+00 5.242411e-01 5.162775e-01
6.526000e+00 5.177100e-01 5.158297e-01
6.527000e+00 5.083908e-01 5.153808e-01
6.528000e+00 4.973314e-01 5.149307e-01
6.529000e+00 5.352738e-01 5.144795e-01
6.530000e+00 5.133907e-01 5.140271e-01
6.531000e+00 5.109774e-01 5.135735e-01
6.532000e+00 5.064682e-01 5.131188e-01
6.533000e+00 5.177155e-01 5.126629e-01
6.534000e+00 5.207881e-01 5.122057e-01
6.535000e+00 5.012644e-01 5.117474e-01
6.536000e+00 4.905366e-01 5.112879e-01
6.537000e+00 5.048708e-01 5.108272e-01
6.538000e+00 4.900140e-01 5.103652e-01
6.539000e+00 5.052341e-01 5.099021e-01
6.540000e+00 5.082546e-01 5.094377e-01
6.541000e+00 4.981863e-01 5.089721e-01
6.542000e+00 5.323307e-01 5.085053e-01
6.543000e+00 5.070445e-01 5.080373e-01
6.544000e+00 5.101791e-01 5.075680e-01
6.545000e+00 5.034595e-01 5.070974e-01
6.546000e+00 5.107989e-01 5.066256e-01
6.547000e+00 5.044655e-01 5.061526e-01
6.548000e+00 5.078480e-01 5.056782e-01
6.549000e+00 5.068067e-01 5.052027e-01
6.550000e+00 5.031705e-01 5.047258e-01
6.551000e+00 4.832479e-01 5.042477e-01
6.552000e+00 4.922510e-01 5.037683e-01
6.553000e+00 5.061243e-01 5.032876e-01
6.554000e+00 5.226232e-01 5.028056e-01
6.555000e+00 4.993779e-01 5.023223e-01
6.556000e+00 4.913767e-01 5.018377e-01
6.557000e+00 4.856883e-01 5.013518e-01
6.558000e+00 5.002143e-01 5.008646e-01
6.559000e+00 5.109403e-01 5.003760e-01
6.560000e+00 5.035654e-01 4.998862e-01
6.561000e+00 4.910680e-01 4.993950e-01
6.562000e+00 5.061615e-01 4.989024e-01
6.563000e+00 4.911708e-01 4.984086e-01
6.564000e+00 5.015639e-01 4.979134e-01
6.565000e+00 4.878738e-01 4.974168e-01
6.566000e+00 4.886843e-01 4.969189e-01
6.567000e+00 5.237532e-01 4.964196e-01
6.568000e+00 4.976522e-01 4.959190e-01
6.569000e+00 5.067622e-01 4.954170e-01
6.570000e+00 4.934448e-01 4.949136e-01
6.571000e+00 4.913551e-01 4.944088e-01
6.572000e+00 4.983996e-01 4.939027e-01
6.573000e+00 4.874591e-01 4.933951e-01
6.574000e+00 4.925412e-01 4.928862e-01
6.575000e+00 4.937011e-01 4.923759e-01
6.576000e+00 4.809701e-01 4.918641e-01
6.577000e+00 5.078634e-01 4.913510e-01
6.578000e+00 4.782015e-01 4.908364e-01
6.579000e+00 4.930919e-01 4.903204e-01
6.580000e+00 5.015113e-01 4.898030e-01
6.581000e+00 4.942871e-01 4.892841e-01
6.582000e+00 4.956695e-01 4.887639e-01
6.583000e+00 4.749985e-01 4.882421e-01
6.584000e+00 4.858959e-01 4.877189e-01
6.585000e+00 4.773986e-01 4.871943e-01
6.586000e+00 5.115833e-01 4.866682e-01
6.587000e+00 4.888118e-01 4.861407e-01
6.588000e+00 4.828816e-01 4.856117e-01
6.589000e+00 5.047378e-01 4.850812e-01
6.590000e+00 4.769249e-01 4.845492e-01
6.591000e+00 4.716484e-01 4.840157e-01
6.592000e+00 4.803184e-01 4.834808e-01
6.593000e+00 4.816322e-01 4.829444e-01
6.594000e+00 4.962983e-01 4.824064e-01
6.595000e+00 4.670312e-01 4.818670e-01
6.596000e+00 4.708508e-01 4.813261e-01
6.597000e+00 4.699832e-01 4.807836e-01
6.598000e+00 5.025660e-01 4.802396e-01
6.599000e+00 4.708225e-01 4.796941e-01
6.600000e+00 4.930247e-01 4.791471e-01
6.601000e+00 4.589223e-01 4.785985e-01
6.602000e+00 4.854770e-01 4.780484e-01
6.603000e+00 4.825489e-01 4.774968e-01
6.604000e+00 4.505796e-01 4.769436e-01
6.605000e+00 4.616641e-01 4.763888e-01
6.606000e+00 4.784227e-01 4.758325e-01
6.607000e+00 4.687280e-01 4.752747e-01
6.608000e+00 4.797860e-01 4.747152e-01
6.609000e+00 4.617502e-01 4.741542e-01
6.610000e+00 4.718112e-01 4.735916e-01
6.611000e+00 4.849252e-01 4.730274e-01
6.612000e+00 4.547311e-01 4.724617e-01
6.613000e+00 4.771872e-01 4.718943e-01
6.614000e+00 4.938272e-01 4.713253e-01
6.615000e+00 4.618796e-01 4.707548e-01
6.616000e+00 4.908463e-01 4.701826e-01
6.617000e+00 4.677147e-01 4.696088e-01
6.618000e+00 4.554531e-01 4.690334e-01
6.619000e+00 4.483098e-01 4.684563e-01
6.620000e+00 4.819203e-01 4.678777e-01
6.621000e+00 4.701393e-01 4.672974e-01
6.622000e+00 4.706685e-01 4.667154e-01
6.623000e+00 4.792555e-01 4.661319e-01
6.624000e+00 4.771534e-01 4.655466e-01
6.625000e+00 4.702989e-01 4.649597e-01
6.626000e+00 4.464228e-01 4.643712e-01
6.627000e+00 4.638008e-01 4.637810e-01
6.628000e+00 4.684005e-01 4.631891e-01
6.629000e+00 4.587828e-01 4.625955e-01
6.630000e+00 4.642025e-01 4.620003e-01
6.631000e+00 4.587321e-01 4.614034e-01
6.632000e+00 4.685535e-01 4.608048e-01
6.633000e+00 4.437954e-01 4.602045e-01
6.634000e+00 4.632665e-01 4.596024e-01
6.635000e+00 4.629069e-01 4.589987e-01
6.636000e+00 4.510819e-01 4.583933e-01
6.637000e+00 4.643177e-01 4.577862e-01
6.638000e+00 4.531135e-01 4.571773e-01
6.639000e+00 4.550429e-01 4.565668e-01
6.640000e+00 4.711954e-01 4.559545e-01
6.641000e+00 4.595458e-01 4.553404e-01
6.642000e+00 4.357603e-01 4.547246e-01
6.643000e+00 4.582328e-01 4.541071e-01
6.644000e+00 4.546428e-01 4.534879e-01
6.645000e+00 4.600471e-01 4.528668e-01
6.646000e+00 4.619419e-01 4.522440e-01
6.647000e+00 4.403010e-01 4.516195e-01
6.648000e+00 4.414899e-01 4.509932e-01
6.649000e+00 4.458083e-01 4.503651e-01
6.650000e+00 4.416671e-01 4.497352e-01
6.651000e+00 4.493433e-01 4.491036e-01
6.652000e+00 4.411631e-01 4.484702e-01
6.653000e+00 4.481524e-01 4.478349e-01
6.654000e+00 4.497516e-01 4.471979e-01
6.655000e+00 4.268019e-01 4.465591e-01
6.656000e+00 4.636307e-01 4.459185e-01
6.657000e+00 4.254494e-01 4.452760e-01
6.658000e+00 4.331665e-01 4.446318e-01
6.659000e+00 4.477792e-01 4.439857e-01
6.660000e+00 4.517575e-01 4.433378e-01
6.661000e+00 4.357771e-01 4.426881e-01
6.662000e+00 4.250028e-01 4.420365e-01
6.663000e+00 4.358061e-01 4.413831e-01
6.664000e+00 4.558915e-01 4.407278e-01
6.665000e+00 4.442842e-01 4.400707e-01
6.666000e+00 4.434397e-01 4.394118e-01
6.667000e+00 4.488946e-01 4.387509e-01
6.668000e+00 4.319976e-01 4.380883e-01
6.669000e+00 4.267498e-01 4.374237e-01
6.670000e+00 4.368562e-01 4.367573e-01
6.671000e+00 4.475434e-01 4.360890e-01
6.672000e+00 4.337748e-01 4.354188e-01
6.673000e+00 4.298957e-01 4.347467e-01
6.674000e+00 4.127873e-01 4.340728e-01
6.675000e+00 4.410572e-01 4.333969e-01
6.676000e+00 4.141429e-01 4.327191e-01
6.677000e+00 4.342297e-01 4.320395e-01
6.678000e+00 4.287663e-01 4.313579e-01
6.679000e+00 4.513512e-01 4.306744e-01
6.680000e+00 4.487723e-01 4.299890e-01
6.681000e+00 4.247424e-01 4.293016e-01
6.682000e+00 4.369591e-01 4.286124e-01
6.683000e+00 4.355683e-01 4.279212e-01
6.684000e+00 4.352484e-01 4.272280e-01
6.685000e+00 4.253095e-01 4.265329e-01
6.686000e+00 4.192347e-01 4.258359e-01
6.687000e+00 4.435931e-01 4.251369e-01
6.688000e+00 4.430732e-01 4.244360e-01
6.689000e+00 4.161536e-01 4.237330e-01
6.690000e+00 4.130241e-01 4.230282e-01
6.691000e+00 4.361863e-01 4.223213e-01
6.692000e+00 4.214053e-01 4.216125e-01
6.693000e+00 4.085306e-01 4.209017e-01
6.694000e+00 4.239157e-01 4.201889e-01
6.695000e+00 4.253145e-01 4.194741e-01
6.696000e+00 4.212953e-01 4.187574e-01
6.697000e+00 4.240867e-01 4.180386e-01
6.698000e+00 4.191883e-01 4.173178e-01
6.699000e+00 4.292513e-01 4.165950e-01
6.700000e+00 4.356537e-01 4.158702e-01
6.701000e+00 4.202678e-01 4.151434e-01
6.702000e+00 4.197347e-01 4.144146e-01
6.703000e+00 3.973426e-01 4.136837e-01
6.704000e+00 4.027148e-01 4.129509e-01
6.705000e+00 4.165056e-01 4.122159e-01
6.706000e+00 4.012182e-01 4.114790e-01
6.707000e+00 4.073864e-01 4.107400e-01
6.708000e+00 4.072008e-01 4.099989e-01
6.709000e+00 4.146409e-01 4.092558e-01
6.710000e+00 4.060868e-01 4.085107e-01
6.711000e+00 3.960842e-01 4.077634e-01
6.712000e+00 4.173396e-01 4.070141e-01
6.713000e+00 3.941458e-01 4.062628e-01
6.714000e+00 3.991222e-01 4.055093e-01
6.715000e+00 4.108992e-01 4.047538e-01
6.716000e+00 4.263797e-01 4.039962e-01
6.717000e+00 4.136460e-01 4.032366e-01
6.718000e+00 4.055461e-01 4.024748e-01
6.719000e+00 4.126827e-01 4.017109e-01
6.720000e+00 3.881821e-01 4.009449e-01
6.721000e+00 3.964988e-01 4.001769e-01
6.722000e+00 4.087800e-01 3.994067e-01
6.723000e+00 4.023583e-01 3.986344e-01
6.724000e+00 4.072942e-01 3.978599e-01
6.725000e+00 4.066354e-01 3.970834e-01
6.726000e+00 3.983028e-01 3.963047e-01
6.727000e+00 3.853509e-01 3.955239e-01
6.728000e+00 3.850449e-01 3.947410e-01
6.729000e+00 3.824252e-01 3.939559e-01
6.730000e+00 3.861924e-01 3.931687e-01
6.731000e+00 4.058578e-01 3.923793e-01
6.732000e+00 3.869140e-01 3.915878e-01
6.733000e+00 4.054650e-01 3.907941e-01
6.734000e+00 3.900388e-01 3.899983e-01
6.735000e+00 3.929143e-01 3.892003e-01
6.736000e+00 3.796249e-01 3.884001e-01
6.737000e+00 3.834616e-01 3.875978e-01
6.738000e+00 3.849009e-01 3.867933e-01
6.739000e+00 3.784607e-01 3.859866e-01
6.740000e+00 3.961626e-01 3.851777e-01
6.741000e+00 3.734286e-01 3.843666e-01
6.742000e+00 3.831358e-01 3.835533e-01
6.743000e+00 3.830283e-01 3.827379e-01
6.744000e+00 3.710525e-01 3.819202e-01
6.745000e+00 3.787943e-01 3.811003e-01
6.746000e+00 3.746942e-01 3.802782e-01
6.747000e+00 3.777605e-01 3.794539e-01
6.748000e+00 3.812128e-01 3.786274e-01
6.749000e+00 3.712761e-01 3.777986e-01
6.750000e+00 3.894822e-01 3.769677e-01
6.751000e+00 3.837854e-01 3.761345e-01
6.752000e+00 3.577732e-01 3.752990e-01
6.753000e+00 3.772563e-01 3.744614e-01
6.754000e+00 3.810993e-01 3.736214e-01
6.755000e+00 3.706999e-01 3.727793e-01
6.756000e+00 3.649366e-01 3.719348e-01
6.757000e+00 3.579288e-01 3.710882e-01
6.758000e+00 3.773569e-01 3.702392e-01
6.759000e+00 3.576866e-01 3.693880e-01
6.760000e+00 3.686841e-01 3.685346e-01
6.761000e+00 3.684735e-01 3.676789e-01
6.762000e+00 3.480941e-01 3.668209e-01
6.763000e+00 3.710314e-01 3.659606e-01
6.764000e+00 3.602362e-01 3.650980e-01
6.765000e+00 3.913773e-01 3.642331e-01
6.766000e+00 3.546898e-01 3.633660e-01
6.767000e+00 3.644674e-01 3.624966e-01
6.768000e+00 3.677918e-01 3.616248e-01
6.769000e+00 3.501647e-01 3.607508e-01
6.770000e+00 3.639274e-01 3.598744e-01
6.771000e+00 3.449818e-01 3.589958e-01
6.772000e+00 3.552943e-01 3.581148e-01
6.773000e+00 3.445584e-01 3.572315e-01
6.774000e+00 3.690732e-01 3.563459e-01
6.775000e+00 3.555971e-01 3.554580e-01
6.776000e+00 3.423971e-01 3.545678e-01
6.777000e+00 3.625007e-01 3.536752e-01
6.778000e+00 3.490884e-01 3.527802e-01
6.779000e+00 3.607870e-01 3.518830e-01
6.780000e+00 3.413729e-01 3.509834e-01
6.781000e+00 3.422251e-01 3.500814e-01
6.782000e+00 3.382143e-01 3.491771e-01
6.783000e+00 3.417833e-01 3.482704e-01
6.784000e+00 3.537372e-01 3.473614e-01
6.785000e+00 3.523213e-01 3.464500e-01
6.786000e+00 3.348298e-01 3.455363e-01
6.787000e+00 3.349183e-01 3.446202e-01
6.788000e+00 3.594902e-01 3.437017e-01
6.789000e+00 3.336703e-01 3.427808e-01
6.790000e+00 3.537368e-01 3.418576e-01
6.791000e+00 3.427239e-01 3.409319e-01
6.792000e+00 3.464437e-01 3.400039e-01
6.793000e+00 3.490156e-01 3.390735e-01
6.794000e+00 3.125383e-01 3.381407e-01
6.795000e+00 3.391557e-01 3.372055e-01
6.796000e+00 3.271835e-01 3.362679e-01
6.797000e+00 3.610943e-01 3.353279e-01
6.798000e+00 3.390827e-01 3.343855e-01
6.799000e+00 3.210661e-01 3.334406e-01
6.800000e+00 3.447489e-01 3.324934e-01
6.801000e+00 3.109662e-01 3.315437e-01
6.802000e+00 3.339453e-01 3.305916e-01
6.803000e+00 3.256599e-01 3.296371e-01
6.804000e+00 3.286302e-01 3.286802e-01
6.805000e+00 3.213024e-01 3.277208e-01
6.806000e+00 3.252123e-01 3.267590e-01
6.807000e+00 3.216877e-01 3.257947e-01
6.808000e+00 3.033286e-01 3.248280e-01
6.809000e+00 3.297469e-01 3.238589e-01
6.810000e+00 3.208415e-01 3.228873e-01
6.811000e+00 3.279293e-01 3.219133e-01
6.812000e+00 3.168667e-01 3.209368e-01
6.813000e+00 3.106632e-01 3.199578e-01
6.814000e+00 3.140036e-01 3.189764e-01
6.815000e+00 3.100761e-01 3.179925e-01
6.816000e+00 3.407003e-01 3.170061e-01
6.817000e+00 3.063738e-01 3.160173e-01
6.818000e+00 3.216592e-01 3.150260e-01
6.819000e+00 3.092854e-01 3.140322e-01
6.820000e+00 3.129817e-01 3.130359e-01
6.821000e+00 3.125828e-01 3.120372e-01
6.822000e+00 2.868333e-01 3.110359e-01
6.823000e+00 3.042659e-01 3.100322e-01
6.824000e+00 3.101992e-01 3.090260e-01
6.825000e+00 3.105310e-01 3.080172e-01
6.826000e+00 2.934070e-01 3.070060e-01
6.827000e+00 3.083950e-01 3.059923e-01
6.828000e+00 3.193907e-01 3.049760e-01
6.829000e+00 3.091771e-01 3.039573e-01
6.830000e+00 2.913926e-01 3.029360e-01
6.831000e+00 2.769738e-01 3.019122e-01
6.832000e+00 3.051248e-01 3.008859e-01
6.833000e+00 2.922408e-01 2.998571e-01
6.834000e+00 2.942270e-01 2.988257e-01
6.835000e+00 2.988187e-01 2.977919e-01
6.836000e+00 2.964896e-01 2.967554e-01
6.837000e+00 2.773852e-01 2.957165e-01
6.838000e+00 3.076188e-01 2.946750e-01
6.839000e+00 2.902077e-01 2.936310e-01
6.840000e+00 2.965589e-01 2.925844e-01
6.841000e+00 2.872116e-01 2.915353e-01
6.842000e+00 2.853281e-01 2.904836e-01
6.843000e+00 2.996975e-01 2.894294e-01
6.844000e+00 2.841729e-01 2.883726e-01
6.845000e+00 2.880258e-01 2.873133e-01
6.846000e+00 2.843730e-01 2.862514e-01
6.847000e+00 2.763223e-01 2.851869e-01
6.848000e+00 2.833466e-01 2.841199e-01
6.849000e+00 2.719320e-01 2.830503e-01
6.850000e+00 2.904639e-01 2.819781e-01
6.851000e+00 2.736148e-01 2.809034e-01
6.852000e+00 2.820689e-01 2.798261e-01
6.853000e+00 2.820036e-01 2.787461e-01
6.854000e+00 2.796739e-01 2.776637e-01
6.855000e+00 2.708992e-01 2.765786e-01
6.856000e+00 2.516160e-01 2.754909e-01
6.857000e+00 2.724875e-01 2.744007e-01
6.858000e+00 2.765182e-01 2.733078e-01
6.859000e+00 2.642429e-01 2.722124e-01
6.860000e+00 2.522508e-01 2.711143e-01
6.861000e+00 2.787617e-01 2.700137e-01
6.862000e+00 2.686922e-01 2.689104e-01
6.863000e+00 2.578735e-01 2.678045e-01
6.864000e+00 2.710423e-01 2.666961e-01
6.865000e+00 2.831176e-01 2.655850e-01
6.866000e+00 2.688610e-01 2.644713e-01
6.867000e+00 2.646538e-01 2.633550e-01
6.868000e+00 2.555028e-01 2.622360e-01
6.869000e+00 2.570301e-01 2.611145e-01
6.870000e+00 2.672023e-01 2.599903e-01
6.871000e+00 2.547793e-01 2.588635e-01
6.872000e+00 2.758863e-01 2.577340e-01
6.873000e+00 2.512269e-01 2.566019e-01
6.874000e+00 2.530636e-01 2.554672e-01
6.875000e+00 2.620351e-01 2.543299e-01
6.876000e+00 2.422467e-01 2.531899e-01
6.877000e+00 2.596347e-01 2.520472e-01
6.878000e+00 2.532071e-01 2.509020e-01
6.879000e+00 2.583593e-01 2.497540e-01
6.880000e+00 2.513614e-01 2.486035e-01
6.881000e+00 2.606680e-01 2.474502e-01
6.882000e+00 2.388316e-01 2.462944e-01
6.883000e+00 2.502028e-01 2.451358e-01
6.884000e+00 2.447916e-01 2.439746e-01
6.885000e+00 2.446218e-01 2.428108e-01
6.886000e+00 2.568654e-01 2.416443e-01
6.887000e+00 2.415099e-01 2.404751e-01
6.888000e+00 2.367904e-01 2.393032e-01
6.889000e+00 2.368869e-01 2.381287e-01
6.890000e+00 2.361106e-01 2.369515e-01
6.891000e+00 2.338802e-01 2.357716e-01
6.892000e+00 2.372923e-01 2.345891e-01
6.893000e+00 2.192949e-01 2.334039e-01
6.894000e+00 2.221807e-01 2.322160e-01
6.895000e+00 2.099575e-01 2.310254e-01
6.896000e+00 2.135635e-01 2.298321e-01
6.897000e+00 2.355534e-01 2.286362e-01
6.898000e+00 2.226615e-01 2.274376e-01
6.899000e+00 2.343012e-01 2.262362e-01
6.900000e+00 2.235712e-01 2.250322e-01
6.901000e+00 2.318824e-01 2.238255e-01
6.902000e+00 2.398460e-01 2.226161e-01
6.903000e+00 2.004993e-01 2.214040e-01
6.904000e+00 2.108033e-01 2.201892e-01
6.905000e+00 2.102875e-01 2.189716e-01
6.906000e+00 2.308944e-01 2.177514e-01
6.907000e+00 2.008883e-01 2.165285e-01
6.908000e+00 2.034322e-01 2.153029e-01
6.909000e+00 2.139749e-01 2.140745e-01
6.910000e+00 2.232939e-01 2.128435e-01
6.911000e+00 2.062206e-01 2.116097e-01
6.912000e+00 2.046636e-01 2.103732e-01
6.913000e+00 2.024279e-01 2.091340e-01
6.914000e+00 2.110379e-01 2.078921e-01
6.915000e+00 2.132621e-01 2.066475e-01
6.916000e+00 2.079092e-01 2.054001e-01
6.917000e+00 1.861444e-01 2.041501e-01
6.918000e+00 1.982147e-01 2.028973e-01
6.919000e+00 1.986221e-01 2.016417e-01
6.920000e+00 2.057630e-01 2.003835e-01
6.921000e+00 2.183329e-01 1.991225e-01
6.922000e+00 2.101707e-01 1.978588e-01
6.923000e+00 2.123967e-01 1.965923e-01
6.924000e+00 1.822392e-01 1.953231e-01
6.925000e+00 1.829730e-01 1.940512e-01
6.926000e+00 2.054921e-01 1.927765e-01
6.927000e+00 2.156375e-01 1.914991e-01
6.928000e+00 1.792065e-01 1.902190e-01
6.929000e+00 2.004578e-01 1.889361e-01
6.930000e+00 1.781787e-01 1.876505e-01
6.931000e+00 1.829485e-01 1.863621e-01
6.932000e+00 1.855450e-01 1.850710e-01
6.933000e+00 1.878430e-01 1.837771e-01
6.934000e+00 1.810339e-01 1.824805e-01
6.935000e+00 1.983382e-01 1.811811e-01
6.936000e+00 1.746448e-01 1.798790e-01
6.937000e+00 1.448624e-01 1.785741e-01
6.938000e+00 1.934997e-01 1.772664e-01
6.939000e+00 1.660498e-01 1.759561e-01
6.940000e+00 1.744104e-01 1.746429e-01
6.941000e+00 1.667880e-01 1.733270e-01
6.942000e+00 1.665614e-01 1.720083e-01
6.943000e+00 1.670748e-01 1.706869e-01
6.944000e+00 1.744079e-01 1.693627e-01
6.945000e+00 1.750326e-01 1.680358e-01
6.946000e+00 1.615245e-01 1.667060e-01
6.947000e+00 1.586406e-01 1.653735e-01
6.948000e+00 1.706622e-01 1.640383e-01
6.949000e+00 1.578704e-01 1.627003e-01
6.950000e+00 1.467779e-01 1.613595e-01
6.951000e+00 1.600802e-01 1.600159e-01
6.952000e+00 1.479741e-01 1.586696e-01
6.953000e+00 1.595321e-01 1.573205e-01
6.954000e+00 1.609828e-01 1.559686e-01
6.955000e+00 1.507265e-01 1.546140e-01
6.956000e+00 1.601257e-01 1.532565e-01
6.957000e+00 1.452656e-01 1.518963e-01
6.958000e+00 1.444011e-01 1.505333e-01
6.959000e+00 1.583253e-01 1.491676e-01
6.960000e+00 1.562422e-01 1.477990e-01
6.961000e+00 1.437092e-01 1.464277e-01
6.962000e+00 1.287281e-01 1.450536e-01
6.963000e+00 1.711505e-01 1.436767e-01
6.964000e+00 1.449381e-01 1.422971e-01
6.965000e+00 1.563194e-01 1.409146e-01
6.966000e+00 1.411818e-01 1.395294e-01
6.967000e+00 1.426160e-01 1.381414e-01
6.968000e+00 1.394257e-01 1.367506e-01
6.969000e+00 1.317839e-01 1.353570e-01
6.970000e+00 1.466171e-01 1.339606e-01
6.971000e+00 1.364402e-01 1.325615e-01
6.972000e+00 1.250822e-01 1.311595e-01
6.973000e+00 1.232476e-01 1.297548e-01
6.974000e+00 1.338448e-01 1.283473e-01
6.975000e+00 1.234656e-01 1.269369e-01
6.976000e+00 1.235070e-01 1.255238e-01
6.977000e+00 1.274780e-01 1.241079e-01
6.978000e+00 1.080583e-01 1.226892e-01
6.979000e+00 1.280745e-01 1.212678e-01
6.980000e+00 1.284087e-01 1.198435e-01
6.981000e+00 1.190814e-01 1.184164e-01
6.982000e+00 1.161405e-01 1.169865e-01
6.983000e+00 1.332605e-01 1.155539e-01
6.984000e+00 8.598690e-02 1.141184e-01
6.985000e+00 9.260777e-02 1.126802e-01
6.986000e+00 9.719397e-02 1.112391e-01
6.987000e+00 9.532114e-02 1.097953e-01
6.988000e+00 1.044718e-01 1.083487e-01
6.989000e+00 1.150462e-01 1.068992e-01
6.990000e+00 9.552502e-02 1.054470e-01
6.991000e+00 9.848691e-02 1.039920e-01
6.992000e+00 1.115569e-01 1.025342e-01
6.993000e+00 1.088239e-01 1.010735e-01
6.994000e+00 1.041492e-01 9.961012e-02
6.995000e+00 8.967954e-02 9.814390e-02
6.996000e+00 8.747822e-02 9.667489e-02
6.997000e+00 1.001105e-01 9.520308e-02
6.998000e+00 1.017231e-01 9.372846e-02
6.999000e+00 9.452087e-02 9.225106e-02
7.000000e+00 8.891135e-02 9.077085e-02
7.001000e+00 8.598331e-02 8.928784e-02
7.002000e+00 1.099758e-01 8.780204e-02
7.003000e+00 9.105067e-02 8.631343e-02
7.004000e+00 9.224261e-02 8.482203e-02
7.005000e+00 8.860805e-02 8.332783e-02
7.006000e+00 8.193275e-02 8.183083e-02
7.007000e+00 6.575552e-02 8.033103e-02
7.008000e+00 8.195849e-02 7.882844e-02
7.009000e+00 7.471229e-02 7.732304e-02
7.010000e+00 7.106472e-02 7.581485e-02
7.011000e+00 7.250567e-02 7.430386e-02
7.012000e+00 6.542915e-02 7.279007e-02
7.013000e+00 6.431451e-02 7.127349e-02
7.014000e+00 6.963931e-02 6.975410e-02
7.015000e+00 4.809463e-02 6.823192e-02
7.016000e+00 7.920864e-02 6.670695e-02
7.017000e+00 6.616839e-02 6.517917e-02
7.018000e+00 6.742187e-02 6.364860e-02
7.019000e+00 6.013453e-02 6.211524e-02
7.020000e+00 6.543677e-02 6.057907e-02
7.021000e+00 5.726346e-02 5.904012e-02
7.022000e+00 6.583803e-02 5.749837e-02
7.023000e+00 6.394140e-02 5.595382e-02
7.024000e+00 5.690127e-02 5.440648e-02
7.025000e+00 6.015842e-02 5.285634e-02
7.026000e+00 4.663779e-02 5.130342e-02
7.027000e+00 5.337813e-02 4.974770e-02
7.028000e+00 4.618392e-02 4.818919e-02
7.029000e+00 5.792364e-02 4.662788e-02
7.030000e+00 4.716133e-02 4.506379e-02
7.031000e+00 5.349462e-02 4.349690e-02
7.032000e+00 4.690630e-02 4.192723e-02
7.033000e+00 3.357289e-02 4.035476e-02
7.034000e+00 6.117280e-02 3.877951e-02
7.035000e+00 4.893055e-02 3.720147e-02
7.036000e+00 2.854673e-02 3.562065e-02
7.037000e+00 1.544604e-02 3.403703e-02
7.038000e+00 2.757516e-02 3.245063e-02
7.039000e+00 2.292935e-02 3.086145e-02
7.040000e+00 1.336285e-02 2.926948e-02
7.041000e+00 4.266727e-02 2.767473e-02
7.042000e+00 1.884596e-02 2.607719e-02
7.043000e+00 2.610079e-02 2.447688e-02
7.044000e+00 7.897584e-03 2.287378e-02
7.045000e+00 2.049329e-02 2.126790e-02
7.046000e+00 7.776919e-03 1.965925e-02
7.047000e+00 2.016255e-02 1.804781e-02
7.048000e+00 2.836282e-02 1.643360e-02
7.049000e+00 1.955217e-02 1.481661e-02
7.050000e+00 1.591269e-02 1.319685e-02
7.051000e+00 1.287012e-02 1.157431e-02
7.052000e+00 1.449692e-02 9.949001e-03
7.053000e+00 3.278861e-02 8.320919e-03
7.054000e+00 7.265420e-03 6.690065e-03
7.055000e+00 7.402865e-03 5.056442e-03
7.056000e+00 5.826734e-03 3.420050e-03
7.057000e+00 -5.928962e-03 1.780891e-03
7.058000e+00 2.151425e-02 1.389647e-04
7.059000e+00 -4.182737e-03 -1.505726e-03
7.060000e+00 -2.034180e-02 -3.153181e-03
7.061000e+00 1.910740e-02 -4.803399e-03
7.062000e+00 1.410195e-02 -6.456378e-03
7.063000e+00 -2.079653e-02 -8.112117e-03
7.064000e+00 -3.191611e-02 -9.770614e-03
7.065000e+00 -2.892481e-03 -1.143187e-02
7.066000e+00 -2.239145e-02 -1.309588e-02
7.067000e+00 -2.457152e-02 -1.476265e-02
7.068000e+00 -2.349903e-02 -1.643216e-02
7.069000e+00 -2.614524e-02 -1.810443e-02
7.070000e+00 -2.124866e-02 -1.977946e-02
7.071000e+00 -2.614124e-02 -2.145722e-02
7.072000e+00 -2.666354e-02 -2.313774e-02
7.073000e+00 -3.547855e-02 -2.482100e-02
7.074000e+00 -3.441539e-02 -2.650701e-02
7.075000e+00 -2.672293e-02 -2.819576e-02
7.076000e+00 -1.653437e-02 -2.988725e-02
7.077000e+00 -3.521787e-02 -3.158148e-02
7.078000e+00 -3.769534e-02 -3.327844e-02
7.079000e+00 -4.164944e-02 -3.497815e-02
7.080000e+00 -2.214961e-02 -3.668058e-02
7.081000e+00 -4.341986e-02 -3.838575e-02
7.082000e+00 -4.308163e-02 -4.009365e-02
7.083000e+00 -4.883518e-02 -4.180428e-02
7.084000e+00 -3.793369e-02 -4.351764e-02
7.085000e+00 -4.952257e-02 -4.523372e-02
7.086000e+00 -4.739087e-02 -4.695253e-02
7.087000e+00 -6.121554e-02 -4.867405e-02
7.088000e+00 -5.603494e-02 -5.039830e-02
7.089000e+00 -3.839639e-02 -5.212526e-02
7.090000e+00 -4.292234e-02 -5.385494e-02
7.091000e+00 -7.186392e-02 -5.558734e-02
7.092000e+00 -6.472922e-02 -5.732244e-02
7.093000e+00 -8.183309e-02 -5.906026e-02
7.094000e+00 -6.959497e-02 -6.080078e-02
7.095000e+00 -6.392675e-02 -6.254401e-02
7.096000e+00 -6.524977e-02 -6.428995e-02
7.097000e+00 -6.105899e-02 -6.603858e-02
7.098000e+00 -6.102746e-02 -6.778992e-02
7.099000e+00 -8.964384e-02 -6.954395e-02
7.100000e+00 -6.303219e-02 -7.130067e-02
7.101000e+00 -9.196975e-02 -7.306009e-02
7.102000e+00 -5.416459e-02 -7.482221e-02
7.103000e+00 -8.248984e-02 -7.658700e-02
7.104000e+00 -8.842934e-02 -7.835449e-02
7.105000e+00 -9.199367e-02 -8.012466e-02
7.106000e+00 -8.369868e-02 -8.189751e-02
7.107000e+00 -7.515187e-02 -8.367304e-02
7.108000e+00 -8.240948e-02 -8.545125e-02
7.109000e+00 -8.638891e-02 -8.723213e-02
7.110000e+00 -8.534098e-02 -8.901569e-02
7.111000e+00 -8.160341e-02 -9.080191e-02
7.112000e+00 -9.280891e-02 -9.259080e-02
7.113000e+00 -9.737796e-02 -9.438236e-02
7.114000e+00 -1.031056e-01 -9.617658e-02
7.115000e+00 -9.725270e-02 -9.797346e-02
7.116000e+00 -9.980991e-02 -9.977299e-02
7.117000e+00 -8.580954e-02 -1.015752e-01
7.118000e+00 -9.731800e-02 -1.033800e-01
7.119000e+00 -1.101853e-01 -1.051875e-01
7.120000e+00 -9.446665e-02 -1.069977e-01
7.121000e+00 -9.248661e-02 -1.088104e-01
7.122000e+00 -1.011024e-01 -1.106259e-01
7.123000e+00 -1.068826e-01 -1.124439e-01
7.124000e+00 -9.927299e-02 -1.142646e-01
7.125000e+00 -1.327370e-01 -1.160880e-01
7.126000e+00 -1.279519e-01 -1.179139e-01
7.127000e+00 -1.224065e-01 -1.197425e-01
7.128000e+00 -1.169591e-01 -1.215737e-01
7.129000e+00 -1.184762e-01 -1.234076e-01
7.130000e+00 -1.219511e-01 -1.252440e-01
7.131000e+00 -1.238199e-01 -1.270831e-01
7.132000e+00 -1.425053e-01 -1.289248e-01
7.133000e+00 -1.303749e-01 -1.307690e-01
7.134000e+00 -1.342604e-01 -1.326159e-01
7.135000e+00 -1.300254e-01 -1.344654e-01
7.136000e+00 -1.369541e-01 -1.363176e-01
7.137000e+00 -1.369627e-01 -1.381723e-01
7.138000e+00 -1.309877e-01 -1.400295e-01
7.139000e+00 -1.527154e-01 -1.418894e-01
7.140000e+00 -1.494330e-01 -1.437519e-01
7.141000e+00 -1.483142e-01 -1.456170e-01
7.142000e+00 -1.308473e-01 -1.474846e-01
7.143000e+00 -1.347912e-01 -1.493548e-01
7.144000e+00 -1.278358e-01 -1.512276e-01
7.145000e+00 -1.394314e-01 -1.531030e-01
7.146000e+00 -1.641425e-01 -1.549809e-01
7.147000e+00 -1.582040e-01 -1.568614e-01
7.148000e+00 -1.580776e-01 -1.587445e-01
7.149000e+00 -1.773767e-01 -1.606301e-01
7.150000e+00 -1.563781e-01 -1.625183e-01
7.151000e+00 -1.672043e-01 -1.644090e-01
7.152000e+00 -1.612451e-01 -1.663023e-01
7.153000e+00 -1.696707e-01 -1.681981e-01
7.154000e+00 -1.740252e-01 -1.700965e-01
7.155000e+00 -1.873525e-01 -1.719974e-01
7.156000e+00 -1.815256e-01 -1.739008e-01
7.157000e+00 -1.749954e-01 -1.758068e-01
7.158000e+00 -1.808601e-01 -1.777153e-01
7.159000e+00 -1.890276e-01 -1.796263e-01
7.160000e+00 -1.726129e-01 -1.815398e-01
7.161000e+00 -1.973276e-01 -1.834559e-01
7.162000e+00 -1.935450e-01 -1.853744e-01
7.163000e+00 -1.843614e-01 -1.872955e-01
7.164000e+00 -2.043561e-01 -1.892191e-01
7.165000e+00 -1.891127e-01 -1.911452e-01
7.166000e+00 -1.950391e-01 -1.930737e-01
7.167000e+00 -1.779686e-01 -1.950048e-01
7.168000e+00 -1.773727e-01 -1.969384e-01
7.169000e+00 -1.971470e-01 -1.988744e-01
7.170000e+00 -1.930412e-01 -2.008129e-01
7.171000e+00 -2.095443e-01 -2.027539e-01
7.172000e+00 -2.032991e-01 -2.046974e-01
7.173000e+00 -2.142258e-01 -2.066434e-01
7.174000e+00 -1.886393e-01 -2.085918e-01
7.175000e+00 -1.958053e-01 -2.105426e-01
7.176000e+00 -2.138971e-01 -2.124960e-01
7.177000e+00 -1.962465e-01 -2.144518e-01
7.178000e+00 -2.178762e-01 -2.164100e-01
7.179000e+00 -2.075102e-01 -2.183707e-01
7.180000e+00 -2.251328e-01 -2.203338e-01
7.181000e+00 -2.250908e-01 -2.222993e-01
7.182000e+00 -2.144977e-01 -2.242673e-01
7.183000e+00 -2.157105e-01 -2.262378e-01
7.184000e+00 -2.357014e-01 -2.282106e-01
7.185000e+00 -2.330675e-01 -2.301859e-01
7.186000e+00 -2.059555e-01 -2.321635e-01
7.187000e+00 -2.220983e-01 -2.341436e-01
7.188000e+00 -2.469112e-01 -2.361261e-01
7.189000e+00 -2.425648e-01 -2.381110e-01
7.190000e+00 -2.370113e-01 -2.400983e-01
7.191000e+00 -2.485810e-01 -2.420880e-01
7.192000e+00 -2.332047e-01 -2.440801e-01
7.193000e+00 -2.306296e-01 -2.460746e-01
7.194000e+00 -2.514889e-01 -2.480714e-01
7.195000e+00 -2.463567e-01 -2.500706e-01
7.196000e+00 -2.641743e-01 -2.520722e-01
7.197000e+00 -2.503788e-01 -2.540762e-01
7.198000e+00 -2.470007e-01 -2.560825e-01
7.199000e+00 -2.195153e-01 -2.580912e-01
7.200000e+00 -2.809147e-01 -2.601022e-01
7.201000e+00 -2.620371e-01 -2.621156e-01
7.202000e+00 -2.773527e-01 -2.641313e-01
7.203000e+00 -2.631351e-01 -2.661493e-01
7.204000e+00 -2.887889e-01 -2.681697e-01
7.205000e+00 -2.596784e-01 -2.701924e-01
7.206000e+00 -2.851886e-01 -2.722175e-01
7.207000e+00 -2.754706e-01 -2.742448e-01
7.208000e+00 -2.592647e-01 -2.762745e-01
7.209000e+00 -2.855668e-01 -2.783065e-01
7.210000e+00 -2.613777e-01 -2.803408e-01
7.211000e+00 -2.894226e-01 -2.823774e-01
7.212000e+00 -2.908907e-01 -2.844162e-01
7.213000e+00 -2.805478e-01 -2.864574e-01
7.214000e+00 -2.941203e-01 -2.885009e-01
7.215000e+00 -2.858394e-01 -2.905466e-01
7.216000e+00 -2.926338e-01 -2.925946e-01
7.217000e+00 -3.116060e-01 -2.946449e-01
7.218000e+00 -2.975383e-01 -2.966974e-01
7.219000e+00 -3.164815e-01 -2.987522e-01
7.220000e+00 -2.896254e-01 -3.008092e-01
7.221000e+00 -3.129098e-01 -3.028685e-01
7.222000e+00 -3.230813e-01 -3.049301e-01
7.223000e+00 -2.931827e-01 -3.069938e-01
7.224000e+00 -3.093457e-01 -3.090598e-01
7.225000e+00 -3.055452e-01 -3.111281e-01
7.226000e+00 -3.181199e-01 -3.131985e-01
7.227000e+00 -3.164218e-01 -3.152712e-01
7.228000e+00 -3.196105e-01 -3.173460e-01
7.229000e+00 -3.123594e-01 -3.194231e-01
7.230000e+00 -3.306043e-01 -3.215024e-01
7.231000e+00 -3.264844e-01 -3.235839e-01
7.232000e+00 -3.403181e-01 -3.256675e-01
7.233000e+00 -3.058019e-01 -3.277534e-01
7.234000e+00 -3.211413e-01 -3.298414e-01
7.235000e+00 -3.481447e-01 -3.319316e-01
7.236000e+00 -3.456148e-01 -3.340240e-01
7.237000e+00 -3.412277e-01 -3.361185e-01
7.238000e+00 -3.218489e-01 -3.382152e-01
7.239000e+00 -3.458140e-01 -3.403140e-01
7.240000e+00 -3.479711e-01 -3.424149e-01
7.241000e+00 -3.359444e-01 -3.445180e-01
7.242000e+00 -3.477991e-01 -3.466233e-01
7.243000e+00 -3.636671e-01 -3.487306e-01
7.244000e+00 -3.383657e-01 -3.508401e-01
7.245000e+00 -3.571426e-01 -3.529517e-01
7.246000e+00 -3.689069e-01 -3.550654e-01
7.247000e+00 -3.594876e-01 -3.571812e-01
7.248000e+00 -3.468983e-01 -3.592991e-01
7.249000e+00 -3.714241e-01 -3.614191e-01
7.250000e+00 -3.649088e-01 -3.635412e-01
7.251000e+00 -3.446323e-01 -3.656653e-01
7.252000e+00 -3.687110e-01 -3.677916e-01
7.253000e+00 -3.679121e-01 -3.699198e-01
7.254000e+00 -3.451504e-01 -3.720502e-01
7.255000e+00 -3.744337e-01 -3.741826e-01
7.256000e+00 -3.645555e-01 -3.763170e-01
7.257000e+00 -3.758165e-01 -3.784535e-01
7.258000e+00 -3.719261e-01 -3.805921e-01
7.259000e+00 -3.885626e-01 -3.827326e-01
7.260000e+00 -3.774165e-01 -3.848752e-01
7.261000e+00 -4.007537e-01 -3.870198e-01
7.262000e+00 -3.926389e-01 -3.891664e-01
7.263000e+00 -3.970349e-01 -3.913150e-01
7.264000e+00 -4.042076e-01 -3.934656e-01
7.265000e+00 -4.005554e-01 -3.956182e-01
7.266000e+00 -3.881300e-01 -3.977728e-01
7.267000e+00 -4.049424e-01 -3.999294e-01
7.268000e+00 -3.864350e-01 -4.020879e-01
7.269000e+00 -4.218429e-01 -4.042484e-01
7.270000e+00 -4.123266e-01 -4.064108e-01
7.271000e+00 -4.080979e-01 -4.085752e-01
7.272000e+00 -4.153082e-01 -4.107416e-01
7.273000e+00 -4.070452e-01 -4.129099e-01
7.274000e+00 -4.087426e-01 -4.150801e-01
7.275000e+00 -4.106228e-01 -4.172523e-01
7.276000e+00 -4.212346e-01 -4.194263e-01
7.277000e+00 -4.182038e-01 -4.216023e-01
7.278000e+00 -4.112658e-01 -4.237802e-01
7.279000e+00 -4.249960e-01 -4.259600e-01
7.280000e+00 -4.231336e-01 -4.281416e-01
7.281000e+00 -4.334243e-01 -4.303252e-01
7.282000e+00 -4.273115e-01 -4.325106e-01
7.283000e+00 -4.351760e-01 -4.346979e-01
7.284000e+00 -4.409682e-01 -4.368871e-01
7.285000e+00 -4.282190e-01 -4.390781e-01
7.286000e+00 -4.271155e-01 -4.412710e-01
7.287000e+00 -4.442564e-01 -4.434657e-01
7.288000e+00 -4.547124e-01 -4.456623e-01
7.289000e+00 -4.496528e-01 -4.478607e-01
7.290000e+00 -4.671718e-01 -4.500609e-01
7.291000e+00 -4.482120e-01 -4.522629e-01
7.292000e+00 -4.456165e-01 -4.544667e-01
7.293000e+00 -4.528559e-01 -4.566724e-01
7.294000e+00 -4.715287e-01 -4.588798e-01
7.295000e+00 -4.637854e-01 -4.610890e-01
7.296000e+00 -4.465150e-01 -4.633000e-01
7.297000e+00 -4.717794e-01 -4.655128e-01
7.298000e+00 -4.528571e-01 -4.677273e-01
7.299000e+00 -4.865214e-01 -4.699436e-01
7.300000e+00 -4.586393e-01 -4.721616e-01
7.301000e+00 -4.750710e-01 -4.743814e-01
7.302000e+00 -4.812588e-01 -4.766029e-01
7.303000e+00 -4.708679e-01 -4.788261e-01
7.304000e+00 -4.839495e-01 -4.810511e-01
7.305000e+00 -4.994466e-01 -4.832778e-01
7.306000e+00 -4.749799e-01 -4.855061e-01
7.307000e+00 -4.822636e-01 -4.877362e-01
7.308000e+00 -4.853285e-01 -4.899680e-01
7.309000e+00 -5.002598e-01 -4.922014e-01
7.310000e+00 -5.051132e-01 -4.944366e-01
7.311000e+00 -5.122184e-01 -4.966733e-01
7.312000e+00 -5.044427e-01 -4.989118e-01
7.313000e+00 -5.002789e-01 -5.011519e-01
7.314000e+00 -4.991566e-01 -5.033936e-01
7.315000e+00 -5.225656e-01 -5.056370e-01
7.316000e+00 -5.134814e-01 -5.078820e-01
7.317000e+00 -5.114987e-01 -5.101287e-01
7.318000e+00 -5.094034e-01 -5.123769e-01
7.319000e+00 -5.142715e-01 -5.146268e-01
7.320000e+00 -5.071951e-01 -5.168782e-01
7.321000e+00 -5.218094e-01 -5.191313e-01
7.322000e+00 -5.202317e-01 -5.213859e-01
7.323000e+00 -5.303610e-01 -5.236421e-01
7.324000e+00 -5.291320e-01 -5.258999e-01
7.325000e+00 -5.105006e-01 -5.281592e-01
7.326000e+00 -5.251696e-01 -5.304201e-01
7.327000e+00 -5.239444e-01 -5.326825e-01
7.328000e+00 -5.328842e-01 -5.349464e-01
7.329000e+00 -5.363785e-01 -5.372119e-01
7.330000e+00 -5.251583e-01 -5.394789e-01
7.331000e+00 -5.471260e-01 -5.417474e-01
7.332000e+00 -5.287949e-01 -5.440174e-01
7.333000e+00 -5.295018e-01 -5.462889e-01
7.334000e+00 -5.503458e-01 -5.485619e-01
7.335000e+00 -5.453557e-01 -5.508363e-01
7.336000e+00 -5.621539e-01 -5.531122e-01
7.337000e+00 -5.612349e-01 -5.553896e-01
7.338000e+00 -5.489071e-01 -5.576685e-01
7.339000e+00 -5.426972e-01 -5.599487e-01
7.340000e+00 -5.563118e-01 -5.622304e-01
7.341000e+00 -5.673718e-01 -5.645136e-01
7.342000e+00 -5.657904e-01 -5.667981e-01
7.343000e+00 -5.780774e-01 -5.690841e-01
7.344000e+00 -5.575169e-01 -5.713715e-01
7.345000e+00 -5.755145e-01 -5.736602e-01
7.346000e+00 -5.971919e-01 -5.759504e-01
7.347000e+00 -5.851053e-01 -5.782419e-01
7.348000e+00 -5.804496e-01 -5.805348e-01
7.349000e+00 -5.747822e-01 -5.828290e-01
7.350000e+00 -6.022578e-01 -5.851246e-01
7.351000e+00 -5.862874e-01 -5.874216e-01
7.352000e+00 -6.030170e-01 -5.897198e-01
7.353000e+00 -5.809069e-01 -5.920194e-01
7.354000e+00 -5.914275e-01 -5.943203e-01
7.355000e+00 -5.948682e-01 -5.966225e-01
7.356000e+00 -5.918987e-01 -5.989260e-01
7.357000e+00 -5.953596e-01 -6.012308e-01
7.358000e+00 -6.190235e-01 -6.035369e-01
7.359000e+00 -6.257296e-01 -6.058443e-01
7.360000e+00 -6.249964e-01 -6.081529e-01
7.361000e+00 -5.885686e-01 -6.104627e-01
7.362000e+00 -6.082771e-01 -6.127738e-01
7.363000e+00 -6.168682e-01 -6.150862e-01
7.364000e+00 -6.120605e-01 -6.173997e-01
7.365000e+00 -6.259999e-01 -6.197145e-01
7.366000e+00 -6.319796e-01 -6.220305e-01
7.367000e+00 -6.277539e-01 -6.243477e-01
7.368000e+00 -6.140679e-01 -6.266661e-01
7.369000e+00 -6.165659e-01 -6.289856e-01
7.370000e+00 -6.368795e-01 -6.313063e-01
7.371000e+00 -6.250281e-01 -6.336282e-01
7.372000e+00 -6.187223e-01 -6.359513e-01
7.373000e+00 -6.350129e-01 -6.382755e-01
7.374000e+00 -6.367976e-01 -6.406008e-01
7.375000e+00 -6.332837e-01 -6.429272e-01
7.376000e+00 -6.388569e-01 -6.452548e-01
7.377000e+00 -6.289871e-01 -6.475834e-01
7.378000e+00 -6.442355e-01 -6.499132e-01
7.379000e+00 -6.235248e-01 -6.522440e-01
7.380000e+00 -6.543163e-01 -6.545760e-01
7.381000e+00 -6.493182e-01 -6.569090e-01
7.382000e+00 -6.724900e-01 -6.592430e-01
7.383000e+00 -6.701112e-01 -6.615781e-01
7.384000e+00 -6.710293e-01 -6.639143e-01
7.385000e+00 -6.750519e-01 -6.662514e-01
7.386000e+00 -6.627644e-01 -6.685896e-01
7.387000e+00 -6.738003e-01 -6.709288e-01
7.388000e+00 -6.741171e-01 -6.732690e-01
7.389000e+00 -6.746776e-01 -6.756102e-01
7.390000e+00 -6.783574e-01 -6.779524e-01
7.391000e+00 -6.791508e-01 -6.802956e-01
7.392000e+00 -7.055932e-01 -6.826397e-01
7.393000e+00 -7.019606e-01 -6.849848e-01
7.394000e+00 -6.838178e-01 -6.873308e-01
7.395000e+00 -6.932561e-01 -6.896777e-01
7.396000e+00 -6.879339e-01 -6.920256e-01
7.397000e+00 -7.010269e-01 -6.943744e-01
7.398000e+00 -6.936959e-01 -6.967240e-01
7.399000e+00 -7.093268e-01 -6.990746e-01
7.400000e+00 -6.968369e-01 -7.014261e-01
7.401000e+00 -7.024116e-01 -7.037784e-01
7.402000e+00 -7.143499e-01 -7.061316e-01
7.403000e+00 -6.996090e-01 -7.084857e-01
7.404000e+00 -7.039598e-01 -7.108406e-01
7.405000e+00 -7.254840e-01 -7.131963e-01
7.406000e+00 -7.135123e-01 -7.155529e-01
7.407000e+00 -7.288681e-01 -7.179102e-01
7.408000e+00 -7.419163e-01 -7.202684e-01
7.409000e+00 -7.240058e-01 -7.226274e-01
7.410000e+00 -7.067533e-01 -7.249871e-01
7.411000e+00 -7.163004e-01 -7.273477e-01
7.412000e+00 -7.346384e-01 -7.297089e-01
7.413000e+00 -7.373419e-01 -7.320710e-01
7.414000e+00 -7.323376e-01 -7.344338e-01
7.415000e+00 -7.435471e-01 -7.367973e-01
7.416000e+00 -7.286285e-01 -7.391615e-01
7.417000e+00 -7.552653e-01 -7.415264e-01
7.418000e+00 -7.521092e-01 -7.438921e-01
7.419000e+00 -7.289233e-01 -7.462584e-01
7.420000e+00 -7.519828e-01 -7.486254e-01
7.421000e+00 -7.438222e-01 -7.509931e-01
7.422000e+00 -7.645423e-01 -7.533615e-01
7.423000e+00 -7.517879e-01 -7.557304e-01
7.424000e+00 -7.593624e-01 -7.581001e-01
7.425000e+00 -7.700053e-01 -7.604703e-01
7.426000e+00 -7.598935e-01 -7.628412e-01
7.427000e+00 -7.620714e-01 -7.652127e-01
7.428000e+00 -7.628589e-01 -7.675848e-01
7.429000e+00 -7.691379e-01 -7.699574e-01
7.430000e+00 -7.777334e-01 -7.723306e-01
7.431000e+00 -7.870922e-01 -7.747044e-01
7.432000e+00 -7.771080e-01 -7.770788e-01
7.433000e+00 -7.787566e-01 -7.794537e-01
7.434000e+00 -7.964109e-01 -7.818291e-01
7.435000e+00 -7.793722e-01 -7.842050e-01
7.436000e+00 -7.989297e-01 -7.865815e-01
7.437000e+00 -7.880488e-01 -7.889584e-01
7.438000e+00 -7.982830e-01 -7.913359e-01
7.439000e+00 -7.842808e-01 -7.937138e-01
7.440000e+00 -7.844944e-01 -7.960922e-01
7.441000e+00 -7.964123e-01 -7.984710e-01
7.442000e+00 -7.969631e-01 -8.008503e-01
7.443000e+00 -7.992630e-01 -8.032300e-01
7.444000e+00 -8.093514e-01 -8.056101e-01
7.445000e+00 -7.926085e-01 -8.079907e-01
7.446000e+00 -8.017151e-01 -8.103716e-01
7.447000e+00 -7.992632e-01 -8.127529e-01
7.448000e+00 -8.167710e-01 -8.151347e-01
7.449000e+00 -8.183904e-01 -8.175167e-01
7.450000e+00 -8.069712e-01 -8.198992e-01
7.451000e+00 -8.212511e-01 -8.222819e-01
7.452000e+00 -8.180164e-01 -8.246650e-01
7.453000e+00 -8.275113e-01 -8.270485e-01
7.454000e+00 -8.336586e-01 -8.294322e-01
7.455000e+00 -8.072785e-01 -8.318163e-01
7.456000e+00 -8.266736e-01 -8.342006e-01
7.457000e+00 -8.443969e-01 -8.365852e-01
7.458000e+00 -8.359835e-01 -8.389701e-01
7.459000e+00 -8.494958e-01 -8.413552e-01
7.460000e+00 -8.380524e-01 -8.437406e-01
7.461000e+00 -8.425308e-01 -8.461262e-01
7.462000e+00 -8.436167e-01 -8.485120e-01
7.463000e+00 -8.322483e-01 -8.508980e-01
7.464000e+00 -8.348454e-01 -8.532842e-01
7.465000e+00 -8.429522e-01 -8.556706e-01
7.466000e+00 -8.520860e-01 -8.580572e-01
7.467000e+00 -8.674159e-01 -8.604439e-01
7.468000e+00 -8.649267e-01 -8.628308e-01
7.469000e+00 -8.395145e-01 -8.652179e-01
7.470000e+00 -8.783895e-01 -8.676050e-01
7.471000e+00 -8.598824e-01 -8.699923e-01
7.472000e+00 -8.783641e-01 -8.723797e-01
7.473000e+00 -8.645257e-01 -8.747671e-01
7.474000e+00 -8.852007e-01 -8.771547e-01
7.475000e+00 -8.770948e-01 -8.795423e-01
7.476000e+00 -8.827055e-01 -8.819300e-01
7.477000e+00 -8.770496e-01 -8.843177e-01
7.478000e+00 -8.774694e-01 -8.867055e-01
7.479000e+00 -8.809618e-01 -8.890932e-01
7.480000e+00 -8.830425e-01 -8.914810e-01
7.481000e+00 -8.880123e-01 -8.938688e-01
7.482000e+00 -9.013425e-01 -8.962566e-01
7.483000e+00 -8.949007e-01 -8.986443e-01
7.484000e+00 -9.150358e-01 -9.010320e-01
7.485000e+00 -8.943222e-01 -9.034197e-01
7.486000e+00 -8.949624e-01 -9.058072e-01
7.487000e+00 -9.007309e-01 -9.081948e-01
7.488000e+00 -9.050486e-01 -9.105822e-01
7.489000e+00 -9.132202e-01 -9.129695e-01
7.490000e+00 -9.127333e-01 -9.153567e-01
7.491000e+00 -9.008124e-01 -9.177438e-01
7.492000e+00 -9.047428e-01 -9.201308e-01
7.493000e+00 -9.204161e-01 -9.225176e-01
7.494000e+00 -9.304941e-01 -9.249043e-01
7.495000e+00 -9.044718e-01 -9.272908e-01
7.496000e+00 -9.385229e-01 -9.296771e-01
7.497000e+00 -9.420525e-01 -9.320632e-01
7.498000e+00 -9.292361e-01 -9.344491e-01
7.499000e+00 -9.578638e-01 -9.368348e-01
7.500000e+00 -9.342614e-01 -9.392202e-01
7.501000e+00 -9.283921e-01 -9.416054e-01
7.502000e+00 -9.268870e-01 -9.439904e-01
7.503000e+00 -9.549646e-01 -9.463750e-01
7.504000e+00 -9.567272e-01 -9.487594e-01
7.505000e+00 -9.533937e-01 -9.511435e-01
7.506000e+00 -9.582188e-01 -9.535273e-01
7.507000e+00 -9.306401e-01 -9.559108e-01
7.508000e+00 -9.563963e-01 -9.582939e-01
7.509000e+00 -9.804341e-01 -9.606767e-01
7.510000e+00 -9.527234e-01 -9.630592e-01
7.511000e+00 -9.693160e-01 -9.654412e-01
7.512000e+00 -9.727922e-01 -9.678229e-01
7.513000e+00 -9.649704e-01 -9.702042e-01
7.514000e+00 -9.763069e-01 -9.725851e-01
7.515000e+00 -9.671200e-01 -9.749656e-01
7.516000e+00 -9.727791e-01 -9.773456e-01
7.517000e+00 -9.788589e-01 -9.797252e-01
7.518000e+00 -9.894831e-01 -9.821043e-01
7.519000e+00 -1.002355e+00 -9.844830e-01
7.520000e+00 -9.825156e-01 -9.868612e-01
7.521000e+00 -9.945524e-01 -9.892389e-01
7.522000e+00 -9.977882e-01 -9.916160e-01
7.523000e+00 -9.810123e-01 -9.939927e-01
7.524000e+00 -1.003712e+00 -9.963688e-01
7.525000e+00 -1.007340e+00 -9.987444e-01
7.526000e+00 -9.983026e-01 -1.001119e+00
7.527000e+00 -1.004351e+00 -1.003494e+00
7.528000e+00 -1.016582e+00 -1.005868e+00
7.529000e+00 -1.003428e+00 -1.008241e+00
7.530000e+00 -1.008362e+00 -1.010614e+00
7.531000e+00 -1.017887e+00 -1.012986e+00
7.532000e+00 -9.943276e-01 -1.015357e+00
7.533000e+00 -1.017212e+00 -1.017728e+00
7.534000e+00 -1.000025e+00 -1.020098e+00
7.535000e+00 -1.026650e+00 -1.022467e+00
7.536000e+00 -1.017381e+00 -1.024836e+00
7.537000e+00 -1.024179e+00 -1.027204e+00
7.538000e+00 -1.035424e+00 -1.029571e+00
7.539000e+00 -1.041738e+00 -1.031938e+00
7.540000e+00 -1.039679e+00 -1.034304e+00
7.541000e+00 -1.032665e+00 -1.036669e+00
7.542000e+00 -1.038128e+00 -1.039033e+00
7.543000e+00 -1.056154e+00 -1.041396e+00
7.544000e+00 -1.057787e+00 -1.043759e+00
7.545000e+00 -1.065144e+00 -1.046121e+00
7.546000e+00 -1.043033e+00 -1.048482e+00
7.547000e+00 -1.055781e+00 -1.050842e+00
7.548000e+00 -1.060253e+00 -1.053202e+00
7.549000e+00 -1.065435e+00 -1.055560e+00
7.550000e+00 -1.074140e+00 -1.057918e+00
7.551000e+00 -1.075614e+00 -1.060275e+00
7.552000e+00 -1.046098e+00 -1.062631e+00
7.553000e+00 -1.061440e+00 -1.064986e+00
7.554000e+00 -1.064021e+00 -1.067340e+00
7.555000e+00 -1.074447e+00 -1.069693e+00
7.556000e+00 -1.077335e+00 -1.072045e+00
7.557000e+00 -1.085687e+00 -1.074396e+00
7.558000e+00 -1.073764e+00 -1.076746e+00
7.559000e+00 -1.059466e+00 -1.079095e+00
7.560000e+00 -1.079523e+00 -1.081444e+00
7.561000e+00 -1.084541e+00 -1.083791e+00
7.562000e+00 -1.081417e+00 -1.086137e+00
7.563000e+00 -1.066643e+00 -1.088482e+00
7.564000e+00 -1.066794e+00 -1.090826e+00
7.565000e+00 -1.097717e+00 -1.093169e+00
7.566000e+00 -1.093158e+00 -1.095511e+00
7.567000e+00 -1.080562e+00 -1.097852e+00
7.568000e+00 -1.107241e+00 -1.100191e+00
7.569000e+00 -1.094497e+00 -1.102530e+00
7.570000e+00 -1.096308e+00 -1.104867e+00
7.571000e+00 -1.101602e+00 -1.107203e+00
7.572000e+00 -1.097316e+00 -1.109538e+00
7.573000e+00 -1.123950e+00 -1.111872e+00
7.574000e+00 -1.108099e+00 -1.114205e+00
7.575000e+00 -1.094211e+00 -1.116536e+00
7.576000e+00 -1.109163e+00 -1.118866e+00
7.577000e+00 -1.132921e+00 -1.121195e+00
7.578000e+00 -1.114974e+00 -1.123523e+00
7.579000e+00 -1.126603e+00 -1.125849e+00
7.580000e+00 -1.127642e+00 -1.128175e+00
7.581000e+00 -1.128385e+00 -1.130499e+00
7.582000e+00 -1.123299e+00 -1.132821e+00
7.583000e+00 -1.135198e+00 -1.135142e+00
7.584000e+00 -1.148525e+00 -1.137462e+00
7.585000e+00 -1.145504e+00 -1.139781e+00
7.586000e+00 -1.143251e+00 -1.142098e+00
7.587000e+00 -1.136623e+00 -1.144414e+00
7.588000e+00 -1.156390e+00 -1.146728e+00
7.589000e+00 -1.158286e+00 -1.149041e+00
7.590000e+00 -1.147759e+00 -1.151353e+00
7.591000e+00 -1.184061e+00 -1.153663e+00
7.592000e+00 -1.156228e+00 -1.155971e+00
7.593000e+00 -1.165690e+00 -1.158279e+00
7.594000e+00 -1.167116e+00 -1.160584e+00
7.595000e+00 -1.171025e+00 -1.162889e+00
7.596000e+00 -1.162747e+00 -1.165191e+00
7.597000e+00 -1.179282e+00 -1.167492e+00
7.598000e+00 -1.174382e+00 -1.169792e+00
7.599000e+00 -1.178043e+00 -1.172090e+00
7.600000e+00 -1.173816e+00 -1.174387e+00
7.601000e+00 -1.156864e+00 -1.176682e+00
7.602000e+00 -1.169070e+00 -1.178975e+00
7.603000e+00 -1.162127e+00 -1.181267e+00
7.604000e+00 -1.187813e+00 -1.183557e+00
7.605000e+00 -1.202997e+00 -1.185846e+00
7.606000e+00 -1.180113e+00 -1.188133e+00
7.607000e+00 -1.208203e+00 -1.190418e+00
7.608000e+00 -1.189583e+00 -1.192701e+00
7.609000e+00 -1.204187e+00 -1.194983e+00
7.610000e+00 -1.196615e+00 -1.197263e+00
7.611000e+00 -1.185229e+00 -1.199542e+00
7.612000e+00 -1.214333e+00 -1.201819e+00
7.613000e+00 -1.210468e+00 -1.204093e+00
7.614000e+00 -1.213174e+00 -1.206367e+00
7.615000e+00 -1.218429e+00 -1.208638e+00
7.616000e+00 -1.213047e+00 -1.210908e+00
7.617000e+00 -1.211876e+00 -1.213175e+00
7.618000e+00 -1.212634e+00 -1.215441e+00
7.619000e+00 -1.201749e+00 -1.217706e+00
7.620000e+00 -1.213387e+00 -1.219968e+00
7.621000e+00 -1.227317e+00 -1.222228e+00
7.622000e+00 -1.230465e+00 -1.224487e+00
7.623000e+00 -1.224440e+00 -1.226743e+00
7.624000e+00 -1.226448e+00 -1.228998e+00
7.625000e+00 -1.228840e+00 -1.231251e+00
7.626000e+00 -1.255120e+00 -1.233502e+00
7.627000e+00 -1.225901e+00 -1.235751e+00
7.628000e+00 -1.253202e+00 -1.237998e+00
7.629000e+00 -1.219967e+00 -1.240243e+00
7.630000e+00 -1.255409e+00 -1.242486e+00
7.631000e+00 -1.245353e+00 -1.244727e+00
7.632000e+00 -1.258899e+00 -1.246966e+00
7.633000e+00 -1.230094e+00 -1.249203e+00
7.634000e+00 -1.249283e+00 -1.251438e+00
7.635000e+00 -1.250729e+00 -1.253670e+00
7.636000e+00 -1.254852e+00 -1.255901e+00
7.637000e+00 -1.248565e+00 -1.258130e+00
7.638000e+00 -1.233695e+00 -1.260356e+00
7.639000e+00 -1.255002e+00 -1.262581e+00
7.640000e+00 -1.274150e+00 -1.264803e+00
7.641000e+00 -1.268161e+00 -1.267023e+00
7.642000e+00 -1.279741e+00 -1.269241e+00
7.643000e+00 -1.278812e+00 -1.271456e+00
7.644000e+00 -1.274997e+00 -1.273670e+00
7.645000e+00 -1.281721e+00 -1.275881e+00
7.646000e+00 -1.281199e+00 -1.278090e+00
7.647000e+00 -1.272920e+00 -1.280297e+00
7.648000e+00 -1.290262e+00 -1.282502e+00
7.649000e+00 -1.286691e+00 -1.284704e+00
7.650000e+00 -1.288284e+00 -1.286904e+00
7.651000e+00 -1.291700e+00 -1.289102e+00
7.652000e+00 -1.296245e+00 -1.291297e+00
7.653000e+00 -1.313587e+00 -1.293490e+00
7.654000e+00 -1.306545e+00 -1.295681e+00
7.655000e+00 -1.324361e+00 -1.297869e+00
7.656000e+00 -1.301093e+00 -1.300055e+00
7.657000e+00 -1.308385e+00 -1.302238e+00
7.658000e+00 -1.294081e+00 -1.304420e+00
7.659000e+00 -1.290190e+00 -1.306598e+00
7.660000e+00 -1.308976e+00 -1.308775e+00
7.661000e+00 -1.313975e+00 -1.310948e+00
7.662000e+00 -1.304728e+00 -1.313120e+00
7.663000e+00 -1.325968e+00 -1.315289e+00
7.664000e+00 -1.317679e+00 -1.317455e+00
7.665000e+00 -1.306221e+00 -1.319619e+00
7.666000e+00 -1.329750e+00 -1.321780e+00
7.667000e+00 -1.328947e+00 -1.323939e+00
7.668000e+00 -1.329352e+00 -1.326095e+00
7.669000e+00 -1.326882e+00 -1.328249e+00
7.670000e+00 -1.315080e+00 -1.330400e+00
7.671000e+00 -1.346620e+00 -1.332548e+00
7.672000e+00 -1.340788e+00 -1.334694e+00
7.673000e+00 -1.318854e+00 -1.336837e+00
7.674000e+00 -1.348519e+00 -1.338978e+00
7.675000e+00 -1.355730e+00 -1.341115e+00
7.676000e+00 -1.350216e+00 -1.343251e+00
7.677000e+00 -1.340653e+00 -1.345383e+00
7.678000e+00 -1.339760e+00 -1.347513e+00
7.679000e+00 -1.365225e+00 -1.349640e+00
7.680000e+00 -1.348354e+00 -1.351764e+00
7.681000e+00 -1.356782e+00 -1.353886e+00
7.682000e+00 -1.356043e+00 -1.356004e+00
7.683000e+00 -1.377972e+00 -1.358120e+00
7.684000e+00 -1.387986e+00 -1.360234e+00
7.685000e+00 -1.370012e+00 -1.362344e+00
7.686000e+00 -1.366165e+00 -1.364451e+00
7.687000e+00 -1.347161e+00 -1.366556e+00
7.688000e+00 -1.377906e+00 -1.368658e+00
7.689000e+00 -1.366779e+00 -1.370757e+00
7.690000e+00 -1.362170e+00 -1.372853e+00
7.691000e+00 -1.372848e+00 -1.374946e+00
7.692000e+00 -1.375521e+00 -1.377036e+00
7.693000e+00 -1.383551e+00 -1.379124e+00
7.694000e+00 -1.372361e+00 -1.381208e+00
7.695000e+00 -1.367220e+00 -1.383289e+00
7.696000e+00 -1.384092e+00 -1.385368e+00
7.697000e+00 -1.376365e+00 -1.387443e+00
7.698000e+00 -1.392275e+00 -1.389515e+00
7.699000e+00 -1.392250e+00 -1.391585e+00
7.700000e+00 -1.376517e+00 -1.393651e+00
7.701000e+00 -1.388549e+00 -1.395714e+00
7.702000e+00 -1.420829e+00 -1.397774e+00
7.703000e+00 -1.392239e+00 -1.399831e+00
7.704000e+00 -1.413776e+00 -1.401885e+00
7.705000e+00 -1.396967e+00 -1.403936e+00
7.706000e+00 -1.406235e+00 -1.405984e+00
7.707000e+00 -1.420464e+00 -1.408028e+00
7.708000e+00 -1.411412e+00 -1.410069e+00
7.709000e+00 -1.428691e+00 -1.412108e+00
7.710000e+00 -1.418660e+00 -1.414143e+00
7.711000e+00 -1.427292e+00 -1.416174e+00
7.712000e+00 -1.407124e+00 -1.418203e+00
7.713000e+00 -1.417298e+00 -1.420228e+00
7.714000e+00 -1.438915e+00 -1.422250e+00
7.715000e+00 -1.429242e+00 -1.424269e+00
7.716000e+00 -1.432978e+00 -1.426284e+00
7.717000e+00 -1.419550e+00 -1.428296e+00
7.718000e+00 -1.421152e+00 -1.430305e+00
7.719000e+00 -1.439657e+00 -1.432311e+00
7.720000e+00 -1.456326e+00 -1.434313e+00
7.721000e+00 -1.430970e+00 -1.436312e+00
7.722000e+00 -1.423556e+00 -1.438307e+00
7.723000e+00 -1.444899e+00 -1.440299e+00
7.724000e+00 -1.448554e+00 -1.442287e+00
7.725000e+00 -1.444142e+00 -1.444273e+00
7.726000e+00 -1.445276e+00 -1.446254e+00
7.727000e+00 -1.442891e+00 -1.448232e+00
7.728000e+00 -1.452841e+00 -1.450207e+00
7.729000e+00 -1.426347e+00 -1.452178e+00
7.730000e+00 -1.436535e+00 -1.454146e+00
7.731000e+00 -1.472158e+00 -1.456110e+00
7.732000e+00 -1.464883e+00 -1.458071e+00
7.733000e+00 -1.462397e+00 -1.460028e+00
7.734000e+00 -1.474884e+00 -1.461982e+00
7.735000e+00 -1.462422e+00 -1.463932e+00
7.736000e+00 -1.478059e+00 -1.465878e+00
7.737000e+00 -1.462357e+00 -1.467821e+00
7.738000e+00 -1.475265e+00 -1.469760e+00
7.739000e+00 -1.478561e+00 -1.471695e+00
7.740000e+00 -1.480010e+00 -1.473627e+00
7.741000e+00 -1.478252e+00 -1.475555e+00
7.742000e+00 -1.494956e+00 -1.477480e+00
7.743000e+00 -1.473506e+00 -1.479400e+00
7.744000e+00 -1.489845e+00 -1.481317e+00
7.745000e+00 -1.492902e+00 -1.483231e+00
7.746000e+00 -1.491175e+00 -1.485140e+00
7.747000e+00 -1.481260e+00 -1.487046e+00
7.748000e+00 -1.504275e+00 -1.488948e+00
7.749000e+00 -1.491193e+00 -1.490846e+00
7.750000e+00 -1.498087e+00 -1.492740e+00
7.751000e+00 -1.495183e+00 -1.494631e+00
7.752000e+00 -1.502318e+00 -1.496517e+00
7.753000e+00 -1.503676e+00 -1.498400e+00
7.754000e+00 -1.508579e+00 -1.500279e+00
7.755000e+00 -1.501752e+00 -1.502154e+00
7.756000e+00 -1.504881e+00 -1.504025e+00
7.757000e+00 -1.504173e+00 -1.505892e+00
7.758000e+00 -1.497227e+00 -1.507755e+00
7.759000e+00 -1.503397e+00 -1.509615e+00
7.760000e+00 -1.508843e+00 -1.511470e+00
7.761000e+00 -1.503532e+00 -1.513321e+00
7.762000e+00 -1.505594e+00 -1.515169e+00
7.763000e+00 -1.501761e+00 -1.517012e+00
7.764000e+00 -1.510170e+00 -1.518851e+00
7.765000e+00 -1.515959e+00 -1.520686e+00
7.766000e+00 -1.517262e+00 -1.522517e+00
7.767000e+00 -1.529691e+00 -1.524344e+00
7.768000e+00 -1.522065e+00 -1.526167e+00
7.769000e+00 -1.526005e+00 -1.527986e+00
7.770000e+00 -1.539567e+00 -1.529801e+00
7.771000e+00 -1.524924e+00 -1.531612e+00
7.772000e+00 -1.539390e+00 -1.533418e+00
7.773000e+00 -1.533956e+00 -1.535220e+00
7.774000e+00 -1.535454e+00 -1.537018e+00
7.775000e+00 -1.529842e+00 -1.538812e+00
7.776000e+00 -1.537582e+00 -1.540602e+00
7.777000e+00 -1.544774e+00 -1.542387e+00
7.778000e+00 -1.537570e+00 -1.544168e+00
7.779000e+00 -1.539335e+00 -1.545945e+00
7.780000e+00 -1.528532e+00 -1.547718e+00
7.781000e+00 -1.562262e+00 -1.549486e+00
7.782000e+00 -1.564295e+00 -1.551250e+00
7.783000e+00 -1.551891e+00 -1.553010e+00
7.784000e+00 -1.564690e+00 -1.554765e+00
7.785000e+00 -1.559579e+00 -1.556516e+00
7.786000e+00 -1.569728e+00 -1.558263e+00
7.787000e+00 -1.584892e+00 -1.560005e+00
7.788000e+00 -1.550242e+00 -1.561743e+00
7.789000e+00 -1.568189e+00 -1.563476e+00
7.790000e+00 -1.560348e+00 -1.565205e+00
7.791000e+00 -1.571522e+00 -1.566930e+00
7.792000e+00 -1.561216e+00 -1.568650e+00
7.793000e+00 -1.574831e+00 -1.570365e+00
7.794000e+00 -1.569501e+00 -1.572076e+00
7.795000e+00 -1.590148e+00 -1.573783e+00
7.796000e+00 -1.585582e+00 -1.575485e+00
7.797000e+00 -1.579899e+00 -1.577182e+00
7.798000e+00 -1.586854e+00 -1.578875e+00
7.799000e+00 -1.590971e+00 -1.580563e+00
7.800000e+00 -1.572408e+00 -1.582247e+00
7.801000e+00 -1.577941e+00 -1.583926e+00
7.802000e+00 -1.594945e+00 -1.585601e+00
7.803000e+00 -1.580660e+00 -1.587271e+00
7.804000e+00 -1.595634e+00 -1.588936e+00
7.805000e+00 -1.597250e+00 -1.590597e+00
7.806000e+00 -1.603378e+00 -1.592252e+00
7.807000e+00 -1.573406e+00 -1.593904e+00
7.808000e+00 -1.595389e+00 -1.595550e+00
7.809000e+00 -1.582949e+00 -1.597192e+00
7.810000e+00 -1.601890e+00 -1.598829e+00
7.811000e+00 -1.609052e+00 -1.600461e+00
7.812000e+00 -1.592881e+00 -1.602089e+00
7.813000e+00 -1.615167e+00 -1.603711e+00
7.814000e+00 -1.592180e+00 -1.605329e+00
7.815000e+00 -1.604948e+00 -1.606942e+00
7.816000e+00 -1.589567e+00 -1.608551e+00
7.817000e+00 -1.614302e+00 -1.610154e+00
7.818000e+00 -1.624720e+00 -1.611752e+00
7.819000e+00 -1.601486e+00 -1.613346e+00
7.820000e+00 -1.616102e+00 -1.614935e+00
7.821000e+00 -1.603799e+00 -1.616519e+00
7.822000e+00 -1.613959e+00 -1.618098e+00
7.823000e+00 -1.608795e+00 -1.619672e+00
7.824000e+00 -1.595362e+00 -1.621241e+00
7.825000e+00 -1.611315e+00 -1.622805e+00
7.826000e+00 -1.632262e+00 -1.624364e+00
7.827000e+00 -1.603467e+00 -1.625918e+00
7.828000e+00 -1.642999e+00 -1.627467e+00
7.829000e+00 -1.636600e+00 -1.629011e+00
7.830000e+00 -1.632205e+00 -1.630550e+00
7.831000e+00 -1.636087e+00 -1.632084e+00
7.832000e+00 -1.638636e+00 -1.633613e+00
7.833000e+00 -1.639931e+00 -1.635137e+00
7.834000e+00 -1.645670e+00 -1.636655e+00
7.835000e+00 -1.631764e+00 -1.638169e+00
7.836000e+00 -1.642757e+00 -1.639677e+00
7.837000e+00 -1.637413e+00 -1.641180e+00
7.838000e+00 -1.652921e+00 -1.642679e+00
7.839000e+00 -1.641159e+00 -1.644171e+00
7.840000e+00 -1.656850e+00 -1.645659e+00
7.841000e+00 -1.664188e+00 -1.647142e+00
7.842000e+00 -1.652287e+00 -1.648619e+00
7.843000e+00 -1.645414e+00 -1.650091e+00
7.844000e+00 -1.647822e+00 -1.651558e+00
7.845000e+00 -1.653863e+00 -1.653019e+00
7.846000e+00 -1.644703e+00 -1.654476e+00
7.847000e+00 -1.663705e+00 -1.655927e+00
7.848000e+00 -1.648939e+00 -1.657372e+00
7.849000e+00 -1.659733e+00 -1.658812e+00
7.850000e+00 -1.659483e+00 -1.660247e+00
7.851000e+00 -1.680289e+00 -1.661677e+00
7.852000e+00 -1.645937e+00 -1.663101e+00
7.853000e+00 -1.667898e+00 -1.664520e+00
7.854000e+00 -1.664663e+00 -1.665934e+00
7.855000e+00 -1.663069e+00 -1.667342e+00
7.856000e+00 -1.672913e+00 -1.668744e+00
7.857000e+00 -1.673123e+00 -1.670141e+00
7.858000e+00 -1.669110e+00 -1.671533e+00
7.859000e+00 -1.683247e+00 -1.672919e+00
7.860000e+00 -1.670652e+00 -1.674300e+00
7.861000e+00 -1.662921e+00 -1.675675e+00
7.862000e+00 -1.684624e+00 -1.677045e+00
7.863000e+00 -1.671341e+00 -1.678409e+00
7.864000e+00 -1.676044e+00 -1.679767e+00
7.865000e+00 -1.672252e+00 -1.681121e+00
7.866000e+00 -1.680213e+00 -1.682468e+00
7.867000e+00 -1.686672e+00 -1.683810e+00
7.868000e+00 -1.684871e+00 -1.685146e+00
7.869000e+00 -1.695150e+00 -1.686477e+00
7.870000e+00 -1.706361e+00 -1.687802e+00
7.871000e+00 -1.700838e+00 -1.689121e+00
7.872000e+00 -1.699809e+00 -1.690435e+00
7.873000e+00 -1.704060e+00 -1.691743e+00
7.874000e+00 -1.693707e+00 -1.693045e+00
7.875000e+00 -1.704712e+00 -1.694342e+00
7.876000e+00 -1.695500e+00 -1.695633e+00
7.877000e+00 -1.684684e+00 -1.696918e+00
7.878000e+00 -1.713496e+00 -1.698197e+00
7.879000e+00 -1.715867e+00 -1.699471e+00
7.880000e+00 -1.695360e+00 -1.700739e+00
7.881000e+00 -1.696661e+00 -1.702001e+00
7.882000e+00 -1.710369e+00 -1.703257e+00
7.883000e+00 -1.696402e+00 -1.704507e+00
7.884000e+00 -1.694650e+00 -1.705752e+00
7.885000e+00 -1.715795e+00 -1.706991e+00
7.886000e+00 -1.714790e+00 -1.708224e+00
7.887000e+00 -1.699402e+00 -1.709451e+00
7.888000e+00 -1.702031e+00 -1.710672e+00
7.889000e+00 -1.713532e+00 -1.711887e+00
7.890000e+00 -1.705368e+00 -1.713096e+00
7.891000e+00 -1.710126e+00 -1.714299e+00
7.892000e+00 -1.691900e+00 -1.715497e+00
7.893000e+00 -1.721034e+00 -1.716688e+00
7.894000e+00 -1.714543e+00 -1.717874e+00
7.895000e+00 -1.716748e+00 -1.719053e+00
7.896000e+00 -1.725717e+00 -1.720227e+00
7.897000e+00 -1.719599e+00 -1.721394e+00
7.898000e+00 -1.723471e+00 -1.722555e+00
7.899000e+00 -1.710009e+00 -1.723711e+00
7.900000e+00 -1.736119e+00 -1.724860e+00
7.901000e+00 -1.715985e+00 -1.726003e+00
7.902000e+00 -1.755155e+00 -1.727140e+00
7.903000e+00 -1.724775e+00 -1.728271e+00
7.904000e+00 -1.727167e+00 -1.729396e+00
7.905000e+00 -1.740281e+00 -1.730515e+00
7.906000e+00 -1.727965e+00 -1.731628e+00
7.907000e+00 -1.724490e+00 -1.732734e+00
7.908000e+00 -1.715633e+00 -1.733834e+00
7.909000e+00 -1.732933e+00 -1.734929e+00
7.910000e+00 -1.730401e+00 -1.736016e+00
7.911000e+00 -1.732661e+00 -1.737098e+00
7.912000e+00 -1.748285e+00 -1.738174e+00
7.913000e+00 -1.764836e+00 -1.739243e+00
7.914000e+00 -1.736551e+00 -1.740306e+00
7.915000e+00 -1.743216e+00 -1.741363e+00
7.916000e+00 -1.750574e+00 -1.742413e+00
7.917000e+00 -1.748535e+00 -1.743457e+00
7.918000e+00 -1.748012e+00 -1.744495e+00
7.919000e+00 -1.734353e+00 -1.745527e+00
7.920000e+00 -1.743268e+00 -1.746552e+00
7.921000e+00 -1.749943e+00 -1.747571e+00
7.922000e+00 -1.742590e+00 -1.748583e+00
7.923000e+00 -1.746087e+00 -1.749589e+00
7.924000e+00 -1.736828e+00 -1.750589e+00
7.925000e+00 -1.762384e+00 -1.751582e+00
7.926000e+00 -1.742360e+00 -1.752569e+00
7.927000e+00 -1.776502e+00 -1.753550e+00
7.928000e+00 -1.757807e+00 -1.754524e+00
7.929000e+00 -1.755420e+00 -1.755491e+00
7.930000e+00 -1.757209e+00 -1.756452e+00
7.931000e+00 -1.748176e+00 -1.757407e+00
7.932000e+00 -1.746082e+00 -1.758355e+00
7.933000e+00 -1.746056e+00 -1.759297e+00
7.934000e+00 -1.753457e+00 -1.760232e+00
7.935000e+00 -1.763439e+00 -1.761161e+00
7.936000e+00 -1.767752e+00 -1.762083e+00
7.937000e+00 -1.754703e+00 -1.762998e+00
7.938000e+00 -1.760443e+00 -1.763907e+00
7.939000e+00 -1.746664e+00 -1.764810e+00
7.940000e+00 -1.788582e+00 -1.765705e+00
7.941000e+00 -1.769991e+00 -1.766594e+00
7.942000e+00 -1.779666e+00 -1.767477e+00
7.943000e+00 -1.771255e+00 -1.768353e+00
7.944000e+00 -1.756232e+00 -1.769222e+00
7.945000e+00 -1.774062e+00 -1.770085e+00
7.946000e+00 -1.783965e+00 -1.770941e+00
7.947000e+00 -1.765627e+00 -1.771790e+00
7.948000e+00 -1.763075e+00 -1.772633e+00
7.949000e+00 -1.762237e+00 -1.773468e+00
7.950000e+00 -1.784689e+00 -1.774298e+00
7.951000e+00 -1.765363e+00 -1.775120e+00
7.952000e+00 -1.774727e+00 -1.775936e+00
7.953000e+00 -1.770914e+00 -1.776745e+00
7.954000e+00 -1.781480e+00 -1.777547e+00
7.955000e+00 -1.773808e+00 -1.778342e+00
7.956000e+00 -1.796052e+00 -1.779131e+00
7.957000e+00 -1.775112e+00 -1.779912e+00
7.958000e+00 -1.789974e+00 -1.780687e+00
7.959000e+00 -1.787272e+00 -1.781455e+00
7.960000e+00 -1.781205e+00 -1.782217e+00
7.961000e+00 -1.797982e+00 -1.782971e+00
7.962000e+00 -1.786805e+00 -1.783719e+00
7.963000e+00 -1.800119e+00 -1.784459e+00
7.964000e+00 -1.786214e+00 -1.785193e+00
7.965000e+00 -1.809700e+00 -1.785920e+00
7.966000e+00 -1.786814e+00 -1.786640e+00
7.967000e+00 -1.786075e+00 -1.787353e+00
7.968000e+00 -1.791070e+00 -1.788059e+00
7.969000e+00 -1.800053e+00 -1.788758e+00
7.970000e+00 -1.777244e+00 -1.789450e+00
7.971000e+00 -1.803269e+00 -1.790136e+00
7.972000e+00 -1.781522e+00 -1.790814e+00
7.973000e+00 -1.774720e+00 -1.791485e+00
7.974000e+00 -1.803685e+00 -1.792149e+00
7.975000e+00 -1.795897e+00 -1.792807e+00
7.976000e+00 -1.800084e+00 -1.793457e+00
7.977000e+00 -1.784793e+00 -1.794100e+00
7.978000e+00 -1.789176e+00 -1.794736e+00
7.979000e+00 -1.780236e+00 -1.795365e+00
7.980000e+00 -1.802143e+00 -1.795987e+00
7.981000e+00 -1.798199e+00 -1.796602e+00
7.982000e+00 -1.801090e+00 -1.797210e+00
7.983000e+00 -1.807734e+00 -1.797810e+00
7.984000e+00 -1.803032e+00 -1.798404e+00
7.985000e+00 -1.801774e+00 -1.798990e+00
7.986000e+00 -1.792200e+00 -1.799569e+00
7.987000e+00 -1.793355e+00 -1.800141e+00
7.988000e+00 -1.793172e+00 -1.800706e+00
7.989000e+00 -1.788588e+00 -1.801264e+00
7.990000e+00 -1.812499e+00 -1.801815e+00
7.991000e+00 -1.810525e+00 -1.802358e+00
7.992000e+00 -1.816325e+00 -1.802894e+00
7.993000e+00 -1.806021e+00 -1.803423e+00
7.994000e+00 -1.816639e+00 -1.803945e+00
7.995000e+00 -1.804936e+00 -1.804459e+00
7.996000e+00 -1.794581e+00 -1.804967e+00
7.997000e+00 -1.808629e+00 -1.805467e+00
7.998000e+00 -1.806619e+00 -1.805959e+00
7.999000e+00 -1.812619e+00 -1.806445e+00
8.000000e+00 -1.817705e+00 -1.806923e+00
8.001000e+00 -1.820176e+00 -1.807394e+00
8.002000e+00 -1.800683e+00 -1.807857e+00
8.003000e+00 -1.799922e+00 -1.808313e+00
8.004000e+00 -1.812691e+00 -1.808762e+00
8.005000e+00 -1.831327e+00 -1.809204e+00
8.006000e+00 -1.825394e+00 -1.809638e+00
8.007000e+00 -1.801817e+00 -1.810065e+00
8.008000e+00 -1.812467e+00 -1.810484e+00
8.009000e+00 -1.809827e+00 -1.810896e+00
8.010000e+00 -1.801704e+00 -1.811301e+00
8.011000e+00 -1.820973e+00 -1.811698e+00
8.012000e+00 -1.819497e+00 -1.812088e+00
8.013000e+00 -1.806414e+00 -1.812470e+00
8.014000e+00 -1.802512e+00 -1.812845e+00
8.015000e+00 -1.811645e+00 -1.813213e+00
8.016000e+00 -1.824162e+00 -1.813573e+00
8.017000e+00 -1.825987e+00 -1.813925e+00
8.018000e+00 -1.824210e+00 -1.814270e+00
8.019000e+00 -1.799324e+00 -1.814608e+00
8.020000e+00 -1.817641e+00 -1.814938e+00
8.021000e+00 -1.816734e+00 -1.815261e+00
8.022000e+00 -1.839194e+00 -1.815576e+00
8.023000e+00 -1.819147e+00 -1.815883e+00
8.024000e+00 -1.806325e+00 -1.816183e+00
8.025000e+00 -1.819470e+00 -1.816476e+00
8.026000e+00 -1.825266e+00 -1.816761e+00
8.027000e+00 -1.799779e+00 -1.817038e+00
8.028000e+00 -1.821632e+00 -1.817308e+00
8.029000e+00 -1.828586e+00 -1.817571e+00
8.030000e+00 -1.804214e+00 -1.817825e+00
8.031000e+00 -1.825763e+00 -1.818072e+00
8.032000e+00 -1.815703e+00 -1.818312e+00
8.033000e+00 -1.810339e+00 -1.818544e+00
8.034000e+00 -1.797784e+00 -1.818768e+00
8.035000e+00 -1.810759e+00 -1.818985e+00
8.036000e+00 -1.822915e+00 -1.819194e+00
8.037000e+00 -1.823846e+00 -1.819395e+00
8.038000e+00 -1.812887e+00 -1.819589e+00
8.039000e+00 -1.821975e+00 -1.819775e+00
8.040000e+00 -1.812129e+00 -1.819953e+00
8.041000e+00 -1.819251e+00 -1.820124e+00
8.042000e+00 -1.808772e+00 -1.820287e+00
8.043000e+00 -1.803675e+00 -1.820442e+00
8.044000e+00 -1.817263e+00 -1.820590e+00
8.045000e+00 -1.842500e+00 -1.820730e+00
8.046000e+00 -1.824226e+00 -1.820862e+00
8.047000e+00 -1.837802e+00 -1.820986e+00
8.048000e+00 -1.833787e+00 -1.821103e+00
8.049000e+00 -1.819635e+00 -1.821212e+00
8.050000e+00 -1.825256e+00 -1.821313e+00
8.051000e+00 -1.815798e+00 -1.821407e+00
8.052000e+00 -1.845818e+00 -1.821492e+00
8.053000e+00 -1.819306e+00 -1.821570e+00
8.054000e+00 -1.839344e+00 -1.821640e+00
8.055000e+00 -1.835422e+00 -1.821703e+00
8.056000e+00 -1.820423e+00 -1.821757e+00
8.057000e+00 -1.821539e+00 -1.821804e+00
8.058000e+00 -1.819002e+00 -1.821843e+00
8.059000e+00 -1.812987e+00 -1.821874e+00
8.060000e+00 -1.826912e+00 -1.821897e+00
8.061000e+00 -1.814516e+00 -1.821912e+00
8.062000e+00 -1.833910e+00 -1.821920e+00
8.063000e+00 -1.812583e+00 -1.821920e+00
8.064000e+00 -1.816915e+00 -1.821912e+00
8.065000e+00 -1.803698e+00 -1.821896e+00
8.066000e+00 -1.834513e+00 -1.821872e+00
8.067000e+00 -1.816100e+00 -1.821840e+00
8.068000e+00 -1.818347e+00 -1.821800e+00
8.069000e+00 -1.833074e+00 -1.821753e+00
8.070000e+00 -1.808855e+00 -1.821697e+00
8.071000e+00 -1.812555e+00 -1.821634e+00
8.072000e+00 -1.837159e+00 -1.821563e+00
8.073000e+00 -1.811043e+00 -1.821484e+00
8.074000e+00 -1.827665e+00 -1.821397e+00
8.075000e+00 -1.812780e+00 -1.821302e+00
8.076000e+00 -1.831759e+00 -1.821199e+00
8.077000e+00 -1.824947e+00 -1.821088e+00
8.078000e+00 -1.826171e+00 -1.820969e+00
8.079000e+00 -1.810918e+00 -1.820842e+00
8.080000e+00 -1.818144e+00 -1.820707e+00
8.081000e+00 -1.824032e+00 -1.820565e+00
8.082000e+00 -1.825642e+00 -1.820414e+00
8.083000e+00 -1.817406e+00 -1.820255e+00
8.084000e+00 -1.818810e+00 -1.820089e+00
8.085000e+00 -1.793788e+00 -1.819914e+00
8.086000e+00 -1.821734e+00 -1.819731e+00
8.087000e+00 -1.811165e+00 -1.819541e+00
8.088000e+00 -1.821157e+00 -1.819342e+00
8.089000e+00 -1.807829e+00 -1.819136e+00
8.090000e+00 -1.811710e+00 -1.818921e+00
8.091000e+00 -1.814878e+00 -1.818698e+00
8.092000e+00 -1.810736e+00 -1.818467e+00
8.093000e+00 -1.811625e+00 -1.818229e+00
8.094000e+00 -1.834730e+00 -1.817982e+00
8.095000e+00 -1.818672e+00 -1.817727e+00
8.096000e+00 -1.831696e+00 -1.817464e+00
8.097000e+00 -1.816372e+00 -1.817193e+00
8.098000e+00 -1.815006e+00 -1.816914e+00
8.099000e+00 -1.816147e+00 -1.816627e+00
8.100000e+00 -1.805777e+00 -1.816332e+00
8.101000e+00 -1.797318e+00 -1.816029e+00
8.102000e+00 -1.828845e+00 -1.815717e+00
8.103000e+00 -1.824781e+00 -1.815398e+00
8.104000e+00 -1.815596e+00 -1.815071e+00
8.105000e+00 -1.793497e+00 -1.814735e+00
8.106000e+00 -1.820115e+00 -1.814392e+00
8.107000e+00 -1.816539e+00 -1.814040e+00
8.108000e+00 -1.820420e+00 -1.813680e+00
8.109000e+00 -1.819673e+00 -1.813312e+00
8.110000e+00 -1.794865e+00 -1.812936e+00
8.111000e+00 -1.824656e+00 -1.812552e+00
8.112000e+00 -1.810438e+00 -1.812160e+00
8.113000e+00 -1.805853e+00 -1.811759e+00
8.114000e+00 -1.811357e+00 -1.811351e+00
8.115000e+00 -1.824284e+00 -1.810934e+00
8.116000e+00 -1.809489e+00 -1.810509e+00
8.117000e+00 -1.816025e+00 -1.810076e+00
8.118000e+00 -1.797478e+00 -1.809635e+00
8.119000e+00 -1.817855e+00 -1.809186e+00
8.120000e+00 -1.822509e+00 -1.808729e+00
8.121000e+00 -1.805272e+00 -1.808263e+00
8.122000e+00 -1.780384e+00 -1.807790e+00
8.123000e+00 -1.798043e+00 -1.807308e+00
8.124000e+00 -1.805710e+00 -1.806818e+00
8.125000e+00 -1.819786e+00 -1.806320e+00
8.126000e+00 -1.824887e+00 -1.805814e+00
8.127000e+00 -1.814634e+00 -1.805299e+00
8.128000e+00 -1.800290e+00 -1.804777e+00
8.129000e+00 -1.823262e+00 -1.804246e+00
8.130000e+00 -1.818226e+00 -1.803707e+00
8.131000e+00 -1.799942e+00 -1.803160e+00
8.132000e+00 -1.796316e+00 -1.802604e+00
8.133000e+00 -1.808636e+00 -1.802041e+00
8.134000e+00 -1.789000e+00 -1.801469e+00
8.135000e+00 -1.815298e+00 -1.800890e+00
8.136000e+00 -1.790177e+00 -1.800302e+00
8.137000e+00 -1.807096e+00 -1.799705e+00
8.138000e+00 -1.804842e+00 -1.799101e+00
8.139000e+00 -1.784579e+00 -1.798488e+00
8.140000e+00 -1.780852e+00 -1.797868e+00
8.141000e+00 -1.792550e+00 -1.797239e+00
8.142000e+00 -1.800026e+00 -1.796602e+00
8.143000e+00 -1.795968e+00 -1.795956e+00
8.144000e+00 -1.789850e+00 -1.795303e+00
8.145000e+00 -1.810495e+00 -1.794641e+00
8.146000e+00 -1.782285e+00 -1.793971e+00
8.147000e+00 -1.801391e+00 -1.793293e+00
8.148000e+00 -1.784707e+00 -1.792607e+00
8.149000e+00 -1.802284e+00 -1.791912e+00
8.150000e+00 -1.792084e+00 -1.791210e+00
8.151000e+00 -1.795291e+00 -1.790499e+00
8.152000e+00 -1.777105e+00 -1.789780e+00


==> figs/20251122_174404/lambda_1p00em08/noise_1p0000e-02/seed_1284858263/traj_input.dat <==
% Time u0 
0.000000e+00 1.476387e-14 
1.000000e-03 -9.234276e-05 
2.000000e-03 -1.844259e-04 
3.000000e-03 -2.762480e-04 
4.000000e-03 -3.678076e-04 
5.000000e-03 -4.591031e-04 
6.000000e-03 -5.501331e-04 
7.000000e-03 -6.408962e-04 
8.000000e-03 -7.313911e-04 
9.000000e-03 -8.216162e-04 
1.000000e-02 -9.115703e-04 
1.100000e-02 -1.001252e-03 
1.200000e-02 -1.090660e-03 
1.300000e-02 -1.179793e-03 
1.400000e-02 -1.268650e-03 
1.500000e-02 -1.357229e-03 
1.600000e-02 -1.445529e-03 
1.700000e-02 -1.533549e-03 
1.800000e-02 -1.621288e-03 
1.900000e-02 -1.708745e-03 
2.000000e-02 -1.795918e-03 
2.100000e-02 -1.882807e-03 
2.200000e-02 -1.969409e-03 
2.300000e-02 -2.055725e-03 
2.400000e-02 -2.141752e-03 
2.500000e-02 -2.227491e-03 
2.600000e-02 -2.312940e-03 
2.700000e-02 -2.398097e-03 
2.800000e-02 -2.482962e-03 
2.900000e-02 -2.567534e-03 
3.000000e-02 -2.651813e-03 
3.100000e-02 -2.735796e-03 
3.200000e-02 -2.819483e-03 
3.300000e-02 -2.902874e-03 
3.400000e-02 -2.985967e-03 
3.500000e-02 -3.068761e-03 
3.600000e-02 -3.151257e-03 
3.700000e-02 -3.233452e-03 
3.800000e-02 -3.315346e-03 
3.900000e-02 -3.396939e-03 
4.000000e-02 -3.478229e-03 
4.100000e-02 -3.559216e-03 
4.200000e-02 -3.639899e-03 
4.300000e-02 -3.720278e-03 
4.400000e-02 -3.800352e-03 
4.500000e-02 -3.880120e-03 
4.600000e-02 -3.959581e-03 
4.700000e-02 -4.038736e-03 
4.800000e-02 -4.117583e-03 
4.900000e-02 -4.196122e-03 
5.000000e-02 -4.274352e-03 
5.100000e-02 -4.352273e-03 
5.200000e-02 -4.429885e-03 
5.300000e-02 -4.507187e-03 
5.400000e-02 -4.584178e-03 
5.500000e-02 -4.660858e-03 
5.600000e-02 -4.737226e-03 
5.700000e-02 -4.813284e-03 
5.800000e-02 -4.889029e-03 
5.900000e-02 -4.964461e-03 
6.000000e-02 -5.039581e-03 
6.100000e-02 -5.114388e-03 
6.200000e-02 -5.188882e-03 
6.300000e-02 -5.263062e-03 
6.400000e-02 -5.336929e-03 
6.500000e-02 -5.410482e-03 
6.600000e-02 -5.483720e-03 
6.700000e-02 -5.556644e-03 
6.800000e-02 -5.629254e-03 
6.900000e-02 -5.701550e-03 
7.000000e-02 -5.773531e-03 
7.100000e-02 -5.845197e-03 
7.200000e-02 -5.916549e-03 
7.300000e-02 -5.987586e-03 
7.400000e-02 -6.058308e-03 
7.500000e-02 -6.128715e-03 
7.600000e-02 -6.198808e-03 
7.700000e-02 -6.268586e-03 
7.800000e-02 -6.338050e-03 
7.900000e-02 -6.407199e-03 
8.000000e-02 -6.476034e-03 
8.100000e-02 -6.544555e-03 
8.200000e-02 -6.612762e-03 
8.300000e-02 -6.680656e-03 
8.400000e-02 -6.748235e-03 
8.500000e-02 -6.815502e-03 
8.600000e-02 -6.882455e-03 
8.700000e-02 -6.949096e-03 
8.800000e-02 -7.015424e-03 
8.900000e-02 -7.081441e-03 
9.000000e-02 -7.147145e-03 
9.100000e-02 -7.212538e-03 
9.200000e-02 -7.277621e-03 
9.300000e-02 -7.342392e-03 
9.400000e-02 -7.406854e-03 
9.500000e-02 -7.471005e-03 
9.600000e-02 -7.534848e-03 
9.700000e-02 -7.598382e-03 
9.800000e-02 -7.661608e-03 
9.900000e-02 -7.724527e-03 
1.000000e-01 -7.787138e-03 
1.010000e-01 -7.849443e-03 
1.020000e-01 -7.911442e-03 
1.030000e-01 -7.973136e-03 
1.040000e-01 -8.034526e-03 
1.050000e-01 -8.095611e-03 
1.060000e-01 -8.156394e-03 
1.070000e-01 -8.216874e-03 
1.080000e-01 -8.277053e-03 
1.090000e-01 -8.336931e-03 
1.100000e-01 -8.396509e-03 
1.110000e-01 -8.455787e-03 
1.120000e-01 -8.514768e-03 
1.130000e-01 -8.573450e-03 
1.140000e-01 -8.631836e-03 
1.150000e-01 -8.689927e-03 
1.160000e-01 -8.747722e-03 
1.170000e-01 -8.805224e-03 
1.180000e-01 -8.862433e-03 
1.190000e-01 -8.919350e-03 
1.200000e-01 -8.975976e-03 
1.210000e-01 -9.032312e-03 
1.220000e-01 -9.088359e-03 
1.230000e-01 -9.144119e-03 
1.240000e-01 -9.199592e-03 
1.250000e-01 -9.254780e-03 
1.260000e-01 -9.309683e-03 
1.270000e-01 -9.364304e-03 
1.280000e-01 -9.418642e-03 
1.290000e-01 -9.472700e-03 
1.300000e-01 -9.526478e-03 
1.310000e-01 -9.579978e-03 
1.320000e-01 -9.633201e-03 
1.330000e-01 -9.686148e-03 
1.340000e-01 -9.738821e-03 
1.350000e-01 -9.791221e-03 
1.360000e-01 -9.843349e-03 
1.370000e-01 -9.895207e-03 
1.380000e-01 -9.946796e-03 
1.390000e-01 -9.998118e-03 
1.400000e-01 -1.004917e-02 
1.410000e-01 -1.009997e-02 
1.420000e-01 -1.015049e-02 
1.430000e-01 -1.020076e-02 
1.440000e-01 -1.025077e-02 
1.450000e-01 -1.030052e-02 
1.460000e-01 -1.035001e-02 
1.470000e-01 -1.039925e-02 
1.480000e-01 -1.044823e-02 
1.490000e-01 -1.049696e-02 
1.500000e-01 -1.054544e-02 
1.510000e-01 -1.059367e-02 
1.520000e-01 -1.064166e-02 
1.530000e-01 -1.068940e-02 
1.540000e-01 -1.073690e-02 
1.550000e-01 -1.078415e-02 
1.560000e-01 -1.083117e-02 
1.570000e-01 -1.087795e-02 
1.580000e-01 -1.092449e-02 
1.590000e-01 -1.097080e-02 
1.600000e-01 -1.101687e-02 
1.610000e-01 -1.106272e-02 
1.620000e-01 -1.110833e-02 
1.630000e-01 -1.115372e-02 
1.640000e-01 -1.119889e-02 
1.650000e-01 -1.124383e-02 
1.660000e-01 -1.128855e-02 
1.670000e-01 -1.133306e-02 
1.680000e-01 -1.137734e-02 
1.690000e-01 -1.142141e-02 
1.700000e-01 -1.146527e-02 
1.710000e-01 -1.150892e-02 
1.720000e-01 -1.155236e-02 
1.730000e-01 -1.159560e-02 
1.740000e-01 -1.163863e-02 
1.750000e-01 -1.168146e-02 
1.760000e-01 -1.172409e-02 
1.770000e-01 -1.176652e-02 
1.780000e-01 -1.180876e-02 
1.790000e-01 -1.185081e-02 
1.800000e-01 -1.189266e-02 
1.810000e-01 -1.193433e-02 
1.820000e-01 -1.197581e-02 
1.830000e-01 -1.201710e-02 
1.840000e-01 -1.205822e-02 
1.850000e-01 -1.209916e-02 
1.860000e-01 -1.213992e-02 
1.870000e-01 -1.218051e-02 
1.880000e-01 -1.222092e-02 
1.890000e-01 -1.226117e-02 
1.900000e-01 -1.230125e-02 
1.910000e-01 -1.234117e-02 
1.920000e-01 -1.238092e-02 
1.930000e-01 -1.242052e-02 
1.940000e-01 -1.245996e-02 
1.950000e-01 -1.249925e-02 
1.960000e-01 -1.253838e-02 
1.970000e-01 -1.257737e-02 
1.980000e-01 -1.261621e-02 
1.990000e-01 -1.265491e-02 
2.000000e-01 -1.269347e-02 
2.010000e-01 -1.273189e-02 
2.020000e-01 -1.277018e-02 
2.030000e-01 -1.280833e-02 
2.040000e-01 -1.284635e-02 
2.050000e-01 -1.288425e-02 
2.060000e-01 -1.292202e-02 
2.070000e-01 -1.295967e-02 
2.080000e-01 -1.299721e-02 
2.090000e-01 -1.303463e-02 
2.100000e-01 -1.307193e-02 
2.110000e-01 -1.310913e-02 
2.120000e-01 -1.314622e-02 
2.130000e-01 -1.318320e-02 
2.140000e-01 -1.322009e-02 
2.150000e-01 -1.325688e-02 
2.160000e-01 -1.329357e-02 
2.170000e-01 -1.333017e-02 
2.180000e-01 -1.336668e-02 
2.190000e-01 -1.340310e-02 
2.200000e-01 -1.343945e-02 
2.210000e-01 -1.347571e-02 
2.220000e-01 -1.351190e-02 
2.230000e-01 -1.354801e-02 
2.240000e-01 -1.358405e-02 
2.250000e-01 -1.362003e-02 
2.260000e-01 -1.365594e-02 
2.270000e-01 -1.369179e-02 
2.280000e-01 -1.372758e-02 
2.290000e-01 -1.376332e-02 
2.300000e-01 -1.379900e-02 
2.310000e-01 -1.383464e-02 
2.320000e-01 -1.387024e-02 
2.330000e-01 -1.390579e-02 
2.340000e-01 -1.394130e-02 
2.350000e-01 -1.397678e-02 
2.360000e-01 -1.401223e-02 
2.370000e-01 -1.404765e-02 
2.380000e-01 -1.408304e-02 
2.390000e-01 -1.411842e-02 
2.400000e-01 -1.415377e-02 
2.410000e-01 -1.418911e-02 
2.420000e-01 -1.422444e-02 
2.430000e-01 -1.425976e-02 
2.440000e-01 -1.429508e-02 
2.450000e-01 -1.433040e-02 
2.460000e-01 -1.436572e-02 
2.470000e-01 -1.440104e-02 
2.480000e-01 -1.443638e-02 
2.490000e-01 -1.447172e-02 
2.500000e-01 -1.450709e-02 
2.510000e-01 -1.454247e-02 
2.520000e-01 -1.457788e-02 
2.530000e-01 -1.461332e-02 
2.540000e-01 -1.464879e-02 
2.550000e-01 -1.468429e-02 
2.560000e-01 -1.471983e-02 
2.570000e-01 -1.475542e-02 
2.580000e-01 -1.479105e-02 
2.590000e-01 -1.482673e-02 
2.600000e-01 -1.486246e-02 
2.610000e-01 -1.489825e-02 
2.620000e-01 -1.493410e-02 
2.630000e-01 -1.497001e-02 
2.640000e-01 -1.500599e-02 
2.650000e-01 -1.504205e-02 
2.660000e-01 -1.507818e-02 
2.670000e-01 -1.511439e-02 
2.680000e-01 -1.515068e-02 
2.690000e-01 -1.518706e-02 
2.700000e-01 -1.522353e-02 
2.710000e-01 -1.526010e-02 
2.720000e-01 -1.529676e-02 
2.730000e-01 -1.533353e-02 
2.740000e-01 -1.537041e-02 
2.750000e-01 -1.540739e-02 
2.760000e-01 -1.544449e-02 
2.770000e-01 -1.548171e-02 
2.780000e-01 -1.551905e-02 
2.790000e-01 -1.555651e-02 
2.800000e-01 -1.559411e-02 
2.810000e-01 -1.563184e-02 
2.820000e-01 -1.566971e-02 
2.830000e-01 -1.570772e-02 
2.840000e-01 -1.574588e-02 
2.850000e-01 -1.578419e-02 
2.860000e-01 -1.582266e-02 
2.870000e-01 -1.586128e-02 
2.880000e-01 -1.590006e-02 
2.890000e-01 -1.593901e-02 
2.900000e-01 -1.597814e-02 
2.910000e-01 -1.601743e-02 
2.920000e-01 -1.605691e-02 
2.930000e-01 -1.609657e-02 
2.940000e-01 -1.613642e-02 
2.950000e-01 -1.617645e-02 
2.960000e-01 -1.621669e-02 
2.970000e-01 -1.625712e-02 
2.980000e-01 -1.629776e-02 
2.990000e-01 -1.633861e-02 
3.000000e-01 -1.637967e-02 
3.010000e-01 -1.642094e-02 
3.020000e-01 -1.646244e-02 
3.030000e-01 -1.650416e-02 
3.040000e-01 -1.654611e-02 
3.050000e-01 -1.658830e-02 
3.060000e-01 -1.663072e-02 
3.070000e-01 -1.667339e-02 
3.080000e-01 -1.671630e-02 
3.090000e-01 -1.675947e-02 
3.100000e-01 -1.680289e-02 
3.110000e-01 -1.684657e-02 
3.120000e-01 -1.689051e-02 
3.130000e-01 -1.693472e-02 
3.140000e-01 -1.697921e-02 
3.150000e-01 -1.702397e-02 
3.160000e-01 -1.706901e-02 
3.170000e-01 -1.711434e-02 
3.180000e-01 -1.715996e-02 
3.190000e-01 -1.720587e-02 
3.200000e-01 -1.725209e-02 
3.210000e-01 -1.729860e-02 
3.220000e-01 -1.734543e-02 
3.230000e-01 -1.739256e-02 
3.240000e-01 -1.744002e-02 
3.250000e-01 -1.748779e-02 
3.260000e-01 -1.753589e-02 
3.270000e-01 -1.758432e-02 
3.280000e-01 -1.763309e-02 
3.290000e-01 -1.768220e-02 
3.300000e-01 -1.773164e-02 
3.310000e-01 -1.778144e-02 
3.320000e-01 -1.783159e-02 
3.330000e-01 -1.788210e-02 
3.340000e-01 -1.793297e-02 
3.350000e-01 -1.798420e-02 
3.360000e-01 -1.803581e-02 
3.370000e-01 -1.808779e-02 
3.380000e-01 -1.814015e-02 
3.390000e-01 -1.819290e-02 
3.400000e-01 -1.824604e-02 
3.410000e-01 -1.829956e-02 
3.420000e-01 -1.835349e-02 
3.430000e-01 -1.840782e-02 
3.440000e-01 -1.846256e-02 
3.450000e-01 -1.851771e-02 
3.460000e-01 -1.857328e-02 
3.470000e-01 -1.862926e-02 
3.480000e-01 -1.868568e-02 
3.490000e-01 -1.874252e-02 
3.500000e-01 -1.879980e-02 
3.510000e-01 -1.885752e-02 
3.520000e-01 -1.891568e-02 
3.530000e-01 -1.897430e-02 
3.540000e-01 -1.903336e-02 
3.550000e-01 -1.909289e-02 
3.560000e-01 -1.915287e-02 
3.570000e-01 -1.921333e-02 
3.580000e-01 -1.927426e-02 
3.590000e-01 -1.933566e-02 
3.600000e-01 -1.939755e-02 
3.610000e-01 -1.945992e-02 
3.620000e-01 -1.952278e-02 
3.630000e-01 -1.958614e-02 
3.640000e-01 -1.965000e-02 
3.650000e-01 -1.971436e-02 
3.660000e-01 -1.977924e-02 
3.670000e-01 -1.984463e-02 
3.680000e-01 -1.991054e-02 
3.690000e-01 -1.997697e-02 
3.700000e-01 -2.004393e-02 
3.710000e-01 -2.011142e-02 
3.720000e-01 -2.017945e-02 
3.730000e-01 -2.024803e-02 
3.740000e-01 -2.031715e-02 
3.750000e-01 -2.038682e-02 
3.760000e-01 -2.045705e-02 
3.770000e-01 -2.052784e-02 
3.780000e-01 -2.059920e-02 
3.790000e-01 -2.067113e-02 
3.800000e-01 -2.074364e-02 
3.810000e-01 -2.081672e-02 
3.820000e-01 -2.089039e-02 
3.830000e-01 -2.096465e-02 
3.840000e-01 -2.103951e-02 
3.850000e-01 -2.111497e-02 
3.860000e-01 -2.119102e-02 
3.870000e-01 -2.126769e-02 
3.880000e-01 -2.134497e-02 
3.890000e-01 -2.142287e-02 
3.900000e-01 -2.150140e-02 
3.910000e-01 -2.158055e-02 
3.920000e-01 -2.166033e-02 
3.930000e-01 -2.174075e-02 
3.940000e-01 -2.182181e-02 
3.950000e-01 -2.190352e-02 
3.960000e-01 -2.198588e-02 
3.970000e-01 -2.206890e-02 
3.980000e-01 -2.215258e-02 
3.990000e-01 -2.223692e-02 
4.000000e-01 -2.232194e-02 
4.010000e-01 -2.240763e-02 
4.020000e-01 -2.249399e-02 
4.030000e-01 -2.258105e-02 
4.040000e-01 -2.266879e-02 
4.050000e-01 -2.275723e-02 
4.060000e-01 -2.284636e-02 
4.070000e-01 -2.293620e-02 
4.080000e-01 -2.302675e-02 
4.090000e-01 -2.311801e-02 
4.100000e-01 -2.320999e-02 
4.110000e-01 -2.330269e-02 
4.120000e-01 -2.339612e-02 
4.130000e-01 -2.349028e-02 
4.140000e-01 -2.358517e-02 
4.150000e-01 -2.368081e-02 
4.160000e-01 -2.377719e-02 
4.170000e-01 -2.387432e-02 
4.180000e-01 -2.397221e-02 
4.190000e-01 -2.407086e-02 
4.200000e-01 -2.417027e-02 
4.210000e-01 -2.427046e-02 
4.220000e-01 -2.437141e-02 
4.230000e-01 -2.447315e-02 
4.240000e-01 -2.457566e-02 
4.250000e-01 -2.467897e-02 
4.260000e-01 -2.478307e-02 
4.270000e-01 -2.488796e-02 
4.280000e-01 -2.499366e-02 
4.290000e-01 -2.510017e-02 
4.300000e-01 -2.520748e-02 
4.310000e-01 -2.531561e-02 
4.320000e-01 -2.542457e-02 
4.330000e-01 -2.553434e-02 
4.340000e-01 -2.564495e-02 
4.350000e-01 -2.575639e-02 
4.360000e-01 -2.586867e-02 
4.370000e-01 -2.598179e-02 
4.380000e-01 -2.609576e-02 
4.390000e-01 -2.621059e-02 
4.400000e-01 -2.632627e-02 
4.410000e-01 -2.644281e-02 
4.420000e-01 -2.656022e-02 
4.430000e-01 -2.667850e-02 
4.440000e-01 -2.679766e-02 
4.450000e-01 -2.691770e-02 
4.460000e-01 -2.703862e-02 
4.470000e-01 -2.716043e-02 
4.480000e-01 -2.728313e-02 
4.490000e-01 -2.740673e-02 
4.500000e-01 -2.753124e-02 
4.510000e-01 -2.765665e-02 
4.520000e-01 -2.778297e-02 
4.530000e-01 -2.791021e-02 
4.540000e-01 -2.803837e-02 
4.550000e-01 -2.816746e-02 
4.560000e-01 -2.829747e-02 
4.570000e-01 -2.842842e-02 
4.580000e-01 -2.856031e-02 
4.590000e-01 -2.869314e-02 
4.600000e-01 -2.882692e-02 
4.610000e-01 -2.896164e-02 
4.620000e-01 -2.909733e-02 
4.630000e-01 -2.923398e-02 
4.640000e-01 -2.937159e-02 
4.650000e-01 -2.951017e-02 
4.660000e-01 -2.964972e-02 
4.670000e-01 -2.979025e-02 
4.680000e-01 -2.993177e-02 
4.690000e-01 -3.007427e-02 
4.700000e-01 -3.021776e-02 
4.710000e-01 -3.036225e-02 
4.720000e-01 -3.050774e-02 
4.730000e-01 -3.065423e-02 
4.740000e-01 -3.080173e-02 
4.750000e-01 -3.095024e-02 
4.760000e-01 -3.109977e-02 
4.770000e-01 -3.125032e-02 
4.780000e-01 -3.140190e-02 
4.790000e-01 -3.155450e-02 
4.800000e-01 -3.170814e-02 
4.810000e-01 -3.186282e-02 
4.820000e-01 -3.201854e-02 
4.830000e-01 -3.217530e-02 
4.840000e-01 -3.233312e-02 
4.850000e-01 -3.249199e-02 
4.860000e-01 -3.265191e-02 
4.870000e-01 -3.281291e-02 
4.880000e-01 -3.297497e-02 
4.890000e-01 -3.313810e-02 
4.900000e-01 -3.330230e-02 
4.910000e-01 -3.346759e-02 
4.920000e-01 -3.363395e-02 
4.930000e-01 -3.380141e-02 
4.940000e-01 -3.396996e-02 
4.950000e-01 -3.413960e-02 
4.960000e-01 -3.431034e-02 
4.970000e-01 -3.448218e-02 
4.980000e-01 -3.465514e-02 
4.990000e-01 -3.482920e-02 
5.000000e-01 -3.500438e-02 
5.010000e-01 -3.518068e-02 
5.020000e-01 -3.535810e-02 
5.030000e-01 -3.553665e-02 
5.040000e-01 -3.571633e-02 
5.050000e-01 -3.589715e-02 
5.060000e-01 -3.607910e-02 
5.070000e-01 -3.626220e-02 
5.080000e-01 -3.644644e-02 
5.090000e-01 -3.663183e-02 
5.100000e-01 -3.681838e-02 
5.110000e-01 -3.700609e-02 
5.120000e-01 -3.719495e-02 
5.130000e-01 -3.738499e-02 
5.140000e-01 -3.757619e-02 
5.150000e-01 -3.776856e-02 
5.160000e-01 -3.796211e-02 
5.170000e-01 -3.815685e-02 
5.180000e-01 -3.835276e-02 
5.190000e-01 -3.854986e-02 
5.200000e-01 -3.874816e-02 
5.210000e-01 -3.894765e-02 
5.220000e-01 -3.914833e-02 
5.230000e-01 -3.935022e-02 
5.240000e-01 -3.955332e-02 
5.250000e-01 -3.975762e-02 
5.260000e-01 -3.996314e-02 
5.270000e-01 -4.016987e-02 
5.280000e-01 -4.037783e-02 
5.290000e-01 -4.058700e-02 
5.300000e-01 -4.079740e-02 
5.310000e-01 -4.100904e-02 
5.320000e-01 -4.122190e-02 
5.330000e-01 -4.143601e-02 
5.340000e-01 -4.165135e-02 
5.350000e-01 -4.186794e-02 
5.360000e-01 -4.208577e-02 
5.370000e-01 -4.230486e-02 
5.380000e-01 -4.252519e-02 
5.390000e-01 -4.274679e-02 
5.400000e-01 -4.296964e-02 
5.410000e-01 -4.319376e-02 
5.420000e-01 -4.341915e-02 
5.430000e-01 -4.364580e-02 
5.440000e-01 -4.387373e-02 
5.450000e-01 -4.410294e-02 
5.460000e-01 -4.433342e-02 
5.470000e-01 -4.456519e-02 
5.480000e-01 -4.479824e-02 
5.490000e-01 -4.503258e-02 
5.500000e-01 -4.526821e-02 
5.510000e-01 -4.550514e-02 
5.520000e-01 -4.574337e-02 
5.530000e-01 -4.598289e-02 
5.540000e-01 -4.622373e-02 
5.550000e-01 -4.646586e-02 
5.560000e-01 -4.670931e-02 
5.570000e-01 -4.695407e-02 
5.580000e-01 -4.720015e-02 
5.590000e-01 -4.744754e-02 
5.600000e-01 -4.769625e-02 
5.610000e-01 -4.794629e-02 
5.620000e-01 -4.819766e-02 
5.630000e-01 -4.845036e-02 
5.640000e-01 -4.870439e-02 
5.650000e-01 -4.895975e-02 
5.660000e-01 -4.921645e-02 
5.670000e-01 -4.947449e-02 
5.680000e-01 -4.973388e-02 
5.690000e-01 -4.999461e-02 
5.700000e-01 -5.025669e-02 
5.710000e-01 -5.052013e-02 
5.720000e-01 -5.078491e-02 
5.730000e-01 -5.105105e-02 
5.740000e-01 -5.131856e-02 
5.750000e-01 -5.158742e-02 
5.760000e-01 -5.185765e-02 
5.770000e-01 -5.212924e-02 
5.780000e-01 -5.240220e-02 
5.790000e-01 -5.267653e-02 
5.800000e-01 -5.295224e-02 
5.810000e-01 -5.322932e-02 
5.820000e-01 -5.350778e-02 
5.830000e-01 -5.378763e-02 
5.840000e-01 -5.406885e-02 
5.850000e-01 -5.435146e-02 
5.860000e-01 -5.463546e-02 
5.870000e-01 -5.492084e-02 
5.880000e-01 -5.520762e-02 
5.890000e-01 -5.549580e-02 
5.900000e-01 -5.578537e-02 
5.910000e-01 -5.607633e-02 
5.920000e-01 -5.636870e-02 
5.930000e-01 -5.666247e-02 
5.940000e-01 -5.695765e-02 
5.950000e-01 -5.725423e-02 
5.960000e-01 -5.755222e-02 
5.970000e-01 -5.785162e-02 
5.980000e-01 -5.815243e-02 
5.990000e-01 -5.845466e-02 
6.000000e-01 -5.875830e-02 
6.010000e-01 -5.906336e-02 
6.020000e-01 -5.936984e-02 
6.030000e-01 -5.967774e-02 
6.040000e-01 -5.998707e-02 
6.050000e-01 -6.029782e-02 
6.060000e-01 -6.061000e-02 
6.070000e-01 -6.092360e-02 
6.080000e-01 -6.123864e-02 
6.090000e-01 -6.155511e-02 
6.100000e-01 -6.187301e-02 
6.110000e-01 -6.219235e-02 
6.120000e-01 -6.251312e-02 
6.130000e-01 -6.283533e-02 
6.140000e-01 -6.315898e-02 
6.150000e-01 -6.348408e-02 
6.160000e-01 -6.381061e-02 
6.170000e-01 -6.413859e-02 
6.180000e-01 -6.446802e-02 
6.190000e-01 -6.479889e-02 
6.200000e-01 -6.513121e-02 
6.210000e-01 -6.546497e-02 
6.220000e-01 -6.580019e-02 
6.230000e-01 -6.613686e-02 
6.240000e-01 -6.647499e-02 
6.250000e-01 -6.681457e-02 
6.260000e-01 -6.715560e-02 
6.270000e-01 -6.749809e-02 
6.280000e-01 -6.784204e-02 
6.290000e-01 -6.818745e-02 
6.300000e-01 -6.853431e-02 
6.310000e-01 -6.888264e-02 
6.320000e-01 -6.923243e-02 
6.330000e-01 -6.958368e-02 
6.340000e-01 -6.993639e-02 
6.350000e-01 -7.029057e-02 
6.360000e-01 -7.064622e-02 
6.370000e-01 -7.100333e-02 
6.380000e-01 -7.136191e-02 
6.390000e-01 -7.172195e-02 
6.400000e-01 -7.208347e-02 
6.410000e-01 -7.244645e-02 
6.420000e-01 -7.281091e-02 
6.430000e-01 -7.317683e-02 
6.440000e-01 -7.354422e-02 
6.450000e-01 -7.391309e-02 
6.460000e-01 -7.428343e-02 
6.470000e-01 -7.465524e-02 
6.480000e-01 -7.502853e-02 
6.490000e-01 -7.540329e-02 
6.500000e-01 -7.577952e-02 
6.510000e-01 -7.615723e-02 
6.520000e-01 -7.653641e-02 
6.530000e-01 -7.691707e-02 
6.540000e-01 -7.729920e-02 
6.550000e-01 -7.768281e-02 
6.560000e-01 -7.806789e-02 
6.570000e-01 -7.845446e-02 
6.580000e-01 -7.884249e-02 
6.590000e-01 -7.923201e-02 
6.600000e-01 -7.962300e-02 
6.610000e-01 -8.001547e-02 
6.620000e-01 -8.040941e-02 
6.630000e-01 -8.080483e-02 
6.640000e-01 -8.120173e-02 
6.650000e-01 -8.160011e-02 
6.660000e-01 -8.199996e-02 
6.670000e-01 -8.240129e-02 
6.680000e-01 -8.280410e-02 
6.690000e-01 -8.320838e-02 
6.700000e-01 -8.361414e-02 
6.710000e-01 -8.402137e-02 
6.720000e-01 -8.443008e-02 
6.730000e-01 -8.484026e-02 
6.740000e-01 -8.525192e-02 
6.750000e-01 -8.566505e-02 
6.760000e-01 -8.607966e-02 
6.770000e-01 -8.649574e-02 
6.780000e-01 -8.691330e-02 
6.790000e-01 -8.733233e-02 
6.800000e-01 -8.775283e-02 
6.810000e-01 -8.817480e-02 
6.820000e-01 -8.859824e-02 
6.830000e-01 -8.902315e-02 
6.840000e-01 -8.944953e-02 
6.850000e-01 -8.987738e-02 
6.860000e-01 -9.030670e-02 
6.870000e-01 -9.073749e-02 
6.880000e-01 -9.116974e-02 
6.890000e-01 -9.160346e-02 
6.900000e-01 -9.203864e-02 
6.910000e-01 -9.247529e-02 
6.920000e-01 -9.291340e-02 
6.930000e-01 -9.335297e-02 
6.940000e-01 -9.379401e-02 
6.950000e-01 -9.423650e-02 
6.960000e-01 -9.468045e-02 
6.970000e-01 -9.512586e-02 
6.980000e-01 -9.557273e-02 
6.990000e-01 -9.602105e-02 
7.000000e-01 -9.647082e-02 
7.010000e-01 -9.692205e-02 
7.020000e-01 -9.737473e-02 
7.030000e-01 -9.782886e-02 
7.040000e-01 -9.828444e-02 
7.050000e-01 -9.874147e-02 
7.060000e-01 -9.919994e-02 
7.070000e-01 -9.965985e-02 
7.080000e-01 -1.001212e-01 
7.090000e-01 -1.005840e-01 
7.100000e-01 -1.010483e-01 
7.110000e-01 -1.015139e-01 
7.120000e-01 -1.019811e-01 
7.130000e-01 -1.024496e-01 
7.140000e-01 -1.029196e-01 
7.150000e-01 -1.033910e-01 
7.160000e-01 -1.038638e-01 
7.170000e-01 -1.043381e-01 
7.180000e-01 -1.048138e-01 
7.190000e-01 -1.052909e-01 
7.200000e-01 -1.057695e-01 
7.210000e-01 -1.062495e-01 
7.220000e-01 -1.067308e-01 
7.230000e-01 -1.072136e-01 
7.240000e-01 -1.076978e-01 
7.250000e-01 -1.081835e-01 
7.260000e-01 -1.086705e-01 
7.270000e-01 -1.091590e-01 
7.280000e-01 -1.096488e-01 
7.290000e-01 -1.101401e-01 
7.300000e-01 -1.106327e-01 
7.310000e-01 -1.111268e-01 
7.320000e-01 -1.116222e-01 
7.330000e-01 -1.121190e-01 
7.340000e-01 -1.126173e-01 
7.350000e-01 -1.131169e-01 
7.360000e-01 -1.136179e-01 
7.370000e-01 -1.141203e-01 
7.380000e-01 -1.146241e-01 
7.390000e-01 -1.151292e-01 
7.400000e-01 -1.156357e-01 
7.410000e-01 -1.161436e-01 
7.420000e-01 -1.166529e-01 
7.430000e-01 -1.171635e-01 
7.440000e-01 -1.176756e-01 
7.450000e-01 -1.181889e-01 
7.460000e-01 -1.187036e-01 
7.470000e-01 -1.192197e-01 
7.480000e-01 -1.197372e-01 
7.490000e-01 -1.202559e-01 
7.500000e-01 -1.207761e-01 
7.510000e-01 -1.212975e-01 
7.520000e-01 -1.218204e-01 
7.530000e-01 -1.223445e-01 
7.540000e-01 -1.228700e-01 
7.550000e-01 -1.233968e-01 
7.560000e-01 -1.239250e-01 
7.570000e-01 -1.244544e-01 
7.580000e-01 -1.249852e-01 
7.590000e-01 -1.255174e-01 
7.600000e-01 -1.260508e-01 
7.610000e-01 -1.265855e-01 
7.620000e-01 -1.271216e-01 
7.630000e-01 -1.276589e-01 
7.640000e-01 -1.281976e-01 
7.650000e-01 -1.287375e-01 
7.660000e-01 -1.292788e-01 
7.670000e-01 -1.298213e-01 
7.680000e-01 -1.303651e-01 
7.690000e-01 -1.309102e-01 
7.700000e-01 -1.314566e-01 
7.710000e-01 -1.320043e-01 
7.720000e-01 -1.325532e-01 
7.730000e-01 -1.331034e-01 
7.740000e-01 -1.336549e-01 
7.750000e-01 -1.342076e-01 
7.760000e-01 -1.347616e-01 
7.770000e-01 -1.353168e-01 
7.780000e-01 -1.358733e-01 
7.790000e-01 -1.364310e-01 
7.800000e-01 -1.369900e-01 
7.810000e-01 -1.375502e-01 
7.820000e-01 -1.381116e-01 
7.830000e-01 -1.386742e-01 
7.840000e-01 -1.392381e-01 
7.850000e-01 -1.398032e-01 
7.860000e-01 -1.403695e-01 
7.870000e-01 -1.409370e-01 
7.880000e-01 -1.415057e-01 
7.890000e-01 -1.420757e-01 
7.900000e-01 -1.426468e-01 
7.910000e-01 -1.432191e-01 
7.920000e-01 -1.437926e-01 
7.930000e-01 -1.443673e-01 
7.940000e-01 -1.449431e-01 
7.950000e-01 -1.455202e-01 
7.960000e-01 -1.460983e-01 
7.970000e-01 -1.466777e-01 
7.980000e-01 -1.472582e-01 
7.990000e-01 -1.478399e-01 
8.000000e-01 -1.484227e-01 
8.010000e-01 -1.490067e-01 
8.020000e-01 -1.495918e-01 
8.030000e-01 -1.501780e-01 
8.040000e-01 -1.507654e-01 
8.050000e-01 -1.513539e-01 
8.060000e-01 -1.519435e-01 
8.070000e-01 -1.525342e-01 
8.080000e-01 -1.531260e-01 
8.090000e-01 -1.537190e-01 
8.100000e-01 -1.543130e-01 
8.110000e-01 -1.549081e-01 
8.120000e-01 -1.555043e-01 
8.130000e-01 -1.561016e-01 
8.140000e-01 -1.567000e-01 
8.150000e-01 -1.572995e-01 
8.160000e-01 -1.579000e-01 
8.170000e-01 -1.585015e-01 
8.180000e-01 -1.591042e-01 
8.190000e-01 -1.597078e-01 
8.200000e-01 -1.603125e-01 
8.210000e-01 -1.609183e-01 
8.220000e-01 -1.615251e-01 
8.230000e-01 -1.621329e-01 
8.240000e-01 -1.627417e-01 
8.250000e-01 -1.633516e-01 
8.260000e-01 -1.639624e-01 
8.270000e-01 -1.645743e-01 
8.280000e-01 -1.651871e-01 
8.290000e-01 -1.658010e-01 
8.300000e-01 -1.664158e-01 
8.310000e-01 -1.670316e-01 
8.320000e-01 -1.676484e-01 
8.330000e-01 -1.682662e-01 
8.340000e-01 -1.688849e-01 
8.350000e-01 -1.695046e-01 
8.360000e-01 -1.701252e-01 
8.370000e-01 -1.707467e-01 
8.380000e-01 -1.713692e-01 
8.390000e-01 -1.719926e-01 
8.400000e-01 -1.726170e-01 
8.410000e-01 -1.732423e-01 
8.420000e-01 -1.738684e-01 
8.430000e-01 -1.744955e-01 
8.440000e-01 -1.751235e-01 
8.450000e-01 -1.757524e-01 
8.460000e-01 -1.763821e-01 
8.470000e-01 -1.770127e-01 
8.480000e-01 -1.776442e-01 
8.490000e-01 -1.782766e-01 
8.500000e-01 -1.789098e-01 
8.510000e-01 -1.795439e-01 
8.520000e-01 -1.801788e-01 
8.530000e-01 -1.808146e-01 
8.540000e-01 -1.814512e-01 
8.550000e-01 -1.820886e-01 
8.560000e-01 -1.827268e-01 
8.570000e-01 -1.833659e-01 
8.580000e-01 -1.840057e-01 
8.590000e-01 -1.846463e-01 
8.600000e-01 -1.852878e-01 
8.610000e-01 -1.859300e-01 
8.620000e-01 -1.865730e-01 
8.630000e-01 -1.872167e-01 
8.640000e-01 -1.878612e-01 
8.650000e-01 -1.885065e-01 
8.660000e-01 -1.891525e-01 
8.670000e-01 -1.897993e-01 
8.680000e-01 -1.904467e-01 
8.690000e-01 -1.910949e-01 
8.700000e-01 -1.917439e-01 
8.710000e-01 -1.923935e-01 
8.720000e-01 -1.930438e-01 
8.730000e-01 -1.936948e-01 
8.740000e-01 -1.943466e-01 
8.750000e-01 -1.949989e-01 
8.760000e-01 -1.956520e-01 
8.770000e-01 -1.963057e-01 
8.780000e-01 -1.969601e-01 
8.790000e-01 -1.976151e-01 
8.800000e-01 -1.982708e-01 
8.810000e-01 -1.989271e-01 
8.820000e-01 -1.995840e-01 
8.830000e-01 -2.002416e-01 
8.840000e-01 -2.008997e-01 
8.850000e-01 -2.015585e-01 
8.860000e-01 -2.022178e-01 
8.870000e-01 -2.028778e-01 
8.880000e-01 -2.035383e-01 
8.890000e-01 -2.041993e-01 
8.900000e-01 -2.048610e-01 
8.910000e-01 -2.055232e-01 
8.920000e-01 -2.061859e-01 
8.930000e-01 -2.068492e-01 
8.940000e-01 -2.075130e-01 
8.950000e-01 -2.081773e-01 
8.960000e-01 -2.088421e-01 
8.970000e-01 -2.095075e-01 
8.980000e-01 -2.101733e-01 
8.990000e-01 -2.108396e-01 
9.000000e-01 -2.115064e-01 
9.010000e-01 -2.121737e-01 
9.020000e-01 -2.128414e-01 
9.030000e-01 -2.135096e-01 
9.040000e-01 -2.141782e-01 
9.050000e-01 -2.148473e-01 
9.060000e-01 -2.155168e-01 
9.070000e-01 -2.161867e-01 
9.080000e-01 -2.168570e-01 
9.090000e-01 -2.175277e-01 
9.100000e-01 -2.181988e-01 
9.110000e-01 -2.188703e-01 
9.120000e-01 -2.195422e-01 
9.130000e-01 -2.202144e-01 
9.140000e-01 -2.208870e-01 
9.150000e-01 -2.215599e-01 
9.160000e-01 -2.222332e-01 
9.170000e-01 -2.229068e-01 
9.180000e-01 -2.235808e-01 
9.190000e-01 -2.242550e-01 
9.200000e-01 -2.249295e-01 
9.210000e-01 -2.256044e-01 
9.220000e-01 -2.262795e-01 
9.230000e-01 -2.269549e-01 
9.240000e-01 -2.276306e-01 
9.250000e-01 -2.283065e-01 
9.260000e-01 -2.289827e-01 
9.270000e-01 -2.296591e-01 
9.280000e-01 -2.303357e-01 
9.290000e-01 -2.310126e-01 
9.300000e-01 -2.316897e-01 
9.310000e-01 -2.323669e-01 
9.320000e-01 -2.330444e-01 
9.330000e-01 -2.337220e-01 
9.340000e-01 -2.343999e-01 
9.350000e-01 -2.350779e-01 
9.360000e-01 -2.357560e-01 
9.370000e-01 -2.364343e-01 
9.380000e-01 -2.371127e-01 
9.390000e-01 -2.377912e-01 
9.400000e-01 -2.384699e-01 
9.410000e-01 -2.391487e-01 
9.420000e-01 -2.398275e-01 
9.430000e-01 -2.405065e-01 
9.440000e-01 -2.411855e-01 
9.450000e-01 -2.418646e-01 
9.460000e-01 -2.425438e-01 
9.470000e-01 -2.432230e-01 
9.480000e-01 -2.439022e-01 
9.490000e-01 -2.445815e-01 
9.500000e-01 -2.452608e-01 
9.510000e-01 -2.459401e-01 
9.520000e-01 -2.466194e-01 
9.530000e-01 -2.472986e-01 
9.540000e-01 -2.479779e-01 
9.550000e-01 -2.486571e-01 
9.560000e-01 -2.493363e-01 
9.570000e-01 -2.500154e-01 
9.580000e-01 -2.506945e-01 
9.590000e-01 -2.513735e-01 
9.600000e-01 -2.520524e-01 
9.610000e-01 -2.527312e-01 
9.620000e-01 -2.534099e-01 
9.630000e-01 -2.540885e-01 
9.640000e-01 -2.547670e-01 
9.650000e-01 -2.554454e-01 
9.660000e-01 -2.561236e-01 
9.670000e-01 -2.568016e-01 
9.680000e-01 -2.574795e-01 
9.690000e-01 -2.581572e-01 
9.700000e-01 -2.588347e-01 
9.710000e-01 -2.595120e-01 
9.720000e-01 -2.601891e-01 
9.730000e-01 -2.608660e-01 
9.740000e-01 -2.615427e-01 
9.750000e-01 -2.622191e-01 
9.760000e-01 -2.628953e-01 
9.770000e-01 -2.635712e-01 
9.780000e-01 -2.642469e-01 
9.790000e-01 -2.649223e-01 
9.800000e-01 -2.655973e-01 
9.810000e-01 -2.662721e-01 
9.820000e-01 -2.669466e-01 
9.830000e-01 -2.676207e-01 
9.840000e-01 -2.682945e-01 
9.850000e-01 -2.689680e-01 
9.860000e-01 -2.696411e-01 
9.870000e-01 -2.703138e-01 
9.880000e-01 -2.709862e-01 
9.890000e-01 -2.716581e-01 
9.900000e-01 -2.723297e-01 
9.910000e-01 -2.730008e-01 
9.920000e-01 -2.736716e-01 
9.930000e-01 -2.743419e-01 
9.940000e-01 -2.750117e-01 
9.950000e-01 -2.756811e-01 
9.960000e-01 -2.763501e-01 
9.970000e-01 -2.770185e-01 
9.980000e-01 -2.776865e-01 
9.990000e-01 -2.783539e-01 
1.000000e+00 -2.790209e-01 
1.001000e+00 -2.796873e-01 
1.002000e+00 -2.803532e-01 
1.003000e+00 -2.810186e-01 
1.004000e+00 -2.816834e-01 
1.005000e+00 -2.823476e-01 
1.006000e+00 -2.830113e-01 
1.007000e+00 -2.836744e-01 
1.008000e+00 -2.843368e-01 
1.009000e+00 -2.849987e-01 
1.010000e+00 -2.856599e-01 
1.011000e+00 -2.863205e-01 
1.012000e+00 -2.869805e-01 
1.013000e+00 -2.876398e-01 
1.014000e+00 -2.882984e-01 
1.015000e+00 -2.889563e-01 
1.016000e+00 -2.896136e-01 
1.017000e+00 -2.902702e-01 
1.018000e+00 -2.909260e-01 
1.019000e+00 -2.915811e-01 
1.020000e+00 -2.922355e-01 
1.021000e+00 -2.928891e-01 
1.022000e+00 -2.935420e-01 
1.023000e+00 -2.941941e-01 
1.024000e+00 -2.948454e-01 
1.025000e+00 -2.954959e-01 
1.026000e+00 -2.961456e-01 
1.027000e+00 -2.967945e-01 
1.028000e+00 -2.974425e-01 
1.029000e+00 -2.980898e-01 
1.030000e+00 -2.987361e-01 
1.031000e+00 -2.993816e-01 
1.032000e+00 -3.000262e-01 
1.033000e+00 -3.006700e-01 
1.034000e+00 -3.013128e-01 
1.035000e+00 -3.019547e-01 
1.036000e+00 -3.025957e-01 
1.037000e+00 -3.032358e-01 
1.038000e+00 -3.038749e-01 
1.039000e+00 -3.045130e-01 
1.040000e+00 -3.051502e-01 
1.041000e+00 -3.057864e-01 
1.042000e+00 -3.064216e-01 
1.043000e+00 -3.070558e-01 
1.044000e+00 -3.076890e-01 
1.045000e+00 -3.083211e-01 
1.046000e+00 -3.089522e-01 
1.047000e+00 -3.095822e-01 
1.048000e+00 -3.102112e-01 
1.049000e+00 -3.108391e-01 
1.050000e+00 -3.114659e-01 
1.051000e+00 -3.120916e-01 
1.052000e+00 -3.127162e-01 
1.053000e+00 -3.133397e-01 
1.054000e+00 -3.139620e-01 
1.055000e+00 -3.145832e-01 
1.056000e+00 -3.152032e-01 
1.057000e+00 -3.158220e-01 
1.058000e+00 -3.164397e-01 
1.059000e+00 -3.170561e-01 
1.060000e+00 -3.176714e-01 
1.061000e+00 -3.182854e-01 
1.062000e+00 -3.188982e-01 
1.063000e+00 -3.195097e-01 
1.064000e+00 -3.201200e-01 
1.065000e+00 -3.207290e-01 
1.066000e+00 -3.213367e-01 
1.067000e+00 -3.219431e-01 
1.068000e+00 -3.225482e-01 
1.069000e+00 -3.231520e-01 
1.070000e+00 -3.237544e-01 
1.071000e+00 -3.243555e-01 
1.072000e+00 -3.249553e-01 
1.073000e+00 -3.255537e-01 
1.074000e+00 -3.261507e-01 
1.075000e+00 -3.267463e-01 
1.076000e+00 -3.273405e-01 
1.077000e+00 -3.279333e-01 
1.078000e+00 -3.285246e-01 
1.079000e+00 -3.291145e-01 
1.080000e+00 -3.297030e-01 
1.081000e+00 -3.302900e-01 
1.082000e+00 -3.308755e-01 
1.083000e+00 -3.314595e-01 
1.084000e+00 -3.320420e-01 
1.085000e+00 -3.326230e-01 
1.086000e+00 -3.332024e-01 
1.087000e+00 -3.337804e-01 
1.088000e+00 -3.343567e-01 
1.089000e+00 -3.349315e-01 
1.090000e+00 -3.355047e-01 
1.091000e+00 -3.360764e-01 
1.092000e+00 -3.366464e-01 
1.093000e+00 -3.372148e-01 
1.094000e+00 -3.377816e-01 
1.095000e+00 -3.383467e-01 
1.096000e+00 -3.389102e-01 
1.097000e+00 -3.394720e-01 
1.098000e+00 -3.400321e-01 
1.099000e+00 -3.405906e-01 
1.100000e+00 -3.411473e-01 
1.101000e+00 -3.417024e-01 
1.102000e+00 -3.422557e-01 
1.103000e+00 -3.428072e-01 
1.104000e+00 -3.433571e-01 
1.105000e+00 -3.439051e-01 
1.106000e+00 -3.444514e-01 
1.107000e+00 -3.449959e-01 
1.108000e+00 -3.455385e-01 
1.109000e+00 -3.460794e-01 
1.110000e+00 -3.466184e-01 
1.111000e+00 -3.471556e-01 
1.112000e+00 -3.476910e-01 
1.113000e+00 -3.482245e-01 
1.114000e+00 -3.487561e-01 
1.115000e+00 -3.492858e-01 
1.116000e+00 -3.498136e-01 
1.117000e+00 -3.503395e-01 
1.118000e+00 -3.508635e-01 
1.119000e+00 -3.513855e-01 
1.120000e+00 -3.519056e-01 
1.121000e+00 -3.524237e-01 
1.122000e+00 -3.529399e-01 
1.123000e+00 -3.534540e-01 
1.124000e+00 -3.539662e-01 
1.125000e+00 -3.544763e-01 
1.126000e+00 -3.549844e-01 
1.127000e+00 -3.554905e-01 
1.128000e+00 -3.559945e-01 
1.129000e+00 -3.564965e-01 
1.130000e+00 -3.569964e-01 
1.131000e+00 -3.574942e-01 
1.132000e+00 -3.579899e-01 
1.133000e+00 -3.584834e-01 
1.134000e+00 -3.589749e-01 
1.135000e+00 -3.594642e-01 
1.136000e+00 -3.599514e-01 
1.137000e+00 -3.604364e-01 
1.138000e+00 -3.609192e-01 
1.139000e+00 -3.613999e-01 
1.140000e+00 -3.618783e-01 
1.141000e+00 -3.623546e-01 
1.142000e+00 -3.628286e-01 
1.143000e+00 -3.633003e-01 
1.144000e+00 -3.637699e-01 
1.145000e+00 -3.642371e-01 
1.146000e+00 -3.647021e-01 
1.147000e+00 -3.651648e-01 
1.148000e+00 -3.656252e-01 
1.149000e+00 -3.660833e-01 
1.150000e+00 -3.665391e-01 
1.151000e+00 -3.669925e-01 
1.152000e+00 -3.674436e-01 
1.153000e+00 -3.678923e-01 
1.154000e+00 -3.683386e-01 
1.155000e+00 -3.687826e-01 
1.156000e+00 -3.692242e-01 
1.157000e+00 -3.696633e-01 
1.158000e+00 -3.701000e-01 
1.159000e+00 -3.705343e-01 
1.160000e+00 -3.709662e-01 
1.161000e+00 -3.713956e-01 
1.162000e+00 -3.718225e-01 
1.163000e+00 -3.722470e-01 
1.164000e+00 -3.726689e-01 
1.165000e+00 -3.730883e-01 
1.166000e+00 -3.735052e-01 
1.167000e+00 -3.739196e-01 
1.168000e+00 -3.743315e-01 
1.169000e+00 -3.747408e-01 
1.170000e+00 -3.751475e-01 
1.171000e+00 -3.755516e-01 
1.172000e+00 -3.759531e-01 
1.173000e+00 -3.763521e-01 
1.174000e+00 -3.767484e-01 
1.175000e+00 -3.771421e-01 
1.176000e+00 -3.775331e-01 
1.177000e+00 -3.779215e-01 
1.178000e+00 -3.783072e-01 
1.179000e+00 -3.786903e-01 
1.180000e+00 -3.790706e-01 
1.181000e+00 -3.794483e-01 
1.182000e+00 -3.798232e-01 
1.183000e+00 -3.801954e-01 
1.184000e+00 -3.805649e-01 
1.185000e+00 -3.809316e-01 
1.186000e+00 -3.812956e-01 
1.187000e+00 -3.816568e-01 
1.188000e+00 -3.820152e-01 
1.189000e+00 -3.823708e-01 
1.190000e+00 -3.827236e-01 
1.191000e+00 -3.830736e-01 
1.192000e+00 -3.834207e-01 
1.193000e+00 -3.837650e-01 
1.194000e+00 -3.841065e-01 
1.195000e+00 -3.844450e-01 
1.196000e+00 -3.847807e-01 
1.197000e+00 -3.851135e-01 
1.198000e+00 -3.854434e-01 
1.199000e+00 -3.857704e-01 
1.200000e+00 -3.860944e-01 
1.201000e+00 -3.864155e-01 
1.202000e+00 -3.867337e-01 
1.203000e+00 -3.870489e-01 
1.204000e+00 -3.873611e-01 
1.205000e+00 -3.876703e-01 
1.206000e+00 -3.879765e-01 
1.207000e+00 -3.882797e-01 
1.208000e+00 -3.885799e-01 
1.209000e+00 -3.888771e-01 
1.210000e+00 -3.891712e-01 
1.211000e+00 -3.894623e-01 
1.212000e+00 -3.897503e-01 
1.213000e+00 -3.900352e-01 
1.214000e+00 -3.903170e-01 
1.215000e+00 -3.905957e-01 
1.216000e+00 -3.908713e-01 
1.217000e+00 -3.911438e-01 
1.218000e+00 -3.914131e-01 
1.219000e+00 -3.916793e-01 
1.220000e+00 -3.919423e-01 
1.221000e+00 -3.922022e-01 
1.222000e+00 -3.924589e-01 
1.223000e+00 -3.927124e-01 
1.224000e+00 -3.929626e-01 
1.225000e+00 -3.932097e-01 
1.226000e+00 -3.934535e-01 
1.227000e+00 -3.936941e-01 
1.228000e+00 -3.939315e-01 
1.229000e+00 -3.941656e-01 
1.230000e+00 -3.943964e-01 
1.231000e+00 -3.946239e-01 
1.232000e+00 -3.948481e-01 
1.233000e+00 -3.950690e-01 
1.234000e+00 -3.952866e-01 
1.235000e+00 -3.955009e-01 
1.236000e+00 -3.957119e-01 
1.237000e+00 -3.959194e-01 
1.238000e+00 -3.961237e-01 
1.239000e+00 -3.963245e-01 
1.240000e+00 -3.965220e-01 
1.241000e+00 -3.967161e-01 
1.242000e+00 -3.969067e-01 
1.243000e+00 -3.970940e-01 
1.244000e+00 -3.972778e-01 
1.245000e+00 -3.974582e-01 
1.246000e+00 -3.976352e-01 
1.247000e+00 -3.978086e-01 
1.248000e+00 -3.979786e-01 
1.249000e+00 -3.981452e-01 
1.250000e+00 -3.983082e-01 
1.251000e+00 -3.984678e-01 
1.252000e+00 -3.986238e-01 
1.253000e+00 -3.987763e-01 
1.254000e+00 -3.989253e-01 
1.255000e+00 -3.990707e-01 
1.256000e+00 -3.992125e-01 
1.257000e+00 -3.993509e-01 
1.258000e+00 -3.994856e-01 
1.259000e+00 -3.996167e-01 
1.260000e+00 -3.997443e-01 
1.261000e+00 -3.998682e-01 
1.262000e+00 -3.999885e-01 
1.263000e+00 -4.001052e-01 
1.264000e+00 -4.002183e-01 
1.265000e+00 -4.003277e-01 
1.266000e+00 -4.004334e-01 
1.267000e+00 -4.005355e-01 
1.268000e+00 -4.006339e-01 
1.269000e+00 -4.007286e-01 
1.270000e+00 -4.008196e-01 
1.271000e+00 -4.009069e-01 
1.272000e+00 -4.009905e-01 
1.273000e+00 -4.010704e-01 
1.274000e+00 -4.011465e-01 
1.275000e+00 -4.012189e-01 
1.276000e+00 -4.012875e-01 
1.277000e+00 -4.013523e-01 
1.278000e+00 -4.014134e-01 
1.279000e+00 -4.014707e-01 
1.280000e+00 -4.015241e-01 
1.281000e+00 -4.015738e-01 
1.282000e+00 -4.016197e-01 
1.283000e+00 -4.016617e-01 
1.284000e+00 -4.016999e-01 
1.285000e+00 -4.017342e-01 
1.286000e+00 -4.017647e-01 
1.287000e+00 -4.017913e-01 
1.288000e+00 -4.018140e-01 
1.289000e+00 -4.018329e-01 
1.290000e+00 -4.018479e-01 
1.291000e+00 -4.018589e-01 
1.292000e+00 -4.018661e-01 
1.293000e+00 -4.018693e-01 
1.294000e+00 -4.018686e-01 
1.295000e+00 -4.018639e-01 
1.296000e+00 -4.018554e-01 
1.297000e+00 -4.018428e-01 
1.298000e+00 -4.018263e-01 
1.299000e+00 -4.018058e-01 
1.300000e+00 -4.017813e-01 
1.301000e+00 -4.017528e-01 
1.302000e+00 -4.017203e-01 
1.303000e+00 -4.016838e-01 
1.304000e+00 -4.016433e-01 
1.305000e+00 -4.015987e-01 
1.306000e+00 -4.015501e-01 
1.307000e+00 -4.014975e-01 
1.308000e+00 -4.014408e-01 
1.309000e+00 -4.013800e-01 
1.310000e+00 -4.013152e-01 
1.311000e+00 -4.012462e-01 
1.312000e+00 -4.011732e-01 
1.313000e+00 -4.010961e-01 
1.314000e+00 -4.010149e-01 
1.315000e+00 -4.009295e-01 
1.316000e+00 -4.008400e-01 
1.317000e+00 -4.007464e-01 
1.318000e+00 -4.006487e-01 
1.319000e+00 -4.005468e-01 
1.320000e+00 -4.004407e-01 
1.321000e+00 -4.003305e-01 
1.322000e+00 -4.002161e-01 
1.323000e+00 -4.000975e-01 
1.324000e+00 -3.999747e-01 
1.325000e+00 -3.998477e-01 
1.326000e+00 -3.997165e-01 
1.327000e+00 -3.995811e-01 
1.328000e+00 -3.994414e-01 
1.329000e+00 -3.992976e-01 
1.330000e+00 -3.991495e-01 
1.331000e+00 -3.989971e-01 
1.332000e+00 -3.988405e-01 
1.333000e+00 -3.986796e-01 
1.334000e+00 -3.985145e-01 
1.335000e+00 -3.983450e-01 
1.336000e+00 -3.981713e-01 
1.337000e+00 -3.979933e-01 
1.338000e+00 -3.978110e-01 
1.339000e+00 -3.976244e-01 
1.340000e+00 -3.974334e-01 
1.341000e+00 -3.972382e-01 
1.342000e+00 -3.970386e-01 
1.343000e+00 -3.968346e-01 
1.344000e+00 -3.966263e-01 
1.345000e+00 -3.964137e-01 
1.346000e+00 -3.961967e-01 
1.347000e+00 -3.959753e-01 
1.348000e+00 -3.957496e-01 
1.349000e+00 -3.955195e-01 
1.350000e+00 -3.952850e-01 
1.351000e+00 -3.950461e-01 
1.352000e+00 -3.948027e-01 
1.353000e+00 -3.945550e-01 
1.354000e+00 -3.943029e-01 
1.355000e+00 -3.940463e-01 
1.356000e+00 -3.937853e-01 
1.357000e+00 -3.935199e-01 
1.358000e+00 -3.932501e-01 
1.359000e+00 -3.929757e-01 
1.360000e+00 -3.926970e-01 
1.361000e+00 -3.924137e-01 
1.362000e+00 -3.921260e-01 
1.363000e+00 -3.918338e-01 
1.364000e+00 -3.915372e-01 
1.365000e+00 -3.912360e-01 
1.366000e+00 -3.909304e-01 
1.367000e+00 -3.906202e-01 
1.368000e+00 -3.903056e-01 
1.369000e+00 -3.899864e-01 
1.370000e+00 -3.896627e-01 
1.371000e+00 -3.893345e-01 
1.372000e+00 -3.890018e-01 
1.373000e+00 -3.886645e-01 
1.374000e+00 -3.883227e-01 
1.375000e+00 -3.879763e-01 
1.376000e+00 -3.876254e-01 
1.377000e+00 -3.872699e-01 
1.378000e+00 -3.869099e-01 
1.379000e+00 -3.865453e-01 
1.380000e+00 -3.861761e-01 
1.381000e+00 -3.858023e-01 
1.382000e+00 -3.854239e-01 
1.383000e+00 -3.850410e-01 
1.384000e+00 -3.846534e-01 
1.385000e+00 -3.842613e-01 
1.386000e+00 -3.838645e-01 
1.387000e+00 -3.834631e-01 
1.388000e+00 -3.830571e-01 
1.389000e+00 -3.826465e-01 
1.390000e+00 -3.822313e-01 
1.391000e+00 -3.818114e-01 
1.392000e+00 -3.813869e-01 
1.393000e+00 -3.809577e-01 
1.394000e+00 -3.805239e-01 
1.395000e+00 -3.800854e-01 
1.396000e+00 -3.796423e-01 
1.397000e+00 -3.791945e-01 
1.398000e+00 -3.787421e-01 
1.399000e+00 -3.782849e-01 
1.400000e+00 -3.778231e-01 
1.401000e+00 -3.773567e-01 
1.402000e+00 -3.768855e-01 
1.403000e+00 -3.764097e-01 
1.404000e+00 -3.759291e-01 
1.405000e+00 -3.754439e-01 
1.406000e+00 -3.749539e-01 
1.407000e+00 -3.744593e-01 
1.408000e+00 -3.739599e-01 
1.409000e+00 -3.734558e-01 
1.410000e+00 -3.729470e-01 
1.411000e+00 -3.724335e-01 
1.412000e+00 -3.719153e-01 
1.413000e+00 -3.713923e-01 
1.414000e+00 -3.708646e-01 
1.415000e+00 -3.703322e-01 
1.416000e+00 -3.697950e-01 
1.417000e+00 -3.692531e-01 
1.418000e+00 -3.687064e-01 
1.419000e+00 -3.681550e-01 
1.420000e+00 -3.675988e-01 
1.421000e+00 -3.670379e-01 
1.422000e+00 -3.664722e-01 
1.423000e+00 -3.659018e-01 
1.424000e+00 -3.653266e-01 
1.425000e+00 -3.647466e-01 
1.426000e+00 -3.641618e-01 
1.427000e+00 -3.635723e-01 
1.428000e+00 -3.629779e-01 
1.429000e+00 -3.623789e-01 
1.430000e+00 -3.617750e-01 
1.431000e+00 -3.611663e-01 
1.432000e+00 -3.605528e-01 
1.433000e+00 -3.599346e-01 
1.434000e+00 -3.593115e-01 
1.435000e+00 -3.586837e-01 
1.436000e+00 -3.580511e-01 
1.437000e+00 -3.574136e-01 
1.438000e+00 -3.567714e-01 
1.439000e+00 -3.561243e-01 
1.440000e+00 -3.554725e-01 
1.441000e+00 -3.548158e-01 
1.442000e+00 -3.541543e-01 
1.443000e+00 -3.534880e-01 
1.444000e+00 -3.528169e-01 
1.445000e+00 -3.521409e-01 
1.446000e+00 -3.514602e-01 
1.447000e+00 -3.507746e-01 
1.448000e+00 -3.500842e-01 
1.449000e+00 -3.493889e-01 
1.450000e+00 -3.486889e-01 
1.451000e+00 -3.479840e-01 
1.452000e+00 -3.472743e-01 
1.453000e+00 -3.465597e-01 
1.454000e+00 -3.458403e-01 
1.455000e+00 -3.451161e-01 
1.456000e+00 -3.443871e-01 
1.457000e+00 -3.436532e-01 
1.458000e+00 -3.429144e-01 
1.459000e+00 -3.421709e-01 
1.460000e+00 -3.414224e-01 
1.461000e+00 -3.406692e-01 
1.462000e+00 -3.399111e-01 
1.463000e+00 -3.391482e-01 
1.464000e+00 -3.383804e-01 
1.465000e+00 -3.376077e-01 
1.466000e+00 -3.368303e-01 
1.467000e+00 -3.360480e-01 
1.468000e+00 -3.352608e-01 
1.469000e+00 -3.344688e-01 
1.470000e+00 -3.336719e-01 
1.471000e+00 -3.328702e-01 
1.472000e+00 -3.320637e-01 
1.473000e+00 -3.312523e-01 
1.474000e+00 -3.304360e-01 
1.475000e+00 -3.296149e-01 
1.476000e+00 -3.287890e-01 
1.477000e+00 -3.279582e-01 
1.478000e+00 -3.271226e-01 
1.479000e+00 -3.262821e-01 
1.480000e+00 -3.254368e-01 
1.481000e+00 -3.245866e-01 
1.482000e+00 -3.237316e-01 
1.483000e+00 -3.228717e-01 
1.484000e+00 -3.220070e-01 
1.485000e+00 -3.211374e-01 
1.486000e+00 -3.202630e-01 
1.487000e+00 -3.193838e-01 
1.488000e+00 -3.184997e-01 
1.489000e+00 -3.176107e-01 
1.490000e+00 -3.167170e-01 
1.491000e+00 -3.158183e-01 
1.492000e+00 -3.149149e-01 
1.493000e+00 -3.140066e-01 
1.494000e+00 -3.130935e-01 
1.495000e+00 -3.121755e-01 
1.496000e+00 -3.112527e-01 
1.497000e+00 -3.103251e-01 
1.498000e+00 -3.093926e-01 
1.499000e+00 -3.084553e-01 
1.500000e+00 -3.075132e-01 
1.501000e+00 -3.065663e-01 
1.502000e+00 -3.056145e-01 
1.503000e+00 -3.046579e-01 
1.504000e+00 -3.036965e-01 
1.505000e+00 -3.027302e-01 
1.506000e+00 -3.017592e-01 
1.507000e+00 -3.007833e-01 
1.508000e+00 -2.998026e-01 
1.509000e+00 -2.988171e-01 
1.510000e+00 -2.978268e-01 
1.511000e+00 -2.968317e-01 
1.512000e+00 -2.958318e-01 
1.513000e+00 -2.948271e-01 
1.514000e+00 -2.938175e-01 
1.515000e+00 -2.928032e-01 
1.516000e+00 -2.917841e-01 
1.517000e+00 -2.907602e-01 
1.518000e+00 -2.897315e-01 
1.519000e+00 -2.886980e-01 
1.520000e+00 -2.876597e-01 
1.521000e+00 -2.866167e-01 
1.522000e+00 -2.855689e-01 
1.523000e+00 -2.845163e-01 
1.524000e+00 -2.834589e-01 
1.525000e+00 -2.823967e-01 
1.526000e+00 -2.813298e-01 
1.527000e+00 -2.802582e-01 
1.528000e+00 -2.791817e-01 
1.529000e+00 -2.781005e-01 
1.530000e+00 -2.770146e-01 
1.531000e+00 -2.759239e-01 
1.532000e+00 -2.748285e-01 
1.533000e+00 -2.737283e-01 
1.534000e+00 -2.726234e-01 
1.535000e+00 -2.715138e-01 
1.536000e+00 -2.703994e-01 
1.537000e+00 -2.692803e-01 
1.538000e+00 -2.681565e-01 
1.539000e+00 -2.670279e-01 
1.540000e+00 -2.658947e-01 
1.541000e+00 -2.647567e-01 
1.542000e+00 -2.636140e-01 
1.543000e+00 -2.624667e-01 
1.544000e+00 -2.613146e-01 
1.545000e+00 -2.601579e-01 
1.546000e+00 -2.589964e-01 
1.547000e+00 -2.578303e-01 
1.548000e+00 -2.566595e-01 
1.549000e+00 -2.554840e-01 
1.550000e+00 -2.543039e-01 
1.551000e+00 -2.531191e-01 
1.552000e+00 -2.519296e-01 
1.553000e+00 -2.507355e-01 
1.554000e+00 -2.495368e-01 
1.555000e+00 -2.483334e-01 
1.556000e+00 -2.471253e-01 
1.557000e+00 -2.459127e-01 
1.558000e+00 -2.446954e-01 
1.559000e+00 -2.434734e-01 
1.560000e+00 -2.422469e-01 
1.561000e+00 -2.410157e-01 
1.562000e+00 -2.397800e-01 
1.563000e+00 -2.385396e-01 
1.564000e+00 -2.372947e-01 
1.565000e+00 -2.360452e-01 
1.566000e+00 -2.347911e-01 
1.567000e+00 -2.335324e-01 
1.568000e+00 -2.322691e-01 
1.569000e+00 -2.310013e-01 
1.570000e+00 -2.297289e-01 
1.571000e+00 -2.284520e-01 
1.572000e+00 -2.271705e-01 
1.573000e+00 -2.258845e-01 
1.574000e+00 -2.245940e-01 
1.575000e+00 -2.232989e-01 
1.576000e+00 -2.219993e-01 
1.577000e+00 -2.206952e-01 
1.578000e+00 -2.193866e-01 
1.579000e+00 -2.180735e-01 
1.580000e+00 -2.167560e-01 
1.581000e+00 -2.154339e-01 
1.582000e+00 -2.141073e-01 
1.583000e+00 -2.127763e-01 
1.584000e+00 -2.114408e-01 
1.585000e+00 -2.101009e-01 
1.586000e+00 -2.087565e-01 
1.587000e+00 -2.074077e-01 
1.588000e+00 -2.060544e-01 
1.589000e+00 -2.046967e-01 
1.590000e+00 -2.033346e-01 
1.591000e+00 -2.019681e-01 
1.592000e+00 -2.005971e-01 
1.593000e+00 -1.992218e-01 
1.594000e+00 -1.978421e-01 
1.595000e+00 -1.964580e-01 
1.596000e+00 -1.950696e-01 
1.597000e+00 -1.936767e-01 
1.598000e+00 -1.922795e-01 
1.599000e+00 -1.908780e-01 
1.600000e+00 -1.894721e-01 
1.601000e+00 -1.880619e-01 
1.602000e+00 -1.866474e-01 
1.603000e+00 -1.852286e-01 
1.604000e+00 -1.838054e-01 
1.605000e+00 -1.823780e-01 
1.606000e+00 -1.809462e-01 
1.607000e+00 -1.795102e-01 
1.608000e+00 -1.780699e-01 
1.609000e+00 -1.766254e-01 
1.610000e+00 -1.751766e-01 
1.611000e+00 -1.737235e-01 
1.612000e+00 -1.722662e-01 
1.613000e+00 -1.708047e-01 
1.614000e+00 -1.693390e-01 
1.615000e+00 -1.678690e-01 
1.616000e+00 -1.663949e-01 
1.617000e+00 -1.649165e-01 
1.618000e+00 -1.634340e-01 
1.619000e+00 -1.619473e-01 
1.620000e+00 -1.604565e-01 
1.621000e+00 -1.589615e-01 
1.622000e+00 -1.574623e-01 
1.623000e+00 -1.559590e-01 
1.624000e+00 -1.544516e-01 
1.625000e+00 -1.529401e-01 
1.626000e+00 -1.514245e-01 
1.627000e+00 -1.499048e-01 
1.628000e+00 -1.483810e-01 
1.629000e+00 -1.468531e-01 
1.630000e+00 -1.453212e-01 
1.631000e+00 -1.437852e-01 
1.632000e+00 -1.422452e-01 
1.633000e+00 -1.407011e-01 
1.634000e+00 -1.391530e-01 
1.635000e+00 -1.376009e-01 
1.636000e+00 -1.360448e-01 
1.637000e+00 -1.344847e-01 
1.638000e+00 -1.329207e-01 
1.639000e+00 -1.313526e-01 
1.640000e+00 -1.297806e-01 
1.641000e+00 -1.282047e-01 
1.642000e+00 -1.266248e-01 
1.643000e+00 -1.250410e-01 
1.644000e+00 -1.234533e-01 
1.645000e+00 -1.218617e-01 
1.646000e+00 -1.202662e-01 
1.647000e+00 -1.186668e-01 
1.648000e+00 -1.170635e-01 
1.649000e+00 -1.154564e-01 
1.650000e+00 -1.138454e-01 
1.651000e+00 -1.122306e-01 
1.652000e+00 -1.106120e-01 
1.653000e+00 -1.089896e-01 
1.654000e+00 -1.073634e-01 
1.655000e+00 -1.057333e-01 
1.656000e+00 -1.040996e-01 
1.657000e+00 -1.024620e-01 
1.658000e+00 -1.008207e-01 
1.659000e+00 -9.917564e-02 
1.660000e+00 -9.752686e-02 
1.661000e+00 -9.587437e-02 
1.662000e+00 -9.421817e-02 
1.663000e+00 -9.255828e-02 
1.664000e+00 -9.089472e-02 
1.665000e+00 -8.922749e-02 
1.666000e+00 -8.755660e-02 
1.667000e+00 -8.588207e-02 
1.668000e+00 -8.420392e-02 
1.669000e+00 -8.252215e-02 
1.670000e+00 -8.083678e-02 
1.671000e+00 -7.914781e-02 
1.672000e+00 -7.745527e-02 
1.673000e+00 -7.575917e-02 
1.674000e+00 -7.405951e-02 
1.675000e+00 -7.235631e-02 
1.676000e+00 -7.064959e-02 
1.677000e+00 -6.893936e-02 
1.678000e+00 -6.722563e-02 
1.679000e+00 -6.550841e-02 
1.680000e+00 -6.378772e-02 
1.681000e+00 -6.206357e-02 
1.682000e+00 -6.033598e-02 
1.683000e+00 -5.860496e-02 
1.684000e+00 -5.687051e-02 
1.685000e+00 -5.513266e-02 
1.686000e+00 -5.339143e-02 
1.687000e+00 -5.164681e-02 
1.688000e+00 -4.989883e-02 
1.689000e+00 -4.814751e-02 
1.690000e+00 -4.639284e-02 
1.691000e+00 -4.463486e-02 
1.692000e+00 -4.287357e-02 
1.693000e+00 -4.110899e-02 
1.694000e+00 -3.934112e-02 
1.695000e+00 -3.757000e-02 
1.696000e+00 -3.579562e-02 
1.697000e+00 -3.401801e-02 
1.698000e+00 -3.223717e-02 
1.699000e+00 -3.045313e-02 
1.700000e+00 -2.866590e-02 
1.701000e+00 -2.687549e-02 
1.702000e+00 -2.508192e-02 
1.703000e+00 -2.328520e-02 
1.704000e+00 -2.148534e-02 
1.705000e+00 -1.968237e-02 
1.706000e+00 -1.787629e-02 
1.707000e+00 -1.606713e-02 
1.708000e+00 -1.425489e-02 
1.709000e+00 -1.243959e-02 
1.710000e+00 -1.062125e-02 
1.711000e+00 -8.799886e-03 
1.712000e+00 -6.975505e-03 
1.713000e+00 -5.148127e-03 
1.714000e+00 -3.317767e-03 
1.715000e+00 -1.484440e-03 
1.716000e+00 3.518376e-04 
1.717000e+00 2.191051e-03 
1.718000e+00 4.033184e-03 
1.719000e+00 5.878222e-03 
1.720000e+00 7.726148e-03 
1.721000e+00 9.576948e-03 
1.722000e+00 1.143060e-02 
1.723000e+00 1.328710e-02 
1.724000e+00 1.514642e-02 
1.725000e+00 1.700855e-02 
1.726000e+00 1.887348e-02 
1.727000e+00 2.074118e-02 
1.728000e+00 2.261164e-02 
1.729000e+00 2.448485e-02 
1.730000e+00 2.636078e-02 
1.731000e+00 2.823943e-02 
1.732000e+00 3.012077e-02 
1.733000e+00 3.200479e-02 
1.734000e+00 3.389148e-02 
1.735000e+00 3.578081e-02 
1.736000e+00 3.767277e-02 
1.737000e+00 3.956734e-02 
1.738000e+00 4.146451e-02 
1.739000e+00 4.336426e-02 
1.740000e+00 4.526657e-02 
1.741000e+00 4.717142e-02 
1.742000e+00 4.907881e-02 
1.743000e+00 5.098871e-02 
1.744000e+00 5.290110e-02 
1.745000e+00 5.481597e-02 
1.746000e+00 5.673329e-02 
1.747000e+00 5.865307e-02 
1.748000e+00 6.057527e-02 
1.749000e+00 6.249987e-02 
1.750000e+00 6.442687e-02 
1.751000e+00 6.635625e-02 
1.752000e+00 6.828798e-02 
1.753000e+00 7.022204e-02 
1.754000e+00 7.215843e-02 
1.755000e+00 7.409713e-02 
1.756000e+00 7.603811e-02 
1.757000e+00 7.798136e-02 
1.758000e+00 7.992686e-02 
1.759000e+00 8.187459e-02 
1.760000e+00 8.382454e-02 
1.761000e+00 8.577668e-02 
1.762000e+00 8.773101e-02 
1.763000e+00 8.968750e-02 
1.764000e+00 9.164613e-02 
1.765000e+00 9.360688e-02 
1.766000e+00 9.556974e-02 
1.767000e+00 9.753469e-02 
1.768000e+00 9.950171e-02 
1.769000e+00 1.014708e-01 
1.770000e+00 1.034419e-01 
1.771000e+00 1.054150e-01 
1.772000e+00 1.073901e-01 
1.773000e+00 1.093672e-01 
1.774000e+00 1.113463e-01 
1.775000e+00 1.133273e-01 
1.776000e+00 1.153102e-01 
1.777000e+00 1.172951e-01 
1.778000e+00 1.192818e-01 
1.779000e+00 1.212703e-01 
1.780000e+00 1.232608e-01 
1.781000e+00 1.252530e-01 
1.782000e+00 1.272471e-01 
1.783000e+00 1.292430e-01 
1.784000e+00 1.312406e-01 
1.785000e+00 1.332400e-01 
1.786000e+00 1.352411e-01 
1.787000e+00 1.372439e-01 
1.788000e+00 1.392485e-01 
1.789000e+00 1.412547e-01 
1.790000e+00 1.432625e-01 
1.791000e+00 1.452720e-01 
1.792000e+00 1.472832e-01 
1.793000e+00 1.492959e-01 
1.794000e+00 1.513102e-01 
1.795000e+00 1.533261e-01 
1.796000e+00 1.553435e-01 
1.797000e+00 1.573624e-01 
1.798000e+00 1.593828e-01 
1.799000e+00 1.614047e-01 
1.800000e+00 1.634281e-01 
1.801000e+00 1.654529e-01 
1.802000e+00 1.674791e-01 
1.803000e+00 1.695068e-01 
1.804000e+00 1.715358e-01 
1.805000e+00 1.735662e-01 
1.806000e+00 1.755979e-01 
1.807000e+00 1.776310e-01 
1.808000e+00 1.796653e-01 
1.809000e+00 1.817010e-01 
1.810000e+00 1.837379e-01 
1.811000e+00 1.857760e-01 
1.812000e+00 1.878154e-01 
1.813000e+00 1.898560e-01 
1.814000e+00 1.918977e-01 
1.815000e+00 1.939407e-01 
1.816000e+00 1.959847e-01 
1.817000e+00 1.980299e-01 
1.818000e+00 2.000762e-01 
1.819000e+00 2.021236e-01 
1.820000e+00 2.041720e-01 
1.821000e+00 2.062215e-01 
1.822000e+00 2.082719e-01 
1.823000e+00 2.103234e-01 
1.824000e+00 2.123759e-01 
1.825000e+00 2.144293e-01 
1.826000e+00 2.164837e-01 
1.827000e+00 2.185389e-01 
1.828000e+00 2.205951e-01 
1.829000e+00 2.226521e-01 
1.830000e+00 2.247100e-01 
1.831000e+00 2.267688e-01 
1.832000e+00 2.288283e-01 
1.833000e+00 2.308886e-01 
1.834000e+00 2.329497e-01 
1.835000e+00 2.350116e-01 
1.836000e+00 2.370742e-01 
1.837000e+00 2.391374e-01 
1.838000e+00 2.412014e-01 
1.839000e+00 2.432660e-01 
1.840000e+00 2.453313e-01 
1.841000e+00 2.473972e-01 
1.842000e+00 2.494637e-01 
1.843000e+00 2.515308e-01 
1.844000e+00 2.535984e-01 
1.845000e+00 2.556666e-01 
1.846000e+00 2.577353e-01 
1.847000e+00 2.598045e-01 
1.848000e+00 2.618741e-01 
1.849000e+00 2.639443e-01 
1.850000e+00 2.660148e-01 
1.851000e+00 2.680857e-01 
1.852000e+00 2.701571e-01 
1.853000e+00 2.722288e-01 
1.854000e+00 2.743008e-01 
1.855000e+00 2.763732e-01 
1.856000e+00 2.784458e-01 
1.857000e+00 2.805188e-01 
1.858000e+00 2.825920e-01 
1.859000e+00 2.846654e-01 
1.860000e+00 2.867391e-01 
1.861000e+00 2.888129e-01 
1.862000e+00 2.908869e-01 
1.863000e+00 2.929610e-01 
1.864000e+00 2.950353e-01 
1.865000e+00 2.971097e-01 
1.866000e+00 2.991842e-01 
1.867000e+00 3.012587e-01 
1.868000e+00 3.033333e-01 
1.869000e+00 3.054078e-01 
1.870000e+00 3.074824e-01 
1.871000e+00 3.095570e-01 
1.872000e+00 3.116315e-01 
1.873000e+00 3.137059e-01 
1.874000e+00 3.157802e-01 
1.875000e+00 3.178544e-01 
1.876000e+00 3.199285e-01 
1.877000e+00 3.220024e-01 
1.878000e+00 3.240761e-01 
1.879000e+00 3.261496e-01 
1.880000e+00 3.282229e-01 
1.881000e+00 3.302960e-01 
1.882000e+00 3.323687e-01 
1.883000e+00 3.344412e-01 
1.884000e+00 3.365134e-01 
1.885000e+00 3.385852e-01 
1.886000e+00 3.406566e-01 
1.887000e+00 3.427277e-01 
1.888000e+00 3.447984e-01 
1.889000e+00 3.468686e-01 
1.890000e+00 3.489384e-01 
1.891000e+00 3.510077e-01 
1.892000e+00 3.530765e-01 
1.893000e+00 3.551448e-01 
1.894000e+00 3.572125e-01 
1.895000e+00 3.592797e-01 
1.896000e+00 3.613463e-01 
1.897000e+00 3.634123e-01 
1.898000e+00 3.654776e-01 
1.899000e+00 3.675423e-01 
1.900000e+00 3.696063e-01 
1.901000e+00 3.716696e-01 
1.902000e+00 3.737322e-01 
1.903000e+00 3.757941e-01 
1.904000e+00 3.778551e-01 
1.905000e+00 3.799154e-01 
1.906000e+00 3.819749e-01 
1.907000e+00 3.840335e-01 
1.908000e+00 3.860913e-01 
1.909000e+00 3.881482e-01 
1.910000e+00 3.902042e-01 
1.911000e+00 3.922592e-01 
1.912000e+00 3.943133e-01 
1.913000e+00 3.963664e-01 
1.914000e+00 3.984186e-01 
1.915000e+00 4.004697e-01 
1.916000e+00 4.025197e-01 
1.917000e+00 4.045687e-01 
1.918000e+00 4.066166e-01 
1.919000e+00 4.086634e-01 
1.920000e+00 4.107091e-01 
1.921000e+00 4.127536e-01 
1.922000e+00 4.147969e-01 
1.923000e+00 4.168390e-01 
1.924000e+00 4.188799e-01 
1.925000e+00 4.209195e-01 
1.926000e+00 4.229579e-01 
1.927000e+00 4.249950e-01 
1.928000e+00 4.270307e-01 
1.929000e+00 4.290651e-01 
1.930000e+00 4.310982e-01 
1.931000e+00 4.331298e-01 
1.932000e+00 4.351601e-01 
1.933000e+00 4.371889e-01 
1.934000e+00 4.392162e-01 
1.935000e+00 4.412421e-01 
1.936000e+00 4.432664e-01 
1.937000e+00 4.452893e-01 
1.938000e+00 4.473105e-01 
1.939000e+00 4.493302e-01 
1.940000e+00 4.513484e-01 
1.941000e+00 4.533648e-01 
1.942000e+00 4.553797e-01 
1.943000e+00 4.573929e-01 
1.944000e+00 4.594044e-01 
1.945000e+00 4.614141e-01 
1.946000e+00 4.634222e-01 
1.947000e+00 4.654285e-01 
1.948000e+00 4.674330e-01 
1.949000e+00 4.694357e-01 
1.950000e+00 4.714365e-01 
1.951000e+00 4.734355e-01 
1.952000e+00 4.754327e-01 
1.953000e+00 4.774279e-01 
1.954000e+00 4.794212e-01 
1.955000e+00 4.814126e-01 
1.956000e+00 4.834020e-01 
1.957000e+00 4.853894e-01 
1.958000e+00 4.873748e-01 
1.959000e+00 4.893582e-01 
1.960000e+00 4.913395e-01 
1.961000e+00 4.933187e-01 
1.962000e+00 4.952958e-01 
1.963000e+00 4.972708e-01 
1.964000e+00 4.992436e-01 
1.965000e+00 5.012143e-01 
1.966000e+00 5.031827e-01 
1.967000e+00 5.051490e-01 
1.968000e+00 5.071129e-01 
1.969000e+00 5.090747e-01 
1.970000e+00 5.110341e-01 
1.971000e+00 5.129912e-01 
1.972000e+00 5.149459e-01 
1.973000e+00 5.168983e-01 
1.974000e+00 5.188484e-01 
1.975000e+00 5.207960e-01 
1.976000e+00 5.227411e-01 
1.977000e+00 5.246838e-01 
1.978000e+00 5.266241e-01 
1.979000e+00 5.285618e-01 
1.980000e+00 5.304970e-01 
1.981000e+00 5.324297e-01 
1.982000e+00 5.343598e-01 
1.983000e+00 5.362873e-01 
1.984000e+00 5.382122e-01 
1.985000e+00 5.401344e-01 
1.986000e+00 5.420540e-01 
1.987000e+00 5.439709e-01 
1.988000e+00 5.458851e-01 
1.989000e+00 5.477965e-01 
1.990000e+00 5.497052e-01 
1.991000e+00 5.516111e-01 
1.992000e+00 5.535142e-01 
1.993000e+00 5.554145e-01 
1.994000e+00 5.573120e-01 
1.995000e+00 5.592065e-01 
1.996000e+00 5.610982e-01 
1.997000e+00 5.629870e-01 
1.998000e+00 5.648728e-01 
1.999000e+00 5.667556e-01 
2.000000e+00 5.686355e-01 
2.001000e+00 5.705124e-01 
2.002000e+00 5.723862e-01 
2.003000e+00 5.742570e-01 
2.004000e+00 5.761246e-01 
2.005000e+00 5.779892e-01 
2.006000e+00 5.798507e-01 
2.007000e+00 5.817090e-01 
2.008000e+00 5.835642e-01 
2.009000e+00 5.854161e-01 
2.010000e+00 5.872649e-01 
2.011000e+00 5.891104e-01 
2.012000e+00 5.909526e-01 
2.013000e+00 5.927916e-01 
2.014000e+00 5.946273e-01 
2.015000e+00 5.964596e-01 
2.016000e+00 5.982886e-01 
2.017000e+00 6.001142e-01 
2.018000e+00 6.019364e-01 
2.019000e+00 6.037552e-01 
2.020000e+00 6.055705e-01 
2.021000e+00 6.073824e-01 
2.022000e+00 6.091908e-01 
2.023000e+00 6.109956e-01 
2.024000e+00 6.127970e-01 
2.025000e+00 6.145948e-01 
2.026000e+00 6.163890e-01 
2.027000e+00 6.181796e-01 
2.028000e+00 6.199666e-01 
2.029000e+00 6.217499e-01 
2.030000e+00 6.235296e-01 
2.031000e+00 6.253055e-01 
2.032000e+00 6.270778e-01 
2.033000e+00 6.288463e-01 
2.034000e+00 6.306111e-01 
2.035000e+00 6.323721e-01 
2.036000e+00 6.341293e-01 
2.037000e+00 6.358827e-01 
2.038000e+00 6.376322e-01 
2.039000e+00 6.393778e-01 
2.040000e+00 6.411196e-01 
2.041000e+00 6.428574e-01 
2.042000e+00 6.445913e-01 
2.043000e+00 6.463213e-01 
2.044000e+00 6.480472e-01 
2.045000e+00 6.497692e-01 
2.046000e+00 6.514871e-01 
2.047000e+00 6.532010e-01 
2.048000e+00 6.549108e-01 
2.049000e+00 6.566165e-01 
2.050000e+00 6.583182e-01 
2.051000e+00 6.600156e-01 
2.052000e+00 6.617090e-01 
2.053000e+00 6.633981e-01 
2.054000e+00 6.650830e-01 
2.055000e+00 6.667638e-01 
2.056000e+00 6.684402e-01 
2.057000e+00 6.701124e-01 
2.058000e+00 6.717804e-01 
2.059000e+00 6.734440e-01 
2.060000e+00 6.751032e-01 
2.061000e+00 6.767582e-01 
2.062000e+00 6.784087e-01 
2.063000e+00 6.800549e-01 
2.064000e+00 6.816966e-01 
2.065000e+00 6.833339e-01 
2.066000e+00 6.849667e-01 
2.067000e+00 6.865951e-01 
2.068000e+00 6.882189e-01 
2.069000e+00 6.898382e-01 
2.070000e+00 6.914530e-01 
2.071000e+00 6.930632e-01 
2.072000e+00 6.946688e-01 
2.073000e+00 6.962698e-01 
2.074000e+00 6.978662e-01 
2.075000e+00 6.994579e-01 
2.076000e+00 7.010449e-01 
2.077000e+00 7.026273e-01 
2.078000e+00 7.042049e-01 
2.079000e+00 7.057778e-01 
2.080000e+00 7.073459e-01 
2.081000e+00 7.089092e-01 
2.082000e+00 7.104678e-01 
2.083000e+00 7.120215e-01 
2.084000e+00 7.135704e-01 
2.085000e+00 7.151144e-01 
2.086000e+00 7.166535e-01 
2.087000e+00 7.181877e-01 
2.088000e+00 7.197170e-01 
2.089000e+00 7.212414e-01 
2.090000e+00 7.227608e-01 
2.091000e+00 7.242752e-01 
2.092000e+00 7.257845e-01 
2.093000e+00 7.272889e-01 
2.094000e+00 7.287882e-01 
2.095000e+00 7.302824e-01 
2.096000e+00 7.317716e-01 
2.097000e+00 7.332556e-01 
2.098000e+00 7.347345e-01 
2.099000e+00 7.362082e-01 
2.100000e+00 7.376768e-01 
2.101000e+00 7.391402e-01 
2.102000e+00 7.405983e-01 
2.103000e+00 7.420513e-01 
2.104000e+00 7.434989e-01 
2.105000e+00 7.449413e-01 
2.106000e+00 7.463784e-01 
2.107000e+00 7.478102e-01 
2.108000e+00 7.492367e-01 
2.109000e+00 7.506578e-01 
2.110000e+00 7.520735e-01 
2.111000e+00 7.534839e-01 
2.112000e+00 7.548888e-01 
2.113000e+00 7.562883e-01 
2.114000e+00 7.576823e-01 
2.115000e+00 7.590709e-01 
2.116000e+00 7.604540e-01 
2.117000e+00 7.618315e-01 
2.118000e+00 7.632036e-01 
2.119000e+00 7.645701e-01 
2.120000e+00 7.659310e-01 
2.121000e+00 7.672863e-01 
2.122000e+00 7.686360e-01 
2.123000e+00 7.699801e-01 
2.124000e+00 7.713186e-01 
2.125000e+00 7.726513e-01 
2.126000e+00 7.739784e-01 
2.127000e+00 7.752998e-01 
2.128000e+00 7.766155e-01 
2.129000e+00 7.779254e-01 
2.130000e+00 7.792296e-01 
2.131000e+00 7.805280e-01 
2.132000e+00 7.818205e-01 
2.133000e+00 7.831073e-01 
2.134000e+00 7.843882e-01 
2.135000e+00 7.856633e-01 
2.136000e+00 7.869325e-01 
2.137000e+00 7.881958e-01 
2.138000e+00 7.894532e-01 
2.139000e+00 7.907047e-01 
2.140000e+00 7.919502e-01 
2.141000e+00 7.931898e-01 
2.142000e+00 7.944233e-01 
2.143000e+00 7.956509e-01 
2.144000e+00 7.968725e-01 
2.145000e+00 7.980880e-01 
2.146000e+00 7.992974e-01 
2.147000e+00 8.005008e-01 
2.148000e+00 8.016981e-01 
2.149000e+00 8.028893e-01 
2.150000e+00 8.040743e-01 
2.151000e+00 8.052532e-01 
2.152000e+00 8.064260e-01 
2.153000e+00 8.075925e-01 
2.154000e+00 8.087529e-01 
2.155000e+00 8.099070e-01 
2.156000e+00 8.110549e-01 
2.157000e+00 8.121966e-01 
2.158000e+00 8.133320e-01 
2.159000e+00 8.144611e-01 
2.160000e+00 8.155838e-01 
2.161000e+00 8.167003e-01 
2.162000e+00 8.178105e-01 
2.163000e+00 8.189142e-01 
2.164000e+00 8.200116e-01 
2.165000e+00 8.211027e-01 
2.166000e+00 8.221873e-01 
2.167000e+00 8.232654e-01 
2.168000e+00 8.243372e-01 
2.169000e+00 8.254025e-01 
2.170000e+00 8.264613e-01 
2.171000e+00 8.275136e-01 
2.172000e+00 8.285594e-01 
2.173000e+00 8.295987e-01 
2.174000e+00 8.306315e-01 
2.175000e+00 8.316577e-01 
2.176000e+00 8.326773e-01 
2.177000e+00 8.336903e-01 
2.178000e+00 8.346968e-01 
2.179000e+00 8.356966e-01 
2.180000e+00 8.366897e-01 
2.181000e+00 8.376762e-01 
2.182000e+00 8.386561e-01 
2.183000e+00 8.396292e-01 
2.184000e+00 8.405957e-01 
2.185000e+00 8.415554e-01 
2.186000e+00 8.425085e-01 
2.187000e+00 8.434547e-01 
2.188000e+00 8.443942e-01 
2.189000e+00 8.453269e-01 
2.190000e+00 8.462529e-01 
2.191000e+00 8.471720e-01 
2.192000e+00 8.480843e-01 
2.193000e+00 8.489897e-01 
2.194000e+00 8.498883e-01 
2.195000e+00 8.507800e-01 
2.196000e+00 8.516648e-01 
2.197000e+00 8.525428e-01 
2.198000e+00 8.534138e-01 
2.199000e+00 8.542779e-01 
2.200000e+00 8.551350e-01 
2.201000e+00 8.559852e-01 
2.202000e+00 8.568284e-01 
2.203000e+00 8.576646e-01 
2.204000e+00 8.584938e-01 
2.205000e+00 8.593160e-01 
2.206000e+00 8.601311e-01 
2.207000e+00 8.609392e-01 
2.208000e+00 8.617403e-01 
2.209000e+00 8.625342e-01 
2.210000e+00 8.633211e-01 
2.211000e+00 8.641009e-01 
2.212000e+00 8.648735e-01 
2.213000e+00 8.656391e-01 
2.214000e+00 8.663975e-01 
2.215000e+00 8.671487e-01 
2.216000e+00 8.678927e-01 
2.217000e+00 8.686296e-01 
2.218000e+00 8.693592e-01 
2.219000e+00 8.700817e-01 
2.220000e+00 8.707969e-01 
2.221000e+00 8.715049e-01 
2.222000e+00 8.722056e-01 
2.223000e+00 8.728990e-01 
2.224000e+00 8.735852e-01 
2.225000e+00 8.742641e-01 
2.226000e+00 8.749357e-01 
2.227000e+00 8.755999e-01 
2.228000e+00 8.762569e-01 
2.229000e+00 8.769064e-01 
2.230000e+00 8.775487e-01 
2.231000e+00 8.781835e-01 
2.232000e+00 8.788110e-01 
2.233000e+00 8.794311e-01 
2.234000e+00 8.800437e-01 
2.235000e+00 8.806490e-01 
2.236000e+00 8.812468e-01 
2.237000e+00 8.818372e-01 
2.238000e+00 8.824201e-01 
2.239000e+00 8.829955e-01 
2.240000e+00 8.835635e-01 
2.241000e+00 8.841240e-01 
2.242000e+00 8.846770e-01 
2.243000e+00 8.852224e-01 
2.244000e+00 8.857604e-01 
2.245000e+00 8.862908e-01 
2.246000e+00 8.868136e-01 
2.247000e+00 8.873289e-01 
2.248000e+00 8.878366e-01 
2.249000e+00 8.883367e-01 
2.250000e+00 8.888293e-01 
2.251000e+00 8.893142e-01 
2.252000e+00 8.897915e-01 
2.253000e+00 8.902612e-01 
2.254000e+00 8.907232e-01 
2.255000e+00 8.911776e-01 
2.256000e+00 8.916244e-01 
2.257000e+00 8.920634e-01 
2.258000e+00 8.924948e-01 
2.259000e+00 8.929185e-01 
2.260000e+00 8.933345e-01 
2.261000e+00 8.937428e-01 
2.262000e+00 8.941434e-01 
2.263000e+00 8.945362e-01 
2.264000e+00 8.949213e-01 
2.265000e+00 8.952986e-01 
2.266000e+00 8.956682e-01 
2.267000e+00 8.960300e-01 
2.268000e+00 8.963840e-01 
2.269000e+00 8.967302e-01 
2.270000e+00 8.970686e-01 
2.271000e+00 8.973992e-01 
2.272000e+00 8.977220e-01 
2.273000e+00 8.980370e-01 
2.274000e+00 8.983441e-01 
2.275000e+00 8.986434e-01 
2.276000e+00 8.989348e-01 
2.277000e+00 8.992184e-01 
2.278000e+00 8.994940e-01 
2.279000e+00 8.997618e-01 
2.280000e+00 9.000217e-01 
2.281000e+00 9.002737e-01 
2.282000e+00 9.005178e-01 
2.283000e+00 9.007540e-01 
2.284000e+00 9.009823e-01 
2.285000e+00 9.012026e-01 
2.286000e+00 9.014150e-01 
2.287000e+00 9.016194e-01 
2.288000e+00 9.018158e-01 
2.289000e+00 9.020043e-01 
2.290000e+00 9.021849e-01 
2.291000e+00 9.023574e-01 
2.292000e+00 9.025220e-01 
2.293000e+00 9.026785e-01 
2.294000e+00 9.028271e-01 
2.295000e+00 9.029676e-01 
2.296000e+00 9.031001e-01 
2.297000e+00 9.032246e-01 
2.298000e+00 9.033410e-01 
2.299000e+00 9.034495e-01 
2.300000e+00 9.035498e-01 
2.301000e+00 9.036421e-01 
2.302000e+00 9.037264e-01 
2.303000e+00 9.038025e-01 
2.304000e+00 9.038706e-01 
2.305000e+00 9.039307e-01 
2.306000e+00 9.039826e-01 
2.307000e+00 9.040264e-01 
2.308000e+00 9.040621e-01 
2.309000e+00 9.040898e-01 
2.310000e+00 9.041093e-01 
2.311000e+00 9.041206e-01 
2.312000e+00 9.041239e-01 
2.313000e+00 9.041190e-01 
2.314000e+00 9.041060e-01 
2.315000e+00 9.040849e-01 
2.316000e+00 9.040555e-01 
2.317000e+00 9.040181e-01 
2.318000e+00 9.039725e-01 
2.319000e+00 9.039187e-01 
2.320000e+00 9.038567e-01 
2.321000e+00 9.037866e-01 
2.322000e+00 9.037083e-01 
2.323000e+00 9.036217e-01 
2.324000e+00 9.035270e-01 
2.325000e+00 9.034242e-01 
2.326000e+00 9.033131e-01 
2.327000e+00 9.031938e-01 
2.328000e+00 9.030662e-01 
2.329000e+00 9.029305e-01 
2.330000e+00 9.027866e-01 
2.331000e+00 9.026344e-01 
2.332000e+00 9.024740e-01 
2.333000e+00 9.023054e-01 
2.334000e+00 9.021285e-01 
2.335000e+00 9.019434e-01 
2.336000e+00 9.017501e-01 
2.337000e+00 9.015485e-01 
2.338000e+00 9.013386e-01 
2.339000e+00 9.011205e-01 
2.340000e+00 9.008941e-01 
2.341000e+00 9.006595e-01 
2.342000e+00 9.004166e-01 
2.343000e+00 9.001655e-01 
2.344000e+00 8.999060e-01 
2.345000e+00 8.996383e-01 
2.346000e+00 8.993624e-01 
2.347000e+00 8.990781e-01 
2.348000e+00 8.987856e-01 
2.349000e+00 8.984847e-01 
2.350000e+00 8.981756e-01 
2.351000e+00 8.978582e-01 
2.352000e+00 8.975325e-01 
2.353000e+00 8.971985e-01 
2.354000e+00 8.968562e-01 
2.355000e+00 8.965056e-01 
2.356000e+00 8.961467e-01 
2.357000e+00 8.957795e-01 
2.358000e+00 8.954040e-01 
2.359000e+00 8.950202e-01 
2.360000e+00 8.946281e-01 
2.361000e+00 8.942276e-01 
2.362000e+00 8.938189e-01 
2.363000e+00 8.934018e-01 
2.364000e+00 8.929764e-01 
2.365000e+00 8.925427e-01 
2.366000e+00 8.921007e-01 
2.367000e+00 8.916504e-01 
2.368000e+00 8.911918e-01 
2.369000e+00 8.907248e-01 
2.370000e+00 8.902495e-01 
2.371000e+00 8.897659e-01 
2.372000e+00 8.892740e-01 
2.373000e+00 8.887737e-01 
2.374000e+00 8.882651e-01 
2.375000e+00 8.877482e-01 
2.376000e+00 8.872230e-01 
2.377000e+00 8.866894e-01 
2.378000e+00 8.861476e-01 
2.379000e+00 8.855974e-01 
2.380000e+00 8.850389e-01 
2.381000e+00 8.844720e-01 
2.382000e+00 8.838969e-01 
2.383000e+00 8.833134e-01 
2.384000e+00 8.827216e-01 
2.385000e+00 8.821214e-01 
2.386000e+00 8.815130e-01 
2.387000e+00 8.808962e-01 
2.388000e+00 8.802711e-01 
2.389000e+00 8.796377e-01 
2.390000e+00 8.789960e-01 
2.391000e+00 8.783460e-01 
2.392000e+00 8.776876e-01 
2.393000e+00 8.770210e-01 
2.394000e+00 8.763460e-01 
2.395000e+00 8.756627e-01 
2.396000e+00 8.749712e-01 
2.397000e+00 8.742713e-01 
2.398000e+00 8.735631e-01 
2.399000e+00 8.728466e-01 
2.400000e+00 8.721218e-01 
2.401000e+00 8.713887e-01 
2.402000e+00 8.706473e-01 
2.403000e+00 8.698976e-01 
2.404000e+00 8.691396e-01 
2.405000e+00 8.683734e-01 
2.406000e+00 8.675988e-01 
2.407000e+00 8.668160e-01 
2.408000e+00 8.660249e-01 
2.409000e+00 8.652255e-01 
2.410000e+00 8.644178e-01 
2.411000e+00 8.636019e-01 
2.412000e+00 8.627777e-01 
2.413000e+00 8.619453e-01 
2.414000e+00 8.611045e-01 
2.415000e+00 8.602556e-01 
2.416000e+00 8.593983e-01 
2.417000e+00 8.585328e-01 
2.418000e+00 8.576591e-01 
2.419000e+00 8.567771e-01 
2.420000e+00 8.558869e-01 
2.421000e+00 8.549885e-01 
2.422000e+00 8.540818e-01 
2.423000e+00 8.531669e-01 
2.424000e+00 8.522438e-01 
2.425000e+00 8.513124e-01 
2.426000e+00 8.503729e-01 
2.427000e+00 8.494251e-01 
2.428000e+00 8.484691e-01 
2.429000e+00 8.475050e-01 
2.430000e+00 8.465326e-01 
2.431000e+00 8.455521e-01 
2.432000e+00 8.445633e-01 
2.433000e+00 8.435664e-01 
2.434000e+00 8.425613e-01 
2.435000e+00 8.415481e-01 
2.436000e+00 8.405267e-01 
2.437000e+00 8.394971e-01 
2.438000e+00 8.384594e-01 
2.439000e+00 8.374135e-01 
2.440000e+00 8.363595e-01 
2.441000e+00 8.352974e-01 
2.442000e+00 8.342271e-01 
2.443000e+00 8.331487e-01 
2.444000e+00 8.320622e-01 
2.445000e+00 8.309676e-01 
2.446000e+00 8.298649e-01 
2.447000e+00 8.287540e-01 
2.448000e+00 8.276351e-01 
2.449000e+00 8.265081e-01 
2.450000e+00 8.253731e-01 
2.451000e+00 8.242299e-01 
2.452000e+00 8.230788e-01 
2.453000e+00 8.219195e-01 
2.454000e+00 8.207522e-01 
2.455000e+00 8.195769e-01 
2.456000e+00 8.183935e-01 
2.457000e+00 8.172021e-01 
2.458000e+00 8.160027e-01 
2.459000e+00 8.147952e-01 
2.460000e+00 8.135798e-01 
2.461000e+00 8.123564e-01 
2.462000e+00 8.111250e-01 
2.463000e+00 8.098856e-01 
2.464000e+00 8.086382e-01 
2.465000e+00 8.073829e-01 
2.466000e+00 8.061196e-01 
2.467000e+00 8.048483e-01 
2.468000e+00 8.035692e-01 
2.469000e+00 8.022821e-01 
2.470000e+00 8.009870e-01 
2.471000e+00 7.996841e-01 
2.472000e+00 7.983733e-01 
2.473000e+00 7.970545e-01 
2.474000e+00 7.957279e-01 
2.475000e+00 7.943934e-01 
2.476000e+00 7.930510e-01 
2.477000e+00 7.917008e-01 
2.478000e+00 7.903428e-01 
2.479000e+00 7.889768e-01 
2.480000e+00 7.876031e-01 
2.481000e+00 7.862215e-01 
2.482000e+00 7.848322e-01 
2.483000e+00 7.834350e-01 
2.484000e+00 7.820300e-01 
2.485000e+00 7.806173e-01 
2.486000e+00 7.791968e-01 
2.487000e+00 7.777685e-01 
2.488000e+00 7.763325e-01 
2.489000e+00 7.748887e-01 
2.490000e+00 7.734372e-01 
2.491000e+00 7.719780e-01 
2.492000e+00 7.705111e-01 
2.493000e+00 7.690365e-01 
2.494000e+00 7.675542e-01 
2.495000e+00 7.660642e-01 
2.496000e+00 7.645666e-01 
2.497000e+00 7.630613e-01 
2.498000e+00 7.615484e-01 
2.499000e+00 7.600278e-01 
2.500000e+00 7.584996e-01 
2.501000e+00 7.569638e-01 
2.502000e+00 7.554204e-01 
2.503000e+00 7.538695e-01 
2.504000e+00 7.523109e-01 
2.505000e+00 7.507448e-01 
2.506000e+00 7.491712e-01 
2.507000e+00 7.475900e-01 
2.508000e+00 7.460012e-01 
2.509000e+00 7.444050e-01 
2.510000e+00 7.428013e-01 
2.511000e+00 7.411901e-01 
2.512000e+00 7.395714e-01 
2.513000e+00 7.379452e-01 
2.514000e+00 7.363116e-01 
2.515000e+00 7.346706e-01 
2.516000e+00 7.330221e-01 
2.517000e+00 7.313662e-01 
2.518000e+00 7.297029e-01 
2.519000e+00 7.280323e-01 
2.520000e+00 7.263542e-01 
2.521000e+00 7.246688e-01 
2.522000e+00 7.229761e-01 
2.523000e+00 7.212760e-01 
2.524000e+00 7.195686e-01 
2.525000e+00 7.178539e-01 
2.526000e+00 7.161319e-01 
2.527000e+00 7.144027e-01 
2.528000e+00 7.126661e-01 
2.529000e+00 7.109223e-01 
2.530000e+00 7.091713e-01 
2.531000e+00 7.074131e-01 
2.532000e+00 7.056476e-01 
2.533000e+00 7.038750e-01 
2.534000e+00 7.020952e-01 
2.535000e+00 7.003082e-01 
2.536000e+00 6.985140e-01 
2.537000e+00 6.967128e-01 
2.538000e+00 6.949044e-01 
2.539000e+00 6.930889e-01 
2.540000e+00 6.912663e-01 
2.541000e+00 6.894366e-01 
2.542000e+00 6.875999e-01 
2.543000e+00 6.857561e-01 
2.544000e+00 6.839053e-01 
2.545000e+00 6.820475e-01 
2.546000e+00 6.801827e-01 
2.547000e+00 6.783109e-01 
2.548000e+00 6.764321e-01 
2.549000e+00 6.745464e-01 
2.550000e+00 6.726537e-01 
2.551000e+00 6.707541e-01 
2.552000e+00 6.688476e-01 
2.553000e+00 6.669342e-01 
2.554000e+00 6.650140e-01 
2.555000e+00 6.630869e-01 
2.556000e+00 6.611529e-01 
2.557000e+00 6.592122e-01 
2.558000e+00 6.572646e-01 
2.559000e+00 6.553102e-01 
2.560000e+00 6.533491e-01 
2.561000e+00 6.513812e-01 
2.562000e+00 6.494065e-01 
2.563000e+00 6.474251e-01 
2.564000e+00 6.454370e-01 
2.565000e+00 6.434423e-01 
2.566000e+00 6.414408e-01 
2.567000e+00 6.394327e-01 
2.568000e+00 6.374180e-01 
2.569000e+00 6.353966e-01 
2.570000e+00 6.333687e-01 
2.571000e+00 6.313341e-01 
2.572000e+00 6.292930e-01 
2.573000e+00 6.272453e-01 
2.574000e+00 6.251911e-01 
2.575000e+00 6.231303e-01 
2.576000e+00 6.210631e-01 
2.577000e+00 6.189894e-01 
2.578000e+00 6.169092e-01 
2.579000e+00 6.148226e-01 
2.580000e+00 6.127296e-01 
2.581000e+00 6.106301e-01 
2.582000e+00 6.085243e-01 
2.583000e+00 6.064121e-01 
2.584000e+00 6.042935e-01 
2.585000e+00 6.021686e-01 
2.586000e+00 6.000374e-01 
2.587000e+00 5.978999e-01 
2.588000e+00 5.957561e-01 
2.589000e+00 5.936061e-01 
2.590000e+00 5.914498e-01 
2.591000e+00 5.892873e-01 
2.592000e+00 5.871186e-01 
2.593000e+00 5.849437e-01 
2.594000e+00 5.827626e-01 
2.595000e+00 5.805754e-01 
2.596000e+00 5.783821e-01 
2.597000e+00 5.761826e-01 
2.598000e+00 5.739771e-01 
2.599000e+00 5.717655e-01 
2.600000e+00 5.695479e-01 
2.601000e+00 5.673243e-01 
2.602000e+00 5.650946e-01 
2.603000e+00 5.628589e-01 
2.604000e+00 5.606173e-01 
2.605000e+00 5.583698e-01 
2.606000e+00 5.561163e-01 
2.607000e+00 5.538569e-01 
2.608000e+00 5.515916e-01 
2.609000e+00 5.493205e-01 
2.610000e+00 5.470435e-01 
2.611000e+00 5.447607e-01 
2.612000e+00 5.424720e-01 
2.613000e+00 5.401776e-01 
2.614000e+00 5.378775e-01 
2.615000e+00 5.355716e-01 
2.616000e+00 5.332599e-01 
2.617000e+00 5.309426e-01 
2.618000e+00 5.286196e-01 
2.619000e+00 5.262909e-01 
2.620000e+00 5.239566e-01 
2.621000e+00 5.216167e-01 
2.622000e+00 5.192712e-01 
2.623000e+00 5.169201e-01 
2.624000e+00 5.145635e-01 
2.625000e+00 5.122014e-01 
2.626000e+00 5.098337e-01 
2.627000e+00 5.074605e-01 
2.628000e+00 5.050819e-01 
2.629000e+00 5.026979e-01 
2.630000e+00 5.003084e-01 
2.631000e+00 4.979135e-01 
2.632000e+00 4.955132e-01 
2.633000e+00 4.931076e-01 
2.634000e+00 4.906967e-01 
2.635000e+00 4.882804e-01 
2.636000e+00 4.858589e-01 
2.637000e+00 4.834321e-01 
2.638000e+00 4.810000e-01 
2.639000e+00 4.785627e-01 
2.640000e+00 4.761203e-01 
2.641000e+00 4.736726e-01 
2.642000e+00 4.712198e-01 
2.643000e+00 4.687619e-01 
2.644000e+00 4.662989e-01 
2.645000e+00 4.638307e-01 
2.646000e+00 4.613575e-01 
2.647000e+00 4.588793e-01 
2.648000e+00 4.563961e-01 
2.649000e+00 4.539079e-01 
2.650000e+00 4.514147e-01 
2.651000e+00 4.489165e-01 
2.652000e+00 4.464134e-01 
2.653000e+00 4.439055e-01 
2.654000e+00 4.413926e-01 
2.655000e+00 4.388749e-01 
2.656000e+00 4.363524e-01 
2.657000e+00 4.338250e-01 
2.658000e+00 4.312929e-01 
2.659000e+00 4.287561e-01 
2.660000e+00 4.262144e-01 
2.661000e+00 4.236681e-01 
2.662000e+00 4.211171e-01 
2.663000e+00 4.185615e-01 
2.664000e+00 4.160011e-01 
2.665000e+00 4.134362e-01 
2.666000e+00 4.108667e-01 
2.667000e+00 4.082926e-01 
2.668000e+00 4.057140e-01 
2.669000e+00 4.031309e-01 
2.670000e+00 4.005432e-01 
2.671000e+00 3.979511e-01 
2.672000e+00 3.953546e-01 
2.673000e+00 3.927536e-01 
2.674000e+00 3.901483e-01 
2.675000e+00 3.875386e-01 
2.676000e+00 3.849245e-01 
2.677000e+00 3.823061e-01 
2.678000e+00 3.796834e-01 
2.679000e+00 3.770564e-01 
2.680000e+00 3.744252e-01 
2.681000e+00 3.717898e-01 
2.682000e+00 3.691502e-01 
2.683000e+00 3.665064e-01 
2.684000e+00 3.638584e-01 
2.685000e+00 3.612064e-01 
2.686000e+00 3.585502e-01 
2.687000e+00 3.558900e-01 
2.688000e+00 3.532257e-01 
2.689000e+00 3.505574e-01 
2.690000e+00 3.478851e-01 
2.691000e+00 3.452089e-01 
2.692000e+00 3.425287e-01 
2.693000e+00 3.398445e-01 
2.694000e+00 3.371565e-01 
2.695000e+00 3.344647e-01 
2.696000e+00 3.317689e-01 
2.697000e+00 3.290694e-01 
2.698000e+00 3.263661e-01 
2.699000e+00 3.236590e-01 
2.700000e+00 3.209482e-01 
2.701000e+00 3.182337e-01 
2.702000e+00 3.155155e-01 
2.703000e+00 3.127936e-01 
2.704000e+00 3.100681e-01 
2.705000e+00 3.073390e-01 
2.706000e+00 3.046063e-01 
2.707000e+00 3.018701e-01 
2.708000e+00 2.991303e-01 
2.709000e+00 2.963870e-01 
2.710000e+00 2.936403e-01 
2.711000e+00 2.908901e-01 
2.712000e+00 2.881365e-01 
2.713000e+00 2.853795e-01 
2.714000e+00 2.826191e-01 
2.715000e+00 2.798554e-01 
2.716000e+00 2.770884e-01 
2.717000e+00 2.743181e-01 
2.718000e+00 2.715445e-01 
2.719000e+00 2.687677e-01 
2.720000e+00 2.659877e-01 
2.721000e+00 2.632045e-01 
2.722000e+00 2.604182e-01 
2.723000e+00 2.576287e-01 
2.724000e+00 2.548361e-01 
2.725000e+00 2.520405e-01 
2.726000e+00 2.492418e-01 
2.727000e+00 2.464401e-01 
2.728000e+00 2.436354e-01 
2.729000e+00 2.408278e-01 
2.730000e+00 2.380172e-01 
2.731000e+00 2.352037e-01 
2.732000e+00 2.323873e-01 
2.733000e+00 2.295680e-01 
2.734000e+00 2.267460e-01 
2.735000e+00 2.239211e-01 
2.736000e+00 2.210935e-01 
2.737000e+00 2.182631e-01 
2.738000e+00 2.154300e-01 
2.739000e+00 2.125942e-01 
2.740000e+00 2.097558e-01 
2.741000e+00 2.069147e-01 
2.742000e+00 2.040711e-01 
2.743000e+00 2.012248e-01 
2.744000e+00 1.983760e-01 
2.745000e+00 1.955247e-01 
2.746000e+00 1.926709e-01 
2.747000e+00 1.898146e-01 
2.748000e+00 1.869559e-01 
2.749000e+00 1.840947e-01 
2.750000e+00 1.812312e-01 
2.751000e+00 1.783654e-01 
2.752000e+00 1.754972e-01 
2.753000e+00 1.726267e-01 
2.754000e+00 1.697539e-01 
2.755000e+00 1.668789e-01 
2.756000e+00 1.640017e-01 
2.757000e+00 1.611223e-01 
2.758000e+00 1.582408e-01 
2.759000e+00 1.553571e-01 
2.760000e+00 1.524713e-01 
2.761000e+00 1.495835e-01 
2.762000e+00 1.466936e-01 
2.763000e+00 1.438017e-01 
2.764000e+00 1.409078e-01 
2.765000e+00 1.380119e-01 
2.766000e+00 1.351142e-01 
2.767000e+00 1.322145e-01 
2.768000e+00 1.293130e-01 
2.769000e+00 1.264096e-01 
2.770000e+00 1.235044e-01 
2.771000e+00 1.205974e-01 
2.772000e+00 1.176886e-01 
2.773000e+00 1.147782e-01 
2.774000e+00 1.118660e-01 
2.775000e+00 1.089521e-01 
2.776000e+00 1.060367e-01 
2.777000e+00 1.031196e-01 
2.778000e+00 1.002009e-01 
2.779000e+00 9.728063e-02 
2.780000e+00 9.435887e-02 
2.781000e+00 9.143561e-02 
2.782000e+00 8.851088e-02 
2.783000e+00 8.558471e-02 
2.784000e+00 8.265713e-02 
2.785000e+00 7.972817e-02 
2.786000e+00 7.679786e-02 
2.787000e+00 7.386622e-02 
2.788000e+00 7.093329e-02 
2.789000e+00 6.799909e-02 
2.790000e+00 6.506366e-02 
2.791000e+00 6.212702e-02 
2.792000e+00 5.918920e-02 
2.793000e+00 5.625024e-02 
2.794000e+00 5.331015e-02 
2.795000e+00 5.036898e-02 
2.796000e+00 4.742674e-02 
2.797000e+00 4.448347e-02 
2.798000e+00 4.153920e-02 
2.799000e+00 3.859395e-02 
2.800000e+00 3.564776e-02 
2.801000e+00 3.270066e-02 
2.802000e+00 2.975267e-02 
2.803000e+00 2.680383e-02 
2.804000e+00 2.385415e-02 
2.805000e+00 2.090368e-02 
2.806000e+00 1.795245e-02 
2.807000e+00 1.500047e-02 
2.808000e+00 1.204779e-02 
2.809000e+00 9.094421e-03 
2.810000e+00 6.140405e-03 
2.811000e+00 3.185769e-03 
2.812000e+00 2.305415e-04 
2.813000e+00 -2.725248e-03 
2.814000e+00 -5.681570e-03 
2.815000e+00 -8.638395e-03 
2.816000e+00 -1.159569e-02 
2.817000e+00 -1.455344e-02 
2.818000e+00 -1.751159e-02 
2.819000e+00 -2.047013e-02 
2.820000e+00 -2.342903e-02 
2.821000e+00 -2.638825e-02 
2.822000e+00 -2.934777e-02 
2.823000e+00 -3.230756e-02 
2.824000e+00 -3.526758e-02 
2.825000e+00 -3.822781e-02 
2.826000e+00 -4.118822e-02 
2.827000e+00 -4.414877e-02 
2.828000e+00 -4.710945e-02 
2.829000e+00 -5.007021e-02 
2.830000e+00 -5.303103e-02 
2.831000e+00 -5.599189e-02 
2.832000e+00 -5.895274e-02 
2.833000e+00 -6.191356e-02 
2.834000e+00 -6.487433e-02 
2.835000e+00 -6.783500e-02 
2.836000e+00 -7.079556e-02 
2.837000e+00 -7.375597e-02 
2.838000e+00 -7.671620e-02 
2.839000e+00 -7.967622e-02 
2.840000e+00 -8.263601e-02 
2.841000e+00 -8.559553e-02 
2.842000e+00 -8.855475e-02 
2.843000e+00 -9.151365e-02 
2.844000e+00 -9.447219e-02 
2.845000e+00 -9.743034e-02 
2.846000e+00 -1.003881e-01 
2.847000e+00 -1.033454e-01 
2.848000e+00 -1.063022e-01 
2.849000e+00 -1.092585e-01 
2.850000e+00 -1.122143e-01 
2.851000e+00 -1.151695e-01 
2.852000e+00 -1.181241e-01 
2.853000e+00 -1.210781e-01 
2.854000e+00 -1.240315e-01 
2.855000e+00 -1.269842e-01 
2.856000e+00 -1.299361e-01 
2.857000e+00 -1.328873e-01 
2.858000e+00 -1.358378e-01 
2.859000e+00 -1.387874e-01 
2.860000e+00 -1.417362e-01 
2.861000e+00 -1.446842e-01 
2.862000e+00 -1.476312e-01 
2.863000e+00 -1.505774e-01 
2.864000e+00 -1.535226e-01 
2.865000e+00 -1.564668e-01 
2.866000e+00 -1.594100e-01 
2.867000e+00 -1.623522e-01 
2.868000e+00 -1.652933e-01 
2.869000e+00 -1.682333e-01 
2.870000e+00 -1.711721e-01 
2.871000e+00 -1.741099e-01 
2.872000e+00 -1.770464e-01 
2.873000e+00 -1.799817e-01 
2.874000e+00 -1.829158e-01 
2.875000e+00 -1.858486e-01 
2.876000e+00 -1.887801e-01 
2.877000e+00 -1.917103e-01 
2.878000e+00 -1.946391e-01 
2.879000e+00 -1.975665e-01 
2.880000e+00 -2.004925e-01 
2.881000e+00 -2.034170e-01 
2.882000e+00 -2.063400e-01 
2.883000e+00 -2.092616e-01 
2.884000e+00 -2.121816e-01 
2.885000e+00 -2.151000e-01 
2.886000e+00 -2.180169e-01 
2.887000e+00 -2.209321e-01 
2.888000e+00 -2.238456e-01 
2.889000e+00 -2.267575e-01 
2.890000e+00 -2.296676e-01 
2.891000e+00 -2.325760e-01 
2.892000e+00 -2.354827e-01 
2.893000e+00 -2.383875e-01 
2.894000e+00 -2.412905e-01 
2.895000e+00 -2.441916e-01 
2.896000e+00 -2.470908e-01 
2.897000e+00 -2.499881e-01 
2.898000e+00 -2.528835e-01 
2.899000e+00 -2.557769e-01 
2.900000e+00 -2.586683e-01 
2.901000e+00 -2.615576e-01 
2.902000e+00 -2.644449e-01 
2.903000e+00 -2.673300e-01 
2.904000e+00 -2.702131e-01 
2.905000e+00 -2.730940e-01 
2.906000e+00 -2.759727e-01 
2.907000e+00 -2.788492e-01 
2.908000e+00 -2.817235e-01 
2.909000e+00 -2.845955e-01 
2.910000e+00 -2.874651e-01 
2.911000e+00 -2.903325e-01 
2.912000e+00 -2.931975e-01 
2.913000e+00 -2.960601e-01 
2.914000e+00 -2.989203e-01 
2.915000e+00 -3.017781e-01 
2.916000e+00 -3.046334e-01 
2.917000e+00 -3.074862e-01 
2.918000e+00 -3.103364e-01 
2.919000e+00 -3.131841e-01 
2.920000e+00 -3.160292e-01 
2.921000e+00 -3.188717e-01 
2.922000e+00 -3.217115e-01 
2.923000e+00 -3.245487e-01 
2.924000e+00 -3.273832e-01 
2.925000e+00 -3.302149e-01 
2.926000e+00 -3.330439e-01 
2.927000e+00 -3.358701e-01 
2.928000e+00 -3.386935e-01 
2.929000e+00 -3.415140e-01 
2.930000e+00 -3.443316e-01 
2.931000e+00 -3.471464e-01 
2.932000e+00 -3.499582e-01 
2.933000e+00 -3.527671e-01 
2.934000e+00 -3.555729e-01 
2.935000e+00 -3.583758e-01 
2.936000e+00 -3.611756e-01 
2.937000e+00 -3.639724e-01 
2.938000e+00 -3.667660e-01 
2.939000e+00 -3.695565e-01 
2.940000e+00 -3.723439e-01 
2.941000e+00 -3.751281e-01 
2.942000e+00 -3.779090e-01 
2.943000e+00 -3.806867e-01 
2.944000e+00 -3.834612e-01 
2.945000e+00 -3.862323e-01 
2.946000e+00 -3.890002e-01 
2.947000e+00 -3.917646e-01 
2.948000e+00 -3.945257e-01 
2.949000e+00 -3.972834e-01 
2.950000e+00 -4.000377e-01 
2.951000e+00 -4.027885e-01 
2.952000e+00 -4.055358e-01 
2.953000e+00 -4.082795e-01 
2.954000e+00 -4.110198e-01 
2.955000e+00 -4.137564e-01 
2.956000e+00 -4.164895e-01 
2.957000e+00 -4.192189e-01 
2.958000e+00 -4.219446e-01 
2.959000e+00 -4.246667e-01 
2.960000e+00 -4.273851e-01 
2.961000e+00 -4.300997e-01 
2.962000e+00 -4.328106e-01 
2.963000e+00 -4.355176e-01 
2.964000e+00 -4.382209e-01 
2.965000e+00 -4.409203e-01 
2.966000e+00 -4.436158e-01 
2.967000e+00 -4.463074e-01 
2.968000e+00 -4.489951e-01 
2.969000e+00 -4.516788e-01 
2.970000e+00 -4.543586e-01 
2.971000e+00 -4.570343e-01 
2.972000e+00 -4.597060e-01 
2.973000e+00 -4.623736e-01 
2.974000e+00 -4.650371e-01 
2.975000e+00 -4.676965e-01 
2.976000e+00 -4.703518e-01 
2.977000e+00 -4.730029e-01 
2.978000e+00 -4.756498e-01 
2.979000e+00 -4.782925e-01 
2.980000e+00 -4.809309e-01 
2.981000e+00 -4.835650e-01 
2.982000e+00 -4.861949e-01 
2.983000e+00 -4.888204e-01 
2.984000e+00 -4.914415e-01 
2.985000e+00 -4.940583e-01 
2.986000e+00 -4.966706e-01 
2.987000e+00 -4.992785e-01 
2.988000e+00 -5.018820e-01 
2.989000e+00 -5.044809e-01 
2.990000e+00 -5.070754e-01 
2.991000e+00 -5.096653e-01 
2.992000e+00 -5.122506e-01 
2.993000e+00 -5.148313e-01 
2.994000e+00 -5.174074e-01 
2.995000e+00 -5.199789e-01 
2.996000e+00 -5.225457e-01 
2.997000e+00 -5.251078e-01 
2.998000e+00 -5.276652e-01 
2.999000e+00 -5.302178e-01 
3.000000e+00 -5.327657e-01 
3.001000e+00 -5.353087e-01 
3.002000e+00 -5.378470e-01 
3.003000e+00 -5.403804e-01 
3.004000e+00 -5.429089e-01 
3.005000e+00 -5.454325e-01 
3.006000e+00 -5.479511e-01 
3.007000e+00 -5.504649e-01 
3.008000e+00 -5.529736e-01 
3.009000e+00 -5.554773e-01 
3.010000e+00 -5.579761e-01 
3.011000e+00 -5.604697e-01 
3.012000e+00 -5.629583e-01 
3.013000e+00 -5.654418e-01 
3.014000e+00 -5.679202e-01 
3.015000e+00 -5.703934e-01 
3.016000e+00 -5.728614e-01 
3.017000e+00 -5.753242e-01 
3.018000e+00 -5.777818e-01 
3.019000e+00 -5.802342e-01 
3.020000e+00 -5.826812e-01 
3.021000e+00 -5.851230e-01 
3.022000e+00 -5.875595e-01 
3.023000e+00 -5.899906e-01 
3.024000e+00 -5.924163e-01 
3.025000e+00 -5.948366e-01 
3.026000e+00 -5.972515e-01 
3.027000e+00 -5.996610e-01 
3.028000e+00 -6.020650e-01 
3.029000e+00 -6.044635e-01 
3.030000e+00 -6.068565e-01 
3.031000e+00 -6.092439e-01 
3.032000e+00 -6.116258e-01 
3.033000e+00 -6.140021e-01 
3.034000e+00 -6.163728e-01 
3.035000e+00 -6.187378e-01 
3.036000e+00 -6.210972e-01 
3.037000e+00 -6.234509e-01 
3.038000e+00 -6.257989e-01 
3.039000e+00 -6.281411e-01 
3.040000e+00 -6.304776e-01 
3.041000e+00 -6.328084e-01 
3.042000e+00 -6.351333e-01 
3.043000e+00 -6.374524e-01 
3.044000e+00 -6.397657e-01 
3.045000e+00 -6.420731e-01 
3.046000e+00 -6.443746e-01 
3.047000e+00 -6.466702e-01 
3.048000e+00 -6.489598e-01 
3.049000e+00 -6.512435e-01 
3.050000e+00 -6.535212e-01 
3.051000e+00 -6.557930e-01 
3.052000e+00 -6.580586e-01 
3.053000e+00 -6.603183e-01 
3.054000e+00 -6.625718e-01 
3.055000e+00 -6.648193e-01 
3.056000e+00 -6.670606e-01 
3.057000e+00 -6.692958e-01 
3.058000e+00 -6.715249e-01 
3.059000e+00 -6.737477e-01 
3.060000e+00 -6.759644e-01 
3.061000e+00 -6.781748e-01 
3.062000e+00 -6.803790e-01 
3.063000e+00 -6.825769e-01 
3.064000e+00 -6.847685e-01 
3.065000e+00 -6.869538e-01 
3.066000e+00 -6.891328e-01 
3.067000e+00 -6.913054e-01 
3.068000e+00 -6.934716e-01 
3.069000e+00 -6.956314e-01 
3.070000e+00 -6.977848e-01 
3.071000e+00 -6.999318e-01 
3.072000e+00 -7.020723e-01 
3.073000e+00 -7.042063e-01 
3.074000e+00 -7.063338e-01 
3.075000e+00 -7.084548e-01 
3.076000e+00 -7.105692e-01 
3.077000e+00 -7.126771e-01 
3.078000e+00 -7.147784e-01 
3.079000e+00 -7.168730e-01 
3.080000e+00 -7.189611e-01 
3.081000e+00 -7.210425e-01 
3.082000e+00 -7.231172e-01 
3.083000e+00 -7.251852e-01 
3.084000e+00 -7.272465e-01 
3.085000e+00 -7.293011e-01 
3.086000e+00 -7.313489e-01 
3.087000e+00 -7.333900e-01 
3.088000e+00 -7.354242e-01 
3.089000e+00 -7.374517e-01 
3.090000e+00 -7.394723e-01 
3.091000e+00 -7.414861e-01 
3.092000e+00 -7.434930e-01 
3.093000e+00 -7.454930e-01 
3.094000e+00 -7.474861e-01 
3.095000e+00 -7.494722e-01 
3.096000e+00 -7.514515e-01 
3.097000e+00 -7.534237e-01 
3.098000e+00 -7.553890e-01 
3.099000e+00 -7.573472e-01 
3.100000e+00 -7.592985e-01 
3.101000e+00 -7.612427e-01 
3.102000e+00 -7.631798e-01 
3.103000e+00 -7.651098e-01 
3.104000e+00 -7.670328e-01 
3.105000e+00 -7.689486e-01 
3.106000e+00 -7.708573e-01 
3.107000e+00 -7.727588e-01 
3.108000e+00 -7.746532e-01 
3.109000e+00 -7.765403e-01 
3.110000e+00 -7.784203e-01 
3.111000e+00 -7.802930e-01 
3.112000e+00 -7.821585e-01 
3.113000e+00 -7.840167e-01 
3.114000e+00 -7.858676e-01 
3.115000e+00 -7.877112e-01 
3.116000e+00 -7.895475e-01 
3.117000e+00 -7.913765e-01 
3.118000e+00 -7.931981e-01 
3.119000e+00 -7.950123e-01 
3.120000e+00 -7.968192e-01 
3.121000e+00 -7.986186e-01 
3.122000e+00 -8.004107e-01 
3.123000e+00 -8.021952e-01 
3.124000e+00 -8.039724e-01 
3.125000e+00 -8.057420e-01 
3.126000e+00 -8.075042e-01 
3.127000e+00 -8.092588e-01 
3.128000e+00 -8.110059e-01 
3.129000e+00 -8.127455e-01 
3.130000e+00 -8.144775e-01 
3.131000e+00 -8.162020e-01 
3.132000e+00 -8.179188e-01 
3.133000e+00 -8.196281e-01 
3.134000e+00 -8.213297e-01 
3.135000e+00 -8.230237e-01 
3.136000e+00 -8.247100e-01 
3.137000e+00 -8.263887e-01 
3.138000e+00 -8.280596e-01 
3.139000e+00 -8.297229e-01 
3.140000e+00 -8.313784e-01 
3.141000e+00 -8.330263e-01 
3.142000e+00 -8.346663e-01 
3.143000e+00 -8.362986e-01 
3.144000e+00 -8.379231e-01 
3.145000e+00 -8.395398e-01 
3.146000e+00 -8.411487e-01 
3.147000e+00 -8.427498e-01 
3.148000e+00 -8.443430e-01 
3.149000e+00 -8.459284e-01 
3.150000e+00 -8.475059e-01 
3.151000e+00 -8.490755e-01 
3.152000e+00 -8.506372e-01 
3.153000e+00 -8.521910e-01 
3.154000e+00 -8.537369e-01 
3.155000e+00 -8.552748e-01 
3.156000e+00 -8.568048e-01 
3.157000e+00 -8.583268e-01 
3.158000e+00 -8.598408e-01 
3.159000e+00 -8.613468e-01 
3.160000e+00 -8.628448e-01 
3.161000e+00 -8.643347e-01 
3.162000e+00 -8.658166e-01 
3.163000e+00 -8.672905e-01 
3.164000e+00 -8.687563e-01 
3.165000e+00 -8.702140e-01 
3.166000e+00 -8.716636e-01 
3.167000e+00 -8.731051e-01 
3.168000e+00 -8.745384e-01 
3.169000e+00 -8.759637e-01 
3.170000e+00 -8.773808e-01 
3.171000e+00 -8.787897e-01 
3.172000e+00 -8.801904e-01 
3.173000e+00 -8.815830e-01 
3.174000e+00 -8.829673e-01 
3.175000e+00 -8.843435e-01 
3.176000e+00 -8.857114e-01 
3.177000e+00 -8.870711e-01 
3.178000e+00 -8.884225e-01 
3.179000e+00 -8.897657e-01 
3.180000e+00 -8.911006e-01 
3.181000e+00 -8.924272e-01 
3.182000e+00 -8.937455e-01 
3.183000e+00 -8.950554e-01 
3.184000e+00 -8.963571e-01 
3.185000e+00 -8.976504e-01 
3.186000e+00 -8.989354e-01 
3.187000e+00 -9.002121e-01 
3.188000e+00 -9.014803e-01 
3.189000e+00 -9.027402e-01 
3.190000e+00 -9.039917e-01 
3.191000e+00 -9.052348e-01 
3.192000e+00 -9.064694e-01 
3.193000e+00 -9.076957e-01 
3.194000e+00 -9.089135e-01 
3.195000e+00 -9.101229e-01 
3.196000e+00 -9.113238e-01 
3.197000e+00 -9.125162e-01 
3.198000e+00 -9.137002e-01 
3.199000e+00 -9.148757e-01 
3.200000e+00 -9.160427e-01 
3.201000e+00 -9.172011e-01 
3.202000e+00 -9.183511e-01 
3.203000e+00 -9.194925e-01 
3.204000e+00 -9.206254e-01 
3.205000e+00 -9.217498e-01 
3.206000e+00 -9.228655e-01 
3.207000e+00 -9.239728e-01 
3.208000e+00 -9.250714e-01 
3.209000e+00 -9.261615e-01 
3.210000e+00 -9.272429e-01 
3.211000e+00 -9.283158e-01 
3.212000e+00 -9.293800e-01 
3.213000e+00 -9.304356e-01 
3.214000e+00 -9.314826e-01 
3.215000e+00 -9.325210e-01 
3.216000e+00 -9.335507e-01 
3.217000e+00 -9.345717e-01 
3.218000e+00 -9.355841e-01 
3.219000e+00 -9.365878e-01 
3.220000e+00 -9.375828e-01 
3.221000e+00 -9.385692e-01 
3.222000e+00 -9.395468e-01 
3.223000e+00 -9.405157e-01 
3.224000e+00 -9.414759e-01 
3.225000e+00 -9.424274e-01 
3.226000e+00 -9.433702e-01 
3.227000e+00 -9.443042e-01 
3.228000e+00 -9.452295e-01 
3.229000e+00 -9.461460e-01 
3.230000e+00 -9.470538e-01 
3.231000e+00 -9.479528e-01 
3.232000e+00 -9.488430e-01 
3.233000e+00 -9.497244e-01 
3.234000e+00 -9.505971e-01 
3.235000e+00 -9.514610e-01 
3.236000e+00 -9.523160e-01 
3.237000e+00 -9.531623e-01 
3.238000e+00 -9.539997e-01 
3.239000e+00 -9.548283e-01 
3.240000e+00 -9.556481e-01 
3.241000e+00 -9.564590e-01 
3.242000e+00 -9.572612e-01 
3.243000e+00 -9.580544e-01 
3.244000e+00 -9.588388e-01 
3.245000e+00 -9.596144e-01 
3.246000e+00 -9.603811e-01 
3.247000e+00 -9.611389e-01 
3.248000e+00 -9.618878e-01 
3.249000e+00 -9.626279e-01 
3.250000e+00 -9.633591e-01 
3.251000e+00 -9.640814e-01 
3.252000e+00 -9.647947e-01 
3.253000e+00 -9.654992e-01 
3.254000e+00 -9.661948e-01 
3.255000e+00 -9.668815e-01 
3.256000e+00 -9.675593e-01 
3.257000e+00 -9.682281e-01 
3.258000e+00 -9.688880e-01 
3.259000e+00 -9.695390e-01 
3.260000e+00 -9.701810e-01 
3.261000e+00 -9.708141e-01 
3.262000e+00 -9.714383e-01 
3.263000e+00 -9.720535e-01 
3.264000e+00 -9.726598e-01 
3.265000e+00 -9.732571e-01 
3.266000e+00 -9.738455e-01 
3.267000e+00 -9.744249e-01 
3.268000e+00 -9.749953e-01 
3.269000e+00 -9.755568e-01 
3.270000e+00 -9.761093e-01 
3.271000e+00 -9.766528e-01 
3.272000e+00 -9.771873e-01 
3.273000e+00 -9.777129e-01 
3.274000e+00 -9.782295e-01 
3.275000e+00 -9.787370e-01 
3.276000e+00 -9.792356e-01 
3.277000e+00 -9.797252e-01 
3.278000e+00 -9.802058e-01 
3.279000e+00 -9.806775e-01 
3.280000e+00 -9.811401e-01 
3.281000e+00 -9.815937e-01 
3.282000e+00 -9.820383e-01 
3.283000e+00 -9.824739e-01 
3.284000e+00 -9.829005e-01 
3.285000e+00 -9.833181e-01 
3.286000e+00 -9.837266e-01 
3.287000e+00 -9.841262e-01 
3.288000e+00 -9.845167e-01 
3.289000e+00 -9.848982e-01 
3.290000e+00 -9.852707e-01 
3.291000e+00 -9.856342e-01 
3.292000e+00 -9.859887e-01 
3.293000e+00 -9.863341e-01 
3.294000e+00 -9.866706e-01 
3.295000e+00 -9.869980e-01 
3.296000e+00 -9.873163e-01 
3.297000e+00 -9.876257e-01 
3.298000e+00 -9.879260e-01 
3.299000e+00 -9.882173e-01 
3.300000e+00 -9.884996e-01 
3.301000e+00 -9.887728e-01 
3.302000e+00 -9.890371e-01 
3.303000e+00 -9.892923e-01 
3.304000e+00 -9.895384e-01 
3.305000e+00 -9.897756e-01 
3.306000e+00 -9.900037e-01 
3.307000e+00 -9.902228e-01 
3.308000e+00 -9.904328e-01 
3.309000e+00 -9.906339e-01 
3.310000e+00 -9.908259e-01 
3.311000e+00 -9.910089e-01 
3.312000e+00 -9.911829e-01 
3.313000e+00 -9.913478e-01 
3.314000e+00 -9.915038e-01 
3.315000e+00 -9.916507e-01 
3.316000e+00 -9.917886e-01 
3.317000e+00 -9.919174e-01 
3.318000e+00 -9.920373e-01 
3.319000e+00 -9.921482e-01 
3.320000e+00 -9.922500e-01 
3.321000e+00 -9.923428e-01 
3.322000e+00 -9.924266e-01 
3.323000e+00 -9.925015e-01 
3.324000e+00 -9.925673e-01 
3.325000e+00 -9.926241e-01 
3.326000e+00 -9.926719e-01 
3.327000e+00 -9.927107e-01 
3.328000e+00 -9.927405e-01 
3.329000e+00 -9.927613e-01 
3.330000e+00 -9.927732e-01 
3.331000e+00 -9.927760e-01 
3.332000e+00 -9.927699e-01 
3.333000e+00 -9.927547e-01 
3.334000e+00 -9.927306e-01 
3.335000e+00 -9.926976e-01 
3.336000e+00 -9.926555e-01 
3.337000e+00 -9.926045e-01 
3.338000e+00 -9.925445e-01 
3.339000e+00 -9.924756e-01 
3.340000e+00 -9.923977e-01 
3.341000e+00 -9.923108e-01 
3.342000e+00 -9.922150e-01 
3.343000e+00 -9.921103e-01 
3.344000e+00 -9.919966e-01 
3.345000e+00 -9.918740e-01 
3.346000e+00 -9.917424e-01 
3.347000e+00 -9.916019e-01 
3.348000e+00 -9.914525e-01 
3.349000e+00 -9.912941e-01 
3.350000e+00 -9.911269e-01 
3.351000e+00 -9.909507e-01 
3.352000e+00 -9.907656e-01 
3.353000e+00 -9.905717e-01 
3.354000e+00 -9.903688e-01 
3.355000e+00 -9.901570e-01 
3.356000e+00 -9.899364e-01 
3.357000e+00 -9.897068e-01 
3.358000e+00 -9.894684e-01 
3.359000e+00 -9.892212e-01 
3.360000e+00 -9.889650e-01 
3.361000e+00 -9.887000e-01 
3.362000e+00 -9.884262e-01 
3.363000e+00 -9.881435e-01 
3.364000e+00 -9.878519e-01 
3.365000e+00 -9.875515e-01 
3.366000e+00 -9.872423e-01 
3.367000e+00 -9.869243e-01 
3.368000e+00 -9.865974e-01 
3.369000e+00 -9.862618e-01 
3.370000e+00 -9.859173e-01 
3.371000e+00 -9.855641e-01 
3.372000e+00 -9.852020e-01 
3.373000e+00 -9.848312e-01 
3.374000e+00 -9.844516e-01 
3.375000e+00 -9.840632e-01 
3.376000e+00 -9.836660e-01 
3.377000e+00 -9.832602e-01 
3.378000e+00 -9.828455e-01 
3.379000e+00 -9.824221e-01 
3.380000e+00 -9.819900e-01 
3.381000e+00 -9.815492e-01 
3.382000e+00 -9.810996e-01 
3.383000e+00 -9.806413e-01 
3.384000e+00 -9.801744e-01 
3.385000e+00 -9.796987e-01 
3.386000e+00 -9.792144e-01 
3.387000e+00 -9.787213e-01 
3.388000e+00 -9.782196e-01 
3.389000e+00 -9.777093e-01 
3.390000e+00 -9.771903e-01 
3.391000e+00 -9.766626e-01 
3.392000e+00 -9.761263e-01 
3.393000e+00 -9.755814e-01 
3.394000e+00 -9.750279e-01 
3.395000e+00 -9.744657e-01 
3.396000e+00 -9.738950e-01 
3.397000e+00 -9.733157e-01 
3.398000e+00 -9.727278e-01 
3.399000e+00 -9.721313e-01 
3.400000e+00 -9.715262e-01 
3.401000e+00 -9.709126e-01 
3.402000e+00 -9.702905e-01 
3.403000e+00 -9.696598e-01 
3.404000e+00 -9.690206e-01 
3.405000e+00 -9.683729e-01 
3.406000e+00 -9.677166e-01 
3.407000e+00 -9.670519e-01 
3.408000e+00 -9.663787e-01 
3.409000e+00 -9.656970e-01 
3.410000e+00 -9.650069e-01 
3.411000e+00 -9.643083e-01 
3.412000e+00 -9.636013e-01 
3.413000e+00 -9.628858e-01 
3.414000e+00 -9.621619e-01 
3.415000e+00 -9.614296e-01 
3.416000e+00 -9.606889e-01 
3.417000e+00 -9.599398e-01 
3.418000e+00 -9.591823e-01 
3.419000e+00 -9.584165e-01 
3.420000e+00 -9.576423e-01 
3.421000e+00 -9.568598e-01 
3.422000e+00 -9.560689e-01 
3.423000e+00 -9.552697e-01 
3.424000e+00 -9.544622e-01 
3.425000e+00 -9.536464e-01 
3.426000e+00 -9.528223e-01 
3.427000e+00 -9.519899e-01 
3.428000e+00 -9.511493e-01 
3.429000e+00 -9.503004e-01 
3.430000e+00 -9.494433e-01 
3.431000e+00 -9.485780e-01 
3.432000e+00 -9.477044e-01 
3.433000e+00 -9.468226e-01 
3.434000e+00 -9.459327e-01 
3.435000e+00 -9.450346e-01 
3.436000e+00 -9.441283e-01 
3.437000e+00 -9.432138e-01 
3.438000e+00 -9.422912e-01 
3.439000e+00 -9.413605e-01 
3.440000e+00 -9.404217e-01 
3.441000e+00 -9.394748e-01 
3.442000e+00 -9.385197e-01 
3.443000e+00 -9.375567e-01 
3.444000e+00 -9.365855e-01 
3.445000e+00 -9.356063e-01 
3.446000e+00 -9.346191e-01 
3.447000e+00 -9.336238e-01 
3.448000e+00 -9.326206e-01 
3.449000e+00 -9.316093e-01 
3.450000e+00 -9.305901e-01 
3.451000e+00 -9.295629e-01 
3.452000e+00 -9.285277e-01 
3.453000e+00 -9.274847e-01 
3.454000e+00 -9.264336e-01 
3.455000e+00 -9.253747e-01 
3.456000e+00 -9.243079e-01 
3.457000e+00 -9.232332e-01 
3.458000e+00 -9.221507e-01 
3.459000e+00 -9.210603e-01 
3.460000e+00 -9.199620e-01 
3.461000e+00 -9.188559e-01 
3.462000e+00 -9.177421e-01 
3.463000e+00 -9.166204e-01 
3.464000e+00 -9.154909e-01 
3.465000e+00 -9.143537e-01 
3.466000e+00 -9.132088e-01 
3.467000e+00 -9.120561e-01 
3.468000e+00 -9.108957e-01 
3.469000e+00 -9.097276e-01 
3.470000e+00 -9.085518e-01 
3.471000e+00 -9.073683e-01 
3.472000e+00 -9.061772e-01 
3.473000e+00 -9.049785e-01 
3.474000e+00 -9.037721e-01 
3.475000e+00 -9.025581e-01 
3.476000e+00 -9.013365e-01 
3.477000e+00 -9.001074e-01 
3.478000e+00 -8.988707e-01 
3.479000e+00 -8.976264e-01 
3.480000e+00 -8.963746e-01 
3.481000e+00 -8.951153e-01 
3.482000e+00 -8.938485e-01 
3.483000e+00 -8.925743e-01 
3.484000e+00 -8.912925e-01 
3.485000e+00 -8.900034e-01 
3.486000e+00 -8.887068e-01 
3.487000e+00 -8.874027e-01 
3.488000e+00 -8.860913e-01 
3.489000e+00 -8.847725e-01 
3.490000e+00 -8.834464e-01 
3.491000e+00 -8.821129e-01 
3.492000e+00 -8.807721e-01 
3.493000e+00 -8.794240e-01 
3.494000e+00 -8.780686e-01 
3.495000e+00 -8.767059e-01 
3.496000e+00 -8.753359e-01 
3.497000e+00 -8.739587e-01 
3.498000e+00 -8.725743e-01 
3.499000e+00 -8.711827e-01 
3.500000e+00 -8.697839e-01 
3.501000e+00 -8.683779e-01 
3.502000e+00 -8.669648e-01 
3.503000e+00 -8.655446e-01 
3.504000e+00 -8.641172e-01 
3.505000e+00 -8.626827e-01 
3.506000e+00 -8.612412e-01 
3.507000e+00 -8.597926e-01 
3.508000e+00 -8.583369e-01 
3.509000e+00 -8.568743e-01 
3.510000e+00 -8.554046e-01 
3.511000e+00 -8.539279e-01 
3.512000e+00 -8.524443e-01 
3.513000e+00 -8.509537e-01 
3.514000e+00 -8.494562e-01 
3.515000e+00 -8.479518e-01 
3.516000e+00 -8.464405e-01 
3.517000e+00 -8.449223e-01 
3.518000e+00 -8.433973e-01 
3.519000e+00 -8.418654e-01 
3.520000e+00 -8.403267e-01 
3.521000e+00 -8.387812e-01 
3.522000e+00 -8.372289e-01 
3.523000e+00 -8.356699e-01 
3.524000e+00 -8.341041e-01 
3.525000e+00 -8.325316e-01 
3.526000e+00 -8.309525e-01 
3.527000e+00 -8.293666e-01 
3.528000e+00 -8.277741e-01 
3.529000e+00 -8.261749e-01 
3.530000e+00 -8.245691e-01 
3.531000e+00 -8.229567e-01 
3.532000e+00 -8.213377e-01 
3.533000e+00 -8.197122e-01 
3.534000e+00 -8.180801e-01 
3.535000e+00 -8.164415e-01 
3.536000e+00 -8.147964e-01 
3.537000e+00 -8.131448e-01 
3.538000e+00 -8.114868e-01 
3.539000e+00 -8.098223e-01 
3.540000e+00 -8.081514e-01 
3.541000e+00 -8.064741e-01 
3.542000e+00 -8.047904e-01 
3.543000e+00 -8.031004e-01 
3.544000e+00 -8.014040e-01 
3.545000e+00 -7.997013e-01 
3.546000e+00 -7.979924e-01 
3.547000e+00 -7.962771e-01 
3.548000e+00 -7.945556e-01 
3.549000e+00 -7.928278e-01 
3.550000e+00 -7.910939e-01 
3.551000e+00 -7.893537e-01 
3.552000e+00 -7.876074e-01 
3.553000e+00 -7.858549e-01 
3.554000e+00 -7.840964e-01 
3.555000e+00 -7.823317e-01 
3.556000e+00 -7.805609e-01 
3.557000e+00 -7.787840e-01 
3.558000e+00 -7.770012e-01 
3.559000e+00 -7.752123e-01 
3.560000e+00 -7.734174e-01 
3.561000e+00 -7.716165e-01 
3.562000e+00 -7.698097e-01 
3.563000e+00 -7.679969e-01 
3.564000e+00 -7.661782e-01 
3.565000e+00 -7.643537e-01 
3.566000e+00 -7.625232e-01 
3.567000e+00 -7.606870e-01 
3.568000e+00 -7.588449e-01 
3.569000e+00 -7.569970e-01 
3.570000e+00 -7.551433e-01 
3.571000e+00 -7.532839e-01 
3.572000e+00 -7.514187e-01 
3.573000e+00 -7.495479e-01 
3.574000e+00 -7.476713e-01 
3.575000e+00 -7.457891e-01 
3.576000e+00 -7.439012e-01 
3.577000e+00 -7.420077e-01 
3.578000e+00 -7.401087e-01 
3.579000e+00 -7.382040e-01 
3.580000e+00 -7.362938e-01 
3.581000e+00 -7.343781e-01 
3.582000e+00 -7.324568e-01 
3.583000e+00 -7.305301e-01 
3.584000e+00 -7.285979e-01 
3.585000e+00 -7.266603e-01 
3.586000e+00 -7.247172e-01 
3.587000e+00 -7.227688e-01 
3.588000e+00 -7.208150e-01 
3.589000e+00 -7.188558e-01 
3.590000e+00 -7.168914e-01 
3.591000e+00 -7.149216e-01 
3.592000e+00 -7.129466e-01 
3.593000e+00 -7.109663e-01 
3.594000e+00 -7.089807e-01 
3.595000e+00 -7.069900e-01 
3.596000e+00 -7.049941e-01 
3.597000e+00 -7.029930e-01 
3.598000e+00 -7.009868e-01 
3.599000e+00 -6.989755e-01 
3.600000e+00 -6.969591e-01 
3.601000e+00 -6.949376e-01 
3.602000e+00 -6.929111e-01 
3.603000e+00 -6.908796e-01 
3.604000e+00 -6.888431e-01 
3.605000e+00 -6.868016e-01 
3.606000e+00 -6.847552e-01 
3.607000e+00 -6.827039e-01 
3.608000e+00 -6.806477e-01 
3.609000e+00 -6.785865e-01 
3.610000e+00 -6.765206e-01 
3.611000e+00 -6.744498e-01 
3.612000e+00 -6.723742e-01 
3.613000e+00 -6.702939e-01 
3.614000e+00 -6.682088e-01 
3.615000e+00 -6.661190e-01 
3.616000e+00 -6.640245e-01 
3.617000e+00 -6.619253e-01 
3.618000e+00 -6.598214e-01 
3.619000e+00 -6.577129e-01 
3.620000e+00 -6.555998e-01 
3.621000e+00 -6.534822e-01 
3.622000e+00 -6.513600e-01 
3.623000e+00 -6.492332e-01 
3.624000e+00 -6.471020e-01 
3.625000e+00 -6.449662e-01 
3.626000e+00 -6.428260e-01 
3.627000e+00 -6.406814e-01 
3.628000e+00 -6.385324e-01 
3.629000e+00 -6.363790e-01 
3.630000e+00 -6.342213e-01 
3.631000e+00 -6.320592e-01 
3.632000e+00 -6.298928e-01 
3.633000e+00 -6.277221e-01 
3.634000e+00 -6.255472e-01 
3.635000e+00 -6.233680e-01 
3.636000e+00 -6.211847e-01 
3.637000e+00 -6.189971e-01 
3.638000e+00 -6.168054e-01 
3.639000e+00 -6.146096e-01 
3.640000e+00 -6.124097e-01 
3.641000e+00 -6.102057e-01 
3.642000e+00 -6.079976e-01 
3.643000e+00 -6.057855e-01 
3.644000e+00 -6.035694e-01 
3.645000e+00 -6.013494e-01 
3.646000e+00 -5.991254e-01 
3.647000e+00 -5.968974e-01 
3.648000e+00 -5.946656e-01 
3.649000e+00 -5.924298e-01 
3.650000e+00 -5.901903e-01 
3.651000e+00 -5.879469e-01 
3.652000e+00 -5.856997e-01 
3.653000e+00 -5.834487e-01 
3.654000e+00 -5.811940e-01 
3.655000e+00 -5.789356e-01 
3.656000e+00 -5.766735e-01 
3.657000e+00 -5.744077e-01 
3.658000e+00 -5.721383e-01 
3.659000e+00 -5.698652e-01 
3.660000e+00 -5.675886e-01 
3.661000e+00 -5.653084e-01 
3.662000e+00 -5.630246e-01 
3.663000e+00 -5.607373e-01 
3.664000e+00 -5.584466e-01 
3.665000e+00 -5.561524e-01 
3.666000e+00 -5.538547e-01 
3.667000e+00 -5.515537e-01 
3.668000e+00 -5.492492e-01 
3.669000e+00 -5.469414e-01 
3.670000e+00 -5.446303e-01 
3.671000e+00 -5.423159e-01 
3.672000e+00 -5.399982e-01 
3.673000e+00 -5.376772e-01 
3.674000e+00 -5.353530e-01 
3.675000e+00 -5.330256e-01 
3.676000e+00 -5.306950e-01 
3.677000e+00 -5.283613e-01 
3.678000e+00 -5.260245e-01 
3.679000e+00 -5.236846e-01 
3.680000e+00 -5.213416e-01 
3.681000e+00 -5.189955e-01 
3.682000e+00 -5.166464e-01 
3.683000e+00 -5.142944e-01 
3.684000e+00 -5.119394e-01 
3.685000e+00 -5.095814e-01 
3.686000e+00 -5.072206e-01 
3.687000e+00 -5.048568e-01 
3.688000e+00 -5.024902e-01 
3.689000e+00 -5.001208e-01 
3.690000e+00 -4.977486e-01 
3.691000e+00 -4.953736e-01 
3.692000e+00 -4.929958e-01 
3.693000e+00 -4.906153e-01 
3.694000e+00 -4.882321e-01 
3.695000e+00 -4.858463e-01 
3.696000e+00 -4.834578e-01 
3.697000e+00 -4.810666e-01 
3.698000e+00 -4.786729e-01 
3.699000e+00 -4.762766e-01 
3.700000e+00 -4.738778e-01 
3.701000e+00 -4.714765e-01 
3.702000e+00 -4.690727e-01 
3.703000e+00 -4.666664e-01 
3.704000e+00 -4.642577e-01 
3.705000e+00 -4.618466e-01 
3.706000e+00 -4.594331e-01 
3.707000e+00 -4.570173e-01 
3.708000e+00 -4.545991e-01 
3.709000e+00 -4.521787e-01 
3.710000e+00 -4.497559e-01 
3.711000e+00 -4.473310e-01 
3.712000e+00 -4.449038e-01 
3.713000e+00 -4.424744e-01 
3.714000e+00 -4.400428e-01 
3.715000e+00 -4.376092e-01 
3.716000e+00 -4.351734e-01 
3.717000e+00 -4.327355e-01 
3.718000e+00 -4.302956e-01 
3.719000e+00 -4.278536e-01 
3.720000e+00 -4.254096e-01 
3.721000e+00 -4.229637e-01 
3.722000e+00 -4.205158e-01 
3.723000e+00 -4.180660e-01 
3.724000e+00 -4.156143e-01 
3.725000e+00 -4.131607e-01 
3.726000e+00 -4.107053e-01 
3.727000e+00 -4.082481e-01 
3.728000e+00 -4.057890e-01 
3.729000e+00 -4.033283e-01 
3.730000e+00 -4.008657e-01 
3.731000e+00 -3.984015e-01 
3.732000e+00 -3.959356e-01 
3.733000e+00 -3.934681e-01 
3.734000e+00 -3.909989e-01 
3.735000e+00 -3.885281e-01 
3.736000e+00 -3.860558e-01 
3.737000e+00 -3.835819e-01 
3.738000e+00 -3.811065e-01 
3.739000e+00 -3.786296e-01 
3.740000e+00 -3.761512e-01 
3.741000e+00 -3.736714e-01 
3.742000e+00 -3.711902e-01 
3.743000e+00 -3.687076e-01 
3.744000e+00 -3.662236e-01 
3.745000e+00 -3.637383e-01 
3.746000e+00 -3.612517e-01 
3.747000e+00 -3.587638e-01 
3.748000e+00 -3.562747e-01 
3.749000e+00 -3.537844e-01 
3.750000e+00 -3.512928e-01 
3.751000e+00 -3.488001e-01 
3.752000e+00 -3.463063e-01 
3.753000e+00 -3.438113e-01 
3.754000e+00 -3.413153e-01 
3.755000e+00 -3.388182e-01 
3.756000e+00 -3.363200e-01 
3.757000e+00 -3.338209e-01 
3.758000e+00 -3.313207e-01 
3.759000e+00 -3.288197e-01 
3.760000e+00 -3.263176e-01 
3.761000e+00 -3.238147e-01 
3.762000e+00 -3.213109e-01 
3.763000e+00 -3.188063e-01 
3.764000e+00 -3.163009e-01 
3.765000e+00 -3.137946e-01 
3.766000e+00 -3.112876e-01 
3.767000e+00 -3.087799e-01 
3.768000e+00 -3.062714e-01 
3.769000e+00 -3.037622e-01 
3.770000e+00 -3.012524e-01 
3.771000e+00 -2.987420e-01 
3.772000e+00 -2.962310e-01 
3.773000e+00 -2.937193e-01 
3.774000e+00 -2.912072e-01 
3.775000e+00 -2.886945e-01 
3.776000e+00 -2.861813e-01 
3.777000e+00 -2.836676e-01 
3.778000e+00 -2.811535e-01 
3.779000e+00 -2.786390e-01 
3.780000e+00 -2.761240e-01 
3.781000e+00 -2.736087e-01 
3.782000e+00 -2.710931e-01 
3.783000e+00 -2.685772e-01 
3.784000e+00 -2.660609e-01 
3.785000e+00 -2.635445e-01 
3.786000e+00 -2.610277e-01 
3.787000e+00 -2.585108e-01 
3.788000e+00 -2.559937e-01 
3.789000e+00 -2.534765e-01 
3.790000e+00 -2.509591e-01 
3.791000e+00 -2.484416e-01 
3.792000e+00 -2.459240e-01 
3.793000e+00 -2.434064e-01 
3.794000e+00 -2.408888e-01 
3.795000e+00 -2.383712e-01 
3.796000e+00 -2.358536e-01 
3.797000e+00 -2.333361e-01 
3.798000e+00 -2.308187e-01 
3.799000e+00 -2.283013e-01 
3.800000e+00 -2.257841e-01 
3.801000e+00 -2.232671e-01 
3.802000e+00 -2.207503e-01 
3.803000e+00 -2.182337e-01 
3.804000e+00 -2.157173e-01 
3.805000e+00 -2.132012e-01 
3.806000e+00 -2.106854e-01 
3.807000e+00 -2.081699e-01 
3.808000e+00 -2.056547e-01 
3.809000e+00 -2.031400e-01 
3.810000e+00 -2.006256e-01 
3.811000e+00 -1.981117e-01 
3.812000e+00 -1.955982e-01 
3.813000e+00 -1.930851e-01 
3.814000e+00 -1.905726e-01 
3.815000e+00 -1.880607e-01 
3.816000e+00 -1.855492e-01 
3.817000e+00 -1.830384e-01 
3.818000e+00 -1.805282e-01 
3.819000e+00 -1.780185e-01 
3.820000e+00 -1.755096e-01 
3.821000e+00 -1.730013e-01 
3.822000e+00 -1.704938e-01 
3.823000e+00 -1.679870e-01 
3.824000e+00 -1.654809e-01 
3.825000e+00 -1.629757e-01 
3.826000e+00 -1.604712e-01 
3.827000e+00 -1.579676e-01 
3.828000e+00 -1.554649e-01 
3.829000e+00 -1.529630e-01 
3.830000e+00 -1.504621e-01 
3.831000e+00 -1.479621e-01 
3.832000e+00 -1.454631e-01 
3.833000e+00 -1.429650e-01 
3.834000e+00 -1.404680e-01 
3.835000e+00 -1.379721e-01 
3.836000e+00 -1.354772e-01 
3.837000e+00 -1.329834e-01 
3.838000e+00 -1.304907e-01 
3.839000e+00 -1.279991e-01 
3.840000e+00 -1.255087e-01 
3.841000e+00 -1.230196e-01 
3.842000e+00 -1.205316e-01 
3.843000e+00 -1.180449e-01 
3.844000e+00 -1.155595e-01 
3.845000e+00 -1.130753e-01 
3.846000e+00 -1.105925e-01 
3.847000e+00 -1.081110e-01 
3.848000e+00 -1.056309e-01 
3.849000e+00 -1.031522e-01 
3.850000e+00 -1.006749e-01 
3.851000e+00 -9.819909e-02 
3.852000e+00 -9.572472e-02 
3.853000e+00 -9.325185e-02 
3.854000e+00 -9.078050e-02 
3.855000e+00 -8.831069e-02 
3.856000e+00 -8.584245e-02 
3.857000e+00 -8.337581e-02 
3.858000e+00 -8.091079e-02 
3.859000e+00 -7.844741e-02 
3.860000e+00 -7.598570e-02 
3.861000e+00 -7.352568e-02 
3.862000e+00 -7.106738e-02 
3.863000e+00 -6.861082e-02 
3.864000e+00 -6.615603e-02 
3.865000e+00 -6.370303e-02 
3.866000e+00 -6.125184e-02 
3.867000e+00 -5.880250e-02 
3.868000e+00 -5.635502e-02 
3.869000e+00 -5.390942e-02 
3.870000e+00 -5.146574e-02 
3.871000e+00 -4.902400e-02 
3.872000e+00 -4.658421e-02 
3.873000e+00 -4.414641e-02 
3.874000e+00 -4.171062e-02 
3.875000e+00 -3.927686e-02 
3.876000e+00 -3.684516e-02 
3.877000e+00 -3.441553e-02 
3.878000e+00 -3.198801e-02 
3.879000e+00 -2.956262e-02 
3.880000e+00 -2.713938e-02 
3.881000e+00 -2.471832e-02 
3.882000e+00 -2.229945e-02 
3.883000e+00 -1.988281e-02 
3.884000e+00 -1.746842e-02 
3.885000e+00 -1.505629e-02 
3.886000e+00 -1.264646e-02 
3.887000e+00 -1.023894e-02 
3.888000e+00 -7.833763e-03 
3.889000e+00 -5.430951e-03 
3.890000e+00 -3.030525e-03 
3.891000e+00 -6.325089e-04 
3.892000e+00 1.763074e-03 
3.893000e+00 4.156200e-03 
3.894000e+00 6.546846e-03 
3.895000e+00 8.934990e-03 
3.896000e+00 1.132061e-02 
3.897000e+00 1.370368e-02 
3.898000e+00 1.608418e-02 
3.899000e+00 1.846208e-02 
3.900000e+00 2.083736e-02 
3.901000e+00 2.321001e-02 
3.902000e+00 2.557999e-02 
3.903000e+00 2.794729e-02 
3.904000e+00 3.031188e-02 
3.905000e+00 3.267374e-02 
3.906000e+00 3.503284e-02 
3.907000e+00 3.738917e-02 
3.908000e+00 3.974270e-02 
3.909000e+00 4.209341e-02 
3.910000e+00 4.444128e-02 
3.911000e+00 4.678628e-02 
3.912000e+00 4.912840e-02 
3.913000e+00 5.146760e-02 
3.914000e+00 5.380387e-02 
3.915000e+00 5.613719e-02 
3.916000e+00 5.846753e-02 
3.917000e+00 6.079488e-02 
3.918000e+00 6.311920e-02 
3.919000e+00 6.544049e-02 
3.920000e+00 6.775871e-02 
3.921000e+00 7.007384e-02 
3.922000e+00 7.238587e-02 
3.923000e+00 7.469477e-02 
3.924000e+00 7.700051e-02 
3.925000e+00 7.930309e-02 
3.926000e+00 8.160247e-02 
3.927000e+00 8.389864e-02 
3.928000e+00 8.619157e-02 
3.929000e+00 8.848125e-02 
3.930000e+00 9.076764e-02 
3.931000e+00 9.305074e-02 
3.932000e+00 9.533051e-02 
3.933000e+00 9.760694e-02 
3.934000e+00 9.988001e-02 
3.935000e+00 1.021497e-01 
3.936000e+00 1.044160e-01 
3.937000e+00 1.066788e-01 
3.938000e+00 1.089382e-01 
3.939000e+00 1.111942e-01 
3.940000e+00 1.134466e-01 
3.941000e+00 1.156956e-01 
3.942000e+00 1.179410e-01 
3.943000e+00 1.201828e-01 
3.944000e+00 1.224211e-01 
3.945000e+00 1.246558e-01 
3.946000e+00 1.268869e-01 
3.947000e+00 1.291144e-01 
3.948000e+00 1.313382e-01 
3.949000e+00 1.335583e-01 
3.950000e+00 1.357747e-01 
3.951000e+00 1.379875e-01 
3.952000e+00 1.401965e-01 
3.953000e+00 1.424017e-01 
3.954000e+00 1.446032e-01 
3.955000e+00 1.468008e-01 
3.956000e+00 1.489947e-01 
3.957000e+00 1.511848e-01 
3.958000e+00 1.533709e-01 
3.959000e+00 1.555533e-01 
3.960000e+00 1.577317e-01 
3.961000e+00 1.599062e-01 
3.962000e+00 1.620768e-01 
3.963000e+00 1.642434e-01 
3.964000e+00 1.664061e-01 
3.965000e+00 1.685648e-01 
3.966000e+00 1.707194e-01 
3.967000e+00 1.728701e-01 
3.968000e+00 1.750167e-01 
3.969000e+00 1.771593e-01 
3.970000e+00 1.792977e-01 
3.971000e+00 1.814321e-01 
3.972000e+00 1.835623e-01 
3.973000e+00 1.856884e-01 
3.974000e+00 1.878104e-01 
3.975000e+00 1.899282e-01 
3.976000e+00 1.920417e-01 
3.977000e+00 1.941511e-01 
3.978000e+00 1.962563e-01 
3.979000e+00 1.983571e-01 
3.980000e+00 2.004538e-01 
3.981000e+00 2.025461e-01 
3.982000e+00 2.046342e-01 
3.983000e+00 2.067179e-01 
3.984000e+00 2.087972e-01 
3.985000e+00 2.108723e-01 
3.986000e+00 2.129429e-01 
3.987000e+00 2.150092e-01 
3.988000e+00 2.170710e-01 
3.989000e+00 2.191284e-01 
3.990000e+00 2.211814e-01 
3.991000e+00 2.232299e-01 
3.992000e+00 2.252739e-01 
3.993000e+00 2.273135e-01 
3.994000e+00 2.293485e-01 
3.995000e+00 2.313790e-01 
3.996000e+00 2.334049e-01 
3.997000e+00 2.354263e-01 
3.998000e+00 2.374431e-01 
3.999000e+00 2.394552e-01 
4.000000e+00 2.414628e-01 
4.001000e+00 2.434658e-01 
4.002000e+00 2.454640e-01 
4.003000e+00 2.474577e-01 
4.004000e+00 2.494466e-01 
4.005000e+00 2.514308e-01 
4.006000e+00 2.534103e-01 
4.007000e+00 2.553851e-01 
4.008000e+00 2.573552e-01 
4.009000e+00 2.593204e-01 
4.010000e+00 2.612809e-01 
4.011000e+00 2.632366e-01 
4.012000e+00 2.651875e-01 
4.013000e+00 2.671335e-01 
4.014000e+00 2.690747e-01 
4.015000e+00 2.710111e-01 
4.016000e+00 2.729425e-01 
4.017000e+00 2.748691e-01 
4.018000e+00 2.767908e-01 
4.019000e+00 2.787075e-01 
4.020000e+00 2.806193e-01 
4.021000e+00 2.825261e-01 
4.022000e+00 2.844280e-01 
4.023000e+00 2.863249e-01 
4.024000e+00 2.882168e-01 
4.025000e+00 2.901037e-01 
4.026000e+00 2.919855e-01 
4.027000e+00 2.938623e-01 
4.028000e+00 2.957340e-01 
4.029000e+00 2.976007e-01 
4.030000e+00 2.994623e-01 
4.031000e+00 3.013187e-01 
4.032000e+00 3.031701e-01 
4.033000e+00 3.050163e-01 
4.034000e+00 3.068574e-01 
4.035000e+00 3.086933e-01 
4.036000e+00 3.105240e-01 
4.037000e+00 3.123495e-01 
4.038000e+00 3.141699e-01 
4.039000e+00 3.159850e-01 
4.040000e+00 3.177949e-01 
4.041000e+00 3.195995e-01 
4.042000e+00 3.213989e-01 
4.043000e+00 3.231930e-01 
4.044000e+00 3.249818e-01 
4.045000e+00 3.267653e-01 
4.046000e+00 3.285435e-01 
4.047000e+00 3.303164e-01 
4.048000e+00 3.320839e-01 
4.049000e+00 3.338461e-01 
4.050000e+00 3.356029e-01 
4.051000e+00 3.373543e-01 
4.052000e+00 3.391003e-01 
4.053000e+00 3.408410e-01 
4.054000e+00 3.425762e-01 
4.055000e+00 3.443059e-01 
4.056000e+00 3.460303e-01 
4.057000e+00 3.477491e-01 
4.058000e+00 3.494625e-01 
4.059000e+00 3.511704e-01 
4.060000e+00 3.528728e-01 
4.061000e+00 3.545697e-01 
4.062000e+00 3.562611e-01 
4.063000e+00 3.579470e-01 
4.064000e+00 3.596273e-01 
4.065000e+00 3.613020e-01 
4.066000e+00 3.629712e-01 
4.067000e+00 3.646348e-01 
4.068000e+00 3.662928e-01 
4.069000e+00 3.679452e-01 
4.070000e+00 3.695920e-01 
4.071000e+00 3.712332e-01 
4.072000e+00 3.728687e-01 
4.073000e+00 3.744986e-01 
4.074000e+00 3.761228e-01 
4.075000e+00 3.777413e-01 
4.076000e+00 3.793542e-01 
4.077000e+00 3.809613e-01 
4.078000e+00 3.825628e-01 
4.079000e+00 3.841585e-01 
4.080000e+00 3.857485e-01 
4.081000e+00 3.873328e-01 
4.082000e+00 3.889113e-01 
4.083000e+00 3.904840e-01 
4.084000e+00 3.920510e-01 
4.085000e+00 3.936122e-01 
4.086000e+00 3.951676e-01 
4.087000e+00 3.967172e-01 
4.088000e+00 3.982610e-01 
4.089000e+00 3.997990e-01 
4.090000e+00 4.013311e-01 
4.091000e+00 4.028574e-01 
4.092000e+00 4.043779e-01 
4.093000e+00 4.058925e-01 
4.094000e+00 4.074012e-01 
4.095000e+00 4.089040e-01 
4.096000e+00 4.104009e-01 
4.097000e+00 4.118920e-01 
4.098000e+00 4.133771e-01 
4.099000e+00 4.148563e-01 
4.100000e+00 4.163296e-01 
4.101000e+00 4.177969e-01 
4.102000e+00 4.192583e-01 
4.103000e+00 4.207137e-01 
4.104000e+00 4.221632e-01 
4.105000e+00 4.236067e-01 
4.106000e+00 4.250442e-01 
4.107000e+00 4.264757e-01 
4.108000e+00 4.279013e-01 
4.109000e+00 4.293208e-01 
4.110000e+00 4.307343e-01 
4.111000e+00 4.321417e-01 
4.112000e+00 4.335432e-01 
4.113000e+00 4.349386e-01 
4.114000e+00 4.363279e-01 
4.115000e+00 4.377112e-01 
4.116000e+00 4.390884e-01 
4.117000e+00 4.404595e-01 
4.118000e+00 4.418246e-01 
4.119000e+00 4.431836e-01 
4.120000e+00 4.445365e-01 
4.121000e+00 4.458832e-01 
4.122000e+00 4.472239e-01 
4.123000e+00 4.485584e-01 
4.124000e+00 4.498868e-01 
4.125000e+00 4.512091e-01 
4.126000e+00 4.525252e-01 
4.127000e+00 4.538352e-01 
4.128000e+00 4.551390e-01 
4.129000e+00 4.564367e-01 
4.130000e+00 4.577282e-01 
4.131000e+00 4.590135e-01 
4.132000e+00 4.602926e-01 
4.133000e+00 4.615656e-01 
4.134000e+00 4.628323e-01 
4.135000e+00 4.640929e-01 
4.136000e+00 4.653472e-01 
4.137000e+00 4.665953e-01 
4.138000e+00 4.678372e-01 
4.139000e+00 4.690729e-01 
4.140000e+00 4.703023e-01 
4.141000e+00 4.715255e-01 
4.142000e+00 4.727425e-01 
4.143000e+00 4.739532e-01 
4.144000e+00 4.751576e-01 
4.145000e+00 4.763558e-01 
4.146000e+00 4.775477e-01 
4.147000e+00 4.787334e-01 
4.148000e+00 4.799127e-01 
4.149000e+00 4.810858e-01 
4.150000e+00 4.822526e-01 
4.151000e+00 4.834131e-01 
4.152000e+00 4.845673e-01 
4.153000e+00 4.857151e-01 
4.154000e+00 4.868567e-01 
4.155000e+00 4.879920e-01 
4.156000e+00 4.891209e-01 
4.157000e+00 4.902436e-01 
4.158000e+00 4.913598e-01 
4.159000e+00 4.924698e-01 
4.160000e+00 4.935734e-01 
4.161000e+00 4.946707e-01 
4.162000e+00 4.957616e-01 
4.163000e+00 4.968462e-01 
4.164000e+00 4.979245e-01 
4.165000e+00 4.989963e-01 
4.166000e+00 5.000618e-01 
4.167000e+00 5.011210e-01 
4.168000e+00 5.021738e-01 
4.169000e+00 5.032202e-01 
4.170000e+00 5.042602e-01 
4.171000e+00 5.052938e-01 
4.172000e+00 5.063211e-01 
4.173000e+00 5.073420e-01 
4.174000e+00 5.083565e-01 
4.175000e+00 5.093646e-01 
4.176000e+00 5.103663e-01 
4.177000e+00 5.113615e-01 
4.178000e+00 5.123504e-01 
4.179000e+00 5.133329e-01 
4.180000e+00 5.143090e-01 
4.181000e+00 5.152787e-01 
4.182000e+00 5.162419e-01 
4.183000e+00 5.171988e-01 
4.184000e+00 5.181492e-01 
4.185000e+00 5.190932e-01 
4.186000e+00 5.200308e-01 
4.187000e+00 5.209619e-01 
4.188000e+00 5.218866e-01 
4.189000e+00 5.228049e-01 
4.190000e+00 5.237168e-01 
4.191000e+00 5.246222e-01 
4.192000e+00 5.255212e-01 
4.193000e+00 5.264138e-01 
4.194000e+00 5.272999e-01 
4.195000e+00 5.281796e-01 
4.196000e+00 5.290528e-01 
4.197000e+00 5.299196e-01 
4.198000e+00 5.307800e-01 
4.199000e+00 5.316339e-01 
4.200000e+00 5.324813e-01 
4.201000e+00 5.333224e-01 
4.202000e+00 5.341569e-01 
4.203000e+00 5.349850e-01 
4.204000e+00 5.358067e-01 
4.205000e+00 5.366219e-01 
4.206000e+00 5.374307e-01 
4.207000e+00 5.382330e-01 
4.208000e+00 5.390288e-01 
4.209000e+00 5.398182e-01 
4.210000e+00 5.406012e-01 
4.211000e+00 5.413777e-01 
4.212000e+00 5.421477e-01 
4.213000e+00 5.429113e-01 
4.214000e+00 5.436684e-01 
4.215000e+00 5.444191e-01 
4.216000e+00 5.451633e-01 
4.217000e+00 5.459011e-01 
4.218000e+00 5.466324e-01 
4.219000e+00 5.473573e-01 
4.220000e+00 5.480757e-01 
4.221000e+00 5.487876e-01 
4.222000e+00 5.494931e-01 
4.223000e+00 5.501922e-01 
4.224000e+00 5.508848e-01 
4.225000e+00 5.515709e-01 
4.226000e+00 5.522506e-01 
4.227000e+00 5.529239e-01 
4.228000e+00 5.535907e-01 
4.229000e+00 5.542510e-01 
4.230000e+00 5.549050e-01 
4.231000e+00 5.555524e-01 
4.232000e+00 5.561935e-01 
4.233000e+00 5.568281e-01 
4.234000e+00 5.574562e-01 
4.235000e+00 5.580779e-01 
4.236000e+00 5.586932e-01 
4.237000e+00 5.593020e-01 
4.238000e+00 5.599045e-01 
4.239000e+00 5.605004e-01 
4.240000e+00 5.610900e-01 
4.241000e+00 5.616731e-01 
4.242000e+00 5.622498e-01 
4.243000e+00 5.628201e-01 
4.244000e+00 5.633840e-01 
4.245000e+00 5.639414e-01 
4.246000e+00 5.644925e-01 
4.247000e+00 5.650371e-01 
4.248000e+00 5.655753e-01 
4.249000e+00 5.661071e-01 
4.250000e+00 5.666325e-01 
4.251000e+00 5.671515e-01 
4.252000e+00 5.676641e-01 
4.253000e+00 5.681703e-01 
4.254000e+00 5.686701e-01 
4.255000e+00 5.691635e-01 
4.256000e+00 5.696506e-01 
4.257000e+00 5.701312e-01 
4.258000e+00 5.706055e-01 
4.259000e+00 5.710734e-01 
4.260000e+00 5.715349e-01 
4.261000e+00 5.719901e-01 
4.262000e+00 5.724389e-01 
4.263000e+00 5.728813e-01 
4.264000e+00 5.733174e-01 
4.265000e+00 5.737471e-01 
4.266000e+00 5.741704e-01 
4.267000e+00 5.745875e-01 
4.268000e+00 5.749982e-01 
4.269000e+00 5.754025e-01 
4.270000e+00 5.758005e-01 
4.271000e+00 5.761922e-01 
4.272000e+00 5.765775e-01 
4.273000e+00 5.769566e-01 
4.274000e+00 5.773293e-01 
4.275000e+00 5.776957e-01 
4.276000e+00 5.780558e-01 
4.277000e+00 5.784096e-01 
4.278000e+00 5.787571e-01 
4.279000e+00 5.790983e-01 
4.280000e+00 5.794333e-01 
4.281000e+00 5.797619e-01 
4.282000e+00 5.800843e-01 
4.283000e+00 5.804004e-01 
4.284000e+00 5.807102e-01 
4.285000e+00 5.810138e-01 
4.286000e+00 5.813111e-01 
4.287000e+00 5.816022e-01 
4.288000e+00 5.818870e-01 
4.289000e+00 5.821656e-01 
4.290000e+00 5.824379e-01 
4.291000e+00 5.827040e-01 
4.292000e+00 5.829639e-01 
4.293000e+00 5.832176e-01 
4.294000e+00 5.834651e-01 
4.295000e+00 5.837064e-01 
4.296000e+00 5.839414e-01 
4.297000e+00 5.841703e-01 
4.298000e+00 5.843930e-01 
4.299000e+00 5.846095e-01 
4.300000e+00 5.848199e-01 
4.301000e+00 5.850241e-01 
4.302000e+00 5.852221e-01 
4.303000e+00 5.854140e-01 
4.304000e+00 5.855997e-01 
4.305000e+00 5.857793e-01 
4.306000e+00 5.859527e-01 
4.307000e+00 5.861200e-01 
4.308000e+00 5.862812e-01 
4.309000e+00 5.864363e-01 
4.310000e+00 5.865853e-01 
4.311000e+00 5.867282e-01 
4.312000e+00 5.868650e-01 
4.313000e+00 5.869957e-01 
4.314000e+00 5.871204e-01 
4.315000e+00 5.872390e-01 
4.316000e+00 5.873515e-01 
4.317000e+00 5.874579e-01 
4.318000e+00 5.875583e-01 
4.319000e+00 5.876527e-01 
4.320000e+00 5.877411e-01 
4.321000e+00 5.878234e-01 
4.322000e+00 5.878997e-01 
4.323000e+00 5.879700e-01 
4.324000e+00 5.880343e-01 
4.325000e+00 5.880926e-01 
4.326000e+00 5.881450e-01 
4.327000e+00 5.881913e-01 
4.328000e+00 5.882317e-01 
4.329000e+00 5.882662e-01 
4.330000e+00 5.882946e-01 
4.331000e+00 5.883172e-01 
4.332000e+00 5.883338e-01 
4.333000e+00 5.883445e-01 
4.334000e+00 5.883493e-01 
4.335000e+00 5.883481e-01 
4.336000e+00 5.883411e-01 
4.337000e+00 5.883282e-01 
4.338000e+00 5.883094e-01 
4.339000e+00 5.882847e-01 
4.340000e+00 5.882542e-01 
4.341000e+00 5.882178e-01 
4.342000e+00 5.881756e-01 
4.343000e+00 5.881276e-01 
4.344000e+00 5.880737e-01 
4.345000e+00 5.880140e-01 
4.346000e+00 5.879485e-01 
4.347000e+00 5.878772e-01 
4.348000e+00 5.878001e-01 
4.349000e+00 5.877172e-01 
4.350000e+00 5.876286e-01 
4.351000e+00 5.875342e-01 
4.352000e+00 5.874341e-01 
4.353000e+00 5.873282e-01 
4.354000e+00 5.872166e-01 
4.355000e+00 5.870993e-01 
4.356000e+00 5.869762e-01 
4.357000e+00 5.868475e-01 
4.358000e+00 5.867131e-01 
4.359000e+00 5.865730e-01 
4.360000e+00 5.864272e-01 
4.361000e+00 5.862758e-01 
4.362000e+00 5.861187e-01 
4.363000e+00 5.859560e-01 
4.364000e+00 5.857877e-01 
4.365000e+00 5.856138e-01 
4.366000e+00 5.854342e-01 
4.367000e+00 5.852491e-01 
4.368000e+00 5.850583e-01 
4.369000e+00 5.848620e-01 
4.370000e+00 5.846602e-01 
4.371000e+00 5.844527e-01 
4.372000e+00 5.842398e-01 
4.373000e+00 5.840213e-01 
4.374000e+00 5.837973e-01 
4.375000e+00 5.835678e-01 
4.376000e+00 5.833328e-01 
4.377000e+00 5.830923e-01 
4.378000e+00 5.828463e-01 
4.379000e+00 5.825949e-01 
4.380000e+00 5.823380e-01 
4.381000e+00 5.820757e-01 
4.382000e+00 5.818079e-01 
4.383000e+00 5.815348e-01 
4.384000e+00 5.812562e-01 
4.385000e+00 5.809722e-01 
4.386000e+00 5.806829e-01 
4.387000e+00 5.803882e-01 
4.388000e+00 5.800881e-01 
4.389000e+00 5.797827e-01 
4.390000e+00 5.794720e-01 
4.391000e+00 5.791559e-01 
4.392000e+00 5.788345e-01 
4.393000e+00 5.785078e-01 
4.394000e+00 5.781759e-01 
4.395000e+00 5.778386e-01 
4.396000e+00 5.774961e-01 
4.397000e+00 5.771484e-01 
4.398000e+00 5.767954e-01 
4.399000e+00 5.764372e-01 
4.400000e+00 5.760738e-01 
4.401000e+00 5.757052e-01 
4.402000e+00 5.753313e-01 
4.403000e+00 5.749524e-01 
4.404000e+00 5.745682e-01 
4.405000e+00 5.741789e-01 
4.406000e+00 5.737845e-01 
4.407000e+00 5.733850e-01 
4.408000e+00 5.729803e-01 
4.409000e+00 5.725705e-01 
4.410000e+00 5.721557e-01 
4.411000e+00 5.717358e-01 
4.412000e+00 5.713108e-01 
4.413000e+00 5.708808e-01 
4.414000e+00 5.704457e-01 
4.415000e+00 5.700057e-01 
4.416000e+00 5.695606e-01 
4.417000e+00 5.691105e-01 
4.418000e+00 5.686555e-01 
4.419000e+00 5.681954e-01 
4.420000e+00 5.677305e-01 
4.421000e+00 5.672606e-01 
4.422000e+00 5.667857e-01 
4.423000e+00 5.663060e-01 
4.424000e+00 5.658213e-01 
4.425000e+00 5.653318e-01 
4.426000e+00 5.648374e-01 
4.427000e+00 5.643382e-01 
4.428000e+00 5.638341e-01 
4.429000e+00 5.633251e-01 
4.430000e+00 5.628114e-01 
4.431000e+00 5.622928e-01 
4.432000e+00 5.617695e-01 
4.433000e+00 5.612414e-01 
4.434000e+00 5.607085e-01 
4.435000e+00 5.601709e-01 
4.436000e+00 5.596285e-01 
4.437000e+00 5.590814e-01 
4.438000e+00 5.585297e-01 
4.439000e+00 5.579732e-01 
4.440000e+00 5.574121e-01 
4.441000e+00 5.568462e-01 
4.442000e+00 5.562758e-01 
4.443000e+00 5.557007e-01 
4.444000e+00 5.551210e-01 
4.445000e+00 5.545367e-01 
4.446000e+00 5.539478e-01 
4.447000e+00 5.533544e-01 
4.448000e+00 5.527563e-01 
4.449000e+00 5.521538e-01 
4.450000e+00 5.515467e-01 
4.451000e+00 5.509350e-01 
4.452000e+00 5.503189e-01 
4.453000e+00 5.496983e-01 
4.454000e+00 5.490732e-01 
4.455000e+00 5.484437e-01 
4.456000e+00 5.478097e-01 
4.457000e+00 5.471713e-01 
4.458000e+00 5.465285e-01 
4.459000e+00 5.458813e-01 
4.460000e+00 5.452297e-01 
4.461000e+00 5.445737e-01 
4.462000e+00 5.439134e-01 
4.463000e+00 5.432488e-01 
4.464000e+00 5.425798e-01 
4.465000e+00 5.419065e-01 
4.466000e+00 5.412290e-01 
4.467000e+00 5.405471e-01 
4.468000e+00 5.398610e-01 
4.469000e+00 5.391707e-01 
4.470000e+00 5.384761e-01 
4.471000e+00 5.377773e-01 
4.472000e+00 5.370743e-01 
4.473000e+00 5.363672e-01 
4.474000e+00 5.356558e-01 
4.475000e+00 5.349403e-01 
4.476000e+00 5.342207e-01 
4.477000e+00 5.334969e-01 
4.478000e+00 5.327691e-01 
4.479000e+00 5.320372e-01 
4.480000e+00 5.313011e-01 
4.481000e+00 5.305611e-01 
4.482000e+00 5.298169e-01 
4.483000e+00 5.290688e-01 
4.484000e+00 5.283167e-01 
4.485000e+00 5.275605e-01 
4.486000e+00 5.268004e-01 
4.487000e+00 5.260363e-01 
4.488000e+00 5.252683e-01 
4.489000e+00 5.244963e-01 
4.490000e+00 5.237204e-01 
4.491000e+00 5.229406e-01 
4.492000e+00 5.221570e-01 
4.493000e+00 5.213694e-01 
4.494000e+00 5.205781e-01 
4.495000e+00 5.197829e-01 
4.496000e+00 5.189838e-01 
4.497000e+00 5.181810e-01 
4.498000e+00 5.173744e-01 
4.499000e+00 5.165640e-01 
4.500000e+00 5.157498e-01 
4.501000e+00 5.149320e-01 
4.502000e+00 5.141104e-01 
4.503000e+00 5.132851e-01 
4.504000e+00 5.124561e-01 
4.505000e+00 5.116234e-01 
4.506000e+00 5.107871e-01 
4.507000e+00 5.099471e-01 
4.508000e+00 5.091036e-01 
4.509000e+00 5.082564e-01 
4.510000e+00 5.074056e-01 
4.511000e+00 5.065513e-01 
4.512000e+00 5.056934e-01 
4.513000e+00 5.048319e-01 
4.514000e+00 5.039670e-01 
4.515000e+00 5.030985e-01 
4.516000e+00 5.022266e-01 
4.517000e+00 5.013511e-01 
4.518000e+00 5.004723e-01 
4.519000e+00 4.995899e-01 
4.520000e+00 4.987042e-01 
4.521000e+00 4.978151e-01 
4.522000e+00 4.969225e-01 
4.523000e+00 4.960266e-01 
4.524000e+00 4.951273e-01 
4.525000e+00 4.942248e-01 
4.526000e+00 4.933188e-01 
4.527000e+00 4.924096e-01 
4.528000e+00 4.914971e-01 
4.529000e+00 4.905813e-01 
4.530000e+00 4.896623e-01 
4.531000e+00 4.887400e-01 
4.532000e+00 4.878145e-01 
4.533000e+00 4.868858e-01 
4.534000e+00 4.859539e-01 
4.535000e+00 4.850189e-01 
4.536000e+00 4.840807e-01 
4.537000e+00 4.831394e-01 
4.538000e+00 4.821949e-01 
4.539000e+00 4.812474e-01 
4.540000e+00 4.802967e-01 
4.541000e+00 4.793431e-01 
4.542000e+00 4.783863e-01 
4.543000e+00 4.774265e-01 
4.544000e+00 4.764637e-01 
4.545000e+00 4.754980e-01 
4.546000e+00 4.745292e-01 
4.547000e+00 4.735575e-01 
4.548000e+00 4.725828e-01 
4.549000e+00 4.716052e-01 
4.550000e+00 4.706247e-01 
4.551000e+00 4.696413e-01 
4.552000e+00 4.686550e-01 
4.553000e+00 4.676659e-01 
4.554000e+00 4.666739e-01 
4.555000e+00 4.656791e-01 
4.556000e+00 4.646815e-01 
4.557000e+00 4.636811e-01 
4.558000e+00 4.626779e-01 
4.559000e+00 4.616720e-01 
4.560000e+00 4.606633e-01 
4.561000e+00 4.596519e-01 
4.562000e+00 4.586379e-01 
4.563000e+00 4.576211e-01 
4.564000e+00 4.566017e-01 
4.565000e+00 4.555796e-01 
4.566000e+00 4.545549e-01 
4.567000e+00 4.535275e-01 
4.568000e+00 4.524976e-01 
4.569000e+00 4.514651e-01 
4.570000e+00 4.504300e-01 
4.571000e+00 4.493924e-01 
4.572000e+00 4.483523e-01 
4.573000e+00 4.473096e-01 
4.574000e+00 4.462645e-01 
4.575000e+00 4.452169e-01 
4.576000e+00 4.441668e-01 
4.577000e+00 4.431143e-01 
4.578000e+00 4.420593e-01 
4.579000e+00 4.410020e-01 
4.580000e+00 4.399423e-01 
4.581000e+00 4.388802e-01 
4.582000e+00 4.378157e-01 
4.583000e+00 4.367489e-01 
4.584000e+00 4.356798e-01 
4.585000e+00 4.346084e-01 
4.586000e+00 4.335347e-01 
4.587000e+00 4.324588e-01 
4.588000e+00 4.313806e-01 
4.589000e+00 4.303002e-01 
4.590000e+00 4.292176e-01 
4.591000e+00 4.281327e-01 
4.592000e+00 4.270457e-01 
4.593000e+00 4.259566e-01 
4.594000e+00 4.248653e-01 
4.595000e+00 4.237719e-01 
4.596000e+00 4.226763e-01 
4.597000e+00 4.215787e-01 
4.598000e+00 4.204790e-01 
4.599000e+00 4.193773e-01 
4.600000e+00 4.182735e-01 
4.601000e+00 4.171677e-01 
4.602000e+00 4.160599e-01 
4.603000e+00 4.149502e-01 
4.604000e+00 4.138384e-01 
4.605000e+00 4.127248e-01 
4.606000e+00 4.116092e-01 
4.607000e+00 4.104916e-01 
4.608000e+00 4.093722e-01 
4.609000e+00 4.082509e-01 
4.610000e+00 4.071278e-01 
4.611000e+00 4.060028e-01 
4.612000e+00 4.048760e-01 
4.613000e+00 4.037474e-01 
4.614000e+00 4.026170e-01 
4.615000e+00 4.014848e-01 
4.616000e+00 4.003509e-01 
4.617000e+00 3.992152e-01 
4.618000e+00 3.980778e-01 
4.619000e+00 3.969387e-01 
4.620000e+00 3.957980e-01 
4.621000e+00 3.946555e-01 
4.622000e+00 3.935115e-01 
4.623000e+00 3.923658e-01 
4.624000e+00 3.912184e-01 
4.625000e+00 3.900695e-01 
4.626000e+00 3.889190e-01 
4.627000e+00 3.877670e-01 
4.628000e+00 3.866134e-01 
4.629000e+00 3.854583e-01 
4.630000e+00 3.843017e-01 
4.631000e+00 3.831436e-01 
4.632000e+00 3.819840e-01 
4.633000e+00 3.808229e-01 
4.634000e+00 3.796605e-01 
4.635000e+00 3.784966e-01 
4.636000e+00 3.773313e-01 
4.637000e+00 3.761646e-01 
4.638000e+00 3.749966e-01 
4.639000e+00 3.738272e-01 
4.640000e+00 3.726565e-01 
4.641000e+00 3.714844e-01 
4.642000e+00 3.703111e-01 
4.643000e+00 3.691365e-01 
4.644000e+00 3.679606e-01 
4.645000e+00 3.667835e-01 
4.646000e+00 3.656051e-01 
4.647000e+00 3.644256e-01 
4.648000e+00 3.632448e-01 
4.649000e+00 3.620629e-01 
4.650000e+00 3.608798e-01 
4.651000e+00 3.596956e-01 
4.652000e+00 3.585102e-01 
4.653000e+00 3.573238e-01 
4.654000e+00 3.561362e-01 
4.655000e+00 3.549476e-01 
4.656000e+00 3.537580e-01 
4.657000e+00 3.525673e-01 
4.658000e+00 3.513756e-01 
4.659000e+00 3.501828e-01 
4.660000e+00 3.489891e-01 
4.661000e+00 3.477945e-01 
4.662000e+00 3.465988e-01 
4.663000e+00 3.454023e-01 
4.664000e+00 3.442048e-01 
4.665000e+00 3.430064e-01 
4.666000e+00 3.418072e-01 
4.667000e+00 3.406070e-01 
4.668000e+00 3.394061e-01 
4.669000e+00 3.382043e-01 
4.670000e+00 3.370017e-01 
4.671000e+00 3.357983e-01 
4.672000e+00 3.345941e-01 
4.673000e+00 3.333891e-01 
4.674000e+00 3.321834e-01 
4.675000e+00 3.309770e-01 
4.676000e+00 3.297699e-01 
4.677000e+00 3.285621e-01 
4.678000e+00 3.273536e-01 
4.679000e+00 3.261444e-01 
4.680000e+00 3.249346e-01 
4.681000e+00 3.237242e-01 
4.682000e+00 3.225131e-01 
4.683000e+00 3.213015e-01 
4.684000e+00 3.200893e-01 
4.685000e+00 3.188765e-01 
4.686000e+00 3.176632e-01 
4.687000e+00 3.164493e-01 
4.688000e+00 3.152350e-01 
4.689000e+00 3.140202e-01 
4.690000e+00 3.128048e-01 
4.691000e+00 3.115891e-01 
4.692000e+00 3.103729e-01 
4.693000e+00 3.091562e-01 
4.694000e+00 3.079392e-01 
4.695000e+00 3.067217e-01 
4.696000e+00 3.055039e-01 
4.697000e+00 3.042857e-01 
4.698000e+00 3.030672e-01 
4.699000e+00 3.018484e-01 
4.700000e+00 3.006292e-01 
4.701000e+00 2.994098e-01 
4.702000e+00 2.981900e-01 
4.703000e+00 2.969701e-01 
4.704000e+00 2.957498e-01 
4.705000e+00 2.945294e-01 
4.706000e+00 2.933087e-01 
4.707000e+00 2.920879e-01 
4.708000e+00 2.908668e-01 
4.709000e+00 2.896456e-01 
4.710000e+00 2.884243e-01 
4.711000e+00 2.872028e-01 
4.712000e+00 2.859812e-01 
4.713000e+00 2.847595e-01 
4.714000e+00 2.835378e-01 
4.715000e+00 2.823159e-01 
4.716000e+00 2.810940e-01 
4.717000e+00 2.798721e-01 
4.718000e+00 2.786502e-01 
4.719000e+00 2.774283e-01 
4.720000e+00 2.762064e-01 
4.721000e+00 2.749845e-01 
4.722000e+00 2.737626e-01 
4.723000e+00 2.725409e-01 
4.724000e+00 2.713192e-01 
4.725000e+00 2.700976e-01 
4.726000e+00 2.688761e-01 
4.727000e+00 2.676547e-01 
4.728000e+00 2.664335e-01 
4.729000e+00 2.652125e-01 
4.730000e+00 2.639916e-01 
4.731000e+00 2.627709e-01 
4.732000e+00 2.615504e-01 
4.733000e+00 2.603301e-01 
4.734000e+00 2.591101e-01 
4.735000e+00 2.578903e-01 
4.736000e+00 2.566708e-01 
4.737000e+00 2.554516e-01 
4.738000e+00 2.542326e-01 
4.739000e+00 2.530140e-01 
4.740000e+00 2.517957e-01 
4.741000e+00 2.505778e-01 
4.742000e+00 2.493602e-01 
4.743000e+00 2.481430e-01 
4.744000e+00 2.469262e-01 
4.745000e+00 2.457098e-01 
4.746000e+00 2.444938e-01 
4.747000e+00 2.432783e-01 
4.748000e+00 2.420632e-01 
4.749000e+00 2.408486e-01 
4.750000e+00 2.396344e-01 
4.751000e+00 2.384208e-01 
4.752000e+00 2.372076e-01 
4.753000e+00 2.359950e-01 
4.754000e+00 2.347829e-01 
4.755000e+00 2.335714e-01 
4.756000e+00 2.323605e-01 
4.757000e+00 2.311502e-01 
4.758000e+00 2.299404e-01 
4.759000e+00 2.287313e-01 
4.760000e+00 2.275228e-01 
4.761000e+00 2.263149e-01 
4.762000e+00 2.251077e-01 
4.763000e+00 2.239012e-01 
4.764000e+00 2.226954e-01 
4.765000e+00 2.214903e-01 
4.766000e+00 2.202859e-01 
4.767000e+00 2.190822e-01 
4.768000e+00 2.178793e-01 
4.769000e+00 2.166772e-01 
4.770000e+00 2.154758e-01 
4.771000e+00 2.142752e-01 
4.772000e+00 2.130754e-01 
4.773000e+00 2.118765e-01 
4.774000e+00 2.106783e-01 
4.775000e+00 2.094811e-01 
4.776000e+00 2.082847e-01 
4.777000e+00 2.070891e-01 
4.778000e+00 2.058945e-01 
4.779000e+00 2.047008e-01 
4.780000e+00 2.035080e-01 
4.781000e+00 2.023161e-01 
4.782000e+00 2.011251e-01 
4.783000e+00 1.999352e-01 
4.784000e+00 1.987462e-01 
4.785000e+00 1.975582e-01 
4.786000e+00 1.963712e-01 
4.787000e+00 1.951852e-01 
4.788000e+00 1.940003e-01 
4.789000e+00 1.928164e-01 
4.790000e+00 1.916335e-01 
4.791000e+00 1.904517e-01 
4.792000e+00 1.892710e-01 
4.793000e+00 1.880915e-01 
4.794000e+00 1.869130e-01 
4.795000e+00 1.857356e-01 
4.796000e+00 1.845594e-01 
4.797000e+00 1.833844e-01 
4.798000e+00 1.822105e-01 
4.799000e+00 1.810378e-01 
4.800000e+00 1.798663e-01 
4.801000e+00 1.786960e-01 
4.802000e+00 1.775269e-01 
4.803000e+00 1.763590e-01 
4.804000e+00 1.751924e-01 
4.805000e+00 1.740271e-01 
4.806000e+00 1.728630e-01 
4.807000e+00 1.717002e-01 
4.808000e+00 1.705387e-01 
4.809000e+00 1.693785e-01 
4.810000e+00 1.682196e-01 
4.811000e+00 1.670621e-01 
4.812000e+00 1.659060e-01 
4.813000e+00 1.647511e-01 
4.814000e+00 1.635977e-01 
4.815000e+00 1.624457e-01 
4.816000e+00 1.612950e-01 
4.817000e+00 1.601458e-01 
4.818000e+00 1.589980e-01 
4.819000e+00 1.578516e-01 
4.820000e+00 1.567067e-01 
4.821000e+00 1.555632e-01 
4.822000e+00 1.544213e-01 
4.823000e+00 1.532808e-01 
4.824000e+00 1.521418e-01 
4.825000e+00 1.510043e-01 
4.826000e+00 1.498684e-01 
4.827000e+00 1.487339e-01 
4.828000e+00 1.476011e-01 
4.829000e+00 1.464698e-01 
4.830000e+00 1.453400e-01 
4.831000e+00 1.442119e-01 
4.832000e+00 1.430853e-01 
4.833000e+00 1.419604e-01 
4.834000e+00 1.408370e-01 
4.835000e+00 1.397154e-01 
4.836000e+00 1.385953e-01 
4.837000e+00 1.374769e-01 
4.838000e+00 1.363602e-01 
4.839000e+00 1.352451e-01 
4.840000e+00 1.341318e-01 
4.841000e+00 1.330201e-01 
4.842000e+00 1.319102e-01 
4.843000e+00 1.308020e-01 
4.844000e+00 1.296955e-01 
4.845000e+00 1.285908e-01 
4.846000e+00 1.274878e-01 
4.847000e+00 1.263866e-01 
4.848000e+00 1.252872e-01 
4.849000e+00 1.241896e-01 
4.850000e+00 1.230937e-01 
4.851000e+00 1.219997e-01 
4.852000e+00 1.209076e-01 
4.853000e+00 1.198172e-01 
4.854000e+00 1.187287e-01 
4.855000e+00 1.176421e-01 
4.856000e+00 1.165573e-01 
4.857000e+00 1.154744e-01 
4.858000e+00 1.143934e-01 
4.859000e+00 1.133143e-01 
4.860000e+00 1.122372e-01 
4.861000e+00 1.111619e-01 
4.862000e+00 1.100886e-01 
4.863000e+00 1.090172e-01 
4.864000e+00 1.079478e-01 
4.865000e+00 1.068803e-01 
4.866000e+00 1.058148e-01 
4.867000e+00 1.047513e-01 
4.868000e+00 1.036898e-01 
4.869000e+00 1.026303e-01 
4.870000e+00 1.015728e-01 
4.871000e+00 1.005174e-01 
4.872000e+00 9.946396e-02 
4.873000e+00 9.841258e-02 
4.874000e+00 9.736327e-02 
4.875000e+00 9.631602e-02 
4.876000e+00 9.527085e-02 
4.877000e+00 9.422776e-02 
4.878000e+00 9.318677e-02 
4.879000e+00 9.214788e-02 
4.880000e+00 9.111111e-02 
4.881000e+00 9.007647e-02 
4.882000e+00 8.904396e-02 
4.883000e+00 8.801359e-02 
4.884000e+00 8.698538e-02 
4.885000e+00 8.595933e-02 
4.886000e+00 8.493546e-02 
4.887000e+00 8.391376e-02 
4.888000e+00 8.289426e-02 
4.889000e+00 8.187695e-02 
4.890000e+00 8.086186e-02 
4.891000e+00 7.984898e-02 
4.892000e+00 7.883834e-02 
4.893000e+00 7.782993e-02 
4.894000e+00 7.682376e-02 
4.895000e+00 7.581985e-02 
4.896000e+00 7.481820e-02 
4.897000e+00 7.381883e-02 
4.898000e+00 7.282173e-02 
4.899000e+00 7.182693e-02 
4.900000e+00 7.083443e-02 
4.901000e+00 6.984423e-02 
4.902000e+00 6.885635e-02 
4.903000e+00 6.787079e-02 
4.904000e+00 6.688757e-02 
4.905000e+00 6.590668e-02 
4.906000e+00 6.492815e-02 
4.907000e+00 6.395197e-02 
4.908000e+00 6.297816e-02 
4.909000e+00 6.200673e-02 
4.910000e+00 6.103768e-02 
4.911000e+00 6.007102e-02 
4.912000e+00 5.910675e-02 
4.913000e+00 5.814490e-02 
4.914000e+00 5.718546e-02 
4.915000e+00 5.622844e-02 
4.916000e+00 5.527385e-02 
4.917000e+00 5.432171e-02 
4.918000e+00 5.337200e-02 
4.919000e+00 5.242476e-02 
4.920000e+00 5.147997e-02 
4.921000e+00 5.053765e-02 
4.922000e+00 4.959781e-02 
4.923000e+00 4.866046e-02 
4.924000e+00 4.772559e-02 
4.925000e+00 4.679323e-02 
4.926000e+00 4.586337e-02 
4.927000e+00 4.493603e-02 
4.928000e+00 4.401120e-02 
4.929000e+00 4.308891e-02 
4.930000e+00 4.216915e-02 
4.931000e+00 4.125193e-02 
4.932000e+00 4.033727e-02 
4.933000e+00 3.942516e-02 
4.934000e+00 3.851561e-02 
4.935000e+00 3.760864e-02 
4.936000e+00 3.670424e-02 
4.937000e+00 3.580242e-02 
4.938000e+00 3.490320e-02 
4.939000e+00 3.400657e-02 
4.940000e+00 3.311255e-02 
4.941000e+00 3.222114e-02 
4.942000e+00 3.133235e-02 
4.943000e+00 3.044618e-02 
4.944000e+00 2.956264e-02 
4.945000e+00 2.868174e-02 
4.946000e+00 2.780348e-02 
4.947000e+00 2.692787e-02 
4.948000e+00 2.605491e-02 
4.949000e+00 2.518462e-02 
4.950000e+00 2.431699e-02 
4.951000e+00 2.345204e-02 
4.952000e+00 2.258977e-02 
4.953000e+00 2.173018e-02 
4.954000e+00 2.087328e-02 
4.955000e+00 2.001909e-02 
4.956000e+00 1.916759e-02 
4.957000e+00 1.831881e-02 
4.958000e+00 1.747274e-02 
4.959000e+00 1.662939e-02 
4.960000e+00 1.578876e-02 
4.961000e+00 1.495087e-02 
4.962000e+00 1.411571e-02 
4.963000e+00 1.328330e-02 
4.964000e+00 1.245363e-02 
4.965000e+00 1.162672e-02 
4.966000e+00 1.080256e-02 
4.967000e+00 9.981172e-03 
4.968000e+00 9.162549e-03 
4.969000e+00 8.346700e-03 
4.970000e+00 7.533631e-03 
4.971000e+00 6.723345e-03 
4.972000e+00 5.915848e-03 
4.973000e+00 5.111144e-03 
4.974000e+00 4.309240e-03 
4.975000e+00 3.510139e-03 
4.976000e+00 2.713845e-03 
4.977000e+00 1.920365e-03 
4.978000e+00 1.129703e-03 
4.979000e+00 3.418622e-04 
4.980000e+00 -4.431517e-04 
4.981000e+00 -1.225334e-03 
4.982000e+00 -2.004682e-03 
4.983000e+00 -2.781189e-03 
4.984000e+00 -3.554852e-03 
4.985000e+00 -4.325666e-03 
4.986000e+00 -5.093628e-03 
4.987000e+00 -5.858732e-03 
4.988000e+00 -6.620976e-03 
4.989000e+00 -7.380354e-03 
4.990000e+00 -8.136863e-03 
4.991000e+00 -8.890499e-03 
4.992000e+00 -9.641258e-03 
4.993000e+00 -1.038914e-02 
4.994000e+00 -1.113413e-02 
4.995000e+00 -1.187623e-02 
4.996000e+00 -1.261545e-02 
4.997000e+00 -1.335176e-02 
4.998000e+00 -1.408518e-02 
4.999000e+00 -1.481570e-02 
5.000000e+00 -1.554330e-02 
5.001000e+00 -1.626800e-02 
5.002000e+00 -1.698979e-02 
5.003000e+00 -1.770866e-02 
5.004000e+00 -1.842460e-02 
5.005000e+00 -1.913763e-02 
5.006000e+00 -1.984773e-02 
5.007000e+00 -2.055490e-02 
5.008000e+00 -2.125913e-02 
5.009000e+00 -2.196044e-02 
5.010000e+00 -2.265880e-02 
5.011000e+00 -2.335422e-02 
5.012000e+00 -2.404670e-02 
5.013000e+00 -2.473623e-02 
5.014000e+00 -2.542281e-02 
5.015000e+00 -2.610643e-02 
5.016000e+00 -2.678710e-02 
5.017000e+00 -2.746482e-02 
5.018000e+00 -2.813957e-02 
5.019000e+00 -2.881136e-02 
5.020000e+00 -2.948019e-02 
5.021000e+00 -3.014604e-02 
5.022000e+00 -3.080893e-02 
5.023000e+00 -3.146884e-02 
5.024000e+00 -3.212578e-02 
5.025000e+00 -3.277974e-02 
5.026000e+00 -3.343073e-02 
5.027000e+00 -3.407873e-02 
5.028000e+00 -3.472375e-02 
5.029000e+00 -3.536578e-02 
5.030000e+00 -3.600482e-02 
5.031000e+00 -3.664088e-02 
5.032000e+00 -3.727395e-02 
5.033000e+00 -3.790402e-02 
5.034000e+00 -3.853110e-02 
5.035000e+00 -3.915518e-02 
5.036000e+00 -3.977626e-02 
5.037000e+00 -4.039435e-02 
5.038000e+00 -4.100943e-02 
5.039000e+00 -4.162151e-02 
5.040000e+00 -4.223059e-02 
5.041000e+00 -4.283666e-02 
5.042000e+00 -4.343972e-02 
5.043000e+00 -4.403978e-02 
5.044000e+00 -4.463683e-02 
5.045000e+00 -4.523086e-02 
5.046000e+00 -4.582189e-02 
5.047000e+00 -4.640990e-02 
5.048000e+00 -4.699490e-02 
5.049000e+00 -4.757688e-02 
5.050000e+00 -4.815585e-02 
5.051000e+00 -4.873180e-02 
5.052000e+00 -4.930474e-02 
5.053000e+00 -4.987465e-02 
5.054000e+00 -5.044155e-02 
5.055000e+00 -5.100543e-02 
5.056000e+00 -5.156628e-02 
5.057000e+00 -5.212412e-02 
5.058000e+00 -5.267893e-02 
5.059000e+00 -5.323073e-02 
5.060000e+00 -5.377950e-02 
5.061000e+00 -5.432524e-02 
5.062000e+00 -5.486797e-02 
5.063000e+00 -5.540767e-02 
5.064000e+00 -5.594435e-02 
5.065000e+00 -5.647800e-02 
5.066000e+00 -5.700863e-02 
5.067000e+00 -5.753623e-02 
5.068000e+00 -5.806081e-02 
5.069000e+00 -5.858237e-02 
5.070000e+00 -5.910090e-02 
5.071000e+00 -5.961641e-02 
5.072000e+00 -6.012889e-02 
5.073000e+00 -6.063835e-02 
5.074000e+00 -6.114479e-02 
5.075000e+00 -6.164820e-02 
5.076000e+00 -6.214859e-02 
5.077000e+00 -6.264596e-02 
5.078000e+00 -6.314031e-02 
5.079000e+00 -6.363163e-02 
5.080000e+00 -6.411993e-02 
5.081000e+00 -6.460522e-02 
5.082000e+00 -6.508748e-02 
5.083000e+00 -6.556672e-02 
5.084000e+00 -6.604294e-02 
5.085000e+00 -6.651615e-02 
5.086000e+00 -6.698634e-02 
5.087000e+00 -6.745351e-02 
5.088000e+00 -6.791767e-02 
5.089000e+00 -6.837881e-02 
5.090000e+00 -6.883694e-02 
5.091000e+00 -6.929206e-02 
5.092000e+00 -6.974416e-02 
5.093000e+00 -7.019326e-02 
5.094000e+00 -7.063934e-02 
5.095000e+00 -7.108242e-02 
5.096000e+00 -7.152249e-02 
5.097000e+00 -7.195956e-02 
5.098000e+00 -7.239362e-02 
5.099000e+00 -7.282468e-02 
5.100000e+00 -7.325274e-02 
5.101000e+00 -7.367780e-02 
5.102000e+00 -7.409986e-02 
5.103000e+00 -7.451893e-02 
5.104000e+00 -7.493500e-02 
5.105000e+00 -7.534807e-02 
5.106000e+00 -7.575816e-02 
5.107000e+00 -7.616525e-02 
5.108000e+00 -7.656936e-02 
5.109000e+00 -7.697049e-02 
5.110000e+00 -7.736862e-02 
5.111000e+00 -7.776378e-02 
5.112000e+00 -7.815595e-02 
5.113000e+00 -7.854515e-02 
5.114000e+00 -7.893137e-02 
5.115000e+00 -7.931462e-02 
5.116000e+00 -7.969490e-02 
5.117000e+00 -8.007220e-02 
5.118000e+00 -8.044654e-02 
5.119000e+00 -8.081792e-02 
5.120000e+00 -8.118633e-02 
5.121000e+00 -8.155178e-02 
5.122000e+00 -8.191427e-02 
5.123000e+00 -8.227381e-02 
5.124000e+00 -8.263039e-02 
5.125000e+00 -8.298403e-02 
5.126000e+00 -8.333471e-02 
5.127000e+00 -8.368246e-02 
5.128000e+00 -8.402725e-02 
5.129000e+00 -8.436911e-02 
5.130000e+00 -8.470804e-02 
5.131000e+00 -8.504403e-02 
5.132000e+00 -8.537708e-02 
5.133000e+00 -8.570721e-02 
5.134000e+00 -8.603441e-02 
5.135000e+00 -8.635870e-02 
5.136000e+00 -8.668006e-02 
5.137000e+00 -8.699850e-02 
5.138000e+00 -8.731403e-02 
5.139000e+00 -8.762666e-02 
5.140000e+00 -8.793637e-02 
5.141000e+00 -8.824318e-02 
5.142000e+00 -8.854709e-02 
5.143000e+00 -8.884811e-02 
5.144000e+00 -8.914623e-02 
5.145000e+00 -8.944146e-02 
5.146000e+00 -8.973380e-02 
5.147000e+00 -9.002326e-02 
5.148000e+00 -9.030984e-02 
5.149000e+00 -9.059354e-02 
5.150000e+00 -9.087437e-02 
5.151000e+00 -9.115233e-02 
5.152000e+00 -9.142742e-02 
5.153000e+00 -9.169966e-02 
5.154000e+00 -9.196903e-02 
5.155000e+00 -9.223555e-02 
5.156000e+00 -9.249922e-02 
5.157000e+00 -9.276005e-02 
5.158000e+00 -9.301803e-02 
5.159000e+00 -9.327317e-02 
5.160000e+00 -9.352548e-02 
5.161000e+00 -9.377496e-02 
5.162000e+00 -9.402161e-02 
5.163000e+00 -9.426544e-02 
5.164000e+00 -9.450645e-02 
5.165000e+00 -9.474464e-02 
5.166000e+00 -9.498003e-02 
5.167000e+00 -9.521261e-02 
5.168000e+00 -9.544238e-02 
5.169000e+00 -9.566936e-02 
5.170000e+00 -9.589355e-02 
5.171000e+00 -9.611495e-02 
5.172000e+00 -9.633357e-02 
5.173000e+00 -9.654940e-02 
5.174000e+00 -9.676247e-02 
5.175000e+00 -9.697276e-02 
5.176000e+00 -9.718028e-02 
5.177000e+00 -9.738505e-02 
5.178000e+00 -9.758705e-02 
5.179000e+00 -9.778631e-02 
5.180000e+00 -9.798282e-02 
5.181000e+00 -9.817658e-02 
5.182000e+00 -9.836761e-02 
5.183000e+00 -9.855591e-02 
5.184000e+00 -9.874148e-02 
5.185000e+00 -9.892432e-02 
5.186000e+00 -9.910445e-02 
5.187000e+00 -9.928186e-02 
5.188000e+00 -9.945657e-02 
5.189000e+00 -9.962857e-02 
5.190000e+00 -9.979788e-02 
5.191000e+00 -9.996449e-02 
5.192000e+00 -1.001284e-01 
5.193000e+00 -1.002897e-01 
5.194000e+00 -1.004482e-01 
5.195000e+00 -1.006041e-01 
5.196000e+00 -1.007573e-01 
5.197000e+00 -1.009079e-01 
5.198000e+00 -1.010558e-01 
5.199000e+00 -1.012011e-01 
5.200000e+00 -1.013437e-01 
5.201000e+00 -1.014837e-01 
5.202000e+00 -1.016210e-01 
5.203000e+00 -1.017557e-01 
5.204000e+00 -1.018878e-01 
5.205000e+00 -1.020173e-01 
5.206000e+00 -1.021441e-01 
5.207000e+00 -1.022684e-01 
5.208000e+00 -1.023900e-01 
5.209000e+00 -1.025091e-01 
5.210000e+00 -1.026256e-01 
5.211000e+00 -1.027394e-01 
5.212000e+00 -1.028507e-01 
5.213000e+00 -1.029595e-01 
5.214000e+00 -1.030657e-01 
5.215000e+00 -1.031693e-01 
5.216000e+00 -1.032703e-01 
5.217000e+00 -1.033688e-01 
5.218000e+00 -1.034648e-01 
5.219000e+00 -1.035582e-01 
5.220000e+00 -1.036491e-01 
5.221000e+00 -1.037375e-01 
5.222000e+00 -1.038233e-01 
5.223000e+00 -1.039067e-01 
5.224000e+00 -1.039875e-01 
5.225000e+00 -1.040659e-01 
5.226000e+00 -1.041417e-01 
5.227000e+00 -1.042151e-01 
5.228000e+00 -1.042859e-01 
5.229000e+00 -1.043544e-01 
5.230000e+00 -1.044203e-01 
5.231000e+00 -1.044838e-01 
5.232000e+00 -1.045448e-01 
5.233000e+00 -1.046034e-01 
5.234000e+00 -1.046595e-01 
5.235000e+00 -1.047132e-01 
5.236000e+00 -1.047644e-01 
5.237000e+00 -1.048133e-01 
5.238000e+00 -1.048597e-01 
5.239000e+00 -1.049037e-01 
5.240000e+00 -1.049453e-01 
5.241000e+00 -1.049845e-01 
5.242000e+00 -1.050214e-01 
5.243000e+00 -1.050558e-01 
5.244000e+00 -1.050879e-01 
5.245000e+00 -1.051176e-01 
5.246000e+00 -1.051449e-01 
5.247000e+00 -1.051699e-01 
5.248000e+00 -1.051925e-01 
5.249000e+00 -1.052128e-01 
5.250000e+00 -1.052308e-01 
5.251000e+00 -1.052464e-01 
5.252000e+00 -1.052597e-01 
5.253000e+00 -1.052707e-01 
5.254000e+00 -1.052793e-01 
5.255000e+00 -1.052857e-01 
5.256000e+00 -1.052898e-01 
5.257000e+00 -1.052916e-01 
5.258000e+00 -1.052911e-01 
5.259000e+00 -1.052884e-01 
5.260000e+00 -1.052833e-01 
5.261000e+00 -1.052761e-01 
5.262000e+00 -1.052665e-01 
5.263000e+00 -1.052548e-01 
5.264000e+00 -1.052407e-01 
5.265000e+00 -1.052245e-01 
5.266000e+00 -1.052060e-01 
5.267000e+00 -1.051854e-01 
5.268000e+00 -1.051625e-01 
5.269000e+00 -1.051374e-01 
5.270000e+00 -1.051101e-01 
5.271000e+00 -1.050807e-01 
5.272000e+00 -1.050490e-01 
5.273000e+00 -1.050152e-01 
5.274000e+00 -1.049792e-01 
5.275000e+00 -1.049411e-01 
5.276000e+00 -1.049008e-01 
5.277000e+00 -1.048584e-01 
5.278000e+00 -1.048139e-01 
5.279000e+00 -1.047672e-01 
5.280000e+00 -1.047184e-01 
5.281000e+00 -1.046675e-01 
5.282000e+00 -1.046145e-01 
5.283000e+00 -1.045593e-01 
5.284000e+00 -1.045022e-01 
5.285000e+00 -1.044429e-01 
5.286000e+00 -1.043815e-01 
5.287000e+00 -1.043181e-01 
5.288000e+00 -1.042526e-01 
5.289000e+00 -1.041851e-01 
5.290000e+00 -1.041156e-01 
5.291000e+00 -1.040440e-01 
5.292000e+00 -1.039703e-01 
5.293000e+00 -1.038947e-01 
5.294000e+00 -1.038171e-01 
5.295000e+00 -1.037374e-01 
5.296000e+00 -1.036558e-01 
5.297000e+00 -1.035721e-01 
5.298000e+00 -1.034865e-01 
5.299000e+00 -1.033989e-01 
5.300000e+00 -1.033094e-01 
5.301000e+00 -1.032179e-01 
5.302000e+00 -1.031244e-01 
5.303000e+00 -1.030290e-01 
5.304000e+00 -1.029317e-01 
5.305000e+00 -1.028325e-01 
5.306000e+00 -1.027313e-01 
5.307000e+00 -1.026282e-01 
5.308000e+00 -1.025233e-01 
5.309000e+00 -1.024164e-01 
5.310000e+00 -1.023077e-01 
5.311000e+00 -1.021971e-01 
5.312000e+00 -1.020846e-01 
5.313000e+00 -1.019702e-01 
5.314000e+00 -1.018540e-01 
5.315000e+00 -1.017360e-01 
5.316000e+00 -1.016161e-01 
5.317000e+00 -1.014944e-01 
5.318000e+00 -1.013709e-01 
5.319000e+00 -1.012456e-01 
5.320000e+00 -1.011185e-01 
5.321000e+00 -1.009895e-01 
5.322000e+00 -1.008588e-01 
5.323000e+00 -1.007264e-01 
5.324000e+00 -1.005921e-01 
5.325000e+00 -1.004561e-01 
5.326000e+00 -1.003183e-01 
5.327000e+00 -1.001788e-01 
5.328000e+00 -1.000376e-01 
5.329000e+00 -9.989462e-02 
5.330000e+00 -9.974994e-02 
5.331000e+00 -9.960354e-02 
5.332000e+00 -9.945544e-02 
5.333000e+00 -9.930565e-02 
5.334000e+00 -9.915417e-02 
5.335000e+00 -9.900101e-02 
5.336000e+00 -9.884619e-02 
5.337000e+00 -9.868971e-02 
5.338000e+00 -9.853157e-02 
5.339000e+00 -9.837180e-02 
5.340000e+00 -9.821038e-02 
5.341000e+00 -9.804735e-02 
5.342000e+00 -9.788269e-02 
5.343000e+00 -9.771642e-02 
5.344000e+00 -9.754856e-02 
5.345000e+00 -9.737910e-02 
5.346000e+00 -9.720806e-02 
5.347000e+00 -9.703544e-02 
5.348000e+00 -9.686126e-02 
5.349000e+00 -9.668551e-02 
5.350000e+00 -9.650822e-02 
5.351000e+00 -9.632939e-02 
5.352000e+00 -9.614902e-02 
5.353000e+00 -9.596713e-02 
5.354000e+00 -9.578373e-02 
5.355000e+00 -9.559882e-02 
5.356000e+00 -9.541241e-02 
5.357000e+00 -9.522451e-02 
5.358000e+00 -9.503513e-02 
5.359000e+00 -9.484428e-02 
5.360000e+00 -9.465196e-02 
5.361000e+00 -9.445819e-02 
5.362000e+00 -9.426297e-02 
5.363000e+00 -9.406631e-02 
5.364000e+00 -9.386823e-02 
5.365000e+00 -9.366872e-02 
5.366000e+00 -9.346780e-02 
5.367000e+00 -9.326548e-02 
5.368000e+00 -9.306177e-02 
5.369000e+00 -9.285666e-02 
5.370000e+00 -9.265018e-02 
5.371000e+00 -9.244234e-02 
5.372000e+00 -9.223313e-02 
5.373000e+00 -9.202257e-02 
5.374000e+00 -9.181067e-02 
5.375000e+00 -9.159743e-02 
5.376000e+00 -9.138287e-02 
5.377000e+00 -9.116699e-02 
5.378000e+00 -9.094980e-02 
5.379000e+00 -9.073132e-02 
5.380000e+00 -9.051155e-02 
5.381000e+00 -9.029049e-02 
5.382000e+00 -9.006816e-02 
5.383000e+00 -8.984456e-02 
5.384000e+00 -8.961971e-02 
5.385000e+00 -8.939362e-02 
5.386000e+00 -8.916628e-02 
5.387000e+00 -8.893772e-02 
5.388000e+00 -8.870793e-02 
5.389000e+00 -8.847694e-02 
5.390000e+00 -8.824474e-02 
5.391000e+00 -8.801134e-02 
5.392000e+00 -8.777676e-02 
5.393000e+00 -8.754101e-02 
5.394000e+00 -8.730408e-02 
5.395000e+00 -8.706600e-02 
5.396000e+00 -8.682676e-02 
5.397000e+00 -8.658638e-02 
5.398000e+00 -8.634487e-02 
5.399000e+00 -8.610224e-02 
5.400000e+00 -8.585848e-02 
5.401000e+00 -8.561363e-02 
5.402000e+00 -8.536767e-02 
5.403000e+00 -8.512062e-02 
5.404000e+00 -8.487249e-02 
5.405000e+00 -8.462329e-02 
5.406000e+00 -8.437303e-02 
5.407000e+00 -8.412171e-02 
5.408000e+00 -8.386935e-02 
5.409000e+00 -8.361595e-02 
5.410000e+00 -8.336152e-02 
5.411000e+00 -8.310607e-02 
5.412000e+00 -8.284961e-02 
5.413000e+00 -8.259214e-02 
5.414000e+00 -8.233369e-02 
5.415000e+00 -8.207425e-02 
5.416000e+00 -8.181383e-02 
5.417000e+00 -8.155244e-02 
5.418000e+00 -8.129010e-02 
5.419000e+00 -8.102680e-02 
5.420000e+00 -8.076257e-02 
5.421000e+00 -8.049740e-02 
5.422000e+00 -8.023131e-02 
5.423000e+00 -7.996430e-02 
5.424000e+00 -7.969638e-02 
5.425000e+00 -7.942757e-02 
5.426000e+00 -7.915787e-02 
5.427000e+00 -7.888728e-02 
5.428000e+00 -7.861583e-02 
5.429000e+00 -7.834351e-02 
5.430000e+00 -7.807034e-02 
5.431000e+00 -7.779632e-02 
5.432000e+00 -7.752146e-02 
5.433000e+00 -7.724578e-02 
5.434000e+00 -7.696927e-02 
5.435000e+00 -7.669196e-02 
5.436000e+00 -7.641384e-02 
5.437000e+00 -7.613493e-02 
5.438000e+00 -7.585523e-02 
5.439000e+00 -7.557475e-02 
5.440000e+00 -7.529351e-02 
5.441000e+00 -7.501150e-02 
5.442000e+00 -7.472875e-02 
5.443000e+00 -7.444525e-02 
5.444000e+00 -7.416102e-02 
5.445000e+00 -7.387606e-02 
5.446000e+00 -7.359038e-02 
5.447000e+00 -7.330400e-02 
5.448000e+00 -7.301692e-02 
5.449000e+00 -7.272914e-02 
5.450000e+00 -7.244069e-02 
5.451000e+00 -7.215156e-02 
5.452000e+00 -7.186176e-02 
5.453000e+00 -7.157130e-02 
5.454000e+00 -7.128020e-02 
5.455000e+00 -7.098846e-02 
5.456000e+00 -7.069608e-02 
5.457000e+00 -7.040308e-02 
5.458000e+00 -7.010947e-02 
5.459000e+00 -6.981525e-02 
5.460000e+00 -6.952043e-02 
5.461000e+00 -6.922502e-02 
5.462000e+00 -6.892903e-02 
5.463000e+00 -6.863247e-02 
5.464000e+00 -6.833535e-02 
5.465000e+00 -6.803766e-02 
5.466000e+00 -6.773943e-02 
5.467000e+00 -6.744066e-02 
5.468000e+00 -6.714137e-02 
5.469000e+00 -6.684154e-02 
5.470000e+00 -6.654121e-02 
5.471000e+00 -6.624036e-02 
5.472000e+00 -6.593902e-02 
5.473000e+00 -6.563719e-02 
5.474000e+00 -6.533488e-02 
5.475000e+00 -6.503210e-02 
5.476000e+00 -6.472885e-02 
5.477000e+00 -6.442515e-02 
5.478000e+00 -6.412100e-02 
5.479000e+00 -6.381641e-02 
5.480000e+00 -6.351139e-02 
5.481000e+00 -6.320594e-02 
5.482000e+00 -6.290008e-02 
5.483000e+00 -6.259381e-02 
5.484000e+00 -6.228714e-02 
5.485000e+00 -6.198009e-02 
5.486000e+00 -6.167265e-02 
5.487000e+00 -6.136483e-02 
5.488000e+00 -6.105665e-02 
5.489000e+00 -6.074812e-02 
5.490000e+00 -6.043923e-02 
5.491000e+00 -6.013000e-02 
5.492000e+00 -5.982043e-02 
5.493000e+00 -5.951054e-02 
5.494000e+00 -5.920034e-02 
5.495000e+00 -5.888982e-02 
5.496000e+00 -5.857900e-02 
5.497000e+00 -5.826789e-02 
5.498000e+00 -5.795649e-02 
5.499000e+00 -5.764481e-02 
5.500000e+00 -5.733287e-02 
5.501000e+00 -5.702066e-02 
5.502000e+00 -5.670820e-02 
5.503000e+00 -5.639549e-02 
5.504000e+00 -5.608255e-02 
5.505000e+00 -5.576937e-02 
5.506000e+00 -5.545597e-02 
5.507000e+00 -5.514236e-02 
5.508000e+00 -5.482854e-02 
5.509000e+00 -5.451452e-02 
5.510000e+00 -5.420031e-02 
5.511000e+00 -5.388591e-02 
5.512000e+00 -5.357134e-02 
5.513000e+00 -5.325660e-02 
5.514000e+00 -5.294171e-02 
5.515000e+00 -5.262665e-02 
5.516000e+00 -5.231146e-02 
5.517000e+00 -5.199613e-02 
5.518000e+00 -5.168066e-02 
5.519000e+00 -5.136508e-02 
5.520000e+00 -5.104938e-02 
5.521000e+00 -5.073358e-02 
5.522000e+00 -5.041767e-02 
5.523000e+00 -5.010168e-02 
5.524000e+00 -4.978560e-02 
5.525000e+00 -4.946944e-02 
5.526000e+00 -4.915322e-02 
5.527000e+00 -4.883693e-02 
5.528000e+00 -4.852059e-02 
5.529000e+00 -4.820421e-02 
5.530000e+00 -4.788778e-02 
5.531000e+00 -4.757132e-02 
5.532000e+00 -4.725484e-02 
5.533000e+00 -4.693835e-02 
5.534000e+00 -4.662184e-02 
5.535000e+00 -4.630533e-02 
5.536000e+00 -4.598883e-02 
5.537000e+00 -4.567234e-02 
5.538000e+00 -4.535586e-02 
5.539000e+00 -4.503942e-02 
5.540000e+00 -4.472301e-02 
5.541000e+00 -4.440664e-02 
5.542000e+00 -4.409032e-02 
5.543000e+00 -4.377406e-02 
5.544000e+00 -4.345786e-02 
5.545000e+00 -4.314173e-02 
5.546000e+00 -4.282568e-02 
5.547000e+00 -4.250971e-02 
5.548000e+00 -4.219384e-02 
5.549000e+00 -4.187806e-02 
5.550000e+00 -4.156239e-02 
5.551000e+00 -4.124683e-02 
5.552000e+00 -4.093139e-02 
5.553000e+00 -4.061608e-02 
5.554000e+00 -4.030090e-02 
5.555000e+00 -3.998587e-02 
5.556000e+00 -3.967098e-02 
5.557000e+00 -3.935624e-02 
5.558000e+00 -3.904167e-02 
5.559000e+00 -3.872727e-02 
5.560000e+00 -3.841304e-02 
5.561000e+00 -3.809899e-02 
5.562000e+00 -3.778513e-02 
5.563000e+00 -3.747147e-02 
5.564000e+00 -3.715801e-02 
5.565000e+00 -3.684476e-02 
5.566000e+00 -3.653172e-02 
5.567000e+00 -3.621891e-02 
5.568000e+00 -3.590633e-02 
5.569000e+00 -3.559398e-02 
5.570000e+00 -3.528187e-02 
5.571000e+00 -3.497002e-02 
5.572000e+00 -3.465841e-02 
5.573000e+00 -3.434707e-02 
5.574000e+00 -3.403600e-02 
5.575000e+00 -3.372521e-02 
5.576000e+00 -3.341470e-02 
5.577000e+00 -3.310447e-02 
5.578000e+00 -3.279454e-02 
5.579000e+00 -3.248491e-02 
5.580000e+00 -3.217559e-02 
5.581000e+00 -3.186658e-02 
5.582000e+00 -3.155789e-02 
5.583000e+00 -3.124953e-02 
5.584000e+00 -3.094150e-02 
5.585000e+00 -3.063380e-02 
5.586000e+00 -3.032646e-02 
5.587000e+00 -3.001946e-02 
5.588000e+00 -2.971283e-02 
5.589000e+00 -2.940655e-02 
5.590000e+00 -2.910065e-02 
5.591000e+00 -2.879512e-02 
5.592000e+00 -2.848998e-02 
5.593000e+00 -2.818522e-02 
5.594000e+00 -2.788086e-02 
5.595000e+00 -2.757690e-02 
5.596000e+00 -2.727334e-02 
5.597000e+00 -2.697020e-02 
5.598000e+00 -2.666747e-02 
5.599000e+00 -2.636517e-02 
5.600000e+00 -2.606330e-02 
5.601000e+00 -2.576186e-02 
5.602000e+00 -2.546087e-02 
5.603000e+00 -2.516032e-02 
5.604000e+00 -2.486023e-02 
5.605000e+00 -2.456060e-02 
5.606000e+00 -2.426143e-02 
5.607000e+00 -2.396273e-02 
5.608000e+00 -2.366451e-02 
5.609000e+00 -2.336677e-02 
5.610000e+00 -2.306952e-02 
5.611000e+00 -2.277276e-02 
5.612000e+00 -2.247650e-02 
5.613000e+00 -2.218074e-02 
5.614000e+00 -2.188550e-02 
5.615000e+00 -2.159077e-02 
5.616000e+00 -2.129656e-02 
5.617000e+00 -2.100288e-02 
5.618000e+00 -2.070973e-02 
5.619000e+00 -2.041712e-02 
5.620000e+00 -2.012505e-02 
5.621000e+00 -1.983352e-02 
5.622000e+00 -1.954256e-02 
5.623000e+00 -1.925215e-02 
5.624000e+00 -1.896230e-02 
5.625000e+00 -1.867302e-02 
5.626000e+00 -1.838432e-02 
5.627000e+00 -1.809620e-02 
5.628000e+00 -1.780866e-02 
5.629000e+00 -1.752172e-02 
5.630000e+00 -1.723536e-02 
5.631000e+00 -1.694961e-02 
5.632000e+00 -1.666447e-02 
5.633000e+00 -1.637993e-02 
5.634000e+00 -1.609601e-02 
5.635000e+00 -1.581271e-02 
5.636000e+00 -1.553004e-02 
5.637000e+00 -1.524799e-02 
5.638000e+00 -1.496658e-02 
5.639000e+00 -1.468581e-02 
5.640000e+00 -1.440569e-02 
5.641000e+00 -1.412621e-02 
5.642000e+00 -1.384739e-02 
5.643000e+00 -1.356923e-02 
5.644000e+00 -1.329174e-02 
5.645000e+00 -1.301491e-02 
5.646000e+00 -1.273875e-02 
5.647000e+00 -1.246328e-02 
5.648000e+00 -1.218848e-02 
5.649000e+00 -1.191438e-02 
5.650000e+00 -1.164096e-02 
5.651000e+00 -1.136824e-02 
5.652000e+00 -1.109623e-02 
5.653000e+00 -1.082491e-02 
5.654000e+00 -1.055431e-02 
5.655000e+00 -1.028442e-02 
5.656000e+00 -1.001526e-02 
5.657000e+00 -9.746810e-03 
5.658000e+00 -9.479092e-03 
5.659000e+00 -9.212106e-03 
5.660000e+00 -8.945855e-03 
5.661000e+00 -8.680345e-03 
5.662000e+00 -8.415580e-03 
5.663000e+00 -8.151563e-03 
5.664000e+00 -7.888300e-03 
5.665000e+00 -7.625793e-03 
5.666000e+00 -7.364048e-03 
5.667000e+00 -7.103068e-03 
5.668000e+00 -6.842857e-03 
5.669000e+00 -6.583420e-03 
5.670000e+00 -6.324760e-03 
5.671000e+00 -6.066882e-03 
5.672000e+00 -5.809789e-03 
5.673000e+00 -5.553486e-03 
5.674000e+00 -5.297975e-03 
5.675000e+00 -5.043262e-03 
5.676000e+00 -4.789349e-03 
5.677000e+00 -4.536242e-03 
5.678000e+00 -4.283943e-03 
5.679000e+00 -4.032455e-03 
5.680000e+00 -3.781784e-03 
5.681000e+00 -3.531933e-03 
5.682000e+00 -3.282905e-03 
5.683000e+00 -3.034704e-03 
5.684000e+00 -2.787333e-03 
5.685000e+00 -2.540797e-03 
5.686000e+00 -2.295098e-03 
5.687000e+00 -2.050240e-03 
5.688000e+00 -1.806227e-03 
5.689000e+00 -1.563062e-03 
5.690000e+00 -1.320749e-03 
5.691000e+00 -1.079291e-03 
5.692000e+00 -8.386907e-04 
5.693000e+00 -5.989524e-04 
5.694000e+00 -3.600791e-04 
5.695000e+00 -1.220742e-04 
5.696000e+00 1.150593e-04 
5.697000e+00 3.513179e-04 
5.698000e+00 5.866986e-04 
5.699000e+00 8.211981e-04 
5.700000e+00 1.054813e-03 
5.701000e+00 1.287541e-03 
5.702000e+00 1.519379e-03 
5.703000e+00 1.750322e-03 
5.704000e+00 1.980370e-03 
5.705000e+00 2.209517e-03 
5.706000e+00 2.437763e-03 
5.707000e+00 2.665102e-03 
5.708000e+00 2.891534e-03 
5.709000e+00 3.117054e-03 
5.710000e+00 3.341660e-03 
5.711000e+00 3.565349e-03 
5.712000e+00 3.788119e-03 
5.713000e+00 4.009966e-03 
5.714000e+00 4.230888e-03 
5.715000e+00 4.450882e-03 
5.716000e+00 4.669945e-03 
5.717000e+00 4.888075e-03 
5.718000e+00 5.105270e-03 
5.719000e+00 5.321526e-03 
5.720000e+00 5.536841e-03 
5.721000e+00 5.751212e-03 
5.722000e+00 5.964638e-03 
5.723000e+00 6.177115e-03 
5.724000e+00 6.388641e-03 
5.725000e+00 6.599214e-03 
5.726000e+00 6.808831e-03 
5.727000e+00 7.017490e-03 
5.728000e+00 7.225189e-03 
5.729000e+00 7.431925e-03 
5.730000e+00 7.637697e-03 
5.731000e+00 7.842501e-03 
5.732000e+00 8.046336e-03 
5.733000e+00 8.249199e-03 
5.734000e+00 8.451089e-03 
5.735000e+00 8.652002e-03 
5.736000e+00 8.851938e-03 
5.737000e+00 9.050894e-03 
5.738000e+00 9.248868e-03 
5.739000e+00 9.445858e-03 
5.740000e+00 9.641862e-03 
5.741000e+00 9.836879e-03 
5.742000e+00 1.003090e-02 
5.743000e+00 1.022394e-02 
5.744000e+00 1.041598e-02 
5.745000e+00 1.060703e-02 
5.746000e+00 1.079708e-02 
5.747000e+00 1.098612e-02 
5.748000e+00 1.117417e-02 
5.749000e+00 1.136122e-02 
5.750000e+00 1.154726e-02 
5.751000e+00 1.173230e-02 
5.752000e+00 1.191633e-02 
5.753000e+00 1.209935e-02 
5.754000e+00 1.228136e-02 
5.755000e+00 1.246236e-02 
5.756000e+00 1.264234e-02 
5.757000e+00 1.282131e-02 
5.758000e+00 1.299926e-02 
5.759000e+00 1.317620e-02 
5.760000e+00 1.335211e-02 
5.761000e+00 1.352701e-02 
5.762000e+00 1.370088e-02 
5.763000e+00 1.387373e-02 
5.764000e+00 1.404556e-02 
5.765000e+00 1.421635e-02 
5.766000e+00 1.438613e-02 
5.767000e+00 1.455487e-02 
5.768000e+00 1.472258e-02 
5.769000e+00 1.488927e-02 
5.770000e+00 1.505492e-02 
5.771000e+00 1.521954e-02 
5.772000e+00 1.538312e-02 
5.773000e+00 1.554567e-02 
5.774000e+00 1.570719e-02 
5.775000e+00 1.586767e-02 
5.776000e+00 1.602711e-02 
5.777000e+00 1.618551e-02 
5.778000e+00 1.634287e-02 
5.779000e+00 1.649919e-02 
5.780000e+00 1.665447e-02 
5.781000e+00 1.680871e-02 
5.782000e+00 1.696190e-02 
5.783000e+00 1.711405e-02 
5.784000e+00 1.726516e-02 
5.785000e+00 1.741522e-02 
5.786000e+00 1.756424e-02 
5.787000e+00 1.771221e-02 
5.788000e+00 1.785913e-02 
5.789000e+00 1.800501e-02 
5.790000e+00 1.814984e-02 
5.791000e+00 1.829362e-02 
5.792000e+00 1.843635e-02 
5.793000e+00 1.857803e-02 
5.794000e+00 1.871866e-02 
5.795000e+00 1.885824e-02 
5.796000e+00 1.899677e-02 
5.797000e+00 1.913425e-02 
5.798000e+00 1.927068e-02 
5.799000e+00 1.940605e-02 
5.800000e+00 1.954037e-02 
5.801000e+00 1.967365e-02 
5.802000e+00 1.980586e-02 
5.803000e+00 1.993703e-02 
5.804000e+00 2.006714e-02 
5.805000e+00 2.019620e-02 
5.806000e+00 2.032421e-02 
5.807000e+00 2.045116e-02 
5.808000e+00 2.057707e-02 
5.809000e+00 2.070191e-02 
5.810000e+00 2.082571e-02 
5.811000e+00 2.094845e-02 
5.812000e+00 2.107013e-02 
5.813000e+00 2.119077e-02 
5.814000e+00 2.131035e-02 
5.815000e+00 2.142888e-02 
5.816000e+00 2.154635e-02 
5.817000e+00 2.166278e-02 
5.818000e+00 2.177815e-02 
5.819000e+00 2.189246e-02 
5.820000e+00 2.200573e-02 
5.821000e+00 2.211795e-02 
5.822000e+00 2.222911e-02 
5.823000e+00 2.233922e-02 
5.824000e+00 2.244828e-02 
5.825000e+00 2.255629e-02 
5.826000e+00 2.266325e-02 
5.827000e+00 2.276917e-02 
5.828000e+00 2.287403e-02 
5.829000e+00 2.297784e-02 
5.830000e+00 2.308061e-02 
5.831000e+00 2.318233e-02 
5.832000e+00 2.328300e-02 
5.833000e+00 2.338262e-02 
5.834000e+00 2.348120e-02 
5.835000e+00 2.357874e-02 
5.836000e+00 2.367523e-02 
5.837000e+00 2.377068e-02 
5.838000e+00 2.386508e-02 
5.839000e+00 2.395844e-02 
5.840000e+00 2.405076e-02 
5.841000e+00 2.414204e-02 
5.842000e+00 2.423228e-02 
5.843000e+00 2.432148e-02 
5.844000e+00 2.440964e-02 
5.845000e+00 2.449677e-02 
5.846000e+00 2.458285e-02 
5.847000e+00 2.466791e-02 
5.848000e+00 2.475192e-02 
5.849000e+00 2.483491e-02 
5.850000e+00 2.491686e-02 
5.851000e+00 2.499778e-02 
5.852000e+00 2.507767e-02 
5.853000e+00 2.515653e-02 
5.854000e+00 2.523436e-02 
5.855000e+00 2.531117e-02 
5.856000e+00 2.538695e-02 
5.857000e+00 2.546170e-02 
5.858000e+00 2.553543e-02 
5.859000e+00 2.560814e-02 
5.860000e+00 2.567983e-02 
5.861000e+00 2.575049e-02 
5.862000e+00 2.582014e-02 
5.863000e+00 2.588877e-02 
5.864000e+00 2.595639e-02 
5.865000e+00 2.602299e-02 
5.866000e+00 2.608857e-02 
5.867000e+00 2.615315e-02 
5.868000e+00 2.621671e-02 
5.869000e+00 2.627927e-02 
5.870000e+00 2.634081e-02 
5.871000e+00 2.640136e-02 
5.872000e+00 2.646089e-02 
5.873000e+00 2.651943e-02 
5.874000e+00 2.657696e-02 
5.875000e+00 2.663349e-02 
5.876000e+00 2.668903e-02 
5.877000e+00 2.674356e-02 
5.878000e+00 2.679711e-02 
5.879000e+00 2.684966e-02 
5.880000e+00 2.690121e-02 
5.881000e+00 2.695178e-02 
5.882000e+00 2.700136e-02 
5.883000e+00 2.704995e-02 
5.884000e+00 2.709756e-02 
5.885000e+00 2.714419e-02 
5.886000e+00 2.718983e-02 
5.887000e+00 2.723450e-02 
5.888000e+00 2.727819e-02 
5.889000e+00 2.732090e-02 
5.890000e+00 2.736264e-02 
5.891000e+00 2.740340e-02 
5.892000e+00 2.744320e-02 
5.893000e+00 2.748203e-02 
5.894000e+00 2.751989e-02 
5.895000e+00 2.755679e-02 
5.896000e+00 2.759273e-02 
5.897000e+00 2.762771e-02 
5.898000e+00 2.766173e-02 
5.899000e+00 2.769479e-02 
5.900000e+00 2.772690e-02 
5.901000e+00 2.775806e-02 
5.902000e+00 2.778827e-02 
5.903000e+00 2.781754e-02 
5.904000e+00 2.784586e-02 
5.905000e+00 2.787323e-02 
5.906000e+00 2.789967e-02 
5.907000e+00 2.792516e-02 
5.908000e+00 2.794972e-02 
5.909000e+00 2.797335e-02 
5.910000e+00 2.799605e-02 
5.911000e+00 2.801781e-02 
5.912000e+00 2.803865e-02 
5.913000e+00 2.805857e-02 
5.914000e+00 2.807756e-02 
5.915000e+00 2.809563e-02 
5.916000e+00 2.811279e-02 
5.917000e+00 2.812903e-02 
5.918000e+00 2.814436e-02 
5.919000e+00 2.815878e-02 
5.920000e+00 2.817229e-02 
5.921000e+00 2.818490e-02 
5.922000e+00 2.819660e-02 
5.923000e+00 2.820740e-02 
5.924000e+00 2.821731e-02 
5.925000e+00 2.822632e-02 
5.926000e+00 2.823444e-02 
5.927000e+00 2.824167e-02 
5.928000e+00 2.824801e-02 
5.929000e+00 2.825347e-02 
5.930000e+00 2.825804e-02 
5.931000e+00 2.826174e-02 
5.932000e+00 2.826456e-02 
5.933000e+00 2.826651e-02 
5.934000e+00 2.826758e-02 
5.935000e+00 2.826779e-02 
5.936000e+00 2.826713e-02 
5.937000e+00 2.826561e-02 
5.938000e+00 2.826323e-02 
5.939000e+00 2.825999e-02 
5.940000e+00 2.825589e-02 
5.941000e+00 2.825095e-02 
5.942000e+00 2.824515e-02 
5.943000e+00 2.823851e-02 
5.944000e+00 2.823103e-02 
5.945000e+00 2.822271e-02 
5.946000e+00 2.821355e-02 
5.947000e+00 2.820355e-02 
5.948000e+00 2.819273e-02 
5.949000e+00 2.818107e-02 
5.950000e+00 2.816859e-02 
5.951000e+00 2.815529e-02 
5.952000e+00 2.814117e-02 
5.953000e+00 2.812623e-02 
5.954000e+00 2.811048e-02 
5.955000e+00 2.809391e-02 
5.956000e+00 2.807654e-02 
5.957000e+00 2.805837e-02 
5.958000e+00 2.803939e-02 
5.959000e+00 2.801962e-02 
5.960000e+00 2.799905e-02 
5.961000e+00 2.797769e-02 
5.962000e+00 2.795553e-02 
5.963000e+00 2.793260e-02 
5.964000e+00 2.790888e-02 
5.965000e+00 2.788438e-02 
5.966000e+00 2.785911e-02 
5.967000e+00 2.783306e-02 
5.968000e+00 2.780624e-02 
5.969000e+00 2.777866e-02 
5.970000e+00 2.775031e-02 
5.971000e+00 2.772120e-02 
5.972000e+00 2.769133e-02 
5.973000e+00 2.766072e-02 
5.974000e+00 2.762935e-02 
5.975000e+00 2.759723e-02 
5.976000e+00 2.756437e-02 
5.977000e+00 2.753077e-02 
5.978000e+00 2.749643e-02 
5.979000e+00 2.746136e-02 
5.980000e+00 2.742556e-02 
5.981000e+00 2.738903e-02 
5.982000e+00 2.735177e-02 
5.983000e+00 2.731380e-02 
5.984000e+00 2.727511e-02 
5.985000e+00 2.723570e-02 
5.986000e+00 2.719559e-02 
5.987000e+00 2.715477e-02 
5.988000e+00 2.711324e-02 
5.989000e+00 2.707102e-02 
5.990000e+00 2.702810e-02 
5.991000e+00 2.698448e-02 
5.992000e+00 2.694018e-02 
5.993000e+00 2.689519e-02 
5.994000e+00 2.684952e-02 
5.995000e+00 2.680317e-02 
5.996000e+00 2.675614e-02 
5.997000e+00 2.670844e-02 
5.998000e+00 2.666007e-02 
5.999000e+00 2.661104e-02 
6.000000e+00 2.656135e-02 
6.001000e+00 2.651099e-02 
6.002000e+00 2.645999e-02 
6.003000e+00 2.640833e-02 
6.004000e+00 2.635603e-02 
6.005000e+00 2.630308e-02 
6.006000e+00 2.624949e-02 
6.007000e+00 2.619527e-02 
6.008000e+00 2.614041e-02 
6.009000e+00 2.608493e-02 
6.010000e+00 2.602881e-02 
6.011000e+00 2.597208e-02 
6.012000e+00 2.591473e-02 
6.013000e+00 2.585676e-02 
6.014000e+00 2.579819e-02 
6.015000e+00 2.573900e-02 
6.016000e+00 2.567921e-02 
6.017000e+00 2.561883e-02 
6.018000e+00 2.555784e-02 
6.019000e+00 2.549627e-02 
6.020000e+00 2.543410e-02 
6.021000e+00 2.537135e-02 
6.022000e+00 2.530802e-02 
6.023000e+00 2.524411e-02 
6.024000e+00 2.517963e-02 
6.025000e+00 2.511457e-02 
6.026000e+00 2.504895e-02 
6.027000e+00 2.498277e-02 
6.028000e+00 2.491603e-02 
6.029000e+00 2.484873e-02 
6.030000e+00 2.478088e-02 
6.031000e+00 2.471248e-02 
6.032000e+00 2.464354e-02 
6.033000e+00 2.457406e-02 
6.034000e+00 2.450404e-02 
6.035000e+00 2.443349e-02 
6.036000e+00 2.436241e-02 
6.037000e+00 2.429081e-02 
6.038000e+00 2.421868e-02 
6.039000e+00 2.414604e-02 
6.040000e+00 2.407289e-02 
6.041000e+00 2.399922e-02 
6.042000e+00 2.392505e-02 
6.043000e+00 2.385037e-02 
6.044000e+00 2.377520e-02 
6.045000e+00 2.369953e-02 
6.046000e+00 2.362337e-02 
6.047000e+00 2.354673e-02 
6.048000e+00 2.346960e-02 
6.049000e+00 2.339199e-02 
6.050000e+00 2.331390e-02 
6.051000e+00 2.323535e-02 
6.052000e+00 2.315633e-02 
6.053000e+00 2.307684e-02 
6.054000e+00 2.299689e-02 
6.055000e+00 2.291649e-02 
6.056000e+00 2.283563e-02 
6.057000e+00 2.275433e-02 
6.058000e+00 2.267258e-02 
6.059000e+00 2.259039e-02 
6.060000e+00 2.250776e-02 
6.061000e+00 2.242470e-02 
6.062000e+00 2.234121e-02 
6.063000e+00 2.225730e-02 
6.064000e+00 2.217296e-02 
6.065000e+00 2.208821e-02 
6.066000e+00 2.200304e-02 
6.067000e+00 2.191746e-02 
6.068000e+00 2.183148e-02 
6.069000e+00 2.174509e-02 
6.070000e+00 2.165831e-02 
6.071000e+00 2.157113e-02 
6.072000e+00 2.148356e-02 
6.073000e+00 2.139561e-02 
6.074000e+00 2.130727e-02 
6.075000e+00 2.121855e-02 
6.076000e+00 2.112946e-02 
6.077000e+00 2.103999e-02 
6.078000e+00 2.095016e-02 
6.079000e+00 2.085997e-02 
6.080000e+00 2.076941e-02 
6.081000e+00 2.067850e-02 
6.082000e+00 2.058724e-02 
6.083000e+00 2.049563e-02 
6.084000e+00 2.040367e-02 
6.085000e+00 2.031138e-02 
6.086000e+00 2.021875e-02 
6.087000e+00 2.012578e-02 
6.088000e+00 2.003249e-02 
6.089000e+00 1.993887e-02 
6.090000e+00 1.984494e-02 
6.091000e+00 1.975068e-02 
6.092000e+00 1.965611e-02 
6.093000e+00 1.956123e-02 
6.094000e+00 1.946605e-02 
6.095000e+00 1.937056e-02 
6.096000e+00 1.927478e-02 
6.097000e+00 1.917870e-02 
6.098000e+00 1.908233e-02 
6.099000e+00 1.898568e-02 
6.100000e+00 1.888874e-02 
6.101000e+00 1.879152e-02 
6.102000e+00 1.869403e-02 
6.103000e+00 1.859627e-02 
6.104000e+00 1.849824e-02 
6.105000e+00 1.839994e-02 
6.106000e+00 1.830139e-02 
6.107000e+00 1.820258e-02 
6.108000e+00 1.810352e-02 
6.109000e+00 1.800421e-02 
6.110000e+00 1.790466e-02 
6.111000e+00 1.780486e-02 
6.112000e+00 1.770483e-02 
6.113000e+00 1.760457e-02 
6.114000e+00 1.750407e-02 
6.115000e+00 1.740335e-02 
6.116000e+00 1.730241e-02 
6.117000e+00 1.720125e-02 
6.118000e+00 1.709987e-02 
6.119000e+00 1.699829e-02 
6.120000e+00 1.689650e-02 
6.121000e+00 1.679450e-02 
6.122000e+00 1.669231e-02 
6.123000e+00 1.658991e-02 
6.124000e+00 1.648733e-02 
6.125000e+00 1.638456e-02 
6.126000e+00 1.628161e-02 
6.127000e+00 1.617847e-02 
6.128000e+00 1.607516e-02 
6.129000e+00 1.597167e-02 
6.130000e+00 1.586801e-02 
6.131000e+00 1.576419e-02 
6.132000e+00 1.566020e-02 
6.133000e+00 1.555606e-02 
6.134000e+00 1.545176e-02 
6.135000e+00 1.534731e-02 
6.136000e+00 1.524271e-02 
6.137000e+00 1.513797e-02 
6.138000e+00 1.503308e-02 
6.139000e+00 1.492806e-02 
6.140000e+00 1.482291e-02 
6.141000e+00 1.471762e-02 
6.142000e+00 1.461221e-02 
6.143000e+00 1.450668e-02 
6.144000e+00 1.440103e-02 
6.145000e+00 1.429526e-02 
6.146000e+00 1.418938e-02 
6.147000e+00 1.408340e-02 
6.148000e+00 1.397730e-02 
6.149000e+00 1.387111e-02 
6.150000e+00 1.376482e-02 
6.151000e+00 1.365843e-02 
6.152000e+00 1.355196e-02 
6.153000e+00 1.344539e-02 
6.154000e+00 1.333875e-02 
6.155000e+00 1.323202e-02 
6.156000e+00 1.312522e-02 
6.157000e+00 1.301834e-02 
6.158000e+00 1.291139e-02 
6.159000e+00 1.280438e-02 
6.160000e+00 1.269730e-02 
6.161000e+00 1.259017e-02 
6.162000e+00 1.248298e-02 
6.163000e+00 1.237573e-02 
6.164000e+00 1.226844e-02 
6.165000e+00 1.216110e-02 
6.166000e+00 1.205372e-02 
6.167000e+00 1.194629e-02 
6.168000e+00 1.183884e-02 
6.169000e+00 1.173135e-02 
6.170000e+00 1.162383e-02 
6.171000e+00 1.151628e-02 
6.172000e+00 1.140872e-02 
6.173000e+00 1.130113e-02 
6.174000e+00 1.119353e-02 
6.175000e+00 1.108591e-02 
6.176000e+00 1.097829e-02 
6.177000e+00 1.087066e-02 
6.178000e+00 1.076303e-02 
6.179000e+00 1.065539e-02 
6.180000e+00 1.054777e-02 
6.181000e+00 1.044014e-02 
6.182000e+00 1.033253e-02 
6.183000e+00 1.022493e-02 
6.184000e+00 1.011735e-02 
6.185000e+00 1.000979e-02 
6.186000e+00 9.902245e-03 
6.187000e+00 9.794730e-03 
6.188000e+00 9.687244e-03 
6.189000e+00 9.579790e-03 
6.190000e+00 9.472372e-03 
6.191000e+00 9.364991e-03 
6.192000e+00 9.257652e-03 
6.193000e+00 9.150357e-03 
6.194000e+00 9.043110e-03 
6.195000e+00 8.935913e-03 
6.196000e+00 8.828769e-03 
6.197000e+00 8.721682e-03 
6.198000e+00 8.614655e-03 
6.199000e+00 8.507690e-03 
6.200000e+00 8.400790e-03 
6.201000e+00 8.293959e-03 
6.202000e+00 8.187198e-03 
6.203000e+00 8.080513e-03 
6.204000e+00 7.973904e-03 
6.205000e+00 7.867375e-03 
6.206000e+00 7.760929e-03 
6.207000e+00 7.654569e-03 
6.208000e+00 7.548298e-03 
6.209000e+00 7.442118e-03 
6.210000e+00 7.336032e-03 
6.211000e+00 7.230044e-03 
6.212000e+00 7.124155e-03 
6.213000e+00 7.018369e-03 
6.214000e+00 6.912689e-03 
6.215000e+00 6.807116e-03 
6.216000e+00 6.701655e-03 
6.217000e+00 6.596308e-03 
6.218000e+00 6.491076e-03 
6.219000e+00 6.385964e-03 
6.220000e+00 6.280974e-03 
6.221000e+00 6.176108e-03 
6.222000e+00 6.071369e-03 
6.223000e+00 5.966759e-03 
6.224000e+00 5.862282e-03 
6.225000e+00 5.757940e-03 
6.226000e+00 5.653735e-03 
6.227000e+00 5.549671e-03 
6.228000e+00 5.445749e-03 
6.229000e+00 5.341972e-03 
6.230000e+00 5.238343e-03 
6.231000e+00 5.134864e-03 
6.232000e+00 5.031537e-03 
6.233000e+00 4.928366e-03 
6.234000e+00 4.825352e-03 
6.235000e+00 4.722498e-03 
6.236000e+00 4.619807e-03 
6.237000e+00 4.517280e-03 
6.238000e+00 4.414921e-03 
6.239000e+00 4.312731e-03 
6.240000e+00 4.210713e-03 
6.241000e+00 4.108870e-03 
6.242000e+00 4.007203e-03 
6.243000e+00 3.905715e-03 
6.244000e+00 3.804408e-03 
6.245000e+00 3.703285e-03 
6.246000e+00 3.602347e-03 
6.247000e+00 3.501597e-03 
6.248000e+00 3.401038e-03 
6.249000e+00 3.300670e-03 
6.250000e+00 3.200498e-03 
6.251000e+00 3.100521e-03 
6.252000e+00 3.000744e-03 
6.253000e+00 2.901168e-03 
6.254000e+00 2.801795e-03 
6.255000e+00 2.702627e-03 
6.256000e+00 2.603666e-03 
6.257000e+00 2.504915e-03 
6.258000e+00 2.406374e-03 
6.259000e+00 2.308048e-03 
6.260000e+00 2.209936e-03 
6.261000e+00 2.112042e-03 
6.262000e+00 2.014367e-03 
6.263000e+00 1.916914e-03 
6.264000e+00 1.819684e-03 
6.265000e+00 1.722678e-03 
6.266000e+00 1.625900e-03 
6.267000e+00 1.529351e-03 
6.268000e+00 1.433032e-03 
6.269000e+00 1.336946e-03 
6.270000e+00 1.241094e-03 
6.271000e+00 1.145479e-03 
6.272000e+00 1.050101e-03 
6.273000e+00 9.549632e-04 
6.274000e+00 8.600667e-04 
6.275000e+00 7.654133e-04 
6.276000e+00 6.710048e-04 
6.277000e+00 5.768428e-04 
6.278000e+00 4.829291e-04 
6.279000e+00 3.892651e-04 
6.280000e+00 2.958527e-04 
6.281000e+00 2.026933e-04 
6.282000e+00 1.097886e-04 
6.283000e+00 1.714016e-05 
6.284000e+00 -7.525054e-05 
6.285000e+00 -1.673819e-04 
6.286000e+00 -2.592525e-04 
6.287000e+00 -3.508608e-04 
6.288000e+00 -4.422054e-04 
6.289000e+00 -5.332847e-04 
6.290000e+00 -6.240974e-04 
6.291000e+00 -7.146420e-04 
6.292000e+00 -8.049173e-04 
6.293000e+00 -8.949217e-04 
6.294000e+00 -9.846540e-04 
6.295000e+00 -1.074113e-03 
6.296000e+00 -1.163297e-03 
6.297000e+00 -1.252205e-03 
6.298000e+00 -1.340835e-03 
6.299000e+00 -1.429188e-03 
6.300000e+00 -1.517260e-03 
6.301000e+00 -1.605051e-03 
6.302000e+00 -1.692560e-03 
6.303000e+00 -1.779786e-03 
6.304000e+00 -1.866727e-03 
6.305000e+00 -1.953383e-03 
6.306000e+00 -2.039752e-03 
6.307000e+00 -2.125833e-03 
6.308000e+00 -2.211625e-03 
6.309000e+00 -2.297127e-03 
6.310000e+00 -2.382339e-03 
6.311000e+00 -2.467258e-03 
6.312000e+00 -2.551885e-03 
6.313000e+00 -2.636218e-03 
6.314000e+00 -2.720256e-03 
6.315000e+00 -2.803998e-03 
6.316000e+00 -2.887443e-03 
6.317000e+00 -2.970592e-03 
6.318000e+00 -3.053442e-03 
6.319000e+00 -3.135992e-03 
6.320000e+00 -3.218243e-03 
6.321000e+00 -3.300193e-03 
6.322000e+00 -3.381842e-03 
6.323000e+00 -3.463188e-03 
6.324000e+00 -3.544231e-03 
6.325000e+00 -3.624971e-03 
6.326000e+00 -3.705406e-03 
6.327000e+00 -3.785537e-03 
6.328000e+00 -3.865361e-03 
6.329000e+00 -3.944880e-03 
6.330000e+00 -4.024091e-03 
6.331000e+00 -4.102995e-03 
6.332000e+00 -4.181591e-03 
6.333000e+00 -4.259879e-03 
6.334000e+00 -4.337857e-03 
6.335000e+00 -4.415526e-03 
6.336000e+00 -4.492885e-03 
6.337000e+00 -4.569934e-03 
6.338000e+00 -4.646672e-03 
6.339000e+00 -4.723098e-03 
6.340000e+00 -4.799213e-03 
6.341000e+00 -4.875016e-03 
6.342000e+00 -4.950507e-03 
6.343000e+00 -5.025685e-03 
6.344000e+00 -5.100550e-03 
6.345000e+00 -5.175101e-03 
6.346000e+00 -5.249340e-03 
6.347000e+00 -5.323265e-03 
6.348000e+00 -5.396875e-03 
6.349000e+00 -5.470172e-03 
6.350000e+00 -5.543155e-03 
6.351000e+00 -5.615823e-03 
6.352000e+00 -5.688177e-03 
6.353000e+00 -5.760216e-03 
6.354000e+00 -5.831941e-03 
6.355000e+00 -5.903350e-03 
6.356000e+00 -5.974446e-03 
6.357000e+00 -6.045226e-03 
6.358000e+00 -6.115692e-03 
6.359000e+00 -6.185843e-03 
6.360000e+00 -6.255680e-03 
6.361000e+00 -6.325202e-03 
6.362000e+00 -6.394409e-03 
6.363000e+00 -6.463302e-03 
6.364000e+00 -6.531882e-03 
6.365000e+00 -6.600147e-03 
6.366000e+00 -6.668098e-03 
6.367000e+00 -6.735736e-03 
6.368000e+00 -6.803061e-03 
6.369000e+00 -6.870072e-03 
6.370000e+00 -6.936771e-03 
6.371000e+00 -7.003157e-03 
6.372000e+00 -7.069231e-03 
6.373000e+00 -7.134993e-03 
6.374000e+00 -7.200444e-03 
6.375000e+00 -7.265584e-03 
6.376000e+00 -7.330413e-03 
6.377000e+00 -7.394932e-03 
6.378000e+00 -7.459141e-03 
6.379000e+00 -7.523041e-03 
6.380000e+00 -7.586632e-03 
6.381000e+00 -7.649915e-03 
6.382000e+00 -7.712890e-03 
6.383000e+00 -7.775559e-03 
6.384000e+00 -7.837920e-03 
6.385000e+00 -7.899976e-03 
6.386000e+00 -7.961727e-03 
6.387000e+00 -8.023173e-03 
6.388000e+00 -8.084315e-03 
6.389000e+00 -8.145153e-03 
6.390000e+00 -8.205690e-03 
6.391000e+00 -8.265924e-03 
6.392000e+00 -8.325858e-03 
6.393000e+00 -8.385491e-03 
6.394000e+00 -8.444825e-03 
6.395000e+00 -8.503861e-03 
6.396000e+00 -8.562598e-03 
6.397000e+00 -8.621039e-03 
6.398000e+00 -8.679184e-03 
6.399000e+00 -8.737034e-03 
6.400000e+00 -8.794591e-03 
6.401000e+00 -8.851854e-03 
6.402000e+00 -8.908824e-03 
6.403000e+00 -8.965504e-03 
6.404000e+00 -9.021894e-03 
6.405000e+00 -9.077995e-03 
6.406000e+00 -9.133808e-03 
6.407000e+00 -9.189334e-03 
6.408000e+00 -9.244575e-03 
6.409000e+00 -9.299531e-03 
6.410000e+00 -9.354204e-03 
6.411000e+00 -9.408594e-03 
6.412000e+00 -9.462704e-03 
6.413000e+00 -9.516533e-03 
6.414000e+00 -9.570085e-03 
6.415000e+00 -9.623359e-03 
6.416000e+00 -9.676357e-03 
6.417000e+00 -9.729081e-03 
6.418000e+00 -9.781531e-03 
6.419000e+00 -9.833710e-03 
6.420000e+00 -9.885618e-03 
6.421000e+00 -9.937257e-03 
6.422000e+00 -9.988628e-03 
6.423000e+00 -1.003973e-02 
6.424000e+00 -1.009057e-02 
6.425000e+00 -1.014115e-02 
6.426000e+00 -1.019147e-02 
6.427000e+00 -1.024152e-02 
6.428000e+00 -1.029132e-02 
6.429000e+00 -1.034086e-02 
6.430000e+00 -1.039014e-02 
6.431000e+00 -1.043917e-02 
6.432000e+00 -1.048795e-02 
6.433000e+00 -1.053648e-02 
6.434000e+00 -1.058475e-02 
6.435000e+00 -1.063279e-02 
6.436000e+00 -1.068057e-02 
6.437000e+00 -1.072811e-02 
6.438000e+00 -1.077541e-02 
6.439000e+00 -1.082248e-02 
6.440000e+00 -1.086930e-02 
6.441000e+00 -1.091588e-02 
6.442000e+00 -1.096223e-02 
6.443000e+00 -1.100835e-02 
6.444000e+00 -1.105424e-02 
6.445000e+00 -1.109990e-02 
6.446000e+00 -1.114533e-02 
6.447000e+00 -1.119054e-02 
6.448000e+00 -1.123552e-02 
6.449000e+00 -1.128028e-02 
6.450000e+00 -1.132483e-02 
6.451000e+00 -1.136915e-02 
6.452000e+00 -1.141326e-02 
6.453000e+00 -1.145716e-02 
6.454000e+00 -1.150085e-02 
6.455000e+00 -1.154433e-02 
6.456000e+00 -1.158760e-02 
6.457000e+00 -1.163067e-02 
6.458000e+00 -1.167354e-02 
6.459000e+00 -1.171620e-02 
6.460000e+00 -1.175867e-02 
6.461000e+00 -1.180095e-02 
6.462000e+00 -1.184303e-02 
6.463000e+00 -1.188492e-02 
6.464000e+00 -1.192662e-02 
6.465000e+00 -1.196813e-02 
6.466000e+00 -1.200947e-02 
6.467000e+00 -1.205061e-02 
6.468000e+00 -1.209159e-02 
6.469000e+00 -1.213238e-02 
6.470000e+00 -1.217300e-02 
6.471000e+00 -1.221345e-02 
6.472000e+00 -1.225372e-02 
6.473000e+00 -1.229384e-02 
6.474000e+00 -1.233378e-02 
6.475000e+00 -1.237357e-02 
6.476000e+00 -1.241319e-02 
6.477000e+00 -1.245266e-02 
6.478000e+00 -1.249198e-02 
6.479000e+00 -1.253114e-02 
6.480000e+00 -1.257016e-02 
6.481000e+00 -1.260903e-02 
6.482000e+00 -1.264775e-02 
6.483000e+00 -1.268633e-02 
6.484000e+00 -1.272478e-02 
6.485000e+00 -1.276309e-02 
6.486000e+00 -1.280127e-02 
6.487000e+00 -1.283932e-02 
6.488000e+00 -1.287724e-02 
6.489000e+00 -1.291503e-02 
6.490000e+00 -1.295271e-02 
6.491000e+00 -1.299026e-02 
6.492000e+00 -1.302770e-02 
6.493000e+00 -1.306503e-02 
6.494000e+00 -1.310224e-02 
6.495000e+00 -1.313935e-02 
6.496000e+00 -1.317636e-02 
6.497000e+00 -1.321326e-02 
6.498000e+00 -1.325007e-02 
6.499000e+00 -1.328677e-02 
6.500000e+00 -1.332339e-02 
6.501000e+00 -1.335992e-02 
6.502000e+00 -1.339636e-02 
6.503000e+00 -1.343272e-02 
6.504000e+00 -1.346900e-02 
6.505000e+00 -1.350520e-02 
6.506000e+00 -1.354132e-02 
6.507000e+00 -1.357738e-02 
6.508000e+00 -1.361336e-02 
6.509000e+00 -1.364929e-02 
6.510000e+00 -1.368515e-02 
6.511000e+00 -1.372095e-02 
6.512000e+00 -1.375670e-02 
6.513000e+00 -1.379239e-02 
6.514000e+00 -1.382804e-02 
6.515000e+00 -1.386364e-02 
6.516000e+00 -1.389920e-02 
6.517000e+00 -1.393472e-02 
6.518000e+00 -1.397021e-02 
6.519000e+00 -1.400566e-02 
6.520000e+00 -1.404109e-02 
6.521000e+00 -1.407649e-02 
6.522000e+00 -1.411186e-02 
6.523000e+00 -1.414722e-02 
6.524000e+00 -1.418256e-02 
6.525000e+00 -1.421790e-02 
6.526000e+00 -1.425322e-02 
6.527000e+00 -1.428854e-02 
6.528000e+00 -1.432385e-02 
6.529000e+00 -1.435917e-02 
6.530000e+00 -1.439449e-02 
6.531000e+00 -1.442983e-02 
6.532000e+00 -1.446517e-02 
6.533000e+00 -1.450053e-02 
6.534000e+00 -1.453592e-02 
6.535000e+00 -1.457132e-02 
6.536000e+00 -1.460675e-02 
6.537000e+00 -1.464221e-02 
6.538000e+00 -1.467771e-02 
6.539000e+00 -1.471324e-02 
6.540000e+00 -1.474882e-02 
6.541000e+00 -1.478444e-02 
6.542000e+00 -1.482011e-02 
6.543000e+00 -1.485583e-02 
6.544000e+00 -1.489161e-02 
6.545000e+00 -1.492745e-02 
6.546000e+00 -1.496335e-02 
6.547000e+00 -1.499932e-02 
6.548000e+00 -1.503536e-02 
6.549000e+00 -1.507148e-02 
6.550000e+00 -1.510767e-02 
6.551000e+00 -1.514395e-02 
6.552000e+00 -1.518031e-02 
6.553000e+00 -1.521677e-02 
6.554000e+00 -1.525331e-02 
6.555000e+00 -1.528996e-02 
6.556000e+00 -1.532671e-02 
6.557000e+00 -1.536356e-02 
6.558000e+00 -1.540053e-02 
6.559000e+00 -1.543761e-02 
6.560000e+00 -1.547480e-02 
6.561000e+00 -1.551212e-02 
6.562000e+00 -1.554956e-02 
6.563000e+00 -1.558713e-02 
6.564000e+00 -1.562484e-02 
6.565000e+00 -1.566268e-02 
6.566000e+00 -1.570067e-02 
6.567000e+00 -1.573880e-02 
6.568000e+00 -1.577708e-02 
6.569000e+00 -1.581552e-02 
6.570000e+00 -1.585411e-02 
6.571000e+00 -1.589286e-02 
6.572000e+00 -1.593178e-02 
6.573000e+00 -1.597087e-02 
6.574000e+00 -1.601014e-02 
6.575000e+00 -1.604958e-02 
6.576000e+00 -1.608921e-02 
6.577000e+00 -1.612902e-02 
6.578000e+00 -1.616902e-02 
6.579000e+00 -1.620922e-02 
6.580000e+00 -1.624961e-02 
6.581000e+00 -1.629021e-02 
6.582000e+00 -1.633102e-02 
6.583000e+00 -1.637204e-02 
6.584000e+00 -1.641328e-02 
6.585000e+00 -1.645473e-02 
6.586000e+00 -1.649641e-02 
6.587000e+00 -1.653832e-02 
6.588000e+00 -1.658047e-02 
6.589000e+00 -1.662284e-02 
6.590000e+00 -1.666547e-02 
6.591000e+00 -1.670833e-02 
6.592000e+00 -1.675145e-02 
6.593000e+00 -1.679482e-02 
6.594000e+00 -1.683845e-02 
6.595000e+00 -1.688235e-02 
6.596000e+00 -1.692651e-02 
6.597000e+00 -1.697094e-02 
6.598000e+00 -1.701565e-02 
6.599000e+00 -1.706064e-02 
6.600000e+00 -1.710592e-02 
6.601000e+00 -1.715148e-02 
6.602000e+00 -1.719734e-02 
6.603000e+00 -1.724350e-02 
6.604000e+00 -1.728996e-02 
6.605000e+00 -1.733673e-02 
6.606000e+00 -1.738380e-02 
6.607000e+00 -1.743120e-02 
6.608000e+00 -1.747891e-02 
6.609000e+00 -1.752696e-02 
6.610000e+00 -1.757532e-02 
6.611000e+00 -1.762403e-02 
6.612000e+00 -1.767307e-02 
6.613000e+00 -1.772246e-02 
6.614000e+00 -1.777219e-02 
6.615000e+00 -1.782227e-02 
6.616000e+00 -1.787271e-02 
6.617000e+00 -1.792351e-02 
6.618000e+00 -1.797468e-02 
6.619000e+00 -1.802622e-02 
6.620000e+00 -1.807813e-02 
6.621000e+00 -1.813042e-02 
6.622000e+00 -1.818310e-02 
6.623000e+00 -1.823616e-02 
6.624000e+00 -1.828962e-02 
6.625000e+00 -1.834347e-02 
6.626000e+00 -1.839772e-02 
6.627000e+00 -1.845239e-02 
6.628000e+00 -1.850746e-02 
6.629000e+00 -1.856295e-02 
6.630000e+00 -1.861886e-02 
6.631000e+00 -1.867519e-02 
6.632000e+00 -1.873196e-02 
6.633000e+00 -1.878915e-02 
6.634000e+00 -1.884679e-02 
6.635000e+00 -1.890487e-02 
6.636000e+00 -1.896340e-02 
6.637000e+00 -1.902238e-02 
6.638000e+00 -1.908182e-02 
6.639000e+00 -1.914172e-02 
6.640000e+00 -1.920209e-02 
6.641000e+00 -1.926293e-02 
6.642000e+00 -1.932425e-02 
6.643000e+00 -1.938604e-02 
6.644000e+00 -1.944832e-02 
6.645000e+00 -1.951110e-02 
6.646000e+00 -1.957436e-02 
6.647000e+00 -1.963813e-02 
6.648000e+00 -1.970240e-02 
6.649000e+00 -1.976718e-02 
6.650000e+00 -1.983247e-02 
6.651000e+00 -1.989828e-02 
6.652000e+00 -1.996462e-02 
6.653000e+00 -2.003148e-02 
6.654000e+00 -2.009887e-02 
6.655000e+00 -2.016680e-02 
6.656000e+00 -2.023528e-02 
6.657000e+00 -2.030430e-02 
6.658000e+00 -2.037387e-02 
6.659000e+00 -2.044400e-02 
6.660000e+00 -2.051468e-02 
6.661000e+00 -2.058594e-02 
6.662000e+00 -2.065776e-02 
6.663000e+00 -2.073016e-02 
6.664000e+00 -2.080314e-02 
6.665000e+00 -2.087670e-02 
6.666000e+00 -2.095085e-02 
6.667000e+00 -2.102559e-02 
6.668000e+00 -2.110094e-02 
6.669000e+00 -2.117688e-02 
6.670000e+00 -2.125344e-02 
6.671000e+00 -2.133061e-02 
6.672000e+00 -2.140839e-02 
6.673000e+00 -2.148680e-02 
6.674000e+00 -2.156583e-02 
6.675000e+00 -2.164550e-02 
6.676000e+00 -2.172580e-02 
6.677000e+00 -2.180674e-02 
6.678000e+00 -2.188833e-02 
6.679000e+00 -2.197057e-02 
6.680000e+00 -2.205347e-02 
6.681000e+00 -2.213702e-02 
6.682000e+00 -2.222124e-02 
6.683000e+00 -2.230613e-02 
6.684000e+00 -2.239170e-02 
6.685000e+00 -2.247794e-02 
6.686000e+00 -2.256486e-02 
6.687000e+00 -2.265248e-02 
6.688000e+00 -2.274079e-02 
6.689000e+00 -2.282979e-02 
6.690000e+00 -2.291950e-02 
6.691000e+00 -2.300992e-02 
6.692000e+00 -2.310105e-02 
6.693000e+00 -2.319289e-02 
6.694000e+00 -2.328546e-02 
6.695000e+00 -2.337875e-02 
6.696000e+00 -2.347277e-02 
6.697000e+00 -2.356753e-02 
6.698000e+00 -2.366303e-02 
6.699000e+00 -2.375927e-02 
6.700000e+00 -2.385627e-02 
6.701000e+00 -2.395402e-02 
6.702000e+00 -2.405252e-02 
6.703000e+00 -2.415179e-02 
6.704000e+00 -2.425183e-02 
6.705000e+00 -2.435264e-02 
6.706000e+00 -2.445423e-02 
6.707000e+00 -2.455661e-02 
6.708000e+00 -2.465977e-02 
6.709000e+00 -2.476372e-02 
6.710000e+00 -2.486847e-02 
6.711000e+00 -2.497401e-02 
6.712000e+00 -2.508037e-02 
6.713000e+00 -2.518753e-02 
6.714000e+00 -2.529551e-02 
6.715000e+00 -2.540431e-02 
6.716000e+00 -2.551394e-02 
6.717000e+00 -2.562439e-02 
6.718000e+00 -2.573568e-02 
6.719000e+00 -2.584780e-02 
6.720000e+00 -2.596077e-02 
6.721000e+00 -2.607458e-02 
6.722000e+00 -2.618925e-02 
6.723000e+00 -2.630477e-02 
6.724000e+00 -2.642115e-02 
6.725000e+00 -2.653840e-02 
6.726000e+00 -2.665652e-02 
6.727000e+00 -2.677551e-02 
6.728000e+00 -2.689539e-02 
6.729000e+00 -2.701614e-02 
6.730000e+00 -2.713779e-02 
6.731000e+00 -2.726032e-02 
6.732000e+00 -2.738376e-02 
6.733000e+00 -2.750810e-02 
6.734000e+00 -2.763334e-02 
6.735000e+00 -2.775949e-02 
6.736000e+00 -2.788656e-02 
6.737000e+00 -2.801455e-02 
6.738000e+00 -2.814347e-02 
6.739000e+00 -2.827331e-02 
6.740000e+00 -2.840408e-02 
6.741000e+00 -2.853580e-02 
6.742000e+00 -2.866845e-02 
6.743000e+00 -2.880205e-02 
6.744000e+00 -2.893661e-02 
6.745000e+00 -2.907211e-02 
6.746000e+00 -2.920858e-02 
6.747000e+00 -2.934601e-02 
6.748000e+00 -2.948442e-02 
6.749000e+00 -2.962379e-02 
6.750000e+00 -2.976414e-02 
6.751000e+00 -2.990547e-02 
6.752000e+00 -3.004779e-02 
6.753000e+00 -3.019110e-02 
6.754000e+00 -3.033540e-02 
6.755000e+00 -3.048070e-02 
6.756000e+00 -3.062701e-02 
6.757000e+00 -3.077432e-02 
6.758000e+00 -3.092264e-02 
6.759000e+00 -3.107198e-02 
6.760000e+00 -3.122235e-02 
6.761000e+00 -3.137373e-02 
6.762000e+00 -3.152614e-02 
6.763000e+00 -3.167959e-02 
6.764000e+00 -3.183408e-02 
6.765000e+00 -3.198960e-02 
6.766000e+00 -3.214617e-02 
6.767000e+00 -3.230379e-02 
6.768000e+00 -3.246247e-02 
6.769000e+00 -3.262220e-02 
6.770000e+00 -3.278299e-02 
6.771000e+00 -3.294485e-02 
6.772000e+00 -3.310779e-02 
6.773000e+00 -3.327179e-02 
6.774000e+00 -3.343688e-02 
6.775000e+00 -3.360304e-02 
6.776000e+00 -3.377030e-02 
6.777000e+00 -3.393864e-02 
6.778000e+00 -3.410808e-02 
6.779000e+00 -3.427862e-02 
6.780000e+00 -3.445026e-02 
6.781000e+00 -3.462300e-02 
6.782000e+00 -3.479686e-02 
6.783000e+00 -3.497183e-02 
6.784000e+00 -3.514793e-02 
6.785000e+00 -3.532514e-02 
6.786000e+00 -3.550348e-02 
6.787000e+00 -3.568295e-02 
6.788000e+00 -3.586355e-02 
6.789000e+00 -3.604530e-02 
6.790000e+00 -3.622818e-02 
6.791000e+00 -3.641221e-02 
6.792000e+00 -3.659739e-02 
6.793000e+00 -3.678373e-02 
6.794000e+00 -3.697122e-02 
6.795000e+00 -3.715987e-02 
6.796000e+00 -3.734968e-02 
6.797000e+00 -3.754067e-02 
6.798000e+00 -3.773283e-02 
6.799000e+00 -3.792616e-02 
6.800000e+00 -3.812067e-02 
6.801000e+00 -3.831637e-02 
6.802000e+00 -3.851325e-02 
6.803000e+00 -3.871132e-02 
6.804000e+00 -3.891059e-02 
6.805000e+00 -3.911105e-02 
6.806000e+00 -3.931272e-02 
6.807000e+00 -3.951559e-02 
6.808000e+00 -3.971967e-02 
6.809000e+00 -3.992496e-02 
6.810000e+00 -4.013147e-02 
6.811000e+00 -4.033920e-02 
6.812000e+00 -4.054815e-02 
6.813000e+00 -4.075832e-02 
6.814000e+00 -4.096973e-02 
6.815000e+00 -4.118236e-02 
6.816000e+00 -4.139624e-02 
6.817000e+00 -4.161135e-02 
6.818000e+00 -4.182771e-02 
6.819000e+00 -4.204531e-02 
6.820000e+00 -4.226416e-02 
6.821000e+00 -4.248427e-02 
6.822000e+00 -4.270563e-02 
6.823000e+00 -4.292825e-02 
6.824000e+00 -4.315214e-02 
6.825000e+00 -4.337729e-02 
6.826000e+00 -4.360371e-02 
6.827000e+00 -4.383140e-02 
6.828000e+00 -4.406037e-02 
6.829000e+00 -4.429061e-02 
6.830000e+00 -4.452214e-02 
6.831000e+00 -4.475496e-02 
6.832000e+00 -4.498906e-02 
6.833000e+00 -4.522445e-02 
6.834000e+00 -4.546114e-02 
6.835000e+00 -4.569912e-02 
6.836000e+00 -4.593841e-02 
6.837000e+00 -4.617900e-02 
6.838000e+00 -4.642089e-02 
6.839000e+00 -4.666410e-02 
6.840000e+00 -4.690861e-02 
6.841000e+00 -4.715445e-02 
6.842000e+00 -4.740160e-02 
6.843000e+00 -4.765007e-02 
6.844000e+00 -4.789986e-02 
6.845000e+00 -4.815098e-02 
6.846000e+00 -4.840343e-02 
6.847000e+00 -4.865721e-02 
6.848000e+00 -4.891233e-02 
6.849000e+00 -4.916878e-02 
6.850000e+00 -4.942658e-02 
6.851000e+00 -4.968571e-02 
6.852000e+00 -4.994620e-02 
6.853000e+00 -5.020803e-02 
6.854000e+00 -5.047121e-02 
6.855000e+00 -5.073574e-02 
6.856000e+00 -5.100163e-02 
6.857000e+00 -5.126888e-02 
6.858000e+00 -5.153749e-02 
6.859000e+00 -5.180747e-02 
6.860000e+00 -5.207881e-02 
6.861000e+00 -5.235151e-02 
6.862000e+00 -5.262559e-02 
6.863000e+00 -5.290105e-02 
6.864000e+00 -5.317787e-02 
6.865000e+00 -5.345608e-02 
6.866000e+00 -5.373566e-02 
6.867000e+00 -5.401663e-02 
6.868000e+00 -5.429899e-02 
6.869000e+00 -5.458273e-02 
6.870000e+00 -5.486786e-02 
6.871000e+00 -5.515438e-02 
6.872000e+00 -5.544229e-02 
6.873000e+00 -5.573160e-02 
6.874000e+00 -5.602231e-02 
6.875000e+00 -5.631442e-02 
6.876000e+00 -5.660793e-02 
6.877000e+00 -5.690284e-02 
6.878000e+00 -5.719916e-02 
6.879000e+00 -5.749689e-02 
6.880000e+00 -5.779603e-02 
6.881000e+00 -5.809658e-02 
6.882000e+00 -5.839854e-02 
6.883000e+00 -5.870192e-02 
6.884000e+00 -5.900672e-02 
6.885000e+00 -5.931294e-02 
6.886000e+00 -5.962058e-02 
6.887000e+00 -5.992964e-02 
6.888000e+00 -6.024013e-02 
6.889000e+00 -6.055204e-02 
6.890000e+00 -6.086538e-02 
6.891000e+00 -6.118015e-02 
6.892000e+00 -6.149636e-02 
6.893000e+00 -6.181399e-02 
6.894000e+00 -6.213306e-02 
6.895000e+00 -6.245357e-02 
6.896000e+00 -6.277552e-02 
6.897000e+00 -6.309890e-02 
6.898000e+00 -6.342373e-02 
6.899000e+00 -6.374999e-02 
6.900000e+00 -6.407771e-02 
6.901000e+00 -6.440686e-02 
6.902000e+00 -6.473746e-02 
6.903000e+00 -6.506952e-02 
6.904000e+00 -6.540302e-02 
6.905000e+00 -6.573797e-02 
6.906000e+00 -6.607437e-02 
6.907000e+00 -6.641222e-02 
6.908000e+00 -6.675153e-02 
6.909000e+00 -6.709230e-02 
6.910000e+00 -6.743452e-02 
6.911000e+00 -6.777819e-02 
6.912000e+00 -6.812333e-02 
6.913000e+00 -6.846993e-02 
6.914000e+00 -6.881798e-02 
6.915000e+00 -6.916750e-02 
6.916000e+00 -6.951848e-02 
6.917000e+00 -6.987092e-02 
6.918000e+00 -7.022483e-02 
6.919000e+00 -7.058021e-02 
6.920000e+00 -7.093704e-02 
6.921000e+00 -7.129535e-02 
6.922000e+00 -7.165512e-02 
6.923000e+00 -7.201637e-02 
6.924000e+00 -7.237908e-02 
6.925000e+00 -7.274326e-02 
6.926000e+00 -7.310891e-02 
6.927000e+00 -7.347603e-02 
6.928000e+00 -7.384463e-02 
6.929000e+00 -7.421469e-02 
6.930000e+00 -7.458623e-02 
6.931000e+00 -7.495924e-02 
6.932000e+00 -7.533373e-02 
6.933000e+00 -7.570969e-02 
6.934000e+00 -7.608712e-02 
6.935000e+00 -7.646603e-02 
6.936000e+00 -7.684642e-02 
6.937000e+00 -7.722828e-02 
6.938000e+00 -7.761161e-02 
6.939000e+00 -7.799642e-02 
6.940000e+00 -7.838271e-02 
6.941000e+00 -7.877048e-02 
6.942000e+00 -7.915972e-02 
6.943000e+00 -7.955043e-02 
6.944000e+00 -7.994263e-02 
6.945000e+00 -8.033630e-02 
6.946000e+00 -8.073145e-02 
6.947000e+00 -8.112807e-02 
6.948000e+00 -8.152618e-02 
6.949000e+00 -8.192575e-02 
6.950000e+00 -8.232681e-02 
6.951000e+00 -8.272934e-02 
6.952000e+00 -8.313335e-02 
6.953000e+00 -8.353883e-02 
6.954000e+00 -8.394579e-02 
6.955000e+00 -8.435423e-02 
6.956000e+00 -8.476414e-02 
6.957000e+00 -8.517553e-02 
6.958000e+00 -8.558839e-02 
6.959000e+00 -8.600272e-02 
6.960000e+00 -8.641853e-02 
6.961000e+00 -8.683581e-02 
6.962000e+00 -8.725457e-02 
6.963000e+00 -8.767479e-02 
6.964000e+00 -8.809649e-02 
6.965000e+00 -8.851966e-02 
6.966000e+00 -8.894430e-02 
6.967000e+00 -8.937041e-02 
6.968000e+00 -8.979799e-02 
6.969000e+00 -9.022704e-02 
6.970000e+00 -9.065755e-02 
6.971000e+00 -9.108953e-02 
6.972000e+00 -9.152298e-02 
6.973000e+00 -9.195789e-02 
6.974000e+00 -9.239427e-02 
6.975000e+00 -9.283211e-02 
6.976000e+00 -9.327141e-02 
6.977000e+00 -9.371217e-02 
6.978000e+00 -9.415439e-02 
6.979000e+00 -9.459807e-02 
6.980000e+00 -9.504321e-02 
6.981000e+00 -9.548981e-02 
6.982000e+00 -9.593786e-02 
6.983000e+00 -9.638737e-02 
6.984000e+00 -9.683833e-02 
6.985000e+00 -9.729074e-02 
6.986000e+00 -9.774460e-02 
6.987000e+00 -9.819991e-02 
6.988000e+00 -9.865667e-02 
6.989000e+00 -9.911487e-02 
6.990000e+00 -9.957452e-02 
6.991000e+00 -1.000356e-01 
6.992000e+00 -1.004981e-01 
6.993000e+00 -1.009621e-01 
6.994000e+00 -1.014275e-01 
6.995000e+00 -1.018944e-01 
6.996000e+00 -1.023627e-01 
6.997000e+00 -1.028324e-01 
6.998000e+00 -1.033035e-01 
6.999000e+00 -1.037761e-01 
7.000000e+00 -1.042501e-01 
7.001000e+00 -1.047256e-01 
7.002000e+00 -1.052024e-01 
7.003000e+00 -1.056807e-01 
7.004000e+00 -1.061604e-01 
7.005000e+00 -1.066415e-01 
7.006000e+00 -1.071241e-01 
7.007000e+00 -1.076080e-01 
7.008000e+00 -1.080934e-01 
7.009000e+00 -1.085802e-01 
7.010000e+00 -1.090683e-01 
7.011000e+00 -1.095579e-01 
7.012000e+00 -1.100489e-01 
7.013000e+00 -1.105413e-01 
7.014000e+00 -1.110351e-01 
7.015000e+00 -1.115303e-01 
7.016000e+00 -1.120269e-01 
7.017000e+00 -1.125248e-01 
7.018000e+00 -1.130242e-01 
7.019000e+00 -1.135250e-01 
7.020000e+00 -1.140271e-01 
7.021000e+00 -1.145306e-01 
7.022000e+00 -1.150355e-01 
7.023000e+00 -1.155418e-01 
7.024000e+00 -1.160494e-01 
7.025000e+00 -1.165584e-01 
7.026000e+00 -1.170688e-01 
7.027000e+00 -1.175806e-01 
7.028000e+00 -1.180937e-01 
7.029000e+00 -1.186082e-01 
7.030000e+00 -1.191240e-01 
7.031000e+00 -1.196412e-01 
7.032000e+00 -1.201597e-01 
7.033000e+00 -1.206796e-01 
7.034000e+00 -1.212008e-01 
7.035000e+00 -1.217234e-01 
7.036000e+00 -1.222473e-01 
7.037000e+00 -1.227725e-01 
7.038000e+00 -1.232991e-01 
7.039000e+00 -1.238270e-01 
7.040000e+00 -1.243562e-01 
7.041000e+00 -1.248868e-01 
7.042000e+00 -1.254187e-01 
7.043000e+00 -1.259518e-01 
7.044000e+00 -1.264863e-01 
7.045000e+00 -1.270221e-01 
7.046000e+00 -1.275593e-01 
7.047000e+00 -1.280977e-01 
7.048000e+00 -1.286374e-01 
7.049000e+00 -1.291784e-01 
7.050000e+00 -1.297207e-01 
7.051000e+00 -1.302643e-01 
7.052000e+00 -1.308091e-01 
7.053000e+00 -1.313553e-01 
7.054000e+00 -1.319027e-01 
7.055000e+00 -1.324514e-01 
7.056000e+00 -1.330014e-01 
7.057000e+00 -1.335526e-01 
7.058000e+00 -1.341051e-01 
7.059000e+00 -1.346588e-01 
7.060000e+00 -1.352138e-01 
7.061000e+00 -1.357701e-01 
7.062000e+00 -1.363276e-01 
7.063000e+00 -1.368863e-01 
7.064000e+00 -1.374463e-01 
7.065000e+00 -1.380075e-01 
7.066000e+00 -1.385699e-01 
7.067000e+00 -1.391335e-01 
7.068000e+00 -1.396984e-01 
7.069000e+00 -1.402645e-01 
7.070000e+00 -1.408318e-01 
7.071000e+00 -1.414003e-01 
7.072000e+00 -1.419700e-01 
7.073000e+00 -1.425409e-01 
7.074000e+00 -1.431130e-01 
7.075000e+00 -1.436862e-01 
7.076000e+00 -1.442607e-01 
7.077000e+00 -1.448363e-01 
7.078000e+00 -1.454131e-01 
7.079000e+00 -1.459911e-01 
7.080000e+00 -1.465703e-01 
7.081000e+00 -1.471506e-01 
7.082000e+00 -1.477320e-01 
7.083000e+00 -1.483146e-01 
7.084000e+00 -1.488984e-01 
7.085000e+00 -1.494833e-01 
7.086000e+00 -1.500693e-01 
7.087000e+00 -1.506565e-01 
7.088000e+00 -1.512447e-01 
7.089000e+00 -1.518341e-01 
7.090000e+00 -1.524247e-01 
7.091000e+00 -1.530163e-01 
7.092000e+00 -1.536090e-01 
7.093000e+00 -1.542028e-01 
7.094000e+00 -1.547978e-01 
7.095000e+00 -1.553938e-01 
7.096000e+00 -1.559909e-01 
7.097000e+00 -1.565890e-01 
7.098000e+00 -1.571883e-01 
7.099000e+00 -1.577886e-01 
7.100000e+00 -1.583900e-01 
7.101000e+00 -1.589924e-01 
7.102000e+00 -1.595959e-01 
7.103000e+00 -1.602004e-01 
7.104000e+00 -1.608060e-01 
7.105000e+00 -1.614126e-01 
7.106000e+00 -1.620202e-01 
7.107000e+00 -1.626288e-01 
7.108000e+00 -1.632385e-01 
7.109000e+00 -1.638492e-01 
7.110000e+00 -1.644608e-01 
7.111000e+00 -1.650735e-01 
7.112000e+00 -1.656872e-01 
7.113000e+00 -1.663018e-01 
7.114000e+00 -1.669174e-01 
7.115000e+00 -1.675340e-01 
7.116000e+00 -1.681516e-01 
7.117000e+00 -1.687702e-01 
7.118000e+00 -1.693896e-01 
7.119000e+00 -1.700101e-01 
7.120000e+00 -1.706315e-01 
7.121000e+00 -1.712538e-01 
7.122000e+00 -1.718771e-01 
7.123000e+00 -1.725012e-01 
7.124000e+00 -1.731263e-01 
7.125000e+00 -1.737523e-01 
7.126000e+00 -1.743792e-01 
7.127000e+00 -1.750071e-01 
7.128000e+00 -1.756358e-01 
7.129000e+00 -1.762653e-01 
7.130000e+00 -1.768958e-01 
7.131000e+00 -1.775272e-01 
7.132000e+00 -1.781594e-01 
7.133000e+00 -1.787924e-01 
7.134000e+00 -1.794264e-01 
7.135000e+00 -1.800611e-01 
7.136000e+00 -1.806967e-01 
7.137000e+00 -1.813332e-01 
7.138000e+00 -1.819704e-01 
7.139000e+00 -1.826085e-01 
7.140000e+00 -1.832474e-01 
7.141000e+00 -1.838871e-01 
7.142000e+00 -1.845276e-01 
7.143000e+00 -1.851689e-01 
7.144000e+00 -1.858109e-01 
7.145000e+00 -1.864538e-01 
7.146000e+00 -1.870974e-01 
7.147000e+00 -1.877417e-01 
7.148000e+00 -1.883869e-01 
7.149000e+00 -1.890327e-01 
7.150000e+00 -1.896793e-01 
7.151000e+00 -1.903267e-01 
7.152000e+00 -1.909748e-01 
7.153000e+00 -1.916236e-01 
7.154000e+00 -1.922731e-01 
7.155000e+00 -1.929233e-01 
7.156000e+00 -1.935742e-01 
7.157000e+00 -1.942257e-01 
7.158000e+00 -1.948780e-01 
7.159000e+00 -1.955309e-01 
7.160000e+00 -1.961845e-01 
7.161000e+00 -1.968388e-01 
7.162000e+00 -1.974937e-01 
7.163000e+00 -1.981493e-01 
7.164000e+00 -1.988054e-01 
7.165000e+00 -1.994623e-01 
7.166000e+00 -2.001197e-01 
7.167000e+00 -2.007777e-01 
7.168000e+00 -2.014364e-01 
7.169000e+00 -2.020956e-01 
7.170000e+00 -2.027554e-01 
7.171000e+00 -2.034158e-01 
7.172000e+00 -2.040768e-01 
7.173000e+00 -2.047383e-01 
7.174000e+00 -2.054004e-01 
7.175000e+00 -2.060631e-01 
7.176000e+00 -2.067262e-01 
7.177000e+00 -2.073899e-01 
7.178000e+00 -2.080542e-01 
7.179000e+00 -2.087189e-01 
7.180000e+00 -2.093842e-01 
7.181000e+00 -2.100499e-01 
7.182000e+00 -2.107161e-01 
7.183000e+00 -2.113828e-01 
7.184000e+00 -2.120500e-01 
7.185000e+00 -2.127177e-01 
7.186000e+00 -2.133857e-01 
7.187000e+00 -2.140543e-01 
7.188000e+00 -2.147233e-01 
7.189000e+00 -2.153927e-01 
7.190000e+00 -2.160625e-01 
7.191000e+00 -2.167328e-01 
7.192000e+00 -2.174034e-01 
7.193000e+00 -2.180744e-01 
7.194000e+00 -2.187459e-01 
7.195000e+00 -2.194177e-01 
7.196000e+00 -2.200898e-01 
7.197000e+00 -2.207623e-01 
7.198000e+00 -2.214352e-01 
7.199000e+00 -2.221084e-01 
7.200000e+00 -2.227820e-01 
7.201000e+00 -2.234559e-01 
7.202000e+00 -2.241300e-01 
7.203000e+00 -2.248045e-01 
7.204000e+00 -2.254793e-01 
7.205000e+00 -2.261544e-01 
7.206000e+00 -2.268297e-01 
7.207000e+00 -2.275053e-01 
7.208000e+00 -2.281812e-01 
7.209000e+00 -2.288574e-01 
7.210000e+00 -2.295337e-01 
7.211000e+00 -2.302103e-01 
7.212000e+00 -2.308871e-01 
7.213000e+00 -2.315642e-01 
7.214000e+00 -2.322414e-01 
7.215000e+00 -2.329188e-01 
7.216000e+00 -2.335965e-01 
7.217000e+00 -2.342743e-01 
7.218000e+00 -2.349522e-01 
7.219000e+00 -2.356303e-01 
7.220000e+00 -2.363086e-01 
7.221000e+00 -2.369870e-01 
7.222000e+00 -2.376655e-01 
7.223000e+00 -2.383441e-01 
7.224000e+00 -2.390229e-01 
7.225000e+00 -2.397017e-01 
7.226000e+00 -2.403807e-01 
7.227000e+00 -2.410597e-01 
7.228000e+00 -2.417388e-01 
7.229000e+00 -2.424179e-01 
7.230000e+00 -2.430971e-01 
7.231000e+00 -2.437763e-01 
7.232000e+00 -2.444556e-01 
7.233000e+00 -2.451349e-01 
7.234000e+00 -2.458142e-01 
7.235000e+00 -2.464935e-01 
7.236000e+00 -2.471728e-01 
7.237000e+00 -2.478520e-01 
7.238000e+00 -2.485312e-01 
7.239000e+00 -2.492104e-01 
7.240000e+00 -2.498896e-01 
7.241000e+00 -2.505687e-01 
7.242000e+00 -2.512477e-01 
7.243000e+00 -2.519266e-01 
7.244000e+00 -2.526054e-01 
7.245000e+00 -2.532842e-01 
7.246000e+00 -2.539628e-01 
7.247000e+00 -2.546413e-01 
7.248000e+00 -2.553197e-01 
7.249000e+00 -2.559979e-01 
7.250000e+00 -2.566760e-01 
7.251000e+00 -2.573539e-01 
7.252000e+00 -2.580316e-01 
7.253000e+00 -2.587092e-01 
7.254000e+00 -2.593865e-01 
7.255000e+00 -2.600637e-01 
7.256000e+00 -2.607406e-01 
7.257000e+00 -2.614173e-01 
7.258000e+00 -2.620938e-01 
7.259000e+00 -2.627700e-01 
7.260000e+00 -2.634460e-01 
7.261000e+00 -2.641217e-01 
7.262000e+00 -2.647971e-01 
7.263000e+00 -2.654723e-01 
7.264000e+00 -2.661471e-01 
7.265000e+00 -2.668216e-01 
7.266000e+00 -2.674958e-01 
7.267000e+00 -2.681697e-01 
7.268000e+00 -2.688432e-01 
7.269000e+00 -2.695164e-01 
7.270000e+00 -2.701892e-01 
7.271000e+00 -2.708616e-01 
7.272000e+00 -2.715336e-01 
7.273000e+00 -2.722053e-01 
7.274000e+00 -2.728765e-01 
7.275000e+00 -2.735473e-01 
7.276000e+00 -2.742177e-01 
7.277000e+00 -2.748876e-01 
7.278000e+00 -2.755571e-01 
7.279000e+00 -2.762261e-01 
7.280000e+00 -2.768947e-01 
7.281000e+00 -2.775627e-01 
7.282000e+00 -2.782303e-01 
7.283000e+00 -2.788973e-01 
7.284000e+00 -2.795639e-01 
7.285000e+00 -2.802299e-01 
7.286000e+00 -2.808953e-01 
7.287000e+00 -2.815602e-01 
7.288000e+00 -2.822246e-01 
7.289000e+00 -2.828884e-01 
7.290000e+00 -2.835515e-01 
7.291000e+00 -2.842141e-01 
7.292000e+00 -2.848761e-01 
7.293000e+00 -2.855374e-01 
7.294000e+00 -2.861982e-01 
7.295000e+00 -2.868582e-01 
7.296000e+00 -2.875176e-01 
7.297000e+00 -2.881764e-01 
7.298000e+00 -2.888345e-01 
7.299000e+00 -2.894919e-01 
7.300000e+00 -2.901485e-01 
7.301000e+00 -2.908045e-01 
7.302000e+00 -2.914598e-01 
7.303000e+00 -2.921143e-01 
7.304000e+00 -2.927680e-01 
7.305000e+00 -2.934211e-01 
7.306000e+00 -2.940733e-01 
7.307000e+00 -2.947247e-01 
7.308000e+00 -2.953754e-01 
7.309000e+00 -2.960253e-01 
7.310000e+00 -2.966743e-01 
7.311000e+00 -2.973225e-01 
7.312000e+00 -2.979699e-01 
7.313000e+00 -2.986164e-01 
7.314000e+00 -2.992621e-01 
7.315000e+00 -2.999069e-01 
7.316000e+00 -3.005507e-01 
7.317000e+00 -3.011937e-01 
7.318000e+00 -3.018358e-01 
7.319000e+00 -3.024770e-01 
7.320000e+00 -3.031172e-01 
7.321000e+00 -3.037565e-01 
7.322000e+00 -3.043948e-01 
7.323000e+00 -3.050322e-01 
7.324000e+00 -3.056686e-01 
7.325000e+00 -3.063040e-01 
7.326000e+00 -3.069383e-01 
7.327000e+00 -3.075717e-01 
7.328000e+00 -3.082040e-01 
7.329000e+00 -3.088353e-01 
7.330000e+00 -3.094656e-01 
7.331000e+00 -3.100948e-01 
7.332000e+00 -3.107228e-01 
7.333000e+00 -3.113499e-01 
7.334000e+00 -3.119758e-01 
7.335000e+00 -3.126006e-01 
7.336000e+00 -3.132242e-01 
7.337000e+00 -3.138468e-01 
7.338000e+00 -3.144682e-01 
7.339000e+00 -3.150884e-01 
7.340000e+00 -3.157074e-01 
7.341000e+00 -3.163253e-01 
7.342000e+00 -3.169420e-01 
7.343000e+00 -3.175574e-01 
7.344000e+00 -3.181717e-01 
7.345000e+00 -3.187847e-01 
7.346000e+00 -3.193965e-01 
7.347000e+00 -3.200070e-01 
7.348000e+00 -3.206162e-01 
7.349000e+00 -3.212242e-01 
7.350000e+00 -3.218308e-01 
7.351000e+00 -3.224362e-01 
7.352000e+00 -3.230402e-01 
7.353000e+00 -3.236429e-01 
7.354000e+00 -3.242443e-01 
7.355000e+00 -3.248443e-01 
7.356000e+00 -3.254429e-01 
7.357000e+00 -3.260402e-01 
7.358000e+00 -3.266360e-01 
7.359000e+00 -3.272305e-01 
7.360000e+00 -3.278235e-01 
7.361000e+00 -3.284152e-01 
7.362000e+00 -3.290053e-01 
7.363000e+00 -3.295940e-01 
7.364000e+00 -3.301813e-01 
7.365000e+00 -3.307671e-01 
7.366000e+00 -3.313514e-01 
7.367000e+00 -3.319342e-01 
7.368000e+00 -3.325154e-01 
7.369000e+00 -3.330952e-01 
7.370000e+00 -3.336734e-01 
7.371000e+00 -3.342500e-01 
7.372000e+00 -3.348251e-01 
7.373000e+00 -3.353986e-01 
7.374000e+00 -3.359706e-01 
7.375000e+00 -3.365409e-01 
7.376000e+00 -3.371096e-01 
7.377000e+00 -3.376767e-01 
7.378000e+00 -3.382421e-01 
7.379000e+00 -3.388059e-01 
7.380000e+00 -3.393680e-01 
7.381000e+00 -3.399285e-01 
7.382000e+00 -3.404872e-01 
7.383000e+00 -3.410443e-01 
7.384000e+00 -3.415997e-01 
7.385000e+00 -3.421533e-01 
7.386000e+00 -3.427052e-01 
7.387000e+00 -3.432553e-01 
7.388000e+00 -3.438037e-01 
7.389000e+00 -3.443503e-01 
7.390000e+00 -3.448951e-01 
7.391000e+00 -3.454381e-01 
7.392000e+00 -3.459793e-01 
7.393000e+00 -3.465187e-01 
7.394000e+00 -3.470562e-01 
7.395000e+00 -3.475919e-01 
7.396000e+00 -3.481258e-01 
7.397000e+00 -3.486577e-01 
7.398000e+00 -3.491878e-01 
7.399000e+00 -3.497159e-01 
7.400000e+00 -3.502422e-01 
7.401000e+00 -3.507665e-01 
7.402000e+00 -3.512889e-01 
7.403000e+00 -3.518094e-01 
7.404000e+00 -3.523279e-01 
7.405000e+00 -3.528444e-01 
7.406000e+00 -3.533589e-01 
7.407000e+00 -3.538714e-01 
7.408000e+00 -3.543819e-01 
7.409000e+00 -3.548904e-01 
7.410000e+00 -3.553969e-01 
7.411000e+00 -3.559013e-01 
7.412000e+00 -3.564036e-01 
7.413000e+00 -3.569039e-01 
7.414000e+00 -3.574021e-01 
7.415000e+00 -3.578982e-01 
7.416000e+00 -3.583921e-01 
7.417000e+00 -3.588840e-01 
7.418000e+00 -3.593737e-01 
7.419000e+00 -3.598613e-01 
7.420000e+00 -3.603467e-01 
7.421000e+00 -3.608299e-01 
7.422000e+00 -3.613110e-01 
7.423000e+00 -3.617898e-01 
7.424000e+00 -3.622665e-01 
7.425000e+00 -3.627409e-01 
7.426000e+00 -3.632131e-01 
7.427000e+00 -3.636830e-01 
7.428000e+00 -3.641507e-01 
7.429000e+00 -3.646161e-01 
7.430000e+00 -3.650792e-01 
7.431000e+00 -3.655401e-01 
7.432000e+00 -3.659986e-01 
7.433000e+00 -3.664548e-01 
7.434000e+00 -3.669086e-01 
7.435000e+00 -3.673602e-01 
7.436000e+00 -3.678093e-01 
7.437000e+00 -3.682561e-01 
7.438000e+00 -3.687005e-01 
7.439000e+00 -3.691425e-01 
7.440000e+00 -3.695821e-01 
7.441000e+00 -3.700193e-01 
7.442000e+00 -3.704541e-01 
7.443000e+00 -3.708864e-01 
7.444000e+00 -3.713162e-01 
7.445000e+00 -3.717436e-01 
7.446000e+00 -3.721685e-01 
7.447000e+00 -3.725909e-01 
7.448000e+00 -3.730108e-01 
7.449000e+00 -3.734282e-01 
7.450000e+00 -3.738430e-01 
7.451000e+00 -3.742553e-01 
7.452000e+00 -3.746651e-01 
7.453000e+00 -3.750723e-01 
7.454000e+00 -3.754769e-01 
7.455000e+00 -3.758789e-01 
7.456000e+00 -3.762783e-01 
7.457000e+00 -3.766751e-01 
7.458000e+00 -3.770693e-01 
7.459000e+00 -3.774609e-01 
7.460000e+00 -3.778497e-01 
7.461000e+00 -3.782360e-01 
7.462000e+00 -3.786195e-01 
7.463000e+00 -3.790004e-01 
7.464000e+00 -3.793785e-01 
7.465000e+00 -3.797540e-01 
7.466000e+00 -3.801267e-01 
7.467000e+00 -3.804967e-01 
7.468000e+00 -3.808639e-01 
7.469000e+00 -3.812284e-01 
7.470000e+00 -3.815901e-01 
7.471000e+00 -3.819490e-01 
7.472000e+00 -3.823051e-01 
7.473000e+00 -3.826584e-01 
7.474000e+00 -3.830089e-01 
7.475000e+00 -3.833566e-01 
7.476000e+00 -3.837014e-01 
7.477000e+00 -3.840434e-01 
7.478000e+00 -3.843825e-01 
7.479000e+00 -3.847187e-01 
7.480000e+00 -3.850521e-01 
7.481000e+00 -3.853825e-01 
7.482000e+00 -3.857100e-01 
7.483000e+00 -3.860346e-01 
7.484000e+00 -3.863562e-01 
7.485000e+00 -3.866749e-01 
7.486000e+00 -3.869907e-01 
7.487000e+00 -3.873034e-01 
7.488000e+00 -3.876132e-01 
7.489000e+00 -3.879200e-01 
7.490000e+00 -3.882238e-01 
7.491000e+00 -3.885245e-01 
7.492000e+00 -3.888223e-01 
7.493000e+00 -3.891169e-01 
7.494000e+00 -3.894086e-01 
7.495000e+00 -3.896971e-01 
7.496000e+00 -3.899826e-01 
7.497000e+00 -3.902650e-01 
7.498000e+00 -3.905443e-01 
7.499000e+00 -3.908205e-01 
7.500000e+00 -3.910935e-01 
7.501000e+00 -3.913635e-01 
7.502000e+00 -3.916302e-01 
7.503000e+00 -3.918938e-01 
7.504000e+00 -3.921543e-01 
7.505000e+00 -3.924116e-01 
7.506000e+00 -3.926656e-01 
7.507000e+00 -3.929165e-01 
7.508000e+00 -3.931642e-01 
7.509000e+00 -3.934086e-01 
7.510000e+00 -3.936498e-01 
7.511000e+00 -3.938877e-01 
7.512000e+00 -3.941224e-01 
7.513000e+00 -3.943538e-01 
7.514000e+00 -3.945820e-01 
7.515000e+00 -3.948068e-01 
7.516000e+00 -3.950284e-01 
7.517000e+00 -3.952466e-01 
7.518000e+00 -3.954615e-01 
7.519000e+00 -3.956730e-01 
7.520000e+00 -3.958812e-01 
7.521000e+00 -3.960861e-01 
7.522000e+00 -3.962876e-01 
7.523000e+00 -3.964857e-01 
7.524000e+00 -3.966804e-01 
7.525000e+00 -3.968717e-01 
7.526000e+00 -3.970596e-01 
7.527000e+00 -3.972440e-01 
7.528000e+00 -3.974250e-01 
7.529000e+00 -3.976026e-01 
7.530000e+00 -3.977767e-01 
7.531000e+00 -3.979474e-01 
7.532000e+00 -3.981146e-01 
7.533000e+00 -3.982783e-01 
7.534000e+00 -3.984385e-01 
7.535000e+00 -3.985951e-01 
7.536000e+00 -3.987483e-01 
7.537000e+00 -3.988979e-01 
7.538000e+00 -3.990440e-01 
7.539000e+00 -3.991865e-01 
7.540000e+00 -3.993255e-01 
7.541000e+00 -3.994609e-01 
7.542000e+00 -3.995927e-01 
7.543000e+00 -3.997209e-01 
7.544000e+00 -3.998455e-01 
7.545000e+00 -3.999665e-01 
7.546000e+00 -4.000839e-01 
7.547000e+00 -4.001976e-01 
7.548000e+00 -4.003077e-01 
7.549000e+00 -4.004141e-01 
7.550000e+00 -4.005169e-01 
7.551000e+00 -4.006160e-01 
7.552000e+00 -4.007114e-01 
7.553000e+00 -4.008031e-01 
7.554000e+00 -4.008910e-01 
7.555000e+00 -4.009753e-01 
7.556000e+00 -4.010559e-01 
7.557000e+00 -4.011327e-01 
7.558000e+00 -4.012057e-01 
7.559000e+00 -4.012751e-01 
7.560000e+00 -4.013406e-01 
7.561000e+00 -4.014024e-01 
7.562000e+00 -4.014603e-01 
7.563000e+00 -4.015145e-01 
7.564000e+00 -4.015649e-01 
7.565000e+00 -4.016114e-01 
7.566000e+00 -4.016542e-01 
7.567000e+00 -4.016931e-01 
7.568000e+00 -4.017281e-01 
7.569000e+00 -4.017593e-01 
7.570000e+00 -4.017867e-01 
7.571000e+00 -4.018101e-01 
7.572000e+00 -4.018297e-01 
7.573000e+00 -4.018454e-01 
7.574000e+00 -4.018572e-01 
7.575000e+00 -4.018650e-01 
7.576000e+00 -4.018690e-01 
7.577000e+00 -4.018690e-01 
7.578000e+00 -4.018651e-01 
7.579000e+00 -4.018572e-01 
7.580000e+00 -4.018454e-01 
7.581000e+00 -4.018296e-01 
7.582000e+00 -4.018099e-01 
7.583000e+00 -4.017861e-01 
7.584000e+00 -4.017584e-01 
7.585000e+00 -4.017266e-01 
7.586000e+00 -4.016909e-01 
7.587000e+00 -4.016511e-01 
7.588000e+00 -4.016073e-01 
7.589000e+00 -4.015594e-01 
7.590000e+00 -4.015075e-01 
7.591000e+00 -4.014516e-01 
7.592000e+00 -4.013916e-01 
7.593000e+00 -4.013275e-01 
7.594000e+00 -4.012593e-01 
7.595000e+00 -4.011871e-01 
7.596000e+00 -4.011107e-01 
7.597000e+00 -4.010302e-01 
7.598000e+00 -4.009456e-01 
7.599000e+00 -4.008569e-01 
7.600000e+00 -4.007641e-01 
7.601000e+00 -4.006671e-01 
7.602000e+00 -4.005660e-01 
7.603000e+00 -4.004607e-01 
7.604000e+00 -4.003512e-01 
7.605000e+00 -4.002376e-01 
7.606000e+00 -4.001198e-01 
7.607000e+00 -3.999978e-01 
7.608000e+00 -3.998715e-01 
7.609000e+00 -3.997411e-01 
7.610000e+00 -3.996065e-01 
7.611000e+00 -3.994676e-01 
7.612000e+00 -3.993246e-01 
7.613000e+00 -3.991772e-01 
7.614000e+00 -3.990257e-01 
7.615000e+00 -3.988698e-01 
7.616000e+00 -3.987097e-01 
7.617000e+00 -3.985454e-01 
7.618000e+00 -3.983767e-01 
7.619000e+00 -3.982038e-01 
7.620000e+00 -3.980266e-01 
7.621000e+00 -3.978451e-01 
7.622000e+00 -3.976593e-01 
7.623000e+00 -3.974691e-01 
7.624000e+00 -3.972747e-01 
7.625000e+00 -3.970759e-01 
7.626000e+00 -3.968727e-01 
7.627000e+00 -3.966653e-01 
7.628000e+00 -3.964534e-01 
7.629000e+00 -3.962372e-01 
7.630000e+00 -3.960167e-01 
7.631000e+00 -3.957918e-01 
7.632000e+00 -3.955624e-01 
7.633000e+00 -3.953288e-01 
7.634000e+00 -3.950907e-01 
7.635000e+00 -3.948482e-01 
7.636000e+00 -3.946013e-01 
7.637000e+00 -3.943500e-01 
7.638000e+00 -3.940942e-01 
7.639000e+00 -3.938340e-01 
7.640000e+00 -3.935694e-01 
7.641000e+00 -3.933004e-01 
7.642000e+00 -3.930269e-01 
7.643000e+00 -3.927490e-01 
7.644000e+00 -3.924665e-01 
7.645000e+00 -3.921797e-01 
7.646000e+00 -3.918883e-01 
7.647000e+00 -3.915925e-01 
7.648000e+00 -3.912922e-01 
7.649000e+00 -3.909874e-01 
7.650000e+00 -3.906780e-01 
7.651000e+00 -3.903642e-01 
7.652000e+00 -3.900459e-01 
7.653000e+00 -3.897231e-01 
7.654000e+00 -3.893957e-01 
7.655000e+00 -3.890638e-01 
7.656000e+00 -3.887273e-01 
7.657000e+00 -3.883864e-01 
7.658000e+00 -3.880409e-01 
7.659000e+00 -3.876908e-01 
7.660000e+00 -3.873361e-01 
7.661000e+00 -3.869769e-01 
7.662000e+00 -3.866132e-01 
7.663000e+00 -3.862448e-01 
7.664000e+00 -3.858719e-01 
7.665000e+00 -3.854944e-01 
7.666000e+00 -3.851123e-01 
7.667000e+00 -3.847256e-01 
7.668000e+00 -3.843343e-01 
7.669000e+00 -3.839384e-01 
7.670000e+00 -3.835379e-01 
7.671000e+00 -3.831327e-01 
7.672000e+00 -3.827230e-01 
7.673000e+00 -3.823086e-01 
7.674000e+00 -3.818895e-01 
7.675000e+00 -3.814659e-01 
7.676000e+00 -3.810376e-01 
7.677000e+00 -3.806046e-01 
7.678000e+00 -3.801670e-01 
7.679000e+00 -3.797248e-01 
7.680000e+00 -3.792779e-01 
7.681000e+00 -3.788263e-01 
7.682000e+00 -3.783700e-01 
7.683000e+00 -3.779091e-01 
7.684000e+00 -3.774435e-01 
7.685000e+00 -3.769732e-01 
7.686000e+00 -3.764982e-01 
7.687000e+00 -3.760185e-01 
7.688000e+00 -3.755341e-01 
7.689000e+00 -3.750451e-01 
7.690000e+00 -3.745513e-01 
7.691000e+00 -3.740528e-01 
7.692000e+00 -3.735496e-01 
7.693000e+00 -3.730417e-01 
7.694000e+00 -3.725290e-01 
7.695000e+00 -3.720117e-01 
7.696000e+00 -3.714896e-01 
7.697000e+00 -3.709628e-01 
7.698000e+00 -3.704312e-01 
7.699000e+00 -3.698949e-01 
7.700000e+00 -3.693539e-01 
7.701000e+00 -3.688081e-01 
7.702000e+00 -3.682575e-01 
7.703000e+00 -3.677023e-01 
7.704000e+00 -3.671422e-01 
7.705000e+00 -3.665774e-01 
7.706000e+00 -3.660078e-01 
7.707000e+00 -3.654335e-01 
7.708000e+00 -3.648544e-01 
7.709000e+00 -3.642705e-01 
7.710000e+00 -3.636819e-01 
7.711000e+00 -3.630884e-01 
7.712000e+00 -3.624902e-01 
7.713000e+00 -3.618872e-01 
7.714000e+00 -3.612795e-01 
7.715000e+00 -3.606669e-01 
7.716000e+00 -3.600495e-01 
7.717000e+00 -3.594274e-01 
7.718000e+00 -3.588004e-01 
7.719000e+00 -3.581687e-01 
7.720000e+00 -3.575321e-01 
7.721000e+00 -3.568907e-01 
7.722000e+00 -3.562446e-01 
7.723000e+00 -3.555936e-01 
7.724000e+00 -3.549378e-01 
7.725000e+00 -3.542772e-01 
7.726000e+00 -3.536118e-01 
7.727000e+00 -3.529416e-01 
7.728000e+00 -3.522665e-01 
7.729000e+00 -3.515867e-01 
7.730000e+00 -3.509020e-01 
7.731000e+00 -3.502125e-01 
7.732000e+00 -3.495181e-01 
7.733000e+00 -3.488190e-01 
7.734000e+00 -3.481150e-01 
7.735000e+00 -3.474061e-01 
7.736000e+00 -3.466925e-01 
7.737000e+00 -3.459740e-01 
7.738000e+00 -3.452507e-01 
7.739000e+00 -3.445225e-01 
7.740000e+00 -3.437895e-01 
7.741000e+00 -3.430517e-01 
7.742000e+00 -3.423090e-01 
7.743000e+00 -3.415615e-01 
7.744000e+00 -3.408091e-01 
7.745000e+00 -3.400519e-01 
7.746000e+00 -3.392899e-01 
7.747000e+00 -3.385230e-01 
7.748000e+00 -3.377513e-01 
7.749000e+00 -3.369747e-01 
7.750000e+00 -3.361933e-01 
7.751000e+00 -3.354070e-01 
7.752000e+00 -3.346159e-01 
7.753000e+00 -3.338200e-01 
7.754000e+00 -3.330192e-01 
7.755000e+00 -3.322135e-01 
7.756000e+00 -3.314030e-01 
7.757000e+00 -3.305877e-01 
7.758000e+00 -3.297675e-01 
7.759000e+00 -3.289424e-01 
7.760000e+00 -3.281125e-01 
7.761000e+00 -3.272778e-01 
7.762000e+00 -3.264382e-01 
7.763000e+00 -3.255938e-01 
7.764000e+00 -3.247445e-01 
7.765000e+00 -3.238904e-01 
7.766000e+00 -3.230314e-01 
7.767000e+00 -3.221676e-01 
7.768000e+00 -3.212989e-01 
7.769000e+00 -3.204254e-01 
7.770000e+00 -3.195470e-01 
7.771000e+00 -3.186639e-01 
7.772000e+00 -3.177758e-01 
7.773000e+00 -3.168829e-01 
7.774000e+00 -3.159852e-01 
7.775000e+00 -3.150827e-01 
7.776000e+00 -3.141753e-01 
7.777000e+00 -3.132630e-01 
7.778000e+00 -3.123460e-01 
7.779000e+00 -3.114241e-01 
7.780000e+00 -3.104973e-01 
7.781000e+00 -3.095658e-01 
7.782000e+00 -3.086294e-01 
7.783000e+00 -3.076881e-01 
7.784000e+00 -3.067421e-01 
7.785000e+00 -3.057912e-01 
7.786000e+00 -3.048355e-01 
7.787000e+00 -3.038750e-01 
7.788000e+00 -3.029096e-01 
7.789000e+00 -3.019395e-01 
7.790000e+00 -3.009645e-01 
7.791000e+00 -2.999847e-01 
7.792000e+00 -2.990001e-01 
7.793000e+00 -2.980107e-01 
7.794000e+00 -2.970165e-01 
7.795000e+00 -2.960174e-01 
7.796000e+00 -2.950136e-01 
7.797000e+00 -2.940050e-01 
7.798000e+00 -2.929915e-01 
7.799000e+00 -2.919733e-01 
7.800000e+00 -2.909503e-01 
7.801000e+00 -2.899225e-01 
7.802000e+00 -2.888899e-01 
7.803000e+00 -2.878525e-01 
7.804000e+00 -2.868103e-01 
7.805000e+00 -2.857634e-01 
7.806000e+00 -2.847117e-01 
7.807000e+00 -2.836552e-01 
7.808000e+00 -2.825939e-01 
7.809000e+00 -2.815279e-01 
7.810000e+00 -2.804571e-01 
7.811000e+00 -2.793816e-01 
7.812000e+00 -2.783012e-01 
7.813000e+00 -2.772162e-01 
7.814000e+00 -2.761264e-01 
7.815000e+00 -2.750318e-01 
7.816000e+00 -2.739325e-01 
7.817000e+00 -2.728285e-01 
7.818000e+00 -2.717197e-01 
7.819000e+00 -2.706062e-01 
7.820000e+00 -2.694880e-01 
7.821000e+00 -2.683651e-01 
7.822000e+00 -2.672374e-01 
7.823000e+00 -2.661050e-01 
7.824000e+00 -2.649679e-01 
7.825000e+00 -2.638261e-01 
7.826000e+00 -2.626797e-01 
7.827000e+00 -2.615285e-01 
7.828000e+00 -2.603726e-01 
7.829000e+00 -2.592120e-01 
7.830000e+00 -2.580468e-01 
7.831000e+00 -2.568768e-01 
7.832000e+00 -2.557022e-01 
7.833000e+00 -2.545229e-01 
7.834000e+00 -2.533390e-01 
7.835000e+00 -2.521504e-01 
7.836000e+00 -2.509572e-01 
7.837000e+00 -2.497593e-01 
7.838000e+00 -2.485567e-01 
7.839000e+00 -2.473495e-01 
7.840000e+00 -2.461377e-01 
7.841000e+00 -2.449213e-01 
7.842000e+00 -2.437002e-01 
7.843000e+00 -2.424745e-01 
7.844000e+00 -2.412442e-01 
7.845000e+00 -2.400093e-01 
7.846000e+00 -2.387698e-01 
7.847000e+00 -2.375258e-01 
7.848000e+00 -2.362771e-01 
7.849000e+00 -2.350238e-01 
7.850000e+00 -2.337660e-01 
7.851000e+00 -2.325036e-01 
7.852000e+00 -2.312366e-01 
7.853000e+00 -2.299651e-01 
7.854000e+00 -2.286890e-01 
7.855000e+00 -2.274083e-01 
7.856000e+00 -2.261232e-01 
7.857000e+00 -2.248335e-01 
7.858000e+00 -2.235392e-01 
7.859000e+00 -2.222405e-01 
7.860000e+00 -2.209372e-01 
7.861000e+00 -2.196295e-01 
7.862000e+00 -2.183172e-01 
7.863000e+00 -2.170005e-01 
7.864000e+00 -2.156792e-01 
7.865000e+00 -2.143535e-01 
7.866000e+00 -2.130233e-01 
7.867000e+00 -2.116886e-01 
7.868000e+00 -2.103495e-01 
7.869000e+00 -2.090060e-01 
7.870000e+00 -2.076579e-01 
7.871000e+00 -2.063055e-01 
7.872000e+00 -2.049486e-01 
7.873000e+00 -2.035873e-01 
7.874000e+00 -2.022216e-01 
7.875000e+00 -2.008515e-01 
7.876000e+00 -1.994770e-01 
7.877000e+00 -1.980981e-01 
7.878000e+00 -1.967148e-01 
7.879000e+00 -1.953272e-01 
7.880000e+00 -1.939352e-01 
7.881000e+00 -1.925388e-01 
7.882000e+00 -1.911381e-01 
7.883000e+00 -1.897330e-01 
7.884000e+00 -1.883236e-01 
7.885000e+00 -1.869099e-01 
7.886000e+00 -1.854918e-01 
7.887000e+00 -1.840695e-01 
7.888000e+00 -1.826428e-01 
7.889000e+00 -1.812119e-01 
7.890000e+00 -1.797766e-01 
7.891000e+00 -1.783371e-01 
7.892000e+00 -1.768934e-01 
7.893000e+00 -1.754454e-01 
7.894000e+00 -1.739931e-01 
7.895000e+00 -1.725366e-01 
7.896000e+00 -1.710758e-01 
7.897000e+00 -1.696109e-01 
7.898000e+00 -1.681417e-01 
7.899000e+00 -1.666684e-01 
7.900000e+00 -1.651908e-01 
7.901000e+00 -1.637091e-01 
7.902000e+00 -1.622231e-01 
7.903000e+00 -1.607331e-01 
7.904000e+00 -1.592388e-01 
7.905000e+00 -1.577404e-01 
7.906000e+00 -1.562379e-01 
7.907000e+00 -1.547313e-01 
7.908000e+00 -1.532205e-01 
7.909000e+00 -1.517057e-01 
7.910000e+00 -1.501867e-01 
7.911000e+00 -1.486637e-01 
7.912000e+00 -1.471365e-01 
7.913000e+00 -1.456054e-01 
7.914000e+00 -1.440701e-01 
7.915000e+00 -1.425308e-01 
7.916000e+00 -1.409875e-01 
7.917000e+00 -1.394402e-01 
7.918000e+00 -1.378888e-01 
7.919000e+00 -1.363335e-01 
7.920000e+00 -1.347741e-01 
7.921000e+00 -1.332108e-01 
7.922000e+00 -1.316435e-01 
7.923000e+00 -1.300722e-01 
7.924000e+00 -1.284970e-01 
7.925000e+00 -1.269179e-01 
7.926000e+00 -1.253348e-01 
7.927000e+00 -1.237478e-01 
7.928000e+00 -1.221569e-01 
7.929000e+00 -1.205621e-01 
7.930000e+00 -1.189635e-01 
7.931000e+00 -1.173609e-01 
7.932000e+00 -1.157545e-01 
7.933000e+00 -1.141443e-01 
7.934000e+00 -1.125302e-01 
7.935000e+00 -1.109123e-01 
7.936000e+00 -1.092905e-01 
7.937000e+00 -1.076650e-01 
7.938000e+00 -1.060357e-01 
7.939000e+00 -1.044026e-01 
7.940000e+00 -1.027657e-01 
7.941000e+00 -1.011251e-01 
7.942000e+00 -9.948076e-02 
7.943000e+00 -9.783267e-02 
7.944000e+00 -9.618086e-02 
7.945000e+00 -9.452535e-02 
7.946000e+00 -9.286615e-02 
7.947000e+00 -9.120327e-02 
7.948000e+00 -8.953671e-02 
7.949000e+00 -8.786650e-02 
7.950000e+00 -8.619265e-02 
7.951000e+00 -8.451517e-02 
7.952000e+00 -8.283407e-02 
7.953000e+00 -8.114936e-02 
7.954000e+00 -7.946106e-02 
7.955000e+00 -7.776918e-02 
7.956000e+00 -7.607373e-02 
7.957000e+00 -7.437473e-02 
7.958000e+00 -7.267219e-02 
7.959000e+00 -7.096613e-02 
7.960000e+00 -6.925654e-02 
7.961000e+00 -6.754346e-02 
7.962000e+00 -6.582689e-02 
7.963000e+00 -6.410684e-02 
7.964000e+00 -6.238333e-02 
7.965000e+00 -6.065637e-02 
7.966000e+00 -5.892598e-02 
7.967000e+00 -5.719217e-02 
7.968000e+00 -5.545496e-02 
7.969000e+00 -5.371435e-02 
7.970000e+00 -5.197035e-02 
7.971000e+00 -5.022300e-02 
7.972000e+00 -4.847229e-02 
7.973000e+00 -4.671825e-02 
7.974000e+00 -4.496088e-02 
7.975000e+00 -4.320020e-02 
7.976000e+00 -4.143622e-02 
7.977000e+00 -3.966897e-02 
7.978000e+00 -3.789844e-02 
7.979000e+00 -3.612467e-02 
7.980000e+00 -3.434765e-02 
7.981000e+00 -3.256742e-02 
7.982000e+00 -3.078397e-02 
7.983000e+00 -2.899733e-02 
7.984000e+00 -2.720751e-02 
7.985000e+00 -2.541452e-02 
7.986000e+00 -2.361838e-02 
7.987000e+00 -2.181910e-02 
7.988000e+00 -2.001671e-02 
7.989000e+00 -1.821121e-02 
7.990000e+00 -1.640261e-02 
7.991000e+00 -1.459094e-02 
7.992000e+00 -1.277621e-02 
7.993000e+00 -1.095843e-02 
7.994000e+00 -9.137626e-03 
7.995000e+00 -7.313803e-03 
7.996000e+00 -5.486979e-03 
7.997000e+00 -3.657170e-03 
7.998000e+00 -1.824392e-03 
7.999000e+00 1.134006e-05 
8.000000e+00 1.850011e-03 
8.001000e+00 3.691604e-03 
8.002000e+00 5.536105e-03 
8.003000e+00 7.383497e-03 
8.004000e+00 9.233765e-03 
8.005000e+00 1.108689e-02 
8.006000e+00 1.294286e-02 
8.007000e+00 1.480166e-02 
8.008000e+00 1.666328e-02 
8.009000e+00 1.852768e-02 
8.010000e+00 2.039487e-02 
8.011000e+00 2.226482e-02 
8.012000e+00 2.413752e-02 
8.013000e+00 2.601295e-02 
8.014000e+00 2.789110e-02 
8.015000e+00 2.977194e-02 
8.016000e+00 3.165547e-02 
8.017000e+00 3.354166e-02 
8.018000e+00 3.543050e-02 
8.019000e+00 3.732198e-02 
8.020000e+00 3.921607e-02 
8.021000e+00 4.111276e-02 
8.022000e+00 4.301203e-02 
8.023000e+00 4.491386e-02 
8.024000e+00 4.681825e-02 
8.025000e+00 4.872517e-02 
8.026000e+00 5.063460e-02 
8.027000e+00 5.254653e-02 
8.028000e+00 5.446094e-02 
8.029000e+00 5.637781e-02 
8.030000e+00 5.829714e-02 
8.031000e+00 6.021889e-02 
8.032000e+00 6.214305e-02 
8.033000e+00 6.406961e-02 
8.034000e+00 6.599854e-02 
8.035000e+00 6.792983e-02 
8.036000e+00 6.986347e-02 
8.037000e+00 7.179943e-02 
8.038000e+00 7.373770e-02 
8.039000e+00 7.567826e-02 
8.040000e+00 7.762109e-02 
8.041000e+00 7.956617e-02 
8.042000e+00 8.151349e-02 
8.043000e+00 8.346303e-02 
8.044000e+00 8.541477e-02 
8.045000e+00 8.736870e-02 
8.046000e+00 8.932478e-02 
8.047000e+00 9.128302e-02 
8.048000e+00 9.324338e-02 
8.049000e+00 9.520585e-02 
8.050000e+00 9.717042e-02 
8.051000e+00 9.913706e-02 
8.052000e+00 1.011058e-01 
8.053000e+00 1.030765e-01 
8.054000e+00 1.050492e-01 
8.055000e+00 1.070240e-01 
8.056000e+00 1.090007e-01 
8.057000e+00 1.109794e-01 
8.058000e+00 1.129601e-01 
8.059000e+00 1.149426e-01 
8.060000e+00 1.169271e-01 
8.061000e+00 1.189135e-01 
8.062000e+00 1.209017e-01 
8.063000e+00 1.228918e-01 
8.064000e+00 1.248837e-01 
8.065000e+00 1.268775e-01 
8.066000e+00 1.288730e-01 
8.067000e+00 1.308703e-01 
8.068000e+00 1.328694e-01 
8.069000e+00 1.348702e-01 
8.070000e+00 1.368727e-01 
8.071000e+00 1.388769e-01 
8.072000e+00 1.408828e-01 
8.073000e+00 1.428903e-01 
8.074000e+00 1.448995e-01 
8.075000e+00 1.469104e-01 
8.076000e+00 1.489228e-01 
8.077000e+00 1.509368e-01 
8.078000e+00 1.529524e-01 
8.079000e+00 1.549695e-01 
8.080000e+00 1.569881e-01 
8.081000e+00 1.590083e-01 
8.082000e+00 1.610299e-01 
8.083000e+00 1.630530e-01 
8.084000e+00 1.650776e-01 
8.085000e+00 1.671036e-01 
8.086000e+00 1.691309e-01 
8.087000e+00 1.711597e-01 
8.088000e+00 1.731898e-01 
8.089000e+00 1.752213e-01 
8.090000e+00 1.772541e-01 
8.091000e+00 1.792883e-01 
8.092000e+00 1.813237e-01 
8.093000e+00 1.833603e-01 
8.094000e+00 1.853983e-01 
8.095000e+00 1.874374e-01 
8.096000e+00 1.894778e-01 
8.097000e+00 1.915193e-01 
8.098000e+00 1.935620e-01 
8.099000e+00 1.956059e-01 
8.100000e+00 1.976508e-01 
8.101000e+00 1.996969e-01 
8.102000e+00 2.017441e-01 
8.103000e+00 2.037923e-01 
8.104000e+00 2.058416e-01 
8.105000e+00 2.078919e-01 
8.106000e+00 2.099432e-01 
8.107000e+00 2.119955e-01 
8.108000e+00 2.140487e-01 
8.109000e+00 2.161029e-01 
8.110000e+00 2.181580e-01 
8.111000e+00 2.202140e-01 
8.112000e+00 2.222709e-01 
8.113000e+00 2.243286e-01 
8.114000e+00 2.263872e-01 
8.115000e+00 2.284466e-01 
8.116000e+00 2.305068e-01 
8.117000e+00 2.325677e-01 
8.118000e+00 2.346295e-01 
8.119000e+00 2.366919e-01 
8.120000e+00 2.387551e-01 
8.121000e+00 2.408189e-01 
8.122000e+00 2.428834e-01 
8.123000e+00 2.449486e-01 
8.124000e+00 2.470144e-01 
8.125000e+00 2.490807e-01 
8.126000e+00 2.511477e-01 
8.127000e+00 2.532153e-01 
8.128000e+00 2.552833e-01 
8.129000e+00 2.573519e-01 
8.130000e+00 2.594210e-01 
8.131000e+00 2.614906e-01 
8.132000e+00 2.635606e-01 
8.133000e+00 2.656311e-01 
8.134000e+00 2.677019e-01 
8.135000e+00 2.697732e-01 
8.136000e+00 2.718448e-01 
8.137000e+00 2.739168e-01 
8.138000e+00 2.759891e-01 
8.139000e+00 2.780617e-01 
8.140000e+00 2.801346e-01 
8.141000e+00 2.822078e-01 
8.142000e+00 2.842812e-01 
8.143000e+00 2.863548e-01 
8.144000e+00 2.884286e-01 
8.145000e+00 2.905026e-01 
8.146000e+00 2.925767e-01 
8.147000e+00 2.946509e-01 
8.148000e+00 2.967253e-01 
8.149000e+00 2.987998e-01 
8.150000e+00 3.008743e-01 
8.151000e+00 3.029488e-01 
8.152000e+00 3.050234e-01 
8.153000e+00 3.070980e-01 
8.154000e+00 3.091725e-01 
8.155000e+00 3.112470e-01 
8.156000e+00 3.133215e-01 
8.157000e+00 3.153958e-01 
8.158000e+00 3.174701e-01 
8.159000e+00 3.195442e-01 
8.160000e+00 3.216181e-01 
8.161000e+00 3.236919e-01 
8.162000e+00 3.257654e-01 
8.163000e+00 3.278387e-01 
8.164000e+00 3.299118e-01 
8.165000e+00 3.319847e-01 
8.166000e+00 3.340572e-01 
8.167000e+00 3.361294e-01 
8.168000e+00 3.382013e-01 
8.169000e+00 3.402728e-01 
8.170000e+00 3.423439e-01 
8.171000e+00 3.444147e-01 
8.172000e+00 3.464850e-01 
8.173000e+00 3.485549e-01 
8.174000e+00 3.506243e-01 
8.175000e+00 3.526932e-01 
8.176000e+00 3.547615e-01 
8.177000e+00 3.568294e-01 
8.178000e+00 3.588967e-01 
8.179000e+00 3.609634e-01 
8.180000e+00 3.630295e-01 
8.181000e+00 3.650949e-01 
8.182000e+00 3.671598e-01 
8.183000e+00 3.692239e-01 
8.184000e+00 3.712873e-01 
8.185000e+00 3.733501e-01 
8.186000e+00 3.754121e-01 
8.187000e+00 3.774733e-01 
8.188000e+00 3.795337e-01 
8.189000e+00 3.815933e-01 
8.190000e+00 3.836521e-01 
8.191000e+00 3.857100e-01 
8.192000e+00 3.877671e-01 
8.193000e+00 3.898232e-01 
8.194000e+00 3.918785e-01 
8.195000e+00 3.939327e-01 
8.196000e+00 3.959860e-01 
8.197000e+00 3.980384e-01 
8.198000e+00 4.000897e-01 
8.199000e+00 4.021399e-01 
8.200000e+00 4.041891e-01 
8.201000e+00 4.062372e-01 
8.202000e+00 4.082842e-01 
8.203000e+00 4.103301e-01 
8.204000e+00 4.123748e-01 
8.205000e+00 4.144184e-01 
8.206000e+00 4.164607e-01 
8.207000e+00 4.185018e-01 
8.208000e+00 4.205417e-01 
8.209000e+00 4.225803e-01 
8.210000e+00 4.246176e-01 
8.211000e+00 4.266536e-01 
8.212000e+00 4.286882e-01 
8.213000e+00 4.307215e-01 
8.214000e+00 4.327534e-01 
8.215000e+00 4.347839e-01 
8.216000e+00 4.368130e-01 
8.217000e+00 4.388406e-01 
8.218000e+00 4.408668e-01 
8.219000e+00 4.428914e-01 
8.220000e+00 4.449145e-01 
8.221000e+00 4.469361e-01 
8.222000e+00 4.489561e-01 
8.223000e+00 4.509745e-01 
8.224000e+00 4.529913e-01 
8.225000e+00 4.550065e-01 
8.226000e+00 4.570199e-01 
8.227000e+00 4.590318e-01 
8.228000e+00 4.610418e-01 
8.229000e+00 4.630502e-01 
8.230000e+00 4.650568e-01 
8.231000e+00 4.670617e-01 
8.232000e+00 4.690647e-01 
8.233000e+00 4.710659e-01 
8.234000e+00 4.730653e-01 
8.235000e+00 4.750627e-01 
8.236000e+00 4.770583e-01 
8.237000e+00 4.790520e-01 
8.238000e+00 4.810438e-01 
8.239000e+00 4.830335e-01 
8.240000e+00 4.850213e-01 
8.241000e+00 4.870071e-01 
8.242000e+00 4.889908e-01 
8.243000e+00 4.909725e-01 
8.244000e+00 4.929521e-01 
8.245000e+00 4.949296e-01 
8.246000e+00 4.969050e-01 
8.247000e+00 4.988782e-01 
8.248000e+00 5.008493e-01 
8.249000e+00 5.028181e-01 
8.250000e+00 5.047848e-01 
8.251000e+00 5.067492e-01 
8.252000e+00 5.087113e-01 
8.253000e+00 5.106712e-01 
8.254000e+00 5.126287e-01 
8.255000e+00 5.145839e-01 
8.256000e+00 5.165367e-01 
8.257000e+00 5.184872e-01 
8.258000e+00 5.204352e-01 
8.259000e+00 5.223809e-01 
8.260000e+00 5.243240e-01 
8.261000e+00 5.262647e-01 
8.262000e+00 5.282029e-01 
8.263000e+00 5.301386e-01 
8.264000e+00 5.320718e-01 
8.265000e+00 5.340023e-01 
8.266000e+00 5.359303e-01 
8.267000e+00 5.378557e-01 
8.268000e+00 5.397784e-01 
8.269000e+00 5.416985e-01 
8.270000e+00 5.436159e-01 
8.271000e+00 5.455306e-01 
8.272000e+00 5.474425e-01 
8.273000e+00 5.493517e-01 
8.274000e+00 5.512582e-01 
8.275000e+00 5.531618e-01 
8.276000e+00 5.550626e-01 
8.277000e+00 5.569606e-01 
8.278000e+00 5.588557e-01 
8.279000e+00 5.607479e-01 
8.280000e+00 5.626372e-01 
8.281000e+00 5.645235e-01 
8.282000e+00 5.664070e-01 
8.283000e+00 5.682874e-01 
8.284000e+00 5.701648e-01 
8.285000e+00 5.720392e-01 
8.286000e+00 5.739105e-01 
8.287000e+00 5.757788e-01 
8.288000e+00 5.776440e-01 
8.289000e+00 5.795060e-01 
8.290000e+00 5.813649e-01 
8.291000e+00 5.832207e-01 
8.292000e+00 5.850732e-01 
8.293000e+00 5.869225e-01 
8.294000e+00 5.887687e-01 
8.295000e+00 5.906115e-01 
8.296000e+00 5.924511e-01 
8.297000e+00 5.942874e-01 
8.298000e+00 5.961203e-01 
8.299000e+00 5.979499e-01 
8.300000e+00 5.997761e-01 
8.301000e+00 6.015990e-01 
8.302000e+00 6.034184e-01 
8.303000e+00 6.052344e-01 
8.304000e+00 6.070469e-01 
8.305000e+00 6.088559e-01 
8.306000e+00 6.106614e-01 
8.307000e+00 6.124634e-01 
8.308000e+00 6.142619e-01 
8.309000e+00 6.160568e-01 
8.310000e+00 6.178480e-01 
8.311000e+00 6.196357e-01 
8.312000e+00 6.214197e-01 
8.313000e+00 6.232001e-01 
8.314000e+00 6.249767e-01 
8.315000e+00 6.267497e-01 
8.316000e+00 6.285189e-01 
8.317000e+00 6.302844e-01 
8.318000e+00 6.320461e-01 
8.319000e+00 6.338040e-01 
8.320000e+00 6.355580e-01 
8.321000e+00 6.373083e-01 
8.322000e+00 6.390546e-01 
8.323000e+00 6.407971e-01 
8.324000e+00 6.425357e-01 
8.325000e+00 6.442703e-01 
8.326000e+00 6.460010e-01 
8.327000e+00 6.477277e-01 
8.328000e+00 6.494504e-01 
8.329000e+00 6.511691e-01 
8.330000e+00 6.528837e-01 
8.331000e+00 6.545943e-01 
8.332000e+00 6.563008e-01 
8.333000e+00 6.580031e-01 
8.334000e+00 6.597014e-01 
8.335000e+00 6.613955e-01 
8.336000e+00 6.630854e-01 
8.337000e+00 6.647711e-01 
8.338000e+00 6.664526e-01 
8.339000e+00 6.681299e-01 
8.340000e+00 6.698029e-01 
8.341000e+00 6.714716e-01 
8.342000e+00 6.731360e-01 
8.343000e+00 6.747961e-01 
8.344000e+00 6.764518e-01 
8.345000e+00 6.781032e-01 
8.346000e+00 6.797501e-01 
8.347000e+00 6.813927e-01 
8.348000e+00 6.830308e-01 
8.349000e+00 6.846645e-01 
8.350000e+00 6.862937e-01 
8.351000e+00 6.879183e-01 
8.352000e+00 6.895385e-01 
8.353000e+00 6.911541e-01 
8.354000e+00 6.927652e-01 
8.355000e+00 6.943716e-01 
8.356000e+00 6.959735e-01 
8.357000e+00 6.975707e-01 
8.358000e+00 6.991633e-01 
8.359000e+00 7.007512e-01 
8.360000e+00 7.023344e-01 
8.361000e+00 7.039129e-01 
8.362000e+00 7.054867e-01 
8.363000e+00 7.070557e-01 
8.364000e+00 7.086199e-01 
8.365000e+00 7.101793e-01 
8.366000e+00 7.117340e-01 
8.367000e+00 7.132837e-01 
8.368000e+00 7.148286e-01 
8.369000e+00 7.163687e-01 
8.370000e+00 7.179038e-01 
8.371000e+00 7.194340e-01 
8.372000e+00 7.209593e-01 
8.373000e+00 7.224796e-01 
8.374000e+00 7.239949e-01 
8.375000e+00 7.255052e-01 
8.376000e+00 7.270105e-01 
8.377000e+00 7.285107e-01 
8.378000e+00 7.300059e-01 
8.379000e+00 7.314960e-01 
8.380000e+00 7.329810e-01 
8.381000e+00 7.344608e-01 
8.382000e+00 7.359355e-01 
8.383000e+00 7.374050e-01 
8.384000e+00 7.388694e-01 
8.385000e+00 7.403285e-01 
8.386000e+00 7.417824e-01 
8.387000e+00 7.432311e-01 
8.388000e+00 7.446744e-01 
8.389000e+00 7.461125e-01 
8.390000e+00 7.475453e-01 
8.391000e+00 7.489728e-01 
8.392000e+00 7.503949e-01 
8.393000e+00 7.518116e-01 
8.394000e+00 7.532229e-01 
8.395000e+00 7.546289e-01 
8.396000e+00 7.560294e-01 
8.397000e+00 7.574244e-01 
8.398000e+00 7.588140e-01 
8.399000e+00 7.601981e-01 
8.400000e+00 7.615767e-01 
8.401000e+00 7.629498e-01 
8.402000e+00 7.643173e-01 
8.403000e+00 7.656792e-01 
8.404000e+00 7.670356e-01 
8.405000e+00 7.683863e-01 
8.406000e+00 7.697315e-01 
8.407000e+00 7.710710e-01 
8.408000e+00 7.724048e-01 
8.409000e+00 7.737329e-01 
8.410000e+00 7.750554e-01 
8.411000e+00 7.763721e-01 
8.412000e+00 7.776831e-01 
8.413000e+00 7.789883e-01 
8.414000e+00 7.802878e-01 
8.415000e+00 7.815815e-01 
8.416000e+00 7.828693e-01 
8.417000e+00 7.841513e-01 
8.418000e+00 7.854275e-01 
8.419000e+00 7.866978e-01 
8.420000e+00 7.879622e-01 
8.421000e+00 7.892207e-01 
8.422000e+00 7.904732e-01 
8.423000e+00 7.917199e-01 
8.424000e+00 7.929605e-01 
8.425000e+00 7.941952e-01 
8.426000e+00 7.954239e-01 
8.427000e+00 7.966466e-01 
8.428000e+00 7.978632e-01 
8.429000e+00 7.990738e-01 
8.430000e+00 8.002783e-01 
8.431000e+00 8.014767e-01 
8.432000e+00 8.026690e-01 
8.433000e+00 8.038552e-01 
8.434000e+00 8.050352e-01 
8.435000e+00 8.062091e-01 
8.436000e+00 8.073768e-01 
8.437000e+00 8.085383e-01 
8.438000e+00 8.096936e-01 
8.439000e+00 8.108427e-01 
8.440000e+00 8.119855e-01 
8.441000e+00 8.131220e-01 
8.442000e+00 8.142523e-01 
8.443000e+00 8.153763e-01 
8.444000e+00 8.164939e-01 
8.445000e+00 8.176052e-01 
8.446000e+00 8.187102e-01 
8.447000e+00 8.198088e-01 
8.448000e+00 8.209010e-01 
8.449000e+00 8.219868e-01 
8.450000e+00 8.230661e-01 
8.451000e+00 8.241391e-01 
8.452000e+00 8.252056e-01 
8.453000e+00 8.262656e-01 
8.454000e+00 8.273191e-01 
8.455000e+00 8.283661e-01 
8.456000e+00 8.294066e-01 
8.457000e+00 8.304406e-01 
8.458000e+00 8.314680e-01 
8.459000e+00 8.324888e-01 
8.460000e+00 8.335031e-01 
8.461000e+00 8.345108e-01 
8.462000e+00 8.355118e-01 
8.463000e+00 8.365062e-01 
8.464000e+00 8.374939e-01 
8.465000e+00 8.384750e-01 
8.466000e+00 8.394494e-01 
8.467000e+00 8.404171e-01 
8.468000e+00 8.413781e-01 
8.469000e+00 8.423324e-01 
8.470000e+00 8.432799e-01 
8.471000e+00 8.442206e-01 
8.472000e+00 8.451546e-01 
8.473000e+00 8.460818e-01 
8.474000e+00 8.470022e-01 
8.475000e+00 8.479157e-01 
8.476000e+00 8.488224e-01 
8.477000e+00 8.497223e-01 
8.478000e+00 8.506153e-01 
8.479000e+00 8.515014e-01 
8.480000e+00 8.523806e-01 
8.481000e+00 8.532529e-01 
8.482000e+00 8.541183e-01 
8.483000e+00 8.549767e-01 
8.484000e+00 8.558282e-01 
8.485000e+00 8.566726e-01 
8.486000e+00 8.575102e-01 
8.487000e+00 8.583407e-01 
8.488000e+00 8.591641e-01 
8.489000e+00 8.599806e-01 
8.490000e+00 8.607900e-01 
8.491000e+00 8.615924e-01 
8.492000e+00 8.623876e-01 
8.493000e+00 8.631758e-01 
8.494000e+00 8.639569e-01 
8.495000e+00 8.647309e-01 
8.496000e+00 8.654978e-01 
8.497000e+00 8.662575e-01 
8.498000e+00 8.670100e-01 
8.499000e+00 8.677554e-01 
8.500000e+00 8.684936e-01 
8.501000e+00 8.692246e-01 
8.502000e+00 8.699483e-01 
8.503000e+00 8.706649e-01 
8.504000e+00 8.713742e-01 
8.505000e+00 8.720763e-01 
8.506000e+00 8.727711e-01 
8.507000e+00 8.734586e-01 
8.508000e+00 8.741389e-01 
8.509000e+00 8.748118e-01 
8.510000e+00 8.754774e-01 
8.511000e+00 8.761357e-01 
8.512000e+00 8.767866e-01 
8.513000e+00 8.774302e-01 
8.514000e+00 8.780664e-01 
8.515000e+00 8.786953e-01 
8.516000e+00 8.793167e-01 
8.517000e+00 8.799308e-01 
8.518000e+00 8.805374e-01 
8.519000e+00 8.811366e-01 
8.520000e+00 8.817283e-01 
8.521000e+00 8.823126e-01 
8.522000e+00 8.828895e-01 
8.523000e+00 8.834588e-01 
8.524000e+00 8.840207e-01 
8.525000e+00 8.845751e-01 
8.526000e+00 8.851219e-01 
8.527000e+00 8.856613e-01 
8.528000e+00 8.861930e-01 
8.529000e+00 8.867173e-01 
8.530000e+00 8.872340e-01 
8.531000e+00 8.877431e-01 
8.532000e+00 8.882446e-01 
8.533000e+00 8.887386e-01 
8.534000e+00 8.892249e-01 
8.535000e+00 8.897036e-01 
8.536000e+00 8.901747e-01 
8.537000e+00 8.906382e-01 
8.538000e+00 8.910940e-01 
8.539000e+00 8.915422e-01 
8.540000e+00 8.919827e-01 
8.541000e+00 8.924155e-01 
8.542000e+00 8.928406e-01 
8.543000e+00 8.932580e-01 
8.544000e+00 8.936677e-01 
8.545000e+00 8.940697e-01 
8.546000e+00 8.944640e-01 
8.547000e+00 8.948505e-01 
8.548000e+00 8.952293e-01 
8.549000e+00 8.956003e-01 
8.550000e+00 8.959635e-01 
8.551000e+00 8.963190e-01 
8.552000e+00 8.966666e-01 
8.553000e+00 8.970065e-01 
8.554000e+00 8.973386e-01 
8.555000e+00 8.976628e-01 
8.556000e+00 8.979792e-01 
8.557000e+00 8.982878e-01 
8.558000e+00 8.985885e-01 
8.559000e+00 8.988814e-01 
8.560000e+00 8.991664e-01 
8.561000e+00 8.994435e-01 
8.562000e+00 8.997128e-01 
8.563000e+00 8.999742e-01 
8.564000e+00 9.002276e-01 
8.565000e+00 9.004732e-01 
8.566000e+00 9.007108e-01 
8.567000e+00 9.009406e-01 
8.568000e+00 9.011624e-01 
8.569000e+00 9.013762e-01 
8.570000e+00 9.015821e-01 
8.571000e+00 9.017800e-01 
8.572000e+00 9.019700e-01 
8.573000e+00 9.021520e-01 
8.574000e+00 9.023260e-01 
8.575000e+00 9.024921e-01 
8.576000e+00 9.026501e-01 
8.577000e+00 9.028001e-01 
8.578000e+00 9.029422e-01 
8.579000e+00 9.030762e-01 
8.580000e+00 9.032021e-01 
8.581000e+00 9.033201e-01 
8.582000e+00 9.034300e-01 
8.583000e+00 9.035318e-01 
8.584000e+00 9.036256e-01 
8.585000e+00 9.037114e-01 
8.586000e+00 9.037890e-01 
8.587000e+00 9.038586e-01 
8.588000e+00 9.039201e-01 
8.589000e+00 9.039736e-01 
8.590000e+00 9.040189e-01 
8.591000e+00 9.040561e-01 
8.592000e+00 9.040852e-01 
8.593000e+00 9.041063e-01 
8.594000e+00 9.041191e-01 
8.595000e+00 9.041239e-01 
8.596000e+00 9.041205e-01 
8.597000e+00 9.041090e-01 
8.598000e+00 9.040894e-01 
8.599000e+00 9.040616e-01 
8.600000e+00 9.040256e-01 
8.601000e+00 9.039815e-01 
8.602000e+00 9.039293e-01 
8.603000e+00 9.038688e-01 
8.604000e+00 9.038002e-01 
8.605000e+00 9.037234e-01 
8.606000e+00 9.036384e-01 
8.607000e+00 9.035452e-01 
8.608000e+00 9.034438e-01 
8.609000e+00 9.033343e-01 
8.610000e+00 9.032165e-01 
8.611000e+00 9.030905e-01 
8.612000e+00 9.029563e-01 
8.613000e+00 9.028139e-01 
8.614000e+00 9.026632e-01 
8.615000e+00 9.025044e-01 
8.616000e+00 9.023372e-01 
8.617000e+00 9.021619e-01 
8.618000e+00 9.019783e-01 
8.619000e+00 9.017865e-01 
8.620000e+00 9.015864e-01 
8.621000e+00 9.013781e-01 
8.622000e+00 9.011615e-01 
8.623000e+00 9.009367e-01 
8.624000e+00 9.007036e-01 
8.625000e+00 9.004623e-01 
8.626000e+00 9.002126e-01 
8.627000e+00 8.999547e-01 
8.628000e+00 8.996886e-01 
8.629000e+00 8.994141e-01 
8.630000e+00 8.991314e-01 
8.631000e+00 8.988404e-01 
8.632000e+00 8.985411e-01 
8.633000e+00 8.982335e-01 
8.634000e+00 8.979176e-01 
8.635000e+00 8.975935e-01 
8.636000e+00 8.972610e-01 
8.637000e+00 8.969203e-01 
8.638000e+00 8.965712e-01 
8.639000e+00 8.962138e-01 
8.640000e+00 8.958482e-01 
8.641000e+00 8.954742e-01 
8.642000e+00 8.950919e-01 
8.643000e+00 8.947013e-01 
8.644000e+00 8.943024e-01 
8.645000e+00 8.938952e-01 
8.646000e+00 8.934797e-01 
8.647000e+00 8.930559e-01 
8.648000e+00 8.926237e-01 
8.649000e+00 8.921833e-01 
8.650000e+00 8.917345e-01 
8.651000e+00 8.912774e-01 
8.652000e+00 8.908119e-01 
8.653000e+00 8.903382e-01 
8.654000e+00 8.898561e-01 
8.655000e+00 8.893657e-01 
8.656000e+00 8.888670e-01 
8.657000e+00 8.883600e-01 
8.658000e+00 8.878446e-01 
8.659000e+00 8.873210e-01 
8.660000e+00 8.867889e-01 
8.661000e+00 8.862486e-01 
8.662000e+00 8.857000e-01 
8.663000e+00 8.851430e-01 
8.664000e+00 8.845777e-01 
8.665000e+00 8.840041e-01 
8.666000e+00 8.834221e-01 
8.667000e+00 8.828319e-01 
8.668000e+00 8.822333e-01 
8.669000e+00 8.816264e-01 
8.670000e+00 8.810111e-01 
8.671000e+00 8.803876e-01 
8.672000e+00 8.797557e-01 
8.673000e+00 8.791156e-01 
8.674000e+00 8.784671e-01 
8.675000e+00 8.778103e-01 
8.676000e+00 8.771451e-01 
8.677000e+00 8.764717e-01 
8.678000e+00 8.757900e-01 
8.679000e+00 8.750999e-01 
8.680000e+00 8.744016e-01 
8.681000e+00 8.736949e-01 
8.682000e+00 8.729800e-01 
8.683000e+00 8.722567e-01 
8.684000e+00 8.715252e-01 
8.685000e+00 8.707853e-01 
8.686000e+00 8.700372e-01 
8.687000e+00 8.692807e-01 
8.688000e+00 8.685160e-01 
8.689000e+00 8.677430e-01 
8.690000e+00 8.669617e-01 
8.691000e+00 8.661721e-01 
8.692000e+00 8.653743e-01 
8.693000e+00 8.645681e-01 
8.694000e+00 8.637537e-01 
8.695000e+00 8.629311e-01 
8.696000e+00 8.621001e-01 
8.697000e+00 8.612609e-01 
8.698000e+00 8.604135e-01 
8.699000e+00 8.595578e-01 
8.700000e+00 8.586938e-01 
8.701000e+00 8.578216e-01 
8.702000e+00 8.569412e-01 
8.703000e+00 8.560525e-01 
8.704000e+00 8.551556e-01 
8.705000e+00 8.542504e-01 
8.706000e+00 8.533371e-01 
8.707000e+00 8.524155e-01 
8.708000e+00 8.514856e-01 
8.709000e+00 8.505476e-01 
8.710000e+00 8.496014e-01 
8.711000e+00 8.486469e-01 
8.712000e+00 8.476843e-01 
8.713000e+00 8.467134e-01 
8.714000e+00 8.457344e-01 
8.715000e+00 8.447472e-01 
8.716000e+00 8.437518e-01 
8.717000e+00 8.427482e-01 
8.718000e+00 8.417365e-01 
8.719000e+00 8.407166e-01 
8.720000e+00 8.396885e-01 
8.721000e+00 8.386523e-01 
8.722000e+00 8.376079e-01 
8.723000e+00 8.365554e-01 
8.724000e+00 8.354948e-01 
8.725000e+00 8.344260e-01 
8.726000e+00 8.333491e-01 
8.727000e+00 8.322641e-01 
8.728000e+00 8.311710e-01 
8.729000e+00 8.300698e-01 
8.730000e+00 8.289605e-01 
8.731000e+00 8.278431e-01 
8.732000e+00 8.267176e-01 
8.733000e+00 8.255840e-01 
8.734000e+00 8.244424e-01 
8.735000e+00 8.232927e-01 
8.736000e+00 8.221349e-01 
8.737000e+00 8.209691e-01 
8.738000e+00 8.197953e-01 
8.739000e+00 8.186134e-01 
8.740000e+00 8.174235e-01 
8.741000e+00 8.162255e-01 
8.742000e+00 8.150196e-01 
8.743000e+00 8.138056e-01 
8.744000e+00 8.125837e-01 
8.745000e+00 8.113537e-01 
8.746000e+00 8.101158e-01 
8.747000e+00 8.088699e-01 
8.748000e+00 8.076161e-01 
8.749000e+00 8.063543e-01 
8.750000e+00 8.050845e-01 
8.751000e+00 8.038068e-01 
8.752000e+00 8.025212e-01 
8.753000e+00 8.012276e-01 
8.754000e+00 7.999261e-01 
8.755000e+00 7.986168e-01 
8.756000e+00 7.972995e-01 
8.757000e+00 7.959743e-01 
8.758000e+00 7.946413e-01 
8.759000e+00 7.933004e-01 
8.760000e+00 7.919516e-01 
8.761000e+00 7.905950e-01 
8.762000e+00 7.892305e-01 
8.763000e+00 7.878583e-01 
8.764000e+00 7.864781e-01 
8.765000e+00 7.850902e-01 
8.766000e+00 7.836945e-01 
8.767000e+00 7.822910e-01 
8.768000e+00 7.808797e-01 
8.769000e+00 7.794606e-01 
8.770000e+00 7.780338e-01 
8.771000e+00 7.765992e-01 
8.772000e+00 7.751569e-01 
8.773000e+00 7.737068e-01 
8.774000e+00 7.722490e-01 
8.775000e+00 7.707835e-01 
8.776000e+00 7.693103e-01 
8.777000e+00 7.678295e-01 
8.778000e+00 7.663409e-01 
8.779000e+00 7.648447e-01 
8.780000e+00 7.633408e-01 
8.781000e+00 7.618293e-01 
8.782000e+00 7.603101e-01 
8.783000e+00 7.587834e-01 
8.784000e+00 7.572490e-01 
8.785000e+00 7.557070e-01 
8.786000e+00 7.541574e-01 
8.787000e+00 7.526003e-01 
8.788000e+00 7.510356e-01 
8.789000e+00 7.494633e-01 
8.790000e+00 7.478835e-01 
8.791000e+00 7.462962e-01 
8.792000e+00 7.447014e-01 
8.793000e+00 7.430990e-01 
8.794000e+00 7.414892e-01 
8.795000e+00 7.398719e-01 
8.796000e+00 7.382471e-01 
8.797000e+00 7.366149e-01 
8.798000e+00 7.349752e-01 
8.799000e+00 7.333281e-01 
8.800000e+00 7.316736e-01 
8.801000e+00 7.300117e-01 
8.802000e+00 7.283424e-01 
8.803000e+00 7.266657e-01 
8.804000e+00 7.249817e-01 
8.805000e+00 7.232903e-01 
8.806000e+00 7.215916e-01 
8.807000e+00 7.198856e-01 
8.808000e+00 7.181722e-01 
8.809000e+00 7.164516e-01 
8.810000e+00 7.147237e-01 
8.811000e+00 7.129885e-01 
8.812000e+00 7.112460e-01 
8.813000e+00 7.094963e-01 
8.814000e+00 7.077394e-01 
8.815000e+00 7.059753e-01 
8.816000e+00 7.042040e-01 
8.817000e+00 7.024255e-01 
8.818000e+00 7.006398e-01 
8.819000e+00 6.988470e-01 
8.820000e+00 6.970471e-01 
8.821000e+00 6.952400e-01 
8.822000e+00 6.934258e-01 
8.823000e+00 6.916045e-01 
8.824000e+00 6.897762e-01 
8.825000e+00 6.879408e-01 
8.826000e+00 6.860983e-01 
8.827000e+00 6.842488e-01 
8.828000e+00 6.823923e-01 
8.829000e+00 6.805287e-01 
8.830000e+00 6.786582e-01 
8.831000e+00 6.767808e-01 
8.832000e+00 6.748963e-01 
8.833000e+00 6.730049e-01 
8.834000e+00 6.711066e-01 
8.835000e+00 6.692014e-01 
8.836000e+00 6.672893e-01 
8.837000e+00 6.653703e-01 
8.838000e+00 6.634445e-01 
8.839000e+00 6.615118e-01 
8.840000e+00 6.595723e-01 
8.841000e+00 6.576260e-01 
8.842000e+00 6.556729e-01 
8.843000e+00 6.537130e-01 
8.844000e+00 6.517463e-01 
8.845000e+00 6.497729e-01 
8.846000e+00 6.477928e-01 
8.847000e+00 6.458060e-01 
8.848000e+00 6.438124e-01 
8.849000e+00 6.418122e-01 
8.850000e+00 6.398053e-01 
8.851000e+00 6.377918e-01 
8.852000e+00 6.357717e-01 
8.853000e+00 6.337449e-01 
8.854000e+00 6.317116e-01 
8.855000e+00 6.296717e-01 
8.856000e+00 6.276252e-01 
8.857000e+00 6.255722e-01 
8.858000e+00 6.235127e-01 
8.859000e+00 6.214467e-01 
8.860000e+00 6.193742e-01 
8.861000e+00 6.172952e-01 
8.862000e+00 6.152098e-01 
8.863000e+00 6.131179e-01 
8.864000e+00 6.110197e-01 
8.865000e+00 6.089150e-01 
8.866000e+00 6.068040e-01 
8.867000e+00 6.046866e-01 
8.868000e+00 6.025629e-01 
8.869000e+00 6.004328e-01 
8.870000e+00 5.982965e-01 
8.871000e+00 5.961538e-01 
8.872000e+00 5.940049e-01 
8.873000e+00 5.918498e-01 
8.874000e+00 5.896885e-01 
8.875000e+00 5.875209e-01 
8.876000e+00 5.853471e-01 
8.877000e+00 5.831672e-01 
8.878000e+00 5.809812e-01 
8.879000e+00 5.787890e-01 
8.880000e+00 5.765907e-01 
8.881000e+00 5.743863e-01 
8.882000e+00 5.721758e-01 
8.883000e+00 5.699593e-01 
8.884000e+00 5.677368e-01 
8.885000e+00 5.655082e-01 
8.886000e+00 5.632737e-01 
8.887000e+00 5.610332e-01 
8.888000e+00 5.587867e-01 
8.889000e+00 5.565343e-01 
8.890000e+00 5.542760e-01 
8.891000e+00 5.520118e-01 
8.892000e+00 5.497418e-01 
8.893000e+00 5.474659e-01 
8.894000e+00 5.451841e-01 
8.895000e+00 5.428966e-01 
8.896000e+00 5.406032e-01 
8.897000e+00 5.383041e-01 
8.898000e+00 5.359993e-01 
8.899000e+00 5.336887e-01 
8.900000e+00 5.313725e-01 
8.901000e+00 5.290505e-01 
8.902000e+00 5.267229e-01 
8.903000e+00 5.243896e-01 
8.904000e+00 5.220508e-01 
8.905000e+00 5.197063e-01 
8.906000e+00 5.173562e-01 
8.907000e+00 5.150006e-01 
8.908000e+00 5.126395e-01 
8.909000e+00 5.102729e-01 
8.910000e+00 5.079007e-01 
8.911000e+00 5.055231e-01 
8.912000e+00 5.031401e-01 
8.913000e+00 5.007516e-01 
8.914000e+00 4.983577e-01 
8.915000e+00 4.959584e-01 
8.916000e+00 4.935538e-01 
8.917000e+00 4.911438e-01 
8.918000e+00 4.887286e-01 
8.919000e+00 4.863080e-01 
8.920000e+00 4.838822e-01 
8.921000e+00 4.814511e-01 
8.922000e+00 4.790148e-01 
8.923000e+00 4.765733e-01 
8.924000e+00 4.741266e-01 
8.925000e+00 4.716747e-01 
8.926000e+00 4.692178e-01 
8.927000e+00 4.667557e-01 
8.928000e+00 4.642885e-01 
8.929000e+00 4.618162e-01 
8.930000e+00 4.593389e-01 
8.931000e+00 4.568566e-01 
8.932000e+00 4.543693e-01 
8.933000e+00 4.518770e-01 
8.934000e+00 4.493798e-01 
8.935000e+00 4.468776e-01 
8.936000e+00 4.443706e-01 
8.937000e+00 4.418586e-01 
8.938000e+00 4.393418e-01 
8.939000e+00 4.368202e-01 
8.940000e+00 4.342937e-01 
8.941000e+00 4.317625e-01 
8.942000e+00 4.292265e-01 
8.943000e+00 4.266858e-01 
8.944000e+00 4.241403e-01 
8.945000e+00 4.215902e-01 
8.946000e+00 4.190354e-01 
8.947000e+00 4.164759e-01 
8.948000e+00 4.139119e-01 
8.949000e+00 4.113432e-01 
8.950000e+00 4.087700e-01 
8.951000e+00 4.061922e-01 
8.952000e+00 4.036099e-01 
8.953000e+00 4.010231e-01 
8.954000e+00 3.984318e-01 
8.955000e+00 3.958361e-01 
8.956000e+00 3.932359e-01 
8.957000e+00 3.906314e-01 
8.958000e+00 3.880225e-01 
8.959000e+00 3.854092e-01 
8.960000e+00 3.827916e-01 
8.961000e+00 3.801697e-01 
8.962000e+00 3.775435e-01 
8.963000e+00 3.749131e-01 
8.964000e+00 3.722785e-01 
8.965000e+00 3.696396e-01 
8.966000e+00 3.669966e-01 
8.967000e+00 3.643494e-01 
8.968000e+00 3.616981e-01 
8.969000e+00 3.590427e-01 
8.970000e+00 3.563832e-01 
8.971000e+00 3.537197e-01 
8.972000e+00 3.510522e-01 
8.973000e+00 3.483806e-01 
8.974000e+00 3.457051e-01 
8.975000e+00 3.430256e-01 
8.976000e+00 3.403422e-01 
8.977000e+00 3.376549e-01 
8.978000e+00 3.349638e-01 
8.979000e+00 3.322688e-01 
8.980000e+00 3.295699e-01 
8.981000e+00 3.268673e-01 
8.982000e+00 3.241609e-01 
8.983000e+00 3.214508e-01 
8.984000e+00 3.187370e-01 
8.985000e+00 3.160195e-01 
8.986000e+00 3.132983e-01 
8.987000e+00 3.105734e-01 
8.988000e+00 3.078450e-01 
8.989000e+00 3.051130e-01 
8.990000e+00 3.023774e-01 
8.991000e+00 2.996383e-01 
8.992000e+00 2.968957e-01 
8.993000e+00 2.941496e-01 
8.994000e+00 2.914000e-01 
8.995000e+00 2.886470e-01 
8.996000e+00 2.858907e-01 
8.997000e+00 2.831309e-01 
8.998000e+00 2.803678e-01 
8.999000e+00 2.776014e-01 
9.000000e+00 2.748317e-01 
9.001000e+00 2.720587e-01 
9.002000e+00 2.692825e-01 
9.003000e+00 2.665031e-01 
9.004000e+00 2.637205e-01 
9.005000e+00 2.609347e-01 
9.006000e+00 2.581458e-01 
9.007000e+00 2.553539e-01 
9.008000e+00 2.525588e-01 
9.009000e+00 2.497607e-01 
9.010000e+00 2.469595e-01 
9.011000e+00 2.441554e-01 
9.012000e+00 2.413483e-01 
9.013000e+00 2.385382e-01 
9.014000e+00 2.357252e-01 
9.015000e+00 2.329094e-01 
9.016000e+00 2.300907e-01 
9.017000e+00 2.272691e-01 
9.018000e+00 2.244448e-01 
9.019000e+00 2.216177e-01 
9.020000e+00 2.187878e-01 
9.021000e+00 2.159552e-01 
9.022000e+00 2.131199e-01 
9.023000e+00 2.102820e-01 
9.024000e+00 2.074414e-01 
9.025000e+00 2.045982e-01 
9.026000e+00 2.017524e-01 
9.027000e+00 1.989041e-01 
9.028000e+00 1.960532e-01 
9.029000e+00 1.931999e-01 
9.030000e+00 1.903441e-01 
9.031000e+00 1.874858e-01 
9.032000e+00 1.846251e-01 
9.033000e+00 1.817620e-01 
9.034000e+00 1.788966e-01 
9.035000e+00 1.760288e-01 
9.036000e+00 1.731588e-01 
9.037000e+00 1.702864e-01 
9.038000e+00 1.674119e-01 
9.039000e+00 1.645351e-01 
9.040000e+00 1.616561e-01 
9.041000e+00 1.587749e-01 
9.042000e+00 1.558916e-01 
9.043000e+00 1.530062e-01 
9.044000e+00 1.501188e-01 
9.045000e+00 1.472293e-01 
9.046000e+00 1.443377e-01 
9.047000e+00 1.414442e-01 
9.048000e+00 1.385487e-01 
9.049000e+00 1.356513e-01 
9.050000e+00 1.327520e-01 
9.051000e+00 1.298508e-01 
9.052000e+00 1.269477e-01 
9.053000e+00 1.240429e-01 
9.054000e+00 1.211362e-01 
9.055000e+00 1.182278e-01 
9.056000e+00 1.153176e-01 
9.057000e+00 1.124058e-01 
9.058000e+00 1.094922e-01 
9.059000e+00 1.065770e-01 
9.060000e+00 1.036602e-01 
9.061000e+00 1.007418e-01 
9.062000e+00 9.782189e-02 
9.063000e+00 9.490041e-02 
9.064000e+00 9.197742e-02 
9.065000e+00 8.905296e-02 
9.066000e+00 8.612706e-02 
9.067000e+00 8.319974e-02 
9.068000e+00 8.027103e-02 
9.069000e+00 7.734097e-02 
9.070000e+00 7.440957e-02 
9.071000e+00 7.147688e-02 
9.072000e+00 6.854292e-02 
9.073000e+00 6.560771e-02 
9.074000e+00 6.267129e-02 
9.075000e+00 5.973369e-02 
9.076000e+00 5.679494e-02 
9.077000e+00 5.385505e-02 
9.078000e+00 5.091408e-02 
9.079000e+00 4.797204e-02 
9.080000e+00 4.502896e-02 
9.081000e+00 4.208487e-02 
9.082000e+00 3.913980e-02 
9.083000e+00 3.619378e-02 
9.084000e+00 3.324685e-02 
9.085000e+00 3.029902e-02 
9.086000e+00 2.735033e-02 
9.087000e+00 2.440081e-02 
9.088000e+00 2.145049e-02 
9.089000e+00 1.849939e-02 
9.090000e+00 1.554755e-02 
9.091000e+00 1.259499e-02 
9.092000e+00 9.641750e-03 
9.093000e+00 6.687853e-03 
9.094000e+00 3.733330e-03 
9.095000e+00 7.782097e-04 
9.096000e+00 -2.177478e-03 
9.097000e+00 -5.133703e-03 
9.098000e+00 -8.090437e-03 
9.099000e+00 -1.104765e-02 
9.100000e+00 -1.400531e-02 
9.101000e+00 -1.696339e-02 
9.102000e+00 -1.992187e-02 
9.103000e+00 -2.288070e-02 
9.104000e+00 -2.583986e-02 
9.105000e+00 -2.879933e-02 
9.106000e+00 -3.175907e-02 
9.107000e+00 -3.471905e-02 
9.108000e+00 -3.767924e-02 
9.109000e+00 -4.063962e-02 
9.110000e+00 -4.360015e-02 
9.111000e+00 -4.656081e-02 
9.112000e+00 -4.952156e-02 
9.113000e+00 -5.248237e-02 
9.114000e+00 -5.544322e-02 
9.115000e+00 -5.840407e-02 
9.116000e+00 -6.136490e-02 
9.117000e+00 -6.432568e-02 
9.118000e+00 -6.728638e-02 
9.119000e+00 -7.024696e-02 
9.120000e+00 -7.320739e-02 
9.121000e+00 -7.616766e-02 
9.122000e+00 -7.912772e-02 
9.123000e+00 -8.208756e-02 
9.124000e+00 -8.504713e-02 
9.125000e+00 -8.800641e-02 
9.126000e+00 -9.096537e-02 
9.127000e+00 -9.392398e-02 
9.128000e+00 -9.688220e-02 
9.129000e+00 -9.984002e-02 
9.130000e+00 -1.027974e-01 
9.131000e+00 -1.057543e-01 
9.132000e+00 -1.087107e-01 
9.133000e+00 -1.116666e-01 
9.134000e+00 -1.146219e-01 
9.135000e+00 -1.175767e-01 
9.136000e+00 -1.205308e-01 
9.137000e+00 -1.234843e-01 
9.138000e+00 -1.264371e-01 
9.139000e+00 -1.293892e-01 
9.140000e+00 -1.323405e-01 
9.141000e+00 -1.352911e-01 
9.142000e+00 -1.382409e-01 
9.143000e+00 -1.411899e-01 
9.144000e+00 -1.441380e-01 
9.145000e+00 -1.470852e-01 
9.146000e+00 -1.500315e-01 
9.147000e+00 -1.529769e-01 
9.148000e+00 -1.559213e-01 
9.149000e+00 -1.588647e-01 
9.150000e+00 -1.618070e-01 
9.151000e+00 -1.647483e-01 
9.152000e+00 -1.676886e-01 
9.153000e+00 -1.706276e-01 
9.154000e+00 -1.735656e-01 
9.155000e+00 -1.765023e-01 
9.156000e+00 -1.794379e-01 
9.157000e+00 -1.823722e-01 
9.158000e+00 -1.853052e-01 
9.159000e+00 -1.882370e-01 
9.160000e+00 -1.911674e-01 
9.161000e+00 -1.940964e-01 
9.162000e+00 -1.970241e-01 
9.163000e+00 -1.999504e-01 
9.164000e+00 -2.028752e-01 
9.165000e+00 -2.057985e-01 
9.166000e+00 -2.087203e-01 
9.167000e+00 -2.116406e-01 
9.168000e+00 -2.145593e-01 
9.169000e+00 -2.174765e-01 
9.170000e+00 -2.203920e-01 
9.171000e+00 -2.233058e-01 
9.172000e+00 -2.262180e-01 
9.173000e+00 -2.291285e-01 
9.174000e+00 -2.320372e-01 
9.175000e+00 -2.349442e-01 
9.176000e+00 -2.378493e-01 
9.177000e+00 -2.407527e-01 
9.178000e+00 -2.436541e-01 
9.179000e+00 -2.465537e-01 
9.180000e+00 -2.494514e-01 
9.181000e+00 -2.523471e-01 
9.182000e+00 -2.552409e-01 
9.183000e+00 -2.581326e-01 
9.184000e+00 -2.610223e-01 
9.185000e+00 -2.639100e-01 
9.186000e+00 -2.667956e-01 
9.187000e+00 -2.696790e-01 
9.188000e+00 -2.725603e-01 
9.189000e+00 -2.754394e-01 
9.190000e+00 -2.783163e-01 
9.191000e+00 -2.811910e-01 
9.192000e+00 -2.840634e-01 
9.193000e+00 -2.869335e-01 
9.194000e+00 -2.898013e-01 
9.195000e+00 -2.926668e-01 
9.196000e+00 -2.955298e-01 
9.197000e+00 -2.983905e-01 
9.198000e+00 -3.012487e-01 
9.199000e+00 -3.041045e-01 
9.200000e+00 -3.069577e-01 
9.201000e+00 -3.098084e-01 
9.202000e+00 -3.126566e-01 
9.203000e+00 -3.155022e-01 
9.204000e+00 -3.183452e-01 
9.205000e+00 -3.211855e-01 
9.206000e+00 -3.240232e-01 
9.207000e+00 -3.268581e-01 
9.208000e+00 -3.296904e-01 
9.209000e+00 -3.325199e-01 
9.210000e+00 -3.353466e-01 
9.211000e+00 -3.381705e-01 
9.212000e+00 -3.409915e-01 
9.213000e+00 -3.438097e-01 
9.214000e+00 -3.466250e-01 
9.215000e+00 -3.494374e-01 
9.216000e+00 -3.522468e-01 
9.217000e+00 -3.550532e-01 
9.218000e+00 -3.578566e-01 
9.219000e+00 -3.606570e-01 
9.220000e+00 -3.634543e-01 
9.221000e+00 -3.662486e-01 
9.222000e+00 -3.690397e-01 
9.223000e+00 -3.718276e-01 
9.224000e+00 -3.746124e-01 
9.225000e+00 -3.773939e-01 
9.226000e+00 -3.801722e-01 
9.227000e+00 -3.829473e-01 
9.228000e+00 -3.857191e-01 
9.229000e+00 -3.884875e-01 
9.230000e+00 -3.912526e-01 
9.231000e+00 -3.940143e-01 
9.232000e+00 -3.967727e-01 
9.233000e+00 -3.995276e-01 
9.234000e+00 -4.022790e-01 
9.235000e+00 -4.050269e-01 
9.236000e+00 -4.077714e-01 
9.237000e+00 -4.105122e-01 
9.238000e+00 -4.132496e-01 
9.239000e+00 -4.159833e-01 
9.240000e+00 -4.187134e-01 
9.241000e+00 -4.214398e-01 
9.242000e+00 -4.241626e-01 
9.243000e+00 -4.268816e-01 
9.244000e+00 -4.295970e-01 
9.245000e+00 -4.323085e-01 
9.246000e+00 -4.350163e-01 
9.247000e+00 -4.377202e-01 
9.248000e+00 -4.404203e-01 
9.249000e+00 -4.431166e-01 
9.250000e+00 -4.458089e-01 
9.251000e+00 -4.484973e-01 
9.252000e+00 -4.511818e-01 
9.253000e+00 -4.538623e-01 
9.254000e+00 -4.565388e-01 
9.255000e+00 -4.592112e-01 
9.256000e+00 -4.618796e-01 
9.257000e+00 -4.645439e-01 
9.258000e+00 -4.672040e-01 
9.259000e+00 -4.698601e-01 
9.260000e+00 -4.725120e-01 
9.261000e+00 -4.751596e-01 
9.262000e+00 -4.778031e-01 
9.263000e+00 -4.804423e-01 
9.264000e+00 -4.830772e-01 
9.265000e+00 -4.857079e-01 
9.266000e+00 -4.883342e-01 
9.267000e+00 -4.909561e-01 
9.268000e+00 -4.935737e-01 
9.269000e+00 -4.961869e-01 
9.270000e+00 -4.987956e-01 
9.271000e+00 -5.013999e-01 
9.272000e+00 -5.039997e-01 
9.273000e+00 -5.065949e-01 
9.274000e+00 -5.091857e-01 
9.275000e+00 -5.117719e-01 
9.276000e+00 -5.143534e-01 
9.277000e+00 -5.169304e-01 
9.278000e+00 -5.195028e-01 
9.279000e+00 -5.220704e-01 
9.280000e+00 -5.246334e-01 
9.281000e+00 -5.271917e-01 
9.282000e+00 -5.297452e-01 
9.283000e+00 -5.322939e-01 
9.284000e+00 -5.348379e-01 
9.285000e+00 -5.373770e-01 
9.286000e+00 -5.399113e-01 
9.287000e+00 -5.424407e-01 
9.288000e+00 -5.449652e-01 
9.289000e+00 -5.474848e-01 
9.290000e+00 -5.499994e-01 
9.291000e+00 -5.525091e-01 
9.292000e+00 -5.550138e-01 
9.293000e+00 -5.575134e-01 
9.294000e+00 -5.600080e-01 
9.295000e+00 -5.624975e-01 
9.296000e+00 -5.649820e-01 
9.297000e+00 -5.674613e-01 
9.298000e+00 -5.699354e-01 
9.299000e+00 -5.724044e-01 
9.300000e+00 -5.748682e-01 
9.301000e+00 -5.773268e-01 
9.302000e+00 -5.797801e-01 
9.303000e+00 -5.822282e-01 
9.304000e+00 -5.846709e-01 
9.305000e+00 -5.871084e-01 
9.306000e+00 -5.895405e-01 
9.307000e+00 -5.919672e-01 
9.308000e+00 -5.943885e-01 
9.309000e+00 -5.968044e-01 
9.310000e+00 -5.992149e-01 
9.311000e+00 -6.016199e-01 
9.312000e+00 -6.040194e-01 
9.313000e+00 -6.064134e-01 
9.314000e+00 -6.088019e-01 
9.315000e+00 -6.111848e-01 
9.316000e+00 -6.135622e-01 
9.317000e+00 -6.159339e-01 
9.318000e+00 -6.183000e-01 
9.319000e+00 -6.206604e-01 
9.320000e+00 -6.230152e-01 
9.321000e+00 -6.253642e-01 
9.322000e+00 -6.277075e-01 
9.323000e+00 -6.300451e-01 
9.324000e+00 -6.323769e-01 
9.325000e+00 -6.347029e-01 
9.326000e+00 -6.370231e-01 
9.327000e+00 -6.393375e-01 
9.328000e+00 -6.416460e-01 
9.329000e+00 -6.439486e-01 
9.330000e+00 -6.462452e-01 
9.331000e+00 -6.485360e-01 
9.332000e+00 -6.508208e-01 
9.333000e+00 -6.530996e-01 
9.334000e+00 -6.553724e-01 
9.335000e+00 -6.576392e-01 
9.336000e+00 -6.599000e-01 
9.337000e+00 -6.621547e-01 
9.338000e+00 -6.644033e-01 
9.339000e+00 -6.666457e-01 
9.340000e+00 -6.688821e-01 
9.341000e+00 -6.711123e-01 
9.342000e+00 -6.733363e-01 
9.343000e+00 -6.755541e-01 
9.344000e+00 -6.777657e-01 
9.345000e+00 -6.799710e-01 
9.346000e+00 -6.821701e-01 
9.347000e+00 -6.843629e-01 
9.348000e+00 -6.865493e-01 
9.349000e+00 -6.887295e-01 
9.350000e+00 -6.909032e-01 
9.351000e+00 -6.930707e-01 
9.352000e+00 -6.952317e-01 
9.353000e+00 -6.973863e-01 
9.354000e+00 -6.995344e-01 
9.355000e+00 -7.016761e-01 
9.356000e+00 -7.038113e-01 
9.357000e+00 -7.059401e-01 
9.358000e+00 -7.080623e-01 
9.359000e+00 -7.101779e-01 
9.360000e+00 -7.122870e-01 
9.361000e+00 -7.143895e-01 
9.362000e+00 -7.164854e-01 
9.363000e+00 -7.185746e-01 
9.364000e+00 -7.206573e-01 
9.365000e+00 -7.227332e-01 
9.366000e+00 -7.248025e-01 
9.367000e+00 -7.268650e-01 
9.368000e+00 -7.289209e-01 
9.369000e+00 -7.309699e-01 
9.370000e+00 -7.330123e-01 
9.371000e+00 -7.350478e-01 
9.372000e+00 -7.370765e-01 
9.373000e+00 -7.390984e-01 
9.374000e+00 -7.411134e-01 
9.375000e+00 -7.431216e-01 
9.376000e+00 -7.451229e-01 
9.377000e+00 -7.471173e-01 
9.378000e+00 -7.491047e-01 
9.379000e+00 -7.510852e-01 
9.380000e+00 -7.530588e-01 
9.381000e+00 -7.550253e-01 
9.382000e+00 -7.569849e-01 
9.383000e+00 -7.589374e-01 
9.384000e+00 -7.608829e-01 
9.385000e+00 -7.628214e-01 
9.386000e+00 -7.647527e-01 
9.387000e+00 -7.666770e-01 
9.388000e+00 -7.685941e-01 
9.389000e+00 -7.705041e-01 
9.390000e+00 -7.724070e-01 
9.391000e+00 -7.743027e-01 
9.392000e+00 -7.761912e-01 
9.393000e+00 -7.780724e-01 
9.394000e+00 -7.799465e-01 
9.395000e+00 -7.818133e-01 
9.396000e+00 -7.836729e-01 
9.397000e+00 -7.855252e-01 
9.398000e+00 -7.873701e-01 
9.399000e+00 -7.892078e-01 
9.400000e+00 -7.910381e-01 
9.401000e+00 -7.928611e-01 
9.402000e+00 -7.946767e-01 
9.403000e+00 -7.964849e-01 
9.404000e+00 -7.982857e-01 
9.405000e+00 -8.000791e-01 
9.406000e+00 -8.018651e-01 
9.407000e+00 -8.036436e-01 
9.408000e+00 -8.054146e-01 
9.409000e+00 -8.071782e-01 
9.410000e+00 -8.089342e-01 
9.411000e+00 -8.106827e-01 
9.412000e+00 -8.124237e-01 
9.413000e+00 -8.141571e-01 
9.414000e+00 -8.158830e-01 
9.415000e+00 -8.176013e-01 
9.416000e+00 -8.193119e-01 
9.417000e+00 -8.210150e-01 
9.418000e+00 -8.227104e-01 
9.419000e+00 -8.243981e-01 
9.420000e+00 -8.260782e-01 
9.421000e+00 -8.277506e-01 
9.422000e+00 -8.294153e-01 
9.423000e+00 -8.310722e-01 
9.424000e+00 -8.327215e-01 
9.425000e+00 -8.343630e-01 
9.426000e+00 -8.359967e-01 
9.427000e+00 -8.376227e-01 
9.428000e+00 -8.392408e-01 
9.429000e+00 -8.408512e-01 
9.430000e+00 -8.424537e-01 
9.431000e+00 -8.440484e-01 
9.432000e+00 -8.456352e-01 
9.433000e+00 -8.472142e-01 
9.434000e+00 -8.487853e-01 
9.435000e+00 -8.503484e-01 
9.436000e+00 -8.519037e-01 
9.437000e+00 -8.534510e-01 
9.438000e+00 -8.549904e-01 
9.439000e+00 -8.565219e-01 
9.440000e+00 -8.580453e-01 
9.441000e+00 -8.595608e-01 
9.442000e+00 -8.610683e-01 
9.443000e+00 -8.625678e-01 
9.444000e+00 -8.640592e-01 
9.445000e+00 -8.655426e-01 
9.446000e+00 -8.670180e-01 
9.447000e+00 -8.684853e-01 
9.448000e+00 -8.699445e-01 
9.449000e+00 -8.713956e-01 
9.450000e+00 -8.728386e-01 
9.451000e+00 -8.742734e-01 
9.452000e+00 -8.757002e-01 
9.453000e+00 -8.771188e-01 
9.454000e+00 -8.785292e-01 
9.455000e+00 -8.799315e-01 
9.456000e+00 -8.813256e-01 
9.457000e+00 -8.827114e-01 
9.458000e+00 -8.840891e-01 
9.459000e+00 -8.854585e-01 
9.460000e+00 -8.868197e-01 
9.461000e+00 -8.881727e-01 
9.462000e+00 -8.895174e-01 
9.463000e+00 -8.908538e-01 
9.464000e+00 -8.921820e-01 
9.465000e+00 -8.935018e-01 
9.466000e+00 -8.948133e-01 
9.467000e+00 -8.961165e-01 
9.468000e+00 -8.974114e-01 
9.469000e+00 -8.986979e-01 
9.470000e+00 -8.999761e-01 
9.471000e+00 -9.012459e-01 
9.472000e+00 -9.025074e-01 
9.473000e+00 -9.037604e-01 
9.474000e+00 -9.050051e-01 
9.475000e+00 -9.062413e-01 
9.476000e+00 -9.074691e-01 
9.477000e+00 -9.086885e-01 
9.478000e+00 -9.098994e-01 
9.479000e+00 -9.111019e-01 
9.480000e+00 -9.122959e-01 
9.481000e+00 -9.134814e-01 
9.482000e+00 -9.146585e-01 
9.483000e+00 -9.158271e-01 
9.484000e+00 -9.169871e-01 
9.485000e+00 -9.181386e-01 
9.486000e+00 -9.192817e-01 
9.487000e+00 -9.204161e-01 
9.488000e+00 -9.215421e-01 
9.489000e+00 -9.226594e-01 
9.490000e+00 -9.237682e-01 
9.491000e+00 -9.248685e-01 
9.492000e+00 -9.259601e-01 
9.493000e+00 -9.270432e-01 
9.494000e+00 -9.281176e-01 
9.495000e+00 -9.291835e-01 
9.496000e+00 -9.302407e-01 
9.497000e+00 -9.312893e-01 
9.498000e+00 -9.323292e-01 
9.499000e+00 -9.333605e-01 
9.500000e+00 -9.343832e-01 
9.501000e+00 -9.353972e-01 
9.502000e+00 -9.364025e-01 
9.503000e+00 -9.373991e-01 
9.504000e+00 -9.383871e-01 
9.505000e+00 -9.393663e-01 
9.506000e+00 -9.403368e-01 
9.507000e+00 -9.412987e-01 
9.508000e+00 -9.422518e-01 
9.509000e+00 -9.431962e-01 
9.510000e+00 -9.441318e-01 
9.511000e+00 -9.450587e-01 
9.512000e+00 -9.459768e-01 
9.513000e+00 -9.468862e-01 
9.514000e+00 -9.477869e-01 
9.515000e+00 -9.486787e-01 
9.516000e+00 -9.495618e-01 
9.517000e+00 -9.504361e-01 
9.518000e+00 -9.513015e-01 
9.519000e+00 -9.521582e-01 
9.520000e+00 -9.530061e-01 
9.521000e+00 -9.538452e-01 
9.522000e+00 -9.546754e-01 
9.523000e+00 -9.554968e-01 
9.524000e+00 -9.563094e-01 
9.525000e+00 -9.571132e-01 
9.526000e+00 -9.579081e-01 
9.527000e+00 -9.586941e-01 
9.528000e+00 -9.594713e-01 
9.529000e+00 -9.602397e-01 
9.530000e+00 -9.609991e-01 
9.531000e+00 -9.617497e-01 
9.532000e+00 -9.624914e-01 
9.533000e+00 -9.632243e-01 
9.534000e+00 -9.639482e-01 
9.535000e+00 -9.646632e-01 
9.536000e+00 -9.653694e-01 
9.537000e+00 -9.660666e-01 
9.538000e+00 -9.667549e-01 
9.539000e+00 -9.674343e-01 
9.540000e+00 -9.681048e-01 
9.541000e+00 -9.687664e-01 
9.542000e+00 -9.694190e-01 
9.543000e+00 -9.700627e-01 
9.544000e+00 -9.706975e-01 
9.545000e+00 -9.713233e-01 
9.546000e+00 -9.719402e-01 
9.547000e+00 -9.725481e-01 
9.548000e+00 -9.731471e-01 
9.549000e+00 -9.737371e-01 
9.550000e+00 -9.743182e-01 
9.551000e+00 -9.748903e-01 
9.552000e+00 -9.754534e-01 
9.553000e+00 -9.760076e-01 
9.554000e+00 -9.765527e-01 
9.555000e+00 -9.770889e-01 
9.556000e+00 -9.776162e-01 
9.557000e+00 -9.781344e-01 
9.558000e+00 -9.786437e-01 
9.559000e+00 -9.791439e-01 
9.560000e+00 -9.796352e-01 
9.561000e+00 -9.801175e-01 
9.562000e+00 -9.805907e-01 
9.563000e+00 -9.810550e-01 
9.564000e+00 -9.815103e-01 
9.565000e+00 -9.819566e-01 
9.566000e+00 -9.823938e-01 
9.567000e+00 -9.828221e-01 
9.568000e+00 -9.832414e-01 
9.569000e+00 -9.836516e-01 
9.570000e+00 -9.840528e-01 
9.571000e+00 -9.844450e-01 
9.572000e+00 -9.848282e-01 
9.573000e+00 -9.852024e-01 
9.574000e+00 -9.855676e-01 
9.575000e+00 -9.859237e-01 
9.576000e+00 -9.862708e-01 
9.577000e+00 -9.866089e-01 
9.578000e+00 -9.869380e-01 
9.579000e+00 -9.872580e-01 
9.580000e+00 -9.875690e-01 
9.581000e+00 -9.878710e-01 
9.582000e+00 -9.881640e-01 
9.583000e+00 -9.884480e-01 
9.584000e+00 -9.887229e-01 
9.585000e+00 -9.889888e-01 
9.586000e+00 -9.892456e-01 
9.587000e+00 -9.894935e-01 
9.588000e+00 -9.897323e-01 
9.589000e+00 -9.899621e-01 
9.590000e+00 -9.901829e-01 
9.591000e+00 -9.903946e-01 
9.592000e+00 -9.905973e-01 
9.593000e+00 -9.907910e-01 
9.594000e+00 -9.909757e-01 
9.595000e+00 -9.911513e-01 
9.596000e+00 -9.913179e-01 
9.597000e+00 -9.914755e-01 
9.598000e+00 -9.916241e-01 
9.599000e+00 -9.917637e-01 
9.600000e+00 -9.918942e-01 
9.601000e+00 -9.920158e-01 
9.602000e+00 -9.921283e-01 
9.603000e+00 -9.922318e-01 
9.604000e+00 -9.923263e-01 
9.605000e+00 -9.924118e-01 
9.606000e+00 -9.924883e-01 
9.607000e+00 -9.925557e-01 
9.608000e+00 -9.926142e-01 
9.609000e+00 -9.926637e-01 
9.610000e+00 -9.927042e-01 
9.611000e+00 -9.927357e-01 
9.612000e+00 -9.927581e-01 
9.613000e+00 -9.927716e-01 
9.614000e+00 -9.927762e-01 
9.615000e+00 -9.927717e-01 
9.616000e+00 -9.927582e-01 
9.617000e+00 -9.927358e-01 
9.618000e+00 -9.927044e-01 
9.619000e+00 -9.926640e-01 
9.620000e+00 -9.926146e-01 
9.621000e+00 -9.925563e-01 
9.622000e+00 -9.924890e-01 
9.623000e+00 -9.924128e-01 
9.624000e+00 -9.923276e-01 
9.625000e+00 -9.922335e-01 
9.626000e+00 -9.921304e-01 
9.627000e+00 -9.920183e-01 
9.628000e+00 -9.918974e-01 
9.629000e+00 -9.917675e-01 
9.630000e+00 -9.916286e-01 
9.631000e+00 -9.914808e-01 
9.632000e+00 -9.913242e-01 
9.633000e+00 -9.911586e-01 
9.634000e+00 -9.909840e-01 
9.635000e+00 -9.908006e-01 
9.636000e+00 -9.906083e-01 
9.637000e+00 -9.904071e-01 
9.638000e+00 -9.901969e-01 
9.639000e+00 -9.899779e-01 
9.640000e+00 -9.897501e-01 
9.641000e+00 -9.895133e-01 
9.642000e+00 -9.892677e-01 
9.643000e+00 -9.890131e-01 
9.644000e+00 -9.887498e-01 
9.645000e+00 -9.884776e-01 
9.646000e+00 -9.881965e-01 
9.647000e+00 -9.879066e-01 
9.648000e+00 -9.876079e-01 
9.649000e+00 -9.873003e-01 
9.650000e+00 -9.869839e-01 
9.651000e+00 -9.866587e-01 
9.652000e+00 -9.863246e-01 
9.653000e+00 -9.859818e-01 
9.654000e+00 -9.856302e-01 
9.655000e+00 -9.852698e-01 
9.656000e+00 -9.849006e-01 
9.657000e+00 -9.845226e-01 
9.658000e+00 -9.841358e-01 
9.659000e+00 -9.837403e-01 
9.660000e+00 -9.833360e-01 
9.661000e+00 -9.829230e-01 
9.662000e+00 -9.825012e-01 
9.663000e+00 -9.820707e-01 
9.664000e+00 -9.816315e-01 
9.665000e+00 -9.811836e-01 
9.666000e+00 -9.807269e-01 
9.667000e+00 -9.802616e-01 
9.668000e+00 -9.797875e-01 
9.669000e+00 -9.793048e-01 
9.670000e+00 -9.788134e-01 
9.671000e+00 -9.783133e-01 
9.672000e+00 -9.778045e-01 
9.673000e+00 -9.772871e-01 
9.674000e+00 -9.767610e-01 
9.675000e+00 -9.762264e-01 
9.676000e+00 -9.756830e-01 
9.677000e+00 -9.751311e-01 
9.678000e+00 -9.745706e-01 
9.679000e+00 -9.740014e-01 
9.680000e+00 -9.734237e-01 
9.681000e+00 -9.728373e-01 
9.682000e+00 -9.722424e-01 
9.683000e+00 -9.716390e-01 
9.684000e+00 -9.710270e-01 
9.685000e+00 -9.704064e-01 
9.686000e+00 -9.697773e-01 
9.687000e+00 -9.691397e-01 
9.688000e+00 -9.684935e-01 
9.689000e+00 -9.678389e-01 
9.690000e+00 -9.671757e-01 
9.691000e+00 -9.665041e-01 
9.692000e+00 -9.658240e-01 
9.693000e+00 -9.651354e-01 
9.694000e+00 -9.644384e-01 
9.695000e+00 -9.637329e-01 
9.696000e+00 -9.630190e-01 
9.697000e+00 -9.622967e-01 
9.698000e+00 -9.615659e-01 
9.699000e+00 -9.608268e-01 
9.700000e+00 -9.600793e-01 
9.701000e+00 -9.593233e-01 
9.702000e+00 -9.585591e-01 
9.703000e+00 -9.577864e-01 
9.704000e+00 -9.570054e-01 
9.705000e+00 -9.562161e-01 
9.706000e+00 -9.554184e-01 
9.707000e+00 -9.546125e-01 
9.708000e+00 -9.537982e-01 
9.709000e+00 -9.529756e-01 
9.710000e+00 -9.521448e-01 
9.711000e+00 -9.513057e-01 
9.712000e+00 -9.504584e-01 
9.713000e+00 -9.496028e-01 
9.714000e+00 -9.487389e-01 
9.715000e+00 -9.478669e-01 
9.716000e+00 -9.469867e-01 
9.717000e+00 -9.460982e-01 
9.718000e+00 -9.452016e-01 
9.719000e+00 -9.442968e-01 
9.720000e+00 -9.433839e-01 
9.721000e+00 -9.424628e-01 
9.722000e+00 -9.415336e-01 
9.723000e+00 -9.405963e-01 
9.724000e+00 -9.396508e-01 
9.725000e+00 -9.386973e-01 
9.726000e+00 -9.377357e-01 
9.727000e+00 -9.367661e-01 
9.728000e+00 -9.357884e-01 
9.729000e+00 -9.348026e-01 
9.730000e+00 -9.338089e-01 
9.731000e+00 -9.328071e-01 
9.732000e+00 -9.317973e-01 
9.733000e+00 -9.307796e-01 
9.734000e+00 -9.297538e-01 
9.735000e+00 -9.287202e-01 
9.736000e+00 -9.276785e-01 
9.737000e+00 -9.266290e-01 
9.738000e+00 -9.255716e-01 
9.739000e+00 -9.245062e-01 
9.740000e+00 -9.234330e-01 
9.741000e+00 -9.223519e-01 
9.742000e+00 -9.212629e-01 
9.743000e+00 -9.201661e-01 
9.744000e+00 -9.190615e-01 
9.745000e+00 -9.179491e-01 
9.746000e+00 -9.168288e-01 
9.747000e+00 -9.157008e-01 
9.748000e+00 -9.145651e-01 
9.749000e+00 -9.134215e-01 
9.750000e+00 -9.122703e-01 
9.751000e+00 -9.111113e-01 
9.752000e+00 -9.099446e-01 
9.753000e+00 -9.087703e-01 
9.754000e+00 -9.075882e-01 
9.755000e+00 -9.063985e-01 
9.756000e+00 -9.052012e-01 
9.757000e+00 -9.039962e-01 
9.758000e+00 -9.027836e-01 
9.759000e+00 -9.015635e-01 
9.760000e+00 -9.003357e-01 
9.761000e+00 -8.991004e-01 
9.762000e+00 -8.978575e-01 
9.763000e+00 -8.966071e-01 
9.764000e+00 -8.953492e-01 
9.765000e+00 -8.940838e-01 
9.766000e+00 -8.928110e-01 
9.767000e+00 -8.915306e-01 
9.768000e+00 -8.902428e-01 
9.769000e+00 -8.889476e-01 
9.770000e+00 -8.876449e-01 
9.771000e+00 -8.863349e-01 
9.772000e+00 -8.850175e-01 
9.773000e+00 -8.836927e-01 
9.774000e+00 -8.823606e-01 
9.775000e+00 -8.810211e-01 
9.776000e+00 -8.796743e-01 
9.777000e+00 -8.783203e-01 
9.778000e+00 -8.769589e-01 
9.779000e+00 -8.755903e-01 
9.780000e+00 -8.742145e-01 
9.781000e+00 -8.728314e-01 
9.782000e+00 -8.714411e-01 
9.783000e+00 -8.700437e-01 
9.784000e+00 -8.686390e-01 
9.785000e+00 -8.672272e-01 
9.786000e+00 -8.658083e-01 
9.787000e+00 -8.643822e-01 
9.788000e+00 -8.629491e-01 
9.789000e+00 -8.615088e-01 
9.790000e+00 -8.600616e-01 
9.791000e+00 -8.586072e-01 
9.792000e+00 -8.571458e-01 
9.793000e+00 -8.556775e-01 
9.794000e+00 -8.542021e-01 
9.795000e+00 -8.527198e-01 
9.796000e+00 -8.512305e-01 
9.797000e+00 -8.497342e-01 
9.798000e+00 -8.482311e-01 
9.799000e+00 -8.467211e-01 
9.800000e+00 -8.452042e-01 
9.801000e+00 -8.436804e-01 
9.802000e+00 -8.421498e-01 
9.803000e+00 -8.406123e-01 
9.804000e+00 -8.390681e-01 
9.805000e+00 -8.375171e-01 
9.806000e+00 -8.359593e-01 
9.807000e+00 -8.343948e-01 
9.808000e+00 -8.328235e-01 
9.809000e+00 -8.312456e-01 
9.810000e+00 -8.296610e-01 
9.811000e+00 -8.280697e-01 
9.812000e+00 -8.264717e-01 
9.813000e+00 -8.248672e-01 
9.814000e+00 -8.232560e-01 
9.815000e+00 -8.216382e-01 
9.816000e+00 -8.200139e-01 
9.817000e+00 -8.183830e-01 
9.818000e+00 -8.167457e-01 
9.819000e+00 -8.151018e-01 
9.820000e+00 -8.134514e-01 
9.821000e+00 -8.117945e-01 
9.822000e+00 -8.101312e-01 
9.823000e+00 -8.084615e-01 
9.824000e+00 -8.067854e-01 
9.825000e+00 -8.051029e-01 
9.826000e+00 -8.034141e-01 
9.827000e+00 -8.017189e-01 
9.828000e+00 -8.000173e-01 
9.829000e+00 -7.983095e-01 
9.830000e+00 -7.965954e-01 
9.831000e+00 -7.948751e-01 
9.832000e+00 -7.931485e-01 
9.833000e+00 -7.914157e-01 
9.834000e+00 -7.896767e-01 
9.835000e+00 -7.879315e-01 
9.836000e+00 -7.861802e-01 
9.837000e+00 -7.844227e-01 
9.838000e+00 -7.826591e-01 
9.839000e+00 -7.808895e-01 
9.840000e+00 -7.791138e-01 
9.841000e+00 -7.773320e-01 
9.842000e+00 -7.755442e-01 
9.843000e+00 -7.737504e-01 
9.844000e+00 -7.719506e-01 
9.845000e+00 -7.701449e-01 
9.846000e+00 -7.683333e-01 
9.847000e+00 -7.665157e-01 
9.848000e+00 -7.646922e-01 
9.849000e+00 -7.628629e-01 
9.850000e+00 -7.610277e-01 
9.851000e+00 -7.591867e-01 
9.852000e+00 -7.573399e-01 
9.853000e+00 -7.554873e-01 
9.854000e+00 -7.536289e-01 
9.855000e+00 -7.517648e-01 
9.856000e+00 -7.498950e-01 
9.857000e+00 -7.480195e-01 
9.858000e+00 -7.461383e-01 
9.859000e+00 -7.442515e-01 
9.860000e+00 -7.423590e-01 
9.861000e+00 -7.404610e-01 
9.862000e+00 -7.385574e-01 
9.863000e+00 -7.366482e-01 
9.864000e+00 -7.347335e-01 
9.865000e+00 -7.328132e-01 
9.866000e+00 -7.308875e-01 
9.867000e+00 -7.289564e-01 
9.868000e+00 -7.270197e-01 
9.869000e+00 -7.250777e-01 
9.870000e+00 -7.231303e-01 
9.871000e+00 -7.211774e-01 
9.872000e+00 -7.192193e-01 
9.873000e+00 -7.172558e-01 
9.874000e+00 -7.152870e-01 
9.875000e+00 -7.133129e-01 
9.876000e+00 -7.113336e-01 
9.877000e+00 -7.093491e-01 
9.878000e+00 -7.073593e-01 
9.879000e+00 -7.053643e-01 
9.880000e+00 -7.033642e-01 
9.881000e+00 -7.013590e-01 
9.882000e+00 -6.993486e-01 
9.883000e+00 -6.973331e-01 
9.884000e+00 -6.953126e-01 
9.885000e+00 -6.932871e-01 
9.886000e+00 -6.912565e-01 
9.887000e+00 -6.892209e-01 
9.888000e+00 -6.871803e-01 
9.889000e+00 -6.851348e-01 
9.890000e+00 -6.830844e-01 
9.891000e+00 -6.810291e-01 
9.892000e+00 -6.789689e-01 
9.893000e+00 -6.769038e-01 
9.894000e+00 -6.748339e-01 
9.895000e+00 -6.727592e-01 
9.896000e+00 -6.706798e-01 
9.897000e+00 -6.685955e-01 
9.898000e+00 -6.665066e-01 
9.899000e+00 -6.644129e-01 
9.900000e+00 -6.623146e-01 
9.901000e+00 -6.602116e-01 
9.902000e+00 -6.581040e-01 
9.903000e+00 -6.559917e-01 
9.904000e+00 -6.538749e-01 
9.905000e+00 -6.517536e-01 
9.906000e+00 -6.496276e-01 
9.907000e+00 -6.474972e-01 
9.908000e+00 -6.453623e-01 
9.909000e+00 -6.432230e-01 
9.910000e+00 -6.410792e-01 
9.911000e+00 -6.389310e-01 
9.912000e+00 -6.367784e-01 
9.913000e+00 -6.346214e-01 
9.914000e+00 -6.324601e-01 
9.915000e+00 -6.302945e-01 
9.916000e+00 -6.281247e-01 
9.917000e+00 -6.259505e-01 
9.918000e+00 -6.237722e-01 
9.919000e+00 -6.215896e-01 
9.920000e+00 -6.194028e-01 
9.921000e+00 -6.172119e-01 
9.922000e+00 -6.150168e-01 
9.923000e+00 -6.128176e-01 
9.924000e+00 -6.106144e-01 
9.925000e+00 -6.084071e-01 
9.926000e+00 -6.061957e-01 
9.927000e+00 -6.039804e-01 
9.928000e+00 -6.017611e-01 
9.929000e+00 -5.995378e-01 
9.930000e+00 -5.973106e-01 
9.931000e+00 -5.950794e-01 
9.932000e+00 -5.928444e-01 
9.933000e+00 -5.906056e-01 
9.934000e+00 -5.883629e-01 
9.935000e+00 -5.861164e-01 
9.936000e+00 -5.838661e-01 
9.937000e+00 -5.816121e-01 
9.938000e+00 -5.793544e-01 
9.939000e+00 -5.770929e-01 
9.940000e+00 -5.748278e-01 
9.941000e+00 -5.725591e-01 
9.942000e+00 -5.702867e-01 
9.943000e+00 -5.680107e-01 
9.944000e+00 -5.657312e-01 
9.945000e+00 -5.634481e-01 
9.946000e+00 -5.611615e-01 
9.947000e+00 -5.588713e-01 
9.948000e+00 -5.565778e-01 
9.949000e+00 -5.542808e-01 
9.950000e+00 -5.519803e-01 
9.951000e+00 -5.496765e-01 
9.952000e+00 -5.473693e-01 
9.953000e+00 -5.450588e-01 
9.954000e+00 -5.427450e-01 
9.955000e+00 -5.404279e-01 
9.956000e+00 -5.381075e-01 
9.957000e+00 -5.357839e-01 
9.958000e+00 -5.334571e-01 
9.959000e+00 -5.311271e-01 
9.960000e+00 -5.287940e-01 
9.961000e+00 -5.264577e-01 
9.962000e+00 -5.241184e-01 
9.963000e+00 -5.217760e-01 
9.964000e+00 -5.194305e-01 
9.965000e+00 -5.170820e-01 
9.966000e+00 -5.147305e-01 
9.967000e+00 -5.123760e-01 
9.968000e+00 -5.100186e-01 
9.969000e+00 -5.076583e-01 
9.970000e+00 -5.052951e-01 
9.971000e+00 -5.029290e-01 
9.972000e+00 -5.005601e-01 
9.973000e+00 -4.981884e-01 
9.974000e+00 -4.958139e-01 
9.975000e+00 -4.934366e-01 
9.976000e+00 -4.910566e-01 
9.977000e+00 -4.886739e-01 
9.978000e+00 -4.862886e-01 
9.979000e+00 -4.839006e-01 
9.980000e+00 -4.815099e-01 
9.981000e+00 -4.791167e-01 
9.982000e+00 -4.767209e-01 
9.983000e+00 -4.743225e-01 
9.984000e+00 -4.719217e-01 
9.985000e+00 -4.695183e-01 
9.986000e+00 -4.671125e-01 
9.987000e+00 -4.647042e-01 
9.988000e+00 -4.622936e-01 
9.989000e+00 -4.598805e-01 
9.990000e+00 -4.574651e-01 
9.991000e+00 -4.550474e-01 
9.992000e+00 -4.526274e-01 
9.993000e+00 -4.502051e-01 
9.994000e+00 -4.477805e-01 
9.995000e+00 -4.453537e-01 
9.996000e+00 -4.429247e-01 
9.997000e+00 -4.404936e-01 
9.998000e+00 -4.380603e-01 
9.999000e+00 -4.356249e-01 
1.000000e+01 -4.331874e-01 
1.000100e+01 -4.307478e-01 
1.000200e+01 -4.283063e-01 
1.000300e+01 -4.258627e-01 
1.000400e+01 -4.234171e-01 
1.000500e+01 -4.209696e-01 
1.000600e+01 -4.185201e-01 
1.000700e+01 -4.160687e-01 
1.000800e+01 -4.136155e-01 
1.000900e+01 -4.111604e-01 
1.001000e+01 -4.087035e-01 
1.001100e+01 -4.062448e-01 
1.001200e+01 -4.037844e-01 
1.001300e+01 -4.013222e-01 
1.001400e+01 -3.988583e-01 
1.001500e+01 -3.963927e-01 
1.001600e+01 -3.939255e-01 
1.001700e+01 -3.914566e-01 
1.001800e+01 -3.889861e-01 
1.001900e+01 -3.865140e-01 
1.002000e+01 -3.840404e-01 
1.002100e+01 -3.815653e-01 
1.002200e+01 -3.790887e-01 
1.002300e+01 -3.766106e-01 
1.002400e+01 -3.741310e-01 
1.002500e+01 -3.716501e-01 
1.002600e+01 -3.691677e-01 
1.002700e+01 -3.666840e-01 
1.002800e+01 -3.641989e-01 
1.002900e+01 -3.617126e-01 
1.003000e+01 -3.592250e-01 
1.003100e+01 -3.567361e-01 
1.003200e+01 -3.542460e-01 
1.003300e+01 -3.517546e-01 
1.003400e+01 -3.492621e-01 
1.003500e+01 -3.467685e-01 
1.003600e+01 -3.442738e-01 
1.003700e+01 -3.417779e-01 
1.003800e+01 -3.392810e-01 
1.003900e+01 -3.367830e-01 
1.004000e+01 -3.342841e-01 
1.004100e+01 -3.317841e-01 
1.004200e+01 -3.292832e-01 
1.004300e+01 -3.267814e-01 
1.004400e+01 -3.242786e-01 
1.004500e+01 -3.217750e-01 
1.004600e+01 -3.192705e-01 
1.004700e+01 -3.167652e-01 
1.004800e+01 -3.142591e-01 
1.004900e+01 -3.117522e-01 
1.005000e+01 -3.092446e-01 
1.005100e+01 -3.067363e-01 
1.005200e+01 -3.042273e-01 
1.005300e+01 -3.017176e-01 
1.005400e+01 -2.992073e-01 
1.005500e+01 -2.966963e-01 
1.005600e+01 -2.941848e-01 
1.005700e+01 -2.916727e-01 
1.005800e+01 -2.891601e-01 
1.005900e+01 -2.866470e-01 
1.006000e+01 -2.841334e-01 
1.006100e+01 -2.816194e-01 
1.006200e+01 -2.791049e-01 
1.006300e+01 -2.765901e-01 
1.006400e+01 -2.740749e-01 
1.006500e+01 -2.715593e-01 
1.006600e+01 -2.690434e-01 
1.006700e+01 -2.665272e-01 
1.006800e+01 -2.640108e-01 
1.006900e+01 -2.614941e-01 
1.007000e+01 -2.589772e-01 
1.007100e+01 -2.564602e-01 
1.007200e+01 -2.539429e-01 
1.007300e+01 -2.514256e-01 
1.007400e+01 -2.489081e-01 
1.007500e+01 -2.463906e-01 
1.007600e+01 -2.438730e-01 
1.007700e+01 -2.413554e-01 
1.007800e+01 -2.388377e-01 
1.007900e+01 -2.363202e-01 
1.008000e+01 -2.338026e-01 
1.008100e+01 -2.312852e-01 
1.008200e+01 -2.287678e-01 
1.008300e+01 -2.262506e-01 
1.008400e+01 -2.237335e-01 
1.008500e+01 -2.212167e-01 
1.008600e+01 -2.187000e-01 
1.008700e+01 -2.161836e-01 
1.008800e+01 -2.136674e-01 
1.008900e+01 -2.111515e-01 
1.009000e+01 -2.086360e-01 
1.009100e+01 -2.061208e-01 
1.009200e+01 -2.036059e-01 
1.009300e+01 -2.010915e-01 
1.009400e+01 -1.985775e-01 
1.009500e+01 -1.960639e-01 
1.009600e+01 -1.935508e-01 
1.009700e+01 -1.910382e-01 
1.009800e+01 -1.885261e-01 
1.009900e+01 -1.860146e-01 
1.010000e+01 -1.835036e-01 
1.010100e+01 -1.809933e-01 
1.010200e+01 -1.784835e-01 
1.010300e+01 -1.759745e-01 
1.010400e+01 -1.734661e-01 
1.010500e+01 -1.709584e-01 
1.010600e+01 -1.684515e-01 
1.010700e+01 -1.659453e-01 
1.010800e+01 -1.634399e-01 
1.010900e+01 -1.609353e-01 
1.011000e+01 -1.584315e-01 
1.011100e+01 -1.559286e-01 
1.011200e+01 -1.534266e-01 
1.011300e+01 -1.509255e-01 
1.011400e+01 -1.484253e-01 
1.011500e+01 -1.459261e-01 
1.011600e+01 -1.434279e-01 
1.011700e+01 -1.409307e-01 
1.011800e+01 -1.384345e-01 
1.011900e+01 -1.359394e-01 
1.012000e+01 -1.334454e-01 
1.012100e+01 -1.309525e-01 
1.012200e+01 -1.284607e-01 
1.012300e+01 -1.259701e-01 
1.012400e+01 -1.234807e-01 
1.012500e+01 -1.209926e-01 
1.012600e+01 -1.185056e-01 
1.012700e+01 -1.160199e-01 
1.012800e+01 -1.135356e-01 
1.012900e+01 -1.110525e-01 
1.013000e+01 -1.085708e-01 
1.013100e+01 -1.060904e-01 
1.013200e+01 -1.036114e-01 
1.013300e+01 -1.011339e-01 
1.013400e+01 -9.865777e-02 
1.013500e+01 -9.618313e-02 
1.013600e+01 -9.370997e-02 
1.013700e+01 -9.123834e-02 
1.013800e+01 -8.876824e-02 
1.013900e+01 -8.629971e-02 
1.014000e+01 -8.383277e-02 
1.014100e+01 -8.136745e-02 
1.014200e+01 -7.890376e-02 
1.014300e+01 -7.644174e-02 
1.014400e+01 -7.398141e-02 
1.014500e+01 -7.152279e-02 
1.014600e+01 -6.906591e-02 
1.014700e+01 -6.661079e-02 
1.014800e+01 -6.415745e-02 
1.014900e+01 -6.170593e-02 
1.015000e+01 -5.925624e-02 
1.015100e+01 -5.680841e-02 
1.015200e+01 -5.436247e-02 
1.015300e+01 -5.191843e-02 
1.015400e+01 -4.947632e-02 
1.015500e+01 -4.703617e-02 
1.015600e+01 -4.459800e-02 
1.015700e+01 -4.216184e-02 
1.015800e+01 -3.972770e-02 
1.015900e+01 -3.729561e-02 
1.016000e+01 -3.486560e-02 
1.016100e+01 -3.243769e-02 
1.016200e+01 -3.001190e-02 
1.016300e+01 -2.758826e-02 
1.016400e+01 -2.516679e-02 
1.016500e+01 -2.274752e-02 
1.016600e+01 -2.033046e-02 
1.016700e+01 -1.791565e-02 
1.016800e+01 -1.550310e-02 
1.016900e+01 -1.309284e-02 
1.017000e+01 -1.068489e-02 
1.017100e+01 -8.279282e-03 
1.017200e+01 -5.876030e-03 
1.017300e+01 -3.475160e-03 
1.017400e+01 -1.076695e-03 
1.017500e+01 1.319340e-03 
1.017600e+01 3.712923e-03 
1.017700e+01 6.104030e-03 
1.017800e+01 8.492640e-03 
1.017900e+01 1.087873e-02 
1.018000e+01 1.326227e-02 
1.018100e+01 1.564325e-02 
1.018200e+01 1.802163e-02 
1.018300e+01 2.039741e-02 
1.018400e+01 2.277054e-02 
1.018500e+01 2.514102e-02 
1.018600e+01 2.750882e-02 
1.018700e+01 2.987391e-02 
1.018800e+01 3.223628e-02 
1.018900e+01 3.459589e-02 
1.019000e+01 3.695274e-02 
1.019100e+01 3.930679e-02 
1.019200e+01 4.165802e-02 
1.019300e+01 4.400642e-02 
1.019400e+01 4.635195e-02 
1.019500e+01 4.869460e-02 
1.019600e+01 5.103435e-02 
1.019700e+01 5.337117e-02 
1.019800e+01 5.570504e-02 
1.019900e+01 5.803593e-02 
1.020000e+01 6.036383e-02 
1.020100e+01 6.268872e-02 
1.020200e+01 6.501057e-02 
1.020300e+01 6.732936e-02 
1.020400e+01 6.964506e-02 
1.020500e+01 7.195767e-02 
1.020600e+01 7.426715e-02 
1.020700e+01 7.657348e-02 
1.020800e+01 7.887665e-02 
1.020900e+01 8.117662e-02 
1.021000e+01 8.347339e-02 
1.021100e+01 8.576692e-02 
1.021200e+01 8.805720e-02 
1.021300e+01 9.034420e-02 
1.021400e+01 9.262791e-02 
1.021500e+01 9.490830e-02 
1.021600e+01 9.718536e-02 
1.021700e+01 9.945905e-02 
1.021800e+01 1.017294e-01 
1.021900e+01 1.039963e-01 
1.022000e+01 1.062598e-01 
1.022100e+01 1.085198e-01 
1.022200e+01 1.107764e-01 
1.022300e+01 1.130295e-01 
1.022400e+01 1.152791e-01 
1.022500e+01 1.175251e-01 
1.022600e+01 1.197677e-01 
1.022700e+01 1.220066e-01 
1.022800e+01 1.242420e-01 
1.022900e+01 1.264737e-01 
1.023000e+01 1.287019e-01 
1.023100e+01 1.309264e-01 
1.023200e+01 1.331472e-01 
1.023300e+01 1.353643e-01 
1.023400e+01 1.375777e-01 
1.023500e+01 1.397874e-01 
1.023600e+01 1.419933e-01 
1.023700e+01 1.441955e-01 
1.023800e+01 1.463939e-01 
1.023900e+01 1.485885e-01 
1.024000e+01 1.507792e-01 
1.024100e+01 1.529661e-01 
1.024200e+01 1.551491e-01 
1.024300e+01 1.573283e-01 
1.024400e+01 1.595035e-01 
1.024500e+01 1.616748e-01 
1.024600e+01 1.638422e-01 
1.024700e+01 1.660056e-01 
1.024800e+01 1.681650e-01 
1.024900e+01 1.703205e-01 
1.025000e+01 1.724719e-01 
1.025100e+01 1.746192e-01 
1.025200e+01 1.767625e-01 
1.025300e+01 1.789018e-01 
1.025400e+01 1.810369e-01 
1.025500e+01 1.831679e-01 
1.025600e+01 1.852948e-01 
1.025700e+01 1.874175e-01 
1.025800e+01 1.895360e-01 
1.025900e+01 1.916504e-01 
1.026000e+01 1.937606e-01 
1.026100e+01 1.958665e-01 
1.026200e+01 1.979682e-01 
1.026300e+01 2.000656e-01 
1.026400e+01 2.021587e-01 
1.026500e+01 2.042476e-01 
1.026600e+01 2.063321e-01 
1.026700e+01 2.084123e-01 
1.026800e+01 2.104881e-01 
1.026900e+01 2.125595e-01 
1.027000e+01 2.146266e-01 
1.027100e+01 2.166893e-01 
1.027200e+01 2.187475e-01 
1.027300e+01 2.208013e-01 
1.027400e+01 2.228506e-01 
1.027500e+01 2.248955e-01 
1.027600e+01 2.269359e-01 
1.027700e+01 2.289717e-01 
1.027800e+01 2.310031e-01 
1.027900e+01 2.330298e-01 
1.028000e+01 2.350520e-01 
1.028100e+01 2.370697e-01 
1.028200e+01 2.390827e-01 
1.028300e+01 2.410911e-01 
1.028400e+01 2.430949e-01 
1.028500e+01 2.450941e-01 
1.028600e+01 2.470886e-01 
1.028700e+01 2.490784e-01 
1.028800e+01 2.510635e-01 
1.028900e+01 2.530439e-01 
1.029000e+01 2.550195e-01 
1.029100e+01 2.569905e-01 
1.029200e+01 2.589566e-01 
1.029300e+01 2.609180e-01 
1.029400e+01 2.628746e-01 
1.029500e+01 2.648263e-01 
1.029600e+01 2.667733e-01 
1.029700e+01 2.687154e-01 
1.029800e+01 2.706526e-01 
1.029900e+01 2.725850e-01 
1.030000e+01 2.745125e-01 
1.030100e+01 2.764350e-01 
1.030200e+01 2.783527e-01 
1.030300e+01 2.802654e-01 
1.030400e+01 2.821732e-01 
1.030500e+01 2.840760e-01 
1.030600e+01 2.859738e-01 
1.030700e+01 2.878666e-01 
1.030800e+01 2.897544e-01 
1.030900e+01 2.916372e-01 
1.031000e+01 2.935149e-01 
1.031100e+01 2.953876e-01 
1.031200e+01 2.972552e-01 
1.031300e+01 2.991177e-01 
1.031400e+01 3.009751e-01 
1.031500e+01 3.028274e-01 
1.031600e+01 3.046746e-01 
1.031700e+01 3.065166e-01 
1.031800e+01 3.083535e-01 
1.031900e+01 3.101852e-01 
1.032000e+01 3.120117e-01 
1.032100e+01 3.138330e-01 
1.032200e+01 3.156490e-01 
1.032300e+01 3.174599e-01 
1.032400e+01 3.192655e-01 
1.032500e+01 3.210659e-01 
1.032600e+01 3.228609e-01 
1.032700e+01 3.246507e-01 
1.032800e+01 3.264352e-01 
1.032900e+01 3.282144e-01 
1.033000e+01 3.299883e-01 
1.033100e+01 3.317568e-01 
1.033200e+01 3.335199e-01 
1.033300e+01 3.352777e-01 
1.033400e+01 3.370302e-01 
1.033500e+01 3.387772e-01 
1.033600e+01 3.405188e-01 
1.033700e+01 3.422550e-01 
1.033800e+01 3.439858e-01 
1.033900e+01 3.457111e-01 
1.034000e+01 3.474310e-01 
1.034100e+01 3.491454e-01 
1.034200e+01 3.508544e-01 
1.034300e+01 3.525578e-01 
1.034400e+01 3.542557e-01 
1.034500e+01 3.559481e-01 
1.034600e+01 3.576350e-01 
1.034700e+01 3.593163e-01 
1.034800e+01 3.609921e-01 
1.034900e+01 3.626623e-01 
1.035000e+01 3.643270e-01 
1.035100e+01 3.659860e-01 
1.035200e+01 3.676395e-01 
1.035300e+01 3.692873e-01 
1.035400e+01 3.709295e-01 
1.035500e+01 3.725661e-01 
1.035600e+01 3.741970e-01 
1.035700e+01 3.758222e-01 
1.035800e+01 3.774418e-01 
1.035900e+01 3.790557e-01 
1.036000e+01 3.806639e-01 
1.036100e+01 3.822664e-01 
1.036200e+01 3.838632e-01 
1.036300e+01 3.854543e-01 
1.036400e+01 3.870396e-01 
1.036500e+01 3.886192e-01 
1.036600e+01 3.901930e-01 
1.036700e+01 3.917611e-01 
1.036800e+01 3.933234e-01 
1.036900e+01 3.948798e-01 
1.037000e+01 3.964305e-01 
1.037100e+01 3.979754e-01 
1.037200e+01 3.995144e-01 
1.037300e+01 4.010477e-01 
1.037400e+01 4.025750e-01 
1.037500e+01 4.040966e-01 
1.037600e+01 4.056122e-01 
1.037700e+01 4.071220e-01 
1.037800e+01 4.086260e-01 
1.037900e+01 4.101240e-01 
1.038000e+01 4.116161e-01 
1.038100e+01 4.131023e-01 
1.038200e+01 4.145826e-01 
1.038300e+01 4.160570e-01 
1.038400e+01 4.175255e-01 
1.038500e+01 4.189880e-01 
1.038600e+01 4.204445e-01 
1.038700e+01 4.218951e-01 
1.038800e+01 4.233397e-01 
1.038900e+01 4.247783e-01 
1.039000e+01 4.262109e-01 
1.039100e+01 4.276376e-01 
1.039200e+01 4.290582e-01 
1.039300e+01 4.304728e-01 
1.039400e+01 4.318814e-01 
1.039500e+01 4.332839e-01 
1.039600e+01 4.346804e-01 
1.039700e+01 4.360709e-01 
1.039800e+01 4.374553e-01 
1.039900e+01 4.388337e-01 
1.040000e+01 4.402059e-01 
1.040100e+01 4.415721e-01 
1.040200e+01 4.429322e-01 
1.040300e+01 4.442862e-01 
1.040400e+01 4.456341e-01 
1.040500e+01 4.469759e-01 
1.040600e+01 4.483116e-01 
1.040700e+01 4.496411e-01 
1.040800e+01 4.509645e-01 
1.040900e+01 4.522818e-01 
1.041000e+01 4.535929e-01 
1.041100e+01 4.548979e-01 
1.041200e+01 4.561967e-01 
1.041300e+01 4.574893e-01 
1.041400e+01 4.587758e-01 
1.041500e+01 4.600561e-01 
1.041600e+01 4.613302e-01 
1.041700e+01 4.625981e-01 
1.041800e+01 4.638597e-01 
1.041900e+01 4.651152e-01 
1.042000e+01 4.663645e-01 
1.042100e+01 4.676076e-01 
1.042200e+01 4.688444e-01 
1.042300e+01 4.700750e-01 
1.042400e+01 4.712993e-01 
1.042500e+01 4.725174e-01 
1.042600e+01 4.737293e-01 
1.042700e+01 4.749349e-01 
1.042800e+01 4.761342e-01 
1.042900e+01 4.773273e-01 
1.043000e+01 4.785141e-01 
1.043100e+01 4.796946e-01 
1.043200e+01 4.808689e-01 
1.043300e+01 4.820368e-01 
1.043400e+01 4.831985e-01 
1.043500e+01 4.843539e-01 
1.043600e+01 4.855029e-01 
1.043700e+01 4.866457e-01 
1.043800e+01 4.877821e-01 
1.043900e+01 4.889122e-01 
1.044000e+01 4.900360e-01 
1.044100e+01 4.911535e-01 
1.044200e+01 4.922646e-01 
1.044300e+01 4.933694e-01 
1.044400e+01 4.944679e-01 
1.044500e+01 4.955600e-01 
1.044600e+01 4.966457e-01 
1.044700e+01 4.977251e-01 
1.044800e+01 4.987982e-01 
1.044900e+01 4.998649e-01 
1.045000e+01 5.009252e-01 
1.045100e+01 5.019792e-01 
1.045200e+01 5.030267e-01 
1.045300e+01 5.040680e-01 
1.045400e+01 5.051028e-01 
1.045500e+01 5.061312e-01 
1.045600e+01 5.071533e-01 
1.045700e+01 5.081690e-01 
1.045800e+01 5.091782e-01 
1.045900e+01 5.101811e-01 
1.046000e+01 5.111776e-01 
1.046100e+01 5.121677e-01 
1.046200e+01 5.131513e-01 
1.046300e+01 5.141286e-01 
1.046400e+01 5.150995e-01 
1.046500e+01 5.160639e-01 
1.046600e+01 5.170219e-01 
1.046700e+01 5.179736e-01 
1.046800e+01 5.189187e-01 
1.046900e+01 5.198575e-01 
1.047000e+01 5.207899e-01 
1.047100e+01 5.217158e-01 
1.047200e+01 5.226353e-01 
1.047300e+01 5.235483e-01 
1.047400e+01 5.244549e-01 
1.047500e+01 5.253551e-01 
1.047600e+01 5.262489e-01 
1.047700e+01 5.271362e-01 
1.047800e+01 5.280171e-01 
1.047900e+01 5.288915e-01 
1.048000e+01 5.297595e-01 
1.048100e+01 5.306210e-01 
1.048200e+01 5.314761e-01 
1.048300e+01 5.323248e-01 
1.048400e+01 5.331670e-01 
1.048500e+01 5.340028e-01 
1.048600e+01 5.348321e-01 
1.048700e+01 5.356549e-01 
1.048800e+01 5.364713e-01 
1.048900e+01 5.372813e-01 
1.049000e+01 5.380848e-01 
1.049100e+01 5.388818e-01 
1.049200e+01 5.396724e-01 
1.049300e+01 5.404566e-01 
1.049400e+01 5.412343e-01 
1.049500e+01 5.420055e-01 
1.049600e+01 5.427703e-01 
1.049700e+01 5.435286e-01 
1.049800e+01 5.442805e-01 
1.049900e+01 5.450259e-01 
1.050000e+01 5.457649e-01 
1.050100e+01 5.464974e-01 
1.050200e+01 5.472234e-01 
1.050300e+01 5.479430e-01 
1.050400e+01 5.486562e-01 
1.050500e+01 5.493629e-01 
1.050600e+01 5.500631e-01 
1.050700e+01 5.507569e-01 
1.050800e+01 5.514443e-01 
1.050900e+01 5.521252e-01 
1.051000e+01 5.527996e-01 
1.051100e+01 5.534676e-01 
1.051200e+01 5.541292e-01 
1.051300e+01 5.547843e-01 
1.051400e+01 5.554329e-01 
1.051500e+01 5.560752e-01 
1.051600e+01 5.567109e-01 
1.051700e+01 5.573403e-01 
1.051800e+01 5.579632e-01 
1.051900e+01 5.585797e-01 
1.052000e+01 5.591897e-01 
1.052100e+01 5.597933e-01 
1.052200e+01 5.603905e-01 
1.052300e+01 5.609812e-01 
1.052400e+01 5.615656e-01 
1.052500e+01 5.621434e-01 
1.052600e+01 5.627149e-01 
1.052700e+01 5.632800e-01 
1.052800e+01 5.638386e-01 
1.052900e+01 5.643908e-01 
1.053000e+01 5.649366e-01 
1.053100e+01 5.654760e-01 
1.053200e+01 5.660090e-01 
1.053300e+01 5.665356e-01 
1.053400e+01 5.670558e-01 
1.053500e+01 5.675696e-01 
1.053600e+01 5.680770e-01 
1.053700e+01 5.685780e-01 
1.053800e+01 5.690726e-01 
1.053900e+01 5.695608e-01 
1.054000e+01 5.700426e-01 
1.054100e+01 5.705181e-01 
1.054200e+01 5.709872e-01 
1.054300e+01 5.714499e-01 
1.054400e+01 5.719062e-01 
1.054500e+01 5.723562e-01 
1.054600e+01 5.727998e-01 
1.054700e+01 5.732370e-01 
1.054800e+01 5.736679e-01 
1.054900e+01 5.740925e-01 
1.055000e+01 5.745107e-01 
1.055100e+01 5.749225e-01 
1.055200e+01 5.753280e-01 
1.055300e+01 5.757272e-01 
1.055400e+01 5.761201e-01 
1.055500e+01 5.765066e-01 
1.055600e+01 5.768868e-01 
1.055700e+01 5.772607e-01 
1.055800e+01 5.776283e-01 
1.055900e+01 5.779896e-01 
1.056000e+01 5.783445e-01 
1.056100e+01 5.786932e-01 
1.056200e+01 5.790356e-01 
1.056300e+01 5.793717e-01 
1.056400e+01 5.797015e-01 
1.056500e+01 5.800250e-01 
1.056600e+01 5.803423e-01 
1.056700e+01 5.806533e-01 
1.056800e+01 5.809580e-01 
1.056900e+01 5.812565e-01 
1.057000e+01 5.815487e-01 
1.057100e+01 5.818347e-01 
1.057200e+01 5.821144e-01 
1.057300e+01 5.823879e-01 
1.057400e+01 5.826552e-01 
1.057500e+01 5.829162e-01 
1.057600e+01 5.831711e-01 
1.057700e+01 5.834197e-01 
1.057800e+01 5.836621e-01 
1.057900e+01 5.838983e-01 
1.058000e+01 5.841284e-01 
1.058100e+01 5.843522e-01 
1.058200e+01 5.845699e-01 
1.058300e+01 5.847814e-01 
1.058400e+01 5.849867e-01 
1.058500e+01 5.851859e-01 
1.058600e+01 5.853789e-01 
1.058700e+01 5.855657e-01 
1.058800e+01 5.857464e-01 
1.058900e+01 5.859210e-01 
1.059000e+01 5.860895e-01 
1.059100e+01 5.862518e-01 
1.059200e+01 5.864081e-01 
1.059300e+01 5.865582e-01 
1.059400e+01 5.867022e-01 
1.059500e+01 5.868401e-01 
1.059600e+01 5.869720e-01 
1.059700e+01 5.870977e-01 
1.059800e+01 5.872174e-01 
1.059900e+01 5.873311e-01 
1.060000e+01 5.874387e-01 
1.060100e+01 5.875402e-01 
1.060200e+01 5.876357e-01 
1.060300e+01 5.877252e-01 
1.060400e+01 5.878086e-01 
1.060500e+01 5.878860e-01 
1.060600e+01 5.879574e-01 
1.060700e+01 5.880229e-01 
1.060800e+01 5.880823e-01 
1.060900e+01 5.881357e-01 
1.061000e+01 5.881832e-01 
1.061100e+01 5.882247e-01 
1.061200e+01 5.882602e-01 
1.061300e+01 5.882898e-01 
1.061400e+01 5.883135e-01 
1.061500e+01 5.883312e-01 
1.061600e+01 5.883430e-01 
1.061700e+01 5.883488e-01 
1.061800e+01 5.883488e-01 
1.061900e+01 5.883429e-01 
1.062000e+01 5.883310e-01 
1.062100e+01 5.883133e-01 
1.062200e+01 5.882898e-01 
1.062300e+01 5.882603e-01 
1.062400e+01 5.882250e-01 
1.062500e+01 5.881839e-01 
1.062600e+01 5.881369e-01 
1.062700e+01 5.880841e-01 
1.062800e+01 5.880255e-01 
1.062900e+01 5.879611e-01 
1.063000e+01 5.878908e-01 
1.063100e+01 5.878148e-01 
1.063200e+01 5.877330e-01 
1.063300e+01 5.876455e-01 
1.063400e+01 5.875521e-01 
1.063500e+01 5.874531e-01 
1.063600e+01 5.873482e-01 
1.063700e+01 5.872377e-01 
1.063800e+01 5.871214e-01 
1.063900e+01 5.869995e-01 
1.064000e+01 5.868718e-01 
1.064100e+01 5.867384e-01 
1.064200e+01 5.865994e-01 
1.064300e+01 5.864547e-01 
1.064400e+01 5.863043e-01 
1.064500e+01 5.861483e-01 
1.064600e+01 5.859866e-01 
1.064700e+01 5.858193e-01 
1.064800e+01 5.856464e-01 
1.064900e+01 5.854679e-01 
1.065000e+01 5.852838e-01 
1.065100e+01 5.850941e-01 
1.065200e+01 5.848988e-01 
1.065300e+01 5.846980e-01 
1.065400e+01 5.844916e-01 
1.065500e+01 5.842797e-01 
1.065600e+01 5.840622e-01 
1.065700e+01 5.838392e-01 
1.065800e+01 5.836107e-01 
1.065900e+01 5.833767e-01 
1.066000e+01 5.831373e-01 
1.066100e+01 5.828923e-01 
1.066200e+01 5.826419e-01 
1.066300e+01 5.823860e-01 
1.066400e+01 5.821247e-01 
1.066500e+01 5.818580e-01 
1.066600e+01 5.815858e-01 
1.066700e+01 5.813082e-01 
1.066800e+01 5.810253e-01 
1.066900e+01 5.807369e-01 
1.067000e+01 5.804432e-01 
1.067100e+01 5.801441e-01 
1.067200e+01 5.798397e-01 
1.067300e+01 5.795300e-01 
1.067400e+01 5.792149e-01 
1.067500e+01 5.788945e-01 
1.067600e+01 5.785688e-01 
1.067700e+01 5.782378e-01 
1.067800e+01 5.779015e-01 
1.067900e+01 5.775600e-01 
1.068000e+01 5.772132e-01 
1.068100e+01 5.768612e-01 
1.068200e+01 5.765040e-01 
1.068300e+01 5.761415e-01 
1.068400e+01 5.757739e-01 
1.068500e+01 5.754010e-01 
1.068600e+01 5.750230e-01 
1.068700e+01 5.746398e-01 
1.068800e+01 5.742515e-01 
1.068900e+01 5.738580e-01 
1.069000e+01 5.734594e-01 
1.069100e+01 5.730557e-01 
1.069200e+01 5.726469e-01 
1.069300e+01 5.722330e-01 
1.069400e+01 5.718140e-01 
1.069500e+01 5.713899e-01 
1.069600e+01 5.709609e-01 
1.069700e+01 5.705267e-01 
1.069800e+01 5.700876e-01 
1.069900e+01 5.696434e-01 
1.070000e+01 5.691943e-01 
1.070100e+01 5.687402e-01 
1.070200e+01 5.682811e-01 
1.070300e+01 5.678170e-01 
1.070400e+01 5.673480e-01 
1.070500e+01 5.668741e-01 
1.070600e+01 5.663953e-01 
1.070700e+01 5.659115e-01 
1.070800e+01 5.654229e-01 
1.070900e+01 5.649294e-01 
1.071000e+01 5.644310e-01 
1.071100e+01 5.639278e-01 
1.071200e+01 5.634198e-01 
1.071300e+01 5.629069e-01 
1.071400e+01 5.623893e-01 
1.071500e+01 5.618668e-01 
1.071600e+01 5.613396e-01 
1.071700e+01 5.608076e-01 
1.071800e+01 5.602708e-01 
1.071900e+01 5.597294e-01 
1.072000e+01 5.591832e-01 
1.072100e+01 5.586323e-01 
1.072200e+01 5.580767e-01 
1.072300e+01 5.575164e-01 
1.072400e+01 5.569514e-01 
1.072500e+01 5.563819e-01 
1.072600e+01 5.558076e-01 
1.072700e+01 5.552288e-01 
1.072800e+01 5.546453e-01 
1.072900e+01 5.540573e-01 
1.073000e+01 5.534647e-01 
1.073100e+01 5.528675e-01 
1.073200e+01 5.522658e-01 
1.073300e+01 5.516595e-01 
1.073400e+01 5.510487e-01 
1.073500e+01 5.504334e-01 
1.073600e+01 5.498136e-01 
1.073700e+01 5.491894e-01 
1.073800e+01 5.485607e-01 
1.073900e+01 5.479275e-01 
1.074000e+01 5.472900e-01 
1.074100e+01 5.466480e-01 
1.074200e+01 5.460016e-01 
1.074300e+01 5.453508e-01 
1.074400e+01 5.446956e-01 
1.074500e+01 5.440361e-01 
1.074600e+01 5.433723e-01 
1.074700e+01 5.427041e-01 
1.074800e+01 5.420316e-01 
1.074900e+01 5.413548e-01 
1.075000e+01 5.406738e-01 
1.075100e+01 5.399885e-01 
1.075200e+01 5.392989e-01 
1.075300e+01 5.386051e-01 
1.075400e+01 5.379071e-01 
1.075500e+01 5.372049e-01 
1.075600e+01 5.364985e-01 
1.075700e+01 5.357879e-01 
1.075800e+01 5.350732e-01 
1.075900e+01 5.343544e-01 
1.076000e+01 5.336314e-01 
1.076100e+01 5.329043e-01 
1.076200e+01 5.321731e-01 
1.076300e+01 5.314378e-01 
1.076400e+01 5.306985e-01 
1.076500e+01 5.299551e-01 
1.076600e+01 5.292077e-01 
1.076700e+01 5.284563e-01 
1.076800e+01 5.277009e-01 
1.076900e+01 5.269415e-01 
1.077000e+01 5.261782e-01 
1.077100e+01 5.254109e-01 
1.077200e+01 5.246396e-01 
1.077300e+01 5.238645e-01 
1.077400e+01 5.230854e-01 
1.077500e+01 5.223025e-01 
1.077600e+01 5.215157e-01 
1.077700e+01 5.207250e-01 
1.077800e+01 5.199305e-01 
1.077900e+01 5.191322e-01 
1.078000e+01 5.183300e-01 
1.078100e+01 5.175241e-01 
1.078200e+01 5.167144e-01 
1.078300e+01 5.159010e-01 
1.078400e+01 5.150838e-01 
1.078500e+01 5.142629e-01 
1.078600e+01 5.134383e-01 
1.078700e+01 5.126100e-01 
1.078800e+01 5.117780e-01 
1.078900e+01 5.109423e-01 
1.079000e+01 5.101031e-01 
1.079100e+01 5.092602e-01 
1.079200e+01 5.084136e-01 
1.079300e+01 5.075635e-01 
1.079400e+01 5.067099e-01 
1.079500e+01 5.058526e-01 
1.079600e+01 5.049918e-01 
1.079700e+01 5.041275e-01 
1.079800e+01 5.032597e-01 
1.079900e+01 5.023884e-01 
1.080000e+01 5.015136e-01 
1.080100e+01 5.006354e-01 
1.080200e+01 4.997537e-01 
1.080300e+01 4.988686e-01 
1.080400e+01 4.979801e-01 
1.080500e+01 4.970882e-01 
1.080600e+01 4.961929e-01 
1.080700e+01 4.952942e-01 
1.080800e+01 4.943923e-01 
1.080900e+01 4.934870e-01 
1.081000e+01 4.925783e-01 
1.081100e+01 4.916664e-01 
1.081200e+01 4.907513e-01 
1.081300e+01 4.898328e-01 
1.081400e+01 4.889112e-01 
1.081500e+01 4.879863e-01 
1.081600e+01 4.870582e-01 
1.081700e+01 4.861269e-01 
1.081800e+01 4.851924e-01 
1.081900e+01 4.842548e-01 
1.082000e+01 4.833140e-01 
1.082100e+01 4.823702e-01 
1.082200e+01 4.814232e-01 
1.082300e+01 4.804731e-01 
1.082400e+01 4.795200e-01 
1.082500e+01 4.785638e-01 
1.082600e+01 4.776046e-01 
1.082700e+01 4.766424e-01 
1.082800e+01 4.756772e-01 
1.082900e+01 4.747089e-01 
1.083000e+01 4.737378e-01 
1.083100e+01 4.727636e-01 
1.083200e+01 4.717866e-01 
1.083300e+01 4.708066e-01 
1.083400e+01 4.698237e-01 
1.083500e+01 4.688380e-01 
1.083600e+01 4.678494e-01 
1.083700e+01 4.668579e-01 
1.083800e+01 4.658636e-01 
1.083900e+01 4.648666e-01 
1.084000e+01 4.638667e-01 
1.084100e+01 4.628640e-01 
1.084200e+01 4.618586e-01 
1.084300e+01 4.608504e-01 
1.084400e+01 4.598396e-01 
1.084500e+01 4.588260e-01 
1.084600e+01 4.578097e-01 
1.084700e+01 4.567908e-01 
1.084800e+01 4.557692e-01 
1.084900e+01 4.547449e-01 
1.085000e+01 4.537181e-01 
1.085100e+01 4.526887e-01 
1.085200e+01 4.516566e-01 
1.085300e+01 4.506220e-01 
1.085400e+01 4.495849e-01 
1.085500e+01 4.485452e-01 
1.085600e+01 4.475030e-01 
1.085700e+01 4.464583e-01 
1.085800e+01 4.454112e-01 
1.085900e+01 4.443615e-01 
1.086000e+01 4.433095e-01 
1.086100e+01 4.422550e-01 
1.086200e+01 4.411981e-01 
1.086300e+01 4.401388e-01 
1.086400e+01 4.390771e-01 
1.086500e+01 4.380131e-01 
1.086600e+01 4.369468e-01 
1.086700e+01 4.358781e-01 
1.086800e+01 4.348071e-01 
1.086900e+01 4.337339e-01 
1.087000e+01 4.326583e-01 
1.087100e+01 4.315806e-01 
1.087200e+01 4.305006e-01 
1.087300e+01 4.294183e-01 
1.087400e+01 4.283339e-01 
1.087500e+01 4.272473e-01 
1.087600e+01 4.261586e-01 
1.087700e+01 4.250677e-01 
1.087800e+01 4.239746e-01 
1.087900e+01 4.228795e-01 
1.088000e+01 4.217823e-01 
1.088100e+01 4.206830e-01 
1.088200e+01 4.195816e-01 
1.088300e+01 4.184782e-01 
1.088400e+01 4.173728e-01 
1.088500e+01 4.162654e-01 
1.088600e+01 4.151560e-01 
1.088700e+01 4.140446e-01 
1.088800e+01 4.129313e-01 
1.088900e+01 4.118160e-01 
1.089000e+01 4.106989e-01 
1.089100e+01 4.095798e-01 
1.089200e+01 4.084589e-01 
1.089300e+01 4.073360e-01 
1.089400e+01 4.062114e-01 
1.089500e+01 4.050849e-01 
1.089600e+01 4.039566e-01 
1.089700e+01 4.028266e-01 
1.089800e+01 4.016947e-01 
1.089900e+01 4.005611e-01 
1.090000e+01 3.994258e-01 
1.090100e+01 3.982887e-01 
1.090200e+01 3.971499e-01 
1.090300e+01 3.960095e-01 
1.090400e+01 3.948674e-01 
1.090500e+01 3.937236e-01 
1.090600e+01 3.925782e-01 
1.090700e+01 3.914312e-01 
1.090800e+01 3.902825e-01 
1.090900e+01 3.891323e-01 
1.091000e+01 3.879806e-01 
1.091100e+01 3.868273e-01 
1.091200e+01 3.856725e-01 
1.091300e+01 3.845161e-01 
1.091400e+01 3.833583e-01 
1.091500e+01 3.821990e-01 
1.091600e+01 3.810382e-01 
1.091700e+01 3.798760e-01 
1.091800e+01 3.787124e-01 
1.091900e+01 3.775473e-01 
1.092000e+01 3.763809e-01 
1.092100e+01 3.752131e-01 
1.092200e+01 3.740440e-01 
1.092300e+01 3.728735e-01 
1.092400e+01 3.717017e-01 
1.092500e+01 3.705286e-01 
1.092600e+01 3.693542e-01 
1.092700e+01 3.681786e-01 
1.092800e+01 3.670017e-01 
1.092900e+01 3.658236e-01 
1.093000e+01 3.646442e-01 
1.093100e+01 3.634637e-01 
1.093200e+01 3.622820e-01 
1.093300e+01 3.610991e-01 
1.093400e+01 3.599151e-01 
1.093500e+01 3.587300e-01 
1.093600e+01 3.575437e-01 
1.093700e+01 3.563564e-01 
1.093800e+01 3.551680e-01 
1.093900e+01 3.539785e-01 
1.094000e+01 3.527880e-01 
1.094100e+01 3.515965e-01 
1.094200e+01 3.504039e-01 
1.094300e+01 3.492104e-01 
1.094400e+01 3.480159e-01 
1.094500e+01 3.468205e-01 
1.094600e+01 3.456241e-01 
1.094700e+01 3.444268e-01 
1.094800e+01 3.432286e-01 
1.094900e+01 3.420295e-01 
1.095000e+01 3.408295e-01 
1.095100e+01 3.396287e-01 
1.095200e+01 3.384270e-01 
1.095300e+01 3.372246e-01 
1.095400e+01 3.360213e-01 
1.095500e+01 3.348173e-01 
1.095600e+01 3.336125e-01 
1.095700e+01 3.324069e-01 
1.095800e+01 3.312006e-01 
1.095900e+01 3.299936e-01 
1.096000e+01 3.287859e-01 
1.096100e+01 3.275776e-01 
1.096200e+01 3.263685e-01 
1.096300e+01 3.251588e-01 
1.096400e+01 3.239485e-01 
1.096500e+01 3.227376e-01 
1.096600e+01 3.215261e-01 
1.096700e+01 3.203139e-01 
1.096800e+01 3.191013e-01 
1.096900e+01 3.178881e-01 
1.097000e+01 3.166743e-01 
1.097100e+01 3.154601e-01 
1.097200e+01 3.142453e-01 
1.097300e+01 3.130301e-01 
1.097400e+01 3.118144e-01 
1.097500e+01 3.105983e-01 
1.097600e+01 3.093817e-01 
1.097700e+01 3.081647e-01 
1.097800e+01 3.069474e-01 
1.097900e+01 3.057296e-01 
1.098000e+01 3.045115e-01 
1.098100e+01 3.032930e-01 
1.098200e+01 3.020743e-01 
1.098300e+01 3.008552e-01 
1.098400e+01 2.996358e-01 
1.098500e+01 2.984161e-01 
1.098600e+01 2.971962e-01 
1.098700e+01 2.959760e-01 
1.098800e+01 2.947556e-01 
1.098900e+01 2.935349e-01 
1.099000e+01 2.923141e-01 
1.099100e+01 2.910931e-01 
1.099200e+01 2.898719e-01 
1.099300e+01 2.886506e-01 
1.099400e+01 2.874292e-01 
1.099500e+01 2.862076e-01 
1.099600e+01 2.849859e-01 
1.099700e+01 2.837642e-01 
1.099800e+01 2.825423e-01 
1.099900e+01 2.813205e-01 
1.100000e+01 2.800986e-01 
1.100100e+01 2.788766e-01 
1.100200e+01 2.776547e-01 
1.100300e+01 2.764328e-01 
1.100400e+01 2.752109e-01 
1.100500e+01 2.739891e-01 
1.100600e+01 2.727673e-01 
1.100700e+01 2.715456e-01 
1.100800e+01 2.703239e-01 
1.100900e+01 2.691024e-01 
1.101000e+01 2.678811e-01 
1.101100e+01 2.666598e-01 
1.101200e+01 2.654387e-01 
1.101300e+01 2.642178e-01 
1.101400e+01 2.629971e-01 
1.101500e+01 2.617765e-01 
1.101600e+01 2.605562e-01 
1.101700e+01 2.593362e-01 
1.101800e+01 2.581163e-01 
1.101900e+01 2.568968e-01 
1.102000e+01 2.556775e-01 
1.102100e+01 2.544585e-01 
1.102200e+01 2.532398e-01 
1.102300e+01 2.520215e-01 
1.102400e+01 2.508035e-01 
1.102500e+01 2.495858e-01 
1.102600e+01 2.483686e-01 
1.102700e+01 2.471517e-01 
1.102800e+01 2.459352e-01 
1.102900e+01 2.447191e-01 
1.103000e+01 2.435035e-01 
1.103100e+01 2.422883e-01 
1.103200e+01 2.410736e-01 
1.103300e+01 2.398594e-01 
1.103400e+01 2.386456e-01 
1.103500e+01 2.374324e-01 
1.103600e+01 2.362197e-01 
1.103700e+01 2.350075e-01 
1.103800e+01 2.337959e-01 
1.103900e+01 2.325849e-01 
1.104000e+01 2.313744e-01 
1.104100e+01 2.301645e-01 
1.104200e+01 2.289553e-01 
1.104300e+01 2.277467e-01 
1.104400e+01 2.265387e-01 
1.104500e+01 2.253314e-01 
1.104600e+01 2.241248e-01 
1.104700e+01 2.229188e-01 
1.104800e+01 2.217135e-01 
1.104900e+01 2.205090e-01 
1.105000e+01 2.193052e-01 
1.105100e+01 2.181022e-01 
1.105200e+01 2.168999e-01 
1.105300e+01 2.156983e-01 
1.105400e+01 2.144976e-01 
1.105500e+01 2.132977e-01 
1.105600e+01 2.120986e-01 
1.105700e+01 2.109003e-01 
1.105800e+01 2.097029e-01 
1.105900e+01 2.085063e-01 
1.106000e+01 2.073106e-01 
1.106100e+01 2.061158e-01 
1.106200e+01 2.049219e-01 
1.106300e+01 2.037289e-01 
1.106400e+01 2.025369e-01 
1.106500e+01 2.013458e-01 
1.106600e+01 2.001556e-01 
1.106700e+01 1.989664e-01 
1.106800e+01 1.977783e-01 
1.106900e+01 1.965911e-01 
1.107000e+01 1.954049e-01 
1.107100e+01 1.942198e-01 
1.107200e+01 1.930357e-01 
1.107300e+01 1.918526e-01 
1.107400e+01 1.906706e-01 
1.107500e+01 1.894898e-01 
1.107600e+01 1.883100e-01 
1.107700e+01 1.871313e-01 
1.107800e+01 1.859537e-01 
1.107900e+01 1.847773e-01 
1.108000e+01 1.836020e-01 
1.108100e+01 1.824279e-01 
1.108200e+01 1.812550e-01 
1.108300e+01 1.800833e-01 
1.108400e+01 1.789127e-01 
1.108500e+01 1.777434e-01 
1.108600e+01 1.765753e-01 
1.108700e+01 1.754085e-01 
1.108800e+01 1.742429e-01 
1.108900e+01 1.730786e-01 
1.109000e+01 1.719156e-01 
1.109100e+01 1.707538e-01 
1.109200e+01 1.695934e-01 
1.109300e+01 1.684343e-01 
1.109400e+01 1.672765e-01 
1.109500e+01 1.661201e-01 
1.109600e+01 1.649650e-01 
1.109700e+01 1.638113e-01 
1.109800e+01 1.626590e-01 
1.109900e+01 1.615081e-01 
1.110000e+01 1.603586e-01 
1.110100e+01 1.592106e-01 
1.110200e+01 1.580639e-01 
1.110300e+01 1.569188e-01 
1.110400e+01 1.557750e-01 
1.110500e+01 1.546328e-01 
1.110600e+01 1.534920e-01 
1.110700e+01 1.523527e-01 
1.110800e+01 1.512150e-01 
1.110900e+01 1.500787e-01 
1.111000e+01 1.489440e-01 
1.111100e+01 1.478109e-01 
1.111200e+01 1.466793e-01 
1.111300e+01 1.455493e-01 
1.111400e+01 1.444208e-01 
1.111500e+01 1.432940e-01 
1.111600e+01 1.421687e-01 
1.111700e+01 1.410451e-01 
1.111800e+01 1.399231e-01 
1.111900e+01 1.388027e-01 
1.112000e+01 1.376840e-01 
1.112100e+01 1.365670e-01 
1.112200e+01 1.354516e-01 
1.112300e+01 1.343380e-01 
1.112400e+01 1.332260e-01 
1.112500e+01 1.321158e-01 
1.112600e+01 1.310072e-01 
1.112700e+01 1.299004e-01 
1.112800e+01 1.287954e-01 
1.112900e+01 1.276921e-01 
1.113000e+01 1.265905e-01 
1.113100e+01 1.254908e-01 
1.113200e+01 1.243928e-01 
1.113300e+01 1.232967e-01 
1.113400e+01 1.222023e-01 
1.113500e+01 1.211098e-01 
1.113600e+01 1.200191e-01 
1.113700e+01 1.189303e-01 
1.113800e+01 1.178433e-01 
1.113900e+01 1.167582e-01 
1.114000e+01 1.156749e-01 
1.114100e+01 1.145936e-01 
1.114200e+01 1.135142e-01 
1.114300e+01 1.124366e-01 
1.114400e+01 1.113610e-01 
1.114500e+01 1.102873e-01 
1.114600e+01 1.092156e-01 
1.114700e+01 1.081458e-01 
1.114800e+01 1.070780e-01 
1.114900e+01 1.060121e-01 
1.115000e+01 1.049482e-01 
1.115100e+01 1.038864e-01 
1.115200e+01 1.028265e-01 
1.115300e+01 1.017686e-01 
1.115400e+01 1.007128e-01 
1.115500e+01 9.965901e-02 
1.115600e+01 9.860726e-02 
1.115700e+01 9.755756e-02 
1.115800e+01 9.650993e-02 
1.115900e+01 9.546437e-02 
1.116000e+01 9.442089e-02 
1.116100e+01 9.337951e-02 
1.116200e+01 9.234024e-02 
1.116300e+01 9.130308e-02 
1.116400e+01 9.026804e-02 
1.116500e+01 8.923513e-02 
1.116600e+01 8.820437e-02 
1.116700e+01 8.717575e-02 
1.116800e+01 8.614930e-02 
1.116900e+01 8.512502e-02 
1.117000e+01 8.410292e-02 
1.117100e+01 8.308301e-02 
1.117200e+01 8.206530e-02 
1.117300e+01 8.104980e-02 
1.117400e+01 8.003651e-02 
1.117500e+01 7.902545e-02 
1.117600e+01 7.801662e-02 
1.117700e+01 7.701004e-02 
1.117800e+01 7.600571e-02 
1.117900e+01 7.500364e-02 
1.118000e+01 7.400385e-02 
1.118100e+01 7.300633e-02 
1.118200e+01 7.201110e-02 
1.118300e+01 7.101817e-02 
1.118400e+01 7.002755e-02 
1.118500e+01 6.903923e-02 
1.118600e+01 6.805324e-02 
1.118700e+01 6.706959e-02 
1.118800e+01 6.608827e-02 
1.118900e+01 6.510930e-02 
1.119000e+01 6.413269e-02 
1.119100e+01 6.315844e-02 
1.119200e+01 6.218656e-02 
1.119300e+01 6.121707e-02 
1.119400e+01 6.024996e-02 
1.119500e+01 5.928526e-02 
1.119600e+01 5.832295e-02 
1.119700e+01 5.736307e-02 
1.119800e+01 5.640560e-02 
1.119900e+01 5.545056e-02 
1.120000e+01 5.449796e-02 
1.120100e+01 5.354780e-02 
1.120200e+01 5.260010e-02 
1.120300e+01 5.165486e-02 
1.120400e+01 5.071208e-02 
1.120500e+01 4.977178e-02 
1.120600e+01 4.883397e-02 
1.120700e+01 4.789864e-02 
1.120800e+01 4.696581e-02 
1.120900e+01 4.603549e-02 
1.121000e+01 4.510768e-02 
1.121100e+01 4.418239e-02 
1.121200e+01 4.325963e-02 
1.121300e+01 4.233940e-02 
1.121400e+01 4.142171e-02 
1.121500e+01 4.050657e-02 
1.121600e+01 3.959398e-02 
1.121700e+01 3.868396e-02 
1.121800e+01 3.777651e-02 
1.121900e+01 3.687163e-02 
1.122000e+01 3.596934e-02 
1.122100e+01 3.506964e-02 
1.122200e+01 3.417253e-02 
1.122300e+01 3.327802e-02 
1.122400e+01 3.238613e-02 
1.122500e+01 3.149685e-02 
1.122600e+01 3.061019e-02 
1.122700e+01 2.972617e-02 
1.122800e+01 2.884478e-02 
1.122900e+01 2.796603e-02 
1.123000e+01 2.708992e-02 
1.123100e+01 2.621648e-02 
1.123200e+01 2.534569e-02 
1.123300e+01 2.447757e-02 
1.123400e+01 2.361212e-02 
1.123500e+01 2.274935e-02 
1.123600e+01 2.188926e-02 
1.123700e+01 2.103187e-02 
1.123800e+01 2.017717e-02 
1.123900e+01 1.932518e-02 
1.124000e+01 1.847589e-02 
1.124100e+01 1.762931e-02 
1.124200e+01 1.678546e-02 
1.124300e+01 1.594433e-02 
1.124400e+01 1.510593e-02 
1.124500e+01 1.427026e-02 
1.124600e+01 1.343734e-02 
1.124700e+01 1.260717e-02 
1.124800e+01 1.177974e-02 
1.124900e+01 1.095508e-02 
1.125000e+01 1.013317e-02 
1.125100e+01 9.314037e-03 
1.125200e+01 8.497673e-03 
1.125300e+01 7.684088e-03 
1.125400e+01 6.873286e-03 
1.125500e+01 6.065272e-03 
1.125600e+01 5.260051e-03 
1.125700e+01 4.457627e-03 
1.125800e+01 3.658006e-03 
1.125900e+01 2.861192e-03 
1.126000e+01 2.067190e-03 
1.126100e+01 1.276005e-03 
1.126200e+01 4.876414e-04 
1.126300e+01 -2.978966e-04 
1.126400e+01 -1.080604e-03 
1.126500e+01 -1.860477e-03 
1.126600e+01 -2.637511e-03 
1.126700e+01 -3.411701e-03 
1.126800e+01 -4.183044e-03 
1.126900e+01 -4.951534e-03 
1.127000e+01 -5.717169e-03 
1.127100e+01 -6.479943e-03 
1.127200e+01 -7.239852e-03 
1.127300e+01 -7.996894e-03 
1.127400e+01 -8.751062e-03 
1.127500e+01 -9.502355e-03 
1.127600e+01 -1.025077e-02 
1.127700e+01 -1.099630e-02 
1.127800e+01 -1.173894e-02 
1.127900e+01 -1.247868e-02 
1.128000e+01 -1.321554e-02 
1.128100e+01 -1.394949e-02 
1.128200e+01 -1.468055e-02 
1.128300e+01 -1.540869e-02 
1.128400e+01 -1.613393e-02 
1.128500e+01 -1.685626e-02 
1.128600e+01 -1.757566e-02 
1.128700e+01 -1.829215e-02 
1.128800e+01 -1.900572e-02 
1.128900e+01 -1.971636e-02 
1.129000e+01 -2.042408e-02 
1.129100e+01 -2.112886e-02 
1.129200e+01 -2.183070e-02 
1.129300e+01 -2.252961e-02 
1.129400e+01 -2.322557e-02 
1.129500e+01 -2.391860e-02 
1.129600e+01 -2.460867e-02 
1.129700e+01 -2.529580e-02 
1.129800e+01 -2.597997e-02 
1.129900e+01 -2.666119e-02 
1.130000e+01 -2.733946e-02 
1.130100e+01 -2.801476e-02 
1.130200e+01 -2.868710e-02 
1.130300e+01 -2.935647e-02 
1.130400e+01 -3.002288e-02 
1.130500e+01 -3.068632e-02 
1.130600e+01 -3.134678e-02 
1.130700e+01 -3.200427e-02 
1.130800e+01 -3.265878e-02 
1.130900e+01 -3.331032e-02 
1.131000e+01 -3.395887e-02 
1.131100e+01 -3.460444e-02 
1.131200e+01 -3.524703e-02 
1.131300e+01 -3.588663e-02 
1.131400e+01 -3.652324e-02 
1.131500e+01 -3.715686e-02 
1.131600e+01 -3.778749e-02 
1.131700e+01 -3.841512e-02 
1.131800e+01 -3.903976e-02 
1.131900e+01 -3.966140e-02 
1.132000e+01 -4.028004e-02 
1.132100e+01 -4.089568e-02 
1.132200e+01 -4.150831e-02 
1.132300e+01 -4.211795e-02 
1.132400e+01 -4.272458e-02 
1.132500e+01 -4.332820e-02 
1.132600e+01 -4.392881e-02 
1.132700e+01 -4.452642e-02 
1.132800e+01 -4.512101e-02 
1.132900e+01 -4.571259e-02 
1.133000e+01 -4.630116e-02 
1.133100e+01 -4.688672e-02 
1.133200e+01 -4.746926e-02 
1.133300e+01 -4.804879e-02 
1.133400e+01 -4.862530e-02 
1.133500e+01 -4.919879e-02 
1.133600e+01 -4.976927e-02 
1.133700e+01 -5.033673e-02 
1.133800e+01 -5.090116e-02 
1.133900e+01 -5.146258e-02 
1.134000e+01 -5.202098e-02 
1.134100e+01 -5.257635e-02 
1.134200e+01 -5.312870e-02 
1.134300e+01 -5.367803e-02 
1.134400e+01 -5.422434e-02 
1.134500e+01 -5.476763e-02 
1.134600e+01 -5.530789e-02 
1.134700e+01 -5.584512e-02 
1.134800e+01 -5.637934e-02 
1.134900e+01 -5.691053e-02 
1.135000e+01 -5.743869e-02 
1.135100e+01 -5.796383e-02 
1.135200e+01 -5.848595e-02 
1.135300e+01 -5.900504e-02 
1.135400e+01 -5.952111e-02 
1.135500e+01 -6.003415e-02 
1.135600e+01 -6.054418e-02 
1.135700e+01 -6.105117e-02 
1.135800e+01 -6.155515e-02 
1.135900e+01 -6.205610e-02 
1.136000e+01 -6.255402e-02 
1.136100e+01 -6.304893e-02 
1.136200e+01 -6.354081e-02 
1.136300e+01 -6.402968e-02 
1.136400e+01 -6.451552e-02 
1.136500e+01 -6.499834e-02 
1.136600e+01 -6.547814e-02 
1.136700e+01 -6.595492e-02 
1.136800e+01 -6.642869e-02 
1.136900e+01 -6.689944e-02 
1.137000e+01 -6.736717e-02 
1.137100e+01 -6.783188e-02 
1.137200e+01 -6.829358e-02 
1.137300e+01 -6.875227e-02 
1.137400e+01 -6.920795e-02 
1.137500e+01 -6.966061e-02 
1.137600e+01 -7.011026e-02 
1.137700e+01 -7.055691e-02 
1.137800e+01 -7.100054e-02 
1.137900e+01 -7.144117e-02 
1.138000e+01 -7.187879e-02 
1.138100e+01 -7.231341e-02 
1.138200e+01 -7.274503e-02 
1.138300e+01 -7.317364e-02 
1.138400e+01 -7.359926e-02 
1.138500e+01 -7.402188e-02 
1.138600e+01 -7.444150e-02 
1.138700e+01 -7.485812e-02 
1.138800e+01 -7.527175e-02 
1.138900e+01 -7.568239e-02 
1.139000e+01 -7.609004e-02 
1.139100e+01 -7.649470e-02 
1.139200e+01 -7.689638e-02 
1.139300e+01 -7.729507e-02 
1.139400e+01 -7.769078e-02 
1.139500e+01 -7.808351e-02 
1.139600e+01 -7.847326e-02 
1.139700e+01 -7.886003e-02 
1.139800e+01 -7.924383e-02 
1.139900e+01 -7.962465e-02 
1.140000e+01 -8.000251e-02 
1.140100e+01 -8.037740e-02 
1.140200e+01 -8.074932e-02 
1.140300e+01 -8.111828e-02 
1.140400e+01 -8.148428e-02 
1.140500e+01 -8.184732e-02 
1.140600e+01 -8.220741e-02 
1.140700e+01 -8.256454e-02 
1.140800e+01 -8.291872e-02 
1.140900e+01 -8.326995e-02 
1.141000e+01 -8.361824e-02 
1.141100e+01 -8.396358e-02 
1.141200e+01 -8.430599e-02 
1.141300e+01 -8.464545e-02 
1.141400e+01 -8.498199e-02 
1.141500e+01 -8.531559e-02 
1.141600e+01 -8.564626e-02 
1.141700e+01 -8.597400e-02 
1.141800e+01 -8.629882e-02 
1.141900e+01 -8.662073e-02 
1.142000e+01 -8.693971e-02 
1.142100e+01 -8.725578e-02 
1.142200e+01 -8.756894e-02 
1.142300e+01 -8.787920e-02 
1.142400e+01 -8.818655e-02 
1.142500e+01 -8.849099e-02 
1.142600e+01 -8.879254e-02 
1.142700e+01 -8.909120e-02 
1.142800e+01 -8.938697e-02 
1.142900e+01 -8.967984e-02 
1.143000e+01 -8.996984e-02 
1.143100e+01 -9.025695e-02 
1.143200e+01 -9.054118e-02 
1.143300e+01 -9.082255e-02 
1.143400e+01 -9.110104e-02 
1.143500e+01 -9.137666e-02 
1.143600e+01 -9.164943e-02 
1.143700e+01 -9.191933e-02 
1.143800e+01 -9.218638e-02 
1.143900e+01 -9.245058e-02 
1.144000e+01 -9.271193e-02 
1.144100e+01 -9.297044e-02 
1.144200e+01 -9.322611e-02 
1.144300e+01 -9.347894e-02 
1.144400e+01 -9.372894e-02 
1.144500e+01 -9.397611e-02 
1.144600e+01 -9.422047e-02 
1.144700e+01 -9.446200e-02 
1.144800e+01 -9.470071e-02 
1.144900e+01 -9.493662e-02 
1.145000e+01 -9.516972e-02 
1.145100e+01 -9.540002e-02 
1.145200e+01 -9.562751e-02 
1.145300e+01 -9.585222e-02 
1.145400e+01 -9.607414e-02 
1.145500e+01 -9.629327e-02 
1.145600e+01 -9.650962e-02 
1.145700e+01 -9.672319e-02 
1.145800e+01 -9.693400e-02 
1.145900e+01 -9.714203e-02 
1.146000e+01 -9.734731e-02 
1.146100e+01 -9.754983e-02 
1.146200e+01 -9.774959e-02 
1.146300e+01 -9.794661e-02 
1.146400e+01 -9.814088e-02 
1.146500e+01 -9.833242e-02 
1.146600e+01 -9.852122e-02 
1.146700e+01 -9.870729e-02 
1.146800e+01 -9.889064e-02 
1.146900e+01 -9.907127e-02 
1.147000e+01 -9.924919e-02 
1.147100e+01 -9.942440e-02 
1.147200e+01 -9.959690e-02 
1.147300e+01 -9.976671e-02 
1.147400e+01 -9.993382e-02 
1.147500e+01 -1.000982e-01 
1.147600e+01 -1.002600e-01 
1.147700e+01 -1.004190e-01 
1.147800e+01 -1.005754e-01 
1.147900e+01 -1.007291e-01 
1.148000e+01 -1.008802e-01 
1.148100e+01 -1.010286e-01 
1.148200e+01 -1.011744e-01 
1.148300e+01 -1.013175e-01 
1.148400e+01 -1.014579e-01 
1.148500e+01 -1.015958e-01 
1.148600e+01 -1.017310e-01 
1.148700e+01 -1.018635e-01 
1.148800e+01 -1.019935e-01 
1.148900e+01 -1.021208e-01 
1.149000e+01 -1.022456e-01 
1.149100e+01 -1.023677e-01 
1.149200e+01 -1.024872e-01 
1.149300e+01 -1.026042e-01 
1.149400e+01 -1.027185e-01 
1.149500e+01 -1.028303e-01 
1.149600e+01 -1.029395e-01 
1.149700e+01 -1.030462e-01 
1.149800e+01 -1.031503e-01 
1.149900e+01 -1.032518e-01 
1.150000e+01 -1.033508e-01 
1.150100e+01 -1.034472e-01 
1.150200e+01 -1.035411e-01 
1.150300e+01 -1.036325e-01 
1.150400e+01 -1.037213e-01 
1.150500e+01 -1.038076e-01 
1.150600e+01 -1.038914e-01 
1.150700e+01 -1.039727e-01 
1.150800e+01 -1.040515e-01 
1.150900e+01 -1.041278e-01 
1.151000e+01 -1.042017e-01 
1.151100e+01 -1.042730e-01 
1.151200e+01 -1.043419e-01 
1.151300e+01 -1.044083e-01 
1.151400e+01 -1.044722e-01 
1.151500e+01 -1.045337e-01 
1.151600e+01 -1.045927e-01 
1.151700e+01 -1.046493e-01 
1.151800e+01 -1.047034e-01 
1.151900e+01 -1.047551e-01 
1.152000e+01 -1.048044e-01 
1.152100e+01 -1.048513e-01 
1.152200e+01 -1.048957e-01 
1.152300e+01 -1.049378e-01 
1.152400e+01 -1.049775e-01 
1.152500e+01 -1.050147e-01 
1.152600e+01 -1.050496e-01 
1.152700e+01 -1.050821e-01 
1.152800e+01 -1.051122e-01 
1.152900e+01 -1.051400e-01 
1.153000e+01 -1.051654e-01 
1.153100e+01 -1.051885e-01 
1.153200e+01 -1.052092e-01 
1.153300e+01 -1.052276e-01 
1.153400e+01 -1.052437e-01 
1.153500e+01 -1.052574e-01 
1.153600e+01 -1.052688e-01 
1.153700e+01 -1.052779e-01 
1.153800e+01 -1.052847e-01 
1.153900e+01 -1.052892e-01 
1.154000e+01 -1.052914e-01 
1.154100e+01 -1.052914e-01 
1.154200e+01 -1.052890e-01 
1.154300e+01 -1.052844e-01 
1.154400e+01 -1.052776e-01 
1.154500e+01 -1.052685e-01 
1.154600e+01 -1.052571e-01 
1.154700e+01 -1.052435e-01 
1.154800e+01 -1.052277e-01 
1.154900e+01 -1.052096e-01 
1.155000e+01 -1.051894e-01 
1.155100e+01 -1.051669e-01 
1.155200e+01 -1.051422e-01 
1.155300e+01 -1.051153e-01 
1.155400e+01 -1.050863e-01 
1.155500e+01 -1.050550e-01 
1.155600e+01 -1.050216e-01 
1.155700e+01 -1.049861e-01 
1.155800e+01 -1.049483e-01 
1.155900e+01 -1.049084e-01 
1.156000e+01 -1.048664e-01 
1.156100e+01 -1.048223e-01 
1.156200e+01 -1.047760e-01 
1.156300e+01 -1.047276e-01 
1.156400e+01 -1.046771e-01 
1.156500e+01 -1.046244e-01 
1.156600e+01 -1.045697e-01 
1.156700e+01 -1.045129e-01 
1.156800e+01 -1.044540e-01 
1.156900e+01 -1.043931e-01 
1.157000e+01 -1.043300e-01 
1.157100e+01 -1.042649e-01 
1.157200e+01 -1.041978e-01 
1.157300e+01 -1.041286e-01 
1.157400e+01 -1.040574e-01 
1.157500e+01 -1.039841e-01 
1.157600e+01 -1.039089e-01 
1.157700e+01 -1.038316e-01 
1.157800e+01 -1.037523e-01 
1.157900e+01 -1.036710e-01 
1.158000e+01 -1.035878e-01 
1.158100e+01 -1.035025e-01 
1.158200e+01 -1.034153e-01 
1.158300e+01 -1.033261e-01 
1.158400e+01 -1.032350e-01 
1.158500e+01 -1.031419e-01 
1.158600e+01 -1.030469e-01 
1.158700e+01 -1.029499e-01 
1.158800e+01 -1.028510e-01 
1.158900e+01 -1.027502e-01 
1.159000e+01 -1.026475e-01 
1.159100e+01 -1.025429e-01 
1.159200e+01 -1.024364e-01 
1.159300e+01 -1.023280e-01 
1.159400e+01 -1.022177e-01 
1.159500e+01 -1.021056e-01 
1.159600e+01 -1.019916e-01 
1.159700e+01 -1.018757e-01 
1.159800e+01 -1.017580e-01 
1.159900e+01 -1.016385e-01 
1.160000e+01 -1.015171e-01 
1.160100e+01 -1.013939e-01 
1.160200e+01 -1.012690e-01 
1.160300e+01 -1.011422e-01 
1.160400e+01 -1.010136e-01 
1.160500e+01 -1.008832e-01 
1.160600e+01 -1.007510e-01 
1.160700e+01 -1.006171e-01 
1.160800e+01 -1.004814e-01 
1.160900e+01 -1.003440e-01 
1.161000e+01 -1.002048e-01 
1.161100e+01 -1.000639e-01 
1.161200e+01 -9.992125e-02 
1.161300e+01 -9.977688e-02 
1.161400e+01 -9.963080e-02 
1.161500e+01 -9.948301e-02 
1.161600e+01 -9.933353e-02 
1.161700e+01 -9.918237e-02 
1.161800e+01 -9.902952e-02 
1.161900e+01 -9.887501e-02 
1.162000e+01 -9.871883e-02 
1.162100e+01 -9.856100e-02 
1.162200e+01 -9.840153e-02 
1.162300e+01 -9.824042e-02 
1.162400e+01 -9.807768e-02 
1.162500e+01 -9.791332e-02 
1.162600e+01 -9.774736e-02 
1.162700e+01 -9.757979e-02 
1.162800e+01 -9.741062e-02 
1.162900e+01 -9.723987e-02 
1.163000e+01 -9.706755e-02 
1.163100e+01 -9.689365e-02 
1.163200e+01 -9.671820e-02 
1.163300e+01 -9.654119e-02 
1.163400e+01 -9.636264e-02 
1.163500e+01 -9.618256e-02 
1.163600e+01 -9.600095e-02 
1.163700e+01 -9.581783e-02 
1.163800e+01 -9.563320e-02 
1.163900e+01 -9.544706e-02 
1.164000e+01 -9.525944e-02 
1.164100e+01 -9.507033e-02 
1.164200e+01 -9.487975e-02 
1.164300e+01 -9.468771e-02 
1.164400e+01 -9.449420e-02 
1.164500e+01 -9.429925e-02 
1.164600e+01 -9.410286e-02 
1.164700e+01 -9.390504e-02 
1.164800e+01 -9.370580e-02 
1.164900e+01 -9.350514e-02 
1.165000e+01 -9.330308e-02 
1.165100e+01 -9.309962e-02 
1.165200e+01 -9.289477e-02 
1.165300e+01 -9.268855e-02 
1.165400e+01 -9.248095e-02 
1.165500e+01 -9.227200e-02 
1.165600e+01 -9.206169e-02 
1.165700e+01 -9.185003e-02 
1.165800e+01 -9.163704e-02 
1.165900e+01 -9.142273e-02 
1.166000e+01 -9.120709e-02 
1.166100e+01 -9.099015e-02 
1.166200e+01 -9.077190e-02 
1.166300e+01 -9.055237e-02 
1.166400e+01 -9.033155e-02 
1.166500e+01 -9.010945e-02 
1.166600e+01 -8.988609e-02 
1.166700e+01 -8.966148e-02 
1.166800e+01 -8.943561e-02 
1.166900e+01 -8.920850e-02 
1.167000e+01 -8.898017e-02 
1.167100e+01 -8.875061e-02 
1.167200e+01 -8.851983e-02 
1.167300e+01 -8.828786e-02 
1.167400e+01 -8.805468e-02 
1.167500e+01 -8.782032e-02 
1.167600e+01 -8.758478e-02 
1.167700e+01 -8.734807e-02 
1.167800e+01 -8.711020e-02 
1.167900e+01 -8.687118e-02 
1.168000e+01 -8.663101e-02 
1.168100e+01 -8.638971e-02 
1.168200e+01 -8.614728e-02 
1.168300e+01 -8.590374e-02 
1.168400e+01 -8.565908e-02 
1.168500e+01 -8.541333e-02 
1.168600e+01 -8.516648e-02 
1.168700e+01 -8.491855e-02 
1.168800e+01 -8.466955e-02 
1.168900e+01 -8.441949e-02 
1.169000e+01 -8.416836e-02 
1.169100e+01 -8.391619e-02 
1.169200e+01 -8.366298e-02 
1.169300e+01 -8.340874e-02 
1.169400e+01 -8.315348e-02 
1.169500e+01 -8.289721e-02 
1.169600e+01 -8.263993e-02 
1.169700e+01 -8.238166e-02 
1.169800e+01 -8.212240e-02 
1.169900e+01 -8.186216e-02 
1.170000e+01 -8.160095e-02 
1.170100e+01 -8.133878e-02 
1.170200e+01 -8.107566e-02 
1.170300e+01 -8.081160e-02 
1.170400e+01 -8.054661e-02 
1.170500e+01 -8.028068e-02 
1.170600e+01 -8.001384e-02 
1.170700e+01 -7.974610e-02 
1.170800e+01 -7.947745e-02 
1.170900e+01 -7.920791e-02 
1.171000e+01 -7.893749e-02 
1.171100e+01 -7.866620e-02 
1.171200e+01 -7.839404e-02 
1.171300e+01 -7.812102e-02 
1.171400e+01 -7.784716e-02 
1.171500e+01 -7.757246e-02 
1.171600e+01 -7.729693e-02 
1.171700e+01 -7.702057e-02 
1.171800e+01 -7.674341e-02 
1.171900e+01 -7.646544e-02 
1.172000e+01 -7.618667e-02 
1.172100e+01 -7.590712e-02 
1.172200e+01 -7.562678e-02 
1.172300e+01 -7.534568e-02 
1.172400e+01 -7.506382e-02 
1.172500e+01 -7.478120e-02 
1.172600e+01 -7.449784e-02 
1.172700e+01 -7.421374e-02 
1.172800e+01 -7.392892e-02 
1.172900e+01 -7.364338e-02 
1.173000e+01 -7.335712e-02 
1.173100e+01 -7.307017e-02 
1.173200e+01 -7.278252e-02 
1.173300e+01 -7.249419e-02 
1.173400e+01 -7.220518e-02 
1.173500e+01 -7.191551e-02 
1.173600e+01 -7.162518e-02 
1.173700e+01 -7.133419e-02 
1.173800e+01 -7.104257e-02 
1.173900e+01 -7.075031e-02 
1.174000e+01 -7.045742e-02 
1.174100e+01 -7.016392e-02 
1.174200e+01 -6.986981e-02 
1.174300e+01 -6.957511e-02 
1.174400e+01 -6.927981e-02 
1.174500e+01 -6.898393e-02 
1.174600e+01 -6.868747e-02 
1.174700e+01 -6.839045e-02 
1.174800e+01 -6.809287e-02 
1.174900e+01 -6.779474e-02 
1.175000e+01 -6.749607e-02 
1.175100e+01 -6.719687e-02 
1.175200e+01 -6.689714e-02 
1.175300e+01 -6.659690e-02 
1.175400e+01 -6.629615e-02 
1.175500e+01 -6.599490e-02 
1.175600e+01 -6.569316e-02 
1.175700e+01 -6.539094e-02 
1.175800e+01 -6.508824e-02 
1.175900e+01 -6.478508e-02 
1.176000e+01 -6.448146e-02 
1.176100e+01 -6.417739e-02 
1.176200e+01 -6.387288e-02 
1.176300e+01 -6.356794e-02 
1.176400e+01 -6.326257e-02 
1.176500e+01 -6.295679e-02 
1.176600e+01 -6.265059e-02 
1.176700e+01 -6.234400e-02 
1.176800e+01 -6.203702e-02 
1.176900e+01 -6.172965e-02 
1.177000e+01 -6.142190e-02 
1.177100e+01 -6.111379e-02 
1.177200e+01 -6.080532e-02 
1.177300e+01 -6.049649e-02 
1.177400e+01 -6.018733e-02 
1.177500e+01 -5.987782e-02 
1.177600e+01 -5.956799e-02 
1.177700e+01 -5.925784e-02 
1.177800e+01 -5.894738e-02 
1.177900e+01 -5.863662e-02 
1.178000e+01 -5.832556e-02 
1.178100e+01 -5.801422e-02 
1.178200e+01 -5.770259e-02 
1.178300e+01 -5.739069e-02 
1.178400e+01 -5.707853e-02 
1.178500e+01 -5.676612e-02 
1.178600e+01 -5.645346e-02 
1.178700e+01 -5.614055e-02 
1.178800e+01 -5.582742e-02 
1.178900e+01 -5.551406e-02 
1.179000e+01 -5.520049e-02 
1.179100e+01 -5.488670e-02 
1.179200e+01 -5.457272e-02 
1.179300e+01 -5.425854e-02 
1.179400e+01 -5.394418e-02 
1.179500e+01 -5.362965e-02 
1.179600e+01 -5.331494e-02 
1.179700e+01 -5.300007e-02 
1.179800e+01 -5.268505e-02 
1.179900e+01 -5.236988e-02 
1.180000e+01 -5.205457e-02 
1.180100e+01 -5.173913e-02 
1.180200e+01 -5.142357e-02 
1.180300e+01 -5.110789e-02 
1.180400e+01 -5.079211e-02 
1.180500e+01 -5.047622e-02 
1.180600e+01 -5.016024e-02 
1.180700e+01 -4.984418e-02 
1.180800e+01 -4.952803e-02 
1.180900e+01 -4.921182e-02 
1.181000e+01 -4.889555e-02 
1.181100e+01 -4.857922e-02 
1.181200e+01 -4.826284e-02 
1.181300e+01 -4.794642e-02 
1.181400e+01 -4.762997e-02 
1.181500e+01 -4.731349e-02 
1.181600e+01 -4.699700e-02 
1.181700e+01 -4.668049e-02 
1.181800e+01 -4.636398e-02 
1.181900e+01 -4.604748e-02 
1.182000e+01 -4.573098e-02 
1.182100e+01 -4.541451e-02 
1.182200e+01 -4.509806e-02 
1.182300e+01 -4.478164e-02 
1.182400e+01 -4.446526e-02 
1.182500e+01 -4.414894e-02 
1.182600e+01 -4.383266e-02 
1.182700e+01 -4.351645e-02 
1.182800e+01 -4.320031e-02 
1.182900e+01 -4.288424e-02 
1.183000e+01 -4.256826e-02 
1.183100e+01 -4.225236e-02 
1.183200e+01 -4.193657e-02 
1.183300e+01 -4.162088e-02 
1.183400e+01 -4.130530e-02 
1.183500e+01 -4.098984e-02 
1.183600e+01 -4.067450e-02 
1.183700e+01 -4.035930e-02 
1.183800e+01 -4.004423e-02 
1.183900e+01 -3.972932e-02 
1.184000e+01 -3.941455e-02 
1.184100e+01 -3.909995e-02 
1.184200e+01 -3.878552e-02 
1.184300e+01 -3.847125e-02 
1.184400e+01 -3.815717e-02 
1.184500e+01 -3.784328e-02 
1.184600e+01 -3.752958e-02 
1.184700e+01 -3.721608e-02 
1.184800e+01 -3.690279e-02 
1.184900e+01 -3.658971e-02 
1.185000e+01 -3.627686e-02 
1.185100e+01 -3.596423e-02 
1.185200e+01 -3.565184e-02 
1.185300e+01 -3.533969e-02 
1.185400e+01 -3.502779e-02 
1.185500e+01 -3.471614e-02 
1.185600e+01 -3.440475e-02 
1.185700e+01 -3.409363e-02 
1.185800e+01 -3.378278e-02 
1.185900e+01 -3.347221e-02 
1.186000e+01 -3.316194e-02 
1.186100e+01 -3.285195e-02 
1.186200e+01 -3.254226e-02 
1.186300e+01 -3.223288e-02 
1.186400e+01 -3.192382e-02 
1.186500e+01 -3.161507e-02 
1.186600e+01 -3.130664e-02 
1.186700e+01 -3.099855e-02 
1.186800e+01 -3.069080e-02 
1.186900e+01 -3.038339e-02 
1.187000e+01 -3.007633e-02 
1.187100e+01 -2.976962e-02 
1.187200e+01 -2.946328e-02 
1.187300e+01 -2.915731e-02 
1.187400e+01 -2.885171e-02 
1.187500e+01 -2.854650e-02 
1.187600e+01 -2.824167e-02 
1.187700e+01 -2.793723e-02 
1.187800e+01 -2.763319e-02 
1.187900e+01 -2.732956e-02 
1.188000e+01 -2.702634e-02 
1.188100e+01 -2.672354e-02 
1.188200e+01 -2.642116e-02 
1.188300e+01 -2.611920e-02 
1.188400e+01 -2.581769e-02 
1.188500e+01 -2.551661e-02 
1.188600e+01 -2.521598e-02 
1.188700e+01 -2.491581e-02 
1.188800e+01 -2.461609e-02 
1.188900e+01 -2.431683e-02 
1.189000e+01 -2.401805e-02 
1.189100e+01 -2.371974e-02 
1.189200e+01 -2.342191e-02 
1.189300e+01 -2.312456e-02 
1.189400e+01 -2.282771e-02 
1.189500e+01 -2.253136e-02 
1.189600e+01 -2.223551e-02 
1.189700e+01 -2.194017e-02 
1.189800e+01 -2.164535e-02 
1.189900e+01 -2.135104e-02 
1.190000e+01 -2.105726e-02 
1.190100e+01 -2.076401e-02 
1.190200e+01 -2.047130e-02 
1.190300e+01 -2.017913e-02 
1.190400e+01 -1.988750e-02 
1.190500e+01 -1.959643e-02 
1.190600e+01 -1.930592e-02 
1.190700e+01 -1.901597e-02 
1.190800e+01 -1.872659e-02 
1.190900e+01 -1.843778e-02 
1.191000e+01 -1.814955e-02 
1.191100e+01 -1.786190e-02 
1.191200e+01 -1.757485e-02 
1.191300e+01 -1.728838e-02 
1.191400e+01 -1.700252e-02 
1.191500e+01 -1.671726e-02 
1.191600e+01 -1.643261e-02 
1.191700e+01 -1.614858e-02 
1.191800e+01 -1.586516e-02 
1.191900e+01 -1.558237e-02 
1.192000e+01 -1.530021e-02 
1.192100e+01 -1.501868e-02 
1.192200e+01 -1.473779e-02 
1.192300e+01 -1.445755e-02 
1.192400e+01 -1.417795e-02 
1.192500e+01 -1.389901e-02 
1.192600e+01 -1.362073e-02 
1.192700e+01 -1.334311e-02 
1.192800e+01 -1.306616e-02 
1.192900e+01 -1.278988e-02 
1.193000e+01 -1.251427e-02 
1.193100e+01 -1.223935e-02 
1.193200e+01 -1.196512e-02 
1.193300e+01 -1.169157e-02 
1.193400e+01 -1.141873e-02 
1.193500e+01 -1.114658e-02 
1.193600e+01 -1.087514e-02 
1.193700e+01 -1.060440e-02 
1.193800e+01 -1.033438e-02 
1.193900e+01 -1.006508e-02 
1.194000e+01 -9.796500e-03 
1.194100e+01 -9.528647e-03 
1.194200e+01 -9.261525e-03 
1.194300e+01 -8.995138e-03 
1.194400e+01 -8.729490e-03 
1.194500e+01 -8.464586e-03 
1.194600e+01 -8.200431e-03 
1.194700e+01 -7.937027e-03 
1.194800e+01 -7.674380e-03 
1.194900e+01 -7.412493e-03 
1.195000e+01 -7.151371e-03 
1.195100e+01 -6.891018e-03 
1.195200e+01 -6.631437e-03 
1.195300e+01 -6.372633e-03 
1.195400e+01 -6.114610e-03 
1.195500e+01 -5.857371e-03 
1.195600e+01 -5.600921e-03 
1.195700e+01 -5.345263e-03 
1.195800e+01 -5.090402e-03 
1.195900e+01 -4.836341e-03 
1.196000e+01 -4.583084e-03 
1.196100e+01 -4.330634e-03 
1.196200e+01 -4.078996e-03 
1.196300e+01 -3.828174e-03 
1.196400e+01 -3.578170e-03 
1.196500e+01 -3.328989e-03 
1.196600e+01 -3.080635e-03 
1.196700e+01 -2.833110e-03 
1.196800e+01 -2.586418e-03 
1.196900e+01 -2.340564e-03 
1.197000e+01 -2.095550e-03 
1.197100e+01 -1.851380e-03 
1.197200e+01 -1.608058e-03 
1.197300e+01 -1.365587e-03 
1.197400e+01 -1.123970e-03 
1.197500e+01 -8.832106e-04 
1.197600e+01 -6.433124e-04 
1.197700e+01 -4.042786e-04 
1.197800e+01 -1.661125e-04 
1.197900e+01 7.118267e-05 
1.198000e+01 3.076037e-04 
1.198100e+01 5.431473e-04 
1.198200e+01 7.778103e-04 
1.198300e+01 1.011590e-03 
1.198400e+01 1.244482e-03 
1.198500e+01 1.476485e-03 
1.198600e+01 1.707594e-03 
1.198700e+01 1.937808e-03 
1.198800e+01 2.167123e-03 
1.198900e+01 2.395535e-03 
1.199000e+01 2.623043e-03 
1.199100e+01 2.849643e-03 
1.199200e+01 3.075332e-03 
1.199300e+01 3.300108e-03 
1.199400e+01 3.523967e-03 
1.199500e+01 3.746907e-03 
1.199600e+01 3.968926e-03 
1.199700e+01 4.190019e-03 
1.199800e+01 4.410185e-03 
1.199900e+01 4.629421e-03 
1.200000e+01 4.847725e-03 
1.200100e+01 5.065093e-03 
1.200200e+01 5.281523e-03 
1.200300e+01 5.497012e-03 
1.200400e+01 5.711559e-03 
1.200500e+01 5.925160e-03 
1.200600e+01 6.137813e-03 
1.200700e+01 6.349516e-03 
1.200800e+01 6.560265e-03 
1.200900e+01 6.770060e-03 
1.201000e+01 6.978897e-03 
1.201100e+01 7.186774e-03 
1.201200e+01 7.393688e-03 
1.201300e+01 7.599639e-03 
1.201400e+01 7.804622e-03 
1.201500e+01 8.008637e-03 
1.201600e+01 8.211680e-03 
1.201700e+01 8.413751e-03 
1.201800e+01 8.614845e-03 
1.201900e+01 8.814963e-03 
1.202000e+01 9.014100e-03 
1.202100e+01 9.212256e-03 
1.202200e+01 9.409429e-03 
1.202300e+01 9.605616e-03 
1.202400e+01 9.800815e-03 
1.202500e+01 9.995025e-03 
1.202600e+01 1.018824e-02 
1.202700e+01 1.038047e-02 
1.202800e+01 1.057170e-02 
1.202900e+01 1.076193e-02 
1.203000e+01 1.095117e-02 
1.203100e+01 1.113940e-02 
1.203200e+01 1.132664e-02 
1.203300e+01 1.151286e-02 
1.203400e+01 1.169809e-02 
1.203500e+01 1.188230e-02 
1.203600e+01 1.206551e-02 
1.203700e+01 1.224771e-02 
1.203800e+01 1.242889e-02 
1.203900e+01 1.260907e-02 
1.204000e+01 1.278822e-02 
1.204100e+01 1.296636e-02 
1.204200e+01 1.314349e-02 
1.204300e+01 1.331959e-02 
1.204400e+01 1.349468e-02 
1.204500e+01 1.366874e-02 
1.204600e+01 1.384178e-02 
1.204700e+01 1.401379e-02 
1.204800e+01 1.418478e-02 
1.204900e+01 1.435474e-02 
1.205000e+01 1.452368e-02 
1.205100e+01 1.469158e-02 
1.205200e+01 1.485846e-02 
1.205300e+01 1.502430e-02 
1.205400e+01 1.518911e-02 
1.205500e+01 1.535289e-02 
1.205600e+01 1.551563e-02 
1.205700e+01 1.567734e-02 
1.205800e+01 1.583801e-02 
1.205900e+01 1.599764e-02 
1.206000e+01 1.615623e-02 
1.206100e+01 1.631379e-02 
1.206200e+01 1.647030e-02 
1.206300e+01 1.662577e-02 
1.206400e+01 1.678021e-02 
1.206500e+01 1.693359e-02 
1.206600e+01 1.708594e-02 
1.206700e+01 1.723724e-02 
1.206800e+01 1.738750e-02 
1.206900e+01 1.753671e-02 
1.207000e+01 1.768487e-02 
1.207100e+01 1.783199e-02 
1.207200e+01 1.797806e-02 
1.207300e+01 1.812308e-02 
1.207400e+01 1.826705e-02 
1.207500e+01 1.840998e-02 
1.207600e+01 1.855185e-02 
1.207700e+01 1.869268e-02 
1.207800e+01 1.883245e-02 
1.207900e+01 1.897118e-02 
1.208000e+01 1.910885e-02 
1.208100e+01 1.924547e-02 
1.208200e+01 1.938104e-02 
1.208300e+01 1.951556e-02 
1.208400e+01 1.964903e-02 
1.208500e+01 1.978144e-02 
1.208600e+01 1.991280e-02 
1.208700e+01 2.004311e-02 
1.208800e+01 2.017237e-02 
1.208900e+01 2.030057e-02 
1.209000e+01 2.042772e-02 
1.209100e+01 2.055381e-02 
1.209200e+01 2.067886e-02 
1.209300e+01 2.080285e-02 
1.209400e+01 2.092578e-02 
1.209500e+01 2.104766e-02 
1.209600e+01 2.116849e-02 
1.209700e+01 2.128827e-02 
1.209800e+01 2.140699e-02 
1.209900e+01 2.152466e-02 
1.210000e+01 2.164128e-02 
1.210100e+01 2.175685e-02 
1.210200e+01 2.187136e-02 
1.210300e+01 2.198482e-02 
1.210400e+01 2.209723e-02 
1.210500e+01 2.220859e-02 
1.210600e+01 2.231890e-02 
1.210700e+01 2.242815e-02 
1.210800e+01 2.253636e-02 
1.210900e+01 2.264351e-02 
1.211000e+01 2.274962e-02 
1.211100e+01 2.285468e-02 
1.211200e+01 2.295868e-02 
1.211300e+01 2.306164e-02 
1.211400e+01 2.316356e-02 
1.211500e+01 2.326442e-02 
1.211600e+01 2.336424e-02 
1.211700e+01 2.346302e-02 
1.211800e+01 2.356074e-02 
1.211900e+01 2.365743e-02 
1.212000e+01 2.375307e-02 
1.212100e+01 2.384767e-02 
1.212200e+01 2.394122e-02 
1.212300e+01 2.403373e-02 
1.212400e+01 2.412520e-02 
1.212500e+01 2.421564e-02 
1.212600e+01 2.430503e-02 
1.212700e+01 2.439338e-02 
1.212800e+01 2.448070e-02 
1.212900e+01 2.456698e-02 
1.213000e+01 2.465222e-02 
1.213100e+01 2.473643e-02 
1.213200e+01 2.481961e-02 
1.213300e+01 2.490175e-02 
1.213400e+01 2.498286e-02 
1.213500e+01 2.506294e-02 
1.213600e+01 2.514200e-02 
1.213700e+01 2.522002e-02 
1.213800e+01 2.529701e-02 
1.213900e+01 2.537298e-02 
1.214000e+01 2.544793e-02 
1.214100e+01 2.552185e-02 
1.214200e+01 2.559474e-02 
1.214300e+01 2.566662e-02 
1.214400e+01 2.573747e-02 
1.214500e+01 2.580731e-02 
1.214600e+01 2.587613e-02 
1.214700e+01 2.594393e-02 
1.214800e+01 2.601072e-02 
1.214900e+01 2.607650e-02 
1.215000e+01 2.614126e-02 
1.215100e+01 2.620501e-02 
1.215200e+01 2.626775e-02 
1.215300e+01 2.632949e-02 
1.215400e+01 2.639021e-02 
1.215500e+01 2.644994e-02 
1.215600e+01 2.650866e-02 
1.215700e+01 2.656637e-02 
1.215800e+01 2.662309e-02 
1.215900e+01 2.667881e-02 
1.216000e+01 2.673353e-02 
1.216100e+01 2.678726e-02 
1.216200e+01 2.683999e-02 
1.216300e+01 2.689173e-02 
1.216400e+01 2.694249e-02 
1.216500e+01 2.699225e-02 
1.216600e+01 2.704102e-02 
1.216700e+01 2.708881e-02 
1.216800e+01 2.713562e-02 
1.216900e+01 2.718145e-02 
1.217000e+01 2.722629e-02 
1.217100e+01 2.727016e-02 
1.217200e+01 2.731306e-02 
1.217300e+01 2.735497e-02 
1.217400e+01 2.739592e-02 
1.217500e+01 2.743590e-02 
1.217600e+01 2.747491e-02 
1.217700e+01 2.751295e-02 
1.217800e+01 2.755003e-02 
1.217900e+01 2.758614e-02 
1.218000e+01 2.762130e-02 
1.218100e+01 2.765550e-02 
1.218200e+01 2.768874e-02 
1.218300e+01 2.772102e-02 
1.218400e+01 2.775236e-02 
1.218500e+01 2.778275e-02 
1.218600e+01 2.781219e-02 
1.218700e+01 2.784068e-02 
1.218800e+01 2.786823e-02 
1.218900e+01 2.789484e-02 
1.219000e+01 2.792051e-02 
1.219100e+01 2.794524e-02 
1.219200e+01 2.796904e-02 
1.219300e+01 2.799191e-02 
1.219400e+01 2.801385e-02 
1.219500e+01 2.803486e-02 
1.219600e+01 2.805495e-02 
1.219700e+01 2.807411e-02 
1.219800e+01 2.809235e-02 
1.219900e+01 2.810968e-02 
1.220000e+01 2.812609e-02 
1.220100e+01 2.814159e-02 
1.220200e+01 2.815617e-02 
1.220300e+01 2.816985e-02 
1.220400e+01 2.818263e-02 
1.220500e+01 2.819450e-02 
1.220600e+01 2.820547e-02 
1.220700e+01 2.821554e-02 
1.220800e+01 2.822472e-02 
1.220900e+01 2.823300e-02 
1.221000e+01 2.824039e-02 
1.221100e+01 2.824690e-02 
1.221200e+01 2.825252e-02 
1.221300e+01 2.825726e-02 
1.221400e+01 2.826112e-02 
1.221500e+01 2.826410e-02 
1.221600e+01 2.826621e-02 
1.221700e+01 2.826745e-02 
1.221800e+01 2.826781e-02 
1.221900e+01 2.826732e-02 
1.222000e+01 2.826595e-02 
1.222100e+01 2.826373e-02 
1.222200e+01 2.826065e-02 
1.222300e+01 2.825672e-02 
1.222400e+01 2.825193e-02 
1.222500e+01 2.824629e-02 
1.222600e+01 2.823981e-02 
1.222700e+01 2.823248e-02 
1.222800e+01 2.822431e-02 
1.222900e+01 2.821531e-02 
1.223000e+01 2.820547e-02 
1.223100e+01 2.819480e-02 
1.223200e+01 2.818330e-02 
1.223300e+01 2.817097e-02 
1.223400e+01 2.815782e-02 
1.223500e+01 2.814385e-02 
1.223600e+01 2.812906e-02 
1.223700e+01 2.811346e-02 
1.223800e+01 2.809704e-02 
1.223900e+01 2.807982e-02 
1.224000e+01 2.806180e-02 
1.224100e+01 2.804297e-02 
1.224200e+01 2.802334e-02 
1.224300e+01 2.800292e-02 
1.224400e+01 2.798170e-02 
1.224500e+01 2.795970e-02 
1.224600e+01 2.793691e-02 
1.224700e+01 2.791333e-02 
1.224800e+01 2.788898e-02 
1.224900e+01 2.786385e-02 
1.225000e+01 2.783794e-02 
1.225100e+01 2.781127e-02 
1.225200e+01 2.778382e-02 
1.225300e+01 2.775562e-02 
1.225400e+01 2.772665e-02 
1.225500e+01 2.769693e-02 
1.225600e+01 2.766645e-02 
1.225700e+01 2.763522e-02 
1.225800e+01 2.760324e-02 
1.225900e+01 2.757051e-02 
1.226000e+01 2.753705e-02 
1.226100e+01 2.750285e-02 
1.226200e+01 2.746791e-02 
1.226300e+01 2.743225e-02 
1.226400e+01 2.739585e-02 
1.226500e+01 2.735873e-02 
1.226600e+01 2.732089e-02 
1.226700e+01 2.728233e-02 
1.226800e+01 2.724306e-02 
1.226900e+01 2.720308e-02 
1.227000e+01 2.716239e-02 
1.227100e+01 2.712099e-02 
1.227200e+01 2.707890e-02 
1.227300e+01 2.703610e-02 
1.227400e+01 2.699262e-02 
1.227500e+01 2.694844e-02 
1.227600e+01 2.690358e-02 
1.227700e+01 2.685803e-02 
1.227800e+01 2.681181e-02 
1.227900e+01 2.676490e-02 
1.228000e+01 2.671733e-02 
1.228100e+01 2.666909e-02 
1.228200e+01 2.662018e-02 
1.228300e+01 2.657060e-02 
1.228400e+01 2.652037e-02 
1.228500e+01 2.646949e-02 
1.228600e+01 2.641795e-02 
1.228700e+01 2.636577e-02 
1.228800e+01 2.631294e-02 
1.228900e+01 2.625947e-02 
1.229000e+01 2.620536e-02 
1.229100e+01 2.615062e-02 
1.229200e+01 2.609525e-02 
1.229300e+01 2.603926e-02 
1.229400e+01 2.598264e-02 
1.229500e+01 2.592540e-02 
1.229600e+01 2.586755e-02 
1.229700e+01 2.580909e-02 
1.229800e+01 2.575002e-02 
1.229900e+01 2.569034e-02 
1.230000e+01 2.563006e-02 
1.230100e+01 2.556919e-02 
1.230200e+01 2.550772e-02 
1.230300e+01 2.544566e-02 
1.230400e+01 2.538302e-02 
1.230500e+01 2.531980e-02 
1.230600e+01 2.525600e-02 
1.230700e+01 2.519162e-02 
1.230800e+01 2.512667e-02 
1.230900e+01 2.506115e-02 
1.231000e+01 2.499507e-02 
1.231100e+01 2.492844e-02 
1.231200e+01 2.486124e-02 
1.231300e+01 2.479349e-02 
1.231400e+01 2.472520e-02 
1.231500e+01 2.465636e-02 
1.231600e+01 2.458698e-02 
1.231700e+01 2.451706e-02 
1.231800e+01 2.444661e-02 
1.231900e+01 2.437563e-02 
1.232000e+01 2.430412e-02 
1.232100e+01 2.423209e-02 
1.232200e+01 2.415954e-02 
1.232300e+01 2.408648e-02 
1.232400e+01 2.401291e-02 
1.232500e+01 2.393883e-02 
1.232600e+01 2.386425e-02 
1.232700e+01 2.378917e-02 
1.232800e+01 2.371359e-02 
1.232900e+01 2.363752e-02 
1.233000e+01 2.356097e-02 
1.233100e+01 2.348393e-02 
1.233200e+01 2.340641e-02 
1.233300e+01 2.332841e-02 
1.233400e+01 2.324994e-02 
1.233500e+01 2.317101e-02 
1.233600e+01 2.309160e-02 
1.233700e+01 2.301174e-02 
1.233800e+01 2.293142e-02 
1.233900e+01 2.285065e-02 
1.234000e+01 2.276943e-02 
1.234100e+01 2.268776e-02 
1.234200e+01 2.260565e-02 
1.234300e+01 2.252311e-02 
1.234400e+01 2.244013e-02 
1.234500e+01 2.235672e-02 
1.234600e+01 2.227288e-02 
1.234700e+01 2.218862e-02 
1.234800e+01 2.210395e-02 
1.234900e+01 2.201885e-02 
1.235000e+01 2.193335e-02 
1.235100e+01 2.184744e-02 
1.235200e+01 2.176113e-02 
1.235300e+01 2.167442e-02 
1.235400e+01 2.158732e-02 
1.235500e+01 2.149982e-02 
1.235600e+01 2.141193e-02 
1.235700e+01 2.132367e-02 
1.235800e+01 2.123502e-02 
1.235900e+01 2.114599e-02 
1.236000e+01 2.105660e-02 
1.236100e+01 2.096684e-02 
1.236200e+01 2.087671e-02 
1.236300e+01 2.078622e-02 
1.236400e+01 2.069537e-02 
1.236500e+01 2.060418e-02 
1.236600e+01 2.051263e-02 
1.236700e+01 2.042074e-02 
1.236800e+01 2.032851e-02 
1.236900e+01 2.023594e-02 
1.237000e+01 2.014304e-02 
1.237100e+01 2.004980e-02 
1.237200e+01 1.995625e-02 
1.237300e+01 1.986237e-02 
1.237400e+01 1.976817e-02 
1.237500e+01 1.967366e-02 
1.237600e+01 1.957884e-02 
1.237700e+01 1.948371e-02 
1.237800e+01 1.938828e-02 
1.237900e+01 1.929255e-02 
1.238000e+01 1.919653e-02 
1.238100e+01 1.910021e-02 
1.238200e+01 1.900361e-02 
1.238300e+01 1.890672e-02 
1.238400e+01 1.880956e-02 
1.238500e+01 1.871212e-02 
1.238600e+01 1.861440e-02 
1.238700e+01 1.851642e-02 
1.238800e+01 1.841818e-02 
1.238900e+01 1.831967e-02 
1.239000e+01 1.822091e-02 
1.239100e+01 1.812190e-02 
1.239200e+01 1.802263e-02 
1.239300e+01 1.792312e-02 
1.239400e+01 1.782337e-02 
1.239500e+01 1.772339e-02 
1.239600e+01 1.762316e-02 
1.239700e+01 1.752271e-02 
1.239800e+01 1.742203e-02 
1.239900e+01 1.732113e-02 
1.240000e+01 1.722001e-02 
1.240100e+01 1.711868e-02 
1.240200e+01 1.701713e-02 
1.240300e+01 1.691537e-02 
1.240400e+01 1.681342e-02 
1.240500e+01 1.671126e-02 
1.240600e+01 1.660890e-02 
1.240700e+01 1.650636e-02 
1.240800e+01 1.640362e-02 
1.240900e+01 1.630070e-02 
1.241000e+01 1.619759e-02 
1.241100e+01 1.609431e-02 
1.241200e+01 1.599086e-02 
1.241300e+01 1.588723e-02 
1.241400e+01 1.578344e-02 
1.241500e+01 1.567948e-02 
1.241600e+01 1.557537e-02 
1.241700e+01 1.547110e-02 
1.241800e+01 1.536668e-02 
1.241900e+01 1.526210e-02 
1.242000e+01 1.515739e-02 
1.242100e+01 1.505253e-02 
1.242200e+01 1.494753e-02 
1.242300e+01 1.484240e-02 
1.242400e+01 1.473714e-02 
1.242500e+01 1.463176e-02 
1.242600e+01 1.452625e-02 
1.242700e+01 1.442062e-02 
1.242800e+01 1.431487e-02 
1.242900e+01 1.420901e-02 
1.243000e+01 1.410304e-02 
1.243100e+01 1.399697e-02 
1.243200e+01 1.389080e-02 
1.243300e+01 1.378452e-02 
1.243400e+01 1.367816e-02 
1.243500e+01 1.357170e-02 
1.243600e+01 1.346515e-02 
1.243700e+01 1.335852e-02 
1.243800e+01 1.325180e-02 
1.243900e+01 1.314501e-02 
1.244000e+01 1.303815e-02 
1.244100e+01 1.293122e-02 
1.244200e+01 1.282422e-02 
1.244300e+01 1.271715e-02 
1.244400e+01 1.261003e-02 
1.244500e+01 1.250284e-02 
1.244600e+01 1.239561e-02 
1.244700e+01 1.228832e-02 
1.244800e+01 1.218099e-02 
1.244900e+01 1.207362e-02 
1.245000e+01 1.196620e-02 
1.245100e+01 1.185875e-02 
1.245200e+01 1.175127e-02 
1.245300e+01 1.164376e-02 
1.245400e+01 1.153622e-02 
1.245500e+01 1.142865e-02 
1.245600e+01 1.132107e-02 
1.245700e+01 1.121347e-02 
1.245800e+01 1.110586e-02 
1.245900e+01 1.099823e-02 
1.246000e+01 1.089061e-02 
1.246100e+01 1.078297e-02 
1.246200e+01 1.067534e-02 
1.246300e+01 1.056771e-02 
1.246400e+01 1.046009e-02 
1.246500e+01 1.035247e-02 
1.246600e+01 1.024487e-02 
1.246700e+01 1.013728e-02 
1.246800e+01 1.002972e-02 
1.246900e+01 9.922171e-03 
1.247000e+01 9.814651e-03 
1.247100e+01 9.707160e-03 
1.247200e+01 9.599700e-03 
1.247300e+01 9.492274e-03 
1.247400e+01 9.384887e-03 
1.247500e+01 9.277540e-03 
1.247600e+01 9.170236e-03 
1.247700e+01 9.062980e-03 
1.247800e+01 8.955773e-03 
1.247900e+01 8.848620e-03 
1.248000e+01 8.741522e-03 
1.248100e+01 8.634483e-03 
1.248200e+01 8.527506e-03 
1.248300e+01 8.420594e-03 
1.248400e+01 8.313750e-03 
1.248500e+01 8.206976e-03 
1.248600e+01 8.100276e-03 
1.248700e+01 7.993653e-03 
1.248800e+01 7.887109e-03 
1.248900e+01 7.780648e-03 
1.249000e+01 7.674272e-03 
1.249100e+01 7.567984e-03 
1.249200e+01 7.461787e-03 
1.249300e+01 7.355683e-03 
1.249400e+01 7.249677e-03 
1.249500e+01 7.143769e-03 
1.249600e+01 7.037964e-03 
1.249700e+01 6.932264e-03 
1.249800e+01 6.826671e-03 
1.249900e+01 6.721189e-03 
1.250000e+01 6.615821e-03 
1.250100e+01 6.510567e-03 
1.250200e+01 6.405433e-03 
1.250300e+01 6.300420e-03 
1.250400e+01 6.195530e-03 
1.250500e+01 6.090768e-03 
1.250600e+01 5.986134e-03 
1.250700e+01 5.881632e-03 
1.250800e+01 5.777265e-03 
1.250900e+01 5.673035e-03 
1.251000e+01 5.568944e-03 
1.251100e+01 5.464995e-03 
1.251200e+01 5.361191e-03 
1.251300e+01 5.257535e-03 
1.251400e+01 5.154028e-03 
1.251500e+01 5.050673e-03 
1.251600e+01 4.947472e-03 
1.251700e+01 4.844429e-03 
1.251800e+01 4.741546e-03 
1.251900e+01 4.638824e-03 
1.252000e+01 4.536267e-03 
1.252100e+01 4.433876e-03 
1.252200e+01 4.331655e-03 
1.252300e+01 4.229605e-03 
1.252400e+01 4.127729e-03 
1.252500e+01 4.026029e-03 
1.252600e+01 3.924508e-03 
1.252700e+01 3.823167e-03 
1.252800e+01 3.722010e-03 
1.252900e+01 3.621037e-03 
1.253000e+01 3.520253e-03 
1.253100e+01 3.419658e-03 
1.253200e+01 3.319254e-03 
1.253300e+01 3.219045e-03 
1.253400e+01 3.119033e-03 
1.253500e+01 3.019219e-03 
1.253600e+01 2.919605e-03 
1.253700e+01 2.820194e-03 
1.253800e+01 2.720988e-03 
1.253900e+01 2.621988e-03 
1.254000e+01 2.523198e-03 
1.254100e+01 2.424619e-03 
1.254200e+01 2.326252e-03 
1.254300e+01 2.228101e-03 
1.254400e+01 2.130166e-03 
1.254500e+01 2.032451e-03 
1.254600e+01 1.934956e-03 
1.254700e+01 1.837684e-03 
1.254800e+01 1.740637e-03 
1.254900e+01 1.643817e-03 
1.255000e+01 1.547225e-03 
1.255100e+01 1.450863e-03 
1.255200e+01 1.354734e-03 
1.255300e+01 1.258839e-03 
1.255400e+01 1.163179e-03 
1.255500e+01 1.067757e-03 
1.255600e+01 9.725747e-04 
1.255700e+01 8.776334e-04 
1.255800e+01 7.829348e-04 
1.255900e+01 6.884808e-04 
1.256000e+01 5.942730e-04 
1.256100e+01 5.003131e-04 
1.256200e+01 4.066028e-04 
1.256300e+01 3.131436e-04 
1.256400e+01 2.199373e-04 
1.256500e+01 1.269853e-04 
1.256600e+01 3.428918e-05 
1.256700e+01 -5.814940e-05 
1.256800e+01 -1.503290e-04 
1.256900e+01 -2.422480e-04 
1.257000e+01 -3.339050e-04 
1.257100e+01 -4.252985e-04 
1.257200e+01 -5.164271e-04 
1.257300e+01 -6.072893e-04 
1.257400e+01 -6.978838e-04 
1.257500e+01 -7.882090e-04 
1.257600e+01 -8.782637e-04 
1.257700e+01 -9.680465e-04 
1.257800e+01 -1.057556e-03 
1.257900e+01 -1.146791e-03 
1.258000e+01 -1.235750e-03 
1.258100e+01 -1.324433e-03 
1.258200e+01 -1.412836e-03 
1.258300e+01 -1.500961e-03 
1.258400e+01 -1.588804e-03 
1.258500e+01 -1.676365e-03 
1.258600e+01 -1.763644e-03 
1.258700e+01 -1.850638e-03 
1.258800e+01 -1.937346e-03 
1.258900e+01 -2.023769e-03 
1.259000e+01 -2.109903e-03 
1.259100e+01 -2.195749e-03 
1.259200e+01 -2.281305e-03 
1.259300e+01 -2.366570e-03 
1.259400e+01 -2.451544e-03 
1.259500e+01 -2.536225e-03 
1.259600e+01 -2.620612e-03 
1.259700e+01 -2.704705e-03 
1.259800e+01 -2.788502e-03 
1.259900e+01 -2.872003e-03 
1.260000e+01 -2.955206e-03 
1.260100e+01 -3.038111e-03 
1.260200e+01 -3.120718e-03 
1.260300e+01 -3.203024e-03 
1.260400e+01 -3.285030e-03 
1.260500e+01 -3.366735e-03 
1.260600e+01 -3.448137e-03 
1.260700e+01 -3.529236e-03 
1.260800e+01 -3.610032e-03 
1.260900e+01 -3.690524e-03 
1.261000e+01 -3.770711e-03 
1.261100e+01 -3.850592e-03 
1.261200e+01 -3.930168e-03 
1.261300e+01 -4.009436e-03 
1.261400e+01 -4.088397e-03 
1.261500e+01 -4.167050e-03 
1.261600e+01 -4.245395e-03 
1.261700e+01 -4.323431e-03 
1.261800e+01 -4.401157e-03 
1.261900e+01 -4.478574e-03 
1.262000e+01 -4.555680e-03 
1.262100e+01 -4.632475e-03 
1.262200e+01 -4.708959e-03 
1.262300e+01 -4.785132e-03 
1.262400e+01 -4.860993e-03 
1.262500e+01 -4.936541e-03 
1.262600e+01 -5.011777e-03 
1.262700e+01 -5.086700e-03 
1.262800e+01 -5.161310e-03 
1.262900e+01 -5.235607e-03 
1.263000e+01 -5.309589e-03 
1.263100e+01 -5.383258e-03 
1.263200e+01 -5.456613e-03 
1.263300e+01 -5.529654e-03 
1.263400e+01 -5.602381e-03 
1.263500e+01 -5.674793e-03 
1.263600e+01 -5.746890e-03 
1.263700e+01 -5.818673e-03 
1.263800e+01 -5.890141e-03 
1.263900e+01 -5.961295e-03 
1.264000e+01 -6.032134e-03 
1.264100e+01 -6.102658e-03 
1.264200e+01 -6.172867e-03 
1.264300e+01 -6.242762e-03 
1.264400e+01 -6.312342e-03 
1.264500e+01 -6.381608e-03 
1.264600e+01 -6.450560e-03 
1.264700e+01 -6.519197e-03 
1.264800e+01 -6.587520e-03 
1.264900e+01 -6.655530e-03 
1.265000e+01 -6.723226e-03 
1.265100e+01 -6.790609e-03 
1.265200e+01 -6.857678e-03 
1.265300e+01 -6.924435e-03 
1.265400e+01 -6.990879e-03 
1.265500e+01 -7.057011e-03 
1.265600e+01 -7.122831e-03 
1.265700e+01 -7.188339e-03 
1.265800e+01 -7.253536e-03 
1.265900e+01 -7.318423e-03 
1.266000e+01 -7.382999e-03 
1.266100e+01 -7.447266e-03 
1.266200e+01 -7.511223e-03 
1.266300e+01 -7.574872e-03 
1.266400e+01 -7.638212e-03 
1.266500e+01 -7.701244e-03 
1.266600e+01 -7.763969e-03 
1.266700e+01 -7.826387e-03 
1.266800e+01 -7.888500e-03 
1.266900e+01 -7.950307e-03 
1.267000e+01 -8.011809e-03 
1.267100e+01 -8.073007e-03 
1.267200e+01 -8.133902e-03 
1.267300e+01 -8.194495e-03 
1.267400e+01 -8.254785e-03 
1.267500e+01 -8.314774e-03 
1.267600e+01 -8.374463e-03 
1.267700e+01 -8.433853e-03 
1.267800e+01 -8.492943e-03 
1.267900e+01 -8.551736e-03 
1.268000e+01 -8.610232e-03 
1.268100e+01 -8.668432e-03 
1.268200e+01 -8.726337e-03 
1.268300e+01 -8.783947e-03 
1.268400e+01 -8.841264e-03 
1.268500e+01 -8.898289e-03 
1.268600e+01 -8.955023e-03 
1.268700e+01 -9.011467e-03 
1.268800e+01 -9.067621e-03 
1.268900e+01 -9.123487e-03 
1.269000e+01 -9.179067e-03 
1.269100e+01 -9.234360e-03 
1.269200e+01 -9.289369e-03 
1.269300e+01 -9.344094e-03 
1.269400e+01 -9.398536e-03 
1.269500e+01 -9.452698e-03 
1.269600e+01 -9.506579e-03 
1.269700e+01 -9.560182e-03 
1.269800e+01 -9.613508e-03 
1.269900e+01 -9.666557e-03 
1.270000e+01 -9.719331e-03 
1.270100e+01 -9.771832e-03 
1.270200e+01 -9.824061e-03 
1.270300e+01 -9.876019e-03 
1.270400e+01 -9.927708e-03 
1.270500e+01 -9.979129e-03 
1.270600e+01 -1.003028e-02 
1.270700e+01 -1.008117e-02 
1.270800e+01 -1.013180e-02 
1.270900e+01 -1.018216e-02 
1.271000e+01 -1.023226e-02 
1.271100e+01 -1.028211e-02 
1.271200e+01 -1.033170e-02 
1.271300e+01 -1.038103e-02 
1.271400e+01 -1.043010e-02 
1.271500e+01 -1.047893e-02 
1.271600e+01 -1.052750e-02 
1.271700e+01 -1.057583e-02 
1.271800e+01 -1.062390e-02 
1.271900e+01 -1.067174e-02 
1.272000e+01 -1.071932e-02 
1.272100e+01 -1.076667e-02 
1.272200e+01 -1.081377e-02 
1.272300e+01 -1.086064e-02 
1.272400e+01 -1.090727e-02 
1.272500e+01 -1.095366e-02 
1.272600e+01 -1.099982e-02 
1.272700e+01 -1.104575e-02 
1.272800e+01 -1.109145e-02 
1.272900e+01 -1.113693e-02 
1.273000e+01 -1.118218e-02 
1.273100e+01 -1.122720e-02 
1.273200e+01 -1.127200e-02 
1.273300e+01 -1.131659e-02 
1.273400e+01 -1.136095e-02 
1.273500e+01 -1.140511e-02 
1.273600e+01 -1.144904e-02 
1.273700e+01 -1.149277e-02 
1.273800e+01 -1.153629e-02 
1.273900e+01 -1.157960e-02 
1.274000e+01 -1.162271e-02 
1.274100e+01 -1.166561e-02 
1.274200e+01 -1.170831e-02 
1.274300e+01 -1.175082e-02 
1.274400e+01 -1.179313e-02 
1.274500e+01 -1.183524e-02 
1.274600e+01 -1.187717e-02 
1.274700e+01 -1.191891e-02 
1.274800e+01 -1.196046e-02 
1.274900e+01 -1.200182e-02 
1.275000e+01 -1.204300e-02 
1.275100e+01 -1.208401e-02 
1.275200e+01 -1.212483e-02 
1.275300e+01 -1.216548e-02 
1.275400e+01 -1.220596e-02 
1.275500e+01 -1.224627e-02 
1.275600e+01 -1.228642e-02 
1.275700e+01 -1.232639e-02 
1.275800e+01 -1.236621e-02 
1.275900e+01 -1.240586e-02 
1.276000e+01 -1.244536e-02 
1.276100e+01 -1.248471e-02 
1.276200e+01 -1.252390e-02 
1.276300e+01 -1.256294e-02 
1.276400e+01 -1.260183e-02 
1.276500e+01 -1.264059e-02 
1.276600e+01 -1.267920e-02 
1.276700e+01 -1.271767e-02 
1.276800e+01 -1.275600e-02 
1.276900e+01 -1.279420e-02 
1.277000e+01 -1.283228e-02 
1.277100e+01 -1.287022e-02 
1.277200e+01 -1.290804e-02 
1.277300e+01 -1.294573e-02 
1.277400e+01 -1.298331e-02 
1.277500e+01 -1.302077e-02 
1.277600e+01 -1.305812e-02 
1.277700e+01 -1.309536e-02 
1.277800e+01 -1.313248e-02 
1.277900e+01 -1.316951e-02 
1.278000e+01 -1.320643e-02 
1.278100e+01 -1.324325e-02 
1.278200e+01 -1.327998e-02 
1.278300e+01 -1.331661e-02 
1.278400e+01 -1.335316e-02 
1.278500e+01 -1.338961e-02 
1.278600e+01 -1.342599e-02 
1.278700e+01 -1.346228e-02 
1.278800e+01 -1.349849e-02 
1.278900e+01 -1.353463e-02 
1.279000e+01 -1.357070e-02 
1.279100e+01 -1.360670e-02 
1.279200e+01 -1.364263e-02 
1.279300e+01 -1.367851e-02 
1.279400e+01 -1.371432e-02 
1.279500e+01 -1.375008e-02 
1.279600e+01 -1.378578e-02 
1.279700e+01 -1.382144e-02 
1.279800e+01 -1.385705e-02 
1.279900e+01 -1.389262e-02 
1.280000e+01 -1.392814e-02 
1.280100e+01 -1.396364e-02 
1.280200e+01 -1.399909e-02 
1.280300e+01 -1.403452e-02 
1.280400e+01 -1.406993e-02 
1.280500e+01 -1.410531e-02 
1.280600e+01 -1.414067e-02 
1.280700e+01 -1.417602e-02 
1.280800e+01 -1.421135e-02 
1.280900e+01 -1.424667e-02 
1.281000e+01 -1.428199e-02 
1.281100e+01 -1.431731e-02 
1.281200e+01 -1.435263e-02 
1.281300e+01 -1.438795e-02 
1.281400e+01 -1.442328e-02 
1.281500e+01 -1.445862e-02 
1.281600e+01 -1.449398e-02 
1.281700e+01 -1.452936e-02 
1.281800e+01 -1.456476e-02 
1.281900e+01 -1.460018e-02 
1.282000e+01 -1.463564e-02 
1.282100e+01 -1.467113e-02 
1.282200e+01 -1.470666e-02 
1.282300e+01 -1.474222e-02 
1.282400e+01 -1.477784e-02 
1.282500e+01 -1.481350e-02 
1.282600e+01 -1.484921e-02 
1.282700e+01 -1.488498e-02 
1.282800e+01 -1.492080e-02 
1.282900e+01 -1.495669e-02 
1.283000e+01 -1.499265e-02 
1.283100e+01 -1.502868e-02 
1.283200e+01 -1.506478e-02 
1.283300e+01 -1.510096e-02 
1.283400e+01 -1.513722e-02 
1.283500e+01 -1.517357e-02 
1.283600e+01 -1.521000e-02 
1.283700e+01 -1.524653e-02 
1.283800e+01 -1.528316e-02 
1.283900e+01 -1.531989e-02 
1.284000e+01 -1.535673e-02 
1.284100e+01 -1.539367e-02 
1.284200e+01 -1.543073e-02 
1.284300e+01 -1.546790e-02 
1.284400e+01 -1.550519e-02 
1.284500e+01 -1.554261e-02 
1.284600e+01 -1.558016e-02 
1.284700e+01 -1.561784e-02 
1.284800e+01 -1.565566e-02 
1.284900e+01 -1.569362e-02 
1.285000e+01 -1.573172e-02 
1.285100e+01 -1.576998e-02 
1.285200e+01 -1.580838e-02 
1.285300e+01 -1.584694e-02 
1.285400e+01 -1.588567e-02 
1.285500e+01 -1.592456e-02 
1.285600e+01 -1.596362e-02 
1.285700e+01 -1.600285e-02 
1.285800e+01 -1.604226e-02 
1.285900e+01 -1.608185e-02 
1.286000e+01 -1.612163e-02 
1.286100e+01 -1.616159e-02 
1.286200e+01 -1.620175e-02 
1.286300e+01 -1.624211e-02 
1.286400e+01 -1.628268e-02 
1.286500e+01 -1.632344e-02 
1.286600e+01 -1.636442e-02 
1.286700e+01 -1.640562e-02 
1.286800e+01 -1.644703e-02 
1.286900e+01 -1.648867e-02 
1.287000e+01 -1.653054e-02 
1.287100e+01 -1.657264e-02 
1.287200e+01 -1.661497e-02 
1.287300e+01 -1.665755e-02 
1.287400e+01 -1.670037e-02 
1.287500e+01 -1.674344e-02 
1.287600e+01 -1.678677e-02 
1.287700e+01 -1.683035e-02 
1.287800e+01 -1.687419e-02 
1.287900e+01 -1.691830e-02 
1.288000e+01 -1.696269e-02 
1.288100e+01 -1.700735e-02 
1.288200e+01 -1.705228e-02 
1.288300e+01 -1.709751e-02 
1.288400e+01 -1.714302e-02 
1.288500e+01 -1.718882e-02 
1.288600e+01 -1.723492e-02 
1.288700e+01 -1.728133e-02 
1.288800e+01 -1.732804e-02 
1.288900e+01 -1.737506e-02 
1.289000e+01 -1.742239e-02 
1.289100e+01 -1.747005e-02 
1.289200e+01 -1.751803e-02 
1.289300e+01 -1.756634e-02 
1.289400e+01 -1.761498e-02 
1.289500e+01 -1.766396e-02 
1.289600e+01 -1.771328e-02 
1.289700e+01 -1.776295e-02 
1.289800e+01 -1.781296e-02 
1.289900e+01 -1.786334e-02 
1.290000e+01 -1.791407e-02 
1.290100e+01 -1.796517e-02 
1.290200e+01 -1.801664e-02 
1.290300e+01 -1.806848e-02 
1.290400e+01 -1.812070e-02 
1.290500e+01 -1.817331e-02 
1.290600e+01 -1.822630e-02 
1.290700e+01 -1.827968e-02 
1.290800e+01 -1.833346e-02 
1.290900e+01 -1.838764e-02 
1.291000e+01 -1.844223e-02 
1.291100e+01 -1.849722e-02 
1.291200e+01 -1.855263e-02 
1.291300e+01 -1.860846e-02 
1.291400e+01 -1.866472e-02 
1.291500e+01 -1.872140e-02 
1.291600e+01 -1.877852e-02 
1.291700e+01 -1.883608e-02 
1.291800e+01 -1.889407e-02 
1.291900e+01 -1.895252e-02 
1.292000e+01 -1.901142e-02 
1.292100e+01 -1.907077e-02 
1.292200e+01 -1.913059e-02 
1.292300e+01 -1.919087e-02 
1.292400e+01 -1.925162e-02 
1.292500e+01 -1.931285e-02 
1.292600e+01 -1.937455e-02 
1.292700e+01 -1.943675e-02 
1.292800e+01 -1.949943e-02 
1.292900e+01 -1.956260e-02 
1.293000e+01 -1.962627e-02 
1.293100e+01 -1.969045e-02 
1.293200e+01 -1.975514e-02 
1.293300e+01 -1.982033e-02 
1.293400e+01 -1.988605e-02 
1.293500e+01 -1.995228e-02 
1.293600e+01 -2.001905e-02 
1.293700e+01 -2.008634e-02 
1.293800e+01 -2.015418e-02 
1.293900e+01 -2.022255e-02 
1.294000e+01 -2.029147e-02 
1.294100e+01 -2.036093e-02 
1.294200e+01 -2.043096e-02 
1.294300e+01 -2.050154e-02 
1.294400e+01 -2.057269e-02 
1.294500e+01 -2.064441e-02 
1.294600e+01 -2.071670e-02 
1.294700e+01 -2.078957e-02 
1.294800e+01 -2.086302e-02 
1.294900e+01 -2.093706e-02 
1.295000e+01 -2.101170e-02 
1.295100e+01 -2.108693e-02 
1.295200e+01 -2.116276e-02 
1.295300e+01 -2.123921e-02 
1.295400e+01 -2.131626e-02 
1.295500e+01 -2.139393e-02 
1.295600e+01 -2.147222e-02 
1.295700e+01 -2.155114e-02 
1.295800e+01 -2.163069e-02 
1.295900e+01 -2.171087e-02 
1.296000e+01 -2.179170e-02 
1.296100e+01 -2.187316e-02 
1.296200e+01 -2.195528e-02 
1.296300e+01 -2.203806e-02 
1.296400e+01 -2.212149e-02 
1.296500e+01 -2.220559e-02 
1.296600e+01 -2.229035e-02 
1.296700e+01 -2.237579e-02 
1.296800e+01 -2.246191e-02 
1.296900e+01 -2.254870e-02 
1.297000e+01 -2.263619e-02 
1.297100e+01 -2.272437e-02 
1.297200e+01 -2.281325e-02 
1.297300e+01 -2.290282e-02 
1.297400e+01 -2.299311e-02 
1.297500e+01 -2.308410e-02 
1.297600e+01 -2.317582e-02 
1.297700e+01 -2.326825e-02 
1.297800e+01 -2.336141e-02 
1.297900e+01 -2.345529e-02 
1.298000e+01 -2.354992e-02 
1.298100e+01 -2.364528e-02 
1.298200e+01 -2.374138e-02 
1.298300e+01 -2.383824e-02 
1.298400e+01 -2.393584e-02 
1.298500e+01 -2.403421e-02 
1.298600e+01 -2.413334e-02 
1.298700e+01 -2.423324e-02 
1.298800e+01 -2.433390e-02 
1.298900e+01 -2.443535e-02 
1.299000e+01 -2.453758e-02 
1.299100e+01 -2.464059e-02 
1.299200e+01 -2.474440e-02 
1.299300e+01 -2.484900e-02 
1.299400e+01 -2.495440e-02 
1.299500e+01 -2.506060e-02 
1.299600e+01 -2.516761e-02 
1.299700e+01 -2.527544e-02 
1.299800e+01 -2.538409e-02 
1.299900e+01 -2.549356e-02 
1.300000e+01 -2.560386e-02 
1.300100e+01 -2.571499e-02 
1.300200e+01 -2.582696e-02 
1.300300e+01 -2.593977e-02 
1.300400e+01 -2.605343e-02 
1.300500e+01 -2.616793e-02 
1.300600e+01 -2.628330e-02 
1.300700e+01 -2.639952e-02 
1.300800e+01 -2.651661e-02 
1.300900e+01 -2.663456e-02 
1.301000e+01 -2.675340e-02 
1.301100e+01 -2.687311e-02 
1.301200e+01 -2.699370e-02 
1.301300e+01 -2.711518e-02 
1.301400e+01 -2.723755e-02 
1.301500e+01 -2.736082e-02 
1.301600e+01 -2.748499e-02 
1.301700e+01 -2.761006e-02 
1.301800e+01 -2.773605e-02 
1.301900e+01 -2.786295e-02 
1.302000e+01 -2.799077e-02 
1.302100e+01 -2.811951e-02 
1.302200e+01 -2.824918e-02 
1.302300e+01 -2.837978e-02 
1.302400e+01 -2.851132e-02 
1.302500e+01 -2.864380e-02 
1.302600e+01 -2.877722e-02 
1.302700e+01 -2.891160e-02 
1.302800e+01 -2.904693e-02 
1.302900e+01 -2.918322e-02 
1.303000e+01 -2.932047e-02 
1.303100e+01 -2.945870e-02 
1.303200e+01 -2.959789e-02 
1.303300e+01 -2.973806e-02 
1.303400e+01 -2.987921e-02 
1.303500e+01 -3.002134e-02 
1.303600e+01 -3.016447e-02 
1.303700e+01 -3.030859e-02 
1.303800e+01 -3.045370e-02 
1.303900e+01 -3.059982e-02 
1.304000e+01 -3.074695e-02 
1.304100e+01 -3.089508e-02 
1.304200e+01 -3.104423e-02 
1.304300e+01 -3.119441e-02 
1.304400e+01 -3.134560e-02 
1.304500e+01 -3.149782e-02 
1.304600e+01 -3.165108e-02 
1.304700e+01 -3.180537e-02 
1.304800e+01 -3.196070e-02 
1.304900e+01 -3.211708e-02 
1.305000e+01 -3.227450e-02 
1.305100e+01 -3.243298e-02 
1.305200e+01 -3.259252e-02 
1.305300e+01 -3.275312e-02 
1.305400e+01 -3.291478e-02 
1.305500e+01 -3.307751e-02 
1.305600e+01 -3.324132e-02 
1.305700e+01 -3.340620e-02 
1.305800e+01 -3.357217e-02 
1.305900e+01 -3.373922e-02 
1.306000e+01 -3.390736e-02 
1.306100e+01 -3.407660e-02 
1.306200e+01 -3.424693e-02 
1.306300e+01 -3.441837e-02 
1.306400e+01 -3.459091e-02 
1.306500e+01 -3.476456e-02 
1.306600e+01 -3.493933e-02 
1.306700e+01 -3.511521e-02 
1.306800e+01 -3.529222e-02 
1.306900e+01 -3.547035e-02 
1.307000e+01 -3.564961e-02 
1.307100e+01 -3.583000e-02 
1.307200e+01 -3.601153e-02 
1.307300e+01 -3.619421e-02 
1.307400e+01 -3.637802e-02 
1.307500e+01 -3.656299e-02 
1.307600e+01 -3.674911e-02 
1.307700e+01 -3.693639e-02 
1.307800e+01 -3.712482e-02 
1.307900e+01 -3.731442e-02 
1.308000e+01 -3.750519e-02 
1.308100e+01 -3.769713e-02 
1.308200e+01 -3.789024e-02 
1.308300e+01 -3.808454e-02 
1.308400e+01 -3.828001e-02 
1.308500e+01 -3.847668e-02 
1.308600e+01 -3.867453e-02 
1.308700e+01 -3.887357e-02 
1.308800e+01 -3.907382e-02 
1.308900e+01 -3.927526e-02 
1.309000e+01 -3.947791e-02 
1.309100e+01 -3.968176e-02 
1.309200e+01 -3.988683e-02 
1.309300e+01 -4.009311e-02 
1.309400e+01 -4.030061e-02 
1.309500e+01 -4.050934e-02 
1.309600e+01 -4.071928e-02 
1.309700e+01 -4.093046e-02 
1.309800e+01 -4.114287e-02 
1.309900e+01 -4.135651e-02 
1.310000e+01 -4.157140e-02 
1.310100e+01 -4.178752e-02 
1.310200e+01 -4.200489e-02 
1.310300e+01 -4.222351e-02 
1.310400e+01 -4.244339e-02 
1.310500e+01 -4.266452e-02 
1.310600e+01 -4.288690e-02 
1.310700e+01 -4.311055e-02 
1.310800e+01 -4.333547e-02 
1.310900e+01 -4.356165e-02 
1.311000e+01 -4.378911e-02 
1.311100e+01 -4.401784e-02 
1.311200e+01 -4.424785e-02 
1.311300e+01 -4.447914e-02 
1.311400e+01 -4.471172e-02 
1.311500e+01 -4.494558e-02 
1.311600e+01 -4.518073e-02 
1.311700e+01 -4.541718e-02 
1.311800e+01 -4.565493e-02 
1.311900e+01 -4.589397e-02 
1.312000e+01 -4.613432e-02 
1.312100e+01 -4.637597e-02 
1.312200e+01 -4.661893e-02 
1.312300e+01 -4.686320e-02 
1.312400e+01 -4.710879e-02 
1.312500e+01 -4.735570e-02 
1.312600e+01 -4.760392e-02 
1.312700e+01 -4.785347e-02 
1.312800e+01 -4.810435e-02 
1.312900e+01 -4.835655e-02 
1.313000e+01 -4.861008e-02 
1.313100e+01 -4.886495e-02 
1.313200e+01 -4.912116e-02 
1.313300e+01 -4.937870e-02 
1.313400e+01 -4.963759e-02 
1.313500e+01 -4.989783e-02 
1.313600e+01 -5.015941e-02 
1.313700e+01 -5.042234e-02 
1.313800e+01 -5.068662e-02 
1.313900e+01 -5.095226e-02 
1.314000e+01 -5.121926e-02 
1.314100e+01 -5.148762e-02 
1.314200e+01 -5.175734e-02 
1.314300e+01 -5.202842e-02 
1.314400e+01 -5.230088e-02 
1.314500e+01 -5.257470e-02 
1.314600e+01 -5.284990e-02 
1.314700e+01 -5.312647e-02 
1.314800e+01 -5.340442e-02 
1.314900e+01 -5.368375e-02 
1.315000e+01 -5.396446e-02 
1.315100e+01 -5.424656e-02 
1.315200e+01 -5.453004e-02 
1.315300e+01 -5.481491e-02 
1.315400e+01 -5.510118e-02 
1.315500e+01 -5.538883e-02 
1.315600e+01 -5.567788e-02 
1.315700e+01 -5.596833e-02 
1.315800e+01 -5.626018e-02 
1.315900e+01 -5.655343e-02 
1.316000e+01 -5.684809e-02 
1.316100e+01 -5.714415e-02 
1.316200e+01 -5.744161e-02 
1.316300e+01 -5.774049e-02 
1.316400e+01 -5.804078e-02 
1.316500e+01 -5.834248e-02 
1.316600e+01 -5.864560e-02 
1.316700e+01 -5.895013e-02 
1.316800e+01 -5.925609e-02 
1.316900e+01 -5.956346e-02 
1.317000e+01 -5.987226e-02 
1.317100e+01 -6.018248e-02 
1.317200e+01 -6.049413e-02 
1.317300e+01 -6.080721e-02 
1.317400e+01 -6.112172e-02 
1.317500e+01 -6.143765e-02 
1.317600e+01 -6.175502e-02 
1.317700e+01 -6.207383e-02 
1.317800e+01 -6.239407e-02 
1.317900e+01 -6.271575e-02 
1.318000e+01 -6.303887e-02 
1.318100e+01 -6.336343e-02 
1.318200e+01 -6.368943e-02 
1.318300e+01 -6.401687e-02 
1.318400e+01 -6.434576e-02 
1.318500e+01 -6.467609e-02 
1.318600e+01 -6.500787e-02 
1.318700e+01 -6.534111e-02 
1.318800e+01 -6.567579e-02 
1.318900e+01 -6.601192e-02 
1.319000e+01 -6.634951e-02 
1.319100e+01 -6.668855e-02 
1.319200e+01 -6.702904e-02 
1.319300e+01 -6.737099e-02 
1.319400e+01 -6.771440e-02 
1.319500e+01 -6.805926e-02 
1.319600e+01 -6.840559e-02 
1.319700e+01 -6.875337e-02 
1.319800e+01 -6.910262e-02 
1.319900e+01 -6.945333e-02 
1.320000e+01 -6.980550e-02 
1.320100e+01 -7.015914e-02 
1.320200e+01 -7.051424e-02 
1.320300e+01 -7.087081e-02 
1.320400e+01 -7.122884e-02 
1.320500e+01 -7.158835e-02 
1.320600e+01 -7.194932e-02 
1.320700e+01 -7.231175e-02 
1.320800e+01 -7.267566e-02 
1.320900e+01 -7.304104e-02 
1.321000e+01 -7.340789e-02 
1.321100e+01 -7.377621e-02 
1.321200e+01 -7.414601e-02 
1.321300e+01 -7.451727e-02 
1.321400e+01 -7.489001e-02 
1.321500e+01 -7.526422e-02 
1.321600e+01 -7.563991e-02 
1.321700e+01 -7.601707e-02 
1.321800e+01 -7.639571e-02 
1.321900e+01 -7.677582e-02 
1.322000e+01 -7.715740e-02 
1.322100e+01 -7.754047e-02 
1.322200e+01 -7.792500e-02 
1.322300e+01 -7.831102e-02 
1.322400e+01 -7.869851e-02 
1.322500e+01 -7.908748e-02 
1.322600e+01 -7.947792e-02 
1.322700e+01 -7.986984e-02 
1.322800e+01 -8.026324e-02 
1.322900e+01 -8.065811e-02 
1.323000e+01 -8.105446e-02 
1.323100e+01 -8.145229e-02 
1.323200e+01 -8.185160e-02 
1.323300e+01 -8.225238e-02 
1.323400e+01 -8.265464e-02 
1.323500e+01 -8.305837e-02 
1.323600e+01 -8.346358e-02 
1.323700e+01 -8.387027e-02 
1.323800e+01 -8.427843e-02 
1.323900e+01 -8.468807e-02 
1.324000e+01 -8.509918e-02 
1.324100e+01 -8.551177e-02 
1.324200e+01 -8.592583e-02 
1.324300e+01 -8.634137e-02 
1.324400e+01 -8.675838e-02 
1.324500e+01 -8.717686e-02 
1.324600e+01 -8.759681e-02 
1.324700e+01 -8.801824e-02 
1.324800e+01 -8.844113e-02 
1.324900e+01 -8.886550e-02 
1.325000e+01 -8.929134e-02 
1.325100e+01 -8.971864e-02 
1.325200e+01 -9.014742e-02 
1.325300e+01 -9.057766e-02 
1.325400e+01 -9.100937e-02 
1.325500e+01 -9.144255e-02 
1.325600e+01 -9.187719e-02 
1.325700e+01 -9.231329e-02 
1.325800e+01 -9.275086e-02 
1.325900e+01 -9.318989e-02 
1.326000e+01 -9.363038e-02 
1.326100e+01 -9.407233e-02 
1.326200e+01 -9.451575e-02 
1.326300e+01 -9.496061e-02 
1.326400e+01 -9.540694e-02 
1.326500e+01 -9.585472e-02 
1.326600e+01 -9.630396e-02 
1.326700e+01 -9.675465e-02 
1.326800e+01 -9.720679e-02 
1.326900e+01 -9.766038e-02 
1.327000e+01 -9.811543e-02 
1.327100e+01 -9.857192e-02 
1.327200e+01 -9.902985e-02 
1.327300e+01 -9.948923e-02 
1.327400e+01 -9.995006e-02 
1.327500e+01 -1.004123e-01 
1.327600e+01 -1.008760e-01 
1.327700e+01 -1.013412e-01 
1.327800e+01 -1.018078e-01 
1.327900e+01 -1.022758e-01 
1.328000e+01 -1.027452e-01 
1.328100e+01 -1.032161e-01 
1.328200e+01 -1.036884e-01 
1.328300e+01 -1.041622e-01 
1.328400e+01 -1.046374e-01 
1.328500e+01 -1.051139e-01 
1.328600e+01 -1.055920e-01 
1.328700e+01 -1.060714e-01 
1.328800e+01 -1.065523e-01 
1.328900e+01 -1.070345e-01 
1.329000e+01 -1.075182e-01 
1.329100e+01 -1.080033e-01 
1.329200e+01 -1.084898e-01 
1.329300e+01 -1.089778e-01 
1.329400e+01 -1.094671e-01 
1.329500e+01 -1.099578e-01 
1.329600e+01 -1.104500e-01 
1.329700e+01 -1.109435e-01 
1.329800e+01 -1.114384e-01 
1.329900e+01 -1.119347e-01 
1.330000e+01 -1.124325e-01 
1.330100e+01 -1.129316e-01 
1.330200e+01 -1.134321e-01 
1.330300e+01 -1.139339e-01 
1.330400e+01 -1.144372e-01 
1.330500e+01 -1.149418e-01 
1.330600e+01 -1.154479e-01 
1.330700e+01 -1.159552e-01 
1.330800e+01 -1.164640e-01 
1.330900e+01 -1.169741e-01 
1.331000e+01 -1.174856e-01 
1.331100e+01 -1.179985e-01 
1.331200e+01 -1.185127e-01 
1.331300e+01 -1.190283e-01 
1.331400e+01 -1.195452e-01 
1.331500e+01 -1.200635e-01 
1.331600e+01 -1.205831e-01 
1.331700e+01 -1.211041e-01 
1.331800e+01 -1.216264e-01 
1.331900e+01 -1.221501e-01 
1.332000e+01 -1.226751e-01 
1.332100e+01 -1.232014e-01 
1.332200e+01 -1.237291e-01 
1.332300e+01 -1.242581e-01 
1.332400e+01 -1.247884e-01 
1.332500e+01 -1.253200e-01 
1.332600e+01 -1.258529e-01 
1.332700e+01 -1.263872e-01 
1.332800e+01 -1.269228e-01 
1.332900e+01 -1.274596e-01 
1.333000e+01 -1.279978e-01 
1.333100e+01 -1.285373e-01 
1.333200e+01 -1.290780e-01 
1.333300e+01 -1.296201e-01 
1.333400e+01 -1.301634e-01 
1.333500e+01 -1.307081e-01 
1.333600e+01 -1.312540e-01 
1.333700e+01 -1.318012e-01 
1.333800e+01 -1.323496e-01 
1.333900e+01 -1.328994e-01 
1.334000e+01 -1.334504e-01 
1.334100e+01 -1.340026e-01 
1.334200e+01 -1.345561e-01 
1.334300e+01 -1.351109e-01 
1.334400e+01 -1.356669e-01 
1.334500e+01 -1.362242e-01 
1.334600e+01 -1.367827e-01 
1.334700e+01 -1.373424e-01 
1.334800e+01 -1.379034e-01 
1.334900e+01 -1.384656e-01 
1.335000e+01 -1.390290e-01 
1.335100e+01 -1.395936e-01 
1.335200e+01 -1.401595e-01 
1.335300e+01 -1.407266e-01 
1.335400e+01 -1.412948e-01 
1.335500e+01 -1.418643e-01 
1.335600e+01 -1.424350e-01 
1.335700e+01 -1.430069e-01 
1.335800e+01 -1.435799e-01 
1.335900e+01 -1.441541e-01 
1.336000e+01 -1.447296e-01 
1.336100e+01 -1.453062e-01 
1.336200e+01 -1.458839e-01 
1.336300e+01 -1.464629e-01 
1.336400e+01 -1.470429e-01 
1.336500e+01 -1.476242e-01 
1.336600e+01 -1.482066e-01 
1.336700e+01 -1.487901e-01 
1.336800e+01 -1.493748e-01 
1.336900e+01 -1.499606e-01 
1.337000e+01 -1.505476e-01 
1.337100e+01 -1.511356e-01 
1.337200e+01 -1.517248e-01 
1.337300e+01 -1.523152e-01 
1.337400e+01 -1.529066e-01 
1.337500e+01 -1.534991e-01 
1.337600e+01 -1.540927e-01 
1.337700e+01 -1.546874e-01 
1.337800e+01 -1.552833e-01 
1.337900e+01 -1.558801e-01 
1.338000e+01 -1.564781e-01 
1.338100e+01 -1.570772e-01 
1.338200e+01 -1.576773e-01 
1.338300e+01 -1.582785e-01 
1.338400e+01 -1.588807e-01 
1.338500e+01 -1.594840e-01 
1.338600e+01 -1.600883e-01 
1.338700e+01 -1.606937e-01 
1.338800e+01 -1.613001e-01 
1.338900e+01 -1.619075e-01 
1.339000e+01 -1.625160e-01 
1.339100e+01 -1.631254e-01 
1.339200e+01 -1.637359e-01 
1.339300e+01 -1.643474e-01 
1.339400e+01 -1.649599e-01 
1.339500e+01 -1.655734e-01 
1.339600e+01 -1.661878e-01 
1.339700e+01 -1.668033e-01 
1.339800e+01 -1.674197e-01 
1.339900e+01 -1.680371e-01 
1.340000e+01 -1.686555e-01 
1.340100e+01 -1.692748e-01 
1.340200e+01 -1.698950e-01 
1.340300e+01 -1.705163e-01 
1.340400e+01 -1.711384e-01 
1.340500e+01 -1.717615e-01 
1.340600e+01 -1.723855e-01 
1.340700e+01 -1.730104e-01 
1.340800e+01 -1.736363e-01 
1.340900e+01 -1.742630e-01 
1.341000e+01 -1.748906e-01 
1.341100e+01 -1.755192e-01 
1.341200e+01 -1.761486e-01 
1.341300e+01 -1.767789e-01 
1.341400e+01 -1.774101e-01 
1.341500e+01 -1.780421e-01 
1.341600e+01 -1.786751e-01 
1.341700e+01 -1.793088e-01 
1.341800e+01 -1.799434e-01 
1.341900e+01 -1.805789e-01 
1.342000e+01 -1.812152e-01 
1.342100e+01 -1.818523e-01 
1.342200e+01 -1.824902e-01 
1.342300e+01 -1.831289e-01 
1.342400e+01 -1.837685e-01 
1.342500e+01 -1.844088e-01 
1.342600e+01 -1.850500e-01 
1.342700e+01 -1.856919e-01 
1.342800e+01 -1.863346e-01 
1.342900e+01 -1.869780e-01 
1.343000e+01 -1.876223e-01 
1.343100e+01 -1.882673e-01 
1.343200e+01 -1.889130e-01 
1.343300e+01 -1.895595e-01 
1.343400e+01 -1.902067e-01 
1.343500e+01 -1.908546e-01 
1.343600e+01 -1.915033e-01 
1.343700e+01 -1.921526e-01 
1.343800e+01 -1.928027e-01 
1.343900e+01 -1.934535e-01 
1.344000e+01 -1.941049e-01 
1.344100e+01 -1.947571e-01 
1.344200e+01 -1.954099e-01 
1.344300e+01 -1.960634e-01 
1.344400e+01 -1.967175e-01 
1.344500e+01 -1.973723e-01 
1.344600e+01 -1.980277e-01 
1.344700e+01 -1.986838e-01 
1.344800e+01 -1.993405e-01 
1.344900e+01 -1.999978e-01 
1.345000e+01 -2.006557e-01 
1.345100e+01 -2.013143e-01 
1.345200e+01 -2.019734e-01 
1.345300e+01 -2.026331e-01 
1.345400e+01 -2.032934e-01 
1.345500e+01 -2.039543e-01 
1.345600e+01 -2.046157e-01 
1.345700e+01 -2.052777e-01 
1.345800e+01 -2.059402e-01 
1.345900e+01 -2.066033e-01 
1.346000e+01 -2.072669e-01 
1.346100e+01 -2.079310e-01 
1.346200e+01 -2.085957e-01 
1.346300e+01 -2.092608e-01 
1.346400e+01 -2.099265e-01 
1.346500e+01 -2.105926e-01 
1.346600e+01 -2.112592e-01 
1.346700e+01 -2.119263e-01 
1.346800e+01 -2.125939e-01 
1.346900e+01 -2.132619e-01 
1.347000e+01 -2.139304e-01 
1.347100e+01 -2.145993e-01 
1.347200e+01 -2.152686e-01 
1.347300e+01 -2.159384e-01 
1.347400e+01 -2.166085e-01 
1.347500e+01 -2.172791e-01 
1.347600e+01 -2.179501e-01 
1.347700e+01 -2.186214e-01 
1.347800e+01 -2.192931e-01 
1.347900e+01 -2.199652e-01 
1.348000e+01 -2.206377e-01 
1.348100e+01 -2.213105e-01 
1.348200e+01 -2.219837e-01 
1.348300e+01 -2.226571e-01 
1.348400e+01 -2.233310e-01 
1.348500e+01 -2.240051e-01 
1.348600e+01 -2.246795e-01 
1.348700e+01 -2.253542e-01 
1.348800e+01 -2.260293e-01 
1.348900e+01 -2.267046e-01 
1.349000e+01 -2.273801e-01 
1.349100e+01 -2.280560e-01 
1.349200e+01 -2.287320e-01 
1.349300e+01 -2.294084e-01 
1.349400e+01 -2.300849e-01 
1.349500e+01 -2.307617e-01 
1.349600e+01 -2.314387e-01 
1.349700e+01 -2.321159e-01 
1.349800e+01 -2.327933e-01 
1.349900e+01 -2.334709e-01 
1.350000e+01 -2.341486e-01 
1.350100e+01 -2.348266e-01 
1.350200e+01 -2.355047e-01 
1.350300e+01 -2.361829e-01 
1.350400e+01 -2.368613e-01 
1.350500e+01 -2.375398e-01 
1.350600e+01 -2.382184e-01 
1.350700e+01 -2.388971e-01 
1.350800e+01 -2.395759e-01 
1.350900e+01 -2.402549e-01 
1.351000e+01 -2.409339e-01 
1.351100e+01 -2.416129e-01 
1.351200e+01 -2.422921e-01 
1.351300e+01 -2.429713e-01 
1.351400e+01 -2.436505e-01 
1.351500e+01 -2.443297e-01 
1.351600e+01 -2.450090e-01 
1.351700e+01 -2.456883e-01 
1.351800e+01 -2.463676e-01 
1.351900e+01 -2.470469e-01 
1.352000e+01 -2.477261e-01 
1.352100e+01 -2.484054e-01 
1.352200e+01 -2.490846e-01 
1.352300e+01 -2.497637e-01 
1.352400e+01 -2.504428e-01 
1.352500e+01 -2.511219e-01 
1.352600e+01 -2.518008e-01 
1.352700e+01 -2.524797e-01 
1.352800e+01 -2.531584e-01 
1.352900e+01 -2.538371e-01 
1.353000e+01 -2.545156e-01 
1.353100e+01 -2.551940e-01 
1.353200e+01 -2.558722e-01 
1.353300e+01 -2.565503e-01 
1.353400e+01 -2.572283e-01 
1.353500e+01 -2.579060e-01 
1.353600e+01 -2.585836e-01 
1.353700e+01 -2.592610e-01 
1.353800e+01 -2.599382e-01 
1.353900e+01 -2.606152e-01 
1.354000e+01 -2.612920e-01 
1.354100e+01 -2.619685e-01 
1.354200e+01 -2.626448e-01 
1.354300e+01 -2.633208e-01 
1.354400e+01 -2.639965e-01 
1.354500e+01 -2.646720e-01 
1.354600e+01 -2.653472e-01 
1.354700e+01 -2.660221e-01 
1.354800e+01 -2.666966e-01 
1.354900e+01 -2.673709e-01 
1.355000e+01 -2.680448e-01 
1.355100e+01 -2.687184e-01 
1.355200e+01 -2.693917e-01 
1.355300e+01 -2.700645e-01 
1.355400e+01 -2.707370e-01 
1.355500e+01 -2.714091e-01 
1.355600e+01 -2.720808e-01 
1.355700e+01 -2.727521e-01 
1.355800e+01 -2.734230e-01 
1.355900e+01 -2.740935e-01 
1.356000e+01 -2.747635e-01 
1.356100e+01 -2.754331e-01 
1.356200e+01 -2.761022e-01 
1.356300e+01 -2.767708e-01 
1.356400e+01 -2.774390e-01 
1.356500e+01 -2.781066e-01 
1.356600e+01 -2.787738e-01 
1.356700e+01 -2.794404e-01 
1.356800e+01 -2.801065e-01 
1.356900e+01 -2.807721e-01 
1.357000e+01 -2.814371e-01 
1.357100e+01 -2.821015e-01 
1.357200e+01 -2.827654e-01 
1.357300e+01 -2.834287e-01 
1.357400e+01 -2.840914e-01 
1.357500e+01 -2.847535e-01 
1.357600e+01 -2.854149e-01 
1.357700e+01 -2.860758e-01 
1.357800e+01 -2.867360e-01 
1.357900e+01 -2.873955e-01 
1.358000e+01 -2.880544e-01 
1.358100e+01 -2.887126e-01 
1.358200e+01 -2.893701e-01 
1.358300e+01 -2.900269e-01 
1.358400e+01 -2.906830e-01 
1.358500e+01 -2.913384e-01 
1.358600e+01 -2.919930e-01 
1.358700e+01 -2.926470e-01 
1.358800e+01 -2.933001e-01 
1.358900e+01 -2.939525e-01 
1.359000e+01 -2.946041e-01 
1.359100e+01 -2.952549e-01 
1.359200e+01 -2.959049e-01 
1.359300e+01 -2.965541e-01 
1.359400e+01 -2.972025e-01 
1.359500e+01 -2.978500e-01 
1.359600e+01 -2.984967e-01 
1.359700e+01 -2.991425e-01 
1.359800e+01 -2.997874e-01 
1.359900e+01 -3.004315e-01 
1.360000e+01 -3.010747e-01 
1.360100e+01 -3.017169e-01 
1.360200e+01 -3.023583e-01 
1.360300e+01 -3.029987e-01 
1.360400e+01 -3.036381e-01 
1.360500e+01 -3.042766e-01 
1.360600e+01 -3.049142e-01 
1.360700e+01 -3.055507e-01 
1.360800e+01 -3.061863e-01 
1.360900e+01 -3.068209e-01 
1.361000e+01 -3.074544e-01 
1.361100e+01 -3.080869e-01 
1.361200e+01 -3.087184e-01 
1.361300e+01 -3.093489e-01 
1.361400e+01 -3.099782e-01 
1.361500e+01 -3.106065e-01 
1.361600e+01 -3.112338e-01 
1.361700e+01 -3.118599e-01 
1.361800e+01 -3.124849e-01 
1.361900e+01 -3.131088e-01 
1.362000e+01 -3.137315e-01 
1.362100e+01 -3.143531e-01 
1.362200e+01 -3.149735e-01 
1.362300e+01 -3.155928e-01 
1.362400e+01 -3.162109e-01 
1.362500e+01 -3.168278e-01 
1.362600e+01 -3.174435e-01 
1.362700e+01 -3.180580e-01 
1.362800e+01 -3.186712e-01 
1.362900e+01 -3.192832e-01 
1.363000e+01 -3.198939e-01 
1.363100e+01 -3.205034e-01 
1.363200e+01 -3.211116e-01 
1.363300e+01 -3.217185e-01 
1.363400e+01 -3.223241e-01 
1.363500e+01 -3.229284e-01 
1.363600e+01 -3.235313e-01 
1.363700e+01 -3.241329e-01 
1.363800e+01 -3.247332e-01 
1.363900e+01 -3.253321e-01 
1.364000e+01 -3.259296e-01 
1.364100e+01 -3.265257e-01 
1.364200e+01 -3.271204e-01 
1.364300e+01 -3.277137e-01 
1.364400e+01 -3.283056e-01 
1.364500e+01 -3.288961e-01 
1.364600e+01 -3.294851e-01 
1.364700e+01 -3.300726e-01 
1.364800e+01 -3.306586e-01 
1.364900e+01 -3.312432e-01 
1.365000e+01 -3.318263e-01 
1.365100e+01 -3.324078e-01 
1.365200e+01 -3.329879e-01 
1.365300e+01 -3.335663e-01 
1.365400e+01 -3.341433e-01 
1.365500e+01 -3.347187e-01 
1.365600e+01 -3.352925e-01 
1.365700e+01 -3.358647e-01 
1.365800e+01 -3.364353e-01 
1.365900e+01 -3.370043e-01 
1.366000e+01 -3.375717e-01 
1.366100e+01 -3.381374e-01 
1.366200e+01 -3.387015e-01 
1.366300e+01 -3.392640e-01 
1.366400e+01 -3.398247e-01 
1.366500e+01 -3.403838e-01 
1.366600e+01 -3.409412e-01 
1.366700e+01 -3.414969e-01 
1.366800e+01 -3.420508e-01 
1.366900e+01 -3.426030e-01 
1.367000e+01 -3.431535e-01 
1.367100e+01 -3.437022e-01 
1.367200e+01 -3.442491e-01 
1.367300e+01 -3.447943e-01 
1.367400e+01 -3.453376e-01 
1.367500e+01 -3.458792e-01 
1.367600e+01 -3.464189e-01 
1.367700e+01 -3.469568e-01 
1.367800e+01 -3.474928e-01 
1.367900e+01 -3.480270e-01 
1.368000e+01 -3.485593e-01 
1.368100e+01 -3.490897e-01 
1.368200e+01 -3.496182e-01 
1.368300e+01 -3.501448e-01 
1.368400e+01 -3.506695e-01 
1.368500e+01 -3.511923e-01 
1.368600e+01 -3.517131e-01 
1.368700e+01 -3.522319e-01 
1.368800e+01 -3.527488e-01 
1.368900e+01 -3.532637e-01 
1.369000e+01 -3.537766e-01 
1.369100e+01 -3.542875e-01 
1.369200e+01 -3.547963e-01 
1.369300e+01 -3.553032e-01 
1.369400e+01 -3.558080e-01 
1.369500e+01 -3.563107e-01 
1.369600e+01 -3.568113e-01 
1.369700e+01 -3.573099e-01 
1.369800e+01 -3.578064e-01 
1.369900e+01 -3.583008e-01 
1.370000e+01 -3.587930e-01 
1.370100e+01 -3.592831e-01 
1.370200e+01 -3.597711e-01 
1.370300e+01 -3.602569e-01 
1.370400e+01 -3.607405e-01 
1.370500e+01 -3.612220e-01 
1.370600e+01 -3.617013e-01 
1.370700e+01 -3.621783e-01 
1.370800e+01 -3.626531e-01 
1.370900e+01 -3.631257e-01 
1.371000e+01 -3.635961e-01 
1.371100e+01 -3.640642e-01 
1.371200e+01 -3.645300e-01 
1.371300e+01 -3.649936e-01 
1.371400e+01 -3.654548e-01 
1.371500e+01 -3.659138e-01 
1.371600e+01 -3.663704e-01 
1.371700e+01 -3.668247e-01 
1.371800e+01 -3.672767e-01 
1.371900e+01 -3.677263e-01 
1.372000e+01 -3.681735e-01 
1.372100e+01 -3.686183e-01 
1.372200e+01 -3.690608e-01 
1.372300e+01 -3.695008e-01 
1.372400e+01 -3.699385e-01 
1.372500e+01 -3.703737e-01 
1.372600e+01 -3.708064e-01 
1.372700e+01 -3.712367e-01 
1.372800e+01 -3.716646e-01 
1.372900e+01 -3.720899e-01 
1.373000e+01 -3.725128e-01 
1.373100e+01 -3.729332e-01 
1.373200e+01 -3.733510e-01 
1.373300e+01 -3.737664e-01 
1.373400e+01 -3.741791e-01 
1.373500e+01 -3.745894e-01 
1.373600e+01 -3.749970e-01 
1.373700e+01 -3.754021e-01 
1.373800e+01 -3.758046e-01 
1.373900e+01 -3.762045e-01 
1.374000e+01 -3.766018e-01 
1.374100e+01 -3.769965e-01 
1.374200e+01 -3.773885e-01 
1.374300e+01 -3.777779e-01 
1.374400e+01 -3.781646e-01 
1.374500e+01 -3.785486e-01 
1.374600e+01 -3.789300e-01 
1.374700e+01 -3.793086e-01 
1.374800e+01 -3.796846e-01 
1.374900e+01 -3.800578e-01 
1.375000e+01 -3.804283e-01 
1.375100e+01 -3.807961e-01 
1.375200e+01 -3.811610e-01 
1.375300e+01 -3.815233e-01 
1.375400e+01 -3.818827e-01 
1.375500e+01 -3.822393e-01 
1.375600e+01 -3.825932e-01 
1.375700e+01 -3.829442e-01 
1.375800e+01 -3.832924e-01 
1.375900e+01 -3.836378e-01 
1.376000e+01 -3.839802e-01 
1.376100e+01 -3.843199e-01 
1.376200e+01 -3.846566e-01 
1.376300e+01 -3.849905e-01 
1.376400e+01 -3.853215e-01 
1.376500e+01 -3.856495e-01 
1.376600e+01 -3.859747e-01 
1.376700e+01 -3.862969e-01 
1.376800e+01 -3.866161e-01 
1.376900e+01 -3.869324e-01 
1.377000e+01 -3.872457e-01 
1.377100e+01 -3.875560e-01 
1.377200e+01 -3.878634e-01 
1.377300e+01 -3.881677e-01 
1.377400e+01 -3.884690e-01 
1.377500e+01 -3.887673e-01 
1.377600e+01 -3.890626e-01 
1.377700e+01 -3.893548e-01 
1.377800e+01 -3.896439e-01 
1.377900e+01 -3.899299e-01 
1.378000e+01 -3.902129e-01 
1.378100e+01 -3.904928e-01 
1.378200e+01 -3.907695e-01 
1.378300e+01 -3.910432e-01 
1.378400e+01 -3.913137e-01 
1.378500e+01 -3.915810e-01 
1.378600e+01 -3.918452e-01 
1.378700e+01 -3.921063e-01 
1.378800e+01 -3.923641e-01 
1.378900e+01 -3.926188e-01 
1.379000e+01 -3.928703e-01 
1.379100e+01 -3.931185e-01 
1.379200e+01 -3.933635e-01 
1.379300e+01 -3.936053e-01 
1.379400e+01 -3.938439e-01 
1.379500e+01 -3.940792e-01 
1.379600e+01 -3.943112e-01 
1.379700e+01 -3.945399e-01 
1.379800e+01 -3.947654e-01 
1.379900e+01 -3.949875e-01 
1.380000e+01 -3.952064e-01 
1.380100e+01 -3.954219e-01 
1.380200e+01 -3.956341e-01 
1.380300e+01 -3.958429e-01 
1.380400e+01 -3.960484e-01 
1.380500e+01 -3.962505e-01 
1.380600e+01 -3.964492e-01 
1.380700e+01 -3.966445e-01 
1.380800e+01 -3.968365e-01 
1.380900e+01 -3.970250e-01 
1.381000e+01 -3.972101e-01 
1.381100e+01 -3.973918e-01 
1.381200e+01 -3.975700e-01 
1.381300e+01 -3.977447e-01 
1.381400e+01 -3.979160e-01 
1.381500e+01 -3.980839e-01 
1.381600e+01 -3.982482e-01 
1.381700e+01 -3.984090e-01 
1.381800e+01 -3.985664e-01 
1.381900e+01 -3.987202e-01 
1.382000e+01 -3.988705e-01 
1.382100e+01 -3.990172e-01 
1.382200e+01 -3.991604e-01 
1.382300e+01 -3.993000e-01 
1.382400e+01 -3.994361e-01 
1.382500e+01 -3.995685e-01 
1.382600e+01 -3.996974e-01 
1.382700e+01 -3.998227e-01 
1.382800e+01 -3.999444e-01 
1.382900e+01 -4.000624e-01 
1.383000e+01 -4.001768e-01 
1.383100e+01 -4.002876e-01 
1.383200e+01 -4.003947e-01 
1.383300e+01 -4.004981e-01 
1.383400e+01 -4.005979e-01 
1.383500e+01 -4.006940e-01 
1.383600e+01 -4.007863e-01 
1.383700e+01 -4.008750e-01 
1.383800e+01 -4.009600e-01 
1.383900e+01 -4.010412e-01 
1.384000e+01 -4.011187e-01 
1.384100e+01 -4.011925e-01 
1.384200e+01 -4.012625e-01 
1.384300e+01 -4.013287e-01 
1.384400e+01 -4.013912e-01 
1.384500e+01 -4.014499e-01 
1.384600e+01 -4.015048e-01 
1.384700e+01 -4.015558e-01 
1.384800e+01 -4.016031e-01 
1.384900e+01 -4.016466e-01 
1.385000e+01 -4.016862e-01 
1.385100e+01 -4.017219e-01 
1.385200e+01 -4.017538e-01 
1.385300e+01 -4.017819e-01 
1.385400e+01 -4.018061e-01 
1.385500e+01 -4.018264e-01 
1.385600e+01 -4.018428e-01 
1.385700e+01 -4.018553e-01 
1.385800e+01 -4.018639e-01 
1.385900e+01 -4.018686e-01 
1.386000e+01 -4.018693e-01 
1.386100e+01 -4.018661e-01 
1.386200e+01 -4.018590e-01 
1.386300e+01 -4.018479e-01 
1.386400e+01 -4.018329e-01 
1.386500e+01 -4.018138e-01 
1.386600e+01 -4.017908e-01 
1.386700e+01 -4.017638e-01 
1.386800e+01 -4.017328e-01 
1.386900e+01 -4.016978e-01 
1.387000e+01 -4.016588e-01 
1.387100e+01 -4.016157e-01 
1.387200e+01 -4.015686e-01 
1.387300e+01 -4.015175e-01 
1.387400e+01 -4.014623e-01 
1.387500e+01 -4.014030e-01 
1.387600e+01 -4.013397e-01 
1.387700e+01 -4.012723e-01 
1.387800e+01 -4.012008e-01 
1.387900e+01 -4.011252e-01 
1.388000e+01 -4.010455e-01 
1.388100e+01 -4.009616e-01 
1.388200e+01 -4.008737e-01 
1.388300e+01 -4.007816e-01 
1.388400e+01 -4.006854e-01 
1.388500e+01 -4.005850e-01 
1.388600e+01 -4.004805e-01 
1.388700e+01 -4.003718e-01 
1.388800e+01 -4.002590e-01 
1.388900e+01 -4.001419e-01 
1.389000e+01 -4.000207e-01 
1.389100e+01 -3.998953e-01 
1.389200e+01 -3.997656e-01 
1.389300e+01 -3.996318e-01 
1.389400e+01 -3.994937e-01 
1.389500e+01 -3.993514e-01 
1.389600e+01 -3.992049e-01 
1.389700e+01 -3.990541e-01 
1.389800e+01 -3.988990e-01 
1.389900e+01 -3.987397e-01 
1.390000e+01 -3.985762e-01 
1.390100e+01 -3.984083e-01 
1.390200e+01 -3.982362e-01 
1.390300e+01 -3.980598e-01 
1.390400e+01 -3.978791e-01 
1.390500e+01 -3.976940e-01 
1.390600e+01 -3.975047e-01 
1.390700e+01 -3.973110e-01 
1.390800e+01 -3.971130e-01 
1.390900e+01 -3.969107e-01 
1.391000e+01 -3.967040e-01 
1.391100e+01 -3.964930e-01 
1.391200e+01 -3.962776e-01 
1.391300e+01 -3.960579e-01 
1.391400e+01 -3.958338e-01 
1.391500e+01 -3.956053e-01 
1.391600e+01 -3.953724e-01 
1.391700e+01 -3.951351e-01 
1.391800e+01 -3.948934e-01 
1.391900e+01 -3.946474e-01 
1.392000e+01 -3.943969e-01 
1.392100e+01 -3.941419e-01 
1.392200e+01 -3.938826e-01 
1.392300e+01 -3.936188e-01 
1.392400e+01 -3.933506e-01 
1.392500e+01 -3.930779e-01 
1.392600e+01 -3.928008e-01 
1.392700e+01 -3.925192e-01 
1.392800e+01 -3.922332e-01 
1.392900e+01 -3.919426e-01 
1.393000e+01 -3.916476e-01 
1.393100e+01 -3.913482e-01 
1.393200e+01 -3.910442e-01 
1.393300e+01 -3.907357e-01 
1.393400e+01 -3.904227e-01 
1.393500e+01 -3.901052e-01 
1.393600e+01 -3.897832e-01 
1.393700e+01 -3.894567e-01 
1.393800e+01 -3.891256e-01 
1.393900e+01 -3.887900e-01 
1.394000e+01 -3.884499e-01 
1.394100e+01 -3.881052e-01 
1.394200e+01 -3.877560e-01 
1.394300e+01 -3.874022e-01 
1.394400e+01 -3.870438e-01 
1.394500e+01 -3.866809e-01 
1.394600e+01 -3.863134e-01 
1.394700e+01 -3.859414e-01 
1.394800e+01 -3.855647e-01 
1.394900e+01 -3.851834e-01 
1.395000e+01 -3.847976e-01 
1.395100e+01 -3.844071e-01 
1.395200e+01 -3.840121e-01 
1.395300e+01 -3.836124e-01 
1.395400e+01 -3.832081e-01 
1.395500e+01 -3.827992e-01 
1.395600e+01 -3.823857e-01 
1.395700e+01 -3.819675e-01 
1.395800e+01 -3.815447e-01 
1.395900e+01 -3.811173e-01 
1.396000e+01 -3.806852e-01 
1.396100e+01 -3.802485e-01 
1.396200e+01 -3.798071e-01 
1.396300e+01 -3.793610e-01 
1.396400e+01 -3.789103e-01 
1.396500e+01 -3.784549e-01 
1.396600e+01 -3.779948e-01 
1.396700e+01 -3.775301e-01 
1.396800e+01 -3.770607e-01 
1.396900e+01 -3.765866e-01 
1.397000e+01 -3.761078e-01 
1.397100e+01 -3.756243e-01 
1.397200e+01 -3.751360e-01 
1.397300e+01 -3.746431e-01 
1.397400e+01 -3.741455e-01 
1.397500e+01 -3.736432e-01 
1.397600e+01 -3.731362e-01 
1.397700e+01 -3.726244e-01 
1.397800e+01 -3.721079e-01 
1.397900e+01 -3.715867e-01 
1.398000e+01 -3.710608e-01 
1.398100e+01 -3.705301e-01 
1.398200e+01 -3.699947e-01 
1.398300e+01 -3.694545e-01 
1.398400e+01 -3.689096e-01 
1.398500e+01 -3.683599e-01 
1.398600e+01 -3.678055e-01 
1.398700e+01 -3.672464e-01 
1.398800e+01 -3.666824e-01 
1.398900e+01 -3.661137e-01 
1.399000e+01 -3.655403e-01 
1.399100e+01 -3.649621e-01 
1.399200e+01 -3.643791e-01 
1.399300e+01 -3.637913e-01 
1.399400e+01 -3.631988e-01 
1.399500e+01 -3.626014e-01 
1.399600e+01 -3.619993e-01 
1.399700e+01 -3.613924e-01 
1.399800e+01 -3.607808e-01 
1.399900e+01 -3.601643e-01 
1.400000e+01 -3.595430e-01 
1.400100e+01 -3.589170e-01 
1.400200e+01 -3.582861e-01 
1.400300e+01 -3.576504e-01 
1.400400e+01 -3.570100e-01 
1.400500e+01 -3.563647e-01 
1.400600e+01 -3.557146e-01 
1.400700e+01 -3.550597e-01 
1.400800e+01 -3.544000e-01 
1.400900e+01 -3.537355e-01 
1.401000e+01 -3.530662e-01 
1.401100e+01 -3.523920e-01 
1.401200e+01 -3.517130e-01 
1.401300e+01 -3.510292e-01 
1.401400e+01 -3.503406e-01 
1.401500e+01 -3.496472e-01 
1.401600e+01 -3.489489e-01 
1.401700e+01 -3.482458e-01 
1.401800e+01 -3.475379e-01 
1.401900e+01 -3.468251e-01 
1.402000e+01 -3.461075e-01 
1.402100e+01 -3.453851e-01 
1.402200e+01 -3.446578e-01 
1.402300e+01 -3.439257e-01 
1.402400e+01 -3.431888e-01 
1.402500e+01 -3.424470e-01 
1.402600e+01 -3.417004e-01 
1.402700e+01 -3.409489e-01 
1.402800e+01 -3.401926e-01 
1.402900e+01 -3.394315e-01 
1.403000e+01 -3.386655e-01 
1.403100e+01 -3.378947e-01 
1.403200e+01 -3.371190e-01 
1.403300e+01 -3.363385e-01 
1.403400e+01 -3.355531e-01 
1.403500e+01 -3.347629e-01 
1.403600e+01 -3.339678e-01 
1.403700e+01 -3.331679e-01 
1.403800e+01 -3.323632e-01 
1.403900e+01 -3.315536e-01 
1.404000e+01 -3.307391e-01 
1.404100e+01 -3.299198e-01 
1.404200e+01 -3.290957e-01 
1.404300e+01 -3.282667e-01 
1.404400e+01 -3.274328e-01 
1.404500e+01 -3.265941e-01 
1.404600e+01 -3.257506e-01 
1.404700e+01 -3.249022e-01 
1.404800e+01 -3.240490e-01 
1.404900e+01 -3.231909e-01 
1.405000e+01 -3.223280e-01 
1.405100e+01 -3.214602e-01 
1.405200e+01 -3.205876e-01 
1.405300e+01 -3.197102e-01 
1.405400e+01 -3.188279e-01 
1.405500e+01 -3.179407e-01 
1.405600e+01 -3.170488e-01 
1.405700e+01 -3.161519e-01 
1.405800e+01 -3.152503e-01 
1.405900e+01 -3.143438e-01 
1.406000e+01 -3.134325e-01 
1.406100e+01 -3.125163e-01 
1.406200e+01 -3.115953e-01 
1.406300e+01 -3.106694e-01 
1.406400e+01 -3.097388e-01 
1.406500e+01 -3.088033e-01 
1.406600e+01 -3.078629e-01 
1.406700e+01 -3.069178e-01 
1.406800e+01 -3.059678e-01 
1.406900e+01 -3.050130e-01 
1.407000e+01 -3.040533e-01 
1.407100e+01 -3.030889e-01 
1.407200e+01 -3.021196e-01 
1.407300e+01 -3.011455e-01 
1.407400e+01 -3.001666e-01 
1.407500e+01 -2.991829e-01 
1.407600e+01 -2.981944e-01 
1.407700e+01 -2.972011e-01 
1.407800e+01 -2.962029e-01 
1.407900e+01 -2.952000e-01 
1.408000e+01 -2.941922e-01 
1.408100e+01 -2.931797e-01 
1.408200e+01 -2.921624e-01 
1.408300e+01 -2.911402e-01 
1.408400e+01 -2.901133e-01 
1.408500e+01 -2.890816e-01 
1.408600e+01 -2.880451e-01 
1.408700e+01 -2.870038e-01 
1.408800e+01 -2.859578e-01 
1.408900e+01 -2.849069e-01 
1.409000e+01 -2.838513e-01 
1.409100e+01 -2.827909e-01 
1.409200e+01 -2.817258e-01 
1.409300e+01 -2.806559e-01 
1.409400e+01 -2.795812e-01 
1.409500e+01 -2.785018e-01 
1.409600e+01 -2.774176e-01 
1.409700e+01 -2.763287e-01 
1.409800e+01 -2.752350e-01 
1.409900e+01 -2.741366e-01 
1.410000e+01 -2.730334e-01 
1.410100e+01 -2.719256e-01 
1.410200e+01 -2.708129e-01 
1.410300e+01 -2.696956e-01 
1.410400e+01 -2.685735e-01 
1.410500e+01 -2.674467e-01 
1.410600e+01 -2.663152e-01 
1.410700e+01 -2.651790e-01 
1.410800e+01 -2.640381e-01 
1.410900e+01 -2.628925e-01 
1.411000e+01 -2.617421e-01 
1.411100e+01 -2.605871e-01 
1.411200e+01 -2.594274e-01 
1.411300e+01 -2.582630e-01 
1.411400e+01 -2.570940e-01 
1.411500e+01 -2.559202e-01 
1.411600e+01 -2.547418e-01 
1.411700e+01 -2.535587e-01 
1.411800e+01 -2.523710e-01 
1.411900e+01 -2.511786e-01 
1.412000e+01 -2.499816e-01 
1.412100e+01 -2.487799e-01 
1.412200e+01 -2.475736e-01 
1.412300e+01 -2.463626e-01 
1.412400e+01 -2.451470e-01 
1.412500e+01 -2.439268e-01 
1.412600e+01 -2.427020e-01 
1.412700e+01 -2.414726e-01 
1.412800e+01 -2.402385e-01 
1.412900e+01 -2.389999e-01 
1.413000e+01 -2.377566e-01 
1.413100e+01 -2.365088e-01 
1.413200e+01 -2.352564e-01 
1.413300e+01 -2.339994e-01 
1.413400e+01 -2.327378e-01 
1.413500e+01 -2.314717e-01 
1.413600e+01 -2.302010e-01 
1.413700e+01 -2.289258e-01 
1.413800e+01 -2.276460e-01 
1.413900e+01 -2.263617e-01 
1.414000e+01 -2.250728e-01 
1.414100e+01 -2.237794e-01 
1.414200e+01 -2.224815e-01 
1.414300e+01 -2.211791e-01 
1.414400e+01 -2.198722e-01 
1.414500e+01 -2.185607e-01 
1.414600e+01 -2.172448e-01 
1.414700e+01 -2.159244e-01 
1.414800e+01 -2.145995e-01 
1.414900e+01 -2.132701e-01 
1.415000e+01 -2.119363e-01 
1.415100e+01 -2.105980e-01 
1.415200e+01 -2.092553e-01 
1.415300e+01 -2.079081e-01 
1.415400e+01 -2.065565e-01 
1.415500e+01 -2.052004e-01 
1.415600e+01 -2.038399e-01 
1.415700e+01 -2.024750e-01 
1.415800e+01 -2.011057e-01 
1.415900e+01 -1.997321e-01 
1.416000e+01 -1.983540e-01 
1.416100e+01 -1.969715e-01 
1.416200e+01 -1.955847e-01 
1.416300e+01 -1.941934e-01 
1.416400e+01 -1.927979e-01 
1.416500e+01 -1.913980e-01 
1.416600e+01 -1.899937e-01 
1.416700e+01 -1.885851e-01 
1.416800e+01 -1.871722e-01 
1.416900e+01 -1.857549e-01 
1.417000e+01 -1.843334e-01 
1.417100e+01 -1.829075e-01 
1.417200e+01 -1.814774e-01 
1.417300e+01 -1.800429e-01 
1.417400e+01 -1.786042e-01 
1.417500e+01 -1.771612e-01 
1.417600e+01 -1.757140e-01 
1.417700e+01 -1.742625e-01 
1.417800e+01 -1.728068e-01 
1.417900e+01 -1.713468e-01 
1.418000e+01 -1.698827e-01 
1.418100e+01 -1.684143e-01 
1.418200e+01 -1.669417e-01 
1.418300e+01 -1.654649e-01 
1.418400e+01 -1.639839e-01 
1.418500e+01 -1.624988e-01 
1.418600e+01 -1.610095e-01 
1.418700e+01 -1.595160e-01 
1.418800e+01 -1.580184e-01 
1.418900e+01 -1.565167e-01 
1.419000e+01 -1.550108e-01 
1.419100e+01 -1.535008e-01 
1.419200e+01 -1.519867e-01 
1.419300e+01 -1.504685e-01 
1.419400e+01 -1.489462e-01 
1.419500e+01 -1.474198e-01 
1.419600e+01 -1.458894e-01 
1.419700e+01 -1.443549e-01 
1.419800e+01 -1.428164e-01 
1.419900e+01 -1.412738e-01 
1.420000e+01 -1.397272e-01 
1.420100e+01 -1.381766e-01 
1.420200e+01 -1.366220e-01 
1.420300e+01 -1.350634e-01 
1.420400e+01 -1.335008e-01 
1.420500e+01 -1.319342e-01 
1.420600e+01 -1.303637e-01 
1.420700e+01 -1.287892e-01 
1.420800e+01 -1.272108e-01 
1.420900e+01 -1.256285e-01 
1.421000e+01 -1.240422e-01 
1.421100e+01 -1.224520e-01 
1.421200e+01 -1.208579e-01 
1.421300e+01 -1.192600e-01 
1.421400e+01 -1.176582e-01 
1.421500e+01 -1.160525e-01 
1.421600e+01 -1.144429e-01 
1.421700e+01 -1.128296e-01 
1.421800e+01 -1.112124e-01 
1.421900e+01 -1.095913e-01 
1.422000e+01 -1.079665e-01 
1.422100e+01 -1.063379e-01 
1.422200e+01 -1.047055e-01 
1.422300e+01 -1.030693e-01 
1.422400e+01 -1.014294e-01 
1.422500e+01 -9.978575e-02 
1.422600e+01 -9.813835e-02 
1.422700e+01 -9.648724e-02 
1.422800e+01 -9.483241e-02 
1.422900e+01 -9.317389e-02 
1.423000e+01 -9.151169e-02 
1.423100e+01 -8.984581e-02 
1.423200e+01 -8.817628e-02 
1.423300e+01 -8.650310e-02 
1.423400e+01 -8.482629e-02 
1.423500e+01 -8.314586e-02 
1.423600e+01 -8.146182e-02 
1.423700e+01 -7.977418e-02 
1.423800e+01 -7.808297e-02 
1.423900e+01 -7.638818e-02 
1.424000e+01 -7.468984e-02 
1.424100e+01 -7.298795e-02 
1.424200e+01 -7.128254e-02 
1.424300e+01 -6.957361e-02 
1.424400e+01 -6.786117e-02 
1.424500e+01 -6.614524e-02 
1.424600e+01 -6.442584e-02 
1.424700e+01 -6.270297e-02 
1.424800e+01 -6.097665e-02 
1.424900e+01 -5.924690e-02 
1.425000e+01 -5.751372e-02 
1.425100e+01 -5.577713e-02 
1.425200e+01 -5.403715e-02 
1.425300e+01 -5.229378e-02 
1.425400e+01 -5.054705e-02 
1.425500e+01 -4.879696e-02 
1.425600e+01 -4.704353e-02 
1.425700e+01 -4.528678e-02 
1.425800e+01 -4.352671e-02 
1.425900e+01 -4.176335e-02 
1.426000e+01 -3.999670e-02 
1.426100e+01 -3.822678e-02 
1.426200e+01 -3.645361e-02 
1.426300e+01 -3.467719e-02 
1.426400e+01 -3.289755e-02 
1.426500e+01 -3.111470e-02 
1.426600e+01 -2.932865e-02 
1.426700e+01 -2.753941e-02 
1.426800e+01 -2.574701e-02 
1.426900e+01 -2.395145e-02 
1.427000e+01 -2.215276e-02 
1.427100e+01 -2.035094e-02 
1.427200e+01 -1.854601e-02 
1.427300e+01 -1.673799e-02 
1.427400e+01 -1.492689e-02 
1.427500e+01 -1.311272e-02 
1.427600e+01 -1.129551e-02 
1.427700e+01 -9.475263e-03 
1.427800e+01 -7.651997e-03 
1.427900e+01 -5.825728e-03 
1.428000e+01 -3.996472e-03 
1.428100e+01 -2.164243e-03 
1.428200e+01 -3.290566e-04 
1.428300e+01 1.509071e-03 
1.428400e+01 3.350124e-03 
1.428500e+01 5.194087e-03 
1.428600e+01 7.040945e-03 
1.428700e+01 8.890681e-03 
1.428800e+01 1.074328e-02 
1.428900e+01 1.259873e-02 
1.429000e+01 1.445700e-02 
1.429100e+01 1.631809e-02 
1.429200e+01 1.818199e-02 
1.429300e+01 2.004866e-02 
1.429400e+01 2.191810e-02 
1.429500e+01 2.379029e-02 
1.429600e+01 2.566522e-02 
1.429700e+01 2.754286e-02 
1.429800e+01 2.942321e-02 
1.429900e+01 3.130624e-02 
1.430000e+01 3.319194e-02 
1.430100e+01 3.508029e-02 
1.430200e+01 3.697128e-02 
1.430300e+01 3.886488e-02 
1.430400e+01 4.076109e-02 
1.430500e+01 4.265988e-02 
1.430600e+01 4.456125e-02 
1.430700e+01 4.646516e-02 
1.430800e+01 4.837161e-02 
1.430900e+01 5.028058e-02 
1.431000e+01 5.219205e-02 
1.431100e+01 5.410600e-02 
1.431200e+01 5.602242e-02 
1.431300e+01 5.794129e-02 
1.431400e+01 5.986259e-02 
1.431500e+01 6.178631e-02 
1.431600e+01 6.371242e-02 
1.431700e+01 6.564092e-02 
1.431800e+01 6.757177e-02 
1.431900e+01 6.950498e-02 
1.432000e+01 7.144051e-02 
1.432100e+01 7.337835e-02 
1.432200e+01 7.531849e-02 
1.432300e+01 7.726090e-02 
1.432400e+01 7.920557e-02 
1.432500e+01 8.115247e-02 
1.432600e+01 8.310160e-02 
1.432700e+01 8.505294e-02 
1.432800e+01 8.700646e-02 
1.432900e+01 8.896214e-02 
1.433000e+01 9.091998e-02 
1.433100e+01 9.287995e-02 
1.433200e+01 9.484203e-02 
1.433300e+01 9.680621e-02 
1.433400e+01 9.877247e-02 
1.433500e+01 1.007408e-01 
1.433600e+01 1.027111e-01 
1.433700e+01 1.046835e-01 
1.433800e+01 1.066579e-01 
1.433900e+01 1.086343e-01 
1.434000e+01 1.106126e-01 
1.434100e+01 1.125929e-01 
1.434200e+01 1.145751e-01 
1.434300e+01 1.165592e-01 
1.434400e+01 1.185452e-01 
1.434500e+01 1.205331e-01 
1.434600e+01 1.225229e-01 
1.434700e+01 1.245145e-01 
1.434800e+01 1.265079e-01 
1.434900e+01 1.285031e-01 
1.435000e+01 1.305000e-01 
1.435100e+01 1.324988e-01 
1.435200e+01 1.344993e-01 
1.435300e+01 1.365015e-01 
1.435400e+01 1.385054e-01 
1.435500e+01 1.405110e-01 
1.435600e+01 1.425182e-01 
1.435700e+01 1.445271e-01 
1.435800e+01 1.465376e-01 
1.435900e+01 1.485498e-01 
1.436000e+01 1.505635e-01 
1.436100e+01 1.525788e-01 
1.436200e+01 1.545956e-01 
1.436300e+01 1.566140e-01 
1.436400e+01 1.586338e-01 
1.436500e+01 1.606552e-01 
1.436600e+01 1.626780e-01 
1.436700e+01 1.647023e-01 
1.436800e+01 1.667280e-01 
1.436900e+01 1.687551e-01 
1.437000e+01 1.707837e-01 
1.437100e+01 1.728135e-01 
1.437200e+01 1.748448e-01 
1.437300e+01 1.768773e-01 
1.437400e+01 1.789112e-01 
1.437500e+01 1.809464e-01 
1.437600e+01 1.829828e-01 
1.437700e+01 1.850205e-01 
1.437800e+01 1.870594e-01 
1.437900e+01 1.890996e-01 
1.438000e+01 1.911409e-01 
1.438100e+01 1.931834e-01 
1.438200e+01 1.952270e-01 
1.438300e+01 1.972718e-01 
1.438400e+01 1.993177e-01 
1.438500e+01 2.013646e-01 
1.438600e+01 2.034127e-01 
1.438700e+01 2.054618e-01 
1.438800e+01 2.075119e-01 
1.438900e+01 2.095630e-01 
1.439000e+01 2.116151e-01 
1.439100e+01 2.136682e-01 
1.439200e+01 2.157222e-01 
1.439300e+01 2.177771e-01 
1.439400e+01 2.198329e-01 
1.439500e+01 2.218897e-01 
1.439600e+01 2.239473e-01 
1.439700e+01 2.260057e-01 
1.439800e+01 2.280649e-01 
1.439900e+01 2.301250e-01 
1.440000e+01 2.321858e-01 
1.440100e+01 2.342473e-01 
1.440200e+01 2.363097e-01 
1.440300e+01 2.383727e-01 
1.440400e+01 2.404364e-01 
1.440500e+01 2.425008e-01 
1.440600e+01 2.445658e-01 
1.440700e+01 2.466315e-01 
1.440800e+01 2.486978e-01 
1.440900e+01 2.507646e-01 
1.441000e+01 2.528321e-01 
1.441100e+01 2.549001e-01 
1.441200e+01 2.569686e-01 
1.441300e+01 2.590376e-01 
1.441400e+01 2.611070e-01 
1.441500e+01 2.631770e-01 
1.441600e+01 2.652474e-01 
1.441700e+01 2.673182e-01 
1.441800e+01 2.693894e-01 
1.441900e+01 2.714609e-01 
1.442000e+01 2.735328e-01 
1.442100e+01 2.756051e-01 
1.442200e+01 2.776776e-01 
1.442300e+01 2.797505e-01 
1.442400e+01 2.818236e-01 
1.442500e+01 2.838969e-01 
1.442600e+01 2.859705e-01 
1.442700e+01 2.880443e-01 
1.442800e+01 2.901182e-01 
1.442900e+01 2.921923e-01 
1.443000e+01 2.942666e-01 
1.443100e+01 2.963409e-01 
1.443200e+01 2.984153e-01 
1.443300e+01 3.004898e-01 
1.443400e+01 3.025644e-01 
1.443500e+01 3.046390e-01 
1.443600e+01 3.067136e-01 
1.443700e+01 3.087881e-01 
1.443800e+01 3.108626e-01 
1.443900e+01 3.129371e-01 
1.444000e+01 3.150114e-01 
1.444100e+01 3.170857e-01 
1.444200e+01 3.191598e-01 
1.444300e+01 3.212338e-01 
1.444400e+01 3.233076e-01 
1.444500e+01 3.253812e-01 
1.444600e+01 3.274546e-01 
1.444700e+01 3.295277e-01 
1.444800e+01 3.316006e-01 
1.444900e+01 3.336732e-01 
1.445000e+01 3.357454e-01 
1.445100e+01 3.378174e-01 
1.445200e+01 3.398890e-01 
1.445300e+01 3.419602e-01 
1.445400e+01 3.440310e-01 
1.445500e+01 3.461014e-01 
1.445600e+01 3.481713e-01 
1.445700e+01 3.502408e-01 
1.445800e+01 3.523098e-01 
1.445900e+01 3.543783e-01 
1.446000e+01 3.564462e-01 
1.446100e+01 3.585136e-01 
1.446200e+01 3.605804e-01 
1.446300e+01 3.626467e-01 
1.446400e+01 3.647122e-01 
1.446500e+01 3.667772e-01 
1.446600e+01 3.688415e-01 
1.446700e+01 3.709050e-01 
1.446800e+01 3.729679e-01 
1.446900e+01 3.750300e-01 
1.447000e+01 3.770914e-01 
1.447100e+01 3.791520e-01 
1.447200e+01 3.812117e-01 
1.447300e+01 3.832707e-01 
1.447400e+01 3.853288e-01 
1.447500e+01 3.873860e-01 
1.447600e+01 3.894423e-01 
1.447700e+01 3.914977e-01 
1.447800e+01 3.935521e-01 
1.447900e+01 3.956056e-01 
1.448000e+01 3.976581e-01 
1.448100e+01 3.997096e-01 
1.448200e+01 4.017601e-01 
1.448300e+01 4.038095e-01 
1.448400e+01 4.058578e-01 
1.448500e+01 4.079050e-01 
1.448600e+01 4.099511e-01 
1.448700e+01 4.119960e-01 
1.448800e+01 4.140398e-01 
1.448900e+01 4.160823e-01 
1.449000e+01 4.181237e-01 
1.449100e+01 4.201638e-01 
1.449200e+01 4.222026e-01 
1.449300e+01 4.242402e-01 
1.449400e+01 4.262764e-01 
1.449500e+01 4.283113e-01 
1.449600e+01 4.303449e-01 
1.449700e+01 4.323770e-01 
1.449800e+01 4.344078e-01 
1.449900e+01 4.364371e-01 
1.450000e+01 4.384650e-01 
1.450100e+01 4.404914e-01 
1.450200e+01 4.425163e-01 
1.450300e+01 4.445397e-01 
1.450400e+01 4.465616e-01 
1.450500e+01 4.485819e-01 
1.450600e+01 4.506006e-01 
1.450700e+01 4.526177e-01 
1.450800e+01 4.546332e-01 
1.450900e+01 4.566470e-01 
1.451000e+01 4.586591e-01 
1.451100e+01 4.606695e-01 
1.451200e+01 4.626782e-01 
1.451300e+01 4.646851e-01 
1.451400e+01 4.666903e-01 
1.451500e+01 4.686936e-01 
1.451600e+01 4.706952e-01 
1.451700e+01 4.726949e-01 
1.451800e+01 4.746927e-01 
1.451900e+01 4.766887e-01 
1.452000e+01 4.786827e-01 
1.452100e+01 4.806748e-01 
1.452200e+01 4.826650e-01 
1.452300e+01 4.846531e-01 
1.452400e+01 4.866393e-01 
1.452500e+01 4.886234e-01 
1.452600e+01 4.906055e-01 
1.452700e+01 4.925854e-01 
1.452800e+01 4.945633e-01 
1.452900e+01 4.965391e-01 
1.453000e+01 4.985127e-01 
1.453100e+01 5.004842e-01 
1.453200e+01 5.024535e-01 
1.453300e+01 5.044205e-01 
1.453400e+01 5.063853e-01 
1.453500e+01 5.083479e-01 
1.453600e+01 5.103082e-01 
1.453700e+01 5.122661e-01 
1.453800e+01 5.142217e-01 
1.453900e+01 5.161750e-01 
1.454000e+01 5.181259e-01 
1.454100e+01 5.200744e-01 
1.454200e+01 5.220205e-01 
1.454300e+01 5.239641e-01 
1.454400e+01 5.259053e-01 
1.454500e+01 5.278440e-01 
1.454600e+01 5.297801e-01 
1.454700e+01 5.317137e-01 
1.454800e+01 5.336448e-01 
1.454900e+01 5.355732e-01 
1.455000e+01 5.374991e-01 
1.455100e+01 5.394223e-01 
1.455200e+01 5.413429e-01 
1.455300e+01 5.432608e-01 
1.455400e+01 5.451760e-01 
1.455500e+01 5.470884e-01 
1.455600e+01 5.489981e-01 
1.455700e+01 5.509051e-01 
1.455800e+01 5.528092e-01 
1.455900e+01 5.547106e-01 
1.456000e+01 5.566091e-01 
1.456100e+01 5.585047e-01 
1.456200e+01 5.603975e-01 
1.456300e+01 5.622873e-01 
1.456400e+01 5.641742e-01 
1.456500e+01 5.660582e-01 
1.456600e+01 5.679391e-01 
1.456700e+01 5.698171e-01 
1.456800e+01 5.716921e-01 
1.456900e+01 5.735640e-01 
1.457000e+01 5.754328e-01 
1.457100e+01 5.772986e-01 
1.457200e+01 5.791612e-01 
1.457300e+01 5.810207e-01 
1.457400e+01 5.828770e-01 
1.457500e+01 5.847302e-01 
1.457600e+01 5.865801e-01 
1.457700e+01 5.884268e-01 
1.457800e+01 5.902703e-01 
1.457900e+01 5.921104e-01 
1.458000e+01 5.939473e-01 
1.458100e+01 5.957809e-01 
1.458200e+01 5.976111e-01 
1.458300e+01 5.994380e-01 
1.458400e+01 6.012614e-01 
1.458500e+01 6.030815e-01 
1.458600e+01 6.048981e-01 
1.458700e+01 6.067113e-01 
1.458800e+01 6.085209e-01 
1.458900e+01 6.103271e-01 
1.459000e+01 6.121298e-01 
1.459100e+01 6.139289e-01 
1.459200e+01 6.157244e-01 
1.459300e+01 6.175164e-01 
1.459400e+01 6.193047e-01 
1.459500e+01 6.210894e-01 
1.459600e+01 6.228704e-01 
1.459700e+01 6.246478e-01 
1.459800e+01 6.264214e-01 
1.459900e+01 6.281913e-01 
1.460000e+01 6.299575e-01 
1.460100e+01 6.317199e-01 
1.460200e+01 6.334785e-01 
1.460300e+01 6.352333e-01 
1.460400e+01 6.369842e-01 
1.460500e+01 6.387313e-01 
1.460600e+01 6.404745e-01 
1.460700e+01 6.422138e-01 
1.460800e+01 6.439492e-01 
1.460900e+01 6.456806e-01 
1.461000e+01 6.474080e-01 
1.461100e+01 6.491315e-01 
1.461200e+01 6.508509e-01 
1.461300e+01 6.525663e-01 
1.461400e+01 6.542776e-01 
1.461500e+01 6.559849e-01 
1.461600e+01 6.576880e-01 
1.461700e+01 6.593870e-01 
1.461800e+01 6.610819e-01 
1.461900e+01 6.627726e-01 
1.462000e+01 6.644591e-01 
1.462100e+01 6.661414e-01 
1.462200e+01 6.678194e-01 
1.462300e+01 6.694932e-01 
1.462400e+01 6.711627e-01 
1.462500e+01 6.728279e-01 
1.462600e+01 6.744888e-01 
1.462700e+01 6.761453e-01 
1.462800e+01 6.777975e-01 
1.462900e+01 6.794453e-01 
1.463000e+01 6.810887e-01 
1.463100e+01 6.827276e-01 
1.463200e+01 6.843621e-01 
1.463300e+01 6.859921e-01 
1.463400e+01 6.876176e-01 
1.463500e+01 6.892386e-01 
1.463600e+01 6.908551e-01 
1.463700e+01 6.924670e-01 
1.463800e+01 6.940743e-01 
1.463900e+01 6.956770e-01 
1.464000e+01 6.972751e-01 
1.464100e+01 6.988685e-01 
1.464200e+01 7.004573e-01 
1.464300e+01 7.020414e-01 
1.464400e+01 7.036207e-01 
1.464500e+01 7.051954e-01 
1.464600e+01 7.067653e-01 
1.464700e+01 7.083304e-01 
1.464800e+01 7.098907e-01 
1.464900e+01 7.114462e-01 
1.465000e+01 7.129969e-01 
1.465100e+01 7.145427e-01 
1.465200e+01 7.160837e-01 
1.465300e+01 7.176197e-01 
1.465400e+01 7.191508e-01 
1.465500e+01 7.206770e-01 
1.465600e+01 7.221982e-01 
1.465700e+01 7.237145e-01 
1.465800e+01 7.252257e-01 
1.465900e+01 7.267319e-01 
1.466000e+01 7.282331e-01 
1.466100e+01 7.297292e-01 
1.466200e+01 7.312203e-01 
1.466300e+01 7.327062e-01 
1.466400e+01 7.341870e-01 
1.466500e+01 7.356626e-01 
1.466600e+01 7.371331e-01 
1.466700e+01 7.385984e-01 
1.466800e+01 7.400585e-01 
1.466900e+01 7.415134e-01 
1.467000e+01 7.429630e-01 
1.467100e+01 7.444074e-01 
1.467200e+01 7.458464e-01 
1.467300e+01 7.472802e-01 
1.467400e+01 7.487087e-01 
1.467500e+01 7.501317e-01 
1.467600e+01 7.515495e-01 
1.467700e+01 7.529618e-01 
1.467800e+01 7.543687e-01 
1.467900e+01 7.557703e-01 
1.468000e+01 7.571663e-01 
1.468100e+01 7.585569e-01 
1.468200e+01 7.599420e-01 
1.468300e+01 7.613216e-01 
1.468400e+01 7.626957e-01 
1.468500e+01 7.640643e-01 
1.468600e+01 7.654273e-01 
1.468700e+01 7.667847e-01 
1.468800e+01 7.681365e-01 
1.468900e+01 7.694826e-01 
1.469000e+01 7.708232e-01 
1.469100e+01 7.721581e-01 
1.469200e+01 7.734873e-01 
1.469300e+01 7.748108e-01 
1.469400e+01 7.761285e-01 
1.469500e+01 7.774406e-01 
1.469600e+01 7.787469e-01 
1.469700e+01 7.800474e-01 
1.469800e+01 7.813422e-01 
1.469900e+01 7.826311e-01 
1.470000e+01 7.839142e-01 
1.470100e+01 7.851914e-01 
1.470200e+01 7.864628e-01 
1.470300e+01 7.877283e-01 
1.470400e+01 7.889879e-01 
1.470500e+01 7.902416e-01 
1.470600e+01 7.914893e-01 
1.470700e+01 7.927311e-01 
1.470800e+01 7.939669e-01 
1.470900e+01 7.951967e-01 
1.471000e+01 7.964204e-01 
1.471100e+01 7.976382e-01 
1.471200e+01 7.988499e-01 
1.471300e+01 8.000555e-01 
1.471400e+01 8.012551e-01 
1.471500e+01 8.024485e-01 
1.471600e+01 8.036358e-01 
1.471700e+01 8.048170e-01 
1.471800e+01 8.059921e-01 
1.471900e+01 8.071609e-01 
1.472000e+01 8.083236e-01 
1.472100e+01 8.094800e-01 
1.472200e+01 8.106302e-01 
1.472300e+01 8.117742e-01 
1.472400e+01 8.129119e-01 
1.472500e+01 8.140433e-01 
1.472600e+01 8.151685e-01 
1.472700e+01 8.162873e-01 
1.472800e+01 8.173998e-01 
1.472900e+01 8.185059e-01 
1.473000e+01 8.196057e-01 
1.473100e+01 8.206991e-01 
1.473200e+01 8.217860e-01 
1.473300e+01 8.228666e-01 
1.473400e+01 8.239407e-01 
1.473500e+01 8.250084e-01 
1.473600e+01 8.260696e-01 
1.473700e+01 8.271244e-01 
1.473800e+01 8.281726e-01 
1.473900e+01 8.292143e-01 
1.474000e+01 8.302495e-01 
1.474100e+01 8.312781e-01 
1.474200e+01 8.323002e-01 
1.474300e+01 8.333156e-01 
1.474400e+01 8.343245e-01 
1.474500e+01 8.353268e-01 
1.474600e+01 8.363224e-01 
1.474700e+01 8.373114e-01 
1.474800e+01 8.382937e-01 
1.474900e+01 8.392694e-01 
1.475000e+01 8.402383e-01 
1.475100e+01 8.412005e-01 
1.475200e+01 8.421560e-01 
1.475300e+01 8.431048e-01 
1.475400e+01 8.440468e-01 
1.475500e+01 8.449820e-01 
1.475600e+01 8.459105e-01 
1.475700e+01 8.468321e-01 
1.475800e+01 8.477469e-01 
1.475900e+01 8.486549e-01 
1.476000e+01 8.495561e-01 
1.476100e+01 8.504503e-01 
1.476200e+01 8.513377e-01 
1.476300e+01 8.522182e-01 
1.476400e+01 8.530918e-01 
1.476500e+01 8.539584e-01 
1.476600e+01 8.548181e-01 
1.476700e+01 8.556709e-01 
1.476800e+01 8.565167e-01 
1.476900e+01 8.573555e-01 
1.477000e+01 8.581873e-01 
1.477100e+01 8.590121e-01 
1.477200e+01 8.598298e-01 
1.477300e+01 8.606406e-01 
1.477400e+01 8.614442e-01 
1.477500e+01 8.622408e-01 
1.477600e+01 8.630303e-01 
1.477700e+01 8.638127e-01 
1.477800e+01 8.645880e-01 
1.477900e+01 8.653562e-01 
1.478000e+01 8.661172e-01 
1.478100e+01 8.668711e-01 
1.478200e+01 8.676178e-01 
1.478300e+01 8.683573e-01 
1.478400e+01 8.690896e-01 
1.478500e+01 8.698148e-01 
1.478600e+01 8.705327e-01 
1.478700e+01 8.712433e-01 
1.478800e+01 8.719467e-01 
1.478900e+01 8.726429e-01 
1.479000e+01 8.733318e-01 
1.479100e+01 8.740133e-01 
1.479200e+01 8.746876e-01 
1.479300e+01 8.753546e-01 
1.479400e+01 8.760142e-01 
1.479500e+01 8.766666e-01 
1.479600e+01 8.773115e-01 
1.479700e+01 8.779491e-01 
1.479800e+01 8.785793e-01 
1.479900e+01 8.792021e-01 
1.480000e+01 8.798175e-01 
1.480100e+01 8.804255e-01 
1.480200e+01 8.810261e-01 
1.480300e+01 8.816192e-01 
1.480400e+01 8.822049e-01 
1.480500e+01 8.827831e-01 
1.480600e+01 8.833539e-01 
1.480700e+01 8.839171e-01 
1.480800e+01 8.844729e-01 
1.480900e+01 8.850212e-01 
1.481000e+01 8.855619e-01 
1.481100e+01 8.860951e-01 
1.481200e+01 8.866207e-01 
1.481300e+01 8.871388e-01 
1.481400e+01 8.876493e-01 
1.481500e+01 8.881523e-01 
1.481600e+01 8.886476e-01 
1.481700e+01 8.891354e-01 
1.481800e+01 8.896155e-01 
1.481900e+01 8.900880e-01 
1.482000e+01 8.905529e-01 
1.482100e+01 8.910101e-01 
1.482200e+01 8.914597e-01 
1.482300e+01 8.919016e-01 
1.482400e+01 8.923359e-01 
1.482500e+01 8.927624e-01 
1.482600e+01 8.931812e-01 
1.482700e+01 8.935924e-01 
1.482800e+01 8.939958e-01 
1.482900e+01 8.943915e-01 
1.483000e+01 8.947795e-01 
1.483100e+01 8.951597e-01 
1.483200e+01 8.955321e-01 
1.483300e+01 8.958968e-01 
1.483400e+01 8.962537e-01 
1.483500e+01 8.966028e-01 
1.483600e+01 8.969441e-01 
1.483700e+01 8.972776e-01 
1.483800e+01 8.976033e-01 
1.483900e+01 8.979212e-01 
1.484000e+01 8.982312e-01 
1.484100e+01 8.985334e-01 
1.484200e+01 8.988277e-01 
1.484300e+01 8.991142e-01 
1.484400e+01 8.993928e-01 
1.484500e+01 8.996635e-01 
1.484600e+01 8.999263e-01 
1.484700e+01 9.001813e-01 
1.484800e+01 9.004283e-01 
1.484900e+01 9.006674e-01 
1.485000e+01 9.008986e-01 
1.485100e+01 9.011219e-01 
1.485200e+01 9.013372e-01 
1.485300e+01 9.015445e-01 
1.485400e+01 9.017440e-01 
1.485500e+01 9.019354e-01 
1.485600e+01 9.021189e-01 
1.485700e+01 9.022944e-01 
1.485800e+01 9.024619e-01 
1.485900e+01 9.026214e-01 
1.486000e+01 9.027729e-01 
1.486100e+01 9.029164e-01 
1.486200e+01 9.030519e-01 
1.486300e+01 9.031794e-01 
1.486400e+01 9.032988e-01 
1.486500e+01 9.034102e-01 
1.486600e+01 9.035136e-01 
1.486700e+01 9.036089e-01 
1.486800e+01 9.036961e-01 
1.486900e+01 9.037753e-01 
1.487000e+01 9.038463e-01 
1.487100e+01 9.039094e-01 
1.487200e+01 9.039643e-01 
1.487300e+01 9.040111e-01 
1.487400e+01 9.040498e-01 
1.487500e+01 9.040805e-01 
1.487600e+01 9.041030e-01 
1.487700e+01 9.041174e-01 
1.487800e+01 9.041236e-01 
1.487900e+01 9.041218e-01 
1.488000e+01 9.041118e-01 
1.488100e+01 9.040936e-01 
1.488200e+01 9.040674e-01 
1.488300e+01 9.040329e-01 
1.488400e+01 9.039903e-01 
1.488500e+01 9.039396e-01 
1.488600e+01 9.038806e-01 
1.488700e+01 9.038135e-01 
1.488800e+01 9.037382e-01 
1.488900e+01 9.036548e-01 
1.489000e+01 9.035631e-01 
1.489100e+01 9.034632e-01 
1.489200e+01 9.033552e-01 
1.489300e+01 9.032389e-01 
1.489400e+01 9.031145e-01 
1.489500e+01 9.029818e-01 
1.489600e+01 9.028409e-01 
1.489700e+01 9.026918e-01 
1.489800e+01 9.025344e-01 
1.489900e+01 9.023688e-01 
1.490000e+01 9.021950e-01 
1.490100e+01 9.020130e-01 
1.490200e+01 9.018227e-01 
1.490300e+01 9.016241e-01 
1.490400e+01 9.014173e-01 
1.490500e+01 9.012023e-01 
1.490600e+01 9.009790e-01 
1.490700e+01 9.007474e-01 
1.490800e+01 9.005076e-01 
1.490900e+01 9.002595e-01 
1.491000e+01 9.000032e-01 
1.491100e+01 8.997385e-01 
1.491200e+01 8.994656e-01 
1.491300e+01 8.991844e-01 
1.491400e+01 8.988949e-01 
1.491500e+01 8.985972e-01 
1.491600e+01 8.982911e-01 
1.491700e+01 8.979768e-01 
1.491800e+01 8.976542e-01 
1.491900e+01 8.973232e-01 
1.492000e+01 8.969840e-01 
1.492100e+01 8.966365e-01 
1.492200e+01 8.962807e-01 
1.492300e+01 8.959166e-01 
1.492400e+01 8.955441e-01 
1.492500e+01 8.951634e-01 
1.492600e+01 8.947744e-01 
1.492700e+01 8.943770e-01 
1.492800e+01 8.939713e-01 
1.492900e+01 8.935573e-01 
1.493000e+01 8.931351e-01 
1.493100e+01 8.927044e-01 
1.493200e+01 8.922655e-01 
1.493300e+01 8.918183e-01 
1.493400e+01 8.913627e-01 
1.493500e+01 8.908988e-01 
1.493600e+01 8.904266e-01 
1.493700e+01 8.899461e-01 
1.493800e+01 8.894572e-01 
1.493900e+01 8.889601e-01 
1.494000e+01 8.884546e-01 
1.494100e+01 8.879408e-01 
1.494200e+01 8.874186e-01 
1.494300e+01 8.868882e-01 
1.494400e+01 8.863494e-01 
1.494500e+01 8.858023e-01 
1.494600e+01 8.852468e-01 
1.494700e+01 8.846831e-01 
1.494800e+01 8.841110e-01 
1.494900e+01 8.835306e-01 
1.495000e+01 8.829419e-01 
1.495100e+01 8.823448e-01 
1.495200e+01 8.817395e-01 
1.495300e+01 8.811258e-01 
1.495400e+01 8.805038e-01 
1.495500e+01 8.798735e-01 
1.495600e+01 8.792348e-01 
1.495700e+01 8.785879e-01 
1.495800e+01 8.779326e-01 
1.495900e+01 8.772690e-01 
1.496000e+01 8.765971e-01 
1.496100e+01 8.759169e-01 
1.496200e+01 8.752284e-01 
1.496300e+01 8.745316e-01 
1.496400e+01 8.738265e-01 
1.496500e+01 8.731131e-01 
1.496600e+01 8.723914e-01 
1.496700e+01 8.716613e-01 
1.496800e+01 8.709230e-01 
1.496900e+01 8.701764e-01 
1.497000e+01 8.694215e-01 
1.497100e+01 8.686583e-01 
1.497200e+01 8.678868e-01 
1.497300e+01 8.671071e-01 
1.497400e+01 8.663191e-01 
1.497500e+01 8.655227e-01 
1.497600e+01 8.647181e-01 
1.497700e+01 8.639053e-01 
1.497800e+01 8.630841e-01 
1.497900e+01 8.622547e-01 
1.498000e+01 8.614171e-01 
1.498100e+01 8.605712e-01 
1.498200e+01 8.597170e-01 
1.498300e+01 8.588546e-01 
1.498400e+01 8.579839e-01 
1.498500e+01 8.571050e-01 
1.498600e+01 8.562178e-01 
1.498700e+01 8.553224e-01 
1.498800e+01 8.544188e-01 
1.498900e+01 8.535069e-01 
1.499000e+01 8.525869e-01 
1.499100e+01 8.516586e-01 
1.499200e+01 8.507220e-01 
1.499300e+01 8.497773e-01 
1.499400e+01 8.488244e-01 
1.499500e+01 8.478633e-01 
1.499600e+01 8.468939e-01 
1.499700e+01 8.459164e-01 
1.499800e+01 8.449307e-01 
1.499900e+01 8.439369e-01 
1.500000e+01 8.429348e-01 
1.500100e+01 8.419246e-01 
1.500200e+01 8.409062e-01 
1.500300e+01 8.398796e-01 
1.500400e+01 8.388449e-01 
1.500500e+01 8.378021e-01 
1.500600e+01 8.367511e-01 
1.500700e+01 8.356920e-01 
1.500800e+01 8.346247e-01 
1.500900e+01 8.335493e-01 
1.501000e+01 8.324658e-01 
1.501100e+01 8.313742e-01 
1.501200e+01 8.302745e-01 
1.501300e+01 8.291667e-01 
1.501400e+01 8.280508e-01 
1.501500e+01 8.269268e-01 
1.501600e+01 8.257947e-01 
1.501700e+01 8.246546e-01 
1.501800e+01 8.235063e-01 
1.501900e+01 8.223501e-01 
1.502000e+01 8.211858e-01 
1.502100e+01 8.200134e-01 
1.502200e+01 8.188330e-01 
1.502300e+01 8.176446e-01 
1.502400e+01 8.164481e-01 
1.502500e+01 8.152437e-01 
1.502600e+01 8.140312e-01 
1.502700e+01 8.128107e-01 
1.502800e+01 8.115823e-01 
1.502900e+01 8.103458e-01 
1.503000e+01 8.091014e-01 
1.503100e+01 8.078490e-01 
1.503200e+01 8.065887e-01 
1.503300e+01 8.053204e-01 
1.503400e+01 8.040442e-01 
1.503500e+01 8.027600e-01 
1.503600e+01 8.014679e-01 
1.503700e+01 8.001679e-01 
1.503800e+01 7.988600e-01 
1.503900e+01 7.975442e-01 
1.504000e+01 7.962205e-01 
1.504100e+01 7.948889e-01 
1.504200e+01 7.935495e-01 
1.504300e+01 7.922021e-01 
1.504400e+01 7.908470e-01 
1.504500e+01 7.894840e-01 
1.504600e+01 7.881131e-01 
1.504700e+01 7.867345e-01 
1.504800e+01 7.853480e-01 
1.504900e+01 7.839537e-01 
1.505000e+01 7.825516e-01 
1.505100e+01 7.811418e-01 
1.505200e+01 7.797242e-01 
1.505300e+01 7.782988e-01 
1.505400e+01 7.768656e-01 
1.505500e+01 7.754247e-01 
1.505600e+01 7.739761e-01 
1.505700e+01 7.725197e-01 
1.505800e+01 7.710557e-01 
1.505900e+01 7.695839e-01 
1.506000e+01 7.681045e-01 
1.506100e+01 7.666173e-01 
1.506200e+01 7.651225e-01 
1.506300e+01 7.636201e-01 
1.506400e+01 7.621100e-01 
1.506500e+01 7.605922e-01 
1.506600e+01 7.590669e-01 
1.506700e+01 7.575339e-01 
1.506800e+01 7.559933e-01 
1.506900e+01 7.544452e-01 
1.507000e+01 7.528894e-01 
1.507100e+01 7.513261e-01 
1.507200e+01 7.497553e-01 
1.507300e+01 7.481769e-01 
1.507400e+01 7.465909e-01 
1.507500e+01 7.449975e-01 
1.507600e+01 7.433965e-01 
1.507700e+01 7.417881e-01 
1.507800e+01 7.401722e-01 
1.507900e+01 7.385488e-01 
1.508000e+01 7.369179e-01 
1.508100e+01 7.352796e-01 
1.508200e+01 7.336339e-01 
1.508300e+01 7.319808e-01 
1.508400e+01 7.303202e-01 
1.508500e+01 7.286523e-01 
1.508600e+01 7.269770e-01 
1.508700e+01 7.252943e-01 
1.508800e+01 7.236043e-01 
1.508900e+01 7.219069e-01 
1.509000e+01 7.202023e-01 
1.509100e+01 7.184903e-01 
1.509200e+01 7.167710e-01 
1.509300e+01 7.150444e-01 
1.509400e+01 7.133106e-01 
1.509500e+01 7.115695e-01 
1.509600e+01 7.098211e-01 
1.509700e+01 7.080655e-01 
1.509800e+01 7.063028e-01 
1.509900e+01 7.045328e-01 
1.510000e+01 7.027556e-01 
1.510100e+01 7.009713e-01 
1.510200e+01 6.991798e-01 
1.510300e+01 6.973812e-01 
1.510400e+01 6.955754e-01 
1.510500e+01 6.937625e-01 
1.510600e+01 6.919426e-01 
1.510700e+01 6.901155e-01 
1.510800e+01 6.882814e-01 
1.510900e+01 6.864402e-01 
1.511000e+01 6.845920e-01 
1.511100e+01 6.827368e-01 
1.511200e+01 6.808746e-01 
1.511300e+01 6.790054e-01 
1.511400e+01 6.771292e-01 
1.511500e+01 6.752460e-01 
1.511600e+01 6.733560e-01 
1.511700e+01 6.714589e-01 
1.511800e+01 6.695550e-01 
1.511900e+01 6.676442e-01 
1.512000e+01 6.657265e-01 
1.512100e+01 6.638019e-01 
1.512200e+01 6.618705e-01 
1.512300e+01 6.599322e-01 
1.512400e+01 6.579872e-01 
1.512500e+01 6.560353e-01 
1.512600e+01 6.540767e-01 
1.512700e+01 6.521113e-01 
1.512800e+01 6.501391e-01 
1.512900e+01 6.481602e-01 
1.513000e+01 6.461746e-01 
1.513100e+01 6.441823e-01 
1.513200e+01 6.421834e-01 
1.513300e+01 6.401777e-01 
1.513400e+01 6.381654e-01 
1.513500e+01 6.361465e-01 
1.513600e+01 6.341210e-01 
1.513700e+01 6.320889e-01 
1.513800e+01 6.300502e-01 
1.513900e+01 6.280050e-01 
1.514000e+01 6.259532e-01 
1.514100e+01 6.238948e-01 
1.514200e+01 6.218300e-01 
1.514300e+01 6.197587e-01 
1.514400e+01 6.176809e-01 
1.514500e+01 6.155967e-01 
1.514600e+01 6.135060e-01 
1.514700e+01 6.114090e-01 
1.514800e+01 6.093055e-01 
1.514900e+01 6.071956e-01 
1.515000e+01 6.050794e-01 
1.515100e+01 6.029569e-01 
1.515200e+01 6.008280e-01 
1.515300e+01 5.986928e-01 
1.515400e+01 5.965514e-01 
1.515500e+01 5.944036e-01 
1.515600e+01 5.922496e-01 
1.515700e+01 5.900894e-01 
1.515800e+01 5.879230e-01 
1.515900e+01 5.857504e-01 
1.516000e+01 5.835716e-01 
1.516100e+01 5.813867e-01 
1.516200e+01 5.791957e-01 
1.516300e+01 5.769985e-01 
1.516400e+01 5.747952e-01 
1.516500e+01 5.725859e-01 
1.516600e+01 5.703705e-01 
1.516700e+01 5.681491e-01 
1.516800e+01 5.659216e-01 
1.516900e+01 5.636882e-01 
1.517000e+01 5.614488e-01 
1.517100e+01 5.592034e-01 
1.517200e+01 5.569521e-01 
1.517300e+01 5.546949e-01 
1.517400e+01 5.524318e-01 
1.517500e+01 5.501629e-01 
1.517600e+01 5.478880e-01 
1.517700e+01 5.456074e-01 
1.517800e+01 5.433209e-01 
1.517900e+01 5.410286e-01 
1.518000e+01 5.387306e-01 
1.518100e+01 5.364268e-01 
1.518200e+01 5.341173e-01 
1.518300e+01 5.318021e-01 
1.518400e+01 5.294812e-01 
1.518500e+01 5.271546e-01 
1.518600e+01 5.248224e-01 
1.518700e+01 5.224846e-01 
1.518800e+01 5.201412e-01 
1.518900e+01 5.177921e-01 
1.519000e+01 5.154376e-01 
1.519100e+01 5.130775e-01 
1.519200e+01 5.107118e-01 
1.519300e+01 5.083407e-01 
1.519400e+01 5.059641e-01 
1.519500e+01 5.035821e-01 
1.519600e+01 5.011946e-01 
1.519700e+01 4.988017e-01 
1.519800e+01 4.964034e-01 
1.519900e+01 4.939998e-01 
1.520000e+01 4.915908e-01 
1.520100e+01 4.891765e-01 
1.520200e+01 4.867570e-01 
1.520300e+01 4.843321e-01 
1.520400e+01 4.819020e-01 
1.520500e+01 4.794666e-01 
1.520600e+01 4.770261e-01 
1.520700e+01 4.745804e-01 
1.520800e+01 4.721295e-01 
1.520900e+01 4.696734e-01 
1.521000e+01 4.672123e-01 
1.521100e+01 4.647460e-01 
1.521200e+01 4.622747e-01 
1.521300e+01 4.597984e-01 
1.521400e+01 4.573170e-01 
1.521500e+01 4.548306e-01 
1.521600e+01 4.523392e-01 
1.521700e+01 4.498429e-01 
1.521800e+01 4.473417e-01 
1.521900e+01 4.448355e-01 
1.522000e+01 4.423245e-01 
1.522100e+01 4.398086e-01 
1.522200e+01 4.372878e-01 
1.522300e+01 4.347623e-01 
1.522400e+01 4.322319e-01 
1.522500e+01 4.296968e-01 
1.522600e+01 4.271570e-01 
1.522700e+01 4.246124e-01 
1.522800e+01 4.220631e-01 
1.522900e+01 4.195092e-01 
1.523000e+01 4.169506e-01 
1.523100e+01 4.143874e-01 
1.523200e+01 4.118195e-01 
1.523300e+01 4.092472e-01 
1.523400e+01 4.066702e-01 
1.523500e+01 4.040888e-01 
1.523600e+01 4.015028e-01 
1.523700e+01 3.989123e-01 
1.523800e+01 3.963174e-01 
1.523900e+01 3.937181e-01 
1.524000e+01 3.911144e-01 
1.524100e+01 3.885063e-01 
1.524200e+01 3.858938e-01 
1.524300e+01 3.832770e-01 
1.524400e+01 3.806559e-01 
1.524500e+01 3.780305e-01 
1.524600e+01 3.754009e-01 
1.524700e+01 3.727670e-01 
1.524800e+01 3.701289e-01 
1.524900e+01 3.674867e-01 
1.525000e+01 3.648403e-01 
1.525100e+01 3.621897e-01 
1.525200e+01 3.595351e-01 
1.525300e+01 3.568764e-01 
1.525400e+01 3.542136e-01 
1.525500e+01 3.515468e-01 
1.525600e+01 3.488760e-01 
1.525700e+01 3.462012e-01 
1.525800e+01 3.435224e-01 
1.525900e+01 3.408398e-01 
1.526000e+01 3.381532e-01 
1.526100e+01 3.354628e-01 
1.526200e+01 3.327685e-01 
1.526300e+01 3.300703e-01 
1.526400e+01 3.273684e-01 
1.526500e+01 3.246627e-01 
1.526600e+01 3.219533e-01 
1.526700e+01 3.192402e-01 
1.526800e+01 3.165233e-01 
1.526900e+01 3.138028e-01 
1.527000e+01 3.110786e-01 
1.527100e+01 3.083509e-01 
1.527200e+01 3.056195e-01 
1.527300e+01 3.028846e-01 
1.527400e+01 3.001461e-01 
1.527500e+01 2.974041e-01 
1.527600e+01 2.946587e-01 
1.527700e+01 2.919098e-01 
1.527800e+01 2.891574e-01 
1.527900e+01 2.864017e-01 
1.528000e+01 2.836426e-01 
1.528100e+01 2.808801e-01 
1.528200e+01 2.781143e-01 
1.528300e+01 2.753452e-01 
1.528400e+01 2.725728e-01 
1.528500e+01 2.697972e-01 
1.528600e+01 2.670184e-01 
1.528700e+01 2.642364e-01 
1.528800e+01 2.614512e-01 
1.528900e+01 2.586629e-01 
1.529000e+01 2.558715e-01 
1.529100e+01 2.530770e-01 
1.529200e+01 2.502794e-01 
1.529300e+01 2.474788e-01 
1.529400e+01 2.446752e-01 
1.529500e+01 2.418687e-01 
1.529600e+01 2.390591e-01 
1.529700e+01 2.362467e-01 
1.529800e+01 2.334314e-01 
1.529900e+01 2.306132e-01 
1.530000e+01 2.277922e-01 
1.530100e+01 2.249684e-01 
1.530200e+01 2.221418e-01 
1.530300e+01 2.193124e-01 
1.530400e+01 2.164803e-01 
1.530500e+01 2.136455e-01 
1.530600e+01 2.108081e-01 
1.530700e+01 2.079680e-01 
1.530800e+01 2.051253e-01 
1.530900e+01 2.022800e-01 
1.531000e+01 1.994321e-01 
1.531100e+01 1.965817e-01 
1.531200e+01 1.937288e-01 
1.531300e+01 1.908735e-01 
1.531400e+01 1.880156e-01 
1.531500e+01 1.851554e-01 
1.531600e+01 1.822928e-01 
1.531700e+01 1.794278e-01 
1.531800e+01 1.765604e-01 
1.531900e+01 1.736908e-01 
1.532000e+01 1.708189e-01 
1.532100e+01 1.679447e-01 
1.532200e+01 1.650683e-01 
1.532300e+01 1.621897e-01 
1.532400e+01 1.593090e-01 
1.532500e+01 1.564261e-01 
1.532600e+01 1.535411e-01 
1.532700e+01 1.506540e-01 
1.532800e+01 1.477649e-01 
1.532900e+01 1.448737e-01 
1.533000e+01 1.419805e-01 
1.533100e+01 1.390854e-01 
1.533200e+01 1.361884e-01 
1.533300e+01 1.332894e-01 
1.533400e+01 1.303885e-01 
1.533500e+01 1.274858e-01 
1.533600e+01 1.245813e-01 
1.533700e+01 1.216750e-01 
1.533800e+01 1.187669e-01 
1.533900e+01 1.158570e-01 
1.534000e+01 1.129455e-01 
1.534100e+01 1.100322e-01 
1.534200e+01 1.071174e-01 
1.534300e+01 1.042009e-01 
1.534400e+01 1.012828e-01 
1.534500e+01 9.836310e-02 
1.534600e+01 9.544189e-02 
1.534700e+01 9.251919e-02 
1.534800e+01 8.959500e-02 
1.534900e+01 8.666936e-02 
1.535000e+01 8.374230e-02 
1.535100e+01 8.081385e-02 
1.535200e+01 7.788403e-02 
1.535300e+01 7.495288e-02 
1.535400e+01 7.202043e-02 
1.535500e+01 6.908669e-02 
1.535600e+01 6.615172e-02 
1.535700e+01 6.321552e-02 
1.535800e+01 6.027814e-02 
1.535900e+01 5.733959e-02 
1.536000e+01 5.439992e-02 
1.536100e+01 5.145914e-02 
1.536200e+01 4.851730e-02 
1.536300e+01 4.557441e-02 
1.536400e+01 4.263050e-02 
1.536500e+01 3.968562e-02 
1.536600e+01 3.673977e-02 
1.536700e+01 3.379300e-02 
1.536800e+01 3.084534e-02 
1.536900e+01 2.789681e-02 
1.537000e+01 2.494744e-02 
1.537100e+01 2.199726e-02 
1.537200e+01 1.904631e-02 
1.537300e+01 1.609460e-02 
1.537400e+01 1.314217e-02 
1.537500e+01 1.018906e-02 
1.537600e+01 7.235280e-03 
1.537700e+01 4.280870e-03 
1.537800e+01 1.325858e-03 
1.537900e+01 -1.629726e-03 
1.538000e+01 -4.585854e-03 
1.538100e+01 -7.542496e-03 
1.538200e+01 -1.049962e-02 
1.538300e+01 -1.345720e-02 
1.538400e+01 -1.641521e-02 
1.538500e+01 -1.937361e-02 
1.538600e+01 -2.233238e-02 
1.538700e+01 -2.529149e-02 
1.538800e+01 -2.825090e-02 
1.538900e+01 -3.121059e-02 
1.539000e+01 -3.417053e-02 
1.539100e+01 -3.713068e-02 
1.539200e+01 -4.009103e-02 
1.539300e+01 -4.305153e-02 
1.539400e+01 -4.601217e-02 
1.539500e+01 -4.897290e-02 
1.539600e+01 -5.193371e-02 
1.539700e+01 -5.489455e-02 
1.539800e+01 -5.785541e-02 
1.539900e+01 -6.081624e-02 
1.540000e+01 -6.377703e-02 
1.540100e+01 -6.673775e-02 
1.540200e+01 -6.969835e-02 
1.540300e+01 -7.265882e-02 
1.540400e+01 -7.561912e-02 
1.540500e+01 -7.857922e-02 
1.540600e+01 -8.153910e-02 
1.540700e+01 -8.449872e-02 
1.540800e+01 -8.745805e-02 
1.540900e+01 -9.041708e-02 
1.541000e+01 -9.337575e-02 
1.541100e+01 -9.633405e-02 
1.541200e+01 -9.929195e-02 
1.541300e+01 -1.022494e-01 
1.541400e+01 -1.052064e-01 
1.541500e+01 -1.081629e-01 
1.541600e+01 -1.111189e-01 
1.541700e+01 -1.140743e-01 
1.541800e+01 -1.170292e-01 
1.541900e+01 -1.199834e-01 
1.542000e+01 -1.229370e-01 
1.542100e+01 -1.258899e-01 
1.542200e+01 -1.288422e-01 
1.542300e+01 -1.317937e-01 
1.542400e+01 -1.347444e-01 
1.542500e+01 -1.376943e-01 
1.542600e+01 -1.406435e-01 
1.542700e+01 -1.435917e-01 
1.542800e+01 -1.465391e-01 
1.542900e+01 -1.494856e-01 
1.543000e+01 -1.524312e-01 
1.543100e+01 -1.553757e-01 
1.543200e+01 -1.583193e-01 
1.543300e+01 -1.612619e-01 
1.543400e+01 -1.642034e-01 
1.543500e+01 -1.671438e-01 
1.543600e+01 -1.700831e-01 
1.543700e+01 -1.730212e-01 
1.543800e+01 -1.759582e-01 
1.543900e+01 -1.788940e-01 
1.544000e+01 -1.818285e-01 
1.544100e+01 -1.847618e-01 
1.544200e+01 -1.876938e-01 
1.544300e+01 -1.906245e-01 
1.544400e+01 -1.935538e-01 
1.544500e+01 -1.964817e-01 
1.544600e+01 -1.994082e-01 
1.544700e+01 -2.023333e-01 
1.544800e+01 -2.052569e-01 
1.544900e+01 -2.081790e-01 
1.545000e+01 -2.110996e-01 
1.545100e+01 -2.140186e-01 
1.545200e+01 -2.169360e-01 
1.545300e+01 -2.198518e-01 
1.545400e+01 -2.227660e-01 
1.545500e+01 -2.256785e-01 
1.545600e+01 -2.285893e-01 
1.545700e+01 -2.314983e-01 
1.545800e+01 -2.344056e-01 
1.545900e+01 -2.373111e-01 
1.546000e+01 -2.402148e-01 
1.546100e+01 -2.431166e-01 
1.546200e+01 -2.460166e-01 
1.546300e+01 -2.489146e-01 
1.546400e+01 -2.518107e-01 
1.546500e+01 -2.547048e-01 
1.546600e+01 -2.575969e-01 
1.546700e+01 -2.604870e-01 
1.546800e+01 -2.633751e-01 
1.546900e+01 -2.662610e-01 
1.547000e+01 -2.691448e-01 
1.547100e+01 -2.720265e-01 
1.547200e+01 -2.749061e-01 
1.547300e+01 -2.777834e-01 
1.547400e+01 -2.806585e-01 
1.547500e+01 -2.835313e-01 
1.547600e+01 -2.864019e-01 
1.547700e+01 -2.892701e-01 
1.547800e+01 -2.921360e-01 
1.547900e+01 -2.949995e-01 
1.548000e+01 -2.978606e-01 
1.548100e+01 -3.007192e-01 
1.548200e+01 -3.035754e-01 
1.548300e+01 -3.064292e-01 
1.548400e+01 -3.092804e-01 
1.548500e+01 -3.121290e-01 
1.548600e+01 -3.149751e-01 
1.548700e+01 -3.178185e-01 
1.548800e+01 -3.206594e-01 
1.548900e+01 -3.234975e-01 
1.549000e+01 -3.263330e-01 
1.549100e+01 -3.291658e-01 
1.549200e+01 -3.319958e-01 
1.549300e+01 -3.348230e-01 
1.549400e+01 -3.376474e-01 
1.549500e+01 -3.404690e-01 
1.549600e+01 -3.432877e-01 
1.549700e+01 -3.461035e-01 
1.549800e+01 -3.489165e-01 
1.549900e+01 -3.517264e-01 
1.550000e+01 -3.545334e-01 
1.550100e+01 -3.573374e-01 
1.550200e+01 -3.601383e-01 
1.550300e+01 -3.629362e-01 
1.550400e+01 -3.657310e-01 
1.550500e+01 -3.685227e-01 
1.550600e+01 -3.713112e-01 
1.550700e+01 -3.740966e-01 
1.550800e+01 -3.768787e-01 
1.550900e+01 -3.796577e-01 
1.551000e+01 -3.824333e-01 
1.551100e+01 -3.852057e-01 
1.551200e+01 -3.879748e-01 
1.551300e+01 -3.907405e-01 
1.551400e+01 -3.935028e-01 
1.551500e+01 -3.962618e-01 
1.551600e+01 -3.990173e-01 
1.551700e+01 -4.017694e-01 
1.551800e+01 -4.045180e-01 
1.551900e+01 -4.072631e-01 
1.552000e+01 -4.100046e-01 
1.552100e+01 -4.127426e-01 
1.552200e+01 -4.154770e-01 
1.552300e+01 -4.182077e-01 
1.552400e+01 -4.209349e-01 
1.552500e+01 -4.236583e-01 
1.552600e+01 -4.263781e-01 
1.552700e+01 -4.290941e-01 
1.552800e+01 -4.318063e-01 
1.552900e+01 -4.345148e-01 
1.553000e+01 -4.372195e-01 
1.553100e+01 -4.399203e-01 
1.553200e+01 -4.426172e-01 
1.553300e+01 -4.453103e-01 
1.553400e+01 -4.479995e-01 
1.553500e+01 -4.506846e-01 
1.553600e+01 -4.533659e-01 
1.553700e+01 -4.560431e-01 
1.553800e+01 -4.587163e-01 
1.553900e+01 -4.613854e-01 
1.554000e+01 -4.640505e-01 
1.554100e+01 -4.667114e-01 
1.554200e+01 -4.693682e-01 
1.554300e+01 -4.720209e-01 
1.554400e+01 -4.746693e-01 
1.554500e+01 -4.773136e-01 
1.554600e+01 -4.799536e-01 
1.554700e+01 -4.825893e-01 
1.554800e+01 -4.852207e-01 
1.554900e+01 -4.878478e-01 
1.555000e+01 -4.904706e-01 
1.555100e+01 -4.930890e-01 
1.555200e+01 -4.957030e-01 
1.555300e+01 -4.983125e-01 
1.555400e+01 -5.009176e-01 
1.555500e+01 -5.035182e-01 
1.555600e+01 -5.061144e-01 
1.555700e+01 -5.087059e-01 
1.555800e+01 -5.112930e-01 
1.555900e+01 -5.138754e-01 
1.556000e+01 -5.164532e-01 
1.556100e+01 -5.190264e-01 
1.556200e+01 -5.215950e-01 
1.556300e+01 -5.241588e-01 
1.556400e+01 -5.267179e-01 
1.556500e+01 -5.292723e-01 
1.556600e+01 -5.318220e-01 
1.556700e+01 -5.343668e-01 
1.556800e+01 -5.369068e-01 
1.556900e+01 -5.394420e-01 
1.557000e+01 -5.419723e-01 
1.557100e+01 -5.444977e-01 
1.557200e+01 -5.470183e-01 
1.557300e+01 -5.495338e-01 
1.557400e+01 -5.520444e-01 
1.557500e+01 -5.545500e-01 
1.557600e+01 -5.570506e-01 
1.557700e+01 -5.595461e-01 
1.557800e+01 -5.620366e-01 
1.557900e+01 -5.645220e-01 
1.558000e+01 -5.670022e-01 
1.558100e+01 -5.694774e-01 
1.558200e+01 -5.719473e-01 
1.558300e+01 -5.744121e-01 
1.558400e+01 -5.768716e-01 
1.558500e+01 -5.793259e-01 
1.558600e+01 -5.817749e-01 
1.558700e+01 -5.842187e-01 
1.558800e+01 -5.866571e-01 
1.558900e+01 -5.890902e-01 
1.559000e+01 -5.915179e-01 
1.559100e+01 -5.939402e-01 
1.559200e+01 -5.963572e-01 
1.559300e+01 -5.987686e-01 
1.559400e+01 -6.011747e-01 
1.559500e+01 -6.035752e-01 
1.559600e+01 -6.059702e-01 
1.559700e+01 -6.083597e-01 
1.559800e+01 -6.107437e-01 
1.559900e+01 -6.131220e-01 
1.560000e+01 -6.154948e-01 
1.560100e+01 -6.178619e-01 
1.560200e+01 -6.202234e-01 
1.560300e+01 -6.225792e-01 
1.560400e+01 -6.249293e-01 
1.560500e+01 -6.272737e-01 
1.560600e+01 -6.296124e-01 
1.560700e+01 -6.319453e-01 
1.560800e+01 -6.342723e-01 
1.560900e+01 -6.365936e-01 
1.561000e+01 -6.389090e-01 
1.561100e+01 -6.412186e-01 
1.561200e+01 -6.435223e-01 
1.561300e+01 -6.458201e-01 
1.561400e+01 -6.481120e-01 
1.561500e+01 -6.503979e-01 
1.561600e+01 -6.526778e-01 
1.561700e+01 -6.549517e-01 
1.561800e+01 -6.572196e-01 
1.561900e+01 -6.594815e-01 
1.562000e+01 -6.617373e-01 
1.562100e+01 -6.639870e-01 
1.562200e+01 -6.662307e-01 
1.562300e+01 -6.684681e-01 
1.562400e+01 -6.706995e-01 
1.562500e+01 -6.729246e-01 
1.562600e+01 -6.751436e-01 
1.562700e+01 -6.773563e-01 
1.562800e+01 -6.795628e-01 
1.562900e+01 -6.817630e-01 
1.563000e+01 -6.839570e-01 
1.563100e+01 -6.861446e-01 
1.563200e+01 -6.883259e-01 
1.563300e+01 -6.905009e-01 
1.563400e+01 -6.926695e-01 
1.563500e+01 -6.948317e-01 
1.563600e+01 -6.969875e-01 
1.563700e+01 -6.991368e-01 
1.563800e+01 -7.012797e-01 
1.563900e+01 -7.034162e-01 
1.564000e+01 -7.055461e-01 
1.564100e+01 -7.076695e-01 
1.564200e+01 -7.097864e-01 
1.564300e+01 -7.118967e-01 
1.564400e+01 -7.140004e-01 
1.564500e+01 -7.160975e-01 
1.564600e+01 -7.181880e-01 
1.564700e+01 -7.202718e-01 
1.564800e+01 -7.223490e-01 
1.564900e+01 -7.244195e-01 
1.565000e+01 -7.264833e-01 
1.565100e+01 -7.285404e-01 
1.565200e+01 -7.305908e-01 
1.565300e+01 -7.326343e-01 
1.565400e+01 -7.346711e-01 
1.565500e+01 -7.367011e-01 
1.565600e+01 -7.387242e-01 
1.565700e+01 -7.407405e-01 
1.565800e+01 -7.427500e-01 
1.565900e+01 -7.447526e-01 
1.566000e+01 -7.467482e-01 
1.566100e+01 -7.487370e-01 
1.566200e+01 -7.507188e-01 
1.566300e+01 -7.526936e-01 
1.566400e+01 -7.546614e-01 
1.566500e+01 -7.566223e-01 
1.566600e+01 -7.585761e-01 
1.566700e+01 -7.605229e-01 
1.566800e+01 -7.624627e-01 
1.566900e+01 -7.643954e-01 
1.567000e+01 -7.663209e-01 
1.567100e+01 -7.682394e-01 
1.567200e+01 -7.701507e-01 
1.567300e+01 -7.720549e-01 
1.567400e+01 -7.739519e-01 
1.567500e+01 -7.758417e-01 
1.567600e+01 -7.777244e-01 
1.567700e+01 -7.795998e-01 
1.567800e+01 -7.814679e-01 
1.567900e+01 -7.833288e-01 
1.568000e+01 -7.851825e-01 
1.568100e+01 -7.870288e-01 
1.568200e+01 -7.888678e-01 
1.568300e+01 -7.906995e-01 
1.568400e+01 -7.925238e-01 
1.568500e+01 -7.943408e-01 
1.568600e+01 -7.961504e-01 
1.568700e+01 -7.979526e-01 
1.568800e+01 -7.997474e-01 
1.568900e+01 -8.015347e-01 
1.569000e+01 -8.033146e-01 
1.569100e+01 -8.050870e-01 
1.569200e+01 -8.068520e-01 
1.569300e+01 -8.086094e-01 
1.569400e+01 -8.103593e-01 
1.569500e+01 -8.121017e-01 
1.569600e+01 -8.138365e-01 
1.569700e+01 -8.155638e-01 
1.569800e+01 -8.172834e-01 
1.569900e+01 -8.189955e-01 
1.570000e+01 -8.206999e-01 
1.570100e+01 -8.223968e-01 
1.570200e+01 -8.240859e-01 
1.570300e+01 -8.257674e-01 
1.570400e+01 -8.274413e-01 
1.570500e+01 -8.291074e-01 
1.570600e+01 -8.307658e-01 
1.570700e+01 -8.324165e-01 
1.570800e+01 -8.340594e-01 
1.570900e+01 -8.356946e-01 
1.571000e+01 -8.373220e-01 
1.571100e+01 -8.389416e-01 
1.571200e+01 -8.405534e-01 
1.571300e+01 -8.421573e-01 
1.571400e+01 -8.437535e-01 
1.571500e+01 -8.453418e-01 
1.571600e+01 -8.469222e-01 
1.571700e+01 -8.484947e-01 
1.571800e+01 -8.500594e-01 
1.571900e+01 -8.516161e-01 
1.572000e+01 -8.531649e-01 
1.572100e+01 -8.547058e-01 
1.572200e+01 -8.562387e-01 
1.572300e+01 -8.577636e-01 
1.572400e+01 -8.592806e-01 
1.572500e+01 -8.607896e-01 
1.572600e+01 -8.622905e-01 
1.572700e+01 -8.637835e-01 
1.572800e+01 -8.652684e-01 
1.572900e+01 -8.667452e-01 
1.573000e+01 -8.682140e-01 
1.573100e+01 -8.696747e-01 
1.573200e+01 -8.711273e-01 
1.573300e+01 -8.725718e-01 
1.573400e+01 -8.740082e-01 
1.573500e+01 -8.754364e-01 
1.573600e+01 -8.768565e-01 
1.573700e+01 -8.782685e-01 
1.573800e+01 -8.796722e-01 
1.573900e+01 -8.810678e-01 
1.574000e+01 -8.824552e-01 
1.574100e+01 -8.838344e-01 
1.574200e+01 -8.852054e-01 
1.574300e+01 -8.865681e-01 
1.574400e+01 -8.879226e-01 
1.574500e+01 -8.892688e-01 
1.574600e+01 -8.906068e-01 
1.574700e+01 -8.919365e-01 
1.574800e+01 -8.932578e-01 
1.574900e+01 -8.945709e-01 
1.575000e+01 -8.958757e-01 
1.575100e+01 -8.971721e-01 
1.575200e+01 -8.984602e-01 
1.575300e+01 -8.997399e-01 
1.575400e+01 -9.010113e-01 
1.575500e+01 -9.022742e-01 
1.575600e+01 -9.035288e-01 
1.575700e+01 -9.047751e-01 
1.575800e+01 -9.060128e-01 
1.575900e+01 -9.072422e-01 
1.576000e+01 -9.084632e-01 
1.576100e+01 -9.096757e-01 
1.576200e+01 -9.108797e-01 
1.576300e+01 -9.120753e-01 
1.576400e+01 -9.132624e-01 
1.576500e+01 -9.144410e-01 
1.576600e+01 -9.156112e-01 
1.576700e+01 -9.167728e-01 
1.576800e+01 -9.179259e-01 
1.576900e+01 -9.190705e-01 
1.577000e+01 -9.202065e-01 
1.577100e+01 -9.213341e-01 
1.577200e+01 -9.224530e-01 
1.577300e+01 -9.235634e-01 
1.577400e+01 -9.246652e-01 
1.577500e+01 -9.257585e-01 
1.577600e+01 -9.268431e-01 
1.577700e+01 -9.279192e-01 
1.577800e+01 -9.289866e-01 
1.577900e+01 -9.300454e-01 
1.578000e+01 -9.310956e-01 
1.578100e+01 -9.321372e-01 
1.578200e+01 -9.331701e-01 
1.578300e+01 -9.341943e-01 
1.578400e+01 -9.352099e-01 
1.578500e+01 -9.362168e-01 
1.578600e+01 -9.372151e-01 
1.578700e+01 -9.382046e-01 
1.578800e+01 -9.391855e-01 
1.578900e+01 -9.401577e-01 
1.579000e+01 -9.411211e-01 
1.579100e+01 -9.420758e-01 
1.579200e+01 -9.430218e-01 
1.579300e+01 -9.439591e-01 
1.579400e+01 -9.448876e-01 
1.579500e+01 -9.458074e-01 
1.579600e+01 -9.467184e-01 
1.579700e+01 -9.476206e-01 
1.579800e+01 -9.485141e-01 
1.579900e+01 -9.493988e-01 
1.580000e+01 -9.502747e-01 
1.580100e+01 -9.511418e-01 
1.580200e+01 -9.520001e-01 
1.580300e+01 -9.528497e-01 
1.580400e+01 -9.536904e-01 
1.580500e+01 -9.545222e-01 
1.580600e+01 -9.553453e-01 
1.580700e+01 -9.561595e-01 
1.580800e+01 -9.569649e-01 
1.580900e+01 -9.577615e-01 
1.581000e+01 -9.585491e-01 
1.581100e+01 -9.593280e-01 
1.581200e+01 -9.600980e-01 
1.581300e+01 -9.608591e-01 
1.581400e+01 -9.616113e-01 
1.581500e+01 -9.623547e-01 
1.581600e+01 -9.630891e-01 
1.581700e+01 -9.638147e-01 
1.581800e+01 -9.645314e-01 
1.581900e+01 -9.652392e-01 
1.582000e+01 -9.659381e-01 
1.582100e+01 -9.666280e-01 
1.582200e+01 -9.673091e-01 
1.582300e+01 -9.679812e-01 
1.582400e+01 -9.686445e-01 
1.582500e+01 -9.692988e-01 
1.582600e+01 -9.699441e-01 
1.582700e+01 -9.705805e-01 
1.582800e+01 -9.712080e-01 
1.582900e+01 -9.718266e-01 
1.583000e+01 -9.724362e-01 
1.583100e+01 -9.730368e-01 
1.583200e+01 -9.736285e-01 
1.583300e+01 -9.742112e-01 
1.583400e+01 -9.747849e-01 
1.583500e+01 -9.753497e-01 
1.583600e+01 -9.759055e-01 
1.583700e+01 -9.764524e-01 
1.583800e+01 -9.769903e-01 
1.583900e+01 -9.775191e-01 
1.584000e+01 -9.780390e-01 
1.584100e+01 -9.785500e-01 
1.584200e+01 -9.790519e-01 
1.584300e+01 -9.795448e-01 
1.584400e+01 -9.800288e-01 
1.584500e+01 -9.805037e-01 
1.584600e+01 -9.809697e-01 
1.584700e+01 -9.814266e-01 
1.584800e+01 -9.818746e-01 
1.584900e+01 -9.823135e-01 
1.585000e+01 -9.827434e-01 
1.585100e+01 -9.831643e-01 
1.585200e+01 -9.835763e-01 
1.585300e+01 -9.839791e-01 
1.585400e+01 -9.843730e-01 
1.585500e+01 -9.847579e-01 
1.585600e+01 -9.851337e-01 
1.585700e+01 -9.855006e-01 
1.585800e+01 -9.858584e-01 
1.585900e+01 -9.862072e-01 
1.586000e+01 -9.865469e-01 
1.586100e+01 -9.868777e-01 
1.586200e+01 -9.871994e-01 
1.586300e+01 -9.875121e-01 
1.586400e+01 -9.878158e-01 
1.586500e+01 -9.881104e-01 
1.586600e+01 -9.883960e-01 
1.586700e+01 -9.886726e-01 
1.586800e+01 -9.889402e-01 
1.586900e+01 -9.891987e-01 
1.587000e+01 -9.894482e-01 
1.587100e+01 -9.896887e-01 
1.587200e+01 -9.899202e-01 
1.587300e+01 -9.901426e-01 
1.587400e+01 -9.903560e-01 
1.587500e+01 -9.905604e-01 
1.587600e+01 -9.907558e-01 
1.587700e+01 -9.909421e-01 
1.587800e+01 -9.911194e-01 
1.587900e+01 -9.912877e-01 
1.588000e+01 -9.914470e-01 
1.588100e+01 -9.915973e-01 
1.588200e+01 -9.917385e-01 
1.588300e+01 -9.918707e-01 
1.588400e+01 -9.919939e-01 
1.588500e+01 -9.921081e-01 
1.588600e+01 -9.922133e-01 
1.588700e+01 -9.923095e-01 
1.588800e+01 -9.923966e-01 
1.588900e+01 -9.924748e-01 
1.589000e+01 -9.925439e-01 
1.589100e+01 -9.926041e-01 
1.589200e+01 -9.926552e-01 
1.589300e+01 -9.926974e-01 
1.589400e+01 -9.927305e-01 
1.589500e+01 -9.927547e-01 
1.589600e+01 -9.927698e-01 
1.589700e+01 -9.927760e-01 
1.589800e+01 -9.927732e-01 
1.589900e+01 -9.927614e-01 
1.590000e+01 -9.927406e-01 
1.590100e+01 -9.927109e-01 
1.590200e+01 -9.926722e-01 
1.590300e+01 -9.926245e-01 
1.590400e+01 -9.925678e-01 
1.590500e+01 -9.925022e-01 
1.590600e+01 -9.924276e-01 
1.590700e+01 -9.923441e-01 
1.590800e+01 -9.922516e-01 
1.590900e+01 -9.921502e-01 
1.591000e+01 -9.920398e-01 
1.591100e+01 -9.919205e-01 
1.591200e+01 -9.917922e-01 
1.591300e+01 -9.916550e-01 
1.591400e+01 -9.915089e-01 
1.591500e+01 -9.913539e-01 
1.591600e+01 -9.911899e-01 
1.591700e+01 -9.910171e-01 
1.591800e+01 -9.908353e-01 
1.591900e+01 -9.906446e-01 
1.592000e+01 -9.904450e-01 
1.592100e+01 -9.902366e-01 
1.592200e+01 -9.900192e-01 
1.592300e+01 -9.897929e-01 
1.592400e+01 -9.895578e-01 
1.592500e+01 -9.893138e-01 
1.592600e+01 -9.890610e-01 
1.592700e+01 -9.887993e-01 
1.592800e+01 -9.885287e-01 
1.592900e+01 -9.882493e-01 
1.593000e+01 -9.879610e-01 
1.593100e+01 -9.876639e-01 
1.593200e+01 -9.873579e-01 
1.593300e+01 -9.870432e-01 
1.593400e+01 -9.867196e-01 
1.593500e+01 -9.863872e-01 
1.593600e+01 -9.860460e-01 
1.593700e+01 -9.856960e-01 
1.593800e+01 -9.853372e-01 
1.593900e+01 -9.849696e-01 
1.594000e+01 -9.845933e-01 
1.594100e+01 -9.842082e-01 
1.594200e+01 -9.838143e-01 
1.594300e+01 -9.834116e-01 
1.594400e+01 -9.830002e-01 
1.594500e+01 -9.825801e-01 
1.594600e+01 -9.821512e-01 
1.594700e+01 -9.817136e-01 
1.594800e+01 -9.812672e-01 
1.594900e+01 -9.808122e-01 
1.595000e+01 -9.803485e-01 
1.595100e+01 -9.798760e-01 
1.595200e+01 -9.793949e-01 
1.595300e+01 -9.789051e-01 
1.595400e+01 -9.784066e-01 
1.595500e+01 -9.778994e-01 
1.595600e+01 -9.773836e-01 
1.595700e+01 -9.768592e-01 
1.595800e+01 -9.763261e-01 
1.595900e+01 -9.757844e-01 
1.596000e+01 -9.752340e-01 
1.596100e+01 -9.746751e-01 
1.596200e+01 -9.741075e-01 
1.596300e+01 -9.735314e-01 
1.596400e+01 -9.729466e-01 
1.596500e+01 -9.723533e-01 
1.596600e+01 -9.717515e-01 
1.596700e+01 -9.711410e-01 
1.596800e+01 -9.705220e-01 
1.596900e+01 -9.698945e-01 
1.597000e+01 -9.692585e-01 
1.597100e+01 -9.686139e-01 
1.597200e+01 -9.679608e-01 
1.597300e+01 -9.672993e-01 
1.597400e+01 -9.666292e-01 
1.597500e+01 -9.659507e-01 
1.597600e+01 -9.652637e-01 
1.597700e+01 -9.645682e-01 
1.597800e+01 -9.638643e-01 
1.597900e+01 -9.631520e-01 
1.598000e+01 -9.624312e-01 
1.598100e+01 -9.617020e-01 
1.598200e+01 -9.609644e-01 
1.598300e+01 -9.602184e-01 
1.598400e+01 -9.594641e-01 
1.598500e+01 -9.587013e-01 
1.598600e+01 -9.579302e-01 
1.598700e+01 -9.571508e-01 
1.598800e+01 -9.563630e-01 
1.598900e+01 -9.555669e-01 
1.599000e+01 -9.547624e-01 
1.599100e+01 -9.539497e-01 
1.599200e+01 -9.531287e-01 
1.599300e+01 -9.522994e-01 
1.599400e+01 -9.514618e-01 
1.599500e+01 -9.506160e-01 
1.599600e+01 -9.497619e-01 
1.599700e+01 -9.488996e-01 
1.599800e+01 -9.480291e-01 
1.599900e+01 -9.471504e-01 
1.600000e+01 -9.462635e-01 
1.600100e+01 -9.453684e-01 
1.600200e+01 -9.444651e-01 
1.600300e+01 -9.435537e-01 
1.600400e+01 -9.426341e-01 
1.600500e+01 -9.417064e-01 
1.600600e+01 -9.407706e-01 
1.600700e+01 -9.398267e-01 
1.600800e+01 -9.388746e-01 
1.600900e+01 -9.379145e-01 
1.601000e+01 -9.369464e-01 
1.601100e+01 -9.359702e-01 
1.601200e+01 -9.349859e-01 
1.601300e+01 -9.339936e-01 
1.601400e+01 -9.329933e-01 
1.601500e+01 -9.319850e-01 
1.601600e+01 -9.309688e-01 
1.601700e+01 -9.299445e-01 
1.601800e+01 -9.289123e-01 
1.601900e+01 -9.278722e-01 
1.602000e+01 -9.268241e-01 
1.602100e+01 -9.257681e-01 
1.602200e+01 -9.247042e-01 
1.602300e+01 -9.236324e-01 
1.602400e+01 -9.225528e-01 
1.602500e+01 -9.214653e-01 
1.602600e+01 -9.203699e-01 
1.602700e+01 -9.192668e-01 
1.602800e+01 -9.181558e-01 
1.602900e+01 -9.170370e-01 
1.603000e+01 -9.159104e-01 
1.603100e+01 -9.147761e-01 
1.603200e+01 -9.136340e-01 
1.603300e+01 -9.124842e-01 
1.603400e+01 -9.113267e-01 
1.603500e+01 -9.101614e-01 
1.603600e+01 -9.089885e-01 
1.603700e+01 -9.078078e-01 
1.603800e+01 -9.066196e-01 
1.603900e+01 -9.054236e-01 
1.604000e+01 -9.042201e-01 
1.604100e+01 -9.030089e-01 
1.604200e+01 -9.017901e-01 
1.604300e+01 -9.005638e-01 
1.604400e+01 -8.993299e-01 
1.604500e+01 -8.980884e-01 
1.604600e+01 -8.968394e-01 
1.604700e+01 -8.955829e-01 
1.604800e+01 -8.943189e-01 
1.604900e+01 -8.930474e-01 
1.605000e+01 -8.917684e-01 
1.605100e+01 -8.904820e-01 
1.605200e+01 -8.891882e-01 
1.605300e+01 -8.878869e-01 
1.605400e+01 -8.865782e-01 
1.605500e+01 -8.852622e-01 
1.605600e+01 -8.839387e-01 
1.605700e+01 -8.826080e-01 
1.605800e+01 -8.812699e-01 
1.605900e+01 -8.799245e-01 
1.606000e+01 -8.785717e-01 
1.606100e+01 -8.772117e-01 
1.606200e+01 -8.758445e-01 
1.606300e+01 -8.744700e-01 
1.606400e+01 -8.730882e-01 
1.606500e+01 -8.716993e-01 
1.606600e+01 -8.703032e-01 
1.606700e+01 -8.688998e-01 
1.606800e+01 -8.674894e-01 
1.606900e+01 -8.660718e-01 
1.607000e+01 -8.646470e-01 
1.607100e+01 -8.632152e-01 
1.607200e+01 -8.617763e-01 
1.607300e+01 -8.603303e-01 
1.607400e+01 -8.588772e-01 
1.607500e+01 -8.574172e-01 
1.607600e+01 -8.559501e-01 
1.607700e+01 -8.544760e-01 
1.607800e+01 -8.529950e-01 
1.607900e+01 -8.515070e-01 
1.608000e+01 -8.500120e-01 
1.608100e+01 -8.485102e-01 
1.608200e+01 -8.470014e-01 
1.608300e+01 -8.454858e-01 
1.608400e+01 -8.439633e-01 
1.608500e+01 -8.424339e-01 
1.608600e+01 -8.408977e-01 
1.608700e+01 -8.393548e-01 
1.608800e+01 -8.378050e-01 
1.608900e+01 -8.362485e-01 
1.609000e+01 -8.346852e-01 
1.609100e+01 -8.331152e-01 
1.609200e+01 -8.315385e-01 
1.609300e+01 -8.299551e-01 
1.609400e+01 -8.283651e-01 
1.609500e+01 -8.267683e-01 
1.609600e+01 -8.251650e-01 
1.609700e+01 -8.235551e-01 
1.609800e+01 -8.219385e-01 
1.609900e+01 -8.203154e-01 
1.610000e+01 -8.186858e-01 
1.610100e+01 -8.170496e-01 
1.610200e+01 -8.154069e-01 
1.610300e+01 -8.137577e-01 
1.610400e+01 -8.121020e-01 
1.610500e+01 -8.104399e-01 
1.610600e+01 -8.087714e-01 
1.610700e+01 -8.070965e-01 
1.610800e+01 -8.054152e-01 
1.610900e+01 -8.037275e-01 
1.611000e+01 -8.020335e-01 
1.611100e+01 -8.003331e-01 
1.611200e+01 -7.986265e-01 
1.611300e+01 -7.969135e-01 
1.611400e+01 -7.951943e-01 
1.611500e+01 -7.934689e-01 
1.611600e+01 -7.917372e-01 
1.611700e+01 -7.899994e-01 
1.611800e+01 -7.882553e-01 
1.611900e+01 -7.865052e-01 
1.612000e+01 -7.847488e-01 
1.612100e+01 -7.829864e-01 
1.612200e+01 -7.812179e-01 
1.612300e+01 -7.794433e-01 
1.612400e+01 -7.776626e-01 
1.612500e+01 -7.758760e-01 
1.612600e+01 -7.740833e-01 
1.612700e+01 -7.722846e-01 
1.612800e+01 -7.704800e-01 
1.612900e+01 -7.686694e-01 
1.613000e+01 -7.668529e-01 
1.613100e+01 -7.650306e-01 
1.613200e+01 -7.632023e-01 
1.613300e+01 -7.613682e-01 
1.613400e+01 -7.595283e-01 
1.613500e+01 -7.576825e-01 
1.613600e+01 -7.558310e-01 
1.613700e+01 -7.539737e-01 
1.613800e+01 -7.521107e-01 
1.613900e+01 -7.502419e-01 
1.614000e+01 -7.483675e-01 
1.614100e+01 -7.464873e-01 
1.614200e+01 -7.446016e-01 
1.614300e+01 -7.427102e-01 
1.614400e+01 -7.408131e-01 
1.614500e+01 -7.389106e-01 
1.614600e+01 -7.370024e-01 
1.614700e+01 -7.350887e-01 
1.614800e+01 -7.331695e-01 
1.614900e+01 -7.312448e-01 
1.615000e+01 -7.293146e-01 
1.615100e+01 -7.273790e-01 
1.615200e+01 -7.254380e-01 
1.615300e+01 -7.234915e-01 
1.615400e+01 -7.215397e-01 
1.615500e+01 -7.195825e-01 
1.615600e+01 -7.176200e-01 
1.615700e+01 -7.156522e-01 
1.615800e+01 -7.136791e-01 
1.615900e+01 -7.117008e-01 
1.616000e+01 -7.097172e-01 
1.616100e+01 -7.077284e-01 
1.616200e+01 -7.057344e-01 
1.616300e+01 -7.037353e-01 
1.616400e+01 -7.017310e-01 
1.616500e+01 -6.997215e-01 
1.616600e+01 -6.977070e-01 
1.616700e+01 -6.956874e-01 
1.616800e+01 -6.936628e-01 
1.616900e+01 -6.916331e-01 
1.617000e+01 -6.895985e-01 
1.617100e+01 -6.875588e-01 
1.617200e+01 -6.855142e-01 
1.617300e+01 -6.834647e-01 
1.617400e+01 -6.814103e-01 
1.617500e+01 -6.793510e-01 
1.617600e+01 -6.772868e-01 
1.617700e+01 -6.752178e-01 
1.617800e+01 -6.731440e-01 
1.617900e+01 -6.710655e-01 
1.618000e+01 -6.689821e-01 
1.618100e+01 -6.668940e-01 
1.618200e+01 -6.648013e-01 
1.618300e+01 -6.627038e-01 
1.618400e+01 -6.606017e-01 
1.618500e+01 -6.584949e-01 
1.618600e+01 -6.563835e-01 
1.618700e+01 -6.542675e-01 
1.618800e+01 -6.521470e-01 
1.618900e+01 -6.500219e-01 
1.619000e+01 -6.478924e-01 
1.619100e+01 -6.457583e-01 
1.619200e+01 -6.436197e-01 
1.619300e+01 -6.414768e-01 
1.619400e+01 -6.393294e-01 
1.619500e+01 -6.371776e-01 
1.619600e+01 -6.350215e-01 
1.619700e+01 -6.328610e-01 
1.619800e+01 -6.306962e-01 
1.619900e+01 -6.285271e-01 
1.620000e+01 -6.263537e-01 
1.620100e+01 -6.241761e-01 
1.620200e+01 -6.219943e-01 
1.620300e+01 -6.198083e-01 
1.620400e+01 -6.176182e-01 
1.620500e+01 -6.154239e-01 
1.620600e+01 -6.132255e-01 
1.620700e+01 -6.110230e-01 
1.620800e+01 -6.088164e-01 
1.620900e+01 -6.066058e-01 
1.621000e+01 -6.043912e-01 
1.621100e+01 -6.021726e-01 
1.621200e+01 -5.999501e-01 
1.621300e+01 -5.977236e-01 
1.621400e+01 -5.954932e-01 
1.621500e+01 -5.932589e-01 
1.621600e+01 -5.910207e-01 
1.621700e+01 -5.887788e-01 
1.621800e+01 -5.865330e-01 
1.621900e+01 -5.842834e-01 
1.622000e+01 -5.820301e-01 
1.622100e+01 -5.797730e-01 
1.622200e+01 -5.775123e-01 
1.622300e+01 -5.752479e-01 
1.622400e+01 -5.729798e-01 
1.622500e+01 -5.707081e-01 
1.622600e+01 -5.684327e-01 
1.622700e+01 -5.661538e-01 
1.622800e+01 -5.638714e-01 
1.622900e+01 -5.615854e-01 
1.623000e+01 -5.592960e-01 
1.623100e+01 -5.570030e-01 
1.623200e+01 -5.547067e-01 
1.623300e+01 -5.524069e-01 
1.623400e+01 -5.501037e-01 
1.623500e+01 -5.477971e-01 
1.623600e+01 -5.454872e-01 
1.623700e+01 -5.431740e-01 
1.623800e+01 -5.408575e-01 
1.623900e+01 -5.385377e-01 
1.624000e+01 -5.362147e-01 
1.624100e+01 -5.338885e-01 
1.624200e+01 -5.315591e-01 
1.624300e+01 -5.292266e-01 
1.624400e+01 -5.268909e-01 
1.624500e+01 -5.245521e-01 
1.624600e+01 -5.222103e-01 
1.624700e+01 -5.198653e-01 
1.624800e+01 -5.175174e-01 
1.624900e+01 -5.151665e-01 
1.625000e+01 -5.128125e-01 
1.625100e+01 -5.104557e-01 
1.625200e+01 -5.080959e-01 
1.625300e+01 -5.057332e-01 
1.625400e+01 -5.033677e-01 
1.625500e+01 -5.009993e-01 
1.625600e+01 -4.986281e-01 
1.625700e+01 -4.962541e-01 
1.625800e+01 -4.938773e-01 
1.625900e+01 -4.914979e-01 
1.626000e+01 -4.891157e-01 
1.626100e+01 -4.867308e-01 
1.626200e+01 -4.843433e-01 
1.626300e+01 -4.819531e-01 
1.626400e+01 -4.795604e-01 
1.626500e+01 -4.771650e-01 
1.626600e+01 -4.747672e-01 
1.626700e+01 -4.723668e-01 
1.626800e+01 -4.699639e-01 
1.626900e+01 -4.675585e-01 
1.627000e+01 -4.651507e-01 
1.627100e+01 -4.627405e-01 
1.627200e+01 -4.603279e-01 
1.627300e+01 -4.579129e-01 
1.627400e+01 -4.554956e-01 
1.627500e+01 -4.530760e-01 
1.627600e+01 -4.506541e-01 
1.627700e+01 -4.482299e-01 
1.627800e+01 -4.458036e-01 
1.627900e+01 -4.433750e-01 
1.628000e+01 -4.409443e-01 
1.628100e+01 -4.385114e-01 
1.628200e+01 -4.360763e-01 
1.628300e+01 -4.336392e-01 
1.628400e+01 -4.312001e-01 
1.628500e+01 -4.287589e-01 
1.628600e+01 -4.263156e-01 
1.628700e+01 -4.238704e-01 
1.628800e+01 -4.214232e-01 
1.628900e+01 -4.189741e-01 
1.629000e+01 -4.165231e-01 
1.629100e+01 -4.140703e-01 
1.629200e+01 -4.116155e-01 
1.629300e+01 -4.091590e-01 
1.629400e+01 -4.067006e-01 
1.629500e+01 -4.042405e-01 
1.629600e+01 -4.017786e-01 
1.629700e+01 -3.993150e-01 
1.629800e+01 -3.968497e-01 
1.629900e+01 -3.943828e-01 
1.630000e+01 -3.919142e-01 
1.630100e+01 -3.894440e-01 
1.630200e+01 -3.869722e-01 
1.630300e+01 -3.844989e-01 
1.630400e+01 -3.820241e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_1p0000e-02/seed_1284858263/traj_input_down.dat <==
% Time u0 
0.000000e+00 1.476387e-14 
1.000000e-02 -9.115703e-04 
2.000000e-02 -1.795918e-03 
3.000000e-02 -2.651813e-03 
4.000000e-02 -3.478229e-03 
5.000000e-02 -4.274352e-03 
6.000000e-02 -5.039581e-03 
7.000000e-02 -5.773531e-03 
8.000000e-02 -6.476034e-03 
9.000000e-02 -7.147145e-03 
1.000000e-01 -7.787138e-03 
1.100000e-01 -8.396509e-03 
1.200000e-01 -8.975976e-03 
1.300000e-01 -9.526478e-03 
1.400000e-01 -1.004917e-02 
1.500000e-01 -1.054544e-02 
1.600000e-01 -1.101687e-02 
1.700000e-01 -1.146527e-02 
1.800000e-01 -1.189266e-02 
1.900000e-01 -1.230125e-02 
2.000000e-01 -1.269347e-02 
2.100000e-01 -1.307193e-02 
2.200000e-01 -1.343945e-02 
2.300000e-01 -1.379900e-02 
2.400000e-01 -1.415377e-02 
2.500000e-01 -1.450709e-02 
2.600000e-01 -1.486246e-02 
2.700000e-01 -1.522353e-02 
2.800000e-01 -1.559411e-02 
2.900000e-01 -1.597814e-02 
3.000000e-01 -1.637967e-02 
3.100000e-01 -1.680289e-02 
3.200000e-01 -1.725209e-02 
3.300000e-01 -1.773164e-02 
3.400000e-01 -1.824604e-02 
3.500000e-01 -1.879980e-02 
3.600000e-01 -1.939755e-02 
3.700000e-01 -2.004393e-02 
3.800000e-01 -2.074364e-02 
3.900000e-01 -2.150140e-02 
4.000000e-01 -2.232194e-02 
4.100000e-01 -2.320999e-02 
4.200000e-01 -2.417027e-02 
4.300000e-01 -2.520748e-02 
4.400000e-01 -2.632627e-02 
4.500000e-01 -2.753124e-02 
4.600000e-01 -2.882692e-02 
4.700000e-01 -3.021776e-02 
4.800000e-01 -3.170814e-02 
4.900000e-01 -3.330230e-02 
5.000000e-01 -3.500438e-02 
5.100000e-01 -3.681838e-02 
5.200000e-01 -3.874816e-02 
5.300000e-01 -4.079740e-02 
5.400000e-01 -4.296964e-02 
5.500000e-01 -4.526821e-02 
5.600000e-01 -4.769625e-02 
5.700000e-01 -5.025669e-02 
5.800000e-01 -5.295224e-02 
5.900000e-01 -5.578537e-02 
6.000000e-01 -5.875830e-02 
6.100000e-01 -6.187301e-02 
6.200000e-01 -6.513121e-02 
6.300000e-01 -6.853431e-02 
6.400000e-01 -7.208347e-02 
6.500000e-01 -7.577952e-02 
6.600000e-01 -7.962300e-02 
6.700000e-01 -8.361414e-02 
6.800000e-01 -8.775283e-02 
6.900000e-01 -9.203864e-02 
7.000000e-01 -9.647082e-02 
7.100000e-01 -1.010483e-01 
7.200000e-01 -1.057695e-01 
7.300000e-01 -1.106327e-01 
7.400000e-01 -1.156357e-01 
7.500000e-01 -1.207761e-01 
7.600000e-01 -1.260508e-01 
7.700000e-01 -1.314566e-01 
7.800000e-01 -1.369900e-01 
7.900000e-01 -1.426468e-01 
8.000000e-01 -1.484227e-01 
8.100000e-01 -1.543130e-01 
8.200000e-01 -1.603125e-01 
8.300000e-01 -1.664158e-01 
8.400000e-01 -1.726170e-01 
8.500000e-01 -1.789098e-01 
8.600000e-01 -1.852878e-01 
8.700000e-01 -1.917439e-01 
8.800000e-01 -1.982708e-01 
8.900000e-01 -2.048610e-01 
9.000000e-01 -2.115064e-01 
9.100000e-01 -2.181988e-01 
9.200000e-01 -2.249295e-01 
9.300000e-01 -2.316897e-01 
9.400000e-01 -2.384699e-01 
9.500000e-01 -2.452608e-01 
9.600000e-01 -2.520524e-01 
9.700000e-01 -2.588347e-01 
9.800000e-01 -2.655973e-01 
9.900000e-01 -2.723297e-01 
1.000000e+00 -2.790209e-01 
1.010000e+00 -2.856599e-01 
1.020000e+00 -2.922355e-01 
1.030000e+00 -2.987361e-01 
1.040000e+00 -3.051502e-01 
1.050000e+00 -3.114659e-01 
1.060000e+00 -3.176714e-01 
1.070000e+00 -3.237544e-01 
1.080000e+00 -3.297030e-01 
1.090000e+00 -3.355047e-01 
1.100000e+00 -3.411473e-01 
1.110000e+00 -3.466184e-01 
1.120000e+00 -3.519056e-01 
1.130000e+00 -3.569964e-01 
1.140000e+00 -3.618783e-01 
1.150000e+00 -3.665391e-01 
1.160000e+00 -3.709662e-01 
1.170000e+00 -3.751475e-01 
1.180000e+00 -3.790706e-01 
1.190000e+00 -3.827236e-01 
1.200000e+00 -3.860944e-01 
1.210000e+00 -3.891712e-01 
1.220000e+00 -3.919423e-01 
1.230000e+00 -3.943964e-01 
1.240000e+00 -3.965220e-01 
1.250000e+00 -3.983082e-01 
1.260000e+00 -3.997443e-01 
1.270000e+00 -4.008196e-01 
1.280000e+00 -4.015241e-01 
1.290000e+00 -4.018479e-01 
1.300000e+00 -4.017813e-01 
1.310000e+00 -4.013152e-01 
1.320000e+00 -4.004407e-01 
1.330000e+00 -3.991495e-01 
1.340000e+00 -3.974334e-01 
1.350000e+00 -3.952850e-01 
1.360000e+00 -3.926970e-01 
1.370000e+00 -3.896627e-01 
1.380000e+00 -3.861761e-01 
1.390000e+00 -3.822313e-01 
1.400000e+00 -3.778231e-01 
1.410000e+00 -3.729470e-01 
1.420000e+00 -3.675988e-01 
1.430000e+00 -3.617750e-01 
1.440000e+00 -3.554725e-01 
1.450000e+00 -3.486889e-01 
1.460000e+00 -3.414224e-01 
1.470000e+00 -3.336719e-01 
1.480000e+00 -3.254368e-01 
1.490000e+00 -3.167170e-01 
1.500000e+00 -3.075132e-01 
1.510000e+00 -2.978268e-01 
1.520000e+00 -2.876597e-01 
1.530000e+00 -2.770146e-01 
1.540000e+00 -2.658947e-01 
1.550000e+00 -2.543039e-01 
1.560000e+00 -2.422469e-01 
1.570000e+00 -2.297289e-01 
1.580000e+00 -2.167560e-01 
1.590000e+00 -2.033346e-01 
1.600000e+00 -1.894721e-01 
1.610000e+00 -1.751766e-01 
1.620000e+00 -1.604565e-01 
1.630000e+00 -1.453212e-01 
1.640000e+00 -1.297806e-01 
1.650000e+00 -1.138454e-01 
1.660000e+00 -9.752686e-02 
1.670000e+00 -8.083678e-02 
1.680000e+00 -6.378772e-02 
1.690000e+00 -4.639284e-02 
1.700000e+00 -2.866590e-02 
1.710000e+00 -1.062125e-02 
1.720000e+00 7.726148e-03 
1.730000e+00 2.636078e-02 
1.740000e+00 4.526657e-02 
1.750000e+00 6.442687e-02 
1.760000e+00 8.382454e-02 
1.770000e+00 1.034419e-01 
1.780000e+00 1.232608e-01 
1.790000e+00 1.432625e-01 
1.800000e+00 1.634281e-01 
1.810000e+00 1.837379e-01 
1.820000e+00 2.041720e-01 
1.830000e+00 2.247100e-01 
1.840000e+00 2.453313e-01 
1.850000e+00 2.660148e-01 
1.860000e+00 2.867391e-01 
1.870000e+00 3.074824e-01 
1.880000e+00 3.282229e-01 
1.890000e+00 3.489384e-01 
1.900000e+00 3.696063e-01 
1.910000e+00 3.902042e-01 
1.920000e+00 4.107091e-01 
1.930000e+00 4.310982e-01 
1.940000e+00 4.513484e-01 
1.950000e+00 4.714365e-01 
1.960000e+00 4.913395e-01 
1.970000e+00 5.110341e-01 
1.980000e+00 5.304970e-01 
1.990000e+00 5.497052e-01 
2.000000e+00 5.686355e-01 
2.010000e+00 5.872649e-01 
2.020000e+00 6.055705e-01 
2.030000e+00 6.235296e-01 
2.040000e+00 6.411196e-01 
2.050000e+00 6.583182e-01 
2.060000e+00 6.751032e-01 
2.070000e+00 6.914530e-01 
2.080000e+00 7.073459e-01 
2.090000e+00 7.227608e-01 
2.100000e+00 7.376768e-01 
2.110000e+00 7.520735e-01 
2.120000e+00 7.659310e-01 
2.130000e+00 7.792296e-01 
2.140000e+00 7.919502e-01 
2.150000e+00 8.040743e-01 
2.160000e+00 8.155838e-01 
2.170000e+00 8.264613e-01 
2.180000e+00 8.366897e-01 
2.190000e+00 8.462529e-01 
2.200000e+00 8.551350e-01 
2.210000e+00 8.633211e-01 
2.220000e+00 8.707969e-01 
2.230000e+00 8.775487e-01 
2.240000e+00 8.835635e-01 
2.250000e+00 8.888293e-01 
2.260000e+00 8.933345e-01 
2.270000e+00 8.970686e-01 
2.280000e+00 9.000217e-01 
2.290000e+00 9.021849e-01 
2.300000e+00 9.035498e-01 
2.310000e+00 9.041093e-01 
2.320000e+00 9.038567e-01 
2.330000e+00 9.027866e-01 
2.340000e+00 9.008941e-01 
2.350000e+00 8.981756e-01 
2.360000e+00 8.946281e-01 
2.370000e+00 8.902495e-01 
2.380000e+00 8.850389e-01 
2.390000e+00 8.789960e-01 
2.400000e+00 8.721218e-01 
2.410000e+00 8.644178e-01 
2.420000e+00 8.558869e-01 
2.430000e+00 8.465326e-01 
2.440000e+00 8.363595e-01 
2.450000e+00 8.253731e-01 
2.460000e+00 8.135798e-01 
2.470000e+00 8.009870e-01 
2.480000e+00 7.876031e-01 
2.490000e+00 7.734372e-01 
2.500000e+00 7.584996e-01 
2.510000e+00 7.428013e-01 
2.520000e+00 7.263542e-01 
2.530000e+00 7.091713e-01 
2.540000e+00 6.912663e-01 
2.550000e+00 6.726537e-01 
2.560000e+00 6.533491e-01 
2.570000e+00 6.333687e-01 
2.580000e+00 6.127296e-01 
2.590000e+00 5.914498e-01 
2.600000e+00 5.695479e-01 
2.610000e+00 5.470435e-01 
2.620000e+00 5.239566e-01 
2.630000e+00 5.003084e-01 
2.640000e+00 4.761203e-01 
2.650000e+00 4.514147e-01 
2.660000e+00 4.262144e-01 
2.670000e+00 4.005432e-01 
2.680000e+00 3.744252e-01 
2.690000e+00 3.478851e-01 
2.700000e+00 3.209482e-01 
2.710000e+00 2.936403e-01 
2.720000e+00 2.659877e-01 
2.730000e+00 2.380172e-01 
2.740000e+00 2.097558e-01 
2.750000e+00 1.812312e-01 
2.760000e+00 1.524713e-01 
2.770000e+00 1.235044e-01 
2.780000e+00 9.435887e-02 
2.790000e+00 6.506366e-02 
2.800000e+00 3.564776e-02 
2.810000e+00 6.140405e-03 
2.820000e+00 -2.342903e-02 
2.830000e+00 -5.303103e-02 
2.840000e+00 -8.263601e-02 
2.850000e+00 -1.122143e-01 
2.860000e+00 -1.417362e-01 
2.870000e+00 -1.711721e-01 
2.880000e+00 -2.004925e-01 
2.890000e+00 -2.296676e-01 
2.900000e+00 -2.586683e-01 
2.910000e+00 -2.874651e-01 
2.920000e+00 -3.160292e-01 
2.930000e+00 -3.443316e-01 
2.940000e+00 -3.723439e-01 
2.950000e+00 -4.000377e-01 
2.960000e+00 -4.273851e-01 
2.970000e+00 -4.543586e-01 
2.980000e+00 -4.809309e-01 
2.990000e+00 -5.070754e-01 
3.000000e+00 -5.327657e-01 
3.010000e+00 -5.579761e-01 
3.020000e+00 -5.826812e-01 
3.030000e+00 -6.068565e-01 
3.040000e+00 -6.304776e-01 
3.050000e+00 -6.535212e-01 
3.060000e+00 -6.759644e-01 
3.070000e+00 -6.977848e-01 
3.080000e+00 -7.189611e-01 
3.090000e+00 -7.394723e-01 
3.100000e+00 -7.592985e-01 
3.110000e+00 -7.784203e-01 
3.120000e+00 -7.968192e-01 
3.130000e+00 -8.144775e-01 
3.140000e+00 -8.313784e-01 
3.150000e+00 -8.475059e-01 
3.160000e+00 -8.628448e-01 
3.170000e+00 -8.773808e-01 
3.180000e+00 -8.911006e-01 
3.190000e+00 -9.039917e-01 
3.200000e+00 -9.160427e-01 
3.210000e+00 -9.272429e-01 
3.220000e+00 -9.375828e-01 
3.230000e+00 -9.470538e-01 
3.240000e+00 -9.556481e-01 
3.250000e+00 -9.633591e-01 
3.260000e+00 -9.701810e-01 
3.270000e+00 -9.761093e-01 
3.280000e+00 -9.811401e-01 
3.290000e+00 -9.852707e-01 
3.300000e+00 -9.884996e-01 
3.310000e+00 -9.908259e-01 
3.320000e+00 -9.922500e-01 
3.330000e+00 -9.927732e-01 
3.340000e+00 -9.923977e-01 
3.350000e+00 -9.911269e-01 
3.360000e+00 -9.889650e-01 
3.370000e+00 -9.859173e-01 
3.380000e+00 -9.819900e-01 
3.390000e+00 -9.771903e-01 
3.400000e+00 -9.715262e-01 
3.410000e+00 -9.650069e-01 
3.420000e+00 -9.576423e-01 
3.430000e+00 -9.494433e-01 
3.440000e+00 -9.404217e-01 
3.450000e+00 -9.305901e-01 
3.460000e+00 -9.199620e-01 
3.470000e+00 -9.085518e-01 
3.480000e+00 -8.963746e-01 
3.490000e+00 -8.834464e-01 
3.500000e+00 -8.697839e-01 
3.510000e+00 -8.554046e-01 
3.520000e+00 -8.403267e-01 
3.530000e+00 -8.245691e-01 
3.540000e+00 -8.081514e-01 
3.550000e+00 -7.910939e-01 
3.560000e+00 -7.734174e-01 
3.570000e+00 -7.551433e-01 
3.580000e+00 -7.362938e-01 
3.590000e+00 -7.168914e-01 
3.600000e+00 -6.969591e-01 
3.610000e+00 -6.765206e-01 
3.620000e+00 -6.555998e-01 
3.630000e+00 -6.342213e-01 
3.640000e+00 -6.124097e-01 
3.650000e+00 -5.901903e-01 
3.660000e+00 -5.675886e-01 
3.670000e+00 -5.446303e-01 
3.680000e+00 -5.213416e-01 
3.690000e+00 -4.977486e-01 
3.700000e+00 -4.738778e-01 
3.710000e+00 -4.497559e-01 
3.720000e+00 -4.254096e-01 
3.730000e+00 -4.008657e-01 
3.740000e+00 -3.761512e-01 
3.750000e+00 -3.512928e-01 
3.760000e+00 -3.263176e-01 
3.770000e+00 -3.012524e-01 
3.780000e+00 -2.761240e-01 
3.790000e+00 -2.509591e-01 
3.800000e+00 -2.257841e-01 
3.810000e+00 -2.006256e-01 
3.820000e+00 -1.755096e-01 
3.830000e+00 -1.504621e-01 
3.840000e+00 -1.255087e-01 
3.850000e+00 -1.006749e-01 
3.860000e+00 -7.598570e-02 
3.870000e+00 -5.146574e-02 
3.880000e+00 -2.713938e-02 
3.890000e+00 -3.030525e-03 
3.900000e+00 2.083736e-02 
3.910000e+00 4.444128e-02 
3.920000e+00 6.775871e-02 
3.930000e+00 9.076764e-02 
3.940000e+00 1.134466e-01 
3.950000e+00 1.357747e-01 
3.960000e+00 1.577317e-01 
3.970000e+00 1.792977e-01 
3.980000e+00 2.004538e-01 
3.990000e+00 2.211814e-01 
4.000000e+00 2.414628e-01 
4.010000e+00 2.612809e-01 
4.020000e+00 2.806193e-01 
4.030000e+00 2.994623e-01 
4.040000e+00 3.177949e-01 
4.050000e+00 3.356029e-01 
4.060000e+00 3.528728e-01 
4.070000e+00 3.695920e-01 
4.080000e+00 3.857485e-01 
4.090000e+00 4.013311e-01 
4.100000e+00 4.163296e-01 
4.110000e+00 4.307343e-01 
4.120000e+00 4.445365e-01 
4.130000e+00 4.577282e-01 
4.140000e+00 4.703023e-01 
4.150000e+00 4.822526e-01 
4.160000e+00 4.935734e-01 
4.170000e+00 5.042602e-01 
4.180000e+00 5.143090e-01 
4.190000e+00 5.237168e-01 
4.200000e+00 5.324813e-01 
4.210000e+00 5.406012e-01 
4.220000e+00 5.480757e-01 
4.230000e+00 5.549050e-01 
4.240000e+00 5.610900e-01 
4.250000e+00 5.666325e-01 
4.260000e+00 5.715349e-01 
4.270000e+00 5.758005e-01 
4.280000e+00 5.794333e-01 
4.290000e+00 5.824379e-01 
4.300000e+00 5.848199e-01 
4.310000e+00 5.865853e-01 
4.320000e+00 5.877411e-01 
4.330000e+00 5.882946e-01 
4.340000e+00 5.882542e-01 
4.350000e+00 5.876286e-01 
4.360000e+00 5.864272e-01 
4.370000e+00 5.846602e-01 
4.380000e+00 5.823380e-01 
4.390000e+00 5.794720e-01 
4.400000e+00 5.760738e-01 
4.410000e+00 5.721557e-01 
4.420000e+00 5.677305e-01 
4.430000e+00 5.628114e-01 
4.440000e+00 5.574121e-01 
4.450000e+00 5.515467e-01 
4.460000e+00 5.452297e-01 
4.470000e+00 5.384761e-01 
4.480000e+00 5.313011e-01 
4.490000e+00 5.237204e-01 
4.500000e+00 5.157498e-01 
4.510000e+00 5.074056e-01 
4.520000e+00 4.987042e-01 
4.530000e+00 4.896623e-01 
4.540000e+00 4.802967e-01 
4.550000e+00 4.706247e-01 
4.560000e+00 4.606633e-01 
4.570000e+00 4.504300e-01 
4.580000e+00 4.399423e-01 
4.590000e+00 4.292176e-01 
4.600000e+00 4.182735e-01 
4.610000e+00 4.071278e-01 
4.620000e+00 3.957980e-01 
4.630000e+00 3.843017e-01 
4.640000e+00 3.726565e-01 
4.650000e+00 3.608798e-01 
4.660000e+00 3.489891e-01 
4.670000e+00 3.370017e-01 
4.680000e+00 3.249346e-01 
4.690000e+00 3.128048e-01 
4.700000e+00 3.006292e-01 
4.710000e+00 2.884243e-01 
4.720000e+00 2.762064e-01 
4.730000e+00 2.639916e-01 
4.740000e+00 2.517957e-01 
4.750000e+00 2.396344e-01 
4.760000e+00 2.275228e-01 
4.770000e+00 2.154758e-01 
4.780000e+00 2.035080e-01 
4.790000e+00 1.916335e-01 
4.800000e+00 1.798663e-01 
4.810000e+00 1.682196e-01 
4.820000e+00 1.567067e-01 
4.830000e+00 1.453400e-01 
4.840000e+00 1.341318e-01 
4.850000e+00 1.230937e-01 
4.860000e+00 1.122372e-01 
4.870000e+00 1.015728e-01 
4.880000e+00 9.111111e-02 
4.890000e+00 8.086186e-02 
4.900000e+00 7.083443e-02 
4.910000e+00 6.103768e-02 
4.920000e+00 5.147997e-02 
4.930000e+00 4.216915e-02 
4.940000e+00 3.311255e-02 
4.950000e+00 2.431699e-02 
4.960000e+00 1.578876e-02 
4.970000e+00 7.533631e-03 
4.980000e+00 -4.431517e-04 
4.990000e+00 -8.136863e-03 
5.000000e+00 -1.554330e-02 
5.010000e+00 -2.265880e-02 
5.020000e+00 -2.948019e-02 
5.030000e+00 -3.600482e-02 
5.040000e+00 -4.223059e-02 
5.050000e+00 -4.815585e-02 
5.060000e+00 -5.377950e-02 
5.070000e+00 -5.910090e-02 
5.080000e+00 -6.411993e-02 
5.090000e+00 -6.883694e-02 
5.100000e+00 -7.325274e-02 
5.110000e+00 -7.736862e-02 
5.120000e+00 -8.118633e-02 
5.130000e+00 -8.470804e-02 
5.140000e+00 -8.793637e-02 
5.150000e+00 -9.087437e-02 
5.160000e+00 -9.352548e-02 
5.170000e+00 -9.589355e-02 
5.180000e+00 -9.798282e-02 
5.190000e+00 -9.979788e-02 
5.200000e+00 -1.013437e-01 
5.210000e+00 -1.026256e-01 
5.220000e+00 -1.036491e-01 
5.230000e+00 -1.044203e-01 
5.240000e+00 -1.049453e-01 
5.250000e+00 -1.052308e-01 
5.260000e+00 -1.052833e-01 
5.270000e+00 -1.051101e-01 
5.280000e+00 -1.047184e-01 
5.290000e+00 -1.041156e-01 
5.300000e+00 -1.033094e-01 
5.310000e+00 -1.023077e-01 
5.320000e+00 -1.011185e-01 
5.330000e+00 -9.974994e-02 
5.340000e+00 -9.821038e-02 
5.350000e+00 -9.650822e-02 
5.360000e+00 -9.465196e-02 
5.370000e+00 -9.265018e-02 
5.380000e+00 -9.051155e-02 
5.390000e+00 -8.824474e-02 
5.400000e+00 -8.585848e-02 
5.410000e+00 -8.336152e-02 
5.420000e+00 -8.076257e-02 
5.430000e+00 -7.807034e-02 
5.440000e+00 -7.529351e-02 
5.450000e+00 -7.244069e-02 
5.460000e+00 -6.952043e-02 
5.470000e+00 -6.654121e-02 
5.480000e+00 -6.351139e-02 
5.490000e+00 -6.043923e-02 
5.500000e+00 -5.733287e-02 
5.510000e+00 -5.420031e-02 
5.520000e+00 -5.104938e-02 
5.530000e+00 -4.788778e-02 
5.540000e+00 -4.472301e-02 
5.550000e+00 -4.156239e-02 
5.560000e+00 -3.841304e-02 
5.570000e+00 -3.528187e-02 
5.580000e+00 -3.217559e-02 
5.590000e+00 -2.910065e-02 
5.600000e+00 -2.606330e-02 
5.610000e+00 -2.306952e-02 
5.620000e+00 -2.012505e-02 
5.630000e+00 -1.723536e-02 
5.640000e+00 -1.440569e-02 
5.650000e+00 -1.164096e-02 
5.660000e+00 -8.945855e-03 
5.670000e+00 -6.324760e-03 
5.680000e+00 -3.781784e-03 
5.690000e+00 -1.320749e-03 
5.700000e+00 1.054813e-03 
5.710000e+00 3.341660e-03 
5.720000e+00 5.536841e-03 
5.730000e+00 7.637697e-03 
5.740000e+00 9.641862e-03 
5.750000e+00 1.154726e-02 
5.760000e+00 1.335211e-02 
5.770000e+00 1.505492e-02 
5.780000e+00 1.665447e-02 
5.790000e+00 1.814984e-02 
5.800000e+00 1.954037e-02 
5.810000e+00 2.082571e-02 
5.820000e+00 2.200573e-02 
5.830000e+00 2.308061e-02 
5.840000e+00 2.405076e-02 
5.850000e+00 2.491686e-02 
5.860000e+00 2.567983e-02 
5.870000e+00 2.634081e-02 
5.880000e+00 2.690121e-02 
5.890000e+00 2.736264e-02 
5.900000e+00 2.772690e-02 
5.910000e+00 2.799605e-02 
5.920000e+00 2.817229e-02 
5.930000e+00 2.825804e-02 
5.940000e+00 2.825589e-02 
5.950000e+00 2.816859e-02 
5.960000e+00 2.799905e-02 
5.970000e+00 2.775031e-02 
5.980000e+00 2.742556e-02 
5.990000e+00 2.702810e-02 
6.000000e+00 2.656135e-02 
6.010000e+00 2.602881e-02 
6.020000e+00 2.543410e-02 
6.030000e+00 2.478088e-02 
6.040000e+00 2.407289e-02 
6.050000e+00 2.331390e-02 
6.060000e+00 2.250776e-02 
6.070000e+00 2.165831e-02 
6.080000e+00 2.076941e-02 
6.090000e+00 1.984494e-02 
6.100000e+00 1.888874e-02 
6.110000e+00 1.790466e-02 
6.120000e+00 1.689650e-02 
6.130000e+00 1.586801e-02 
6.140000e+00 1.482291e-02 
6.150000e+00 1.376482e-02 
6.160000e+00 1.269730e-02 
6.170000e+00 1.162383e-02 
6.180000e+00 1.054777e-02 
6.190000e+00 9.472372e-03 
6.200000e+00 8.400790e-03 
6.210000e+00 7.336032e-03 
6.220000e+00 6.280974e-03 
6.230000e+00 5.238343e-03 
6.240000e+00 4.210713e-03 
6.250000e+00 3.200498e-03 
6.260000e+00 2.209936e-03 
6.270000e+00 1.241094e-03 
6.280000e+00 2.958527e-04 
6.290000e+00 -6.240974e-04 
6.300000e+00 -1.517260e-03 
6.310000e+00 -2.382339e-03 
6.320000e+00 -3.218243e-03 
6.330000e+00 -4.024091e-03 
6.340000e+00 -4.799213e-03 
6.350000e+00 -5.543155e-03 
6.360000e+00 -6.255680e-03 
6.370000e+00 -6.936771e-03 
6.380000e+00 -7.586632e-03 
6.390000e+00 -8.205690e-03 
6.400000e+00 -8.794591e-03 
6.410000e+00 -9.354204e-03 
6.420000e+00 -9.885618e-03 
6.430000e+00 -1.039014e-02 
6.440000e+00 -1.086930e-02 
6.450000e+00 -1.132483e-02 
6.460000e+00 -1.175867e-02 
6.470000e+00 -1.217300e-02 
6.480000e+00 -1.257016e-02 
6.490000e+00 -1.295271e-02 
6.500000e+00 -1.332339e-02 
6.510000e+00 -1.368515e-02 
6.520000e+00 -1.404109e-02 
6.530000e+00 -1.439449e-02 
6.540000e+00 -1.474882e-02 
6.550000e+00 -1.510767e-02 
6.560000e+00 -1.547480e-02 
6.570000e+00 -1.585411e-02 
6.580000e+00 -1.624961e-02 
6.590000e+00 -1.666547e-02 
6.600000e+00 -1.710592e-02 
6.610000e+00 -1.757532e-02 
6.620000e+00 -1.807813e-02 
6.630000e+00 -1.861886e-02 
6.640000e+00 -1.920209e-02 
6.650000e+00 -1.983247e-02 
6.660000e+00 -2.051468e-02 
6.670000e+00 -2.125344e-02 
6.680000e+00 -2.205347e-02 
6.690000e+00 -2.291950e-02 
6.700000e+00 -2.385627e-02 
6.710000e+00 -2.486847e-02 
6.720000e+00 -2.596077e-02 
6.730000e+00 -2.713779e-02 
6.740000e+00 -2.840408e-02 
6.750000e+00 -2.976414e-02 
6.760000e+00 -3.122235e-02 
6.770000e+00 -3.278299e-02 
6.780000e+00 -3.445026e-02 
6.790000e+00 -3.622818e-02 
6.800000e+00 -3.812067e-02 
6.810000e+00 -4.013147e-02 
6.820000e+00 -4.226416e-02 
6.830000e+00 -4.452214e-02 
6.840000e+00 -4.690861e-02 
6.850000e+00 -4.942658e-02 
6.860000e+00 -5.207881e-02 
6.870000e+00 -5.486786e-02 
6.880000e+00 -5.779603e-02 
6.890000e+00 -6.086538e-02 
6.900000e+00 -6.407771e-02 
6.910000e+00 -6.743452e-02 
6.920000e+00 -7.093704e-02 
6.930000e+00 -7.458623e-02 
6.940000e+00 -7.838271e-02 
6.950000e+00 -8.232681e-02 
6.960000e+00 -8.641853e-02 
6.970000e+00 -9.065755e-02 
6.980000e+00 -9.504321e-02 
6.990000e+00 -9.957452e-02 
7.000000e+00 -1.042501e-01 
7.010000e+00 -1.090683e-01 
7.020000e+00 -1.140271e-01 
7.030000e+00 -1.191240e-01 
7.040000e+00 -1.243562e-01 
7.050000e+00 -1.297207e-01 
7.060000e+00 -1.352138e-01 
7.070000e+00 -1.408318e-01 
7.080000e+00 -1.465703e-01 
7.090000e+00 -1.524247e-01 
7.100000e+00 -1.583900e-01 
7.110000e+00 -1.644608e-01 
7.120000e+00 -1.706315e-01 
7.130000e+00 -1.768958e-01 
7.140000e+00 -1.832474e-01 
7.150000e+00 -1.896793e-01 
7.160000e+00 -1.961845e-01 
7.170000e+00 -2.027554e-01 
7.180000e+00 -2.093842e-01 
7.190000e+00 -2.160625e-01 
7.200000e+00 -2.227820e-01 
7.210000e+00 -2.295337e-01 
7.220000e+00 -2.363086e-01 
7.230000e+00 -2.430971e-01 
7.240000e+00 -2.498896e-01 
7.250000e+00 -2.566760e-01 
7.260000e+00 -2.634460e-01 
7.270000e+00 -2.701892e-01 
7.280000e+00 -2.768947e-01 
7.290000e+00 -2.835515e-01 
7.300000e+00 -2.901485e-01 
7.310000e+00 -2.966743e-01 
7.320000e+00 -3.031172e-01 
7.330000e+00 -3.094656e-01 
7.340000e+00 -3.157074e-01 
7.350000e+00 -3.218308e-01 
7.360000e+00 -3.278235e-01 
7.370000e+00 -3.336734e-01 
7.380000e+00 -3.393680e-01 
7.390000e+00 -3.448951e-01 
7.400000e+00 -3.502422e-01 
7.410000e+00 -3.553969e-01 
7.420000e+00 -3.603467e-01 
7.430000e+00 -3.650792e-01 
7.440000e+00 -3.695821e-01 
7.450000e+00 -3.738430e-01 
7.460000e+00 -3.778497e-01 
7.470000e+00 -3.815901e-01 
7.480000e+00 -3.850521e-01 
7.490000e+00 -3.882238e-01 
7.500000e+00 -3.910935e-01 
7.510000e+00 -3.936498e-01 
7.520000e+00 -3.958812e-01 
7.530000e+00 -3.977767e-01 
7.540000e+00 -3.993255e-01 
7.550000e+00 -4.005169e-01 
7.560000e+00 -4.013406e-01 
7.570000e+00 -4.017867e-01 
7.580000e+00 -4.018454e-01 
7.590000e+00 -4.015075e-01 
7.600000e+00 -4.007641e-01 
7.610000e+00 -3.996065e-01 
7.620000e+00 -3.980266e-01 
7.630000e+00 -3.960167e-01 
7.640000e+00 -3.935694e-01 
7.650000e+00 -3.906780e-01 
7.660000e+00 -3.873361e-01 
7.670000e+00 -3.835379e-01 
7.680000e+00 -3.792779e-01 
7.690000e+00 -3.745513e-01 
7.700000e+00 -3.693539e-01 
7.710000e+00 -3.636819e-01 
7.720000e+00 -3.575321e-01 
7.730000e+00 -3.509020e-01 
7.740000e+00 -3.437895e-01 
7.750000e+00 -3.361933e-01 
7.760000e+00 -3.281125e-01 
7.770000e+00 -3.195470e-01 
7.780000e+00 -3.104973e-01 
7.790000e+00 -3.009645e-01 
7.800000e+00 -2.909503e-01 
7.810000e+00 -2.804571e-01 
7.820000e+00 -2.694880e-01 
7.830000e+00 -2.580468e-01 
7.840000e+00 -2.461377e-01 
7.850000e+00 -2.337660e-01 
7.860000e+00 -2.209372e-01 
7.870000e+00 -2.076579e-01 
7.880000e+00 -1.939352e-01 
7.890000e+00 -1.797766e-01 
7.900000e+00 -1.651908e-01 
7.910000e+00 -1.501867e-01 
7.920000e+00 -1.347741e-01 
7.930000e+00 -1.189635e-01 
7.940000e+00 -1.027657e-01 
7.950000e+00 -8.619265e-02 
7.960000e+00 -6.925654e-02 
7.970000e+00 -5.197035e-02 
7.980000e+00 -3.434765e-02 
7.990000e+00 -1.640261e-02 
8.000000e+00 1.850011e-03 
8.010000e+00 2.039487e-02 
8.020000e+00 3.921607e-02 
8.030000e+00 5.829714e-02 
8.040000e+00 7.762109e-02 
8.050000e+00 9.717042e-02 
8.060000e+00 1.169271e-01 
8.070000e+00 1.368727e-01 
8.080000e+00 1.569881e-01 
8.090000e+00 1.772541e-01 
8.100000e+00 1.976508e-01 
8.110000e+00 2.181580e-01 
8.120000e+00 2.387551e-01 
8.130000e+00 2.594210e-01 
8.140000e+00 2.801346e-01 
8.150000e+00 3.008743e-01 
8.160000e+00 3.216181e-01 
8.170000e+00 3.423439e-01 
8.180000e+00 3.630295e-01 
8.190000e+00 3.836521e-01 
8.200000e+00 4.041891e-01 
8.210000e+00 4.246176e-01 
8.220000e+00 4.449145e-01 
8.230000e+00 4.650568e-01 
8.240000e+00 4.850213e-01 
8.250000e+00 5.047848e-01 
8.260000e+00 5.243240e-01 
8.270000e+00 5.436159e-01 
8.280000e+00 5.626372e-01 
8.290000e+00 5.813649e-01 
8.300000e+00 5.997761e-01 
8.310000e+00 6.178480e-01 
8.320000e+00 6.355580e-01 
8.330000e+00 6.528837e-01 
8.340000e+00 6.698029e-01 
8.350000e+00 6.862937e-01 
8.360000e+00 7.023344e-01 
8.370000e+00 7.179038e-01 
8.380000e+00 7.329810e-01 
8.390000e+00 7.475453e-01 
8.400000e+00 7.615767e-01 
8.410000e+00 7.750554e-01 
8.420000e+00 7.879622e-01 
8.430000e+00 8.002783e-01 
8.440000e+00 8.119855e-01 
8.450000e+00 8.230661e-01 
8.460000e+00 8.335031e-01 
8.470000e+00 8.432799e-01 
8.480000e+00 8.523806e-01 
8.490000e+00 8.607900e-01 
8.500000e+00 8.684936e-01 
8.510000e+00 8.754774e-01 
8.520000e+00 8.817283e-01 
8.530000e+00 8.872340e-01 
8.540000e+00 8.919827e-01 
8.550000e+00 8.959635e-01 
8.560000e+00 8.991664e-01 
8.570000e+00 9.015821e-01 
8.580000e+00 9.032021e-01 
8.590000e+00 9.040189e-01 
8.600000e+00 9.040256e-01 
8.610000e+00 9.032165e-01 
8.620000e+00 9.015864e-01 
8.630000e+00 8.991314e-01 
8.640000e+00 8.958482e-01 
8.650000e+00 8.917345e-01 
8.660000e+00 8.867889e-01 
8.670000e+00 8.810111e-01 
8.680000e+00 8.744016e-01 
8.690000e+00 8.669617e-01 
8.700000e+00 8.586938e-01 
8.710000e+00 8.496014e-01 
8.720000e+00 8.396885e-01 
8.730000e+00 8.289605e-01 
8.740000e+00 8.174235e-01 
8.750000e+00 8.050845e-01 
8.760000e+00 7.919516e-01 
8.770000e+00 7.780338e-01 
8.780000e+00 7.633408e-01 
8.790000e+00 7.478835e-01 
8.800000e+00 7.316736e-01 
8.810000e+00 7.147237e-01 
8.820000e+00 6.970471e-01 
8.830000e+00 6.786582e-01 
8.840000e+00 6.595723e-01 
8.850000e+00 6.398053e-01 
8.860000e+00 6.193742e-01 
8.870000e+00 5.982965e-01 
8.880000e+00 5.765907e-01 
8.890000e+00 5.542760e-01 
8.900000e+00 5.313725e-01 
8.910000e+00 5.079007e-01 
8.920000e+00 4.838822e-01 
8.930000e+00 4.593389e-01 
8.940000e+00 4.342937e-01 
8.950000e+00 4.087700e-01 
8.960000e+00 3.827916e-01 
8.970000e+00 3.563832e-01 
8.980000e+00 3.295699e-01 
8.990000e+00 3.023774e-01 
9.000000e+00 2.748317e-01 
9.010000e+00 2.469595e-01 
9.020000e+00 2.187878e-01 
9.030000e+00 1.903441e-01 
9.040000e+00 1.616561e-01 
9.050000e+00 1.327520e-01 
9.060000e+00 1.036602e-01 
9.070000e+00 7.440957e-02 
9.080000e+00 4.502896e-02 
9.090000e+00 1.554755e-02 
9.100000e+00 -1.400531e-02 
9.110000e+00 -4.360015e-02 
9.120000e+00 -7.320739e-02 
9.130000e+00 -1.027974e-01 
9.140000e+00 -1.323405e-01 
9.150000e+00 -1.618070e-01 
9.160000e+00 -1.911674e-01 
9.170000e+00 -2.203920e-01 
9.180000e+00 -2.494514e-01 
9.190000e+00 -2.783163e-01 
9.200000e+00 -3.069577e-01 
9.210000e+00 -3.353466e-01 
9.220000e+00 -3.634543e-01 
9.230000e+00 -3.912526e-01 
9.240000e+00 -4.187134e-01 
9.250000e+00 -4.458089e-01 
9.260000e+00 -4.725120e-01 
9.270000e+00 -4.987956e-01 
9.280000e+00 -5.246334e-01 
9.290000e+00 -5.499994e-01 
9.300000e+00 -5.748682e-01 
9.310000e+00 -5.992149e-01 
9.320000e+00 -6.230152e-01 
9.330000e+00 -6.462452e-01 
9.340000e+00 -6.688821e-01 
9.350000e+00 -6.909032e-01 
9.360000e+00 -7.122870e-01 
9.370000e+00 -7.330123e-01 
9.380000e+00 -7.530588e-01 
9.390000e+00 -7.724070e-01 
9.400000e+00 -7.910381e-01 
9.410000e+00 -8.089342e-01 
9.420000e+00 -8.260782e-01 
9.430000e+00 -8.424537e-01 
9.440000e+00 -8.580453e-01 
9.450000e+00 -8.728386e-01 
9.460000e+00 -8.868197e-01 
9.470000e+00 -8.999761e-01 
9.480000e+00 -9.122959e-01 
9.490000e+00 -9.237682e-01 
9.500000e+00 -9.343832e-01 
9.510000e+00 -9.441318e-01 
9.520000e+00 -9.530061e-01 
9.530000e+00 -9.609991e-01 
9.540000e+00 -9.681048e-01 
9.550000e+00 -9.743182e-01 
9.560000e+00 -9.796352e-01 
9.570000e+00 -9.840528e-01 
9.580000e+00 -9.875690e-01 
9.590000e+00 -9.901829e-01 
9.600000e+00 -9.918942e-01 
9.610000e+00 -9.927042e-01 
9.620000e+00 -9.926146e-01 
9.630000e+00 -9.916286e-01 
9.640000e+00 -9.897501e-01 
9.650000e+00 -9.869839e-01 
9.660000e+00 -9.833360e-01 
9.670000e+00 -9.788134e-01 
9.680000e+00 -9.734237e-01 
9.690000e+00 -9.671757e-01 
9.700000e+00 -9.600793e-01 
9.710000e+00 -9.521448e-01 
9.720000e+00 -9.433839e-01 
9.730000e+00 -9.338089e-01 
9.740000e+00 -9.234330e-01 
9.750000e+00 -9.122703e-01 
9.760000e+00 -9.003357e-01 
9.770000e+00 -8.876449e-01 
9.780000e+00 -8.742145e-01 
9.790000e+00 -8.600616e-01 
9.800000e+00 -8.452042e-01 
9.810000e+00 -8.296610e-01 
9.820000e+00 -8.134514e-01 
9.830000e+00 -7.965954e-01 
9.840000e+00 -7.791138e-01 
9.850000e+00 -7.610277e-01 
9.860000e+00 -7.423590e-01 
9.870000e+00 -7.231303e-01 
9.880000e+00 -7.033642e-01 
9.890000e+00 -6.830844e-01 
9.900000e+00 -6.623146e-01 
9.910000e+00 -6.410792e-01 
9.920000e+00 -6.194028e-01 
9.930000e+00 -5.973106e-01 
9.940000e+00 -5.748278e-01 
9.950000e+00 -5.519803e-01 
9.960000e+00 -5.287940e-01 
9.970000e+00 -5.052951e-01 
9.980000e+00 -4.815099e-01 
9.990000e+00 -4.574651e-01 
1.000000e+01 -4.331874e-01 
1.001000e+01 -4.087035e-01 
1.002000e+01 -3.840404e-01 
1.003000e+01 -3.592250e-01 
1.004000e+01 -3.342841e-01 
1.005000e+01 -3.092446e-01 
1.006000e+01 -2.841334e-01 
1.007000e+01 -2.589772e-01 
1.008000e+01 -2.338026e-01 
1.009000e+01 -2.086360e-01 
1.010000e+01 -1.835036e-01 
1.011000e+01 -1.584315e-01 
1.012000e+01 -1.334454e-01 
1.013000e+01 -1.085708e-01 
1.014000e+01 -8.383277e-02 
1.015000e+01 -5.925624e-02 
1.016000e+01 -3.486560e-02 
1.017000e+01 -1.068489e-02 
1.018000e+01 1.326227e-02 
1.019000e+01 3.695274e-02 
1.020000e+01 6.036383e-02 
1.021000e+01 8.347339e-02 
1.022000e+01 1.062598e-01 
1.023000e+01 1.287019e-01 
1.024000e+01 1.507792e-01 
1.025000e+01 1.724719e-01 
1.026000e+01 1.937606e-01 
1.027000e+01 2.146266e-01 
1.028000e+01 2.350520e-01 
1.029000e+01 2.550195e-01 
1.030000e+01 2.745125e-01 
1.031000e+01 2.935149e-01 
1.032000e+01 3.120117e-01 
1.033000e+01 3.299883e-01 
1.034000e+01 3.474310e-01 
1.035000e+01 3.643270e-01 
1.036000e+01 3.806639e-01 
1.037000e+01 3.964305e-01 
1.038000e+01 4.116161e-01 
1.039000e+01 4.262109e-01 
1.040000e+01 4.402059e-01 
1.041000e+01 4.535929e-01 
1.042000e+01 4.663645e-01 
1.043000e+01 4.785141e-01 
1.044000e+01 4.900360e-01 
1.045000e+01 5.009252e-01 
1.046000e+01 5.111776e-01 
1.047000e+01 5.207899e-01 
1.048000e+01 5.297595e-01 
1.049000e+01 5.380848e-01 
1.050000e+01 5.457649e-01 
1.051000e+01 5.527996e-01 
1.052000e+01 5.591897e-01 
1.053000e+01 5.649366e-01 
1.054000e+01 5.700426e-01 
1.055000e+01 5.745107e-01 
1.056000e+01 5.783445e-01 
1.057000e+01 5.815487e-01 
1.058000e+01 5.841284e-01 
1.059000e+01 5.860895e-01 
1.060000e+01 5.874387e-01 
1.061000e+01 5.881832e-01 
1.062000e+01 5.883310e-01 
1.063000e+01 5.878908e-01 
1.064000e+01 5.868718e-01 
1.065000e+01 5.852838e-01 
1.066000e+01 5.831373e-01 
1.067000e+01 5.804432e-01 
1.068000e+01 5.772132e-01 
1.069000e+01 5.734594e-01 
1.070000e+01 5.691943e-01 
1.071000e+01 5.644310e-01 
1.072000e+01 5.591832e-01 
1.073000e+01 5.534647e-01 
1.074000e+01 5.472900e-01 
1.075000e+01 5.406738e-01 
1.076000e+01 5.336314e-01 
1.077000e+01 5.261782e-01 
1.078000e+01 5.183300e-01 
1.079000e+01 5.101031e-01 
1.080000e+01 5.015136e-01 
1.081000e+01 4.925783e-01 
1.082000e+01 4.833140e-01 
1.083000e+01 4.737378e-01 
1.084000e+01 4.638667e-01 
1.085000e+01 4.537181e-01 
1.086000e+01 4.433095e-01 
1.087000e+01 4.326583e-01 
1.088000e+01 4.217823e-01 
1.089000e+01 4.106989e-01 
1.090000e+01 3.994258e-01 
1.091000e+01 3.879806e-01 
1.092000e+01 3.763809e-01 
1.093000e+01 3.646442e-01 
1.094000e+01 3.527880e-01 
1.095000e+01 3.408295e-01 
1.096000e+01 3.287859e-01 
1.097000e+01 3.166743e-01 
1.098000e+01 3.045115e-01 
1.099000e+01 2.923141e-01 
1.100000e+01 2.800986e-01 
1.101000e+01 2.678811e-01 
1.102000e+01 2.556775e-01 
1.103000e+01 2.435035e-01 
1.104000e+01 2.313744e-01 
1.105000e+01 2.193052e-01 
1.106000e+01 2.073106e-01 
1.107000e+01 1.954049e-01 
1.108000e+01 1.836020e-01 
1.109000e+01 1.719156e-01 
1.110000e+01 1.603586e-01 
1.111000e+01 1.489440e-01 
1.112000e+01 1.376840e-01 
1.113000e+01 1.265905e-01 
1.114000e+01 1.156749e-01 
1.115000e+01 1.049482e-01 
1.116000e+01 9.442089e-02 
1.117000e+01 8.410292e-02 
1.118000e+01 7.400385e-02 
1.119000e+01 6.413269e-02 
1.120000e+01 5.449796e-02 
1.121000e+01 4.510768e-02 
1.122000e+01 3.596934e-02 
1.123000e+01 2.708992e-02 
1.124000e+01 1.847589e-02 
1.125000e+01 1.013317e-02 
1.126000e+01 2.067190e-03 
1.127000e+01 -5.717169e-03 
1.128000e+01 -1.321554e-02 
1.129000e+01 -2.042408e-02 
1.130000e+01 -2.733946e-02 
1.131000e+01 -3.395887e-02 
1.132000e+01 -4.028004e-02 
1.133000e+01 -4.630116e-02 
1.134000e+01 -5.202098e-02 
1.135000e+01 -5.743869e-02 
1.136000e+01 -6.255402e-02 
1.137000e+01 -6.736717e-02 
1.138000e+01 -7.187879e-02 
1.139000e+01 -7.609004e-02 
1.140000e+01 -8.000251e-02 
1.141000e+01 -8.361824e-02 
1.142000e+01 -8.693971e-02 
1.143000e+01 -8.996984e-02 
1.144000e+01 -9.271193e-02 
1.145000e+01 -9.516972e-02 
1.146000e+01 -9.734731e-02 
1.147000e+01 -9.924919e-02 
1.148000e+01 -1.008802e-01 
1.149000e+01 -1.022456e-01 
1.150000e+01 -1.033508e-01 
1.151000e+01 -1.042017e-01 
1.152000e+01 -1.048044e-01 
1.153000e+01 -1.051654e-01 
1.154000e+01 -1.052914e-01 
1.155000e+01 -1.051894e-01 
1.156000e+01 -1.048664e-01 
1.157000e+01 -1.043300e-01 
1.158000e+01 -1.035878e-01 
1.159000e+01 -1.026475e-01 
1.160000e+01 -1.015171e-01 
1.161000e+01 -1.002048e-01 
1.162000e+01 -9.871883e-02 
1.163000e+01 -9.706755e-02 
1.164000e+01 -9.525944e-02 
1.165000e+01 -9.330308e-02 
1.166000e+01 -9.120709e-02 
1.167000e+01 -8.898017e-02 
1.168000e+01 -8.663101e-02 
1.169000e+01 -8.416836e-02 
1.170000e+01 -8.160095e-02 
1.171000e+01 -7.893749e-02 
1.172000e+01 -7.618667e-02 
1.173000e+01 -7.335712e-02 
1.174000e+01 -7.045742e-02 
1.175000e+01 -6.749607e-02 
1.176000e+01 -6.448146e-02 
1.177000e+01 -6.142190e-02 
1.178000e+01 -5.832556e-02 
1.179000e+01 -5.520049e-02 
1.180000e+01 -5.205457e-02 
1.181000e+01 -4.889555e-02 
1.182000e+01 -4.573098e-02 
1.183000e+01 -4.256826e-02 
1.184000e+01 -3.941455e-02 
1.185000e+01 -3.627686e-02 
1.186000e+01 -3.316194e-02 
1.187000e+01 -3.007633e-02 
1.188000e+01 -2.702634e-02 
1.189000e+01 -2.401805e-02 
1.190000e+01 -2.105726e-02 
1.191000e+01 -1.814955e-02 
1.192000e+01 -1.530021e-02 
1.193000e+01 -1.251427e-02 
1.194000e+01 -9.796500e-03 
1.195000e+01 -7.151371e-03 
1.196000e+01 -4.583084e-03 
1.197000e+01 -2.095550e-03 
1.198000e+01 3.076037e-04 
1.199000e+01 2.623043e-03 
1.200000e+01 4.847725e-03 
1.201000e+01 6.978897e-03 
1.202000e+01 9.014100e-03 
1.203000e+01 1.095117e-02 
1.204000e+01 1.278822e-02 
1.205000e+01 1.452368e-02 
1.206000e+01 1.615623e-02 
1.207000e+01 1.768487e-02 
1.208000e+01 1.910885e-02 
1.209000e+01 2.042772e-02 
1.210000e+01 2.164128e-02 
1.211000e+01 2.274962e-02 
1.212000e+01 2.375307e-02 
1.213000e+01 2.465222e-02 
1.214000e+01 2.544793e-02 
1.215000e+01 2.614126e-02 
1.216000e+01 2.673353e-02 
1.217000e+01 2.722629e-02 
1.218000e+01 2.762130e-02 
1.219000e+01 2.792051e-02 
1.220000e+01 2.812609e-02 
1.221000e+01 2.824039e-02 
1.222000e+01 2.826595e-02 
1.223000e+01 2.820547e-02 
1.224000e+01 2.806180e-02 
1.225000e+01 2.783794e-02 
1.226000e+01 2.753705e-02 
1.227000e+01 2.716239e-02 
1.228000e+01 2.671733e-02 
1.229000e+01 2.620536e-02 
1.230000e+01 2.563006e-02 
1.231000e+01 2.499507e-02 
1.232000e+01 2.430412e-02 
1.233000e+01 2.356097e-02 
1.234000e+01 2.276943e-02 
1.235000e+01 2.193335e-02 
1.236000e+01 2.105660e-02 
1.237000e+01 2.014304e-02 
1.238000e+01 1.919653e-02 
1.239000e+01 1.822091e-02 
1.240000e+01 1.722001e-02 
1.241000e+01 1.619759e-02 
1.242000e+01 1.515739e-02 
1.243000e+01 1.410304e-02 
1.244000e+01 1.303815e-02 
1.245000e+01 1.196620e-02 
1.246000e+01 1.089061e-02 
1.247000e+01 9.814651e-03 
1.248000e+01 8.741522e-03 
1.249000e+01 7.674272e-03 
1.250000e+01 6.615821e-03 
1.251000e+01 5.568944e-03 
1.252000e+01 4.536267e-03 
1.253000e+01 3.520253e-03 
1.254000e+01 2.523198e-03 
1.255000e+01 1.547225e-03 
1.256000e+01 5.942730e-04 
1.257000e+01 -3.339050e-04 
1.258000e+01 -1.235750e-03 
1.259000e+01 -2.109903e-03 
1.260000e+01 -2.955206e-03 
1.261000e+01 -3.770711e-03 
1.262000e+01 -4.555680e-03 
1.263000e+01 -5.309589e-03 
1.264000e+01 -6.032134e-03 
1.265000e+01 -6.723226e-03 
1.266000e+01 -7.382999e-03 
1.267000e+01 -8.011809e-03 
1.268000e+01 -8.610232e-03 
1.269000e+01 -9.179067e-03 
1.270000e+01 -9.719331e-03 
1.271000e+01 -1.023226e-02 
1.272000e+01 -1.071932e-02 
1.273000e+01 -1.118218e-02 
1.274000e+01 -1.162271e-02 
1.275000e+01 -1.204300e-02 
1.276000e+01 -1.244536e-02 
1.277000e+01 -1.283228e-02 
1.278000e+01 -1.320643e-02 
1.279000e+01 -1.357070e-02 
1.280000e+01 -1.392814e-02 
1.281000e+01 -1.428199e-02 
1.282000e+01 -1.463564e-02 
1.283000e+01 -1.499265e-02 
1.284000e+01 -1.535673e-02 
1.285000e+01 -1.573172e-02 
1.286000e+01 -1.612163e-02 
1.287000e+01 -1.653054e-02 
1.288000e+01 -1.696269e-02 
1.289000e+01 -1.742239e-02 
1.290000e+01 -1.791407e-02 
1.291000e+01 -1.844223e-02 
1.292000e+01 -1.901142e-02 
1.293000e+01 -1.962627e-02 
1.294000e+01 -2.029147e-02 
1.295000e+01 -2.101170e-02 
1.296000e+01 -2.179170e-02 
1.297000e+01 -2.263619e-02 
1.298000e+01 -2.354992e-02 
1.299000e+01 -2.453758e-02 
1.300000e+01 -2.560386e-02 
1.301000e+01 -2.675340e-02 
1.302000e+01 -2.799077e-02 
1.303000e+01 -2.932047e-02 
1.304000e+01 -3.074695e-02 
1.305000e+01 -3.227450e-02 
1.306000e+01 -3.390736e-02 
1.307000e+01 -3.564961e-02 
1.308000e+01 -3.750519e-02 
1.309000e+01 -3.947791e-02 
1.310000e+01 -4.157140e-02 
1.311000e+01 -4.378911e-02 
1.312000e+01 -4.613432e-02 
1.313000e+01 -4.861008e-02 
1.314000e+01 -5.121926e-02 
1.315000e+01 -5.396446e-02 
1.316000e+01 -5.684809e-02 
1.317000e+01 -5.987226e-02 
1.318000e+01 -6.303887e-02 
1.319000e+01 -6.634951e-02 
1.320000e+01 -6.980550e-02 
1.321000e+01 -7.340789e-02 
1.322000e+01 -7.715740e-02 
1.323000e+01 -8.105446e-02 
1.324000e+01 -8.509918e-02 
1.325000e+01 -8.929134e-02 
1.326000e+01 -9.363038e-02 
1.327000e+01 -9.811543e-02 
1.328000e+01 -1.027452e-01 
1.329000e+01 -1.075182e-01 
1.330000e+01 -1.124325e-01 
1.331000e+01 -1.174856e-01 
1.332000e+01 -1.226751e-01 
1.333000e+01 -1.279978e-01 
1.334000e+01 -1.334504e-01 
1.335000e+01 -1.390290e-01 
1.336000e+01 -1.447296e-01 
1.337000e+01 -1.505476e-01 
1.338000e+01 -1.564781e-01 
1.339000e+01 -1.625160e-01 
1.340000e+01 -1.686555e-01 
1.341000e+01 -1.748906e-01 
1.342000e+01 -1.812152e-01 
1.343000e+01 -1.876223e-01 
1.344000e+01 -1.941049e-01 
1.345000e+01 -2.006557e-01 
1.346000e+01 -2.072669e-01 
1.347000e+01 -2.139304e-01 
1.348000e+01 -2.206377e-01 
1.349000e+01 -2.273801e-01 
1.350000e+01 -2.341486e-01 
1.351000e+01 -2.409339e-01 
1.352000e+01 -2.477261e-01 
1.353000e+01 -2.545156e-01 
1.354000e+01 -2.612920e-01 
1.355000e+01 -2.680448e-01 
1.356000e+01 -2.747635e-01 
1.357000e+01 -2.814371e-01 
1.358000e+01 -2.880544e-01 
1.359000e+01 -2.946041e-01 
1.360000e+01 -3.010747e-01 
1.361000e+01 -3.074544e-01 
1.362000e+01 -3.137315e-01 
1.363000e+01 -3.198939e-01 
1.364000e+01 -3.259296e-01 
1.365000e+01 -3.318263e-01 
1.366000e+01 -3.375717e-01 
1.367000e+01 -3.431535e-01 
1.368000e+01 -3.485593e-01 
1.369000e+01 -3.537766e-01 
1.370000e+01 -3.587930e-01 
1.371000e+01 -3.635961e-01 
1.372000e+01 -3.681735e-01 
1.373000e+01 -3.725128e-01 
1.374000e+01 -3.766018e-01 
1.375000e+01 -3.804283e-01 
1.376000e+01 -3.839802e-01 
1.377000e+01 -3.872457e-01 
1.378000e+01 -3.902129e-01 
1.379000e+01 -3.928703e-01 
1.380000e+01 -3.952064e-01 
1.381000e+01 -3.972101e-01 
1.382000e+01 -3.988705e-01 
1.383000e+01 -4.001768e-01 
1.384000e+01 -4.011187e-01 
1.385000e+01 -4.016862e-01 
1.386000e+01 -4.018693e-01 
1.387000e+01 -4.016588e-01 
1.388000e+01 -4.010455e-01 
1.389000e+01 -4.000207e-01 
1.390000e+01 -3.985762e-01 
1.391000e+01 -3.967040e-01 
1.392000e+01 -3.943969e-01 
1.393000e+01 -3.916476e-01 
1.394000e+01 -3.884499e-01 
1.395000e+01 -3.847976e-01 
1.396000e+01 -3.806852e-01 
1.397000e+01 -3.761078e-01 
1.398000e+01 -3.710608e-01 
1.399000e+01 -3.655403e-01 
1.400000e+01 -3.595430e-01 
1.401000e+01 -3.530662e-01 
1.402000e+01 -3.461075e-01 
1.403000e+01 -3.386655e-01 
1.404000e+01 -3.307391e-01 
1.405000e+01 -3.223280e-01 
1.406000e+01 -3.134325e-01 
1.407000e+01 -3.040533e-01 
1.408000e+01 -2.941922e-01 
1.409000e+01 -2.838513e-01 
1.410000e+01 -2.730334e-01 
1.411000e+01 -2.617421e-01 
1.412000e+01 -2.499816e-01 
1.413000e+01 -2.377566e-01 
1.414000e+01 -2.250728e-01 
1.415000e+01 -2.119363e-01 
1.416000e+01 -1.983540e-01 
1.417000e+01 -1.843334e-01 
1.418000e+01 -1.698827e-01 
1.419000e+01 -1.550108e-01 
1.420000e+01 -1.397272e-01 
1.421000e+01 -1.240422e-01 
1.422000e+01 -1.079665e-01 
1.423000e+01 -9.151169e-02 
1.424000e+01 -7.468984e-02 
1.425000e+01 -5.751372e-02 
1.426000e+01 -3.999670e-02 
1.427000e+01 -2.215276e-02 
1.428000e+01 -3.996472e-03 
1.429000e+01 1.445700e-02 
1.430000e+01 3.319194e-02 
1.431000e+01 5.219205e-02 
1.432000e+01 7.144051e-02 
1.433000e+01 9.091998e-02 
1.434000e+01 1.106126e-01 
1.435000e+01 1.305000e-01 
1.436000e+01 1.505635e-01 
1.437000e+01 1.707837e-01 
1.438000e+01 1.911409e-01 
1.439000e+01 2.116151e-01 
1.440000e+01 2.321858e-01 
1.441000e+01 2.528321e-01 
1.442000e+01 2.735328e-01 
1.443000e+01 2.942666e-01 
1.444000e+01 3.150114e-01 
1.445000e+01 3.357454e-01 
1.446000e+01 3.564462e-01 
1.447000e+01 3.770914e-01 
1.448000e+01 3.976581e-01 
1.449000e+01 4.181237e-01 
1.450000e+01 4.384650e-01 
1.451000e+01 4.586591e-01 
1.452000e+01 4.786827e-01 
1.453000e+01 4.985127e-01 
1.454000e+01 5.181259e-01 
1.455000e+01 5.374991e-01 
1.456000e+01 5.566091e-01 
1.457000e+01 5.754328e-01 
1.458000e+01 5.939473e-01 
1.459000e+01 6.121298e-01 
1.460000e+01 6.299575e-01 
1.461000e+01 6.474080e-01 
1.462000e+01 6.644591e-01 
1.463000e+01 6.810887e-01 
1.464000e+01 6.972751e-01 
1.465000e+01 7.129969e-01 
1.466000e+01 7.282331e-01 
1.467000e+01 7.429630e-01 
1.468000e+01 7.571663e-01 
1.469000e+01 7.708232e-01 
1.470000e+01 7.839142e-01 
1.471000e+01 7.964204e-01 
1.472000e+01 8.083236e-01 
1.473000e+01 8.196057e-01 
1.474000e+01 8.302495e-01 
1.475000e+01 8.402383e-01 
1.476000e+01 8.495561e-01 
1.477000e+01 8.581873e-01 
1.478000e+01 8.661172e-01 
1.479000e+01 8.733318e-01 
1.480000e+01 8.798175e-01 
1.481000e+01 8.855619e-01 
1.482000e+01 8.905529e-01 
1.483000e+01 8.947795e-01 
1.484000e+01 8.982312e-01 
1.485000e+01 9.008986e-01 
1.486000e+01 9.027729e-01 
1.487000e+01 9.038463e-01 
1.488000e+01 9.041118e-01 
1.489000e+01 9.035631e-01 
1.490000e+01 9.021950e-01 
1.491000e+01 9.000032e-01 
1.492000e+01 8.969840e-01 
1.493000e+01 8.931351e-01 
1.494000e+01 8.884546e-01 
1.495000e+01 8.829419e-01 
1.496000e+01 8.765971e-01 
1.497000e+01 8.694215e-01 
1.498000e+01 8.614171e-01 
1.499000e+01 8.525869e-01 
1.500000e+01 8.429348e-01 
1.501000e+01 8.324658e-01 
1.502000e+01 8.211858e-01 
1.503000e+01 8.091014e-01 
1.504000e+01 7.962205e-01 
1.505000e+01 7.825516e-01 
1.506000e+01 7.681045e-01 
1.507000e+01 7.528894e-01 
1.508000e+01 7.369179e-01 
1.509000e+01 7.202023e-01 
1.510000e+01 7.027556e-01 
1.511000e+01 6.845920e-01 
1.512000e+01 6.657265e-01 
1.513000e+01 6.461746e-01 
1.514000e+01 6.259532e-01 
1.515000e+01 6.050794e-01 
1.516000e+01 5.835716e-01 
1.517000e+01 5.614488e-01 
1.518000e+01 5.387306e-01 
1.519000e+01 5.154376e-01 
1.520000e+01 4.915908e-01 
1.521000e+01 4.672123e-01 
1.522000e+01 4.423245e-01 
1.523000e+01 4.169506e-01 
1.524000e+01 3.911144e-01 
1.525000e+01 3.648403e-01 
1.526000e+01 3.381532e-01 
1.527000e+01 3.110786e-01 
1.528000e+01 2.836426e-01 
1.529000e+01 2.558715e-01 
1.530000e+01 2.277922e-01 
1.531000e+01 1.994321e-01 
1.532000e+01 1.708189e-01 
1.533000e+01 1.419805e-01 
1.534000e+01 1.129455e-01 
1.535000e+01 8.374230e-02 
1.536000e+01 5.439992e-02 
1.537000e+01 2.494744e-02 
1.538000e+01 -4.585854e-03 
1.539000e+01 -3.417053e-02 
1.540000e+01 -6.377703e-02 
1.541000e+01 -9.337575e-02 
1.542000e+01 -1.229370e-01 
1.543000e+01 -1.524312e-01 
1.544000e+01 -1.818285e-01 
1.545000e+01 -2.110996e-01 
1.546000e+01 -2.402148e-01 
1.547000e+01 -2.691448e-01 
1.548000e+01 -2.978606e-01 
1.549000e+01 -3.263330e-01 
1.550000e+01 -3.545334e-01 
1.551000e+01 -3.824333e-01 
1.552000e+01 -4.100046e-01 
1.553000e+01 -4.372195e-01 
1.554000e+01 -4.640505e-01 
1.555000e+01 -4.904706e-01 
1.556000e+01 -5.164532e-01 
1.557000e+01 -5.419723e-01 
1.558000e+01 -5.670022e-01 
1.559000e+01 -5.915179e-01 
1.560000e+01 -6.154948e-01 
1.561000e+01 -6.389090e-01 
1.562000e+01 -6.617373e-01 
1.563000e+01 -6.839570e-01 
1.564000e+01 -7.055461e-01 
1.565000e+01 -7.264833e-01 
1.566000e+01 -7.467482e-01 
1.567000e+01 -7.663209e-01 
1.568000e+01 -7.851825e-01 
1.569000e+01 -8.033146e-01 
1.570000e+01 -8.206999e-01 
1.571000e+01 -8.373220e-01 
1.572000e+01 -8.531649e-01 
1.573000e+01 -8.682140e-01 
1.574000e+01 -8.824552e-01 
1.575000e+01 -8.958757e-01 
1.576000e+01 -9.084632e-01 
1.577000e+01 -9.202065e-01 
1.578000e+01 -9.310956e-01 
1.579000e+01 -9.411211e-01 
1.580000e+01 -9.502747e-01 
1.581000e+01 -9.585491e-01 
1.582000e+01 -9.659381e-01 
1.583000e+01 -9.724362e-01 
1.584000e+01 -9.780390e-01 
1.585000e+01 -9.827434e-01 
1.586000e+01 -9.865469e-01 
1.587000e+01 -9.894482e-01 
1.588000e+01 -9.914470e-01 
1.589000e+01 -9.925439e-01 
1.590000e+01 -9.927406e-01 
1.591000e+01 -9.920398e-01 
1.592000e+01 -9.904450e-01 
1.593000e+01 -9.879610e-01 
1.594000e+01 -9.845933e-01 
1.595000e+01 -9.803485e-01 
1.596000e+01 -9.752340e-01 
1.597000e+01 -9.692585e-01 
1.598000e+01 -9.624312e-01 
1.599000e+01 -9.547624e-01 
1.600000e+01 -9.462635e-01 
1.601000e+01 -9.369464e-01 
1.602000e+01 -9.268241e-01 
1.603000e+01 -9.159104e-01 
1.604000e+01 -9.042201e-01 
1.605000e+01 -8.917684e-01 
1.606000e+01 -8.785717e-01 
1.607000e+01 -8.646470e-01 
1.608000e+01 -8.500120e-01 
1.609000e+01 -8.346852e-01 
1.610000e+01 -8.186858e-01 
1.611000e+01 -8.020335e-01 
1.612000e+01 -7.847488e-01 
1.613000e+01 -7.668529e-01 
1.614000e+01 -7.483675e-01 
1.615000e+01 -7.293146e-01 
1.616000e+01 -7.097172e-01 
1.617000e+01 -6.895985e-01 
1.618000e+01 -6.689821e-01 
1.619000e+01 -6.478924e-01 
1.620000e+01 -6.263537e-01 
1.621000e+01 -6.043912e-01 
1.622000e+01 -5.820301e-01 
1.623000e+01 -5.592960e-01 
1.624000e+01 -5.362147e-01 
1.625000e+01 -5.128125e-01 
1.626000e+01 -4.891157e-01 
1.627000e+01 -4.651507e-01 
1.628000e+01 -4.409443e-01 
1.629000e+01 -4.165231e-01 
1.630000e+01 -3.919142e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_1p0000e-02/seed_1284858263/traj_output.dat <==
% Time y0 y_model0 
0.000000e+00 4.482951e-15 4.482951e-15 
1.000000e-03 2.379105e-04 -7.021944e-12 
2.000000e-03 4.749354e-04 -2.587253e-11 
3.000000e-03 7.110709e-04 -5.347481e-11 
4.000000e-03 9.463131e-04 -8.711718e-11 
5.000000e-03 1.180658e-03 -1.244489e-10 
6.000000e-03 1.414102e-03 -1.634801e-10 
7.000000e-03 1.646641e-03 -2.025816e-10 
8.000000e-03 1.878271e-03 -2.404855e-10 
9.000000e-03 2.108989e-03 -2.762842e-10 
1.000000e-02 2.338791e-03 -3.094314e-10 
1.100000e-02 2.567673e-03 -3.397415e-10 
1.200000e-02 2.795631e-03 -3.673896e-10 
1.300000e-02 3.022661e-03 -3.929120e-10 
1.400000e-02 3.248761e-03 -4.172056e-10 
1.500000e-02 3.473925e-03 -4.415281e-10 
1.600000e-02 3.698151e-03 -4.674983e-10 
1.700000e-02 3.921435e-03 -4.970957e-10 
1.800000e-02 4.143774e-03 -5.326607e-10 
1.900000e-02 4.365163e-03 -5.768946e-10 
2.000000e-02 4.585599e-03 -6.328594e-10 
2.100000e-02 4.805079e-03 -7.039782e-10 
2.200000e-02 5.023599e-03 -7.940346e-10 
2.300000e-02 5.241156e-03 -9.071735e-10 
2.400000e-02 5.457746e-03 -1.047900e-09 
2.500000e-02 5.673365e-03 -1.221082e-09 
2.600000e-02 5.888011e-03 -1.431944e-09 
2.700000e-02 6.101679e-03 -1.686077e-09 
2.800000e-02 6.314367e-03 -1.989428e-09 
2.900000e-02 6.526070e-03 -2.348307e-09 
3.000000e-02 6.736786e-03 -2.769386e-09 
3.100000e-02 6.946512e-03 -3.259695e-09 
3.200000e-02 7.155243e-03 -3.826628e-09 
3.300000e-02 7.362977e-03 -4.477937e-09 
3.400000e-02 7.569711e-03 -5.221736e-09 
3.500000e-02 7.775440e-03 -6.066500e-09 
3.600000e-02 7.980162e-03 -7.021066e-09 
3.700000e-02 8.183874e-03 -8.094629e-09 
3.800000e-02 8.386572e-03 -9.296748e-09 
3.900000e-02 8.588254e-03 -1.063734e-08 
4.000000e-02 8.788916e-03 -1.212669e-08 
4.100000e-02 8.988554e-03 -1.377543e-08 
4.200000e-02 9.187167e-03 -1.559456e-08 
4.300000e-02 9.384750e-03 -1.759545e-08 
4.400000e-02 9.581301e-03 -1.978981e-08 
4.500000e-02 9.776816e-03 -2.218974e-08 
4.600000e-02 9.971293e-03 -2.480768e-08 
4.700000e-02 1.016473e-02 -2.765643e-08 
4.800000e-02 1.035712e-02 -3.074915e-08 
4.900000e-02 1.054846e-02 -3.409938e-08 
5.000000e-02 1.073876e-02 -3.773008e-08 
5.100000e-02 1.092800e-02 -4.167396e-08 
5.200000e-02 1.111618e-02 -4.594698e-08 
5.300000e-02 1.130331e-02 -5.056564e-08 
5.400000e-02 1.148937e-02 -5.554749e-08 
5.500000e-02 1.167437e-02 -6.091113e-08 
5.600000e-02 1.185830e-02 -6.667621e-08 
5.700000e-02 1.204116e-02 -7.286343e-08 
5.800000e-02 1.222295e-02 -7.949453e-08 
5.900000e-02 1.240366e-02 -8.659232e-08 
6.000000e-02 1.258329e-02 -9.418065e-08 
6.100000e-02 1.276184e-02 -1.022844e-07 
6.200000e-02 1.293931e-02 -1.109296e-07 
6.300000e-02 1.311569e-02 -1.201431e-07 
6.400000e-02 1.329098e-02 -1.299530e-07 
6.500000e-02 1.346518e-02 -1.403885e-07 
6.600000e-02 1.363829e-02 -1.514797e-07 
6.700000e-02 1.381030e-02 -1.632577e-07 
6.800000e-02 1.398120e-02 -1.757549e-07 
6.900000e-02 1.415101e-02 -1.890045e-07 
7.000000e-02 1.431971e-02 -2.030409e-07 
7.100000e-02 1.448730e-02 -2.178994e-07 
7.200000e-02 1.465379e-02 -2.336165e-07 
7.300000e-02 1.481916e-02 -2.502298e-07 
7.400000e-02 1.498342e-02 -2.677778e-07 
7.500000e-02 1.514656e-02 -2.863000e-07 
7.600000e-02 1.530858e-02 -3.058371e-07 
7.700000e-02 1.546948e-02 -3.264308e-07 
7.800000e-02 1.562925e-02 -3.481239e-07 
7.900000e-02 1.578790e-02 -3.709601e-07 
8.000000e-02 1.594542e-02 -3.949843e-07 
8.100000e-02 1.610181e-02 -4.202425e-07 
8.200000e-02 1.625706e-02 -4.467815e-07 
8.300000e-02 1.641118e-02 -4.746493e-07 
8.400000e-02 1.656417e-02 -5.038950e-07 
8.500000e-02 1.671601e-02 -5.345687e-07 
8.600000e-02 1.686671e-02 -5.667216e-07 
8.700000e-02 1.701627e-02 -6.004058e-07 
8.800000e-02 1.716468e-02 -6.356745e-07 
8.900000e-02 1.731194e-02 -6.725822e-07 
9.000000e-02 1.745805e-02 -7.111840e-07 
9.100000e-02 1.760301e-02 -7.515365e-07 
9.200000e-02 1.774681e-02 -7.936971e-07 
9.300000e-02 1.788946e-02 -8.377242e-07 
9.400000e-02 1.803094e-02 -8.836775e-07 
9.500000e-02 1.817127e-02 -9.316175e-07 
9.600000e-02 1.831044e-02 -9.816058e-07 
9.700000e-02 1.844844e-02 -1.033705e-06 
9.800000e-02 1.858527e-02 -1.087979e-06 
9.900000e-02 1.872094e-02 -1.144498e-06 
1.000000e-01 1.885543e-02 -1.203343e-06 
1.010000e-01 1.898876e-02 -1.264587e-06 
1.020000e-01 1.912091e-02 -1.328297e-06 
1.030000e-01 1.925188e-02 -1.394544e-06 
1.040000e-01 1.938168e-02 -1.463403e-06 
1.050000e-01 1.951030e-02 -1.534947e-06 
1.060000e-01 1.963773e-02 -1.609252e-06 
1.070000e-01 1.976399e-02 -1.686396e-06 
1.080000e-01 1.988906e-02 -1.766459e-06 
1.090000e-01 2.001294e-02 -1.849522e-06 
1.100000e-01 2.013564e-02 -1.935667e-06 
1.110000e-01 2.025715e-02 -2.024979e-06 
1.120000e-01 2.037747e-02 -2.117544e-06 
1.130000e-01 2.049659e-02 -2.213449e-06 
1.140000e-01 2.061453e-02 -2.312785e-06 
1.150000e-01 2.073126e-02 -2.415642e-06 
1.160000e-01 2.084680e-02 -2.522113e-06 
1.170000e-01 2.096114e-02 -2.632292e-06 
1.180000e-01 2.107428e-02 -2.746276e-06 
1.190000e-01 2.118622e-02 -2.864161e-06 
1.200000e-01 2.129696e-02 -2.986048e-06 
1.210000e-01 2.140649e-02 -3.112037e-06 
1.220000e-01 2.151482e-02 -3.242231e-06 
1.230000e-01 2.162194e-02 -3.376734e-06 
1.240000e-01 2.172786e-02 -3.515652e-06 
1.250000e-01 2.183256e-02 -3.659094e-06 
1.260000e-01 2.193605e-02 -3.807167e-06 
1.270000e-01 2.203833e-02 -3.959984e-06 
1.280000e-01 2.213940e-02 -4.117656e-06 
1.290000e-01 2.223926e-02 -4.280298e-06 
1.300000e-01 2.233789e-02 -4.448026e-06 
1.310000e-01 2.243532e-02 -4.620957e-06 
1.320000e-01 2.253152e-02 -4.799211e-06 
1.330000e-01 2.262650e-02 -4.982909e-06 
1.340000e-01 2.272027e-02 -5.172173e-06 
1.350000e-01 2.281281e-02 -5.367127e-06 
1.360000e-01 2.290413e-02 -5.567897e-06 
1.370000e-01 2.299423e-02 -5.774611e-06 
1.380000e-01 2.308310e-02 -5.987397e-06 
1.390000e-01 2.317075e-02 -6.206387e-06 
1.400000e-01 2.325718e-02 -6.431714e-06 
1.410000e-01 2.334237e-02 -6.663510e-06 
1.420000e-01 2.342634e-02 -6.901913e-06 
1.430000e-01 2.350907e-02 -7.147059e-06 
1.440000e-01 2.359058e-02 -7.399088e-06 
1.450000e-01 2.367086e-02 -7.658140e-06 
1.460000e-01 2.374990e-02 -7.924359e-06 
1.470000e-01 2.382772e-02 -8.197897e-06 
1.480000e-01 2.390430e-02 -8.478909e-06 
1.490000e-01 2.397964e-02 -8.767543e-06 
1.500000e-01 2.405375e-02 -9.063949e-06 
1.510000e-01 2.412663e-02 -9.368281e-06 
1.520000e-01 2.419827e-02 -9.680694e-06 
1.530000e-01 2.426867e-02 -1.000134e-05 
1.540000e-01 2.433784e-02 -1.033039e-05 
1.550000e-01 2.440576e-02 -1.066800e-05 
1.560000e-01 2.447245e-02 -1.101432e-05 
1.570000e-01 2.453790e-02 -1.136954e-05 
1.580000e-01 2.460211e-02 -1.173381e-05 
1.590000e-01 2.466508e-02 -1.210731e-05 
1.600000e-01 2.472681e-02 -1.249020e-05 
1.610000e-01 2.478729e-02 -1.288266e-05 
1.620000e-01 2.484654e-02 -1.328488e-05 
1.630000e-01 2.490454e-02 -1.369702e-05 
1.640000e-01 2.496130e-02 -1.411926e-05 
1.650000e-01 2.501681e-02 -1.455180e-05 
1.660000e-01 2.507109e-02 -1.499481e-05 
1.670000e-01 2.512411e-02 -1.544849e-05 
1.680000e-01 2.517590e-02 -1.591301e-05 
1.690000e-01 2.522644e-02 -1.638858e-05 
1.700000e-01 2.527573e-02 -1.687538e-05 
1.710000e-01 2.532378e-02 -1.737361e-05 
1.720000e-01 2.537058e-02 -1.788347e-05 
1.730000e-01 2.541614e-02 -1.840517e-05 
1.740000e-01 2.546045e-02 -1.893889e-05 
1.750000e-01 2.550351e-02 -1.948484e-05 
1.760000e-01 2.554533e-02 -2.004324e-05 
1.770000e-01 2.558590e-02 -2.061429e-05 
1.780000e-01 2.562523e-02 -2.119819e-05 
1.790000e-01 2.566331e-02 -2.179517e-05 
1.800000e-01 2.570014e-02 -2.240544e-05 
1.810000e-01 2.573572e-02 -2.302921e-05 
1.820000e-01 2.577006e-02 -2.366670e-05 
1.830000e-01 2.580315e-02 -2.431814e-05 
1.840000e-01 2.583499e-02 -2.498374e-05 
1.850000e-01 2.586559e-02 -2.566374e-05 
1.860000e-01 2.589494e-02 -2.635836e-05 
1.870000e-01 2.592304e-02 -2.706783e-05 
1.880000e-01 2.594990e-02 -2.779238e-05 
1.890000e-01 2.597551e-02 -2.853225e-05 
1.900000e-01 2.599987e-02 -2.928766e-05 
1.910000e-01 2.602298e-02 -3.005887e-05 
1.920000e-01 2.604485e-02 -3.084612e-05 
1.930000e-01 2.606548e-02 -3.164966e-05 
1.940000e-01 2.608485e-02 -3.246972e-05 
1.950000e-01 2.610299e-02 -3.330657e-05 
1.960000e-01 2.611987e-02 -3.416044e-05 
1.970000e-01 2.613551e-02 -3.503159e-05 
1.980000e-01 2.614991e-02 -3.592028e-05 
1.990000e-01 2.616306e-02 -3.682677e-05 
2.000000e-01 2.617497e-02 -3.775131e-05 
2.010000e-01 2.618563e-02 -3.869417e-05 
2.020000e-01 2.619506e-02 -3.965561e-05 
2.030000e-01 2.620323e-02 -4.063591e-05 
2.040000e-01 2.621017e-02 -4.163532e-05 
2.050000e-01 2.621586e-02 -4.265414e-05 
2.060000e-01 2.622031e-02 -4.369262e-05 
2.070000e-01 2.622352e-02 -4.475105e-05 
2.080000e-01 2.622549e-02 -4.582971e-05 
2.090000e-01 2.622622e-02 -4.692887e-05 
2.100000e-01 2.622571e-02 -4.804884e-05 
2.110000e-01 2.622396e-02 -4.918988e-05 
2.120000e-01 2.622098e-02 -5.035230e-05 
2.130000e-01 2.621675e-02 -5.153638e-05 
2.140000e-01 2.621129e-02 -5.274243e-05 
2.150000e-01 2.620459e-02 -5.397073e-05 
2.160000e-01 2.619665e-02 -5.522159e-05 
2.170000e-01 2.618748e-02 -5.649531e-05 
2.180000e-01 2.617708e-02 -5.779219e-05 
2.190000e-01 2.616544e-02 -5.911255e-05 
2.200000e-01 2.615257e-02 -6.045669e-05 
2.210000e-01 2.613847e-02 -6.182492e-05 
2.220000e-01 2.612313e-02 -6.321755e-05 
2.230000e-01 2.610657e-02 -6.463492e-05 
2.240000e-01 2.608878e-02 -6.607733e-05 
2.250000e-01 2.606975e-02 -6.754510e-05 
2.260000e-01 2.604950e-02 -6.903857e-05 
2.270000e-01 2.602802e-02 -7.055806e-05 
2.280000e-01 2.600532e-02 -7.210389e-05 
2.290000e-01 2.598139e-02 -7.367640e-05 
2.300000e-01 2.595624e-02 -7.527593e-05 
2.310000e-01 2.592986e-02 -7.690281e-05 
2.320000e-01 2.590226e-02 -7.855738e-05 
2.330000e-01 2.587344e-02 -8.023998e-05 
2.340000e-01 2.584340e-02 -8.195095e-05 
2.350000e-01 2.581215e-02 -8.369066e-05 
2.360000e-01 2.577967e-02 -8.545944e-05 
2.370000e-01 2.574598e-02 -8.725765e-05 
2.380000e-01 2.571107e-02 -8.908565e-05 
2.390000e-01 2.567494e-02 -9.094379e-05 
2.400000e-01 2.563761e-02 -9.283244e-05 
2.410000e-01 2.559906e-02 -9.475195e-05 
2.420000e-01 2.555930e-02 -9.670269e-05 
2.430000e-01 2.551833e-02 -9.868503e-05 
2.440000e-01 2.547615e-02 -1.006993e-04 
2.450000e-01 2.543276e-02 -1.027460e-04 
2.460000e-01 2.538817e-02 -1.048254e-04 
2.470000e-01 2.534238e-02 -1.069379e-04 
2.480000e-01 2.529538e-02 -1.090838e-04 
2.490000e-01 2.524717e-02 -1.112636e-04 
2.500000e-01 2.519777e-02 -1.134777e-04 
2.510000e-01 2.514717e-02 -1.157264e-04 
2.520000e-01 2.509537e-02 -1.180102e-04 
2.530000e-01 2.504238e-02 -1.203294e-04 
2.540000e-01 2.498819e-02 -1.226844e-04 
2.550000e-01 2.493280e-02 -1.250756e-04 
2.560000e-01 2.487623e-02 -1.275034e-04 
2.570000e-01 2.481846e-02 -1.299683e-04 
2.580000e-01 2.475951e-02 -1.324707e-04 
2.590000e-01 2.469936e-02 -1.350108e-04 
2.600000e-01 2.463803e-02 -1.375893e-04 
2.610000e-01 2.457552e-02 -1.402064e-04 
2.620000e-01 2.451183e-02 -1.428627e-04 
2.630000e-01 2.444695e-02 -1.455584e-04 
2.640000e-01 2.438089e-02 -1.482941e-04 
2.650000e-01 2.431366e-02 -1.510702e-04 
2.660000e-01 2.424525e-02 -1.538870e-04 
2.670000e-01 2.417566e-02 -1.567451e-04 
2.680000e-01 2.410491e-02 -1.596449e-04 
2.690000e-01 2.403298e-02 -1.625868e-04 
2.700000e-01 2.395988e-02 -1.655712e-04 
2.710000e-01 2.388562e-02 -1.685986e-04 
2.720000e-01 2.381019e-02 -1.716694e-04 
2.730000e-01 2.373359e-02 -1.747841e-04 
2.740000e-01 2.365584e-02 -1.779432e-04 
2.750000e-01 2.357692e-02 -1.811470e-04 
2.760000e-01 2.349685e-02 -1.843960e-04 
2.770000e-01 2.341561e-02 -1.876908e-04 
2.780000e-01 2.333323e-02 -1.910317e-04 
2.790000e-01 2.324969e-02 -1.944192e-04 
2.800000e-01 2.316500e-02 -1.978539e-04 
2.810000e-01 2.307916e-02 -2.013361e-04 
2.820000e-01 2.299218e-02 -2.048663e-04 
2.830000e-01 2.290405e-02 -2.084450e-04 
2.840000e-01 2.281477e-02 -2.120727e-04 
2.850000e-01 2.272436e-02 -2.157499e-04 
2.860000e-01 2.263281e-02 -2.194770e-04 
2.870000e-01 2.254012e-02 -2.232546e-04 
2.880000e-01 2.244630e-02 -2.270830e-04 
2.890000e-01 2.235134e-02 -2.309629e-04 
2.900000e-01 2.225525e-02 -2.348947e-04 
2.910000e-01 2.215804e-02 -2.388789e-04 
2.920000e-01 2.205970e-02 -2.429160e-04 
2.930000e-01 2.196023e-02 -2.470065e-04 
2.940000e-01 2.185965e-02 -2.511509e-04 
2.950000e-01 2.175794e-02 -2.553497e-04 
2.960000e-01 2.165512e-02 -2.596034e-04 
2.970000e-01 2.155118e-02 -2.639126e-04 
2.980000e-01 2.144613e-02 -2.682778e-04 
2.990000e-01 2.133997e-02 -2.726994e-04 
3.000000e-01 2.123269e-02 -2.771779e-04 
3.010000e-01 2.112432e-02 -2.817140e-04 
3.020000e-01 2.101484e-02 -2.863082e-04 
3.030000e-01 2.090426e-02 -2.909609e-04 
3.040000e-01 2.079258e-02 -2.956727e-04 
3.050000e-01 2.067980e-02 -3.004442e-04 
3.060000e-01 2.056593e-02 -3.052758e-04 
3.070000e-01 2.045096e-02 -3.101681e-04 
3.080000e-01 2.033491e-02 -3.151217e-04 
3.090000e-01 2.021777e-02 -3.201370e-04 
3.100000e-01 2.009955e-02 -3.252147e-04 
3.110000e-01 1.998024e-02 -3.303553e-04 
3.120000e-01 1.985985e-02 -3.355594e-04 
3.130000e-01 1.973839e-02 -3.408275e-04 
3.140000e-01 1.961585e-02 -3.461601e-04 
3.150000e-01 1.949224e-02 -3.515578e-04 
3.160000e-01 1.936756e-02 -3.570212e-04 
3.170000e-01 1.924182e-02 -3.625509e-04 
3.180000e-01 1.911501e-02 -3.681474e-04 
3.190000e-01 1.898714e-02 -3.738113e-04 
3.200000e-01 1.885820e-02 -3.795431e-04 
3.210000e-01 1.872822e-02 -3.853435e-04 
3.220000e-01 1.859717e-02 -3.912130e-04 
3.230000e-01 1.846508e-02 -3.971522e-04 
3.240000e-01 1.833194e-02 -4.031617e-04 
3.250000e-01 1.819775e-02 -4.092420e-04 
3.260000e-01 1.806252e-02 -4.153939e-04 
3.270000e-01 1.792625e-02 -4.216178e-04 
3.280000e-01 1.778895e-02 -4.279143e-04 
3.290000e-01 1.765060e-02 -4.342841e-04 
3.300000e-01 1.751123e-02 -4.407277e-04 
3.310000e-01 1.737082e-02 -4.472458e-04 
3.320000e-01 1.722939e-02 -4.538390e-04 
3.330000e-01 1.708694e-02 -4.605078e-04 
3.340000e-01 1.694346e-02 -4.672529e-04 
3.350000e-01 1.679897e-02 -4.740749e-04 
3.360000e-01 1.665346e-02 -4.809744e-04 
3.370000e-01 1.650694e-02 -4.879520e-04 
3.380000e-01 1.635941e-02 -4.950084e-04 
3.390000e-01 1.621088e-02 -5.021441e-04 
3.400000e-01 1.606134e-02 -5.093599e-04 
3.410000e-01 1.591080e-02 -5.166562e-04 
3.420000e-01 1.575926e-02 -5.240338e-04 
3.430000e-01 1.560673e-02 -5.314933e-04 
3.440000e-01 1.545320e-02 -5.390354e-04 
3.450000e-01 1.529869e-02 -5.466606e-04 
3.460000e-01 1.514319e-02 -5.543696e-04 
3.470000e-01 1.498671e-02 -5.621630e-04 
3.480000e-01 1.482925e-02 -5.700416e-04 
3.490000e-01 1.467081e-02 -5.780059e-04 
3.500000e-01 1.451140e-02 -5.860566e-04 
3.510000e-01 1.435102e-02 -5.941943e-04 
3.520000e-01 1.418968e-02 -6.024198e-04 
3.530000e-01 1.402736e-02 -6.107336e-04 
3.540000e-01 1.386409e-02 -6.191365e-04 
3.550000e-01 1.369986e-02 -6.276291e-04 
3.560000e-01 1.353467e-02 -6.362120e-04 
3.570000e-01 1.336854e-02 -6.448860e-04 
3.580000e-01 1.320145e-02 -6.536516e-04 
3.590000e-01 1.303342e-02 -6.625097e-04 
3.600000e-01 1.286445e-02 -6.714608e-04 
3.610000e-01 1.269453e-02 -6.805056e-04 
3.620000e-01 1.252369e-02 -6.896449e-04 
3.630000e-01 1.235191e-02 -6.988792e-04 
3.640000e-01 1.217920e-02 -7.082094e-04 
3.650000e-01 1.200556e-02 -7.176360e-04 
3.660000e-01 1.183101e-02 -7.271598e-04 
3.670000e-01 1.165553e-02 -7.367814e-04 
3.680000e-01 1.147914e-02 -7.465016e-04 
3.690000e-01 1.130183e-02 -7.563211e-04 
3.700000e-01 1.112362e-02 -7.662405e-04 
3.710000e-01 1.094450e-02 -7.762606e-04 
3.720000e-01 1.076448e-02 -7.863821e-04 
3.730000e-01 1.058356e-02 -7.966056e-04 
3.740000e-01 1.040174e-02 -8.069320e-04 
3.750000e-01 1.021903e-02 -8.173618e-04 
3.760000e-01 1.003543e-02 -8.278959e-04 
3.770000e-01 9.850949e-03 -8.385348e-04 
3.780000e-01 9.665583e-03 -8.492795e-04 
3.790000e-01 9.479338e-03 -8.601305e-04 
3.800000e-01 9.292219e-03 -8.710886e-04 
3.810000e-01 9.104227e-03 -8.821545e-04 
3.820000e-01 8.915368e-03 -8.933290e-04 
3.830000e-01 8.725644e-03 -9.046128e-04 
3.840000e-01 8.535058e-03 -9.160066e-04 
3.850000e-01 8.343615e-03 -9.275111e-04 
3.860000e-01 8.151318e-03 -9.391272e-04 
3.870000e-01 7.958170e-03 -9.508554e-04 
3.880000e-01 7.764175e-03 -9.626967e-04 
3.890000e-01 7.569337e-03 -9.746517e-04 
3.900000e-01 7.373658e-03 -9.867211e-04 
3.910000e-01 7.177144e-03 -9.989058e-04 
3.920000e-01 6.979796e-03 -1.011206e-03 
3.930000e-01 6.781620e-03 -1.023624e-03 
3.940000e-01 6.582618e-03 -1.036159e-03 
3.950000e-01 6.382794e-03 -1.048812e-03 
3.960000e-01 6.182152e-03 -1.061584e-03 
3.970000e-01 5.980696e-03 -1.074476e-03 
3.980000e-01 5.778428e-03 -1.087488e-03 
3.990000e-01 5.575353e-03 -1.100622e-03 
4.000000e-01 5.371475e-03 -1.113878e-03 
4.010000e-01 5.166797e-03 -1.127256e-03 
4.020000e-01 4.961323e-03 -1.140758e-03 
4.030000e-01 4.755057e-03 -1.154385e-03 
4.040000e-01 4.548002e-03 -1.168137e-03 
4.050000e-01 4.340161e-03 -1.182014e-03 
4.060000e-01 4.131540e-03 -1.196019e-03 
4.070000e-01 3.922141e-03 -1.210151e-03 
4.080000e-01 3.711969e-03 -1.224411e-03 
4.090000e-01 3.501027e-03 -1.238800e-03 
4.100000e-01 3.289319e-03 -1.253320e-03 
4.110000e-01 3.076848e-03 -1.267970e-03 
4.120000e-01 2.863619e-03 -1.282751e-03 
4.130000e-01 2.649635e-03 -1.297665e-03 
4.140000e-01 2.434900e-03 -1.312711e-03 
4.150000e-01 2.219419e-03 -1.327892e-03 
4.160000e-01 2.003194e-03 -1.343207e-03 
4.170000e-01 1.786230e-03 -1.358658e-03 
4.180000e-01 1.568531e-03 -1.374245e-03 
4.190000e-01 1.350100e-03 -1.389969e-03 
4.200000e-01 1.130941e-03 -1.405831e-03 
4.210000e-01 9.110586e-04 -1.421831e-03 
4.220000e-01 6.904563e-04 -1.437971e-03 
4.230000e-01 4.691380e-04 -1.454252e-03 
4.240000e-01 2.471077e-04 -1.470673e-03 
4.250000e-01 2.436923e-05 -1.487237e-03 
4.260000e-01 -1.990734e-04 -1.503943e-03 
4.270000e-01 -4.232162e-04 -1.520793e-03 
4.280000e-01 -6.480554e-04 -1.537787e-03 
4.290000e-01 -8.735868e-04 -1.554927e-03 
4.300000e-01 -1.099807e-03 -1.572213e-03 
4.310000e-01 -1.326711e-03 -1.589645e-03 
4.320000e-01 -1.554295e-03 -1.607226e-03 
4.330000e-01 -1.782556e-03 -1.624955e-03 
4.340000e-01 -2.011489e-03 -1.642833e-03 
4.350000e-01 -2.241091e-03 -1.660862e-03 
4.360000e-01 -2.471357e-03 -1.679042e-03 
4.370000e-01 -2.702283e-03 -1.697373e-03 
4.380000e-01 -2.933866e-03 -1.715858e-03 
4.390000e-01 -3.166101e-03 -1.734496e-03 
4.400000e-01 -3.398984e-03 -1.753289e-03 
4.410000e-01 -3.632511e-03 -1.772236e-03 
4.420000e-01 -3.866678e-03 -1.791341e-03 
4.430000e-01 -4.101482e-03 -1.810602e-03 
4.440000e-01 -4.336917e-03 -1.830021e-03 
4.450000e-01 -4.572980e-03 -1.849598e-03 
4.460000e-01 -4.809667e-03 -1.869336e-03 
4.470000e-01 -5.046973e-03 -1.889233e-03 
4.480000e-01 -5.284895e-03 -1.909292e-03 
4.490000e-01 -5.523428e-03 -1.929514e-03 
4.500000e-01 -5.762569e-03 -1.949898e-03 
4.510000e-01 -6.002313e-03 -1.970446e-03 
4.520000e-01 -6.242655e-03 -1.991159e-03 
4.530000e-01 -6.483593e-03 -2.012037e-03 
4.540000e-01 -6.725121e-03 -2.033082e-03 
4.550000e-01 -6.967236e-03 -2.054295e-03 
4.560000e-01 -7.209934e-03 -2.075675e-03 
4.570000e-01 -7.453210e-03 -2.097225e-03 
4.580000e-01 -7.697059e-03 -2.118944e-03 
4.590000e-01 -7.941479e-03 -2.140835e-03 
4.600000e-01 -8.186464e-03 -2.162897e-03 
4.610000e-01 -8.432011e-03 -2.185132e-03 
4.620000e-01 -8.678115e-03 -2.207540e-03 
4.630000e-01 -8.924772e-03 -2.230123e-03 
4.640000e-01 -9.171979e-03 -2.252881e-03 
4.650000e-01 -9.419730e-03 -2.275815e-03 
4.660000e-01 -9.668021e-03 -2.298926e-03 
4.670000e-01 -9.916849e-03 -2.322215e-03 
4.680000e-01 -1.016621e-02 -2.345682e-03 
4.690000e-01 -1.041610e-02 -2.369330e-03 
4.700000e-01 -1.066651e-02 -2.393158e-03 
4.710000e-01 -1.091744e-02 -2.417167e-03 
4.720000e-01 -1.116888e-02 -2.441359e-03 
4.730000e-01 -1.142084e-02 -2.465734e-03 
4.740000e-01 -1.167330e-02 -2.490293e-03 
4.750000e-01 -1.192627e-02 -2.515037e-03 
4.760000e-01 -1.217973e-02 -2.539967e-03 
4.770000e-01 -1.243368e-02 -2.565084e-03 
4.780000e-01 -1.268813e-02 -2.590388e-03 
4.790000e-01 -1.294306e-02 -2.615882e-03 
4.800000e-01 -1.319847e-02 -2.641564e-03 
4.810000e-01 -1.345436e-02 -2.667437e-03 
4.820000e-01 -1.371072e-02 -2.693502e-03 
4.830000e-01 -1.396755e-02 -2.719759e-03 
4.840000e-01 -1.422484e-02 -2.746209e-03 
4.850000e-01 -1.448259e-02 -2.772853e-03 
4.860000e-01 -1.474080e-02 -2.799691e-03 
4.870000e-01 -1.499946e-02 -2.826726e-03 
4.880000e-01 -1.525856e-02 -2.853958e-03 
4.890000e-01 -1.551811e-02 -2.881387e-03 
4.900000e-01 -1.577809e-02 -2.909015e-03 
4.910000e-01 -1.603851e-02 -2.936842e-03 
4.920000e-01 -1.629935e-02 -2.964870e-03 
4.930000e-01 -1.656062e-02 -2.993099e-03 
4.940000e-01 -1.682232e-02 -3.021530e-03 
4.950000e-01 -1.708442e-02 -3.050165e-03 
4.960000e-01 -1.734694e-02 -3.079004e-03 
4.970000e-01 -1.760987e-02 -3.108047e-03 
4.980000e-01 -1.787319e-02 -3.137297e-03 
4.990000e-01 -1.813692e-02 -3.166753e-03 
5.000000e-01 -1.840104e-02 -3.196417e-03 
5.010000e-01 -1.866556e-02 -3.226290e-03 
5.020000e-01 -1.893045e-02 -3.256372e-03 
5.030000e-01 -1.919573e-02 -3.286665e-03 
5.040000e-01 -1.946138e-02 -3.317170e-03 
5.050000e-01 -1.972741e-02 -3.347886e-03 
5.060000e-01 -1.999381e-02 -3.378816e-03 
5.070000e-01 -2.026057e-02 -3.409961e-03 
5.080000e-01 -2.052768e-02 -3.441320e-03 
5.090000e-01 -2.079516e-02 -3.472895e-03 
5.100000e-01 -2.106298e-02 -3.504688e-03 
5.110000e-01 -2.133115e-02 -3.536698e-03 
5.120000e-01 -2.159966e-02 -3.568927e-03 
5.130000e-01 -2.186851e-02 -3.601376e-03 
5.140000e-01 -2.213769e-02 -3.634045e-03 
5.150000e-01 -2.240720e-02 -3.666937e-03 
5.160000e-01 -2.267703e-02 -3.700050e-03 
5.170000e-01 -2.294718e-02 -3.733388e-03 
5.180000e-01 -2.321765e-02 -3.766949e-03 
5.190000e-01 -2.348843e-02 -3.800736e-03 
5.200000e-01 -2.375952e-02 -3.834750e-03 
5.210000e-01 -2.403091e-02 -3.868990e-03 
5.220000e-01 -2.430259e-02 -3.903459e-03 
5.230000e-01 -2.457457e-02 -3.938156e-03 
5.240000e-01 -2.484684e-02 -3.973084e-03 
5.250000e-01 -2.511939e-02 -4.008243e-03 
5.260000e-01 -2.539222e-02 -4.043633e-03 
5.270000e-01 -2.566533e-02 -4.079257e-03 
5.280000e-01 -2.593871e-02 -4.115114e-03 
5.290000e-01 -2.621235e-02 -4.151205e-03 
5.300000e-01 -2.648626e-02 -4.187533e-03 
5.310000e-01 -2.676043e-02 -4.224096e-03 
5.320000e-01 -2.703485e-02 -4.260898e-03 
5.330000e-01 -2.730952e-02 -4.297937e-03 
5.340000e-01 -2.758443e-02 -4.335217e-03 
5.350000e-01 -2.785958e-02 -4.372736e-03 
5.360000e-01 -2.813497e-02 -4.410496e-03 
5.370000e-01 -2.841059e-02 -4.448499e-03 
5.380000e-01 -2.868644e-02 -4.486745e-03 
5.390000e-01 -2.896251e-02 -4.525234e-03 
5.400000e-01 -2.923880e-02 -4.563969e-03 
5.410000e-01 -2.951530e-02 -4.602949e-03 
5.420000e-01 -2.979201e-02 -4.642177e-03 
5.430000e-01 -3.006893e-02 -4.681652e-03 
5.440000e-01 -3.034605e-02 -4.721376e-03 
5.450000e-01 -3.062336e-02 -4.761349e-03 
5.460000e-01 -3.090087e-02 -4.801573e-03 
5.470000e-01 -3.117856e-02 -4.842048e-03 
5.480000e-01 -3.145644e-02 -4.882776e-03 
5.490000e-01 -3.173449e-02 -4.923757e-03 
5.500000e-01 -3.201272e-02 -4.964992e-03 
5.510000e-01 -3.229112e-02 -5.006483e-03 
5.520000e-01 -3.256968e-02 -5.048229e-03 
5.530000e-01 -3.284840e-02 -5.090233e-03 
5.540000e-01 -3.312728e-02 -5.132495e-03 
5.550000e-01 -3.340632e-02 -5.175015e-03 
5.560000e-01 -3.368550e-02 -5.217796e-03 
5.570000e-01 -3.396482e-02 -5.260837e-03 
5.580000e-01 -3.424428e-02 -5.304140e-03 
5.590000e-01 -3.452388e-02 -5.347706e-03 
5.600000e-01 -3.480361e-02 -5.391535e-03 
5.610000e-01 -3.508346e-02 -5.435629e-03 
5.620000e-01 -3.536343e-02 -5.479988e-03 
5.630000e-01 -3.564352e-02 -5.524613e-03 
5.640000e-01 -3.592373e-02 -5.569506e-03 
5.650000e-01 -3.620404e-02 -5.614667e-03 
5.660000e-01 -3.648445e-02 -5.660098e-03 
5.670000e-01 -3.676497e-02 -5.705798e-03 
5.680000e-01 -3.704558e-02 -5.751769e-03 
5.690000e-01 -3.732628e-02 -5.798013e-03 
5.700000e-01 -3.760706e-02 -5.844529e-03 
5.710000e-01 -3.788793e-02 -5.891319e-03 
5.720000e-01 -3.816888e-02 -5.938383e-03 
5.730000e-01 -3.844990e-02 -5.985723e-03 
5.740000e-01 -3.873098e-02 -6.033340e-03 
5.750000e-01 -3.901214e-02 -6.081234e-03 
5.760000e-01 -3.929335e-02 -6.129407e-03 
5.770000e-01 -3.957462e-02 -6.177859e-03 
5.780000e-01 -3.985594e-02 -6.226591e-03 
5.790000e-01 -4.013730e-02 -6.275604e-03 
5.800000e-01 -4.041871e-02 -6.324899e-03 
5.810000e-01 -4.070016e-02 -6.374477e-03 
5.820000e-01 -4.098164e-02 -6.424339e-03 
5.830000e-01 -4.126315e-02 -6.474486e-03 
5.840000e-01 -4.154469e-02 -6.524919e-03 
5.850000e-01 -4.182625e-02 -6.575638e-03 
5.860000e-01 -4.210782e-02 -6.626644e-03 
5.870000e-01 -4.238941e-02 -6.677940e-03 
5.880000e-01 -4.267100e-02 -6.729524e-03 
5.890000e-01 -4.295260e-02 -6.781399e-03 
5.900000e-01 -4.323420e-02 -6.833565e-03 
5.910000e-01 -4.351579e-02 -6.886022e-03 
5.920000e-01 -4.379737e-02 -6.938773e-03 
5.930000e-01 -4.407894e-02 -6.991818e-03 
5.940000e-01 -4.436050e-02 -7.045158e-03 
5.950000e-01 -4.464203e-02 -7.098793e-03 
5.960000e-01 -4.492353e-02 -7.152724e-03 
5.970000e-01 -4.520500e-02 -7.206954e-03 
5.980000e-01 -4.548644e-02 -7.261481e-03 
5.990000e-01 -4.576784e-02 -7.316308e-03 
6.000000e-01 -4.604920e-02 -7.371435e-03 
6.010000e-01 -4.633051e-02 -7.426863e-03 
6.020000e-01 -4.661176e-02 -7.482593e-03 
6.030000e-01 -4.689296e-02 -7.538626e-03 
6.040000e-01 -4.717410e-02 -7.594963e-03 
6.050000e-01 -4.745518e-02 -7.651604e-03 
6.060000e-01 -4.773619e-02 -7.708550e-03 
6.070000e-01 -4.801712e-02 -7.765803e-03 
6.080000e-01 -4.829797e-02 -7.823364e-03 
6.090000e-01 -4.857875e-02 -7.881232e-03 
6.100000e-01 -4.885944e-02 -7.939410e-03 
6.110000e-01 -4.914004e-02 -7.997897e-03 
6.120000e-01 -4.942054e-02 -8.056695e-03 
6.130000e-01 -4.970095e-02 -8.115805e-03 
6.140000e-01 -4.998125e-02 -8.175227e-03 
6.150000e-01 -5.026145e-02 -8.234963e-03 
6.160000e-01 -5.054153e-02 -8.295013e-03 
6.170000e-01 -5.082150e-02 -8.355378e-03 
6.180000e-01 -5.110136e-02 -8.416059e-03 
6.190000e-01 -5.138108e-02 -8.477057e-03 
6.200000e-01 -5.166069e-02 -8.538373e-03 
6.210000e-01 -5.194015e-02 -8.600007e-03 
6.220000e-01 -5.221949e-02 -8.661961e-03 
6.230000e-01 -5.249868e-02 -8.724235e-03 
6.240000e-01 -5.277773e-02 -8.786830e-03 
6.250000e-01 -5.305663e-02 -8.849748e-03 
6.260000e-01 -5.333538e-02 -8.912988e-03 
6.270000e-01 -5.361397e-02 -8.976552e-03 
6.280000e-01 -5.389240e-02 -9.040440e-03 
6.290000e-01 -5.417067e-02 -9.104654e-03 
6.300000e-01 -5.444876e-02 -9.169194e-03 
6.310000e-01 -5.472669e-02 -9.234061e-03 
6.320000e-01 -5.500444e-02 -9.299256e-03 
6.330000e-01 -5.528200e-02 -9.364780e-03 
6.340000e-01 -5.555939e-02 -9.430634e-03 
6.350000e-01 -5.583658e-02 -9.496818e-03 
6.360000e-01 -5.611358e-02 -9.563333e-03 
6.370000e-01 -5.639038e-02 -9.630180e-03 
6.380000e-01 -5.666698e-02 -9.697361e-03 
6.390000e-01 -5.694338e-02 -9.764875e-03 
6.400000e-01 -5.721956e-02 -9.832723e-03 
6.410000e-01 -5.749553e-02 -9.900908e-03 
6.420000e-01 -5.777129e-02 -9.969428e-03 
6.430000e-01 -5.804682e-02 -1.003829e-02 
6.440000e-01 -5.832213e-02 -1.010748e-02 
6.450000e-01 -5.859721e-02 -1.017701e-02 
6.460000e-01 -5.887206e-02 -1.024689e-02 
6.470000e-01 -5.914667e-02 -1.031710e-02 
6.480000e-01 -5.942104e-02 -1.038766e-02 
6.490000e-01 -5.969516e-02 -1.045855e-02 
6.500000e-01 -5.996903e-02 -1.052979e-02 
6.510000e-01 -6.024265e-02 -1.060138e-02 
6.520000e-01 -6.051602e-02 -1.067330e-02 
6.530000e-01 -6.078912e-02 -1.074557e-02 
6.540000e-01 -6.106196e-02 -1.081819e-02 
6.550000e-01 -6.133453e-02 -1.089116e-02 
6.560000e-01 -6.160682e-02 -1.096447e-02 
6.570000e-01 -6.187884e-02 -1.103813e-02 
6.580000e-01 -6.215058e-02 -1.111214e-02 
6.590000e-01 -6.242204e-02 -1.118650e-02 
6.600000e-01 -6.269321e-02 -1.126121e-02 
6.610000e-01 -6.296408e-02 -1.133627e-02 
6.620000e-01 -6.323466e-02 -1.141168e-02 
6.630000e-01 -6.350494e-02 -1.148745e-02 
6.640000e-01 -6.377492e-02 -1.156357e-02 
6.650000e-01 -6.404459e-02 -1.164004e-02 
6.660000e-01 -6.431395e-02 -1.171687e-02 
6.670000e-01 -6.458299e-02 -1.179405e-02 
6.680000e-01 -6.485171e-02 -1.187160e-02 
6.690000e-01 -6.512012e-02 -1.194949e-02 
6.700000e-01 -6.538819e-02 -1.202775e-02 
6.710000e-01 -6.565594e-02 -1.210637e-02 
6.720000e-01 -6.592335e-02 -1.218534e-02 
6.730000e-01 -6.619043e-02 -1.226468e-02 
6.740000e-01 -6.645716e-02 -1.234438e-02 
6.750000e-01 -6.672355e-02 -1.242443e-02 
6.760000e-01 -6.698959e-02 -1.250485e-02 
6.770000e-01 -6.725528e-02 -1.258564e-02 
6.780000e-01 -6.752061e-02 -1.266679e-02 
6.790000e-01 -6.778558e-02 -1.274830e-02 
6.800000e-01 -6.805019e-02 -1.283018e-02 
6.810000e-01 -6.831443e-02 -1.291242e-02 
6.820000e-01 -6.857831e-02 -1.299503e-02 
6.830000e-01 -6.884180e-02 -1.307801e-02 
6.840000e-01 -6.910492e-02 -1.316136e-02 
6.850000e-01 -6.936766e-02 -1.324508e-02 
6.860000e-01 -6.963001e-02 -1.332916e-02 
6.870000e-01 -6.989198e-02 -1.341362e-02 
6.880000e-01 -7.015355e-02 -1.349844e-02 
6.890000e-01 -7.041472e-02 -1.358364e-02 
6.900000e-01 -7.067550e-02 -1.366921e-02 
6.910000e-01 -7.093587e-02 -1.375516e-02 
6.920000e-01 -7.119583e-02 -1.384147e-02 
6.930000e-01 -7.145539e-02 -1.392817e-02 
6.940000e-01 -7.171453e-02 -1.401523e-02 
6.950000e-01 -7.197326e-02 -1.410268e-02 
6.960000e-01 -7.223156e-02 -1.419049e-02 
6.970000e-01 -7.248944e-02 -1.427869e-02 
6.980000e-01 -7.274689e-02 -1.436726e-02 
6.990000e-01 -7.300391e-02 -1.445622e-02 
7.000000e-01 -7.326049e-02 -1.454555e-02 
7.010000e-01 -7.351664e-02 -1.463526e-02 
7.020000e-01 -7.377235e-02 -1.472535e-02 
7.030000e-01 -7.402761e-02 -1.481582e-02 
7.040000e-01 -7.428242e-02 -1.490667e-02 
7.050000e-01 -7.453678e-02 -1.499791e-02 
7.060000e-01 -7.479068e-02 -1.508953e-02 
7.070000e-01 -7.504413e-02 -1.518153e-02 
7.080000e-01 -7.529711e-02 -1.527391e-02 
7.090000e-01 -7.554963e-02 -1.536668e-02 
7.100000e-01 -7.580168e-02 -1.545984e-02 
7.110000e-01 -7.605326e-02 -1.555338e-02 
7.120000e-01 -7.630436e-02 -1.564731e-02 
7.130000e-01 -7.655498e-02 -1.574162e-02 
7.140000e-01 -7.680512e-02 -1.583632e-02 
7.150000e-01 -7.705478e-02 -1.593141e-02 
7.160000e-01 -7.730395e-02 -1.602689e-02 
7.170000e-01 -7.755262e-02 -1.612276e-02 
7.180000e-01 -7.780080e-02 -1.621902e-02 
7.190000e-01 -7.804848e-02 -1.631567e-02 
7.200000e-01 -7.829566e-02 -1.641271e-02 
7.210000e-01 -7.854233e-02 -1.651014e-02 
7.220000e-01 -7.878850e-02 -1.660796e-02 
7.230000e-01 -7.903415e-02 -1.670618e-02 
7.240000e-01 -7.927929e-02 -1.680479e-02 
7.250000e-01 -7.952391e-02 -1.690379e-02 
7.260000e-01 -7.976802e-02 -1.700319e-02 
7.270000e-01 -8.001159e-02 -1.710298e-02 
7.280000e-01 -8.025464e-02 -1.720317e-02 
7.290000e-01 -8.049716e-02 -1.730375e-02 
7.300000e-01 -8.073915e-02 -1.740473e-02 
7.310000e-01 -8.098060e-02 -1.750611e-02 
7.320000e-01 -8.122151e-02 -1.760788e-02 
7.330000e-01 -8.146187e-02 -1.771006e-02 
7.340000e-01 -8.170169e-02 -1.781263e-02 
7.350000e-01 -8.194096e-02 -1.791560e-02 
7.360000e-01 -8.217968e-02 -1.801897e-02 
7.370000e-01 -8.241785e-02 -1.812274e-02 
7.380000e-01 -8.265546e-02 -1.822691e-02 
7.390000e-01 -8.289250e-02 -1.833148e-02 
7.400000e-01 -8.312898e-02 -1.843645e-02 
7.410000e-01 -8.336490e-02 -1.854183e-02 
7.420000e-01 -8.360024e-02 -1.864761e-02 
7.430000e-01 -8.383501e-02 -1.875379e-02 
7.440000e-01 -8.406921e-02 -1.886037e-02 
7.450000e-01 -8.430283e-02 -1.896736e-02 
7.460000e-01 -8.453586e-02 -1.907475e-02 
7.470000e-01 -8.476831e-02 -1.918254e-02 
7.480000e-01 -8.500018e-02 -1.929075e-02 
7.490000e-01 -8.523145e-02 -1.939935e-02 
7.500000e-01 -8.546213e-02 -1.950836e-02 
7.510000e-01 -8.569221e-02 -1.961778e-02 
7.520000e-01 -8.592169e-02 -1.972761e-02 
7.530000e-01 -8.615058e-02 -1.983784e-02 
7.540000e-01 -8.637885e-02 -1.994848e-02 
7.550000e-01 -8.660652e-02 -2.005953e-02 
7.560000e-01 -8.683358e-02 -2.017099e-02 
7.570000e-01 -8.706003e-02 -2.028286e-02 
7.580000e-01 -8.728586e-02 -2.039513e-02 
7.590000e-01 -8.751107e-02 -2.050782e-02 
7.600000e-01 -8.773567e-02 -2.062092e-02 
7.610000e-01 -8.795963e-02 -2.073442e-02 
7.620000e-01 -8.818297e-02 -2.084834e-02 
7.630000e-01 -8.840568e-02 -2.096267e-02 
7.640000e-01 -8.862776e-02 -2.107741e-02 
7.650000e-01 -8.884921e-02 -2.119256e-02 
7.660000e-01 -8.907002e-02 -2.130812e-02 
7.670000e-01 -8.929018e-02 -2.142410e-02 
7.680000e-01 -8.950971e-02 -2.154049e-02 
7.690000e-01 -8.972859e-02 -2.165729e-02 
7.700000e-01 -8.994682e-02 -2.177450e-02 
7.710000e-01 -9.016440e-02 -2.189213e-02 
7.720000e-01 -9.038133e-02 -2.201018e-02 
7.730000e-01 -9.059760e-02 -2.212864e-02 
7.740000e-01 -9.081321e-02 -2.224751e-02 
7.750000e-01 -9.102817e-02 -2.236680e-02 
7.760000e-01 -9.124246e-02 -2.248650e-02 
7.770000e-01 -9.145608e-02 -2.260662e-02 
7.780000e-01 -9.166904e-02 -2.272716e-02 
7.790000e-01 -9.188133e-02 -2.284811e-02 
7.800000e-01 -9.209294e-02 -2.296948e-02 
7.810000e-01 -9.230388e-02 -2.309126e-02 
7.820000e-01 -9.251414e-02 -2.321347e-02 
7.830000e-01 -9.272372e-02 -2.333609e-02 
7.840000e-01 -9.293261e-02 -2.345912e-02 
7.850000e-01 -9.314083e-02 -2.358258e-02 
7.860000e-01 -9.334835e-02 -2.370645e-02 
7.870000e-01 -9.355518e-02 -2.383075e-02 
7.880000e-01 -9.376133e-02 -2.395546e-02 
7.890000e-01 -9.396677e-02 -2.408059e-02 
7.900000e-01 -9.417152e-02 -2.420614e-02 
7.910000e-01 -9.437557e-02 -2.433210e-02 
7.920000e-01 -9.457892e-02 -2.445849e-02 
7.930000e-01 -9.478157e-02 -2.458530e-02 
7.940000e-01 -9.498351e-02 -2.471252e-02 
7.950000e-01 -9.518474e-02 -2.484017e-02 
7.960000e-01 -9.538526e-02 -2.496824e-02 
7.970000e-01 -9.558507e-02 -2.509673e-02 
7.980000e-01 -9.578417e-02 -2.522564e-02 
7.990000e-01 -9.598254e-02 -2.535496e-02 
8.000000e-01 -9.618020e-02 -2.548471e-02 
8.010000e-01 -9.637714e-02 -2.561489e-02 
8.020000e-01 -9.657335e-02 -2.574548e-02 
8.030000e-01 -9.676884e-02 -2.587649e-02 
8.040000e-01 -9.696360e-02 -2.600793e-02 
8.050000e-01 -9.715763e-02 -2.613978e-02 
8.060000e-01 -9.735092e-02 -2.627206e-02 
8.070000e-01 -9.754349e-02 -2.640476e-02 
8.080000e-01 -9.773532e-02 -2.653789e-02 
8.090000e-01 -9.792640e-02 -2.667143e-02 
8.100000e-01 -9.811675e-02 -2.680540e-02 
8.110000e-01 -9.830636e-02 -2.693979e-02 
8.120000e-01 -9.849522e-02 -2.707460e-02 
8.130000e-01 -9.868334e-02 -2.720984e-02 
8.140000e-01 -9.887071e-02 -2.734549e-02 
8.150000e-01 -9.905733e-02 -2.748157e-02 
8.160000e-01 -9.924319e-02 -2.761807e-02 
8.170000e-01 -9.942831e-02 -2.775500e-02 
8.180000e-01 -9.961266e-02 -2.789235e-02 
8.190000e-01 -9.979626e-02 -2.803012e-02 
8.200000e-01 -9.997910e-02 -2.816831e-02 
8.210000e-01 -1.001612e-01 -2.830693e-02 
8.220000e-01 -1.003425e-01 -2.844597e-02 
8.230000e-01 -1.005230e-01 -2.858543e-02 
8.240000e-01 -1.007028e-01 -2.872532e-02 
8.250000e-01 -1.008818e-01 -2.886563e-02 
8.260000e-01 -1.010601e-01 -2.900636e-02 
8.270000e-01 -1.012376e-01 -2.914752e-02 
8.280000e-01 -1.014143e-01 -2.928909e-02 
8.290000e-01 -1.015902e-01 -2.943110e-02 
8.300000e-01 -1.017653e-01 -2.957352e-02 
8.310000e-01 -1.019397e-01 -2.971637e-02 
8.320000e-01 -1.021133e-01 -2.985964e-02 
8.330000e-01 -1.022861e-01 -3.000333e-02 
8.340000e-01 -1.024581e-01 -3.014745e-02 
8.350000e-01 -1.026293e-01 -3.029199e-02 
8.360000e-01 -1.027998e-01 -3.043695e-02 
8.370000e-01 -1.029694e-01 -3.058233e-02 
8.380000e-01 -1.031383e-01 -3.072814e-02 
8.390000e-01 -1.033064e-01 -3.087437e-02 
8.400000e-01 -1.034736e-01 -3.102102e-02 
8.410000e-01 -1.036401e-01 -3.116809e-02 
8.420000e-01 -1.038058e-01 -3.131559e-02 
8.430000e-01 -1.039707e-01 -3.146351e-02 
8.440000e-01 -1.041348e-01 -3.161185e-02 
8.450000e-01 -1.042981e-01 -3.176061e-02 
8.460000e-01 -1.044606e-01 -3.190980e-02 
8.470000e-01 -1.046222e-01 -3.205940e-02 
8.480000e-01 -1.047831e-01 -3.220943e-02 
8.490000e-01 -1.049432e-01 -3.235988e-02 
8.500000e-01 -1.051024e-01 -3.251075e-02 
8.510000e-01 -1.052609e-01 -3.266204e-02 
8.520000e-01 -1.054185e-01 -3.281375e-02 
8.530000e-01 -1.055753e-01 -3.296588e-02 
8.540000e-01 -1.057314e-01 -3.311843e-02 
8.550000e-01 -1.058865e-01 -3.327141e-02 
8.560000e-01 -1.060409e-01 -3.342480e-02 
8.570000e-01 -1.061945e-01 -3.357861e-02 
8.580000e-01 -1.063472e-01 -3.373285e-02 
8.590000e-01 -1.064991e-01 -3.388750e-02 
8.600000e-01 -1.066502e-01 -3.404257e-02 
8.610000e-01 -1.068005e-01 -3.419806e-02 
8.620000e-01 -1.069500e-01 -3.435397e-02 
8.630000e-01 -1.070986e-01 -3.451030e-02 
8.640000e-01 -1.072464e-01 -3.466705e-02 
8.650000e-01 -1.073933e-01 -3.482421e-02 
8.660000e-01 -1.075395e-01 -3.498179e-02 
8.670000e-01 -1.076848e-01 -3.513979e-02 
8.680000e-01 -1.078293e-01 -3.529821e-02 
8.690000e-01 -1.079729e-01 -3.545704e-02 
8.700000e-01 -1.081157e-01 -3.561629e-02 
8.710000e-01 -1.082577e-01 -3.577596e-02 
8.720000e-01 -1.083988e-01 -3.593604e-02 
8.730000e-01 -1.085391e-01 -3.609654e-02 
8.740000e-01 -1.086786e-01 -3.625746e-02 
8.750000e-01 -1.088172e-01 -3.641878e-02 
8.760000e-01 -1.089550e-01 -3.658053e-02 
8.770000e-01 -1.090919e-01 -3.674269e-02 
8.780000e-01 -1.092281e-01 -3.690526e-02 
8.790000e-01 -1.093633e-01 -3.706824e-02 
8.800000e-01 -1.094977e-01 -3.723164e-02 
8.810000e-01 -1.096313e-01 -3.739546e-02 
8.820000e-01 -1.097640e-01 -3.755968e-02 
8.830000e-01 -1.098959e-01 -3.772432e-02 
8.840000e-01 -1.100269e-01 -3.788937e-02 
8.850000e-01 -1.101571e-01 -3.805483e-02 
8.860000e-01 -1.102864e-01 -3.822070e-02 
8.870000e-01 -1.104149e-01 -3.838698e-02 
8.880000e-01 -1.105426e-01 -3.855367e-02 
8.890000e-01 -1.106693e-01 -3.872077e-02 
8.900000e-01 -1.107953e-01 -3.888828e-02 
8.910000e-01 -1.109203e-01 -3.905620e-02 
8.920000e-01 -1.110445e-01 -3.922453e-02 
8.930000e-01 -1.111679e-01 -3.939327e-02 
8.940000e-01 -1.112904e-01 -3.956241e-02 
8.950000e-01 -1.114121e-01 -3.973196e-02 
8.960000e-01 -1.115329e-01 -3.990192e-02 
8.970000e-01 -1.116528e-01 -4.007228e-02 
8.980000e-01 -1.117719e-01 -4.024305e-02 
8.990000e-01 -1.118901e-01 -4.041422e-02 
9.000000e-01 -1.120075e-01 -4.058580e-02 
9.010000e-01 -1.121240e-01 -4.075778e-02 
9.020000e-01 -1.122396e-01 -4.093017e-02 
9.030000e-01 -1.123544e-01 -4.110296e-02 
9.040000e-01 -1.124683e-01 -4.127615e-02 
9.050000e-01 -1.125814e-01 -4.144974e-02 
9.060000e-01 -1.126935e-01 -4.162373e-02 
9.070000e-01 -1.128049e-01 -4.179813e-02 
9.080000e-01 -1.129153e-01 -4.197292e-02 
9.090000e-01 -1.130249e-01 -4.214812e-02 
9.100000e-01 -1.131337e-01 -4.232371e-02 
9.110000e-01 -1.132415e-01 -4.249970e-02 
9.120000e-01 -1.133485e-01 -4.267609e-02 
9.130000e-01 -1.134547e-01 -4.285288e-02 
9.140000e-01 -1.135599e-01 -4.303006e-02 
9.150000e-01 -1.136643e-01 -4.320764e-02 
9.160000e-01 -1.137679e-01 -4.338561e-02 
9.170000e-01 -1.138705e-01 -4.356398e-02 
9.180000e-01 -1.139723e-01 -4.374274e-02 
9.190000e-01 -1.140732e-01 -4.392190e-02 
9.200000e-01 -1.141733e-01 -4.410145e-02 
9.210000e-01 -1.142725e-01 -4.428139e-02 
9.220000e-01 -1.143708e-01 -4.446172e-02 
9.230000e-01 -1.144682e-01 -4.464244e-02 
9.240000e-01 -1.145648e-01 -4.482356e-02 
9.250000e-01 -1.146605e-01 -4.500506e-02 
9.260000e-01 -1.147554e-01 -4.518695e-02 
9.270000e-01 -1.148493e-01 -4.536923e-02 
9.280000e-01 -1.149424e-01 -4.555189e-02 
9.290000e-01 -1.150346e-01 -4.573494e-02 
9.300000e-01 -1.151260e-01 -4.591838e-02 
9.310000e-01 -1.152165e-01 -4.610220e-02 
9.320000e-01 -1.153061e-01 -4.628641e-02 
9.330000e-01 -1.153948e-01 -4.647100e-02 
9.340000e-01 -1.154827e-01 -4.665597e-02 
9.350000e-01 -1.155696e-01 -4.684133e-02 
9.360000e-01 -1.156558e-01 -4.702706e-02 
9.370000e-01 -1.157410e-01 -4.721318e-02 
9.380000e-01 -1.158254e-01 -4.739967e-02 
9.390000e-01 -1.159089e-01 -4.758655e-02 
9.400000e-01 -1.159915e-01 -4.777380e-02 
9.410000e-01 -1.160733e-01 -4.796143e-02 
9.420000e-01 -1.161541e-01 -4.814943e-02 
9.430000e-01 -1.162341e-01 -4.833781e-02 
9.440000e-01 -1.163133e-01 -4.852656e-02 
9.450000e-01 -1.163915e-01 -4.871569e-02 
9.460000e-01 -1.164689e-01 -4.890519e-02 
9.470000e-01 -1.165455e-01 -4.909507e-02 
9.480000e-01 -1.166211e-01 -4.928531e-02 
9.490000e-01 -1.166959e-01 -4.947592e-02 
9.500000e-01 -1.167698e-01 -4.966691e-02 
9.510000e-01 -1.168428e-01 -4.985826e-02 
9.520000e-01 -1.169150e-01 -5.004997e-02 
9.530000e-01 -1.169862e-01 -5.024206e-02 
9.540000e-01 -1.170567e-01 -5.043451e-02 
9.550000e-01 -1.171262e-01 -5.062732e-02 
9.560000e-01 -1.171949e-01 -5.082050e-02 
9.570000e-01 -1.172627e-01 -5.101404e-02 
9.580000e-01 -1.173296e-01 -5.120795e-02 
9.590000e-01 -1.173957e-01 -5.140221e-02 
9.600000e-01 -1.174609e-01 -5.159683e-02 
9.610000e-01 -1.175252e-01 -5.179182e-02 
9.620000e-01 -1.175886e-01 -5.198716e-02 
9.630000e-01 -1.176512e-01 -5.218285e-02 
9.640000e-01 -1.177129e-01 -5.237891e-02 
9.650000e-01 -1.177738e-01 -5.257531e-02 
9.660000e-01 -1.178338e-01 -5.277208e-02 
9.670000e-01 -1.178929e-01 -5.296919e-02 
9.680000e-01 -1.179511e-01 -5.316666e-02 
9.690000e-01 -1.180085e-01 -5.336447e-02 
9.700000e-01 -1.180650e-01 -5.356264e-02 
9.710000e-01 -1.181206e-01 -5.376115e-02 
9.720000e-01 -1.181754e-01 -5.396002e-02 
9.730000e-01 -1.182293e-01 -5.415922e-02 
9.740000e-01 -1.182824e-01 -5.435878e-02 
9.750000e-01 -1.183346e-01 -5.455868e-02 
9.760000e-01 -1.183859e-01 -5.475892e-02 
9.770000e-01 -1.184363e-01 -5.495950e-02 
9.780000e-01 -1.184859e-01 -5.516042e-02 
9.790000e-01 -1.185347e-01 -5.536169e-02 
9.800000e-01 -1.185825e-01 -5.556329e-02 
9.810000e-01 -1.186295e-01 -5.576523e-02 
9.820000e-01 -1.186757e-01 -5.596751e-02 
9.830000e-01 -1.187210e-01 -5.617012e-02 
9.840000e-01 -1.187654e-01 -5.637306e-02 
9.850000e-01 -1.188090e-01 -5.657634e-02 
9.860000e-01 -1.188517e-01 -5.677995e-02 
9.870000e-01 -1.188935e-01 -5.698389e-02 
9.880000e-01 -1.189345e-01 -5.718816e-02 
9.890000e-01 -1.189747e-01 -5.739276e-02 
9.900000e-01 -1.190140e-01 -5.759768e-02 
9.910000e-01 -1.190524e-01 -5.780293e-02 
9.920000e-01 -1.190900e-01 -5.800851e-02 
9.930000e-01 -1.191267e-01 -5.821441e-02 
9.940000e-01 -1.191626e-01 -5.842063e-02 
9.950000e-01 -1.191976e-01 -5.862717e-02 
9.960000e-01 -1.192318e-01 -5.883402e-02 
9.970000e-01 -1.192651e-01 -5.904120e-02 
9.980000e-01 -1.192976e-01 -5.924870e-02 
9.990000e-01 -1.193292e-01 -5.945651e-02 
1.000000e+00 -1.193600e-01 -5.966463e-02 
1.001000e+00 -1.193899e-01 -5.987307e-02 
1.002000e+00 -1.194190e-01 -6.008182e-02 
1.003000e+00 -1.194472e-01 -6.029088e-02 
1.004000e+00 -1.194746e-01 -6.050024e-02 
1.005000e+00 -1.195012e-01 -6.070992e-02 
1.006000e+00 -1.195269e-01 -6.091990e-02 
1.007000e+00 -1.195518e-01 -6.113019e-02 
1.008000e+00 -1.195758e-01 -6.134078e-02 
1.009000e+00 -1.195990e-01 -6.155167e-02 
1.010000e+00 -1.196213e-01 -6.176287e-02 
1.011000e+00 -1.196429e-01 -6.197436e-02 
1.012000e+00 -1.196635e-01 -6.218615e-02 
1.013000e+00 -1.196834e-01 -6.239824e-02 
1.014000e+00 -1.197024e-01 -6.261062e-02 
1.015000e+00 -1.197206e-01 -6.282330e-02 
1.016000e+00 -1.197379e-01 -6.303627e-02 
1.017000e+00 -1.197544e-01 -6.324953e-02 
1.018000e+00 -1.197701e-01 -6.346308e-02 
1.019000e+00 -1.197850e-01 -6.367692e-02 
1.020000e+00 -1.197990e-01 -6.389105e-02 
1.021000e+00 -1.198122e-01 -6.410546e-02 
1.022000e+00 -1.198245e-01 -6.432015e-02 
1.023000e+00 -1.198361e-01 -6.453513e-02 
1.024000e+00 -1.198468e-01 -6.475039e-02 
1.025000e+00 -1.198567e-01 -6.496592e-02 
1.026000e+00 -1.198658e-01 -6.518174e-02 
1.027000e+00 -1.198741e-01 -6.539783e-02 
1.028000e+00 -1.198815e-01 -6.561419e-02 
1.029000e+00 -1.198881e-01 -6.583083e-02 
1.030000e+00 -1.198939e-01 -6.604774e-02 
1.031000e+00 -1.198989e-01 -6.626492e-02 
1.032000e+00 -1.199031e-01 -6.648237e-02 
1.033000e+00 -1.199065e-01 -6.670009e-02 
1.034000e+00 -1.199090e-01 -6.691807e-02 
1.035000e+00 -1.199108e-01 -6.713632e-02 
1.036000e+00 -1.199117e-01 -6.735482e-02 
1.037000e+00 -1.199118e-01 -6.757359e-02 
1.038000e+00 -1.199112e-01 -6.779262e-02 
1.039000e+00 -1.199097e-01 -6.801191e-02 
1.040000e+00 -1.199074e-01 -6.823145e-02 
1.041000e+00 -1.199043e-01 -6.845124e-02 
1.042000e+00 -1.199004e-01 -6.867129e-02 
1.043000e+00 -1.198957e-01 -6.889159e-02 
1.044000e+00 -1.198902e-01 -6.911214e-02 
1.045000e+00 -1.198840e-01 -6.933294e-02 
1.046000e+00 -1.198769e-01 -6.955398e-02 
1.047000e+00 -1.198690e-01 -6.977527e-02 
1.048000e+00 -1.198604e-01 -6.999680e-02 
1.049000e+00 -1.198509e-01 -7.021857e-02 
1.050000e+00 -1.198407e-01 -7.044058e-02 
1.051000e+00 -1.198296e-01 -7.066283e-02 
1.052000e+00 -1.198178e-01 -7.088531e-02 
1.053000e+00 -1.198052e-01 -7.110803e-02 
1.054000e+00 -1.197918e-01 -7.133098e-02 
1.055000e+00 -1.197777e-01 -7.155417e-02 
1.056000e+00 -1.197627e-01 -7.177758e-02 
1.057000e+00 -1.197470e-01 -7.200122e-02 
1.058000e+00 -1.197305e-01 -7.222508e-02 
1.059000e+00 -1.197132e-01 -7.244917e-02 
1.060000e+00 -1.196952e-01 -7.267348e-02 
1.061000e+00 -1.196763e-01 -7.289801e-02 
1.062000e+00 -1.196567e-01 -7.312276e-02 
1.063000e+00 -1.196364e-01 -7.334772e-02 
1.064000e+00 -1.196152e-01 -7.357290e-02 
1.065000e+00 -1.195933e-01 -7.379830e-02 
1.066000e+00 -1.195707e-01 -7.402390e-02 
1.067000e+00 -1.195472e-01 -7.424972e-02 
1.068000e+00 -1.195231e-01 -7.447574e-02 
1.069000e+00 -1.194981e-01 -7.470197e-02 
1.070000e+00 -1.194724e-01 -7.492840e-02 
1.071000e+00 -1.194460e-01 -7.515503e-02 
1.072000e+00 -1.194187e-01 -7.538187e-02 
1.073000e+00 -1.193908e-01 -7.560890e-02 
1.074000e+00 -1.193621e-01 -7.583613e-02 
1.075000e+00 -1.193326e-01 -7.606356e-02 
1.076000e+00 -1.193024e-01 -7.629117e-02 
1.077000e+00 -1.192714e-01 -7.651898e-02 
1.078000e+00 -1.192397e-01 -7.674698e-02 
1.079000e+00 -1.192073e-01 -7.697516e-02 
1.080000e+00 -1.191741e-01 -7.720353e-02 
1.081000e+00 -1.191402e-01 -7.743208e-02 
1.082000e+00 -1.191055e-01 -7.766081e-02 
1.083000e+00 -1.190701e-01 -7.788973e-02 
1.084000e+00 -1.190340e-01 -7.811882e-02 
1.085000e+00 -1.189971e-01 -7.834808e-02 
1.086000e+00 -1.189596e-01 -7.857752e-02 
1.087000e+00 -1.189212e-01 -7.880713e-02 
1.088000e+00 -1.188822e-01 -7.903691e-02 
1.089000e+00 -1.188424e-01 -7.926686e-02 
1.090000e+00 -1.188019e-01 -7.949697e-02 
1.091000e+00 -1.187607e-01 -7.972725e-02 
1.092000e+00 -1.187188e-01 -7.995769e-02 
1.093000e+00 -1.186762e-01 -8.018829e-02 
1.094000e+00 -1.186328e-01 -8.041904e-02 
1.095000e+00 -1.185888e-01 -8.064995e-02 
1.096000e+00 -1.185440e-01 -8.088101e-02 
1.097000e+00 -1.184985e-01 -8.111223e-02 
1.098000e+00 -1.184523e-01 -8.134359e-02 
1.099000e+00 -1.184054e-01 -8.157511e-02 
1.100000e+00 -1.183578e-01 -8.180676e-02 
1.101000e+00 -1.183095e-01 -8.203856e-02 
1.102000e+00 -1.182605e-01 -8.227051e-02 
1.103000e+00 -1.182108e-01 -8.250259e-02 
1.104000e+00 -1.181605e-01 -8.273480e-02 
1.105000e+00 -1.181094e-01 -8.296715e-02 
1.106000e+00 -1.180576e-01 -8.319964e-02 
1.107000e+00 -1.180052e-01 -8.343225e-02 
1.108000e+00 -1.179520e-01 -8.366500e-02 
1.109000e+00 -1.178982e-01 -8.389787e-02 
1.110000e+00 -1.178437e-01 -8.413086e-02 
1.111000e+00 -1.177885e-01 -8.436398e-02 
1.112000e+00 -1.177326e-01 -8.459721e-02 
1.113000e+00 -1.176761e-01 -8.483057e-02 
1.114000e+00 -1.176189e-01 -8.506404e-02 
1.115000e+00 -1.175610e-01 -8.529762e-02 
1.116000e+00 -1.175024e-01 -8.553131e-02 
1.117000e+00 -1.174432e-01 -8.576511e-02 
1.118000e+00 -1.173833e-01 -8.599902e-02 
1.119000e+00 -1.173228e-01 -8.623304e-02 
1.120000e+00 -1.172615e-01 -8.646715e-02 
1.121000e+00 -1.171997e-01 -8.670137e-02 
1.122000e+00 -1.171371e-01 -8.693568e-02 
1.123000e+00 -1.170740e-01 -8.717009e-02 
1.124000e+00 -1.170101e-01 -8.740460e-02 
1.125000e+00 -1.169456e-01 -8.763919e-02 
1.126000e+00 -1.168805e-01 -8.787388e-02 
1.127000e+00 -1.168147e-01 -8.810865e-02 
1.128000e+00 -1.167483e-01 -8.834350e-02 
1.129000e+00 -1.166813e-01 -8.857844e-02 
1.130000e+00 -1.166136e-01 -8.881346e-02 
1.131000e+00 -1.165452e-01 -8.904855e-02 
1.132000e+00 -1.164762e-01 -8.928372e-02 
1.133000e+00 -1.164066e-01 -8.951897e-02 
1.134000e+00 -1.163364e-01 -8.975428e-02 
1.135000e+00 -1.162656e-01 -8.998966e-02 
1.136000e+00 -1.161941e-01 -9.022511e-02 
1.137000e+00 -1.161220e-01 -9.046062e-02 
1.138000e+00 -1.160492e-01 -9.069620e-02 
1.139000e+00 -1.159759e-01 -9.093183e-02 
1.140000e+00 -1.159019e-01 -9.116752e-02 
1.141000e+00 -1.158273e-01 -9.140327e-02 
1.142000e+00 -1.157521e-01 -9.163906e-02 
1.143000e+00 -1.156763e-01 -9.187491e-02 
1.144000e+00 -1.155999e-01 -9.211080e-02 
1.145000e+00 -1.155229e-01 -9.234674e-02 
1.146000e+00 -1.154453e-01 -9.258272e-02 
1.147000e+00 -1.153671e-01 -9.281875e-02 
1.148000e+00 -1.152883e-01 -9.305481e-02 
1.149000e+00 -1.152089e-01 -9.329090e-02 
1.150000e+00 -1.151289e-01 -9.352703e-02 
1.151000e+00 -1.150483e-01 -9.376319e-02 
1.152000e+00 -1.149671e-01 -9.399937e-02 
1.153000e+00 -1.148854e-01 -9.423559e-02 
1.154000e+00 -1.148030e-01 -9.447182e-02 
1.155000e+00 -1.147201e-01 -9.470808e-02 
1.156000e+00 -1.146366e-01 -9.494436e-02 
1.157000e+00 -1.145525e-01 -9.518065e-02 
1.158000e+00 -1.144679e-01 -9.541695e-02 
1.159000e+00 -1.143826e-01 -9.565327e-02 
1.160000e+00 -1.142969e-01 -9.588960e-02 
1.161000e+00 -1.142105e-01 -9.612593e-02 
1.162000e+00 -1.141236e-01 -9.636226e-02 
1.163000e+00 -1.140361e-01 -9.659860e-02 
1.164000e+00 -1.139481e-01 -9.683493e-02 
1.165000e+00 -1.138595e-01 -9.707126e-02 
1.166000e+00 -1.137703e-01 -9.730759e-02 
1.167000e+00 -1.136806e-01 -9.754390e-02 
1.168000e+00 -1.135903e-01 -9.778021e-02 
1.169000e+00 -1.134995e-01 -9.801650e-02 
1.170000e+00 -1.134082e-01 -9.825278e-02 
1.171000e+00 -1.133163e-01 -9.848903e-02 
1.172000e+00 -1.132239e-01 -9.872527e-02 
1.173000e+00 -1.131309e-01 -9.896148e-02 
1.174000e+00 -1.130374e-01 -9.919766e-02 
1.175000e+00 -1.129434e-01 -9.943381e-02 
1.176000e+00 -1.128489e-01 -9.966994e-02 
1.177000e+00 -1.127538e-01 -9.990603e-02 
1.178000e+00 -1.126582e-01 -1.001421e-01 
1.179000e+00 -1.125620e-01 -1.003781e-01 
1.180000e+00 -1.124654e-01 -1.006141e-01 
1.181000e+00 -1.123682e-01 -1.008500e-01 
1.182000e+00 -1.122706e-01 -1.010859e-01 
1.183000e+00 -1.121724e-01 -1.013217e-01 
1.184000e+00 -1.120737e-01 -1.015575e-01 
1.185000e+00 -1.119745e-01 -1.017932e-01 
1.186000e+00 -1.118748e-01 -1.020289e-01 
1.187000e+00 -1.117746e-01 -1.022645e-01 
1.188000e+00 -1.116739e-01 -1.025000e-01 
1.189000e+00 -1.115727e-01 -1.027355e-01 
1.190000e+00 -1.114710e-01 -1.029709e-01 
1.191000e+00 -1.113688e-01 -1.032062e-01 
1.192000e+00 -1.112661e-01 -1.034415e-01 
1.193000e+00 -1.111629e-01 -1.036767e-01 
1.194000e+00 -1.110593e-01 -1.039118e-01 
1.195000e+00 -1.109552e-01 -1.041468e-01 
1.196000e+00 -1.108506e-01 -1.043818e-01 
1.197000e+00 -1.107455e-01 -1.046166e-01 
1.198000e+00 -1.106399e-01 -1.048514e-01 
1.199000e+00 -1.105339e-01 -1.050861e-01 
1.200000e+00 -1.104274e-01 -1.053206e-01 
1.201000e+00 -1.103205e-01 -1.055551e-01 
1.202000e+00 -1.102131e-01 -1.057895e-01 
1.203000e+00 -1.101052e-01 -1.060238e-01 
1.204000e+00 -1.099969e-01 -1.062580e-01 
1.205000e+00 -1.098881e-01 -1.064920e-01 
1.206000e+00 -1.097789e-01 -1.067260e-01 
1.207000e+00 -1.096692e-01 -1.069598e-01 
1.208000e+00 -1.095590e-01 -1.071936e-01 
1.209000e+00 -1.094485e-01 -1.074272e-01 
1.210000e+00 -1.093375e-01 -1.076607e-01 
1.211000e+00 -1.092260e-01 -1.078940e-01 
1.212000e+00 -1.091141e-01 -1.081273e-01 
1.213000e+00 -1.090018e-01 -1.083604e-01 
1.214000e+00 -1.088890e-01 -1.085933e-01 
1.215000e+00 -1.087759e-01 -1.088262e-01 
1.216000e+00 -1.086623e-01 -1.090589e-01 
1.217000e+00 -1.085482e-01 -1.092914e-01 
1.218000e+00 -1.084338e-01 -1.095238e-01 
1.219000e+00 -1.083189e-01 -1.097561e-01 
1.220000e+00 -1.082036e-01 -1.099882e-01 
1.221000e+00 -1.080879e-01 -1.102202e-01 
1.222000e+00 -1.079718e-01 -1.104520e-01 
1.223000e+00 -1.078553e-01 -1.106836e-01 
1.224000e+00 -1.077384e-01 -1.109151e-01 
1.225000e+00 -1.076211e-01 -1.111464e-01 
1.226000e+00 -1.075034e-01 -1.113776e-01 
1.227000e+00 -1.073853e-01 -1.116086e-01 
1.228000e+00 -1.072668e-01 -1.118394e-01 
1.229000e+00 -1.071479e-01 -1.120700e-01 
1.230000e+00 -1.070286e-01 -1.123005e-01 
1.231000e+00 -1.069090e-01 -1.125308e-01 
1.232000e+00 -1.067889e-01 -1.127609e-01 
1.233000e+00 -1.066685e-01 -1.129908e-01 
1.234000e+00 -1.065477e-01 -1.132205e-01 
1.235000e+00 -1.064265e-01 -1.134500e-01 
1.236000e+00 -1.063050e-01 -1.136794e-01 
1.237000e+00 -1.061830e-01 -1.139085e-01 
1.238000e+00 -1.060608e-01 -1.141375e-01 
1.239000e+00 -1.059381e-01 -1.143662e-01 
1.240000e+00 -1.058151e-01 -1.145947e-01 
1.241000e+00 -1.056917e-01 -1.148230e-01 
1.242000e+00 -1.055680e-01 -1.150512e-01 
1.243000e+00 -1.054439e-01 -1.152791e-01 
1.244000e+00 -1.053195e-01 -1.155067e-01 
1.245000e+00 -1.051947e-01 -1.157342e-01 
1.246000e+00 -1.050696e-01 -1.159614e-01 
1.247000e+00 -1.049442e-01 -1.161884e-01 
1.248000e+00 -1.048184e-01 -1.164152e-01 
1.249000e+00 -1.046922e-01 -1.166417e-01 
1.250000e+00 -1.045658e-01 -1.168681e-01 
1.251000e+00 -1.044390e-01 -1.170941e-01 
1.252000e+00 -1.043118e-01 -1.173200e-01 
1.253000e+00 -1.041844e-01 -1.175455e-01 
1.254000e+00 -1.040566e-01 -1.177709e-01 
1.255000e+00 -1.039285e-01 -1.179960e-01 
1.256000e+00 -1.038001e-01 -1.182208e-01 
1.257000e+00 -1.036713e-01 -1.184454e-01 
1.258000e+00 -1.035423e-01 -1.186697e-01 
1.259000e+00 -1.034129e-01 -1.188938e-01 
1.260000e+00 -1.032833e-01 -1.191176e-01 
1.261000e+00 -1.031533e-01 -1.193411e-01 
1.262000e+00 -1.030231e-01 -1.195644e-01 
1.263000e+00 -1.028925e-01 -1.197874e-01 
1.264000e+00 -1.027616e-01 -1.200101e-01 
1.265000e+00 -1.026305e-01 -1.202325e-01 
1.266000e+00 -1.024990e-01 -1.204547e-01 
1.267000e+00 -1.023673e-01 -1.206765e-01 
1.268000e+00 -1.022353e-01 -1.208981e-01 
1.269000e+00 -1.021030e-01 -1.211194e-01 
1.270000e+00 -1.019704e-01 -1.213404e-01 
1.271000e+00 -1.018375e-01 -1.215611e-01 
1.272000e+00 -1.017044e-01 -1.217815e-01 
1.273000e+00 -1.015710e-01 -1.220016e-01 
1.274000e+00 -1.014373e-01 -1.222213e-01 
1.275000e+00 -1.013034e-01 -1.224408e-01 
1.276000e+00 -1.011692e-01 -1.226600e-01 
1.277000e+00 -1.010347e-01 -1.228788e-01 
1.278000e+00 -1.009000e-01 -1.230974e-01 
1.279000e+00 -1.007650e-01 -1.233156e-01 
1.280000e+00 -1.006298e-01 -1.235335e-01 
1.281000e+00 -1.004943e-01 -1.237510e-01 
1.282000e+00 -1.003585e-01 -1.239683e-01 
1.283000e+00 -1.002226e-01 -1.241852e-01 
1.284000e+00 -1.000863e-01 -1.244017e-01 
1.285000e+00 -9.994989e-02 -1.246180e-01 
1.286000e+00 -9.981319e-02 -1.248338e-01 
1.287000e+00 -9.967626e-02 -1.250494e-01 
1.288000e+00 -9.953909e-02 -1.252646e-01 
1.289000e+00 -9.940170e-02 -1.254794e-01 
1.290000e+00 -9.926408e-02 -1.256939e-01 
1.291000e+00 -9.912623e-02 -1.259080e-01 
1.292000e+00 -9.898817e-02 -1.261218e-01 
1.293000e+00 -9.884989e-02 -1.263352e-01 
1.294000e+00 -9.871139e-02 -1.265482e-01 
1.295000e+00 -9.857267e-02 -1.267609e-01 
1.296000e+00 -9.843375e-02 -1.269732e-01 
1.297000e+00 -9.829462e-02 -1.271851e-01 
1.298000e+00 -9.815528e-02 -1.273967e-01 
1.299000e+00 -9.801574e-02 -1.276079e-01 
1.300000e+00 -9.787600e-02 -1.278186e-01 
1.301000e+00 -9.773606e-02 -1.280290e-01 
1.302000e+00 -9.759593e-02 -1.282390e-01 
1.303000e+00 -9.745561e-02 -1.284486e-01 
1.304000e+00 -9.731509e-02 -1.286579e-01 
1.305000e+00 -9.717439e-02 -1.288667e-01 
1.306000e+00 -9.703351e-02 -1.290751e-01 
1.307000e+00 -9.689244e-02 -1.292831e-01 
1.308000e+00 -9.675119e-02 -1.294907e-01 
1.309000e+00 -9.660977e-02 -1.296979e-01 
1.310000e+00 -9.646817e-02 -1.299046e-01 
1.311000e+00 -9.632640e-02 -1.301110e-01 
1.312000e+00 -9.618446e-02 -1.303169e-01 
1.313000e+00 -9.604236e-02 -1.305224e-01 
1.314000e+00 -9.590009e-02 -1.307275e-01 
1.315000e+00 -9.575766e-02 -1.309322e-01 
1.316000e+00 -9.561508e-02 -1.311364e-01 
1.317000e+00 -9.547234e-02 -1.313402e-01 
1.318000e+00 -9.532944e-02 -1.315435e-01 
1.319000e+00 -9.518639e-02 -1.317464e-01 
1.320000e+00 -9.504320e-02 -1.319489e-01 
1.321000e+00 -9.489986e-02 -1.321509e-01 
1.322000e+00 -9.475637e-02 -1.323525e-01 
1.323000e+00 -9.461275e-02 -1.325536e-01 
1.324000e+00 -9.446899e-02 -1.327542e-01 
1.325000e+00 -9.432509e-02 -1.329544e-01 
1.326000e+00 -9.418106e-02 -1.331541e-01 
1.327000e+00 -9.403690e-02 -1.333534e-01 
1.328000e+00 -9.389261e-02 -1.335522e-01 
1.329000e+00 -9.374819e-02 -1.337505e-01 
1.330000e+00 -9.360366e-02 -1.339483e-01 
1.331000e+00 -9.345900e-02 -1.341457e-01 
1.332000e+00 -9.331422e-02 -1.343426e-01 
1.333000e+00 -9.316933e-02 -1.345389e-01 
1.334000e+00 -9.302433e-02 -1.347348e-01 
1.335000e+00 -9.287921e-02 -1.349303e-01 
1.336000e+00 -9.273399e-02 -1.351252e-01 
1.337000e+00 -9.258867e-02 -1.353196e-01 
1.338000e+00 -9.244324e-02 -1.355135e-01 
1.339000e+00 -9.229771e-02 -1.357069e-01 
1.340000e+00 -9.215208e-02 -1.358998e-01 
1.341000e+00 -9.200635e-02 -1.360922e-01 
1.342000e+00 -9.186054e-02 -1.362841e-01 
1.343000e+00 -9.171463e-02 -1.364755e-01 
1.344000e+00 -9.156864e-02 -1.366664e-01 
1.345000e+00 -9.142256e-02 -1.368567e-01 
1.346000e+00 -9.127639e-02 -1.370465e-01 
1.347000e+00 -9.113015e-02 -1.372358e-01 
1.348000e+00 -9.098382e-02 -1.374245e-01 
1.349000e+00 -9.083742e-02 -1.376127e-01 
1.350000e+00 -9.069095e-02 -1.378004e-01 
1.351000e+00 -9.054441e-02 -1.379875e-01 
1.352000e+00 -9.039780e-02 -1.381741e-01 
1.353000e+00 -9.025112e-02 -1.383602e-01 
1.354000e+00 -9.010438e-02 -1.385457e-01 
1.355000e+00 -8.995757e-02 -1.387306e-01 
1.356000e+00 -8.981071e-02 -1.389150e-01 
1.357000e+00 -8.966379e-02 -1.390988e-01 
1.358000e+00 -8.951681e-02 -1.392821e-01 
1.359000e+00 -8.936979e-02 -1.394648e-01 
1.360000e+00 -8.922271e-02 -1.396469e-01 
1.361000e+00 -8.907559e-02 -1.398285e-01 
1.362000e+00 -8.892842e-02 -1.400095e-01 
1.363000e+00 -8.878121e-02 -1.401899e-01 
1.364000e+00 -8.863396e-02 -1.403697e-01 
1.365000e+00 -8.848667e-02 -1.405489e-01 
1.366000e+00 -8.833935e-02 -1.407276e-01 
1.367000e+00 -8.819199e-02 -1.409057e-01 
1.368000e+00 -8.804460e-02 -1.410831e-01 
1.369000e+00 -8.789718e-02 -1.412600e-01 
1.370000e+00 -8.774974e-02 -1.414363e-01 
1.371000e+00 -8.760227e-02 -1.416120e-01 
1.372000e+00 -8.745478e-02 -1.417871e-01 
1.373000e+00 -8.730727e-02 -1.419615e-01 
1.374000e+00 -8.715974e-02 -1.421354e-01 
1.375000e+00 -8.701220e-02 -1.423086e-01 
1.376000e+00 -8.686464e-02 -1.424813e-01 
1.377000e+00 -8.671708e-02 -1.426533e-01 
1.378000e+00 -8.656950e-02 -1.428247e-01 
1.379000e+00 -8.642192e-02 -1.429954e-01 
1.380000e+00 -8.627434e-02 -1.431655e-01 
1.381000e+00 -8.612675e-02 -1.433350e-01 
1.382000e+00 -8.597917e-02 -1.435039e-01 
1.383000e+00 -8.583158e-02 -1.436721e-01 
1.384000e+00 -8.568401e-02 -1.438397e-01 
1.385000e+00 -8.553644e-02 -1.440066e-01 
1.386000e+00 -8.538888e-02 -1.441729e-01 
1.387000e+00 -8.524133e-02 -1.443386e-01 
1.388000e+00 -8.509379e-02 -1.445035e-01 
1.389000e+00 -8.494627e-02 -1.446679e-01 
1.390000e+00 -8.479877e-02 -1.448315e-01 
1.391000e+00 -8.465128e-02 -1.449946e-01 
1.392000e+00 -8.450382e-02 -1.451569e-01 
1.393000e+00 -8.435639e-02 -1.453186e-01 
1.394000e+00 -8.420898e-02 -1.454796e-01 
1.395000e+00 -8.406160e-02 -1.456399e-01 
1.396000e+00 -8.391425e-02 -1.457995e-01 
1.397000e+00 -8.376693e-02 -1.459585e-01 
1.398000e+00 -8.361964e-02 -1.461168e-01 
1.399000e+00 -8.347240e-02 -1.462744e-01 
1.400000e+00 -8.332519e-02 -1.464313e-01 
1.401000e+00 -8.317803e-02 -1.465875e-01 
1.402000e+00 -8.303090e-02 -1.467430e-01 
1.403000e+00 -8.288382e-02 -1.468978e-01 
1.404000e+00 -8.273679e-02 -1.470520e-01 
1.405000e+00 -8.258981e-02 -1.472054e-01 
1.406000e+00 -8.244288e-02 -1.473581e-01 
1.407000e+00 -8.229600e-02 -1.475101e-01 
1.408000e+00 -8.214918e-02 -1.476614e-01 
1.409000e+00 -8.200242e-02 -1.478119e-01 
1.410000e+00 -8.185571e-02 -1.479618e-01 
1.411000e+00 -8.170907e-02 -1.481109e-01 
1.412000e+00 -8.156249e-02 -1.482593e-01 
1.413000e+00 -8.141597e-02 -1.484070e-01 
1.414000e+00 -8.126952e-02 -1.485539e-01 
1.415000e+00 -8.112314e-02 -1.487001e-01 
1.416000e+00 -8.097683e-02 -1.488456e-01 
1.417000e+00 -8.083060e-02 -1.489903e-01 
1.418000e+00 -8.068444e-02 -1.491343e-01 
1.419000e+00 -8.053835e-02 -1.492775e-01 
1.420000e+00 -8.039234e-02 -1.494200e-01 
1.421000e+00 -8.024642e-02 -1.495617e-01 
1.422000e+00 -8.010058e-02 -1.497027e-01 
1.423000e+00 -7.995482e-02 -1.498429e-01 
1.424000e+00 -7.980914e-02 -1.499824e-01 
1.425000e+00 -7.966356e-02 -1.501211e-01 
1.426000e+00 -7.951806e-02 -1.502590e-01 
1.427000e+00 -7.937266e-02 -1.503962e-01 
1.428000e+00 -7.922735e-02 -1.505326e-01 
1.429000e+00 -7.908213e-02 -1.506682e-01 
1.430000e+00 -7.893702e-02 -1.508030e-01 
1.431000e+00 -7.879200e-02 -1.509371e-01 
1.432000e+00 -7.864708e-02 -1.510703e-01 
1.433000e+00 -7.850226e-02 -1.512028e-01 
1.434000e+00 -7.835755e-02 -1.513345e-01 
1.435000e+00 -7.821294e-02 -1.514654e-01 
1.436000e+00 -7.806845e-02 -1.515955e-01 
1.437000e+00 -7.792406e-02 -1.517248e-01 
1.438000e+00 -7.777978e-02 -1.518533e-01 
1.439000e+00 -7.763561e-02 -1.519810e-01 
1.440000e+00 -7.749156e-02 -1.521079e-01 
1.441000e+00 -7.734763e-02 -1.522340e-01 
1.442000e+00 -7.720381e-02 -1.523592e-01 
1.443000e+00 -7.706012e-02 -1.524837e-01 
1.444000e+00 -7.691654e-02 -1.526073e-01 
1.445000e+00 -7.677309e-02 -1.527301e-01 
1.446000e+00 -7.662976e-02 -1.528521e-01 
1.447000e+00 -7.648656e-02 -1.529733e-01 
1.448000e+00 -7.634349e-02 -1.530936e-01 
1.449000e+00 -7.620055e-02 -1.532131e-01 
1.450000e+00 -7.605773e-02 -1.533318e-01 
1.451000e+00 -7.591506e-02 -1.534496e-01 
1.452000e+00 -7.577251e-02 -1.535666e-01 
1.453000e+00 -7.563010e-02 -1.536827e-01 
1.454000e+00 -7.548783e-02 -1.537980e-01 
1.455000e+00 -7.534570e-02 -1.539124e-01 
1.456000e+00 -7.520370e-02 -1.540260e-01 
1.457000e+00 -7.506185e-02 -1.541387e-01 
1.458000e+00 -7.492015e-02 -1.542506e-01 
1.459000e+00 -7.477859e-02 -1.543616e-01 
1.460000e+00 -7.463717e-02 -1.544718e-01 
1.461000e+00 -7.449591e-02 -1.545811e-01 
1.462000e+00 -7.435479e-02 -1.546895e-01 
1.463000e+00 -7.421383e-02 -1.547970e-01 
1.464000e+00 -7.407301e-02 -1.549037e-01 
1.465000e+00 -7.393236e-02 -1.550095e-01 
1.466000e+00 -7.379185e-02 -1.551144e-01 
1.467000e+00 -7.365151e-02 -1.552184e-01 
1.468000e+00 -7.351132e-02 -1.553215e-01 
1.469000e+00 -7.337129e-02 -1.554238e-01 
1.470000e+00 -7.323143e-02 -1.555251e-01 
1.471000e+00 -7.309172e-02 -1.556256e-01 
1.472000e+00 -7.295218e-02 -1.557252e-01 
1.473000e+00 -7.281281e-02 -1.558238e-01 
1.474000e+00 -7.267360e-02 -1.559216e-01 
1.475000e+00 -7.253456e-02 -1.560184e-01 
1.476000e+00 -7.239569e-02 -1.561144e-01 
1.477000e+00 -7.225699e-02 -1.562094e-01 
1.478000e+00 -7.211846e-02 -1.563036e-01 
1.479000e+00 -7.198011e-02 -1.563968e-01 
1.480000e+00 -7.184193e-02 -1.564891e-01 
1.481000e+00 -7.170393e-02 -1.565805e-01 
1.482000e+00 -7.156610e-02 -1.566709e-01 
1.483000e+00 -7.142845e-02 -1.567604e-01 
1.484000e+00 -7.129099e-02 -1.568490e-01 
1.485000e+00 -7.115370e-02 -1.569367e-01 
1.486000e+00 -7.101659e-02 -1.570234e-01 
1.487000e+00 -7.087967e-02 -1.571092e-01 
1.488000e+00 -7.074294e-02 -1.571941e-01 
1.489000e+00 -7.060639e-02 -1.572780e-01 
1.490000e+00 -7.047002e-02 -1.573610e-01 
1.491000e+00 -7.033385e-02 -1.574430e-01 
1.492000e+00 -7.019786e-02 -1.575241e-01 
1.493000e+00 -7.006206e-02 -1.576042e-01 
1.494000e+00 -6.992646e-02 -1.576834e-01 
1.495000e+00 -6.979105e-02 -1.577616e-01 
1.496000e+00 -6.965583e-02 -1.578388e-01 
1.497000e+00 -6.952081e-02 -1.579151e-01 
1.498000e+00 -6.938598e-02 -1.579904e-01 
1.499000e+00 -6.925135e-02 -1.580648e-01 
1.500000e+00 -6.911692e-02 -1.581382e-01 
1.501000e+00 -6.898269e-02 -1.582106e-01 
1.502000e+00 -6.884866e-02 -1.582820e-01 
1.503000e+00 -6.871483e-02 -1.583525e-01 
1.504000e+00 -6.858120e-02 -1.584219e-01 
1.505000e+00 -6.844777e-02 -1.584904e-01 
1.506000e+00 -6.831455e-02 -1.585579e-01 
1.507000e+00 -6.818154e-02 -1.586245e-01 
1.508000e+00 -6.804873e-02 -1.586900e-01 
1.509000e+00 -6.791613e-02 -1.587545e-01 
1.510000e+00 -6.778374e-02 -1.588181e-01 
1.511000e+00 -6.765155e-02 -1.588806e-01 
1.512000e+00 -6.751958e-02 -1.589422e-01 
1.513000e+00 -6.738782e-02 -1.590027e-01 
1.514000e+00 -6.725627e-02 -1.590623e-01 
1.515000e+00 -6.712493e-02 -1.591208e-01 
1.516000e+00 -6.699380e-02 -1.591783e-01 
1.517000e+00 -6.686290e-02 -1.592348e-01 
1.518000e+00 -6.673220e-02 -1.592903e-01 
1.519000e+00 -6.660172e-02 -1.593448e-01 
1.520000e+00 -6.647146e-02 -1.593983e-01 
1.521000e+00 -6.634142e-02 -1.594507e-01 
1.522000e+00 -6.621160e-02 -1.595021e-01 
1.523000e+00 -6.608199e-02 -1.595525e-01 
1.524000e+00 -6.595261e-02 -1.596019e-01 
1.525000e+00 -6.582345e-02 -1.596502e-01 
1.526000e+00 -6.569451e-02 -1.596975e-01 
1.527000e+00 -6.556579e-02 -1.597437e-01 
1.528000e+00 -6.543729e-02 -1.597889e-01 
1.529000e+00 -6.530902e-02 -1.598331e-01 
1.530000e+00 -6.518098e-02 -1.598763e-01 
1.531000e+00 -6.505316e-02 -1.599184e-01 
1.532000e+00 -6.492557e-02 -1.599594e-01 
1.533000e+00 -6.479820e-02 -1.599994e-01 
1.534000e+00 -6.467106e-02 -1.600383e-01 
1.535000e+00 -6.454415e-02 -1.600762e-01 
1.536000e+00 -6.441747e-02 -1.601131e-01 
1.537000e+00 -6.429101e-02 -1.601488e-01 
1.538000e+00 -6.416479e-02 -1.601835e-01 
1.539000e+00 -6.403880e-02 -1.602172e-01 
1.540000e+00 -6.391304e-02 -1.602498e-01 
1.541000e+00 -6.378751e-02 -1.602813e-01 
1.542000e+00 -6.366222e-02 -1.603117e-01 
1.543000e+00 -6.353715e-02 -1.603411e-01 
1.544000e+00 -6.341232e-02 -1.603694e-01 
1.545000e+00 -6.328773e-02 -1.603966e-01 
1.546000e+00 -6.316337e-02 -1.604228e-01 
1.547000e+00 -6.303924e-02 -1.604478e-01 
1.548000e+00 -6.291536e-02 -1.604718e-01 
1.549000e+00 -6.279170e-02 -1.604947e-01 
1.550000e+00 -6.266829e-02 -1.605165e-01 
1.551000e+00 -6.254511e-02 -1.605372e-01 
1.552000e+00 -6.242216e-02 -1.605569e-01 
1.553000e+00 -6.229946e-02 -1.605754e-01 
1.554000e+00 -6.217700e-02 -1.605929e-01 
1.555000e+00 -6.205477e-02 -1.606092e-01 
1.556000e+00 -6.193278e-02 -1.606244e-01 
1.557000e+00 -6.181103e-02 -1.606386e-01 
1.558000e+00 -6.168953e-02 -1.606516e-01 
1.559000e+00 -6.156826e-02 -1.606635e-01 
1.560000e+00 -6.144723e-02 -1.606744e-01 
1.561000e+00 -6.132645e-02 -1.606841e-01 
1.562000e+00 -6.120590e-02 -1.606927e-01 
1.563000e+00 -6.108560e-02 -1.607002e-01 
1.564000e+00 -6.096554e-02 -1.607065e-01 
1.565000e+00 -6.084572e-02 -1.607118e-01 
1.566000e+00 -6.072614e-02 -1.607159e-01 
1.567000e+00 -6.060681e-02 -1.607189e-01 
1.568000e+00 -6.048772e-02 -1.607208e-01 
1.569000e+00 -6.036887e-02 -1.607216e-01 
1.570000e+00 -6.025027e-02 -1.607212e-01 
1.571000e+00 -6.013191e-02 -1.607197e-01 
1.572000e+00 -6.001380e-02 -1.607171e-01 
1.573000e+00 -5.989592e-02 -1.607133e-01 
1.574000e+00 -5.977830e-02 -1.607084e-01 
1.575000e+00 -5.966092e-02 -1.607024e-01 
1.576000e+00 -5.954378e-02 -1.606952e-01 
1.577000e+00 -5.942688e-02 -1.606869e-01 
1.578000e+00 -5.931024e-02 -1.606774e-01 
1.579000e+00 -5.919383e-02 -1.606668e-01 
1.580000e+00 -5.907768e-02 -1.606550e-01 
1.581000e+00 -5.896176e-02 -1.606421e-01 
1.582000e+00 -5.884609e-02 -1.606281e-01 
1.583000e+00 -5.873067e-02 -1.606129e-01 
1.584000e+00 -5.861550e-02 -1.605965e-01 
1.585000e+00 -5.850056e-02 -1.605790e-01 
1.586000e+00 -5.838588e-02 -1.605603e-01 
1.587000e+00 -5.827144e-02 -1.605405e-01 
1.588000e+00 -5.815724e-02 -1.605195e-01 
1.589000e+00 -5.804329e-02 -1.604973e-01 
1.590000e+00 -5.792959e-02 -1.604740e-01 
1.591000e+00 -5.781613e-02 -1.604495e-01 
1.592000e+00 -5.770292e-02 -1.604239e-01 
1.593000e+00 -5.758995e-02 -1.603970e-01 
1.594000e+00 -5.747723e-02 -1.603690e-01 
1.595000e+00 -5.736475e-02 -1.603399e-01 
1.596000e+00 -5.725252e-02 -1.603095e-01 
1.597000e+00 -5.714053e-02 -1.602780e-01 
1.598000e+00 -5.702879e-02 -1.602453e-01 
1.599000e+00 -5.691730e-02 -1.602114e-01 
1.600000e+00 -5.680604e-02 -1.601763e-01 
1.601000e+00 -5.669503e-02 -1.601401e-01 
1.602000e+00 -5.658427e-02 -1.601027e-01 
1.603000e+00 -5.647375e-02 -1.600640e-01 
1.604000e+00 -5.636348e-02 -1.600242e-01 
1.605000e+00 -5.625344e-02 -1.599832e-01 
1.606000e+00 -5.614365e-02 -1.599410e-01 
1.607000e+00 -5.603411e-02 -1.598977e-01 
1.608000e+00 -5.592481e-02 -1.598531e-01 
1.609000e+00 -5.581575e-02 -1.598073e-01 
1.610000e+00 -5.570693e-02 -1.597603e-01 
1.611000e+00 -5.559836e-02 -1.597122e-01 
1.612000e+00 -5.549002e-02 -1.596628e-01 
1.613000e+00 -5.538193e-02 -1.596122e-01 
1.614000e+00 -5.527408e-02 -1.595605e-01 
1.615000e+00 -5.516647e-02 -1.595075e-01 
1.616000e+00 -5.505910e-02 -1.594533e-01 
1.617000e+00 -5.495198e-02 -1.593979e-01 
1.618000e+00 -5.484509e-02 -1.593413e-01 
1.619000e+00 -5.473844e-02 -1.592835e-01 
1.620000e+00 -5.463203e-02 -1.592244e-01 
1.621000e+00 -5.452586e-02 -1.591642e-01 
1.622000e+00 -5.441993e-02 -1.591028e-01 
1.623000e+00 -5.431424e-02 -1.590401e-01 
1.624000e+00 -5.420878e-02 -1.589762e-01 
1.625000e+00 -5.410356e-02 -1.589111e-01 
1.626000e+00 -5.399858e-02 -1.588448e-01 
1.627000e+00 -5.389383e-02 -1.587772e-01 
1.628000e+00 -5.378932e-02 -1.587084e-01 
1.629000e+00 -5.368504e-02 -1.586384e-01 
1.630000e+00 -5.358100e-02 -1.585672e-01 
1.631000e+00 -5.347720e-02 -1.584948e-01 
1.632000e+00 -5.337362e-02 -1.584211e-01 
1.633000e+00 -5.327028e-02 -1.583462e-01 
1.634000e+00 -5.316717e-02 -1.582700e-01 
1.635000e+00 -5.306430e-02 -1.581927e-01 
1.636000e+00 -5.296165e-02 -1.581141e-01 
1.637000e+00 -5.285924e-02 -1.580342e-01 
1.638000e+00 -5.275706e-02 -1.579531e-01 
1.639000e+00 -5.265510e-02 -1.578708e-01 
1.640000e+00 -5.255338e-02 -1.577873e-01 
1.641000e+00 -5.245188e-02 -1.577025e-01 
1.642000e+00 -5.235061e-02 -1.576165e-01 
1.643000e+00 -5.224957e-02 -1.575292e-01 
1.644000e+00 -5.214875e-02 -1.574407e-01 
1.645000e+00 -5.204816e-02 -1.573509e-01 
1.646000e+00 -5.194780e-02 -1.572599e-01 
1.647000e+00 -5.184765e-02 -1.571677e-01 
1.648000e+00 -5.174774e-02 -1.570742e-01 
1.649000e+00 -5.164804e-02 -1.569795e-01 
1.650000e+00 -5.154857e-02 -1.568835e-01 
1.651000e+00 -5.144932e-02 -1.567862e-01 
1.652000e+00 -5.135029e-02 -1.566877e-01 
1.653000e+00 -5.125147e-02 -1.565880e-01 
1.654000e+00 -5.115288e-02 -1.564870e-01 
1.655000e+00 -5.105451e-02 -1.563847e-01 
1.656000e+00 -5.095635e-02 -1.562812e-01 
1.657000e+00 -5.085841e-02 -1.561765e-01 
1.658000e+00 -5.076068e-02 -1.560705e-01 
1.659000e+00 -5.066317e-02 -1.559632e-01 
1.660000e+00 -5.056588e-02 -1.558547e-01 
1.661000e+00 -5.046879e-02 -1.557449e-01 
1.662000e+00 -5.037192e-02 -1.556338e-01 
1.663000e+00 -5.027526e-02 -1.555215e-01 
1.664000e+00 -5.017881e-02 -1.554079e-01 
1.665000e+00 -5.008257e-02 -1.552931e-01 
1.666000e+00 -4.998654e-02 -1.551770e-01 
1.667000e+00 -4.989072e-02 -1.550596e-01 
1.668000e+00 -4.979510e-02 -1.549410e-01 
1.669000e+00 -4.969969e-02 -1.548210e-01 
1.670000e+00 -4.960448e-02 -1.546999e-01 
1.671000e+00 -4.950948e-02 -1.545774e-01 
1.672000e+00 -4.941467e-02 -1.544537e-01 
1.673000e+00 -4.932008e-02 -1.543288e-01 
1.674000e+00 -4.922568e-02 -1.542025e-01 
1.675000e+00 -4.913148e-02 -1.540750e-01 
1.676000e+00 -4.903748e-02 -1.539462e-01 
1.677000e+00 -4.894368e-02 -1.538161e-01 
1.678000e+00 -4.885007e-02 -1.536848e-01 
1.679000e+00 -4.875666e-02 -1.535522e-01 
1.680000e+00 -4.866344e-02 -1.534183e-01 
1.681000e+00 -4.857042e-02 -1.532831e-01 
1.682000e+00 -4.847759e-02 -1.531467e-01 
1.683000e+00 -4.838495e-02 -1.530090e-01 
1.684000e+00 -4.829250e-02 -1.528700e-01 
1.685000e+00 -4.820024e-02 -1.527297e-01 
1.686000e+00 -4.810816e-02 -1.525882e-01 
1.687000e+00 -4.801628e-02 -1.524454e-01 
1.688000e+00 -4.792458e-02 -1.523013e-01 
1.689000e+00 -4.783306e-02 -1.521559e-01 
1.690000e+00 -4.774172e-02 -1.520092e-01 
1.691000e+00 -4.765057e-02 -1.518613e-01 
1.692000e+00 -4.755960e-02 -1.517121e-01 
1.693000e+00 -4.746880e-02 -1.515616e-01 
1.694000e+00 -4.737819e-02 -1.514098e-01 
1.695000e+00 -4.728775e-02 -1.512567e-01 
1.696000e+00 -4.719749e-02 -1.511023e-01 
1.697000e+00 -4.710740e-02 -1.509467e-01 
1.698000e+00 -4.701748e-02 -1.507898e-01 
1.699000e+00 -4.692774e-02 -1.506316e-01 
1.700000e+00 -4.683816e-02 -1.504721e-01 
1.701000e+00 -4.674876e-02 -1.503113e-01 
1.702000e+00 -4.665952e-02 -1.501492e-01 
1.703000e+00 -4.657045e-02 -1.499859e-01 
1.704000e+00 -4.648155e-02 -1.498212e-01 
1.705000e+00 -4.639280e-02 -1.496553e-01 
1.706000e+00 -4.630422e-02 -1.494881e-01 
1.707000e+00 -4.621581e-02 -1.493196e-01 
1.708000e+00 -4.612755e-02 -1.491498e-01 
1.709000e+00 -4.603945e-02 -1.489788e-01 
1.710000e+00 -4.595150e-02 -1.488064e-01 
1.711000e+00 -4.586372e-02 -1.486328e-01 
1.712000e+00 -4.577608e-02 -1.484578e-01 
1.713000e+00 -4.568860e-02 -1.482816e-01 
1.714000e+00 -4.560127e-02 -1.481041e-01 
1.715000e+00 -4.551409e-02 -1.479253e-01 
1.716000e+00 -4.542706e-02 -1.477452e-01 
1.717000e+00 -4.534017e-02 -1.475638e-01 
1.718000e+00 -4.525343e-02 -1.473811e-01 
1.719000e+00 -4.516683e-02 -1.471972e-01 
1.720000e+00 -4.508038e-02 -1.470119e-01 
1.721000e+00 -4.499407e-02 -1.468254e-01 
1.722000e+00 -4.490789e-02 -1.466376e-01 
1.723000e+00 -4.482185e-02 -1.464484e-01 
1.724000e+00 -4.473595e-02 -1.462580e-01 
1.725000e+00 -4.465019e-02 -1.460663e-01 
1.726000e+00 -4.456456e-02 -1.458733e-01 
1.727000e+00 -4.447906e-02 -1.456791e-01 
1.728000e+00 -4.439368e-02 -1.454835e-01 
1.729000e+00 -4.430844e-02 -1.452866e-01 
1.730000e+00 -4.422333e-02 -1.450885e-01 
1.731000e+00 -4.413834e-02 -1.448890e-01 
1.732000e+00 -4.405347e-02 -1.446883e-01 
1.733000e+00 -4.396872e-02 -1.444863e-01 
1.734000e+00 -4.388410e-02 -1.442830e-01 
1.735000e+00 -4.379959e-02 -1.440784e-01 
1.736000e+00 -4.371520e-02 -1.438725e-01 
1.737000e+00 -4.363093e-02 -1.436653e-01 
1.738000e+00 -4.354677e-02 -1.434569e-01 
1.739000e+00 -4.346272e-02 -1.432471e-01 
1.740000e+00 -4.337878e-02 -1.430361e-01 
1.741000e+00 -4.329496e-02 -1.428237e-01 
1.742000e+00 -4.321123e-02 -1.426101e-01 
1.743000e+00 -4.312762e-02 -1.423952e-01 
1.744000e+00 -4.304410e-02 -1.421790e-01 
1.745000e+00 -4.296069e-02 -1.419615e-01 
1.746000e+00 -4.287738e-02 -1.417428e-01 
1.747000e+00 -4.279417e-02 -1.415227e-01 
1.748000e+00 -4.271105e-02 -1.413014e-01 
1.749000e+00 -4.262803e-02 -1.410787e-01 
1.750000e+00 -4.254510e-02 -1.408548e-01 
1.751000e+00 -4.246227e-02 -1.406296e-01 
1.752000e+00 -4.237952e-02 -1.404031e-01 
1.753000e+00 -4.229686e-02 -1.401754e-01 
1.754000e+00 -4.221428e-02 -1.399463e-01 
1.755000e+00 -4.213179e-02 -1.397160e-01 
1.756000e+00 -4.204939e-02 -1.394843e-01 
1.757000e+00 -4.196706e-02 -1.392514e-01 
1.758000e+00 -4.188481e-02 -1.390172e-01 
1.759000e+00 -4.180264e-02 -1.387818e-01 
1.760000e+00 -4.172054e-02 -1.385450e-01 
1.761000e+00 -4.163852e-02 -1.383070e-01 
1.762000e+00 -4.155656e-02 -1.380676e-01 
1.763000e+00 -4.147468e-02 -1.378270e-01 
1.764000e+00 -4.139286e-02 -1.375852e-01 
1.765000e+00 -4.131111e-02 -1.373420e-01 
1.766000e+00 -4.122943e-02 -1.370976e-01 
1.767000e+00 -4.114780e-02 -1.368518e-01 
1.768000e+00 -4.106623e-02 -1.366049e-01 
1.769000e+00 -4.098473e-02 -1.363566e-01 
1.770000e+00 -4.090327e-02 -1.361070e-01 
1.771000e+00 -4.082188e-02 -1.358562e-01 
1.772000e+00 -4.074053e-02 -1.356041e-01 
1.773000e+00 -4.065923e-02 -1.353507e-01 
1.774000e+00 -4.057799e-02 -1.350961e-01 
1.775000e+00 -4.049678e-02 -1.348402e-01 
1.776000e+00 -4.041563e-02 -1.345830e-01 
1.777000e+00 -4.033451e-02 -1.343245e-01 
1.778000e+00 -4.025344e-02 -1.340648e-01 
1.779000e+00 -4.017240e-02 -1.338038e-01 
1.780000e+00 -4.009140e-02 -1.335415e-01 
1.781000e+00 -4.001043e-02 -1.332780e-01 
1.782000e+00 -3.992950e-02 -1.330132e-01 
1.783000e+00 -3.984859e-02 -1.327471e-01 
1.784000e+00 -3.976772e-02 -1.324798e-01 
1.785000e+00 -3.968687e-02 -1.322112e-01 
1.786000e+00 -3.960604e-02 -1.319413e-01 
1.787000e+00 -3.952524e-02 -1.316702e-01 
1.788000e+00 -3.944445e-02 -1.313978e-01 
1.789000e+00 -3.936369e-02 -1.311241e-01 
1.790000e+00 -3.928294e-02 -1.308492e-01 
1.791000e+00 -3.920220e-02 -1.305730e-01 
1.792000e+00 -3.912148e-02 -1.302956e-01 
1.793000e+00 -3.904076e-02 -1.300169e-01 
1.794000e+00 -3.896005e-02 -1.297369e-01 
1.795000e+00 -3.887935e-02 -1.294557e-01 
1.796000e+00 -3.879865e-02 -1.291733e-01 
1.797000e+00 -3.871795e-02 -1.288896e-01 
1.798000e+00 -3.863725e-02 -1.286046e-01 
1.799000e+00 -3.855655e-02 -1.283184e-01 
1.800000e+00 -3.847585e-02 -1.280309e-01 
1.801000e+00 -3.839513e-02 -1.277422e-01 
1.802000e+00 -3.831441e-02 -1.274522e-01 
1.803000e+00 -3.823367e-02 -1.271610e-01 
1.804000e+00 -3.815292e-02 -1.268685e-01 
1.805000e+00 -3.807215e-02 -1.265748e-01 
1.806000e+00 -3.799137e-02 -1.262799e-01 
1.807000e+00 -3.791056e-02 -1.259837e-01 
1.808000e+00 -3.782974e-02 -1.256863e-01 
1.809000e+00 -3.774889e-02 -1.253876e-01 
1.810000e+00 -3.766801e-02 -1.250877e-01 
1.811000e+00 -3.758710e-02 -1.247865e-01 
1.812000e+00 -3.750616e-02 -1.244842e-01 
1.813000e+00 -3.742519e-02 -1.241805e-01 
1.814000e+00 -3.734418e-02 -1.238757e-01 
1.815000e+00 -3.726313e-02 -1.235696e-01 
1.816000e+00 -3.718205e-02 -1.232623e-01 
1.817000e+00 -3.710092e-02 -1.229537e-01 
1.818000e+00 -3.701974e-02 -1.226440e-01 
1.819000e+00 -3.693852e-02 -1.223330e-01 
1.820000e+00 -3.685725e-02 -1.220207e-01 
1.821000e+00 -3.677593e-02 -1.217073e-01 
1.822000e+00 -3.669456e-02 -1.213926e-01 
1.823000e+00 -3.661313e-02 -1.210767e-01 
1.824000e+00 -3.653164e-02 -1.207596e-01 
1.825000e+00 -3.645009e-02 -1.204413e-01 
1.826000e+00 -3.636848e-02 -1.201217e-01 
1.827000e+00 -3.628680e-02 -1.198010e-01 
1.828000e+00 -3.620506e-02 -1.194790e-01 
1.829000e+00 -3.612324e-02 -1.191558e-01 
1.830000e+00 -3.604136e-02 -1.188314e-01 
1.831000e+00 -3.595940e-02 -1.185058e-01 
1.832000e+00 -3.587736e-02 -1.181790e-01 
1.833000e+00 -3.579525e-02 -1.178510e-01 
1.834000e+00 -3.571305e-02 -1.175217e-01 
1.835000e+00 -3.563077e-02 -1.171913e-01 
1.836000e+00 -3.554841e-02 -1.168597e-01 
1.837000e+00 -3.546596e-02 -1.165268e-01 
1.838000e+00 -3.538342e-02 -1.161928e-01 
1.839000e+00 -3.530078e-02 -1.158576e-01 
1.840000e+00 -3.521805e-02 -1.155212e-01 
1.841000e+00 -3.513522e-02 -1.151835e-01 
1.842000e+00 -3.505230e-02 -1.148447e-01 
1.843000e+00 -3.496927e-02 -1.145047e-01 
1.844000e+00 -3.488613e-02 -1.141636e-01 
1.845000e+00 -3.480289e-02 -1.138212e-01 
1.846000e+00 -3.471955e-02 -1.134776e-01 
1.847000e+00 -3.463609e-02 -1.131329e-01 
1.848000e+00 -3.455251e-02 -1.127870e-01 
1.849000e+00 -3.446882e-02 -1.124399e-01 
1.850000e+00 -3.438501e-02 -1.120916e-01 
1.851000e+00 -3.430108e-02 -1.117422e-01 
1.852000e+00 -3.421703e-02 -1.113916e-01 
1.853000e+00 -3.413285e-02 -1.110398e-01 
1.854000e+00 -3.404855e-02 -1.106868e-01 
1.855000e+00 -3.396411e-02 -1.103327e-01 
1.856000e+00 -3.387954e-02 -1.099774e-01 
1.857000e+00 -3.379484e-02 -1.096210e-01 
1.858000e+00 -3.371000e-02 -1.092634e-01 
1.859000e+00 -3.362502e-02 -1.089046e-01 
1.860000e+00 -3.353990e-02 -1.085447e-01 
1.861000e+00 -3.345463e-02 -1.081836e-01 
1.862000e+00 -3.336921e-02 -1.078213e-01 
1.863000e+00 -3.328365e-02 -1.074579e-01 
1.864000e+00 -3.319793e-02 -1.070934e-01 
1.865000e+00 -3.311206e-02 -1.067277e-01 
1.866000e+00 -3.302604e-02 -1.063609e-01 
1.867000e+00 -3.293985e-02 -1.059929e-01 
1.868000e+00 -3.285350e-02 -1.056238e-01 
1.869000e+00 -3.276699e-02 -1.052535e-01 
1.870000e+00 -3.268031e-02 -1.048821e-01 
1.871000e+00 -3.259347e-02 -1.045096e-01 
1.872000e+00 -3.250645e-02 -1.041360e-01 
1.873000e+00 -3.241926e-02 -1.037612e-01 
1.874000e+00 -3.233189e-02 -1.033852e-01 
1.875000e+00 -3.224435e-02 -1.030082e-01 
1.876000e+00 -3.215662e-02 -1.026300e-01 
1.877000e+00 -3.206871e-02 -1.022508e-01 
1.878000e+00 -3.198062e-02 -1.018704e-01 
1.879000e+00 -3.189234e-02 -1.014888e-01 
1.880000e+00 -3.180386e-02 -1.011062e-01 
1.881000e+00 -3.171520e-02 -1.007224e-01 
1.882000e+00 -3.162634e-02 -1.003376e-01 
1.883000e+00 -3.153728e-02 -9.995163e-02 
1.884000e+00 -3.144802e-02 -9.956456e-02 
1.885000e+00 -3.135855e-02 -9.917638e-02 
1.886000e+00 -3.126889e-02 -9.878711e-02 
1.887000e+00 -3.117901e-02 -9.839674e-02 
1.888000e+00 -3.108893e-02 -9.800528e-02 
1.889000e+00 -3.099863e-02 -9.761272e-02 
1.890000e+00 -3.090812e-02 -9.721907e-02 
1.891000e+00 -3.081739e-02 -9.682434e-02 
1.892000e+00 -3.072644e-02 -9.642852e-02 
1.893000e+00 -3.063527e-02 -9.603161e-02 
1.894000e+00 -3.054387e-02 -9.563363e-02 
1.895000e+00 -3.045225e-02 -9.523456e-02 
1.896000e+00 -3.036040e-02 -9.483443e-02 
1.897000e+00 -3.026831e-02 -9.443321e-02 
1.898000e+00 -3.017599e-02 -9.403093e-02 
1.899000e+00 -3.008344e-02 -9.362758e-02 
1.900000e+00 -2.999064e-02 -9.322317e-02 
1.901000e+00 -2.989760e-02 -9.281769e-02 
1.902000e+00 -2.980432e-02 -9.241116e-02 
1.903000e+00 -2.971079e-02 -9.200356e-02 
1.904000e+00 -2.961702e-02 -9.159491e-02 
1.905000e+00 -2.952299e-02 -9.118521e-02 
1.906000e+00 -2.942871e-02 -9.077446e-02 
1.907000e+00 -2.933417e-02 -9.036267e-02 
1.908000e+00 -2.923937e-02 -8.994983e-02 
1.909000e+00 -2.914431e-02 -8.953595e-02 
1.910000e+00 -2.904899e-02 -8.912103e-02 
1.911000e+00 -2.895340e-02 -8.870508e-02 
1.912000e+00 -2.885754e-02 -8.828809e-02 
1.913000e+00 -2.876141e-02 -8.787007e-02 
1.914000e+00 -2.866501e-02 -8.745103e-02 
1.915000e+00 -2.856833e-02 -8.703096e-02 
1.916000e+00 -2.847138e-02 -8.660987e-02 
1.917000e+00 -2.837414e-02 -8.618776e-02 
1.918000e+00 -2.827662e-02 -8.576463e-02 
1.919000e+00 -2.817881e-02 -8.534049e-02 
1.920000e+00 -2.808072e-02 -8.491534e-02 
1.921000e+00 -2.798233e-02 -8.448919e-02 
1.922000e+00 -2.788366e-02 -8.406203e-02 
1.923000e+00 -2.778468e-02 -8.363387e-02 
1.924000e+00 -2.768541e-02 -8.320471e-02 
1.925000e+00 -2.758584e-02 -8.277455e-02 
1.926000e+00 -2.748597e-02 -8.234341e-02 
1.927000e+00 -2.738579e-02 -8.191127e-02 
1.928000e+00 -2.728531e-02 -8.147815e-02 
1.929000e+00 -2.718451e-02 -8.104404e-02 
1.930000e+00 -2.708340e-02 -8.060895e-02 
1.931000e+00 -2.698198e-02 -8.017289e-02 
1.932000e+00 -2.688024e-02 -7.973585e-02 
1.933000e+00 -2.677818e-02 -7.929784e-02 
1.934000e+00 -2.667580e-02 -7.885886e-02 
1.935000e+00 -2.657309e-02 -7.841891e-02 
1.936000e+00 -2.647006e-02 -7.797801e-02 
1.937000e+00 -2.636670e-02 -7.753614e-02 
1.938000e+00 -2.626300e-02 -7.709332e-02 
1.939000e+00 -2.615898e-02 -7.664955e-02 
1.940000e+00 -2.605461e-02 -7.620483e-02 
1.941000e+00 -2.594991e-02 -7.575916e-02 
1.942000e+00 -2.584487e-02 -7.531255e-02 
1.943000e+00 -2.573948e-02 -7.486500e-02 
1.944000e+00 -2.563375e-02 -7.441651e-02 
1.945000e+00 -2.552767e-02 -7.396709e-02 
1.946000e+00 -2.542124e-02 -7.351674e-02 
1.947000e+00 -2.531445e-02 -7.306546e-02 
1.948000e+00 -2.520731e-02 -7.261326e-02 
1.949000e+00 -2.509981e-02 -7.216013e-02 
1.950000e+00 -2.499196e-02 -7.170609e-02 
1.951000e+00 -2.488374e-02 -7.125114e-02 
1.952000e+00 -2.477515e-02 -7.079528e-02 
1.953000e+00 -2.466620e-02 -7.033851e-02 
1.954000e+00 -2.455688e-02 -6.988084e-02 
1.955000e+00 -2.444718e-02 -6.942226e-02 
1.956000e+00 -2.433712e-02 -6.896279e-02 
1.957000e+00 -2.422667e-02 -6.850243e-02 
1.958000e+00 -2.411585e-02 -6.804117e-02 
1.959000e+00 -2.400465e-02 -6.757903e-02 
1.960000e+00 -2.389306e-02 -6.711601e-02 
1.961000e+00 -2.378108e-02 -6.665211e-02 
1.962000e+00 -2.366872e-02 -6.618733e-02 
1.963000e+00 -2.355597e-02 -6.572167e-02 
1.964000e+00 -2.344283e-02 -6.525515e-02 
1.965000e+00 -2.332929e-02 -6.478776e-02 
1.966000e+00 -2.321535e-02 -6.431951e-02 
1.967000e+00 -2.310101e-02 -6.385041e-02 
1.968000e+00 -2.298627e-02 -6.338044e-02 
1.969000e+00 -2.287113e-02 -6.290963e-02 
1.970000e+00 -2.275558e-02 -6.243796e-02 
1.971000e+00 -2.263962e-02 -6.196546e-02 
1.972000e+00 -2.252325e-02 -6.149211e-02 
1.973000e+00 -2.240647e-02 -6.101792e-02 
1.974000e+00 -2.228927e-02 -6.054290e-02 
1.975000e+00 -2.217165e-02 -6.006705e-02 
1.976000e+00 -2.205362e-02 -5.959038e-02 
1.977000e+00 -2.193516e-02 -5.911288e-02 
1.978000e+00 -2.181627e-02 -5.863456e-02 
1.979000e+00 -2.169696e-02 -5.815543e-02 
1.980000e+00 -2.157722e-02 -5.767548e-02 
1.981000e+00 -2.145705e-02 -5.719473e-02 
1.982000e+00 -2.133645e-02 -5.671318e-02 
1.983000e+00 -2.121541e-02 -5.623082e-02 
1.984000e+00 -2.109393e-02 -5.574767e-02 
1.985000e+00 -2.097201e-02 -5.526372e-02 
1.986000e+00 -2.084965e-02 -5.477898e-02 
1.987000e+00 -2.072684e-02 -5.429346e-02 
1.988000e+00 -2.060359e-02 -5.380716e-02 
1.989000e+00 -2.047989e-02 -5.332008e-02 
1.990000e+00 -2.035573e-02 -5.283223e-02 
1.991000e+00 -2.023113e-02 -5.234360e-02 
1.992000e+00 -2.010607e-02 -5.185421e-02 
1.993000e+00 -1.998055e-02 -5.136406e-02 
1.994000e+00 -1.985457e-02 -5.087315e-02 
1.995000e+00 -1.972813e-02 -5.038148e-02 
1.996000e+00 -1.960122e-02 -4.988907e-02 
1.997000e+00 -1.947385e-02 -4.939591e-02 
1.998000e+00 -1.934601e-02 -4.890200e-02 
1.999000e+00 -1.921770e-02 -4.840736e-02 
2.000000e+00 -1.908892e-02 -4.791198e-02 
2.001000e+00 -1.895966e-02 -4.741586e-02 
2.002000e+00 -1.882993e-02 -4.691903e-02 
2.003000e+00 -1.869972e-02 -4.642147e-02 
2.004000e+00 -1.856902e-02 -4.592319e-02 
2.005000e+00 -1.843784e-02 -4.542419e-02 
2.006000e+00 -1.830618e-02 -4.492449e-02 
2.007000e+00 -1.817403e-02 -4.442407e-02 
2.008000e+00 -1.804139e-02 -4.392296e-02 
2.009000e+00 -1.790826e-02 -4.342114e-02 
2.010000e+00 -1.777464e-02 -4.291863e-02 
2.011000e+00 -1.764052e-02 -4.241543e-02 
2.012000e+00 -1.750590e-02 -4.191155e-02 
2.013000e+00 -1.737079e-02 -4.140698e-02 
2.014000e+00 -1.723517e-02 -4.090173e-02 
2.015000e+00 -1.709905e-02 -4.039581e-02 
2.016000e+00 -1.696242e-02 -3.988922e-02 
2.017000e+00 -1.682529e-02 -3.938196e-02 
2.018000e+00 -1.668764e-02 -3.887404e-02 
2.019000e+00 -1.654949e-02 -3.836546e-02 
2.020000e+00 -1.641082e-02 -3.785623e-02 
2.021000e+00 -1.627164e-02 -3.734635e-02 
2.022000e+00 -1.613194e-02 -3.683582e-02 
2.023000e+00 -1.599171e-02 -3.632466e-02 
2.024000e+00 -1.585097e-02 -3.581286e-02 
2.025000e+00 -1.570971e-02 -3.530042e-02 
2.026000e+00 -1.556792e-02 -3.478736e-02 
2.027000e+00 -1.542560e-02 -3.427367e-02 
2.028000e+00 -1.528275e-02 -3.375936e-02 
2.029000e+00 -1.513938e-02 -3.324444e-02 
2.030000e+00 -1.499547e-02 -3.272891e-02 
2.031000e+00 -1.485102e-02 -3.221277e-02 
2.032000e+00 -1.470604e-02 -3.169602e-02 
2.033000e+00 -1.456052e-02 -3.117868e-02 
2.034000e+00 -1.441446e-02 -3.066075e-02 
2.035000e+00 -1.426786e-02 -3.014222e-02 
2.036000e+00 -1.412071e-02 -2.962311e-02 
2.037000e+00 -1.397302e-02 -2.910342e-02 
2.038000e+00 -1.382478e-02 -2.858316e-02 
2.039000e+00 -1.367599e-02 -2.806232e-02 
2.040000e+00 -1.352665e-02 -2.754091e-02 
2.041000e+00 -1.337676e-02 -2.701895e-02 
2.042000e+00 -1.322631e-02 -2.649642e-02 
2.043000e+00 -1.307531e-02 -2.597334e-02 
2.044000e+00 -1.292375e-02 -2.544970e-02 
2.045000e+00 -1.277162e-02 -2.492553e-02 
2.046000e+00 -1.261894e-02 -2.440081e-02 
2.047000e+00 -1.246569e-02 -2.387556e-02 
2.048000e+00 -1.231188e-02 -2.334977e-02 
2.049000e+00 -1.215750e-02 -2.282346e-02 
2.050000e+00 -1.200255e-02 -2.229662e-02 
2.051000e+00 -1.184703e-02 -2.176926e-02 
2.052000e+00 -1.169093e-02 -2.124139e-02 
2.053000e+00 -1.153427e-02 -2.071302e-02 
2.054000e+00 -1.137703e-02 -2.018413e-02 
2.055000e+00 -1.121921e-02 -1.965475e-02 
2.056000e+00 -1.106081e-02 -1.912487e-02 
2.057000e+00 -1.090183e-02 -1.859450e-02 
2.058000e+00 -1.074227e-02 -1.806364e-02 
2.059000e+00 -1.058213e-02 -1.753230e-02 
2.060000e+00 -1.042140e-02 -1.700048e-02 
2.061000e+00 -1.026009e-02 -1.646820e-02 
2.062000e+00 -1.009818e-02 -1.593544e-02 
2.063000e+00 -9.935688e-03 -1.540222e-02 
2.064000e+00 -9.772602e-03 -1.486854e-02 
2.065000e+00 -9.608923e-03 -1.433440e-02 
2.066000e+00 -9.444649e-03 -1.379982e-02 
2.067000e+00 -9.279778e-03 -1.326479e-02 
2.068000e+00 -9.114310e-03 -1.272932e-02 
2.069000e+00 -8.948242e-03 -1.219342e-02 
2.070000e+00 -8.781574e-03 -1.165708e-02 
2.071000e+00 -8.614303e-03 -1.112032e-02 
2.072000e+00 -8.446428e-03 -1.058314e-02 
2.073000e+00 -8.277948e-03 -1.004554e-02 
2.074000e+00 -8.108861e-03 -9.507524e-03 
2.075000e+00 -7.939165e-03 -8.969105e-03 
2.076000e+00 -7.768860e-03 -8.430283e-03 
2.077000e+00 -7.597944e-03 -7.891064e-03 
2.078000e+00 -7.426416e-03 -7.351451e-03 
2.079000e+00 -7.254273e-03 -6.811451e-03 
2.080000e+00 -7.081515e-03 -6.271066e-03 
2.081000e+00 -6.908140e-03 -5.730304e-03 
2.082000e+00 -6.734147e-03 -5.189167e-03 
2.083000e+00 -6.559535e-03 -4.647661e-03 
2.084000e+00 -6.384301e-03 -4.105791e-03 
2.085000e+00 -6.208446e-03 -3.563562e-03 
2.086000e+00 -6.031967e-03 -3.020978e-03 
2.087000e+00 -5.854863e-03 -2.478044e-03 
2.088000e+00 -5.677133e-03 -1.934766e-03 
2.089000e+00 -5.498776e-03 -1.391147e-03 
2.090000e+00 -5.319790e-03 -8.471932e-04 
2.091000e+00 -5.140174e-03 -3.029092e-04 
2.092000e+00 -4.959926e-03 2.417002e-04 
2.093000e+00 -4.779046e-03 7.866302e-04 
2.094000e+00 -4.597533e-03 1.331876e-03 
2.095000e+00 -4.415384e-03 1.877432e-03 
2.096000e+00 -4.232600e-03 2.423294e-03 
2.097000e+00 -4.049177e-03 2.969457e-03 
2.098000e+00 -3.865117e-03 3.515916e-03 
2.099000e+00 -3.680417e-03 4.062666e-03 
2.100000e+00 -3.495075e-03 4.609701e-03 
2.101000e+00 -3.309092e-03 5.157018e-03 
2.102000e+00 -3.122466e-03 5.704611e-03 
2.103000e+00 -2.935195e-03 6.252476e-03 
2.104000e+00 -2.747279e-03 6.800606e-03 
2.105000e+00 -2.558716e-03 7.348998e-03 
2.106000e+00 -2.369506e-03 7.897646e-03 
2.107000e+00 -2.179647e-03 8.446545e-03 
2.108000e+00 -1.989139e-03 8.995690e-03 
2.109000e+00 -1.797979e-03 9.545077e-03 
2.110000e+00 -1.606168e-03 1.009470e-02 
2.111000e+00 -1.413704e-03 1.064455e-02 
2.112000e+00 -1.220586e-03 1.119463e-02 
2.113000e+00 -1.026814e-03 1.174493e-02 
2.114000e+00 -8.323854e-04 1.229545e-02 
2.115000e+00 -6.373001e-04 1.284618e-02 
2.116000e+00 -4.415571e-04 1.339711e-02 
2.117000e+00 -2.451554e-04 1.394825e-02 
2.118000e+00 -4.809414e-05 1.449958e-02 
2.119000e+00 1.496277e-04 1.505110e-02 
2.120000e+00 3.480110e-04 1.560281e-02 
2.121000e+00 5.470566e-04 1.615470e-02 
2.122000e+00 7.467654e-04 1.670676e-02 
2.123000e+00 9.471383e-04 1.725899e-02 
2.124000e+00 1.148176e-03 1.781139e-02 
2.125000e+00 1.349880e-03 1.836395e-02 
2.126000e+00 1.552250e-03 1.891667e-02 
2.127000e+00 1.755288e-03 1.946953e-02 
2.128000e+00 1.958993e-03 2.002254e-02 
2.129000e+00 2.163368e-03 2.057569e-02 
2.130000e+00 2.368413e-03 2.112897e-02 
2.131000e+00 2.574128e-03 2.168238e-02 
2.132000e+00 2.780514e-03 2.223592e-02 
2.133000e+00 2.987572e-03 2.278957e-02 
2.134000e+00 3.195303e-03 2.334334e-02 
2.135000e+00 3.403707e-03 2.389722e-02 
2.136000e+00 3.612786e-03 2.445120e-02 
2.137000e+00 3.822539e-03 2.500528e-02 
2.138000e+00 4.032967e-03 2.555945e-02 
2.139000e+00 4.244072e-03 2.611371e-02 
2.140000e+00 4.455853e-03 2.666805e-02 
2.141000e+00 4.668312e-03 2.722247e-02 
2.142000e+00 4.881448e-03 2.777696e-02 
2.143000e+00 5.095263e-03 2.833152e-02 
2.144000e+00 5.309757e-03 2.888614e-02 
2.145000e+00 5.524930e-03 2.944082e-02 
2.146000e+00 5.740784e-03 2.999555e-02 
2.147000e+00 5.957318e-03 3.055032e-02 
2.148000e+00 6.174534e-03 3.110513e-02 
2.149000e+00 6.392431e-03 3.165999e-02 
2.150000e+00 6.611010e-03 3.221487e-02 
2.151000e+00 6.830272e-03 3.276977e-02 
2.152000e+00 7.050217e-03 3.332470e-02 
2.153000e+00 7.270846e-03 3.387964e-02 
2.154000e+00 7.492159e-03 3.443459e-02 
2.155000e+00 7.714156e-03 3.498954e-02 
2.156000e+00 7.936838e-03 3.554449e-02 
2.157000e+00 8.160205e-03 3.609944e-02 
2.158000e+00 8.384257e-03 3.665437e-02 
2.159000e+00 8.608995e-03 3.720929e-02 
2.160000e+00 8.834420e-03 3.776418e-02 
2.161000e+00 9.060531e-03 3.831904e-02 
2.162000e+00 9.287329e-03 3.887388e-02 
2.163000e+00 9.514814e-03 3.942867e-02 
2.164000e+00 9.742986e-03 3.998342e-02 
2.165000e+00 9.971847e-03 4.053812e-02 
2.166000e+00 1.020139e-02 4.109277e-02 
2.167000e+00 1.043163e-02 4.164735e-02 
2.168000e+00 1.066256e-02 4.220188e-02 
2.169000e+00 1.089417e-02 4.275633e-02 
2.170000e+00 1.112647e-02 4.331070e-02 
2.171000e+00 1.135946e-02 4.386500e-02 
2.172000e+00 1.159314e-02 4.441920e-02 
2.173000e+00 1.182751e-02 4.497332e-02 
2.174000e+00 1.206257e-02 4.552734e-02 
2.175000e+00 1.229832e-02 4.608125e-02 
2.176000e+00 1.253475e-02 4.663506e-02 
2.177000e+00 1.277188e-02 4.718876e-02 
2.178000e+00 1.300970e-02 4.774233e-02 
2.179000e+00 1.324820e-02 4.829578e-02 
2.180000e+00 1.348740e-02 4.884911e-02 
2.181000e+00 1.372729e-02 4.940229e-02 
2.182000e+00 1.396786e-02 4.995534e-02 
2.183000e+00 1.420913e-02 5.050824e-02 
2.184000e+00 1.445108e-02 5.106099e-02 
2.185000e+00 1.469373e-02 5.161359e-02 
2.186000e+00 1.493706e-02 5.216602e-02 
2.187000e+00 1.518109e-02 5.271828e-02 
2.188000e+00 1.542580e-02 5.327038e-02 
2.189000e+00 1.567120e-02 5.382229e-02 
2.190000e+00 1.591729e-02 5.437402e-02 
2.191000e+00 1.616408e-02 5.492557e-02 
2.192000e+00 1.641155e-02 5.547692e-02 
2.193000e+00 1.665970e-02 5.602807e-02 
2.194000e+00 1.690855e-02 5.657901e-02 
2.195000e+00 1.715809e-02 5.712974e-02 
2.196000e+00 1.740831e-02 5.768026e-02 
2.197000e+00 1.765922e-02 5.823056e-02 
2.198000e+00 1.791082e-02 5.878063e-02 
2.199000e+00 1.816311e-02 5.933047e-02 
2.200000e+00 1.841608e-02 5.988007e-02 
2.201000e+00 1.866974e-02 6.042942e-02 
2.202000e+00 1.892408e-02 6.097853e-02 
2.203000e+00 1.917912e-02 6.152739e-02 
2.204000e+00 1.943483e-02 6.207599e-02 
2.205000e+00 1.969124e-02 6.262432e-02 
2.206000e+00 1.994833e-02 6.317238e-02 
2.207000e+00 2.020610e-02 6.372016e-02 
2.208000e+00 2.046456e-02 6.426767e-02 
2.209000e+00 2.072370e-02 6.481489e-02 
2.210000e+00 2.098352e-02 6.536181e-02 
2.211000e+00 2.124403e-02 6.590844e-02 
2.212000e+00 2.150522e-02 6.645477e-02 
2.213000e+00 2.176709e-02 6.700079e-02 
2.214000e+00 2.202964e-02 6.754649e-02 
2.215000e+00 2.229287e-02 6.809188e-02 
2.216000e+00 2.255678e-02 6.863694e-02 
2.217000e+00 2.282137e-02 6.918167e-02 
2.218000e+00 2.308665e-02 6.972607e-02 
2.219000e+00 2.335259e-02 7.027012e-02 
2.220000e+00 2.361922e-02 7.081383e-02 
2.221000e+00 2.388653e-02 7.135719e-02 
2.222000e+00 2.415451e-02 7.190019e-02 
2.223000e+00 2.442316e-02 7.244283e-02 
2.224000e+00 2.469250e-02 7.298510e-02 
2.225000e+00 2.496250e-02 7.352699e-02 
2.226000e+00 2.523318e-02 7.406851e-02 
2.227000e+00 2.550453e-02 7.460964e-02 
2.228000e+00 2.577656e-02 7.515038e-02 
2.229000e+00 2.604926e-02 7.569073e-02 
2.230000e+00 2.632262e-02 7.623067e-02 
2.231000e+00 2.659666e-02 7.677021e-02 
2.232000e+00 2.687137e-02 7.730934e-02 
2.233000e+00 2.714674e-02 7.784805e-02 
2.234000e+00 2.742278e-02 7.838634e-02 
2.235000e+00 2.769949e-02 7.892420e-02 
2.236000e+00 2.797686e-02 7.946163e-02 
2.237000e+00 2.825490e-02 7.999862e-02 
2.238000e+00 2.853360e-02 8.053516e-02 
2.239000e+00 2.881297e-02 8.107125e-02 
2.240000e+00 2.909299e-02 8.160689e-02 
2.241000e+00 2.937368e-02 8.214207e-02 
2.242000e+00 2.965503e-02 8.267678e-02 
2.243000e+00 2.993703e-02 8.321102e-02 
2.244000e+00 3.021970e-02 8.374478e-02 
2.245000e+00 3.050302e-02 8.427806e-02 
2.246000e+00 3.078699e-02 8.481085e-02 
2.247000e+00 3.107162e-02 8.534315e-02 
2.248000e+00 3.135691e-02 8.587495e-02 
2.249000e+00 3.164284e-02 8.640625e-02 
2.250000e+00 3.192943e-02 8.693703e-02 
2.251000e+00 3.221667e-02 8.746730e-02 
2.252000e+00 3.250456e-02 8.799705e-02 
2.253000e+00 3.279309e-02 8.852628e-02 
2.254000e+00 3.308227e-02 8.905497e-02 
2.255000e+00 3.337210e-02 8.958312e-02 
2.256000e+00 3.366257e-02 9.011074e-02 
2.257000e+00 3.395368e-02 9.063780e-02 
2.258000e+00 3.424544e-02 9.116431e-02 
2.259000e+00 3.453784e-02 9.169027e-02 
2.260000e+00 3.483087e-02 9.221566e-02 
2.261000e+00 3.512454e-02 9.274048e-02 
2.262000e+00 3.541885e-02 9.326472e-02 
2.263000e+00 3.571380e-02 9.378839e-02 
2.264000e+00 3.600937e-02 9.431147e-02 
2.265000e+00 3.630558e-02 9.483395e-02 
2.266000e+00 3.660242e-02 9.535584e-02 
2.267000e+00 3.689989e-02 9.587713e-02 
2.268000e+00 3.719799e-02 9.639782e-02 
2.269000e+00 3.749672e-02 9.691789e-02 
2.270000e+00 3.779607e-02 9.743734e-02 
2.271000e+00 3.809604e-02 9.795617e-02 
2.272000e+00 3.839663e-02 9.847437e-02 
2.273000e+00 3.869785e-02 9.899193e-02 
2.274000e+00 3.899968e-02 9.950886e-02 
2.275000e+00 3.930214e-02 1.000251e-01 
2.276000e+00 3.960520e-02 1.005408e-01 
2.277000e+00 3.990889e-02 1.010557e-01 
2.278000e+00 4.021318e-02 1.015701e-01 
2.279000e+00 4.051809e-02 1.020837e-01 
2.280000e+00 4.082360e-02 1.025967e-01 
2.281000e+00 4.112972e-02 1.031090e-01 
2.282000e+00 4.143645e-02 1.036206e-01 
2.283000e+00 4.174378e-02 1.041315e-01 
2.284000e+00 4.205172e-02 1.046417e-01 
2.285000e+00 4.236025e-02 1.051513e-01 
2.286000e+00 4.266939e-02 1.056601e-01 
2.287000e+00 4.297912e-02 1.061682e-01 
2.288000e+00 4.328945e-02 1.066756e-01 
2.289000e+00 4.360037e-02 1.071823e-01 
2.290000e+00 4.391188e-02 1.076883e-01 
2.291000e+00 4.422399e-02 1.081935e-01 
2.292000e+00 4.453668e-02 1.086980e-01 
2.293000e+00 4.484996e-02 1.092018e-01 
2.294000e+00 4.516382e-02 1.097048e-01 
2.295000e+00 4.547826e-02 1.102070e-01 
2.296000e+00 4.579329e-02 1.107085e-01 
2.297000e+00 4.610889e-02 1.112093e-01 
2.298000e+00 4.642507e-02 1.117092e-01 
2.299000e+00 4.674183e-02 1.122084e-01 
2.300000e+00 4.705915e-02 1.127068e-01 
2.301000e+00 4.737705e-02 1.132045e-01 
2.302000e+00 4.769552e-02 1.137013e-01 
2.303000e+00 4.801455e-02 1.141973e-01 
2.304000e+00 4.833415e-02 1.146926e-01 
2.305000e+00 4.865431e-02 1.151870e-01 
2.306000e+00 4.897503e-02 1.156807e-01 
2.307000e+00 4.929631e-02 1.161735e-01 
2.308000e+00 4.961814e-02 1.166655e-01 
2.309000e+00 4.994053e-02 1.171567e-01 
2.310000e+00 5.026347e-02 1.176470e-01 
2.311000e+00 5.058696e-02 1.181365e-01 
2.312000e+00 5.091099e-02 1.186252e-01 
2.313000e+00 5.123558e-02 1.191130e-01 
2.314000e+00 5.156070e-02 1.195999e-01 
2.315000e+00 5.188636e-02 1.200860e-01 
2.316000e+00 5.221257e-02 1.205713e-01 
2.317000e+00 5.253931e-02 1.210557e-01 
2.318000e+00 5.286658e-02 1.215392e-01 
2.319000e+00 5.319438e-02 1.220218e-01 
2.320000e+00 5.352272e-02 1.225035e-01 
2.321000e+00 5.385158e-02 1.229844e-01 
2.322000e+00 5.418096e-02 1.234643e-01 
2.323000e+00 5.451087e-02 1.239434e-01 
2.324000e+00 5.484129e-02 1.244216e-01 
2.325000e+00 5.517223e-02 1.248988e-01 
2.326000e+00 5.550369e-02 1.253751e-01 
2.327000e+00 5.583566e-02 1.258506e-01 
2.328000e+00 5.616814e-02 1.263250e-01 
2.329000e+00 5.650112e-02 1.267986e-01 
2.330000e+00 5.683461e-02 1.272712e-01 
2.331000e+00 5.716860e-02 1.277429e-01 
2.332000e+00 5.750309e-02 1.282137e-01 
2.333000e+00 5.783808e-02 1.286835e-01 
2.334000e+00 5.817356e-02 1.291523e-01 
2.335000e+00 5.850954e-02 1.296202e-01 
2.336000e+00 5.884600e-02 1.300871e-01 
2.337000e+00 5.918295e-02 1.305530e-01 
2.338000e+00 5.952039e-02 1.310180e-01 
2.339000e+00 5.985830e-02 1.314820e-01 
2.340000e+00 6.019669e-02 1.319450e-01 
2.341000e+00 6.053556e-02 1.324070e-01 
2.342000e+00 6.087490e-02 1.328680e-01 
2.343000e+00 6.121472e-02 1.333280e-01 
2.344000e+00 6.155500e-02 1.337870e-01 
2.345000e+00 6.189574e-02 1.342450e-01 
2.346000e+00 6.223695e-02 1.347020e-01 
2.347000e+00 6.257861e-02 1.351579e-01 
2.348000e+00 6.292073e-02 1.356129e-01 
2.349000e+00 6.326331e-02 1.360668e-01 
2.350000e+00 6.360633e-02 1.365196e-01 
2.351000e+00 6.394981e-02 1.369715e-01 
2.352000e+00 6.429373e-02 1.374222e-01 
2.353000e+00 6.463809e-02 1.378720e-01 
2.354000e+00 6.498288e-02 1.383207e-01 
2.355000e+00 6.532812e-02 1.387683e-01 
2.356000e+00 6.567379e-02 1.392148e-01 
2.357000e+00 6.601989e-02 1.396603e-01 
2.358000e+00 6.636641e-02 1.401047e-01 
2.359000e+00 6.671336e-02 1.405480e-01 
2.360000e+00 6.706073e-02 1.409903e-01 
2.361000e+00 6.740852e-02 1.414314e-01 
2.362000e+00 6.775673e-02 1.418715e-01 
2.363000e+00 6.810534e-02 1.423104e-01 
2.364000e+00 6.845437e-02 1.427483e-01 
2.365000e+00 6.880380e-02 1.431850e-01 
2.366000e+00 6.915363e-02 1.436206e-01 
2.367000e+00 6.950386e-02 1.440551e-01 
2.368000e+00 6.985449e-02 1.444885e-01 
2.369000e+00 7.020551e-02 1.449208e-01 
2.370000e+00 7.055692e-02 1.453519e-01 
2.371000e+00 7.090872e-02 1.457819e-01 
2.372000e+00 7.126091e-02 1.462107e-01 
2.373000e+00 7.161347e-02 1.466384e-01 
2.374000e+00 7.196641e-02 1.470649e-01 
2.375000e+00 7.231972e-02 1.474903e-01 
2.376000e+00 7.267340e-02 1.479145e-01 
2.377000e+00 7.302745e-02 1.483376e-01 
2.378000e+00 7.338187e-02 1.487595e-01 
2.379000e+00 7.373664e-02 1.491802e-01 
2.380000e+00 7.409178e-02 1.495997e-01 
2.381000e+00 7.444726e-02 1.500180e-01 
2.382000e+00 7.480310e-02 1.504352e-01 
2.383000e+00 7.515928e-02 1.508511e-01 
2.384000e+00 7.551581e-02 1.512659e-01 
2.385000e+00 7.587268e-02 1.516794e-01 
2.386000e+00 7.622988e-02 1.520918e-01 
2.387000e+00 7.658742e-02 1.525029e-01 
2.388000e+00 7.694529e-02 1.529128e-01 
2.389000e+00 7.730348e-02 1.533215e-01 
2.390000e+00 7.766200e-02 1.537289e-01 
2.391000e+00 7.802083e-02 1.541351e-01 
2.392000e+00 7.837998e-02 1.545401e-01 
2.393000e+00 7.873945e-02 1.549439e-01 
2.394000e+00 7.909922e-02 1.553464e-01 
2.395000e+00 7.945929e-02 1.557476e-01 
2.396000e+00 7.981967e-02 1.561476e-01 
2.397000e+00 8.018035e-02 1.565463e-01 
2.398000e+00 8.054132e-02 1.569438e-01 
2.399000e+00 8.090258e-02 1.573400e-01 
2.400000e+00 8.126413e-02 1.577349e-01 
2.401000e+00 8.162596e-02 1.581286e-01 
2.402000e+00 8.198807e-02 1.585209e-01 
2.403000e+00 8.235045e-02 1.589120e-01 
2.404000e+00 8.271311e-02 1.593018e-01 
2.405000e+00 8.307604e-02 1.596903e-01 
2.406000e+00 8.343923e-02 1.600775e-01 
2.407000e+00 8.380268e-02 1.604634e-01 
2.408000e+00 8.416639e-02 1.608479e-01 
2.409000e+00 8.453035e-02 1.612312e-01 
2.410000e+00 8.489456e-02 1.616131e-01 
2.411000e+00 8.525902e-02 1.619938e-01 
2.412000e+00 8.562372e-02 1.623731e-01 
2.413000e+00 8.598865e-02 1.627510e-01 
2.414000e+00 8.635382e-02 1.631277e-01 
2.415000e+00 8.671922e-02 1.635029e-01 
2.416000e+00 8.708485e-02 1.638769e-01 
2.417000e+00 8.745070e-02 1.642495e-01 
2.418000e+00 8.781676e-02 1.646207e-01 
2.419000e+00 8.818304e-02 1.649906e-01 
2.420000e+00 8.854954e-02 1.653591e-01 
2.421000e+00 8.891623e-02 1.657263e-01 
2.422000e+00 8.928313e-02 1.660921e-01 
2.423000e+00 8.965023e-02 1.664565e-01 
2.424000e+00 9.001753e-02 1.668195e-01 
2.425000e+00 9.038501e-02 1.671812e-01 
2.426000e+00 9.075268e-02 1.675415e-01 
2.427000e+00 9.112053e-02 1.679003e-01 
2.428000e+00 9.148856e-02 1.682578e-01 
2.429000e+00 9.185677e-02 1.686139e-01 
2.430000e+00 9.222514e-02 1.689686e-01 
2.431000e+00 9.259368e-02 1.693219e-01 
2.432000e+00 9.296238e-02 1.696737e-01 
2.433000e+00 9.333124e-02 1.700242e-01 
2.434000e+00 9.370025e-02 1.703732e-01 
2.435000e+00 9.406942e-02 1.707208e-01 
2.436000e+00 9.443872e-02 1.710670e-01 
2.437000e+00 9.480817e-02 1.714117e-01 
2.438000e+00 9.517776e-02 1.717550e-01 
2.439000e+00 9.554747e-02 1.720969e-01 
2.440000e+00 9.591732e-02 1.724373e-01 
2.441000e+00 9.628729e-02 1.727763e-01 
2.442000e+00 9.665738e-02 1.731138e-01 
2.443000e+00 9.702758e-02 1.734499e-01 
2.444000e+00 9.739789e-02 1.737845e-01 
2.445000e+00 9.776832e-02 1.741176e-01 
2.446000e+00 9.813884e-02 1.744493e-01 
2.447000e+00 9.850946e-02 1.747795e-01 
2.448000e+00 9.888018e-02 1.751082e-01 
2.449000e+00 9.925098e-02 1.754354e-01 
2.450000e+00 9.962187e-02 1.757612e-01 
2.451000e+00 9.999284e-02 1.760854e-01 
2.452000e+00 1.003639e-01 1.764082e-01 
2.453000e+00 1.007350e-01 1.767295e-01 
2.454000e+00 1.011062e-01 1.770493e-01 
2.455000e+00 1.014774e-01 1.773676e-01 
2.456000e+00 1.018488e-01 1.776843e-01 
2.457000e+00 1.022201e-01 1.779996e-01 
2.458000e+00 1.025915e-01 1.783133e-01 
2.459000e+00 1.029630e-01 1.786256e-01 
2.460000e+00 1.033345e-01 1.789363e-01 
2.461000e+00 1.037060e-01 1.792455e-01 
2.462000e+00 1.040776e-01 1.795531e-01 
2.463000e+00 1.044492e-01 1.798592e-01 
2.464000e+00 1.048208e-01 1.801638e-01 
2.465000e+00 1.051924e-01 1.804668e-01 
2.466000e+00 1.055641e-01 1.807683e-01 
2.467000e+00 1.059357e-01 1.810683e-01 
2.468000e+00 1.063074e-01 1.813667e-01 
2.469000e+00 1.066790e-01 1.816635e-01 
2.470000e+00 1.070507e-01 1.819588e-01 
2.471000e+00 1.074223e-01 1.822525e-01 
2.472000e+00 1.077939e-01 1.825447e-01 
2.473000e+00 1.081655e-01 1.828352e-01 
2.474000e+00 1.085371e-01 1.831242e-01 
2.475000e+00 1.089087e-01 1.834117e-01 
2.476000e+00 1.092802e-01 1.836975e-01 
2.477000e+00 1.096517e-01 1.839818e-01 
2.478000e+00 1.100231e-01 1.842645e-01 
2.479000e+00 1.103945e-01 1.845456e-01 
2.480000e+00 1.107659e-01 1.848250e-01 
2.481000e+00 1.111371e-01 1.851029e-01 
2.482000e+00 1.115084e-01 1.853792e-01 
2.483000e+00 1.118795e-01 1.856539e-01 
2.484000e+00 1.122506e-01 1.859270e-01 
2.485000e+00 1.126216e-01 1.861985e-01 
2.486000e+00 1.129925e-01 1.864683e-01 
2.487000e+00 1.133634e-01 1.867366e-01 
2.488000e+00 1.137341e-01 1.870032e-01 
2.489000e+00 1.141048e-01 1.872682e-01 
2.490000e+00 1.144754e-01 1.875315e-01 
2.491000e+00 1.148458e-01 1.877933e-01 
2.492000e+00 1.152161e-01 1.880533e-01 
2.493000e+00 1.155864e-01 1.883118e-01 
2.494000e+00 1.159565e-01 1.885686e-01 
2.495000e+00 1.163265e-01 1.888238e-01 
2.496000e+00 1.166963e-01 1.890773e-01 
2.497000e+00 1.170660e-01 1.893292e-01 
2.498000e+00 1.174356e-01 1.895794e-01 
2.499000e+00 1.178050e-01 1.898280e-01 
2.500000e+00 1.181743e-01 1.900748e-01 
2.501000e+00 1.185435e-01 1.903201e-01 
2.502000e+00 1.189124e-01 1.905636e-01 
2.503000e+00 1.192812e-01 1.908055e-01 
2.504000e+00 1.196499e-01 1.910458e-01 
2.505000e+00 1.200183e-01 1.912843e-01 
2.506000e+00 1.203866e-01 1.915212e-01 
2.507000e+00 1.207547e-01 1.917564e-01 
2.508000e+00 1.211226e-01 1.919899e-01 
2.509000e+00 1.214903e-01 1.922217e-01 
2.510000e+00 1.218579e-01 1.924518e-01 
2.511000e+00 1.222252e-01 1.926802e-01 
2.512000e+00 1.225923e-01 1.929070e-01 
2.513000e+00 1.229592e-01 1.931320e-01 
2.514000e+00 1.233258e-01 1.933553e-01 
2.515000e+00 1.236923e-01 1.935769e-01 
2.516000e+00 1.240585e-01 1.937969e-01 
2.517000e+00 1.244245e-01 1.940151e-01 
2.518000e+00 1.247902e-01 1.942315e-01 
2.519000e+00 1.251557e-01 1.944463e-01 
2.520000e+00 1.255209e-01 1.946594e-01 
2.521000e+00 1.258859e-01 1.948707e-01 
2.522000e+00 1.262506e-01 1.950803e-01 
2.523000e+00 1.266151e-01 1.952881e-01 
2.524000e+00 1.269793e-01 1.954943e-01 
2.525000e+00 1.273432e-01 1.956987e-01 
2.526000e+00 1.277068e-01 1.959014e-01 
2.527000e+00 1.280702e-01 1.961023e-01 
2.528000e+00 1.284332e-01 1.963015e-01 
2.529000e+00 1.287960e-01 1.964989e-01 
2.530000e+00 1.291584e-01 1.966946e-01 
2.531000e+00 1.295206e-01 1.968885e-01 
2.532000e+00 1.298824e-01 1.970807e-01 
2.533000e+00 1.302439e-01 1.972712e-01 
2.534000e+00 1.306051e-01 1.974598e-01 
2.535000e+00 1.309659e-01 1.976467e-01 
2.536000e+00 1.313265e-01 1.978319e-01 
2.537000e+00 1.316867e-01 1.980153e-01 
2.538000e+00 1.320465e-01 1.981969e-01 
2.539000e+00 1.324060e-01 1.983767e-01 
2.540000e+00 1.327651e-01 1.985548e-01 
2.541000e+00 1.331239e-01 1.987311e-01 
2.542000e+00 1.334823e-01 1.989056e-01 
2.543000e+00 1.338403e-01 1.990784e-01 
2.544000e+00 1.341980e-01 1.992493e-01 
2.545000e+00 1.345553e-01 1.994185e-01 
2.546000e+00 1.349122e-01 1.995859e-01 
2.547000e+00 1.352687e-01 1.997515e-01 
2.548000e+00 1.356248e-01 1.999153e-01 
2.549000e+00 1.359805e-01 2.000773e-01 
2.550000e+00 1.363358e-01 2.002375e-01 
2.551000e+00 1.366906e-01 2.003959e-01 
2.552000e+00 1.370451e-01 2.005525e-01 
2.553000e+00 1.373991e-01 2.007073e-01 
2.554000e+00 1.377527e-01 2.008603e-01 
2.555000e+00 1.381059e-01 2.010115e-01 
2.556000e+00 1.384586e-01 2.011608e-01 
2.557000e+00 1.388109e-01 2.013084e-01 
2.558000e+00 1.391627e-01 2.014541e-01 
2.559000e+00 1.395141e-01 2.015981e-01 
2.560000e+00 1.398650e-01 2.017402e-01 
2.561000e+00 1.402154e-01 2.018805e-01 
2.562000e+00 1.405654e-01 2.020189e-01 
2.563000e+00 1.409149e-01 2.021556e-01 
2.564000e+00 1.412639e-01 2.022904e-01 
2.565000e+00 1.416124e-01 2.024234e-01 
2.566000e+00 1.419604e-01 2.025545e-01 
2.567000e+00 1.423079e-01 2.026838e-01 
2.568000e+00 1.426549e-01 2.028113e-01 
2.569000e+00 1.430014e-01 2.029370e-01 
2.570000e+00 1.433474e-01 2.030608e-01 
2.571000e+00 1.436928e-01 2.031827e-01 
2.572000e+00 1.440378e-01 2.033028e-01 
2.573000e+00 1.443822e-01 2.034211e-01 
2.574000e+00 1.447260e-01 2.035375e-01 
2.575000e+00 1.450693e-01 2.036521e-01 
2.576000e+00 1.454121e-01 2.037649e-01 
2.577000e+00 1.457543e-01 2.038757e-01 
2.578000e+00 1.460959e-01 2.039848e-01 
2.579000e+00 1.464370e-01 2.040919e-01 
2.580000e+00 1.467775e-01 2.041972e-01 
2.581000e+00 1.471174e-01 2.043007e-01 
2.582000e+00 1.474567e-01 2.044023e-01 
2.583000e+00 1.477955e-01 2.045020e-01 
2.584000e+00 1.481336e-01 2.045998e-01 
2.585000e+00 1.484712e-01 2.046958e-01 
2.586000e+00 1.488081e-01 2.047900e-01 
2.587000e+00 1.491445e-01 2.048822e-01 
2.588000e+00 1.494802e-01 2.049726e-01 
2.589000e+00 1.498153e-01 2.050611e-01 
2.590000e+00 1.501497e-01 2.051477e-01 
2.591000e+00 1.504836e-01 2.052325e-01 
2.592000e+00 1.508168e-01 2.053154e-01 
2.593000e+00 1.511493e-01 2.053964e-01 
2.594000e+00 1.514812e-01 2.054755e-01 
2.595000e+00 1.518125e-01 2.055527e-01 
2.596000e+00 1.521430e-01 2.056281e-01 
2.597000e+00 1.524730e-01 2.057016e-01 
2.598000e+00 1.528022e-01 2.057732e-01 
2.599000e+00 1.531308e-01 2.058429e-01 
2.600000e+00 1.534586e-01 2.059107e-01 
2.601000e+00 1.537858e-01 2.059766e-01 
2.602000e+00 1.541123e-01 2.060406e-01 
2.603000e+00 1.544381e-01 2.061028e-01 
2.604000e+00 1.547632e-01 2.061630e-01 
2.605000e+00 1.550876e-01 2.062213e-01 
2.606000e+00 1.554112e-01 2.062778e-01 
2.607000e+00 1.557341e-01 2.063323e-01 
2.608000e+00 1.560563e-01 2.063850e-01 
2.609000e+00 1.563778e-01 2.064358e-01 
2.610000e+00 1.566985e-01 2.064846e-01 
2.611000e+00 1.570185e-01 2.065316e-01 
2.612000e+00 1.573378e-01 2.065766e-01 
2.613000e+00 1.576562e-01 2.066197e-01 
2.614000e+00 1.579739e-01 2.066610e-01 
2.615000e+00 1.582909e-01 2.067003e-01 
2.616000e+00 1.586070e-01 2.067377e-01 
2.617000e+00 1.589224e-01 2.067732e-01 
2.618000e+00 1.592370e-01 2.068068e-01 
2.619000e+00 1.595508e-01 2.068385e-01 
2.620000e+00 1.598639e-01 2.068683e-01 
2.621000e+00 1.601761e-01 2.068961e-01 
2.622000e+00 1.604875e-01 2.069221e-01 
2.623000e+00 1.607981e-01 2.069461e-01 
2.624000e+00 1.611078e-01 2.069683e-01 
2.625000e+00 1.614168e-01 2.069885e-01 
2.626000e+00 1.617249e-01 2.070067e-01 
2.627000e+00 1.620322e-01 2.070231e-01 
2.628000e+00 1.623386e-01 2.070375e-01 
2.629000e+00 1.626442e-01 2.070501e-01 
2.630000e+00 1.629490e-01 2.070607e-01 
2.631000e+00 1.632529e-01 2.070694e-01 
2.632000e+00 1.635559e-01 2.070761e-01 
2.633000e+00 1.638580e-01 2.070810e-01 
2.634000e+00 1.641593e-01 2.070839e-01 
2.635000e+00 1.644597e-01 2.070849e-01 
2.636000e+00 1.647592e-01 2.070839e-01 
2.637000e+00 1.650578e-01 2.070811e-01 
2.638000e+00 1.653555e-01 2.070763e-01 
2.639000e+00 1.656523e-01 2.070696e-01 
2.640000e+00 1.659482e-01 2.070609e-01 
2.641000e+00 1.662432e-01 2.070504e-01 
2.642000e+00 1.665373e-01 2.070379e-01 
2.643000e+00 1.668304e-01 2.070235e-01 
2.644000e+00 1.671226e-01 2.070071e-01 
2.645000e+00 1.674139e-01 2.069888e-01 
2.646000e+00 1.677042e-01 2.069686e-01 
2.647000e+00 1.679936e-01 2.069465e-01 
2.648000e+00 1.682820e-01 2.069224e-01 
2.649000e+00 1.685695e-01 2.068964e-01 
2.650000e+00 1.688560e-01 2.068684e-01 
2.651000e+00 1.691415e-01 2.068386e-01 
2.652000e+00 1.694261e-01 2.068067e-01 
2.653000e+00 1.697097e-01 2.067730e-01 
2.654000e+00 1.699923e-01 2.067373e-01 
2.655000e+00 1.702739e-01 2.066997e-01 
2.656000e+00 1.705544e-01 2.066602e-01 
2.657000e+00 1.708340e-01 2.066187e-01 
2.658000e+00 1.711126e-01 2.065753e-01 
2.659000e+00 1.713902e-01 2.065300e-01 
2.660000e+00 1.716667e-01 2.064827e-01 
2.661000e+00 1.719422e-01 2.064335e-01 
2.662000e+00 1.722167e-01 2.063823e-01 
2.663000e+00 1.724902e-01 2.063293e-01 
2.664000e+00 1.727626e-01 2.062742e-01 
2.665000e+00 1.730339e-01 2.062173e-01 
2.666000e+00 1.733042e-01 2.061584e-01 
2.667000e+00 1.735734e-01 2.060976e-01 
2.668000e+00 1.738416e-01 2.060348e-01 
2.669000e+00 1.741087e-01 2.059701e-01 
2.670000e+00 1.743747e-01 2.059035e-01 
2.671000e+00 1.746397e-01 2.058350e-01 
2.672000e+00 1.749035e-01 2.057645e-01 
2.673000e+00 1.751663e-01 2.056920e-01 
2.674000e+00 1.754279e-01 2.056177e-01 
2.675000e+00 1.756885e-01 2.055414e-01 
2.676000e+00 1.759479e-01 2.054631e-01 
2.677000e+00 1.762063e-01 2.053830e-01 
2.678000e+00 1.764635e-01 2.053009e-01 
2.679000e+00 1.767195e-01 2.052168e-01 
2.680000e+00 1.769745e-01 2.051309e-01 
2.681000e+00 1.772283e-01 2.050430e-01 
2.682000e+00 1.774810e-01 2.049531e-01 
2.683000e+00 1.777325e-01 2.048614e-01 
2.684000e+00 1.779829e-01 2.047677e-01 
2.685000e+00 1.782321e-01 2.046720e-01 
2.686000e+00 1.784801e-01 2.045745e-01 
2.687000e+00 1.787270e-01 2.044750e-01 
2.688000e+00 1.789727e-01 2.043735e-01 
2.689000e+00 1.792172e-01 2.042702e-01 
2.690000e+00 1.794605e-01 2.041649e-01 
2.691000e+00 1.797026e-01 2.040577e-01 
2.692000e+00 1.799436e-01 2.039485e-01 
2.693000e+00 1.801833e-01 2.038375e-01 
2.694000e+00 1.804218e-01 2.037245e-01 
2.695000e+00 1.806591e-01 2.036095e-01 
2.696000e+00 1.808952e-01 2.034927e-01 
2.697000e+00 1.811301e-01 2.033739e-01 
2.698000e+00 1.813637e-01 2.032532e-01 
2.699000e+00 1.815961e-01 2.031306e-01 
2.700000e+00 1.818273e-01 2.030060e-01 
2.701000e+00 1.820572e-01 2.028795e-01 
2.702000e+00 1.822858e-01 2.027511e-01 
2.703000e+00 1.825132e-01 2.026208e-01 
2.704000e+00 1.827394e-01 2.024885e-01 
2.705000e+00 1.829642e-01 2.023544e-01 
2.706000e+00 1.831878e-01 2.022183e-01 
2.707000e+00 1.834101e-01 2.020803e-01 
2.708000e+00 1.836312e-01 2.019404e-01 
2.709000e+00 1.838509e-01 2.017985e-01 
2.710000e+00 1.840694e-01 2.016548e-01 
2.711000e+00 1.842865e-01 2.015091e-01 
2.712000e+00 1.845024e-01 2.013615e-01 
2.713000e+00 1.847169e-01 2.012120e-01 
2.714000e+00 1.849301e-01 2.010606e-01 
2.715000e+00 1.851420e-01 2.009073e-01 
2.716000e+00 1.853526e-01 2.007520e-01 
2.717000e+00 1.855618e-01 2.005949e-01 
2.718000e+00 1.857697e-01 2.004358e-01 
2.719000e+00 1.859763e-01 2.002749e-01 
2.720000e+00 1.861815e-01 2.001120e-01 
2.721000e+00 1.863853e-01 1.999472e-01 
2.722000e+00 1.865878e-01 1.997805e-01 
2.723000e+00 1.867890e-01 1.996119e-01 
2.724000e+00 1.869887e-01 1.994415e-01 
2.725000e+00 1.871871e-01 1.992691e-01 
2.726000e+00 1.873841e-01 1.990948e-01 
2.727000e+00 1.875798e-01 1.989186e-01 
2.728000e+00 1.877740e-01 1.987405e-01 
2.729000e+00 1.879669e-01 1.985605e-01 
2.730000e+00 1.881583e-01 1.983787e-01 
2.731000e+00 1.883484e-01 1.981949e-01 
2.732000e+00 1.885370e-01 1.980092e-01 
2.733000e+00 1.887242e-01 1.978217e-01 
2.734000e+00 1.889100e-01 1.976322e-01 
2.735000e+00 1.890944e-01 1.974409e-01 
2.736000e+00 1.892774e-01 1.972477e-01 
2.737000e+00 1.894589e-01 1.970526e-01 
2.738000e+00 1.896389e-01 1.968556e-01 
2.739000e+00 1.898176e-01 1.966568e-01 
2.740000e+00 1.899947e-01 1.964560e-01 
2.741000e+00 1.901705e-01 1.962534e-01 
2.742000e+00 1.903447e-01 1.960489e-01 
2.743000e+00 1.905175e-01 1.958425e-01 
2.744000e+00 1.906888e-01 1.956342e-01 
2.745000e+00 1.908587e-01 1.954241e-01 
2.746000e+00 1.910270e-01 1.952121e-01 
2.747000e+00 1.911939e-01 1.949982e-01 
2.748000e+00 1.913593e-01 1.947825e-01 
2.749000e+00 1.915232e-01 1.945649e-01 
2.750000e+00 1.916856e-01 1.943454e-01 
2.751000e+00 1.918465e-01 1.941241e-01 
2.752000e+00 1.920059e-01 1.939009e-01 
2.753000e+00 1.921638e-01 1.936758e-01 
2.754000e+00 1.923201e-01 1.934489e-01 
2.755000e+00 1.924749e-01 1.932201e-01 
2.756000e+00 1.926282e-01 1.929895e-01 
2.757000e+00 1.927800e-01 1.927570e-01 
2.758000e+00 1.929302e-01 1.925227e-01 
2.759000e+00 1.930789e-01 1.922865e-01 
2.760000e+00 1.932260e-01 1.920485e-01 
2.761000e+00 1.933716e-01 1.918086e-01 
2.762000e+00 1.935156e-01 1.915669e-01 
2.763000e+00 1.936580e-01 1.913234e-01 
2.764000e+00 1.937989e-01 1.910780e-01 
2.765000e+00 1.939382e-01 1.908307e-01 
2.766000e+00 1.940760e-01 1.905817e-01 
2.767000e+00 1.942121e-01 1.903308e-01 
2.768000e+00 1.943467e-01 1.900780e-01 
2.769000e+00 1.944796e-01 1.898235e-01 
2.770000e+00 1.946110e-01 1.895671e-01 
2.771000e+00 1.947408e-01 1.893089e-01 
2.772000e+00 1.948690e-01 1.890488e-01 
2.773000e+00 1.949955e-01 1.887870e-01 
2.774000e+00 1.951205e-01 1.885233e-01 
2.775000e+00 1.952438e-01 1.882578e-01 
2.776000e+00 1.953655e-01 1.879905e-01 
2.777000e+00 1.954855e-01 1.877214e-01 
2.778000e+00 1.956040e-01 1.874505e-01 
2.779000e+00 1.957208e-01 1.871777e-01 
2.780000e+00 1.958359e-01 1.869032e-01 
2.781000e+00 1.959494e-01 1.866269e-01 
2.782000e+00 1.960613e-01 1.863487e-01 
2.783000e+00 1.961715e-01 1.860688e-01 
2.784000e+00 1.962800e-01 1.857870e-01 
2.785000e+00 1.963869e-01 1.855035e-01 
2.786000e+00 1.964921e-01 1.852182e-01 
2.787000e+00 1.965956e-01 1.849311e-01 
2.788000e+00 1.966975e-01 1.846422e-01 
2.789000e+00 1.967976e-01 1.843515e-01 
2.790000e+00 1.968961e-01 1.840590e-01 
2.791000e+00 1.969929e-01 1.837648e-01 
2.792000e+00 1.970880e-01 1.834688e-01 
2.793000e+00 1.971814e-01 1.831710e-01 
2.794000e+00 1.972731e-01 1.828714e-01 
2.795000e+00 1.973631e-01 1.825701e-01 
2.796000e+00 1.974513e-01 1.822670e-01 
2.797000e+00 1.975379e-01 1.819622e-01 
2.798000e+00 1.976227e-01 1.816556e-01 
2.799000e+00 1.977058e-01 1.813472e-01 
2.800000e+00 1.977871e-01 1.810370e-01 
2.801000e+00 1.978668e-01 1.807252e-01 
2.802000e+00 1.979447e-01 1.804115e-01 
2.803000e+00 1.980208e-01 1.800962e-01 
2.804000e+00 1.980952e-01 1.797790e-01 
2.805000e+00 1.981679e-01 1.794602e-01 
2.806000e+00 1.982388e-01 1.791396e-01 
2.807000e+00 1.983079e-01 1.788172e-01 
2.808000e+00 1.983752e-01 1.784931e-01 
2.809000e+00 1.984408e-01 1.781673e-01 
2.810000e+00 1.985047e-01 1.778398e-01 
2.811000e+00 1.985667e-01 1.775106e-01 
2.812000e+00 1.986270e-01 1.771796e-01 
2.813000e+00 1.986855e-01 1.768469e-01 
2.814000e+00 1.987422e-01 1.765125e-01 
2.815000e+00 1.987971e-01 1.761764e-01 
2.816000e+00 1.988502e-01 1.758385e-01 
2.817000e+00 1.989015e-01 1.754990e-01 
2.818000e+00 1.989510e-01 1.751577e-01 
2.819000e+00 1.989987e-01 1.748148e-01 
2.820000e+00 1.990446e-01 1.744701e-01 
2.821000e+00 1.990886e-01 1.741238e-01 
2.822000e+00 1.991309e-01 1.737758e-01 
2.823000e+00 1.991713e-01 1.734261e-01 
2.824000e+00 1.992099e-01 1.730747e-01 
2.825000e+00 1.992466e-01 1.727216e-01 
2.826000e+00 1.992815e-01 1.723668e-01 
2.827000e+00 1.993146e-01 1.720104e-01 
2.828000e+00 1.993459e-01 1.716523e-01 
2.829000e+00 1.993753e-01 1.712925e-01 
2.830000e+00 1.994028e-01 1.709310e-01 
2.831000e+00 1.994285e-01 1.705679e-01 
2.832000e+00 1.994523e-01 1.702032e-01 
2.833000e+00 1.994743e-01 1.698367e-01 
2.834000e+00 1.994944e-01 1.694687e-01 
2.835000e+00 1.995126e-01 1.690989e-01 
2.836000e+00 1.995290e-01 1.687276e-01 
2.837000e+00 1.995434e-01 1.683545e-01 
2.838000e+00 1.995560e-01 1.679799e-01 
2.839000e+00 1.995668e-01 1.676036e-01 
2.840000e+00 1.995756e-01 1.672257e-01 
2.841000e+00 1.995825e-01 1.668461e-01 
2.842000e+00 1.995876e-01 1.664650e-01 
2.843000e+00 1.995907e-01 1.660822e-01 
2.844000e+00 1.995920e-01 1.656977e-01 
2.845000e+00 1.995913e-01 1.653117e-01 
2.846000e+00 1.995887e-01 1.649241e-01 
2.847000e+00 1.995842e-01 1.645348e-01 
2.848000e+00 1.995778e-01 1.641439e-01 
2.849000e+00 1.995695e-01 1.637515e-01 
2.850000e+00 1.995593e-01 1.633574e-01 
2.851000e+00 1.995471e-01 1.629618e-01 
2.852000e+00 1.995330e-01 1.625645e-01 
2.853000e+00 1.995170e-01 1.621657e-01 
2.854000e+00 1.994991e-01 1.617653e-01 
2.855000e+00 1.994792e-01 1.613633e-01 
2.856000e+00 1.994573e-01 1.609598e-01 
2.857000e+00 1.994335e-01 1.605546e-01 
2.858000e+00 1.994078e-01 1.601479e-01 
2.859000e+00 1.993801e-01 1.597397e-01 
2.860000e+00 1.993505e-01 1.593298e-01 
2.861000e+00 1.993189e-01 1.589184e-01 
2.862000e+00 1.992853e-01 1.585055e-01 
2.863000e+00 1.992498e-01 1.580910e-01 
2.864000e+00 1.992123e-01 1.576750e-01 
2.865000e+00 1.991729e-01 1.572574e-01 
2.866000e+00 1.991314e-01 1.568383e-01 
2.867000e+00 1.990880e-01 1.564177e-01 
2.868000e+00 1.990426e-01 1.559955e-01 
2.869000e+00 1.989953e-01 1.555718e-01 
2.870000e+00 1.989459e-01 1.551466e-01 
2.871000e+00 1.988946e-01 1.547199e-01 
2.872000e+00 1.988412e-01 1.542916e-01 
2.873000e+00 1.987859e-01 1.538619e-01 
2.874000e+00 1.987286e-01 1.534306e-01 
2.875000e+00 1.986693e-01 1.529979e-01 
2.876000e+00 1.986079e-01 1.525636e-01 
2.877000e+00 1.985446e-01 1.521278e-01 
2.878000e+00 1.984793e-01 1.516906e-01 
2.879000e+00 1.984119e-01 1.512519e-01 
2.880000e+00 1.983426e-01 1.508117e-01 
2.881000e+00 1.982712e-01 1.503700e-01 
2.882000e+00 1.981978e-01 1.499268e-01 
2.883000e+00 1.981224e-01 1.494822e-01 
2.884000e+00 1.980449e-01 1.490361e-01 
2.885000e+00 1.979654e-01 1.485886e-01 
2.886000e+00 1.978839e-01 1.481396e-01 
2.887000e+00 1.978004e-01 1.476891e-01 
2.888000e+00 1.977148e-01 1.472372e-01 
2.889000e+00 1.976272e-01 1.467838e-01 
2.890000e+00 1.975376e-01 1.463291e-01 
2.891000e+00 1.974459e-01 1.458728e-01 
2.892000e+00 1.973522e-01 1.454152e-01 
2.893000e+00 1.972564e-01 1.449561e-01 
2.894000e+00 1.971586e-01 1.444956e-01 
2.895000e+00 1.970587e-01 1.440337e-01 
2.896000e+00 1.969567e-01 1.435704e-01 
2.897000e+00 1.968528e-01 1.431056e-01 
2.898000e+00 1.967467e-01 1.426395e-01 
2.899000e+00 1.966386e-01 1.421720e-01 
2.900000e+00 1.965284e-01 1.417030e-01 
2.901000e+00 1.964162e-01 1.412327e-01 
2.902000e+00 1.963019e-01 1.407610e-01 
2.903000e+00 1.961855e-01 1.402879e-01 
2.904000e+00 1.960670e-01 1.398134e-01 
2.905000e+00 1.959465e-01 1.393376e-01 
2.906000e+00 1.958239e-01 1.388604e-01 
2.907000e+00 1.956992e-01 1.383818e-01 
2.908000e+00 1.955724e-01 1.379019e-01 
2.909000e+00 1.954436e-01 1.374206e-01 
2.910000e+00 1.953127e-01 1.369379e-01 
2.911000e+00 1.951796e-01 1.364540e-01 
2.912000e+00 1.950445e-01 1.359686e-01 
2.913000e+00 1.949073e-01 1.354820e-01 
2.914000e+00 1.947680e-01 1.349940e-01 
2.915000e+00 1.946266e-01 1.345047e-01 
2.916000e+00 1.944832e-01 1.340140e-01 
2.917000e+00 1.943376e-01 1.335221e-01 
2.918000e+00 1.941899e-01 1.330288e-01 
2.919000e+00 1.940401e-01 1.325342e-01 
2.920000e+00 1.938882e-01 1.320384e-01 
2.921000e+00 1.937342e-01 1.315412e-01 
2.922000e+00 1.935781e-01 1.310427e-01 
2.923000e+00 1.934199e-01 1.305430e-01 
2.924000e+00 1.932595e-01 1.300419e-01 
2.925000e+00 1.930971e-01 1.295396e-01 
2.926000e+00 1.929325e-01 1.290360e-01 
2.927000e+00 1.927659e-01 1.285311e-01 
2.928000e+00 1.925971e-01 1.280250e-01 
2.929000e+00 1.924262e-01 1.275176e-01 
2.930000e+00 1.922531e-01 1.270090e-01 
2.931000e+00 1.920780e-01 1.264991e-01 
2.932000e+00 1.919007e-01 1.259880e-01 
2.933000e+00 1.917213e-01 1.254756e-01 
2.934000e+00 1.915397e-01 1.249620e-01 
2.935000e+00 1.913561e-01 1.244471e-01 
2.936000e+00 1.911703e-01 1.239311e-01 
2.937000e+00 1.909824e-01 1.234138e-01 
2.938000e+00 1.907923e-01 1.228953e-01 
2.939000e+00 1.906001e-01 1.223756e-01 
2.940000e+00 1.904058e-01 1.218547e-01 
2.941000e+00 1.902093e-01 1.213325e-01 
2.942000e+00 1.900107e-01 1.208092e-01 
2.943000e+00 1.898100e-01 1.202847e-01 
2.944000e+00 1.896071e-01 1.197591e-01 
2.945000e+00 1.894021e-01 1.192322e-01 
2.946000e+00 1.891949e-01 1.187041e-01 
2.947000e+00 1.889856e-01 1.181749e-01 
2.948000e+00 1.887741e-01 1.176446e-01 
2.949000e+00 1.885605e-01 1.171130e-01 
2.950000e+00 1.883448e-01 1.165804e-01 
2.951000e+00 1.881269e-01 1.160465e-01 
2.952000e+00 1.879068e-01 1.155115e-01 
2.953000e+00 1.876846e-01 1.149754e-01 
2.954000e+00 1.874603e-01 1.144382e-01 
2.955000e+00 1.872338e-01 1.138998e-01 
2.956000e+00 1.870051e-01 1.133603e-01 
2.957000e+00 1.867743e-01 1.128197e-01 
2.958000e+00 1.865414e-01 1.122780e-01 
2.959000e+00 1.863063e-01 1.117351e-01 
2.960000e+00 1.860690e-01 1.111912e-01 
2.961000e+00 1.858296e-01 1.106462e-01 
2.962000e+00 1.855880e-01 1.101000e-01 
2.963000e+00 1.853442e-01 1.095528e-01 
2.964000e+00 1.850983e-01 1.090045e-01 
2.965000e+00 1.848503e-01 1.084552e-01 
2.966000e+00 1.846000e-01 1.079047e-01 
2.967000e+00 1.843476e-01 1.073533e-01 
2.968000e+00 1.840931e-01 1.068007e-01 
2.969000e+00 1.838364e-01 1.062471e-01 
2.970000e+00 1.835775e-01 1.056924e-01 
2.971000e+00 1.833165e-01 1.051367e-01 
2.972000e+00 1.830533e-01 1.045800e-01 
2.973000e+00 1.827879e-01 1.040222e-01 
2.974000e+00 1.825204e-01 1.034634e-01 
2.975000e+00 1.822507e-01 1.029036e-01 
2.976000e+00 1.819788e-01 1.023428e-01 
2.977000e+00 1.817048e-01 1.017809e-01 
2.978000e+00 1.814286e-01 1.012181e-01 
2.979000e+00 1.811502e-01 1.006543e-01 
2.980000e+00 1.808697e-01 1.000894e-01 
2.981000e+00 1.805870e-01 9.952360e-02 
2.982000e+00 1.803022e-01 9.895679e-02 
2.983000e+00 1.800151e-01 9.838901e-02 
2.984000e+00 1.797259e-01 9.782025e-02 
2.985000e+00 1.794346e-01 9.725054e-02 
2.986000e+00 1.791411e-01 9.667986e-02 
2.987000e+00 1.788454e-01 9.610823e-02 
2.988000e+00 1.785475e-01 9.553564e-02 
2.989000e+00 1.782475e-01 9.496212e-02 
2.990000e+00 1.779453e-01 9.438766e-02 
2.991000e+00 1.776409e-01 9.381227e-02 
2.992000e+00 1.773344e-01 9.323595e-02 
2.993000e+00 1.770257e-01 9.265871e-02 
2.994000e+00 1.767148e-01 9.208056e-02 
2.995000e+00 1.764018e-01 9.150149e-02 
2.996000e+00 1.760866e-01 9.092153e-02 
2.997000e+00 1.757692e-01 9.034066e-02 
2.998000e+00 1.754497e-01 8.975891e-02 
2.999000e+00 1.751280e-01 8.917627e-02 
3.000000e+00 1.748041e-01 8.859275e-02 
3.001000e+00 1.744781e-01 8.800835e-02 
3.002000e+00 1.741499e-01 8.742309e-02 
3.003000e+00 1.738195e-01 8.683696e-02 
3.004000e+00 1.734870e-01 8.624997e-02 
3.005000e+00 1.731523e-01 8.566214e-02 
3.006000e+00 1.728155e-01 8.507346e-02 
3.007000e+00 1.724765e-01 8.448393e-02 
3.008000e+00 1.721353e-01 8.389358e-02 
3.009000e+00 1.717920e-01 8.330239e-02 
3.010000e+00 1.714465e-01 8.271039e-02 
3.011000e+00 1.710988e-01 8.211756e-02 
3.012000e+00 1.707490e-01 8.152393e-02 
3.013000e+00 1.703970e-01 8.092949e-02 
3.014000e+00 1.700429e-01 8.033425e-02 
3.015000e+00 1.696866e-01 7.973822e-02 
3.016000e+00 1.693281e-01 7.914141e-02 
3.017000e+00 1.689675e-01 7.854381e-02 
3.018000e+00 1.686048e-01 7.794543e-02 
3.019000e+00 1.682398e-01 7.734629e-02 
3.020000e+00 1.678728e-01 7.674638e-02 
3.021000e+00 1.675035e-01 7.614572e-02 
3.022000e+00 1.671322e-01 7.554430e-02 
3.023000e+00 1.667586e-01 7.494214e-02 
3.024000e+00 1.663830e-01 7.433924e-02 
3.025000e+00 1.660051e-01 7.373560e-02 
3.026000e+00 1.656252e-01 7.313124e-02 
3.027000e+00 1.652430e-01 7.252615e-02 
3.028000e+00 1.648588e-01 7.192035e-02 
3.029000e+00 1.644724e-01 7.131384e-02 
3.030000e+00 1.640838e-01 7.070663e-02 
3.031000e+00 1.636931e-01 7.009872e-02 
3.032000e+00 1.633003e-01 6.949011e-02 
3.033000e+00 1.629053e-01 6.888082e-02 
3.034000e+00 1.625082e-01 6.827085e-02 
3.035000e+00 1.621089e-01 6.766021e-02 
3.036000e+00 1.617075e-01 6.704890e-02 
3.037000e+00 1.613040e-01 6.643693e-02 
3.038000e+00 1.608984e-01 6.582430e-02 
3.039000e+00 1.604906e-01 6.521102e-02 
3.040000e+00 1.600807e-01 6.459711e-02 
3.041000e+00 1.596686e-01 6.398255e-02 
3.042000e+00 1.592544e-01 6.336736e-02 
3.043000e+00 1.588381e-01 6.275155e-02 
3.044000e+00 1.584197e-01 6.213512e-02 
3.045000e+00 1.579992e-01 6.151807e-02 
3.046000e+00 1.575765e-01 6.090042e-02 
3.047000e+00 1.571517e-01 6.028217e-02 
3.048000e+00 1.567248e-01 5.966332e-02 
3.049000e+00 1.562958e-01 5.904389e-02 
3.050000e+00 1.558646e-01 5.842388e-02 
3.051000e+00 1.554314e-01 5.780328e-02 
3.052000e+00 1.549960e-01 5.718212e-02 
3.053000e+00 1.545585e-01 5.656040e-02 
3.054000e+00 1.541190e-01 5.593812e-02 
3.055000e+00 1.536773e-01 5.531528e-02 
3.056000e+00 1.532335e-01 5.469191e-02 
3.057000e+00 1.527876e-01 5.406799e-02 
3.058000e+00 1.523396e-01 5.344354e-02 
3.059000e+00 1.518895e-01 5.281857e-02 
3.060000e+00 1.514374e-01 5.219307e-02 
3.061000e+00 1.509831e-01 5.156706e-02 
3.062000e+00 1.505267e-01 5.094055e-02 
3.063000e+00 1.500683e-01 5.031353e-02 
3.064000e+00 1.496077e-01 4.968601e-02 
3.065000e+00 1.491451e-01 4.905801e-02 
3.066000e+00 1.486804e-01 4.842953e-02 
3.067000e+00 1.482136e-01 4.780057e-02 
3.068000e+00 1.477447e-01 4.717114e-02 
3.069000e+00 1.472738e-01 4.654124e-02 
3.070000e+00 1.468008e-01 4.591089e-02 
3.071000e+00 1.463257e-01 4.528009e-02 
3.072000e+00 1.458485e-01 4.464884e-02 
3.073000e+00 1.453693e-01 4.401715e-02 
3.074000e+00 1.448880e-01 4.338503e-02 
3.075000e+00 1.444047e-01 4.275249e-02 
3.076000e+00 1.439193e-01 4.211952e-02 
3.077000e+00 1.434318e-01 4.148614e-02 
3.078000e+00 1.429423e-01 4.085236e-02 
3.079000e+00 1.424507e-01 4.021817e-02 
3.080000e+00 1.419571e-01 3.958359e-02 
3.081000e+00 1.414614e-01 3.894862e-02 
3.082000e+00 1.409637e-01 3.831327e-02 
3.083000e+00 1.404639e-01 3.767754e-02 
3.084000e+00 1.399622e-01 3.704144e-02 
3.085000e+00 1.394583e-01 3.640499e-02 
3.086000e+00 1.389525e-01 3.576817e-02 
3.087000e+00 1.384446e-01 3.513101e-02 
3.088000e+00 1.379347e-01 3.449350e-02 
3.089000e+00 1.374227e-01 3.385565e-02 
3.090000e+00 1.369088e-01 3.321747e-02 
3.091000e+00 1.363928e-01 3.257897e-02 
3.092000e+00 1.358748e-01 3.194015e-02 
3.093000e+00 1.353548e-01 3.130102e-02 
3.094000e+00 1.348328e-01 3.066158e-02 
3.095000e+00 1.343087e-01 3.002184e-02 
3.096000e+00 1.337827e-01 2.938181e-02 
3.097000e+00 1.332547e-01 2.874150e-02 
3.098000e+00 1.327247e-01 2.810090e-02 
3.099000e+00 1.321926e-01 2.746003e-02 
3.100000e+00 1.316586e-01 2.681890e-02 
3.101000e+00 1.311226e-01 2.617750e-02 
3.102000e+00 1.305846e-01 2.553585e-02 
3.103000e+00 1.300447e-01 2.489395e-02 
3.104000e+00 1.295027e-01 2.425181e-02 
3.105000e+00 1.289588e-01 2.360943e-02 
3.106000e+00 1.284129e-01 2.296682e-02 
3.107000e+00 1.278651e-01 2.232400e-02 
3.108000e+00 1.273153e-01 2.168095e-02 
3.109000e+00 1.267635e-01 2.103770e-02 
3.110000e+00 1.262097e-01 2.039425e-02 
3.111000e+00 1.256540e-01 1.975059e-02 
3.112000e+00 1.250964e-01 1.910675e-02 
3.113000e+00 1.245368e-01 1.846273e-02 
3.114000e+00 1.239753e-01 1.781852e-02 
3.115000e+00 1.234118e-01 1.717415e-02 
3.116000e+00 1.228464e-01 1.652961e-02 
3.117000e+00 1.222791e-01 1.588491e-02 
3.118000e+00 1.217098e-01 1.524007e-02 
3.119000e+00 1.211386e-01 1.459507e-02 
3.120000e+00 1.205655e-01 1.394994e-02 
3.121000e+00 1.199904e-01 1.330468e-02 
3.122000e+00 1.194135e-01 1.265929e-02 
3.123000e+00 1.188346e-01 1.201378e-02 
3.124000e+00 1.182539e-01 1.136816e-02 
3.125000e+00 1.176712e-01 1.072243e-02 
3.126000e+00 1.170866e-01 1.007660e-02 
3.127000e+00 1.165002e-01 9.430681e-03 
3.128000e+00 1.159118e-01 8.784673e-03 
3.129000e+00 1.153216e-01 8.138584e-03 
3.130000e+00 1.147295e-01 7.492422e-03 
3.131000e+00 1.141355e-01 6.846191e-03 
3.132000e+00 1.135396e-01 6.199900e-03 
3.133000e+00 1.129419e-01 5.553554e-03 
3.134000e+00 1.123423e-01 4.907160e-03 
3.135000e+00 1.117408e-01 4.260724e-03 
3.136000e+00 1.111375e-01 3.614252e-03 
3.137000e+00 1.105323e-01 2.967752e-03 
3.138000e+00 1.099253e-01 2.321230e-03 
3.139000e+00 1.093164e-01 1.674691e-03 
3.140000e+00 1.087057e-01 1.028144e-03 
3.141000e+00 1.080932e-01 3.815931e-04 
3.142000e+00 1.074788e-01 -2.649541e-04 
3.143000e+00 1.068626e-01 -9.114912e-04 
3.144000e+00 1.062445e-01 -1.558012e-03 
3.145000e+00 1.056247e-01 -2.204510e-03 
3.146000e+00 1.050030e-01 -2.850978e-03 
3.147000e+00 1.043796e-01 -3.497411e-03 
3.148000e+00 1.037543e-01 -4.143801e-03 
3.149000e+00 1.031272e-01 -4.790143e-03 
3.150000e+00 1.024984e-01 -5.436429e-03 
3.151000e+00 1.018677e-01 -6.082653e-03 
3.152000e+00 1.012352e-01 -6.728810e-03 
3.153000e+00 1.006010e-01 -7.374892e-03 
3.154000e+00 9.996501e-02 -8.020892e-03 
3.155000e+00 9.932723e-02 -8.666806e-03 
3.156000e+00 9.868769e-02 -9.312625e-03 
3.157000e+00 9.804638e-02 -9.958344e-03 
3.158000e+00 9.740331e-02 -1.060396e-02 
3.159000e+00 9.675850e-02 -1.124945e-02 
3.160000e+00 9.611193e-02 -1.189483e-02 
3.161000e+00 9.546362e-02 -1.254009e-02 
3.162000e+00 9.481357e-02 -1.318521e-02 
3.163000e+00 9.416179e-02 -1.383019e-02 
3.164000e+00 9.350828e-02 -1.447502e-02 
3.165000e+00 9.285305e-02 -1.511970e-02 
3.166000e+00 9.219610e-02 -1.576423e-02 
3.167000e+00 9.153744e-02 -1.640859e-02 
3.168000e+00 9.087707e-02 -1.705278e-02 
3.169000e+00 9.021499e-02 -1.769679e-02 
3.170000e+00 8.955122e-02 -1.834061e-02 
3.171000e+00 8.888575e-02 -1.898425e-02 
3.172000e+00 8.821860e-02 -1.962769e-02 
3.173000e+00 8.754977e-02 -2.027092e-02 
3.174000e+00 8.687926e-02 -2.091394e-02 
3.175000e+00 8.620707e-02 -2.155675e-02 
3.176000e+00 8.553322e-02 -2.219934e-02 
3.177000e+00 8.485771e-02 -2.284169e-02 
3.178000e+00 8.418055e-02 -2.348381e-02 
3.179000e+00 8.350173e-02 -2.412569e-02 
3.180000e+00 8.282127e-02 -2.476732e-02 
3.181000e+00 8.213917e-02 -2.540870e-02 
3.182000e+00 8.145543e-02 -2.604981e-02 
3.183000e+00 8.077007e-02 -2.669066e-02 
3.184000e+00 8.008308e-02 -2.733123e-02 
3.185000e+00 7.939448e-02 -2.797152e-02 
3.186000e+00 7.870426e-02 -2.861152e-02 
3.187000e+00 7.801244e-02 -2.925123e-02 
3.188000e+00 7.731902e-02 -2.989064e-02 
3.189000e+00 7.662400e-02 -3.052975e-02 
3.190000e+00 7.592739e-02 -3.116854e-02 
3.191000e+00 7.522920e-02 -3.180702e-02 
3.192000e+00 7.452943e-02 -3.244516e-02 
3.193000e+00 7.382809e-02 -3.308298e-02 
3.194000e+00 7.312519e-02 -3.372046e-02 
3.195000e+00 7.242072e-02 -3.435759e-02 
3.196000e+00 7.171470e-02 -3.499438e-02 
3.197000e+00 7.100713e-02 -3.563081e-02 
3.198000e+00 7.029801e-02 -3.626687e-02 
3.199000e+00 6.958736e-02 -3.690256e-02 
3.200000e+00 6.887518e-02 -3.753788e-02 
3.201000e+00 6.816147e-02 -3.817282e-02 
3.202000e+00 6.744625e-02 -3.880736e-02 
3.203000e+00 6.672951e-02 -3.944151e-02 
3.204000e+00 6.601126e-02 -4.007526e-02 
3.205000e+00 6.529151e-02 -4.070861e-02 
3.206000e+00 6.457027e-02 -4.134153e-02 
3.207000e+00 6.384754e-02 -4.197404e-02 
3.208000e+00 6.312332e-02 -4.260612e-02 
3.209000e+00 6.239763e-02 -4.323777e-02 
3.210000e+00 6.167047e-02 -4.386898e-02 
3.211000e+00 6.094185e-02 -4.449974e-02 
3.212000e+00 6.021176e-02 -4.513006e-02 
3.213000e+00 5.948023e-02 -4.575991e-02 
3.214000e+00 5.874725e-02 -4.638930e-02 
3.215000e+00 5.801283e-02 -4.701822e-02 
3.216000e+00 5.727698e-02 -4.764666e-02 
3.217000e+00 5.653970e-02 -4.827462e-02 
3.218000e+00 5.580100e-02 -4.890208e-02 
3.219000e+00 5.506089e-02 -4.952906e-02 
3.220000e+00 5.431937e-02 -5.015553e-02 
3.221000e+00 5.357645e-02 -5.078149e-02 
3.222000e+00 5.283213e-02 -5.140694e-02 
3.223000e+00 5.208643e-02 -5.203187e-02 
3.224000e+00 5.133935e-02 -5.265627e-02 
3.225000e+00 5.059089e-02 -5.328014e-02 
3.226000e+00 4.984106e-02 -5.390347e-02 
3.227000e+00 4.908988e-02 -5.452625e-02 
3.228000e+00 4.833733e-02 -5.514848e-02 
3.229000e+00 4.758344e-02 -5.577015e-02 
3.230000e+00 4.682821e-02 -5.639126e-02 
3.231000e+00 4.607164e-02 -5.701180e-02 
3.232000e+00 4.531375e-02 -5.763177e-02 
3.233000e+00 4.455453e-02 -5.825115e-02 
3.234000e+00 4.379400e-02 -5.886994e-02 
3.235000e+00 4.303216e-02 -5.948813e-02 
3.236000e+00 4.226902e-02 -6.010573e-02 
3.237000e+00 4.150459e-02 -6.072272e-02 
3.238000e+00 4.073887e-02 -6.133909e-02 
3.239000e+00 3.997187e-02 -6.195485e-02 
3.240000e+00 3.920359e-02 -6.256998e-02 
3.241000e+00 3.843405e-02 -6.318448e-02 
3.242000e+00 3.766325e-02 -6.379834e-02 
3.243000e+00 3.689120e-02 -6.441156e-02 
3.244000e+00 3.611790e-02 -6.502412e-02 
3.245000e+00 3.534336e-02 -6.563603e-02 
3.246000e+00 3.456759e-02 -6.624728e-02 
3.247000e+00 3.379060e-02 -6.685786e-02 
3.248000e+00 3.301238e-02 -6.746777e-02 
3.249000e+00 3.223296e-02 -6.807700e-02 
3.250000e+00 3.145234e-02 -6.868553e-02 
3.251000e+00 3.067052e-02 -6.929338e-02 
3.252000e+00 2.988751e-02 -6.990053e-02 
3.253000e+00 2.910332e-02 -7.050698e-02 
3.254000e+00 2.831795e-02 -7.111271e-02 
3.255000e+00 2.753142e-02 -7.171773e-02 
3.256000e+00 2.674372e-02 -7.232202e-02 
3.257000e+00 2.595488e-02 -7.292559e-02 
3.258000e+00 2.516489e-02 -7.352842e-02 
3.259000e+00 2.437376e-02 -7.413051e-02 
3.260000e+00 2.358150e-02 -7.473186e-02 
3.261000e+00 2.278812e-02 -7.533245e-02 
3.262000e+00 2.199362e-02 -7.593229e-02 
3.263000e+00 2.119801e-02 -7.653136e-02 
3.264000e+00 2.040130e-02 -7.712966e-02 
3.265000e+00 1.960350e-02 -7.772719e-02 
3.266000e+00 1.880461e-02 -7.832393e-02 
3.267000e+00 1.800465e-02 -7.891989e-02 
3.268000e+00 1.720361e-02 -7.951505e-02 
3.269000e+00 1.640151e-02 -8.010941e-02 
3.270000e+00 1.559836e-02 -8.070297e-02 
3.271000e+00 1.479415e-02 -8.129571e-02 
3.272000e+00 1.398891e-02 -8.188764e-02 
3.273000e+00 1.318263e-02 -8.247874e-02 
3.274000e+00 1.237532e-02 -8.306902e-02 
3.275000e+00 1.156700e-02 -8.365846e-02 
3.276000e+00 1.075767e-02 -8.424706e-02 
3.277000e+00 9.947335e-03 -8.483482e-02 
3.278000e+00 9.136006e-03 -8.542172e-02 
3.279000e+00 8.323690e-03 -8.600776e-02 
3.280000e+00 7.510395e-03 -8.659295e-02 
3.281000e+00 6.696129e-03 -8.717726e-02 
3.282000e+00 5.880899e-03 -8.776069e-02 
3.283000e+00 5.064714e-03 -8.834325e-02 
3.284000e+00 4.247581e-03 -8.892492e-02 
3.285000e+00 3.429507e-03 -8.950569e-02 
3.286000e+00 2.610502e-03 -9.008557e-02 
3.287000e+00 1.790572e-03 -9.066454e-02 
3.288000e+00 9.697262e-04 -9.124261e-02 
3.289000e+00 1.479720e-04 -9.181976e-02 
3.290000e+00 -6.746826e-04 -9.239599e-02 
3.291000e+00 -1.498230e-03 -9.297129e-02 
3.292000e+00 -2.322661e-03 -9.354566e-02 
3.293000e+00 -3.147969e-03 -9.411909e-02 
3.294000e+00 -3.974145e-03 -9.469157e-02 
3.295000e+00 -4.801181e-03 -9.526311e-02 
3.296000e+00 -5.629070e-03 -9.583369e-02 
3.297000e+00 -6.457802e-03 -9.640332e-02 
3.298000e+00 -7.287371e-03 -9.697197e-02 
3.299000e+00 -8.117767e-03 -9.753966e-02 
3.300000e+00 -8.948984e-03 -9.810637e-02 
3.301000e+00 -9.781011e-03 -9.867209e-02 
3.302000e+00 -1.061384e-02 -9.923683e-02 
3.303000e+00 -1.144747e-02 -9.980057e-02 
3.304000e+00 -1.228188e-02 -1.003633e-01 
3.305000e+00 -1.311707e-02 -1.009251e-01 
3.306000e+00 -1.395304e-02 -1.014858e-01 
3.307000e+00 -1.478976e-02 -1.020455e-01 
3.308000e+00 -1.562724e-02 -1.026042e-01 
3.309000e+00 -1.646546e-02 -1.031618e-01 
3.310000e+00 -1.730442e-02 -1.037185e-01 
3.311000e+00 -1.814411e-02 -1.042741e-01 
3.312000e+00 -1.898452e-02 -1.048286e-01 
3.313000e+00 -1.982565e-02 -1.053821e-01 
3.314000e+00 -2.066747e-02 -1.059346e-01 
3.315000e+00 -2.150999e-02 -1.064860e-01 
3.316000e+00 -2.235320e-02 -1.070363e-01 
3.317000e+00 -2.319709e-02 -1.075855e-01 
3.318000e+00 -2.404164e-02 -1.081337e-01 
3.319000e+00 -2.488686e-02 -1.086808e-01 
3.320000e+00 -2.573273e-02 -1.092268e-01 
3.321000e+00 -2.657925e-02 -1.097717e-01 
3.322000e+00 -2.742640e-02 -1.103156e-01 
3.323000e+00 -2.827418e-02 -1.108583e-01 
3.324000e+00 -2.912258e-02 -1.113999e-01 
3.325000e+00 -2.997159e-02 -1.119404e-01 
3.326000e+00 -3.082120e-02 -1.124798e-01 
3.327000e+00 -3.167140e-02 -1.130180e-01 
3.328000e+00 -3.252219e-02 -1.135552e-01 
3.329000e+00 -3.337355e-02 -1.140912e-01 
3.330000e+00 -3.422548e-02 -1.146260e-01 
3.331000e+00 -3.507797e-02 -1.151597e-01 
3.332000e+00 -3.593101e-02 -1.156923e-01 
3.333000e+00 -3.678459e-02 -1.162237e-01 
3.334000e+00 -3.763870e-02 -1.167539e-01 
3.335000e+00 -3.849334e-02 -1.172830e-01 
3.336000e+00 -3.934849e-02 -1.178109e-01 
3.337000e+00 -4.020415e-02 -1.183377e-01 
3.338000e+00 -4.106030e-02 -1.188632e-01 
3.339000e+00 -4.191694e-02 -1.193876e-01 
3.340000e+00 -4.277407e-02 -1.199108e-01 
3.341000e+00 -4.363166e-02 -1.204328e-01 
3.342000e+00 -4.448972e-02 -1.209536e-01 
3.343000e+00 -4.534823e-02 -1.214731e-01 
3.344000e+00 -4.620718e-02 -1.219915e-01 
3.345000e+00 -4.706657e-02 -1.225087e-01 
3.346000e+00 -4.792639e-02 -1.230246e-01 
3.347000e+00 -4.878662e-02 -1.235393e-01 
3.348000e+00 -4.964726e-02 -1.240528e-01 
3.349000e+00 -5.050831e-02 -1.245650e-01 
3.350000e+00 -5.136974e-02 -1.250760e-01 
3.351000e+00 -5.223156e-02 -1.255858e-01 
3.352000e+00 -5.309374e-02 -1.260943e-01 
3.353000e+00 -5.395630e-02 -1.266015e-01 
3.354000e+00 -5.481921e-02 -1.271075e-01 
3.355000e+00 -5.568246e-02 -1.276122e-01 
3.356000e+00 -5.654605e-02 -1.281157e-01 
3.357000e+00 -5.740997e-02 -1.286179e-01 
3.358000e+00 -5.827421e-02 -1.291188e-01 
3.359000e+00 -5.913876e-02 -1.296184e-01 
3.360000e+00 -6.000361e-02 -1.301167e-01 
3.361000e+00 -6.086875e-02 -1.306137e-01 
3.362000e+00 -6.173417e-02 -1.311094e-01 
3.363000e+00 -6.259987e-02 -1.316039e-01 
3.364000e+00 -6.346583e-02 -1.320970e-01 
3.365000e+00 -6.433205e-02 -1.325888e-01 
3.366000e+00 -6.519851e-02 -1.330793e-01 
3.367000e+00 -6.606522e-02 -1.335684e-01 
3.368000e+00 -6.693214e-02 -1.340563e-01 
3.369000e+00 -6.779929e-02 -1.345428e-01 
3.370000e+00 -6.866665e-02 -1.350280e-01 
3.371000e+00 -6.953421e-02 -1.355118e-01 
3.372000e+00 -7.040196e-02 -1.359943e-01 
3.373000e+00 -7.126989e-02 -1.364754e-01 
3.374000e+00 -7.213799e-02 -1.369552e-01 
3.375000e+00 -7.300626e-02 -1.374336e-01 
3.376000e+00 -7.387468e-02 -1.379106e-01 
3.377000e+00 -7.474324e-02 -1.383863e-01 
3.378000e+00 -7.561195e-02 -1.388606e-01 
3.379000e+00 -7.648078e-02 -1.393336e-01 
3.380000e+00 -7.734972e-02 -1.398051e-01 
3.381000e+00 -7.821877e-02 -1.402753e-01 
3.382000e+00 -7.908793e-02 -1.407440e-01 
3.383000e+00 -7.995717e-02 -1.412114e-01 
3.384000e+00 -8.082649e-02 -1.416774e-01 
3.385000e+00 -8.169588e-02 -1.421420e-01 
3.386000e+00 -8.256533e-02 -1.426051e-01 
3.387000e+00 -8.343484e-02 -1.430669e-01 
3.388000e+00 -8.430439e-02 -1.435272e-01 
3.389000e+00 -8.517397e-02 -1.439861e-01 
3.390000e+00 -8.604357e-02 -1.444436e-01 
3.391000e+00 -8.691319e-02 -1.448996e-01 
3.392000e+00 -8.778281e-02 -1.453542e-01 
3.393000e+00 -8.865243e-02 -1.458074e-01 
3.394000e+00 -8.952204e-02 -1.462591e-01 
3.395000e+00 -9.039162e-02 -1.467094e-01 
3.396000e+00 -9.126117e-02 -1.471583e-01 
3.397000e+00 -9.213067e-02 -1.476056e-01 
3.398000e+00 -9.300013e-02 -1.480515e-01 
3.399000e+00 -9.386952e-02 -1.484960e-01 
3.400000e+00 -9.473885e-02 -1.489390e-01 
3.401000e+00 -9.560809e-02 -1.493805e-01 
3.402000e+00 -9.647724e-02 -1.498205e-01 
3.403000e+00 -9.734630e-02 -1.502590e-01 
3.404000e+00 -9.821524e-02 -1.506961e-01 
3.405000e+00 -9.908407e-02 -1.511317e-01 
3.406000e+00 -9.995277e-02 -1.515657e-01 
3.407000e+00 -1.008213e-01 -1.519983e-01 
3.408000e+00 -1.016898e-01 -1.524294e-01 
3.409000e+00 -1.025580e-01 -1.528589e-01 
3.410000e+00 -1.034261e-01 -1.532870e-01 
3.411000e+00 -1.042940e-01 -1.537135e-01 
3.412000e+00 -1.051618e-01 -1.541386e-01 
3.413000e+00 -1.060293e-01 -1.545621e-01 
3.414000e+00 -1.068966e-01 -1.549840e-01 
3.415000e+00 -1.077638e-01 -1.554045e-01 
3.416000e+00 -1.086307e-01 -1.558234e-01 
3.417000e+00 -1.094973e-01 -1.562408e-01 
3.418000e+00 -1.103638e-01 -1.566566e-01 
3.419000e+00 -1.112299e-01 -1.570709e-01 
3.420000e+00 -1.120958e-01 -1.574836e-01 
3.421000e+00 -1.129615e-01 -1.578948e-01 
3.422000e+00 -1.138269e-01 -1.583044e-01 
3.423000e+00 -1.146919e-01 -1.587125e-01 
3.424000e+00 -1.155567e-01 -1.591190e-01 
3.425000e+00 -1.164212e-01 -1.595239e-01 
3.426000e+00 -1.172853e-01 -1.599273e-01 
3.427000e+00 -1.181491e-01 -1.603290e-01 
3.428000e+00 -1.190126e-01 -1.607292e-01 
3.429000e+00 -1.198757e-01 -1.611279e-01 
3.430000e+00 -1.207385e-01 -1.615249e-01 
3.431000e+00 -1.216009e-01 -1.619203e-01 
3.432000e+00 -1.224629e-01 -1.623142e-01 
3.433000e+00 -1.233246e-01 -1.627064e-01 
3.434000e+00 -1.241858e-01 -1.630971e-01 
3.435000e+00 -1.250466e-01 -1.634861e-01 
3.436000e+00 -1.259071e-01 -1.638735e-01 
3.437000e+00 -1.267670e-01 -1.642593e-01 
3.438000e+00 -1.276266e-01 -1.646435e-01 
3.439000e+00 -1.284857e-01 -1.650261e-01 
3.440000e+00 -1.293444e-01 -1.654071e-01 
3.441000e+00 -1.302026e-01 -1.657864e-01 
3.442000e+00 -1.310603e-01 -1.661641e-01 
3.443000e+00 -1.319176e-01 -1.665402e-01 
3.444000e+00 -1.327743e-01 -1.669146e-01 
3.445000e+00 -1.336305e-01 -1.672874e-01 
3.446000e+00 -1.344863e-01 -1.676586e-01 
3.447000e+00 -1.353415e-01 -1.680281e-01 
3.448000e+00 -1.361962e-01 -1.683959e-01 
3.449000e+00 -1.370503e-01 -1.687621e-01 
3.450000e+00 -1.379039e-01 -1.691266e-01 
3.451000e+00 -1.387569e-01 -1.694895e-01 
3.452000e+00 -1.396094e-01 -1.698507e-01 
3.453000e+00 -1.404613e-01 -1.702103e-01 
3.454000e+00 -1.413125e-01 -1.705681e-01 
3.455000e+00 -1.421632e-01 -1.709243e-01 
3.456000e+00 -1.430133e-01 -1.712789e-01 
3.457000e+00 -1.438628e-01 -1.716317e-01 
3.458000e+00 -1.447116e-01 -1.719829e-01 
3.459000e+00 -1.455598e-01 -1.723324e-01 
3.460000e+00 -1.464073e-01 -1.726801e-01 
3.461000e+00 -1.472542e-01 -1.730262e-01 
3.462000e+00 -1.481004e-01 -1.733706e-01 
3.463000e+00 -1.489459e-01 -1.737133e-01 
3.464000e+00 -1.497908e-01 -1.740543e-01 
3.465000e+00 -1.506349e-01 -1.743936e-01 
3.466000e+00 -1.514784e-01 -1.747312e-01 
3.467000e+00 -1.523211e-01 -1.750671e-01 
3.468000e+00 -1.531631e-01 -1.754012e-01 
3.469000e+00 -1.540044e-01 -1.757337e-01 
3.470000e+00 -1.548449e-01 -1.760644e-01 
3.471000e+00 -1.556847e-01 -1.763934e-01 
3.472000e+00 -1.565237e-01 -1.767207e-01 
3.473000e+00 -1.573619e-01 -1.770462e-01 
3.474000e+00 -1.581994e-01 -1.773701e-01 
3.475000e+00 -1.590360e-01 -1.776921e-01 
3.476000e+00 -1.598718e-01 -1.780125e-01 
3.477000e+00 -1.607069e-01 -1.783311e-01 
3.478000e+00 -1.615411e-01 -1.786479e-01 
3.479000e+00 -1.623745e-01 -1.789631e-01 
3.480000e+00 -1.632070e-01 -1.792764e-01 
3.481000e+00 -1.640387e-01 -1.795880e-01 
3.482000e+00 -1.648695e-01 -1.798979e-01 
3.483000e+00 -1.656994e-01 -1.802060e-01 
3.484000e+00 -1.665285e-01 -1.805124e-01 
3.485000e+00 -1.673567e-01 -1.808170e-01 
3.486000e+00 -1.681840e-01 -1.811198e-01 
3.487000e+00 -1.690103e-01 -1.814208e-01 
3.488000e+00 -1.698358e-01 -1.817201e-01 
3.489000e+00 -1.706603e-01 -1.820176e-01 
3.490000e+00 -1.714839e-01 -1.823134e-01 
3.491000e+00 -1.723065e-01 -1.826073e-01 
3.492000e+00 -1.731281e-01 -1.828995e-01 
3.493000e+00 -1.739488e-01 -1.831899e-01 
3.494000e+00 -1.747686e-01 -1.834785e-01 
3.495000e+00 -1.755873e-01 -1.837654e-01 
3.496000e+00 -1.764050e-01 -1.840504e-01 
3.497000e+00 -1.772218e-01 -1.843336e-01 
3.498000e+00 -1.780375e-01 -1.846151e-01 
3.499000e+00 -1.788522e-01 -1.848947e-01 
3.500000e+00 -1.796658e-01 -1.851726e-01 
3.501000e+00 -1.804784e-01 -1.854487e-01 
3.502000e+00 -1.812900e-01 -1.857229e-01 
3.503000e+00 -1.821004e-01 -1.859953e-01 
3.504000e+00 -1.829098e-01 -1.862660e-01 
3.505000e+00 -1.837182e-01 -1.865348e-01 
3.506000e+00 -1.845254e-01 -1.868018e-01 
3.507000e+00 -1.853315e-01 -1.870670e-01 
3.508000e+00 -1.861365e-01 -1.873304e-01 
3.509000e+00 -1.869404e-01 -1.875919e-01 
3.510000e+00 -1.877432e-01 -1.878517e-01 
3.511000e+00 -1.885448e-01 -1.881096e-01 
3.512000e+00 -1.893453e-01 -1.883657e-01 
3.513000e+00 -1.901446e-01 -1.886199e-01 
3.514000e+00 -1.909427e-01 -1.888724e-01 
3.515000e+00 -1.917397e-01 -1.891230e-01 
3.516000e+00 -1.925355e-01 -1.893717e-01 
3.517000e+00 -1.933300e-01 -1.896186e-01 
3.518000e+00 -1.941234e-01 -1.898637e-01 
3.519000e+00 -1.949155e-01 -1.901070e-01 
3.520000e+00 -1.957064e-01 -1.903484e-01 
3.521000e+00 -1.964961e-01 -1.905879e-01 
3.522000e+00 -1.972846e-01 -1.908256e-01 
3.523000e+00 -1.980717e-01 -1.910615e-01 
3.524000e+00 -1.988576e-01 -1.912955e-01 
3.525000e+00 -1.996423e-01 -1.915277e-01 
3.526000e+00 -2.004256e-01 -1.917580e-01 
3.527000e+00 -2.012077e-01 -1.919864e-01 
3.528000e+00 -2.019884e-01 -1.922130e-01 
3.529000e+00 -2.027679e-01 -1.924378e-01 
3.530000e+00 -2.035460e-01 -1.926606e-01 
3.531000e+00 -2.043228e-01 -1.928816e-01 
3.532000e+00 -2.050982e-01 -1.931008e-01 
3.533000e+00 -2.058723e-01 -1.933181e-01 
3.534000e+00 -2.066450e-01 -1.935335e-01 
3.535000e+00 -2.074164e-01 -1.937470e-01 
3.536000e+00 -2.081864e-01 -1.939587e-01 
3.537000e+00 -2.089550e-01 -1.941685e-01 
3.538000e+00 -2.097222e-01 -1.943764e-01 
3.539000e+00 -2.104880e-01 -1.945825e-01 
3.540000e+00 -2.112524e-01 -1.947866e-01 
3.541000e+00 -2.120153e-01 -1.949889e-01 
3.542000e+00 -2.127768e-01 -1.951893e-01 
3.543000e+00 -2.135369e-01 -1.953879e-01 
3.544000e+00 -2.142955e-01 -1.955845e-01 
3.545000e+00 -2.150527e-01 -1.957793e-01 
3.546000e+00 -2.158084e-01 -1.959721e-01 
3.547000e+00 -2.165626e-01 -1.961631e-01 
3.548000e+00 -2.173153e-01 -1.963522e-01 
3.549000e+00 -2.180665e-01 -1.965394e-01 
3.550000e+00 -2.188162e-01 -1.967247e-01 
3.551000e+00 -2.195644e-01 -1.969081e-01 
3.552000e+00 -2.203111e-01 -1.970897e-01 
3.553000e+00 -2.210562e-01 -1.972693e-01 
3.554000e+00 -2.217997e-01 -1.974470e-01 
3.555000e+00 -2.225418e-01 -1.976229e-01 
3.556000e+00 -2.232822e-01 -1.977968e-01 
3.557000e+00 -2.240211e-01 -1.979688e-01 
3.558000e+00 -2.247584e-01 -1.981389e-01 
3.559000e+00 -2.254941e-01 -1.983072e-01 
3.560000e+00 -2.262282e-01 -1.984735e-01 
3.561000e+00 -2.269607e-01 -1.986379e-01 
3.562000e+00 -2.276916e-01 -1.988004e-01 
3.563000e+00 -2.284208e-01 -1.989610e-01 
3.564000e+00 -2.291484e-01 -1.991197e-01 
3.565000e+00 -2.298744e-01 -1.992765e-01 
3.566000e+00 -2.305987e-01 -1.994313e-01 
3.567000e+00 -2.313214e-01 -1.995843e-01 
3.568000e+00 -2.320423e-01 -1.997353e-01 
3.569000e+00 -2.327616e-01 -1.998845e-01 
3.570000e+00 -2.334792e-01 -2.000317e-01 
3.571000e+00 -2.341951e-01 -2.001770e-01 
3.572000e+00 -2.349093e-01 -2.003203e-01 
3.573000e+00 -2.356218e-01 -2.004618e-01 
3.574000e+00 -2.363325e-01 -2.006014e-01 
3.575000e+00 -2.370415e-01 -2.007390e-01 
3.576000e+00 -2.377488e-01 -2.008747e-01 
3.577000e+00 -2.384543e-01 -2.010085e-01 
3.578000e+00 -2.391580e-01 -2.011403e-01 
3.579000e+00 -2.398600e-01 -2.012703e-01 
3.580000e+00 -2.405602e-01 -2.013983e-01 
3.581000e+00 -2.412586e-01 -2.015244e-01 
3.582000e+00 -2.419552e-01 -2.016485e-01 
3.583000e+00 -2.426500e-01 -2.017708e-01 
3.584000e+00 -2.433429e-01 -2.018911e-01 
3.585000e+00 -2.440341e-01 -2.020095e-01 
3.586000e+00 -2.447234e-01 -2.021259e-01 
3.587000e+00 -2.454109e-01 -2.022405e-01 
3.588000e+00 -2.460965e-01 -2.023531e-01 
3.589000e+00 -2.467802e-01 -2.024637e-01 
3.590000e+00 -2.474621e-01 -2.025725e-01 
3.591000e+00 -2.481422e-01 -2.026793e-01 
3.592000e+00 -2.488203e-01 -2.027842e-01 
3.593000e+00 -2.494965e-01 -2.028871e-01 
3.594000e+00 -2.501708e-01 -2.029881e-01 
3.595000e+00 -2.508433e-01 -2.030872e-01 
3.596000e+00 -2.515138e-01 -2.031844e-01 
3.597000e+00 -2.521823e-01 -2.032796e-01 
3.598000e+00 -2.528490e-01 -2.033729e-01 
3.599000e+00 -2.535136e-01 -2.034642e-01 
3.600000e+00 -2.541764e-01 -2.035537e-01 
3.601000e+00 -2.548371e-01 -2.036411e-01 
3.602000e+00 -2.554959e-01 -2.037267e-01 
3.603000e+00 -2.561527e-01 -2.038103e-01 
3.604000e+00 -2.568076e-01 -2.038920e-01 
3.605000e+00 -2.574604e-01 -2.039717e-01 
3.606000e+00 -2.581112e-01 -2.040496e-01 
3.607000e+00 -2.587600e-01 -2.041254e-01 
3.608000e+00 -2.594068e-01 -2.041994e-01 
3.609000e+00 -2.600515e-01 -2.042714e-01 
3.610000e+00 -2.606942e-01 -2.043414e-01 
3.611000e+00 -2.613349e-01 -2.044096e-01 
3.612000e+00 -2.619735e-01 -2.044758e-01 
3.613000e+00 -2.626100e-01 -2.045400e-01 
3.614000e+00 -2.632445e-01 -2.046023e-01 
3.615000e+00 -2.638769e-01 -2.046627e-01 
3.616000e+00 -2.645072e-01 -2.047212e-01 
3.617000e+00 -2.651354e-01 -2.047777e-01 
3.618000e+00 -2.657615e-01 -2.048323e-01 
3.619000e+00 -2.663855e-01 -2.048849e-01 
3.620000e+00 -2.670073e-01 -2.049356e-01 
3.621000e+00 -2.676270e-01 -2.049844e-01 
3.622000e+00 -2.682446e-01 -2.050312e-01 
3.623000e+00 -2.688601e-01 -2.050761e-01 
3.624000e+00 -2.694733e-01 -2.051191e-01 
3.625000e+00 -2.700845e-01 -2.051601e-01 
3.626000e+00 -2.706934e-01 -2.051992e-01 
3.627000e+00 -2.713002e-01 -2.052363e-01 
3.628000e+00 -2.719048e-01 -2.052715e-01 
3.629000e+00 -2.725071e-01 -2.053048e-01 
3.630000e+00 -2.731073e-01 -2.053362e-01 
3.631000e+00 -2.737053e-01 -2.053656e-01 
3.632000e+00 -2.743010e-01 -2.053931e-01 
3.633000e+00 -2.748946e-01 -2.054186e-01 
3.634000e+00 -2.754859e-01 -2.054422e-01 
3.635000e+00 -2.760749e-01 -2.054639e-01 
3.636000e+00 -2.766617e-01 -2.054837e-01 
3.637000e+00 -2.772462e-01 -2.055015e-01 
3.638000e+00 -2.778285e-01 -2.055174e-01 
3.639000e+00 -2.784085e-01 -2.055313e-01 
3.640000e+00 -2.789862e-01 -2.055433e-01 
3.641000e+00 -2.795616e-01 -2.055534e-01 
3.642000e+00 -2.801348e-01 -2.055616e-01 
3.643000e+00 -2.807056e-01 -2.055678e-01 
3.644000e+00 -2.812741e-01 -2.055722e-01 
3.645000e+00 -2.818403e-01 -2.055745e-01 
3.646000e+00 -2.824041e-01 -2.055750e-01 
3.647000e+00 -2.829657e-01 -2.055735e-01 
3.648000e+00 -2.835249e-01 -2.055701e-01 
3.649000e+00 -2.840817e-01 -2.055648e-01 
3.650000e+00 -2.846361e-01 -2.055576e-01 
3.651000e+00 -2.851883e-01 -2.055484e-01 
3.652000e+00 -2.857380e-01 -2.055373e-01 
3.653000e+00 -2.862853e-01 -2.055243e-01 
3.654000e+00 -2.868303e-01 -2.055093e-01 
3.655000e+00 -2.873728e-01 -2.054925e-01 
3.656000e+00 -2.879130e-01 -2.054737e-01 
3.657000e+00 -2.884508e-01 -2.054530e-01 
3.658000e+00 -2.889861e-01 -2.054304e-01 
3.659000e+00 -2.895190e-01 -2.054059e-01 
3.660000e+00 -2.900495e-01 -2.053794e-01 
3.661000e+00 -2.905775e-01 -2.053511e-01 
3.662000e+00 -2.911031e-01 -2.053208e-01 
3.663000e+00 -2.916262e-01 -2.052886e-01 
3.664000e+00 -2.921469e-01 -2.052545e-01 
3.665000e+00 -2.926650e-01 -2.052185e-01 
3.666000e+00 -2.931808e-01 -2.051805e-01 
3.667000e+00 -2.936940e-01 -2.051407e-01 
3.668000e+00 -2.942047e-01 -2.050990e-01 
3.669000e+00 -2.947130e-01 -2.050553e-01 
3.670000e+00 -2.952187e-01 -2.050098e-01 
3.671000e+00 -2.957219e-01 -2.049623e-01 
3.672000e+00 -2.962227e-01 -2.049129e-01 
3.673000e+00 -2.967208e-01 -2.048617e-01 
3.674000e+00 -2.972165e-01 -2.048085e-01 
3.675000e+00 -2.977096e-01 -2.047534e-01 
3.676000e+00 -2.982002e-01 -2.046965e-01 
3.677000e+00 -2.986882e-01 -2.046376e-01 
3.678000e+00 -2.991736e-01 -2.045768e-01 
3.679000e+00 -2.996565e-01 -2.045142e-01 
3.680000e+00 -3.001368e-01 -2.044496e-01 
3.681000e+00 -3.006145e-01 -2.043832e-01 
3.682000e+00 -3.010896e-01 -2.043148e-01 
3.683000e+00 -3.015622e-01 -2.042446e-01 
3.684000e+00 -3.020321e-01 -2.041725e-01 
3.685000e+00 -3.024994e-01 -2.040985e-01 
3.686000e+00 -3.029641e-01 -2.040226e-01 
3.687000e+00 -3.034262e-01 -2.039448e-01 
3.688000e+00 -3.038857e-01 -2.038651e-01 
3.689000e+00 -3.043425e-01 -2.037836e-01 
3.690000e+00 -3.047967e-01 -2.037002e-01 
3.691000e+00 -3.052482e-01 -2.036149e-01 
3.692000e+00 -3.056971e-01 -2.035277e-01 
3.693000e+00 -3.061433e-01 -2.034386e-01 
3.694000e+00 -3.065869e-01 -2.033477e-01 
3.695000e+00 -3.070278e-01 -2.032549e-01 
3.696000e+00 -3.074660e-01 -2.031602e-01 
3.697000e+00 -3.079015e-01 -2.030637e-01 
3.698000e+00 -3.083343e-01 -2.029653e-01 
3.699000e+00 -3.087644e-01 -2.028650e-01 
3.700000e+00 -3.091918e-01 -2.027629e-01 
3.701000e+00 -3.096165e-01 -2.026589e-01 
3.702000e+00 -3.100385e-01 -2.025530e-01 
3.703000e+00 -3.104578e-01 -2.024453e-01 
3.704000e+00 -3.108743e-01 -2.023357e-01 
3.705000e+00 -3.112881e-01 -2.022243e-01 
3.706000e+00 -3.116991e-01 -2.021110e-01 
3.707000e+00 -3.121074e-01 -2.019958e-01 
3.708000e+00 -3.125129e-01 -2.018788e-01 
3.709000e+00 -3.129157e-01 -2.017600e-01 
3.710000e+00 -3.133157e-01 -2.016393e-01 
3.711000e+00 -3.137130e-01 -2.015168e-01 
3.712000e+00 -3.141074e-01 -2.013924e-01 
3.713000e+00 -3.144991e-01 -2.012662e-01 
3.714000e+00 -3.148880e-01 -2.011381e-01 
3.715000e+00 -3.152740e-01 -2.010082e-01 
3.716000e+00 -3.156573e-01 -2.008765e-01 
3.717000e+00 -3.160378e-01 -2.007429e-01 
3.718000e+00 -3.164154e-01 -2.006076e-01 
3.719000e+00 -3.167903e-01 -2.004703e-01 
3.720000e+00 -3.171623e-01 -2.003313e-01 
3.721000e+00 -3.175315e-01 -2.001904e-01 
3.722000e+00 -3.178978e-01 -2.000477e-01 
3.723000e+00 -3.182613e-01 -1.999032e-01 
3.724000e+00 -3.186219e-01 -1.997569e-01 
3.725000e+00 -3.189797e-01 -1.996087e-01 
3.726000e+00 -3.193347e-01 -1.994588e-01 
3.727000e+00 -3.196867e-01 -1.993070e-01 
3.728000e+00 -3.200359e-01 -1.991534e-01 
3.729000e+00 -3.203823e-01 -1.989980e-01 
3.730000e+00 -3.207257e-01 -1.988408e-01 
3.731000e+00 -3.210662e-01 -1.986818e-01 
3.732000e+00 -3.214039e-01 -1.985210e-01 
3.733000e+00 -3.217387e-01 -1.983584e-01 
3.734000e+00 -3.220705e-01 -1.981940e-01 
3.735000e+00 -3.223995e-01 -1.980278e-01 
3.736000e+00 -3.227255e-01 -1.978598e-01 
3.737000e+00 -3.230486e-01 -1.976900e-01 
3.738000e+00 -3.233688e-01 -1.975185e-01 
3.739000e+00 -3.236860e-01 -1.973451e-01 
3.740000e+00 -3.240004e-01 -1.971700e-01 
3.741000e+00 -3.243118e-01 -1.969931e-01 
3.742000e+00 -3.246202e-01 -1.968144e-01 
3.743000e+00 -3.249257e-01 -1.966340e-01 
3.744000e+00 -3.252282e-01 -1.964517e-01 
3.745000e+00 -3.255278e-01 -1.962677e-01 
3.746000e+00 -3.258244e-01 -1.960820e-01 
3.747000e+00 -3.261180e-01 -1.958944e-01 
3.748000e+00 -3.264087e-01 -1.957051e-01 
3.749000e+00 -3.266964e-01 -1.955141e-01 
3.750000e+00 -3.269811e-01 -1.953213e-01 
3.751000e+00 -3.272628e-01 -1.951267e-01 
3.752000e+00 -3.275415e-01 -1.949304e-01 
3.753000e+00 -3.278173e-01 -1.947323e-01 
3.754000e+00 -3.280900e-01 -1.945325e-01 
3.755000e+00 -3.283597e-01 -1.943310e-01 
3.756000e+00 -3.286264e-01 -1.941277e-01 
3.757000e+00 -3.288901e-01 -1.939226e-01 
3.758000e+00 -3.291507e-01 -1.937159e-01 
3.759000e+00 -3.294084e-01 -1.935074e-01 
3.760000e+00 -3.296630e-01 -1.932971e-01 
3.761000e+00 -3.299145e-01 -1.930852e-01 
3.762000e+00 -3.301630e-01 -1.928715e-01 
3.763000e+00 -3.304085e-01 -1.926561e-01 
3.764000e+00 -3.306510e-01 -1.924390e-01 
3.765000e+00 -3.308903e-01 -1.922201e-01 
3.766000e+00 -3.311267e-01 -1.919996e-01 
3.767000e+00 -3.313599e-01 -1.917773e-01 
3.768000e+00 -3.315901e-01 -1.915533e-01 
3.769000e+00 -3.318173e-01 -1.913276e-01 
3.770000e+00 -3.320413e-01 -1.911003e-01 
3.771000e+00 -3.322623e-01 -1.908712e-01 
3.772000e+00 -3.324802e-01 -1.906404e-01 
3.773000e+00 -3.326950e-01 -1.904080e-01 
3.774000e+00 -3.329067e-01 -1.901738e-01 
3.775000e+00 -3.331153e-01 -1.899380e-01 
3.776000e+00 -3.333209e-01 -1.897004e-01 
3.777000e+00 -3.335233e-01 -1.894612e-01 
3.778000e+00 -3.337226e-01 -1.892203e-01 
3.779000e+00 -3.339188e-01 -1.889778e-01 
3.780000e+00 -3.341119e-01 -1.887336e-01 
3.781000e+00 -3.343019e-01 -1.884877e-01 
3.782000e+00 -3.344887e-01 -1.882401e-01 
3.783000e+00 -3.346725e-01 -1.879909e-01 
3.784000e+00 -3.348531e-01 -1.877400e-01 
3.785000e+00 -3.350306e-01 -1.874875e-01 
3.786000e+00 -3.352049e-01 -1.872333e-01 
3.787000e+00 -3.353761e-01 -1.869774e-01 
3.788000e+00 -3.355441e-01 -1.867199e-01 
3.789000e+00 -3.357090e-01 -1.864608e-01 
3.790000e+00 -3.358708e-01 -1.862001e-01 
3.791000e+00 -3.360294e-01 -1.859376e-01 
3.792000e+00 -3.361848e-01 -1.856736e-01 
3.793000e+00 -3.363371e-01 -1.854079e-01 
3.794000e+00 -3.364862e-01 -1.851407e-01 
3.795000e+00 -3.366322e-01 -1.848717e-01 
3.796000e+00 -3.367750e-01 -1.846012e-01 
3.797000e+00 -3.369146e-01 -1.843291e-01 
3.798000e+00 -3.370510e-01 -1.840553e-01 
3.799000e+00 -3.371843e-01 -1.837799e-01 
3.800000e+00 -3.373144e-01 -1.835029e-01 
3.801000e+00 -3.374412e-01 -1.832244e-01 
3.802000e+00 -3.375649e-01 -1.829442e-01 
3.803000e+00 -3.376854e-01 -1.826624e-01 
3.804000e+00 -3.378028e-01 -1.823790e-01 
3.805000e+00 -3.379169e-01 -1.820941e-01 
3.806000e+00 -3.380278e-01 -1.818075e-01 
3.807000e+00 -3.381355e-01 -1.815194e-01 
3.808000e+00 -3.382400e-01 -1.812297e-01 
3.809000e+00 -3.383413e-01 -1.809384e-01 
3.810000e+00 -3.384393e-01 -1.806456e-01 
3.811000e+00 -3.385342e-01 -1.803512e-01 
3.812000e+00 -3.386258e-01 -1.800552e-01 
3.813000e+00 -3.387143e-01 -1.797577e-01 
3.814000e+00 -3.387995e-01 -1.794586e-01 
3.815000e+00 -3.388814e-01 -1.791579e-01 
3.816000e+00 -3.389602e-01 -1.788557e-01 
3.817000e+00 -3.390357e-01 -1.785520e-01 
3.818000e+00 -3.391080e-01 -1.782467e-01 
3.819000e+00 -3.391770e-01 -1.779399e-01 
3.820000e+00 -3.392428e-01 -1.776315e-01 
3.821000e+00 -3.393054e-01 -1.773216e-01 
3.822000e+00 -3.393647e-01 -1.770102e-01 
3.823000e+00 -3.394208e-01 -1.766973e-01 
3.824000e+00 -3.394736e-01 -1.763828e-01 
3.825000e+00 -3.395232e-01 -1.760668e-01 
3.826000e+00 -3.395695e-01 -1.757493e-01 
3.827000e+00 -3.396126e-01 -1.754303e-01 
3.828000e+00 -3.396524e-01 -1.751098e-01 
3.829000e+00 -3.396890e-01 -1.747878e-01 
3.830000e+00 -3.397223e-01 -1.744643e-01 
3.831000e+00 -3.397523e-01 -1.741394e-01 
3.832000e+00 -3.397791e-01 -1.738129e-01 
3.833000e+00 -3.398026e-01 -1.734849e-01 
3.834000e+00 -3.398228e-01 -1.731555e-01 
3.835000e+00 -3.398398e-01 -1.728245e-01 
3.836000e+00 -3.398535e-01 -1.724922e-01 
3.837000e+00 -3.398639e-01 -1.721583e-01 
3.838000e+00 -3.398710e-01 -1.718230e-01 
3.839000e+00 -3.398749e-01 -1.714862e-01 
3.840000e+00 -3.398755e-01 -1.711479e-01 
3.841000e+00 -3.398728e-01 -1.708082e-01 
3.842000e+00 -3.398668e-01 -1.704671e-01 
3.843000e+00 -3.398575e-01 -1.701245e-01 
3.844000e+00 -3.398450e-01 -1.697804e-01 
3.845000e+00 -3.398292e-01 -1.694349e-01 
3.846000e+00 -3.398100e-01 -1.690880e-01 
3.847000e+00 -3.397876e-01 -1.687397e-01 
3.848000e+00 -3.397619e-01 -1.683899e-01 
3.849000e+00 -3.397329e-01 -1.680387e-01 
3.850000e+00 -3.397006e-01 -1.676861e-01 
3.851000e+00 -3.396650e-01 -1.673321e-01 
3.852000e+00 -3.396262e-01 -1.669767e-01 
3.853000e+00 -3.395840e-01 -1.666199e-01 
3.854000e+00 -3.395385e-01 -1.662617e-01 
3.855000e+00 -3.394897e-01 -1.659020e-01 
3.856000e+00 -3.394376e-01 -1.655410e-01 
3.857000e+00 -3.393822e-01 -1.651786e-01 
3.858000e+00 -3.393236e-01 -1.648148e-01 
3.859000e+00 -3.392616e-01 -1.644497e-01 
3.860000e+00 -3.391963e-01 -1.640831e-01 
3.861000e+00 -3.391277e-01 -1.637152e-01 
3.862000e+00 -3.390557e-01 -1.633459e-01 
3.863000e+00 -3.389805e-01 -1.629753e-01 
3.864000e+00 -3.389020e-01 -1.626033e-01 
3.865000e+00 -3.388202e-01 -1.622299e-01 
3.866000e+00 -3.387350e-01 -1.618552e-01 
3.867000e+00 -3.386466e-01 -1.614792e-01 
3.868000e+00 -3.385548e-01 -1.611018e-01 
3.869000e+00 -3.384597e-01 -1.607231e-01 
3.870000e+00 -3.383613e-01 -1.603430e-01 
3.871000e+00 -3.382596e-01 -1.599616e-01 
3.872000e+00 -3.381546e-01 -1.595789e-01 
3.873000e+00 -3.380462e-01 -1.591949e-01 
3.874000e+00 -3.379346e-01 -1.588096e-01 
3.875000e+00 -3.378196e-01 -1.584229e-01 
3.876000e+00 -3.377013e-01 -1.580350e-01 
3.877000e+00 -3.375797e-01 -1.576457e-01 
3.878000e+00 -3.374548e-01 -1.572551e-01 
3.879000e+00 -3.373266e-01 -1.568633e-01 
3.880000e+00 -3.371950e-01 -1.564702e-01 
3.881000e+00 -3.370602e-01 -1.560757e-01 
3.882000e+00 -3.369220e-01 -1.556801e-01 
3.883000e+00 -3.367805e-01 -1.552831e-01 
3.884000e+00 -3.366357e-01 -1.548848e-01 
3.885000e+00 -3.364875e-01 -1.544853e-01 
3.886000e+00 -3.363361e-01 -1.540846e-01 
3.887000e+00 -3.361813e-01 -1.536826e-01 
3.888000e+00 -3.360232e-01 -1.532793e-01 
3.889000e+00 -3.358618e-01 -1.528748e-01 
3.890000e+00 -3.356971e-01 -1.524690e-01 
3.891000e+00 -3.355291e-01 -1.520620e-01 
3.892000e+00 -3.353577e-01 -1.516538e-01 
3.893000e+00 -3.351831e-01 -1.512443e-01 
3.894000e+00 -3.350051e-01 -1.508336e-01 
3.895000e+00 -3.348238e-01 -1.504217e-01 
3.896000e+00 -3.346392e-01 -1.500086e-01 
3.897000e+00 -3.344512e-01 -1.495943e-01 
3.898000e+00 -3.342600e-01 -1.491787e-01 
3.899000e+00 -3.340655e-01 -1.487620e-01 
3.900000e+00 -3.338676e-01 -1.483441e-01 
3.901000e+00 -3.336664e-01 -1.479249e-01 
3.902000e+00 -3.334619e-01 -1.475046e-01 
3.903000e+00 -3.332541e-01 -1.470831e-01 
3.904000e+00 -3.330430e-01 -1.466605e-01 
3.905000e+00 -3.328286e-01 -1.462366e-01 
3.906000e+00 -3.326109e-01 -1.458116e-01 
3.907000e+00 -3.323898e-01 -1.453855e-01 
3.908000e+00 -3.321655e-01 -1.449581e-01 
3.909000e+00 -3.319379e-01 -1.445296e-01 
3.910000e+00 -3.317069e-01 -1.441000e-01 
3.911000e+00 -3.314727e-01 -1.436692e-01 
3.912000e+00 -3.312351e-01 -1.432373e-01 
3.913000e+00 -3.309942e-01 -1.428043e-01 
3.914000e+00 -3.307501e-01 -1.423701e-01 
3.915000e+00 -3.305026e-01 -1.419348e-01 
3.916000e+00 -3.302519e-01 -1.414984e-01 
3.917000e+00 -3.299978e-01 -1.410608e-01 
3.918000e+00 -3.297405e-01 -1.406222e-01 
3.919000e+00 -3.294798e-01 -1.401824e-01 
3.920000e+00 -3.292159e-01 -1.397416e-01 
3.921000e+00 -3.289487e-01 -1.392996e-01 
3.922000e+00 -3.286781e-01 -1.388566e-01 
3.923000e+00 -3.284043e-01 -1.384125e-01 
3.924000e+00 -3.281272e-01 -1.379673e-01 
3.925000e+00 -3.278468e-01 -1.375210e-01 
3.926000e+00 -3.275632e-01 -1.370736e-01 
3.927000e+00 -3.272762e-01 -1.366252e-01 
3.928000e+00 -3.269860e-01 -1.361757e-01 
3.929000e+00 -3.266925e-01 -1.357252e-01 
3.930000e+00 -3.263957e-01 -1.352736e-01 
3.931000e+00 -3.260956e-01 -1.348210e-01 
3.932000e+00 -3.257923e-01 -1.343673e-01 
3.933000e+00 -3.254857e-01 -1.339126e-01 
3.934000e+00 -3.251758e-01 -1.334569e-01 
3.935000e+00 -3.248626e-01 -1.330001e-01 
3.936000e+00 -3.245462e-01 -1.325423e-01 
3.937000e+00 -3.242265e-01 -1.320835e-01 
3.938000e+00 -3.239036e-01 -1.316237e-01 
3.939000e+00 -3.235774e-01 -1.311629e-01 
3.940000e+00 -3.232479e-01 -1.307010e-01 
3.941000e+00 -3.229152e-01 -1.302382e-01 
3.942000e+00 -3.225792e-01 -1.297744e-01 
3.943000e+00 -3.222400e-01 -1.293096e-01 
3.944000e+00 -3.218975e-01 -1.288438e-01 
3.945000e+00 -3.215518e-01 -1.283771e-01 
3.946000e+00 -3.212028e-01 -1.279093e-01 
3.947000e+00 -3.208506e-01 -1.274407e-01 
3.948000e+00 -3.204951e-01 -1.269710e-01 
3.949000e+00 -3.201364e-01 -1.265004e-01 
3.950000e+00 -3.197745e-01 -1.260288e-01 
3.951000e+00 -3.194094e-01 -1.255563e-01 
3.952000e+00 -3.190410e-01 -1.250829e-01 
3.953000e+00 -3.186693e-01 -1.246085e-01 
3.954000e+00 -3.182945e-01 -1.241332e-01 
3.955000e+00 -3.179164e-01 -1.236570e-01 
3.956000e+00 -3.175351e-01 -1.231798e-01 
3.957000e+00 -3.171506e-01 -1.227018e-01 
3.958000e+00 -3.167629e-01 -1.222228e-01 
3.959000e+00 -3.163720e-01 -1.217429e-01 
3.960000e+00 -3.159778e-01 -1.212621e-01 
3.961000e+00 -3.155805e-01 -1.207804e-01 
3.962000e+00 -3.151799e-01 -1.202979e-01 
3.963000e+00 -3.147762e-01 -1.198144e-01 
3.964000e+00 -3.143692e-01 -1.193301e-01 
3.965000e+00 -3.139591e-01 -1.188449e-01 
3.966000e+00 -3.135457e-01 -1.183588e-01 
3.967000e+00 -3.131292e-01 -1.178719e-01 
3.968000e+00 -3.127095e-01 -1.173841e-01 
3.969000e+00 -3.122866e-01 -1.168955e-01 
3.970000e+00 -3.118605e-01 -1.164060e-01 
3.971000e+00 -3.114313e-01 -1.159157e-01 
3.972000e+00 -3.109989e-01 -1.154245e-01 
3.973000e+00 -3.105633e-01 -1.149325e-01 
3.974000e+00 -3.101245e-01 -1.144397e-01 
3.975000e+00 -3.096826e-01 -1.139460e-01 
3.976000e+00 -3.092375e-01 -1.134516e-01 
3.977000e+00 -3.087893e-01 -1.129563e-01 
3.978000e+00 -3.083379e-01 -1.124602e-01 
3.979000e+00 -3.078834e-01 -1.119634e-01 
3.980000e+00 -3.074257e-01 -1.114657e-01 
3.981000e+00 -3.069649e-01 -1.109673e-01 
3.982000e+00 -3.065010e-01 -1.104680e-01 
3.983000e+00 -3.060339e-01 -1.099680e-01 
3.984000e+00 -3.055637e-01 -1.094672e-01 
3.985000e+00 -3.050903e-01 -1.089656e-01 
3.986000e+00 -3.046139e-01 -1.084633e-01 
3.987000e+00 -3.041343e-01 -1.079602e-01 
3.988000e+00 -3.036516e-01 -1.074564e-01 
3.989000e+00 -3.031658e-01 -1.069518e-01 
3.990000e+00 -3.026769e-01 -1.064465e-01 
3.991000e+00 -3.021849e-01 -1.059404e-01 
3.992000e+00 -3.016898e-01 -1.054336e-01 
3.993000e+00 -3.011916e-01 -1.049261e-01 
3.994000e+00 -3.006903e-01 -1.044179e-01 
3.995000e+00 -3.001859e-01 -1.039089e-01 
3.996000e+00 -2.996785e-01 -1.033993e-01 
3.997000e+00 -2.991679e-01 -1.028889e-01 
3.998000e+00 -2.986543e-01 -1.023779e-01 
3.999000e+00 -2.981376e-01 -1.018661e-01 
4.000000e+00 -2.976179e-01 -1.013537e-01 
4.001000e+00 -2.970951e-01 -1.008405e-01 
4.002000e+00 -2.965692e-01 -1.003267e-01 
4.003000e+00 -2.960403e-01 -9.981225e-02 
4.004000e+00 -2.955083e-01 -9.929710e-02 
4.005000e+00 -2.949733e-01 -9.878130e-02 
4.006000e+00 -2.944353e-01 -9.826484e-02 
4.007000e+00 -2.938942e-01 -9.774773e-02 
4.008000e+00 -2.933501e-01 -9.722997e-02 
4.009000e+00 -2.928030e-01 -9.671158e-02 
4.010000e+00 -2.922528e-01 -9.619255e-02 
4.011000e+00 -2.916997e-01 -9.567289e-02 
4.012000e+00 -2.911435e-01 -9.515261e-02 
4.013000e+00 -2.905843e-01 -9.463171e-02 
4.014000e+00 -2.900221e-01 -9.411020e-02 
4.015000e+00 -2.894570e-01 -9.358808e-02 
4.016000e+00 -2.888888e-01 -9.306536e-02 
4.017000e+00 -2.883177e-01 -9.254204e-02 
4.018000e+00 -2.877435e-01 -9.201813e-02 
4.019000e+00 -2.871664e-01 -9.149363e-02 
4.020000e+00 -2.865863e-01 -9.096856e-02 
4.021000e+00 -2.860033e-01 -9.044291e-02 
4.022000e+00 -2.854173e-01 -8.991669e-02 
4.023000e+00 -2.848283e-01 -8.938991e-02 
4.024000e+00 -2.842364e-01 -8.886257e-02 
4.025000e+00 -2.836416e-01 -8.833467e-02 
4.026000e+00 -2.830438e-01 -8.780623e-02 
4.027000e+00 -2.824431e-01 -8.727724e-02 
4.028000e+00 -2.818394e-01 -8.674772e-02 
4.029000e+00 -2.812328e-01 -8.621767e-02 
4.030000e+00 -2.806233e-01 -8.568709e-02 
4.031000e+00 -2.800109e-01 -8.515599e-02 
4.032000e+00 -2.793956e-01 -8.462438e-02 
4.033000e+00 -2.787774e-01 -8.409226e-02 
4.034000e+00 -2.781562e-01 -8.355963e-02 
4.035000e+00 -2.775322e-01 -8.302650e-02 
4.036000e+00 -2.769053e-01 -8.249288e-02 
4.037000e+00 -2.762756e-01 -8.195878e-02 
4.038000e+00 -2.756429e-01 -8.142419e-02 
4.039000e+00 -2.750074e-01 -8.088912e-02 
4.040000e+00 -2.743690e-01 -8.035358e-02 
4.041000e+00 -2.737278e-01 -7.981758e-02 
4.042000e+00 -2.730837e-01 -7.928112e-02 
4.043000e+00 -2.724368e-01 -7.874420e-02 
4.044000e+00 -2.717870e-01 -7.820683e-02 
4.045000e+00 -2.711344e-01 -7.766902e-02 
4.046000e+00 -2.704790e-01 -7.713076e-02 
4.047000e+00 -2.698207e-01 -7.659208e-02 
4.048000e+00 -2.691596e-01 -7.605297e-02 
4.049000e+00 -2.684958e-01 -7.551343e-02 
4.050000e+00 -2.678291e-01 -7.497348e-02 
4.051000e+00 -2.671596e-01 -7.443312e-02 
4.052000e+00 -2.664873e-01 -7.389235e-02 
4.053000e+00 -2.658123e-01 -7.335118e-02 
4.054000e+00 -2.651344e-01 -7.280962e-02 
4.055000e+00 -2.644538e-01 -7.226766e-02 
4.056000e+00 -2.637704e-01 -7.172532e-02 
4.057000e+00 -2.630843e-01 -7.118261e-02 
4.058000e+00 -2.623954e-01 -7.063952e-02 
4.059000e+00 -2.617038e-01 -7.009606e-02 
4.060000e+00 -2.610094e-01 -6.955224e-02 
4.061000e+00 -2.603123e-01 -6.900806e-02 
4.062000e+00 -2.596125e-01 -6.846354e-02 
4.063000e+00 -2.589099e-01 -6.791866e-02 
4.064000e+00 -2.582046e-01 -6.737345e-02 
4.065000e+00 -2.574967e-01 -6.682790e-02 
4.066000e+00 -2.567860e-01 -6.628202e-02 
4.067000e+00 -2.560726e-01 -6.573582e-02 
4.068000e+00 -2.553565e-01 -6.518930e-02 
4.069000e+00 -2.546378e-01 -6.464247e-02 
4.070000e+00 -2.539164e-01 -6.409532e-02 
4.071000e+00 -2.531923e-01 -6.354788e-02 
4.072000e+00 -2.524655e-01 -6.300014e-02 
4.073000e+00 -2.517361e-01 -6.245211e-02 
4.074000e+00 -2.510040e-01 -6.190379e-02 
4.075000e+00 -2.502694e-01 -6.135519e-02 
4.076000e+00 -2.495320e-01 -6.080632e-02 
4.077000e+00 -2.487921e-01 -6.025718e-02 
4.078000e+00 -2.480495e-01 -5.970777e-02 
4.079000e+00 -2.473043e-01 -5.915810e-02 
4.080000e+00 -2.465565e-01 -5.860818e-02 
4.081000e+00 -2.458061e-01 -5.805802e-02 
4.082000e+00 -2.450531e-01 -5.750761e-02 
4.083000e+00 -2.442975e-01 -5.695696e-02 
4.084000e+00 -2.435394e-01 -5.640609e-02 
4.085000e+00 -2.427787e-01 -5.585498e-02 
4.086000e+00 -2.420154e-01 -5.530366e-02 
4.087000e+00 -2.412496e-01 -5.475212e-02 
4.088000e+00 -2.404812e-01 -5.420037e-02 
4.089000e+00 -2.397102e-01 -5.364842e-02 
4.090000e+00 -2.389368e-01 -5.309627e-02 
4.091000e+00 -2.381608e-01 -5.254392e-02 
4.092000e+00 -2.373823e-01 -5.199139e-02 
4.093000e+00 -2.366013e-01 -5.143868e-02 
4.094000e+00 -2.358177e-01 -5.088578e-02 
4.095000e+00 -2.350317e-01 -5.033272e-02 
4.096000e+00 -2.342432e-01 -4.977949e-02 
4.097000e+00 -2.334522e-01 -4.922609e-02 
4.098000e+00 -2.326588e-01 -4.867255e-02 
4.099000e+00 -2.318628e-01 -4.811885e-02 
4.100000e+00 -2.310644e-01 -4.756501e-02 
4.101000e+00 -2.302636e-01 -4.701102e-02 
4.102000e+00 -2.294603e-01 -4.645691e-02 
4.103000e+00 -2.286546e-01 -4.590266e-02 
4.104000e+00 -2.278464e-01 -4.534830e-02 
4.105000e+00 -2.270359e-01 -4.479381e-02 
4.106000e+00 -2.262229e-01 -4.423921e-02 
4.107000e+00 -2.254075e-01 -4.368451e-02 
4.108000e+00 -2.245897e-01 -4.312970e-02 
4.109000e+00 -2.237696e-01 -4.257480e-02 
4.110000e+00 -2.229470e-01 -4.201980e-02 
4.111000e+00 -2.221221e-01 -4.146472e-02 
4.112000e+00 -2.212948e-01 -4.090956e-02 
4.113000e+00 -2.204652e-01 -4.035433e-02 
4.114000e+00 -2.196332e-01 -3.979902e-02 
4.115000e+00 -2.187988e-01 -3.924365e-02 
4.116000e+00 -2.179622e-01 -3.868822e-02 
4.117000e+00 -2.171232e-01 -3.813274e-02 
4.118000e+00 -2.162819e-01 -3.757721e-02 
4.119000e+00 -2.154383e-01 -3.702164e-02 
4.120000e+00 -2.145924e-01 -3.646603e-02 
4.121000e+00 -2.137442e-01 -3.591039e-02 
4.122000e+00 -2.128937e-01 -3.535472e-02 
4.123000e+00 -2.120409e-01 -3.479903e-02 
4.124000e+00 -2.111859e-01 -3.424332e-02 
4.125000e+00 -2.103286e-01 -3.368761e-02 
4.126000e+00 -2.094691e-01 -3.313188e-02 
4.127000e+00 -2.086073e-01 -3.257616e-02 
4.128000e+00 -2.077433e-01 -3.202044e-02 
4.129000e+00 -2.068771e-01 -3.146473e-02 
4.130000e+00 -2.060086e-01 -3.090904e-02 
4.131000e+00 -2.051380e-01 -3.035337e-02 
4.132000e+00 -2.042651e-01 -2.979772e-02 
4.133000e+00 -2.033901e-01 -2.924211e-02 
4.134000e+00 -2.025128e-01 -2.868653e-02 
4.135000e+00 -2.016334e-01 -2.813099e-02 
4.136000e+00 -2.007519e-01 -2.757551e-02 
4.137000e+00 -1.998682e-01 -2.702007e-02 
4.138000e+00 -1.989823e-01 -2.646469e-02 
4.139000e+00 -1.980943e-01 -2.590938e-02 
4.140000e+00 -1.972042e-01 -2.535413e-02 
4.141000e+00 -1.963119e-01 -2.479895e-02 
4.142000e+00 -1.954176e-01 -2.424386e-02 
4.143000e+00 -1.945211e-01 -2.368885e-02 
4.144000e+00 -1.936225e-01 -2.313392e-02 
4.145000e+00 -1.927219e-01 -2.257909e-02 
4.146000e+00 -1.918192e-01 -2.202437e-02 
4.147000e+00 -1.909144e-01 -2.146974e-02 
4.148000e+00 -1.900075e-01 -2.091523e-02 
4.149000e+00 -1.890986e-01 -2.036083e-02 
4.150000e+00 -1.881877e-01 -1.980655e-02 
4.151000e+00 -1.872747e-01 -1.925239e-02 
4.152000e+00 -1.863597e-01 -1.869837e-02 
4.153000e+00 -1.854427e-01 -1.814448e-02 
4.154000e+00 -1.845237e-01 -1.759074e-02 
4.155000e+00 -1.836027e-01 -1.703713e-02 
4.156000e+00 -1.826797e-01 -1.648369e-02 
4.157000e+00 -1.817547e-01 -1.593039e-02 
4.158000e+00 -1.808278e-01 -1.537726e-02 
4.159000e+00 -1.798989e-01 -1.482430e-02 
4.160000e+00 -1.789681e-01 -1.427150e-02 
4.161000e+00 -1.780353e-01 -1.371889e-02 
4.162000e+00 -1.771006e-01 -1.316645e-02 
4.163000e+00 -1.761640e-01 -1.261420e-02 
4.164000e+00 -1.752254e-01 -1.206215e-02 
4.165000e+00 -1.742850e-01 -1.151029e-02 
4.166000e+00 -1.733426e-01 -1.095863e-02 
4.167000e+00 -1.723984e-01 -1.040718e-02 
4.168000e+00 -1.714523e-01 -9.855949e-03 
4.169000e+00 -1.705044e-01 -9.304930e-03 
4.170000e+00 -1.695545e-01 -8.754134e-03 
4.171000e+00 -1.686029e-01 -8.203566e-03 
4.172000e+00 -1.676494e-01 -7.653230e-03 
4.173000e+00 -1.666941e-01 -7.103132e-03 
4.174000e+00 -1.657369e-01 -6.553277e-03 
4.175000e+00 -1.647780e-01 -6.003669e-03 
4.176000e+00 -1.638172e-01 -5.454314e-03 
4.177000e+00 -1.628547e-01 -4.905217e-03 
4.178000e+00 -1.618904e-01 -4.356383e-03 
4.179000e+00 -1.609243e-01 -3.807817e-03 
4.180000e+00 -1.599565e-01 -3.259523e-03 
4.181000e+00 -1.589869e-01 -2.711507e-03 
4.182000e+00 -1.580155e-01 -2.163774e-03 
4.183000e+00 -1.570425e-01 -1.616328e-03 
4.184000e+00 -1.560677e-01 -1.069175e-03 
4.185000e+00 -1.550912e-01 -5.223199e-04 
4.186000e+00 -1.541130e-01 2.423296e-05 
4.187000e+00 -1.531331e-01 5.704784e-04 
4.188000e+00 -1.521516e-01 1.116411e-03 
4.189000e+00 -1.511684e-01 1.662027e-03 
4.190000e+00 -1.501835e-01 2.207321e-03 
4.191000e+00 -1.491969e-01 2.752287e-03 
4.192000e+00 -1.482087e-01 3.296922e-03 
4.193000e+00 -1.472189e-01 3.841220e-03 
4.194000e+00 -1.462275e-01 4.385176e-03 
4.195000e+00 -1.452344e-01 4.928785e-03 
4.196000e+00 -1.442398e-01 5.472043e-03 
4.197000e+00 -1.432435e-01 6.014945e-03 
4.198000e+00 -1.422457e-01 6.557485e-03 
4.199000e+00 -1.412463e-01 7.099659e-03 
4.200000e+00 -1.402454e-01 7.641463e-03 
4.201000e+00 -1.392429e-01 8.182891e-03 
4.202000e+00 -1.382388e-01 8.723939e-03 
4.203000e+00 -1.372333e-01 9.264601e-03 
4.204000e+00 -1.362262e-01 9.804873e-03 
4.205000e+00 -1.352176e-01 1.034475e-02 
4.206000e+00 -1.342075e-01 1.088423e-02 
4.207000e+00 -1.331959e-01 1.142330e-02 
4.208000e+00 -1.321828e-01 1.196197e-02 
4.209000e+00 -1.311682e-01 1.250022e-02 
4.210000e+00 -1.301522e-01 1.303805e-02 
4.211000e+00 -1.291348e-01 1.357546e-02 
4.212000e+00 -1.281159e-01 1.411244e-02 
4.213000e+00 -1.270956e-01 1.464898e-02 
4.214000e+00 -1.260739e-01 1.518509e-02 
4.215000e+00 -1.250507e-01 1.572076e-02 
4.216000e+00 -1.240262e-01 1.625598e-02 
4.217000e+00 -1.230003e-01 1.679075e-02 
4.218000e+00 -1.219730e-01 1.732507e-02 
4.219000e+00 -1.209443e-01 1.785892e-02 
4.220000e+00 -1.199143e-01 1.839231e-02 
4.221000e+00 -1.188829e-01 1.892522e-02 
4.222000e+00 -1.178502e-01 1.945766e-02 
4.223000e+00 -1.168162e-01 1.998963e-02 
4.224000e+00 -1.157809e-01 2.052110e-02 
4.225000e+00 -1.147442e-01 2.105209e-02 
4.226000e+00 -1.137063e-01 2.158259e-02 
4.227000e+00 -1.126671e-01 2.211259e-02 
4.228000e+00 -1.116266e-01 2.264209e-02 
4.229000e+00 -1.105849e-01 2.317108e-02 
4.230000e+00 -1.095419e-01 2.369955e-02 
4.231000e+00 -1.084977e-01 2.422752e-02 
4.232000e+00 -1.074522e-01 2.475496e-02 
4.233000e+00 -1.064055e-01 2.528187e-02 
4.234000e+00 -1.053576e-01 2.580826e-02 
4.235000e+00 -1.043086e-01 2.633411e-02 
4.236000e+00 -1.032583e-01 2.685943e-02 
4.237000e+00 -1.022069e-01 2.738420e-02 
4.238000e+00 -1.011543e-01 2.790842e-02 
4.239000e+00 -1.001005e-01 2.843209e-02 
4.240000e+00 -9.904561e-02 2.895521e-02 
4.241000e+00 -9.798958e-02 2.947776e-02 
4.242000e+00 -9.693243e-02 2.999975e-02 
4.243000e+00 -9.587417e-02 3.052117e-02 
4.244000e+00 -9.481481e-02 3.104202e-02 
4.245000e+00 -9.375436e-02 3.156228e-02 
4.246000e+00 -9.269284e-02 3.208197e-02 
4.247000e+00 -9.163024e-02 3.260106e-02 
4.248000e+00 -9.056659e-02 3.311957e-02 
4.249000e+00 -8.950190e-02 3.363748e-02 
4.250000e+00 -8.843617e-02 3.415479e-02 
4.251000e+00 -8.736942e-02 3.467149e-02 
4.252000e+00 -8.630165e-02 3.518758e-02 
4.253000e+00 -8.523288e-02 3.570306e-02 
4.254000e+00 -8.416313e-02 3.621793e-02 
4.255000e+00 -8.309239e-02 3.673217e-02 
4.256000e+00 -8.202069e-02 3.724578e-02 
4.257000e+00 -8.094802e-02 3.775877e-02 
4.258000e+00 -7.987441e-02 3.827112e-02 
4.259000e+00 -7.879987e-02 3.878283e-02 
4.260000e+00 -7.772440e-02 3.929390e-02 
4.261000e+00 -7.664801e-02 3.980432e-02 
4.262000e+00 -7.557073e-02 4.031408e-02 
4.263000e+00 -7.449255e-02 4.082320e-02 
4.264000e+00 -7.341349e-02 4.133165e-02 
4.265000e+00 -7.233356e-02 4.183944e-02 
4.266000e+00 -7.125277e-02 4.234656e-02 
4.267000e+00 -7.017114e-02 4.285300e-02 
4.268000e+00 -6.908867e-02 4.335877e-02 
4.269000e+00 -6.800537e-02 4.386386e-02 
4.270000e+00 -6.692126e-02 4.436827e-02 
4.271000e+00 -6.583635e-02 4.487198e-02 
4.272000e+00 -6.475064e-02 4.537501e-02 
4.273000e+00 -6.366416e-02 4.587733e-02 
4.274000e+00 -6.257690e-02 4.637895e-02 
4.275000e+00 -6.148889e-02 4.687987e-02 
4.276000e+00 -6.040012e-02 4.738008e-02 
4.277000e+00 -5.931063e-02 4.787957e-02 
4.278000e+00 -5.822041e-02 4.837835e-02 
4.279000e+00 -5.712947e-02 4.887641e-02 
4.280000e+00 -5.603783e-02 4.937374e-02 
4.281000e+00 -5.494550e-02 4.987034e-02 
4.282000e+00 -5.385249e-02 5.036621e-02 
4.283000e+00 -5.275881e-02 5.086134e-02 
4.284000e+00 -5.166448e-02 5.135572e-02 
4.285000e+00 -5.056950e-02 5.184937e-02 
4.286000e+00 -4.947388e-02 5.234226e-02 
4.287000e+00 -4.837764e-02 5.283440e-02 
4.288000e+00 -4.728078e-02 5.332578e-02 
4.289000e+00 -4.618333e-02 5.381640e-02 
4.290000e+00 -4.508528e-02 5.430626e-02 
4.291000e+00 -4.398666e-02 5.479535e-02 
4.292000e+00 -4.288747e-02 5.528366e-02 
4.293000e+00 -4.178772e-02 5.577120e-02 
4.294000e+00 -4.068743e-02 5.625796e-02 
4.295000e+00 -3.958660e-02 5.674393e-02 
4.296000e+00 -3.848525e-02 5.722912e-02 
4.297000e+00 -3.738339e-02 5.771351e-02 
4.298000e+00 -3.628103e-02 5.819711e-02 
4.299000e+00 -3.517818e-02 5.867991e-02 
4.300000e+00 -3.407486e-02 5.916190e-02 
4.301000e+00 -3.297107e-02 5.964309e-02 
4.302000e+00 -3.186683e-02 6.012347e-02 
4.303000e+00 -3.076214e-02 6.060303e-02 
4.304000e+00 -2.965702e-02 6.108178e-02 
4.305000e+00 -2.855148e-02 6.155970e-02 
4.306000e+00 -2.744554e-02 6.203680e-02 
4.307000e+00 -2.633919e-02 6.251307e-02 
4.308000e+00 -2.523246e-02 6.298850e-02 
4.309000e+00 -2.412536e-02 6.346310e-02 
4.310000e+00 -2.301789e-02 6.393686e-02 
4.311000e+00 -2.191007e-02 6.440978e-02 
4.312000e+00 -2.080191e-02 6.488185e-02 
4.313000e+00 -1.969342e-02 6.535307e-02 
4.314000e+00 -1.858461e-02 6.582343e-02 
4.315000e+00 -1.747550e-02 6.629293e-02 
4.316000e+00 -1.636609e-02 6.676158e-02 
4.317000e+00 -1.525640e-02 6.722936e-02 
4.318000e+00 -1.414643e-02 6.769627e-02 
4.319000e+00 -1.303621e-02 6.816230e-02 
4.320000e+00 -1.192574e-02 6.862747e-02 
4.321000e+00 -1.081502e-02 6.909175e-02 
4.322000e+00 -9.704088e-03 6.955515e-02 
4.323000e+00 -8.592936e-03 7.001766e-02 
4.324000e+00 -7.481580e-03 7.047929e-02 
4.325000e+00 -6.370033e-03 7.094002e-02 
4.326000e+00 -5.258305e-03 7.139985e-02 
4.327000e+00 -4.146408e-03 7.185879e-02 
4.328000e+00 -3.034354e-03 7.231682e-02 
4.329000e+00 -1.922153e-03 7.277395e-02 
4.330000e+00 -8.098180e-04 7.323016e-02 
4.331000e+00 3.026406e-04 7.368546e-02 
4.332000e+00 1.415211e-03 7.413985e-02 
4.333000e+00 2.527882e-03 7.459331e-02 
4.334000e+00 3.640642e-03 7.504585e-02 
4.335000e+00 4.753479e-03 7.549747e-02 
4.336000e+00 5.866382e-03 7.594816e-02 
4.337000e+00 6.979340e-03 7.639791e-02 
4.338000e+00 8.092341e-03 7.684672e-02 
4.339000e+00 9.205373e-03 7.729460e-02 
4.340000e+00 1.031843e-02 7.774153e-02 
4.341000e+00 1.143149e-02 7.818752e-02 
4.342000e+00 1.254455e-02 7.863256e-02 
4.343000e+00 1.365759e-02 7.907664e-02 
4.344000e+00 1.477061e-02 7.951977e-02 
4.345000e+00 1.588359e-02 7.996194e-02 
4.346000e+00 1.699653e-02 8.040315e-02 
4.347000e+00 1.810940e-02 8.084339e-02 
4.348000e+00 1.922220e-02 8.128267e-02 
4.349000e+00 2.033492e-02 8.172097e-02 
4.350000e+00 2.144755e-02 8.215830e-02 
4.351000e+00 2.256006e-02 8.259465e-02 
4.352000e+00 2.367247e-02 8.303002e-02 
4.353000e+00 2.478474e-02 8.346441e-02 
4.354000e+00 2.589687e-02 8.389781e-02 
4.355000e+00 2.700886e-02 8.433022e-02 
4.356000e+00 2.812067e-02 8.476164e-02 
4.357000e+00 2.923232e-02 8.519206e-02 
4.358000e+00 3.034378e-02 8.562148e-02 
4.359000e+00 3.145504e-02 8.604990e-02 
4.360000e+00 3.256609e-02 8.647732e-02 
4.361000e+00 3.367692e-02 8.690373e-02 
4.362000e+00 3.478753e-02 8.732913e-02 
4.363000e+00 3.589788e-02 8.775352e-02 
4.364000e+00 3.700799e-02 8.817689e-02 
4.365000e+00 3.811783e-02 8.859924e-02 
4.366000e+00 3.922739e-02 8.902056e-02 
4.367000e+00 4.033666e-02 8.944087e-02 
4.368000e+00 4.144563e-02 8.986014e-02 
4.369000e+00 4.255429e-02 9.027839e-02 
4.370000e+00 4.366263e-02 9.069560e-02 
4.371000e+00 4.477064e-02 9.111177e-02 
4.372000e+00 4.587829e-02 9.152691e-02 
4.373000e+00 4.698560e-02 9.194100e-02 
4.374000e+00 4.809253e-02 9.235405e-02 
4.375000e+00 4.919908e-02 9.276606e-02 
4.376000e+00 5.030525e-02 9.317701e-02 
4.377000e+00 5.141101e-02 9.358691e-02 
4.378000e+00 5.251636e-02 9.399575e-02 
4.379000e+00 5.362128e-02 9.440354e-02 
4.380000e+00 5.472576e-02 9.481027e-02 
4.381000e+00 5.582980e-02 9.521593e-02 
4.382000e+00 5.693338e-02 9.562053e-02 
4.383000e+00 5.803649e-02 9.602406e-02 
4.384000e+00 5.913912e-02 9.642651e-02 
4.385000e+00 6.024125e-02 9.682790e-02 
4.386000e+00 6.134288e-02 9.722820e-02 
4.387000e+00 6.244399e-02 9.762743e-02 
4.388000e+00 6.354458e-02 9.802558e-02 
4.389000e+00 6.464463e-02 9.842264e-02 
4.390000e+00 6.574413e-02 9.881862e-02 
4.391000e+00 6.684307e-02 9.921351e-02 
4.392000e+00 6.794143e-02 9.960730e-02 
4.393000e+00 6.903922e-02 1.000000e-01 
4.394000e+00 7.013641e-02 1.003916e-01 
4.395000e+00 7.123299e-02 1.007821e-01 
4.396000e+00 7.232896e-02 1.011715e-01 
4.397000e+00 7.342430e-02 1.015598e-01 
4.398000e+00 7.451900e-02 1.019470e-01 
4.399000e+00 7.561304e-02 1.023331e-01 
4.400000e+00 7.670643e-02 1.027181e-01 
4.401000e+00 7.779914e-02 1.031019e-01 
4.402000e+00 7.889117e-02 1.034847e-01 
4.403000e+00 7.998251e-02 1.038663e-01 
4.404000e+00 8.107313e-02 1.042468e-01 
4.405000e+00 8.216304e-02 1.046262e-01 
4.406000e+00 8.325223e-02 1.050045e-01 
4.407000e+00 8.434067e-02 1.053816e-01 
4.408000e+00 8.542836e-02 1.057576e-01 
4.409000e+00 8.651529e-02 1.061325e-01 
4.410000e+00 8.760144e-02 1.065062e-01 
4.411000e+00 8.868681e-02 1.068788e-01 
4.412000e+00 8.977138e-02 1.072503e-01 
4.413000e+00 9.085515e-02 1.076206e-01 
4.414000e+00 9.193810e-02 1.079898e-01 
4.415000e+00 9.302023e-02 1.083579e-01 
4.416000e+00 9.410151e-02 1.087248e-01 
4.417000e+00 9.518194e-02 1.090905e-01 
4.418000e+00 9.626151e-02 1.094551e-01 
4.419000e+00 9.734020e-02 1.098185e-01 
4.420000e+00 9.841802e-02 1.101808e-01 
4.421000e+00 9.949494e-02 1.105419e-01 
4.422000e+00 1.005709e-01 1.109019e-01 
4.423000e+00 1.016460e-01 1.112607e-01 
4.424000e+00 1.027202e-01 1.116184e-01 
4.425000e+00 1.037934e-01 1.119748e-01 
4.426000e+00 1.048657e-01 1.123302e-01 
4.427000e+00 1.059370e-01 1.126843e-01 
4.428000e+00 1.070074e-01 1.130373e-01 
4.429000e+00 1.080768e-01 1.133891e-01 
4.430000e+00 1.091451e-01 1.137397e-01 
4.431000e+00 1.102125e-01 1.140891e-01 
4.432000e+00 1.112788e-01 1.144374e-01 
4.433000e+00 1.123442e-01 1.147845e-01 
4.434000e+00 1.134085e-01 1.151304e-01 
4.435000e+00 1.144717e-01 1.154751e-01 
4.436000e+00 1.155339e-01 1.158187e-01 
4.437000e+00 1.165950e-01 1.161610e-01 
4.438000e+00 1.176550e-01 1.165022e-01 
4.439000e+00 1.187140e-01 1.168421e-01 
4.440000e+00 1.197718e-01 1.171809e-01 
4.441000e+00 1.208286e-01 1.175185e-01 
4.442000e+00 1.218842e-01 1.178549e-01 
4.443000e+00 1.229386e-01 1.181901e-01 
4.444000e+00 1.239920e-01 1.185240e-01 
4.445000e+00 1.250442e-01 1.188568e-01 
4.446000e+00 1.260952e-01 1.191884e-01 
4.447000e+00 1.271450e-01 1.195188e-01 
4.448000e+00 1.281936e-01 1.198479e-01 
4.449000e+00 1.292411e-01 1.201759e-01 
4.450000e+00 1.302873e-01 1.205026e-01 
4.451000e+00 1.313324e-01 1.208282e-01 
4.452000e+00 1.323762e-01 1.211525e-01 
4.453000e+00 1.334187e-01 1.214756e-01 
4.454000e+00 1.344600e-01 1.217975e-01 
4.455000e+00 1.355001e-01 1.221182e-01 
4.456000e+00 1.365388e-01 1.224376e-01 
4.457000e+00 1.375763e-01 1.227559e-01 
4.458000e+00 1.386125e-01 1.230729e-01 
4.459000e+00 1.396474e-01 1.233887e-01 
4.460000e+00 1.406810e-01 1.237032e-01 
4.461000e+00 1.417132e-01 1.240166e-01 
4.462000e+00 1.427442e-01 1.243287e-01 
4.463000e+00 1.437737e-01 1.246396e-01 
4.464000e+00 1.448020e-01 1.249492e-01 
4.465000e+00 1.458288e-01 1.252576e-01 
4.466000e+00 1.468543e-01 1.255648e-01 
4.467000e+00 1.478784e-01 1.258707e-01 
4.468000e+00 1.489011e-01 1.261755e-01 
4.469000e+00 1.499224e-01 1.264789e-01 
4.470000e+00 1.509423e-01 1.267812e-01 
4.471000e+00 1.519607e-01 1.270822e-01 
4.472000e+00 1.529777e-01 1.273819e-01 
4.473000e+00 1.539933e-01 1.276804e-01 
4.474000e+00 1.550074e-01 1.279777e-01 
4.475000e+00 1.560200e-01 1.282737e-01 
4.476000e+00 1.570312e-01 1.285685e-01 
4.477000e+00 1.580409e-01 1.288620e-01 
4.478000e+00 1.590490e-01 1.291543e-01 
4.479000e+00 1.600557e-01 1.294453e-01 
4.480000e+00 1.610609e-01 1.297351e-01 
4.481000e+00 1.620645e-01 1.300236e-01 
4.482000e+00 1.630665e-01 1.303109e-01 
4.483000e+00 1.640671e-01 1.305969e-01 
4.484000e+00 1.650660e-01 1.308816e-01 
4.485000e+00 1.660634e-01 1.311651e-01 
4.486000e+00 1.670593e-01 1.314474e-01 
4.487000e+00 1.680535e-01 1.317284e-01 
4.488000e+00 1.690461e-01 1.320081e-01 
4.489000e+00 1.700372e-01 1.322866e-01 
4.490000e+00 1.710266e-01 1.325638e-01 
4.491000e+00 1.720143e-01 1.328397e-01 
4.492000e+00 1.730005e-01 1.331144e-01 
4.493000e+00 1.739850e-01 1.333878e-01 
4.494000e+00 1.749678e-01 1.336600e-01 
4.495000e+00 1.759490e-01 1.339308e-01 
4.496000e+00 1.769285e-01 1.342004e-01 
4.497000e+00 1.779063e-01 1.344688e-01 
4.498000e+00 1.788824e-01 1.347359e-01 
4.499000e+00 1.798568e-01 1.350017e-01 
4.500000e+00 1.808295e-01 1.352662e-01 
4.501000e+00 1.818004e-01 1.355295e-01 
4.502000e+00 1.827696e-01 1.357915e-01 
4.503000e+00 1.837371e-01 1.360522e-01 
4.504000e+00 1.847028e-01 1.363116e-01 
4.505000e+00 1.856668e-01 1.365698e-01 
4.506000e+00 1.866290e-01 1.368267e-01 
4.507000e+00 1.875893e-01 1.370823e-01 
4.508000e+00 1.885479e-01 1.373366e-01 
4.509000e+00 1.895047e-01 1.375897e-01 
4.510000e+00 1.904597e-01 1.378415e-01 
4.511000e+00 1.914129e-01 1.380920e-01 
4.512000e+00 1.923642e-01 1.383412e-01 
4.513000e+00 1.933137e-01 1.385891e-01 
4.514000e+00 1.942614e-01 1.388358e-01 
4.515000e+00 1.952072e-01 1.390812e-01 
4.516000e+00 1.961511e-01 1.393253e-01 
4.517000e+00 1.970931e-01 1.395681e-01 
4.518000e+00 1.980333e-01 1.398096e-01 
4.519000e+00 1.989715e-01 1.400499e-01 
4.520000e+00 1.999079e-01 1.402888e-01 
4.521000e+00 2.008423e-01 1.405265e-01 
4.522000e+00 2.017748e-01 1.407629e-01 
4.523000e+00 2.027054e-01 1.409980e-01 
4.524000e+00 2.036340e-01 1.412318e-01 
4.525000e+00 2.045607e-01 1.414643e-01 
4.526000e+00 2.054854e-01 1.416956e-01 
4.527000e+00 2.064082e-01 1.419255e-01 
4.528000e+00 2.073289e-01 1.421542e-01 
4.529000e+00 2.082477e-01 1.423816e-01 
4.530000e+00 2.091645e-01 1.426077e-01 
4.531000e+00 2.100793e-01 1.428324e-01 
4.532000e+00 2.109921e-01 1.430560e-01 
4.533000e+00 2.119028e-01 1.432782e-01 
4.534000e+00 2.128115e-01 1.434991e-01 
4.535000e+00 2.137182e-01 1.437187e-01 
4.536000e+00 2.146228e-01 1.439371e-01 
4.537000e+00 2.155254e-01 1.441541e-01 
4.538000e+00 2.164259e-01 1.443699e-01 
4.539000e+00 2.173243e-01 1.445844e-01 
4.540000e+00 2.182206e-01 1.447975e-01 
4.541000e+00 2.191148e-01 1.450094e-01 
4.542000e+00 2.200070e-01 1.452200e-01 
4.543000e+00 2.208970e-01 1.454293e-01 
4.544000e+00 2.217849e-01 1.456373e-01 
4.545000e+00 2.226707e-01 1.458440e-01 
4.546000e+00 2.235543e-01 1.460494e-01 
4.547000e+00 2.244358e-01 1.462536e-01 
4.548000e+00 2.253151e-01 1.464564e-01 
4.549000e+00 2.261923e-01 1.466579e-01 
4.550000e+00 2.270673e-01 1.468582e-01 
4.551000e+00 2.279401e-01 1.470571e-01 
4.552000e+00 2.288107e-01 1.472548e-01 
4.553000e+00 2.296792e-01 1.474511e-01 
4.554000e+00 2.305454e-01 1.476462e-01 
4.555000e+00 2.314094e-01 1.478399e-01 
4.556000e+00 2.322712e-01 1.480324e-01 
4.557000e+00 2.331308e-01 1.482236e-01 
4.558000e+00 2.339881e-01 1.484135e-01 
4.559000e+00 2.348432e-01 1.486021e-01 
4.560000e+00 2.356960e-01 1.487894e-01 
4.561000e+00 2.365466e-01 1.489754e-01 
4.562000e+00 2.373949e-01 1.491601e-01 
4.563000e+00 2.382409e-01 1.493435e-01 
4.564000e+00 2.390846e-01 1.495256e-01 
4.565000e+00 2.399260e-01 1.497064e-01 
4.566000e+00 2.407651e-01 1.498860e-01 
4.567000e+00 2.416019e-01 1.500642e-01 
4.568000e+00 2.424364e-01 1.502412e-01 
4.569000e+00 2.432686e-01 1.504168e-01 
4.570000e+00 2.440984e-01 1.505912e-01 
4.571000e+00 2.449259e-01 1.507643e-01 
4.572000e+00 2.457511e-01 1.509360e-01 
4.573000e+00 2.465738e-01 1.511065e-01 
4.574000e+00 2.473942e-01 1.512757e-01 
4.575000e+00 2.482123e-01 1.514436e-01 
4.576000e+00 2.490279e-01 1.516102e-01 
4.577000e+00 2.498412e-01 1.517755e-01 
4.578000e+00 2.506520e-01 1.519395e-01 
4.579000e+00 2.514605e-01 1.521023e-01 
4.580000e+00 2.522665e-01 1.522637e-01 
4.581000e+00 2.530702e-01 1.524239e-01 
4.582000e+00 2.538714e-01 1.525827e-01 
4.583000e+00 2.546701e-01 1.527403e-01 
4.584000e+00 2.554664e-01 1.528966e-01 
4.585000e+00 2.562603e-01 1.530516e-01 
4.586000e+00 2.570517e-01 1.532053e-01 
4.587000e+00 2.578407e-01 1.533577e-01 
4.588000e+00 2.586271e-01 1.535089e-01 
4.589000e+00 2.594111e-01 1.536587e-01 
4.590000e+00 2.601926e-01 1.538073e-01 
4.591000e+00 2.609716e-01 1.539545e-01 
4.592000e+00 2.617481e-01 1.541005e-01 
4.593000e+00 2.625221e-01 1.542452e-01 
4.594000e+00 2.632936e-01 1.543887e-01 
4.595000e+00 2.640625e-01 1.545308e-01 
4.596000e+00 2.648290e-01 1.546716e-01 
4.597000e+00 2.655928e-01 1.548112e-01 
4.598000e+00 2.663542e-01 1.549495e-01 
4.599000e+00 2.671130e-01 1.550865e-01 
4.600000e+00 2.678692e-01 1.552222e-01 
4.601000e+00 2.686228e-01 1.553567e-01 
4.602000e+00 2.693739e-01 1.554899e-01 
4.603000e+00 2.701224e-01 1.556217e-01 
4.604000e+00 2.708683e-01 1.557524e-01 
4.605000e+00 2.716117e-01 1.558817e-01 
4.606000e+00 2.723524e-01 1.560097e-01 
4.607000e+00 2.730905e-01 1.561365e-01 
4.608000e+00 2.738260e-01 1.562620e-01 
4.609000e+00 2.745589e-01 1.563863e-01 
4.610000e+00 2.752891e-01 1.565092e-01 
4.611000e+00 2.760167e-01 1.566309e-01 
4.612000e+00 2.767417e-01 1.567513e-01 
4.613000e+00 2.774640e-01 1.568704e-01 
4.614000e+00 2.781837e-01 1.569883e-01 
4.615000e+00 2.789007e-01 1.571049e-01 
4.616000e+00 2.796151e-01 1.572202e-01 
4.617000e+00 2.803267e-01 1.573343e-01 
4.618000e+00 2.810357e-01 1.574471e-01 
4.619000e+00 2.817420e-01 1.575586e-01 
4.620000e+00 2.824456e-01 1.576689e-01 
4.621000e+00 2.831465e-01 1.577778e-01 
4.622000e+00 2.838447e-01 1.578856e-01 
4.623000e+00 2.845402e-01 1.579920e-01 
4.624000e+00 2.852330e-01 1.580972e-01 
4.625000e+00 2.859230e-01 1.582012e-01 
4.626000e+00 2.866104e-01 1.583039e-01 
4.627000e+00 2.872949e-01 1.584053e-01 
4.628000e+00 2.879768e-01 1.585054e-01 
4.629000e+00 2.886558e-01 1.586044e-01 
4.630000e+00 2.893322e-01 1.587020e-01 
4.631000e+00 2.900057e-01 1.587984e-01 
4.632000e+00 2.906766e-01 1.588935e-01 
4.633000e+00 2.913446e-01 1.589874e-01 
4.634000e+00 2.920098e-01 1.590801e-01 
4.635000e+00 2.926723e-01 1.591714e-01 
4.636000e+00 2.933320e-01 1.592616e-01 
4.637000e+00 2.939888e-01 1.593505e-01 
4.638000e+00 2.946429e-01 1.594381e-01 
4.639000e+00 2.952942e-01 1.595245e-01 
4.640000e+00 2.959426e-01 1.596096e-01 
4.641000e+00 2.965883e-01 1.596935e-01 
4.642000e+00 2.972311e-01 1.597762e-01 
4.643000e+00 2.978711e-01 1.598576e-01 
4.644000e+00 2.985082e-01 1.599377e-01 
4.645000e+00 2.991425e-01 1.600167e-01 
4.646000e+00 2.997739e-01 1.600944e-01 
4.647000e+00 3.004025e-01 1.601708e-01 
4.648000e+00 3.010283e-01 1.602460e-01 
4.649000e+00 3.016512e-01 1.603200e-01 
4.650000e+00 3.022712e-01 1.603928e-01 
4.651000e+00 3.028883e-01 1.604643e-01 
4.652000e+00 3.035026e-01 1.605346e-01 
4.653000e+00 3.041139e-01 1.606036e-01 
4.654000e+00 3.047224e-01 1.606715e-01 
4.655000e+00 3.053280e-01 1.607381e-01 
4.656000e+00 3.059307e-01 1.608034e-01 
4.657000e+00 3.065304e-01 1.608676e-01 
4.658000e+00 3.071273e-01 1.609305e-01 
4.659000e+00 3.077213e-01 1.609922e-01 
4.660000e+00 3.083123e-01 1.610527e-01 
4.661000e+00 3.089004e-01 1.611119e-01 
4.662000e+00 3.094856e-01 1.611700e-01 
4.663000e+00 3.100678e-01 1.612268e-01 
4.664000e+00 3.106471e-01 1.612824e-01 
4.665000e+00 3.112234e-01 1.613368e-01 
4.666000e+00 3.117968e-01 1.613900e-01 
4.667000e+00 3.123673e-01 1.614420e-01 
4.668000e+00 3.129348e-01 1.614928e-01 
4.669000e+00 3.134993e-01 1.615423e-01 
4.670000e+00 3.140609e-01 1.615907e-01 
4.671000e+00 3.146194e-01 1.616378e-01 
4.672000e+00 3.151750e-01 1.616838e-01 
4.673000e+00 3.157277e-01 1.617285e-01 
4.674000e+00 3.162773e-01 1.617720e-01 
4.675000e+00 3.168239e-01 1.618144e-01 
4.676000e+00 3.173676e-01 1.618555e-01 
4.677000e+00 3.179082e-01 1.618955e-01 
4.678000e+00 3.184459e-01 1.619342e-01 
4.679000e+00 3.189805e-01 1.619718e-01 
4.680000e+00 3.195121e-01 1.620082e-01 
4.681000e+00 3.200407e-01 1.620433e-01 
4.682000e+00 3.205663e-01 1.620773e-01 
4.683000e+00 3.210888e-01 1.621101e-01 
4.684000e+00 3.216084e-01 1.621418e-01 
4.685000e+00 3.221248e-01 1.621722e-01 
4.686000e+00 3.226383e-01 1.622015e-01 
4.687000e+00 3.231487e-01 1.622296e-01 
4.688000e+00 3.236561e-01 1.622565e-01 
4.689000e+00 3.241604e-01 1.622822e-01 
4.690000e+00 3.246616e-01 1.623067e-01 
4.691000e+00 3.251598e-01 1.623301e-01 
4.692000e+00 3.256550e-01 1.623523e-01 
4.693000e+00 3.261470e-01 1.623734e-01 
4.694000e+00 3.266360e-01 1.623932e-01 
4.695000e+00 3.271220e-01 1.624120e-01 
4.696000e+00 3.276048e-01 1.624295e-01 
4.697000e+00 3.280846e-01 1.624459e-01 
4.698000e+00 3.285613e-01 1.624611e-01 
4.699000e+00 3.290349e-01 1.624752e-01 
4.700000e+00 3.295054e-01 1.624881e-01 
4.701000e+00 3.299728e-01 1.624998e-01 
4.702000e+00 3.304371e-01 1.625104e-01 
4.703000e+00 3.308983e-01 1.625199e-01 
4.704000e+00 3.313564e-01 1.625282e-01 
4.705000e+00 3.318114e-01 1.625353e-01 
4.706000e+00 3.322633e-01 1.625413e-01 
4.707000e+00 3.327120e-01 1.625462e-01 
4.708000e+00 3.331577e-01 1.625499e-01 
4.709000e+00 3.336002e-01 1.625525e-01 
4.710000e+00 3.340396e-01 1.625539e-01 
4.711000e+00 3.344759e-01 1.625542e-01 
4.712000e+00 3.349090e-01 1.625534e-01 
4.713000e+00 3.353390e-01 1.625514e-01 
4.714000e+00 3.357659e-01 1.625483e-01 
4.715000e+00 3.361897e-01 1.625441e-01 
4.716000e+00 3.366102e-01 1.625388e-01 
4.717000e+00 3.370277e-01 1.625323e-01 
4.718000e+00 3.374420e-01 1.625247e-01 
4.719000e+00 3.378531e-01 1.625160e-01 
4.720000e+00 3.382611e-01 1.625062e-01 
4.721000e+00 3.386659e-01 1.624952e-01 
4.722000e+00 3.390676e-01 1.624831e-01 
4.723000e+00 3.394661e-01 1.624700e-01 
4.724000e+00 3.398615e-01 1.624557e-01 
4.725000e+00 3.402536e-01 1.624403e-01 
4.726000e+00 3.406426e-01 1.624238e-01 
4.727000e+00 3.410285e-01 1.624062e-01 
4.728000e+00 3.414111e-01 1.623875e-01 
4.729000e+00 3.417906e-01 1.623677e-01 
4.730000e+00 3.421669e-01 1.623468e-01 
4.731000e+00 3.425400e-01 1.623248e-01 
4.732000e+00 3.429099e-01 1.623017e-01 
4.733000e+00 3.432767e-01 1.622775e-01 
4.734000e+00 3.436402e-01 1.622522e-01 
4.735000e+00 3.440006e-01 1.622259e-01 
4.736000e+00 3.443577e-01 1.621984e-01 
4.737000e+00 3.447117e-01 1.621699e-01 
4.738000e+00 3.450625e-01 1.621403e-01 
4.739000e+00 3.454100e-01 1.621096e-01 
4.740000e+00 3.457544e-01 1.620779e-01 
4.741000e+00 3.460956e-01 1.620450e-01 
4.742000e+00 3.464335e-01 1.620111e-01 
4.743000e+00 3.467683e-01 1.619761e-01 
4.744000e+00 3.470998e-01 1.619401e-01 
4.745000e+00 3.474281e-01 1.619030e-01 
4.746000e+00 3.477532e-01 1.618648e-01 
4.747000e+00 3.480751e-01 1.618256e-01 
4.748000e+00 3.483938e-01 1.617853e-01 
4.749000e+00 3.487093e-01 1.617439e-01 
4.750000e+00 3.490215e-01 1.617015e-01 
4.751000e+00 3.493305e-01 1.616581e-01 
4.752000e+00 3.496363e-01 1.616136e-01 
4.753000e+00 3.499389e-01 1.615680e-01 
4.754000e+00 3.502382e-01 1.615214e-01 
4.755000e+00 3.505343e-01 1.614738e-01 
4.756000e+00 3.508272e-01 1.614251e-01 
4.757000e+00 3.511168e-01 1.613754e-01 
4.758000e+00 3.514033e-01 1.613247e-01 
4.759000e+00 3.516864e-01 1.612729e-01 
4.760000e+00 3.519664e-01 1.612201e-01 
4.761000e+00 3.522431e-01 1.611663e-01 
4.762000e+00 3.525166e-01 1.611114e-01 
4.763000e+00 3.527868e-01 1.610555e-01 
4.764000e+00 3.530538e-01 1.609986e-01 
4.765000e+00 3.533175e-01 1.609407e-01 
4.766000e+00 3.535780e-01 1.608817e-01 
4.767000e+00 3.538353e-01 1.608218e-01 
4.768000e+00 3.540893e-01 1.607608e-01 
4.769000e+00 3.543401e-01 1.606988e-01 
4.770000e+00 3.545876e-01 1.606358e-01 
4.771000e+00 3.548319e-01 1.605719e-01 
4.772000e+00 3.550730e-01 1.605069e-01 
4.773000e+00 3.553107e-01 1.604409e-01 
4.774000e+00 3.555453e-01 1.603739e-01 
4.775000e+00 3.557766e-01 1.603059e-01 
4.776000e+00 3.560046e-01 1.602370e-01 
4.777000e+00 3.562294e-01 1.601670e-01 
4.778000e+00 3.564509e-01 1.600961e-01 
4.779000e+00 3.566692e-01 1.600241e-01 
4.780000e+00 3.568842e-01 1.599512e-01 
4.781000e+00 3.570960e-01 1.598773e-01 
4.782000e+00 3.573045e-01 1.598025e-01 
4.783000e+00 3.575098e-01 1.597266e-01 
4.784000e+00 3.577118e-01 1.596498e-01 
4.785000e+00 3.579106e-01 1.595720e-01 
4.786000e+00 3.581061e-01 1.594933e-01 
4.787000e+00 3.582983e-01 1.594136e-01 
4.788000e+00 3.584873e-01 1.593329e-01 
4.789000e+00 3.586731e-01 1.592513e-01 
4.790000e+00 3.588556e-01 1.591687e-01 
4.791000e+00 3.590348e-01 1.590851e-01 
4.792000e+00 3.592108e-01 1.590007e-01 
4.793000e+00 3.593835e-01 1.589152e-01 
4.794000e+00 3.595530e-01 1.588288e-01 
4.795000e+00 3.597192e-01 1.587415e-01 
4.796000e+00 3.598821e-01 1.586532e-01 
4.797000e+00 3.600418e-01 1.585640e-01 
4.798000e+00 3.601983e-01 1.584739e-01 
4.799000e+00 3.603514e-01 1.583828e-01 
4.800000e+00 3.605014e-01 1.582908e-01 
4.801000e+00 3.606480e-01 1.581979e-01 
4.802000e+00 3.607915e-01 1.581040e-01 
4.803000e+00 3.609316e-01 1.580093e-01 
4.804000e+00 3.610686e-01 1.579136e-01 
4.805000e+00 3.612022e-01 1.578169e-01 
4.806000e+00 3.613326e-01 1.577194e-01 
4.807000e+00 3.614598e-01 1.576210e-01 
4.808000e+00 3.615837e-01 1.575216e-01 
4.809000e+00 3.617044e-01 1.574214e-01 
4.810000e+00 3.618218e-01 1.573202e-01 
4.811000e+00 3.619359e-01 1.572182e-01 
4.812000e+00 3.620468e-01 1.571152e-01 
4.813000e+00 3.621545e-01 1.570114e-01 
4.814000e+00 3.622589e-01 1.569066e-01 
4.815000e+00 3.623601e-01 1.568010e-01 
4.816000e+00 3.624580e-01 1.566945e-01 
4.817000e+00 3.625527e-01 1.565871e-01 
4.818000e+00 3.626441e-01 1.564788e-01 
4.819000e+00 3.627323e-01 1.563697e-01 
4.820000e+00 3.628173e-01 1.562596e-01 
4.821000e+00 3.628990e-01 1.561487e-01 
4.822000e+00 3.629775e-01 1.560369e-01 
4.823000e+00 3.630527e-01 1.559243e-01 
4.824000e+00 3.631247e-01 1.558108e-01 
4.825000e+00 3.631935e-01 1.556964e-01 
4.826000e+00 3.632590e-01 1.555812e-01 
4.827000e+00 3.633213e-01 1.554651e-01 
4.828000e+00 3.633803e-01 1.553482e-01 
4.829000e+00 3.634362e-01 1.552304e-01 
4.830000e+00 3.634888e-01 1.551117e-01 
4.831000e+00 3.635382e-01 1.549923e-01 
4.832000e+00 3.635843e-01 1.548719e-01 
4.833000e+00 3.636272e-01 1.547508e-01 
4.834000e+00 3.636669e-01 1.546288e-01 
4.835000e+00 3.637034e-01 1.545059e-01 
4.836000e+00 3.637367e-01 1.543823e-01 
4.837000e+00 3.637667e-01 1.542578e-01 
4.838000e+00 3.637935e-01 1.541325e-01 
4.839000e+00 3.638172e-01 1.540063e-01 
4.840000e+00 3.638376e-01 1.538794e-01 
4.841000e+00 3.638547e-01 1.537516e-01 
4.842000e+00 3.638687e-01 1.536230e-01 
4.843000e+00 3.638795e-01 1.534936e-01 
4.844000e+00 3.638871e-01 1.533634e-01 
4.845000e+00 3.638914e-01 1.532324e-01 
4.846000e+00 3.638926e-01 1.531006e-01 
4.847000e+00 3.638905e-01 1.529679e-01 
4.848000e+00 3.638853e-01 1.528345e-01 
4.849000e+00 3.638769e-01 1.527003e-01 
4.850000e+00 3.638652e-01 1.525653e-01 
4.851000e+00 3.638504e-01 1.524296e-01 
4.852000e+00 3.638324e-01 1.522930e-01 
4.853000e+00 3.638112e-01 1.521556e-01 
4.854000e+00 3.637869e-01 1.520175e-01 
4.855000e+00 3.637593e-01 1.518786e-01 
4.856000e+00 3.637286e-01 1.517389e-01 
4.857000e+00 3.636947e-01 1.515985e-01 
4.858000e+00 3.636576e-01 1.514573e-01 
4.859000e+00 3.636173e-01 1.513153e-01 
4.860000e+00 3.635739e-01 1.511726e-01 
4.861000e+00 3.635273e-01 1.510291e-01 
4.862000e+00 3.634775e-01 1.508848e-01 
4.863000e+00 3.634246e-01 1.507398e-01 
4.864000e+00 3.633685e-01 1.505941e-01 
4.865000e+00 3.633093e-01 1.504476e-01 
4.866000e+00 3.632469e-01 1.503003e-01 
4.867000e+00 3.631813e-01 1.501523e-01 
4.868000e+00 3.631126e-01 1.500036e-01 
4.869000e+00 3.630408e-01 1.498542e-01 
4.870000e+00 3.629658e-01 1.497040e-01 
4.871000e+00 3.628877e-01 1.495531e-01 
4.872000e+00 3.628064e-01 1.494014e-01 
4.873000e+00 3.627220e-01 1.492491e-01 
4.874000e+00 3.626345e-01 1.490960e-01 
4.875000e+00 3.625438e-01 1.489422e-01 
4.876000e+00 3.624501e-01 1.487877e-01 
4.877000e+00 3.623532e-01 1.486324e-01 
4.878000e+00 3.622531e-01 1.484765e-01 
4.879000e+00 3.621500e-01 1.483199e-01 
4.880000e+00 3.620438e-01 1.481625e-01 
4.881000e+00 3.619344e-01 1.480045e-01 
4.882000e+00 3.618220e-01 1.478457e-01 
4.883000e+00 3.617064e-01 1.476863e-01 
4.884000e+00 3.615877e-01 1.475262e-01 
4.885000e+00 3.614660e-01 1.473654e-01 
4.886000e+00 3.613411e-01 1.472039e-01 
4.887000e+00 3.612132e-01 1.470417e-01 
4.888000e+00 3.610822e-01 1.468789e-01 
4.889000e+00 3.609481e-01 1.467154e-01 
4.890000e+00 3.608109e-01 1.465512e-01 
4.891000e+00 3.606706e-01 1.463863e-01 
4.892000e+00 3.605273e-01 1.462208e-01 
4.893000e+00 3.603809e-01 1.460546e-01 
4.894000e+00 3.602315e-01 1.458878e-01 
4.895000e+00 3.600790e-01 1.457203e-01 
4.896000e+00 3.599234e-01 1.455521e-01 
4.897000e+00 3.597648e-01 1.453833e-01 
4.898000e+00 3.596031e-01 1.452139e-01 
4.899000e+00 3.594384e-01 1.450438e-01 
4.900000e+00 3.592706e-01 1.448730e-01 
4.901000e+00 3.590998e-01 1.447016e-01 
4.902000e+00 3.589260e-01 1.445296e-01 
4.903000e+00 3.587492e-01 1.443570e-01 
4.904000e+00 3.585693e-01 1.441837e-01 
4.905000e+00 3.583864e-01 1.440098e-01 
4.906000e+00 3.582005e-01 1.438353e-01 
4.907000e+00 3.580115e-01 1.436602e-01 
4.908000e+00 3.578196e-01 1.434844e-01 
4.909000e+00 3.576247e-01 1.433080e-01 
4.910000e+00 3.574267e-01 1.431311e-01 
4.911000e+00 3.572258e-01 1.429535e-01 
4.912000e+00 3.570219e-01 1.427753e-01 
4.913000e+00 3.568150e-01 1.425965e-01 
4.914000e+00 3.566051e-01 1.424171e-01 
4.915000e+00 3.563922e-01 1.422371e-01 
4.916000e+00 3.561764e-01 1.420565e-01 
4.917000e+00 3.559576e-01 1.418753e-01 
4.918000e+00 3.557358e-01 1.416936e-01 
4.919000e+00 3.555111e-01 1.415112e-01 
4.920000e+00 3.552834e-01 1.413283e-01 
4.921000e+00 3.550528e-01 1.411448e-01 
4.922000e+00 3.548192e-01 1.409608e-01 
4.923000e+00 3.545827e-01 1.407761e-01 
4.924000e+00 3.543432e-01 1.405909e-01 
4.925000e+00 3.541008e-01 1.404051e-01 
4.926000e+00 3.538555e-01 1.402188e-01 
4.927000e+00 3.536073e-01 1.400319e-01 
4.928000e+00 3.533561e-01 1.398445e-01 
4.929000e+00 3.531020e-01 1.396565e-01 
4.930000e+00 3.528451e-01 1.394679e-01 
4.931000e+00 3.525852e-01 1.392788e-01 
4.932000e+00 3.523224e-01 1.390892e-01 
4.933000e+00 3.520567e-01 1.388990e-01 
4.934000e+00 3.517882e-01 1.387083e-01 
4.935000e+00 3.515168e-01 1.385171e-01 
4.936000e+00 3.512424e-01 1.383253e-01 
4.937000e+00 3.509653e-01 1.381330e-01 
4.938000e+00 3.506852e-01 1.379402e-01 
4.939000e+00 3.504023e-01 1.377468e-01 
4.940000e+00 3.501165e-01 1.375529e-01 
4.941000e+00 3.498279e-01 1.373586e-01 
4.942000e+00 3.495364e-01 1.371637e-01 
4.943000e+00 3.492421e-01 1.369683e-01 
4.944000e+00 3.489450e-01 1.367723e-01 
4.945000e+00 3.486450e-01 1.365759e-01 
4.946000e+00 3.483422e-01 1.363790e-01 
4.947000e+00 3.480366e-01 1.361816e-01 
4.948000e+00 3.477282e-01 1.359837e-01 
4.949000e+00 3.474169e-01 1.357853e-01 
4.950000e+00 3.471029e-01 1.355864e-01 
4.951000e+00 3.467861e-01 1.353871e-01 
4.952000e+00 3.464664e-01 1.351872e-01 
4.953000e+00 3.461440e-01 1.349869e-01 
4.954000e+00 3.458188e-01 1.347861e-01 
4.955000e+00 3.454909e-01 1.345848e-01 
4.956000e+00 3.451601e-01 1.343831e-01 
4.957000e+00 3.448266e-01 1.341809e-01 
4.958000e+00 3.444904e-01 1.339782e-01 
4.959000e+00 3.441514e-01 1.337751e-01 
4.960000e+00 3.438096e-01 1.335715e-01 
4.961000e+00 3.434651e-01 1.333675e-01 
4.962000e+00 3.431179e-01 1.331630e-01 
4.963000e+00 3.427680e-01 1.329580e-01 
4.964000e+00 3.424153e-01 1.327527e-01 
4.965000e+00 3.420599e-01 1.325468e-01 
4.966000e+00 3.417018e-01 1.323406e-01 
4.967000e+00 3.413410e-01 1.321339e-01 
4.968000e+00 3.409775e-01 1.319268e-01 
4.969000e+00 3.406113e-01 1.317192e-01 
4.970000e+00 3.402424e-01 1.315112e-01 
4.971000e+00 3.398709e-01 1.313028e-01 
4.972000e+00 3.394966e-01 1.310940e-01 
4.973000e+00 3.391197e-01 1.308848e-01 
4.974000e+00 3.387402e-01 1.306751e-01 
4.975000e+00 3.383580e-01 1.304651e-01 
4.976000e+00 3.379731e-01 1.302546e-01 
4.977000e+00 3.375856e-01 1.300437e-01 
4.978000e+00 3.371955e-01 1.298324e-01 
4.979000e+00 3.368027e-01 1.296208e-01 
4.980000e+00 3.364073e-01 1.294087e-01 
4.981000e+00 3.360093e-01 1.291962e-01 
4.982000e+00 3.356087e-01 1.289834e-01 
4.983000e+00 3.352055e-01 1.287701e-01 
4.984000e+00 3.347997e-01 1.285565e-01 
4.985000e+00 3.343913e-01 1.283425e-01 
4.986000e+00 3.339803e-01 1.281281e-01 
4.987000e+00 3.335667e-01 1.279134e-01 
4.988000e+00 3.331506e-01 1.276983e-01 
4.989000e+00 3.327319e-01 1.274828e-01 
4.990000e+00 3.323106e-01 1.272669e-01 
4.991000e+00 3.318868e-01 1.270507e-01 
4.992000e+00 3.314604e-01 1.268342e-01 
4.993000e+00 3.310316e-01 1.266172e-01 
4.994000e+00 3.306001e-01 1.263999e-01 
4.995000e+00 3.301662e-01 1.261823e-01 
4.996000e+00 3.297297e-01 1.259643e-01 
4.997000e+00 3.292908e-01 1.257460e-01 
4.998000e+00 3.288493e-01 1.255274e-01 
4.999000e+00 3.284053e-01 1.253084e-01 
5.000000e+00 3.279589e-01 1.250890e-01 
5.001000e+00 3.275099e-01 1.248694e-01 
5.002000e+00 3.270585e-01 1.246494e-01 
5.003000e+00 3.266046e-01 1.244290e-01 
5.004000e+00 3.261483e-01 1.242084e-01 
5.005000e+00 3.256895e-01 1.239874e-01 
5.006000e+00 3.252283e-01 1.237662e-01 
5.007000e+00 3.247646e-01 1.235446e-01 
5.008000e+00 3.242985e-01 1.233227e-01 
5.009000e+00 3.238299e-01 1.231005e-01 
5.010000e+00 3.233590e-01 1.228780e-01 
5.011000e+00 3.228856e-01 1.226552e-01 
5.012000e+00 3.224098e-01 1.224320e-01 
5.013000e+00 3.219317e-01 1.222086e-01 
5.014000e+00 3.214511e-01 1.219849e-01 
5.015000e+00 3.209682e-01 1.217610e-01 
5.016000e+00 3.204828e-01 1.215367e-01 
5.017000e+00 3.199952e-01 1.213121e-01 
5.018000e+00 3.195051e-01 1.210873e-01 
5.019000e+00 3.190127e-01 1.208622e-01 
5.020000e+00 3.185180e-01 1.206368e-01 
5.021000e+00 3.180209e-01 1.204111e-01 
5.022000e+00 3.175215e-01 1.201852e-01 
5.023000e+00 3.170198e-01 1.199590e-01 
5.024000e+00 3.165157e-01 1.197325e-01 
5.025000e+00 3.160094e-01 1.195058e-01 
5.026000e+00 3.155007e-01 1.192788e-01 
5.027000e+00 3.149898e-01 1.190516e-01 
5.028000e+00 3.144766e-01 1.188241e-01 
5.029000e+00 3.139611e-01 1.185964e-01 
5.030000e+00 3.134433e-01 1.183684e-01 
5.031000e+00 3.129232e-01 1.181402e-01 
5.032000e+00 3.124010e-01 1.179118e-01 
5.033000e+00 3.118764e-01 1.176831e-01 
5.034000e+00 3.113496e-01 1.174541e-01 
5.035000e+00 3.108206e-01 1.172250e-01 
5.036000e+00 3.102894e-01 1.169956e-01 
5.037000e+00 3.097560e-01 1.167660e-01 
5.038000e+00 3.092203e-01 1.165362e-01 
5.039000e+00 3.086825e-01 1.163061e-01 
5.040000e+00 3.081424e-01 1.160758e-01 
5.041000e+00 3.076002e-01 1.158454e-01 
5.042000e+00 3.070558e-01 1.156147e-01 
5.043000e+00 3.065092e-01 1.153838e-01 
5.044000e+00 3.059605e-01 1.151527e-01 
5.045000e+00 3.054096e-01 1.149214e-01 
5.046000e+00 3.048566e-01 1.146899e-01 
5.047000e+00 3.043014e-01 1.144582e-01 
5.048000e+00 3.037441e-01 1.142263e-01 
5.049000e+00 3.031847e-01 1.139942e-01 
5.050000e+00 3.026232e-01 1.137620e-01 
5.051000e+00 3.020596e-01 1.135295e-01 
5.052000e+00 3.014939e-01 1.132969e-01 
5.053000e+00 3.009261e-01 1.130641e-01 
5.054000e+00 3.003562e-01 1.128311e-01 
5.055000e+00 2.997842e-01 1.125979e-01 
5.056000e+00 2.992102e-01 1.123646e-01 
5.057000e+00 2.986341e-01 1.121311e-01 
5.058000e+00 2.980560e-01 1.118975e-01 
5.059000e+00 2.974759e-01 1.116636e-01 
5.060000e+00 2.968937e-01 1.114297e-01 
5.061000e+00 2.963095e-01 1.111955e-01 
5.062000e+00 2.957233e-01 1.109612e-01 
5.063000e+00 2.951350e-01 1.107268e-01 
5.064000e+00 2.945448e-01 1.104922e-01 
5.065000e+00 2.939526e-01 1.102575e-01 
5.066000e+00 2.933584e-01 1.100226e-01 
5.067000e+00 2.927623e-01 1.097876e-01 
5.068000e+00 2.921641e-01 1.095524e-01 
5.069000e+00 2.915641e-01 1.093172e-01 
5.070000e+00 2.909620e-01 1.090817e-01 
5.071000e+00 2.903581e-01 1.088462e-01 
5.072000e+00 2.897522e-01 1.086105e-01 
5.073000e+00 2.891444e-01 1.083747e-01 
5.074000e+00 2.885347e-01 1.081388e-01 
5.075000e+00 2.879230e-01 1.079028e-01 
5.076000e+00 2.873095e-01 1.076667e-01 
5.077000e+00 2.866941e-01 1.074304e-01 
5.078000e+00 2.860768e-01 1.071940e-01 
5.079000e+00 2.854577e-01 1.069576e-01 
5.080000e+00 2.848367e-01 1.067210e-01 
5.081000e+00 2.842138e-01 1.064843e-01 
5.082000e+00 2.835891e-01 1.062476e-01 
5.083000e+00 2.829626e-01 1.060107e-01 
5.084000e+00 2.823342e-01 1.057737e-01 
5.085000e+00 2.817040e-01 1.055367e-01 
5.086000e+00 2.810720e-01 1.052996e-01 
5.087000e+00 2.804382e-01 1.050623e-01 
5.088000e+00 2.798027e-01 1.048250e-01 
5.089000e+00 2.791653e-01 1.045876e-01 
5.090000e+00 2.785262e-01 1.043502e-01 
5.091000e+00 2.778853e-01 1.041127e-01 
5.092000e+00 2.772426e-01 1.038751e-01 
5.093000e+00 2.765982e-01 1.036374e-01 
5.094000e+00 2.759521e-01 1.033997e-01 
5.095000e+00 2.753042e-01 1.031619e-01 
5.096000e+00 2.746546e-01 1.029240e-01 
5.097000e+00 2.740034e-01 1.026861e-01 
5.098000e+00 2.733504e-01 1.024481e-01 
5.099000e+00 2.726957e-01 1.022101e-01 
5.100000e+00 2.720393e-01 1.019720e-01 
5.101000e+00 2.713812e-01 1.017339e-01 
5.102000e+00 2.707215e-01 1.014957e-01 
5.103000e+00 2.700602e-01 1.012575e-01 
5.104000e+00 2.693971e-01 1.010192e-01 
5.105000e+00 2.687325e-01 1.007810e-01 
5.106000e+00 2.680662e-01 1.005426e-01 
5.107000e+00 2.673983e-01 1.003043e-01 
5.108000e+00 2.667288e-01 1.000659e-01 
5.109000e+00 2.660576e-01 9.982749e-02 
5.110000e+00 2.653849e-01 9.958906e-02 
5.111000e+00 2.647106e-01 9.935060e-02 
5.112000e+00 2.640347e-01 9.911213e-02 
5.113000e+00 2.633573e-01 9.887364e-02 
5.114000e+00 2.626783e-01 9.863513e-02 
5.115000e+00 2.619977e-01 9.839662e-02 
5.116000e+00 2.613156e-01 9.815809e-02 
5.117000e+00 2.606320e-01 9.791956e-02 
5.118000e+00 2.599469e-01 9.768102e-02 
5.119000e+00 2.592602e-01 9.744249e-02 
5.120000e+00 2.585721e-01 9.720395e-02 
5.121000e+00 2.578824e-01 9.696542e-02 
5.122000e+00 2.571913e-01 9.672689e-02 
5.123000e+00 2.564987e-01 9.648838e-02 
5.124000e+00 2.558046e-01 9.624987e-02 
5.125000e+00 2.551091e-01 9.601138e-02 
5.126000e+00 2.544121e-01 9.577290e-02 
5.127000e+00 2.537137e-01 9.553445e-02 
5.128000e+00 2.530139e-01 9.529601e-02 
5.129000e+00 2.523126e-01 9.505760e-02 
5.130000e+00 2.516100e-01 9.481921e-02 
5.131000e+00 2.509059e-01 9.458085e-02 
5.132000e+00 2.502004e-01 9.434252e-02 
5.133000e+00 2.494936e-01 9.410423e-02 
5.134000e+00 2.487854e-01 9.386597e-02 
5.135000e+00 2.480758e-01 9.362775e-02 
5.136000e+00 2.473649e-01 9.338956e-02 
5.137000e+00 2.466526e-01 9.315143e-02 
5.138000e+00 2.459390e-01 9.291333e-02 
5.139000e+00 2.452241e-01 9.267529e-02 
5.140000e+00 2.445078e-01 9.243729e-02 
5.141000e+00 2.437903e-01 9.219935e-02 
5.142000e+00 2.430714e-01 9.196146e-02 
5.143000e+00 2.423513e-01 9.172363e-02 
5.144000e+00 2.416299e-01 9.148586e-02 
5.145000e+00 2.409072e-01 9.124815e-02 
5.146000e+00 2.401832e-01 9.101050e-02 
5.147000e+00 2.394580e-01 9.077292e-02 
5.148000e+00 2.387316e-01 9.053541e-02 
5.149000e+00 2.380039e-01 9.029797e-02 
5.150000e+00 2.372750e-01 9.006060e-02 
5.151000e+00 2.365449e-01 8.982331e-02 
5.152000e+00 2.358136e-01 8.958610e-02 
5.153000e+00 2.350811e-01 8.934897e-02 
5.154000e+00 2.343475e-01 8.911192e-02 
5.155000e+00 2.336126e-01 8.887495e-02 
5.156000e+00 2.328766e-01 8.863808e-02 
5.157000e+00 2.321394e-01 8.840129e-02 
5.158000e+00 2.314011e-01 8.816459e-02 
5.159000e+00 2.306617e-01 8.792799e-02 
5.160000e+00 2.299211e-01 8.769148e-02 
5.161000e+00 2.291794e-01 8.745507e-02 
5.162000e+00 2.284366e-01 8.721877e-02 
5.163000e+00 2.276927e-01 8.698256e-02 
5.164000e+00 2.269477e-01 8.674646e-02 
5.165000e+00 2.262017e-01 8.651047e-02 
5.166000e+00 2.254545e-01 8.627459e-02 
5.167000e+00 2.247064e-01 8.603882e-02 
5.168000e+00 2.239571e-01 8.580316e-02 
5.169000e+00 2.232068e-01 8.556762e-02 
5.170000e+00 2.224555e-01 8.533220e-02 
5.171000e+00 2.217032e-01 8.509689e-02 
5.172000e+00 2.209499e-01 8.486171e-02 
5.173000e+00 2.201955e-01 8.462666e-02 
5.174000e+00 2.194402e-01 8.439173e-02 
5.175000e+00 2.186839e-01 8.415693e-02 
5.176000e+00 2.179266e-01 8.392227e-02 
5.177000e+00 2.171684e-01 8.368773e-02 
5.178000e+00 2.164092e-01 8.345333e-02 
5.179000e+00 2.156490e-01 8.321907e-02 
5.180000e+00 2.148880e-01 8.298495e-02 
5.181000e+00 2.141260e-01 8.275097e-02 
5.182000e+00 2.133631e-01 8.251714e-02 
5.183000e+00 2.125992e-01 8.228345e-02 
5.184000e+00 2.118345e-01 8.204990e-02 
5.185000e+00 2.110689e-01 8.181651e-02 
5.186000e+00 2.103025e-01 8.158327e-02 
5.187000e+00 2.095351e-01 8.135019e-02 
5.188000e+00 2.087669e-01 8.111726e-02 
5.189000e+00 2.079979e-01 8.088449e-02 
5.190000e+00 2.072280e-01 8.065188e-02 
5.191000e+00 2.064573e-01 8.041943e-02 
5.192000e+00 2.056858e-01 8.018714e-02 
5.193000e+00 2.049135e-01 7.995503e-02 
5.194000e+00 2.041404e-01 7.972308e-02 
5.195000e+00 2.033665e-01 7.949130e-02 
5.196000e+00 2.025918e-01 7.925969e-02 
5.197000e+00 2.018163e-01 7.902826e-02 
5.198000e+00 2.010401e-01 7.879701e-02 
5.199000e+00 2.002631e-01 7.856593e-02 
5.200000e+00 1.994854e-01 7.833503e-02 
5.201000e+00 1.987070e-01 7.810432e-02 
5.202000e+00 1.979278e-01 7.787379e-02 
5.203000e+00 1.971480e-01 7.764344e-02 
5.204000e+00 1.963674e-01 7.741329e-02 
5.205000e+00 1.955862e-01 7.718332e-02 
5.206000e+00 1.948042e-01 7.695355e-02 
5.207000e+00 1.940216e-01 7.672397e-02 
5.208000e+00 1.932384e-01 7.649458e-02 
5.209000e+00 1.924544e-01 7.626540e-02 
5.210000e+00 1.916699e-01 7.603641e-02 
5.211000e+00 1.908847e-01 7.580762e-02 
5.212000e+00 1.900989e-01 7.557904e-02 
5.213000e+00 1.893124e-01 7.535066e-02 
5.214000e+00 1.885254e-01 7.512249e-02 
5.215000e+00 1.877378e-01 7.489453e-02 
5.216000e+00 1.869496e-01 7.466678e-02 
5.217000e+00 1.861608e-01 7.443924e-02 
5.218000e+00 1.853715e-01 7.421191e-02 
5.219000e+00 1.845816e-01 7.398480e-02 
5.220000e+00 1.837911e-01 7.375791e-02 
5.221000e+00 1.830001e-01 7.353124e-02 
5.222000e+00 1.822086e-01 7.330479e-02 
5.223000e+00 1.814166e-01 7.307857e-02 
5.224000e+00 1.806241e-01 7.285257e-02 
5.225000e+00 1.798311e-01 7.262679e-02 
5.226000e+00 1.790376e-01 7.240125e-02 
5.227000e+00 1.782436e-01 7.217593e-02 
5.228000e+00 1.774491e-01 7.195085e-02 
5.229000e+00 1.766542e-01 7.172600e-02 
5.230000e+00 1.758589e-01 7.150139e-02 
5.231000e+00 1.750631e-01 7.127701e-02 
5.232000e+00 1.742668e-01 7.105287e-02 
5.233000e+00 1.734702e-01 7.082898e-02 
5.234000e+00 1.726732e-01 7.060532e-02 
5.235000e+00 1.718757e-01 7.038191e-02 
5.236000e+00 1.710779e-01 7.015875e-02 
5.237000e+00 1.702797e-01 6.993583e-02 
5.238000e+00 1.694811e-01 6.971317e-02 
5.239000e+00 1.686821e-01 6.949075e-02 
5.240000e+00 1.678828e-01 6.926859e-02 
5.241000e+00 1.670832e-01 6.904668e-02 
5.242000e+00 1.662832e-01 6.882502e-02 
5.243000e+00 1.654829e-01 6.860362e-02 
5.244000e+00 1.646823e-01 6.838249e-02 
5.245000e+00 1.638814e-01 6.816161e-02 
5.246000e+00 1.630802e-01 6.794100e-02 
5.247000e+00 1.622787e-01 6.772065e-02 
5.248000e+00 1.614770e-01 6.750056e-02 
5.249000e+00 1.606750e-01 6.728074e-02 
5.250000e+00 1.598727e-01 6.706119e-02 
5.251000e+00 1.590702e-01 6.684191e-02 
5.252000e+00 1.582674e-01 6.662291e-02 
5.253000e+00 1.574644e-01 6.640417e-02 
5.254000e+00 1.566612e-01 6.618571e-02 
5.255000e+00 1.558578e-01 6.596753e-02 
5.256000e+00 1.550542e-01 6.574962e-02 
5.257000e+00 1.542505e-01 6.553200e-02 
5.258000e+00 1.534465e-01 6.531465e-02 
5.259000e+00 1.526424e-01 6.509759e-02 
5.260000e+00 1.518381e-01 6.488081e-02 
5.261000e+00 1.510336e-01 6.466432e-02 
5.262000e+00 1.502291e-01 6.444811e-02 
5.263000e+00 1.494244e-01 6.423219e-02 
5.264000e+00 1.486195e-01 6.401657e-02 
5.265000e+00 1.478146e-01 6.380123e-02 
5.266000e+00 1.470096e-01 6.358619e-02 
5.267000e+00 1.462044e-01 6.337144e-02 
5.268000e+00 1.453992e-01 6.315698e-02 
5.269000e+00 1.445940e-01 6.294282e-02 
5.270000e+00 1.437886e-01 6.272897e-02 
5.271000e+00 1.429832e-01 6.251541e-02 
5.272000e+00 1.421778e-01 6.230215e-02 
5.273000e+00 1.413723e-01 6.208919e-02 
5.274000e+00 1.405668e-01 6.187654e-02 
5.275000e+00 1.397613e-01 6.166420e-02 
5.276000e+00 1.389558e-01 6.145216e-02 
5.277000e+00 1.381502e-01 6.124043e-02 
5.278000e+00 1.373447e-01 6.102901e-02 
5.279000e+00 1.365392e-01 6.081790e-02 
5.280000e+00 1.357338e-01 6.060710e-02 
5.281000e+00 1.349284e-01 6.039662e-02 
5.282000e+00 1.341230e-01 6.018645e-02 
5.283000e+00 1.333177e-01 5.997659e-02 
5.284000e+00 1.325125e-01 5.976706e-02 
5.285000e+00 1.317073e-01 5.955784e-02 
5.286000e+00 1.309023e-01 5.934894e-02 
5.287000e+00 1.300973e-01 5.914037e-02 
5.288000e+00 1.292924e-01 5.893211e-02 
5.289000e+00 1.284877e-01 5.872419e-02 
5.290000e+00 1.276831e-01 5.851658e-02 
5.291000e+00 1.268786e-01 5.830930e-02 
5.292000e+00 1.260742e-01 5.810235e-02 
5.293000e+00 1.252701e-01 5.789573e-02 
5.294000e+00 1.244660e-01 5.768944e-02 
5.295000e+00 1.236622e-01 5.748348e-02 
5.296000e+00 1.228585e-01 5.727785e-02 
5.297000e+00 1.220550e-01 5.707256e-02 
5.298000e+00 1.212517e-01 5.686760e-02 
5.299000e+00 1.204487e-01 5.666298e-02 
5.300000e+00 1.196458e-01 5.645869e-02 
5.301000e+00 1.188432e-01 5.625474e-02 
5.302000e+00 1.180408e-01 5.605114e-02 
5.303000e+00 1.172386e-01 5.584787e-02 
5.304000e+00 1.164367e-01 5.564494e-02 
5.305000e+00 1.156351e-01 5.544236e-02 
5.306000e+00 1.148337e-01 5.524012e-02 
5.307000e+00 1.140327e-01 5.503823e-02 
5.308000e+00 1.132319e-01 5.483668e-02 
5.309000e+00 1.124314e-01 5.463549e-02 
5.310000e+00 1.116312e-01 5.443463e-02 
5.311000e+00 1.108314e-01 5.423413e-02 
5.312000e+00 1.100318e-01 5.403398e-02 
5.313000e+00 1.092327e-01 5.383419e-02 
5.314000e+00 1.084338e-01 5.363474e-02 
5.315000e+00 1.076353e-01 5.343565e-02 
5.316000e+00 1.068372e-01 5.323691e-02 
5.317000e+00 1.060394e-01 5.303853e-02 
5.318000e+00 1.052421e-01 5.284051e-02 
5.319000e+00 1.044451e-01 5.264284e-02 
5.320000e+00 1.036485e-01 5.244554e-02 
5.321000e+00 1.028523e-01 5.224859e-02 
5.322000e+00 1.020566e-01 5.205201e-02 
5.323000e+00 1.012612e-01 5.185578e-02 
5.324000e+00 1.004663e-01 5.165992e-02 
5.325000e+00 9.967189e-02 5.146443e-02 
5.326000e+00 9.887790e-02 5.126930e-02 
5.327000e+00 9.808436e-02 5.107453e-02 
5.328000e+00 9.729130e-02 5.088013e-02 
5.329000e+00 9.649871e-02 5.068610e-02 
5.330000e+00 9.570662e-02 5.049244e-02 
5.331000e+00 9.491502e-02 5.029915e-02 
5.332000e+00 9.412393e-02 5.010623e-02 
5.333000e+00 9.333335e-02 4.991368e-02 
5.334000e+00 9.254330e-02 4.972150e-02 
5.335000e+00 9.175378e-02 4.952970e-02 
5.336000e+00 9.096480e-02 4.933827e-02 
5.337000e+00 9.017637e-02 4.914722e-02 
5.338000e+00 8.938850e-02 4.895654e-02 
5.339000e+00 8.860119e-02 4.876624e-02 
5.340000e+00 8.781447e-02 4.857631e-02 
5.341000e+00 8.702832e-02 4.838677e-02 
5.342000e+00 8.624277e-02 4.819760e-02 
5.343000e+00 8.545783e-02 4.800882e-02 
5.344000e+00 8.467349e-02 4.782041e-02 
5.345000e+00 8.388977e-02 4.763239e-02 
5.346000e+00 8.310668e-02 4.744475e-02 
5.347000e+00 8.232423e-02 4.725750e-02 
5.348000e+00 8.154242e-02 4.707062e-02 
5.349000e+00 8.076126e-02 4.688414e-02 
5.350000e+00 7.998077e-02 4.669804e-02 
5.351000e+00 7.920095e-02 4.651232e-02 
5.352000e+00 7.842180e-02 4.632700e-02 
5.353000e+00 7.764335e-02 4.614206e-02 
5.354000e+00 7.686558e-02 4.595751e-02 
5.355000e+00 7.608853e-02 4.577335e-02 
5.356000e+00 7.531218e-02 4.558958e-02 
5.357000e+00 7.453656e-02 4.540620e-02 
5.358000e+00 7.376166e-02 4.522321e-02 
5.359000e+00 7.298751e-02 4.504062e-02 
5.360000e+00 7.221410e-02 4.485842e-02 
5.361000e+00 7.144144e-02 4.467661e-02 
5.362000e+00 7.066955e-02 4.449520e-02 
5.363000e+00 6.989842e-02 4.431418e-02 
5.364000e+00 6.912808e-02 4.413356e-02 
5.365000e+00 6.835853e-02 4.395334e-02 
5.366000e+00 6.758977e-02 4.377351e-02 
5.367000e+00 6.682181e-02 4.359408e-02 
5.368000e+00 6.605467e-02 4.341505e-02 
5.369000e+00 6.528834e-02 4.323642e-02 
5.370000e+00 6.452285e-02 4.305819e-02 
5.371000e+00 6.375819e-02 4.288036e-02 
5.372000e+00 6.299437e-02 4.270293e-02 
5.373000e+00 6.223141e-02 4.252590e-02 
5.374000e+00 6.146931e-02 4.234928e-02 
5.375000e+00 6.070808e-02 4.217305e-02 
5.376000e+00 5.994773e-02 4.199723e-02 
5.377000e+00 5.918826e-02 4.182182e-02 
5.378000e+00 5.842968e-02 4.164681e-02 
5.379000e+00 5.767200e-02 4.147220e-02 
5.380000e+00 5.691524e-02 4.129800e-02 
5.381000e+00 5.615939e-02 4.112421e-02 
5.382000e+00 5.540446e-02 4.095082e-02 
5.383000e+00 5.465047e-02 4.077784e-02 
5.384000e+00 5.389742e-02 4.060527e-02 
5.385000e+00 5.314532e-02 4.043310e-02 
5.386000e+00 5.239417e-02 4.026135e-02 
5.387000e+00 5.164399e-02 4.009000e-02 
5.388000e+00 5.089478e-02 3.991907e-02 
5.389000e+00 5.014655e-02 3.974854e-02 
5.390000e+00 4.939930e-02 3.957843e-02 
5.391000e+00 4.865306e-02 3.940872e-02 
5.392000e+00 4.790781e-02 3.923943e-02 
5.393000e+00 4.716358e-02 3.907055e-02 
5.394000e+00 4.642036e-02 3.890208e-02 
5.395000e+00 4.567817e-02 3.873403e-02 
5.396000e+00 4.493701e-02 3.856639e-02 
5.397000e+00 4.419690e-02 3.839916e-02 
5.398000e+00 4.345783e-02 3.823235e-02 
5.399000e+00 4.271982e-02 3.806595e-02 
5.400000e+00 4.198288e-02 3.789997e-02 
5.401000e+00 4.124700e-02 3.773440e-02 
5.402000e+00 4.051221e-02 3.756925e-02 
5.403000e+00 3.977850e-02 3.740451e-02 
5.404000e+00 3.904588e-02 3.724019e-02 
5.405000e+00 3.831437e-02 3.707629e-02 
5.406000e+00 3.758396e-02 3.691281e-02 
5.407000e+00 3.685467e-02 3.674974e-02 
5.408000e+00 3.612651e-02 3.658709e-02 
5.409000e+00 3.539947e-02 3.642486e-02 
5.410000e+00 3.467358e-02 3.626305e-02 
5.411000e+00 3.394883e-02 3.610166e-02 
5.412000e+00 3.322523e-02 3.594068e-02 
5.413000e+00 3.250279e-02 3.578013e-02 
5.414000e+00 3.178152e-02 3.562000e-02 
5.415000e+00 3.106143e-02 3.546028e-02 
5.416000e+00 3.034251e-02 3.530099e-02 
5.417000e+00 2.962479e-02 3.514212e-02 
5.418000e+00 2.890826e-02 3.498366e-02 
5.419000e+00 2.819293e-02 3.482563e-02 
5.420000e+00 2.747881e-02 3.466803e-02 
5.421000e+00 2.676592e-02 3.451084e-02 
5.422000e+00 2.605424e-02 3.435407e-02 
5.423000e+00 2.534380e-02 3.419773e-02 
5.424000e+00 2.463460e-02 3.404181e-02 
5.425000e+00 2.392664e-02 3.388631e-02 
5.426000e+00 2.321993e-02 3.373124e-02 
5.427000e+00 2.251448e-02 3.357659e-02 
5.428000e+00 2.181030e-02 3.342236e-02 
5.429000e+00 2.110740e-02 3.326856e-02 
5.430000e+00 2.040577e-02 3.311518e-02 
5.431000e+00 1.970543e-02 3.296222e-02 
5.432000e+00 1.900638e-02 3.280969e-02 
5.433000e+00 1.830863e-02 3.265758e-02 
5.434000e+00 1.761219e-02 3.250590e-02 
5.435000e+00 1.691707e-02 3.235464e-02 
5.436000e+00 1.622326e-02 3.220380e-02 
5.437000e+00 1.553079e-02 3.205339e-02 
5.438000e+00 1.483964e-02 3.190341e-02 
5.439000e+00 1.414984e-02 3.175385e-02 
5.440000e+00 1.346139e-02 3.160472e-02 
5.441000e+00 1.277428e-02 3.145601e-02 
5.442000e+00 1.208854e-02 3.130773e-02 
5.443000e+00 1.140417e-02 3.115987e-02 
5.444000e+00 1.072117e-02 3.101244e-02 
5.445000e+00 1.003955e-02 3.086543e-02 
5.446000e+00 9.359315e-03 3.071885e-02 
5.447000e+00 8.680474e-03 3.057269e-02 
5.448000e+00 8.003032e-03 3.042697e-02 
5.449000e+00 7.326997e-03 3.028166e-02 
5.450000e+00 6.652373e-03 3.013679e-02 
5.451000e+00 5.979168e-03 2.999234e-02 
5.452000e+00 5.307387e-03 2.984831e-02 
5.453000e+00 4.637038e-03 2.970471e-02 
5.454000e+00 3.968126e-03 2.956154e-02 
5.455000e+00 3.300657e-03 2.941880e-02 
5.456000e+00 2.634638e-03 2.927648e-02 
5.457000e+00 1.970076e-03 2.913458e-02 
5.458000e+00 1.306975e-03 2.899312e-02 
5.459000e+00 6.453429e-04 2.885208e-02 
5.460000e+00 -1.481500e-05 2.871146e-02 
5.461000e+00 -6.734924e-04 2.857127e-02 
5.462000e+00 -1.330683e-03 2.843151e-02 
5.463000e+00 -1.986382e-03 2.829218e-02 
5.464000e+00 -2.640581e-03 2.815327e-02 
5.465000e+00 -3.293277e-03 2.801478e-02 
5.466000e+00 -3.944461e-03 2.787673e-02 
5.467000e+00 -4.594130e-03 2.773910e-02 
5.468000e+00 -5.242276e-03 2.760189e-02 
5.469000e+00 -5.888893e-03 2.746511e-02 
5.470000e+00 -6.533977e-03 2.732876e-02 
5.471000e+00 -7.177521e-03 2.719283e-02 
5.472000e+00 -7.819519e-03 2.705733e-02 
5.473000e+00 -8.459966e-03 2.692225e-02 
5.474000e+00 -9.098856e-03 2.678760e-02 
5.475000e+00 -9.736183e-03 2.665337e-02 
5.476000e+00 -1.037194e-02 2.651957e-02 
5.477000e+00 -1.100613e-02 2.638619e-02 
5.478000e+00 -1.163873e-02 2.625324e-02 
5.479000e+00 -1.226975e-02 2.612072e-02 
5.480000e+00 -1.289918e-02 2.598861e-02 
5.481000e+00 -1.352701e-02 2.585694e-02 
5.482000e+00 -1.415324e-02 2.572568e-02 
5.483000e+00 -1.477786e-02 2.559486e-02 
5.484000e+00 -1.540087e-02 2.546445e-02 
5.485000e+00 -1.602226e-02 2.533447e-02 
5.486000e+00 -1.664202e-02 2.520491e-02 
5.487000e+00 -1.726016e-02 2.507578e-02 
5.488000e+00 -1.787666e-02 2.494707e-02 
5.489000e+00 -1.849153e-02 2.481879e-02 
5.490000e+00 -1.910474e-02 2.469092e-02 
5.491000e+00 -1.971631e-02 2.456348e-02 
5.492000e+00 -2.032622e-02 2.443646e-02 
5.493000e+00 -2.093447e-02 2.430987e-02 
5.494000e+00 -2.154106e-02 2.418369e-02 
5.495000e+00 -2.214597e-02 2.405794e-02 
5.496000e+00 -2.274921e-02 2.393261e-02 
5.497000e+00 -2.335076e-02 2.380770e-02 
5.498000e+00 -2.395063e-02 2.368322e-02 
5.499000e+00 -2.454881e-02 2.355915e-02 
5.500000e+00 -2.514529e-02 2.343551e-02 
5.501000e+00 -2.574007e-02 2.331228e-02 
5.502000e+00 -2.633314e-02 2.318948e-02 
5.503000e+00 -2.692450e-02 2.306709e-02 
5.504000e+00 -2.751414e-02 2.294513e-02 
5.505000e+00 -2.810207e-02 2.282358e-02 
5.506000e+00 -2.868826e-02 2.270245e-02 
5.507000e+00 -2.927273e-02 2.258175e-02 
5.508000e+00 -2.985546e-02 2.246146e-02 
5.509000e+00 -3.043645e-02 2.234159e-02 
5.510000e+00 -3.101569e-02 2.222213e-02 
5.511000e+00 -3.159319e-02 2.210310e-02 
5.512000e+00 -3.216893e-02 2.198448e-02 
5.513000e+00 -3.274291e-02 2.186628e-02 
5.514000e+00 -3.331512e-02 2.174849e-02 
5.515000e+00 -3.388557e-02 2.163113e-02 
5.516000e+00 -3.445425e-02 2.151417e-02 
5.517000e+00 -3.502114e-02 2.139764e-02 
5.518000e+00 -3.558626e-02 2.128152e-02 
5.519000e+00 -3.614959e-02 2.116581e-02 
5.520000e+00 -3.671113e-02 2.105052e-02 
5.521000e+00 -3.727087e-02 2.093564e-02 
5.522000e+00 -3.782882e-02 2.082118e-02 
5.523000e+00 -3.838496e-02 2.070713e-02 
5.524000e+00 -3.893929e-02 2.059349e-02 
5.525000e+00 -3.949181e-02 2.048026e-02 
5.526000e+00 -4.004251e-02 2.036745e-02 
5.527000e+00 -4.059139e-02 2.025505e-02 
5.528000e+00 -4.113844e-02 2.014306e-02 
5.529000e+00 -4.168367e-02 2.003148e-02 
5.530000e+00 -4.222706e-02 1.992032e-02 
5.531000e+00 -4.276862e-02 1.980956e-02 
5.532000e+00 -4.330833e-02 1.969921e-02 
5.533000e+00 -4.384619e-02 1.958928e-02 
5.534000e+00 -4.438221e-02 1.947975e-02 
5.535000e+00 -4.491637e-02 1.937063e-02 
5.536000e+00 -4.544868e-02 1.926191e-02 
5.537000e+00 -4.597912e-02 1.915361e-02 
5.538000e+00 -4.650770e-02 1.904571e-02 
5.539000e+00 -4.703441e-02 1.893822e-02 
5.540000e+00 -4.755924e-02 1.883114e-02 
5.541000e+00 -4.808220e-02 1.872446e-02 
5.542000e+00 -4.860328e-02 1.861819e-02 
5.543000e+00 -4.912247e-02 1.851232e-02 
5.544000e+00 -4.963977e-02 1.840686e-02 
5.545000e+00 -5.015518e-02 1.830180e-02 
5.546000e+00 -5.066870e-02 1.819714e-02 
5.547000e+00 -5.118031e-02 1.809289e-02 
5.548000e+00 -5.169002e-02 1.798904e-02 
5.549000e+00 -5.219783e-02 1.788559e-02 
5.550000e+00 -5.270373e-02 1.778254e-02 
5.551000e+00 -5.320771e-02 1.767989e-02 
5.552000e+00 -5.370977e-02 1.757765e-02 
5.553000e+00 -5.420992e-02 1.747580e-02 
5.554000e+00 -5.470814e-02 1.737435e-02 
5.555000e+00 -5.520443e-02 1.727331e-02 
5.556000e+00 -5.569879e-02 1.717266e-02 
5.557000e+00 -5.619122e-02 1.707241e-02 
5.558000e+00 -5.668171e-02 1.697255e-02 
5.559000e+00 -5.717026e-02 1.687309e-02 
5.560000e+00 -5.765686e-02 1.677403e-02 
5.561000e+00 -5.814152e-02 1.667537e-02 
5.562000e+00 -5.862423e-02 1.657710e-02 
5.563000e+00 -5.910498e-02 1.647922e-02 
5.564000e+00 -5.958378e-02 1.638174e-02 
5.565000e+00 -6.006062e-02 1.628465e-02 
5.566000e+00 -6.053550e-02 1.618795e-02 
5.567000e+00 -6.100840e-02 1.609165e-02 
5.568000e+00 -6.147935e-02 1.599573e-02 
5.569000e+00 -6.194832e-02 1.590021e-02 
5.570000e+00 -6.241531e-02 1.580508e-02 
5.571000e+00 -6.288033e-02 1.571034e-02 
5.572000e+00 -6.334336e-02 1.561599e-02 
5.573000e+00 -6.380442e-02 1.552203e-02 
5.574000e+00 -6.426348e-02 1.542845e-02 
5.575000e+00 -6.472056e-02 1.533526e-02 
5.576000e+00 -6.517565e-02 1.524246e-02 
5.577000e+00 -6.562874e-02 1.515005e-02 
5.578000e+00 -6.607984e-02 1.505802e-02 
5.579000e+00 -6.652893e-02 1.496637e-02 
5.580000e+00 -6.697603e-02 1.487511e-02 
5.581000e+00 -6.742112e-02 1.478424e-02 
5.582000e+00 -6.786420e-02 1.469374e-02 
5.583000e+00 -6.830527e-02 1.460363e-02 
5.584000e+00 -6.874433e-02 1.451390e-02 
5.585000e+00 -6.918137e-02 1.442455e-02 
5.586000e+00 -6.961640e-02 1.433559e-02 
5.587000e+00 -7.004941e-02 1.424700e-02 
5.588000e+00 -7.048039e-02 1.415879e-02 
5.589000e+00 -7.090935e-02 1.407096e-02 
5.590000e+00 -7.133629e-02 1.398351e-02 
5.591000e+00 -7.176119e-02 1.389643e-02 
5.592000e+00 -7.218407e-02 1.380973e-02 
5.593000e+00 -7.260491e-02 1.372341e-02 
5.594000e+00 -7.302371e-02 1.363746e-02 
5.595000e+00 -7.344048e-02 1.355189e-02 
5.596000e+00 -7.385520e-02 1.346669e-02 
5.597000e+00 -7.426789e-02 1.338186e-02 
5.598000e+00 -7.467853e-02 1.329741e-02 
5.599000e+00 -7.508712e-02 1.321333e-02 
5.600000e+00 -7.549366e-02 1.312961e-02 
5.601000e+00 -7.589816e-02 1.304627e-02 
5.602000e+00 -7.630060e-02 1.296330e-02 
5.603000e+00 -7.670099e-02 1.288070e-02 
5.604000e+00 -7.709932e-02 1.279846e-02 
5.605000e+00 -7.749560e-02 1.271659e-02 
5.606000e+00 -7.788981e-02 1.263509e-02 
5.607000e+00 -7.828197e-02 1.255396e-02 
5.608000e+00 -7.867206e-02 1.247319e-02 
5.609000e+00 -7.906009e-02 1.239278e-02 
5.610000e+00 -7.944604e-02 1.231274e-02 
5.611000e+00 -7.982994e-02 1.223306e-02 
5.612000e+00 -8.021176e-02 1.215374e-02 
5.613000e+00 -8.059151e-02 1.207479e-02 
5.614000e+00 -8.096918e-02 1.199619e-02 
5.615000e+00 -8.134479e-02 1.191796e-02 
5.616000e+00 -8.171831e-02 1.184009e-02 
5.617000e+00 -8.208976e-02 1.176257e-02 
5.618000e+00 -8.245913e-02 1.168541e-02 
5.619000e+00 -8.282642e-02 1.160861e-02 
5.620000e+00 -8.319163e-02 1.153216e-02 
5.621000e+00 -8.355475e-02 1.145607e-02 
5.622000e+00 -8.391579e-02 1.138034e-02 
5.623000e+00 -8.427474e-02 1.130496e-02 
5.624000e+00 -8.463161e-02 1.122993e-02 
5.625000e+00 -8.498639e-02 1.115525e-02 
5.626000e+00 -8.533908e-02 1.108093e-02 
5.627000e+00 -8.568967e-02 1.100695e-02 
5.628000e+00 -8.603818e-02 1.093333e-02 
5.629000e+00 -8.638459e-02 1.086006e-02 
5.630000e+00 -8.672891e-02 1.078713e-02 
5.631000e+00 -8.707114e-02 1.071455e-02 
5.632000e+00 -8.741127e-02 1.064232e-02 
5.633000e+00 -8.774930e-02 1.057044e-02 
5.634000e+00 -8.808523e-02 1.049890e-02 
5.635000e+00 -8.841907e-02 1.042770e-02 
5.636000e+00 -8.875080e-02 1.035685e-02 
5.637000e+00 -8.908044e-02 1.028634e-02 
5.638000e+00 -8.940797e-02 1.021617e-02 
5.639000e+00 -8.973340e-02 1.014635e-02 
5.640000e+00 -9.005673e-02 1.007686e-02 
5.641000e+00 -9.037795e-02 1.000772e-02 
5.642000e+00 -9.069707e-02 9.938910e-03 
5.643000e+00 -9.101408e-02 9.870441e-03 
5.644000e+00 -9.132899e-02 9.802309e-03 
5.645000e+00 -9.164179e-02 9.734513e-03 
5.646000e+00 -9.195249e-02 9.667053e-03 
5.647000e+00 -9.226108e-02 9.599927e-03 
5.648000e+00 -9.256756e-02 9.533135e-03 
5.649000e+00 -9.287193e-02 9.466676e-03 
5.650000e+00 -9.317419e-02 9.400549e-03 
5.651000e+00 -9.347434e-02 9.334754e-03 
5.652000e+00 -9.377238e-02 9.269289e-03 
5.653000e+00 -9.406832e-02 9.204153e-03 
5.654000e+00 -9.436214e-02 9.139346e-03 
5.655000e+00 -9.465385e-02 9.074867e-03 
5.656000e+00 -9.494345e-02 9.010715e-03 
5.657000e+00 -9.523094e-02 8.946889e-03 
5.658000e+00 -9.551631e-02 8.883389e-03 
5.659000e+00 -9.579958e-02 8.820213e-03 
5.660000e+00 -9.608073e-02 8.757361e-03 
5.661000e+00 -9.635977e-02 8.694831e-03 
5.662000e+00 -9.663670e-02 8.632623e-03 
5.663000e+00 -9.691152e-02 8.570736e-03 
5.664000e+00 -9.718422e-02 8.509170e-03 
5.665000e+00 -9.745481e-02 8.447923e-03 
5.666000e+00 -9.772329e-02 8.386994e-03 
5.667000e+00 -9.798966e-02 8.326382e-03 
5.668000e+00 -9.825392e-02 8.266088e-03 
5.669000e+00 -9.851606e-02 8.206109e-03 
5.670000e+00 -9.877609e-02 8.146445e-03 
5.671000e+00 -9.903401e-02 8.087095e-03 
5.672000e+00 -9.928982e-02 8.028058e-03 
5.673000e+00 -9.954352e-02 7.969333e-03 
5.674000e+00 -9.979511e-02 7.910920e-03 
5.675000e+00 -1.000446e-01 7.852818e-03 
5.676000e+00 -1.002919e-01 7.795024e-03 
5.677000e+00 -1.005372e-01 7.737540e-03 
5.678000e+00 -1.007803e-01 7.680364e-03 
5.679000e+00 -1.010214e-01 7.623494e-03 
5.680000e+00 -1.012603e-01 7.566931e-03 
5.681000e+00 -1.014971e-01 7.510672e-03 
5.682000e+00 -1.017318e-01 7.454718e-03 
5.683000e+00 -1.019645e-01 7.399067e-03 
5.684000e+00 -1.021949e-01 7.343719e-03 
5.685000e+00 -1.024233e-01 7.288672e-03 
5.686000e+00 -1.026496e-01 7.233926e-03 
5.687000e+00 -1.028738e-01 7.179480e-03 
5.688000e+00 -1.030959e-01 7.125333e-03 
5.689000e+00 -1.033159e-01 7.071483e-03 
5.690000e+00 -1.035337e-01 7.017931e-03 
5.691000e+00 -1.037495e-01 6.964675e-03 
5.692000e+00 -1.039632e-01 6.911714e-03 
5.693000e+00 -1.041747e-01 6.859047e-03 
5.694000e+00 -1.043842e-01 6.806674e-03 
5.695000e+00 -1.045916e-01 6.754593e-03 
5.696000e+00 -1.047969e-01 6.702804e-03 
5.697000e+00 -1.050000e-01 6.651305e-03 
5.698000e+00 -1.052011e-01 6.600097e-03 
5.699000e+00 -1.054001e-01 6.549177e-03 
5.700000e+00 -1.055970e-01 6.498545e-03 
5.701000e+00 -1.057918e-01 6.448200e-03 
5.702000e+00 -1.059845e-01 6.398141e-03 
5.703000e+00 -1.061751e-01 6.348367e-03 
5.704000e+00 -1.063637e-01 6.298878e-03 
5.705000e+00 -1.065501e-01 6.249672e-03 
5.706000e+00 -1.067345e-01 6.200748e-03 
5.707000e+00 -1.069167e-01 6.152106e-03 
5.708000e+00 -1.070969e-01 6.103744e-03 
5.709000e+00 -1.072750e-01 6.055662e-03 
5.710000e+00 -1.074510e-01 6.007859e-03 
5.711000e+00 -1.076250e-01 5.960334e-03 
5.712000e+00 -1.077968e-01 5.913085e-03 
5.713000e+00 -1.079666e-01 5.866112e-03 
5.714000e+00 -1.081343e-01 5.819414e-03 
5.715000e+00 -1.083000e-01 5.772991e-03 
5.716000e+00 -1.084635e-01 5.726840e-03 
5.717000e+00 -1.086250e-01 5.680962e-03 
5.718000e+00 -1.087844e-01 5.635355e-03 
5.719000e+00 -1.089418e-01 5.590018e-03 
5.720000e+00 -1.090971e-01 5.544951e-03 
5.721000e+00 -1.092503e-01 5.500152e-03 
5.722000e+00 -1.094015e-01 5.455621e-03 
5.723000e+00 -1.095505e-01 5.411356e-03 
5.724000e+00 -1.096976e-01 5.367357e-03 
5.725000e+00 -1.098426e-01 5.323623e-03 
5.726000e+00 -1.099855e-01 5.280152e-03 
5.727000e+00 -1.101263e-01 5.236945e-03 
5.728000e+00 -1.102652e-01 5.193999e-03 
5.729000e+00 -1.104019e-01 5.151315e-03 
5.730000e+00 -1.105366e-01 5.108890e-03 
5.731000e+00 -1.106693e-01 5.066725e-03 
5.732000e+00 -1.107999e-01 5.024817e-03 
5.733000e+00 -1.109285e-01 4.983167e-03 
5.734000e+00 -1.110550e-01 4.941774e-03 
5.735000e+00 -1.111795e-01 4.900636e-03 
5.736000e+00 -1.113020e-01 4.859752e-03 
5.737000e+00 -1.114224e-01 4.819121e-03 
5.738000e+00 -1.115408e-01 4.778744e-03 
5.739000e+00 -1.116571e-01 4.738617e-03 
5.740000e+00 -1.117715e-01 4.698742e-03 
5.741000e+00 -1.118838e-01 4.659116e-03 
5.742000e+00 -1.119941e-01 4.619739e-03 
5.743000e+00 -1.121023e-01 4.580610e-03 
5.744000e+00 -1.122085e-01 4.541728e-03 
5.745000e+00 -1.123128e-01 4.503092e-03 
5.746000e+00 -1.124150e-01 4.464701e-03 
5.747000e+00 -1.125152e-01 4.426554e-03 
5.748000e+00 -1.126133e-01 4.388650e-03 
5.749000e+00 -1.127095e-01 4.350988e-03 
5.750000e+00 -1.128037e-01 4.313568e-03 
5.751000e+00 -1.128958e-01 4.276388e-03 
5.752000e+00 -1.129860e-01 4.239447e-03 
5.753000e+00 -1.130742e-01 4.202745e-03 
5.754000e+00 -1.131603e-01 4.166280e-03 
5.755000e+00 -1.132445e-01 4.130052e-03 
5.756000e+00 -1.133267e-01 4.094060e-03 
5.757000e+00 -1.134069e-01 4.058302e-03 
5.758000e+00 -1.134851e-01 4.022778e-03 
5.759000e+00 -1.135613e-01 3.987487e-03 
5.760000e+00 -1.136356e-01 3.952428e-03 
5.761000e+00 -1.137079e-01 3.917600e-03 
5.762000e+00 -1.137782e-01 3.883001e-03 
5.763000e+00 -1.138465e-01 3.848632e-03 
5.764000e+00 -1.139129e-01 3.814491e-03 
5.765000e+00 -1.139773e-01 3.780578e-03 
5.766000e+00 -1.140397e-01 3.746890e-03 
5.767000e+00 -1.141002e-01 3.713428e-03 
5.768000e+00 -1.141587e-01 3.680190e-03 
5.769000e+00 -1.142152e-01 3.647176e-03 
5.770000e+00 -1.142698e-01 3.614385e-03 
5.771000e+00 -1.143225e-01 3.581814e-03 
5.772000e+00 -1.143732e-01 3.549465e-03 
5.773000e+00 -1.144220e-01 3.517335e-03 
5.774000e+00 -1.144688e-01 3.485425e-03 
5.775000e+00 -1.145137e-01 3.453732e-03 
5.776000e+00 -1.145567e-01 3.422256e-03 
5.777000e+00 -1.145977e-01 3.390996e-03 
5.778000e+00 -1.146368e-01 3.359951e-03 
5.779000e+00 -1.146740e-01 3.329120e-03 
5.780000e+00 -1.147092e-01 3.298502e-03 
5.781000e+00 -1.147426e-01 3.268097e-03 
5.782000e+00 -1.147740e-01 3.237903e-03 
5.783000e+00 -1.148035e-01 3.207920e-03 
5.784000e+00 -1.148311e-01 3.178146e-03 
5.785000e+00 -1.148568e-01 3.148580e-03 
5.786000e+00 -1.148806e-01 3.119223e-03 
5.787000e+00 -1.149025e-01 3.090072e-03 
5.788000e+00 -1.149225e-01 3.061127e-03 
5.789000e+00 -1.149407e-01 3.032387e-03 
5.790000e+00 -1.149569e-01 3.003850e-03 
5.791000e+00 -1.149713e-01 2.975517e-03 
5.792000e+00 -1.149837e-01 2.947386e-03 
5.793000e+00 -1.149943e-01 2.919456e-03 
5.794000e+00 -1.150030e-01 2.891727e-03 
5.795000e+00 -1.150099e-01 2.864197e-03 
5.796000e+00 -1.150149e-01 2.836865e-03 
5.797000e+00 -1.150180e-01 2.809731e-03 
5.798000e+00 -1.150193e-01 2.782794e-03 
5.799000e+00 -1.150187e-01 2.756052e-03 
5.800000e+00 -1.150162e-01 2.729505e-03 
5.801000e+00 -1.150119e-01 2.703152e-03 
5.802000e+00 -1.150058e-01 2.676992e-03 
5.803000e+00 -1.149978e-01 2.651024e-03 
5.804000e+00 -1.149880e-01 2.625248e-03 
5.805000e+00 -1.149764e-01 2.599661e-03 
5.806000e+00 -1.149629e-01 2.574264e-03 
5.807000e+00 -1.149476e-01 2.549056e-03 
5.808000e+00 -1.149305e-01 2.524035e-03 
5.809000e+00 -1.149116e-01 2.499200e-03 
5.810000e+00 -1.148908e-01 2.474552e-03 
5.811000e+00 -1.148682e-01 2.450088e-03 
5.812000e+00 -1.148439e-01 2.425808e-03 
5.813000e+00 -1.148177e-01 2.401711e-03 
5.814000e+00 -1.147897e-01 2.377797e-03 
5.815000e+00 -1.147600e-01 2.354063e-03 
5.816000e+00 -1.147284e-01 2.330510e-03 
5.817000e+00 -1.146951e-01 2.307137e-03 
5.818000e+00 -1.146600e-01 2.283942e-03 
5.819000e+00 -1.146231e-01 2.260925e-03 
5.820000e+00 -1.145844e-01 2.238084e-03 
5.821000e+00 -1.145440e-01 2.215420e-03 
5.822000e+00 -1.145018e-01 2.192930e-03 
5.823000e+00 -1.144579e-01 2.170615e-03 
5.824000e+00 -1.144121e-01 2.148473e-03 
5.825000e+00 -1.143647e-01 2.126503e-03 
5.826000e+00 -1.143155e-01 2.104705e-03 
5.827000e+00 -1.142645e-01 2.083077e-03 
5.828000e+00 -1.142118e-01 2.061620e-03 
5.829000e+00 -1.141574e-01 2.040331e-03 
5.830000e+00 -1.141012e-01 2.019210e-03 
5.831000e+00 -1.140433e-01 1.998256e-03 
5.832000e+00 -1.139837e-01 1.977468e-03 
5.833000e+00 -1.139224e-01 1.956846e-03 
5.834000e+00 -1.138593e-01 1.936389e-03 
5.835000e+00 -1.137946e-01 1.916094e-03 
5.836000e+00 -1.137281e-01 1.895963e-03 
5.837000e+00 -1.136600e-01 1.875994e-03 
5.838000e+00 -1.135901e-01 1.856186e-03 
5.839000e+00 -1.135186e-01 1.836537e-03 
5.840000e+00 -1.134454e-01 1.817049e-03 
5.841000e+00 -1.133705e-01 1.797718e-03 
5.842000e+00 -1.132939e-01 1.778546e-03 
5.843000e+00 -1.132156e-01 1.759530e-03 
5.844000e+00 -1.131357e-01 1.740670e-03 
5.845000e+00 -1.130541e-01 1.721965e-03 
5.846000e+00 -1.129709e-01 1.703414e-03 
5.847000e+00 -1.128860e-01 1.685016e-03 
5.848000e+00 -1.127994e-01 1.666771e-03 
5.849000e+00 -1.127112e-01 1.648678e-03 
5.850000e+00 -1.126214e-01 1.630736e-03 
5.851000e+00 -1.125299e-01 1.612943e-03 
5.852000e+00 -1.124368e-01 1.595300e-03 
5.853000e+00 -1.123421e-01 1.577805e-03 
5.854000e+00 -1.122458e-01 1.560457e-03 
5.855000e+00 -1.121478e-01 1.543256e-03 
5.856000e+00 -1.120483e-01 1.526201e-03 
5.857000e+00 -1.119471e-01 1.509291e-03 
5.858000e+00 -1.118443e-01 1.492525e-03 
5.859000e+00 -1.117399e-01 1.475902e-03 
5.860000e+00 -1.116340e-01 1.459422e-03 
5.861000e+00 -1.115264e-01 1.443084e-03 
5.862000e+00 -1.114173e-01 1.426886e-03 
5.863000e+00 -1.113066e-01 1.410828e-03 
5.864000e+00 -1.111943e-01 1.394910e-03 
5.865000e+00 -1.110805e-01 1.379130e-03 
5.866000e+00 -1.109651e-01 1.363487e-03 
5.867000e+00 -1.108481e-01 1.347981e-03 
5.868000e+00 -1.107296e-01 1.332612e-03 
5.869000e+00 -1.106096e-01 1.317377e-03 
5.870000e+00 -1.104880e-01 1.302277e-03 
5.871000e+00 -1.103648e-01 1.287310e-03 
5.872000e+00 -1.102402e-01 1.272476e-03 
5.873000e+00 -1.101140e-01 1.257774e-03 
5.874000e+00 -1.099863e-01 1.243203e-03 
5.875000e+00 -1.098571e-01 1.228763e-03 
5.876000e+00 -1.097263e-01 1.214452e-03 
5.877000e+00 -1.095941e-01 1.200269e-03 
5.878000e+00 -1.094603e-01 1.186215e-03 
5.879000e+00 -1.093251e-01 1.172288e-03 
5.880000e+00 -1.091884e-01 1.158487e-03 
5.881000e+00 -1.090502e-01 1.144812e-03 
5.882000e+00 -1.089105e-01 1.131262e-03 
5.883000e+00 -1.087694e-01 1.117836e-03 
5.884000e+00 -1.086267e-01 1.104533e-03 
5.885000e+00 -1.084826e-01 1.091353e-03 
5.886000e+00 -1.083371e-01 1.078294e-03 
5.887000e+00 -1.081901e-01 1.065356e-03 
5.888000e+00 -1.080417e-01 1.052539e-03 
5.889000e+00 -1.078918e-01 1.039841e-03 
5.890000e+00 -1.077405e-01 1.027262e-03 
5.891000e+00 -1.075877e-01 1.014800e-03 
5.892000e+00 -1.074336e-01 1.002456e-03 
5.893000e+00 -1.072780e-01 9.902279e-04 
5.894000e+00 -1.071210e-01 9.781156e-04 
5.895000e+00 -1.069626e-01 9.661182e-04 
5.896000e+00 -1.068028e-01 9.542349e-04 
5.897000e+00 -1.066416e-01 9.424650e-04 
5.898000e+00 -1.064790e-01 9.308077e-04 
5.899000e+00 -1.063150e-01 9.192624e-04 
5.900000e+00 -1.061496e-01 9.078281e-04 
5.901000e+00 -1.059829e-01 8.965043e-04 
5.902000e+00 -1.058148e-01 8.852902e-04 
5.903000e+00 -1.056453e-01 8.741850e-04 
5.904000e+00 -1.054745e-01 8.631880e-04 
5.905000e+00 -1.053023e-01 8.522985e-04 
5.906000e+00 -1.051288e-01 8.415157e-04 
5.907000e+00 -1.049539e-01 8.308390e-04 
5.908000e+00 -1.047777e-01 8.202676e-04 
5.909000e+00 -1.046002e-01 8.098007e-04 
5.910000e+00 -1.044213e-01 7.994378e-04 
5.911000e+00 -1.042412e-01 7.891779e-04 
5.912000e+00 -1.040597e-01 7.790205e-04 
5.913000e+00 -1.038769e-01 7.689649e-04 
5.914000e+00 -1.036928e-01 7.590102e-04 
5.915000e+00 -1.035074e-01 7.491559e-04 
5.916000e+00 -1.033207e-01 7.394012e-04 
5.917000e+00 -1.031328e-01 7.297454e-04 
5.918000e+00 -1.029436e-01 7.201877e-04 
5.919000e+00 -1.027531e-01 7.107276e-04 
5.920000e+00 -1.025613e-01 7.013643e-04 
5.921000e+00 -1.023683e-01 6.920972e-04 
5.922000e+00 -1.021740e-01 6.829254e-04 
5.923000e+00 -1.019784e-01 6.738485e-04 
5.924000e+00 -1.017817e-01 6.648655e-04 
5.925000e+00 -1.015837e-01 6.559760e-04 
5.926000e+00 -1.013844e-01 6.471791e-04 
5.927000e+00 -1.011840e-01 6.384743e-04 
5.928000e+00 -1.009823e-01 6.298609e-04 
5.929000e+00 -1.007794e-01 6.213381e-04 
5.930000e+00 -1.005753e-01 6.129053e-04 
5.931000e+00 -1.003700e-01 6.045619e-04 
5.932000e+00 -1.001635e-01 5.963071e-04 
5.933000e+00 -9.995581e-02 5.881404e-04 
5.934000e+00 -9.974695e-02 5.800610e-04 
5.935000e+00 -9.953691e-02 5.720683e-04 
5.936000e+00 -9.932570e-02 5.641617e-04 
5.937000e+00 -9.911332e-02 5.563404e-04 
5.938000e+00 -9.889979e-02 5.486039e-04 
5.939000e+00 -9.868510e-02 5.409515e-04 
5.940000e+00 -9.846927e-02 5.333826e-04 
5.941000e+00 -9.825230e-02 5.258964e-04 
5.942000e+00 -9.803420e-02 5.184925e-04 
5.943000e+00 -9.781496e-02 5.111701e-04 
5.944000e+00 -9.759461e-02 5.039285e-04 
5.945000e+00 -9.737314e-02 4.967673e-04 
5.946000e+00 -9.715056e-02 4.896857e-04 
5.947000e+00 -9.692688e-02 4.826831e-04 
5.948000e+00 -9.670210e-02 4.757590e-04 
5.949000e+00 -9.647623e-02 4.689125e-04 
5.950000e+00 -9.624928e-02 4.621433e-04 
5.951000e+00 -9.602124e-02 4.554506e-04 
5.952000e+00 -9.579214e-02 4.488338e-04 
5.953000e+00 -9.556197e-02 4.422924e-04 
5.954000e+00 -9.533074e-02 4.358256e-04 
5.955000e+00 -9.509845e-02 4.294330e-04 
5.956000e+00 -9.486512e-02 4.231138e-04 
5.957000e+00 -9.463075e-02 4.168676e-04 
5.958000e+00 -9.439534e-02 4.106936e-04 
5.959000e+00 -9.415890e-02 4.045914e-04 
5.960000e+00 -9.392145e-02 3.985603e-04 
5.961000e+00 -9.368297e-02 3.925997e-04 
5.962000e+00 -9.344349e-02 3.867091e-04 
5.963000e+00 -9.320300e-02 3.808878e-04 
5.964000e+00 -9.296151e-02 3.751353e-04 
5.965000e+00 -9.271904e-02 3.694510e-04 
5.966000e+00 -9.247558e-02 3.638343e-04 
5.967000e+00 -9.223114e-02 3.582846e-04 
5.968000e+00 -9.198573e-02 3.528015e-04 
5.969000e+00 -9.173935e-02 3.473842e-04 
5.970000e+00 -9.149202e-02 3.420323e-04 
5.971000e+00 -9.124373e-02 3.367452e-04 
5.972000e+00 -9.099450e-02 3.315223e-04 
5.973000e+00 -9.074432e-02 3.263631e-04 
5.974000e+00 -9.049321e-02 3.212669e-04 
5.975000e+00 -9.024118e-02 3.162334e-04 
5.976000e+00 -8.998822e-02 3.112618e-04 
5.977000e+00 -8.973435e-02 3.063517e-04 
5.978000e+00 -8.947957e-02 3.015025e-04 
5.979000e+00 -8.922389e-02 2.967137e-04 
5.980000e+00 -8.896731e-02 2.919847e-04 
5.981000e+00 -8.870985e-02 2.873151e-04 
5.982000e+00 -8.845150e-02 2.827042e-04 
5.983000e+00 -8.819227e-02 2.781515e-04 
5.984000e+00 -8.793218e-02 2.736566e-04 
5.985000e+00 -8.767122e-02 2.692188e-04 
5.986000e+00 -8.740941e-02 2.648377e-04 
5.987000e+00 -8.714674e-02 2.605128e-04 
5.988000e+00 -8.688324e-02 2.562434e-04 
5.989000e+00 -8.661889e-02 2.520292e-04 
5.990000e+00 -8.635372e-02 2.478696e-04 
5.991000e+00 -8.608771e-02 2.437641e-04 
5.992000e+00 -8.582090e-02 2.397122e-04 
5.993000e+00 -8.555327e-02 2.357133e-04 
5.994000e+00 -8.528483e-02 2.317671e-04 
5.995000e+00 -8.501560e-02 2.278729e-04 
5.996000e+00 -8.474557e-02 2.240303e-04 
5.997000e+00 -8.447476e-02 2.202388e-04 
5.998000e+00 -8.420317e-02 2.164979e-04 
5.999000e+00 -8.393081e-02 2.128071e-04 
6.000000e+00 -8.365768e-02 2.091660e-04 
6.001000e+00 -8.338379e-02 2.055740e-04 
6.002000e+00 -8.310915e-02 2.020306e-04 
6.003000e+00 -8.283377e-02 1.985355e-04 
6.004000e+00 -8.255764e-02 1.950881e-04 
6.005000e+00 -8.228078e-02 1.916880e-04 
6.006000e+00 -8.200319e-02 1.883346e-04 
6.007000e+00 -8.172489e-02 1.850276e-04 
6.008000e+00 -8.144587e-02 1.817664e-04 
6.009000e+00 -8.116614e-02 1.785506e-04 
6.010000e+00 -8.088571e-02 1.753798e-04 
6.011000e+00 -8.060459e-02 1.722534e-04 
6.012000e+00 -8.032278e-02 1.691710e-04 
6.013000e+00 -8.004029e-02 1.661323e-04 
6.014000e+00 -7.975713e-02 1.631367e-04 
6.015000e+00 -7.947330e-02 1.601837e-04 
6.016000e+00 -7.918880e-02 1.572730e-04 
6.017000e+00 -7.890365e-02 1.544042e-04 
6.018000e+00 -7.861786e-02 1.515767e-04 
6.019000e+00 -7.833142e-02 1.487901e-04 
6.020000e+00 -7.804435e-02 1.460441e-04 
6.021000e+00 -7.775665e-02 1.433381e-04 
6.022000e+00 -7.746833e-02 1.406718e-04 
6.023000e+00 -7.717939e-02 1.380447e-04 
6.024000e+00 -7.688985e-02 1.354565e-04 
6.025000e+00 -7.659970e-02 1.329066e-04 
6.026000e+00 -7.630896e-02 1.303947e-04 
6.027000e+00 -7.601763e-02 1.279204e-04 
6.028000e+00 -7.572571e-02 1.254833e-04 
6.029000e+00 -7.543322e-02 1.230829e-04 
6.030000e+00 -7.514017e-02 1.207189e-04 
6.031000e+00 -7.484655e-02 1.183908e-04 
6.032000e+00 -7.455237e-02 1.160982e-04 
6.033000e+00 -7.425765e-02 1.138409e-04 
6.034000e+00 -7.396238e-02 1.116183e-04 
6.035000e+00 -7.366658e-02 1.094300e-04 
6.036000e+00 -7.337024e-02 1.072758e-04 
6.037000e+00 -7.307339e-02 1.051551e-04 
6.038000e+00 -7.277602e-02 1.030677e-04 
6.039000e+00 -7.247814e-02 1.010131e-04 
6.040000e+00 -7.217975e-02 9.899091e-05 
6.041000e+00 -7.188087e-02 9.700085e-05 
6.042000e+00 -7.158150e-02 9.504250e-05 
6.043000e+00 -7.128165e-02 9.311549e-05 
6.044000e+00 -7.098132e-02 9.121946e-05 
6.045000e+00 -7.068052e-02 8.935405e-05 
6.046000e+00 -7.037926e-02 8.751888e-05 
6.047000e+00 -7.007754e-02 8.571360e-05 
6.048000e+00 -6.977537e-02 8.393787e-05 
6.049000e+00 -6.947276e-02 8.219131e-05 
6.050000e+00 -6.916971e-02 8.047358e-05 
6.051000e+00 -6.886623e-02 7.878433e-05 
6.052000e+00 -6.856233e-02 7.712321e-05 
6.053000e+00 -6.825801e-02 7.548989e-05 
6.054000e+00 -6.795328e-02 7.388402e-05 
6.055000e+00 -6.764814e-02 7.230525e-05 
6.056000e+00 -6.734261e-02 7.075327e-05 
6.057000e+00 -6.703669e-02 6.922772e-05 
6.058000e+00 -6.673038e-02 6.772828e-05 
6.059000e+00 -6.642370e-02 6.625463e-05 
6.060000e+00 -6.611664e-02 6.480643e-05 
6.061000e+00 -6.580922e-02 6.338336e-05 
6.062000e+00 -6.550144e-02 6.198511e-05 
6.063000e+00 -6.519331e-02 6.061135e-05 
6.064000e+00 -6.488484e-02 5.926177e-05 
6.065000e+00 -6.457603e-02 5.793605e-05 
6.066000e+00 -6.426688e-02 5.663389e-05 
6.067000e+00 -6.395742e-02 5.535497e-05 
6.068000e+00 -6.364763e-02 5.409900e-05 
6.069000e+00 -6.333753e-02 5.286567e-05 
6.070000e+00 -6.302713e-02 5.165467e-05 
6.071000e+00 -6.271642e-02 5.046571e-05 
6.072000e+00 -6.240543e-02 4.929851e-05 
6.073000e+00 -6.209415e-02 4.815275e-05 
6.074000e+00 -6.178259e-02 4.702816e-05 
6.075000e+00 -6.147076e-02 4.592444e-05 
6.076000e+00 -6.115866e-02 4.484130e-05 
6.077000e+00 -6.084630e-02 4.377847e-05 
6.078000e+00 -6.053369e-02 4.273566e-05 
6.079000e+00 -6.022083e-02 4.171259e-05 
6.080000e+00 -5.990774e-02 4.070899e-05 
6.081000e+00 -5.959441e-02 3.972459e-05 
6.082000e+00 -5.928085e-02 3.875911e-05 
6.083000e+00 -5.896707e-02 3.781229e-05 
6.084000e+00 -5.865308e-02 3.688387e-05 
6.085000e+00 -5.833888e-02 3.597356e-05 
6.086000e+00 -5.802448e-02 3.508113e-05 
6.087000e+00 -5.770989e-02 3.420630e-05 
6.088000e+00 -5.739511e-02 3.334881e-05 
6.089000e+00 -5.708015e-02 3.250843e-05 
6.090000e+00 -5.676501e-02 3.168489e-05 
6.091000e+00 -5.644970e-02 3.087793e-05 
6.092000e+00 -5.613423e-02 3.008733e-05 
6.093000e+00 -5.581861e-02 2.931282e-05 
6.094000e+00 -5.550284e-02 2.855417e-05 
6.095000e+00 -5.518692e-02 2.781114e-05 
6.096000e+00 -5.487087e-02 2.708348e-05 
6.097000e+00 -5.455469e-02 2.637097e-05 
6.098000e+00 -5.423838e-02 2.567336e-05 
6.099000e+00 -5.392196e-02 2.499043e-05 
6.100000e+00 -5.360543e-02 2.432195e-05 
6.101000e+00 -5.328879e-02 2.366768e-05 
6.102000e+00 -5.297206e-02 2.302741e-05 
6.103000e+00 -5.265524e-02 2.240091e-05 
6.104000e+00 -5.233833e-02 2.178797e-05 
6.105000e+00 -5.202134e-02 2.118836e-05 
6.106000e+00 -5.170428e-02 2.060186e-05 
6.107000e+00 -5.138715e-02 2.002828e-05 
6.108000e+00 -5.106997e-02 1.946739e-05 
6.109000e+00 -5.075273e-02 1.891899e-05 
6.110000e+00 -5.043545e-02 1.838287e-05 
6.111000e+00 -5.011812e-02 1.785882e-05 
6.112000e+00 -4.980077e-02 1.734665e-05 
6.113000e+00 -4.948338e-02 1.684616e-05 
6.114000e+00 -4.916597e-02 1.635714e-05 
6.115000e+00 -4.884855e-02 1.587941e-05 
6.116000e+00 -4.853112e-02 1.541277e-05 
6.117000e+00 -4.821369e-02 1.495702e-05 
6.118000e+00 -4.789626e-02 1.451198e-05 
6.119000e+00 -4.757884e-02 1.407745e-05 
6.120000e+00 -4.726144e-02 1.365326e-05 
6.121000e+00 -4.694406e-02 1.323921e-05 
6.122000e+00 -4.662671e-02 1.283514e-05 
6.123000e+00 -4.630940e-02 1.244086e-05 
6.124000e+00 -4.599213e-02 1.205619e-05 
6.125000e+00 -4.567491e-02 1.168097e-05 
6.126000e+00 -4.535774e-02 1.131502e-05 
6.127000e+00 -4.504063e-02 1.095817e-05 
6.128000e+00 -4.472358e-02 1.061025e-05 
6.129000e+00 -4.440661e-02 1.027110e-05 
6.130000e+00 -4.408972e-02 9.940542e-06 
6.131000e+00 -4.377292e-02 9.618426e-06 
6.132000e+00 -4.345620e-02 9.304586e-06 
6.133000e+00 -4.313959e-02 8.998865e-06 
6.134000e+00 -4.282307e-02 8.701104e-06 
6.135000e+00 -4.250667e-02 8.411149e-06 
6.136000e+00 -4.219039e-02 8.128847e-06 
6.137000e+00 -4.187422e-02 7.854047e-06 
6.138000e+00 -4.155819e-02 7.586599e-06 
6.139000e+00 -4.124228e-02 7.326356e-06 
6.140000e+00 -4.092652e-02 7.073172e-06 
6.141000e+00 -4.061091e-02 6.826903e-06 
6.142000e+00 -4.029545e-02 6.587409e-06 
6.143000e+00 -3.998015e-02 6.354549e-06 
6.144000e+00 -3.966501e-02 6.128186e-06 
6.145000e+00 -3.935004e-02 5.908183e-06 
6.146000e+00 -3.903525e-02 5.694407e-06 
6.147000e+00 -3.872065e-02 5.486725e-06 
6.148000e+00 -3.840623e-02 5.285008e-06 
6.149000e+00 -3.809201e-02 5.089126e-06 
6.150000e+00 -3.777799e-02 4.898954e-06 
6.151000e+00 -3.746417e-02 4.714367e-06 
6.152000e+00 -3.715057e-02 4.535243e-06 
6.153000e+00 -3.683719e-02 4.361461e-06 
6.154000e+00 -3.652403e-02 4.192902e-06 
6.155000e+00 -3.621111e-02 4.029449e-06 
6.156000e+00 -3.589842e-02 3.870988e-06 
6.157000e+00 -3.558597e-02 3.717406e-06 
6.158000e+00 -3.527378e-02 3.568591e-06 
6.159000e+00 -3.496184e-02 3.424434e-06 
6.160000e+00 -3.465016e-02 3.284824e-06 
6.161000e+00 -3.433874e-02 3.149644e-06 
6.162000e+00 -3.402760e-02 3.018788e-06 
6.163000e+00 -3.371674e-02 2.892155e-06 
6.164000e+00 -3.340616e-02 2.769645e-06 
6.165000e+00 -3.309587e-02 2.651158e-06 
6.166000e+00 -3.278587e-02 2.536597e-06 
6.167000e+00 -3.247618e-02 2.425864e-06 
6.168000e+00 -3.216680e-02 2.318866e-06 
6.169000e+00 -3.185773e-02 2.215508e-06 
6.170000e+00 -3.154897e-02 2.115699e-06 
6.171000e+00 -3.124055e-02 2.019346e-06 
6.172000e+00 -3.093245e-02 1.926362e-06 
6.173000e+00 -3.062469e-02 1.836658e-06 
6.174000e+00 -3.031727e-02 1.750147e-06 
6.175000e+00 -3.001020e-02 1.666744e-06 
6.176000e+00 -2.970348e-02 1.586365e-06 
6.177000e+00 -2.939713e-02 1.508929e-06 
6.178000e+00 -2.909113e-02 1.434352e-06 
6.179000e+00 -2.878551e-02 1.362557e-06 
6.180000e+00 -2.848027e-02 1.293465e-06 
6.181000e+00 -2.817540e-02 1.226998e-06 
6.182000e+00 -2.787092e-02 1.163082e-06 
6.183000e+00 -2.756684e-02 1.101643e-06 
6.184000e+00 -2.726316e-02 1.042606e-06 
6.185000e+00 -2.695988e-02 9.859023e-07 
6.186000e+00 -2.665701e-02 9.314608e-07 
6.187000e+00 -2.635455e-02 8.792130e-07 
6.188000e+00 -2.605252e-02 8.290920e-07 
6.189000e+00 -2.575091e-02 7.810320e-07 
6.190000e+00 -2.544973e-02 7.349687e-07 
6.191000e+00 -2.514900e-02 6.908390e-07 
6.192000e+00 -2.484870e-02 6.485815e-07 
6.193000e+00 -2.454886e-02 6.081360e-07 
6.194000e+00 -2.424946e-02 5.694437e-07 
6.195000e+00 -2.395053e-02 5.324473e-07 
6.196000e+00 -2.365206e-02 4.970908e-07 
6.197000e+00 -2.335407e-02 4.633196e-07 
6.198000e+00 -2.305655e-02 4.310806e-07 
6.199000e+00 -2.275951e-02 4.003218e-07 
6.200000e+00 -2.246295e-02 3.709930e-07 
6.201000e+00 -2.216689e-02 3.430451e-07 
6.202000e+00 -2.187133e-02 3.164305e-07 
6.203000e+00 -2.157627e-02 2.911030e-07 
6.204000e+00 -2.128171e-02 2.670178e-07 
6.205000e+00 -2.098767e-02 2.441314e-07 
6.206000e+00 -2.069415e-02 2.224010e-07 
6.207000e+00 -2.040115e-02 2.017677e-07 
6.208000e+00 -2.010868e-02 1.821851e-07 
6.209000e+00 -1.981675e-02 1.636154e-07 
6.210000e+00 -1.952536e-02 1.460213e-07 
6.211000e+00 -1.923451e-02 1.293663e-07 
6.212000e+00 -1.894421e-02 1.136147e-07 
6.213000e+00 -1.865446e-02 9.873140e-08 
6.214000e+00 -1.836528e-02 8.468222e-08 
6.215000e+00 -1.807666e-02 7.143362e-08 
6.216000e+00 -1.778861e-02 5.895279e-08 
6.217000e+00 -1.750114e-02 4.720769e-08 
6.218000e+00 -1.721425e-02 3.616701e-08 
6.219000e+00 -1.692795e-02 2.580016e-08 
6.220000e+00 -1.664223e-02 1.607732e-08 
6.221000e+00 -1.635712e-02 6.969385e-09 
6.222000e+00 -1.607260e-02 -1.552008e-09 
6.223000e+00 -1.578869e-02 -9.514479e-09 
6.224000e+00 -1.550539e-02 -1.694491e-08 
6.225000e+00 -1.522271e-02 -2.386945e-08 
6.226000e+00 -1.494065e-02 -3.031351e-08 
6.227000e+00 -1.465922e-02 -3.630175e-08 
6.228000e+00 -1.437842e-02 -4.185810e-08 
6.229000e+00 -1.409825e-02 -4.700576e-08 
6.230000e+00 -1.381872e-02 -5.176719e-08 
6.231000e+00 -1.353984e-02 -5.616409e-08 
6.232000e+00 -1.326162e-02 -6.021745e-08 
6.233000e+00 -1.298404e-02 -6.394750e-08 
6.234000e+00 -1.270713e-02 -6.737375e-08 
6.235000e+00 -1.243089e-02 -7.051496e-08 
6.236000e+00 -1.215531e-02 -7.338916e-08 
6.237000e+00 -1.188041e-02 -7.601363e-08 
6.238000e+00 -1.160619e-02 -7.840491e-08 
6.239000e+00 -1.133265e-02 -8.057883e-08 
6.240000e+00 -1.105980e-02 -8.255045e-08 
6.241000e+00 -1.078765e-02 -8.433411e-08 
6.242000e+00 -1.051620e-02 -8.594340e-08 
6.243000e+00 -1.024545e-02 -8.739117e-08 
6.244000e+00 -9.975406e-03 -8.868956e-08 
6.245000e+00 -9.706076e-03 -8.984993e-08 
6.246000e+00 -9.437465e-03 -9.088293e-08 
6.247000e+00 -9.169576e-03 -9.179846e-08 
6.248000e+00 -8.902413e-03 -9.260570e-08 
6.249000e+00 -8.635983e-03 -9.331307e-08 
6.250000e+00 -8.370288e-03 -9.392825e-08 
6.251000e+00 -8.105333e-03 -9.445820e-08 
6.252000e+00 -7.841124e-03 -9.490913e-08 
6.253000e+00 -7.577665e-03 -9.528652e-08 
6.254000e+00 -7.314959e-03 -9.559511e-08 
6.255000e+00 -7.053013e-03 -9.583888e-08 
6.256000e+00 -6.791829e-03 -9.602110e-08 
6.257000e+00 -6.531413e-03 -9.614430e-08 
6.258000e+00 -6.271769e-03 -9.621813e-08 
6.259000e+00 -6.012902e-03 -9.627091e-08 
6.260000e+00 -5.754815e-03 -9.630525e-08 
6.261000e+00 -5.497514e-03 -9.632136e-08 
6.262000e+00 -5.241002e-03 -9.631953e-08 
6.263000e+00 -4.985284e-03 -9.630004e-08 
6.264000e+00 -4.730365e-03 -9.626324e-08 
6.265000e+00 -4.476248e-03 -9.620950e-08 
6.266000e+00 -4.222937e-03 -9.613923e-08 
6.267000e+00 -3.970438e-03 -9.605289e-08 
6.268000e+00 -3.718755e-03 -9.595096e-08 
6.269000e+00 -3.467891e-03 -9.583395e-08 
6.270000e+00 -3.217851e-03 -9.570243e-08 
6.271000e+00 -2.968639e-03 -9.555699e-08 
6.272000e+00 -2.720259e-03 -9.539826e-08 
6.273000e+00 -2.472715e-03 -9.522690e-08 
6.274000e+00 -2.226013e-03 -9.504362e-08 
6.275000e+00 -1.980154e-03 -9.484917e-08 
6.276000e+00 -1.735145e-03 -9.464430e-08 
6.277000e+00 -1.490988e-03 -9.442985e-08 
6.278000e+00 -1.247688e-03 -9.420665e-08 
6.279000e+00 -1.005249e-03 -9.397559e-08 
6.280000e+00 -7.636754e-04 -9.373759e-08 
6.281000e+00 -5.229705e-04 -9.349362e-08 
6.282000e+00 -2.831385e-04 -9.324466e-08 
6.283000e+00 -4.418346e-05 -9.299175e-08 
6.284000e+00 1.938907e-04 -9.273595e-08 
6.285000e+00 4.310800e-04 -9.247836e-08 
6.286000e+00 6.673806e-04 -9.222014e-08 
6.287000e+00 9.027886e-04 -9.196245e-08 
6.288000e+00 1.137300e-03 -9.170651e-08 
6.289000e+00 1.370911e-03 -9.145356e-08 
6.290000e+00 1.603618e-03 -9.120490e-08 
6.291000e+00 1.835417e-03 -9.096184e-08 
6.292000e+00 2.066305e-03 -9.072575e-08 
6.293000e+00 2.296276e-03 -9.049802e-08 
6.294000e+00 2.525329e-03 -9.028007e-08 
6.295000e+00 2.753458e-03 -9.007339e-08 
6.296000e+00 2.980661e-03 -8.987947e-08 
6.297000e+00 3.206933e-03 -8.969985e-08 
6.298000e+00 3.432271e-03 -8.953611e-08 
6.299000e+00 3.656672e-03 -8.938987e-08 
6.300000e+00 3.880131e-03 -8.926278e-08 
6.301000e+00 4.102644e-03 -8.915651e-08 
6.302000e+00 4.324210e-03 -8.907281e-08 
6.303000e+00 4.544823e-03 -8.901341e-08 
6.304000e+00 4.764480e-03 -8.898013e-08 
6.305000e+00 4.983179e-03 -8.897479e-08 
6.306000e+00 5.200914e-03 -8.899926e-08 
6.307000e+00 5.417683e-03 -8.905545e-08 
6.308000e+00 5.633483e-03 -8.914529e-08 
6.309000e+00 5.848309e-03 -8.927077e-08 
6.310000e+00 6.062159e-03 -8.943391e-08 
6.311000e+00 6.275028e-03 -8.963674e-08 
6.312000e+00 6.486914e-03 -8.988136e-08 
6.313000e+00 6.697814e-03 -9.016990e-08 
6.314000e+00 6.907723e-03 -9.051043e-08 
6.315000e+00 7.116639e-03 -9.093164e-08 
6.316000e+00 7.324558e-03 -9.144052e-08 
6.317000e+00 7.531477e-03 -9.204190e-08 
6.318000e+00 7.737393e-03 -9.274137e-08 
6.319000e+00 7.942302e-03 -9.354531e-08 
6.320000e+00 8.146201e-03 -9.446091e-08 
6.321000e+00 8.349088e-03 -9.549611e-08 
6.322000e+00 8.550958e-03 -9.665966e-08 
6.323000e+00 8.751809e-03 -9.796111e-08 
6.324000e+00 8.951637e-03 -9.941076e-08 
6.325000e+00 9.150440e-03 -1.010197e-07 
6.326000e+00 9.348214e-03 -1.027999e-07 
6.327000e+00 9.544957e-03 -1.047640e-07 
6.328000e+00 9.740664e-03 -1.069254e-07 
6.329000e+00 9.935334e-03 -1.092985e-07 
6.330000e+00 1.012896e-02 -1.118982e-07 
6.331000e+00 1.032155e-02 -1.147404e-07 
6.332000e+00 1.051309e-02 -1.178417e-07 
6.333000e+00 1.070357e-02 -1.212195e-07 
6.334000e+00 1.089301e-02 -1.248921e-07 
6.335000e+00 1.108139e-02 -1.288783e-07 
6.336000e+00 1.126871e-02 -1.331980e-07 
6.337000e+00 1.145497e-02 -1.378717e-07 
6.338000e+00 1.164017e-02 -1.429207e-07 
6.339000e+00 1.182430e-02 -1.483672e-07 
6.340000e+00 1.200736e-02 -1.542341e-07 
6.341000e+00 1.218934e-02 -1.605451e-07 
6.342000e+00 1.237025e-02 -1.673247e-07 
6.343000e+00 1.255009e-02 -1.745981e-07 
6.344000e+00 1.272884e-02 -1.823914e-07 
6.345000e+00 1.290651e-02 -1.907316e-07 
6.346000e+00 1.308309e-02 -1.996461e-07 
6.347000e+00 1.325858e-02 -2.091635e-07 
6.348000e+00 1.343298e-02 -2.193129e-07 
6.349000e+00 1.360629e-02 -2.301244e-07 
6.350000e+00 1.377850e-02 -2.416287e-07 
6.351000e+00 1.394962e-02 -2.538574e-07 
6.352000e+00 1.411963e-02 -2.668428e-07 
6.353000e+00 1.428853e-02 -2.806182e-07 
6.354000e+00 1.445633e-02 -2.952174e-07 
6.355000e+00 1.462302e-02 -3.106753e-07 
6.356000e+00 1.478860e-02 -3.270271e-07 
6.357000e+00 1.495306e-02 -3.443094e-07 
6.358000e+00 1.511641e-02 -3.625591e-07 
6.359000e+00 1.527864e-02 -3.818142e-07 
6.360000e+00 1.543975e-02 -4.021132e-07 
6.361000e+00 1.559973e-02 -4.234957e-07 
6.362000e+00 1.575859e-02 -4.460019e-07 
6.363000e+00 1.591632e-02 -4.696819e-07 
6.364000e+00 1.607292e-02 -4.945938e-07 
6.365000e+00 1.622838e-02 -5.207816e-07 
6.366000e+00 1.638271e-02 -5.482901e-07 
6.367000e+00 1.653590e-02 -5.771657e-07 
6.368000e+00 1.668796e-02 -6.074561e-07 
6.369000e+00 1.683887e-02 -6.392105e-07 
6.370000e+00 1.698864e-02 -6.724796e-07 
6.371000e+00 1.713726e-02 -7.073155e-07 
6.372000e+00 1.728473e-02 -7.437717e-07 
6.373000e+00 1.743106e-02 -7.819031e-07 
6.374000e+00 1.757623e-02 -8.217661e-07 
6.375000e+00 1.772025e-02 -8.634185e-07 
6.376000e+00 1.786311e-02 -9.069195e-07 
6.377000e+00 1.800481e-02 -9.523298e-07 
6.378000e+00 1.814536e-02 -9.997115e-07 
6.379000e+00 1.828474e-02 -1.049128e-06 
6.380000e+00 1.842295e-02 -1.100645e-06 
6.381000e+00 1.856000e-02 -1.154327e-06 
6.382000e+00 1.869589e-02 -1.210244e-06 
6.383000e+00 1.883060e-02 -1.268465e-06 
6.384000e+00 1.896414e-02 -1.329059e-06 
6.385000e+00 1.909651e-02 -1.392100e-06 
6.386000e+00 1.922770e-02 -1.457660e-06 
6.387000e+00 1.935772e-02 -1.525815e-06 
6.388000e+00 1.948655e-02 -1.596642e-06 
6.389000e+00 1.961421e-02 -1.670217e-06 
6.390000e+00 1.974068e-02 -1.746620e-06 
6.391000e+00 1.986597e-02 -1.825933e-06 
6.392000e+00 1.999008e-02 -1.908237e-06 
6.393000e+00 2.011300e-02 -1.993616e-06 
6.394000e+00 2.023472e-02 -2.082154e-06 
6.395000e+00 2.035526e-02 -2.173939e-06 
6.396000e+00 2.047461e-02 -2.269057e-06 
6.397000e+00 2.059276e-02 -2.367600e-06 
6.398000e+00 2.070972e-02 -2.469656e-06 
6.399000e+00 2.082548e-02 -2.575318e-06 
6.400000e+00 2.094004e-02 -2.684681e-06 
6.401000e+00 2.105341e-02 -2.797839e-06 
6.402000e+00 2.116557e-02 -2.914888e-06 
6.403000e+00 2.127653e-02 -3.035926e-06 
6.404000e+00 2.138629e-02 -3.161053e-06 
6.405000e+00 2.149484e-02 -3.290370e-06 
6.406000e+00 2.160218e-02 -3.423978e-06 
6.407000e+00 2.170832e-02 -3.561982e-06 
6.408000e+00 2.181325e-02 -3.704486e-06 
6.409000e+00 2.191697e-02 -3.851596e-06 
6.410000e+00 2.201947e-02 -4.003422e-06 
6.411000e+00 2.212077e-02 -4.160072e-06 
6.412000e+00 2.222084e-02 -4.321669e-06 
6.413000e+00 2.231971e-02 -4.488333e-06 
6.414000e+00 2.241735e-02 -4.660181e-06 
6.415000e+00 2.251378e-02 -4.837328e-06 
6.416000e+00 2.260899e-02 -5.019893e-06 
6.417000e+00 2.270299e-02 -5.207999e-06 
6.418000e+00 2.279576e-02 -5.401766e-06 
6.419000e+00 2.288730e-02 -5.601321e-06 
6.420000e+00 2.297763e-02 -5.806790e-06 
6.421000e+00 2.306673e-02 -6.018301e-06 
6.422000e+00 2.315460e-02 -6.235986e-06 
6.423000e+00 2.324125e-02 -6.459977e-06 
6.424000e+00 2.332668e-02 -6.690408e-06 
6.425000e+00 2.341087e-02 -6.927417e-06 
6.426000e+00 2.349384e-02 -7.171142e-06 
6.427000e+00 2.357557e-02 -7.421723e-06 
6.428000e+00 2.365608e-02 -7.679303e-06 
6.429000e+00 2.373535e-02 -7.944026e-06 
6.430000e+00 2.381339e-02 -8.216039e-06 
6.431000e+00 2.389020e-02 -8.495490e-06 
6.432000e+00 2.396577e-02 -8.782530e-06 
6.433000e+00 2.404011e-02 -9.077310e-06 
6.434000e+00 2.411322e-02 -9.379986e-06 
6.435000e+00 2.418509e-02 -9.690712e-06 
6.436000e+00 2.425572e-02 -1.000965e-05 
6.437000e+00 2.432511e-02 -1.033695e-05 
6.438000e+00 2.439327e-02 -1.067279e-05 
6.439000e+00 2.446019e-02 -1.101733e-05 
6.440000e+00 2.452587e-02 -1.137072e-05 
6.441000e+00 2.459031e-02 -1.173315e-05 
6.442000e+00 2.465351e-02 -1.210477e-05 
6.443000e+00 2.471546e-02 -1.248577e-05 
6.444000e+00 2.477618e-02 -1.287632e-05 
6.445000e+00 2.483565e-02 -1.327658e-05 
6.446000e+00 2.489389e-02 -1.368675e-05 
6.447000e+00 2.495087e-02 -1.410699e-05 
6.448000e+00 2.500662e-02 -1.453750e-05 
6.449000e+00 2.506112e-02 -1.497845e-05 
6.450000e+00 2.511438e-02 -1.543003e-05 
6.451000e+00 2.516640e-02 -1.589243e-05 
6.452000e+00 2.521717e-02 -1.636584e-05 
6.453000e+00 2.526669e-02 -1.685045e-05 
6.454000e+00 2.531497e-02 -1.734645e-05 
6.455000e+00 2.536200e-02 -1.785404e-05 
6.456000e+00 2.540779e-02 -1.837341e-05 
6.457000e+00 2.545233e-02 -1.890478e-05 
6.458000e+00 2.549563e-02 -1.944834e-05 
6.459000e+00 2.553768e-02 -2.000430e-05 
6.460000e+00 2.557848e-02 -2.057288e-05 
6.461000e+00 2.561804e-02 -2.115428e-05 
6.462000e+00 2.565635e-02 -2.174870e-05 
6.463000e+00 2.569341e-02 -2.235638e-05 
6.464000e+00 2.572922e-02 -2.297751e-05 
6.465000e+00 2.576379e-02 -2.361232e-05 
6.466000e+00 2.579711e-02 -2.426103e-05 
6.467000e+00 2.582919e-02 -2.492386e-05 
6.468000e+00 2.586001e-02 -2.560104e-05 
6.469000e+00 2.588960e-02 -2.629280e-05 
6.470000e+00 2.591793e-02 -2.699936e-05 
6.471000e+00 2.594502e-02 -2.772096e-05 
6.472000e+00 2.597085e-02 -2.845783e-05 
6.473000e+00 2.599545e-02 -2.921021e-05 
6.474000e+00 2.601879e-02 -2.997834e-05 
6.475000e+00 2.604090e-02 -3.076246e-05 
6.476000e+00 2.606175e-02 -3.156281e-05 
6.477000e+00 2.608136e-02 -3.237965e-05 
6.478000e+00 2.609972e-02 -3.321322e-05 
6.479000e+00 2.611684e-02 -3.406377e-05 
6.480000e+00 2.613271e-02 -3.493155e-05 
6.481000e+00 2.614734e-02 -3.581682e-05 
6.482000e+00 2.616072e-02 -3.671985e-05 
6.483000e+00 2.617286e-02 -3.764088e-05 
6.484000e+00 2.618375e-02 -3.858019e-05 
6.485000e+00 2.619340e-02 -3.953803e-05 
6.486000e+00 2.620181e-02 -4.051468e-05 
6.487000e+00 2.620898e-02 -4.151041e-05 
6.488000e+00 2.621490e-02 -4.252548e-05 
6.489000e+00 2.621958e-02 -4.356018e-05 
6.490000e+00 2.622302e-02 -4.461477e-05 
6.491000e+00 2.622522e-02 -4.568955e-05 
6.492000e+00 2.622618e-02 -4.678479e-05 
6.493000e+00 2.622590e-02 -4.790077e-05 
6.494000e+00 2.622438e-02 -4.903778e-05 
6.495000e+00 2.622162e-02 -5.019612e-05 
6.496000e+00 2.621763e-02 -5.137606e-05 
6.497000e+00 2.621239e-02 -5.257791e-05 
6.498000e+00 2.620592e-02 -5.380197e-05 
6.499000e+00 2.619822e-02 -5.504852e-05 
6.500000e+00 2.618928e-02 -5.631787e-05 
6.501000e+00 2.617910e-02 -5.761033e-05 
6.502000e+00 2.616769e-02 -5.892620e-05 
6.503000e+00 2.615505e-02 -6.026580e-05 
6.504000e+00 2.614118e-02 -6.162944e-05 
6.505000e+00 2.612607e-02 -6.301742e-05 
6.506000e+00 2.610973e-02 -6.443007e-05 
6.507000e+00 2.609217e-02 -6.586770e-05 
6.508000e+00 2.607337e-02 -6.733064e-05 
6.509000e+00 2.605335e-02 -6.881920e-05 
6.510000e+00 2.603210e-02 -7.033373e-05 
6.511000e+00 2.600962e-02 -7.187453e-05 
6.512000e+00 2.598592e-02 -7.344196e-05 
6.513000e+00 2.596099e-02 -7.503633e-05 
6.514000e+00 2.593484e-02 -7.665799e-05 
6.515000e+00 2.590747e-02 -7.830728e-05 
6.516000e+00 2.587888e-02 -7.998454e-05 
6.517000e+00 2.584906e-02 -8.169011e-05 
6.518000e+00 2.581803e-02 -8.342434e-05 
6.519000e+00 2.578578e-02 -8.518759e-05 
6.520000e+00 2.575231e-02 -8.698020e-05 
6.521000e+00 2.571763e-02 -8.880252e-05 
6.522000e+00 2.568173e-02 -9.065492e-05 
6.523000e+00 2.564462e-02 -9.253776e-05 
6.524000e+00 2.560629e-02 -9.445140e-05 
6.525000e+00 2.556676e-02 -9.639621e-05 
6.526000e+00 2.552601e-02 -9.837254e-05 
6.527000e+00 2.548406e-02 -1.003808e-04 
6.528000e+00 2.544089e-02 -1.024213e-04 
6.529000e+00 2.539653e-02 -1.044945e-04 
6.530000e+00 2.535095e-02 -1.066007e-04 
6.531000e+00 2.530418e-02 -1.087403e-04 
6.532000e+00 2.525620e-02 -1.109137e-04 
6.533000e+00 2.520702e-02 -1.131213e-04 
6.534000e+00 2.515664e-02 -1.153634e-04 
6.535000e+00 2.510506e-02 -1.176406e-04 
6.536000e+00 2.505229e-02 -1.199530e-04 
6.537000e+00 2.499832e-02 -1.223013e-04 
6.538000e+00 2.494316e-02 -1.246857e-04 
6.539000e+00 2.488680e-02 -1.271066e-04 
6.540000e+00 2.482925e-02 -1.295645e-04 
6.541000e+00 2.477052e-02 -1.320597e-04 
6.542000e+00 2.471060e-02 -1.345928e-04 
6.543000e+00 2.464949e-02 -1.371640e-04 
6.544000e+00 2.458719e-02 -1.397738e-04 
6.545000e+00 2.452372e-02 -1.424227e-04 
6.546000e+00 2.445906e-02 -1.451110e-04 
6.547000e+00 2.439322e-02 -1.478391e-04 
6.548000e+00 2.432621e-02 -1.506076e-04 
6.549000e+00 2.425801e-02 -1.534167e-04 
6.550000e+00 2.418865e-02 -1.562670e-04 
6.551000e+00 2.411811e-02 -1.591589e-04 
6.552000e+00 2.404640e-02 -1.620929e-04 
6.553000e+00 2.397352e-02 -1.650693e-04 
6.554000e+00 2.389947e-02 -1.680886e-04 
6.555000e+00 2.382425e-02 -1.711512e-04 
6.556000e+00 2.374787e-02 -1.742576e-04 
6.557000e+00 2.367033e-02 -1.774083e-04 
6.558000e+00 2.359163e-02 -1.806037e-04 
6.559000e+00 2.351177e-02 -1.838442e-04 
6.560000e+00 2.343075e-02 -1.871304e-04 
6.561000e+00 2.334858e-02 -1.904626e-04 
6.562000e+00 2.326526e-02 -1.938414e-04 
6.563000e+00 2.318078e-02 -1.972671e-04 
6.564000e+00 2.309515e-02 -2.007403e-04 
6.565000e+00 2.300838e-02 -2.042615e-04 
6.566000e+00 2.292046e-02 -2.078311e-04 
6.567000e+00 2.283140e-02 -2.114496e-04 
6.568000e+00 2.274120e-02 -2.151175e-04 
6.569000e+00 2.264986e-02 -2.188352e-04 
6.570000e+00 2.255738e-02 -2.226033e-04 
6.571000e+00 2.246377e-02 -2.264222e-04 
6.572000e+00 2.236902e-02 -2.302924e-04 
6.573000e+00 2.227314e-02 -2.342144e-04 
6.574000e+00 2.217614e-02 -2.381888e-04 
6.575000e+00 2.207801e-02 -2.422159e-04 
6.576000e+00 2.197875e-02 -2.462964e-04 
6.577000e+00 2.187837e-02 -2.504306e-04 
6.578000e+00 2.177687e-02 -2.546192e-04 
6.579000e+00 2.167426e-02 -2.588626e-04 
6.580000e+00 2.157052e-02 -2.631614e-04 
6.581000e+00 2.146568e-02 -2.675160e-04 
6.582000e+00 2.135972e-02 -2.719270e-04 
6.583000e+00 2.125266e-02 -2.763949e-04 
6.584000e+00 2.114448e-02 -2.809202e-04 
6.585000e+00 2.103521e-02 -2.855035e-04 
6.586000e+00 2.092483e-02 -2.901452e-04 
6.587000e+00 2.081335e-02 -2.948459e-04 
6.588000e+00 2.070078e-02 -2.996061e-04 
6.589000e+00 2.058711e-02 -3.044265e-04 
6.590000e+00 2.047235e-02 -3.093074e-04 
6.591000e+00 2.035650e-02 -3.142495e-04 
6.592000e+00 2.023956e-02 -3.192532e-04 
6.593000e+00 2.012154e-02 -3.243193e-04 
6.594000e+00 2.000243e-02 -3.294481e-04 
6.595000e+00 1.988224e-02 -3.346402e-04 
6.596000e+00 1.976098e-02 -3.398963e-04 
6.597000e+00 1.963864e-02 -3.452168e-04 
6.598000e+00 1.951523e-02 -3.506023e-04 
6.599000e+00 1.939075e-02 -3.560534e-04 
6.600000e+00 1.926520e-02 -3.615707e-04 
6.601000e+00 1.913859e-02 -3.671547e-04 
6.602000e+00 1.901091e-02 -3.728059e-04 
6.603000e+00 1.888218e-02 -3.785250e-04 
6.604000e+00 1.875238e-02 -3.843126e-04 
6.605000e+00 1.862154e-02 -3.901691e-04 
6.606000e+00 1.848964e-02 -3.960953e-04 
6.607000e+00 1.835669e-02 -4.020916e-04 
6.608000e+00 1.822270e-02 -4.081587e-04 
6.609000e+00 1.808766e-02 -4.142972e-04 
6.610000e+00 1.795158e-02 -4.205076e-04 
6.611000e+00 1.781447e-02 -4.267905e-04 
6.612000e+00 1.767632e-02 -4.331466e-04 
6.613000e+00 1.753713e-02 -4.395764e-04 
6.614000e+00 1.739692e-02 -4.460806e-04 
6.615000e+00 1.725568e-02 -4.526597e-04 
6.616000e+00 1.711341e-02 -4.593143e-04 
6.617000e+00 1.697013e-02 -4.660452e-04 
6.618000e+00 1.682582e-02 -4.728527e-04 
6.619000e+00 1.668050e-02 -4.797377e-04 
6.620000e+00 1.653417e-02 -4.867007e-04 
6.621000e+00 1.638683e-02 -4.937424e-04 
6.622000e+00 1.623848e-02 -5.008632e-04 
6.623000e+00 1.608912e-02 -5.080640e-04 
6.624000e+00 1.593877e-02 -5.153453e-04 
6.625000e+00 1.578742e-02 -5.227077e-04 
6.626000e+00 1.563507e-02 -5.301519e-04 
6.627000e+00 1.548173e-02 -5.376785e-04 
6.628000e+00 1.532740e-02 -5.452881e-04 
6.629000e+00 1.517208e-02 -5.529814e-04 
6.630000e+00 1.501578e-02 -5.607591e-04 
6.631000e+00 1.485850e-02 -5.686217e-04 
6.632000e+00 1.470025e-02 -5.765700e-04 
6.633000e+00 1.454102e-02 -5.846045e-04 
6.634000e+00 1.438082e-02 -5.927260e-04 
6.635000e+00 1.421965e-02 -6.009351e-04 
6.636000e+00 1.405751e-02 -6.092324e-04 
6.637000e+00 1.389442e-02 -6.176186e-04 
6.638000e+00 1.373036e-02 -6.260944e-04 
6.639000e+00 1.356536e-02 -6.346605e-04 
6.640000e+00 1.339939e-02 -6.433175e-04 
6.641000e+00 1.323248e-02 -6.520660e-04 
6.642000e+00 1.306463e-02 -6.609068e-04 
6.643000e+00 1.289583e-02 -6.698405e-04 
6.644000e+00 1.272609e-02 -6.788679e-04 
6.645000e+00 1.255542e-02 -6.879895e-04 
6.646000e+00 1.238381e-02 -6.972061e-04 
6.647000e+00 1.221127e-02 -7.065184e-04 
6.648000e+00 1.203781e-02 -7.159270e-04 
6.649000e+00 1.186342e-02 -7.254327e-04 
6.650000e+00 1.168812e-02 -7.350360e-04 
6.651000e+00 1.151189e-02 -7.447379e-04 
6.652000e+00 1.133476e-02 -7.545388e-04 
6.653000e+00 1.115671e-02 -7.644396e-04 
6.654000e+00 1.097776e-02 -7.744409e-04 
6.655000e+00 1.079791e-02 -7.845434e-04 
6.656000e+00 1.061715e-02 -7.947479e-04 
6.657000e+00 1.043550e-02 -8.050550e-04 
6.658000e+00 1.025296e-02 -8.154655e-04 
6.659000e+00 1.006952e-02 -8.259801e-04 
6.660000e+00 9.885202e-03 -8.365995e-04 
6.661000e+00 9.699999e-03 -8.473244e-04 
6.662000e+00 9.513917e-03 -8.581555e-04 
6.663000e+00 9.326959e-03 -8.690936e-04 
6.664000e+00 9.139129e-03 -8.801394e-04 
6.665000e+00 8.950430e-03 -8.912936e-04 
6.666000e+00 8.760866e-03 -9.025570e-04 
6.667000e+00 8.570440e-03 -9.139302e-04 
6.668000e+00 8.379155e-03 -9.254141e-04 
6.669000e+00 8.187016e-03 -9.370093e-04 
6.670000e+00 7.994026e-03 -9.487167e-04 
6.671000e+00 7.800187e-03 -9.605368e-04 
6.672000e+00 7.605505e-03 -9.724706e-04 
6.673000e+00 7.409982e-03 -9.845187e-04 
6.674000e+00 7.213622e-03 -9.966819e-04 
6.675000e+00 7.016429e-03 -1.008961e-03 
6.676000e+00 6.818406e-03 -1.021356e-03 
6.677000e+00 6.619557e-03 -1.033869e-03 
6.678000e+00 6.419885e-03 -1.046500e-03 
6.679000e+00 6.219394e-03 -1.059250e-03 
6.680000e+00 6.018088e-03 -1.072120e-03 
6.681000e+00 5.815971e-03 -1.085110e-03 
6.682000e+00 5.613045e-03 -1.098221e-03 
6.683000e+00 5.409316e-03 -1.111454e-03 
6.684000e+00 5.204786e-03 -1.124810e-03 
6.685000e+00 4.999459e-03 -1.138289e-03 
6.686000e+00 4.793339e-03 -1.151892e-03 
6.687000e+00 4.586430e-03 -1.165621e-03 
6.688000e+00 4.378735e-03 -1.179475e-03 
6.689000e+00 4.170258e-03 -1.193456e-03 
6.690000e+00 3.961003e-03 -1.207564e-03 
6.691000e+00 3.750974e-03 -1.221800e-03 
6.692000e+00 3.540174e-03 -1.236166e-03 
6.693000e+00 3.328607e-03 -1.250661e-03 
6.694000e+00 3.116278e-03 -1.265286e-03 
6.695000e+00 2.903189e-03 -1.280043e-03 
6.696000e+00 2.689345e-03 -1.294932e-03 
6.697000e+00 2.474749e-03 -1.309954e-03 
6.698000e+00 2.259405e-03 -1.325110e-03 
6.699000e+00 2.043318e-03 -1.340400e-03 
6.700000e+00 1.826491e-03 -1.355825e-03 
6.701000e+00 1.608927e-03 -1.371387e-03 
6.702000e+00 1.390632e-03 -1.387085e-03 
6.703000e+00 1.171607e-03 -1.402921e-03 
6.704000e+00 9.518588e-04 -1.418896e-03 
6.705000e+00 7.313896e-04 -1.435010e-03 
6.706000e+00 5.102037e-04 -1.451264e-03 
6.707000e+00 2.883050e-04 -1.467660e-03 
6.708000e+00 6.569753e-05 -1.484197e-03 
6.709000e+00 -1.576149e-04 -1.500876e-03 
6.710000e+00 -3.816283e-04 -1.517700e-03 
6.711000e+00 -6.063387e-04 -1.534667e-03 
6.712000e+00 -8.317421e-04 -1.551780e-03 
6.713000e+00 -1.057835e-03 -1.569038e-03 
6.714000e+00 -1.284612e-03 -1.586443e-03 
6.715000e+00 -1.512071e-03 -1.603996e-03 
6.716000e+00 -1.740207e-03 -1.621698e-03 
6.717000e+00 -1.969016e-03 -1.639548e-03 
6.718000e+00 -2.198494e-03 -1.657549e-03 
6.719000e+00 -2.428637e-03 -1.675701e-03 
6.720000e+00 -2.659442e-03 -1.694004e-03 
6.721000e+00 -2.890903e-03 -1.712460e-03 
6.722000e+00 -3.123017e-03 -1.731070e-03 
6.723000e+00 -3.355780e-03 -1.749833e-03 
6.724000e+00 -3.589189e-03 -1.768752e-03 
6.725000e+00 -3.823237e-03 -1.787827e-03 
6.726000e+00 -4.057923e-03 -1.807059e-03 
6.727000e+00 -4.293242e-03 -1.826449e-03 
6.728000e+00 -4.529189e-03 -1.845997e-03 
6.729000e+00 -4.765760e-03 -1.865705e-03 
6.730000e+00 -5.002952e-03 -1.885573e-03 
6.731000e+00 -5.240760e-03 -1.905602e-03 
6.732000e+00 -5.479180e-03 -1.925793e-03 
6.733000e+00 -5.718209e-03 -1.946146e-03 
6.734000e+00 -5.957841e-03 -1.966664e-03 
6.735000e+00 -6.198073e-03 -1.987346e-03 
6.736000e+00 -6.438901e-03 -2.008194e-03 
6.737000e+00 -6.680320e-03 -2.029208e-03 
6.738000e+00 -6.922327e-03 -2.050389e-03 
6.739000e+00 -7.164917e-03 -2.071738e-03 
6.740000e+00 -7.408085e-03 -2.093256e-03 
6.741000e+00 -7.651829e-03 -2.114944e-03 
6.742000e+00 -7.896143e-03 -2.136803e-03 
6.743000e+00 -8.141024e-03 -2.158833e-03 
6.744000e+00 -8.386467e-03 -2.181036e-03 
6.745000e+00 -8.632468e-03 -2.203412e-03 
6.746000e+00 -8.879024e-03 -2.225962e-03 
6.747000e+00 -9.126128e-03 -2.248687e-03 
6.748000e+00 -9.373779e-03 -2.271588e-03 
6.749000e+00 -9.621970e-03 -2.294666e-03 
6.750000e+00 -9.870699e-03 -2.317922e-03 
6.751000e+00 -1.011996e-02 -2.341357e-03 
6.752000e+00 -1.036975e-02 -2.364971e-03 
6.753000e+00 -1.062006e-02 -2.388765e-03 
6.754000e+00 -1.087090e-02 -2.412741e-03 
6.755000e+00 -1.112225e-02 -2.436898e-03 
6.756000e+00 -1.137411e-02 -2.461239e-03 
6.757000e+00 -1.162648e-02 -2.485764e-03 
6.758000e+00 -1.187935e-02 -2.510474e-03 
6.759000e+00 -1.213272e-02 -2.535369e-03 
6.760000e+00 -1.238659e-02 -2.560451e-03 
6.761000e+00 -1.264094e-02 -2.585721e-03 
6.762000e+00 -1.289578e-02 -2.611179e-03 
6.763000e+00 -1.315111e-02 -2.636827e-03 
6.764000e+00 -1.340691e-02 -2.662665e-03 
6.765000e+00 -1.366318e-02 -2.688694e-03 
6.766000e+00 -1.391992e-02 -2.714915e-03 
6.767000e+00 -1.417713e-02 -2.741329e-03 
6.768000e+00 -1.443480e-02 -2.767936e-03 
6.769000e+00 -1.469292e-02 -2.794739e-03 
6.770000e+00 -1.495149e-02 -2.821737e-03 
6.771000e+00 -1.521051e-02 -2.848932e-03 
6.772000e+00 -1.546998e-02 -2.876325e-03 
6.773000e+00 -1.572988e-02 -2.903916e-03 
6.774000e+00 -1.599022e-02 -2.931706e-03 
6.775000e+00 -1.625099e-02 -2.959696e-03 
6.776000e+00 -1.651218e-02 -2.987888e-03 
6.777000e+00 -1.677379e-02 -3.016282e-03 
6.778000e+00 -1.703582e-02 -3.044879e-03 
6.779000e+00 -1.729826e-02 -3.073679e-03 
6.780000e+00 -1.756111e-02 -3.102685e-03 
6.781000e+00 -1.782437e-02 -3.131896e-03 
6.782000e+00 -1.808802e-02 -3.161314e-03 
6.783000e+00 -1.835207e-02 -3.190939e-03 
6.784000e+00 -1.861651e-02 -3.220773e-03 
6.785000e+00 -1.888134e-02 -3.250816e-03 
6.786000e+00 -1.914654e-02 -3.281070e-03 
6.787000e+00 -1.941213e-02 -3.311535e-03 
6.788000e+00 -1.967809e-02 -3.342212e-03 
6.789000e+00 -1.994441e-02 -3.373103e-03 
6.790000e+00 -2.021111e-02 -3.404207e-03 
6.791000e+00 -2.047816e-02 -3.435526e-03 
6.792000e+00 -2.074556e-02 -3.467062e-03 
6.793000e+00 -2.101332e-02 -3.498814e-03 
6.794000e+00 -2.128143e-02 -3.530783e-03 
6.795000e+00 -2.154988e-02 -3.562972e-03 
6.796000e+00 -2.181866e-02 -3.595380e-03 
6.797000e+00 -2.208778e-02 -3.628008e-03 
6.798000e+00 -2.235723e-02 -3.660858e-03 
6.799000e+00 -2.262700e-02 -3.693931e-03 
6.800000e+00 -2.289710e-02 -3.727227e-03 
6.801000e+00 -2.316751e-02 -3.760747e-03 
6.802000e+00 -2.343823e-02 -3.794492e-03 
6.803000e+00 -2.370926e-02 -3.828463e-03 
6.804000e+00 -2.398059e-02 -3.862661e-03 
6.805000e+00 -2.425222e-02 -3.897088e-03 
6.806000e+00 -2.452415e-02 -3.931743e-03 
6.807000e+00 -2.479636e-02 -3.966628e-03 
6.808000e+00 -2.506886e-02 -4.001743e-03 
6.809000e+00 -2.534164e-02 -4.037091e-03 
6.810000e+00 -2.561470e-02 -4.072671e-03 
6.811000e+00 -2.588803e-02 -4.108484e-03 
6.812000e+00 -2.616163e-02 -4.144533e-03 
6.813000e+00 -2.643548e-02 -4.180816e-03 
6.814000e+00 -2.670960e-02 -4.217336e-03 
6.815000e+00 -2.698398e-02 -4.254093e-03 
6.816000e+00 -2.725860e-02 -4.291088e-03 
6.817000e+00 -2.753347e-02 -4.328323e-03 
6.818000e+00 -2.780858e-02 -4.365797e-03 
6.819000e+00 -2.808392e-02 -4.403513e-03 
6.820000e+00 -2.835950e-02 -4.441471e-03 
6.821000e+00 -2.863531e-02 -4.479671e-03 
6.822000e+00 -2.891134e-02 -4.518116e-03 
6.823000e+00 -2.918759e-02 -4.556805e-03 
6.824000e+00 -2.946405e-02 -4.595739e-03 
6.825000e+00 -2.974072e-02 -4.634921e-03 
6.826000e+00 -3.001760e-02 -4.674350e-03 
6.827000e+00 -3.029468e-02 -4.714027e-03 
6.828000e+00 -3.057196e-02 -4.753954e-03 
6.829000e+00 -3.084943e-02 -4.794131e-03 
6.830000e+00 -3.112709e-02 -4.834560e-03 
6.831000e+00 -3.140493e-02 -4.875241e-03 
6.832000e+00 -3.168295e-02 -4.916175e-03 
6.833000e+00 -3.196115e-02 -4.957363e-03 
6.834000e+00 -3.223951e-02 -4.998806e-03 
6.835000e+00 -3.251805e-02 -5.040505e-03 
6.836000e+00 -3.279674e-02 -5.082461e-03 
6.837000e+00 -3.307559e-02 -5.124675e-03 
6.838000e+00 -3.335460e-02 -5.167147e-03 
6.839000e+00 -3.363375e-02 -5.209880e-03 
6.840000e+00 -3.391305e-02 -5.252872e-03 
6.841000e+00 -3.419249e-02 -5.296127e-03 
6.842000e+00 -3.447206e-02 -5.339644e-03 
6.843000e+00 -3.475176e-02 -5.383424e-03 
6.844000e+00 -3.503159e-02 -5.427469e-03 
6.845000e+00 -3.531154e-02 -5.471779e-03 
6.846000e+00 -3.559161e-02 -5.516355e-03 
6.847000e+00 -3.587179e-02 -5.561198e-03 
6.848000e+00 -3.615209e-02 -5.606309e-03 
6.849000e+00 -3.643248e-02 -5.651690e-03 
6.850000e+00 -3.671298e-02 -5.697340e-03 
6.851000e+00 -3.699357e-02 -5.743261e-03 
6.852000e+00 -3.727425e-02 -5.789453e-03 
6.853000e+00 -3.755503e-02 -5.835919e-03 
6.854000e+00 -3.783588e-02 -5.882658e-03 
6.855000e+00 -3.811681e-02 -5.929671e-03 
6.856000e+00 -3.839782e-02 -5.976960e-03 
6.857000e+00 -3.867889e-02 -6.024526e-03 
6.858000e+00 -3.896003e-02 -6.072368e-03 
6.859000e+00 -3.924123e-02 -6.120489e-03 
6.860000e+00 -3.952249e-02 -6.168889e-03 
6.861000e+00 -3.980380e-02 -6.217569e-03 
6.862000e+00 -4.008516e-02 -6.266530e-03 
6.863000e+00 -4.036656e-02 -6.315773e-03 
6.864000e+00 -4.064800e-02 -6.365298e-03 
6.865000e+00 -4.092948e-02 -6.415107e-03 
6.866000e+00 -4.121098e-02 -6.465201e-03 
6.867000e+00 -4.149252e-02 -6.515581e-03 
6.868000e+00 -4.177407e-02 -6.566247e-03 
6.869000e+00 -4.205564e-02 -6.617200e-03 
6.870000e+00 -4.233723e-02 -6.668441e-03 
6.871000e+00 -4.261882e-02 -6.719972e-03 
6.872000e+00 -4.290042e-02 -6.771793e-03 
6.873000e+00 -4.318201e-02 -6.823905e-03 
6.874000e+00 -4.346361e-02 -6.876308e-03 
6.875000e+00 -4.374519e-02 -6.929005e-03 
6.876000e+00 -4.402677e-02 -6.981995e-03 
6.877000e+00 -4.430832e-02 -7.035280e-03 
6.878000e+00 -4.458986e-02 -7.088860e-03 
6.879000e+00 -4.487137e-02 -7.142737e-03 
6.880000e+00 -4.515285e-02 -7.196911e-03 
6.881000e+00 -4.543429e-02 -7.251383e-03 
6.882000e+00 -4.571570e-02 -7.306154e-03 
6.883000e+00 -4.599706e-02 -7.361226e-03 
6.884000e+00 -4.627838e-02 -7.416598e-03 
6.885000e+00 -4.655965e-02 -7.472272e-03 
6.886000e+00 -4.684086e-02 -7.528248e-03 
6.887000e+00 -4.712201e-02 -7.584529e-03 
6.888000e+00 -4.740310e-02 -7.641113e-03 
6.889000e+00 -4.768412e-02 -7.698003e-03 
6.890000e+00 -4.796507e-02 -7.755199e-03 
6.891000e+00 -4.824594e-02 -7.812703e-03 
6.892000e+00 -4.852673e-02 -7.870514e-03 
6.893000e+00 -4.880743e-02 -7.928634e-03 
6.894000e+00 -4.908805e-02 -7.987064e-03 
6.895000e+00 -4.936857e-02 -8.045804e-03 
6.896000e+00 -4.964899e-02 -8.104856e-03 
6.897000e+00 -4.992932e-02 -8.164220e-03 
6.898000e+00 -5.020953e-02 -8.223898e-03 
6.899000e+00 -5.048964e-02 -8.283889e-03 
6.900000e+00 -5.076963e-02 -8.344196e-03 
6.901000e+00 -5.104951e-02 -8.404818e-03 
6.902000e+00 -5.132926e-02 -8.465757e-03 
6.903000e+00 -5.160888e-02 -8.527014e-03 
6.904000e+00 -5.188838e-02 -8.588589e-03 
6.905000e+00 -5.216774e-02 -8.650484e-03 
6.906000e+00 -5.244695e-02 -8.712698e-03 
6.907000e+00 -5.272603e-02 -8.775234e-03 
6.908000e+00 -5.300496e-02 -8.838091e-03 
6.909000e+00 -5.328374e-02 -8.901271e-03 
6.910000e+00 -5.356236e-02 -8.964775e-03 
6.911000e+00 -5.384082e-02 -9.028603e-03 
6.912000e+00 -5.411911e-02 -9.092757e-03 
6.913000e+00 -5.439724e-02 -9.157236e-03 
6.914000e+00 -5.467520e-02 -9.222043e-03 
6.915000e+00 -5.495298e-02 -9.287177e-03 
6.916000e+00 -5.523058e-02 -9.352640e-03 
6.917000e+00 -5.550800e-02 -9.418432e-03 
6.918000e+00 -5.578523e-02 -9.484555e-03 
6.919000e+00 -5.606226e-02 -9.551009e-03 
6.920000e+00 -5.633910e-02 -9.617795e-03 
6.921000e+00 -5.661574e-02 -9.684913e-03 
6.922000e+00 -5.689217e-02 -9.752365e-03 
6.923000e+00 -5.716840e-02 -9.820152e-03 
6.924000e+00 -5.744441e-02 -9.888274e-03 
6.925000e+00 -5.772021e-02 -9.956732e-03 
6.926000e+00 -5.799578e-02 -1.002553e-02 
6.927000e+00 -5.827113e-02 -1.009466e-02 
6.928000e+00 -5.854626e-02 -1.016413e-02 
6.929000e+00 -5.882115e-02 -1.023394e-02 
6.930000e+00 -5.909580e-02 -1.030409e-02 
6.931000e+00 -5.937021e-02 -1.037458e-02 
6.932000e+00 -5.964438e-02 -1.044542e-02 
6.933000e+00 -5.991830e-02 -1.051659e-02 
6.934000e+00 -6.019197e-02 -1.058811e-02 
6.935000e+00 -6.046538e-02 -1.065997e-02 
6.936000e+00 -6.073853e-02 -1.073218e-02 
6.937000e+00 -6.101142e-02 -1.080474e-02 
6.938000e+00 -6.128404e-02 -1.087764e-02 
6.939000e+00 -6.155638e-02 -1.095088e-02 
6.940000e+00 -6.182846e-02 -1.102448e-02 
6.941000e+00 -6.210025e-02 -1.109842e-02 
6.942000e+00 -6.237176e-02 -1.117272e-02 
6.943000e+00 -6.264298e-02 -1.124736e-02 
6.944000e+00 -6.291391e-02 -1.132236e-02 
6.945000e+00 -6.318454e-02 -1.139771e-02 
6.946000e+00 -6.345488e-02 -1.147341e-02 
6.947000e+00 -6.372491e-02 -1.154946e-02 
6.948000e+00 -6.399464e-02 -1.162587e-02 
6.949000e+00 -6.426406e-02 -1.170263e-02 
6.950000e+00 -6.453316e-02 -1.177975e-02 
6.951000e+00 -6.480194e-02 -1.185722e-02 
6.952000e+00 -6.507040e-02 -1.193506e-02 
6.953000e+00 -6.533854e-02 -1.201325e-02 
6.954000e+00 -6.560635e-02 -1.209180e-02 
6.955000e+00 -6.587382e-02 -1.217071e-02 
6.956000e+00 -6.614096e-02 -1.224997e-02 
6.957000e+00 -6.640776e-02 -1.232960e-02 
6.958000e+00 -6.667421e-02 -1.240960e-02 
6.959000e+00 -6.694032e-02 -1.248995e-02 
6.960000e+00 -6.720607e-02 -1.257067e-02 
6.961000e+00 -6.747147e-02 -1.265175e-02 
6.962000e+00 -6.773651e-02 -1.273319e-02 
6.963000e+00 -6.800119e-02 -1.281500e-02 
6.964000e+00 -6.826550e-02 -1.289718e-02 
6.965000e+00 -6.852944e-02 -1.297972e-02 
6.966000e+00 -6.879300e-02 -1.306263e-02 
6.967000e+00 -6.905619e-02 -1.314591e-02 
6.968000e+00 -6.931900e-02 -1.322956e-02 
6.969000e+00 -6.958143e-02 -1.331358e-02 
6.970000e+00 -6.984346e-02 -1.339796e-02 
6.971000e+00 -7.010510e-02 -1.348272e-02 
6.972000e+00 -7.036635e-02 -1.356785e-02 
6.973000e+00 -7.062720e-02 -1.365335e-02 
6.974000e+00 -7.088765e-02 -1.373923e-02 
6.975000e+00 -7.114769e-02 -1.382548e-02 
6.976000e+00 -7.140732e-02 -1.391210e-02 
6.977000e+00 -7.166654e-02 -1.399909e-02 
6.978000e+00 -7.192534e-02 -1.408647e-02 
6.979000e+00 -7.218372e-02 -1.417422e-02 
6.980000e+00 -7.244168e-02 -1.426234e-02 
6.981000e+00 -7.269921e-02 -1.435085e-02 
6.982000e+00 -7.295631e-02 -1.443973e-02 
6.983000e+00 -7.321298e-02 -1.452899e-02 
6.984000e+00 -7.346921e-02 -1.461863e-02 
6.985000e+00 -7.372500e-02 -1.470865e-02 
6.986000e+00 -7.398034e-02 -1.479905e-02 
6.987000e+00 -7.423523e-02 -1.488983e-02 
6.988000e+00 -7.448968e-02 -1.498100e-02 
6.989000e+00 -7.474367e-02 -1.507254e-02 
6.990000e+00 -7.499720e-02 -1.516447e-02 
6.991000e+00 -7.525027e-02 -1.525679e-02 
6.992000e+00 -7.550287e-02 -1.534949e-02 
6.993000e+00 -7.575501e-02 -1.544257e-02 
6.994000e+00 -7.600667e-02 -1.553604e-02 
6.995000e+00 -7.625786e-02 -1.562989e-02 
6.996000e+00 -7.650858e-02 -1.572414e-02 
6.997000e+00 -7.675881e-02 -1.581877e-02 
6.998000e+00 -7.700855e-02 -1.591379e-02 
6.999000e+00 -7.725781e-02 -1.600919e-02 
7.000000e+00 -7.750658e-02 -1.610499e-02 
7.001000e+00 -7.775485e-02 -1.620117e-02 
7.002000e+00 -7.800262e-02 -1.629775e-02 
7.003000e+00 -7.824989e-02 -1.639472e-02 
7.004000e+00 -7.849666e-02 -1.649208e-02 
7.005000e+00 -7.874292e-02 -1.658983e-02 
7.006000e+00 -7.898867e-02 -1.668797e-02 
7.007000e+00 -7.923391e-02 -1.678651e-02 
7.008000e+00 -7.947862e-02 -1.688544e-02 
7.009000e+00 -7.972282e-02 -1.698476e-02 
7.010000e+00 -7.996650e-02 -1.708448e-02 
7.011000e+00 -8.020964e-02 -1.718459e-02 
7.012000e+00 -8.045226e-02 -1.728510e-02 
7.013000e+00 -8.069435e-02 -1.738601e-02 
7.014000e+00 -8.093590e-02 -1.748732e-02 
7.015000e+00 -8.117690e-02 -1.758902e-02 
7.016000e+00 -8.141737e-02 -1.769112e-02 
7.017000e+00 -8.165729e-02 -1.779361e-02 
7.018000e+00 -8.189667e-02 -1.789651e-02 
7.019000e+00 -8.213549e-02 -1.799980e-02 
7.020000e+00 -8.237376e-02 -1.810350e-02 
7.021000e+00 -8.261147e-02 -1.820760e-02 
7.022000e+00 -8.284862e-02 -1.831209e-02 
7.023000e+00 -8.308520e-02 -1.841699e-02 
7.024000e+00 -8.332122e-02 -1.852229e-02 
7.025000e+00 -8.355667e-02 -1.862800e-02 
7.026000e+00 -8.379155e-02 -1.873410e-02 
7.027000e+00 -8.402586e-02 -1.884061e-02 
7.028000e+00 -8.425958e-02 -1.894752e-02 
7.029000e+00 -8.449272e-02 -1.905484e-02 
7.030000e+00 -8.472528e-02 -1.916256e-02 
7.031000e+00 -8.495725e-02 -1.927069e-02 
7.032000e+00 -8.518864e-02 -1.937922e-02 
7.033000e+00 -8.541943e-02 -1.948815e-02 
7.034000e+00 -8.564962e-02 -1.959750e-02 
7.035000e+00 -8.587921e-02 -1.970725e-02 
7.036000e+00 -8.610821e-02 -1.981741e-02 
7.037000e+00 -8.633660e-02 -1.992797e-02 
7.038000e+00 -8.656438e-02 -2.003895e-02 
7.039000e+00 -8.679155e-02 -2.015033e-02 
7.040000e+00 -8.701811e-02 -2.026212e-02 
7.041000e+00 -8.724406e-02 -2.037432e-02 
7.042000e+00 -8.746939e-02 -2.048693e-02 
7.043000e+00 -8.769409e-02 -2.059995e-02 
7.044000e+00 -8.791818e-02 -2.071338e-02 
7.045000e+00 -8.814163e-02 -2.082722e-02 
7.046000e+00 -8.836446e-02 -2.094147e-02 
7.047000e+00 -8.858666e-02 -2.105613e-02 
7.048000e+00 -8.880822e-02 -2.117121e-02 
7.049000e+00 -8.902915e-02 -2.128670e-02 
7.050000e+00 -8.924943e-02 -2.140259e-02 
7.051000e+00 -8.946908e-02 -2.151891e-02 
7.052000e+00 -8.968808e-02 -2.163563e-02 
7.053000e+00 -8.990643e-02 -2.175277e-02 
7.054000e+00 -9.012413e-02 -2.187033e-02 
7.055000e+00 -9.034118e-02 -2.198829e-02 
7.056000e+00 -9.055757e-02 -2.210667e-02 
7.057000e+00 -9.077331e-02 -2.222547e-02 
7.058000e+00 -9.098839e-02 -2.234468e-02 
7.059000e+00 -9.120280e-02 -2.246431e-02 
7.060000e+00 -9.141655e-02 -2.258435e-02 
7.061000e+00 -9.162963e-02 -2.270481e-02 
7.062000e+00 -9.184204e-02 -2.282569e-02 
7.063000e+00 -9.205378e-02 -2.294698e-02 
7.064000e+00 -9.226484e-02 -2.306868e-02 
7.065000e+00 -9.247523e-02 -2.319081e-02 
7.066000e+00 -9.268493e-02 -2.331335e-02 
7.067000e+00 -9.289396e-02 -2.343631e-02 
7.068000e+00 -9.310229e-02 -2.355969e-02 
7.069000e+00 -9.330995e-02 -2.368349e-02 
7.070000e+00 -9.351691e-02 -2.380770e-02 
7.071000e+00 -9.372318e-02 -2.393234e-02 
7.072000e+00 -9.392875e-02 -2.405739e-02 
7.073000e+00 -9.413363e-02 -2.418286e-02 
7.074000e+00 -9.433782e-02 -2.430875e-02 
7.075000e+00 -9.454130e-02 -2.443506e-02 
7.076000e+00 -9.474407e-02 -2.456179e-02 
7.077000e+00 -9.494614e-02 -2.468894e-02 
7.078000e+00 -9.514751e-02 -2.481651e-02 
7.079000e+00 -9.534816e-02 -2.494450e-02 
7.080000e+00 -9.554810e-02 -2.507291e-02 
7.081000e+00 -9.574733e-02 -2.520174e-02 
7.082000e+00 -9.594584e-02 -2.533099e-02 
7.083000e+00 -9.614363e-02 -2.546066e-02 
7.084000e+00 -9.634070e-02 -2.559075e-02 
7.085000e+00 -9.653705e-02 -2.572127e-02 
7.086000e+00 -9.673267e-02 -2.585220e-02 
7.087000e+00 -9.692756e-02 -2.598356e-02 
7.088000e+00 -9.712173e-02 -2.611534e-02 
7.089000e+00 -9.731516e-02 -2.624754e-02 
7.090000e+00 -9.750786e-02 -2.638016e-02 
7.091000e+00 -9.769982e-02 -2.651321e-02 
7.092000e+00 -9.789105e-02 -2.664667e-02 
7.093000e+00 -9.808154e-02 -2.678056e-02 
7.094000e+00 -9.827128e-02 -2.691487e-02 
7.095000e+00 -9.846028e-02 -2.704961e-02 
7.096000e+00 -9.864854e-02 -2.718476e-02 
7.097000e+00 -9.883605e-02 -2.732034e-02 
7.098000e+00 -9.902280e-02 -2.745634e-02 
7.099000e+00 -9.920881e-02 -2.759277e-02 
7.100000e+00 -9.939406e-02 -2.772961e-02 
7.101000e+00 -9.957856e-02 -2.786688e-02 
7.102000e+00 -9.976230e-02 -2.800458e-02 
7.103000e+00 -9.994528e-02 -2.814269e-02 
7.104000e+00 -1.001275e-01 -2.828123e-02 
7.105000e+00 -1.003090e-01 -2.842019e-02 
7.106000e+00 -1.004896e-01 -2.855958e-02 
7.107000e+00 -1.006696e-01 -2.869938e-02 
7.108000e+00 -1.008487e-01 -2.883962e-02 
7.109000e+00 -1.010271e-01 -2.898027e-02 
7.110000e+00 -1.012047e-01 -2.912135e-02 
7.111000e+00 -1.013816e-01 -2.926285e-02 
7.112000e+00 -1.015576e-01 -2.940477e-02 
7.113000e+00 -1.017329e-01 -2.954711e-02 
7.114000e+00 -1.019074e-01 -2.968988e-02 
7.115000e+00 -1.020812e-01 -2.983308e-02 
7.116000e+00 -1.022541e-01 -2.997669e-02 
7.117000e+00 -1.024263e-01 -3.012073e-02 
7.118000e+00 -1.025977e-01 -3.026519e-02 
7.119000e+00 -1.027682e-01 -3.041007e-02 
7.120000e+00 -1.029381e-01 -3.055538e-02 
7.121000e+00 -1.031071e-01 -3.070111e-02 
7.122000e+00 -1.032753e-01 -3.084726e-02 
7.123000e+00 -1.034427e-01 -3.099383e-02 
7.124000e+00 -1.036093e-01 -3.114083e-02 
7.125000e+00 -1.037752e-01 -3.128824e-02 
7.126000e+00 -1.039402e-01 -3.143608e-02 
7.127000e+00 -1.041044e-01 -3.158435e-02 
7.128000e+00 -1.042679e-01 -3.173303e-02 
7.129000e+00 -1.044305e-01 -3.188214e-02 
7.130000e+00 -1.045923e-01 -3.203166e-02 
7.131000e+00 -1.047534e-01 -3.218161e-02 
7.132000e+00 -1.049136e-01 -3.233198e-02 
7.133000e+00 -1.050730e-01 -3.248278e-02 
7.134000e+00 -1.052316e-01 -3.263399e-02 
7.135000e+00 -1.053894e-01 -3.278562e-02 
7.136000e+00 -1.055463e-01 -3.293768e-02 
7.137000e+00 -1.057025e-01 -3.309015e-02 
7.138000e+00 -1.058578e-01 -3.324305e-02 
7.139000e+00 -1.060124e-01 -3.339636e-02 
7.140000e+00 -1.061661e-01 -3.355010e-02 
7.141000e+00 -1.063190e-01 -3.370425e-02 
7.142000e+00 -1.064710e-01 -3.385883e-02 
7.143000e+00 -1.066223e-01 -3.401382e-02 
7.144000e+00 -1.067727e-01 -3.416923e-02 
7.145000e+00 -1.069223e-01 -3.432507e-02 
7.146000e+00 -1.070711e-01 -3.448132e-02 
7.147000e+00 -1.072190e-01 -3.463799e-02 
7.148000e+00 -1.073662e-01 -3.479507e-02 
7.149000e+00 -1.075125e-01 -3.495258e-02 
7.150000e+00 -1.076579e-01 -3.511050e-02 
7.151000e+00 -1.078026e-01 -3.526884e-02 
7.152000e+00 -1.079463e-01 -3.542760e-02 
7.153000e+00 -1.080893e-01 -3.558677e-02 
7.154000e+00 -1.082314e-01 -3.574636e-02 
7.155000e+00 -1.083727e-01 -3.590636e-02 
7.156000e+00 -1.085132e-01 -3.606679e-02 
7.157000e+00 -1.086528e-01 -3.622762e-02 
7.158000e+00 -1.087916e-01 -3.638887e-02 
7.159000e+00 -1.089295e-01 -3.655054e-02 
7.160000e+00 -1.090666e-01 -3.671262e-02 
7.161000e+00 -1.092029e-01 -3.687512e-02 
7.162000e+00 -1.093383e-01 -3.703803e-02 
7.163000e+00 -1.094729e-01 -3.720135e-02 
7.164000e+00 -1.096066e-01 -3.736509e-02 
7.165000e+00 -1.097395e-01 -3.752923e-02 
7.166000e+00 -1.098715e-01 -3.769379e-02 
7.167000e+00 -1.100027e-01 -3.785877e-02 
7.168000e+00 -1.101330e-01 -3.802415e-02 
7.169000e+00 -1.102625e-01 -3.818995e-02 
7.170000e+00 -1.103912e-01 -3.835615e-02 
7.171000e+00 -1.105190e-01 -3.852277e-02 
7.172000e+00 -1.106459e-01 -3.868979e-02 
7.173000e+00 -1.107720e-01 -3.885723e-02 
7.174000e+00 -1.108972e-01 -3.902507e-02 
7.175000e+00 -1.110216e-01 -3.919332e-02 
7.176000e+00 -1.111451e-01 -3.936199e-02 
7.177000e+00 -1.112678e-01 -3.953105e-02 
7.178000e+00 -1.113896e-01 -3.970053e-02 
7.179000e+00 -1.115106e-01 -3.987041e-02 
7.180000e+00 -1.116306e-01 -4.004070e-02 
7.181000e+00 -1.117499e-01 -4.021139e-02 
7.182000e+00 -1.118683e-01 -4.038249e-02 
7.183000e+00 -1.119858e-01 -4.055399e-02 
7.184000e+00 -1.121024e-01 -4.072590e-02 
7.185000e+00 -1.122182e-01 -4.089821e-02 
7.186000e+00 -1.123332e-01 -4.107092e-02 
7.187000e+00 -1.124473e-01 -4.124404e-02 
7.188000e+00 -1.125605e-01 -4.141756e-02 
7.189000e+00 -1.126728e-01 -4.159148e-02 
7.190000e+00 -1.127843e-01 -4.176580e-02 
7.191000e+00 -1.128949e-01 -4.194052e-02 
7.192000e+00 -1.130047e-01 -4.211564e-02 
7.193000e+00 -1.131136e-01 -4.229116e-02 
7.194000e+00 -1.132216e-01 -4.246707e-02 
7.195000e+00 -1.133288e-01 -4.264339e-02 
7.196000e+00 -1.134351e-01 -4.282010e-02 
7.197000e+00 -1.135405e-01 -4.299721e-02 
7.198000e+00 -1.136450e-01 -4.317472e-02 
7.199000e+00 -1.137487e-01 -4.335262e-02 
7.200000e+00 -1.138516e-01 -4.353091e-02 
7.201000e+00 -1.139535e-01 -4.370960e-02 
7.202000e+00 -1.140546e-01 -4.388869e-02 
7.203000e+00 -1.141548e-01 -4.406816e-02 
7.204000e+00 -1.142542e-01 -4.424803e-02 
7.205000e+00 -1.143526e-01 -4.442829e-02 
7.206000e+00 -1.144502e-01 -4.460894e-02 
7.207000e+00 -1.145470e-01 -4.478998e-02 
7.208000e+00 -1.146429e-01 -4.497141e-02 
7.209000e+00 -1.147378e-01 -4.515323e-02 
7.210000e+00 -1.148320e-01 -4.533544e-02 
7.211000e+00 -1.149252e-01 -4.551803e-02 
7.212000e+00 -1.150176e-01 -4.570101e-02 
7.213000e+00 -1.151091e-01 -4.588438e-02 
7.214000e+00 -1.151998e-01 -4.606813e-02 
7.215000e+00 -1.152895e-01 -4.625226e-02 
7.216000e+00 -1.153784e-01 -4.643678e-02 
7.217000e+00 -1.154664e-01 -4.662168e-02 
7.218000e+00 -1.155536e-01 -4.680697e-02 
7.219000e+00 -1.156399e-01 -4.699263e-02 
7.220000e+00 -1.157253e-01 -4.717868e-02 
7.221000e+00 -1.158098e-01 -4.736510e-02 
7.222000e+00 -1.158935e-01 -4.755190e-02 
7.223000e+00 -1.159763e-01 -4.773909e-02 
7.224000e+00 -1.160582e-01 -4.792664e-02 
7.225000e+00 -1.161392e-01 -4.811458e-02 
7.226000e+00 -1.162194e-01 -4.830289e-02 
7.227000e+00 -1.162987e-01 -4.849157e-02 
7.228000e+00 -1.163771e-01 -4.868063e-02 
7.229000e+00 -1.164547e-01 -4.887006e-02 
7.230000e+00 -1.165313e-01 -4.905987e-02 
7.231000e+00 -1.166071e-01 -4.925004e-02 
7.232000e+00 -1.166821e-01 -4.944059e-02 
7.233000e+00 -1.167561e-01 -4.963150e-02 
7.234000e+00 -1.168293e-01 -4.982278e-02 
7.235000e+00 -1.169017e-01 -5.001443e-02 
7.236000e+00 -1.169731e-01 -5.020645e-02 
7.237000e+00 -1.170437e-01 -5.039883e-02 
7.238000e+00 -1.171134e-01 -5.059158e-02 
7.239000e+00 -1.171822e-01 -5.078469e-02 
7.240000e+00 -1.172502e-01 -5.097817e-02 
7.241000e+00 -1.173173e-01 -5.117200e-02 
7.242000e+00 -1.173835e-01 -5.136620e-02 
7.243000e+00 -1.174488e-01 -5.156076e-02 
7.244000e+00 -1.175133e-01 -5.175567e-02 
7.245000e+00 -1.175769e-01 -5.195095e-02 
7.246000e+00 -1.176397e-01 -5.214658e-02 
7.247000e+00 -1.177016e-01 -5.234256e-02 
7.248000e+00 -1.177626e-01 -5.253891e-02 
7.249000e+00 -1.178227e-01 -5.273560e-02 
7.250000e+00 -1.178820e-01 -5.293265e-02 
7.251000e+00 -1.179404e-01 -5.313005e-02 
7.252000e+00 -1.179979e-01 -5.332780e-02 
7.253000e+00 -1.180546e-01 -5.352590e-02 
7.254000e+00 -1.181104e-01 -5.372435e-02 
7.255000e+00 -1.181653e-01 -5.392315e-02 
7.256000e+00 -1.182194e-01 -5.412230e-02 
7.257000e+00 -1.182726e-01 -5.432179e-02 
7.258000e+00 -1.183250e-01 -5.452162e-02 
7.259000e+00 -1.183764e-01 -5.472180e-02 
7.260000e+00 -1.184270e-01 -5.492232e-02 
7.261000e+00 -1.184768e-01 -5.512318e-02 
7.262000e+00 -1.185257e-01 -5.532438e-02 
7.263000e+00 -1.185737e-01 -5.552592e-02 
7.264000e+00 -1.186209e-01 -5.572780e-02 
7.265000e+00 -1.186672e-01 -5.593001e-02 
7.266000e+00 -1.187126e-01 -5.613256e-02 
7.267000e+00 -1.187572e-01 -5.633544e-02 
7.268000e+00 -1.188010e-01 -5.653866e-02 
7.269000e+00 -1.188438e-01 -5.674221e-02 
7.270000e+00 -1.188859e-01 -5.694609e-02 
7.271000e+00 -1.189270e-01 -5.715030e-02 
7.272000e+00 -1.189673e-01 -5.735483e-02 
7.273000e+00 -1.190068e-01 -5.755970e-02 
7.274000e+00 -1.190454e-01 -5.776489e-02 
7.275000e+00 -1.190831e-01 -5.797040e-02 
7.276000e+00 -1.191200e-01 -5.817624e-02 
7.277000e+00 -1.191560e-01 -5.838240e-02 
7.278000e+00 -1.191912e-01 -5.858888e-02 
7.279000e+00 -1.192255e-01 -5.879568e-02 
7.280000e+00 -1.192590e-01 -5.900280e-02 
7.281000e+00 -1.192916e-01 -5.921024e-02 
7.282000e+00 -1.193234e-01 -5.941799e-02 
7.283000e+00 -1.193543e-01 -5.962605e-02 
7.284000e+00 -1.193844e-01 -5.983443e-02 
7.285000e+00 -1.194137e-01 -6.004312e-02 
7.286000e+00 -1.194421e-01 -6.025213e-02 
7.287000e+00 -1.194696e-01 -6.046144e-02 
7.288000e+00 -1.194963e-01 -6.067106e-02 
7.289000e+00 -1.195222e-01 -6.088098e-02 
7.290000e+00 -1.195472e-01 -6.109121e-02 
7.291000e+00 -1.195714e-01 -6.130175e-02 
7.292000e+00 -1.195948e-01 -6.151258e-02 
7.293000e+00 -1.196173e-01 -6.172372e-02 
7.294000e+00 -1.196389e-01 -6.193516e-02 
7.295000e+00 -1.196598e-01 -6.214690e-02 
7.296000e+00 -1.196798e-01 -6.235893e-02 
7.297000e+00 -1.196989e-01 -6.257126e-02 
7.298000e+00 -1.197173e-01 -6.278388e-02 
7.299000e+00 -1.197348e-01 -6.299680e-02 
7.300000e+00 -1.197514e-01 -6.321000e-02 
7.301000e+00 -1.197673e-01 -6.342350e-02 
7.302000e+00 -1.197823e-01 -6.363729e-02 
7.303000e+00 -1.197964e-01 -6.385136e-02 
7.304000e+00 -1.198098e-01 -6.406572e-02 
7.305000e+00 -1.198223e-01 -6.428036e-02 
7.306000e+00 -1.198340e-01 -6.449528e-02 
7.307000e+00 -1.198449e-01 -6.471049e-02 
7.308000e+00 -1.198549e-01 -6.492597e-02 
7.309000e+00 -1.198642e-01 -6.514174e-02 
7.310000e+00 -1.198726e-01 -6.535778e-02 
7.311000e+00 -1.198802e-01 -6.557409e-02 
7.312000e+00 -1.198870e-01 -6.579068e-02 
7.313000e+00 -1.198929e-01 -6.600754e-02 
7.314000e+00 -1.198981e-01 -6.622467e-02 
7.315000e+00 -1.199024e-01 -6.644207e-02 
7.316000e+00 -1.199059e-01 -6.665974e-02 
7.317000e+00 -1.199086e-01 -6.687767e-02 
7.318000e+00 -1.199105e-01 -6.709587e-02 
7.319000e+00 -1.199116e-01 -6.731433e-02 
7.320000e+00 -1.199119e-01 -6.753305e-02 
7.321000e+00 -1.199113e-01 -6.775203e-02 
7.322000e+00 -1.199100e-01 -6.797126e-02 
7.323000e+00 -1.199079e-01 -6.819076e-02 
7.324000e+00 -1.199049e-01 -6.841051e-02 
7.325000e+00 -1.199012e-01 -6.863051e-02 
7.326000e+00 -1.198967e-01 -6.885076e-02 
7.327000e+00 -1.198913e-01 -6.907127e-02 
7.328000e+00 -1.198852e-01 -6.929202e-02 
7.329000e+00 -1.198783e-01 -6.951301e-02 
7.330000e+00 -1.198705e-01 -6.973426e-02 
7.331000e+00 -1.198620e-01 -6.995574e-02 
7.332000e+00 -1.198527e-01 -7.017747e-02 
7.333000e+00 -1.198426e-01 -7.039944e-02 
7.334000e+00 -1.198317e-01 -7.062164e-02 
7.335000e+00 -1.198201e-01 -7.084408e-02 
7.336000e+00 -1.198076e-01 -7.106676e-02 
7.337000e+00 -1.197944e-01 -7.128966e-02 
7.338000e+00 -1.197803e-01 -7.151280e-02 
7.339000e+00 -1.197655e-01 -7.173617e-02 
7.340000e+00 -1.197500e-01 -7.195977e-02 
7.341000e+00 -1.197336e-01 -7.218359e-02 
7.342000e+00 -1.197165e-01 -7.240764e-02 
7.343000e+00 -1.196986e-01 -7.263191e-02 
7.344000e+00 -1.196799e-01 -7.285640e-02 
7.345000e+00 -1.196604e-01 -7.308111e-02 
7.346000e+00 -1.196402e-01 -7.330603e-02 
7.347000e+00 -1.196192e-01 -7.353117e-02 
7.348000e+00 -1.195975e-01 -7.375653e-02 
7.349000e+00 -1.195749e-01 -7.398209e-02 
7.350000e+00 -1.195516e-01 -7.420787e-02 
7.351000e+00 -1.195276e-01 -7.443385e-02 
7.352000e+00 -1.195028e-01 -7.466004e-02 
7.353000e+00 -1.194772e-01 -7.488644e-02 
7.354000e+00 -1.194509e-01 -7.511303e-02 
7.355000e+00 -1.194238e-01 -7.533983e-02 
7.356000e+00 -1.193960e-01 -7.556683e-02 
7.357000e+00 -1.193674e-01 -7.579402e-02 
7.358000e+00 -1.193381e-01 -7.602141e-02 
7.359000e+00 -1.193080e-01 -7.624899e-02 
7.360000e+00 -1.192772e-01 -7.647676e-02 
7.361000e+00 -1.192457e-01 -7.670472e-02 
7.362000e+00 -1.192133e-01 -7.693287e-02 
7.363000e+00 -1.191803e-01 -7.716121e-02 
7.364000e+00 -1.191465e-01 -7.738973e-02 
7.365000e+00 -1.191120e-01 -7.761843e-02 
7.366000e+00 -1.190767e-01 -7.784731e-02 
7.367000e+00 -1.190407e-01 -7.807636e-02 
7.368000e+00 -1.190040e-01 -7.830560e-02 
7.369000e+00 -1.189666e-01 -7.853500e-02 
7.370000e+00 -1.189284e-01 -7.876458e-02 
7.371000e+00 -1.188895e-01 -7.899433e-02 
7.372000e+00 -1.188499e-01 -7.922425e-02 
7.373000e+00 -1.188095e-01 -7.945433e-02 
7.374000e+00 -1.187684e-01 -7.968458e-02 
7.375000e+00 -1.187266e-01 -7.991498e-02 
7.376000e+00 -1.186841e-01 -8.014555e-02 
7.377000e+00 -1.186409e-01 -8.037628e-02 
7.378000e+00 -1.185970e-01 -8.060716e-02 
7.379000e+00 -1.185523e-01 -8.083820e-02 
7.380000e+00 -1.185070e-01 -8.106938e-02 
7.381000e+00 -1.184609e-01 -8.130072e-02 
7.382000e+00 -1.184142e-01 -8.153221e-02 
7.383000e+00 -1.183667e-01 -8.176384e-02 
7.384000e+00 -1.183185e-01 -8.199561e-02 
7.385000e+00 -1.182697e-01 -8.222753e-02 
7.386000e+00 -1.182201e-01 -8.245958e-02 
7.387000e+00 -1.181698e-01 -8.269177e-02 
7.388000e+00 -1.181189e-01 -8.292410e-02 
7.389000e+00 -1.180673e-01 -8.315656e-02 
7.390000e+00 -1.180149e-01 -8.338915e-02 
7.391000e+00 -1.179619e-01 -8.362187e-02 
7.392000e+00 -1.179082e-01 -8.385472e-02 
7.393000e+00 -1.178538e-01 -8.408769e-02 
7.394000e+00 -1.177988e-01 -8.432078e-02 
7.395000e+00 -1.177430e-01 -8.455400e-02 
7.396000e+00 -1.176866e-01 -8.478733e-02 
7.397000e+00 -1.176295e-01 -8.502077e-02 
7.398000e+00 -1.175718e-01 -8.525434e-02 
7.399000e+00 -1.175133e-01 -8.548801e-02 
7.400000e+00 -1.174542e-01 -8.572179e-02 
7.401000e+00 -1.173945e-01 -8.595568e-02 
7.402000e+00 -1.173340e-01 -8.618968e-02 
7.403000e+00 -1.172729e-01 -8.642377e-02 
7.404000e+00 -1.172112e-01 -8.665797e-02 
7.405000e+00 -1.171488e-01 -8.689227e-02 
7.406000e+00 -1.170857e-01 -8.712666e-02 
7.407000e+00 -1.170220e-01 -8.736115e-02 
7.408000e+00 -1.169576e-01 -8.759573e-02 
7.409000e+00 -1.168926e-01 -8.783039e-02 
7.410000e+00 -1.168270e-01 -8.806515e-02 
7.411000e+00 -1.167607e-01 -8.829999e-02 
7.412000e+00 -1.166937e-01 -8.853491e-02 
7.413000e+00 -1.166261e-01 -8.876991e-02 
7.414000e+00 -1.165579e-01 -8.900499e-02 
7.415000e+00 -1.164891e-01 -8.924015e-02 
7.416000e+00 -1.164196e-01 -8.947538e-02 
7.417000e+00 -1.163495e-01 -8.971068e-02 
7.418000e+00 -1.162787e-01 -8.994605e-02 
7.419000e+00 -1.162074e-01 -9.018149e-02 
7.420000e+00 -1.161354e-01 -9.041699e-02 
7.421000e+00 -1.160627e-01 -9.065255e-02 
7.422000e+00 -1.159895e-01 -9.088817e-02 
7.423000e+00 -1.159157e-01 -9.112385e-02 
7.424000e+00 -1.158412e-01 -9.135959e-02 
7.425000e+00 -1.157661e-01 -9.159538e-02 
7.426000e+00 -1.156904e-01 -9.183121e-02 
7.427000e+00 -1.156141e-01 -9.206710e-02 
7.428000e+00 -1.155372e-01 -9.230303e-02 
7.429000e+00 -1.154597e-01 -9.253900e-02 
7.430000e+00 -1.153816e-01 -9.277502e-02 
7.431000e+00 -1.153029e-01 -9.301107e-02 
7.432000e+00 -1.152237e-01 -9.324716e-02 
7.433000e+00 -1.151438e-01 -9.348328e-02 
7.434000e+00 -1.150633e-01 -9.371943e-02 
7.435000e+00 -1.149822e-01 -9.395562e-02 
7.436000e+00 -1.149006e-01 -9.419182e-02 
7.437000e+00 -1.148183e-01 -9.442806e-02 
7.438000e+00 -1.147355e-01 -9.466431e-02 
7.439000e+00 -1.146521e-01 -9.490058e-02 
7.440000e+00 -1.145681e-01 -9.513687e-02 
7.441000e+00 -1.144836e-01 -9.537317e-02 
7.442000e+00 -1.143985e-01 -9.560949e-02 
7.443000e+00 -1.143128e-01 -9.584581e-02 
7.444000e+00 -1.142265e-01 -9.608214e-02 
7.445000e+00 -1.141397e-01 -9.631848e-02 
7.446000e+00 -1.140523e-01 -9.655481e-02 
7.447000e+00 -1.139644e-01 -9.679115e-02 
7.448000e+00 -1.138759e-01 -9.702748e-02 
7.449000e+00 -1.137869e-01 -9.726381e-02 
7.450000e+00 -1.136973e-01 -9.750012e-02 
7.451000e+00 -1.136071e-01 -9.773643e-02 
7.452000e+00 -1.135164e-01 -9.797272e-02 
7.453000e+00 -1.134252e-01 -9.820900e-02 
7.454000e+00 -1.133334e-01 -9.844526e-02 
7.455000e+00 -1.132411e-01 -9.868150e-02 
7.456000e+00 -1.131482e-01 -9.891772e-02 
7.457000e+00 -1.130548e-01 -9.915390e-02 
7.458000e+00 -1.129609e-01 -9.939007e-02 
7.459000e+00 -1.128664e-01 -9.962619e-02 
7.460000e+00 -1.127714e-01 -9.986229e-02 
7.461000e+00 -1.126759e-01 -1.000983e-01 
7.462000e+00 -1.125799e-01 -1.003344e-01 
7.463000e+00 -1.124833e-01 -1.005703e-01 
7.464000e+00 -1.123863e-01 -1.008063e-01 
7.465000e+00 -1.122887e-01 -1.010422e-01 
7.466000e+00 -1.121906e-01 -1.012780e-01 
7.467000e+00 -1.120920e-01 -1.015138e-01 
7.468000e+00 -1.119929e-01 -1.017495e-01 
7.469000e+00 -1.118933e-01 -1.019852e-01 
7.470000e+00 -1.117932e-01 -1.022208e-01 
7.471000e+00 -1.116926e-01 -1.024564e-01 
7.472000e+00 -1.115914e-01 -1.026919e-01 
7.473000e+00 -1.114898e-01 -1.029273e-01 
7.474000e+00 -1.113877e-01 -1.031626e-01 
7.475000e+00 -1.112852e-01 -1.033979e-01 
7.476000e+00 -1.111821e-01 -1.036331e-01 
7.477000e+00 -1.110785e-01 -1.038682e-01 
7.478000e+00 -1.109745e-01 -1.041033e-01 
7.479000e+00 -1.108700e-01 -1.043382e-01 
7.480000e+00 -1.107650e-01 -1.045731e-01 
7.481000e+00 -1.106595e-01 -1.048079e-01 
7.482000e+00 -1.105536e-01 -1.050426e-01 
7.483000e+00 -1.104472e-01 -1.052772e-01 
7.484000e+00 -1.103403e-01 -1.055117e-01 
7.485000e+00 -1.102330e-01 -1.057461e-01 
7.486000e+00 -1.101252e-01 -1.059804e-01 
7.487000e+00 -1.100170e-01 -1.062146e-01 
7.488000e+00 -1.099083e-01 -1.064487e-01 
7.489000e+00 -1.097991e-01 -1.066827e-01 
7.490000e+00 -1.096895e-01 -1.069165e-01 
7.491000e+00 -1.095795e-01 -1.071503e-01 
7.492000e+00 -1.094690e-01 -1.073839e-01 
7.493000e+00 -1.093581e-01 -1.076174e-01 
7.494000e+00 -1.092467e-01 -1.078508e-01 
7.495000e+00 -1.091349e-01 -1.080840e-01 
7.496000e+00 -1.090226e-01 -1.083172e-01 
7.497000e+00 -1.089100e-01 -1.085502e-01 
7.498000e+00 -1.087969e-01 -1.087830e-01 
7.499000e+00 -1.086833e-01 -1.090158e-01 
7.500000e+00 -1.085694e-01 -1.092483e-01 
7.501000e+00 -1.084550e-01 -1.094808e-01 
7.502000e+00 -1.083402e-01 -1.097131e-01 
7.503000e+00 -1.082250e-01 -1.099452e-01 
7.504000e+00 -1.081094e-01 -1.101772e-01 
7.505000e+00 -1.079934e-01 -1.104090e-01 
7.506000e+00 -1.078770e-01 -1.106407e-01 
7.507000e+00 -1.077601e-01 -1.108722e-01 
7.508000e+00 -1.076429e-01 -1.111036e-01 
7.509000e+00 -1.075252e-01 -1.113348e-01 
7.510000e+00 -1.074072e-01 -1.115658e-01 
7.511000e+00 -1.072888e-01 -1.117966e-01 
7.512000e+00 -1.071700e-01 -1.120273e-01 
7.513000e+00 -1.070508e-01 -1.122578e-01 
7.514000e+00 -1.069312e-01 -1.124881e-01 
7.515000e+00 -1.068112e-01 -1.127183e-01 
7.516000e+00 -1.066908e-01 -1.129482e-01 
7.517000e+00 -1.065701e-01 -1.131780e-01 
7.518000e+00 -1.064490e-01 -1.134075e-01 
7.519000e+00 -1.063275e-01 -1.136369e-01 
7.520000e+00 -1.062057e-01 -1.138661e-01 
7.521000e+00 -1.060834e-01 -1.140951e-01 
7.522000e+00 -1.059609e-01 -1.143238e-01 
7.523000e+00 -1.058379e-01 -1.145524e-01 
7.524000e+00 -1.057146e-01 -1.147808e-01 
7.525000e+00 -1.055910e-01 -1.150089e-01 
7.526000e+00 -1.054670e-01 -1.152368e-01 
7.527000e+00 -1.053426e-01 -1.154646e-01 
7.528000e+00 -1.052179e-01 -1.156921e-01 
7.529000e+00 -1.050928e-01 -1.159193e-01 
7.530000e+00 -1.049674e-01 -1.161464e-01 
7.531000e+00 -1.048417e-01 -1.163732e-01 
7.532000e+00 -1.047156e-01 -1.165998e-01 
7.533000e+00 -1.045892e-01 -1.168261e-01 
7.534000e+00 -1.044625e-01 -1.170523e-01 
7.535000e+00 -1.043354e-01 -1.172781e-01 
7.536000e+00 -1.042080e-01 -1.175038e-01 
7.537000e+00 -1.040803e-01 -1.177292e-01 
7.538000e+00 -1.039523e-01 -1.179543e-01 
7.539000e+00 -1.038239e-01 -1.181792e-01 
7.540000e+00 -1.036952e-01 -1.184038e-01 
7.541000e+00 -1.035662e-01 -1.186282e-01 
7.542000e+00 -1.034369e-01 -1.188523e-01 
7.543000e+00 -1.033073e-01 -1.190761e-01 
7.544000e+00 -1.031774e-01 -1.192997e-01 
7.545000e+00 -1.030472e-01 -1.195230e-01 
7.546000e+00 -1.029167e-01 -1.197461e-01 
7.547000e+00 -1.027859e-01 -1.199688e-01 
7.548000e+00 -1.026548e-01 -1.201913e-01 
7.549000e+00 -1.025234e-01 -1.204135e-01 
7.550000e+00 -1.023917e-01 -1.206354e-01 
7.551000e+00 -1.022598e-01 -1.208571e-01 
7.552000e+00 -1.021275e-01 -1.210784e-01 
7.553000e+00 -1.019950e-01 -1.212995e-01 
7.554000e+00 -1.018622e-01 -1.215202e-01 
7.555000e+00 -1.017291e-01 -1.217407e-01 
7.556000e+00 -1.015957e-01 -1.219608e-01 
7.557000e+00 -1.014621e-01 -1.221806e-01 
7.558000e+00 -1.013282e-01 -1.224002e-01 
7.559000e+00 -1.011941e-01 -1.226194e-01 
7.560000e+00 -1.010596e-01 -1.228383e-01 
7.561000e+00 -1.009250e-01 -1.230569e-01 
7.562000e+00 -1.007900e-01 -1.232752e-01 
7.563000e+00 -1.006548e-01 -1.234931e-01 
7.564000e+00 -1.005194e-01 -1.237108e-01 
7.565000e+00 -1.003837e-01 -1.239280e-01 
7.566000e+00 -1.002478e-01 -1.241450e-01 
7.567000e+00 -1.001116e-01 -1.243616e-01 
7.568000e+00 -9.997519e-02 -1.245779e-01 
7.569000e+00 -9.983854e-02 -1.247939e-01 
7.570000e+00 -9.970165e-02 -1.250095e-01 
7.571000e+00 -9.956453e-02 -1.252247e-01 
7.572000e+00 -9.942717e-02 -1.254396e-01 
7.573000e+00 -9.928960e-02 -1.256542e-01 
7.574000e+00 -9.915179e-02 -1.258684e-01 
7.575000e+00 -9.901377e-02 -1.260822e-01 
7.576000e+00 -9.887553e-02 -1.262957e-01 
7.577000e+00 -9.873707e-02 -1.265088e-01 
7.578000e+00 -9.859839e-02 -1.267215e-01 
7.579000e+00 -9.845951e-02 -1.269339e-01 
7.580000e+00 -9.832042e-02 -1.271459e-01 
7.581000e+00 -9.818112e-02 -1.273575e-01 
7.582000e+00 -9.804161e-02 -1.275688e-01 
7.583000e+00 -9.790191e-02 -1.277796e-01 
7.584000e+00 -9.776201e-02 -1.279901e-01 
7.585000e+00 -9.762191e-02 -1.282002e-01 
7.586000e+00 -9.748162e-02 -1.284098e-01 
7.587000e+00 -9.734114e-02 -1.286191e-01 
7.588000e+00 -9.720048e-02 -1.288280e-01 
7.589000e+00 -9.705963e-02 -1.290365e-01 
7.590000e+00 -9.691859e-02 -1.292446e-01 
7.591000e+00 -9.677738e-02 -1.294523e-01 
7.592000e+00 -9.663599e-02 -1.296595e-01 
7.593000e+00 -9.649442e-02 -1.298664e-01 
7.594000e+00 -9.635269e-02 -1.300728e-01 
7.595000e+00 -9.621078e-02 -1.302788e-01 
7.596000e+00 -9.606871e-02 -1.304844e-01 
7.597000e+00 -9.592647e-02 -1.306896e-01 
7.598000e+00 -9.578407e-02 -1.308943e-01 
7.599000e+00 -9.564151e-02 -1.310986e-01 
7.600000e+00 -9.549880e-02 -1.313025e-01 
7.601000e+00 -9.535593e-02 -1.315059e-01 
7.602000e+00 -9.521291e-02 -1.317089e-01 
7.603000e+00 -9.506974e-02 -1.319114e-01 
7.604000e+00 -9.492643e-02 -1.321135e-01 
7.605000e+00 -9.478297e-02 -1.323152e-01 
7.606000e+00 -9.463937e-02 -1.325163e-01 
7.607000e+00 -9.449564e-02 -1.327171e-01 
7.608000e+00 -9.435176e-02 -1.329173e-01 
7.609000e+00 -9.420776e-02 -1.331172e-01 
7.610000e+00 -9.406362e-02 -1.333165e-01 
7.611000e+00 -9.391935e-02 -1.335154e-01 
7.612000e+00 -9.377496e-02 -1.337138e-01 
7.613000e+00 -9.363045e-02 -1.339117e-01 
7.614000e+00 -9.348581e-02 -1.341091e-01 
7.615000e+00 -9.334106e-02 -1.343061e-01 
7.616000e+00 -9.319619e-02 -1.345026e-01 
7.617000e+00 -9.305121e-02 -1.346986e-01 
7.618000e+00 -9.290611e-02 -1.348941e-01 
7.619000e+00 -9.276091e-02 -1.350891e-01 
7.620000e+00 -9.261560e-02 -1.352836e-01 
7.621000e+00 -9.247019e-02 -1.354776e-01 
7.622000e+00 -9.232468e-02 -1.356711e-01 
7.623000e+00 -9.217907e-02 -1.358641e-01 
7.624000e+00 -9.203337e-02 -1.360566e-01 
7.625000e+00 -9.188757e-02 -1.362486e-01 
7.626000e+00 -9.174168e-02 -1.364401e-01 
7.627000e+00 -9.159570e-02 -1.366310e-01 
7.628000e+00 -9.144963e-02 -1.368215e-01 
7.629000e+00 -9.130348e-02 -1.370114e-01 
7.630000e+00 -9.115725e-02 -1.372007e-01 
7.631000e+00 -9.101094e-02 -1.373896e-01 
7.632000e+00 -9.086456e-02 -1.375779e-01 
7.633000e+00 -9.071810e-02 -1.377657e-01 
7.634000e+00 -9.057157e-02 -1.379529e-01 
7.635000e+00 -9.042497e-02 -1.381396e-01 
7.636000e+00 -9.027830e-02 -1.383257e-01 
7.637000e+00 -9.013157e-02 -1.385113e-01 
7.638000e+00 -8.998478e-02 -1.386964e-01 
7.639000e+00 -8.983793e-02 -1.388809e-01 
7.640000e+00 -8.969102e-02 -1.390648e-01 
7.641000e+00 -8.954405e-02 -1.392482e-01 
7.642000e+00 -8.939704e-02 -1.394310e-01 
7.643000e+00 -8.924997e-02 -1.396132e-01 
7.644000e+00 -8.910286e-02 -1.397949e-01 
7.645000e+00 -8.895570e-02 -1.399760e-01 
7.646000e+00 -8.880849e-02 -1.401565e-01 
7.647000e+00 -8.866125e-02 -1.403364e-01 
7.648000e+00 -8.851397e-02 -1.405158e-01 
7.649000e+00 -8.836665e-02 -1.406945e-01 
7.650000e+00 -8.821930e-02 -1.408727e-01 
7.651000e+00 -8.807191e-02 -1.410503e-01 
7.652000e+00 -8.792450e-02 -1.412273e-01 
7.653000e+00 -8.777706e-02 -1.414037e-01 
7.654000e+00 -8.762960e-02 -1.415795e-01 
7.655000e+00 -8.748211e-02 -1.417547e-01 
7.656000e+00 -8.733460e-02 -1.419293e-01 
7.657000e+00 -8.718708e-02 -1.421032e-01 
7.658000e+00 -8.703954e-02 -1.422766e-01 
7.659000e+00 -8.689199e-02 -1.424493e-01 
7.660000e+00 -8.674442e-02 -1.426215e-01 
7.661000e+00 -8.659685e-02 -1.427930e-01 
7.662000e+00 -8.644927e-02 -1.429638e-01 
7.663000e+00 -8.630169e-02 -1.431341e-01 
7.664000e+00 -8.615410e-02 -1.433037e-01 
7.665000e+00 -8.600652e-02 -1.434727e-01 
7.666000e+00 -8.585893e-02 -1.436410e-01 
7.667000e+00 -8.571135e-02 -1.438087e-01 
7.668000e+00 -8.556378e-02 -1.439758e-01 
7.669000e+00 -8.541622e-02 -1.441422e-01 
7.670000e+00 -8.526867e-02 -1.443079e-01 
7.671000e+00 -8.512113e-02 -1.444730e-01 
7.672000e+00 -8.497360e-02 -1.446375e-01 
7.673000e+00 -8.482610e-02 -1.448013e-01 
7.674000e+00 -8.467861e-02 -1.449644e-01 
7.675000e+00 -8.453115e-02 -1.451269e-01 
7.676000e+00 -8.438371e-02 -1.452887e-01 
7.677000e+00 -8.423629e-02 -1.454498e-01 
7.678000e+00 -8.408890e-02 -1.456102e-01 
7.679000e+00 -8.394155e-02 -1.457700e-01 
7.680000e+00 -8.379422e-02 -1.459291e-01 
7.681000e+00 -8.364693e-02 -1.460875e-01 
7.682000e+00 -8.349968e-02 -1.462452e-01 
7.683000e+00 -8.335247e-02 -1.464023e-01 
7.684000e+00 -8.320529e-02 -1.465586e-01 
7.685000e+00 -8.305816e-02 -1.467143e-01 
7.686000e+00 -8.291108e-02 -1.468692e-01 
7.687000e+00 -8.276404e-02 -1.470235e-01 
7.688000e+00 -8.261704e-02 -1.471770e-01 
7.689000e+00 -8.247010e-02 -1.473299e-01 
7.690000e+00 -8.232322e-02 -1.474820e-01 
7.691000e+00 -8.217639e-02 -1.476334e-01 
7.692000e+00 -8.202961e-02 -1.477841e-01 
7.693000e+00 -8.188289e-02 -1.479341e-01 
7.694000e+00 -8.173624e-02 -1.480833e-01 
7.695000e+00 -8.158964e-02 -1.482319e-01 
7.696000e+00 -8.144312e-02 -1.483797e-01 
7.697000e+00 -8.129665e-02 -1.485267e-01 
7.698000e+00 -8.115026e-02 -1.486731e-01 
7.699000e+00 -8.100394e-02 -1.488187e-01 
7.700000e+00 -8.085769e-02 -1.489635e-01 
7.701000e+00 -8.071151e-02 -1.491077e-01 
7.702000e+00 -8.056541e-02 -1.492510e-01 
7.703000e+00 -8.041939e-02 -1.493937e-01 
7.704000e+00 -8.027345e-02 -1.495355e-01 
7.705000e+00 -8.012759e-02 -1.496767e-01 
7.706000e+00 -7.998182e-02 -1.498170e-01 
7.707000e+00 -7.983613e-02 -1.499566e-01 
7.708000e+00 -7.969053e-02 -1.500955e-01 
7.709000e+00 -7.954502e-02 -1.502335e-01 
7.710000e+00 -7.939960e-02 -1.503708e-01 
7.711000e+00 -7.925427e-02 -1.505074e-01 
7.712000e+00 -7.910904e-02 -1.506431e-01 
7.713000e+00 -7.896390e-02 -1.507781e-01 
7.714000e+00 -7.881886e-02 -1.509123e-01 
7.715000e+00 -7.867392e-02 -1.510457e-01 
7.716000e+00 -7.852909e-02 -1.511783e-01 
7.717000e+00 -7.838436e-02 -1.513102e-01 
7.718000e+00 -7.823973e-02 -1.514412e-01 
7.719000e+00 -7.809521e-02 -1.515715e-01 
7.720000e+00 -7.795080e-02 -1.517009e-01 
7.721000e+00 -7.780651e-02 -1.518296e-01 
7.722000e+00 -7.766232e-02 -1.519574e-01 
7.723000e+00 -7.751825e-02 -1.520845e-01 
7.724000e+00 -7.737429e-02 -1.522107e-01 
7.725000e+00 -7.723046e-02 -1.523361e-01 
7.726000e+00 -7.708674e-02 -1.524607e-01 
7.727000e+00 -7.694314e-02 -1.525845e-01 
7.728000e+00 -7.679966e-02 -1.527074e-01 
7.729000e+00 -7.665631e-02 -1.528296e-01 
7.730000e+00 -7.651309e-02 -1.529509e-01 
7.731000e+00 -7.636999e-02 -1.530714e-01 
7.732000e+00 -7.622703e-02 -1.531910e-01 
7.733000e+00 -7.608419e-02 -1.533098e-01 
7.734000e+00 -7.594148e-02 -1.534278e-01 
7.735000e+00 -7.579891e-02 -1.535450e-01 
7.736000e+00 -7.565648e-02 -1.536612e-01 
7.737000e+00 -7.551418e-02 -1.537767e-01 
7.738000e+00 -7.537202e-02 -1.538913e-01 
7.739000e+00 -7.523001e-02 -1.540050e-01 
7.740000e+00 -7.508813e-02 -1.541179e-01 
7.741000e+00 -7.494640e-02 -1.542300e-01 
7.742000e+00 -7.480481e-02 -1.543411e-01 
7.743000e+00 -7.466337e-02 -1.544514e-01 
7.744000e+00 -7.452207e-02 -1.545609e-01 
7.745000e+00 -7.438093e-02 -1.546694e-01 
7.746000e+00 -7.423994e-02 -1.547771e-01 
7.747000e+00 -7.409910e-02 -1.548840e-01 
7.748000e+00 -7.395841e-02 -1.549899e-01 
7.749000e+00 -7.381788e-02 -1.550950e-01 
7.750000e+00 -7.367750e-02 -1.551992e-01 
7.751000e+00 -7.353729e-02 -1.553025e-01 
7.752000e+00 -7.339723e-02 -1.554049e-01 
7.753000e+00 -7.325733e-02 -1.555064e-01 
7.754000e+00 -7.311760e-02 -1.556070e-01 
7.755000e+00 -7.297803e-02 -1.557068e-01 
7.756000e+00 -7.283862e-02 -1.558056e-01 
7.757000e+00 -7.269938e-02 -1.559035e-01 
7.758000e+00 -7.256031e-02 -1.560006e-01 
7.759000e+00 -7.242141e-02 -1.560967e-01 
7.760000e+00 -7.228268e-02 -1.561919e-01 
7.761000e+00 -7.214412e-02 -1.562862e-01 
7.762000e+00 -7.200573e-02 -1.563796e-01 
7.763000e+00 -7.186752e-02 -1.564721e-01 
7.764000e+00 -7.172949e-02 -1.565636e-01 
7.765000e+00 -7.159163e-02 -1.566542e-01 
7.766000e+00 -7.145395e-02 -1.567439e-01 
7.767000e+00 -7.131645e-02 -1.568327e-01 
7.768000e+00 -7.117913e-02 -1.569205e-01 
7.769000e+00 -7.104199e-02 -1.570074e-01 
7.770000e+00 -7.090503e-02 -1.570934e-01 
7.771000e+00 -7.076826e-02 -1.571784e-01 
7.772000e+00 -7.063168e-02 -1.572625e-01 
7.773000e+00 -7.049528e-02 -1.573457e-01 
7.774000e+00 -7.035907e-02 -1.574279e-01 
7.775000e+00 -7.022304e-02 -1.575091e-01 
7.776000e+00 -7.008721e-02 -1.575894e-01 
7.777000e+00 -6.995157e-02 -1.576688e-01 
7.778000e+00 -6.981613e-02 -1.577471e-01 
7.779000e+00 -6.968087e-02 -1.578246e-01 
7.780000e+00 -6.954581e-02 -1.579010e-01 
7.781000e+00 -6.941095e-02 -1.579765e-01 
7.782000e+00 -6.927628e-02 -1.580511e-01 
7.783000e+00 -6.914182e-02 -1.581246e-01 
7.784000e+00 -6.900755e-02 -1.581972e-01 
7.785000e+00 -6.887348e-02 -1.582688e-01 
7.786000e+00 -6.873961e-02 -1.583395e-01 
7.787000e+00 -6.860595e-02 -1.584091e-01 
7.788000e+00 -6.847248e-02 -1.584778e-01 
7.789000e+00 -6.833922e-02 -1.585455e-01 
7.790000e+00 -6.820617e-02 -1.586122e-01 
7.791000e+00 -6.807332e-02 -1.586779e-01 
7.792000e+00 -6.794069e-02 -1.587427e-01 
7.793000e+00 -6.780825e-02 -1.588064e-01 
7.794000e+00 -6.767603e-02 -1.588691e-01 
7.795000e+00 -6.754402e-02 -1.589308e-01 
7.796000e+00 -6.741222e-02 -1.589916e-01 
7.797000e+00 -6.728063e-02 -1.590513e-01 
7.798000e+00 -6.714925e-02 -1.591100e-01 
7.799000e+00 -6.701809e-02 -1.591677e-01 
7.800000e+00 -6.688714e-02 -1.592244e-01 
7.801000e+00 -6.675640e-02 -1.592801e-01 
7.802000e+00 -6.662589e-02 -1.593348e-01 
7.803000e+00 -6.649559e-02 -1.593884e-01 
7.804000e+00 -6.636550e-02 -1.594411e-01 
7.805000e+00 -6.623564e-02 -1.594927e-01 
7.806000e+00 -6.610599e-02 -1.595432e-01 
7.807000e+00 -6.597657e-02 -1.595928e-01 
7.808000e+00 -6.584737e-02 -1.596413e-01 
7.809000e+00 -6.571838e-02 -1.596888e-01 
7.810000e+00 -6.558962e-02 -1.597352e-01 
7.811000e+00 -6.546109e-02 -1.597807e-01 
7.812000e+00 -6.533278e-02 -1.598250e-01 
7.813000e+00 -6.520469e-02 -1.598684e-01 
7.814000e+00 -6.507683e-02 -1.599106e-01 
7.815000e+00 -6.494919e-02 -1.599519e-01 
7.816000e+00 -6.482178e-02 -1.599921e-01 
7.817000e+00 -6.469460e-02 -1.600312e-01 
7.818000e+00 -6.456765e-02 -1.600693e-01 
7.819000e+00 -6.444092e-02 -1.601063e-01 
7.820000e+00 -6.431443e-02 -1.601423e-01 
7.821000e+00 -6.418816e-02 -1.601772e-01 
7.822000e+00 -6.406213e-02 -1.602110e-01 
7.823000e+00 -6.393633e-02 -1.602438e-01 
7.824000e+00 -6.381076e-02 -1.602755e-01 
7.825000e+00 -6.368542e-02 -1.603062e-01 
7.826000e+00 -6.356031e-02 -1.603358e-01 
7.827000e+00 -6.343544e-02 -1.603643e-01 
7.828000e+00 -6.331080e-02 -1.603917e-01 
7.829000e+00 -6.318640e-02 -1.604180e-01 
7.830000e+00 -6.306223e-02 -1.604433e-01 
7.831000e+00 -6.293830e-02 -1.604675e-01 
7.832000e+00 -6.281460e-02 -1.604906e-01 
7.833000e+00 -6.269114e-02 -1.605126e-01 
7.834000e+00 -6.256791e-02 -1.605335e-01 
7.835000e+00 -6.244493e-02 -1.605533e-01 
7.836000e+00 -6.232218e-02 -1.605721e-01 
7.837000e+00 -6.219967e-02 -1.605897e-01 
7.838000e+00 -6.207740e-02 -1.606063e-01 
7.839000e+00 -6.195537e-02 -1.606217e-01 
7.840000e+00 -6.183358e-02 -1.606360e-01 
7.841000e+00 -6.171202e-02 -1.606493e-01 
7.842000e+00 -6.159071e-02 -1.606614e-01 
7.843000e+00 -6.146964e-02 -1.606724e-01 
7.844000e+00 -6.134881e-02 -1.606824e-01 
7.845000e+00 -6.122822e-02 -1.606912e-01 
7.846000e+00 -6.110787e-02 -1.606989e-01 
7.847000e+00 -6.098777e-02 -1.607054e-01 
7.848000e+00 -6.086790e-02 -1.607109e-01 
7.849000e+00 -6.074828e-02 -1.607152e-01 
7.850000e+00 -6.062891e-02 -1.607184e-01 
7.851000e+00 -6.050977e-02 -1.607205e-01 
7.852000e+00 -6.039088e-02 -1.607215e-01 
7.853000e+00 -6.027223e-02 -1.607213e-01 
7.854000e+00 -6.015383e-02 -1.607201e-01 
7.855000e+00 -6.003567e-02 -1.607176e-01 
7.856000e+00 -5.991775e-02 -1.607141e-01 
7.857000e+00 -5.980008e-02 -1.607094e-01 
7.858000e+00 -5.968265e-02 -1.607036e-01 
7.859000e+00 -5.956547e-02 -1.606966e-01 
7.860000e+00 -5.944853e-02 -1.606885e-01 
7.861000e+00 -5.933183e-02 -1.606792e-01 
7.862000e+00 -5.921538e-02 -1.606688e-01 
7.863000e+00 -5.909918e-02 -1.606573e-01 
7.864000e+00 -5.898322e-02 -1.606446e-01 
7.865000e+00 -5.886751e-02 -1.606308e-01 
7.866000e+00 -5.875204e-02 -1.606158e-01 
7.867000e+00 -5.863682e-02 -1.605996e-01 
7.868000e+00 -5.852184e-02 -1.605823e-01 
7.869000e+00 -5.840711e-02 -1.605639e-01 
7.870000e+00 -5.829263e-02 -1.605443e-01 
7.871000e+00 -5.817839e-02 -1.605235e-01 
7.872000e+00 -5.806439e-02 -1.605015e-01 
7.873000e+00 -5.795064e-02 -1.604784e-01 
7.874000e+00 -5.783714e-02 -1.604542e-01 
7.875000e+00 -5.772388e-02 -1.604287e-01 
7.876000e+00 -5.761087e-02 -1.604021e-01 
7.877000e+00 -5.749810e-02 -1.603743e-01 
7.878000e+00 -5.738558e-02 -1.603454e-01 
7.879000e+00 -5.727330e-02 -1.603152e-01 
7.880000e+00 -5.716127e-02 -1.602839e-01 
7.881000e+00 -5.704948e-02 -1.602514e-01 
7.882000e+00 -5.693794e-02 -1.602178e-01 
7.883000e+00 -5.682664e-02 -1.601829e-01 
7.884000e+00 -5.671559e-02 -1.601469e-01 
7.885000e+00 -5.660478e-02 -1.601097e-01 
7.886000e+00 -5.649421e-02 -1.600713e-01 
7.887000e+00 -5.638389e-02 -1.600317e-01 
7.888000e+00 -5.627381e-02 -1.599909e-01 
7.889000e+00 -5.616398e-02 -1.599490e-01 
7.890000e+00 -5.605439e-02 -1.599058e-01 
7.891000e+00 -5.594504e-02 -1.598614e-01 
7.892000e+00 -5.583594e-02 -1.598159e-01 
7.893000e+00 -5.572708e-02 -1.597691e-01 
7.894000e+00 -5.561846e-02 -1.597212e-01 
7.895000e+00 -5.551008e-02 -1.596720e-01 
7.896000e+00 -5.540194e-02 -1.596217e-01 
7.897000e+00 -5.529405e-02 -1.595701e-01 
7.898000e+00 -5.518640e-02 -1.595174e-01 
7.899000e+00 -5.507898e-02 -1.594634e-01 
7.900000e+00 -5.497181e-02 -1.594083e-01 
7.901000e+00 -5.486488e-02 -1.593519e-01 
7.902000e+00 -5.475819e-02 -1.592943e-01 
7.903000e+00 -5.465173e-02 -1.592355e-01 
7.904000e+00 -5.454552e-02 -1.591755e-01 
7.905000e+00 -5.443954e-02 -1.591142e-01 
7.906000e+00 -5.433380e-02 -1.590518e-01 
7.907000e+00 -5.422830e-02 -1.589881e-01 
7.908000e+00 -5.412304e-02 -1.589232e-01 
7.909000e+00 -5.401801e-02 -1.588571e-01 
7.910000e+00 -5.391322e-02 -1.587898e-01 
7.911000e+00 -5.380867e-02 -1.587213e-01 
7.912000e+00 -5.370435e-02 -1.586515e-01 
7.913000e+00 -5.360026e-02 -1.585805e-01 
7.914000e+00 -5.349641e-02 -1.585083e-01 
7.915000e+00 -5.339280e-02 -1.584348e-01 
7.916000e+00 -5.328941e-02 -1.583601e-01 
7.917000e+00 -5.318626e-02 -1.582842e-01 
7.918000e+00 -5.308334e-02 -1.582071e-01 
7.919000e+00 -5.298066e-02 -1.581287e-01 
7.920000e+00 -5.287820e-02 -1.580491e-01 
7.921000e+00 -5.277597e-02 -1.579683e-01 
7.922000e+00 -5.267398e-02 -1.578862e-01 
7.923000e+00 -5.257221e-02 -1.578029e-01 
7.924000e+00 -5.247067e-02 -1.577183e-01 
7.925000e+00 -5.236936e-02 -1.576325e-01 
7.926000e+00 -5.226827e-02 -1.575455e-01 
7.927000e+00 -5.216742e-02 -1.574572e-01 
7.928000e+00 -5.206678e-02 -1.573677e-01 
7.929000e+00 -5.196638e-02 -1.572769e-01 
7.930000e+00 -5.186619e-02 -1.571849e-01 
7.931000e+00 -5.176624e-02 -1.570916e-01 
7.932000e+00 -5.166650e-02 -1.569971e-01 
7.933000e+00 -5.156699e-02 -1.569014e-01 
7.934000e+00 -5.146769e-02 -1.568043e-01 
7.935000e+00 -5.136862e-02 -1.567061e-01 
7.936000e+00 -5.126977e-02 -1.566066e-01 
7.937000e+00 -5.117113e-02 -1.565058e-01 
7.938000e+00 -5.107272e-02 -1.564038e-01 
7.939000e+00 -5.097452e-02 -1.563005e-01 
7.940000e+00 -5.087654e-02 -1.561960e-01 
7.941000e+00 -5.077878e-02 -1.560902e-01 
7.942000e+00 -5.068123e-02 -1.559832e-01 
7.943000e+00 -5.058389e-02 -1.558749e-01 
7.944000e+00 -5.048677e-02 -1.557653e-01 
7.945000e+00 -5.038986e-02 -1.556545e-01 
7.946000e+00 -5.029316e-02 -1.555424e-01 
7.947000e+00 -5.019667e-02 -1.554291e-01 
7.948000e+00 -5.010039e-02 -1.553144e-01 
7.949000e+00 -5.000432e-02 -1.551986e-01 
7.950000e+00 -4.990846e-02 -1.550814e-01 
7.951000e+00 -4.981280e-02 -1.549630e-01 
7.952000e+00 -4.971735e-02 -1.548434e-01 
7.953000e+00 -4.962211e-02 -1.547224e-01 
7.954000e+00 -4.952707e-02 -1.546002e-01 
7.955000e+00 -4.943223e-02 -1.544768e-01 
7.956000e+00 -4.933759e-02 -1.543520e-01 
7.957000e+00 -4.924316e-02 -1.542260e-01 
7.958000e+00 -4.914892e-02 -1.540987e-01 
7.959000e+00 -4.905488e-02 -1.539702e-01 
7.960000e+00 -4.896104e-02 -1.538403e-01 
7.961000e+00 -4.886740e-02 -1.537092e-01 
7.962000e+00 -4.877395e-02 -1.535769e-01 
7.963000e+00 -4.868070e-02 -1.534432e-01 
7.964000e+00 -4.858764e-02 -1.533083e-01 
7.965000e+00 -4.849478e-02 -1.531721e-01 
7.966000e+00 -4.840210e-02 -1.530346e-01 
7.967000e+00 -4.830962e-02 -1.528959e-01 
7.968000e+00 -4.821732e-02 -1.527558e-01 
7.969000e+00 -4.812521e-02 -1.526145e-01 
7.970000e+00 -4.803329e-02 -1.524719e-01 
7.971000e+00 -4.794155e-02 -1.523281e-01 
7.972000e+00 -4.785000e-02 -1.521829e-01 
7.973000e+00 -4.775863e-02 -1.520365e-01 
7.974000e+00 -4.766745e-02 -1.518888e-01 
7.975000e+00 -4.757644e-02 -1.517398e-01 
7.976000e+00 -4.748561e-02 -1.515895e-01 
7.977000e+00 -4.739497e-02 -1.514380e-01 
7.978000e+00 -4.730449e-02 -1.512852e-01 
7.979000e+00 -4.721420e-02 -1.511310e-01 
7.980000e+00 -4.712408e-02 -1.509756e-01 
7.981000e+00 -4.703413e-02 -1.508190e-01 
7.982000e+00 -4.694435e-02 -1.506610e-01 
7.983000e+00 -4.685475e-02 -1.505017e-01 
7.984000e+00 -4.676531e-02 -1.503412e-01 
7.985000e+00 -4.667605e-02 -1.501794e-01 
7.986000e+00 -4.658694e-02 -1.500163e-01 
7.987000e+00 -4.649801e-02 -1.498519e-01 
7.988000e+00 -4.640924e-02 -1.496862e-01 
7.989000e+00 -4.632063e-02 -1.495192e-01 
7.990000e+00 -4.623218e-02 -1.493509e-01 
7.991000e+00 -4.614389e-02 -1.491814e-01 
7.992000e+00 -4.605576e-02 -1.490106e-01 
7.993000e+00 -4.596779e-02 -1.488384e-01 
7.994000e+00 -4.587997e-02 -1.486650e-01 
7.995000e+00 -4.579231e-02 -1.484903e-01 
7.996000e+00 -4.570480e-02 -1.483144e-01 
7.997000e+00 -4.561744e-02 -1.481371e-01 
7.998000e+00 -4.553023e-02 -1.479585e-01 
7.999000e+00 -4.544317e-02 -1.477787e-01 
8.000000e+00 -4.535626e-02 -1.475975e-01 
8.001000e+00 -4.526949e-02 -1.474151e-01 
8.002000e+00 -4.518287e-02 -1.472314e-01 
8.003000e+00 -4.509639e-02 -1.470464e-01 
8.004000e+00 -4.501005e-02 -1.468601e-01 
8.005000e+00 -4.492385e-02 -1.466725e-01 
8.006000e+00 -4.483779e-02 -1.464836e-01 
8.007000e+00 -4.475186e-02 -1.462934e-01 
8.008000e+00 -4.466607e-02 -1.461020e-01 
8.009000e+00 -4.458041e-02 -1.459092e-01 
8.010000e+00 -4.449489e-02 -1.457152e-01 
8.011000e+00 -4.440949e-02 -1.455198e-01 
8.012000e+00 -4.432423e-02 -1.453232e-01 
8.013000e+00 -4.423909e-02 -1.451253e-01 
8.014000e+00 -4.415408e-02 -1.449261e-01 
8.015000e+00 -4.406919e-02 -1.447256e-01 
8.016000e+00 -4.398442e-02 -1.445238e-01 
8.017000e+00 -4.389977e-02 -1.443208e-01 
8.018000e+00 -4.381524e-02 -1.441164e-01 
8.019000e+00 -4.373083e-02 -1.439108e-01 
8.020000e+00 -4.364654e-02 -1.437038e-01 
8.021000e+00 -4.356236e-02 -1.434956e-01 
8.022000e+00 -4.347829e-02 -1.432861e-01 
8.023000e+00 -4.339433e-02 -1.430753e-01 
8.024000e+00 -4.331048e-02 -1.428632e-01 
8.025000e+00 -4.322674e-02 -1.426498e-01 
8.026000e+00 -4.314310e-02 -1.424351e-01 
8.027000e+00 -4.305957e-02 -1.422192e-01 
8.028000e+00 -4.297614e-02 -1.420019e-01 
8.029000e+00 -4.289281e-02 -1.417834e-01 
8.030000e+00 -4.280958e-02 -1.415636e-01 
8.031000e+00 -4.272645e-02 -1.413425e-01 
8.032000e+00 -4.264341e-02 -1.411201e-01 
8.033000e+00 -4.256046e-02 -1.408964e-01 
8.034000e+00 -4.247761e-02 -1.406714e-01 
8.035000e+00 -4.239485e-02 -1.404452e-01 
8.036000e+00 -4.231217e-02 -1.402177e-01 
8.037000e+00 -4.222958e-02 -1.399888e-01 
8.038000e+00 -4.214707e-02 -1.397587e-01 
8.039000e+00 -4.206465e-02 -1.395273e-01 
8.040000e+00 -4.198231e-02 -1.392947e-01 
8.041000e+00 -4.190005e-02 -1.390607e-01 
8.042000e+00 -4.181786e-02 -1.388255e-01 
8.043000e+00 -4.173575e-02 -1.385890e-01 
8.044000e+00 -4.165371e-02 -1.383512e-01 
8.045000e+00 -4.157174e-02 -1.381121e-01 
8.046000e+00 -4.148985e-02 -1.378717e-01 
8.047000e+00 -4.140802e-02 -1.376301e-01 
8.048000e+00 -4.132626e-02 -1.373872e-01 
8.049000e+00 -4.124456e-02 -1.371430e-01 
8.050000e+00 -4.116292e-02 -1.368975e-01 
8.051000e+00 -4.108134e-02 -1.366507e-01 
8.052000e+00 -4.099983e-02 -1.364027e-01 
8.053000e+00 -4.091836e-02 -1.361534e-01 
8.054000e+00 -4.083696e-02 -1.359028e-01 
8.055000e+00 -4.075560e-02 -1.356509e-01 
8.056000e+00 -4.067429e-02 -1.353978e-01 
8.057000e+00 -4.059304e-02 -1.351434e-01 
8.058000e+00 -4.051183e-02 -1.348877e-01 
8.059000e+00 -4.043066e-02 -1.346308e-01 
8.060000e+00 -4.034954e-02 -1.343725e-01 
8.061000e+00 -4.026846e-02 -1.341130e-01 
8.062000e+00 -4.018741e-02 -1.338523e-01 
8.063000e+00 -4.010641e-02 -1.335902e-01 
8.064000e+00 -4.002543e-02 -1.333269e-01 
8.065000e+00 -3.994449e-02 -1.330624e-01 
8.066000e+00 -3.986358e-02 -1.327965e-01 
8.067000e+00 -3.978270e-02 -1.325294e-01 
8.068000e+00 -3.970185e-02 -1.322610e-01 
8.069000e+00 -3.962102e-02 -1.319914e-01 
8.070000e+00 -3.954021e-02 -1.317205e-01 
8.071000e+00 -3.945942e-02 -1.314483e-01 
8.072000e+00 -3.937865e-02 -1.311749e-01 
8.073000e+00 -3.929790e-02 -1.309002e-01 
8.074000e+00 -3.921716e-02 -1.306243e-01 
8.075000e+00 -3.913644e-02 -1.303471e-01 
8.076000e+00 -3.905572e-02 -1.300686e-01 
8.077000e+00 -3.897501e-02 -1.297889e-01 
8.078000e+00 -3.889431e-02 -1.295079e-01 
8.079000e+00 -3.881361e-02 -1.292257e-01 
8.080000e+00 -3.873291e-02 -1.289422e-01 
8.081000e+00 -3.865221e-02 -1.286575e-01 
8.082000e+00 -3.857151e-02 -1.283715e-01 
8.083000e+00 -3.849080e-02 -1.280843e-01 
8.084000e+00 -3.841009e-02 -1.277958e-01 
8.085000e+00 -3.832937e-02 -1.275060e-01 
8.086000e+00 -3.824863e-02 -1.272151e-01 
8.087000e+00 -3.816788e-02 -1.269228e-01 
8.088000e+00 -3.808712e-02 -1.266294e-01 
8.089000e+00 -3.800634e-02 -1.263346e-01 
8.090000e+00 -3.792554e-02 -1.260387e-01 
8.091000e+00 -3.784472e-02 -1.257415e-01 
8.092000e+00 -3.776387e-02 -1.254430e-01 
8.093000e+00 -3.768300e-02 -1.251434e-01 
8.094000e+00 -3.760209e-02 -1.248424e-01 
8.095000e+00 -3.752116e-02 -1.245403e-01 
8.096000e+00 -3.744019e-02 -1.242369e-01 
8.097000e+00 -3.735919e-02 -1.239323e-01 
8.098000e+00 -3.727815e-02 -1.236264e-01 
8.099000e+00 -3.719707e-02 -1.233193e-01 
8.100000e+00 -3.711595e-02 -1.230110e-01 
8.101000e+00 -3.703479e-02 -1.227015e-01 
8.102000e+00 -3.695358e-02 -1.223907e-01 
8.103000e+00 -3.687232e-02 -1.220787e-01 
8.104000e+00 -3.679101e-02 -1.217655e-01 
8.105000e+00 -3.670964e-02 -1.214510e-01 
8.106000e+00 -3.662822e-02 -1.211354e-01 
8.107000e+00 -3.654674e-02 -1.208185e-01 
8.108000e+00 -3.646521e-02 -1.205004e-01 
8.109000e+00 -3.638361e-02 -1.201810e-01 
8.110000e+00 -3.630194e-02 -1.198605e-01 
8.111000e+00 -3.622021e-02 -1.195388e-01 
8.112000e+00 -3.613841e-02 -1.192158e-01 
8.113000e+00 -3.605654e-02 -1.188916e-01 
8.114000e+00 -3.597459e-02 -1.185662e-01 
8.115000e+00 -3.589257e-02 -1.182396e-01 
8.116000e+00 -3.581047e-02 -1.179118e-01 
8.117000e+00 -3.572829e-02 -1.175828e-01 
8.118000e+00 -3.564603e-02 -1.172526e-01 
8.119000e+00 -3.556368e-02 -1.169212e-01 
8.120000e+00 -3.548124e-02 -1.165886e-01 
8.121000e+00 -3.539872e-02 -1.162548e-01 
8.122000e+00 -3.531610e-02 -1.159198e-01 
8.123000e+00 -3.523339e-02 -1.155836e-01 
8.124000e+00 -3.515058e-02 -1.152462e-01 
8.125000e+00 -3.506767e-02 -1.149076e-01 
8.126000e+00 -3.498466e-02 -1.145678e-01 
8.127000e+00 -3.490155e-02 -1.142269e-01 
8.128000e+00 -3.481833e-02 -1.138847e-01 
8.129000e+00 -3.473500e-02 -1.135414e-01 
8.130000e+00 -3.465156e-02 -1.131969e-01 
8.131000e+00 -3.456801e-02 -1.128512e-01 
8.132000e+00 -3.448434e-02 -1.125043e-01 
8.133000e+00 -3.440055e-02 -1.121563e-01 
8.134000e+00 -3.431665e-02 -1.118070e-01 
8.135000e+00 -3.423262e-02 -1.114566e-01 
8.136000e+00 -3.414846e-02 -1.111051e-01 
8.137000e+00 -3.406418e-02 -1.107523e-01 
8.138000e+00 -3.397977e-02 -1.103984e-01 
8.139000e+00 -3.389523e-02 -1.100434e-01 
8.140000e+00 -3.381055e-02 -1.096871e-01 
8.141000e+00 -3.372573e-02 -1.093297e-01 
8.142000e+00 -3.364078e-02 -1.089712e-01 
8.143000e+00 -3.355568e-02 -1.086114e-01 
8.144000e+00 -3.347044e-02 -1.082506e-01 
8.145000e+00 -3.338505e-02 -1.078885e-01 
8.146000e+00 -3.329952e-02 -1.075254e-01 
8.147000e+00 -3.321383e-02 -1.071610e-01 
8.148000e+00 -3.312799e-02 -1.067956e-01 
8.149000e+00 -3.304199e-02 -1.064289e-01 
8.150000e+00 -3.295583e-02 -1.060612e-01 
8.151000e+00 -3.286952e-02 -1.056923e-01 
8.152000e+00 -3.278304e-02 -1.053222e-01 
8.153000e+00 -3.269639e-02 -1.049510e-01 
8.154000e+00 -3.260957e-02 -1.045787e-01 
8.155000e+00 -3.252259e-02 -1.042053e-01 
8.156000e+00 -3.243543e-02 -1.038307e-01 
8.157000e+00 -3.234810e-02 -1.034550e-01 
8.158000e+00 -3.226059e-02 -1.030782e-01 
8.159000e+00 -3.217289e-02 -1.027002e-01 
8.160000e+00 -3.208502e-02 -1.023211e-01 
8.161000e+00 -3.199696e-02 -1.019409e-01 
8.162000e+00 -3.190871e-02 -1.015596e-01 
8.163000e+00 -3.182027e-02 -1.011772e-01 
8.164000e+00 -3.173164e-02 -1.007936e-01 
8.165000e+00 -3.164282e-02 -1.004090e-01 
8.166000e+00 -3.155380e-02 -1.000232e-01 
8.167000e+00 -3.146457e-02 -9.963637e-02 
8.168000e+00 -3.137515e-02 -9.924840e-02 
8.169000e+00 -3.128552e-02 -9.885933e-02 
8.170000e+00 -3.119568e-02 -9.846917e-02 
8.171000e+00 -3.110564e-02 -9.807791e-02 
8.172000e+00 -3.101538e-02 -9.768555e-02 
8.173000e+00 -3.092491e-02 -9.729210e-02 
8.174000e+00 -3.083422e-02 -9.689757e-02 
8.175000e+00 -3.074331e-02 -9.650195e-02 
8.176000e+00 -3.065218e-02 -9.610524e-02 
8.177000e+00 -3.056082e-02 -9.570746e-02 
8.178000e+00 -3.046924e-02 -9.530860e-02 
8.179000e+00 -3.037743e-02 -9.490866e-02 
8.180000e+00 -3.028539e-02 -9.450765e-02 
8.181000e+00 -3.019312e-02 -9.410556e-02 
8.182000e+00 -3.010060e-02 -9.370241e-02 
8.183000e+00 -3.000785e-02 -9.329819e-02 
8.184000e+00 -2.991486e-02 -9.289291e-02 
8.185000e+00 -2.982163e-02 -9.248657e-02 
8.186000e+00 -2.972814e-02 -9.207918e-02 
8.187000e+00 -2.963441e-02 -9.167072e-02 
8.188000e+00 -2.954043e-02 -9.126122e-02 
8.189000e+00 -2.944620e-02 -9.085066e-02 
8.190000e+00 -2.935170e-02 -9.043906e-02 
8.191000e+00 -2.925696e-02 -9.002641e-02 
8.192000e+00 -2.916195e-02 -8.961273e-02 
8.193000e+00 -2.906667e-02 -8.919800e-02 
8.194000e+00 -2.897113e-02 -8.878224e-02 
8.195000e+00 -2.887532e-02 -8.836544e-02 
8.196000e+00 -2.877925e-02 -8.794761e-02 
8.197000e+00 -2.868290e-02 -8.752876e-02 
8.198000e+00 -2.858627e-02 -8.710888e-02 
8.199000e+00 -2.848936e-02 -8.668798e-02 
8.200000e+00 -2.839218e-02 -8.626606e-02 
8.201000e+00 -2.829471e-02 -8.584312e-02 
8.202000e+00 -2.819696e-02 -8.541917e-02 
8.203000e+00 -2.809892e-02 -8.499421e-02 
8.204000e+00 -2.800059e-02 -8.456824e-02 
8.205000e+00 -2.790197e-02 -8.414126e-02 
8.206000e+00 -2.780305e-02 -8.371329e-02 
8.207000e+00 -2.770383e-02 -8.328431e-02 
8.208000e+00 -2.760432e-02 -8.285434e-02 
8.209000e+00 -2.750450e-02 -8.242338e-02 
8.210000e+00 -2.740438e-02 -8.199142e-02 
8.211000e+00 -2.730395e-02 -8.155848e-02 
8.212000e+00 -2.720321e-02 -8.112456e-02 
8.213000e+00 -2.710216e-02 -8.068965e-02 
8.214000e+00 -2.700080e-02 -8.025377e-02 
8.215000e+00 -2.689912e-02 -7.981691e-02 
8.216000e+00 -2.679712e-02 -7.937908e-02 
8.217000e+00 -2.669479e-02 -7.894028e-02 
8.218000e+00 -2.659215e-02 -7.850051e-02 
8.219000e+00 -2.648918e-02 -7.805979e-02 
8.220000e+00 -2.638588e-02 -7.761810e-02 
8.221000e+00 -2.628224e-02 -7.717546e-02 
8.222000e+00 -2.617828e-02 -7.673186e-02 
8.223000e+00 -2.607398e-02 -7.628731e-02 
8.224000e+00 -2.596934e-02 -7.584182e-02 
8.225000e+00 -2.586436e-02 -7.539538e-02 
8.226000e+00 -2.575904e-02 -7.494800e-02 
8.227000e+00 -2.565337e-02 -7.449969e-02 
8.228000e+00 -2.554735e-02 -7.405044e-02 
8.229000e+00 -2.544099e-02 -7.360026e-02 
8.230000e+00 -2.533427e-02 -7.314916e-02 
8.231000e+00 -2.522719e-02 -7.269712e-02 
8.232000e+00 -2.511976e-02 -7.224417e-02 
8.233000e+00 -2.501197e-02 -7.179030e-02 
8.234000e+00 -2.490382e-02 -7.133552e-02 
8.235000e+00 -2.479530e-02 -7.087983e-02 
8.236000e+00 -2.468642e-02 -7.042322e-02 
8.237000e+00 -2.457716e-02 -6.996572e-02 
8.238000e+00 -2.446754e-02 -6.950731e-02 
8.239000e+00 -2.435754e-02 -6.904800e-02 
8.240000e+00 -2.424717e-02 -6.858781e-02 
8.241000e+00 -2.413641e-02 -6.812672e-02 
8.242000e+00 -2.402528e-02 -6.766474e-02 
8.243000e+00 -2.391376e-02 -6.720188e-02 
8.244000e+00 -2.380186e-02 -6.673814e-02 
8.245000e+00 -2.368957e-02 -6.627352e-02 
8.246000e+00 -2.357689e-02 -6.580803e-02 
8.247000e+00 -2.346382e-02 -6.534167e-02 
8.248000e+00 -2.335036e-02 -6.487444e-02 
8.249000e+00 -2.323649e-02 -6.440635e-02 
8.250000e+00 -2.312223e-02 -6.393740e-02 
8.251000e+00 -2.300756e-02 -6.346760e-02 
8.252000e+00 -2.289250e-02 -6.299694e-02 
8.253000e+00 -2.277702e-02 -6.252543e-02 
8.254000e+00 -2.266114e-02 -6.205308e-02 
8.255000e+00 -2.254485e-02 -6.157989e-02 
8.256000e+00 -2.242814e-02 -6.110586e-02 
8.257000e+00 -2.231102e-02 -6.063099e-02 
8.258000e+00 -2.219348e-02 -6.015530e-02 
8.259000e+00 -2.207552e-02 -5.967877e-02 
8.260000e+00 -2.195714e-02 -5.920143e-02 
8.261000e+00 -2.183833e-02 -5.872326e-02 
8.262000e+00 -2.171910e-02 -5.824428e-02 
8.263000e+00 -2.159944e-02 -5.776448e-02 
8.264000e+00 -2.147935e-02 -5.728388e-02 
8.265000e+00 -2.135883e-02 -5.680247e-02 
8.266000e+00 -2.123787e-02 -5.632027e-02 
8.267000e+00 -2.111647e-02 -5.583726e-02 
8.268000e+00 -2.099463e-02 -5.535346e-02 
8.269000e+00 -2.087236e-02 -5.486887e-02 
8.270000e+00 -2.074963e-02 -5.438350e-02 
8.271000e+00 -2.062646e-02 -5.389734e-02 
8.272000e+00 -2.050284e-02 -5.341040e-02 
8.273000e+00 -2.037878e-02 -5.292269e-02 
8.274000e+00 -2.025425e-02 -5.243421e-02 
8.275000e+00 -2.012928e-02 -5.194496e-02 
8.276000e+00 -2.000384e-02 -5.145495e-02 
8.277000e+00 -1.987795e-02 -5.096418e-02 
8.278000e+00 -1.975159e-02 -5.047265e-02 
8.279000e+00 -1.962478e-02 -4.998038e-02 
8.280000e+00 -1.949749e-02 -4.948735e-02 
8.281000e+00 -1.936974e-02 -4.899358e-02 
8.282000e+00 -1.924152e-02 -4.849907e-02 
8.283000e+00 -1.911282e-02 -4.800383e-02 
8.284000e+00 -1.898365e-02 -4.750786e-02 
8.285000e+00 -1.885401e-02 -4.701115e-02 
8.286000e+00 -1.872388e-02 -4.651373e-02 
8.287000e+00 -1.859328e-02 -4.601558e-02 
8.288000e+00 -1.846219e-02 -4.551672e-02 
8.289000e+00 -1.833062e-02 -4.501714e-02 
8.290000e+00 -1.819856e-02 -4.451686e-02 
8.291000e+00 -1.806601e-02 -4.401587e-02 
8.292000e+00 -1.793297e-02 -4.351419e-02 
8.293000e+00 -1.779944e-02 -4.301181e-02 
8.294000e+00 -1.766541e-02 -4.250874e-02 
8.295000e+00 -1.753089e-02 -4.200498e-02 
8.296000e+00 -1.739586e-02 -4.150053e-02 
8.297000e+00 -1.726034e-02 -4.099541e-02 
8.298000e+00 -1.712431e-02 -4.048961e-02 
8.299000e+00 -1.698778e-02 -3.998315e-02 
8.300000e+00 -1.685074e-02 -3.947601e-02 
8.301000e+00 -1.671319e-02 -3.896821e-02 
8.302000e+00 -1.657513e-02 -3.845976e-02 
8.303000e+00 -1.643656e-02 -3.795065e-02 
8.304000e+00 -1.629747e-02 -3.744089e-02 
8.305000e+00 -1.615786e-02 -3.693048e-02 
8.306000e+00 -1.601774e-02 -3.641943e-02 
8.307000e+00 -1.587709e-02 -3.590775e-02 
8.308000e+00 -1.573592e-02 -3.539543e-02 
8.309000e+00 -1.559423e-02 -3.488248e-02 
8.310000e+00 -1.545201e-02 -3.436891e-02 
8.311000e+00 -1.530926e-02 -3.385472e-02 
8.312000e+00 -1.516598e-02 -3.333991e-02 
8.313000e+00 -1.502217e-02 -3.282449e-02 
8.314000e+00 -1.487783e-02 -3.230846e-02 
8.315000e+00 -1.473295e-02 -3.179183e-02 
8.316000e+00 -1.458753e-02 -3.127460e-02 
8.317000e+00 -1.444157e-02 -3.075677e-02 
8.318000e+00 -1.429507e-02 -3.023836e-02 
8.319000e+00 -1.414802e-02 -2.971935e-02 
8.320000e+00 -1.400043e-02 -2.919977e-02 
8.321000e+00 -1.385229e-02 -2.867961e-02 
8.322000e+00 -1.370361e-02 -2.815888e-02 
8.323000e+00 -1.355437e-02 -2.763758e-02 
8.324000e+00 -1.340458e-02 -2.711571e-02 
8.325000e+00 -1.325423e-02 -2.659329e-02 
8.326000e+00 -1.310333e-02 -2.607031e-02 
8.327000e+00 -1.295187e-02 -2.554678e-02 
8.328000e+00 -1.279985e-02 -2.502270e-02 
8.329000e+00 -1.264727e-02 -2.449809e-02 
8.330000e+00 -1.249413e-02 -2.397293e-02 
8.331000e+00 -1.234042e-02 -2.344724e-02 
8.332000e+00 -1.218615e-02 -2.292103e-02 
8.333000e+00 -1.203130e-02 -2.239429e-02 
8.334000e+00 -1.187589e-02 -2.186703e-02 
8.335000e+00 -1.171990e-02 -2.133925e-02 
8.336000e+00 -1.156334e-02 -2.081097e-02 
8.337000e+00 -1.140621e-02 -2.028218e-02 
8.338000e+00 -1.124850e-02 -1.975289e-02 
8.339000e+00 -1.109021e-02 -1.922310e-02 
8.340000e+00 -1.093134e-02 -1.869282e-02 
8.341000e+00 -1.077189e-02 -1.816205e-02 
8.342000e+00 -1.061185e-02 -1.763080e-02 
8.343000e+00 -1.045123e-02 -1.709907e-02 
8.344000e+00 -1.029002e-02 -1.656687e-02 
8.345000e+00 -1.012823e-02 -1.603420e-02 
8.346000e+00 -9.965844e-03 -1.550106e-02 
8.347000e+00 -9.802868e-03 -1.496747e-02 
8.348000e+00 -9.639299e-03 -1.443342e-02 
8.349000e+00 -9.475135e-03 -1.389892e-02 
8.350000e+00 -9.310375e-03 -1.336397e-02 
8.351000e+00 -9.145018e-03 -1.282858e-02 
8.352000e+00 -8.979061e-03 -1.229276e-02 
8.353000e+00 -8.812504e-03 -1.175650e-02 
8.354000e+00 -8.645345e-03 -1.121982e-02 
8.355000e+00 -8.477582e-03 -1.068271e-02 
8.356000e+00 -8.309214e-03 -1.014519e-02 
8.357000e+00 -8.140240e-03 -9.607255e-03 
8.358000e+00 -7.970657e-03 -9.068911e-03 
8.359000e+00 -7.800465e-03 -8.530163e-03 
8.360000e+00 -7.629662e-03 -7.991017e-03 
8.361000e+00 -7.458247e-03 -7.451477e-03 
8.362000e+00 -7.286219e-03 -6.911548e-03 
8.363000e+00 -7.113575e-03 -6.371234e-03 
8.364000e+00 -6.940314e-03 -5.830541e-03 
8.365000e+00 -6.766436e-03 -5.289473e-03 
8.366000e+00 -6.591938e-03 -4.748036e-03 
8.367000e+00 -6.416820e-03 -4.206233e-03 
8.368000e+00 -6.241080e-03 -3.664070e-03 
8.369000e+00 -6.064717e-03 -3.121551e-03 
8.370000e+00 -5.887729e-03 -2.578682e-03 
8.371000e+00 -5.710115e-03 -2.035467e-03 
8.372000e+00 -5.531874e-03 -1.491911e-03 
8.373000e+00 -5.353005e-03 -9.480190e-04 
8.374000e+00 -5.173505e-03 -4.037959e-04 
8.375000e+00 -4.993375e-03 1.407535e-04 
8.376000e+00 -4.812612e-03 6.856244e-04 
8.377000e+00 -4.631216e-03 1.230812e-03 
8.378000e+00 -4.449186e-03 1.776311e-03 
8.379000e+00 -4.266519e-03 2.322116e-03 
8.380000e+00 -4.083215e-03 2.868224e-03 
8.381000e+00 -3.899273e-03 3.414628e-03 
8.382000e+00 -3.714691e-03 3.961324e-03 
8.383000e+00 -3.529469e-03 4.508308e-03 
8.384000e+00 -3.343605e-03 5.055573e-03 
8.385000e+00 -3.157097e-03 5.603115e-03 
8.386000e+00 -2.969946e-03 6.150930e-03 
8.387000e+00 -2.782150e-03 6.699011e-03 
8.388000e+00 -2.593707e-03 7.247355e-03 
8.389000e+00 -2.404617e-03 7.795956e-03 
8.390000e+00 -2.214878e-03 8.344809e-03 
8.391000e+00 -2.024490e-03 8.893909e-03 
8.392000e+00 -1.833452e-03 9.443251e-03 
8.393000e+00 -1.641761e-03 9.992831e-03 
8.394000e+00 -1.449419e-03 1.054264e-02 
8.395000e+00 -1.256422e-03 1.109268e-02 
8.396000e+00 -1.062771e-03 1.164294e-02 
8.397000e+00 -8.684639e-04 1.219342e-02 
8.398000e+00 -6.735004e-04 1.274411e-02 
8.399000e+00 -4.778794e-04 1.329501e-02 
8.400000e+00 -2.815999e-04 1.384610e-02 
8.401000e+00 -8.466085e-05 1.439740e-02 
8.402000e+00 1.129385e-04 1.494889e-02 
8.403000e+00 3.111992e-04 1.550056e-02 
8.404000e+00 5.101220e-04 1.605241e-02 
8.405000e+00 7.097078e-04 1.660444e-02 
8.406000e+00 9.099576e-04 1.715665e-02 
8.407000e+00 1.110872e-03 1.770902e-02 
8.408000e+00 1.312452e-03 1.826155e-02 
8.409000e+00 1.514699e-03 1.881423e-02 
8.410000e+00 1.717613e-03 1.936707e-02 
8.411000e+00 1.921195e-03 1.992005e-02 
8.412000e+00 2.125445e-03 2.047317e-02 
8.413000e+00 2.330366e-03 2.102643e-02 
8.414000e+00 2.535956e-03 2.157982e-02 
8.415000e+00 2.742218e-03 2.213333e-02 
8.416000e+00 2.949152e-03 2.268696e-02 
8.417000e+00 3.156758e-03 2.324071e-02 
8.418000e+00 3.365038e-03 2.379457e-02 
8.419000e+00 3.573991e-03 2.434853e-02 
8.420000e+00 3.783619e-03 2.490259e-02 
8.421000e+00 3.993922e-03 2.545675e-02 
8.422000e+00 4.204902e-03 2.601099e-02 
8.423000e+00 4.416557e-03 2.656532e-02 
8.424000e+00 4.628890e-03 2.711972e-02 
8.425000e+00 4.841901e-03 2.767420e-02 
8.426000e+00 5.055590e-03 2.822875e-02 
8.427000e+00 5.269958e-03 2.878336e-02 
8.428000e+00 5.485006e-03 2.933803e-02 
8.429000e+00 5.700733e-03 2.989274e-02 
8.430000e+00 5.917141e-03 3.044751e-02 
8.431000e+00 6.134231e-03 3.100232e-02 
8.432000e+00 6.352002e-03 3.155716e-02 
8.433000e+00 6.570454e-03 3.211204e-02 
8.434000e+00 6.789590e-03 3.266694e-02 
8.435000e+00 7.009408e-03 3.322186e-02 
8.436000e+00 7.229910e-03 3.377680e-02 
8.437000e+00 7.451096e-03 3.433175e-02 
8.438000e+00 7.672966e-03 3.488670e-02 
8.439000e+00 7.895521e-03 3.544165e-02 
8.440000e+00 8.118761e-03 3.599660e-02 
8.441000e+00 8.342687e-03 3.655154e-02 
8.442000e+00 8.567298e-03 3.710646e-02 
8.443000e+00 8.792595e-03 3.766135e-02 
8.444000e+00 9.018579e-03 3.821623e-02 
8.445000e+00 9.245250e-03 3.877106e-02 
8.446000e+00 9.472608e-03 3.932587e-02 
8.447000e+00 9.700653e-03 3.988062e-02 
8.448000e+00 9.929385e-03 4.043533e-02 
8.449000e+00 1.015881e-02 4.098999e-02 
8.450000e+00 1.038891e-02 4.154459e-02 
8.451000e+00 1.061971e-02 4.209912e-02 
8.452000e+00 1.085120e-02 4.265359e-02 
8.453000e+00 1.108337e-02 4.320798e-02 
8.454000e+00 1.131623e-02 4.376229e-02 
8.455000e+00 1.154979e-02 4.431651e-02 
8.456000e+00 1.178403e-02 4.487064e-02 
8.457000e+00 1.201896e-02 4.542468e-02 
8.458000e+00 1.225458e-02 4.597861e-02 
8.459000e+00 1.249089e-02 4.653244e-02 
8.460000e+00 1.272789e-02 4.708616e-02 
8.461000e+00 1.296558e-02 4.763976e-02 
8.462000e+00 1.320396e-02 4.819323e-02 
8.463000e+00 1.344302e-02 4.874658e-02 
8.464000e+00 1.368278e-02 4.929979e-02 
8.465000e+00 1.392323e-02 4.985287e-02 
8.466000e+00 1.416437e-02 5.040579e-02 
8.467000e+00 1.440619e-02 5.095857e-02 
8.468000e+00 1.464871e-02 5.151120e-02 
8.469000e+00 1.489192e-02 5.206366e-02 
8.470000e+00 1.513581e-02 5.261596e-02 
8.471000e+00 1.538040e-02 5.316808e-02 
8.472000e+00 1.562568e-02 5.372003e-02 
8.473000e+00 1.587164e-02 5.427180e-02 
8.474000e+00 1.611829e-02 5.482338e-02 
8.475000e+00 1.636564e-02 5.537476e-02 
8.476000e+00 1.661367e-02 5.592595e-02 
8.477000e+00 1.686239e-02 5.647693e-02 
8.478000e+00 1.711179e-02 5.702770e-02 
8.479000e+00 1.736189e-02 5.757826e-02 
8.480000e+00 1.761267e-02 5.812860e-02 
8.481000e+00 1.786414e-02 5.867871e-02 
8.482000e+00 1.811630e-02 5.922859e-02 
8.483000e+00 1.836915e-02 5.977824e-02 
8.484000e+00 1.862268e-02 6.032764e-02 
8.485000e+00 1.887690e-02 6.087680e-02 
8.486000e+00 1.913181e-02 6.142570e-02 
8.487000e+00 1.938740e-02 6.197434e-02 
8.488000e+00 1.964367e-02 6.252273e-02 
8.489000e+00 1.990063e-02 6.307084e-02 
8.490000e+00 2.015828e-02 6.361867e-02 
8.491000e+00 2.041661e-02 6.416623e-02 
8.492000e+00 2.067562e-02 6.471350e-02 
8.493000e+00 2.093532e-02 6.526049e-02 
8.494000e+00 2.119570e-02 6.580717e-02 
8.495000e+00 2.145676e-02 6.635355e-02 
8.496000e+00 2.171851e-02 6.689963e-02 
8.497000e+00 2.198093e-02 6.744539e-02 
8.498000e+00 2.224404e-02 6.799084e-02 
8.499000e+00 2.250783e-02 6.853596e-02 
8.500000e+00 2.277229e-02 6.908075e-02 
8.501000e+00 2.303744e-02 6.962521e-02 
8.502000e+00 2.330326e-02 7.016933e-02 
8.503000e+00 2.356976e-02 7.071310e-02 
8.504000e+00 2.383694e-02 7.125653e-02 
8.505000e+00 2.410480e-02 7.179959e-02 
8.506000e+00 2.437333e-02 7.234230e-02 
8.507000e+00 2.464254e-02 7.288463e-02 
8.508000e+00 2.491242e-02 7.342660e-02 
8.509000e+00 2.518297e-02 7.396819e-02 
8.510000e+00 2.545420e-02 7.450939e-02 
8.511000e+00 2.572610e-02 7.505021e-02 
8.512000e+00 2.599867e-02 7.559063e-02 
8.513000e+00 2.627192e-02 7.613065e-02 
8.514000e+00 2.654583e-02 7.667026e-02 
8.515000e+00 2.682041e-02 7.720947e-02 
8.516000e+00 2.709566e-02 7.774826e-02 
8.517000e+00 2.737158e-02 7.828662e-02 
8.518000e+00 2.764816e-02 7.882456e-02 
8.519000e+00 2.792541e-02 7.936207e-02 
8.520000e+00 2.820333e-02 7.989914e-02 
8.521000e+00 2.848191e-02 8.043577e-02 
8.522000e+00 2.876115e-02 8.097194e-02 
8.523000e+00 2.904105e-02 8.150767e-02 
8.524000e+00 2.932162e-02 8.204293e-02 
8.525000e+00 2.960284e-02 8.257773e-02 
8.526000e+00 2.988473e-02 8.311205e-02 
8.527000e+00 3.016727e-02 8.364590e-02 
8.528000e+00 3.045047e-02 8.417927e-02 
8.529000e+00 3.073432e-02 8.471216e-02 
8.530000e+00 3.101883e-02 8.524455e-02 
8.531000e+00 3.130399e-02 8.577644e-02 
8.532000e+00 3.158981e-02 8.630783e-02 
8.533000e+00 3.187628e-02 8.683871e-02 
8.534000e+00 3.216339e-02 8.736908e-02 
8.535000e+00 3.245116e-02 8.789892e-02 
8.536000e+00 3.273958e-02 8.842824e-02 
8.537000e+00 3.302864e-02 8.895704e-02 
8.538000e+00 3.331834e-02 8.948529e-02 
8.539000e+00 3.360870e-02 9.001300e-02 
8.540000e+00 3.389969e-02 9.054017e-02 
8.541000e+00 3.419133e-02 9.106679e-02 
8.542000e+00 3.448360e-02 9.159284e-02 
8.543000e+00 3.477652e-02 9.211834e-02 
8.544000e+00 3.507008e-02 9.264326e-02 
8.545000e+00 3.536427e-02 9.316762e-02 
8.546000e+00 3.565909e-02 9.369139e-02 
8.547000e+00 3.595455e-02 9.421458e-02 
8.548000e+00 3.625065e-02 9.473718e-02 
8.549000e+00 3.654737e-02 9.525918e-02 
8.550000e+00 3.684472e-02 9.578058e-02 
8.551000e+00 3.714270e-02 9.630138e-02 
8.552000e+00 3.744131e-02 9.682156e-02 
8.553000e+00 3.774055e-02 9.734113e-02 
8.554000e+00 3.804040e-02 9.786007e-02 
8.555000e+00 3.834088e-02 9.837839e-02 
8.556000e+00 3.864199e-02 9.889607e-02 
8.557000e+00 3.894370e-02 9.941311e-02 
8.558000e+00 3.924604e-02 9.992951e-02 
8.559000e+00 3.954900e-02 1.004453e-01 
8.560000e+00 3.985256e-02 1.009604e-01 
8.561000e+00 4.015675e-02 1.014748e-01 
8.562000e+00 4.046154e-02 1.019886e-01 
8.563000e+00 4.076694e-02 1.025017e-01 
8.564000e+00 4.107295e-02 1.030141e-01 
8.565000e+00 4.137957e-02 1.035258e-01 
8.566000e+00 4.168679e-02 1.040369e-01 
8.567000e+00 4.199461e-02 1.045472e-01 
8.568000e+00 4.230304e-02 1.050569e-01 
8.569000e+00 4.261206e-02 1.055659e-01 
8.570000e+00 4.292168e-02 1.060741e-01 
8.571000e+00 4.323190e-02 1.065817e-01 
8.572000e+00 4.354271e-02 1.070885e-01 
8.573000e+00 4.385411e-02 1.075946e-01 
8.574000e+00 4.416611e-02 1.080999e-01 
8.575000e+00 4.447869e-02 1.086046e-01 
8.576000e+00 4.479186e-02 1.091085e-01 
8.577000e+00 4.510561e-02 1.096116e-01 
8.578000e+00 4.541995e-02 1.101140e-01 
8.579000e+00 4.573487e-02 1.106156e-01 
8.580000e+00 4.605036e-02 1.111165e-01 
8.581000e+00 4.636644e-02 1.116166e-01 
8.582000e+00 4.668309e-02 1.121160e-01 
8.583000e+00 4.700031e-02 1.126145e-01 
8.584000e+00 4.731810e-02 1.131123e-01 
8.585000e+00 4.763646e-02 1.136093e-01 
8.586000e+00 4.795539e-02 1.141055e-01 
8.587000e+00 4.827488e-02 1.146009e-01 
8.588000e+00 4.859494e-02 1.150955e-01 
8.589000e+00 4.891555e-02 1.155893e-01 
8.590000e+00 4.923673e-02 1.160822e-01 
8.591000e+00 4.955846e-02 1.165744e-01 
8.592000e+00 4.988075e-02 1.170657e-01 
8.593000e+00 5.020358e-02 1.175562e-01 
8.594000e+00 5.052697e-02 1.180458e-01 
8.595000e+00 5.085091e-02 1.185347e-01 
8.596000e+00 5.117539e-02 1.190226e-01 
8.597000e+00 5.150041e-02 1.195098e-01 
8.598000e+00 5.182598e-02 1.199960e-01 
8.599000e+00 5.215208e-02 1.204814e-01 
8.600000e+00 5.247872e-02 1.209660e-01 
8.601000e+00 5.280589e-02 1.214496e-01 
8.602000e+00 5.313360e-02 1.219324e-01 
8.603000e+00 5.346183e-02 1.224143e-01 
8.604000e+00 5.379060e-02 1.228953e-01 
8.605000e+00 5.411988e-02 1.233755e-01 
8.606000e+00 5.444969e-02 1.238547e-01 
8.607000e+00 5.478002e-02 1.243330e-01 
8.608000e+00 5.511087e-02 1.248104e-01 
8.609000e+00 5.544223e-02 1.252869e-01 
8.610000e+00 5.577410e-02 1.257625e-01 
8.611000e+00 5.610649e-02 1.262372e-01 
8.612000e+00 5.643938e-02 1.267109e-01 
8.613000e+00 5.677278e-02 1.271837e-01 
8.614000e+00 5.710667e-02 1.276556e-01 
8.615000e+00 5.744107e-02 1.281265e-01 
8.616000e+00 5.777597e-02 1.285965e-01 
8.617000e+00 5.811136e-02 1.290655e-01 
8.618000e+00 5.844724e-02 1.295335e-01 
8.619000e+00 5.878362e-02 1.300006e-01 
8.620000e+00 5.912048e-02 1.304667e-01 
8.621000e+00 5.945782e-02 1.309319e-01 
8.622000e+00 5.979565e-02 1.313961e-01 
8.623000e+00 6.013395e-02 1.318592e-01 
8.624000e+00 6.047273e-02 1.323214e-01 
8.625000e+00 6.081199e-02 1.327826e-01 
8.626000e+00 6.115171e-02 1.332428e-01 
8.627000e+00 6.149190e-02 1.337020e-01 
8.628000e+00 6.183256e-02 1.341602e-01 
8.629000e+00 6.217368e-02 1.346174e-01 
8.630000e+00 6.251526e-02 1.350735e-01 
8.631000e+00 6.285730e-02 1.355286e-01 
8.632000e+00 6.319979e-02 1.359827e-01 
8.633000e+00 6.354273e-02 1.364358e-01 
8.634000e+00 6.388613e-02 1.368878e-01 
8.635000e+00 6.422996e-02 1.373388e-01 
8.636000e+00 6.457424e-02 1.377887e-01 
8.637000e+00 6.491896e-02 1.382376e-01 
8.638000e+00 6.526411e-02 1.386854e-01 
8.639000e+00 6.560970e-02 1.391321e-01 
8.640000e+00 6.595572e-02 1.395778e-01 
8.641000e+00 6.630217e-02 1.400224e-01 
8.642000e+00 6.664904e-02 1.404659e-01 
8.643000e+00 6.699633e-02 1.409084e-01 
8.644000e+00 6.734404e-02 1.413497e-01 
8.645000e+00 6.769217e-02 1.417900e-01 
8.646000e+00 6.804071e-02 1.422292e-01 
8.647000e+00 6.838966e-02 1.426672e-01 
8.648000e+00 6.873901e-02 1.431041e-01 
8.649000e+00 6.908877e-02 1.435400e-01 
8.650000e+00 6.943893e-02 1.439747e-01 
8.651000e+00 6.978949e-02 1.444083e-01 
8.652000e+00 7.014044e-02 1.448408e-01 
8.653000e+00 7.049178e-02 1.452721e-01 
8.654000e+00 7.084350e-02 1.457023e-01 
8.655000e+00 7.119561e-02 1.461313e-01 
8.656000e+00 7.154811e-02 1.465592e-01 
8.657000e+00 7.190098e-02 1.469860e-01 
8.658000e+00 7.225422e-02 1.474116e-01 
8.659000e+00 7.260784e-02 1.478360e-01 
8.660000e+00 7.296182e-02 1.482593e-01 
8.661000e+00 7.331617e-02 1.486814e-01 
8.662000e+00 7.367087e-02 1.491023e-01 
8.663000e+00 7.402594e-02 1.495220e-01 
8.664000e+00 7.438136e-02 1.499406e-01 
8.665000e+00 7.473713e-02 1.503580e-01 
8.666000e+00 7.509325e-02 1.507741e-01 
8.667000e+00 7.544972e-02 1.511891e-01 
8.668000e+00 7.580652e-02 1.516029e-01 
8.669000e+00 7.616366e-02 1.520154e-01 
8.670000e+00 7.652114e-02 1.524268e-01 
8.671000e+00 7.687895e-02 1.528369e-01 
8.672000e+00 7.723708e-02 1.532458e-01 
8.673000e+00 7.759554e-02 1.536535e-01 
8.674000e+00 7.795431e-02 1.540600e-01 
8.675000e+00 7.831340e-02 1.544652e-01 
8.676000e+00 7.867281e-02 1.548691e-01 
8.677000e+00 7.903253e-02 1.552719e-01 
8.678000e+00 7.939255e-02 1.556733e-01 
8.679000e+00 7.975287e-02 1.560736e-01 
8.680000e+00 8.011349e-02 1.564725e-01 
8.681000e+00 8.047441e-02 1.568702e-01 
8.682000e+00 8.083561e-02 1.572667e-01 
8.683000e+00 8.119711e-02 1.576618e-01 
8.684000e+00 8.155889e-02 1.580557e-01 
8.685000e+00 8.192094e-02 1.584483e-01 
8.686000e+00 8.228328e-02 1.588396e-01 
8.687000e+00 8.264589e-02 1.592297e-01 
8.688000e+00 8.300876e-02 1.596184e-01 
8.689000e+00 8.337191e-02 1.600058e-01 
8.690000e+00 8.373531e-02 1.603919e-01 
8.691000e+00 8.409897e-02 1.607768e-01 
8.692000e+00 8.446289e-02 1.611603e-01 
8.693000e+00 8.482705e-02 1.615425e-01 
8.694000e+00 8.519146e-02 1.619233e-01 
8.695000e+00 8.555612e-02 1.623029e-01 
8.696000e+00 8.592101e-02 1.626811e-01 
8.697000e+00 8.628614e-02 1.630580e-01 
8.698000e+00 8.665149e-02 1.634335e-01 
8.699000e+00 8.701708e-02 1.638077e-01 
8.700000e+00 8.738289e-02 1.641805e-01 
8.701000e+00 8.774891e-02 1.645520e-01 
8.702000e+00 8.811515e-02 1.649222e-01 
8.703000e+00 8.848161e-02 1.652910e-01 
8.704000e+00 8.884827e-02 1.656584e-01 
8.705000e+00 8.921513e-02 1.660244e-01 
8.706000e+00 8.958219e-02 1.663891e-01 
8.707000e+00 8.994945e-02 1.667524e-01 
8.708000e+00 9.031690e-02 1.671143e-01 
8.709000e+00 9.068453e-02 1.674748e-01 
8.710000e+00 9.105235e-02 1.678340e-01 
8.711000e+00 9.142035e-02 1.681917e-01 
8.712000e+00 9.178852e-02 1.685480e-01 
8.713000e+00 9.215687e-02 1.689030e-01 
8.714000e+00 9.252537e-02 1.692565e-01 
8.715000e+00 9.289405e-02 1.696086e-01 
8.716000e+00 9.326288e-02 1.699593e-01 
8.717000e+00 9.363186e-02 1.703086e-01 
8.718000e+00 9.400100e-02 1.706565e-01 
8.719000e+00 9.437028e-02 1.710029e-01 
8.720000e+00 9.473970e-02 1.713479e-01 
8.721000e+00 9.510926e-02 1.716915e-01 
8.722000e+00 9.547895e-02 1.720336e-01 
8.723000e+00 9.584877e-02 1.723743e-01 
8.724000e+00 9.621872e-02 1.727136e-01 
8.725000e+00 9.658879e-02 1.730514e-01 
8.726000e+00 9.695897e-02 1.733877e-01 
8.727000e+00 9.732926e-02 1.737226e-01 
8.728000e+00 9.769967e-02 1.740560e-01 
8.729000e+00 9.807017e-02 1.743879e-01 
8.730000e+00 9.844078e-02 1.747184e-01 
8.731000e+00 9.881148e-02 1.750474e-01 
8.732000e+00 9.918226e-02 1.753749e-01 
8.733000e+00 9.955314e-02 1.757009e-01 
8.734000e+00 9.992410e-02 1.760255e-01 
8.735000e+00 1.002951e-01 1.763485e-01 
8.736000e+00 1.006662e-01 1.766701e-01 
8.737000e+00 1.010374e-01 1.769901e-01 
8.738000e+00 1.014086e-01 1.773087e-01 
8.739000e+00 1.017799e-01 1.776258e-01 
8.740000e+00 1.021513e-01 1.779413e-01 
8.741000e+00 1.025227e-01 1.782553e-01 
8.742000e+00 1.028941e-01 1.785678e-01 
8.743000e+00 1.032656e-01 1.788788e-01 
8.744000e+00 1.036372e-01 1.791883e-01 
8.745000e+00 1.040087e-01 1.794962e-01 
8.746000e+00 1.043803e-01 1.798026e-01 
8.747000e+00 1.047519e-01 1.801075e-01 
8.748000e+00 1.051235e-01 1.804108e-01 
8.749000e+00 1.054952e-01 1.807126e-01 
8.750000e+00 1.058668e-01 1.810128e-01 
8.751000e+00 1.062385e-01 1.813115e-01 
8.752000e+00 1.066101e-01 1.816086e-01 
8.753000e+00 1.069818e-01 1.819042e-01 
8.754000e+00 1.073534e-01 1.821982e-01 
8.755000e+00 1.077251e-01 1.824906e-01 
8.756000e+00 1.080967e-01 1.827815e-01 
8.757000e+00 1.084683e-01 1.830708e-01 
8.758000e+00 1.088398e-01 1.833585e-01 
8.759000e+00 1.092114e-01 1.836447e-01 
8.760000e+00 1.095829e-01 1.839292e-01 
8.761000e+00 1.099543e-01 1.842122e-01 
8.762000e+00 1.103257e-01 1.844936e-01 
8.763000e+00 1.106971e-01 1.847734e-01 
8.764000e+00 1.110683e-01 1.850516e-01 
8.765000e+00 1.114396e-01 1.853282e-01 
8.766000e+00 1.118108e-01 1.856031e-01 
8.767000e+00 1.121819e-01 1.858765e-01 
8.768000e+00 1.125529e-01 1.861483e-01 
8.769000e+00 1.129238e-01 1.864184e-01 
8.770000e+00 1.132947e-01 1.866870e-01 
8.771000e+00 1.136654e-01 1.869539e-01 
8.772000e+00 1.140361e-01 1.872192e-01 
8.773000e+00 1.144067e-01 1.874828e-01 
8.774000e+00 1.147772e-01 1.877449e-01 
8.775000e+00 1.151475e-01 1.880053e-01 
8.776000e+00 1.155178e-01 1.882640e-01 
8.777000e+00 1.158879e-01 1.885211e-01 
8.778000e+00 1.162579e-01 1.887766e-01 
8.779000e+00 1.166278e-01 1.890304e-01 
8.780000e+00 1.169975e-01 1.892826e-01 
8.781000e+00 1.173671e-01 1.895331e-01 
8.782000e+00 1.177366e-01 1.897820e-01 
8.783000e+00 1.181059e-01 1.900292e-01 
8.784000e+00 1.184751e-01 1.902748e-01 
8.785000e+00 1.188441e-01 1.905186e-01 
8.786000e+00 1.192129e-01 1.907608e-01 
8.787000e+00 1.195816e-01 1.910014e-01 
8.788000e+00 1.199501e-01 1.912402e-01 
8.789000e+00 1.203184e-01 1.914774e-01 
8.790000e+00 1.206865e-01 1.917129e-01 
8.791000e+00 1.210545e-01 1.919467e-01 
8.792000e+00 1.214222e-01 1.921789e-01 
8.793000e+00 1.217898e-01 1.924093e-01 
8.794000e+00 1.221571e-01 1.926380e-01 
8.795000e+00 1.225243e-01 1.928651e-01 
8.796000e+00 1.228912e-01 1.930904e-01 
8.797000e+00 1.232579e-01 1.933141e-01 
8.798000e+00 1.236244e-01 1.935360e-01 
8.799000e+00 1.239906e-01 1.937562e-01 
8.800000e+00 1.243567e-01 1.939748e-01 
8.801000e+00 1.247224e-01 1.941916e-01 
8.802000e+00 1.250880e-01 1.944066e-01 
8.803000e+00 1.254533e-01 1.946200e-01 
8.804000e+00 1.258183e-01 1.948316e-01 
8.805000e+00 1.261831e-01 1.950416e-01 
8.806000e+00 1.265476e-01 1.952498e-01 
8.807000e+00 1.269118e-01 1.954562e-01 
8.808000e+00 1.272758e-01 1.956609e-01 
8.809000e+00 1.276395e-01 1.958639e-01 
8.810000e+00 1.280029e-01 1.960652e-01 
8.811000e+00 1.283660e-01 1.962647e-01 
8.812000e+00 1.287288e-01 1.964624e-01 
8.813000e+00 1.290913e-01 1.966585e-01 
8.814000e+00 1.294535e-01 1.968527e-01 
8.815000e+00 1.298154e-01 1.970452e-01 
8.816000e+00 1.301769e-01 1.972360e-01 
8.817000e+00 1.305382e-01 1.974250e-01 
8.818000e+00 1.308991e-01 1.976122e-01 
8.819000e+00 1.312597e-01 1.977977e-01 
8.820000e+00 1.316199e-01 1.979814e-01 
8.821000e+00 1.319798e-01 1.981634e-01 
8.822000e+00 1.323394e-01 1.983435e-01 
8.823000e+00 1.326986e-01 1.985220e-01 
8.824000e+00 1.330574e-01 1.986986e-01 
8.825000e+00 1.334159e-01 1.988734e-01 
8.826000e+00 1.337740e-01 1.990465e-01 
8.827000e+00 1.341318e-01 1.992178e-01 
8.828000e+00 1.344891e-01 1.993873e-01 
8.829000e+00 1.348461e-01 1.995550e-01 
8.830000e+00 1.352026e-01 1.997209e-01 
8.831000e+00 1.355588e-01 1.998850e-01 
8.832000e+00 1.359146e-01 2.000474e-01 
8.833000e+00 1.362700e-01 2.002079e-01 
8.834000e+00 1.366249e-01 2.003667e-01 
8.835000e+00 1.369794e-01 2.005236e-01 
8.836000e+00 1.373336e-01 2.006787e-01 
8.837000e+00 1.376872e-01 2.008321e-01 
8.838000e+00 1.380405e-01 2.009836e-01 
8.839000e+00 1.383933e-01 2.011333e-01 
8.840000e+00 1.387457e-01 2.012812e-01 
8.841000e+00 1.390976e-01 2.014273e-01 
8.842000e+00 1.394490e-01 2.015715e-01 
8.843000e+00 1.398000e-01 2.017140e-01 
8.844000e+00 1.401505e-01 2.018546e-01 
8.845000e+00 1.405006e-01 2.019934e-01 
8.846000e+00 1.408502e-01 2.021304e-01 
8.847000e+00 1.411992e-01 2.022655e-01 
8.848000e+00 1.415478e-01 2.023989e-01 
8.849000e+00 1.418959e-01 2.025304e-01 
8.850000e+00 1.422436e-01 2.026600e-01 
8.851000e+00 1.425907e-01 2.027878e-01 
8.852000e+00 1.429372e-01 2.029138e-01 
8.853000e+00 1.432833e-01 2.030380e-01 
8.854000e+00 1.436289e-01 2.031603e-01 
8.855000e+00 1.439739e-01 2.032807e-01 
8.856000e+00 1.443184e-01 2.033993e-01 
8.857000e+00 1.446623e-01 2.035161e-01 
8.858000e+00 1.450057e-01 2.036310e-01 
8.859000e+00 1.453486e-01 2.037441e-01 
8.860000e+00 1.456909e-01 2.038553e-01 
8.861000e+00 1.460326e-01 2.039647e-01 
8.862000e+00 1.463738e-01 2.040722e-01 
8.863000e+00 1.467144e-01 2.041778e-01 
8.864000e+00 1.470545e-01 2.042816e-01 
8.865000e+00 1.473939e-01 2.043836e-01 
8.866000e+00 1.477328e-01 2.044836e-01 
8.867000e+00 1.480710e-01 2.045818e-01 
8.868000e+00 1.484087e-01 2.046782e-01 
8.869000e+00 1.487457e-01 2.047726e-01 
8.870000e+00 1.490822e-01 2.048652e-01 
8.871000e+00 1.494180e-01 2.049560e-01 
8.872000e+00 1.497532e-01 2.050448e-01 
8.873000e+00 1.500878e-01 2.051318e-01 
8.874000e+00 1.504218e-01 2.052169e-01 
8.875000e+00 1.507551e-01 2.053002e-01 
8.876000e+00 1.510877e-01 2.053815e-01 
8.877000e+00 1.514198e-01 2.054610e-01 
8.878000e+00 1.517511e-01 2.055386e-01 
8.879000e+00 1.520818e-01 2.056143e-01 
8.880000e+00 1.524119e-01 2.056881e-01 
8.881000e+00 1.527412e-01 2.057600e-01 
8.882000e+00 1.530699e-01 2.058301e-01 
8.883000e+00 1.533979e-01 2.058982e-01 
8.884000e+00 1.537252e-01 2.059645e-01 
8.885000e+00 1.540519e-01 2.060289e-01 
8.886000e+00 1.543778e-01 2.060914e-01 
8.887000e+00 1.547030e-01 2.061520e-01 
8.888000e+00 1.550275e-01 2.062107e-01 
8.889000e+00 1.553513e-01 2.062675e-01 
8.890000e+00 1.556744e-01 2.063224e-01 
8.891000e+00 1.559967e-01 2.063754e-01 
8.892000e+00 1.563183e-01 2.064265e-01 
8.893000e+00 1.566392e-01 2.064757e-01 
8.894000e+00 1.569593e-01 2.065230e-01 
8.895000e+00 1.572787e-01 2.065684e-01 
8.896000e+00 1.575973e-01 2.066119e-01 
8.897000e+00 1.579151e-01 2.066535e-01 
8.898000e+00 1.582322e-01 2.066932e-01 
8.899000e+00 1.585485e-01 2.067309e-01 
8.900000e+00 1.588640e-01 2.067668e-01 
8.901000e+00 1.591788e-01 2.068007e-01 
8.902000e+00 1.594928e-01 2.068328e-01 
8.903000e+00 1.598059e-01 2.068629e-01 
8.904000e+00 1.601183e-01 2.068911e-01 
8.905000e+00 1.604298e-01 2.069174e-01 
8.906000e+00 1.607406e-01 2.069418e-01 
8.907000e+00 1.610505e-01 2.069643e-01 
8.908000e+00 1.613596e-01 2.069849e-01 
8.909000e+00 1.616679e-01 2.070035e-01 
8.910000e+00 1.619753e-01 2.070202e-01 
8.911000e+00 1.622819e-01 2.070350e-01 
8.912000e+00 1.625877e-01 2.070479e-01 
8.913000e+00 1.628926e-01 2.070589e-01 
8.914000e+00 1.631966e-01 2.070679e-01 
8.915000e+00 1.634998e-01 2.070750e-01 
8.916000e+00 1.638021e-01 2.070802e-01 
8.917000e+00 1.641035e-01 2.070835e-01 
8.918000e+00 1.644041e-01 2.070848e-01 
8.919000e+00 1.647038e-01 2.070843e-01 
8.920000e+00 1.650025e-01 2.070818e-01 
8.921000e+00 1.653004e-01 2.070773e-01 
8.922000e+00 1.655974e-01 2.070710e-01 
8.923000e+00 1.658935e-01 2.070627e-01 
8.924000e+00 1.661886e-01 2.070525e-01 
8.925000e+00 1.664829e-01 2.070403e-01 
8.926000e+00 1.667762e-01 2.070263e-01 
8.927000e+00 1.670686e-01 2.070103e-01 
8.928000e+00 1.673600e-01 2.069923e-01 
8.929000e+00 1.676505e-01 2.069725e-01 
8.930000e+00 1.679401e-01 2.069507e-01 
8.931000e+00 1.682287e-01 2.069270e-01 
8.932000e+00 1.685163e-01 2.069013e-01 
8.933000e+00 1.688030e-01 2.068737e-01 
8.934000e+00 1.690887e-01 2.068442e-01 
8.935000e+00 1.693734e-01 2.068128e-01 
8.936000e+00 1.696572e-01 2.067794e-01 
8.937000e+00 1.699400e-01 2.067441e-01 
8.938000e+00 1.702217e-01 2.067068e-01 
8.939000e+00 1.705025e-01 2.066677e-01 
8.940000e+00 1.707823e-01 2.066266e-01 
8.941000e+00 1.710611e-01 2.065835e-01 
8.942000e+00 1.713388e-01 2.065385e-01 
8.943000e+00 1.716155e-01 2.064916e-01 
8.944000e+00 1.718913e-01 2.064428e-01 
8.945000e+00 1.721659e-01 2.063920e-01 
8.946000e+00 1.724396e-01 2.063392e-01 
8.947000e+00 1.727122e-01 2.062846e-01 
8.948000e+00 1.729837e-01 2.062280e-01 
8.949000e+00 1.732542e-01 2.061695e-01 
8.950000e+00 1.735236e-01 2.061090e-01 
8.951000e+00 1.737920e-01 2.060466e-01 
8.952000e+00 1.740593e-01 2.059823e-01 
8.953000e+00 1.743255e-01 2.059160e-01 
8.954000e+00 1.745907e-01 2.058478e-01 
8.955000e+00 1.748547e-01 2.057777e-01 
8.956000e+00 1.751177e-01 2.057056e-01 
8.957000e+00 1.753795e-01 2.056316e-01 
8.958000e+00 1.756403e-01 2.055557e-01 
8.959000e+00 1.758999e-01 2.054778e-01 
8.960000e+00 1.761585e-01 2.053980e-01 
8.961000e+00 1.764159e-01 2.053162e-01 
8.962000e+00 1.766722e-01 2.052325e-01 
8.963000e+00 1.769273e-01 2.051469e-01 
8.964000e+00 1.771814e-01 2.050594e-01 
8.965000e+00 1.774342e-01 2.049699e-01 
8.966000e+00 1.776860e-01 2.048785e-01 
8.967000e+00 1.779365e-01 2.047852e-01 
8.968000e+00 1.781860e-01 2.046899e-01 
8.969000e+00 1.784342e-01 2.045927e-01 
8.970000e+00 1.786813e-01 2.044935e-01 
8.971000e+00 1.789272e-01 2.043925e-01 
8.972000e+00 1.791719e-01 2.042895e-01 
8.973000e+00 1.794155e-01 2.041845e-01 
8.974000e+00 1.796578e-01 2.040777e-01 
8.975000e+00 1.798990e-01 2.039689e-01 
8.976000e+00 1.801390e-01 2.038582e-01 
8.977000e+00 1.803777e-01 2.037455e-01 
8.978000e+00 1.806152e-01 2.036310e-01 
8.979000e+00 1.808515e-01 2.035145e-01 
8.980000e+00 1.810866e-01 2.033960e-01 
8.981000e+00 1.813205e-01 2.032757e-01 
8.982000e+00 1.815531e-01 2.031534e-01 
8.983000e+00 1.817845e-01 2.030292e-01 
8.984000e+00 1.820147e-01 2.029031e-01 
8.985000e+00 1.822435e-01 2.027751e-01 
8.986000e+00 1.824712e-01 2.026451e-01 
8.987000e+00 1.826975e-01 2.025132e-01 
8.988000e+00 1.829226e-01 2.023794e-01 
8.989000e+00 1.831465e-01 2.022437e-01 
8.990000e+00 1.833690e-01 2.021060e-01 
8.991000e+00 1.835903e-01 2.019664e-01 
8.992000e+00 1.838103e-01 2.018250e-01 
8.993000e+00 1.840290e-01 2.016816e-01 
8.994000e+00 1.842464e-01 2.015362e-01 
8.995000e+00 1.844625e-01 2.013890e-01 
8.996000e+00 1.846772e-01 2.012399e-01 
8.997000e+00 1.848907e-01 2.010888e-01 
8.998000e+00 1.851028e-01 2.009358e-01 
8.999000e+00 1.853136e-01 2.007809e-01 
9.000000e+00 1.855231e-01 2.006241e-01 
9.001000e+00 1.857313e-01 2.004654e-01 
9.002000e+00 1.859381e-01 2.003048e-01 
9.003000e+00 1.861435e-01 2.001423e-01 
9.004000e+00 1.863477e-01 1.999779e-01 
9.005000e+00 1.865504e-01 1.998116e-01 
9.006000e+00 1.867518e-01 1.996433e-01 
9.007000e+00 1.869518e-01 1.994732e-01 
9.008000e+00 1.871505e-01 1.993012e-01 
9.009000e+00 1.873477e-01 1.991272e-01 
9.010000e+00 1.875436e-01 1.989514e-01 
9.011000e+00 1.877381e-01 1.987737e-01 
9.012000e+00 1.879312e-01 1.985940e-01 
9.013000e+00 1.881230e-01 1.984125e-01 
9.014000e+00 1.883133e-01 1.982291e-01 
9.015000e+00 1.885022e-01 1.980438e-01 
9.016000e+00 1.886896e-01 1.978566e-01 
9.017000e+00 1.888757e-01 1.976675e-01 
9.018000e+00 1.890603e-01 1.974765e-01 
9.019000e+00 1.892436e-01 1.972836e-01 
9.020000e+00 1.894253e-01 1.970889e-01 
9.021000e+00 1.896057e-01 1.968923e-01 
9.022000e+00 1.897846e-01 1.966937e-01 
9.023000e+00 1.899620e-01 1.964933e-01 
9.024000e+00 1.901380e-01 1.962911e-01 
9.025000e+00 1.903125e-01 1.960869e-01 
9.026000e+00 1.904856e-01 1.958809e-01 
9.027000e+00 1.906572e-01 1.956730e-01 
9.028000e+00 1.908273e-01 1.954632e-01 
9.029000e+00 1.909960e-01 1.952515e-01 
9.030000e+00 1.911631e-01 1.950380e-01 
9.031000e+00 1.913288e-01 1.948226e-01 
9.032000e+00 1.914930e-01 1.946053e-01 
9.033000e+00 1.916556e-01 1.943862e-01 
9.034000e+00 1.918168e-01 1.941652e-01 
9.035000e+00 1.919765e-01 1.939424e-01 
9.036000e+00 1.921346e-01 1.937177e-01 
9.037000e+00 1.922912e-01 1.934911e-01 
9.038000e+00 1.924464e-01 1.932627e-01 
9.039000e+00 1.925999e-01 1.930324e-01 
9.040000e+00 1.927520e-01 1.928002e-01 
9.041000e+00 1.929025e-01 1.925663e-01 
9.042000e+00 1.930514e-01 1.923304e-01 
9.043000e+00 1.931989e-01 1.920927e-01 
9.044000e+00 1.933447e-01 1.918532e-01 
9.045000e+00 1.934890e-01 1.916118e-01 
9.046000e+00 1.936318e-01 1.913686e-01 
9.047000e+00 1.937729e-01 1.911236e-01 
9.048000e+00 1.939125e-01 1.908767e-01 
9.049000e+00 1.940506e-01 1.906280e-01 
9.050000e+00 1.941870e-01 1.903774e-01 
9.051000e+00 1.943219e-01 1.901250e-01 
9.052000e+00 1.944551e-01 1.898708e-01 
9.053000e+00 1.945868e-01 1.896147e-01 
9.054000e+00 1.947169e-01 1.893569e-01 
9.055000e+00 1.948453e-01 1.890972e-01 
9.056000e+00 1.949722e-01 1.888356e-01 
9.057000e+00 1.950974e-01 1.885723e-01 
9.058000e+00 1.952210e-01 1.883072e-01 
9.059000e+00 1.953430e-01 1.880402e-01 
9.060000e+00 1.954634e-01 1.877714e-01 
9.061000e+00 1.955822e-01 1.875008e-01 
9.062000e+00 1.956993e-01 1.872284e-01 
9.063000e+00 1.958147e-01 1.869542e-01 
9.064000e+00 1.959285e-01 1.866782e-01 
9.065000e+00 1.960407e-01 1.864004e-01 
9.066000e+00 1.961512e-01 1.861208e-01 
9.067000e+00 1.962600e-01 1.858394e-01 
9.068000e+00 1.963672e-01 1.855562e-01 
9.069000e+00 1.964727e-01 1.852712e-01 
9.070000e+00 1.965766e-01 1.849844e-01 
9.071000e+00 1.966787e-01 1.846959e-01 
9.072000e+00 1.967792e-01 1.844055e-01 
9.073000e+00 1.968780e-01 1.841134e-01 
9.074000e+00 1.969751e-01 1.838195e-01 
9.075000e+00 1.970705e-01 1.835238e-01 
9.076000e+00 1.971642e-01 1.832263e-01 
9.077000e+00 1.972562e-01 1.829271e-01 
9.078000e+00 1.973465e-01 1.826261e-01 
9.079000e+00 1.974351e-01 1.823233e-01 
9.080000e+00 1.975220e-01 1.820188e-01 
9.081000e+00 1.976071e-01 1.817125e-01 
9.082000e+00 1.976905e-01 1.814045e-01 
9.083000e+00 1.977722e-01 1.810946e-01 
9.084000e+00 1.978521e-01 1.807831e-01 
9.085000e+00 1.979304e-01 1.804698e-01 
9.086000e+00 1.980068e-01 1.801547e-01 
9.087000e+00 1.980816e-01 1.798379e-01 
9.088000e+00 1.981545e-01 1.795194e-01 
9.089000e+00 1.982257e-01 1.791991e-01 
9.090000e+00 1.982952e-01 1.788771e-01 
9.091000e+00 1.983629e-01 1.785533e-01 
9.092000e+00 1.984288e-01 1.782278e-01 
9.093000e+00 1.984930e-01 1.779006e-01 
9.094000e+00 1.985554e-01 1.775717e-01 
9.095000e+00 1.986160e-01 1.772410e-01 
9.096000e+00 1.986748e-01 1.769087e-01 
9.097000e+00 1.987318e-01 1.765746e-01 
9.098000e+00 1.987870e-01 1.762388e-01 
9.099000e+00 1.988405e-01 1.759012e-01 
9.100000e+00 1.988921e-01 1.755620e-01 
9.101000e+00 1.989419e-01 1.752211e-01 
9.102000e+00 1.989900e-01 1.748785e-01 
9.103000e+00 1.990362e-01 1.745341e-01 
9.104000e+00 1.990806e-01 1.741881e-01 
9.105000e+00 1.991232e-01 1.738404e-01 
9.106000e+00 1.991639e-01 1.734910e-01 
9.107000e+00 1.992028e-01 1.731399e-01 
9.108000e+00 1.992399e-01 1.727871e-01 
9.109000e+00 1.992752e-01 1.724327e-01 
9.110000e+00 1.993086e-01 1.720766e-01 
9.111000e+00 1.993402e-01 1.717188e-01 
9.112000e+00 1.993699e-01 1.713593e-01 
9.113000e+00 1.993978e-01 1.709981e-01 
9.114000e+00 1.994239e-01 1.706353e-01 
9.115000e+00 1.994480e-01 1.702709e-01 
9.116000e+00 1.994703e-01 1.699048e-01 
9.117000e+00 1.994908e-01 1.695370e-01 
9.118000e+00 1.995094e-01 1.691676e-01 
9.119000e+00 1.995261e-01 1.687965e-01 
9.120000e+00 1.995409e-01 1.684238e-01 
9.121000e+00 1.995538e-01 1.680494e-01 
9.122000e+00 1.995649e-01 1.676735e-01 
9.123000e+00 1.995741e-01 1.672958e-01 
9.124000e+00 1.995814e-01 1.669166e-01 
9.125000e+00 1.995868e-01 1.665357e-01 
9.126000e+00 1.995903e-01 1.661532e-01 
9.127000e+00 1.995919e-01 1.657691e-01 
9.128000e+00 1.995916e-01 1.653834e-01 
9.129000e+00 1.995893e-01 1.649960e-01 
9.130000e+00 1.995852e-01 1.646071e-01 
9.131000e+00 1.995792e-01 1.642165e-01 
9.132000e+00 1.995712e-01 1.638243e-01 
9.133000e+00 1.995613e-01 1.634306e-01 
9.134000e+00 1.995495e-01 1.630352e-01 
9.135000e+00 1.995358e-01 1.626383e-01 
9.136000e+00 1.995201e-01 1.622397e-01 
9.137000e+00 1.995025e-01 1.618396e-01 
9.138000e+00 1.994830e-01 1.614379e-01 
9.139000e+00 1.994615e-01 1.610347e-01 
9.140000e+00 1.994381e-01 1.606298e-01 
9.141000e+00 1.994127e-01 1.602234e-01 
9.142000e+00 1.993854e-01 1.598154e-01 
9.143000e+00 1.993561e-01 1.594059e-01 
9.144000e+00 1.993249e-01 1.589948e-01 
9.145000e+00 1.992917e-01 1.585821e-01 
9.146000e+00 1.992565e-01 1.581680e-01 
9.147000e+00 1.992194e-01 1.577522e-01 
9.148000e+00 1.991803e-01 1.573349e-01 
9.149000e+00 1.991393e-01 1.569161e-01 
9.150000e+00 1.990962e-01 1.564957e-01 
9.151000e+00 1.990512e-01 1.560739e-01 
9.152000e+00 1.990042e-01 1.556505e-01 
9.153000e+00 1.989552e-01 1.552255e-01 
9.154000e+00 1.989042e-01 1.547991e-01 
9.155000e+00 1.988513e-01 1.543711e-01 
9.156000e+00 1.987963e-01 1.539416e-01 
9.157000e+00 1.987394e-01 1.535106e-01 
9.158000e+00 1.986804e-01 1.530782e-01 
9.159000e+00 1.986195e-01 1.526442e-01 
9.160000e+00 1.985565e-01 1.522087e-01 
9.161000e+00 1.984915e-01 1.517717e-01 
9.162000e+00 1.984246e-01 1.513333e-01 
9.163000e+00 1.983556e-01 1.508933e-01 
9.164000e+00 1.982846e-01 1.504519e-01 
9.165000e+00 1.982115e-01 1.500091e-01 
9.166000e+00 1.981365e-01 1.495647e-01 
9.167000e+00 1.980594e-01 1.491189e-01 
9.168000e+00 1.979803e-01 1.486716e-01 
9.169000e+00 1.978992e-01 1.482229e-01 
9.170000e+00 1.978160e-01 1.477727e-01 
9.171000e+00 1.977309e-01 1.473210e-01 
9.172000e+00 1.976436e-01 1.468680e-01 
9.173000e+00 1.975544e-01 1.464134e-01 
9.174000e+00 1.974630e-01 1.459575e-01 
9.175000e+00 1.973697e-01 1.455001e-01 
9.176000e+00 1.972743e-01 1.450413e-01 
9.177000e+00 1.971768e-01 1.445810e-01 
9.178000e+00 1.970773e-01 1.441194e-01 
9.179000e+00 1.969758e-01 1.436563e-01 
9.180000e+00 1.968722e-01 1.431919e-01 
9.181000e+00 1.967665e-01 1.427260e-01 
9.182000e+00 1.966588e-01 1.422587e-01 
9.183000e+00 1.965490e-01 1.417900e-01 
9.184000e+00 1.964371e-01 1.413199e-01 
9.185000e+00 1.963232e-01 1.408485e-01 
9.186000e+00 1.962072e-01 1.403757e-01 
9.187000e+00 1.960891e-01 1.399014e-01 
9.188000e+00 1.959690e-01 1.394259e-01 
9.189000e+00 1.958468e-01 1.389489e-01 
9.190000e+00 1.957225e-01 1.384706e-01 
9.191000e+00 1.955961e-01 1.379909e-01 
9.192000e+00 1.954676e-01 1.375099e-01 
9.193000e+00 1.953371e-01 1.370275e-01 
9.194000e+00 1.952045e-01 1.365437e-01 
9.195000e+00 1.950697e-01 1.360587e-01 
9.196000e+00 1.949329e-01 1.355723e-01 
9.197000e+00 1.947940e-01 1.350845e-01 
9.198000e+00 1.946530e-01 1.345954e-01 
9.199000e+00 1.945099e-01 1.341051e-01 
9.200000e+00 1.943647e-01 1.336133e-01 
9.201000e+00 1.942174e-01 1.331203e-01 
9.202000e+00 1.940680e-01 1.326260e-01 
9.203000e+00 1.939165e-01 1.321303e-01 
9.204000e+00 1.937629e-01 1.316334e-01 
9.205000e+00 1.936072e-01 1.311352e-01 
9.206000e+00 1.934493e-01 1.306357e-01 
9.207000e+00 1.932894e-01 1.301349e-01 
9.208000e+00 1.931274e-01 1.296328e-01 
9.209000e+00 1.929632e-01 1.291294e-01 
9.210000e+00 1.927969e-01 1.286248e-01 
9.211000e+00 1.926285e-01 1.281189e-01 
9.212000e+00 1.924580e-01 1.276117e-01 
9.213000e+00 1.922853e-01 1.271033e-01 
9.214000e+00 1.921106e-01 1.265937e-01 
9.215000e+00 1.919337e-01 1.260828e-01 
9.216000e+00 1.917547e-01 1.255706e-01 
9.217000e+00 1.915735e-01 1.250572e-01 
9.218000e+00 1.913903e-01 1.245426e-01 
9.219000e+00 1.912049e-01 1.240268e-01 
9.220000e+00 1.910173e-01 1.235097e-01 
9.221000e+00 1.908277e-01 1.229915e-01 
9.222000e+00 1.906359e-01 1.224720e-01 
9.223000e+00 1.904420e-01 1.219513e-01 
9.224000e+00 1.902459e-01 1.214294e-01 
9.225000e+00 1.900477e-01 1.209063e-01 
9.226000e+00 1.898473e-01 1.203820e-01 
9.227000e+00 1.896449e-01 1.198566e-01 
9.228000e+00 1.894402e-01 1.193299e-01 
9.229000e+00 1.892335e-01 1.188021e-01 
9.230000e+00 1.890245e-01 1.182731e-01 
9.231000e+00 1.888135e-01 1.177429e-01 
9.232000e+00 1.886003e-01 1.172116e-01 
9.233000e+00 1.883849e-01 1.166792e-01 
9.234000e+00 1.881674e-01 1.161455e-01 
9.235000e+00 1.879478e-01 1.156108e-01 
9.236000e+00 1.877260e-01 1.150749e-01 
9.237000e+00 1.875020e-01 1.145378e-01 
9.238000e+00 1.872759e-01 1.139997e-01 
9.239000e+00 1.870477e-01 1.134604e-01 
9.240000e+00 1.868173e-01 1.129200e-01 
9.241000e+00 1.865847e-01 1.123784e-01 
9.242000e+00 1.863500e-01 1.118358e-01 
9.243000e+00 1.861131e-01 1.112921e-01 
9.244000e+00 1.858741e-01 1.107472e-01 
9.245000e+00 1.856329e-01 1.102013e-01 
9.246000e+00 1.853896e-01 1.096543e-01 
9.247000e+00 1.851440e-01 1.091062e-01 
9.248000e+00 1.848964e-01 1.085571e-01 
9.249000e+00 1.846466e-01 1.080068e-01 
9.250000e+00 1.843946e-01 1.074555e-01 
9.251000e+00 1.841404e-01 1.069032e-01 
9.252000e+00 1.838841e-01 1.063498e-01 
9.253000e+00 1.836256e-01 1.057953e-01 
9.254000e+00 1.833650e-01 1.052398e-01 
9.255000e+00 1.831022e-01 1.046832e-01 
9.256000e+00 1.828372e-01 1.041257e-01 
9.257000e+00 1.825701e-01 1.035671e-01 
9.258000e+00 1.823008e-01 1.030074e-01 
9.259000e+00 1.820294e-01 1.024468e-01 
9.260000e+00 1.817557e-01 1.018851e-01 
9.261000e+00 1.814799e-01 1.013225e-01 
9.262000e+00 1.812020e-01 1.007588e-01 
9.263000e+00 1.809219e-01 1.001942e-01 
9.264000e+00 1.806396e-01 9.962852e-02 
9.265000e+00 1.803551e-01 9.906190e-02 
9.266000e+00 1.800685e-01 9.849430e-02 
9.267000e+00 1.797797e-01 9.792572e-02 
9.268000e+00 1.794887e-01 9.735618e-02 
9.269000e+00 1.791956e-01 9.678568e-02 
9.270000e+00 1.789003e-01 9.621422e-02 
9.271000e+00 1.786029e-01 9.564182e-02 
9.272000e+00 1.783032e-01 9.506847e-02 
9.273000e+00 1.780014e-01 9.449418e-02 
9.274000e+00 1.776975e-01 9.391896e-02 
9.275000e+00 1.773914e-01 9.334281e-02 
9.276000e+00 1.770831e-01 9.276575e-02 
9.277000e+00 1.767726e-01 9.218776e-02 
9.278000e+00 1.764600e-01 9.160887e-02 
9.279000e+00 1.761452e-01 9.102907e-02 
9.280000e+00 1.758282e-01 9.044837e-02 
9.281000e+00 1.755091e-01 8.986678e-02 
9.282000e+00 1.751878e-01 8.928430e-02 
9.283000e+00 1.748643e-01 8.870094e-02 
9.284000e+00 1.745387e-01 8.811671e-02 
9.285000e+00 1.742109e-01 8.753161e-02 
9.286000e+00 1.738809e-01 8.694564e-02 
9.287000e+00 1.735488e-01 8.635881e-02 
9.288000e+00 1.732145e-01 8.577113e-02 
9.289000e+00 1.728781e-01 8.518261e-02 
9.290000e+00 1.725395e-01 8.459324e-02 
9.291000e+00 1.721987e-01 8.400304e-02 
9.292000e+00 1.718557e-01 8.341201e-02 
9.293000e+00 1.715106e-01 8.282015e-02 
9.294000e+00 1.711634e-01 8.222748e-02 
9.295000e+00 1.708140e-01 8.163400e-02 
9.296000e+00 1.704624e-01 8.103971e-02 
9.297000e+00 1.701087e-01 8.044462e-02 
9.298000e+00 1.697528e-01 7.984873e-02 
9.299000e+00 1.693947e-01 7.925206e-02 
9.300000e+00 1.690345e-01 7.865461e-02 
9.301000e+00 1.686721e-01 7.805637e-02 
9.302000e+00 1.683076e-01 7.745737e-02 
9.303000e+00 1.679410e-01 7.685761e-02 
9.304000e+00 1.675721e-01 7.625708e-02 
9.305000e+00 1.672012e-01 7.565580e-02 
9.306000e+00 1.668280e-01 7.505378e-02 
9.307000e+00 1.664527e-01 7.445101e-02 
9.308000e+00 1.660753e-01 7.384751e-02 
9.309000e+00 1.656957e-01 7.324329e-02 
9.310000e+00 1.653140e-01 7.263833e-02 
9.311000e+00 1.649301e-01 7.203267e-02 
9.312000e+00 1.645441e-01 7.142629e-02 
9.313000e+00 1.641560e-01 7.081920e-02 
9.314000e+00 1.637657e-01 7.021142e-02 
9.315000e+00 1.633732e-01 6.960294e-02 
9.316000e+00 1.629787e-01 6.899378e-02 
9.317000e+00 1.625819e-01 6.838394e-02 
9.318000e+00 1.621831e-01 6.777342e-02 
9.319000e+00 1.617821e-01 6.716223e-02 
9.320000e+00 1.613790e-01 6.655038e-02 
9.321000e+00 1.609737e-01 6.593787e-02 
9.322000e+00 1.605663e-01 6.532472e-02 
9.323000e+00 1.601568e-01 6.471092e-02 
9.324000e+00 1.597451e-01 6.409648e-02 
9.325000e+00 1.593313e-01 6.348141e-02 
9.326000e+00 1.589154e-01 6.286571e-02 
9.327000e+00 1.584974e-01 6.224939e-02 
9.328000e+00 1.580772e-01 6.163246e-02 
9.329000e+00 1.576550e-01 6.101492e-02 
9.330000e+00 1.572306e-01 6.039678e-02 
9.331000e+00 1.568041e-01 5.977805e-02 
9.332000e+00 1.563754e-01 5.915872e-02 
9.333000e+00 1.559447e-01 5.853881e-02 
9.334000e+00 1.555118e-01 5.791833e-02 
9.335000e+00 1.550768e-01 5.729727e-02 
9.336000e+00 1.546398e-01 5.667565e-02 
9.337000e+00 1.542006e-01 5.605347e-02 
9.338000e+00 1.537593e-01 5.543074e-02 
9.339000e+00 1.533159e-01 5.480746e-02 
9.340000e+00 1.528704e-01 5.418365e-02 
9.341000e+00 1.524228e-01 5.355930e-02 
9.342000e+00 1.519731e-01 5.293442e-02 
9.343000e+00 1.515213e-01 5.230902e-02 
9.344000e+00 1.510674e-01 5.168310e-02 
9.345000e+00 1.506114e-01 5.105668e-02 
9.346000e+00 1.501534e-01 5.042976e-02 
9.347000e+00 1.496932e-01 4.980233e-02 
9.348000e+00 1.492310e-01 4.917442e-02 
9.349000e+00 1.487667e-01 4.854603e-02 
9.350000e+00 1.483003e-01 4.791715e-02 
9.351000e+00 1.478318e-01 4.728781e-02 
9.352000e+00 1.473612e-01 4.665800e-02 
9.353000e+00 1.468886e-01 4.602773e-02 
9.354000e+00 1.464139e-01 4.539701e-02 
9.355000e+00 1.459371e-01 4.476585e-02 
9.356000e+00 1.454583e-01 4.413424e-02 
9.357000e+00 1.449774e-01 4.350220e-02 
9.358000e+00 1.444944e-01 4.286973e-02 
9.359000e+00 1.440094e-01 4.223684e-02 
9.360000e+00 1.435223e-01 4.160354e-02 
9.361000e+00 1.430331e-01 4.096983e-02 
9.362000e+00 1.425419e-01 4.033572e-02 
9.363000e+00 1.420487e-01 3.970121e-02 
9.364000e+00 1.415534e-01 3.906631e-02 
9.365000e+00 1.410561e-01 3.843103e-02 
9.366000e+00 1.405567e-01 3.779537e-02 
9.367000e+00 1.400553e-01 3.715934e-02 
9.368000e+00 1.395518e-01 3.652295e-02 
9.369000e+00 1.390464e-01 3.588620e-02 
9.370000e+00 1.385388e-01 3.524910e-02 
9.371000e+00 1.380293e-01 3.461166e-02 
9.372000e+00 1.375177e-01 3.397387e-02 
9.373000e+00 1.370042e-01 3.333576e-02 
9.374000e+00 1.364885e-01 3.269731e-02 
9.375000e+00 1.359709e-01 3.205855e-02 
9.376000e+00 1.354513e-01 3.141948e-02 
9.377000e+00 1.349296e-01 3.078009e-02 
9.378000e+00 1.344060e-01 3.014041e-02 
9.379000e+00 1.338803e-01 2.950044e-02 
9.380000e+00 1.333527e-01 2.886017e-02 
9.381000e+00 1.328230e-01 2.821963e-02 
9.382000e+00 1.322914e-01 2.757881e-02 
9.383000e+00 1.317577e-01 2.693772e-02 
9.384000e+00 1.312221e-01 2.629637e-02 
9.385000e+00 1.306845e-01 2.565477e-02 
9.386000e+00 1.301449e-01 2.501291e-02 
9.387000e+00 1.296033e-01 2.437082e-02 
9.388000e+00 1.290598e-01 2.372848e-02 
9.389000e+00 1.285142e-01 2.308592e-02 
9.390000e+00 1.279668e-01 2.244313e-02 
9.391000e+00 1.274173e-01 2.180013e-02 
9.392000e+00 1.268659e-01 2.115692e-02 
9.393000e+00 1.263125e-01 2.051350e-02 
9.394000e+00 1.257572e-01 1.986988e-02 
9.395000e+00 1.251999e-01 1.922607e-02 
9.396000e+00 1.246407e-01 1.858208e-02 
9.397000e+00 1.240795e-01 1.793791e-02 
9.398000e+00 1.235164e-01 1.729357e-02 
9.399000e+00 1.229513e-01 1.664906e-02 
9.400000e+00 1.223843e-01 1.600439e-02 
9.401000e+00 1.218154e-01 1.535957e-02 
9.402000e+00 1.212446e-01 1.471460e-02 
9.403000e+00 1.206718e-01 1.406950e-02 
9.404000e+00 1.200971e-01 1.342426e-02 
9.405000e+00 1.195206e-01 1.277889e-02 
9.406000e+00 1.189420e-01 1.213340e-02 
9.407000e+00 1.183616e-01 1.148780e-02 
9.408000e+00 1.177793e-01 1.084210e-02 
9.409000e+00 1.171951e-01 1.019629e-02 
9.410000e+00 1.166090e-01 9.550381e-03 
9.411000e+00 1.160210e-01 8.904389e-03 
9.412000e+00 1.154311e-01 8.258315e-03 
9.413000e+00 1.148393e-01 7.612165e-03 
9.414000e+00 1.142457e-01 6.965947e-03 
9.415000e+00 1.136502e-01 6.319667e-03 
9.416000e+00 1.130528e-01 5.673330e-03 
9.417000e+00 1.124535e-01 5.026944e-03 
9.418000e+00 1.118524e-01 4.380516e-03 
9.419000e+00 1.112494e-01 3.734051e-03 
9.420000e+00 1.106446e-01 3.087555e-03 
9.421000e+00 1.100379e-01 2.441037e-03 
9.422000e+00 1.094294e-01 1.794501e-03 
9.423000e+00 1.088190e-01 1.147954e-03 
9.424000e+00 1.082068e-01 5.014038e-04 
9.425000e+00 1.075928e-01 -1.451445e-04 
9.426000e+00 1.069769e-01 -7.916840e-04 
9.427000e+00 1.063592e-01 -1.438208e-03 
9.428000e+00 1.057397e-01 -2.084711e-03 
9.429000e+00 1.051184e-01 -2.731185e-03 
9.430000e+00 1.044952e-01 -3.377625e-03 
9.431000e+00 1.038703e-01 -4.024024e-03 
9.432000e+00 1.032436e-01 -4.670375e-03 
9.433000e+00 1.026150e-01 -5.316672e-03 
9.434000e+00 1.019847e-01 -5.962908e-03 
9.435000e+00 1.013526e-01 -6.609078e-03 
9.436000e+00 1.007187e-01 -7.255174e-03 
9.437000e+00 1.000830e-01 -7.901191e-03 
9.438000e+00 9.944555e-02 -8.547121e-03 
9.439000e+00 9.880633e-02 -9.192958e-03 
9.440000e+00 9.816535e-02 -9.838696e-03 
9.441000e+00 9.752261e-02 -1.048433e-02 
9.442000e+00 9.687812e-02 -1.112985e-02 
9.443000e+00 9.623188e-02 -1.177525e-02 
9.444000e+00 9.558389e-02 -1.242053e-02 
9.445000e+00 9.493416e-02 -1.306567e-02 
9.446000e+00 9.428270e-02 -1.371068e-02 
9.447000e+00 9.362951e-02 -1.435554e-02 
9.448000e+00 9.297460e-02 -1.500025e-02 
9.449000e+00 9.231797e-02 -1.564481e-02 
9.450000e+00 9.165962e-02 -1.628920e-02 
9.451000e+00 9.099957e-02 -1.693342e-02 
9.452000e+00 9.033781e-02 -1.757746e-02 
9.453000e+00 8.967435e-02 -1.822132e-02 
9.454000e+00 8.900920e-02 -1.886499e-02 
9.455000e+00 8.834236e-02 -1.950847e-02 
9.456000e+00 8.767383e-02 -2.015174e-02 
9.457000e+00 8.700363e-02 -2.079480e-02 
9.458000e+00 8.633176e-02 -2.143765e-02 
9.459000e+00 8.565822e-02 -2.208028e-02 
9.460000e+00 8.498301e-02 -2.272268e-02 
9.461000e+00 8.430615e-02 -2.336484e-02 
9.462000e+00 8.362764e-02 -2.400677e-02 
9.463000e+00 8.294749e-02 -2.464844e-02 
9.464000e+00 8.226569e-02 -2.528986e-02 
9.465000e+00 8.158226e-02 -2.593103e-02 
9.466000e+00 8.089719e-02 -2.657192e-02 
9.467000e+00 8.021051e-02 -2.721255e-02 
9.468000e+00 7.952220e-02 -2.785289e-02 
9.469000e+00 7.883229e-02 -2.849295e-02 
9.470000e+00 7.814076e-02 -2.913271e-02 
9.471000e+00 7.744763e-02 -2.977218e-02 
9.472000e+00 7.675291e-02 -3.041134e-02 
9.473000e+00 7.605660e-02 -3.105019e-02 
9.474000e+00 7.535870e-02 -3.168873e-02 
9.475000e+00 7.465922e-02 -3.232694e-02 
9.476000e+00 7.395818e-02 -3.296481e-02 
9.477000e+00 7.325556e-02 -3.360236e-02 
9.478000e+00 7.255138e-02 -3.423956e-02 
9.479000e+00 7.184565e-02 -3.487641e-02 
9.480000e+00 7.113836e-02 -3.551290e-02 
9.481000e+00 7.042953e-02 -3.614903e-02 
9.482000e+00 6.971917e-02 -3.678479e-02 
9.483000e+00 6.900727e-02 -3.742018e-02 
9.484000e+00 6.829384e-02 -3.805519e-02 
9.485000e+00 6.757890e-02 -3.868981e-02 
9.486000e+00 6.686244e-02 -3.932403e-02 
9.487000e+00 6.614447e-02 -3.995786e-02 
9.488000e+00 6.542500e-02 -4.059127e-02 
9.489000e+00 6.470403e-02 -4.122428e-02 
9.490000e+00 6.398158e-02 -4.185687e-02 
9.491000e+00 6.325764e-02 -4.248903e-02 
9.492000e+00 6.253222e-02 -4.312076e-02 
9.493000e+00 6.180533e-02 -4.375205e-02 
9.494000e+00 6.107698e-02 -4.438289e-02 
9.495000e+00 6.034716e-02 -4.501329e-02 
9.496000e+00 5.961590e-02 -4.564323e-02 
9.497000e+00 5.888318e-02 -4.627270e-02 
9.498000e+00 5.814903e-02 -4.690171e-02 
9.499000e+00 5.741344e-02 -4.753024e-02 
9.500000e+00 5.667643e-02 -4.815829e-02 
9.501000e+00 5.593799e-02 -4.878585e-02 
9.502000e+00 5.519814e-02 -4.941291e-02 
9.503000e+00 5.445688e-02 -5.003948e-02 
9.504000e+00 5.371422e-02 -5.066554e-02 
9.505000e+00 5.297016e-02 -5.129108e-02 
9.506000e+00 5.222472e-02 -5.191610e-02 
9.507000e+00 5.147789e-02 -5.254060e-02 
9.508000e+00 5.072969e-02 -5.316457e-02 
9.509000e+00 4.998011e-02 -5.378800e-02 
9.510000e+00 4.922918e-02 -5.441088e-02 
9.511000e+00 4.847689e-02 -5.503322e-02 
9.512000e+00 4.772325e-02 -5.565500e-02 
9.513000e+00 4.696826e-02 -5.627621e-02 
9.514000e+00 4.621194e-02 -5.689686e-02 
9.515000e+00 4.545429e-02 -5.751693e-02 
9.516000e+00 4.469532e-02 -5.813642e-02 
9.517000e+00 4.393503e-02 -5.875532e-02 
9.518000e+00 4.317344e-02 -5.937362e-02 
9.519000e+00 4.241054e-02 -5.999133e-02 
9.520000e+00 4.164634e-02 -6.060843e-02 
9.521000e+00 4.088086e-02 -6.122492e-02 
9.522000e+00 4.011409e-02 -6.184079e-02 
9.523000e+00 3.934606e-02 -6.245604e-02 
9.524000e+00 3.857675e-02 -6.307065e-02 
9.525000e+00 3.780618e-02 -6.368463e-02 
9.526000e+00 3.703436e-02 -6.429797e-02 
9.527000e+00 3.626129e-02 -6.491066e-02 
9.528000e+00 3.548698e-02 -6.552269e-02 
9.529000e+00 3.471144e-02 -6.613406e-02 
9.530000e+00 3.393467e-02 -6.674477e-02 
9.531000e+00 3.315668e-02 -6.735480e-02 
9.532000e+00 3.237749e-02 -6.796415e-02 
9.533000e+00 3.159708e-02 -6.857282e-02 
9.534000e+00 3.081548e-02 -6.918080e-02 
9.535000e+00 3.003269e-02 -6.978807e-02 
9.536000e+00 2.924872e-02 -7.039465e-02 
9.537000e+00 2.846357e-02 -7.100052e-02 
9.538000e+00 2.767725e-02 -7.160567e-02 
9.539000e+00 2.688978e-02 -7.221010e-02 
9.540000e+00 2.610114e-02 -7.281380e-02 
9.541000e+00 2.531136e-02 -7.341677e-02 
9.542000e+00 2.452045e-02 -7.401900e-02 
9.543000e+00 2.372840e-02 -7.462048e-02 
9.544000e+00 2.293522e-02 -7.522122e-02 
9.545000e+00 2.214093e-02 -7.582119e-02 
9.546000e+00 2.134553e-02 -7.642041e-02 
9.547000e+00 2.054902e-02 -7.701885e-02 
9.548000e+00 1.975142e-02 -7.761652e-02 
9.549000e+00 1.895274e-02 -7.821341e-02 
9.550000e+00 1.815297e-02 -7.880951e-02 
9.551000e+00 1.735213e-02 -7.940482e-02 
9.552000e+00 1.655023e-02 -7.999933e-02 
9.553000e+00 1.574727e-02 -8.059304e-02 
9.554000e+00 1.494325e-02 -8.118593e-02 
9.555000e+00 1.413820e-02 -8.177801e-02 
9.556000e+00 1.333211e-02 -8.236927e-02 
9.557000e+00 1.252500e-02 -8.295970e-02 
9.558000e+00 1.171687e-02 -8.354930e-02 
9.559000e+00 1.090772e-02 -8.413806e-02 
9.560000e+00 1.009757e-02 -8.472597e-02 
9.561000e+00 9.286426e-03 -8.531303e-02 
9.562000e+00 8.474292e-03 -8.589923e-02 
9.563000e+00 7.661178e-03 -8.648457e-02 
9.564000e+00 6.847092e-03 -8.706905e-02 
9.565000e+00 6.032040e-03 -8.765264e-02 
9.566000e+00 5.216031e-03 -8.823536e-02 
9.567000e+00 4.399072e-03 -8.881720e-02 
9.568000e+00 3.581173e-03 -8.939814e-02 
9.569000e+00 2.762339e-03 -8.997818e-02 
9.570000e+00 1.942580e-03 -9.055732e-02 
9.571000e+00 1.121904e-03 -9.113556e-02 
9.572000e+00 3.003171e-04 -9.171288e-02 
9.573000e+00 -5.221712e-04 -9.228927e-02 
9.574000e+00 -1.345553e-03 -9.286475e-02 
9.575000e+00 -2.169822e-03 -9.343929e-02 
9.576000e+00 -2.994968e-03 -9.401290e-02 
9.577000e+00 -3.820983e-03 -9.458556e-02 
9.578000e+00 -4.647861e-03 -9.515727e-02 
9.579000e+00 -5.475592e-03 -9.572803e-02 
9.580000e+00 -6.304169e-03 -9.629783e-02 
9.581000e+00 -7.133583e-03 -9.686667e-02 
9.582000e+00 -7.963827e-03 -9.743454e-02 
9.583000e+00 -8.794892e-03 -9.800143e-02 
9.584000e+00 -9.626770e-03 -9.856733e-02 
9.585000e+00 -1.045945e-02 -9.913225e-02 
9.586000e+00 -1.129293e-02 -9.969618e-02 
9.587000e+00 -1.212720e-02 -1.002591e-01 
9.588000e+00 -1.296225e-02 -1.008210e-01 
9.589000e+00 -1.379807e-02 -1.013820e-01 
9.590000e+00 -1.463465e-02 -1.019419e-01 
9.591000e+00 -1.547199e-02 -1.025007e-01 
9.592000e+00 -1.631008e-02 -1.030586e-01 
9.593000e+00 -1.714890e-02 -1.036154e-01 
9.594000e+00 -1.798846e-02 -1.041712e-01 
9.595000e+00 -1.882873e-02 -1.047259e-01 
9.596000e+00 -1.966973e-02 -1.052796e-01 
9.597000e+00 -2.051142e-02 -1.058323e-01 
9.598000e+00 -2.135382e-02 -1.063839e-01 
9.599000e+00 -2.219690e-02 -1.069344e-01 
9.600000e+00 -2.304066e-02 -1.074838e-01 
9.601000e+00 -2.388509e-02 -1.080322e-01 
9.602000e+00 -2.473019e-02 -1.085795e-01 
9.603000e+00 -2.557594e-02 -1.091257e-01 
9.604000e+00 -2.642234e-02 -1.096708e-01 
9.605000e+00 -2.726937e-02 -1.102149e-01 
9.606000e+00 -2.811703e-02 -1.107578e-01 
9.607000e+00 -2.896532e-02 -1.112996e-01 
9.608000e+00 -2.981421e-02 -1.118403e-01 
9.609000e+00 -3.066371e-02 -1.123799e-01 
9.610000e+00 -3.151381e-02 -1.129184e-01 
9.611000e+00 -3.236449e-02 -1.134557e-01 
9.612000e+00 -3.321574e-02 -1.139919e-01 
9.613000e+00 -3.406757e-02 -1.145270e-01 
9.614000e+00 -3.491996e-02 -1.150609e-01 
9.615000e+00 -3.577289e-02 -1.155937e-01 
9.616000e+00 -3.662637e-02 -1.161253e-01 
9.617000e+00 -3.748039e-02 -1.166558e-01 
9.618000e+00 -3.833493e-02 -1.171851e-01 
9.619000e+00 -3.918998e-02 -1.177132e-01 
9.620000e+00 -4.004555e-02 -1.182402e-01 
9.621000e+00 -4.090161e-02 -1.187659e-01 
9.622000e+00 -4.175817e-02 -1.192905e-01 
9.623000e+00 -4.261520e-02 -1.198139e-01 
9.624000e+00 -4.347271e-02 -1.203361e-01 
9.625000e+00 -4.433068e-02 -1.208571e-01 
9.626000e+00 -4.518910e-02 -1.213769e-01 
9.627000e+00 -4.604798e-02 -1.218955e-01 
9.628000e+00 -4.690729e-02 -1.224129e-01 
9.629000e+00 -4.776702e-02 -1.229291e-01 
9.630000e+00 -4.862718e-02 -1.234440e-01 
9.631000e+00 -4.948775e-02 -1.239577e-01 
9.632000e+00 -5.034872e-02 -1.244702e-01 
9.633000e+00 -5.121008e-02 -1.249814e-01 
9.634000e+00 -5.207183e-02 -1.254914e-01 
9.635000e+00 -5.293395e-02 -1.260001e-01 
9.636000e+00 -5.379643e-02 -1.265076e-01 
9.637000e+00 -5.465928e-02 -1.270138e-01 
9.638000e+00 -5.552247e-02 -1.275188e-01 
9.639000e+00 -5.638600e-02 -1.280225e-01 
9.640000e+00 -5.724986e-02 -1.285249e-01 
9.641000e+00 -5.811404e-02 -1.290260e-01 
9.642000e+00 -5.897853e-02 -1.295259e-01 
9.643000e+00 -5.984332e-02 -1.300244e-01 
9.644000e+00 -6.070841e-02 -1.305217e-01 
9.645000e+00 -6.157378e-02 -1.310177e-01 
9.646000e+00 -6.243943e-02 -1.315124e-01 
9.647000e+00 -6.330534e-02 -1.320057e-01 
9.648000e+00 -6.417152e-02 -1.324978e-01 
9.649000e+00 -6.503793e-02 -1.329885e-01 
9.650000e+00 -6.590459e-02 -1.334779e-01 
9.651000e+00 -6.677148e-02 -1.339660e-01 
9.652000e+00 -6.763859e-02 -1.344527e-01 
9.653000e+00 -6.850591e-02 -1.349382e-01 
9.654000e+00 -6.937343e-02 -1.354222e-01 
9.655000e+00 -7.024114e-02 -1.359050e-01 
9.656000e+00 -7.110904e-02 -1.363863e-01 
9.657000e+00 -7.197711e-02 -1.368664e-01 
9.658000e+00 -7.284535e-02 -1.373450e-01 
9.659000e+00 -7.371374e-02 -1.378223e-01 
9.660000e+00 -7.458228e-02 -1.382983e-01 
9.661000e+00 -7.545096e-02 -1.387728e-01 
9.662000e+00 -7.631977e-02 -1.392460e-01 
9.663000e+00 -7.718869e-02 -1.397178e-01 
9.664000e+00 -7.805772e-02 -1.401883e-01 
9.665000e+00 -7.892686e-02 -1.406573e-01 
9.666000e+00 -7.979608e-02 -1.411249e-01 
9.667000e+00 -8.066539e-02 -1.415912e-01 
9.668000e+00 -8.153477e-02 -1.420560e-01 
9.669000e+00 -8.240421e-02 -1.425194e-01 
9.670000e+00 -8.327371e-02 -1.429814e-01 
9.671000e+00 -8.414325e-02 -1.434420e-01 
9.672000e+00 -8.501282e-02 -1.439012e-01 
9.673000e+00 -8.588242e-02 -1.443589e-01 
9.674000e+00 -8.675204e-02 -1.448152e-01 
9.675000e+00 -8.762166e-02 -1.452701e-01 
9.676000e+00 -8.849128e-02 -1.457236e-01 
9.677000e+00 -8.936089e-02 -1.461755e-01 
9.678000e+00 -9.023048e-02 -1.466261e-01 
9.679000e+00 -9.110004e-02 -1.470752e-01 
9.680000e+00 -9.196955e-02 -1.475228e-01 
9.681000e+00 -9.283902e-02 -1.479690e-01 
9.682000e+00 -9.370842e-02 -1.484137e-01 
9.683000e+00 -9.457776e-02 -1.488570e-01 
9.684000e+00 -9.544702e-02 -1.492988e-01 
9.685000e+00 -9.631619e-02 -1.497391e-01 
9.686000e+00 -9.718526e-02 -1.501779e-01 
9.687000e+00 -9.805423e-02 -1.506152e-01 
9.688000e+00 -9.892308e-02 -1.510511e-01 
9.689000e+00 -9.979181e-02 -1.514854e-01 
9.690000e+00 -1.006604e-01 -1.519183e-01 
9.691000e+00 -1.015288e-01 -1.523496e-01 
9.692000e+00 -1.023971e-01 -1.527795e-01 
9.693000e+00 -1.032653e-01 -1.532078e-01 
9.694000e+00 -1.041332e-01 -1.536346e-01 
9.695000e+00 -1.050010e-01 -1.540599e-01 
9.696000e+00 -1.058686e-01 -1.544837e-01 
9.697000e+00 -1.067359e-01 -1.549060e-01 
9.698000e+00 -1.076031e-01 -1.553267e-01 
9.699000e+00 -1.084700e-01 -1.557459e-01 
9.700000e+00 -1.093368e-01 -1.561635e-01 
9.701000e+00 -1.102032e-01 -1.565797e-01 
9.702000e+00 -1.110694e-01 -1.569942e-01 
9.703000e+00 -1.119354e-01 -1.574073e-01 
9.704000e+00 -1.128011e-01 -1.578187e-01 
9.705000e+00 -1.136665e-01 -1.582286e-01 
9.706000e+00 -1.145316e-01 -1.586370e-01 
9.707000e+00 -1.153965e-01 -1.590438e-01 
9.708000e+00 -1.162610e-01 -1.594490e-01 
9.709000e+00 -1.171252e-01 -1.598526e-01 
9.710000e+00 -1.179891e-01 -1.602547e-01 
9.711000e+00 -1.188526e-01 -1.606552e-01 
9.712000e+00 -1.197158e-01 -1.610541e-01 
9.713000e+00 -1.205786e-01 -1.614514e-01 
9.714000e+00 -1.214411e-01 -1.618472e-01 
9.715000e+00 -1.223032e-01 -1.622413e-01 
9.716000e+00 -1.231649e-01 -1.626339e-01 
9.717000e+00 -1.240262e-01 -1.630248e-01 
9.718000e+00 -1.248871e-01 -1.634141e-01 
9.719000e+00 -1.257476e-01 -1.638019e-01 
9.720000e+00 -1.266077e-01 -1.641880e-01 
9.721000e+00 -1.274674e-01 -1.645725e-01 
9.722000e+00 -1.283266e-01 -1.649554e-01 
9.723000e+00 -1.291853e-01 -1.653366e-01 
9.724000e+00 -1.300436e-01 -1.657162e-01 
9.725000e+00 -1.309014e-01 -1.660943e-01 
9.726000e+00 -1.317587e-01 -1.664706e-01 
9.727000e+00 -1.326156e-01 -1.668454e-01 
9.728000e+00 -1.334719e-01 -1.672184e-01 
9.729000e+00 -1.343277e-01 -1.675899e-01 
9.730000e+00 -1.351831e-01 -1.679597e-01 
9.731000e+00 -1.360378e-01 -1.683279e-01 
9.732000e+00 -1.368921e-01 -1.686944e-01 
9.733000e+00 -1.377458e-01 -1.690592e-01 
9.734000e+00 -1.385989e-01 -1.694224e-01 
9.735000e+00 -1.394515e-01 -1.697839e-01 
9.736000e+00 -1.403034e-01 -1.701438e-01 
9.737000e+00 -1.411548e-01 -1.705020e-01 
9.738000e+00 -1.420056e-01 -1.708585e-01 
9.739000e+00 -1.428558e-01 -1.712133e-01 
9.740000e+00 -1.437054e-01 -1.715665e-01 
9.741000e+00 -1.445543e-01 -1.719179e-01 
9.742000e+00 -1.454026e-01 -1.722677e-01 
9.743000e+00 -1.462503e-01 -1.726158e-01 
9.744000e+00 -1.470973e-01 -1.729622e-01 
9.745000e+00 -1.479436e-01 -1.733069e-01 
9.746000e+00 -1.487893e-01 -1.736500e-01 
9.747000e+00 -1.496343e-01 -1.739913e-01 
9.748000e+00 -1.504786e-01 -1.743309e-01 
9.749000e+00 -1.513221e-01 -1.746688e-01 
9.750000e+00 -1.521650e-01 -1.750050e-01 
9.751000e+00 -1.530071e-01 -1.753394e-01 
9.752000e+00 -1.538486e-01 -1.756722e-01 
9.753000e+00 -1.546892e-01 -1.760033e-01 
9.754000e+00 -1.555291e-01 -1.763326e-01 
9.755000e+00 -1.563683e-01 -1.766602e-01 
9.756000e+00 -1.572066e-01 -1.769860e-01 
9.757000e+00 -1.580442e-01 -1.773102e-01 
9.758000e+00 -1.588810e-01 -1.776326e-01 
9.759000e+00 -1.597170e-01 -1.779532e-01 
9.760000e+00 -1.605522e-01 -1.782722e-01 
9.761000e+00 -1.613866e-01 -1.785894e-01 
9.762000e+00 -1.622201e-01 -1.789048e-01 
9.763000e+00 -1.630528e-01 -1.792185e-01 
9.764000e+00 -1.638846e-01 -1.795304e-01 
9.765000e+00 -1.647156e-01 -1.798406e-01 
9.766000e+00 -1.655457e-01 -1.801491e-01 
9.767000e+00 -1.663749e-01 -1.804557e-01 
9.768000e+00 -1.672033e-01 -1.807606e-01 
9.769000e+00 -1.680307e-01 -1.810638e-01 
9.770000e+00 -1.688573e-01 -1.813652e-01 
9.771000e+00 -1.696829e-01 -1.816648e-01 
9.772000e+00 -1.705076e-01 -1.819626e-01 
9.773000e+00 -1.713313e-01 -1.822587e-01 
9.774000e+00 -1.721541e-01 -1.825530e-01 
9.775000e+00 -1.729760e-01 -1.828455e-01 
9.776000e+00 -1.737968e-01 -1.831362e-01 
9.777000e+00 -1.746167e-01 -1.834252e-01 
9.778000e+00 -1.754357e-01 -1.837123e-01 
9.779000e+00 -1.762536e-01 -1.839977e-01 
9.780000e+00 -1.770705e-01 -1.842813e-01 
9.781000e+00 -1.778864e-01 -1.845631e-01 
9.782000e+00 -1.787013e-01 -1.848431e-01 
9.783000e+00 -1.795151e-01 -1.851212e-01 
9.784000e+00 -1.803279e-01 -1.853976e-01 
9.785000e+00 -1.811397e-01 -1.856722e-01 
9.786000e+00 -1.819503e-01 -1.859450e-01 
9.787000e+00 -1.827599e-01 -1.862160e-01 
9.788000e+00 -1.835685e-01 -1.864851e-01 
9.789000e+00 -1.843759e-01 -1.867525e-01 
9.790000e+00 -1.851822e-01 -1.870180e-01 
9.791000e+00 -1.859875e-01 -1.872817e-01 
9.792000e+00 -1.867916e-01 -1.875436e-01 
9.793000e+00 -1.875945e-01 -1.878037e-01 
9.794000e+00 -1.883964e-01 -1.880619e-01 
9.795000e+00 -1.891970e-01 -1.883184e-01 
9.796000e+00 -1.899966e-01 -1.885730e-01 
9.797000e+00 -1.907949e-01 -1.888257e-01 
9.798000e+00 -1.915921e-01 -1.890767e-01 
9.799000e+00 -1.923881e-01 -1.893258e-01 
9.800000e+00 -1.931829e-01 -1.895730e-01 
9.801000e+00 -1.939765e-01 -1.898184e-01 
9.802000e+00 -1.947688e-01 -1.900620e-01 
9.803000e+00 -1.955600e-01 -1.903038e-01 
9.804000e+00 -1.963499e-01 -1.905437e-01 
9.805000e+00 -1.971385e-01 -1.907817e-01 
9.806000e+00 -1.979260e-01 -1.910179e-01 
9.807000e+00 -1.987121e-01 -1.912523e-01 
9.808000e+00 -1.994970e-01 -1.914848e-01 
9.809000e+00 -2.002806e-01 -1.917154e-01 
9.810000e+00 -2.010629e-01 -1.919442e-01 
9.811000e+00 -2.018439e-01 -1.921712e-01 
9.812000e+00 -2.026235e-01 -1.923963e-01 
9.813000e+00 -2.034019e-01 -1.926195e-01 
9.814000e+00 -2.041789e-01 -1.928408e-01 
9.815000e+00 -2.049546e-01 -1.930603e-01 
9.816000e+00 -2.057290e-01 -1.932780e-01 
9.817000e+00 -2.065020e-01 -1.934937e-01 
9.818000e+00 -2.072736e-01 -1.937076e-01 
9.819000e+00 -2.080438e-01 -1.939196e-01 
9.820000e+00 -2.088127e-01 -1.941298e-01 
9.821000e+00 -2.095801e-01 -1.943380e-01 
9.822000e+00 -2.103462e-01 -1.945444e-01 
9.823000e+00 -2.111108e-01 -1.947489e-01 
9.824000e+00 -2.118741e-01 -1.949516e-01 
9.825000e+00 -2.126358e-01 -1.951523e-01 
9.826000e+00 -2.133962e-01 -1.953512e-01 
9.827000e+00 -2.141551e-01 -1.955482e-01 
9.828000e+00 -2.149125e-01 -1.957433e-01 
9.829000e+00 -2.156685e-01 -1.959365e-01 
9.830000e+00 -2.164229e-01 -1.961279e-01 
9.831000e+00 -2.171759e-01 -1.963173e-01 
9.832000e+00 -2.179274e-01 -1.965049e-01 
9.833000e+00 -2.186774e-01 -1.966905e-01 
9.834000e+00 -2.194259e-01 -1.968743e-01 
9.835000e+00 -2.201728e-01 -1.970562e-01 
9.836000e+00 -2.209182e-01 -1.972361e-01 
9.837000e+00 -2.216621e-01 -1.974142e-01 
9.838000e+00 -2.224044e-01 -1.975904e-01 
9.839000e+00 -2.231451e-01 -1.977647e-01 
9.840000e+00 -2.238843e-01 -1.979371e-01 
9.841000e+00 -2.246219e-01 -1.981076e-01 
9.842000e+00 -2.253579e-01 -1.982761e-01 
9.843000e+00 -2.260923e-01 -1.984428e-01 
9.844000e+00 -2.268251e-01 -1.986076e-01 
9.845000e+00 -2.275563e-01 -1.987704e-01 
9.846000e+00 -2.282858e-01 -1.989314e-01 
9.847000e+00 -2.290137e-01 -1.990904e-01 
9.848000e+00 -2.297400e-01 -1.992476e-01 
9.849000e+00 -2.304646e-01 -1.994028e-01 
9.850000e+00 -2.311876e-01 -1.995561e-01 
9.851000e+00 -2.319089e-01 -1.997075e-01 
9.852000e+00 -2.326285e-01 -1.998570e-01 
9.853000e+00 -2.333464e-01 -2.000045e-01 
9.854000e+00 -2.340626e-01 -2.001502e-01 
9.855000e+00 -2.347771e-01 -2.002939e-01 
9.856000e+00 -2.354899e-01 -2.004357e-01 
9.857000e+00 -2.362009e-01 -2.005756e-01 
9.858000e+00 -2.369103e-01 -2.007136e-01 
9.859000e+00 -2.376178e-01 -2.008497e-01 
9.860000e+00 -2.383237e-01 -2.009838e-01 
9.861000e+00 -2.390277e-01 -2.011160e-01 
9.862000e+00 -2.397300e-01 -2.012463e-01 
9.863000e+00 -2.404306e-01 -2.013747e-01 
9.864000e+00 -2.411293e-01 -2.015011e-01 
9.865000e+00 -2.418262e-01 -2.016257e-01 
9.866000e+00 -2.425213e-01 -2.017483e-01 
9.867000e+00 -2.432146e-01 -2.018689e-01 
9.868000e+00 -2.439061e-01 -2.019877e-01 
9.869000e+00 -2.445958e-01 -2.021045e-01 
9.870000e+00 -2.452836e-01 -2.022194e-01 
9.871000e+00 -2.459696e-01 -2.023323e-01 
9.872000e+00 -2.466537e-01 -2.024434e-01 
9.873000e+00 -2.473359e-01 -2.025525e-01 
9.874000e+00 -2.480163e-01 -2.026596e-01 
9.875000e+00 -2.486948e-01 -2.027649e-01 
9.876000e+00 -2.493713e-01 -2.028682e-01 
9.877000e+00 -2.500460e-01 -2.029696e-01 
9.878000e+00 -2.507188e-01 -2.030690e-01 
9.879000e+00 -2.513897e-01 -2.031665e-01 
9.880000e+00 -2.520586e-01 -2.032621e-01 
9.881000e+00 -2.527256e-01 -2.033557e-01 
9.882000e+00 -2.533906e-01 -2.034475e-01 
9.883000e+00 -2.540537e-01 -2.035372e-01 
9.884000e+00 -2.547148e-01 -2.036251e-01 
9.885000e+00 -2.553740e-01 -2.037110e-01 
9.886000e+00 -2.560312e-01 -2.037950e-01 
9.887000e+00 -2.566864e-01 -2.038770e-01 
9.888000e+00 -2.573396e-01 -2.039571e-01 
9.889000e+00 -2.579907e-01 -2.040353e-01 
9.890000e+00 -2.586399e-01 -2.041115e-01 
9.891000e+00 -2.592871e-01 -2.041858e-01 
9.892000e+00 -2.599322e-01 -2.042582e-01 
9.893000e+00 -2.605753e-01 -2.043286e-01 
9.894000e+00 -2.612163e-01 -2.043971e-01 
9.895000e+00 -2.618553e-01 -2.044636e-01 
9.896000e+00 -2.624922e-01 -2.045283e-01 
9.897000e+00 -2.631271e-01 -2.045909e-01 
9.898000e+00 -2.637599e-01 -2.046517e-01 
9.899000e+00 -2.643905e-01 -2.047105e-01 
9.900000e+00 -2.650191e-01 -2.047674e-01 
9.901000e+00 -2.656456e-01 -2.048223e-01 
9.902000e+00 -2.662700e-01 -2.048753e-01 
9.903000e+00 -2.668922e-01 -2.049264e-01 
9.904000e+00 -2.675124e-01 -2.049755e-01 
9.905000e+00 -2.681303e-01 -2.050227e-01 
9.906000e+00 -2.687462e-01 -2.050679e-01 
9.907000e+00 -2.693599e-01 -2.051112e-01 
9.908000e+00 -2.699714e-01 -2.051526e-01 
9.909000e+00 -2.705807e-01 -2.051921e-01 
9.910000e+00 -2.711879e-01 -2.052296e-01 
9.911000e+00 -2.717929e-01 -2.052652e-01 
9.912000e+00 -2.723957e-01 -2.052988e-01 
9.913000e+00 -2.729963e-01 -2.053305e-01 
9.914000e+00 -2.735947e-01 -2.053603e-01 
9.915000e+00 -2.741908e-01 -2.053881e-01 
9.916000e+00 -2.747848e-01 -2.054140e-01 
9.917000e+00 -2.753765e-01 -2.054380e-01 
9.918000e+00 -2.759659e-01 -2.054600e-01 
9.919000e+00 -2.765531e-01 -2.054801e-01 
9.920000e+00 -2.771381e-01 -2.054983e-01 
9.921000e+00 -2.777208e-01 -2.055146e-01 
9.922000e+00 -2.783012e-01 -2.055289e-01 
9.923000e+00 -2.788793e-01 -2.055413e-01 
9.924000e+00 -2.794552e-01 -2.055517e-01 
9.925000e+00 -2.800287e-01 -2.055602e-01 
9.926000e+00 -2.806000e-01 -2.055668e-01 
9.927000e+00 -2.811689e-01 -2.055715e-01 
9.928000e+00 -2.817355e-01 -2.055742e-01 
9.929000e+00 -2.822998e-01 -2.055751e-01 
9.930000e+00 -2.828618e-01 -2.055739e-01 
9.931000e+00 -2.834214e-01 -2.055709e-01 
9.932000e+00 -2.839787e-01 -2.055659e-01 
9.933000e+00 -2.845336e-01 -2.055590e-01 
9.934000e+00 -2.850861e-01 -2.055502e-01 
9.935000e+00 -2.856363e-01 -2.055395e-01 
9.936000e+00 -2.861841e-01 -2.055268e-01 
9.937000e+00 -2.867295e-01 -2.055123e-01 
9.938000e+00 -2.872725e-01 -2.054958e-01 
9.939000e+00 -2.878131e-01 -2.054773e-01 
9.940000e+00 -2.883513e-01 -2.054570e-01 
9.941000e+00 -2.888871e-01 -2.054347e-01 
9.942000e+00 -2.894204e-01 -2.054106e-01 
9.943000e+00 -2.899513e-01 -2.053845e-01 
9.944000e+00 -2.904798e-01 -2.053565e-01 
9.945000e+00 -2.910059e-01 -2.053265e-01 
9.946000e+00 -2.915294e-01 -2.052947e-01 
9.947000e+00 -2.920506e-01 -2.052609e-01 
9.948000e+00 -2.925692e-01 -2.052253e-01 
9.949000e+00 -2.930854e-01 -2.051877e-01 
9.950000e+00 -2.935991e-01 -2.051482e-01 
9.951000e+00 -2.941103e-01 -2.051068e-01 
9.952000e+00 -2.946190e-01 -2.050636e-01 
9.953000e+00 -2.951252e-01 -2.050183e-01 
9.954000e+00 -2.956289e-01 -2.049712e-01 
9.955000e+00 -2.961301e-01 -2.049222e-01 
9.956000e+00 -2.966287e-01 -2.048713e-01 
9.957000e+00 -2.971248e-01 -2.048185e-01 
9.958000e+00 -2.976184e-01 -2.047638e-01 
9.959000e+00 -2.981094e-01 -2.047072e-01 
9.960000e+00 -2.985979e-01 -2.046486e-01 
9.961000e+00 -2.990838e-01 -2.045882e-01 
9.962000e+00 -2.995672e-01 -2.045259e-01 
9.963000e+00 -3.000480e-01 -2.044617e-01 
9.964000e+00 -3.005262e-01 -2.043956e-01 
9.965000e+00 -3.010018e-01 -2.043276e-01 
9.966000e+00 -3.014748e-01 -2.042577e-01 
9.967000e+00 -3.019452e-01 -2.041860e-01 
9.968000e+00 -3.024130e-01 -2.041123e-01 
9.969000e+00 -3.028782e-01 -2.040368e-01 
9.970000e+00 -3.033408e-01 -2.039593e-01 
9.971000e+00 -3.038008e-01 -2.038800e-01 
9.972000e+00 -3.042581e-01 -2.037988e-01 
9.973000e+00 -3.047127e-01 -2.037158e-01 
9.974000e+00 -3.051648e-01 -2.036308e-01 
9.975000e+00 -3.056141e-01 -2.035440e-01 
9.976000e+00 -3.060609e-01 -2.034553e-01 
9.977000e+00 -3.065049e-01 -2.033647e-01 
9.978000e+00 -3.069463e-01 -2.032722e-01 
9.979000e+00 -3.073850e-01 -2.031779e-01 
9.980000e+00 -3.078210e-01 -2.030817e-01 
9.981000e+00 -3.082543e-01 -2.029837e-01 
9.982000e+00 -3.086849e-01 -2.028837e-01 
9.983000e+00 -3.091128e-01 -2.027819e-01 
9.984000e+00 -3.095380e-01 -2.026783e-01 
9.985000e+00 -3.099605e-01 -2.025728e-01 
9.986000e+00 -3.103803e-01 -2.024654e-01 
9.987000e+00 -3.107973e-01 -2.023561e-01 
9.988000e+00 -3.112116e-01 -2.022450e-01 
9.989000e+00 -3.116231e-01 -2.021321e-01 
9.990000e+00 -3.120319e-01 -2.020173e-01 
9.991000e+00 -3.124380e-01 -2.019007e-01 
9.992000e+00 -3.128413e-01 -2.017822e-01 
9.993000e+00 -3.132418e-01 -2.016618e-01 
9.994000e+00 -3.136396e-01 -2.015396e-01 
9.995000e+00 -3.140345e-01 -2.014156e-01 
9.996000e+00 -3.144267e-01 -2.012897e-01 
9.997000e+00 -3.148161e-01 -2.011620e-01 
9.998000e+00 -3.152027e-01 -2.010324e-01 
9.999000e+00 -3.155865e-01 -2.009011e-01 
1.000000e+01 -3.159675e-01 -2.007678e-01 
1.000100e+01 -3.163457e-01 -2.006328e-01 
1.000200e+01 -3.167210e-01 -2.004959e-01 
1.000300e+01 -3.170936e-01 -2.003572e-01 
1.000400e+01 -3.174633e-01 -2.002167e-01 
1.000500e+01 -3.178301e-01 -2.000743e-01 
1.000600e+01 -3.181942e-01 -1.999301e-01 
1.000700e+01 -3.185553e-01 -1.997841e-01 
1.000800e+01 -3.189137e-01 -1.996363e-01 
1.000900e+01 -3.192691e-01 -1.994867e-01 
1.001000e+01 -3.196217e-01 -1.993352e-01 
1.001100e+01 -3.199714e-01 -1.991820e-01 
1.001200e+01 -3.203183e-01 -1.990269e-01 
1.001300e+01 -3.206623e-01 -1.988701e-01 
1.001400e+01 -3.210033e-01 -1.987114e-01 
1.001500e+01 -3.213415e-01 -1.985509e-01 
1.001600e+01 -3.216768e-01 -1.983887e-01 
1.001700e+01 -3.220092e-01 -1.982246e-01 
1.001800e+01 -3.223387e-01 -1.980587e-01 
1.001900e+01 -3.226653e-01 -1.978911e-01 
1.002000e+01 -3.229889e-01 -1.977216e-01 
1.002100e+01 -3.233097e-01 -1.975504e-01 
1.002200e+01 -3.236275e-01 -1.973774e-01 
1.002300e+01 -3.239423e-01 -1.972026e-01 
1.002400e+01 -3.242543e-01 -1.970260e-01 
1.002500e+01 -3.245633e-01 -1.968477e-01 
1.002600e+01 -3.248693e-01 -1.966675e-01 
1.002700e+01 -3.251724e-01 -1.964856e-01 
1.002800e+01 -3.254725e-01 -1.963020e-01 
1.002900e+01 -3.257697e-01 -1.961165e-01 
1.003000e+01 -3.260639e-01 -1.959293e-01 
1.003100e+01 -3.263551e-01 -1.957404e-01 
1.003200e+01 -3.266433e-01 -1.955496e-01 
1.003300e+01 -3.269286e-01 -1.953571e-01 
1.003400e+01 -3.272108e-01 -1.951629e-01 
1.003500e+01 -3.274901e-01 -1.949669e-01 
1.003600e+01 -3.277664e-01 -1.947692e-01 
1.003700e+01 -3.280397e-01 -1.945697e-01 
1.003800e+01 -3.283099e-01 -1.943685e-01 
1.003900e+01 -3.285772e-01 -1.941655e-01 
1.004000e+01 -3.288414e-01 -1.939608e-01 
1.004100e+01 -3.291026e-01 -1.937543e-01 
1.004200e+01 -3.293608e-01 -1.935461e-01 
1.004300e+01 -3.296160e-01 -1.933362e-01 
1.004400e+01 -3.298681e-01 -1.931246e-01 
1.004500e+01 -3.301172e-01 -1.929112e-01 
1.004600e+01 -3.303633e-01 -1.926961e-01 
1.004700e+01 -3.306063e-01 -1.924793e-01 
1.004800e+01 -3.308462e-01 -1.922608e-01 
1.004900e+01 -3.310831e-01 -1.920406e-01 
1.005000e+01 -3.313169e-01 -1.918186e-01 
1.005100e+01 -3.315477e-01 -1.915950e-01 
1.005200e+01 -3.317754e-01 -1.913696e-01 
1.005300e+01 -3.320000e-01 -1.911425e-01 
1.005400e+01 -3.322216e-01 -1.909138e-01 
1.005500e+01 -3.324400e-01 -1.906833e-01 
1.005600e+01 -3.326554e-01 -1.904512e-01 
1.005700e+01 -3.328677e-01 -1.902173e-01 
1.005800e+01 -3.330769e-01 -1.899818e-01 
1.005900e+01 -3.332830e-01 -1.897446e-01 
1.006000e+01 -3.334860e-01 -1.895057e-01 
1.006100e+01 -3.336859e-01 -1.892651e-01 
1.006200e+01 -3.338827e-01 -1.890229e-01 
1.006300e+01 -3.340764e-01 -1.887789e-01 
1.006400e+01 -3.342669e-01 -1.885334e-01 
1.006500e+01 -3.344544e-01 -1.882861e-01 
1.006600e+01 -3.346387e-01 -1.880372e-01 
1.006700e+01 -3.348199e-01 -1.877866e-01 
1.006800e+01 -3.349979e-01 -1.875344e-01 
1.006900e+01 -3.351728e-01 -1.872805e-01 
1.007000e+01 -3.353446e-01 -1.870250e-01 
1.007100e+01 -3.355132e-01 -1.867678e-01 
1.007200e+01 -3.356787e-01 -1.865090e-01 
1.007300e+01 -3.358411e-01 -1.862485e-01 
1.007400e+01 -3.360002e-01 -1.859864e-01 
1.007500e+01 -3.361563e-01 -1.857227e-01 
1.007600e+01 -3.363091e-01 -1.854573e-01 
1.007700e+01 -3.364589e-01 -1.851903e-01 
1.007800e+01 -3.366054e-01 -1.849217e-01 
1.007900e+01 -3.367488e-01 -1.846515e-01 
1.008000e+01 -3.368890e-01 -1.843796e-01 
1.008100e+01 -3.370260e-01 -1.841061e-01 
1.008200e+01 -3.371598e-01 -1.838311e-01 
1.008300e+01 -3.372905e-01 -1.835544e-01 
1.008400e+01 -3.374180e-01 -1.832761e-01 
1.008500e+01 -3.375423e-01 -1.829962e-01 
1.008600e+01 -3.376634e-01 -1.827147e-01 
1.008700e+01 -3.377813e-01 -1.824317e-01 
1.008800e+01 -3.378960e-01 -1.821470e-01 
1.008900e+01 -3.380075e-01 -1.818608e-01 
1.009000e+01 -3.381158e-01 -1.815729e-01 
1.009100e+01 -3.382209e-01 -1.812835e-01 
1.009200e+01 -3.383227e-01 -1.809925e-01 
1.009300e+01 -3.384214e-01 -1.807000e-01 
1.009400e+01 -3.385169e-01 -1.804059e-01 
1.009500e+01 -3.386091e-01 -1.801102e-01 
1.009600e+01 -3.386981e-01 -1.798129e-01 
1.009700e+01 -3.387839e-01 -1.795141e-01 
1.009800e+01 -3.388665e-01 -1.792137e-01 
1.009900e+01 -3.389458e-01 -1.789118e-01 
1.010000e+01 -3.390219e-01 -1.786084e-01 
1.010100e+01 -3.390948e-01 -1.783034e-01 
1.010200e+01 -3.391645e-01 -1.779968e-01 
1.010300e+01 -3.392309e-01 -1.776888e-01 
1.010400e+01 -3.392940e-01 -1.773792e-01 
1.010500e+01 -3.393540e-01 -1.770680e-01 
1.010600e+01 -3.394106e-01 -1.767554e-01 
1.010700e+01 -3.394641e-01 -1.764412e-01 
1.010800e+01 -3.395143e-01 -1.761255e-01 
1.010900e+01 -3.395612e-01 -1.758083e-01 
1.011000e+01 -3.396049e-01 -1.754896e-01 
1.011100e+01 -3.396453e-01 -1.751693e-01 
1.011200e+01 -3.396824e-01 -1.748476e-01 
1.011300e+01 -3.397163e-01 -1.745244e-01 
1.011400e+01 -3.397470e-01 -1.741997e-01 
1.011500e+01 -3.397744e-01 -1.738735e-01 
1.011600e+01 -3.397985e-01 -1.735458e-01 
1.011700e+01 -3.398193e-01 -1.732166e-01 
1.011800e+01 -3.398369e-01 -1.728860e-01 
1.011900e+01 -3.398512e-01 -1.725539e-01 
1.012000e+01 -3.398622e-01 -1.722203e-01 
1.012100e+01 -3.398700e-01 -1.718852e-01 
1.012200e+01 -3.398744e-01 -1.715487e-01 
1.012300e+01 -3.398756e-01 -1.712107e-01 
1.012400e+01 -3.398735e-01 -1.708713e-01 
1.012500e+01 -3.398682e-01 -1.705304e-01 
1.012600e+01 -3.398595e-01 -1.701881e-01 
1.012700e+01 -3.398476e-01 -1.698443e-01 
1.012800e+01 -3.398323e-01 -1.694991e-01 
1.012900e+01 -3.398138e-01 -1.691524e-01 
1.013000e+01 -3.397920e-01 -1.688044e-01 
1.013100e+01 -3.397669e-01 -1.684549e-01 
1.013200e+01 -3.397385e-01 -1.681039e-01 
1.013300e+01 -3.397069e-01 -1.677516e-01 
1.013400e+01 -3.396719e-01 -1.673978e-01 
1.013500e+01 -3.396336e-01 -1.670427e-01 
1.013600e+01 -3.395920e-01 -1.666861e-01 
1.013700e+01 -3.395472e-01 -1.663281e-01 
1.013800e+01 -3.394990e-01 -1.659688e-01 
1.013900e+01 -3.394475e-01 -1.656080e-01 
1.014000e+01 -3.393928e-01 -1.652459e-01 
1.014100e+01 -3.393347e-01 -1.648823e-01 
1.014200e+01 -3.392733e-01 -1.645174e-01 
1.014300e+01 -3.392086e-01 -1.641511e-01 
1.014400e+01 -3.391406e-01 -1.637835e-01 
1.014500e+01 -3.390693e-01 -1.634145e-01 
1.014600e+01 -3.389947e-01 -1.630441e-01 
1.014700e+01 -3.389168e-01 -1.626723e-01 
1.014800e+01 -3.388356e-01 -1.622992e-01 
1.014900e+01 -3.387510e-01 -1.619248e-01 
1.015000e+01 -3.386632e-01 -1.615490e-01 
1.015100e+01 -3.385720e-01 -1.611718e-01 
1.015200e+01 -3.384776e-01 -1.607934e-01 
1.015300e+01 -3.383798e-01 -1.604135e-01 
1.015400e+01 -3.382787e-01 -1.600324e-01 
1.015500e+01 -3.381743e-01 -1.596499e-01 
1.015600e+01 -3.380666e-01 -1.592662e-01 
1.015700e+01 -3.379555e-01 -1.588811e-01 
1.015800e+01 -3.378412e-01 -1.584947e-01 
1.015900e+01 -3.377235e-01 -1.581069e-01 
1.016000e+01 -3.376025e-01 -1.577179e-01 
1.016100e+01 -3.374782e-01 -1.573276e-01 
1.016200e+01 -3.373506e-01 -1.569360e-01 
1.016300e+01 -3.372196e-01 -1.565431e-01 
1.016400e+01 -3.370854e-01 -1.561489e-01 
1.016500e+01 -3.369478e-01 -1.557535e-01 
1.016600e+01 -3.368069e-01 -1.553567e-01 
1.016700e+01 -3.366627e-01 -1.549587e-01 
1.016800e+01 -3.365152e-01 -1.545595e-01 
1.016900e+01 -3.363644e-01 -1.541589e-01 
1.017000e+01 -3.362102e-01 -1.537571e-01 
1.017100e+01 -3.360528e-01 -1.533541e-01 
1.017200e+01 -3.358920e-01 -1.529498e-01 
1.017300e+01 -3.357279e-01 -1.525443e-01 
1.017400e+01 -3.355605e-01 -1.521375e-01 
1.017500e+01 -3.353897e-01 -1.517295e-01 
1.017600e+01 -3.352157e-01 -1.513203e-01 
1.017700e+01 -3.350383e-01 -1.509098e-01 
1.017800e+01 -3.348576e-01 -1.504981e-01 
1.017900e+01 -3.346736e-01 -1.500852e-01 
1.018000e+01 -3.344863e-01 -1.496711e-01 
1.018100e+01 -3.342957e-01 -1.492558e-01 
1.018200e+01 -3.341018e-01 -1.488393e-01 
1.018300e+01 -3.339045e-01 -1.484216e-01 
1.018400e+01 -3.337039e-01 -1.480027e-01 
1.018500e+01 -3.335001e-01 -1.475826e-01 
1.018600e+01 -3.332929e-01 -1.471613e-01 
1.018700e+01 -3.330824e-01 -1.467389e-01 
1.018800e+01 -3.328686e-01 -1.463153e-01 
1.018900e+01 -3.326515e-01 -1.458905e-01 
1.019000e+01 -3.324311e-01 -1.454645e-01 
1.019100e+01 -3.322073e-01 -1.450374e-01 
1.019200e+01 -3.319803e-01 -1.446091e-01 
1.019300e+01 -3.317500e-01 -1.441797e-01 
1.019400e+01 -3.315163e-01 -1.437491e-01 
1.019500e+01 -3.312794e-01 -1.433174e-01 
1.019600e+01 -3.310391e-01 -1.428846e-01 
1.019700e+01 -3.307956e-01 -1.424506e-01 
1.019800e+01 -3.305487e-01 -1.420155e-01 
1.019900e+01 -3.302986e-01 -1.415793e-01 
1.020000e+01 -3.300451e-01 -1.411420e-01 
1.020100e+01 -3.297884e-01 -1.407036e-01 
1.020200e+01 -3.295284e-01 -1.402640e-01 
1.020300e+01 -3.292650e-01 -1.398234e-01 
1.020400e+01 -3.289984e-01 -1.393816e-01 
1.020500e+01 -3.287285e-01 -1.389388e-01 
1.020600e+01 -3.284553e-01 -1.384948e-01 
1.020700e+01 -3.281788e-01 -1.380498e-01 
1.020800e+01 -3.278991e-01 -1.376038e-01 
1.020900e+01 -3.276160e-01 -1.371566e-01 
1.021000e+01 -3.273297e-01 -1.367084e-01 
1.021100e+01 -3.270400e-01 -1.362591e-01 
1.021200e+01 -3.267471e-01 -1.358088e-01 
1.021300e+01 -3.264509e-01 -1.353574e-01 
1.021400e+01 -3.261515e-01 -1.349049e-01 
1.021500e+01 -3.258488e-01 -1.344514e-01 
1.021600e+01 -3.255427e-01 -1.339969e-01 
1.021700e+01 -3.252335e-01 -1.335414e-01 
1.021800e+01 -3.249209e-01 -1.330848e-01 
1.021900e+01 -3.246051e-01 -1.326272e-01 
1.022000e+01 -3.242860e-01 -1.321686e-01 
1.022100e+01 -3.239637e-01 -1.317090e-01 
1.022200e+01 -3.236381e-01 -1.312483e-01 
1.022300e+01 -3.233092e-01 -1.307867e-01 
1.022400e+01 -3.229771e-01 -1.303240e-01 
1.022500e+01 -3.226417e-01 -1.298604e-01 
1.022600e+01 -3.223031e-01 -1.293958e-01 
1.022700e+01 -3.219612e-01 -1.289302e-01 
1.022800e+01 -3.216161e-01 -1.284636e-01 
1.022900e+01 -3.212677e-01 -1.279961e-01 
1.023000e+01 -3.209161e-01 -1.275276e-01 
1.023100e+01 -3.205613e-01 -1.270581e-01 
1.023200e+01 -3.202032e-01 -1.265877e-01 
1.023300e+01 -3.198418e-01 -1.261163e-01 
1.023400e+01 -3.194773e-01 -1.256440e-01 
1.023500e+01 -3.191095e-01 -1.251707e-01 
1.023600e+01 -3.187384e-01 -1.246965e-01 
1.023700e+01 -3.183642e-01 -1.242214e-01 
1.023800e+01 -3.179867e-01 -1.237453e-01 
1.023900e+01 -3.176060e-01 -1.232683e-01 
1.024000e+01 -3.172221e-01 -1.227904e-01 
1.024100e+01 -3.168350e-01 -1.223116e-01 
1.024200e+01 -3.164446e-01 -1.218319e-01 
1.024300e+01 -3.160511e-01 -1.213513e-01 
1.024400e+01 -3.156543e-01 -1.208698e-01 
1.024500e+01 -3.152544e-01 -1.203874e-01 
1.024600e+01 -3.148512e-01 -1.199041e-01 
1.024700e+01 -3.144449e-01 -1.194199e-01 
1.024800e+01 -3.140353e-01 -1.189349e-01 
1.024900e+01 -3.136226e-01 -1.184490e-01 
1.025000e+01 -3.132066e-01 -1.179622e-01 
1.025100e+01 -3.127875e-01 -1.174746e-01 
1.025200e+01 -3.123652e-01 -1.169861e-01 
1.025300e+01 -3.119397e-01 -1.164968e-01 
1.025400e+01 -3.115111e-01 -1.160066e-01 
1.025500e+01 -3.110792e-01 -1.155156e-01 
1.025600e+01 -3.106442e-01 -1.150237e-01 
1.025700e+01 -3.102061e-01 -1.145311e-01 
1.025800e+01 -3.097647e-01 -1.140376e-01 
1.025900e+01 -3.093202e-01 -1.135433e-01 
1.026000e+01 -3.088726e-01 -1.130482e-01 
1.026100e+01 -3.084218e-01 -1.125522e-01 
1.026200e+01 -3.079679e-01 -1.120555e-01 
1.026300e+01 -3.075108e-01 -1.115580e-01 
1.026400e+01 -3.070505e-01 -1.110597e-01 
1.026500e+01 -3.065872e-01 -1.105606e-01 
1.026600e+01 -3.061207e-01 -1.100607e-01 
1.026700e+01 -3.056510e-01 -1.095601e-01 
1.026800e+01 -3.051783e-01 -1.090586e-01 
1.026900e+01 -3.047024e-01 -1.085564e-01 
1.027000e+01 -3.042234e-01 -1.080535e-01 
1.027100e+01 -3.037413e-01 -1.075498e-01 
1.027200e+01 -3.032561e-01 -1.070454e-01 
1.027300e+01 -3.027677e-01 -1.065402e-01 
1.027400e+01 -3.022763e-01 -1.060343e-01 
1.027500e+01 -3.017818e-01 -1.055276e-01 
1.027600e+01 -3.012841e-01 -1.050202e-01 
1.027700e+01 -3.007834e-01 -1.045121e-01 
1.027800e+01 -3.002796e-01 -1.040033e-01 
1.027900e+01 -2.997727e-01 -1.034938e-01 
1.028000e+01 -2.992628e-01 -1.029835e-01 
1.028100e+01 -2.987497e-01 -1.024726e-01 
1.028200e+01 -2.982336e-01 -1.019610e-01 
1.028300e+01 -2.977144e-01 -1.014487e-01 
1.028400e+01 -2.971922e-01 -1.009357e-01 
1.028500e+01 -2.966669e-01 -1.004220e-01 
1.028600e+01 -2.961385e-01 -9.990763e-02 
1.028700e+01 -2.956071e-01 -9.939261e-02 
1.028800e+01 -2.950727e-01 -9.887693e-02 
1.028900e+01 -2.945352e-01 -9.836059e-02 
1.029000e+01 -2.939947e-01 -9.784360e-02 
1.029100e+01 -2.934512e-01 -9.732597e-02 
1.029200e+01 -2.929046e-01 -9.680769e-02 
1.029300e+01 -2.923550e-01 -9.628878e-02 
1.029400e+01 -2.918024e-01 -9.576923e-02 
1.029500e+01 -2.912468e-01 -9.524907e-02 
1.029600e+01 -2.906882e-01 -9.472828e-02 
1.029700e+01 -2.901265e-01 -9.420688e-02 
1.029800e+01 -2.895619e-01 -9.368487e-02 
1.029900e+01 -2.889943e-01 -9.316226e-02 
1.030000e+01 -2.884237e-01 -9.263906e-02 
1.030100e+01 -2.878501e-01 -9.211526e-02 
1.030200e+01 -2.872736e-01 -9.159087e-02 
1.030300e+01 -2.866941e-01 -9.106590e-02 
1.030400e+01 -2.861116e-01 -9.054036e-02 
1.030500e+01 -2.855261e-01 -9.001424e-02 
1.030600e+01 -2.849377e-01 -8.948756e-02 
1.030700e+01 -2.843463e-01 -8.896033e-02 
1.030800e+01 -2.837520e-01 -8.843253e-02 
1.030900e+01 -2.831548e-01 -8.790419e-02 
1.031000e+01 -2.825546e-01 -8.737531e-02 
1.031100e+01 -2.819515e-01 -8.684589e-02 
1.031200e+01 -2.813454e-01 -8.631593e-02 
1.031300e+01 -2.807365e-01 -8.578545e-02 
1.031400e+01 -2.801246e-01 -8.525445e-02 
1.031500e+01 -2.795098e-01 -8.472293e-02 
1.031600e+01 -2.788921e-01 -8.419090e-02 
1.031700e+01 -2.782716e-01 -8.365837e-02 
1.031800e+01 -2.776481e-01 -8.312533e-02 
1.031900e+01 -2.770217e-01 -8.259180e-02 
1.032000e+01 -2.763925e-01 -8.205779e-02 
1.032100e+01 -2.757604e-01 -8.152329e-02 
1.032200e+01 -2.751254e-01 -8.098831e-02 
1.032300e+01 -2.744875e-01 -8.045286e-02 
1.032400e+01 -2.738468e-01 -7.991694e-02 
1.032500e+01 -2.732033e-01 -7.938056e-02 
1.032600e+01 -2.725569e-01 -7.884373e-02 
1.032700e+01 -2.719076e-01 -7.830644e-02 
1.032800e+01 -2.712555e-01 -7.776871e-02 
1.032900e+01 -2.706006e-01 -7.723054e-02 
1.033000e+01 -2.699429e-01 -7.669193e-02 
1.033100e+01 -2.692823e-01 -7.615290e-02 
1.033200e+01 -2.686190e-01 -7.561344e-02 
1.033300e+01 -2.679528e-01 -7.507357e-02 
1.033400e+01 -2.672839e-01 -7.453328e-02 
1.033500e+01 -2.666121e-01 -7.399259e-02 
1.033600e+01 -2.659376e-01 -7.345149e-02 
1.033700e+01 -2.652602e-01 -7.291000e-02 
1.033800e+01 -2.645802e-01 -7.236812e-02 
1.033900e+01 -2.638973e-01 -7.182585e-02 
1.034000e+01 -2.632117e-01 -7.128320e-02 
1.034100e+01 -2.625233e-01 -7.074018e-02 
1.034200e+01 -2.618322e-01 -7.019679e-02 
1.034300e+01 -2.611383e-01 -6.965304e-02 
1.034400e+01 -2.604417e-01 -6.910893e-02 
1.034500e+01 -2.597424e-01 -6.856447e-02 
1.034600e+01 -2.590403e-01 -6.801966e-02 
1.034700e+01 -2.583355e-01 -6.747451e-02 
1.034800e+01 -2.576281e-01 -6.692902e-02 
1.034900e+01 -2.569179e-01 -6.638320e-02 
1.035000e+01 -2.562050e-01 -6.583706e-02 
1.035100e+01 -2.554894e-01 -6.529060e-02 
1.035200e+01 -2.547712e-01 -6.474382e-02 
1.035300e+01 -2.540502e-01 -6.419674e-02 
1.035400e+01 -2.533266e-01 -6.364935e-02 
1.035500e+01 -2.526004e-01 -6.310166e-02 
1.035600e+01 -2.518715e-01 -6.255368e-02 
1.035700e+01 -2.511399e-01 -6.200542e-02 
1.035800e+01 -2.504057e-01 -6.145687e-02 
1.035900e+01 -2.496689e-01 -6.090805e-02 
1.036000e+01 -2.489294e-01 -6.035895e-02 
1.036100e+01 -2.481873e-01 -5.980960e-02 
1.036200e+01 -2.474426e-01 -5.925998e-02 
1.036300e+01 -2.466953e-01 -5.871011e-02 
1.036400e+01 -2.459454e-01 -5.815999e-02 
1.036500e+01 -2.451928e-01 -5.760962e-02 
1.036600e+01 -2.444378e-01 -5.705902e-02 
1.036700e+01 -2.436801e-01 -5.650819e-02 
1.036800e+01 -2.429198e-01 -5.595712e-02 
1.036900e+01 -2.421570e-01 -5.540584e-02 
1.037000e+01 -2.413917e-01 -5.485434e-02 
1.037100e+01 -2.406237e-01 -5.430263e-02 
1.037200e+01 -2.398533e-01 -5.375072e-02 
1.037300e+01 -2.390803e-01 -5.319860e-02 
1.037400e+01 -2.383048e-01 -5.264629e-02 
1.037500e+01 -2.375267e-01 -5.209379e-02 
1.037600e+01 -2.367462e-01 -5.154111e-02 
1.037700e+01 -2.359631e-01 -5.098825e-02 
1.037800e+01 -2.351776e-01 -5.043522e-02 
1.037900e+01 -2.343895e-01 -4.988202e-02 
1.038000e+01 -2.335990e-01 -4.932865e-02 
1.038100e+01 -2.328060e-01 -4.877513e-02 
1.038200e+01 -2.320105e-01 -4.822146e-02 
1.038300e+01 -2.312126e-01 -4.766765e-02 
1.038400e+01 -2.304122e-01 -4.711369e-02 
1.038500e+01 -2.296093e-01 -4.655960e-02 
1.038600e+01 -2.288041e-01 -4.600538e-02 
1.038700e+01 -2.279964e-01 -4.545103e-02 
1.038800e+01 -2.271863e-01 -4.489657e-02 
1.038900e+01 -2.263737e-01 -4.434199e-02 
1.039000e+01 -2.255588e-01 -4.378730e-02 
1.039100e+01 -2.247415e-01 -4.323252e-02 
1.039200e+01 -2.239217e-01 -4.267763e-02 
1.039300e+01 -2.230996e-01 -4.212265e-02 
1.039400e+01 -2.222751e-01 -4.156759e-02 
1.039500e+01 -2.214483e-01 -4.101244e-02 
1.039600e+01 -2.206191e-01 -4.045722e-02 
1.039700e+01 -2.197875e-01 -3.990193e-02 
1.039800e+01 -2.189536e-01 -3.934657e-02 
1.039900e+01 -2.181174e-01 -3.879115e-02 
1.040000e+01 -2.172788e-01 -3.823568e-02 
1.040100e+01 -2.164380e-01 -3.768016e-02 
1.040200e+01 -2.155948e-01 -3.712460e-02 
1.040300e+01 -2.147493e-01 -3.656899e-02 
1.040400e+01 -2.139015e-01 -3.601336e-02 
1.040500e+01 -2.130515e-01 -3.545769e-02 
1.040600e+01 -2.121991e-01 -3.490200e-02 
1.040700e+01 -2.113445e-01 -3.434630e-02 
1.040800e+01 -2.104876e-01 -3.379058e-02 
1.040900e+01 -2.096285e-01 -3.323486e-02 
1.041000e+01 -2.087672e-01 -3.267914e-02 
1.041100e+01 -2.079036e-01 -3.212342e-02 
1.041200e+01 -2.070378e-01 -3.156771e-02 
1.041300e+01 -2.061697e-01 -3.101201e-02 
1.041400e+01 -2.052995e-01 -3.045634e-02 
1.041500e+01 -2.044270e-01 -2.990068e-02 
1.041600e+01 -2.035524e-01 -2.934506e-02 
1.041700e+01 -2.026756e-01 -2.878948e-02 
1.041800e+01 -2.017966e-01 -2.823393e-02 
1.041900e+01 -2.009154e-01 -2.767844e-02 
1.042000e+01 -2.000321e-01 -2.712299e-02 
1.042100e+01 -1.991466e-01 -2.656760e-02 
1.042200e+01 -1.982590e-01 -2.601227e-02 
1.042300e+01 -1.973693e-01 -2.545701e-02 
1.042400e+01 -1.964774e-01 -2.490182e-02 
1.042500e+01 -1.955834e-01 -2.434671e-02 
1.042600e+01 -1.946874e-01 -2.379169e-02 
1.042700e+01 -1.937892e-01 -2.323675e-02 
1.042800e+01 -1.928889e-01 -2.268190e-02 
1.042900e+01 -1.919866e-01 -2.212715e-02 
1.043000e+01 -1.910822e-01 -2.157251e-02 
1.043100e+01 -1.901757e-01 -2.101797e-02 
1.043200e+01 -1.892672e-01 -2.046355e-02 
1.043300e+01 -1.883566e-01 -1.990925e-02 
1.043400e+01 -1.874440e-01 -1.935507e-02 
1.043500e+01 -1.865294e-01 -1.880102e-02 
1.043600e+01 -1.856128e-01 -1.824711e-02 
1.043700e+01 -1.846942e-01 -1.769334e-02 
1.043800e+01 -1.837735e-01 -1.713971e-02 
1.043900e+01 -1.828509e-01 -1.658623e-02 
1.044000e+01 -1.819263e-01 -1.603291e-02 
1.044100e+01 -1.809997e-01 -1.547975e-02 
1.044200e+01 -1.800712e-01 -1.492675e-02 
1.044300e+01 -1.791407e-01 -1.437392e-02 
1.044400e+01 -1.782083e-01 -1.382127e-02 
1.044500e+01 -1.772739e-01 -1.326881e-02 
1.044600e+01 -1.763377e-01 -1.271652e-02 
1.044700e+01 -1.753995e-01 -1.216443e-02 
1.044800e+01 -1.744594e-01 -1.161254e-02 
1.044900e+01 -1.735174e-01 -1.106084e-02 
1.045000e+01 -1.725735e-01 -1.050936e-02 
1.045100e+01 -1.716278e-01 -9.958079e-03 
1.045200e+01 -1.706802e-01 -9.407020e-03 
1.045300e+01 -1.697307e-01 -8.856182e-03 
1.045400e+01 -1.687794e-01 -8.305572e-03 
1.045500e+01 -1.678262e-01 -7.755192e-03 
1.045600e+01 -1.668712e-01 -7.205050e-03 
1.045700e+01 -1.659144e-01 -6.655149e-03 
1.045800e+01 -1.649558e-01 -6.105496e-03 
1.045900e+01 -1.639954e-01 -5.556094e-03 
1.046000e+01 -1.630332e-01 -5.006949e-03 
1.046100e+01 -1.620692e-01 -4.458065e-03 
1.046200e+01 -1.611035e-01 -3.909449e-03 
1.046300e+01 -1.601359e-01 -3.361104e-03 
1.046400e+01 -1.591667e-01 -2.813037e-03 
1.046500e+01 -1.581957e-01 -2.265251e-03 
1.046600e+01 -1.572229e-01 -1.717751e-03 
1.046700e+01 -1.562485e-01 -1.170544e-03 
1.046800e+01 -1.552723e-01 -6.236327e-04 
1.046900e+01 -1.542944e-01 -7.702340e-05 
1.047000e+01 -1.533149e-01 4.692794e-04 
1.047100e+01 -1.523336e-01 1.015271e-03 
1.047200e+01 -1.513507e-01 1.560946e-03 
1.047300e+01 -1.503661e-01 2.106300e-03 
1.047400e+01 -1.493799e-01 2.651327e-03 
1.047500e+01 -1.483920e-01 3.196024e-03 
1.047600e+01 -1.474025e-01 3.740384e-03 
1.047700e+01 -1.464113e-01 4.284404e-03 
1.047800e+01 -1.454186e-01 4.828078e-03 
1.047900e+01 -1.444242e-01 5.371401e-03 
1.048000e+01 -1.434283e-01 5.914369e-03 
1.048100e+01 -1.424307e-01 6.456977e-03 
1.048200e+01 -1.414316e-01 6.999220e-03 
1.048300e+01 -1.404310e-01 7.541092e-03 
1.048400e+01 -1.394288e-01 8.082590e-03 
1.048500e+01 -1.384250e-01 8.623709e-03 
1.048600e+01 -1.374197e-01 9.164443e-03 
1.048700e+01 -1.364129e-01 9.704787e-03 
1.048800e+01 -1.354046e-01 1.024474e-02 
1.048900e+01 -1.343947e-01 1.078429e-02 
1.049000e+01 -1.333834e-01 1.132344e-02 
1.049100e+01 -1.323706e-01 1.186218e-02 
1.049200e+01 -1.313564e-01 1.240051e-02 
1.049300e+01 -1.303406e-01 1.293842e-02 
1.049400e+01 -1.293234e-01 1.347590e-02 
1.049500e+01 -1.283048e-01 1.401296e-02 
1.049600e+01 -1.272848e-01 1.454959e-02 
1.049700e+01 -1.262633e-01 1.508578e-02 
1.049800e+01 -1.252404e-01 1.562153e-02 
1.049900e+01 -1.242161e-01 1.615684e-02 
1.050000e+01 -1.231905e-01 1.669169e-02 
1.050100e+01 -1.221634e-01 1.722609e-02 
1.050200e+01 -1.211350e-01 1.776003e-02 
1.050300e+01 -1.201053e-01 1.829350e-02 
1.050400e+01 -1.190741e-01 1.882651e-02 
1.050500e+01 -1.180417e-01 1.935904e-02 
1.050600e+01 -1.170079e-01 1.989109e-02 
1.050700e+01 -1.159728e-01 2.042266e-02 
1.050800e+01 -1.149364e-01 2.095374e-02 
1.050900e+01 -1.138987e-01 2.148433e-02 
1.051000e+01 -1.128598e-01 2.201442e-02 
1.051100e+01 -1.118195e-01 2.254401e-02 
1.051200e+01 -1.107780e-01 2.307309e-02 
1.051300e+01 -1.097353e-01 2.360166e-02 
1.051400e+01 -1.086913e-01 2.412972e-02 
1.051500e+01 -1.076460e-01 2.465726e-02 
1.051600e+01 -1.065996e-01 2.518427e-02 
1.051700e+01 -1.055519e-01 2.571076e-02 
1.051800e+01 -1.045031e-01 2.623671e-02 
1.051900e+01 -1.034530e-01 2.676213e-02 
1.052000e+01 -1.024018e-01 2.728700e-02 
1.052100e+01 -1.013494e-01 2.781132e-02 
1.052200e+01 -1.002959e-01 2.833510e-02 
1.052300e+01 -9.924118e-02 2.885832e-02 
1.052400e+01 -9.818536e-02 2.938097e-02 
1.052500e+01 -9.712841e-02 2.990307e-02 
1.052600e+01 -9.607036e-02 3.042459e-02 
1.052700e+01 -9.501120e-02 3.094555e-02 
1.052800e+01 -9.395095e-02 3.146592e-02 
1.052900e+01 -9.288962e-02 3.198571e-02 
1.053000e+01 -9.182723e-02 3.250492e-02 
1.053100e+01 -9.076377e-02 3.302353e-02 
1.053200e+01 -8.969927e-02 3.354155e-02 
1.053300e+01 -8.863373e-02 3.405897e-02 
1.053400e+01 -8.756717e-02 3.457579e-02 
1.053500e+01 -8.649959e-02 3.509199e-02 
1.053600e+01 -8.543101e-02 3.560759e-02 
1.053700e+01 -8.436144e-02 3.612257e-02 
1.053800e+01 -8.329088e-02 3.663692e-02 
1.053900e+01 -8.221935e-02 3.715065e-02 
1.054000e+01 -8.114687e-02 3.766376e-02 
1.054100e+01 -8.007343e-02 3.817622e-02 
1.054200e+01 -7.899906e-02 3.868805e-02 
1.054300e+01 -7.792376e-02 3.919924e-02 
1.054400e+01 -7.684754e-02 3.970978e-02 
1.054500e+01 -7.577042e-02 4.021967e-02 
1.054600e+01 -7.469241e-02 4.072891e-02 
1.054700e+01 -7.361351e-02 4.123748e-02 
1.054800e+01 -7.253374e-02 4.174539e-02 
1.054900e+01 -7.145311e-02 4.225264e-02 
1.055000e+01 -7.037163e-02 4.275921e-02 
1.055100e+01 -6.928932e-02 4.326510e-02 
1.055200e+01 -6.820617e-02 4.377032e-02 
1.055300e+01 -6.712221e-02 4.427485e-02 
1.055400e+01 -6.603745e-02 4.477869e-02 
1.055500e+01 -6.495189e-02 4.528185e-02 
1.055600e+01 -6.386555e-02 4.578430e-02 
1.055700e+01 -6.277843e-02 4.628605e-02 
1.055800e+01 -6.169056e-02 4.678710e-02 
1.055900e+01 -6.060194e-02 4.728744e-02 
1.056000e+01 -5.951257e-02 4.778707e-02 
1.056100e+01 -5.842249e-02 4.828598e-02 
1.056200e+01 -5.733168e-02 4.878417e-02 
1.056300e+01 -5.624017e-02 4.928164e-02 
1.056400e+01 -5.514797e-02 4.977837e-02 
1.056500e+01 -5.405509e-02 5.027437e-02 
1.056600e+01 -5.296153e-02 5.076964e-02 
1.056700e+01 -5.186732e-02 5.126417e-02 
1.056800e+01 -5.077245e-02 5.175795e-02 
1.056900e+01 -4.967695e-02 5.225098e-02 
1.057000e+01 -4.858082e-02 5.274326e-02 
1.057100e+01 -4.748408e-02 5.323478e-02 
1.057200e+01 -4.638674e-02 5.372554e-02 
1.057300e+01 -4.528880e-02 5.421554e-02 
1.057400e+01 -4.419028e-02 5.470477e-02 
1.057500e+01 -4.309120e-02 5.519323e-02 
1.057600e+01 -4.199155e-02 5.568091e-02 
1.057700e+01 -4.089136e-02 5.616782e-02 
1.057800e+01 -3.979063e-02 5.665394e-02 
1.057900e+01 -3.868938e-02 5.713927e-02 
1.058000e+01 -3.758761e-02 5.762381e-02 
1.058100e+01 -3.648534e-02 5.810755e-02 
1.058200e+01 -3.538259e-02 5.859050e-02 
1.058300e+01 -3.427935e-02 5.907265e-02 
1.058400e+01 -3.317565e-02 5.955398e-02 
1.058500e+01 -3.207148e-02 6.003451e-02 
1.058600e+01 -3.096688e-02 6.051423e-02 
1.058700e+01 -2.986184e-02 6.099313e-02 
1.058800e+01 -2.875638e-02 6.147120e-02 
1.058900e+01 -2.765051e-02 6.194845e-02 
1.059000e+01 -2.654423e-02 6.242488e-02 
1.059100e+01 -2.543757e-02 6.290047e-02 
1.059200e+01 -2.433054e-02 6.337522e-02 
1.059300e+01 -2.322314e-02 6.384914e-02 
1.059400e+01 -2.211538e-02 6.432221e-02 
1.059500e+01 -2.100728e-02 6.479444e-02 
1.059600e+01 -1.989885e-02 6.526581e-02 
1.059700e+01 -1.879010e-02 6.573633e-02 
1.059800e+01 -1.768105e-02 6.620600e-02 
1.059900e+01 -1.657169e-02 6.667480e-02 
1.060000e+01 -1.546205e-02 6.714274e-02 
1.060100e+01 -1.435214e-02 6.760981e-02 
1.060200e+01 -1.324196e-02 6.807601e-02 
1.060300e+01 -1.213153e-02 6.854134e-02 
1.060400e+01 -1.102086e-02 6.900578e-02 
1.060500e+01 -9.909969e-03 6.946935e-02 
1.060600e+01 -8.798856e-03 6.993202e-02 
1.060700e+01 -7.687537e-03 7.039381e-02 
1.060800e+01 -6.576025e-03 7.085471e-02 
1.060900e+01 -5.464330e-03 7.131471e-02 
1.061000e+01 -4.352463e-03 7.177381e-02 
1.061100e+01 -3.240437e-03 7.223201e-02 
1.061200e+01 -2.128263e-03 7.268931e-02 
1.061300e+01 -1.015951e-03 7.314569e-02 
1.061400e+01 9.648522e-05 7.360116e-02 
1.061500e+01 1.209036e-03 7.405572e-02 
1.061600e+01 2.321689e-03 7.450935e-02 
1.061700e+01 3.434433e-03 7.496207e-02 
1.061800e+01 4.547257e-03 7.541385e-02 
1.061900e+01 5.660149e-03 7.586471e-02 
1.062000e+01 6.773097e-03 7.631464e-02 
1.062100e+01 7.886091e-03 7.676363e-02 
1.062200e+01 8.999118e-03 7.721168e-02 
1.062300e+01 1.011217e-02 7.765878e-02 
1.062400e+01 1.122523e-02 7.810495e-02 
1.062500e+01 1.233829e-02 7.855016e-02 
1.062600e+01 1.345134e-02 7.899442e-02 
1.062700e+01 1.456436e-02 7.943773e-02 
1.062800e+01 1.567735e-02 7.988008e-02 
1.062900e+01 1.679030e-02 8.032146e-02 
1.063000e+01 1.790318e-02 8.076189e-02 
1.063100e+01 1.901600e-02 8.120134e-02 
1.063200e+01 2.012873e-02 8.163982e-02 
1.063300e+01 2.124138e-02 8.207733e-02 
1.063400e+01 2.235392e-02 8.251387e-02 
1.063500e+01 2.346634e-02 8.294942e-02 
1.063600e+01 2.457864e-02 8.338399e-02 
1.063700e+01 2.569080e-02 8.381757e-02 
1.063800e+01 2.680281e-02 8.425017e-02 
1.063900e+01 2.791466e-02 8.468177e-02 
1.064000e+01 2.902634e-02 8.511238e-02 
1.064100e+01 3.013783e-02 8.554198e-02 
1.064200e+01 3.124913e-02 8.597059e-02 
1.064300e+01 3.236022e-02 8.639820e-02 
1.064400e+01 3.347110e-02 8.682479e-02 
1.064500e+01 3.458174e-02 8.725038e-02 
1.064600e+01 3.569215e-02 8.767495e-02 
1.064700e+01 3.680230e-02 8.809851e-02 
1.064800e+01 3.791219e-02 8.852105e-02 
1.064900e+01 3.902180e-02 8.894257e-02 
1.065000e+01 4.013113e-02 8.936306e-02 
1.065100e+01 4.124015e-02 8.978253e-02 
1.065200e+01 4.234887e-02 9.020096e-02 
1.065300e+01 4.345727e-02 9.061836e-02 
1.065400e+01 4.456534e-02 9.103473e-02 
1.065500e+01 4.567306e-02 9.145006e-02 
1.065600e+01 4.678043e-02 9.186435e-02 
1.065700e+01 4.788744e-02 9.227759e-02 
1.065800e+01 4.899406e-02 9.268979e-02 
1.065900e+01 5.010030e-02 9.310094e-02 
1.066000e+01 5.120613e-02 9.351103e-02 
1.066100e+01 5.231156e-02 9.392007e-02 
1.066200e+01 5.341656e-02 9.432806e-02 
1.066300e+01 5.452113e-02 9.473498e-02 
1.066400e+01 5.562525e-02 9.514084e-02 
1.066500e+01 5.672891e-02 9.554563e-02 
1.066600e+01 5.783211e-02 9.594936e-02 
1.066700e+01 5.893483e-02 9.635202e-02 
1.066800e+01 6.003705e-02 9.675360e-02 
1.066900e+01 6.113878e-02 9.715411e-02 
1.067000e+01 6.223999e-02 9.755354e-02 
1.067100e+01 6.334067e-02 9.795188e-02 
1.067200e+01 6.444082e-02 9.834915e-02 
1.067300e+01 6.554043e-02 9.874532e-02 
1.067400e+01 6.663947e-02 9.914041e-02 
1.067500e+01 6.773794e-02 9.953441e-02 
1.067600e+01 6.883584e-02 9.992732e-02 
1.067700e+01 6.993314e-02 1.003191e-01 
1.067800e+01 7.102983e-02 1.007098e-01 
1.067900e+01 7.212591e-02 1.010994e-01 
1.068000e+01 7.322137e-02 1.014880e-01 
1.068100e+01 7.431619e-02 1.018754e-01 
1.068200e+01 7.541036e-02 1.022616e-01 
1.068300e+01 7.650387e-02 1.026468e-01 
1.068400e+01 7.759671e-02 1.030309e-01 
1.068500e+01 7.868886e-02 1.034139e-01 
1.068600e+01 7.978033e-02 1.037957e-01 
1.068700e+01 8.087109e-02 1.041764e-01 
1.068800e+01 8.196113e-02 1.045560e-01 
1.068900e+01 8.305045e-02 1.049345e-01 
1.069000e+01 8.413903e-02 1.053118e-01 
1.069100e+01 8.522686e-02 1.056880e-01 
1.069200e+01 8.631393e-02 1.060631e-01 
1.069300e+01 8.740023e-02 1.064371e-01 
1.069400e+01 8.848574e-02 1.068099e-01 
1.069500e+01 8.957047e-02 1.071816e-01 
1.069600e+01 9.065438e-02 1.075521e-01 
1.069700e+01 9.173749e-02 1.079215e-01 
1.069800e+01 9.281976e-02 1.082897e-01 
1.069900e+01 9.390120e-02 1.086569e-01 
1.070000e+01 9.498179e-02 1.090228e-01 
1.070100e+01 9.606152e-02 1.093876e-01 
1.070200e+01 9.714038e-02 1.097513e-01 
1.070300e+01 9.821836e-02 1.101138e-01 
1.070400e+01 9.929544e-02 1.104751e-01 
1.070500e+01 1.003716e-01 1.108353e-01 
1.070600e+01 1.014469e-01 1.111943e-01 
1.070700e+01 1.025212e-01 1.115522e-01 
1.070800e+01 1.035946e-01 1.119089e-01 
1.070900e+01 1.046671e-01 1.122644e-01 
1.071000e+01 1.057386e-01 1.126188e-01 
1.071100e+01 1.068091e-01 1.129720e-01 
1.071200e+01 1.078787e-01 1.133240e-01 
1.071300e+01 1.089472e-01 1.136748e-01 
1.071400e+01 1.100148e-01 1.140245e-01 
1.071500e+01 1.110813e-01 1.143730e-01 
1.071600e+01 1.121468e-01 1.147203e-01 
1.071700e+01 1.132113e-01 1.150664e-01 
1.071800e+01 1.142748e-01 1.154113e-01 
1.071900e+01 1.153371e-01 1.157551e-01 
1.072000e+01 1.163985e-01 1.160977e-01 
1.072100e+01 1.174587e-01 1.164390e-01 
1.072200e+01 1.185178e-01 1.167792e-01 
1.072300e+01 1.195759e-01 1.171182e-01 
1.072400e+01 1.206328e-01 1.174560e-01 
1.072500e+01 1.216886e-01 1.177926e-01 
1.072600e+01 1.227433e-01 1.181280e-01 
1.072700e+01 1.237969e-01 1.184622e-01 
1.072800e+01 1.248493e-01 1.187952e-01 
1.072900e+01 1.259005e-01 1.191270e-01 
1.073000e+01 1.269505e-01 1.194576e-01 
1.073100e+01 1.279994e-01 1.197870e-01 
1.073200e+01 1.290471e-01 1.201152e-01 
1.073300e+01 1.300936e-01 1.204422e-01 
1.073400e+01 1.311388e-01 1.207679e-01 
1.073500e+01 1.321828e-01 1.210925e-01 
1.073600e+01 1.332256e-01 1.214158e-01 
1.073700e+01 1.342671e-01 1.217379e-01 
1.073800e+01 1.353074e-01 1.220588e-01 
1.073900e+01 1.363464e-01 1.223785e-01 
1.074000e+01 1.373842e-01 1.226970e-01 
1.074100e+01 1.384206e-01 1.230142e-01 
1.074200e+01 1.394557e-01 1.233302e-01 
1.074300e+01 1.404896e-01 1.236450e-01 
1.074400e+01 1.415221e-01 1.239586e-01 
1.074500e+01 1.425532e-01 1.242709e-01 
1.074600e+01 1.435831e-01 1.245820e-01 
1.074700e+01 1.446115e-01 1.248919e-01 
1.074800e+01 1.456386e-01 1.252006e-01 
1.074900e+01 1.466644e-01 1.255080e-01 
1.075000e+01 1.476887e-01 1.258141e-01 
1.075100e+01 1.487117e-01 1.261191e-01 
1.075200e+01 1.497333e-01 1.264228e-01 
1.075300e+01 1.507534e-01 1.267252e-01 
1.075400e+01 1.517721e-01 1.270265e-01 
1.075500e+01 1.527894e-01 1.273265e-01 
1.075600e+01 1.538052e-01 1.276252e-01 
1.075700e+01 1.548196e-01 1.279227e-01 
1.075800e+01 1.558325e-01 1.282189e-01 
1.075900e+01 1.568439e-01 1.285139e-01 
1.076000e+01 1.578539e-01 1.288077e-01 
1.076100e+01 1.588623e-01 1.291002e-01 
1.076200e+01 1.598693e-01 1.293915e-01 
1.076300e+01 1.608747e-01 1.296815e-01 
1.076400e+01 1.618786e-01 1.299702e-01 
1.076500e+01 1.628810e-01 1.302577e-01 
1.076600e+01 1.638818e-01 1.305440e-01 
1.076700e+01 1.648810e-01 1.308290e-01 
1.076800e+01 1.658787e-01 1.311127e-01 
1.076900e+01 1.668749e-01 1.313952e-01 
1.077000e+01 1.678694e-01 1.316764e-01 
1.077100e+01 1.688623e-01 1.319564e-01 
1.077200e+01 1.698536e-01 1.322351e-01 
1.077300e+01 1.708433e-01 1.325125e-01 
1.077400e+01 1.718314e-01 1.327887e-01 
1.077500e+01 1.728179e-01 1.330636e-01 
1.077600e+01 1.738027e-01 1.333372e-01 
1.077700e+01 1.747858e-01 1.336096e-01 
1.077800e+01 1.757673e-01 1.338807e-01 
1.077900e+01 1.767471e-01 1.341506e-01 
1.078000e+01 1.777252e-01 1.344192e-01 
1.078100e+01 1.787016e-01 1.346865e-01 
1.078200e+01 1.796763e-01 1.349525e-01 
1.078300e+01 1.806493e-01 1.352173e-01 
1.078400e+01 1.816206e-01 1.354808e-01 
1.078500e+01 1.825902e-01 1.357430e-01 
1.078600e+01 1.835580e-01 1.360040e-01 
1.078700e+01 1.845240e-01 1.362636e-01 
1.078800e+01 1.854883e-01 1.365220e-01 
1.078900e+01 1.864508e-01 1.367792e-01 
1.079000e+01 1.874115e-01 1.370350e-01 
1.079100e+01 1.883704e-01 1.372896e-01 
1.079200e+01 1.893276e-01 1.375429e-01 
1.079300e+01 1.902829e-01 1.377949e-01 
1.079400e+01 1.912364e-01 1.380456e-01 
1.079500e+01 1.921881e-01 1.382951e-01 
1.079600e+01 1.931379e-01 1.385433e-01 
1.079700e+01 1.940859e-01 1.387902e-01 
1.079800e+01 1.950320e-01 1.390358e-01 
1.079900e+01 1.959763e-01 1.392801e-01 
1.080000e+01 1.969187e-01 1.395232e-01 
1.080100e+01 1.978592e-01 1.397649e-01 
1.080200e+01 1.987978e-01 1.400054e-01 
1.080300e+01 1.997345e-01 1.402446e-01 
1.080400e+01 2.006693e-01 1.404825e-01 
1.080500e+01 2.016022e-01 1.407192e-01 
1.080600e+01 2.025331e-01 1.409545e-01 
1.080700e+01 2.034621e-01 1.411886e-01 
1.080800e+01 2.043891e-01 1.414213e-01 
1.080900e+01 2.053142e-01 1.416528e-01 
1.081000e+01 2.062373e-01 1.418830e-01 
1.081100e+01 2.071585e-01 1.421119e-01 
1.081200e+01 2.080776e-01 1.423395e-01 
1.081300e+01 2.089948e-01 1.425659e-01 
1.081400e+01 2.099099e-01 1.427909e-01 
1.081500e+01 2.108231e-01 1.430146e-01 
1.081600e+01 2.117342e-01 1.432371e-01 
1.081700e+01 2.126433e-01 1.434583e-01 
1.081800e+01 2.135503e-01 1.436781e-01 
1.081900e+01 2.144553e-01 1.438967e-01 
1.082000e+01 2.153583e-01 1.441140e-01 
1.082100e+01 2.162591e-01 1.443300e-01 
1.082200e+01 2.171579e-01 1.445447e-01 
1.082300e+01 2.180547e-01 1.447581e-01 
1.082400e+01 2.189493e-01 1.449702e-01 
1.082500e+01 2.198418e-01 1.451811e-01 
1.082600e+01 2.207322e-01 1.453906e-01 
1.082700e+01 2.216205e-01 1.455989e-01 
1.082800e+01 2.225067e-01 1.458058e-01 
1.082900e+01 2.233907e-01 1.460115e-01 
1.083000e+01 2.242726e-01 1.462158e-01 
1.083100e+01 2.251523e-01 1.464189e-01 
1.083200e+01 2.260299e-01 1.466207e-01 
1.083300e+01 2.269053e-01 1.468211e-01 
1.083400e+01 2.277785e-01 1.470203e-01 
1.083500e+01 2.286496e-01 1.472182e-01 
1.083600e+01 2.295184e-01 1.474148e-01 
1.083700e+01 2.303851e-01 1.476101e-01 
1.083800e+01 2.312495e-01 1.478041e-01 
1.083900e+01 2.321117e-01 1.479969e-01 
1.084000e+01 2.329717e-01 1.481883e-01 
1.084100e+01 2.338294e-01 1.483784e-01 
1.084200e+01 2.346849e-01 1.485672e-01 
1.084300e+01 2.355381e-01 1.487548e-01 
1.084400e+01 2.363891e-01 1.489410e-01 
1.084500e+01 2.372378e-01 1.491260e-01 
1.084600e+01 2.380843e-01 1.493096e-01 
1.084700e+01 2.389284e-01 1.494920e-01 
1.084800e+01 2.397703e-01 1.496730e-01 
1.084900e+01 2.406098e-01 1.498528e-01 
1.085000e+01 2.414471e-01 1.500313e-01 
1.085100e+01 2.422820e-01 1.502085e-01 
1.085200e+01 2.431146e-01 1.503844e-01 
1.085300e+01 2.439448e-01 1.505590e-01 
1.085400e+01 2.447728e-01 1.507323e-01 
1.085500e+01 2.455983e-01 1.509043e-01 
1.085600e+01 2.464215e-01 1.510750e-01 
1.085700e+01 2.472424e-01 1.512444e-01 
1.085800e+01 2.480609e-01 1.514126e-01 
1.085900e+01 2.488770e-01 1.515794e-01 
1.086000e+01 2.496907e-01 1.517450e-01 
1.086100e+01 2.505020e-01 1.519092e-01 
1.086200e+01 2.513109e-01 1.520722e-01 
1.086300e+01 2.521174e-01 1.522339e-01 
1.086400e+01 2.529214e-01 1.523943e-01 
1.086500e+01 2.537231e-01 1.525534e-01 
1.086600e+01 2.545223e-01 1.527112e-01 
1.086700e+01 2.553191e-01 1.528677e-01 
1.086800e+01 2.561134e-01 1.530230e-01 
1.086900e+01 2.569052e-01 1.531769e-01 
1.087000e+01 2.576946e-01 1.533296e-01 
1.087100e+01 2.584816e-01 1.534810e-01 
1.087200e+01 2.592660e-01 1.536310e-01 
1.087300e+01 2.600480e-01 1.537798e-01 
1.087400e+01 2.608274e-01 1.539273e-01 
1.087500e+01 2.616044e-01 1.540736e-01 
1.087600e+01 2.623789e-01 1.542185e-01 
1.087700e+01 2.631508e-01 1.543622e-01 
1.087800e+01 2.639202e-01 1.545046e-01 
1.087900e+01 2.646871e-01 1.546456e-01 
1.088000e+01 2.654515e-01 1.547855e-01 
1.088100e+01 2.662133e-01 1.549240e-01 
1.088200e+01 2.669725e-01 1.550612e-01 
1.088300e+01 2.677292e-01 1.551972e-01 
1.088400e+01 2.684834e-01 1.553319e-01 
1.088500e+01 2.692349e-01 1.554653e-01 
1.088600e+01 2.699839e-01 1.555974e-01 
1.088700e+01 2.707303e-01 1.557282e-01 
1.088800e+01 2.714741e-01 1.558578e-01 
1.088900e+01 2.722153e-01 1.559861e-01 
1.089000e+01 2.729539e-01 1.561131e-01 
1.089100e+01 2.736899e-01 1.562389e-01 
1.089200e+01 2.744233e-01 1.563633e-01 
1.089300e+01 2.751540e-01 1.564865e-01 
1.089400e+01 2.758821e-01 1.566084e-01 
1.089500e+01 2.766076e-01 1.567291e-01 
1.089600e+01 2.773304e-01 1.568485e-01 
1.089700e+01 2.780505e-01 1.569666e-01 
1.089800e+01 2.787680e-01 1.570834e-01 
1.089900e+01 2.794829e-01 1.571989e-01 
1.090000e+01 2.801950e-01 1.573132e-01 
1.090100e+01 2.809045e-01 1.574263e-01 
1.090200e+01 2.816113e-01 1.575380e-01 
1.090300e+01 2.823154e-01 1.576485e-01 
1.090400e+01 2.830168e-01 1.577577e-01 
1.090500e+01 2.837156e-01 1.578657e-01 
1.090600e+01 2.844115e-01 1.579724e-01 
1.090700e+01 2.851048e-01 1.580778e-01 
1.090800e+01 2.857954e-01 1.581820e-01 
1.090900e+01 2.864832e-01 1.582849e-01 
1.091000e+01 2.871683e-01 1.583866e-01 
1.091100e+01 2.878506e-01 1.584870e-01 
1.091200e+01 2.885302e-01 1.585861e-01 
1.091300e+01 2.892071e-01 1.586840e-01 
1.091400e+01 2.898811e-01 1.587806e-01 
1.091500e+01 2.905525e-01 1.588760e-01 
1.091600e+01 2.912210e-01 1.589701e-01 
1.091700e+01 2.918868e-01 1.590630e-01 
1.091800e+01 2.925497e-01 1.591546e-01 
1.091900e+01 2.932099e-01 1.592450e-01 
1.092000e+01 2.938673e-01 1.593341e-01 
1.092100e+01 2.945219e-01 1.594219e-01 
1.092200e+01 2.951737e-01 1.595086e-01 
1.092300e+01 2.958227e-01 1.595939e-01 
1.092400e+01 2.964688e-01 1.596781e-01 
1.092500e+01 2.971122e-01 1.597609e-01 
1.092600e+01 2.977527e-01 1.598426e-01 
1.092700e+01 2.983903e-01 1.599230e-01 
1.092800e+01 2.990252e-01 1.600021e-01 
1.092900e+01 2.996571e-01 1.600801e-01 
1.093000e+01 3.002863e-01 1.601568e-01 
1.093100e+01 3.009125e-01 1.602322e-01 
1.093200e+01 3.015360e-01 1.603064e-01 
1.093300e+01 3.021565e-01 1.603794e-01 
1.093400e+01 3.027742e-01 1.604511e-01 
1.093500e+01 3.033889e-01 1.605216e-01 
1.093600e+01 3.040008e-01 1.605909e-01 
1.093700e+01 3.046099e-01 1.606590e-01 
1.093800e+01 3.052160e-01 1.607258e-01 
1.093900e+01 3.058192e-01 1.607914e-01 
1.094000e+01 3.064195e-01 1.608558e-01 
1.094100e+01 3.070169e-01 1.609189e-01 
1.094200e+01 3.076114e-01 1.609809e-01 
1.094300e+01 3.082030e-01 1.610416e-01 
1.094400e+01 3.087916e-01 1.611011e-01 
1.094500e+01 3.093773e-01 1.611593e-01 
1.094600e+01 3.099601e-01 1.612164e-01 
1.094700e+01 3.105400e-01 1.612722e-01 
1.094800e+01 3.111169e-01 1.613268e-01 
1.094900e+01 3.116908e-01 1.613802e-01 
1.095000e+01 3.122618e-01 1.614324e-01 
1.095100e+01 3.128298e-01 1.614834e-01 
1.095200e+01 3.133949e-01 1.615332e-01 
1.095300e+01 3.139570e-01 1.615818e-01 
1.095400e+01 3.145162e-01 1.616292e-01 
1.095500e+01 3.150723e-01 1.616753e-01 
1.095600e+01 3.156255e-01 1.617203e-01 
1.095700e+01 3.161757e-01 1.617641e-01 
1.095800e+01 3.167229e-01 1.618066e-01 
1.095900e+01 3.172671e-01 1.618480e-01 
1.096000e+01 3.178083e-01 1.618882e-01 
1.096100e+01 3.183465e-01 1.619271e-01 
1.096200e+01 3.188817e-01 1.619649e-01 
1.096300e+01 3.194138e-01 1.620015e-01 
1.096400e+01 3.199430e-01 1.620369e-01 
1.096500e+01 3.204691e-01 1.620711e-01 
1.096600e+01 3.209922e-01 1.621042e-01 
1.096700e+01 3.215123e-01 1.621360e-01 
1.096800e+01 3.220294e-01 1.621667e-01 
1.096900e+01 3.225434e-01 1.621961e-01 
1.097000e+01 3.230544e-01 1.622244e-01 
1.097100e+01 3.235623e-01 1.622516e-01 
1.097200e+01 3.240672e-01 1.622775e-01 
1.097300e+01 3.245690e-01 1.623023e-01 
1.097400e+01 3.250677e-01 1.623259e-01 
1.097500e+01 3.255634e-01 1.623483e-01 
1.097600e+01 3.260561e-01 1.623696e-01 
1.097700e+01 3.265456e-01 1.623897e-01 
1.097800e+01 3.270321e-01 1.624086e-01 
1.097900e+01 3.275156e-01 1.624263e-01 
1.098000e+01 3.279959e-01 1.624429e-01 
1.098100e+01 3.284732e-01 1.624584e-01 
1.098200e+01 3.289473e-01 1.624726e-01 
1.098300e+01 3.294184e-01 1.624858e-01 
1.098400e+01 3.298864e-01 1.624977e-01 
1.098500e+01 3.303513e-01 1.625085e-01 
1.098600e+01 3.308131e-01 1.625182e-01 
1.098700e+01 3.312717e-01 1.625267e-01 
1.098800e+01 3.317273e-01 1.625341e-01 
1.098900e+01 3.321798e-01 1.625403e-01 
1.099000e+01 3.326291e-01 1.625454e-01 
1.099100e+01 3.330753e-01 1.625493e-01 
1.099200e+01 3.335184e-01 1.625521e-01 
1.099300e+01 3.339584e-01 1.625537e-01 
1.099400e+01 3.343953e-01 1.625542e-01 
1.099500e+01 3.348290e-01 1.625536e-01 
1.099600e+01 3.352596e-01 1.625519e-01 
1.099700e+01 3.356871e-01 1.625490e-01 
1.099800e+01 3.361114e-01 1.625450e-01 
1.099900e+01 3.365325e-01 1.625398e-01 
1.100000e+01 3.369506e-01 1.625336e-01 
1.100100e+01 3.373654e-01 1.625262e-01 
1.100200e+01 3.377772e-01 1.625177e-01 
1.100300e+01 3.381857e-01 1.625081e-01 
1.100400e+01 3.385912e-01 1.624973e-01 
1.100500e+01 3.389934e-01 1.624855e-01 
1.100600e+01 3.393925e-01 1.624725e-01 
1.100700e+01 3.397884e-01 1.624584e-01 
1.100800e+01 3.401812e-01 1.624432e-01 
1.100900e+01 3.405708e-01 1.624269e-01 
1.101000e+01 3.409572e-01 1.624095e-01 
1.101100e+01 3.413404e-01 1.623910e-01 
1.101200e+01 3.417205e-01 1.623714e-01 
1.101300e+01 3.420974e-01 1.623507e-01 
1.101400e+01 3.424711e-01 1.623289e-01 
1.101500e+01 3.428416e-01 1.623061e-01 
1.101600e+01 3.432090e-01 1.622821e-01 
1.101700e+01 3.435731e-01 1.622570e-01 
1.101800e+01 3.439340e-01 1.622308e-01 
1.101900e+01 3.442918e-01 1.622036e-01 
1.102000e+01 3.446464e-01 1.621753e-01 
1.102100e+01 3.449977e-01 1.621459e-01 
1.102200e+01 3.453459e-01 1.621154e-01 
1.102300e+01 3.456908e-01 1.620838e-01 
1.102400e+01 3.460326e-01 1.620512e-01 
1.102500e+01 3.463711e-01 1.620175e-01 
1.102600e+01 3.467065e-01 1.619827e-01 
1.102700e+01 3.470386e-01 1.619468e-01 
1.102800e+01 3.473675e-01 1.619099e-01 
1.102900e+01 3.476932e-01 1.618720e-01 
1.103000e+01 3.480157e-01 1.618329e-01 
1.103100e+01 3.483350e-01 1.617928e-01 
1.103200e+01 3.486511e-01 1.617517e-01 
1.103300e+01 3.489639e-01 1.617095e-01 
1.103400e+01 3.492735e-01 1.616662e-01 
1.103500e+01 3.495799e-01 1.616219e-01 
1.103600e+01 3.498830e-01 1.615766e-01 
1.103700e+01 3.501830e-01 1.615302e-01 
1.103800e+01 3.504797e-01 1.614827e-01 
1.103900e+01 3.507732e-01 1.614342e-01 
1.104000e+01 3.510634e-01 1.613847e-01 
1.104100e+01 3.513504e-01 1.613342e-01 
1.104200e+01 3.516342e-01 1.612826e-01 
1.104300e+01 3.519148e-01 1.612300e-01 
1.104400e+01 3.521921e-01 1.611763e-01 
1.104500e+01 3.524661e-01 1.611216e-01 
1.104600e+01 3.527370e-01 1.610659e-01 
1.104700e+01 3.530046e-01 1.610092e-01 
1.104800e+01 3.532689e-01 1.609515e-01 
1.104900e+01 3.535300e-01 1.608927e-01 
1.105000e+01 3.537879e-01 1.608330e-01 
1.105100e+01 3.540425e-01 1.607722e-01 
1.105200e+01 3.542939e-01 1.607104e-01 
1.105300e+01 3.545420e-01 1.606476e-01 
1.105400e+01 3.547869e-01 1.605838e-01 
1.105500e+01 3.550285e-01 1.605190e-01 
1.105600e+01 3.552669e-01 1.604532e-01 
1.105700e+01 3.555021e-01 1.603864e-01 
1.105800e+01 3.557340e-01 1.603186e-01 
1.105900e+01 3.559626e-01 1.602498e-01 
1.106000e+01 3.561880e-01 1.601800e-01 
1.106100e+01 3.564101e-01 1.601093e-01 
1.106200e+01 3.566290e-01 1.600375e-01 
1.106300e+01 3.568446e-01 1.599648e-01 
1.106400e+01 3.570570e-01 1.598911e-01 
1.106500e+01 3.572661e-01 1.598164e-01 
1.106600e+01 3.574720e-01 1.597407e-01 
1.106700e+01 3.576746e-01 1.596641e-01 
1.106800e+01 3.578740e-01 1.595865e-01 
1.106900e+01 3.580701e-01 1.595079e-01 
1.107000e+01 3.582630e-01 1.594284e-01 
1.107100e+01 3.584526e-01 1.593479e-01 
1.107200e+01 3.586389e-01 1.592665e-01 
1.107300e+01 3.588220e-01 1.591841e-01 
1.107400e+01 3.590018e-01 1.591007e-01 
1.107500e+01 3.591784e-01 1.590164e-01 
1.107600e+01 3.593517e-01 1.589311e-01 
1.107700e+01 3.595218e-01 1.588449e-01 
1.107800e+01 3.596886e-01 1.587578e-01 
1.107900e+01 3.598522e-01 1.586697e-01 
1.108000e+01 3.600125e-01 1.585806e-01 
1.108100e+01 3.601695e-01 1.584907e-01 
1.108200e+01 3.603233e-01 1.583998e-01 
1.108300e+01 3.604738e-01 1.583079e-01 
1.108400e+01 3.606211e-01 1.582152e-01 
1.108500e+01 3.607651e-01 1.581215e-01 
1.108600e+01 3.609059e-01 1.580269e-01 
1.108700e+01 3.610434e-01 1.579314e-01 
1.108800e+01 3.611777e-01 1.578349e-01 
1.108900e+01 3.613087e-01 1.577376e-01 
1.109000e+01 3.614365e-01 1.576393e-01 
1.109100e+01 3.615610e-01 1.575401e-01 
1.109200e+01 3.616822e-01 1.574400e-01 
1.109300e+01 3.618003e-01 1.573390e-01 
1.109400e+01 3.619150e-01 1.572372e-01 
1.109500e+01 3.620265e-01 1.571344e-01 
1.109600e+01 3.621348e-01 1.570307e-01 
1.109700e+01 3.622398e-01 1.569261e-01 
1.109800e+01 3.623416e-01 1.568207e-01 
1.109900e+01 3.624401e-01 1.567143e-01 
1.110000e+01 3.625354e-01 1.566071e-01 
1.110100e+01 3.626274e-01 1.564990e-01 
1.110200e+01 3.627162e-01 1.563900e-01 
1.110300e+01 3.628018e-01 1.562801e-01 
1.110400e+01 3.628841e-01 1.561693e-01 
1.110500e+01 3.629632e-01 1.560577e-01 
1.110600e+01 3.630390e-01 1.559452e-01 
1.110700e+01 3.631116e-01 1.558319e-01 
1.110800e+01 3.631810e-01 1.557177e-01 
1.110900e+01 3.632471e-01 1.556026e-01 
1.111000e+01 3.633100e-01 1.554867e-01 
1.111100e+01 3.633696e-01 1.553699e-01 
1.111200e+01 3.634261e-01 1.552523e-01 
1.111300e+01 3.634793e-01 1.551338e-01 
1.111400e+01 3.635292e-01 1.550145e-01 
1.111500e+01 3.635760e-01 1.548943e-01 
1.111600e+01 3.636195e-01 1.547733e-01 
1.111700e+01 3.636598e-01 1.546514e-01 
1.111800e+01 3.636969e-01 1.545288e-01 
1.111900e+01 3.637308e-01 1.544052e-01 
1.112000e+01 3.637614e-01 1.542809e-01 
1.112100e+01 3.637888e-01 1.541557e-01 
1.112200e+01 3.638130e-01 1.540298e-01 
1.112300e+01 3.638340e-01 1.539029e-01 
1.112400e+01 3.638518e-01 1.537753e-01 
1.112500e+01 3.638664e-01 1.536469e-01 
1.112600e+01 3.638777e-01 1.535176e-01 
1.112700e+01 3.638859e-01 1.533876e-01 
1.112800e+01 3.638909e-01 1.532567e-01 
1.112900e+01 3.638926e-01 1.531250e-01 
1.113000e+01 3.638912e-01 1.529926e-01 
1.113100e+01 3.638865e-01 1.528593e-01 
1.113200e+01 3.638787e-01 1.527253e-01 
1.113300e+01 3.638676e-01 1.525904e-01 
1.113400e+01 3.638534e-01 1.524548e-01 
1.113500e+01 3.638360e-01 1.523184e-01 
1.113600e+01 3.638154e-01 1.521812e-01 
1.113700e+01 3.637916e-01 1.520432e-01 
1.113800e+01 3.637646e-01 1.519044e-01 
1.113900e+01 3.637345e-01 1.517649e-01 
1.114000e+01 3.637012e-01 1.516246e-01 
1.114100e+01 3.636647e-01 1.514835e-01 
1.114200e+01 3.636250e-01 1.513417e-01 
1.114300e+01 3.635822e-01 1.511991e-01 
1.114400e+01 3.635361e-01 1.510557e-01 
1.114500e+01 3.634870e-01 1.509116e-01 
1.114600e+01 3.634346e-01 1.507667e-01 
1.114700e+01 3.633791e-01 1.506211e-01 
1.114800e+01 3.633205e-01 1.504748e-01 
1.114900e+01 3.632587e-01 1.503277e-01 
1.115000e+01 3.631937e-01 1.501798e-01 
1.115100e+01 3.631256e-01 1.500312e-01 
1.115200e+01 3.630543e-01 1.498819e-01 
1.115300e+01 3.629799e-01 1.497319e-01 
1.115400e+01 3.629024e-01 1.495811e-01 
1.115500e+01 3.628217e-01 1.494296e-01 
1.115600e+01 3.627379e-01 1.492773e-01 
1.115700e+01 3.626509e-01 1.491244e-01 
1.115800e+01 3.625609e-01 1.489707e-01 
1.115900e+01 3.624677e-01 1.488163e-01 
1.116000e+01 3.623714e-01 1.486612e-01 
1.116100e+01 3.622719e-01 1.485054e-01 
1.116200e+01 3.621694e-01 1.483489e-01 
1.116300e+01 3.620637e-01 1.481917e-01 
1.116400e+01 3.619549e-01 1.480338e-01 
1.116500e+01 3.618430e-01 1.478752e-01 
1.116600e+01 3.617280e-01 1.477159e-01 
1.116700e+01 3.616100e-01 1.475559e-01 
1.116800e+01 3.614888e-01 1.473953e-01 
1.116900e+01 3.613645e-01 1.472339e-01 
1.117000e+01 3.612371e-01 1.470719e-01 
1.117100e+01 3.611067e-01 1.469091e-01 
1.117200e+01 3.609732e-01 1.467457e-01 
1.117300e+01 3.608365e-01 1.465817e-01 
1.117400e+01 3.606969e-01 1.464169e-01 
1.117500e+01 3.605541e-01 1.462515e-01 
1.117600e+01 3.604083e-01 1.460855e-01 
1.117700e+01 3.602594e-01 1.459187e-01 
1.117800e+01 3.601074e-01 1.457514e-01 
1.117900e+01 3.599524e-01 1.455833e-01 
1.118000e+01 3.597944e-01 1.454146e-01 
1.118100e+01 3.596333e-01 1.452453e-01 
1.118200e+01 3.594691e-01 1.450753e-01 
1.118300e+01 3.593019e-01 1.449047e-01 
1.118400e+01 3.591317e-01 1.447335e-01 
1.118500e+01 3.589584e-01 1.445616e-01 
1.118600e+01 3.587822e-01 1.443890e-01 
1.118700e+01 3.586028e-01 1.442159e-01 
1.118800e+01 3.584205e-01 1.440421e-01 
1.118900e+01 3.582351e-01 1.438677e-01 
1.119000e+01 3.580468e-01 1.436927e-01 
1.119100e+01 3.578554e-01 1.435170e-01 
1.119200e+01 3.576610e-01 1.433408e-01 
1.119300e+01 3.574636e-01 1.431639e-01 
1.119400e+01 3.572633e-01 1.429864e-01 
1.119500e+01 3.570599e-01 1.428083e-01 
1.119600e+01 3.568536e-01 1.426297e-01 
1.119700e+01 3.566442e-01 1.424504e-01 
1.119800e+01 3.564319e-01 1.422705e-01 
1.119900e+01 3.562166e-01 1.420900e-01 
1.120000e+01 3.559984e-01 1.419090e-01 
1.120100e+01 3.557771e-01 1.417273e-01 
1.120200e+01 3.555529e-01 1.415451e-01 
1.120300e+01 3.553258e-01 1.413623e-01 
1.120400e+01 3.550957e-01 1.411789e-01 
1.120500e+01 3.548627e-01 1.409949e-01 
1.120600e+01 3.546267e-01 1.408104e-01 
1.120700e+01 3.543878e-01 1.406253e-01 
1.120800e+01 3.541459e-01 1.404396e-01 
1.120900e+01 3.539012e-01 1.402534e-01 
1.121000e+01 3.536535e-01 1.400666e-01 
1.121100e+01 3.534029e-01 1.398793e-01 
1.121200e+01 3.531493e-01 1.396914e-01 
1.121300e+01 3.528929e-01 1.395029e-01 
1.121400e+01 3.526336e-01 1.393139e-01 
1.121500e+01 3.523713e-01 1.391244e-01 
1.121600e+01 3.521062e-01 1.389343e-01 
1.121700e+01 3.518382e-01 1.387437e-01 
1.121800e+01 3.515673e-01 1.385525e-01 
1.121900e+01 3.512935e-01 1.383609e-01 
1.122000e+01 3.510168e-01 1.381687e-01 
1.122100e+01 3.507373e-01 1.379759e-01 
1.122200e+01 3.504549e-01 1.377827e-01 
1.122300e+01 3.501697e-01 1.375889e-01 
1.122400e+01 3.498816e-01 1.373946e-01 
1.122500e+01 3.495907e-01 1.371998e-01 
1.122600e+01 3.492969e-01 1.370045e-01 
1.122700e+01 3.490003e-01 1.368087e-01 
1.122800e+01 3.487008e-01 1.366124e-01 
1.122900e+01 3.483985e-01 1.364155e-01 
1.123000e+01 3.480935e-01 1.362182e-01 
1.123100e+01 3.477855e-01 1.360204e-01 
1.123200e+01 3.474748e-01 1.358221e-01 
1.123300e+01 3.471613e-01 1.356233e-01 
1.123400e+01 3.468450e-01 1.354240e-01 
1.123500e+01 3.465259e-01 1.352243e-01 
1.123600e+01 3.462040e-01 1.350241e-01 
1.123700e+01 3.458793e-01 1.348233e-01 
1.123800e+01 3.455519e-01 1.346222e-01 
1.123900e+01 3.452216e-01 1.344205e-01 
1.124000e+01 3.448887e-01 1.342184e-01 
1.124100e+01 3.445529e-01 1.340158e-01 
1.124200e+01 3.442144e-01 1.338128e-01 
1.124300e+01 3.438732e-01 1.336093e-01 
1.124400e+01 3.435292e-01 1.334053e-01 
1.124500e+01 3.431825e-01 1.332009e-01 
1.124600e+01 3.428330e-01 1.329961e-01 
1.124700e+01 3.424809e-01 1.327908e-01 
1.124800e+01 3.421260e-01 1.325850e-01 
1.124900e+01 3.417684e-01 1.323788e-01 
1.125000e+01 3.414081e-01 1.321722e-01 
1.125100e+01 3.410451e-01 1.319652e-01 
1.125200e+01 3.406794e-01 1.317577e-01 
1.125300e+01 3.403110e-01 1.315498e-01 
1.125400e+01 3.399399e-01 1.313415e-01 
1.125500e+01 3.395662e-01 1.311327e-01 
1.125600e+01 3.391898e-01 1.309236e-01 
1.125700e+01 3.388107e-01 1.307140e-01 
1.125800e+01 3.384290e-01 1.305040e-01 
1.125900e+01 3.380446e-01 1.302936e-01 
1.126000e+01 3.376576e-01 1.300828e-01 
1.126100e+01 3.372680e-01 1.298716e-01 
1.126200e+01 3.368757e-01 1.296600e-01 
1.126300e+01 3.364808e-01 1.294480e-01 
1.126400e+01 3.360833e-01 1.292356e-01 
1.126500e+01 3.356831e-01 1.290229e-01 
1.126600e+01 3.352804e-01 1.288097e-01 
1.126700e+01 3.348751e-01 1.285961e-01 
1.126800e+01 3.344671e-01 1.283822e-01 
1.126900e+01 3.340566e-01 1.281679e-01 
1.127000e+01 3.336435e-01 1.279532e-01 
1.127100e+01 3.332279e-01 1.277382e-01 
1.127200e+01 3.328096e-01 1.275228e-01 
1.127300e+01 3.323889e-01 1.273070e-01 
1.127400e+01 3.319655e-01 1.270908e-01 
1.127500e+01 3.315396e-01 1.268743e-01 
1.127600e+01 3.311112e-01 1.266574e-01 
1.127700e+01 3.306803e-01 1.264402e-01 
1.127800e+01 3.302468e-01 1.262227e-01 
1.127900e+01 3.298108e-01 1.260048e-01 
1.128000e+01 3.293723e-01 1.257865e-01 
1.128100e+01 3.289313e-01 1.255679e-01 
1.128200e+01 3.284878e-01 1.253490e-01 
1.128300e+01 3.280418e-01 1.251297e-01 
1.128400e+01 3.275933e-01 1.249101e-01 
1.128500e+01 3.271424e-01 1.246902e-01 
1.128600e+01 3.266889e-01 1.244699e-01 
1.128700e+01 3.262331e-01 1.242493e-01 
1.128800e+01 3.257747e-01 1.240284e-01 
1.128900e+01 3.253139e-01 1.238072e-01 
1.129000e+01 3.248507e-01 1.235857e-01 
1.129100e+01 3.243850e-01 1.233638e-01 
1.129200e+01 3.239169e-01 1.231417e-01 
1.129300e+01 3.234464e-01 1.229192e-01 
1.129400e+01 3.229735e-01 1.226965e-01 
1.129500e+01 3.224982e-01 1.224734e-01 
1.129600e+01 3.220204e-01 1.222501e-01 
1.129700e+01 3.215403e-01 1.220264e-01 
1.129800e+01 3.210578e-01 1.218025e-01 
1.129900e+01 3.205730e-01 1.215783e-01 
1.130000e+01 3.200857e-01 1.213538e-01 
1.130100e+01 3.195961e-01 1.211290e-01 
1.130200e+01 3.191041e-01 1.209039e-01 
1.130300e+01 3.186098e-01 1.206786e-01 
1.130400e+01 3.181132e-01 1.204530e-01 
1.130500e+01 3.176142e-01 1.202271e-01 
1.130600e+01 3.171129e-01 1.200009e-01 
1.130700e+01 3.166093e-01 1.197745e-01 
1.130800e+01 3.161034e-01 1.195478e-01 
1.130900e+01 3.155952e-01 1.193209e-01 
1.131000e+01 3.150846e-01 1.190937e-01 
1.131100e+01 3.145718e-01 1.188663e-01 
1.131200e+01 3.140568e-01 1.186386e-01 
1.131300e+01 3.135394e-01 1.184107e-01 
1.131400e+01 3.130198e-01 1.181825e-01 
1.131500e+01 3.124979e-01 1.179541e-01 
1.131600e+01 3.119738e-01 1.177255e-01 
1.131700e+01 3.114474e-01 1.174966e-01 
1.131800e+01 3.109188e-01 1.172675e-01 
1.131900e+01 3.103880e-01 1.170381e-01 
1.132000e+01 3.098550e-01 1.168086e-01 
1.132100e+01 3.093197e-01 1.165788e-01 
1.132200e+01 3.087823e-01 1.163488e-01 
1.132300e+01 3.082427e-01 1.161185e-01 
1.132400e+01 3.077008e-01 1.158881e-01 
1.132500e+01 3.071568e-01 1.156575e-01 
1.132600e+01 3.066107e-01 1.154266e-01 
1.132700e+01 3.060623e-01 1.151955e-01 
1.132800e+01 3.055119e-01 1.149643e-01 
1.132900e+01 3.049592e-01 1.147328e-01 
1.133000e+01 3.044045e-01 1.145011e-01 
1.133100e+01 3.038476e-01 1.142693e-01 
1.133200e+01 3.032886e-01 1.140373e-01 
1.133300e+01 3.027274e-01 1.138050e-01 
1.133400e+01 3.021642e-01 1.135726e-01 
1.133500e+01 3.015989e-01 1.133400e-01 
1.133600e+01 3.010315e-01 1.131072e-01 
1.133700e+01 3.004620e-01 1.128743e-01 
1.133800e+01 2.998904e-01 1.126412e-01 
1.133900e+01 2.993167e-01 1.124079e-01 
1.134000e+01 2.987411e-01 1.121744e-01 
1.134100e+01 2.981633e-01 1.119408e-01 
1.134200e+01 2.975835e-01 1.117070e-01 
1.134300e+01 2.970017e-01 1.114730e-01 
1.134400e+01 2.964179e-01 1.112389e-01 
1.134500e+01 2.958320e-01 1.110047e-01 
1.134600e+01 2.952442e-01 1.107702e-01 
1.134700e+01 2.946543e-01 1.105357e-01 
1.134800e+01 2.940625e-01 1.103010e-01 
1.134900e+01 2.934687e-01 1.100661e-01 
1.135000e+01 2.928729e-01 1.098311e-01 
1.135100e+01 2.922751e-01 1.095960e-01 
1.135200e+01 2.916754e-01 1.093608e-01 
1.135300e+01 2.910737e-01 1.091254e-01 
1.135400e+01 2.904701e-01 1.088899e-01 
1.135500e+01 2.898646e-01 1.086542e-01 
1.135600e+01 2.892572e-01 1.084184e-01 
1.135700e+01 2.886478e-01 1.081826e-01 
1.135800e+01 2.880365e-01 1.079465e-01 
1.135900e+01 2.874234e-01 1.077104e-01 
1.136000e+01 2.868083e-01 1.074742e-01 
1.136100e+01 2.861914e-01 1.072379e-01 
1.136200e+01 2.855726e-01 1.070014e-01 
1.136300e+01 2.849519e-01 1.067648e-01 
1.136400e+01 2.843294e-01 1.065282e-01 
1.136500e+01 2.837050e-01 1.062914e-01 
1.136600e+01 2.830788e-01 1.060546e-01 
1.136700e+01 2.824508e-01 1.058177e-01 
1.136800e+01 2.818209e-01 1.055806e-01 
1.136900e+01 2.811893e-01 1.053435e-01 
1.137000e+01 2.805558e-01 1.051063e-01 
1.137100e+01 2.799206e-01 1.048690e-01 
1.137200e+01 2.792836e-01 1.046316e-01 
1.137300e+01 2.786447e-01 1.043942e-01 
1.137400e+01 2.780042e-01 1.041567e-01 
1.137500e+01 2.773618e-01 1.039191e-01 
1.137600e+01 2.767178e-01 1.036814e-01 
1.137700e+01 2.760720e-01 1.034437e-01 
1.137800e+01 2.754244e-01 1.032059e-01 
1.137900e+01 2.747751e-01 1.029681e-01 
1.138000e+01 2.741242e-01 1.027302e-01 
1.138100e+01 2.734715e-01 1.024922e-01 
1.138200e+01 2.728171e-01 1.022542e-01 
1.138300e+01 2.721610e-01 1.020161e-01 
1.138400e+01 2.715033e-01 1.017780e-01 
1.138500e+01 2.708439e-01 1.015398e-01 
1.138600e+01 2.701828e-01 1.013016e-01 
1.138700e+01 2.695201e-01 1.010634e-01 
1.138800e+01 2.688558e-01 1.008251e-01 
1.138900e+01 2.681898e-01 1.005868e-01 
1.139000e+01 2.675222e-01 1.003485e-01 
1.139100e+01 2.668529e-01 1.001101e-01 
1.139200e+01 2.661821e-01 9.987167e-02 
1.139300e+01 2.655097e-01 9.963324e-02 
1.139400e+01 2.648357e-01 9.939479e-02 
1.139500e+01 2.641601e-01 9.915632e-02 
1.139600e+01 2.634829e-01 9.891783e-02 
1.139700e+01 2.628042e-01 9.867933e-02 
1.139800e+01 2.621240e-01 9.844082e-02 
1.139900e+01 2.614422e-01 9.820229e-02 
1.140000e+01 2.607588e-01 9.796376e-02 
1.140100e+01 2.600740e-01 9.772523e-02 
1.140200e+01 2.593876e-01 9.748669e-02 
1.140300e+01 2.586997e-01 9.724815e-02 
1.140400e+01 2.580103e-01 9.700962e-02 
1.140500e+01 2.573195e-01 9.677109e-02 
1.140600e+01 2.566272e-01 9.653258e-02 
1.140700e+01 2.559334e-01 9.629407e-02 
1.140800e+01 2.552381e-01 9.605557e-02 
1.140900e+01 2.545414e-01 9.581709e-02 
1.141000e+01 2.538432e-01 9.557863e-02 
1.141100e+01 2.531437e-01 9.534019e-02 
1.141200e+01 2.524427e-01 9.510177e-02 
1.141300e+01 2.517403e-01 9.486338e-02 
1.141400e+01 2.510365e-01 9.462502e-02 
1.141500e+01 2.503313e-01 9.438668e-02 
1.141600e+01 2.496247e-01 9.414838e-02 
1.141700e+01 2.489167e-01 9.391012e-02 
1.141800e+01 2.482074e-01 9.367189e-02 
1.141900e+01 2.474967e-01 9.343370e-02 
1.142000e+01 2.467847e-01 9.319555e-02 
1.142100e+01 2.460713e-01 9.295745e-02 
1.142200e+01 2.453566e-01 9.271940e-02 
1.142300e+01 2.446406e-01 9.248139e-02 
1.142400e+01 2.439233e-01 9.224344e-02 
1.142500e+01 2.432047e-01 9.200554e-02 
1.142600e+01 2.424848e-01 9.176770e-02 
1.142700e+01 2.417636e-01 9.152991e-02 
1.142800e+01 2.410412e-01 9.129219e-02 
1.142900e+01 2.403175e-01 9.105453e-02 
1.143000e+01 2.395925e-01 9.081694e-02 
1.143100e+01 2.388663e-01 9.057942e-02 
1.143200e+01 2.381389e-01 9.034196e-02 
1.143300e+01 2.374102e-01 9.010458e-02 
1.143400e+01 2.366803e-01 8.986728e-02 
1.143500e+01 2.359492e-01 8.963005e-02 
1.143600e+01 2.352170e-01 8.939291e-02 
1.143700e+01 2.344835e-01 8.915584e-02 
1.143800e+01 2.337489e-01 8.891886e-02 
1.143900e+01 2.330131e-01 8.868197e-02 
1.144000e+01 2.322761e-01 8.844516e-02 
1.144100e+01 2.315380e-01 8.820845e-02 
1.144200e+01 2.307988e-01 8.797183e-02 
1.144300e+01 2.300584e-01 8.773530e-02 
1.144400e+01 2.293169e-01 8.749888e-02 
1.144500e+01 2.285743e-01 8.726255e-02 
1.144600e+01 2.278306e-01 8.702633e-02 
1.144700e+01 2.270859e-01 8.679021e-02 
1.144800e+01 2.263400e-01 8.655419e-02 
1.144900e+01 2.255931e-01 8.631829e-02 
1.145000e+01 2.248451e-01 8.608250e-02 
1.145100e+01 2.240960e-01 8.584682e-02 
1.145200e+01 2.233460e-01 8.561126e-02 
1.145300e+01 2.225948e-01 8.537581e-02 
1.145400e+01 2.218427e-01 8.514049e-02 
1.145500e+01 2.210895e-01 8.490529e-02 
1.145600e+01 2.203354e-01 8.467021e-02 
1.145700e+01 2.195802e-01 8.443526e-02 
1.145800e+01 2.188241e-01 8.420043e-02 
1.145900e+01 2.180670e-01 8.396574e-02 
1.146000e+01 2.173089e-01 8.373118e-02 
1.146100e+01 2.165499e-01 8.349676e-02 
1.146200e+01 2.157900e-01 8.326247e-02 
1.146300e+01 2.150291e-01 8.302833e-02 
1.146400e+01 2.142672e-01 8.279432e-02 
1.146500e+01 2.135045e-01 8.256046e-02 
1.146600e+01 2.127408e-01 8.232674e-02 
1.146700e+01 2.119763e-01 8.209317e-02 
1.146800e+01 2.112109e-01 8.185975e-02 
1.146900e+01 2.104446e-01 8.162648e-02 
1.147000e+01 2.096774e-01 8.139337e-02 
1.147100e+01 2.089093e-01 8.116041e-02 
1.147200e+01 2.081405e-01 8.092761e-02 
1.147300e+01 2.073707e-01 8.069497e-02 
1.147400e+01 2.066002e-01 8.046249e-02 
1.147500e+01 2.058288e-01 8.023018e-02 
1.147600e+01 2.050567e-01 7.999803e-02 
1.147700e+01 2.042837e-01 7.976605e-02 
1.147800e+01 2.035099e-01 7.953424e-02 
1.147900e+01 2.027354e-01 7.930260e-02 
1.148000e+01 2.019601e-01 7.907114e-02 
1.148100e+01 2.011840e-01 7.883985e-02 
1.148200e+01 2.004072e-01 7.860874e-02 
1.148300e+01 1.996296e-01 7.837781e-02 
1.148400e+01 1.988513e-01 7.814706e-02 
1.148500e+01 1.980723e-01 7.791649e-02 
1.148600e+01 1.972925e-01 7.768612e-02 
1.148700e+01 1.965121e-01 7.745592e-02 
1.148800e+01 1.957310e-01 7.722592e-02 
1.148900e+01 1.949492e-01 7.699611e-02 
1.149000e+01 1.941667e-01 7.676650e-02 
1.149100e+01 1.933836e-01 7.653708e-02 
1.149200e+01 1.925998e-01 7.630785e-02 
1.149300e+01 1.918153e-01 7.607883e-02 
1.149400e+01 1.910302e-01 7.585000e-02 
1.149500e+01 1.902445e-01 7.562138e-02 
1.149600e+01 1.894582e-01 7.539297e-02 
1.149700e+01 1.886713e-01 7.516476e-02 
1.149800e+01 1.878838e-01 7.493676e-02 
1.149900e+01 1.870957e-01 7.470897e-02 
1.150000e+01 1.863070e-01 7.448139e-02 
1.150100e+01 1.855178e-01 7.425402e-02 
1.150200e+01 1.847280e-01 7.402687e-02 
1.150300e+01 1.839376e-01 7.379994e-02 
1.150400e+01 1.831468e-01 7.357323e-02 
1.150500e+01 1.823553e-01 7.334674e-02 
1.150600e+01 1.815634e-01 7.312047e-02 
1.150700e+01 1.807710e-01 7.289443e-02 
1.150800e+01 1.799781e-01 7.266861e-02 
1.150900e+01 1.791846e-01 7.244303e-02 
1.151000e+01 1.783907e-01 7.221767e-02 
1.151100e+01 1.775964e-01 7.199254e-02 
1.151200e+01 1.768016e-01 7.176765e-02 
1.151300e+01 1.760063e-01 7.154299e-02 
1.151400e+01 1.752106e-01 7.131857e-02 
1.151500e+01 1.744144e-01 7.109439e-02 
1.151600e+01 1.736179e-01 7.087045e-02 
1.151700e+01 1.728209e-01 7.064675e-02 
1.151800e+01 1.720235e-01 7.042329e-02 
1.151900e+01 1.712257e-01 7.020009e-02 
1.152000e+01 1.704276e-01 6.997712e-02 
1.152100e+01 1.696291e-01 6.975441e-02 
1.152200e+01 1.688302e-01 6.953195e-02 
1.152300e+01 1.680310e-01 6.930974e-02 
1.152400e+01 1.672314e-01 6.908778e-02 
1.152500e+01 1.664315e-01 6.886608e-02 
1.152600e+01 1.656312e-01 6.864463e-02 
1.152700e+01 1.648307e-01 6.842345e-02 
1.152800e+01 1.640298e-01 6.820252e-02 
1.152900e+01 1.632287e-01 6.798186e-02 
1.153000e+01 1.624273e-01 6.776146e-02 
1.153100e+01 1.616256e-01 6.754132e-02 
1.153200e+01 1.608236e-01 6.732146e-02 
1.153300e+01 1.600214e-01 6.710186e-02 
1.153400e+01 1.592189e-01 6.688253e-02 
1.153500e+01 1.584162e-01 6.666347e-02 
1.153600e+01 1.576132e-01 6.644468e-02 
1.153700e+01 1.568101e-01 6.622617e-02 
1.153800e+01 1.560067e-01 6.600794e-02 
1.153900e+01 1.552032e-01 6.578998e-02 
1.154000e+01 1.543994e-01 6.557230e-02 
1.154100e+01 1.535955e-01 6.535491e-02 
1.154200e+01 1.527914e-01 6.513779e-02 
1.154300e+01 1.519871e-01 6.492096e-02 
1.154400e+01 1.511827e-01 6.470442e-02 
1.154500e+01 1.503782e-01 6.448816e-02 
1.154600e+01 1.495735e-01 6.427218e-02 
1.154700e+01 1.487687e-01 6.405650e-02 
1.154800e+01 1.479638e-01 6.384111e-02 
1.154900e+01 1.471588e-01 6.362601e-02 
1.155000e+01 1.463536e-01 6.341121e-02 
1.155100e+01 1.455485e-01 6.319670e-02 
1.155200e+01 1.447432e-01 6.298249e-02 
1.155300e+01 1.439378e-01 6.276857e-02 
1.155400e+01 1.431325e-01 6.255496e-02 
1.155500e+01 1.423270e-01 6.234165e-02 
1.155600e+01 1.415216e-01 6.212863e-02 
1.155700e+01 1.407161e-01 6.191593e-02 
1.155800e+01 1.399105e-01 6.170353e-02 
1.155900e+01 1.391050e-01 6.149143e-02 
1.156000e+01 1.382995e-01 6.127964e-02 
1.156100e+01 1.374940e-01 6.106816e-02 
1.156200e+01 1.366885e-01 6.085700e-02 
1.156300e+01 1.358830e-01 6.064614e-02 
1.156400e+01 1.350776e-01 6.043560e-02 
1.156500e+01 1.342723e-01 6.022537e-02 
1.156600e+01 1.334669e-01 6.001546e-02 
1.156700e+01 1.326617e-01 5.980586e-02 
1.156800e+01 1.318565e-01 5.959659e-02 
1.156900e+01 1.310514e-01 5.938763e-02 
1.157000e+01 1.302465e-01 5.917900e-02 
1.157100e+01 1.294416e-01 5.897068e-02 
1.157200e+01 1.286368e-01 5.876269e-02 
1.157300e+01 1.278322e-01 5.855503e-02 
1.157400e+01 1.270276e-01 5.834769e-02 
1.157500e+01 1.262233e-01 5.814068e-02 
1.157600e+01 1.254191e-01 5.793400e-02 
1.157700e+01 1.246150e-01 5.772764e-02 
1.157800e+01 1.238111e-01 5.752162e-02 
1.157900e+01 1.230074e-01 5.731593e-02 
1.158000e+01 1.222039e-01 5.711058e-02 
1.158100e+01 1.214006e-01 5.690556e-02 
1.158200e+01 1.205975e-01 5.670087e-02 
1.158300e+01 1.197946e-01 5.649652e-02 
1.158400e+01 1.189919e-01 5.629251e-02 
1.158500e+01 1.181894e-01 5.608884e-02 
1.158600e+01 1.173872e-01 5.588551e-02 
1.158700e+01 1.165853e-01 5.568252e-02 
1.158800e+01 1.157836e-01 5.547988e-02 
1.158900e+01 1.149822e-01 5.527757e-02 
1.159000e+01 1.141811e-01 5.507562e-02 
1.159100e+01 1.133803e-01 5.487401e-02 
1.159200e+01 1.125797e-01 5.467274e-02 
1.159300e+01 1.117795e-01 5.447183e-02 
1.159400e+01 1.109796e-01 5.427126e-02 
1.159500e+01 1.101800e-01 5.407105e-02 
1.159600e+01 1.093807e-01 5.387118e-02 
1.159700e+01 1.085818e-01 5.367167e-02 
1.159800e+01 1.077833e-01 5.347252e-02 
1.159900e+01 1.069851e-01 5.327371e-02 
1.160000e+01 1.061872e-01 5.307527e-02 
1.160100e+01 1.053898e-01 5.287718e-02 
1.160200e+01 1.045927e-01 5.267945e-02 
1.160300e+01 1.037961e-01 5.248207e-02 
1.160400e+01 1.029998e-01 5.228506e-02 
1.160500e+01 1.022040e-01 5.208841e-02 
1.160600e+01 1.014086e-01 5.189212e-02 
1.160700e+01 1.006136e-01 5.169619e-02 
1.160800e+01 9.981908e-02 5.150063e-02 
1.160900e+01 9.902499e-02 5.130543e-02 
1.161000e+01 9.823137e-02 5.111060e-02 
1.161100e+01 9.743822e-02 5.091613e-02 
1.161200e+01 9.664555e-02 5.072203e-02 
1.161300e+01 9.585336e-02 5.052830e-02 
1.161400e+01 9.506167e-02 5.033494e-02 
1.161500e+01 9.427048e-02 5.014195e-02 
1.161600e+01 9.347981e-02 4.994933e-02 
1.161700e+01 9.268966e-02 4.975709e-02 
1.161800e+01 9.190004e-02 4.956521e-02 
1.161900e+01 9.111096e-02 4.937372e-02 
1.162000e+01 9.032243e-02 4.918259e-02 
1.162100e+01 8.953445e-02 4.899184e-02 
1.162200e+01 8.874704e-02 4.880147e-02 
1.162300e+01 8.796021e-02 4.861148e-02 
1.162400e+01 8.717396e-02 4.842186e-02 
1.162500e+01 8.638830e-02 4.823263e-02 
1.162600e+01 8.560324e-02 4.804377e-02 
1.162700e+01 8.481879e-02 4.785530e-02 
1.162800e+01 8.403495e-02 4.766721e-02 
1.162900e+01 8.325175e-02 4.747949e-02 
1.163000e+01 8.246917e-02 4.729217e-02 
1.163100e+01 8.168725e-02 4.710522e-02 
1.163200e+01 8.090597e-02 4.691867e-02 
1.163300e+01 8.012535e-02 4.673249e-02 
1.163400e+01 7.934540e-02 4.654671e-02 
1.163500e+01 7.856613e-02 4.636131e-02 
1.163600e+01 7.778755e-02 4.617630e-02 
1.163700e+01 7.700966e-02 4.599168e-02 
1.163800e+01 7.623247e-02 4.580745e-02 
1.163900e+01 7.545599e-02 4.562360e-02 
1.164000e+01 7.468023e-02 4.544015e-02 
1.164100e+01 7.390520e-02 4.525709e-02 
1.164200e+01 7.313091e-02 4.507443e-02 
1.164300e+01 7.235736e-02 4.489215e-02 
1.164400e+01 7.158456e-02 4.471027e-02 
1.164500e+01 7.081253e-02 4.452879e-02 
1.164600e+01 7.004126e-02 4.434770e-02 
1.164700e+01 6.927077e-02 4.416701e-02 
1.164800e+01 6.850107e-02 4.398671e-02 
1.164900e+01 6.773216e-02 4.380681e-02 
1.165000e+01 6.696406e-02 4.362730e-02 
1.165100e+01 6.619676e-02 4.344820e-02 
1.165200e+01 6.543028e-02 4.326949e-02 
1.165300e+01 6.466463e-02 4.309119e-02 
1.165400e+01 6.389982e-02 4.291328e-02 
1.165500e+01 6.313585e-02 4.273578e-02 
1.165600e+01 6.237273e-02 4.255868e-02 
1.165700e+01 6.161047e-02 4.238198e-02 
1.165800e+01 6.084908e-02 4.220568e-02 
1.165900e+01 6.008856e-02 4.202979e-02 
1.166000e+01 5.932892e-02 4.185430e-02 
1.166100e+01 5.857018e-02 4.167921e-02 
1.166200e+01 5.781234e-02 4.150453e-02 
1.166300e+01 5.705540e-02 4.133025e-02 
1.166400e+01 5.629938e-02 4.115638e-02 
1.166500e+01 5.554429e-02 4.098292e-02 
1.166600e+01 5.479012e-02 4.080987e-02 
1.166700e+01 5.403690e-02 4.063722e-02 
1.166800e+01 5.328462e-02 4.046498e-02 
1.166900e+01 5.253329e-02 4.029315e-02 
1.167000e+01 5.178293e-02 4.012173e-02 
1.167100e+01 5.103354e-02 3.995071e-02 
1.167200e+01 5.028513e-02 3.978011e-02 
1.167300e+01 4.953770e-02 3.960992e-02 
1.167400e+01 4.879127e-02 3.944014e-02 
1.167500e+01 4.804583e-02 3.927077e-02 
1.167600e+01 4.730141e-02 3.910182e-02 
1.167700e+01 4.655801e-02 3.893327e-02 
1.167800e+01 4.581563e-02 3.876514e-02 
1.167900e+01 4.507428e-02 3.859742e-02 
1.168000e+01 4.433397e-02 3.843012e-02 
1.168100e+01 4.359471e-02 3.826323e-02 
1.168200e+01 4.285650e-02 3.809676e-02 
1.168300e+01 4.211936e-02 3.793070e-02 
1.168400e+01 4.138328e-02 3.776505e-02 
1.168500e+01 4.064829e-02 3.759982e-02 
1.168600e+01 3.991438e-02 3.743501e-02 
1.168700e+01 3.918156e-02 3.727061e-02 
1.168800e+01 3.844984e-02 3.710663e-02 
1.168900e+01 3.771923e-02 3.694307e-02 
1.169000e+01 3.698973e-02 3.677993e-02 
1.169100e+01 3.626136e-02 3.661720e-02 
1.169200e+01 3.553411e-02 3.645489e-02 
1.169300e+01 3.480801e-02 3.629300e-02 
1.169400e+01 3.408304e-02 3.613153e-02 
1.169500e+01 3.335923e-02 3.597048e-02 
1.169600e+01 3.263658e-02 3.580985e-02 
1.169700e+01 3.191509e-02 3.564964e-02 
1.169800e+01 3.119478e-02 3.548985e-02 
1.169900e+01 3.047564e-02 3.533048e-02 
1.170000e+01 2.975770e-02 3.517153e-02 
1.170100e+01 2.904094e-02 3.501300e-02 
1.170200e+01 2.832539e-02 3.485489e-02 
1.170300e+01 2.761105e-02 3.469720e-02 
1.170400e+01 2.689793e-02 3.453994e-02 
1.170500e+01 2.618603e-02 3.438309e-02 
1.170600e+01 2.547536e-02 3.422667e-02 
1.170700e+01 2.476592e-02 3.407067e-02 
1.170800e+01 2.405773e-02 3.391510e-02 
1.170900e+01 2.335079e-02 3.375995e-02 
1.171000e+01 2.264511e-02 3.360522e-02 
1.171100e+01 2.194070e-02 3.345091e-02 
1.171200e+01 2.123755e-02 3.329703e-02 
1.171300e+01 2.053569e-02 3.314357e-02 
1.171400e+01 1.983511e-02 3.299053e-02 
1.171500e+01 1.913582e-02 3.283792e-02 
1.171600e+01 1.843783e-02 3.268574e-02 
1.171700e+01 1.774115e-02 3.253397e-02 
1.171800e+01 1.704578e-02 3.238264e-02 
1.171900e+01 1.635173e-02 3.223172e-02 
1.172000e+01 1.565901e-02 3.208124e-02 
1.172100e+01 1.496762e-02 3.193117e-02 
1.172200e+01 1.427757e-02 3.178153e-02 
1.172300e+01 1.358886e-02 3.163232e-02 
1.172400e+01 1.290151e-02 3.148353e-02 
1.172500e+01 1.221551e-02 3.133517e-02 
1.172600e+01 1.153089e-02 3.118723e-02 
1.172700e+01 1.084763e-02 3.103972e-02 
1.172800e+01 1.016575e-02 3.089264e-02 
1.172900e+01 9.485262e-03 3.074598e-02 
1.173000e+01 8.806163e-03 3.059975e-02 
1.173100e+01 8.128461e-03 3.045394e-02 
1.173200e+01 7.452164e-03 3.030856e-02 
1.173300e+01 6.777279e-03 3.016360e-02 
1.173400e+01 6.103810e-03 3.001907e-02 
1.173500e+01 5.431765e-03 2.987497e-02 
1.173600e+01 4.761150e-03 2.973129e-02 
1.173700e+01 4.091971e-03 2.958804e-02 
1.173800e+01 3.424235e-03 2.944522e-02 
1.173900e+01 2.757947e-03 2.930282e-02 
1.174000e+01 2.093114e-03 2.916085e-02 
1.174100e+01 1.429742e-03 2.901930e-02 
1.174200e+01 7.678370e-04 2.887818e-02 
1.174300e+01 1.074054e-04 2.873749e-02 
1.174400e+01 -5.515468e-04 2.859722e-02 
1.174500e+01 -1.209014e-03 2.845738e-02 
1.174600e+01 -1.864989e-03 2.831797e-02 
1.174700e+01 -2.519467e-03 2.817898e-02 
1.174800e+01 -3.172441e-03 2.804041e-02 
1.174900e+01 -3.823906e-03 2.790228e-02 
1.175000e+01 -4.473856e-03 2.776457e-02 
1.175100e+01 -5.122285e-03 2.762728e-02 
1.175200e+01 -5.769186e-03 2.749043e-02 
1.175300e+01 -6.414555e-03 2.735399e-02 
1.175400e+01 -7.058384e-03 2.721799e-02 
1.175500e+01 -7.700669e-03 2.708240e-02 
1.175600e+01 -8.341404e-03 2.694725e-02 
1.175700e+01 -8.980583e-03 2.681252e-02 
1.175800e+01 -9.618200e-03 2.667821e-02 
1.175900e+01 -1.025425e-02 2.654433e-02 
1.176000e+01 -1.088873e-02 2.641088e-02 
1.176100e+01 -1.152162e-02 2.627785e-02 
1.176200e+01 -1.215294e-02 2.614524e-02 
1.176300e+01 -1.278266e-02 2.601306e-02 
1.176400e+01 -1.341079e-02 2.588131e-02 
1.176500e+01 -1.403731e-02 2.574998e-02 
1.176600e+01 -1.466223e-02 2.561907e-02 
1.176700e+01 -1.528554e-02 2.548859e-02 
1.176800e+01 -1.590723e-02 2.535853e-02 
1.176900e+01 -1.652730e-02 2.522889e-02 
1.177000e+01 -1.714574e-02 2.509968e-02 
1.177100e+01 -1.776255e-02 2.497089e-02 
1.177200e+01 -1.837771e-02 2.484253e-02 
1.177300e+01 -1.899124e-02 2.471458e-02 
1.177400e+01 -1.960311e-02 2.458707e-02 
1.177500e+01 -2.021333e-02 2.445997e-02 
1.177600e+01 -2.082189e-02 2.433330e-02 
1.177700e+01 -2.142878e-02 2.420704e-02 
1.177800e+01 -2.203400e-02 2.408121e-02 
1.177900e+01 -2.263755e-02 2.395581e-02 
1.178000e+01 -2.323942e-02 2.383082e-02 
1.178100e+01 -2.383960e-02 2.370625e-02 
1.178200e+01 -2.443809e-02 2.358211e-02 
1.178300e+01 -2.503488e-02 2.345839e-02 
1.178400e+01 -2.562998e-02 2.333508e-02 
1.178500e+01 -2.622337e-02 2.321220e-02 
1.178600e+01 -2.681504e-02 2.308974e-02 
1.178700e+01 -2.740501e-02 2.296770e-02 
1.178800e+01 -2.799325e-02 2.284607e-02 
1.178900e+01 -2.857977e-02 2.272487e-02 
1.179000e+01 -2.916455e-02 2.260408e-02 
1.179100e+01 -2.974760e-02 2.248372e-02 
1.179200e+01 -3.032892e-02 2.236377e-02 
1.179300e+01 -3.090849e-02 2.224424e-02 
1.179400e+01 -3.148630e-02 2.212513e-02 
1.179500e+01 -3.206237e-02 2.200643e-02 
1.179600e+01 -3.263668e-02 2.188815e-02 
1.179700e+01 -3.320922e-02 2.177029e-02 
1.179800e+01 -3.378000e-02 2.165284e-02 
1.179900e+01 -3.434900e-02 2.153582e-02 
1.180000e+01 -3.491623e-02 2.141920e-02 
1.180100e+01 -3.548168e-02 2.130300e-02 
1.180200e+01 -3.604534e-02 2.118722e-02 
1.180300e+01 -3.660721e-02 2.107185e-02 
1.180400e+01 -3.716728e-02 2.095690e-02 
1.180500e+01 -3.772556e-02 2.084236e-02 
1.180600e+01 -3.828204e-02 2.072823e-02 
1.180700e+01 -3.883670e-02 2.061452e-02 
1.180800e+01 -3.938956e-02 2.050121e-02 
1.180900e+01 -3.994060e-02 2.038833e-02 
1.181000e+01 -4.048981e-02 2.027585e-02 
1.181100e+01 -4.103721e-02 2.016378e-02 
1.181200e+01 -4.158277e-02 2.005213e-02 
1.181300e+01 -4.212651e-02 1.994089e-02 
1.181400e+01 -4.266840e-02 1.983005e-02 
1.181500e+01 -4.320845e-02 1.971963e-02 
1.181600e+01 -4.374666e-02 1.960962e-02 
1.181700e+01 -4.428302e-02 1.950001e-02 
1.181800e+01 -4.481753e-02 1.939082e-02 
1.181900e+01 -4.535018e-02 1.928203e-02 
1.182000e+01 -4.588097e-02 1.917365e-02 
1.182100e+01 -4.640989e-02 1.906568e-02 
1.182200e+01 -4.693695e-02 1.895811e-02 
1.182300e+01 -4.746213e-02 1.885095e-02 
1.182400e+01 -4.798543e-02 1.874420e-02 
1.182500e+01 -4.850686e-02 1.863785e-02 
1.182600e+01 -4.902640e-02 1.853191e-02 
1.182700e+01 -4.954405e-02 1.842637e-02 
1.182800e+01 -5.005981e-02 1.832123e-02 
1.182900e+01 -5.057368e-02 1.821650e-02 
1.183000e+01 -5.108565e-02 1.811218e-02 
1.183100e+01 -5.159571e-02 1.800825e-02 
1.183200e+01 -5.210387e-02 1.790473e-02 
1.183300e+01 -5.261012e-02 1.780161e-02 
1.183400e+01 -5.311446e-02 1.769888e-02 
1.183500e+01 -5.361688e-02 1.759656e-02 
1.183600e+01 -5.411738e-02 1.749464e-02 
1.183700e+01 -5.461596e-02 1.739312e-02 
1.183800e+01 -5.511261e-02 1.729200e-02 
1.183900e+01 -5.560733e-02 1.719128e-02 
1.184000e+01 -5.610011e-02 1.709095e-02 
1.184100e+01 -5.659096e-02 1.699103e-02 
1.184200e+01 -5.707987e-02 1.689149e-02 
1.184300e+01 -5.756684e-02 1.679236e-02 
1.184400e+01 -5.805186e-02 1.669362e-02 
1.184500e+01 -5.853493e-02 1.659528e-02 
1.184600e+01 -5.901604e-02 1.649733e-02 
1.184700e+01 -5.949520e-02 1.639977e-02 
1.184800e+01 -5.997241e-02 1.630261e-02 
1.184900e+01 -6.044765e-02 1.620584e-02 
1.185000e+01 -6.092092e-02 1.610946e-02 
1.185100e+01 -6.139223e-02 1.601348e-02 
1.185200e+01 -6.186156e-02 1.591788e-02 
1.185300e+01 -6.232892e-02 1.582268e-02 
1.185400e+01 -6.279431e-02 1.572787e-02 
1.185500e+01 -6.325771e-02 1.563344e-02 
1.185600e+01 -6.371913e-02 1.553941e-02 
1.185700e+01 -6.417857e-02 1.544576e-02 
1.185800e+01 -6.463601e-02 1.535250e-02 
1.185900e+01 -6.509147e-02 1.525963e-02 
1.186000e+01 -6.554493e-02 1.516714e-02 
1.186100e+01 -6.599640e-02 1.507504e-02 
1.186200e+01 -6.644587e-02 1.498333e-02 
1.186300e+01 -6.689333e-02 1.489200e-02 
1.186400e+01 -6.733879e-02 1.480105e-02 
1.186500e+01 -6.778224e-02 1.471048e-02 
1.186600e+01 -6.822369e-02 1.462030e-02 
1.186700e+01 -6.866312e-02 1.453050e-02 
1.186800e+01 -6.910054e-02 1.444108e-02 
1.186900e+01 -6.953594e-02 1.435205e-02 
1.187000e+01 -6.996932e-02 1.426339e-02 
1.187100e+01 -7.040068e-02 1.417511e-02 
1.187200e+01 -7.083002e-02 1.408721e-02 
1.187300e+01 -7.125733e-02 1.399969e-02 
1.187400e+01 -7.168261e-02 1.391254e-02 
1.187500e+01 -7.210586e-02 1.382577e-02 
1.187600e+01 -7.252707e-02 1.373938e-02 
1.187700e+01 -7.294626e-02 1.365336e-02 
1.187800e+01 -7.336340e-02 1.356772e-02 
1.187900e+01 -7.377850e-02 1.348245e-02 
1.188000e+01 -7.419157e-02 1.339755e-02 
1.188100e+01 -7.460259e-02 1.331303e-02 
1.188200e+01 -7.501156e-02 1.322888e-02 
1.188300e+01 -7.541848e-02 1.314510e-02 
1.188400e+01 -7.582336e-02 1.306169e-02 
1.188500e+01 -7.622618e-02 1.297865e-02 
1.188600e+01 -7.662695e-02 1.289598e-02 
1.188700e+01 -7.702566e-02 1.281367e-02 
1.188800e+01 -7.742232e-02 1.273174e-02 
1.188900e+01 -7.781692e-02 1.265017e-02 
1.189000e+01 -7.820945e-02 1.256896e-02 
1.189100e+01 -7.859993e-02 1.248813e-02 
1.189200e+01 -7.898834e-02 1.240765e-02 
1.189300e+01 -7.937468e-02 1.232754e-02 
1.189400e+01 -7.975895e-02 1.224780e-02 
1.189500e+01 -8.014116e-02 1.216841e-02 
1.189600e+01 -8.052129e-02 1.208939e-02 
1.189700e+01 -8.089935e-02 1.201073e-02 
1.189800e+01 -8.127534e-02 1.193243e-02 
1.189900e+01 -8.164925e-02 1.185449e-02 
1.190000e+01 -8.202108e-02 1.177691e-02 
1.190100e+01 -8.239084e-02 1.169968e-02 
1.190200e+01 -8.275851e-02 1.162281e-02 
1.190300e+01 -8.312411e-02 1.154630e-02 
1.190400e+01 -8.348762e-02 1.147015e-02 
1.190500e+01 -8.384904e-02 1.139435e-02 
1.190600e+01 -8.420838e-02 1.131890e-02 
1.190700e+01 -8.456564e-02 1.124381e-02 
1.190800e+01 -8.492080e-02 1.116906e-02 
1.190900e+01 -8.527388e-02 1.109467e-02 
1.191000e+01 -8.562486e-02 1.102064e-02 
1.191100e+01 -8.597376e-02 1.094695e-02 
1.191200e+01 -8.632056e-02 1.087361e-02 
1.191300e+01 -8.666527e-02 1.080062e-02 
1.191400e+01 -8.700788e-02 1.072798e-02 
1.191500e+01 -8.734840e-02 1.065568e-02 
1.191600e+01 -8.768682e-02 1.058373e-02 
1.191700e+01 -8.802314e-02 1.051213e-02 
1.191800e+01 -8.835736e-02 1.044087e-02 
1.191900e+01 -8.868949e-02 1.036995e-02 
1.192000e+01 -8.901951e-02 1.029938e-02 
1.192100e+01 -8.934743e-02 1.022915e-02 
1.192200e+01 -8.967325e-02 1.015926e-02 
1.192300e+01 -8.999697e-02 1.008971e-02 
1.192400e+01 -9.031858e-02 1.002050e-02 
1.192500e+01 -9.063809e-02 9.951635e-03 
1.192600e+01 -9.095550e-02 9.883103e-03 
1.192700e+01 -9.127080e-02 9.814909e-03 
1.192800e+01 -9.158399e-02 9.747051e-03 
1.192900e+01 -9.189507e-02 9.679529e-03 
1.193000e+01 -9.220405e-02 9.612341e-03 
1.193100e+01 -9.251092e-02 9.545487e-03 
1.193200e+01 -9.281568e-02 9.478967e-03 
1.193300e+01 -9.311834e-02 9.412779e-03 
1.193400e+01 -9.341888e-02 9.346922e-03 
1.193500e+01 -9.371731e-02 9.281395e-03 
1.193600e+01 -9.401364e-02 9.216199e-03 
1.193700e+01 -9.430785e-02 9.151331e-03 
1.193800e+01 -9.459995e-02 9.086791e-03 
1.193900e+01 -9.488994e-02 9.022579e-03 
1.194000e+01 -9.517782e-02 8.958693e-03 
1.194100e+01 -9.546359e-02 8.895132e-03 
1.194200e+01 -9.574725e-02 8.831896e-03 
1.194300e+01 -9.602879e-02 8.768984e-03 
1.194400e+01 -9.630822e-02 8.706395e-03 
1.194500e+01 -9.658554e-02 8.644127e-03 
1.194600e+01 -9.686075e-02 8.582181e-03 
1.194700e+01 -9.713385e-02 8.520555e-03 
1.194800e+01 -9.740483e-02 8.459249e-03 
1.194900e+01 -9.767370e-02 8.398261e-03 
1.195000e+01 -9.794046e-02 8.337591e-03 
1.195100e+01 -9.820511e-02 8.277237e-03 
1.195200e+01 -9.846764e-02 8.217200e-03 
1.195300e+01 -9.872807e-02 8.157478e-03 
1.195400e+01 -9.898638e-02 8.098070e-03 
1.195500e+01 -9.924258e-02 8.038975e-03 
1.195600e+01 -9.949667e-02 7.980192e-03 
1.195700e+01 -9.974864e-02 7.921722e-03 
1.195800e+01 -9.999851e-02 7.863561e-03 
1.195900e+01 -1.002463e-01 7.805711e-03 
1.196000e+01 -1.004919e-01 7.748170e-03 
1.196100e+01 -1.007355e-01 7.690936e-03 
1.196200e+01 -1.009769e-01 7.634010e-03 
1.196300e+01 -1.012162e-01 7.577389e-03 
1.196400e+01 -1.014534e-01 7.521075e-03 
1.196500e+01 -1.016885e-01 7.465064e-03 
1.196600e+01 -1.019215e-01 7.409357e-03 
1.196700e+01 -1.021524e-01 7.353953e-03 
1.196800e+01 -1.023812e-01 7.298851e-03 
1.196900e+01 -1.026079e-01 7.244049e-03 
1.197000e+01 -1.028324e-01 7.189547e-03 
1.197100e+01 -1.030549e-01 7.135345e-03 
1.197200e+01 -1.032753e-01 7.081440e-03 
1.197300e+01 -1.034935e-01 7.027833e-03 
1.197400e+01 -1.037097e-01 6.974522e-03 
1.197500e+01 -1.039237e-01 6.921506e-03 
1.197600e+01 -1.041357e-01 6.868785e-03 
1.197700e+01 -1.043456e-01 6.816357e-03 
1.197800e+01 -1.045533e-01 6.764222e-03 
1.197900e+01 -1.047590e-01 6.712379e-03 
1.198000e+01 -1.049625e-01 6.660827e-03 
1.198100e+01 -1.051640e-01 6.609565e-03 
1.198200e+01 -1.053634e-01 6.558591e-03 
1.198300e+01 -1.055607e-01 6.507906e-03 
1.198400e+01 -1.057559e-01 6.457508e-03 
1.198500e+01 -1.059490e-01 6.407396e-03 
1.198600e+01 -1.061400e-01 6.357570e-03 
1.198700e+01 -1.063289e-01 6.308028e-03 
1.198800e+01 -1.065157e-01 6.258769e-03 
1.198900e+01 -1.067005e-01 6.209793e-03 
1.199000e+01 -1.068831e-01 6.161099e-03 
1.199100e+01 -1.070637e-01 6.112685e-03 
1.199200e+01 -1.072422e-01 6.064552e-03 
1.199300e+01 -1.074186e-01 6.016697e-03 
1.199400e+01 -1.075929e-01 5.969120e-03 
1.199500e+01 -1.077652e-01 5.921820e-03 
1.199600e+01 -1.079353e-01 5.874796e-03 
1.199700e+01 -1.081034e-01 5.828048e-03 
1.199800e+01 -1.082694e-01 5.781573e-03 
1.199900e+01 -1.084334e-01 5.735372e-03 
1.200000e+01 -1.085953e-01 5.689443e-03 
1.200100e+01 -1.087551e-01 5.643786e-03 
1.200200e+01 -1.089128e-01 5.598399e-03 
1.200300e+01 -1.090685e-01 5.553282e-03 
1.200400e+01 -1.092221e-01 5.508434e-03 
1.200500e+01 -1.093736e-01 5.463853e-03 
1.200600e+01 -1.095231e-01 5.419539e-03 
1.200700e+01 -1.096705e-01 5.375491e-03 
1.200800e+01 -1.098158e-01 5.331708e-03 
1.200900e+01 -1.099591e-01 5.288188e-03 
1.201000e+01 -1.101004e-01 5.244932e-03 
1.201100e+01 -1.102396e-01 5.201938e-03 
1.201200e+01 -1.103767e-01 5.159205e-03 
1.201300e+01 -1.105118e-01 5.116733e-03 
1.201400e+01 -1.106449e-01 5.074519e-03 
1.201500e+01 -1.107759e-01 5.032564e-03 
1.201600e+01 -1.109048e-01 4.990867e-03 
1.201700e+01 -1.110317e-01 4.949426e-03 
1.201800e+01 -1.111566e-01 4.908240e-03 
1.201900e+01 -1.112794e-01 4.867309e-03 
1.202000e+01 -1.114002e-01 4.826632e-03 
1.202100e+01 -1.115190e-01 4.786207e-03 
1.202200e+01 -1.116357e-01 4.746035e-03 
1.202300e+01 -1.117504e-01 4.706113e-03 
1.202400e+01 -1.118631e-01 4.666441e-03 
1.202500e+01 -1.119738e-01 4.627018e-03 
1.202600e+01 -1.120824e-01 4.587843e-03 
1.202700e+01 -1.121890e-01 4.548915e-03 
1.202800e+01 -1.122936e-01 4.510233e-03 
1.202900e+01 -1.123962e-01 4.471797e-03 
1.203000e+01 -1.124967e-01 4.433604e-03 
1.203100e+01 -1.125953e-01 4.395656e-03 
1.203200e+01 -1.126918e-01 4.357949e-03 
1.203300e+01 -1.127864e-01 4.320484e-03 
1.203400e+01 -1.128789e-01 4.283260e-03 
1.203500e+01 -1.129695e-01 4.246275e-03 
1.203600e+01 -1.130580e-01 4.209528e-03 
1.203700e+01 -1.131445e-01 4.173020e-03 
1.203800e+01 -1.132291e-01 4.136748e-03 
1.203900e+01 -1.133116e-01 4.100712e-03 
1.204000e+01 -1.133922e-01 4.064911e-03 
1.204100e+01 -1.134708e-01 4.029344e-03 
1.204200e+01 -1.135474e-01 3.994010e-03 
1.204300e+01 -1.136220e-01 3.958908e-03 
1.204400e+01 -1.136946e-01 3.924037e-03 
1.204500e+01 -1.137653e-01 3.889396e-03 
1.204600e+01 -1.138340e-01 3.854984e-03 
1.204700e+01 -1.139007e-01 3.820801e-03 
1.204800e+01 -1.139655e-01 3.786846e-03 
1.204900e+01 -1.140283e-01 3.753116e-03 
1.205000e+01 -1.140891e-01 3.719612e-03 
1.205100e+01 -1.141480e-01 3.686333e-03 
1.205200e+01 -1.142049e-01 3.653278e-03 
1.205300e+01 -1.142599e-01 3.620445e-03 
1.205400e+01 -1.143129e-01 3.587834e-03 
1.205500e+01 -1.143639e-01 3.555444e-03 
1.205600e+01 -1.144131e-01 3.523273e-03 
1.205700e+01 -1.144603e-01 3.491322e-03 
1.205800e+01 -1.145055e-01 3.459589e-03 
1.205900e+01 -1.145488e-01 3.428072e-03 
1.206000e+01 -1.145902e-01 3.396772e-03 
1.206100e+01 -1.146297e-01 3.365688e-03 
1.206200e+01 -1.146672e-01 3.334817e-03 
1.206300e+01 -1.147028e-01 3.304160e-03 
1.206400e+01 -1.147365e-01 3.273716e-03 
1.206500e+01 -1.147683e-01 3.243483e-03 
1.206600e+01 -1.147982e-01 3.213460e-03 
1.206700e+01 -1.148261e-01 3.183648e-03 
1.206800e+01 -1.148522e-01 3.154044e-03 
1.206900e+01 -1.148764e-01 3.124648e-03 
1.207000e+01 -1.148986e-01 3.095458e-03 
1.207100e+01 -1.149190e-01 3.066475e-03 
1.207200e+01 -1.149375e-01 3.037697e-03 
1.207300e+01 -1.149540e-01 3.009123e-03 
1.207400e+01 -1.149687e-01 2.980753e-03 
1.207500e+01 -1.149816e-01 2.952584e-03 
1.207600e+01 -1.149925e-01 2.924617e-03 
1.207700e+01 -1.150016e-01 2.896851e-03 
1.207800e+01 -1.150088e-01 2.869284e-03 
1.207900e+01 -1.150141e-01 2.841915e-03 
1.208000e+01 -1.150176e-01 2.814745e-03 
1.208100e+01 -1.150192e-01 2.787771e-03 
1.208200e+01 -1.150189e-01 2.760993e-03 
1.208300e+01 -1.150168e-01 2.734410e-03 
1.208400e+01 -1.150129e-01 2.708021e-03 
1.208500e+01 -1.150071e-01 2.681826e-03 
1.208600e+01 -1.149994e-01 2.655822e-03 
1.208700e+01 -1.149900e-01 2.630010e-03 
1.208800e+01 -1.149787e-01 2.604389e-03 
1.208900e+01 -1.149655e-01 2.578957e-03 
1.209000e+01 -1.149506e-01 2.553713e-03 
1.209100e+01 -1.149338e-01 2.528657e-03 
1.209200e+01 -1.149152e-01 2.503789e-03 
1.209300e+01 -1.148948e-01 2.479106e-03 
1.209400e+01 -1.148726e-01 2.454608e-03 
1.209500e+01 -1.148485e-01 2.430294e-03 
1.209600e+01 -1.148227e-01 2.406163e-03 
1.209700e+01 -1.147951e-01 2.382215e-03 
1.209800e+01 -1.147656e-01 2.358448e-03 
1.209900e+01 -1.147344e-01 2.334862e-03 
1.210000e+01 -1.147014e-01 2.311455e-03 
1.210100e+01 -1.146666e-01 2.288227e-03 
1.210200e+01 -1.146301e-01 2.265177e-03 
1.210300e+01 -1.145917e-01 2.242304e-03 
1.210400e+01 -1.145516e-01 2.219607e-03 
1.210500e+01 -1.145098e-01 2.197085e-03 
1.210600e+01 -1.144661e-01 2.174737e-03 
1.210700e+01 -1.144207e-01 2.152563e-03 
1.210800e+01 -1.143736e-01 2.130562e-03 
1.210900e+01 -1.143247e-01 2.108732e-03 
1.211000e+01 -1.142741e-01 2.087073e-03 
1.211100e+01 -1.142217e-01 2.065583e-03 
1.211200e+01 -1.141676e-01 2.044263e-03 
1.211300e+01 -1.141118e-01 2.023111e-03 
1.211400e+01 -1.140542e-01 2.002127e-03 
1.211500e+01 -1.139949e-01 1.981308e-03 
1.211600e+01 -1.139339e-01 1.960656e-03 
1.211700e+01 -1.138712e-01 1.940167e-03 
1.211800e+01 -1.138067e-01 1.919843e-03 
1.211900e+01 -1.137406e-01 1.899682e-03 
1.212000e+01 -1.136727e-01 1.879683e-03 
1.212100e+01 -1.136032e-01 1.859844e-03 
1.212200e+01 -1.135320e-01 1.840167e-03 
1.212300e+01 -1.134591e-01 1.820648e-03 
1.212400e+01 -1.133845e-01 1.801289e-03 
1.212500e+01 -1.133082e-01 1.782087e-03 
1.212600e+01 -1.132303e-01 1.763042e-03 
1.212700e+01 -1.131506e-01 1.744153e-03 
1.212800e+01 -1.130694e-01 1.725420e-03 
1.212900e+01 -1.129864e-01 1.706840e-03 
1.213000e+01 -1.129018e-01 1.688414e-03 
1.213100e+01 -1.128156e-01 1.670141e-03 
1.213200e+01 -1.127277e-01 1.652020e-03 
1.213300e+01 -1.126382e-01 1.634050e-03 
1.213400e+01 -1.125470e-01 1.616229e-03 
1.213500e+01 -1.124542e-01 1.598558e-03 
1.213600e+01 -1.123598e-01 1.581036e-03 
1.213700e+01 -1.122638e-01 1.563661e-03 
1.213800e+01 -1.121661e-01 1.546433e-03 
1.213900e+01 -1.120668e-01 1.529351e-03 
1.214000e+01 -1.119660e-01 1.512414e-03 
1.214100e+01 -1.118635e-01 1.495621e-03 
1.214200e+01 -1.117594e-01 1.478972e-03 
1.214300e+01 -1.116537e-01 1.462466e-03 
1.214400e+01 -1.115465e-01 1.446101e-03 
1.214500e+01 -1.114377e-01 1.429877e-03 
1.214600e+01 -1.113272e-01 1.413794e-03 
1.214700e+01 -1.112153e-01 1.397849e-03 
1.214800e+01 -1.111017e-01 1.382044e-03 
1.214900e+01 -1.109866e-01 1.366376e-03 
1.215000e+01 -1.108699e-01 1.350845e-03 
1.215100e+01 -1.107517e-01 1.335450e-03 
1.215200e+01 -1.106319e-01 1.320190e-03 
1.215300e+01 -1.105106e-01 1.305065e-03 
1.215400e+01 -1.103878e-01 1.290074e-03 
1.215500e+01 -1.102634e-01 1.275215e-03 
1.215600e+01 -1.101375e-01 1.260489e-03 
1.215700e+01 -1.100101e-01 1.245894e-03 
1.215800e+01 -1.098811e-01 1.231429e-03 
1.215900e+01 -1.097507e-01 1.217094e-03 
1.216000e+01 -1.096187e-01 1.202888e-03 
1.216100e+01 -1.094852e-01 1.188810e-03 
1.216200e+01 -1.093503e-01 1.174860e-03 
1.216300e+01 -1.092138e-01 1.161036e-03 
1.216400e+01 -1.090759e-01 1.147337e-03 
1.216500e+01 -1.089365e-01 1.133764e-03 
1.216600e+01 -1.087956e-01 1.120315e-03 
1.216700e+01 -1.086533e-01 1.106989e-03 
1.216800e+01 -1.085095e-01 1.093786e-03 
1.216900e+01 -1.083642e-01 1.080705e-03 
1.217000e+01 -1.082175e-01 1.067745e-03 
1.217100e+01 -1.080693e-01 1.054905e-03 
1.217200e+01 -1.079197e-01 1.042185e-03 
1.217300e+01 -1.077686e-01 1.029584e-03 
1.217400e+01 -1.076162e-01 1.017101e-03 
1.217500e+01 -1.074623e-01 1.004735e-03 
1.217600e+01 -1.073069e-01 9.924853e-04 
1.217700e+01 -1.071502e-01 9.803516e-04 
1.217800e+01 -1.069920e-01 9.683330e-04 
1.217900e+01 -1.068325e-01 9.564286e-04 
1.218000e+01 -1.066715e-01 9.446377e-04 
1.218100e+01 -1.065092e-01 9.329597e-04 
1.218200e+01 -1.063455e-01 9.213936e-04 
1.218300e+01 -1.061804e-01 9.099389e-04 
1.218400e+01 -1.060139e-01 8.985946e-04 
1.218500e+01 -1.058460e-01 8.873602e-04 
1.218600e+01 -1.056768e-01 8.762349e-04 
1.218700e+01 -1.055062e-01 8.652180e-04 
1.218800e+01 -1.053343e-01 8.543086e-04 
1.218900e+01 -1.051610e-01 8.435061e-04 
1.219000e+01 -1.049864e-01 8.328098e-04 
1.219100e+01 -1.048105e-01 8.222189e-04 
1.219200e+01 -1.046332e-01 8.117328e-04 
1.219300e+01 -1.044546e-01 8.013506e-04 
1.219400e+01 -1.042746e-01 7.910717e-04 
1.219500e+01 -1.040934e-01 7.808954e-04 
1.219600e+01 -1.039109e-01 7.708210e-04 
1.219700e+01 -1.037270e-01 7.608476e-04 
1.219800e+01 -1.035419e-01 7.509748e-04 
1.219900e+01 -1.033554e-01 7.412016e-04 
1.220000e+01 -1.031677e-01 7.315275e-04 
1.220100e+01 -1.029787e-01 7.219518e-04 
1.220200e+01 -1.027885e-01 7.124736e-04 
1.220300e+01 -1.025969e-01 7.030925e-04 
1.220400e+01 -1.024041e-01 6.938075e-04 
1.220500e+01 -1.022101e-01 6.846182e-04 
1.220600e+01 -1.020148e-01 6.755237e-04 
1.220700e+01 -1.018182e-01 6.665233e-04 
1.220800e+01 -1.016204e-01 6.576165e-04 
1.220900e+01 -1.014214e-01 6.488026e-04 
1.221000e+01 -1.012212e-01 6.400807e-04 
1.221100e+01 -1.010197e-01 6.314504e-04 
1.221200e+01 -1.008171e-01 6.229108e-04 
1.221300e+01 -1.006132e-01 6.144614e-04 
1.221400e+01 -1.004081e-01 6.061015e-04 
1.221500e+01 -1.002018e-01 5.978303e-04 
1.221600e+01 -9.999439e-02 5.896473e-04 
1.221700e+01 -9.978574e-02 5.815518e-04 
1.221800e+01 -9.957592e-02 5.735431e-04 
1.221900e+01 -9.936492e-02 5.656206e-04 
1.222000e+01 -9.915276e-02 5.577836e-04 
1.222100e+01 -9.893944e-02 5.500314e-04 
1.222200e+01 -9.872497e-02 5.423635e-04 
1.222300e+01 -9.850935e-02 5.347791e-04 
1.222400e+01 -9.829259e-02 5.272777e-04 
1.222500e+01 -9.807470e-02 5.198586e-04 
1.222600e+01 -9.785567e-02 5.125211e-04 
1.222700e+01 -9.763553e-02 5.052646e-04 
1.222800e+01 -9.741426e-02 4.980886e-04 
1.222900e+01 -9.719189e-02 4.909923e-04 
1.223000e+01 -9.696841e-02 4.839751e-04 
1.223100e+01 -9.674384e-02 4.770364e-04 
1.223200e+01 -9.651817e-02 4.701757e-04 
1.223300e+01 -9.629141e-02 4.633922e-04 
1.223400e+01 -9.606358e-02 4.566853e-04 
1.223500e+01 -9.583467e-02 4.500545e-04 
1.223600e+01 -9.560470e-02 4.434992e-04 
1.223700e+01 -9.537367e-02 4.370186e-04 
1.223800e+01 -9.514158e-02 4.306123e-04 
1.223900e+01 -9.490844e-02 4.242795e-04 
1.224000e+01 -9.467426e-02 4.180198e-04 
1.224100e+01 -9.443904e-02 4.118325e-04 
1.224200e+01 -9.420280e-02 4.057171e-04 
1.224300e+01 -9.396553e-02 3.996728e-04 
1.224400e+01 -9.372724e-02 3.936992e-04 
1.224500e+01 -9.348794e-02 3.877956e-04 
1.224600e+01 -9.324764e-02 3.819615e-04 
1.224700e+01 -9.300634e-02 3.761963e-04 
1.224800e+01 -9.276405e-02 3.704994e-04 
1.224900e+01 -9.252077e-02 3.648702e-04 
1.225000e+01 -9.227651e-02 3.593082e-04 
1.225100e+01 -9.203128e-02 3.538128e-04 
1.225200e+01 -9.178508e-02 3.483834e-04 
1.225300e+01 -9.153792e-02 3.430194e-04 
1.225400e+01 -9.128981e-02 3.377203e-04 
1.225500e+01 -9.104075e-02 3.324855e-04 
1.225600e+01 -9.079075e-02 3.273145e-04 
1.225700e+01 -9.053982e-02 3.222067e-04 
1.225800e+01 -9.028795e-02 3.171616e-04 
1.225900e+01 -9.003516e-02 3.121786e-04 
1.226000e+01 -8.978146e-02 3.072572e-04 
1.226100e+01 -8.952685e-02 3.023967e-04 
1.226200e+01 -8.927134e-02 2.975968e-04 
1.226300e+01 -8.901492e-02 2.928568e-04 
1.226400e+01 -8.875762e-02 2.881762e-04 
1.226500e+01 -8.849944e-02 2.835544e-04 
1.226600e+01 -8.824038e-02 2.789910e-04 
1.226700e+01 -8.798044e-02 2.744854e-04 
1.226800e+01 -8.771964e-02 2.700371e-04 
1.226900e+01 -8.745799e-02 2.656455e-04 
1.227000e+01 -8.719548e-02 2.613102e-04 
1.227100e+01 -8.693213e-02 2.570306e-04 
1.227200e+01 -8.666794e-02 2.528062e-04 
1.227300e+01 -8.640292e-02 2.486365e-04 
1.227400e+01 -8.613707e-02 2.445210e-04 
1.227500e+01 -8.587040e-02 2.404592e-04 
1.227600e+01 -8.560292e-02 2.364506e-04 
1.227700e+01 -8.533463e-02 2.324946e-04 
1.227800e+01 -8.506555e-02 2.285908e-04 
1.227900e+01 -8.479567e-02 2.247387e-04 
1.228000e+01 -8.452500e-02 2.209377e-04 
1.228100e+01 -8.425356e-02 2.171875e-04 
1.228200e+01 -8.398134e-02 2.134875e-04 
1.228300e+01 -8.370835e-02 2.098372e-04 
1.228400e+01 -8.343460e-02 2.062361e-04 
1.228500e+01 -8.316010e-02 2.026838e-04 
1.228600e+01 -8.288485e-02 1.991798e-04 
1.228700e+01 -8.260886e-02 1.957236e-04 
1.228800e+01 -8.233214e-02 1.923147e-04 
1.228900e+01 -8.205469e-02 1.889527e-04 
1.229000e+01 -8.177651e-02 1.856371e-04 
1.229100e+01 -8.149763e-02 1.823675e-04 
1.229200e+01 -8.121803e-02 1.791433e-04 
1.229300e+01 -8.093773e-02 1.759642e-04 
1.229400e+01 -8.065674e-02 1.728296e-04 
1.229500e+01 -8.037505e-02 1.697391e-04 
1.229600e+01 -8.009269e-02 1.666923e-04 
1.229700e+01 -7.980965e-02 1.636887e-04 
1.229800e+01 -7.952594e-02 1.607279e-04 
1.229900e+01 -7.924157e-02 1.578094e-04 
1.230000e+01 -7.895654e-02 1.549328e-04 
1.230100e+01 -7.867087e-02 1.520977e-04 
1.230200e+01 -7.838455e-02 1.493036e-04 
1.230300e+01 -7.809759e-02 1.465501e-04 
1.230400e+01 -7.781001e-02 1.438367e-04 
1.230500e+01 -7.752180e-02 1.411631e-04 
1.230600e+01 -7.723298e-02 1.385288e-04 
1.230700e+01 -7.694355e-02 1.359333e-04 
1.230800e+01 -7.665351e-02 1.333764e-04 
1.230900e+01 -7.636288e-02 1.308575e-04 
1.231000e+01 -7.607166e-02 1.283763e-04 
1.231100e+01 -7.577985e-02 1.259323e-04 
1.231200e+01 -7.548747e-02 1.235251e-04 
1.231300e+01 -7.519452e-02 1.211544e-04 
1.231400e+01 -7.490100e-02 1.188196e-04 
1.231500e+01 -7.460693e-02 1.165205e-04 
1.231600e+01 -7.431230e-02 1.142567e-04 
1.231700e+01 -7.401714e-02 1.120277e-04 
1.231800e+01 -7.372143e-02 1.098331e-04 
1.231900e+01 -7.342520e-02 1.076726e-04 
1.232000e+01 -7.312844e-02 1.055457e-04 
1.232100e+01 -7.283116e-02 1.034521e-04 
1.232200e+01 -7.253337e-02 1.013915e-04 
1.232300e+01 -7.223508e-02 9.936337e-05 
1.232400e+01 -7.193630e-02 9.736740e-05 
1.232500e+01 -7.163702e-02 9.540321e-05 
1.232600e+01 -7.133725e-02 9.347043e-05 
1.232700e+01 -7.103701e-02 9.156869e-05 
1.232800e+01 -7.073630e-02 8.969763e-05 
1.232900e+01 -7.043512e-02 8.785689e-05 
1.233000e+01 -7.013349e-02 8.604610e-05 
1.233100e+01 -6.983140e-02 8.426492e-05 
1.233200e+01 -6.952887e-02 8.251297e-05 
1.233300e+01 -6.922590e-02 8.078992e-05 
1.233400e+01 -6.892250e-02 7.909542e-05 
1.233500e+01 -6.861868e-02 7.742911e-05 
1.233600e+01 -6.831443e-02 7.579065e-05 
1.233700e+01 -6.800978e-02 7.417971e-05 
1.233800e+01 -6.770472e-02 7.259594e-05 
1.233900e+01 -6.739926e-02 7.103900e-05 
1.234000e+01 -6.709341e-02 6.950857e-05 
1.234100e+01 -6.678717e-02 6.800431e-05 
1.234200e+01 -6.648055e-02 6.652589e-05 
1.234300e+01 -6.617357e-02 6.507299e-05 
1.234400e+01 -6.586621e-02 6.364528e-05 
1.234500e+01 -6.555850e-02 6.224245e-05 
1.234600e+01 -6.525044e-02 6.086417e-05 
1.234700e+01 -6.494203e-02 5.951013e-05 
1.234800e+01 -6.463328e-02 5.818001e-05 
1.234900e+01 -6.432419e-02 5.687350e-05 
1.235000e+01 -6.401479e-02 5.559029e-05 
1.235100e+01 -6.370506e-02 5.433009e-05 
1.235200e+01 -6.339502e-02 5.309258e-05 
1.235300e+01 -6.308467e-02 5.187746e-05 
1.235400e+01 -6.277402e-02 5.068445e-05 
1.235500e+01 -6.246308e-02 4.951323e-05 
1.235600e+01 -6.215185e-02 4.836352e-05 
1.235700e+01 -6.184034e-02 4.723503e-05 
1.235800e+01 -6.152856e-02 4.612747e-05 
1.235900e+01 -6.121651e-02 4.504055e-05 
1.236000e+01 -6.090420e-02 4.397399e-05 
1.236100e+01 -6.059164e-02 4.292750e-05 
1.236200e+01 -6.027883e-02 4.190081e-05 
1.236300e+01 -5.996577e-02 4.089365e-05 
1.236400e+01 -5.965249e-02 3.990572e-05 
1.236500e+01 -5.933897e-02 3.893678e-05 
1.236600e+01 -5.902523e-02 3.798654e-05 
1.236700e+01 -5.871128e-02 3.705473e-05 
1.236800e+01 -5.839712e-02 3.614110e-05 
1.236900e+01 -5.808276e-02 3.524538e-05 
1.237000e+01 -5.776820e-02 3.436731e-05 
1.237100e+01 -5.745345e-02 3.350664e-05 
1.237200e+01 -5.713852e-02 3.266310e-05 
1.237300e+01 -5.682342e-02 3.183645e-05 
1.237400e+01 -5.650814e-02 3.102644e-05 
1.237500e+01 -5.619270e-02 3.023281e-05 
1.237600e+01 -5.587711e-02 2.945533e-05 
1.237700e+01 -5.556136e-02 2.869374e-05 
1.237800e+01 -5.524547e-02 2.794781e-05 
1.237900e+01 -5.492945e-02 2.721731e-05 
1.238000e+01 -5.461329e-02 2.650198e-05 
1.238100e+01 -5.429701e-02 2.580161e-05 
1.238200e+01 -5.398061e-02 2.511596e-05 
1.238300e+01 -5.366409e-02 2.444479e-05 
1.238400e+01 -5.334748e-02 2.378789e-05 
1.238500e+01 -5.303076e-02 2.314504e-05 
1.238600e+01 -5.271395e-02 2.251600e-05 
1.238700e+01 -5.239706e-02 2.190055e-05 
1.238800e+01 -5.208009e-02 2.129847e-05 
1.238900e+01 -5.176304e-02 2.070956e-05 
1.239000e+01 -5.144592e-02 2.013359e-05 
1.239100e+01 -5.112875e-02 1.957035e-05 
1.239200e+01 -5.081152e-02 1.901965e-05 
1.239300e+01 -5.049425e-02 1.848126e-05 
1.239400e+01 -5.017693e-02 1.795499e-05 
1.239500e+01 -4.985958e-02 1.744064e-05 
1.239600e+01 -4.954220e-02 1.693800e-05 
1.239700e+01 -4.922479e-02 1.644687e-05 
1.239800e+01 -4.890737e-02 1.596707e-05 
1.239900e+01 -4.858994e-02 1.549839e-05 
1.240000e+01 -4.827251e-02 1.504065e-05 
1.240100e+01 -4.795508e-02 1.459365e-05 
1.240200e+01 -4.763766e-02 1.415721e-05 
1.240300e+01 -4.732026e-02 1.373114e-05 
1.240400e+01 -4.700287e-02 1.331526e-05 
1.240500e+01 -4.668552e-02 1.290938e-05 
1.240600e+01 -4.636820e-02 1.251333e-05 
1.240700e+01 -4.605092e-02 1.212692e-05 
1.240800e+01 -4.573369e-02 1.174999e-05 
1.240900e+01 -4.541650e-02 1.138236e-05 
1.241000e+01 -4.509938e-02 1.102385e-05 
1.241100e+01 -4.478233e-02 1.067431e-05 
1.241200e+01 -4.446534e-02 1.033355e-05 
1.241300e+01 -4.414844e-02 1.000142e-05 
1.241400e+01 -4.383162e-02 9.677753e-06 
1.241500e+01 -4.351489e-02 9.362386e-06 
1.241600e+01 -4.319825e-02 9.055162e-06 
1.241700e+01 -4.288172e-02 8.755922e-06 
1.241800e+01 -4.256530e-02 8.464513e-06 
1.241900e+01 -4.224899e-02 8.180780e-06 
1.242000e+01 -4.193280e-02 7.904573e-06 
1.242100e+01 -4.161674e-02 7.635743e-06 
1.242200e+01 -4.130081e-02 7.374144e-06 
1.242300e+01 -4.098502e-02 7.119630e-06 
1.242400e+01 -4.066938e-02 6.872059e-06 
1.242500e+01 -4.035389e-02 6.631290e-06 
1.242600e+01 -4.003856e-02 6.397184e-06 
1.242700e+01 -3.972339e-02 6.169605e-06 
1.242800e+01 -3.940839e-02 5.948419e-06 
1.242900e+01 -3.909357e-02 5.733489e-06 
1.243000e+01 -3.877893e-02 5.524674e-06 
1.243100e+01 -3.846448e-02 5.321845e-06 
1.243200e+01 -3.815022e-02 5.124875e-06 
1.243300e+01 -3.783616e-02 4.933639e-06 
1.243400e+01 -3.752231e-02 4.748013e-06 
1.243500e+01 -3.720867e-02 4.567875e-06 
1.243600e+01 -3.689524e-02 4.393105e-06 
1.243700e+01 -3.658205e-02 4.223584e-06 
1.243800e+01 -3.626908e-02 4.059194e-06 
1.243900e+01 -3.595635e-02 3.899820e-06 
1.244000e+01 -3.564385e-02 3.745348e-06 
1.244100e+01 -3.533161e-02 3.595665e-06 
1.244200e+01 -3.501962e-02 3.450660e-06 
1.244300e+01 -3.470789e-02 3.310224e-06 
1.244400e+01 -3.439643e-02 3.174248e-06 
1.244500e+01 -3.408524e-02 3.042627e-06 
1.244600e+01 -3.377432e-02 2.915256e-06 
1.244700e+01 -3.346369e-02 2.792032e-06 
1.244800e+01 -3.315334e-02 2.672853e-06 
1.244900e+01 -3.284329e-02 2.557619e-06 
1.245000e+01 -3.253355e-02 2.446232e-06 
1.245100e+01 -3.222410e-02 2.338595e-06 
1.245200e+01 -3.191497e-02 2.234612e-06 
1.245300e+01 -3.160616e-02 2.134190e-06 
1.245400e+01 -3.129768e-02 2.037237e-06 
1.245500e+01 -3.098952e-02 1.943663e-06 
1.245600e+01 -3.068169e-02 1.853378e-06 
1.245700e+01 -3.037421e-02 1.766294e-06 
1.245800e+01 -3.006708e-02 1.682327e-06 
1.245900e+01 -2.976029e-02 1.601391e-06 
1.246000e+01 -2.945387e-02 1.523405e-06 
1.246100e+01 -2.914781e-02 1.448287e-06 
1.246200e+01 -2.884212e-02 1.375957e-06 
1.246300e+01 -2.853680e-02 1.306337e-06 
1.246400e+01 -2.823187e-02 1.239352e-06 
1.246500e+01 -2.792732e-02 1.174926e-06 
1.246600e+01 -2.762316e-02 1.112986e-06 
1.246700e+01 -2.731940e-02 1.053461e-06 
1.246800e+01 -2.701605e-02 9.962799e-07 
1.246900e+01 -2.671310e-02 9.413746e-07 
1.247000e+01 -2.641057e-02 8.886780e-07 
1.247100e+01 -2.610845e-02 8.381249e-07 
1.247200e+01 -2.580677e-02 7.896515e-07 
1.247300e+01 -2.550551e-02 7.431955e-07 
1.247400e+01 -2.520469e-02 6.986955e-07 
1.247500e+01 -2.490432e-02 6.560764e-07 
1.247600e+01 -2.460439e-02 6.152747e-07 
1.247700e+01 -2.430491e-02 5.762342e-07 
1.247800e+01 -2.400589e-02 5.388998e-07 
1.247900e+01 -2.370734e-02 5.032173e-07 
1.248000e+01 -2.340925e-02 4.691333e-07 
1.248100e+01 -2.311164e-02 4.365958e-07 
1.248200e+01 -2.281451e-02 4.055532e-07 
1.248300e+01 -2.251787e-02 3.759553e-07 
1.248400e+01 -2.222172e-02 3.477528e-07 
1.248500e+01 -2.192606e-02 3.208970e-07 
1.248600e+01 -2.163090e-02 2.953407e-07 
1.248700e+01 -2.133626e-02 2.710373e-07 
1.248800e+01 -2.104212e-02 2.479413e-07 
1.248900e+01 -2.074850e-02 2.260080e-07 
1.249000e+01 -2.045541e-02 2.051939e-07 
1.249100e+01 -2.016284e-02 1.854563e-07 
1.249200e+01 -1.987081e-02 1.667536e-07 
1.249300e+01 -1.957931e-02 1.490450e-07 
1.249400e+01 -1.928836e-02 1.322907e-07 
1.249500e+01 -1.899796e-02 1.164520e-07 
1.249600e+01 -1.870811e-02 1.014910e-07 
1.249700e+01 -1.841882e-02 8.737080e-08 
1.249800e+01 -1.813010e-02 7.405556e-08 
1.249900e+01 -1.784195e-02 6.151031e-08 
1.250000e+01 -1.755437e-02 4.970106e-08 
1.250100e+01 -1.726737e-02 3.859478e-08 
1.250200e+01 -1.698096e-02 2.815941e-08 
1.250300e+01 -1.669513e-02 1.836386e-08 
1.250400e+01 -1.640991e-02 9.178000e-09 
1.250500e+01 -1.612528e-02 5.726464e-10 
1.250600e+01 -1.584126e-02 -7.480404e-09 
1.250700e+01 -1.555785e-02 -1.500840e-08 
1.250800e+01 -1.527505e-02 -2.203762e-08 
1.250900e+01 -1.499287e-02 -2.859339e-08 
1.251000e+01 -1.471132e-02 -3.470007e-08 
1.251100e+01 -1.443040e-02 -4.038105e-08 
1.251200e+01 -1.415012e-02 -4.565876e-08 
1.251300e+01 -1.387047e-02 -5.055468e-08 
1.251400e+01 -1.359147e-02 -5.508931e-08 
1.251500e+01 -1.331313e-02 -5.928219e-08 
1.251600e+01 -1.303543e-02 -6.315192e-08 
1.251700e+01 -1.275840e-02 -6.671610e-08 
1.251800e+01 -1.248203e-02 -6.999139e-08 
1.251900e+01 -1.220633e-02 -7.299349e-08 
1.252000e+01 -1.193130e-02 -7.573713e-08 
1.252100e+01 -1.165695e-02 -7.823607e-08 
1.252200e+01 -1.138329e-02 -8.050313e-08 
1.252300e+01 -1.111031e-02 -8.255014e-08 
1.252400e+01 -1.083803e-02 -8.439697e-08 
1.252500e+01 -1.056645e-02 -8.608059e-08 
1.252600e+01 -1.029557e-02 -8.761110e-08 
1.252700e+01 -1.002539e-02 -8.899637e-08 
1.252800e+01 -9.755931e-03 -9.024412e-08 
1.252900e+01 -9.487186e-03 -9.136186e-08 
1.253000e+01 -9.219163e-03 -9.235690e-08 
1.253100e+01 -8.951865e-03 -9.323637e-08 
1.253200e+01 -8.685299e-03 -9.400718e-08 
1.253300e+01 -8.419467e-03 -9.467607e-08 
1.253400e+01 -8.154375e-03 -9.524958e-08 
1.253500e+01 -7.890028e-03 -9.573405e-08 
1.253600e+01 -7.626429e-03 -9.613562e-08 
1.253700e+01 -7.363583e-03 -9.646025e-08 
1.253800e+01 -7.101496e-03 -9.671369e-08 
1.253900e+01 -6.840171e-03 -9.690151e-08 
1.254000e+01 -6.579612e-03 -9.702908e-08 
1.254100e+01 -6.319825e-03 -9.710156e-08 
1.254200e+01 -6.060813e-03 -9.712393e-08 
1.254300e+01 -5.802581e-03 -9.710099e-08 
1.254400e+01 -5.545134e-03 -9.703731e-08 
1.254500e+01 -5.288476e-03 -9.693729e-08 
1.254600e+01 -5.032610e-03 -9.680514e-08 
1.254700e+01 -4.777543e-03 -9.664485e-08 
1.254800e+01 -4.523277e-03 -9.646024e-08 
1.254900e+01 -4.269817e-03 -9.625492e-08 
1.255000e+01 -4.017167e-03 -9.603231e-08 
1.255100e+01 -3.765332e-03 -9.579563e-08 
1.255200e+01 -3.514316e-03 -9.554792e-08 
1.255300e+01 -3.264123e-03 -9.529202e-08 
1.255400e+01 -3.014757e-03 -9.503056e-08 
1.255500e+01 -2.766222e-03 -9.476599e-08 
1.255600e+01 -2.518524e-03 -9.450056e-08 
1.255700e+01 -2.271665e-03 -9.423634e-08 
1.255800e+01 -2.025650e-03 -9.397517e-08 
1.255900e+01 -1.780482e-03 -9.371874e-08 
1.256000e+01 -1.536167e-03 -9.346851e-08 
1.256100e+01 -1.292708e-03 -9.322575e-08 
1.256200e+01 -1.050110e-03 -9.299157e-08 
1.256300e+01 -8.083753e-04 -9.276683e-08 
1.256400e+01 -5.675090e-04 -9.255224e-08 
1.256500e+01 -3.275150e-04 -9.234829e-08 
1.256600e+01 -8.839717e-05 -9.215530e-08 
1.256700e+01 1.498405e-04 -9.197336e-08 
1.256800e+01 3.871941e-04 -9.180240e-08 
1.256900e+01 6.236597e-04 -9.164213e-08 
1.257000e+01 8.592334e-04 -9.149208e-08 
1.257100e+01 1.093911e-03 -9.135158e-08 
1.257200e+01 1.327690e-03 -9.121976e-08 
1.257300e+01 1.560565e-03 -9.109557e-08 
1.257400e+01 1.792532e-03 -9.097776e-08 
1.257500e+01 2.023589e-03 -9.086486e-08 
1.257600e+01 2.253730e-03 -9.075525e-08 
1.257700e+01 2.482953e-03 -9.064708e-08 
1.257800e+01 2.711254e-03 -9.053832e-08 
1.257900e+01 2.938629e-03 -9.042674e-08 
1.258000e+01 3.165074e-03 -9.030993e-08 
1.258100e+01 3.390585e-03 -9.018525e-08 
1.258200e+01 3.615160e-03 -9.004991e-08 
1.258300e+01 3.838793e-03 -8.992039e-08 
1.258400e+01 4.061483e-03 -8.981459e-08 
1.258500e+01 4.283224e-03 -8.973150e-08 
1.258600e+01 4.504014e-03 -8.967069e-08 
1.258700e+01 4.723849e-03 -8.963231e-08 
1.258800e+01 4.942725e-03 -8.961713e-08 
1.258900e+01 5.160639e-03 -8.962647e-08 
1.259000e+01 5.377587e-03 -8.966227e-08 
1.259100e+01 5.593567e-03 -8.972705e-08 
1.259200e+01 5.808574e-03 -8.982392e-08 
1.259300e+01 6.022605e-03 -8.995658e-08 
1.259400e+01 6.235656e-03 -9.012930e-08 
1.259500e+01 6.447725e-03 -9.034698e-08 
1.259600e+01 6.658807e-03 -9.061508e-08 
1.259700e+01 6.868900e-03 -9.093965e-08 
1.259800e+01 7.078000e-03 -9.132735e-08 
1.259900e+01 7.286104e-03 -9.178541e-08 
1.260000e+01 7.493209e-03 -9.232165e-08 
1.260100e+01 7.699311e-03 -9.294449e-08 
1.260200e+01 7.904407e-03 -9.366294e-08 
1.260300e+01 8.108494e-03 -9.448658e-08 
1.260400e+01 8.311568e-03 -9.542562e-08 
1.260500e+01 8.513627e-03 -9.649081e-08 
1.260600e+01 8.714667e-03 -9.769352e-08 
1.260700e+01 8.914685e-03 -9.904571e-08 
1.260800e+01 9.113678e-03 -1.005599e-07 
1.260900e+01 9.311643e-03 -1.022493e-07 
1.261000e+01 9.508577e-03 -1.041275e-07 
1.261100e+01 9.704476e-03 -1.062089e-07 
1.261200e+01 9.899339e-03 -1.085084e-07 
1.261300e+01 1.009316e-02 -1.110415e-07 
1.261400e+01 1.028594e-02 -1.138242e-07 
1.261500e+01 1.047767e-02 -1.168733e-07 
1.261600e+01 1.066835e-02 -1.202059e-07 
1.261700e+01 1.085799e-02 -1.238400e-07 
1.261800e+01 1.104656e-02 -1.277940e-07 
1.261900e+01 1.123408e-02 -1.320868e-07 
1.262000e+01 1.142054e-02 -1.367382e-07 
1.262100e+01 1.160593e-02 -1.417683e-07 
1.262200e+01 1.179026e-02 -1.471980e-07 
1.262300e+01 1.197351e-02 -1.530485e-07 
1.262400e+01 1.215570e-02 -1.593420e-07 
1.262500e+01 1.233681e-02 -1.661009e-07 
1.262600e+01 1.251684e-02 -1.733484e-07 
1.262700e+01 1.269580e-02 -1.811083e-07 
1.262800e+01 1.287367e-02 -1.894048e-07 
1.262900e+01 1.305045e-02 -1.982630e-07 
1.263000e+01 1.322614e-02 -2.077083e-07 
1.263100e+01 1.340075e-02 -2.177669e-07 
1.263200e+01 1.357426e-02 -2.284656e-07 
1.263300e+01 1.374668e-02 -2.398493e-07 
1.263400e+01 1.391799e-02 -2.519566e-07 
1.263500e+01 1.408821e-02 -2.648173e-07 
1.263600e+01 1.425732e-02 -2.784620e-07 
1.263700e+01 1.442532e-02 -2.929230e-07 
1.263800e+01 1.459222e-02 -3.082335e-07 
1.263900e+01 1.475800e-02 -3.244283e-07 
1.264000e+01 1.492267e-02 -3.415432e-07 
1.264100e+01 1.508623e-02 -3.596154e-07 
1.264200e+01 1.524866e-02 -3.786833e-07 
1.264300e+01 1.540998e-02 -3.987867e-07 
1.264400e+01 1.557017e-02 -4.199666e-07 
1.264500e+01 1.572924e-02 -4.422652e-07 
1.264600e+01 1.588717e-02 -4.657259e-07 
1.264700e+01 1.604398e-02 -4.903937e-07 
1.264800e+01 1.619966e-02 -5.163146e-07 
1.264900e+01 1.635420e-02 -5.435359e-07 
1.265000e+01 1.650760e-02 -5.721061e-07 
1.265100e+01 1.665987e-02 -6.020753e-07 
1.265200e+01 1.681099e-02 -6.334944e-07 
1.265300e+01 1.696097e-02 -6.664159e-07 
1.265400e+01 1.710981e-02 -7.008935e-07 
1.265500e+01 1.725749e-02 -7.369821e-07 
1.265600e+01 1.740403e-02 -7.747379e-07 
1.265700e+01 1.754942e-02 -8.142185e-07 
1.265800e+01 1.769365e-02 -8.554825e-07 
1.265900e+01 1.783672e-02 -8.985899e-07 
1.266000e+01 1.797864e-02 -9.436022e-07 
1.266100e+01 1.811940e-02 -9.905817e-07 
1.266200e+01 1.825900e-02 -1.039592e-06 
1.266300e+01 1.839743e-02 -1.090699e-06 
1.266400e+01 1.853469e-02 -1.143969e-06 
1.266500e+01 1.867079e-02 -1.199469e-06 
1.266600e+01 1.880572e-02 -1.257267e-06 
1.266700e+01 1.893948e-02 -1.317436e-06 
1.266800e+01 1.907207e-02 -1.380045e-06 
1.266900e+01 1.920348e-02 -1.445167e-06 
1.267000e+01 1.933371e-02 -1.512877e-06 
1.267100e+01 1.946277e-02 -1.583249e-06 
1.267200e+01 1.959064e-02 -1.656361e-06 
1.267300e+01 1.971734e-02 -1.732289e-06 
1.267400e+01 1.984285e-02 -1.811114e-06 
1.267500e+01 1.996717e-02 -1.892915e-06 
1.267600e+01 2.009031e-02 -1.977774e-06 
1.267700e+01 2.021226e-02 -2.065773e-06 
1.267800e+01 2.033302e-02 -2.156998e-06 
1.267900e+01 2.045258e-02 -2.251533e-06 
1.268000e+01 2.057096e-02 -2.349465e-06 
1.268100e+01 2.068814e-02 -2.450881e-06 
1.268200e+01 2.080412e-02 -2.555873e-06 
1.268300e+01 2.091890e-02 -2.664546e-06 
1.268400e+01 2.103249e-02 -2.776998e-06 
1.268500e+01 2.114488e-02 -2.893324e-06 
1.268600e+01 2.125606e-02 -3.013621e-06 
1.268700e+01 2.136604e-02 -3.137987e-06 
1.268800e+01 2.147481e-02 -3.266521e-06 
1.268900e+01 2.158238e-02 -3.399326e-06 
1.269000e+01 2.168874e-02 -3.536505e-06 
1.269100e+01 2.179390e-02 -3.678164e-06 
1.269200e+01 2.189784e-02 -3.824410e-06 
1.269300e+01 2.200057e-02 -3.975353e-06 
1.269400e+01 2.210209e-02 -4.131104e-06 
1.269500e+01 2.220239e-02 -4.291776e-06 
1.269600e+01 2.230148e-02 -4.457483e-06 
1.269700e+01 2.239935e-02 -4.628342e-06 
1.269800e+01 2.249601e-02 -4.804471e-06 
1.269900e+01 2.259144e-02 -4.985992e-06 
1.270000e+01 2.268566e-02 -5.173025e-06 
1.270100e+01 2.277866e-02 -5.365696e-06 
1.270200e+01 2.287043e-02 -5.564129e-06 
1.270300e+01 2.296098e-02 -5.768453e-06 
1.270400e+01 2.305031e-02 -5.978796e-06 
1.270500e+01 2.313841e-02 -6.195291e-06 
1.270600e+01 2.322529e-02 -6.418071e-06 
1.270700e+01 2.331094e-02 -6.647270e-06 
1.270800e+01 2.339536e-02 -6.883025e-06 
1.270900e+01 2.347855e-02 -7.125475e-06 
1.271000e+01 2.356052e-02 -7.374761e-06 
1.271100e+01 2.364125e-02 -7.631026e-06 
1.271200e+01 2.372075e-02 -7.894412e-06 
1.271300e+01 2.379902e-02 -8.165066e-06 
1.271400e+01 2.387606e-02 -8.443137e-06 
1.271500e+01 2.395186e-02 -8.728774e-06 
1.271600e+01 2.402643e-02 -9.022128e-06 
1.271700e+01 2.409977e-02 -9.323353e-06 
1.271800e+01 2.417186e-02 -9.632605e-06 
1.271900e+01 2.424272e-02 -9.950039e-06 
1.272000e+01 2.431235e-02 -1.027582e-05 
1.272100e+01 2.438073e-02 -1.061010e-05 
1.272200e+01 2.444788e-02 -1.095304e-05 
1.272300e+01 2.451379e-02 -1.130482e-05 
1.272400e+01 2.457846e-02 -1.166559e-05 
1.272500e+01 2.464189e-02 -1.203553e-05 
1.272600e+01 2.470408e-02 -1.241480e-05 
1.272700e+01 2.476502e-02 -1.280358e-05 
1.272800e+01 2.482473e-02 -1.320203e-05 
1.272900e+01 2.488319e-02 -1.361035e-05 
1.273000e+01 2.494041e-02 -1.402872e-05 
1.273100e+01 2.499638e-02 -1.445732e-05 
1.273200e+01 2.505112e-02 -1.489632e-05 
1.273300e+01 2.510461e-02 -1.534592e-05 
1.273400e+01 2.515685e-02 -1.580631e-05 
1.273500e+01 2.520785e-02 -1.627766e-05 
1.273600e+01 2.525761e-02 -1.676018e-05 
1.273700e+01 2.530612e-02 -1.725405e-05 
1.273800e+01 2.535338e-02 -1.775948e-05 
1.273900e+01 2.539940e-02 -1.827666e-05 
1.274000e+01 2.544417e-02 -1.880579e-05 
1.274100e+01 2.548770e-02 -1.934707e-05 
1.274200e+01 2.552998e-02 -1.990072e-05 
1.274300e+01 2.557101e-02 -2.046693e-05 
1.274400e+01 2.561080e-02 -2.104591e-05 
1.274500e+01 2.564934e-02 -2.163789e-05 
1.274600e+01 2.568663e-02 -2.224307e-05 
1.274700e+01 2.572268e-02 -2.286167e-05 
1.274800e+01 2.575748e-02 -2.349390e-05 
1.274900e+01 2.579103e-02 -2.414000e-05 
1.275000e+01 2.582334e-02 -2.480018e-05 
1.275100e+01 2.585440e-02 -2.547466e-05 
1.275200e+01 2.588421e-02 -2.616368e-05 
1.275300e+01 2.591277e-02 -2.686747e-05 
1.275400e+01 2.594009e-02 -2.758625e-05 
1.275500e+01 2.596616e-02 -2.832026e-05 
1.275600e+01 2.599098e-02 -2.906975e-05 
1.275700e+01 2.601456e-02 -2.983494e-05 
1.275800e+01 2.603689e-02 -3.061608e-05 
1.275900e+01 2.605798e-02 -3.141342e-05 
1.276000e+01 2.607782e-02 -3.222719e-05 
1.276100e+01 2.609641e-02 -3.305765e-05 
1.276200e+01 2.611376e-02 -3.390505e-05 
1.276300e+01 2.612986e-02 -3.476964e-05 
1.276400e+01 2.614472e-02 -3.565167e-05 
1.276500e+01 2.615833e-02 -3.655141e-05 
1.276600e+01 2.617070e-02 -3.746910e-05 
1.276700e+01 2.618183e-02 -3.840502e-05 
1.276800e+01 2.619171e-02 -3.935943e-05 
1.276900e+01 2.620035e-02 -4.033260e-05 
1.277000e+01 2.620774e-02 -4.132478e-05 
1.277100e+01 2.621390e-02 -4.233626e-05 
1.277200e+01 2.621881e-02 -4.336730e-05 
1.277300e+01 2.622248e-02 -4.441819e-05 
1.277400e+01 2.622491e-02 -4.548921e-05 
1.277500e+01 2.622610e-02 -4.658064e-05 
1.277600e+01 2.622605e-02 -4.769276e-05 
1.277700e+01 2.622476e-02 -4.882585e-05 
1.277800e+01 2.622223e-02 -4.998022e-05 
1.277900e+01 2.621846e-02 -5.115614e-05 
1.278000e+01 2.621346e-02 -5.235391e-05 
1.278100e+01 2.620722e-02 -5.357382e-05 
1.278200e+01 2.619974e-02 -5.481618e-05 
1.278300e+01 2.619103e-02 -5.608129e-05 
1.278400e+01 2.618108e-02 -5.736945e-05 
1.278500e+01 2.616990e-02 -5.868096e-05 
1.278600e+01 2.615749e-02 -6.001613e-05 
1.278700e+01 2.614384e-02 -6.137528e-05 
1.278800e+01 2.612896e-02 -6.275872e-05 
1.278900e+01 2.611285e-02 -6.416676e-05 
1.279000e+01 2.609551e-02 -6.559973e-05 
1.279100e+01 2.607695e-02 -6.705794e-05 
1.279200e+01 2.605715e-02 -6.854172e-05 
1.279300e+01 2.603613e-02 -7.005140e-05 
1.279400e+01 2.601388e-02 -7.158730e-05 
1.279500e+01 2.599040e-02 -7.314975e-05 
1.279600e+01 2.596570e-02 -7.473910e-05 
1.279700e+01 2.593978e-02 -7.635567e-05 
1.279800e+01 2.591263e-02 -7.799981e-05 
1.279900e+01 2.588427e-02 -7.967186e-05 
1.280000e+01 2.585468e-02 -8.137216e-05 
1.280100e+01 2.582387e-02 -8.310105e-05 
1.280200e+01 2.579185e-02 -8.485890e-05 
1.280300e+01 2.575860e-02 -8.664604e-05 
1.280400e+01 2.572415e-02 -8.846284e-05 
1.280500e+01 2.568847e-02 -9.030965e-05 
1.280600e+01 2.565158e-02 -9.218684e-05 
1.280700e+01 2.561348e-02 -9.409475e-05 
1.280800e+01 2.557417e-02 -9.603376e-05 
1.280900e+01 2.553365e-02 -9.800424e-05 
1.281000e+01 2.549192e-02 -1.000065e-04 
1.281100e+01 2.544898e-02 -1.020411e-04 
1.281200e+01 2.540484e-02 -1.041082e-04 
1.281300e+01 2.535949e-02 -1.062082e-04 
1.281400e+01 2.531293e-02 -1.083416e-04 
1.281500e+01 2.526518e-02 -1.105087e-04 
1.281600e+01 2.521622e-02 -1.127100e-04 
1.281700e+01 2.516606e-02 -1.149457e-04 
1.281800e+01 2.511471e-02 -1.172163e-04 
1.281900e+01 2.506216e-02 -1.195222e-04 
1.282000e+01 2.500841e-02 -1.218638e-04 
1.282100e+01 2.495347e-02 -1.242414e-04 
1.282200e+01 2.489733e-02 -1.266556e-04 
1.282300e+01 2.484001e-02 -1.291066e-04 
1.282400e+01 2.478149e-02 -1.315949e-04 
1.282500e+01 2.472179e-02 -1.341209e-04 
1.282600e+01 2.466090e-02 -1.366850e-04 
1.282700e+01 2.459883e-02 -1.392876e-04 
1.282800e+01 2.453557e-02 -1.419292e-04 
1.282900e+01 2.447113e-02 -1.446102e-04 
1.283000e+01 2.440551e-02 -1.473309e-04 
1.283100e+01 2.433871e-02 -1.500919e-04 
1.283200e+01 2.427074e-02 -1.528934e-04 
1.283300e+01 2.420159e-02 -1.557361e-04 
1.283400e+01 2.413127e-02 -1.586203e-04 
1.283500e+01 2.405977e-02 -1.615464e-04 
1.283600e+01 2.398711e-02 -1.645148e-04 
1.283700e+01 2.391328e-02 -1.675262e-04 
1.283800e+01 2.383828e-02 -1.705807e-04 
1.283900e+01 2.376212e-02 -1.736790e-04 
1.284000e+01 2.368479e-02 -1.768215e-04 
1.284100e+01 2.360630e-02 -1.800085e-04 
1.284200e+01 2.352666e-02 -1.832407e-04 
1.284300e+01 2.344585e-02 -1.865183e-04 
1.284400e+01 2.336390e-02 -1.898420e-04 
1.284500e+01 2.328078e-02 -1.932121e-04 
1.284600e+01 2.319652e-02 -1.966291e-04 
1.284700e+01 2.311111e-02 -2.000935e-04 
1.284800e+01 2.302455e-02 -2.036057e-04 
1.284900e+01 2.293684e-02 -2.071663e-04 
1.285000e+01 2.284799e-02 -2.107757e-04 
1.285100e+01 2.275800e-02 -2.144344e-04 
1.285200e+01 2.266687e-02 -2.181429e-04 
1.285300e+01 2.257460e-02 -2.219016e-04 
1.285400e+01 2.248120e-02 -2.257110e-04 
1.285500e+01 2.238666e-02 -2.295717e-04 
1.285600e+01 2.229100e-02 -2.334841e-04 
1.285700e+01 2.219420e-02 -2.374487e-04 
1.285800e+01 2.209628e-02 -2.414660e-04 
1.285900e+01 2.199723e-02 -2.455366e-04 
1.286000e+01 2.189706e-02 -2.496608e-04 
1.286100e+01 2.179577e-02 -2.538393e-04 
1.286200e+01 2.169336e-02 -2.580725e-04 
1.286300e+01 2.158983e-02 -2.623610e-04 
1.286400e+01 2.148519e-02 -2.667052e-04 
1.286500e+01 2.137944e-02 -2.711057e-04 
1.286600e+01 2.127258e-02 -2.755630e-04 
1.286700e+01 2.116461e-02 -2.800777e-04 
1.286800e+01 2.105554e-02 -2.846501e-04 
1.286900e+01 2.094537e-02 -2.892810e-04 
1.287000e+01 2.083409e-02 -2.939707e-04 
1.287100e+01 2.072172e-02 -2.987199e-04 
1.287200e+01 2.060826e-02 -3.035291e-04 
1.287300e+01 2.049370e-02 -3.083987e-04 
1.287400e+01 2.037805e-02 -3.133294e-04 
1.287500e+01 2.026131e-02 -3.183217e-04 
1.287600e+01 2.014349e-02 -3.233762e-04 
1.287700e+01 2.002458e-02 -3.284933e-04 
1.287800e+01 1.990460e-02 -3.336737e-04 
1.287900e+01 1.978353e-02 -3.389179e-04 
1.288000e+01 1.966139e-02 -3.442264e-04 
1.288100e+01 1.953818e-02 -3.495999e-04 
1.288200e+01 1.941390e-02 -3.550388e-04 
1.288300e+01 1.928855e-02 -3.605437e-04 
1.288400e+01 1.916213e-02 -3.661153e-04 
1.288500e+01 1.903465e-02 -3.717540e-04 
1.288600e+01 1.890611e-02 -3.774605e-04 
1.288700e+01 1.877651e-02 -3.832354e-04 
1.288800e+01 1.864586e-02 -3.890791e-04 
1.288900e+01 1.851416e-02 -3.949923e-04 
1.289000e+01 1.838141e-02 -4.009756e-04 
1.289100e+01 1.824761e-02 -4.070295e-04 
1.289200e+01 1.811276e-02 -4.131547e-04 
1.289300e+01 1.797688e-02 -4.193517e-04 
1.289400e+01 1.783995e-02 -4.256212e-04 
1.289500e+01 1.770200e-02 -4.319636e-04 
1.289600e+01 1.756300e-02 -4.383797e-04 
1.289700e+01 1.742298e-02 -4.448701e-04 
1.289800e+01 1.728193e-02 -4.514352e-04 
1.289900e+01 1.713985e-02 -4.580758e-04 
1.290000e+01 1.699676e-02 -4.647925e-04 
1.290100e+01 1.685264e-02 -4.715858e-04 
1.290200e+01 1.670751e-02 -4.784564e-04 
1.290300e+01 1.656136e-02 -4.854049e-04 
1.290400e+01 1.641421e-02 -4.924319e-04 
1.290500e+01 1.626604e-02 -4.995381e-04 
1.290600e+01 1.611688e-02 -5.067240e-04 
1.290700e+01 1.596671e-02 -5.139903e-04 
1.290800e+01 1.581554e-02 -5.213376e-04 
1.290900e+01 1.566337e-02 -5.287666e-04 
1.291000e+01 1.551022e-02 -5.362779e-04 
1.291100e+01 1.535607e-02 -5.438721e-04 
1.291200e+01 1.520094e-02 -5.515499e-04 
1.291300e+01 1.504482e-02 -5.593119e-04 
1.291400e+01 1.488772e-02 -5.671587e-04 
1.291500e+01 1.472965e-02 -5.750911e-04 
1.291600e+01 1.457060e-02 -5.831096e-04 
1.291700e+01 1.441058e-02 -5.912149e-04 
1.291800e+01 1.424959e-02 -5.994077e-04 
1.291900e+01 1.408763e-02 -6.076887e-04 
1.292000e+01 1.392471e-02 -6.160584e-04 
1.292100e+01 1.376084e-02 -6.245175e-04 
1.292200e+01 1.359600e-02 -6.330668e-04 
1.292300e+01 1.343022e-02 -6.417069e-04 
1.292400e+01 1.326348e-02 -6.504384e-04 
1.292500e+01 1.309580e-02 -6.592621e-04 
1.292600e+01 1.292718e-02 -6.681785e-04 
1.292700e+01 1.275762e-02 -6.771885e-04 
1.292800e+01 1.258711e-02 -6.862926e-04 
1.292900e+01 1.241568e-02 -6.954915e-04 
1.293000e+01 1.224331e-02 -7.047860e-04 
1.293100e+01 1.207002e-02 -7.141767e-04 
1.293200e+01 1.189581e-02 -7.236643e-04 
1.293300e+01 1.172067e-02 -7.332495e-04 
1.293400e+01 1.154462e-02 -7.429330e-04 
1.293500e+01 1.136765e-02 -7.527155e-04 
1.293600e+01 1.118977e-02 -7.625977e-04 
1.293700e+01 1.101099e-02 -7.725804e-04 
1.293800e+01 1.083130e-02 -7.826641e-04 
1.293900e+01 1.065071e-02 -7.928496e-04 
1.294000e+01 1.046923e-02 -8.031377e-04 
1.294100e+01 1.028685e-02 -8.135289e-04 
1.294200e+01 1.010358e-02 -8.240242e-04 
1.294300e+01 9.919424e-03 -8.346241e-04 
1.294400e+01 9.734385e-03 -8.453294e-04 
1.294500e+01 9.548466e-03 -8.561407e-04 
1.294600e+01 9.361670e-03 -8.670590e-04 
1.294700e+01 9.174001e-03 -8.780848e-04 
1.294800e+01 8.985463e-03 -8.892188e-04 
1.294900e+01 8.796059e-03 -9.004619e-04 
1.295000e+01 8.605792e-03 -9.118148e-04 
1.295100e+01 8.414666e-03 -9.232781e-04 
1.295200e+01 8.222685e-03 -9.348527e-04 
1.295300e+01 8.029852e-03 -9.465392e-04 
1.295400e+01 7.836171e-03 -9.583384e-04 
1.295500e+01 7.641645e-03 -9.702511e-04 
1.295600e+01 7.446277e-03 -9.822779e-04 
1.295700e+01 7.250072e-03 -9.944198e-04 
1.295800e+01 7.053033e-03 -1.006677e-03 
1.295900e+01 6.855163e-03 -1.019051e-03 
1.296000e+01 6.656467e-03 -1.031542e-03 
1.296100e+01 6.456947e-03 -1.044152e-03 
1.296200e+01 6.256608e-03 -1.056879e-03 
1.296300e+01 6.055453e-03 -1.069727e-03 
1.296400e+01 5.853486e-03 -1.082694e-03 
1.296500e+01 5.650710e-03 -1.095783e-03 
1.296600e+01 5.447129e-03 -1.108993e-03 
1.296700e+01 5.242747e-03 -1.122326e-03 
1.296800e+01 5.037567e-03 -1.135782e-03 
1.296900e+01 4.831594e-03 -1.149363e-03 
1.297000e+01 4.624831e-03 -1.163068e-03 
1.297100e+01 4.417281e-03 -1.176899e-03 
1.297200e+01 4.208949e-03 -1.190856e-03 
1.297300e+01 3.999838e-03 -1.204941e-03 
1.297400e+01 3.789952e-03 -1.219153e-03 
1.297500e+01 3.579295e-03 -1.233494e-03 
1.297600e+01 3.367870e-03 -1.247965e-03 
1.297700e+01 3.155681e-03 -1.262567e-03 
1.297800e+01 2.942733e-03 -1.277299e-03 
1.297900e+01 2.729028e-03 -1.292164e-03 
1.298000e+01 2.514572e-03 -1.307161e-03 
1.298100e+01 2.299366e-03 -1.322291e-03 
1.298200e+01 2.083417e-03 -1.337557e-03 
1.298300e+01 1.866726e-03 -1.352957e-03 
1.298400e+01 1.649299e-03 -1.368493e-03 
1.298500e+01 1.431138e-03 -1.384166e-03 
1.298600e+01 1.212249e-03 -1.399977e-03 
1.298700e+01 9.926343e-04 -1.415926e-03 
1.298800e+01 7.722984e-04 -1.432014e-03 
1.298900e+01 5.512450e-04 -1.448242e-03 
1.299000e+01 3.294781e-04 -1.464611e-03 
1.299100e+01 1.070016e-04 -1.481122e-03 
1.299200e+01 -1.161805e-04 -1.497775e-03 
1.299300e+01 -3.400643e-04 -1.514572e-03 
1.299400e+01 -5.646458e-04 -1.531512e-03 
1.299500e+01 -7.899211e-04 -1.548598e-03 
1.299600e+01 -1.015886e-03 -1.565830e-03 
1.299700e+01 -1.242537e-03 -1.583208e-03 
1.299800e+01 -1.469870e-03 -1.600733e-03 
1.299900e+01 -1.697881e-03 -1.618407e-03 
1.300000e+01 -1.926565e-03 -1.636230e-03 
1.300100e+01 -2.155920e-03 -1.654203e-03 
1.300200e+01 -2.385940e-03 -1.672326e-03 
1.300300e+01 -2.616622e-03 -1.690601e-03 
1.300400e+01 -2.847962e-03 -1.709029e-03 
1.300500e+01 -3.079956e-03 -1.727610e-03 
1.300600e+01 -3.312599e-03 -1.746345e-03 
1.300700e+01 -3.545888e-03 -1.765235e-03 
1.300800e+01 -3.779818e-03 -1.784281e-03 
1.300900e+01 -4.014386e-03 -1.803484e-03 
1.301000e+01 -4.249588e-03 -1.822845e-03 
1.301100e+01 -4.485419e-03 -1.842363e-03 
1.301200e+01 -4.721875e-03 -1.862041e-03 
1.301300e+01 -4.958952e-03 -1.881879e-03 
1.301400e+01 -5.196646e-03 -1.901878e-03 
1.301500e+01 -5.434953e-03 -1.922039e-03 
1.301600e+01 -5.673869e-03 -1.942363e-03 
1.301700e+01 -5.913390e-03 -1.962850e-03 
1.301800e+01 -6.153511e-03 -1.983502e-03 
1.301900e+01 -6.394229e-03 -2.004319e-03 
1.302000e+01 -6.635539e-03 -2.025302e-03 
1.302100e+01 -6.877437e-03 -2.046452e-03 
1.302200e+01 -7.119919e-03 -2.067770e-03 
1.302300e+01 -7.362981e-03 -2.089257e-03 
1.302400e+01 -7.606618e-03 -2.110913e-03 
1.302500e+01 -7.850827e-03 -2.132740e-03 
1.302600e+01 -8.095603e-03 -2.154738e-03 
1.302700e+01 -8.340943e-03 -2.176909e-03 
1.302800e+01 -8.586841e-03 -2.199253e-03 
1.302900e+01 -8.833294e-03 -2.221771e-03 
1.303000e+01 -9.080297e-03 -2.244463e-03 
1.303100e+01 -9.327846e-03 -2.267332e-03 
1.303200e+01 -9.575938e-03 -2.290377e-03 
1.303300e+01 -9.824567e-03 -2.313600e-03 
1.303400e+01 -1.007373e-02 -2.337001e-03 
1.303500e+01 -1.032342e-02 -2.360582e-03 
1.303600e+01 -1.057364e-02 -2.384343e-03 
1.303700e+01 -1.082438e-02 -2.408285e-03 
1.303800e+01 -1.107563e-02 -2.432409e-03 
1.303900e+01 -1.132740e-02 -2.456716e-03 
1.304000e+01 -1.157968e-02 -2.481206e-03 
1.304100e+01 -1.183245e-02 -2.505882e-03 
1.304200e+01 -1.208573e-02 -2.530743e-03 
1.304300e+01 -1.233951e-02 -2.555790e-03 
1.304400e+01 -1.259377e-02 -2.581025e-03 
1.304500e+01 -1.284852e-02 -2.606448e-03 
1.304600e+01 -1.310376e-02 -2.632060e-03 
1.304700e+01 -1.335947e-02 -2.657863e-03 
1.304800e+01 -1.361566e-02 -2.683856e-03 
1.304900e+01 -1.387231e-02 -2.710042e-03 
1.305000e+01 -1.412943e-02 -2.736420e-03 
1.305100e+01 -1.438702e-02 -2.762992e-03 
1.305200e+01 -1.464505e-02 -2.789758e-03 
1.305300e+01 -1.490354e-02 -2.816720e-03 
1.305400e+01 -1.516248e-02 -2.843879e-03 
1.305500e+01 -1.542187e-02 -2.871234e-03 
1.305600e+01 -1.568169e-02 -2.898788e-03 
1.305700e+01 -1.594194e-02 -2.926542e-03 
1.305800e+01 -1.620263e-02 -2.954495e-03 
1.305900e+01 -1.646374e-02 -2.982649e-03 
1.306000e+01 -1.672528e-02 -3.011005e-03 
1.306100e+01 -1.698723e-02 -3.039564e-03 
1.306200e+01 -1.724960e-02 -3.068327e-03 
1.306300e+01 -1.751237e-02 -3.097295e-03 
1.306400e+01 -1.777555e-02 -3.126468e-03 
1.306500e+01 -1.803913e-02 -3.155847e-03 
1.306600e+01 -1.830311e-02 -3.185434e-03 
1.306700e+01 -1.856748e-02 -3.215229e-03 
1.306800e+01 -1.883223e-02 -3.245234e-03 
1.306900e+01 -1.909737e-02 -3.275449e-03 
1.307000e+01 -1.936289e-02 -3.305874e-03 
1.307100e+01 -1.962878e-02 -3.336512e-03 
1.307200e+01 -1.989503e-02 -3.367363e-03 
1.307300e+01 -2.016166e-02 -3.398428e-03 
1.307400e+01 -2.042864e-02 -3.429707e-03 
1.307500e+01 -2.069599e-02 -3.461202e-03 
1.307600e+01 -2.096368e-02 -3.492914e-03 
1.307700e+01 -2.123172e-02 -3.524843e-03 
1.307800e+01 -2.150011e-02 -3.556991e-03 
1.307900e+01 -2.176883e-02 -3.589359e-03 
1.308000e+01 -2.203789e-02 -3.621946e-03 
1.308100e+01 -2.230728e-02 -3.654755e-03 
1.308200e+01 -2.257699e-02 -3.687786e-03 
1.308300e+01 -2.284702e-02 -3.721041e-03 
1.308400e+01 -2.311738e-02 -3.754519e-03 
1.308500e+01 -2.338804e-02 -3.788222e-03 
1.308600e+01 -2.365901e-02 -3.822151e-03 
1.308700e+01 -2.393029e-02 -3.856308e-03 
1.308800e+01 -2.420187e-02 -3.890692e-03 
1.308900e+01 -2.447374e-02 -3.925304e-03 
1.309000e+01 -2.474590e-02 -3.960146e-03 
1.309100e+01 -2.501835e-02 -3.995219e-03 
1.309200e+01 -2.529107e-02 -4.030524e-03 
1.309300e+01 -2.556408e-02 -4.066061e-03 
1.309400e+01 -2.583736e-02 -4.101831e-03 
1.309500e+01 -2.611091e-02 -4.137835e-03 
1.309600e+01 -2.638472e-02 -4.174075e-03 
1.309700e+01 -2.665879e-02 -4.210551e-03 
1.309800e+01 -2.693311e-02 -4.247264e-03 
1.309900e+01 -2.720769e-02 -4.284215e-03 
1.310000e+01 -2.748251e-02 -4.321405e-03 
1.310100e+01 -2.775758e-02 -4.358835e-03 
1.310200e+01 -2.803288e-02 -4.396506e-03 
1.310300e+01 -2.830842e-02 -4.434419e-03 
1.310400e+01 -2.858418e-02 -4.472574e-03 
1.310500e+01 -2.886017e-02 -4.510974e-03 
1.310600e+01 -2.913638e-02 -4.549617e-03 
1.310700e+01 -2.941280e-02 -4.588506e-03 
1.310800e+01 -2.968944e-02 -4.627642e-03 
1.310900e+01 -2.996628e-02 -4.667025e-03 
1.311000e+01 -3.024332e-02 -4.706656e-03 
1.311100e+01 -3.052056e-02 -4.746537e-03 
1.311200e+01 -3.079800e-02 -4.786668e-03 
1.311300e+01 -3.107562e-02 -4.827050e-03 
1.311400e+01 -3.135343e-02 -4.867684e-03 
1.311500e+01 -3.163142e-02 -4.908571e-03 
1.311600e+01 -3.190958e-02 -4.949712e-03 
1.311700e+01 -3.218792e-02 -4.991108e-03 
1.311800e+01 -3.246642e-02 -5.032759e-03 
1.311900e+01 -3.274509e-02 -5.074668e-03 
1.312000e+01 -3.302391e-02 -5.116834e-03 
1.312100e+01 -3.330288e-02 -5.159258e-03 
1.312200e+01 -3.358201e-02 -5.201942e-03 
1.312300e+01 -3.386128e-02 -5.244887e-03 
1.312400e+01 -3.414069e-02 -5.288093e-03 
1.312500e+01 -3.442024e-02 -5.331561e-03 
1.312600e+01 -3.469992e-02 -5.375292e-03 
1.312700e+01 -3.497973e-02 -5.419288e-03 
1.312800e+01 -3.525966e-02 -5.463548e-03 
1.312900e+01 -3.553970e-02 -5.508075e-03 
1.313000e+01 -3.581987e-02 -5.552869e-03 
1.313100e+01 -3.610014e-02 -5.597930e-03 
1.313200e+01 -3.638051e-02 -5.643260e-03 
1.313300e+01 -3.666099e-02 -5.688861e-03 
1.313400e+01 -3.694157e-02 -5.734731e-03 
1.313500e+01 -3.722224e-02 -5.780873e-03 
1.313600e+01 -3.750299e-02 -5.827288e-03 
1.313700e+01 -3.778383e-02 -5.873976e-03 
1.313800e+01 -3.806475e-02 -5.920939e-03 
1.313900e+01 -3.834574e-02 -5.968177e-03 
1.314000e+01 -3.862680e-02 -6.015691e-03 
1.314100e+01 -3.890793e-02 -6.063482e-03 
1.314200e+01 -3.918912e-02 -6.111551e-03 
1.314300e+01 -3.947037e-02 -6.159899e-03 
1.314400e+01 -3.975167e-02 -6.208527e-03 
1.314500e+01 -4.003302e-02 -6.257436e-03 
1.314600e+01 -4.031441e-02 -6.306627e-03 
1.314700e+01 -4.059585e-02 -6.356100e-03 
1.314800e+01 -4.087732e-02 -6.405856e-03 
1.314900e+01 -4.115882e-02 -6.455898e-03 
1.315000e+01 -4.144034e-02 -6.506224e-03 
1.315100e+01 -4.172189e-02 -6.556837e-03 
1.315200e+01 -4.200346e-02 -6.607737e-03 
1.315300e+01 -4.228504e-02 -6.658925e-03 
1.315400e+01 -4.256664e-02 -6.710402e-03 
1.315500e+01 -4.284823e-02 -6.762169e-03 
1.315600e+01 -4.312983e-02 -6.814227e-03 
1.315700e+01 -4.341143e-02 -6.866576e-03 
1.315800e+01 -4.369302e-02 -6.919219e-03 
1.315900e+01 -4.397459e-02 -6.972154e-03 
1.316000e+01 -4.425615e-02 -7.025384e-03 
1.316100e+01 -4.453769e-02 -7.078910e-03 
1.316200e+01 -4.481920e-02 -7.132732e-03 
1.316300e+01 -4.510069e-02 -7.186850e-03 
1.316400e+01 -4.538214e-02 -7.241267e-03 
1.316500e+01 -4.566356e-02 -7.295983e-03 
1.316600e+01 -4.594493e-02 -7.350999e-03 
1.316700e+01 -4.622626e-02 -7.406315e-03 
1.316800e+01 -4.650753e-02 -7.461933e-03 
1.316900e+01 -4.678875e-02 -7.517853e-03 
1.317000e+01 -4.706992e-02 -7.574077e-03 
1.317100e+01 -4.735102e-02 -7.630605e-03 
1.317200e+01 -4.763205e-02 -7.687439e-03 
1.317300e+01 -4.791301e-02 -7.744578e-03 
1.317400e+01 -4.819389e-02 -7.802024e-03 
1.317500e+01 -4.847470e-02 -7.859778e-03 
1.317600e+01 -4.875542e-02 -7.917841e-03 
1.317700e+01 -4.903605e-02 -7.976213e-03 
1.317800e+01 -4.931659e-02 -8.034896e-03 
1.317900e+01 -4.959704e-02 -8.093890e-03 
1.318000e+01 -4.987738e-02 -8.153196e-03 
1.318100e+01 -5.015762e-02 -8.212816e-03 
1.318200e+01 -5.043774e-02 -8.272749e-03 
1.318300e+01 -5.071776e-02 -8.332997e-03 
1.318400e+01 -5.099765e-02 -8.393561e-03 
1.318500e+01 -5.127743e-02 -8.454441e-03 
1.318600e+01 -5.155708e-02 -8.515639e-03 
1.318700e+01 -5.183659e-02 -8.577155e-03 
1.318800e+01 -5.211598e-02 -8.638991e-03 
1.318900e+01 -5.239522e-02 -8.701146e-03 
1.319000e+01 -5.267433e-02 -8.763622e-03 
1.319100e+01 -5.295328e-02 -8.826420e-03 
1.319200e+01 -5.323209e-02 -8.889540e-03 
1.319300e+01 -5.351074e-02 -8.952984e-03 
1.319400e+01 -5.378923e-02 -9.016752e-03 
1.319500e+01 -5.406756e-02 -9.080845e-03 
1.319600e+01 -5.434572e-02 -9.145264e-03 
1.319700e+01 -5.462371e-02 -9.210010e-03 
1.319800e+01 -5.490152e-02 -9.275083e-03 
1.319900e+01 -5.517915e-02 -9.340485e-03 
1.320000e+01 -5.545661e-02 -9.406217e-03 
1.320100e+01 -5.573387e-02 -9.472278e-03 
1.320200e+01 -5.601094e-02 -9.538670e-03 
1.320300e+01 -5.628782e-02 -9.605395e-03 
1.320400e+01 -5.656449e-02 -9.672451e-03 
1.320500e+01 -5.684096e-02 -9.739842e-03 
1.320600e+01 -5.711723e-02 -9.807566e-03 
1.320700e+01 -5.739328e-02 -9.875626e-03 
1.320800e+01 -5.766912e-02 -9.944021e-03 
1.320900e+01 -5.794473e-02 -1.001275e-02 
1.321000e+01 -5.822013e-02 -1.008182e-02 
1.321100e+01 -5.849529e-02 -1.015123e-02 
1.321200e+01 -5.877022e-02 -1.022098e-02 
1.321300e+01 -5.904492e-02 -1.029107e-02 
1.321400e+01 -5.931938e-02 -1.036149e-02 
1.321500e+01 -5.959359e-02 -1.043226e-02 
1.321600e+01 -5.986756e-02 -1.050338e-02 
1.321700e+01 -6.014127e-02 -1.057483e-02 
1.321800e+01 -6.041473e-02 -1.064663e-02 
1.321900e+01 -6.068793e-02 -1.071878e-02 
1.322000e+01 -6.096087e-02 -1.079127e-02 
1.322100e+01 -6.123354e-02 -1.086410e-02 
1.322200e+01 -6.150594e-02 -1.093728e-02 
1.322300e+01 -6.177806e-02 -1.101082e-02 
1.322400e+01 -6.204990e-02 -1.108470e-02 
1.322500e+01 -6.232147e-02 -1.115892e-02 
1.322600e+01 -6.259274e-02 -1.123350e-02 
1.322700e+01 -6.286372e-02 -1.130843e-02 
1.322800e+01 -6.313441e-02 -1.138372e-02 
1.322900e+01 -6.340481e-02 -1.145935e-02 
1.323000e+01 -6.367490e-02 -1.153534e-02 
1.323100e+01 -6.394468e-02 -1.161168e-02 
1.323200e+01 -6.421415e-02 -1.168838e-02 
1.323300e+01 -6.448331e-02 -1.176543e-02 
1.323400e+01 -6.475216e-02 -1.184284e-02 
1.323500e+01 -6.502068e-02 -1.192061e-02 
1.323600e+01 -6.528888e-02 -1.199873e-02 
1.323700e+01 -6.555675e-02 -1.207721e-02 
1.323800e+01 -6.582428e-02 -1.215606e-02 
1.323900e+01 -6.609148e-02 -1.223526e-02 
1.324000e+01 -6.635835e-02 -1.231482e-02 
1.324100e+01 -6.662486e-02 -1.239475e-02 
1.324200e+01 -6.689103e-02 -1.247503e-02 
1.324300e+01 -6.715685e-02 -1.255568e-02 
1.324400e+01 -6.742232e-02 -1.263670e-02 
1.324500e+01 -6.768742e-02 -1.271807e-02 
1.324600e+01 -6.795217e-02 -1.279982e-02 
1.324700e+01 -6.821655e-02 -1.288192e-02 
1.324800e+01 -6.848056e-02 -1.296440e-02 
1.324900e+01 -6.874419e-02 -1.304724e-02 
1.325000e+01 -6.900745e-02 -1.313045e-02 
1.325100e+01 -6.927033e-02 -1.321403e-02 
1.325200e+01 -6.953283e-02 -1.329798e-02 
1.325300e+01 -6.979493e-02 -1.338230e-02 
1.325400e+01 -7.005665e-02 -1.346699e-02 
1.325500e+01 -7.031797e-02 -1.355205e-02 
1.325600e+01 -7.057890e-02 -1.363748e-02 
1.325700e+01 -7.083942e-02 -1.372329e-02 
1.325800e+01 -7.109953e-02 -1.380946e-02 
1.325900e+01 -7.135924e-02 -1.389602e-02 
1.326000e+01 -7.161854e-02 -1.398295e-02 
1.326100e+01 -7.187742e-02 -1.407025e-02 
1.326200e+01 -7.213588e-02 -1.415793e-02 
1.326300e+01 -7.239391e-02 -1.424598e-02 
1.326400e+01 -7.265152e-02 -1.433442e-02 
1.326500e+01 -7.290870e-02 -1.442323e-02 
1.326600e+01 -7.316545e-02 -1.451242e-02 
1.326700e+01 -7.342176e-02 -1.460199e-02 
1.326800e+01 -7.367763e-02 -1.469194e-02 
1.326900e+01 -7.393306e-02 -1.478227e-02 
1.327000e+01 -7.418803e-02 -1.487298e-02 
1.327100e+01 -7.444256e-02 -1.496407e-02 
1.327200e+01 -7.469664e-02 -1.505555e-02 
1.327300e+01 -7.495025e-02 -1.514741e-02 
1.327400e+01 -7.520341e-02 -1.523965e-02 
1.327500e+01 -7.545610e-02 -1.533228e-02 
1.327600e+01 -7.570832e-02 -1.542529e-02 
1.327700e+01 -7.596007e-02 -1.551869e-02 
1.327800e+01 -7.621135e-02 -1.561247e-02 
1.327900e+01 -7.646215e-02 -1.570665e-02 
1.328000e+01 -7.671247e-02 -1.580120e-02 
1.328100e+01 -7.696231e-02 -1.589615e-02 
1.328200e+01 -7.721166e-02 -1.599148e-02 
1.328300e+01 -7.746051e-02 -1.608721e-02 
1.328400e+01 -7.770888e-02 -1.618332e-02 
1.328500e+01 -7.795674e-02 -1.627983e-02 
1.328600e+01 -7.820411e-02 -1.637672e-02 
1.328700e+01 -7.845097e-02 -1.647401e-02 
1.328800e+01 -7.869733e-02 -1.657168e-02 
1.328900e+01 -7.894317e-02 -1.666975e-02 
1.329000e+01 -7.918850e-02 -1.676822e-02 
1.329100e+01 -7.943332e-02 -1.686707e-02 
1.329200e+01 -7.967761e-02 -1.696633e-02 
1.329300e+01 -7.992138e-02 -1.706597e-02 
1.329400e+01 -8.016463e-02 -1.716601e-02 
1.329500e+01 -8.040734e-02 -1.726645e-02 
1.329600e+01 -8.064953e-02 -1.736728e-02 
1.329700e+01 -8.089117e-02 -1.746851e-02 
1.329800e+01 -8.113228e-02 -1.757014e-02 
1.329900e+01 -8.137285e-02 -1.767217e-02 
1.330000e+01 -8.161288e-02 -1.777459e-02 
1.330100e+01 -8.185235e-02 -1.787741e-02 
1.330200e+01 -8.209128e-02 -1.798063e-02 
1.330300e+01 -8.232965e-02 -1.808426e-02 
1.330400e+01 -8.256746e-02 -1.818828e-02 
1.330500e+01 -8.280471e-02 -1.829270e-02 
1.330600e+01 -8.304141e-02 -1.839752e-02 
1.330700e+01 -8.327753e-02 -1.850275e-02 
1.330800e+01 -8.351309e-02 -1.860838e-02 
1.330900e+01 -8.374807e-02 -1.871441e-02 
1.331000e+01 -8.398248e-02 -1.882084e-02 
1.331100e+01 -8.421631e-02 -1.892768e-02 
1.331200e+01 -8.444956e-02 -1.903492e-02 
1.331300e+01 -8.468223e-02 -1.914257e-02 
1.331400e+01 -8.491431e-02 -1.925062e-02 
1.331500e+01 -8.514580e-02 -1.935908e-02 
1.331600e+01 -8.537670e-02 -1.946794e-02 
1.331700e+01 -8.560701e-02 -1.957721e-02 
1.331800e+01 -8.583671e-02 -1.968688e-02 
1.331900e+01 -8.606582e-02 -1.979696e-02 
1.332000e+01 -8.629432e-02 -1.990745e-02 
1.332100e+01 -8.652222e-02 -2.001835e-02 
1.332200e+01 -8.674950e-02 -2.012966e-02 
1.332300e+01 -8.697618e-02 -2.024137e-02 
1.332400e+01 -8.720224e-02 -2.035350e-02 
1.332500e+01 -8.742768e-02 -2.046603e-02 
1.332600e+01 -8.765250e-02 -2.057897e-02 
1.332700e+01 -8.787670e-02 -2.069233e-02 
1.332800e+01 -8.810027e-02 -2.080609e-02 
1.332900e+01 -8.832322e-02 -2.092027e-02 
1.333000e+01 -8.854553e-02 -2.103486e-02 
1.333100e+01 -8.876721e-02 -2.114985e-02 
1.333200e+01 -8.898826e-02 -2.126526e-02 
1.333300e+01 -8.920866e-02 -2.138109e-02 
1.333400e+01 -8.942842e-02 -2.149732e-02 
1.333500e+01 -8.964754e-02 -2.161397e-02 
1.333600e+01 -8.986601e-02 -2.173103e-02 
1.333700e+01 -9.008384e-02 -2.184851e-02 
1.333800e+01 -9.030101e-02 -2.196640e-02 
1.333900e+01 -9.051752e-02 -2.208471e-02 
1.334000e+01 -9.073338e-02 -2.220343e-02 
1.334100e+01 -9.094858e-02 -2.232256e-02 
1.334200e+01 -9.116312e-02 -2.244211e-02 
1.334300e+01 -9.137699e-02 -2.256208e-02 
1.334400e+01 -9.159019e-02 -2.268246e-02 
1.334500e+01 -9.180273e-02 -2.280326e-02 
1.334600e+01 -9.201459e-02 -2.292447e-02 
1.334700e+01 -9.222578e-02 -2.304610e-02 
1.334800e+01 -9.243629e-02 -2.316815e-02 
1.334900e+01 -9.264612e-02 -2.329061e-02 
1.335000e+01 -9.285527e-02 -2.341350e-02 
1.335100e+01 -9.306374e-02 -2.353680e-02 
1.335200e+01 -9.327152e-02 -2.366052e-02 
1.335300e+01 -9.347861e-02 -2.378465e-02 
1.335400e+01 -9.368501e-02 -2.390921e-02 
1.335500e+01 -9.389071e-02 -2.403418e-02 
1.335600e+01 -9.409572e-02 -2.415958e-02 
1.335700e+01 -9.430003e-02 -2.428539e-02 
1.335800e+01 -9.450364e-02 -2.441162e-02 
1.335900e+01 -9.470655e-02 -2.453827e-02 
1.336000e+01 -9.490875e-02 -2.466534e-02 
1.336100e+01 -9.511025e-02 -2.479284e-02 
1.336200e+01 -9.531103e-02 -2.492075e-02 
1.336300e+01 -9.551110e-02 -2.504908e-02 
1.336400e+01 -9.571046e-02 -2.517783e-02 
1.336500e+01 -9.590911e-02 -2.530700e-02 
1.336600e+01 -9.610703e-02 -2.543660e-02 
1.336700e+01 -9.630423e-02 -2.556661e-02 
1.336800e+01 -9.650072e-02 -2.569705e-02 
1.336900e+01 -9.669647e-02 -2.582791e-02 
1.337000e+01 -9.689150e-02 -2.595919e-02 
1.337100e+01 -9.708580e-02 -2.609089e-02 
1.337200e+01 -9.727937e-02 -2.622301e-02 
1.337300e+01 -9.747221e-02 -2.635555e-02 
1.337400e+01 -9.766431e-02 -2.648852e-02 
1.337500e+01 -9.785567e-02 -2.662191e-02 
1.337600e+01 -9.804629e-02 -2.675572e-02 
1.337700e+01 -9.823618e-02 -2.688995e-02 
1.337800e+01 -9.842532e-02 -2.702461e-02 
1.337900e+01 -9.861371e-02 -2.715969e-02 
1.338000e+01 -9.880136e-02 -2.729519e-02 
1.338100e+01 -9.898825e-02 -2.743111e-02 
1.338200e+01 -9.917440e-02 -2.756746e-02 
1.338300e+01 -9.935979e-02 -2.770422e-02 
1.338400e+01 -9.954443e-02 -2.784142e-02 
1.338500e+01 -9.972831e-02 -2.797903e-02 
1.338600e+01 -9.991143e-02 -2.811707e-02 
1.338700e+01 -1.000938e-01 -2.825553e-02 
1.338800e+01 -1.002754e-01 -2.839441e-02 
1.338900e+01 -1.004562e-01 -2.853372e-02 
1.339000e+01 -1.006363e-01 -2.867345e-02 
1.339100e+01 -1.008156e-01 -2.881360e-02 
1.339200e+01 -1.009941e-01 -2.895417e-02 
1.339300e+01 -1.011719e-01 -2.909517e-02 
1.339400e+01 -1.013489e-01 -2.923659e-02 
1.339500e+01 -1.015251e-01 -2.937844e-02 
1.339600e+01 -1.017005e-01 -2.952071e-02 
1.339700e+01 -1.018752e-01 -2.966340e-02 
1.339800e+01 -1.020490e-01 -2.980651e-02 
1.339900e+01 -1.022221e-01 -2.995005e-02 
1.340000e+01 -1.023944e-01 -3.009401e-02 
1.340100e+01 -1.025660e-01 -3.023839e-02 
1.340200e+01 -1.027367e-01 -3.038319e-02 
1.340300e+01 -1.029066e-01 -3.052842e-02 
1.340400e+01 -1.030758e-01 -3.067407e-02 
1.340500e+01 -1.032442e-01 -3.082014e-02 
1.340600e+01 -1.034117e-01 -3.096664e-02 
1.340700e+01 -1.035785e-01 -3.111356e-02 
1.340800e+01 -1.037445e-01 -3.126090e-02 
1.340900e+01 -1.039097e-01 -3.140866e-02 
1.341000e+01 -1.040741e-01 -3.155684e-02 
1.341100e+01 -1.042377e-01 -3.170545e-02 
1.341200e+01 -1.044004e-01 -3.185448e-02 
1.341300e+01 -1.045624e-01 -3.200393e-02 
1.341400e+01 -1.047236e-01 -3.215380e-02 
1.341500e+01 -1.048840e-01 -3.230409e-02 
1.341600e+01 -1.050435e-01 -3.245480e-02 
1.341700e+01 -1.052023e-01 -3.260594e-02 
1.341800e+01 -1.053602e-01 -3.275749e-02 
1.341900e+01 -1.055173e-01 -3.290947e-02 
1.342000e+01 -1.056736e-01 -3.306187e-02 
1.342100e+01 -1.058291e-01 -3.321468e-02 
1.342200e+01 -1.059838e-01 -3.336792e-02 
1.342300e+01 -1.061377e-01 -3.352158e-02 
1.342400e+01 -1.062907e-01 -3.367566e-02 
1.342500e+01 -1.064429e-01 -3.383015e-02 
1.342600e+01 -1.065943e-01 -3.398507e-02 
1.342700e+01 -1.067449e-01 -3.414040e-02 
1.342800e+01 -1.068947e-01 -3.429616e-02 
1.342900e+01 -1.070436e-01 -3.445233e-02 
1.343000e+01 -1.071917e-01 -3.460892e-02 
1.343100e+01 -1.073390e-01 -3.476593e-02 
1.343200e+01 -1.074854e-01 -3.492336e-02 
1.343300e+01 -1.076310e-01 -3.508120e-02 
1.343400e+01 -1.077758e-01 -3.523947e-02 
1.343500e+01 -1.079198e-01 -3.539815e-02 
1.343600e+01 -1.080629e-01 -3.555724e-02 
1.343700e+01 -1.082052e-01 -3.571675e-02 
1.343800e+01 -1.083466e-01 -3.587668e-02 
1.343900e+01 -1.084872e-01 -3.603703e-02 
1.344000e+01 -1.086270e-01 -3.619779e-02 
1.344100e+01 -1.087659e-01 -3.635896e-02 
1.344200e+01 -1.089040e-01 -3.652055e-02 
1.344300e+01 -1.090413e-01 -3.668256e-02 
1.344400e+01 -1.091777e-01 -3.684498e-02 
1.344500e+01 -1.093133e-01 -3.700781e-02 
1.344600e+01 -1.094480e-01 -3.717106e-02 
1.344700e+01 -1.095819e-01 -3.733471e-02 
1.344800e+01 -1.097149e-01 -3.749879e-02 
1.344900e+01 -1.098471e-01 -3.766327e-02 
1.345000e+01 -1.099785e-01 -3.782817e-02 
1.345100e+01 -1.101090e-01 -3.799347e-02 
1.345200e+01 -1.102386e-01 -3.815919e-02 
1.345300e+01 -1.103674e-01 -3.832532e-02 
1.345400e+01 -1.104953e-01 -3.849186e-02 
1.345500e+01 -1.106224e-01 -3.865881e-02 
1.345600e+01 -1.107487e-01 -3.882617e-02 
1.345700e+01 -1.108741e-01 -3.899394e-02 
1.345800e+01 -1.109986e-01 -3.916212e-02 
1.345900e+01 -1.111223e-01 -3.933070e-02 
1.346000e+01 -1.112451e-01 -3.949969e-02 
1.346100e+01 -1.113671e-01 -3.966909e-02 
1.346200e+01 -1.114882e-01 -3.983890e-02 
1.346300e+01 -1.116085e-01 -4.000911e-02 
1.346400e+01 -1.117279e-01 -4.017973e-02 
1.346500e+01 -1.118464e-01 -4.035075e-02 
1.346600e+01 -1.119641e-01 -4.052218e-02 
1.346700e+01 -1.120809e-01 -4.069401e-02 
1.346800e+01 -1.121968e-01 -4.086625e-02 
1.346900e+01 -1.123119e-01 -4.103889e-02 
1.347000e+01 -1.124262e-01 -4.121193e-02 
1.347100e+01 -1.125396e-01 -4.138537e-02 
1.347200e+01 -1.126521e-01 -4.155922e-02 
1.347300e+01 -1.127637e-01 -4.173346e-02 
1.347400e+01 -1.128745e-01 -4.190811e-02 
1.347500e+01 -1.129844e-01 -4.208316e-02 
1.347600e+01 -1.130935e-01 -4.225860e-02 
1.347700e+01 -1.132016e-01 -4.243445e-02 
1.347800e+01 -1.133090e-01 -4.261069e-02 
1.347900e+01 -1.134154e-01 -4.278733e-02 
1.348000e+01 -1.135210e-01 -4.296436e-02 
1.348100e+01 -1.136257e-01 -4.314180e-02 
1.348200e+01 -1.137296e-01 -4.331962e-02 
1.348300e+01 -1.138326e-01 -4.349785e-02 
1.348400e+01 -1.139347e-01 -4.367646e-02 
1.348500e+01 -1.140359e-01 -4.385547e-02 
1.348600e+01 -1.141363e-01 -4.403488e-02 
1.348700e+01 -1.142358e-01 -4.421467e-02 
1.348800e+01 -1.143345e-01 -4.439486e-02 
1.348900e+01 -1.144322e-01 -4.457544e-02 
1.349000e+01 -1.145291e-01 -4.475640e-02 
1.349100e+01 -1.146252e-01 -4.493776e-02 
1.349200e+01 -1.147203e-01 -4.511951e-02 
1.349300e+01 -1.148146e-01 -4.530164e-02 
1.349400e+01 -1.149080e-01 -4.548417e-02 
1.349500e+01 -1.150006e-01 -4.566707e-02 
1.349600e+01 -1.150922e-01 -4.585037e-02 
1.349700e+01 -1.151830e-01 -4.603405e-02 
1.349800e+01 -1.152730e-01 -4.621811e-02 
1.349900e+01 -1.153620e-01 -4.640256e-02 
1.350000e+01 -1.154502e-01 -4.658739e-02 
1.350100e+01 -1.155375e-01 -4.677260e-02 
1.350200e+01 -1.156239e-01 -4.695820e-02 
1.350300e+01 -1.157095e-01 -4.714417e-02 
1.350400e+01 -1.157942e-01 -4.733053e-02 
1.350500e+01 -1.158780e-01 -4.751726e-02 
1.350600e+01 -1.159610e-01 -4.770437e-02 
1.350700e+01 -1.160431e-01 -4.789186e-02 
1.350800e+01 -1.161243e-01 -4.807973e-02 
1.350900e+01 -1.162046e-01 -4.826797e-02 
1.351000e+01 -1.162841e-01 -4.845658e-02 
1.351100e+01 -1.163626e-01 -4.864557e-02 
1.351200e+01 -1.164404e-01 -4.883493e-02 
1.351300e+01 -1.165172e-01 -4.902467e-02 
1.351400e+01 -1.165932e-01 -4.921477e-02 
1.351500e+01 -1.166683e-01 -4.940525e-02 
1.351600e+01 -1.167425e-01 -4.959610e-02 
1.351700e+01 -1.168158e-01 -4.978731e-02 
1.351800e+01 -1.168883e-01 -4.997889e-02 
1.351900e+01 -1.169599e-01 -5.017084e-02 
1.352000e+01 -1.170307e-01 -5.036316e-02 
1.352100e+01 -1.171005e-01 -5.055584e-02 
1.352200e+01 -1.171695e-01 -5.074888e-02 
1.352300e+01 -1.172377e-01 -5.094229e-02 
1.352400e+01 -1.173049e-01 -5.113606e-02 
1.352500e+01 -1.173713e-01 -5.133019e-02 
1.352600e+01 -1.174368e-01 -5.152468e-02 
1.352700e+01 -1.175014e-01 -5.171953e-02 
1.352800e+01 -1.175652e-01 -5.191473e-02 
1.352900e+01 -1.176281e-01 -5.211030e-02 
1.353000e+01 -1.176902e-01 -5.230622e-02 
1.353100e+01 -1.177513e-01 -5.250250e-02 
1.353200e+01 -1.178116e-01 -5.269913e-02 
1.353300e+01 -1.178711e-01 -5.289611e-02 
1.353400e+01 -1.179296e-01 -5.309345e-02 
1.353500e+01 -1.179873e-01 -5.329113e-02 
1.353600e+01 -1.180442e-01 -5.348917e-02 
1.353700e+01 -1.181001e-01 -5.368756e-02 
1.353800e+01 -1.181552e-01 -5.388629e-02 
1.353900e+01 -1.182094e-01 -5.408537e-02 
1.354000e+01 -1.182628e-01 -5.428479e-02 
1.354100e+01 -1.183153e-01 -5.448457e-02 
1.354200e+01 -1.183670e-01 -5.468468e-02 
1.354300e+01 -1.184177e-01 -5.488514e-02 
1.354400e+01 -1.184676e-01 -5.508593e-02 
1.354500e+01 -1.185167e-01 -5.528707e-02 
1.354600e+01 -1.185649e-01 -5.548855e-02 
1.354700e+01 -1.186122e-01 -5.569036e-02 
1.354800e+01 -1.186587e-01 -5.589252e-02 
1.354900e+01 -1.187043e-01 -5.609500e-02 
1.355000e+01 -1.187490e-01 -5.629782e-02 
1.355100e+01 -1.187929e-01 -5.650098e-02 
1.355200e+01 -1.188360e-01 -5.670447e-02 
1.355300e+01 -1.188781e-01 -5.690828e-02 
1.355400e+01 -1.189194e-01 -5.711243e-02 
1.355500e+01 -1.189599e-01 -5.731691e-02 
1.355600e+01 -1.189995e-01 -5.752171e-02 
1.355700e+01 -1.190383e-01 -5.772684e-02 
1.355800e+01 -1.190762e-01 -5.793230e-02 
1.355900e+01 -1.191132e-01 -5.813807e-02 
1.356000e+01 -1.191494e-01 -5.834417e-02 
1.356100e+01 -1.191847e-01 -5.855060e-02 
1.356200e+01 -1.192192e-01 -5.875734e-02 
1.356300e+01 -1.192529e-01 -5.896440e-02 
1.356400e+01 -1.192856e-01 -5.917177e-02 
1.356500e+01 -1.193176e-01 -5.937947e-02 
1.356600e+01 -1.193487e-01 -5.958748e-02 
1.356700e+01 -1.193789e-01 -5.979580e-02 
1.356800e+01 -1.194083e-01 -6.000443e-02 
1.356900e+01 -1.194369e-01 -6.021337e-02 
1.357000e+01 -1.194646e-01 -6.042263e-02 
1.357100e+01 -1.194914e-01 -6.063219e-02 
1.357200e+01 -1.195175e-01 -6.084206e-02 
1.357300e+01 -1.195427e-01 -6.105223e-02 
1.357400e+01 -1.195670e-01 -6.126271e-02 
1.357500e+01 -1.195905e-01 -6.147349e-02 
1.357600e+01 -1.196132e-01 -6.168458e-02 
1.357700e+01 -1.196350e-01 -6.189596e-02 
1.357800e+01 -1.196560e-01 -6.210764e-02 
1.357900e+01 -1.196761e-01 -6.231962e-02 
1.358000e+01 -1.196954e-01 -6.253189e-02 
1.358100e+01 -1.197139e-01 -6.274446e-02 
1.358200e+01 -1.197316e-01 -6.295732e-02 
1.358300e+01 -1.197484e-01 -6.317047e-02 
1.358400e+01 -1.197644e-01 -6.338392e-02 
1.358500e+01 -1.197795e-01 -6.359765e-02 
1.358600e+01 -1.197939e-01 -6.381167e-02 
1.358700e+01 -1.198074e-01 -6.402597e-02 
1.358800e+01 -1.198201e-01 -6.424056e-02 
1.358900e+01 -1.198319e-01 -6.445544e-02 
1.359000e+01 -1.198429e-01 -6.467059e-02 
1.359100e+01 -1.198531e-01 -6.488602e-02 
1.359200e+01 -1.198625e-01 -6.510173e-02 
1.359300e+01 -1.198711e-01 -6.531772e-02 
1.359400e+01 -1.198788e-01 -6.553399e-02 
1.359500e+01 -1.198858e-01 -6.575052e-02 
1.359600e+01 -1.198919e-01 -6.596733e-02 
1.359700e+01 -1.198972e-01 -6.618441e-02 
1.359800e+01 -1.199016e-01 -6.640176e-02 
1.359900e+01 -1.199053e-01 -6.661938e-02 
1.360000e+01 -1.199082e-01 -6.683727e-02 
1.360100e+01 -1.199102e-01 -6.705541e-02 
1.360200e+01 -1.199115e-01 -6.727382e-02 
1.360300e+01 -1.199119e-01 -6.749250e-02 
1.360400e+01 -1.199115e-01 -6.771143e-02 
1.360500e+01 -1.199103e-01 -6.793062e-02 
1.360600e+01 -1.199083e-01 -6.815007e-02 
1.360700e+01 -1.199055e-01 -6.836977e-02 
1.360800e+01 -1.199019e-01 -6.858972e-02 
1.360900e+01 -1.198976e-01 -6.880993e-02 
1.361000e+01 -1.198924e-01 -6.903039e-02 
1.361100e+01 -1.198864e-01 -6.925109e-02 
1.361200e+01 -1.198796e-01 -6.947204e-02 
1.361300e+01 -1.198720e-01 -6.969324e-02 
1.361400e+01 -1.198637e-01 -6.991468e-02 
1.361500e+01 -1.198545e-01 -7.013636e-02 
1.361600e+01 -1.198445e-01 -7.035829e-02 
1.361700e+01 -1.198338e-01 -7.058045e-02 
1.361800e+01 -1.198223e-01 -7.080284e-02 
1.361900e+01 -1.198100e-01 -7.102548e-02 
1.362000e+01 -1.197969e-01 -7.124834e-02 
1.362100e+01 -1.197830e-01 -7.147144e-02 
1.362200e+01 -1.197683e-01 -7.169476e-02 
1.362300e+01 -1.197529e-01 -7.191832e-02 
1.362400e+01 -1.197367e-01 -7.214210e-02 
1.362500e+01 -1.197197e-01 -7.236611e-02 
1.362600e+01 -1.197019e-01 -7.259033e-02 
1.362700e+01 -1.196834e-01 -7.281478e-02 
1.362800e+01 -1.196641e-01 -7.303945e-02 
1.362900e+01 -1.196440e-01 -7.326434e-02 
1.363000e+01 -1.196232e-01 -7.348944e-02 
1.363100e+01 -1.196015e-01 -7.371475e-02 
1.363200e+01 -1.195792e-01 -7.394028e-02 
1.363300e+01 -1.195560e-01 -7.416602e-02 
1.363400e+01 -1.195321e-01 -7.439196e-02 
1.363500e+01 -1.195075e-01 -7.461811e-02 
1.363600e+01 -1.194820e-01 -7.484447e-02 
1.363700e+01 -1.194559e-01 -7.507103e-02 
1.363800e+01 -1.194289e-01 -7.529779e-02 
1.363900e+01 -1.194012e-01 -7.552475e-02 
1.364000e+01 -1.193728e-01 -7.575191e-02 
1.364100e+01 -1.193436e-01 -7.597926e-02 
1.364200e+01 -1.193137e-01 -7.620680e-02 
1.364300e+01 -1.192830e-01 -7.643454e-02 
1.364400e+01 -1.192516e-01 -7.666247e-02 
1.364500e+01 -1.192194e-01 -7.689058e-02 
1.364600e+01 -1.191865e-01 -7.711888e-02 
1.364700e+01 -1.191528e-01 -7.734737e-02 
1.364800e+01 -1.191184e-01 -7.757603e-02 
1.364900e+01 -1.190833e-01 -7.780488e-02 
1.365000e+01 -1.190475e-01 -7.803391e-02 
1.365100e+01 -1.190109e-01 -7.826311e-02 
1.365200e+01 -1.189736e-01 -7.849248e-02 
1.365300e+01 -1.189355e-01 -7.872203e-02 
1.365400e+01 -1.188968e-01 -7.895175e-02 
1.365500e+01 -1.188573e-01 -7.918163e-02 
1.365600e+01 -1.188170e-01 -7.941168e-02 
1.365700e+01 -1.187761e-01 -7.964190e-02 
1.365800e+01 -1.187344e-01 -7.987228e-02 
1.365900e+01 -1.186921e-01 -8.010282e-02 
1.366000e+01 -1.186490e-01 -8.033351e-02 
1.366100e+01 -1.186052e-01 -8.056437e-02 
1.366200e+01 -1.185607e-01 -8.079537e-02 
1.366300e+01 -1.185154e-01 -8.102653e-02 
1.366400e+01 -1.184695e-01 -8.125784e-02 
1.366500e+01 -1.184229e-01 -8.148930e-02 
1.366600e+01 -1.183755e-01 -8.172090e-02 
1.366700e+01 -1.183275e-01 -8.195265e-02 
1.366800e+01 -1.182788e-01 -8.218454e-02 
1.366900e+01 -1.182293e-01 -8.241657e-02 
1.367000e+01 -1.181792e-01 -8.264874e-02 
1.367100e+01 -1.181284e-01 -8.288104e-02 
1.367200e+01 -1.180769e-01 -8.311347e-02 
1.367300e+01 -1.180247e-01 -8.334604e-02 
1.367400e+01 -1.179718e-01 -8.357874e-02 
1.367500e+01 -1.179182e-01 -8.381156e-02 
1.367600e+01 -1.178640e-01 -8.404451e-02 
1.367700e+01 -1.178090e-01 -8.427758e-02 
1.367800e+01 -1.177534e-01 -8.451077e-02 
1.367900e+01 -1.176971e-01 -8.474408e-02 
1.368000e+01 -1.176401e-01 -8.497751e-02 
1.368100e+01 -1.175825e-01 -8.521105e-02 
1.368200e+01 -1.175242e-01 -8.544470e-02 
1.368300e+01 -1.174652e-01 -8.567846e-02 
1.368400e+01 -1.174056e-01 -8.591233e-02 
1.368500e+01 -1.173453e-01 -8.614631e-02 
1.368600e+01 -1.172843e-01 -8.638039e-02 
1.368700e+01 -1.172227e-01 -8.661457e-02 
1.368800e+01 -1.171604e-01 -8.684884e-02 
1.368900e+01 -1.170975e-01 -8.708322e-02 
1.369000e+01 -1.170339e-01 -8.731769e-02 
1.369100e+01 -1.169696e-01 -8.755225e-02 
1.369200e+01 -1.169047e-01 -8.778690e-02 
1.369300e+01 -1.168392e-01 -8.802164e-02 
1.369400e+01 -1.167730e-01 -8.825646e-02 
1.369500e+01 -1.167062e-01 -8.849137e-02 
1.369600e+01 -1.166387e-01 -8.872636e-02 
1.369700e+01 -1.165706e-01 -8.896143e-02 
1.369800e+01 -1.165019e-01 -8.919657e-02 
1.369900e+01 -1.164325e-01 -8.943179e-02 
1.370000e+01 -1.163625e-01 -8.966707e-02 
1.370100e+01 -1.162919e-01 -8.990243e-02 
1.370200e+01 -1.162206e-01 -9.013786e-02 
1.370300e+01 -1.161488e-01 -9.037334e-02 
1.370400e+01 -1.160763e-01 -9.060890e-02 
1.370500e+01 -1.160031e-01 -9.084451e-02 
1.370600e+01 -1.159294e-01 -9.108018e-02 
1.370700e+01 -1.158550e-01 -9.131590e-02 
1.370800e+01 -1.157801e-01 -9.155168e-02 
1.370900e+01 -1.157045e-01 -9.178751e-02 
1.371000e+01 -1.156283e-01 -9.202338e-02 
1.371100e+01 -1.155515e-01 -9.225931e-02 
1.371200e+01 -1.154742e-01 -9.249527e-02 
1.371300e+01 -1.153962e-01 -9.273128e-02 
1.371400e+01 -1.153176e-01 -9.296733e-02 
1.371500e+01 -1.152384e-01 -9.320341e-02 
1.371600e+01 -1.151586e-01 -9.343952e-02 
1.371700e+01 -1.150782e-01 -9.367567e-02 
1.371800e+01 -1.149973e-01 -9.391185e-02 
1.371900e+01 -1.149157e-01 -9.414805e-02 
1.372000e+01 -1.148336e-01 -9.438428e-02 
1.372100e+01 -1.147509e-01 -9.462053e-02 
1.372200e+01 -1.146676e-01 -9.485680e-02 
1.372300e+01 -1.145838e-01 -9.509308e-02 
1.372400e+01 -1.144993e-01 -9.532939e-02 
1.372500e+01 -1.144143e-01 -9.556570e-02 
1.372600e+01 -1.143287e-01 -9.580202e-02 
1.372700e+01 -1.142426e-01 -9.603835e-02 
1.372800e+01 -1.141559e-01 -9.627468e-02 
1.372900e+01 -1.140686e-01 -9.651102e-02 
1.373000e+01 -1.139807e-01 -9.674735e-02 
1.373100e+01 -1.138924e-01 -9.698369e-02 
1.373200e+01 -1.138034e-01 -9.722001e-02 
1.373300e+01 -1.137139e-01 -9.745633e-02 
1.373400e+01 -1.136239e-01 -9.769264e-02 
1.373500e+01 -1.135333e-01 -9.792894e-02 
1.373600e+01 -1.134421e-01 -9.816522e-02 
1.373700e+01 -1.133504e-01 -9.840148e-02 
1.373800e+01 -1.132582e-01 -9.863773e-02 
1.373900e+01 -1.131654e-01 -9.887395e-02 
1.374000e+01 -1.130721e-01 -9.911014e-02 
1.374100e+01 -1.129783e-01 -9.934631e-02 
1.374200e+01 -1.128840e-01 -9.958244e-02 
1.374300e+01 -1.127891e-01 -9.981854e-02 
1.374400e+01 -1.126937e-01 -1.000546e-01 
1.374500e+01 -1.125977e-01 -1.002906e-01 
1.374600e+01 -1.125013e-01 -1.005266e-01 
1.374700e+01 -1.124043e-01 -1.007626e-01 
1.374800e+01 -1.123068e-01 -1.009985e-01 
1.374900e+01 -1.122088e-01 -1.012343e-01 
1.375000e+01 -1.121103e-01 -1.014701e-01 
1.375100e+01 -1.120113e-01 -1.017059e-01 
1.375200e+01 -1.119118e-01 -1.019415e-01 
1.375300e+01 -1.118118e-01 -1.021772e-01 
1.375400e+01 -1.117112e-01 -1.024127e-01 
1.375500e+01 -1.116102e-01 -1.026482e-01 
1.375600e+01 -1.115087e-01 -1.028837e-01 
1.375700e+01 -1.114067e-01 -1.031190e-01 
1.375800e+01 -1.113042e-01 -1.033543e-01 
1.375900e+01 -1.112012e-01 -1.035895e-01 
1.376000e+01 -1.110978e-01 -1.038247e-01 
1.376100e+01 -1.109938e-01 -1.040597e-01 
1.376200e+01 -1.108894e-01 -1.042947e-01 
1.376300e+01 -1.107845e-01 -1.045296e-01 
1.376400e+01 -1.106791e-01 -1.047644e-01 
1.376500e+01 -1.105733e-01 -1.049991e-01 
1.376600e+01 -1.104670e-01 -1.052337e-01 
1.376700e+01 -1.103602e-01 -1.054683e-01 
1.376800e+01 -1.102529e-01 -1.057027e-01 
1.376900e+01 -1.101452e-01 -1.059370e-01 
1.377000e+01 -1.100371e-01 -1.061712e-01 
1.377100e+01 -1.099285e-01 -1.064053e-01 
1.377200e+01 -1.098194e-01 -1.066393e-01 
1.377300e+01 -1.097099e-01 -1.068732e-01 
1.377400e+01 -1.095999e-01 -1.071070e-01 
1.377500e+01 -1.094895e-01 -1.073406e-01 
1.377600e+01 -1.093787e-01 -1.075741e-01 
1.377700e+01 -1.092674e-01 -1.078076e-01 
1.377800e+01 -1.091556e-01 -1.080408e-01 
1.377900e+01 -1.090435e-01 -1.082740e-01 
1.378000e+01 -1.089309e-01 -1.085070e-01 
1.378100e+01 -1.088179e-01 -1.087399e-01 
1.378200e+01 -1.087044e-01 -1.089726e-01 
1.378300e+01 -1.085905e-01 -1.092052e-01 
1.378400e+01 -1.084762e-01 -1.094377e-01 
1.378500e+01 -1.083615e-01 -1.096700e-01 
1.378600e+01 -1.082464e-01 -1.099022e-01 
1.378700e+01 -1.081309e-01 -1.101342e-01 
1.378800e+01 -1.080149e-01 -1.103661e-01 
1.378900e+01 -1.078986e-01 -1.105978e-01 
1.379000e+01 -1.077818e-01 -1.108293e-01 
1.379100e+01 -1.076646e-01 -1.110607e-01 
1.379200e+01 -1.075471e-01 -1.112919e-01 
1.379300e+01 -1.074291e-01 -1.115230e-01 
1.379400e+01 -1.073108e-01 -1.117539e-01 
1.379500e+01 -1.071920e-01 -1.119846e-01 
1.379600e+01 -1.070729e-01 -1.122151e-01 
1.379700e+01 -1.069534e-01 -1.124455e-01 
1.379800e+01 -1.068334e-01 -1.126756e-01 
1.379900e+01 -1.067132e-01 -1.129056e-01 
1.380000e+01 -1.065925e-01 -1.131354e-01 
1.380100e+01 -1.064715e-01 -1.133650e-01 
1.380200e+01 -1.063500e-01 -1.135944e-01 
1.380300e+01 -1.062283e-01 -1.138236e-01 
1.380400e+01 -1.061061e-01 -1.140526e-01 
1.380500e+01 -1.059836e-01 -1.142815e-01 
1.380600e+01 -1.058607e-01 -1.145101e-01 
1.380700e+01 -1.057375e-01 -1.147385e-01 
1.380800e+01 -1.056139e-01 -1.149667e-01 
1.380900e+01 -1.054900e-01 -1.151946e-01 
1.381000e+01 -1.053657e-01 -1.154224e-01 
1.381100e+01 -1.052410e-01 -1.156499e-01 
1.381200e+01 -1.051160e-01 -1.158772e-01 
1.381300e+01 -1.049907e-01 -1.161043e-01 
1.381400e+01 -1.048650e-01 -1.163312e-01 
1.381500e+01 -1.047390e-01 -1.165578e-01 
1.381600e+01 -1.046127e-01 -1.167842e-01 
1.381700e+01 -1.044860e-01 -1.170104e-01 
1.381800e+01 -1.043590e-01 -1.172363e-01 
1.381900e+01 -1.042316e-01 -1.174620e-01 
1.382000e+01 -1.041040e-01 -1.176874e-01 
1.382100e+01 -1.039760e-01 -1.179126e-01 
1.382200e+01 -1.038477e-01 -1.181375e-01 
1.382300e+01 -1.037191e-01 -1.183622e-01 
1.382400e+01 -1.035902e-01 -1.185866e-01 
1.382500e+01 -1.034609e-01 -1.188108e-01 
1.382600e+01 -1.033314e-01 -1.190347e-01 
1.382700e+01 -1.032015e-01 -1.192583e-01 
1.382800e+01 -1.030714e-01 -1.194817e-01 
1.382900e+01 -1.029409e-01 -1.197048e-01 
1.383000e+01 -1.028102e-01 -1.199276e-01 
1.383100e+01 -1.026791e-01 -1.201501e-01 
1.383200e+01 -1.025478e-01 -1.203724e-01 
1.383300e+01 -1.024162e-01 -1.205943e-01 
1.383400e+01 -1.022842e-01 -1.208160e-01 
1.383500e+01 -1.021520e-01 -1.210374e-01 
1.383600e+01 -1.020196e-01 -1.212585e-01 
1.383700e+01 -1.018868e-01 -1.214793e-01 
1.383800e+01 -1.017538e-01 -1.216998e-01 
1.383900e+01 -1.016205e-01 -1.219200e-01 
1.384000e+01 -1.014869e-01 -1.221399e-01 
1.384100e+01 -1.013530e-01 -1.223595e-01 
1.384200e+01 -1.012189e-01 -1.225788e-01 
1.384300e+01 -1.010846e-01 -1.227978e-01 
1.384400e+01 -1.009499e-01 -1.230164e-01 
1.384500e+01 -1.008151e-01 -1.232348e-01 
1.384600e+01 -1.006799e-01 -1.234528e-01 
1.384700e+01 -1.005445e-01 -1.236705e-01 
1.384800e+01 -1.004089e-01 -1.238878e-01 
1.384900e+01 -1.002730e-01 -1.241048e-01 
1.385000e+01 -1.001369e-01 -1.243215e-01 
1.385100e+01 -1.000005e-01 -1.245379e-01 
1.385200e+01 -9.986388e-02 -1.247539e-01 
1.385300e+01 -9.972703e-02 -1.249695e-01 
1.385400e+01 -9.958995e-02 -1.251849e-01 
1.385500e+01 -9.945264e-02 -1.253998e-01 
1.385600e+01 -9.931511e-02 -1.256145e-01 
1.385700e+01 -9.917735e-02 -1.258287e-01 
1.385800e+01 -9.903936e-02 -1.260426e-01 
1.385900e+01 -9.890116e-02 -1.262562e-01 
1.386000e+01 -9.876274e-02 -1.264693e-01 
1.386100e+01 -9.862411e-02 -1.266821e-01 
1.386200e+01 -9.848526e-02 -1.268946e-01 
1.386300e+01 -9.834621e-02 -1.271067e-01 
1.386400e+01 -9.820694e-02 -1.273183e-01 
1.386500e+01 -9.806748e-02 -1.275296e-01 
1.386600e+01 -9.792781e-02 -1.277406e-01 
1.386700e+01 -9.778795e-02 -1.279511e-01 
1.386800e+01 -9.764789e-02 -1.281613e-01 
1.386900e+01 -9.750763e-02 -1.283710e-01 
1.387000e+01 -9.736719e-02 -1.285804e-01 
1.387100e+01 -9.722656e-02 -1.287893e-01 
1.387200e+01 -9.708574e-02 -1.289979e-01 
1.387300e+01 -9.694474e-02 -1.292061e-01 
1.387400e+01 -9.680356e-02 -1.294138e-01 
1.387500e+01 -9.666220e-02 -1.296211e-01 
1.387600e+01 -9.652067e-02 -1.298281e-01 
1.387700e+01 -9.637896e-02 -1.300346e-01 
1.387800e+01 -9.623709e-02 -1.302407e-01 
1.387900e+01 -9.609505e-02 -1.304463e-01 
1.388000e+01 -9.595284e-02 -1.306516e-01 
1.388100e+01 -9.581047e-02 -1.308564e-01 
1.388200e+01 -9.566794e-02 -1.310608e-01 
1.388300e+01 -9.552526e-02 -1.312647e-01 
1.388400e+01 -9.538242e-02 -1.314682e-01 
1.388500e+01 -9.523942e-02 -1.316713e-01 
1.388600e+01 -9.509628e-02 -1.318739e-01 
1.388700e+01 -9.495300e-02 -1.320761e-01 
1.388800e+01 -9.480957e-02 -1.322778e-01 
1.388900e+01 -9.466599e-02 -1.324791e-01 
1.389000e+01 -9.452228e-02 -1.326799e-01 
1.389100e+01 -9.437843e-02 -1.328803e-01 
1.389200e+01 -9.423445e-02 -1.330802e-01 
1.389300e+01 -9.409034e-02 -1.332796e-01 
1.389400e+01 -9.394610e-02 -1.334786e-01 
1.389500e+01 -9.380173e-02 -1.336770e-01 
1.389600e+01 -9.365724e-02 -1.338751e-01 
1.389700e+01 -9.351262e-02 -1.340726e-01 
1.389800e+01 -9.336789e-02 -1.342697e-01 
1.389900e+01 -9.322304e-02 -1.344662e-01 
1.390000e+01 -9.307808e-02 -1.346623e-01 
1.390100e+01 -9.293301e-02 -1.348579e-01 
1.390200e+01 -9.278783e-02 -1.350530e-01 
1.390300e+01 -9.264254e-02 -1.352476e-01 
1.390400e+01 -9.249715e-02 -1.354417e-01 
1.390500e+01 -9.235165e-02 -1.356353e-01 
1.390600e+01 -9.220606e-02 -1.358284e-01 
1.390700e+01 -9.206037e-02 -1.360210e-01 
1.390800e+01 -9.191459e-02 -1.362131e-01 
1.390900e+01 -9.176872e-02 -1.364046e-01 
1.391000e+01 -9.162275e-02 -1.365957e-01 
1.391100e+01 -9.147670e-02 -1.367862e-01 
1.391200e+01 -9.133057e-02 -1.369762e-01 
1.391300e+01 -9.118436e-02 -1.371657e-01 
1.391400e+01 -9.103806e-02 -1.373546e-01 
1.391500e+01 -9.089169e-02 -1.375430e-01 
1.391600e+01 -9.074525e-02 -1.377309e-01 
1.391700e+01 -9.059873e-02 -1.379182e-01 
1.391800e+01 -9.045214e-02 -1.381050e-01 
1.391900e+01 -9.030549e-02 -1.382913e-01 
1.392000e+01 -9.015877e-02 -1.384770e-01 
1.392100e+01 -9.001199e-02 -1.386621e-01 
1.392200e+01 -8.986514e-02 -1.388467e-01 
1.392300e+01 -8.971825e-02 -1.390308e-01 
1.392400e+01 -8.957129e-02 -1.392142e-01 
1.392500e+01 -8.942428e-02 -1.393971e-01 
1.392600e+01 -8.927723e-02 -1.395795e-01 
1.392700e+01 -8.913012e-02 -1.397613e-01 
1.392800e+01 -8.898297e-02 -1.399425e-01 
1.392900e+01 -8.883577e-02 -1.401231e-01 
1.393000e+01 -8.868854e-02 -1.403031e-01 
1.393100e+01 -8.854126e-02 -1.404826e-01 
1.393200e+01 -8.839395e-02 -1.406615e-01 
1.393300e+01 -8.824660e-02 -1.408398e-01 
1.393400e+01 -8.809923e-02 -1.410175e-01 
1.393500e+01 -8.795182e-02 -1.411946e-01 
1.393600e+01 -8.780438e-02 -1.413711e-01 
1.393700e+01 -8.765692e-02 -1.415470e-01 
1.393800e+01 -8.750944e-02 -1.417223e-01 
1.393900e+01 -8.736194e-02 -1.418970e-01 
1.394000e+01 -8.721442e-02 -1.420710e-01 
1.394100e+01 -8.706688e-02 -1.422445e-01 
1.394200e+01 -8.691933e-02 -1.424174e-01 
1.394300e+01 -8.677177e-02 -1.425896e-01 
1.394400e+01 -8.662420e-02 -1.427612e-01 
1.394500e+01 -8.647662e-02 -1.429322e-01 
1.394600e+01 -8.632904e-02 -1.431026e-01 
1.394700e+01 -8.618145e-02 -1.432723e-01 
1.394800e+01 -8.603386e-02 -1.434414e-01 
1.394900e+01 -8.588628e-02 -1.436099e-01 
1.395000e+01 -8.573870e-02 -1.437777e-01 
1.395100e+01 -8.559113e-02 -1.439449e-01 
1.395200e+01 -8.544356e-02 -1.441114e-01 
1.395300e+01 -8.529601e-02 -1.442773e-01 
1.395400e+01 -8.514847e-02 -1.444425e-01 
1.395500e+01 -8.500094e-02 -1.446071e-01 
1.395600e+01 -8.485343e-02 -1.447710e-01 
1.395700e+01 -8.470594e-02 -1.449342e-01 
1.395800e+01 -8.455847e-02 -1.450968e-01 
1.395900e+01 -8.441103e-02 -1.452587e-01 
1.396000e+01 -8.426361e-02 -1.454200e-01 
1.396100e+01 -8.411621e-02 -1.455806e-01 
1.396200e+01 -8.396885e-02 -1.457405e-01 
1.396300e+01 -8.382152e-02 -1.458997e-01 
1.396400e+01 -8.367423e-02 -1.460582e-01 
1.396500e+01 -8.352697e-02 -1.462161e-01 
1.396600e+01 -8.337974e-02 -1.463732e-01 
1.396700e+01 -8.323256e-02 -1.465297e-01 
1.396800e+01 -8.308542e-02 -1.466855e-01 
1.396900e+01 -8.293833e-02 -1.468406e-01 
1.397000e+01 -8.279128e-02 -1.469949e-01 
1.397100e+01 -8.264428e-02 -1.471486e-01 
1.397200e+01 -8.249733e-02 -1.473016e-01 
1.397300e+01 -8.235043e-02 -1.474538e-01 
1.397400e+01 -8.220359e-02 -1.476054e-01 
1.397500e+01 -8.205680e-02 -1.477562e-01 
1.397600e+01 -8.191008e-02 -1.479063e-01 
1.397700e+01 -8.176341e-02 -1.480557e-01 
1.397800e+01 -8.161680e-02 -1.482044e-01 
1.397900e+01 -8.147026e-02 -1.483523e-01 
1.398000e+01 -8.132379e-02 -1.484995e-01 
1.398100e+01 -8.117738e-02 -1.486460e-01 
1.398200e+01 -8.103105e-02 -1.487918e-01 
1.398300e+01 -8.088479e-02 -1.489368e-01 
1.398400e+01 -8.073860e-02 -1.490810e-01 
1.398500e+01 -8.059248e-02 -1.492245e-01 
1.398600e+01 -8.044645e-02 -1.493673e-01 
1.398700e+01 -8.030049e-02 -1.495093e-01 
1.398800e+01 -8.015462e-02 -1.496506e-01 
1.398900e+01 -8.000883e-02 -1.497911e-01 
1.399000e+01 -7.986312e-02 -1.499308e-01 
1.399100e+01 -7.971750e-02 -1.500698e-01 
1.399200e+01 -7.957197e-02 -1.502080e-01 
1.399300e+01 -7.942654e-02 -1.503454e-01 
1.399400e+01 -7.928119e-02 -1.504821e-01 
1.399500e+01 -7.913594e-02 -1.506180e-01 
1.399600e+01 -7.899079e-02 -1.507531e-01 
1.399700e+01 -7.884573e-02 -1.508875e-01 
1.399800e+01 -7.870077e-02 -1.510210e-01 
1.399900e+01 -7.855592e-02 -1.511538e-01 
1.400000e+01 -7.841117e-02 -1.512858e-01 
1.400100e+01 -7.826652e-02 -1.514170e-01 
1.400200e+01 -7.812199e-02 -1.515474e-01 
1.400300e+01 -7.797756e-02 -1.516770e-01 
1.400400e+01 -7.783324e-02 -1.518058e-01 
1.400500e+01 -7.768903e-02 -1.519338e-01 
1.400600e+01 -7.754494e-02 -1.520610e-01 
1.400700e+01 -7.740096e-02 -1.521874e-01 
1.400800e+01 -7.725710e-02 -1.523129e-01 
1.400900e+01 -7.711336e-02 -1.524377e-01 
1.401000e+01 -7.696974e-02 -1.525616e-01 
1.401100e+01 -7.682624e-02 -1.526847e-01 
1.401200e+01 -7.668287e-02 -1.528070e-01 
1.401300e+01 -7.653962e-02 -1.529285e-01 
1.401400e+01 -7.639650e-02 -1.530491e-01 
1.401500e+01 -7.625351e-02 -1.531689e-01 
1.401600e+01 -7.611065e-02 -1.532879e-01 
1.401700e+01 -7.596792e-02 -1.534060e-01 
1.401800e+01 -7.582532e-02 -1.535233e-01 
1.401900e+01 -7.568286e-02 -1.536398e-01 
1.402000e+01 -7.554054e-02 -1.537554e-01 
1.402100e+01 -7.539836e-02 -1.538701e-01 
1.402200e+01 -7.525631e-02 -1.539840e-01 
1.402300e+01 -7.511441e-02 -1.540971e-01 
1.402400e+01 -7.497265e-02 -1.542093e-01 
1.402500e+01 -7.483104e-02 -1.543206e-01 
1.402600e+01 -7.468957e-02 -1.544311e-01 
1.402700e+01 -7.454825e-02 -1.545407e-01 
1.402800e+01 -7.440707e-02 -1.546494e-01 
1.402900e+01 -7.426605e-02 -1.547573e-01 
1.403000e+01 -7.412518e-02 -1.548642e-01 
1.403100e+01 -7.398447e-02 -1.549704e-01 
1.403200e+01 -7.384391e-02 -1.550756e-01 
1.403300e+01 -7.370350e-02 -1.551799e-01 
1.403400e+01 -7.356326e-02 -1.552834e-01 
1.403500e+01 -7.342317e-02 -1.553860e-01 
1.403600e+01 -7.328324e-02 -1.554877e-01 
1.403700e+01 -7.314348e-02 -1.555885e-01 
1.403800e+01 -7.300388e-02 -1.556884e-01 
1.403900e+01 -7.286444e-02 -1.557874e-01 
1.404000e+01 -7.272517e-02 -1.558855e-01 
1.404100e+01 -7.258607e-02 -1.559827e-01 
1.404200e+01 -7.244714e-02 -1.560790e-01 
1.404300e+01 -7.230837e-02 -1.561743e-01 
1.404400e+01 -7.216978e-02 -1.562688e-01 
1.404500e+01 -7.203137e-02 -1.563624e-01 
1.404600e+01 -7.189312e-02 -1.564550e-01 
1.404700e+01 -7.175505e-02 -1.565467e-01 
1.404800e+01 -7.161716e-02 -1.566375e-01 
1.404900e+01 -7.147945e-02 -1.567274e-01 
1.405000e+01 -7.134191e-02 -1.568163e-01 
1.405100e+01 -7.120456e-02 -1.569043e-01 
1.405200e+01 -7.106739e-02 -1.569914e-01 
1.405300e+01 -7.093040e-02 -1.570776e-01 
1.405400e+01 -7.079359e-02 -1.571628e-01 
1.405500e+01 -7.065697e-02 -1.572470e-01 
1.405600e+01 -7.052054e-02 -1.573303e-01 
1.405700e+01 -7.038429e-02 -1.574127e-01 
1.405800e+01 -7.024824e-02 -1.574941e-01 
1.405900e+01 -7.011237e-02 -1.575746e-01 
1.406000e+01 -6.997669e-02 -1.576541e-01 
1.406100e+01 -6.984121e-02 -1.577327e-01 
1.406200e+01 -6.970592e-02 -1.578103e-01 
1.406300e+01 -6.957083e-02 -1.578869e-01 
1.406400e+01 -6.943593e-02 -1.579626e-01 
1.406500e+01 -6.930122e-02 -1.580373e-01 
1.406600e+01 -6.916672e-02 -1.581111e-01 
1.406700e+01 -6.903241e-02 -1.581838e-01 
1.406800e+01 -6.889831e-02 -1.582556e-01 
1.406900e+01 -6.876440e-02 -1.583265e-01 
1.407000e+01 -6.863070e-02 -1.583963e-01 
1.407100e+01 -6.849720e-02 -1.584652e-01 
1.407200e+01 -6.836390e-02 -1.585330e-01 
1.407300e+01 -6.823081e-02 -1.585999e-01 
1.407400e+01 -6.809793e-02 -1.586658e-01 
1.407500e+01 -6.796525e-02 -1.587307e-01 
1.407600e+01 -6.783278e-02 -1.587947e-01 
1.407700e+01 -6.770052e-02 -1.588576e-01 
1.407800e+01 -6.756847e-02 -1.589195e-01 
1.407900e+01 -6.743662e-02 -1.589804e-01 
1.408000e+01 -6.730500e-02 -1.590403e-01 
1.408100e+01 -6.717358e-02 -1.590992e-01 
1.408200e+01 -6.704238e-02 -1.591571e-01 
1.408300e+01 -6.691139e-02 -1.592140e-01 
1.408400e+01 -6.678061e-02 -1.592699e-01 
1.408500e+01 -6.665006e-02 -1.593247e-01 
1.408600e+01 -6.651971e-02 -1.593786e-01 
1.408700e+01 -6.638959e-02 -1.594314e-01 
1.408800e+01 -6.625969e-02 -1.594832e-01 
1.408900e+01 -6.613000e-02 -1.595339e-01 
1.409000e+01 -6.600054e-02 -1.595837e-01 
1.409100e+01 -6.587129e-02 -1.596324e-01 
1.409200e+01 -6.574227e-02 -1.596801e-01 
1.409300e+01 -6.561347e-02 -1.597267e-01 
1.409400e+01 -6.548489e-02 -1.597723e-01 
1.409500e+01 -6.535654e-02 -1.598169e-01 
1.409600e+01 -6.522841e-02 -1.598604e-01 
1.409700e+01 -6.510050e-02 -1.599029e-01 
1.409800e+01 -6.497283e-02 -1.599443e-01 
1.409900e+01 -6.484538e-02 -1.599847e-01 
1.410000e+01 -6.471815e-02 -1.600240e-01 
1.410100e+01 -6.459116e-02 -1.600623e-01 
1.410200e+01 -6.446439e-02 -1.600995e-01 
1.410300e+01 -6.433785e-02 -1.601357e-01 
1.410400e+01 -6.421154e-02 -1.601708e-01 
1.410500e+01 -6.408547e-02 -1.602049e-01 
1.410600e+01 -6.395962e-02 -1.602378e-01 
1.410700e+01 -6.383401e-02 -1.602697e-01 
1.410800e+01 -6.370863e-02 -1.603006e-01 
1.410900e+01 -6.358348e-02 -1.603304e-01 
1.411000e+01 -6.345856e-02 -1.603591e-01 
1.411100e+01 -6.333388e-02 -1.603867e-01 
1.411200e+01 -6.320943e-02 -1.604132e-01 
1.411300e+01 -6.308522e-02 -1.604387e-01 
1.411400e+01 -6.296124e-02 -1.604631e-01 
1.411500e+01 -6.283750e-02 -1.604864e-01 
1.411600e+01 -6.271400e-02 -1.605086e-01 
1.411700e+01 -6.259073e-02 -1.605297e-01 
1.411800e+01 -6.246770e-02 -1.605497e-01 
1.411900e+01 -6.234491e-02 -1.605687e-01 
1.412000e+01 -6.222235e-02 -1.605865e-01 
1.412100e+01 -6.210004e-02 -1.606033e-01 
1.412200e+01 -6.197796e-02 -1.606189e-01 
1.412300e+01 -6.185613e-02 -1.606335e-01 
1.412400e+01 -6.173453e-02 -1.606469e-01 
1.412500e+01 -6.161317e-02 -1.606593e-01 
1.412600e+01 -6.149206e-02 -1.606705e-01 
1.412700e+01 -6.137118e-02 -1.606806e-01 
1.412800e+01 -6.125055e-02 -1.606896e-01 
1.412900e+01 -6.113016e-02 -1.606975e-01 
1.413000e+01 -6.101001e-02 -1.607043e-01 
1.413100e+01 -6.089010e-02 -1.607100e-01 
1.413200e+01 -6.077043e-02 -1.607145e-01 
1.413300e+01 -6.065101e-02 -1.607179e-01 
1.413400e+01 -6.053183e-02 -1.607202e-01 
1.413500e+01 -6.041289e-02 -1.607214e-01 
1.413600e+01 -6.029420e-02 -1.607215e-01 
1.413700e+01 -6.017575e-02 -1.607204e-01 
1.413800e+01 -6.005754e-02 -1.607182e-01 
1.413900e+01 -5.993958e-02 -1.607148e-01 
1.414000e+01 -5.982186e-02 -1.607103e-01 
1.414100e+01 -5.970439e-02 -1.607047e-01 
1.414200e+01 -5.958716e-02 -1.606980e-01 
1.414300e+01 -5.947018e-02 -1.606901e-01 
1.414400e+01 -5.935344e-02 -1.606810e-01 
1.414500e+01 -5.923695e-02 -1.606709e-01 
1.414600e+01 -5.912070e-02 -1.606595e-01 
1.414700e+01 -5.900469e-02 -1.606471e-01 
1.414800e+01 -5.888893e-02 -1.606334e-01 
1.414900e+01 -5.877342e-02 -1.606186e-01 
1.415000e+01 -5.865815e-02 -1.606027e-01 
1.415100e+01 -5.854313e-02 -1.605856e-01 
1.415200e+01 -5.842835e-02 -1.605674e-01 
1.415300e+01 -5.831382e-02 -1.605480e-01 
1.415400e+01 -5.819954e-02 -1.605274e-01 
1.415500e+01 -5.808550e-02 -1.605057e-01 
1.415600e+01 -5.797170e-02 -1.604828e-01 
1.415700e+01 -5.785815e-02 -1.604587e-01 
1.415800e+01 -5.774485e-02 -1.604335e-01 
1.415900e+01 -5.763179e-02 -1.604071e-01 
1.416000e+01 -5.751898e-02 -1.603796e-01 
1.416100e+01 -5.740641e-02 -1.603508e-01 
1.416200e+01 -5.729409e-02 -1.603209e-01 
1.416300e+01 -5.718201e-02 -1.602898e-01 
1.416400e+01 -5.707018e-02 -1.602576e-01 
1.416500e+01 -5.695859e-02 -1.602241e-01 
1.416600e+01 -5.684725e-02 -1.601895e-01 
1.416700e+01 -5.673615e-02 -1.601537e-01 
1.416800e+01 -5.662529e-02 -1.601167e-01 
1.416900e+01 -5.651468e-02 -1.600785e-01 
1.417000e+01 -5.640432e-02 -1.600391e-01 
1.417100e+01 -5.629419e-02 -1.599986e-01 
1.417200e+01 -5.618432e-02 -1.599568e-01 
1.417300e+01 -5.607468e-02 -1.599139e-01 
1.417400e+01 -5.596529e-02 -1.598697e-01 
1.417500e+01 -5.585614e-02 -1.598244e-01 
1.417600e+01 -5.574723e-02 -1.597779e-01 
1.417700e+01 -5.563857e-02 -1.597302e-01 
1.417800e+01 -5.553014e-02 -1.596812e-01 
1.417900e+01 -5.542196e-02 -1.596311e-01 
1.418000e+01 -5.531402e-02 -1.595798e-01 
1.418100e+01 -5.520633e-02 -1.595273e-01 
1.418200e+01 -5.509887e-02 -1.594735e-01 
1.418300e+01 -5.499165e-02 -1.594186e-01 
1.418400e+01 -5.488468e-02 -1.593624e-01 
1.418500e+01 -5.477794e-02 -1.593050e-01 
1.418600e+01 -5.467144e-02 -1.592465e-01 
1.418700e+01 -5.456518e-02 -1.591867e-01 
1.418800e+01 -5.445916e-02 -1.591257e-01 
1.418900e+01 -5.435338e-02 -1.590635e-01 
1.419000e+01 -5.424783e-02 -1.590000e-01 
1.419100e+01 -5.414253e-02 -1.589354e-01 
1.419200e+01 -5.403746e-02 -1.588695e-01 
1.419300e+01 -5.393262e-02 -1.588024e-01 
1.419400e+01 -5.382802e-02 -1.587341e-01 
1.419500e+01 -5.372366e-02 -1.586645e-01 
1.419600e+01 -5.361953e-02 -1.585938e-01 
1.419700e+01 -5.351564e-02 -1.585218e-01 
1.419800e+01 -5.341198e-02 -1.584485e-01 
1.419900e+01 -5.330855e-02 -1.583741e-01 
1.420000e+01 -5.320536e-02 -1.582984e-01 
1.420100e+01 -5.310240e-02 -1.582215e-01 
1.420200e+01 -5.299967e-02 -1.581433e-01 
1.420300e+01 -5.289717e-02 -1.580640e-01 
1.420400e+01 -5.279490e-02 -1.579833e-01 
1.420500e+01 -5.269286e-02 -1.579015e-01 
1.420600e+01 -5.259105e-02 -1.578184e-01 
1.420700e+01 -5.248947e-02 -1.577341e-01 
1.420800e+01 -5.238812e-02 -1.576485e-01 
1.420900e+01 -5.228699e-02 -1.575617e-01 
1.421000e+01 -5.218609e-02 -1.574736e-01 
1.421100e+01 -5.208542e-02 -1.573843e-01 
1.421200e+01 -5.198497e-02 -1.572938e-01 
1.421300e+01 -5.188474e-02 -1.572020e-01 
1.421400e+01 -5.178474e-02 -1.571090e-01 
1.421500e+01 -5.168496e-02 -1.570147e-01 
1.421600e+01 -5.158541e-02 -1.569192e-01 
1.421700e+01 -5.148608e-02 -1.568224e-01 
1.421800e+01 -5.138696e-02 -1.567244e-01 
1.421900e+01 -5.128807e-02 -1.566251e-01 
1.422000e+01 -5.118940e-02 -1.565246e-01 
1.422100e+01 -5.109094e-02 -1.564228e-01 
1.422200e+01 -5.099270e-02 -1.563198e-01 
1.422300e+01 -5.089468e-02 -1.562155e-01 
1.422400e+01 -5.079688e-02 -1.561099e-01 
1.422500e+01 -5.069929e-02 -1.560031e-01 
1.422600e+01 -5.060191e-02 -1.558950e-01 
1.422700e+01 -5.050475e-02 -1.557857e-01 
1.422800e+01 -5.040780e-02 -1.556751e-01 
1.422900e+01 -5.031106e-02 -1.555633e-01 
1.423000e+01 -5.021453e-02 -1.554502e-01 
1.423100e+01 -5.011822e-02 -1.553358e-01 
1.423200e+01 -5.002211e-02 -1.552201e-01 
1.423300e+01 -4.992621e-02 -1.551032e-01 
1.423400e+01 -4.983051e-02 -1.549851e-01 
1.423500e+01 -4.973502e-02 -1.548656e-01 
1.423600e+01 -4.963974e-02 -1.547449e-01 
1.423700e+01 -4.954466e-02 -1.546230e-01 
1.423800e+01 -4.944979e-02 -1.544997e-01 
1.423900e+01 -4.935511e-02 -1.543752e-01 
1.424000e+01 -4.926064e-02 -1.542494e-01 
1.424100e+01 -4.916637e-02 -1.541224e-01 
1.424200e+01 -4.907229e-02 -1.539941e-01 
1.424300e+01 -4.897842e-02 -1.538645e-01 
1.424400e+01 -4.888474e-02 -1.537336e-01 
1.424500e+01 -4.879126e-02 -1.536015e-01 
1.424600e+01 -4.869797e-02 -1.534681e-01 
1.424700e+01 -4.860487e-02 -1.533334e-01 
1.424800e+01 -4.851197e-02 -1.531974e-01 
1.424900e+01 -4.841926e-02 -1.530602e-01 
1.425000e+01 -4.832674e-02 -1.529217e-01 
1.425100e+01 -4.823441e-02 -1.527819e-01 
1.425200e+01 -4.814227e-02 -1.526408e-01 
1.425300e+01 -4.805031e-02 -1.524985e-01 
1.425400e+01 -4.795854e-02 -1.523548e-01 
1.425500e+01 -4.786695e-02 -1.522099e-01 
1.425600e+01 -4.777555e-02 -1.520637e-01 
1.425700e+01 -4.768433e-02 -1.519163e-01 
1.425800e+01 -4.759329e-02 -1.517675e-01 
1.425900e+01 -4.750243e-02 -1.516175e-01 
1.426000e+01 -4.741175e-02 -1.514662e-01 
1.426100e+01 -4.732125e-02 -1.513136e-01 
1.426200e+01 -4.723092e-02 -1.511597e-01 
1.426300e+01 -4.714077e-02 -1.510045e-01 
1.426400e+01 -4.705079e-02 -1.508481e-01 
1.426500e+01 -4.696098e-02 -1.506904e-01 
1.426600e+01 -4.687134e-02 -1.505313e-01 
1.426700e+01 -4.678187e-02 -1.503710e-01 
1.426800e+01 -4.669257e-02 -1.502094e-01 
1.426900e+01 -4.660344e-02 -1.500466e-01 
1.427000e+01 -4.651448e-02 -1.498824e-01 
1.427100e+01 -4.642567e-02 -1.497170e-01 
1.427200e+01 -4.633703e-02 -1.495502e-01 
1.427300e+01 -4.624856e-02 -1.493822e-01 
1.427400e+01 -4.616024e-02 -1.492129e-01 
1.427500e+01 -4.607208e-02 -1.490423e-01 
1.427600e+01 -4.598408e-02 -1.488704e-01 
1.427700e+01 -4.589623e-02 -1.486973e-01 
1.427800e+01 -4.580854e-02 -1.485228e-01 
1.427900e+01 -4.572100e-02 -1.483471e-01 
1.428000e+01 -4.563362e-02 -1.481700e-01 
1.428100e+01 -4.554638e-02 -1.479917e-01 
1.428200e+01 -4.545929e-02 -1.478121e-01 
1.428300e+01 -4.537235e-02 -1.476312e-01 
1.428400e+01 -4.528556e-02 -1.474490e-01 
1.428500e+01 -4.519891e-02 -1.472655e-01 
1.428600e+01 -4.511240e-02 -1.470807e-01 
1.428700e+01 -4.502604e-02 -1.468947e-01 
1.428800e+01 -4.493981e-02 -1.467073e-01 
1.428900e+01 -4.485372e-02 -1.465187e-01 
1.429000e+01 -4.476777e-02 -1.463288e-01 
1.429100e+01 -4.468196e-02 -1.461375e-01 
1.429200e+01 -4.459628e-02 -1.459450e-01 
1.429300e+01 -4.451073e-02 -1.457512e-01 
1.429400e+01 -4.442531e-02 -1.455561e-01 
1.429500e+01 -4.434002e-02 -1.453598e-01 
1.429600e+01 -4.425486e-02 -1.451621e-01 
1.429700e+01 -4.416982e-02 -1.449631e-01 
1.429800e+01 -4.408491e-02 -1.447629e-01 
1.429900e+01 -4.400012e-02 -1.445613e-01 
1.430000e+01 -4.391545e-02 -1.443585e-01 
1.430100e+01 -4.383090e-02 -1.441544e-01 
1.430200e+01 -4.374647e-02 -1.439490e-01 
1.430300e+01 -4.366215e-02 -1.437423e-01 
1.430400e+01 -4.357795e-02 -1.435343e-01 
1.430500e+01 -4.349386e-02 -1.433250e-01 
1.430600e+01 -4.340988e-02 -1.431144e-01 
1.430700e+01 -4.332601e-02 -1.429026e-01 
1.430800e+01 -4.324225e-02 -1.426894e-01 
1.430900e+01 -4.315859e-02 -1.424750e-01 
1.431000e+01 -4.307504e-02 -1.422593e-01 
1.431100e+01 -4.299159e-02 -1.420423e-01 
1.431200e+01 -4.290825e-02 -1.418240e-01 
1.431300e+01 -4.282500e-02 -1.416044e-01 
1.431400e+01 -4.274185e-02 -1.413836e-01 
1.431500e+01 -4.265879e-02 -1.411614e-01 
1.431600e+01 -4.257583e-02 -1.409380e-01 
1.431700e+01 -4.249296e-02 -1.407132e-01 
1.431800e+01 -4.241018e-02 -1.404872e-01 
1.431900e+01 -4.232748e-02 -1.402599e-01 
1.432000e+01 -4.224488e-02 -1.400313e-01 
1.432100e+01 -4.216236e-02 -1.398015e-01 
1.432200e+01 -4.207992e-02 -1.395703e-01 
1.432300e+01 -4.199756e-02 -1.393379e-01 
1.432400e+01 -4.191528e-02 -1.391042e-01 
1.432500e+01 -4.183308e-02 -1.388692e-01 
1.432600e+01 -4.175096e-02 -1.386329e-01 
1.432700e+01 -4.166891e-02 -1.383953e-01 
1.432800e+01 -4.158693e-02 -1.381565e-01 
1.432900e+01 -4.150502e-02 -1.379164e-01 
1.433000e+01 -4.142318e-02 -1.376750e-01 
1.433100e+01 -4.134140e-02 -1.374323e-01 
1.433200e+01 -4.125969e-02 -1.371883e-01 
1.433300e+01 -4.117804e-02 -1.369431e-01 
1.433400e+01 -4.109646e-02 -1.366965e-01 
1.433500e+01 -4.101493e-02 -1.364488e-01 
1.433600e+01 -4.093345e-02 -1.361997e-01 
1.433700e+01 -4.085204e-02 -1.359493e-01 
1.433800e+01 -4.077067e-02 -1.356977e-01 
1.433900e+01 -4.068936e-02 -1.354448e-01 
1.434000e+01 -4.060809e-02 -1.351906e-01 
1.434100e+01 -4.052687e-02 -1.349352e-01 
1.434200e+01 -4.044570e-02 -1.346785e-01 
1.434300e+01 -4.036457e-02 -1.344205e-01 
1.434400e+01 -4.028348e-02 -1.341612e-01 
1.434500e+01 -4.020243e-02 -1.339007e-01 
1.434600e+01 -4.012141e-02 -1.336389e-01 
1.434700e+01 -4.004044e-02 -1.333758e-01 
1.434800e+01 -3.995949e-02 -1.331115e-01 
1.434900e+01 -3.987857e-02 -1.328459e-01 
1.435000e+01 -3.979769e-02 -1.325790e-01 
1.435100e+01 -3.971683e-02 -1.323109e-01 
1.435200e+01 -3.963599e-02 -1.320415e-01 
1.435300e+01 -3.955518e-02 -1.317708e-01 
1.435400e+01 -3.947439e-02 -1.314989e-01 
1.435500e+01 -3.939362e-02 -1.312257e-01 
1.435600e+01 -3.931286e-02 -1.309512e-01 
1.435700e+01 -3.923212e-02 -1.306755e-01 
1.435800e+01 -3.915139e-02 -1.303985e-01 
1.435900e+01 -3.907068e-02 -1.301203e-01 
1.436000e+01 -3.898996e-02 -1.298408e-01 
1.436100e+01 -3.890926e-02 -1.295601e-01 
1.436200e+01 -3.882856e-02 -1.292781e-01 
1.436300e+01 -3.874786e-02 -1.289949e-01 
1.436400e+01 -3.866716e-02 -1.287103e-01 
1.436500e+01 -3.858646e-02 -1.284246e-01 
1.436600e+01 -3.850576e-02 -1.281376e-01 
1.436700e+01 -3.842505e-02 -1.278493e-01 
1.436800e+01 -3.834432e-02 -1.275598e-01 
1.436900e+01 -3.826359e-02 -1.272691e-01 
1.437000e+01 -3.818285e-02 -1.269771e-01 
1.437100e+01 -3.810209e-02 -1.266838e-01 
1.437200e+01 -3.802131e-02 -1.263894e-01 
1.437300e+01 -3.794051e-02 -1.260936e-01 
1.437400e+01 -3.785970e-02 -1.257967e-01 
1.437500e+01 -3.777885e-02 -1.254984e-01 
1.437600e+01 -3.769798e-02 -1.251990e-01 
1.437700e+01 -3.761709e-02 -1.248983e-01 
1.437800e+01 -3.753616e-02 -1.245964e-01 
1.437900e+01 -3.745520e-02 -1.242932e-01 
1.438000e+01 -3.737421e-02 -1.239888e-01 
1.438100e+01 -3.729317e-02 -1.236832e-01 
1.438200e+01 -3.721210e-02 -1.233763e-01 
1.438300e+01 -3.713099e-02 -1.230682e-01 
1.438400e+01 -3.704983e-02 -1.227589e-01 
1.438500e+01 -3.696863e-02 -1.224484e-01 
1.438600e+01 -3.688738e-02 -1.221366e-01 
1.438700e+01 -3.680608e-02 -1.218236e-01 
1.438800e+01 -3.672472e-02 -1.215094e-01 
1.438900e+01 -3.664331e-02 -1.211940e-01 
1.439000e+01 -3.656185e-02 -1.208773e-01 
1.439100e+01 -3.648032e-02 -1.205594e-01 
1.439200e+01 -3.639873e-02 -1.202403e-01 
1.439300e+01 -3.631708e-02 -1.199200e-01 
1.439400e+01 -3.623536e-02 -1.195985e-01 
1.439500e+01 -3.615357e-02 -1.192757e-01 
1.439600e+01 -3.607171e-02 -1.189518e-01 
1.439700e+01 -3.598978e-02 -1.186266e-01 
1.439800e+01 -3.590778e-02 -1.183002e-01 
1.439900e+01 -3.582569e-02 -1.179727e-01 
1.440000e+01 -3.574353e-02 -1.176439e-01 
1.440100e+01 -3.566128e-02 -1.173139e-01 
1.440200e+01 -3.557895e-02 -1.169827e-01 
1.440300e+01 -3.549653e-02 -1.166503e-01 
1.440400e+01 -3.541402e-02 -1.163167e-01 
1.440500e+01 -3.533142e-02 -1.159820e-01 
1.440600e+01 -3.524872e-02 -1.156460e-01 
1.440700e+01 -3.516593e-02 -1.153088e-01 
1.440800e+01 -3.508304e-02 -1.149704e-01 
1.440900e+01 -3.500005e-02 -1.146309e-01 
1.441000e+01 -3.491696e-02 -1.142902e-01 
1.441100e+01 -3.483376e-02 -1.139482e-01 
1.441200e+01 -3.475045e-02 -1.136051e-01 
1.441300e+01 -3.466703e-02 -1.132608e-01 
1.441400e+01 -3.458350e-02 -1.129153e-01 
1.441500e+01 -3.449985e-02 -1.125687e-01 
1.441600e+01 -3.441609e-02 -1.122209e-01 
1.441700e+01 -3.433220e-02 -1.118718e-01 
1.441800e+01 -3.424820e-02 -1.115217e-01 
1.441900e+01 -3.416407e-02 -1.111703e-01 
1.442000e+01 -3.407981e-02 -1.108178e-01 
1.442100e+01 -3.399542e-02 -1.104641e-01 
1.442200e+01 -3.391090e-02 -1.101092e-01 
1.442300e+01 -3.382625e-02 -1.097532e-01 
1.442400e+01 -3.374146e-02 -1.093960e-01 
1.442500e+01 -3.365653e-02 -1.090377e-01 
1.442600e+01 -3.357146e-02 -1.086782e-01 
1.442700e+01 -3.348625e-02 -1.083175e-01 
1.442800e+01 -3.340089e-02 -1.079557e-01 
1.442900e+01 -3.331538e-02 -1.075928e-01 
1.443000e+01 -3.322972e-02 -1.072286e-01 
1.443100e+01 -3.314391e-02 -1.068634e-01 
1.443200e+01 -3.305794e-02 -1.064970e-01 
1.443300e+01 -3.297181e-02 -1.061294e-01 
1.443400e+01 -3.288552e-02 -1.057607e-01 
1.443500e+01 -3.279907e-02 -1.053909e-01 
1.443600e+01 -3.271246e-02 -1.050199e-01 
1.443700e+01 -3.262567e-02 -1.046478e-01 
1.443800e+01 -3.253872e-02 -1.042746e-01 
1.443900e+01 -3.245160e-02 -1.039002e-01 
1.444000e+01 -3.236429e-02 -1.035247e-01 
1.444100e+01 -3.227682e-02 -1.031481e-01 
1.444200e+01 -3.218916e-02 -1.027703e-01 
1.444300e+01 -3.210132e-02 -1.023915e-01 
1.444400e+01 -3.201329e-02 -1.020115e-01 
1.444500e+01 -3.192508e-02 -1.016304e-01 
1.444600e+01 -3.183668e-02 -1.012481e-01 
1.444700e+01 -3.174808e-02 -1.008648e-01 
1.444800e+01 -3.165929e-02 -1.004804e-01 
1.444900e+01 -3.157031e-02 -1.000948e-01 
1.445000e+01 -3.148112e-02 -9.970814e-02 
1.445100e+01 -3.139173e-02 -9.932038e-02 
1.445200e+01 -3.130214e-02 -9.893151e-02 
1.445300e+01 -3.121235e-02 -9.854155e-02 
1.445400e+01 -3.112234e-02 -9.815049e-02 
1.445500e+01 -3.103212e-02 -9.775834e-02 
1.445600e+01 -3.094169e-02 -9.736510e-02 
1.445700e+01 -3.085104e-02 -9.697076e-02 
1.445800e+01 -3.076017e-02 -9.657534e-02 
1.445900e+01 -3.066908e-02 -9.617884e-02 
1.446000e+01 -3.057777e-02 -9.578125e-02 
1.446100e+01 -3.048623e-02 -9.538259e-02 
1.446200e+01 -3.039446e-02 -9.498285e-02 
1.446300e+01 -3.030247e-02 -9.458204e-02 
1.446400e+01 -3.021023e-02 -9.418015e-02 
1.446500e+01 -3.011777e-02 -9.377720e-02 
1.446600e+01 -3.002506e-02 -9.337318e-02 
1.446700e+01 -2.993211e-02 -9.296810e-02 
1.446800e+01 -2.983892e-02 -9.256195e-02 
1.446900e+01 -2.974549e-02 -9.215475e-02 
1.447000e+01 -2.965180e-02 -9.174649e-02 
1.447100e+01 -2.955787e-02 -9.133718e-02 
1.447200e+01 -2.946368e-02 -9.092682e-02 
1.447300e+01 -2.936923e-02 -9.051541e-02 
1.447400e+01 -2.927453e-02 -9.010296e-02 
1.447500e+01 -2.917957e-02 -8.968946e-02 
1.447600e+01 -2.908435e-02 -8.927493e-02 
1.447700e+01 -2.898886e-02 -8.885936e-02 
1.447800e+01 -2.889310e-02 -8.844275e-02 
1.447900e+01 -2.879707e-02 -8.802512e-02 
1.448000e+01 -2.870077e-02 -8.760645e-02 
1.448100e+01 -2.860420e-02 -8.718676e-02 
1.448200e+01 -2.850734e-02 -8.676605e-02 
1.448300e+01 -2.841021e-02 -8.634432e-02 
1.448400e+01 -2.831279e-02 -8.592157e-02 
1.448500e+01 -2.821509e-02 -8.549781e-02 
1.448600e+01 -2.811711e-02 -8.507303e-02 
1.448700e+01 -2.801883e-02 -8.464725e-02 
1.448800e+01 -2.792026e-02 -8.422046e-02 
1.448900e+01 -2.782140e-02 -8.379267e-02 
1.449000e+01 -2.772224e-02 -8.336388e-02 
1.449100e+01 -2.762278e-02 -8.293410e-02 
1.449200e+01 -2.752302e-02 -8.250332e-02 
1.449300e+01 -2.742295e-02 -8.207154e-02 
1.449400e+01 -2.732258e-02 -8.163879e-02 
1.449500e+01 -2.722190e-02 -8.120504e-02 
1.449600e+01 -2.712091e-02 -8.077032e-02 
1.449700e+01 -2.701960e-02 -8.033462e-02 
1.449800e+01 -2.691798e-02 -7.989794e-02 
1.449900e+01 -2.681604e-02 -7.946029e-02 
1.450000e+01 -2.671378e-02 -7.902167e-02 
1.450100e+01 -2.661119e-02 -7.858208e-02 
1.450200e+01 -2.650828e-02 -7.814153e-02 
1.450300e+01 -2.640504e-02 -7.770002e-02 
1.450400e+01 -2.630147e-02 -7.725755e-02 
1.450500e+01 -2.619757e-02 -7.681413e-02 
1.450600e+01 -2.609333e-02 -7.636976e-02 
1.450700e+01 -2.598875e-02 -7.592444e-02 
1.450800e+01 -2.588384e-02 -7.547818e-02 
1.450900e+01 -2.577858e-02 -7.503098e-02 
1.451000e+01 -2.567297e-02 -7.458284e-02 
1.451100e+01 -2.556702e-02 -7.413376e-02 
1.451200e+01 -2.546072e-02 -7.368375e-02 
1.451300e+01 -2.535407e-02 -7.323282e-02 
1.451400e+01 -2.524706e-02 -7.278096e-02 
1.451500e+01 -2.513970e-02 -7.232818e-02 
1.451600e+01 -2.503197e-02 -7.187448e-02 
1.451700e+01 -2.492389e-02 -7.141986e-02 
1.451800e+01 -2.481544e-02 -7.096434e-02 
1.451900e+01 -2.470662e-02 -7.050790e-02 
1.452000e+01 -2.459744e-02 -7.005057e-02 
1.452100e+01 -2.448788e-02 -6.959232e-02 
1.452200e+01 -2.437795e-02 -6.913319e-02 
1.452300e+01 -2.426765e-02 -6.867315e-02 
1.452400e+01 -2.415697e-02 -6.821223e-02 
1.452500e+01 -2.404590e-02 -6.775042e-02 
1.452600e+01 -2.393446e-02 -6.728772e-02 
1.452700e+01 -2.382263e-02 -6.682414e-02 
1.452800e+01 -2.371041e-02 -6.635969e-02 
1.452900e+01 -2.359780e-02 -6.589436e-02 
1.453000e+01 -2.348480e-02 -6.542816e-02 
1.453100e+01 -2.337141e-02 -6.496109e-02 
1.453200e+01 -2.325762e-02 -6.449316e-02 
1.453300e+01 -2.314343e-02 -6.402437e-02 
1.453400e+01 -2.302884e-02 -6.355472e-02 
1.453500e+01 -2.291385e-02 -6.308422e-02 
1.453600e+01 -2.279845e-02 -6.261287e-02 
1.453700e+01 -2.268264e-02 -6.214068e-02 
1.453800e+01 -2.256643e-02 -6.166764e-02 
1.453900e+01 -2.244980e-02 -6.119376e-02 
1.454000e+01 -2.233275e-02 -6.071905e-02 
1.454100e+01 -2.221529e-02 -6.024351e-02 
1.454200e+01 -2.209741e-02 -5.976714e-02 
1.454300e+01 -2.197911e-02 -5.928995e-02 
1.454400e+01 -2.186038e-02 -5.881193e-02 
1.454500e+01 -2.174123e-02 -5.833310e-02 
1.454600e+01 -2.162165e-02 -5.785346e-02 
1.454700e+01 -2.150164e-02 -5.737300e-02 
1.454800e+01 -2.138119e-02 -5.689174e-02 
1.454900e+01 -2.126032e-02 -5.640968e-02 
1.455000e+01 -2.113900e-02 -5.592683e-02 
1.455100e+01 -2.101724e-02 -5.544317e-02 
1.455200e+01 -2.089505e-02 -5.495873e-02 
1.455300e+01 -2.077241e-02 -5.447350e-02 
1.455400e+01 -2.064932e-02 -5.398749e-02 
1.455500e+01 -2.052579e-02 -5.350069e-02 
1.455600e+01 -2.040180e-02 -5.301313e-02 
1.455700e+01 -2.027736e-02 -5.252479e-02 
1.455800e+01 -2.015247e-02 -5.203568e-02 
1.455900e+01 -2.002712e-02 -5.154581e-02 
1.456000e+01 -1.990131e-02 -5.105518e-02 
1.456100e+01 -1.977504e-02 -5.056379e-02 
1.456200e+01 -1.964831e-02 -5.007166e-02 
1.456300e+01 -1.952111e-02 -4.957877e-02 
1.456400e+01 -1.939345e-02 -4.908514e-02 
1.456500e+01 -1.926531e-02 -4.859077e-02 
1.456600e+01 -1.913670e-02 -4.809566e-02 
1.456700e+01 -1.900762e-02 -4.759982e-02 
1.456800e+01 -1.887807e-02 -4.710325e-02 
1.456900e+01 -1.874803e-02 -4.660596e-02 
1.457000e+01 -1.861751e-02 -4.610794e-02 
1.457100e+01 -1.848652e-02 -4.560921e-02 
1.457200e+01 -1.835503e-02 -4.510977e-02 
1.457300e+01 -1.822307e-02 -4.460962e-02 
1.457400e+01 -1.809061e-02 -4.410876e-02 
1.457500e+01 -1.795766e-02 -4.360721e-02 
1.457600e+01 -1.782422e-02 -4.310496e-02 
1.457700e+01 -1.769028e-02 -4.260201e-02 
1.457800e+01 -1.755585e-02 -4.209838e-02 
1.457900e+01 -1.742092e-02 -4.159406e-02 
1.458000e+01 -1.728549e-02 -4.108907e-02 
1.458100e+01 -1.714956e-02 -4.058339e-02 
1.458200e+01 -1.701312e-02 -4.007705e-02 
1.458300e+01 -1.687617e-02 -3.957004e-02 
1.458400e+01 -1.673872e-02 -3.906236e-02 
1.458500e+01 -1.660075e-02 -3.855403e-02 
1.458600e+01 -1.646227e-02 -3.804504e-02 
1.458700e+01 -1.632328e-02 -3.753540e-02 
1.458800e+01 -1.618377e-02 -3.702511e-02 
1.458900e+01 -1.604374e-02 -3.651418e-02 
1.459000e+01 -1.590319e-02 -3.600261e-02 
1.459100e+01 -1.576212e-02 -3.549041e-02 
1.459200e+01 -1.562053e-02 -3.497758e-02 
1.459300e+01 -1.547841e-02 -3.446412e-02 
1.459400e+01 -1.533576e-02 -3.395005e-02 
1.459500e+01 -1.519258e-02 -3.343535e-02 
1.459600e+01 -1.504886e-02 -3.292004e-02 
1.459700e+01 -1.490462e-02 -3.240413e-02 
1.459800e+01 -1.475983e-02 -3.188761e-02 
1.459900e+01 -1.461451e-02 -3.137049e-02 
1.460000e+01 -1.446866e-02 -3.085277e-02 
1.460100e+01 -1.432225e-02 -3.033447e-02 
1.460200e+01 -1.417531e-02 -2.981557e-02 
1.460300e+01 -1.402782e-02 -2.929610e-02 
1.460400e+01 -1.387978e-02 -2.877605e-02 
1.460500e+01 -1.373120e-02 -2.825542e-02 
1.460600e+01 -1.358206e-02 -2.773422e-02 
1.460700e+01 -1.343238e-02 -2.721246e-02 
1.460800e+01 -1.328213e-02 -2.669014e-02 
1.460900e+01 -1.313134e-02 -2.616727e-02 
1.461000e+01 -1.297998e-02 -2.564384e-02 
1.461100e+01 -1.282807e-02 -2.511986e-02 
1.461200e+01 -1.267559e-02 -2.459534e-02 
1.461300e+01 -1.252255e-02 -2.407029e-02 
1.461400e+01 -1.236895e-02 -2.354470e-02 
1.461500e+01 -1.221478e-02 -2.301858e-02 
1.461600e+01 -1.206004e-02 -2.249194e-02 
1.461700e+01 -1.190473e-02 -2.196477e-02 
1.461800e+01 -1.174885e-02 -2.143709e-02 
1.461900e+01 -1.159240e-02 -2.090890e-02 
1.462000e+01 -1.143537e-02 -2.038021e-02 
1.462100e+01 -1.127777e-02 -1.985101e-02 
1.462200e+01 -1.111958e-02 -1.932131e-02 
1.462300e+01 -1.096082e-02 -1.879112e-02 
1.462400e+01 -1.080148e-02 -1.826044e-02 
1.462500e+01 -1.064155e-02 -1.772928e-02 
1.462600e+01 -1.048104e-02 -1.719764e-02 
1.462700e+01 -1.031994e-02 -1.666553e-02 
1.462800e+01 -1.015826e-02 -1.613294e-02 
1.462900e+01 -9.995980e-03 -1.559989e-02 
1.463000e+01 -9.833113e-03 -1.506638e-02 
1.463100e+01 -9.669654e-03 -1.453242e-02 
1.463200e+01 -9.505600e-03 -1.399800e-02 
1.463300e+01 -9.340951e-03 -1.346313e-02 
1.463400e+01 -9.175705e-03 -1.292783e-02 
1.463500e+01 -9.009859e-03 -1.239208e-02 
1.463600e+01 -8.843414e-03 -1.185591e-02 
1.463700e+01 -8.676366e-03 -1.131930e-02 
1.463800e+01 -8.508715e-03 -1.078228e-02 
1.463900e+01 -8.340460e-03 -1.024483e-02 
1.464000e+01 -8.171598e-03 -9.706970e-03 
1.464100e+01 -8.002128e-03 -9.168701e-03 
1.464200e+01 -7.832049e-03 -8.630028e-03 
1.464300e+01 -7.661360e-03 -8.090955e-03 
1.464400e+01 -7.490058e-03 -7.551488e-03 
1.464500e+01 -7.318143e-03 -7.011630e-03 
1.464600e+01 -7.145613e-03 -6.471388e-03 
1.464700e+01 -6.972467e-03 -5.930765e-03 
1.464800e+01 -6.798704e-03 -5.389766e-03 
1.464900e+01 -6.624321e-03 -4.848397e-03 
1.465000e+01 -6.449318e-03 -4.306661e-03 
1.465100e+01 -6.273693e-03 -3.764564e-03 
1.465200e+01 -6.097445e-03 -3.222111e-03 
1.465300e+01 -5.920573e-03 -2.679307e-03 
1.465400e+01 -5.743076e-03 -2.136156e-03 
1.465500e+01 -5.564951e-03 -1.592662e-03 
1.465600e+01 -5.386198e-03 -1.048832e-03 
1.465700e+01 -5.206815e-03 -5.046703e-04 
1.465800e+01 -5.026802e-03 3.981910e-05 
1.465900e+01 -4.846157e-03 5.846308e-04 
1.466000e+01 -4.664878e-03 1.129760e-03 
1.466100e+01 -4.482965e-03 1.675202e-03 
1.466200e+01 -4.300416e-03 2.220951e-03 
1.466300e+01 -4.117231e-03 2.767003e-03 
1.466400e+01 -3.933407e-03 3.313353e-03 
1.466500e+01 -3.748944e-03 3.859995e-03 
1.466600e+01 -3.563840e-03 4.406926e-03 
1.466700e+01 -3.378095e-03 4.954139e-03 
1.466800e+01 -3.191707e-03 5.501630e-03 
1.466900e+01 -3.004675e-03 6.049395e-03 
1.467000e+01 -2.816999e-03 6.597427e-03 
1.467100e+01 -2.628676e-03 7.145723e-03 
1.467200e+01 -2.439706e-03 7.694276e-03 
1.467300e+01 -2.250087e-03 8.243083e-03 
1.467400e+01 -2.059820e-03 8.792138e-03 
1.467500e+01 -1.868902e-03 9.341436e-03 
1.467600e+01 -1.677332e-03 9.890972e-03 
1.467700e+01 -1.485110e-03 1.044074e-02 
1.467800e+01 -1.292235e-03 1.099074e-02 
1.467900e+01 -1.098705e-03 1.154096e-02 
1.468000e+01 -9.045199e-04 1.209140e-02 
1.468100e+01 -7.096782e-04 1.264205e-02 
1.468200e+01 -5.141791e-04 1.319290e-02 
1.468300e+01 -3.180216e-04 1.374397e-02 
1.468400e+01 -1.212049e-04 1.429522e-02 
1.468500e+01 7.627205e-05 1.484668e-02 
1.468600e+01 2.744101e-04 1.539831e-02 
1.468700e+01 4.732101e-04 1.595014e-02 
1.468800e+01 6.726731e-04 1.650214e-02 
1.468900e+01 8.727998e-04 1.705431e-02 
1.469000e+01 1.073591e-03 1.760664e-02 
1.469100e+01 1.275048e-03 1.815914e-02 
1.469200e+01 1.477171e-03 1.871180e-02 
1.469300e+01 1.679961e-03 1.926461e-02 
1.469400e+01 1.883419e-03 1.981757e-02 
1.469500e+01 2.087546e-03 2.037066e-02 
1.469600e+01 2.292342e-03 2.092390e-02 
1.469700e+01 2.497808e-03 2.147726e-02 
1.469800e+01 2.703946e-03 2.203075e-02 
1.469900e+01 2.910755e-03 2.258436e-02 
1.470000e+01 3.118236e-03 2.313809e-02 
1.470100e+01 3.326391e-03 2.369193e-02 
1.470200e+01 3.535220e-03 2.424587e-02 
1.470300e+01 3.744722e-03 2.479991e-02 
1.470400e+01 3.954901e-03 2.535405e-02 
1.470500e+01 4.165755e-03 2.590828e-02 
1.470600e+01 4.377285e-03 2.646259e-02 
1.470700e+01 4.589492e-03 2.701698e-02 
1.470800e+01 4.802377e-03 2.757145e-02 
1.470900e+01 5.015941e-03 2.812598e-02 
1.471000e+01 5.230183e-03 2.868058e-02 
1.471100e+01 5.445104e-03 2.923524e-02 
1.471200e+01 5.660706e-03 2.978995e-02 
1.471300e+01 5.876988e-03 3.034471e-02 
1.471400e+01 6.093951e-03 3.089951e-02 
1.471500e+01 6.311596e-03 3.145434e-02 
1.471600e+01 6.529922e-03 3.200921e-02 
1.471700e+01 6.748931e-03 3.256411e-02 
1.471800e+01 6.968623e-03 3.311903e-02 
1.471900e+01 7.188998e-03 3.367397e-02 
1.472000e+01 7.410057e-03 3.422891e-02 
1.472100e+01 7.631801e-03 3.478386e-02 
1.472200e+01 7.854229e-03 3.533882e-02 
1.472300e+01 8.077342e-03 3.589376e-02 
1.472400e+01 8.301140e-03 3.644870e-02 
1.472500e+01 8.525624e-03 3.700363e-02 
1.472600e+01 8.750794e-03 3.755853e-02 
1.472700e+01 8.976651e-03 3.811340e-02 
1.472800e+01 9.203194e-03 3.866825e-02 
1.472900e+01 9.430425e-03 3.922306e-02 
1.473000e+01 9.658342e-03 3.977782e-02 
1.473100e+01 9.886948e-03 4.033254e-02 
1.473200e+01 1.011624e-02 4.088721e-02 
1.473300e+01 1.034622e-02 4.144182e-02 
1.473400e+01 1.057689e-02 4.199637e-02 
1.473500e+01 1.080825e-02 4.255084e-02 
1.473600e+01 1.104030e-02 4.310525e-02 
1.473700e+01 1.127303e-02 4.365957e-02 
1.473800e+01 1.150646e-02 4.421381e-02 
1.473900e+01 1.174057e-02 4.476796e-02 
1.474000e+01 1.197537e-02 4.532202e-02 
1.474100e+01 1.221086e-02 4.587597e-02 
1.474200e+01 1.244705e-02 4.642982e-02 
1.474300e+01 1.268392e-02 4.698356e-02 
1.474400e+01 1.292148e-02 4.753718e-02 
1.474500e+01 1.315973e-02 4.809068e-02 
1.474600e+01 1.339867e-02 4.864405e-02 
1.474700e+01 1.363830e-02 4.919729e-02 
1.474800e+01 1.387862e-02 4.975039e-02 
1.474900e+01 1.411963e-02 5.030334e-02 
1.475000e+01 1.436133e-02 5.085615e-02 
1.475100e+01 1.460372e-02 5.140880e-02 
1.475200e+01 1.484680e-02 5.196130e-02 
1.475300e+01 1.509057e-02 5.251363e-02 
1.475400e+01 1.533503e-02 5.306578e-02 
1.475500e+01 1.558017e-02 5.361776e-02 
1.475600e+01 1.582601e-02 5.416956e-02 
1.475700e+01 1.607253e-02 5.472118e-02 
1.475800e+01 1.631975e-02 5.527260e-02 
1.475900e+01 1.656765e-02 5.582382e-02 
1.476000e+01 1.681624e-02 5.637484e-02 
1.476100e+01 1.706552e-02 5.692566e-02 
1.476200e+01 1.731549e-02 5.747625e-02 
1.476300e+01 1.756615e-02 5.802663e-02 
1.476400e+01 1.781749e-02 5.857679e-02 
1.476500e+01 1.806952e-02 5.912671e-02 
1.476600e+01 1.832224e-02 5.967640e-02 
1.476700e+01 1.857565e-02 6.022585e-02 
1.476800e+01 1.882974e-02 6.077505e-02 
1.476900e+01 1.908452e-02 6.132400e-02 
1.477000e+01 1.933998e-02 6.187270e-02 
1.477100e+01 1.959613e-02 6.242113e-02 
1.477200e+01 1.985297e-02 6.296929e-02 
1.477300e+01 2.011048e-02 6.351718e-02 
1.477400e+01 2.036869e-02 6.406479e-02 
1.477500e+01 2.062758e-02 6.461211e-02 
1.477600e+01 2.088715e-02 6.515915e-02 
1.477700e+01 2.114740e-02 6.570589e-02 
1.477800e+01 2.140834e-02 6.625233e-02 
1.477900e+01 2.166995e-02 6.679846e-02 
1.478000e+01 2.193225e-02 6.734428e-02 
1.478100e+01 2.219523e-02 6.788979e-02 
1.478200e+01 2.245889e-02 6.843497e-02 
1.478300e+01 2.272323e-02 6.897982e-02 
1.478400e+01 2.298825e-02 6.952434e-02 
1.478500e+01 2.325395e-02 7.006853e-02 
1.478600e+01 2.352033e-02 7.061236e-02 
1.478700e+01 2.378738e-02 7.115585e-02 
1.478800e+01 2.405511e-02 7.169899e-02 
1.478900e+01 2.432352e-02 7.224176e-02 
1.479000e+01 2.459260e-02 7.278416e-02 
1.479100e+01 2.486236e-02 7.332620e-02 
1.479200e+01 2.513279e-02 7.386786e-02 
1.479300e+01 2.540389e-02 7.440913e-02 
1.479400e+01 2.567566e-02 7.495002e-02 
1.479500e+01 2.594811e-02 7.549051e-02 
1.479600e+01 2.622123e-02 7.603061e-02 
1.479700e+01 2.649502e-02 7.657030e-02 
1.479800e+01 2.676948e-02 7.710958e-02 
1.479900e+01 2.704460e-02 7.764845e-02 
1.480000e+01 2.732040e-02 7.818689e-02 
1.480100e+01 2.759686e-02 7.872491e-02 
1.480200e+01 2.787399e-02 7.926250e-02 
1.480300e+01 2.815178e-02 7.979965e-02 
1.480400e+01 2.843023e-02 8.033636e-02 
1.480500e+01 2.870935e-02 8.087262e-02 
1.480600e+01 2.898913e-02 8.140843e-02 
1.480700e+01 2.926958e-02 8.194377e-02 
1.480800e+01 2.955068e-02 8.247866e-02 
1.480900e+01 2.983244e-02 8.301307e-02 
1.481000e+01 3.011486e-02 8.354701e-02 
1.481100e+01 3.039794e-02 8.408047e-02 
1.481200e+01 3.068167e-02 8.461345e-02 
1.481300e+01 3.096606e-02 8.514593e-02 
1.481400e+01 3.125110e-02 8.567791e-02 
1.481500e+01 3.153680e-02 8.620940e-02 
1.481600e+01 3.182314e-02 8.674037e-02 
1.481700e+01 3.211014e-02 8.727083e-02 
1.481800e+01 3.239779e-02 8.780078e-02 
1.481900e+01 3.268608e-02 8.833020e-02 
1.482000e+01 3.297502e-02 8.885909e-02 
1.482100e+01 3.326461e-02 8.938744e-02 
1.482200e+01 3.355484e-02 8.991526e-02 
1.482300e+01 3.384572e-02 9.044252e-02 
1.482400e+01 3.413724e-02 9.096924e-02 
1.482500e+01 3.442940e-02 9.149540e-02 
1.482600e+01 3.472219e-02 9.202100e-02 
1.482700e+01 3.501563e-02 9.254603e-02 
1.482800e+01 3.530970e-02 9.307049e-02 
1.482900e+01 3.560441e-02 9.359437e-02 
1.483000e+01 3.589975e-02 9.411767e-02 
1.483100e+01 3.619573e-02 9.464038e-02 
1.483200e+01 3.649234e-02 9.516249e-02 
1.483300e+01 3.678957e-02 9.568401e-02 
1.483400e+01 3.708744e-02 9.620491e-02 
1.483500e+01 3.738593e-02 9.672521e-02 
1.483600e+01 3.768505e-02 9.724489e-02 
1.483700e+01 3.798479e-02 9.776395e-02 
1.483800e+01 3.828516e-02 9.828239e-02 
1.483900e+01 3.858614e-02 9.880019e-02 
1.484000e+01 3.888775e-02 9.931735e-02 
1.484100e+01 3.918997e-02 9.983387e-02 
1.484200e+01 3.949281e-02 1.003497e-01 
1.484300e+01 3.979626e-02 1.008650e-01 
1.484400e+01 4.010033e-02 1.013795e-01 
1.484500e+01 4.040501e-02 1.018934e-01 
1.484600e+01 4.071030e-02 1.024066e-01 
1.484700e+01 4.101620e-02 1.029192e-01 
1.484800e+01 4.132270e-02 1.034311e-01 
1.484900e+01 4.162981e-02 1.039422e-01 
1.485000e+01 4.193752e-02 1.044527e-01 
1.485100e+01 4.224584e-02 1.049625e-01 
1.485200e+01 4.255475e-02 1.054716e-01 
1.485300e+01 4.286426e-02 1.059800e-01 
1.485400e+01 4.317437e-02 1.064877e-01 
1.485500e+01 4.348507e-02 1.069946e-01 
1.485600e+01 4.379636e-02 1.075009e-01 
1.485700e+01 4.410825e-02 1.080064e-01 
1.485800e+01 4.442072e-02 1.085111e-01 
1.485900e+01 4.473378e-02 1.090151e-01 
1.486000e+01 4.504743e-02 1.095184e-01 
1.486100e+01 4.536166e-02 1.100210e-01 
1.486200e+01 4.567647e-02 1.105227e-01 
1.486300e+01 4.599186e-02 1.110238e-01 
1.486400e+01 4.630782e-02 1.115240e-01 
1.486500e+01 4.662437e-02 1.120235e-01 
1.486600e+01 4.694148e-02 1.125222e-01 
1.486700e+01 4.725917e-02 1.130201e-01 
1.486800e+01 4.757742e-02 1.135173e-01 
1.486900e+01 4.789625e-02 1.140136e-01 
1.487000e+01 4.821564e-02 1.145091e-01 
1.487100e+01 4.853559e-02 1.150039e-01 
1.487200e+01 4.885610e-02 1.154978e-01 
1.487300e+01 4.917717e-02 1.159909e-01 
1.487400e+01 4.949880e-02 1.164832e-01 
1.487500e+01 4.982098e-02 1.169747e-01 
1.487600e+01 5.014372e-02 1.174654e-01 
1.487700e+01 5.046700e-02 1.179552e-01 
1.487800e+01 5.079084e-02 1.184441e-01 
1.487900e+01 5.111522e-02 1.189323e-01 
1.488000e+01 5.144014e-02 1.194196e-01 
1.488100e+01 5.176561e-02 1.199060e-01 
1.488200e+01 5.209161e-02 1.203915e-01 
1.488300e+01 5.241815e-02 1.208762e-01 
1.488400e+01 5.274523e-02 1.213601e-01 
1.488500e+01 5.307283e-02 1.218430e-01 
1.488600e+01 5.340097e-02 1.223251e-01 
1.488700e+01 5.372963e-02 1.228063e-01 
1.488800e+01 5.405882e-02 1.232866e-01 
1.488900e+01 5.438854e-02 1.237660e-01 
1.489000e+01 5.471877e-02 1.242445e-01 
1.489100e+01 5.504952e-02 1.247220e-01 
1.489200e+01 5.538079e-02 1.251987e-01 
1.489300e+01 5.571257e-02 1.256745e-01 
1.489400e+01 5.604486e-02 1.261493e-01 
1.489500e+01 5.637765e-02 1.266232e-01 
1.489600e+01 5.671096e-02 1.270962e-01 
1.489700e+01 5.704476e-02 1.275682e-01 
1.489800e+01 5.737907e-02 1.280393e-01 
1.489900e+01 5.771387e-02 1.285095e-01 
1.490000e+01 5.804917e-02 1.289786e-01 
1.490100e+01 5.838497e-02 1.294469e-01 
1.490200e+01 5.872125e-02 1.299141e-01 
1.490300e+01 5.905802e-02 1.303804e-01 
1.490400e+01 5.939527e-02 1.308458e-01 
1.490500e+01 5.973301e-02 1.313101e-01 
1.490600e+01 6.007122e-02 1.317735e-01 
1.490700e+01 6.040992e-02 1.322359e-01 
1.490800e+01 6.074908e-02 1.326972e-01 
1.490900e+01 6.108872e-02 1.331576e-01 
1.491000e+01 6.142883e-02 1.336170e-01 
1.491100e+01 6.176940e-02 1.340754e-01 
1.491200e+01 6.211044e-02 1.345327e-01 
1.491300e+01 6.245193e-02 1.349891e-01 
1.491400e+01 6.279388e-02 1.354444e-01 
1.491500e+01 6.313629e-02 1.358987e-01 
1.491600e+01 6.347915e-02 1.363519e-01 
1.491700e+01 6.382246e-02 1.368041e-01 
1.491800e+01 6.416621e-02 1.372553e-01 
1.491900e+01 6.451041e-02 1.377054e-01 
1.492000e+01 6.485505e-02 1.381545e-01 
1.492100e+01 6.520012e-02 1.386025e-01 
1.492200e+01 6.554563e-02 1.390494e-01 
1.492300e+01 6.589157e-02 1.394953e-01 
1.492400e+01 6.623794e-02 1.399401e-01 
1.492500e+01 6.658473e-02 1.403838e-01 
1.492600e+01 6.693194e-02 1.408265e-01 
1.492700e+01 6.727958e-02 1.412680e-01 
1.492800e+01 6.762763e-02 1.417085e-01 
1.492900e+01 6.797609e-02 1.421479e-01 
1.493000e+01 6.832497e-02 1.425861e-01 
1.493100e+01 6.867425e-02 1.430233e-01 
1.493200e+01 6.902393e-02 1.434593e-01 
1.493300e+01 6.937401e-02 1.438942e-01 
1.493400e+01 6.972450e-02 1.443280e-01 
1.493500e+01 7.007537e-02 1.447607e-01 
1.493600e+01 7.042664e-02 1.451922e-01 
1.493700e+01 7.077830e-02 1.456226e-01 
1.493800e+01 7.113034e-02 1.460519e-01 
1.493900e+01 7.148276e-02 1.464800e-01 
1.494000e+01 7.183556e-02 1.469070e-01 
1.494100e+01 7.218873e-02 1.473328e-01 
1.494200e+01 7.254228e-02 1.477574e-01 
1.494300e+01 7.289620e-02 1.481809e-01 
1.494400e+01 7.325048e-02 1.486032e-01 
1.494500e+01 7.360512e-02 1.490244e-01 
1.494600e+01 7.396012e-02 1.494443e-01 
1.494700e+01 7.431547e-02 1.498631e-01 
1.494800e+01 7.467118e-02 1.502807e-01 
1.494900e+01 7.502724e-02 1.506971e-01 
1.495000e+01 7.538364e-02 1.511123e-01 
1.495100e+01 7.574038e-02 1.515263e-01 
1.495200e+01 7.609746e-02 1.519391e-01 
1.495300e+01 7.645487e-02 1.523507e-01 
1.495400e+01 7.681262e-02 1.527610e-01 
1.495500e+01 7.717069e-02 1.531701e-01 
1.495600e+01 7.752909e-02 1.535781e-01 
1.495700e+01 7.788780e-02 1.539847e-01 
1.495800e+01 7.824684e-02 1.543902e-01 
1.495900e+01 7.860619e-02 1.547944e-01 
1.496000e+01 7.896584e-02 1.551973e-01 
1.496100e+01 7.932581e-02 1.555990e-01 
1.496200e+01 7.968608e-02 1.559995e-01 
1.496300e+01 8.004664e-02 1.563987e-01 
1.496400e+01 8.040750e-02 1.567966e-01 
1.496500e+01 8.076866e-02 1.571933e-01 
1.496600e+01 8.113010e-02 1.575887e-01 
1.496700e+01 8.149182e-02 1.579828e-01 
1.496800e+01 8.185383e-02 1.583757e-01 
1.496900e+01 8.221612e-02 1.587672e-01 
1.497000e+01 8.257867e-02 1.591575e-01 
1.497100e+01 8.294150e-02 1.595465e-01 
1.497200e+01 8.330459e-02 1.599341e-01 
1.497300e+01 8.366795e-02 1.603205e-01 
1.497400e+01 8.403156e-02 1.607056e-01 
1.497500e+01 8.439543e-02 1.610893e-01 
1.497600e+01 8.475955e-02 1.614717e-01 
1.497700e+01 8.512392e-02 1.618528e-01 
1.497800e+01 8.548853e-02 1.622326e-01 
1.497900e+01 8.585337e-02 1.626111e-01 
1.498000e+01 8.621846e-02 1.629882e-01 
1.498100e+01 8.658377e-02 1.633640e-01 
1.498200e+01 8.694932e-02 1.637385e-01 
1.498300e+01 8.731508e-02 1.641115e-01 
1.498400e+01 8.768107e-02 1.644833e-01 
1.498500e+01 8.804727e-02 1.648537e-01 
1.498600e+01 8.841368e-02 1.652227e-01 
1.498700e+01 8.878031e-02 1.655904e-01 
1.498800e+01 8.914713e-02 1.659567e-01 
1.498900e+01 8.951416e-02 1.663216e-01 
1.499000e+01 8.988138e-02 1.666852e-01 
1.499100e+01 9.024879e-02 1.670473e-01 
1.499200e+01 9.061639e-02 1.674081e-01 
1.499300e+01 9.098418e-02 1.677675e-01 
1.499400e+01 9.135214e-02 1.681255e-01 
1.499500e+01 9.172028e-02 1.684821e-01 
1.499600e+01 9.208860e-02 1.688373e-01 
1.499700e+01 9.245707e-02 1.691911e-01 
1.499800e+01 9.282572e-02 1.695435e-01 
1.499900e+01 9.319452e-02 1.698945e-01 
1.500000e+01 9.356348e-02 1.702440e-01 
1.500100e+01 9.393258e-02 1.705921e-01 
1.500200e+01 9.430184e-02 1.709388e-01 
1.500300e+01 9.467123e-02 1.712841e-01 
1.500400e+01 9.504077e-02 1.716280e-01 
1.500500e+01 9.541044e-02 1.719704e-01 
1.500600e+01 9.578023e-02 1.723113e-01 
1.500700e+01 9.615016e-02 1.726508e-01 
1.500800e+01 9.652020e-02 1.729889e-01 
1.500900e+01 9.689036e-02 1.733255e-01 
1.501000e+01 9.726064e-02 1.736606e-01 
1.501100e+01 9.763102e-02 1.739943e-01 
1.501200e+01 9.800151e-02 1.743265e-01 
1.501300e+01 9.837209e-02 1.746573e-01 
1.501400e+01 9.874278e-02 1.749865e-01 
1.501500e+01 9.911355e-02 1.753143e-01 
1.501600e+01 9.948441e-02 1.756406e-01 
1.501700e+01 9.985535e-02 1.759654e-01 
1.501800e+01 1.002264e-01 1.762888e-01 
1.501900e+01 1.005975e-01 1.766106e-01 
1.502000e+01 1.009686e-01 1.769309e-01 
1.502100e+01 1.013398e-01 1.772498e-01 
1.502200e+01 1.017111e-01 1.775671e-01 
1.502300e+01 1.020825e-01 1.778829e-01 
1.502400e+01 1.024539e-01 1.781972e-01 
1.502500e+01 1.028253e-01 1.785100e-01 
1.502600e+01 1.031968e-01 1.788213e-01 
1.502700e+01 1.035683e-01 1.791310e-01 
1.502800e+01 1.039399e-01 1.794393e-01 
1.502900e+01 1.043114e-01 1.797460e-01 
1.503000e+01 1.046831e-01 1.800511e-01 
1.503100e+01 1.050547e-01 1.803547e-01 
1.503200e+01 1.054263e-01 1.806568e-01 
1.503300e+01 1.057980e-01 1.809573e-01 
1.503400e+01 1.061696e-01 1.812563e-01 
1.503500e+01 1.065413e-01 1.815537e-01 
1.503600e+01 1.069129e-01 1.818495e-01 
1.503700e+01 1.072846e-01 1.821438e-01 
1.503800e+01 1.076562e-01 1.824366e-01 
1.503900e+01 1.080278e-01 1.827277e-01 
1.504000e+01 1.083994e-01 1.830173e-01 
1.504100e+01 1.087710e-01 1.833053e-01 
1.504200e+01 1.091425e-01 1.835918e-01 
1.504300e+01 1.095140e-01 1.838766e-01 
1.504400e+01 1.098855e-01 1.841599e-01 
1.504500e+01 1.102569e-01 1.844416e-01 
1.504600e+01 1.106282e-01 1.847216e-01 
1.504700e+01 1.109995e-01 1.850001e-01 
1.504800e+01 1.113708e-01 1.852770e-01 
1.504900e+01 1.117420e-01 1.855523e-01 
1.505000e+01 1.121131e-01 1.858260e-01 
1.505100e+01 1.124841e-01 1.860980e-01 
1.505200e+01 1.128551e-01 1.863685e-01 
1.505300e+01 1.132260e-01 1.866373e-01 
1.505400e+01 1.135967e-01 1.869045e-01 
1.505500e+01 1.139674e-01 1.871701e-01 
1.505600e+01 1.143380e-01 1.874341e-01 
1.505700e+01 1.147085e-01 1.876964e-01 
1.505800e+01 1.150789e-01 1.879571e-01 
1.505900e+01 1.154492e-01 1.882162e-01 
1.506000e+01 1.158193e-01 1.884736e-01 
1.506100e+01 1.161894e-01 1.887294e-01 
1.506200e+01 1.165593e-01 1.889835e-01 
1.506300e+01 1.169290e-01 1.892360e-01 
1.506400e+01 1.172987e-01 1.894868e-01 
1.506500e+01 1.176681e-01 1.897360e-01 
1.506600e+01 1.180375e-01 1.899835e-01 
1.506700e+01 1.184067e-01 1.902294e-01 
1.506800e+01 1.187757e-01 1.904736e-01 
1.506900e+01 1.191446e-01 1.907161e-01 
1.507000e+01 1.195133e-01 1.909569e-01 
1.507100e+01 1.198818e-01 1.911961e-01 
1.507200e+01 1.202501e-01 1.914336e-01 
1.507300e+01 1.206183e-01 1.916694e-01 
1.507400e+01 1.209863e-01 1.919035e-01 
1.507500e+01 1.213541e-01 1.921360e-01 
1.507600e+01 1.217217e-01 1.923667e-01 
1.507700e+01 1.220891e-01 1.925958e-01 
1.507800e+01 1.224562e-01 1.928231e-01 
1.507900e+01 1.228232e-01 1.930488e-01 
1.508000e+01 1.231900e-01 1.932728e-01 
1.508100e+01 1.235565e-01 1.934950e-01 
1.508200e+01 1.239228e-01 1.937156e-01 
1.508300e+01 1.242888e-01 1.939344e-01 
1.508400e+01 1.246547e-01 1.941515e-01 
1.508500e+01 1.250203e-01 1.943669e-01 
1.508600e+01 1.253856e-01 1.945806e-01 
1.508700e+01 1.257507e-01 1.947926e-01 
1.508800e+01 1.261155e-01 1.950028e-01 
1.508900e+01 1.264801e-01 1.952113e-01 
1.509000e+01 1.268443e-01 1.954181e-01 
1.509100e+01 1.272084e-01 1.956231e-01 
1.509200e+01 1.275721e-01 1.958264e-01 
1.509300e+01 1.279355e-01 1.960280e-01 
1.509400e+01 1.282987e-01 1.962278e-01 
1.509500e+01 1.286616e-01 1.964259e-01 
1.509600e+01 1.290241e-01 1.966223e-01 
1.509700e+01 1.293864e-01 1.968169e-01 
1.509800e+01 1.297483e-01 1.970097e-01 
1.509900e+01 1.301100e-01 1.972008e-01 
1.510000e+01 1.304713e-01 1.973901e-01 
1.510100e+01 1.308322e-01 1.975777e-01 
1.510200e+01 1.311929e-01 1.977635e-01 
1.510300e+01 1.315532e-01 1.979475e-01 
1.510400e+01 1.319132e-01 1.981298e-01 
1.510500e+01 1.322728e-01 1.983103e-01 
1.510600e+01 1.326321e-01 1.984890e-01 
1.510700e+01 1.329910e-01 1.986660e-01 
1.510800e+01 1.333495e-01 1.988412e-01 
1.510900e+01 1.337077e-01 1.990146e-01 
1.511000e+01 1.340655e-01 1.991862e-01 
1.511100e+01 1.344229e-01 1.993560e-01 
1.511200e+01 1.347800e-01 1.995240e-01 
1.511300e+01 1.351366e-01 1.996903e-01 
1.511400e+01 1.354928e-01 1.998548e-01 
1.511500e+01 1.358487e-01 2.000174e-01 
1.511600e+01 1.362041e-01 2.001783e-01 
1.511700e+01 1.365592e-01 2.003374e-01 
1.511800e+01 1.369138e-01 2.004946e-01 
1.511900e+01 1.372680e-01 2.006501e-01 
1.512000e+01 1.376217e-01 2.008038e-01 
1.512100e+01 1.379751e-01 2.009556e-01 
1.512200e+01 1.383279e-01 2.011057e-01 
1.512300e+01 1.386804e-01 2.012539e-01 
1.512400e+01 1.390324e-01 2.014003e-01 
1.512500e+01 1.393839e-01 2.015449e-01 
1.512600e+01 1.397350e-01 2.016877e-01 
1.512700e+01 1.400856e-01 2.018287e-01 
1.512800e+01 1.404357e-01 2.019678e-01 
1.512900e+01 1.407854e-01 2.021051e-01 
1.513000e+01 1.411346e-01 2.022406e-01 
1.513100e+01 1.414833e-01 2.023743e-01 
1.513200e+01 1.418315e-01 2.025061e-01 
1.513300e+01 1.421792e-01 2.026361e-01 
1.513400e+01 1.425264e-01 2.027643e-01 
1.513500e+01 1.428731e-01 2.028906e-01 
1.513600e+01 1.432192e-01 2.030151e-01 
1.513700e+01 1.435649e-01 2.031377e-01 
1.513800e+01 1.439100e-01 2.032585e-01 
1.513900e+01 1.442546e-01 2.033775e-01 
1.514000e+01 1.445986e-01 2.034946e-01 
1.514100e+01 1.449421e-01 2.036099e-01 
1.514200e+01 1.452851e-01 2.037233e-01 
1.514300e+01 1.456275e-01 2.038349e-01 
1.514400e+01 1.459694e-01 2.039446e-01 
1.514500e+01 1.463106e-01 2.040524e-01 
1.514600e+01 1.466514e-01 2.041584e-01 
1.514700e+01 1.469915e-01 2.042625e-01 
1.514800e+01 1.473310e-01 2.043648e-01 
1.514900e+01 1.476700e-01 2.044652e-01 
1.515000e+01 1.480084e-01 2.045638e-01 
1.515100e+01 1.483462e-01 2.046605e-01 
1.515200e+01 1.486833e-01 2.047553e-01 
1.515300e+01 1.490199e-01 2.048482e-01 
1.515400e+01 1.493558e-01 2.049393e-01 
1.515500e+01 1.496912e-01 2.050285e-01 
1.515600e+01 1.500259e-01 2.051158e-01 
1.515700e+01 1.503599e-01 2.052013e-01 
1.515800e+01 1.506934e-01 2.052849e-01 
1.515900e+01 1.510262e-01 2.053666e-01 
1.516000e+01 1.513583e-01 2.054464e-01 
1.516100e+01 1.516898e-01 2.055243e-01 
1.516200e+01 1.520206e-01 2.056004e-01 
1.516300e+01 1.523508e-01 2.056746e-01 
1.516400e+01 1.526803e-01 2.057468e-01 
1.516500e+01 1.530091e-01 2.058172e-01 
1.516600e+01 1.533372e-01 2.058858e-01 
1.516700e+01 1.536646e-01 2.059524e-01 
1.516800e+01 1.539914e-01 2.060171e-01 
1.516900e+01 1.543174e-01 2.060799e-01 
1.517000e+01 1.546428e-01 2.061409e-01 
1.517100e+01 1.549674e-01 2.061999e-01 
1.517200e+01 1.552913e-01 2.062571e-01 
1.517300e+01 1.556145e-01 2.063123e-01 
1.517400e+01 1.559370e-01 2.063657e-01 
1.517500e+01 1.562588e-01 2.064172e-01 
1.517600e+01 1.565798e-01 2.064667e-01 
1.517700e+01 1.569000e-01 2.065144e-01 
1.517800e+01 1.572195e-01 2.065601e-01 
1.517900e+01 1.575383e-01 2.066040e-01 
1.518000e+01 1.578563e-01 2.066459e-01 
1.518100e+01 1.581735e-01 2.066859e-01 
1.518200e+01 1.584900e-01 2.067241e-01 
1.518300e+01 1.588056e-01 2.067603e-01 
1.518400e+01 1.591205e-01 2.067946e-01 
1.518500e+01 1.594346e-01 2.068270e-01 
1.518600e+01 1.597479e-01 2.068575e-01 
1.518700e+01 1.600605e-01 2.068860e-01 
1.518800e+01 1.603722e-01 2.069127e-01 
1.518900e+01 1.606831e-01 2.069374e-01 
1.519000e+01 1.609931e-01 2.069603e-01 
1.519100e+01 1.613024e-01 2.069812e-01 
1.519200e+01 1.616108e-01 2.070002e-01 
1.519300e+01 1.619184e-01 2.070173e-01 
1.519400e+01 1.622252e-01 2.070324e-01 
1.519500e+01 1.625311e-01 2.070457e-01 
1.519600e+01 1.628361e-01 2.070570e-01 
1.519700e+01 1.631403e-01 2.070664e-01 
1.519800e+01 1.634437e-01 2.070738e-01 
1.519900e+01 1.637461e-01 2.070794e-01 
1.520000e+01 1.640477e-01 2.070830e-01 
1.520100e+01 1.643485e-01 2.070847e-01 
1.520200e+01 1.646483e-01 2.070845e-01 
1.520300e+01 1.649472e-01 2.070824e-01 
1.520400e+01 1.652453e-01 2.070783e-01 
1.520500e+01 1.655424e-01 2.070723e-01 
1.520600e+01 1.658387e-01 2.070644e-01 
1.520700e+01 1.661340e-01 2.070545e-01 
1.520800e+01 1.664284e-01 2.070427e-01 
1.520900e+01 1.667219e-01 2.070290e-01 
1.521000e+01 1.670145e-01 2.070134e-01 
1.521100e+01 1.673061e-01 2.069958e-01 
1.521200e+01 1.675968e-01 2.069763e-01 
1.521300e+01 1.678865e-01 2.069549e-01 
1.521400e+01 1.681753e-01 2.069315e-01 
1.521500e+01 1.684631e-01 2.069062e-01 
1.521600e+01 1.687499e-01 2.068790e-01 
1.521700e+01 1.690358e-01 2.068499e-01 
1.521800e+01 1.693208e-01 2.068188e-01 
1.521900e+01 1.696047e-01 2.067857e-01 
1.522000e+01 1.698876e-01 2.067508e-01 
1.522100e+01 1.701696e-01 2.067139e-01 
1.522200e+01 1.704506e-01 2.066751e-01 
1.522300e+01 1.707305e-01 2.066343e-01 
1.522400e+01 1.710095e-01 2.065916e-01 
1.522500e+01 1.712874e-01 2.065470e-01 
1.522600e+01 1.715643e-01 2.065004e-01 
1.522700e+01 1.718402e-01 2.064520e-01 
1.522800e+01 1.721151e-01 2.064015e-01 
1.522900e+01 1.723889e-01 2.063492e-01 
1.523000e+01 1.726617e-01 2.062949e-01 
1.523100e+01 1.729335e-01 2.062386e-01 
1.523200e+01 1.732041e-01 2.061805e-01 
1.523300e+01 1.734738e-01 2.061204e-01 
1.523400e+01 1.737423e-01 2.060583e-01 
1.523500e+01 1.740098e-01 2.059943e-01 
1.523600e+01 1.742763e-01 2.059284e-01 
1.523700e+01 1.745416e-01 2.058606e-01 
1.523800e+01 1.748059e-01 2.057908e-01 
1.523900e+01 1.750690e-01 2.057191e-01 
1.524000e+01 1.753311e-01 2.056455e-01 
1.524100e+01 1.755920e-01 2.055699e-01 
1.524200e+01 1.758519e-01 2.054924e-01 
1.524300e+01 1.761106e-01 2.054129e-01 
1.524400e+01 1.763683e-01 2.053315e-01 
1.524500e+01 1.766248e-01 2.052482e-01 
1.524600e+01 1.768801e-01 2.051629e-01 
1.524700e+01 1.771344e-01 2.050758e-01 
1.524800e+01 1.773875e-01 2.049866e-01 
1.524900e+01 1.776394e-01 2.048956e-01 
1.525000e+01 1.778902e-01 2.048026e-01 
1.525100e+01 1.781398e-01 2.047077e-01 
1.525200e+01 1.783883e-01 2.046108e-01 
1.525300e+01 1.786356e-01 2.045121e-01 
1.525400e+01 1.788817e-01 2.044113e-01 
1.525500e+01 1.791267e-01 2.043087e-01 
1.525600e+01 1.793704e-01 2.042041e-01 
1.525700e+01 1.796130e-01 2.040976e-01 
1.525800e+01 1.798544e-01 2.039892e-01 
1.525900e+01 1.800946e-01 2.038788e-01 
1.526000e+01 1.803335e-01 2.037666e-01 
1.526100e+01 1.805713e-01 2.036523e-01 
1.526200e+01 1.808078e-01 2.035362e-01 
1.526300e+01 1.810432e-01 2.034181e-01 
1.526400e+01 1.812773e-01 2.032981e-01 
1.526500e+01 1.815101e-01 2.031762e-01 
1.526600e+01 1.817417e-01 2.030524e-01 
1.526700e+01 1.819721e-01 2.029266e-01 
1.526800e+01 1.822012e-01 2.027989e-01 
1.526900e+01 1.824291e-01 2.026693e-01 
1.527000e+01 1.826557e-01 2.025378e-01 
1.527100e+01 1.828810e-01 2.024043e-01 
1.527200e+01 1.831051e-01 2.022690e-01 
1.527300e+01 1.833279e-01 2.021317e-01 
1.527400e+01 1.835494e-01 2.019924e-01 
1.527500e+01 1.837696e-01 2.018513e-01 
1.527600e+01 1.839886e-01 2.017083e-01 
1.527700e+01 1.842062e-01 2.015633e-01 
1.527800e+01 1.844225e-01 2.014164e-01 
1.527900e+01 1.846375e-01 2.012676e-01 
1.528000e+01 1.848512e-01 2.011169e-01 
1.528100e+01 1.850636e-01 2.009643e-01 
1.528200e+01 1.852747e-01 2.008098e-01 
1.528300e+01 1.854844e-01 2.006533e-01 
1.528400e+01 1.856928e-01 2.004950e-01 
1.528500e+01 1.858999e-01 2.003347e-01 
1.528600e+01 1.861056e-01 2.001726e-01 
1.528700e+01 1.863099e-01 2.000085e-01 
1.528800e+01 1.865129e-01 1.998425e-01 
1.528900e+01 1.867146e-01 1.996746e-01 
1.529000e+01 1.869149e-01 1.995049e-01 
1.529100e+01 1.871138e-01 1.993332e-01 
1.529200e+01 1.873113e-01 1.991596e-01 
1.529300e+01 1.875074e-01 1.989841e-01 
1.529400e+01 1.877022e-01 1.988067e-01 
1.529500e+01 1.878956e-01 1.986275e-01 
1.529600e+01 1.880875e-01 1.984463e-01 
1.529700e+01 1.882781e-01 1.982632e-01 
1.529800e+01 1.884673e-01 1.980783e-01 
1.529900e+01 1.886550e-01 1.978914e-01 
1.530000e+01 1.888413e-01 1.977027e-01 
1.530100e+01 1.890262e-01 1.975120e-01 
1.530200e+01 1.892097e-01 1.973195e-01 
1.530300e+01 1.893918e-01 1.971251e-01 
1.530400e+01 1.895724e-01 1.969288e-01 
1.530500e+01 1.897515e-01 1.967307e-01 
1.530600e+01 1.899292e-01 1.965306e-01 
1.530700e+01 1.901055e-01 1.963287e-01 
1.530800e+01 1.902803e-01 1.961249e-01 
1.530900e+01 1.904536e-01 1.959192e-01 
1.531000e+01 1.906255e-01 1.957116e-01 
1.531100e+01 1.907959e-01 1.955022e-01 
1.531200e+01 1.909648e-01 1.952909e-01 
1.531300e+01 1.911323e-01 1.950777e-01 
1.531400e+01 1.912982e-01 1.948627e-01 
1.531500e+01 1.914627e-01 1.946457e-01 
1.531600e+01 1.916256e-01 1.944270e-01 
1.531700e+01 1.917871e-01 1.942063e-01 
1.531800e+01 1.919470e-01 1.939838e-01 
1.531900e+01 1.921054e-01 1.937594e-01 
1.532000e+01 1.922623e-01 1.935332e-01 
1.532100e+01 1.924177e-01 1.933051e-01 
1.532200e+01 1.925716e-01 1.930752e-01 
1.532300e+01 1.927239e-01 1.928434e-01 
1.532400e+01 1.928747e-01 1.926098e-01 
1.532500e+01 1.930240e-01 1.923743e-01 
1.532600e+01 1.931717e-01 1.921369e-01 
1.532700e+01 1.933178e-01 1.918977e-01 
1.532800e+01 1.934624e-01 1.916567e-01 
1.532900e+01 1.936054e-01 1.914138e-01 
1.533000e+01 1.937469e-01 1.911691e-01 
1.533100e+01 1.938868e-01 1.909226e-01 
1.533200e+01 1.940251e-01 1.906742e-01 
1.533300e+01 1.941618e-01 1.904240e-01 
1.533400e+01 1.942970e-01 1.901719e-01 
1.533500e+01 1.944305e-01 1.899180e-01 
1.533600e+01 1.945625e-01 1.896623e-01 
1.533700e+01 1.946929e-01 1.894048e-01 
1.533800e+01 1.948216e-01 1.891454e-01 
1.533900e+01 1.949488e-01 1.888842e-01 
1.534000e+01 1.950743e-01 1.886212e-01 
1.534100e+01 1.951983e-01 1.883564e-01 
1.534200e+01 1.953206e-01 1.880898e-01 
1.534300e+01 1.954412e-01 1.878213e-01 
1.534400e+01 1.955603e-01 1.875511e-01 
1.534500e+01 1.956777e-01 1.872790e-01 
1.534600e+01 1.957934e-01 1.870052e-01 
1.534700e+01 1.959076e-01 1.867295e-01 
1.534800e+01 1.960200e-01 1.864520e-01 
1.534900e+01 1.961308e-01 1.861727e-01 
1.535000e+01 1.962400e-01 1.858917e-01 
1.535100e+01 1.963475e-01 1.856088e-01 
1.535200e+01 1.964533e-01 1.853241e-01 
1.535300e+01 1.965575e-01 1.850377e-01 
1.535400e+01 1.966599e-01 1.847495e-01 
1.535500e+01 1.967607e-01 1.844594e-01 
1.535600e+01 1.968598e-01 1.841676e-01 
1.535700e+01 1.969572e-01 1.838741e-01 
1.535800e+01 1.970530e-01 1.835787e-01 
1.535900e+01 1.971470e-01 1.832816e-01 
1.536000e+01 1.972393e-01 1.829827e-01 
1.536100e+01 1.973299e-01 1.826820e-01 
1.536200e+01 1.974188e-01 1.823796e-01 
1.536300e+01 1.975060e-01 1.820754e-01 
1.536400e+01 1.975914e-01 1.817694e-01 
1.536500e+01 1.976752e-01 1.814617e-01 
1.536600e+01 1.977572e-01 1.811522e-01 
1.536700e+01 1.978375e-01 1.808410e-01 
1.536800e+01 1.979160e-01 1.805280e-01 
1.536900e+01 1.979928e-01 1.802132e-01 
1.537000e+01 1.980678e-01 1.798968e-01 
1.537100e+01 1.981411e-01 1.795785e-01 
1.537200e+01 1.982127e-01 1.792586e-01 
1.537300e+01 1.982825e-01 1.789369e-01 
1.537400e+01 1.983505e-01 1.786135e-01 
1.537500e+01 1.984167e-01 1.782883e-01 
1.537600e+01 1.984812e-01 1.779614e-01 
1.537700e+01 1.985439e-01 1.776328e-01 
1.537800e+01 1.986049e-01 1.773024e-01 
1.537900e+01 1.986640e-01 1.769704e-01 
1.538000e+01 1.987214e-01 1.766366e-01 
1.538100e+01 1.987769e-01 1.763011e-01 
1.538200e+01 1.988307e-01 1.759639e-01 
1.538300e+01 1.988827e-01 1.756250e-01 
1.538400e+01 1.989328e-01 1.752844e-01 
1.538500e+01 1.989812e-01 1.749421e-01 
1.538600e+01 1.990278e-01 1.745981e-01 
1.538700e+01 1.990725e-01 1.742524e-01 
1.538800e+01 1.991154e-01 1.739050e-01 
1.538900e+01 1.991565e-01 1.735559e-01 
1.539000e+01 1.991958e-01 1.732051e-01 
1.539100e+01 1.992332e-01 1.728526e-01 
1.539200e+01 1.992688e-01 1.724985e-01 
1.539300e+01 1.993026e-01 1.721427e-01 
1.539400e+01 1.993345e-01 1.717852e-01 
1.539500e+01 1.993646e-01 1.714260e-01 
1.539600e+01 1.993928e-01 1.710652e-01 
1.539700e+01 1.994192e-01 1.707027e-01 
1.539800e+01 1.994437e-01 1.703385e-01 
1.539900e+01 1.994663e-01 1.699727e-01 
1.540000e+01 1.994871e-01 1.696053e-01 
1.540100e+01 1.995061e-01 1.692362e-01 
1.540200e+01 1.995231e-01 1.688654e-01 
1.540300e+01 1.995383e-01 1.684930e-01 
1.540400e+01 1.995516e-01 1.681189e-01 
1.540500e+01 1.995630e-01 1.677433e-01 
1.540600e+01 1.995725e-01 1.673659e-01 
1.540700e+01 1.995802e-01 1.669870e-01 
1.540800e+01 1.995859e-01 1.666064e-01 
1.540900e+01 1.995898e-01 1.662242e-01 
1.541000e+01 1.995917e-01 1.658404e-01 
1.541100e+01 1.995918e-01 1.654550e-01 
1.541200e+01 1.995899e-01 1.650679e-01 
1.541300e+01 1.995861e-01 1.646792e-01 
1.541400e+01 1.995804e-01 1.642890e-01 
1.541500e+01 1.995728e-01 1.638971e-01 
1.541600e+01 1.995633e-01 1.635037e-01 
1.541700e+01 1.995519e-01 1.631086e-01 
1.541800e+01 1.995385e-01 1.627119e-01 
1.541900e+01 1.995232e-01 1.623137e-01 
1.542000e+01 1.995059e-01 1.619139e-01 
1.542100e+01 1.994868e-01 1.615125e-01 
1.542200e+01 1.994656e-01 1.611095e-01 
1.542300e+01 1.994426e-01 1.607050e-01 
1.542400e+01 1.994176e-01 1.602988e-01 
1.542500e+01 1.993906e-01 1.598911e-01 
1.542600e+01 1.993617e-01 1.594819e-01 
1.542700e+01 1.993308e-01 1.590711e-01 
1.542800e+01 1.992980e-01 1.586587e-01 
1.542900e+01 1.992632e-01 1.582448e-01 
1.543000e+01 1.992264e-01 1.578294e-01 
1.543100e+01 1.991877e-01 1.574124e-01 
1.543200e+01 1.991470e-01 1.569938e-01 
1.543300e+01 1.991043e-01 1.565738e-01 
1.543400e+01 1.990597e-01 1.561522e-01 
1.543500e+01 1.990131e-01 1.557290e-01 
1.543600e+01 1.989644e-01 1.553044e-01 
1.543700e+01 1.989138e-01 1.548782e-01 
1.543800e+01 1.988612e-01 1.544505e-01 
1.543900e+01 1.988067e-01 1.540213e-01 
1.544000e+01 1.987501e-01 1.535906e-01 
1.544100e+01 1.986915e-01 1.531584e-01 
1.544200e+01 1.986309e-01 1.527247e-01 
1.544300e+01 1.985683e-01 1.522895e-01 
1.544400e+01 1.985037e-01 1.518528e-01 
1.544500e+01 1.984371e-01 1.514146e-01 
1.544600e+01 1.983685e-01 1.509750e-01 
1.544700e+01 1.982979e-01 1.505338e-01 
1.544800e+01 1.982252e-01 1.500912e-01 
1.544900e+01 1.981505e-01 1.496472e-01 
1.545000e+01 1.980739e-01 1.492016e-01 
1.545100e+01 1.979951e-01 1.487546e-01 
1.545200e+01 1.979144e-01 1.483061e-01 
1.545300e+01 1.978316e-01 1.478562e-01 
1.545400e+01 1.977468e-01 1.474048e-01 
1.545500e+01 1.976599e-01 1.469520e-01 
1.545600e+01 1.975711e-01 1.464978e-01 
1.545700e+01 1.974801e-01 1.460421e-01 
1.545800e+01 1.973871e-01 1.455850e-01 
1.545900e+01 1.972921e-01 1.451264e-01 
1.546000e+01 1.971951e-01 1.446664e-01 
1.546100e+01 1.970959e-01 1.442051e-01 
1.546200e+01 1.969948e-01 1.437422e-01 
1.546300e+01 1.968915e-01 1.432780e-01 
1.546400e+01 1.967862e-01 1.428124e-01 
1.546500e+01 1.966789e-01 1.423454e-01 
1.546600e+01 1.965695e-01 1.418770e-01 
1.546700e+01 1.964580e-01 1.414072e-01 
1.546800e+01 1.963445e-01 1.409360e-01 
1.546900e+01 1.962289e-01 1.404634e-01 
1.547000e+01 1.961112e-01 1.399894e-01 
1.547100e+01 1.959914e-01 1.395141e-01 
1.547200e+01 1.958696e-01 1.390374e-01 
1.547300e+01 1.957457e-01 1.385593e-01 
1.547400e+01 1.956197e-01 1.380799e-01 
1.547500e+01 1.954916e-01 1.375991e-01 
1.547600e+01 1.953614e-01 1.371170e-01 
1.547700e+01 1.952292e-01 1.366335e-01 
1.547800e+01 1.950949e-01 1.361487e-01 
1.547900e+01 1.949584e-01 1.356625e-01 
1.548000e+01 1.948199e-01 1.351750e-01 
1.548100e+01 1.946793e-01 1.346862e-01 
1.548200e+01 1.945366e-01 1.341960e-01 
1.548300e+01 1.943918e-01 1.337046e-01 
1.548400e+01 1.942449e-01 1.332118e-01 
1.548500e+01 1.940959e-01 1.327177e-01 
1.548600e+01 1.939447e-01 1.322223e-01 
1.548700e+01 1.937915e-01 1.317256e-01 
1.548800e+01 1.936362e-01 1.312276e-01 
1.548900e+01 1.934788e-01 1.307283e-01 
1.549000e+01 1.933192e-01 1.302278e-01 
1.549100e+01 1.931575e-01 1.297259e-01 
1.549200e+01 1.929938e-01 1.292228e-01 
1.549300e+01 1.928279e-01 1.287184e-01 
1.549400e+01 1.926599e-01 1.282127e-01 
1.549500e+01 1.924897e-01 1.277058e-01 
1.549600e+01 1.923175e-01 1.271976e-01 
1.549700e+01 1.921431e-01 1.266882e-01 
1.549800e+01 1.919666e-01 1.261775e-01 
1.549900e+01 1.917880e-01 1.256656e-01 
1.550000e+01 1.916073e-01 1.251525e-01 
1.550100e+01 1.914244e-01 1.246381e-01 
1.550200e+01 1.912394e-01 1.241225e-01 
1.550300e+01 1.910523e-01 1.236056e-01 
1.550400e+01 1.908630e-01 1.230876e-01 
1.550500e+01 1.906716e-01 1.225683e-01 
1.550600e+01 1.904781e-01 1.220479e-01 
1.550700e+01 1.902824e-01 1.215262e-01 
1.550800e+01 1.900846e-01 1.210033e-01 
1.550900e+01 1.898846e-01 1.204793e-01 
1.551000e+01 1.896825e-01 1.199540e-01 
1.551100e+01 1.894783e-01 1.194276e-01 
1.551200e+01 1.892719e-01 1.189000e-01 
1.551300e+01 1.890634e-01 1.183712e-01 
1.551400e+01 1.888528e-01 1.178413e-01 
1.551500e+01 1.886400e-01 1.173102e-01 
1.551600e+01 1.884250e-01 1.167779e-01 
1.551700e+01 1.882079e-01 1.162445e-01 
1.551800e+01 1.879886e-01 1.157099e-01 
1.551900e+01 1.877672e-01 1.151743e-01 
1.552000e+01 1.875437e-01 1.146374e-01 
1.552100e+01 1.873180e-01 1.140995e-01 
1.552200e+01 1.870901e-01 1.135604e-01 
1.552300e+01 1.868601e-01 1.130202e-01 
1.552400e+01 1.866280e-01 1.124789e-01 
1.552500e+01 1.863937e-01 1.119364e-01 
1.552600e+01 1.861572e-01 1.113929e-01 
1.552700e+01 1.859185e-01 1.108483e-01 
1.552800e+01 1.856778e-01 1.103026e-01 
1.552900e+01 1.854348e-01 1.097558e-01 
1.553000e+01 1.851897e-01 1.092079e-01 
1.553100e+01 1.849424e-01 1.086589e-01 
1.553200e+01 1.846930e-01 1.081089e-01 
1.553300e+01 1.844414e-01 1.075578e-01 
1.553400e+01 1.841877e-01 1.070056e-01 
1.553500e+01 1.839318e-01 1.064524e-01 
1.553600e+01 1.836737e-01 1.058981e-01 
1.553700e+01 1.834135e-01 1.053428e-01 
1.553800e+01 1.831511e-01 1.047864e-01 
1.553900e+01 1.828865e-01 1.042291e-01 
1.554000e+01 1.826198e-01 1.036706e-01 
1.554100e+01 1.823509e-01 1.031112e-01 
1.554200e+01 1.820798e-01 1.025508e-01 
1.554300e+01 1.818066e-01 1.019893e-01 
1.554400e+01 1.815312e-01 1.014268e-01 
1.554500e+01 1.812537e-01 1.008633e-01 
1.554600e+01 1.809739e-01 1.002989e-01 
1.554700e+01 1.806920e-01 9.973341e-02 
1.554800e+01 1.804080e-01 9.916697e-02 
1.554900e+01 1.801218e-01 9.859955e-02 
1.555000e+01 1.798334e-01 9.803116e-02 
1.555100e+01 1.795428e-01 9.746179e-02 
1.555200e+01 1.792501e-01 9.689147e-02 
1.555300e+01 1.789552e-01 9.632019e-02 
1.555400e+01 1.786582e-01 9.574796e-02 
1.555500e+01 1.783589e-01 9.517479e-02 
1.555600e+01 1.780575e-01 9.460067e-02 
1.555700e+01 1.777540e-01 9.402562e-02 
1.555800e+01 1.774482e-01 9.344965e-02 
1.555900e+01 1.771403e-01 9.287275e-02 
1.556000e+01 1.768303e-01 9.229493e-02 
1.556100e+01 1.765181e-01 9.171621e-02 
1.556200e+01 1.762037e-01 9.113658e-02 
1.556300e+01 1.758871e-01 9.055604e-02 
1.556400e+01 1.755684e-01 8.997462e-02 
1.556500e+01 1.752475e-01 8.939231e-02 
1.556600e+01 1.749244e-01 8.880911e-02 
1.556700e+01 1.745992e-01 8.822504e-02 
1.556800e+01 1.742718e-01 8.764010e-02 
1.556900e+01 1.739422e-01 8.705429e-02 
1.557000e+01 1.736105e-01 8.646762e-02 
1.557100e+01 1.732766e-01 8.588010e-02 
1.557200e+01 1.729406e-01 8.529173e-02 
1.557300e+01 1.726024e-01 8.470252e-02 
1.557400e+01 1.722620e-01 8.411247e-02 
1.557500e+01 1.719195e-01 8.352159e-02 
1.557600e+01 1.715748e-01 8.292989e-02 
1.557700e+01 1.712279e-01 8.233737e-02 
1.557800e+01 1.708789e-01 8.174403e-02 
1.557900e+01 1.705277e-01 8.114989e-02 
1.558000e+01 1.701744e-01 8.055495e-02 
1.558100e+01 1.698189e-01 7.995921e-02 
1.558200e+01 1.694612e-01 7.936269e-02 
1.558300e+01 1.691014e-01 7.876538e-02 
1.558400e+01 1.687395e-01 7.816729e-02 
1.558500e+01 1.683753e-01 7.756843e-02 
1.558600e+01 1.680091e-01 7.696880e-02 
1.558700e+01 1.676406e-01 7.636842e-02 
1.558800e+01 1.672701e-01 7.576728e-02 
1.558900e+01 1.668973e-01 7.516539e-02 
1.559000e+01 1.665224e-01 7.456277e-02 
1.559100e+01 1.661454e-01 7.395940e-02 
1.559200e+01 1.657662e-01 7.335531e-02 
1.559300e+01 1.653849e-01 7.275049e-02 
1.559400e+01 1.650014e-01 7.214495e-02 
1.559500e+01 1.646158e-01 7.153871e-02 
1.559600e+01 1.642281e-01 7.093175e-02 
1.559700e+01 1.638382e-01 7.032410e-02 
1.559800e+01 1.634461e-01 6.971575e-02 
1.559900e+01 1.630519e-01 6.910671e-02 
1.560000e+01 1.626556e-01 6.849699e-02 
1.560100e+01 1.622572e-01 6.788660e-02 
1.560200e+01 1.618566e-01 6.727554e-02 
1.560300e+01 1.614538e-01 6.666381e-02 
1.560400e+01 1.610490e-01 6.605143e-02 
1.560500e+01 1.606420e-01 6.543839e-02 
1.560600e+01 1.602328e-01 6.482471e-02 
1.560700e+01 1.598216e-01 6.421039e-02 
1.560800e+01 1.594082e-01 6.359543e-02 
1.560900e+01 1.589927e-01 6.297985e-02 
1.561000e+01 1.585750e-01 6.236365e-02 
1.561100e+01 1.581553e-01 6.174683e-02 
1.561200e+01 1.577334e-01 6.112940e-02 
1.561300e+01 1.573094e-01 6.051137e-02 
1.561400e+01 1.568833e-01 5.989275e-02 
1.561500e+01 1.564550e-01 5.927353e-02 
1.561600e+01 1.560247e-01 5.865373e-02 
1.561700e+01 1.555922e-01 5.803335e-02 
1.561800e+01 1.551576e-01 5.741240e-02 
1.561900e+01 1.547209e-01 5.679088e-02 
1.562000e+01 1.542821e-01 5.616881e-02 
1.562100e+01 1.538412e-01 5.554618e-02 
1.562200e+01 1.533982e-01 5.492300e-02 
1.562300e+01 1.529531e-01 5.429928e-02 
1.562400e+01 1.525059e-01 5.367503e-02 
1.562500e+01 1.520566e-01 5.305025e-02 
1.562600e+01 1.516052e-01 5.242495e-02 
1.562700e+01 1.511517e-01 5.179913e-02 
1.562800e+01 1.506961e-01 5.117280e-02 
1.562900e+01 1.502384e-01 5.054597e-02 
1.563000e+01 1.497787e-01 4.991864e-02 
1.563100e+01 1.493168e-01 4.929082e-02 
1.563200e+01 1.488529e-01 4.866251e-02 
1.563300e+01 1.483868e-01 4.803372e-02 
1.563400e+01 1.479187e-01 4.740447e-02 
1.563500e+01 1.474486e-01 4.677474e-02 
1.563600e+01 1.469763e-01 4.614456e-02 
1.563700e+01 1.465020e-01 4.551392e-02 
1.563800e+01 1.460256e-01 4.488284e-02 
1.563900e+01 1.455472e-01 4.425131e-02 
1.564000e+01 1.450666e-01 4.361935e-02 
1.564100e+01 1.445840e-01 4.298697e-02 
1.564200e+01 1.440994e-01 4.235415e-02 
1.564300e+01 1.436127e-01 4.172093e-02 
1.564400e+01 1.431239e-01 4.108729e-02 
1.564500e+01 1.426331e-01 4.045325e-02 
1.564600e+01 1.421403e-01 3.981882e-02 
1.564700e+01 1.416453e-01 3.918399e-02 
1.564800e+01 1.411484e-01 3.854878e-02 
1.564900e+01 1.406494e-01 3.791319e-02 
1.565000e+01 1.401484e-01 3.727723e-02 
1.565100e+01 1.396453e-01 3.664091e-02 
1.565200e+01 1.391402e-01 3.600422e-02 
1.565300e+01 1.386330e-01 3.536719e-02 
1.565400e+01 1.381239e-01 3.472981e-02 
1.565500e+01 1.376127e-01 3.409208e-02 
1.565600e+01 1.370995e-01 3.345403e-02 
1.565700e+01 1.365842e-01 3.281565e-02 
1.565800e+01 1.360670e-01 3.217694e-02 
1.565900e+01 1.355477e-01 3.153792e-02 
1.566000e+01 1.350265e-01 3.089860e-02 
1.566100e+01 1.345032e-01 3.025897e-02 
1.566200e+01 1.339779e-01 2.961905e-02 
1.566300e+01 1.334506e-01 2.897884e-02 
1.566400e+01 1.329213e-01 2.833835e-02 
1.566500e+01 1.323900e-01 2.769758e-02 
1.566600e+01 1.318568e-01 2.705654e-02 
1.566700e+01 1.313215e-01 2.641524e-02 
1.566800e+01 1.307843e-01 2.577368e-02 
1.566900e+01 1.302450e-01 2.513187e-02 
1.567000e+01 1.297038e-01 2.448982e-02 
1.567100e+01 1.291606e-01 2.384753e-02 
1.567200e+01 1.286155e-01 2.320501e-02 
1.567300e+01 1.280684e-01 2.256226e-02 
1.567400e+01 1.275193e-01 2.191930e-02 
1.567500e+01 1.269682e-01 2.127612e-02 
1.567600e+01 1.264152e-01 2.063274e-02 
1.567700e+01 1.258602e-01 1.998916e-02 
1.567800e+01 1.253033e-01 1.934539e-02 
1.567900e+01 1.247444e-01 1.870143e-02 
1.568000e+01 1.241836e-01 1.805729e-02 
1.568100e+01 1.236209e-01 1.741298e-02 
1.568200e+01 1.230562e-01 1.676850e-02 
1.568300e+01 1.224895e-01 1.612386e-02 
1.568400e+01 1.219210e-01 1.547907e-02 
1.568500e+01 1.213505e-01 1.483413e-02 
1.568600e+01 1.207781e-01 1.418905e-02 
1.568700e+01 1.202038e-01 1.354384e-02 
1.568800e+01 1.196275e-01 1.289849e-02 
1.568900e+01 1.190494e-01 1.225303e-02 
1.569000e+01 1.184693e-01 1.160745e-02 
1.569100e+01 1.178874e-01 1.096176e-02 
1.569200e+01 1.173035e-01 1.031597e-02 
1.569300e+01 1.167178e-01 9.670079e-03 
1.569400e+01 1.161301e-01 9.024102e-03 
1.569500e+01 1.155406e-01 8.378043e-03 
1.569600e+01 1.149492e-01 7.731907e-03 
1.569700e+01 1.143559e-01 7.085701e-03 
1.569800e+01 1.137607e-01 6.439432e-03 
1.569900e+01 1.131636e-01 5.793105e-03 
1.570000e+01 1.125647e-01 5.146728e-03 
1.570100e+01 1.119639e-01 4.500307e-03 
1.570200e+01 1.113613e-01 3.853848e-03 
1.570300e+01 1.107568e-01 3.207358e-03 
1.570400e+01 1.101505e-01 2.560843e-03 
1.570500e+01 1.095423e-01 1.914310e-03 
1.570600e+01 1.089323e-01 1.267765e-03 
1.570700e+01 1.083204e-01 6.212142e-04 
1.570800e+01 1.077067e-01 -2.533500e-05 
1.570900e+01 1.070912e-01 -6.718766e-04 
1.571000e+01 1.064738e-01 -1.318404e-03 
1.571100e+01 1.058546e-01 -1.964911e-03 
1.571200e+01 1.052336e-01 -2.611391e-03 
1.571300e+01 1.046108e-01 -3.257838e-03 
1.571400e+01 1.039862e-01 -3.904245e-03 
1.571500e+01 1.033598e-01 -4.550605e-03 
1.571600e+01 1.027316e-01 -5.196913e-03 
1.571700e+01 1.021016e-01 -5.843161e-03 
1.571800e+01 1.014698e-01 -6.489344e-03 
1.571900e+01 1.008363e-01 -7.135454e-03 
1.572000e+01 1.002009e-01 -7.781485e-03 
1.572100e+01 9.956381e-02 -8.427432e-03 
1.572200e+01 9.892492e-02 -9.073287e-03 
1.572300e+01 9.828426e-02 -9.719043e-03 
1.572400e+01 9.764185e-02 -1.036470e-02 
1.572500e+01 9.699768e-02 -1.101024e-02 
1.572600e+01 9.635176e-02 -1.165566e-02 
1.572700e+01 9.570410e-02 -1.230096e-02 
1.572800e+01 9.505469e-02 -1.294613e-02 
1.572900e+01 9.440355e-02 -1.359116e-02 
1.573000e+01 9.375069e-02 -1.423605e-02 
1.573100e+01 9.309609e-02 -1.488079e-02 
1.573200e+01 9.243978e-02 -1.552538e-02 
1.573300e+01 9.178175e-02 -1.616980e-02 
1.573400e+01 9.112201e-02 -1.681405e-02 
1.573500e+01 9.046056e-02 -1.745813e-02 
1.573600e+01 8.979742e-02 -1.810202e-02 
1.573700e+01 8.913258e-02 -1.874573e-02 
1.573800e+01 8.846605e-02 -1.938924e-02 
1.573900e+01 8.779784e-02 -2.003255e-02 
1.574000e+01 8.712795e-02 -2.067565e-02 
1.574100e+01 8.645639e-02 -2.131854e-02 
1.574200e+01 8.578316e-02 -2.196121e-02 
1.574300e+01 8.510826e-02 -2.260365e-02 
1.574400e+01 8.443171e-02 -2.324586e-02 
1.574500e+01 8.375350e-02 -2.388783e-02 
1.574600e+01 8.307365e-02 -2.452955e-02 
1.574700e+01 8.239215e-02 -2.517102e-02 
1.574800e+01 8.170902e-02 -2.581223e-02 
1.574900e+01 8.102426e-02 -2.645318e-02 
1.575000e+01 8.033788e-02 -2.709385e-02 
1.575100e+01 7.964987e-02 -2.773425e-02 
1.575200e+01 7.896025e-02 -2.837436e-02 
1.575300e+01 7.826903e-02 -2.901418e-02 
1.575400e+01 7.757620e-02 -2.965371e-02 
1.575500e+01 7.688177e-02 -3.029292e-02 
1.575600e+01 7.618575e-02 -3.093183e-02 
1.575700e+01 7.548815e-02 -3.157043e-02 
1.575800e+01 7.478896e-02 -3.220870e-02 
1.575900e+01 7.408820e-02 -3.284664e-02 
1.576000e+01 7.338588e-02 -3.348424e-02 
1.576100e+01 7.268199e-02 -3.412150e-02 
1.576200e+01 7.197654e-02 -3.475842e-02 
1.576300e+01 7.126954e-02 -3.539498e-02 
1.576400e+01 7.056100e-02 -3.603118e-02 
1.576500e+01 6.985092e-02 -3.666701e-02 
1.576600e+01 6.913930e-02 -3.730247e-02 
1.576700e+01 6.842616e-02 -3.793754e-02 
1.576800e+01 6.771150e-02 -3.857224e-02 
1.576900e+01 6.699532e-02 -3.920653e-02 
1.577000e+01 6.627763e-02 -3.984043e-02 
1.577100e+01 6.555844e-02 -4.047393e-02 
1.577200e+01 6.483775e-02 -4.110701e-02 
1.577300e+01 6.411557e-02 -4.173967e-02 
1.577400e+01 6.339190e-02 -4.237191e-02 
1.577500e+01 6.266676e-02 -4.300372e-02 
1.577600e+01 6.194014e-02 -4.363510e-02 
1.577700e+01 6.121206e-02 -4.426603e-02 
1.577800e+01 6.048251e-02 -4.489651e-02 
1.577900e+01 5.975151e-02 -4.552653e-02 
1.578000e+01 5.901907e-02 -4.615609e-02 
1.578100e+01 5.828518e-02 -4.678519e-02 
1.578200e+01 5.754986e-02 -4.741380e-02 
1.578300e+01 5.681311e-02 -4.804194e-02 
1.578400e+01 5.607494e-02 -4.866959e-02 
1.578500e+01 5.533535e-02 -4.929675e-02 
1.578600e+01 5.459435e-02 -4.992341e-02 
1.578700e+01 5.385195e-02 -5.054956e-02 
1.578800e+01 5.310815e-02 -5.117520e-02 
1.578900e+01 5.236296e-02 -5.180032e-02 
1.579000e+01 5.161639e-02 -5.242492e-02 
1.579100e+01 5.086844e-02 -5.304899e-02 
1.579200e+01 5.011912e-02 -5.367252e-02 
1.579300e+01 4.936843e-02 -5.429550e-02 
1.579400e+01 4.861639e-02 -5.491794e-02 
1.579500e+01 4.786300e-02 -5.553982e-02 
1.579600e+01 4.710827e-02 -5.616114e-02 
1.579700e+01 4.635219e-02 -5.678189e-02 
1.579800e+01 4.559479e-02 -5.740207e-02 
1.579900e+01 4.483606e-02 -5.802166e-02 
1.580000e+01 4.407602e-02 -5.864067e-02 
1.580100e+01 4.331466e-02 -5.925909e-02 
1.580200e+01 4.255201e-02 -5.987691e-02 
1.580300e+01 4.178805e-02 -6.049412e-02 
1.580400e+01 4.102281e-02 -6.111073e-02 
1.580500e+01 4.025628e-02 -6.172671e-02 
1.580600e+01 3.948847e-02 -6.234208e-02 
1.580700e+01 3.871940e-02 -6.295681e-02 
1.580800e+01 3.794907e-02 -6.357091e-02 
1.580900e+01 3.717748e-02 -6.418436e-02 
1.581000e+01 3.640464e-02 -6.479717e-02 
1.581100e+01 3.563056e-02 -6.540933e-02 
1.581200e+01 3.485524e-02 -6.602082e-02 
1.581300e+01 3.407870e-02 -6.663165e-02 
1.581400e+01 3.330094e-02 -6.724181e-02 
1.581500e+01 3.252197e-02 -6.785129e-02 
1.581600e+01 3.174179e-02 -6.846008e-02 
1.581700e+01 3.096041e-02 -6.906819e-02 
1.581800e+01 3.017784e-02 -6.967559e-02 
1.581900e+01 2.939409e-02 -7.028230e-02 
1.582000e+01 2.860915e-02 -7.088830e-02 
1.582100e+01 2.782305e-02 -7.149358e-02 
1.582200e+01 2.703579e-02 -7.209815e-02 
1.582300e+01 2.624737e-02 -7.270198e-02 
1.582400e+01 2.545780e-02 -7.330509e-02 
1.582500e+01 2.466709e-02 -7.390746e-02 
1.582600e+01 2.387525e-02 -7.450908e-02 
1.582700e+01 2.308229e-02 -7.510995e-02 
1.582800e+01 2.228820e-02 -7.571007e-02 
1.582900e+01 2.149300e-02 -7.630943e-02 
1.583000e+01 2.069670e-02 -7.690801e-02 
1.583100e+01 1.989931e-02 -7.750583e-02 
1.583200e+01 1.910082e-02 -7.810286e-02 
1.583300e+01 1.830125e-02 -7.869911e-02 
1.583400e+01 1.750061e-02 -7.929457e-02 
1.583500e+01 1.669891e-02 -7.988922e-02 
1.583600e+01 1.589614e-02 -8.048308e-02 
1.583700e+01 1.509232e-02 -8.107613e-02 
1.583800e+01 1.428746e-02 -8.166836e-02 
1.583900e+01 1.348157e-02 -8.225977e-02 
1.584000e+01 1.267464e-02 -8.285035e-02 
1.584100e+01 1.186669e-02 -8.344010e-02 
1.584200e+01 1.105774e-02 -8.402902e-02 
1.584300e+01 1.024777e-02 -8.461709e-02 
1.584400e+01 9.436812e-03 -8.520431e-02 
1.584500e+01 8.624861e-03 -8.579067e-02 
1.584600e+01 7.811928e-03 -8.637617e-02 
1.584700e+01 6.998021e-03 -8.696080e-02 
1.584800e+01 6.183147e-03 -8.754457e-02 
1.584900e+01 5.367315e-03 -8.812745e-02 
1.585000e+01 4.550532e-03 -8.870944e-02 
1.585100e+01 3.732806e-03 -8.929055e-02 
1.585200e+01 2.914145e-03 -8.987076e-02 
1.585300e+01 2.094557e-03 -9.045007e-02 
1.585400e+01 1.274050e-03 -9.102847e-02 
1.585500e+01 4.526313e-04 -9.160596e-02 
1.585600e+01 -3.696905e-04 -9.218253e-02 
1.585700e+01 -1.192908e-03 -9.275818e-02 
1.585800e+01 -2.017012e-03 -9.333289e-02 
1.585900e+01 -2.841996e-03 -9.390667e-02 
1.586000e+01 -3.667851e-03 -9.447951e-02 
1.586100e+01 -4.494570e-03 -9.505140e-02 
1.586200e+01 -5.322144e-03 -9.562234e-02 
1.586300e+01 -6.150564e-03 -9.619232e-02 
1.586400e+01 -6.979824e-03 -9.676133e-02 
1.586500e+01 -7.809915e-03 -9.732938e-02 
1.586600e+01 -8.640828e-03 -9.789645e-02 
1.586700e+01 -9.472556e-03 -9.846254e-02 
1.586800e+01 -1.030509e-02 -9.902764e-02 
1.586900e+01 -1.113842e-02 -9.959176e-02 
1.587000e+01 -1.197254e-02 -1.001549e-01 
1.587100e+01 -1.280745e-02 -1.007170e-01 
1.587200e+01 -1.364313e-02 -1.012781e-01 
1.587300e+01 -1.447957e-02 -1.018382e-01 
1.587400e+01 -1.531677e-02 -1.023972e-01 
1.587500e+01 -1.615472e-02 -1.029553e-01 
1.587600e+01 -1.699341e-02 -1.035123e-01 
1.587700e+01 -1.783283e-02 -1.040683e-01 
1.587800e+01 -1.867297e-02 -1.046232e-01 
1.587900e+01 -1.951383e-02 -1.051771e-01 
1.588000e+01 -2.035540e-02 -1.057300e-01 
1.588100e+01 -2.119766e-02 -1.062817e-01 
1.588200e+01 -2.204062e-02 -1.068325e-01 
1.588300e+01 -2.288425e-02 -1.073821e-01 
1.588400e+01 -2.372856e-02 -1.079307e-01 
1.588500e+01 -2.457354e-02 -1.084782e-01 
1.588600e+01 -2.541917e-02 -1.090246e-01 
1.588700e+01 -2.626544e-02 -1.095699e-01 
1.588800e+01 -2.711236e-02 -1.101141e-01 
1.588900e+01 -2.795991e-02 -1.106573e-01 
1.589000e+01 -2.880808e-02 -1.111993e-01 
1.589100e+01 -2.965686e-02 -1.117402e-01 
1.589200e+01 -3.050625e-02 -1.122800e-01 
1.589300e+01 -3.135623e-02 -1.128187e-01 
1.589400e+01 -3.220681e-02 -1.133562e-01 
1.589500e+01 -3.305796e-02 -1.138926e-01 
1.589600e+01 -3.390968e-02 -1.144279e-01 
1.589700e+01 -3.476196e-02 -1.149621e-01 
1.589800e+01 -3.561480e-02 -1.154950e-01 
1.589900e+01 -3.646818e-02 -1.160269e-01 
1.590000e+01 -3.732209e-02 -1.165576e-01 
1.590100e+01 -3.817654e-02 -1.170871e-01 
1.590200e+01 -3.903150e-02 -1.176154e-01 
1.590300e+01 -3.988697e-02 -1.181426e-01 
1.590400e+01 -4.074294e-02 -1.186686e-01 
1.590500e+01 -4.159940e-02 -1.191934e-01 
1.590600e+01 -4.245635e-02 -1.197170e-01 
1.590700e+01 -4.331377e-02 -1.202395e-01 
1.590800e+01 -4.417166e-02 -1.207607e-01 
1.590900e+01 -4.503000e-02 -1.212807e-01 
1.591000e+01 -4.588879e-02 -1.217995e-01 
1.591100e+01 -4.674802e-02 -1.223171e-01 
1.591200e+01 -4.760768e-02 -1.228335e-01 
1.591300e+01 -4.846776e-02 -1.233487e-01 
1.591400e+01 -4.932825e-02 -1.238626e-01 
1.591500e+01 -5.018914e-02 -1.243753e-01 
1.591600e+01 -5.105043e-02 -1.248868e-01 
1.591700e+01 -5.191211e-02 -1.253970e-01 
1.591800e+01 -5.277416e-02 -1.259060e-01 
1.591900e+01 -5.363658e-02 -1.264137e-01 
1.592000e+01 -5.449936e-02 -1.269201e-01 
1.592100e+01 -5.536249e-02 -1.274253e-01 
1.592200e+01 -5.622595e-02 -1.279292e-01 
1.592300e+01 -5.708975e-02 -1.284319e-01 
1.592400e+01 -5.795387e-02 -1.289333e-01 
1.592500e+01 -5.881831e-02 -1.294334e-01 
1.592600e+01 -5.968305e-02 -1.299322e-01 
1.592700e+01 -6.054808e-02 -1.304297e-01 
1.592800e+01 -6.141340e-02 -1.309259e-01 
1.592900e+01 -6.227900e-02 -1.314208e-01 
1.593000e+01 -6.314486e-02 -1.319144e-01 
1.593100e+01 -6.401099e-02 -1.324067e-01 
1.593200e+01 -6.487736e-02 -1.328977e-01 
1.593300e+01 -6.574398e-02 -1.333873e-01 
1.593400e+01 -6.661082e-02 -1.338756e-01 
1.593500e+01 -6.747789e-02 -1.343626e-01 
1.593600e+01 -6.834517e-02 -1.348483e-01 
1.593700e+01 -6.921265e-02 -1.353326e-01 
1.593800e+01 -7.008033e-02 -1.358156e-01 
1.593900e+01 -7.094820e-02 -1.362972e-01 
1.594000e+01 -7.181624e-02 -1.367775e-01 
1.594100e+01 -7.268445e-02 -1.372564e-01 
1.594200e+01 -7.355281e-02 -1.377340e-01 
1.594300e+01 -7.442133e-02 -1.382102e-01 
1.594400e+01 -7.528998e-02 -1.386850e-01 
1.594500e+01 -7.615876e-02 -1.391585e-01 
1.594600e+01 -7.702766e-02 -1.396305e-01 
1.594700e+01 -7.789668e-02 -1.401012e-01 
1.594800e+01 -7.876580e-02 -1.405705e-01 
1.594900e+01 -7.963500e-02 -1.410384e-01 
1.595000e+01 -8.050430e-02 -1.415049e-01 
1.595100e+01 -8.137366e-02 -1.419700e-01 
1.595200e+01 -8.224310e-02 -1.424336e-01 
1.595300e+01 -8.311258e-02 -1.428959e-01 
1.595400e+01 -8.398211e-02 -1.433568e-01 
1.595500e+01 -8.485168e-02 -1.438162e-01 
1.595600e+01 -8.572128e-02 -1.442742e-01 
1.595700e+01 -8.659089e-02 -1.447308e-01 
1.595800e+01 -8.746052e-02 -1.451859e-01 
1.595900e+01 -8.833014e-02 -1.456396e-01 
1.596000e+01 -8.919975e-02 -1.460919e-01 
1.596100e+01 -9.006934e-02 -1.465427e-01 
1.596200e+01 -9.093890e-02 -1.469921e-01 
1.596300e+01 -9.180843e-02 -1.474400e-01 
1.596400e+01 -9.267790e-02 -1.478865e-01 
1.596500e+01 -9.354732e-02 -1.483314e-01 
1.596600e+01 -9.441667e-02 -1.487750e-01 
1.596700e+01 -9.528594e-02 -1.492170e-01 
1.596800e+01 -9.615513e-02 -1.496576e-01 
1.596900e+01 -9.702422e-02 -1.500967e-01 
1.597000e+01 -9.789321e-02 -1.505343e-01 
1.597100e+01 -9.876209e-02 -1.509704e-01 
1.597200e+01 -9.963083e-02 -1.514050e-01 
1.597300e+01 -1.004995e-01 -1.518382e-01 
1.597400e+01 -1.013679e-01 -1.522698e-01 
1.597500e+01 -1.022362e-01 -1.526999e-01 
1.597600e+01 -1.031044e-01 -1.531285e-01 
1.597700e+01 -1.039724e-01 -1.535556e-01 
1.597800e+01 -1.048402e-01 -1.539812e-01 
1.597900e+01 -1.057078e-01 -1.544053e-01 
1.598000e+01 -1.065752e-01 -1.548278e-01 
1.598100e+01 -1.074424e-01 -1.552488e-01 
1.598200e+01 -1.083094e-01 -1.556683e-01 
1.598300e+01 -1.091762e-01 -1.560863e-01 
1.598400e+01 -1.100427e-01 -1.565027e-01 
1.598500e+01 -1.109089e-01 -1.569175e-01 
1.598600e+01 -1.117750e-01 -1.573308e-01 
1.598700e+01 -1.126407e-01 -1.577426e-01 
1.598800e+01 -1.135062e-01 -1.581528e-01 
1.598900e+01 -1.143713e-01 -1.585614e-01 
1.599000e+01 -1.152362e-01 -1.589685e-01 
1.599100e+01 -1.161008e-01 -1.593740e-01 
1.599200e+01 -1.169651e-01 -1.597780e-01 
1.599300e+01 -1.178290e-01 -1.601803e-01 
1.599400e+01 -1.186926e-01 -1.605811e-01 
1.599500e+01 -1.195559e-01 -1.609803e-01 
1.599600e+01 -1.204188e-01 -1.613779e-01 
1.599700e+01 -1.212813e-01 -1.617740e-01 
1.599800e+01 -1.221435e-01 -1.621684e-01 
1.599900e+01 -1.230053e-01 -1.625612e-01 
1.600000e+01 -1.238667e-01 -1.629525e-01 
1.600100e+01 -1.247276e-01 -1.633421e-01 
1.600200e+01 -1.255882e-01 -1.637301e-01 
1.600300e+01 -1.264484e-01 -1.641165e-01 
1.600400e+01 -1.273081e-01 -1.645013e-01 
1.600500e+01 -1.281674e-01 -1.648845e-01 
1.600600e+01 -1.290262e-01 -1.652661e-01 
1.600700e+01 -1.298846e-01 -1.656460e-01 
1.600800e+01 -1.307425e-01 -1.660243e-01 
1.600900e+01 -1.315999e-01 -1.664010e-01 
1.601000e+01 -1.324568e-01 -1.667760e-01 
1.601100e+01 -1.333133e-01 -1.671494e-01 
1.601200e+01 -1.341692e-01 -1.675212e-01 
1.601300e+01 -1.350246e-01 -1.678913e-01 
1.601400e+01 -1.358795e-01 -1.682598e-01 
1.601500e+01 -1.367338e-01 -1.686266e-01 
1.601600e+01 -1.375876e-01 -1.689917e-01 
1.601700e+01 -1.384408e-01 -1.693552e-01 
1.601800e+01 -1.392935e-01 -1.697170e-01 
1.601900e+01 -1.401456e-01 -1.700772e-01 
1.602000e+01 -1.409971e-01 -1.704357e-01 
1.602100e+01 -1.418480e-01 -1.707925e-01 
1.602200e+01 -1.426983e-01 -1.711477e-01 
1.602300e+01 -1.435480e-01 -1.715011e-01 
1.602400e+01 -1.443971e-01 -1.718529e-01 
1.602500e+01 -1.452455e-01 -1.722030e-01 
1.602600e+01 -1.460933e-01 -1.725514e-01 
1.602700e+01 -1.469404e-01 -1.728982e-01 
1.602800e+01 -1.477869e-01 -1.732432e-01 
1.602900e+01 -1.486327e-01 -1.735865e-01 
1.603000e+01 -1.494778e-01 -1.739281e-01 
1.603100e+01 -1.503222e-01 -1.742681e-01 
1.603200e+01 -1.511659e-01 -1.746063e-01 
1.603300e+01 -1.520089e-01 -1.749428e-01 
1.603400e+01 -1.528511e-01 -1.752776e-01 
1.603500e+01 -1.536927e-01 -1.756107e-01 
1.603600e+01 -1.545335e-01 -1.759420e-01 
1.603700e+01 -1.553735e-01 -1.762717e-01 
1.603800e+01 -1.562128e-01 -1.765996e-01 
1.603900e+01 -1.570513e-01 -1.769258e-01 
1.604000e+01 -1.578891e-01 -1.772502e-01 
1.604100e+01 -1.587260e-01 -1.775730e-01 
1.604200e+01 -1.595622e-01 -1.778940e-01 
1.604300e+01 -1.603975e-01 -1.782132e-01 
1.604400e+01 -1.612320e-01 -1.785307e-01 
1.604500e+01 -1.620657e-01 -1.788465e-01 
1.604600e+01 -1.628985e-01 -1.791605e-01 
1.604700e+01 -1.637305e-01 -1.794728e-01 
1.604800e+01 -1.645617e-01 -1.797833e-01 
1.604900e+01 -1.653920e-01 -1.800920e-01 
1.605000e+01 -1.662213e-01 -1.803990e-01 
1.605100e+01 -1.670499e-01 -1.807043e-01 
1.605200e+01 -1.678775e-01 -1.810077e-01 
1.605300e+01 -1.687042e-01 -1.813095e-01 
1.605400e+01 -1.695300e-01 -1.816094e-01 
1.605500e+01 -1.703548e-01 -1.819076e-01 
1.605600e+01 -1.711787e-01 -1.822040e-01 
1.605700e+01 -1.720017e-01 -1.824986e-01 
1.605800e+01 -1.728237e-01 -1.827914e-01 
1.605900e+01 -1.736448e-01 -1.830825e-01 
1.606000e+01 -1.744649e-01 -1.833718e-01 
1.606100e+01 -1.752840e-01 -1.836593e-01 
1.606200e+01 -1.761021e-01 -1.839450e-01 
1.606300e+01 -1.769192e-01 -1.842289e-01 
1.606400e+01 -1.777353e-01 -1.845110e-01 
1.606500e+01 -1.785503e-01 -1.847913e-01 
1.606600e+01 -1.793644e-01 -1.850698e-01 
1.606700e+01 -1.801774e-01 -1.853466e-01 
1.606800e+01 -1.809893e-01 -1.856215e-01 
1.606900e+01 -1.818002e-01 -1.858946e-01 
1.607000e+01 -1.826100e-01 -1.861659e-01 
1.607100e+01 -1.834187e-01 -1.864354e-01 
1.607200e+01 -1.842264e-01 -1.867031e-01 
1.607300e+01 -1.850329e-01 -1.869689e-01 
1.607400e+01 -1.858383e-01 -1.872330e-01 
1.607500e+01 -1.866426e-01 -1.874952e-01 
1.607600e+01 -1.874458e-01 -1.877556e-01 
1.607700e+01 -1.882479e-01 -1.880142e-01 
1.607800e+01 -1.890488e-01 -1.882710e-01 
1.607900e+01 -1.898485e-01 -1.885259e-01 
1.608000e+01 -1.906471e-01 -1.887790e-01 
1.608100e+01 -1.914445e-01 -1.890303e-01 
1.608200e+01 -1.922407e-01 -1.892797e-01 
1.608300e+01 -1.930357e-01 -1.895273e-01 
1.608400e+01 -1.938295e-01 -1.897731e-01 
1.608500e+01 -1.946221e-01 -1.900170e-01 
1.608600e+01 -1.954135e-01 -1.902591e-01 
1.608700e+01 -1.962036e-01 -1.904994e-01 
1.608800e+01 -1.969925e-01 -1.907378e-01 
1.608900e+01 -1.977801e-01 -1.909743e-01 
1.609000e+01 -1.985665e-01 -1.912090e-01 
1.609100e+01 -1.993516e-01 -1.914419e-01 
1.609200e+01 -2.001355e-01 -1.916728e-01 
1.609300e+01 -2.009180e-01 -1.919020e-01 
1.609400e+01 -2.016992e-01 -1.921293e-01 
1.609500e+01 -2.024792e-01 -1.923547e-01 
1.609600e+01 -2.032578e-01 -1.925783e-01 
1.609700e+01 -2.040350e-01 -1.928000e-01 
1.609800e+01 -2.048110e-01 -1.930198e-01 
1.609900e+01 -2.055856e-01 -1.932378e-01 
1.610000e+01 -2.063588e-01 -1.934539e-01 
1.610100e+01 -2.071307e-01 -1.936681e-01 
1.610200e+01 -2.079012e-01 -1.938805e-01 
1.610300e+01 -2.086703e-01 -1.940910e-01 
1.610400e+01 -2.094380e-01 -1.942996e-01 
1.610500e+01 -2.102043e-01 -1.945063e-01 
1.610600e+01 -2.109692e-01 -1.947112e-01 
1.610700e+01 -2.117327e-01 -1.949142e-01 
1.610800e+01 -2.124948e-01 -1.951153e-01 
1.610900e+01 -2.132554e-01 -1.953145e-01 
1.611000e+01 -2.140145e-01 -1.955118e-01 
1.611100e+01 -2.147722e-01 -1.957073e-01 
1.611200e+01 -2.155285e-01 -1.959009e-01 
1.611300e+01 -2.162832e-01 -1.960926e-01 
1.611400e+01 -2.170365e-01 -1.962824e-01 
1.611500e+01 -2.177883e-01 -1.964703e-01 
1.611600e+01 -2.185385e-01 -1.966563e-01 
1.611700e+01 -2.192873e-01 -1.968404e-01 
1.611800e+01 -2.200345e-01 -1.970226e-01 
1.611900e+01 -2.207802e-01 -1.972029e-01 
1.612000e+01 -2.215243e-01 -1.973814e-01 
1.612100e+01 -2.222669e-01 -1.975579e-01 
1.612200e+01 -2.230080e-01 -1.977325e-01 
1.612300e+01 -2.237474e-01 -1.979053e-01 
1.612400e+01 -2.244853e-01 -1.980761e-01 
1.612500e+01 -2.252216e-01 -1.982450e-01 
1.612600e+01 -2.259563e-01 -1.984121e-01 
1.612700e+01 -2.266894e-01 -1.985772e-01 
1.612800e+01 -2.274209e-01 -1.987404e-01 
1.612900e+01 -2.281508e-01 -1.989017e-01 
1.613000e+01 -2.288790e-01 -1.990611e-01 
1.613100e+01 -2.296056e-01 -1.992186e-01 
1.613200e+01 -2.303305e-01 -1.993742e-01 
1.613300e+01 -2.310537e-01 -1.995278e-01 
1.613400e+01 -2.317753e-01 -1.996796e-01 
1.613500e+01 -2.324952e-01 -1.998294e-01 
1.613600e+01 -2.332135e-01 -1.999773e-01 
1.613700e+01 -2.339300e-01 -2.001233e-01 
1.613800e+01 -2.346448e-01 -2.002674e-01 
1.613900e+01 -2.353579e-01 -2.004096e-01 
1.614000e+01 -2.360693e-01 -2.005499e-01 
1.614100e+01 -2.367789e-01 -2.006882e-01 
1.614200e+01 -2.374869e-01 -2.008246e-01 
1.614300e+01 -2.381930e-01 -2.009591e-01 
1.614400e+01 -2.388974e-01 -2.010917e-01 
1.614500e+01 -2.396000e-01 -2.012223e-01 
1.614600e+01 -2.403009e-01 -2.013511e-01 
1.614700e+01 -2.409999e-01 -2.014779e-01 
1.614800e+01 -2.416972e-01 -2.016027e-01 
1.614900e+01 -2.423927e-01 -2.017257e-01 
1.615000e+01 -2.430863e-01 -2.018467e-01 
1.615100e+01 -2.437781e-01 -2.019658e-01 
1.615200e+01 -2.444681e-01 -2.020830e-01 
1.615300e+01 -2.451563e-01 -2.021982e-01 
1.615400e+01 -2.458426e-01 -2.023115e-01 
1.615500e+01 -2.465271e-01 -2.024229e-01 
1.615600e+01 -2.472096e-01 -2.025324e-01 
1.615700e+01 -2.478903e-01 -2.026399e-01 
1.615800e+01 -2.485692e-01 -2.027455e-01 
1.615900e+01 -2.492461e-01 -2.028492e-01 
1.616000e+01 -2.499211e-01 -2.029509e-01 
1.616100e+01 -2.505943e-01 -2.030507e-01 
1.616200e+01 -2.512655e-01 -2.031486e-01 
1.616300e+01 -2.519348e-01 -2.032445e-01 
1.616400e+01 -2.526021e-01 -2.033385e-01 
1.616500e+01 -2.532675e-01 -2.034306e-01 
1.616600e+01 -2.539310e-01 -2.035207e-01 
1.616700e+01 -2.545925e-01 -2.036089e-01 
1.616800e+01 -2.552520e-01 -2.036952e-01 
1.616900e+01 -2.559095e-01 -2.037796e-01 
1.617000e+01 -2.565651e-01 -2.038619e-01 
1.617100e+01 -2.572187e-01 -2.039424e-01 
1.617200e+01 -2.578702e-01 -2.040209e-01 
1.617300e+01 -2.585198e-01 -2.040975e-01 
1.617400e+01 -2.591673e-01 -2.041722e-01 
1.617500e+01 -2.598128e-01 -2.042449e-01 
1.617600e+01 -2.604563e-01 -2.043157e-01 
1.617700e+01 -2.610977e-01 -2.043845e-01 
1.617800e+01 -2.617371e-01 -2.044515e-01 
1.617900e+01 -2.623744e-01 -2.045164e-01 
1.618000e+01 -2.630096e-01 -2.045795e-01 
1.618100e+01 -2.636428e-01 -2.046406e-01 
1.618200e+01 -2.642738e-01 -2.046997e-01 
1.618300e+01 -2.649028e-01 -2.047570e-01 
1.618400e+01 -2.655297e-01 -2.048123e-01 
1.618500e+01 -2.661544e-01 -2.048656e-01 
1.618600e+01 -2.667771e-01 -2.049170e-01 
1.618700e+01 -2.673976e-01 -2.049665e-01 
1.618800e+01 -2.680160e-01 -2.050141e-01 
1.618900e+01 -2.686322e-01 -2.050597e-01 
1.619000e+01 -2.692463e-01 -2.051034e-01 
1.619100e+01 -2.698582e-01 -2.051451e-01 
1.619200e+01 -2.704680e-01 -2.051849e-01 
1.619300e+01 -2.710756e-01 -2.052228e-01 
1.619400e+01 -2.716809e-01 -2.052587e-01 
1.619500e+01 -2.722841e-01 -2.052927e-01 
1.619600e+01 -2.728851e-01 -2.053248e-01 
1.619700e+01 -2.734839e-01 -2.053549e-01 
1.619800e+01 -2.740805e-01 -2.053831e-01 
1.619900e+01 -2.746749e-01 -2.054094e-01 
1.620000e+01 -2.752670e-01 -2.054337e-01 
1.620100e+01 -2.758569e-01 -2.054561e-01 
1.620200e+01 -2.764445e-01 -2.054766e-01 
1.620300e+01 -2.770299e-01 -2.054951e-01 
1.620400e+01 -2.776130e-01 -2.055117e-01 
1.620500e+01 -2.781938e-01 -2.055264e-01 
1.620600e+01 -2.787724e-01 -2.055391e-01 
1.620700e+01 -2.793487e-01 -2.055499e-01 
1.620800e+01 -2.799226e-01 -2.055588e-01 
1.620900e+01 -2.804943e-01 -2.055658e-01 
1.621000e+01 -2.810637e-01 -2.055708e-01 
1.621100e+01 -2.816307e-01 -2.055739e-01 
1.621200e+01 -2.821954e-01 -2.055750e-01 
1.621300e+01 -2.827578e-01 -2.055743e-01 
1.621400e+01 -2.833179e-01 -2.055716e-01 
1.621500e+01 -2.838756e-01 -2.055670e-01 
1.621600e+01 -2.844309e-01 -2.055605e-01 
1.621700e+01 -2.849839e-01 -2.055520e-01 
1.621800e+01 -2.855345e-01 -2.055416e-01 
1.621900e+01 -2.860827e-01 -2.055293e-01 
1.622000e+01 -2.866286e-01 -2.055151e-01 
1.622100e+01 -2.871720e-01 -2.054990e-01 
1.622200e+01 -2.877131e-01 -2.054809e-01 
1.622300e+01 -2.882517e-01 -2.054609e-01 
1.622400e+01 -2.887880e-01 -2.054390e-01 
1.622500e+01 -2.893218e-01 -2.054152e-01 
1.622600e+01 -2.898531e-01 -2.053894e-01 
1.622700e+01 -2.903821e-01 -2.053618e-01 
1.622800e+01 -2.909086e-01 -2.053322e-01 
1.622900e+01 -2.914326e-01 -2.053007e-01 
1.623000e+01 -2.919542e-01 -2.052673e-01 
1.623100e+01 -2.924733e-01 -2.052320e-01 
1.623200e+01 -2.929899e-01 -2.051948e-01 
1.623300e+01 -2.935041e-01 -2.051557e-01 
1.623400e+01 -2.940157e-01 -2.051147e-01 
1.623500e+01 -2.945249e-01 -2.050717e-01 
1.623600e+01 -2.950316e-01 -2.050269e-01 
1.623700e+01 -2.955357e-01 -2.049801e-01 
1.623800e+01 -2.960374e-01 -2.049315e-01 
1.623900e+01 -2.965365e-01 -2.048809e-01 
1.624000e+01 -2.970331e-01 -2.048284e-01 
1.624100e+01 -2.975271e-01 -2.047741e-01 
1.624200e+01 -2.980186e-01 -2.047178e-01 
1.624300e+01 -2.985076e-01 -2.046596e-01 
1.624400e+01 -2.989940e-01 -2.045996e-01 
1.624500e+01 -2.994778e-01 -2.045376e-01 
1.624600e+01 -2.999591e-01 -2.044737e-01 
1.624700e+01 -3.004378e-01 -2.044080e-01 
1.624800e+01 -3.009138e-01 -2.043404e-01 
1.624900e+01 -3.013873e-01 -2.042708e-01 
1.625000e+01 -3.018582e-01 -2.041994e-01 
1.625100e+01 -3.023265e-01 -2.041261e-01 
1.625200e+01 -3.027922e-01 -2.040509e-01 
1.625300e+01 -3.032553e-01 -2.039738e-01 
1.625400e+01 -3.037157e-01 -2.038949e-01 
1.625500e+01 -3.041735e-01 -2.038140e-01 
1.625600e+01 -3.046287e-01 -2.037313e-01 
1.625700e+01 -3.050812e-01 -2.036467e-01 
1.625800e+01 -3.055311e-01 -2.035602e-01 
1.625900e+01 -3.059783e-01 -2.034719e-01 
1.626000e+01 -3.064228e-01 -2.033816e-01 
1.626100e+01 -3.068647e-01 -2.032895e-01 
1.626200e+01 -3.073039e-01 -2.031955e-01 
1.626300e+01 -3.077404e-01 -2.030997e-01 
1.626400e+01 -3.081742e-01 -2.030020e-01 
1.626500e+01 -3.086053e-01 -2.029024e-01 
1.626600e+01 -3.090337e-01 -2.028009e-01 
1.626700e+01 -3.094594e-01 -2.026976e-01 
1.626800e+01 -3.098824e-01 -2.025924e-01 
1.626900e+01 -3.103027e-01 -2.024854e-01 
1.627000e+01 -3.107202e-01 -2.023765e-01 
1.627100e+01 -3.111350e-01 -2.022658e-01 
1.627200e+01 -3.115471e-01 -2.021532e-01 
1.627300e+01 -3.119564e-01 -2.020387e-01 
1.627400e+01 -3.123630e-01 -2.019224e-01 
1.627500e+01 -3.127668e-01 -2.018042e-01 
1.627600e+01 -3.131678e-01 -2.016842e-01 
1.627700e+01 -3.135661e-01 -2.015624e-01 
1.627800e+01 -3.139615e-01 -2.014387e-01 
1.627900e+01 -3.143543e-01 -2.013132e-01 
1.628000e+01 -3.147442e-01 -2.011858e-01 
1.628100e+01 -3.151313e-01 -2.010566e-01 
1.628200e+01 -3.155156e-01 -2.009255e-01 
1.628300e+01 -3.158971e-01 -2.007927e-01 
1.628400e+01 -3.162758e-01 -2.006579e-01 
1.628500e+01 -3.166517e-01 -2.005214e-01 
1.628600e+01 -3.170247e-01 -2.003830e-01 
1.628700e+01 -3.173950e-01 -2.002428e-01 
1.628800e+01 -3.177624e-01 -2.001008e-01 
1.628900e+01 -3.181269e-01 -1.999570e-01 
1.629000e+01 -3.184886e-01 -1.998113e-01 
1.629100e+01 -3.188475e-01 -1.996638e-01 
1.629200e+01 -3.192035e-01 -1.995145e-01 
1.629300e+01 -3.195566e-01 -1.993634e-01 
1.629400e+01 -3.199069e-01 -1.992105e-01 
1.629500e+01 -3.202542e-01 -1.990558e-01 
1.629600e+01 -3.205987e-01 -1.988993e-01 
1.629700e+01 -3.209404e-01 -1.987409e-01 
1.629800e+01 -3.212791e-01 -1.985808e-01 
1.629900e+01 -3.216149e-01 -1.984189e-01 
1.630000e+01 -3.219479e-01 -1.982551e-01 
1.630100e+01 -3.222779e-01 -1.980896e-01 
1.630200e+01 -3.226050e-01 -1.979223e-01 
1.630300e+01 -3.229292e-01 -1.977532e-01 
1.630400e+01 -3.232505e-01 -1.975823e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_1p0000e-02/seed_1284858263/traj_state_down.dat <==
% Time x_recovered0 x_recovered1 x_recovered2 x_true0 x_true1 x_true2 
0.000000e+00 2.210894e-15 8.519435e-15 2.272057e-15 2.210894e-15 8.519435e-15 2.272057e-15 
1.000000e-02 2.482159e-03 -8.434121e-04 -1.433682e-04 5.496766e-14 -7.525279e-12 -3.094864e-10 
2.000000e-02 4.869972e-03 -1.657975e-03 -2.843723e-04 2.008494e-13 -9.272192e-12 -6.330603e-10 
3.000000e-02 7.159606e-03 -2.442277e-03 -4.228202e-04 2.152010e-13 -1.284319e-11 -2.769601e-09 
4.000000e-02 9.347444e-03 -3.194972e-03 -5.585280e-04 -4.017360e-13 -7.770617e-11 -1.212628e-08 
5.000000e-02 1.143008e-02 -3.914781e-03 -6.913223e-04 -2.433824e-12 -3.156125e-10 -3.772765e-08 
6.000000e-02 1.340433e-02 -4.600496e-03 -8.210415e-04 -8.341457e-12 -9.592820e-10 -9.417231e-08 
7.000000e-02 1.526725e-02 -5.250983e-03 -9.475374e-04 -2.305119e-11 -2.378320e-09 -2.030178e-07 
8.000000e-02 1.701610e-02 -5.865178e-03 -1.070677e-03 -5.873009e-11 -5.254072e-09 -3.949256e-07 
9.000000e-02 1.864839e-02 -6.442097e-03 -1.190343e-03 -1.367034e-10 -1.066308e-08 -7.110473e-07 
1.000000e-01 2.016187e-02 -6.980831e-03 -1.306439e-03 -2.876041e-10 -2.008030e-08 -1.203056e-06 
1.100000e-01 2.155453e-02 -7.480549e-03 -1.418884e-03 -5.599880e-10 -3.556012e-08 -1.935107e-06 
1.200000e-01 2.282458e-02 -7.940501e-03 -1.527621e-03 -1.025819e-09 -5.982861e-08 -2.985022e-06 
1.300000e-01 2.397051e-02 -8.360019e-03 -1.632615e-03 -1.793876e-09 -9.654965e-08 -4.446232e-06 
1.400000e-01 2.499103e-02 -8.738516e-03 -1.733854e-03 -3.014861e-09 -1.504327e-07 -6.428699e-06 
1.500000e-01 2.588510e-02 -9.075489e-03 -1.831350e-03 -4.883369e-09 -2.272595e-07 -9.059066e-06 
1.600000e-01 2.665195e-02 -9.370518e-03 -1.925144e-03 -7.661656e-09 -3.341931e-07 -1.248254e-05 
1.700000e-01 2.729103e-02 -9.623270e-03 -2.015300e-03 -1.169193e-08 -4.799203e-07 -1.686369e-05 
1.800000e-01 2.780205e-02 -9.833495e-03 -2.101915e-03 -1.742043e-08 -6.749829e-07 -2.238802e-05 
1.900000e-01 2.818498e-02 -1.000103e-02 -2.185111e-03 -2.540160e-08 -9.318353e-07 -2.926226e-05 
2.000000e-01 2.844001e-02 -1.012580e-02 -2.265043e-03 -3.631648e-08 -1.265021e-06 -3.771499e-05 
2.100000e-01 2.856761e-02 -1.020780e-02 -2.341895e-03 -5.100956e-08 -1.691497e-06 -4.799783e-05 
2.200000e-01 2.856845e-02 -1.024715e-02 -2.415883e-03 -7.051564e-08 -2.230906e-06 -6.038617e-05 
2.300000e-01 2.844349e-02 -1.024401e-02 -2.487256e-03 -9.608121e-08 -2.905794e-06 -7.517985e-05 
2.400000e-01 2.819390e-02 -1.019865e-02 -2.556295e-03 -1.291752e-07 -3.741696e-06 -9.270326e-05 
2.500000e-01 2.782109e-02 -1.011143e-02 -2.623315e-03 -1.715466e-07 -4.767527e-06 -1.133062e-04 
2.600000e-01 2.732670e-02 -9.982773e-03 -2.688664e-03 -2.252584e-07 -6.015826e-06 -1.373640e-04 
2.700000e-01 2.671261e-02 -9.813213e-03 -2.752725e-03 -2.927258e-07 -7.523083e-06 -1.652785e-04 
2.800000e-01 2.598091e-02 -9.603347e-03 -2.815913e-03 -3.767263e-07 -9.329796e-06 -1.974771e-04 
2.900000e-01 2.513393e-02 -9.353863e-03 -2.878678e-03 -4.804697e-07 -1.148085e-05 -2.344142e-04 
3.000000e-01 2.417420e-02 -9.065527e-03 -2.941506e-03 -6.076460e-07 -1.402576e-05 -2.765703e-04 
3.100000e-01 2.310446e-02 -8.739187e-03 -3.004915e-03 -7.624771e-07 -1.701906e-05 -3.244523e-04 
3.200000e-01 2.192766e-02 -8.375768e-03 -3.069457e-03 -9.497295e-07 -2.052033e-05 -3.785934e-04 
3.300000e-01 2.064695e-02 -7.976274e-03 -3.135719e-03 -1.174795e-06 -2.459456e-05 -4.395529e-04 
3.400000e-01 1.926566e-02 -7.541782e-03 -3.204318e-03 -1.443755e-06 -2.931241e-05 -5.079161e-04 
3.500000e-01 1.778731e-02 -7.073447e-03 -3.275907e-03 -1.763441e-06 -3.475052e-05 -5.842931e-04 
3.600000e-01 1.621561e-02 -6.572491e-03 -3.351169e-03 -2.141452e-06 -4.099165e-05 -6.693193e-04 
3.700000e-01 1.455444e-02 -6.040209e-03 -3.430818e-03 -2.586249e-06 -4.812491e-05 -7.636543e-04 
3.800000e-01 1.280782e-02 -5.477965e-03 -3.515599e-03 -3.107230e-06 -5.624605e-05 -8.679814e-04 
3.900000e-01 1.097995e-02 -4.887186e-03 -3.606288e-03 -3.714802e-06 -6.545774e-05 -9.830063e-04 
4.000000e-01 9.075161e-03 -4.269364e-03 -3.703685e-03 -4.420397e-06 -7.586965e-05 -1.109457e-03 
4.100000e-01 7.097941e-03 -3.626052e-03 -3.808623e-03 -5.236586e-06 -8.759871e-05 -1.248083e-03 
4.200000e-01 5.052897e-03 -2.958862e-03 -3.921956e-03 -6.177162e-06 -1.007693e-04 -1.399653e-03 
4.300000e-01 2.944759e-03 -2.269462e-03 -4.044565e-03 -7.257216e-06 -1.155135e-04 -1.564956e-03 
4.400000e-01 7.783715e-04 -1.559572e-03 -4.177356e-03 -8.493157e-06 -1.319712e-04 -1.744795e-03 
4.500000e-01 -1.441317e-03 -8.309640e-04 -4.321252e-03 -9.902842e-06 -1.502902e-04 -1.939995e-03 
4.600000e-01 -3.709262e-03 -8.545769e-05 -4.477202e-03 -1.150567e-05 -1.706264e-04 -2.151391e-03 
4.700000e-01 -6.020338e-03 6.750829e-04 -4.646169e-03 -1.332264e-05 -1.931440e-04 -2.379835e-03 
4.800000e-01 -8.369339e-03 1.448752e-03 -4.829134e-03 -1.537641e-05 -2.180156e-04 -2.626188e-03 
4.900000e-01 -1.075100e-02 2.233605e-03 -5.027095e-03 -1.769140e-05 -2.454220e-04 -2.891323e-03 
5.000000e-01 -1.315998e-02 3.027661e-03 -5.241060e-03 -2.029391e-05 -2.755528e-04 -3.176123e-03 
5.100000e-01 -1.559093e-02 3.828908e-03 -5.472049e-03 -2.321220e-05 -3.086060e-04 -3.481475e-03 
5.200000e-01 -1.803843e-02 4.635306e-03 -5.721092e-03 -2.647648e-05 -3.447884e-04 -3.808273e-03 
5.300000e-01 -2.049704e-02 5.444785e-03 -5.989224e-03 -3.011911e-05 -3.843152e-04 -4.157414e-03 
5.400000e-01 -2.296131e-02 6.255257e-03 -6.277485e-03 -3.417466e-05 -4.274104e-04 -4.529794e-03 
5.500000e-01 -2.542580e-02 7.064614e-03 -6.586917e-03 -3.867999e-05 -4.743065e-04 -4.926312e-03 
5.600000e-01 -2.788504e-02 7.870730e-03 -6.918563e-03 -4.367428e-05 -5.252448e-04 -5.347861e-03 
5.700000e-01 -3.033360e-02 8.671471e-03 -7.273461e-03 -4.919918e-05 -5.804749e-04 -5.795330e-03 
5.800000e-01 -3.276606e-02 9.464692e-03 -7.652648e-03 -5.529893e-05 -6.402549e-04 -6.269600e-03 
5.900000e-01 -3.517705e-02 1.024824e-02 -8.057148e-03 -6.202035e-05 -7.048511e-04 -6.771544e-03 
6.000000e-01 -3.756122e-02 1.101998e-02 -8.487980e-03 -6.941293e-05 -7.745382e-04 -7.302022e-03 
6.100000e-01 -3.991329e-02 1.177774e-02 -8.946148e-03 -7.752900e-05 -8.495988e-04 -7.861881e-03 
6.200000e-01 -4.222805e-02 1.251939e-02 -9.432640e-03 -8.642377e-05 -9.303234e-04 -8.451949e-03 
6.300000e-01 -4.450034e-02 1.324279e-02 -9.948427e-03 -9.615536e-05 -1.017010e-03 -9.073039e-03 
6.400000e-01 -4.672510e-02 1.394583e-02 -1.049446e-02 -1.067849e-04 -1.109964e-03 -9.725939e-03 
6.500000e-01 -4.889736e-02 1.462640e-02 -1.107167e-02 -1.183766e-04 -1.209498e-03 -1.041142e-02 
6.600000e-01 -5.101226e-02 1.528242e-02 -1.168095e-02 -1.309978e-04 -1.315932e-03 -1.113021e-02 
6.700000e-01 -5.306502e-02 1.591182e-02 -1.232318e-02 -1.447193e-04 -1.429592e-03 -1.188303e-02 
6.800000e-01 -5.505100e-02 1.651257e-02 -1.299919e-02 -1.596149e-04 -1.550810e-03 -1.267056e-02 
6.900000e-01 -5.696569e-02 1.708266e-02 -1.370981e-02 -1.757618e-04 -1.679925e-03 -1.349345e-02 
7.000000e-01 -5.880471e-02 1.762013e-02 -1.445578e-02 -1.932408e-04 -1.817280e-03 -1.435231e-02 
7.100000e-01 -6.056382e-02 1.812305e-02 -1.523786e-02 -2.121361e-04 -1.963223e-03 -1.524770e-02 
7.200000e-01 -6.223893e-02 1.858952e-02 -1.605672e-02 -2.325351e-04 -2.118110e-03 -1.618017e-02 
7.300000e-01 -6.382613e-02 1.901769e-02 -1.691302e-02 -2.545292e-04 -2.282296e-03 -1.715020e-02 
7.400000e-01 -6.532164e-02 1.940577e-02 -1.780734e-02 -2.782132e-04 -2.456144e-03 -1.815824e-02 
7.500000e-01 -6.672189e-02 1.975199e-02 -1.874024e-02 -3.036856e-04 -2.640019e-03 -1.920468e-02 
7.600000e-01 -6.802346e-02 2.005466e-02 -1.971221e-02 -3.310483e-04 -2.834287e-03 -2.028987e-02 
7.700000e-01 -6.922313e-02 2.031215e-02 -2.072369e-02 -3.604072e-04 -3.039319e-03 -2.141410e-02 
7.800000e-01 -7.031787e-02 2.052286e-02 -2.177507e-02 -3.918717e-04 -3.255485e-03 -2.257761e-02 
7.900000e-01 -7.130486e-02 2.068527e-02 -2.286666e-02 -4.255552e-04 -3.483157e-03 -2.378058e-02 
8.000000e-01 -7.218147e-02 2.079793e-02 -2.399873e-02 -4.615745e-04 -3.722709e-03 -2.502314e-02 
8.100000e-01 -7.294527e-02 2.085945e-02 -2.517148e-02 -5.000502e-04 -3.974513e-03 -2.630535e-02 
8.200000e-01 -7.359407e-02 2.086851e-02 -2.638504e-02 -5.411068e-04 -4.238939e-03 -2.762721e-02 
8.300000e-01 -7.412586e-02 2.082386e-02 -2.763946e-02 -5.848723e-04 -4.516358e-03 -2.898865e-02 
8.400000e-01 -7.453889e-02 2.072432e-02 -2.893476e-02 -6.314785e-04 -4.807136e-03 -3.038954e-02 
8.500000e-01 -7.483161e-02 2.056881e-02 -3.027083e-02 -6.810608e-04 -5.111640e-03 -3.182969e-02 
8.600000e-01 -7.500270e-02 2.035631e-02 -3.164753e-02 -7.337583e-04 -5.430229e-03 -3.330881e-02 
8.700000e-01 -7.505108e-02 2.008587e-02 -3.306464e-02 -7.897135e-04 -5.763259e-03 -3.482658e-02 
8.800000e-01 -7.497589e-02 1.975665e-02 -3.452183e-02 -8.490727e-04 -6.111082e-03 -3.638257e-02 
8.900000e-01 -7.477652e-02 1.936788e-02 -3.601874e-02 -9.119856e-04 -6.474043e-03 -3.797630e-02 
9.000000e-01 -7.445258e-02 1.891888e-02 -3.755488e-02 -9.786052e-04 -6.852480e-03 -3.960720e-02 
9.100000e-01 -7.400393e-02 1.840906e-02 -3.912972e-02 -1.049088e-03 -7.246723e-03 -4.127462e-02 
9.200000e-01 -7.343067e-02 1.783790e-02 -4.074262e-02 -1.123593e-03 -7.657096e-03 -4.297785e-02 
9.300000e-01 -7.273311e-02 1.720500e-02 -4.239287e-02 -1.202285e-03 -8.083911e-03 -4.471610e-02 
9.400000e-01 -7.191183e-02 1.651004e-02 -4.407968e-02 -1.285327e-03 -8.527472e-03 -4.648847e-02 
9.500000e-01 -7.096763e-02 1.575278e-02 -4.580215e-02 -1.372891e-03 -8.988070e-03 -4.829401e-02 
9.600000e-01 -6.990155e-02 1.493309e-02 -4.755931e-02 -1.465147e-03 -9.465986e-03 -5.013169e-02 
9.700000e-01 -6.871488e-02 1.405094e-02 -4.935012e-02 -1.562269e-03 -9.961488e-03 -5.200037e-02 
9.800000e-01 -6.740911e-02 1.310637e-02 -5.117342e-02 -1.664436e-03 -1.047483e-02 -5.389885e-02 
9.900000e-01 -6.598599e-02 1.209954e-02 -5.302798e-02 -1.771826e-03 -1.100625e-02 -5.582586e-02 
1.000000e+00 -6.444748e-02 1.103070e-02 -5.491250e-02 -1.884622e-03 -1.155598e-02 -5.778001e-02 
1.010000e+00 -6.279579e-02 9.900172e-03 -5.682556e-02 -2.003007e-03 -1.212423e-02 -5.975986e-02 
1.020000e+00 -6.103331e-02 8.708412e-03 -5.876567e-02 -2.127169e-03 -1.271118e-02 -6.176388e-02 
1.030000e+00 -5.916268e-02 7.455949e-03 -6.073125e-02 -2.257294e-03 -1.331702e-02 -6.379045e-02 
1.040000e+00 -5.718674e-02 6.143412e-03 -6.272065e-02 -2.393573e-03 -1.394189e-02 -6.583788e-02 
1.050000e+00 -5.510856e-02 4.771528e-03 -6.473210e-02 -2.536196e-03 -1.458595e-02 -6.790439e-02 
1.060000e+00 -5.293138e-02 3.341117e-03 -6.676378e-02 -2.685356e-03 -1.524929e-02 -6.998812e-02 
1.070000e+00 -5.065866e-02 1.853092e-03 -6.881376e-02 -2.841246e-03 -1.593203e-02 -7.208715e-02 
1.080000e+00 -4.829404e-02 3.084615e-04 -7.088005e-02 -3.004061e-03 -1.663423e-02 -7.419947e-02 
1.090000e+00 -4.584138e-02 -1.291674e-03 -7.296057e-02 -3.173996e-03 -1.735595e-02 -7.632298e-02 
1.100000e+00 -4.330467e-02 -2.946125e-03 -7.505316e-02 -3.351246e-03 -1.809722e-02 -7.845552e-02 
1.110000e+00 -4.068811e-02 -4.653607e-03 -7.715557e-02 -3.536006e-03 -1.885804e-02 -8.059486e-02 
1.120000e+00 -3.799605e-02 -6.412753e-03 -7.926549e-02 -3.728471e-03 -1.963838e-02 -8.273868e-02 
1.130000e+00 -3.523301e-02 -8.222103e-03 -8.138054e-02 -3.928838e-03 -2.043822e-02 -8.488462e-02 
1.140000e+00 -3.240366e-02 -1.008012e-02 -8.349825e-02 -4.137301e-03 -2.125747e-02 -8.703022e-02 
1.150000e+00 -2.951281e-02 -1.198516e-02 -8.561609e-02 -4.354052e-03 -2.209604e-02 -8.917298e-02 
1.160000e+00 -2.656540e-02 -1.393553e-02 -8.773146e-02 -4.579285e-03 -2.295380e-02 -9.131031e-02 
1.170000e+00 -2.356650e-02 -1.592944e-02 -8.984170e-02 -4.813192e-03 -2.383061e-02 -9.343958e-02 
1.180000e+00 -2.052132e-02 -1.796502e-02 -9.194408e-02 -5.055960e-03 -2.472627e-02 -9.555810e-02 
1.190000e+00 -1.743515e-02 -2.004033e-02 -9.403581e-02 -5.307779e-03 -2.564057e-02 -9.766312e-02 
1.200000e+00 -1.431340e-02 -2.215335e-02 -9.611405e-02 -5.568833e-03 -2.657329e-02 -9.975182e-02 
1.210000e+00 -1.116156e-02 -2.430199e-02 -9.817590e-02 -5.839305e-03 -2.752414e-02 -1.018214e-01 
1.220000e+00 -7.985217e-03 -2.648410e-02 -1.002184e-01 -6.119375e-03 -2.849282e-02 -1.038688e-01 
1.230000e+00 -4.790014e-03 -2.869745e-02 -1.022386e-01 -6.409220e-03 -2.947901e-02 -1.058913e-01 
1.240000e+00 -1.581669e-03 -3.093978e-02 -1.042334e-01 -6.709013e-03 -3.048234e-02 -1.078857e-01 
1.250000e+00 1.634051e-03 -3.320872e-02 -1.061998e-01 -7.018923e-03 -3.150241e-02 -1.098491e-01 
1.260000e+00 4.851336e-03 -3.550188e-02 -1.081346e-01 -7.339115e-03 -3.253879e-02 -1.117785e-01 
1.270000e+00 8.064341e-03 -3.781681e-02 -1.100347e-01 -7.669751e-03 -3.359104e-02 -1.136706e-01 
1.280000e+00 1.126720e-02 -4.015099e-02 -1.118970e-01 -8.010987e-03 -3.465864e-02 -1.155225e-01 
1.290000e+00 1.445403e-02 -4.250188e-02 -1.137181e-01 -8.362974e-03 -3.574109e-02 -1.173309e-01 
1.300000e+00 1.761895e-02 -4.486688e-02 -1.154950e-01 -8.725857e-03 -3.683781e-02 -1.190928e-01 
1.310000e+00 2.075609e-02 -4.724334e-02 -1.172243e-01 -9.099776e-03 -3.794822e-02 -1.208049e-01 
1.320000e+00 2.385958e-02 -4.962860e-02 -1.189028e-01 -9.484865e-03 -3.907170e-02 -1.224640e-01 
1.330000e+00 2.692360e-02 -5.201993e-02 -1.205273e-01 -9.881251e-03 -4.020758e-02 -1.240671e-01 
1.340000e+00 2.994235e-02 -5.441461e-02 -1.220944e-01 -1.028906e-02 -4.135518e-02 -1.256108e-01 
1.350000e+00 3.291009e-02 -5.680985e-02 -1.236010e-01 -1.070839e-02 -4.251377e-02 -1.270920e-01 
1.360000e+00 3.582114e-02 -5.920288e-02 -1.250439e-01 -1.113936e-02 -4.368259e-02 -1.285075e-01 
1.370000e+00 3.866988e-02 -6.159086e-02 -1.264196e-01 -1.158207e-02 -4.486086e-02 -1.298542e-01 
1.380000e+00 4.145077e-02 -6.397099e-02 -1.277251e-01 -1.203661e-02 -4.604776e-02 -1.311289e-01 
1.390000e+00 4.415836e-02 -6.634041e-02 -1.289571e-01 -1.250306e-02 -4.724242e-02 -1.323285e-01 
1.400000e+00 4.678730e-02 -6.869628e-02 -1.301125e-01 -1.298148e-02 -4.844396e-02 -1.334498e-01 
1.410000e+00 4.933234e-02 -7.103574e-02 -1.311881e-01 -1.347195e-02 -4.965147e-02 -1.344898e-01 
1.420000e+00 5.178836e-02 -7.335593e-02 -1.321807e-01 -1.397453e-02 -5.086400e-02 -1.354455e-01 
1.430000e+00 5.415036e-02 -7.565401e-02 -1.330874e-01 -1.448925e-02 -5.208056e-02 -1.363138e-01 
1.440000e+00 5.641347e-02 -7.792712e-02 -1.339050e-01 -1.501615e-02 -5.330015e-02 -1.370918e-01 
1.450000e+00 5.857296e-02 -8.017243e-02 -1.346307e-01 -1.555526e-02 -5.452172e-02 -1.377765e-01 
1.460000e+00 6.062427e-02 -8.238712e-02 -1.352614e-01 -1.610659e-02 -5.574421e-02 -1.383652e-01 
1.470000e+00 6.256300e-02 -8.456838e-02 -1.357944e-01 -1.667014e-02 -5.696652e-02 -1.388550e-01 
1.480000e+00 6.438489e-02 -8.671342e-02 -1.362268e-01 -1.724591e-02 -5.818753e-02 -1.392432e-01 
1.490000e+00 6.608589e-02 -8.881949e-02 -1.365559e-01 -1.783388e-02 -5.940608e-02 -1.395271e-01 
1.500000e+00 6.766213e-02 -9.088386e-02 -1.367790e-01 -1.843402e-02 -6.062100e-02 -1.397041e-01 
1.510000e+00 6.910990e-02 -9.290382e-02 -1.368936e-01 -1.904629e-02 -6.183108e-02 -1.397718e-01 
1.520000e+00 7.042574e-02 -9.487672e-02 -1.368972e-01 -1.967062e-02 -6.303509e-02 -1.397276e-01 
1.530000e+00 7.160635e-02 -9.679993e-02 -1.367873e-01 -2.030697e-02 -6.423180e-02 -1.395693e-01 
1.540000e+00 7.264867e-02 -9.867088e-02 -1.365617e-01 -2.095523e-02 -6.541991e-02 -1.392945e-01 
1.550000e+00 7.354984e-02 -1.004870e-01 -1.362181e-01 -2.161533e-02 -6.659815e-02 -1.389012e-01 
1.560000e+00 7.430724e-02 -1.022459e-01 -1.357545e-01 -2.228716e-02 -6.776519e-02 -1.383872e-01 
1.570000e+00 7.491847e-02 -1.039450e-01 -1.351687e-01 -2.297059e-02 -6.891970e-02 -1.377506e-01 
1.580000e+00 7.538135e-02 -1.055821e-01 -1.344590e-01 -2.366550e-02 -7.006034e-02 -1.369895e-01 
1.590000e+00 7.569397e-02 -1.071547e-01 -1.336236e-01 -2.437175e-02 -7.118572e-02 -1.361023e-01 
1.600000e+00 7.585463e-02 -1.086607e-01 -1.326607e-01 -2.508916e-02 -7.229448e-02 -1.350872e-01 
1.610000e+00 7.586189e-02 -1.100978e-01 -1.315688e-01 -2.581758e-02 -7.338522e-02 -1.339428e-01 
1.620000e+00 7.571458e-02 -1.114639e-01 -1.303466e-01 -2.655680e-02 -7.445652e-02 -1.326676e-01 
1.630000e+00 7.541174e-02 -1.127571e-01 -1.289927e-01 -2.730664e-02 -7.550696e-02 -1.312606e-01 
1.640000e+00 7.495269e-02 -1.139752e-01 -1.275061e-01 -2.806687e-02 -7.653512e-02 -1.297204e-01 
1.650000e+00 7.433702e-02 -1.151165e-01 -1.258856e-01 -2.883726e-02 -7.753955e-02 -1.280462e-01 
1.660000e+00 7.356454e-02 -1.161790e-01 -1.241304e-01 -2.961758e-02 -7.851881e-02 -1.262371e-01 
1.670000e+00 7.263536e-02 -1.171611e-01 -1.222398e-01 -3.040755e-02 -7.947145e-02 -1.242923e-01 
1.680000e+00 7.154982e-02 -1.180610e-01 -1.202133e-01 -3.120691e-02 -8.039602e-02 -1.222114e-01 
1.690000e+00 7.030854e-02 -1.188773e-01 -1.180503e-01 -3.201537e-02 -8.129106e-02 -1.199939e-01 
1.700000e+00 6.891240e-02 -1.196085e-01 -1.157506e-01 -3.283263e-02 -8.215511e-02 -1.176394e-01 
1.710000e+00 6.736253e-02 -1.202531e-01 -1.133140e-01 -3.365837e-02 -8.298671e-02 -1.151480e-01 
1.720000e+00 6.566033e-02 -1.208098e-01 -1.107407e-01 -3.449225e-02 -8.378442e-02 -1.125197e-01 
1.730000e+00 6.380746e-02 -1.212775e-01 -1.080308e-01 -3.533394e-02 -8.454678e-02 -1.097546e-01 
1.740000e+00 6.180582e-02 -1.216550e-01 -1.051846e-01 -3.618306e-02 -8.527235e-02 -1.068530e-01 
1.750000e+00 5.965757e-02 -1.219413e-01 -1.022027e-01 -3.703926e-02 -8.595970e-02 -1.038156e-01 
1.760000e+00 5.736515e-02 -1.221355e-01 -9.908569e-02 -3.790212e-02 -8.660740e-02 -1.006429e-01 
1.770000e+00 5.493120e-02 -1.222368e-01 -9.583448e-02 -3.877127e-02 -8.721404e-02 -9.733577e-02 
1.780000e+00 5.235865e-02 -1.222444e-01 -9.245005e-02 -3.964626e-02 -8.777823e-02 -9.389526e-02 
1.790000e+00 4.965065e-02 -1.221577e-01 -8.893359e-02 -4.052669e-02 -8.829857e-02 -9.032250e-02 
1.800000e+00 4.681059e-02 -1.219763e-01 -8.528644e-02 -4.141208e-02 -8.877369e-02 -8.661881e-02 
1.810000e+00 4.384209e-02 -1.216996e-01 -8.151010e-02 -4.230200e-02 -8.920225e-02 -8.278569e-02 
1.820000e+00 4.074901e-02 -1.213274e-01 -7.760626e-02 -4.319597e-02 -8.958293e-02 -7.882478e-02 
1.830000e+00 3.753541e-02 -1.208595e-01 -7.357677e-02 -4.409350e-02 -8.991440e-02 -7.473791e-02 
1.840000e+00 3.420558e-02 -1.202958e-01 -6.942363e-02 -4.499409e-02 -9.019539e-02 -7.052707e-02 
1.850000e+00 3.076402e-02 -1.196361e-01 -6.514904e-02 -4.589723e-02 -9.042464e-02 -6.619441e-02 
1.860000e+00 2.721544e-02 -1.188808e-01 -6.075534e-02 -4.680241e-02 -9.060093e-02 -6.174224e-02 
1.870000e+00 2.356474e-02 -1.180298e-01 -5.624505e-02 -4.770907e-02 -9.072305e-02 -5.717306e-02 
1.880000e+00 1.981699e-02 -1.170836e-01 -5.162085e-02 -4.861668e-02 -9.078982e-02 -5.248951e-02 
1.890000e+00 1.597748e-02 -1.160425e-01 -4.688559e-02 -4.952468e-02 -9.080013e-02 -4.769439e-02 
1.900000e+00 1.205163e-02 -1.149071e-01 -4.204227e-02 -5.043249e-02 -9.075286e-02 -4.279068e-02 
1.910000e+00 8.045073e-03 -1.136779e-01 -3.709406e-02 -5.133954e-02 -9.064694e-02 -3.778149e-02 
1.920000e+00 3.963560e-03 -1.123557e-01 -3.204428e-02 -5.224523e-02 -9.048136e-02 -3.267011e-02 
1.930000e+00 -1.869919e-04 -1.109412e-01 -2.689641e-02 -5.314897e-02 -9.025512e-02 -2.745998e-02 
1.940000e+00 -4.400530e-03 -1.094353e-01 -2.165408e-02 -5.405013e-02 -8.996727e-02 -2.215470e-02 
1.950000e+00 -8.670871e-03 -1.078391e-01 -1.632109e-02 -5.494810e-02 -8.961692e-02 -1.675799e-02 
1.960000e+00 -1.299171e-02 -1.061537e-01 -1.090134e-02 -5.584226e-02 -8.920319e-02 -1.127375e-02 
1.970000e+00 -1.735664e-02 -1.043801e-01 -5.398936e-03 -5.673195e-02 -8.872528e-02 -5.706010e-03 
1.980000e+00 -2.175915e-02 -1.025198e-01 1.819247e-04 -5.761655e-02 -8.818242e-02 -5.893777e-05 
1.990000e+00 -2.619262e-02 -1.005740e-01 5.836884e-03 -5.849538e-02 -8.757390e-02 5.663156e-03 
2.000000e+00 -3.065038e-02 -9.854418e-02 1.156146e-02 -5.936780e-02 -8.689904e-02 1.145583e-02 
2.010000e+00 -3.512567e-02 -9.643192e-02 1.735103e-02 -6.023314e-02 -8.615723e-02 1.731451e-02 
2.020000e+00 -3.961167e-02 -9.423883e-02 2.320085e-02 -6.109072e-02 -8.534791e-02 2.323449e-02 
2.030000e+00 -4.410154e-02 -9.196660e-02 2.910607e-02 -6.193987e-02 -8.447057e-02 2.921097e-02 
2.040000e+00 -4.858837e-02 -8.961702e-02 3.506171e-02 -6.277991e-02 -8.352475e-02 3.523899e-02 
2.050000e+00 -5.306523e-02 -8.719194e-02 4.106268e-02 -6.361014e-02 -8.251006e-02 4.131352e-02 
2.060000e+00 -5.752518e-02 -8.469330e-02 4.710378e-02 -6.442988e-02 -8.142617e-02 4.742939e-02 
2.070000e+00 -6.196129e-02 -8.212311e-02 5.317972e-02 -6.523843e-02 -8.027280e-02 5.358135e-02 
2.080000e+00 -6.636661e-02 -7.948343e-02 5.928510e-02 -6.603510e-02 -7.904971e-02 5.976403e-02 
2.090000e+00 -7.073423e-02 -7.677641e-02 6.541444e-02 -6.681919e-02 -7.775677e-02 6.597200e-02 
2.100000e+00 -7.505725e-02 -7.400426e-02 7.156217e-02 -6.759000e-02 -7.639387e-02 7.219970e-02 
2.110000e+00 -7.932883e-02 -7.116923e-02 7.772266e-02 -6.834683e-02 -7.496098e-02 7.844153e-02 
2.120000e+00 -8.354216e-02 -6.827364e-02 8.389017e-02 -6.908899e-02 -7.345812e-02 8.469180e-02 
2.130000e+00 -8.769051e-02 -6.531989e-02 9.005893e-02 -6.981576e-02 -7.188540e-02 9.094473e-02 
2.140000e+00 -9.176722e-02 -6.231038e-02 9.622308e-02 -7.052646e-02 -7.024298e-02 9.719451e-02 
2.150000e+00 -9.576572e-02 -5.924761e-02 1.023767e-01 -7.122039e-02 -6.853107e-02 1.034353e-01 
2.160000e+00 -9.967950e-02 -5.613409e-02 1.085139e-01 -7.189686e-02 -6.674997e-02 1.096610e-01 
2.170000e+00 -1.035022e-01 -5.297238e-02 1.146287e-01 -7.255516e-02 -6.490004e-02 1.158659e-01 
2.180000e+00 -1.072276e-01 -4.976509e-02 1.207150e-01 -7.319463e-02 -6.298170e-02 1.220437e-01 
2.190000e+00 -1.108494e-01 -4.651485e-02 1.267667e-01 -7.381457e-02 -6.099545e-02 1.281886e-01 
2.200000e+00 -1.143618e-01 -4.322434e-02 1.327779e-01 -7.441431e-02 -5.894184e-02 1.342944e-01 
2.210000e+00 -1.177589e-01 -3.989626e-02 1.387424e-01 -7.499318e-02 -5.682150e-02 1.403550e-01 
2.220000e+00 -1.210349e-01 -3.653332e-02 1.446542e-01 -7.555052e-02 -5.463512e-02 1.463644e-01 
2.230000e+00 -1.241844e-01 -3.313827e-02 1.505070e-01 -7.608567e-02 -5.238346e-02 1.523163e-01 
2.240000e+00 -1.272020e-01 -2.971388e-02 1.562950e-01 -7.659798e-02 -5.006737e-02 1.582049e-01 
2.250000e+00 -1.300824e-01 -2.626293e-02 1.620119e-01 -7.708680e-02 -4.768772e-02 1.640238e-01 
2.260000e+00 -1.328208e-01 -2.278820e-02 1.676517e-01 -7.755152e-02 -4.524548e-02 1.697672e-01 
2.270000e+00 -1.354124e-01 -1.929250e-02 1.732084e-01 -7.799151e-02 -4.274170e-02 1.754288e-01 
2.280000e+00 -1.378525e-01 -1.577862e-02 1.786761e-01 -7.840615e-02 -4.017745e-02 1.810028e-01 
2.290000e+00 -1.401369e-01 -1.224938e-02 1.840488e-01 -7.879486e-02 -3.755392e-02 1.864831e-01 
2.300000e+00 -1.422614e-01 -8.707575e-03 1.893205e-01 -7.915704e-02 -3.487231e-02 1.918639e-01 
2.310000e+00 -1.442221e-01 -5.156000e-03 1.944855e-01 -7.949212e-02 -3.213394e-02 1.971391e-01 
2.320000e+00 -1.460153e-01 -1.597447e-03 1.995380e-01 -7.979953e-02 -2.934015e-02 2.023031e-01 
2.330000e+00 -1.476377e-01 1.965307e-03 2.044723e-01 -8.007874e-02 -2.649237e-02 2.073500e-01 
2.340000e+00 -1.490861e-01 5.529503e-03 2.092828e-01 -8.032921e-02 -2.359208e-02 2.122742e-01 
2.350000e+00 -1.503576e-01 9.092396e-03 2.139639e-01 -8.055041e-02 -2.064083e-02 2.170701e-01 
2.360000e+00 -1.514495e-01 1.265126e-02 2.185102e-01 -8.074186e-02 -1.764022e-02 2.217321e-01 
2.370000e+00 -1.523595e-01 1.620341e-02 2.229164e-01 -8.090306e-02 -1.459192e-02 2.262549e-01 
2.380000e+00 -1.530854e-01 1.974617e-02 2.271772e-01 -8.103354e-02 -1.149764e-02 2.306332e-01 
2.390000e+00 -1.536255e-01 2.327690e-02 2.312875e-01 -8.113286e-02 -8.359184e-03 2.348618e-01 
2.400000e+00 -1.539782e-01 2.679300e-02 2.352424e-01 -8.120059e-02 -5.178373e-03 2.389355e-01 
2.410000e+00 -1.541423e-01 3.029190e-02 2.390368e-01 -8.123630e-02 -1.957101e-03 2.428494e-01 
2.420000e+00 -1.541167e-01 3.377106e-02 2.426662e-01 -8.123960e-02 1.302685e-03 2.465987e-01 
2.430000e+00 -1.539008e-01 3.722801e-02 2.461259e-01 -8.121012e-02 4.598992e-03 2.501787e-01 
2.440000e+00 -1.534941e-01 4.066030e-02 2.494115e-01 -8.114750e-02 7.929772e-03 2.535848e-01 
2.450000e+00 -1.528967e-01 4.406553e-02 2.525185e-01 -8.105142e-02 1.129293e-02 2.568126e-01 
2.460000e+00 -1.521085e-01 4.744137e-02 2.554430e-01 -8.092155e-02 1.468633e-02 2.598578e-01 
2.470000e+00 -1.511302e-01 5.078551e-02 2.581809e-01 -8.075760e-02 1.810778e-02 2.627164e-01 
2.480000e+00 -1.499625e-01 5.409571e-02 2.607284e-01 -8.055930e-02 2.155506e-02 2.653843e-01 
2.490000e+00 -1.486064e-01 5.736980e-02 2.630818e-01 -8.032642e-02 2.502589e-02 2.678579e-01 
2.500000e+00 -1.470634e-01 6.060565e-02 2.652377e-01 -8.005871e-02 2.851797e-02 2.701336e-01 
2.510000e+00 -1.453349e-01 6.380118e-02 2.671928e-01 -7.975599e-02 3.202895e-02 2.722078e-01 
2.520000e+00 -1.434231e-01 6.695441e-02 2.689440e-01 -7.941808e-02 3.555645e-02 2.740774e-01 
2.530000e+00 -1.413300e-01 7.006340e-02 2.704884e-01 -7.904482e-02 3.909805e-02 2.757394e-01 
2.540000e+00 -1.390582e-01 7.312626e-02 2.718234e-01 -7.863608e-02 4.265131e-02 2.771909e-01 
2.550000e+00 -1.366105e-01 7.614120e-02 2.729463e-01 -7.819176e-02 4.621376e-02 2.784292e-01 
2.560000e+00 -1.339899e-01 7.910648e-02 2.738549e-01 -7.771178e-02 4.978290e-02 2.794520e-01 
2.570000e+00 -1.311998e-01 8.202043e-02 2.745472e-01 -7.719609e-02 5.335619e-02 2.802569e-01 
2.580000e+00 -1.282436e-01 8.488146e-02 2.750211e-01 -7.664465e-02 5.693110e-02 2.808419e-01 
2.590000e+00 -1.251254e-01 8.768805e-02 2.752752e-01 -7.605747e-02 6.050506e-02 2.812052e-01 
2.600000e+00 -1.218492e-01 9.043874e-02 2.753078e-01 -7.543456e-02 6.407549e-02 2.813452e-01 
2.610000e+00 -1.184193e-01 9.313216e-02 2.751179e-01 -7.477598e-02 6.763979e-02 2.812606e-01 
2.620000e+00 -1.148405e-01 9.576701e-02 2.747043e-01 -7.408180e-02 7.119535e-02 2.809501e-01 
2.630000e+00 -1.111174e-01 9.834206e-02 2.740664e-01 -7.335211e-02 7.473956e-02 2.804128e-01 
2.640000e+00 -1.072553e-01 1.008562e-01 2.732035e-01 -7.258705e-02 7.826977e-02 2.796480e-01 
2.650000e+00 -1.032594e-01 1.033083e-01 2.721154e-01 -7.178677e-02 8.178338e-02 2.786552e-01 
2.660000e+00 -9.913520e-02 1.056974e-01 2.708019e-01 -7.095145e-02 8.527774e-02 2.774341e-01 
2.670000e+00 -9.488849e-02 1.080225e-01 2.692632e-01 -7.008129e-02 8.875021e-02 2.759848e-01 
2.680000e+00 -9.052517e-02 1.102829e-01 2.674997e-01 -6.917653e-02 9.219818e-02 2.743074e-01 
2.690000e+00 -8.605138e-02 1.124777e-01 2.655119e-01 -6.823742e-02 9.561902e-02 2.724023e-01 
2.700000e+00 -8.147340e-02 1.146064e-01 2.633007e-01 -6.726425e-02 9.901011e-02 2.702702e-01 
2.710000e+00 -7.679773e-02 1.166681e-01 2.608671e-01 -6.625732e-02 1.023688e-01 2.679121e-01 
2.720000e+00 -7.203099e-02 1.186625e-01 2.582125e-01 -6.521699e-02 1.056926e-01 2.653290e-01 
2.730000e+00 -6.717998e-02 1.205891e-01 2.553383e-01 -6.414360e-02 1.089789e-01 2.625223e-01 
2.740000e+00 -6.225163e-02 1.224475e-01 2.522464e-01 -6.303754e-02 1.122251e-01 2.594935e-01 
2.750000e+00 -5.725303e-02 1.242373e-01 2.489386e-01 -6.189924e-02 1.154287e-01 2.562446e-01 
2.760000e+00 -5.219134e-02 1.259584e-01 2.454173e-01 -6.072912e-02 1.185871e-01 2.527776e-01 
2.770000e+00 -4.707388e-02 1.276105e-01 2.416849e-01 -5.952765e-02 1.216980e-01 2.490947e-01 
2.780000e+00 -4.190804e-02 1.291936e-01 2.377440e-01 -5.829532e-02 1.247588e-01 2.451985e-01 
2.790000e+00 -3.670132e-02 1.307076e-01 2.335974e-01 -5.703265e-02 1.277671e-01 2.410917e-01 
2.800000e+00 -3.146128e-02 1.321527e-01 2.292484e-01 -5.574017e-02 1.307205e-01 2.367772e-01 
2.810000e+00 -2.619555e-02 1.335288e-01 2.247002e-01 -5.441843e-02 1.336166e-01 2.322582e-01 
2.820000e+00 -2.091181e-02 1.348362e-01 2.199564e-01 -5.306803e-02 1.364532e-01 2.275382e-01 
2.830000e+00 -1.561780e-02 1.360752e-01 2.150206e-01 -5.168957e-02 1.392280e-01 2.226206e-01 
2.840000e+00 -1.032127e-02 1.372460e-01 2.098969e-01 -5.028369e-02 1.419387e-01 2.175094e-01 
2.850000e+00 -5.030001e-03 1.383490e-01 2.045893e-01 -4.885102e-02 1.445832e-01 2.122084e-01 
2.860000e+00 2.482332e-04 1.393846e-01 1.991023e-01 -4.739225e-02 1.471592e-01 2.067221e-01 
2.870000e+00 5.505654e-03 1.403533e-01 1.934403e-01 -4.590807e-02 1.496647e-01 2.010547e-01 
2.880000e+00 1.073450e-02 1.412557e-01 1.876081e-01 -4.439920e-02 1.520978e-01 1.952109e-01 
2.890000e+00 1.592705e-02 1.420924e-01 1.816105e-01 -4.286636e-02 1.544563e-01 1.891954e-01 
2.900000e+00 2.107562e-02 1.428639e-01 1.754528e-01 -4.131033e-02 1.567384e-01 1.830133e-01 
2.910000e+00 2.617258e-02 1.435710e-01 1.691401e-01 -3.973186e-02 1.589422e-01 1.766698e-01 
2.920000e+00 3.121035e-02 1.442145e-01 1.626778e-01 -3.813175e-02 1.610658e-01 1.701701e-01 
2.930000e+00 3.618146e-02 1.447951e-01 1.560717e-01 -3.651081e-02 1.631076e-01 1.635198e-01 
2.940000e+00 4.107851e-02 1.453137e-01 1.493273e-01 -3.486988e-02 1.650659e-01 1.567245e-01 
2.950000e+00 4.589420e-02 1.457711e-01 1.424506e-01 -3.320978e-02 1.669390e-01 1.497901e-01 
2.960000e+00 5.062134e-02 1.461682e-01 1.354476e-01 -3.153139e-02 1.687254e-01 1.427226e-01 
2.970000e+00 5.525289e-02 1.465061e-01 1.283246e-01 -2.983557e-02 1.704236e-01 1.355280e-01 
2.980000e+00 5.978192e-02 1.467857e-01 1.210878e-01 -2.812321e-02 1.720322e-01 1.282126e-01 
2.990000e+00 6.420164e-02 1.470080e-01 1.137436e-01 -2.639523e-02 1.735499e-01 1.207829e-01 
3.000000e+00 6.850545e-02 1.471740e-01 1.062987e-01 -2.465252e-02 1.749753e-01 1.132453e-01 
3.010000e+00 7.268688e-02 1.472849e-01 9.875958e-02 -2.289603e-02 1.763074e-01 1.056064e-01 
3.020000e+00 7.673967e-02 1.473417e-01 9.113310e-02 -2.112669e-02 1.775450e-01 9.787307e-02 
3.030000e+00 8.065773e-02 1.473455e-01 8.342609e-02 -1.934545e-02 1.786871e-01 9.005208e-02 
3.040000e+00 8.443516e-02 1.472976e-01 7.564549e-02 -1.755327e-02 1.797327e-01 8.215037e-02 
3.050000e+00 8.806630e-02 1.471990e-01 6.779833e-02 -1.575112e-02 1.806809e-01 7.417499e-02 
3.060000e+00 9.154567e-02 1.470509e-01 5.989169e-02 -1.393998e-02 1.815310e-01 6.613305e-02 
3.070000e+00 9.486804e-02 1.468545e-01 5.193273e-02 -1.212083e-02 1.822821e-01 5.803172e-02 
3.080000e+00 9.802840e-02 1.466110e-01 4.392868e-02 -1.029467e-02 1.829338e-01 4.987825e-02 
3.090000e+00 1.010220e-01 1.463216e-01 3.588678e-02 -8.462487e-03 1.834854e-01 4.167996e-02 
3.100000e+00 1.038443e-01 1.459876e-01 2.781434e-02 -6.625293e-03 1.839365e-01 3.344419e-02 
3.110000e+00 1.064910e-01 1.456100e-01 1.971869e-02 -4.784093e-03 1.842867e-01 2.517834e-02 
3.120000e+00 1.089583e-01 1.451902e-01 1.160720e-02 -2.939897e-03 1.845357e-01 1.688984e-02 
3.130000e+00 1.112422e-01 1.447293e-01 3.487236e-03 -1.093717e-03 1.846832e-01 8.586139e-03 
3.140000e+00 1.133395e-01 1.442286e-01 -4.633823e-03 7.534296e-04 1.847292e-01 2.747142e-04 
3.150000e+00 1.152469e-01 1.436892e-01 -1.274859e-02 2.600529e-03 1.846737e-01 -8.036958e-03 
3.160000e+00 1.169616e-01 1.431124e-01 -2.084970e-02 4.446564e-03 1.845165e-01 -1.634140e-02 
3.170000e+00 1.184810e-01 1.424993e-01 -2.892980e-02 6.290521e-03 1.842580e-01 -2.463113e-02 
3.180000e+00 1.198028e-01 1.418511e-01 -3.698154e-02 8.131386e-03 1.838982e-01 -3.289871e-02 
3.190000e+00 1.209250e-01 1.411689e-01 -4.499764e-02 9.968148e-03 1.834375e-01 -4.113669e-02 
3.200000e+00 1.218460e-01 1.404539e-01 -5.297084e-02 1.179980e-02 1.828762e-01 -4.933768e-02 
3.210000e+00 1.225644e-01 1.397072e-01 -6.089394e-02 1.362534e-02 1.822149e-01 -5.749432e-02 
3.220000e+00 1.230791e-01 1.389299e-01 -6.875977e-02 1.544377e-02 1.814540e-01 -6.559929e-02 
3.230000e+00 1.233895e-01 1.381231e-01 -7.656126e-02 1.725409e-02 1.805942e-01 -7.364535e-02 
3.240000e+00 1.234950e-01 1.372878e-01 -8.429138e-02 1.905532e-02 1.796363e-01 -8.162530e-02 
3.250000e+00 1.233956e-01 1.364251e-01 -9.194322e-02 2.084649e-02 1.785809e-01 -8.953203e-02 
3.260000e+00 1.230914e-01 1.355359e-01 -9.950993e-02 2.262662e-02 1.774290e-01 -9.735848e-02 
3.270000e+00 1.225831e-01 1.346213e-01 -1.069847e-01 2.439475e-02 1.761815e-01 -1.050977e-01 
3.280000e+00 1.218714e-01 1.336822e-01 -1.143610e-01 2.614994e-02 1.748395e-01 -1.127429e-01 
3.290000e+00 1.209576e-01 1.327195e-01 -1.216323e-01 2.789123e-02 1.734041e-01 -1.202872e-01 
3.300000e+00 1.198430e-01 1.317341e-01 -1.287920e-01 2.961771e-02 1.718764e-01 -1.277241e-01 
3.310000e+00 1.185295e-01 1.307268e-01 -1.358339e-01 3.132846e-02 1.702577e-01 -1.350469e-01 
3.320000e+00 1.170192e-01 1.296984e-01 -1.427520e-01 3.302256e-02 1.685493e-01 -1.422494e-01 
3.330000e+00 1.153145e-01 1.286498e-01 -1.495400e-01 3.469915e-02 1.667527e-01 -1.493252e-01 
3.340000e+00 1.134181e-01 1.275817e-01 -1.561922e-01 3.635733e-02 1.648693e-01 -1.562681e-01 
3.350000e+00 1.113330e-01 1.264948e-01 -1.627027e-01 3.799625e-02 1.629007e-01 -1.630723e-01 
3.360000e+00 1.090626e-01 1.253897e-01 -1.690662e-01 3.961506e-02 1.608485e-01 -1.697318e-01 
3.370000e+00 1.066103e-01 1.242672e-01 -1.752770e-01 4.121295e-02 1.587144e-01 -1.762409e-01 
3.380000e+00 1.039803e-01 1.231277e-01 -1.813300e-01 4.278908e-02 1.565000e-01 -1.825942e-01 
3.390000e+00 1.011765e-01 1.219719e-01 -1.872201e-01 4.434269e-02 1.542073e-01 -1.887863e-01 
3.400000e+00 9.820354e-02 1.208003e-01 -1.929424e-01 4.587298e-02 1.518381e-01 -1.948119e-01 
3.410000e+00 9.506605e-02 1.196134e-01 -1.984922e-01 4.737920e-02 1.493943e-01 -2.006662e-01 
3.420000e+00 9.176905e-02 1.184116e-01 -2.038649e-01 4.886062e-02 1.468778e-01 -2.063442e-01 
3.430000e+00 8.831778e-02 1.171952e-01 -2.090563e-01 5.031652e-02 1.442908e-01 -2.118414e-01 
3.440000e+00 8.471774e-02 1.159648e-01 -2.140621e-01 5.174621e-02 1.416354e-01 -2.171533e-01 
3.450000e+00 8.097465e-02 1.147206e-01 -2.188785e-01 5.314901e-02 1.389136e-01 -2.222756e-01 
3.460000e+00 7.709448e-02 1.134629e-01 -2.235018e-01 5.452427e-02 1.361276e-01 -2.272044e-01 
3.470000e+00 7.308343e-02 1.121919e-01 -2.279283e-01 5.587135e-02 1.332798e-01 -2.319358e-01 
3.480000e+00 6.894790e-02 1.109079e-01 -2.321549e-01 5.718966e-02 1.303723e-01 -2.364661e-01 
3.490000e+00 6.469449e-02 1.096110e-01 -2.361783e-01 5.847861e-02 1.274074e-01 -2.407920e-01 
3.500000e+00 6.033002e-02 1.083014e-01 -2.399958e-01 5.973763e-02 1.243876e-01 -2.449102e-01 
3.510000e+00 5.586147e-02 1.069792e-01 -2.436047e-01 6.096618e-02 1.213153e-01 -2.488179e-01 
3.520000e+00 5.129600e-02 1.056445e-01 -2.470024e-01 6.216377e-02 1.181928e-01 -2.525121e-01 
3.530000e+00 4.664095e-02 1.042973e-01 -2.501869e-01 6.332988e-02 1.150226e-01 -2.559905e-01 
3.540000e+00 4.190380e-02 1.029375e-01 -2.531562e-01 6.446407e-02 1.118072e-01 -2.592507e-01 
3.550000e+00 3.709217e-02 1.015653e-01 -2.559084e-01 6.556588e-02 1.085491e-01 -2.622906e-01 
3.560000e+00 3.221381e-02 1.001805e-01 -2.584420e-01 6.663491e-02 1.052509e-01 -2.651084e-01 
3.570000e+00 2.727660e-02 9.878298e-02 -2.607558e-01 6.767078e-02 1.019151e-01 -2.677024e-01 
3.580000e+00 2.228852e-02 9.737271e-02 -2.628487e-01 6.867310e-02 9.854431e-02 -2.700714e-01 
3.590000e+00 1.725765e-02 9.594952e-02 -2.647198e-01 6.964155e-02 9.514109e-02 -2.722140e-01 
3.600000e+00 1.219213e-02 9.451325e-02 -2.663685e-01 7.057582e-02 9.170807e-02 -2.741295e-01 
3.610000e+00 7.100204e-03 9.306371e-02 -2.677944e-01 7.147562e-02 8.824786e-02 -2.758171e-01 
3.620000e+00 1.990157e-03 9.160069e-02 -2.689975e-01 7.234070e-02 8.476309e-02 -2.772763e-01 
3.630000e+00 -3.129680e-03 9.012395e-02 -2.699776e-01 7.317081e-02 8.125640e-02 -2.785070e-01 
3.640000e+00 -8.250942e-03 8.863324e-02 -2.707353e-01 7.396576e-02 7.773042e-02 -2.795091e-01 
3.650000e+00 -1.336524e-02 8.712829e-02 -2.712709e-01 7.472537e-02 7.418778e-02 -2.802829e-01 
3.660000e+00 -1.846418e-02 8.560883e-02 -2.715853e-01 7.544947e-02 7.063113e-02 -2.808289e-01 
3.670000e+00 -2.353938e-02 8.407455e-02 -2.716793e-01 7.613795e-02 6.706309e-02 -2.811477e-01 
3.680000e+00 -2.858246e-02 8.252514e-02 -2.715543e-01 7.679070e-02 6.348629e-02 -2.812403e-01 
3.690000e+00 -3.358509e-02 8.096029e-02 -2.712116e-01 7.740766e-02 5.990334e-02 -2.811078e-01 
3.700000e+00 -3.853897e-02 7.937966e-02 -2.706529e-01 7.798876e-02 5.631684e-02 -2.807516e-01 
3.710000e+00 -4.343585e-02 7.778293e-02 -2.698799e-01 7.853399e-02 5.272939e-02 -2.801733e-01 
3.720000e+00 -4.826757e-02 7.616975e-02 -2.688947e-01 7.904335e-02 4.914355e-02 -2.793746e-01 
3.730000e+00 -5.302603e-02 7.453978e-02 -2.676997e-01 7.951687e-02 4.556188e-02 -2.783577e-01 
3.740000e+00 -5.770323e-02 7.289268e-02 -2.662971e-01 7.995461e-02 4.198690e-02 -2.771246e-01 
3.750000e+00 -6.229130e-02 7.122811e-02 -2.646898e-01 8.035664e-02 3.842112e-02 -2.756779e-01 
3.760000e+00 -6.678244e-02 6.954574e-02 -2.628805e-01 8.072307e-02 3.486703e-02 -2.740202e-01 
3.770000e+00 -7.116902e-02 6.784522e-02 -2.608723e-01 8.105403e-02 3.132707e-02 -2.721543e-01 
3.780000e+00 -7.544354e-02 6.612625e-02 -2.586684e-01 8.134967e-02 2.780367e-02 -2.700832e-01 
3.790000e+00 -7.959864e-02 6.438850e-02 -2.562722e-01 8.161017e-02 2.429920e-02 -2.678102e-01 
3.800000e+00 -8.362715e-02 6.263167e-02 -2.536872e-01 8.183572e-02 2.081604e-02 -2.653387e-01 
3.810000e+00 -8.752205e-02 6.085548e-02 -2.509173e-01 8.202657e-02 1.735648e-02 -2.626722e-01 
3.820000e+00 -9.127651e-02 5.905963e-02 -2.479663e-01 8.218294e-02 1.392281e-02 -2.598144e-01 
3.830000e+00 -9.488393e-02 5.724389e-02 -2.448383e-01 8.230512e-02 1.051727e-02 -2.567695e-01 
3.840000e+00 -9.833787e-02 5.540801e-02 -2.415376e-01 8.239339e-02 7.142046e-03 -2.535413e-01 
3.850000e+00 -1.016321e-01 5.355176e-02 -2.380685e-01 8.244807e-02 3.799286e-03 -2.501342e-01 
3.860000e+00 -1.047608e-01 5.167496e-02 -2.344355e-01 8.246949e-02 4.910933e-04 -2.465526e-01 
3.870000e+00 -1.077180e-01 4.977744e-02 -2.306433e-01 8.245801e-02 -2.780479e-03 -2.428010e-01 
3.880000e+00 -1.104983e-01 4.785905e-02 -2.266967e-01 8.241401e-02 -6.013428e-03 -2.388842e-01 
3.890000e+00 -1.130966e-01 4.591967e-02 -2.226005e-01 8.233788e-02 -9.205801e-03 -2.348069e-01 
3.900000e+00 -1.155077e-01 4.395922e-02 -2.183598e-01 8.223003e-02 -1.235570e-02 -2.305741e-01 
3.910000e+00 -1.177271e-01 4.197763e-02 -2.139798e-01 8.209091e-02 -1.546128e-02 -2.261909e-01 
3.920000e+00 -1.197502e-01 3.997489e-02 -2.094657e-01 8.192096e-02 -1.852075e-02 -2.216625e-01 
3.930000e+00 -1.215730e-01 3.795101e-02 -2.048227e-01 8.172065e-02 -2.153238e-02 -2.169943e-01 
3.940000e+00 -1.231915e-01 3.590603e-02 -2.000564e-01 8.149048e-02 -2.449450e-02 -2.121915e-01 
3.950000e+00 -1.246023e-01 3.384003e-02 -1.951722e-01 8.123093e-02 -2.740549e-02 -2.072598e-01 
3.960000e+00 -1.258020e-01 3.175314e-02 -1.901758e-01 8.094254e-02 -3.026381e-02 -2.022047e-01 
3.970000e+00 -1.267878e-01 2.964552e-02 -1.850728e-01 8.062584e-02 -3.306795e-02 -1.970318e-01 
3.980000e+00 -1.275569e-01 2.751736e-02 -1.798688e-01 8.028137e-02 -3.581649e-02 -1.917471e-01 
3.990000e+00 -1.281071e-01 2.536891e-02 -1.745698e-01 7.990970e-02 -3.850807e-02 -1.863562e-01 
4.000000e+00 -1.284364e-01 2.320045e-02 -1.691814e-01 7.951140e-02 -4.114139e-02 -1.808651e-01 
4.010000e+00 -1.285431e-01 2.101232e-02 -1.637097e-01 7.908707e-02 -4.371520e-02 -1.752796e-01 
4.020000e+00 -1.284259e-01 1.880488e-02 -1.581604e-01 7.863730e-02 -4.622834e-02 -1.696059e-01 
4.030000e+00 -1.280838e-01 1.657856e-02 -1.525395e-01 7.816271e-02 -4.867971e-02 -1.638498e-01 
4.040000e+00 -1.275160e-01 1.433381e-02 -1.468530e-01 7.766392e-02 -5.106826e-02 -1.580175e-01 
4.050000e+00 -1.267223e-01 1.207115e-02 -1.411068e-01 7.714156e-02 -5.339302e-02 -1.521150e-01 
4.060000e+00 -1.257026e-01 9.791133e-03 -1.353068e-01 7.659627e-02 -5.565310e-02 -1.461485e-01 
4.070000e+00 -1.244573e-01 7.494365e-03 -1.294591e-01 7.602871e-02 -5.784765e-02 -1.401240e-01 
4.080000e+00 -1.229869e-01 5.181498e-03 -1.235696e-01 7.543954e-02 -5.997591e-02 -1.340477e-01 
4.090000e+00 -1.212925e-01 2.853229e-03 -1.176442e-01 7.482942e-02 -6.203718e-02 -1.279257e-01 
4.100000e+00 -1.193755e-01 5.103054e-04 -1.116889e-01 7.419902e-02 -6.403081e-02 -1.217640e-01 
4.110000e+00 -1.172374e-01 -1.846477e-03 -1.057096e-01 7.354903e-02 -6.595626e-02 -1.155688e-01 
4.120000e+00 -1.148803e-01 -4.216277e-03 -9.971204e-02 7.288013e-02 -6.781302e-02 -1.093462e-01 
4.130000e+00 -1.123065e-01 -6.598204e-03 -9.370214e-02 7.219300e-02 -6.960065e-02 -1.031020e-01 
4.140000e+00 -1.095185e-01 -8.991321e-03 -8.768564e-02 7.148834e-02 -7.131881e-02 -9.684247e-02 
4.150000e+00 -1.065194e-01 -1.139464e-02 -8.166826e-02 7.076686e-02 -7.296718e-02 -9.057340e-02 
4.160000e+00 -1.033124e-01 -1.380714e-02 -7.565565e-02 7.002923e-02 -7.454555e-02 -8.430074e-02 
4.170000e+00 -9.990115e-02 -1.622774e-02 -6.965340e-02 6.927618e-02 -7.605374e-02 -7.803031e-02 
4.180000e+00 -9.628943e-02 -1.865532e-02 -6.366703e-02 6.850839e-02 -7.749165e-02 -7.176792e-02 
4.190000e+00 -9.248149e-02 -2.108870e-02 -5.770197e-02 6.772658e-02 -7.885926e-02 -6.551926e-02 
4.200000e+00 -8.848179e-02 -2.352670e-02 -5.176358e-02 6.693144e-02 -8.015659e-02 -5.928998e-02 
4.210000e+00 -8.429511e-02 -2.596804e-02 -4.585714e-02 6.612368e-02 -8.138373e-02 -5.308563e-02 
4.220000e+00 -7.992648e-02 -2.841144e-02 -3.998780e-02 6.530400e-02 -8.254084e-02 -4.691170e-02 
4.230000e+00 -7.538125e-02 -3.085556e-02 -3.416063e-02 6.447310e-02 -8.362813e-02 -4.077354e-02 
4.240000e+00 -7.066499e-02 -3.329904e-02 -2.838062e-02 6.363167e-02 -8.464587e-02 -3.467646e-02 
4.250000e+00 -6.578356e-02 -3.574045e-02 -2.265260e-02 6.278041e-02 -8.559441e-02 -2.862563e-02 
4.260000e+00 -6.074306e-02 -3.817836e-02 -1.698134e-02 6.192001e-02 -8.647413e-02 -2.262612e-02 
4.270000e+00 -5.554982e-02 -4.061128e-02 -1.137144e-02 6.105116e-02 -8.728549e-02 -1.668289e-02 
4.280000e+00 -5.021042e-02 -4.303769e-02 -5.827409e-03 6.017453e-02 -8.802899e-02 -1.080079e-02 
4.290000e+00 -4.473166e-02 -4.545606e-02 -3.536262e-04 5.929080e-02 -8.870520e-02 -4.984542e-03 
4.300000e+00 -3.912053e-02 -4.786479e-02 5.045667e-03 5.840065e-02 -8.931471e-02 7.612561e-04 
4.310000e+00 -3.338425e-02 -5.026229e-02 1.036636e-02 5.750473e-02 -8.985821e-02 6.432137e-03 
4.320000e+00 -2.753022e-02 -5.264693e-02 1.560449e-02 5.660370e-02 -9.033641e-02 1.202377e-02 
4.330000e+00 -2.156603e-02 -5.501704e-02 2.075621e-02 5.569821e-02 -9.075008e-02 1.753195e-02 
4.340000e+00 -1.549943e-02 -5.737095e-02 2.581785e-02 5.478891e-02 -9.110002e-02 2.295262e-02 
4.350000e+00 -9.338325e-03 -5.970697e-02 3.078587e-02 5.387642e-02 -9.138710e-02 2.828188e-02 
4.360000e+00 -3.090781e-03 -6.202337e-02 3.565687e-02 5.296137e-02 -9.161222e-02 3.351595e-02 
4.370000e+00 3.235008e-03 -6.431842e-02 4.042762e-02 5.204438e-02 -9.177633e-02 3.865122e-02 
4.380000e+00 9.630723e-03 -6.659038e-02 4.509504e-02 5.112605e-02 -9.188042e-02 4.368422e-02 
4.390000e+00 1.608794e-02 -6.883749e-02 4.965619e-02 5.020697e-02 -9.192551e-02 4.861165e-02 
4.400000e+00 2.259811e-02 -7.105798e-02 5.410832e-02 4.928773e-02 -9.191268e-02 5.343035e-02 
4.410000e+00 2.915264e-02 -7.325009e-02 5.844880e-02 4.836891e-02 -9.184303e-02 5.813733e-02 
4.420000e+00 3.574283e-02 -7.541202e-02 6.267518e-02 4.745106e-02 -9.171770e-02 6.272976e-02 
4.430000e+00 4.235993e-02 -7.754201e-02 6.678519e-02 4.653473e-02 -9.153786e-02 6.720496e-02 
4.440000e+00 4.899514e-02 -7.963828e-02 7.077669e-02 4.562048e-02 -9.130470e-02 7.156043e-02 
4.450000e+00 5.563962e-02 -8.169904e-02 7.464772e-02 4.470881e-02 -9.101947e-02 7.579383e-02 
4.460000e+00 6.228451e-02 -8.372255e-02 7.839647e-02 4.380026e-02 -9.068343e-02 7.990297e-02 
4.470000e+00 6.892095e-02 -8.570702e-02 8.202132e-02 4.289531e-02 -9.029785e-02 8.388585e-02 
4.480000e+00 7.554006e-02 -8.765073e-02 8.552079e-02 4.199446e-02 -8.986406e-02 8.774061e-02 
4.490000e+00 8.213301e-02 -8.955192e-02 8.889357e-02 4.109818e-02 -8.938338e-02 9.146559e-02 
4.500000e+00 8.869095e-02 -9.140889e-02 9.213850e-02 4.020694e-02 -8.885716e-02 9.505926e-02 
4.510000e+00 9.520513e-02 -9.321993e-02 9.525461e-02 3.932119e-02 -8.828679e-02 9.852028e-02 
4.520000e+00 1.016668e-01 -9.498337e-02 9.824106e-02 3.844135e-02 -8.767365e-02 1.018475e-01 
4.530000e+00 1.080673e-01 -9.669755e-02 1.010972e-01 3.756785e-02 -8.701914e-02 1.050398e-01 
4.540000e+00 1.143981e-01 -9.836084e-02 1.038225e-01 3.670110e-02 -8.632468e-02 1.080964e-01 
4.550000e+00 1.206506e-01 -9.997166e-02 1.064166e-01 3.584149e-02 -8.559171e-02 1.110167e-01 
4.560000e+00 1.268166e-01 -1.015284e-01 1.088794e-01 3.498939e-02 -8.482166e-02 1.138000e-01 
4.570000e+00 1.328877e-01 -1.030296e-01 1.112108e-01 3.414517e-02 -8.401598e-02 1.164460e-01 
4.580000e+00 1.388557e-01 -1.044737e-01 1.134108e-01 3.330919e-02 -8.317613e-02 1.189545e-01 
4.590000e+00 1.447128e-01 -1.058593e-01 1.154798e-01 3.248176e-02 -8.230356e-02 1.213255e-01 
4.600000e+00 1.504510e-01 -1.071850e-01 1.174182e-01 3.166322e-02 -8.139974e-02 1.235590e-01 
4.610000e+00 1.560627e-01 -1.084493e-01 1.192264e-01 3.085386e-02 -8.046613e-02 1.256553e-01 
4.620000e+00 1.615404e-01 -1.096511e-01 1.209053e-01 3.005399e-02 -7.950420e-02 1.276149e-01 
4.630000e+00 1.668767e-01 -1.107889e-01 1.224555e-01 2.926387e-02 -7.851540e-02 1.294381e-01 
4.640000e+00 1.720645e-01 -1.118616e-01 1.238782e-01 2.848377e-02 -7.750120e-02 1.311259e-01 
4.650000e+00 1.770969e-01 -1.128680e-01 1.251743e-01 2.771393e-02 -7.646305e-02 1.326788e-01 
4.660000e+00 1.819672e-01 -1.138070e-01 1.263451e-01 2.695458e-02 -7.540238e-02 1.340981e-01 
4.670000e+00 1.866689e-01 -1.146776e-01 1.273920e-01 2.620595e-02 -7.432065e-02 1.353847e-01 
4.680000e+00 1.911958e-01 -1.154787e-01 1.283164e-01 2.546823e-02 -7.321928e-02 1.365399e-01 
4.690000e+00 1.955418e-01 -1.162095e-01 1.291198e-01 2.474162e-02 -7.209969e-02 1.375651e-01 
4.700000e+00 1.997013e-01 -1.168690e-01 1.298041e-01 2.402630e-02 -7.096328e-02 1.384618e-01 
4.710000e+00 2.036687e-01 -1.174565e-01 1.303710e-01 2.332241e-02 -6.981144e-02 1.392315e-01 
4.720000e+00 2.074388e-01 -1.179711e-01 1.308223e-01 2.263011e-02 -6.864555e-02 1.398760e-01 
4.730000e+00 2.110066e-01 -1.184124e-01 1.311602e-01 2.194954e-02 -6.746697e-02 1.403972e-01 
4.740000e+00 2.143676e-01 -1.187795e-01 1.313868e-01 2.128081e-02 -6.627704e-02 1.407970e-01 
4.750000e+00 2.175173e-01 -1.190721e-01 1.315042e-01 2.062403e-02 -6.507709e-02 1.410775e-01 
4.760000e+00 2.204517e-01 -1.192897e-01 1.315147e-01 1.997930e-02 -6.386840e-02 1.412408e-01 
4.770000e+00 2.231669e-01 -1.194319e-01 1.314207e-01 1.934669e-02 -6.265228e-02 1.412892e-01 
4.780000e+00 2.256595e-01 -1.194983e-01 1.312247e-01 1.872627e-02 -6.142997e-02 1.412249e-01 
4.790000e+00 2.279263e-01 -1.194888e-01 1.309292e-01 1.811811e-02 -6.020271e-02 1.410506e-01 
4.800000e+00 2.299645e-01 -1.194033e-01 1.305368e-01 1.752223e-02 -5.897172e-02 1.407686e-01 
4.810000e+00 2.317716e-01 -1.192415e-01 1.300502e-01 1.693868e-02 -5.773818e-02 1.403816e-01 
4.820000e+00 2.333452e-01 -1.190036e-01 1.294720e-01 1.636747e-02 -5.650325e-02 1.398922e-01 
4.830000e+00 2.346836e-01 -1.186897e-01 1.288051e-01 1.580862e-02 -5.526806e-02 1.393031e-01 
4.840000e+00 2.357852e-01 -1.182998e-01 1.280523e-01 1.526211e-02 -5.403372e-02 1.386172e-01 
4.850000e+00 2.366488e-01 -1.178343e-01 1.272165e-01 1.472794e-02 -5.280131e-02 1.378374e-01 
4.860000e+00 2.372733e-01 -1.172935e-01 1.263005e-01 1.420607e-02 -5.157188e-02 1.369665e-01 
4.870000e+00 2.376583e-01 -1.166777e-01 1.253074e-01 1.369649e-02 -5.034644e-02 1.360075e-01 
4.880000e+00 2.378036e-01 -1.159876e-01 1.242402e-01 1.319913e-02 -4.912598e-02 1.349634e-01 
4.890000e+00 2.377091e-01 -1.152235e-01 1.231018e-01 1.271395e-02 -4.791146e-02 1.338373e-01 
4.900000e+00 2.373754e-01 -1.143863e-01 1.218953e-01 1.224088e-02 -4.670382e-02 1.326322e-01 
4.910000e+00 2.368031e-01 -1.134765e-01 1.206237e-01 1.177984e-02 -4.550393e-02 1.313512e-01 
4.920000e+00 2.359933e-01 -1.124951e-01 1.192901e-01 1.133077e-02 -4.431267e-02 1.299976e-01 
4.930000e+00 2.349474e-01 -1.114430e-01 1.178976e-01 1.089356e-02 -4.313087e-02 1.285744e-01 
4.940000e+00 2.336672e-01 -1.103210e-01 1.164494e-01 1.046812e-02 -4.195932e-02 1.270848e-01 
4.950000e+00 2.321546e-01 -1.091302e-01 1.149483e-01 1.005434e-02 -4.079878e-02 1.255321e-01 
4.960000e+00 2.304120e-01 -1.078718e-01 1.133976e-01 9.652102e-03 -3.965000e-02 1.239194e-01 
4.970000e+00 2.284421e-01 -1.065470e-01 1.118003e-01 9.261294e-03 -3.851366e-02 1.222499e-01 
4.980000e+00 2.262478e-01 -1.051569e-01 1.101595e-01 8.881785e-03 -3.739044e-02 1.205269e-01 
4.990000e+00 2.238324e-01 -1.037031e-01 1.084782e-01 8.513440e-03 -3.628097e-02 1.187535e-01 
5.000000e+00 2.211995e-01 -1.021869e-01 1.067594e-01 8.156118e-03 -3.518584e-02 1.169329e-01 
5.010000e+00 2.183529e-01 -1.006097e-01 1.050061e-01 7.809673e-03 -3.410561e-02 1.150683e-01 
5.020000e+00 2.152967e-01 -9.897316e-02 1.032213e-01 7.473954e-03 -3.304084e-02 1.131628e-01 
5.030000e+00 2.120353e-01 -9.727891e-02 1.014079e-01 7.148803e-03 -3.199200e-02 1.112196e-01 
5.040000e+00 2.085735e-01 -9.552861e-02 9.956889e-02 6.834059e-03 -3.095957e-02 1.092418e-01 
5.050000e+00 2.049162e-01 -9.372402e-02 9.770702e-02 6.529556e-03 -2.994398e-02 1.072324e-01 
5.060000e+00 2.010686e-01 -9.186697e-02 9.582513e-02 6.235122e-03 -2.894564e-02 1.051945e-01 
5.070000e+00 1.970360e-01 -8.995933e-02 9.392600e-02 5.950584e-03 -2.796491e-02 1.031312e-01 
5.080000e+00 1.928243e-01 -8.800303e-02 9.201236e-02 5.675764e-03 -2.700214e-02 1.010452e-01 
5.090000e+00 1.884393e-01 -8.600006e-02 9.008686e-02 5.410481e-03 -2.605762e-02 9.893971e-02 
5.100000e+00 1.838872e-01 -8.395247e-02 8.815213e-02 5.154550e-03 -2.513164e-02 9.681745e-02 
5.110000e+00 1.791742e-01 -8.186236e-02 8.621071e-02 4.907785e-03 -2.422444e-02 9.468127e-02 
5.120000e+00 1.743070e-01 -7.973185e-02 8.426510e-02 4.669998e-03 -2.333624e-02 9.253395e-02 
5.130000e+00 1.692922e-01 -7.756314e-02 8.231773e-02 4.440997e-03 -2.246722e-02 9.037821e-02 
5.140000e+00 1.641368e-01 -7.535847e-02 8.037098e-02 4.220589e-03 -2.161754e-02 8.821670e-02 
5.150000e+00 1.588479e-01 -7.312009e-02 7.842713e-02 4.008581e-03 -2.078733e-02 8.605202e-02 
5.160000e+00 1.534327e-01 -7.085031e-02 7.648842e-02 3.804777e-03 -1.997670e-02 8.388670e-02 
5.170000e+00 1.478985e-01 -6.855148e-02 7.455702e-02 3.608981e-03 -1.918572e-02 8.172322e-02 
5.180000e+00 1.422530e-01 -6.622597e-02 7.263499e-02 3.420997e-03 -1.841443e-02 7.956395e-02 
5.190000e+00 1.365037e-01 -6.387619e-02 7.072436e-02 3.240627e-03 -1.766286e-02 7.741125e-02 
5.200000e+00 1.306584e-01 -6.150454e-02 6.882707e-02 3.067674e-03 -1.693101e-02 7.526736e-02 
5.210000e+00 1.247249e-01 -5.911349e-02 6.694496e-02 2.901941e-03 -1.621885e-02 7.313447e-02 
5.220000e+00 1.187113e-01 -5.670551e-02 6.507982e-02 2.743232e-03 -1.552634e-02 7.101468e-02 
5.230000e+00 1.126255e-01 -5.428307e-02 6.323336e-02 2.591349e-03 -1.485340e-02 6.891004e-02 
5.240000e+00 1.064756e-01 -5.184868e-02 6.140719e-02 2.446099e-03 -1.419993e-02 6.682249e-02 
5.250000e+00 1.002698e-01 -4.940483e-02 5.960285e-02 2.307286e-03 -1.356583e-02 6.475391e-02 
5.260000e+00 9.401627e-02 -4.695405e-02 5.782181e-02 2.174718e-03 -1.295095e-02 6.270609e-02 
5.270000e+00 8.772317e-02 -4.449885e-02 5.606544e-02 2.048203e-03 -1.235515e-02 6.068076e-02 
5.280000e+00 8.139876e-02 -4.204174e-02 5.433503e-02 1.927552e-03 -1.177824e-02 5.867955e-02 
5.290000e+00 7.505126e-02 -3.958524e-02 5.263180e-02 1.812576e-03 -1.122004e-02 5.670400e-02 
5.300000e+00 6.868891e-02 -3.713185e-02 5.095689e-02 1.703090e-03 -1.068034e-02 5.475560e-02 
5.310000e+00 6.231988e-02 -3.468406e-02 4.931134e-02 1.598909e-03 -1.015891e-02 5.283573e-02 
5.320000e+00 5.595237e-02 -3.224437e-02 4.769613e-02 1.499851e-03 -9.655519e-03 5.094569e-02 
5.330000e+00 4.959449e-02 -2.981524e-02 4.611213e-02 1.405739e-03 -9.169907e-03 4.908670e-02 
5.340000e+00 4.325430e-02 -2.739910e-02 4.456017e-02 1.316395e-03 -8.701808e-03 4.725992e-02 
5.350000e+00 3.693981e-02 -2.499839e-02 4.304096e-02 1.231645e-03 -8.250941e-03 4.546639e-02 
5.360000e+00 3.065894e-02 -2.261551e-02 4.155516e-02 1.151320e-03 -7.817014e-03 4.370710e-02 
5.370000e+00 2.441950e-02 -2.025281e-02 4.010334e-02 1.075250e-03 -7.399723e-03 4.198294e-02 
5.380000e+00 1.822923e-02 -1.791264e-02 3.868600e-02 1.003271e-03 -6.998754e-03 4.029473e-02 
5.390000e+00 1.209574e-02 -1.559729e-02 3.730356e-02 9.352213e-04 -6.613784e-03 3.864321e-02 
5.400000e+00 6.026509e-03 -1.330903e-02 3.595637e-02 8.709428e-04 -6.244482e-03 3.702903e-02 
5.410000e+00 2.888590e-05 -1.105008e-02 3.464469e-02 8.102805e-04 -5.890508e-03 3.545277e-02 
5.420000e+00 -5.889924e-03 -8.822602e-03 3.336874e-02 7.530827e-04 -5.551516e-03 3.391494e-02 
5.430000e+00 -1.172287e-02 -6.628733e-03 3.212864e-02 6.992014e-04 -5.227153e-03 3.241598e-02 
5.440000e+00 -1.746308e-02 -4.470548e-03 3.092447e-02 6.484921e-04 -4.917060e-03 3.095622e-02 
5.450000e+00 -2.310384e-02 -2.350073e-03 2.975622e-02 6.008139e-04 -4.620876e-03 2.953597e-02 
5.460000e+00 -2.863864e-02 -2.692742e-04 2.862383e-02 5.560294e-04 -4.338234e-03 2.815543e-02 
5.470000e+00 -3.406115e-02 1.769936e-03 2.752717e-02 5.140053e-04 -4.068765e-03 2.681475e-02 
5.480000e+00 -3.936524e-02 3.765710e-03 2.646606e-02 4.746115e-04 -3.812095e-03 2.551400e-02 
5.490000e+00 -4.454501e-02 5.716260e-03 2.544027e-02 4.377219e-04 -3.567852e-03 2.425320e-02 
5.500000e+00 -4.959476e-02 7.619865e-03 2.444947e-02 4.032143e-04 -3.335660e-03 2.303229e-02 
5.510000e+00 -5.450903e-02 9.474872e-03 2.349334e-02 3.709698e-04 -3.115145e-03 2.185116e-02 
5.520000e+00 -5.928259e-02 1.127970e-02 2.257146e-02 3.408737e-04 -2.905932e-03 2.070964e-02 
5.530000e+00 -6.391044e-02 1.303283e-02 2.168338e-02 3.128148e-04 -2.707646e-03 1.960750e-02 
5.540000e+00 -6.838784e-02 1.473284e-02 2.082860e-02 2.866856e-04 -2.519914e-03 1.854445e-02 
5.550000e+00 -7.271032e-02 1.637835e-02 2.000659e-02 2.623825e-04 -2.342367e-03 1.752016e-02 
5.560000e+00 -7.687362e-02 1.796810e-02 1.921676e-02 2.398055e-04 -2.174637e-03 1.653423e-02 
5.570000e+00 -8.087380e-02 1.950086e-02 1.845849e-02 2.188583e-04 -2.016358e-03 1.558622e-02 
5.580000e+00 -8.470715e-02 2.097552e-02 1.773112e-02 1.994481e-04 -1.867169e-03 1.467566e-02 
5.590000e+00 -8.837025e-02 2.239103e-02 1.703397e-02 1.814858e-04 -1.726715e-03 1.380202e-02 
5.600000e+00 -9.185996e-02 2.374644e-02 1.636630e-02 1.648859e-04 -1.594642e-03 1.296473e-02 
5.610000e+00 -9.517341e-02 2.504088e-02 1.572736e-02 1.495662e-04 -1.470603e-03 1.216317e-02 
5.620000e+00 -9.830802e-02 2.627355e-02 1.511639e-02 1.354481e-04 -1.354257e-03 1.139671e-02 
5.630000e+00 -1.012615e-01 2.744375e-02 1.453258e-02 1.224565e-04 -1.245267e-03 1.066467e-02 
5.640000e+00 -1.040318e-01 2.855087e-02 1.397511e-02 1.105194e-04 -1.143304e-03 9.966343e-03 
5.650000e+00 -1.066173e-01 2.959438e-02 1.344313e-02 9.956809e-05 -1.048044e-03 9.300981e-03 
5.660000e+00 -1.090165e-01 3.057384e-02 1.293580e-02 8.953721e-05 -9.591712e-04 8.667823e-03 
5.670000e+00 -1.112283e-01 3.148891e-02 1.245224e-02 8.036441e-05 -8.763764e-04 8.066080e-03 
5.680000e+00 -1.132519e-01 3.233932e-02 1.199157e-02 7.199042e-05 -7.993576e-04 7.494940e-03 
5.690000e+00 -1.150866e-01 3.312490e-02 1.155291e-02 6.435898e-05 -7.278206e-04 6.953572e-03 
5.700000e+00 -1.167324e-01 3.384557e-02 1.113536e-02 5.741670e-05 -6.614792e-04 6.441128e-03 
5.710000e+00 -1.181891e-01 3.450134e-02 1.073802e-02 5.111301e-05 -6.000550e-04 5.956746e-03 
5.720000e+00 -1.194571e-01 3.509231e-02 1.036000e-02 4.540011e-05 -5.432779e-04 5.499551e-03 
5.730000e+00 -1.205370e-01 3.561866e-02 1.000039e-02 4.023284e-05 -4.908861e-04 5.068657e-03 
5.740000e+00 -1.214298e-01 3.608066e-02 9.658291e-03 3.556862e-05 -4.426264e-04 4.663173e-03 
5.750000e+00 -1.221365e-01 3.647867e-02 9.332823e-03 3.136735e-05 -3.982539e-04 4.282200e-03 
5.760000e+00 -1.226587e-01 3.681314e-02 9.023098e-03 2.759137e-05 -3.575324e-04 3.924837e-03 
5.770000e+00 -1.229981e-01 3.708460e-02 8.728242e-03 2.420530e-05 -3.202346e-04 3.590179e-03 
5.780000e+00 -1.231566e-01 3.729367e-02 8.447392e-03 2.117600e-05 -2.861415e-04 3.277326e-03 
5.790000e+00 -1.231366e-01 3.744106e-02 8.179698e-03 1.847248e-05 -2.550430e-04 2.985378e-03 
5.800000e+00 -1.229406e-01 3.752753e-02 7.924324e-03 1.606583e-05 -2.267377e-04 2.713439e-03 
5.810000e+00 -1.225713e-01 3.755397e-02 7.680451e-03 1.392907e-05 -2.010327e-04 2.460622e-03 
5.820000e+00 -1.220317e-01 3.752130e-02 7.447279e-03 1.203712e-05 -1.777438e-04 2.226047e-03 
5.830000e+00 -1.213252e-01 3.743056e-02 7.224026e-03 1.036672e-05 -1.566953e-04 2.008843e-03 
5.840000e+00 -1.204553e-01 3.728283e-02 7.009933e-03 8.896309e-06 -1.377199e-04 1.808152e-03 
5.850000e+00 -1.194257e-01 3.707929e-02 6.804263e-03 7.605946e-06 -1.206586e-04 1.623130e-03 
5.860000e+00 -1.182403e-01 3.682118e-02 6.606301e-03 6.477253e-06 -1.053605e-04 1.452945e-03 
5.870000e+00 -1.169033e-01 3.650982e-02 6.415359e-03 5.493334e-06 -9.168297e-05 1.296783e-03 
5.880000e+00 -1.154192e-01 3.614658e-02 6.230774e-03 4.638651e-06 -7.949106e-05 1.153849e-03 
5.890000e+00 -1.137924e-01 3.573291e-02 6.051910e-03 3.898983e-06 -6.865765e-05 1.023363e-03 
5.900000e+00 -1.120278e-01 3.527033e-02 5.878160e-03 3.261362e-06 -5.906316e-05 9.045668e-04 
5.910000e+00 -1.101303e-01 3.476039e-02 5.708945e-03 2.713970e-06 -5.059535e-05 7.967238e-04 
5.920000e+00 -1.081050e-01 3.420473e-02 5.543713e-03 2.246057e-06 -4.314911e-05 6.991183e-04 
5.930000e+00 -1.059572e-01 3.360503e-02 5.381947e-03 1.847905e-06 -3.662631e-05 6.110574e-04 
5.940000e+00 -1.036924e-01 3.296302e-02 5.223155e-03 1.510755e-06 -3.093554e-05 5.318718e-04 
5.950000e+00 -1.013162e-01 3.228050e-02 5.066880e-03 1.226711e-06 -2.599185e-05 4.609166e-04 
5.960000e+00 -9.883414e-02 3.155930e-02 4.912693e-03 9.886930e-07 -2.171653e-05 3.975716e-04 
5.970000e+00 -9.625222e-02 3.080128e-02 4.760200e-03 7.903889e-07 -1.803692e-05 3.412419e-04 
5.980000e+00 -9.357635e-02 3.000838e-02 4.609034e-03 6.261921e-07 -1.488614e-05 2.913585e-04 
5.990000e+00 -9.081258e-02 2.918254e-02 4.458864e-03 4.911154e-07 -1.220272e-05 2.473785e-04 
6.000000e+00 -8.796707e-02 2.832575e-02 4.309385e-03 3.807670e-07 -9.930507e-06 2.087852e-04 
6.010000e+00 -8.504604e-02 2.744004e-02 4.160329e-03 2.913000e-07 -8.018361e-06 1.750885e-04 
6.020000e+00 -8.205580e-02 2.652746e-02 4.011454e-03 2.193566e-07 -6.419870e-06 1.458247e-04 
6.030000e+00 -7.900272e-02 2.559008e-02 3.862550e-03 1.620031e-07 -5.093007e-06 1.205569e-04 
6.040000e+00 -7.589319e-02 2.462999e-02 3.713439e-03 1.167153e-07 -4.000041e-06 9.887420e-05 
6.050000e+00 -7.273368e-02 2.364932e-02 3.563970e-03 8.133111e-08 -3.107205e-06 8.039225e-05 
6.060000e+00 -6.953066e-02 2.265019e-02 3.414021e-03 5.400717e-08 -2.384407e-06 6.475242e-05 
6.070000e+00 -6.629062e-02 2.163474e-02 3.263498e-03 3.317020e-08 -1.804918e-06 5.162150e-05 
6.080000e+00 -6.302007e-02 2.060513e-02 3.112336e-03 1.750773e-08 -1.345296e-06 4.069149e-05 
6.090000e+00 -5.972550e-02 1.956350e-02 2.960494e-03 5.929490e-09 -9.850427e-07 3.167896e-05 
6.100000e+00 -5.641339e-02 1.851201e-02 2.807957e-03 -2.463012e-09 -7.063516e-07 2.432441e-05 
6.110000e+00 -5.309018e-02 1.745282e-02 2.654735e-03 -8.413538e-09 -4.938034e-07 1.839128e-05 
6.120000e+00 -4.976230e-02 1.638807e-02 2.500861e-03 -1.251639e-08 -3.343154e-07 1.366577e-05 
6.130000e+00 -4.643611e-02 1.531990e-02 2.346389e-03 -1.524321e-08 -2.168301e-07 9.955786e-06 
6.140000e+00 -4.311792e-02 1.425044e-02 2.191395e-03 -1.696201e-08 -1.321064e-07 7.090134e-06 
6.150000e+00 -3.981396e-02 1.318179e-02 2.035974e-03 -1.796483e-08 -7.242360e-08 4.916919e-06 
6.160000e+00 -3.653039e-02 1.211605e-02 1.880238e-03 -1.847199e-08 -3.153358e-08 3.303296e-06 
6.170000e+00 -3.327329e-02 1.105528e-02 1.724318e-03 -1.864407e-08 -4.468895e-09 2.134343e-06 
6.180000e+00 -3.004862e-02 1.000153e-02 1.568357e-03 -1.859606e-08 1.268138e-08 1.312061e-06 
6.190000e+00 -2.686225e-02 8.956807e-03 1.412515e-03 -1.841131e-08 2.297739e-08 7.533800e-07 
6.200000e+00 -2.371991e-02 7.923098e-03 1.256961e-03 -1.814922e-08 2.874882e-08 3.891422e-07 
6.210000e+00 -2.062723e-02 6.902346e-03 1.101878e-03 -1.784607e-08 3.161507e-08 1.638674e-07 
6.220000e+00 -1.758969e-02 5.896458e-03 9.474551e-04 -1.752439e-08 3.272637e-08 3.360171e-08 
6.230000e+00 -1.461261e-02 4.907300e-03 7.938896e-04 -1.719596e-08 3.283672e-08 -3.457123e-08 
6.240000e+00 -1.170119e-02 3.936692e-03 6.413846e-04 -1.686825e-08 3.246207e-08 -6.568220e-08 
6.250000e+00 -8.860435e-03 2.986409e-03 4.901471e-04 -1.654567e-08 3.191295e-08 -7.738258e-08 
6.260000e+00 -6.095201e-03 2.058174e-03 3.403861e-04 -1.622955e-08 3.129813e-08 -8.007569e-08 
6.270000e+00 -3.410162e-03 1.153657e-03 1.923114e-04 -1.591984e-08 3.065623e-08 -7.978259e-08 
6.280000e+00 -8.098068e-04 2.744730e-04 4.613145e-05 -1.561646e-08 3.002340e-08 -7.812113e-08 
6.290000e+00 1.701567e-03 -5.778214e-04 -9.794821e-05 -1.531926e-08 2.940992e-08 -7.588564e-08 
6.300000e+00 4.119857e-03 -1.401730e-03 -2.397266e-04 -1.502812e-08 2.881369e-08 -7.423466e-08 
6.310000e+00 6.441168e-03 -2.195821e-03 -3.790091e-04 -1.474297e-08 2.822016e-08 -7.469094e-08 
6.320000e+00 8.661810e-03 -2.958725e-03 -5.156090e-04 -1.446387e-08 2.759113e-08 -7.999703e-08 
6.330000e+00 1.077831e-02 -3.689143e-03 -6.493496e-04 -1.419105e-08 2.685701e-08 -9.770711e-08 
6.340000e+00 1.278742e-02 -4.385845e-03 -7.800650e-04 -1.392645e-08 2.585584e-08 -1.403076e-07 
6.350000e+00 1.468611e-02 -5.047672e-03 -9.076028e-04 -1.367559e-08 2.421004e-08 -2.279531e-07 
6.360000e+00 1.647157e-02 -5.673538e-03 -1.031825e-03 -1.344761e-08 2.132104e-08 -3.886656e-07 
6.370000e+00 1.814125e-02 -6.262434e-03 -1.152609e-03 -1.325762e-08 1.630543e-08 -6.592220e-07 
6.380000e+00 1.969280e-02 -6.813424e-03 -1.269852e-03 -1.313206e-08 7.858738e-09 -1.087513e-06 
6.390000e+00 2.112415e-02 -7.325655e-03 -1.383467e-03 -1.311459e-08 -5.866523e-09 -1.733506e-06 
6.400000e+00 2.243343e-02 -7.798350e-03 -1.493390e-03 -1.327405e-08 -2.747116e-08 -2.671407e-06 
6.410000e+00 2.361905e-02 -8.230816e-03 -1.599579e-03 -1.370472e-08 -6.031439e-08 -3.989717e-06 
6.420000e+00 2.467964e-02 -8.622437e-03 -1.702013e-03 -1.453526e-08 -1.086543e-07 -5.792255e-06 
6.430000e+00 2.561409e-02 -8.972687e-03 -1.800699e-03 -1.594561e-08 -1.778917e-07 -8.200093e-06 
6.440000e+00 2.642153e-02 -9.281117e-03 -1.895666e-03 -1.817995e-08 -2.747627e-07 -1.135254e-05 
6.450000e+00 2.710135e-02 -9.547366e-03 -1.986972e-03 -2.156033e-08 -4.075563e-07 -1.540847e-05 
6.460000e+00 2.765318e-02 -9.771159e-03 -2.074703e-03 -2.648862e-08 -5.861355e-07 -2.054639e-05 
6.470000e+00 2.807690e-02 -9.952304e-03 -2.158973e-03 -3.347678e-08 -8.222577e-07 -2.696588e-05 
6.480000e+00 2.837264e-02 -1.009070e-02 -2.239926e-03 -4.316645e-08 -1.129762e-06 -3.488838e-05 
6.490000e+00 2.854076e-02 -1.018632e-02 -2.317737e-03 -5.635948e-08 -1.524922e-06 -4.455841e-05 
6.500000e+00 2.858189e-02 -1.023924e-02 -2.392612e-03 -7.402428e-08 -2.026516e-06 -5.624385e-05 
6.510000e+00 2.849689e-02 -1.024960e-02 -2.464789e-03 -9.732150e-08 -2.656038e-06 -7.023640e-05 
6.520000e+00 2.828685e-02 -1.021766e-02 -2.534539e-03 -1.276486e-07 -3.438017e-06 -8.685255e-05 
6.530000e+00 2.795312e-02 -1.014373e-02 -2.602166e-03 -1.666752e-07 -4.400338e-06 -1.064340e-04 
6.540000e+00 2.749726e-02 -1.002822e-02 -2.668007e-03 -2.163648e-07 -5.574430e-06 -1.293481e-04 
6.550000e+00 2.692108e-02 -9.871628e-03 -2.732435e-03 -2.789941e-07 -6.995392e-06 -1.559880e-04 
6.560000e+00 2.622661e-02 -9.674530e-03 -2.795853e-03 -3.572222e-07 -8.702385e-06 -1.867732e-04 
6.570000e+00 2.541608e-02 -9.437586e-03 -2.858702e-03 -4.541304e-07 -1.073891e-05 -2.221491e-04 
6.580000e+00 2.449198e-02 -9.161538e-03 -2.921456e-03 -5.732614e-07 -1.315307e-05 -2.625881e-04 
6.590000e+00 2.345697e-02 -8.847206e-03 -2.984622e-03 -7.186357e-07 -1.599769e-05 -3.085887e-04 
6.600000e+00 2.231394e-02 -8.495493e-03 -3.048741e-03 -8.948397e-07 -1.933067e-05 -3.606759e-04 
6.610000e+00 2.106597e-02 -8.107376e-03 -3.114389e-03 -1.107076e-06 -2.321528e-05 -4.194005e-04 
6.620000e+00 1.971634e-02 -7.683911e-03 -3.182174e-03 -1.361215e-06 -2.772043e-05 -4.853395e-04 
6.630000e+00 1.826852e-02 -7.226226e-03 -3.252738e-03 -1.663813e-06 -3.292077e-05 -5.590953e-04 
6.640000e+00 1.672615e-02 -6.735524e-03 -3.326754e-03 -2.022214e-06 -3.889704e-05 -6.412953e-04 
6.650000e+00 1.509304e-02 -6.213076e-03 -3.404926e-03 -2.444617e-06 -4.573631e-05 -7.325914e-04 
6.660000e+00 1.337319e-02 -5.660223e-03 -3.487990e-03 -2.940131e-06 -5.353228e-05 -8.336593e-04 
6.670000e+00 1.157074e-02 -5.078375e-03 -3.576711e-03 -3.518798e-06 -6.238534e-05 -9.451979e-04 
6.680000e+00 9.689971e-03 -4.469001e-03 -3.671883e-03 -4.191714e-06 -7.240287e-05 -1.067928e-03 
6.690000e+00 7.735330e-03 -3.833636e-03 -3.774327e-03 -4.971104e-06 -8.369947e-05 -1.202593e-03 
6.700000e+00 5.711382e-03 -3.173874e-03 -3.884891e-03 -5.870378e-06 -9.639721e-05 -1.349955e-03 
6.710000e+00 3.622821e-03 -2.491364e-03 -4.004449e-03 -6.904163e-06 -1.106257e-04 -1.510795e-03 
6.720000e+00 1.474455e-03 -1.787811e-03 -4.133897e-03 -8.088444e-06 -1.265221e-04 -1.685916e-03 
6.730000e+00 -7.287977e-04 -1.064970e-03 -4.274154e-03 -9.440635e-06 -1.442319e-04 -1.876132e-03 
6.740000e+00 -2.981925e-03 -3.246459e-04 -4.426161e-03 -1.097965e-05 -1.639084e-04 -2.082277e-03 
6.750000e+00 -5.279823e-03 4.313108e-04 -4.590875e-03 -1.272591e-05 -1.857131e-04 -2.305196e-03 
6.760000e+00 -7.617313e-03 1.201007e-03 -4.769275e-03 -1.470156e-05 -2.098159e-04 -2.545750e-03 
6.770000e+00 -9.989144e-03 1.982511e-03 -4.962350e-03 -1.693047e-05 -2.363949e-04 -2.804807e-03 
6.780000e+00 -1.239001e-02 2.773853e-03 -5.171107e-03 -1.943834e-05 -2.656371e-04 -3.083246e-03 
6.790000e+00 -1.481454e-02 3.573030e-03 -5.396562e-03 -2.225275e-05 -2.977376e-04 -3.381954e-03 
6.800000e+00 -1.725736e-02 4.378010e-03 -5.639742e-03 -2.540329e-05 -3.329005e-04 -3.701823e-03 
6.810000e+00 -1.971302e-02 5.186733e-03 -5.901681e-03 -2.892166e-05 -3.713383e-04 -4.043749e-03 
6.820000e+00 -2.217608e-02 5.997117e-03 -6.183417e-03 -3.284172e-05 -4.132722e-04 -4.408629e-03 
6.830000e+00 -2.464110e-02 6.807059e-03 -6.485992e-03 -3.719954e-05 -4.589321e-04 -4.797360e-03 
6.840000e+00 -2.710260e-02 7.614439e-03 -6.810449e-03 -4.203356e-05 -5.085564e-04 -5.210839e-03 
6.850000e+00 -2.955515e-02 8.417124e-03 -7.157828e-03 -4.738469e-05 -5.623920e-04 -5.649955e-03 
6.860000e+00 -3.199333e-02 9.212974e-03 -7.529167e-03 -5.329631e-05 -6.206943e-04 -6.115593e-03 
6.870000e+00 -3.441173e-02 9.999839e-03 -7.925493e-03 -5.981435e-05 -6.837272e-04 -6.608627e-03 
6.880000e+00 -3.680502e-02 1.077557e-02 -8.347828e-03 -6.698750e-05 -7.517626e-04 -7.129923e-03 
6.890000e+00 -3.916789e-02 1.153801e-02 -8.797180e-03 -7.486720e-05 -8.250806e-04 -7.680332e-03 
6.900000e+00 -4.149509e-02 1.228503e-02 -9.274544e-03 -8.350770e-05 -9.039692e-04 -8.260688e-03 
6.910000e+00 -4.378146e-02 1.301448e-02 -9.780895e-03 -9.296614e-05 -9.887240e-04 -8.871809e-03 
6.920000e+00 -4.602191e-02 1.372423e-02 -1.031719e-02 -1.033027e-04 -1.079648e-03 -9.514492e-03 
6.930000e+00 -4.821143e-02 1.441219e-02 -1.088437e-02 -1.145807e-04 -1.177052e-03 -1.018951e-02 
6.940000e+00 -5.034512e-02 1.507625e-02 -1.148334e-02 -1.268665e-04 -1.281254e-03 -1.089761e-02 
6.950000e+00 -5.241818e-02 1.571435e-02 -1.211498e-02 -1.402295e-04 -1.392576e-03 -1.163952e-02 
6.960000e+00 -5.442593e-02 1.632444e-02 -1.278014e-02 -1.547428e-04 -1.511351e-03 -1.241592e-02 
6.970000e+00 -5.636381e-02 1.690452e-02 -1.347965e-02 -1.704825e-04 -1.637913e-03 -1.322748e-02 
6.980000e+00 -5.822740e-02 1.745259e-02 -1.421428e-02 -1.875282e-04 -1.772606e-03 -1.407481e-02 
6.990000e+00 -6.001241e-02 1.796672e-02 -1.498479e-02 -2.059629e-04 -1.915775e-03 -1.495851e-02 
7.000000e+00 -6.171472e-02 1.844500e-02 -1.579186e-02 -2.258731e-04 -2.067775e-03 -1.587912e-02 
7.010000e+00 -6.333033e-02 1.888557e-02 -1.663616e-02 -2.473490e-04 -2.228960e-03 -1.683713e-02 
7.020000e+00 -6.485545e-02 1.928661e-02 -1.751831e-02 -2.704841e-04 -2.399691e-03 -1.783302e-02 
7.030000e+00 -6.628642e-02 1.964635e-02 -1.843887e-02 -2.953758e-04 -2.580332e-03 -1.886718e-02 
7.040000e+00 -6.761977e-02 1.996308e-02 -1.939834e-02 -3.221250e-04 -2.771250e-03 -1.993999e-02 
7.050000e+00 -6.885224e-02 2.023513e-02 -2.039719e-02 -3.508363e-04 -2.972813e-03 -2.105176e-02 
7.060000e+00 -6.998073e-02 2.046091e-02 -2.143582e-02 -3.816180e-04 -3.185392e-03 -2.220273e-02 
7.070000e+00 -7.100234e-02 2.063887e-02 -2.251457e-02 -4.145821e-04 -3.409359e-03 -2.339312e-02 
7.080000e+00 -7.191438e-02 2.076753e-02 -2.363373e-02 -4.498444e-04 -3.645087e-03 -2.462306e-02 
7.090000e+00 -7.271436e-02 2.084549e-02 -2.479350e-02 -4.875243e-04 -3.892948e-03 -2.589264e-02 
7.100000e+00 -7.340001e-02 2.087140e-02 -2.599405e-02 -5.277450e-04 -4.153313e-03 -2.720187e-02 
7.110000e+00 -7.396928e-02 2.084398e-02 -2.723545e-02 -5.706335e-04 -4.426553e-03 -2.855071e-02 
7.120000e+00 -7.442032e-02 2.076205e-02 -2.851773e-02 -6.163202e-04 -4.713037e-03 -2.993906e-02 
7.130000e+00 -7.475151e-02 2.062449e-02 -2.984083e-02 -6.649396e-04 -5.013129e-03 -3.136673e-02 
7.140000e+00 -7.496147e-02 2.043024e-02 -3.120461e-02 -7.166294e-04 -5.327193e-03 -3.283347e-02 
7.150000e+00 -7.504904e-02 2.017835e-02 -3.260888e-02 -7.715312e-04 -5.655585e-03 -3.433897e-02 
7.160000e+00 -7.501329e-02 1.986795e-02 -3.405334e-02 -8.297900e-04 -5.998658e-03 -3.588283e-02 
7.170000e+00 -7.485353e-02 1.949823e-02 -3.553764e-02 -8.915545e-04 -6.356760e-03 -3.746460e-02 
7.180000e+00 -7.456930e-02 1.906848e-02 -3.706135e-02 -9.569765e-04 -6.730231e-03 -3.908372e-02 
7.190000e+00 -7.416038e-02 1.857809e-02 -3.862392e-02 -1.026211e-03 -7.119405e-03 -4.073958e-02 
7.200000e+00 -7.362678e-02 1.802651e-02 -4.022478e-02 -1.099418e-03 -7.524606e-03 -4.243150e-02 
7.210000e+00 -7.296876e-02 1.741332e-02 -4.186321e-02 -1.176758e-03 -7.946150e-03 -4.415868e-02 
7.220000e+00 -7.218681e-02 1.673816e-02 -4.353846e-02 -1.258397e-03 -8.384345e-03 -4.592028e-02 
7.230000e+00 -7.128167e-02 1.600076e-02 -4.524967e-02 -1.344501e-03 -8.839485e-03 -4.771537e-02 
7.240000e+00 -7.025429e-02 1.520097e-02 -4.699590e-02 -1.435244e-03 -9.311855e-03 -4.954292e-02 
7.250000e+00 -6.910587e-02 1.433871e-02 -4.877611e-02 -1.530797e-03 -9.801727e-03 -5.140185e-02 
7.260000e+00 -6.783786e-02 1.341401e-02 -5.058919e-02 -1.631337e-03 -1.030936e-02 -5.329098e-02 
7.270000e+00 -6.645192e-02 1.242699e-02 -5.243393e-02 -1.737044e-03 -1.083500e-02 -5.520904e-02 
7.280000e+00 -6.494994e-02 1.137787e-02 -5.430906e-02 -1.848098e-03 -1.137887e-02 -5.715470e-02 
7.290000e+00 -6.333405e-02 1.026695e-02 -5.621318e-02 -1.964683e-03 -1.194120e-02 -5.912653e-02 
7.300000e+00 -6.160658e-02 9.094640e-03 -5.814484e-02 -2.086984e-03 -1.252217e-02 -6.112302e-02 
7.310000e+00 -5.977010e-02 7.861449e-03 -6.010249e-02 -2.215189e-03 -1.312198e-02 -6.314259e-02 
7.320000e+00 -5.782739e-02 6.567973e-03 -6.208448e-02 -2.349487e-03 -1.374077e-02 -6.518356e-02 
7.330000e+00 -5.578143e-02 5.214909e-03 -6.408910e-02 -2.490069e-03 -1.437870e-02 -6.724419e-02 
7.340000e+00 -5.363541e-02 3.803045e-03 -6.611454e-02 -2.637125e-03 -1.503589e-02 -6.932264e-02 
7.350000e+00 -5.139274e-02 2.333267e-03 -6.815891e-02 -2.790851e-03 -1.571244e-02 -7.141702e-02 
7.360000e+00 -4.905699e-02 8.065524e-04 -7.022023e-02 -2.951439e-03 -1.640844e-02 -7.352532e-02 
7.370000e+00 -4.663194e-02 -7.760284e-04 -7.229645e-02 -3.119085e-03 -1.712394e-02 -7.564550e-02 
7.380000e+00 -4.412156e-02 -2.413313e-03 -7.438543e-02 -3.293983e-03 -1.785898e-02 -7.777540e-02 
7.390000e+00 -4.152997e-02 -4.104047e-03 -7.648496e-02 -3.476329e-03 -1.861357e-02 -7.991282e-02 
7.400000e+00 -3.886148e-02 -5.846891e-03 -7.859275e-02 -3.666320e-03 -1.938770e-02 -8.205547e-02 
7.410000e+00 -3.612055e-02 -7.640413e-03 -8.070643e-02 -3.864148e-03 -2.018133e-02 -8.420100e-02 
7.420000e+00 -3.331180e-02 -9.483097e-03 -8.282356e-02 -4.070011e-03 -2.099441e-02 -8.634698e-02 
7.430000e+00 -3.044001e-02 -1.137334e-02 -8.494164e-02 -4.284101e-03 -2.182684e-02 -8.849092e-02 
7.440000e+00 -2.751007e-02 -1.330947e-02 -8.705808e-02 -4.506612e-03 -2.267850e-02 -9.063026e-02 
7.450000e+00 -2.452702e-02 -1.528971e-02 -8.917025e-02 -4.737735e-03 -2.354926e-02 -9.276239e-02 
7.460000e+00 -2.149601e-02 -1.731222e-02 -9.127543e-02 -4.977660e-03 -2.443893e-02 -9.488463e-02 
7.470000e+00 -1.842231e-02 -1.937509e-02 -9.337085e-02 -5.226576e-03 -2.534733e-02 -9.699425e-02 
7.480000e+00 -1.531130e-02 -2.147632e-02 -9.545370e-02 -5.484668e-03 -2.627421e-02 -9.908845e-02 
7.490000e+00 -1.216845e-02 -2.361384e-02 -9.752109e-02 -5.752121e-03 -2.721931e-02 -1.011644e-01 
7.500000e+00 -8.999298e-03 -2.578553e-02 -9.957009e-02 -6.029114e-03 -2.818235e-02 -1.032192e-01 
7.510000e+00 -5.809485e-03 -2.798918e-02 -1.015977e-01 -6.315827e-03 -2.916300e-02 -1.052500e-01 
7.520000e+00 -2.604702e-03 -3.022253e-02 -1.036010e-01 -6.612432e-03 -3.016091e-02 -1.072537e-01 
7.530000e+00 6.092975e-04 -3.248325e-02 -1.055767e-01 -6.919101e-03 -3.117569e-02 -1.092273e-01 
7.540000e+00 3.826717e-03 -3.476896e-02 -1.075219e-01 -7.236001e-03 -3.220693e-02 -1.111678e-01 
7.550000e+00 7.041722e-03 -3.707722e-02 -1.094335e-01 -7.563293e-03 -3.325417e-02 -1.130721e-01 
7.560000e+00 1.024845e-02 -3.940555e-02 -1.113081e-01 -7.901136e-03 -3.431694e-02 -1.149372e-01 
7.570000e+00 1.344103e-02 -4.175139e-02 -1.131427e-01 -8.249682e-03 -3.539471e-02 -1.167598e-01 
7.580000e+00 1.661356e-02 -4.411218e-02 -1.149340e-01 -8.609078e-03 -3.648695e-02 -1.185368e-01 
7.590000e+00 1.976019e-02 -4.648528e-02 -1.166788e-01 -8.979467e-03 -3.759307e-02 -1.202651e-01 
7.600000e+00 2.287503e-02 -4.886803e-02 -1.183738e-01 -9.360984e-03 -3.871246e-02 -1.219415e-01 
7.610000e+00 2.595225e-02 -5.125773e-02 -1.200159e-01 -9.753758e-03 -3.984446e-02 -1.235627e-01 
7.620000e+00 2.898605e-02 -5.365164e-02 -1.216017e-01 -1.015791e-02 -4.098840e-02 -1.251257e-01 
7.630000e+00 3.197066e-02 -5.604700e-02 -1.231279e-01 -1.057356e-02 -4.214357e-02 -1.266272e-01 
7.640000e+00 3.490038e-02 -5.844104e-02 -1.245914e-01 -1.100082e-02 -4.330922e-02 -1.280640e-01 
7.650000e+00 3.776957e-02 -6.083094e-02 -1.259889e-01 -1.143978e-02 -4.448457e-02 -1.294329e-01 
7.660000e+00 4.057267e-02 -6.321387e-02 -1.273171e-01 -1.189054e-02 -4.566881e-02 -1.307309e-01 
7.670000e+00 4.330419e-02 -6.558701e-02 -1.285729e-01 -1.235318e-02 -4.686109e-02 -1.319547e-01 
7.680000e+00 4.595876e-02 -6.794751e-02 -1.297530e-01 -1.282779e-02 -4.806054e-02 -1.331013e-01 
7.690000e+00 4.853109e-02 -7.029250e-02 -1.308543e-01 -1.331442e-02 -4.926625e-02 -1.341676e-01 
7.700000e+00 5.101601e-02 -7.261914e-02 -1.318737e-01 -1.381313e-02 -5.047729e-02 -1.351504e-01 
7.710000e+00 5.340850e-02 -7.492457e-02 -1.328081e-01 -1.432398e-02 -5.169267e-02 -1.360469e-01 
7.720000e+00 5.570362e-02 -7.720595e-02 -1.336544e-01 -1.484699e-02 -5.291141e-02 -1.368539e-01 
7.730000e+00 5.789662e-02 -7.946042e-02 -1.344097e-01 -1.538221e-02 -5.413246e-02 -1.375687e-01 
7.740000e+00 5.998288e-02 -8.168517e-02 -1.350710e-01 -1.592965e-02 -5.535478e-02 -1.381883e-01 
7.750000e+00 6.195794e-02 -8.387738e-02 -1.356354e-01 -1.648931e-02 -5.657727e-02 -1.387099e-01 
7.760000e+00 6.381749e-02 -8.603426e-02 -1.361002e-01 -1.706119e-02 -5.779881e-02 -1.391307e-01 
7.770000e+00 6.555743e-02 -8.815304e-02 -1.364625e-01 -1.764528e-02 -5.901827e-02 -1.394481e-01 
7.780000e+00 6.717382e-02 -9.023098e-02 -1.367196e-01 -1.824154e-02 -6.023447e-02 -1.396595e-01 
7.790000e+00 6.866290e-02 -9.226538e-02 -1.368691e-01 -1.884995e-02 -6.144623e-02 -1.397623e-01 
7.800000e+00 7.002113e-02 -9.425356e-02 -1.369083e-01 -1.947045e-02 -6.265231e-02 -1.397540e-01 
7.810000e+00 7.124516e-02 -9.619288e-02 -1.368348e-01 -2.010297e-02 -6.385148e-02 -1.396323e-01 
7.820000e+00 7.233185e-02 -9.808075e-02 -1.366463e-01 -2.074745e-02 -6.504247e-02 -1.393948e-01 
7.830000e+00 7.327828e-02 -9.991462e-02 -1.363405e-01 -2.140379e-02 -6.622400e-02 -1.390395e-01 
7.840000e+00 7.408174e-02 -1.016920e-01 -1.359153e-01 -2.207190e-02 -6.739475e-02 -1.385641e-01 
7.850000e+00 7.473977e-02 -1.034104e-01 -1.353687e-01 -2.275165e-02 -6.855339e-02 -1.379668e-01 
7.860000e+00 7.525013e-02 -1.050675e-01 -1.346987e-01 -2.344292e-02 -6.969860e-02 -1.372456e-01 
7.870000e+00 7.561081e-02 -1.066609e-01 -1.339034e-01 -2.414557e-02 -7.082899e-02 -1.363987e-01 
7.880000e+00 7.582004e-02 -1.081883e-01 -1.329813e-01 -2.485944e-02 -7.194320e-02 -1.354245e-01 
7.890000e+00 7.587631e-02 -1.096476e-01 -1.319307e-01 -2.558437e-02 -7.303983e-02 -1.343214e-01 
7.900000e+00 7.577834e-02 -1.110366e-01 -1.307502e-01 -2.632018e-02 -7.411747e-02 -1.330881e-01 
7.910000e+00 7.552513e-02 -1.123532e-01 -1.294384e-01 -2.706666e-02 -7.517471e-02 -1.317232e-01 
7.920000e+00 7.511590e-02 -1.135955e-01 -1.279941e-01 -2.782360e-02 -7.621012e-02 -1.302255e-01 
7.930000e+00 7.455014e-02 -1.147614e-01 -1.264163e-01 -2.859078e-02 -7.722227e-02 -1.285941e-01 
7.940000e+00 7.382761e-02 -1.158492e-01 -1.247042e-01 -2.936796e-02 -7.820971e-02 -1.268280e-01 
7.950000e+00 7.294832e-02 -1.168571e-01 -1.228568e-01 -3.015489e-02 -7.917099e-02 -1.249265e-01 
7.960000e+00 7.191253e-02 -1.177834e-01 -1.208736e-01 -3.095129e-02 -8.010465e-02 -1.228890e-01 
7.970000e+00 7.072078e-02 -1.186265e-01 -1.187541e-01 -3.175688e-02 -8.100925e-02 -1.207151e-01 
7.980000e+00 6.937386e-02 -1.193849e-01 -1.164979e-01 -3.257137e-02 -8.188333e-02 -1.184043e-01 
7.990000e+00 6.787282e-02 -1.200572e-01 -1.141050e-01 -3.339444e-02 -8.272543e-02 -1.159565e-01 
8.000000e+00 6.621898e-02 -1.206421e-01 -1.115752e-01 -3.422577e-02 -8.353409e-02 -1.133718e-01 
8.010000e+00 6.441390e-02 -1.211382e-01 -1.089088e-01 -3.506501e-02 -8.430786e-02 -1.106502e-01 
8.020000e+00 6.245942e-02 -1.215446e-01 -1.061060e-01 -3.591181e-02 -8.504531e-02 -1.077920e-01 
8.030000e+00 6.035762e-02 -1.218600e-01 -1.031672e-01 -3.676579e-02 -8.574499e-02 -1.047978e-01 
8.040000e+00 5.811085e-02 -1.220837e-01 -1.000932e-01 -3.762658e-02 -8.640548e-02 -1.016681e-01 
8.050000e+00 5.572168e-02 -1.222146e-01 -9.688460e-02 -3.849376e-02 -8.702535e-02 -9.840372e-02 
8.060000e+00 5.319295e-02 -1.222521e-01 -9.354249e-02 -3.936694e-02 -8.760321e-02 -9.500559e-02 
8.070000e+00 5.052774e-02 -1.221956e-01 -9.006795e-02 -4.024568e-02 -8.813766e-02 -9.147482e-02 
8.080000e+00 4.772936e-02 -1.220444e-01 -8.646227e-02 -4.112955e-02 -8.862734e-02 -8.781268e-02 
8.090000e+00 4.480136e-02 -1.217981e-01 -8.272690e-02 -4.201808e-02 -8.907088e-02 -8.402061e-02 
8.100000e+00 4.174753e-02 -1.214564e-01 -7.886348e-02 -4.291081e-02 -8.946695e-02 -8.010021e-02 
8.110000e+00 3.857186e-02 -1.210190e-01 -7.487380e-02 -4.380725e-02 -8.981423e-02 -7.605326e-02 
8.120000e+00 3.527858e-02 -1.204857e-01 -7.075982e-02 -4.470692e-02 -9.011144e-02 -7.188168e-02 
8.130000e+00 3.187211e-02 -1.198566e-01 -6.652367e-02 -4.560931e-02 -9.035731e-02 -6.758758e-02 
8.140000e+00 2.835710e-02 -1.191317e-01 -6.216764e-02 -4.651389e-02 -9.055060e-02 -6.317322e-02 
8.150000e+00 2.473838e-02 -1.183112e-01 -5.769421e-02 -4.742014e-02 -9.069010e-02 -5.864103e-02 
8.160000e+00 2.102098e-02 -1.173953e-01 -5.310600e-02 -4.832751e-02 -9.077463e-02 -5.399361e-02 
8.170000e+00 1.721011e-02 -1.163844e-01 -4.840579e-02 -4.923545e-02 -9.080304e-02 -4.923372e-02 
8.180000e+00 1.331117e-02 -1.152790e-01 -4.359656e-02 -5.014338e-02 -9.077423e-02 -4.436426e-02 
8.190000e+00 9.329698e-03 -1.140796e-01 -3.868140e-02 -5.105074e-02 -9.068711e-02 -3.938832e-02 
8.200000e+00 5.271425e-03 -1.127869e-01 -3.366360e-02 -5.195693e-02 -9.054064e-02 -3.430913e-02 
8.210000e+00 1.142214e-03 -1.114017e-01 -2.854659e-02 -5.286135e-02 -9.033382e-02 -2.913007e-02 
8.220000e+00 -3.051926e-03 -1.099249e-01 -2.333395e-02 -5.376340e-02 -9.006570e-02 -2.385470e-02 
8.230000e+00 -7.304852e-03 -1.083573e-01 -1.802941e-02 -5.466246e-02 -8.973535e-02 -1.848670e-02 
8.240000e+00 -1.161030e-02 -1.067002e-01 -1.263687e-02 -5.555790e-02 -8.934190e-02 -1.302991e-02 
8.250000e+00 -1.596189e-02 -1.049546e-01 -7.160341e-03 -5.644908e-02 -8.888452e-02 -7.488320e-03 
8.260000e+00 -2.035314e-02 -1.031217e-01 -1.604003e-03 -5.733537e-02 -8.836243e-02 -1.866056e-03 
8.270000e+00 -2.477747e-02 -1.012030e-01 4.027834e-03 -5.821611e-02 -8.777490e-02 3.832617e-03 
8.280000e+00 -2.922822e-02 -9.919976e-02 9.730727e-03 -5.909065e-02 -8.712124e-02 9.603298e-03 
8.290000e+00 -3.369866e-02 -9.711360e-02 1.550010e-02 -5.995831e-02 -8.640082e-02 1.544146e-02 
8.300000e+00 -3.818200e-02 -9.494607e-02 2.133126e-02 -6.081844e-02 -8.561306e-02 2.134243e-02 
8.310000e+00 -4.267138e-02 -9.269886e-02 2.721937e-02 -6.167035e-02 -8.475744e-02 2.730144e-02 
8.320000e+00 -4.715992e-02 -9.037371e-02 3.315949e-02 -6.251336e-02 -8.383348e-02 3.331359e-02 
8.330000e+00 -5.164071e-02 -8.797248e-02 3.914658e-02 -6.334679e-02 -8.284077e-02 3.937386e-02 
8.340000e+00 -5.610681e-02 -8.549706e-02 4.517547e-02 -6.416995e-02 -8.177895e-02 4.547713e-02 
8.350000e+00 -6.055126e-02 -8.294944e-02 5.124089e-02 -6.498214e-02 -8.064774e-02 5.161817e-02 
8.360000e+00 -6.496714e-02 -8.033166e-02 5.733748e-02 -6.578267e-02 -7.944688e-02 5.779165e-02 
8.370000e+00 -6.934752e-02 -7.764586e-02 6.345979e-02 -6.657084e-02 -7.817620e-02 6.399216e-02 
8.380000e+00 -7.368549e-02 -7.489421e-02 6.960228e-02 -6.734596e-02 -7.683559e-02 7.021418e-02 
8.390000e+00 -7.797420e-02 -7.207895e-02 7.575932e-02 -6.810732e-02 -7.542499e-02 7.645213e-02 
8.400000e+00 -8.220682e-02 -6.920240e-02 8.192522e-02 -6.885423e-02 -7.394442e-02 8.270033e-02 
8.410000e+00 -8.637659e-02 -6.626692e-02 8.809421e-02 -6.958598e-02 -7.239394e-02 8.895304e-02 
8.420000e+00 -9.047684e-02 -6.327490e-02 9.426046e-02 -7.030187e-02 -7.077369e-02 9.520446e-02 
8.430000e+00 -9.450096e-02 -6.022883e-02 1.004181e-01 -7.100122e-02 -6.908389e-02 1.014487e-01 
8.440000e+00 -9.844242e-02 -5.713119e-02 1.065612e-01 -7.168332e-02 -6.732479e-02 1.076799e-01 
8.450000e+00 -1.022948e-01 -5.398455e-02 1.126837e-01 -7.234748e-02 -6.549675e-02 1.138921e-01 
8.460000e+00 -1.060519e-01 -5.079149e-02 1.187798e-01 -7.299303e-02 -6.360015e-02 1.200792e-01 
8.470000e+00 -1.097074e-01 -4.755465e-02 1.248432e-01 -7.361926e-02 -6.163547e-02 1.262352e-01 
8.480000e+00 -1.132553e-01 -4.427668e-02 1.308679e-01 -7.422551e-02 -5.960325e-02 1.323541e-01 
8.490000e+00 -1.166897e-01 -4.096027e-02 1.368480e-01 -7.481110e-02 -5.750409e-02 1.384298e-01 
8.500000e+00 -1.200049e-01 -3.760813e-02 1.427772e-01 -7.537537e-02 -5.533867e-02 1.444561e-01 
8.510000e+00 -1.231953e-01 -3.422302e-02 1.486495e-01 -7.591766e-02 -5.310772e-02 1.504270e-01 
8.520000e+00 -1.262554e-01 -3.080767e-02 1.544587e-01 -7.643731e-02 -5.081205e-02 1.563364e-01 
8.530000e+00 -1.291801e-01 -2.736488e-02 1.601989e-01 -7.693369e-02 -4.845255e-02 1.621782e-01 
8.540000e+00 -1.319643e-01 -2.389742e-02 1.658640e-01 -7.740615e-02 -4.603014e-02 1.679463e-01 
8.550000e+00 -1.346031e-01 -2.040809e-02 1.714478e-01 -7.785408e-02 -4.354585e-02 1.736347e-01 
8.560000e+00 -1.370920e-01 -1.689970e-02 1.769445e-01 -7.827687e-02 -4.100074e-02 1.792372e-01 
8.570000e+00 -1.394264e-01 -1.337505e-02 1.823481e-01 -7.867390e-02 -3.839596e-02 1.847480e-01 
8.580000e+00 -1.416022e-01 -9.836942e-03 1.876526e-01 -7.904459e-02 -3.573271e-02 1.901611e-01 
8.590000e+00 -1.436155e-01 -6.288176e-03 1.928522e-01 -7.938836e-02 -3.301228e-02 1.954706e-01 
8.600000e+00 -1.454625e-01 -2.731544e-03 1.979412e-01 -7.970465e-02 -3.023599e-02 2.006706e-01 
8.610000e+00 -1.471397e-01 8.301729e-04 2.029138e-01 -7.999290e-02 -2.740525e-02 2.057554e-01 
8.620000e+00 -1.486438e-01 4.394208e-03 2.077643e-01 -8.025258e-02 -2.452152e-02 2.107193e-01 
8.630000e+00 -1.499719e-01 7.957812e-03 2.124872e-01 -8.048316e-02 -2.158633e-02 2.155567e-01 
8.640000e+00 -1.511213e-01 1.151826e-02 2.170770e-01 -8.068414e-02 -1.860126e-02 2.202620e-01 
8.650000e+00 -1.520895e-01 1.507284e-02 2.215284e-01 -8.085502e-02 -1.556797e-02 2.248297e-01 
8.660000e+00 -1.528743e-01 1.861887e-02 2.258361e-01 -8.099534e-02 -1.248815e-02 2.292546e-01 
8.670000e+00 -1.534738e-01 2.215372e-02 2.299949e-01 -8.110464e-02 -9.363564e-03 2.335314e-01 
8.680000e+00 -1.538863e-01 2.567476e-02 2.339998e-01 -8.118247e-02 -6.196040e-03 2.376550e-01 
8.690000e+00 -1.541106e-01 2.917941e-02 2.378459e-01 -8.122842e-02 -2.987448e-03 2.416204e-01 
8.700000e+00 -1.541455e-01 3.266513e-02 2.415284e-01 -8.124209e-02 2.602843e-04 2.454226e-01 
8.710000e+00 -1.539902e-01 3.612943e-02 2.450426e-01 -8.122309e-02 3.545178e-03 2.490570e-01 
8.720000e+00 -1.536444e-01 3.956983e-02 2.483841e-01 -8.117107e-02 6.865202e-03 2.525190e-01 
8.730000e+00 -1.531077e-01 4.298394e-02 2.515485e-01 -8.108568e-02 1.021828e-02 2.558041e-01 
8.740000e+00 -1.523802e-01 4.636939e-02 2.545315e-01 -8.096660e-02 1.360228e-02 2.589079e-01 
8.750000e+00 -1.514624e-01 4.972387e-02 2.573293e-01 -8.081354e-02 1.701504e-02 2.618264e-01 
8.760000e+00 -1.503550e-01 5.304513e-02 2.599378e-01 -8.062621e-02 2.045433e-02 2.645554e-01 
8.770000e+00 -1.490587e-01 5.633095e-02 2.623534e-01 -8.040437e-02 2.391791e-02 2.670913e-01 
8.780000e+00 -1.475751e-01 5.957921e-02 2.645726e-01 -8.014778e-02 2.740347e-02 2.694304e-01 
8.790000e+00 -1.459055e-01 6.278780e-02 2.665920e-01 -7.985623e-02 3.090869e-02 2.715692e-01 
8.800000e+00 -1.440519e-01 6.595472e-02 2.684085e-01 -7.952955e-02 3.443119e-02 2.735043e-01 
8.810000e+00 -1.420163e-01 6.907801e-02 2.700191e-01 -7.916756e-02 3.796856e-02 2.752327e-01 
8.820000e+00 -1.398011e-01 7.215576e-02 2.714210e-01 -7.877013e-02 4.151838e-02 2.767516e-01 
8.830000e+00 -1.374091e-01 7.518616e-02 2.726118e-01 -7.833716e-02 4.507817e-02 2.780581e-01 
8.840000e+00 -1.348432e-01 7.816744e-02 2.735889e-01 -7.786855e-02 4.864545e-02 2.791497e-01 
8.850000e+00 -1.321067e-01 8.109792e-02 2.743503e-01 -7.736423e-02 5.221769e-02 2.800242e-01 
8.860000e+00 -1.292030e-01 8.397597e-02 2.748940e-01 -7.682418e-02 5.579236e-02 2.806795e-01 
8.870000e+00 -1.261360e-01 8.680006e-02 2.752182e-01 -7.624839e-02 5.936691e-02 2.811136e-01 
8.880000e+00 -1.229097e-01 8.956871e-02 2.753215e-01 -7.563685e-02 6.293874e-02 2.813250e-01 
8.890000e+00 -1.195283e-01 9.228052e-02 2.752026e-01 -7.498963e-02 6.650528e-02 2.813120e-01 
8.900000e+00 -1.159963e-01 9.493416e-02 2.748604e-01 -7.430678e-02 7.006391e-02 2.810736e-01 
8.910000e+00 -1.123187e-01 9.752839e-02 2.742940e-01 -7.358839e-02 7.361201e-02 2.806086e-01 
8.920000e+00 -1.085003e-01 1.000620e-01 2.735028e-01 -7.283458e-02 7.714697e-02 2.799163e-01 
8.930000e+00 -1.045464e-01 1.025340e-01 2.724865e-01 -7.204550e-02 8.066615e-02 2.789962e-01 
8.940000e+00 -1.004625e-01 1.049433e-01 2.712448e-01 -7.122132e-02 8.416693e-02 2.778479e-01 
8.950000e+00 -9.625414e-02 1.072889e-01 2.697778e-01 -7.036223e-02 8.764666e-02 2.764712e-01 
8.960000e+00 -9.192731e-02 1.095700e-01 2.680858e-01 -6.946846e-02 9.110272e-02 2.748664e-01 
8.970000e+00 -8.748803e-02 1.117858e-01 2.661693e-01 -6.854026e-02 9.453248e-02 2.730338e-01 
8.980000e+00 -8.294254e-02 1.139355e-01 2.640292e-01 -6.757791e-02 9.793333e-02 2.709740e-01 
8.990000e+00 -7.829728e-02 1.160187e-01 2.616663e-01 -6.658170e-02 1.013027e-01 2.686877e-01 
9.000000e+00 -7.355881e-02 1.180346e-01 2.590819e-01 -6.555197e-02 1.046379e-01 2.661761e-01 
9.010000e+00 -6.873390e-02 1.199828e-01 2.562775e-01 -6.448907e-02 1.079364e-01 2.634405e-01 
9.020000e+00 -6.382943e-02 1.218630e-01 2.532548e-01 -6.339337e-02 1.111956e-01 2.604823e-01 
9.030000e+00 -5.885243e-02 1.236746e-01 2.500155e-01 -6.226530e-02 1.144130e-01 2.573033e-01 
9.040000e+00 -5.381005e-02 1.254176e-01 2.465620e-01 -6.110526e-02 1.175861e-01 2.539055e-01 
9.050000e+00 -4.870955e-02 1.270917e-01 2.428966e-01 -5.991373e-02 1.207124e-01 2.502911e-01 
9.060000e+00 -4.355832e-02 1.286968e-01 2.390217e-01 -5.869118e-02 1.237894e-01 2.464626e-01 
9.070000e+00 -3.836380e-02 1.302329e-01 2.349404e-01 -5.743811e-02 1.268147e-01 2.424225e-01 
9.080000e+00 -3.313355e-02 1.316999e-01 2.306555e-01 -5.615506e-02 1.297858e-01 2.381739e-01 
9.090000e+00 -2.787516e-02 1.330979e-01 2.261704e-01 -5.484259e-02 1.327005e-01 2.337197e-01 
9.100000e+00 -2.259633e-02 1.344272e-01 2.214884e-01 -5.350125e-02 1.355563e-01 2.290633e-01 
9.110000e+00 -1.730475e-02 1.356880e-01 2.166134e-01 -5.213166e-02 1.383510e-01 2.242082e-01 
9.120000e+00 -1.200818e-02 1.368804e-01 2.115491e-01 -5.073444e-02 1.410824e-01 2.191582e-01 
9.130000e+00 -6.714390e-03 1.380050e-01 2.062996e-01 -4.931023e-02 1.437481e-01 2.139173e-01 
9.140000e+00 -1.431158e-03 1.390620e-01 2.008693e-01 -4.785971e-02 1.463462e-01 2.084895e-01 
9.150000e+00 3.833735e-03 1.400520e-01 1.952625e-01 -4.638354e-02 1.488744e-01 2.028793e-01 
9.160000e+00 9.072526e-03 1.409754e-01 1.894840e-01 -4.488246e-02 1.513308e-01 1.970912e-01 
9.170000e+00 1.427748e-02 1.418330e-01 1.835386e-01 -4.335717e-02 1.537132e-01 1.911298e-01 
9.180000e+00 1.944088e-02 1.426252e-01 1.774313e-01 -4.180844e-02 1.560199e-01 1.850003e-01 
9.190000e+00 2.455510e-02 1.433527e-01 1.711674e-01 -4.023704e-02 1.582488e-01 1.787076e-01 
9.200000e+00 2.961255e-02 1.440164e-01 1.647522e-01 -3.864373e-02 1.603982e-01 1.722571e-01 
9.210000e+00 3.460570e-02 1.446169e-01 1.581912e-01 -3.702934e-02 1.624662e-01 1.656541e-01 
9.220000e+00 3.952713e-02 1.451552e-01 1.514902e-01 -3.539469e-02 1.644513e-01 1.589044e-01 
9.230000e+00 4.436952e-02 1.456320e-01 1.446550e-01 -3.374060e-02 1.663517e-01 1.520137e-01 
9.240000e+00 4.912564e-02 1.460482e-01 1.376916e-01 -3.206794e-02 1.681659e-01 1.449879e-01 
9.250000e+00 5.378840e-02 1.464049e-01 1.306062e-01 -3.037757e-02 1.698923e-01 1.378331e-01 
9.260000e+00 5.835083e-02 1.467029e-01 1.234049e-01 -2.867039e-02 1.715296e-01 1.305555e-01 
9.270000e+00 6.280609e-02 1.469433e-01 1.160942e-01 -2.694728e-02 1.730764e-01 1.231615e-01 
9.280000e+00 6.714753e-02 1.471272e-01 1.086807e-01 -2.520917e-02 1.745314e-01 1.156575e-01 
9.290000e+00 7.136863e-02 1.472555e-01 1.011708e-01 -2.345697e-02 1.758933e-01 1.080502e-01 
9.300000e+00 7.546307e-02 1.473294e-01 9.357144e-02 -2.169162e-02 1.771611e-01 1.003462e-01 
9.310000e+00 7.942469e-02 1.473500e-01 8.588933e-02 -1.991406e-02 1.783337e-01 9.255239e-02 
9.320000e+00 8.324755e-02 1.473184e-01 7.813141e-02 -1.812526e-02 1.794102e-01 8.467564e-02 
9.330000e+00 8.692589e-02 1.472358e-01 7.030468e-02 -1.632618e-02 1.803895e-01 7.672296e-02 
9.340000e+00 9.045418e-02 1.471033e-01 6.241621e-02 -1.451780e-02 1.812709e-01 6.870144e-02 
9.350000e+00 9.382711e-02 1.469222e-01 5.447314e-02 -1.270109e-02 1.820536e-01 6.061825e-02 
9.360000e+00 9.703961e-02 1.466936e-01 4.648267e-02 -1.087706e-02 1.827371e-01 5.248060e-02 
9.370000e+00 1.000868e-01 1.464187e-01 3.845203e-02 -9.046684e-03 1.833206e-01 4.429579e-02 
9.380000e+00 1.029642e-01 1.460987e-01 3.038853e-02 -7.210979e-03 1.838038e-01 3.607115e-02 
9.390000e+00 1.056673e-01 1.457349e-01 2.229948e-02 -5.370945e-03 1.841861e-01 2.781408e-02 
9.400000e+00 1.081921e-01 1.453284e-01 1.419223e-02 -3.527593e-03 1.844674e-01 1.953198e-02 
9.410000e+00 1.105348e-01 1.448805e-01 6.074165e-03 -1.681936e-03 1.846473e-01 1.123232e-02 
9.420000e+00 1.126919e-01 1.443924e-01 -2.047347e-03 1.650133e-04 1.847256e-01 2.922542e-03 
9.430000e+00 1.146602e-01 1.438652e-01 -1.016492e-02 2.012238e-03 1.847024e-01 -5.389863e-03 
9.440000e+00 1.164365e-01 1.433001e-01 -1.827118e-02 3.858723e-03 1.845776e-01 -1.369742e-02 
9.450000e+00 1.180184e-01 1.426985e-01 -2.635877e-02 5.703452e-03 1.843513e-01 -2.199265e-02 
9.460000e+00 1.194033e-01 1.420613e-01 -3.442034e-02 7.545411e-03 1.840237e-01 -3.026809e-02 
9.470000e+00 1.205893e-01 1.413898e-01 -4.244858e-02 9.383590e-03 1.835951e-01 -3.851630e-02 
9.480000e+00 1.215746e-01 1.406851e-01 -5.043623e-02 1.121698e-02 1.830659e-01 -4.672988e-02 
9.490000e+00 1.223576e-01 1.399484e-01 -5.837606e-02 1.304457e-02 1.824364e-01 -5.490144e-02 
9.500000e+00 1.229373e-01 1.391808e-01 -6.626091e-02 1.486537e-02 1.817071e-01 -6.302366e-02 
9.510000e+00 1.233128e-01 1.383832e-01 -7.408365e-02 1.667839e-02 1.808788e-01 -7.108927e-02 
9.520000e+00 1.234836e-01 1.375569e-01 -8.183727e-02 1.848262e-02 1.799520e-01 -7.909105e-02 
9.530000e+00 1.234495e-01 1.367028e-01 -8.951479e-02 2.027710e-02 1.789276e-01 -8.702187e-02 
9.540000e+00 1.232105e-01 1.358220e-01 -9.710935e-02 2.206085e-02 1.778064e-01 -9.487465e-02 
9.550000e+00 1.227671e-01 1.349154e-01 -1.046142e-01 2.383291e-02 1.765892e-01 -1.026424e-01 
9.560000e+00 1.221201e-01 1.339839e-01 -1.120226e-01 2.559232e-02 1.752772e-01 -1.103183e-01 
9.570000e+00 1.212705e-01 1.330286e-01 -1.193279e-01 2.733814e-02 1.738714e-01 -1.178955e-01 
9.580000e+00 1.202197e-01 1.320504e-01 -1.265239e-01 2.906944e-02 1.723729e-01 -1.253673e-01 
9.590000e+00 1.189694e-01 1.310499e-01 -1.336040e-01 3.078529e-02 1.707831e-01 -1.327271e-01 
9.600000e+00 1.175215e-01 1.300282e-01 -1.405622e-01 3.248480e-02 1.691031e-01 -1.399686e-01 
9.610000e+00 1.158784e-01 1.289860e-01 -1.473923e-01 3.416706e-02 1.673345e-01 -1.470854e-01 
9.620000e+00 1.140428e-01 1.279240e-01 -1.540883e-01 3.583120e-02 1.654786e-01 -1.540714e-01 
9.630000e+00 1.120175e-01 1.268430e-01 -1.606446e-01 3.747635e-02 1.635369e-01 -1.609204e-01 
9.640000e+00 1.098057e-01 1.257436e-01 -1.670555e-01 3.910166e-02 1.615112e-01 -1.676265e-01 
9.650000e+00 1.074109e-01 1.246266e-01 -1.733155e-01 4.070629e-02 1.594029e-01 -1.741842e-01 
9.660000e+00 1.048371e-01 1.234925e-01 -1.794194e-01 4.228945e-02 1.572140e-01 -1.805877e-01 
9.670000e+00 1.020882e-01 1.223418e-01 -1.853619e-01 4.385031e-02 1.549460e-01 -1.868317e-01 
9.680000e+00 9.916861e-02 1.211752e-01 -1.911382e-01 4.538811e-02 1.526009e-01 -1.929109e-01 
9.690000e+00 9.608299e-02 1.199931e-01 -1.967434e-01 4.690208e-02 1.501807e-01 -1.988203e-01 
9.700000e+00 9.283625e-02 1.187960e-01 -2.021730e-01 4.839148e-02 1.476872e-01 -2.045550e-01 
9.710000e+00 8.943353e-02 1.175842e-01 -2.074226e-01 4.985558e-02 1.451224e-01 -2.101103e-01 
9.720000e+00 8.588026e-02 1.163583e-01 -2.124880e-01 5.129370e-02 1.424885e-01 -2.154817e-01 
9.730000e+00 8.218210e-02 1.151184e-01 -2.173652e-01 5.270513e-02 1.397876e-01 -2.206648e-01 
9.740000e+00 7.834494e-02 1.138649e-01 -2.220503e-01 5.408923e-02 1.370219e-01 -2.256557e-01 
9.750000e+00 7.437489e-02 1.125982e-01 -2.265399e-01 5.544536e-02 1.341935e-01 -2.304503e-01 
9.760000e+00 7.027830e-02 1.113183e-01 -2.308305e-01 5.677290e-02 1.313047e-01 -2.350451e-01 
9.770000e+00 6.606171e-02 1.100255e-01 -2.349190e-01 5.807126e-02 1.283579e-01 -2.394364e-01 
9.780000e+00 6.173187e-02 1.087199e-01 -2.388024e-01 5.933987e-02 1.253553e-01 -2.436212e-01 
9.790000e+00 5.729570e-02 1.074018e-01 -2.424779e-01 6.057819e-02 1.222995e-01 -2.475962e-01 
9.800000e+00 5.276032e-02 1.060710e-01 -2.459432e-01 6.178569e-02 1.191927e-01 -2.513587e-01 
9.810000e+00 4.813300e-02 1.047278e-01 -2.491959e-01 6.296188e-02 1.160374e-01 -2.549061e-01 
9.820000e+00 4.342118e-02 1.033720e-01 -2.522339e-01 6.410629e-02 1.128361e-01 -2.582360e-01 
9.830000e+00 3.863244e-02 1.020038e-01 -2.550554e-01 6.521846e-02 1.095914e-01 -2.613463e-01 
9.840000e+00 3.377448e-02 1.006229e-01 -2.576588e-01 6.629798e-02 1.063057e-01 -2.642351e-01 
9.850000e+00 2.885516e-02 9.922950e-02 -2.600427e-01 6.734445e-02 1.029816e-01 -2.669005e-01 
9.860000e+00 2.388241e-02 9.782332e-02 -2.622061e-01 6.835749e-02 9.962166e-02 -2.693413e-01 
9.870000e+00 1.886428e-02 9.640426e-02 -2.641479e-01 6.933677e-02 9.622848e-02 -2.715561e-01 
9.880000e+00 1.380891e-02 9.497218e-02 -2.658675e-01 7.028196e-02 9.280467e-02 -2.735441e-01 
9.890000e+00 8.724502e-03 9.352689e-02 -2.673644e-01 7.119277e-02 8.935283e-02 -2.753043e-01 
9.900000e+00 3.619325e-03 9.206818e-02 -2.686385e-01 7.206893e-02 8.587560e-02 -2.768363e-01 
9.910000e+00 -1.498301e-03 9.059584e-02 -2.696896e-01 7.291020e-02 8.237561e-02 -2.781398e-01 
9.920000e+00 -6.620018e-03 8.910961e-02 -2.705181e-01 7.371637e-02 7.885548e-02 -2.792147e-01 
9.930000e+00 -1.173745e-02 8.760923e-02 -2.711243e-01 7.448725e-02 7.531787e-02 -2.800612e-01 
9.940000e+00 -1.684219e-02 8.609442e-02 -2.715091e-01 7.522268e-02 7.176539e-02 -2.806797e-01 
9.950000e+00 -2.192586e-02 8.456489e-02 -2.716732e-01 7.592252e-02 6.820070e-02 -2.810708e-01 
9.960000e+00 -2.698008e-02 8.302034e-02 -2.716178e-01 7.658666e-02 6.462640e-02 -2.812353e-01 
9.970000e+00 -3.199650e-02 8.146044e-02 -2.713443e-01 7.721503e-02 6.104513e-02 -2.811744e-01 
9.980000e+00 -3.696680e-02 7.988487e-02 -2.708542e-01 7.780755e-02 5.745948e-02 -2.808893e-01 
9.990000e+00 -4.188273e-02 7.829331e-02 -2.701492e-01 7.836421e-02 5.387205e-02 -2.803815e-01 
1.000000e+01 -4.673608e-02 7.668540e-02 -2.692314e-01 7.888500e-02 5.028542e-02 -2.796528e-01 
1.001000e+01 -5.151875e-02 7.506081e-02 -2.681030e-01 7.936993e-02 4.670215e-02 -2.787052e-01 
1.002000e+01 -5.622270e-02 7.341921e-02 -2.667662e-01 7.981906e-02 4.312476e-02 -2.775407e-01 
1.003000e+01 -6.084001e-02 7.176024e-02 -2.652238e-01 8.023245e-02 3.955578e-02 -2.761618e-01 
1.004000e+01 -6.536286e-02 7.008358e-02 -2.634786e-01 8.061021e-02 3.599770e-02 -2.745710e-01 
1.005000e+01 -6.978357e-02 6.838888e-02 -2.615334e-01 8.095245e-02 3.245298e-02 -2.727711e-01 
1.006000e+01 -7.409459e-02 6.667582e-02 -2.593914e-01 8.125932e-02 2.892404e-02 -2.707650e-01 
1.007000e+01 -7.828852e-02 6.494408e-02 -2.570561e-01 8.153099e-02 2.541328e-02 -2.685560e-01 
1.008000e+01 -8.235812e-02 6.319337e-02 -2.545309e-01 8.176766e-02 2.192308e-02 -2.661473e-01 
1.009000e+01 -8.629632e-02 6.142337e-02 -2.518194e-01 8.196953e-02 1.845575e-02 -2.635425e-01 
1.010000e+01 -9.009625e-02 5.963381e-02 -2.489257e-01 8.213686e-02 1.501360e-02 -2.607452e-01 
1.011000e+01 -9.375121e-02 5.782443e-02 -2.458537e-01 8.226989e-02 1.159886e-02 -2.577595e-01 
1.012000e+01 -9.725472e-02 5.599499e-02 -2.426075e-01 8.236893e-02 8.213738e-03 -2.545892e-01 
1.013000e+01 -1.006005e-01 5.414525e-02 -2.391915e-01 8.243428e-02 4.860406e-03 -2.512386e-01 
1.014000e+01 -1.037825e-01 5.227502e-02 -2.356102e-01 8.246625e-02 1.540978e-03 -2.477121e-01 
1.015000e+01 -1.067950e-01 5.038412e-02 -2.318682e-01 8.246521e-02 -1.742480e-03 -2.440142e-01 
1.016000e+01 -1.096322e-01 4.847239e-02 -2.279703e-01 8.243153e-02 -4.987946e-03 -2.401495e-01 
1.017000e+01 -1.122890e-01 4.653971e-02 -2.239212e-01 8.236559e-02 -8.193452e-03 -2.361227e-01 
1.018000e+01 -1.147603e-01 4.458597e-02 -2.197260e-01 8.226780e-02 -1.135708e-02 -2.319389e-01 
1.019000e+01 -1.170413e-01 4.261112e-02 -2.153898e-01 8.213859e-02 -1.447698e-02 -2.276031e-01 
1.020000e+01 -1.191274e-01 4.061512e-02 -2.109178e-01 8.197841e-02 -1.755132e-02 -2.231204e-01 
1.021000e+01 -1.210144e-01 3.859797e-02 -2.063153e-01 8.178772e-02 -2.057838e-02 -2.184961e-01 
1.022000e+01 -1.226984e-01 3.655971e-02 -2.015877e-01 8.156701e-02 -2.355645e-02 -2.137356e-01 
1.023000e+01 -1.241757e-01 3.450039e-02 -1.967404e-01 8.131676e-02 -2.648390e-02 -2.088443e-01 
1.024000e+01 -1.254430e-01 3.242014e-02 -1.917792e-01 8.103750e-02 -2.935915e-02 -2.038279e-01 
1.025000e+01 -1.264972e-01 3.031910e-02 -1.867095e-01 8.072976e-02 -3.218071e-02 -1.986920e-01 
1.026000e+01 -1.273356e-01 2.819746e-02 -1.815370e-01 8.039407e-02 -3.494712e-02 -1.934422e-01 
1.027000e+01 -1.279558e-01 2.605544e-02 -1.762677e-01 8.003101e-02 -3.765699e-02 -1.880845e-01 
1.028000e+01 -1.283556e-01 2.389332e-02 -1.709071e-01 7.964113e-02 -4.030900e-02 -1.826247e-01 
1.029000e+01 -1.285334e-01 2.171142e-02 -1.654613e-01 7.922502e-02 -4.290189e-02 -1.770686e-01 
1.030000e+01 -1.284876e-01 1.951009e-02 -1.599361e-01 7.878329e-02 -4.543448e-02 -1.714223e-01 
1.031000e+01 -1.282172e-01 1.728973e-02 -1.543374e-01 7.831654e-02 -4.790564e-02 -1.656918e-01 
1.032000e+01 -1.277214e-01 1.505080e-02 -1.486711e-01 7.782539e-02 -5.031431e-02 -1.598832e-01 
1.033000e+01 -1.269997e-01 1.279379e-02 -1.429432e-01 7.731046e-02 -5.265949e-02 -1.540024e-01 
1.034000e+01 -1.260519e-01 1.051924e-02 -1.371597e-01 7.677241e-02 -5.494027e-02 -1.480556e-01 
1.035000e+01 -1.248784e-01 8.227736e-03 -1.313266e-01 7.621188e-02 -5.715578e-02 -1.420489e-01 
1.036000e+01 -1.234796e-01 5.919923e-03 -1.254498e-01 7.562952e-02 -5.930523e-02 -1.359885e-01 
1.037000e+01 -1.218565e-01 3.596481e-03 -1.195352e-01 7.502599e-02 -6.138791e-02 -1.298803e-01 
1.038000e+01 -1.200102e-01 1.258142e-03 -1.135888e-01 7.440198e-02 -6.340315e-02 -1.237306e-01 
1.039000e+01 -1.179424e-01 -1.094316e-03 -1.076164e-01 7.375816e-02 -6.535038e-02 -1.175455e-01 
1.040000e+01 -1.156548e-01 -3.460064e-03 -1.016241e-01 7.309520e-02 -6.722906e-02 -1.113309e-01 
1.041000e+01 -1.131497e-01 -5.838227e-03 -9.561747e-02 7.241381e-02 -6.903876e-02 -1.050929e-01 
1.042000e+01 -1.104296e-01 -8.227885e-03 -8.960245e-02 7.171466e-02 -7.077908e-02 -9.883765e-02 
1.043000e+01 -1.074975e-01 -1.062807e-02 -8.358473e-02 7.099846e-02 -7.244971e-02 -9.257096e-02 
1.044000e+01 -1.043563e-01 -1.303776e-02 -7.756999e-02 7.026590e-02 -7.405040e-02 -8.629881e-02 
1.045000e+01 -1.010097e-01 -1.545589e-02 -7.156384e-02 6.951768e-02 -7.558095e-02 -8.002704e-02 
1.046000e+01 -9.746138e-02 -1.788137e-02 -6.557181e-02 6.875451e-02 -7.704126e-02 -7.376146e-02 
1.047000e+01 -9.371547e-02 -2.031304e-02 -5.959938e-02 6.797709e-02 -7.843127e-02 -6.750781e-02 
1.048000e+01 -8.977635e-02 -2.274970e-02 -5.365193e-02 6.718612e-02 -7.975097e-02 -6.127175e-02 
1.049000e+01 -8.564869e-02 -2.519011e-02 -4.773474e-02 6.638231e-02 -8.100046e-02 -5.505887e-02 
1.050000e+01 -8.133745e-02 -2.763300e-02 -4.185302e-02 6.556635e-02 -8.217985e-02 -4.887466e-02 
1.051000e+01 -7.684788e-02 -3.007704e-02 -3.601188e-02 6.473894e-02 -8.328935e-02 -4.272453e-02 
1.052000e+01 -7.218548e-02 -3.252087e-02 -3.021632e-02 6.390079e-02 -8.432922e-02 -3.661379e-02 
1.053000e+01 -6.735601e-02 -3.496310e-02 -2.447122e-02 6.305259e-02 -8.529976e-02 -3.054767e-02 
1.054000e+01 -6.236550e-02 -3.740228e-02 -1.878137e-02 6.219503e-02 -8.620136e-02 -2.453127e-02 
1.055000e+01 -5.722021e-02 -3.983695e-02 -1.315142e-02 6.132879e-02 -8.703444e-02 -1.856958e-02 
1.056000e+01 -5.192664e-02 -4.226561e-02 -7.585934e-03 6.045456e-02 -8.779950e-02 -1.266749e-02 
1.057000e+01 -4.649152e-02 -4.468670e-02 -2.089309e-03 5.957303e-02 -8.849707e-02 -6.829767e-03 
1.058000e+01 -4.092178e-02 -4.709868e-02 3.334164e-03 5.868485e-02 -8.912776e-02 -1.061037e-03 
1.059000e+01 -3.522457e-02 -4.949993e-02 8.680332e-03 5.779069e-02 -8.969221e-02 4.634185e-03 
1.060000e+01 -2.940723e-02 -5.188885e-02 1.394518e-02 5.689122e-02 -9.019113e-02 1.025152e-02 
1.061000e+01 -2.347730e-02 -5.426377e-02 1.912484e-02 5.598708e-02 -9.062527e-02 1.578673e-02 
1.062000e+01 -1.744246e-02 -5.662302e-02 2.421556e-02 5.507893e-02 -9.099541e-02 2.123571e-02 
1.063000e+01 -1.131059e-02 -5.896492e-02 2.921378e-02 5.416739e-02 -9.130242e-02 2.659450e-02 
1.064000e+01 -5.089702e-03 -6.128776e-02 3.411604e-02 5.325309e-02 -9.154718e-02 3.185929e-02 
1.065000e+01 1.212061e-03 -6.358980e-02 3.891906e-02 5.233665e-02 -9.173061e-02 3.702641e-02 
1.066000e+01 7.586413e-03 -6.586931e-02 4.361972e-02 5.141868e-02 -9.185371e-02 4.209236e-02 
1.067000e+01 1.402496e-02 -6.812452e-02 4.821503e-02 5.049977e-02 -9.191749e-02 4.705376e-02 
1.068000e+01 2.051920e-02 -7.035369e-02 5.270217e-02 4.958052e-02 -9.192299e-02 5.190743e-02 
1.069000e+01 2.706054e-02 -7.255502e-02 5.707849e-02 4.866150e-02 -9.187132e-02 5.665031e-02 
1.070000e+01 3.364032e-02 -7.472676e-02 6.134147e-02 4.774328e-02 -9.176360e-02 6.127953e-02 
1.071000e+01 4.024980e-02 -7.686712e-02 6.548879e-02 4.682641e-02 -9.160099e-02 6.579235e-02 
1.072000e+01 4.688019e-02 -7.897432e-02 6.951826e-02 4.591144e-02 -9.138468e-02 7.018622e-02 
1.073000e+01 5.352268e-02 -8.104659e-02 7.342786e-02 4.499889e-02 -9.111590e-02 7.445875e-02 
1.074000e+01 6.016841e-02 -8.308215e-02 7.721575e-02 4.408929e-02 -9.079591e-02 7.860770e-02 
1.075000e+01 6.680850e-02 -8.507925e-02 8.088024e-02 4.318314e-02 -9.042597e-02 8.263100e-02 
1.076000e+01 7.343409e-02 -8.703613e-02 8.441979e-02 4.228094e-02 -9.000739e-02 8.652676e-02 
1.077000e+01 8.003633e-02 -8.895105e-02 8.783306e-02 4.138315e-02 -8.954149e-02 9.029325e-02 
1.078000e+01 8.660638e-02 -9.082229e-02 9.111883e-02 4.049026e-02 -8.902964e-02 9.392890e-02 
1.079000e+01 9.313544e-02 -9.264815e-02 9.427607e-02 3.960271e-02 -8.847318e-02 9.743231e-02 
1.080000e+01 9.961478e-02 -9.442693e-02 9.730390e-02 3.872094e-02 -8.787351e-02 1.008022e-01 
1.081000e+01 1.060357e-01 -9.615698e-02 1.002016e-01 3.784538e-02 -8.723202e-02 1.040376e-01 
1.082000e+01 1.123896e-01 -9.783665e-02 1.029686e-01 3.697643e-02 -8.655014e-02 1.071376e-01 
1.083000e+01 1.186680e-01 -9.946435e-02 1.056046e-01 3.611450e-02 -8.582928e-02 1.101013e-01 
1.084000e+01 1.248625e-01 -1.010385e-01 1.081092e-01 3.525997e-02 -8.507088e-02 1.129283e-01 
1.085000e+01 1.309646e-01 -1.025576e-01 1.104824e-01 3.441321e-02 -8.427639e-02 1.156181e-01 
1.086000e+01 1.369664e-01 -1.040200e-01 1.127243e-01 3.357456e-02 -8.344727e-02 1.181704e-01 
1.087000e+01 1.428597e-01 -1.054244e-01 1.148350e-01 3.274437e-02 -8.258496e-02 1.205852e-01 
1.088000e+01 1.486366e-01 -1.067693e-01 1.168149e-01 3.192297e-02 -8.169094e-02 1.228625e-01 
1.089000e+01 1.542894e-01 -1.080533e-01 1.186645e-01 3.111065e-02 -8.076666e-02 1.250025e-01 
1.090000e+01 1.598106e-01 -1.092751e-01 1.203845e-01 3.030773e-02 -7.981359e-02 1.270055e-01 
1.091000e+01 1.651927e-01 -1.104335e-01 1.219756e-01 2.951447e-02 -7.883319e-02 1.288721e-01 
1.092000e+01 1.704285e-01 -1.115270e-01 1.234388e-01 2.873115e-02 -7.782692e-02 1.306029e-01 
1.093000e+01 1.755112e-01 -1.125547e-01 1.247751e-01 2.795802e-02 -7.679624e-02 1.321987e-01 
1.094000e+01 1.804338e-01 -1.135153e-01 1.259857e-01 2.719530e-02 -7.574259e-02 1.336605e-01 
1.095000e+01 1.851899e-01 -1.144078e-01 1.270719e-01 2.644324e-02 -7.466742e-02 1.349892e-01 
1.096000e+01 1.897731e-01 -1.152312e-01 1.280351e-01 2.570202e-02 -7.357215e-02 1.361861e-01 
1.097000e+01 1.941774e-01 -1.159844e-01 1.288769e-01 2.497186e-02 -7.245821e-02 1.372526e-01 
1.098000e+01 1.983969e-01 -1.166667e-01 1.295990e-01 2.425292e-02 -7.132700e-02 1.381900e-01 
1.099000e+01 2.024261e-01 -1.172772e-01 1.302030e-01 2.354537e-02 -7.017993e-02 1.390000e-01 
1.100000e+01 2.062596e-01 -1.178151e-01 1.306910e-01 2.284937e-02 -6.901837e-02 1.396842e-01 
1.101000e+01 2.098924e-01 -1.182798e-01 1.310648e-01 2.216505e-02 -6.784368e-02 1.402445e-01 
1.102000e+01 2.133198e-01 -1.186707e-01 1.313266e-01 2.149253e-02 -6.665722e-02 1.406827e-01 
1.103000e+01 2.165372e-01 -1.189871e-01 1.314785e-01 2.083194e-02 -6.546032e-02 1.410010e-01 
1.104000e+01 2.195406e-01 -1.192286e-01 1.315228e-01 2.018336e-02 -6.425428e-02 1.412014e-01 
1.105000e+01 2.223260e-01 -1.193948e-01 1.314619e-01 1.954688e-02 -6.304038e-02 1.412861e-01 
1.106000e+01 2.248899e-01 -1.194854e-01 1.312981e-01 1.892257e-02 -6.181991e-02 1.412575e-01 
1.107000e+01 2.272290e-01 -1.195001e-01 1.310340e-01 1.831050e-02 -6.059410e-02 1.411179e-01 
1.108000e+01 2.293403e-01 -1.194388e-01 1.306722e-01 1.771070e-02 -5.936416e-02 1.408699e-01 
1.109000e+01 2.312212e-01 -1.193013e-01 1.302153e-01 1.712322e-02 -5.813131e-02 1.405161e-01 
1.110000e+01 2.328694e-01 -1.190877e-01 1.296660e-01 1.654808e-02 -5.689669e-02 1.400590e-01 
1.111000e+01 2.342830e-01 -1.187979e-01 1.290270e-01 1.598529e-02 -5.566146e-02 1.395014e-01 
1.112000e+01 2.354601e-01 -1.184322e-01 1.283013e-01 1.543485e-02 -5.442674e-02 1.388461e-01 
1.113000e+01 2.363996e-01 -1.179908e-01 1.274916e-01 1.489675e-02 -5.319360e-02 1.380958e-01 
1.114000e+01 2.371004e-01 -1.174739e-01 1.266008e-01 1.437097e-02 -5.196310e-02 1.372536e-01 
1.115000e+01 2.375617e-01 -1.168820e-01 1.256320e-01 1.385748e-02 -5.073628e-02 1.363223e-01 
1.116000e+01 2.377833e-01 -1.162154e-01 1.245880e-01 1.335623e-02 -4.951413e-02 1.353050e-01 
1.117000e+01 2.377652e-01 -1.154749e-01 1.234719e-01 1.286717e-02 -4.829762e-02 1.342047e-01 
1.118000e+01 2.375076e-01 -1.146609e-01 1.222868e-01 1.239025e-02 -4.708769e-02 1.330244e-01 
1.119000e+01 2.370112e-01 -1.137741e-01 1.210356e-01 1.192540e-02 -4.588524e-02 1.317673e-01 
1.120000e+01 2.362769e-01 -1.128155e-01 1.197214e-01 1.147252e-02 -4.469114e-02 1.304364e-01 
1.121000e+01 2.353061e-01 -1.117857e-01 1.183474e-01 1.103154e-02 -4.350623e-02 1.290351e-01 
1.122000e+01 2.341003e-01 -1.106859e-01 1.169165e-01 1.060236e-02 -4.233133e-02 1.275663e-01 
1.123000e+01 2.326615e-01 -1.095169e-01 1.154320e-01 1.018488e-02 -4.116721e-02 1.260333e-01 
1.124000e+01 2.309919e-01 -1.082799e-01 1.138968e-01 9.778981e-03 -4.001460e-02 1.244394e-01 
1.125000e+01 2.290941e-01 -1.069761e-01 1.123140e-01 9.384547e-03 -3.887423e-02 1.227877e-01 
1.126000e+01 2.269709e-01 -1.056067e-01 1.106867e-01 9.001453e-03 -3.774676e-02 1.210814e-01 
1.127000e+01 2.246256e-01 -1.041730e-01 1.090179e-01 8.629567e-03 -3.663284e-02 1.193237e-01 
1.128000e+01 2.220615e-01 -1.026765e-01 1.073108e-01 8.268749e-03 -3.553308e-02 1.175177e-01 
1.129000e+01 2.192825e-01 -1.011186e-01 1.055681e-01 7.918856e-03 -3.444805e-02 1.156668e-01 
1.130000e+01 2.162926e-01 -9.950079e-02 1.037931e-01 7.579737e-03 -3.337829e-02 1.137740e-01 
1.131000e+01 2.130962e-01 -9.782474e-02 1.019885e-01 7.251237e-03 -3.232433e-02 1.118425e-01 
1.132000e+01 2.096977e-01 -9.609211e-02 1.001573e-01 6.933196e-03 -3.128662e-02 1.098754e-01 
1.133000e+01 2.061021e-01 -9.430462e-02 9.830239e-02 6.625449e-03 -3.026563e-02 1.078757e-01 
1.134000e+01 2.023145e-01 -9.246408e-02 9.642657e-02 6.327827e-03 -2.926175e-02 1.058466e-01 
1.135000e+01 1.983402e-01 -9.057234e-02 9.453264e-02 6.040156e-03 -2.827537e-02 1.037910e-01 
1.136000e+01 1.941850e-01 -8.863133e-02 9.262333e-02 5.762260e-03 -2.730684e-02 1.017119e-01 
1.137000e+01 1.898545e-01 -8.664301e-02 9.070132e-02 5.493959e-03 -2.635648e-02 9.961234e-02 
1.138000e+01 1.853549e-01 -8.460941e-02 8.876924e-02 5.235069e-03 -2.542457e-02 9.749510e-02 
1.139000e+01 1.806925e-01 -8.253261e-02 8.682968e-02 4.985405e-03 -2.451136e-02 9.536305e-02 
1.140000e+01 1.758737e-01 -8.041473e-02 8.488514e-02 4.744779e-03 -2.361708e-02 9.321898e-02 
1.141000e+01 1.709052e-01 -7.825795e-02 8.293807e-02 4.513000e-03 -2.274193e-02 9.106563e-02 
1.142000e+01 1.657938e-01 -7.606449e-02 8.099087e-02 4.289876e-03 -2.188608e-02 8.890568e-02 
1.143000e+01 1.605466e-01 -7.383660e-02 7.904585e-02 4.075213e-03 -2.104966e-02 8.674173e-02 
1.144000e+01 1.551709e-01 -7.157657e-02 7.710527e-02 3.868817e-03 -2.023278e-02 8.457634e-02 
1.145000e+01 1.496738e-01 -6.928674e-02 7.517131e-02 3.670492e-03 -1.943553e-02 8.241201e-02 
1.146000e+01 1.440629e-01 -6.696947e-02 7.324607e-02 3.480041e-03 -1.865797e-02 8.025114e-02 
1.147000e+01 1.383458e-01 -6.462715e-02 7.133160e-02 3.297267e-03 -1.790012e-02 7.809610e-02 
1.148000e+01 1.325302e-01 -6.226221e-02 6.942985e-02 3.121973e-03 -1.716199e-02 7.594916e-02 
1.149000e+01 1.266240e-01 -5.987707e-02 6.754271e-02 2.953961e-03 -1.644356e-02 7.381253e-02 
1.150000e+01 1.206350e-01 -5.747421e-02 6.567198e-02 2.793036e-03 -1.574480e-02 7.168835e-02 
1.151000e+01 1.145714e-01 -5.505611e-02 6.381939e-02 2.639000e-03 -1.506563e-02 6.957867e-02 
1.152000e+01 1.084410e-01 -5.262525e-02 6.198658e-02 2.491658e-03 -1.440597e-02 6.748546e-02 
1.153000e+01 1.022521e-01 -5.018415e-02 6.017513e-02 2.350816e-03 -1.376572e-02 6.541064e-02 
1.154000e+01 9.601290e-02 -4.773530e-02 5.838651e-02 2.216280e-03 -1.314473e-02 6.335602e-02 
1.155000e+01 8.973151e-02 -4.528123e-02 5.662214e-02 2.087858e-03 -1.254287e-02 6.132335e-02 
1.156000e+01 8.341618e-02 -4.282446e-02 5.488332e-02 1.965359e-03 -1.195996e-02 5.931428e-02 
1.157000e+01 7.707514e-02 -4.036749e-02 5.317131e-02 1.848596e-03 -1.139583e-02 5.733040e-02 
1.158000e+01 7.071663e-02 -3.791284e-02 5.148726e-02 1.737381e-03 -1.085026e-02 5.537320e-02 
1.159000e+01 6.434884e-02 -3.546300e-02 4.983225e-02 1.631530e-03 -1.032303e-02 5.344409e-02 
1.160000e+01 5.797996e-02 -3.302046e-02 4.820727e-02 1.530860e-03 -9.813923e-03 5.154441e-02 
1.161000e+01 5.161813e-02 -3.058770e-02 4.661324e-02 1.435192e-03 -9.322676e-03 4.967540e-02 
1.162000e+01 4.527144e-02 -2.816716e-02 4.505099e-02 1.344348e-03 -8.849029e-03 4.783824e-02 
1.163000e+01 3.894790e-02 -2.576127e-02 4.352128e-02 1.258153e-03 -8.392704e-03 4.603401e-02 
1.164000e+01 3.265546e-02 -2.337245e-02 4.202477e-02 1.176437e-03 -7.953413e-03 4.426372e-02 
1.165000e+01 2.640198e-02 -2.100307e-02 4.056207e-02 1.099029e-03 -7.530857e-03 4.252828e-02 
1.166000e+01 2.019522e-02 -1.865547e-02 3.913370e-02 1.025765e-03 -7.124723e-03 4.082853e-02 
1.167000e+01 1.404283e-02 -1.633197e-02 3.774010e-02 9.564811e-04 -6.734693e-03 3.916524e-02 
1.168000e+01 7.952321e-03 -1.403484e-02 3.638165e-02 8.910184e-04 -6.360437e-03 3.753910e-02 
1.169000e+01 1.931100e-03 -1.176631e-02 3.505863e-02 8.292208e-04 -6.001618e-03 3.595071e-02 
1.170000e+01 -4.013587e-03 -9.528574e-03 3.377128e-02 7.709358e-04 -5.657891e-03 3.440059e-02 
1.171000e+01 -9.874640e-03 -7.323772e-03 3.251975e-02 7.160139e-04 -5.328907e-03 3.288920e-02 
1.172000e+01 -1.564513e-02 -5.153999e-03 3.130413e-02 6.643096e-04 -5.014308e-03 3.141693e-02 
1.173000e+01 -2.131828e-02 -3.021296e-03 3.012444e-02 6.156810e-04 -4.713733e-03 2.998406e-02 
1.174000e+01 -2.688753e-02 -9.276487e-04 2.898064e-02 5.699895e-04 -4.426818e-03 2.859086e-02 
1.175000e+01 -3.234648e-02 1.125013e-03 2.787262e-02 5.271003e-04 -4.153193e-03 2.723747e-02 
1.176000e+01 -3.768894e-02 3.134819e-03 2.680022e-02 4.868825e-04 -3.892486e-03 2.592399e-02 
1.177000e+01 -4.290894e-02 5.099964e-03 2.576320e-02 4.492088e-04 -3.644326e-03 2.465047e-02 
1.178000e+01 -4.800071e-02 7.018705e-03 2.476129e-02 4.139555e-04 -3.408336e-03 2.341686e-02 
1.179000e+01 -5.295871e-02 8.889368e-03 2.379416e-02 3.810028e-04 -3.184143e-03 2.222308e-02 
1.180000e+01 -5.777764e-02 1.071035e-02 2.286141e-02 3.502345e-04 -2.971370e-03 2.106897e-02 
1.181000e+01 -6.245243e-02 1.248011e-02 2.196262e-02 3.215385e-04 -2.769643e-03 1.995431e-02 
1.182000e+01 -6.697826e-02 1.419719e-02 2.109729e-02 2.948061e-04 -2.578590e-03 1.887884e-02 
1.183000e+01 -7.135055e-02 1.586020e-02 2.026491e-02 2.699324e-04 -2.397839e-03 1.784224e-02 
1.184000e+01 -7.556500e-02 1.746784e-02 1.946489e-02 2.468162e-04 -2.227022e-03 1.684414e-02 
1.185000e+01 -7.961756e-02 1.901888e-02 1.869664e-02 2.253601e-04 -2.065771e-03 1.588410e-02 
1.186000e+01 -8.350443e-02 2.051216e-02 1.795950e-02 2.054701e-04 -1.913726e-03 1.496167e-02 
1.187000e+01 -8.722212e-02 2.194663e-02 1.725280e-02 1.870561e-04 -1.770529e-03 1.407633e-02 
1.188000e+01 -9.076738e-02 2.332128e-02 1.657581e-02 1.700312e-04 -1.635824e-03 1.322752e-02 
1.189000e+01 -9.413727e-02 2.463523e-02 1.592781e-02 1.543124e-04 -1.509263e-03 1.241465e-02 
1.190000e+01 -9.732910e-02 2.588765e-02 1.530802e-02 1.398200e-04 -1.390503e-03 1.163709e-02 
1.191000e+01 -1.003405e-01 2.707782e-02 1.471564e-02 1.264775e-04 -1.279206e-03 1.089416e-02 
1.192000e+01 -1.031694e-01 2.820510e-02 1.414987e-02 1.142120e-04 -1.175040e-03 1.018517e-02 
1.193000e+01 -1.058139e-01 2.926892e-02 1.360987e-02 1.029540e-04 -1.077680e-03 9.509387e-03 
1.194000e+01 -1.082726e-01 3.026883e-02 1.309478e-02 9.263684e-05 -9.868066e-04 8.866056e-03 
1.195000e+01 -1.105442e-01 3.120444e-02 1.260374e-02 8.319727e-05 -9.021089e-04 8.254393e-03 
1.196000e+01 -1.126278e-01 3.207547e-02 1.213588e-02 7.457509e-05 -8.232825e-04 7.673594e-03 
1.197000e+01 -1.145227e-01 3.288171e-02 1.169030e-02 6.671305e-05 -7.500309e-04 7.122834e-03 
1.198000e+01 -1.162287e-01 3.362306e-02 1.126613e-02 5.955686e-05 -6.820651e-04 6.601270e-03 
1.199000e+01 -1.177456e-01 3.429950e-02 1.086245e-02 5.305506e-05 -6.191043e-04 6.108044e-03 
1.200000e+01 -1.190736e-01 3.491109e-02 1.047837e-02 4.715900e-05 -5.608758e-04 5.642284e-03 
1.201000e+01 -1.202134e-01 3.545800e-02 1.011299e-02 4.182266e-05 -5.071151e-04 5.203110e-03 
1.202000e+01 -1.211656e-01 3.594046e-02 9.765411e-03 3.700265e-05 -4.575661e-04 4.789629e-03 
1.203000e+01 -1.219315e-01 3.635881e-02 9.434744e-03 3.265812e-05 -4.119814e-04 4.400946e-03 
1.204000e+01 -1.225123e-01 3.671346e-02 9.120100e-03 2.875061e-05 -3.701222e-04 4.036160e-03 
1.205000e+01 -1.229097e-01 3.700493e-02 8.820602e-03 2.524403e-05 -3.317580e-04 3.694368e-03 
1.206000e+01 -1.231256e-01 3.723381e-02 8.535384e-03 2.210454e-05 -2.966672e-04 3.374668e-03 
1.207000e+01 -1.231622e-01 3.740076e-02 8.263590e-03 1.930048e-05 -2.646372e-04 3.076158e-03 
1.208000e+01 -1.230219e-01 3.750655e-02 8.004381e-03 1.680228e-05 -2.354635e-04 2.797943e-03 
1.209000e+01 -1.227075e-01 3.755201e-02 7.756933e-03 1.458234e-05 -2.089506e-04 2.539131e-03 
1.210000e+01 -1.222219e-01 3.753806e-02 7.520438e-03 1.261502e-05 -1.849116e-04 2.298840e-03 
1.211000e+01 -1.215682e-01 3.746570e-02 7.294109e-03 1.087647e-05 -1.631681e-04 2.076196e-03 
1.212000e+01 -1.207499e-01 3.733600e-02 7.077180e-03 9.344578e-06 -1.435500e-04 1.870338e-03 
1.213000e+01 -1.197707e-01 3.715011e-02 6.868905e-03 7.998914e-06 -1.258957e-04 1.680415e-03 
1.214000e+01 -1.186345e-01 3.690924e-02 6.668564e-03 6.820628e-06 -1.100519e-04 1.505593e-03 
1.215000e+01 -1.173454e-01 3.661470e-02 6.475459e-03 5.792336e-06 -9.587314e-05 1.345052e-03 
1.216000e+01 -1.159076e-01 3.626783e-02 6.288919e-03 4.898074e-06 -8.322217e-05 1.197990e-03 
1.217000e+01 -1.143258e-01 3.587006e-02 6.108301e-03 4.123226e-06 -7.196938e-05 1.063622e-03 
1.218000e+01 -1.126045e-01 3.542289e-02 5.932986e-03 3.454436e-06 -6.199280e-05 9.411833e-04 
1.219000e+01 -1.107488e-01 3.492786e-02 5.762387e-03 2.879505e-06 -5.317784e-05 8.299303e-04 
1.220000e+01 -1.087637e-01 3.438658e-02 5.595944e-03 2.387361e-06 -4.541717e-05 7.291402e-04 
1.221000e+01 -1.066543e-01 3.380072e-02 5.433129e-03 1.967978e-06 -3.861048e-05 6.381128e-04 
1.222000e+01 -1.044262e-01 3.317200e-02 5.273440e-03 1.612290e-06 -3.266422e-05 5.561713e-04 
1.223000e+01 -1.020848e-01 3.250219e-02 5.116412e-03 1.312120e-06 -2.749138e-05 4.826630e-04 
1.224000e+01 -9.963586e-02 3.179311e-02 4.961604e-03 1.060147e-06 -2.301133e-05 4.169597e-04 
1.225000e+01 -9.708512e-02 3.104661e-02 4.808613e-03 8.498321e-07 -1.914953e-05 3.584584e-04 
1.226000e+01 -9.443852e-02 3.026461e-02 4.657062e-03 6.753323e-07 -1.583722e-05 3.065818e-04 
1.227000e+01 -9.170209e-02 2.944905e-02 4.506609e-03 5.314679e-07 -1.301125e-05 2.607787e-04 
1.228000e+01 -8.888194e-02 2.860190e-02 4.356941e-03 4.136732e-07 -1.061385e-05 2.205241e-04 
1.229000e+01 -8.598429e-02 2.772518e-02 4.207777e-03 3.179393e-07 -8.592307e-06 1.853192e-04 
1.230000e+01 -8.301541e-02 2.682094e-02 4.058869e-03 2.407406e-07 -6.898653e-06 1.546921e-04 
1.231000e+01 -7.998165e-02 2.589123e-02 3.909995e-03 1.790171e-07 -5.489540e-06 1.281972e-04 
1.232000e+01 -7.688941e-02 2.493814e-02 3.760968e-03 1.301269e-07 -4.325935e-06 1.054156e-04 
1.233000e+01 -7.374511e-02 2.396380e-02 3.611627e-03 9.179909e-08 -3.372826e-06 8.595430e-05 
1.234000e+01 -7.055525e-02 2.297032e-02 3.461842e-03 6.207852e-08 -2.598893e-06 6.944649e-05 
1.235000e+01 -6.732630e-02 2.195984e-02 3.311511e-03 3.931506e-08 -1.976430e-06 5.555098e-05 
1.236000e+01 -6.406476e-02 2.093450e-02 3.160558e-03 2.212262e-08 -1.481005e-06 4.395187e-05 
1.237000e+01 -6.077714e-02 1.989646e-02 3.008935e-03 9.344904e-09 -1.091197e-06 3.435797e-05 
1.238000e+01 -5.746991e-02 1.884788e-02 2.856620e-03 1.379087e-11 -7.882791e-07 2.650197e-05 
1.239000e+01 -5.414954e-02 1.779091e-02 2.703614e-03 -6.657251e-09 -5.561629e-07 2.014025e-05 
1.240000e+01 -5.082245e-02 1.672770e-02 2.549943e-03 -1.130311e-08 -3.810775e-07 1.505195e-05 
1.241000e+01 -4.749504e-02 1.566039e-02 2.395654e-03 -1.442944e-08 -2.513455e-07 1.103828e-05 
1.242000e+01 -4.417362e-02 1.459111e-02 2.240817e-03 -1.644397e-08 -1.570775e-07 7.921017e-06 
1.243000e+01 -4.086445e-02 1.352197e-02 2.085520e-03 -1.766116e-08 -9.012334e-08 5.542335e-06 
1.244000e+01 -3.757373e-02 1.245508e-02 1.929871e-03 -1.831822e-08 -4.384283e-08 3.763666e-06 
1.245000e+01 -3.430754e-02 1.139250e-02 1.773995e-03 -1.859047e-08 -1.289088e-08 2.464822e-06 
1.246000e+01 -3.107190e-02 1.033629e-02 1.618030e-03 -1.861007e-08 7.031083e-09 1.542015e-06 
1.247000e+01 -2.787270e-02 9.288481e-03 1.462132e-03 -1.847328e-08 1.927465e-08 9.071513e-07 
1.248000e+01 -2.471572e-02 8.251052e-03 1.306468e-03 -1.824282e-08 2.629484e-08 4.873762e-07 
1.249000e+01 -2.160662e-02 7.225964e-03 1.151214e-03 -1.796058e-08 2.992544e-08 2.231545e-07 
1.250000e+01 -1.855093e-02 6.215137e-03 9.965601e-04 -1.765171e-08 3.145681e-08 6.735277e-08 
1.251000e+01 -1.555402e-02 5.220450e-03 8.426996e-04 -1.733344e-08 3.182082e-08 -1.736663e-08 
1.252000e+01 -1.262113e-02 4.243738e-03 6.898345e-04 -1.701578e-08 3.160592e-08 -5.872135e-08 
1.253000e+01 -9.757334e-03 3.286792e-03 5.381706e-04 -1.670238e-08 3.109697e-08 -7.565452e-08 
1.254000e+01 -6.967529e-03 2.351350e-03 3.879166e-04 -1.639499e-08 3.047716e-08 -8.063408e-08 
1.255000e+01 -4.256449e-03 1.439100e-03 2.392820e-04 -1.609365e-08 2.982553e-08 -7.993866e-08 
1.256000e+01 -1.628643e-03 5.516747e-04 9.247603e-05 -1.579832e-08 2.918665e-08 -7.767019e-08 
1.257000e+01 9.115281e-04 -3.093501e-04 -5.229471e-05 -1.550904e-08 2.857729e-08 -7.598304e-08 
1.258000e+01 3.359901e-03 -1.142459e-03 -1.948276e-04 -1.522594e-08 2.798636e-08 -7.508399e-08 
1.259000e+01 5.712513e-03 -1.946199e-03 -3.349258e-04 -1.494903e-08 2.738205e-08 -7.471325e-08 
1.260000e+01 7.965609e-03 -2.719182e-03 -4.723999e-04 -1.467783e-08 2.677249e-08 -7.764382e-08 
1.261000e+01 1.011565e-02 -3.460085e-03 -6.070698e-04 -1.441290e-08 2.611008e-08 -8.971460e-08 
1.262000e+01 1.215930e-02 -4.167656e-03 -7.387660e-04 -1.415622e-08 2.522159e-08 -1.225820e-07 
1.263000e+01 1.409348e-02 -4.840713e-03 -8.673317e-04 -1.391121e-08 2.380747e-08 -1.937971e-07 
1.264000e+01 1.591530e-02 -5.478147e-03 -9.926240e-04 -1.368440e-08 2.138324e-08 -3.278588e-07 
1.265000e+01 1.762212e-02 -6.078923e-03 -1.114516e-03 -1.348856e-08 1.718448e-08 -5.586176e-07 
1.266000e+01 1.921154e-02 -6.642084e-03 -1.232896e-03 -1.334745e-08 1.005078e-08 -9.302547e-07 
1.267000e+01 2.068139e-02 -7.166749e-03 -1.347675e-03 -1.330170e-08 -1.761011e-09 -1.499575e-06 
1.268000e+01 2.202974e-02 -7.652117e-03 -1.458780e-03 -1.340892e-08 -2.058022e-08 -2.336056e-06 
1.269000e+01 2.325491e-02 -8.097467e-03 -1.566161e-03 -1.374981e-08 -4.942978e-08 -3.522755e-06 
1.270000e+01 2.435545e-02 -8.502161e-03 -1.669792e-03 -1.444287e-08 -9.226921e-08 -5.158582e-06 
1.271000e+01 2.533019e-02 -8.865641e-03 -1.769670e-03 -1.565385e-08 -1.541440e-07 -7.359108e-06 
1.272000e+01 2.617817e-02 -9.187435e-03 -1.865817e-03 -1.760924e-08 -2.414242e-07 -1.025821e-05 
1.273000e+01 2.689869e-02 -9.467154e-03 -1.958281e-03 -2.059705e-08 -3.618149e-07 -1.400812e-05 
1.274000e+01 2.749131e-02 -9.704495e-03 -2.047140e-03 -2.498987e-08 -5.246248e-07 -1.878080e-05 
1.275000e+01 2.795584e-02 -9.899241e-03 -2.132498e-03 -3.126400e-08 -7.409655e-07 -2.476891e-05 
1.276000e+01 2.829231e-02 -1.005126e-02 -2.214490e-03 -4.002618e-08 -1.024079e-06 -3.218716e-05 
1.277000e+01 2.850102e-02 -1.016050e-02 -2.293281e-03 -5.202305e-08 -1.389455e-06 -4.127276e-05 
1.278000e+01 2.858252e-02 -1.022701e-02 -2.369066e-03 -6.815486e-08 -1.854952e-06 -5.228575e-05 
1.279000e+01 2.853759e-02 -1.025091e-02 -2.442075e-03 -8.952189e-08 -2.441170e-06 -6.551021e-05 
1.280000e+01 2.836725e-02 -1.023241e-02 -2.512567e-03 -1.174513e-07 -3.171695e-06 -8.125471e-05 
1.281000e+01 2.807276e-02 -1.017181e-02 -2.580835e-03 -1.535269e-07 -4.073378e-06 -9.985302e-05 
1.282000e+01 2.765562e-02 -1.006950e-02 -2.647207e-03 -1.995974e-07 -5.176397e-06 -1.216642e-04 
1.283000e+01 2.711755e-02 -9.925933e-03 -2.712042e-03 -2.578385e-07 -6.514645e-06 -1.470731e-04 
1.284000e+01 2.646053e-02 -9.741670e-03 -2.775736e-03 -3.307913e-07 -8.125980e-06 -1.764907e-04 
1.285000e+01 2.568671e-02 -9.517341e-03 -2.838717e-03 -4.214071e-07 -1.005257e-05 -2.103543e-04 
1.286000e+01 2.479850e-02 -9.253663e-03 -2.901447e-03 -5.330570e-07 -1.234096e-05 -2.491278e-04 
1.287000e+01 2.379852e-02 -8.951432e-03 -2.964424e-03 -6.696044e-07 -1.504241e-05 -2.933011e-04 
1.288000e+01 2.268957e-02 -8.611524e-03 -3.028179e-03 -8.354592e-07 -1.821319e-05 -3.433910e-04 
1.289000e+01 2.147468e-02 -8.234892e-03 -3.093276e-03 -1.035635e-06 -2.191490e-05 -3.999399e-04 
1.290000e+01 2.015707e-02 -7.822567e-03 -3.160312e-03 -1.275760e-06 -2.621458e-05 -4.635167e-04 
1.291000e+01 1.874014e-02 -7.375655e-03 -3.229920e-03 -1.562164e-06 -3.118500e-05 -5.347157e-04 
1.292000e+01 1.722747e-02 -6.895335e-03 -3.302761e-03 -1.901946e-06 -3.690493e-05 -6.141564e-04 
1.293000e+01 1.562285e-02 -6.382857e-03 -3.379531e-03 -2.303041e-06 -4.345947e-05 -7.024829e-04 
1.294000e+01 1.393018e-02 -5.839539e-03 -3.460955e-03 -2.774234e-06 -5.094015e-05 -8.003634e-04 
1.295000e+01 1.215358e-02 -5.266770e-03 -3.547789e-03 -3.325260e-06 -5.944517e-05 -9.084895e-04 
1.296000e+01 1.029729e-02 -4.666000e-03 -3.640818e-03 -3.966888e-06 -6.907966e-05 -1.027575e-03 
1.297000e+01 8.365686e-03 -4.038745e-03 -3.740855e-03 -4.710989e-06 -7.995596e-05 -1.158357e-03 
1.298000e+01 6.363311e-03 -3.386577e-03 -3.848739e-03 -5.570558e-06 -9.219370e-05 -1.301590e-03 
1.299000e+01 4.294814e-03 -2.711131e-03 -3.965336e-03 -6.559825e-06 -1.059200e-04 -1.458051e-03 
1.300000e+01 2.164970e-03 -2.014092e-03 -4.091535e-03 -7.694354e-06 -1.212698e-04 -1.628535e-03 
1.301000e+01 -2.133985e-05 -1.297201e-03 -4.228248e-03 -8.991107e-06 -1.383857e-04 -1.813853e-03 
1.302000e+01 -2.259130e-03 -5.622476e-04 -4.376409e-03 -1.046847e-05 -1.574186e-04 -2.014833e-03 
1.303000e+01 -4.543326e-03 1.889330e-04 -4.536970e-03 -1.214640e-05 -1.785274e-04 -2.232317e-03 
1.304000e+01 -6.868772e-03 9.544608e-04 -4.710904e-03 -1.404648e-05 -2.018792e-04 -2.467160e-03 
1.305000e+01 -9.230238e-03 1.732416e-03 -4.899196e-03 -1.619204e-05 -2.276496e-04 -2.720228e-03 
1.306000e+01 -1.162243e-02 2.520839e-03 -5.102848e-03 -1.860816e-05 -2.560227e-04 -2.992397e-03 
1.307000e+01 -1.404001e-02 3.317740e-03 -5.322873e-03 -2.132181e-05 -2.871910e-04 -3.284553e-03 
1.308000e+01 -1.647759e-02 4.121094e-03 -5.560295e-03 -2.436195e-05 -3.213558e-04 -3.597584e-03 
1.309000e+01 -1.892975e-02 4.928850e-03 -5.816146e-03 -2.775962e-05 -3.587268e-04 -3.932387e-03 
1.310000e+01 -2.139105e-02 5.738932e-03 -6.091463e-03 -3.154792e-05 -3.995226e-04 -4.289857e-03 
1.311000e+01 -2.385603e-02 6.549244e-03 -6.387287e-03 -3.576223e-05 -4.439701e-04 -4.670894e-03 
1.312000e+01 -2.631925e-02 7.357671e-03 -6.704661e-03 -4.044026e-05 -4.923052e-04 -5.076393e-03 
1.313000e+01 -2.877524e-02 8.162084e-03 -7.044626e-03 -4.562212e-05 -5.447720e-04 -5.507247e-03 
1.314000e+01 -3.121858e-02 8.960344e-03 -7.408221e-03 -5.135033e-05 -6.016233e-04 -5.964341e-03 
1.315000e+01 -3.364387e-02 9.750304e-03 -7.796476e-03 -5.767005e-05 -6.631203e-04 -6.448554e-03 
1.316000e+01 -3.604573e-02 1.052981e-02 -8.210417e-03 -6.462911e-05 -7.295322e-04 -6.960755e-03 
1.317000e+01 -3.841886e-02 1.129672e-02 -8.651055e-03 -7.227802e-05 -8.011366e-04 -7.501799e-03 
1.318000e+01 -4.075799e-02 1.204889e-02 -9.119389e-03 -8.067011e-05 -8.782191e-04 -8.072526e-03 
1.319000e+01 -4.305792e-02 1.278416e-02 -9.616402e-03 -8.986162e-05 -9.610728e-04 -8.673760e-03 
1.320000e+01 -4.531355e-02 1.350042e-02 -1.014306e-02 -9.991179e-05 -1.049999e-03 -9.306305e-03 
1.321000e+01 -4.751983e-02 1.419555e-02 -1.070030e-02 -1.108829e-04 -1.145305e-03 -9.970941e-03 
1.322000e+01 -4.967183e-02 1.486744e-02 -1.128904e-02 -1.228402e-04 -1.247306e-03 -1.066842e-02 
1.323000e+01 -5.176471e-02 1.551403e-02 -1.191018e-02 -1.358524e-04 -1.356325e-03 -1.139949e-02 
1.324000e+01 -5.379377e-02 1.613327e-02 -1.256458e-02 -1.499912e-04 -1.472689e-03 -1.216483e-02 
1.325000e+01 -5.575439e-02 1.672312e-02 -1.325306e-02 -1.653318e-04 -1.596734e-03 -1.296512e-02 
1.326000e+01 -5.764212e-02 1.728160e-02 -1.397642e-02 -1.819526e-04 -1.728799e-03 -1.380099e-02 
1.327000e+01 -5.945261e-02 1.780676e-02 -1.473542e-02 -1.999356e-04 -1.869231e-03 -1.467305e-02 
1.328000e+01 -6.118170e-02 1.829666e-02 -1.553077e-02 -2.193663e-04 -2.018379e-03 -1.558184e-02 
1.329000e+01 -6.282535e-02 1.874944e-02 -1.636315e-02 -2.403335e-04 -2.176599e-03 -1.652788e-02 
1.330000e+01 -6.437970e-02 1.916327e-02 -1.723318e-02 -2.629297e-04 -2.344250e-03 -1.751166e-02 
1.331000e+01 -6.584104e-02 1.953635e-02 -1.814144e-02 -2.872511e-04 -2.521695e-03 -1.853359e-02 
1.332000e+01 -6.720586e-02 1.986696e-02 -1.908846e-02 -3.133975e-04 -2.709300e-03 -1.959406e-02 
1.333000e+01 -6.847081e-02 2.015342e-02 -2.007473e-02 -3.414722e-04 -2.907432e-03 -2.069338e-02 
1.334000e+01 -6.963274e-02 2.039411e-02 -2.110065e-02 -3.715824e-04 -3.116462e-03 -2.183184e-02 
1.335000e+01 -7.068869e-02 2.058746e-02 -2.216658e-02 -4.038390e-04 -3.336761e-03 -2.300966e-02 
1.336000e+01 -7.163591e-02 2.073199e-02 -2.327284e-02 -4.383564e-04 -3.568702e-03 -2.422699e-02 
1.337000e+01 -7.247185e-02 2.082624e-02 -2.441966e-02 -4.752531e-04 -3.812658e-03 -2.548393e-02 
1.338000e+01 -7.319415e-02 2.086887e-02 -2.560720e-02 -5.146509e-04 -4.069000e-03 -2.678054e-02 
1.339000e+01 -7.380070e-02 2.085858e-02 -2.683559e-02 -5.566756e-04 -4.338099e-03 -2.811677e-02 
1.340000e+01 -7.428958e-02 2.079414e-02 -2.810485e-02 -6.014566e-04 -4.620324e-03 -2.949255e-02 
1.341000e+01 -7.465911e-02 2.067441e-02 -2.941496e-02 -6.491271e-04 -4.916042e-03 -3.090771e-02 
1.342000e+01 -7.490783e-02 2.049833e-02 -3.076580e-02 -6.998236e-04 -5.225616e-03 -3.236204e-02 
1.343000e+01 -7.503449e-02 2.026490e-02 -3.215720e-02 -7.536867e-04 -5.549406e-03 -3.385524e-02 
1.344000e+01 -7.503811e-02 1.997322e-02 -3.358889e-02 -8.108603e-04 -5.887765e-03 -3.538693e-02 
1.345000e+01 -7.491791e-02 1.962248e-02 -3.506055e-02 -8.714918e-04 -6.241042e-03 -3.695667e-02 
1.346000e+01 -7.467336e-02 1.921192e-02 -3.657175e-02 -9.357320e-04 -6.609581e-03 -3.856396e-02 
1.347000e+01 -7.430417e-02 1.874091e-02 -3.812201e-02 -1.003735e-03 -6.993718e-03 -4.020819e-02 
1.348000e+01 -7.381027e-02 1.820887e-02 -3.971074e-02 -1.075659e-03 -7.393779e-03 -4.188870e-02 
1.349000e+01 -7.319184e-02 1.761535e-02 -4.133729e-02 -1.151665e-03 -7.810083e-03 -4.360474e-02 
1.350000e+01 -7.244930e-02 1.695996e-02 -4.300090e-02 -1.231916e-03 -8.242941e-03 -4.535548e-02 
1.351000e+01 -7.158330e-02 1.624241e-02 -4.470075e-02 -1.316580e-03 -8.692652e-03 -4.714000e-02 
1.352000e+01 -7.059474e-02 1.546251e-02 -4.643593e-02 -1.405827e-03 -9.159504e-03 -4.895733e-02 
1.353000e+01 -6.948473e-02 1.462015e-02 -4.820543e-02 -1.499828e-03 -9.643772e-03 -5.080639e-02 
1.354000e+01 -6.825465e-02 1.371533e-02 -5.000817e-02 -1.598761e-03 -1.014572e-02 -5.268603e-02 
1.355000e+01 -6.690607e-02 1.274814e-02 -5.184296e-02 -1.702802e-03 -1.066560e-02 -5.459502e-02 
1.356000e+01 -6.544084e-02 1.171877e-02 -5.370856e-02 -1.812133e-03 -1.120364e-02 -5.653204e-02 
1.357000e+01 -6.386098e-02 1.062749e-02 -5.560360e-02 -1.926937e-03 -1.176007e-02 -5.849569e-02 
1.358000e+01 -6.216879e-02 9.474690e-03 -5.752665e-02 -2.047397e-03 -1.233508e-02 -6.048449e-02 
1.359000e+01 -6.036674e-02 8.260831e-03 -5.947620e-02 -2.173701e-03 -1.292887e-02 -6.249689e-02 
1.360000e+01 -5.845755e-02 6.986487e-03 -6.145062e-02 -2.306037e-03 -1.354160e-02 -6.453123e-02 
1.361000e+01 -5.644414e-02 5.652323e-03 -6.344822e-02 -2.444596e-03 -1.417342e-02 -6.658579e-02 
1.362000e+01 -5.432964e-02 4.259097e-03 -6.546723e-02 -2.589570e-03 -1.482446e-02 -6.865877e-02 
1.363000e+01 -5.211738e-02 2.807665e-03 -6.750578e-02 -2.741150e-03 -1.549484e-02 -7.074829e-02 
1.364000e+01 -4.981087e-02 1.298974e-03 -6.956192e-02 -2.899531e-03 -1.618463e-02 -7.285238e-02 
1.365000e+01 -4.741385e-02 -2.659333e-04 -7.163362e-02 -3.064908e-03 -1.689391e-02 -7.496900e-02 
1.366000e+01 -4.493021e-02 -1.885924e-03 -7.371877e-02 -3.237474e-03 -1.762272e-02 -7.709604e-02 
1.367000e+01 -4.236402e-02 -3.559775e-03 -7.581519e-02 -3.417427e-03 -1.837109e-02 -7.923131e-02 
1.368000e+01 -3.971955e-02 -5.286171e-03 -7.792060e-02 -3.604961e-03 -1.913900e-02 -8.137255e-02 
1.369000e+01 -3.700120e-02 -7.063711e-03 -8.003266e-02 -3.800272e-03 -1.992642e-02 -8.351742e-02 
1.370000e+01 -3.421355e-02 -8.890905e-03 -8.214896e-02 -4.003555e-03 -2.073332e-02 -8.566352e-02 
1.371000e+01 -3.136131e-02 -1.076618e-02 -8.426702e-02 -4.215003e-03 -2.155959e-02 -8.780838e-02 
1.372000e+01 -2.844935e-02 -1.268788e-02 -8.638426e-02 -4.434811e-03 -2.240514e-02 -8.994947e-02 
1.373000e+01 -2.548266e-02 -1.465426e-02 -8.849808e-02 -4.663170e-03 -2.326983e-02 -9.208418e-02 
1.374000e+01 -2.246636e-02 -1.666352e-02 -9.060579e-02 -4.900271e-03 -2.415350e-02 -9.420987e-02 
1.375000e+01 -1.940569e-02 -1.871374e-02 -9.270462e-02 -5.146302e-03 -2.505596e-02 -9.632381e-02 
1.376000e+01 -1.630597e-02 -2.080297e-02 -9.479179e-02 -5.401452e-03 -2.597698e-02 -9.842323e-02 
1.377000e+01 -1.317266e-02 -2.292916e-02 -9.686442e-02 -5.665903e-03 -2.691630e-02 -1.005053e-01 
1.378000e+01 -1.001128e-02 -2.509021e-02 -9.891960e-02 -5.939838e-03 -2.787366e-02 -1.025672e-01 
1.379000e+01 -6.827436e-03 -2.728392e-02 -1.009544e-01 -6.223435e-03 -2.884874e-02 -1.046059e-01 
1.380000e+01 -3.626800e-03 -2.950805e-02 -1.029657e-01 -6.516871e-03 -2.984119e-02 -1.066185e-01 
1.381000e+01 -4.151088e-04 -3.176031e-02 -1.049506e-01 -6.820316e-03 -3.085064e-02 -1.086021e-01 
1.382000e+01 2.801853e-03 -3.403832e-02 -1.069058e-01 -7.133939e-03 -3.187669e-02 -1.105535e-01 
1.383000e+01 6.018262e-03 -3.633967e-02 -1.088284e-01 -7.457904e-03 -3.291888e-02 -1.124697e-01 
1.384000e+01 9.228264e-03 -3.866188e-02 -1.107152e-01 -7.792369e-03 -3.397676e-02 -1.143476e-01 
1.385000e+01 1.242599e-02 -4.100242e-02 -1.125628e-01 -8.137489e-03 -3.504981e-02 -1.161840e-01 
1.386000e+01 1.560555e-02 -4.335874e-02 -1.143683e-01 -8.493414e-03 -3.613751e-02 -1.179759e-01 
1.387000e+01 1.876106e-02 -4.572820e-02 -1.161283e-01 -8.860286e-03 -3.723927e-02 -1.197201e-01 
1.388000e+01 2.188666e-02 -4.810817e-02 -1.178395e-01 -9.238244e-03 -3.835450e-02 -1.214133e-01 
1.389000e+01 2.497650e-02 -5.049595e-02 -1.194988e-01 -9.627419e-03 -3.948255e-02 -1.230525e-01 
1.390000e+01 2.802476e-02 -5.288881e-02 -1.211028e-01 -1.002794e-02 -4.062277e-02 -1.246344e-01 
1.391000e+01 3.102566e-02 -5.528402e-02 -1.226484e-01 -1.043991e-02 -4.177444e-02 -1.261558e-01 
1.392000e+01 3.397348e-02 -5.767878e-02 -1.241322e-01 -1.086346e-02 -4.293684e-02 -1.276135e-01 
1.393000e+01 3.686256e-02 -6.007030e-02 -1.255511e-01 -1.129868e-02 -4.410918e-02 -1.290044e-01 
1.394000e+01 3.968731e-02 -6.245576e-02 -1.269017e-01 -1.174567e-02 -4.529068e-02 -1.303254e-01 
1.395000e+01 4.244222e-02 -6.483233e-02 -1.281809e-01 -1.220452e-02 -4.648049e-02 -1.315732e-01 
1.396000e+01 4.512187e-02 -6.719716e-02 -1.293855e-01 -1.267531e-02 -4.767776e-02 -1.327447e-01 
1.397000e+01 4.772096e-02 -6.954740e-02 -1.305122e-01 -1.315810e-02 -4.888157e-02 -1.338368e-01 
1.398000e+01 5.023428e-02 -7.188020e-02 -1.315581e-01 -1.365296e-02 -5.009102e-02 -1.348466e-01 
1.399000e+01 5.265675e-02 -7.419270e-02 -1.325199e-01 -1.415994e-02 -5.130512e-02 -1.357709e-01 
1.400000e+01 5.498341e-02 -7.648204e-02 -1.333946e-01 -1.467907e-02 -5.252290e-02 -1.366067e-01 
1.401000e+01 5.720945e-02 -7.874539e-02 -1.341792e-01 -1.521040e-02 -5.374333e-02 -1.373512e-01 
1.402000e+01 5.933020e-02 -8.097992e-02 -1.348707e-01 -1.575395e-02 -5.496536e-02 -1.380014e-01 
1.403000e+01 6.134115e-02 -8.318279e-02 -1.354663e-01 -1.630971e-02 -5.618791e-02 -1.385545e-01 
1.404000e+01 6.323796e-02 -8.535123e-02 -1.359631e-01 -1.687770e-02 -5.740988e-02 -1.390078e-01 
1.405000e+01 6.501643e-02 -8.748244e-02 -1.363583e-01 -1.745790e-02 -5.863013e-02 -1.393584e-01 
1.406000e+01 6.667259e-02 -8.957369e-02 -1.366493e-01 -1.805030e-02 -5.984750e-02 -1.396038e-01 
1.407000e+01 6.820262e-02 -9.162225e-02 -1.368333e-01 -1.865484e-02 -6.106080e-02 -1.397415e-01 
1.408000e+01 6.960290e-02 -9.362544e-02 -1.369079e-01 -1.927149e-02 -6.226883e-02 -1.397688e-01 
1.409000e+01 7.087003e-02 -9.558061e-02 -1.368706e-01 -1.990020e-02 -6.347033e-02 -1.396835e-01 
1.410000e+01 7.200079e-02 -9.748515e-02 -1.367189e-01 -2.054087e-02 -6.466407e-02 -1.394832e-01 
1.411000e+01 7.299220e-02 -9.933649e-02 -1.364508e-01 -2.119345e-02 -6.584875e-02 -1.391656e-01 
1.412000e+01 7.384148e-02 -1.011321e-01 -1.360638e-01 -2.185782e-02 -6.702308e-02 -1.387287e-01 
1.413000e+01 7.454610e-02 -1.028696e-01 -1.355561e-01 -2.253387e-02 -6.818572e-02 -1.381704e-01 
1.414000e+01 7.510372e-02 -1.045465e-01 -1.349256e-01 -2.322149e-02 -6.933536e-02 -1.374889e-01 
1.415000e+01 7.551228e-02 -1.061604e-01 -1.341704e-01 -2.392053e-02 -7.047062e-02 -1.366822e-01 
1.416000e+01 7.576992e-02 -1.077091e-01 -1.332889e-01 -2.463085e-02 -7.159013e-02 -1.357487e-01 
1.417000e+01 7.587507e-02 -1.091903e-01 -1.322794e-01 -2.535227e-02 -7.269251e-02 -1.346869e-01 
1.418000e+01 7.582635e-02 -1.106019e-01 -1.311404e-01 -2.608463e-02 -7.377635e-02 -1.334952e-01 
1.419000e+01 7.562269e-02 -1.119418e-01 -1.298705e-01 -2.682773e-02 -7.484025e-02 -1.321723e-01 
1.420000e+01 7.526322e-02 -1.132080e-01 -1.284686e-01 -2.758137e-02 -7.588277e-02 -1.307170e-01 
1.421000e+01 7.474736e-02 -1.143984e-01 -1.269335e-01 -2.834531e-02 -7.690248e-02 -1.291283e-01 
1.422000e+01 7.407478e-02 -1.155113e-01 -1.252642e-01 -2.911934e-02 -7.789795e-02 -1.274052e-01 
1.423000e+01 7.324541e-02 -1.165448e-01 -1.234599e-01 -2.990319e-02 -7.886772e-02 -1.255470e-01 
1.424000e+01 7.225942e-02 -1.174973e-01 -1.215201e-01 -3.069660e-02 -7.981034e-02 -1.235528e-01 
1.425000e+01 7.111728e-02 -1.183671e-01 -1.194440e-01 -3.149930e-02 -8.072435e-02 -1.214224e-01 
1.426000e+01 6.981968e-02 -1.191526e-01 -1.172314e-01 -3.231099e-02 -8.160831e-02 -1.191552e-01 
1.427000e+01 6.836760e-02 -1.198525e-01 -1.148821e-01 -3.313136e-02 -8.246075e-02 -1.167511e-01 
1.428000e+01 6.676227e-02 -1.204653e-01 -1.123959e-01 -3.396009e-02 -8.328022e-02 -1.142099e-01 
1.429000e+01 6.500518e-02 -1.209899e-01 -1.097730e-01 -3.479685e-02 -8.406527e-02 -1.115319e-01 
1.430000e+01 6.309807e-02 -1.214250e-01 -1.070135e-01 -3.564128e-02 -8.481444e-02 -1.087172e-01 
1.431000e+01 6.104296e-02 -1.217695e-01 -1.041180e-01 -3.649301e-02 -8.552631e-02 -1.057663e-01 
1.432000e+01 5.884210e-02 -1.220225e-01 -1.010870e-01 -3.735168e-02 -8.619943e-02 -1.026797e-01 
1.433000e+01 5.649799e-02 -1.221830e-01 -9.792116e-02 -3.821687e-02 -8.683240e-02 -9.945809e-02 
1.434000e+01 5.401339e-02 -1.222504e-01 -9.462148e-02 -3.908819e-02 -8.742379e-02 -9.610245e-02 
1.435000e+01 5.139130e-02 -1.222239e-01 -9.118899e-02 -3.996520e-02 -8.797222e-02 -9.261380e-02 
1.436000e+01 4.863497e-02 -1.221029e-01 -8.762493e-02 -4.084748e-02 -8.847630e-02 -8.899336e-02 
1.437000e+01 4.574786e-02 -1.218869e-01 -8.393071e-02 -4.173458e-02 -8.893468e-02 -8.524251e-02 
1.438000e+01 4.273369e-02 -1.215756e-01 -8.010789e-02 -4.262602e-02 -8.934602e-02 -8.136280e-02 
1.439000e+01 3.959638e-02 -1.211687e-01 -7.615823e-02 -4.352133e-02 -8.970898e-02 -7.735596e-02 
1.440000e+01 3.634009e-02 -1.206660e-01 -7.208361e-02 -4.442003e-02 -9.002228e-02 -7.322386e-02 
1.441000e+01 3.296918e-02 -1.200674e-01 -6.788614e-02 -4.532161e-02 -9.028464e-02 -6.896854e-02 
1.442000e+01 2.948823e-02 -1.193730e-01 -6.356804e-02 -4.622555e-02 -9.049481e-02 -6.459224e-02 
1.443000e+01 2.590201e-02 -1.185829e-01 -5.913172e-02 -4.713133e-02 -9.065157e-02 -6.009731e-02 
1.444000e+01 2.221548e-02 -1.176974e-01 -5.457978e-02 -4.803840e-02 -9.075374e-02 -5.548630e-02 
1.445000e+01 1.843381e-02 -1.167167e-01 -4.991493e-02 -4.894622e-02 -9.080015e-02 -5.076193e-02 
1.446000e+01 1.456232e-02 -1.156413e-01 -4.514009e-02 -4.985421e-02 -9.078968e-02 -4.592704e-02 
1.447000e+01 1.060653e-02 -1.144718e-01 -4.025833e-02 -5.076182e-02 -9.072125e-02 -4.098467e-02 
1.448000e+01 6.572092e-03 -1.132087e-01 -3.527286e-02 -5.166844e-02 -9.059380e-02 -3.593801e-02 
1.449000e+01 2.464831e-03 -1.118529e-01 -3.018707e-02 -5.257349e-02 -9.040631e-02 -3.079039e-02 
1.450000e+01 -1.709288e-03 -1.104052e-01 -2.500449e-02 -5.347637e-02 -9.015782e-02 -2.554530e-02 
1.451000e+01 -5.944163e-03 -1.088664e-01 -1.972881e-02 -5.437644e-02 -8.984738e-02 -2.020639e-02 
1.452000e+01 -1.023357e-02 -1.072377e-01 -1.436387e-02 -5.527310e-02 -8.947413e-02 -1.477746e-02 
1.453000e+01 -1.457116e-02 -1.055201e-01 -8.913647e-03 -5.616571e-02 -8.903720e-02 -9.262442e-03 
1.454000e+01 -1.895048e-02 -1.037149e-01 -3.382270e-03 -5.705363e-02 -8.853580e-02 -3.665419e-03 
1.455000e+01 -2.336499e-02 -1.018234e-01 2.225994e-03 -5.793621e-02 -8.796919e-02 2.009387e-03 
1.456000e+01 -2.780806e-02 -9.984692e-02 7.906744e-03 -5.881280e-02 -8.733667e-02 7.757616e-03 
1.457000e+01 -3.227296e-02 -9.778701e-02 1.365545e-02 -5.968272e-02 -8.663758e-02 1.357478e-02 
1.458000e+01 -3.675293e-02 -9.564522e-02 1.946744e-02 -6.054532e-02 -8.587133e-02 1.945626e-02 
1.459000e+01 -4.124114e-02 -9.342321e-02 2.533794e-02 -6.139992e-02 -8.503737e-02 2.539731e-02 
1.460000e+01 -4.573070e-02 -9.112269e-02 3.126204e-02 -6.224584e-02 -8.413523e-02 3.139307e-02 
1.461000e+01 -5.021471e-02 -8.874549e-02 3.723473e-02 -6.308240e-02 -8.316446e-02 3.743856e-02 
1.462000e+01 -5.468623e-02 -8.629349e-02 4.325086e-02 -6.390890e-02 -8.212469e-02 4.352870e-02 
1.463000e+01 -5.913834e-02 -8.376864e-02 4.930522e-02 -6.472466e-02 -8.101561e-02 4.965828e-02 
1.464000e+01 -6.356407e-02 -8.117299e-02 5.539248e-02 -6.552898e-02 -7.983696e-02 5.582201e-02 
1.465000e+01 -6.795651e-02 -7.850862e-02 6.150719e-02 -6.632117e-02 -7.858854e-02 6.201451e-02 
1.466000e+01 -7.230873e-02 -7.577770e-02 6.764386e-02 -6.710052e-02 -7.727021e-02 6.823028e-02 
1.467000e+01 -7.661387e-02 -7.298246e-02 7.379688e-02 -6.786634e-02 -7.588191e-02 7.446377e-02 
1.468000e+01 -8.086510e-02 -7.012518e-02 7.996058e-02 -6.861793e-02 -7.442362e-02 8.070932e-02 
1.469000e+01 -8.505562e-02 -6.720821e-02 8.612921e-02 -6.935458e-02 -7.289539e-02 8.696122e-02 
1.470000e+01 -8.917874e-02 -6.423394e-02 9.229698e-02 -7.007560e-02 -7.129735e-02 9.321369e-02 
1.471000e+01 -9.322782e-02 -6.120481e-02 9.845800e-02 -7.078029e-02 -6.962968e-02 9.946088e-02 
1.472000e+01 -9.719631e-02 -5.812332e-02 1.046064e-01 -7.146796e-02 -6.789262e-02 1.056969e-01 
1.473000e+01 -1.010778e-01 -5.499201e-02 1.107361e-01 -7.213792e-02 -6.608650e-02 1.119157e-01 
1.474000e+01 -1.048659e-01 -5.181346e-02 1.168412e-01 -7.278946e-02 -6.421169e-02 1.181115e-01 
1.475000e+01 -1.085544e-01 -4.859028e-02 1.229157e-01 -7.342192e-02 -6.226864e-02 1.242781e-01 
1.476000e+01 -1.121372e-01 -4.532511e-02 1.289534e-01 -7.403461e-02 -6.025787e-02 1.304095e-01 
1.477000e+01 -1.156084e-01 -4.202065e-02 1.349484e-01 -7.462686e-02 -5.817996e-02 1.364996e-01 
1.478000e+01 -1.189622e-01 -3.867960e-02 1.408944e-01 -7.519799e-02 -5.603557e-02 1.425423e-01 
1.479000e+01 -1.221929e-01 -3.530469e-02 1.467855e-01 -7.574735e-02 -5.382541e-02 1.485315e-01 
1.480000e+01 -1.252951e-01 -3.189868e-02 1.526155e-01 -7.627428e-02 -5.155027e-02 1.544612e-01 
1.481000e+01 -1.282635e-01 -2.846432e-02 1.583784e-01 -7.677814e-02 -4.921099e-02 1.603252e-01 
1.482000e+01 -1.310930e-01 -2.500442e-02 1.640680e-01 -7.725829e-02 -4.680852e-02 1.661174e-01 
1.483000e+01 -1.337786e-01 -2.152175e-02 1.696784e-01 -7.771410e-02 -4.434382e-02 1.718318e-01 
1.484000e+01 -1.363157e-01 -1.801913e-02 1.752035e-01 -7.814496e-02 -4.181796e-02 1.774623e-01 
1.485000e+01 -1.386998e-01 -1.449936e-02 1.806374e-01 -7.855026e-02 -3.923206e-02 1.830030e-01 
1.486000e+01 -1.409266e-01 -1.096523e-02 1.859741e-01 -7.892941e-02 -3.658730e-02 1.884478e-01 
1.487000e+01 -1.429921e-01 -7.419554e-03 1.912077e-01 -7.928182e-02 -3.388494e-02 1.937910e-01 
1.488000e+01 -1.448924e-01 -3.865125e-03 1.963326e-01 -7.960692e-02 -3.112630e-02 1.990265e-01 
1.489000e+01 -1.466241e-01 -3.047267e-04 2.013428e-01 -7.990416e-02 -2.831275e-02 2.041486e-01 
1.490000e+01 -1.481836e-01 3.258869e-03 2.062328e-01 -8.017300e-02 -2.544574e-02 2.091516e-01 
1.491000e+01 -1.495681e-01 6.822908e-03 2.109970e-01 -8.041290e-02 -2.252677e-02 2.140299e-01 
1.492000e+01 -1.507747e-01 1.038465e-02 2.156298e-01 -8.062336e-02 -1.955741e-02 2.187778e-01 
1.493000e+01 -1.518009e-01 1.394139e-02 2.201258e-01 -8.080389e-02 -1.653930e-02 2.233900e-01 
1.494000e+01 -1.526443e-01 1.749044e-02 2.244799e-01 -8.095399e-02 -1.347411e-02 2.278610e-01 
1.495000e+01 -1.533030e-01 2.102914e-02 2.286867e-01 -8.107322e-02 -1.036359e-02 2.321855e-01 
1.496000e+01 -1.537753e-01 2.455486e-02 2.327411e-01 -8.116112e-02 -7.209541e-03 2.363585e-01 
1.497000e+01 -1.540596e-01 2.806501e-02 2.366383e-01 -8.121727e-02 -4.013824e-03 2.403747e-01 
1.498000e+01 -1.541550e-01 3.155703e-02 2.403734e-01 -8.124126e-02 -7.783462e-04 2.442295e-01 
1.499000e+01 -1.540604e-01 3.502842e-02 2.439417e-01 -8.123271e-02 2.494928e-03 2.479179e-01 
1.500000e+01 -1.537753e-01 3.847670e-02 2.473387e-01 -8.119125e-02 5.803986e-03 2.514353e-01 
1.501000e+01 -1.532994e-01 4.189944e-02 2.505600e-01 -8.111652e-02 9.146762e-03 2.547771e-01 
1.502000e+01 -1.526326e-01 4.529428e-02 2.536013e-01 -8.100820e-02 1.252115e-02 2.579392e-01 
1.503000e+01 -1.517754e-01 4.865887e-02 2.564585e-01 -8.086600e-02 1.592498e-02 2.609171e-01 
1.504000e+01 -1.507283e-01 5.199095e-02 2.591277e-01 -8.068961e-02 1.935607e-02 2.637069e-01 
1.505000e+01 -1.494920e-01 5.528829e-02 2.616051e-01 -8.047879e-02 2.281216e-02 2.663048e-01 
1.506000e+01 -1.480679e-01 5.854874e-02 2.638873e-01 -8.023330e-02 2.629097e-02 2.687069e-01 
1.507000e+01 -1.464574e-01 6.177020e-02 2.659707e-01 -7.995291e-02 2.979018e-02 2.709098e-01 
1.508000e+01 -1.446622e-01 6.495061e-02 2.678521e-01 -7.963743e-02 3.330743e-02 2.729102e-01 
1.509000e+01 -1.426843e-01 6.808800e-02 2.695286e-01 -7.928670e-02 3.684033e-02 2.747048e-01 
1.510000e+01 -1.405260e-01 7.118046e-02 2.709973e-01 -7.890058e-02 4.038645e-02 2.762907e-01 
1.511000e+01 -1.381901e-01 7.422613e-02 2.722556e-01 -7.847894e-02 4.394333e-02 2.776651e-01 
1.512000e+01 -1.356792e-01 7.722324e-02 2.733010e-01 -7.802169e-02 4.750850e-02 2.788255e-01 
1.513000e+01 -1.329967e-01 8.017008e-02 2.741313e-01 -7.752875e-02 5.107944e-02 2.797694e-01 
1.514000e+01 -1.301459e-01 8.306501e-02 2.747445e-01 -7.700009e-02 5.465361e-02 2.804947e-01 
1.515000e+01 -1.271305e-01 8.590645e-02 2.751388e-01 -7.643568e-02 5.822848e-02 2.809995e-01 
1.516000e+01 -1.239544e-01 8.869291e-02 2.753127e-01 -7.583552e-02 6.180146e-02 2.812819e-01 
1.517000e+01 -1.206219e-01 9.142297e-02 2.752647e-01 -7.519966e-02 6.536996e-02 2.813406e-01 
1.518000e+01 -1.171374e-01 9.409528e-02 2.749937e-01 -7.452815e-02 6.893139e-02 2.811741e-01 
1.519000e+01 -1.135056e-01 9.670857e-02 2.744988e-01 -7.382107e-02 7.248313e-02 2.807813e-01 
1.520000e+01 -1.097315e-01 9.926163e-02 2.737793e-01 -7.307853e-02 7.602256e-02 2.801615e-01 
1.521000e+01 -1.058202e-01 1.017534e-01 2.728347e-01 -7.230066e-02 7.954706e-02 2.793140e-01 
1.522000e+01 -1.017771e-01 1.041827e-01 2.716647e-01 -7.148764e-02 8.305398e-02 2.782384e-01 
1.523000e+01 -9.760776e-02 1.065487e-01 2.702695e-01 -7.063965e-02 8.654070e-02 2.769345e-01 
1.524000e+01 -9.331804e-02 1.088504e-01 2.686491e-01 -6.975691e-02 9.000459e-02 2.754024e-01 
1.525000e+01 -8.891391e-02 1.110871e-01 2.668041e-01 -6.883965e-02 9.344301e-02 2.736422e-01 
1.526000e+01 -8.440156e-02 1.132580e-01 2.647351e-01 -6.788814e-02 9.685335e-02 2.716547e-01 
1.527000e+01 -7.978737e-02 1.153624e-01 2.624431e-01 -6.690268e-02 1.002330e-01 2.694405e-01 
1.528000e+01 -7.507787e-02 1.173998e-01 2.599291e-01 -6.588359e-02 1.035794e-01 2.670005e-01 
1.529000e+01 -7.027975e-02 1.193696e-01 2.571946e-01 -6.483121e-02 1.068898e-01 2.643361e-01 
1.530000e+01 -6.539986e-02 1.212715e-01 2.542412e-01 -6.374592e-02 1.101618e-01 2.614486e-01 
1.531000e+01 -6.044519e-02 1.231050e-01 2.510707e-01 -6.262811e-02 1.133929e-01 2.583397e-01 
1.532000e+01 -5.542286e-02 1.248699e-01 2.476852e-01 -6.147821e-02 1.165804e-01 2.550114e-01 
1.533000e+01 -5.034008e-02 1.265660e-01 2.440870e-01 -6.029666e-02 1.197218e-01 2.514658e-01 
1.534000e+01 -4.520420e-02 1.281930e-01 2.402785e-01 -5.908393e-02 1.228148e-01 2.477052e-01 
1.535000e+01 -4.002265e-02 1.297511e-01 2.362626e-01 -5.784053e-02 1.258568e-01 2.437322e-01 
1.536000e+01 -3.480296e-02 1.312401e-01 2.320423e-01 -5.656698e-02 1.288454e-01 2.395496e-01 
1.537000e+01 -2.955271e-02 1.326601e-01 2.276205e-01 -5.526381e-02 1.317783e-01 2.351606e-01 
1.538000e+01 -2.427955e-02 1.340113e-01 2.230009e-01 -5.393160e-02 1.346532e-01 2.305682e-01 
1.539000e+01 -1.899119e-02 1.352938e-01 2.181870e-01 -5.257095e-02 1.374676e-01 2.257760e-01 
1.540000e+01 -1.369537e-02 1.365080e-01 2.131825e-01 -5.118246e-02 1.402194e-01 2.207877e-01 
1.541000e+01 -8.399850e-03 1.376541e-01 2.079916e-01 -4.976678e-02 1.429063e-01 2.156072e-01 
1.542000e+01 -3.112410e-03 1.387326e-01 2.026183e-01 -4.832456e-02 1.455261e-01 2.102384e-01 
1.543000e+01 2.159168e-03 1.397439e-01 1.970673e-01 -4.685649e-02 1.480768e-01 2.046859e-01 
1.544000e+01 7.407114e-03 1.406885e-01 1.913430e-01 -4.536326e-02 1.505563e-01 1.989539e-01 
1.545000e+01 1.262368e-02 1.415669e-01 1.854502e-01 -4.384560e-02 1.529625e-01 1.930472e-01 
1.546000e+01 1.780116e-02 1.423799e-01 1.793939e-01 -4.230426e-02 1.552935e-01 1.869707e-01 
1.547000e+01 2.293187e-02 1.431279e-01 1.731793e-01 -4.073999e-02 1.575474e-01 1.807294e-01 
1.548000e+01 2.800822e-02 1.438119e-01 1.668117e-01 -3.915358e-02 1.597223e-01 1.743286e-01 
1.549000e+01 3.302266e-02 1.444324e-01 1.602966e-01 -3.754581e-02 1.618164e-01 1.677736e-01 
1.550000e+01 3.796774e-02 1.449904e-01 1.536395e-01 -3.591752e-02 1.638281e-01 1.610700e-01 
1.551000e+01 4.283609e-02 1.454867e-01 1.468464e-01 -3.426953e-02 1.657556e-01 1.542235e-01 
1.552000e+01 4.762047e-02 1.459221e-01 1.399232e-01 -3.260270e-02 1.675974e-01 1.472401e-01 
1.553000e+01 5.231373e-02 1.462977e-01 1.328760e-01 -3.091788e-02 1.693520e-01 1.401257e-01 
1.554000e+01 5.690886e-02 1.466143e-01 1.257109e-01 -2.921595e-02 1.710178e-01 1.328866e-01 
1.555000e+01 6.139899e-02 1.468729e-01 1.184344e-01 -2.749782e-02 1.725936e-01 1.255290e-01 
1.556000e+01 6.577740e-02 1.470747e-01 1.110529e-01 -2.576438e-02 1.740780e-01 1.180593e-01 
1.557000e+01 7.003753e-02 1.472206e-01 1.035730e-01 -2.401657e-02 1.754697e-01 1.104842e-01 
1.558000e+01 7.417299e-02 1.473117e-01 9.600138e-02 -2.225530e-02 1.767676e-01 1.028103e-01 
1.559000e+01 7.817757e-02 1.473491e-01 8.834488e-02 -2.048153e-02 1.779706e-01 9.504430e-02 
1.560000e+01 8.204526e-02 1.473340e-01 8.061035e-02 -1.869621e-02 1.790778e-01 8.719321e-02 
1.561000e+01 8.577025e-02 1.472676e-01 7.280478e-02 -1.690030e-02 1.800881e-01 7.926395e-02 
1.562000e+01 8.934692e-02 1.471509e-01 6.493520e-02 -1.509477e-02 1.810008e-01 7.126358e-02 
1.563000e+01 9.276991e-02 1.469851e-01 5.700875e-02 -1.328061e-02 1.818151e-01 6.319925e-02 
1.564000e+01 9.603404e-02 1.467715e-01 4.903259e-02 -1.145880e-02 1.825302e-01 5.507816e-02 
1.565000e+01 9.913441e-02 1.465112e-01 4.101395e-02 -9.630341e-03 1.831456e-01 4.690757e-02 
1.566000e+01 1.020663e-01 1.462055e-01 3.296012e-02 -7.796225e-03 1.836608e-01 3.869482e-02 
1.567000e+01 1.048254e-01 1.458555e-01 2.487841e-02 -5.957461e-03 1.840753e-01 3.044728e-02 
1.568000e+01 1.074075e-01 1.454625e-01 1.677617e-02 -4.115056e-03 1.843888e-01 2.217235e-02 
1.569000e+01 1.098086e-01 1.450276e-01 8.660745e-03 -2.270023e-03 1.846010e-01 1.387747e-02 
1.570000e+01 1.120252e-01 1.445521e-01 5.395291e-04 -4.233750e-04 1.847117e-01 5.570103e-03 
1.571000e+01 1.140539e-01 1.440373e-01 -7.580100e-03 1.423872e-03 1.847208e-01 -2.742276e-03 
1.572000e+01 1.158917e-01 1.434842e-01 -1.569076e-02 3.270703e-03 1.846284e-01 -1.105219e-02 
1.573000e+01 1.175358e-01 1.428940e-01 -2.378510e-02 5.116101e-03 1.844344e-01 -1.935215e-02 
1.574000e+01 1.189837e-01 1.422680e-01 -3.185575e-02 6.959053e-03 1.841391e-01 -2.763471e-02 
1.575000e+01 1.202333e-01 1.416074e-01 -3.989540e-02 8.798545e-03 1.837426e-01 -3.589240e-02 
1.576000e+01 1.212826e-01 1.409131e-01 -4.789677e-02 1.063357e-02 1.832454e-01 -4.411781e-02 
1.577000e+01 1.221302e-01 1.401865e-01 -5.585261e-02 1.246312e-02 1.826477e-01 -5.230355e-02 
1.578000e+01 1.227748e-01 1.394286e-01 -6.375574e-02 1.428619e-02 1.819502e-01 -6.044228e-02 
1.579000e+01 1.232154e-01 1.386404e-01 -7.159904e-02 1.610179e-02 1.811534e-01 -6.852671e-02 
1.580000e+01 1.234515e-01 1.378232e-01 -7.937543e-02 1.790893e-02 1.802579e-01 -7.654960e-02 
1.581000e+01 1.234826e-01 1.369778e-01 -8.707794e-02 1.970662e-02 1.792645e-01 -8.450379e-02 
1.582000e+01 1.233088e-01 1.361054e-01 -9.469967e-02 2.149390e-02 1.781740e-01 -9.238219e-02 
1.583000e+01 1.229305e-01 1.352069e-01 -1.022338e-01 2.326978e-02 1.769873e-01 -1.001778e-01 
1.584000e+01 1.223483e-01 1.342833e-01 -1.096736e-01 2.503332e-02 1.757053e-01 -1.078837e-01 
1.585000e+01 1.215631e-01 1.333355e-01 -1.170125e-01 2.678357e-02 1.743293e-01 -1.154930e-01 
1.586000e+01 1.205762e-01 1.323644e-01 -1.242440e-01 2.851960e-02 1.728602e-01 -1.229991e-01 
1.587000e+01 1.193892e-01 1.313709e-01 -1.313617e-01 3.024047e-02 1.712993e-01 -1.303953e-01 
1.588000e+01 1.180040e-01 1.303559e-01 -1.383594e-01 3.194528e-02 1.696479e-01 -1.376752e-01 
1.589000e+01 1.164229e-01 1.293201e-01 -1.452309e-01 3.363313e-02 1.679074e-01 -1.448324e-01 
1.590000e+01 1.146482e-01 1.282644e-01 -1.519703e-01 3.530314e-02 1.660791e-01 -1.518607e-01 
1.591000e+01 1.126830e-01 1.271893e-01 -1.585718e-01 3.695443e-02 1.641646e-01 -1.587540e-01 
1.592000e+01 1.105302e-01 1.260958e-01 -1.650296e-01 3.858615e-02 1.621655e-01 -1.655063e-01 
1.593000e+01 1.081934e-01 1.249843e-01 -1.713382e-01 4.019746e-02 1.600833e-01 -1.721118e-01 
1.594000e+01 1.056761e-01 1.238555e-01 -1.774924e-01 4.178754e-02 1.579199e-01 -1.785651e-01 
1.595000e+01 1.029825e-01 1.227101e-01 -1.834868e-01 4.335559e-02 1.556769e-01 -1.848605e-01 
1.596000e+01 1.001168e-01 1.215485e-01 -1.893166e-01 4.490082e-02 1.533562e-01 -1.909927e-01 
1.597000e+01 9.708358e-02 1.203713e-01 -1.949768e-01 4.642246e-02 1.509596e-01 -1.969568e-01 
1.598000e+01 9.388761e-02 1.191789e-01 -2.004628e-01 4.791977e-02 1.484892e-01 -2.027476e-01 
1.599000e+01 9.053400e-02 1.179718e-01 -2.057702e-01 4.939201e-02 1.459470e-01 -2.083605e-01 
1.600000e+01 8.702809e-02 1.167503e-01 -2.108947e-01 5.083848e-02 1.433349e-01 -2.137910e-01 
1.601000e+01 8.337545e-02 1.155148e-01 -2.158323e-01 5.225848e-02 1.406551e-01 -2.190345e-01 
1.602000e+01 7.958191e-02 1.142657e-01 -2.205790e-01 5.365136e-02 1.379098e-01 -2.240871e-01 
1.603000e+01 7.565351e-02 1.130031e-01 -2.251313e-01 5.501647e-02 1.351011e-01 -2.289446e-01 
1.604000e+01 7.159653e-02 1.117274e-01 -2.294856e-01 5.635318e-02 1.322313e-01 -2.336034e-01 
1.605000e+01 6.741744e-02 1.104387e-01 -2.336388e-01 5.766090e-02 1.293027e-01 -2.380599e-01 
1.606000e+01 6.312293e-02 1.091372e-01 -2.375878e-01 5.893904e-02 1.263177e-01 -2.423108e-01 
1.607000e+01 5.871987e-02 1.078230e-01 -2.413299e-01 6.018707e-02 1.232785e-01 -2.463530e-01 
1.608000e+01 5.421531e-02 1.064963e-01 -2.448624e-01 6.140444e-02 1.201877e-01 -2.501835e-01 
1.609000e+01 4.961647e-02 1.051570e-01 -2.481830e-01 6.259066e-02 1.170476e-01 -2.537997e-01 
1.610000e+01 4.493075e-02 1.038052e-01 -2.512896e-01 6.374524e-02 1.138607e-01 -2.571991e-01 
1.611000e+01 4.016568e-02 1.024410e-01 -2.541802e-01 6.486772e-02 1.106295e-01 -2.603796e-01 
1.612000e+01 3.532893e-02 1.010641e-01 -2.568533e-01 6.595769e-02 1.073566e-01 -2.633391e-01 
1.613000e+01 3.042830e-02 9.967473e-02 -2.593073e-01 6.701472e-02 1.040444e-01 -2.660758e-01 
1.614000e+01 2.547170e-02 9.827262e-02 -2.615410e-01 6.803845e-02 1.006956e-01 -2.685883e-01 
1.615000e+01 2.046714e-02 9.685768e-02 -2.635535e-01 6.902852e-02 9.731276e-02 -2.708752e-01 
1.616000e+01 1.542275e-02 9.542977e-02 -2.653439e-01 6.998460e-02 9.389843e-02 -2.729355e-01 
1.617000e+01 1.034669e-02 9.398871e-02 -2.669118e-01 7.090640e-02 9.045523e-02 -2.747683e-01 
1.618000e+01 5.247229e-03 9.253430e-02 -2.682568e-01 7.179362e-02 8.698581e-02 -2.763731e-01 
1.619000e+01 1.326633e-04 9.106632e-02 -2.693790e-01 7.264603e-02 8.349278e-02 -2.777494e-01 
1.620000e+01 -4.988659e-03 8.958454e-02 -2.702783e-01 7.346341e-02 7.997878e-02 -2.788971e-01 
1.621000e+01 -1.010836e-02 8.808869e-02 -2.709553e-01 7.424555e-02 7.644644e-02 -2.798163e-01 
1.622000e+01 -1.521806e-02 8.657851e-02 -2.714105e-01 7.499228e-02 7.289842e-02 -2.805074e-01 
1.623000e+01 -2.030935e-02 8.505371e-02 -2.716448e-01 7.570347e-02 6.933733e-02 -2.809708e-01 
1.624000e+01 -2.537386e-02 8.351397e-02 -2.716592e-01 7.637900e-02 6.576581e-02 -2.812074e-01 
1.625000e+01 -3.040322e-02 8.195900e-02 -2.714550e-01 7.701876e-02 6.218647e-02 -2.812182e-01 
1.626000e+01 -3.538911e-02 8.038846e-02 -2.710337e-01 7.762271e-02 5.860194e-02 -2.810043e-01 
1.627000e+01 -4.032325e-02 7.880203e-02 -2.703970e-01 7.819079e-02 5.501480e-02 -2.805673e-01 
1.628000e+01 -4.519743e-02 7.719936e-02 -2.695467e-01 7.872300e-02 5.142763e-02 -2.799088e-01 
1.629000e+01 -5.000349e-02 7.558013e-02 -2.684851e-01 7.921935e-02 4.784301e-02 -2.790307e-01 
1.630000e+01 -5.473338e-02 7.394398e-02 -2.672145e-01 7.967988e-02 4.426348e-02 -2.779350e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_1p0000e-04/seed_1871869742/pe_input.dat <==
% Time u_pe
0.000000e+00 -9.136300e-01
1.000000e-03 -8.956352e-01
2.000000e-03 -8.777411e-01
3.000000e-03 -8.599471e-01
4.000000e-03 -8.422529e-01
5.000000e-03 -8.246583e-01
6.000000e-03 -8.071628e-01
7.000000e-03 -7.897660e-01
8.000000e-03 -7.724677e-01
9.000000e-03 -7.552675e-01
1.000000e-02 -7.381651e-01
1.100000e-02 -7.211600e-01
1.200000e-02 -7.042520e-01
1.300000e-02 -6.874407e-01
1.400000e-02 -6.707258e-01
1.500000e-02 -6.541069e-01
1.600000e-02 -6.375836e-01
1.700000e-02 -6.211557e-01
1.800000e-02 -6.048228e-01
1.900000e-02 -5.885845e-01
2.000000e-02 -5.724406e-01
2.100000e-02 -5.563906e-01
2.200000e-02 -5.404342e-01
2.300000e-02 -5.245712e-01
2.400000e-02 -5.088011e-01
2.500000e-02 -4.931237e-01
2.600000e-02 -4.775385e-01
2.700000e-02 -4.620453e-01
2.800000e-02 -4.466438e-01
2.900000e-02 -4.313335e-01
3.000000e-02 -4.161142e-01
3.100000e-02 -4.009856e-01
3.200000e-02 -3.859472e-01
3.300000e-02 -3.709989e-01
3.400000e-02 -3.561402e-01
3.500000e-02 -3.413708e-01
3.600000e-02 -3.266904e-01
3.700000e-02 -3.120987e-01
3.800000e-02 -2.975953e-01
3.900000e-02 -2.831800e-01
4.000000e-02 -2.688523e-01
4.100000e-02 -2.546121e-01
4.200000e-02 -2.404589e-01
4.300000e-02 -2.263924e-01
4.400000e-02 -2.124124e-01
4.500000e-02 -1.985184e-01
4.600000e-02 -1.847103e-01
4.700000e-02 -1.709876e-01
4.800000e-02 -1.573500e-01
4.900000e-02 -1.437973e-01
5.000000e-02 -1.303291e-01
5.100000e-02 -1.169451e-01
5.200000e-02 -1.036450e-01
5.300000e-02 -9.042851e-02
5.400000e-02 -7.729525e-02
5.500000e-02 -6.424495e-02
5.600000e-02 -5.127730e-02
5.700000e-02 -3.839198e-02
5.800000e-02 -2.558869e-02
5.900000e-02 -1.286712e-02
6.000000e-02 -2.269664e-04
6.100000e-02 1.233209e-02
6.200000e-02 2.481034e-02
6.300000e-02 3.720809e-02
6.400000e-02 4.952565e-02
6.500000e-02 6.176333e-02
6.600000e-02 7.392141e-02
6.700000e-02 8.600022e-02
6.800000e-02 9.800004e-02
6.900000e-02 1.099212e-01
7.000000e-02 1.217639e-01
7.100000e-02 1.335286e-01
7.200000e-02 1.452155e-01
7.300000e-02 1.568249e-01
7.400000e-02 1.683570e-01
7.500000e-02 1.798123e-01
7.600000e-02 1.911910e-01
7.700000e-02 2.024934e-01
7.800000e-02 2.137198e-01
7.900000e-02 2.248704e-01
8.000000e-02 2.359456e-01
8.100000e-02 2.469457e-01
8.200000e-02 2.578709e-01
8.300000e-02 2.687215e-01
8.400000e-02 2.794979e-01
8.500000e-02 2.902003e-01
8.600000e-02 3.008290e-01
8.700000e-02 3.113843e-01
8.800000e-02 3.218664e-01
8.900000e-02 3.322757e-01
9.000000e-02 3.426125e-01
9.100000e-02 3.528770e-01
9.200000e-02 3.630695e-01
9.300000e-02 3.731903e-01
9.400000e-02 3.832397e-01
9.500000e-02 3.932179e-01
9.600000e-02 4.031252e-01
9.700000e-02 4.129620e-01
9.800000e-02 4.227285e-01
9.900000e-02 4.324249e-01
1.000000e-01 4.420516e-01
1.010000e-01 4.516088e-01
1.020000e-01 4.610968e-01
1.030000e-01 4.705159e-01
1.040000e-01 4.798663e-01
1.050000e-01 4.891483e-01
1.060000e-01 4.983623e-01
1.070000e-01 5.075084e-01
1.080000e-01 5.165869e-01
1.090000e-01 5.255982e-01
1.100000e-01 5.345424e-01
1.110000e-01 5.434199e-01
1.120000e-01 5.522309e-01
1.130000e-01 5.609757e-01
1.140000e-01 5.696545e-01
1.150000e-01 5.782676e-01
1.160000e-01 5.868154e-01
1.170000e-01 5.952979e-01
1.180000e-01 6.037156e-01
1.190000e-01 6.120687e-01
1.200000e-01 6.203574e-01
1.210000e-01 6.285820e-01
1.220000e-01 6.367427e-01
1.230000e-01 6.448399e-01
1.240000e-01 6.528738e-01
1.250000e-01 6.608446e-01
1.260000e-01 6.687526e-01
1.270000e-01 6.765980e-01
1.280000e-01 6.843812e-01
1.290000e-01 6.921023e-01
1.300000e-01 6.997617e-01
1.310000e-01 7.073595e-01
1.320000e-01 7.148961e-01
1.330000e-01 7.223717e-01
1.340000e-01 7.297865e-01
1.350000e-01 7.371408e-01
1.360000e-01 7.444349e-01
1.370000e-01 7.516690e-01
1.380000e-01 7.588433e-01
1.390000e-01 7.659581e-01
1.400000e-01 7.730136e-01
1.410000e-01 7.800102e-01
1.420000e-01 7.869480e-01
1.430000e-01 7.938273e-01
1.440000e-01 8.006483e-01
1.450000e-01 8.074113e-01
1.460000e-01 8.141165e-01
1.470000e-01 8.207642e-01
1.480000e-01 8.273547e-01
1.490000e-01 8.338880e-01
1.500000e-01 8.403646e-01
1.510000e-01 8.467846e-01
1.520000e-01 8.531483e-01
1.530000e-01 8.594560e-01
1.540000e-01 8.657078e-01
1.550000e-01 8.719039e-01
1.560000e-01 8.780448e-01
1.570000e-01 8.841305e-01
1.580000e-01 8.901613e-01
1.590000e-01 8.961375e-01
1.600000e-01 9.020593e-01
1.610000e-01 9.079269e-01
1.620000e-01 9.137405e-01
1.630000e-01 9.195004e-01
1.640000e-01 9.252069e-01
1.650000e-01 9.308601e-01
1.660000e-01 9.364603e-01
1.670000e-01 9.420077e-01
1.680000e-01 9.475026e-01
1.690000e-01 9.529452e-01
1.700000e-01 9.583356e-01
1.710000e-01 9.636742e-01
1.720000e-01 9.689612e-01
1.730000e-01 9.741968e-01
1.740000e-01 9.793812e-01
1.750000e-01 9.845146e-01
1.760000e-01 9.895973e-01
1.770000e-01 9.946295e-01
1.780000e-01 9.996114e-01
1.790000e-01 1.004543e+00
1.800000e-01 1.009425e+00
1.810000e-01 1.014258e+00
1.820000e-01 1.019041e+00
1.830000e-01 1.023775e+00
1.840000e-01 1.028459e+00
1.850000e-01 1.033096e+00
1.860000e-01 1.037683e+00
1.870000e-01 1.042223e+00
1.880000e-01 1.046714e+00
1.890000e-01 1.051157e+00
1.900000e-01 1.055553e+00
1.910000e-01 1.059902e+00
1.920000e-01 1.064203e+00
1.930000e-01 1.068457e+00
1.940000e-01 1.072664e+00
1.950000e-01 1.076825e+00
1.960000e-01 1.080940e+00
1.970000e-01 1.085008e+00
1.980000e-01 1.089031e+00
1.990000e-01 1.093007e+00
2.000000e-01 1.096939e+00
2.010000e-01 1.100824e+00
2.020000e-01 1.104665e+00
2.030000e-01 1.108461e+00
2.040000e-01 1.112213e+00
2.050000e-01 1.115919e+00
2.060000e-01 1.119582e+00
2.070000e-01 1.123200e+00
2.080000e-01 1.126775e+00
2.090000e-01 1.130306e+00
2.100000e-01 1.133794e+00
2.110000e-01 1.137238e+00
2.120000e-01 1.140640e+00
2.130000e-01 1.143998e+00
2.140000e-01 1.147314e+00
2.150000e-01 1.150587e+00
2.160000e-01 1.153819e+00
2.170000e-01 1.157008e+00
2.180000e-01 1.160155e+00
2.190000e-01 1.163261e+00
2.200000e-01 1.166326e+00
2.210000e-01 1.169349e+00
2.220000e-01 1.172331e+00
2.230000e-01 1.175272e+00
2.240000e-01 1.178173e+00
2.250000e-01 1.181033e+00
2.260000e-01 1.183853e+00
2.270000e-01 1.186633e+00
2.280000e-01 1.189373e+00
2.290000e-01 1.192074e+00
2.300000e-01 1.194735e+00
2.310000e-01 1.197357e+00
2.320000e-01 1.199939e+00
2.330000e-01 1.202483e+00
2.340000e-01 1.204988e+00
2.350000e-01 1.207455e+00
2.360000e-01 1.209883e+00
2.370000e-01 1.212273e+00
2.380000e-01 1.214625e+00
2.390000e-01 1.216940e+00
2.400000e-01 1.219216e+00
2.410000e-01 1.221456e+00
2.420000e-01 1.223658e+00
2.430000e-01 1.225823e+00
2.440000e-01 1.227952e+00
2.450000e-01 1.230044e+00
2.460000e-01 1.232099e+00
2.470000e-01 1.234118e+00
2.480000e-01 1.236101e+00
2.490000e-01 1.238048e+00
2.500000e-01 1.239959e+00
2.510000e-01 1.241835e+00
2.520000e-01 1.243676e+00
2.530000e-01 1.245481e+00
2.540000e-01 1.247251e+00
2.550000e-01 1.248986e+00
2.560000e-01 1.250687e+00
2.570000e-01 1.252354e+00
2.580000e-01 1.253986e+00
2.590000e-01 1.255583e+00
2.600000e-01 1.257147e+00
2.610000e-01 1.258678e+00
2.620000e-01 1.260174e+00
2.630000e-01 1.261637e+00
2.640000e-01 1.263067e+00
2.650000e-01 1.264464e+00
2.660000e-01 1.265828e+00
2.670000e-01 1.267159e+00
2.680000e-01 1.268458e+00
2.690000e-01 1.269724e+00
2.700000e-01 1.270959e+00
2.710000e-01 1.272161e+00
2.720000e-01 1.273331e+00
2.730000e-01 1.274469e+00
2.740000e-01 1.275576e+00
2.750000e-01 1.276652e+00
2.760000e-01 1.277696e+00
2.770000e-01 1.278710e+00
2.780000e-01 1.279692e+00
2.790000e-01 1.280644e+00
2.800000e-01 1.281566e+00
2.810000e-01 1.282457e+00
2.820000e-01 1.283317e+00
2.830000e-01 1.284148e+00
2.840000e-01 1.284949e+00
2.850000e-01 1.285720e+00
2.860000e-01 1.286462e+00
2.870000e-01 1.287174e+00
2.880000e-01 1.287857e+00
2.890000e-01 1.288511e+00
2.900000e-01 1.289136e+00
2.910000e-01 1.289732e+00
2.920000e-01 1.290300e+00
2.930000e-01 1.290839e+00
2.940000e-01 1.291350e+00
2.950000e-01 1.291833e+00
2.960000e-01 1.292288e+00
2.970000e-01 1.292715e+00
2.980000e-01 1.293115e+00
2.990000e-01 1.293487e+00
3.000000e-01 1.293832e+00
3.010000e-01 1.294149e+00
3.020000e-01 1.294440e+00
3.030000e-01 1.294704e+00
3.040000e-01 1.294941e+00
3.050000e-01 1.295151e+00
3.060000e-01 1.295335e+00
3.070000e-01 1.295493e+00
3.080000e-01 1.295624e+00
3.090000e-01 1.295730e+00
3.100000e-01 1.295810e+00
3.110000e-01 1.295864e+00
3.120000e-01 1.295893e+00
3.130000e-01 1.295897e+00
3.140000e-01 1.295875e+00
3.150000e-01 1.295828e+00
3.160000e-01 1.295756e+00
3.170000e-01 1.295660e+00
3.180000e-01 1.295539e+00
3.190000e-01 1.295393e+00
3.200000e-01 1.295223e+00
3.210000e-01 1.295029e+00
3.220000e-01 1.294811e+00
3.230000e-01 1.294569e+00
3.240000e-01 1.294304e+00
3.250000e-01 1.294014e+00
3.260000e-01 1.293701e+00
3.270000e-01 1.293365e+00
3.280000e-01 1.293006e+00
3.290000e-01 1.292624e+00
3.300000e-01 1.292219e+00
3.310000e-01 1.291791e+00
3.320000e-01 1.291340e+00
3.330000e-01 1.290867e+00
3.340000e-01 1.290372e+00
3.350000e-01 1.289854e+00
3.360000e-01 1.289315e+00
3.370000e-01 1.288753e+00
3.380000e-01 1.288170e+00
3.390000e-01 1.287565e+00
3.400000e-01 1.286939e+00
3.410000e-01 1.286291e+00
3.420000e-01 1.285622e+00
3.430000e-01 1.284932e+00
3.440000e-01 1.284220e+00
3.450000e-01 1.283488e+00
3.460000e-01 1.282736e+00
3.470000e-01 1.281963e+00
3.480000e-01 1.281169e+00
3.490000e-01 1.280355e+00
3.500000e-01 1.279521e+00
3.510000e-01 1.278667e+00
3.520000e-01 1.277792e+00
3.530000e-01 1.276899e+00
3.540000e-01 1.275985e+00
3.550000e-01 1.275052e+00
3.560000e-01 1.274100e+00
3.570000e-01 1.273128e+00
3.580000e-01 1.272137e+00
3.590000e-01 1.271127e+00
3.600000e-01 1.270099e+00
3.610000e-01 1.269051e+00
3.620000e-01 1.267985e+00
3.630000e-01 1.266900e+00
3.640000e-01 1.265797e+00
3.650000e-01 1.264676e+00
3.660000e-01 1.263537e+00
3.670000e-01 1.262380e+00
3.680000e-01 1.261204e+00
3.690000e-01 1.260011e+00
3.700000e-01 1.258801e+00
3.710000e-01 1.257573e+00
3.720000e-01 1.256327e+00
3.730000e-01 1.255064e+00
3.740000e-01 1.253784e+00
3.750000e-01 1.252487e+00
3.760000e-01 1.251174e+00
3.770000e-01 1.249843e+00
3.780000e-01 1.248496e+00
3.790000e-01 1.247132e+00
3.800000e-01 1.245751e+00
3.810000e-01 1.244355e+00
3.820000e-01 1.242942e+00
3.830000e-01 1.241513e+00
3.840000e-01 1.240068e+00
3.850000e-01 1.238608e+00
3.860000e-01 1.237131e+00
3.870000e-01 1.235639e+00
3.880000e-01 1.234132e+00
3.890000e-01 1.232609e+00
3.900000e-01 1.231071e+00
3.910000e-01 1.229518e+00
3.920000e-01 1.227949e+00
3.930000e-01 1.226366e+00
3.940000e-01 1.224768e+00
3.950000e-01 1.223155e+00
3.960000e-01 1.221528e+00
3.970000e-01 1.219886e+00
3.980000e-01 1.218230e+00
3.990000e-01 1.216559e+00
4.000000e-01 1.214875e+00
4.010000e-01 1.213176e+00
4.020000e-01 1.211463e+00
4.030000e-01 1.209737e+00
4.040000e-01 1.207997e+00
4.050000e-01 1.206243e+00
4.060000e-01 1.204476e+00
4.070000e-01 1.202695e+00
4.080000e-01 1.200902e+00
4.090000e-01 1.199095e+00
4.100000e-01 1.197274e+00
4.110000e-01 1.195441e+00
4.120000e-01 1.193596e+00
4.130000e-01 1.191737e+00
4.140000e-01 1.189866e+00
4.150000e-01 1.187982e+00
4.160000e-01 1.186085e+00
4.170000e-01 1.184177e+00
4.180000e-01 1.182256e+00
4.190000e-01 1.180323e+00
4.200000e-01 1.178378e+00
4.210000e-01 1.176421e+00
4.220000e-01 1.174452e+00
4.230000e-01 1.172472e+00
4.240000e-01 1.170480e+00
4.250000e-01 1.168476e+00
4.260000e-01 1.166461e+00
4.270000e-01 1.164435e+00
4.280000e-01 1.162397e+00
4.290000e-01 1.160349e+00
4.300000e-01 1.158289e+00
4.310000e-01 1.156218e+00
4.320000e-01 1.154137e+00
4.330000e-01 1.152045e+00
4.340000e-01 1.149942e+00
4.350000e-01 1.147829e+00
4.360000e-01 1.145705e+00
4.370000e-01 1.143571e+00
4.380000e-01 1.141426e+00
4.390000e-01 1.139272e+00
4.400000e-01 1.137107e+00
4.410000e-01 1.134933e+00
4.420000e-01 1.132748e+00
4.430000e-01 1.130554e+00
4.440000e-01 1.128350e+00
4.450000e-01 1.126137e+00
4.460000e-01 1.123914e+00
4.470000e-01 1.121681e+00
4.480000e-01 1.119440e+00
4.490000e-01 1.117189e+00
4.500000e-01 1.114929e+00
4.510000e-01 1.112659e+00
4.520000e-01 1.110381e+00
4.530000e-01 1.108095e+00
4.540000e-01 1.105799e+00
4.550000e-01 1.103494e+00
4.560000e-01 1.101182e+00
4.570000e-01 1.098860e+00
4.580000e-01 1.096530e+00
4.590000e-01 1.094192e+00
4.600000e-01 1.091846e+00
4.610000e-01 1.089491e+00
4.620000e-01 1.087128e+00
4.630000e-01 1.084758e+00
4.640000e-01 1.082379e+00
4.650000e-01 1.079993e+00
4.660000e-01 1.077599e+00
4.670000e-01 1.075197e+00
4.680000e-01 1.072788e+00
4.690000e-01 1.070371e+00
4.700000e-01 1.067947e+00
4.710000e-01 1.065515e+00
4.720000e-01 1.063077e+00
4.730000e-01 1.060631e+00
4.740000e-01 1.058178e+00
4.750000e-01 1.055718e+00
4.760000e-01 1.053252e+00
4.770000e-01 1.050778e+00
4.780000e-01 1.048298e+00
4.790000e-01 1.045811e+00
4.800000e-01 1.043318e+00
4.810000e-01 1.040818e+00
4.820000e-01 1.038311e+00
4.830000e-01 1.035799e+00
4.840000e-01 1.033280e+00
4.850000e-01 1.030755e+00
4.860000e-01 1.028224e+00
4.870000e-01 1.025686e+00
4.880000e-01 1.023143e+00
4.890000e-01 1.020594e+00
4.900000e-01 1.018040e+00
4.910000e-01 1.015479e+00
4.920000e-01 1.012913e+00
4.930000e-01 1.010341e+00
4.940000e-01 1.007764e+00
4.950000e-01 1.005182e+00
4.960000e-01 1.002594e+00
4.970000e-01 1.000001e+00
4.980000e-01 9.974029e-01
4.990000e-01 9.947996e-01
5.000000e-01 9.921913e-01
5.010000e-01 9.895780e-01
5.020000e-01 9.869598e-01
5.030000e-01 9.843369e-01
5.040000e-01 9.817092e-01
5.050000e-01 9.790768e-01
5.060000e-01 9.764399e-01
5.070000e-01 9.737984e-01
5.080000e-01 9.711525e-01
5.090000e-01 9.685023e-01
5.100000e-01 9.658477e-01
5.110000e-01 9.631889e-01
5.120000e-01 9.605260e-01
5.130000e-01 9.578589e-01
5.140000e-01 9.551879e-01
5.150000e-01 9.525128e-01
5.160000e-01 9.498339e-01
5.170000e-01 9.471512e-01
5.180000e-01 9.444648e-01
5.190000e-01 9.417746e-01
5.200000e-01 9.390809e-01
5.210000e-01 9.363836e-01
5.220000e-01 9.336828e-01
5.230000e-01 9.309786e-01
5.240000e-01 9.282711e-01
5.250000e-01 9.255603e-01
5.260000e-01 9.228463e-01
5.270000e-01 9.201291e-01
5.280000e-01 9.174089e-01
5.290000e-01 9.146857e-01
5.300000e-01 9.119595e-01
5.310000e-01 9.092304e-01
5.320000e-01 9.064985e-01
5.330000e-01 9.037638e-01
5.340000e-01 9.010265e-01
5.350000e-01 8.982865e-01
5.360000e-01 8.955439e-01
5.370000e-01 8.927988e-01
5.380000e-01 8.900513e-01
5.390000e-01 8.873014e-01
5.400000e-01 8.845492e-01
5.410000e-01 8.817948e-01
5.420000e-01 8.790381e-01
5.430000e-01 8.762793e-01
5.440000e-01 8.735184e-01
5.450000e-01 8.707555e-01
5.460000e-01 8.679907e-01
5.470000e-01 8.652240e-01
5.480000e-01 8.624554e-01
5.490000e-01 8.596850e-01
5.500000e-01 8.569129e-01
5.510000e-01 8.541392e-01
5.520000e-01 8.513639e-01
5.530000e-01 8.485870e-01
5.540000e-01 8.458086e-01
5.550000e-01 8.430288e-01
5.560000e-01 8.402477e-01
5.570000e-01 8.374652e-01
5.580000e-01 8.346814e-01
5.590000e-01 8.318965e-01
5.600000e-01 8.291104e-01
5.610000e-01 8.263232e-01
5.620000e-01 8.235350e-01
5.630000e-01 8.207458e-01
5.640000e-01 8.179557e-01
5.650000e-01 8.151647e-01
5.660000e-01 8.123729e-01
5.670000e-01 8.095804e-01
5.680000e-01 8.067871e-01
5.690000e-01 8.039932e-01
5.700000e-01 8.011986e-01
5.710000e-01 7.984036e-01
5.720000e-01 7.956080e-01
5.730000e-01 7.928120e-01
5.740000e-01 7.900156e-01
5.750000e-01 7.872189e-01
5.760000e-01 7.844218e-01
5.770000e-01 7.816246e-01
5.780000e-01 7.788271e-01
5.790000e-01 7.760296e-01
5.800000e-01 7.732319e-01
5.810000e-01 7.704342e-01
5.820000e-01 7.676365e-01
5.830000e-01 7.648389e-01
5.840000e-01 7.620414e-01
5.850000e-01 7.592441e-01
5.860000e-01 7.564470e-01
5.870000e-01 7.536502e-01
5.880000e-01 7.508537e-01
5.890000e-01 7.480575e-01
5.900000e-01 7.452617e-01
5.910000e-01 7.424664e-01
5.920000e-01 7.396717e-01
5.930000e-01 7.368774e-01
5.940000e-01 7.340838e-01
5.950000e-01 7.312908e-01
5.960000e-01 7.284985e-01
5.970000e-01 7.257069e-01
5.980000e-01 7.229161e-01
5.990000e-01 7.201262e-01
6.000000e-01 7.173371e-01
6.010000e-01 7.145490e-01
6.020000e-01 7.117618e-01
6.030000e-01 7.089756e-01
6.040000e-01 7.061905e-01
6.050000e-01 7.034065e-01
6.060000e-01 7.006236e-01
6.070000e-01 6.978419e-01
6.080000e-01 6.950615e-01
6.090000e-01 6.922823e-01
6.100000e-01 6.895044e-01
6.110000e-01 6.867279e-01
6.120000e-01 6.839528e-01
6.130000e-01 6.811792e-01
6.140000e-01 6.784070e-01
6.150000e-01 6.756364e-01
6.160000e-01 6.728673e-01
6.170000e-01 6.700998e-01
6.180000e-01 6.673340e-01
6.190000e-01 6.645699e-01
6.200000e-01 6.618076e-01
6.210000e-01 6.590470e-01
6.220000e-01 6.562882e-01
6.230000e-01 6.535313e-01
6.240000e-01 6.507762e-01
6.250000e-01 6.480231e-01
6.260000e-01 6.452720e-01
6.270000e-01 6.425229e-01
6.280000e-01 6.397758e-01
6.290000e-01 6.370309e-01
6.300000e-01 6.342880e-01
6.310000e-01 6.315474e-01
6.320000e-01 6.288089e-01
6.330000e-01 6.260727e-01
6.340000e-01 6.233387e-01
6.350000e-01 6.206071e-01
6.360000e-01 6.178778e-01
6.370000e-01 6.151510e-01
6.380000e-01 6.124265e-01
6.390000e-01 6.097045e-01
6.400000e-01 6.069850e-01
6.410000e-01 6.042681e-01
6.420000e-01 6.015537e-01
6.430000e-01 5.988419e-01
6.440000e-01 5.961328e-01
6.450000e-01 5.934263e-01
6.460000e-01 5.907225e-01
6.470000e-01 5.880215e-01
6.480000e-01 5.853233e-01
6.490000e-01 5.826279e-01
6.500000e-01 5.799354e-01
6.510000e-01 5.772457e-01
6.520000e-01 5.745589e-01
6.530000e-01 5.718751e-01
6.540000e-01 5.691943e-01
6.550000e-01 5.665164e-01
6.560000e-01 5.638417e-01
6.570000e-01 5.611700e-01
6.580000e-01 5.585014e-01
6.590000e-01 5.558360e-01
6.600000e-01 5.531737e-01
6.610000e-01 5.505147e-01
6.620000e-01 5.478588e-01
6.630000e-01 5.452063e-01
6.640000e-01 5.425570e-01
6.650000e-01 5.399111e-01
6.660000e-01 5.372686e-01
6.670000e-01 5.346294e-01
6.680000e-01 5.319937e-01
6.690000e-01 5.293614e-01
6.700000e-01 5.267326e-01
6.710000e-01 5.241073e-01
6.720000e-01 5.214855e-01
6.730000e-01 5.188673e-01
6.740000e-01 5.162527e-01
6.750000e-01 5.136418e-01
6.760000e-01 5.110345e-01
6.770000e-01 5.084308e-01
6.780000e-01 5.058309e-01
6.790000e-01 5.032348e-01
6.800000e-01 5.006424e-01
6.810000e-01 4.980537e-01
6.820000e-01 4.954689e-01
6.830000e-01 4.928880e-01
6.840000e-01 4.903109e-01
6.850000e-01 4.877378e-01
6.860000e-01 4.851685e-01
6.870000e-01 4.826033e-01
6.880000e-01 4.800420e-01
6.890000e-01 4.774847e-01
6.900000e-01 4.749314e-01
6.910000e-01 4.723822e-01
6.920000e-01 4.698371e-01
6.930000e-01 4.672961e-01
6.940000e-01 4.647592e-01
6.950000e-01 4.622265e-01
6.960000e-01 4.596980e-01
6.970000e-01 4.571736e-01
6.980000e-01 4.546536e-01
6.990000e-01 4.521377e-01
7.000000e-01 4.496262e-01
7.010000e-01 4.471189e-01
7.020000e-01 4.446160e-01
7.030000e-01 4.421174e-01
7.040000e-01 4.396232e-01
7.050000e-01 4.371334e-01
7.060000e-01 4.346480e-01
7.070000e-01 4.321670e-01
7.080000e-01 4.296906e-01
7.090000e-01 4.272186e-01
7.100000e-01 4.247511e-01
7.110000e-01 4.222881e-01
7.120000e-01 4.198297e-01
7.130000e-01 4.173758e-01
7.140000e-01 4.149266e-01
7.150000e-01 4.124820e-01
7.160000e-01 4.100420e-01
7.170000e-01 4.076066e-01
7.180000e-01 4.051760e-01
7.190000e-01 4.027500e-01
7.200000e-01 4.003288e-01
7.210000e-01 3.979123e-01
7.220000e-01 3.955005e-01
7.230000e-01 3.930935e-01
7.240000e-01 3.906913e-01
7.250000e-01 3.882940e-01
7.260000e-01 3.859015e-01
7.270000e-01 3.835138e-01
7.280000e-01 3.811310e-01
7.290000e-01 3.787531e-01
7.300000e-01 3.763801e-01
7.310000e-01 3.740120e-01
7.320000e-01 3.716489e-01
7.330000e-01 3.692907e-01
7.340000e-01 3.669376e-01
7.350000e-01 3.645894e-01
7.360000e-01 3.622462e-01
7.370000e-01 3.599081e-01
7.380000e-01 3.575750e-01
7.390000e-01 3.552470e-01
7.400000e-01 3.529241e-01
7.410000e-01 3.506063e-01
7.420000e-01 3.482936e-01
7.430000e-01 3.459861e-01
7.440000e-01 3.436837e-01
7.450000e-01 3.413864e-01
7.460000e-01 3.390944e-01
7.470000e-01 3.368075e-01
7.480000e-01 3.345259e-01
7.490000e-01 3.322495e-01
7.500000e-01 3.299783e-01
7.510000e-01 3.277124e-01
7.520000e-01 3.254518e-01
7.530000e-01 3.231964e-01
7.540000e-01 3.209464e-01
7.550000e-01 3.187017e-01
7.560000e-01 3.164623e-01
7.570000e-01 3.142282e-01
7.580000e-01 3.119996e-01
7.590000e-01 3.097763e-01
7.600000e-01 3.075584e-01
7.610000e-01 3.053458e-01
7.620000e-01 3.031388e-01
7.630000e-01 3.009371e-01
7.640000e-01 2.987409e-01
7.650000e-01 2.965501e-01
7.660000e-01 2.943648e-01
7.670000e-01 2.921850e-01
7.680000e-01 2.900106e-01
7.690000e-01 2.878418e-01
7.700000e-01 2.856785e-01
7.710000e-01 2.835207e-01
7.720000e-01 2.813685e-01
7.730000e-01 2.792218e-01
7.740000e-01 2.770807e-01
7.750000e-01 2.749452e-01
7.760000e-01 2.728152e-01
7.770000e-01 2.706908e-01
7.780000e-01 2.685721e-01
7.790000e-01 2.664590e-01
7.800000e-01 2.643515e-01
7.810000e-01 2.622496e-01
7.820000e-01 2.601534e-01
7.830000e-01 2.580628e-01
7.840000e-01 2.559780e-01
7.850000e-01 2.538988e-01
7.860000e-01 2.518253e-01
7.870000e-01 2.497575e-01
7.880000e-01 2.476954e-01
7.890000e-01 2.456390e-01
7.900000e-01 2.435884e-01
7.910000e-01 2.415435e-01
7.920000e-01 2.395043e-01
7.930000e-01 2.374709e-01
7.940000e-01 2.354433e-01
7.950000e-01 2.334214e-01
7.960000e-01 2.314054e-01
7.970000e-01 2.293951e-01
7.980000e-01 2.273906e-01
7.990000e-01 2.253919e-01
8.000000e-01 2.233990e-01
8.010000e-01 2.214120e-01
8.020000e-01 2.194308e-01
8.030000e-01 2.174554e-01
8.040000e-01 2.154859e-01
8.050000e-01 2.135222e-01
8.060000e-01 2.115644e-01
8.070000e-01 2.096125e-01
8.080000e-01 2.076664e-01
8.090000e-01 2.057262e-01
8.100000e-01 2.037919e-01
8.110000e-01 2.018635e-01
8.120000e-01 1.999410e-01
8.130000e-01 1.980243e-01
8.140000e-01 1.961137e-01
8.150000e-01 1.942089e-01
8.160000e-01 1.923100e-01
8.170000e-01 1.904171e-01
8.180000e-01 1.885301e-01
8.190000e-01 1.866491e-01
8.200000e-01 1.847740e-01
8.210000e-01 1.829048e-01
8.220000e-01 1.810416e-01
8.230000e-01 1.791844e-01
8.240000e-01 1.773332e-01
8.250000e-01 1.754879e-01
8.260000e-01 1.736486e-01
8.270000e-01 1.718152e-01
8.280000e-01 1.699879e-01
8.290000e-01 1.681665e-01
8.300000e-01 1.663512e-01
8.310000e-01 1.645418e-01
8.320000e-01 1.627384e-01
8.330000e-01 1.609411e-01
8.340000e-01 1.591497e-01
8.350000e-01 1.573644e-01
8.360000e-01 1.555851e-01
8.370000e-01 1.538118e-01
8.380000e-01 1.520445e-01
8.390000e-01 1.502832e-01
8.400000e-01 1.485280e-01
8.410000e-01 1.467788e-01
8.420000e-01 1.450356e-01
8.430000e-01 1.432985e-01
8.440000e-01 1.415674e-01
8.450000e-01 1.398424e-01
8.460000e-01 1.381234e-01
8.470000e-01 1.364105e-01
8.480000e-01 1.347036e-01
8.490000e-01 1.330027e-01
8.500000e-01 1.313079e-01
8.510000e-01 1.296192e-01
8.520000e-01 1.279365e-01
8.530000e-01 1.262599e-01
8.540000e-01 1.245893e-01
8.550000e-01 1.229248e-01
8.560000e-01 1.212663e-01
8.570000e-01 1.196140e-01
8.580000e-01 1.179676e-01
8.590000e-01 1.163274e-01
8.600000e-01 1.146932e-01
8.610000e-01 1.130651e-01
8.620000e-01 1.114430e-01
8.630000e-01 1.098270e-01
8.640000e-01 1.082171e-01
8.650000e-01 1.066133e-01
8.660000e-01 1.050155e-01
8.670000e-01 1.034238e-01
8.680000e-01 1.018381e-01
8.690000e-01 1.002585e-01
8.700000e-01 9.868503e-02
8.710000e-01 9.711759e-02
8.720000e-01 9.555621e-02
8.730000e-01 9.400091e-02
8.740000e-01 9.245167e-02
8.750000e-01 9.090849e-02
8.760000e-01 8.937138e-02
8.770000e-01 8.784033e-02
8.780000e-01 8.631535e-02
8.790000e-01 8.479643e-02
8.800000e-01 8.328356e-02
8.810000e-01 8.177676e-02
8.820000e-01 8.027602e-02
8.830000e-01 7.878133e-02
8.840000e-01 7.729270e-02
8.850000e-01 7.581012e-02
8.860000e-01 7.433359e-02
8.870000e-01 7.286311e-02
8.880000e-01 7.139868e-02
8.890000e-01 6.994029e-02
8.900000e-01 6.848795e-02
8.910000e-01 6.704164e-02
8.920000e-01 6.560138e-02
8.930000e-01 6.416715e-02
8.940000e-01 6.273896e-02
8.950000e-01 6.131680e-02
8.960000e-01 5.990067e-02
8.970000e-01 5.849056e-02
8.980000e-01 5.708648e-02
8.990000e-01 5.568841e-02
9.000000e-01 5.429637e-02
9.010000e-01 5.291033e-02
9.020000e-01 5.153031e-02
9.030000e-01 5.015630e-02
9.040000e-01 4.878829e-02
9.050000e-01 4.742627e-02
9.060000e-01 4.607026e-02
9.070000e-01 4.472024e-02
9.080000e-01 4.337621e-02
9.090000e-01 4.203816e-02
9.100000e-01 4.070610e-02
9.110000e-01 3.938002e-02
9.120000e-01 3.805990e-02
9.130000e-01 3.674576e-02
9.140000e-01 3.543759e-02
9.150000e-01 3.413537e-02
9.160000e-01 3.283911e-02
9.170000e-01 3.154880e-02
9.180000e-01 3.026444e-02
9.190000e-01 2.898603e-02
9.200000e-01 2.771355e-02
9.210000e-01 2.644701e-02
9.220000e-01 2.518639e-02
9.230000e-01 2.393170e-02
9.240000e-01 2.268292e-02
9.250000e-01 2.144006e-02
9.260000e-01 2.020311e-02
9.270000e-01 1.897206e-02
9.280000e-01 1.774691e-02
9.290000e-01 1.652765e-02
9.300000e-01 1.531428e-02
9.310000e-01 1.410679e-02
9.320000e-01 1.290517e-02
9.330000e-01 1.170942e-02
9.340000e-01 1.051954e-02
9.350000e-01 9.335516e-03
9.360000e-01 8.157344e-03
9.370000e-01 6.985018e-03
9.380000e-01 5.818531e-03
9.390000e-01 4.657879e-03
9.400000e-01 3.503054e-03
9.410000e-01 2.354050e-03
9.420000e-01 1.210861e-03
9.430000e-01 7.348012e-05
9.440000e-01 -1.058099e-03
9.450000e-01 -2.183882e-03
9.460000e-01 -3.303878e-03
9.470000e-01 -4.418091e-03
9.480000e-01 -5.526529e-03
9.490000e-01 -6.629199e-03
9.500000e-01 -7.726109e-03
9.510000e-01 -8.817264e-03
9.520000e-01 -9.902672e-03
9.530000e-01 -1.098234e-02
9.540000e-01 -1.205628e-02
9.550000e-01 -1.312449e-02
9.560000e-01 -1.418698e-02
9.570000e-01 -1.524376e-02
9.580000e-01 -1.629484e-02
9.590000e-01 -1.734022e-02
9.600000e-01 -1.837992e-02
9.610000e-01 -1.941393e-02
9.620000e-01 -2.044227e-02
9.630000e-01 -2.146495e-02
9.640000e-01 -2.248197e-02
9.650000e-01 -2.349334e-02
9.660000e-01 -2.449908e-02
9.670000e-01 -2.549917e-02
9.680000e-01 -2.649365e-02
9.690000e-01 -2.748251e-02
9.700000e-01 -2.846576e-02
9.710000e-01 -2.944341e-02
9.720000e-01 -3.041546e-02
9.730000e-01 -3.138194e-02
9.740000e-01 -3.234284e-02
9.750000e-01 -3.329818e-02
9.760000e-01 -3.424795e-02
9.770000e-01 -3.519218e-02
9.780000e-01 -3.613087e-02
9.790000e-01 -3.706403e-02
9.800000e-01 -3.799167e-02
9.810000e-01 -3.891379e-02
9.820000e-01 -3.983041e-02
9.830000e-01 -4.074153e-02
9.840000e-01 -4.164716e-02
9.850000e-01 -4.254732e-02
9.860000e-01 -4.344201e-02
9.870000e-01 -4.433125e-02
9.880000e-01 -4.521503e-02
9.890000e-01 -4.609337e-02
9.900000e-01 -4.696629e-02
9.910000e-01 -4.783378e-02
9.920000e-01 -4.869586e-02
9.930000e-01 -4.955254e-02
9.940000e-01 -5.040382e-02
9.950000e-01 -5.124972e-02
9.960000e-01 -5.209025e-02
9.970000e-01 -5.292542e-02
9.980000e-01 -5.375523e-02
9.990000e-01 -5.457970e-02
1.000000e+00 -5.539884e-02
1.001000e+00 -5.621265e-02
1.002000e+00 -5.702115e-02
1.003000e+00 -5.782435e-02
1.004000e+00 -5.862225e-02
1.005000e+00 -5.941487e-02
1.006000e+00 -6.020222e-02
1.007000e+00 -6.098431e-02
1.008000e+00 -6.176114e-02
1.009000e+00 -6.253273e-02
1.010000e+00 -6.329909e-02
1.011000e+00 -6.406023e-02
1.012000e+00 -6.481616e-02
1.013000e+00 -6.556689e-02
1.014000e+00 -6.631243e-02
1.015000e+00 -6.705279e-02
1.016000e+00 -6.778799e-02
1.017000e+00 -6.851803e-02
1.018000e+00 -6.924292e-02
1.019000e+00 -6.996268e-02
1.020000e+00 -7.067731e-02
1.021000e+00 -7.138683e-02
1.022000e+00 -7.209125e-02
1.023000e+00 -7.279057e-02
1.024000e+00 -7.348482e-02
1.025000e+00 -7.417400e-02
1.026000e+00 -7.485812e-02
1.027000e+00 -7.553719e-02
1.028000e+00 -7.621123e-02
1.029000e+00 -7.688024e-02
1.030000e+00 -7.754424e-02
1.031000e+00 -7.820324e-02
1.032000e+00 -7.885725e-02
1.033000e+00 -7.950628e-02
1.034000e+00 -8.015035e-02
1.035000e+00 -8.078946e-02
1.036000e+00 -8.142362e-02
1.037000e+00 -8.205286e-02
1.038000e+00 -8.267717e-02
1.039000e+00 -8.329657e-02
1.040000e+00 -8.391108e-02
1.041000e+00 -8.452070e-02
1.042000e+00 -8.512545e-02
1.043000e+00 -8.572534e-02
1.044000e+00 -8.632038e-02
1.045000e+00 -8.691058e-02
1.046000e+00 -8.749595e-02
1.047000e+00 -8.807651e-02
1.048000e+00 -8.865227e-02
1.049000e+00 -8.922324e-02
1.050000e+00 -8.978943e-02
1.051000e+00 -9.035086e-02
1.052000e+00 -9.090753e-02
1.053000e+00 -9.145946e-02
1.054000e+00 -9.200667e-02
1.055000e+00 -9.254916e-02
1.056000e+00 -9.308694e-02
1.057000e+00 -9.362003e-02
1.058000e+00 -9.414844e-02
1.059000e+00 -9.467219e-02
1.060000e+00 -9.519128e-02
1.061000e+00 -9.570573e-02
1.062000e+00 -9.621555e-02
1.063000e+00 -9.672076e-02
1.064000e+00 -9.722136e-02
1.065000e+00 -9.771736e-02
1.066000e+00 -9.820879e-02
1.067000e+00 -9.869566e-02
1.068000e+00 -9.917797e-02
1.069000e+00 -9.965573e-02
1.070000e+00 -1.001290e-01
1.071000e+00 -1.005977e-01
1.072000e+00 -1.010619e-01
1.073000e+00 -1.015217e-01
1.074000e+00 -1.019769e-01
1.075000e+00 -1.024277e-01
1.076000e+00 -1.028741e-01
1.077000e+00 -1.033160e-01
1.078000e+00 -1.037534e-01
1.079000e+00 -1.041865e-01
1.080000e+00 -1.046152e-01
1.081000e+00 -1.050395e-01
1.082000e+00 -1.054594e-01
1.083000e+00 -1.058749e-01
1.084000e+00 -1.062861e-01
1.085000e+00 -1.066930e-01
1.086000e+00 -1.070956e-01
1.087000e+00 -1.074938e-01
1.088000e+00 -1.078878e-01
1.089000e+00 -1.082774e-01
1.090000e+00 -1.086628e-01
1.091000e+00 -1.090440e-01
1.092000e+00 -1.094209e-01
1.093000e+00 -1.097936e-01
1.094000e+00 -1.101621e-01
1.095000e+00 -1.105264e-01
1.096000e+00 -1.108864e-01
1.097000e+00 -1.112424e-01
1.098000e+00 -1.115941e-01
1.099000e+00 -1.119417e-01
1.100000e+00 -1.122852e-01
1.101000e+00 -1.126246e-01
1.102000e+00 -1.129598e-01
1.103000e+00 -1.132910e-01
1.104000e+00 -1.136181e-01
1.105000e+00 -1.139411e-01
1.106000e+00 -1.142601e-01
1.107000e+00 -1.145750e-01
1.108000e+00 -1.148860e-01
1.109000e+00 -1.151929e-01
1.110000e+00 -1.154958e-01
1.111000e+00 -1.157947e-01
1.112000e+00 -1.160897e-01
1.113000e+00 -1.163807e-01
1.114000e+00 -1.166677e-01
1.115000e+00 -1.169509e-01
1.116000e+00 -1.172301e-01
1.117000e+00 -1.175054e-01
1.118000e+00 -1.177769e-01
1.119000e+00 -1.180445e-01
1.120000e+00 -1.183082e-01
1.121000e+00 -1.185681e-01
1.122000e+00 -1.188241e-01
1.123000e+00 -1.190764e-01
1.124000e+00 -1.193248e-01
1.125000e+00 -1.195694e-01
1.126000e+00 -1.198103e-01
1.127000e+00 -1.200474e-01
1.128000e+00 -1.202808e-01
1.129000e+00 -1.205104e-01
1.130000e+00 -1.207364e-01
1.131000e+00 -1.209586e-01
1.132000e+00 -1.211771e-01
1.133000e+00 -1.213920e-01
1.134000e+00 -1.216032e-01
1.135000e+00 -1.218107e-01
1.136000e+00 -1.220147e-01
1.137000e+00 -1.222150e-01
1.138000e+00 -1.224117e-01
1.139000e+00 -1.226048e-01
1.140000e+00 -1.227943e-01
1.141000e+00 -1.229803e-01
1.142000e+00 -1.231627e-01
1.143000e+00 -1.233417e-01
1.144000e+00 -1.235170e-01
1.145000e+00 -1.236889e-01
1.146000e+00 -1.238573e-01
1.147000e+00 -1.240222e-01
1.148000e+00 -1.241837e-01
1.149000e+00 -1.243417e-01
1.150000e+00 -1.244963e-01
1.151000e+00 -1.246475e-01
1.152000e+00 -1.247952e-01
1.153000e+00 -1.249396e-01
1.154000e+00 -1.250806e-01
1.155000e+00 -1.252182e-01
1.156000e+00 -1.253525e-01
1.157000e+00 -1.254835e-01
1.158000e+00 -1.256111e-01
1.159000e+00 -1.257355e-01
1.160000e+00 -1.258565e-01
1.161000e+00 -1.259743e-01
1.162000e+00 -1.260888e-01
1.163000e+00 -1.262001e-01
1.164000e+00 -1.263082e-01
1.165000e+00 -1.264130e-01
1.166000e+00 -1.265147e-01
1.167000e+00 -1.266131e-01
1.168000e+00 -1.267084e-01
1.169000e+00 -1.268005e-01
1.170000e+00 -1.268895e-01
1.171000e+00 -1.269753e-01
1.172000e+00 -1.270581e-01
1.173000e+00 -1.271377e-01
1.174000e+00 -1.272143e-01
1.175000e+00 -1.272877e-01
1.176000e+00 -1.273582e-01
1.177000e+00 -1.274255e-01
1.178000e+00 -1.274899e-01
1.179000e+00 -1.275512e-01
1.180000e+00 -1.276096e-01
1.181000e+00 -1.276650e-01
1.182000e+00 -1.277174e-01
1.183000e+00 -1.277668e-01
1.184000e+00 -1.278133e-01
1.185000e+00 -1.278569e-01
1.186000e+00 -1.278976e-01
1.187000e+00 -1.279353e-01
1.188000e+00 -1.279702e-01
1.189000e+00 -1.280022e-01
1.190000e+00 -1.280314e-01
1.191000e+00 -1.280577e-01
1.192000e+00 -1.280813e-01
1.193000e+00 -1.281020e-01
1.194000e+00 -1.281199e-01
1.195000e+00 -1.281350e-01
1.196000e+00 -1.281474e-01
1.197000e+00 -1.281570e-01
1.198000e+00 -1.281639e-01
1.199000e+00 -1.281680e-01
1.200000e+00 -1.281695e-01
1.201000e+00 -1.281683e-01
1.202000e+00 -1.281643e-01
1.203000e+00 -1.281578e-01
1.204000e+00 -1.281485e-01
1.205000e+00 -1.281367e-01
1.206000e+00 -1.281222e-01
1.207000e+00 -1.281051e-01
1.208000e+00 -1.280855e-01
1.209000e+00 -1.280632e-01
1.210000e+00 -1.280384e-01
1.211000e+00 -1.280110e-01
1.212000e+00 -1.279812e-01
1.213000e+00 -1.279488e-01
1.214000e+00 -1.279139e-01
1.215000e+00 -1.278765e-01
1.216000e+00 -1.278366e-01
1.217000e+00 -1.277943e-01
1.218000e+00 -1.277495e-01
1.219000e+00 -1.277023e-01
1.220000e+00 -1.276527e-01
1.221000e+00 -1.276007e-01
1.222000e+00 -1.275463e-01
1.223000e+00 -1.274895e-01
1.224000e+00 -1.274304e-01
1.225000e+00 -1.273689e-01
1.226000e+00 -1.273051e-01
1.227000e+00 -1.272390e-01
1.228000e+00 -1.271706e-01
1.229000e+00 -1.270999e-01
1.230000e+00 -1.270269e-01
1.231000e+00 -1.269517e-01
1.232000e+00 -1.268742e-01
1.233000e+00 -1.267945e-01
1.234000e+00 -1.267126e-01
1.235000e+00 -1.266285e-01
1.236000e+00 -1.265423e-01
1.237000e+00 -1.264538e-01
1.238000e+00 -1.263632e-01
1.239000e+00 -1.262704e-01
1.240000e+00 -1.261756e-01
1.241000e+00 -1.260786e-01
1.242000e+00 -1.259795e-01
1.243000e+00 -1.258783e-01
1.244000e+00 -1.257751e-01
1.245000e+00 -1.256698e-01
1.246000e+00 -1.255625e-01
1.247000e+00 -1.254531e-01
1.248000e+00 -1.253417e-01
1.249000e+00 -1.252284e-01
1.250000e+00 -1.251130e-01
1.251000e+00 -1.249957e-01
1.252000e+00 -1.248765e-01
1.253000e+00 -1.247552e-01
1.254000e+00 -1.246321e-01
1.255000e+00 -1.245071e-01
1.256000e+00 -1.243801e-01
1.257000e+00 -1.242513e-01
1.258000e+00 -1.241206e-01
1.259000e+00 -1.239881e-01
1.260000e+00 -1.238537e-01
1.261000e+00 -1.237175e-01
1.262000e+00 -1.235794e-01
1.263000e+00 -1.234396e-01
1.264000e+00 -1.232980e-01
1.265000e+00 -1.231547e-01
1.266000e+00 -1.230095e-01
1.267000e+00 -1.228627e-01
1.268000e+00 -1.227141e-01
1.269000e+00 -1.225638e-01
1.270000e+00 -1.224117e-01
1.271000e+00 -1.222581e-01
1.272000e+00 -1.221027e-01
1.273000e+00 -1.219457e-01
1.274000e+00 -1.217870e-01
1.275000e+00 -1.216267e-01
1.276000e+00 -1.214648e-01
1.277000e+00 -1.213013e-01
1.278000e+00 -1.211362e-01
1.279000e+00 -1.209696e-01
1.280000e+00 -1.208014e-01
1.281000e+00 -1.206316e-01
1.282000e+00 -1.204603e-01
1.283000e+00 -1.202875e-01
1.284000e+00 -1.201132e-01
1.285000e+00 -1.199374e-01
1.286000e+00 -1.197601e-01
1.287000e+00 -1.195814e-01
1.288000e+00 -1.194012e-01
1.289000e+00 -1.192196e-01
1.290000e+00 -1.190365e-01
1.291000e+00 -1.188521e-01
1.292000e+00 -1.186662e-01
1.293000e+00 -1.184790e-01
1.294000e+00 -1.182904e-01
1.295000e+00 -1.181005e-01
1.296000e+00 -1.179092e-01
1.297000e+00 -1.177166e-01
1.298000e+00 -1.175227e-01
1.299000e+00 -1.173275e-01
1.300000e+00 -1.171311e-01
1.301000e+00 -1.169333e-01
1.302000e+00 -1.167343e-01
1.303000e+00 -1.165341e-01
1.304000e+00 -1.163326e-01
1.305000e+00 -1.161299e-01
1.306000e+00 -1.159260e-01
1.307000e+00 -1.157209e-01
1.308000e+00 -1.155147e-01
1.309000e+00 -1.153073e-01
1.310000e+00 -1.150987e-01
1.311000e+00 -1.148890e-01
1.312000e+00 -1.146782e-01
1.313000e+00 -1.144663e-01
1.314000e+00 -1.142533e-01
1.315000e+00 -1.140392e-01
1.316000e+00 -1.138240e-01
1.317000e+00 -1.136078e-01
1.318000e+00 -1.133906e-01
1.319000e+00 -1.131723e-01
1.320000e+00 -1.129530e-01
1.321000e+00 -1.127327e-01
1.322000e+00 -1.125114e-01
1.323000e+00 -1.122891e-01
1.324000e+00 -1.120659e-01
1.325000e+00 -1.118418e-01
1.326000e+00 -1.116167e-01
1.327000e+00 -1.113906e-01
1.328000e+00 -1.111637e-01
1.329000e+00 -1.109359e-01
1.330000e+00 -1.107072e-01
1.331000e+00 -1.104776e-01
1.332000e+00 -1.102472e-01
1.333000e+00 -1.100159e-01
1.334000e+00 -1.097838e-01
1.335000e+00 -1.095509e-01
1.336000e+00 -1.093172e-01
1.337000e+00 -1.090827e-01
1.338000e+00 -1.088474e-01
1.339000e+00 -1.086113e-01
1.340000e+00 -1.083745e-01
1.341000e+00 -1.081369e-01
1.342000e+00 -1.078987e-01
1.343000e+00 -1.076597e-01
1.344000e+00 -1.074200e-01
1.345000e+00 -1.071796e-01
1.346000e+00 -1.069385e-01
1.347000e+00 -1.066968e-01
1.348000e+00 -1.064544e-01
1.349000e+00 -1.062114e-01
1.350000e+00 -1.059678e-01
1.351000e+00 -1.057236e-01
1.352000e+00 -1.054787e-01
1.353000e+00 -1.052333e-01
1.354000e+00 -1.049873e-01
1.355000e+00 -1.047407e-01
1.356000e+00 -1.044936e-01
1.357000e+00 -1.042459e-01
1.358000e+00 -1.039977e-01
1.359000e+00 -1.037490e-01
1.360000e+00 -1.034998e-01
1.361000e+00 -1.032501e-01
1.362000e+00 -1.030000e-01
1.363000e+00 -1.027493e-01
1.364000e+00 -1.024983e-01
1.365000e+00 -1.022468e-01
1.366000e+00 -1.019948e-01
1.367000e+00 -1.017425e-01
1.368000e+00 -1.014897e-01
1.369000e+00 -1.012366e-01
1.370000e+00 -1.009830e-01
1.371000e+00 -1.007291e-01
1.372000e+00 -1.004749e-01
1.373000e+00 -1.002203e-01
1.374000e+00 -9.996539e-02
1.375000e+00 -9.971015e-02
1.376000e+00 -9.945461e-02
1.377000e+00 -9.919878e-02
1.378000e+00 -9.894266e-02
1.379000e+00 -9.868628e-02
1.380000e+00 -9.842963e-02
1.381000e+00 -9.817274e-02
1.382000e+00 -9.791562e-02
1.383000e+00 -9.765828e-02
1.384000e+00 -9.740072e-02
1.385000e+00 -9.714296e-02
1.386000e+00 -9.688502e-02
1.387000e+00 -9.662690e-02
1.388000e+00 -9.636862e-02
1.389000e+00 -9.611019e-02
1.390000e+00 -9.585161e-02
1.391000e+00 -9.559291e-02
1.392000e+00 -9.533409e-02
1.393000e+00 -9.507516e-02
1.394000e+00 -9.481614e-02
1.395000e+00 -9.455703e-02
1.396000e+00 -9.429785e-02
1.397000e+00 -9.403862e-02
1.398000e+00 -9.377933e-02
1.399000e+00 -9.352001e-02
1.400000e+00 -9.326066e-02
1.401000e+00 -9.300130e-02
1.402000e+00 -9.274193e-02
1.403000e+00 -9.248257e-02
1.404000e+00 -9.222323e-02
1.405000e+00 -9.196392e-02
1.406000e+00 -9.170465e-02
1.407000e+00 -9.144544e-02
1.408000e+00 -9.118628e-02
1.409000e+00 -9.092721e-02
1.410000e+00 -9.066822e-02
1.411000e+00 -9.040932e-02
1.412000e+00 -9.015053e-02
1.413000e+00 -8.989186e-02
1.414000e+00 -8.963332e-02
1.415000e+00 -8.937492e-02
1.416000e+00 -8.911668e-02
1.417000e+00 -8.885859e-02
1.418000e+00 -8.860068e-02
1.419000e+00 -8.834295e-02
1.420000e+00 -8.808542e-02
1.421000e+00 -8.782809e-02
1.422000e+00 -8.757098e-02
1.423000e+00 -8.731409e-02
1.424000e+00 -8.705744e-02
1.425000e+00 -8.680104e-02
1.426000e+00 -8.654490e-02
1.427000e+00 -8.628903e-02
1.428000e+00 -8.603343e-02
1.429000e+00 -8.577813e-02
1.430000e+00 -8.552312e-02
1.431000e+00 -8.526843e-02
1.432000e+00 -8.501406e-02
1.433000e+00 -8.476002e-02
1.434000e+00 -8.450632e-02
1.435000e+00 -8.425298e-02
1.436000e+00 -8.400000e-02
1.437000e+00 -8.374739e-02
1.438000e+00 -8.349516e-02
1.439000e+00 -8.324332e-02
1.440000e+00 -8.299189e-02
1.441000e+00 -8.274088e-02
1.442000e+00 -8.249028e-02
1.443000e+00 -8.224012e-02
1.444000e+00 -8.199041e-02
1.445000e+00 -8.174114e-02
1.446000e+00 -8.149234e-02
1.447000e+00 -8.124402e-02
1.448000e+00 -8.099617e-02
1.449000e+00 -8.074882e-02
1.450000e+00 -8.050198e-02
1.451000e+00 -8.025564e-02
1.452000e+00 -8.000983e-02
1.453000e+00 -7.976455e-02
1.454000e+00 -7.951981e-02
1.455000e+00 -7.927563e-02
1.456000e+00 -7.903200e-02
1.457000e+00 -7.878895e-02
1.458000e+00 -7.854648e-02
1.459000e+00 -7.830459e-02
1.460000e+00 -7.806331e-02
1.461000e+00 -7.782264e-02
1.462000e+00 -7.758258e-02
1.463000e+00 -7.734315e-02
1.464000e+00 -7.710436e-02
1.465000e+00 -7.686622e-02
1.466000e+00 -7.662873e-02
1.467000e+00 -7.639190e-02
1.468000e+00 -7.615576e-02
1.469000e+00 -7.592029e-02
1.470000e+00 -7.568552e-02
1.471000e+00 -7.545145e-02
1.472000e+00 -7.521809e-02
1.473000e+00 -7.498545e-02
1.474000e+00 -7.475354e-02
1.475000e+00 -7.452237e-02
1.476000e+00 -7.429194e-02
1.477000e+00 -7.406227e-02
1.478000e+00 -7.383337e-02
1.479000e+00 -7.360524e-02
1.480000e+00 -7.337789e-02
1.481000e+00 -7.315134e-02
1.482000e+00 -7.292558e-02
1.483000e+00 -7.270063e-02
1.484000e+00 -7.247651e-02
1.485000e+00 -7.225321e-02
1.486000e+00 -7.203074e-02
1.487000e+00 -7.180912e-02
1.488000e+00 -7.158835e-02
1.489000e+00 -7.136844e-02
1.490000e+00 -7.114940e-02
1.491000e+00 -7.093124e-02
1.492000e+00 -7.071396e-02
1.493000e+00 -7.049758e-02
1.494000e+00 -7.028210e-02
1.495000e+00 -7.006753e-02
1.496000e+00 -6.985389e-02
1.497000e+00 -6.964117e-02
1.498000e+00 -6.942939e-02
1.499000e+00 -6.921855e-02
1.500000e+00 -6.900866e-02
1.501000e+00 -6.879974e-02
1.502000e+00 -6.859179e-02
1.503000e+00 -6.838481e-02
1.504000e+00 -6.817881e-02
1.505000e+00 -6.797381e-02
1.506000e+00 -6.776981e-02
1.507000e+00 -6.756682e-02
1.508000e+00 -6.736485e-02
1.509000e+00 -6.716390e-02
1.510000e+00 -6.696398e-02
1.511000e+00 -6.676511e-02
1.512000e+00 -6.656728e-02
1.513000e+00 -6.637051e-02
1.514000e+00 -6.617480e-02
1.515000e+00 -6.598016e-02
1.516000e+00 -6.578660e-02
1.517000e+00 -6.559413e-02
1.518000e+00 -6.540275e-02
1.519000e+00 -6.521247e-02
1.520000e+00 -6.502330e-02
1.521000e+00 -6.483525e-02
1.522000e+00 -6.464832e-02
1.523000e+00 -6.446252e-02
1.524000e+00 -6.427786e-02
1.525000e+00 -6.409435e-02
1.526000e+00 -6.391199e-02
1.527000e+00 -6.373079e-02
1.528000e+00 -6.355075e-02
1.529000e+00 -6.337189e-02
1.530000e+00 -6.319422e-02
1.531000e+00 -6.301773e-02
1.532000e+00 -6.284243e-02
1.533000e+00 -6.266834e-02
1.534000e+00 -6.249546e-02
1.535000e+00 -6.232380e-02
1.536000e+00 -6.215336e-02
1.537000e+00 -6.198415e-02
1.538000e+00 -6.181618e-02
1.539000e+00 -6.164945e-02
1.540000e+00 -6.148397e-02
1.541000e+00 -6.131975e-02
1.542000e+00 -6.115680e-02
1.543000e+00 -6.099511e-02
1.544000e+00 -6.083471e-02
1.545000e+00 -6.067558e-02
1.546000e+00 -6.051775e-02
1.547000e+00 -6.036122e-02
1.548000e+00 -6.020599e-02
1.549000e+00 -6.005207e-02
1.550000e+00 -5.989946e-02
1.551000e+00 -5.974818e-02
1.552000e+00 -5.959823e-02
1.553000e+00 -5.944962e-02
1.554000e+00 -5.930234e-02
1.555000e+00 -5.915642e-02
1.556000e+00 -5.901185e-02
1.557000e+00 -5.886864e-02
1.558000e+00 -5.872679e-02
1.559000e+00 -5.858632e-02
1.560000e+00 -5.844723e-02
1.561000e+00 -5.830952e-02
1.562000e+00 -5.817321e-02
1.563000e+00 -5.803829e-02
1.564000e+00 -5.790477e-02
1.565000e+00 -5.777266e-02
1.566000e+00 -5.764197e-02
1.567000e+00 -5.751269e-02
1.568000e+00 -5.738484e-02
1.569000e+00 -5.725843e-02
1.570000e+00 -5.713345e-02
1.571000e+00 -5.700991e-02
1.572000e+00 -5.688782e-02
1.573000e+00 -5.676719e-02
1.574000e+00 -5.664802e-02
1.575000e+00 -5.653031e-02
1.576000e+00 -5.641407e-02
1.577000e+00 -5.629931e-02
1.578000e+00 -5.618603e-02
1.579000e+00 -5.607424e-02
1.580000e+00 -5.596393e-02
1.581000e+00 -5.585513e-02
1.582000e+00 -5.574783e-02
1.583000e+00 -5.564204e-02
1.584000e+00 -5.553776e-02
1.585000e+00 -5.543500e-02
1.586000e+00 -5.533376e-02
1.587000e+00 -5.523405e-02
1.588000e+00 -5.513588e-02
1.589000e+00 -5.503924e-02
1.590000e+00 -5.494415e-02
1.591000e+00 -5.485060e-02
1.592000e+00 -5.475861e-02
1.593000e+00 -5.466818e-02
1.594000e+00 -5.457931e-02
1.595000e+00 -5.449200e-02
1.596000e+00 -5.440627e-02
1.597000e+00 -5.432212e-02
1.598000e+00 -5.423955e-02
1.599000e+00 -5.415857e-02
1.600000e+00 -5.407917e-02
1.601000e+00 -5.400138e-02
1.602000e+00 -5.392518e-02
1.603000e+00 -5.385059e-02
1.604000e+00 -5.377761e-02
1.605000e+00 -5.370624e-02
1.606000e+00 -5.363649e-02
1.607000e+00 -5.356836e-02
1.608000e+00 -5.350186e-02
1.609000e+00 -5.343699e-02
1.610000e+00 -5.337375e-02
1.611000e+00 -5.331216e-02
1.612000e+00 -5.325220e-02
1.613000e+00 -5.319390e-02
1.614000e+00 -5.313725e-02
1.615000e+00 -5.308225e-02
1.616000e+00 -5.302891e-02
1.617000e+00 -5.297724e-02
1.618000e+00 -5.292723e-02
1.619000e+00 -5.287890e-02
1.620000e+00 -5.283224e-02
1.621000e+00 -5.278727e-02
1.622000e+00 -5.274397e-02
1.623000e+00 -5.270236e-02
1.624000e+00 -5.266245e-02
1.625000e+00 -5.262422e-02
1.626000e+00 -5.258770e-02
1.627000e+00 -5.255287e-02
1.628000e+00 -5.251976e-02
1.629000e+00 -5.248835e-02
1.630000e+00 -5.245865e-02
1.631000e+00 -5.243067e-02
1.632000e+00 -5.240441e-02
1.633000e+00 -5.237987e-02
1.634000e+00 -5.235706e-02
1.635000e+00 -5.233598e-02
1.636000e+00 -5.231663e-02
1.637000e+00 -5.229901e-02
1.638000e+00 -5.228314e-02
1.639000e+00 -5.226900e-02
1.640000e+00 -5.225662e-02
1.641000e+00 -5.224598e-02
1.642000e+00 -5.223709e-02
1.643000e+00 -5.222996e-02
1.644000e+00 -5.222459e-02
1.645000e+00 -5.222097e-02
1.646000e+00 -5.221912e-02
1.647000e+00 -5.221904e-02
1.648000e+00 -5.222072e-02
1.649000e+00 -5.222418e-02
1.650000e+00 -5.222942e-02
1.651000e+00 -5.223643e-02
1.652000e+00 -5.224522e-02
1.653000e+00 -5.225579e-02
1.654000e+00 -5.226815e-02
1.655000e+00 -5.228230e-02
1.656000e+00 -5.229824e-02
1.657000e+00 -5.231598e-02
1.658000e+00 -5.233551e-02
1.659000e+00 -5.235684e-02
1.660000e+00 -5.237996e-02
1.661000e+00 -5.240490e-02
1.662000e+00 -5.243164e-02
1.663000e+00 -5.246018e-02
1.664000e+00 -5.249054e-02
1.665000e+00 -5.252271e-02
1.666000e+00 -5.255669e-02
1.667000e+00 -5.259249e-02
1.668000e+00 -5.263011e-02
1.669000e+00 -5.266955e-02
1.670000e+00 -5.271082e-02
1.671000e+00 -5.275391e-02
1.672000e+00 -5.279883e-02
1.673000e+00 -5.284557e-02
1.674000e+00 -5.289415e-02
1.675000e+00 -5.294456e-02
1.676000e+00 -5.299681e-02
1.677000e+00 -5.305089e-02
1.678000e+00 -5.310681e-02
1.679000e+00 -5.316457e-02
1.680000e+00 -5.322418e-02
1.681000e+00 -5.328562e-02
1.682000e+00 -5.334892e-02
1.683000e+00 -5.341406e-02
1.684000e+00 -5.348104e-02
1.685000e+00 -5.354988e-02
1.686000e+00 -5.362057e-02
1.687000e+00 -5.369312e-02
1.688000e+00 -5.376751e-02
1.689000e+00 -5.384377e-02
1.690000e+00 -5.392188e-02
1.691000e+00 -5.400185e-02
1.692000e+00 -5.408368e-02
1.693000e+00 -5.416737e-02
1.694000e+00 -5.425292e-02
1.695000e+00 -5.434034e-02
1.696000e+00 -5.442962e-02
1.697000e+00 -5.452077e-02
1.698000e+00 -5.461378e-02
1.699000e+00 -5.470866e-02
1.700000e+00 -5.480542e-02
1.701000e+00 -5.490404e-02
1.702000e+00 -5.500453e-02
1.703000e+00 -5.510689e-02
1.704000e+00 -5.521113e-02
1.705000e+00 -5.531724e-02
1.706000e+00 -5.542523e-02
1.707000e+00 -5.553509e-02
1.708000e+00 -5.564682e-02
1.709000e+00 -5.576043e-02
1.710000e+00 -5.587592e-02
1.711000e+00 -5.599329e-02
1.712000e+00 -5.611254e-02
1.713000e+00 -5.623366e-02
1.714000e+00 -5.635667e-02
1.715000e+00 -5.648155e-02
1.716000e+00 -5.660832e-02
1.717000e+00 -5.673696e-02
1.718000e+00 -5.686749e-02
1.719000e+00 -5.699990e-02
1.720000e+00 -5.713419e-02
1.721000e+00 -5.727036e-02
1.722000e+00 -5.740842e-02
1.723000e+00 -5.754836e-02
1.724000e+00 -5.769018e-02
1.725000e+00 -5.783389e-02
1.726000e+00 -5.797948e-02
1.727000e+00 -5.812695e-02
1.728000e+00 -5.827630e-02
1.729000e+00 -5.842754e-02
1.730000e+00 -5.858066e-02
1.731000e+00 -5.873567e-02
1.732000e+00 -5.889256e-02
1.733000e+00 -5.905133e-02
1.734000e+00 -5.921198e-02
1.735000e+00 -5.937452e-02
1.736000e+00 -5.953894e-02
1.737000e+00 -5.970525e-02
1.738000e+00 -5.987343e-02
1.739000e+00 -6.004350e-02
1.740000e+00 -6.021544e-02
1.741000e+00 -6.038927e-02
1.742000e+00 -6.056498e-02
1.743000e+00 -6.074257e-02
1.744000e+00 -6.092204e-02
1.745000e+00 -6.110339e-02
1.746000e+00 -6.128662e-02
1.747000e+00 -6.147172e-02
1.748000e+00 -6.165871e-02
1.749000e+00 -6.184756e-02
1.750000e+00 -6.203830e-02
1.751000e+00 -6.223091e-02
1.752000e+00 -6.242540e-02
1.753000e+00 -6.262175e-02
1.754000e+00 -6.281999e-02
1.755000e+00 -6.302009e-02
1.756000e+00 -6.322207e-02
1.757000e+00 -6.342591e-02
1.758000e+00 -6.363163e-02
1.759000e+00 -6.383921e-02
1.760000e+00 -6.404866e-02
1.761000e+00 -6.425998e-02
1.762000e+00 -6.447316e-02
1.763000e+00 -6.468821e-02
1.764000e+00 -6.490512e-02
1.765000e+00 -6.512389e-02
1.766000e+00 -6.534452e-02
1.767000e+00 -6.556701e-02
1.768000e+00 -6.579136e-02
1.769000e+00 -6.601757e-02
1.770000e+00 -6.624563e-02
1.771000e+00 -6.647555e-02
1.772000e+00 -6.670732e-02
1.773000e+00 -6.694094e-02
1.774000e+00 -6.717641e-02
1.775000e+00 -6.741373e-02
1.776000e+00 -6.765289e-02
1.777000e+00 -6.789391e-02
1.778000e+00 -6.813676e-02
1.779000e+00 -6.838146e-02
1.780000e+00 -6.862799e-02
1.781000e+00 -6.887637e-02
1.782000e+00 -6.912658e-02
1.783000e+00 -6.937863e-02
1.784000e+00 -6.963251e-02
1.785000e+00 -6.988823e-02
1.786000e+00 -7.014577e-02
1.787000e+00 -7.040514e-02
1.788000e+00 -7.066634e-02
1.789000e+00 -7.092936e-02
1.790000e+00 -7.119420e-02
1.791000e+00 -7.146087e-02
1.792000e+00 -7.172935e-02
1.793000e+00 -7.199965e-02
1.794000e+00 -7.227176e-02
1.795000e+00 -7.254569e-02
1.796000e+00 -7.282142e-02
1.797000e+00 -7.309896e-02
1.798000e+00 -7.337831e-02
1.799000e+00 -7.365946e-02
1.800000e+00 -7.394241e-02
1.801000e+00 -7.422716e-02
1.802000e+00 -7.451370e-02
1.803000e+00 -7.480204e-02
1.804000e+00 -7.509218e-02
1.805000e+00 -7.538410e-02
1.806000e+00 -7.567780e-02
1.807000e+00 -7.597329e-02
1.808000e+00 -7.627057e-02
1.809000e+00 -7.656962e-02
1.810000e+00 -7.687045e-02
1.811000e+00 -7.717305e-02
1.812000e+00 -7.747742e-02
1.813000e+00 -7.778356e-02
1.814000e+00 -7.809147e-02
1.815000e+00 -7.840114e-02
1.816000e+00 -7.871257e-02
1.817000e+00 -7.902576e-02
1.818000e+00 -7.934070e-02
1.819000e+00 -7.965740e-02
1.820000e+00 -7.997584e-02
1.821000e+00 -8.029604e-02
1.822000e+00 -8.061797e-02
1.823000e+00 -8.094164e-02
1.824000e+00 -8.126706e-02
1.825000e+00 -8.159420e-02
1.826000e+00 -8.192308e-02
1.827000e+00 -8.225369e-02
1.828000e+00 -8.258602e-02
1.829000e+00 -8.292007e-02
1.830000e+00 -8.325584e-02
1.831000e+00 -8.359333e-02
1.832000e+00 -8.393253e-02
1.833000e+00 -8.427344e-02
1.834000e+00 -8.461605e-02
1.835000e+00 -8.496037e-02
1.836000e+00 -8.530639e-02
1.837000e+00 -8.565410e-02
1.838000e+00 -8.600351e-02
1.839000e+00 -8.635460e-02
1.840000e+00 -8.670738e-02
1.841000e+00 -8.706184e-02
1.842000e+00 -8.741799e-02
1.843000e+00 -8.777580e-02
1.844000e+00 -8.813529e-02
1.845000e+00 -8.849645e-02
1.846000e+00 -8.885927e-02
1.847000e+00 -8.922375e-02
1.848000e+00 -8.958989e-02
1.849000e+00 -8.995768e-02
1.850000e+00 -9.032712e-02
1.851000e+00 -9.069821e-02
1.852000e+00 -9.107094e-02
1.853000e+00 -9.144531e-02
1.854000e+00 -9.182131e-02
1.855000e+00 -9.219895e-02
1.856000e+00 -9.257821e-02
1.857000e+00 -9.295909e-02
1.858000e+00 -9.334159e-02
1.859000e+00 -9.372571e-02
1.860000e+00 -9.411144e-02
1.861000e+00 -9.449878e-02
1.862000e+00 -9.488772e-02
1.863000e+00 -9.527825e-02
1.864000e+00 -9.567039e-02
1.865000e+00 -9.606411e-02
1.866000e+00 -9.645942e-02
1.867000e+00 -9.685631e-02
1.868000e+00 -9.725478e-02
1.869000e+00 -9.765483e-02
1.870000e+00 -9.805644e-02
1.871000e+00 -9.845962e-02
1.872000e+00 -9.886437e-02
1.873000e+00 -9.927066e-02
1.874000e+00 -9.967851e-02
1.875000e+00 -1.000879e-01
1.876000e+00 -1.004989e-01
1.877000e+00 -1.009113e-01
1.878000e+00 -1.013254e-01
1.879000e+00 -1.017409e-01
1.880000e+00 -1.021580e-01
1.881000e+00 -1.025766e-01
1.882000e+00 -1.029967e-01
1.883000e+00 -1.034183e-01
1.884000e+00 -1.038414e-01
1.885000e+00 -1.042661e-01
1.886000e+00 -1.046922e-01
1.887000e+00 -1.051198e-01
1.888000e+00 -1.055489e-01
1.889000e+00 -1.059795e-01
1.890000e+00 -1.064116e-01
1.891000e+00 -1.068452e-01
1.892000e+00 -1.072802e-01
1.893000e+00 -1.077167e-01
1.894000e+00 -1.081546e-01
1.895000e+00 -1.085940e-01
1.896000e+00 -1.090349e-01
1.897000e+00 -1.094772e-01
1.898000e+00 -1.099209e-01
1.899000e+00 -1.103661e-01
1.900000e+00 -1.108127e-01
1.901000e+00 -1.112607e-01
1.902000e+00 -1.117102e-01
1.903000e+00 -1.121610e-01
1.904000e+00 -1.126133e-01
1.905000e+00 -1.130670e-01
1.906000e+00 -1.135221e-01
1.907000e+00 -1.139785e-01
1.908000e+00 -1.144364e-01
1.909000e+00 -1.148957e-01
1.910000e+00 -1.153563e-01
1.911000e+00 -1.158183e-01
1.912000e+00 -1.162817e-01
1.913000e+00 -1.167464e-01
1.914000e+00 -1.172125e-01
1.915000e+00 -1.176799e-01
1.916000e+00 -1.181487e-01
1.917000e+00 -1.186189e-01
1.918000e+00 -1.190903e-01
1.919000e+00 -1.195631e-01
1.920000e+00 -1.200373e-01
1.921000e+00 -1.205127e-01
1.922000e+00 -1.209895e-01
1.923000e+00 -1.214676e-01
1.924000e+00 -1.219469e-01
1.925000e+00 -1.224276e-01
1.926000e+00 -1.229096e-01
1.927000e+00 -1.233928e-01
1.928000e+00 -1.238774e-01
1.929000e+00 -1.243632e-01
1.930000e+00 -1.248503e-01
1.931000e+00 -1.253386e-01
1.932000e+00 -1.258282e-01
1.933000e+00 -1.263191e-01
1.934000e+00 -1.268112e-01
1.935000e+00 -1.273045e-01
1.936000e+00 -1.277991e-01
1.937000e+00 -1.282949e-01
1.938000e+00 -1.287919e-01
1.939000e+00 -1.292902e-01
1.940000e+00 -1.297896e-01
1.941000e+00 -1.302903e-01
1.942000e+00 -1.307922e-01
1.943000e+00 -1.312952e-01
1.944000e+00 -1.317995e-01
1.945000e+00 -1.323049e-01
1.946000e+00 -1.328115e-01
1.947000e+00 -1.333193e-01
1.948000e+00 -1.338282e-01
1.949000e+00 -1.343383e-01
1.950000e+00 -1.348496e-01
1.951000e+00 -1.353620e-01
1.952000e+00 -1.358755e-01
1.953000e+00 -1.363902e-01
1.954000e+00 -1.369060e-01
1.955000e+00 -1.374229e-01
1.956000e+00 -1.379410e-01
1.957000e+00 -1.384601e-01
1.958000e+00 -1.389803e-01
1.959000e+00 -1.395017e-01
1.960000e+00 -1.400241e-01
1.961000e+00 -1.405476e-01
1.962000e+00 -1.410722e-01
1.963000e+00 -1.415979e-01
1.964000e+00 -1.421246e-01
1.965000e+00 -1.426524e-01
1.966000e+00 -1.431813e-01
1.967000e+00 -1.437111e-01
1.968000e+00 -1.442421e-01
1.969000e+00 -1.447740e-01
1.970000e+00 -1.453070e-01
1.971000e+00 -1.458410e-01
1.972000e+00 -1.463760e-01
1.973000e+00 -1.469120e-01
1.974000e+00 -1.474491e-01
1.975000e+00 -1.479871e-01
1.976000e+00 -1.485261e-01
1.977000e+00 -1.490661e-01
1.978000e+00 -1.496070e-01
1.979000e+00 -1.501490e-01
1.980000e+00 -1.506918e-01
1.981000e+00 -1.512357e-01
1.982000e+00 -1.517805e-01
1.983000e+00 -1.523262e-01
1.984000e+00 -1.528729e-01
1.985000e+00 -1.534204e-01
1.986000e+00 -1.539689e-01
1.987000e+00 -1.545184e-01
1.988000e+00 -1.550687e-01
1.989000e+00 -1.556199e-01
1.990000e+00 -1.561720e-01
1.991000e+00 -1.567251e-01
1.992000e+00 -1.572789e-01
1.993000e+00 -1.578337e-01
1.994000e+00 -1.583893e-01
1.995000e+00 -1.589458e-01
1.996000e+00 -1.595031e-01
1.997000e+00 -1.600613e-01
1.998000e+00 -1.606203e-01
1.999000e+00 -1.611802e-01
2.000000e+00 -1.617409e-01
2.001000e+00 -1.623024e-01
2.002000e+00 -1.628647e-01
2.003000e+00 -1.634278e-01
2.004000e+00 -1.639917e-01
2.005000e+00 -1.645564e-01
2.006000e+00 -1.651218e-01
2.007000e+00 -1.656881e-01
2.008000e+00 -1.662551e-01
2.009000e+00 -1.668229e-01
2.010000e+00 -1.673914e-01
2.011000e+00 -1.679607e-01
2.012000e+00 -1.685307e-01
2.013000e+00 -1.691014e-01
2.014000e+00 -1.696729e-01
2.015000e+00 -1.702451e-01
2.016000e+00 -1.708180e-01
2.017000e+00 -1.713916e-01
2.018000e+00 -1.719659e-01
2.019000e+00 -1.725409e-01
2.020000e+00 -1.731166e-01
2.021000e+00 -1.736929e-01
2.022000e+00 -1.742699e-01
2.023000e+00 -1.748476e-01
2.024000e+00 -1.754259e-01
2.025000e+00 -1.760049e-01
2.026000e+00 -1.765845e-01
2.027000e+00 -1.771647e-01
2.028000e+00 -1.777456e-01
2.029000e+00 -1.783271e-01
2.030000e+00 -1.789091e-01
2.031000e+00 -1.794918e-01
2.032000e+00 -1.800751e-01
2.033000e+00 -1.806590e-01
2.034000e+00 -1.812434e-01
2.035000e+00 -1.818284e-01
2.036000e+00 -1.824140e-01
2.037000e+00 -1.830001e-01
2.038000e+00 -1.835868e-01
2.039000e+00 -1.841740e-01
2.040000e+00 -1.847618e-01
2.041000e+00 -1.853501e-01
2.042000e+00 -1.859389e-01
2.043000e+00 -1.865282e-01
2.044000e+00 -1.871180e-01
2.045000e+00 -1.877083e-01
2.046000e+00 -1.882991e-01
2.047000e+00 -1.888904e-01
2.048000e+00 -1.894821e-01
2.049000e+00 -1.900744e-01
2.050000e+00 -1.906670e-01
2.051000e+00 -1.912602e-01
2.052000e+00 -1.918537e-01
2.053000e+00 -1.924477e-01
2.054000e+00 -1.930422e-01
2.055000e+00 -1.936370e-01
2.056000e+00 -1.942323e-01
2.057000e+00 -1.948279e-01
2.058000e+00 -1.954240e-01
2.059000e+00 -1.960205e-01
2.060000e+00 -1.966173e-01
2.061000e+00 -1.972145e-01
2.062000e+00 -1.978121e-01
2.063000e+00 -1.984100e-01
2.064000e+00 -1.990083e-01
2.065000e+00 -1.996069e-01
2.066000e+00 -2.002058e-01
2.067000e+00 -2.008051e-01
2.068000e+00 -2.014047e-01
2.069000e+00 -2.020046e-01
2.070000e+00 -2.026048e-01
2.071000e+00 -2.032054e-01
2.072000e+00 -2.038061e-01
2.073000e+00 -2.044072e-01
2.074000e+00 -2.050086e-01
2.075000e+00 -2.056102e-01
2.076000e+00 -2.062120e-01
2.077000e+00 -2.068142e-01
2.078000e+00 -2.074165e-01
2.079000e+00 -2.080191e-01
2.080000e+00 -2.086219e-01
2.081000e+00 -2.092249e-01
2.082000e+00 -2.098282e-01
2.083000e+00 -2.104316e-01
2.084000e+00 -2.110352e-01
2.085000e+00 -2.116390e-01
2.086000e+00 -2.122430e-01
2.087000e+00 -2.128472e-01
2.088000e+00 -2.134515e-01
2.089000e+00 -2.140560e-01
2.090000e+00 -2.146606e-01
2.091000e+00 -2.152653e-01
2.092000e+00 -2.158702e-01
2.093000e+00 -2.164752e-01
2.094000e+00 -2.170803e-01
2.095000e+00 -2.176855e-01
2.096000e+00 -2.182908e-01
2.097000e+00 -2.188962e-01
2.098000e+00 -2.195017e-01
2.099000e+00 -2.201073e-01
2.100000e+00 -2.207129e-01
2.101000e+00 -2.213186e-01
2.102000e+00 -2.219243e-01
2.103000e+00 -2.225301e-01
2.104000e+00 -2.231359e-01
2.105000e+00 -2.237417e-01
2.106000e+00 -2.243475e-01
2.107000e+00 -2.249533e-01
2.108000e+00 -2.255592e-01
2.109000e+00 -2.261650e-01
2.110000e+00 -2.267708e-01
2.111000e+00 -2.273766e-01
2.112000e+00 -2.279824e-01
2.113000e+00 -2.285881e-01
2.114000e+00 -2.291938e-01
2.115000e+00 -2.297994e-01
2.116000e+00 -2.304049e-01
2.117000e+00 -2.310104e-01
2.118000e+00 -2.316158e-01
2.119000e+00 -2.322211e-01
2.120000e+00 -2.328263e-01
2.121000e+00 -2.334314e-01
2.122000e+00 -2.340363e-01
2.123000e+00 -2.346412e-01
2.124000e+00 -2.352459e-01
2.125000e+00 -2.358505e-01
2.126000e+00 -2.364550e-01
2.127000e+00 -2.370592e-01
2.128000e+00 -2.376634e-01
2.129000e+00 -2.382673e-01
2.130000e+00 -2.388711e-01
2.131000e+00 -2.394747e-01
2.132000e+00 -2.400780e-01
2.133000e+00 -2.406812e-01
2.134000e+00 -2.412842e-01
2.135000e+00 -2.418869e-01
2.136000e+00 -2.424894e-01
2.137000e+00 -2.430917e-01
2.138000e+00 -2.436938e-01
2.139000e+00 -2.442955e-01
2.140000e+00 -2.448970e-01
2.141000e+00 -2.454983e-01
2.142000e+00 -2.460993e-01
2.143000e+00 -2.466999e-01
2.144000e+00 -2.473003e-01
2.145000e+00 -2.479004e-01
2.146000e+00 -2.485002e-01
2.147000e+00 -2.490996e-01
2.148000e+00 -2.496987e-01
2.149000e+00 -2.502975e-01
2.150000e+00 -2.508960e-01
2.151000e+00 -2.514940e-01
2.152000e+00 -2.520918e-01
2.153000e+00 -2.526891e-01
2.154000e+00 -2.532861e-01
2.155000e+00 -2.538827e-01
2.156000e+00 -2.544789e-01
2.157000e+00 -2.550747e-01
2.158000e+00 -2.556701e-01
2.159000e+00 -2.562650e-01
2.160000e+00 -2.568596e-01
2.161000e+00 -2.574537e-01
2.162000e+00 -2.580473e-01
2.163000e+00 -2.586405e-01
2.164000e+00 -2.592333e-01
2.165000e+00 -2.598255e-01
2.166000e+00 -2.604173e-01
2.167000e+00 -2.610087e-01
2.168000e+00 -2.615995e-01
2.169000e+00 -2.621898e-01
2.170000e+00 -2.627796e-01
2.171000e+00 -2.633689e-01
2.172000e+00 -2.639577e-01
2.173000e+00 -2.645459e-01
2.174000e+00 -2.651336e-01
2.175000e+00 -2.657207e-01
2.176000e+00 -2.663073e-01
2.177000e+00 -2.668933e-01
2.178000e+00 -2.674787e-01
2.179000e+00 -2.680636e-01
2.180000e+00 -2.686478e-01
2.181000e+00 -2.692315e-01
2.182000e+00 -2.698145e-01
2.183000e+00 -2.703970e-01
2.184000e+00 -2.709788e-01
2.185000e+00 -2.715599e-01
2.186000e+00 -2.721404e-01
2.187000e+00 -2.727203e-01
2.188000e+00 -2.732995e-01
2.189000e+00 -2.738781e-01
2.190000e+00 -2.744560e-01
2.191000e+00 -2.750332e-01
2.192000e+00 -2.756097e-01
2.193000e+00 -2.761855e-01
2.194000e+00 -2.767605e-01
2.195000e+00 -2.773349e-01
2.196000e+00 -2.779086e-01
2.197000e+00 -2.784815e-01
2.198000e+00 -2.790537e-01
2.199000e+00 -2.796251e-01
2.200000e+00 -2.801958e-01
2.201000e+00 -2.807657e-01
2.202000e+00 -2.813348e-01
2.203000e+00 -2.819032e-01
2.204000e+00 -2.824707e-01
2.205000e+00 -2.830375e-01
2.206000e+00 -2.836034e-01
2.207000e+00 -2.841686e-01
2.208000e+00 -2.847329e-01
2.209000e+00 -2.852964e-01
2.210000e+00 -2.858590e-01
2.211000e+00 -2.864208e-01
2.212000e+00 -2.869818e-01
2.213000e+00 -2.875419e-01
2.214000e+00 -2.881011e-01
2.215000e+00 -2.886594e-01
2.216000e+00 -2.892169e-01
2.217000e+00 -2.897734e-01
2.218000e+00 -2.903291e-01
2.219000e+00 -2.908838e-01
2.220000e+00 -2.914376e-01
2.221000e+00 -2.919905e-01
2.222000e+00 -2.925424e-01
2.223000e+00 -2.930934e-01
2.224000e+00 -2.936435e-01
2.225000e+00 -2.941926e-01
2.226000e+00 -2.947407e-01
2.227000e+00 -2.952878e-01
2.228000e+00 -2.958340e-01
2.229000e+00 -2.963791e-01
2.230000e+00 -2.969233e-01
2.231000e+00 -2.974664e-01
2.232000e+00 -2.980086e-01
2.233000e+00 -2.985497e-01
2.234000e+00 -2.990898e-01
2.235000e+00 -2.996288e-01
2.236000e+00 -3.001668e-01
2.237000e+00 -3.007037e-01
2.238000e+00 -3.012396e-01
2.239000e+00 -3.017743e-01
2.240000e+00 -3.023080e-01
2.241000e+00 -3.028407e-01
2.242000e+00 -3.033722e-01
2.243000e+00 -3.039026e-01
2.244000e+00 -3.044319e-01
2.245000e+00 -3.049601e-01
2.246000e+00 -3.054871e-01
2.247000e+00 -3.060130e-01
2.248000e+00 -3.065378e-01
2.249000e+00 -3.070614e-01
2.250000e+00 -3.075839e-01
2.251000e+00 -3.081051e-01
2.252000e+00 -3.086252e-01
2.253000e+00 -3.091442e-01
2.254000e+00 -3.096619e-01
2.255000e+00 -3.101784e-01
2.256000e+00 -3.106937e-01
2.257000e+00 -3.112078e-01
2.258000e+00 -3.117207e-01
2.259000e+00 -3.122324e-01
2.260000e+00 -3.127428e-01
2.261000e+00 -3.132519e-01
2.262000e+00 -3.137598e-01
2.263000e+00 -3.142665e-01
2.264000e+00 -3.147718e-01
2.265000e+00 -3.152759e-01
2.266000e+00 -3.157787e-01
2.267000e+00 -3.162802e-01
2.268000e+00 -3.167804e-01
2.269000e+00 -3.172793e-01
2.270000e+00 -3.177769e-01
2.271000e+00 -3.182732e-01
2.272000e+00 -3.187681e-01
2.273000e+00 -3.192616e-01
2.274000e+00 -3.197539e-01
2.275000e+00 -3.202448e-01
2.276000e+00 -3.207343e-01
2.277000e+00 -3.212224e-01
2.278000e+00 -3.217092e-01
2.279000e+00 -3.221945e-01
2.280000e+00 -3.226785e-01
2.281000e+00 -3.231611e-01
2.282000e+00 -3.236422e-01
2.283000e+00 -3.241220e-01
2.284000e+00 -3.246003e-01
2.285000e+00 -3.250772e-01
2.286000e+00 -3.255527e-01
2.287000e+00 -3.260267e-01
2.288000e+00 -3.264992e-01
2.289000e+00 -3.269703e-01
2.290000e+00 -3.274399e-01
2.291000e+00 -3.279080e-01
2.292000e+00 -3.283747e-01
2.293000e+00 -3.288399e-01
2.294000e+00 -3.293035e-01
2.295000e+00 -3.297657e-01
2.296000e+00 -3.302263e-01
2.297000e+00 -3.306854e-01
2.298000e+00 -3.311430e-01
2.299000e+00 -3.315990e-01
2.300000e+00 -3.320535e-01
2.301000e+00 -3.325065e-01
2.302000e+00 -3.329579e-01
2.303000e+00 -3.334077e-01
2.304000e+00 -3.338559e-01
2.305000e+00 -3.343026e-01
2.306000e+00 -3.347477e-01
2.307000e+00 -3.351912e-01
2.308000e+00 -3.356331e-01
2.309000e+00 -3.360733e-01
2.310000e+00 -3.365120e-01
2.311000e+00 -3.369490e-01
2.312000e+00 -3.373844e-01
2.313000e+00 -3.378181e-01
2.314000e+00 -3.382502e-01
2.315000e+00 -3.386807e-01
2.316000e+00 -3.391095e-01
2.317000e+00 -3.395366e-01
2.318000e+00 -3.399620e-01
2.319000e+00 -3.403858e-01
2.320000e+00 -3.408079e-01
2.321000e+00 -3.412282e-01
2.322000e+00 -3.416469e-01
2.323000e+00 -3.420639e-01
2.324000e+00 -3.424791e-01
2.325000e+00 -3.428926e-01
2.326000e+00 -3.433044e-01
2.327000e+00 -3.437144e-01
2.328000e+00 -3.441227e-01
2.329000e+00 -3.445293e-01
2.330000e+00 -3.449341e-01
2.331000e+00 -3.453371e-01
2.332000e+00 -3.457383e-01
2.333000e+00 -3.461378e-01
2.334000e+00 -3.465354e-01
2.335000e+00 -3.469313e-01
2.336000e+00 -3.473254e-01
2.337000e+00 -3.477177e-01
2.338000e+00 -3.481081e-01
2.339000e+00 -3.484967e-01
2.340000e+00 -3.488835e-01
2.341000e+00 -3.492685e-01
2.342000e+00 -3.496516e-01
2.343000e+00 -3.500329e-01
2.344000e+00 -3.504123e-01
2.345000e+00 -3.507898e-01
2.346000e+00 -3.511655e-01
2.347000e+00 -3.515393e-01
2.348000e+00 -3.519112e-01
2.349000e+00 -3.522812e-01
2.350000e+00 -3.526494e-01
2.351000e+00 -3.530156e-01
2.352000e+00 -3.533799e-01
2.353000e+00 -3.537423e-01
2.354000e+00 -3.541028e-01
2.355000e+00 -3.544613e-01
2.356000e+00 -3.548179e-01
2.357000e+00 -3.551726e-01
2.358000e+00 -3.555253e-01
2.359000e+00 -3.558761e-01
2.360000e+00 -3.562249e-01
2.361000e+00 -3.565717e-01
2.362000e+00 -3.569166e-01
2.363000e+00 -3.572594e-01
2.364000e+00 -3.576003e-01
2.365000e+00 -3.579392e-01
2.366000e+00 -3.582761e-01
2.367000e+00 -3.586110e-01
2.368000e+00 -3.589439e-01
2.369000e+00 -3.592747e-01
2.370000e+00 -3.596035e-01
2.371000e+00 -3.599303e-01
2.372000e+00 -3.602551e-01
2.373000e+00 -3.605778e-01
2.374000e+00 -3.608984e-01
2.375000e+00 -3.612170e-01
2.376000e+00 -3.615336e-01
2.377000e+00 -3.618480e-01
2.378000e+00 -3.621604e-01
2.379000e+00 -3.624707e-01
2.380000e+00 -3.627789e-01
2.381000e+00 -3.630851e-01
2.382000e+00 -3.633891e-01
2.383000e+00 -3.636910e-01
2.384000e+00 -3.639908e-01
2.385000e+00 -3.642885e-01
2.386000e+00 -3.645840e-01
2.387000e+00 -3.648775e-01
2.388000e+00 -3.651688e-01
2.389000e+00 -3.654579e-01
2.390000e+00 -3.657449e-01
2.391000e+00 -3.660298e-01
2.392000e+00 -3.663124e-01
2.393000e+00 -3.665930e-01
2.394000e+00 -3.668713e-01
2.395000e+00 -3.671475e-01
2.396000e+00 -3.674215e-01
2.397000e+00 -3.676933e-01
2.398000e+00 -3.679629e-01
2.399000e+00 -3.682303e-01
2.400000e+00 -3.684955e-01
2.401000e+00 -3.687585e-01
2.402000e+00 -3.690192e-01
2.403000e+00 -3.692778e-01
2.404000e+00 -3.695341e-01
2.405000e+00 -3.697882e-01
2.406000e+00 -3.700400e-01
2.407000e+00 -3.702896e-01
2.408000e+00 -3.705369e-01
2.409000e+00 -3.707820e-01
2.410000e+00 -3.710249e-01
2.411000e+00 -3.712654e-01
2.412000e+00 -3.715037e-01
2.413000e+00 -3.717397e-01
2.414000e+00 -3.719734e-01
2.415000e+00 -3.722048e-01
2.416000e+00 -3.724340e-01
2.417000e+00 -3.726608e-01
2.418000e+00 -3.728854e-01
2.419000e+00 -3.731076e-01
2.420000e+00 -3.733275e-01
2.421000e+00 -3.735451e-01
2.422000e+00 -3.737603e-01
2.423000e+00 -3.739732e-01
2.424000e+00 -3.741838e-01
2.425000e+00 -3.743921e-01
2.426000e+00 -3.745980e-01
2.427000e+00 -3.748015e-01
2.428000e+00 -3.750027e-01
2.429000e+00 -3.752015e-01
2.430000e+00 -3.753980e-01
2.431000e+00 -3.755921e-01
2.432000e+00 -3.757838e-01
2.433000e+00 -3.759731e-01
2.434000e+00 -3.761600e-01
2.435000e+00 -3.763446e-01
2.436000e+00 -3.765267e-01
2.437000e+00 -3.767065e-01
2.438000e+00 -3.768838e-01
2.439000e+00 -3.770587e-01
2.440000e+00 -3.772313e-01
2.441000e+00 -3.774013e-01
2.442000e+00 -3.775690e-01
2.443000e+00 -3.777342e-01
2.444000e+00 -3.778970e-01
2.445000e+00 -3.780574e-01
2.446000e+00 -3.782153e-01
2.447000e+00 -3.783708e-01
2.448000e+00 -3.785238e-01
2.449000e+00 -3.786743e-01
2.450000e+00 -3.788224e-01
2.451000e+00 -3.789680e-01
2.452000e+00 -3.791112e-01
2.453000e+00 -3.792518e-01
2.454000e+00 -3.793900e-01
2.455000e+00 -3.795257e-01
2.456000e+00 -3.796589e-01
2.457000e+00 -3.797896e-01
2.458000e+00 -3.799179e-01
2.459000e+00 -3.800436e-01
2.460000e+00 -3.801668e-01
2.461000e+00 -3.802875e-01
2.462000e+00 -3.804056e-01
2.463000e+00 -3.805213e-01
2.464000e+00 -3.806344e-01
2.465000e+00 -3.807450e-01
2.466000e+00 -3.808531e-01
2.467000e+00 -3.809586e-01
2.468000e+00 -3.810616e-01
2.469000e+00 -3.811620e-01
2.470000e+00 -3.812599e-01
2.471000e+00 -3.813553e-01
2.472000e+00 -3.814481e-01
2.473000e+00 -3.815383e-01
2.474000e+00 -3.816259e-01
2.475000e+00 -3.817110e-01
2.476000e+00 -3.817935e-01
2.477000e+00 -3.818735e-01
2.478000e+00 -3.819508e-01
2.479000e+00 -3.820256e-01
2.480000e+00 -3.820978e-01
2.481000e+00 -3.821673e-01
2.482000e+00 -3.822343e-01
2.483000e+00 -3.822987e-01
2.484000e+00 -3.823605e-01
2.485000e+00 -3.824197e-01
2.486000e+00 -3.824763e-01
2.487000e+00 -3.825302e-01
2.488000e+00 -3.825815e-01
2.489000e+00 -3.826303e-01
2.490000e+00 -3.826763e-01
2.491000e+00 -3.827198e-01
2.492000e+00 -3.827606e-01
2.493000e+00 -3.827988e-01
2.494000e+00 -3.828344e-01
2.495000e+00 -3.828673e-01
2.496000e+00 -3.828975e-01
2.497000e+00 -3.829251e-01
2.498000e+00 -3.829501e-01
2.499000e+00 -3.829724e-01
2.500000e+00 -3.829921e-01
2.501000e+00 -3.830090e-01
2.502000e+00 -3.830234e-01
2.503000e+00 -3.830350e-01
2.504000e+00 -3.830440e-01
2.505000e+00 -3.830503e-01
2.506000e+00 -3.830539e-01
2.507000e+00 -3.830548e-01
2.508000e+00 -3.830531e-01
2.509000e+00 -3.830487e-01
2.510000e+00 -3.830415e-01
2.511000e+00 -3.830317e-01
2.512000e+00 -3.830192e-01
2.513000e+00 -3.830040e-01
2.514000e+00 -3.829861e-01
2.515000e+00 -3.829655e-01
2.516000e+00 -3.829422e-01
2.517000e+00 -3.829161e-01
2.518000e+00 -3.828874e-01
2.519000e+00 -3.828559e-01
2.520000e+00 -3.828217e-01
2.521000e+00 -3.827848e-01
2.522000e+00 -3.827452e-01
2.523000e+00 -3.827029e-01
2.524000e+00 -3.826578e-01
2.525000e+00 -3.826100e-01
2.526000e+00 -3.825594e-01
2.527000e+00 -3.825061e-01
2.528000e+00 -3.824501e-01
2.529000e+00 -3.823913e-01
2.530000e+00 -3.823298e-01
2.531000e+00 -3.822656e-01
2.532000e+00 -3.821986e-01
2.533000e+00 -3.821288e-01
2.534000e+00 -3.820563e-01
2.535000e+00 -3.819810e-01
2.536000e+00 -3.819030e-01
2.537000e+00 -3.818222e-01
2.538000e+00 -3.817387e-01
2.539000e+00 -3.816524e-01
2.540000e+00 -3.815633e-01
2.541000e+00 -3.814715e-01
2.542000e+00 -3.813769e-01
2.543000e+00 -3.812795e-01
2.544000e+00 -3.811793e-01
2.545000e+00 -3.810764e-01
2.546000e+00 -3.809707e-01
2.547000e+00 -3.808622e-01
2.548000e+00 -3.807509e-01
2.549000e+00 -3.806368e-01
2.550000e+00 -3.805200e-01
2.551000e+00 -3.804004e-01
2.552000e+00 -3.802779e-01
2.553000e+00 -3.801527e-01
2.554000e+00 -3.800247e-01
2.555000e+00 -3.798939e-01
2.556000e+00 -3.797603e-01
2.557000e+00 -3.796239e-01
2.558000e+00 -3.794847e-01
2.559000e+00 -3.793427e-01
2.560000e+00 -3.791979e-01
2.561000e+00 -3.790503e-01
2.562000e+00 -3.788999e-01
2.563000e+00 -3.787467e-01
2.564000e+00 -3.785907e-01
2.565000e+00 -3.784319e-01
2.566000e+00 -3.782702e-01
2.567000e+00 -3.781058e-01
2.568000e+00 -3.779385e-01
2.569000e+00 -3.777684e-01
2.570000e+00 -3.775955e-01
2.571000e+00 -3.774198e-01
2.572000e+00 -3.772413e-01
2.573000e+00 -3.770599e-01
2.574000e+00 -3.768758e-01
2.575000e+00 -3.766888e-01
2.576000e+00 -3.764990e-01
2.577000e+00 -3.763063e-01
2.578000e+00 -3.761109e-01
2.579000e+00 -3.759126e-01
2.580000e+00 -3.757115e-01
2.581000e+00 -3.755075e-01
2.582000e+00 -3.753008e-01
2.583000e+00 -3.750912e-01
2.584000e+00 -3.748788e-01
2.585000e+00 -3.746635e-01
2.586000e+00 -3.744454e-01
2.587000e+00 -3.742245e-01
2.588000e+00 -3.740008e-01
2.589000e+00 -3.737742e-01
2.590000e+00 -3.735448e-01
2.591000e+00 -3.733126e-01
2.592000e+00 -3.730775e-01
2.593000e+00 -3.728396e-01
2.594000e+00 -3.725988e-01
2.595000e+00 -3.723552e-01
2.596000e+00 -3.721088e-01
2.597000e+00 -3.718596e-01
2.598000e+00 -3.716075e-01
2.599000e+00 -3.713526e-01
2.600000e+00 -3.710948e-01
2.601000e+00 -3.708342e-01
2.602000e+00 -3.705708e-01
2.603000e+00 -3.703045e-01
2.604000e+00 -3.700354e-01
2.605000e+00 -3.697634e-01
2.606000e+00 -3.694886e-01
2.607000e+00 -3.692110e-01
2.608000e+00 -3.689306e-01
2.609000e+00 -3.686473e-01
2.610000e+00 -3.683611e-01
2.611000e+00 -3.680721e-01
2.612000e+00 -3.677803e-01
2.613000e+00 -3.674857e-01
2.614000e+00 -3.671882e-01
2.615000e+00 -3.668879e-01
2.616000e+00 -3.665847e-01
2.617000e+00 -3.662787e-01
2.618000e+00 -3.659699e-01
2.619000e+00 -3.656582e-01
2.620000e+00 -3.653437e-01
2.621000e+00 -3.650264e-01
2.622000e+00 -3.647062e-01
2.623000e+00 -3.643832e-01
2.624000e+00 -3.640574e-01
2.625000e+00 -3.637287e-01
2.626000e+00 -3.633972e-01
2.627000e+00 -3.630629e-01
2.628000e+00 -3.627258e-01
2.629000e+00 -3.623858e-01
2.630000e+00 -3.620430e-01
2.631000e+00 -3.616973e-01
2.632000e+00 -3.613488e-01
2.633000e+00 -3.609975e-01
2.634000e+00 -3.606434e-01
2.635000e+00 -3.602865e-01
2.636000e+00 -3.599267e-01
2.637000e+00 -3.595641e-01
2.638000e+00 -3.591987e-01
2.639000e+00 -3.588304e-01
2.640000e+00 -3.584594e-01
2.641000e+00 -3.580855e-01
2.642000e+00 -3.577088e-01
2.643000e+00 -3.573293e-01
2.644000e+00 -3.569469e-01
2.645000e+00 -3.565618e-01
2.646000e+00 -3.561738e-01
2.647000e+00 -3.557831e-01
2.648000e+00 -3.553895e-01
2.649000e+00 -3.549931e-01
2.650000e+00 -3.545939e-01
2.651000e+00 -3.541919e-01
2.652000e+00 -3.537871e-01
2.653000e+00 -3.533795e-01
2.654000e+00 -3.529691e-01
2.655000e+00 -3.525559e-01
2.656000e+00 -3.521399e-01
2.657000e+00 -3.517211e-01
2.658000e+00 -3.512995e-01
2.659000e+00 -3.508751e-01
2.660000e+00 -3.504479e-01
2.661000e+00 -3.500179e-01
2.662000e+00 -3.495852e-01
2.663000e+00 -3.491496e-01
2.664000e+00 -3.487113e-01
2.665000e+00 -3.482702e-01
2.666000e+00 -3.478263e-01
2.667000e+00 -3.473796e-01
2.668000e+00 -3.469302e-01
2.669000e+00 -3.464779e-01
2.670000e+00 -3.460229e-01
2.671000e+00 -3.455652e-01
2.672000e+00 -3.451046e-01
2.673000e+00 -3.446413e-01
2.674000e+00 -3.441753e-01
2.675000e+00 -3.437064e-01
2.676000e+00 -3.432349e-01
2.677000e+00 -3.427605e-01
2.678000e+00 -3.422834e-01
2.679000e+00 -3.418036e-01
2.680000e+00 -3.413210e-01
2.681000e+00 -3.408356e-01
2.682000e+00 -3.403475e-01
2.683000e+00 -3.398567e-01
2.684000e+00 -3.393631e-01
2.685000e+00 -3.388668e-01
2.686000e+00 -3.383678e-01
2.687000e+00 -3.378660e-01
2.688000e+00 -3.373615e-01
2.689000e+00 -3.368542e-01
2.690000e+00 -3.363443e-01
2.691000e+00 -3.358316e-01
2.692000e+00 -3.353162e-01
2.693000e+00 -3.347981e-01
2.694000e+00 -3.342773e-01
2.695000e+00 -3.337537e-01
2.696000e+00 -3.332275e-01
2.697000e+00 -3.326985e-01
2.698000e+00 -3.321669e-01
2.699000e+00 -3.316325e-01
2.700000e+00 -3.310955e-01
2.701000e+00 -3.305558e-01
2.702000e+00 -3.300133e-01
2.703000e+00 -3.294682e-01
2.704000e+00 -3.289205e-01
2.705000e+00 -3.283700e-01
2.706000e+00 -3.278168e-01
2.707000e+00 -3.272610e-01
2.708000e+00 -3.267025e-01
2.709000e+00 -3.261414e-01
2.710000e+00 -3.255776e-01
2.711000e+00 -3.250111e-01
2.712000e+00 -3.244420e-01
2.713000e+00 -3.238702e-01
2.714000e+00 -3.232958e-01
2.715000e+00 -3.227187e-01
2.716000e+00 -3.221390e-01
2.717000e+00 -3.215567e-01
2.718000e+00 -3.209717e-01
2.719000e+00 -3.203841e-01
2.720000e+00 -3.197938e-01
2.721000e+00 -3.192010e-01
2.722000e+00 -3.186055e-01
2.723000e+00 -3.180074e-01
2.724000e+00 -3.174067e-01
2.725000e+00 -3.168034e-01
2.726000e+00 -3.161975e-01
2.727000e+00 -3.155890e-01
2.728000e+00 -3.149779e-01
2.729000e+00 -3.143642e-01
2.730000e+00 -3.137479e-01
2.731000e+00 -3.131290e-01
2.732000e+00 -3.125076e-01
2.733000e+00 -3.118836e-01
2.734000e+00 -3.112570e-01
2.735000e+00 -3.106279e-01
2.736000e+00 -3.099961e-01
2.737000e+00 -3.093619e-01
2.738000e+00 -3.087250e-01
2.739000e+00 -3.080857e-01
2.740000e+00 -3.074438e-01
2.741000e+00 -3.067993e-01
2.742000e+00 -3.061523e-01
2.743000e+00 -3.055028e-01
2.744000e+00 -3.048508e-01
2.745000e+00 -3.041962e-01
2.746000e+00 -3.035391e-01
2.747000e+00 -3.028795e-01
2.748000e+00 -3.022174e-01
2.749000e+00 -3.015528e-01
2.750000e+00 -3.008857e-01
2.751000e+00 -3.002161e-01
2.752000e+00 -2.995440e-01
2.753000e+00 -2.988695e-01
2.754000e+00 -2.981924e-01
2.755000e+00 -2.975129e-01
2.756000e+00 -2.968309e-01
2.757000e+00 -2.961465e-01
2.758000e+00 -2.954595e-01
2.759000e+00 -2.947702e-01
2.760000e+00 -2.940784e-01
2.761000e+00 -2.933841e-01
2.762000e+00 -2.926874e-01
2.763000e+00 -2.919883e-01
2.764000e+00 -2.912868e-01
2.765000e+00 -2.905828e-01
2.766000e+00 -2.898764e-01
2.767000e+00 -2.891676e-01
2.768000e+00 -2.884564e-01
2.769000e+00 -2.877428e-01
2.770000e+00 -2.870268e-01
2.771000e+00 -2.863084e-01
2.772000e+00 -2.855876e-01
2.773000e+00 -2.848644e-01
2.774000e+00 -2.841389e-01
2.775000e+00 -2.834110e-01
2.776000e+00 -2.826807e-01
2.777000e+00 -2.819481e-01
2.778000e+00 -2.812132e-01
2.779000e+00 -2.804758e-01
2.780000e+00 -2.797362e-01
2.781000e+00 -2.789942e-01
2.782000e+00 -2.782499e-01
2.783000e+00 -2.775032e-01
2.784000e+00 -2.767543e-01
2.785000e+00 -2.760030e-01
2.786000e+00 -2.752495e-01
2.787000e+00 -2.744936e-01
2.788000e+00 -2.737354e-01
2.789000e+00 -2.729750e-01
2.790000e+00 -2.722123e-01
2.791000e+00 -2.714473e-01
2.792000e+00 -2.706800e-01
2.793000e+00 -2.699105e-01
2.794000e+00 -2.691387e-01
2.795000e+00 -2.683647e-01
2.796000e+00 -2.675884e-01
2.797000e+00 -2.668099e-01
2.798000e+00 -2.660291e-01
2.799000e+00 -2.652462e-01
2.800000e+00 -2.644610e-01
2.801000e+00 -2.636736e-01
2.802000e+00 -2.628840e-01
2.803000e+00 -2.620922e-01
2.804000e+00 -2.612982e-01
2.805000e+00 -2.605020e-01
2.806000e+00 -2.597037e-01
2.807000e+00 -2.589031e-01
2.808000e+00 -2.581004e-01
2.809000e+00 -2.572956e-01
2.810000e+00 -2.564886e-01
2.811000e+00 -2.556794e-01
2.812000e+00 -2.548682e-01
2.813000e+00 -2.540547e-01
2.814000e+00 -2.532392e-01
2.815000e+00 -2.524215e-01
2.816000e+00 -2.516018e-01
2.817000e+00 -2.507799e-01
2.818000e+00 -2.499559e-01
2.819000e+00 -2.491299e-01
2.820000e+00 -2.483017e-01
2.821000e+00 -2.474715e-01
2.822000e+00 -2.466392e-01
2.823000e+00 -2.458049e-01
2.824000e+00 -2.449684e-01
2.825000e+00 -2.441300e-01
2.826000e+00 -2.432895e-01
2.827000e+00 -2.424470e-01
2.828000e+00 -2.416024e-01
2.829000e+00 -2.407559e-01
2.830000e+00 -2.399073e-01
2.831000e+00 -2.390567e-01
2.832000e+00 -2.382041e-01
2.833000e+00 -2.373495e-01
2.834000e+00 -2.364930e-01
2.835000e+00 -2.356345e-01
2.836000e+00 -2.347740e-01
2.837000e+00 -2.339115e-01
2.838000e+00 -2.330471e-01
2.839000e+00 -2.321808e-01
2.840000e+00 -2.313125e-01
2.841000e+00 -2.304423e-01
2.842000e+00 -2.295701e-01
2.843000e+00 -2.286961e-01
2.844000e+00 -2.278201e-01
2.845000e+00 -2.269423e-01
2.846000e+00 -2.260626e-01
2.847000e+00 -2.251809e-01
2.848000e+00 -2.242975e-01
2.849000e+00 -2.234121e-01
2.850000e+00 -2.225249e-01
2.851000e+00 -2.216358e-01
2.852000e+00 -2.207449e-01
2.853000e+00 -2.198522e-01
2.854000e+00 -2.189576e-01
2.855000e+00 -2.180612e-01
2.856000e+00 -2.171630e-01
2.857000e+00 -2.162630e-01
2.858000e+00 -2.153612e-01
2.859000e+00 -2.144576e-01
2.860000e+00 -2.135523e-01
2.861000e+00 -2.126452e-01
2.862000e+00 -2.117363e-01
2.863000e+00 -2.108257e-01
2.864000e+00 -2.099133e-01
2.865000e+00 -2.089992e-01
2.866000e+00 -2.080833e-01
2.867000e+00 -2.071658e-01
2.868000e+00 -2.062465e-01
2.869000e+00 -2.053255e-01
2.870000e+00 -2.044028e-01
2.871000e+00 -2.034785e-01
2.872000e+00 -2.025525e-01
2.873000e+00 -2.016248e-01
2.874000e+00 -2.006954e-01
2.875000e+00 -1.997644e-01
2.876000e+00 -1.988318e-01
2.877000e+00 -1.978975e-01
2.878000e+00 -1.969616e-01
2.879000e+00 -1.960241e-01
2.880000e+00 -1.950849e-01
2.881000e+00 -1.941442e-01
2.882000e+00 -1.932019e-01
2.883000e+00 -1.922580e-01
2.884000e+00 -1.913126e-01
2.885000e+00 -1.903655e-01
2.886000e+00 -1.894170e-01
2.887000e+00 -1.884668e-01
2.888000e+00 -1.875152e-01
2.889000e+00 -1.865620e-01
2.890000e+00 -1.856073e-01
2.891000e+00 -1.846511e-01
2.892000e+00 -1.836934e-01
2.893000e+00 -1.827342e-01
2.894000e+00 -1.817735e-01
2.895000e+00 -1.808113e-01
2.896000e+00 -1.798477e-01
2.897000e+00 -1.788827e-01
2.898000e+00 -1.779161e-01
2.899000e+00 -1.769482e-01
2.900000e+00 -1.759788e-01
2.901000e+00 -1.750080e-01
2.902000e+00 -1.740358e-01
2.903000e+00 -1.730623e-01
2.904000e+00 -1.720873e-01
2.905000e+00 -1.711109e-01
2.906000e+00 -1.701332e-01
2.907000e+00 -1.691541e-01
2.908000e+00 -1.681737e-01
2.909000e+00 -1.671919e-01
2.910000e+00 -1.662088e-01
2.911000e+00 -1.652244e-01
2.912000e+00 -1.642386e-01
2.913000e+00 -1.632516e-01
2.914000e+00 -1.622633e-01
2.915000e+00 -1.612736e-01
2.916000e+00 -1.602828e-01
2.917000e+00 -1.592906e-01
2.918000e+00 -1.582972e-01
2.919000e+00 -1.573026e-01
2.920000e+00 -1.563067e-01
2.921000e+00 -1.553096e-01
2.922000e+00 -1.543113e-01
2.923000e+00 -1.533117e-01
2.924000e+00 -1.523110e-01
2.925000e+00 -1.513091e-01
2.926000e+00 -1.503061e-01
2.927000e+00 -1.493018e-01
2.928000e+00 -1.482964e-01
2.929000e+00 -1.472899e-01
2.930000e+00 -1.462822e-01
2.931000e+00 -1.452734e-01
2.932000e+00 -1.442635e-01
2.933000e+00 -1.432525e-01
2.934000e+00 -1.422404e-01
2.935000e+00 -1.412272e-01
2.936000e+00 -1.402129e-01
2.937000e+00 -1.391976e-01
2.938000e+00 -1.381812e-01
2.939000e+00 -1.371638e-01
2.940000e+00 -1.361454e-01
2.941000e+00 -1.351259e-01
2.942000e+00 -1.341054e-01
2.943000e+00 -1.330839e-01
2.944000e+00 -1.320614e-01
2.945000e+00 -1.310380e-01
2.946000e+00 -1.300136e-01
2.947000e+00 -1.289882e-01
2.948000e+00 -1.279618e-01
2.949000e+00 -1.269345e-01
2.950000e+00 -1.259063e-01
2.951000e+00 -1.248772e-01
2.952000e+00 -1.238472e-01
2.953000e+00 -1.228163e-01
2.954000e+00 -1.217844e-01
2.955000e+00 -1.207518e-01
2.956000e+00 -1.197182e-01
2.957000e+00 -1.186838e-01
2.958000e+00 -1.176485e-01
2.959000e+00 -1.166125e-01
2.960000e+00 -1.155756e-01
2.961000e+00 -1.145378e-01
2.962000e+00 -1.134993e-01
2.963000e+00 -1.124600e-01
2.964000e+00 -1.114199e-01
2.965000e+00 -1.103791e-01
2.966000e+00 -1.093375e-01
2.967000e+00 -1.082951e-01
2.968000e+00 -1.072520e-01
2.969000e+00 -1.062082e-01
2.970000e+00 -1.051636e-01
2.971000e+00 -1.041184e-01
2.972000e+00 -1.030725e-01
2.973000e+00 -1.020259e-01
2.974000e+00 -1.009786e-01
2.975000e+00 -9.993063e-02
2.976000e+00 -9.888205e-02
2.977000e+00 -9.783282e-02
2.978000e+00 -9.678296e-02
2.979000e+00 -9.573250e-02
2.980000e+00 -9.468142e-02
2.981000e+00 -9.362976e-02
2.982000e+00 -9.257751e-02
2.983000e+00 -9.152469e-02
2.984000e+00 -9.047131e-02
2.985000e+00 -8.941739e-02
2.986000e+00 -8.836293e-02
2.987000e+00 -8.730794e-02
2.988000e+00 -8.625243e-02
2.989000e+00 -8.519642e-02
2.990000e+00 -8.413992e-02
2.991000e+00 -8.308294e-02
2.992000e+00 -8.202549e-02
2.993000e+00 -8.096758e-02
2.994000e+00 -7.990922e-02
2.995000e+00 -7.885043e-02
2.996000e+00 -7.779121e-02
2.997000e+00 -7.673158e-02
2.998000e+00 -7.567155e-02
2.999000e+00 -7.461113e-02
3.000000e+00 -7.355033e-02
3.001000e+00 -7.248916e-02
3.002000e+00 -7.142763e-02
3.003000e+00 -7.036576e-02
3.004000e+00 -6.930356e-02
3.005000e+00 -6.824104e-02
3.006000e+00 -6.717820e-02
3.007000e+00 -6.611507e-02
3.008000e+00 -6.505165e-02
3.009000e+00 -6.398795e-02
3.010000e+00 -6.292399e-02
3.011000e+00 -6.185978e-02
3.012000e+00 -6.079533e-02
3.013000e+00 -5.973064e-02
3.014000e+00 -5.866574e-02
3.015000e+00 -5.760064e-02
3.016000e+00 -5.653533e-02
3.017000e+00 -5.546985e-02
3.018000e+00 -5.440420e-02
3.019000e+00 -5.333838e-02
3.020000e+00 -5.227242e-02
3.021000e+00 -5.120632e-02
3.022000e+00 -5.014010e-02
3.023000e+00 -4.907377e-02
3.024000e+00 -4.800733e-02
3.025000e+00 -4.694081e-02
3.026000e+00 -4.587420e-02
3.027000e+00 -4.480754e-02
3.028000e+00 -4.374082e-02
3.029000e+00 -4.267405e-02
3.030000e+00 -4.160726e-02
3.031000e+00 -4.054045e-02
3.032000e+00 -3.947363e-02
3.033000e+00 -3.840682e-02
3.034000e+00 -3.734002e-02
3.035000e+00 -3.627326e-02
3.036000e+00 -3.520653e-02
3.037000e+00 -3.413986e-02
3.038000e+00 -3.307325e-02
3.039000e+00 -3.200672e-02
3.040000e+00 -3.094028e-02
3.041000e+00 -2.987394e-02
3.042000e+00 -2.880771e-02
3.043000e+00 -2.774160e-02
3.044000e+00 -2.667564e-02
3.045000e+00 -2.560982e-02
3.046000e+00 -2.454416e-02
3.047000e+00 -2.347867e-02
3.048000e+00 -2.241337e-02
3.049000e+00 -2.134826e-02
3.050000e+00 -2.028336e-02
3.051000e+00 -1.921869e-02
3.052000e+00 -1.815424e-02
3.053000e+00 -1.709004e-02
3.054000e+00 -1.602610e-02
3.055000e+00 -1.496242e-02
3.056000e+00 -1.389903e-02
3.057000e+00 -1.283592e-02
3.058000e+00 -1.177313e-02
3.059000e+00 -1.071065e-02
3.060000e+00 -9.648495e-03
3.061000e+00 -8.586684e-03
3.062000e+00 -7.525227e-03
3.063000e+00 -6.464136e-03
3.064000e+00 -5.403421e-03
3.065000e+00 -4.343097e-03
3.066000e+00 -3.283174e-03
3.067000e+00 -2.223665e-03
3.068000e+00 -1.164582e-03
3.069000e+00 -1.059373e-04
3.070000e+00 9.522571e-04
3.071000e+00 2.009989e-03
3.072000e+00 3.067246e-03
3.073000e+00 4.124016e-03
3.074000e+00 5.180287e-03
3.075000e+00 6.236047e-03
3.076000e+00 7.291284e-03
3.077000e+00 8.345984e-03
3.078000e+00 9.400137e-03
3.079000e+00 1.045373e-02
3.080000e+00 1.150675e-02
3.081000e+00 1.255919e-02
3.082000e+00 1.361102e-02
3.083000e+00 1.466225e-02
3.084000e+00 1.571286e-02
3.085000e+00 1.676284e-02
3.086000e+00 1.781217e-02
3.087000e+00 1.886084e-02
3.088000e+00 1.990884e-02
3.089000e+00 2.095616e-02
3.090000e+00 2.200278e-02
3.091000e+00 2.304870e-02
3.092000e+00 2.409390e-02
3.093000e+00 2.513837e-02
3.094000e+00 2.618209e-02
3.095000e+00 2.722505e-02
3.096000e+00 2.826725e-02
3.097000e+00 2.930867e-02
3.098000e+00 3.034929e-02
3.099000e+00 3.138911e-02
3.100000e+00 3.242811e-02
3.101000e+00 3.346629e-02
3.102000e+00 3.450362e-02
3.103000e+00 3.554009e-02
3.104000e+00 3.657570e-02
3.105000e+00 3.761043e-02
3.106000e+00 3.864427e-02
3.107000e+00 3.967721e-02
3.108000e+00 4.070923e-02
3.109000e+00 4.174032e-02
3.110000e+00 4.277047e-02
3.111000e+00 4.379967e-02
3.112000e+00 4.482790e-02
3.113000e+00 4.585516e-02
3.114000e+00 4.688142e-02
3.115000e+00 4.790669e-02
3.116000e+00 4.893094e-02
3.117000e+00 4.995416e-02
3.118000e+00 5.097635e-02
3.119000e+00 5.199748e-02
3.120000e+00 5.301755e-02
3.121000e+00 5.403655e-02
3.122000e+00 5.505446e-02
3.123000e+00 5.607126e-02
3.124000e+00 5.708696e-02
3.125000e+00 5.810153e-02
3.126000e+00 5.911496e-02
3.127000e+00 6.012725e-02
3.128000e+00 6.113837e-02
3.129000e+00 6.214832e-02
3.130000e+00 6.315708e-02
3.131000e+00 6.416465e-02
3.132000e+00 6.517100e-02
3.133000e+00 6.617613e-02
3.134000e+00 6.718003e-02
3.135000e+00 6.818267e-02
3.136000e+00 6.918406e-02
3.137000e+00 7.018418e-02
3.138000e+00 7.118301e-02
3.139000e+00 7.218055e-02
3.140000e+00 7.317677e-02
3.141000e+00 7.417168e-02
3.142000e+00 7.516525e-02
3.143000e+00 7.615748e-02
3.144000e+00 7.714835e-02
3.145000e+00 7.813785e-02
3.146000e+00 7.912597e-02
3.147000e+00 8.011270e-02
3.148000e+00 8.109802e-02
3.149000e+00 8.208192e-02
3.150000e+00 8.306439e-02
3.151000e+00 8.404541e-02
3.152000e+00 8.502498e-02
3.153000e+00 8.600309e-02
3.154000e+00 8.697971e-02
3.155000e+00 8.795484e-02
3.156000e+00 8.892847e-02
3.157000e+00 8.990059e-02
3.158000e+00 9.087117e-02
3.159000e+00 9.184022e-02
3.160000e+00 9.280771e-02
3.161000e+00 9.377364e-02
3.162000e+00 9.473799e-02
3.163000e+00 9.570075e-02
3.164000e+00 9.666192e-02
3.165000e+00 9.762147e-02
3.166000e+00 9.857939e-02
3.167000e+00 9.953568e-02
3.168000e+00 1.004903e-01
3.169000e+00 1.014433e-01
3.170000e+00 1.023946e-01
3.171000e+00 1.033442e-01
3.172000e+00 1.042921e-01
3.173000e+00 1.052384e-01
3.174000e+00 1.061828e-01
3.175000e+00 1.071256e-01
3.176000e+00 1.080666e-01
3.177000e+00 1.090059e-01
3.178000e+00 1.099434e-01
3.179000e+00 1.108791e-01
3.180000e+00 1.118130e-01
3.181000e+00 1.127451e-01
3.182000e+00 1.136754e-01
3.183000e+00 1.146038e-01
3.184000e+00 1.155305e-01
3.185000e+00 1.164552e-01
3.186000e+00 1.173781e-01
3.187000e+00 1.182992e-01
3.188000e+00 1.192183e-01
3.189000e+00 1.201356e-01
3.190000e+00 1.210509e-01
3.191000e+00 1.219643e-01
3.192000e+00 1.228758e-01
3.193000e+00 1.237853e-01
3.194000e+00 1.246928e-01
3.195000e+00 1.255984e-01
3.196000e+00 1.265020e-01
3.197000e+00 1.274037e-01
3.198000e+00 1.283033e-01
3.199000e+00 1.292009e-01
3.200000e+00 1.300964e-01
3.201000e+00 1.309899e-01
3.202000e+00 1.318814e-01
3.203000e+00 1.327708e-01
3.204000e+00 1.336581e-01
3.205000e+00 1.345434e-01
3.206000e+00 1.354265e-01
3.207000e+00 1.363075e-01
3.208000e+00 1.371864e-01
3.209000e+00 1.380632e-01
3.210000e+00 1.389378e-01
3.211000e+00 1.398103e-01
3.212000e+00 1.406806e-01
3.213000e+00 1.415487e-01
3.214000e+00 1.424146e-01
3.215000e+00 1.432783e-01
3.216000e+00 1.441398e-01
3.217000e+00 1.449991e-01
3.218000e+00 1.458561e-01
3.219000e+00 1.467109e-01
3.220000e+00 1.475634e-01
3.221000e+00 1.484137e-01
3.222000e+00 1.492617e-01
3.223000e+00 1.501073e-01
3.224000e+00 1.509507e-01
3.225000e+00 1.517918e-01
3.226000e+00 1.526305e-01
3.227000e+00 1.534669e-01
3.228000e+00 1.543009e-01
3.229000e+00 1.551325e-01
3.230000e+00 1.559618e-01
3.231000e+00 1.567887e-01
3.232000e+00 1.576132e-01
3.233000e+00 1.584353e-01
3.234000e+00 1.592550e-01
3.235000e+00 1.600723e-01
3.236000e+00 1.608871e-01
3.237000e+00 1.616994e-01
3.238000e+00 1.625093e-01
3.239000e+00 1.633167e-01
3.240000e+00 1.641217e-01
3.241000e+00 1.649241e-01
3.242000e+00 1.657240e-01
3.243000e+00 1.665214e-01
3.244000e+00 1.673163e-01
3.245000e+00 1.681086e-01
3.246000e+00 1.688984e-01
3.247000e+00 1.696856e-01
3.248000e+00 1.704703e-01
3.249000e+00 1.712523e-01
3.250000e+00 1.720318e-01
3.251000e+00 1.728087e-01
3.252000e+00 1.735829e-01
3.253000e+00 1.743545e-01
3.254000e+00 1.751235e-01
3.255000e+00 1.758898e-01
3.256000e+00 1.766535e-01
3.257000e+00 1.774145e-01
3.258000e+00 1.781728e-01
3.259000e+00 1.789284e-01
3.260000e+00 1.796813e-01
3.261000e+00 1.804315e-01
3.262000e+00 1.811790e-01
3.263000e+00 1.819237e-01
3.264000e+00 1.826657e-01
3.265000e+00 1.834049e-01
3.266000e+00 1.841414e-01
3.267000e+00 1.848751e-01
3.268000e+00 1.856060e-01
3.269000e+00 1.863341e-01
3.270000e+00 1.870594e-01
3.271000e+00 1.877819e-01
3.272000e+00 1.885015e-01
3.273000e+00 1.892184e-01
3.274000e+00 1.899323e-01
3.275000e+00 1.906434e-01
3.276000e+00 1.913516e-01
3.277000e+00 1.920570e-01
3.278000e+00 1.927594e-01
3.279000e+00 1.934590e-01
3.280000e+00 1.941556e-01
3.281000e+00 1.948493e-01
3.282000e+00 1.955401e-01
3.283000e+00 1.962280e-01
3.284000e+00 1.969129e-01
3.285000e+00 1.975948e-01
3.286000e+00 1.982738e-01
3.287000e+00 1.989497e-01
3.288000e+00 1.996227e-01
3.289000e+00 2.002927e-01
3.290000e+00 2.009597e-01
3.291000e+00 2.016236e-01
3.292000e+00 2.022845e-01
3.293000e+00 2.029424e-01
3.294000e+00 2.035972e-01
3.295000e+00 2.042490e-01
3.296000e+00 2.048976e-01
3.297000e+00 2.055433e-01
3.298000e+00 2.061858e-01
3.299000e+00 2.068252e-01
3.300000e+00 2.074615e-01
3.301000e+00 2.080947e-01
3.302000e+00 2.087247e-01
3.303000e+00 2.093516e-01
3.304000e+00 2.099754e-01
3.305000e+00 2.105960e-01
3.306000e+00 2.112134e-01
3.307000e+00 2.118277e-01
3.308000e+00 2.124388e-01
3.309000e+00 2.130466e-01
3.310000e+00 2.136513e-01
3.311000e+00 2.142528e-01
3.312000e+00 2.148510e-01
3.313000e+00 2.154460e-01
3.314000e+00 2.160378e-01
3.315000e+00 2.166263e-01
3.316000e+00 2.172115e-01
3.317000e+00 2.177935e-01
3.318000e+00 2.183722e-01
3.319000e+00 2.189476e-01
3.320000e+00 2.195197e-01
3.321000e+00 2.200885e-01
3.322000e+00 2.206540e-01
3.323000e+00 2.212161e-01
3.324000e+00 2.217749e-01
3.325000e+00 2.223304e-01
3.326000e+00 2.228825e-01
3.327000e+00 2.234313e-01
3.328000e+00 2.239767e-01
3.329000e+00 2.245187e-01
3.330000e+00 2.250574e-01
3.331000e+00 2.255926e-01
3.332000e+00 2.261244e-01
3.333000e+00 2.266529e-01
3.334000e+00 2.271778e-01
3.335000e+00 2.276994e-01
3.336000e+00 2.282175e-01
3.337000e+00 2.287322e-01
3.338000e+00 2.292434e-01
3.339000e+00 2.297512e-01
3.340000e+00 2.302555e-01
3.341000e+00 2.307563e-01
3.342000e+00 2.312536e-01
3.343000e+00 2.317474e-01
3.344000e+00 2.322377e-01
3.345000e+00 2.327245e-01
3.346000e+00 2.332078e-01
3.347000e+00 2.336875e-01
3.348000e+00 2.341637e-01
3.349000e+00 2.346364e-01
3.350000e+00 2.351055e-01
3.351000e+00 2.355710e-01
3.352000e+00 2.360330e-01
3.353000e+00 2.364913e-01
3.354000e+00 2.369461e-01
3.355000e+00 2.373973e-01
3.356000e+00 2.378449e-01
3.357000e+00 2.382889e-01
3.358000e+00 2.387292e-01
3.359000e+00 2.391660e-01
3.360000e+00 2.395991e-01
3.361000e+00 2.400285e-01
3.362000e+00 2.404543e-01
3.363000e+00 2.408764e-01
3.364000e+00 2.412949e-01
3.365000e+00 2.417097e-01
3.366000e+00 2.421208e-01
3.367000e+00 2.425283e-01
3.368000e+00 2.429320e-01
3.369000e+00 2.433320e-01
3.370000e+00 2.437283e-01
3.371000e+00 2.441209e-01
3.372000e+00 2.445098e-01
3.373000e+00 2.448949e-01
3.374000e+00 2.452763e-01
3.375000e+00 2.456540e-01
3.376000e+00 2.460279e-01
3.377000e+00 2.463980e-01
3.378000e+00 2.467644e-01
3.379000e+00 2.471270e-01
3.380000e+00 2.474858e-01
3.381000e+00 2.478408e-01
3.382000e+00 2.481920e-01
3.383000e+00 2.485394e-01
3.384000e+00 2.488830e-01
3.385000e+00 2.492228e-01
3.386000e+00 2.495587e-01
3.387000e+00 2.498909e-01
3.388000e+00 2.502192e-01
3.389000e+00 2.505436e-01
3.390000e+00 2.508642e-01
3.391000e+00 2.511809e-01
3.392000e+00 2.514938e-01
3.393000e+00 2.518028e-01
3.394000e+00 2.521079e-01
3.395000e+00 2.524091e-01
3.396000e+00 2.527064e-01
3.397000e+00 2.529999e-01
3.398000e+00 2.532894e-01
3.399000e+00 2.535750e-01
3.400000e+00 2.538567e-01
3.401000e+00 2.541345e-01
3.402000e+00 2.544084e-01
3.403000e+00 2.546783e-01
3.404000e+00 2.549443e-01
3.405000e+00 2.552063e-01
3.406000e+00 2.554644e-01
3.407000e+00 2.557185e-01
3.408000e+00 2.559687e-01
3.409000e+00 2.562148e-01
3.410000e+00 2.564570e-01
3.411000e+00 2.566953e-01
3.412000e+00 2.569295e-01
3.413000e+00 2.571597e-01
3.414000e+00 2.573860e-01
3.415000e+00 2.576082e-01
3.416000e+00 2.578264e-01
3.417000e+00 2.580406e-01
3.418000e+00 2.582508e-01
3.419000e+00 2.584569e-01
3.420000e+00 2.586591e-01
3.421000e+00 2.588571e-01
3.422000e+00 2.590512e-01
3.423000e+00 2.592411e-01
3.424000e+00 2.594271e-01
3.425000e+00 2.596089e-01
3.426000e+00 2.597867e-01
3.427000e+00 2.599605e-01
3.428000e+00 2.601301e-01
3.429000e+00 2.602957e-01
3.430000e+00 2.604572e-01
3.431000e+00 2.606146e-01
3.432000e+00 2.607679e-01
3.433000e+00 2.609171e-01
3.434000e+00 2.610622e-01
3.435000e+00 2.612031e-01
3.436000e+00 2.613400e-01
3.437000e+00 2.614728e-01
3.438000e+00 2.616014e-01
3.439000e+00 2.617259e-01
3.440000e+00 2.618462e-01
3.441000e+00 2.619624e-01
3.442000e+00 2.620745e-01
3.443000e+00 2.621825e-01
3.444000e+00 2.622862e-01
3.445000e+00 2.623858e-01
3.446000e+00 2.624813e-01
3.447000e+00 2.625726e-01
3.448000e+00 2.626597e-01
3.449000e+00 2.627427e-01
3.450000e+00 2.628214e-01
3.451000e+00 2.628960e-01
3.452000e+00 2.629664e-01
3.453000e+00 2.630326e-01
3.454000e+00 2.630947e-01
3.455000e+00 2.631525e-01
3.456000e+00 2.632061e-01
3.457000e+00 2.632555e-01
3.458000e+00 2.633007e-01
3.459000e+00 2.633417e-01
3.460000e+00 2.633785e-01
3.461000e+00 2.634110e-01
3.462000e+00 2.634394e-01
3.463000e+00 2.634635e-01
3.464000e+00 2.634833e-01
3.465000e+00 2.634990e-01
3.466000e+00 2.635103e-01
3.467000e+00 2.635175e-01
3.468000e+00 2.635204e-01
3.469000e+00 2.635191e-01
3.470000e+00 2.635135e-01
3.471000e+00 2.635036e-01
3.472000e+00 2.634895e-01
3.473000e+00 2.634711e-01
3.474000e+00 2.634485e-01
3.475000e+00 2.634216e-01
3.476000e+00 2.633904e-01
3.477000e+00 2.633550e-01
3.478000e+00 2.633153e-01
3.479000e+00 2.632713e-01
3.480000e+00 2.632230e-01
3.481000e+00 2.631704e-01
3.482000e+00 2.631136e-01
3.483000e+00 2.630524e-01
3.484000e+00 2.629870e-01
3.485000e+00 2.629173e-01
3.486000e+00 2.628432e-01
3.487000e+00 2.627649e-01
3.488000e+00 2.626823e-01
3.489000e+00 2.625953e-01
3.490000e+00 2.625041e-01
3.491000e+00 2.624085e-01
3.492000e+00 2.623087e-01
3.493000e+00 2.622045e-01
3.494000e+00 2.620960e-01
3.495000e+00 2.619832e-01
3.496000e+00 2.618661e-01
3.497000e+00 2.617446e-01
3.498000e+00 2.616188e-01
3.499000e+00 2.614887e-01
3.500000e+00 2.613543e-01
3.501000e+00 2.612155e-01
3.502000e+00 2.610724e-01
3.503000e+00 2.609250e-01
3.504000e+00 2.607732e-01
3.505000e+00 2.606171e-01
3.506000e+00 2.604567e-01
3.507000e+00 2.602919e-01
3.508000e+00 2.601228e-01
3.509000e+00 2.599493e-01
3.510000e+00 2.597715e-01
3.511000e+00 2.595894e-01
3.512000e+00 2.594029e-01
3.513000e+00 2.592120e-01
3.514000e+00 2.590168e-01
3.515000e+00 2.588173e-01
3.516000e+00 2.586134e-01
3.517000e+00 2.584052e-01
3.518000e+00 2.581926e-01
3.519000e+00 2.579756e-01
3.520000e+00 2.577543e-01
3.521000e+00 2.575286e-01
3.522000e+00 2.572986e-01
3.523000e+00 2.570642e-01
3.524000e+00 2.568255e-01
3.525000e+00 2.565824e-01
3.526000e+00 2.563350e-01
3.527000e+00 2.560831e-01
3.528000e+00 2.558270e-01
3.529000e+00 2.555664e-01
3.530000e+00 2.553015e-01
3.531000e+00 2.550323e-01
3.532000e+00 2.547587e-01
3.533000e+00 2.544807e-01
3.534000e+00 2.541984e-01
3.535000e+00 2.539116e-01
3.536000e+00 2.536206e-01
3.537000e+00 2.533252e-01
3.538000e+00 2.530254e-01
3.539000e+00 2.527212e-01
3.540000e+00 2.524127e-01
3.541000e+00 2.520998e-01
3.542000e+00 2.517826e-01
3.543000e+00 2.514610e-01
3.544000e+00 2.511350e-01
3.545000e+00 2.508047e-01
3.546000e+00 2.504700e-01
3.547000e+00 2.501310e-01
3.548000e+00 2.497876e-01
3.549000e+00 2.494398e-01
3.550000e+00 2.490877e-01
3.551000e+00 2.487313e-01
3.552000e+00 2.483704e-01
3.553000e+00 2.480052e-01
3.554000e+00 2.476357e-01
3.555000e+00 2.472618e-01
3.556000e+00 2.468835e-01
3.557000e+00 2.465009e-01
3.558000e+00 2.461140e-01
3.559000e+00 2.457227e-01
3.560000e+00 2.453270e-01
3.561000e+00 2.449270e-01
3.562000e+00 2.445227e-01
3.563000e+00 2.441140e-01
3.564000e+00 2.437010e-01
3.565000e+00 2.432836e-01
3.566000e+00 2.428619e-01
3.567000e+00 2.424358e-01
3.568000e+00 2.420054e-01
3.569000e+00 2.415706e-01
3.570000e+00 2.411316e-01
3.571000e+00 2.406882e-01
3.572000e+00 2.402404e-01
3.573000e+00 2.397884e-01
3.574000e+00 2.393320e-01
3.575000e+00 2.388712e-01
3.576000e+00 2.384062e-01
3.577000e+00 2.379368e-01
3.578000e+00 2.374631e-01
3.579000e+00 2.369851e-01
3.580000e+00 2.365028e-01
3.581000e+00 2.360161e-01
3.582000e+00 2.355252e-01
3.583000e+00 2.350299e-01
3.584000e+00 2.345304e-01
3.585000e+00 2.340265e-01
3.586000e+00 2.335183e-01
3.587000e+00 2.330058e-01
3.588000e+00 2.324890e-01
3.589000e+00 2.319680e-01
3.590000e+00 2.314426e-01
3.591000e+00 2.309129e-01
3.592000e+00 2.303790e-01
3.593000e+00 2.298408e-01
3.594000e+00 2.292983e-01
3.595000e+00 2.287515e-01
3.596000e+00 2.282004e-01
3.597000e+00 2.276451e-01
3.598000e+00 2.270855e-01
3.599000e+00 2.265216e-01
3.600000e+00 2.259535e-01
3.601000e+00 2.253811e-01
3.602000e+00 2.248044e-01
3.603000e+00 2.242235e-01
3.604000e+00 2.236384e-01
3.605000e+00 2.230490e-01
3.606000e+00 2.224553e-01
3.607000e+00 2.218575e-01
3.608000e+00 2.212553e-01
3.609000e+00 2.206490e-01
3.610000e+00 2.200384e-01
3.611000e+00 2.194236e-01
3.612000e+00 2.188046e-01
3.613000e+00 2.181813e-01
3.614000e+00 2.175538e-01
3.615000e+00 2.169222e-01
3.616000e+00 2.162863e-01
3.617000e+00 2.156462e-01
3.618000e+00 2.150019e-01
3.619000e+00 2.143535e-01
3.620000e+00 2.137008e-01
3.621000e+00 2.130439e-01
3.622000e+00 2.123829e-01
3.623000e+00 2.117177e-01
3.624000e+00 2.110483e-01
3.625000e+00 2.103748e-01
3.626000e+00 2.096971e-01
3.627000e+00 2.090152e-01
3.628000e+00 2.083291e-01
3.629000e+00 2.076390e-01
3.630000e+00 2.069446e-01
3.631000e+00 2.062462e-01
3.632000e+00 2.055436e-01
3.633000e+00 2.048368e-01
3.634000e+00 2.041260e-01
3.635000e+00 2.034110e-01
3.636000e+00 2.026919e-01
3.637000e+00 2.019687e-01
3.638000e+00 2.012414e-01
3.639000e+00 2.005099e-01
3.640000e+00 1.997744e-01
3.641000e+00 1.990348e-01
3.642000e+00 1.982911e-01
3.643000e+00 1.975433e-01
3.644000e+00 1.967915e-01
3.645000e+00 1.960356e-01
3.646000e+00 1.952756e-01
3.647000e+00 1.945115e-01
3.648000e+00 1.937434e-01
3.649000e+00 1.929713e-01
3.650000e+00 1.921951e-01
3.651000e+00 1.914148e-01
3.652000e+00 1.906306e-01
3.653000e+00 1.898423e-01
3.654000e+00 1.890500e-01
3.655000e+00 1.882537e-01
3.656000e+00 1.874533e-01
3.657000e+00 1.866490e-01
3.658000e+00 1.858407e-01
3.659000e+00 1.850284e-01
3.660000e+00 1.842121e-01
3.661000e+00 1.833918e-01
3.662000e+00 1.825676e-01
3.663000e+00 1.817394e-01
3.664000e+00 1.809072e-01
3.665000e+00 1.800711e-01
3.666000e+00 1.792310e-01
3.667000e+00 1.783870e-01
3.668000e+00 1.775391e-01
3.669000e+00 1.766872e-01
3.670000e+00 1.758314e-01
3.671000e+00 1.749717e-01
3.672000e+00 1.741081e-01
3.673000e+00 1.732406e-01
3.674000e+00 1.723692e-01
3.675000e+00 1.714939e-01
3.676000e+00 1.706148e-01
3.677000e+00 1.697317e-01
3.678000e+00 1.688448e-01
3.679000e+00 1.679541e-01
3.680000e+00 1.670595e-01
3.681000e+00 1.661610e-01
3.682000e+00 1.652587e-01
3.683000e+00 1.643526e-01
3.684000e+00 1.634427e-01
3.685000e+00 1.625289e-01
3.686000e+00 1.616114e-01
3.687000e+00 1.606900e-01
3.688000e+00 1.597648e-01
3.689000e+00 1.588359e-01
3.690000e+00 1.579032e-01
3.691000e+00 1.569667e-01
3.692000e+00 1.560264e-01
3.693000e+00 1.550824e-01
3.694000e+00 1.541347e-01
3.695000e+00 1.531832e-01
3.696000e+00 1.522280e-01
3.697000e+00 1.512690e-01
3.698000e+00 1.503064e-01
3.699000e+00 1.493400e-01
3.700000e+00 1.483700e-01
3.701000e+00 1.473962e-01
3.702000e+00 1.464188e-01
3.703000e+00 1.454376e-01
3.704000e+00 1.444529e-01
3.705000e+00 1.434644e-01
3.706000e+00 1.424723e-01
3.707000e+00 1.414766e-01
3.708000e+00 1.404772e-01
3.709000e+00 1.394742e-01
3.710000e+00 1.384676e-01
3.711000e+00 1.374574e-01
3.712000e+00 1.364436e-01
3.713000e+00 1.354262e-01
3.714000e+00 1.344052e-01
3.715000e+00 1.333806e-01
3.716000e+00 1.323525e-01
3.717000e+00 1.313208e-01
3.718000e+00 1.302856e-01
3.719000e+00 1.292468e-01
3.720000e+00 1.282045e-01
3.721000e+00 1.271587e-01
3.722000e+00 1.261094e-01
3.723000e+00 1.250565e-01
3.724000e+00 1.240002e-01
3.725000e+00 1.229404e-01
3.726000e+00 1.218771e-01
3.727000e+00 1.208103e-01
3.728000e+00 1.197401e-01
3.729000e+00 1.186665e-01
3.730000e+00 1.175894e-01
3.731000e+00 1.165089e-01
3.732000e+00 1.154249e-01
3.733000e+00 1.143376e-01
3.734000e+00 1.132468e-01
3.735000e+00 1.121527e-01
3.736000e+00 1.110551e-01
3.737000e+00 1.099542e-01
3.738000e+00 1.088500e-01
3.739000e+00 1.077424e-01
3.740000e+00 1.066314e-01
3.741000e+00 1.055171e-01
3.742000e+00 1.043995e-01
3.743000e+00 1.032786e-01
3.744000e+00 1.021544e-01
3.745000e+00 1.010269e-01
3.746000e+00 9.989608e-02
3.747000e+00 9.876202e-02
3.748000e+00 9.762468e-02
3.749000e+00 9.648410e-02
3.750000e+00 9.534027e-02
3.751000e+00 9.419322e-02
3.752000e+00 9.304294e-02
3.753000e+00 9.188945e-02
3.754000e+00 9.073276e-02
3.755000e+00 8.957287e-02
3.756000e+00 8.840981e-02
3.757000e+00 8.724358e-02
3.758000e+00 8.607419e-02
3.759000e+00 8.490165e-02
3.760000e+00 8.372597e-02
3.761000e+00 8.254717e-02
3.762000e+00 8.136525e-02
3.763000e+00 8.018022e-02
3.764000e+00 7.899210e-02
3.765000e+00 7.780090e-02
3.766000e+00 7.660662e-02
3.767000e+00 7.540928e-02
3.768000e+00 7.420888e-02
3.769000e+00 7.300545e-02
3.770000e+00 7.179898e-02
3.771000e+00 7.058950e-02
3.772000e+00 6.937701e-02
3.773000e+00 6.816152e-02
3.774000e+00 6.694305e-02
3.775000e+00 6.572160e-02
3.776000e+00 6.449719e-02
3.777000e+00 6.326983e-02
3.778000e+00 6.203953e-02
3.779000e+00 6.080630e-02
3.780000e+00 5.957015e-02
3.781000e+00 5.833109e-02
3.782000e+00 5.708914e-02
3.783000e+00 5.584431e-02
3.784000e+00 5.459661e-02
3.785000e+00 5.334604e-02
3.786000e+00 5.209263e-02
3.787000e+00 5.083637e-02
3.788000e+00 4.957730e-02
3.789000e+00 4.831541e-02
3.790000e+00 4.705071e-02
3.791000e+00 4.578323e-02
3.792000e+00 4.451297e-02
3.793000e+00 4.323994e-02
3.794000e+00 4.196416e-02
3.795000e+00 4.068563e-02
3.796000e+00 3.940437e-02
3.797000e+00 3.812040e-02
3.798000e+00 3.683371e-02
3.799000e+00 3.554434e-02
3.800000e+00 3.425228e-02
3.801000e+00 3.295754e-02
3.802000e+00 3.166016e-02
3.803000e+00 3.036012e-02
3.804000e+00 2.905745e-02
3.805000e+00 2.775216e-02
3.806000e+00 2.644426e-02
3.807000e+00 2.513376e-02
3.808000e+00 2.382068e-02
3.809000e+00 2.250502e-02
3.810000e+00 2.118681e-02
3.811000e+00 1.986604e-02
3.812000e+00 1.854275e-02
3.813000e+00 1.721693e-02
3.814000e+00 1.588860e-02
3.815000e+00 1.455777e-02
3.816000e+00 1.322446e-02
3.817000e+00 1.188867e-02
3.818000e+00 1.055043e-02
3.819000e+00 9.209741e-03
3.820000e+00 7.866617e-03
3.821000e+00 6.521072e-03
3.822000e+00 5.173119e-03
3.823000e+00 3.822771e-03
3.824000e+00 2.470040e-03
3.825000e+00 1.114939e-03
3.826000e+00 -2.425180e-04
3.827000e+00 -1.602319e-03
3.828000e+00 -2.964450e-03
3.829000e+00 -4.328899e-03
3.830000e+00 -5.695653e-03
3.831000e+00 -7.064698e-03
3.832000e+00 -8.436022e-03
3.833000e+00 -9.809610e-03
3.834000e+00 -1.118545e-02
3.835000e+00 -1.256353e-02
3.836000e+00 -1.394384e-02
3.837000e+00 -1.532635e-02
3.838000e+00 -1.671107e-02
3.839000e+00 -1.809797e-02
3.840000e+00 -1.948704e-02
3.841000e+00 -2.087828e-02
3.842000e+00 -2.227165e-02
3.843000e+00 -2.366717e-02
3.844000e+00 -2.506479e-02
3.845000e+00 -2.646453e-02
3.846000e+00 -2.786635e-02
3.847000e+00 -2.927026e-02
3.848000e+00 -3.067622e-02
3.849000e+00 -3.208424e-02
3.850000e+00 -3.349430e-02
3.851000e+00 -3.490637e-02
3.852000e+00 -3.632046e-02
3.853000e+00 -3.773654e-02
3.854000e+00 -3.915461e-02
3.855000e+00 -4.057465e-02
3.856000e+00 -4.199663e-02
3.857000e+00 -4.342056e-02
3.858000e+00 -4.484642e-02
3.859000e+00 -4.627419e-02
3.860000e+00 -4.770386e-02
3.861000e+00 -4.913541e-02
3.862000e+00 -5.056884e-02
3.863000e+00 -5.200412e-02
3.864000e+00 -5.344124e-02
3.865000e+00 -5.488020e-02
3.866000e+00 -5.632097e-02
3.867000e+00 -5.776354e-02
3.868000e+00 -5.920790e-02
3.869000e+00 -6.065403e-02
3.870000e+00 -6.210191e-02
3.871000e+00 -6.355155e-02
3.872000e+00 -6.500291e-02
3.873000e+00 -6.645599e-02
3.874000e+00 -6.791077e-02
3.875000e+00 -6.936724e-02
3.876000e+00 -7.082538e-02
3.877000e+00 -7.228518e-02
3.878000e+00 -7.374662e-02
3.879000e+00 -7.520970e-02
3.880000e+00 -7.667439e-02
3.881000e+00 -7.814068e-02
3.882000e+00 -7.960856e-02
3.883000e+00 -8.107801e-02
3.884000e+00 -8.254901e-02
3.885000e+00 -8.402156e-02
3.886000e+00 -8.549564e-02
3.887000e+00 -8.697124e-02
3.888000e+00 -8.844833e-02
3.889000e+00 -8.992691e-02
3.890000e+00 -9.140696e-02
3.891000e+00 -9.288847e-02
3.892000e+00 -9.437141e-02
3.893000e+00 -9.585579e-02
3.894000e+00 -9.734157e-02
3.895000e+00 -9.882875e-02
3.896000e+00 -1.003173e-01
3.897000e+00 -1.018072e-01
3.898000e+00 -1.032985e-01
3.899000e+00 -1.047912e-01
3.900000e+00 -1.062851e-01
3.901000e+00 -1.077804e-01
3.902000e+00 -1.092769e-01
3.903000e+00 -1.107747e-01
3.904000e+00 -1.122738e-01
3.905000e+00 -1.137742e-01
3.906000e+00 -1.152757e-01
3.907000e+00 -1.167785e-01
3.908000e+00 -1.182825e-01
3.909000e+00 -1.197877e-01
3.910000e+00 -1.212941e-01
3.911000e+00 -1.228016e-01
3.912000e+00 -1.243102e-01
3.913000e+00 -1.258200e-01
3.914000e+00 -1.273309e-01
3.915000e+00 -1.288429e-01
3.916000e+00 -1.303560e-01
3.917000e+00 -1.318702e-01
3.918000e+00 -1.333854e-01
3.919000e+00 -1.349016e-01
3.920000e+00 -1.364189e-01
3.921000e+00 -1.379372e-01
3.922000e+00 -1.394564e-01
3.923000e+00 -1.409767e-01
3.924000e+00 -1.424979e-01
3.925000e+00 -1.440201e-01
3.926000e+00 -1.455431e-01
3.927000e+00 -1.470671e-01
3.928000e+00 -1.485920e-01
3.929000e+00 -1.501178e-01
3.930000e+00 -1.516445e-01
3.931000e+00 -1.531720e-01
3.932000e+00 -1.547004e-01
3.933000e+00 -1.562296e-01
3.934000e+00 -1.577595e-01
3.935000e+00 -1.592903e-01
3.936000e+00 -1.608219e-01
3.937000e+00 -1.623542e-01
3.938000e+00 -1.638873e-01
3.939000e+00 -1.654211e-01
3.940000e+00 -1.669556e-01
3.941000e+00 -1.684908e-01
3.942000e+00 -1.700268e-01
3.943000e+00 -1.715633e-01
3.944000e+00 -1.731006e-01
3.945000e+00 -1.746384e-01
3.946000e+00 -1.761769e-01
3.947000e+00 -1.777160e-01
3.948000e+00 -1.792557e-01
3.949000e+00 -1.807960e-01
3.950000e+00 -1.823368e-01
3.951000e+00 -1.838782e-01
3.952000e+00 -1.854201e-01
3.953000e+00 -1.869626e-01
3.954000e+00 -1.885055e-01
3.955000e+00 -1.900489e-01
3.956000e+00 -1.915928e-01
3.957000e+00 -1.931371e-01
3.958000e+00 -1.946819e-01
3.959000e+00 -1.962271e-01
3.960000e+00 -1.977727e-01
3.961000e+00 -1.993186e-01
3.962000e+00 -2.008650e-01
3.963000e+00 -2.024117e-01
3.964000e+00 -2.039588e-01
3.965000e+00 -2.055062e-01
3.966000e+00 -2.070538e-01
3.967000e+00 -2.086018e-01
3.968000e+00 -2.101501e-01
3.969000e+00 -2.116986e-01
3.970000e+00 -2.132474e-01
3.971000e+00 -2.147964e-01
3.972000e+00 -2.163457e-01
3.973000e+00 -2.178951e-01
3.974000e+00 -2.194447e-01
3.975000e+00 -2.209945e-01
3.976000e+00 -2.225445e-01
3.977000e+00 -2.240945e-01
3.978000e+00 -2.256447e-01
3.979000e+00 -2.271950e-01
3.980000e+00 -2.287454e-01
3.981000e+00 -2.302959e-01
3.982000e+00 -2.318464e-01
3.983000e+00 -2.333970e-01
3.984000e+00 -2.349476e-01
3.985000e+00 -2.364982e-01
3.986000e+00 -2.380488e-01
3.987000e+00 -2.395994e-01
3.988000e+00 -2.411500e-01
3.989000e+00 -2.427005e-01
3.990000e+00 -2.442509e-01
3.991000e+00 -2.458013e-01
3.992000e+00 -2.473515e-01
3.993000e+00 -2.489017e-01
3.994000e+00 -2.504517e-01
3.995000e+00 -2.520015e-01
3.996000e+00 -2.535512e-01
3.997000e+00 -2.551007e-01
3.998000e+00 -2.566500e-01
3.999000e+00 -2.581992e-01
4.000000e+00 -2.597480e-01
4.001000e+00 -2.612967e-01
4.002000e+00 -2.628451e-01
4.003000e+00 -2.643932e-01
4.004000e+00 -2.659410e-01
4.005000e+00 -2.674885e-01
4.006000e+00 -2.690357e-01
4.007000e+00 -2.705826e-01
4.008000e+00 -2.721291e-01
4.009000e+00 -2.736752e-01
4.010000e+00 -2.752209e-01
4.011000e+00 -2.767663e-01
4.012000e+00 -2.783112e-01
4.013000e+00 -2.798557e-01
4.014000e+00 -2.813998e-01
4.015000e+00 -2.829433e-01
4.016000e+00 -2.844865e-01
4.017000e+00 -2.860291e-01
4.018000e+00 -2.875712e-01
4.019000e+00 -2.891127e-01
4.020000e+00 -2.906538e-01
4.021000e+00 -2.921942e-01
4.022000e+00 -2.937341e-01
4.023000e+00 -2.952734e-01
4.024000e+00 -2.968121e-01
4.025000e+00 -2.983502e-01
4.026000e+00 -2.998876e-01
4.027000e+00 -3.014244e-01
4.028000e+00 -3.029605e-01
4.029000e+00 -3.044959e-01
4.030000e+00 -3.060306e-01
4.031000e+00 -3.075646e-01
4.032000e+00 -3.090979e-01
4.033000e+00 -3.106304e-01
4.034000e+00 -3.121621e-01
4.035000e+00 -3.136931e-01
4.036000e+00 -3.152233e-01
4.037000e+00 -3.167526e-01
4.038000e+00 -3.182812e-01
4.039000e+00 -3.198088e-01
4.040000e+00 -3.213357e-01
4.041000e+00 -3.228616e-01
4.042000e+00 -3.243867e-01
4.043000e+00 -3.259108e-01
4.044000e+00 -3.274340e-01
4.045000e+00 -3.289563e-01
4.046000e+00 -3.304777e-01
4.047000e+00 -3.319980e-01
4.048000e+00 -3.335174e-01
4.049000e+00 -3.350358e-01
4.050000e+00 -3.365531e-01
4.051000e+00 -3.380694e-01
4.052000e+00 -3.395847e-01
4.053000e+00 -3.410989e-01
4.054000e+00 -3.426120e-01
4.055000e+00 -3.441241e-01
4.056000e+00 -3.456350e-01
4.057000e+00 -3.471448e-01
4.058000e+00 -3.486534e-01
4.059000e+00 -3.501609e-01
4.060000e+00 -3.516672e-01
4.061000e+00 -3.531724e-01
4.062000e+00 -3.546763e-01
4.063000e+00 -3.561790e-01
4.064000e+00 -3.576804e-01
4.065000e+00 -3.591806e-01
4.066000e+00 -3.606796e-01
4.067000e+00 -3.621772e-01
4.068000e+00 -3.636736e-01
4.069000e+00 -3.651686e-01
4.070000e+00 -3.666623e-01
4.071000e+00 -3.681547e-01
4.072000e+00 -3.696457e-01
4.073000e+00 -3.711353e-01
4.074000e+00 -3.726236e-01
4.075000e+00 -3.741104e-01
4.076000e+00 -3.755958e-01
4.077000e+00 -3.770798e-01
4.078000e+00 -3.785623e-01
4.079000e+00 -3.800433e-01
4.080000e+00 -3.815229e-01
4.081000e+00 -3.830009e-01
4.082000e+00 -3.844775e-01
4.083000e+00 -3.859525e-01
4.084000e+00 -3.874259e-01
4.085000e+00 -3.888978e-01
4.086000e+00 -3.903682e-01
4.087000e+00 -3.918369e-01
4.088000e+00 -3.933040e-01
4.089000e+00 -3.947695e-01
4.090000e+00 -3.962334e-01
4.091000e+00 -3.976956e-01
4.092000e+00 -3.991561e-01
4.093000e+00 -4.006150e-01
4.094000e+00 -4.020721e-01
4.095000e+00 -4.035276e-01
4.096000e+00 -4.049813e-01
4.097000e+00 -4.064332e-01
4.098000e+00 -4.078834e-01
4.099000e+00 -4.093319e-01
4.100000e+00 -4.107785e-01
4.101000e+00 -4.122233e-01
4.102000e+00 -4.136663e-01
4.103000e+00 -4.151075e-01
4.104000e+00 -4.165469e-01
4.105000e+00 -4.179843e-01
4.106000e+00 -4.194199e-01
4.107000e+00 -4.208536e-01
4.108000e+00 -4.222854e-01
4.109000e+00 -4.237152e-01
4.110000e+00 -4.251431e-01
4.111000e+00 -4.265691e-01
4.112000e+00 -4.279930e-01
4.113000e+00 -4.294150e-01
4.114000e+00 -4.308350e-01
4.115000e+00 -4.322530e-01
4.116000e+00 -4.336690e-01
4.117000e+00 -4.350829e-01
4.118000e+00 -4.364947e-01
4.119000e+00 -4.379045e-01
4.120000e+00 -4.393122e-01
4.121000e+00 -4.407177e-01
4.122000e+00 -4.421212e-01
4.123000e+00 -4.435225e-01
4.124000e+00 -4.449217e-01
4.125000e+00 -4.463187e-01
4.126000e+00 -4.477136e-01
4.127000e+00 -4.491062e-01
4.128000e+00 -4.504966e-01
4.129000e+00 -4.518849e-01
4.130000e+00 -4.532708e-01
4.131000e+00 -4.546546e-01
4.132000e+00 -4.560360e-01
4.133000e+00 -4.574152e-01
4.134000e+00 -4.587921e-01
4.135000e+00 -4.601667e-01
4.136000e+00 -4.615390e-01
4.137000e+00 -4.629089e-01
4.138000e+00 -4.642765e-01
4.139000e+00 -4.656417e-01
4.140000e+00 -4.670045e-01
4.141000e+00 -4.683649e-01
4.142000e+00 -4.697230e-01
4.143000e+00 -4.710786e-01
4.144000e+00 -4.724317e-01
4.145000e+00 -4.737824e-01
4.146000e+00 -4.751307e-01
4.147000e+00 -4.764765e-01
4.148000e+00 -4.778197e-01
4.149000e+00 -4.791605e-01
4.150000e+00 -4.804988e-01
4.151000e+00 -4.818345e-01
4.152000e+00 -4.831676e-01
4.153000e+00 -4.844982e-01
4.154000e+00 -4.858262e-01
4.155000e+00 -4.871517e-01
4.156000e+00 -4.884745e-01
4.157000e+00 -4.897947e-01
4.158000e+00 -4.911122e-01
4.159000e+00 -4.924271e-01
4.160000e+00 -4.937394e-01
4.161000e+00 -4.950490e-01
4.162000e+00 -4.963559e-01
4.163000e+00 -4.976600e-01
4.164000e+00 -4.989615e-01
4.165000e+00 -5.002603e-01
4.166000e+00 -5.015562e-01
4.167000e+00 -5.028495e-01
4.168000e+00 -5.041399e-01
4.169000e+00 -5.054276e-01
4.170000e+00 -5.067125e-01
4.171000e+00 -5.079946e-01
4.172000e+00 -5.092738e-01
4.173000e+00 -5.105502e-01
4.174000e+00 -5.118238e-01
4.175000e+00 -5.130944e-01
4.176000e+00 -5.143623e-01
4.177000e+00 -5.156272e-01
4.178000e+00 -5.168892e-01
4.179000e+00 -5.181483e-01
4.180000e+00 -5.194044e-01
4.181000e+00 -5.206576e-01
4.182000e+00 -5.219079e-01
4.183000e+00 -5.231551e-01
4.184000e+00 -5.243994e-01
4.185000e+00 -5.256407e-01
4.186000e+00 -5.268790e-01
4.187000e+00 -5.281142e-01
4.188000e+00 -5.293464e-01
4.189000e+00 -5.305756e-01
4.190000e+00 -5.318017e-01
4.191000e+00 -5.330247e-01
4.192000e+00 -5.342447e-01
4.193000e+00 -5.354615e-01
4.194000e+00 -5.366752e-01
4.195000e+00 -5.378858e-01
4.196000e+00 -5.390932e-01
4.197000e+00 -5.402975e-01
4.198000e+00 -5.414986e-01
4.199000e+00 -5.426966e-01
4.200000e+00 -5.438913e-01
4.201000e+00 -5.450829e-01
4.202000e+00 -5.462712e-01
4.203000e+00 -5.474563e-01
4.204000e+00 -5.486381e-01
4.205000e+00 -5.498167e-01
4.206000e+00 -5.509921e-01
4.207000e+00 -5.521641e-01
4.208000e+00 -5.533329e-01
4.209000e+00 -5.544983e-01
4.210000e+00 -5.556605e-01
4.211000e+00 -5.568193e-01
4.212000e+00 -5.579747e-01
4.213000e+00 -5.591268e-01
4.214000e+00 -5.602756e-01
4.215000e+00 -5.614209e-01
4.216000e+00 -5.625629e-01
4.217000e+00 -5.637015e-01
4.218000e+00 -5.648366e-01
4.219000e+00 -5.659684e-01
4.220000e+00 -5.670967e-01
4.221000e+00 -5.682215e-01
4.222000e+00 -5.693429e-01
4.223000e+00 -5.704608e-01
4.224000e+00 -5.715752e-01
4.225000e+00 -5.726861e-01
4.226000e+00 -5.737935e-01
4.227000e+00 -5.748974e-01
4.228000e+00 -5.759978e-01
4.229000e+00 -5.770946e-01
4.230000e+00 -5.781878e-01
4.231000e+00 -5.792775e-01
4.232000e+00 -5.803636e-01
4.233000e+00 -5.814461e-01
4.234000e+00 -5.825250e-01
4.235000e+00 -5.836003e-01
4.236000e+00 -5.846720e-01
4.237000e+00 -5.857400e-01
4.238000e+00 -5.868044e-01
4.239000e+00 -5.878651e-01
4.240000e+00 -5.889221e-01
4.241000e+00 -5.899755e-01
4.242000e+00 -5.910252e-01
4.243000e+00 -5.920711e-01
4.244000e+00 -5.931134e-01
4.245000e+00 -5.941519e-01
4.246000e+00 -5.951867e-01
4.247000e+00 -5.962177e-01
4.248000e+00 -5.972450e-01
4.249000e+00 -5.982685e-01
4.250000e+00 -5.992882e-01
4.251000e+00 -6.003041e-01
4.252000e+00 -6.013163e-01
4.253000e+00 -6.023246e-01
4.254000e+00 -6.033291e-01
4.255000e+00 -6.043297e-01
4.256000e+00 -6.053265e-01
4.257000e+00 -6.063194e-01
4.258000e+00 -6.073085e-01
4.259000e+00 -6.082937e-01
4.260000e+00 -6.092750e-01
4.261000e+00 -6.102524e-01
4.262000e+00 -6.112259e-01
4.263000e+00 -6.121955e-01
4.264000e+00 -6.131612e-01
4.265000e+00 -6.141229e-01
4.266000e+00 -6.150806e-01
4.267000e+00 -6.160344e-01
4.268000e+00 -6.169842e-01
4.269000e+00 -6.179301e-01
4.270000e+00 -6.188719e-01
4.271000e+00 -6.198098e-01
4.272000e+00 -6.207436e-01
4.273000e+00 -6.216734e-01
4.274000e+00 -6.225992e-01
4.275000e+00 -6.235210e-01
4.276000e+00 -6.244386e-01
4.277000e+00 -6.253523e-01
4.278000e+00 -6.262618e-01
4.279000e+00 -6.271673e-01
4.280000e+00 -6.280687e-01
4.281000e+00 -6.289660e-01
4.282000e+00 -6.298592e-01
4.283000e+00 -6.307482e-01
4.284000e+00 -6.316331e-01
4.285000e+00 -6.325139e-01
4.286000e+00 -6.333906e-01
4.287000e+00 -6.342631e-01
4.288000e+00 -6.351314e-01
4.289000e+00 -6.359955e-01
4.290000e+00 -6.368555e-01
4.291000e+00 -6.377113e-01
4.292000e+00 -6.385628e-01
4.293000e+00 -6.394102e-01
4.294000e+00 -6.402533e-01
4.295000e+00 -6.410922e-01
4.296000e+00 -6.419269e-01
4.297000e+00 -6.427573e-01
4.298000e+00 -6.435834e-01
4.299000e+00 -6.444053e-01
4.300000e+00 -6.452229e-01
4.301000e+00 -6.460362e-01
4.302000e+00 -6.468453e-01
4.303000e+00 -6.476500e-01
4.304000e+00 -6.484504e-01
4.305000e+00 -6.492465e-01
4.306000e+00 -6.500383e-01
4.307000e+00 -6.508258e-01
4.308000e+00 -6.516089e-01
4.309000e+00 -6.523876e-01
4.310000e+00 -6.531620e-01
4.311000e+00 -6.539320e-01
4.312000e+00 -6.546976e-01
4.313000e+00 -6.554589e-01
4.314000e+00 -6.562158e-01
4.315000e+00 -6.569682e-01
4.316000e+00 -6.577163e-01
4.317000e+00 -6.584599e-01
4.318000e+00 -6.591991e-01
4.319000e+00 -6.599339e-01
4.320000e+00 -6.606642e-01
4.321000e+00 -6.613901e-01
4.322000e+00 -6.621115e-01
4.323000e+00 -6.628284e-01
4.324000e+00 -6.635409e-01
4.325000e+00 -6.642489e-01
4.326000e+00 -6.649524e-01
4.327000e+00 -6.656514e-01
4.328000e+00 -6.663459e-01
4.329000e+00 -6.670359e-01
4.330000e+00 -6.677214e-01
4.331000e+00 -6.684024e-01
4.332000e+00 -6.690788e-01
4.333000e+00 -6.697507e-01
4.334000e+00 -6.704180e-01
4.335000e+00 -6.710808e-01
4.336000e+00 -6.717390e-01
4.337000e+00 -6.723926e-01
4.338000e+00 -6.730417e-01
4.339000e+00 -6.736862e-01
4.340000e+00 -6.743261e-01
4.341000e+00 -6.749614e-01
4.342000e+00 -6.755921e-01
4.343000e+00 -6.762182e-01
4.344000e+00 -6.768396e-01
4.345000e+00 -6.774565e-01
4.346000e+00 -6.780687e-01
4.347000e+00 -6.786762e-01
4.348000e+00 -6.792791e-01
4.349000e+00 -6.798774e-01
4.350000e+00 -6.804710e-01
4.351000e+00 -6.810600e-01
4.352000e+00 -6.816443e-01
4.353000e+00 -6.822239e-01
4.354000e+00 -6.827988e-01
4.355000e+00 -6.833690e-01
4.356000e+00 -6.839345e-01
4.357000e+00 -6.844954e-01
4.358000e+00 -6.850515e-01
4.359000e+00 -6.856029e-01
4.360000e+00 -6.861496e-01
4.361000e+00 -6.866915e-01
4.362000e+00 -6.872287e-01
4.363000e+00 -6.877612e-01
4.364000e+00 -6.882890e-01
4.365000e+00 -6.888120e-01
4.366000e+00 -6.893302e-01
4.367000e+00 -6.898437e-01
4.368000e+00 -6.903524e-01
4.369000e+00 -6.908563e-01
4.370000e+00 -6.913555e-01
4.371000e+00 -6.918499e-01
4.372000e+00 -6.923394e-01
4.373000e+00 -6.928242e-01
4.374000e+00 -6.933042e-01
4.375000e+00 -6.937794e-01
4.376000e+00 -6.942498e-01
4.377000e+00 -6.947153e-01
4.378000e+00 -6.951761e-01
4.379000e+00 -6.956320e-01
4.380000e+00 -6.960831e-01
4.381000e+00 -6.965293e-01
4.382000e+00 -6.969707e-01
4.383000e+00 -6.974073e-01
4.384000e+00 -6.978390e-01
4.385000e+00 -6.982659e-01
4.386000e+00 -6.986879e-01
4.387000e+00 -6.991050e-01
4.388000e+00 -6.995172e-01
4.389000e+00 -6.999246e-01
4.390000e+00 -7.003271e-01
4.391000e+00 -7.007248e-01
4.392000e+00 -7.011175e-01
4.393000e+00 -7.015053e-01
4.394000e+00 -7.018883e-01
4.395000e+00 -7.022663e-01
4.396000e+00 -7.026395e-01
4.397000e+00 -7.030077e-01
4.398000e+00 -7.033710e-01
4.399000e+00 -7.037294e-01
4.400000e+00 -7.040829e-01
4.401000e+00 -7.044314e-01
4.402000e+00 -7.047751e-01
4.403000e+00 -7.051138e-01
4.404000e+00 -7.054475e-01
4.405000e+00 -7.057763e-01
4.406000e+00 -7.061002e-01
4.407000e+00 -7.064191e-01
4.408000e+00 -7.067331e-01
4.409000e+00 -7.070421e-01
4.410000e+00 -7.073461e-01
4.411000e+00 -7.076452e-01
4.412000e+00 -7.079393e-01
4.413000e+00 -7.082285e-01
4.414000e+00 -7.085127e-01
4.415000e+00 -7.087919e-01
4.416000e+00 -7.090661e-01
4.417000e+00 -7.093353e-01
4.418000e+00 -7.095996e-01
4.419000e+00 -7.098588e-01
4.420000e+00 -7.101131e-01
4.421000e+00 -7.103624e-01
4.422000e+00 -7.106067e-01
4.423000e+00 -7.108459e-01
4.424000e+00 -7.110802e-01
4.425000e+00 -7.113095e-01
4.426000e+00 -7.115337e-01
4.427000e+00 -7.117530e-01
4.428000e+00 -7.119672e-01
4.429000e+00 -7.121764e-01
4.430000e+00 -7.123806e-01
4.431000e+00 -7.125798e-01
4.432000e+00 -7.127739e-01
4.433000e+00 -7.129630e-01
4.434000e+00 -7.131471e-01
4.435000e+00 -7.133261e-01
4.436000e+00 -7.135002e-01
4.437000e+00 -7.136691e-01
4.438000e+00 -7.138331e-01
4.439000e+00 -7.139920e-01
4.440000e+00 -7.141458e-01
4.441000e+00 -7.142946e-01
4.442000e+00 -7.144384e-01
4.443000e+00 -7.145771e-01
4.444000e+00 -7.147108e-01
4.445000e+00 -7.148394e-01
4.446000e+00 -7.149630e-01
4.447000e+00 -7.150815e-01
4.448000e+00 -7.151949e-01
4.449000e+00 -7.153033e-01
4.450000e+00 -7.154066e-01
4.451000e+00 -7.155049e-01
4.452000e+00 -7.155981e-01
4.453000e+00 -7.156862e-01
4.454000e+00 -7.157693e-01
4.455000e+00 -7.158473e-01
4.456000e+00 -7.159202e-01
4.457000e+00 -7.159881e-01
4.458000e+00 -7.160509e-01
4.459000e+00 -7.161086e-01
4.460000e+00 -7.161612e-01
4.461000e+00 -7.162088e-01
4.462000e+00 -7.162513e-01
4.463000e+00 -7.162887e-01
4.464000e+00 -7.163210e-01
4.465000e+00 -7.163483e-01
4.466000e+00 -7.163705e-01
4.467000e+00 -7.163876e-01
4.468000e+00 -7.163996e-01
4.469000e+00 -7.164065e-01
4.470000e+00 -7.164084e-01
4.471000e+00 -7.164052e-01
4.472000e+00 -7.163969e-01
4.473000e+00 -7.163835e-01
4.474000e+00 -7.163650e-01
4.475000e+00 -7.163415e-01
4.476000e+00 -7.163128e-01
4.477000e+00 -7.162791e-01
4.478000e+00 -7.162403e-01
4.479000e+00 -7.161964e-01
4.480000e+00 -7.161475e-01
4.481000e+00 -7.160934e-01
4.482000e+00 -7.160343e-01
4.483000e+00 -7.159700e-01
4.484000e+00 -7.159007e-01
4.485000e+00 -7.158263e-01
4.486000e+00 -7.157469e-01
4.487000e+00 -7.156623e-01
4.488000e+00 -7.155727e-01
4.489000e+00 -7.154779e-01
4.490000e+00 -7.153781e-01
4.491000e+00 -7.152733e-01
4.492000e+00 -7.151633e-01
4.493000e+00 -7.150482e-01
4.494000e+00 -7.149281e-01
4.495000e+00 -7.148029e-01
4.496000e+00 -7.146726e-01
4.497000e+00 -7.145373e-01
4.498000e+00 -7.143968e-01
4.499000e+00 -7.142513e-01
4.500000e+00 -7.141008e-01
4.501000e+00 -7.139451e-01
4.502000e+00 -7.137844e-01
4.503000e+00 -7.136186e-01
4.504000e+00 -7.134477e-01
4.505000e+00 -7.132717e-01
4.506000e+00 -7.130907e-01
4.507000e+00 -7.129047e-01
4.508000e+00 -7.127135e-01
4.509000e+00 -7.125173e-01
4.510000e+00 -7.123161e-01
4.511000e+00 -7.121097e-01
4.512000e+00 -7.118983e-01
4.513000e+00 -7.116819e-01
4.514000e+00 -7.114604e-01
4.515000e+00 -7.112338e-01
4.516000e+00 -7.110022e-01
4.517000e+00 -7.107656e-01
4.518000e+00 -7.105239e-01
4.519000e+00 -7.102771e-01
4.520000e+00 -7.100253e-01
4.521000e+00 -7.097685e-01
4.522000e+00 -7.095066e-01
4.523000e+00 -7.092397e-01
4.524000e+00 -7.089677e-01
4.525000e+00 -7.086907e-01
4.526000e+00 -7.084087e-01
4.527000e+00 -7.081216e-01
4.528000e+00 -7.078295e-01
4.529000e+00 -7.075324e-01
4.530000e+00 -7.072303e-01
4.531000e+00 -7.069231e-01
4.532000e+00 -7.066109e-01
4.533000e+00 -7.062937e-01
4.534000e+00 -7.059715e-01
4.535000e+00 -7.056443e-01
4.536000e+00 -7.053121e-01
4.537000e+00 -7.049749e-01
4.538000e+00 -7.046326e-01
4.539000e+00 -7.042854e-01
4.540000e+00 -7.039332e-01
4.541000e+00 -7.035759e-01
4.542000e+00 -7.032137e-01
4.543000e+00 -7.028465e-01
4.544000e+00 -7.024743e-01
4.545000e+00 -7.020972e-01
4.546000e+00 -7.017150e-01
4.547000e+00 -7.013279e-01
4.548000e+00 -7.009358e-01
4.549000e+00 -7.005387e-01
4.550000e+00 -7.001367e-01
4.551000e+00 -6.997297e-01
4.552000e+00 -6.993178e-01
4.553000e+00 -6.989009e-01
4.554000e+00 -6.984790e-01
4.555000e+00 -6.980522e-01
4.556000e+00 -6.976205e-01
4.557000e+00 -6.971838e-01
4.558000e+00 -6.967422e-01
4.559000e+00 -6.962956e-01
4.560000e+00 -6.958441e-01
4.561000e+00 -6.953877e-01
4.562000e+00 -6.949264e-01
4.563000e+00 -6.944601e-01
4.564000e+00 -6.939889e-01
4.565000e+00 -6.935129e-01
4.566000e+00 -6.930319e-01
4.567000e+00 -6.925460e-01
4.568000e+00 -6.920552e-01
4.569000e+00 -6.915596e-01
4.570000e+00 -6.910590e-01
4.571000e+00 -6.905536e-01
4.572000e+00 -6.900432e-01
4.573000e+00 -6.895280e-01
4.574000e+00 -6.890080e-01
4.575000e+00 -6.884830e-01
4.576000e+00 -6.879532e-01
4.577000e+00 -6.874186e-01
4.578000e+00 -6.868791e-01
4.579000e+00 -6.863347e-01
4.580000e+00 -6.857855e-01
4.581000e+00 -6.852315e-01
4.582000e+00 -6.846726e-01
4.583000e+00 -6.841089e-01
4.584000e+00 -6.835404e-01
4.585000e+00 -6.829671e-01
4.586000e+00 -6.823889e-01
4.587000e+00 -6.818059e-01
4.588000e+00 -6.812182e-01
4.589000e+00 -6.806256e-01
4.590000e+00 -6.800282e-01
4.591000e+00 -6.794261e-01
4.592000e+00 -6.788192e-01
4.593000e+00 -6.782075e-01
4.594000e+00 -6.775910e-01
4.595000e+00 -6.769697e-01
4.596000e+00 -6.763437e-01
4.597000e+00 -6.757130e-01
4.598000e+00 -6.750774e-01
4.599000e+00 -6.744372e-01
4.600000e+00 -6.737922e-01
4.601000e+00 -6.731424e-01
4.602000e+00 -6.724880e-01
4.603000e+00 -6.718288e-01
4.604000e+00 -6.711649e-01
4.605000e+00 -6.704963e-01
4.606000e+00 -6.698230e-01
4.607000e+00 -6.691450e-01
4.608000e+00 -6.684623e-01
4.609000e+00 -6.677749e-01
4.610000e+00 -6.670828e-01
4.611000e+00 -6.663860e-01
4.612000e+00 -6.656846e-01
4.613000e+00 -6.649786e-01
4.614000e+00 -6.642678e-01
4.615000e+00 -6.635524e-01
4.616000e+00 -6.628324e-01
4.617000e+00 -6.621077e-01
4.618000e+00 -6.613784e-01
4.619000e+00 -6.606445e-01
4.620000e+00 -6.599060e-01
4.621000e+00 -6.591628e-01
4.622000e+00 -6.584151e-01
4.623000e+00 -6.576627e-01
4.624000e+00 -6.569058e-01
4.625000e+00 -6.561443e-01
4.626000e+00 -6.553782e-01
4.627000e+00 -6.546075e-01
4.628000e+00 -6.538322e-01
4.629000e+00 -6.530524e-01
4.630000e+00 -6.522681e-01
4.631000e+00 -6.514792e-01
4.632000e+00 -6.506858e-01
4.633000e+00 -6.498878e-01
4.634000e+00 -6.490853e-01
4.635000e+00 -6.482783e-01
4.636000e+00 -6.474668e-01
4.637000e+00 -6.466508e-01
4.638000e+00 -6.458303e-01
4.639000e+00 -6.450053e-01
4.640000e+00 -6.441758e-01
4.641000e+00 -6.433419e-01
4.642000e+00 -6.425035e-01
4.643000e+00 -6.416606e-01
4.644000e+00 -6.408133e-01
4.645000e+00 -6.399615e-01
4.646000e+00 -6.391053e-01
4.647000e+00 -6.382447e-01
4.648000e+00 -6.373797e-01
4.649000e+00 -6.365102e-01
4.650000e+00 -6.356364e-01
4.651000e+00 -6.347581e-01
4.652000e+00 -6.338755e-01
4.653000e+00 -6.329884e-01
4.654000e+00 -6.320970e-01
4.655000e+00 -6.312013e-01
4.656000e+00 -6.303012e-01
4.657000e+00 -6.293967e-01
4.658000e+00 -6.284879e-01
4.659000e+00 -6.275747e-01
4.660000e+00 -6.266572e-01
4.661000e+00 -6.257354e-01
4.662000e+00 -6.248093e-01
4.663000e+00 -6.238789e-01
4.664000e+00 -6.229442e-01
4.665000e+00 -6.220053e-01
4.666000e+00 -6.210620e-01
4.667000e+00 -6.201145e-01
4.668000e+00 -6.191627e-01
4.669000e+00 -6.182067e-01
4.670000e+00 -6.172464e-01
4.671000e+00 -6.162819e-01
4.672000e+00 -6.153131e-01
4.673000e+00 -6.143402e-01
4.674000e+00 -6.133630e-01
4.675000e+00 -6.123816e-01
4.676000e+00 -6.113961e-01
4.677000e+00 -6.104063e-01
4.678000e+00 -6.094124e-01
4.679000e+00 -6.084143e-01
4.680000e+00 -6.074121e-01
4.681000e+00 -6.064057e-01
4.682000e+00 -6.053952e-01
4.683000e+00 -6.043805e-01
4.684000e+00 -6.033618e-01
4.685000e+00 -6.023389e-01
4.686000e+00 -6.013119e-01
4.687000e+00 -6.002808e-01
4.688000e+00 -5.992456e-01
4.689000e+00 -5.982064e-01
4.690000e+00 -5.971631e-01
4.691000e+00 -5.961157e-01
4.692000e+00 -5.950643e-01
4.693000e+00 -5.940088e-01
4.694000e+00 -5.929493e-01
4.695000e+00 -5.918858e-01
4.696000e+00 -5.908183e-01
4.697000e+00 -5.897468e-01
4.698000e+00 -5.886713e-01
4.699000e+00 -5.875918e-01
4.700000e+00 -5.865084e-01
4.701000e+00 -5.854209e-01
4.702000e+00 -5.843295e-01
4.703000e+00 -5.832342e-01
4.704000e+00 -5.821350e-01
4.705000e+00 -5.810318e-01
4.706000e+00 -5.799247e-01
4.707000e+00 -5.788137e-01
4.708000e+00 -5.776988e-01
4.709000e+00 -5.765800e-01
4.710000e+00 -5.754573e-01
4.711000e+00 -5.743308e-01
4.712000e+00 -5.732004e-01
4.713000e+00 -5.720662e-01
4.714000e+00 -5.709281e-01
4.715000e+00 -5.697862e-01
4.716000e+00 -5.686405e-01
4.717000e+00 -5.674910e-01
4.718000e+00 -5.663377e-01
4.719000e+00 -5.651806e-01
4.720000e+00 -5.640197e-01
4.721000e+00 -5.628551e-01
4.722000e+00 -5.616867e-01
4.723000e+00 -5.605145e-01
4.724000e+00 -5.593387e-01
4.725000e+00 -5.581591e-01
4.726000e+00 -5.569757e-01
4.727000e+00 -5.557887e-01
4.728000e+00 -5.545980e-01
4.729000e+00 -5.534036e-01
4.730000e+00 -5.522055e-01
4.731000e+00 -5.510038e-01
4.732000e+00 -5.497984e-01
4.733000e+00 -5.485894e-01
4.734000e+00 -5.473768e-01
4.735000e+00 -5.461605e-01
4.736000e+00 -5.449406e-01
4.737000e+00 -5.437171e-01
4.738000e+00 -5.424901e-01
4.739000e+00 -5.412594e-01
4.740000e+00 -5.400252e-01
4.741000e+00 -5.387874e-01
4.742000e+00 -5.375461e-01
4.743000e+00 -5.363013e-01
4.744000e+00 -5.350529e-01
4.745000e+00 -5.338010e-01
4.746000e+00 -5.325457e-01
4.747000e+00 -5.312868e-01
4.748000e+00 -5.300244e-01
4.749000e+00 -5.287586e-01
4.750000e+00 -5.274894e-01
4.751000e+00 -5.262166e-01
4.752000e+00 -5.249405e-01
4.753000e+00 -5.236609e-01
4.754000e+00 -5.223779e-01
4.755000e+00 -5.210915e-01
4.756000e+00 -5.198017e-01
4.757000e+00 -5.185086e-01
4.758000e+00 -5.172121e-01
4.759000e+00 -5.159122e-01
4.760000e+00 -5.146089e-01
4.761000e+00 -5.133024e-01
4.762000e+00 -5.119925e-01
4.763000e+00 -5.106793e-01
4.764000e+00 -5.093628e-01
4.765000e+00 -5.080430e-01
4.766000e+00 -5.067200e-01
4.767000e+00 -5.053936e-01
4.768000e+00 -5.040641e-01
4.769000e+00 -5.027313e-01
4.770000e+00 -5.013952e-01
4.771000e+00 -5.000559e-01
4.772000e+00 -4.987135e-01
4.773000e+00 -4.973678e-01
4.774000e+00 -4.960189e-01
4.775000e+00 -4.946669e-01
4.776000e+00 -4.933117e-01
4.777000e+00 -4.919534e-01
4.778000e+00 -4.905919e-01
4.779000e+00 -4.892273e-01
4.780000e+00 -4.878596e-01
4.781000e+00 -4.864888e-01
4.782000e+00 -4.851149e-01
4.783000e+00 -4.837380e-01
4.784000e+00 -4.823579e-01
4.785000e+00 -4.809748e-01
4.786000e+00 -4.795887e-01
4.787000e+00 -4.781995e-01
4.788000e+00 -4.768073e-01
4.789000e+00 -4.754122e-01
4.790000e+00 -4.740140e-01
4.791000e+00 -4.726128e-01
4.792000e+00 -4.712087e-01
4.793000e+00 -4.698016e-01
4.794000e+00 -4.683916e-01
4.795000e+00 -4.669786e-01
4.796000e+00 -4.655627e-01
4.797000e+00 -4.641439e-01
4.798000e+00 -4.627223e-01
4.799000e+00 -4.612977e-01
4.800000e+00 -4.598702e-01
4.801000e+00 -4.584399e-01
4.802000e+00 -4.570068e-01
4.803000e+00 -4.555708e-01
4.804000e+00 -4.541320e-01
4.805000e+00 -4.526904e-01
4.806000e+00 -4.512460e-01
4.807000e+00 -4.497988e-01
4.808000e+00 -4.483488e-01
4.809000e+00 -4.468961e-01
4.810000e+00 -4.454406e-01
4.811000e+00 -4.439824e-01
4.812000e+00 -4.425215e-01
4.813000e+00 -4.410579e-01
4.814000e+00 -4.395915e-01
4.815000e+00 -4.381225e-01
4.816000e+00 -4.366508e-01
4.817000e+00 -4.351765e-01
4.818000e+00 -4.336995e-01
4.819000e+00 -4.322198e-01
4.820000e+00 -4.307376e-01
4.821000e+00 -4.292527e-01
4.822000e+00 -4.277653e-01
4.823000e+00 -4.262752e-01
4.824000e+00 -4.247826e-01
4.825000e+00 -4.232875e-01
4.826000e+00 -4.217898e-01
4.827000e+00 -4.202895e-01
4.828000e+00 -4.187868e-01
4.829000e+00 -4.172815e-01
4.830000e+00 -4.157737e-01
4.831000e+00 -4.142635e-01
4.832000e+00 -4.127508e-01
4.833000e+00 -4.112356e-01
4.834000e+00 -4.097180e-01
4.835000e+00 -4.081980e-01
4.836000e+00 -4.066756e-01
4.837000e+00 -4.051507e-01
4.838000e+00 -4.036235e-01
4.839000e+00 -4.020939e-01
4.840000e+00 -4.005619e-01
4.841000e+00 -3.990276e-01
4.842000e+00 -3.974909e-01
4.843000e+00 -3.959519e-01
4.844000e+00 -3.944106e-01
4.845000e+00 -3.928671e-01
4.846000e+00 -3.913212e-01
4.847000e+00 -3.897730e-01
4.848000e+00 -3.882226e-01
4.849000e+00 -3.866700e-01
4.850000e+00 -3.851151e-01
4.851000e+00 -3.835580e-01
4.852000e+00 -3.819987e-01
4.853000e+00 -3.804372e-01
4.854000e+00 -3.788735e-01
4.855000e+00 -3.773077e-01
4.856000e+00 -3.757397e-01
4.857000e+00 -3.741696e-01
4.858000e+00 -3.725973e-01
4.859000e+00 -3.710230e-01
4.860000e+00 -3.694465e-01
4.861000e+00 -3.678679e-01
4.862000e+00 -3.662873e-01
4.863000e+00 -3.647046e-01
4.864000e+00 -3.631199e-01
4.865000e+00 -3.615332e-01
4.866000e+00 -3.599444e-01
4.867000e+00 -3.583536e-01
4.868000e+00 -3.567608e-01
4.869000e+00 -3.551661e-01
4.870000e+00 -3.535694e-01
4.871000e+00 -3.519707e-01
4.872000e+00 -3.503701e-01
4.873000e+00 -3.487676e-01
4.874000e+00 -3.471632e-01
4.875000e+00 -3.455568e-01
4.876000e+00 -3.439486e-01
4.877000e+00 -3.423385e-01
4.878000e+00 -3.407266e-01
4.879000e+00 -3.391128e-01
4.880000e+00 -3.374972e-01
4.881000e+00 -3.358798e-01
4.882000e+00 -3.342606e-01
4.883000e+00 -3.326395e-01
4.884000e+00 -3.310168e-01
4.885000e+00 -3.293922e-01
4.886000e+00 -3.277659e-01
4.887000e+00 -3.261379e-01
4.888000e+00 -3.245081e-01
4.889000e+00 -3.228767e-01
4.890000e+00 -3.212436e-01
4.891000e+00 -3.196087e-01
4.892000e+00 -3.179722e-01
4.893000e+00 -3.163341e-01
4.894000e+00 -3.146943e-01
4.895000e+00 -3.130529e-01
4.896000e+00 -3.114099e-01
4.897000e+00 -3.097653e-01
4.898000e+00 -3.081192e-01
4.899000e+00 -3.064714e-01
4.900000e+00 -3.048221e-01
4.901000e+00 -3.031713e-01
4.902000e+00 -3.015189e-01
4.903000e+00 -2.998650e-01
4.904000e+00 -2.982096e-01
4.905000e+00 -2.965527e-01
4.906000e+00 -2.948944e-01
4.907000e+00 -2.932346e-01
4.908000e+00 -2.915734e-01
4.909000e+00 -2.899107e-01
4.910000e+00 -2.882466e-01
4.911000e+00 -2.865811e-01
4.912000e+00 -2.849143e-01
4.913000e+00 -2.832460e-01
4.914000e+00 -2.815764e-01
4.915000e+00 -2.799054e-01
4.916000e+00 -2.782332e-01
4.917000e+00 -2.765596e-01
4.918000e+00 -2.748846e-01
4.919000e+00 -2.732084e-01
4.920000e+00 -2.715310e-01
4.921000e+00 -2.698522e-01
4.922000e+00 -2.681722e-01
4.923000e+00 -2.664910e-01
4.924000e+00 -2.648086e-01
4.925000e+00 -2.631249e-01
4.926000e+00 -2.614401e-01
4.927000e+00 -2.597541e-01
4.928000e+00 -2.580669e-01
4.929000e+00 -2.563786e-01
4.930000e+00 -2.546891e-01
4.931000e+00 -2.529985e-01
4.932000e+00 -2.513068e-01
4.933000e+00 -2.496140e-01
4.934000e+00 -2.479201e-01
4.935000e+00 -2.462252e-01
4.936000e+00 -2.445292e-01
4.937000e+00 -2.428321e-01
4.938000e+00 -2.411341e-01
4.939000e+00 -2.394350e-01
4.940000e+00 -2.377349e-01
4.941000e+00 -2.360339e-01
4.942000e+00 -2.343319e-01
4.943000e+00 -2.326289e-01
4.944000e+00 -2.309250e-01
4.945000e+00 -2.292202e-01
4.946000e+00 -2.275144e-01
4.947000e+00 -2.258078e-01
4.948000e+00 -2.241002e-01
4.949000e+00 -2.223918e-01
4.950000e+00 -2.206826e-01
4.951000e+00 -2.189725e-01
4.952000e+00 -2.172616e-01
4.953000e+00 -2.155498e-01
4.954000e+00 -2.138373e-01
4.955000e+00 -2.121239e-01
4.956000e+00 -2.104099e-01
4.957000e+00 -2.086950e-01
4.958000e+00 -2.069794e-01
4.959000e+00 -2.052631e-01
4.960000e+00 -2.035460e-01
4.961000e+00 -2.018283e-01
4.962000e+00 -2.001099e-01
4.963000e+00 -1.983908e-01
4.964000e+00 -1.966710e-01
4.965000e+00 -1.949506e-01
4.966000e+00 -1.932296e-01
4.967000e+00 -1.915079e-01
4.968000e+00 -1.897857e-01
4.969000e+00 -1.880628e-01
4.970000e+00 -1.863394e-01
4.971000e+00 -1.846154e-01
4.972000e+00 -1.828909e-01
4.973000e+00 -1.811658e-01
4.974000e+00 -1.794403e-01
4.975000e+00 -1.777142e-01
4.976000e+00 -1.759876e-01
4.977000e+00 -1.742606e-01
4.978000e+00 -1.725331e-01
4.979000e+00 -1.708051e-01
4.980000e+00 -1.690767e-01
4.981000e+00 -1.673479e-01
4.982000e+00 -1.656187e-01
4.983000e+00 -1.638891e-01
4.984000e+00 -1.621591e-01
4.985000e+00 -1.604288e-01
4.986000e+00 -1.586981e-01
4.987000e+00 -1.569670e-01
4.988000e+00 -1.552357e-01
4.989000e+00 -1.535040e-01
4.990000e+00 -1.517721e-01
4.991000e+00 -1.500399e-01
4.992000e+00 -1.483074e-01
4.993000e+00 -1.465746e-01
4.994000e+00 -1.448416e-01
4.995000e+00 -1.431084e-01
4.996000e+00 -1.413750e-01
4.997000e+00 -1.396414e-01
4.998000e+00 -1.379076e-01
4.999000e+00 -1.361737e-01
5.000000e+00 -1.344395e-01
5.001000e+00 -1.327053e-01
5.002000e+00 -1.309709e-01
5.003000e+00 -1.292364e-01
5.004000e+00 -1.275018e-01
5.005000e+00 -1.257672e-01
5.006000e+00 -1.240324e-01
5.007000e+00 -1.222977e-01
5.008000e+00 -1.205628e-01
5.009000e+00 -1.188280e-01
5.010000e+00 -1.170931e-01
5.011000e+00 -1.153582e-01
5.012000e+00 -1.136234e-01
5.013000e+00 -1.118885e-01
5.014000e+00 -1.101537e-01
5.015000e+00 -1.084190e-01
5.016000e+00 -1.066844e-01
5.017000e+00 -1.049498e-01
5.018000e+00 -1.032153e-01
5.019000e+00 -1.014809e-01
5.020000e+00 -9.974670e-02
5.021000e+00 -9.801260e-02
5.022000e+00 -9.627865e-02
5.023000e+00 -9.454487e-02
5.024000e+00 -9.281127e-02
5.025000e+00 -9.107787e-02
5.026000e+00 -8.934467e-02
5.027000e+00 -8.761170e-02
5.028000e+00 -8.587897e-02
5.029000e+00 -8.414648e-02
5.030000e+00 -8.241426e-02
5.031000e+00 -8.068232e-02
5.032000e+00 -7.895067e-02
5.033000e+00 -7.721932e-02
5.034000e+00 -7.548829e-02
5.035000e+00 -7.375760e-02
5.036000e+00 -7.202725e-02
5.037000e+00 -7.029727e-02
5.038000e+00 -6.856766e-02
5.039000e+00 -6.683843e-02
5.040000e+00 -6.510961e-02
5.041000e+00 -6.338121e-02
5.042000e+00 -6.165323e-02
5.043000e+00 -5.992569e-02
5.044000e+00 -5.819862e-02
5.045000e+00 -5.647201e-02
5.046000e+00 -5.474588e-02
5.047000e+00 -5.302026e-02
5.048000e+00 -5.129514e-02
5.049000e+00 -4.957055e-02
5.050000e+00 -4.784650e-02
5.051000e+00 -4.612300e-02
5.052000e+00 -4.440006e-02
5.053000e+00 -4.267771e-02
5.054000e+00 -4.095594e-02
5.055000e+00 -3.923479e-02
5.056000e+00 -3.751425e-02
5.057000e+00 -3.579435e-02
5.058000e+00 -3.407509e-02
5.059000e+00 -3.235649e-02
5.060000e+00 -3.063857e-02
5.061000e+00 -2.892133e-02
5.062000e+00 -2.720480e-02
5.063000e+00 -2.548898e-02
5.064000e+00 -2.377389e-02
5.065000e+00 -2.205954e-02
5.066000e+00 -2.034594e-02
5.067000e+00 -1.863311e-02
5.068000e+00 -1.692107e-02
5.069000e+00 -1.520982e-02
5.070000e+00 -1.349937e-02
5.071000e+00 -1.178975e-02
5.072000e+00 -1.008096e-02
5.073000e+00 -8.373026e-03
5.074000e+00 -6.665949e-03
5.075000e+00 -4.959748e-03
5.076000e+00 -3.254434e-03
5.077000e+00 -1.550023e-03
5.078000e+00 1.534740e-04
5.079000e+00 1.856043e-03
5.080000e+00 3.557670e-03
5.081000e+00 5.258342e-03
5.082000e+00 6.958047e-03
5.083000e+00 8.656771e-03
5.084000e+00 1.035450e-02
5.085000e+00 1.205122e-02
5.086000e+00 1.374692e-02
5.087000e+00 1.544159e-02
5.088000e+00 1.713521e-02
5.089000e+00 1.882777e-02
5.090000e+00 2.051926e-02
5.091000e+00 2.220966e-02
5.092000e+00 2.389896e-02
5.093000e+00 2.558715e-02
5.094000e+00 2.727422e-02
5.095000e+00 2.896014e-02
5.096000e+00 3.064492e-02
5.097000e+00 3.232853e-02
5.098000e+00 3.401096e-02
5.099000e+00 3.569220e-02
5.100000e+00 3.737224e-02
5.101000e+00 3.905107e-02
5.102000e+00 4.072866e-02
5.103000e+00 4.240501e-02
5.104000e+00 4.408011e-02
5.105000e+00 4.575394e-02
5.106000e+00 4.742648e-02
5.107000e+00 4.909774e-02
5.108000e+00 5.076769e-02
5.109000e+00 5.243632e-02
5.110000e+00 5.410361e-02
5.111000e+00 5.576957e-02
5.112000e+00 5.743416e-02
5.113000e+00 5.909739e-02
5.114000e+00 6.075923e-02
5.115000e+00 6.241967e-02
5.116000e+00 6.407871e-02
5.117000e+00 6.573633e-02
5.118000e+00 6.739251e-02
5.119000e+00 6.904725e-02
5.120000e+00 7.070053e-02
5.121000e+00 7.235234e-02
5.122000e+00 7.400266e-02
5.123000e+00 7.565148e-02
5.124000e+00 7.729880e-02
5.125000e+00 7.894460e-02
5.126000e+00 8.058886e-02
5.127000e+00 8.223157e-02
5.128000e+00 8.387273e-02
5.129000e+00 8.551231e-02
5.130000e+00 8.715031e-02
5.131000e+00 8.878672e-02
5.132000e+00 9.042151e-02
5.133000e+00 9.205469e-02
5.134000e+00 9.368623e-02
5.135000e+00 9.531612e-02
5.136000e+00 9.694436e-02
5.137000e+00 9.857093e-02
5.138000e+00 1.001958e-01
5.139000e+00 1.018190e-01
5.140000e+00 1.034405e-01
5.141000e+00 1.050602e-01
5.142000e+00 1.066783e-01
5.143000e+00 1.082946e-01
5.144000e+00 1.099091e-01
5.145000e+00 1.115219e-01
5.146000e+00 1.131328e-01
5.147000e+00 1.147420e-01
5.148000e+00 1.163494e-01
5.149000e+00 1.179550e-01
5.150000e+00 1.195587e-01
5.151000e+00 1.211606e-01
5.152000e+00 1.227607e-01
5.153000e+00 1.243589e-01
5.154000e+00 1.259552e-01
5.155000e+00 1.275496e-01
5.156000e+00 1.291421e-01
5.157000e+00 1.307327e-01
5.158000e+00 1.323214e-01
5.159000e+00 1.339081e-01
5.160000e+00 1.354929e-01
5.161000e+00 1.370758e-01
5.162000e+00 1.386567e-01
5.163000e+00 1.402355e-01
5.164000e+00 1.418124e-01
5.165000e+00 1.433873e-01
5.166000e+00 1.449602e-01
5.167000e+00 1.465310e-01
5.168000e+00 1.480998e-01
5.169000e+00 1.496666e-01
5.170000e+00 1.512313e-01
5.171000e+00 1.527939e-01
5.172000e+00 1.543544e-01
5.173000e+00 1.559128e-01
5.174000e+00 1.574691e-01
5.175000e+00 1.590233e-01
5.176000e+00 1.605753e-01
5.177000e+00 1.621252e-01
5.178000e+00 1.636730e-01
5.179000e+00 1.652186e-01
5.180000e+00 1.667620e-01
5.181000e+00 1.683032e-01
5.182000e+00 1.698422e-01
5.183000e+00 1.713790e-01
5.184000e+00 1.729136e-01
5.185000e+00 1.744459e-01
5.186000e+00 1.759760e-01
5.187000e+00 1.775038e-01
5.188000e+00 1.790294e-01
5.189000e+00 1.805527e-01
5.190000e+00 1.820736e-01
5.191000e+00 1.835923e-01
5.192000e+00 1.851087e-01
5.193000e+00 1.866228e-01
5.194000e+00 1.881345e-01
5.195000e+00 1.896438e-01
5.196000e+00 1.911508e-01
5.197000e+00 1.926555e-01
5.198000e+00 1.941577e-01
5.199000e+00 1.956576e-01
5.200000e+00 1.971551e-01
5.201000e+00 1.986501e-01
5.202000e+00 2.001428e-01
5.203000e+00 2.016330e-01
5.204000e+00 2.031207e-01
5.205000e+00 2.046060e-01
5.206000e+00 2.060888e-01
5.207000e+00 2.075692e-01
5.208000e+00 2.090470e-01
5.209000e+00 2.105224e-01
5.210000e+00 2.119953e-01
5.211000e+00 2.134656e-01
5.212000e+00 2.149334e-01
5.213000e+00 2.163987e-01
5.214000e+00 2.178614e-01
5.215000e+00 2.193215e-01
5.216000e+00 2.207791e-01
5.217000e+00 2.222341e-01
5.218000e+00 2.236865e-01
5.219000e+00 2.251363e-01
5.220000e+00 2.265835e-01
5.221000e+00 2.280281e-01
5.222000e+00 2.294700e-01
5.223000e+00 2.309093e-01
5.224000e+00 2.323459e-01
5.225000e+00 2.337799e-01
5.226000e+00 2.352112e-01
5.227000e+00 2.366398e-01
5.228000e+00 2.380657e-01
5.229000e+00 2.394889e-01
5.230000e+00 2.409093e-01
5.231000e+00 2.423271e-01
5.232000e+00 2.437421e-01
5.233000e+00 2.451544e-01
5.234000e+00 2.465639e-01
5.235000e+00 2.479707e-01
5.236000e+00 2.493746e-01
5.237000e+00 2.507758e-01
5.238000e+00 2.521742e-01
5.239000e+00 2.535698e-01
5.240000e+00 2.549626e-01
5.241000e+00 2.563525e-01
5.242000e+00 2.577396e-01
5.243000e+00 2.591239e-01
5.244000e+00 2.605053e-01
5.245000e+00 2.618838e-01
5.246000e+00 2.632595e-01
5.247000e+00 2.646323e-01
5.248000e+00 2.660022e-01
5.249000e+00 2.673692e-01
5.250000e+00 2.687332e-01
5.251000e+00 2.700944e-01
5.252000e+00 2.714526e-01
5.253000e+00 2.728079e-01
5.254000e+00 2.741602e-01
5.255000e+00 2.755096e-01
5.256000e+00 2.768560e-01
5.257000e+00 2.781994e-01
5.258000e+00 2.795398e-01
5.259000e+00 2.808773e-01
5.260000e+00 2.822117e-01
5.261000e+00 2.835431e-01
5.262000e+00 2.848715e-01
5.263000e+00 2.861969e-01
5.264000e+00 2.875192e-01
5.265000e+00 2.888384e-01
5.266000e+00 2.901546e-01
5.267000e+00 2.914677e-01
5.268000e+00 2.927778e-01
5.269000e+00 2.940847e-01
5.270000e+00 2.953886e-01
5.271000e+00 2.966894e-01
5.272000e+00 2.979870e-01
5.273000e+00 2.992815e-01
5.274000e+00 3.005729e-01
5.275000e+00 3.018611e-01
5.276000e+00 3.031462e-01
5.277000e+00 3.044281e-01
5.278000e+00 3.057069e-01
5.279000e+00 3.069825e-01
5.280000e+00 3.082549e-01
5.281000e+00 3.095241e-01
5.282000e+00 3.107901e-01
5.283000e+00 3.120528e-01
5.284000e+00 3.133124e-01
5.285000e+00 3.145687e-01
5.286000e+00 3.158218e-01
5.287000e+00 3.170717e-01
5.288000e+00 3.183183e-01
5.289000e+00 3.195616e-01
5.290000e+00 3.208017e-01
5.291000e+00 3.220385e-01
5.292000e+00 3.232720e-01
5.293000e+00 3.245022e-01
5.294000e+00 3.257291e-01
5.295000e+00 3.269527e-01
5.296000e+00 3.281729e-01
5.297000e+00 3.293899e-01
5.298000e+00 3.306035e-01
5.299000e+00 3.318137e-01
5.300000e+00 3.330206e-01
5.301000e+00 3.342242e-01
5.302000e+00 3.354243e-01
5.303000e+00 3.366211e-01
5.304000e+00 3.378146e-01
5.305000e+00 3.390046e-01
5.306000e+00 3.401912e-01
5.307000e+00 3.413744e-01
5.308000e+00 3.425542e-01
5.309000e+00 3.437306e-01
5.310000e+00 3.449035e-01
5.311000e+00 3.460730e-01
5.312000e+00 3.472390e-01
5.313000e+00 3.484016e-01
5.314000e+00 3.495608e-01
5.315000e+00 3.507164e-01
5.316000e+00 3.518686e-01
5.317000e+00 3.530173e-01
5.318000e+00 3.541625e-01
5.319000e+00 3.553042e-01
5.320000e+00 3.564424e-01
5.321000e+00 3.575771e-01
5.322000e+00 3.587083e-01
5.323000e+00 3.598359e-01
5.324000e+00 3.609600e-01
5.325000e+00 3.620805e-01
5.326000e+00 3.631975e-01
5.327000e+00 3.643110e-01
5.328000e+00 3.654209e-01
5.329000e+00 3.665272e-01
5.330000e+00 3.676299e-01
5.331000e+00 3.687290e-01
5.332000e+00 3.698246e-01
5.333000e+00 3.709165e-01
5.334000e+00 3.720048e-01
5.335000e+00 3.730895e-01
5.336000e+00 3.741706e-01
5.337000e+00 3.752481e-01
5.338000e+00 3.763219e-01
5.339000e+00 3.773921e-01
5.340000e+00 3.784586e-01
5.341000e+00 3.795215e-01
5.342000e+00 3.805807e-01
5.343000e+00 3.816363e-01
5.344000e+00 3.826882e-01
5.345000e+00 3.837364e-01
5.346000e+00 3.847809e-01
5.347000e+00 3.858217e-01
5.348000e+00 3.868588e-01
5.349000e+00 3.878922e-01
5.350000e+00 3.889218e-01
5.351000e+00 3.899478e-01
5.352000e+00 3.909700e-01
5.353000e+00 3.919885e-01
5.354000e+00 3.930033e-01
5.355000e+00 3.940143e-01
5.356000e+00 3.950215e-01
5.357000e+00 3.960250e-01
5.358000e+00 3.970247e-01
5.359000e+00 3.980207e-01
5.360000e+00 3.990129e-01
5.361000e+00 4.000013e-01
5.362000e+00 4.009859e-01
5.363000e+00 4.019667e-01
5.364000e+00 4.029437e-01
5.365000e+00 4.039169e-01
5.366000e+00 4.048863e-01
5.367000e+00 4.058518e-01
5.368000e+00 4.068136e-01
5.369000e+00 4.077715e-01
5.370000e+00 4.087255e-01
5.371000e+00 4.096758e-01
5.372000e+00 4.106221e-01
5.373000e+00 4.115647e-01
5.374000e+00 4.125033e-01
5.375000e+00 4.134381e-01
5.376000e+00 4.143691e-01
5.377000e+00 4.152961e-01
5.378000e+00 4.162193e-01
5.379000e+00 4.171386e-01
5.380000e+00 4.180539e-01
5.381000e+00 4.189654e-01
5.382000e+00 4.198730e-01
5.383000e+00 4.207767e-01
5.384000e+00 4.216765e-01
5.385000e+00 4.225723e-01
5.386000e+00 4.234642e-01
5.387000e+00 4.243522e-01
5.388000e+00 4.252363e-01
5.389000e+00 4.261164e-01
5.390000e+00 4.269925e-01
5.391000e+00 4.278648e-01
5.392000e+00 4.287330e-01
5.393000e+00 4.295973e-01
5.394000e+00 4.304577e-01
5.395000e+00 4.313140e-01
5.396000e+00 4.321664e-01
5.397000e+00 4.330148e-01
5.398000e+00 4.338592e-01
5.399000e+00 4.346997e-01
5.400000e+00 4.355361e-01
5.401000e+00 4.363686e-01
5.402000e+00 4.371970e-01
5.403000e+00 4.380214e-01
5.404000e+00 4.388419e-01
5.405000e+00 4.396583e-01
5.406000e+00 4.404706e-01
5.407000e+00 4.412790e-01
5.408000e+00 4.420833e-01
5.409000e+00 4.428836e-01
5.410000e+00 4.436798e-01
5.411000e+00 4.444720e-01
5.412000e+00 4.452602e-01
5.413000e+00 4.460443e-01
5.414000e+00 4.468243e-01
5.415000e+00 4.476003e-01
5.416000e+00 4.483722e-01
5.417000e+00 4.491401e-01
5.418000e+00 4.499039e-01
5.419000e+00 4.506636e-01
5.420000e+00 4.514192e-01
5.421000e+00 4.521707e-01
5.422000e+00 4.529181e-01
5.423000e+00 4.536615e-01
5.424000e+00 4.544007e-01
5.425000e+00 4.551359e-01
5.426000e+00 4.558669e-01
5.427000e+00 4.565939e-01
5.428000e+00 4.573167e-01
5.429000e+00 4.580354e-01
5.430000e+00 4.587500e-01
5.431000e+00 4.594604e-01
5.432000e+00 4.601668e-01
5.433000e+00 4.608690e-01
5.434000e+00 4.615670e-01
5.435000e+00 4.622610e-01
5.436000e+00 4.629508e-01
5.437000e+00 4.636364e-01
5.438000e+00 4.643179e-01
5.439000e+00 4.649952e-01
5.440000e+00 4.656684e-01
5.441000e+00 4.663375e-01
5.442000e+00 4.670023e-01
5.443000e+00 4.676631e-01
5.444000e+00 4.683196e-01
5.445000e+00 4.689720e-01
5.446000e+00 4.696202e-01
5.447000e+00 4.702642e-01
5.448000e+00 4.709040e-01
5.449000e+00 4.715397e-01
5.450000e+00 4.721711e-01
5.451000e+00 4.727984e-01
5.452000e+00 4.734215e-01
5.453000e+00 4.740404e-01
5.454000e+00 4.746551e-01
5.455000e+00 4.752656e-01
5.456000e+00 4.758719e-01
5.457000e+00 4.764740e-01
5.458000e+00 4.770718e-01
5.459000e+00 4.776655e-01
5.460000e+00 4.782550e-01
5.461000e+00 4.788402e-01
5.462000e+00 4.794212e-01
5.463000e+00 4.799980e-01
5.464000e+00 4.805706e-01
5.465000e+00 4.811389e-01
5.466000e+00 4.817030e-01
5.467000e+00 4.822629e-01
5.468000e+00 4.828186e-01
5.469000e+00 4.833700e-01
5.470000e+00 4.839172e-01
5.471000e+00 4.844601e-01
5.472000e+00 4.849988e-01
5.473000e+00 4.855333e-01
5.474000e+00 4.860635e-01
5.475000e+00 4.865894e-01
5.476000e+00 4.871112e-01
5.477000e+00 4.876286e-01
5.478000e+00 4.881418e-01
5.479000e+00 4.886508e-01
5.480000e+00 4.891555e-01
5.481000e+00 4.896559e-01
5.482000e+00 4.901520e-01
5.483000e+00 4.906439e-01
5.484000e+00 4.911316e-01
5.485000e+00 4.916150e-01
5.486000e+00 4.920941e-01
5.487000e+00 4.925689e-01
5.488000e+00 4.930395e-01
5.489000e+00 4.935057e-01
5.490000e+00 4.939677e-01
5.491000e+00 4.944255e-01
5.492000e+00 4.948789e-01
5.493000e+00 4.953281e-01
5.494000e+00 4.957730e-01
5.495000e+00 4.962136e-01
5.496000e+00 4.966500e-01
5.497000e+00 4.970820e-01
5.498000e+00 4.975098e-01
5.499000e+00 4.979332e-01
5.500000e+00 4.983524e-01
5.501000e+00 4.987673e-01
5.502000e+00 4.991779e-01
5.503000e+00 4.995842e-01
5.504000e+00 4.999863e-01
5.505000e+00 5.003840e-01
5.506000e+00 5.007774e-01
5.507000e+00 5.011666e-01
5.508000e+00 5.015514e-01
5.509000e+00 5.019320e-01
5.510000e+00 5.023082e-01
5.511000e+00 5.026802e-01
5.512000e+00 5.030478e-01
5.513000e+00 5.034112e-01
5.514000e+00 5.037702e-01
5.515000e+00 5.041249e-01
5.516000e+00 5.044754e-01
5.517000e+00 5.048215e-01
5.518000e+00 5.051634e-01
5.519000e+00 5.055009e-01
5.520000e+00 5.058342e-01
5.521000e+00 5.061631e-01
5.522000e+00 5.064877e-01
5.523000e+00 5.068080e-01
5.524000e+00 5.071240e-01
5.525000e+00 5.074358e-01
5.526000e+00 5.077432e-01
5.527000e+00 5.080463e-01
5.528000e+00 5.083450e-01
5.529000e+00 5.086395e-01
5.530000e+00 5.089297e-01
5.531000e+00 5.092156e-01
5.532000e+00 5.094972e-01
5.533000e+00 5.097744e-01
5.534000e+00 5.100474e-01
5.535000e+00 5.103160e-01
5.536000e+00 5.105804e-01
5.537000e+00 5.108404e-01
5.538000e+00 5.110961e-01
5.539000e+00 5.113476e-01
5.540000e+00 5.115947e-01
5.541000e+00 5.118375e-01
5.542000e+00 5.120760e-01
5.543000e+00 5.123102e-01
5.544000e+00 5.125401e-01
5.545000e+00 5.127657e-01
5.546000e+00 5.129870e-01
5.547000e+00 5.132040e-01
5.548000e+00 5.134167e-01
5.549000e+00 5.136251e-01
5.550000e+00 5.138292e-01
5.551000e+00 5.140290e-01
5.552000e+00 5.142245e-01
5.553000e+00 5.144157e-01
5.554000e+00 5.146026e-01
5.555000e+00 5.147852e-01
5.556000e+00 5.149635e-01
5.557000e+00 5.151376e-01
5.558000e+00 5.153073e-01
5.559000e+00 5.154727e-01
5.560000e+00 5.156338e-01
5.561000e+00 5.157907e-01
5.562000e+00 5.159433e-01
5.563000e+00 5.160915e-01
5.564000e+00 5.162355e-01
5.565000e+00 5.163752e-01
5.566000e+00 5.165106e-01
5.567000e+00 5.166417e-01
5.568000e+00 5.167686e-01
5.569000e+00 5.168911e-01
5.570000e+00 5.170094e-01
5.571000e+00 5.171234e-01
5.572000e+00 5.172332e-01
5.573000e+00 5.173386e-01
5.574000e+00 5.174398e-01
5.575000e+00 5.175367e-01
5.576000e+00 5.176293e-01
5.577000e+00 5.177177e-01
5.578000e+00 5.178018e-01
5.579000e+00 5.178816e-01
5.580000e+00 5.179572e-01
5.581000e+00 5.180285e-01
5.582000e+00 5.180956e-01
5.583000e+00 5.181584e-01
5.584000e+00 5.182169e-01
5.585000e+00 5.182712e-01
5.586000e+00 5.183212e-01
5.587000e+00 5.183670e-01
5.588000e+00 5.184085e-01
5.589000e+00 5.184457e-01
5.590000e+00 5.184788e-01
5.591000e+00 5.185076e-01
5.592000e+00 5.185321e-01
5.593000e+00 5.185524e-01
5.594000e+00 5.185685e-01
5.595000e+00 5.185803e-01
5.596000e+00 5.185879e-01
5.597000e+00 5.185913e-01
5.598000e+00 5.185904e-01
5.599000e+00 5.185854e-01
5.600000e+00 5.185761e-01
5.601000e+00 5.185625e-01
5.602000e+00 5.185448e-01
5.603000e+00 5.185229e-01
5.604000e+00 5.184967e-01
5.605000e+00 5.184663e-01
5.606000e+00 5.184317e-01
5.607000e+00 5.183929e-01
5.608000e+00 5.183499e-01
5.609000e+00 5.183028e-01
5.610000e+00 5.182514e-01
5.611000e+00 5.181958e-01
5.612000e+00 5.181360e-01
5.613000e+00 5.180721e-01
5.614000e+00 5.180039e-01
5.615000e+00 5.179316e-01
5.616000e+00 5.178551e-01
5.617000e+00 5.177744e-01
5.618000e+00 5.176895e-01
5.619000e+00 5.176005e-01
5.620000e+00 5.175073e-01
5.621000e+00 5.174100e-01
5.622000e+00 5.173084e-01
5.623000e+00 5.172028e-01
5.624000e+00 5.170929e-01
5.625000e+00 5.169790e-01
5.626000e+00 5.168608e-01
5.627000e+00 5.167386e-01
5.628000e+00 5.166122e-01
5.629000e+00 5.164816e-01
5.630000e+00 5.163469e-01
5.631000e+00 5.162081e-01
5.632000e+00 5.160652e-01
5.633000e+00 5.159181e-01
5.634000e+00 5.157669e-01
5.635000e+00 5.156116e-01
5.636000e+00 5.154522e-01
5.637000e+00 5.152887e-01
5.638000e+00 5.151210e-01
5.639000e+00 5.149493e-01
5.640000e+00 5.147735e-01
5.641000e+00 5.145936e-01
5.642000e+00 5.144095e-01
5.643000e+00 5.142214e-01
5.644000e+00 5.140293e-01
5.645000e+00 5.138330e-01
5.646000e+00 5.136327e-01
5.647000e+00 5.134283e-01
5.648000e+00 5.132198e-01
5.649000e+00 5.130073e-01
5.650000e+00 5.127907e-01
5.651000e+00 5.125700e-01
5.652000e+00 5.123453e-01
5.653000e+00 5.121166e-01
5.654000e+00 5.118838e-01
5.655000e+00 5.116470e-01
5.656000e+00 5.114061e-01
5.657000e+00 5.111613e-01
5.658000e+00 5.109124e-01
5.659000e+00 5.106594e-01
5.660000e+00 5.104025e-01
5.661000e+00 5.101416e-01
5.662000e+00 5.098766e-01
5.663000e+00 5.096077e-01
5.664000e+00 5.093347e-01
5.665000e+00 5.090578e-01
5.666000e+00 5.087768e-01
5.667000e+00 5.084919e-01
5.668000e+00 5.082030e-01
5.669000e+00 5.079102e-01
5.670000e+00 5.076133e-01
5.671000e+00 5.073125e-01
5.672000e+00 5.070078e-01
5.673000e+00 5.066990e-01
5.674000e+00 5.063864e-01
5.675000e+00 5.060698e-01
5.676000e+00 5.057492e-01
5.677000e+00 5.054248e-01
5.678000e+00 5.050963e-01
5.679000e+00 5.047640e-01
5.680000e+00 5.044278e-01
5.681000e+00 5.040876e-01
5.682000e+00 5.037435e-01
5.683000e+00 5.033955e-01
5.684000e+00 5.030437e-01
5.685000e+00 5.026879e-01
5.686000e+00 5.023282e-01
5.687000e+00 5.019647e-01
5.688000e+00 5.015973e-01
5.689000e+00 5.012260e-01
5.690000e+00 5.008508e-01
5.691000e+00 5.004718e-01
5.692000e+00 5.000889e-01
5.693000e+00 4.997022e-01
5.694000e+00 4.993117e-01
5.695000e+00 4.989172e-01
5.696000e+00 4.985190e-01
5.697000e+00 4.981169e-01
5.698000e+00 4.977111e-01
5.699000e+00 4.973014e-01
5.700000e+00 4.968878e-01
5.701000e+00 4.964705e-01
5.702000e+00 4.960494e-01
5.703000e+00 4.956245e-01
5.704000e+00 4.951958e-01
5.705000e+00 4.947633e-01
5.706000e+00 4.943271e-01
5.707000e+00 4.938870e-01
5.708000e+00 4.934432e-01
5.709000e+00 4.929957e-01
5.710000e+00 4.925444e-01
5.711000e+00 4.920894e-01
5.712000e+00 4.916306e-01
5.713000e+00 4.911681e-01
5.714000e+00 4.907018e-01
5.715000e+00 4.902319e-01
5.716000e+00 4.897582e-01
5.717000e+00 4.892808e-01
5.718000e+00 4.887997e-01
5.719000e+00 4.883149e-01
5.720000e+00 4.878265e-01
5.721000e+00 4.873343e-01
5.722000e+00 4.868385e-01
5.723000e+00 4.863390e-01
5.724000e+00 4.858358e-01
5.725000e+00 4.853290e-01
5.726000e+00 4.848185e-01
5.727000e+00 4.843044e-01
5.728000e+00 4.837866e-01
5.729000e+00 4.832652e-01
5.730000e+00 4.827402e-01
5.731000e+00 4.822116e-01
5.732000e+00 4.816794e-01
5.733000e+00 4.811435e-01
5.734000e+00 4.806041e-01
5.735000e+00 4.800611e-01
5.736000e+00 4.795144e-01
5.737000e+00 4.789643e-01
5.738000e+00 4.784105e-01
5.739000e+00 4.778532e-01
5.740000e+00 4.772923e-01
5.741000e+00 4.767279e-01
5.742000e+00 4.761599e-01
5.743000e+00 4.755884e-01
5.744000e+00 4.750134e-01
5.745000e+00 4.744348e-01
5.746000e+00 4.738527e-01
5.747000e+00 4.732671e-01
5.748000e+00 4.726781e-01
5.749000e+00 4.720855e-01
5.750000e+00 4.714894e-01
5.751000e+00 4.708899e-01
5.752000e+00 4.702869e-01
5.753000e+00 4.696804e-01
5.754000e+00 4.690705e-01
5.755000e+00 4.684572e-01
5.756000e+00 4.678403e-01
5.757000e+00 4.672201e-01
5.758000e+00 4.665964e-01
5.759000e+00 4.659693e-01
5.760000e+00 4.653388e-01
5.761000e+00 4.647049e-01
5.762000e+00 4.640676e-01
5.763000e+00 4.634269e-01
5.764000e+00 4.627829e-01
5.765000e+00 4.621354e-01
5.766000e+00 4.614846e-01
5.767000e+00 4.608304e-01
5.768000e+00 4.601729e-01
5.769000e+00 4.595120e-01
5.770000e+00 4.588478e-01
5.771000e+00 4.581803e-01
5.772000e+00 4.575095e-01
5.773000e+00 4.568353e-01
5.774000e+00 4.561578e-01
5.775000e+00 4.554771e-01
5.776000e+00 4.547930e-01
5.777000e+00 4.541057e-01
5.778000e+00 4.534151e-01
5.779000e+00 4.527213e-01
5.780000e+00 4.520241e-01
5.781000e+00 4.513238e-01
5.782000e+00 4.506202e-01
5.783000e+00 4.499133e-01
5.784000e+00 4.492033e-01
5.785000e+00 4.484900e-01
5.786000e+00 4.477735e-01
5.787000e+00 4.470538e-01
5.788000e+00 4.463310e-01
5.789000e+00 4.456049e-01
5.790000e+00 4.448757e-01
5.791000e+00 4.441433e-01
5.792000e+00 4.434078e-01
5.793000e+00 4.426691e-01
5.794000e+00 4.419272e-01
5.795000e+00 4.411822e-01
5.796000e+00 4.404342e-01
5.797000e+00 4.396829e-01
5.798000e+00 4.389286e-01
5.799000e+00 4.381712e-01
5.800000e+00 4.374107e-01
5.801000e+00 4.366471e-01
5.802000e+00 4.358805e-01
5.803000e+00 4.351108e-01
5.804000e+00 4.343380e-01
5.805000e+00 4.335622e-01
5.806000e+00 4.327833e-01
5.807000e+00 4.320014e-01
5.808000e+00 4.312165e-01
5.809000e+00 4.304286e-01
5.810000e+00 4.296377e-01
5.811000e+00 4.288437e-01
5.812000e+00 4.280468e-01
5.813000e+00 4.272470e-01
5.814000e+00 4.264441e-01
5.815000e+00 4.256383e-01
5.816000e+00 4.248296e-01
5.817000e+00 4.240179e-01
5.818000e+00 4.232032e-01
5.819000e+00 4.223857e-01
5.820000e+00 4.215652e-01
5.821000e+00 4.207419e-01
5.822000e+00 4.199156e-01
5.823000e+00 4.190865e-01
5.824000e+00 4.182544e-01
5.825000e+00 4.174196e-01
5.826000e+00 4.165818e-01
5.827000e+00 4.157412e-01
5.828000e+00 4.148978e-01
5.829000e+00 4.140515e-01
5.830000e+00 4.132024e-01
5.831000e+00 4.123505e-01
5.832000e+00 4.114958e-01
5.833000e+00 4.106383e-01
5.834000e+00 4.097780e-01
5.835000e+00 4.089150e-01
5.836000e+00 4.080491e-01
5.837000e+00 4.071805e-01
5.838000e+00 4.063092e-01
5.839000e+00 4.054351e-01
5.840000e+00 4.045584e-01
5.841000e+00 4.036788e-01
5.842000e+00 4.027966e-01
5.843000e+00 4.019117e-01
5.844000e+00 4.010241e-01
5.845000e+00 4.001338e-01
5.846000e+00 3.992408e-01
5.847000e+00 3.983452e-01
5.848000e+00 3.974469e-01
5.849000e+00 3.965460e-01
5.850000e+00 3.956425e-01
5.851000e+00 3.947363e-01
5.852000e+00 3.938275e-01
5.853000e+00 3.929162e-01
5.854000e+00 3.920022e-01
5.855000e+00 3.910856e-01
5.856000e+00 3.901665e-01
5.857000e+00 3.892448e-01
5.858000e+00 3.883205e-01
5.859000e+00 3.873937e-01
5.860000e+00 3.864644e-01
5.861000e+00 3.855326e-01
5.862000e+00 3.845982e-01
5.863000e+00 3.836613e-01
5.864000e+00 3.827220e-01
5.865000e+00 3.817801e-01
5.866000e+00 3.808358e-01
5.867000e+00 3.798890e-01
5.868000e+00 3.789398e-01
5.869000e+00 3.779881e-01
5.870000e+00 3.770340e-01
5.871000e+00 3.760775e-01
5.872000e+00 3.751185e-01
5.873000e+00 3.741572e-01
5.874000e+00 3.731934e-01
5.875000e+00 3.722273e-01
5.876000e+00 3.712588e-01
5.877000e+00 3.702879e-01
5.878000e+00 3.693147e-01
5.879000e+00 3.683391e-01
5.880000e+00 3.673612e-01
5.881000e+00 3.663810e-01
5.882000e+00 3.653985e-01
5.883000e+00 3.644137e-01
5.884000e+00 3.634266e-01
5.885000e+00 3.624372e-01
5.886000e+00 3.614455e-01
5.887000e+00 3.604516e-01
5.888000e+00 3.594554e-01
5.889000e+00 3.584570e-01
5.890000e+00 3.574564e-01
5.891000e+00 3.564535e-01
5.892000e+00 3.554485e-01
5.893000e+00 3.544412e-01
5.894000e+00 3.534318e-01
5.895000e+00 3.524202e-01
5.896000e+00 3.514064e-01
5.897000e+00 3.503904e-01
5.898000e+00 3.493724e-01
5.899000e+00 3.483522e-01
5.900000e+00 3.473298e-01
5.901000e+00 3.463054e-01
5.902000e+00 3.452788e-01
5.903000e+00 3.442502e-01
5.904000e+00 3.432195e-01
5.905000e+00 3.421867e-01
5.906000e+00 3.411519e-01
5.907000e+00 3.401150e-01
5.908000e+00 3.390760e-01
5.909000e+00 3.380351e-01
5.910000e+00 3.369921e-01
5.911000e+00 3.359472e-01
5.912000e+00 3.349002e-01
5.913000e+00 3.338513e-01
5.914000e+00 3.328003e-01
5.915000e+00 3.317475e-01
5.916000e+00 3.306926e-01
5.917000e+00 3.296359e-01
5.918000e+00 3.285772e-01
5.919000e+00 3.275166e-01
5.920000e+00 3.264540e-01
5.921000e+00 3.253896e-01
5.922000e+00 3.243233e-01
5.923000e+00 3.232552e-01
5.924000e+00 3.221851e-01
5.925000e+00 3.211132e-01
5.926000e+00 3.200395e-01
5.927000e+00 3.189640e-01
5.928000e+00 3.178866e-01
5.929000e+00 3.168074e-01
5.930000e+00 3.157264e-01
5.931000e+00 3.146437e-01
5.932000e+00 3.135592e-01
5.933000e+00 3.124729e-01
5.934000e+00 3.113848e-01
5.935000e+00 3.102950e-01
5.936000e+00 3.092035e-01
5.937000e+00 3.081103e-01
5.938000e+00 3.070153e-01
5.939000e+00 3.059187e-01
5.940000e+00 3.048204e-01
5.941000e+00 3.037204e-01
5.942000e+00 3.026187e-01
5.943000e+00 3.015154e-01
5.944000e+00 3.004105e-01
5.945000e+00 2.993039e-01
5.946000e+00 2.981957e-01
5.947000e+00 2.970859e-01
5.948000e+00 2.959745e-01
5.949000e+00 2.948615e-01
5.950000e+00 2.937470e-01
5.951000e+00 2.926309e-01
5.952000e+00 2.915132e-01
5.953000e+00 2.903940e-01
5.954000e+00 2.892733e-01
5.955000e+00 2.881511e-01
5.956000e+00 2.870273e-01
5.957000e+00 2.859021e-01
5.958000e+00 2.847754e-01
5.959000e+00 2.836472e-01
5.960000e+00 2.825176e-01
5.961000e+00 2.813865e-01
5.962000e+00 2.802540e-01
5.963000e+00 2.791200e-01
5.964000e+00 2.779847e-01
5.965000e+00 2.768479e-01
5.966000e+00 2.757098e-01
5.967000e+00 2.745703e-01
5.968000e+00 2.734294e-01
5.969000e+00 2.722871e-01
5.970000e+00 2.711436e-01
5.971000e+00 2.699986e-01
5.972000e+00 2.688524e-01
5.973000e+00 2.677049e-01
5.974000e+00 2.665560e-01
5.975000e+00 2.654059e-01
5.976000e+00 2.642545e-01
5.977000e+00 2.631018e-01
5.978000e+00 2.619479e-01
5.979000e+00 2.607928e-01
5.980000e+00 2.596364e-01
5.981000e+00 2.584788e-01
5.982000e+00 2.573200e-01
5.983000e+00 2.561601e-01
5.984000e+00 2.549989e-01
5.985000e+00 2.538366e-01
5.986000e+00 2.526731e-01
5.987000e+00 2.515084e-01
5.988000e+00 2.503427e-01
5.989000e+00 2.491758e-01
5.990000e+00 2.480078e-01
5.991000e+00 2.468387e-01
5.992000e+00 2.456685e-01
5.993000e+00 2.444972e-01
5.994000e+00 2.433249e-01
5.995000e+00 2.421515e-01
5.996000e+00 2.409771e-01
5.997000e+00 2.398017e-01
5.998000e+00 2.386252e-01
5.999000e+00 2.374477e-01
6.000000e+00 2.362693e-01
6.001000e+00 2.350898e-01
6.002000e+00 2.339094e-01
6.003000e+00 2.327281e-01
6.004000e+00 2.315457e-01
6.005000e+00 2.303625e-01
6.006000e+00 2.291783e-01
6.007000e+00 2.279933e-01
6.008000e+00 2.268073e-01
6.009000e+00 2.256204e-01
6.010000e+00 2.244327e-01
6.011000e+00 2.232441e-01
6.012000e+00 2.220546e-01
6.013000e+00 2.208644e-01
6.014000e+00 2.196732e-01
6.015000e+00 2.184813e-01
6.016000e+00 2.172886e-01
6.017000e+00 2.160950e-01
6.018000e+00 2.149007e-01
6.019000e+00 2.137057e-01
6.020000e+00 2.125098e-01
6.021000e+00 2.113133e-01
6.022000e+00 2.101160e-01
6.023000e+00 2.089179e-01
6.024000e+00 2.077192e-01
6.025000e+00 2.065198e-01
6.026000e+00 2.053197e-01
6.027000e+00 2.041189e-01
6.028000e+00 2.029174e-01
6.029000e+00 2.017153e-01
6.030000e+00 2.005126e-01
6.031000e+00 1.993092e-01
6.032000e+00 1.981052e-01
6.033000e+00 1.969007e-01
6.034000e+00 1.956955e-01
6.035000e+00 1.944898e-01
6.036000e+00 1.932835e-01
6.037000e+00 1.920766e-01
6.038000e+00 1.908692e-01
6.039000e+00 1.896613e-01
6.040000e+00 1.884528e-01
6.041000e+00 1.872439e-01
6.042000e+00 1.860344e-01
6.043000e+00 1.848245e-01
6.044000e+00 1.836141e-01
6.045000e+00 1.824032e-01
6.046000e+00 1.811919e-01
6.047000e+00 1.799802e-01
6.048000e+00 1.787680e-01
6.049000e+00 1.775555e-01
6.050000e+00 1.763425e-01
6.051000e+00 1.751291e-01
6.052000e+00 1.739154e-01
6.053000e+00 1.727013e-01
6.054000e+00 1.714869e-01
6.055000e+00 1.702721e-01
6.056000e+00 1.690570e-01
6.057000e+00 1.678416e-01
6.058000e+00 1.666259e-01
6.059000e+00 1.654098e-01
6.060000e+00 1.641936e-01
6.061000e+00 1.629770e-01
6.062000e+00 1.617602e-01
6.063000e+00 1.605431e-01
6.064000e+00 1.593258e-01
6.065000e+00 1.581083e-01
6.066000e+00 1.568906e-01
6.067000e+00 1.556727e-01
6.068000e+00 1.544546e-01
6.069000e+00 1.532364e-01
6.070000e+00 1.520180e-01
6.071000e+00 1.507994e-01
6.072000e+00 1.495807e-01
6.073000e+00 1.483619e-01
6.074000e+00 1.471429e-01
6.075000e+00 1.459239e-01
6.076000e+00 1.447048e-01
6.077000e+00 1.434856e-01
6.078000e+00 1.422663e-01
6.079000e+00 1.410470e-01
6.080000e+00 1.398277e-01
6.081000e+00 1.386083e-01
6.082000e+00 1.373889e-01
6.083000e+00 1.361695e-01
6.084000e+00 1.349501e-01
6.085000e+00 1.337308e-01
6.086000e+00 1.325114e-01
6.087000e+00 1.312921e-01
6.088000e+00 1.300729e-01
6.089000e+00 1.288537e-01
6.090000e+00 1.276346e-01
6.091000e+00 1.264156e-01
6.092000e+00 1.251968e-01
6.093000e+00 1.239780e-01
6.094000e+00 1.227593e-01
6.095000e+00 1.215408e-01
6.096000e+00 1.203225e-01
6.097000e+00 1.191043e-01
6.098000e+00 1.178862e-01
6.099000e+00 1.166684e-01
6.100000e+00 1.154508e-01
6.101000e+00 1.142333e-01
6.102000e+00 1.130161e-01
6.103000e+00 1.117992e-01
6.104000e+00 1.105825e-01
6.105000e+00 1.093660e-01
6.106000e+00 1.081498e-01
6.107000e+00 1.069339e-01
6.108000e+00 1.057183e-01
6.109000e+00 1.045030e-01
6.110000e+00 1.032880e-01
6.111000e+00 1.020733e-01
6.112000e+00 1.008590e-01
6.113000e+00 9.964500e-02
6.114000e+00 9.843139e-02
6.115000e+00 9.721816e-02
6.116000e+00 9.600532e-02
6.117000e+00 9.479287e-02
6.118000e+00 9.358084e-02
6.119000e+00 9.236923e-02
6.120000e+00 9.115805e-02
6.121000e+00 8.994733e-02
6.122000e+00 8.873706e-02
6.123000e+00 8.752726e-02
6.124000e+00 8.631794e-02
6.125000e+00 8.510912e-02
6.126000e+00 8.390080e-02
6.127000e+00 8.269300e-02
6.128000e+00 8.148573e-02
6.129000e+00 8.027900e-02
6.130000e+00 7.907282e-02
6.131000e+00 7.786721e-02
6.132000e+00 7.666217e-02
6.133000e+00 7.545772e-02
6.134000e+00 7.425387e-02
6.135000e+00 7.305063e-02
6.136000e+00 7.184801e-02
6.137000e+00 7.064602e-02
6.138000e+00 6.944468e-02
6.139000e+00 6.824400e-02
6.140000e+00 6.704399e-02
6.141000e+00 6.584465e-02
6.142000e+00 6.464601e-02
6.143000e+00 6.344807e-02
6.144000e+00 6.225085e-02
6.145000e+00 6.105436e-02
6.146000e+00 5.985860e-02
6.147000e+00 5.866359e-02
6.148000e+00 5.746935e-02
6.149000e+00 5.627587e-02
6.150000e+00 5.508318e-02
6.151000e+00 5.389129e-02
6.152000e+00 5.270020e-02
6.153000e+00 5.150994e-02
6.154000e+00 5.032050e-02
6.155000e+00 4.913191e-02
6.156000e+00 4.794417e-02
6.157000e+00 4.675729e-02
6.158000e+00 4.557129e-02
6.159000e+00 4.438618e-02
6.160000e+00 4.320196e-02
6.161000e+00 4.201866e-02
6.162000e+00 4.083628e-02
6.163000e+00 3.965483e-02
6.164000e+00 3.847432e-02
6.165000e+00 3.729478e-02
6.166000e+00 3.611620e-02
6.167000e+00 3.493859e-02
6.168000e+00 3.376198e-02
6.169000e+00 3.258637e-02
6.170000e+00 3.141177e-02
6.171000e+00 3.023820e-02
6.172000e+00 2.906566e-02
6.173000e+00 2.789416e-02
6.174000e+00 2.672373e-02
6.175000e+00 2.555436e-02
6.176000e+00 2.438607e-02
6.177000e+00 2.321888e-02
6.178000e+00 2.205279e-02
6.179000e+00 2.088781e-02
6.180000e+00 1.972395e-02
6.181000e+00 1.856123e-02
6.182000e+00 1.739966e-02
6.183000e+00 1.623925e-02
6.184000e+00 1.508001e-02
6.185000e+00 1.392194e-02
6.186000e+00 1.276507e-02
6.187000e+00 1.160940e-02
6.188000e+00 1.045495e-02
6.189000e+00 9.301717e-03
6.190000e+00 8.149722e-03
6.191000e+00 6.998975e-03
6.192000e+00 5.849485e-03
6.193000e+00 4.701265e-03
6.194000e+00 3.554324e-03
6.195000e+00 2.408674e-03
6.196000e+00 1.264326e-03
6.197000e+00 1.212908e-04
6.198000e+00 -1.020421e-03
6.199000e+00 -2.160798e-03
6.200000e+00 -3.299829e-03
6.201000e+00 -4.437504e-03
6.202000e+00 -5.573812e-03
6.203000e+00 -6.708742e-03
6.204000e+00 -7.842283e-03
6.205000e+00 -8.974424e-03
6.206000e+00 -1.010515e-02
6.207000e+00 -1.123446e-02
6.208000e+00 -1.236234e-02
6.209000e+00 -1.348877e-02
6.210000e+00 -1.461376e-02
6.211000e+00 -1.573727e-02
6.212000e+00 -1.685931e-02
6.213000e+00 -1.797987e-02
6.214000e+00 -1.909893e-02
6.215000e+00 -2.021648e-02
6.216000e+00 -2.133251e-02
6.217000e+00 -2.244702e-02
6.218000e+00 -2.355999e-02
6.219000e+00 -2.467140e-02
6.220000e+00 -2.578126e-02
6.221000e+00 -2.688955e-02
6.222000e+00 -2.799625e-02
6.223000e+00 -2.910136e-02
6.224000e+00 -3.020487e-02
6.225000e+00 -3.130677e-02
6.226000e+00 -3.240705e-02
6.227000e+00 -3.350569e-02
6.228000e+00 -3.460269e-02
6.229000e+00 -3.569803e-02
6.230000e+00 -3.679171e-02
6.231000e+00 -3.788371e-02
6.232000e+00 -3.897402e-02
6.233000e+00 -4.006265e-02
6.234000e+00 -4.114956e-02
6.235000e+00 -4.223476e-02
6.236000e+00 -4.331823e-02
6.237000e+00 -4.439996e-02
6.238000e+00 -4.547994e-02
6.239000e+00 -4.655817e-02
6.240000e+00 -4.763463e-02
6.241000e+00 -4.870931e-02
6.242000e+00 -4.978221e-02
6.243000e+00 -5.085330e-02
6.244000e+00 -5.192259e-02
6.245000e+00 -5.299005e-02
6.246000e+00 -5.405569e-02
6.247000e+00 -5.511949e-02
6.248000e+00 -5.618144e-02
6.249000e+00 -5.724153e-02
6.250000e+00 -5.829975e-02
6.251000e+00 -5.935610e-02
6.252000e+00 -6.041055e-02
6.253000e+00 -6.146310e-02
6.254000e+00 -6.251375e-02
6.255000e+00 -6.356248e-02
6.256000e+00 -6.460927e-02
6.257000e+00 -6.565413e-02
6.258000e+00 -6.669704e-02
6.259000e+00 -6.773799e-02
6.260000e+00 -6.877698e-02
6.261000e+00 -6.981398e-02
6.262000e+00 -7.084900e-02
6.263000e+00 -7.188202e-02
6.264000e+00 -7.291303e-02
6.265000e+00 -7.394203e-02
6.266000e+00 -7.496900e-02
6.267000e+00 -7.599393e-02
6.268000e+00 -7.701682e-02
6.269000e+00 -7.803765e-02
6.270000e+00 -7.905641e-02
6.271000e+00 -8.007310e-02
6.272000e+00 -8.108771e-02
6.273000e+00 -8.210022e-02
6.274000e+00 -8.311063e-02
6.275000e+00 -8.411893e-02
6.276000e+00 -8.512510e-02
6.277000e+00 -8.612914e-02
6.278000e+00 -8.713104e-02
6.279000e+00 -8.813079e-02
6.280000e+00 -8.912838e-02
6.281000e+00 -9.012380e-02
6.282000e+00 -9.111704e-02
6.283000e+00 -9.210809e-02
6.284000e+00 -9.309694e-02
6.285000e+00 -9.408359e-02
6.286000e+00 -9.506802e-02
6.287000e+00 -9.605023e-02
6.288000e+00 -9.703020e-02
6.289000e+00 -9.800793e-02
6.290000e+00 -9.898341e-02
6.291000e+00 -9.995662e-02
6.292000e+00 -1.009276e-01
6.293000e+00 -1.018962e-01
6.294000e+00 -1.028626e-01
6.295000e+00 -1.038267e-01
6.296000e+00 -1.047884e-01
6.297000e+00 -1.057479e-01
6.298000e+00 -1.067050e-01
6.299000e+00 -1.076598e-01
6.300000e+00 -1.086123e-01
6.301000e+00 -1.095624e-01
6.302000e+00 -1.105101e-01
6.303000e+00 -1.114555e-01
6.304000e+00 -1.123985e-01
6.305000e+00 -1.133391e-01
6.306000e+00 -1.142773e-01
6.307000e+00 -1.152131e-01
6.308000e+00 -1.161464e-01
6.309000e+00 -1.170774e-01
6.310000e+00 -1.180059e-01
6.311000e+00 -1.189320e-01
6.312000e+00 -1.198557e-01
6.313000e+00 -1.207769e-01
6.314000e+00 -1.216956e-01
6.315000e+00 -1.226119e-01
6.316000e+00 -1.235256e-01
6.317000e+00 -1.244369e-01
6.318000e+00 -1.253457e-01
6.319000e+00 -1.262520e-01
6.320000e+00 -1.271557e-01
6.321000e+00 -1.280569e-01
6.322000e+00 -1.289556e-01
6.323000e+00 -1.298518e-01
6.324000e+00 -1.307454e-01
6.325000e+00 -1.316364e-01
6.326000e+00 -1.325249e-01
6.327000e+00 -1.334108e-01
6.328000e+00 -1.342942e-01
6.329000e+00 -1.351749e-01
6.330000e+00 -1.360530e-01
6.331000e+00 -1.369286e-01
6.332000e+00 -1.378015e-01
6.333000e+00 -1.386718e-01
6.334000e+00 -1.395394e-01
6.335000e+00 -1.404045e-01
6.336000e+00 -1.412668e-01
6.337000e+00 -1.421266e-01
6.338000e+00 -1.429836e-01
6.339000e+00 -1.438380e-01
6.340000e+00 -1.446897e-01
6.341000e+00 -1.455387e-01
6.342000e+00 -1.463851e-01
6.343000e+00 -1.472287e-01
6.344000e+00 -1.480696e-01
6.345000e+00 -1.489078e-01
6.346000e+00 -1.497433e-01
6.347000e+00 -1.505760e-01
6.348000e+00 -1.514060e-01
6.349000e+00 -1.522333e-01
6.350000e+00 -1.530578e-01
6.351000e+00 -1.538795e-01
6.352000e+00 -1.546984e-01
6.353000e+00 -1.555146e-01
6.354000e+00 -1.563280e-01
6.355000e+00 -1.571386e-01
6.356000e+00 -1.579464e-01
6.357000e+00 -1.587514e-01
6.358000e+00 -1.595536e-01
6.359000e+00 -1.603529e-01
6.360000e+00 -1.611495e-01
6.361000e+00 -1.619432e-01
6.362000e+00 -1.627340e-01
6.363000e+00 -1.635220e-01
6.364000e+00 -1.643071e-01
6.365000e+00 -1.650894e-01
6.366000e+00 -1.658688e-01
6.367000e+00 -1.666453e-01
6.368000e+00 -1.674189e-01
6.369000e+00 -1.681896e-01
6.370000e+00 -1.689575e-01
6.371000e+00 -1.697224e-01
6.372000e+00 -1.704844e-01
6.373000e+00 -1.712435e-01
6.374000e+00 -1.719996e-01
6.375000e+00 -1.727528e-01
6.376000e+00 -1.735031e-01
6.377000e+00 -1.742504e-01
6.378000e+00 -1.749948e-01
6.379000e+00 -1.757362e-01
6.380000e+00 -1.764746e-01
6.381000e+00 -1.772101e-01
6.382000e+00 -1.779425e-01
6.383000e+00 -1.786720e-01
6.384000e+00 -1.793985e-01
6.385000e+00 -1.801220e-01
6.386000e+00 -1.808425e-01
6.387000e+00 -1.815599e-01
6.388000e+00 -1.822743e-01
6.389000e+00 -1.829857e-01
6.390000e+00 -1.836941e-01
6.391000e+00 -1.843994e-01
6.392000e+00 -1.851017e-01
6.393000e+00 -1.858009e-01
6.394000e+00 -1.864971e-01
6.395000e+00 -1.871902e-01
6.396000e+00 -1.878802e-01
6.397000e+00 -1.885672e-01
6.398000e+00 -1.892510e-01
6.399000e+00 -1.899318e-01
6.400000e+00 -1.906095e-01
6.401000e+00 -1.912840e-01
6.402000e+00 -1.919555e-01
6.403000e+00 -1.926238e-01
6.404000e+00 -1.932890e-01
6.405000e+00 -1.939511e-01
6.406000e+00 -1.946101e-01
6.407000e+00 -1.952659e-01
6.408000e+00 -1.959186e-01
6.409000e+00 -1.965681e-01
6.410000e+00 -1.972145e-01
6.411000e+00 -1.978577e-01
6.412000e+00 -1.984977e-01
6.413000e+00 -1.991346e-01
6.414000e+00 -1.997682e-01
6.415000e+00 -2.003987e-01
6.416000e+00 -2.010260e-01
6.417000e+00 -2.016501e-01
6.418000e+00 -2.022711e-01
6.419000e+00 -2.028888e-01
6.420000e+00 -2.035032e-01
6.421000e+00 -2.041145e-01
6.422000e+00 -2.047226e-01
6.423000e+00 -2.053274e-01
6.424000e+00 -2.059290e-01
6.425000e+00 -2.065273e-01
6.426000e+00 -2.071224e-01
6.427000e+00 -2.077143e-01
6.428000e+00 -2.083029e-01
6.429000e+00 -2.088882e-01
6.430000e+00 -2.094703e-01
6.431000e+00 -2.100491e-01
6.432000e+00 -2.106246e-01
6.433000e+00 -2.111968e-01
6.434000e+00 -2.117658e-01
6.435000e+00 -2.123315e-01
6.436000e+00 -2.128938e-01
6.437000e+00 -2.134529e-01
6.438000e+00 -2.140087e-01
6.439000e+00 -2.145612e-01
6.440000e+00 -2.151103e-01
6.441000e+00 -2.156561e-01
6.442000e+00 -2.161986e-01
6.443000e+00 -2.167378e-01
6.444000e+00 -2.172737e-01
6.445000e+00 -2.178062e-01
6.446000e+00 -2.183353e-01
6.447000e+00 -2.188612e-01
6.448000e+00 -2.193836e-01
6.449000e+00 -2.199027e-01
6.450000e+00 -2.204185e-01
6.451000e+00 -2.209309e-01
6.452000e+00 -2.214399e-01
6.453000e+00 -2.219456e-01
6.454000e+00 -2.224478e-01
6.455000e+00 -2.229467e-01
6.456000e+00 -2.234422e-01
6.457000e+00 -2.239343e-01
6.458000e+00 -2.244230e-01
6.459000e+00 -2.249084e-01
6.460000e+00 -2.253903e-01
6.461000e+00 -2.258688e-01
6.462000e+00 -2.263439e-01
6.463000e+00 -2.268156e-01
6.464000e+00 -2.272839e-01
6.465000e+00 -2.277487e-01
6.466000e+00 -2.282101e-01
6.467000e+00 -2.286681e-01
6.468000e+00 -2.291227e-01
6.469000e+00 -2.295738e-01
6.470000e+00 -2.300215e-01
6.471000e+00 -2.304657e-01
6.472000e+00 -2.309065e-01
6.473000e+00 -2.313439e-01
6.474000e+00 -2.317778e-01
6.475000e+00 -2.322082e-01
6.476000e+00 -2.326351e-01
6.477000e+00 -2.330586e-01
6.478000e+00 -2.334787e-01
6.479000e+00 -2.338952e-01
6.480000e+00 -2.343083e-01
6.481000e+00 -2.347179e-01
6.482000e+00 -2.351240e-01
6.483000e+00 -2.355267e-01
6.484000e+00 -2.359258e-01
6.485000e+00 -2.363214e-01
6.486000e+00 -2.367136e-01
6.487000e+00 -2.371023e-01
6.488000e+00 -2.374874e-01
6.489000e+00 -2.378691e-01
6.490000e+00 -2.382472e-01
6.491000e+00 -2.386218e-01
6.492000e+00 -2.389930e-01
6.493000e+00 -2.393606e-01
6.494000e+00 -2.397246e-01
6.495000e+00 -2.400852e-01
6.496000e+00 -2.404422e-01
6.497000e+00 -2.407957e-01
6.498000e+00 -2.411457e-01
6.499000e+00 -2.414922e-01
6.500000e+00 -2.418351e-01
6.501000e+00 -2.421745e-01
6.502000e+00 -2.425103e-01
6.503000e+00 -2.428426e-01
6.504000e+00 -2.431713e-01
6.505000e+00 -2.434965e-01
6.506000e+00 -2.438182e-01
6.507000e+00 -2.441362e-01
6.508000e+00 -2.444508e-01
6.509000e+00 -2.447618e-01
6.510000e+00 -2.450692e-01
6.511000e+00 -2.453730e-01
6.512000e+00 -2.456733e-01
6.513000e+00 -2.459700e-01
6.514000e+00 -2.462632e-01
6.515000e+00 -2.465528e-01
6.516000e+00 -2.468388e-01
6.517000e+00 -2.471212e-01
6.518000e+00 -2.474001e-01
6.519000e+00 -2.476754e-01
6.520000e+00 -2.479471e-01
6.521000e+00 -2.482152e-01
6.522000e+00 -2.484797e-01
6.523000e+00 -2.487407e-01
6.524000e+00 -2.489981e-01
6.525000e+00 -2.492518e-01
6.526000e+00 -2.495020e-01
6.527000e+00 -2.497486e-01
6.528000e+00 -2.499916e-01
6.529000e+00 -2.502310e-01
6.530000e+00 -2.504668e-01
6.531000e+00 -2.506990e-01
6.532000e+00 -2.509276e-01
6.533000e+00 -2.511526e-01
6.534000e+00 -2.513740e-01
6.535000e+00 -2.515918e-01
6.536000e+00 -2.518060e-01
6.537000e+00 -2.520165e-01
6.538000e+00 -2.522235e-01
6.539000e+00 -2.524269e-01
6.540000e+00 -2.526266e-01
6.541000e+00 -2.528228e-01
6.542000e+00 -2.530153e-01
6.543000e+00 -2.532042e-01
6.544000e+00 -2.533895e-01
6.545000e+00 -2.535712e-01
6.546000e+00 -2.537492e-01
6.547000e+00 -2.539237e-01
6.548000e+00 -2.540945e-01
6.549000e+00 -2.542617e-01
6.550000e+00 -2.544253e-01
6.551000e+00 -2.545853e-01
6.552000e+00 -2.547416e-01
6.553000e+00 -2.548944e-01
6.554000e+00 -2.550435e-01
6.555000e+00 -2.551889e-01
6.556000e+00 -2.553308e-01
6.557000e+00 -2.554690e-01
6.558000e+00 -2.556036e-01
6.559000e+00 -2.557346e-01
6.560000e+00 -2.558620e-01
6.561000e+00 -2.559857e-01
6.562000e+00 -2.561058e-01
6.563000e+00 -2.562222e-01
6.564000e+00 -2.563351e-01
6.565000e+00 -2.564443e-01
6.566000e+00 -2.565499e-01
6.567000e+00 -2.566519e-01
6.568000e+00 -2.567502e-01
6.569000e+00 -2.568449e-01
6.570000e+00 -2.569360e-01
6.571000e+00 -2.570234e-01
6.572000e+00 -2.571073e-01
6.573000e+00 -2.571875e-01
6.574000e+00 -2.572640e-01
6.575000e+00 -2.573370e-01
6.576000e+00 -2.574063e-01
6.577000e+00 -2.574720e-01
6.578000e+00 -2.575340e-01
6.579000e+00 -2.575925e-01
6.580000e+00 -2.576473e-01
6.581000e+00 -2.576984e-01
6.582000e+00 -2.577460e-01
6.583000e+00 -2.577899e-01
6.584000e+00 -2.578302e-01
6.585000e+00 -2.578669e-01
6.586000e+00 -2.579000e-01
6.587000e+00 -2.579294e-01
6.588000e+00 -2.579552e-01
6.589000e+00 -2.579774e-01
6.590000e+00 -2.579960e-01
6.591000e+00 -2.580110e-01
6.592000e+00 -2.580223e-01
6.593000e+00 -2.580300e-01
6.594000e+00 -2.580341e-01
6.595000e+00 -2.580346e-01
6.596000e+00 -2.580315e-01
6.597000e+00 -2.580247e-01
6.598000e+00 -2.580144e-01
6.599000e+00 -2.580004e-01
6.600000e+00 -2.579828e-01
6.601000e+00 -2.579616e-01
6.602000e+00 -2.579368e-01
6.603000e+00 -2.579084e-01
6.604000e+00 -2.578764e-01
6.605000e+00 -2.578408e-01
6.606000e+00 -2.578015e-01
6.607000e+00 -2.577587e-01
6.608000e+00 -2.577123e-01
6.609000e+00 -2.576622e-01
6.610000e+00 -2.576086e-01
6.611000e+00 -2.575514e-01
6.612000e+00 -2.574906e-01
6.613000e+00 -2.574261e-01
6.614000e+00 -2.573581e-01
6.615000e+00 -2.572865e-01
6.616000e+00 -2.572114e-01
6.617000e+00 -2.571326e-01
6.618000e+00 -2.570502e-01
6.619000e+00 -2.569643e-01
6.620000e+00 -2.568748e-01
6.621000e+00 -2.567817e-01
6.622000e+00 -2.566850e-01
6.623000e+00 -2.565847e-01
6.624000e+00 -2.564809e-01
6.625000e+00 -2.563735e-01
6.626000e+00 -2.562625e-01
6.627000e+00 -2.561480e-01
6.628000e+00 -2.560299e-01
6.629000e+00 -2.559082e-01
6.630000e+00 -2.557830e-01
6.631000e+00 -2.556542e-01
6.632000e+00 -2.555219e-01
6.633000e+00 -2.553860e-01
6.634000e+00 -2.552466e-01
6.635000e+00 -2.551036e-01
6.636000e+00 -2.549570e-01
6.637000e+00 -2.548069e-01
6.638000e+00 -2.546533e-01
6.639000e+00 -2.544961e-01
6.640000e+00 -2.543354e-01
6.641000e+00 -2.541712e-01
6.642000e+00 -2.540034e-01
6.643000e+00 -2.538321e-01
6.644000e+00 -2.536573e-01
6.645000e+00 -2.534789e-01
6.646000e+00 -2.532971e-01
6.647000e+00 -2.531117e-01
6.648000e+00 -2.529228e-01
6.649000e+00 -2.527304e-01
6.650000e+00 -2.525345e-01
6.651000e+00 -2.523350e-01
6.652000e+00 -2.521321e-01
6.653000e+00 -2.519257e-01
6.654000e+00 -2.517157e-01
6.655000e+00 -2.515023e-01
6.656000e+00 -2.512854e-01
6.657000e+00 -2.510650e-01
6.658000e+00 -2.508411e-01
6.659000e+00 -2.506138e-01
6.660000e+00 -2.503829e-01
6.661000e+00 -2.501486e-01
6.662000e+00 -2.499108e-01
6.663000e+00 -2.496696e-01
6.664000e+00 -2.494249e-01
6.665000e+00 -2.491767e-01
6.666000e+00 -2.489251e-01
6.667000e+00 -2.486700e-01
6.668000e+00 -2.484115e-01
6.669000e+00 -2.481495e-01
6.670000e+00 -2.478841e-01
6.671000e+00 -2.476152e-01
6.672000e+00 -2.473429e-01
6.673000e+00 -2.470672e-01
6.674000e+00 -2.467880e-01
6.675000e+00 -2.465055e-01
6.676000e+00 -2.462195e-01
6.677000e+00 -2.459301e-01
6.678000e+00 -2.456372e-01
6.679000e+00 -2.453410e-01
6.680000e+00 -2.450414e-01
6.681000e+00 -2.447383e-01
6.682000e+00 -2.444319e-01
6.683000e+00 -2.441221e-01
6.684000e+00 -2.438089e-01
6.685000e+00 -2.434923e-01
6.686000e+00 -2.431724e-01
6.687000e+00 -2.428490e-01
6.688000e+00 -2.425223e-01
6.689000e+00 -2.421922e-01
6.690000e+00 -2.418588e-01
6.691000e+00 -2.415220e-01
6.692000e+00 -2.411819e-01
6.693000e+00 -2.408384e-01
6.694000e+00 -2.404916e-01
6.695000e+00 -2.401414e-01
6.696000e+00 -2.397879e-01
6.697000e+00 -2.394311e-01
6.698000e+00 -2.390709e-01
6.699000e+00 -2.387074e-01
6.700000e+00 -2.383406e-01
6.701000e+00 -2.379705e-01
6.702000e+00 -2.375971e-01
6.703000e+00 -2.372204e-01
6.704000e+00 -2.368404e-01
6.705000e+00 -2.364571e-01
6.706000e+00 -2.360705e-01
6.707000e+00 -2.356807e-01
6.708000e+00 -2.352875e-01
6.709000e+00 -2.348911e-01
6.710000e+00 -2.344915e-01
6.711000e+00 -2.340885e-01
6.712000e+00 -2.336823e-01
6.713000e+00 -2.332729e-01
6.714000e+00 -2.328602e-01
6.715000e+00 -2.324443e-01
6.716000e+00 -2.320251e-01
6.717000e+00 -2.316028e-01
6.718000e+00 -2.311771e-01
6.719000e+00 -2.307483e-01
6.720000e+00 -2.303163e-01
6.721000e+00 -2.298810e-01
6.722000e+00 -2.294426e-01
6.723000e+00 -2.290009e-01
6.724000e+00 -2.285561e-01
6.725000e+00 -2.281081e-01
6.726000e+00 -2.276569e-01
6.727000e+00 -2.272025e-01
6.728000e+00 -2.267450e-01
6.729000e+00 -2.262843e-01
6.730000e+00 -2.258204e-01
6.731000e+00 -2.253534e-01
6.732000e+00 -2.248832e-01
6.733000e+00 -2.244100e-01
6.734000e+00 -2.239335e-01
6.735000e+00 -2.234540e-01
6.736000e+00 -2.229713e-01
6.737000e+00 -2.224855e-01
6.738000e+00 -2.219966e-01
6.739000e+00 -2.215046e-01
6.740000e+00 -2.210095e-01
6.741000e+00 -2.205113e-01
6.742000e+00 -2.200100e-01
6.743000e+00 -2.195057e-01
6.744000e+00 -2.189983e-01
6.745000e+00 -2.184878e-01
6.746000e+00 -2.179742e-01
6.747000e+00 -2.174576e-01
6.748000e+00 -2.169380e-01
6.749000e+00 -2.164153e-01
6.750000e+00 -2.158896e-01
6.751000e+00 -2.153608e-01
6.752000e+00 -2.148290e-01
6.753000e+00 -2.142943e-01
6.754000e+00 -2.137565e-01
6.755000e+00 -2.132157e-01
6.756000e+00 -2.126719e-01
6.757000e+00 -2.121251e-01
6.758000e+00 -2.115754e-01
6.759000e+00 -2.110226e-01
6.760000e+00 -2.104669e-01
6.761000e+00 -2.099083e-01
6.762000e+00 -2.093466e-01
6.763000e+00 -2.087821e-01
6.764000e+00 -2.082146e-01
6.765000e+00 -2.076441e-01
6.766000e+00 -2.070708e-01
6.767000e+00 -2.064945e-01
6.768000e+00 -2.059153e-01
6.769000e+00 -2.053332e-01
6.770000e+00 -2.047482e-01
6.771000e+00 -2.041603e-01
6.772000e+00 -2.035696e-01
6.773000e+00 -2.029759e-01
6.774000e+00 -2.023794e-01
6.775000e+00 -2.017800e-01
6.776000e+00 -2.011778e-01
6.777000e+00 -2.005727e-01
6.778000e+00 -1.999648e-01
6.779000e+00 -1.993540e-01
6.780000e+00 -1.987404e-01
6.781000e+00 -1.981240e-01
6.782000e+00 -1.975048e-01
6.783000e+00 -1.968828e-01
6.784000e+00 -1.962580e-01
6.785000e+00 -1.956304e-01
6.786000e+00 -1.950000e-01
6.787000e+00 -1.943668e-01
6.788000e+00 -1.937309e-01
6.789000e+00 -1.930922e-01
6.790000e+00 -1.924508e-01
6.791000e+00 -1.918066e-01
6.792000e+00 -1.911597e-01
6.793000e+00 -1.905101e-01
6.794000e+00 -1.898578e-01
6.795000e+00 -1.892027e-01
6.796000e+00 -1.885449e-01
6.797000e+00 -1.878845e-01
6.798000e+00 -1.872213e-01
6.799000e+00 -1.865555e-01
6.800000e+00 -1.858870e-01
6.801000e+00 -1.852158e-01
6.802000e+00 -1.845420e-01
6.803000e+00 -1.838656e-01
6.804000e+00 -1.831865e-01
6.805000e+00 -1.825047e-01
6.806000e+00 -1.818204e-01
6.807000e+00 -1.811334e-01
6.808000e+00 -1.804438e-01
6.809000e+00 -1.797516e-01
6.810000e+00 -1.790569e-01
6.811000e+00 -1.783595e-01
6.812000e+00 -1.776596e-01
6.813000e+00 -1.769571e-01
6.814000e+00 -1.762521e-01
6.815000e+00 -1.755445e-01
6.816000e+00 -1.748343e-01
6.817000e+00 -1.741217e-01
6.818000e+00 -1.734065e-01
6.819000e+00 -1.726888e-01
6.820000e+00 -1.719686e-01
6.821000e+00 -1.712459e-01
6.822000e+00 -1.705207e-01
6.823000e+00 -1.697930e-01
6.824000e+00 -1.690629e-01
6.825000e+00 -1.683303e-01
6.826000e+00 -1.675952e-01
6.827000e+00 -1.668577e-01
6.828000e+00 -1.661178e-01
6.829000e+00 -1.653754e-01
6.830000e+00 -1.646307e-01
6.831000e+00 -1.638835e-01
6.832000e+00 -1.631339e-01
6.833000e+00 -1.623819e-01
6.834000e+00 -1.616275e-01
6.835000e+00 -1.608708e-01
6.836000e+00 -1.601117e-01
6.837000e+00 -1.593502e-01
6.838000e+00 -1.585864e-01
6.839000e+00 -1.578203e-01
6.840000e+00 -1.570518e-01
6.841000e+00 -1.562810e-01
6.842000e+00 -1.555079e-01
6.843000e+00 -1.547325e-01
6.844000e+00 -1.539548e-01
6.845000e+00 -1.531749e-01
6.846000e+00 -1.523926e-01
6.847000e+00 -1.516081e-01
6.848000e+00 -1.508213e-01
6.849000e+00 -1.500323e-01
6.850000e+00 -1.492411e-01
6.851000e+00 -1.484476e-01
6.852000e+00 -1.476519e-01
6.853000e+00 -1.468540e-01
6.854000e+00 -1.460539e-01
6.855000e+00 -1.452517e-01
6.856000e+00 -1.444472e-01
6.857000e+00 -1.436406e-01
6.858000e+00 -1.428318e-01
6.859000e+00 -1.420209e-01
6.860000e+00 -1.412078e-01
6.861000e+00 -1.403926e-01
6.862000e+00 -1.395752e-01
6.863000e+00 -1.387558e-01
6.864000e+00 -1.379343e-01
6.865000e+00 -1.371106e-01
6.866000e+00 -1.362849e-01
6.867000e+00 -1.354571e-01
6.868000e+00 -1.346273e-01
6.869000e+00 -1.337954e-01
6.870000e+00 -1.329614e-01
6.871000e+00 -1.321254e-01
6.872000e+00 -1.312874e-01
6.873000e+00 -1.304474e-01
6.874000e+00 -1.296054e-01
6.875000e+00 -1.287614e-01
6.876000e+00 -1.279154e-01
6.877000e+00 -1.270675e-01
6.878000e+00 -1.262175e-01
6.879000e+00 -1.253656e-01
6.880000e+00 -1.245118e-01
6.881000e+00 -1.236561e-01
6.882000e+00 -1.227984e-01
6.883000e+00 -1.219388e-01
6.884000e+00 -1.210773e-01
6.885000e+00 -1.202139e-01
6.886000e+00 -1.193487e-01
6.887000e+00 -1.184816e-01
6.888000e+00 -1.176126e-01
6.889000e+00 -1.167417e-01
6.890000e+00 -1.158690e-01
6.891000e+00 -1.149945e-01
6.892000e+00 -1.141182e-01
6.893000e+00 -1.132401e-01
6.894000e+00 -1.123601e-01
6.895000e+00 -1.114784e-01
6.896000e+00 -1.105949e-01
6.897000e+00 -1.097096e-01
6.898000e+00 -1.088226e-01
6.899000e+00 -1.079338e-01
6.900000e+00 -1.070433e-01
6.901000e+00 -1.061511e-01
6.902000e+00 -1.052572e-01
6.903000e+00 -1.043615e-01
6.904000e+00 -1.034642e-01
6.905000e+00 -1.025651e-01
6.906000e+00 -1.016645e-01
6.907000e+00 -1.007621e-01
6.908000e+00 -9.985810e-02
6.909000e+00 -9.895246e-02
6.910000e+00 -9.804519e-02
6.911000e+00 -9.713630e-02
6.912000e+00 -9.622581e-02
6.913000e+00 -9.531372e-02
6.914000e+00 -9.440005e-02
6.915000e+00 -9.348480e-02
6.916000e+00 -9.256800e-02
6.917000e+00 -9.164963e-02
6.918000e+00 -9.072973e-02
6.919000e+00 -8.980830e-02
6.920000e+00 -8.888535e-02
6.921000e+00 -8.796089e-02
6.922000e+00 -8.703493e-02
6.923000e+00 -8.610749e-02
6.924000e+00 -8.517858e-02
6.925000e+00 -8.424819e-02
6.926000e+00 -8.331636e-02
6.927000e+00 -8.238309e-02
6.928000e+00 -8.144838e-02
6.929000e+00 -8.051226e-02
6.930000e+00 -7.957473e-02
6.931000e+00 -7.863580e-02
6.932000e+00 -7.769548e-02
6.933000e+00 -7.675380e-02
6.934000e+00 -7.581074e-02
6.935000e+00 -7.486634e-02
6.936000e+00 -7.392060e-02
6.937000e+00 -7.297352e-02
6.938000e+00 -7.202513e-02
6.939000e+00 -7.107544e-02
6.940000e+00 -7.012445e-02
6.941000e+00 -6.917217e-02
6.942000e+00 -6.821862e-02
6.943000e+00 -6.726381e-02
6.944000e+00 -6.630776e-02
6.945000e+00 -6.535046e-02
6.946000e+00 -6.439194e-02
6.947000e+00 -6.343220e-02
6.948000e+00 -6.247126e-02
6.949000e+00 -6.150913e-02
6.950000e+00 -6.054582e-02
6.951000e+00 -5.958134e-02
6.952000e+00 -5.861570e-02
6.953000e+00 -5.764892e-02
6.954000e+00 -5.668100e-02
6.955000e+00 -5.571196e-02
6.956000e+00 -5.474181e-02
6.957000e+00 -5.377056e-02
6.958000e+00 -5.279822e-02
6.959000e+00 -5.182481e-02
6.960000e+00 -5.085034e-02
6.961000e+00 -4.987481e-02
6.962000e+00 -4.889824e-02
6.963000e+00 -4.792064e-02
6.964000e+00 -4.694203e-02
6.965000e+00 -4.596241e-02
6.966000e+00 -4.498180e-02
6.967000e+00 -4.400021e-02
6.968000e+00 -4.301764e-02
6.969000e+00 -4.203412e-02
6.970000e+00 -4.104966e-02
6.971000e+00 -4.006426e-02
6.972000e+00 -3.907794e-02
6.973000e+00 -3.809071e-02
6.974000e+00 -3.710258e-02
6.975000e+00 -3.611356e-02
6.976000e+00 -3.512367e-02
6.977000e+00 -3.413292e-02
6.978000e+00 -3.314132e-02
6.979000e+00 -3.214888e-02
6.980000e+00 -3.115561e-02
6.981000e+00 -3.016153e-02
6.982000e+00 -2.916665e-02
6.983000e+00 -2.817098e-02
6.984000e+00 -2.717453e-02
6.985000e+00 -2.617731e-02
6.986000e+00 -2.517934e-02
6.987000e+00 -2.418063e-02
6.988000e+00 -2.318119e-02
6.989000e+00 -2.218104e-02
6.990000e+00 -2.118017e-02
6.991000e+00 -2.017862e-02
6.992000e+00 -1.917638e-02
6.993000e+00 -1.817348e-02
6.994000e+00 -1.716992e-02
6.995000e+00 -1.616571e-02
6.996000e+00 -1.516088e-02
6.997000e+00 -1.415542e-02
6.998000e+00 -1.314936e-02
6.999000e+00 -1.214270e-02
7.000000e+00 -1.113546e-02
7.001000e+00 -1.012764e-02
7.002000e+00 -9.119273e-03
7.003000e+00 -8.110358e-03
7.004000e+00 -7.100909e-03
7.005000e+00 -6.090938e-03
7.006000e+00 -5.080460e-03
7.007000e+00 -4.069484e-03
7.008000e+00 -3.058025e-03
7.009000e+00 -2.046094e-03
7.010000e+00 -1.033705e-03
7.011000e+00 -2.086794e-05
7.012000e+00 9.924029e-04
7.013000e+00 2.006096e-03
7.014000e+00 3.020198e-03
7.015000e+00 4.034697e-03
7.016000e+00 5.049580e-03
7.017000e+00 6.064836e-03
7.018000e+00 7.080451e-03
7.019000e+00 8.096413e-03
7.020000e+00 9.112709e-03
7.021000e+00 1.012933e-02
7.022000e+00 1.114625e-02
7.023000e+00 1.216348e-02
7.024000e+00 1.318099e-02
7.025000e+00 1.419877e-02
7.026000e+00 1.521681e-02
7.027000e+00 1.623509e-02
7.028000e+00 1.725361e-02
7.029000e+00 1.827236e-02
7.030000e+00 1.929131e-02
7.031000e+00 2.031045e-02
7.032000e+00 2.132978e-02
7.033000e+00 2.234928e-02
7.034000e+00 2.336894e-02
7.035000e+00 2.438875e-02
7.036000e+00 2.540868e-02
7.037000e+00 2.642874e-02
7.038000e+00 2.744890e-02
7.039000e+00 2.846916e-02
7.040000e+00 2.948951e-02
7.041000e+00 3.050992e-02
7.042000e+00 3.153038e-02
7.043000e+00 3.255090e-02
7.044000e+00 3.357144e-02
7.045000e+00 3.459200e-02
7.046000e+00 3.561257e-02
7.047000e+00 3.663313e-02
7.048000e+00 3.765367e-02
7.049000e+00 3.867418e-02
7.050000e+00 3.969464e-02
7.051000e+00 4.071504e-02
7.052000e+00 4.173538e-02
7.053000e+00 4.275562e-02
7.054000e+00 4.377578e-02
7.055000e+00 4.479582e-02
7.056000e+00 4.581574e-02
7.057000e+00 4.683553e-02
7.058000e+00 4.785517e-02
7.059000e+00 4.887465e-02
7.060000e+00 4.989395e-02
7.061000e+00 5.091307e-02
7.062000e+00 5.193199e-02
7.063000e+00 5.295070e-02
7.064000e+00 5.396918e-02
7.065000e+00 5.498742e-02
7.066000e+00 5.600542e-02
7.067000e+00 5.702315e-02
7.068000e+00 5.804060e-02
7.069000e+00 5.905777e-02
7.070000e+00 6.007463e-02
7.071000e+00 6.109117e-02
7.072000e+00 6.210739e-02
7.073000e+00 6.312327e-02
7.074000e+00 6.413880e-02
7.075000e+00 6.515395e-02
7.076000e+00 6.616873e-02
7.077000e+00 6.718312e-02
7.078000e+00 6.819710e-02
7.079000e+00 6.921066e-02
7.080000e+00 7.022379e-02
7.081000e+00 7.123647e-02
7.082000e+00 7.224870e-02
7.083000e+00 7.326046e-02
7.084000e+00 7.427173e-02
7.085000e+00 7.528251e-02
7.086000e+00 7.629278e-02
7.087000e+00 7.730253e-02
7.088000e+00 7.831174e-02
7.089000e+00 7.932040e-02
7.090000e+00 8.032850e-02
7.091000e+00 8.133603e-02
7.092000e+00 8.234298e-02
7.093000e+00 8.334932e-02
7.094000e+00 8.435505e-02
7.095000e+00 8.536015e-02
7.096000e+00 8.636461e-02
7.097000e+00 8.736842e-02
7.098000e+00 8.837157e-02
7.099000e+00 8.937404e-02
7.100000e+00 9.037582e-02
7.101000e+00 9.137689e-02
7.102000e+00 9.237725e-02
7.103000e+00 9.337688e-02
7.104000e+00 9.437576e-02
7.105000e+00 9.537389e-02
7.106000e+00 9.637125e-02
7.107000e+00 9.736782e-02
7.108000e+00 9.836361e-02
7.109000e+00 9.935858e-02
7.110000e+00 1.003527e-01
7.111000e+00 1.013461e-01
7.112000e+00 1.023385e-01
7.113000e+00 1.033301e-01
7.114000e+00 1.043209e-01
7.115000e+00 1.053107e-01
7.116000e+00 1.062997e-01
7.117000e+00 1.072877e-01
7.118000e+00 1.082748e-01
7.119000e+00 1.092610e-01
7.120000e+00 1.102463e-01
7.121000e+00 1.112305e-01
7.122000e+00 1.122138e-01
7.123000e+00 1.131961e-01
7.124000e+00 1.141774e-01
7.125000e+00 1.151577e-01
7.126000e+00 1.161369e-01
7.127000e+00 1.171151e-01
7.128000e+00 1.180923e-01
7.129000e+00 1.190684e-01
7.130000e+00 1.200434e-01
7.131000e+00 1.210173e-01
7.132000e+00 1.219901e-01
7.133000e+00 1.229618e-01
7.134000e+00 1.239323e-01
7.135000e+00 1.249017e-01
7.136000e+00 1.258699e-01
7.137000e+00 1.268370e-01
7.138000e+00 1.278029e-01
7.139000e+00 1.287676e-01
7.140000e+00 1.297311e-01
7.141000e+00 1.306933e-01
7.142000e+00 1.316543e-01
7.143000e+00 1.326141e-01
7.144000e+00 1.335726e-01
7.145000e+00 1.345298e-01
7.146000e+00 1.354858e-01
7.147000e+00 1.364404e-01
7.148000e+00 1.373937e-01
7.149000e+00 1.383457e-01
7.150000e+00 1.392964e-01
7.151000e+00 1.402457e-01
7.152000e+00 1.411936e-01
7.153000e+00 1.421402e-01
7.154000e+00 1.430853e-01
7.155000e+00 1.440291e-01
7.156000e+00 1.449714e-01
7.157000e+00 1.459123e-01
7.158000e+00 1.468518e-01
7.159000e+00 1.477898e-01
7.160000e+00 1.487263e-01
7.161000e+00 1.496614e-01
7.162000e+00 1.505950e-01
7.163000e+00 1.515270e-01
7.164000e+00 1.524575e-01
7.165000e+00 1.533865e-01
7.166000e+00 1.543140e-01
7.167000e+00 1.552399e-01
7.168000e+00 1.561642e-01
7.169000e+00 1.570869e-01
7.170000e+00 1.580081e-01
7.171000e+00 1.589276e-01
7.172000e+00 1.598455e-01
7.173000e+00 1.607617e-01
7.174000e+00 1.616763e-01
7.175000e+00 1.625893e-01
7.176000e+00 1.635006e-01
7.177000e+00 1.644101e-01
7.178000e+00 1.653180e-01
7.179000e+00 1.662242e-01
7.180000e+00 1.671286e-01
7.181000e+00 1.680313e-01
7.182000e+00 1.689323e-01
7.183000e+00 1.698315e-01
7.184000e+00 1.707289e-01
7.185000e+00 1.716245e-01
7.186000e+00 1.725183e-01
7.187000e+00 1.734103e-01
7.188000e+00 1.743005e-01
7.189000e+00 1.751888e-01
7.190000e+00 1.760753e-01
7.191000e+00 1.769599e-01
7.192000e+00 1.778426e-01
7.193000e+00 1.787235e-01
7.194000e+00 1.796024e-01
7.195000e+00 1.804794e-01
7.196000e+00 1.813545e-01
7.197000e+00 1.822276e-01
7.198000e+00 1.830988e-01
7.199000e+00 1.839681e-01
7.200000e+00 1.848353e-01
7.201000e+00 1.857005e-01
7.202000e+00 1.865638e-01
7.203000e+00 1.874250e-01
7.204000e+00 1.882842e-01
7.205000e+00 1.891414e-01
7.206000e+00 1.899964e-01
7.207000e+00 1.908495e-01
7.208000e+00 1.917004e-01
7.209000e+00 1.925493e-01
7.210000e+00 1.933960e-01
7.211000e+00 1.942406e-01
7.212000e+00 1.950831e-01
7.213000e+00 1.959235e-01
7.214000e+00 1.967617e-01
7.215000e+00 1.975977e-01
7.216000e+00 1.984316e-01
7.217000e+00 1.992632e-01
7.218000e+00 2.000927e-01
7.219000e+00 2.009199e-01
7.220000e+00 2.017449e-01
7.221000e+00 2.025676e-01
7.222000e+00 2.033881e-01
7.223000e+00 2.042064e-01
7.224000e+00 2.050223e-01
7.225000e+00 2.058360e-01
7.226000e+00 2.066474e-01
7.227000e+00 2.074564e-01
7.228000e+00 2.082631e-01
7.229000e+00 2.090675e-01
7.230000e+00 2.098695e-01
7.231000e+00 2.106691e-01
7.232000e+00 2.114664e-01
7.233000e+00 2.122613e-01
7.234000e+00 2.130538e-01
7.235000e+00 2.138438e-01
7.236000e+00 2.146315e-01
7.237000e+00 2.154167e-01
7.238000e+00 2.161994e-01
7.239000e+00 2.169797e-01
7.240000e+00 2.177575e-01
7.241000e+00 2.185328e-01
7.242000e+00 2.193056e-01
7.243000e+00 2.200759e-01
7.244000e+00 2.208437e-01
7.245000e+00 2.216090e-01
7.246000e+00 2.223717e-01
7.247000e+00 2.231318e-01
7.248000e+00 2.238894e-01
7.249000e+00 2.246443e-01
7.250000e+00 2.253967e-01
7.251000e+00 2.261465e-01
7.252000e+00 2.268936e-01
7.253000e+00 2.276382e-01
7.254000e+00 2.283800e-01
7.255000e+00 2.291193e-01
7.256000e+00 2.298558e-01
7.257000e+00 2.305897e-01
7.258000e+00 2.313209e-01
7.259000e+00 2.320493e-01
7.260000e+00 2.327751e-01
7.261000e+00 2.334981e-01
7.262000e+00 2.342184e-01
7.263000e+00 2.349360e-01
7.264000e+00 2.356507e-01
7.265000e+00 2.363627e-01
7.266000e+00 2.370720e-01
7.267000e+00 2.377784e-01
7.268000e+00 2.384820e-01
7.269000e+00 2.391828e-01
7.270000e+00 2.398807e-01
7.271000e+00 2.405758e-01
7.272000e+00 2.412681e-01
7.273000e+00 2.419575e-01
7.274000e+00 2.426440e-01
7.275000e+00 2.433276e-01
7.276000e+00 2.440083e-01
7.277000e+00 2.446861e-01
7.278000e+00 2.453610e-01
7.279000e+00 2.460329e-01
7.280000e+00 2.467019e-01
7.281000e+00 2.473679e-01
7.282000e+00 2.480310e-01
7.283000e+00 2.486911e-01
7.284000e+00 2.493481e-01
7.285000e+00 2.500022e-01
7.286000e+00 2.506533e-01
7.287000e+00 2.513013e-01
7.288000e+00 2.519463e-01
7.289000e+00 2.525882e-01
7.290000e+00 2.532271e-01
7.291000e+00 2.538628e-01
7.292000e+00 2.544956e-01
7.293000e+00 2.551252e-01
7.294000e+00 2.557517e-01
7.295000e+00 2.563750e-01
7.296000e+00 2.569953e-01
7.297000e+00 2.576124e-01
7.298000e+00 2.582264e-01
7.299000e+00 2.588372e-01
7.300000e+00 2.594448e-01
7.301000e+00 2.600492e-01
7.302000e+00 2.606505e-01
7.303000e+00 2.612485e-01
7.304000e+00 2.618433e-01
7.305000e+00 2.624349e-01
7.306000e+00 2.630232e-01
7.307000e+00 2.636083e-01
7.308000e+00 2.641901e-01
7.309000e+00 2.647687e-01
7.310000e+00 2.653439e-01
7.311000e+00 2.659159e-01
7.312000e+00 2.664846e-01
7.313000e+00 2.670499e-01
7.314000e+00 2.676119e-01
7.315000e+00 2.681706e-01
7.316000e+00 2.687259e-01
7.317000e+00 2.692779e-01
7.318000e+00 2.698265e-01
7.319000e+00 2.703717e-01
7.320000e+00 2.709135e-01
7.321000e+00 2.714519e-01
7.322000e+00 2.719869e-01
7.323000e+00 2.725185e-01
7.324000e+00 2.730466e-01
7.325000e+00 2.735713e-01
7.326000e+00 2.740926e-01
7.327000e+00 2.746103e-01
7.328000e+00 2.751246e-01
7.329000e+00 2.756354e-01
7.330000e+00 2.761428e-01
7.331000e+00 2.766466e-01
7.332000e+00 2.771468e-01
7.333000e+00 2.776436e-01
7.334000e+00 2.781368e-01
7.335000e+00 2.786265e-01
7.336000e+00 2.791126e-01
7.337000e+00 2.795951e-01
7.338000e+00 2.800740e-01
7.339000e+00 2.805494e-01
7.340000e+00 2.810211e-01
7.341000e+00 2.814893e-01
7.342000e+00 2.819538e-01
7.343000e+00 2.824147e-01
7.344000e+00 2.828720e-01
7.345000e+00 2.833255e-01
7.346000e+00 2.837755e-01
7.347000e+00 2.842217e-01
7.348000e+00 2.846643e-01
7.349000e+00 2.851032e-01
7.350000e+00 2.855384e-01
7.351000e+00 2.859699e-01
7.352000e+00 2.863976e-01
7.353000e+00 2.868216e-01
7.354000e+00 2.872419e-01
7.355000e+00 2.876584e-01
7.356000e+00 2.880712e-01
7.357000e+00 2.884802e-01
7.358000e+00 2.888854e-01
7.359000e+00 2.892868e-01
7.360000e+00 2.896845e-01
7.361000e+00 2.900783e-01
7.362000e+00 2.904683e-01
7.363000e+00 2.908544e-01
7.364000e+00 2.912367e-01
7.365000e+00 2.916152e-01
7.366000e+00 2.919898e-01
7.367000e+00 2.923606e-01
7.368000e+00 2.927275e-01
7.369000e+00 2.930905e-01
7.370000e+00 2.934495e-01
7.371000e+00 2.938047e-01
7.372000e+00 2.941560e-01
7.373000e+00 2.945033e-01
7.374000e+00 2.948468e-01
7.375000e+00 2.951862e-01
7.376000e+00 2.955218e-01
7.377000e+00 2.958533e-01
7.378000e+00 2.961809e-01
7.379000e+00 2.965045e-01
7.380000e+00 2.968241e-01
7.381000e+00 2.971398e-01
7.382000e+00 2.974514e-01
7.383000e+00 2.977590e-01
7.384000e+00 2.980626e-01
7.385000e+00 2.983621e-01
7.386000e+00 2.986576e-01
7.387000e+00 2.989491e-01
7.388000e+00 2.992364e-01
7.389000e+00 2.995198e-01
7.390000e+00 2.997990e-01
7.391000e+00 3.000742e-01
7.392000e+00 3.003452e-01
7.393000e+00 3.006122e-01
7.394000e+00 3.008750e-01
7.395000e+00 3.011337e-01
7.396000e+00 3.013883e-01
7.397000e+00 3.016388e-01
7.398000e+00 3.018851e-01
7.399000e+00 3.021272e-01
7.400000e+00 3.023652e-01
7.401000e+00 3.025990e-01
7.402000e+00 3.028287e-01
7.403000e+00 3.030541e-01
7.404000e+00 3.032753e-01
7.405000e+00 3.034924e-01
7.406000e+00 3.037052e-01
7.407000e+00 3.039138e-01
7.408000e+00 3.041181e-01
7.409000e+00 3.043182e-01
7.410000e+00 3.045141e-01
7.411000e+00 3.047057e-01
7.412000e+00 3.048931e-01
7.413000e+00 3.050762e-01
7.414000e+00 3.052549e-01
7.415000e+00 3.054295e-01
7.416000e+00 3.055997e-01
7.417000e+00 3.057656e-01
7.418000e+00 3.059272e-01
7.419000e+00 3.060844e-01
7.420000e+00 3.062374e-01
7.421000e+00 3.063860e-01
7.422000e+00 3.065302e-01
7.423000e+00 3.066701e-01
7.424000e+00 3.068057e-01
7.425000e+00 3.069368e-01
7.426000e+00 3.070637e-01
7.427000e+00 3.071861e-01
7.428000e+00 3.073041e-01
7.429000e+00 3.074177e-01
7.430000e+00 3.075269e-01
7.431000e+00 3.076318e-01
7.432000e+00 3.077321e-01
7.433000e+00 3.078281e-01
7.434000e+00 3.079196e-01
7.435000e+00 3.080067e-01
7.436000e+00 3.080893e-01
7.437000e+00 3.081675e-01
7.438000e+00 3.082412e-01
7.439000e+00 3.083104e-01
7.440000e+00 3.083752e-01
7.441000e+00 3.084354e-01
7.442000e+00 3.084912e-01
7.443000e+00 3.085425e-01
7.444000e+00 3.085892e-01
7.445000e+00 3.086315e-01
7.446000e+00 3.086692e-01
7.447000e+00 3.087024e-01
7.448000e+00 3.087310e-01
7.449000e+00 3.087552e-01
7.450000e+00 3.087747e-01
7.451000e+00 3.087897e-01
7.452000e+00 3.088002e-01
7.453000e+00 3.088060e-01
7.454000e+00 3.088073e-01
7.455000e+00 3.088040e-01
7.456000e+00 3.087961e-01
7.457000e+00 3.087836e-01
7.458000e+00 3.087666e-01
7.459000e+00 3.087449e-01
7.460000e+00 3.087185e-01
7.461000e+00 3.086876e-01
7.462000e+00 3.086520e-01
7.463000e+00 3.086118e-01
7.464000e+00 3.085670e-01
7.465000e+00 3.085175e-01
7.466000e+00 3.084633e-01
7.467000e+00 3.084045e-01
7.468000e+00 3.083410e-01
7.469000e+00 3.082729e-01
7.470000e+00 3.082000e-01
7.471000e+00 3.081225e-01
7.472000e+00 3.080403e-01
7.473000e+00 3.079534e-01
7.474000e+00 3.078618e-01
7.475000e+00 3.077654e-01
7.476000e+00 3.076644e-01
7.477000e+00 3.075586e-01
7.478000e+00 3.074481e-01
7.479000e+00 3.073329e-01
7.480000e+00 3.072129e-01
7.481000e+00 3.070882e-01
7.482000e+00 3.069587e-01
7.483000e+00 3.068245e-01
7.484000e+00 3.066855e-01
7.485000e+00 3.065418e-01
7.486000e+00 3.063932e-01
7.487000e+00 3.062399e-01
7.488000e+00 3.060818e-01
7.489000e+00 3.059189e-01
7.490000e+00 3.057513e-01
7.491000e+00 3.055788e-01
7.492000e+00 3.054015e-01
7.493000e+00 3.052194e-01
7.494000e+00 3.050325e-01
7.495000e+00 3.048407e-01
7.496000e+00 3.046442e-01
7.497000e+00 3.044428e-01
7.498000e+00 3.042366e-01
7.499000e+00 3.040255e-01
7.500000e+00 3.038096e-01
7.501000e+00 3.035888e-01
7.502000e+00 3.033632e-01
7.503000e+00 3.031327e-01
7.504000e+00 3.028973e-01
7.505000e+00 3.026571e-01
7.506000e+00 3.024120e-01
7.507000e+00 3.021620e-01
7.508000e+00 3.019071e-01
7.509000e+00 3.016473e-01
7.510000e+00 3.013827e-01
7.511000e+00 3.011131e-01
7.512000e+00 3.008387e-01
7.513000e+00 3.005593e-01
7.514000e+00 3.002750e-01
7.515000e+00 2.999858e-01
7.516000e+00 2.996917e-01
7.517000e+00 2.993927e-01
7.518000e+00 2.990887e-01
7.519000e+00 2.987798e-01
7.520000e+00 2.984659e-01
7.521000e+00 2.981471e-01
7.522000e+00 2.978234e-01
7.523000e+00 2.974947e-01
7.524000e+00 2.971611e-01
7.525000e+00 2.968225e-01
7.526000e+00 2.964789e-01
7.527000e+00 2.961304e-01
7.528000e+00 2.957769e-01
7.529000e+00 2.954184e-01
7.530000e+00 2.950549e-01
7.531000e+00 2.946865e-01
7.532000e+00 2.943131e-01
7.533000e+00 2.939347e-01
7.534000e+00 2.935513e-01
7.535000e+00 2.931629e-01
7.536000e+00 2.927695e-01
7.537000e+00 2.923711e-01
7.538000e+00 2.919677e-01
7.539000e+00 2.915592e-01
7.540000e+00 2.911458e-01
7.541000e+00 2.907274e-01
7.542000e+00 2.903039e-01
7.543000e+00 2.898754e-01
7.544000e+00 2.894419e-01
7.545000e+00 2.890034e-01
7.546000e+00 2.885598e-01
7.547000e+00 2.881112e-01
7.548000e+00 2.876575e-01
7.549000e+00 2.871988e-01
7.550000e+00 2.867351e-01
7.551000e+00 2.862663e-01
7.552000e+00 2.857925e-01
7.553000e+00 2.853136e-01
7.554000e+00 2.848297e-01
7.555000e+00 2.843407e-01
7.556000e+00 2.838466e-01
7.557000e+00 2.833475e-01
7.558000e+00 2.828433e-01
7.559000e+00 2.823340e-01
7.560000e+00 2.818197e-01
7.561000e+00 2.813003e-01
7.562000e+00 2.807758e-01
7.563000e+00 2.802463e-01
7.564000e+00 2.797117e-01
7.565000e+00 2.791720e-01
7.566000e+00 2.786272e-01
7.567000e+00 2.780773e-01
7.568000e+00 2.775223e-01
7.569000e+00 2.769622e-01
7.570000e+00 2.763971e-01
7.571000e+00 2.758268e-01
7.572000e+00 2.752515e-01
7.573000e+00 2.746710e-01
7.574000e+00 2.740855e-01
7.575000e+00 2.734948e-01
7.576000e+00 2.728991e-01
7.577000e+00 2.722982e-01
7.578000e+00 2.716923e-01
7.579000e+00 2.710812e-01
7.580000e+00 2.704650e-01
7.581000e+00 2.698437e-01
7.582000e+00 2.692173e-01
7.583000e+00 2.685858e-01
7.584000e+00 2.679491e-01
7.585000e+00 2.673074e-01
7.586000e+00 2.666605e-01
7.587000e+00 2.660085e-01
7.588000e+00 2.653514e-01
7.589000e+00 2.646892e-01
7.590000e+00 2.640218e-01
7.591000e+00 2.633493e-01
7.592000e+00 2.626717e-01
7.593000e+00 2.619890e-01
7.594000e+00 2.613011e-01
7.595000e+00 2.606081e-01
7.596000e+00 2.599100e-01
7.597000e+00 2.592067e-01
7.598000e+00 2.584984e-01
7.599000e+00 2.577848e-01
7.600000e+00 2.570662e-01
7.601000e+00 2.563424e-01
7.602000e+00 2.556135e-01
7.603000e+00 2.548795e-01
7.604000e+00 2.541403e-01
7.605000e+00 2.533960e-01
7.606000e+00 2.526465e-01
7.607000e+00 2.518920e-01
7.608000e+00 2.511323e-01
7.609000e+00 2.503674e-01
7.610000e+00 2.495974e-01
7.611000e+00 2.488223e-01
7.612000e+00 2.480420e-01
7.613000e+00 2.472567e-01
7.614000e+00 2.464661e-01
7.615000e+00 2.456705e-01
7.616000e+00 2.448697e-01
7.617000e+00 2.440637e-01
7.618000e+00 2.432527e-01
7.619000e+00 2.424365e-01
7.620000e+00 2.416151e-01
7.621000e+00 2.407887e-01
7.622000e+00 2.399571e-01
7.623000e+00 2.391203e-01
7.624000e+00 2.382785e-01
7.625000e+00 2.374315e-01
7.626000e+00 2.365793e-01
7.627000e+00 2.357221e-01
7.628000e+00 2.348597e-01
7.629000e+00 2.339922e-01
7.630000e+00 2.331195e-01
7.631000e+00 2.322417e-01
7.632000e+00 2.313588e-01
7.633000e+00 2.304708e-01
7.634000e+00 2.295777e-01
7.635000e+00 2.286794e-01
7.636000e+00 2.277760e-01
7.637000e+00 2.268675e-01
7.638000e+00 2.259538e-01
7.639000e+00 2.250351e-01
7.640000e+00 2.241112e-01
7.641000e+00 2.231822e-01
7.642000e+00 2.222481e-01
7.643000e+00 2.213089e-01
7.644000e+00 2.203646e-01
7.645000e+00 2.194151e-01
7.646000e+00 2.184606e-01
7.647000e+00 2.175009e-01
7.648000e+00 2.165362e-01
7.649000e+00 2.155663e-01
7.650000e+00 2.145913e-01
7.651000e+00 2.136113e-01
7.652000e+00 2.126261e-01
7.653000e+00 2.116358e-01
7.654000e+00 2.106405e-01
7.655000e+00 2.096400e-01
7.656000e+00 2.086345e-01
7.657000e+00 2.076239e-01
7.658000e+00 2.066082e-01
7.659000e+00 2.055874e-01
7.660000e+00 2.045615e-01
7.661000e+00 2.035306e-01
7.662000e+00 2.024945e-01
7.663000e+00 2.014534e-01
7.664000e+00 2.004073e-01
7.665000e+00 1.993560e-01
7.666000e+00 1.982997e-01
7.667000e+00 1.972383e-01
7.668000e+00 1.961719e-01
7.669000e+00 1.951004e-01
7.670000e+00 1.940239e-01
7.671000e+00 1.929423e-01
7.672000e+00 1.918556e-01
7.673000e+00 1.907640e-01
7.674000e+00 1.896672e-01
7.675000e+00 1.885654e-01
7.676000e+00 1.874586e-01
7.677000e+00 1.863468e-01
7.678000e+00 1.852299e-01
7.679000e+00 1.841080e-01
7.680000e+00 1.829811e-01
7.681000e+00 1.818491e-01
7.682000e+00 1.807122e-01
7.683000e+00 1.795702e-01
7.684000e+00 1.784232e-01
7.685000e+00 1.772712e-01
7.686000e+00 1.761142e-01
7.687000e+00 1.749522e-01
7.688000e+00 1.737852e-01
7.689000e+00 1.726132e-01
7.690000e+00 1.714362e-01
7.691000e+00 1.702542e-01
7.692000e+00 1.690673e-01
7.693000e+00 1.678754e-01
7.694000e+00 1.666785e-01
7.695000e+00 1.654766e-01
7.696000e+00 1.642698e-01
7.697000e+00 1.630580e-01
7.698000e+00 1.618413e-01
7.699000e+00 1.606196e-01
7.700000e+00 1.593929e-01
7.701000e+00 1.581613e-01
7.702000e+00 1.569248e-01
7.703000e+00 1.556834e-01
7.704000e+00 1.544370e-01
7.705000e+00 1.531857e-01
7.706000e+00 1.519294e-01
7.707000e+00 1.506683e-01
7.708000e+00 1.494022e-01
7.709000e+00 1.481313e-01
7.710000e+00 1.468554e-01
7.711000e+00 1.455746e-01
7.712000e+00 1.442890e-01
7.713000e+00 1.429985e-01
7.714000e+00 1.417030e-01
7.715000e+00 1.404027e-01
7.716000e+00 1.390976e-01
7.717000e+00 1.377875e-01
7.718000e+00 1.364727e-01
7.719000e+00 1.351529e-01
7.720000e+00 1.338283e-01
7.721000e+00 1.324989e-01
7.722000e+00 1.311646e-01
7.723000e+00 1.298255e-01
7.724000e+00 1.284815e-01
7.725000e+00 1.271328e-01
7.726000e+00 1.257792e-01
7.727000e+00 1.244208e-01
7.728000e+00 1.230576e-01
7.729000e+00 1.216896e-01
7.730000e+00 1.203168e-01
7.731000e+00 1.189393e-01
7.732000e+00 1.175569e-01
7.733000e+00 1.161698e-01
7.734000e+00 1.147779e-01
7.735000e+00 1.133812e-01
7.736000e+00 1.119798e-01
7.737000e+00 1.105737e-01
7.738000e+00 1.091627e-01
7.739000e+00 1.077471e-01
7.740000e+00 1.063267e-01
7.741000e+00 1.049016e-01
7.742000e+00 1.034718e-01
7.743000e+00 1.020373e-01
7.744000e+00 1.005980e-01
7.745000e+00 9.915410e-02
7.746000e+00 9.770547e-02
7.747000e+00 9.625216e-02
7.748000e+00 9.479418e-02
7.749000e+00 9.333152e-02
7.750000e+00 9.186420e-02
7.751000e+00 9.039222e-02
7.752000e+00 8.891559e-02
7.753000e+00 8.743432e-02
7.754000e+00 8.594841e-02
7.755000e+00 8.445788e-02
7.756000e+00 8.296272e-02
7.757000e+00 8.146296e-02
7.758000e+00 7.995858e-02
7.759000e+00 7.844961e-02
7.760000e+00 7.693604e-02
7.761000e+00 7.541789e-02
7.762000e+00 7.389517e-02
7.763000e+00 7.236788e-02
7.764000e+00 7.083602e-02
7.765000e+00 6.929962e-02
7.766000e+00 6.775866e-02
7.767000e+00 6.621318e-02
7.768000e+00 6.466316e-02
7.769000e+00 6.310862e-02
7.770000e+00 6.154956e-02
7.771000e+00 5.998601e-02
7.772000e+00 5.841795e-02
7.773000e+00 5.684541e-02
7.774000e+00 5.526838e-02
7.775000e+00 5.368688e-02
7.776000e+00 5.210092e-02
7.777000e+00 5.051050e-02
7.778000e+00 4.891564e-02
7.779000e+00 4.731634e-02
7.780000e+00 4.571260e-02
7.781000e+00 4.410445e-02
7.782000e+00 4.249188e-02
7.783000e+00 4.087490e-02
7.784000e+00 3.925354e-02
7.785000e+00 3.762778e-02
7.786000e+00 3.599765e-02
7.787000e+00 3.436315e-02
7.788000e+00 3.272429e-02
7.789000e+00 3.108108e-02
7.790000e+00 2.943352e-02
7.791000e+00 2.778164e-02
7.792000e+00 2.612543e-02
7.793000e+00 2.446490e-02
7.794000e+00 2.280007e-02
7.795000e+00 2.113095e-02
7.796000e+00 1.945754e-02
7.797000e+00 1.777985e-02
7.798000e+00 1.609790e-02
7.799000e+00 1.441169e-02
7.800000e+00 1.272123e-02
7.801000e+00 1.102653e-02
7.802000e+00 9.327607e-03
7.803000e+00 7.624463e-03
7.804000e+00 5.917110e-03
7.805000e+00 4.205557e-03
7.806000e+00 2.489816e-03
7.807000e+00 7.698956e-04
7.808000e+00 -9.541937e-04
7.809000e+00 -2.682442e-03
7.810000e+00 -4.414839e-03
7.811000e+00 -6.151374e-03
7.812000e+00 -7.892038e-03
7.813000e+00 -9.636819e-03
7.814000e+00 -1.138571e-02
7.815000e+00 -1.313869e-02
7.816000e+00 -1.489577e-02
7.817000e+00 -1.665692e-02
7.818000e+00 -1.842213e-02
7.819000e+00 -2.019140e-02
7.820000e+00 -2.196472e-02
7.821000e+00 -2.374206e-02
7.822000e+00 -2.552343e-02
7.823000e+00 -2.730881e-02
7.824000e+00 -2.909820e-02
7.825000e+00 -3.089157e-02
7.826000e+00 -3.268892e-02
7.827000e+00 -3.449024e-02
7.828000e+00 -3.629552e-02
7.829000e+00 -3.810474e-02
7.830000e+00 -3.991790e-02
7.831000e+00 -4.173498e-02
7.832000e+00 -4.355597e-02
7.833000e+00 -4.538086e-02
7.834000e+00 -4.720964e-02
7.835000e+00 -4.904230e-02
7.836000e+00 -5.087882e-02
7.837000e+00 -5.271920e-02
7.838000e+00 -5.456342e-02
7.839000e+00 -5.641147e-02
7.840000e+00 -5.826335e-02
7.841000e+00 -6.011903e-02
7.842000e+00 -6.197850e-02
7.843000e+00 -6.384176e-02
7.844000e+00 -6.570879e-02
7.845000e+00 -6.757958e-02
7.846000e+00 -6.945412e-02
7.847000e+00 -7.133239e-02
7.848000e+00 -7.321439e-02
7.849000e+00 -7.510009e-02
7.850000e+00 -7.698950e-02
7.851000e+00 -7.888259e-02
7.852000e+00 -8.077936e-02
7.853000e+00 -8.267979e-02
7.854000e+00 -8.458387e-02
7.855000e+00 -8.649158e-02
7.856000e+00 -8.840292e-02
7.857000e+00 -9.031787e-02
7.858000e+00 -9.223642e-02
7.859000e+00 -9.415856e-02
7.860000e+00 -9.608426e-02
7.861000e+00 -9.801353e-02
7.862000e+00 -9.994635e-02
7.863000e+00 -1.018827e-01
7.864000e+00 -1.038226e-01
7.865000e+00 -1.057659e-01
7.866000e+00 -1.077128e-01
7.867000e+00 -1.096632e-01
7.868000e+00 -1.116170e-01
7.869000e+00 -1.135743e-01
7.870000e+00 -1.155350e-01
7.871000e+00 -1.174992e-01
7.872000e+00 -1.194667e-01
7.873000e+00 -1.214377e-01
7.874000e+00 -1.234121e-01
7.875000e+00 -1.253898e-01
7.876000e+00 -1.273709e-01
7.877000e+00 -1.293553e-01
7.878000e+00 -1.313431e-01
7.879000e+00 -1.333342e-01
7.880000e+00 -1.353286e-01
7.881000e+00 -1.373263e-01
7.882000e+00 -1.393273e-01
7.883000e+00 -1.413315e-01
7.884000e+00 -1.433390e-01
7.885000e+00 -1.453497e-01
7.886000e+00 -1.473636e-01
7.887000e+00 -1.493808e-01
7.888000e+00 -1.514011e-01
7.889000e+00 -1.534247e-01
7.890000e+00 -1.554513e-01
7.891000e+00 -1.574812e-01
7.892000e+00 -1.595142e-01
7.893000e+00 -1.615502e-01
7.894000e+00 -1.635894e-01
7.895000e+00 -1.656317e-01
7.896000e+00 -1.676771e-01
7.897000e+00 -1.697255e-01
7.898000e+00 -1.717770e-01
7.899000e+00 -1.738315e-01
7.900000e+00 -1.758891e-01
7.901000e+00 -1.779496e-01
7.902000e+00 -1.800131e-01
7.903000e+00 -1.820796e-01
7.904000e+00 -1.841491e-01
7.905000e+00 -1.862215e-01
7.906000e+00 -1.882968e-01
7.907000e+00 -1.903750e-01
7.908000e+00 -1.924562e-01
7.909000e+00 -1.945402e-01
7.910000e+00 -1.966271e-01
7.911000e+00 -1.987168e-01
7.912000e+00 -2.008094e-01
7.913000e+00 -2.029047e-01
7.914000e+00 -2.050029e-01
7.915000e+00 -2.071039e-01
7.916000e+00 -2.092077e-01
7.917000e+00 -2.113142e-01
7.918000e+00 -2.134234e-01
7.919000e+00 -2.155354e-01
7.920000e+00 -2.176501e-01
7.921000e+00 -2.197675e-01
7.922000e+00 -2.218875e-01
7.923000e+00 -2.240103e-01
7.924000e+00 -2.261356e-01
7.925000e+00 -2.282636e-01
7.926000e+00 -2.303942e-01
7.927000e+00 -2.325274e-01
7.928000e+00 -2.346632e-01
7.929000e+00 -2.368016e-01
7.930000e+00 -2.389425e-01
7.931000e+00 -2.410859e-01
7.932000e+00 -2.432318e-01
7.933000e+00 -2.453803e-01
7.934000e+00 -2.475312e-01
7.935000e+00 -2.496846e-01
7.936000e+00 -2.518404e-01
7.937000e+00 -2.539987e-01
7.938000e+00 -2.561594e-01
7.939000e+00 -2.583225e-01
7.940000e+00 -2.604879e-01
7.941000e+00 -2.626557e-01
7.942000e+00 -2.648259e-01
7.943000e+00 -2.669984e-01
7.944000e+00 -2.691732e-01
7.945000e+00 -2.713503e-01
7.946000e+00 -2.735297e-01
7.947000e+00 -2.757114e-01
7.948000e+00 -2.778953e-01
7.949000e+00 -2.800814e-01
7.950000e+00 -2.822697e-01
7.951000e+00 -2.844603e-01
7.952000e+00 -2.866530e-01
7.953000e+00 -2.888478e-01
7.954000e+00 -2.910448e-01
7.955000e+00 -2.932439e-01
7.956000e+00 -2.954451e-01
7.957000e+00 -2.976485e-01
7.958000e+00 -2.998538e-01
7.959000e+00 -3.020613e-01
7.960000e+00 -3.042707e-01
7.961000e+00 -3.064822e-01
7.962000e+00 -3.086957e-01
7.963000e+00 -3.109111e-01
7.964000e+00 -3.131285e-01
7.965000e+00 -3.153479e-01
7.966000e+00 -3.175692e-01
7.967000e+00 -3.197923e-01
7.968000e+00 -3.220174e-01
7.969000e+00 -3.242443e-01
7.970000e+00 -3.264731e-01
7.971000e+00 -3.287038e-01
7.972000e+00 -3.309362e-01
7.973000e+00 -3.331704e-01
7.974000e+00 -3.354065e-01
7.975000e+00 -3.376442e-01
7.976000e+00 -3.398837e-01
7.977000e+00 -3.421250e-01
7.978000e+00 -3.443679e-01
7.979000e+00 -3.466125e-01
7.980000e+00 -3.488588e-01
7.981000e+00 -3.511068e-01
7.982000e+00 -3.533563e-01
7.983000e+00 -3.556075e-01
7.984000e+00 -3.578603e-01
7.985000e+00 -3.601146e-01
7.986000e+00 -3.623705e-01
7.987000e+00 -3.646279e-01
7.988000e+00 -3.668868e-01
7.989000e+00 -3.691472e-01
7.990000e+00 -3.714091e-01
7.991000e+00 -3.736725e-01
7.992000e+00 -3.759373e-01
7.993000e+00 -3.782035e-01
7.994000e+00 -3.804711e-01
7.995000e+00 -3.827401e-01
7.996000e+00 -3.850104e-01
7.997000e+00 -3.872821e-01
7.998000e+00 -3.895551e-01
7.999000e+00 -3.918294e-01
8.000000e+00 -3.941049e-01
8.001000e+00 -3.963818e-01
8.002000e+00 -3.986598e-01
8.003000e+00 -4.009391e-01
8.004000e+00 -4.032196e-01
8.005000e+00 -4.055013e-01
8.006000e+00 -4.077841e-01
8.007000e+00 -4.100681e-01
8.008000e+00 -4.123532e-01
8.009000e+00 -4.146394e-01
8.010000e+00 -4.169267e-01
8.011000e+00 -4.192150e-01
8.012000e+00 -4.215044e-01
8.013000e+00 -4.237947e-01
8.014000e+00 -4.260861e-01
8.015000e+00 -4.283785e-01
8.016000e+00 -4.306718e-01
8.017000e+00 -4.329661e-01
8.018000e+00 -4.352613e-01
8.019000e+00 -4.375573e-01
8.020000e+00 -4.398543e-01
8.021000e+00 -4.421521e-01
8.022000e+00 -4.444507e-01
8.023000e+00 -4.467502e-01
8.024000e+00 -4.490504e-01
8.025000e+00 -4.513514e-01
8.026000e+00 -4.536532e-01
8.027000e+00 -4.559557e-01
8.028000e+00 -4.582589e-01
8.029000e+00 -4.605628e-01
8.030000e+00 -4.628673e-01
8.031000e+00 -4.651726e-01
8.032000e+00 -4.674784e-01
8.033000e+00 -4.697848e-01
8.034000e+00 -4.720918e-01
8.035000e+00 -4.743994e-01
8.036000e+00 -4.767075e-01
8.037000e+00 -4.790162e-01
8.038000e+00 -4.813253e-01
8.039000e+00 -4.836349e-01
8.040000e+00 -4.859450e-01
8.041000e+00 -4.882555e-01
8.042000e+00 -4.905664e-01
8.043000e+00 -4.928777e-01
8.044000e+00 -4.951893e-01
8.045000e+00 -4.975013e-01
8.046000e+00 -4.998137e-01
8.047000e+00 -5.021263e-01
8.048000e+00 -5.044392e-01
8.049000e+00 -5.067524e-01
8.050000e+00 -5.090658e-01
8.051000e+00 -5.113795e-01
8.052000e+00 -5.136933e-01
8.053000e+00 -5.160073e-01
8.054000e+00 -5.183214e-01
8.055000e+00 -5.206357e-01
8.056000e+00 -5.229501e-01
8.057000e+00 -5.252646e-01
8.058000e+00 -5.275791e-01
8.059000e+00 -5.298937e-01
8.060000e+00 -5.322082e-01
8.061000e+00 -5.345228e-01
8.062000e+00 -5.368374e-01
8.063000e+00 -5.391519e-01
8.064000e+00 -5.414663e-01
8.065000e+00 -5.437806e-01
8.066000e+00 -5.460948e-01
8.067000e+00 -5.484089e-01
8.068000e+00 -5.507228e-01
8.069000e+00 -5.530365e-01
8.070000e+00 -5.553501e-01
8.071000e+00 -5.576633e-01
8.072000e+00 -5.599764e-01
8.073000e+00 -5.622891e-01
8.074000e+00 -5.646016e-01
8.075000e+00 -5.669137e-01
8.076000e+00 -5.692255e-01
8.077000e+00 -5.715370e-01
8.078000e+00 -5.738480e-01
8.079000e+00 -5.761586e-01
8.080000e+00 -5.784688e-01
8.081000e+00 -5.807785e-01
8.082000e+00 -5.830878e-01
8.083000e+00 -5.853965e-01
8.084000e+00 -5.877047e-01
8.085000e+00 -5.900124e-01
8.086000e+00 -5.923195e-01
8.087000e+00 -5.946260e-01
8.088000e+00 -5.969318e-01
8.089000e+00 -5.992370e-01
8.090000e+00 -6.015416e-01
8.091000e+00 -6.038455e-01
8.092000e+00 -6.061486e-01
8.093000e+00 -6.084510e-01
8.094000e+00 -6.107527e-01
8.095000e+00 -6.130535e-01
8.096000e+00 -6.153536e-01
8.097000e+00 -6.176528e-01
8.098000e+00 -6.199512e-01
8.099000e+00 -6.222486e-01
8.100000e+00 -6.245452e-01
8.101000e+00 -6.268409e-01
8.102000e+00 -6.291356e-01
8.103000e+00 -6.314293e-01
8.104000e+00 -6.337220e-01
8.105000e+00 -6.360137e-01
8.106000e+00 -6.383044e-01
8.107000e+00 -6.405940e-01
8.108000e+00 -6.428825e-01
8.109000e+00 -6.451698e-01
8.110000e+00 -6.474561e-01
8.111000e+00 -6.497411e-01
8.112000e+00 -6.520250e-01
8.113000e+00 -6.543077e-01
8.114000e+00 -6.565891e-01
8.115000e+00 -6.588693e-01
8.116000e+00 -6.611481e-01
8.117000e+00 -6.634257e-01
8.118000e+00 -6.657019e-01
8.119000e+00 -6.679768e-01
8.120000e+00 -6.702503e-01
8.121000e+00 -6.725223e-01
8.122000e+00 -6.747930e-01
8.123000e+00 -6.770622e-01
8.124000e+00 -6.793299e-01
8.125000e+00 -6.815960e-01
8.126000e+00 -6.838607e-01
8.127000e+00 -6.861238e-01
8.128000e+00 -6.883853e-01
8.129000e+00 -6.906453e-01
8.130000e+00 -6.929035e-01
8.131000e+00 -6.951602e-01
8.132000e+00 -6.974151e-01
8.133000e+00 -6.996684e-01
8.134000e+00 -7.019199e-01
8.135000e+00 -7.041697e-01
8.136000e+00 -7.064177e-01
8.137000e+00 -7.086639e-01
8.138000e+00 -7.109082e-01
8.139000e+00 -7.131508e-01
8.140000e+00 -7.153914e-01
8.141000e+00 -7.176301e-01
8.142000e+00 -7.198669e-01
8.143000e+00 -7.221018e-01
8.144000e+00 -7.243346e-01
8.145000e+00 -7.265655e-01
8.146000e+00 -7.287944e-01
8.147000e+00 -7.310212e-01
8.148000e+00 -7.332459e-01
8.149000e+00 -7.354685e-01
8.150000e+00 -7.376890e-01
8.151000e+00 -7.399073e-01
8.152000e+00 -7.421234e-01


==> figs/20251122_174404/lambda_1p00em08/noise_1p0000e-04/seed_1871869742/pe_output.dat <==
% Time y_pe_eval y_pe_true
0.000000e+00 1.879442e+00 1.879473e+00
1.000000e-03 1.879270e+00 1.879346e+00
2.000000e-03 1.879256e+00 1.879216e+00
3.000000e-03 1.879046e+00 1.879085e+00
4.000000e-03 1.878975e+00 1.878951e+00
5.000000e-03 1.878763e+00 1.878815e+00
6.000000e-03 1.878759e+00 1.878676e+00
7.000000e-03 1.878538e+00 1.878536e+00
8.000000e-03 1.878405e+00 1.878393e+00
9.000000e-03 1.878244e+00 1.878248e+00
1.000000e-02 1.878116e+00 1.878100e+00
1.100000e-02 1.877859e+00 1.877951e+00
1.200000e-02 1.877694e+00 1.877799e+00
1.300000e-02 1.877619e+00 1.877645e+00
1.400000e-02 1.877595e+00 1.877488e+00
1.500000e-02 1.877233e+00 1.877330e+00
1.600000e-02 1.877068e+00 1.877169e+00
1.700000e-02 1.877076e+00 1.877006e+00
1.800000e-02 1.876690e+00 1.876841e+00
1.900000e-02 1.876724e+00 1.876674e+00
2.000000e-02 1.876458e+00 1.876505e+00
2.100000e-02 1.876324e+00 1.876333e+00
2.200000e-02 1.876131e+00 1.876159e+00
2.300000e-02 1.875848e+00 1.875983e+00
2.400000e-02 1.875997e+00 1.875805e+00
2.500000e-02 1.875318e+00 1.875625e+00
2.600000e-02 1.875237e+00 1.875442e+00
2.700000e-02 1.875261e+00 1.875257e+00
2.800000e-02 1.875061e+00 1.875071e+00
2.900000e-02 1.874910e+00 1.874882e+00
3.000000e-02 1.874764e+00 1.874691e+00
3.100000e-02 1.874532e+00 1.874497e+00
3.200000e-02 1.874336e+00 1.874302e+00
3.300000e-02 1.873979e+00 1.874105e+00
3.400000e-02 1.873841e+00 1.873905e+00
3.500000e-02 1.873620e+00 1.873703e+00
3.600000e-02 1.873551e+00 1.873500e+00
3.700000e-02 1.873391e+00 1.873294e+00
3.800000e-02 1.873232e+00 1.873086e+00
3.900000e-02 1.872894e+00 1.872876e+00
4.000000e-02 1.872658e+00 1.872664e+00
4.100000e-02 1.872409e+00 1.872449e+00
4.200000e-02 1.872291e+00 1.872233e+00
4.300000e-02 1.872123e+00 1.872015e+00
4.400000e-02 1.871859e+00 1.871794e+00
4.500000e-02 1.871491e+00 1.871572e+00
4.600000e-02 1.871444e+00 1.871347e+00
4.700000e-02 1.871180e+00 1.871121e+00
4.800000e-02 1.871056e+00 1.870892e+00
4.900000e-02 1.870675e+00 1.870661e+00
5.000000e-02 1.870551e+00 1.870429e+00
5.100000e-02 1.870096e+00 1.870194e+00
5.200000e-02 1.870025e+00 1.869957e+00
5.300000e-02 1.869720e+00 1.869718e+00
5.400000e-02 1.869432e+00 1.869478e+00
5.500000e-02 1.869204e+00 1.869235e+00
5.600000e-02 1.868921e+00 1.868990e+00
5.700000e-02 1.868769e+00 1.868743e+00
5.800000e-02 1.868352e+00 1.868495e+00
5.900000e-02 1.868266e+00 1.868244e+00
6.000000e-02 1.868035e+00 1.867991e+00
6.100000e-02 1.867859e+00 1.867736e+00
6.200000e-02 1.867428e+00 1.867480e+00
6.300000e-02 1.867256e+00 1.867221e+00
6.400000e-02 1.866891e+00 1.866961e+00
6.500000e-02 1.866716e+00 1.866698e+00
6.600000e-02 1.866387e+00 1.866434e+00
6.700000e-02 1.866202e+00 1.866167e+00
6.800000e-02 1.865840e+00 1.865899e+00
6.900000e-02 1.865603e+00 1.865629e+00
7.000000e-02 1.865103e+00 1.865357e+00
7.100000e-02 1.865084e+00 1.865083e+00
7.200000e-02 1.864783e+00 1.864807e+00
7.300000e-02 1.864353e+00 1.864529e+00
7.400000e-02 1.864328e+00 1.864249e+00
7.500000e-02 1.863963e+00 1.863967e+00
7.600000e-02 1.863488e+00 1.863684e+00
7.700000e-02 1.863228e+00 1.863398e+00
7.800000e-02 1.863217e+00 1.863111e+00
7.900000e-02 1.862856e+00 1.862822e+00
8.000000e-02 1.862439e+00 1.862531e+00
8.100000e-02 1.862150e+00 1.862238e+00
8.200000e-02 1.861904e+00 1.861943e+00
8.300000e-02 1.861491e+00 1.861647e+00
8.400000e-02 1.861319e+00 1.861348e+00
8.500000e-02 1.861234e+00 1.861048e+00
8.600000e-02 1.860823e+00 1.860746e+00
8.700000e-02 1.860494e+00 1.860442e+00
8.800000e-02 1.859925e+00 1.860136e+00
8.900000e-02 1.859752e+00 1.859829e+00
9.000000e-02 1.859676e+00 1.859519e+00
9.100000e-02 1.859224e+00 1.859208e+00
9.200000e-02 1.858895e+00 1.858895e+00
9.300000e-02 1.858611e+00 1.858581e+00
9.400000e-02 1.858389e+00 1.858264e+00
9.500000e-02 1.858019e+00 1.857946e+00
9.600000e-02 1.857527e+00 1.857626e+00
9.700000e-02 1.857393e+00 1.857304e+00
9.800000e-02 1.856911e+00 1.856980e+00
9.900000e-02 1.856679e+00 1.856655e+00
1.000000e-01 1.856267e+00 1.856328e+00
1.010000e-01 1.855804e+00 1.855999e+00
1.020000e-01 1.855564e+00 1.855669e+00
1.030000e-01 1.855370e+00 1.855336e+00
1.040000e-01 1.855019e+00 1.855002e+00
1.050000e-01 1.854681e+00 1.854667e+00
1.060000e-01 1.854353e+00 1.854329e+00
1.070000e-01 1.853928e+00 1.853990e+00
1.080000e-01 1.853754e+00 1.853649e+00
1.090000e-01 1.853407e+00 1.853307e+00
1.100000e-01 1.852916e+00 1.852963e+00
1.110000e-01 1.852756e+00 1.852617e+00
1.120000e-01 1.852173e+00 1.852269e+00
1.130000e-01 1.851919e+00 1.851920e+00
1.140000e-01 1.851618e+00 1.851569e+00
1.150000e-01 1.851460e+00 1.851217e+00
1.160000e-01 1.850725e+00 1.850862e+00
1.170000e-01 1.850420e+00 1.850507e+00
1.180000e-01 1.850262e+00 1.850149e+00
1.190000e-01 1.849851e+00 1.849790e+00
1.200000e-01 1.849308e+00 1.849429e+00
1.210000e-01 1.849073e+00 1.849067e+00
1.220000e-01 1.848917e+00 1.848703e+00
1.230000e-01 1.848303e+00 1.848337e+00
1.240000e-01 1.847914e+00 1.847970e+00
1.250000e-01 1.847542e+00 1.847601e+00
1.260000e-01 1.847062e+00 1.847231e+00
1.270000e-01 1.846829e+00 1.846859e+00
1.280000e-01 1.846527e+00 1.846485e+00
1.290000e-01 1.846199e+00 1.846110e+00
1.300000e-01 1.845863e+00 1.845733e+00
1.310000e-01 1.845229e+00 1.845355e+00
1.320000e-01 1.845032e+00 1.844975e+00
1.330000e-01 1.844578e+00 1.844594e+00
1.340000e-01 1.844187e+00 1.844211e+00
1.350000e-01 1.843942e+00 1.843827e+00
1.360000e-01 1.843521e+00 1.843441e+00
1.370000e-01 1.843040e+00 1.843053e+00
1.380000e-01 1.842703e+00 1.842664e+00
1.390000e-01 1.842327e+00 1.842273e+00
1.400000e-01 1.841886e+00 1.841881e+00
1.410000e-01 1.841421e+00 1.841488e+00
1.420000e-01 1.841002e+00 1.841093e+00
1.430000e-01 1.840617e+00 1.840696e+00
1.440000e-01 1.840345e+00 1.840298e+00
1.450000e-01 1.839806e+00 1.839898e+00
1.460000e-01 1.839535e+00 1.839497e+00
1.470000e-01 1.839261e+00 1.839095e+00
1.480000e-01 1.838702e+00 1.838691e+00
1.490000e-01 1.838256e+00 1.838286e+00
1.500000e-01 1.837880e+00 1.837879e+00
1.510000e-01 1.837490e+00 1.837470e+00
1.520000e-01 1.836949e+00 1.837061e+00
1.530000e-01 1.836488e+00 1.836649e+00
1.540000e-01 1.836256e+00 1.836237e+00
1.550000e-01 1.835892e+00 1.835823e+00
1.560000e-01 1.835349e+00 1.835407e+00
1.570000e-01 1.834970e+00 1.834990e+00
1.580000e-01 1.834755e+00 1.834572e+00
1.590000e-01 1.834134e+00 1.834152e+00
1.600000e-01 1.833706e+00 1.833731e+00
1.610000e-01 1.833304e+00 1.833309e+00
1.620000e-01 1.832857e+00 1.832885e+00
1.630000e-01 1.832589e+00 1.832460e+00
1.640000e-01 1.831931e+00 1.832033e+00
1.650000e-01 1.831755e+00 1.831605e+00
1.660000e-01 1.831176e+00 1.831176e+00
1.670000e-01 1.830797e+00 1.830745e+00
1.680000e-01 1.830318e+00 1.830313e+00
1.690000e-01 1.829830e+00 1.829880e+00
1.700000e-01 1.829396e+00 1.829445e+00
1.710000e-01 1.829019e+00 1.829009e+00
1.720000e-01 1.828593e+00 1.828572e+00
1.730000e-01 1.828011e+00 1.828133e+00
1.740000e-01 1.827754e+00 1.827693e+00
1.750000e-01 1.827205e+00 1.827252e+00
1.760000e-01 1.826667e+00 1.826809e+00
1.770000e-01 1.826415e+00 1.826365e+00
1.780000e-01 1.825751e+00 1.825920e+00
1.790000e-01 1.825333e+00 1.825474e+00
1.800000e-01 1.825251e+00 1.825026e+00
1.810000e-01 1.824717e+00 1.824577e+00
1.820000e-01 1.824165e+00 1.824127e+00
1.830000e-01 1.823710e+00 1.823675e+00
1.840000e-01 1.823287e+00 1.823222e+00
1.850000e-01 1.822832e+00 1.822768e+00
1.860000e-01 1.822304e+00 1.822313e+00
1.870000e-01 1.821924e+00 1.821856e+00
1.880000e-01 1.821541e+00 1.821398e+00
1.890000e-01 1.821165e+00 1.820939e+00
1.900000e-01 1.820492e+00 1.820479e+00
1.910000e-01 1.820096e+00 1.820018e+00
1.920000e-01 1.819712e+00 1.819555e+00
1.930000e-01 1.819245e+00 1.819091e+00
1.940000e-01 1.818377e+00 1.818626e+00
1.950000e-01 1.818160e+00 1.818160e+00
1.960000e-01 1.817737e+00 1.817692e+00
1.970000e-01 1.817205e+00 1.817224e+00
1.980000e-01 1.816679e+00 1.816754e+00
1.990000e-01 1.816164e+00 1.816283e+00
2.000000e-01 1.815879e+00 1.815811e+00
2.010000e-01 1.815409e+00 1.815337e+00
2.020000e-01 1.814752e+00 1.814863e+00
2.030000e-01 1.814266e+00 1.814387e+00
2.040000e-01 1.813906e+00 1.813911e+00
2.050000e-01 1.813338e+00 1.813433e+00
2.060000e-01 1.813010e+00 1.812954e+00
2.070000e-01 1.812488e+00 1.812473e+00
2.080000e-01 1.811837e+00 1.811992e+00
2.090000e-01 1.811491e+00 1.811510e+00
2.100000e-01 1.810989e+00 1.811026e+00
2.110000e-01 1.810565e+00 1.810541e+00
2.120000e-01 1.809994e+00 1.810056e+00
2.130000e-01 1.809532e+00 1.809569e+00
2.140000e-01 1.809040e+00 1.809081e+00
2.150000e-01 1.808547e+00 1.808592e+00
2.160000e-01 1.808079e+00 1.808102e+00
2.170000e-01 1.807796e+00 1.807611e+00
2.180000e-01 1.807068e+00 1.807118e+00
2.190000e-01 1.806642e+00 1.806625e+00
2.200000e-01 1.806193e+00 1.806131e+00
2.210000e-01 1.805476e+00 1.805635e+00
2.220000e-01 1.805215e+00 1.805139e+00
2.230000e-01 1.804615e+00 1.804641e+00
2.240000e-01 1.804179e+00 1.804143e+00
2.250000e-01 1.803581e+00 1.803643e+00
2.260000e-01 1.803245e+00 1.803142e+00
2.270000e-01 1.802505e+00 1.802641e+00
2.280000e-01 1.802263e+00 1.802138e+00
2.290000e-01 1.801535e+00 1.801634e+00
2.300000e-01 1.801121e+00 1.801130e+00
2.310000e-01 1.800657e+00 1.800624e+00
2.320000e-01 1.800107e+00 1.800117e+00
2.330000e-01 1.799542e+00 1.799610e+00
2.340000e-01 1.799093e+00 1.799101e+00
2.350000e-01 1.798585e+00 1.798591e+00
2.360000e-01 1.798207e+00 1.798081e+00
2.370000e-01 1.797668e+00 1.797569e+00
2.380000e-01 1.797235e+00 1.797057e+00
2.390000e-01 1.796746e+00 1.796543e+00
2.400000e-01 1.795818e+00 1.796029e+00
2.410000e-01 1.795481e+00 1.795513e+00
2.420000e-01 1.794959e+00 1.794997e+00
2.430000e-01 1.794398e+00 1.794479e+00
2.440000e-01 1.794064e+00 1.793961e+00
2.450000e-01 1.793428e+00 1.793442e+00
2.460000e-01 1.792865e+00 1.792922e+00
2.470000e-01 1.792376e+00 1.792401e+00
2.480000e-01 1.791871e+00 1.791879e+00
2.490000e-01 1.791352e+00 1.791356e+00
2.500000e-01 1.790955e+00 1.790832e+00
2.510000e-01 1.790209e+00 1.790308e+00
2.520000e-01 1.789668e+00 1.789782e+00
2.530000e-01 1.789272e+00 1.789256e+00
2.540000e-01 1.788764e+00 1.788728e+00
2.550000e-01 1.788115e+00 1.788200e+00
2.560000e-01 1.787896e+00 1.787671e+00
2.570000e-01 1.787182e+00 1.787141e+00
2.580000e-01 1.786513e+00 1.786610e+00
2.590000e-01 1.786141e+00 1.786079e+00
2.600000e-01 1.785734e+00 1.785546e+00
2.610000e-01 1.785226e+00 1.785013e+00
2.620000e-01 1.784403e+00 1.784478e+00
2.630000e-01 1.783970e+00 1.783943e+00
2.640000e-01 1.783436e+00 1.783407e+00
2.650000e-01 1.782791e+00 1.782871e+00
2.660000e-01 1.782546e+00 1.782333e+00
2.670000e-01 1.781889e+00 1.781795e+00
2.680000e-01 1.781128e+00 1.781255e+00
2.690000e-01 1.780663e+00 1.780715e+00
2.700000e-01 1.780203e+00 1.780175e+00
2.710000e-01 1.779511e+00 1.779633e+00
2.720000e-01 1.779153e+00 1.779091e+00
2.730000e-01 1.778667e+00 1.778547e+00
2.740000e-01 1.777933e+00 1.778003e+00
2.750000e-01 1.777349e+00 1.777458e+00
2.760000e-01 1.776970e+00 1.776913e+00
2.770000e-01 1.776459e+00 1.776366e+00
2.780000e-01 1.775934e+00 1.775819e+00
2.790000e-01 1.775411e+00 1.775271e+00
2.800000e-01 1.774822e+00 1.774723e+00
2.810000e-01 1.774239e+00 1.774173e+00
2.820000e-01 1.773647e+00 1.773623e+00
2.830000e-01 1.772971e+00 1.773072e+00
2.840000e-01 1.772564e+00 1.772520e+00
2.850000e-01 1.772048e+00 1.771968e+00
2.860000e-01 1.771327e+00 1.771415e+00
2.870000e-01 1.770890e+00 1.770861e+00
2.880000e-01 1.770289e+00 1.770306e+00
2.890000e-01 1.769481e+00 1.769751e+00
2.900000e-01 1.769436e+00 1.769195e+00
2.910000e-01 1.768614e+00 1.768638e+00
2.920000e-01 1.768215e+00 1.768081e+00
2.930000e-01 1.767469e+00 1.767522e+00
2.940000e-01 1.766936e+00 1.766964e+00
2.950000e-01 1.766131e+00 1.766404e+00
2.960000e-01 1.765924e+00 1.765844e+00
2.970000e-01 1.765158e+00 1.765283e+00
2.980000e-01 1.764881e+00 1.764721e+00
2.990000e-01 1.764049e+00 1.764159e+00
3.000000e-01 1.763467e+00 1.763596e+00
3.010000e-01 1.763041e+00 1.763032e+00
3.020000e-01 1.762535e+00 1.762468e+00
3.030000e-01 1.761835e+00 1.761903e+00
3.040000e-01 1.761258e+00 1.761337e+00
3.050000e-01 1.760789e+00 1.760771e+00
3.060000e-01 1.760011e+00 1.760204e+00
3.070000e-01 1.759535e+00 1.759636e+00
3.080000e-01 1.758933e+00 1.759068e+00
3.090000e-01 1.758648e+00 1.758499e+00
3.100000e-01 1.757868e+00 1.757930e+00
3.110000e-01 1.757511e+00 1.757359e+00
3.120000e-01 1.756672e+00 1.756789e+00
3.130000e-01 1.756177e+00 1.756217e+00
3.140000e-01 1.755659e+00 1.755645e+00
3.150000e-01 1.754921e+00 1.755073e+00
3.160000e-01 1.754435e+00 1.754499e+00
3.170000e-01 1.753951e+00 1.753925e+00
3.180000e-01 1.753228e+00 1.753351e+00
3.190000e-01 1.752600e+00 1.752776e+00
3.200000e-01 1.752274e+00 1.752200e+00
3.210000e-01 1.751640e+00 1.751624e+00
3.220000e-01 1.751134e+00 1.751047e+00
3.230000e-01 1.750579e+00 1.750470e+00
3.240000e-01 1.749830e+00 1.749892e+00
3.250000e-01 1.749080e+00 1.749313e+00
3.260000e-01 1.748801e+00 1.748734e+00
3.270000e-01 1.748101e+00 1.748155e+00
3.280000e-01 1.747792e+00 1.747574e+00
3.290000e-01 1.747002e+00 1.746994e+00
3.300000e-01 1.746311e+00 1.746412e+00
3.310000e-01 1.745860e+00 1.745830e+00
3.320000e-01 1.745268e+00 1.745248e+00
3.330000e-01 1.744549e+00 1.744665e+00
3.340000e-01 1.744227e+00 1.744081e+00
3.350000e-01 1.743502e+00 1.743497e+00
3.360000e-01 1.742808e+00 1.742913e+00
3.370000e-01 1.742289e+00 1.742328e+00
3.380000e-01 1.741889e+00 1.741742e+00
3.390000e-01 1.741024e+00 1.741156e+00
3.400000e-01 1.740746e+00 1.740569e+00
3.410000e-01 1.740022e+00 1.739982e+00
3.420000e-01 1.739523e+00 1.739394e+00
3.430000e-01 1.738927e+00 1.738806e+00
3.440000e-01 1.738439e+00 1.738217e+00
3.450000e-01 1.737517e+00 1.737628e+00
3.460000e-01 1.737101e+00 1.737039e+00
3.470000e-01 1.736402e+00 1.736448e+00
3.480000e-01 1.735788e+00 1.735858e+00
3.490000e-01 1.735333e+00 1.735266e+00
3.500000e-01 1.734687e+00 1.734675e+00
3.510000e-01 1.734052e+00 1.734083e+00
3.520000e-01 1.733523e+00 1.733490e+00
3.530000e-01 1.732979e+00 1.732897e+00
3.540000e-01 1.732246e+00 1.732303e+00
3.550000e-01 1.731616e+00 1.731709e+00
3.560000e-01 1.730940e+00 1.731115e+00
3.570000e-01 1.730506e+00 1.730520e+00
3.580000e-01 1.729839e+00 1.729925e+00
3.590000e-01 1.729258e+00 1.729329e+00
3.600000e-01 1.728819e+00 1.728733e+00
3.610000e-01 1.728056e+00 1.728136e+00
3.620000e-01 1.727539e+00 1.727539e+00
3.630000e-01 1.727008e+00 1.726941e+00
3.640000e-01 1.726402e+00 1.726343e+00
3.650000e-01 1.725871e+00 1.725745e+00
3.660000e-01 1.724973e+00 1.725146e+00
3.670000e-01 1.724587e+00 1.724546e+00
3.680000e-01 1.723970e+00 1.723947e+00
3.690000e-01 1.723362e+00 1.723346e+00
3.700000e-01 1.722792e+00 1.722746e+00
3.710000e-01 1.721992e+00 1.722145e+00
3.720000e-01 1.721566e+00 1.721543e+00
3.730000e-01 1.721135e+00 1.720942e+00
3.740000e-01 1.720182e+00 1.720339e+00
3.750000e-01 1.719756e+00 1.719737e+00
3.760000e-01 1.719167e+00 1.719134e+00
3.770000e-01 1.718530e+00 1.718530e+00
3.780000e-01 1.717947e+00 1.717927e+00
3.790000e-01 1.717432e+00 1.717322e+00
3.800000e-01 1.716926e+00 1.716718e+00
3.810000e-01 1.716194e+00 1.716113e+00
3.820000e-01 1.715458e+00 1.715508e+00
3.830000e-01 1.714655e+00 1.714902e+00
3.840000e-01 1.714421e+00 1.714296e+00
3.850000e-01 1.713714e+00 1.713689e+00
3.860000e-01 1.713160e+00 1.713083e+00
3.870000e-01 1.712333e+00 1.712475e+00
3.880000e-01 1.711803e+00 1.711868e+00
3.890000e-01 1.711185e+00 1.711260e+00
3.900000e-01 1.710764e+00 1.710652e+00
3.910000e-01 1.710032e+00 1.710043e+00
3.920000e-01 1.709473e+00 1.709434e+00
3.930000e-01 1.708942e+00 1.708825e+00
3.940000e-01 1.708313e+00 1.708215e+00
3.950000e-01 1.707632e+00 1.707605e+00
3.960000e-01 1.706980e+00 1.706995e+00
3.970000e-01 1.706261e+00 1.706384e+00
3.980000e-01 1.705658e+00 1.705773e+00
3.990000e-01 1.705322e+00 1.705162e+00
4.000000e-01 1.704788e+00 1.704550e+00
4.010000e-01 1.703938e+00 1.703938e+00
4.020000e-01 1.703277e+00 1.703326e+00
4.030000e-01 1.702717e+00 1.702713e+00
4.040000e-01 1.702063e+00 1.702100e+00
4.050000e-01 1.701538e+00 1.701487e+00
4.060000e-01 1.700749e+00 1.700873e+00
4.070000e-01 1.700299e+00 1.700260e+00
4.080000e-01 1.699522e+00 1.699645e+00
4.090000e-01 1.698992e+00 1.699031e+00
4.100000e-01 1.698653e+00 1.698416e+00
4.110000e-01 1.697871e+00 1.697801e+00
4.120000e-01 1.697172e+00 1.697186e+00
4.130000e-01 1.696534e+00 1.696570e+00
4.140000e-01 1.695971e+00 1.695954e+00
4.150000e-01 1.695468e+00 1.695338e+00
4.160000e-01 1.694708e+00 1.694721e+00
4.170000e-01 1.694337e+00 1.694104e+00
4.180000e-01 1.693558e+00 1.693487e+00
4.190000e-01 1.692931e+00 1.692870e+00
4.200000e-01 1.692296e+00 1.692252e+00
4.210000e-01 1.691632e+00 1.691634e+00
4.220000e-01 1.691059e+00 1.691016e+00
4.230000e-01 1.690595e+00 1.690397e+00
4.240000e-01 1.689727e+00 1.689778e+00
4.250000e-01 1.689022e+00 1.689159e+00
4.260000e-01 1.688534e+00 1.688540e+00
4.270000e-01 1.687980e+00 1.687920e+00
4.280000e-01 1.687088e+00 1.687300e+00
4.290000e-01 1.686744e+00 1.686680e+00
4.300000e-01 1.686047e+00 1.686060e+00
4.310000e-01 1.685421e+00 1.685439e+00
4.320000e-01 1.684845e+00 1.684818e+00
4.330000e-01 1.684155e+00 1.684197e+00
4.340000e-01 1.683394e+00 1.683576e+00
4.350000e-01 1.682714e+00 1.682954e+00
4.360000e-01 1.682447e+00 1.682332e+00
4.370000e-01 1.681759e+00 1.681710e+00
4.380000e-01 1.681168e+00 1.681088e+00
4.390000e-01 1.680290e+00 1.680465e+00
4.400000e-01 1.679794e+00 1.679842e+00
4.410000e-01 1.679325e+00 1.679219e+00
4.420000e-01 1.678549e+00 1.678596e+00
4.430000e-01 1.677886e+00 1.677973e+00
4.440000e-01 1.677308e+00 1.677349e+00
4.450000e-01 1.676616e+00 1.676725e+00
4.460000e-01 1.675963e+00 1.676101e+00
4.470000e-01 1.675508e+00 1.675476e+00
4.480000e-01 1.674791e+00 1.674852e+00
4.490000e-01 1.674204e+00 1.674227e+00
4.500000e-01 1.673675e+00 1.673602e+00
4.510000e-01 1.673118e+00 1.672976e+00
4.520000e-01 1.672467e+00 1.672351e+00
4.530000e-01 1.671498e+00 1.671725e+00
4.540000e-01 1.671168e+00 1.671099e+00
4.550000e-01 1.670612e+00 1.670473e+00
4.560000e-01 1.669954e+00 1.669847e+00
4.570000e-01 1.669480e+00 1.669220e+00
4.580000e-01 1.668624e+00 1.668593e+00
4.590000e-01 1.668130e+00 1.667966e+00
4.600000e-01 1.667444e+00 1.667339e+00
4.610000e-01 1.666502e+00 1.666712e+00
4.620000e-01 1.666062e+00 1.666084e+00
4.630000e-01 1.665298e+00 1.665456e+00
4.640000e-01 1.664825e+00 1.664828e+00
4.650000e-01 1.664206e+00 1.664200e+00
4.660000e-01 1.663485e+00 1.663572e+00
4.670000e-01 1.663015e+00 1.662943e+00
4.680000e-01 1.662150e+00 1.662315e+00
4.690000e-01 1.661625e+00 1.661686e+00
4.700000e-01 1.661078e+00 1.661057e+00
4.710000e-01 1.660403e+00 1.660427e+00
4.720000e-01 1.659628e+00 1.659798e+00
4.730000e-01 1.659088e+00 1.659168e+00
4.740000e-01 1.658607e+00 1.658539e+00
4.750000e-01 1.657965e+00 1.657909e+00
4.760000e-01 1.657209e+00 1.657278e+00
4.770000e-01 1.656700e+00 1.656648e+00
4.780000e-01 1.656044e+00 1.656018e+00
4.790000e-01 1.655536e+00 1.655387e+00
4.800000e-01 1.654628e+00 1.654756e+00
4.810000e-01 1.654030e+00 1.654125e+00
4.820000e-01 1.653410e+00 1.653494e+00
4.830000e-01 1.652839e+00 1.652863e+00
4.840000e-01 1.652048e+00 1.652231e+00
4.850000e-01 1.651643e+00 1.651599e+00
4.860000e-01 1.650894e+00 1.650968e+00
4.870000e-01 1.650177e+00 1.650336e+00
4.880000e-01 1.649851e+00 1.649703e+00
4.890000e-01 1.648992e+00 1.649071e+00
4.900000e-01 1.648617e+00 1.648439e+00
4.910000e-01 1.647866e+00 1.647806e+00
4.920000e-01 1.647056e+00 1.647173e+00
4.930000e-01 1.646597e+00 1.646540e+00
4.940000e-01 1.645825e+00 1.645907e+00
4.950000e-01 1.645350e+00 1.645274e+00
4.960000e-01 1.644667e+00 1.644641e+00
4.970000e-01 1.643757e+00 1.644007e+00
4.980000e-01 1.643386e+00 1.643373e+00
4.990000e-01 1.642760e+00 1.642739e+00
5.000000e-01 1.642270e+00 1.642105e+00
5.010000e-01 1.641557e+00 1.641471e+00
5.020000e-01 1.640928e+00 1.640837e+00
5.030000e-01 1.640308e+00 1.640203e+00
5.040000e-01 1.639445e+00 1.639568e+00
5.050000e-01 1.638879e+00 1.638933e+00
5.060000e-01 1.638276e+00 1.638299e+00
5.070000e-01 1.637649e+00 1.637664e+00
5.080000e-01 1.637007e+00 1.637028e+00
5.090000e-01 1.636273e+00 1.636393e+00
5.100000e-01 1.635966e+00 1.635758e+00
5.110000e-01 1.635085e+00 1.635122e+00
5.120000e-01 1.634556e+00 1.634487e+00
5.130000e-01 1.633915e+00 1.633851e+00
5.140000e-01 1.633120e+00 1.633215e+00
5.150000e-01 1.632449e+00 1.632579e+00
5.160000e-01 1.632284e+00 1.631943e+00
5.170000e-01 1.631206e+00 1.631306e+00
5.180000e-01 1.630727e+00 1.630670e+00
5.190000e-01 1.630296e+00 1.630033e+00
5.200000e-01 1.629240e+00 1.629396e+00
5.210000e-01 1.628695e+00 1.628760e+00
5.220000e-01 1.628044e+00 1.628123e+00
5.230000e-01 1.627708e+00 1.627485e+00
5.240000e-01 1.626699e+00 1.626848e+00
5.250000e-01 1.626089e+00 1.626211e+00
5.260000e-01 1.625581e+00 1.625573e+00
5.270000e-01 1.624828e+00 1.624936e+00
5.280000e-01 1.624360e+00 1.624298e+00
5.290000e-01 1.623745e+00 1.623660e+00
5.300000e-01 1.623316e+00 1.623022e+00
5.310000e-01 1.622451e+00 1.622384e+00
5.320000e-01 1.621676e+00 1.621746e+00
5.330000e-01 1.621029e+00 1.621108e+00
5.340000e-01 1.620370e+00 1.620469e+00
5.350000e-01 1.619758e+00 1.619831e+00
5.360000e-01 1.619119e+00 1.619192e+00
5.370000e-01 1.618429e+00 1.618553e+00
5.380000e-01 1.617818e+00 1.617914e+00
5.390000e-01 1.617274e+00 1.617275e+00
5.400000e-01 1.616609e+00 1.616636e+00
5.410000e-01 1.615927e+00 1.615997e+00
5.420000e-01 1.615480e+00 1.615357e+00
5.430000e-01 1.614751e+00 1.614718e+00
5.440000e-01 1.613926e+00 1.614078e+00
5.450000e-01 1.613267e+00 1.613438e+00
5.460000e-01 1.612555e+00 1.612799e+00
5.470000e-01 1.612174e+00 1.612159e+00
5.480000e-01 1.611606e+00 1.611518e+00
5.490000e-01 1.610942e+00 1.610878e+00
5.500000e-01 1.610175e+00 1.610238e+00
5.510000e-01 1.609694e+00 1.609598e+00
5.520000e-01 1.609001e+00 1.608957e+00
5.530000e-01 1.608385e+00 1.608316e+00
5.540000e-01 1.607777e+00 1.607676e+00
5.550000e-01 1.607028e+00 1.607035e+00
5.560000e-01 1.606351e+00 1.606394e+00
5.570000e-01 1.605787e+00 1.605753e+00
5.580000e-01 1.605113e+00 1.605111e+00
5.590000e-01 1.604461e+00 1.604470e+00
5.600000e-01 1.603861e+00 1.603829e+00
5.610000e-01 1.603221e+00 1.603187e+00
5.620000e-01 1.602656e+00 1.602545e+00
5.630000e-01 1.601907e+00 1.601904e+00
5.640000e-01 1.601211e+00 1.601262e+00
5.650000e-01 1.600681e+00 1.600620e+00
5.660000e-01 1.600043e+00 1.599978e+00
5.670000e-01 1.599385e+00 1.599335e+00
5.680000e-01 1.598690e+00 1.598693e+00
5.690000e-01 1.597846e+00 1.598051e+00
5.700000e-01 1.597414e+00 1.597408e+00
5.710000e-01 1.596830e+00 1.596765e+00
5.720000e-01 1.596006e+00 1.596123e+00
5.730000e-01 1.595597e+00 1.595480e+00
5.740000e-01 1.594782e+00 1.594837e+00
5.750000e-01 1.594187e+00 1.594194e+00
5.760000e-01 1.593668e+00 1.593551e+00
5.770000e-01 1.592896e+00 1.592907e+00
5.780000e-01 1.592203e+00 1.592264e+00
5.790000e-01 1.591652e+00 1.591620e+00
5.800000e-01 1.591074e+00 1.590977e+00
5.810000e-01 1.590321e+00 1.590333e+00
5.820000e-01 1.589508e+00 1.589689e+00
5.830000e-01 1.589025e+00 1.589045e+00
5.840000e-01 1.588376e+00 1.588401e+00
5.850000e-01 1.587776e+00 1.587757e+00
5.860000e-01 1.587223e+00 1.587112e+00
5.870000e-01 1.586482e+00 1.586468e+00
5.880000e-01 1.585712e+00 1.585823e+00
5.890000e-01 1.585304e+00 1.585179e+00
5.900000e-01 1.584504e+00 1.584534e+00
5.910000e-01 1.583947e+00 1.583889e+00
5.920000e-01 1.583231e+00 1.583244e+00
5.930000e-01 1.582633e+00 1.582599e+00
5.940000e-01 1.582094e+00 1.581954e+00
5.950000e-01 1.581396e+00 1.581309e+00
5.960000e-01 1.580647e+00 1.580663e+00
5.970000e-01 1.579876e+00 1.580018e+00
5.980000e-01 1.579346e+00 1.579372e+00
5.990000e-01 1.578703e+00 1.578726e+00
6.000000e-01 1.578003e+00 1.578080e+00
6.010000e-01 1.577411e+00 1.577434e+00
6.020000e-01 1.576637e+00 1.576788e+00
6.030000e-01 1.576163e+00 1.576142e+00
6.040000e-01 1.575513e+00 1.575495e+00
6.050000e-01 1.574848e+00 1.574849e+00
6.060000e-01 1.574104e+00 1.574202e+00
6.070000e-01 1.573537e+00 1.573556e+00
6.080000e-01 1.573042e+00 1.572909e+00
6.090000e-01 1.572324e+00 1.572262e+00
6.100000e-01 1.571726e+00 1.571615e+00
6.110000e-01 1.570875e+00 1.570968e+00
6.120000e-01 1.570309e+00 1.570320e+00
6.130000e-01 1.569697e+00 1.569673e+00
6.140000e-01 1.569153e+00 1.569025e+00
6.150000e-01 1.568221e+00 1.568378e+00
6.160000e-01 1.567659e+00 1.567730e+00
6.170000e-01 1.567005e+00 1.567082e+00
6.180000e-01 1.566466e+00 1.566434e+00
6.190000e-01 1.565699e+00 1.565786e+00
6.200000e-01 1.564976e+00 1.565137e+00
6.210000e-01 1.564536e+00 1.564489e+00
6.220000e-01 1.563814e+00 1.563840e+00
6.230000e-01 1.563319e+00 1.563192e+00
6.240000e-01 1.562581e+00 1.562543e+00
6.250000e-01 1.561891e+00 1.561894e+00
6.260000e-01 1.561189e+00 1.561245e+00
6.270000e-01 1.560569e+00 1.560596e+00
6.280000e-01 1.559897e+00 1.559946e+00
6.290000e-01 1.559369e+00 1.559297e+00
6.300000e-01 1.558578e+00 1.558647e+00
6.310000e-01 1.557830e+00 1.557998e+00
6.320000e-01 1.557612e+00 1.557348e+00
6.330000e-01 1.556713e+00 1.556698e+00
6.340000e-01 1.556035e+00 1.556048e+00
6.350000e-01 1.555192e+00 1.555398e+00
6.360000e-01 1.554641e+00 1.554747e+00
6.370000e-01 1.554066e+00 1.554097e+00
6.380000e-01 1.553347e+00 1.553446e+00
6.390000e-01 1.552875e+00 1.552795e+00
6.400000e-01 1.552028e+00 1.552144e+00
6.410000e-01 1.551401e+00 1.551493e+00
6.420000e-01 1.550876e+00 1.550842e+00
6.430000e-01 1.550234e+00 1.550191e+00
6.440000e-01 1.549524e+00 1.549539e+00
6.450000e-01 1.548986e+00 1.548888e+00
6.460000e-01 1.548350e+00 1.548236e+00
6.470000e-01 1.547672e+00 1.547584e+00
6.480000e-01 1.546822e+00 1.546932e+00
6.490000e-01 1.546287e+00 1.546280e+00
6.500000e-01 1.545590e+00 1.545627e+00
6.510000e-01 1.544988e+00 1.544975e+00
6.520000e-01 1.544418e+00 1.544322e+00
6.530000e-01 1.543774e+00 1.543669e+00
6.540000e-01 1.543068e+00 1.543016e+00
6.550000e-01 1.542337e+00 1.542363e+00
6.560000e-01 1.541715e+00 1.541710e+00
6.570000e-01 1.541145e+00 1.541057e+00
6.580000e-01 1.540463e+00 1.540403e+00
6.590000e-01 1.539714e+00 1.539749e+00
6.600000e-01 1.539158e+00 1.539096e+00
6.610000e-01 1.538507e+00 1.538442e+00
6.620000e-01 1.537784e+00 1.537787e+00
6.630000e-01 1.537038e+00 1.537133e+00
6.640000e-01 1.536488e+00 1.536478e+00
6.650000e-01 1.535875e+00 1.535824e+00
6.660000e-01 1.535018e+00 1.535169e+00
6.670000e-01 1.534517e+00 1.534514e+00
6.680000e-01 1.533817e+00 1.533859e+00
6.690000e-01 1.533181e+00 1.533203e+00
6.700000e-01 1.532709e+00 1.532548e+00
6.710000e-01 1.531839e+00 1.531892e+00
6.720000e-01 1.531281e+00 1.531236e+00
6.730000e-01 1.530751e+00 1.530580e+00
6.740000e-01 1.529897e+00 1.529924e+00
6.750000e-01 1.529220e+00 1.529268e+00
6.760000e-01 1.528593e+00 1.528611e+00
6.770000e-01 1.528031e+00 1.527955e+00
6.780000e-01 1.527352e+00 1.527298e+00
6.790000e-01 1.526623e+00 1.526641e+00
6.800000e-01 1.526008e+00 1.525983e+00
6.810000e-01 1.525554e+00 1.525326e+00
6.820000e-01 1.524574e+00 1.524668e+00
6.830000e-01 1.524119e+00 1.524011e+00
6.840000e-01 1.523252e+00 1.523353e+00
6.850000e-01 1.522761e+00 1.522695e+00
6.860000e-01 1.522158e+00 1.522036e+00
6.870000e-01 1.521308e+00 1.521378e+00
6.880000e-01 1.520653e+00 1.520719e+00
6.890000e-01 1.519939e+00 1.520060e+00
6.900000e-01 1.519382e+00 1.519401e+00
6.910000e-01 1.518681e+00 1.518742e+00
6.920000e-01 1.518057e+00 1.518082e+00
6.930000e-01 1.517425e+00 1.517423e+00
6.940000e-01 1.516808e+00 1.516763e+00
6.950000e-01 1.516076e+00 1.516103e+00
6.960000e-01 1.515430e+00 1.515442e+00
6.970000e-01 1.514831e+00 1.514782e+00
6.980000e-01 1.514113e+00 1.514121e+00
6.990000e-01 1.513399e+00 1.513460e+00
7.000000e-01 1.512875e+00 1.512799e+00
7.010000e-01 1.512384e+00 1.512138e+00
7.020000e-01 1.511460e+00 1.511476e+00
7.030000e-01 1.510947e+00 1.510815e+00
7.040000e-01 1.510238e+00 1.510153e+00
7.050000e-01 1.509307e+00 1.509491e+00
7.060000e-01 1.508991e+00 1.508828e+00
7.070000e-01 1.508179e+00 1.508166e+00
7.080000e-01 1.507505e+00 1.507503e+00
7.090000e-01 1.506642e+00 1.506840e+00
7.100000e-01 1.506222e+00 1.506177e+00
7.110000e-01 1.505563e+00 1.505514e+00
7.120000e-01 1.504768e+00 1.504850e+00
7.130000e-01 1.504115e+00 1.504186e+00
7.140000e-01 1.503616e+00 1.503522e+00
7.150000e-01 1.502801e+00 1.502858e+00
7.160000e-01 1.502164e+00 1.502193e+00
7.170000e-01 1.501635e+00 1.501528e+00
7.180000e-01 1.500910e+00 1.500863e+00
7.190000e-01 1.500213e+00 1.500198e+00
7.200000e-01 1.499627e+00 1.499533e+00
7.210000e-01 1.498808e+00 1.498867e+00
7.220000e-01 1.498227e+00 1.498201e+00
7.230000e-01 1.497566e+00 1.497535e+00
7.240000e-01 1.496750e+00 1.496868e+00
7.250000e-01 1.496137e+00 1.496202e+00
7.260000e-01 1.495634e+00 1.495535e+00
7.270000e-01 1.495013e+00 1.494868e+00
7.280000e-01 1.494279e+00 1.494200e+00
7.290000e-01 1.493512e+00 1.493533e+00
7.300000e-01 1.492852e+00 1.492865e+00
7.310000e-01 1.492230e+00 1.492197e+00
7.320000e-01 1.491620e+00 1.491528e+00
7.330000e-01 1.490741e+00 1.490860e+00
7.340000e-01 1.490291e+00 1.490191e+00
7.350000e-01 1.489460e+00 1.489521e+00
7.360000e-01 1.488799e+00 1.488852e+00
7.370000e-01 1.488092e+00 1.488182e+00
7.380000e-01 1.487450e+00 1.487512e+00
7.390000e-01 1.486714e+00 1.486842e+00
7.400000e-01 1.486142e+00 1.486172e+00
7.410000e-01 1.485337e+00 1.485501e+00
7.420000e-01 1.484801e+00 1.484830e+00
7.430000e-01 1.484105e+00 1.484159e+00
7.440000e-01 1.483405e+00 1.483487e+00
7.450000e-01 1.482689e+00 1.482815e+00
7.460000e-01 1.482207e+00 1.482143e+00
7.470000e-01 1.481598e+00 1.481471e+00
7.480000e-01 1.480806e+00 1.480798e+00
7.490000e-01 1.479962e+00 1.480125e+00
7.500000e-01 1.479433e+00 1.479452e+00
7.510000e-01 1.478745e+00 1.478779e+00
7.520000e-01 1.478215e+00 1.478105e+00
7.530000e-01 1.477299e+00 1.477431e+00
7.540000e-01 1.476754e+00 1.476756e+00
7.550000e-01 1.476102e+00 1.476082e+00
7.560000e-01 1.475404e+00 1.475407e+00
7.570000e-01 1.474841e+00 1.474731e+00
7.580000e-01 1.474126e+00 1.474056e+00
7.590000e-01 1.473356e+00 1.473380e+00
7.600000e-01 1.472785e+00 1.472704e+00
7.610000e-01 1.471904e+00 1.472027e+00
7.620000e-01 1.471333e+00 1.471351e+00
7.630000e-01 1.470679e+00 1.470674e+00
7.640000e-01 1.469985e+00 1.469996e+00
7.650000e-01 1.469218e+00 1.469319e+00
7.660000e-01 1.468675e+00 1.468641e+00
7.670000e-01 1.467903e+00 1.467962e+00
7.680000e-01 1.467189e+00 1.467284e+00
7.690000e-01 1.466579e+00 1.466605e+00
7.700000e-01 1.465813e+00 1.465926e+00
7.710000e-01 1.465132e+00 1.465246e+00
7.720000e-01 1.464543e+00 1.464566e+00
7.730000e-01 1.463858e+00 1.463886e+00
7.740000e-01 1.463111e+00 1.463205e+00
7.750000e-01 1.462587e+00 1.462525e+00
7.760000e-01 1.461792e+00 1.461843e+00
7.770000e-01 1.461183e+00 1.461162e+00
7.780000e-01 1.460449e+00 1.460480e+00
7.790000e-01 1.459948e+00 1.459798e+00
7.800000e-01 1.459122e+00 1.459115e+00
7.810000e-01 1.458397e+00 1.458432e+00
7.820000e-01 1.457766e+00 1.457749e+00
7.830000e-01 1.457030e+00 1.457066e+00
7.840000e-01 1.456395e+00 1.456382e+00
7.850000e-01 1.455532e+00 1.455697e+00
7.860000e-01 1.455068e+00 1.455013e+00
7.870000e-01 1.454421e+00 1.454328e+00
7.880000e-01 1.453583e+00 1.453643e+00
7.890000e-01 1.453005e+00 1.452957e+00
7.900000e-01 1.452490e+00 1.452271e+00
7.910000e-01 1.451674e+00 1.451585e+00
7.920000e-01 1.450884e+00 1.450898e+00
7.930000e-01 1.450328e+00 1.450211e+00
7.940000e-01 1.449402e+00 1.449523e+00
7.950000e-01 1.448621e+00 1.448836e+00
7.960000e-01 1.448260e+00 1.448147e+00
7.970000e-01 1.447507e+00 1.447459e+00
7.980000e-01 1.446648e+00 1.446770e+00
7.990000e-01 1.446058e+00 1.446081e+00
8.000000e-01 1.445461e+00 1.445391e+00
8.010000e-01 1.444691e+00 1.444701e+00
8.020000e-01 1.444076e+00 1.444010e+00
8.030000e-01 1.443175e+00 1.443320e+00
8.040000e-01 1.442688e+00 1.442628e+00
8.050000e-01 1.441880e+00 1.441937e+00
8.060000e-01 1.441104e+00 1.441245e+00
8.070000e-01 1.440612e+00 1.440553e+00
8.080000e-01 1.439753e+00 1.439860e+00
8.090000e-01 1.439136e+00 1.439167e+00
8.100000e-01 1.438366e+00 1.438473e+00
8.110000e-01 1.437784e+00 1.437779e+00
8.120000e-01 1.437122e+00 1.437085e+00
8.130000e-01 1.436523e+00 1.436390e+00
8.140000e-01 1.435728e+00 1.435695e+00
8.150000e-01 1.435061e+00 1.434999e+00
8.160000e-01 1.434110e+00 1.434303e+00
8.170000e-01 1.433755e+00 1.433607e+00
8.180000e-01 1.432782e+00 1.432910e+00
8.190000e-01 1.432125e+00 1.432213e+00
8.200000e-01 1.431397e+00 1.431516e+00
8.210000e-01 1.430880e+00 1.430817e+00
8.220000e-01 1.430186e+00 1.430119e+00
8.230000e-01 1.429386e+00 1.429420e+00
8.240000e-01 1.428777e+00 1.428721e+00
8.250000e-01 1.427803e+00 1.428021e+00
8.260000e-01 1.427512e+00 1.427321e+00
8.270000e-01 1.426486e+00 1.426620e+00
8.280000e-01 1.425995e+00 1.425919e+00
8.290000e-01 1.425163e+00 1.425218e+00
8.300000e-01 1.424425e+00 1.424516e+00
8.310000e-01 1.423919e+00 1.423814e+00
8.320000e-01 1.423055e+00 1.423111e+00
8.330000e-01 1.422504e+00 1.422408e+00
8.340000e-01 1.421602e+00 1.421704e+00
8.350000e-01 1.421010e+00 1.421000e+00
8.360000e-01 1.420059e+00 1.420295e+00
8.370000e-01 1.419645e+00 1.419590e+00
8.380000e-01 1.418840e+00 1.418885e+00
8.390000e-01 1.418096e+00 1.418179e+00
8.400000e-01 1.417334e+00 1.417473e+00
8.410000e-01 1.416717e+00 1.416766e+00
8.420000e-01 1.416045e+00 1.416059e+00
8.430000e-01 1.415312e+00 1.415351e+00
8.440000e-01 1.414606e+00 1.414643e+00
8.450000e-01 1.413937e+00 1.413934e+00
8.460000e-01 1.412921e+00 1.413225e+00
8.470000e-01 1.412343e+00 1.412515e+00
8.480000e-01 1.411792e+00 1.411805e+00
8.490000e-01 1.411050e+00 1.411094e+00
8.500000e-01 1.410401e+00 1.410383e+00
8.510000e-01 1.409611e+00 1.409672e+00
8.520000e-01 1.408711e+00 1.408960e+00
8.530000e-01 1.408180e+00 1.408247e+00
8.540000e-01 1.407555e+00 1.407534e+00
8.550000e-01 1.406889e+00 1.406821e+00
8.560000e-01 1.406257e+00 1.406107e+00
8.570000e-01 1.405255e+00 1.405392e+00
8.580000e-01 1.404638e+00 1.404677e+00
8.590000e-01 1.403914e+00 1.403962e+00
8.600000e-01 1.403280e+00 1.403246e+00
8.610000e-01 1.402629e+00 1.402530e+00
8.620000e-01 1.401832e+00 1.401813e+00
8.630000e-01 1.401048e+00 1.401095e+00
8.640000e-01 1.400520e+00 1.400377e+00
8.650000e-01 1.399595e+00 1.399659e+00
8.660000e-01 1.398967e+00 1.398940e+00
8.670000e-01 1.398346e+00 1.398220e+00
8.680000e-01 1.397418e+00 1.397500e+00
8.690000e-01 1.396904e+00 1.396779e+00
8.700000e-01 1.396048e+00 1.396058e+00
8.710000e-01 1.395351e+00 1.395337e+00
8.720000e-01 1.394722e+00 1.394615e+00
8.730000e-01 1.393782e+00 1.393892e+00
8.740000e-01 1.393202e+00 1.393169e+00
8.750000e-01 1.392279e+00 1.392445e+00
8.760000e-01 1.391705e+00 1.391721e+00
8.770000e-01 1.390843e+00 1.390996e+00
8.780000e-01 1.390422e+00 1.390270e+00
8.790000e-01 1.389404e+00 1.389545e+00
8.800000e-01 1.388881e+00 1.388818e+00
8.810000e-01 1.388135e+00 1.388091e+00
8.820000e-01 1.387323e+00 1.387364e+00
8.830000e-01 1.386496e+00 1.386636e+00
8.840000e-01 1.385817e+00 1.385907e+00
8.850000e-01 1.385281e+00 1.385178e+00
8.860000e-01 1.384474e+00 1.384448e+00
8.870000e-01 1.383779e+00 1.383718e+00
8.880000e-01 1.382929e+00 1.382987e+00
8.890000e-01 1.382211e+00 1.382255e+00
8.900000e-01 1.381352e+00 1.381523e+00
8.910000e-01 1.380695e+00 1.380791e+00
8.920000e-01 1.379997e+00 1.380058e+00
8.930000e-01 1.379277e+00 1.379324e+00
8.940000e-01 1.378525e+00 1.378590e+00
8.950000e-01 1.377826e+00 1.377855e+00
8.960000e-01 1.377024e+00 1.377119e+00
8.970000e-01 1.376360e+00 1.376383e+00
8.980000e-01 1.375686e+00 1.375647e+00
8.990000e-01 1.374854e+00 1.374910e+00
9.000000e-01 1.373953e+00 1.374172e+00
9.010000e-01 1.373405e+00 1.373434e+00
9.020000e-01 1.372575e+00 1.372695e+00
9.030000e-01 1.371998e+00 1.371955e+00
9.040000e-01 1.371054e+00 1.371215e+00
9.050000e-01 1.370490e+00 1.370474e+00
9.060000e-01 1.369704e+00 1.369733e+00
9.070000e-01 1.369024e+00 1.368991e+00
9.080000e-01 1.368166e+00 1.368248e+00
9.090000e-01 1.367547e+00 1.367505e+00
9.100000e-01 1.366820e+00 1.366761e+00
9.110000e-01 1.365983e+00 1.366017e+00
9.120000e-01 1.365276e+00 1.365272e+00
9.130000e-01 1.364530e+00 1.364527e+00
9.140000e-01 1.363896e+00 1.363780e+00
9.150000e-01 1.362978e+00 1.363033e+00
9.160000e-01 1.362386e+00 1.362286e+00
9.170000e-01 1.361565e+00 1.361538e+00
9.180000e-01 1.360746e+00 1.360789e+00
9.190000e-01 1.360062e+00 1.360040e+00
9.200000e-01 1.359309e+00 1.359290e+00
9.210000e-01 1.358678e+00 1.358539e+00
9.220000e-01 1.357852e+00 1.357788e+00
9.230000e-01 1.357083e+00 1.357036e+00
9.240000e-01 1.356238e+00 1.356284e+00
9.250000e-01 1.355527e+00 1.355530e+00
9.260000e-01 1.354565e+00 1.354777e+00
9.270000e-01 1.354093e+00 1.354022e+00
9.280000e-01 1.353302e+00 1.353267e+00
9.290000e-01 1.352480e+00 1.352511e+00
9.300000e-01 1.351589e+00 1.351755e+00
9.310000e-01 1.351078e+00 1.350998e+00
9.320000e-01 1.350231e+00 1.350240e+00
9.330000e-01 1.349430e+00 1.349482e+00
9.340000e-01 1.348756e+00 1.348723e+00
9.350000e-01 1.347976e+00 1.347963e+00
9.360000e-01 1.347336e+00 1.347203e+00
9.370000e-01 1.346532e+00 1.346442e+00
9.380000e-01 1.345801e+00 1.345680e+00
9.390000e-01 1.345012e+00 1.344918e+00
9.400000e-01 1.344201e+00 1.344154e+00
9.410000e-01 1.343337e+00 1.343391e+00
9.420000e-01 1.342609e+00 1.342626e+00
9.430000e-01 1.341824e+00 1.341861e+00
9.440000e-01 1.341085e+00 1.341095e+00
9.450000e-01 1.340335e+00 1.340329e+00
9.460000e-01 1.339478e+00 1.339562e+00
9.470000e-01 1.338721e+00 1.338794e+00
9.480000e-01 1.338104e+00 1.338026e+00
9.490000e-01 1.337267e+00 1.337256e+00
9.500000e-01 1.336659e+00 1.336486e+00
9.510000e-01 1.335777e+00 1.335716e+00
9.520000e-01 1.334973e+00 1.334944e+00
9.530000e-01 1.334275e+00 1.334172e+00
9.540000e-01 1.333448e+00 1.333400e+00
9.550000e-01 1.332652e+00 1.332626e+00
9.560000e-01 1.331870e+00 1.331852e+00
9.570000e-01 1.331286e+00 1.331077e+00
9.580000e-01 1.330352e+00 1.330302e+00
9.590000e-01 1.329554e+00 1.329525e+00
9.600000e-01 1.328615e+00 1.328748e+00
9.610000e-01 1.327926e+00 1.327971e+00
9.620000e-01 1.327343e+00 1.327192e+00
9.630000e-01 1.326463e+00 1.326413e+00
9.640000e-01 1.325788e+00 1.325633e+00
9.650000e-01 1.324991e+00 1.324853e+00
9.660000e-01 1.324148e+00 1.324071e+00
9.670000e-01 1.323125e+00 1.323289e+00
9.680000e-01 1.322529e+00 1.322506e+00
9.690000e-01 1.321729e+00 1.321723e+00
9.700000e-01 1.320919e+00 1.320939e+00
9.710000e-01 1.320230e+00 1.320154e+00
9.720000e-01 1.319362e+00 1.319368e+00
9.730000e-01 1.318504e+00 1.318581e+00
9.740000e-01 1.317653e+00 1.317794e+00
9.750000e-01 1.317170e+00 1.317006e+00
9.760000e-01 1.316334e+00 1.316217e+00
9.770000e-01 1.315706e+00 1.315428e+00
9.780000e-01 1.314545e+00 1.314637e+00
9.790000e-01 1.313799e+00 1.313846e+00
9.800000e-01 1.312963e+00 1.313055e+00
9.810000e-01 1.312482e+00 1.312262e+00
9.820000e-01 1.311510e+00 1.311469e+00
9.830000e-01 1.310761e+00 1.310675e+00
9.840000e-01 1.309671e+00 1.309880e+00
9.850000e-01 1.309207e+00 1.309084e+00
9.860000e-01 1.308442e+00 1.308288e+00
9.870000e-01 1.307447e+00 1.307491e+00
9.880000e-01 1.306696e+00 1.306693e+00
9.890000e-01 1.305896e+00 1.305894e+00
9.900000e-01 1.304816e+00 1.305094e+00
9.910000e-01 1.304426e+00 1.304294e+00
9.920000e-01 1.303438e+00 1.303493e+00
9.930000e-01 1.302620e+00 1.302691e+00
9.940000e-01 1.301977e+00 1.301889e+00
9.950000e-01 1.301184e+00 1.301085e+00
9.960000e-01 1.300267e+00 1.300281e+00
9.970000e-01 1.299396e+00 1.299476e+00
9.980000e-01 1.298792e+00 1.298670e+00
9.990000e-01 1.297879e+00 1.297863e+00
1.000000e+00 1.296887e+00 1.297056e+00
1.001000e+00 1.296211e+00 1.296248e+00
1.002000e+00 1.295352e+00 1.295439e+00
1.003000e+00 1.294603e+00 1.294629e+00
1.004000e+00 1.293977e+00 1.293818e+00
1.005000e+00 1.292846e+00 1.293007e+00
1.006000e+00 1.292216e+00 1.292195e+00
1.007000e+00 1.291363e+00 1.291382e+00
1.008000e+00 1.290538e+00 1.290568e+00
1.009000e+00 1.289661e+00 1.289753e+00
1.010000e+00 1.288879e+00 1.288937e+00
1.011000e+00 1.288144e+00 1.288121e+00
1.012000e+00 1.287228e+00 1.287304e+00
1.013000e+00 1.286338e+00 1.286486e+00
1.014000e+00 1.285762e+00 1.285667e+00
1.015000e+00 1.284895e+00 1.284847e+00
1.016000e+00 1.283876e+00 1.284027e+00
1.017000e+00 1.283300e+00 1.283205e+00
1.018000e+00 1.282296e+00 1.282383e+00
1.019000e+00 1.281352e+00 1.281560e+00
1.020000e+00 1.280700e+00 1.280736e+00
1.021000e+00 1.279915e+00 1.279912e+00
1.022000e+00 1.279156e+00 1.279086e+00
1.023000e+00 1.278262e+00 1.278260e+00
1.024000e+00 1.277324e+00 1.277433e+00
1.025000e+00 1.276678e+00 1.276605e+00
1.026000e+00 1.275876e+00 1.275776e+00
1.027000e+00 1.274818e+00 1.274946e+00
1.028000e+00 1.274060e+00 1.274115e+00
1.029000e+00 1.273228e+00 1.273284e+00
1.030000e+00 1.272525e+00 1.272451e+00
1.031000e+00 1.271660e+00 1.271618e+00
1.032000e+00 1.270673e+00 1.270784e+00
1.033000e+00 1.270069e+00 1.269949e+00
1.034000e+00 1.269253e+00 1.269113e+00
1.035000e+00 1.268368e+00 1.268276e+00
1.036000e+00 1.267518e+00 1.267439e+00
1.037000e+00 1.266669e+00 1.266601e+00
1.038000e+00 1.265822e+00 1.265761e+00
1.039000e+00 1.264750e+00 1.264921e+00
1.040000e+00 1.263966e+00 1.264080e+00
1.041000e+00 1.263327e+00 1.263238e+00
1.042000e+00 1.262360e+00 1.262395e+00
1.043000e+00 1.261634e+00 1.261551e+00
1.044000e+00 1.260709e+00 1.260707e+00
1.045000e+00 1.259928e+00 1.259861e+00
1.046000e+00 1.258985e+00 1.259015e+00
1.047000e+00 1.258395e+00 1.258168e+00
1.048000e+00 1.257231e+00 1.257320e+00
1.049000e+00 1.256629e+00 1.256470e+00
1.050000e+00 1.255648e+00 1.255621e+00
1.051000e+00 1.254873e+00 1.254770e+00
1.052000e+00 1.253921e+00 1.253918e+00
1.053000e+00 1.253097e+00 1.253065e+00
1.054000e+00 1.252165e+00 1.252212e+00
1.055000e+00 1.251353e+00 1.251357e+00
1.056000e+00 1.250472e+00 1.250502e+00
1.057000e+00 1.249494e+00 1.249646e+00
1.058000e+00 1.248915e+00 1.248788e+00
1.059000e+00 1.247952e+00 1.247930e+00
1.060000e+00 1.247069e+00 1.247071e+00
1.061000e+00 1.246402e+00 1.246211e+00
1.062000e+00 1.245341e+00 1.245350e+00
1.063000e+00 1.244418e+00 1.244489e+00
1.064000e+00 1.243704e+00 1.243626e+00
1.065000e+00 1.242649e+00 1.242762e+00
1.066000e+00 1.241944e+00 1.241898e+00
1.067000e+00 1.241069e+00 1.241032e+00
1.068000e+00 1.240223e+00 1.240166e+00
1.069000e+00 1.239148e+00 1.239298e+00
1.070000e+00 1.238583e+00 1.238430e+00
1.071000e+00 1.237476e+00 1.237561e+00
1.072000e+00 1.236761e+00 1.236691e+00
1.073000e+00 1.235808e+00 1.235820e+00
1.074000e+00 1.234942e+00 1.234948e+00
1.075000e+00 1.234021e+00 1.234075e+00
1.076000e+00 1.233203e+00 1.233201e+00
1.077000e+00 1.232302e+00 1.232326e+00
1.078000e+00 1.231399e+00 1.231450e+00
1.079000e+00 1.230527e+00 1.230573e+00
1.080000e+00 1.229747e+00 1.229696e+00
1.081000e+00 1.228783e+00 1.228817e+00
1.082000e+00 1.227971e+00 1.227937e+00
1.083000e+00 1.227166e+00 1.227057e+00
1.084000e+00 1.226096e+00 1.226175e+00
1.085000e+00 1.225362e+00 1.225293e+00
1.086000e+00 1.224252e+00 1.224409e+00
1.087000e+00 1.223418e+00 1.223525e+00
1.088000e+00 1.222705e+00 1.222640e+00
1.089000e+00 1.221887e+00 1.221753e+00
1.090000e+00 1.220900e+00 1.220866e+00
1.091000e+00 1.219964e+00 1.219978e+00
1.092000e+00 1.219024e+00 1.219089e+00
1.093000e+00 1.218314e+00 1.218198e+00
1.094000e+00 1.217253e+00 1.217307e+00
1.095000e+00 1.216321e+00 1.216415e+00
1.096000e+00 1.215334e+00 1.215522e+00
1.097000e+00 1.214570e+00 1.214628e+00
1.098000e+00 1.213771e+00 1.213733e+00
1.099000e+00 1.212753e+00 1.212837e+00
1.100000e+00 1.211814e+00 1.211940e+00
1.101000e+00 1.210928e+00 1.211042e+00
1.102000e+00 1.210127e+00 1.210142e+00
1.103000e+00 1.209357e+00 1.209242e+00
1.104000e+00 1.208212e+00 1.208341e+00
1.105000e+00 1.207597e+00 1.207440e+00
1.106000e+00 1.206507e+00 1.206537e+00
1.107000e+00 1.205565e+00 1.205633e+00
1.108000e+00 1.204540e+00 1.204728e+00
1.109000e+00 1.203815e+00 1.203822e+00
1.110000e+00 1.202984e+00 1.202915e+00
1.111000e+00 1.202084e+00 1.202007e+00
1.112000e+00 1.201067e+00 1.201098e+00
1.113000e+00 1.200214e+00 1.200188e+00
1.114000e+00 1.199347e+00 1.199277e+00
1.115000e+00 1.198472e+00 1.198365e+00
1.116000e+00 1.197624e+00 1.197452e+00
1.117000e+00 1.196473e+00 1.196538e+00
1.118000e+00 1.195566e+00 1.195623e+00
1.119000e+00 1.194950e+00 1.194707e+00
1.120000e+00 1.193905e+00 1.193790e+00
1.121000e+00 1.192934e+00 1.192872e+00
1.122000e+00 1.191958e+00 1.191953e+00
1.123000e+00 1.191138e+00 1.191033e+00
1.124000e+00 1.190132e+00 1.190112e+00
1.125000e+00 1.189411e+00 1.189190e+00
1.126000e+00 1.188330e+00 1.188266e+00
1.127000e+00 1.187263e+00 1.187342e+00
1.128000e+00 1.186398e+00 1.186417e+00
1.129000e+00 1.185474e+00 1.185491e+00
1.130000e+00 1.184555e+00 1.184564e+00
1.131000e+00 1.183829e+00 1.183636e+00
1.132000e+00 1.182810e+00 1.182706e+00
1.133000e+00 1.181710e+00 1.181776e+00
1.134000e+00 1.181028e+00 1.180845e+00
1.135000e+00 1.179911e+00 1.179912e+00
1.136000e+00 1.179212e+00 1.178979e+00
1.137000e+00 1.178058e+00 1.178044e+00
1.138000e+00 1.177014e+00 1.177109e+00
1.139000e+00 1.176284e+00 1.176172e+00
1.140000e+00 1.175121e+00 1.175235e+00
1.141000e+00 1.174401e+00 1.174296e+00
1.142000e+00 1.173362e+00 1.173357e+00
1.143000e+00 1.172404e+00 1.172416e+00
1.144000e+00 1.171449e+00 1.171474e+00
1.145000e+00 1.170557e+00 1.170531e+00
1.146000e+00 1.169400e+00 1.169588e+00
1.147000e+00 1.168642e+00 1.168643e+00
1.148000e+00 1.167796e+00 1.167697e+00
1.149000e+00 1.166857e+00 1.166750e+00
1.150000e+00 1.165869e+00 1.165802e+00
1.151000e+00 1.164769e+00 1.164853e+00
1.152000e+00 1.163949e+00 1.163902e+00
1.153000e+00 1.163046e+00 1.162951e+00
1.154000e+00 1.161908e+00 1.161999e+00
1.155000e+00 1.160987e+00 1.161046e+00
1.156000e+00 1.159938e+00 1.160091e+00
1.157000e+00 1.159062e+00 1.159136e+00
1.158000e+00 1.158320e+00 1.158179e+00
1.159000e+00 1.157298e+00 1.157222e+00
1.160000e+00 1.156123e+00 1.156263e+00
1.161000e+00 1.155419e+00 1.155303e+00
1.162000e+00 1.154351e+00 1.154343e+00
1.163000e+00 1.153414e+00 1.153381e+00
1.164000e+00 1.152463e+00 1.152418e+00
1.165000e+00 1.151521e+00 1.151454e+00
1.166000e+00 1.150454e+00 1.150489e+00
1.167000e+00 1.149485e+00 1.149523e+00
1.168000e+00 1.148622e+00 1.148556e+00
1.169000e+00 1.147738e+00 1.147587e+00
1.170000e+00 1.146552e+00 1.146618e+00
1.171000e+00 1.145636e+00 1.145648e+00
1.172000e+00 1.144776e+00 1.144676e+00
1.173000e+00 1.143800e+00 1.143704e+00
1.174000e+00 1.142707e+00 1.142730e+00
1.175000e+00 1.141684e+00 1.141755e+00
1.176000e+00 1.140895e+00 1.140779e+00
1.177000e+00 1.139801e+00 1.139802e+00
1.178000e+00 1.138639e+00 1.138824e+00
1.179000e+00 1.137892e+00 1.137845e+00
1.180000e+00 1.136900e+00 1.136865e+00
1.181000e+00 1.135905e+00 1.135884e+00
1.182000e+00 1.134862e+00 1.134902e+00
1.183000e+00 1.134023e+00 1.133918e+00
1.184000e+00 1.133046e+00 1.132934e+00
1.185000e+00 1.131696e+00 1.131948e+00
1.186000e+00 1.130861e+00 1.130961e+00
1.187000e+00 1.129925e+00 1.129973e+00
1.188000e+00 1.129023e+00 1.128984e+00
1.189000e+00 1.128030e+00 1.127994e+00
1.190000e+00 1.126949e+00 1.127003e+00
1.191000e+00 1.125889e+00 1.126011e+00
1.192000e+00 1.124892e+00 1.125018e+00
1.193000e+00 1.124053e+00 1.124023e+00
1.194000e+00 1.123110e+00 1.123028e+00
1.195000e+00 1.121934e+00 1.122031e+00
1.196000e+00 1.121126e+00 1.121034e+00
1.197000e+00 1.119893e+00 1.120035e+00
1.198000e+00 1.118902e+00 1.119035e+00
1.199000e+00 1.117789e+00 1.118034e+00
1.200000e+00 1.116920e+00 1.117032e+00
1.201000e+00 1.116213e+00 1.116029e+00
1.202000e+00 1.115122e+00 1.115024e+00
1.203000e+00 1.114069e+00 1.114019e+00
1.204000e+00 1.113126e+00 1.113012e+00
1.205000e+00 1.111829e+00 1.112005e+00
1.206000e+00 1.110829e+00 1.110996e+00
1.207000e+00 1.109978e+00 1.109986e+00
1.208000e+00 1.108980e+00 1.108975e+00
1.209000e+00 1.107999e+00 1.107963e+00
1.210000e+00 1.106807e+00 1.106949e+00
1.211000e+00 1.105893e+00 1.105935e+00
1.212000e+00 1.104973e+00 1.104920e+00
1.213000e+00 1.104015e+00 1.103903e+00
1.214000e+00 1.103085e+00 1.102885e+00
1.215000e+00 1.101956e+00 1.101867e+00
1.216000e+00 1.100962e+00 1.100847e+00
1.217000e+00 1.099784e+00 1.099826e+00
1.218000e+00 1.098931e+00 1.098803e+00
1.219000e+00 1.097790e+00 1.097780e+00
1.220000e+00 1.096661e+00 1.096756e+00
1.221000e+00 1.095682e+00 1.095730e+00
1.222000e+00 1.094621e+00 1.094703e+00
1.223000e+00 1.093709e+00 1.093676e+00
1.224000e+00 1.092657e+00 1.092647e+00
1.225000e+00 1.091543e+00 1.091617e+00
1.226000e+00 1.090458e+00 1.090585e+00
1.227000e+00 1.089443e+00 1.089553e+00
1.228000e+00 1.088524e+00 1.088520e+00
1.229000e+00 1.087590e+00 1.087485e+00
1.230000e+00 1.086401e+00 1.086449e+00
1.231000e+00 1.085464e+00 1.085412e+00
1.232000e+00 1.084346e+00 1.084375e+00
1.233000e+00 1.083354e+00 1.083335e+00
1.234000e+00 1.082264e+00 1.082295e+00
1.235000e+00 1.081282e+00 1.081254e+00
1.236000e+00 1.080192e+00 1.080211e+00
1.237000e+00 1.079158e+00 1.079168e+00
1.238000e+00 1.077925e+00 1.078123e+00
1.239000e+00 1.077257e+00 1.077077e+00
1.240000e+00 1.075981e+00 1.076030e+00
1.241000e+00 1.075050e+00 1.074982e+00
1.242000e+00 1.073930e+00 1.073932e+00
1.243000e+00 1.072858e+00 1.072882e+00
1.244000e+00 1.071881e+00 1.071830e+00
1.245000e+00 1.070834e+00 1.070778e+00
1.246000e+00 1.069771e+00 1.069724e+00
1.247000e+00 1.068606e+00 1.068669e+00
1.248000e+00 1.067722e+00 1.067613e+00
1.249000e+00 1.066453e+00 1.066555e+00
1.250000e+00 1.065470e+00 1.065497e+00
1.251000e+00 1.064581e+00 1.064437e+00
1.252000e+00 1.063281e+00 1.063377e+00
1.253000e+00 1.062428e+00 1.062315e+00
1.254000e+00 1.061135e+00 1.061252e+00
1.255000e+00 1.060121e+00 1.060188e+00
1.256000e+00 1.058983e+00 1.059122e+00
1.257000e+00 1.058164e+00 1.058056e+00
1.258000e+00 1.056963e+00 1.056988e+00
1.259000e+00 1.055920e+00 1.055920e+00
1.260000e+00 1.055042e+00 1.054850e+00
1.261000e+00 1.053909e+00 1.053779e+00
1.262000e+00 1.052683e+00 1.052707e+00
1.263000e+00 1.051550e+00 1.051633e+00
1.264000e+00 1.050625e+00 1.050559e+00
1.265000e+00 1.049453e+00 1.049483e+00
1.266000e+00 1.048447e+00 1.048407e+00
1.267000e+00 1.047154e+00 1.047329e+00
1.268000e+00 1.046282e+00 1.046250e+00
1.269000e+00 1.045238e+00 1.045169e+00
1.270000e+00 1.044056e+00 1.044088e+00
1.271000e+00 1.042880e+00 1.043006e+00
1.272000e+00 1.041904e+00 1.041922e+00
1.273000e+00 1.040830e+00 1.040837e+00
1.274000e+00 1.039768e+00 1.039751e+00
1.275000e+00 1.038733e+00 1.038664e+00
1.276000e+00 1.037615e+00 1.037576e+00
1.277000e+00 1.036501e+00 1.036486e+00
1.278000e+00 1.035284e+00 1.035396e+00
1.279000e+00 1.034348e+00 1.034304e+00
1.280000e+00 1.033106e+00 1.033211e+00
1.281000e+00 1.031952e+00 1.032117e+00
1.282000e+00 1.030885e+00 1.031022e+00
1.283000e+00 1.030049e+00 1.029926e+00
1.284000e+00 1.028805e+00 1.028828e+00
1.285000e+00 1.027783e+00 1.027730e+00
1.286000e+00 1.026679e+00 1.026630e+00
1.287000e+00 1.025521e+00 1.025529e+00
1.288000e+00 1.024357e+00 1.024427e+00
1.289000e+00 1.023359e+00 1.023323e+00
1.290000e+00 1.022242e+00 1.022219e+00
1.291000e+00 1.021135e+00 1.021114e+00
1.292000e+00 1.019997e+00 1.020007e+00
1.293000e+00 1.018897e+00 1.018899e+00
1.294000e+00 1.017814e+00 1.017790e+00
1.295000e+00 1.016622e+00 1.016680e+00
1.296000e+00 1.015500e+00 1.015568e+00
1.297000e+00 1.014363e+00 1.014456e+00
1.298000e+00 1.013244e+00 1.013342e+00
1.299000e+00 1.012174e+00 1.012227e+00
1.300000e+00 1.011140e+00 1.011111e+00
1.301000e+00 1.009938e+00 1.009994e+00
1.302000e+00 1.008834e+00 1.008876e+00
1.303000e+00 1.007808e+00 1.007757e+00
1.304000e+00 1.006704e+00 1.006636e+00
1.305000e+00 1.005579e+00 1.005514e+00
1.306000e+00 1.004356e+00 1.004391e+00
1.307000e+00 1.003296e+00 1.003267e+00
1.308000e+00 1.002039e+00 1.002142e+00
1.309000e+00 1.000929e+00 1.001016e+00
1.310000e+00 9.999022e-01 9.998882e-01
1.311000e+00 9.986459e-01 9.987595e-01
1.312000e+00 9.973963e-01 9.976297e-01
1.313000e+00 9.964065e-01 9.964987e-01
1.314000e+00 9.952976e-01 9.953665e-01
1.315000e+00 9.941592e-01 9.942332e-01
1.316000e+00 9.929372e-01 9.930987e-01
1.317000e+00 9.918989e-01 9.919631e-01
1.318000e+00 9.907983e-01 9.908263e-01
1.319000e+00 9.896491e-01 9.896884e-01
1.320000e+00 9.885415e-01 9.885493e-01
1.321000e+00 9.872020e-01 9.874090e-01
1.322000e+00 9.862828e-01 9.862676e-01
1.323000e+00 9.851285e-01 9.851251e-01
1.324000e+00 9.840593e-01 9.839814e-01
1.325000e+00 9.828048e-01 9.828365e-01
1.326000e+00 9.817341e-01 9.816905e-01
1.327000e+00 9.805195e-01 9.805433e-01
1.328000e+00 9.793993e-01 9.793949e-01
1.329000e+00 9.782725e-01 9.782454e-01
1.330000e+00 9.768733e-01 9.770948e-01
1.331000e+00 9.758968e-01 9.759430e-01
1.332000e+00 9.749082e-01 9.747900e-01
1.333000e+00 9.736120e-01 9.736359e-01
1.334000e+00 9.725333e-01 9.724806e-01
1.335000e+00 9.712717e-01 9.713242e-01
1.336000e+00 9.700269e-01 9.701666e-01
1.337000e+00 9.690067e-01 9.690079e-01
1.338000e+00 9.679900e-01 9.678480e-01
1.339000e+00 9.667177e-01 9.666870e-01
1.340000e+00 9.654320e-01 9.655248e-01
1.341000e+00 9.643225e-01 9.643614e-01
1.342000e+00 9.633869e-01 9.631969e-01
1.343000e+00 9.620640e-01 9.620313e-01
1.344000e+00 9.610742e-01 9.608645e-01
1.345000e+00 9.597434e-01 9.596965e-01
1.346000e+00 9.583638e-01 9.585274e-01
1.347000e+00 9.572811e-01 9.573572e-01
1.348000e+00 9.560676e-01 9.561858e-01
1.349000e+00 9.548998e-01 9.550132e-01
1.350000e+00 9.538640e-01 9.538395e-01
1.351000e+00 9.525583e-01 9.526647e-01
1.352000e+00 9.514119e-01 9.514887e-01
1.353000e+00 9.502011e-01 9.503115e-01
1.354000e+00 9.491611e-01 9.491332e-01
1.355000e+00 9.479403e-01 9.479538e-01
1.356000e+00 9.468340e-01 9.467732e-01
1.357000e+00 9.455265e-01 9.455914e-01
1.358000e+00 9.443515e-01 9.444085e-01
1.359000e+00 9.432802e-01 9.432245e-01
1.360000e+00 9.418980e-01 9.420393e-01
1.361000e+00 9.408091e-01 9.408530e-01
1.362000e+00 9.399310e-01 9.396655e-01
1.363000e+00 9.383899e-01 9.384769e-01
1.364000e+00 9.371489e-01 9.372871e-01
1.365000e+00 9.361748e-01 9.360962e-01
1.366000e+00 9.349245e-01 9.349042e-01
1.367000e+00 9.338076e-01 9.337110e-01
1.368000e+00 9.325203e-01 9.325166e-01
1.369000e+00 9.312677e-01 9.313212e-01
1.370000e+00 9.301359e-01 9.301245e-01
1.371000e+00 9.287752e-01 9.289268e-01
1.372000e+00 9.279204e-01 9.277279e-01
1.373000e+00 9.263987e-01 9.265278e-01
1.374000e+00 9.251954e-01 9.253267e-01
1.375000e+00 9.239894e-01 9.241243e-01
1.376000e+00 9.227490e-01 9.229209e-01
1.377000e+00 9.217733e-01 9.217163e-01
1.378000e+00 9.203816e-01 9.205105e-01
1.379000e+00 9.192396e-01 9.193037e-01
1.380000e+00 9.180639e-01 9.180957e-01
1.381000e+00 9.169298e-01 9.168865e-01
1.382000e+00 9.156758e-01 9.156762e-01
1.383000e+00 9.145042e-01 9.144648e-01
1.384000e+00 9.130584e-01 9.132523e-01
1.385000e+00 9.119225e-01 9.120386e-01
1.386000e+00 9.109339e-01 9.108238e-01
1.387000e+00 9.094893e-01 9.096079e-01
1.388000e+00 9.084193e-01 9.083908e-01
1.389000e+00 9.074979e-01 9.071726e-01
1.390000e+00 9.059572e-01 9.059532e-01
1.391000e+00 9.047226e-01 9.047328e-01
1.392000e+00 9.035140e-01 9.035112e-01
1.393000e+00 9.023626e-01 9.022885e-01
1.394000e+00 9.011230e-01 9.010646e-01
1.395000e+00 8.999812e-01 8.998397e-01
1.396000e+00 8.986681e-01 8.986136e-01
1.397000e+00 8.975653e-01 8.973863e-01
1.398000e+00 8.960277e-01 8.961580e-01
1.399000e+00 8.948974e-01 8.949285e-01
1.400000e+00 8.935982e-01 8.936979e-01
1.401000e+00 8.923977e-01 8.924662e-01
1.402000e+00 8.910825e-01 8.912334e-01
1.403000e+00 8.899410e-01 8.899994e-01
1.404000e+00 8.888157e-01 8.887643e-01
1.405000e+00 8.875611e-01 8.875281e-01
1.406000e+00 8.863474e-01 8.862908e-01
1.407000e+00 8.850635e-01 8.850524e-01
1.408000e+00 8.838696e-01 8.838129e-01
1.409000e+00 8.825927e-01 8.825722e-01
1.410000e+00 8.814066e-01 8.813304e-01
1.411000e+00 8.799432e-01 8.800875e-01
1.412000e+00 8.791188e-01 8.788435e-01
1.413000e+00 8.776971e-01 8.775984e-01
1.414000e+00 8.763619e-01 8.763522e-01
1.415000e+00 8.751244e-01 8.751049e-01
1.416000e+00 8.741828e-01 8.738564e-01
1.417000e+00 8.726551e-01 8.726069e-01
1.418000e+00 8.713873e-01 8.713562e-01
1.419000e+00 8.701612e-01 8.701044e-01
1.420000e+00 8.688571e-01 8.688515e-01
1.421000e+00 8.676097e-01 8.675976e-01
1.422000e+00 8.662704e-01 8.663425e-01
1.423000e+00 8.650532e-01 8.650863e-01
1.424000e+00 8.638365e-01 8.638290e-01
1.425000e+00 8.626541e-01 8.625706e-01
1.426000e+00 8.611775e-01 8.613111e-01
1.427000e+00 8.600633e-01 8.600505e-01
1.428000e+00 8.588797e-01 8.587889e-01
1.429000e+00 8.575176e-01 8.575261e-01
1.430000e+00 8.563024e-01 8.562622e-01
1.431000e+00 8.549636e-01 8.549972e-01
1.432000e+00 8.537368e-01 8.537312e-01
1.433000e+00 8.524833e-01 8.524640e-01
1.434000e+00 8.511972e-01 8.511957e-01
1.435000e+00 8.499694e-01 8.499264e-01
1.436000e+00 8.485881e-01 8.486560e-01
1.437000e+00 8.473140e-01 8.473844e-01
1.438000e+00 8.461773e-01 8.461118e-01
1.439000e+00 8.446978e-01 8.448381e-01
1.440000e+00 8.436612e-01 8.435633e-01
1.441000e+00 8.422777e-01 8.422875e-01
1.442000e+00 8.410879e-01 8.410105e-01
1.443000e+00 8.395287e-01 8.397325e-01
1.444000e+00 8.384893e-01 8.384534e-01
1.445000e+00 8.371647e-01 8.371732e-01
1.446000e+00 8.359533e-01 8.358919e-01
1.447000e+00 8.345488e-01 8.346095e-01
1.448000e+00 8.334946e-01 8.333261e-01
1.449000e+00 8.320355e-01 8.320416e-01
1.450000e+00 8.306692e-01 8.307560e-01
1.451000e+00 8.292619e-01 8.294694e-01
1.452000e+00 8.281329e-01 8.281817e-01
1.453000e+00 8.269915e-01 8.268929e-01
1.454000e+00 8.256872e-01 8.256030e-01
1.455000e+00 8.242286e-01 8.243121e-01
1.456000e+00 8.232793e-01 8.230201e-01
1.457000e+00 8.215714e-01 8.217270e-01
1.458000e+00 8.205441e-01 8.204329e-01
1.459000e+00 8.191035e-01 8.191377e-01
1.460000e+00 8.178140e-01 8.178414e-01
1.461000e+00 8.166519e-01 8.165441e-01
1.462000e+00 8.152689e-01 8.152457e-01
1.463000e+00 8.138601e-01 8.139463e-01
1.464000e+00 8.126724e-01 8.126458e-01
1.465000e+00 8.115192e-01 8.113442e-01
1.466000e+00 8.099663e-01 8.100416e-01
1.467000e+00 8.088258e-01 8.087380e-01
1.468000e+00 8.074087e-01 8.074333e-01
1.469000e+00 8.061590e-01 8.061275e-01
1.470000e+00 8.049253e-01 8.048207e-01
1.471000e+00 8.035590e-01 8.035128e-01
1.472000e+00 8.021458e-01 8.022039e-01
1.473000e+00 8.009331e-01 8.008940e-01
1.474000e+00 7.995591e-01 7.995830e-01
1.475000e+00 7.981568e-01 7.982710e-01
1.476000e+00 7.970175e-01 7.969579e-01
1.477000e+00 7.957407e-01 7.956438e-01
1.478000e+00 7.941632e-01 7.943286e-01
1.479000e+00 7.929803e-01 7.930124e-01
1.480000e+00 7.914726e-01 7.916952e-01
1.481000e+00 7.904560e-01 7.903769e-01
1.482000e+00 7.890132e-01 7.890576e-01
1.483000e+00 7.876566e-01 7.877373e-01
1.484000e+00 7.864754e-01 7.864160e-01
1.485000e+00 7.851048e-01 7.850936e-01
1.486000e+00 7.836121e-01 7.837702e-01
1.487000e+00 7.823503e-01 7.824457e-01
1.488000e+00 7.811422e-01 7.811203e-01
1.489000e+00 7.797441e-01 7.797938e-01
1.490000e+00 7.784629e-01 7.784663e-01
1.491000e+00 7.772381e-01 7.771378e-01
1.492000e+00 7.757745e-01 7.758082e-01
1.493000e+00 7.743320e-01 7.744776e-01
1.494000e+00 7.731423e-01 7.731461e-01
1.495000e+00 7.717317e-01 7.718135e-01
1.496000e+00 7.704417e-01 7.704799e-01
1.497000e+00 7.692684e-01 7.691453e-01
1.498000e+00 7.677406e-01 7.678097e-01
1.499000e+00 7.665707e-01 7.664730e-01
1.500000e+00 7.650750e-01 7.651354e-01
1.501000e+00 7.637717e-01 7.637968e-01
1.502000e+00 7.625762e-01 7.624571e-01
1.503000e+00 7.610986e-01 7.611165e-01
1.504000e+00 7.598990e-01 7.597748e-01
1.505000e+00 7.584412e-01 7.584322e-01
1.506000e+00 7.571616e-01 7.570886e-01
1.507000e+00 7.556306e-01 7.557439e-01
1.508000e+00 7.545111e-01 7.543983e-01
1.509000e+00 7.531209e-01 7.530517e-01
1.510000e+00 7.516990e-01 7.517041e-01
1.511000e+00 7.501201e-01 7.503555e-01
1.512000e+00 7.490251e-01 7.490059e-01
1.513000e+00 7.475838e-01 7.476553e-01
1.514000e+00 7.463699e-01 7.463038e-01
1.515000e+00 7.448871e-01 7.449513e-01
1.516000e+00 7.434697e-01 7.435978e-01
1.517000e+00 7.423144e-01 7.422433e-01
1.518000e+00 7.407957e-01 7.408878e-01
1.519000e+00 7.395618e-01 7.395314e-01
1.520000e+00 7.381366e-01 7.381740e-01
1.521000e+00 7.369274e-01 7.368156e-01
1.522000e+00 7.354580e-01 7.354562e-01
1.523000e+00 7.341714e-01 7.340959e-01
1.524000e+00 7.326990e-01 7.327346e-01
1.525000e+00 7.313754e-01 7.313724e-01
1.526000e+00 7.299726e-01 7.300091e-01
1.527000e+00 7.288351e-01 7.286450e-01
1.528000e+00 7.273025e-01 7.272798e-01
1.529000e+00 7.258432e-01 7.259137e-01
1.530000e+00 7.244947e-01 7.245467e-01
1.531000e+00 7.231116e-01 7.231787e-01
1.532000e+00 7.217676e-01 7.218097e-01
1.533000e+00 7.205361e-01 7.204398e-01
1.534000e+00 7.189885e-01 7.190690e-01
1.535000e+00 7.177463e-01 7.176971e-01
1.536000e+00 7.163394e-01 7.163244e-01
1.537000e+00 7.148784e-01 7.149507e-01
1.538000e+00 7.135744e-01 7.135761e-01
1.539000e+00 7.120199e-01 7.122005e-01
1.540000e+00 7.107303e-01 7.108240e-01
1.541000e+00 7.095708e-01 7.094466e-01
1.542000e+00 7.078469e-01 7.080682e-01
1.543000e+00 7.067753e-01 7.066889e-01
1.544000e+00 7.050530e-01 7.053086e-01
1.545000e+00 7.039289e-01 7.039275e-01
1.546000e+00 7.024826e-01 7.025454e-01
1.547000e+00 7.012908e-01 7.011623e-01
1.548000e+00 6.997512e-01 6.997784e-01
1.549000e+00 6.984778e-01 6.983935e-01
1.550000e+00 6.969615e-01 6.970078e-01
1.551000e+00 6.955818e-01 6.956211e-01
1.552000e+00 6.939770e-01 6.942334e-01
1.553000e+00 6.929633e-01 6.928449e-01
1.554000e+00 6.914632e-01 6.914555e-01
1.555000e+00 6.900539e-01 6.900651e-01
1.556000e+00 6.886992e-01 6.886739e-01
1.557000e+00 6.871881e-01 6.872817e-01
1.558000e+00 6.859716e-01 6.858887e-01
1.559000e+00 6.845318e-01 6.844947e-01
1.560000e+00 6.829367e-01 6.830998e-01
1.561000e+00 6.818329e-01 6.817041e-01
1.562000e+00 6.803893e-01 6.803074e-01
1.563000e+00 6.788271e-01 6.789099e-01
1.564000e+00 6.775287e-01 6.775114e-01
1.565000e+00 6.763129e-01 6.761121e-01
1.566000e+00 6.748205e-01 6.747119e-01
1.567000e+00 6.732206e-01 6.733108e-01
1.568000e+00 6.717664e-01 6.719088e-01
1.569000e+00 6.705636e-01 6.705060e-01
1.570000e+00 6.690154e-01 6.691022e-01
1.571000e+00 6.678188e-01 6.676976e-01
1.572000e+00 6.662034e-01 6.662921e-01
1.573000e+00 6.648403e-01 6.648857e-01
1.574000e+00 6.635033e-01 6.634785e-01
1.575000e+00 6.620371e-01 6.620704e-01
1.576000e+00 6.607381e-01 6.606614e-01
1.577000e+00 6.592641e-01 6.592516e-01
1.578000e+00 6.576619e-01 6.578409e-01
1.579000e+00 6.563923e-01 6.564293e-01
1.580000e+00 6.549866e-01 6.550169e-01
1.581000e+00 6.535254e-01 6.536037e-01
1.582000e+00 6.521894e-01 6.521895e-01
1.583000e+00 6.507335e-01 6.507746e-01
1.584000e+00 6.493857e-01 6.493587e-01
1.585000e+00 6.479689e-01 6.479421e-01
1.586000e+00 6.464686e-01 6.465245e-01
1.587000e+00 6.450267e-01 6.451062e-01
1.588000e+00 6.437667e-01 6.436870e-01
1.589000e+00 6.422839e-01 6.422669e-01
1.590000e+00 6.409533e-01 6.408461e-01
1.591000e+00 6.395049e-01 6.394244e-01
1.592000e+00 6.381040e-01 6.380018e-01
1.593000e+00 6.366024e-01 6.365785e-01
1.594000e+00 6.350375e-01 6.351543e-01
1.595000e+00 6.338038e-01 6.337292e-01
1.596000e+00 6.321804e-01 6.323034e-01
1.597000e+00 6.310594e-01 6.308767e-01
1.598000e+00 6.295619e-01 6.294492e-01
1.599000e+00 6.281019e-01 6.280209e-01
1.600000e+00 6.267407e-01 6.265918e-01
1.601000e+00 6.252288e-01 6.251619e-01
1.602000e+00 6.237007e-01 6.237311e-01
1.603000e+00 6.222877e-01 6.222996e-01
1.604000e+00 6.207413e-01 6.208673e-01
1.605000e+00 6.194710e-01 6.194341e-01
1.606000e+00 6.181628e-01 6.180002e-01
1.607000e+00 6.165669e-01 6.165654e-01
1.608000e+00 6.152273e-01 6.151299e-01
1.609000e+00 6.134713e-01 6.136935e-01
1.610000e+00 6.121647e-01 6.122564e-01
1.611000e+00 6.108437e-01 6.108185e-01
1.612000e+00 6.093938e-01 6.093798e-01
1.613000e+00 6.079813e-01 6.079403e-01
1.614000e+00 6.064203e-01 6.065000e-01
1.615000e+00 6.051310e-01 6.050589e-01
1.616000e+00 6.037041e-01 6.036171e-01
1.617000e+00 6.020837e-01 6.021745e-01
1.618000e+00 6.006318e-01 6.007311e-01
1.619000e+00 5.993519e-01 5.992870e-01
1.620000e+00 5.978750e-01 5.978421e-01
1.621000e+00 5.963477e-01 5.963964e-01
1.622000e+00 5.950848e-01 5.949500e-01
1.623000e+00 5.934710e-01 5.935028e-01
1.624000e+00 5.922236e-01 5.920548e-01
1.625000e+00 5.906642e-01 5.906061e-01
1.626000e+00 5.891201e-01 5.891566e-01
1.627000e+00 5.877335e-01 5.877064e-01
1.628000e+00 5.863845e-01 5.862554e-01
1.629000e+00 5.847585e-01 5.848037e-01
1.630000e+00 5.832656e-01 5.833512e-01
1.631000e+00 5.818121e-01 5.818980e-01
1.632000e+00 5.804180e-01 5.804441e-01
1.633000e+00 5.789934e-01 5.789894e-01
1.634000e+00 5.775471e-01 5.775340e-01
1.635000e+00 5.760868e-01 5.760779e-01
1.636000e+00 5.744761e-01 5.746210e-01
1.637000e+00 5.729620e-01 5.731634e-01
1.638000e+00 5.717760e-01 5.717051e-01
1.639000e+00 5.702596e-01 5.702460e-01
1.640000e+00 5.689156e-01 5.687863e-01
1.641000e+00 5.673313e-01 5.673258e-01
1.642000e+00 5.658432e-01 5.658646e-01
1.643000e+00 5.644248e-01 5.644027e-01
1.644000e+00 5.629079e-01 5.629400e-01
1.645000e+00 5.615560e-01 5.614767e-01
1.646000e+00 5.598904e-01 5.600127e-01
1.647000e+00 5.587228e-01 5.585480e-01
1.648000e+00 5.569227e-01 5.570825e-01
1.649000e+00 5.557027e-01 5.556164e-01
1.650000e+00 5.541820e-01 5.541496e-01
1.651000e+00 5.528176e-01 5.526821e-01
1.652000e+00 5.514320e-01 5.512139e-01
1.653000e+00 5.496727e-01 5.497450e-01
1.654000e+00 5.482277e-01 5.482754e-01
1.655000e+00 5.469190e-01 5.468051e-01
1.656000e+00 5.453553e-01 5.453342e-01
1.657000e+00 5.438000e-01 5.438626e-01
1.658000e+00 5.422178e-01 5.423903e-01
1.659000e+00 5.408015e-01 5.409174e-01
1.660000e+00 5.394929e-01 5.394437e-01
1.661000e+00 5.378816e-01 5.379694e-01
1.662000e+00 5.364260e-01 5.364945e-01
1.663000e+00 5.352681e-01 5.350189e-01
1.664000e+00 5.333947e-01 5.335426e-01
1.665000e+00 5.320564e-01 5.320657e-01
1.666000e+00 5.306326e-01 5.305881e-01
1.667000e+00 5.291508e-01 5.291098e-01
1.668000e+00 5.277060e-01 5.276310e-01
1.669000e+00 5.262433e-01 5.261514e-01
1.670000e+00 5.247205e-01 5.246713e-01
1.671000e+00 5.232495e-01 5.231904e-01
1.672000e+00 5.218595e-01 5.217090e-01
1.673000e+00 5.203941e-01 5.202269e-01
1.674000e+00 5.187136e-01 5.187442e-01
1.675000e+00 5.172094e-01 5.172609e-01
1.676000e+00 5.157350e-01 5.157769e-01
1.677000e+00 5.142943e-01 5.142923e-01
1.678000e+00 5.128353e-01 5.128071e-01
1.679000e+00 5.112575e-01 5.113212e-01
1.680000e+00 5.097580e-01 5.098348e-01
1.681000e+00 5.084126e-01 5.083477e-01
1.682000e+00 5.067948e-01 5.068601e-01
1.683000e+00 5.052865e-01 5.053718e-01
1.684000e+00 5.038472e-01 5.038829e-01
1.685000e+00 5.025566e-01 5.023934e-01
1.686000e+00 5.007398e-01 5.009033e-01
1.687000e+00 4.993391e-01 4.994126e-01
1.688000e+00 4.979911e-01 4.979213e-01
1.689000e+00 4.963883e-01 4.964295e-01
1.690000e+00 4.949629e-01 4.949370e-01
1.691000e+00 4.934331e-01 4.934439e-01
1.692000e+00 4.917429e-01 4.919503e-01
1.693000e+00 4.903740e-01 4.904561e-01
1.694000e+00 4.890668e-01 4.889613e-01
1.695000e+00 4.875257e-01 4.874660e-01
1.696000e+00 4.859777e-01 4.859700e-01
1.697000e+00 4.844379e-01 4.844735e-01
1.698000e+00 4.830519e-01 4.829764e-01
1.699000e+00 4.815350e-01 4.814788e-01
1.700000e+00 4.801506e-01 4.799806e-01
1.701000e+00 4.785492e-01 4.784818e-01
1.702000e+00 4.769429e-01 4.769825e-01
1.703000e+00 4.754224e-01 4.754826e-01
1.704000e+00 4.739339e-01 4.739822e-01
1.705000e+00 4.725636e-01 4.724812e-01
1.706000e+00 4.710214e-01 4.709797e-01
1.707000e+00 4.695143e-01 4.694777e-01
1.708000e+00 4.680928e-01 4.679751e-01
1.709000e+00 4.664835e-01 4.664720e-01
1.710000e+00 4.649336e-01 4.649683e-01
1.711000e+00 4.634584e-01 4.634641e-01
1.712000e+00 4.618660e-01 4.619594e-01
1.713000e+00 4.603756e-01 4.604541e-01
1.714000e+00 4.588173e-01 4.589484e-01
1.715000e+00 4.574770e-01 4.574421e-01
1.716000e+00 4.558446e-01 4.559353e-01
1.717000e+00 4.543201e-01 4.544279e-01
1.718000e+00 4.528441e-01 4.529201e-01
1.719000e+00 4.514011e-01 4.514118e-01
1.720000e+00 4.499131e-01 4.499029e-01
1.721000e+00 4.482576e-01 4.483936e-01
1.722000e+00 4.467952e-01 4.468837e-01
1.723000e+00 4.453326e-01 4.453734e-01
1.724000e+00 4.438873e-01 4.438625e-01
1.725000e+00 4.424758e-01 4.423512e-01
1.726000e+00 4.407738e-01 4.408394e-01
1.727000e+00 4.393167e-01 4.393271e-01
1.728000e+00 4.377974e-01 4.378143e-01
1.729000e+00 4.361808e-01 4.363010e-01
1.730000e+00 4.348001e-01 4.347873e-01
1.731000e+00 4.334070e-01 4.332731e-01
1.732000e+00 4.319482e-01 4.317584e-01
1.733000e+00 4.303215e-01 4.302432e-01
1.734000e+00 4.284904e-01 4.287276e-01
1.735000e+00 4.271288e-01 4.272115e-01
1.736000e+00 4.256173e-01 4.256950e-01
1.737000e+00 4.241365e-01 4.241780e-01
1.738000e+00 4.226199e-01 4.226606e-01
1.739000e+00 4.211194e-01 4.211427e-01
1.740000e+00 4.197132e-01 4.196243e-01
1.741000e+00 4.180660e-01 4.181055e-01
1.742000e+00 4.165944e-01 4.165863e-01
1.743000e+00 4.150087e-01 4.150666e-01
1.744000e+00 4.135437e-01 4.135465e-01
1.745000e+00 4.118380e-01 4.120259e-01
1.746000e+00 4.104509e-01 4.105050e-01
1.747000e+00 4.088889e-01 4.089836e-01
1.748000e+00 4.076326e-01 4.074617e-01
1.749000e+00 4.059923e-01 4.059395e-01
1.750000e+00 4.044219e-01 4.044168e-01
1.751000e+00 4.029858e-01 4.028937e-01
1.752000e+00 4.012897e-01 4.013702e-01
1.753000e+00 3.998001e-01 3.998463e-01
1.754000e+00 3.984123e-01 3.983220e-01
1.755000e+00 3.967253e-01 3.967973e-01
1.756000e+00 3.952430e-01 3.952722e-01
1.757000e+00 3.936078e-01 3.937467e-01
1.758000e+00 3.922361e-01 3.922208e-01
1.759000e+00 3.908034e-01 3.906945e-01
1.760000e+00 3.892473e-01 3.891678e-01
1.761000e+00 3.877489e-01 3.876407e-01
1.762000e+00 3.861438e-01 3.861132e-01
1.763000e+00 3.848692e-01 3.845854e-01
1.764000e+00 3.831100e-01 3.830572e-01
1.765000e+00 3.816058e-01 3.815286e-01
1.766000e+00 3.798814e-01 3.799996e-01
1.767000e+00 3.786715e-01 3.784703e-01
1.768000e+00 3.770908e-01 3.769406e-01
1.769000e+00 3.755811e-01 3.754105e-01
1.770000e+00 3.736010e-01 3.738801e-01
1.771000e+00 3.722987e-01 3.723494e-01
1.772000e+00 3.708124e-01 3.708182e-01
1.773000e+00 3.692675e-01 3.692867e-01
1.774000e+00 3.676888e-01 3.677549e-01
1.775000e+00 3.662734e-01 3.662228e-01
1.776000e+00 3.647649e-01 3.646902e-01
1.777000e+00 3.632310e-01 3.631574e-01
1.778000e+00 3.616450e-01 3.616242e-01
1.779000e+00 3.601437e-01 3.600907e-01
1.780000e+00 3.584088e-01 3.585569e-01
1.781000e+00 3.569448e-01 3.570227e-01
1.782000e+00 3.555531e-01 3.554882e-01
1.783000e+00 3.540428e-01 3.539534e-01
1.784000e+00 3.523075e-01 3.524182e-01
1.785000e+00 3.509709e-01 3.508828e-01
1.786000e+00 3.493172e-01 3.493470e-01
1.787000e+00 3.478921e-01 3.478110e-01
1.788000e+00 3.463092e-01 3.462746e-01
1.789000e+00 3.446535e-01 3.447379e-01
1.790000e+00 3.431570e-01 3.432010e-01
1.791000e+00 3.416277e-01 3.416637e-01
1.792000e+00 3.401934e-01 3.401262e-01
1.793000e+00 3.385545e-01 3.385883e-01
1.794000e+00 3.369542e-01 3.370502e-01
1.795000e+00 3.354485e-01 3.355118e-01
1.796000e+00 3.339687e-01 3.339731e-01
1.797000e+00 3.325674e-01 3.324341e-01
1.798000e+00 3.309449e-01 3.308949e-01
1.799000e+00 3.293917e-01 3.293553e-01
1.800000e+00 3.278771e-01 3.278155e-01
1.801000e+00 3.263867e-01 3.262755e-01
1.802000e+00 3.246461e-01 3.247352e-01
1.803000e+00 3.231218e-01 3.231946e-01
1.804000e+00 3.217939e-01 3.216538e-01
1.805000e+00 3.202315e-01 3.201127e-01
1.806000e+00 3.186269e-01 3.185714e-01
1.807000e+00 3.170929e-01 3.170298e-01
1.808000e+00 3.154467e-01 3.154880e-01
1.809000e+00 3.139388e-01 3.139459e-01
1.810000e+00 3.125232e-01 3.124036e-01
1.811000e+00 3.109654e-01 3.108611e-01
1.812000e+00 3.092454e-01 3.093183e-01
1.813000e+00 3.076966e-01 3.077753e-01
1.814000e+00 3.062975e-01 3.062321e-01
1.815000e+00 3.046684e-01 3.046886e-01
1.816000e+00 3.033195e-01 3.031450e-01
1.817000e+00 3.015773e-01 3.016011e-01
1.818000e+00 3.001767e-01 3.000570e-01
1.819000e+00 2.986670e-01 2.985127e-01
1.820000e+00 2.971200e-01 2.969682e-01
1.821000e+00 2.952860e-01 2.954235e-01
1.822000e+00 2.938690e-01 2.938786e-01
1.823000e+00 2.924277e-01 2.923335e-01
1.824000e+00 2.907501e-01 2.907882e-01
1.825000e+00 2.891770e-01 2.892427e-01
1.826000e+00 2.875535e-01 2.876970e-01
1.827000e+00 2.860360e-01 2.861511e-01
1.828000e+00 2.845341e-01 2.846051e-01
1.829000e+00 2.831366e-01 2.830589e-01
1.830000e+00 2.816119e-01 2.815125e-01
1.831000e+00 2.799730e-01 2.799659e-01
1.832000e+00 2.784305e-01 2.784192e-01
1.833000e+00 2.770708e-01 2.768722e-01
1.834000e+00 2.751759e-01 2.753252e-01
1.835000e+00 2.738246e-01 2.737779e-01
1.836000e+00 2.721949e-01 2.722306e-01
1.837000e+00 2.706843e-01 2.706830e-01
1.838000e+00 2.690692e-01 2.691353e-01
1.839000e+00 2.675593e-01 2.675875e-01
1.840000e+00 2.660334e-01 2.660395e-01
1.841000e+00 2.644233e-01 2.644914e-01
1.842000e+00 2.630659e-01 2.629431e-01
1.843000e+00 2.612990e-01 2.613947e-01
1.844000e+00 2.598583e-01 2.598462e-01
1.845000e+00 2.582080e-01 2.582975e-01
1.846000e+00 2.566426e-01 2.567487e-01
1.847000e+00 2.552726e-01 2.551998e-01
1.848000e+00 2.535531e-01 2.536508e-01
1.849000e+00 2.520930e-01 2.521016e-01
1.850000e+00 2.506752e-01 2.505524e-01
1.851000e+00 2.489151e-01 2.490030e-01
1.852000e+00 2.477460e-01 2.474535e-01
1.853000e+00 2.457851e-01 2.459040e-01
1.854000e+00 2.442271e-01 2.443543e-01
1.855000e+00 2.428963e-01 2.428045e-01
1.856000e+00 2.412448e-01 2.412546e-01
1.857000e+00 2.398463e-01 2.397047e-01
1.858000e+00 2.381836e-01 2.381546e-01
1.859000e+00 2.365894e-01 2.366045e-01
1.860000e+00 2.350011e-01 2.350543e-01
1.861000e+00 2.334148e-01 2.335040e-01
1.862000e+00 2.321268e-01 2.319536e-01
1.863000e+00 2.304649e-01 2.304031e-01
1.864000e+00 2.288505e-01 2.288526e-01
1.865000e+00 2.274016e-01 2.273020e-01
1.866000e+00 2.257370e-01 2.257514e-01
1.867000e+00 2.241673e-01 2.242007e-01
1.868000e+00 2.225710e-01 2.226499e-01
1.869000e+00 2.212006e-01 2.210991e-01
1.870000e+00 2.193638e-01 2.195482e-01
1.871000e+00 2.179638e-01 2.179973e-01
1.872000e+00 2.165043e-01 2.164463e-01
1.873000e+00 2.148881e-01 2.148953e-01
1.874000e+00 2.134709e-01 2.133443e-01
1.875000e+00 2.118960e-01 2.117932e-01
1.876000e+00 2.102903e-01 2.102421e-01
1.877000e+00 2.084940e-01 2.086909e-01
1.878000e+00 2.070986e-01 2.071398e-01
1.879000e+00 2.054349e-01 2.055886e-01
1.880000e+00 2.040513e-01 2.040374e-01
1.881000e+00 2.026817e-01 2.024861e-01
1.882000e+00 2.010110e-01 2.009349e-01
1.883000e+00 1.994218e-01 1.993837e-01
1.884000e+00 1.979826e-01 1.978324e-01
1.885000e+00 1.962933e-01 1.962811e-01
1.886000e+00 1.947798e-01 1.947299e-01
1.887000e+00 1.931562e-01 1.931786e-01
1.888000e+00 1.917968e-01 1.916274e-01
1.889000e+00 1.901122e-01 1.900761e-01
1.890000e+00 1.886484e-01 1.885249e-01
1.891000e+00 1.867870e-01 1.869736e-01
1.892000e+00 1.854184e-01 1.854224e-01
1.893000e+00 1.837658e-01 1.838713e-01
1.894000e+00 1.824862e-01 1.823201e-01
1.895000e+00 1.810021e-01 1.807690e-01
1.896000e+00 1.791555e-01 1.792179e-01
1.897000e+00 1.776863e-01 1.776668e-01
1.898000e+00 1.760954e-01 1.761158e-01
1.899000e+00 1.744295e-01 1.745648e-01
1.900000e+00 1.731742e-01 1.730138e-01
1.901000e+00 1.713332e-01 1.714629e-01
1.902000e+00 1.699351e-01 1.699120e-01
1.903000e+00 1.685638e-01 1.683612e-01
1.904000e+00 1.668464e-01 1.668105e-01
1.905000e+00 1.652991e-01 1.652598e-01
1.906000e+00 1.636306e-01 1.637092e-01
1.907000e+00 1.621375e-01 1.621586e-01
1.908000e+00 1.605180e-01 1.606081e-01
1.909000e+00 1.589069e-01 1.590577e-01
1.910000e+00 1.575663e-01 1.575073e-01
1.911000e+00 1.560038e-01 1.559570e-01
1.912000e+00 1.545186e-01 1.544068e-01
1.913000e+00 1.528423e-01 1.528567e-01
1.914000e+00 1.513118e-01 1.513067e-01
1.915000e+00 1.498308e-01 1.497568e-01
1.916000e+00 1.481997e-01 1.482069e-01
1.917000e+00 1.466181e-01 1.466571e-01
1.918000e+00 1.450669e-01 1.451075e-01
1.919000e+00 1.434929e-01 1.435579e-01
1.920000e+00 1.419394e-01 1.420085e-01
1.921000e+00 1.406311e-01 1.404591e-01
1.922000e+00 1.389973e-01 1.389099e-01
1.923000e+00 1.372678e-01 1.373608e-01
1.924000e+00 1.358123e-01 1.358118e-01
1.925000e+00 1.341515e-01 1.342629e-01
1.926000e+00 1.326521e-01 1.327142e-01
1.927000e+00 1.310292e-01 1.311655e-01
1.928000e+00 1.294155e-01 1.296170e-01
1.929000e+00 1.282039e-01 1.280687e-01
1.930000e+00 1.264907e-01 1.265204e-01
1.931000e+00 1.248312e-01 1.249723e-01
1.932000e+00 1.233905e-01 1.234244e-01
1.933000e+00 1.218839e-01 1.218766e-01
1.934000e+00 1.203838e-01 1.203289e-01
1.935000e+00 1.188439e-01 1.187814e-01
1.936000e+00 1.171409e-01 1.172341e-01
1.937000e+00 1.158349e-01 1.156869e-01
1.938000e+00 1.142491e-01 1.141398e-01
1.939000e+00 1.128904e-01 1.125929e-01
1.940000e+00 1.112780e-01 1.110462e-01
1.941000e+00 1.093449e-01 1.094997e-01
1.942000e+00 1.079949e-01 1.079533e-01
1.943000e+00 1.063407e-01 1.064071e-01
1.944000e+00 1.049043e-01 1.048611e-01
1.945000e+00 1.032468e-01 1.033153e-01
1.946000e+00 1.019063e-01 1.017696e-01
1.947000e+00 1.001817e-01 1.002242e-01
1.948000e+00 9.871069e-02 9.867892e-02
1.949000e+00 9.704371e-02 9.713384e-02
1.950000e+00 9.554459e-02 9.558896e-02
1.951000e+00 9.389129e-02 9.404428e-02
1.952000e+00 9.261080e-02 9.249980e-02
1.953000e+00 9.111334e-02 9.095553e-02
1.954000e+00 8.944535e-02 8.941147e-02
1.955000e+00 8.788319e-02 8.786762e-02
1.956000e+00 8.633058e-02 8.632398e-02
1.957000e+00 8.497019e-02 8.478056e-02
1.958000e+00 8.320427e-02 8.323737e-02
1.959000e+00 8.162797e-02 8.169439e-02
1.960000e+00 8.023395e-02 8.015165e-02
1.961000e+00 7.854762e-02 7.860913e-02
1.962000e+00 7.729170e-02 7.706685e-02
1.963000e+00 7.549536e-02 7.552480e-02
1.964000e+00 7.402371e-02 7.398299e-02
1.965000e+00 7.241948e-02 7.244142e-02
1.966000e+00 7.098255e-02 7.090010e-02
1.967000e+00 6.954911e-02 6.935902e-02
1.968000e+00 6.781481e-02 6.781820e-02
1.969000e+00 6.629432e-02 6.627763e-02
1.970000e+00 6.460566e-02 6.473732e-02
1.971000e+00 6.334943e-02 6.319726e-02
1.972000e+00 6.165784e-02 6.165747e-02
1.973000e+00 6.006292e-02 6.011795e-02
1.974000e+00 5.860387e-02 5.857869e-02
1.975000e+00 5.687483e-02 5.703971e-02
1.976000e+00 5.551894e-02 5.550100e-02
1.977000e+00 5.388912e-02 5.396257e-02
1.978000e+00 5.257649e-02 5.242442e-02
1.979000e+00 5.090447e-02 5.088655e-02
1.980000e+00 4.936843e-02 4.934897e-02
1.981000e+00 4.771777e-02 4.781168e-02
1.982000e+00 4.619776e-02 4.627468e-02
1.983000e+00 4.461876e-02 4.473798e-02
1.984000e+00 4.335734e-02 4.320157e-02
1.985000e+00 4.168224e-02 4.166547e-02
1.986000e+00 4.003589e-02 4.012967e-02
1.987000e+00 3.859755e-02 3.859418e-02
1.988000e+00 3.699849e-02 3.705900e-02
1.989000e+00 3.540820e-02 3.552413e-02
1.990000e+00 3.396431e-02 3.398958e-02
1.991000e+00 3.244211e-02 3.245534e-02
1.992000e+00 3.082704e-02 3.092143e-02
1.993000e+00 2.949268e-02 2.938785e-02
1.994000e+00 2.775978e-02 2.785459e-02
1.995000e+00 2.633703e-02 2.632166e-02
1.996000e+00 2.478797e-02 2.478907e-02
1.997000e+00 2.326518e-02 2.325681e-02
1.998000e+00 2.181181e-02 2.172489e-02
1.999000e+00 2.038969e-02 2.019332e-02
2.000000e+00 1.863336e-02 1.866209e-02
2.001000e+00 1.728784e-02 1.713121e-02
2.002000e+00 1.565278e-02 1.560068e-02
2.003000e+00 1.396069e-02 1.407050e-02
2.004000e+00 1.249029e-02 1.254069e-02
2.005000e+00 1.097504e-02 1.101123e-02
2.006000e+00 9.429738e-03 9.482130e-03
2.007000e+00 7.963431e-03 7.953399e-03
2.008000e+00 6.151586e-03 6.425036e-03
2.009000e+00 4.858322e-03 4.897045e-03
2.010000e+00 3.246950e-03 3.369428e-03
2.011000e+00 1.814570e-03 1.842188e-03
2.012000e+00 2.357887e-04 3.153276e-04
2.013000e+00 -1.074603e-03 -1.211150e-03
2.014000e+00 -2.781041e-03 -2.737241e-03
2.015000e+00 -4.212090e-03 -4.262944e-03
2.016000e+00 -5.651367e-03 -5.788255e-03
2.017000e+00 -7.224661e-03 -7.313172e-03
2.018000e+00 -8.744298e-03 -8.837692e-03
2.019000e+00 -1.034872e-02 -1.036181e-02
2.020000e+00 -1.181284e-02 -1.188553e-02
2.021000e+00 -1.343725e-02 -1.340884e-02
2.022000e+00 -1.497336e-02 -1.493174e-02
2.023000e+00 -1.655343e-02 -1.645424e-02
2.024000e+00 -1.817161e-02 -1.797631e-02
2.025000e+00 -1.946985e-02 -1.949797e-02
2.026000e+00 -2.097733e-02 -2.101922e-02
2.027000e+00 -2.259631e-02 -2.254003e-02
2.028000e+00 -2.410388e-02 -2.406043e-02
2.029000e+00 -2.567300e-02 -2.558039e-02
2.030000e+00 -2.710181e-02 -2.709993e-02
2.031000e+00 -2.884225e-02 -2.861903e-02
2.032000e+00 -3.023391e-02 -3.013769e-02
2.033000e+00 -3.167282e-02 -3.165591e-02
2.034000e+00 -3.308003e-02 -3.317370e-02
2.035000e+00 -3.467866e-02 -3.469103e-02
2.036000e+00 -3.615583e-02 -3.620792e-02
2.037000e+00 -3.766715e-02 -3.772436e-02
2.038000e+00 -3.912141e-02 -3.924035e-02
2.039000e+00 -4.073879e-02 -4.075588e-02
2.040000e+00 -4.233694e-02 -4.227095e-02
2.041000e+00 -4.394830e-02 -4.378556e-02
2.042000e+00 -4.532646e-02 -4.529970e-02
2.043000e+00 -4.678919e-02 -4.681338e-02
2.044000e+00 -4.850051e-02 -4.832659e-02
2.045000e+00 -4.991994e-02 -4.983933e-02
2.046000e+00 -5.145569e-02 -5.135159e-02
2.047000e+00 -5.283847e-02 -5.286338e-02
2.048000e+00 -5.441598e-02 -5.437468e-02
2.049000e+00 -5.600101e-02 -5.588550e-02
2.050000e+00 -5.733745e-02 -5.739583e-02
2.051000e+00 -5.886790e-02 -5.890568e-02
2.052000e+00 -6.028780e-02 -6.041503e-02
2.053000e+00 -6.176896e-02 -6.192389e-02
2.054000e+00 -6.343723e-02 -6.343226e-02
2.055000e+00 -6.487063e-02 -6.494012e-02
2.056000e+00 -6.642455e-02 -6.644748e-02
2.057000e+00 -6.796562e-02 -6.795434e-02
2.058000e+00 -6.955224e-02 -6.946069e-02
2.059000e+00 -7.105865e-02 -7.096653e-02
2.060000e+00 -7.253323e-02 -7.247186e-02
2.061000e+00 -7.384682e-02 -7.397667e-02
2.062000e+00 -7.546532e-02 -7.548097e-02
2.063000e+00 -7.712531e-02 -7.698474e-02
2.064000e+00 -7.851626e-02 -7.848799e-02
2.065000e+00 -7.998659e-02 -7.999071e-02
2.066000e+00 -8.142178e-02 -8.149291e-02
2.067000e+00 -8.288529e-02 -8.299457e-02
2.068000e+00 -8.457180e-02 -8.449570e-02
2.069000e+00 -8.586752e-02 -8.599630e-02
2.070000e+00 -8.745436e-02 -8.749635e-02
2.071000e+00 -8.905906e-02 -8.899586e-02
2.072000e+00 -9.057779e-02 -9.049483e-02
2.073000e+00 -9.201074e-02 -9.199325e-02
2.074000e+00 -9.322647e-02 -9.349113e-02
2.075000e+00 -9.469965e-02 -9.498845e-02
2.076000e+00 -9.659806e-02 -9.648521e-02
2.077000e+00 -9.802444e-02 -9.798142e-02
2.078000e+00 -9.940864e-02 -9.947707e-02
2.079000e+00 -1.008041e-01 -1.009722e-01
2.080000e+00 -1.025122e-01 -1.024667e-01
2.081000e+00 -1.040276e-01 -1.039606e-01
2.082000e+00 -1.055298e-01 -1.054540e-01
2.083000e+00 -1.070762e-01 -1.069468e-01
2.084000e+00 -1.083884e-01 -1.084391e-01
2.085000e+00 -1.100299e-01 -1.099307e-01
2.086000e+00 -1.115119e-01 -1.114218e-01
2.087000e+00 -1.129637e-01 -1.129123e-01
2.088000e+00 -1.143064e-01 -1.144022e-01
2.089000e+00 -1.158996e-01 -1.158915e-01
2.090000e+00 -1.174203e-01 -1.173803e-01
2.091000e+00 -1.187335e-01 -1.188684e-01
2.092000e+00 -1.204248e-01 -1.203559e-01
2.093000e+00 -1.217781e-01 -1.218429e-01
2.094000e+00 -1.231559e-01 -1.233292e-01
2.095000e+00 -1.247601e-01 -1.248150e-01
2.096000e+00 -1.264658e-01 -1.263001e-01
2.097000e+00 -1.276929e-01 -1.277846e-01
2.098000e+00 -1.292441e-01 -1.292686e-01
2.099000e+00 -1.309597e-01 -1.307519e-01
2.100000e+00 -1.321228e-01 -1.322346e-01
2.101000e+00 -1.338002e-01 -1.337166e-01
2.102000e+00 -1.352211e-01 -1.351981e-01
2.103000e+00 -1.365188e-01 -1.366789e-01
2.104000e+00 -1.382693e-01 -1.381591e-01
2.105000e+00 -1.395705e-01 -1.396387e-01
2.106000e+00 -1.409928e-01 -1.411176e-01
2.107000e+00 -1.427056e-01 -1.425960e-01
2.108000e+00 -1.439693e-01 -1.440736e-01
2.109000e+00 -1.455402e-01 -1.455507e-01
2.110000e+00 -1.472081e-01 -1.470271e-01
2.111000e+00 -1.486722e-01 -1.485029e-01
2.112000e+00 -1.501276e-01 -1.499780e-01
2.113000e+00 -1.515758e-01 -1.514524e-01
2.114000e+00 -1.529152e-01 -1.529263e-01
2.115000e+00 -1.544817e-01 -1.543994e-01
2.116000e+00 -1.557471e-01 -1.558720e-01
2.117000e+00 -1.573778e-01 -1.573438e-01
2.118000e+00 -1.587504e-01 -1.588150e-01
2.119000e+00 -1.602705e-01 -1.602856e-01
2.120000e+00 -1.617422e-01 -1.617554e-01
2.121000e+00 -1.631332e-01 -1.632247e-01
2.122000e+00 -1.646181e-01 -1.646932e-01
2.123000e+00 -1.662957e-01 -1.661611e-01
2.124000e+00 -1.675021e-01 -1.676283e-01
2.125000e+00 -1.692035e-01 -1.690948e-01
2.126000e+00 -1.705086e-01 -1.705607e-01
2.127000e+00 -1.720378e-01 -1.720258e-01
2.128000e+00 -1.733553e-01 -1.734903e-01
2.129000e+00 -1.749964e-01 -1.749541e-01
2.130000e+00 -1.763031e-01 -1.764173e-01
2.131000e+00 -1.778476e-01 -1.778797e-01
2.132000e+00 -1.793784e-01 -1.793414e-01
2.133000e+00 -1.808601e-01 -1.808025e-01
2.134000e+00 -1.822234e-01 -1.822628e-01
2.135000e+00 -1.834581e-01 -1.837225e-01
2.136000e+00 -1.850502e-01 -1.851814e-01
2.137000e+00 -1.867050e-01 -1.866397e-01
2.138000e+00 -1.880779e-01 -1.880972e-01
2.139000e+00 -1.895890e-01 -1.895541e-01
2.140000e+00 -1.909792e-01 -1.910102e-01
2.141000e+00 -1.922694e-01 -1.924656e-01
2.142000e+00 -1.939876e-01 -1.939204e-01
2.143000e+00 -1.952849e-01 -1.953744e-01
2.144000e+00 -1.967801e-01 -1.968276e-01
2.145000e+00 -1.982050e-01 -1.982802e-01
2.146000e+00 -1.997601e-01 -1.997320e-01
2.147000e+00 -2.011815e-01 -2.011831e-01
2.148000e+00 -2.029055e-01 -2.026335e-01
2.149000e+00 -2.040238e-01 -2.040832e-01
2.150000e+00 -2.056726e-01 -2.055321e-01
2.151000e+00 -2.070063e-01 -2.069803e-01
2.152000e+00 -2.084431e-01 -2.084278e-01
2.153000e+00 -2.098491e-01 -2.098745e-01
2.154000e+00 -2.112628e-01 -2.113205e-01
2.155000e+00 -2.127702e-01 -2.127657e-01
2.156000e+00 -2.142343e-01 -2.142102e-01
2.157000e+00 -2.154803e-01 -2.156540e-01
2.158000e+00 -2.169060e-01 -2.170970e-01
2.159000e+00 -2.186351e-01 -2.185392e-01
2.160000e+00 -2.200315e-01 -2.199807e-01
2.161000e+00 -2.216129e-01 -2.214215e-01
2.162000e+00 -2.228684e-01 -2.228615e-01
2.163000e+00 -2.243491e-01 -2.243007e-01
2.164000e+00 -2.259020e-01 -2.257392e-01
2.165000e+00 -2.271252e-01 -2.271769e-01
2.166000e+00 -2.286534e-01 -2.286139e-01
2.167000e+00 -2.298899e-01 -2.300501e-01
2.168000e+00 -2.315431e-01 -2.314855e-01
2.169000e+00 -2.329066e-01 -2.329201e-01
2.170000e+00 -2.345164e-01 -2.343540e-01
2.171000e+00 -2.356702e-01 -2.357871e-01
2.172000e+00 -2.373431e-01 -2.372194e-01
2.173000e+00 -2.385687e-01 -2.386510e-01
2.174000e+00 -2.402602e-01 -2.400818e-01
2.175000e+00 -2.414267e-01 -2.415117e-01
2.176000e+00 -2.429684e-01 -2.429409e-01
2.177000e+00 -2.445177e-01 -2.443694e-01
2.178000e+00 -2.457019e-01 -2.457970e-01
2.179000e+00 -2.473124e-01 -2.472238e-01
2.180000e+00 -2.484911e-01 -2.486499e-01
2.181000e+00 -2.501252e-01 -2.500751e-01
2.182000e+00 -2.516900e-01 -2.514996e-01
2.183000e+00 -2.528263e-01 -2.529232e-01
2.184000e+00 -2.542953e-01 -2.543461e-01
2.185000e+00 -2.558982e-01 -2.557682e-01
2.186000e+00 -2.573429e-01 -2.571894e-01
2.187000e+00 -2.586112e-01 -2.586099e-01
2.188000e+00 -2.601356e-01 -2.600295e-01
2.189000e+00 -2.614121e-01 -2.614484e-01
2.190000e+00 -2.629657e-01 -2.628664e-01
2.191000e+00 -2.640449e-01 -2.642836e-01
2.192000e+00 -2.656514e-01 -2.657000e-01
2.193000e+00 -2.669269e-01 -2.671156e-01
2.194000e+00 -2.686567e-01 -2.685303e-01
2.195000e+00 -2.699034e-01 -2.699443e-01
2.196000e+00 -2.714753e-01 -2.713574e-01
2.197000e+00 -2.727513e-01 -2.727697e-01
2.198000e+00 -2.740492e-01 -2.741811e-01
2.199000e+00 -2.758433e-01 -2.755918e-01
2.200000e+00 -2.770457e-01 -2.770016e-01
2.201000e+00 -2.782670e-01 -2.784106e-01
2.202000e+00 -2.798324e-01 -2.798187e-01
2.203000e+00 -2.813409e-01 -2.812260e-01
2.204000e+00 -2.826176e-01 -2.826325e-01
2.205000e+00 -2.840642e-01 -2.840381e-01
2.206000e+00 -2.854054e-01 -2.854429e-01
2.207000e+00 -2.866826e-01 -2.868469e-01
2.208000e+00 -2.882750e-01 -2.882500e-01
2.209000e+00 -2.895346e-01 -2.896523e-01
2.210000e+00 -2.908989e-01 -2.910537e-01
2.211000e+00 -2.923887e-01 -2.924543e-01
2.212000e+00 -2.938225e-01 -2.938540e-01
2.213000e+00 -2.952580e-01 -2.952529e-01
2.214000e+00 -2.966147e-01 -2.966509e-01
2.215000e+00 -2.978984e-01 -2.980480e-01
2.216000e+00 -2.994238e-01 -2.994443e-01
2.217000e+00 -3.008415e-01 -3.008398e-01
2.218000e+00 -3.022033e-01 -3.022344e-01
2.219000e+00 -3.036720e-01 -3.036281e-01
2.220000e+00 -3.050878e-01 -3.050209e-01
2.221000e+00 -3.064927e-01 -3.064129e-01
2.222000e+00 -3.077673e-01 -3.078041e-01
2.223000e+00 -3.091567e-01 -3.091943e-01
2.224000e+00 -3.104139e-01 -3.105837e-01
2.225000e+00 -3.119463e-01 -3.119722e-01
2.226000e+00 -3.134302e-01 -3.133599e-01
2.227000e+00 -3.147470e-01 -3.147466e-01
2.228000e+00 -3.162467e-01 -3.161325e-01
2.229000e+00 -3.175584e-01 -3.175175e-01
2.230000e+00 -3.188527e-01 -3.189017e-01
2.231000e+00 -3.203172e-01 -3.202849e-01
2.232000e+00 -3.216900e-01 -3.216673e-01
2.233000e+00 -3.229681e-01 -3.230488e-01
2.234000e+00 -3.244144e-01 -3.244294e-01
2.235000e+00 -3.258949e-01 -3.258091e-01
2.236000e+00 -3.270161e-01 -3.271879e-01
2.237000e+00 -3.286013e-01 -3.285658e-01
2.238000e+00 -3.301750e-01 -3.299428e-01
2.239000e+00 -3.312877e-01 -3.313190e-01
2.240000e+00 -3.327418e-01 -3.326942e-01
2.241000e+00 -3.340951e-01 -3.340686e-01
2.242000e+00 -3.354479e-01 -3.354420e-01
2.243000e+00 -3.368490e-01 -3.368146e-01
2.244000e+00 -3.382115e-01 -3.381863e-01
2.245000e+00 -3.394335e-01 -3.395570e-01
2.246000e+00 -3.410643e-01 -3.409268e-01
2.247000e+00 -3.423340e-01 -3.422958e-01
2.248000e+00 -3.436830e-01 -3.436638e-01
2.249000e+00 -3.449867e-01 -3.450309e-01
2.250000e+00 -3.465005e-01 -3.463972e-01
2.251000e+00 -3.478661e-01 -3.477625e-01
2.252000e+00 -3.490273e-01 -3.491269e-01
2.253000e+00 -3.505853e-01 -3.504903e-01
2.254000e+00 -3.518221e-01 -3.518529e-01
2.255000e+00 -3.532336e-01 -3.532146e-01
2.256000e+00 -3.543857e-01 -3.545753e-01
2.257000e+00 -3.556936e-01 -3.559351e-01
2.258000e+00 -3.572067e-01 -3.572940e-01
2.259000e+00 -3.586387e-01 -3.586520e-01
2.260000e+00 -3.599713e-01 -3.600090e-01
2.261000e+00 -3.612224e-01 -3.613651e-01
2.262000e+00 -3.626565e-01 -3.627203e-01
2.263000e+00 -3.640216e-01 -3.640746e-01
2.264000e+00 -3.653550e-01 -3.654279e-01
2.265000e+00 -3.667791e-01 -3.667803e-01
2.266000e+00 -3.682127e-01 -3.681318e-01
2.267000e+00 -3.694146e-01 -3.694823e-01
2.268000e+00 -3.706686e-01 -3.708320e-01
2.269000e+00 -3.721440e-01 -3.721806e-01
2.270000e+00 -3.733961e-01 -3.735284e-01
2.271000e+00 -3.746864e-01 -3.748752e-01
2.272000e+00 -3.762378e-01 -3.762210e-01
2.273000e+00 -3.775617e-01 -3.775660e-01
2.274000e+00 -3.788918e-01 -3.789099e-01
2.275000e+00 -3.802552e-01 -3.802530e-01
2.276000e+00 -3.817042e-01 -3.815951e-01
2.277000e+00 -3.828784e-01 -3.829362e-01
2.278000e+00 -3.843579e-01 -3.842764e-01
2.279000e+00 -3.856954e-01 -3.856157e-01
2.280000e+00 -3.869404e-01 -3.869540e-01
2.281000e+00 -3.884348e-01 -3.882914e-01
2.282000e+00 -3.896277e-01 -3.896278e-01
2.283000e+00 -3.911172e-01 -3.909632e-01
2.284000e+00 -3.922881e-01 -3.922977e-01
2.285000e+00 -3.935846e-01 -3.936313e-01
2.286000e+00 -3.950694e-01 -3.949639e-01
2.287000e+00 -3.965706e-01 -3.962955e-01
2.288000e+00 -3.976475e-01 -3.976262e-01
2.289000e+00 -3.987921e-01 -3.989559e-01
2.290000e+00 -4.002787e-01 -4.002847e-01
2.291000e+00 -4.015923e-01 -4.016125e-01
2.292000e+00 -4.031478e-01 -4.029394e-01
2.293000e+00 -4.043336e-01 -4.042652e-01
2.294000e+00 -4.056182e-01 -4.055902e-01
2.295000e+00 -4.069313e-01 -4.069141e-01
2.296000e+00 -4.083075e-01 -4.082371e-01
2.297000e+00 -4.094692e-01 -4.095591e-01
2.298000e+00 -4.108305e-01 -4.108802e-01
2.299000e+00 -4.122155e-01 -4.122002e-01
2.300000e+00 -4.134415e-01 -4.135194e-01
2.301000e+00 -4.148093e-01 -4.148375e-01
2.302000e+00 -4.160983e-01 -4.161547e-01
2.303000e+00 -4.175664e-01 -4.174709e-01
2.304000e+00 -4.187038e-01 -4.187861e-01
2.305000e+00 -4.200912e-01 -4.201003e-01
2.306000e+00 -4.214258e-01 -4.214136e-01
2.307000e+00 -4.226284e-01 -4.227259e-01
2.308000e+00 -4.240576e-01 -4.240372e-01
2.309000e+00 -4.255206e-01 -4.253476e-01
2.310000e+00 -4.264478e-01 -4.266569e-01
2.311000e+00 -4.283339e-01 -4.279653e-01
2.312000e+00 -4.293782e-01 -4.292727e-01
2.313000e+00 -4.307109e-01 -4.305791e-01
2.314000e+00 -4.318819e-01 -4.318845e-01
2.315000e+00 -4.332602e-01 -4.331890e-01
2.316000e+00 -4.345791e-01 -4.344925e-01
2.317000e+00 -4.357481e-01 -4.357949e-01
2.318000e+00 -4.369313e-01 -4.370964e-01
2.319000e+00 -4.383643e-01 -4.383969e-01
2.320000e+00 -4.396762e-01 -4.396965e-01
2.321000e+00 -4.410057e-01 -4.409950e-01
2.322000e+00 -4.421494e-01 -4.422925e-01
2.323000e+00 -4.435290e-01 -4.435891e-01
2.324000e+00 -4.448956e-01 -4.448846e-01
2.325000e+00 -4.461410e-01 -4.461792e-01
2.326000e+00 -4.473435e-01 -4.474728e-01
2.327000e+00 -4.487106e-01 -4.487654e-01
2.328000e+00 -4.501346e-01 -4.500569e-01
2.329000e+00 -4.514401e-01 -4.513475e-01
2.330000e+00 -4.527084e-01 -4.526371e-01
2.331000e+00 -4.539813e-01 -4.539257e-01
2.332000e+00 -4.553607e-01 -4.552133e-01
2.333000e+00 -4.564581e-01 -4.564999e-01
2.334000e+00 -4.578507e-01 -4.577855e-01
2.335000e+00 -4.590856e-01 -4.590701e-01
2.336000e+00 -4.603693e-01 -4.603537e-01
2.337000e+00 -4.617606e-01 -4.616363e-01
2.338000e+00 -4.630166e-01 -4.629179e-01
2.339000e+00 -4.642210e-01 -4.641985e-01
2.340000e+00 -4.652914e-01 -4.654781e-01
2.341000e+00 -4.667750e-01 -4.667567e-01
2.342000e+00 -4.681559e-01 -4.680343e-01
2.343000e+00 -4.692495e-01 -4.693109e-01
2.344000e+00 -4.705315e-01 -4.705865e-01
2.345000e+00 -4.718778e-01 -4.718611e-01
2.346000e+00 -4.731487e-01 -4.731346e-01
2.347000e+00 -4.744096e-01 -4.744072e-01
2.348000e+00 -4.757094e-01 -4.756787e-01
2.349000e+00 -4.769528e-01 -4.769493e-01
2.350000e+00 -4.782293e-01 -4.782188e-01
2.351000e+00 -4.795426e-01 -4.794873e-01
2.352000e+00 -4.805901e-01 -4.807549e-01
2.353000e+00 -4.819238e-01 -4.820214e-01
2.354000e+00 -4.834821e-01 -4.832869e-01
2.355000e+00 -4.844682e-01 -4.845513e-01
2.356000e+00 -4.857470e-01 -4.858148e-01
2.357000e+00 -4.870955e-01 -4.870773e-01
2.358000e+00 -4.884707e-01 -4.883387e-01
2.359000e+00 -4.896155e-01 -4.895991e-01
2.360000e+00 -4.908989e-01 -4.908586e-01
2.361000e+00 -4.918765e-01 -4.921170e-01
2.362000e+00 -4.933923e-01 -4.933744e-01
2.363000e+00 -4.947776e-01 -4.946307e-01
2.364000e+00 -4.960598e-01 -4.958861e-01
2.365000e+00 -4.969715e-01 -4.971404e-01
2.366000e+00 -4.984752e-01 -4.983937e-01
2.367000e+00 -4.996469e-01 -4.996460e-01
2.368000e+00 -5.008760e-01 -5.008973e-01
2.369000e+00 -5.021495e-01 -5.021476e-01
2.370000e+00 -5.034854e-01 -5.033969e-01
2.371000e+00 -5.046526e-01 -5.046451e-01
2.372000e+00 -5.058398e-01 -5.058923e-01
2.373000e+00 -5.071974e-01 -5.071385e-01
2.374000e+00 -5.085436e-01 -5.083837e-01
2.375000e+00 -5.097559e-01 -5.096278e-01
2.376000e+00 -5.110567e-01 -5.108709e-01
2.377000e+00 -5.120832e-01 -5.121131e-01
2.378000e+00 -5.134766e-01 -5.133541e-01
2.379000e+00 -5.146281e-01 -5.145942e-01
2.380000e+00 -5.156768e-01 -5.158333e-01
2.381000e+00 -5.169957e-01 -5.170713e-01
2.382000e+00 -5.184025e-01 -5.183083e-01
2.383000e+00 -5.195732e-01 -5.195443e-01
2.384000e+00 -5.207850e-01 -5.207792e-01
2.385000e+00 -5.219471e-01 -5.220132e-01
2.386000e+00 -5.231524e-01 -5.232461e-01
2.387000e+00 -5.244750e-01 -5.244779e-01
2.388000e+00 -5.257671e-01 -5.257088e-01
2.389000e+00 -5.269793e-01 -5.269386e-01
2.390000e+00 -5.282661e-01 -5.281675e-01
2.391000e+00 -5.292482e-01 -5.293952e-01
2.392000e+00 -5.306695e-01 -5.306220e-01
2.393000e+00 -5.318196e-01 -5.318477e-01
2.394000e+00 -5.330050e-01 -5.330725e-01
2.395000e+00 -5.345662e-01 -5.342961e-01
2.396000e+00 -5.356275e-01 -5.355188e-01
2.397000e+00 -5.367574e-01 -5.367404e-01
2.398000e+00 -5.378387e-01 -5.379610e-01
2.399000e+00 -5.393515e-01 -5.391806e-01
2.400000e+00 -5.402784e-01 -5.403992e-01
2.401000e+00 -5.416555e-01 -5.416167e-01
2.402000e+00 -5.428255e-01 -5.428332e-01
2.403000e+00 -5.441691e-01 -5.440487e-01
2.404000e+00 -5.454074e-01 -5.452631e-01
2.405000e+00 -5.465007e-01 -5.464766e-01
2.406000e+00 -5.477644e-01 -5.476890e-01
2.407000e+00 -5.489229e-01 -5.489003e-01
2.408000e+00 -5.500014e-01 -5.501107e-01
2.409000e+00 -5.513556e-01 -5.513200e-01
2.410000e+00 -5.524791e-01 -5.525283e-01
2.411000e+00 -5.537199e-01 -5.537355e-01
2.412000e+00 -5.550760e-01 -5.549418e-01
2.413000e+00 -5.560921e-01 -5.561470e-01
2.414000e+00 -5.573206e-01 -5.573512e-01
2.415000e+00 -5.584426e-01 -5.585543e-01
2.416000e+00 -5.597969e-01 -5.597564e-01
2.417000e+00 -5.608545e-01 -5.609575e-01
2.418000e+00 -5.621096e-01 -5.621576e-01
2.419000e+00 -5.635407e-01 -5.633566e-01
2.420000e+00 -5.645934e-01 -5.645547e-01
2.421000e+00 -5.656332e-01 -5.657516e-01
2.422000e+00 -5.666884e-01 -5.669476e-01
2.423000e+00 -5.680340e-01 -5.681425e-01
2.424000e+00 -5.693218e-01 -5.693365e-01
2.425000e+00 -5.706262e-01 -5.705293e-01
2.426000e+00 -5.715262e-01 -5.717212e-01
2.427000e+00 -5.727885e-01 -5.729120e-01
2.428000e+00 -5.742465e-01 -5.741018e-01
2.429000e+00 -5.753569e-01 -5.752906e-01
2.430000e+00 -5.765233e-01 -5.764783e-01
2.431000e+00 -5.777235e-01 -5.776651e-01
2.432000e+00 -5.788590e-01 -5.788508e-01
2.433000e+00 -5.798959e-01 -5.800354e-01
2.434000e+00 -5.813265e-01 -5.812191e-01
2.435000e+00 -5.821360e-01 -5.824017e-01
2.436000e+00 -5.833894e-01 -5.835833e-01
2.437000e+00 -5.849049e-01 -5.847638e-01
2.438000e+00 -5.859260e-01 -5.859434e-01
2.439000e+00 -5.871796e-01 -5.871219e-01
2.440000e+00 -5.882787e-01 -5.882994e-01
2.441000e+00 -5.892894e-01 -5.894759e-01
2.442000e+00 -5.905121e-01 -5.906513e-01
2.443000e+00 -5.919040e-01 -5.918257e-01
2.444000e+00 -5.930358e-01 -5.929991e-01
2.445000e+00 -5.941982e-01 -5.941715e-01
2.446000e+00 -5.953392e-01 -5.953429e-01
2.447000e+00 -5.964859e-01 -5.965132e-01
2.448000e+00 -5.976172e-01 -5.976825e-01
2.449000e+00 -5.986546e-01 -5.988508e-01
2.450000e+00 -6.001406e-01 -6.000180e-01
2.451000e+00 -6.011268e-01 -6.011843e-01
2.452000e+00 -6.023326e-01 -6.023495e-01
2.453000e+00 -6.033695e-01 -6.035137e-01
2.454000e+00 -6.047090e-01 -6.046768e-01
2.455000e+00 -6.058021e-01 -6.058390e-01
2.456000e+00 -6.071771e-01 -6.070001e-01
2.457000e+00 -6.082902e-01 -6.081602e-01
2.458000e+00 -6.092940e-01 -6.093193e-01
2.459000e+00 -6.104284e-01 -6.104774e-01
2.460000e+00 -6.117345e-01 -6.116345e-01
2.461000e+00 -6.127705e-01 -6.127905e-01
2.462000e+00 -6.140676e-01 -6.139455e-01
2.463000e+00 -6.152576e-01 -6.150995e-01
2.464000e+00 -6.165034e-01 -6.162525e-01
2.465000e+00 -6.174497e-01 -6.174045e-01
2.466000e+00 -6.186339e-01 -6.185554e-01
2.467000e+00 -6.196221e-01 -6.197053e-01
2.468000e+00 -6.207658e-01 -6.208543e-01
2.469000e+00 -6.220319e-01 -6.220022e-01
2.470000e+00 -6.232697e-01 -6.231491e-01
2.471000e+00 -6.243177e-01 -6.242949e-01
2.472000e+00 -6.252480e-01 -6.254398e-01
2.473000e+00 -6.264715e-01 -6.265836e-01
2.474000e+00 -6.275479e-01 -6.277265e-01
2.475000e+00 -6.288785e-01 -6.288683e-01
2.476000e+00 -6.299279e-01 -6.300091e-01
2.477000e+00 -6.310636e-01 -6.311489e-01
2.478000e+00 -6.322725e-01 -6.322877e-01
2.479000e+00 -6.333553e-01 -6.334255e-01
2.480000e+00 -6.345322e-01 -6.345622e-01
2.481000e+00 -6.357039e-01 -6.356980e-01
2.482000e+00 -6.368248e-01 -6.368327e-01
2.483000e+00 -6.379948e-01 -6.379665e-01
2.484000e+00 -6.391573e-01 -6.390992e-01
2.485000e+00 -6.402960e-01 -6.402309e-01
2.486000e+00 -6.412955e-01 -6.413616e-01
2.487000e+00 -6.424676e-01 -6.424914e-01
2.488000e+00 -6.436843e-01 -6.436201e-01
2.489000e+00 -6.446952e-01 -6.447478e-01
2.490000e+00 -6.458704e-01 -6.458745e-01
2.491000e+00 -6.470839e-01 -6.470002e-01
2.492000e+00 -6.482784e-01 -6.481248e-01
2.493000e+00 -6.493239e-01 -6.492485e-01
2.494000e+00 -6.504456e-01 -6.503712e-01
2.495000e+00 -6.515217e-01 -6.514929e-01
2.496000e+00 -6.526113e-01 -6.526136e-01
2.497000e+00 -6.536573e-01 -6.537333e-01
2.498000e+00 -6.548291e-01 -6.548520e-01
2.499000e+00 -6.560810e-01 -6.559697e-01
2.500000e+00 -6.570861e-01 -6.570864e-01
2.501000e+00 -6.582701e-01 -6.582021e-01
2.502000e+00 -6.593329e-01 -6.593168e-01
2.503000e+00 -6.605134e-01 -6.604305e-01
2.504000e+00 -6.616534e-01 -6.615432e-01
2.505000e+00 -6.625626e-01 -6.626549e-01
2.506000e+00 -6.636506e-01 -6.637656e-01
2.507000e+00 -6.647555e-01 -6.648754e-01
2.508000e+00 -6.658558e-01 -6.659841e-01
2.509000e+00 -6.671205e-01 -6.670918e-01
2.510000e+00 -6.684539e-01 -6.681986e-01
2.511000e+00 -6.692246e-01 -6.693044e-01
2.512000e+00 -6.703741e-01 -6.704091e-01
2.513000e+00 -6.713016e-01 -6.715129e-01
2.514000e+00 -6.726552e-01 -6.726157e-01
2.515000e+00 -6.737038e-01 -6.737176e-01
2.516000e+00 -6.749168e-01 -6.748184e-01
2.517000e+00 -6.759336e-01 -6.759182e-01
2.518000e+00 -6.769666e-01 -6.770171e-01
2.519000e+00 -6.781774e-01 -6.781150e-01
2.520000e+00 -6.792319e-01 -6.792119e-01
2.521000e+00 -6.804061e-01 -6.803078e-01
2.522000e+00 -6.813817e-01 -6.814027e-01
2.523000e+00 -6.824411e-01 -6.824967e-01
2.524000e+00 -6.837077e-01 -6.835897e-01
2.525000e+00 -6.847092e-01 -6.846817e-01
2.526000e+00 -6.858041e-01 -6.857727e-01
2.527000e+00 -6.867965e-01 -6.868627e-01
2.528000e+00 -6.879098e-01 -6.879518e-01
2.529000e+00 -6.890363e-01 -6.890399e-01
2.530000e+00 -6.900353e-01 -6.901270e-01
2.531000e+00 -6.912659e-01 -6.912132e-01
2.532000e+00 -6.923518e-01 -6.922984e-01
2.533000e+00 -6.933084e-01 -6.933826e-01
2.534000e+00 -6.945493e-01 -6.944658e-01
2.535000e+00 -6.956929e-01 -6.955481e-01
2.536000e+00 -6.966824e-01 -6.966294e-01
2.537000e+00 -6.977427e-01 -6.977097e-01
2.538000e+00 -6.989813e-01 -6.987891e-01
2.539000e+00 -6.998195e-01 -6.998675e-01
2.540000e+00 -7.008447e-01 -7.009449e-01
2.541000e+00 -7.020946e-01 -7.020214e-01
2.542000e+00 -7.028311e-01 -7.030969e-01
2.543000e+00 -7.041666e-01 -7.041715e-01
2.544000e+00 -7.052951e-01 -7.052451e-01
2.545000e+00 -7.063006e-01 -7.063177e-01
2.546000e+00 -7.073199e-01 -7.073894e-01
2.547000e+00 -7.084409e-01 -7.084601e-01
2.548000e+00 -7.094208e-01 -7.095299e-01
2.549000e+00 -7.106701e-01 -7.105987e-01
2.550000e+00 -7.118629e-01 -7.116665e-01
2.551000e+00 -7.126293e-01 -7.127334e-01
2.552000e+00 -7.139113e-01 -7.137994e-01
2.553000e+00 -7.149442e-01 -7.148644e-01
2.554000e+00 -7.158917e-01 -7.159284e-01
2.555000e+00 -7.169358e-01 -7.169915e-01
2.556000e+00 -7.180201e-01 -7.180537e-01
2.557000e+00 -7.192064e-01 -7.191149e-01
2.558000e+00 -7.202390e-01 -7.201751e-01
2.559000e+00 -7.211164e-01 -7.212345e-01
2.560000e+00 -7.222605e-01 -7.222928e-01
2.561000e+00 -7.234102e-01 -7.233503e-01
2.562000e+00 -7.243069e-01 -7.244068e-01
2.563000e+00 -7.255915e-01 -7.254623e-01
2.564000e+00 -7.266359e-01 -7.265169e-01
2.565000e+00 -7.275221e-01 -7.275706e-01
2.566000e+00 -7.287155e-01 -7.286233e-01
2.567000e+00 -7.296297e-01 -7.296751e-01
2.568000e+00 -7.308403e-01 -7.307260e-01
2.569000e+00 -7.316321e-01 -7.317759e-01
2.570000e+00 -7.328837e-01 -7.328249e-01
2.571000e+00 -7.339717e-01 -7.338730e-01
2.572000e+00 -7.347085e-01 -7.349202e-01
2.573000e+00 -7.358773e-01 -7.359664e-01
2.574000e+00 -7.372483e-01 -7.370117e-01
2.575000e+00 -7.380706e-01 -7.380560e-01
2.576000e+00 -7.389548e-01 -7.390995e-01
2.577000e+00 -7.401212e-01 -7.401420e-01
2.578000e+00 -7.413096e-01 -7.411836e-01
2.579000e+00 -7.422865e-01 -7.422243e-01
2.580000e+00 -7.431137e-01 -7.432640e-01
2.581000e+00 -7.442417e-01 -7.443029e-01
2.582000e+00 -7.452841e-01 -7.453408e-01
2.583000e+00 -7.464672e-01 -7.463778e-01
2.584000e+00 -7.474652e-01 -7.474139e-01
2.585000e+00 -7.486308e-01 -7.484491e-01
2.586000e+00 -7.494026e-01 -7.494833e-01
2.587000e+00 -7.505572e-01 -7.505167e-01
2.588000e+00 -7.517376e-01 -7.515491e-01
2.589000e+00 -7.525079e-01 -7.525807e-01
2.590000e+00 -7.537046e-01 -7.536113e-01
2.591000e+00 -7.544723e-01 -7.546410e-01
2.592000e+00 -7.556551e-01 -7.556698e-01
2.593000e+00 -7.568233e-01 -7.566978e-01
2.594000e+00 -7.575661e-01 -7.577248e-01
2.595000e+00 -7.586811e-01 -7.587509e-01
2.596000e+00 -7.598228e-01 -7.597761e-01
2.597000e+00 -7.608240e-01 -7.608004e-01
2.598000e+00 -7.618692e-01 -7.618239e-01
2.599000e+00 -7.626409e-01 -7.628464e-01
2.600000e+00 -7.638640e-01 -7.638680e-01
2.601000e+00 -7.649105e-01 -7.648888e-01
2.602000e+00 -7.659709e-01 -7.659086e-01
2.603000e+00 -7.672055e-01 -7.669276e-01
2.604000e+00 -7.681471e-01 -7.679457e-01
2.605000e+00 -7.690191e-01 -7.689629e-01
2.606000e+00 -7.699771e-01 -7.699792e-01
2.607000e+00 -7.711107e-01 -7.709946e-01
2.608000e+00 -7.720505e-01 -7.720091e-01
2.609000e+00 -7.730838e-01 -7.730228e-01
2.610000e+00 -7.739040e-01 -7.740356e-01
2.611000e+00 -7.749589e-01 -7.750475e-01
2.612000e+00 -7.761372e-01 -7.760585e-01
2.613000e+00 -7.771760e-01 -7.770686e-01
2.614000e+00 -7.779314e-01 -7.780779e-01
2.615000e+00 -7.788882e-01 -7.790863e-01
2.616000e+00 -7.800086e-01 -7.800938e-01
2.617000e+00 -7.809217e-01 -7.811005e-01
2.618000e+00 -7.820340e-01 -7.821063e-01
2.619000e+00 -7.832591e-01 -7.831112e-01
2.620000e+00 -7.841989e-01 -7.841153e-01
2.621000e+00 -7.851122e-01 -7.851185e-01
2.622000e+00 -7.862042e-01 -7.861208e-01
2.623000e+00 -7.871805e-01 -7.871223e-01
2.624000e+00 -7.882037e-01 -7.881229e-01
2.625000e+00 -7.891901e-01 -7.891227e-01
2.626000e+00 -7.900588e-01 -7.901216e-01
2.627000e+00 -7.911419e-01 -7.911196e-01
2.628000e+00 -7.923061e-01 -7.921168e-01
2.629000e+00 -7.931664e-01 -7.931132e-01
2.630000e+00 -7.940473e-01 -7.941087e-01
2.631000e+00 -7.952431e-01 -7.951033e-01
2.632000e+00 -7.962536e-01 -7.960971e-01
2.633000e+00 -7.969254e-01 -7.970901e-01
2.634000e+00 -7.981793e-01 -7.980822e-01
2.635000e+00 -7.992162e-01 -7.990734e-01
2.636000e+00 -7.998710e-01 -8.000639e-01
2.637000e+00 -8.009934e-01 -8.010535e-01
2.638000e+00 -8.020833e-01 -8.020422e-01
2.639000e+00 -8.029380e-01 -8.030301e-01
2.640000e+00 -8.039123e-01 -8.040172e-01
2.641000e+00 -8.050302e-01 -8.050034e-01
2.642000e+00 -8.058593e-01 -8.059888e-01
2.643000e+00 -8.070694e-01 -8.069734e-01
2.644000e+00 -8.080207e-01 -8.079572e-01
2.645000e+00 -8.089811e-01 -8.089401e-01
2.646000e+00 -8.100635e-01 -8.099222e-01
2.647000e+00 -8.108028e-01 -8.109035e-01
2.648000e+00 -8.120183e-01 -8.118839e-01
2.649000e+00 -8.127644e-01 -8.128636e-01
2.650000e+00 -8.139875e-01 -8.138424e-01
2.651000e+00 -8.148344e-01 -8.148204e-01
2.652000e+00 -8.156975e-01 -8.157976e-01
2.653000e+00 -8.167591e-01 -8.167739e-01
2.654000e+00 -8.175387e-01 -8.177495e-01
2.655000e+00 -8.186795e-01 -8.187242e-01
2.656000e+00 -8.196944e-01 -8.196982e-01
2.657000e+00 -8.208775e-01 -8.206713e-01
2.658000e+00 -8.216203e-01 -8.216436e-01
2.659000e+00 -8.226672e-01 -8.226151e-01
2.660000e+00 -8.235942e-01 -8.235858e-01
2.661000e+00 -8.244431e-01 -8.245558e-01
2.662000e+00 -8.255544e-01 -8.255249e-01
2.663000e+00 -8.265751e-01 -8.264932e-01
2.664000e+00 -8.273340e-01 -8.274607e-01
2.665000e+00 -8.284593e-01 -8.284274e-01
2.666000e+00 -8.294171e-01 -8.293934e-01
2.667000e+00 -8.303420e-01 -8.303585e-01
2.668000e+00 -8.315274e-01 -8.313229e-01
2.669000e+00 -8.323699e-01 -8.322864e-01
2.670000e+00 -8.332336e-01 -8.332492e-01
2.671000e+00 -8.343628e-01 -8.342112e-01
2.672000e+00 -8.353514e-01 -8.351724e-01
2.673000e+00 -8.363152e-01 -8.361329e-01
2.674000e+00 -8.372792e-01 -8.370925e-01
2.675000e+00 -8.380947e-01 -8.380514e-01
2.676000e+00 -8.389728e-01 -8.390095e-01
2.677000e+00 -8.399673e-01 -8.399668e-01
2.678000e+00 -8.409622e-01 -8.409234e-01
2.679000e+00 -8.418219e-01 -8.418792e-01
2.680000e+00 -8.428481e-01 -8.428342e-01
2.681000e+00 -8.439242e-01 -8.437884e-01
2.682000e+00 -8.448144e-01 -8.447419e-01
2.683000e+00 -8.456983e-01 -8.456946e-01
2.684000e+00 -8.466215e-01 -8.466466e-01
2.685000e+00 -8.475894e-01 -8.475978e-01
2.686000e+00 -8.486130e-01 -8.485482e-01
2.687000e+00 -8.494732e-01 -8.494979e-01
2.688000e+00 -8.504266e-01 -8.504469e-01
2.689000e+00 -8.511303e-01 -8.513950e-01
2.690000e+00 -8.524627e-01 -8.523425e-01
2.691000e+00 -8.532933e-01 -8.532891e-01
2.692000e+00 -8.542576e-01 -8.542351e-01
2.693000e+00 -8.553042e-01 -8.551802e-01
2.694000e+00 -8.560509e-01 -8.561247e-01
2.695000e+00 -8.572364e-01 -8.570684e-01
2.696000e+00 -8.580944e-01 -8.580113e-01
2.697000e+00 -8.588696e-01 -8.589535e-01
2.698000e+00 -8.600416e-01 -8.598950e-01
2.699000e+00 -8.607790e-01 -8.608358e-01
2.700000e+00 -8.618224e-01 -8.617758e-01
2.701000e+00 -8.625758e-01 -8.627151e-01
2.702000e+00 -8.635541e-01 -8.636536e-01
2.703000e+00 -8.647159e-01 -8.645914e-01
2.704000e+00 -8.655020e-01 -8.655285e-01
2.705000e+00 -8.665415e-01 -8.664649e-01
2.706000e+00 -8.675076e-01 -8.674005e-01
2.707000e+00 -8.685290e-01 -8.683355e-01
2.708000e+00 -8.693585e-01 -8.692697e-01
2.709000e+00 -8.703563e-01 -8.702032e-01
2.710000e+00 -8.712493e-01 -8.711359e-01
2.711000e+00 -8.721090e-01 -8.720680e-01
2.712000e+00 -8.730856e-01 -8.729993e-01
2.713000e+00 -8.738005e-01 -8.739300e-01
2.714000e+00 -8.748781e-01 -8.748599e-01
2.715000e+00 -8.756973e-01 -8.757891e-01
2.716000e+00 -8.765851e-01 -8.767177e-01
2.717000e+00 -8.776655e-01 -8.776455e-01
2.718000e+00 -8.786335e-01 -8.785726e-01
2.719000e+00 -8.795864e-01 -8.794990e-01
2.720000e+00 -8.804623e-01 -8.804247e-01
2.721000e+00 -8.813890e-01 -8.813497e-01
2.722000e+00 -8.823722e-01 -8.822741e-01
2.723000e+00 -8.830806e-01 -8.831977e-01
2.724000e+00 -8.841344e-01 -8.841207e-01
2.725000e+00 -8.850259e-01 -8.850429e-01
2.726000e+00 -8.858701e-01 -8.859645e-01
2.727000e+00 -8.868197e-01 -8.868854e-01
2.728000e+00 -8.880046e-01 -8.878056e-01
2.729000e+00 -8.887299e-01 -8.887251e-01
2.730000e+00 -8.897713e-01 -8.896440e-01
2.731000e+00 -8.904849e-01 -8.905621e-01
2.732000e+00 -8.916140e-01 -8.914796e-01
2.733000e+00 -8.923199e-01 -8.923965e-01
2.734000e+00 -8.932464e-01 -8.933126e-01
2.735000e+00 -8.941810e-01 -8.942281e-01
2.736000e+00 -8.950389e-01 -8.951429e-01
2.737000e+00 -8.960259e-01 -8.960570e-01
2.738000e+00 -8.968467e-01 -8.969705e-01
2.739000e+00 -8.979105e-01 -8.978833e-01
2.740000e+00 -8.988429e-01 -8.987955e-01
2.741000e+00 -8.996886e-01 -8.997070e-01
2.742000e+00 -9.006350e-01 -9.006179e-01
2.743000e+00 -9.013446e-01 -9.015280e-01
2.744000e+00 -9.024450e-01 -9.024376e-01
2.745000e+00 -9.031219e-01 -9.033465e-01
2.746000e+00 -9.042637e-01 -9.042547e-01
2.747000e+00 -9.050761e-01 -9.051623e-01
2.748000e+00 -9.062050e-01 -9.060693e-01
2.749000e+00 -9.070507e-01 -9.069756e-01
2.750000e+00 -9.076997e-01 -9.078812e-01
2.751000e+00 -9.086600e-01 -9.087862e-01
2.752000e+00 -9.097499e-01 -9.096906e-01
2.753000e+00 -9.105591e-01 -9.105944e-01
2.754000e+00 -9.113642e-01 -9.114975e-01
2.755000e+00 -9.124803e-01 -9.124000e-01
2.756000e+00 -9.133742e-01 -9.133018e-01
2.757000e+00 -9.143712e-01 -9.142031e-01
2.758000e+00 -9.150643e-01 -9.151037e-01
2.759000e+00 -9.159189e-01 -9.160036e-01
2.760000e+00 -9.167751e-01 -9.169030e-01
2.761000e+00 -9.178349e-01 -9.178017e-01
2.762000e+00 -9.186894e-01 -9.186998e-01
2.763000e+00 -9.195349e-01 -9.195973e-01
2.764000e+00 -9.205870e-01 -9.204942e-01
2.765000e+00 -9.215320e-01 -9.213905e-01
2.766000e+00 -9.223324e-01 -9.222862e-01
2.767000e+00 -9.232509e-01 -9.231812e-01
2.768000e+00 -9.241277e-01 -9.240756e-01
2.769000e+00 -9.250135e-01 -9.249695e-01
2.770000e+00 -9.260408e-01 -9.258627e-01
2.771000e+00 -9.267955e-01 -9.267554e-01
2.772000e+00 -9.277434e-01 -9.276474e-01
2.773000e+00 -9.284806e-01 -9.285388e-01
2.774000e+00 -9.292474e-01 -9.294297e-01
2.775000e+00 -9.303061e-01 -9.303199e-01
2.776000e+00 -9.313053e-01 -9.312096e-01
2.777000e+00 -9.322210e-01 -9.320986e-01
2.778000e+00 -9.330539e-01 -9.329871e-01
2.779000e+00 -9.339295e-01 -9.338750e-01
2.780000e+00 -9.346299e-01 -9.347623e-01
2.781000e+00 -9.355906e-01 -9.356490e-01
2.782000e+00 -9.365899e-01 -9.365352e-01
2.783000e+00 -9.373954e-01 -9.374207e-01
2.784000e+00 -9.383223e-01 -9.383057e-01
2.785000e+00 -9.390562e-01 -9.391901e-01
2.786000e+00 -9.400239e-01 -9.400740e-01
2.787000e+00 -9.408106e-01 -9.409572e-01
2.788000e+00 -9.418606e-01 -9.418400e-01
2.789000e+00 -9.429113e-01 -9.427221e-01
2.790000e+00 -9.435389e-01 -9.436037e-01
2.791000e+00 -9.445649e-01 -9.444847e-01
2.792000e+00 -9.452567e-01 -9.453651e-01
2.793000e+00 -9.464058e-01 -9.462450e-01
2.794000e+00 -9.471597e-01 -9.471243e-01
2.795000e+00 -9.480490e-01 -9.480031e-01
2.796000e+00 -9.486893e-01 -9.488813e-01
2.797000e+00 -9.500600e-01 -9.497590e-01
2.798000e+00 -9.505770e-01 -9.506361e-01
2.799000e+00 -9.514101e-01 -9.515127e-01
2.800000e+00 -9.524195e-01 -9.523887e-01
2.801000e+00 -9.532080e-01 -9.532642e-01
2.802000e+00 -9.541362e-01 -9.541391e-01
2.803000e+00 -9.549290e-01 -9.550135e-01
2.804000e+00 -9.560134e-01 -9.558874e-01
2.805000e+00 -9.566155e-01 -9.567607e-01
2.806000e+00 -9.577441e-01 -9.576335e-01
2.807000e+00 -9.584046e-01 -9.585058e-01
2.808000e+00 -9.594023e-01 -9.593775e-01
2.809000e+00 -9.602988e-01 -9.602487e-01
2.810000e+00 -9.611445e-01 -9.611194e-01
2.811000e+00 -9.619976e-01 -9.619895e-01
2.812000e+00 -9.628860e-01 -9.628591e-01
2.813000e+00 -9.637082e-01 -9.637282e-01
2.814000e+00 -9.644811e-01 -9.645968e-01
2.815000e+00 -9.654722e-01 -9.654649e-01
2.816000e+00 -9.663036e-01 -9.663324e-01
2.817000e+00 -9.673319e-01 -9.671995e-01
2.818000e+00 -9.680019e-01 -9.680660e-01
2.819000e+00 -9.688544e-01 -9.689320e-01
2.820000e+00 -9.697636e-01 -9.697975e-01
2.821000e+00 -9.707580e-01 -9.706625e-01
2.822000e+00 -9.715977e-01 -9.715270e-01
2.823000e+00 -9.724869e-01 -9.723910e-01
2.824000e+00 -9.733522e-01 -9.732545e-01
2.825000e+00 -9.741987e-01 -9.741175e-01
2.826000e+00 -9.750529e-01 -9.749800e-01
2.827000e+00 -9.759252e-01 -9.758420e-01
2.828000e+00 -9.767137e-01 -9.767035e-01
2.829000e+00 -9.776592e-01 -9.775645e-01
2.830000e+00 -9.784814e-01 -9.784250e-01
2.831000e+00 -9.793116e-01 -9.792851e-01
2.832000e+00 -9.801293e-01 -9.801446e-01
2.833000e+00 -9.810431e-01 -9.810037e-01
2.834000e+00 -9.819117e-01 -9.818623e-01
2.835000e+00 -9.827622e-01 -9.827204e-01
2.836000e+00 -9.834423e-01 -9.835780e-01
2.837000e+00 -9.843882e-01 -9.844352e-01
2.838000e+00 -9.853442e-01 -9.852918e-01
2.839000e+00 -9.860510e-01 -9.861480e-01
2.840000e+00 -9.870804e-01 -9.870038e-01
2.841000e+00 -9.879407e-01 -9.878591e-01
2.842000e+00 -9.887171e-01 -9.887139e-01
2.843000e+00 -9.894415e-01 -9.895682e-01
2.844000e+00 -9.902739e-01 -9.904221e-01
2.845000e+00 -9.912919e-01 -9.912755e-01
2.846000e+00 -9.919625e-01 -9.921284e-01
2.847000e+00 -9.929972e-01 -9.929809e-01
2.848000e+00 -9.936694e-01 -9.938329e-01
2.849000e+00 -9.948657e-01 -9.946845e-01
2.850000e+00 -9.955482e-01 -9.955357e-01
2.851000e+00 -9.964821e-01 -9.963863e-01
2.852000e+00 -9.971970e-01 -9.972366e-01
2.853000e+00 -9.980485e-01 -9.980864e-01
2.854000e+00 -9.990215e-01 -9.989357e-01
2.855000e+00 -9.998887e-01 -9.997846e-01
2.856000e+00 -1.000653e+00 -1.000633e+00
2.857000e+00 -1.001584e+00 -1.001481e+00
2.858000e+00 -1.002264e+00 -1.002329e+00
2.859000e+00 -1.003084e+00 -1.003176e+00
2.860000e+00 -1.004120e+00 -1.004023e+00
2.861000e+00 -1.004915e+00 -1.004869e+00
2.862000e+00 -1.005722e+00 -1.005715e+00
2.863000e+00 -1.006535e+00 -1.006560e+00
2.864000e+00 -1.007377e+00 -1.007405e+00
2.865000e+00 -1.008214e+00 -1.008250e+00
2.866000e+00 -1.009024e+00 -1.009094e+00
2.867000e+00 -1.009839e+00 -1.009937e+00
2.868000e+00 -1.010802e+00 -1.010781e+00
2.869000e+00 -1.011634e+00 -1.011624e+00
2.870000e+00 -1.012362e+00 -1.012466e+00
2.871000e+00 -1.013436e+00 -1.013308e+00
2.872000e+00 -1.014417e+00 -1.014150e+00
2.873000e+00 -1.015011e+00 -1.014991e+00
2.874000e+00 -1.015841e+00 -1.015832e+00
2.875000e+00 -1.016646e+00 -1.016672e+00
2.876000e+00 -1.017527e+00 -1.017512e+00
2.877000e+00 -1.018430e+00 -1.018352e+00
2.878000e+00 -1.019255e+00 -1.019191e+00
2.879000e+00 -1.020020e+00 -1.020030e+00
2.880000e+00 -1.020908e+00 -1.020868e+00
2.881000e+00 -1.021655e+00 -1.021706e+00
2.882000e+00 -1.022672e+00 -1.022544e+00
2.883000e+00 -1.023233e+00 -1.023381e+00
2.884000e+00 -1.024251e+00 -1.024218e+00
2.885000e+00 -1.025086e+00 -1.025054e+00
2.886000e+00 -1.025967e+00 -1.025891e+00
2.887000e+00 -1.026794e+00 -1.026726e+00
2.888000e+00 -1.027683e+00 -1.027561e+00
2.889000e+00 -1.028507e+00 -1.028396e+00
2.890000e+00 -1.029441e+00 -1.029231e+00
2.891000e+00 -1.030035e+00 -1.030065e+00
2.892000e+00 -1.030930e+00 -1.030899e+00
2.893000e+00 -1.031878e+00 -1.031732e+00
2.894000e+00 -1.032654e+00 -1.032565e+00
2.895000e+00 -1.033206e+00 -1.033398e+00
2.896000e+00 -1.034066e+00 -1.034230e+00
2.897000e+00 -1.034962e+00 -1.035062e+00
2.898000e+00 -1.035920e+00 -1.035894e+00
2.899000e+00 -1.036707e+00 -1.036725e+00
2.900000e+00 -1.037608e+00 -1.037556e+00
2.901000e+00 -1.038332e+00 -1.038386e+00
2.902000e+00 -1.039194e+00 -1.039216e+00
2.903000e+00 -1.040095e+00 -1.040046e+00
2.904000e+00 -1.040723e+00 -1.040875e+00
2.905000e+00 -1.041762e+00 -1.041704e+00
2.906000e+00 -1.042711e+00 -1.042533e+00
2.907000e+00 -1.043513e+00 -1.043361e+00
2.908000e+00 -1.044195e+00 -1.044189e+00
2.909000e+00 -1.044979e+00 -1.045017e+00
2.910000e+00 -1.045992e+00 -1.045844e+00
2.911000e+00 -1.046700e+00 -1.046671e+00
2.912000e+00 -1.047566e+00 -1.047497e+00
2.913000e+00 -1.048193e+00 -1.048324e+00
2.914000e+00 -1.049031e+00 -1.049150e+00
2.915000e+00 -1.049838e+00 -1.049975e+00
2.916000e+00 -1.050794e+00 -1.050800e+00
2.917000e+00 -1.051713e+00 -1.051625e+00
2.918000e+00 -1.052397e+00 -1.052450e+00
2.919000e+00 -1.053429e+00 -1.053274e+00
2.920000e+00 -1.054109e+00 -1.054098e+00
2.921000e+00 -1.054998e+00 -1.054921e+00
2.922000e+00 -1.055565e+00 -1.055745e+00
2.923000e+00 -1.056529e+00 -1.056567e+00
2.924000e+00 -1.057342e+00 -1.057390e+00
2.925000e+00 -1.058214e+00 -1.058212e+00
2.926000e+00 -1.058965e+00 -1.059034e+00
2.927000e+00 -1.059839e+00 -1.059856e+00
2.928000e+00 -1.060726e+00 -1.060677e+00
2.929000e+00 -1.061385e+00 -1.061498e+00
2.930000e+00 -1.062322e+00 -1.062319e+00
2.931000e+00 -1.062987e+00 -1.063139e+00
2.932000e+00 -1.063817e+00 -1.063959e+00
2.933000e+00 -1.064712e+00 -1.064779e+00
2.934000e+00 -1.065549e+00 -1.065598e+00
2.935000e+00 -1.066600e+00 -1.066417e+00
2.936000e+00 -1.067094e+00 -1.067236e+00
2.937000e+00 -1.068002e+00 -1.068055e+00
2.938000e+00 -1.068800e+00 -1.068873e+00
2.939000e+00 -1.069670e+00 -1.069691e+00
2.940000e+00 -1.070406e+00 -1.070508e+00
2.941000e+00 -1.071276e+00 -1.071325e+00
2.942000e+00 -1.072227e+00 -1.072142e+00
2.943000e+00 -1.072905e+00 -1.072959e+00
2.944000e+00 -1.073637e+00 -1.073775e+00
2.945000e+00 -1.074539e+00 -1.074592e+00
2.946000e+00 -1.075349e+00 -1.075407e+00
2.947000e+00 -1.076110e+00 -1.076223e+00
2.948000e+00 -1.077145e+00 -1.077038e+00
2.949000e+00 -1.077844e+00 -1.077853e+00
2.950000e+00 -1.078833e+00 -1.078668e+00
2.951000e+00 -1.079341e+00 -1.079482e+00
2.952000e+00 -1.080193e+00 -1.080296e+00
2.953000e+00 -1.081182e+00 -1.081110e+00
2.954000e+00 -1.081997e+00 -1.081923e+00
2.955000e+00 -1.082874e+00 -1.082737e+00
2.956000e+00 -1.083443e+00 -1.083550e+00
2.957000e+00 -1.084278e+00 -1.084362e+00
2.958000e+00 -1.085166e+00 -1.085175e+00
2.959000e+00 -1.085756e+00 -1.085987e+00
2.960000e+00 -1.086761e+00 -1.086799e+00
2.961000e+00 -1.087489e+00 -1.087610e+00
2.962000e+00 -1.088287e+00 -1.088422e+00
2.963000e+00 -1.089316e+00 -1.089233e+00
2.964000e+00 -1.090008e+00 -1.090044e+00
2.965000e+00 -1.090767e+00 -1.090854e+00
2.966000e+00 -1.091601e+00 -1.091664e+00
2.967000e+00 -1.092408e+00 -1.092474e+00
2.968000e+00 -1.093250e+00 -1.093284e+00
2.969000e+00 -1.093965e+00 -1.094094e+00
2.970000e+00 -1.094971e+00 -1.094903e+00
2.971000e+00 -1.095514e+00 -1.095712e+00
2.972000e+00 -1.096363e+00 -1.096521e+00
2.973000e+00 -1.097294e+00 -1.097329e+00
2.974000e+00 -1.098058e+00 -1.098137e+00
2.975000e+00 -1.099101e+00 -1.098945e+00
2.976000e+00 -1.099580e+00 -1.099753e+00
2.977000e+00 -1.100474e+00 -1.100560e+00
2.978000e+00 -1.101427e+00 -1.101368e+00
2.979000e+00 -1.102300e+00 -1.102175e+00
2.980000e+00 -1.102982e+00 -1.102981e+00
2.981000e+00 -1.103926e+00 -1.103788e+00
2.982000e+00 -1.104432e+00 -1.104594e+00
2.983000e+00 -1.105392e+00 -1.105400e+00
2.984000e+00 -1.106107e+00 -1.106206e+00
2.985000e+00 -1.106776e+00 -1.107011e+00
2.986000e+00 -1.107774e+00 -1.107817e+00
2.987000e+00 -1.108615e+00 -1.108622e+00
2.988000e+00 -1.109297e+00 -1.109426e+00
2.989000e+00 -1.110277e+00 -1.110231e+00
2.990000e+00 -1.111029e+00 -1.111035e+00
2.991000e+00 -1.111836e+00 -1.111839e+00
2.992000e+00 -1.112853e+00 -1.112643e+00
2.993000e+00 -1.113647e+00 -1.113447e+00
2.994000e+00 -1.114088e+00 -1.114250e+00
2.995000e+00 -1.114937e+00 -1.115053e+00
2.996000e+00 -1.115735e+00 -1.115856e+00
2.997000e+00 -1.116655e+00 -1.116659e+00
2.998000e+00 -1.117465e+00 -1.117462e+00
2.999000e+00 -1.118289e+00 -1.118264e+00
3.000000e+00 -1.119032e+00 -1.119066e+00
3.001000e+00 -1.119796e+00 -1.119868e+00
3.002000e+00 -1.120725e+00 -1.120669e+00
3.003000e+00 -1.121497e+00 -1.121471e+00
3.004000e+00 -1.122246e+00 -1.122272e+00
3.005000e+00 -1.123155e+00 -1.123073e+00
3.006000e+00 -1.123793e+00 -1.123874e+00
3.007000e+00 -1.124540e+00 -1.124674e+00
3.008000e+00 -1.125619e+00 -1.125475e+00
3.009000e+00 -1.126337e+00 -1.126275e+00
3.010000e+00 -1.127101e+00 -1.127075e+00
3.011000e+00 -1.127736e+00 -1.127874e+00
3.012000e+00 -1.128737e+00 -1.128674e+00
3.013000e+00 -1.129534e+00 -1.129473e+00
3.014000e+00 -1.130409e+00 -1.130272e+00
3.015000e+00 -1.131029e+00 -1.131071e+00
3.016000e+00 -1.131722e+00 -1.131870e+00
3.017000e+00 -1.132839e+00 -1.132668e+00
3.018000e+00 -1.133535e+00 -1.133467e+00
3.019000e+00 -1.134249e+00 -1.134265e+00
3.020000e+00 -1.135099e+00 -1.135062e+00
3.021000e+00 -1.135933e+00 -1.135860e+00
3.022000e+00 -1.136566e+00 -1.136658e+00
3.023000e+00 -1.137617e+00 -1.137455e+00
3.024000e+00 -1.138203e+00 -1.138252e+00
3.025000e+00 -1.139081e+00 -1.139049e+00
3.026000e+00 -1.139752e+00 -1.139845e+00
3.027000e+00 -1.140735e+00 -1.140642e+00
3.028000e+00 -1.141557e+00 -1.141438e+00
3.029000e+00 -1.142225e+00 -1.142234e+00
3.030000e+00 -1.142975e+00 -1.143030e+00
3.031000e+00 -1.143980e+00 -1.143826e+00
3.032000e+00 -1.144670e+00 -1.144621e+00
3.033000e+00 -1.145231e+00 -1.145417e+00
3.034000e+00 -1.146341e+00 -1.146212e+00
3.035000e+00 -1.147206e+00 -1.147007e+00
3.036000e+00 -1.147715e+00 -1.147802e+00
3.037000e+00 -1.148424e+00 -1.148596e+00
3.038000e+00 -1.149208e+00 -1.149391e+00
3.039000e+00 -1.150093e+00 -1.150185e+00
3.040000e+00 -1.151150e+00 -1.150979e+00
3.041000e+00 -1.151859e+00 -1.151773e+00
3.042000e+00 -1.152520e+00 -1.152566e+00
3.043000e+00 -1.153501e+00 -1.153360e+00
3.044000e+00 -1.154133e+00 -1.154153e+00
3.045000e+00 -1.154814e+00 -1.154946e+00
3.046000e+00 -1.155668e+00 -1.155739e+00
3.047000e+00 -1.156792e+00 -1.156532e+00
3.048000e+00 -1.157256e+00 -1.157324e+00
3.049000e+00 -1.158190e+00 -1.158117e+00
3.050000e+00 -1.158837e+00 -1.158909e+00
3.051000e+00 -1.159844e+00 -1.159701e+00
3.052000e+00 -1.160360e+00 -1.160493e+00
3.053000e+00 -1.161124e+00 -1.161285e+00
3.054000e+00 -1.162031e+00 -1.162076e+00
3.055000e+00 -1.162935e+00 -1.162868e+00
3.056000e+00 -1.163543e+00 -1.163659e+00
3.057000e+00 -1.164536e+00 -1.164450e+00
3.058000e+00 -1.165332e+00 -1.165241e+00
3.059000e+00 -1.166139e+00 -1.166032e+00
3.060000e+00 -1.166769e+00 -1.166822e+00
3.061000e+00 -1.167674e+00 -1.167612e+00
3.062000e+00 -1.168584e+00 -1.168403e+00
3.063000e+00 -1.169167e+00 -1.169193e+00
3.064000e+00 -1.170211e+00 -1.169982e+00
3.065000e+00 -1.170821e+00 -1.170772e+00
3.066000e+00 -1.171509e+00 -1.171562e+00
3.067000e+00 -1.172292e+00 -1.172351e+00
3.068000e+00 -1.173122e+00 -1.173140e+00
3.069000e+00 -1.174077e+00 -1.173929e+00
3.070000e+00 -1.174711e+00 -1.174718e+00
3.071000e+00 -1.175375e+00 -1.175507e+00
3.072000e+00 -1.176149e+00 -1.176295e+00
3.073000e+00 -1.177156e+00 -1.177084e+00
3.074000e+00 -1.177844e+00 -1.177872e+00
3.075000e+00 -1.178632e+00 -1.178660e+00
3.076000e+00 -1.179592e+00 -1.179448e+00
3.077000e+00 -1.180087e+00 -1.180236e+00
3.078000e+00 -1.181025e+00 -1.181023e+00
3.079000e+00 -1.181831e+00 -1.181811e+00
3.080000e+00 -1.182646e+00 -1.182598e+00
3.081000e+00 -1.183260e+00 -1.183385e+00
3.082000e+00 -1.184148e+00 -1.184172e+00
3.083000e+00 -1.184945e+00 -1.184959e+00
3.084000e+00 -1.185798e+00 -1.185746e+00
3.085000e+00 -1.186645e+00 -1.186532e+00
3.086000e+00 -1.187237e+00 -1.187318e+00
3.087000e+00 -1.188048e+00 -1.188105e+00
3.088000e+00 -1.188854e+00 -1.188891e+00
3.089000e+00 -1.189771e+00 -1.189676e+00
3.090000e+00 -1.190600e+00 -1.190462e+00
3.091000e+00 -1.191208e+00 -1.191248e+00
3.092000e+00 -1.192018e+00 -1.192033e+00
3.093000e+00 -1.192843e+00 -1.192818e+00
3.094000e+00 -1.193766e+00 -1.193604e+00
3.095000e+00 -1.194357e+00 -1.194389e+00
3.096000e+00 -1.195307e+00 -1.195173e+00
3.097000e+00 -1.195857e+00 -1.195958e+00
3.098000e+00 -1.196722e+00 -1.196743e+00
3.099000e+00 -1.197595e+00 -1.197527e+00
3.100000e+00 -1.198186e+00 -1.198311e+00
3.101000e+00 -1.199072e+00 -1.199095e+00
3.102000e+00 -1.199898e+00 -1.199879e+00
3.103000e+00 -1.200635e+00 -1.200663e+00
3.104000e+00 -1.201585e+00 -1.201446e+00
3.105000e+00 -1.202209e+00 -1.202230e+00
3.106000e+00 -1.203057e+00 -1.203013e+00
3.107000e+00 -1.203822e+00 -1.203796e+00
3.108000e+00 -1.204432e+00 -1.204579e+00
3.109000e+00 -1.205281e+00 -1.205362e+00
3.110000e+00 -1.206216e+00 -1.206145e+00
3.111000e+00 -1.207051e+00 -1.206927e+00
3.112000e+00 -1.207875e+00 -1.207710e+00
3.113000e+00 -1.208448e+00 -1.208492e+00
3.114000e+00 -1.209193e+00 -1.209274e+00
3.115000e+00 -1.209778e+00 -1.210056e+00
3.116000e+00 -1.210813e+00 -1.210838e+00
3.117000e+00 -1.211609e+00 -1.211620e+00
3.118000e+00 -1.212333e+00 -1.212401e+00
3.119000e+00 -1.213027e+00 -1.213183e+00
3.120000e+00 -1.213897e+00 -1.213964e+00
3.121000e+00 -1.214695e+00 -1.214745e+00
3.122000e+00 -1.215598e+00 -1.215526e+00
3.123000e+00 -1.216181e+00 -1.216307e+00
3.124000e+00 -1.217099e+00 -1.217088e+00
3.125000e+00 -1.217815e+00 -1.217868e+00
3.126000e+00 -1.218672e+00 -1.218648e+00
3.127000e+00 -1.219485e+00 -1.219429e+00
3.128000e+00 -1.220202e+00 -1.220209e+00
3.129000e+00 -1.220773e+00 -1.220989e+00
3.130000e+00 -1.221847e+00 -1.221768e+00
3.131000e+00 -1.222548e+00 -1.222548e+00
3.132000e+00 -1.223210e+00 -1.223328e+00
3.133000e+00 -1.224117e+00 -1.224107e+00
3.134000e+00 -1.224946e+00 -1.224886e+00
3.135000e+00 -1.225707e+00 -1.225665e+00
3.136000e+00 -1.226443e+00 -1.226444e+00
3.137000e+00 -1.227182e+00 -1.227223e+00
3.138000e+00 -1.227946e+00 -1.228001e+00
3.139000e+00 -1.228889e+00 -1.228780e+00
3.140000e+00 -1.229484e+00 -1.229558e+00
3.141000e+00 -1.230507e+00 -1.230336e+00
3.142000e+00 -1.231094e+00 -1.231114e+00
3.143000e+00 -1.231749e+00 -1.231892e+00
3.144000e+00 -1.232633e+00 -1.232670e+00
3.145000e+00 -1.233254e+00 -1.233448e+00
3.146000e+00 -1.234182e+00 -1.234225e+00
3.147000e+00 -1.234794e+00 -1.235002e+00
3.148000e+00 -1.235944e+00 -1.235779e+00
3.149000e+00 -1.236513e+00 -1.236556e+00
3.150000e+00 -1.237348e+00 -1.237333e+00
3.151000e+00 -1.238224e+00 -1.238110e+00
3.152000e+00 -1.239016e+00 -1.238887e+00
3.153000e+00 -1.239763e+00 -1.239663e+00
3.154000e+00 -1.240498e+00 -1.240439e+00
3.155000e+00 -1.241237e+00 -1.241215e+00
3.156000e+00 -1.241802e+00 -1.241991e+00
3.157000e+00 -1.242862e+00 -1.242767e+00
3.158000e+00 -1.243666e+00 -1.243543e+00
3.159000e+00 -1.244149e+00 -1.244318e+00
3.160000e+00 -1.245202e+00 -1.245094e+00
3.161000e+00 -1.245970e+00 -1.245869e+00
3.162000e+00 -1.246600e+00 -1.246644e+00
3.163000e+00 -1.247493e+00 -1.247419e+00
3.164000e+00 -1.248229e+00 -1.248193e+00
3.165000e+00 -1.249056e+00 -1.248968e+00
3.166000e+00 -1.249968e+00 -1.249742e+00
3.167000e+00 -1.250557e+00 -1.250517e+00
3.168000e+00 -1.251314e+00 -1.251291e+00
3.169000e+00 -1.252204e+00 -1.252065e+00
3.170000e+00 -1.253033e+00 -1.252839e+00
3.171000e+00 -1.253676e+00 -1.253612e+00
3.172000e+00 -1.254537e+00 -1.254386e+00
3.173000e+00 -1.255158e+00 -1.255159e+00
3.174000e+00 -1.255841e+00 -1.255932e+00
3.175000e+00 -1.256698e+00 -1.256705e+00
3.176000e+00 -1.257410e+00 -1.257478e+00
3.177000e+00 -1.258160e+00 -1.258251e+00
3.178000e+00 -1.258954e+00 -1.259024e+00
3.179000e+00 -1.259890e+00 -1.259796e+00
3.180000e+00 -1.260630e+00 -1.260568e+00
3.181000e+00 -1.261334e+00 -1.261340e+00
3.182000e+00 -1.262191e+00 -1.262112e+00
3.183000e+00 -1.262931e+00 -1.262884e+00
3.184000e+00 -1.263605e+00 -1.263656e+00
3.185000e+00 -1.264276e+00 -1.264427e+00
3.186000e+00 -1.265225e+00 -1.265198e+00
3.187000e+00 -1.265983e+00 -1.265969e+00
3.188000e+00 -1.266870e+00 -1.266740e+00
3.189000e+00 -1.267527e+00 -1.267511e+00
3.190000e+00 -1.268161e+00 -1.268282e+00
3.191000e+00 -1.269029e+00 -1.269052e+00
3.192000e+00 -1.269796e+00 -1.269823e+00
3.193000e+00 -1.270594e+00 -1.270593e+00
3.194000e+00 -1.271367e+00 -1.271363e+00
3.195000e+00 -1.272158e+00 -1.272132e+00
3.196000e+00 -1.272858e+00 -1.272902e+00
3.197000e+00 -1.273616e+00 -1.273672e+00
3.198000e+00 -1.274530e+00 -1.274441e+00
3.199000e+00 -1.275205e+00 -1.275210e+00
3.200000e+00 -1.275859e+00 -1.275979e+00
3.201000e+00 -1.276768e+00 -1.276748e+00
3.202000e+00 -1.277592e+00 -1.277516e+00
3.203000e+00 -1.278260e+00 -1.278285e+00
3.204000e+00 -1.279082e+00 -1.279053e+00
3.205000e+00 -1.279932e+00 -1.279821e+00
3.206000e+00 -1.280650e+00 -1.280589e+00
3.207000e+00 -1.281443e+00 -1.281357e+00
3.208000e+00 -1.282022e+00 -1.282124e+00
3.209000e+00 -1.282934e+00 -1.282891e+00
3.210000e+00 -1.283728e+00 -1.283659e+00
3.211000e+00 -1.284466e+00 -1.284426e+00
3.212000e+00 -1.285262e+00 -1.285192e+00
3.213000e+00 -1.285910e+00 -1.285959e+00
3.214000e+00 -1.286547e+00 -1.286726e+00
3.215000e+00 -1.287520e+00 -1.287492e+00
3.216000e+00 -1.288297e+00 -1.288258e+00
3.217000e+00 -1.288885e+00 -1.289024e+00
3.218000e+00 -1.289682e+00 -1.289789e+00
3.219000e+00 -1.290524e+00 -1.290555e+00
3.220000e+00 -1.291270e+00 -1.291320e+00
3.221000e+00 -1.292202e+00 -1.292085e+00
3.222000e+00 -1.292982e+00 -1.292850e+00
3.223000e+00 -1.293771e+00 -1.293615e+00
3.224000e+00 -1.294533e+00 -1.294380e+00
3.225000e+00 -1.295333e+00 -1.295144e+00
3.226000e+00 -1.296012e+00 -1.295908e+00
3.227000e+00 -1.296688e+00 -1.296672e+00
3.228000e+00 -1.297488e+00 -1.297436e+00
3.229000e+00 -1.298135e+00 -1.298200e+00
3.230000e+00 -1.298823e+00 -1.298963e+00
3.231000e+00 -1.299719e+00 -1.299726e+00
3.232000e+00 -1.300522e+00 -1.300489e+00
3.233000e+00 -1.301332e+00 -1.301252e+00
3.234000e+00 -1.302005e+00 -1.302015e+00
3.235000e+00 -1.302946e+00 -1.302777e+00
3.236000e+00 -1.303598e+00 -1.303539e+00
3.237000e+00 -1.304236e+00 -1.304301e+00
3.238000e+00 -1.305287e+00 -1.305063e+00
3.239000e+00 -1.305738e+00 -1.305825e+00
3.240000e+00 -1.306590e+00 -1.306586e+00
3.241000e+00 -1.307260e+00 -1.307347e+00
3.242000e+00 -1.308342e+00 -1.308108e+00
3.243000e+00 -1.308949e+00 -1.308869e+00
3.244000e+00 -1.309756e+00 -1.309629e+00
3.245000e+00 -1.310241e+00 -1.310390e+00
3.246000e+00 -1.311116e+00 -1.311150e+00
3.247000e+00 -1.311939e+00 -1.311910e+00
3.248000e+00 -1.312713e+00 -1.312669e+00
3.249000e+00 -1.313555e+00 -1.313429e+00
3.250000e+00 -1.314285e+00 -1.314188e+00
3.251000e+00 -1.314965e+00 -1.314947e+00
3.252000e+00 -1.315806e+00 -1.315706e+00
3.253000e+00 -1.316565e+00 -1.316464e+00
3.254000e+00 -1.317220e+00 -1.317222e+00
3.255000e+00 -1.318236e+00 -1.317980e+00
3.256000e+00 -1.318765e+00 -1.318738e+00
3.257000e+00 -1.319524e+00 -1.319496e+00
3.258000e+00 -1.320193e+00 -1.320253e+00
3.259000e+00 -1.321057e+00 -1.321010e+00
3.260000e+00 -1.321970e+00 -1.321767e+00
3.261000e+00 -1.322342e+00 -1.322524e+00
3.262000e+00 -1.323264e+00 -1.323281e+00
3.263000e+00 -1.324228e+00 -1.324037e+00
3.264000e+00 -1.324656e+00 -1.324793e+00
3.265000e+00 -1.325530e+00 -1.325548e+00
3.266000e+00 -1.326163e+00 -1.326304e+00
3.267000e+00 -1.327069e+00 -1.327059e+00
3.268000e+00 -1.327952e+00 -1.327814e+00
3.269000e+00 -1.328705e+00 -1.328569e+00
3.270000e+00 -1.329627e+00 -1.329323e+00
3.271000e+00 -1.329911e+00 -1.330078e+00
3.272000e+00 -1.330883e+00 -1.330832e+00
3.273000e+00 -1.331424e+00 -1.331585e+00
3.274000e+00 -1.332407e+00 -1.332339e+00
3.275000e+00 -1.333183e+00 -1.333092e+00
3.276000e+00 -1.333734e+00 -1.333845e+00
3.277000e+00 -1.334712e+00 -1.334598e+00
3.278000e+00 -1.335517e+00 -1.335350e+00
3.279000e+00 -1.336010e+00 -1.336103e+00
3.280000e+00 -1.336924e+00 -1.336855e+00
3.281000e+00 -1.337635e+00 -1.337606e+00
3.282000e+00 -1.338254e+00 -1.338358e+00
3.283000e+00 -1.339004e+00 -1.339109e+00
3.284000e+00 -1.339906e+00 -1.339860e+00
3.285000e+00 -1.340757e+00 -1.340610e+00
3.286000e+00 -1.341475e+00 -1.341361e+00
3.287000e+00 -1.342129e+00 -1.342111e+00
3.288000e+00 -1.342843e+00 -1.342860e+00
3.289000e+00 -1.343608e+00 -1.343610e+00
3.290000e+00 -1.344422e+00 -1.344359e+00
3.291000e+00 -1.345135e+00 -1.345108e+00
3.292000e+00 -1.345916e+00 -1.345857e+00
3.293000e+00 -1.346482e+00 -1.346605e+00
3.294000e+00 -1.347163e+00 -1.347353e+00
3.295000e+00 -1.348119e+00 -1.348101e+00
3.296000e+00 -1.348806e+00 -1.348849e+00
3.297000e+00 -1.349738e+00 -1.349596e+00
3.298000e+00 -1.350295e+00 -1.350343e+00
3.299000e+00 -1.350927e+00 -1.351089e+00
3.300000e+00 -1.351663e+00 -1.351836e+00
3.301000e+00 -1.352584e+00 -1.352582e+00
3.302000e+00 -1.353353e+00 -1.353327e+00
3.303000e+00 -1.354037e+00 -1.354073e+00
3.304000e+00 -1.354800e+00 -1.354818e+00
3.305000e+00 -1.355504e+00 -1.355563e+00
3.306000e+00 -1.356350e+00 -1.356307e+00
3.307000e+00 -1.357141e+00 -1.357052e+00
3.308000e+00 -1.357787e+00 -1.357795e+00
3.309000e+00 -1.358326e+00 -1.358539e+00
3.310000e+00 -1.359296e+00 -1.359282e+00
3.311000e+00 -1.359948e+00 -1.360025e+00
3.312000e+00 -1.360653e+00 -1.360768e+00
3.313000e+00 -1.361375e+00 -1.361510e+00
3.314000e+00 -1.362353e+00 -1.362252e+00
3.315000e+00 -1.362982e+00 -1.362994e+00
3.316000e+00 -1.363740e+00 -1.363735e+00
3.317000e+00 -1.364485e+00 -1.364476e+00
3.318000e+00 -1.365174e+00 -1.365217e+00
3.319000e+00 -1.365844e+00 -1.365957e+00
3.320000e+00 -1.366612e+00 -1.366697e+00
3.321000e+00 -1.367361e+00 -1.367437e+00
3.322000e+00 -1.368269e+00 -1.368176e+00
3.323000e+00 -1.368853e+00 -1.368915e+00
3.324000e+00 -1.369669e+00 -1.369654e+00
3.325000e+00 -1.370347e+00 -1.370392e+00
3.326000e+00 -1.370908e+00 -1.371130e+00
3.327000e+00 -1.371904e+00 -1.371868e+00
3.328000e+00 -1.372530e+00 -1.372605e+00
3.329000e+00 -1.373496e+00 -1.373342e+00
3.330000e+00 -1.373965e+00 -1.374079e+00
3.331000e+00 -1.374828e+00 -1.374815e+00
3.332000e+00 -1.375825e+00 -1.375551e+00
3.333000e+00 -1.376279e+00 -1.376287e+00
3.334000e+00 -1.376749e+00 -1.377022e+00
3.335000e+00 -1.377936e+00 -1.377756e+00
3.336000e+00 -1.378332e+00 -1.378491e+00
3.337000e+00 -1.379267e+00 -1.379225e+00
3.338000e+00 -1.379866e+00 -1.379959e+00
3.339000e+00 -1.380640e+00 -1.380692e+00
3.340000e+00 -1.381626e+00 -1.381425e+00
3.341000e+00 -1.382160e+00 -1.382157e+00
3.342000e+00 -1.382829e+00 -1.382890e+00
3.343000e+00 -1.383741e+00 -1.383621e+00
3.344000e+00 -1.384361e+00 -1.384353e+00
3.345000e+00 -1.385100e+00 -1.385084e+00
3.346000e+00 -1.385782e+00 -1.385815e+00
3.347000e+00 -1.386376e+00 -1.386545e+00
3.348000e+00 -1.387031e+00 -1.387275e+00
3.349000e+00 -1.387898e+00 -1.388004e+00
3.350000e+00 -1.388857e+00 -1.388733e+00
3.351000e+00 -1.389542e+00 -1.389462e+00
3.352000e+00 -1.390118e+00 -1.390190e+00
3.353000e+00 -1.390842e+00 -1.390918e+00
3.354000e+00 -1.391540e+00 -1.391645e+00
3.355000e+00 -1.392673e+00 -1.392373e+00
3.356000e+00 -1.393025e+00 -1.393099e+00
3.357000e+00 -1.393844e+00 -1.393825e+00
3.358000e+00 -1.394479e+00 -1.394551e+00
3.359000e+00 -1.395155e+00 -1.395277e+00
3.360000e+00 -1.396004e+00 -1.396002e+00
3.361000e+00 -1.396575e+00 -1.396726e+00
3.362000e+00 -1.397740e+00 -1.397450e+00
3.363000e+00 -1.398027e+00 -1.398174e+00
3.364000e+00 -1.398789e+00 -1.398897e+00
3.365000e+00 -1.399675e+00 -1.399620e+00
3.366000e+00 -1.400308e+00 -1.400343e+00
3.367000e+00 -1.401163e+00 -1.401065e+00
3.368000e+00 -1.402053e+00 -1.401786e+00
3.369000e+00 -1.402527e+00 -1.402507e+00
3.370000e+00 -1.403285e+00 -1.403228e+00
3.371000e+00 -1.404029e+00 -1.403948e+00
3.372000e+00 -1.404798e+00 -1.404668e+00
3.373000e+00 -1.405332e+00 -1.405387e+00
3.374000e+00 -1.406198e+00 -1.406106e+00
3.375000e+00 -1.406861e+00 -1.406824e+00
3.376000e+00 -1.407517e+00 -1.407542e+00
3.377000e+00 -1.408154e+00 -1.408260e+00
3.378000e+00 -1.409017e+00 -1.408977e+00
3.379000e+00 -1.409759e+00 -1.409693e+00
3.380000e+00 -1.410570e+00 -1.410409e+00
3.381000e+00 -1.411209e+00 -1.411125e+00
3.382000e+00 -1.411709e+00 -1.411840e+00
3.383000e+00 -1.412613e+00 -1.412555e+00
3.384000e+00 -1.413201e+00 -1.413269e+00
3.385000e+00 -1.414182e+00 -1.413983e+00
3.386000e+00 -1.414837e+00 -1.414696e+00
3.387000e+00 -1.415397e+00 -1.415409e+00
3.388000e+00 -1.416153e+00 -1.416121e+00
3.389000e+00 -1.416861e+00 -1.416833e+00
3.390000e+00 -1.417559e+00 -1.417544e+00
3.391000e+00 -1.418372e+00 -1.418255e+00
3.392000e+00 -1.419007e+00 -1.418965e+00
3.393000e+00 -1.419662e+00 -1.419675e+00
3.394000e+00 -1.420508e+00 -1.420384e+00
3.395000e+00 -1.421291e+00 -1.421093e+00
3.396000e+00 -1.421748e+00 -1.421801e+00
3.397000e+00 -1.422275e+00 -1.422509e+00
3.398000e+00 -1.423268e+00 -1.423216e+00
3.399000e+00 -1.423986e+00 -1.423923e+00
3.400000e+00 -1.424654e+00 -1.424629e+00
3.401000e+00 -1.425293e+00 -1.425335e+00
3.402000e+00 -1.425894e+00 -1.426040e+00
3.403000e+00 -1.426914e+00 -1.426744e+00
3.404000e+00 -1.427486e+00 -1.427449e+00
3.405000e+00 -1.428097e+00 -1.428152e+00
3.406000e+00 -1.428858e+00 -1.428855e+00
3.407000e+00 -1.429488e+00 -1.429558e+00
3.408000e+00 -1.430349e+00 -1.430259e+00
3.409000e+00 -1.430785e+00 -1.430961e+00
3.410000e+00 -1.431653e+00 -1.431662e+00
3.411000e+00 -1.432323e+00 -1.432362e+00
3.412000e+00 -1.433276e+00 -1.433062e+00
3.413000e+00 -1.433751e+00 -1.433761e+00
3.414000e+00 -1.434410e+00 -1.434460e+00
3.415000e+00 -1.435193e+00 -1.435158e+00
3.416000e+00 -1.435809e+00 -1.435855e+00
3.417000e+00 -1.436494e+00 -1.436552e+00
3.418000e+00 -1.437000e+00 -1.437248e+00
3.419000e+00 -1.437954e+00 -1.437944e+00
3.420000e+00 -1.438686e+00 -1.438639e+00
3.421000e+00 -1.439339e+00 -1.439334e+00
3.422000e+00 -1.440010e+00 -1.440028e+00
3.423000e+00 -1.440749e+00 -1.440722e+00
3.424000e+00 -1.441272e+00 -1.441414e+00
3.425000e+00 -1.442115e+00 -1.442107e+00
3.426000e+00 -1.442838e+00 -1.442798e+00
3.427000e+00 -1.443318e+00 -1.443490e+00
3.428000e+00 -1.443959e+00 -1.444180e+00
3.429000e+00 -1.444881e+00 -1.444870e+00
3.430000e+00 -1.445614e+00 -1.445559e+00
3.431000e+00 -1.446348e+00 -1.446248e+00
3.432000e+00 -1.447068e+00 -1.446936e+00
3.433000e+00 -1.447550e+00 -1.447624e+00
3.434000e+00 -1.448358e+00 -1.448310e+00
3.435000e+00 -1.449080e+00 -1.448997e+00
3.436000e+00 -1.449612e+00 -1.449682e+00
3.437000e+00 -1.450462e+00 -1.450367e+00
3.438000e+00 -1.451180e+00 -1.451052e+00
3.439000e+00 -1.451718e+00 -1.451735e+00
3.440000e+00 -1.452334e+00 -1.452419e+00
3.441000e+00 -1.453038e+00 -1.453101e+00
3.442000e+00 -1.453618e+00 -1.453783e+00
3.443000e+00 -1.454630e+00 -1.454464e+00
3.444000e+00 -1.455001e+00 -1.455145e+00
3.445000e+00 -1.455769e+00 -1.455824e+00
3.446000e+00 -1.456352e+00 -1.456504e+00
3.447000e+00 -1.457216e+00 -1.457182e+00
3.448000e+00 -1.457927e+00 -1.457860e+00
3.449000e+00 -1.458463e+00 -1.458537e+00
3.450000e+00 -1.459037e+00 -1.459214e+00
3.451000e+00 -1.459856e+00 -1.459890e+00
3.452000e+00 -1.460579e+00 -1.460565e+00
3.453000e+00 -1.461450e+00 -1.461240e+00
3.454000e+00 -1.461930e+00 -1.461914e+00
3.455000e+00 -1.462601e+00 -1.462587e+00
3.456000e+00 -1.463332e+00 -1.463260e+00
3.457000e+00 -1.464020e+00 -1.463931e+00
3.458000e+00 -1.464465e+00 -1.464603e+00
3.459000e+00 -1.465264e+00 -1.465273e+00
3.460000e+00 -1.466009e+00 -1.465943e+00
3.461000e+00 -1.466585e+00 -1.466612e+00
3.462000e+00 -1.467271e+00 -1.467280e+00
3.463000e+00 -1.467846e+00 -1.467948e+00
3.464000e+00 -1.468710e+00 -1.468615e+00
3.465000e+00 -1.469209e+00 -1.469281e+00
3.466000e+00 -1.469999e+00 -1.469947e+00
3.467000e+00 -1.470564e+00 -1.470612e+00
3.468000e+00 -1.471303e+00 -1.471276e+00
3.469000e+00 -1.471968e+00 -1.471939e+00
3.470000e+00 -1.472503e+00 -1.472602e+00
3.471000e+00 -1.473302e+00 -1.473264e+00
3.472000e+00 -1.474118e+00 -1.473925e+00
3.473000e+00 -1.474542e+00 -1.474585e+00
3.474000e+00 -1.475251e+00 -1.475245e+00
3.475000e+00 -1.475755e+00 -1.475904e+00
3.476000e+00 -1.476541e+00 -1.476562e+00
3.477000e+00 -1.477281e+00 -1.477220e+00
3.478000e+00 -1.477729e+00 -1.477877e+00
3.479000e+00 -1.478601e+00 -1.478533e+00
3.480000e+00 -1.479269e+00 -1.479188e+00
3.481000e+00 -1.479814e+00 -1.479842e+00
3.482000e+00 -1.480510e+00 -1.480496e+00
3.483000e+00 -1.480998e+00 -1.481149e+00
3.484000e+00 -1.481836e+00 -1.481801e+00
3.485000e+00 -1.482506e+00 -1.482453e+00
3.486000e+00 -1.483147e+00 -1.483103e+00
3.487000e+00 -1.483729e+00 -1.483753e+00
3.488000e+00 -1.484264e+00 -1.484402e+00
3.489000e+00 -1.484961e+00 -1.485050e+00
3.490000e+00 -1.485597e+00 -1.485698e+00
3.491000e+00 -1.486360e+00 -1.486344e+00
3.492000e+00 -1.486868e+00 -1.486990e+00
3.493000e+00 -1.487652e+00 -1.487635e+00
3.494000e+00 -1.488244e+00 -1.488280e+00
3.495000e+00 -1.488957e+00 -1.488923e+00
3.496000e+00 -1.489556e+00 -1.489566e+00
3.497000e+00 -1.490275e+00 -1.490207e+00
3.498000e+00 -1.490825e+00 -1.490848e+00
3.499000e+00 -1.491672e+00 -1.491489e+00
3.500000e+00 -1.492266e+00 -1.492128e+00
3.501000e+00 -1.492840e+00 -1.492766e+00
3.502000e+00 -1.493304e+00 -1.493404e+00
3.503000e+00 -1.493962e+00 -1.494041e+00
3.504000e+00 -1.494604e+00 -1.494677e+00
3.505000e+00 -1.495279e+00 -1.495312e+00
3.506000e+00 -1.495818e+00 -1.495947e+00
3.507000e+00 -1.496554e+00 -1.496580e+00
3.508000e+00 -1.497221e+00 -1.497213e+00
3.509000e+00 -1.497983e+00 -1.497844e+00
3.510000e+00 -1.498494e+00 -1.498475e+00
3.511000e+00 -1.498974e+00 -1.499105e+00
3.512000e+00 -1.499610e+00 -1.499735e+00
3.513000e+00 -1.500392e+00 -1.500363e+00
3.514000e+00 -1.500687e+00 -1.500990e+00
3.515000e+00 -1.501517e+00 -1.501617e+00
3.516000e+00 -1.502190e+00 -1.502243e+00
3.517000e+00 -1.502992e+00 -1.502867e+00
3.518000e+00 -1.503349e+00 -1.503491e+00
3.519000e+00 -1.504222e+00 -1.504114e+00
3.520000e+00 -1.504867e+00 -1.504737e+00
3.521000e+00 -1.505316e+00 -1.505358e+00
3.522000e+00 -1.506021e+00 -1.505978e+00
3.523000e+00 -1.506554e+00 -1.506598e+00
3.524000e+00 -1.507261e+00 -1.507216e+00
3.525000e+00 -1.507942e+00 -1.507834e+00
3.526000e+00 -1.508461e+00 -1.508450e+00
3.527000e+00 -1.508947e+00 -1.509066e+00
3.528000e+00 -1.509845e+00 -1.509681e+00
3.529000e+00 -1.510447e+00 -1.510295e+00
3.530000e+00 -1.510847e+00 -1.510908e+00
3.531000e+00 -1.511411e+00 -1.511520e+00
3.532000e+00 -1.512226e+00 -1.512131e+00
3.533000e+00 -1.512729e+00 -1.512741e+00
3.534000e+00 -1.513216e+00 -1.513351e+00
3.535000e+00 -1.513945e+00 -1.513959e+00
3.536000e+00 -1.514530e+00 -1.514566e+00
3.537000e+00 -1.515198e+00 -1.515173e+00
3.538000e+00 -1.515948e+00 -1.515778e+00
3.539000e+00 -1.516417e+00 -1.516383e+00
3.540000e+00 -1.516958e+00 -1.516986e+00
3.541000e+00 -1.517589e+00 -1.517589e+00
3.542000e+00 -1.518257e+00 -1.518190e+00
3.543000e+00 -1.518852e+00 -1.518791e+00
3.544000e+00 -1.519410e+00 -1.519390e+00
3.545000e+00 -1.519937e+00 -1.519989e+00
3.546000e+00 -1.520583e+00 -1.520587e+00
3.547000e+00 -1.521152e+00 -1.521183e+00
3.548000e+00 -1.521874e+00 -1.521779e+00
3.549000e+00 -1.522461e+00 -1.522374e+00
3.550000e+00 -1.522860e+00 -1.522968e+00
3.551000e+00 -1.523553e+00 -1.523560e+00
3.552000e+00 -1.524194e+00 -1.524152e+00
3.553000e+00 -1.524810e+00 -1.524743e+00
3.554000e+00 -1.525178e+00 -1.525332e+00
3.555000e+00 -1.525887e+00 -1.525921e+00
3.556000e+00 -1.526446e+00 -1.526508e+00
3.557000e+00 -1.527060e+00 -1.527095e+00
3.558000e+00 -1.527561e+00 -1.527681e+00
3.559000e+00 -1.528326e+00 -1.528265e+00
3.560000e+00 -1.528920e+00 -1.528849e+00
3.561000e+00 -1.529401e+00 -1.529431e+00
3.562000e+00 -1.530153e+00 -1.530012e+00
3.563000e+00 -1.530562e+00 -1.530593e+00
3.564000e+00 -1.531324e+00 -1.531172e+00
3.565000e+00 -1.531733e+00 -1.531750e+00
3.566000e+00 -1.532210e+00 -1.532327e+00
3.567000e+00 -1.532804e+00 -1.532904e+00
3.568000e+00 -1.533299e+00 -1.533479e+00
3.569000e+00 -1.533908e+00 -1.534053e+00
3.570000e+00 -1.534688e+00 -1.534626e+00
3.571000e+00 -1.535437e+00 -1.535197e+00
3.572000e+00 -1.535569e+00 -1.535768e+00
3.573000e+00 -1.536390e+00 -1.536338e+00
3.574000e+00 -1.536830e+00 -1.536906e+00
3.575000e+00 -1.537444e+00 -1.537474e+00
3.576000e+00 -1.538031e+00 -1.538040e+00
3.577000e+00 -1.538735e+00 -1.538606e+00
3.578000e+00 -1.539091e+00 -1.539170e+00
3.579000e+00 -1.539693e+00 -1.539733e+00
3.580000e+00 -1.540368e+00 -1.540295e+00
3.581000e+00 -1.540953e+00 -1.540856e+00
3.582000e+00 -1.541416e+00 -1.541416e+00
3.583000e+00 -1.541746e+00 -1.541974e+00
3.584000e+00 -1.542583e+00 -1.542532e+00
3.585000e+00 -1.543139e+00 -1.543088e+00
3.586000e+00 -1.543525e+00 -1.543643e+00
3.587000e+00 -1.544177e+00 -1.544198e+00
3.588000e+00 -1.544776e+00 -1.544751e+00
3.589000e+00 -1.545347e+00 -1.545302e+00
3.590000e+00 -1.545850e+00 -1.545853e+00
3.591000e+00 -1.546362e+00 -1.546403e+00
3.592000e+00 -1.547116e+00 -1.546951e+00
3.593000e+00 -1.547280e+00 -1.547498e+00
3.594000e+00 -1.547993e+00 -1.548044e+00
3.595000e+00 -1.548669e+00 -1.548589e+00
3.596000e+00 -1.548861e+00 -1.549133e+00
3.597000e+00 -1.549875e+00 -1.549676e+00
3.598000e+00 -1.550077e+00 -1.550217e+00
3.599000e+00 -1.550851e+00 -1.550757e+00
3.600000e+00 -1.551416e+00 -1.551296e+00
3.601000e+00 -1.551779e+00 -1.551834e+00
3.602000e+00 -1.552509e+00 -1.552371e+00
3.603000e+00 -1.552910e+00 -1.552906e+00
3.604000e+00 -1.553520e+00 -1.553440e+00
3.605000e+00 -1.553913e+00 -1.553973e+00
3.606000e+00 -1.554456e+00 -1.554505e+00
3.607000e+00 -1.555114e+00 -1.555036e+00
3.608000e+00 -1.555644e+00 -1.555565e+00
3.609000e+00 -1.555939e+00 -1.556094e+00
3.610000e+00 -1.556429e+00 -1.556621e+00
3.611000e+00 -1.557116e+00 -1.557146e+00
3.612000e+00 -1.557798e+00 -1.557671e+00
3.613000e+00 -1.558208e+00 -1.558194e+00
3.614000e+00 -1.558768e+00 -1.558716e+00
3.615000e+00 -1.559348e+00 -1.559237e+00
3.616000e+00 -1.559652e+00 -1.559757e+00
3.617000e+00 -1.560374e+00 -1.560275e+00
3.618000e+00 -1.560761e+00 -1.560792e+00
3.619000e+00 -1.561274e+00 -1.561308e+00
3.620000e+00 -1.561811e+00 -1.561822e+00
3.621000e+00 -1.562363e+00 -1.562336e+00
3.622000e+00 -1.562832e+00 -1.562848e+00
3.623000e+00 -1.563159e+00 -1.563359e+00
3.624000e+00 -1.563901e+00 -1.563868e+00
3.625000e+00 -1.564399e+00 -1.564376e+00
3.626000e+00 -1.564759e+00 -1.564883e+00
3.627000e+00 -1.565180e+00 -1.565389e+00
3.628000e+00 -1.565909e+00 -1.565893e+00
3.629000e+00 -1.566286e+00 -1.566396e+00
3.630000e+00 -1.567069e+00 -1.566898e+00
3.631000e+00 -1.567403e+00 -1.567399e+00
3.632000e+00 -1.567799e+00 -1.567898e+00
3.633000e+00 -1.568374e+00 -1.568396e+00
3.634000e+00 -1.568747e+00 -1.568892e+00
3.635000e+00 -1.569421e+00 -1.569387e+00
3.636000e+00 -1.569847e+00 -1.569881e+00
3.637000e+00 -1.570503e+00 -1.570374e+00
3.638000e+00 -1.570892e+00 -1.570865e+00
3.639000e+00 -1.571409e+00 -1.571355e+00
3.640000e+00 -1.571803e+00 -1.571844e+00
3.641000e+00 -1.572233e+00 -1.572331e+00
3.642000e+00 -1.572858e+00 -1.572817e+00
3.643000e+00 -1.573258e+00 -1.573301e+00
3.644000e+00 -1.574014e+00 -1.573785e+00
3.645000e+00 -1.574185e+00 -1.574267e+00
3.646000e+00 -1.574666e+00 -1.574747e+00
3.647000e+00 -1.575232e+00 -1.575226e+00
3.648000e+00 -1.575651e+00 -1.575704e+00
3.649000e+00 -1.576192e+00 -1.576180e+00
3.650000e+00 -1.576675e+00 -1.576656e+00
3.651000e+00 -1.577274e+00 -1.577129e+00
3.652000e+00 -1.577623e+00 -1.577602e+00
3.653000e+00 -1.578026e+00 -1.578072e+00
3.654000e+00 -1.578638e+00 -1.578542e+00
3.655000e+00 -1.579252e+00 -1.579010e+00
3.656000e+00 -1.579436e+00 -1.579477e+00
3.657000e+00 -1.579790e+00 -1.579942e+00
3.658000e+00 -1.580552e+00 -1.580406e+00
3.659000e+00 -1.580903e+00 -1.580869e+00
3.660000e+00 -1.581131e+00 -1.581330e+00
3.661000e+00 -1.581763e+00 -1.581790e+00
3.662000e+00 -1.582300e+00 -1.582248e+00
3.663000e+00 -1.582675e+00 -1.582705e+00
3.664000e+00 -1.583250e+00 -1.583160e+00
3.665000e+00 -1.583475e+00 -1.583614e+00
3.666000e+00 -1.584106e+00 -1.584067e+00
3.667000e+00 -1.584481e+00 -1.584518e+00
3.668000e+00 -1.584907e+00 -1.584968e+00
3.669000e+00 -1.585459e+00 -1.585416e+00
3.670000e+00 -1.585875e+00 -1.585863e+00
3.671000e+00 -1.586506e+00 -1.586308e+00
3.672000e+00 -1.586784e+00 -1.586752e+00
3.673000e+00 -1.587058e+00 -1.587195e+00
3.674000e+00 -1.587612e+00 -1.587636e+00
3.675000e+00 -1.587934e+00 -1.588075e+00
3.676000e+00 -1.588469e+00 -1.588513e+00
3.677000e+00 -1.589029e+00 -1.588950e+00
3.678000e+00 -1.589192e+00 -1.589385e+00
3.679000e+00 -1.589774e+00 -1.589819e+00
3.680000e+00 -1.590414e+00 -1.590251e+00
3.681000e+00 -1.590678e+00 -1.590681e+00
3.682000e+00 -1.591077e+00 -1.591111e+00
3.683000e+00 -1.591536e+00 -1.591538e+00
3.684000e+00 -1.591911e+00 -1.591965e+00
3.685000e+00 -1.592344e+00 -1.592389e+00
3.686000e+00 -1.592709e+00 -1.592812e+00
3.687000e+00 -1.593264e+00 -1.593234e+00
3.688000e+00 -1.593832e+00 -1.593654e+00
3.689000e+00 -1.594067e+00 -1.594073e+00
3.690000e+00 -1.594497e+00 -1.594490e+00
3.691000e+00 -1.594743e+00 -1.594906e+00
3.692000e+00 -1.595244e+00 -1.595320e+00
3.693000e+00 -1.595756e+00 -1.595732e+00
3.694000e+00 -1.596157e+00 -1.596143e+00
3.695000e+00 -1.596542e+00 -1.596553e+00
3.696000e+00 -1.596929e+00 -1.596960e+00
3.697000e+00 -1.597580e+00 -1.597367e+00
3.698000e+00 -1.597755e+00 -1.597772e+00
3.699000e+00 -1.598223e+00 -1.598175e+00
3.700000e+00 -1.598534e+00 -1.598577e+00
3.701000e+00 -1.598956e+00 -1.598977e+00
3.702000e+00 -1.599406e+00 -1.599375e+00
3.703000e+00 -1.599754e+00 -1.599772e+00
3.704000e+00 -1.600239e+00 -1.600168e+00
3.705000e+00 -1.600512e+00 -1.600562e+00
3.706000e+00 -1.600826e+00 -1.600954e+00
3.707000e+00 -1.601519e+00 -1.601344e+00
3.708000e+00 -1.601735e+00 -1.601734e+00
3.709000e+00 -1.602109e+00 -1.602121e+00
3.710000e+00 -1.602541e+00 -1.602507e+00
3.711000e+00 -1.602886e+00 -1.602891e+00
3.712000e+00 -1.603492e+00 -1.603274e+00
3.713000e+00 -1.603797e+00 -1.603655e+00
3.714000e+00 -1.604003e+00 -1.604035e+00
3.715000e+00 -1.604388e+00 -1.604412e+00
3.716000e+00 -1.604841e+00 -1.604789e+00
3.717000e+00 -1.605273e+00 -1.605163e+00
3.718000e+00 -1.605611e+00 -1.605536e+00
3.719000e+00 -1.606039e+00 -1.605908e+00
3.720000e+00 -1.606110e+00 -1.606277e+00
3.721000e+00 -1.606650e+00 -1.606645e+00
3.722000e+00 -1.607138e+00 -1.607012e+00
3.723000e+00 -1.607425e+00 -1.607377e+00
3.724000e+00 -1.607684e+00 -1.607740e+00
3.725000e+00 -1.608053e+00 -1.608101e+00
3.726000e+00 -1.608324e+00 -1.608461e+00
3.727000e+00 -1.608826e+00 -1.608820e+00
3.728000e+00 -1.609127e+00 -1.609176e+00
3.729000e+00 -1.609386e+00 -1.609531e+00
3.730000e+00 -1.609912e+00 -1.609884e+00
3.731000e+00 -1.610194e+00 -1.610236e+00
3.732000e+00 -1.610513e+00 -1.610586e+00
3.733000e+00 -1.610942e+00 -1.610934e+00
3.734000e+00 -1.611310e+00 -1.611280e+00
3.735000e+00 -1.611611e+00 -1.611625e+00
3.736000e+00 -1.612078e+00 -1.611968e+00
3.737000e+00 -1.612329e+00 -1.612310e+00
3.738000e+00 -1.612656e+00 -1.612649e+00
3.739000e+00 -1.612887e+00 -1.612987e+00
3.740000e+00 -1.613405e+00 -1.613324e+00
3.741000e+00 -1.613763e+00 -1.613658e+00
3.742000e+00 -1.613891e+00 -1.613991e+00
3.743000e+00 -1.614362e+00 -1.614323e+00
3.744000e+00 -1.614633e+00 -1.614652e+00
3.745000e+00 -1.615042e+00 -1.614980e+00
3.746000e+00 -1.615252e+00 -1.615306e+00
3.747000e+00 -1.615468e+00 -1.615630e+00
3.748000e+00 -1.615854e+00 -1.615953e+00
3.749000e+00 -1.616366e+00 -1.616274e+00
3.750000e+00 -1.616566e+00 -1.616593e+00
3.751000e+00 -1.616702e+00 -1.616910e+00
3.752000e+00 -1.617221e+00 -1.617226e+00
3.753000e+00 -1.617608e+00 -1.617539e+00
3.754000e+00 -1.617992e+00 -1.617852e+00
3.755000e+00 -1.618175e+00 -1.618162e+00
3.756000e+00 -1.618302e+00 -1.618470e+00
3.757000e+00 -1.618623e+00 -1.618777e+00
3.758000e+00 -1.619000e+00 -1.619082e+00
3.759000e+00 -1.619333e+00 -1.619386e+00
3.760000e+00 -1.619660e+00 -1.619687e+00
3.761000e+00 -1.620102e+00 -1.619987e+00
3.762000e+00 -1.620269e+00 -1.620285e+00
3.763000e+00 -1.620786e+00 -1.620581e+00
3.764000e+00 -1.621069e+00 -1.620875e+00
3.765000e+00 -1.621252e+00 -1.621168e+00
3.766000e+00 -1.621544e+00 -1.621459e+00
3.767000e+00 -1.621734e+00 -1.621748e+00
3.768000e+00 -1.622007e+00 -1.622035e+00
3.769000e+00 -1.622506e+00 -1.622320e+00
3.770000e+00 -1.622567e+00 -1.622604e+00
3.771000e+00 -1.622952e+00 -1.622885e+00
3.772000e+00 -1.623240e+00 -1.623165e+00
3.773000e+00 -1.623397e+00 -1.623443e+00
3.774000e+00 -1.623862e+00 -1.623720e+00
3.775000e+00 -1.623933e+00 -1.623994e+00
3.776000e+00 -1.624151e+00 -1.624267e+00
3.777000e+00 -1.624583e+00 -1.624538e+00
3.778000e+00 -1.624637e+00 -1.624807e+00
3.779000e+00 -1.625039e+00 -1.625074e+00
3.780000e+00 -1.625305e+00 -1.625339e+00
3.781000e+00 -1.625688e+00 -1.625602e+00
3.782000e+00 -1.625876e+00 -1.625864e+00
3.783000e+00 -1.626067e+00 -1.626124e+00
3.784000e+00 -1.626390e+00 -1.626382e+00
3.785000e+00 -1.626694e+00 -1.626638e+00
3.786000e+00 -1.626737e+00 -1.626892e+00
3.787000e+00 -1.627041e+00 -1.627144e+00
3.788000e+00 -1.627377e+00 -1.627394e+00
3.789000e+00 -1.627594e+00 -1.627643e+00
3.790000e+00 -1.627802e+00 -1.627889e+00
3.791000e+00 -1.628371e+00 -1.628134e+00
3.792000e+00 -1.628210e+00 -1.628377e+00
3.793000e+00 -1.628517e+00 -1.628618e+00
3.794000e+00 -1.628869e+00 -1.628857e+00
3.795000e+00 -1.629149e+00 -1.629094e+00
3.796000e+00 -1.629314e+00 -1.629330e+00
3.797000e+00 -1.629498e+00 -1.629563e+00
3.798000e+00 -1.629518e+00 -1.629795e+00
3.799000e+00 -1.629965e+00 -1.630024e+00
3.800000e+00 -1.630175e+00 -1.630252e+00
3.801000e+00 -1.630398e+00 -1.630478e+00
3.802000e+00 -1.630782e+00 -1.630702e+00
3.803000e+00 -1.631078e+00 -1.630923e+00
3.804000e+00 -1.631129e+00 -1.631143e+00
3.805000e+00 -1.631245e+00 -1.631362e+00
3.806000e+00 -1.631517e+00 -1.631578e+00
3.807000e+00 -1.631777e+00 -1.631792e+00
3.808000e+00 -1.632053e+00 -1.632004e+00
3.809000e+00 -1.632118e+00 -1.632215e+00
3.810000e+00 -1.632466e+00 -1.632423e+00
3.811000e+00 -1.632581e+00 -1.632629e+00
3.812000e+00 -1.632648e+00 -1.632834e+00
3.813000e+00 -1.633010e+00 -1.633036e+00
3.814000e+00 -1.633100e+00 -1.633237e+00
3.815000e+00 -1.633370e+00 -1.633436e+00
3.816000e+00 -1.633737e+00 -1.633632e+00
3.817000e+00 -1.633868e+00 -1.633827e+00
3.818000e+00 -1.634078e+00 -1.634020e+00
3.819000e+00 -1.634171e+00 -1.634211e+00
3.820000e+00 -1.634412e+00 -1.634399e+00
3.821000e+00 -1.634505e+00 -1.634586e+00
3.822000e+00 -1.634470e+00 -1.634771e+00
3.823000e+00 -1.634903e+00 -1.634954e+00
3.824000e+00 -1.635019e+00 -1.635135e+00
3.825000e+00 -1.635310e+00 -1.635314e+00
3.826000e+00 -1.635376e+00 -1.635490e+00
3.827000e+00 -1.635738e+00 -1.635665e+00
3.828000e+00 -1.635798e+00 -1.635838e+00
3.829000e+00 -1.635819e+00 -1.636009e+00
3.830000e+00 -1.636202e+00 -1.636178e+00
3.831000e+00 -1.636359e+00 -1.636345e+00
3.832000e+00 -1.636478e+00 -1.636510e+00
3.833000e+00 -1.636628e+00 -1.636672e+00
3.834000e+00 -1.636911e+00 -1.636833e+00
3.835000e+00 -1.636951e+00 -1.636992e+00
3.836000e+00 -1.637122e+00 -1.637149e+00
3.837000e+00 -1.637378e+00 -1.637303e+00
3.838000e+00 -1.637676e+00 -1.637456e+00
3.839000e+00 -1.637762e+00 -1.637607e+00
3.840000e+00 -1.637817e+00 -1.637755e+00
3.841000e+00 -1.637863e+00 -1.637902e+00
3.842000e+00 -1.638016e+00 -1.638047e+00
3.843000e+00 -1.638101e+00 -1.638189e+00
3.844000e+00 -1.638230e+00 -1.638330e+00
3.845000e+00 -1.638439e+00 -1.638468e+00
3.846000e+00 -1.638575e+00 -1.638604e+00
3.847000e+00 -1.638685e+00 -1.638739e+00
3.848000e+00 -1.639044e+00 -1.638871e+00
3.849000e+00 -1.639026e+00 -1.639001e+00
3.850000e+00 -1.639107e+00 -1.639129e+00
3.851000e+00 -1.639273e+00 -1.639255e+00
3.852000e+00 -1.639366e+00 -1.639379e+00
3.853000e+00 -1.639546e+00 -1.639501e+00
3.854000e+00 -1.639622e+00 -1.639621e+00
3.855000e+00 -1.639806e+00 -1.639739e+00
3.856000e+00 -1.639732e+00 -1.639854e+00
3.857000e+00 -1.639917e+00 -1.639968e+00
3.858000e+00 -1.640275e+00 -1.640079e+00
3.859000e+00 -1.640226e+00 -1.640189e+00
3.860000e+00 -1.640234e+00 -1.640296e+00
3.861000e+00 -1.640600e+00 -1.640401e+00
3.862000e+00 -1.640463e+00 -1.640504e+00
3.863000e+00 -1.640725e+00 -1.640605e+00
3.864000e+00 -1.640628e+00 -1.640704e+00
3.865000e+00 -1.640938e+00 -1.640801e+00
3.866000e+00 -1.641027e+00 -1.640896e+00
3.867000e+00 -1.640897e+00 -1.640988e+00
3.868000e+00 -1.641012e+00 -1.641079e+00
3.869000e+00 -1.640998e+00 -1.641167e+00
3.870000e+00 -1.640892e+00 -1.641253e+00
3.871000e+00 -1.641415e+00 -1.641337e+00
3.872000e+00 -1.641343e+00 -1.641419e+00
3.873000e+00 -1.641556e+00 -1.641499e+00
3.874000e+00 -1.641601e+00 -1.641576e+00
3.875000e+00 -1.641711e+00 -1.641652e+00
3.876000e+00 -1.641770e+00 -1.641725e+00
3.877000e+00 -1.641934e+00 -1.641797e+00
3.878000e+00 -1.641726e+00 -1.641866e+00
3.879000e+00 -1.641746e+00 -1.641933e+00
3.880000e+00 -1.642029e+00 -1.641998e+00
3.881000e+00 -1.642105e+00 -1.642060e+00
3.882000e+00 -1.642012e+00 -1.642121e+00
3.883000e+00 -1.642147e+00 -1.642179e+00
3.884000e+00 -1.642254e+00 -1.642235e+00
3.885000e+00 -1.642331e+00 -1.642289e+00
3.886000e+00 -1.642331e+00 -1.642341e+00
3.887000e+00 -1.642472e+00 -1.642391e+00
3.888000e+00 -1.642527e+00 -1.642438e+00
3.889000e+00 -1.642585e+00 -1.642484e+00
3.890000e+00 -1.642469e+00 -1.642527e+00
3.891000e+00 -1.642570e+00 -1.642568e+00
3.892000e+00 -1.642528e+00 -1.642606e+00
3.893000e+00 -1.642696e+00 -1.642643e+00
3.894000e+00 -1.642645e+00 -1.642677e+00
3.895000e+00 -1.642620e+00 -1.642710e+00
3.896000e+00 -1.642864e+00 -1.642740e+00
3.897000e+00 -1.642810e+00 -1.642768e+00
3.898000e+00 -1.642781e+00 -1.642793e+00
3.899000e+00 -1.642649e+00 -1.642817e+00
3.900000e+00 -1.642797e+00 -1.642838e+00
3.901000e+00 -1.642737e+00 -1.642857e+00
3.902000e+00 -1.643040e+00 -1.642874e+00
3.903000e+00 -1.642985e+00 -1.642888e+00
3.904000e+00 -1.642790e+00 -1.642901e+00
3.905000e+00 -1.642736e+00 -1.642911e+00
3.906000e+00 -1.643075e+00 -1.642919e+00
3.907000e+00 -1.642809e+00 -1.642925e+00
3.908000e+00 -1.642792e+00 -1.642928e+00
3.909000e+00 -1.642934e+00 -1.642930e+00
3.910000e+00 -1.642909e+00 -1.642929e+00
3.911000e+00 -1.642975e+00 -1.642926e+00
3.912000e+00 -1.643095e+00 -1.642920e+00
3.913000e+00 -1.642825e+00 -1.642913e+00
3.914000e+00 -1.643044e+00 -1.642903e+00
3.915000e+00 -1.642941e+00 -1.642891e+00
3.916000e+00 -1.642908e+00 -1.642876e+00
3.917000e+00 -1.642829e+00 -1.642860e+00
3.918000e+00 -1.642739e+00 -1.642841e+00
3.919000e+00 -1.643041e+00 -1.642820e+00
3.920000e+00 -1.642766e+00 -1.642797e+00
3.921000e+00 -1.642773e+00 -1.642771e+00
3.922000e+00 -1.642752e+00 -1.642743e+00
3.923000e+00 -1.642778e+00 -1.642713e+00
3.924000e+00 -1.642748e+00 -1.642681e+00
3.925000e+00 -1.642439e+00 -1.642646e+00
3.926000e+00 -1.642441e+00 -1.642609e+00
3.927000e+00 -1.642688e+00 -1.642570e+00
3.928000e+00 -1.642582e+00 -1.642529e+00
3.929000e+00 -1.642487e+00 -1.642485e+00
3.930000e+00 -1.642571e+00 -1.642439e+00
3.931000e+00 -1.642395e+00 -1.642391e+00
3.932000e+00 -1.642338e+00 -1.642341e+00
3.933000e+00 -1.642399e+00 -1.642288e+00
3.934000e+00 -1.642270e+00 -1.642233e+00
3.935000e+00 -1.642259e+00 -1.642175e+00
3.936000e+00 -1.642090e+00 -1.642116e+00
3.937000e+00 -1.641975e+00 -1.642054e+00
3.938000e+00 -1.641970e+00 -1.641990e+00
3.939000e+00 -1.642015e+00 -1.641923e+00
3.940000e+00 -1.641795e+00 -1.641854e+00
3.941000e+00 -1.641750e+00 -1.641783e+00
3.942000e+00 -1.641740e+00 -1.641710e+00
3.943000e+00 -1.641647e+00 -1.641634e+00
3.944000e+00 -1.641470e+00 -1.641556e+00
3.945000e+00 -1.641529e+00 -1.641476e+00
3.946000e+00 -1.641352e+00 -1.641393e+00
3.947000e+00 -1.641382e+00 -1.641308e+00
3.948000e+00 -1.641169e+00 -1.641221e+00
3.949000e+00 -1.641229e+00 -1.641132e+00
3.950000e+00 -1.640954e+00 -1.641040e+00
3.951000e+00 -1.640736e+00 -1.640946e+00
3.952000e+00 -1.640676e+00 -1.640849e+00
3.953000e+00 -1.640781e+00 -1.640750e+00
3.954000e+00 -1.640731e+00 -1.640649e+00
3.955000e+00 -1.640579e+00 -1.640546e+00
3.956000e+00 -1.640512e+00 -1.640440e+00
3.957000e+00 -1.640313e+00 -1.640332e+00
3.958000e+00 -1.640169e+00 -1.640222e+00
3.959000e+00 -1.640083e+00 -1.640109e+00
3.960000e+00 -1.640042e+00 -1.639994e+00
3.961000e+00 -1.639860e+00 -1.639876e+00
3.962000e+00 -1.639873e+00 -1.639756e+00
3.963000e+00 -1.639650e+00 -1.639634e+00
3.964000e+00 -1.639613e+00 -1.639510e+00
3.965000e+00 -1.639260e+00 -1.639383e+00
3.966000e+00 -1.639156e+00 -1.639254e+00
3.967000e+00 -1.639234e+00 -1.639122e+00
3.968000e+00 -1.638872e+00 -1.638989e+00
3.969000e+00 -1.638883e+00 -1.638852e+00
3.970000e+00 -1.638670e+00 -1.638714e+00
3.971000e+00 -1.638549e+00 -1.638573e+00
3.972000e+00 -1.638392e+00 -1.638430e+00
3.973000e+00 -1.638406e+00 -1.638284e+00
3.974000e+00 -1.638156e+00 -1.638136e+00
3.975000e+00 -1.637949e+00 -1.637986e+00
3.976000e+00 -1.637818e+00 -1.637833e+00
3.977000e+00 -1.637538e+00 -1.637678e+00
3.978000e+00 -1.637610e+00 -1.637520e+00
3.979000e+00 -1.637439e+00 -1.637361e+00
3.980000e+00 -1.637174e+00 -1.637199e+00
3.981000e+00 -1.636947e+00 -1.637034e+00
3.982000e+00 -1.636907e+00 -1.636867e+00
3.983000e+00 -1.636635e+00 -1.636698e+00
3.984000e+00 -1.636565e+00 -1.636526e+00
3.985000e+00 -1.636265e+00 -1.636352e+00
3.986000e+00 -1.636180e+00 -1.636176e+00
3.987000e+00 -1.636091e+00 -1.635997e+00
3.988000e+00 -1.635753e+00 -1.635816e+00
3.989000e+00 -1.635704e+00 -1.635632e+00
3.990000e+00 -1.635567e+00 -1.635446e+00
3.991000e+00 -1.635084e+00 -1.635258e+00
3.992000e+00 -1.635026e+00 -1.635067e+00
3.993000e+00 -1.634792e+00 -1.634874e+00
3.994000e+00 -1.634753e+00 -1.634678e+00
3.995000e+00 -1.634436e+00 -1.634480e+00
3.996000e+00 -1.634295e+00 -1.634280e+00
3.997000e+00 -1.634109e+00 -1.634077e+00
3.998000e+00 -1.634017e+00 -1.633872e+00
3.999000e+00 -1.633593e+00 -1.633664e+00
4.000000e+00 -1.633491e+00 -1.633455e+00
4.001000e+00 -1.633277e+00 -1.633242e+00
4.002000e+00 -1.633100e+00 -1.633027e+00
4.003000e+00 -1.632732e+00 -1.632810e+00
4.004000e+00 -1.632467e+00 -1.632591e+00
4.005000e+00 -1.632245e+00 -1.632369e+00
4.006000e+00 -1.632215e+00 -1.632144e+00
4.007000e+00 -1.631813e+00 -1.631918e+00
4.008000e+00 -1.631689e+00 -1.631688e+00
4.009000e+00 -1.631580e+00 -1.631457e+00
4.010000e+00 -1.631205e+00 -1.631223e+00
4.011000e+00 -1.630931e+00 -1.630986e+00
4.012000e+00 -1.630726e+00 -1.630747e+00
4.013000e+00 -1.630499e+00 -1.630506e+00
4.014000e+00 -1.630191e+00 -1.630262e+00
4.015000e+00 -1.629874e+00 -1.630016e+00
4.016000e+00 -1.629546e+00 -1.629768e+00
4.017000e+00 -1.629398e+00 -1.629517e+00
4.018000e+00 -1.629381e+00 -1.629263e+00
4.019000e+00 -1.628940e+00 -1.629008e+00
4.020000e+00 -1.628852e+00 -1.628749e+00
4.021000e+00 -1.628293e+00 -1.628489e+00
4.022000e+00 -1.628090e+00 -1.628225e+00
4.023000e+00 -1.628100e+00 -1.627960e+00
4.024000e+00 -1.627685e+00 -1.627692e+00
4.025000e+00 -1.627431e+00 -1.627421e+00
4.026000e+00 -1.627102e+00 -1.627149e+00
4.027000e+00 -1.626828e+00 -1.626873e+00
4.028000e+00 -1.626597e+00 -1.626595e+00
4.029000e+00 -1.626362e+00 -1.626315e+00
4.030000e+00 -1.626238e+00 -1.626033e+00
4.031000e+00 -1.625716e+00 -1.625748e+00
4.032000e+00 -1.625578e+00 -1.625460e+00
4.033000e+00 -1.625100e+00 -1.625170e+00
4.034000e+00 -1.624764e+00 -1.624878e+00
4.035000e+00 -1.624639e+00 -1.624583e+00
4.036000e+00 -1.624288e+00 -1.624286e+00
4.037000e+00 -1.623928e+00 -1.623986e+00
4.038000e+00 -1.623760e+00 -1.623684e+00
4.039000e+00 -1.623347e+00 -1.623379e+00
4.040000e+00 -1.622891e+00 -1.623072e+00
4.041000e+00 -1.622438e+00 -1.622762e+00
4.042000e+00 -1.622377e+00 -1.622450e+00
4.043000e+00 -1.622254e+00 -1.622136e+00
4.044000e+00 -1.621979e+00 -1.621819e+00
4.045000e+00 -1.621449e+00 -1.621500e+00
4.046000e+00 -1.621237e+00 -1.621178e+00
4.047000e+00 -1.620791e+00 -1.620853e+00
4.048000e+00 -1.620436e+00 -1.620527e+00
4.049000e+00 -1.620208e+00 -1.620198e+00
4.050000e+00 -1.619822e+00 -1.619866e+00
4.051000e+00 -1.619544e+00 -1.619532e+00
4.052000e+00 -1.619274e+00 -1.619195e+00
4.053000e+00 -1.618966e+00 -1.618856e+00
4.054000e+00 -1.618641e+00 -1.618515e+00
4.055000e+00 -1.618223e+00 -1.618171e+00
4.056000e+00 -1.618033e+00 -1.617824e+00
4.057000e+00 -1.617324e+00 -1.617475e+00
4.058000e+00 -1.617147e+00 -1.617124e+00
4.059000e+00 -1.616532e+00 -1.616770e+00
4.060000e+00 -1.616428e+00 -1.616414e+00
4.061000e+00 -1.616064e+00 -1.616055e+00
4.062000e+00 -1.615791e+00 -1.615694e+00
4.063000e+00 -1.615361e+00 -1.615330e+00
4.064000e+00 -1.614850e+00 -1.614964e+00
4.065000e+00 -1.614751e+00 -1.614595e+00
4.066000e+00 -1.614235e+00 -1.614224e+00
4.067000e+00 -1.613773e+00 -1.613850e+00
4.068000e+00 -1.613564e+00 -1.613474e+00
4.069000e+00 -1.612969e+00 -1.613096e+00
4.070000e+00 -1.612614e+00 -1.612714e+00
4.071000e+00 -1.612622e+00 -1.612331e+00
4.072000e+00 -1.611992e+00 -1.611945e+00
4.073000e+00 -1.611479e+00 -1.611556e+00
4.074000e+00 -1.611224e+00 -1.611165e+00
4.075000e+00 -1.610853e+00 -1.610772e+00
4.076000e+00 -1.610324e+00 -1.610376e+00
4.077000e+00 -1.610135e+00 -1.609978e+00
4.078000e+00 -1.609653e+00 -1.609577e+00
4.079000e+00 -1.609217e+00 -1.609173e+00
4.080000e+00 -1.608949e+00 -1.608768e+00
4.081000e+00 -1.608365e+00 -1.608359e+00
4.082000e+00 -1.608093e+00 -1.607948e+00
4.083000e+00 -1.607581e+00 -1.607535e+00
4.084000e+00 -1.607024e+00 -1.607119e+00
4.085000e+00 -1.606675e+00 -1.606701e+00
4.086000e+00 -1.606356e+00 -1.606280e+00
4.087000e+00 -1.605807e+00 -1.605857e+00
4.088000e+00 -1.605575e+00 -1.605431e+00
4.089000e+00 -1.605002e+00 -1.605003e+00
4.090000e+00 -1.604648e+00 -1.604572e+00
4.091000e+00 -1.604024e+00 -1.604139e+00
4.092000e+00 -1.603670e+00 -1.603704e+00
4.093000e+00 -1.603112e+00 -1.603265e+00
4.094000e+00 -1.602774e+00 -1.602825e+00
4.095000e+00 -1.602375e+00 -1.602382e+00
4.096000e+00 -1.602047e+00 -1.601936e+00
4.097000e+00 -1.601448e+00 -1.601488e+00
4.098000e+00 -1.601126e+00 -1.601037e+00
4.099000e+00 -1.600779e+00 -1.600584e+00
4.100000e+00 -1.600017e+00 -1.600128e+00
4.101000e+00 -1.599710e+00 -1.599670e+00
4.102000e+00 -1.599331e+00 -1.599210e+00
4.103000e+00 -1.598644e+00 -1.598747e+00
4.104000e+00 -1.598139e+00 -1.598281e+00
4.105000e+00 -1.597814e+00 -1.597813e+00
4.106000e+00 -1.597349e+00 -1.597343e+00
4.107000e+00 -1.596956e+00 -1.596870e+00
4.108000e+00 -1.596389e+00 -1.596394e+00
4.109000e+00 -1.595857e+00 -1.595916e+00
4.110000e+00 -1.595611e+00 -1.595435e+00
4.111000e+00 -1.595034e+00 -1.594952e+00
4.112000e+00 -1.594357e+00 -1.594467e+00
4.113000e+00 -1.594055e+00 -1.593979e+00
4.114000e+00 -1.593358e+00 -1.593489e+00
4.115000e+00 -1.593010e+00 -1.592996e+00
4.116000e+00 -1.592606e+00 -1.592500e+00
4.117000e+00 -1.592055e+00 -1.592002e+00
4.118000e+00 -1.591370e+00 -1.591502e+00
4.119000e+00 -1.591027e+00 -1.590999e+00
4.120000e+00 -1.590725e+00 -1.590493e+00
4.121000e+00 -1.589940e+00 -1.589985e+00
4.122000e+00 -1.589382e+00 -1.589475e+00
4.123000e+00 -1.588967e+00 -1.588962e+00
4.124000e+00 -1.588575e+00 -1.588447e+00
4.125000e+00 -1.587949e+00 -1.587929e+00
4.126000e+00 -1.587427e+00 -1.587408e+00
4.127000e+00 -1.587012e+00 -1.586885e+00
4.128000e+00 -1.586370e+00 -1.586360e+00
4.129000e+00 -1.585813e+00 -1.585832e+00
4.130000e+00 -1.585406e+00 -1.585302e+00
4.131000e+00 -1.584666e+00 -1.584769e+00
4.132000e+00 -1.584360e+00 -1.584233e+00
4.133000e+00 -1.583650e+00 -1.583696e+00
4.134000e+00 -1.583277e+00 -1.583155e+00
4.135000e+00 -1.582666e+00 -1.582612e+00
4.136000e+00 -1.582161e+00 -1.582067e+00
4.137000e+00 -1.581615e+00 -1.581519e+00
4.138000e+00 -1.580885e+00 -1.580969e+00
4.139000e+00 -1.580480e+00 -1.580416e+00
4.140000e+00 -1.579872e+00 -1.579861e+00
4.141000e+00 -1.579445e+00 -1.579303e+00
4.142000e+00 -1.578791e+00 -1.578743e+00
4.143000e+00 -1.578179e+00 -1.578180e+00
4.144000e+00 -1.577678e+00 -1.577615e+00
4.145000e+00 -1.577171e+00 -1.577047e+00
4.146000e+00 -1.576492e+00 -1.576477e+00
4.147000e+00 -1.575857e+00 -1.575904e+00
4.148000e+00 -1.575212e+00 -1.575329e+00
4.149000e+00 -1.574818e+00 -1.574751e+00
4.150000e+00 -1.574232e+00 -1.574171e+00
4.151000e+00 -1.573577e+00 -1.573588e+00
4.152000e+00 -1.572902e+00 -1.573003e+00
4.153000e+00 -1.572412e+00 -1.572415e+00
4.154000e+00 -1.571847e+00 -1.571825e+00
4.155000e+00 -1.571071e+00 -1.571232e+00
4.156000e+00 -1.570681e+00 -1.570637e+00
4.157000e+00 -1.570005e+00 -1.570040e+00
4.158000e+00 -1.569384e+00 -1.569439e+00
4.159000e+00 -1.568574e+00 -1.568837e+00
4.160000e+00 -1.568140e+00 -1.568232e+00
4.161000e+00 -1.567544e+00 -1.567624e+00
4.162000e+00 -1.566890e+00 -1.567014e+00
4.163000e+00 -1.566404e+00 -1.566402e+00
4.164000e+00 -1.565638e+00 -1.565787e+00
4.165000e+00 -1.565057e+00 -1.565169e+00
4.166000e+00 -1.564486e+00 -1.564549e+00
4.167000e+00 -1.564023e+00 -1.563927e+00
4.168000e+00 -1.563438e+00 -1.563302e+00
4.169000e+00 -1.562611e+00 -1.562674e+00
4.170000e+00 -1.561915e+00 -1.562044e+00
4.171000e+00 -1.561314e+00 -1.561412e+00
4.172000e+00 -1.560607e+00 -1.560777e+00
4.173000e+00 -1.559944e+00 -1.560140e+00
4.174000e+00 -1.559607e+00 -1.559500e+00
4.175000e+00 -1.558997e+00 -1.558858e+00
4.176000e+00 -1.558204e+00 -1.558213e+00
4.177000e+00 -1.557419e+00 -1.557566e+00
4.178000e+00 -1.556785e+00 -1.556916e+00
4.179000e+00 -1.556299e+00 -1.556264e+00
4.180000e+00 -1.555654e+00 -1.555609e+00
4.181000e+00 -1.555132e+00 -1.554952e+00
4.182000e+00 -1.554405e+00 -1.554292e+00
4.183000e+00 -1.553489e+00 -1.553630e+00
4.184000e+00 -1.552832e+00 -1.552965e+00
4.185000e+00 -1.552438e+00 -1.552298e+00
4.186000e+00 -1.551615e+00 -1.551629e+00
4.187000e+00 -1.550951e+00 -1.550957e+00
4.188000e+00 -1.550238e+00 -1.550282e+00
4.189000e+00 -1.549505e+00 -1.549606e+00
4.190000e+00 -1.548987e+00 -1.548926e+00
4.191000e+00 -1.548107e+00 -1.548244e+00
4.192000e+00 -1.547693e+00 -1.547560e+00
4.193000e+00 -1.546943e+00 -1.546873e+00
4.194000e+00 -1.546283e+00 -1.546184e+00
4.195000e+00 -1.545430e+00 -1.545492e+00
4.196000e+00 -1.544872e+00 -1.544798e+00
4.197000e+00 -1.544082e+00 -1.544102e+00
4.198000e+00 -1.543497e+00 -1.543402e+00
4.199000e+00 -1.542939e+00 -1.542701e+00
4.200000e+00 -1.542022e+00 -1.541997e+00
4.201000e+00 -1.541401e+00 -1.541290e+00
4.202000e+00 -1.540483e+00 -1.540582e+00
4.203000e+00 -1.539924e+00 -1.539870e+00
4.204000e+00 -1.539289e+00 -1.539156e+00
4.205000e+00 -1.538344e+00 -1.538440e+00
4.206000e+00 -1.537746e+00 -1.537721e+00
4.207000e+00 -1.537143e+00 -1.537000e+00
4.208000e+00 -1.536211e+00 -1.536277e+00
4.209000e+00 -1.535527e+00 -1.535551e+00
4.210000e+00 -1.534888e+00 -1.534822e+00
4.211000e+00 -1.534192e+00 -1.534091e+00
4.212000e+00 -1.533280e+00 -1.533358e+00
4.213000e+00 -1.532710e+00 -1.532622e+00
4.214000e+00 -1.531833e+00 -1.531883e+00
4.215000e+00 -1.531059e+00 -1.531143e+00
4.216000e+00 -1.530397e+00 -1.530400e+00
4.217000e+00 -1.529442e+00 -1.529654e+00
4.218000e+00 -1.529062e+00 -1.528906e+00
4.219000e+00 -1.528227e+00 -1.528155e+00
4.220000e+00 -1.527450e+00 -1.527402e+00
4.221000e+00 -1.526633e+00 -1.526647e+00
4.222000e+00 -1.525914e+00 -1.525889e+00
4.223000e+00 -1.525229e+00 -1.525129e+00
4.224000e+00 -1.524310e+00 -1.524366e+00
4.225000e+00 -1.523742e+00 -1.523601e+00
4.226000e+00 -1.522939e+00 -1.522834e+00
4.227000e+00 -1.521816e+00 -1.522064e+00
4.228000e+00 -1.521361e+00 -1.521291e+00
4.229000e+00 -1.520607e+00 -1.520517e+00
4.230000e+00 -1.519656e+00 -1.519739e+00
4.231000e+00 -1.518882e+00 -1.518960e+00
4.232000e+00 -1.518113e+00 -1.518178e+00
4.233000e+00 -1.517344e+00 -1.517393e+00
4.234000e+00 -1.516514e+00 -1.516606e+00
4.235000e+00 -1.515777e+00 -1.515817e+00
4.236000e+00 -1.514961e+00 -1.515025e+00
4.237000e+00 -1.514256e+00 -1.514231e+00
4.238000e+00 -1.513305e+00 -1.513434e+00
4.239000e+00 -1.512611e+00 -1.512635e+00
4.240000e+00 -1.511724e+00 -1.511834e+00
4.241000e+00 -1.511049e+00 -1.511030e+00
4.242000e+00 -1.510197e+00 -1.510224e+00
4.243000e+00 -1.509483e+00 -1.509415e+00
4.244000e+00 -1.508897e+00 -1.508604e+00
4.245000e+00 -1.507710e+00 -1.507791e+00
4.246000e+00 -1.506913e+00 -1.506975e+00
4.247000e+00 -1.505987e+00 -1.506157e+00
4.248000e+00 -1.505449e+00 -1.505336e+00
4.249000e+00 -1.504400e+00 -1.504513e+00
4.250000e+00 -1.503809e+00 -1.503688e+00
4.251000e+00 -1.502792e+00 -1.502860e+00
4.252000e+00 -1.502014e+00 -1.502030e+00
4.253000e+00 -1.501030e+00 -1.501197e+00
4.254000e+00 -1.500273e+00 -1.500362e+00
4.255000e+00 -1.499511e+00 -1.499525e+00
4.256000e+00 -1.498930e+00 -1.498685e+00
4.257000e+00 -1.497890e+00 -1.497843e+00
4.258000e+00 -1.496821e+00 -1.496998e+00
4.259000e+00 -1.496305e+00 -1.496151e+00
4.260000e+00 -1.495261e+00 -1.495302e+00
4.261000e+00 -1.494552e+00 -1.494450e+00
4.262000e+00 -1.493477e+00 -1.493596e+00
4.263000e+00 -1.492712e+00 -1.492740e+00
4.264000e+00 -1.491958e+00 -1.491881e+00
4.265000e+00 -1.490867e+00 -1.491020e+00
4.266000e+00 -1.490263e+00 -1.490156e+00
4.267000e+00 -1.489292e+00 -1.489290e+00
4.268000e+00 -1.488360e+00 -1.488422e+00
4.269000e+00 -1.487586e+00 -1.487551e+00
4.270000e+00 -1.486811e+00 -1.486678e+00
4.271000e+00 -1.485712e+00 -1.485803e+00
4.272000e+00 -1.485204e+00 -1.484925e+00
4.273000e+00 -1.484081e+00 -1.484045e+00
4.274000e+00 -1.483054e+00 -1.483163e+00
4.275000e+00 -1.482253e+00 -1.482278e+00
4.276000e+00 -1.481422e+00 -1.481391e+00
4.277000e+00 -1.480467e+00 -1.480501e+00
4.278000e+00 -1.479623e+00 -1.479609e+00
4.279000e+00 -1.478502e+00 -1.478715e+00
4.280000e+00 -1.477771e+00 -1.477818e+00
4.281000e+00 -1.477035e+00 -1.476919e+00
4.282000e+00 -1.476033e+00 -1.476018e+00
4.283000e+00 -1.475438e+00 -1.475115e+00
4.284000e+00 -1.474145e+00 -1.474209e+00
4.285000e+00 -1.473468e+00 -1.473300e+00
4.286000e+00 -1.472598e+00 -1.472390e+00
4.287000e+00 -1.471651e+00 -1.471477e+00
4.288000e+00 -1.470582e+00 -1.470562e+00
4.289000e+00 -1.469577e+00 -1.469644e+00
4.290000e+00 -1.468710e+00 -1.468724e+00
4.291000e+00 -1.467964e+00 -1.467802e+00
4.292000e+00 -1.466864e+00 -1.466877e+00
4.293000e+00 -1.465858e+00 -1.465951e+00
4.294000e+00 -1.465030e+00 -1.465021e+00
4.295000e+00 -1.464077e+00 -1.464090e+00
4.296000e+00 -1.463240e+00 -1.463156e+00
4.297000e+00 -1.462166e+00 -1.462220e+00
4.298000e+00 -1.461180e+00 -1.461281e+00
4.299000e+00 -1.460186e+00 -1.460341e+00
4.300000e+00 -1.459417e+00 -1.459398e+00
4.301000e+00 -1.458150e+00 -1.458452e+00
4.302000e+00 -1.457616e+00 -1.457505e+00
4.303000e+00 -1.456606e+00 -1.456555e+00
4.304000e+00 -1.455668e+00 -1.455602e+00
4.305000e+00 -1.454650e+00 -1.454648e+00
4.306000e+00 -1.453604e+00 -1.453691e+00
4.307000e+00 -1.452807e+00 -1.452732e+00
4.308000e+00 -1.451752e+00 -1.451770e+00
4.309000e+00 -1.450916e+00 -1.450807e+00
4.310000e+00 -1.449669e+00 -1.449841e+00
4.311000e+00 -1.448724e+00 -1.448872e+00
4.312000e+00 -1.447910e+00 -1.447902e+00
4.313000e+00 -1.447067e+00 -1.446929e+00
4.314000e+00 -1.446079e+00 -1.445954e+00
4.315000e+00 -1.445103e+00 -1.444976e+00
4.316000e+00 -1.443882e+00 -1.443997e+00
4.317000e+00 -1.443086e+00 -1.443015e+00
4.318000e+00 -1.441839e+00 -1.442031e+00
4.319000e+00 -1.440631e+00 -1.441044e+00
4.320000e+00 -1.440253e+00 -1.440055e+00
4.321000e+00 -1.438874e+00 -1.439064e+00
4.322000e+00 -1.438040e+00 -1.438071e+00
4.323000e+00 -1.437101e+00 -1.437076e+00
4.324000e+00 -1.436052e+00 -1.436078e+00
4.325000e+00 -1.435048e+00 -1.435078e+00
4.326000e+00 -1.434170e+00 -1.434076e+00
4.327000e+00 -1.433275e+00 -1.433071e+00
4.328000e+00 -1.431937e+00 -1.432064e+00
4.329000e+00 -1.431035e+00 -1.431055e+00
4.330000e+00 -1.430150e+00 -1.430044e+00
4.331000e+00 -1.429076e+00 -1.429031e+00
4.332000e+00 -1.428015e+00 -1.428015e+00
4.333000e+00 -1.427139e+00 -1.426997e+00
4.334000e+00 -1.426068e+00 -1.425977e+00
4.335000e+00 -1.424846e+00 -1.424954e+00
4.336000e+00 -1.423947e+00 -1.423930e+00
4.337000e+00 -1.423033e+00 -1.422903e+00
4.338000e+00 -1.421918e+00 -1.421874e+00
4.339000e+00 -1.420791e+00 -1.420843e+00
4.340000e+00 -1.419816e+00 -1.419809e+00
4.341000e+00 -1.418776e+00 -1.418773e+00
4.342000e+00 -1.417677e+00 -1.417735e+00
4.343000e+00 -1.416608e+00 -1.416695e+00
4.344000e+00 -1.415806e+00 -1.415653e+00
4.345000e+00 -1.414741e+00 -1.414608e+00
4.346000e+00 -1.413679e+00 -1.413562e+00
4.347000e+00 -1.412654e+00 -1.412513e+00
4.348000e+00 -1.411553e+00 -1.411462e+00
4.349000e+00 -1.410293e+00 -1.410408e+00
4.350000e+00 -1.409308e+00 -1.409353e+00
4.351000e+00 -1.408207e+00 -1.408295e+00
4.352000e+00 -1.407150e+00 -1.407235e+00
4.353000e+00 -1.406048e+00 -1.406173e+00
4.354000e+00 -1.405188e+00 -1.405109e+00
4.355000e+00 -1.404037e+00 -1.404043e+00
4.356000e+00 -1.403106e+00 -1.402974e+00
4.357000e+00 -1.401908e+00 -1.401903e+00
4.358000e+00 -1.400803e+00 -1.400830e+00
4.359000e+00 -1.399682e+00 -1.399755e+00
4.360000e+00 -1.398689e+00 -1.398678e+00
4.361000e+00 -1.397688e+00 -1.397599e+00
4.362000e+00 -1.396535e+00 -1.396517e+00
4.363000e+00 -1.395555e+00 -1.395433e+00
4.364000e+00 -1.394263e+00 -1.394347e+00
4.365000e+00 -1.393318e+00 -1.393259e+00
4.366000e+00 -1.392139e+00 -1.392169e+00
4.367000e+00 -1.391146e+00 -1.391077e+00
4.368000e+00 -1.389785e+00 -1.389982e+00
4.369000e+00 -1.388803e+00 -1.388886e+00
4.370000e+00 -1.387915e+00 -1.387787e+00
4.371000e+00 -1.386622e+00 -1.386686e+00
4.372000e+00 -1.385578e+00 -1.385583e+00
4.373000e+00 -1.384457e+00 -1.384478e+00
4.374000e+00 -1.383527e+00 -1.383371e+00
4.375000e+00 -1.382184e+00 -1.382261e+00
4.376000e+00 -1.381012e+00 -1.381150e+00
4.377000e+00 -1.380132e+00 -1.380036e+00
4.378000e+00 -1.378901e+00 -1.378921e+00
4.379000e+00 -1.377718e+00 -1.377803e+00
4.380000e+00 -1.376799e+00 -1.376683e+00
4.381000e+00 -1.375494e+00 -1.375561e+00
4.382000e+00 -1.374480e+00 -1.374437e+00
4.383000e+00 -1.373305e+00 -1.373310e+00
4.384000e+00 -1.372050e+00 -1.372182e+00
4.385000e+00 -1.371038e+00 -1.371052e+00
4.386000e+00 -1.369943e+00 -1.369919e+00
4.387000e+00 -1.368619e+00 -1.368784e+00
4.388000e+00 -1.367669e+00 -1.367648e+00
4.389000e+00 -1.366690e+00 -1.366509e+00
4.390000e+00 -1.365424e+00 -1.365368e+00
4.391000e+00 -1.363993e+00 -1.364225e+00
4.392000e+00 -1.363154e+00 -1.363080e+00
4.393000e+00 -1.361857e+00 -1.361933e+00
4.394000e+00 -1.360835e+00 -1.360784e+00
4.395000e+00 -1.359669e+00 -1.359633e+00
4.396000e+00 -1.358489e+00 -1.358479e+00
4.397000e+00 -1.357267e+00 -1.357324e+00
4.398000e+00 -1.356314e+00 -1.356167e+00
4.399000e+00 -1.354963e+00 -1.355007e+00
4.400000e+00 -1.353890e+00 -1.353846e+00
4.401000e+00 -1.352548e+00 -1.352682e+00
4.402000e+00 -1.351392e+00 -1.351517e+00
4.403000e+00 -1.350267e+00 -1.350349e+00
4.404000e+00 -1.349301e+00 -1.349179e+00
4.405000e+00 -1.348111e+00 -1.348008e+00
4.406000e+00 -1.346857e+00 -1.346834e+00
4.407000e+00 -1.345654e+00 -1.345658e+00
4.408000e+00 -1.344617e+00 -1.344480e+00
4.409000e+00 -1.343313e+00 -1.343301e+00
4.410000e+00 -1.342267e+00 -1.342119e+00
4.411000e+00 -1.341000e+00 -1.340935e+00
4.412000e+00 -1.339714e+00 -1.339749e+00
4.413000e+00 -1.338539e+00 -1.338561e+00
4.414000e+00 -1.337371e+00 -1.337372e+00
4.415000e+00 -1.336252e+00 -1.336180e+00
4.416000e+00 -1.335033e+00 -1.334986e+00
4.417000e+00 -1.333929e+00 -1.333790e+00
4.418000e+00 -1.332641e+00 -1.332592e+00
4.419000e+00 -1.331594e+00 -1.331392e+00
4.420000e+00 -1.330133e+00 -1.330191e+00
4.421000e+00 -1.329178e+00 -1.328987e+00
4.422000e+00 -1.327662e+00 -1.327781e+00
4.423000e+00 -1.326596e+00 -1.326573e+00
4.424000e+00 -1.325281e+00 -1.325364e+00
4.425000e+00 -1.324011e+00 -1.324152e+00
4.426000e+00 -1.322920e+00 -1.322938e+00
4.427000e+00 -1.321794e+00 -1.321723e+00
4.428000e+00 -1.320471e+00 -1.320505e+00
4.429000e+00 -1.319256e+00 -1.319285e+00
4.430000e+00 -1.318069e+00 -1.318064e+00
4.431000e+00 -1.316906e+00 -1.316841e+00
4.432000e+00 -1.315557e+00 -1.315615e+00
4.433000e+00 -1.314553e+00 -1.314388e+00
4.434000e+00 -1.313156e+00 -1.313159e+00
4.435000e+00 -1.311984e+00 -1.311927e+00
4.436000e+00 -1.310737e+00 -1.310694e+00
4.437000e+00 -1.309551e+00 -1.309459e+00
4.438000e+00 -1.308357e+00 -1.308222e+00
4.439000e+00 -1.306974e+00 -1.306983e+00
4.440000e+00 -1.305810e+00 -1.305742e+00
4.441000e+00 -1.304474e+00 -1.304500e+00
4.442000e+00 -1.303307e+00 -1.303255e+00
4.443000e+00 -1.302112e+00 -1.302008e+00
4.444000e+00 -1.300859e+00 -1.300760e+00
4.445000e+00 -1.299448e+00 -1.299509e+00
4.446000e+00 -1.298443e+00 -1.298257e+00
4.447000e+00 -1.296953e+00 -1.297003e+00
4.448000e+00 -1.295694e+00 -1.295747e+00
4.449000e+00 -1.294486e+00 -1.294489e+00
4.450000e+00 -1.293241e+00 -1.293229e+00
4.451000e+00 -1.292085e+00 -1.291967e+00
4.452000e+00 -1.290772e+00 -1.290704e+00
4.453000e+00 -1.289611e+00 -1.289438e+00
4.454000e+00 -1.288021e+00 -1.288171e+00
4.455000e+00 -1.286656e+00 -1.286902e+00
4.456000e+00 -1.285632e+00 -1.285630e+00
4.457000e+00 -1.284561e+00 -1.284357e+00
4.458000e+00 -1.282965e+00 -1.283083e+00
4.459000e+00 -1.281505e+00 -1.281806e+00
4.460000e+00 -1.280569e+00 -1.280527e+00
4.461000e+00 -1.279252e+00 -1.279247e+00
4.462000e+00 -1.278030e+00 -1.277965e+00
4.463000e+00 -1.276634e+00 -1.276681e+00
4.464000e+00 -1.275340e+00 -1.275395e+00
4.465000e+00 -1.273995e+00 -1.274107e+00
4.466000e+00 -1.272708e+00 -1.272817e+00
4.467000e+00 -1.271547e+00 -1.271526e+00
4.468000e+00 -1.270171e+00 -1.270233e+00
4.469000e+00 -1.269031e+00 -1.268938e+00
4.470000e+00 -1.267560e+00 -1.267641e+00
4.471000e+00 -1.266386e+00 -1.266342e+00
4.472000e+00 -1.264944e+00 -1.265042e+00
4.473000e+00 -1.263850e+00 -1.263740e+00
4.474000e+00 -1.262481e+00 -1.262435e+00
4.475000e+00 -1.261262e+00 -1.261130e+00
4.476000e+00 -1.259807e+00 -1.259822e+00
4.477000e+00 -1.258595e+00 -1.258512e+00
4.478000e+00 -1.257136e+00 -1.257201e+00
4.479000e+00 -1.255706e+00 -1.255888e+00
4.480000e+00 -1.254494e+00 -1.254573e+00
4.481000e+00 -1.253172e+00 -1.253257e+00
4.482000e+00 -1.251913e+00 -1.251938e+00
4.483000e+00 -1.250543e+00 -1.250618e+00
4.484000e+00 -1.249160e+00 -1.249296e+00
4.485000e+00 -1.247857e+00 -1.247973e+00
4.486000e+00 -1.246719e+00 -1.246647e+00
4.487000e+00 -1.245306e+00 -1.245320e+00
4.488000e+00 -1.244063e+00 -1.243991e+00
4.489000e+00 -1.242802e+00 -1.242660e+00
4.490000e+00 -1.241378e+00 -1.241328e+00
4.491000e+00 -1.239885e+00 -1.239994e+00
4.492000e+00 -1.238672e+00 -1.238658e+00
4.493000e+00 -1.237405e+00 -1.237320e+00
4.494000e+00 -1.235873e+00 -1.235981e+00
4.495000e+00 -1.234583e+00 -1.234640e+00
4.496000e+00 -1.233379e+00 -1.233297e+00
4.497000e+00 -1.231799e+00 -1.231953e+00
4.498000e+00 -1.230633e+00 -1.230606e+00
4.499000e+00 -1.229245e+00 -1.229258e+00
4.500000e+00 -1.227995e+00 -1.227909e+00
4.501000e+00 -1.226594e+00 -1.226557e+00
4.502000e+00 -1.225172e+00 -1.225204e+00
4.503000e+00 -1.223769e+00 -1.223850e+00
4.504000e+00 -1.222632e+00 -1.222493e+00
4.505000e+00 -1.221168e+00 -1.221135e+00
4.506000e+00 -1.219732e+00 -1.219775e+00
4.507000e+00 -1.218318e+00 -1.218414e+00
4.508000e+00 -1.216877e+00 -1.217051e+00
4.509000e+00 -1.215513e+00 -1.215686e+00
4.510000e+00 -1.214280e+00 -1.214319e+00
4.511000e+00 -1.213010e+00 -1.212951e+00
4.512000e+00 -1.211513e+00 -1.211581e+00
4.513000e+00 -1.210324e+00 -1.210210e+00
4.514000e+00 -1.208644e+00 -1.208837e+00
4.515000e+00 -1.207478e+00 -1.207462e+00
4.516000e+00 -1.206154e+00 -1.206086e+00
4.517000e+00 -1.204631e+00 -1.204707e+00
4.518000e+00 -1.203301e+00 -1.203328e+00
4.519000e+00 -1.201852e+00 -1.201946e+00
4.520000e+00 -1.200596e+00 -1.200563e+00
4.521000e+00 -1.199048e+00 -1.199179e+00
4.522000e+00 -1.198008e+00 -1.197793e+00
4.523000e+00 -1.196416e+00 -1.196405e+00
4.524000e+00 -1.195049e+00 -1.195015e+00
4.525000e+00 -1.193635e+00 -1.193624e+00
4.526000e+00 -1.192387e+00 -1.192232e+00
4.527000e+00 -1.190934e+00 -1.190837e+00
4.528000e+00 -1.189437e+00 -1.189442e+00
4.529000e+00 -1.188025e+00 -1.188044e+00
4.530000e+00 -1.186597e+00 -1.186645e+00
4.531000e+00 -1.185285e+00 -1.185244e+00
4.532000e+00 -1.183763e+00 -1.183842e+00
4.533000e+00 -1.182518e+00 -1.182438e+00
4.534000e+00 -1.180928e+00 -1.181033e+00
4.535000e+00 -1.179760e+00 -1.179626e+00
4.536000e+00 -1.178105e+00 -1.178218e+00
4.537000e+00 -1.176898e+00 -1.176808e+00
4.538000e+00 -1.175405e+00 -1.175396e+00
4.539000e+00 -1.173994e+00 -1.173983e+00
4.540000e+00 -1.172588e+00 -1.172568e+00
4.541000e+00 -1.171247e+00 -1.171152e+00
4.542000e+00 -1.169764e+00 -1.169734e+00
4.543000e+00 -1.168456e+00 -1.168315e+00
4.544000e+00 -1.166822e+00 -1.166894e+00
4.545000e+00 -1.165567e+00 -1.165471e+00
4.546000e+00 -1.164045e+00 -1.164047e+00
4.547000e+00 -1.162757e+00 -1.162622e+00
4.548000e+00 -1.161092e+00 -1.161195e+00
4.549000e+00 -1.159648e+00 -1.159766e+00
4.550000e+00 -1.158157e+00 -1.158336e+00
4.551000e+00 -1.156758e+00 -1.156905e+00
4.552000e+00 -1.155478e+00 -1.155472e+00
4.553000e+00 -1.153951e+00 -1.154037e+00
4.554000e+00 -1.152637e+00 -1.152601e+00
4.555000e+00 -1.151364e+00 -1.151164e+00
4.556000e+00 -1.149756e+00 -1.149725e+00
4.557000e+00 -1.148192e+00 -1.148284e+00
4.558000e+00 -1.146863e+00 -1.146842e+00
4.559000e+00 -1.145369e+00 -1.145399e+00
4.560000e+00 -1.143878e+00 -1.143954e+00
4.561000e+00 -1.142539e+00 -1.142508e+00
4.562000e+00 -1.140929e+00 -1.141060e+00
4.563000e+00 -1.139533e+00 -1.139611e+00
4.564000e+00 -1.137925e+00 -1.138160e+00
4.565000e+00 -1.136660e+00 -1.136708e+00
4.566000e+00 -1.135385e+00 -1.135254e+00
4.567000e+00 -1.133726e+00 -1.133799e+00
4.568000e+00 -1.132263e+00 -1.132342e+00
4.569000e+00 -1.130804e+00 -1.130884e+00
4.570000e+00 -1.129287e+00 -1.129425e+00
4.571000e+00 -1.128068e+00 -1.127964e+00
4.572000e+00 -1.126434e+00 -1.126502e+00
4.573000e+00 -1.124836e+00 -1.125038e+00
4.574000e+00 -1.123613e+00 -1.123573e+00
4.575000e+00 -1.122199e+00 -1.122107e+00
4.576000e+00 -1.120523e+00 -1.120639e+00
4.577000e+00 -1.119014e+00 -1.119170e+00
4.578000e+00 -1.117752e+00 -1.117699e+00
4.579000e+00 -1.116265e+00 -1.116227e+00
4.580000e+00 -1.114732e+00 -1.114754e+00
4.581000e+00 -1.113356e+00 -1.113279e+00
4.582000e+00 -1.111904e+00 -1.111803e+00
4.583000e+00 -1.110418e+00 -1.110325e+00
4.584000e+00 -1.108774e+00 -1.108846e+00
4.585000e+00 -1.107356e+00 -1.107366e+00
4.586000e+00 -1.105818e+00 -1.105884e+00
4.587000e+00 -1.104405e+00 -1.104401e+00
4.588000e+00 -1.102865e+00 -1.102917e+00
4.589000e+00 -1.101280e+00 -1.101431e+00
4.590000e+00 -1.099995e+00 -1.099944e+00
4.591000e+00 -1.098474e+00 -1.098455e+00
4.592000e+00 -1.096965e+00 -1.096966e+00
4.593000e+00 -1.095476e+00 -1.095475e+00
4.594000e+00 -1.094013e+00 -1.093982e+00
4.595000e+00 -1.092410e+00 -1.092488e+00
4.596000e+00 -1.091012e+00 -1.090993e+00
4.597000e+00 -1.089480e+00 -1.089497e+00
4.598000e+00 -1.087996e+00 -1.087999e+00
4.599000e+00 -1.086567e+00 -1.086500e+00
4.600000e+00 -1.084833e+00 -1.085000e+00
4.601000e+00 -1.083700e+00 -1.083498e+00
4.602000e+00 -1.081887e+00 -1.081995e+00
4.603000e+00 -1.080471e+00 -1.080491e+00
4.604000e+00 -1.078964e+00 -1.078986e+00
4.605000e+00 -1.077421e+00 -1.077479e+00
4.606000e+00 -1.076012e+00 -1.075971e+00
4.607000e+00 -1.074445e+00 -1.074462e+00
4.608000e+00 -1.072783e+00 -1.072951e+00
4.609000e+00 -1.071332e+00 -1.071439e+00
4.610000e+00 -1.070037e+00 -1.069926e+00
4.611000e+00 -1.068523e+00 -1.068412e+00
4.612000e+00 -1.066930e+00 -1.066896e+00
4.613000e+00 -1.065533e+00 -1.065379e+00
4.614000e+00 -1.063724e+00 -1.063861e+00
4.615000e+00 -1.062255e+00 -1.062341e+00
4.616000e+00 -1.060684e+00 -1.060821e+00
4.617000e+00 -1.059370e+00 -1.059299e+00
4.618000e+00 -1.057773e+00 -1.057776e+00
4.619000e+00 -1.056257e+00 -1.056252e+00
4.620000e+00 -1.054805e+00 -1.054726e+00
4.621000e+00 -1.053104e+00 -1.053199e+00
4.622000e+00 -1.051509e+00 -1.051672e+00
4.623000e+00 -1.050211e+00 -1.050142e+00
4.624000e+00 -1.048451e+00 -1.048612e+00
4.625000e+00 -1.047110e+00 -1.047080e+00
4.626000e+00 -1.045392e+00 -1.045548e+00
4.627000e+00 -1.044015e+00 -1.044014e+00
4.628000e+00 -1.042330e+00 -1.042479e+00
4.629000e+00 -1.040799e+00 -1.040942e+00
4.630000e+00 -1.039401e+00 -1.039405e+00
4.631000e+00 -1.037587e+00 -1.037866e+00
4.632000e+00 -1.036178e+00 -1.036326e+00
4.633000e+00 -1.034798e+00 -1.034785e+00
4.634000e+00 -1.033285e+00 -1.033243e+00
4.635000e+00 -1.031675e+00 -1.031700e+00
4.636000e+00 -1.030139e+00 -1.030156e+00
4.637000e+00 -1.028740e+00 -1.028610e+00
4.638000e+00 -1.026969e+00 -1.027063e+00
4.639000e+00 -1.025531e+00 -1.025515e+00
4.640000e+00 -1.023930e+00 -1.023966e+00
4.641000e+00 -1.022413e+00 -1.022416e+00
4.642000e+00 -1.020752e+00 -1.020865e+00
4.643000e+00 -1.019403e+00 -1.019313e+00
4.644000e+00 -1.017779e+00 -1.017759e+00
4.645000e+00 -1.016355e+00 -1.016205e+00
4.646000e+00 -1.014582e+00 -1.014649e+00
4.647000e+00 -1.013167e+00 -1.013092e+00
4.648000e+00 -1.011641e+00 -1.011534e+00
4.649000e+00 -1.009876e+00 -1.009975e+00
4.650000e+00 -1.008360e+00 -1.008415e+00
4.651000e+00 -1.006887e+00 -1.006854e+00
4.652000e+00 -1.005114e+00 -1.005292e+00
4.653000e+00 -1.003701e+00 -1.003728e+00
4.654000e+00 -1.002154e+00 -1.002164e+00
4.655000e+00 -1.000629e+00 -1.000598e+00
4.656000e+00 -9.990784e-01 -9.990318e-01
4.657000e+00 -9.975667e-01 -9.974642e-01
4.658000e+00 -9.960327e-01 -9.958956e-01
4.659000e+00 -9.944073e-01 -9.943258e-01
4.660000e+00 -9.925935e-01 -9.927551e-01
4.661000e+00 -9.910335e-01 -9.911833e-01
4.662000e+00 -9.895162e-01 -9.896104e-01
4.663000e+00 -9.880142e-01 -9.880366e-01
4.664000e+00 -9.863928e-01 -9.864617e-01
4.665000e+00 -9.848590e-01 -9.848857e-01
4.666000e+00 -9.830776e-01 -9.833088e-01
4.667000e+00 -9.817342e-01 -9.817308e-01
4.668000e+00 -9.803409e-01 -9.801518e-01
4.669000e+00 -9.785195e-01 -9.785718e-01
4.670000e+00 -9.770573e-01 -9.769908e-01
4.671000e+00 -9.754198e-01 -9.754089e-01
4.672000e+00 -9.737741e-01 -9.738259e-01
4.673000e+00 -9.721917e-01 -9.722419e-01
4.674000e+00 -9.706177e-01 -9.706569e-01
4.675000e+00 -9.690210e-01 -9.690710e-01
4.676000e+00 -9.676349e-01 -9.674841e-01
4.677000e+00 -9.660506e-01 -9.658962e-01
4.678000e+00 -9.642516e-01 -9.643073e-01
4.679000e+00 -9.626495e-01 -9.627175e-01
4.680000e+00 -9.612193e-01 -9.611267e-01
4.681000e+00 -9.594065e-01 -9.595350e-01
4.682000e+00 -9.578741e-01 -9.579423e-01
4.683000e+00 -9.564875e-01 -9.563486e-01
4.684000e+00 -9.546598e-01 -9.547541e-01
4.685000e+00 -9.532539e-01 -9.531585e-01
4.686000e+00 -9.516802e-01 -9.515621e-01
4.687000e+00 -9.498265e-01 -9.499647e-01
4.688000e+00 -9.481809e-01 -9.483664e-01
4.689000e+00 -9.468455e-01 -9.467672e-01
4.690000e+00 -9.451726e-01 -9.451670e-01
4.691000e+00 -9.434859e-01 -9.435660e-01
4.692000e+00 -9.418959e-01 -9.419640e-01
4.693000e+00 -9.403596e-01 -9.403611e-01
4.694000e+00 -9.387317e-01 -9.387574e-01
4.695000e+00 -9.369975e-01 -9.371527e-01
4.696000e+00 -9.355643e-01 -9.355472e-01
4.697000e+00 -9.339230e-01 -9.339407e-01
4.698000e+00 -9.324680e-01 -9.323334e-01
4.699000e+00 -9.307618e-01 -9.307252e-01
4.700000e+00 -9.290450e-01 -9.291161e-01
4.701000e+00 -9.274940e-01 -9.275062e-01
4.702000e+00 -9.258302e-01 -9.258954e-01
4.703000e+00 -9.242976e-01 -9.242838e-01
4.704000e+00 -9.225759e-01 -9.226712e-01
4.705000e+00 -9.211922e-01 -9.210579e-01
4.706000e+00 -9.193789e-01 -9.194437e-01
4.707000e+00 -9.179189e-01 -9.178286e-01
4.708000e+00 -9.162304e-01 -9.162127e-01
4.709000e+00 -9.146575e-01 -9.145960e-01
4.710000e+00 -9.130445e-01 -9.129784e-01
4.711000e+00 -9.114002e-01 -9.113601e-01
4.712000e+00 -9.098501e-01 -9.097409e-01
4.713000e+00 -9.080245e-01 -9.081209e-01
4.714000e+00 -9.066149e-01 -9.065000e-01
4.715000e+00 -9.050111e-01 -9.048784e-01
4.716000e+00 -9.032167e-01 -9.032560e-01
4.717000e+00 -9.015947e-01 -9.016327e-01
4.718000e+00 -9.000913e-01 -9.000087e-01
4.719000e+00 -8.984163e-01 -8.983839e-01
4.720000e+00 -8.965979e-01 -8.967583e-01
4.721000e+00 -8.951718e-01 -8.951319e-01
4.722000e+00 -8.933758e-01 -8.935048e-01
4.723000e+00 -8.918794e-01 -8.918768e-01
4.724000e+00 -8.904304e-01 -8.902481e-01
4.725000e+00 -8.886353e-01 -8.886187e-01
4.726000e+00 -8.870203e-01 -8.869884e-01
4.727000e+00 -8.854349e-01 -8.853575e-01
4.728000e+00 -8.836593e-01 -8.837257e-01
4.729000e+00 -8.820041e-01 -8.820933e-01
4.730000e+00 -8.804943e-01 -8.804601e-01
4.731000e+00 -8.788279e-01 -8.788261e-01
4.732000e+00 -8.771983e-01 -8.771914e-01
4.733000e+00 -8.755479e-01 -8.755560e-01
4.734000e+00 -8.739838e-01 -8.739199e-01
4.735000e+00 -8.721820e-01 -8.722830e-01
4.736000e+00 -8.704899e-01 -8.706454e-01
4.737000e+00 -8.690236e-01 -8.690072e-01
4.738000e+00 -8.673561e-01 -8.673682e-01
4.739000e+00 -8.657160e-01 -8.657285e-01
4.740000e+00 -8.639673e-01 -8.640881e-01
4.741000e+00 -8.624439e-01 -8.624470e-01
4.742000e+00 -8.608251e-01 -8.608052e-01
4.743000e+00 -8.591265e-01 -8.591628e-01
4.744000e+00 -8.576333e-01 -8.575196e-01
4.745000e+00 -8.560492e-01 -8.558758e-01
4.746000e+00 -8.543086e-01 -8.542313e-01
4.747000e+00 -8.526429e-01 -8.525862e-01
4.748000e+00 -8.508171e-01 -8.509404e-01
4.749000e+00 -8.491911e-01 -8.492939e-01
4.750000e+00 -8.476601e-01 -8.476467e-01
4.751000e+00 -8.459174e-01 -8.459990e-01
4.752000e+00 -8.442113e-01 -8.443505e-01
4.753000e+00 -8.426099e-01 -8.427015e-01
4.754000e+00 -8.408755e-01 -8.410518e-01
4.755000e+00 -8.393847e-01 -8.394014e-01
4.756000e+00 -8.377820e-01 -8.377504e-01
4.757000e+00 -8.360715e-01 -8.360988e-01
4.758000e+00 -8.343844e-01 -8.344466e-01
4.759000e+00 -8.329226e-01 -8.327938e-01
4.760000e+00 -8.311252e-01 -8.311404e-01
4.761000e+00 -8.296910e-01 -8.294863e-01
4.762000e+00 -8.277659e-01 -8.278317e-01
4.763000e+00 -8.262347e-01 -8.261764e-01
4.764000e+00 -8.245644e-01 -8.245206e-01
4.765000e+00 -8.226275e-01 -8.228642e-01
4.766000e+00 -8.212696e-01 -8.212071e-01
4.767000e+00 -8.193792e-01 -8.195495e-01
4.768000e+00 -8.179080e-01 -8.178914e-01
4.769000e+00 -8.163851e-01 -8.162326e-01
4.770000e+00 -8.147536e-01 -8.145733e-01
4.771000e+00 -8.128305e-01 -8.129134e-01
4.772000e+00 -8.109986e-01 -8.112530e-01
4.773000e+00 -8.095346e-01 -8.095920e-01
4.774000e+00 -8.077845e-01 -8.079304e-01
4.775000e+00 -8.063244e-01 -8.062684e-01
4.776000e+00 -8.045070e-01 -8.046057e-01
4.777000e+00 -8.028816e-01 -8.029425e-01
4.778000e+00 -8.012770e-01 -8.012788e-01
4.779000e+00 -7.995755e-01 -7.996146e-01
4.780000e+00 -7.979209e-01 -7.979498e-01
4.781000e+00 -7.959492e-01 -7.962846e-01
4.782000e+00 -7.949001e-01 -7.946188e-01
4.783000e+00 -7.929060e-01 -7.929525e-01
4.784000e+00 -7.911932e-01 -7.912856e-01
4.785000e+00 -7.896909e-01 -7.896183e-01
4.786000e+00 -7.878816e-01 -7.879505e-01
4.787000e+00 -7.863554e-01 -7.862822e-01
4.788000e+00 -7.847609e-01 -7.846134e-01
4.789000e+00 -7.827249e-01 -7.829441e-01
4.790000e+00 -7.812486e-01 -7.812743e-01
4.791000e+00 -7.795384e-01 -7.796040e-01
4.792000e+00 -7.779539e-01 -7.779333e-01
4.793000e+00 -7.763210e-01 -7.762621e-01
4.794000e+00 -7.744948e-01 -7.745904e-01
4.795000e+00 -7.727888e-01 -7.729183e-01
4.796000e+00 -7.712190e-01 -7.712457e-01
4.797000e+00 -7.695023e-01 -7.695727e-01
4.798000e+00 -7.679739e-01 -7.678992e-01
4.799000e+00 -7.662755e-01 -7.662253e-01
4.800000e+00 -7.644479e-01 -7.645509e-01
4.801000e+00 -7.627812e-01 -7.628761e-01
4.802000e+00 -7.614176e-01 -7.612009e-01
4.803000e+00 -7.593900e-01 -7.595252e-01
4.804000e+00 -7.579424e-01 -7.578491e-01
4.805000e+00 -7.559738e-01 -7.561726e-01
4.806000e+00 -7.542539e-01 -7.544957e-01
4.807000e+00 -7.529762e-01 -7.528184e-01
4.808000e+00 -7.511642e-01 -7.511406e-01
4.809000e+00 -7.495672e-01 -7.494625e-01
4.810000e+00 -7.478501e-01 -7.477840e-01
4.811000e+00 -7.461760e-01 -7.461050e-01
4.812000e+00 -7.444303e-01 -7.444257e-01
4.813000e+00 -7.426806e-01 -7.427460e-01
4.814000e+00 -7.410038e-01 -7.410659e-01
4.815000e+00 -7.393168e-01 -7.393855e-01
4.816000e+00 -7.376282e-01 -7.377046e-01
4.817000e+00 -7.358887e-01 -7.360234e-01
4.818000e+00 -7.343543e-01 -7.343419e-01
4.819000e+00 -7.325593e-01 -7.326599e-01
4.820000e+00 -7.311100e-01 -7.309776e-01
4.821000e+00 -7.291880e-01 -7.292950e-01
4.822000e+00 -7.276292e-01 -7.276120e-01
4.823000e+00 -7.260202e-01 -7.259287e-01
4.824000e+00 -7.241698e-01 -7.242450e-01
4.825000e+00 -7.225261e-01 -7.225610e-01
4.826000e+00 -7.207408e-01 -7.208767e-01
4.827000e+00 -7.191756e-01 -7.191921e-01
4.828000e+00 -7.175023e-01 -7.175071e-01
4.829000e+00 -7.158312e-01 -7.158218e-01
4.830000e+00 -7.141419e-01 -7.141362e-01
4.831000e+00 -7.125803e-01 -7.124502e-01
4.832000e+00 -7.107161e-01 -7.107640e-01
4.833000e+00 -7.092907e-01 -7.090775e-01
4.834000e+00 -7.074364e-01 -7.073907e-01
4.835000e+00 -7.058391e-01 -7.057035e-01
4.836000e+00 -7.040209e-01 -7.040161e-01
4.837000e+00 -7.022442e-01 -7.023284e-01
4.838000e+00 -7.004788e-01 -7.006404e-01
4.839000e+00 -6.989845e-01 -6.989522e-01
4.840000e+00 -6.973699e-01 -6.972637e-01
4.841000e+00 -6.956014e-01 -6.955749e-01
4.842000e+00 -6.937819e-01 -6.938858e-01
4.843000e+00 -6.920629e-01 -6.921965e-01
4.844000e+00 -6.904689e-01 -6.905069e-01
4.845000e+00 -6.890002e-01 -6.888171e-01
4.846000e+00 -6.872871e-01 -6.871270e-01
4.847000e+00 -6.854785e-01 -6.854367e-01
4.848000e+00 -6.836293e-01 -6.837461e-01
4.849000e+00 -6.820063e-01 -6.820553e-01
4.850000e+00 -6.803434e-01 -6.803643e-01
4.851000e+00 -6.787146e-01 -6.786730e-01
4.852000e+00 -6.770090e-01 -6.769816e-01
4.853000e+00 -6.752159e-01 -6.752899e-01
4.854000e+00 -6.736525e-01 -6.735980e-01
4.855000e+00 -6.717106e-01 -6.719058e-01
4.856000e+00 -6.701880e-01 -6.702135e-01
4.857000e+00 -6.684391e-01 -6.685210e-01
4.858000e+00 -6.667451e-01 -6.668282e-01
4.859000e+00 -6.651289e-01 -6.651353e-01
4.860000e+00 -6.636356e-01 -6.634422e-01
4.861000e+00 -6.617206e-01 -6.617489e-01
4.862000e+00 -6.599413e-01 -6.600554e-01
4.863000e+00 -6.583506e-01 -6.583617e-01
4.864000e+00 -6.568080e-01 -6.566678e-01
4.865000e+00 -6.547182e-01 -6.549738e-01
4.866000e+00 -6.531993e-01 -6.532796e-01
4.867000e+00 -6.514368e-01 -6.515853e-01
4.868000e+00 -6.499035e-01 -6.498908e-01
4.869000e+00 -6.481613e-01 -6.481961e-01
4.870000e+00 -6.464710e-01 -6.465013e-01
4.871000e+00 -6.446216e-01 -6.448064e-01
4.872000e+00 -6.431713e-01 -6.431113e-01
4.873000e+00 -6.414086e-01 -6.414160e-01
4.874000e+00 -6.397789e-01 -6.397206e-01
4.875000e+00 -6.381095e-01 -6.380251e-01
4.876000e+00 -6.362174e-01 -6.363295e-01
4.877000e+00 -6.348457e-01 -6.346337e-01
4.878000e+00 -6.327141e-01 -6.329379e-01
4.879000e+00 -6.311619e-01 -6.312419e-01
4.880000e+00 -6.295488e-01 -6.295458e-01
4.881000e+00 -6.278706e-01 -6.278495e-01
4.882000e+00 -6.260883e-01 -6.261532e-01
4.883000e+00 -6.244190e-01 -6.244568e-01
4.884000e+00 -6.227524e-01 -6.227603e-01
4.885000e+00 -6.211300e-01 -6.210637e-01
4.886000e+00 -6.193449e-01 -6.193670e-01
4.887000e+00 -6.176567e-01 -6.176702e-01
4.888000e+00 -6.159771e-01 -6.159734e-01
4.889000e+00 -6.142324e-01 -6.142764e-01
4.890000e+00 -6.124521e-01 -6.125794e-01
4.891000e+00 -6.107762e-01 -6.108824e-01
4.892000e+00 -6.093398e-01 -6.091852e-01
4.893000e+00 -6.076542e-01 -6.074880e-01
4.894000e+00 -6.058781e-01 -6.057908e-01
4.895000e+00 -6.041445e-01 -6.040935e-01
4.896000e+00 -6.023405e-01 -6.023961e-01
4.897000e+00 -6.007623e-01 -6.006987e-01
4.898000e+00 -5.990059e-01 -5.990013e-01
4.899000e+00 -5.973081e-01 -5.973038e-01
4.900000e+00 -5.955784e-01 -5.956063e-01
4.901000e+00 -5.937770e-01 -5.939088e-01
4.902000e+00 -5.920850e-01 -5.922112e-01
4.903000e+00 -5.904162e-01 -5.905136e-01
4.904000e+00 -5.887544e-01 -5.888160e-01
4.905000e+00 -5.872487e-01 -5.871184e-01
4.906000e+00 -5.854530e-01 -5.854208e-01
4.907000e+00 -5.837630e-01 -5.837231e-01
4.908000e+00 -5.820073e-01 -5.820255e-01
4.909000e+00 -5.801127e-01 -5.803278e-01
4.910000e+00 -5.787587e-01 -5.786302e-01
4.911000e+00 -5.770093e-01 -5.769326e-01
4.912000e+00 -5.751852e-01 -5.752350e-01
4.913000e+00 -5.736611e-01 -5.735374e-01
4.914000e+00 -5.718780e-01 -5.718398e-01
4.915000e+00 -5.701096e-01 -5.701422e-01
4.916000e+00 -5.686097e-01 -5.684447e-01
4.917000e+00 -5.667147e-01 -5.667472e-01
4.918000e+00 -5.649175e-01 -5.650498e-01
4.919000e+00 -5.632940e-01 -5.633523e-01
4.920000e+00 -5.616809e-01 -5.616550e-01
4.921000e+00 -5.600236e-01 -5.599576e-01
4.922000e+00 -5.583098e-01 -5.582603e-01
4.923000e+00 -5.566935e-01 -5.565631e-01
4.924000e+00 -5.548548e-01 -5.548659e-01
4.925000e+00 -5.531416e-01 -5.531688e-01
4.926000e+00 -5.513756e-01 -5.514718e-01
4.927000e+00 -5.498506e-01 -5.497748e-01
4.928000e+00 -5.481321e-01 -5.480779e-01
4.929000e+00 -5.463062e-01 -5.463811e-01
4.930000e+00 -5.448372e-01 -5.446844e-01
4.931000e+00 -5.428049e-01 -5.429877e-01
4.932000e+00 -5.412792e-01 -5.412911e-01
4.933000e+00 -5.394859e-01 -5.395946e-01
4.934000e+00 -5.379281e-01 -5.378982e-01
4.935000e+00 -5.362192e-01 -5.362020e-01
4.936000e+00 -5.345603e-01 -5.345058e-01
4.937000e+00 -5.327431e-01 -5.328097e-01
4.938000e+00 -5.309407e-01 -5.311137e-01
4.939000e+00 -5.293967e-01 -5.294179e-01
4.940000e+00 -5.275358e-01 -5.277221e-01
4.941000e+00 -5.259152e-01 -5.260265e-01
4.942000e+00 -5.244423e-01 -5.243310e-01
4.943000e+00 -5.226262e-01 -5.226356e-01
4.944000e+00 -5.209130e-01 -5.209404e-01
4.945000e+00 -5.190921e-01 -5.192453e-01
4.946000e+00 -5.176250e-01 -5.175503e-01
4.947000e+00 -5.157887e-01 -5.158555e-01
4.948000e+00 -5.141237e-01 -5.141608e-01
4.949000e+00 -5.124082e-01 -5.124663e-01
4.950000e+00 -5.109432e-01 -5.107719e-01
4.951000e+00 -5.089751e-01 -5.090777e-01
4.952000e+00 -5.074377e-01 -5.073836e-01
4.953000e+00 -5.058248e-01 -5.056897e-01
4.954000e+00 -5.039579e-01 -5.039960e-01
4.955000e+00 -5.023255e-01 -5.023024e-01
4.956000e+00 -5.006629e-01 -5.006090e-01
4.957000e+00 -4.987820e-01 -4.989158e-01
4.958000e+00 -4.973410e-01 -4.972228e-01
4.959000e+00 -4.954332e-01 -4.955299e-01
4.960000e+00 -4.937869e-01 -4.938373e-01
4.961000e+00 -4.921127e-01 -4.921448e-01
4.962000e+00 -4.904729e-01 -4.904526e-01
4.963000e+00 -4.887362e-01 -4.887605e-01
4.964000e+00 -4.871376e-01 -4.870686e-01
4.965000e+00 -4.853372e-01 -4.853770e-01
4.966000e+00 -4.837416e-01 -4.836855e-01
4.967000e+00 -4.820533e-01 -4.819943e-01
4.968000e+00 -4.802721e-01 -4.803033e-01
4.969000e+00 -4.787083e-01 -4.786125e-01
4.970000e+00 -4.767922e-01 -4.769219e-01
4.971000e+00 -4.752916e-01 -4.752315e-01
4.972000e+00 -4.736812e-01 -4.735414e-01
4.973000e+00 -4.719532e-01 -4.718515e-01
4.974000e+00 -4.701344e-01 -4.701619e-01
4.975000e+00 -4.685168e-01 -4.684725e-01
4.976000e+00 -4.668597e-01 -4.667833e-01
4.977000e+00 -4.649854e-01 -4.650944e-01
4.978000e+00 -4.633502e-01 -4.634057e-01
4.979000e+00 -4.616137e-01 -4.617173e-01
4.980000e+00 -4.599960e-01 -4.600291e-01
4.981000e+00 -4.583748e-01 -4.583412e-01
4.982000e+00 -4.567616e-01 -4.566536e-01
4.983000e+00 -4.549582e-01 -4.549662e-01
4.984000e+00 -4.532742e-01 -4.532791e-01
4.985000e+00 -4.514598e-01 -4.515923e-01
4.986000e+00 -4.497430e-01 -4.499058e-01
4.987000e+00 -4.482175e-01 -4.482195e-01
4.988000e+00 -4.465660e-01 -4.465335e-01
4.989000e+00 -4.447419e-01 -4.448478e-01
4.990000e+00 -4.431245e-01 -4.431624e-01
4.991000e+00 -4.415593e-01 -4.414773e-01
4.992000e+00 -4.396876e-01 -4.397925e-01
4.993000e+00 -4.379655e-01 -4.381080e-01
4.994000e+00 -4.364601e-01 -4.364238e-01
4.995000e+00 -4.346836e-01 -4.347399e-01
4.996000e+00 -4.330154e-01 -4.330563e-01
4.997000e+00 -4.313298e-01 -4.313731e-01
4.998000e+00 -4.298278e-01 -4.296901e-01
4.999000e+00 -4.280265e-01 -4.280075e-01
5.000000e+00 -4.263014e-01 -4.263252e-01
5.001000e+00 -4.247935e-01 -4.246432e-01
5.002000e+00 -4.229597e-01 -4.229615e-01
5.003000e+00 -4.213905e-01 -4.212802e-01
5.004000e+00 -4.197910e-01 -4.195993e-01
5.005000e+00 -4.179299e-01 -4.179186e-01
5.006000e+00 -4.161378e-01 -4.162383e-01
5.007000e+00 -4.147097e-01 -4.145584e-01
5.008000e+00 -4.130036e-01 -4.128788e-01
5.009000e+00 -4.111648e-01 -4.111995e-01
5.010000e+00 -4.096013e-01 -4.095206e-01
5.011000e+00 -4.080129e-01 -4.078421e-01
5.012000e+00 -4.061533e-01 -4.061639e-01
5.013000e+00 -4.045382e-01 -4.044861e-01
5.014000e+00 -4.028602e-01 -4.028087e-01
5.015000e+00 -4.009862e-01 -4.011316e-01
5.016000e+00 -3.994020e-01 -3.994549e-01
5.017000e+00 -3.977847e-01 -3.977786e-01
5.018000e+00 -3.961303e-01 -3.961027e-01
5.019000e+00 -3.943375e-01 -3.944272e-01
5.020000e+00 -3.928076e-01 -3.927520e-01
5.021000e+00 -3.911079e-01 -3.910772e-01
5.022000e+00 -3.894228e-01 -3.894029e-01
5.023000e+00 -3.877808e-01 -3.877289e-01
5.024000e+00 -3.860153e-01 -3.860553e-01
5.025000e+00 -3.842962e-01 -3.843822e-01
5.026000e+00 -3.828563e-01 -3.827094e-01
5.027000e+00 -3.811979e-01 -3.810370e-01
5.028000e+00 -3.792897e-01 -3.793651e-01
5.029000e+00 -3.777682e-01 -3.776936e-01
5.030000e+00 -3.758496e-01 -3.760225e-01
5.031000e+00 -3.743837e-01 -3.743518e-01
5.032000e+00 -3.726503e-01 -3.726815e-01
5.033000e+00 -3.709698e-01 -3.710117e-01
5.034000e+00 -3.691906e-01 -3.693423e-01
5.035000e+00 -3.675698e-01 -3.676733e-01
5.036000e+00 -3.659916e-01 -3.660048e-01
5.037000e+00 -3.642659e-01 -3.643367e-01
5.038000e+00 -3.625793e-01 -3.626690e-01
5.039000e+00 -3.609436e-01 -3.610018e-01
5.040000e+00 -3.593183e-01 -3.593351e-01
5.041000e+00 -3.577614e-01 -3.576688e-01
5.042000e+00 -3.557450e-01 -3.560029e-01
5.043000e+00 -3.542936e-01 -3.543375e-01
5.044000e+00 -3.526195e-01 -3.526726e-01
5.045000e+00 -3.509402e-01 -3.510081e-01
5.046000e+00 -3.494862e-01 -3.493441e-01
5.047000e+00 -3.476729e-01 -3.476806e-01
5.048000e+00 -3.460726e-01 -3.460175e-01
5.049000e+00 -3.443898e-01 -3.443550e-01
5.050000e+00 -3.426272e-01 -3.426929e-01
5.051000e+00 -3.410358e-01 -3.410312e-01
5.052000e+00 -3.393726e-01 -3.393701e-01
5.053000e+00 -3.376995e-01 -3.377094e-01
5.054000e+00 -3.361409e-01 -3.360493e-01
5.055000e+00 -3.342292e-01 -3.343896e-01
5.056000e+00 -3.328363e-01 -3.327304e-01
5.057000e+00 -3.312723e-01 -3.310718e-01
5.058000e+00 -3.293457e-01 -3.294136e-01
5.059000e+00 -3.275895e-01 -3.277559e-01
5.060000e+00 -3.260945e-01 -3.260987e-01
5.061000e+00 -3.243848e-01 -3.244421e-01
5.062000e+00 -3.229369e-01 -3.227859e-01
5.063000e+00 -3.211844e-01 -3.211303e-01
5.064000e+00 -3.195332e-01 -3.194752e-01
5.065000e+00 -3.176965e-01 -3.178206e-01
5.066000e+00 -3.162827e-01 -3.161665e-01
5.067000e+00 -3.143838e-01 -3.145130e-01
5.068000e+00 -3.126273e-01 -3.128600e-01
5.069000e+00 -3.110336e-01 -3.112075e-01
5.070000e+00 -3.095754e-01 -3.095556e-01
5.071000e+00 -3.078901e-01 -3.079042e-01
5.072000e+00 -3.061268e-01 -3.062533e-01
5.073000e+00 -3.047092e-01 -3.046030e-01
5.074000e+00 -3.030824e-01 -3.029532e-01
5.075000e+00 -3.013005e-01 -3.013040e-01
5.076000e+00 -2.996579e-01 -2.996553e-01
5.077000e+00 -2.979513e-01 -2.980071e-01
5.078000e+00 -2.962579e-01 -2.963596e-01
5.079000e+00 -2.947093e-01 -2.947126e-01
5.080000e+00 -2.931339e-01 -2.930661e-01
5.081000e+00 -2.914387e-01 -2.914202e-01
5.082000e+00 -2.897966e-01 -2.897749e-01
5.083000e+00 -2.880704e-01 -2.881302e-01
5.084000e+00 -2.865285e-01 -2.864860e-01
5.085000e+00 -2.848718e-01 -2.848424e-01
5.086000e+00 -2.829968e-01 -2.831994e-01
5.087000e+00 -2.815232e-01 -2.815569e-01
5.088000e+00 -2.798901e-01 -2.799151e-01
5.089000e+00 -2.783137e-01 -2.782738e-01
5.090000e+00 -2.766282e-01 -2.766331e-01
5.091000e+00 -2.750552e-01 -2.749930e-01
5.092000e+00 -2.732480e-01 -2.733535e-01
5.093000e+00 -2.716063e-01 -2.717146e-01
5.094000e+00 -2.700584e-01 -2.700763e-01
5.095000e+00 -2.683467e-01 -2.684386e-01
5.096000e+00 -2.669079e-01 -2.668015e-01
5.097000e+00 -2.652814e-01 -2.651650e-01
5.098000e+00 -2.633107e-01 -2.635291e-01
5.099000e+00 -2.618397e-01 -2.618938e-01
5.100000e+00 -2.601798e-01 -2.602591e-01
5.101000e+00 -2.585182e-01 -2.586251e-01
5.102000e+00 -2.570962e-01 -2.569916e-01
5.103000e+00 -2.553158e-01 -2.553588e-01
5.104000e+00 -2.537344e-01 -2.537266e-01
5.105000e+00 -2.521679e-01 -2.520951e-01
5.106000e+00 -2.503882e-01 -2.504641e-01
5.107000e+00 -2.488841e-01 -2.488338e-01
5.108000e+00 -2.472637e-01 -2.472041e-01
5.109000e+00 -2.454704e-01 -2.455751e-01
5.110000e+00 -2.439603e-01 -2.439467e-01
5.111000e+00 -2.421318e-01 -2.423189e-01
5.112000e+00 -2.405856e-01 -2.406918e-01
5.113000e+00 -2.391542e-01 -2.390654e-01
5.114000e+00 -2.374857e-01 -2.374395e-01
5.115000e+00 -2.357100e-01 -2.358144e-01
5.116000e+00 -2.341797e-01 -2.341898e-01
5.117000e+00 -2.324409e-01 -2.325660e-01
5.118000e+00 -2.310678e-01 -2.309428e-01
5.119000e+00 -2.292267e-01 -2.293202e-01
5.120000e+00 -2.275966e-01 -2.276983e-01
5.121000e+00 -2.260835e-01 -2.260771e-01
5.122000e+00 -2.243283e-01 -2.244566e-01
5.123000e+00 -2.228547e-01 -2.228367e-01
5.124000e+00 -2.213144e-01 -2.212175e-01
5.125000e+00 -2.195601e-01 -2.195989e-01
5.126000e+00 -2.180437e-01 -2.179810e-01
5.127000e+00 -2.163553e-01 -2.163639e-01
5.128000e+00 -2.148819e-01 -2.147474e-01
5.129000e+00 -2.131721e-01 -2.131315e-01
5.130000e+00 -2.115814e-01 -2.115164e-01
5.131000e+00 -2.099369e-01 -2.099019e-01
5.132000e+00 -2.082504e-01 -2.082882e-01
5.133000e+00 -2.066125e-01 -2.066751e-01
5.134000e+00 -2.050152e-01 -2.050627e-01
5.135000e+00 -2.032681e-01 -2.034510e-01
5.136000e+00 -2.018053e-01 -2.018401e-01
5.137000e+00 -2.003086e-01 -2.002298e-01
5.138000e+00 -1.987442e-01 -1.986202e-01
5.139000e+00 -1.971108e-01 -1.970113e-01
5.140000e+00 -1.953792e-01 -1.954032e-01
5.141000e+00 -1.937647e-01 -1.937957e-01
5.142000e+00 -1.922463e-01 -1.921890e-01
5.143000e+00 -1.905097e-01 -1.905829e-01
5.144000e+00 -1.888436e-01 -1.889776e-01
5.145000e+00 -1.873583e-01 -1.873730e-01
5.146000e+00 -1.858056e-01 -1.857691e-01
5.147000e+00 -1.840345e-01 -1.841660e-01
5.148000e+00 -1.825342e-01 -1.825635e-01
5.149000e+00 -1.809876e-01 -1.809618e-01
5.150000e+00 -1.792354e-01 -1.793609e-01
5.151000e+00 -1.776724e-01 -1.777606e-01
5.152000e+00 -1.763271e-01 -1.761611e-01
5.153000e+00 -1.746227e-01 -1.745623e-01
5.154000e+00 -1.731775e-01 -1.729643e-01
5.155000e+00 -1.713703e-01 -1.713670e-01
5.156000e+00 -1.696960e-01 -1.697704e-01
5.157000e+00 -1.681997e-01 -1.681746e-01
5.158000e+00 -1.666244e-01 -1.665795e-01
5.159000e+00 -1.649668e-01 -1.649852e-01
5.160000e+00 -1.632778e-01 -1.633916e-01
5.161000e+00 -1.617453e-01 -1.617988e-01
5.162000e+00 -1.602955e-01 -1.602067e-01
5.163000e+00 -1.585171e-01 -1.586154e-01
5.164000e+00 -1.569102e-01 -1.570248e-01
5.165000e+00 -1.554240e-01 -1.554350e-01
5.166000e+00 -1.537618e-01 -1.538460e-01
5.167000e+00 -1.522398e-01 -1.522577e-01
5.168000e+00 -1.507301e-01 -1.506702e-01
5.169000e+00 -1.489116e-01 -1.490834e-01
5.170000e+00 -1.476112e-01 -1.474975e-01
5.171000e+00 -1.457534e-01 -1.459123e-01
5.172000e+00 -1.442778e-01 -1.443278e-01
5.173000e+00 -1.428479e-01 -1.427442e-01
5.174000e+00 -1.411405e-01 -1.411613e-01
5.175000e+00 -1.395473e-01 -1.395792e-01
5.176000e+00 -1.379105e-01 -1.379978e-01
5.177000e+00 -1.364083e-01 -1.364173e-01
5.178000e+00 -1.348519e-01 -1.348375e-01
5.179000e+00 -1.331468e-01 -1.332586e-01
5.180000e+00 -1.317561e-01 -1.316804e-01
5.181000e+00 -1.301013e-01 -1.301030e-01
5.182000e+00 -1.284553e-01 -1.285264e-01
5.183000e+00 -1.270110e-01 -1.269505e-01
5.184000e+00 -1.254059e-01 -1.253755e-01
5.185000e+00 -1.238922e-01 -1.238013e-01
5.186000e+00 -1.222781e-01 -1.222279e-01
5.187000e+00 -1.206466e-01 -1.206552e-01
5.188000e+00 -1.191685e-01 -1.190834e-01
5.189000e+00 -1.174177e-01 -1.175124e-01
5.190000e+00 -1.160143e-01 -1.159422e-01
5.191000e+00 -1.144108e-01 -1.143728e-01
5.192000e+00 -1.126199e-01 -1.128042e-01
5.193000e+00 -1.113062e-01 -1.112364e-01
5.194000e+00 -1.097673e-01 -1.096694e-01
5.195000e+00 -1.079954e-01 -1.081032e-01
5.196000e+00 -1.065443e-01 -1.065379e-01
5.197000e+00 -1.050061e-01 -1.049733e-01
5.198000e+00 -1.034763e-01 -1.034096e-01
5.199000e+00 -1.019338e-01 -1.018467e-01
5.200000e+00 -1.003004e-01 -1.002847e-01
5.201000e+00 -9.873184e-02 -9.872343e-02
5.202000e+00 -9.715479e-02 -9.716301e-02
5.203000e+00 -9.561641e-02 -9.560342e-02
5.204000e+00 -9.398363e-02 -9.404466e-02
5.205000e+00 -9.266380e-02 -9.248673e-02
5.206000e+00 -9.089813e-02 -9.092963e-02
5.207000e+00 -8.932763e-02 -8.937336e-02
5.208000e+00 -8.782135e-02 -8.781793e-02
5.209000e+00 -8.633339e-02 -8.626334e-02
5.210000e+00 -8.469944e-02 -8.470958e-02
5.211000e+00 -8.325147e-02 -8.315667e-02
5.212000e+00 -8.150098e-02 -8.160459e-02
5.213000e+00 -8.016016e-02 -8.005336e-02
5.214000e+00 -7.861870e-02 -7.850298e-02
5.215000e+00 -7.669527e-02 -7.695344e-02
5.216000e+00 -7.535457e-02 -7.540475e-02
5.217000e+00 -7.381114e-02 -7.385691e-02
5.218000e+00 -7.223784e-02 -7.230992e-02
5.219000e+00 -7.087211e-02 -7.076378e-02
5.220000e+00 -6.929287e-02 -6.921850e-02
5.221000e+00 -6.768973e-02 -6.767407e-02
5.222000e+00 -6.620940e-02 -6.613050e-02
5.223000e+00 -6.446309e-02 -6.458778e-02
5.224000e+00 -6.300691e-02 -6.304593e-02
5.225000e+00 -6.158657e-02 -6.150494e-02
5.226000e+00 -6.005200e-02 -5.996481e-02
5.227000e+00 -5.853911e-02 -5.842554e-02
5.228000e+00 -5.681149e-02 -5.688714e-02
5.229000e+00 -5.541315e-02 -5.534961e-02
5.230000e+00 -5.375272e-02 -5.381294e-02
5.231000e+00 -5.253587e-02 -5.227715e-02
5.232000e+00 -5.074039e-02 -5.074223e-02
5.233000e+00 -4.900124e-02 -4.920817e-02
5.234000e+00 -4.789244e-02 -4.767500e-02
5.235000e+00 -4.612476e-02 -4.614270e-02
5.236000e+00 -4.454162e-02 -4.461127e-02
5.237000e+00 -4.290713e-02 -4.308072e-02
5.238000e+00 -4.153477e-02 -4.155105e-02
5.239000e+00 -4.003893e-02 -4.002227e-02
5.240000e+00 -3.849062e-02 -3.849436e-02
5.241000e+00 -3.693596e-02 -3.696734e-02
5.242000e+00 -3.528276e-02 -3.544120e-02
5.243000e+00 -3.408720e-02 -3.391595e-02
5.244000e+00 -3.245344e-02 -3.239158e-02
5.245000e+00 -3.094759e-02 -3.086811e-02
5.246000e+00 -2.937486e-02 -2.934552e-02
5.247000e+00 -2.788673e-02 -2.782382e-02
5.248000e+00 -2.624784e-02 -2.630302e-02
5.249000e+00 -2.461900e-02 -2.478311e-02
5.250000e+00 -2.333649e-02 -2.326409e-02
5.251000e+00 -2.166506e-02 -2.174597e-02
5.252000e+00 -2.017475e-02 -2.022875e-02
5.253000e+00 -1.873546e-02 -1.871242e-02
5.254000e+00 -1.716822e-02 -1.719699e-02
5.255000e+00 -1.587809e-02 -1.568247e-02
5.256000e+00 -1.413730e-02 -1.416884e-02
5.257000e+00 -1.272627e-02 -1.265612e-02
5.258000e+00 -1.114106e-02 -1.114430e-02
5.259000e+00 -9.655930e-03 -9.633393e-03
5.260000e+00 -7.938679e-03 -8.123387e-03
5.261000e+00 -6.412726e-03 -6.614289e-03
5.262000e+00 -5.184903e-03 -5.106100e-03
5.263000e+00 -3.550975e-03 -3.598820e-03
5.264000e+00 -2.040268e-03 -2.092451e-03
5.265000e+00 -5.246956e-04 -5.869939e-04
5.266000e+00 1.102635e-03 9.175501e-04
5.267000e+00 2.373421e-03 2.421180e-03
5.268000e+00 3.821348e-03 3.923895e-03
5.269000e+00 5.314469e-03 5.425693e-03
5.270000e+00 7.098570e-03 6.926574e-03
5.271000e+00 8.371661e-03 8.426537e-03
5.272000e+00 9.852991e-03 9.925580e-03
5.273000e+00 1.148093e-02 1.142370e-02
5.274000e+00 1.295474e-02 1.292090e-02
5.275000e+00 1.437438e-02 1.441718e-02
5.276000e+00 1.599288e-02 1.591254e-02
5.277000e+00 1.728003e-02 1.740697e-02
5.278000e+00 1.885721e-02 1.890047e-02
5.279000e+00 2.036341e-02 2.039305e-02
5.280000e+00 2.208775e-02 2.188470e-02
5.281000e+00 2.343023e-02 2.337543e-02
5.282000e+00 2.489091e-02 2.486522e-02
5.283000e+00 2.646521e-02 2.635409e-02
5.284000e+00 2.776162e-02 2.784202e-02
5.285000e+00 2.933085e-02 2.932902e-02
5.286000e+00 3.067939e-02 3.081508e-02
5.287000e+00 3.226984e-02 3.230022e-02
5.288000e+00 3.378932e-02 3.378442e-02
5.289000e+00 3.527145e-02 3.526768e-02
5.290000e+00 3.669425e-02 3.675000e-02
5.291000e+00 3.803003e-02 3.823139e-02
5.292000e+00 3.993926e-02 3.971184e-02
5.293000e+00 4.119689e-02 4.119135e-02
5.294000e+00 4.255173e-02 4.266992e-02
5.295000e+00 4.416394e-02 4.414755e-02
5.296000e+00 4.542942e-02 4.562424e-02
5.297000e+00 4.720254e-02 4.709999e-02
5.298000e+00 4.870047e-02 4.857479e-02
5.299000e+00 5.015555e-02 5.004864e-02
5.300000e+00 5.143813e-02 5.152156e-02
5.301000e+00 5.293689e-02 5.299352e-02
5.302000e+00 5.437039e-02 5.446454e-02
5.303000e+00 5.587892e-02 5.593462e-02
5.304000e+00 5.736441e-02 5.740374e-02
5.305000e+00 5.877960e-02 5.887192e-02
5.306000e+00 6.032952e-02 6.033914e-02
5.307000e+00 6.191631e-02 6.180542e-02
5.308000e+00 6.327037e-02 6.327074e-02
5.309000e+00 6.487056e-02 6.473512e-02
5.310000e+00 6.633068e-02 6.619854e-02
5.311000e+00 6.762249e-02 6.766100e-02
5.312000e+00 6.900344e-02 6.912252e-02
5.313000e+00 7.050048e-02 7.058308e-02
5.314000e+00 7.200073e-02 7.204268e-02
5.315000e+00 7.338094e-02 7.350133e-02
5.316000e+00 7.509858e-02 7.495902e-02
5.317000e+00 7.638957e-02 7.641575e-02
5.318000e+00 7.787931e-02 7.787153e-02
5.319000e+00 7.920075e-02 7.932634e-02
5.320000e+00 8.074012e-02 8.078020e-02
5.321000e+00 8.219186e-02 8.223310e-02
5.322000e+00 8.365381e-02 8.368504e-02
5.323000e+00 8.517769e-02 8.513602e-02
5.324000e+00 8.659061e-02 8.658603e-02
5.325000e+00 8.804877e-02 8.803509e-02
5.326000e+00 8.951072e-02 8.948318e-02
5.327000e+00 9.093695e-02 9.093031e-02
5.328000e+00 9.236050e-02 9.237647e-02
5.329000e+00 9.373974e-02 9.382167e-02
5.330000e+00 9.519257e-02 9.526590e-02
5.331000e+00 9.691110e-02 9.670917e-02
5.332000e+00 9.813636e-02 9.815148e-02
5.333000e+00 9.949144e-02 9.959282e-02
5.334000e+00 1.011718e-01 1.010332e-01
5.335000e+00 1.024955e-01 1.024726e-01
5.336000e+00 1.040220e-01 1.039110e-01
5.337000e+00 1.054162e-01 1.053485e-01
5.338000e+00 1.068132e-01 1.067850e-01
5.339000e+00 1.083499e-01 1.082205e-01
5.340000e+00 1.096399e-01 1.096551e-01
5.341000e+00 1.109205e-01 1.110887e-01
5.342000e+00 1.124463e-01 1.125213e-01
5.343000e+00 1.141166e-01 1.139529e-01
5.344000e+00 1.153295e-01 1.153836e-01
5.345000e+00 1.167980e-01 1.168133e-01
5.346000e+00 1.183361e-01 1.182420e-01
5.347000e+00 1.197028e-01 1.196698e-01
5.348000e+00 1.211000e-01 1.210966e-01
5.349000e+00 1.224613e-01 1.225224e-01
5.350000e+00 1.239436e-01 1.239472e-01
5.351000e+00 1.254680e-01 1.253711e-01
5.352000e+00 1.269532e-01 1.267940e-01
5.353000e+00 1.281570e-01 1.282159e-01
5.354000e+00 1.297322e-01 1.296368e-01
5.355000e+00 1.312623e-01 1.310568e-01
5.356000e+00 1.324413e-01 1.324758e-01
5.357000e+00 1.339575e-01 1.338938e-01
5.358000e+00 1.353761e-01 1.353108e-01
5.359000e+00 1.367394e-01 1.367269e-01
5.360000e+00 1.380017e-01 1.381419e-01
5.361000e+00 1.395375e-01 1.395560e-01
5.362000e+00 1.409574e-01 1.409692e-01
5.363000e+00 1.422390e-01 1.423813e-01
5.364000e+00 1.437610e-01 1.437925e-01
5.365000e+00 1.452138e-01 1.452027e-01
5.366000e+00 1.466165e-01 1.466119e-01
5.367000e+00 1.480317e-01 1.480201e-01
5.368000e+00 1.494336e-01 1.494273e-01
5.369000e+00 1.510304e-01 1.508336e-01
5.370000e+00 1.521951e-01 1.522389e-01
5.371000e+00 1.536061e-01 1.536432e-01
5.372000e+00 1.550231e-01 1.550465e-01
5.373000e+00 1.562975e-01 1.564489e-01
5.374000e+00 1.578530e-01 1.578503e-01
5.375000e+00 1.592467e-01 1.592506e-01
5.376000e+00 1.606833e-01 1.606500e-01
5.377000e+00 1.620054e-01 1.620485e-01
5.378000e+00 1.633647e-01 1.634459e-01
5.379000e+00 1.646906e-01 1.648424e-01
5.380000e+00 1.662177e-01 1.662379e-01
5.381000e+00 1.675725e-01 1.676324e-01
5.382000e+00 1.689756e-01 1.690259e-01
5.383000e+00 1.704618e-01 1.704184e-01
5.384000e+00 1.721082e-01 1.718100e-01
5.385000e+00 1.730963e-01 1.732005e-01
5.386000e+00 1.745850e-01 1.745901e-01
5.387000e+00 1.760410e-01 1.759787e-01
5.388000e+00 1.775192e-01 1.773664e-01
5.389000e+00 1.788112e-01 1.787530e-01
5.390000e+00 1.802915e-01 1.801387e-01
5.391000e+00 1.814427e-01 1.815233e-01
5.392000e+00 1.831325e-01 1.829070e-01
5.393000e+00 1.844526e-01 1.842898e-01
5.394000e+00 1.856945e-01 1.856715e-01
5.395000e+00 1.870469e-01 1.870522e-01
5.396000e+00 1.886423e-01 1.884320e-01
5.397000e+00 1.898269e-01 1.898108e-01
5.398000e+00 1.910938e-01 1.911886e-01
5.399000e+00 1.925097e-01 1.925654e-01
5.400000e+00 1.940392e-01 1.939412e-01
5.401000e+00 1.953926e-01 1.953161e-01
5.402000e+00 1.967922e-01 1.966900e-01
5.403000e+00 1.981451e-01 1.980628e-01
5.404000e+00 1.995714e-01 1.994348e-01
5.405000e+00 2.008825e-01 2.008057e-01
5.406000e+00 2.020900e-01 2.021756e-01
5.407000e+00 2.035565e-01 2.035446e-01
5.408000e+00 2.047656e-01 2.049126e-01
5.409000e+00 2.063089e-01 2.062796e-01
5.410000e+00 2.077024e-01 2.076456e-01
5.411000e+00 2.088892e-01 2.090106e-01
5.412000e+00 2.103848e-01 2.103746e-01
5.413000e+00 2.119078e-01 2.117377e-01
5.414000e+00 2.132235e-01 2.130998e-01
5.415000e+00 2.145916e-01 2.144609e-01
5.416000e+00 2.159260e-01 2.158210e-01
5.417000e+00 2.172421e-01 2.171802e-01
5.418000e+00 2.185447e-01 2.185383e-01
5.419000e+00 2.196472e-01 2.198955e-01
5.420000e+00 2.211459e-01 2.212517e-01
5.421000e+00 2.226251e-01 2.226070e-01
5.422000e+00 2.238936e-01 2.239612e-01
5.423000e+00 2.253718e-01 2.253145e-01
5.424000e+00 2.267522e-01 2.266667e-01
5.425000e+00 2.279838e-01 2.280180e-01
5.426000e+00 2.295367e-01 2.293684e-01
5.427000e+00 2.306994e-01 2.307177e-01
5.428000e+00 2.320363e-01 2.320661e-01
5.429000e+00 2.333991e-01 2.334135e-01
5.430000e+00 2.348628e-01 2.347599e-01
5.431000e+00 2.363729e-01 2.361053e-01
5.432000e+00 2.374374e-01 2.374498e-01
5.433000e+00 2.387837e-01 2.387932e-01
5.434000e+00 2.400630e-01 2.401357e-01
5.435000e+00 2.415436e-01 2.414773e-01
5.436000e+00 2.428073e-01 2.428178e-01
5.437000e+00 2.440706e-01 2.441574e-01
5.438000e+00 2.456048e-01 2.454960e-01
5.439000e+00 2.467776e-01 2.468336e-01
5.440000e+00 2.480696e-01 2.481702e-01
5.441000e+00 2.495429e-01 2.495059e-01
5.442000e+00 2.506602e-01 2.508406e-01
5.443000e+00 2.521943e-01 2.521743e-01
5.444000e+00 2.537648e-01 2.535071e-01
5.445000e+00 2.548603e-01 2.548388e-01
5.446000e+00 2.562235e-01 2.561696e-01
5.447000e+00 2.576505e-01 2.574994e-01
5.448000e+00 2.589283e-01 2.588283e-01
5.449000e+00 2.602115e-01 2.601562e-01
5.450000e+00 2.616395e-01 2.614831e-01
5.451000e+00 2.627592e-01 2.628090e-01
5.452000e+00 2.641649e-01 2.641340e-01
5.453000e+00 2.655472e-01 2.654580e-01
5.454000e+00 2.667824e-01 2.667810e-01
5.455000e+00 2.679823e-01 2.681030e-01
5.456000e+00 2.694657e-01 2.694241e-01
5.457000e+00 2.708048e-01 2.707442e-01
5.458000e+00 2.719010e-01 2.720634e-01
5.459000e+00 2.733543e-01 2.733816e-01
5.460000e+00 2.747952e-01 2.746988e-01
5.461000e+00 2.760660e-01 2.760150e-01
5.462000e+00 2.774019e-01 2.773303e-01
5.463000e+00 2.785047e-01 2.786446e-01
5.464000e+00 2.801847e-01 2.799580e-01
5.465000e+00 2.812703e-01 2.812703e-01
5.466000e+00 2.825748e-01 2.825818e-01
5.467000e+00 2.837330e-01 2.838922e-01
5.468000e+00 2.851510e-01 2.852017e-01
5.469000e+00 2.864956e-01 2.865102e-01
5.470000e+00 2.880686e-01 2.878178e-01
5.471000e+00 2.889665e-01 2.891244e-01
5.472000e+00 2.903955e-01 2.904300e-01
5.473000e+00 2.917573e-01 2.917347e-01
5.474000e+00 2.930854e-01 2.930384e-01
5.475000e+00 2.943293e-01 2.943412e-01
5.476000e+00 2.955026e-01 2.956430e-01
5.477000e+00 2.969981e-01 2.969438e-01
5.478000e+00 2.981274e-01 2.982437e-01
5.479000e+00 2.994950e-01 2.995427e-01
5.480000e+00 3.010041e-01 3.008406e-01
5.481000e+00 3.020403e-01 3.021376e-01
5.482000e+00 3.031647e-01 3.034337e-01
5.483000e+00 3.046961e-01 3.047288e-01
5.484000e+00 3.061276e-01 3.060229e-01
5.485000e+00 3.071465e-01 3.073161e-01
5.486000e+00 3.086811e-01 3.086084e-01
5.487000e+00 3.100213e-01 3.098997e-01
5.488000e+00 3.113162e-01 3.111900e-01
5.489000e+00 3.124879e-01 3.124794e-01
5.490000e+00 3.139213e-01 3.137678e-01
5.491000e+00 3.149680e-01 3.150553e-01
5.492000e+00 3.164483e-01 3.163418e-01
5.493000e+00 3.176593e-01 3.176274e-01
5.494000e+00 3.187947e-01 3.189121e-01
5.495000e+00 3.201290e-01 3.201958e-01
5.496000e+00 3.213591e-01 3.214785e-01
5.497000e+00 3.227188e-01 3.227603e-01
5.498000e+00 3.243562e-01 3.240412e-01
5.499000e+00 3.255481e-01 3.253211e-01
5.500000e+00 3.266906e-01 3.266001e-01
5.501000e+00 3.278397e-01 3.278781e-01
5.502000e+00 3.291614e-01 3.291552e-01
5.503000e+00 3.305085e-01 3.304313e-01
5.504000e+00 3.317978e-01 3.317065e-01
5.505000e+00 3.328783e-01 3.329808e-01
5.506000e+00 3.342447e-01 3.342541e-01
5.507000e+00 3.351321e-01 3.355265e-01
5.508000e+00 3.368054e-01 3.367979e-01
5.509000e+00 3.381095e-01 3.380684e-01
5.510000e+00 3.394565e-01 3.393380e-01
5.511000e+00 3.404618e-01 3.406066e-01
5.512000e+00 3.419378e-01 3.418743e-01
5.513000e+00 3.429689e-01 3.431411e-01
5.514000e+00 3.444115e-01 3.444069e-01
5.515000e+00 3.458147e-01 3.456719e-01
5.516000e+00 3.469320e-01 3.469358e-01
5.517000e+00 3.481846e-01 3.481989e-01
5.518000e+00 3.493934e-01 3.494610e-01
5.519000e+00 3.507272e-01 3.507222e-01
5.520000e+00 3.519544e-01 3.519824e-01
5.521000e+00 3.532859e-01 3.532418e-01
5.522000e+00 3.545022e-01 3.545002e-01
5.523000e+00 3.558063e-01 3.557576e-01
5.524000e+00 3.569427e-01 3.570142e-01
5.525000e+00 3.580478e-01 3.582698e-01
5.526000e+00 3.596776e-01 3.595245e-01
5.527000e+00 3.607152e-01 3.607783e-01
5.528000e+00 3.621754e-01 3.620312e-01
5.529000e+00 3.631162e-01 3.632831e-01
5.530000e+00 3.644178e-01 3.645341e-01
5.531000e+00 3.658677e-01 3.657843e-01
5.532000e+00 3.671822e-01 3.670334e-01
5.533000e+00 3.684493e-01 3.682817e-01
5.534000e+00 3.694245e-01 3.695291e-01
5.535000e+00 3.708128e-01 3.707755e-01
5.536000e+00 3.720772e-01 3.720210e-01
5.537000e+00 3.733225e-01 3.732657e-01
5.538000e+00 3.742974e-01 3.745094e-01
5.539000e+00 3.756186e-01 3.757522e-01
5.540000e+00 3.770135e-01 3.769940e-01
5.541000e+00 3.780745e-01 3.782350e-01
5.542000e+00 3.796874e-01 3.794751e-01
5.543000e+00 3.808007e-01 3.807143e-01
5.544000e+00 3.818748e-01 3.819525e-01
5.545000e+00 3.831783e-01 3.831899e-01
5.546000e+00 3.842535e-01 3.844263e-01
5.547000e+00 3.857044e-01 3.856618e-01
5.548000e+00 3.867684e-01 3.868965e-01
5.549000e+00 3.880916e-01 3.881302e-01
5.550000e+00 3.894670e-01 3.893631e-01
5.551000e+00 3.905272e-01 3.905950e-01
5.552000e+00 3.917207e-01 3.918261e-01
5.553000e+00 3.931905e-01 3.930562e-01
5.554000e+00 3.942926e-01 3.942854e-01
5.555000e+00 3.954318e-01 3.955138e-01
5.556000e+00 3.967029e-01 3.967413e-01
5.557000e+00 3.978945e-01 3.979678e-01
5.558000e+00 3.993353e-01 3.991935e-01
5.559000e+00 4.003996e-01 4.004183e-01
5.560000e+00 4.018498e-01 4.016422e-01
5.561000e+00 4.028240e-01 4.028652e-01
5.562000e+00 4.041930e-01 4.040873e-01
5.563000e+00 4.053296e-01 4.053086e-01
5.564000e+00 4.065698e-01 4.065289e-01
5.565000e+00 4.078038e-01 4.077484e-01
5.566000e+00 4.089678e-01 4.089670e-01
5.567000e+00 4.100300e-01 4.101847e-01
5.568000e+00 4.112897e-01 4.114015e-01
5.569000e+00 4.126264e-01 4.126174e-01
5.570000e+00 4.137892e-01 4.138325e-01
5.571000e+00 4.149606e-01 4.150467e-01
5.572000e+00 4.164439e-01 4.162600e-01
5.573000e+00 4.175499e-01 4.174724e-01
5.574000e+00 4.187643e-01 4.186839e-01
5.575000e+00 4.197736e-01 4.198946e-01
5.576000e+00 4.212738e-01 4.211044e-01
5.577000e+00 4.222760e-01 4.223134e-01
5.578000e+00 4.234614e-01 4.235214e-01
5.579000e+00 4.247114e-01 4.247286e-01
5.580000e+00 4.256787e-01 4.259350e-01
5.581000e+00 4.270863e-01 4.271404e-01
5.582000e+00 4.284152e-01 4.283451e-01
5.583000e+00 4.296636e-01 4.295488e-01
5.584000e+00 4.307595e-01 4.307517e-01
5.585000e+00 4.319619e-01 4.319537e-01
5.586000e+00 4.330612e-01 4.331548e-01
5.587000e+00 4.345008e-01 4.343551e-01
5.588000e+00 4.355372e-01 4.355546e-01
5.589000e+00 4.367465e-01 4.367531e-01
5.590000e+00 4.379046e-01 4.379509e-01
5.591000e+00 4.391506e-01 4.391477e-01
5.592000e+00 4.403240e-01 4.403438e-01
5.593000e+00 4.415976e-01 4.415389e-01
5.594000e+00 4.428155e-01 4.427332e-01
5.595000e+00 4.438954e-01 4.439267e-01
5.596000e+00 4.453128e-01 4.451193e-01
5.597000e+00 4.464012e-01 4.463111e-01
5.598000e+00 4.474496e-01 4.475020e-01
5.599000e+00 4.487476e-01 4.486921e-01
5.600000e+00 4.498788e-01 4.498813e-01
5.601000e+00 4.510861e-01 4.510697e-01
5.602000e+00 4.519538e-01 4.522572e-01
5.603000e+00 4.534607e-01 4.534440e-01
5.604000e+00 4.545703e-01 4.546298e-01
5.605000e+00 4.557448e-01 4.558149e-01
5.606000e+00 4.569276e-01 4.569991e-01
5.607000e+00 4.582371e-01 4.581824e-01
5.608000e+00 4.593864e-01 4.593650e-01
5.609000e+00 4.605163e-01 4.605467e-01
5.610000e+00 4.618513e-01 4.617275e-01
5.611000e+00 4.626044e-01 4.629076e-01
5.612000e+00 4.641702e-01 4.640868e-01
5.613000e+00 4.652659e-01 4.652652e-01
5.614000e+00 4.665608e-01 4.664427e-01
5.615000e+00 4.677431e-01 4.676194e-01
5.616000e+00 4.687529e-01 4.687954e-01
5.617000e+00 4.698997e-01 4.699704e-01
5.618000e+00 4.710597e-01 4.711447e-01
5.619000e+00 4.723604e-01 4.723182e-01
5.620000e+00 4.733536e-01 4.734908e-01
5.621000e+00 4.745930e-01 4.746626e-01
5.622000e+00 4.758540e-01 4.758336e-01
5.623000e+00 4.771551e-01 4.770038e-01
5.624000e+00 4.782305e-01 4.781732e-01
5.625000e+00 4.795973e-01 4.793417e-01
5.626000e+00 4.803823e-01 4.805095e-01
5.627000e+00 4.816232e-01 4.816764e-01
5.628000e+00 4.827964e-01 4.828425e-01
5.629000e+00 4.841252e-01 4.840079e-01
5.630000e+00 4.851491e-01 4.851724e-01
5.631000e+00 4.863552e-01 4.863361e-01
5.632000e+00 4.875945e-01 4.874990e-01
5.633000e+00 4.887331e-01 4.886612e-01
5.634000e+00 4.898148e-01 4.898225e-01
5.635000e+00 4.908994e-01 4.909830e-01
5.636000e+00 4.919891e-01 4.921427e-01
5.637000e+00 4.932263e-01 4.933017e-01
5.638000e+00 4.944353e-01 4.944598e-01
5.639000e+00 4.956598e-01 4.956172e-01
5.640000e+00 4.968541e-01 4.967737e-01
5.641000e+00 4.979270e-01 4.979295e-01
5.642000e+00 4.990160e-01 4.990845e-01
5.643000e+00 5.003046e-01 5.002386e-01
5.644000e+00 5.014208e-01 5.013921e-01
5.645000e+00 5.025290e-01 5.025447e-01
5.646000e+00 5.036921e-01 5.036965e-01
5.647000e+00 5.049960e-01 5.048476e-01
5.648000e+00 5.060522e-01 5.059979e-01
5.649000e+00 5.071080e-01 5.071474e-01
5.650000e+00 5.082654e-01 5.082961e-01
5.651000e+00 5.095184e-01 5.094440e-01
5.652000e+00 5.107195e-01 5.105912e-01
5.653000e+00 5.117061e-01 5.117376e-01
5.654000e+00 5.127891e-01 5.128833e-01
5.655000e+00 5.139884e-01 5.140281e-01
5.656000e+00 5.152552e-01 5.151722e-01
5.657000e+00 5.162328e-01 5.163155e-01
5.658000e+00 5.175391e-01 5.174581e-01
5.659000e+00 5.185249e-01 5.185999e-01
5.660000e+00 5.198128e-01 5.197409e-01
5.661000e+00 5.209488e-01 5.208812e-01
5.662000e+00 5.219867e-01 5.220207e-01
5.663000e+00 5.231775e-01 5.231595e-01
5.664000e+00 5.243482e-01 5.242975e-01
5.665000e+00 5.254032e-01 5.254347e-01
5.666000e+00 5.265682e-01 5.265712e-01
5.667000e+00 5.277484e-01 5.277070e-01
5.668000e+00 5.288600e-01 5.288420e-01
5.669000e+00 5.298652e-01 5.299762e-01
5.670000e+00 5.312232e-01 5.311097e-01
5.671000e+00 5.323053e-01 5.322425e-01
5.672000e+00 5.333396e-01 5.333745e-01
5.673000e+00 5.345703e-01 5.345057e-01
5.674000e+00 5.355945e-01 5.356362e-01
5.675000e+00 5.366005e-01 5.367660e-01
5.676000e+00 5.379476e-01 5.378950e-01
5.677000e+00 5.390292e-01 5.390233e-01
5.678000e+00 5.402892e-01 5.401509e-01
5.679000e+00 5.412699e-01 5.412777e-01
5.680000e+00 5.423384e-01 5.424038e-01
5.681000e+00 5.435305e-01 5.435292e-01
5.682000e+00 5.446625e-01 5.446538e-01
5.683000e+00 5.456950e-01 5.457777e-01
5.684000e+00 5.469444e-01 5.469009e-01
5.685000e+00 5.479538e-01 5.480234e-01
5.686000e+00 5.490499e-01 5.491451e-01
5.687000e+00 5.501944e-01 5.502661e-01
5.688000e+00 5.513860e-01 5.513864e-01
5.689000e+00 5.524920e-01 5.525060e-01
5.690000e+00 5.537162e-01 5.536248e-01
5.691000e+00 5.547051e-01 5.547429e-01
5.692000e+00 5.556576e-01 5.558604e-01
5.693000e+00 5.571153e-01 5.569771e-01
5.694000e+00 5.583018e-01 5.580931e-01
5.695000e+00 5.592275e-01 5.592083e-01
5.696000e+00 5.603975e-01 5.603229e-01
5.697000e+00 5.613395e-01 5.614368e-01
5.698000e+00 5.626010e-01 5.625499e-01
5.699000e+00 5.636959e-01 5.636624e-01
5.700000e+00 5.647837e-01 5.647742e-01
5.701000e+00 5.659309e-01 5.658852e-01
5.702000e+00 5.669521e-01 5.669956e-01
5.703000e+00 5.679364e-01 5.681052e-01
5.704000e+00 5.691860e-01 5.692142e-01
5.705000e+00 5.705485e-01 5.703224e-01
5.706000e+00 5.714756e-01 5.714300e-01
5.707000e+00 5.724313e-01 5.725369e-01
5.708000e+00 5.737337e-01 5.736431e-01
5.709000e+00 5.745909e-01 5.747486e-01
5.710000e+00 5.759340e-01 5.758534e-01
5.711000e+00 5.771588e-01 5.769575e-01
5.712000e+00 5.779701e-01 5.780609e-01
5.713000e+00 5.791407e-01 5.791637e-01
5.714000e+00 5.802504e-01 5.802658e-01
5.715000e+00 5.813988e-01 5.813672e-01
5.716000e+00 5.824741e-01 5.824679e-01
5.717000e+00 5.837460e-01 5.835679e-01
5.718000e+00 5.845903e-01 5.846673e-01
5.719000e+00 5.856718e-01 5.857660e-01
5.720000e+00 5.867926e-01 5.868640e-01
5.721000e+00 5.879759e-01 5.879614e-01
5.722000e+00 5.890079e-01 5.890581e-01
5.723000e+00 5.901131e-01 5.901541e-01
5.724000e+00 5.912410e-01 5.912494e-01
5.725000e+00 5.921488e-01 5.923441e-01
5.726000e+00 5.934141e-01 5.934381e-01
5.727000e+00 5.945090e-01 5.945315e-01
5.728000e+00 5.957190e-01 5.956242e-01
5.729000e+00 5.966293e-01 5.967163e-01
5.730000e+00 5.978303e-01 5.978077e-01
5.731000e+00 5.990274e-01 5.988984e-01
5.732000e+00 5.999602e-01 5.999885e-01
5.733000e+00 6.010344e-01 6.010779e-01
5.734000e+00 6.021651e-01 6.021667e-01
5.735000e+00 6.032441e-01 6.032548e-01
5.736000e+00 6.041325e-01 6.043423e-01
5.737000e+00 6.053717e-01 6.054292e-01
5.738000e+00 6.065057e-01 6.065154e-01
5.739000e+00 6.077202e-01 6.076009e-01
5.740000e+00 6.087036e-01 6.086858e-01
5.741000e+00 6.098446e-01 6.097701e-01
5.742000e+00 6.108994e-01 6.108538e-01
5.743000e+00 6.118832e-01 6.119368e-01
5.744000e+00 6.129969e-01 6.130191e-01
5.745000e+00 6.140472e-01 6.141009e-01
5.746000e+00 6.151603e-01 6.151820e-01
5.747000e+00 6.161787e-01 6.162625e-01
5.748000e+00 6.173285e-01 6.173423e-01
5.749000e+00 6.182820e-01 6.184216e-01
5.750000e+00 6.195352e-01 6.195002e-01
5.751000e+00 6.206102e-01 6.205781e-01
5.752000e+00 6.215623e-01 6.216555e-01
5.753000e+00 6.226156e-01 6.227322e-01
5.754000e+00 6.237798e-01 6.238083e-01
5.755000e+00 6.249787e-01 6.248838e-01
5.756000e+00 6.259955e-01 6.259587e-01
5.757000e+00 6.271607e-01 6.270330e-01
5.758000e+00 6.281827e-01 6.281067e-01
5.759000e+00 6.289730e-01 6.291797e-01
5.760000e+00 6.303318e-01 6.302522e-01
5.761000e+00 6.315821e-01 6.313240e-01
5.762000e+00 6.323553e-01 6.323952e-01
5.763000e+00 6.334816e-01 6.334659e-01
5.764000e+00 6.346037e-01 6.345359e-01
5.765000e+00 6.355003e-01 6.356053e-01
5.766000e+00 6.367014e-01 6.366741e-01
5.767000e+00 6.378838e-01 6.377423e-01
5.768000e+00 6.386383e-01 6.388100e-01
5.769000e+00 6.399588e-01 6.398770e-01
5.770000e+00 6.408870e-01 6.409435e-01
5.771000e+00 6.419548e-01 6.420093e-01
5.772000e+00 6.430188e-01 6.430746e-01
5.773000e+00 6.440496e-01 6.441392e-01
5.774000e+00 6.452986e-01 6.452033e-01
5.775000e+00 6.462013e-01 6.462668e-01
5.776000e+00 6.473948e-01 6.473297e-01
5.777000e+00 6.484227e-01 6.483921e-01
5.778000e+00 6.494169e-01 6.494538e-01
5.779000e+00 6.505640e-01 6.505150e-01
5.780000e+00 6.517233e-01 6.515756e-01
5.781000e+00 6.526789e-01 6.526356e-01
5.782000e+00 6.536507e-01 6.536951e-01
5.783000e+00 6.546978e-01 6.547540e-01
5.784000e+00 6.556049e-01 6.558123e-01
5.785000e+00 6.568504e-01 6.568700e-01
5.786000e+00 6.579219e-01 6.579272e-01
5.787000e+00 6.589279e-01 6.589838e-01
5.788000e+00 6.601587e-01 6.600398e-01
5.789000e+00 6.610502e-01 6.610953e-01
5.790000e+00 6.621975e-01 6.621502e-01
5.791000e+00 6.632705e-01 6.632046e-01
5.792000e+00 6.644405e-01 6.642584e-01
5.793000e+00 6.653326e-01 6.653116e-01
5.794000e+00 6.662600e-01 6.663643e-01
5.795000e+00 6.673623e-01 6.674165e-01
5.796000e+00 6.686333e-01 6.684680e-01
5.797000e+00 6.696439e-01 6.695191e-01
5.798000e+00 6.705713e-01 6.705696e-01
5.799000e+00 6.717927e-01 6.716195e-01
5.800000e+00 6.724943e-01 6.726689e-01
5.801000e+00 6.737855e-01 6.737177e-01
5.802000e+00 6.748936e-01 6.747660e-01
5.803000e+00 6.758372e-01 6.758138e-01
5.804000e+00 6.768135e-01 6.768610e-01
5.805000e+00 6.780570e-01 6.779077e-01
5.806000e+00 6.787781e-01 6.789539e-01
5.807000e+00 6.798811e-01 6.799995e-01
5.808000e+00 6.808948e-01 6.810446e-01
5.809000e+00 6.819487e-01 6.820891e-01
5.810000e+00 6.831218e-01 6.831331e-01
5.811000e+00 6.842569e-01 6.841766e-01
5.812000e+00 6.851311e-01 6.852196e-01
5.813000e+00 6.861593e-01 6.862620e-01
5.814000e+00 6.875359e-01 6.873040e-01
5.815000e+00 6.883727e-01 6.883454e-01
5.816000e+00 6.894993e-01 6.893862e-01
5.817000e+00 6.906167e-01 6.904266e-01
5.818000e+00 6.915770e-01 6.914664e-01
5.819000e+00 6.925214e-01 6.925058e-01
5.820000e+00 6.936992e-01 6.935446e-01
5.821000e+00 6.944421e-01 6.945829e-01
5.822000e+00 6.955733e-01 6.956207e-01
5.823000e+00 6.968233e-01 6.966579e-01
5.824000e+00 6.977969e-01 6.976947e-01
5.825000e+00 6.986999e-01 6.987310e-01
5.826000e+00 6.997006e-01 6.997667e-01
5.827000e+00 7.008002e-01 7.008020e-01
5.828000e+00 7.020997e-01 7.018367e-01
5.829000e+00 7.028226e-01 7.028710e-01
5.830000e+00 7.038209e-01 7.039047e-01
5.831000e+00 7.046857e-01 7.049380e-01
5.832000e+00 7.061268e-01 7.059707e-01
5.833000e+00 7.071349e-01 7.070030e-01
5.834000e+00 7.081210e-01 7.080348e-01
5.835000e+00 7.091048e-01 7.090660e-01
5.836000e+00 7.100340e-01 7.100968e-01
5.837000e+00 7.109352e-01 7.111271e-01
5.838000e+00 7.122259e-01 7.121570e-01
5.839000e+00 7.130728e-01 7.131863e-01
5.840000e+00 7.142778e-01 7.142151e-01
5.841000e+00 7.152161e-01 7.152435e-01
5.842000e+00 7.162297e-01 7.162714e-01
5.843000e+00 7.174132e-01 7.172988e-01
5.844000e+00 7.183042e-01 7.183257e-01
5.845000e+00 7.193619e-01 7.193521e-01
5.846000e+00 7.202190e-01 7.203781e-01
5.847000e+00 7.212546e-01 7.214036e-01
5.848000e+00 7.225277e-01 7.224286e-01
5.849000e+00 7.232350e-01 7.234532e-01
5.850000e+00 7.246131e-01 7.244773e-01
5.851000e+00 7.253728e-01 7.255009e-01
5.852000e+00 7.262850e-01 7.265241e-01
5.853000e+00 7.273503e-01 7.275468e-01
5.854000e+00 7.284429e-01 7.285690e-01
5.855000e+00 7.295988e-01 7.295908e-01
5.856000e+00 7.306780e-01 7.306121e-01
5.857000e+00 7.316034e-01 7.316329e-01
5.858000e+00 7.327470e-01 7.326533e-01
5.859000e+00 7.336732e-01 7.336732e-01
5.860000e+00 7.346562e-01 7.346927e-01
5.861000e+00 7.355397e-01 7.357118e-01
5.862000e+00 7.368444e-01 7.367303e-01
5.863000e+00 7.378161e-01 7.377485e-01
5.864000e+00 7.387589e-01 7.387661e-01
5.865000e+00 7.397857e-01 7.397834e-01
5.866000e+00 7.407976e-01 7.408002e-01
5.867000e+00 7.417949e-01 7.418165e-01
5.868000e+00 7.430285e-01 7.428324e-01
5.869000e+00 7.436635e-01 7.438479e-01
5.870000e+00 7.448046e-01 7.448629e-01
5.871000e+00 7.457693e-01 7.458775e-01
5.872000e+00 7.470612e-01 7.468916e-01
5.873000e+00 7.478784e-01 7.479053e-01
5.874000e+00 7.489551e-01 7.489186e-01
5.875000e+00 7.499490e-01 7.499315e-01
5.876000e+00 7.509412e-01 7.509439e-01
5.877000e+00 7.520266e-01 7.519559e-01
5.878000e+00 7.529055e-01 7.529674e-01
5.879000e+00 7.540613e-01 7.539785e-01
5.880000e+00 7.550623e-01 7.549893e-01
5.881000e+00 7.561437e-01 7.559995e-01
5.882000e+00 7.569905e-01 7.570094e-01
5.883000e+00 7.580635e-01 7.580188e-01
5.884000e+00 7.590088e-01 7.590278e-01
5.885000e+00 7.599909e-01 7.600364e-01
5.886000e+00 7.609953e-01 7.610446e-01
5.887000e+00 7.621113e-01 7.620524e-01
5.888000e+00 7.630548e-01 7.630598e-01
5.889000e+00 7.638092e-01 7.640667e-01
5.890000e+00 7.652387e-01 7.650732e-01
5.891000e+00 7.660039e-01 7.660793e-01
5.892000e+00 7.670895e-01 7.670851e-01
5.893000e+00 7.679092e-01 7.680904e-01
5.894000e+00 7.689672e-01 7.690953e-01
5.895000e+00 7.701144e-01 7.700997e-01
5.896000e+00 7.711131e-01 7.711038e-01
5.897000e+00 7.721898e-01 7.721075e-01
5.898000e+00 7.731770e-01 7.731108e-01
5.899000e+00 7.741670e-01 7.741137e-01
5.900000e+00 7.753040e-01 7.751162e-01
5.901000e+00 7.761015e-01 7.761183e-01
5.902000e+00 7.772267e-01 7.771200e-01
5.903000e+00 7.781429e-01 7.781213e-01
5.904000e+00 7.791471e-01 7.791222e-01
5.905000e+00 7.802521e-01 7.801228e-01
5.906000e+00 7.811109e-01 7.811229e-01
5.907000e+00 7.821001e-01 7.821226e-01
5.908000e+00 7.830909e-01 7.831220e-01
5.909000e+00 7.842032e-01 7.841210e-01
5.910000e+00 7.853148e-01 7.851196e-01
5.911000e+00 7.861354e-01 7.861178e-01
5.912000e+00 7.872574e-01 7.871156e-01
5.913000e+00 7.881325e-01 7.881130e-01
5.914000e+00 7.891588e-01 7.891101e-01
5.915000e+00 7.901545e-01 7.901068e-01
5.916000e+00 7.911022e-01 7.911031e-01
5.917000e+00 7.919795e-01 7.920990e-01
5.918000e+00 7.932216e-01 7.930946e-01
5.919000e+00 7.942463e-01 7.940898e-01
5.920000e+00 7.950249e-01 7.950846e-01
5.921000e+00 7.962442e-01 7.960791e-01
5.922000e+00 7.970562e-01 7.970731e-01
5.923000e+00 7.980282e-01 7.980669e-01
5.924000e+00 7.991112e-01 7.990602e-01
5.925000e+00 7.999226e-01 8.000532e-01
5.926000e+00 8.009872e-01 8.010458e-01
5.927000e+00 8.021560e-01 8.020381e-01
5.928000e+00 8.029952e-01 8.030299e-01
5.929000e+00 8.038876e-01 8.040215e-01
5.930000e+00 8.050068e-01 8.050127e-01
5.931000e+00 8.060893e-01 8.060035e-01
5.932000e+00 8.067085e-01 8.069939e-01
5.933000e+00 8.077827e-01 8.079840e-01
5.934000e+00 8.090539e-01 8.089738e-01
5.935000e+00 8.101472e-01 8.099632e-01
5.936000e+00 8.110720e-01 8.109522e-01
5.937000e+00 8.119807e-01 8.119409e-01
5.938000e+00 8.130834e-01 8.129293e-01
5.939000e+00 8.139405e-01 8.139173e-01
5.940000e+00 8.148414e-01 8.149049e-01
5.941000e+00 8.157882e-01 8.158922e-01
5.942000e+00 8.168635e-01 8.168792e-01
5.943000e+00 8.180072e-01 8.178658e-01
5.944000e+00 8.187688e-01 8.188521e-01
5.945000e+00 8.198310e-01 8.198380e-01
5.946000e+00 8.207640e-01 8.208236e-01
5.947000e+00 8.219028e-01 8.218089e-01
5.948000e+00 8.226905e-01 8.227938e-01
5.949000e+00 8.239639e-01 8.237784e-01
5.950000e+00 8.246753e-01 8.247626e-01
5.951000e+00 8.258736e-01 8.257465e-01
5.952000e+00 8.267680e-01 8.267301e-01
5.953000e+00 8.277563e-01 8.277134e-01
5.954000e+00 8.288117e-01 8.286963e-01
5.955000e+00 8.296443e-01 8.296789e-01
5.956000e+00 8.307659e-01 8.306611e-01
5.957000e+00 8.317370e-01 8.316431e-01
5.958000e+00 8.327407e-01 8.326247e-01
5.959000e+00 8.337937e-01 8.336059e-01
5.960000e+00 8.346456e-01 8.345869e-01
5.961000e+00 8.354225e-01 8.355675e-01
5.962000e+00 8.365374e-01 8.365479e-01
5.963000e+00 8.376024e-01 8.375279e-01
5.964000e+00 8.384789e-01 8.385075e-01
5.965000e+00 8.396523e-01 8.394869e-01
5.966000e+00 8.405577e-01 8.404659e-01
5.967000e+00 8.415569e-01 8.414446e-01
5.968000e+00 8.422664e-01 8.424230e-01
5.969000e+00 8.433113e-01 8.434011e-01
5.970000e+00 8.445096e-01 8.443789e-01
5.971000e+00 8.453461e-01 8.453564e-01
5.972000e+00 8.464152e-01 8.463335e-01
5.973000e+00 8.475418e-01 8.473104e-01
5.974000e+00 8.482839e-01 8.482869e-01
5.975000e+00 8.492728e-01 8.492632e-01
5.976000e+00 8.502746e-01 8.502391e-01
5.977000e+00 8.511442e-01 8.512147e-01
5.978000e+00 8.520476e-01 8.521900e-01
5.979000e+00 8.530735e-01 8.531650e-01
5.980000e+00 8.540534e-01 8.541397e-01
5.981000e+00 8.550526e-01 8.551141e-01
5.982000e+00 8.562100e-01 8.560882e-01
5.983000e+00 8.571569e-01 8.570620e-01
5.984000e+00 8.578590e-01 8.580355e-01
5.985000e+00 8.589988e-01 8.590087e-01
5.986000e+00 8.598882e-01 8.599816e-01
5.987000e+00 8.609571e-01 8.609542e-01
5.988000e+00 8.619549e-01 8.619266e-01
5.989000e+00 8.629402e-01 8.628986e-01
5.990000e+00 8.638162e-01 8.638703e-01
5.991000e+00 8.648469e-01 8.648418e-01
5.992000e+00 8.658125e-01 8.658129e-01
5.993000e+00 8.667778e-01 8.667838e-01
5.994000e+00 8.677583e-01 8.677543e-01
5.995000e+00 8.688997e-01 8.687246e-01
5.996000e+00 8.697285e-01 8.696946e-01
5.997000e+00 8.707062e-01 8.706643e-01
5.998000e+00 8.715624e-01 8.716337e-01
5.999000e+00 8.726651e-01 8.726029e-01
6.000000e+00 8.736068e-01 8.735717e-01
6.001000e+00 8.744561e-01 8.745403e-01
6.002000e+00 8.754542e-01 8.755086e-01
6.003000e+00 8.761628e-01 8.764766e-01
6.004000e+00 8.774640e-01 8.774443e-01
6.005000e+00 8.785593e-01 8.784117e-01
6.006000e+00 8.792464e-01 8.793789e-01
6.007000e+00 8.803955e-01 8.803458e-01
6.008000e+00 8.811368e-01 8.813124e-01
6.009000e+00 8.821684e-01 8.822787e-01
6.010000e+00 8.833059e-01 8.832448e-01
6.011000e+00 8.840559e-01 8.842106e-01
6.012000e+00 8.849884e-01 8.851761e-01
6.013000e+00 8.859225e-01 8.861413e-01
6.014000e+00 8.871814e-01 8.871063e-01
6.015000e+00 8.880753e-01 8.880710e-01
6.016000e+00 8.890631e-01 8.890354e-01
6.017000e+00 8.899208e-01 8.899996e-01
6.018000e+00 8.910088e-01 8.909634e-01
6.019000e+00 8.920226e-01 8.919271e-01
6.020000e+00 8.928726e-01 8.928904e-01
6.021000e+00 8.940029e-01 8.938535e-01
6.022000e+00 8.949122e-01 8.948163e-01
6.023000e+00 8.956680e-01 8.957789e-01
6.024000e+00 8.966736e-01 8.967411e-01
6.025000e+00 8.976311e-01 8.977032e-01
6.026000e+00 8.986289e-01 8.986649e-01
6.027000e+00 8.996353e-01 8.996264e-01
6.028000e+00 9.006337e-01 9.005877e-01
6.029000e+00 9.014972e-01 9.015487e-01
6.030000e+00 9.024934e-01 9.025094e-01
6.031000e+00 9.032248e-01 9.034698e-01
6.032000e+00 9.043773e-01 9.044300e-01
6.033000e+00 9.054813e-01 9.053900e-01
6.034000e+00 9.066170e-01 9.063497e-01
6.035000e+00 9.072682e-01 9.073091e-01
6.036000e+00 9.082114e-01 9.082683e-01
6.037000e+00 9.092774e-01 9.092272e-01
6.038000e+00 9.101770e-01 9.101858e-01
6.039000e+00 9.111953e-01 9.111443e-01
6.040000e+00 9.119843e-01 9.121024e-01
6.041000e+00 9.132365e-01 9.130603e-01
6.042000e+00 9.141259e-01 9.140180e-01
6.043000e+00 9.151401e-01 9.149754e-01
6.044000e+00 9.158692e-01 9.159325e-01
6.045000e+00 9.168880e-01 9.168894e-01
6.046000e+00 9.180929e-01 9.178461e-01
6.047000e+00 9.189267e-01 9.188025e-01
6.048000e+00 9.197456e-01 9.197586e-01
6.049000e+00 9.207837e-01 9.207146e-01
6.050000e+00 9.217808e-01 9.216702e-01
6.051000e+00 9.225986e-01 9.226256e-01
6.052000e+00 9.237082e-01 9.235808e-01
6.053000e+00 9.245050e-01 9.245357e-01
6.054000e+00 9.253289e-01 9.254904e-01
6.055000e+00 9.266044e-01 9.264448e-01
6.056000e+00 9.273352e-01 9.273990e-01
6.057000e+00 9.282302e-01 9.283530e-01
6.058000e+00 9.293152e-01 9.293067e-01
6.059000e+00 9.302541e-01 9.302601e-01
6.060000e+00 9.312251e-01 9.312134e-01
6.061000e+00 9.322213e-01 9.321664e-01
6.062000e+00 9.330672e-01 9.331191e-01
6.063000e+00 9.339288e-01 9.340716e-01
6.064000e+00 9.350502e-01 9.350239e-01
6.065000e+00 9.359872e-01 9.359759e-01
6.066000e+00 9.369712e-01 9.369277e-01
6.067000e+00 9.377682e-01 9.378792e-01
6.068000e+00 9.387288e-01 9.388305e-01
6.069000e+00 9.397406e-01 9.397816e-01
6.070000e+00 9.407841e-01 9.407324e-01
6.071000e+00 9.416174e-01 9.416830e-01
6.072000e+00 9.427976e-01 9.426334e-01
6.073000e+00 9.435534e-01 9.435835e-01
6.074000e+00 9.444911e-01 9.445334e-01
6.075000e+00 9.454663e-01 9.454831e-01
6.076000e+00 9.466587e-01 9.464325e-01
6.077000e+00 9.474963e-01 9.473817e-01
6.078000e+00 9.483384e-01 9.483307e-01
6.079000e+00 9.491018e-01 9.492794e-01
6.080000e+00 9.501400e-01 9.502279e-01
6.081000e+00 9.511952e-01 9.511762e-01
6.082000e+00 9.521562e-01 9.521242e-01
6.083000e+00 9.530353e-01 9.530720e-01
6.084000e+00 9.541379e-01 9.540196e-01
6.085000e+00 9.549870e-01 9.549669e-01
6.086000e+00 9.558990e-01 9.559140e-01
6.087000e+00 9.570476e-01 9.568609e-01
6.088000e+00 9.577249e-01 9.578076e-01
6.089000e+00 9.586267e-01 9.587540e-01
6.090000e+00 9.598457e-01 9.597002e-01
6.091000e+00 9.607172e-01 9.606462e-01
6.092000e+00 9.615414e-01 9.615919e-01
6.093000e+00 9.624672e-01 9.625374e-01
6.094000e+00 9.634353e-01 9.634827e-01
6.095000e+00 9.644257e-01 9.644278e-01
6.096000e+00 9.653773e-01 9.653726e-01
6.097000e+00 9.662060e-01 9.663172e-01
6.098000e+00 9.672438e-01 9.672616e-01
6.099000e+00 9.681948e-01 9.682057e-01
6.100000e+00 9.693254e-01 9.691496e-01
6.101000e+00 9.701274e-01 9.700933e-01
6.102000e+00 9.708602e-01 9.710368e-01
6.103000e+00 9.721011e-01 9.719801e-01
6.104000e+00 9.729540e-01 9.729231e-01
6.105000e+00 9.739839e-01 9.738659e-01
6.106000e+00 9.749021e-01 9.748085e-01
6.107000e+00 9.755100e-01 9.757508e-01
6.108000e+00 9.764863e-01 9.766929e-01
6.109000e+00 9.777888e-01 9.776348e-01
6.110000e+00 9.785607e-01 9.785765e-01
6.111000e+00 9.795337e-01 9.795180e-01
6.112000e+00 9.804012e-01 9.804592e-01
6.113000e+00 9.813949e-01 9.814002e-01
6.114000e+00 9.825472e-01 9.823410e-01
6.115000e+00 9.834135e-01 9.832816e-01
6.116000e+00 9.842642e-01 9.842219e-01
6.117000e+00 9.849349e-01 9.851620e-01
6.118000e+00 9.859718e-01 9.861019e-01
6.119000e+00 9.869537e-01 9.870416e-01
6.120000e+00 9.880380e-01 9.879810e-01
6.121000e+00 9.888582e-01 9.889203e-01
6.122000e+00 9.896388e-01 9.898593e-01
6.123000e+00 9.908543e-01 9.907981e-01
6.124000e+00 9.918834e-01 9.917366e-01
6.125000e+00 9.927039e-01 9.926750e-01
6.126000e+00 9.935819e-01 9.936131e-01
6.127000e+00 9.946812e-01 9.945510e-01
6.128000e+00 9.953419e-01 9.954887e-01
6.129000e+00 9.963971e-01 9.964261e-01
6.130000e+00 9.974445e-01 9.973633e-01
6.131000e+00 9.983636e-01 9.983003e-01
6.132000e+00 9.991087e-01 9.992371e-01
6.133000e+00 1.000225e+00 1.000174e+00
6.134000e+00 1.001032e+00 1.001110e+00
6.135000e+00 1.001916e+00 1.002046e+00
6.136000e+00 1.002810e+00 1.002982e+00
6.137000e+00 1.003841e+00 1.003918e+00
6.138000e+00 1.004816e+00 1.004853e+00
6.139000e+00 1.005771e+00 1.005788e+00
6.140000e+00 1.006681e+00 1.006723e+00
6.141000e+00 1.007559e+00 1.007658e+00
6.142000e+00 1.008670e+00 1.008593e+00
6.143000e+00 1.009699e+00 1.009527e+00
6.144000e+00 1.010407e+00 1.010461e+00
6.145000e+00 1.011346e+00 1.011395e+00
6.146000e+00 1.012296e+00 1.012329e+00
6.147000e+00 1.013129e+00 1.013262e+00
6.148000e+00 1.014398e+00 1.014196e+00
6.149000e+00 1.015091e+00 1.015129e+00
6.150000e+00 1.016148e+00 1.016061e+00
6.151000e+00 1.016913e+00 1.016994e+00
6.152000e+00 1.017830e+00 1.017926e+00
6.153000e+00 1.018846e+00 1.018858e+00
6.154000e+00 1.019754e+00 1.019790e+00
6.155000e+00 1.020685e+00 1.020722e+00
6.156000e+00 1.021688e+00 1.021653e+00
6.157000e+00 1.022646e+00 1.022585e+00
6.158000e+00 1.023572e+00 1.023516e+00
6.159000e+00 1.024369e+00 1.024446e+00
6.160000e+00 1.025303e+00 1.025377e+00
6.161000e+00 1.026230e+00 1.026307e+00
6.162000e+00 1.027198e+00 1.027237e+00
6.163000e+00 1.028227e+00 1.028167e+00
6.164000e+00 1.029051e+00 1.029097e+00
6.165000e+00 1.030112e+00 1.030026e+00
6.166000e+00 1.031003e+00 1.030955e+00
6.167000e+00 1.031906e+00 1.031884e+00
6.168000e+00 1.032759e+00 1.032813e+00
6.169000e+00 1.033757e+00 1.033742e+00
6.170000e+00 1.034568e+00 1.034670e+00
6.171000e+00 1.035615e+00 1.035598e+00
6.172000e+00 1.036508e+00 1.036526e+00
6.173000e+00 1.037415e+00 1.037454e+00
6.174000e+00 1.038421e+00 1.038381e+00
6.175000e+00 1.039603e+00 1.039308e+00
6.176000e+00 1.040175e+00 1.040235e+00
6.177000e+00 1.041088e+00 1.041162e+00
6.178000e+00 1.042107e+00 1.042088e+00
6.179000e+00 1.043145e+00 1.043014e+00
6.180000e+00 1.043983e+00 1.043940e+00
6.181000e+00 1.044822e+00 1.044866e+00
6.182000e+00 1.045752e+00 1.045792e+00
6.183000e+00 1.046522e+00 1.046717e+00
6.184000e+00 1.047675e+00 1.047642e+00
6.185000e+00 1.048814e+00 1.048567e+00
6.186000e+00 1.049383e+00 1.049492e+00
6.187000e+00 1.050339e+00 1.050416e+00
6.188000e+00 1.051430e+00 1.051340e+00
6.189000e+00 1.052264e+00 1.052264e+00
6.190000e+00 1.053189e+00 1.053188e+00
6.191000e+00 1.054176e+00 1.054111e+00
6.192000e+00 1.055111e+00 1.055034e+00
6.193000e+00 1.055786e+00 1.055957e+00
6.194000e+00 1.056982e+00 1.056880e+00
6.195000e+00 1.057731e+00 1.057803e+00
6.196000e+00 1.058570e+00 1.058725e+00
6.197000e+00 1.059564e+00 1.059647e+00
6.198000e+00 1.060667e+00 1.060569e+00
6.199000e+00 1.061342e+00 1.061490e+00
6.200000e+00 1.062564e+00 1.062412e+00
6.201000e+00 1.063280e+00 1.063333e+00
6.202000e+00 1.064191e+00 1.064253e+00
6.203000e+00 1.065110e+00 1.065174e+00
6.204000e+00 1.066221e+00 1.066094e+00
6.205000e+00 1.066896e+00 1.067015e+00
6.206000e+00 1.067962e+00 1.067934e+00
6.207000e+00 1.068829e+00 1.068854e+00
6.208000e+00 1.069752e+00 1.069773e+00
6.209000e+00 1.070649e+00 1.070693e+00
6.210000e+00 1.071676e+00 1.071611e+00
6.211000e+00 1.072563e+00 1.072530e+00
6.212000e+00 1.073330e+00 1.073449e+00
6.213000e+00 1.074267e+00 1.074367e+00
6.214000e+00 1.075319e+00 1.075285e+00
6.215000e+00 1.076043e+00 1.076202e+00
6.216000e+00 1.077142e+00 1.077120e+00
6.217000e+00 1.078018e+00 1.078037e+00
6.218000e+00 1.078680e+00 1.078954e+00
6.219000e+00 1.079817e+00 1.079870e+00
6.220000e+00 1.080754e+00 1.080787e+00
6.221000e+00 1.081686e+00 1.081703e+00
6.222000e+00 1.082719e+00 1.082619e+00
6.223000e+00 1.083449e+00 1.083535e+00
6.224000e+00 1.084458e+00 1.084450e+00
6.225000e+00 1.085199e+00 1.085365e+00
6.226000e+00 1.086290e+00 1.086280e+00
6.227000e+00 1.087122e+00 1.087195e+00
6.228000e+00 1.088129e+00 1.088109e+00
6.229000e+00 1.089098e+00 1.089023e+00
6.230000e+00 1.089922e+00 1.089937e+00
6.231000e+00 1.090615e+00 1.090851e+00
6.232000e+00 1.091545e+00 1.091764e+00
6.233000e+00 1.092826e+00 1.092677e+00
6.234000e+00 1.093350e+00 1.093590e+00
6.235000e+00 1.094510e+00 1.094502e+00
6.236000e+00 1.095377e+00 1.095415e+00
6.237000e+00 1.096324e+00 1.096327e+00
6.238000e+00 1.097220e+00 1.097238e+00
6.239000e+00 1.098271e+00 1.098150e+00
6.240000e+00 1.099173e+00 1.099061e+00
6.241000e+00 1.099939e+00 1.099972e+00
6.242000e+00 1.100849e+00 1.100883e+00
6.243000e+00 1.101773e+00 1.101793e+00
6.244000e+00 1.102961e+00 1.102703e+00
6.245000e+00 1.103742e+00 1.103613e+00
6.246000e+00 1.104531e+00 1.104523e+00
6.247000e+00 1.105307e+00 1.105432e+00
6.248000e+00 1.106258e+00 1.106341e+00
6.249000e+00 1.107362e+00 1.107250e+00
6.250000e+00 1.108319e+00 1.108159e+00
6.251000e+00 1.109189e+00 1.109067e+00
6.252000e+00 1.109869e+00 1.109975e+00
6.253000e+00 1.111016e+00 1.110883e+00
6.254000e+00 1.111834e+00 1.111790e+00
6.255000e+00 1.112632e+00 1.112697e+00
6.256000e+00 1.113624e+00 1.113604e+00
6.257000e+00 1.114486e+00 1.114511e+00
6.258000e+00 1.115319e+00 1.115417e+00
6.259000e+00 1.116429e+00 1.116323e+00
6.260000e+00 1.117125e+00 1.117229e+00
6.261000e+00 1.118218e+00 1.118134e+00
6.262000e+00 1.119006e+00 1.119039e+00
6.263000e+00 1.120016e+00 1.119944e+00
6.264000e+00 1.120935e+00 1.120849e+00
6.265000e+00 1.121935e+00 1.121753e+00
6.266000e+00 1.122755e+00 1.122657e+00
6.267000e+00 1.123596e+00 1.123561e+00
6.268000e+00 1.124431e+00 1.124464e+00
6.269000e+00 1.125339e+00 1.125367e+00
6.270000e+00 1.126330e+00 1.126270e+00
6.271000e+00 1.126911e+00 1.127172e+00
6.272000e+00 1.128022e+00 1.128075e+00
6.273000e+00 1.128918e+00 1.128976e+00
6.274000e+00 1.129883e+00 1.129878e+00
6.275000e+00 1.130815e+00 1.130779e+00
6.276000e+00 1.131508e+00 1.131680e+00
6.277000e+00 1.132658e+00 1.132581e+00
6.278000e+00 1.133568e+00 1.133481e+00
6.279000e+00 1.134315e+00 1.134382e+00
6.280000e+00 1.135207e+00 1.135281e+00
6.281000e+00 1.136189e+00 1.136181e+00
6.282000e+00 1.137187e+00 1.137080e+00
6.283000e+00 1.138133e+00 1.137979e+00
6.284000e+00 1.138966e+00 1.138877e+00
6.285000e+00 1.139625e+00 1.139776e+00
6.286000e+00 1.140555e+00 1.140674e+00
6.287000e+00 1.141656e+00 1.141571e+00
6.288000e+00 1.142351e+00 1.142468e+00
6.289000e+00 1.143383e+00 1.143365e+00
6.290000e+00 1.144376e+00 1.144262e+00
6.291000e+00 1.144948e+00 1.145158e+00
6.292000e+00 1.146081e+00 1.146054e+00
6.293000e+00 1.146957e+00 1.146950e+00
6.294000e+00 1.147682e+00 1.147845e+00
6.295000e+00 1.148685e+00 1.148741e+00
6.296000e+00 1.149680e+00 1.149635e+00
6.297000e+00 1.150412e+00 1.150530e+00
6.298000e+00 1.151574e+00 1.151424e+00
6.299000e+00 1.152042e+00 1.152317e+00
6.300000e+00 1.152981e+00 1.153211e+00
6.301000e+00 1.154070e+00 1.154104e+00
6.302000e+00 1.154945e+00 1.154997e+00
6.303000e+00 1.155890e+00 1.155889e+00
6.304000e+00 1.156890e+00 1.156781e+00
6.305000e+00 1.157592e+00 1.157673e+00
6.306000e+00 1.158639e+00 1.158564e+00
6.307000e+00 1.159614e+00 1.159455e+00
6.308000e+00 1.160272e+00 1.160346e+00
6.309000e+00 1.161355e+00 1.161236e+00
6.310000e+00 1.162050e+00 1.162126e+00
6.311000e+00 1.162929e+00 1.163016e+00
6.312000e+00 1.163856e+00 1.163905e+00
6.313000e+00 1.164822e+00 1.164794e+00
6.314000e+00 1.165608e+00 1.165683e+00
6.315000e+00 1.166614e+00 1.166571e+00
6.316000e+00 1.167551e+00 1.167459e+00
6.317000e+00 1.168184e+00 1.168346e+00
6.318000e+00 1.169238e+00 1.169233e+00
6.319000e+00 1.170164e+00 1.170120e+00
6.320000e+00 1.171035e+00 1.171007e+00
6.321000e+00 1.171854e+00 1.171893e+00
6.322000e+00 1.172729e+00 1.172778e+00
6.323000e+00 1.173750e+00 1.173664e+00
6.324000e+00 1.174516e+00 1.174549e+00
6.325000e+00 1.175417e+00 1.175433e+00
6.326000e+00 1.176269e+00 1.176318e+00
6.327000e+00 1.177470e+00 1.177202e+00
6.328000e+00 1.178040e+00 1.178085e+00
6.329000e+00 1.178967e+00 1.178968e+00
6.330000e+00 1.179894e+00 1.179851e+00
6.331000e+00 1.180755e+00 1.180733e+00
6.332000e+00 1.181716e+00 1.181615e+00
6.333000e+00 1.182602e+00 1.182497e+00
6.334000e+00 1.183322e+00 1.183378e+00
6.335000e+00 1.184265e+00 1.184259e+00
6.336000e+00 1.185262e+00 1.185139e+00
6.337000e+00 1.185986e+00 1.186020e+00
6.338000e+00 1.186995e+00 1.186899e+00
6.339000e+00 1.187780e+00 1.187779e+00
6.340000e+00 1.188458e+00 1.188657e+00
6.341000e+00 1.189545e+00 1.189536e+00
6.342000e+00 1.190278e+00 1.190414e+00
6.343000e+00 1.191255e+00 1.191292e+00
6.344000e+00 1.192047e+00 1.192169e+00
6.345000e+00 1.193178e+00 1.193046e+00
6.346000e+00 1.193943e+00 1.193923e+00
6.347000e+00 1.194702e+00 1.194799e+00
6.348000e+00 1.195793e+00 1.195674e+00
6.349000e+00 1.196401e+00 1.196550e+00
6.350000e+00 1.197564e+00 1.197425e+00
6.351000e+00 1.198303e+00 1.198299e+00
6.352000e+00 1.199155e+00 1.199173e+00
6.353000e+00 1.199960e+00 1.200047e+00
6.354000e+00 1.200860e+00 1.200920e+00
6.355000e+00 1.201765e+00 1.201793e+00
6.356000e+00 1.202761e+00 1.202665e+00
6.357000e+00 1.203682e+00 1.203537e+00
6.358000e+00 1.204257e+00 1.204409e+00
6.359000e+00 1.205173e+00 1.205280e+00
6.360000e+00 1.206112e+00 1.206151e+00
6.361000e+00 1.207011e+00 1.207021e+00
6.362000e+00 1.207858e+00 1.207891e+00
6.363000e+00 1.208644e+00 1.208760e+00
6.364000e+00 1.209661e+00 1.209629e+00
6.365000e+00 1.210332e+00 1.210498e+00
6.366000e+00 1.211161e+00 1.211366e+00
6.367000e+00 1.212366e+00 1.212233e+00
6.368000e+00 1.213008e+00 1.213100e+00
6.369000e+00 1.213894e+00 1.213967e+00
6.370000e+00 1.214795e+00 1.214834e+00
6.371000e+00 1.215500e+00 1.215699e+00
6.372000e+00 1.216468e+00 1.216565e+00
6.373000e+00 1.217284e+00 1.217430e+00
6.374000e+00 1.218152e+00 1.218294e+00
6.375000e+00 1.219202e+00 1.219158e+00
6.376000e+00 1.220109e+00 1.220022e+00
6.377000e+00 1.220791e+00 1.220885e+00
6.378000e+00 1.221718e+00 1.221748e+00
6.379000e+00 1.222689e+00 1.222610e+00
6.380000e+00 1.223543e+00 1.223472e+00
6.381000e+00 1.224470e+00 1.224333e+00
6.382000e+00 1.224872e+00 1.225194e+00
6.383000e+00 1.226215e+00 1.226054e+00
6.384000e+00 1.226788e+00 1.226914e+00
6.385000e+00 1.227862e+00 1.227773e+00
6.386000e+00 1.228726e+00 1.228632e+00
6.387000e+00 1.229570e+00 1.229491e+00
6.388000e+00 1.230345e+00 1.230349e+00
6.389000e+00 1.231184e+00 1.231206e+00
6.390000e+00 1.232149e+00 1.232063e+00
6.391000e+00 1.232955e+00 1.232920e+00
6.392000e+00 1.233827e+00 1.233776e+00
6.393000e+00 1.234473e+00 1.234631e+00
6.394000e+00 1.235496e+00 1.235486e+00
6.395000e+00 1.236281e+00 1.236341e+00
6.396000e+00 1.237347e+00 1.237195e+00
6.397000e+00 1.238117e+00 1.238048e+00
6.398000e+00 1.238799e+00 1.238901e+00
6.399000e+00 1.239838e+00 1.239754e+00
6.400000e+00 1.240519e+00 1.240606e+00
6.401000e+00 1.241406e+00 1.241457e+00
6.402000e+00 1.242459e+00 1.242308e+00
6.403000e+00 1.243226e+00 1.243159e+00
6.404000e+00 1.243978e+00 1.244009e+00
6.405000e+00 1.244924e+00 1.244858e+00
6.406000e+00 1.245850e+00 1.245707e+00
6.407000e+00 1.246503e+00 1.246556e+00
6.408000e+00 1.247248e+00 1.247403e+00
6.409000e+00 1.248469e+00 1.248251e+00
6.410000e+00 1.248852e+00 1.249098e+00
6.411000e+00 1.250027e+00 1.249944e+00
6.412000e+00 1.250707e+00 1.250790e+00
6.413000e+00 1.251443e+00 1.251635e+00
6.414000e+00 1.252391e+00 1.252480e+00
6.415000e+00 1.253267e+00 1.253324e+00
6.416000e+00 1.253831e+00 1.254167e+00
6.417000e+00 1.254759e+00 1.255010e+00
6.418000e+00 1.256086e+00 1.255853e+00
6.419000e+00 1.256722e+00 1.256695e+00
6.420000e+00 1.257658e+00 1.257536e+00
6.421000e+00 1.258319e+00 1.258377e+00
6.422000e+00 1.259206e+00 1.259217e+00
6.423000e+00 1.260187e+00 1.260057e+00
6.424000e+00 1.260757e+00 1.260896e+00
6.425000e+00 1.261687e+00 1.261735e+00
6.426000e+00 1.262529e+00 1.262573e+00
6.427000e+00 1.263474e+00 1.263411e+00
6.428000e+00 1.264308e+00 1.264248e+00
6.429000e+00 1.265054e+00 1.265084e+00
6.430000e+00 1.265927e+00 1.265920e+00
6.431000e+00 1.266611e+00 1.266755e+00
6.432000e+00 1.267519e+00 1.267589e+00
6.433000e+00 1.268427e+00 1.268424e+00
6.434000e+00 1.269195e+00 1.269257e+00
6.435000e+00 1.270133e+00 1.270090e+00
6.436000e+00 1.270980e+00 1.270922e+00
6.437000e+00 1.271634e+00 1.271754e+00
6.438000e+00 1.272525e+00 1.272585e+00
6.439000e+00 1.273564e+00 1.273415e+00
6.440000e+00 1.274203e+00 1.274245e+00
6.441000e+00 1.274979e+00 1.275075e+00
6.442000e+00 1.276033e+00 1.275903e+00
6.443000e+00 1.276776e+00 1.276731e+00
6.444000e+00 1.277496e+00 1.277559e+00
6.445000e+00 1.278262e+00 1.278386e+00
6.446000e+00 1.279166e+00 1.279212e+00
6.447000e+00 1.280031e+00 1.280038e+00
6.448000e+00 1.280859e+00 1.280863e+00
6.449000e+00 1.281783e+00 1.281687e+00
6.450000e+00 1.282391e+00 1.282511e+00
6.451000e+00 1.283370e+00 1.283334e+00
6.452000e+00 1.284037e+00 1.284157e+00
6.453000e+00 1.285309e+00 1.284979e+00
6.454000e+00 1.285747e+00 1.285800e+00
6.455000e+00 1.286553e+00 1.286620e+00
6.456000e+00 1.287518e+00 1.287440e+00
6.457000e+00 1.288153e+00 1.288260e+00
6.458000e+00 1.289004e+00 1.289079e+00
6.459000e+00 1.289887e+00 1.289897e+00
6.460000e+00 1.290690e+00 1.290714e+00
6.461000e+00 1.291552e+00 1.291531e+00
6.462000e+00 1.292147e+00 1.292347e+00
6.463000e+00 1.293037e+00 1.293162e+00
6.464000e+00 1.294107e+00 1.293977e+00
6.465000e+00 1.294956e+00 1.294791e+00
6.466000e+00 1.295523e+00 1.295605e+00
6.467000e+00 1.296507e+00 1.296418e+00
6.468000e+00 1.297204e+00 1.297230e+00
6.469000e+00 1.298119e+00 1.298041e+00
6.470000e+00 1.298896e+00 1.298852e+00
6.471000e+00 1.299687e+00 1.299662e+00
6.472000e+00 1.300283e+00 1.300472e+00
6.473000e+00 1.301199e+00 1.301280e+00
6.474000e+00 1.302294e+00 1.302088e+00
6.475000e+00 1.302835e+00 1.302896e+00
6.476000e+00 1.303691e+00 1.303703e+00
6.477000e+00 1.304366e+00 1.304509e+00
6.478000e+00 1.305316e+00 1.305314e+00
6.479000e+00 1.306122e+00 1.306118e+00
6.480000e+00 1.306904e+00 1.306922e+00
6.481000e+00 1.307721e+00 1.307726e+00
6.482000e+00 1.308748e+00 1.308528e+00
6.483000e+00 1.309542e+00 1.309330e+00
6.484000e+00 1.310342e+00 1.310131e+00
6.485000e+00 1.310842e+00 1.310931e+00
6.486000e+00 1.311901e+00 1.311731e+00
6.487000e+00 1.312613e+00 1.312530e+00
6.488000e+00 1.313333e+00 1.313328e+00
6.489000e+00 1.313983e+00 1.314126e+00
6.490000e+00 1.314757e+00 1.314922e+00
6.491000e+00 1.315806e+00 1.315718e+00
6.492000e+00 1.316553e+00 1.316514e+00
6.493000e+00 1.317326e+00 1.317308e+00
6.494000e+00 1.318173e+00 1.318102e+00
6.495000e+00 1.318797e+00 1.318895e+00
6.496000e+00 1.319688e+00 1.319687e+00
6.497000e+00 1.320468e+00 1.320479e+00
6.498000e+00 1.321272e+00 1.321270e+00
6.499000e+00 1.322133e+00 1.322060e+00
6.500000e+00 1.322826e+00 1.322849e+00
6.501000e+00 1.323569e+00 1.323638e+00
6.502000e+00 1.324478e+00 1.324425e+00
6.503000e+00 1.324924e+00 1.325213e+00
6.504000e+00 1.325892e+00 1.325999e+00
6.505000e+00 1.326760e+00 1.326784e+00
6.506000e+00 1.327674e+00 1.327569e+00
6.507000e+00 1.328351e+00 1.328353e+00
6.508000e+00 1.329275e+00 1.329136e+00
6.509000e+00 1.329971e+00 1.329918e+00
6.510000e+00 1.330767e+00 1.330700e+00
6.511000e+00 1.331290e+00 1.331481e+00
6.512000e+00 1.332158e+00 1.332261e+00
6.513000e+00 1.332927e+00 1.333040e+00
6.514000e+00 1.333828e+00 1.333819e+00
6.515000e+00 1.334684e+00 1.334596e+00
6.516000e+00 1.335269e+00 1.335373e+00
6.517000e+00 1.336297e+00 1.336149e+00
6.518000e+00 1.336983e+00 1.336924e+00
6.519000e+00 1.337752e+00 1.337699e+00
6.520000e+00 1.338614e+00 1.338472e+00
6.521000e+00 1.339310e+00 1.339245e+00
6.522000e+00 1.339947e+00 1.340017e+00
6.523000e+00 1.340856e+00 1.340788e+00
6.524000e+00 1.341620e+00 1.341558e+00
6.525000e+00 1.342298e+00 1.342328e+00
6.526000e+00 1.343017e+00 1.343096e+00
6.527000e+00 1.343835e+00 1.343864e+00
6.528000e+00 1.344462e+00 1.344631e+00
6.529000e+00 1.345509e+00 1.345397e+00
6.530000e+00 1.346086e+00 1.346163e+00
6.531000e+00 1.346948e+00 1.346927e+00
6.532000e+00 1.347719e+00 1.347691e+00
6.533000e+00 1.348291e+00 1.348453e+00
6.534000e+00 1.349167e+00 1.349215e+00
6.535000e+00 1.349910e+00 1.349976e+00
6.536000e+00 1.350757e+00 1.350736e+00
6.537000e+00 1.351491e+00 1.351496e+00
6.538000e+00 1.352340e+00 1.352254e+00
6.539000e+00 1.352963e+00 1.353012e+00
6.540000e+00 1.353789e+00 1.353768e+00
6.541000e+00 1.354384e+00 1.354524e+00
6.542000e+00 1.355185e+00 1.355279e+00
6.543000e+00 1.356136e+00 1.356033e+00
6.544000e+00 1.356799e+00 1.356786e+00
6.545000e+00 1.357552e+00 1.357539e+00
6.546000e+00 1.358484e+00 1.358290e+00
6.547000e+00 1.358934e+00 1.359040e+00
6.548000e+00 1.359853e+00 1.359790e+00
6.549000e+00 1.360541e+00 1.360539e+00
6.550000e+00 1.361310e+00 1.361286e+00
6.551000e+00 1.362001e+00 1.362033e+00
6.552000e+00 1.362692e+00 1.362779e+00
6.553000e+00 1.363584e+00 1.363524e+00
6.554000e+00 1.364279e+00 1.364268e+00
6.555000e+00 1.364901e+00 1.365011e+00
6.556000e+00 1.365708e+00 1.365754e+00
6.557000e+00 1.366472e+00 1.366495e+00
6.558000e+00 1.367451e+00 1.367236e+00
6.559000e+00 1.367959e+00 1.367975e+00
6.560000e+00 1.368797e+00 1.368714e+00
6.561000e+00 1.369455e+00 1.369451e+00
6.562000e+00 1.370108e+00 1.370188e+00
6.563000e+00 1.370796e+00 1.370923e+00
6.564000e+00 1.371797e+00 1.371658e+00
6.565000e+00 1.372405e+00 1.372392e+00
6.566000e+00 1.373118e+00 1.373125e+00
6.567000e+00 1.374003e+00 1.373857e+00
6.568000e+00 1.374482e+00 1.374588e+00
6.569000e+00 1.375268e+00 1.375318e+00
6.570000e+00 1.376000e+00 1.376047e+00
6.571000e+00 1.376747e+00 1.376775e+00
6.572000e+00 1.377388e+00 1.377502e+00
6.573000e+00 1.378050e+00 1.378228e+00
6.574000e+00 1.378918e+00 1.378953e+00
6.575000e+00 1.379605e+00 1.379677e+00
6.576000e+00 1.380414e+00 1.380400e+00
6.577000e+00 1.380949e+00 1.381122e+00
6.578000e+00 1.381638e+00 1.381843e+00
6.579000e+00 1.382680e+00 1.382564e+00
6.580000e+00 1.383218e+00 1.383283e+00
6.581000e+00 1.383987e+00 1.384001e+00
6.582000e+00 1.384832e+00 1.384718e+00
6.583000e+00 1.385323e+00 1.385434e+00
6.584000e+00 1.386113e+00 1.386149e+00
6.585000e+00 1.386917e+00 1.386863e+00
6.586000e+00 1.387827e+00 1.387576e+00
6.587000e+00 1.388250e+00 1.388288e+00
6.588000e+00 1.389140e+00 1.388999e+00
6.589000e+00 1.389645e+00 1.389709e+00
6.590000e+00 1.390420e+00 1.390418e+00
6.591000e+00 1.391048e+00 1.391126e+00
6.592000e+00 1.391912e+00 1.391833e+00
6.593000e+00 1.392360e+00 1.392539e+00
6.594000e+00 1.393316e+00 1.393244e+00
6.595000e+00 1.394107e+00 1.393947e+00
6.596000e+00 1.394534e+00 1.394650e+00
6.597000e+00 1.395406e+00 1.395352e+00
6.598000e+00 1.396167e+00 1.396052e+00
6.599000e+00 1.396685e+00 1.396752e+00
6.600000e+00 1.397603e+00 1.397450e+00
6.601000e+00 1.398159e+00 1.398147e+00
6.602000e+00 1.398838e+00 1.398844e+00
6.603000e+00 1.399558e+00 1.399539e+00
6.604000e+00 1.400223e+00 1.400233e+00
6.605000e+00 1.401046e+00 1.400926e+00
6.606000e+00 1.401588e+00 1.401618e+00
6.607000e+00 1.402384e+00 1.402309e+00
6.608000e+00 1.402781e+00 1.402999e+00
6.609000e+00 1.403749e+00 1.403687e+00
6.610000e+00 1.404312e+00 1.404375e+00
6.611000e+00 1.405057e+00 1.405061e+00
6.612000e+00 1.405824e+00 1.405747e+00
6.613000e+00 1.406531e+00 1.406431e+00
6.614000e+00 1.407153e+00 1.407114e+00
6.615000e+00 1.407675e+00 1.407796e+00
6.616000e+00 1.408615e+00 1.408477e+00
6.617000e+00 1.409219e+00 1.409157e+00
6.618000e+00 1.410005e+00 1.409835e+00
6.619000e+00 1.410595e+00 1.410513e+00
6.620000e+00 1.411196e+00 1.411189e+00
6.621000e+00 1.411892e+00 1.411864e+00
6.622000e+00 1.412486e+00 1.412538e+00
6.623000e+00 1.413194e+00 1.413211e+00
6.624000e+00 1.413821e+00 1.413883e+00
6.625000e+00 1.414409e+00 1.414554e+00
6.626000e+00 1.415305e+00 1.415223e+00
6.627000e+00 1.415906e+00 1.415892e+00
6.628000e+00 1.416584e+00 1.416559e+00
6.629000e+00 1.417176e+00 1.417225e+00
6.630000e+00 1.417818e+00 1.417890e+00
6.631000e+00 1.418553e+00 1.418553e+00
6.632000e+00 1.419196e+00 1.419216e+00
6.633000e+00 1.420013e+00 1.419877e+00
6.634000e+00 1.420502e+00 1.420537e+00
6.635000e+00 1.421186e+00 1.421196e+00
6.636000e+00 1.421792e+00 1.421854e+00
6.637000e+00 1.422296e+00 1.422510e+00
6.638000e+00 1.423198e+00 1.423166e+00
6.639000e+00 1.423926e+00 1.423820e+00
6.640000e+00 1.424457e+00 1.424473e+00
6.641000e+00 1.425252e+00 1.425124e+00
6.642000e+00 1.425736e+00 1.425775e+00
6.643000e+00 1.426311e+00 1.426424e+00
6.644000e+00 1.427084e+00 1.427072e+00
6.645000e+00 1.427683e+00 1.427719e+00
6.646000e+00 1.428379e+00 1.428365e+00
6.647000e+00 1.428838e+00 1.429009e+00
6.648000e+00 1.429592e+00 1.429652e+00
6.649000e+00 1.430336e+00 1.430294e+00
6.650000e+00 1.431017e+00 1.430935e+00
6.651000e+00 1.431621e+00 1.431574e+00
6.652000e+00 1.432196e+00 1.432213e+00
6.653000e+00 1.432840e+00 1.432850e+00
6.654000e+00 1.433378e+00 1.433485e+00
6.655000e+00 1.434081e+00 1.434120e+00
6.656000e+00 1.434966e+00 1.434753e+00
6.657000e+00 1.435474e+00 1.435385e+00
6.658000e+00 1.436003e+00 1.436015e+00
6.659000e+00 1.436843e+00 1.436645e+00
6.660000e+00 1.437005e+00 1.437273e+00
6.661000e+00 1.437997e+00 1.437900e+00
6.662000e+00 1.438431e+00 1.438525e+00
6.663000e+00 1.439064e+00 1.439150e+00
6.664000e+00 1.439611e+00 1.439773e+00
6.665000e+00 1.440200e+00 1.440394e+00
6.666000e+00 1.440960e+00 1.441015e+00
6.667000e+00 1.441723e+00 1.441634e+00
6.668000e+00 1.442229e+00 1.442251e+00
6.669000e+00 1.442800e+00 1.442868e+00
6.670000e+00 1.443362e+00 1.443483e+00
6.671000e+00 1.443917e+00 1.444097e+00
6.672000e+00 1.444604e+00 1.444709e+00
6.673000e+00 1.445274e+00 1.445320e+00
6.674000e+00 1.445938e+00 1.445930e+00
6.675000e+00 1.446455e+00 1.446539e+00
6.676000e+00 1.447049e+00 1.447146e+00
6.677000e+00 1.447667e+00 1.447752e+00
6.678000e+00 1.448508e+00 1.448356e+00
6.679000e+00 1.449075e+00 1.448960e+00
6.680000e+00 1.449647e+00 1.449561e+00
6.681000e+00 1.450154e+00 1.450162e+00
6.682000e+00 1.450622e+00 1.450761e+00
6.683000e+00 1.451515e+00 1.451359e+00
6.684000e+00 1.451915e+00 1.451955e+00
6.685000e+00 1.452424e+00 1.452550e+00
6.686000e+00 1.453182e+00 1.453144e+00
6.687000e+00 1.453752e+00 1.453736e+00
6.688000e+00 1.454554e+00 1.454327e+00
6.689000e+00 1.455009e+00 1.454917e+00
6.690000e+00 1.455386e+00 1.455505e+00
6.691000e+00 1.455869e+00 1.456092e+00
6.692000e+00 1.456619e+00 1.456677e+00
6.693000e+00 1.457294e+00 1.457261e+00
6.694000e+00 1.457912e+00 1.457844e+00
6.695000e+00 1.458404e+00 1.458425e+00
6.696000e+00 1.458911e+00 1.459005e+00
6.697000e+00 1.459552e+00 1.459583e+00
6.698000e+00 1.460286e+00 1.460160e+00
6.699000e+00 1.460700e+00 1.460735e+00
6.700000e+00 1.461302e+00 1.461310e+00
6.701000e+00 1.461801e+00 1.461882e+00
6.702000e+00 1.462515e+00 1.462454e+00
6.703000e+00 1.463093e+00 1.463023e+00
6.704000e+00 1.463574e+00 1.463592e+00
6.705000e+00 1.464016e+00 1.464159e+00
6.706000e+00 1.464624e+00 1.464724e+00
6.707000e+00 1.465315e+00 1.465288e+00
6.708000e+00 1.465915e+00 1.465851e+00
6.709000e+00 1.466522e+00 1.466412e+00
6.710000e+00 1.466962e+00 1.466972e+00
6.711000e+00 1.467437e+00 1.467530e+00
6.712000e+00 1.468006e+00 1.468087e+00
6.713000e+00 1.468628e+00 1.468642e+00
6.714000e+00 1.469289e+00 1.469196e+00
6.715000e+00 1.469874e+00 1.469748e+00
6.716000e+00 1.470333e+00 1.470299e+00
6.717000e+00 1.470981e+00 1.470849e+00
6.718000e+00 1.471369e+00 1.471397e+00
6.719000e+00 1.471888e+00 1.471943e+00
6.720000e+00 1.472665e+00 1.472488e+00
6.721000e+00 1.472958e+00 1.473032e+00
6.722000e+00 1.473624e+00 1.473573e+00
6.723000e+00 1.474197e+00 1.474114e+00
6.724000e+00 1.474836e+00 1.474653e+00
6.725000e+00 1.475131e+00 1.475190e+00
6.726000e+00 1.475760e+00 1.475726e+00
6.727000e+00 1.476155e+00 1.476261e+00
6.728000e+00 1.476708e+00 1.476793e+00
6.729000e+00 1.477342e+00 1.477325e+00
6.730000e+00 1.477808e+00 1.477855e+00
6.731000e+00 1.478294e+00 1.478383e+00
6.732000e+00 1.478907e+00 1.478910e+00
6.733000e+00 1.479648e+00 1.479435e+00
6.734000e+00 1.479929e+00 1.479958e+00
6.735000e+00 1.480632e+00 1.480481e+00
6.736000e+00 1.480849e+00 1.481001e+00
6.737000e+00 1.481647e+00 1.481520e+00
6.738000e+00 1.482058e+00 1.482037e+00
6.739000e+00 1.482584e+00 1.482553e+00
6.740000e+00 1.483119e+00 1.483068e+00
6.741000e+00 1.483635e+00 1.483580e+00
6.742000e+00 1.484052e+00 1.484092e+00
6.743000e+00 1.484725e+00 1.484601e+00
6.744000e+00 1.485278e+00 1.485109e+00
6.745000e+00 1.485689e+00 1.485615e+00
6.746000e+00 1.486177e+00 1.486120e+00
6.747000e+00 1.486762e+00 1.486624e+00
6.748000e+00 1.487201e+00 1.487125e+00
6.749000e+00 1.487660e+00 1.487625e+00
6.750000e+00 1.488178e+00 1.488124e+00
6.751000e+00 1.488615e+00 1.488620e+00
6.752000e+00 1.489110e+00 1.489116e+00
6.753000e+00 1.489458e+00 1.489609e+00
6.754000e+00 1.490013e+00 1.490101e+00
6.755000e+00 1.490576e+00 1.490591e+00
6.756000e+00 1.491071e+00 1.491080e+00
6.757000e+00 1.491474e+00 1.491567e+00
6.758000e+00 1.492108e+00 1.492053e+00
6.759000e+00 1.492536e+00 1.492536e+00
6.760000e+00 1.493124e+00 1.493019e+00
6.761000e+00 1.493608e+00 1.493499e+00
6.762000e+00 1.494020e+00 1.493978e+00
6.763000e+00 1.494423e+00 1.494455e+00
6.764000e+00 1.494835e+00 1.494931e+00
6.765000e+00 1.495444e+00 1.495405e+00
6.766000e+00 1.495913e+00 1.495877e+00
6.767000e+00 1.496444e+00 1.496348e+00
6.768000e+00 1.496970e+00 1.496816e+00
6.769000e+00 1.497160e+00 1.497284e+00
6.770000e+00 1.497619e+00 1.497749e+00
6.771000e+00 1.498245e+00 1.498213e+00
6.772000e+00 1.498760e+00 1.498675e+00
6.773000e+00 1.499093e+00 1.499136e+00
6.774000e+00 1.499652e+00 1.499594e+00
6.775000e+00 1.499951e+00 1.500052e+00
6.776000e+00 1.500516e+00 1.500507e+00
6.777000e+00 1.501039e+00 1.500961e+00
6.778000e+00 1.501390e+00 1.501413e+00
6.779000e+00 1.501979e+00 1.501863e+00
6.780000e+00 1.502313e+00 1.502311e+00
6.781000e+00 1.502833e+00 1.502758e+00
6.782000e+00 1.503344e+00 1.503203e+00
6.783000e+00 1.503608e+00 1.503647e+00
6.784000e+00 1.504016e+00 1.504088e+00
6.785000e+00 1.504552e+00 1.504528e+00
6.786000e+00 1.505134e+00 1.504966e+00
6.787000e+00 1.505517e+00 1.505403e+00
6.788000e+00 1.505829e+00 1.505838e+00
6.789000e+00 1.506258e+00 1.506271e+00
6.790000e+00 1.506524e+00 1.506702e+00
6.791000e+00 1.507109e+00 1.507131e+00
6.792000e+00 1.507541e+00 1.507559e+00
6.793000e+00 1.507955e+00 1.507985e+00
6.794000e+00 1.508384e+00 1.508409e+00
6.795000e+00 1.508744e+00 1.508831e+00
6.796000e+00 1.509249e+00 1.509252e+00
6.797000e+00 1.509604e+00 1.509671e+00
6.798000e+00 1.510073e+00 1.510088e+00
6.799000e+00 1.510622e+00 1.510503e+00
6.800000e+00 1.510890e+00 1.510916e+00
6.801000e+00 1.511404e+00 1.511328e+00
6.802000e+00 1.511755e+00 1.511738e+00
6.803000e+00 1.512121e+00 1.512146e+00
6.804000e+00 1.512509e+00 1.512552e+00
6.805000e+00 1.513046e+00 1.512957e+00
6.806000e+00 1.513432e+00 1.513359e+00
6.807000e+00 1.513738e+00 1.513760e+00
6.808000e+00 1.514189e+00 1.514159e+00
6.809000e+00 1.514656e+00 1.514556e+00
6.810000e+00 1.514983e+00 1.514951e+00
6.811000e+00 1.515414e+00 1.515345e+00
6.812000e+00 1.515678e+00 1.515737e+00
6.813000e+00 1.516205e+00 1.516127e+00
6.814000e+00 1.516472e+00 1.516514e+00
6.815000e+00 1.516850e+00 1.516901e+00
6.816000e+00 1.517305e+00 1.517285e+00
6.817000e+00 1.517522e+00 1.517667e+00
6.818000e+00 1.518092e+00 1.518048e+00
6.819000e+00 1.518476e+00 1.518427e+00
6.820000e+00 1.518911e+00 1.518804e+00
6.821000e+00 1.519213e+00 1.519179e+00
6.822000e+00 1.519494e+00 1.519552e+00
6.823000e+00 1.519753e+00 1.519923e+00
6.824000e+00 1.520203e+00 1.520292e+00
6.825000e+00 1.520714e+00 1.520660e+00
6.826000e+00 1.521065e+00 1.521025e+00
6.827000e+00 1.521342e+00 1.521389e+00
6.828000e+00 1.521762e+00 1.521751e+00
6.829000e+00 1.522292e+00 1.522111e+00
6.830000e+00 1.522569e+00 1.522469e+00
6.831000e+00 1.522769e+00 1.522825e+00
6.832000e+00 1.522927e+00 1.523179e+00
6.833000e+00 1.523572e+00 1.523532e+00
6.834000e+00 1.523899e+00 1.523882e+00
6.835000e+00 1.524393e+00 1.524231e+00
6.836000e+00 1.524332e+00 1.524577e+00
6.837000e+00 1.525055e+00 1.524922e+00
6.838000e+00 1.525390e+00 1.525264e+00
6.839000e+00 1.525658e+00 1.525605e+00
6.840000e+00 1.525745e+00 1.525944e+00
6.841000e+00 1.526280e+00 1.526281e+00
6.842000e+00 1.526344e+00 1.526616e+00
6.843000e+00 1.526880e+00 1.526949e+00
6.844000e+00 1.527149e+00 1.527280e+00
6.845000e+00 1.527528e+00 1.527609e+00
6.846000e+00 1.527965e+00 1.527936e+00
6.847000e+00 1.528692e+00 1.528261e+00
6.848000e+00 1.528405e+00 1.528585e+00
6.849000e+00 1.528900e+00 1.528906e+00
6.850000e+00 1.529263e+00 1.529225e+00
6.851000e+00 1.529581e+00 1.529542e+00
6.852000e+00 1.529918e+00 1.529858e+00
6.853000e+00 1.530078e+00 1.530171e+00
6.854000e+00 1.530450e+00 1.530482e+00
6.855000e+00 1.530638e+00 1.530792e+00
6.856000e+00 1.531217e+00 1.531099e+00
6.857000e+00 1.531481e+00 1.531404e+00
6.858000e+00 1.531590e+00 1.531708e+00
6.859000e+00 1.531993e+00 1.532009e+00
6.860000e+00 1.532178e+00 1.532309e+00
6.861000e+00 1.532557e+00 1.532606e+00
6.862000e+00 1.532899e+00 1.532901e+00
6.863000e+00 1.533130e+00 1.533195e+00
6.864000e+00 1.533507e+00 1.533486e+00
6.865000e+00 1.533752e+00 1.533775e+00
6.866000e+00 1.533976e+00 1.534062e+00
6.867000e+00 1.534333e+00 1.534347e+00
6.868000e+00 1.534492e+00 1.534631e+00
6.869000e+00 1.535057e+00 1.534912e+00
6.870000e+00 1.535148e+00 1.535191e+00
6.871000e+00 1.535547e+00 1.535468e+00
6.872000e+00 1.535520e+00 1.535743e+00
6.873000e+00 1.535944e+00 1.536016e+00
6.874000e+00 1.536177e+00 1.536287e+00
6.875000e+00 1.536480e+00 1.536555e+00
6.876000e+00 1.536599e+00 1.536822e+00
6.877000e+00 1.537146e+00 1.537087e+00
6.878000e+00 1.537288e+00 1.537349e+00
6.879000e+00 1.537624e+00 1.537610e+00
6.880000e+00 1.537842e+00 1.537868e+00
6.881000e+00 1.538196e+00 1.538125e+00
6.882000e+00 1.538442e+00 1.538379e+00
6.883000e+00 1.538341e+00 1.538631e+00
6.884000e+00 1.538696e+00 1.538881e+00
6.885000e+00 1.539156e+00 1.539129e+00
6.886000e+00 1.539417e+00 1.539375e+00
6.887000e+00 1.539513e+00 1.539619e+00
6.888000e+00 1.539653e+00 1.539861e+00
6.889000e+00 1.540195e+00 1.540100e+00
6.890000e+00 1.540249e+00 1.540338e+00
6.891000e+00 1.540473e+00 1.540573e+00
6.892000e+00 1.540683e+00 1.540806e+00
6.893000e+00 1.541029e+00 1.541037e+00
6.894000e+00 1.541331e+00 1.541266e+00
6.895000e+00 1.541340e+00 1.541493e+00
6.896000e+00 1.541737e+00 1.541718e+00
6.897000e+00 1.541802e+00 1.541940e+00
6.898000e+00 1.542197e+00 1.542161e+00
6.899000e+00 1.542365e+00 1.542379e+00
6.900000e+00 1.542671e+00 1.542595e+00
6.901000e+00 1.542768e+00 1.542809e+00
6.902000e+00 1.542998e+00 1.543021e+00
6.903000e+00 1.543177e+00 1.543231e+00
6.904000e+00 1.543607e+00 1.543438e+00
6.905000e+00 1.543768e+00 1.543643e+00
6.906000e+00 1.543847e+00 1.543847e+00
6.907000e+00 1.544090e+00 1.544048e+00
6.908000e+00 1.544152e+00 1.544246e+00
6.909000e+00 1.544336e+00 1.544443e+00
6.910000e+00 1.544608e+00 1.544638e+00
6.911000e+00 1.544694e+00 1.544830e+00
6.912000e+00 1.545062e+00 1.545020e+00
6.913000e+00 1.545448e+00 1.545208e+00
6.914000e+00 1.545472e+00 1.545394e+00
6.915000e+00 1.545564e+00 1.545577e+00
6.916000e+00 1.545829e+00 1.545758e+00
6.917000e+00 1.545810e+00 1.545937e+00
6.918000e+00 1.545929e+00 1.546114e+00
6.919000e+00 1.546468e+00 1.546289e+00
6.920000e+00 1.546523e+00 1.546461e+00
6.921000e+00 1.546544e+00 1.546632e+00
6.922000e+00 1.546613e+00 1.546800e+00
6.923000e+00 1.547185e+00 1.546965e+00
6.924000e+00 1.547156e+00 1.547129e+00
6.925000e+00 1.547275e+00 1.547290e+00
6.926000e+00 1.547590e+00 1.547449e+00
6.927000e+00 1.547742e+00 1.547606e+00
6.928000e+00 1.547783e+00 1.547761e+00
6.929000e+00 1.547702e+00 1.547913e+00
6.930000e+00 1.548166e+00 1.548063e+00
6.931000e+00 1.548102e+00 1.548211e+00
6.932000e+00 1.548268e+00 1.548357e+00
6.933000e+00 1.548511e+00 1.548500e+00
6.934000e+00 1.548594e+00 1.548641e+00
6.935000e+00 1.548746e+00 1.548780e+00
6.936000e+00 1.548836e+00 1.548917e+00
6.937000e+00 1.548881e+00 1.549051e+00
6.938000e+00 1.549158e+00 1.549183e+00
6.939000e+00 1.549397e+00 1.549313e+00
6.940000e+00 1.549409e+00 1.549440e+00
6.941000e+00 1.549494e+00 1.549565e+00
6.942000e+00 1.549832e+00 1.549688e+00
6.943000e+00 1.549906e+00 1.549809e+00
6.944000e+00 1.549989e+00 1.549927e+00
6.945000e+00 1.550000e+00 1.550043e+00
6.946000e+00 1.550278e+00 1.550157e+00
6.947000e+00 1.550277e+00 1.550268e+00
6.948000e+00 1.550404e+00 1.550377e+00
6.949000e+00 1.550551e+00 1.550484e+00
6.950000e+00 1.550657e+00 1.550589e+00
6.951000e+00 1.550673e+00 1.550691e+00
6.952000e+00 1.550948e+00 1.550791e+00
6.953000e+00 1.550763e+00 1.550888e+00
6.954000e+00 1.550991e+00 1.550983e+00
6.955000e+00 1.550909e+00 1.551076e+00
6.956000e+00 1.551096e+00 1.551167e+00
6.957000e+00 1.551362e+00 1.551255e+00
6.958000e+00 1.551318e+00 1.551341e+00
6.959000e+00 1.551542e+00 1.551424e+00
6.960000e+00 1.551378e+00 1.551505e+00
6.961000e+00 1.551614e+00 1.551584e+00
6.962000e+00 1.551556e+00 1.551661e+00
6.963000e+00 1.551651e+00 1.551735e+00
6.964000e+00 1.551750e+00 1.551806e+00
6.965000e+00 1.551953e+00 1.551876e+00
6.966000e+00 1.551731e+00 1.551943e+00
6.967000e+00 1.551975e+00 1.552008e+00
6.968000e+00 1.552073e+00 1.552070e+00
6.969000e+00 1.552184e+00 1.552130e+00
6.970000e+00 1.552144e+00 1.552187e+00
6.971000e+00 1.552283e+00 1.552243e+00
6.972000e+00 1.552527e+00 1.552295e+00
6.973000e+00 1.552274e+00 1.552346e+00
6.974000e+00 1.552118e+00 1.552394e+00
6.975000e+00 1.552453e+00 1.552439e+00
6.976000e+00 1.552464e+00 1.552483e+00
6.977000e+00 1.552427e+00 1.552523e+00
6.978000e+00 1.552489e+00 1.552562e+00
6.979000e+00 1.552922e+00 1.552598e+00
6.980000e+00 1.552636e+00 1.552632e+00
6.981000e+00 1.552726e+00 1.552663e+00
6.982000e+00 1.552769e+00 1.552692e+00
6.983000e+00 1.552672e+00 1.552718e+00
6.984000e+00 1.552710e+00 1.552742e+00
6.985000e+00 1.552926e+00 1.552763e+00
6.986000e+00 1.552839e+00 1.552783e+00
6.987000e+00 1.552879e+00 1.552799e+00
6.988000e+00 1.552972e+00 1.552814e+00
6.989000e+00 1.552808e+00 1.552825e+00
6.990000e+00 1.552803e+00 1.552835e+00
6.991000e+00 1.552914e+00 1.552842e+00
6.992000e+00 1.553090e+00 1.552846e+00
6.993000e+00 1.552852e+00 1.552848e+00
6.994000e+00 1.553114e+00 1.552848e+00
6.995000e+00 1.552861e+00 1.552845e+00
6.996000e+00 1.552762e+00 1.552840e+00
6.997000e+00 1.552740e+00 1.552832e+00
6.998000e+00 1.552696e+00 1.552822e+00
6.999000e+00 1.552805e+00 1.552810e+00
7.000000e+00 1.552716e+00 1.552795e+00
7.001000e+00 1.552772e+00 1.552777e+00
7.002000e+00 1.552937e+00 1.552757e+00
7.003000e+00 1.552667e+00 1.552734e+00
7.004000e+00 1.552855e+00 1.552709e+00
7.005000e+00 1.552717e+00 1.552682e+00
7.006000e+00 1.552572e+00 1.552652e+00
7.007000e+00 1.552487e+00 1.552620e+00
7.008000e+00 1.552673e+00 1.552585e+00
7.009000e+00 1.552575e+00 1.552547e+00
7.010000e+00 1.552540e+00 1.552508e+00
7.011000e+00 1.552389e+00 1.552465e+00
7.012000e+00 1.552381e+00 1.552420e+00
7.013000e+00 1.552455e+00 1.552373e+00
7.014000e+00 1.552420e+00 1.552323e+00
7.015000e+00 1.552118e+00 1.552271e+00
7.016000e+00 1.552293e+00 1.552216e+00
7.017000e+00 1.552153e+00 1.552158e+00
7.018000e+00 1.552300e+00 1.552099e+00
7.019000e+00 1.552019e+00 1.552036e+00
7.020000e+00 1.552029e+00 1.551971e+00
7.021000e+00 1.551940e+00 1.551904e+00
7.022000e+00 1.551771e+00 1.551834e+00
7.023000e+00 1.551593e+00 1.551761e+00
7.024000e+00 1.551717e+00 1.551686e+00
7.025000e+00 1.551378e+00 1.551609e+00
7.026000e+00 1.551416e+00 1.551529e+00
7.027000e+00 1.551527e+00 1.551446e+00
7.028000e+00 1.551490e+00 1.551361e+00
7.029000e+00 1.551365e+00 1.551273e+00
7.030000e+00 1.551210e+00 1.551183e+00
7.031000e+00 1.551294e+00 1.551090e+00
7.032000e+00 1.551095e+00 1.550995e+00
7.033000e+00 1.550801e+00 1.550897e+00
7.034000e+00 1.550944e+00 1.550796e+00
7.035000e+00 1.550855e+00 1.550693e+00
7.036000e+00 1.550556e+00 1.550588e+00
7.037000e+00 1.550433e+00 1.550479e+00
7.038000e+00 1.550445e+00 1.550369e+00
7.039000e+00 1.550255e+00 1.550255e+00
7.040000e+00 1.549899e+00 1.550140e+00
7.041000e+00 1.550123e+00 1.550021e+00
7.042000e+00 1.549812e+00 1.549900e+00
7.043000e+00 1.549864e+00 1.549777e+00
7.044000e+00 1.549723e+00 1.549650e+00
7.045000e+00 1.549532e+00 1.549522e+00
7.046000e+00 1.549547e+00 1.549390e+00
7.047000e+00 1.549342e+00 1.549256e+00
7.048000e+00 1.549199e+00 1.549120e+00
7.049000e+00 1.548953e+00 1.548981e+00
7.050000e+00 1.548857e+00 1.548839e+00
7.051000e+00 1.548883e+00 1.548695e+00
7.052000e+00 1.548532e+00 1.548548e+00
7.053000e+00 1.548232e+00 1.548398e+00
7.054000e+00 1.548396e+00 1.548246e+00
7.055000e+00 1.548152e+00 1.548092e+00
7.056000e+00 1.547936e+00 1.547934e+00
7.057000e+00 1.547777e+00 1.547774e+00
7.058000e+00 1.547583e+00 1.547612e+00
7.059000e+00 1.547633e+00 1.547447e+00
7.060000e+00 1.547110e+00 1.547279e+00
7.061000e+00 1.547247e+00 1.547109e+00
7.062000e+00 1.547030e+00 1.546936e+00
7.063000e+00 1.546817e+00 1.546760e+00
7.064000e+00 1.546541e+00 1.546582e+00
7.065000e+00 1.546460e+00 1.546401e+00
7.066000e+00 1.546273e+00 1.546217e+00
7.067000e+00 1.545972e+00 1.546031e+00
7.068000e+00 1.545837e+00 1.545842e+00
7.069000e+00 1.545610e+00 1.545651e+00
7.070000e+00 1.545515e+00 1.545457e+00
7.071000e+00 1.545157e+00 1.545260e+00
7.072000e+00 1.545077e+00 1.545061e+00
7.073000e+00 1.545077e+00 1.544859e+00
7.074000e+00 1.544885e+00 1.544654e+00
7.075000e+00 1.544343e+00 1.544447e+00
7.076000e+00 1.544168e+00 1.544237e+00
7.077000e+00 1.543937e+00 1.544024e+00
7.078000e+00 1.543906e+00 1.543809e+00
7.079000e+00 1.543366e+00 1.543591e+00
7.080000e+00 1.543232e+00 1.543370e+00
7.081000e+00 1.543320e+00 1.543147e+00
7.082000e+00 1.542887e+00 1.542921e+00
7.083000e+00 1.542716e+00 1.542692e+00
7.084000e+00 1.542436e+00 1.542461e+00
7.085000e+00 1.542252e+00 1.542227e+00
7.086000e+00 1.541867e+00 1.541991e+00
7.087000e+00 1.541736e+00 1.541751e+00
7.088000e+00 1.541605e+00 1.541509e+00
7.089000e+00 1.541351e+00 1.541265e+00
7.090000e+00 1.540981e+00 1.541017e+00
7.091000e+00 1.540676e+00 1.540767e+00
7.092000e+00 1.540557e+00 1.540514e+00
7.093000e+00 1.540128e+00 1.540259e+00
7.094000e+00 1.540050e+00 1.540001e+00
7.095000e+00 1.539717e+00 1.539740e+00
7.096000e+00 1.539461e+00 1.539477e+00
7.097000e+00 1.539170e+00 1.539210e+00
7.098000e+00 1.538980e+00 1.538941e+00
7.099000e+00 1.538799e+00 1.538670e+00
7.100000e+00 1.538267e+00 1.538396e+00
7.101000e+00 1.538036e+00 1.538119e+00
7.102000e+00 1.537891e+00 1.537839e+00
7.103000e+00 1.537528e+00 1.537556e+00
7.104000e+00 1.537218e+00 1.537271e+00
7.105000e+00 1.536985e+00 1.536983e+00
7.106000e+00 1.536661e+00 1.536693e+00
7.107000e+00 1.536360e+00 1.536400e+00
7.108000e+00 1.536017e+00 1.536104e+00
7.109000e+00 1.535803e+00 1.535805e+00
7.110000e+00 1.535556e+00 1.535503e+00
7.111000e+00 1.535032e+00 1.535199e+00
7.112000e+00 1.534873e+00 1.534892e+00
7.113000e+00 1.534689e+00 1.534583e+00
7.114000e+00 1.534232e+00 1.534270e+00
7.115000e+00 1.534134e+00 1.533955e+00
7.116000e+00 1.533491e+00 1.533637e+00
7.117000e+00 1.533202e+00 1.533317e+00
7.118000e+00 1.533155e+00 1.532994e+00
7.119000e+00 1.532747e+00 1.532668e+00
7.120000e+00 1.532245e+00 1.532339e+00
7.121000e+00 1.531974e+00 1.532007e+00
7.122000e+00 1.531788e+00 1.531673e+00
7.123000e+00 1.531305e+00 1.531336e+00
7.124000e+00 1.531271e+00 1.530996e+00
7.125000e+00 1.530699e+00 1.530654e+00
7.126000e+00 1.530348e+00 1.530309e+00
7.127000e+00 1.529941e+00 1.529961e+00
7.128000e+00 1.529745e+00 1.529610e+00
7.129000e+00 1.529414e+00 1.529256e+00
7.130000e+00 1.528781e+00 1.528900e+00
7.131000e+00 1.528522e+00 1.528541e+00
7.132000e+00 1.528293e+00 1.528179e+00
7.133000e+00 1.527724e+00 1.527815e+00
7.134000e+00 1.527366e+00 1.527447e+00
7.135000e+00 1.526990e+00 1.527077e+00
7.136000e+00 1.526840e+00 1.526704e+00
7.137000e+00 1.526332e+00 1.526329e+00
7.138000e+00 1.525893e+00 1.525950e+00
7.139000e+00 1.525550e+00 1.525569e+00
7.140000e+00 1.525247e+00 1.525185e+00
7.141000e+00 1.524800e+00 1.524799e+00
7.142000e+00 1.524380e+00 1.524409e+00
7.143000e+00 1.524080e+00 1.524017e+00
7.144000e+00 1.523719e+00 1.523622e+00
7.145000e+00 1.523146e+00 1.523224e+00
7.146000e+00 1.522964e+00 1.522824e+00
7.147000e+00 1.522501e+00 1.522420e+00
7.148000e+00 1.521935e+00 1.522014e+00
7.149000e+00 1.521622e+00 1.521605e+00
7.150000e+00 1.521338e+00 1.521194e+00
7.151000e+00 1.520596e+00 1.520779e+00
7.152000e+00 1.520500e+00 1.520362e+00
7.153000e+00 1.519897e+00 1.519942e+00
7.154000e+00 1.519386e+00 1.519519e+00
7.155000e+00 1.518826e+00 1.519093e+00
7.156000e+00 1.518624e+00 1.518665e+00
7.157000e+00 1.518214e+00 1.518233e+00
7.158000e+00 1.517652e+00 1.517799e+00
7.159000e+00 1.517166e+00 1.517362e+00
7.160000e+00 1.516924e+00 1.516923e+00
7.161000e+00 1.516452e+00 1.516480e+00
7.162000e+00 1.516115e+00 1.516035e+00
7.163000e+00 1.515663e+00 1.515587e+00
7.164000e+00 1.515110e+00 1.515136e+00
7.165000e+00 1.514692e+00 1.514683e+00
7.166000e+00 1.514328e+00 1.514226e+00
7.167000e+00 1.513757e+00 1.513767e+00
7.168000e+00 1.513347e+00 1.513305e+00
7.169000e+00 1.513069e+00 1.512840e+00
7.170000e+00 1.512253e+00 1.512372e+00
7.171000e+00 1.511887e+00 1.511902e+00
7.172000e+00 1.511381e+00 1.511428e+00
7.173000e+00 1.510984e+00 1.510952e+00
7.174000e+00 1.510534e+00 1.510473e+00
7.175000e+00 1.510031e+00 1.509991e+00
7.176000e+00 1.509708e+00 1.509507e+00
7.177000e+00 1.509000e+00 1.509019e+00
7.178000e+00 1.508668e+00 1.508529e+00
7.179000e+00 1.507881e+00 1.508036e+00
7.180000e+00 1.507585e+00 1.507540e+00
7.181000e+00 1.507156e+00 1.507042e+00
7.182000e+00 1.506541e+00 1.506540e+00
7.183000e+00 1.505983e+00 1.506036e+00
7.184000e+00 1.505707e+00 1.505529e+00
7.185000e+00 1.504928e+00 1.505019e+00
7.186000e+00 1.504618e+00 1.504506e+00
7.187000e+00 1.504109e+00 1.503990e+00
7.188000e+00 1.503663e+00 1.503472e+00
7.189000e+00 1.503009e+00 1.502950e+00
7.190000e+00 1.502325e+00 1.502426e+00
7.191000e+00 1.501994e+00 1.501899e+00
7.192000e+00 1.501444e+00 1.501369e+00
7.193000e+00 1.501081e+00 1.500837e+00
7.194000e+00 1.500302e+00 1.500301e+00
7.195000e+00 1.499756e+00 1.499763e+00
7.196000e+00 1.499338e+00 1.499222e+00
7.197000e+00 1.498713e+00 1.498678e+00
7.198000e+00 1.498166e+00 1.498131e+00
7.199000e+00 1.497672e+00 1.497581e+00
7.200000e+00 1.497030e+00 1.497029e+00
7.201000e+00 1.496316e+00 1.496473e+00
7.202000e+00 1.495839e+00 1.495915e+00
7.203000e+00 1.495348e+00 1.495354e+00
7.204000e+00 1.494805e+00 1.494790e+00
7.205000e+00 1.494141e+00 1.494224e+00
7.206000e+00 1.493624e+00 1.493654e+00
7.207000e+00 1.493212e+00 1.493082e+00
7.208000e+00 1.492478e+00 1.492507e+00
7.209000e+00 1.492020e+00 1.491928e+00
7.210000e+00 1.491234e+00 1.491348e+00
7.211000e+00 1.490848e+00 1.490764e+00
7.212000e+00 1.490298e+00 1.490177e+00
7.213000e+00 1.489519e+00 1.489588e+00
7.214000e+00 1.489007e+00 1.488995e+00
7.215000e+00 1.488333e+00 1.488400e+00
7.216000e+00 1.487858e+00 1.487802e+00
7.217000e+00 1.487356e+00 1.487201e+00
7.218000e+00 1.486633e+00 1.486598e+00
7.219000e+00 1.485980e+00 1.485991e+00
7.220000e+00 1.485437e+00 1.485382e+00
7.221000e+00 1.484690e+00 1.484769e+00
7.222000e+00 1.484195e+00 1.484154e+00
7.223000e+00 1.483474e+00 1.483536e+00
7.224000e+00 1.482870e+00 1.482916e+00
7.225000e+00 1.482354e+00 1.482292e+00
7.226000e+00 1.481768e+00 1.481665e+00
7.227000e+00 1.481061e+00 1.481036e+00
7.228000e+00 1.480441e+00 1.480404e+00
7.229000e+00 1.479653e+00 1.479769e+00
7.230000e+00 1.479295e+00 1.479131e+00
7.231000e+00 1.478520e+00 1.478490e+00
7.232000e+00 1.477692e+00 1.477846e+00
7.233000e+00 1.477185e+00 1.477200e+00
7.234000e+00 1.476462e+00 1.476550e+00
7.235000e+00 1.475898e+00 1.475898e+00
7.236000e+00 1.475197e+00 1.475243e+00
7.237000e+00 1.474573e+00 1.474585e+00
7.238000e+00 1.473915e+00 1.473924e+00
7.239000e+00 1.473216e+00 1.473261e+00
7.240000e+00 1.472695e+00 1.472594e+00
7.241000e+00 1.472027e+00 1.471925e+00
7.242000e+00 1.471207e+00 1.471253e+00
7.243000e+00 1.470616e+00 1.470578e+00
7.244000e+00 1.469915e+00 1.469900e+00
7.245000e+00 1.469216e+00 1.469219e+00
7.246000e+00 1.468471e+00 1.468535e+00
7.247000e+00 1.468020e+00 1.467849e+00
7.248000e+00 1.467150e+00 1.467159e+00
7.249000e+00 1.466254e+00 1.466467e+00
7.250000e+00 1.465781e+00 1.465772e+00
7.251000e+00 1.465070e+00 1.465074e+00
7.252000e+00 1.464335e+00 1.464373e+00
7.253000e+00 1.463707e+00 1.463670e+00
7.254000e+00 1.463060e+00 1.462963e+00
7.255000e+00 1.462183e+00 1.462254e+00
7.256000e+00 1.461775e+00 1.461542e+00
7.257000e+00 1.460926e+00 1.460827e+00
7.258000e+00 1.460009e+00 1.460109e+00
7.259000e+00 1.459420e+00 1.459388e+00
7.260000e+00 1.458566e+00 1.458664e+00
7.261000e+00 1.457914e+00 1.457938e+00
7.262000e+00 1.457294e+00 1.457208e+00
7.263000e+00 1.456635e+00 1.456476e+00
7.264000e+00 1.455778e+00 1.455741e+00
7.265000e+00 1.455113e+00 1.455003e+00
7.266000e+00 1.454234e+00 1.454262e+00
7.267000e+00 1.453681e+00 1.453519e+00
7.268000e+00 1.452671e+00 1.452772e+00
7.269000e+00 1.451953e+00 1.452023e+00
7.270000e+00 1.451199e+00 1.451271e+00
7.271000e+00 1.450606e+00 1.450515e+00
7.272000e+00 1.449638e+00 1.449757e+00
7.273000e+00 1.449107e+00 1.448997e+00
7.274000e+00 1.448166e+00 1.448233e+00
7.275000e+00 1.447393e+00 1.447467e+00
7.276000e+00 1.446588e+00 1.446697e+00
7.277000e+00 1.445954e+00 1.445925e+00
7.278000e+00 1.444940e+00 1.445150e+00
7.279000e+00 1.444349e+00 1.444372e+00
7.280000e+00 1.443609e+00 1.443591e+00
7.281000e+00 1.442766e+00 1.442808e+00
7.282000e+00 1.442006e+00 1.442021e+00
7.283000e+00 1.441244e+00 1.441232e+00
7.284000e+00 1.440452e+00 1.440440e+00
7.285000e+00 1.439597e+00 1.439645e+00
7.286000e+00 1.438682e+00 1.438847e+00
7.287000e+00 1.438204e+00 1.438046e+00
7.288000e+00 1.437136e+00 1.437242e+00
7.289000e+00 1.436364e+00 1.436436e+00
7.290000e+00 1.435556e+00 1.435627e+00
7.291000e+00 1.434629e+00 1.434815e+00
7.292000e+00 1.434050e+00 1.434000e+00
7.293000e+00 1.433065e+00 1.433182e+00
7.294000e+00 1.432401e+00 1.432361e+00
7.295000e+00 1.431537e+00 1.431538e+00
7.296000e+00 1.430796e+00 1.430711e+00
7.297000e+00 1.429883e+00 1.429882e+00
7.298000e+00 1.428910e+00 1.429050e+00
7.299000e+00 1.428231e+00 1.428215e+00
7.300000e+00 1.427408e+00 1.427378e+00
7.301000e+00 1.426567e+00 1.426537e+00
7.302000e+00 1.425526e+00 1.425694e+00
7.303000e+00 1.424750e+00 1.424847e+00
7.304000e+00 1.424113e+00 1.423998e+00
7.305000e+00 1.423099e+00 1.423146e+00
7.306000e+00 1.422494e+00 1.422292e+00
7.307000e+00 1.421306e+00 1.421434e+00
7.308000e+00 1.420519e+00 1.420574e+00
7.309000e+00 1.419687e+00 1.419710e+00
7.310000e+00 1.418860e+00 1.418844e+00
7.311000e+00 1.418071e+00 1.417975e+00
7.312000e+00 1.417054e+00 1.417104e+00
7.313000e+00 1.416132e+00 1.416229e+00
7.314000e+00 1.415412e+00 1.415352e+00
7.315000e+00 1.414494e+00 1.414471e+00
7.316000e+00 1.413463e+00 1.413588e+00
7.317000e+00 1.412668e+00 1.412702e+00
7.318000e+00 1.411767e+00 1.411814e+00
7.319000e+00 1.410895e+00 1.410922e+00
7.320000e+00 1.410140e+00 1.410028e+00
7.321000e+00 1.409141e+00 1.409131e+00
7.322000e+00 1.408215e+00 1.408231e+00
7.323000e+00 1.407239e+00 1.407328e+00
7.324000e+00 1.406511e+00 1.406422e+00
7.325000e+00 1.405601e+00 1.405514e+00
7.326000e+00 1.404486e+00 1.404602e+00
7.327000e+00 1.403632e+00 1.403688e+00
7.328000e+00 1.402704e+00 1.402771e+00
7.329000e+00 1.401937e+00 1.401852e+00
7.330000e+00 1.400960e+00 1.400929e+00
7.331000e+00 1.399987e+00 1.400004e+00
7.332000e+00 1.399133e+00 1.399075e+00
7.333000e+00 1.398164e+00 1.398144e+00
7.334000e+00 1.397042e+00 1.397211e+00
7.335000e+00 1.396339e+00 1.396274e+00
7.336000e+00 1.395379e+00 1.395335e+00
7.337000e+00 1.394508e+00 1.394392e+00
7.338000e+00 1.393333e+00 1.393447e+00
7.339000e+00 1.392439e+00 1.392500e+00
7.340000e+00 1.391414e+00 1.391549e+00
7.341000e+00 1.390590e+00 1.390596e+00
7.342000e+00 1.389456e+00 1.389639e+00
7.343000e+00 1.388770e+00 1.388680e+00
7.344000e+00 1.387624e+00 1.387719e+00
7.345000e+00 1.386693e+00 1.386754e+00
7.346000e+00 1.385904e+00 1.385787e+00
7.347000e+00 1.384796e+00 1.384816e+00
7.348000e+00 1.383733e+00 1.383843e+00
7.349000e+00 1.382952e+00 1.382868e+00
7.350000e+00 1.381994e+00 1.381889e+00
7.351000e+00 1.380889e+00 1.380908e+00
7.352000e+00 1.379875e+00 1.379924e+00
7.353000e+00 1.378757e+00 1.378937e+00
7.354000e+00 1.377973e+00 1.377947e+00
7.355000e+00 1.376732e+00 1.376955e+00
7.356000e+00 1.375967e+00 1.375960e+00
7.357000e+00 1.374735e+00 1.374962e+00
7.358000e+00 1.374007e+00 1.373961e+00
7.359000e+00 1.372968e+00 1.372957e+00
7.360000e+00 1.372015e+00 1.371951e+00
7.361000e+00 1.370859e+00 1.370942e+00
7.362000e+00 1.370016e+00 1.369930e+00
7.363000e+00 1.368851e+00 1.368915e+00
7.364000e+00 1.367969e+00 1.367898e+00
7.365000e+00 1.366870e+00 1.366878e+00
7.366000e+00 1.365816e+00 1.365855e+00
7.367000e+00 1.364620e+00 1.364829e+00
7.368000e+00 1.363805e+00 1.363801e+00
7.369000e+00 1.362751e+00 1.362770e+00
7.370000e+00 1.361761e+00 1.361736e+00
7.371000e+00 1.360507e+00 1.360699e+00
7.372000e+00 1.359714e+00 1.359660e+00
7.373000e+00 1.358596e+00 1.358618e+00
7.374000e+00 1.357632e+00 1.357573e+00
7.375000e+00 1.356547e+00 1.356525e+00
7.376000e+00 1.355487e+00 1.355475e+00
7.377000e+00 1.354317e+00 1.354422e+00
7.378000e+00 1.353508e+00 1.353366e+00
7.379000e+00 1.352457e+00 1.352307e+00
7.380000e+00 1.351111e+00 1.351246e+00
7.381000e+00 1.350018e+00 1.350182e+00
7.382000e+00 1.349170e+00 1.349115e+00
7.383000e+00 1.347986e+00 1.348045e+00
7.384000e+00 1.346986e+00 1.346973e+00
7.385000e+00 1.345815e+00 1.345898e+00
7.386000e+00 1.344965e+00 1.344820e+00
7.387000e+00 1.343712e+00 1.343740e+00
7.388000e+00 1.342674e+00 1.342657e+00
7.389000e+00 1.341831e+00 1.341571e+00
7.390000e+00 1.340382e+00 1.340482e+00
7.391000e+00 1.339557e+00 1.339391e+00
7.392000e+00 1.338517e+00 1.338297e+00
7.393000e+00 1.336996e+00 1.337201e+00
7.394000e+00 1.336073e+00 1.336101e+00
7.395000e+00 1.334987e+00 1.334999e+00
7.396000e+00 1.333891e+00 1.333894e+00
7.397000e+00 1.332835e+00 1.332787e+00
7.398000e+00 1.331682e+00 1.331677e+00
7.399000e+00 1.330600e+00 1.330564e+00
7.400000e+00 1.329507e+00 1.329448e+00
7.401000e+00 1.328277e+00 1.328330e+00
7.402000e+00 1.327208e+00 1.327209e+00
7.403000e+00 1.325997e+00 1.326086e+00
7.404000e+00 1.324952e+00 1.324959e+00
7.405000e+00 1.323855e+00 1.323830e+00
7.406000e+00 1.322658e+00 1.322699e+00
7.407000e+00 1.321619e+00 1.321564e+00
7.408000e+00 1.320353e+00 1.320427e+00
7.409000e+00 1.319218e+00 1.319288e+00
7.410000e+00 1.318234e+00 1.318145e+00
7.411000e+00 1.317076e+00 1.317000e+00
7.412000e+00 1.315908e+00 1.315853e+00
7.413000e+00 1.314724e+00 1.314702e+00
7.414000e+00 1.313447e+00 1.313549e+00
7.415000e+00 1.312423e+00 1.312394e+00
7.416000e+00 1.311184e+00 1.311236e+00
7.417000e+00 1.309942e+00 1.310075e+00
7.418000e+00 1.308831e+00 1.308911e+00
7.419000e+00 1.307606e+00 1.307745e+00
7.420000e+00 1.306554e+00 1.306576e+00
7.421000e+00 1.305296e+00 1.305405e+00
7.422000e+00 1.304188e+00 1.304231e+00
7.423000e+00 1.302879e+00 1.303054e+00
7.424000e+00 1.301855e+00 1.301874e+00
7.425000e+00 1.300677e+00 1.300692e+00
7.426000e+00 1.299551e+00 1.299508e+00
7.427000e+00 1.298195e+00 1.298321e+00
7.428000e+00 1.297301e+00 1.297131e+00
7.429000e+00 1.296107e+00 1.295938e+00
7.430000e+00 1.294858e+00 1.294743e+00
7.431000e+00 1.293611e+00 1.293546e+00
7.432000e+00 1.292204e+00 1.292345e+00
7.433000e+00 1.291125e+00 1.291142e+00
7.434000e+00 1.290114e+00 1.289937e+00
7.435000e+00 1.288731e+00 1.288729e+00
7.436000e+00 1.287336e+00 1.287518e+00
7.437000e+00 1.286191e+00 1.286305e+00
7.438000e+00 1.285011e+00 1.285089e+00
7.439000e+00 1.283901e+00 1.283871e+00
7.440000e+00 1.282747e+00 1.282650e+00
7.441000e+00 1.281493e+00 1.281426e+00
7.442000e+00 1.280092e+00 1.280200e+00
7.443000e+00 1.279080e+00 1.278971e+00
7.444000e+00 1.277566e+00 1.277740e+00
7.445000e+00 1.276448e+00 1.276506e+00
7.446000e+00 1.275231e+00 1.275269e+00
7.447000e+00 1.274166e+00 1.274030e+00
7.448000e+00 1.272842e+00 1.272789e+00
7.449000e+00 1.271721e+00 1.271545e+00
7.450000e+00 1.270284e+00 1.270298e+00
7.451000e+00 1.268997e+00 1.269049e+00
7.452000e+00 1.267776e+00 1.267797e+00
7.453000e+00 1.266551e+00 1.266543e+00
7.454000e+00 1.265380e+00 1.265286e+00
7.455000e+00 1.263936e+00 1.264026e+00
7.456000e+00 1.262706e+00 1.262764e+00
7.457000e+00 1.261533e+00 1.261500e+00
7.458000e+00 1.260119e+00 1.260233e+00
7.459000e+00 1.258878e+00 1.258963e+00
7.460000e+00 1.257680e+00 1.257691e+00
7.461000e+00 1.256442e+00 1.256417e+00
7.462000e+00 1.255273e+00 1.255140e+00
7.463000e+00 1.254081e+00 1.253860e+00
7.464000e+00 1.252643e+00 1.252578e+00
7.465000e+00 1.251102e+00 1.251294e+00
7.466000e+00 1.250111e+00 1.250007e+00
7.467000e+00 1.248788e+00 1.248717e+00
7.468000e+00 1.247337e+00 1.247425e+00
7.469000e+00 1.246170e+00 1.246131e+00
7.470000e+00 1.244801e+00 1.244834e+00
7.471000e+00 1.243612e+00 1.243534e+00
7.472000e+00 1.242144e+00 1.242232e+00
7.473000e+00 1.241030e+00 1.240928e+00
7.474000e+00 1.239519e+00 1.239621e+00
7.475000e+00 1.238289e+00 1.238311e+00
7.476000e+00 1.236982e+00 1.237000e+00
7.477000e+00 1.235666e+00 1.235685e+00
7.478000e+00 1.234344e+00 1.234368e+00
7.479000e+00 1.232966e+00 1.233049e+00
7.480000e+00 1.231704e+00 1.231728e+00
7.481000e+00 1.230202e+00 1.230404e+00
7.482000e+00 1.228927e+00 1.229077e+00
7.483000e+00 1.227734e+00 1.227748e+00
7.484000e+00 1.226423e+00 1.226417e+00
7.485000e+00 1.225096e+00 1.225083e+00
7.486000e+00 1.223903e+00 1.223747e+00
7.487000e+00 1.222595e+00 1.222408e+00
7.488000e+00 1.221209e+00 1.221067e+00
7.489000e+00 1.219764e+00 1.219723e+00
7.490000e+00 1.218372e+00 1.218377e+00
7.491000e+00 1.216996e+00 1.217029e+00
7.492000e+00 1.215719e+00 1.215678e+00
7.493000e+00 1.214278e+00 1.214325e+00
7.494000e+00 1.212914e+00 1.212970e+00
7.495000e+00 1.211642e+00 1.211612e+00
7.496000e+00 1.210326e+00 1.210252e+00
7.497000e+00 1.208882e+00 1.208889e+00
7.498000e+00 1.207495e+00 1.207524e+00
7.499000e+00 1.206134e+00 1.206156e+00
7.500000e+00 1.204699e+00 1.204787e+00
7.501000e+00 1.203402e+00 1.203414e+00
7.502000e+00 1.202093e+00 1.202040e+00
7.503000e+00 1.200685e+00 1.200663e+00
7.504000e+00 1.199306e+00 1.199284e+00
7.505000e+00 1.198070e+00 1.197902e+00
7.506000e+00 1.196531e+00 1.196518e+00
7.507000e+00 1.195055e+00 1.195132e+00
7.508000e+00 1.193779e+00 1.193743e+00
7.509000e+00 1.192449e+00 1.192353e+00
7.510000e+00 1.190693e+00 1.190959e+00
7.511000e+00 1.189455e+00 1.189564e+00
7.512000e+00 1.188362e+00 1.188166e+00
7.513000e+00 1.186690e+00 1.186766e+00
7.514000e+00 1.185386e+00 1.185363e+00
7.515000e+00 1.183872e+00 1.183958e+00
7.516000e+00 1.182640e+00 1.182551e+00
7.517000e+00 1.181203e+00 1.181142e+00
7.518000e+00 1.179873e+00 1.179730e+00
7.519000e+00 1.178351e+00 1.178316e+00
7.520000e+00 1.177010e+00 1.176900e+00
7.521000e+00 1.175405e+00 1.175481e+00
7.522000e+00 1.174111e+00 1.174060e+00
7.523000e+00 1.172610e+00 1.172637e+00
7.524000e+00 1.171284e+00 1.171212e+00
7.525000e+00 1.169965e+00 1.169784e+00
7.526000e+00 1.168491e+00 1.168354e+00
7.527000e+00 1.166896e+00 1.166922e+00
7.528000e+00 1.165495e+00 1.165487e+00
7.529000e+00 1.163810e+00 1.164051e+00
7.530000e+00 1.162540e+00 1.162612e+00
7.531000e+00 1.161239e+00 1.161171e+00
7.532000e+00 1.159550e+00 1.159727e+00
7.533000e+00 1.158196e+00 1.158282e+00
7.534000e+00 1.156954e+00 1.156834e+00
7.535000e+00 1.155428e+00 1.155384e+00
7.536000e+00 1.154026e+00 1.153932e+00
7.537000e+00 1.152522e+00 1.152477e+00
7.538000e+00 1.151037e+00 1.151020e+00
7.539000e+00 1.149403e+00 1.149562e+00
7.540000e+00 1.147983e+00 1.148101e+00
7.541000e+00 1.146757e+00 1.146637e+00
7.542000e+00 1.145205e+00 1.145172e+00
7.543000e+00 1.143672e+00 1.143704e+00
7.544000e+00 1.142146e+00 1.142235e+00
7.545000e+00 1.140749e+00 1.140763e+00
7.546000e+00 1.139336e+00 1.139289e+00
7.547000e+00 1.137987e+00 1.137812e+00
7.548000e+00 1.136207e+00 1.136334e+00
7.549000e+00 1.134976e+00 1.134853e+00
7.550000e+00 1.133434e+00 1.133371e+00
7.551000e+00 1.131884e+00 1.131886e+00
7.552000e+00 1.130407e+00 1.130399e+00
7.553000e+00 1.128848e+00 1.128910e+00
7.554000e+00 1.127457e+00 1.127418e+00
7.555000e+00 1.126093e+00 1.125925e+00
7.556000e+00 1.124423e+00 1.124429e+00
7.557000e+00 1.122741e+00 1.122932e+00
7.558000e+00 1.121603e+00 1.121432e+00
7.559000e+00 1.119907e+00 1.119930e+00
7.560000e+00 1.118375e+00 1.118427e+00
7.561000e+00 1.116970e+00 1.116921e+00
7.562000e+00 1.115297e+00 1.115412e+00
7.563000e+00 1.113863e+00 1.113902e+00
7.564000e+00 1.112450e+00 1.112390e+00
7.565000e+00 1.110908e+00 1.110876e+00
7.566000e+00 1.109300e+00 1.109359e+00
7.567000e+00 1.107758e+00 1.107841e+00
7.568000e+00 1.106179e+00 1.106321e+00
7.569000e+00 1.104769e+00 1.104798e+00
7.570000e+00 1.103313e+00 1.103274e+00
7.571000e+00 1.101813e+00 1.101747e+00
7.572000e+00 1.100048e+00 1.100218e+00
7.573000e+00 1.098849e+00 1.098688e+00
7.574000e+00 1.097042e+00 1.097155e+00
7.575000e+00 1.095575e+00 1.095620e+00
7.576000e+00 1.094143e+00 1.094084e+00
7.577000e+00 1.092624e+00 1.092545e+00
7.578000e+00 1.090906e+00 1.091004e+00
7.579000e+00 1.089400e+00 1.089462e+00
7.580000e+00 1.087897e+00 1.087917e+00
7.581000e+00 1.086451e+00 1.086370e+00
7.582000e+00 1.084958e+00 1.084822e+00
7.583000e+00 1.083167e+00 1.083271e+00
7.584000e+00 1.081671e+00 1.081718e+00
7.585000e+00 1.080031e+00 1.080164e+00
7.586000e+00 1.078643e+00 1.078607e+00
7.587000e+00 1.076965e+00 1.077049e+00
7.588000e+00 1.075591e+00 1.075488e+00
7.589000e+00 1.073986e+00 1.073926e+00
7.590000e+00 1.072304e+00 1.072362e+00
7.591000e+00 1.070646e+00 1.070796e+00
7.592000e+00 1.069188e+00 1.069227e+00
7.593000e+00 1.067707e+00 1.067657e+00
7.594000e+00 1.066143e+00 1.066085e+00
7.595000e+00 1.064313e+00 1.064512e+00
7.596000e+00 1.062858e+00 1.062936e+00
7.597000e+00 1.061380e+00 1.061358e+00
7.598000e+00 1.059848e+00 1.059779e+00
7.599000e+00 1.058008e+00 1.058197e+00
7.600000e+00 1.056439e+00 1.056614e+00
7.601000e+00 1.055179e+00 1.055029e+00
7.602000e+00 1.053266e+00 1.053442e+00
7.603000e+00 1.051879e+00 1.051853e+00
7.604000e+00 1.050151e+00 1.050262e+00
7.605000e+00 1.048710e+00 1.048669e+00
7.606000e+00 1.047035e+00 1.047075e+00
7.607000e+00 1.045507e+00 1.045479e+00
7.608000e+00 1.043794e+00 1.043880e+00
7.609000e+00 1.042186e+00 1.042280e+00
7.610000e+00 1.040624e+00 1.040679e+00
7.611000e+00 1.039220e+00 1.039075e+00
7.612000e+00 1.037409e+00 1.037470e+00
7.613000e+00 1.035919e+00 1.035863e+00
7.614000e+00 1.034316e+00 1.034254e+00
7.615000e+00 1.032582e+00 1.032643e+00
7.616000e+00 1.031139e+00 1.031030e+00
7.617000e+00 1.029354e+00 1.029416e+00
7.618000e+00 1.027831e+00 1.027800e+00
7.619000e+00 1.026044e+00 1.026182e+00
7.620000e+00 1.024704e+00 1.024562e+00
7.621000e+00 1.022898e+00 1.022941e+00
7.622000e+00 1.021221e+00 1.021318e+00
7.623000e+00 1.019754e+00 1.019693e+00
7.624000e+00 1.018001e+00 1.018066e+00
7.625000e+00 1.016484e+00 1.016438e+00
7.626000e+00 1.014748e+00 1.014808e+00
7.627000e+00 1.013294e+00 1.013176e+00
7.628000e+00 1.011622e+00 1.011543e+00
7.629000e+00 1.010006e+00 1.009908e+00
7.630000e+00 1.008363e+00 1.008271e+00
7.631000e+00 1.006541e+00 1.006632e+00
7.632000e+00 1.004819e+00 1.004992e+00
7.633000e+00 1.003379e+00 1.003350e+00
7.634000e+00 1.001779e+00 1.001706e+00
7.635000e+00 1.000209e+00 1.000061e+00
7.636000e+00 9.983641e-01 9.984141e-01
7.637000e+00 9.968167e-01 9.967655e-01
7.638000e+00 9.951888e-01 9.951153e-01
7.639000e+00 9.934595e-01 9.934634e-01
7.640000e+00 9.919828e-01 9.918099e-01
7.641000e+00 9.901080e-01 9.901547e-01
7.642000e+00 9.884793e-01 9.884980e-01
7.643000e+00 9.868391e-01 9.868396e-01
7.644000e+00 9.851954e-01 9.851796e-01
7.645000e+00 9.835517e-01 9.835181e-01
7.646000e+00 9.819368e-01 9.818549e-01
7.647000e+00 9.800872e-01 9.801901e-01
7.648000e+00 9.785443e-01 9.785238e-01
7.649000e+00 9.768793e-01 9.768559e-01
7.650000e+00 9.752458e-01 9.751864e-01
7.651000e+00 9.734637e-01 9.735153e-01
7.652000e+00 9.718364e-01 9.718427e-01
7.653000e+00 9.701245e-01 9.701685e-01
7.654000e+00 9.685688e-01 9.684928e-01
7.655000e+00 9.666780e-01 9.668156e-01
7.656000e+00 9.651098e-01 9.651368e-01
7.657000e+00 9.634485e-01 9.634565e-01
7.658000e+00 9.616132e-01 9.617747e-01
7.659000e+00 9.602044e-01 9.600914e-01
7.660000e+00 9.584282e-01 9.584066e-01
7.661000e+00 9.566433e-01 9.567203e-01
7.662000e+00 9.550144e-01 9.550325e-01
7.663000e+00 9.534667e-01 9.533432e-01
7.664000e+00 9.517937e-01 9.516524e-01
7.665000e+00 9.501270e-01 9.499602e-01
7.666000e+00 9.481581e-01 9.482665e-01
7.667000e+00 9.466462e-01 9.465713e-01
7.668000e+00 9.448465e-01 9.448747e-01
7.669000e+00 9.432848e-01 9.431767e-01
7.670000e+00 9.416076e-01 9.414772e-01
7.671000e+00 9.397960e-01 9.397763e-01
7.672000e+00 9.382679e-01 9.380740e-01
7.673000e+00 9.363000e-01 9.363702e-01
7.674000e+00 9.344913e-01 9.346651e-01
7.675000e+00 9.329010e-01 9.329585e-01
7.676000e+00 9.311714e-01 9.312506e-01
7.677000e+00 9.296370e-01 9.295413e-01
7.678000e+00 9.279598e-01 9.278306e-01
7.679000e+00 9.259783e-01 9.261185e-01
7.680000e+00 9.243793e-01 9.244050e-01
7.681000e+00 9.226517e-01 9.226902e-01
7.682000e+00 9.209727e-01 9.209741e-01
7.683000e+00 9.192822e-01 9.192566e-01
7.684000e+00 9.175568e-01 9.175377e-01
7.685000e+00 9.156268e-01 9.158175e-01
7.686000e+00 9.141163e-01 9.140960e-01
7.687000e+00 9.125131e-01 9.123732e-01
7.688000e+00 9.107291e-01 9.106491e-01
7.689000e+00 9.087318e-01 9.089237e-01
7.690000e+00 9.072421e-01 9.071970e-01
7.691000e+00 9.053520e-01 9.054689e-01
7.692000e+00 9.037806e-01 9.037397e-01
7.693000e+00 9.020950e-01 9.020091e-01
7.694000e+00 9.001459e-01 9.002773e-01
7.695000e+00 8.986123e-01 8.985442e-01
7.696000e+00 8.968736e-01 8.968098e-01
7.697000e+00 8.949691e-01 8.950742e-01
7.698000e+00 8.933444e-01 8.933374e-01
7.699000e+00 8.915911e-01 8.915994e-01
7.700000e+00 8.898522e-01 8.898601e-01
7.701000e+00 8.879901e-01 8.881196e-01
7.702000e+00 8.862060e-01 8.863779e-01
7.703000e+00 8.845736e-01 8.846350e-01
7.704000e+00 8.827938e-01 8.828909e-01
7.705000e+00 8.811892e-01 8.811456e-01
7.706000e+00 8.794130e-01 8.793992e-01
7.707000e+00 8.776654e-01 8.776515e-01
7.708000e+00 8.760116e-01 8.759027e-01
7.709000e+00 8.739577e-01 8.741528e-01
7.710000e+00 8.724406e-01 8.724017e-01
7.711000e+00 8.707090e-01 8.706494e-01
7.712000e+00 8.689873e-01 8.688961e-01
7.713000e+00 8.671757e-01 8.671416e-01
7.714000e+00 8.655771e-01 8.653859e-01
7.715000e+00 8.634623e-01 8.636292e-01
7.716000e+00 8.619914e-01 8.618714e-01
7.717000e+00 8.600052e-01 8.601124e-01
7.718000e+00 8.582955e-01 8.583524e-01
7.719000e+00 8.566363e-01 8.565913e-01
7.720000e+00 8.547994e-01 8.548291e-01
7.721000e+00 8.529817e-01 8.530659e-01
7.722000e+00 8.514777e-01 8.513015e-01
7.723000e+00 8.494443e-01 8.495362e-01
7.724000e+00 8.476716e-01 8.477698e-01
7.725000e+00 8.459318e-01 8.460023e-01
7.726000e+00 8.442857e-01 8.442339e-01
7.727000e+00 8.424676e-01 8.424644e-01
7.728000e+00 8.405019e-01 8.406939e-01
7.729000e+00 8.387600e-01 8.389224e-01
7.730000e+00 8.370788e-01 8.371498e-01
7.731000e+00 8.353369e-01 8.353763e-01
7.732000e+00 8.336183e-01 8.336019e-01
7.733000e+00 8.319232e-01 8.318264e-01
7.734000e+00 8.300583e-01 8.300500e-01
7.735000e+00 8.282246e-01 8.282726e-01
7.736000e+00 8.263092e-01 8.264943e-01
7.737000e+00 8.246705e-01 8.247150e-01
7.738000e+00 8.228934e-01 8.229348e-01
7.739000e+00 8.211916e-01 8.211536e-01
7.740000e+00 8.195094e-01 8.193716e-01
7.741000e+00 8.177074e-01 8.175886e-01
7.742000e+00 8.157132e-01 8.158047e-01
7.743000e+00 8.140352e-01 8.140199e-01
7.744000e+00 8.124580e-01 8.122342e-01
7.745000e+00 8.104469e-01 8.104477e-01
7.746000e+00 8.085215e-01 8.086603e-01
7.747000e+00 8.069491e-01 8.068720e-01
7.748000e+00 8.051271e-01 8.050828e-01
7.749000e+00 8.032594e-01 8.032928e-01
7.750000e+00 8.014448e-01 8.015020e-01
7.751000e+00 7.997199e-01 7.997103e-01
7.752000e+00 7.977779e-01 7.979178e-01
7.753000e+00 7.960923e-01 7.961245e-01
7.754000e+00 7.942938e-01 7.943304e-01
7.755000e+00 7.925469e-01 7.925355e-01
7.756000e+00 7.907053e-01 7.907397e-01
7.757000e+00 7.890492e-01 7.889432e-01
7.758000e+00 7.873125e-01 7.871459e-01
7.759000e+00 7.853912e-01 7.853479e-01
7.760000e+00 7.837613e-01 7.835491e-01
7.761000e+00 7.818189e-01 7.817495e-01
7.762000e+00 7.800783e-01 7.799492e-01
7.763000e+00 7.783424e-01 7.781481e-01
7.764000e+00 7.762254e-01 7.763463e-01
7.765000e+00 7.747448e-01 7.745438e-01
7.766000e+00 7.727794e-01 7.727406e-01
7.767000e+00 7.707368e-01 7.709367e-01
7.768000e+00 7.691158e-01 7.691320e-01
7.769000e+00 7.673184e-01 7.673267e-01
7.770000e+00 7.655953e-01 7.655207e-01
7.771000e+00 7.637695e-01 7.637141e-01
7.772000e+00 7.621033e-01 7.619067e-01
7.773000e+00 7.602723e-01 7.600987e-01
7.774000e+00 7.582748e-01 7.582901e-01
7.775000e+00 7.565583e-01 7.564808e-01
7.776000e+00 7.546312e-01 7.546709e-01
7.777000e+00 7.528921e-01 7.528604e-01
7.778000e+00 7.511034e-01 7.510492e-01
7.779000e+00 7.492802e-01 7.492375e-01
7.780000e+00 7.473539e-01 7.474251e-01
7.781000e+00 7.456870e-01 7.456122e-01
7.782000e+00 7.438201e-01 7.437986e-01
7.783000e+00 7.417558e-01 7.419845e-01
7.784000e+00 7.401264e-01 7.401699e-01
7.785000e+00 7.381418e-01 7.383546e-01
7.786000e+00 7.365983e-01 7.365389e-01
7.787000e+00 7.348314e-01 7.347226e-01
7.788000e+00 7.328579e-01 7.329057e-01
7.789000e+00 7.310204e-01 7.310883e-01
7.790000e+00 7.291686e-01 7.292704e-01
7.791000e+00 7.274836e-01 7.274521e-01
7.792000e+00 7.256994e-01 7.256332e-01
7.793000e+00 7.236826e-01 7.238138e-01
7.794000e+00 7.219408e-01 7.219939e-01
7.795000e+00 7.201241e-01 7.201736e-01
7.796000e+00 7.183498e-01 7.183528e-01
7.797000e+00 7.165181e-01 7.165315e-01
7.798000e+00 7.148792e-01 7.147098e-01
7.799000e+00 7.130639e-01 7.128876e-01
7.800000e+00 7.110434e-01 7.110651e-01
7.801000e+00 7.092817e-01 7.092421e-01
7.802000e+00 7.073320e-01 7.074186e-01
7.803000e+00 7.055827e-01 7.055948e-01
7.804000e+00 7.037191e-01 7.037706e-01
7.805000e+00 7.018331e-01 7.019460e-01
7.806000e+00 7.003418e-01 7.001210e-01
7.807000e+00 6.982711e-01 6.982956e-01
7.808000e+00 6.964000e-01 6.964699e-01
7.809000e+00 6.947112e-01 6.946438e-01
7.810000e+00 6.927925e-01 6.928174e-01
7.811000e+00 6.908645e-01 6.909906e-01
7.812000e+00 6.893444e-01 6.891635e-01
7.813000e+00 6.874696e-01 6.873361e-01
7.814000e+00 6.855204e-01 6.855084e-01
7.815000e+00 6.835934e-01 6.836804e-01
7.816000e+00 6.818962e-01 6.818520e-01
7.817000e+00 6.800591e-01 6.800234e-01
7.818000e+00 6.782081e-01 6.781945e-01
7.819000e+00 6.764380e-01 6.763654e-01
7.820000e+00 6.745440e-01 6.745359e-01
7.821000e+00 6.728435e-01 6.727063e-01
7.822000e+00 6.707249e-01 6.708764e-01
7.823000e+00 6.690616e-01 6.690462e-01
7.824000e+00 6.672401e-01 6.672158e-01
7.825000e+00 6.653618e-01 6.653853e-01
7.826000e+00 6.636206e-01 6.635545e-01
7.827000e+00 6.616521e-01 6.617235e-01
7.828000e+00 6.598272e-01 6.598923e-01
7.829000e+00 6.582239e-01 6.580609e-01
7.830000e+00 6.562416e-01 6.562294e-01
7.831000e+00 6.544767e-01 6.543976e-01
7.832000e+00 6.525055e-01 6.525658e-01
7.833000e+00 6.507445e-01 6.507338e-01
7.834000e+00 6.488599e-01 6.489016e-01
7.835000e+00 6.471291e-01 6.470693e-01
7.836000e+00 6.452375e-01 6.452369e-01
7.837000e+00 6.434363e-01 6.434044e-01
7.838000e+00 6.415792e-01 6.415718e-01
7.839000e+00 6.396664e-01 6.397391e-01
7.840000e+00 6.379587e-01 6.379063e-01
7.841000e+00 6.361097e-01 6.360734e-01
7.842000e+00 6.342627e-01 6.342405e-01
7.843000e+00 6.326710e-01 6.324075e-01
7.844000e+00 6.307491e-01 6.305744e-01
7.845000e+00 6.288068e-01 6.287414e-01
7.846000e+00 6.270962e-01 6.269082e-01
7.847000e+00 6.252700e-01 6.250751e-01
7.848000e+00 6.233915e-01 6.232419e-01
7.849000e+00 6.213304e-01 6.214087e-01
7.850000e+00 6.197162e-01 6.195756e-01
7.851000e+00 6.177215e-01 6.177424e-01
7.852000e+00 6.158207e-01 6.159093e-01
7.853000e+00 6.140811e-01 6.140762e-01
7.854000e+00 6.123241e-01 6.122431e-01
7.855000e+00 6.102950e-01 6.104101e-01
7.856000e+00 6.087609e-01 6.085771e-01
7.857000e+00 6.066884e-01 6.067442e-01
7.858000e+00 6.047509e-01 6.049114e-01
7.859000e+00 6.029789e-01 6.030786e-01
7.860000e+00 6.010292e-01 6.012460e-01
7.861000e+00 5.993219e-01 5.994134e-01
7.862000e+00 5.975334e-01 5.975810e-01
7.863000e+00 5.956806e-01 5.957486e-01
7.864000e+00 5.940306e-01 5.939164e-01
7.865000e+00 5.921499e-01 5.920844e-01
7.866000e+00 5.900613e-01 5.902524e-01
7.867000e+00 5.885137e-01 5.884207e-01
7.868000e+00 5.866292e-01 5.865891e-01
7.869000e+00 5.845893e-01 5.847576e-01
7.870000e+00 5.828305e-01 5.829264e-01
7.871000e+00 5.811089e-01 5.810953e-01
7.872000e+00 5.793130e-01 5.792645e-01
7.873000e+00 5.773013e-01 5.774338e-01
7.874000e+00 5.757283e-01 5.756034e-01
7.875000e+00 5.736354e-01 5.737731e-01
7.876000e+00 5.718783e-01 5.719432e-01
7.877000e+00 5.701458e-01 5.701134e-01
7.878000e+00 5.683823e-01 5.682839e-01
7.879000e+00 5.664963e-01 5.664547e-01
7.880000e+00 5.645394e-01 5.646258e-01
7.881000e+00 5.629052e-01 5.627971e-01
7.882000e+00 5.608990e-01 5.609687e-01
7.883000e+00 5.591581e-01 5.591406e-01
7.884000e+00 5.572866e-01 5.573129e-01
7.885000e+00 5.556301e-01 5.554854e-01
7.886000e+00 5.536983e-01 5.536583e-01
7.887000e+00 5.516614e-01 5.518315e-01
7.888000e+00 5.499135e-01 5.500050e-01
7.889000e+00 5.482074e-01 5.481789e-01
7.890000e+00 5.465443e-01 5.463532e-01
7.891000e+00 5.445300e-01 5.445278e-01
7.892000e+00 5.425296e-01 5.427028e-01
7.893000e+00 5.408408e-01 5.408782e-01
7.894000e+00 5.392358e-01 5.390540e-01
7.895000e+00 5.373913e-01 5.372302e-01
7.896000e+00 5.354858e-01 5.354068e-01
7.897000e+00 5.333526e-01 5.335838e-01
7.898000e+00 5.317899e-01 5.317613e-01
7.899000e+00 5.298911e-01 5.299392e-01
7.900000e+00 5.282209e-01 5.281176e-01
7.901000e+00 5.263323e-01 5.262964e-01
7.902000e+00 5.242891e-01 5.244757e-01
7.903000e+00 5.227197e-01 5.226555e-01
7.904000e+00 5.208687e-01 5.208357e-01
7.905000e+00 5.189948e-01 5.190165e-01
7.906000e+00 5.172278e-01 5.171978e-01
7.907000e+00 5.154861e-01 5.153795e-01
7.908000e+00 5.135374e-01 5.135619e-01
7.909000e+00 5.116961e-01 5.117447e-01
7.910000e+00 5.099621e-01 5.099281e-01
7.911000e+00 5.080778e-01 5.081120e-01
7.912000e+00 5.064040e-01 5.062965e-01
7.913000e+00 5.042403e-01 5.044816e-01
7.914000e+00 5.027108e-01 5.026673e-01
7.915000e+00 5.008879e-01 5.008535e-01
7.916000e+00 4.989696e-01 4.990403e-01
7.917000e+00 4.974813e-01 4.972278e-01
7.918000e+00 4.952758e-01 4.954158e-01
7.919000e+00 4.934284e-01 4.936045e-01
7.920000e+00 4.920095e-01 4.917938e-01
7.921000e+00 4.901569e-01 4.899838e-01
7.922000e+00 4.882135e-01 4.881744e-01
7.923000e+00 4.863466e-01 4.863657e-01
7.924000e+00 4.844680e-01 4.845576e-01
7.925000e+00 4.826982e-01 4.827503e-01
7.926000e+00 4.809860e-01 4.809436e-01
7.927000e+00 4.791143e-01 4.791376e-01
7.928000e+00 4.775760e-01 4.773323e-01
7.929000e+00 4.755754e-01 4.755278e-01
7.930000e+00 4.736016e-01 4.737239e-01
7.931000e+00 4.720827e-01 4.719208e-01
7.932000e+00 4.702402e-01 4.701185e-01
7.933000e+00 4.682160e-01 4.683169e-01
7.934000e+00 4.665177e-01 4.665160e-01
7.935000e+00 4.646928e-01 4.647160e-01
7.936000e+00 4.627994e-01 4.629167e-01
7.937000e+00 4.610145e-01 4.611182e-01
7.938000e+00 4.593648e-01 4.593205e-01
7.939000e+00 4.574909e-01 4.575236e-01
7.940000e+00 4.558000e-01 4.557275e-01
7.941000e+00 4.539436e-01 4.539322e-01
7.942000e+00 4.522234e-01 4.521378e-01
7.943000e+00 4.504229e-01 4.503442e-01
7.944000e+00 4.486833e-01 4.485515e-01
7.945000e+00 4.467792e-01 4.467596e-01
7.946000e+00 4.450617e-01 4.449687e-01
7.947000e+00 4.432802e-01 4.431786e-01
7.948000e+00 4.411473e-01 4.413893e-01
7.949000e+00 4.396212e-01 4.396010e-01
7.950000e+00 4.377879e-01 4.378136e-01
7.951000e+00 4.360336e-01 4.360271e-01
7.952000e+00 4.341687e-01 4.342415e-01
7.953000e+00 4.323187e-01 4.324569e-01
7.954000e+00 4.305232e-01 4.306732e-01
7.955000e+00 4.290001e-01 4.288905e-01
7.956000e+00 4.272094e-01 4.271087e-01
7.957000e+00 4.252834e-01 4.253279e-01
7.958000e+00 4.234343e-01 4.235481e-01
7.959000e+00 4.218516e-01 4.217693e-01
7.960000e+00 4.199845e-01 4.199914e-01
7.961000e+00 4.181231e-01 4.182146e-01
7.962000e+00 4.165301e-01 4.164388e-01
7.963000e+00 4.146749e-01 4.146640e-01
7.964000e+00 4.128427e-01 4.128903e-01
7.965000e+00 4.111098e-01 4.111176e-01
7.966000e+00 4.093492e-01 4.093460e-01
7.967000e+00 4.075449e-01 4.075754e-01
7.968000e+00 4.057338e-01 4.058059e-01
7.969000e+00 4.039660e-01 4.040374e-01
7.970000e+00 4.021523e-01 4.022701e-01
7.971000e+00 4.004735e-01 4.005038e-01
7.972000e+00 3.987694e-01 3.987387e-01
7.973000e+00 3.970605e-01 3.969747e-01
7.974000e+00 3.953506e-01 3.952118e-01
7.975000e+00 3.933743e-01 3.934501e-01
7.976000e+00 3.918366e-01 3.916894e-01
7.977000e+00 3.899328e-01 3.899300e-01
7.978000e+00 3.881806e-01 3.881717e-01
7.979000e+00 3.863314e-01 3.864146e-01
7.980000e+00 3.846977e-01 3.846586e-01
7.981000e+00 3.829144e-01 3.829039e-01
7.982000e+00 3.811058e-01 3.811503e-01
7.983000e+00 3.794232e-01 3.793980e-01
7.984000e+00 3.778592e-01 3.776468e-01
7.985000e+00 3.757098e-01 3.758969e-01
7.986000e+00 3.740386e-01 3.741483e-01
7.987000e+00 3.724951e-01 3.724008e-01
7.988000e+00 3.706610e-01 3.706547e-01
7.989000e+00 3.689880e-01 3.689098e-01
7.990000e+00 3.673152e-01 3.671661e-01
7.991000e+00 3.652949e-01 3.654238e-01
7.992000e+00 3.638861e-01 3.636827e-01
7.993000e+00 3.619456e-01 3.619429e-01
7.994000e+00 3.602500e-01 3.602044e-01
7.995000e+00 3.583151e-01 3.584673e-01
7.996000e+00 3.567980e-01 3.567314e-01
7.997000e+00 3.551309e-01 3.549969e-01
7.998000e+00 3.532277e-01 3.532638e-01
7.999000e+00 3.515674e-01 3.515320e-01
8.000000e+00 3.497181e-01 3.498015e-01
8.001000e+00 3.481414e-01 3.480725e-01
8.002000e+00 3.463565e-01 3.463448e-01
8.003000e+00 3.446731e-01 3.446184e-01
8.004000e+00 3.429454e-01 3.428935e-01
8.005000e+00 3.414052e-01 3.411700e-01
8.006000e+00 3.394311e-01 3.394479e-01
8.007000e+00 3.377715e-01 3.377272e-01
8.008000e+00 3.361990e-01 3.360080e-01
8.009000e+00 3.342783e-01 3.342902e-01
8.010000e+00 3.325287e-01 3.325738e-01
8.011000e+00 3.308278e-01 3.308589e-01
8.012000e+00 3.291786e-01 3.291455e-01
8.013000e+00 3.274467e-01 3.274335e-01
8.014000e+00 3.257208e-01 3.257230e-01
8.015000e+00 3.240033e-01 3.240140e-01
8.016000e+00 3.222406e-01 3.223065e-01
8.017000e+00 3.204796e-01 3.206006e-01
8.018000e+00 3.190709e-01 3.188961e-01
8.019000e+00 3.171398e-01 3.171932e-01
8.020000e+00 3.155685e-01 3.154918e-01
8.021000e+00 3.137572e-01 3.137919e-01
8.022000e+00 3.120633e-01 3.120936e-01
8.023000e+00 3.105175e-01 3.103969e-01
8.024000e+00 3.087554e-01 3.087018e-01
8.025000e+00 3.067597e-01 3.070082e-01
8.026000e+00 3.052858e-01 3.053162e-01
8.027000e+00 3.033887e-01 3.036258e-01
8.028000e+00 3.020056e-01 3.019370e-01
8.029000e+00 3.001950e-01 3.002498e-01
8.030000e+00 2.984074e-01 2.985643e-01
8.031000e+00 2.969281e-01 2.968804e-01
8.032000e+00 2.952342e-01 2.951981e-01
8.033000e+00 2.934839e-01 2.935175e-01
8.034000e+00 2.918326e-01 2.918385e-01
8.035000e+00 2.901634e-01 2.901612e-01
8.036000e+00 2.883696e-01 2.884856e-01
8.037000e+00 2.867683e-01 2.868116e-01
8.038000e+00 2.851984e-01 2.851394e-01
8.039000e+00 2.836435e-01 2.834688e-01
8.040000e+00 2.819753e-01 2.818000e-01
8.041000e+00 2.801878e-01 2.801328e-01
8.042000e+00 2.784826e-01 2.784674e-01
8.043000e+00 2.767169e-01 2.768038e-01
8.044000e+00 2.751883e-01 2.751419e-01
8.045000e+00 2.734259e-01 2.734817e-01
8.046000e+00 2.716293e-01 2.718233e-01
8.047000e+00 2.700125e-01 2.701666e-01
8.048000e+00 2.687599e-01 2.685118e-01
8.049000e+00 2.668591e-01 2.668587e-01
8.050000e+00 2.651778e-01 2.652074e-01
8.051000e+00 2.634389e-01 2.635580e-01
8.052000e+00 2.616857e-01 2.619103e-01
8.053000e+00 2.603597e-01 2.602645e-01
8.054000e+00 2.587996e-01 2.586204e-01
8.055000e+00 2.569630e-01 2.569783e-01
8.056000e+00 2.553034e-01 2.553379e-01
8.057000e+00 2.535945e-01 2.536995e-01
8.058000e+00 2.519514e-01 2.520628e-01
8.059000e+00 2.503624e-01 2.504281e-01
8.060000e+00 2.489019e-01 2.487952e-01
8.061000e+00 2.470970e-01 2.471642e-01
8.062000e+00 2.457053e-01 2.455351e-01
8.063000e+00 2.438723e-01 2.439080e-01
8.064000e+00 2.423143e-01 2.422827e-01
8.065000e+00 2.406715e-01 2.406593e-01
8.066000e+00 2.392393e-01 2.390379e-01
8.067000e+00 2.374623e-01 2.374184e-01
8.068000e+00 2.358649e-01 2.358009e-01
8.069000e+00 2.341838e-01 2.341853e-01
8.070000e+00 2.324594e-01 2.325716e-01
8.071000e+00 2.309958e-01 2.309600e-01
8.072000e+00 2.293922e-01 2.293503e-01
8.073000e+00 2.275542e-01 2.277426e-01
8.074000e+00 2.261705e-01 2.261369e-01
8.075000e+00 2.247479e-01 2.245331e-01
8.076000e+00 2.228512e-01 2.229314e-01
8.077000e+00 2.212986e-01 2.213318e-01
8.078000e+00 2.199504e-01 2.197341e-01
8.079000e+00 2.182018e-01 2.181385e-01
8.080000e+00 2.166846e-01 2.165449e-01
8.081000e+00 2.148893e-01 2.149533e-01
8.082000e+00 2.135833e-01 2.133639e-01
8.083000e+00 2.116791e-01 2.117765e-01
8.084000e+00 2.101799e-01 2.101911e-01
8.085000e+00 2.087587e-01 2.086078e-01
8.086000e+00 2.070659e-01 2.070267e-01
8.087000e+00 2.054175e-01 2.054476e-01
8.088000e+00 2.037733e-01 2.038706e-01
8.089000e+00 2.022980e-01 2.022958e-01
8.090000e+00 2.007675e-01 2.007230e-01
8.091000e+00 1.992060e-01 1.991524e-01
8.092000e+00 1.975517e-01 1.975839e-01
8.093000e+00 1.959622e-01 1.960176e-01
8.094000e+00 1.943472e-01 1.944534e-01
8.095000e+00 1.928744e-01 1.928914e-01
8.096000e+00 1.914357e-01 1.913316e-01
8.097000e+00 1.898221e-01 1.897739e-01
8.098000e+00 1.882706e-01 1.882184e-01
8.099000e+00 1.867009e-01 1.866651e-01
8.100000e+00 1.851633e-01 1.851140e-01
8.101000e+00 1.834619e-01 1.835651e-01
8.102000e+00 1.819158e-01 1.820184e-01
8.103000e+00 1.807054e-01 1.804739e-01
8.104000e+00 1.791333e-01 1.789317e-01
8.105000e+00 1.773446e-01 1.773916e-01
8.106000e+00 1.756755e-01 1.758539e-01
8.107000e+00 1.743731e-01 1.743184e-01
8.108000e+00 1.725876e-01 1.727851e-01
8.109000e+00 1.709502e-01 1.712541e-01
8.110000e+00 1.697247e-01 1.697254e-01
8.111000e+00 1.680059e-01 1.681990e-01
8.112000e+00 1.669359e-01 1.666748e-01
8.113000e+00 1.650536e-01 1.651530e-01
8.114000e+00 1.635715e-01 1.636334e-01
8.115000e+00 1.620466e-01 1.621162e-01
8.116000e+00 1.607530e-01 1.606013e-01
8.117000e+00 1.590618e-01 1.590887e-01
8.118000e+00 1.576603e-01 1.575784e-01
8.119000e+00 1.559892e-01 1.560705e-01
8.120000e+00 1.545112e-01 1.545649e-01
8.121000e+00 1.531854e-01 1.530617e-01
8.122000e+00 1.517040e-01 1.515608e-01
8.123000e+00 1.499868e-01 1.500623e-01
8.124000e+00 1.487770e-01 1.485662e-01
8.125000e+00 1.469332e-01 1.470725e-01
8.126000e+00 1.456482e-01 1.455811e-01
8.127000e+00 1.440840e-01 1.440922e-01
8.128000e+00 1.425536e-01 1.426056e-01
8.129000e+00 1.410898e-01 1.411215e-01
8.130000e+00 1.395638e-01 1.396398e-01
8.131000e+00 1.381236e-01 1.381605e-01
8.132000e+00 1.368549e-01 1.366836e-01
8.133000e+00 1.351769e-01 1.352092e-01
8.134000e+00 1.336260e-01 1.337372e-01
8.135000e+00 1.325075e-01 1.322677e-01
8.136000e+00 1.307898e-01 1.308006e-01
8.137000e+00 1.293930e-01 1.293360e-01
8.138000e+00 1.279738e-01 1.278739e-01
8.139000e+00 1.264808e-01 1.264142e-01
8.140000e+00 1.249898e-01 1.249571e-01
8.141000e+00 1.234465e-01 1.235024e-01
8.142000e+00 1.219819e-01 1.220502e-01
8.143000e+00 1.205108e-01 1.206006e-01
8.144000e+00 1.190499e-01 1.191534e-01
8.145000e+00 1.176990e-01 1.177088e-01
8.146000e+00 1.162829e-01 1.162667e-01
8.147000e+00 1.148843e-01 1.148271e-01
8.148000e+00 1.133540e-01 1.133901e-01
8.149000e+00 1.119121e-01 1.119556e-01
8.150000e+00 1.105568e-01 1.105237e-01
8.151000e+00 1.091227e-01 1.090943e-01
8.152000e+00 1.075695e-01 1.076675e-01


==> figs/20251122_174404/lambda_1p00em08/noise_1p0000e-04/seed_1871869742/traj_input.dat <==
% Time u0 
0.000000e+00 1.198288e-15 
1.000000e-03 -5.764000e-06 
2.000000e-03 -1.176667e-05 
3.000000e-03 -1.800771e-05 
4.000000e-03 -2.448678e-05 
5.000000e-03 -3.120355e-05 
6.000000e-03 -3.815766e-05 
7.000000e-03 -4.534872e-05 
8.000000e-03 -5.277634e-05 
9.000000e-03 -6.044009e-05 
1.000000e-02 -6.833954e-05 
1.100000e-02 -7.647424e-05 
1.200000e-02 -8.484372e-05 
1.300000e-02 -9.344748e-05 
1.400000e-02 -1.022850e-04 
1.500000e-02 -1.113558e-04 
1.600000e-02 -1.206592e-04 
1.700000e-02 -1.301948e-04 
1.800000e-02 -1.399620e-04 
1.900000e-02 -1.499600e-04 
2.000000e-02 -1.601884e-04 
2.100000e-02 -1.706465e-04 
2.200000e-02 -1.813335e-04 
2.300000e-02 -1.922489e-04 
2.400000e-02 -2.033920e-04 
2.500000e-02 -2.147619e-04 
2.600000e-02 -2.263581e-04 
2.700000e-02 -2.381796e-04 
2.800000e-02 -2.502259e-04 
2.900000e-02 -2.624960e-04 
3.000000e-02 -2.749891e-04 
3.100000e-02 -2.877045e-04 
3.200000e-02 -3.006412e-04 
3.300000e-02 -3.137985e-04 
3.400000e-02 -3.271754e-04 
3.500000e-02 -3.407709e-04 
3.600000e-02 -3.545843e-04 
3.700000e-02 -3.686146e-04 
3.800000e-02 -3.828607e-04 
3.900000e-02 -3.973217e-04 
4.000000e-02 -4.119967e-04 
4.100000e-02 -4.268845e-04 
4.200000e-02 -4.419842e-04 
4.300000e-02 -4.572947e-04 
4.400000e-02 -4.728149e-04 
4.500000e-02 -4.885438e-04 
4.600000e-02 -5.044801e-04 
4.700000e-02 -5.206229e-04 
4.800000e-02 -5.369709e-04 
4.900000e-02 -5.535229e-04 
5.000000e-02 -5.702779e-04 
5.100000e-02 -5.872345e-04 
5.200000e-02 -6.043915e-04 
5.300000e-02 -6.217478e-04 
5.400000e-02 -6.393019e-04 
5.500000e-02 -6.570528e-04 
5.600000e-02 -6.749990e-04 
5.700000e-02 -6.931392e-04 
5.800000e-02 -7.114721e-04 
5.900000e-02 -7.299964e-04 
6.000000e-02 -7.487106e-04 
6.100000e-02 -7.676134e-04 
6.200000e-02 -7.867033e-04 
6.300000e-02 -8.059790e-04 
6.400000e-02 -8.254389e-04 
6.500000e-02 -8.450816e-04 
6.600000e-02 -8.649056e-04 
6.700000e-02 -8.849095e-04 
6.800000e-02 -9.050915e-04 
6.900000e-02 -9.254504e-04 
7.000000e-02 -9.459843e-04 
7.100000e-02 -9.666919e-04 
7.200000e-02 -9.875714e-04 
7.300000e-02 -1.008621e-03 
7.400000e-02 -1.029840e-03 
7.500000e-02 -1.051226e-03 
7.600000e-02 -1.072777e-03 
7.700000e-02 -1.094491e-03 
7.800000e-02 -1.116368e-03 
7.900000e-02 -1.138405e-03 
8.000000e-02 -1.160600e-03 
8.100000e-02 -1.182953e-03 
8.200000e-02 -1.205460e-03 
8.300000e-02 -1.228120e-03 
8.400000e-02 -1.250932e-03 
8.500000e-02 -1.273893e-03 
8.600000e-02 -1.297001e-03 
8.700000e-02 -1.320255e-03 
8.800000e-02 -1.343654e-03 
8.900000e-02 -1.367194e-03 
9.000000e-02 -1.390874e-03 
9.100000e-02 -1.414692e-03 
9.200000e-02 -1.438646e-03 
9.300000e-02 -1.462734e-03 
9.400000e-02 -1.486954e-03 
9.500000e-02 -1.511304e-03 
9.600000e-02 -1.535782e-03 
9.700000e-02 -1.560386e-03 
9.800000e-02 -1.585114e-03 
9.900000e-02 -1.609964e-03 
1.000000e-01 -1.634933e-03 
1.010000e-01 -1.660020e-03 
1.020000e-01 -1.685222e-03 
1.030000e-01 -1.710537e-03 
1.040000e-01 -1.735963e-03 
1.050000e-01 -1.761498e-03 
1.060000e-01 -1.787139e-03 
1.070000e-01 -1.812885e-03 
1.080000e-01 -1.838733e-03 
1.090000e-01 -1.864680e-03 
1.100000e-01 -1.890725e-03 
1.110000e-01 -1.916865e-03 
1.120000e-01 -1.943098e-03 
1.130000e-01 -1.969421e-03 
1.140000e-01 -1.995832e-03 
1.150000e-01 -2.022329e-03 
1.160000e-01 -2.048910e-03 
1.170000e-01 -2.075571e-03 
1.180000e-01 -2.102310e-03 
1.190000e-01 -2.129126e-03 
1.200000e-01 -2.156015e-03 
1.210000e-01 -2.182975e-03 
1.220000e-01 -2.210004e-03 
1.230000e-01 -2.237098e-03 
1.240000e-01 -2.264256e-03 
1.250000e-01 -2.291475e-03 
1.260000e-01 -2.318752e-03 
1.270000e-01 -2.346085e-03 
1.280000e-01 -2.373471e-03 
1.290000e-01 -2.400907e-03 
1.300000e-01 -2.428392e-03 
1.310000e-01 -2.455921e-03 
1.320000e-01 -2.483493e-03 
1.330000e-01 -2.511104e-03 
1.340000e-01 -2.538753e-03 
1.350000e-01 -2.566436e-03 
1.360000e-01 -2.594151e-03 
1.370000e-01 -2.621894e-03 
1.380000e-01 -2.649663e-03 
1.390000e-01 -2.677456e-03 
1.400000e-01 -2.705269e-03 
1.410000e-01 -2.733100e-03 
1.420000e-01 -2.760945e-03 
1.430000e-01 -2.788802e-03 
1.440000e-01 -2.816669e-03 
1.450000e-01 -2.844541e-03 
1.460000e-01 -2.872417e-03 
1.470000e-01 -2.900292e-03 
1.480000e-01 -2.928166e-03 
1.490000e-01 -2.956033e-03 
1.500000e-01 -2.983892e-03 
1.510000e-01 -3.011739e-03 
1.520000e-01 -3.039572e-03 
1.530000e-01 -3.067387e-03 
1.540000e-01 -3.095181e-03 
1.550000e-01 -3.122952e-03 
1.560000e-01 -3.150695e-03 
1.570000e-01 -3.178409e-03 
1.580000e-01 -3.206090e-03 
1.590000e-01 -3.233735e-03 
1.600000e-01 -3.261340e-03 
1.610000e-01 -3.288903e-03 
1.620000e-01 -3.316420e-03 
1.630000e-01 -3.343889e-03 
1.640000e-01 -3.371305e-03 
1.650000e-01 -3.398667e-03 
1.660000e-01 -3.425970e-03 
1.670000e-01 -3.453211e-03 
1.680000e-01 -3.480387e-03 
1.690000e-01 -3.507495e-03 
1.700000e-01 -3.534532e-03 
1.710000e-01 -3.561494e-03 
1.720000e-01 -3.588378e-03 
1.730000e-01 -3.615180e-03 
1.740000e-01 -3.641898e-03 
1.750000e-01 -3.668527e-03 
1.760000e-01 -3.695065e-03 
1.770000e-01 -3.721508e-03 
1.780000e-01 -3.747853e-03 
1.790000e-01 -3.774096e-03 
1.800000e-01 -3.800233e-03 
1.810000e-01 -3.826262e-03 
1.820000e-01 -3.852179e-03 
1.830000e-01 -3.877981e-03 
1.840000e-01 -3.903663e-03 
1.850000e-01 -3.929223e-03 
1.860000e-01 -3.954657e-03 
1.870000e-01 -3.979961e-03 
1.880000e-01 -4.005132e-03 
1.890000e-01 -4.030166e-03 
1.900000e-01 -4.055059e-03 
1.910000e-01 -4.079809e-03 
1.920000e-01 -4.104412e-03 
1.930000e-01 -4.128863e-03 
1.940000e-01 -4.153160e-03 
1.950000e-01 -4.177298e-03 
1.960000e-01 -4.201274e-03 
1.970000e-01 -4.225084e-03 
1.980000e-01 -4.248725e-03 
1.990000e-01 -4.272193e-03 
2.000000e-01 -4.295484e-03 
2.010000e-01 -4.318595e-03 
2.020000e-01 -4.341521e-03 
2.030000e-01 -4.364259e-03 
2.040000e-01 -4.386806e-03 
2.050000e-01 -4.409157e-03 
2.060000e-01 -4.431308e-03 
2.070000e-01 -4.453257e-03 
2.080000e-01 -4.474998e-03 
2.090000e-01 -4.496529e-03 
2.100000e-01 -4.517845e-03 
2.110000e-01 -4.538943e-03 
2.120000e-01 -4.559819e-03 
2.130000e-01 -4.580468e-03 
2.140000e-01 -4.600887e-03 
2.150000e-01 -4.621072e-03 
2.160000e-01 -4.641020e-03 
2.170000e-01 -4.660726e-03 
2.180000e-01 -4.680186e-03 
2.190000e-01 -4.699396e-03 
2.200000e-01 -4.718353e-03 
2.210000e-01 -4.737052e-03 
2.220000e-01 -4.755490e-03 
2.230000e-01 -4.773662e-03 
2.240000e-01 -4.791565e-03 
2.250000e-01 -4.809194e-03 
2.260000e-01 -4.826546e-03 
2.270000e-01 -4.843616e-03 
2.280000e-01 -4.860401e-03 
2.290000e-01 -4.876895e-03 
2.300000e-01 -4.893097e-03 
2.310000e-01 -4.909000e-03 
2.320000e-01 -4.924601e-03 
2.330000e-01 -4.939897e-03 
2.340000e-01 -4.954883e-03 
2.350000e-01 -4.969554e-03 
2.360000e-01 -4.983907e-03 
2.370000e-01 -4.997937e-03 
2.380000e-01 -5.011641e-03 
2.390000e-01 -5.025015e-03 
2.400000e-01 -5.038053e-03 
2.410000e-01 -5.050752e-03 
2.420000e-01 -5.063108e-03 
2.430000e-01 -5.075117e-03 
2.440000e-01 -5.086774e-03 
2.450000e-01 -5.098075e-03 
2.460000e-01 -5.109016e-03 
2.470000e-01 -5.119593e-03 
2.480000e-01 -5.129801e-03 
2.490000e-01 -5.139637e-03 
2.500000e-01 -5.149095e-03 
2.510000e-01 -5.158172e-03 
2.520000e-01 -5.166864e-03 
2.530000e-01 -5.175165e-03 
2.540000e-01 -5.183073e-03 
2.550000e-01 -5.190582e-03 
2.560000e-01 -5.197689e-03 
2.570000e-01 -5.204388e-03 
2.580000e-01 -5.210676e-03 
2.590000e-01 -5.216548e-03 
2.600000e-01 -5.222000e-03 
2.610000e-01 -5.227028e-03 
2.620000e-01 -5.231627e-03 
2.630000e-01 -5.235793e-03 
2.640000e-01 -5.239522e-03 
2.650000e-01 -5.242808e-03 
2.660000e-01 -5.245649e-03 
2.670000e-01 -5.248039e-03 
2.680000e-01 -5.249974e-03 
2.690000e-01 -5.251449e-03 
2.700000e-01 -5.252461e-03 
2.710000e-01 -5.253004e-03 
2.720000e-01 -5.253075e-03 
2.730000e-01 -5.252668e-03 
2.740000e-01 -5.251780e-03 
2.750000e-01 -5.250406e-03 
2.760000e-01 -5.248542e-03 
2.770000e-01 -5.246183e-03 
2.780000e-01 -5.243324e-03 
2.790000e-01 -5.239962e-03 
2.800000e-01 -5.236091e-03 
2.810000e-01 -5.231708e-03 
2.820000e-01 -5.226807e-03 
2.830000e-01 -5.221385e-03 
2.840000e-01 -5.215436e-03 
2.850000e-01 -5.208957e-03 
2.860000e-01 -5.201942e-03 
2.870000e-01 -5.194387e-03 
2.880000e-01 -5.186289e-03 
2.890000e-01 -5.177641e-03 
2.900000e-01 -5.168441e-03 
2.910000e-01 -5.158682e-03 
2.920000e-01 -5.148361e-03 
2.930000e-01 -5.137473e-03 
2.940000e-01 -5.126013e-03 
2.950000e-01 -5.113978e-03 
2.960000e-01 -5.101362e-03 
2.970000e-01 -5.088161e-03 
2.980000e-01 -5.074370e-03 
2.990000e-01 -5.059985e-03 
3.000000e-01 -5.045001e-03 
3.010000e-01 -5.029413e-03 
3.020000e-01 -5.013218e-03 
3.030000e-01 -4.996410e-03 
3.040000e-01 -4.978985e-03 
3.050000e-01 -4.960938e-03 
3.060000e-01 -4.942265e-03 
3.070000e-01 -4.922961e-03 
3.080000e-01 -4.903022e-03 
3.090000e-01 -4.882442e-03 
3.100000e-01 -4.861218e-03 
3.110000e-01 -4.839345e-03 
3.120000e-01 -4.816817e-03 
3.130000e-01 -4.793631e-03 
3.140000e-01 -4.769782e-03 
3.150000e-01 -4.745265e-03 
3.160000e-01 -4.720076e-03 
3.170000e-01 -4.694210e-03 
3.180000e-01 -4.667662e-03 
3.190000e-01 -4.640428e-03 
3.200000e-01 -4.612503e-03 
3.210000e-01 -4.583883e-03 
3.220000e-01 -4.554563e-03 
3.230000e-01 -4.524538e-03 
3.240000e-01 -4.493803e-03 
3.250000e-01 -4.462355e-03 
3.260000e-01 -4.430188e-03 
3.270000e-01 -4.397298e-03 
3.280000e-01 -4.363680e-03 
3.290000e-01 -4.329330e-03 
3.300000e-01 -4.294242e-03 
3.310000e-01 -4.258413e-03 
3.320000e-01 -4.221838e-03 
3.330000e-01 -4.184511e-03 
3.340000e-01 -4.146429e-03 
3.350000e-01 -4.107587e-03 
3.360000e-01 -4.067979e-03 
3.370000e-01 -4.027603e-03 
3.380000e-01 -3.986452e-03 
3.390000e-01 -3.944522e-03 
3.400000e-01 -3.901809e-03 
3.410000e-01 -3.858308e-03 
3.420000e-01 -3.814014e-03 
3.430000e-01 -3.768923e-03 
3.440000e-01 -3.723030e-03 
3.450000e-01 -3.676331e-03 
3.460000e-01 -3.628820e-03 
3.470000e-01 -3.580494e-03 
3.480000e-01 -3.531347e-03 
3.490000e-01 -3.481376e-03 
3.500000e-01 -3.430574e-03 
3.510000e-01 -3.378939e-03 
3.520000e-01 -3.326464e-03 
3.530000e-01 -3.273147e-03 
3.540000e-01 -3.218981e-03 
3.550000e-01 -3.163962e-03 
3.560000e-01 -3.108087e-03 
3.570000e-01 -3.051349e-03 
3.580000e-01 -2.993745e-03 
3.590000e-01 -2.935270e-03 
3.600000e-01 -2.875919e-03 
3.610000e-01 -2.815688e-03 
3.620000e-01 -2.754573e-03 
3.630000e-01 -2.692568e-03 
3.640000e-01 -2.629669e-03 
3.650000e-01 -2.565871e-03 
3.660000e-01 -2.501171e-03 
3.670000e-01 -2.435563e-03 
3.680000e-01 -2.369042e-03 
3.690000e-01 -2.301605e-03 
3.700000e-01 -2.233247e-03 
3.710000e-01 -2.163962e-03 
3.720000e-01 -2.093748e-03 
3.730000e-01 -2.022598e-03 
3.740000e-01 -1.950509e-03 
3.750000e-01 -1.877476e-03 
3.760000e-01 -1.803494e-03 
3.770000e-01 -1.728559e-03 
3.780000e-01 -1.652667e-03 
3.790000e-01 -1.575813e-03 
3.800000e-01 -1.497992e-03 
3.810000e-01 -1.419200e-03 
3.820000e-01 -1.339433e-03 
3.830000e-01 -1.258686e-03 
3.840000e-01 -1.176954e-03 
3.850000e-01 -1.094233e-03 
3.860000e-01 -1.010518e-03 
3.870000e-01 -9.258060e-04 
3.880000e-01 -8.400914e-04 
3.890000e-01 -7.533700e-04 
3.900000e-01 -6.656373e-04 
3.910000e-01 -5.768889e-04 
3.920000e-01 -4.871205e-04 
3.930000e-01 -3.963275e-04 
3.940000e-01 -3.045056e-04 
3.950000e-01 -2.116504e-04 
3.960000e-01 -1.177574e-04 
3.970000e-01 -2.282226e-05 
3.980000e-01 7.315935e-05 
3.990000e-01 1.701919e-04 
4.000000e-01 2.682796e-04 
4.010000e-01 3.674269e-04 
4.020000e-01 4.676382e-04 
4.030000e-01 5.689178e-04 
4.040000e-01 6.712701e-04 
4.050000e-01 7.746993e-04 
4.060000e-01 8.792097e-04 
4.070000e-01 9.848058e-04 
4.080000e-01 1.091492e-03 
4.090000e-01 1.199272e-03 
4.100000e-01 1.308150e-03 
4.110000e-01 1.418132e-03 
4.120000e-01 1.529220e-03 
4.130000e-01 1.641419e-03 
4.140000e-01 1.754734e-03 
4.150000e-01 1.869169e-03 
4.160000e-01 1.984727e-03 
4.170000e-01 2.101414e-03 
4.180000e-01 2.219233e-03 
4.190000e-01 2.338189e-03 
4.200000e-01 2.458285e-03 
4.210000e-01 2.579526e-03 
4.220000e-01 2.701916e-03 
4.230000e-01 2.825460e-03 
4.240000e-01 2.950161e-03 
4.250000e-01 3.076023e-03 
4.260000e-01 3.203051e-03 
4.270000e-01 3.331248e-03 
4.280000e-01 3.460619e-03 
4.290000e-01 3.591169e-03 
4.300000e-01 3.722900e-03 
4.310000e-01 3.855817e-03 
4.320000e-01 3.989924e-03 
4.330000e-01 4.125225e-03 
4.340000e-01 4.261725e-03 
4.350000e-01 4.399426e-03 
4.360000e-01 4.538334e-03 
4.370000e-01 4.678451e-03 
4.380000e-01 4.819783e-03 
4.390000e-01 4.962333e-03 
4.400000e-01 5.106105e-03 
4.410000e-01 5.251102e-03 
4.420000e-01 5.397330e-03 
4.430000e-01 5.544791e-03 
4.440000e-01 5.693490e-03 
4.450000e-01 5.843431e-03 
4.460000e-01 5.994617e-03 
4.470000e-01 6.147052e-03 
4.480000e-01 6.300740e-03 
4.490000e-01 6.455686e-03 
4.500000e-01 6.611892e-03 
4.510000e-01 6.769362e-03 
4.520000e-01 6.928101e-03 
4.530000e-01 7.088112e-03 
4.540000e-01 7.249399e-03 
4.550000e-01 7.411966e-03 
4.560000e-01 7.575815e-03 
4.570000e-01 7.740952e-03 
4.580000e-01 7.907380e-03 
4.590000e-01 8.075102e-03 
4.600000e-01 8.244122e-03 
4.610000e-01 8.414444e-03 
4.620000e-01 8.586071e-03 
4.630000e-01 8.759007e-03 
4.640000e-01 8.933256e-03 
4.650000e-01 9.108821e-03 
4.660000e-01 9.285706e-03 
4.670000e-01 9.463914e-03 
4.680000e-01 9.643449e-03 
4.690000e-01 9.824315e-03 
4.700000e-01 1.000651e-02 
4.710000e-01 1.019005e-02 
4.720000e-01 1.037493e-02 
4.730000e-01 1.056115e-02 
4.740000e-01 1.074872e-02 
4.750000e-01 1.093764e-02 
4.760000e-01 1.112792e-02 
4.770000e-01 1.131955e-02 
4.780000e-01 1.151255e-02 
4.790000e-01 1.170691e-02 
4.800000e-01 1.190263e-02 
4.810000e-01 1.209973e-02 
4.820000e-01 1.229821e-02 
4.830000e-01 1.249806e-02 
4.840000e-01 1.269929e-02 
4.850000e-01 1.290191e-02 
4.860000e-01 1.310591e-02 
4.870000e-01 1.331131e-02 
4.880000e-01 1.351810e-02 
4.890000e-01 1.372629e-02 
4.900000e-01 1.393588e-02 
4.910000e-01 1.414687e-02 
4.920000e-01 1.435927e-02 
4.930000e-01 1.457307e-02 
4.940000e-01 1.478830e-02 
4.950000e-01 1.500493e-02 
4.960000e-01 1.522299e-02 
4.970000e-01 1.544247e-02 
4.980000e-01 1.566337e-02 
4.990000e-01 1.588570e-02 
5.000000e-01 1.610946e-02 
5.010000e-01 1.633466e-02 
5.020000e-01 1.656129e-02 
5.030000e-01 1.678937e-02 
5.040000e-01 1.701888e-02 
5.050000e-01 1.724984e-02 
5.060000e-01 1.748225e-02 
5.070000e-01 1.771611e-02 
5.080000e-01 1.795143e-02 
5.090000e-01 1.818820e-02 
5.100000e-01 1.842643e-02 
5.110000e-01 1.866612e-02 
5.120000e-01 1.890728e-02 
5.130000e-01 1.914990e-02 
5.140000e-01 1.939400e-02 
5.150000e-01 1.963957e-02 
5.160000e-01 1.988661e-02 
5.170000e-01 2.013513e-02 
5.180000e-01 2.038514e-02 
5.190000e-01 2.063662e-02 
5.200000e-01 2.088960e-02 
5.210000e-01 2.114406e-02 
5.220000e-01 2.140001e-02 
5.230000e-01 2.165745e-02 
5.240000e-01 2.191639e-02 
5.250000e-01 2.217683e-02 
5.260000e-01 2.243877e-02 
5.270000e-01 2.270222e-02 
5.280000e-01 2.296716e-02 
5.290000e-01 2.323362e-02 
5.300000e-01 2.350159e-02 
5.310000e-01 2.377107e-02 
5.320000e-01 2.404206e-02 
5.330000e-01 2.431457e-02 
5.340000e-01 2.458860e-02 
5.350000e-01 2.486415e-02 
5.360000e-01 2.514122e-02 
5.370000e-01 2.541982e-02 
5.380000e-01 2.569995e-02 
5.390000e-01 2.598161e-02 
5.400000e-01 2.626480e-02 
5.410000e-01 2.654952e-02 
5.420000e-01 2.683578e-02 
5.430000e-01 2.712358e-02 
5.440000e-01 2.741292e-02 
5.450000e-01 2.770379e-02 
5.460000e-01 2.799622e-02 
5.470000e-01 2.829019e-02 
5.480000e-01 2.858570e-02 
5.490000e-01 2.888277e-02 
5.500000e-01 2.918139e-02 
5.510000e-01 2.948156e-02 
5.520000e-01 2.978329e-02 
5.530000e-01 3.008657e-02 
5.540000e-01 3.039141e-02 
5.550000e-01 3.069781e-02 
5.560000e-01 3.100577e-02 
5.570000e-01 3.131530e-02 
5.580000e-01 3.162639e-02 
5.590000e-01 3.193905e-02 
5.600000e-01 3.225328e-02 
5.610000e-01 3.256908e-02 
5.620000e-01 3.288644e-02 
5.630000e-01 3.320539e-02 
5.640000e-01 3.352590e-02 
5.650000e-01 3.384799e-02 
5.660000e-01 3.417166e-02 
5.670000e-01 3.449691e-02 
5.680000e-01 3.482374e-02 
5.690000e-01 3.515214e-02 
5.700000e-01 3.548214e-02 
5.710000e-01 3.581371e-02 
5.720000e-01 3.614687e-02 
5.730000e-01 3.648162e-02 
5.740000e-01 3.681795e-02 
5.750000e-01 3.715587e-02 
5.760000e-01 3.749539e-02 
5.770000e-01 3.783649e-02 
5.780000e-01 3.817919e-02 
5.790000e-01 3.852347e-02 
5.800000e-01 3.886936e-02 
5.810000e-01 3.921684e-02 
5.820000e-01 3.956591e-02 
5.830000e-01 3.991658e-02 
5.840000e-01 4.026885e-02 
5.850000e-01 4.062272e-02 
5.860000e-01 4.097819e-02 
5.870000e-01 4.133526e-02 
5.880000e-01 4.169393e-02 
5.890000e-01 4.205420e-02 
5.900000e-01 4.241608e-02 
5.910000e-01 4.277956e-02 
5.920000e-01 4.314464e-02 
5.930000e-01 4.351133e-02 
5.940000e-01 4.387963e-02 
5.950000e-01 4.424953e-02 
5.960000e-01 4.462103e-02 
5.970000e-01 4.499415e-02 
5.980000e-01 4.536887e-02 
5.990000e-01 4.574520e-02 
6.000000e-01 4.612314e-02 
6.010000e-01 4.650269e-02 
6.020000e-01 4.688385e-02 
6.030000e-01 4.726662e-02 
6.040000e-01 4.765100e-02 
6.050000e-01 4.803699e-02 
6.060000e-01 4.842460e-02 
6.070000e-01 4.881381e-02 
6.080000e-01 4.920463e-02 
6.090000e-01 4.959707e-02 
6.100000e-01 4.999112e-02 
6.110000e-01 5.038678e-02 
6.120000e-01 5.078405e-02 
6.130000e-01 5.118293e-02 
6.140000e-01 5.158343e-02 
6.150000e-01 5.198553e-02 
6.160000e-01 5.238925e-02 
6.170000e-01 5.279459e-02 
6.180000e-01 5.320153e-02 
6.190000e-01 5.361009e-02 
6.200000e-01 5.402025e-02 
6.210000e-01 5.443203e-02 
6.220000e-01 5.484542e-02 
6.230000e-01 5.526042e-02 
6.240000e-01 5.567704e-02 
6.250000e-01 5.609526e-02 
6.260000e-01 5.651509e-02 
6.270000e-01 5.693653e-02 
6.280000e-01 5.735959e-02 
6.290000e-01 5.778425e-02 
6.300000e-01 5.821052e-02 
6.310000e-01 5.863839e-02 
6.320000e-01 5.906788e-02 
6.330000e-01 5.949897e-02 
6.340000e-01 5.993167e-02 
6.350000e-01 6.036597e-02 
6.360000e-01 6.080188e-02 
6.370000e-01 6.123939e-02 
6.380000e-01 6.167850e-02 
6.390000e-01 6.211922e-02 
6.400000e-01 6.256154e-02 
6.410000e-01 6.300547e-02 
6.420000e-01 6.345099e-02 
6.430000e-01 6.389811e-02 
6.440000e-01 6.434683e-02 
6.450000e-01 6.479715e-02 
6.460000e-01 6.524906e-02 
6.470000e-01 6.570257e-02 
6.480000e-01 6.615768e-02 
6.490000e-01 6.661437e-02 
6.500000e-01 6.707266e-02 
6.510000e-01 6.753255e-02 
6.520000e-01 6.799402e-02 
6.530000e-01 6.845708e-02 
6.540000e-01 6.892172e-02 
6.550000e-01 6.938796e-02 
6.560000e-01 6.985578e-02 
6.570000e-01 7.032518e-02 
6.580000e-01 7.079617e-02 
6.590000e-01 7.126873e-02 
6.600000e-01 7.174288e-02 
6.610000e-01 7.221860e-02 
6.620000e-01 7.269590e-02 
6.630000e-01 7.317477e-02 
6.640000e-01 7.365522e-02 
6.650000e-01 7.413724e-02 
6.660000e-01 7.462083e-02 
6.670000e-01 7.510598e-02 
6.680000e-01 7.559271e-02 
6.690000e-01 7.608100e-02 
6.700000e-01 7.657085e-02 
6.710000e-01 7.706226e-02 
6.720000e-01 7.755523e-02 
6.730000e-01 7.804976e-02 
6.740000e-01 7.854585e-02 
6.750000e-01 7.904349e-02 
6.760000e-01 7.954268e-02 
6.770000e-01 8.004342e-02 
6.780000e-01 8.054571e-02 
6.790000e-01 8.104954e-02 
6.800000e-01 8.155492e-02 
6.810000e-01 8.206183e-02 
6.820000e-01 8.257029e-02 
6.830000e-01 8.308028e-02 
6.840000e-01 8.359181e-02 
6.850000e-01 8.410487e-02 
6.860000e-01 8.461946e-02 
6.870000e-01 8.513558e-02 
6.880000e-01 8.565322e-02 
6.890000e-01 8.617238e-02 
6.900000e-01 8.669307e-02 
6.910000e-01 8.721527e-02 
6.920000e-01 8.773899e-02 
6.930000e-01 8.826422e-02 
6.940000e-01 8.879096e-02 
6.950000e-01 8.931921e-02 
6.960000e-01 8.984896e-02 
6.970000e-01 9.038021e-02 
6.980000e-01 9.091296e-02 
6.990000e-01 9.144721e-02 
7.000000e-01 9.198296e-02 
7.010000e-01 9.252019e-02 
7.020000e-01 9.305891e-02 
7.030000e-01 9.359912e-02 
7.040000e-01 9.414080e-02 
7.050000e-01 9.468397e-02 
7.060000e-01 9.522861e-02 
7.070000e-01 9.577473e-02 
7.080000e-01 9.632231e-02 
7.090000e-01 9.687136e-02 
7.100000e-01 9.742188e-02 
7.110000e-01 9.797385e-02 
7.120000e-01 9.852729e-02 
7.130000e-01 9.908217e-02 
7.140000e-01 9.963851e-02 
7.150000e-01 1.001963e-01 
7.160000e-01 1.007555e-01 
7.170000e-01 1.013162e-01 
7.180000e-01 1.018783e-01 
7.190000e-01 1.024418e-01 
7.200000e-01 1.030068e-01 
7.210000e-01 1.035732e-01 
7.220000e-01 1.041410e-01 
7.230000e-01 1.047102e-01 
7.240000e-01 1.052809e-01 
7.250000e-01 1.058529e-01 
7.260000e-01 1.064264e-01 
7.270000e-01 1.070013e-01 
7.280000e-01 1.075775e-01 
7.290000e-01 1.081552e-01 
7.300000e-01 1.087343e-01 
7.310000e-01 1.093147e-01 
7.320000e-01 1.098966e-01 
7.330000e-01 1.104798e-01 
7.340000e-01 1.110644e-01 
7.350000e-01 1.116503e-01 
7.360000e-01 1.122377e-01 
7.370000e-01 1.128264e-01 
7.380000e-01 1.134164e-01 
7.390000e-01 1.140078e-01 
7.400000e-01 1.146006e-01 
7.410000e-01 1.151947e-01 
7.420000e-01 1.157902e-01 
7.430000e-01 1.163869e-01 
7.440000e-01 1.169851e-01 
7.450000e-01 1.175845e-01 
7.460000e-01 1.181853e-01 
7.470000e-01 1.187874e-01 
7.480000e-01 1.193908e-01 
7.490000e-01 1.199956e-01 
7.500000e-01 1.206016e-01 
7.510000e-01 1.212090e-01 
7.520000e-01 1.218176e-01 
7.530000e-01 1.224275e-01 
7.540000e-01 1.230388e-01 
7.550000e-01 1.236513e-01 
7.560000e-01 1.242650e-01 
7.570000e-01 1.248801e-01 
7.580000e-01 1.254964e-01 
7.590000e-01 1.261140e-01 
7.600000e-01 1.267329e-01 
7.610000e-01 1.273530e-01 
7.620000e-01 1.279743e-01 
7.630000e-01 1.285969e-01 
7.640000e-01 1.292208e-01 
7.650000e-01 1.298459e-01 
7.660000e-01 1.304722e-01 
7.670000e-01 1.310997e-01 
7.680000e-01 1.317284e-01 
7.690000e-01 1.323584e-01 
7.700000e-01 1.329896e-01 
7.710000e-01 1.336219e-01 
7.720000e-01 1.342555e-01 
7.730000e-01 1.348903e-01 
7.740000e-01 1.355262e-01 
7.750000e-01 1.361633e-01 
7.760000e-01 1.368016e-01 
7.770000e-01 1.374411e-01 
7.780000e-01 1.380817e-01 
7.790000e-01 1.387235e-01 
7.800000e-01 1.393665e-01 
7.810000e-01 1.400106e-01 
7.820000e-01 1.406558e-01 
7.830000e-01 1.413022e-01 
7.840000e-01 1.419497e-01 
7.850000e-01 1.425983e-01 
7.860000e-01 1.432481e-01 
7.870000e-01 1.438989e-01 
7.880000e-01 1.445509e-01 
7.890000e-01 1.452040e-01 
7.900000e-01 1.458581e-01 
7.910000e-01 1.465134e-01 
7.920000e-01 1.471697e-01 
7.930000e-01 1.478271e-01 
7.940000e-01 1.484856e-01 
7.950000e-01 1.491451e-01 
7.960000e-01 1.498057e-01 
7.970000e-01 1.504674e-01 
7.980000e-01 1.511301e-01 
7.990000e-01 1.517938e-01 
8.000000e-01 1.524586e-01 
8.010000e-01 1.531244e-01 
8.020000e-01 1.537912e-01 
8.030000e-01 1.544590e-01 
8.040000e-01 1.551278e-01 
8.050000e-01 1.557977e-01 
8.060000e-01 1.564685e-01 
8.070000e-01 1.571403e-01 
8.080000e-01 1.578131e-01 
8.090000e-01 1.584869e-01 
8.100000e-01 1.591616e-01 
8.110000e-01 1.598373e-01 
8.120000e-01 1.605140e-01 
8.130000e-01 1.611915e-01 
8.140000e-01 1.618701e-01 
8.150000e-01 1.625496e-01 
8.160000e-01 1.632300e-01 
8.170000e-01 1.639113e-01 
8.180000e-01 1.645935e-01 
8.190000e-01 1.652766e-01 
8.200000e-01 1.659607e-01 
8.210000e-01 1.666456e-01 
8.220000e-01 1.673314e-01 
8.230000e-01 1.680181e-01 
8.240000e-01 1.687056e-01 
8.250000e-01 1.693941e-01 
8.260000e-01 1.700833e-01 
8.270000e-01 1.707734e-01 
8.280000e-01 1.714644e-01 
8.290000e-01 1.721562e-01 
8.300000e-01 1.728488e-01 
8.310000e-01 1.735423e-01 
8.320000e-01 1.742365e-01 
8.330000e-01 1.749316e-01 
8.340000e-01 1.756274e-01 
8.350000e-01 1.763241e-01 
8.360000e-01 1.770215e-01 
8.370000e-01 1.777197e-01 
8.380000e-01 1.784186e-01 
8.390000e-01 1.791184e-01 
8.400000e-01 1.798188e-01 
8.410000e-01 1.805200e-01 
8.420000e-01 1.812220e-01 
8.430000e-01 1.819247e-01 
8.440000e-01 1.826281e-01 
8.450000e-01 1.833322e-01 
8.460000e-01 1.840370e-01 
8.470000e-01 1.847425e-01 
8.480000e-01 1.854487e-01 
8.490000e-01 1.861556e-01 
8.500000e-01 1.868631e-01 
8.510000e-01 1.875713e-01 
8.520000e-01 1.882802e-01 
8.530000e-01 1.889897e-01 
8.540000e-01 1.896999e-01 
8.550000e-01 1.904106e-01 
8.560000e-01 1.911220e-01 
8.570000e-01 1.918341e-01 
8.580000e-01 1.925467e-01 
8.590000e-01 1.932599e-01 
8.600000e-01 1.939737e-01 
8.610000e-01 1.946881e-01 
8.620000e-01 1.954031e-01 
8.630000e-01 1.961187e-01 
8.640000e-01 1.968348e-01 
8.650000e-01 1.975514e-01 
8.660000e-01 1.982686e-01 
8.670000e-01 1.989863e-01 
8.680000e-01 1.997045e-01 
8.690000e-01 2.004233e-01 
8.700000e-01 2.011425e-01 
8.710000e-01 2.018623e-01 
8.720000e-01 2.025825e-01 
8.730000e-01 2.033032e-01 
8.740000e-01 2.040244e-01 
8.750000e-01 2.047461e-01 
8.760000e-01 2.054682e-01 
8.770000e-01 2.061907e-01 
8.780000e-01 2.069137e-01 
8.790000e-01 2.076371e-01 
8.800000e-01 2.083609e-01 
8.810000e-01 2.090851e-01 
8.820000e-01 2.098098e-01 
8.830000e-01 2.105348e-01 
8.840000e-01 2.112602e-01 
8.850000e-01 2.119860e-01 
8.860000e-01 2.127121e-01 
8.870000e-01 2.134386e-01 
8.880000e-01 2.141654e-01 
8.890000e-01 2.148926e-01 
8.900000e-01 2.156201e-01 
8.910000e-01 2.163479e-01 
8.920000e-01 2.170760e-01 
8.930000e-01 2.178044e-01 
8.940000e-01 2.185331e-01 
8.950000e-01 2.192621e-01 
8.960000e-01 2.199914e-01 
8.970000e-01 2.207209e-01 
8.980000e-01 2.214507e-01 
8.990000e-01 2.221807e-01 
9.000000e-01 2.229109e-01 
9.010000e-01 2.236414e-01 
9.020000e-01 2.243721e-01 
9.030000e-01 2.251029e-01 
9.040000e-01 2.258340e-01 
9.050000e-01 2.265653e-01 
9.060000e-01 2.272967e-01 
9.070000e-01 2.280283e-01 
9.080000e-01 2.287601e-01 
9.090000e-01 2.294920e-01 
9.100000e-01 2.302240e-01 
9.110000e-01 2.309562e-01 
9.120000e-01 2.316884e-01 
9.130000e-01 2.324208e-01 
9.140000e-01 2.331533e-01 
9.150000e-01 2.338859e-01 
9.160000e-01 2.346185e-01 
9.170000e-01 2.353512e-01 
9.180000e-01 2.360840e-01 
9.190000e-01 2.368168e-01 
9.200000e-01 2.375496e-01 
9.210000e-01 2.382825e-01 
9.220000e-01 2.390154e-01 
9.230000e-01 2.397483e-01 
9.240000e-01 2.404812e-01 
9.250000e-01 2.412141e-01 
9.260000e-01 2.419469e-01 
9.270000e-01 2.426797e-01 
9.280000e-01 2.434125e-01 
9.290000e-01 2.441452e-01 
9.300000e-01 2.448779e-01 
9.310000e-01 2.456105e-01 
9.320000e-01 2.463430e-01 
9.330000e-01 2.470754e-01 
9.340000e-01 2.478077e-01 
9.350000e-01 2.485398e-01 
9.360000e-01 2.492719e-01 
9.370000e-01 2.500038e-01 
9.380000e-01 2.507356e-01 
9.390000e-01 2.514672e-01 
9.400000e-01 2.521986e-01 
9.410000e-01 2.529298e-01 
9.420000e-01 2.536609e-01 
9.430000e-01 2.543918e-01 
9.440000e-01 2.551224e-01 
9.450000e-01 2.558528e-01 
9.460000e-01 2.565830e-01 
9.470000e-01 2.573130e-01 
9.480000e-01 2.580427e-01 
9.490000e-01 2.587721e-01 
9.500000e-01 2.595013e-01 
9.510000e-01 2.602301e-01 
9.520000e-01 2.609587e-01 
9.530000e-01 2.616870e-01 
9.540000e-01 2.624149e-01 
9.550000e-01 2.631425e-01 
9.560000e-01 2.638698e-01 
9.570000e-01 2.645967e-01 
9.580000e-01 2.653233e-01 
9.590000e-01 2.660495e-01 
9.600000e-01 2.667753e-01 
9.610000e-01 2.675007e-01 
9.620000e-01 2.682257e-01 
9.630000e-01 2.689503e-01 
9.640000e-01 2.696745e-01 
9.650000e-01 2.703982e-01 
9.660000e-01 2.711214e-01 
9.670000e-01 2.718442e-01 
9.680000e-01 2.725666e-01 
9.690000e-01 2.732884e-01 
9.700000e-01 2.740098e-01 
9.710000e-01 2.747306e-01 
9.720000e-01 2.754510e-01 
9.730000e-01 2.761708e-01 
9.740000e-01 2.768900e-01 
9.750000e-01 2.776087e-01 
9.760000e-01 2.783269e-01 
9.770000e-01 2.790445e-01 
9.780000e-01 2.797615e-01 
9.790000e-01 2.804779e-01 
9.800000e-01 2.811937e-01 
9.810000e-01 2.819088e-01 
9.820000e-01 2.826234e-01 
9.830000e-01 2.833373e-01 
9.840000e-01 2.840505e-01 
9.850000e-01 2.847631e-01 
9.860000e-01 2.854750e-01 
9.870000e-01 2.861862e-01 
9.880000e-01 2.868967e-01 
9.890000e-01 2.876066e-01 
9.900000e-01 2.883157e-01 
9.910000e-01 2.890240e-01 
9.920000e-01 2.897316e-01 
9.930000e-01 2.904385e-01 
9.940000e-01 2.911446e-01 
9.950000e-01 2.918499e-01 
9.960000e-01 2.925544e-01 
9.970000e-01 2.932581e-01 
9.980000e-01 2.939610e-01 
9.990000e-01 2.946631e-01 
1.000000e+00 2.953643e-01 
1.001000e+00 2.960647e-01 
1.002000e+00 2.967643e-01 
1.003000e+00 2.974629e-01 
1.004000e+00 2.981607e-01 
1.005000e+00 2.988576e-01 
1.006000e+00 2.995535e-01 
1.007000e+00 3.002486e-01 
1.008000e+00 3.009427e-01 
1.009000e+00 3.016359e-01 
1.010000e+00 3.023281e-01 
1.011000e+00 3.030194e-01 
1.012000e+00 3.037096e-01 
1.013000e+00 3.043989e-01 
1.014000e+00 3.050872e-01 
1.015000e+00 3.057745e-01 
1.016000e+00 3.064608e-01 
1.017000e+00 3.071460e-01 
1.018000e+00 3.078301e-01 
1.019000e+00 3.085132e-01 
1.020000e+00 3.091953e-01 
1.021000e+00 3.098762e-01 
1.022000e+00 3.105560e-01 
1.023000e+00 3.112348e-01 
1.024000e+00 3.119124e-01 
1.025000e+00 3.125889e-01 
1.026000e+00 3.132642e-01 
1.027000e+00 3.139384e-01 
1.028000e+00 3.146114e-01 
1.029000e+00 3.152833e-01 
1.030000e+00 3.159539e-01 
1.031000e+00 3.166233e-01 
1.032000e+00 3.172916e-01 
1.033000e+00 3.179586e-01 
1.034000e+00 3.186243e-01 
1.035000e+00 3.192888e-01 
1.036000e+00 3.199520e-01 
1.037000e+00 3.206140e-01 
1.038000e+00 3.212747e-01 
1.039000e+00 3.219340e-01 
1.040000e+00 3.225921e-01 
1.041000e+00 3.232488e-01 
1.042000e+00 3.239042e-01 
1.043000e+00 3.245583e-01 
1.044000e+00 3.252109e-01 
1.045000e+00 3.258623e-01 
1.046000e+00 3.265122e-01 
1.047000e+00 3.271607e-01 
1.048000e+00 3.278078e-01 
1.049000e+00 3.284535e-01 
1.050000e+00 3.290978e-01 
1.051000e+00 3.297406e-01 
1.052000e+00 3.303819e-01 
1.053000e+00 3.310218e-01 
1.054000e+00 3.316602e-01 
1.055000e+00 3.322971e-01 
1.056000e+00 3.329325e-01 
1.057000e+00 3.335664e-01 
1.058000e+00 3.341987e-01 
1.059000e+00 3.348295e-01 
1.060000e+00 3.354588e-01 
1.061000e+00 3.360864e-01 
1.062000e+00 3.367125e-01 
1.063000e+00 3.373370e-01 
1.064000e+00 3.379599e-01 
1.065000e+00 3.385812e-01 
1.066000e+00 3.392009e-01 
1.067000e+00 3.398189e-01 
1.068000e+00 3.404352e-01 
1.069000e+00 3.410499e-01 
1.070000e+00 3.416629e-01 
1.071000e+00 3.422742e-01 
1.072000e+00 3.428839e-01 
1.073000e+00 3.434918e-01 
1.074000e+00 3.440979e-01 
1.075000e+00 3.447024e-01 
1.076000e+00 3.453050e-01 
1.077000e+00 3.459060e-01 
1.078000e+00 3.465051e-01 
1.079000e+00 3.471024e-01 
1.080000e+00 3.476980e-01 
1.081000e+00 3.482917e-01 
1.082000e+00 3.488836e-01 
1.083000e+00 3.494737e-01 
1.084000e+00 3.500619e-01 
1.085000e+00 3.506483e-01 
1.086000e+00 3.512328e-01 
1.087000e+00 3.518154e-01 
1.088000e+00 3.523961e-01 
1.089000e+00 3.529749e-01 
1.090000e+00 3.535517e-01 
1.091000e+00 3.541266e-01 
1.092000e+00 3.546996e-01 
1.093000e+00 3.552706e-01 
1.094000e+00 3.558397e-01 
1.095000e+00 3.564067e-01 
1.096000e+00 3.569718e-01 
1.097000e+00 3.575349e-01 
1.098000e+00 3.580959e-01 
1.099000e+00 3.586549e-01 
1.100000e+00 3.592118e-01 
1.101000e+00 3.597667e-01 
1.102000e+00 3.603195e-01 
1.103000e+00 3.608703e-01 
1.104000e+00 3.614189e-01 
1.105000e+00 3.619655e-01 
1.106000e+00 3.625099e-01 
1.107000e+00 3.630522e-01 
1.108000e+00 3.635923e-01 
1.109000e+00 3.641303e-01 
1.110000e+00 3.646661e-01 
1.111000e+00 3.651997e-01 
1.112000e+00 3.657312e-01 
1.113000e+00 3.662604e-01 
1.114000e+00 3.667874e-01 
1.115000e+00 3.673122e-01 
1.116000e+00 3.678348e-01 
1.117000e+00 3.683551e-01 
1.118000e+00 3.688731e-01 
1.119000e+00 3.693888e-01 
1.120000e+00 3.699023e-01 
1.121000e+00 3.704135e-01 
1.122000e+00 3.709223e-01 
1.123000e+00 3.714288e-01 
1.124000e+00 3.719330e-01 
1.125000e+00 3.724348e-01 
1.126000e+00 3.729343e-01 
1.127000e+00 3.734314e-01 
1.128000e+00 3.739261e-01 
1.129000e+00 3.744184e-01 
1.130000e+00 3.749083e-01 
1.131000e+00 3.753958e-01 
1.132000e+00 3.758808e-01 
1.133000e+00 3.763634e-01 
1.134000e+00 3.768435e-01 
1.135000e+00 3.773212e-01 
1.136000e+00 3.777963e-01 
1.137000e+00 3.782690e-01 
1.138000e+00 3.787392e-01 
1.139000e+00 3.792068e-01 
1.140000e+00 3.796720e-01 
1.141000e+00 3.801345e-01 
1.142000e+00 3.805946e-01 
1.143000e+00 3.810520e-01 
1.144000e+00 3.815069e-01 
1.145000e+00 3.819592e-01 
1.146000e+00 3.824089e-01 
1.147000e+00 3.828559e-01 
1.148000e+00 3.833004e-01 
1.149000e+00 3.837422e-01 
1.150000e+00 3.841813e-01 
1.151000e+00 3.846178e-01 
1.152000e+00 3.850517e-01 
1.153000e+00 3.854828e-01 
1.154000e+00 3.859112e-01 
1.155000e+00 3.863369e-01 
1.156000e+00 3.867600e-01 
1.157000e+00 3.871802e-01 
1.158000e+00 3.875978e-01 
1.159000e+00 3.880125e-01 
1.160000e+00 3.884245e-01 
1.161000e+00 3.888338e-01 
1.162000e+00 3.892402e-01 
1.163000e+00 3.896438e-01 
1.164000e+00 3.900446e-01 
1.165000e+00 3.904426e-01 
1.166000e+00 3.908378e-01 
1.167000e+00 3.912301e-01 
1.168000e+00 3.916195e-01 
1.169000e+00 3.920061e-01 
1.170000e+00 3.923898e-01 
1.171000e+00 3.927706e-01 
1.172000e+00 3.931484e-01 
1.173000e+00 3.935234e-01 
1.174000e+00 3.938954e-01 
1.175000e+00 3.942645e-01 
1.176000e+00 3.946307e-01 
1.177000e+00 3.949939e-01 
1.178000e+00 3.953541e-01 
1.179000e+00 3.957113e-01 
1.180000e+00 3.960655e-01 
1.181000e+00 3.964167e-01 
1.182000e+00 3.967649e-01 
1.183000e+00 3.971100e-01 
1.184000e+00 3.974521e-01 
1.185000e+00 3.977912e-01 
1.186000e+00 3.981272e-01 
1.187000e+00 3.984601e-01 
1.188000e+00 3.987899e-01 
1.189000e+00 3.991166e-01 
1.190000e+00 3.994402e-01 
1.191000e+00 3.997607e-01 
1.192000e+00 4.000780e-01 
1.193000e+00 4.003922e-01 
1.194000e+00 4.007033e-01 
1.195000e+00 4.010112e-01 
1.196000e+00 4.013159e-01 
1.197000e+00 4.016174e-01 
1.198000e+00 4.019157e-01 
1.199000e+00 4.022108e-01 
1.200000e+00 4.025027e-01 
1.201000e+00 4.027913e-01 
1.202000e+00 4.030768e-01 
1.203000e+00 4.033589e-01 
1.204000e+00 4.036378e-01 
1.205000e+00 4.039134e-01 
1.206000e+00 4.041857e-01 
1.207000e+00 4.044548e-01 
1.208000e+00 4.047205e-01 
1.209000e+00 4.049829e-01 
1.210000e+00 4.052419e-01 
1.211000e+00 4.054977e-01 
1.212000e+00 4.057500e-01 
1.213000e+00 4.059991e-01 
1.214000e+00 4.062447e-01 
1.215000e+00 4.064869e-01 
1.216000e+00 4.067258e-01 
1.217000e+00 4.069613e-01 
1.218000e+00 4.071933e-01 
1.219000e+00 4.074219e-01 
1.220000e+00 4.076471e-01 
1.221000e+00 4.078688e-01 
1.222000e+00 4.080871e-01 
1.223000e+00 4.083019e-01 
1.224000e+00 4.085133e-01 
1.225000e+00 4.087211e-01 
1.226000e+00 4.089255e-01 
1.227000e+00 4.091263e-01 
1.228000e+00 4.093236e-01 
1.229000e+00 4.095174e-01 
1.230000e+00 4.097077e-01 
1.231000e+00 4.098944e-01 
1.232000e+00 4.100775e-01 
1.233000e+00 4.102571e-01 
1.234000e+00 4.104331e-01 
1.235000e+00 4.106055e-01 
1.236000e+00 4.107743e-01 
1.237000e+00 4.109395e-01 
1.238000e+00 4.111010e-01 
1.239000e+00 4.112590e-01 
1.240000e+00 4.114133e-01 
1.241000e+00 4.115640e-01 
1.242000e+00 4.117109e-01 
1.243000e+00 4.118543e-01 
1.244000e+00 4.119939e-01 
1.245000e+00 4.121299e-01 
1.246000e+00 4.122621e-01 
1.247000e+00 4.123907e-01 
1.248000e+00 4.125155e-01 
1.249000e+00 4.126366e-01 
1.250000e+00 4.127540e-01 
1.251000e+00 4.128676e-01 
1.252000e+00 4.129775e-01 
1.253000e+00 4.130836e-01 
1.254000e+00 4.131859e-01 
1.255000e+00 4.132845e-01 
1.256000e+00 4.133792e-01 
1.257000e+00 4.134702e-01 
1.258000e+00 4.135573e-01 
1.259000e+00 4.136406e-01 
1.260000e+00 4.137201e-01 
1.261000e+00 4.137957e-01 
1.262000e+00 4.138675e-01 
1.263000e+00 4.139355e-01 
1.264000e+00 4.139995e-01 
1.265000e+00 4.140597e-01 
1.266000e+00 4.141160e-01 
1.267000e+00 4.141684e-01 
1.268000e+00 4.142169e-01 
1.269000e+00 4.142615e-01 
1.270000e+00 4.143022e-01 
1.271000e+00 4.143389e-01 
1.272000e+00 4.143717e-01 
1.273000e+00 4.144006e-01 
1.274000e+00 4.144255e-01 
1.275000e+00 4.144464e-01 
1.276000e+00 4.144634e-01 
1.277000e+00 4.144763e-01 
1.278000e+00 4.144853e-01 
1.279000e+00 4.144903e-01 
1.280000e+00 4.144912e-01 
1.281000e+00 4.144882e-01 
1.282000e+00 4.144811e-01 
1.283000e+00 4.144700e-01 
1.284000e+00 4.144549e-01 
1.285000e+00 4.144357e-01 
1.286000e+00 4.144124e-01 
1.287000e+00 4.143851e-01 
1.288000e+00 4.143537e-01 
1.289000e+00 4.143182e-01 
1.290000e+00 4.142786e-01 
1.291000e+00 4.142349e-01 
1.292000e+00 4.141871e-01 
1.293000e+00 4.141352e-01 
1.294000e+00 4.140792e-01 
1.295000e+00 4.140190e-01 
1.296000e+00 4.139547e-01 
1.297000e+00 4.138863e-01 
1.298000e+00 4.138137e-01 
1.299000e+00 4.137369e-01 
1.300000e+00 4.136559e-01 
1.301000e+00 4.135708e-01 
1.302000e+00 4.134815e-01 
1.303000e+00 4.133880e-01 
1.304000e+00 4.132903e-01 
1.305000e+00 4.131884e-01 
1.306000e+00 4.130823e-01 
1.307000e+00 4.129719e-01 
1.308000e+00 4.128573e-01 
1.309000e+00 4.127385e-01 
1.310000e+00 4.126154e-01 
1.311000e+00 4.124881e-01 
1.312000e+00 4.123565e-01 
1.313000e+00 4.122206e-01 
1.314000e+00 4.120805e-01 
1.315000e+00 4.119360e-01 
1.316000e+00 4.117873e-01 
1.317000e+00 4.116343e-01 
1.318000e+00 4.114770e-01 
1.319000e+00 4.113154e-01 
1.320000e+00 4.111495e-01 
1.321000e+00 4.109792e-01 
1.322000e+00 4.108046e-01 
1.323000e+00 4.106257e-01 
1.324000e+00 4.104424e-01 
1.325000e+00 4.102547e-01 
1.326000e+00 4.100627e-01 
1.327000e+00 4.098664e-01 
1.328000e+00 4.096657e-01 
1.329000e+00 4.094606e-01 
1.330000e+00 4.092511e-01 
1.331000e+00 4.090372e-01 
1.332000e+00 4.088189e-01 
1.333000e+00 4.085962e-01 
1.334000e+00 4.083691e-01 
1.335000e+00 4.081376e-01 
1.336000e+00 4.079017e-01 
1.337000e+00 4.076613e-01 
1.338000e+00 4.074165e-01 
1.339000e+00 4.071673e-01 
1.340000e+00 4.069136e-01 
1.341000e+00 4.066555e-01 
1.342000e+00 4.063929e-01 
1.343000e+00 4.061258e-01 
1.344000e+00 4.058543e-01 
1.345000e+00 4.055783e-01 
1.346000e+00 4.052978e-01 
1.347000e+00 4.050128e-01 
1.348000e+00 4.047234e-01 
1.349000e+00 4.044294e-01 
1.350000e+00 4.041309e-01 
1.351000e+00 4.038280e-01 
1.352000e+00 4.035205e-01 
1.353000e+00 4.032085e-01 
1.354000e+00 4.028919e-01 
1.355000e+00 4.025709e-01 
1.356000e+00 4.022453e-01 
1.357000e+00 4.019151e-01 
1.358000e+00 4.015804e-01 
1.359000e+00 4.012412e-01 
1.360000e+00 4.008974e-01 
1.361000e+00 4.005490e-01 
1.362000e+00 4.001961e-01 
1.363000e+00 3.998386e-01 
1.364000e+00 3.994765e-01 
1.365000e+00 3.991099e-01 
1.366000e+00 3.987387e-01 
1.367000e+00 3.983628e-01 
1.368000e+00 3.979824e-01 
1.369000e+00 3.975974e-01 
1.370000e+00 3.972078e-01 
1.371000e+00 3.968135e-01 
1.372000e+00 3.964147e-01 
1.373000e+00 3.960112e-01 
1.374000e+00 3.956032e-01 
1.375000e+00 3.951905e-01 
1.376000e+00 3.947731e-01 
1.377000e+00 3.943511e-01 
1.378000e+00 3.939245e-01 
1.379000e+00 3.934933e-01 
1.380000e+00 3.930574e-01 
1.381000e+00 3.926169e-01 
1.382000e+00 3.921717e-01 
1.383000e+00 3.917218e-01 
1.384000e+00 3.912673e-01 
1.385000e+00 3.908081e-01 
1.386000e+00 3.903443e-01 
1.387000e+00 3.898757e-01 
1.388000e+00 3.894025e-01 
1.389000e+00 3.889247e-01 
1.390000e+00 3.884421e-01 
1.391000e+00 3.879549e-01 
1.392000e+00 3.874629e-01 
1.393000e+00 3.869663e-01 
1.394000e+00 3.864650e-01 
1.395000e+00 3.859590e-01 
1.396000e+00 3.854483e-01 
1.397000e+00 3.849328e-01 
1.398000e+00 3.844127e-01 
1.399000e+00 3.838879e-01 
1.400000e+00 3.833583e-01 
1.401000e+00 3.828240e-01 
1.402000e+00 3.822850e-01 
1.403000e+00 3.817413e-01 
1.404000e+00 3.811929e-01 
1.405000e+00 3.806397e-01 
1.406000e+00 3.800818e-01 
1.407000e+00 3.795192e-01 
1.408000e+00 3.789518e-01 
1.409000e+00 3.783797e-01 
1.410000e+00 3.778028e-01 
1.411000e+00 3.772213e-01 
1.412000e+00 3.766349e-01 
1.413000e+00 3.760438e-01 
1.414000e+00 3.754480e-01 
1.415000e+00 3.748474e-01 
1.416000e+00 3.742421e-01 
1.417000e+00 3.736320e-01 
1.418000e+00 3.730172e-01 
1.419000e+00 3.723976e-01 
1.420000e+00 3.717732e-01 
1.421000e+00 3.711441e-01 
1.422000e+00 3.705102e-01 
1.423000e+00 3.698716e-01 
1.424000e+00 3.692282e-01 
1.425000e+00 3.685800e-01 
1.426000e+00 3.679270e-01 
1.427000e+00 3.672693e-01 
1.428000e+00 3.666068e-01 
1.429000e+00 3.659396e-01 
1.430000e+00 3.652675e-01 
1.431000e+00 3.645907e-01 
1.432000e+00 3.639091e-01 
1.433000e+00 3.632227e-01 
1.434000e+00 3.625316e-01 
1.435000e+00 3.618357e-01 
1.436000e+00 3.611350e-01 
1.437000e+00 3.604295e-01 
1.438000e+00 3.597192e-01 
1.439000e+00 3.590041e-01 
1.440000e+00 3.582843e-01 
1.441000e+00 3.575597e-01 
1.442000e+00 3.568303e-01 
1.443000e+00 3.560961e-01 
1.444000e+00 3.553571e-01 
1.445000e+00 3.546134e-01 
1.446000e+00 3.538648e-01 
1.447000e+00 3.531115e-01 
1.448000e+00 3.523534e-01 
1.449000e+00 3.515905e-01 
1.450000e+00 3.508228e-01 
1.451000e+00 3.500503e-01 
1.452000e+00 3.492731e-01 
1.453000e+00 3.484910e-01 
1.454000e+00 3.477042e-01 
1.455000e+00 3.469126e-01 
1.456000e+00 3.461162e-01 
1.457000e+00 3.453150e-01 
1.458000e+00 3.445090e-01 
1.459000e+00 3.436983e-01 
1.460000e+00 3.428828e-01 
1.461000e+00 3.420624e-01 
1.462000e+00 3.412374e-01 
1.463000e+00 3.404075e-01 
1.464000e+00 3.395728e-01 
1.465000e+00 3.387334e-01 
1.466000e+00 3.378892e-01 
1.467000e+00 3.370402e-01 
1.468000e+00 3.361865e-01 
1.469000e+00 3.353279e-01 
1.470000e+00 3.344646e-01 
1.471000e+00 3.335965e-01 
1.472000e+00 3.327237e-01 
1.473000e+00 3.318461e-01 
1.474000e+00 3.309637e-01 
1.475000e+00 3.300766e-01 
1.476000e+00 3.291846e-01 
1.477000e+00 3.282880e-01 
1.478000e+00 3.273865e-01 
1.479000e+00 3.264803e-01 
1.480000e+00 3.255694e-01 
1.481000e+00 3.246537e-01 
1.482000e+00 3.237332e-01 
1.483000e+00 3.228080e-01 
1.484000e+00 3.218781e-01 
1.485000e+00 3.209433e-01 
1.486000e+00 3.200039e-01 
1.487000e+00 3.190597e-01 
1.488000e+00 3.181108e-01 
1.489000e+00 3.171571e-01 
1.490000e+00 3.161987e-01 
1.491000e+00 3.152355e-01 
1.492000e+00 3.142677e-01 
1.493000e+00 3.132951e-01 
1.494000e+00 3.123178e-01 
1.495000e+00 3.113357e-01 
1.496000e+00 3.103490e-01 
1.497000e+00 3.093575e-01 
1.498000e+00 3.083613e-01 
1.499000e+00 3.073604e-01 
1.500000e+00 3.063548e-01 
1.501000e+00 3.053444e-01 
1.502000e+00 3.043294e-01 
1.503000e+00 3.033097e-01 
1.504000e+00 3.022853e-01 
1.505000e+00 3.012562e-01 
1.506000e+00 3.002224e-01 
1.507000e+00 2.991840e-01 
1.508000e+00 2.981408e-01 
1.509000e+00 2.970930e-01 
1.510000e+00 2.960405e-01 
1.511000e+00 2.949833e-01 
1.512000e+00 2.939215e-01 
1.513000e+00 2.928550e-01 
1.514000e+00 2.917838e-01 
1.515000e+00 2.907080e-01 
1.516000e+00 2.896276e-01 
1.517000e+00 2.885425e-01 
1.518000e+00 2.874528e-01 
1.519000e+00 2.863584e-01 
1.520000e+00 2.852594e-01 
1.521000e+00 2.841557e-01 
1.522000e+00 2.830475e-01 
1.523000e+00 2.819346e-01 
1.524000e+00 2.808171e-01 
1.525000e+00 2.796950e-01 
1.526000e+00 2.785683e-01 
1.527000e+00 2.774370e-01 
1.528000e+00 2.763011e-01 
1.529000e+00 2.751606e-01 
1.530000e+00 2.740156e-01 
1.531000e+00 2.728659e-01 
1.532000e+00 2.717117e-01 
1.533000e+00 2.705529e-01 
1.534000e+00 2.693895e-01 
1.535000e+00 2.682216e-01 
1.536000e+00 2.670491e-01 
1.537000e+00 2.658721e-01 
1.538000e+00 2.646905e-01 
1.539000e+00 2.635044e-01 
1.540000e+00 2.623138e-01 
1.541000e+00 2.611187e-01 
1.542000e+00 2.599190e-01 
1.543000e+00 2.587148e-01 
1.544000e+00 2.575061e-01 
1.545000e+00 2.562929e-01 
1.546000e+00 2.550752e-01 
1.547000e+00 2.538530e-01 
1.548000e+00 2.526263e-01 
1.549000e+00 2.513952e-01 
1.550000e+00 2.501596e-01 
1.551000e+00 2.489195e-01 
1.552000e+00 2.476749e-01 
1.553000e+00 2.464259e-01 
1.554000e+00 2.451725e-01 
1.555000e+00 2.439146e-01 
1.556000e+00 2.426523e-01 
1.557000e+00 2.413856e-01 
1.558000e+00 2.401144e-01 
1.559000e+00 2.388388e-01 
1.560000e+00 2.375589e-01 
1.561000e+00 2.362745e-01 
1.562000e+00 2.349857e-01 
1.563000e+00 2.336926e-01 
1.564000e+00 2.323950e-01 
1.565000e+00 2.310931e-01 
1.566000e+00 2.297869e-01 
1.567000e+00 2.284763e-01 
1.568000e+00 2.271613e-01 
1.569000e+00 2.258420e-01 
1.570000e+00 2.245184e-01 
1.571000e+00 2.231904e-01 
1.572000e+00 2.218582e-01 
1.573000e+00 2.205216e-01 
1.574000e+00 2.191807e-01 
1.575000e+00 2.178355e-01 
1.576000e+00 2.164860e-01 
1.577000e+00 2.151323e-01 
1.578000e+00 2.137743e-01 
1.579000e+00 2.124120e-01 
1.580000e+00 2.110455e-01 
1.581000e+00 2.096747e-01 
1.582000e+00 2.082997e-01 
1.583000e+00 2.069205e-01 
1.584000e+00 2.055370e-01 
1.585000e+00 2.041493e-01 
1.586000e+00 2.027574e-01 
1.587000e+00 2.013614e-01 
1.588000e+00 1.999611e-01 
1.589000e+00 1.985567e-01 
1.590000e+00 1.971481e-01 
1.591000e+00 1.957353e-01 
1.592000e+00 1.943184e-01 
1.593000e+00 1.928974e-01 
1.594000e+00 1.914722e-01 
1.595000e+00 1.900429e-01 
1.596000e+00 1.886095e-01 
1.597000e+00 1.871719e-01 
1.598000e+00 1.857303e-01 
1.599000e+00 1.842846e-01 
1.600000e+00 1.828348e-01 
1.601000e+00 1.813810e-01 
1.602000e+00 1.799231e-01 
1.603000e+00 1.784611e-01 
1.604000e+00 1.769951e-01 
1.605000e+00 1.755251e-01 
1.606000e+00 1.740510e-01 
1.607000e+00 1.725730e-01 
1.608000e+00 1.710909e-01 
1.609000e+00 1.696049e-01 
1.610000e+00 1.681149e-01 
1.611000e+00 1.666209e-01 
1.612000e+00 1.651230e-01 
1.613000e+00 1.636211e-01 
1.614000e+00 1.621152e-01 
1.615000e+00 1.606055e-01 
1.616000e+00 1.590918e-01 
1.617000e+00 1.575742e-01 
1.618000e+00 1.560527e-01 
1.619000e+00 1.545274e-01 
1.620000e+00 1.529981e-01 
1.621000e+00 1.514650e-01 
1.622000e+00 1.499281e-01 
1.623000e+00 1.483873e-01 
1.624000e+00 1.468426e-01 
1.625000e+00 1.452942e-01 
1.626000e+00 1.437419e-01 
1.627000e+00 1.421859e-01 
1.628000e+00 1.406260e-01 
1.629000e+00 1.390624e-01 
1.630000e+00 1.374950e-01 
1.631000e+00 1.359239e-01 
1.632000e+00 1.343490e-01 
1.633000e+00 1.327704e-01 
1.634000e+00 1.311880e-01 
1.635000e+00 1.296020e-01 
1.636000e+00 1.280123e-01 
1.637000e+00 1.264188e-01 
1.638000e+00 1.248217e-01 
1.639000e+00 1.232210e-01 
1.640000e+00 1.216166e-01 
1.641000e+00 1.200085e-01 
1.642000e+00 1.183969e-01 
1.643000e+00 1.167816e-01 
1.644000e+00 1.151627e-01 
1.645000e+00 1.135403e-01 
1.646000e+00 1.119142e-01 
1.647000e+00 1.102846e-01 
1.648000e+00 1.086514e-01 
1.649000e+00 1.070147e-01 
1.650000e+00 1.053745e-01 
1.651000e+00 1.037308e-01 
1.652000e+00 1.020835e-01 
1.653000e+00 1.004328e-01 
1.654000e+00 9.877861e-02 
1.655000e+00 9.712094e-02 
1.656000e+00 9.545982e-02 
1.657000e+00 9.379526e-02 
1.658000e+00 9.212728e-02 
1.659000e+00 9.045588e-02 
1.660000e+00 8.878109e-02 
1.661000e+00 8.710291e-02 
1.662000e+00 8.542136e-02 
1.663000e+00 8.373644e-02 
1.664000e+00 8.204819e-02 
1.665000e+00 8.035660e-02 
1.666000e+00 7.866169e-02 
1.667000e+00 7.696347e-02 
1.668000e+00 7.526196e-02 
1.669000e+00 7.355717e-02 
1.670000e+00 7.184912e-02 
1.671000e+00 7.013782e-02 
1.672000e+00 6.842327e-02 
1.673000e+00 6.670551e-02 
1.674000e+00 6.498453e-02 
1.675000e+00 6.326036e-02 
1.676000e+00 6.153300e-02 
1.677000e+00 5.980248e-02 
1.678000e+00 5.806880e-02 
1.679000e+00 5.633198e-02 
1.680000e+00 5.459203e-02 
1.681000e+00 5.284898e-02 
1.682000e+00 5.110282e-02 
1.683000e+00 4.935358e-02 
1.684000e+00 4.760128e-02 
1.685000e+00 4.584592e-02 
1.686000e+00 4.408752e-02 
1.687000e+00 4.232609e-02 
1.688000e+00 4.056165e-02 
1.689000e+00 3.879422e-02 
1.690000e+00 3.702380e-02 
1.691000e+00 3.525042e-02 
1.692000e+00 3.347409e-02 
1.693000e+00 3.169482e-02 
1.694000e+00 2.991263e-02 
1.695000e+00 2.812753e-02 
1.696000e+00 2.633954e-02 
1.697000e+00 2.454867e-02 
1.698000e+00 2.275494e-02 
1.699000e+00 2.095837e-02 
1.700000e+00 1.915896e-02 
1.701000e+00 1.735674e-02 
1.702000e+00 1.555171e-02 
1.703000e+00 1.374390e-02 
1.704000e+00 1.193332e-02 
1.705000e+00 1.011999e-02 
1.706000e+00 8.303919e-03 
1.707000e+00 6.485124e-03 
1.708000e+00 4.663621e-03 
1.709000e+00 2.839427e-03 
1.710000e+00 1.012557e-03 
1.711000e+00 -8.169730e-04 
1.712000e+00 -2.649148e-03 
1.713000e+00 -4.483950e-03 
1.714000e+00 -6.321366e-03 
1.715000e+00 -8.161377e-03 
1.716000e+00 -1.000397e-02 
1.717000e+00 -1.184913e-02 
1.718000e+00 -1.369683e-02 
1.719000e+00 -1.554707e-02 
1.720000e+00 -1.739982e-02 
1.721000e+00 -1.925507e-02 
1.722000e+00 -2.111280e-02 
1.723000e+00 -2.297300e-02 
1.724000e+00 -2.483565e-02 
1.725000e+00 -2.670074e-02 
1.726000e+00 -2.856824e-02 
1.727000e+00 -3.043814e-02 
1.728000e+00 -3.231042e-02 
1.729000e+00 -3.418507e-02 
1.730000e+00 -3.606207e-02 
1.731000e+00 -3.794141e-02 
1.732000e+00 -3.982306e-02 
1.733000e+00 -4.170701e-02 
1.734000e+00 -4.359325e-02 
1.735000e+00 -4.548175e-02 
1.736000e+00 -4.737250e-02 
1.737000e+00 -4.926548e-02 
1.738000e+00 -5.116067e-02 
1.739000e+00 -5.305806e-02 
1.740000e+00 -5.495763e-02 
1.741000e+00 -5.685937e-02 
1.742000e+00 -5.876325e-02 
1.743000e+00 -6.066926e-02 
1.744000e+00 -6.257738e-02 
1.745000e+00 -6.448759e-02 
1.746000e+00 -6.639988e-02 
1.747000e+00 -6.831422e-02 
1.748000e+00 -7.023061e-02 
1.749000e+00 -7.214902e-02 
1.750000e+00 -7.406944e-02 
1.751000e+00 -7.599184e-02 
1.752000e+00 -7.791621e-02 
1.753000e+00 -7.984254e-02 
1.754000e+00 -8.177080e-02 
1.755000e+00 -8.370098e-02 
1.756000e+00 -8.563305e-02 
1.757000e+00 -8.756700e-02 
1.758000e+00 -8.950282e-02 
1.759000e+00 -9.144048e-02 
1.760000e+00 -9.337997e-02 
1.761000e+00 -9.532127e-02 
1.762000e+00 -9.726435e-02 
1.763000e+00 -9.920921e-02 
1.764000e+00 -1.011558e-01 
1.765000e+00 -1.031042e-01 
1.766000e+00 -1.050542e-01 
1.767000e+00 -1.070060e-01 
1.768000e+00 -1.089594e-01 
1.769000e+00 -1.109145e-01 
1.770000e+00 -1.128713e-01 
1.771000e+00 -1.148297e-01 
1.772000e+00 -1.167896e-01 
1.773000e+00 -1.187512e-01 
1.774000e+00 -1.207143e-01 
1.775000e+00 -1.226790e-01 
1.776000e+00 -1.246452e-01 
1.777000e+00 -1.266129e-01 
1.778000e+00 -1.285822e-01 
1.779000e+00 -1.305528e-01 
1.780000e+00 -1.325250e-01 
1.781000e+00 -1.344986e-01 
1.782000e+00 -1.364736e-01 
1.783000e+00 -1.384500e-01 
1.784000e+00 -1.404278e-01 
1.785000e+00 -1.424069e-01 
1.786000e+00 -1.443874e-01 
1.787000e+00 -1.463692e-01 
1.788000e+00 -1.483523e-01 
1.789000e+00 -1.503367e-01 
1.790000e+00 -1.523223e-01 
1.791000e+00 -1.543092e-01 
1.792000e+00 -1.562973e-01 
1.793000e+00 -1.582867e-01 
1.794000e+00 -1.602772e-01 
1.795000e+00 -1.622689e-01 
1.796000e+00 -1.642617e-01 
1.797000e+00 -1.662557e-01 
1.798000e+00 -1.682507e-01 
1.799000e+00 -1.702469e-01 
1.800000e+00 -1.722441e-01 
1.801000e+00 -1.742424e-01 
1.802000e+00 -1.762417e-01 
1.803000e+00 -1.782420e-01 
1.804000e+00 -1.802433e-01 
1.805000e+00 -1.822456e-01 
1.806000e+00 -1.842488e-01 
1.807000e+00 -1.862530e-01 
1.808000e+00 -1.882581e-01 
1.809000e+00 -1.902640e-01 
1.810000e+00 -1.922708e-01 
1.811000e+00 -1.942785e-01 
1.812000e+00 -1.962870e-01 
1.813000e+00 -1.982964e-01 
1.814000e+00 -2.003065e-01 
1.815000e+00 -2.023174e-01 
1.816000e+00 -2.043290e-01 
1.817000e+00 -2.063414e-01 
1.818000e+00 -2.083545e-01 
1.819000e+00 -2.103682e-01 
1.820000e+00 -2.123827e-01 
1.821000e+00 -2.143978e-01 
1.822000e+00 -2.164135e-01 
1.823000e+00 -2.184298e-01 
1.824000e+00 -2.204467e-01 
1.825000e+00 -2.224642e-01 
1.826000e+00 -2.244822e-01 
1.827000e+00 -2.265008e-01 
1.828000e+00 -2.285198e-01 
1.829000e+00 -2.305394e-01 
1.830000e+00 -2.325594e-01 
1.831000e+00 -2.345798e-01 
1.832000e+00 -2.366007e-01 
1.833000e+00 -2.386220e-01 
1.834000e+00 -2.406437e-01 
1.835000e+00 -2.426657e-01 
1.836000e+00 -2.446881e-01 
1.837000e+00 -2.467108e-01 
1.838000e+00 -2.487337e-01 
1.839000e+00 -2.507570e-01 
1.840000e+00 -2.527805e-01 
1.841000e+00 -2.548043e-01 
1.842000e+00 -2.568283e-01 
1.843000e+00 -2.588525e-01 
1.844000e+00 -2.608768e-01 
1.845000e+00 -2.629013e-01 
1.846000e+00 -2.649259e-01 
1.847000e+00 -2.669507e-01 
1.848000e+00 -2.689755e-01 
1.849000e+00 -2.710004e-01 
1.850000e+00 -2.730254e-01 
1.851000e+00 -2.750504e-01 
1.852000e+00 -2.770754e-01 
1.853000e+00 -2.791003e-01 
1.854000e+00 -2.811253e-01 
1.855000e+00 -2.831501e-01 
1.856000e+00 -2.851749e-01 
1.857000e+00 -2.871996e-01 
1.858000e+00 -2.892242e-01 
1.859000e+00 -2.912487e-01 
1.860000e+00 -2.932729e-01 
1.861000e+00 -2.952970e-01 
1.862000e+00 -2.973209e-01 
1.863000e+00 -2.993446e-01 
1.864000e+00 -3.013680e-01 
1.865000e+00 -3.033911e-01 
1.866000e+00 -3.054139e-01 
1.867000e+00 -3.074365e-01 
1.868000e+00 -3.094587e-01 
1.869000e+00 -3.114805e-01 
1.870000e+00 -3.135020e-01 
1.871000e+00 -3.155230e-01 
1.872000e+00 -3.175437e-01 
1.873000e+00 -3.195639e-01 
1.874000e+00 -3.215836e-01 
1.875000e+00 -3.236029e-01 
1.876000e+00 -3.256216e-01 
1.877000e+00 -3.276398e-01 
1.878000e+00 -3.296575e-01 
1.879000e+00 -3.316746e-01 
1.880000e+00 -3.336911e-01 
1.881000e+00 -3.357070e-01 
1.882000e+00 -3.377222e-01 
1.883000e+00 -3.397368e-01 
1.884000e+00 -3.417507e-01 
1.885000e+00 -3.437639e-01 
1.886000e+00 -3.457764e-01 
1.887000e+00 -3.477882e-01 
1.888000e+00 -3.497991e-01 
1.889000e+00 -3.518093e-01 
1.890000e+00 -3.538187e-01 
1.891000e+00 -3.558272e-01 
1.892000e+00 -3.578349e-01 
1.893000e+00 -3.598417e-01 
1.894000e+00 -3.618476e-01 
1.895000e+00 -3.638526e-01 
1.896000e+00 -3.658567e-01 
1.897000e+00 -3.678598e-01 
1.898000e+00 -3.698619e-01 
1.899000e+00 -3.718630e-01 
1.900000e+00 -3.738630e-01 
1.901000e+00 -3.758621e-01 
1.902000e+00 -3.778600e-01 
1.903000e+00 -3.798569e-01 
1.904000e+00 -3.818526e-01 
1.905000e+00 -3.838472e-01 
1.906000e+00 -3.858406e-01 
1.907000e+00 -3.878329e-01 
1.908000e+00 -3.898239e-01 
1.909000e+00 -3.918137e-01 
1.910000e+00 -3.938023e-01 
1.911000e+00 -3.957896e-01 
1.912000e+00 -3.977756e-01 
1.913000e+00 -3.997603e-01 
1.914000e+00 -4.017437e-01 
1.915000e+00 -4.037257e-01 
1.916000e+00 -4.057063e-01 
1.917000e+00 -4.076855e-01 
1.918000e+00 -4.096633e-01 
1.919000e+00 -4.116397e-01 
1.920000e+00 -4.136145e-01 
1.921000e+00 -4.155879e-01 
1.922000e+00 -4.175598e-01 
1.923000e+00 -4.195301e-01 
1.924000e+00 -4.214989e-01 
1.925000e+00 -4.234661e-01 
1.926000e+00 -4.254317e-01 
1.927000e+00 -4.273957e-01 
1.928000e+00 -4.293581e-01 
1.929000e+00 -4.313187e-01 
1.930000e+00 -4.332777e-01 
1.931000e+00 -4.352350e-01 
1.932000e+00 -4.371905e-01 
1.933000e+00 -4.391443e-01 
1.934000e+00 -4.410963e-01 
1.935000e+00 -4.430465e-01 
1.936000e+00 -4.449949e-01 
1.937000e+00 -4.469414e-01 
1.938000e+00 -4.488861e-01 
1.939000e+00 -4.508289e-01 
1.940000e+00 -4.527698e-01 
1.941000e+00 -4.547087e-01 
1.942000e+00 -4.566457e-01 
1.943000e+00 -4.585807e-01 
1.944000e+00 -4.605137e-01 
1.945000e+00 -4.624447e-01 
1.946000e+00 -4.643737e-01 
1.947000e+00 -4.663006e-01 
1.948000e+00 -4.682254e-01 
1.949000e+00 -4.701480e-01 
1.950000e+00 -4.720686e-01 
1.951000e+00 -4.739870e-01 
1.952000e+00 -4.759033e-01 
1.953000e+00 -4.778173e-01 
1.954000e+00 -4.797291e-01 
1.955000e+00 -4.816387e-01 
1.956000e+00 -4.835460e-01 
1.957000e+00 -4.854511e-01 
1.958000e+00 -4.873538e-01 
1.959000e+00 -4.892542e-01 
1.960000e+00 -4.911522e-01 
1.961000e+00 -4.930479e-01 
1.962000e+00 -4.949412e-01 
1.963000e+00 -4.968320e-01 
1.964000e+00 -4.987205e-01 
1.965000e+00 -5.006064e-01 
1.966000e+00 -5.024899e-01 
1.967000e+00 -5.043709e-01 
1.968000e+00 -5.062494e-01 
1.969000e+00 -5.081253e-01 
1.970000e+00 -5.099986e-01 
1.971000e+00 -5.118693e-01 
1.972000e+00 -5.137375e-01 
1.973000e+00 -5.156029e-01 
1.974000e+00 -5.174658e-01 
1.975000e+00 -5.193259e-01 
1.976000e+00 -5.211834e-01 
1.977000e+00 -5.230381e-01 
1.978000e+00 -5.248901e-01 
1.979000e+00 -5.267393e-01 
1.980000e+00 -5.285857e-01 
1.981000e+00 -5.304294e-01 
1.982000e+00 -5.322701e-01 
1.983000e+00 -5.341081e-01 
1.984000e+00 -5.359431e-01 
1.985000e+00 -5.377753e-01 
1.986000e+00 -5.396045e-01 
1.987000e+00 -5.414308e-01 
1.988000e+00 -5.432541e-01 
1.989000e+00 -5.450745e-01 
1.990000e+00 -5.468918e-01 
1.991000e+00 -5.487061e-01 
1.992000e+00 -5.505174e-01 
1.993000e+00 -5.523256e-01 
1.994000e+00 -5.541307e-01 
1.995000e+00 -5.559327e-01 
1.996000e+00 -5.577315e-01 
1.997000e+00 -5.595272e-01 
1.998000e+00 -5.613197e-01 
1.999000e+00 -5.631091e-01 
2.000000e+00 -5.648951e-01 
2.001000e+00 -5.666780e-01 
2.002000e+00 -5.684576e-01 
2.003000e+00 -5.702339e-01 
2.004000e+00 -5.720069e-01 
2.005000e+00 -5.737765e-01 
2.006000e+00 -5.755428e-01 
2.007000e+00 -5.773057e-01 
2.008000e+00 -5.790653e-01 
2.009000e+00 -5.808214e-01 
2.010000e+00 -5.825741e-01 
2.011000e+00 -5.843233e-01 
2.012000e+00 -5.860691e-01 
2.013000e+00 -5.878113e-01 
2.014000e+00 -5.895501e-01 
2.015000e+00 -5.912853e-01 
2.016000e+00 -5.930169e-01 
2.017000e+00 -5.947449e-01 
2.018000e+00 -5.964694e-01 
2.019000e+00 -5.981902e-01 
2.020000e+00 -5.999073e-01 
2.021000e+00 -6.016208e-01 
2.022000e+00 -6.033306e-01 
2.023000e+00 -6.050367e-01 
2.024000e+00 -6.067390e-01 
2.025000e+00 -6.084376e-01 
2.026000e+00 -6.101325e-01 
2.027000e+00 -6.118235e-01 
2.028000e+00 -6.135107e-01 
2.029000e+00 -6.151941e-01 
2.030000e+00 -6.168736e-01 
2.031000e+00 -6.185492e-01 
2.032000e+00 -6.202210e-01 
2.033000e+00 -6.218888e-01 
2.034000e+00 -6.235527e-01 
2.035000e+00 -6.252126e-01 
2.036000e+00 -6.268685e-01 
2.037000e+00 -6.285205e-01 
2.038000e+00 -6.301684e-01 
2.039000e+00 -6.318122e-01 
2.040000e+00 -6.334520e-01 
2.041000e+00 -6.350877e-01 
2.042000e+00 -6.367193e-01 
2.043000e+00 -6.383468e-01 
2.044000e+00 -6.399701e-01 
2.045000e+00 -6.415893e-01 
2.046000e+00 -6.432043e-01 
2.047000e+00 -6.448150e-01 
2.048000e+00 -6.464216e-01 
2.049000e+00 -6.480239e-01 
2.050000e+00 -6.496219e-01 
2.051000e+00 -6.512156e-01 
2.052000e+00 -6.528050e-01 
2.053000e+00 -6.543901e-01 
2.054000e+00 -6.559709e-01 
2.055000e+00 -6.575472e-01 
2.056000e+00 -6.591192e-01 
2.057000e+00 -6.606868e-01 
2.058000e+00 -6.622499e-01 
2.059000e+00 -6.638086e-01 
2.060000e+00 -6.653628e-01 
2.061000e+00 -6.669125e-01 
2.062000e+00 -6.684577e-01 
2.063000e+00 -6.699984e-01 
2.064000e+00 -6.715346e-01 
2.065000e+00 -6.730661e-01 
2.066000e+00 -6.745931e-01 
2.067000e+00 -6.761155e-01 
2.068000e+00 -6.776332e-01 
2.069000e+00 -6.791463e-01 
2.070000e+00 -6.806547e-01 
2.071000e+00 -6.821584e-01 
2.072000e+00 -6.836575e-01 
2.073000e+00 -6.851518e-01 
2.074000e+00 -6.866413e-01 
2.075000e+00 -6.881261e-01 
2.076000e+00 -6.896061e-01 
2.077000e+00 -6.910813e-01 
2.078000e+00 -6.925517e-01 
2.079000e+00 -6.940172e-01 
2.080000e+00 -6.954779e-01 
2.081000e+00 -6.969337e-01 
2.082000e+00 -6.983845e-01 
2.083000e+00 -6.998305e-01 
2.084000e+00 -7.012715e-01 
2.085000e+00 -7.027076e-01 
2.086000e+00 -7.041387e-01 
2.087000e+00 -7.055648e-01 
2.088000e+00 -7.069859e-01 
2.089000e+00 -7.084019e-01 
2.090000e+00 -7.098129e-01 
2.091000e+00 -7.112189e-01 
2.092000e+00 -7.126197e-01 
2.093000e+00 -7.140154e-01 
2.094000e+00 -7.154060e-01 
2.095000e+00 -7.167915e-01 
2.096000e+00 -7.181718e-01 
2.097000e+00 -7.195469e-01 
2.098000e+00 -7.209168e-01 
2.099000e+00 -7.222815e-01 
2.100000e+00 -7.236410e-01 
2.101000e+00 -7.249952e-01 
2.102000e+00 -7.263441e-01 
2.103000e+00 -7.276877e-01 
2.104000e+00 -7.290260e-01 
2.105000e+00 -7.303590e-01 
2.106000e+00 -7.316867e-01 
2.107000e+00 -7.330090e-01 
2.108000e+00 -7.343259e-01 
2.109000e+00 -7.356373e-01 
2.110000e+00 -7.369434e-01 
2.111000e+00 -7.382441e-01 
2.112000e+00 -7.395392e-01 
2.113000e+00 -7.408290e-01 
2.114000e+00 -7.421132e-01 
2.115000e+00 -7.433919e-01 
2.116000e+00 -7.446651e-01 
2.117000e+00 -7.459327e-01 
2.118000e+00 -7.471948e-01 
2.119000e+00 -7.484513e-01 
2.120000e+00 -7.497022e-01 
2.121000e+00 -7.509475e-01 
2.122000e+00 -7.521872e-01 
2.123000e+00 -7.534212e-01 
2.124000e+00 -7.546496e-01 
2.125000e+00 -7.558722e-01 
2.126000e+00 -7.570892e-01 
2.127000e+00 -7.583005e-01 
2.128000e+00 -7.595060e-01 
2.129000e+00 -7.607058e-01 
2.130000e+00 -7.618998e-01 
2.131000e+00 -7.630880e-01 
2.132000e+00 -7.642704e-01 
2.133000e+00 -7.654470e-01 
2.134000e+00 -7.666178e-01 
2.135000e+00 -7.677827e-01 
2.136000e+00 -7.689418e-01 
2.137000e+00 -7.700949e-01 
2.138000e+00 -7.712422e-01 
2.139000e+00 -7.723835e-01 
2.140000e+00 -7.735190e-01 
2.141000e+00 -7.746484e-01 
2.142000e+00 -7.757719e-01 
2.143000e+00 -7.768894e-01 
2.144000e+00 -7.780010e-01 
2.145000e+00 -7.791065e-01 
2.146000e+00 -7.802059e-01 
2.147000e+00 -7.812994e-01 
2.148000e+00 -7.823867e-01 
2.149000e+00 -7.834680e-01 
2.150000e+00 -7.845432e-01 
2.151000e+00 -7.856123e-01 
2.152000e+00 -7.866753e-01 
2.153000e+00 -7.877321e-01 
2.154000e+00 -7.887827e-01 
2.155000e+00 -7.898272e-01 
2.156000e+00 -7.908655e-01 
2.157000e+00 -7.918976e-01 
2.158000e+00 -7.929235e-01 
2.159000e+00 -7.939431e-01 
2.160000e+00 -7.949565e-01 
2.161000e+00 -7.959636e-01 
2.162000e+00 -7.969645e-01 
2.163000e+00 -7.979590e-01 
2.164000e+00 -7.989473e-01 
2.165000e+00 -7.999292e-01 
2.166000e+00 -8.009048e-01 
2.167000e+00 -8.018740e-01 
2.168000e+00 -8.028369e-01 
2.169000e+00 -8.037933e-01 
2.170000e+00 -8.047434e-01 
2.171000e+00 -8.056871e-01 
2.172000e+00 -8.066243e-01 
2.173000e+00 -8.075551e-01 
2.174000e+00 -8.084794e-01 
2.175000e+00 -8.093973e-01 
2.176000e+00 -8.103086e-01 
2.177000e+00 -8.112135e-01 
2.178000e+00 -8.121119e-01 
2.179000e+00 -8.130037e-01 
2.180000e+00 -8.138890e-01 
2.181000e+00 -8.147677e-01 
2.182000e+00 -8.156399e-01 
2.183000e+00 -8.165055e-01 
2.184000e+00 -8.173645e-01 
2.185000e+00 -8.182168e-01 
2.186000e+00 -8.190626e-01 
2.187000e+00 -8.199017e-01 
2.188000e+00 -8.207342e-01 
2.189000e+00 -8.215599e-01 
2.190000e+00 -8.223791e-01 
2.191000e+00 -8.231915e-01 
2.192000e+00 -8.239972e-01 
2.193000e+00 -8.247962e-01 
2.194000e+00 -8.255885e-01 
2.195000e+00 -8.263740e-01 
2.196000e+00 -8.271528e-01 
2.197000e+00 -8.279248e-01 
2.198000e+00 -8.286900e-01 
2.199000e+00 -8.294484e-01 
2.200000e+00 -8.302000e-01 
2.201000e+00 -8.309448e-01 
2.202000e+00 -8.316827e-01 
2.203000e+00 -8.324138e-01 
2.204000e+00 -8.331381e-01 
2.205000e+00 -8.338555e-01 
2.206000e+00 -8.345659e-01 
2.207000e+00 -8.352695e-01 
2.208000e+00 -8.359662e-01 
2.209000e+00 -8.366560e-01 
2.210000e+00 -8.373388e-01 
2.211000e+00 -8.380147e-01 
2.212000e+00 -8.386836e-01 
2.213000e+00 -8.393456e-01 
2.214000e+00 -8.400006e-01 
2.215000e+00 -8.406486e-01 
2.216000e+00 -8.412896e-01 
2.217000e+00 -8.419236e-01 
2.218000e+00 -8.425505e-01 
2.219000e+00 -8.431704e-01 
2.220000e+00 -8.437833e-01 
2.221000e+00 -8.443891e-01 
2.222000e+00 -8.449878e-01 
2.223000e+00 -8.455795e-01 
2.224000e+00 -8.461640e-01 
2.225000e+00 -8.467415e-01 
2.226000e+00 -8.473118e-01 
2.227000e+00 -8.478750e-01 
2.228000e+00 -8.484311e-01 
2.229000e+00 -8.489800e-01 
2.230000e+00 -8.495218e-01 
2.231000e+00 -8.500564e-01 
2.232000e+00 -8.505838e-01 
2.233000e+00 -8.511040e-01 
2.234000e+00 -8.516171e-01 
2.235000e+00 -8.521229e-01 
2.236000e+00 -8.526215e-01 
2.237000e+00 -8.531129e-01 
2.238000e+00 -8.535970e-01 
2.239000e+00 -8.540739e-01 
2.240000e+00 -8.545435e-01 
2.241000e+00 -8.550058e-01 
2.242000e+00 -8.554609e-01 
2.243000e+00 -8.559087e-01 
2.244000e+00 -8.563492e-01 
2.245000e+00 -8.567823e-01 
2.246000e+00 -8.572082e-01 
2.247000e+00 -8.576267e-01 
2.248000e+00 -8.580379e-01 
2.249000e+00 -8.584417e-01 
2.250000e+00 -8.588382e-01 
2.251000e+00 -8.592273e-01 
2.252000e+00 -8.596091e-01 
2.253000e+00 -8.599834e-01 
2.254000e+00 -8.603504e-01 
2.255000e+00 -8.607100e-01 
2.256000e+00 -8.610622e-01 
2.257000e+00 -8.614069e-01 
2.258000e+00 -8.617442e-01 
2.259000e+00 -8.620741e-01 
2.260000e+00 -8.623966e-01 
2.261000e+00 -8.627116e-01 
2.262000e+00 -8.630191e-01 
2.263000e+00 -8.633192e-01 
2.264000e+00 -8.636118e-01 
2.265000e+00 -8.638969e-01 
2.266000e+00 -8.641745e-01 
2.267000e+00 -8.644447e-01 
2.268000e+00 -8.647073e-01 
2.269000e+00 -8.649624e-01 
2.270000e+00 -8.652100e-01 
2.271000e+00 -8.654501e-01 
2.272000e+00 -8.656826e-01 
2.273000e+00 -8.659075e-01 
2.274000e+00 -8.661250e-01 
2.275000e+00 -8.663348e-01 
2.276000e+00 -8.665371e-01 
2.277000e+00 -8.667319e-01 
2.278000e+00 -8.669190e-01 
2.279000e+00 -8.670986e-01 
2.280000e+00 -8.672706e-01 
2.281000e+00 -8.674349e-01 
2.282000e+00 -8.675917e-01 
2.283000e+00 -8.677409e-01 
2.284000e+00 -8.678824e-01 
2.285000e+00 -8.680163e-01 
2.286000e+00 -8.681426e-01 
2.287000e+00 -8.682612e-01 
2.288000e+00 -8.683722e-01 
2.289000e+00 -8.684756e-01 
2.290000e+00 -8.685713e-01 
2.291000e+00 -8.686593e-01 
2.292000e+00 -8.687396e-01 
2.293000e+00 -8.688123e-01 
2.294000e+00 -8.688773e-01 
2.295000e+00 -8.689347e-01 
2.296000e+00 -8.689843e-01 
2.297000e+00 -8.690262e-01 
2.298000e+00 -8.690605e-01 
2.299000e+00 -8.690870e-01 
2.300000e+00 -8.691058e-01 
2.301000e+00 -8.691169e-01 
2.302000e+00 -8.691203e-01 
2.303000e+00 -8.691159e-01 
2.304000e+00 -8.691039e-01 
2.305000e+00 -8.690840e-01 
2.306000e+00 -8.690565e-01 
2.307000e+00 -8.690212e-01 
2.308000e+00 -8.689781e-01 
2.309000e+00 -8.689273e-01 
2.310000e+00 -8.688688e-01 
2.311000e+00 -8.688024e-01 
2.312000e+00 -8.687284e-01 
2.313000e+00 -8.686465e-01 
2.314000e+00 -8.685568e-01 
2.315000e+00 -8.684594e-01 
2.316000e+00 -8.683542e-01 
2.317000e+00 -8.682412e-01 
2.318000e+00 -8.681205e-01 
2.319000e+00 -8.679919e-01 
2.320000e+00 -8.678555e-01 
2.321000e+00 -8.677114e-01 
2.322000e+00 -8.675594e-01 
2.323000e+00 -8.673996e-01 
2.324000e+00 -8.672320e-01 
2.325000e+00 -8.670566e-01 
2.326000e+00 -8.668734e-01 
2.327000e+00 -8.666824e-01 
2.328000e+00 -8.664835e-01 
2.329000e+00 -8.662768e-01 
2.330000e+00 -8.660623e-01 
2.331000e+00 -8.658400e-01 
2.332000e+00 -8.656098e-01 
2.333000e+00 -8.653718e-01 
2.334000e+00 -8.651260e-01 
2.335000e+00 -8.648723e-01 
2.336000e+00 -8.646108e-01 
2.337000e+00 -8.643414e-01 
2.338000e+00 -8.640642e-01 
2.339000e+00 -8.637791e-01 
2.340000e+00 -8.634862e-01 
2.341000e+00 -8.631854e-01 
2.342000e+00 -8.628768e-01 
2.343000e+00 -8.625604e-01 
2.344000e+00 -8.622360e-01 
2.345000e+00 -8.619039e-01 
2.346000e+00 -8.615638e-01 
2.347000e+00 -8.612159e-01 
2.348000e+00 -8.608602e-01 
2.349000e+00 -8.604966e-01 
2.350000e+00 -8.601251e-01 
2.351000e+00 -8.597457e-01 
2.352000e+00 -8.593585e-01 
2.353000e+00 -8.589635e-01 
2.354000e+00 -8.585605e-01 
2.355000e+00 -8.581497e-01 
2.356000e+00 -8.577311e-01 
2.357000e+00 -8.573045e-01 
2.358000e+00 -8.568701e-01 
2.359000e+00 -8.564279e-01 
2.360000e+00 -8.559778e-01 
2.361000e+00 -8.555198e-01 
2.362000e+00 -8.550539e-01 
2.363000e+00 -8.545802e-01 
2.364000e+00 -8.540986e-01 
2.365000e+00 -8.536091e-01 
2.366000e+00 -8.531118e-01 
2.367000e+00 -8.526066e-01 
2.368000e+00 -8.520935e-01 
2.369000e+00 -8.515726e-01 
2.370000e+00 -8.510438e-01 
2.371000e+00 -8.505072e-01 
2.372000e+00 -8.499627e-01 
2.373000e+00 -8.494103e-01 
2.374000e+00 -8.488501e-01 
2.375000e+00 -8.482820e-01 
2.376000e+00 -8.477061e-01 
2.377000e+00 -8.471223e-01 
2.378000e+00 -8.465307e-01 
2.379000e+00 -8.459312e-01 
2.380000e+00 -8.453239e-01 
2.381000e+00 -8.447087e-01 
2.382000e+00 -8.440856e-01 
2.383000e+00 -8.434548e-01 
2.384000e+00 -8.428160e-01 
2.385000e+00 -8.421695e-01 
2.386000e+00 -8.415151e-01 
2.387000e+00 -8.408529e-01 
2.388000e+00 -8.401828e-01 
2.389000e+00 -8.395049e-01 
2.390000e+00 -8.388192e-01 
2.391000e+00 -8.381256e-01 
2.392000e+00 -8.374243e-01 
2.393000e+00 -8.367151e-01 
2.394000e+00 -8.359981e-01 
2.395000e+00 -8.352733e-01 
2.396000e+00 -8.345406e-01 
2.397000e+00 -8.338002e-01 
2.398000e+00 -8.330520e-01 
2.399000e+00 -8.322959e-01 
2.400000e+00 -8.315321e-01 
2.401000e+00 -8.307604e-01 
2.402000e+00 -8.299810e-01 
2.403000e+00 -8.291938e-01 
2.404000e+00 -8.283988e-01 
2.405000e+00 -8.275961e-01 
2.406000e+00 -8.267855e-01 
2.407000e+00 -8.259672e-01 
2.408000e+00 -8.251411e-01 
2.409000e+00 -8.243073e-01 
2.410000e+00 -8.234657e-01 
2.411000e+00 -8.226163e-01 
2.412000e+00 -8.217592e-01 
2.413000e+00 -8.208943e-01 
2.414000e+00 -8.200218e-01 
2.415000e+00 -8.191414e-01 
2.416000e+00 -8.182534e-01 
2.417000e+00 -8.173576e-01 
2.418000e+00 -8.164541e-01 
2.419000e+00 -8.155429e-01 
2.420000e+00 -8.146239e-01 
2.421000e+00 -8.136973e-01 
2.422000e+00 -8.127630e-01 
2.423000e+00 -8.118209e-01 
2.424000e+00 -8.108712e-01 
2.425000e+00 -8.099138e-01 
2.426000e+00 -8.089487e-01 
2.427000e+00 -8.079760e-01 
2.428000e+00 -8.069956e-01 
2.429000e+00 -8.060075e-01 
2.430000e+00 -8.050118e-01 
2.431000e+00 -8.040084e-01 
2.432000e+00 -8.029974e-01 
2.433000e+00 -8.019787e-01 
2.434000e+00 -8.009525e-01 
2.435000e+00 -7.999186e-01 
2.436000e+00 -7.988770e-01 
2.437000e+00 -7.978279e-01 
2.438000e+00 -7.967712e-01 
2.439000e+00 -7.957069e-01 
2.440000e+00 -7.946350e-01 
2.441000e+00 -7.935555e-01 
2.442000e+00 -7.924684e-01 
2.443000e+00 -7.913738e-01 
2.444000e+00 -7.902716e-01 
2.445000e+00 -7.891618e-01 
2.446000e+00 -7.880445e-01 
2.447000e+00 -7.869197e-01 
2.448000e+00 -7.857873e-01 
2.449000e+00 -7.846475e-01 
2.450000e+00 -7.835001e-01 
2.451000e+00 -7.823452e-01 
2.452000e+00 -7.811828e-01 
2.453000e+00 -7.800129e-01 
2.454000e+00 -7.788355e-01 
2.455000e+00 -7.776507e-01 
2.456000e+00 -7.764584e-01 
2.457000e+00 -7.752586e-01 
2.458000e+00 -7.740514e-01 
2.459000e+00 -7.728367e-01 
2.460000e+00 -7.716146e-01 
2.461000e+00 -7.703851e-01 
2.462000e+00 -7.691482e-01 
2.463000e+00 -7.679038e-01 
2.464000e+00 -7.666521e-01 
2.465000e+00 -7.653930e-01 
2.466000e+00 -7.641265e-01 
2.467000e+00 -7.628526e-01 
2.468000e+00 -7.615714e-01 
2.469000e+00 -7.602828e-01 
2.470000e+00 -7.589869e-01 
2.471000e+00 -7.576837e-01 
2.472000e+00 -7.563731e-01 
2.473000e+00 -7.550552e-01 
2.474000e+00 -7.537300e-01 
2.475000e+00 -7.523976e-01 
2.476000e+00 -7.510578e-01 
2.477000e+00 -7.497108e-01 
2.478000e+00 -7.483565e-01 
2.479000e+00 -7.469949e-01 
2.480000e+00 -7.456262e-01 
2.481000e+00 -7.442501e-01 
2.482000e+00 -7.428669e-01 
2.483000e+00 -7.414765e-01 
2.484000e+00 -7.400788e-01 
2.485000e+00 -7.386740e-01 
2.486000e+00 -7.372620e-01 
2.487000e+00 -7.358428e-01 
2.488000e+00 -7.344165e-01 
2.489000e+00 -7.329830e-01 
2.490000e+00 -7.315424e-01 
2.491000e+00 -7.300947e-01 
2.492000e+00 -7.286398e-01 
2.493000e+00 -7.271779e-01 
2.494000e+00 -7.257089e-01 
2.495000e+00 -7.242328e-01 
2.496000e+00 -7.227496e-01 
2.497000e+00 -7.212594e-01 
2.498000e+00 -7.197621e-01 
2.499000e+00 -7.182578e-01 
2.500000e+00 -7.167465e-01 
2.501000e+00 -7.152282e-01 
2.502000e+00 -7.137029e-01 
2.503000e+00 -7.121706e-01 
2.504000e+00 -7.106313e-01 
2.505000e+00 -7.090851e-01 
2.506000e+00 -7.075320e-01 
2.507000e+00 -7.059719e-01 
2.508000e+00 -7.044049e-01 
2.509000e+00 -7.028310e-01 
2.510000e+00 -7.012502e-01 
2.511000e+00 -6.996625e-01 
2.512000e+00 -6.980679e-01 
2.513000e+00 -6.964665e-01 
2.514000e+00 -6.948583e-01 
2.515000e+00 -6.932432e-01 
2.516000e+00 -6.916213e-01 
2.517000e+00 -6.899926e-01 
2.518000e+00 -6.883571e-01 
2.519000e+00 -6.867149e-01 
2.520000e+00 -6.850659e-01 
2.521000e+00 -6.834101e-01 
2.522000e+00 -6.817476e-01 
2.523000e+00 -6.800784e-01 
2.524000e+00 -6.784025e-01 
2.525000e+00 -6.767199e-01 
2.526000e+00 -6.750306e-01 
2.527000e+00 -6.733346e-01 
2.528000e+00 -6.716320e-01 
2.529000e+00 -6.699228e-01 
2.530000e+00 -6.682070e-01 
2.531000e+00 -6.664845e-01 
2.532000e+00 -6.647555e-01 
2.533000e+00 -6.630198e-01 
2.534000e+00 -6.612776e-01 
2.535000e+00 -6.595289e-01 
2.536000e+00 -6.577736e-01 
2.537000e+00 -6.560118e-01 
2.538000e+00 -6.542436e-01 
2.539000e+00 -6.524688e-01 
2.540000e+00 -6.506875e-01 
2.541000e+00 -6.488998e-01 
2.542000e+00 -6.471057e-01 
2.543000e+00 -6.453051e-01 
2.544000e+00 -6.434981e-01 
2.545000e+00 -6.416847e-01 
2.546000e+00 -6.398650e-01 
2.547000e+00 -6.380388e-01 
2.548000e+00 -6.362064e-01 
2.549000e+00 -6.343676e-01 
2.550000e+00 -6.325224e-01 
2.551000e+00 -6.306710e-01 
2.552000e+00 -6.288133e-01 
2.553000e+00 -6.269493e-01 
2.554000e+00 -6.250791e-01 
2.555000e+00 -6.232026e-01 
2.556000e+00 -6.213199e-01 
2.557000e+00 -6.194311e-01 
2.558000e+00 -6.175360e-01 
2.559000e+00 -6.156347e-01 
2.560000e+00 -6.137273e-01 
2.561000e+00 -6.118138e-01 
2.562000e+00 -6.098941e-01 
2.563000e+00 -6.079684e-01 
2.564000e+00 -6.060365e-01 
2.565000e+00 -6.040986e-01 
2.566000e+00 -6.021546e-01 
2.567000e+00 -6.002046e-01 
2.568000e+00 -5.982486e-01 
2.569000e+00 -5.962866e-01 
2.570000e+00 -5.943186e-01 
2.571000e+00 -5.923446e-01 
2.572000e+00 -5.903647e-01 
2.573000e+00 -5.883788e-01 
2.574000e+00 -5.863871e-01 
2.575000e+00 -5.843894e-01 
2.576000e+00 -5.823859e-01 
2.577000e+00 -5.803765e-01 
2.578000e+00 -5.783612e-01 
2.579000e+00 -5.763402e-01 
2.580000e+00 -5.743133e-01 
2.581000e+00 -5.722806e-01 
2.582000e+00 -5.702422e-01 
2.583000e+00 -5.681980e-01 
2.584000e+00 -5.661481e-01 
2.585000e+00 -5.640925e-01 
2.586000e+00 -5.620311e-01 
2.587000e+00 -5.599641e-01 
2.588000e+00 -5.578915e-01 
2.589000e+00 -5.558132e-01 
2.590000e+00 -5.537293e-01 
2.591000e+00 -5.516397e-01 
2.592000e+00 -5.495446e-01 
2.593000e+00 -5.474439e-01 
2.594000e+00 -5.453377e-01 
2.595000e+00 -5.432260e-01 
2.596000e+00 -5.411087e-01 
2.597000e+00 -5.389860e-01 
2.598000e+00 -5.368578e-01 
2.599000e+00 -5.347241e-01 
2.600000e+00 -5.325850e-01 
2.601000e+00 -5.304405e-01 
2.602000e+00 -5.282906e-01 
2.603000e+00 -5.261353e-01 
2.604000e+00 -5.239747e-01 
2.605000e+00 -5.218087e-01 
2.606000e+00 -5.196375e-01 
2.607000e+00 -5.174609e-01 
2.608000e+00 -5.152791e-01 
2.609000e+00 -5.130920e-01 
2.610000e+00 -5.108997e-01 
2.611000e+00 -5.087021e-01 
2.612000e+00 -5.064994e-01 
2.613000e+00 -5.042915e-01 
2.614000e+00 -5.020785e-01 
2.615000e+00 -4.998603e-01 
2.616000e+00 -4.976370e-01 
2.617000e+00 -4.954086e-01 
2.618000e+00 -4.931751e-01 
2.619000e+00 -4.909366e-01 
2.620000e+00 -4.886931e-01 
2.621000e+00 -4.864445e-01 
2.622000e+00 -4.841910e-01 
2.623000e+00 -4.819325e-01 
2.624000e+00 -4.796691e-01 
2.625000e+00 -4.774007e-01 
2.626000e+00 -4.751274e-01 
2.627000e+00 -4.728493e-01 
2.628000e+00 -4.705662e-01 
2.629000e+00 -4.682784e-01 
2.630000e+00 -4.659857e-01 
2.631000e+00 -4.636882e-01 
2.632000e+00 -4.613860e-01 
2.633000e+00 -4.590789e-01 
2.634000e+00 -4.567672e-01 
2.635000e+00 -4.544507e-01 
2.636000e+00 -4.521296e-01 
2.637000e+00 -4.498038e-01 
2.638000e+00 -4.474733e-01 
2.639000e+00 -4.451382e-01 
2.640000e+00 -4.427985e-01 
2.641000e+00 -4.404543e-01 
2.642000e+00 -4.381054e-01 
2.643000e+00 -4.357520e-01 
2.644000e+00 -4.333942e-01 
2.645000e+00 -4.310318e-01 
2.646000e+00 -4.286649e-01 
2.647000e+00 -4.262936e-01 
2.648000e+00 -4.239179e-01 
2.649000e+00 -4.215377e-01 
2.650000e+00 -4.191532e-01 
2.651000e+00 -4.167643e-01 
2.652000e+00 -4.143711e-01 
2.653000e+00 -4.119736e-01 
2.654000e+00 -4.095718e-01 
2.655000e+00 -4.071657e-01 
2.656000e+00 -4.047553e-01 
2.657000e+00 -4.023408e-01 
2.658000e+00 -3.999220e-01 
2.659000e+00 -3.974990e-01 
2.660000e+00 -3.950719e-01 
2.661000e+00 -3.926407e-01 
2.662000e+00 -3.902054e-01 
2.663000e+00 -3.877659e-01 
2.664000e+00 -3.853224e-01 
2.665000e+00 -3.828749e-01 
2.666000e+00 -3.804233e-01 
2.667000e+00 -3.779678e-01 
2.668000e+00 -3.755083e-01 
2.669000e+00 -3.730448e-01 
2.670000e+00 -3.705774e-01 
2.671000e+00 -3.681061e-01 
2.672000e+00 -3.656309e-01 
2.673000e+00 -3.631519e-01 
2.674000e+00 -3.606690e-01 
2.675000e+00 -3.581824e-01 
2.676000e+00 -3.556919e-01 
2.677000e+00 -3.531977e-01 
2.678000e+00 -3.506998e-01 
2.679000e+00 -3.481981e-01 
2.680000e+00 -3.456928e-01 
2.681000e+00 -3.431838e-01 
2.682000e+00 -3.406712e-01 
2.683000e+00 -3.381549e-01 
2.684000e+00 -3.356351e-01 
2.685000e+00 -3.331116e-01 
2.686000e+00 -3.305847e-01 
2.687000e+00 -3.280542e-01 
2.688000e+00 -3.255202e-01 
2.689000e+00 -3.229828e-01 
2.690000e+00 -3.204419e-01 
2.691000e+00 -3.178975e-01 
2.692000e+00 -3.153498e-01 
2.693000e+00 -3.127987e-01 
2.694000e+00 -3.102443e-01 
2.695000e+00 -3.076865e-01 
2.696000e+00 -3.051255e-01 
2.697000e+00 -3.025611e-01 
2.698000e+00 -2.999936e-01 
2.699000e+00 -2.974227e-01 
2.700000e+00 -2.948487e-01 
2.701000e+00 -2.922715e-01 
2.702000e+00 -2.896912e-01 
2.703000e+00 -2.871077e-01 
2.704000e+00 -2.845211e-01 
2.705000e+00 -2.819315e-01 
2.706000e+00 -2.793388e-01 
2.707000e+00 -2.767430e-01 
2.708000e+00 -2.741443e-01 
2.709000e+00 -2.715426e-01 
2.710000e+00 -2.689379e-01 
2.711000e+00 -2.663303e-01 
2.712000e+00 -2.637199e-01 
2.713000e+00 -2.611065e-01 
2.714000e+00 -2.584903e-01 
2.715000e+00 -2.558712e-01 
2.716000e+00 -2.532494e-01 
2.717000e+00 -2.506247e-01 
2.718000e+00 -2.479974e-01 
2.719000e+00 -2.453673e-01 
2.720000e+00 -2.427345e-01 
2.721000e+00 -2.400990e-01 
2.722000e+00 -2.374609e-01 
2.723000e+00 -2.348201e-01 
2.724000e+00 -2.321768e-01 
2.725000e+00 -2.295309e-01 
2.726000e+00 -2.268824e-01 
2.727000e+00 -2.242315e-01 
2.728000e+00 -2.215780e-01 
2.729000e+00 -2.189221e-01 
2.730000e+00 -2.162637e-01 
2.731000e+00 -2.136029e-01 
2.732000e+00 -2.109397e-01 
2.733000e+00 -2.082741e-01 
2.734000e+00 -2.056062e-01 
2.735000e+00 -2.029360e-01 
2.736000e+00 -2.002635e-01 
2.737000e+00 -1.975888e-01 
2.738000e+00 -1.949118e-01 
2.739000e+00 -1.922326e-01 
2.740000e+00 -1.895512e-01 
2.741000e+00 -1.868677e-01 
2.742000e+00 -1.841820e-01 
2.743000e+00 -1.814942e-01 
2.744000e+00 -1.788044e-01 
2.745000e+00 -1.761124e-01 
2.746000e+00 -1.734185e-01 
2.747000e+00 -1.707226e-01 
2.748000e+00 -1.680247e-01 
2.749000e+00 -1.653248e-01 
2.750000e+00 -1.626230e-01 
2.751000e+00 -1.599194e-01 
2.752000e+00 -1.572138e-01 
2.753000e+00 -1.545064e-01 
2.754000e+00 -1.517972e-01 
2.755000e+00 -1.490863e-01 
2.756000e+00 -1.463735e-01 
2.757000e+00 -1.436590e-01 
2.758000e+00 -1.409428e-01 
2.759000e+00 -1.382250e-01 
2.760000e+00 -1.355054e-01 
2.761000e+00 -1.327843e-01 
2.762000e+00 -1.300615e-01 
2.763000e+00 -1.273372e-01 
2.764000e+00 -1.246113e-01 
2.765000e+00 -1.218839e-01 
2.766000e+00 -1.191549e-01 
2.767000e+00 -1.164246e-01 
2.768000e+00 -1.136927e-01 
2.769000e+00 -1.109595e-01 
2.770000e+00 -1.082249e-01 
2.771000e+00 -1.054889e-01 
2.772000e+00 -1.027516e-01 
2.773000e+00 -1.000129e-01 
2.774000e+00 -9.727302e-02 
2.775000e+00 -9.453185e-02 
2.776000e+00 -9.178945e-02 
2.777000e+00 -8.904585e-02 
2.778000e+00 -8.630108e-02 
2.779000e+00 -8.355516e-02 
2.780000e+00 -8.080812e-02 
2.781000e+00 -7.805999e-02 
2.782000e+00 -7.531079e-02 
2.783000e+00 -7.256055e-02 
2.784000e+00 -6.980930e-02 
2.785000e+00 -6.705706e-02 
2.786000e+00 -6.430387e-02 
2.787000e+00 -6.154974e-02 
2.788000e+00 -5.879471e-02 
2.789000e+00 -5.603881e-02 
2.790000e+00 -5.328205e-02 
2.791000e+00 -5.052447e-02 
2.792000e+00 -4.776610e-02 
2.793000e+00 -4.500696e-02 
2.794000e+00 -4.224708e-02 
2.795000e+00 -3.948648e-02 
2.796000e+00 -3.672520e-02 
2.797000e+00 -3.396325e-02 
2.798000e+00 -3.120068e-02 
2.799000e+00 -2.843750e-02 
2.800000e+00 -2.567374e-02 
2.801000e+00 -2.290943e-02 
2.802000e+00 -2.014459e-02 
2.803000e+00 -1.737926e-02 
2.804000e+00 -1.461347e-02 
2.805000e+00 -1.184723e-02 
2.806000e+00 -9.080570e-03 
2.807000e+00 -6.313529e-03 
2.808000e+00 -3.546127e-03 
2.809000e+00 -7.783925e-04 
2.810000e+00 1.989647e-03 
2.811000e+00 4.757965e-03 
2.812000e+00 7.526533e-03 
2.813000e+00 1.029532e-02 
2.814000e+00 1.306431e-02 
2.815000e+00 1.583347e-02 
2.816000e+00 1.860277e-02 
2.817000e+00 2.137218e-02 
2.818000e+00 2.414168e-02 
2.819000e+00 2.691123e-02 
2.820000e+00 2.968082e-02 
2.821000e+00 3.245042e-02 
2.822000e+00 3.521999e-02 
2.823000e+00 3.798951e-02 
2.824000e+00 4.075896e-02 
2.825000e+00 4.352830e-02 
2.826000e+00 4.629750e-02 
2.827000e+00 4.906655e-02 
2.828000e+00 5.183541e-02 
2.829000e+00 5.460406e-02 
2.830000e+00 5.737246e-02 
2.831000e+00 6.014060e-02 
2.832000e+00 6.290844e-02 
2.833000e+00 6.567596e-02 
2.834000e+00 6.844312e-02 
2.835000e+00 7.120991e-02 
2.836000e+00 7.397629e-02 
2.837000e+00 7.674224e-02 
2.838000e+00 7.950773e-02 
2.839000e+00 8.227273e-02 
2.840000e+00 8.503721e-02 
2.841000e+00 8.780115e-02 
2.842000e+00 9.056452e-02 
2.843000e+00 9.332730e-02 
2.844000e+00 9.608945e-02 
2.845000e+00 9.885095e-02 
2.846000e+00 1.016118e-01 
2.847000e+00 1.043719e-01 
2.848000e+00 1.071313e-01 
2.849000e+00 1.098899e-01 
2.850000e+00 1.126477e-01 
2.851000e+00 1.154047e-01 
2.852000e+00 1.181609e-01 
2.853000e+00 1.209162e-01 
2.854000e+00 1.236706e-01 
2.855000e+00 1.264241e-01 
2.856000e+00 1.291766e-01 
2.857000e+00 1.319281e-01 
2.858000e+00 1.346787e-01 
2.859000e+00 1.374282e-01 
2.860000e+00 1.401766e-01 
2.861000e+00 1.429240e-01 
2.862000e+00 1.456702e-01 
2.863000e+00 1.484153e-01 
2.864000e+00 1.511593e-01 
2.865000e+00 1.539020e-01 
2.866000e+00 1.566435e-01 
2.867000e+00 1.593838e-01 
2.868000e+00 1.621228e-01 
2.869000e+00 1.648604e-01 
2.870000e+00 1.675968e-01 
2.871000e+00 1.703318e-01 
2.872000e+00 1.730654e-01 
2.873000e+00 1.757975e-01 
2.874000e+00 1.785283e-01 
2.875000e+00 1.812576e-01 
2.876000e+00 1.839853e-01 
2.877000e+00 1.867116e-01 
2.878000e+00 1.894363e-01 
2.879000e+00 1.921594e-01 
2.880000e+00 1.948810e-01 
2.881000e+00 1.976009e-01 
2.882000e+00 2.003191e-01 
2.883000e+00 2.030357e-01 
2.884000e+00 2.057505e-01 
2.885000e+00 2.084636e-01 
2.886000e+00 2.111750e-01 
2.887000e+00 2.138845e-01 
2.888000e+00 2.165923e-01 
2.889000e+00 2.192982e-01 
2.890000e+00 2.220022e-01 
2.891000e+00 2.247043e-01 
2.892000e+00 2.274045e-01 
2.893000e+00 2.301028e-01 
2.894000e+00 2.327990e-01 
2.895000e+00 2.354933e-01 
2.896000e+00 2.381855e-01 
2.897000e+00 2.408757e-01 
2.898000e+00 2.435638e-01 
2.899000e+00 2.462498e-01 
2.900000e+00 2.489336e-01 
2.901000e+00 2.516153e-01 
2.902000e+00 2.542948e-01 
2.903000e+00 2.569720e-01 
2.904000e+00 2.596471e-01 
2.905000e+00 2.623198e-01 
2.906000e+00 2.649903e-01 
2.907000e+00 2.676584e-01 
2.908000e+00 2.703242e-01 
2.909000e+00 2.729876e-01 
2.910000e+00 2.756486e-01 
2.911000e+00 2.783072e-01 
2.912000e+00 2.809633e-01 
2.913000e+00 2.836169e-01 
2.914000e+00 2.862681e-01 
2.915000e+00 2.889167e-01 
2.916000e+00 2.915627e-01 
2.917000e+00 2.942062e-01 
2.918000e+00 2.968470e-01 
2.919000e+00 2.994852e-01 
2.920000e+00 3.021207e-01 
2.921000e+00 3.047536e-01 
2.922000e+00 3.073837e-01 
2.923000e+00 3.100111e-01 
2.924000e+00 3.126357e-01 
2.925000e+00 3.152575e-01 
2.926000e+00 3.178765e-01 
2.927000e+00 3.204927e-01 
2.928000e+00 3.231060e-01 
2.929000e+00 3.257164e-01 
2.930000e+00 3.283238e-01 
2.931000e+00 3.309284e-01 
2.932000e+00 3.335299e-01 
2.933000e+00 3.361284e-01 
2.934000e+00 3.387240e-01 
2.935000e+00 3.413164e-01 
2.936000e+00 3.439058e-01 
2.937000e+00 3.464921e-01 
2.938000e+00 3.490753e-01 
2.939000e+00 3.516553e-01 
2.940000e+00 3.542321e-01 
2.941000e+00 3.568057e-01 
2.942000e+00 3.593761e-01 
2.943000e+00 3.619432e-01 
2.944000e+00 3.645071e-01 
2.945000e+00 3.670676e-01 
2.946000e+00 3.696248e-01 
2.947000e+00 3.721787e-01 
2.948000e+00 3.747292e-01 
2.949000e+00 3.772763e-01 
2.950000e+00 3.798199e-01 
2.951000e+00 3.823601e-01 
2.952000e+00 3.848968e-01 
2.953000e+00 3.874300e-01 
2.954000e+00 3.899596e-01 
2.955000e+00 3.924858e-01 
2.956000e+00 3.950083e-01 
2.957000e+00 3.975272e-01 
2.958000e+00 4.000425e-01 
2.959000e+00 4.025541e-01 
2.960000e+00 4.050621e-01 
2.961000e+00 4.075663e-01 
2.962000e+00 4.100669e-01 
2.963000e+00 4.125636e-01 
2.964000e+00 4.150566e-01 
2.965000e+00 4.175458e-01 
2.966000e+00 4.200312e-01 
2.967000e+00 4.225127e-01 
2.968000e+00 4.249903e-01 
2.969000e+00 4.274641e-01 
2.970000e+00 4.299339e-01 
2.971000e+00 4.323997e-01 
2.972000e+00 4.348616e-01 
2.973000e+00 4.373195e-01 
2.974000e+00 4.397734e-01 
2.975000e+00 4.422232e-01 
2.976000e+00 4.446690e-01 
2.977000e+00 4.471106e-01 
2.978000e+00 4.495482e-01 
2.979000e+00 4.519816e-01 
2.980000e+00 4.544108e-01 
2.981000e+00 4.568359e-01 
2.982000e+00 4.592567e-01 
2.983000e+00 4.616733e-01 
2.984000e+00 4.640856e-01 
2.985000e+00 4.664937e-01 
2.986000e+00 4.688975e-01 
2.987000e+00 4.712969e-01 
2.988000e+00 4.736920e-01 
2.989000e+00 4.760827e-01 
2.990000e+00 4.784690e-01 
2.991000e+00 4.808508e-01 
2.992000e+00 4.832283e-01 
2.993000e+00 4.856012e-01 
2.994000e+00 4.879697e-01 
2.995000e+00 4.903336e-01 
2.996000e+00 4.926930e-01 
2.997000e+00 4.950479e-01 
2.998000e+00 4.973981e-01 
2.999000e+00 4.997438e-01 
3.000000e+00 5.020848e-01 
3.001000e+00 5.044212e-01 
3.002000e+00 5.067529e-01 
3.003000e+00 5.090799e-01 
3.004000e+00 5.114022e-01 
3.005000e+00 5.137197e-01 
3.006000e+00 5.160324e-01 
3.007000e+00 5.183404e-01 
3.008000e+00 5.206436e-01 
3.009000e+00 5.229419e-01 
3.010000e+00 5.252354e-01 
3.011000e+00 5.275240e-01 
3.012000e+00 5.298077e-01 
3.013000e+00 5.320865e-01 
3.014000e+00 5.343603e-01 
3.015000e+00 5.366291e-01 
3.016000e+00 5.388930e-01 
3.017000e+00 5.411519e-01 
3.018000e+00 5.434057e-01 
3.019000e+00 5.456545e-01 
3.020000e+00 5.478982e-01 
3.021000e+00 5.501368e-01 
3.022000e+00 5.523703e-01 
3.023000e+00 5.545986e-01 
3.024000e+00 5.568218e-01 
3.025000e+00 5.590398e-01 
3.026000e+00 5.612526e-01 
3.027000e+00 5.634601e-01 
3.028000e+00 5.656625e-01 
3.029000e+00 5.678595e-01 
3.030000e+00 5.700513e-01 
3.031000e+00 5.722377e-01 
3.032000e+00 5.744188e-01 
3.033000e+00 5.765946e-01 
3.034000e+00 5.787650e-01 
3.035000e+00 5.809300e-01 
3.036000e+00 5.830896e-01 
3.037000e+00 5.852437e-01 
3.038000e+00 5.873924e-01 
3.039000e+00 5.895356e-01 
3.040000e+00 5.916733e-01 
3.041000e+00 5.938055e-01 
3.042000e+00 5.959321e-01 
3.043000e+00 5.980532e-01 
3.044000e+00 6.001687e-01 
3.045000e+00 6.022786e-01 
3.046000e+00 6.043829e-01 
3.047000e+00 6.064816e-01 
3.048000e+00 6.085746e-01 
3.049000e+00 6.106619e-01 
3.050000e+00 6.127435e-01 
3.051000e+00 6.148194e-01 
3.052000e+00 6.168895e-01 
3.053000e+00 6.189539e-01 
3.054000e+00 6.210125e-01 
3.055000e+00 6.230653e-01 
3.056000e+00 6.251123e-01 
3.057000e+00 6.271534e-01 
3.058000e+00 6.291887e-01 
3.059000e+00 6.312181e-01 
3.060000e+00 6.332417e-01 
3.061000e+00 6.352593e-01 
3.062000e+00 6.372709e-01 
3.063000e+00 6.392766e-01 
3.064000e+00 6.412764e-01 
3.065000e+00 6.432701e-01 
3.066000e+00 6.452579e-01 
3.067000e+00 6.472396e-01 
3.068000e+00 6.492153e-01 
3.069000e+00 6.511849e-01 
3.070000e+00 6.531484e-01 
3.071000e+00 6.551058e-01 
3.072000e+00 6.570571e-01 
3.073000e+00 6.590022e-01 
3.074000e+00 6.609412e-01 
3.075000e+00 6.628740e-01 
3.076000e+00 6.648006e-01 
3.077000e+00 6.667210e-01 
3.078000e+00 6.686352e-01 
3.079000e+00 6.705431e-01 
3.080000e+00 6.724448e-01 
3.081000e+00 6.743401e-01 
3.082000e+00 6.762292e-01 
3.083000e+00 6.781119e-01 
3.084000e+00 6.799883e-01 
3.085000e+00 6.818584e-01 
3.086000e+00 6.837221e-01 
3.087000e+00 6.855793e-01 
3.088000e+00 6.874302e-01 
3.089000e+00 6.892747e-01 
3.090000e+00 6.911127e-01 
3.091000e+00 6.929442e-01 
3.092000e+00 6.947693e-01 
3.093000e+00 6.965879e-01 
3.094000e+00 6.984000e-01 
3.095000e+00 7.002055e-01 
3.096000e+00 7.020045e-01 
3.097000e+00 7.037969e-01 
3.098000e+00 7.055828e-01 
3.099000e+00 7.073621e-01 
3.100000e+00 7.091347e-01 
3.101000e+00 7.109007e-01 
3.102000e+00 7.126601e-01 
3.103000e+00 7.144128e-01 
3.104000e+00 7.161589e-01 
3.105000e+00 7.178983e-01 
3.106000e+00 7.196309e-01 
3.107000e+00 7.213568e-01 
3.108000e+00 7.230760e-01 
3.109000e+00 7.247885e-01 
3.110000e+00 7.264941e-01 
3.111000e+00 7.281930e-01 
3.112000e+00 7.298851e-01 
3.113000e+00 7.315703e-01 
3.114000e+00 7.332488e-01 
3.115000e+00 7.349203e-01 
3.116000e+00 7.365850e-01 
3.117000e+00 7.382429e-01 
3.118000e+00 7.398938e-01 
3.119000e+00 7.415378e-01 
3.120000e+00 7.431750e-01 
3.121000e+00 7.448051e-01 
3.122000e+00 7.464283e-01 
3.123000e+00 7.480446e-01 
3.124000e+00 7.496539e-01 
3.125000e+00 7.512561e-01 
3.126000e+00 7.528514e-01 
3.127000e+00 7.544396e-01 
3.128000e+00 7.560208e-01 
3.129000e+00 7.575949e-01 
3.130000e+00 7.591620e-01 
3.131000e+00 7.607220e-01 
3.132000e+00 7.622749e-01 
3.133000e+00 7.638207e-01 
3.134000e+00 7.653593e-01 
3.135000e+00 7.668908e-01 
3.136000e+00 7.684152e-01 
3.137000e+00 7.699324e-01 
3.138000e+00 7.714424e-01 
3.139000e+00 7.729453e-01 
3.140000e+00 7.744409e-01 
3.141000e+00 7.759293e-01 
3.142000e+00 7.774105e-01 
3.143000e+00 7.788844e-01 
3.144000e+00 7.803511e-01 
3.145000e+00 7.818105e-01 
3.146000e+00 7.832626e-01 
3.147000e+00 7.847074e-01 
3.148000e+00 7.861449e-01 
3.149000e+00 7.875751e-01 
3.150000e+00 7.889979e-01 
3.151000e+00 7.904134e-01 
3.152000e+00 7.918216e-01 
3.153000e+00 7.932224e-01 
3.154000e+00 7.946158e-01 
3.155000e+00 7.960018e-01 
3.156000e+00 7.973803e-01 
3.157000e+00 7.987515e-01 
3.158000e+00 8.001152e-01 
3.159000e+00 8.014715e-01 
3.160000e+00 8.028204e-01 
3.161000e+00 8.041617e-01 
3.162000e+00 8.054956e-01 
3.163000e+00 8.068220e-01 
3.164000e+00 8.081409e-01 
3.165000e+00 8.094523e-01 
3.166000e+00 8.107562e-01 
3.167000e+00 8.120525e-01 
3.168000e+00 8.133413e-01 
3.169000e+00 8.146225e-01 
3.170000e+00 8.158962e-01 
3.171000e+00 8.171623e-01 
3.172000e+00 8.184208e-01 
3.173000e+00 8.196717e-01 
3.174000e+00 8.209150e-01 
3.175000e+00 8.221506e-01 
3.176000e+00 8.233787e-01 
3.177000e+00 8.245991e-01 
3.178000e+00 8.258118e-01 
3.179000e+00 8.270169e-01 
3.180000e+00 8.282143e-01 
3.181000e+00 8.294040e-01 
3.182000e+00 8.305861e-01 
3.183000e+00 8.317604e-01 
3.184000e+00 8.329270e-01 
3.185000e+00 8.340860e-01 
3.186000e+00 8.352371e-01 
3.187000e+00 8.363806e-01 
3.188000e+00 8.375163e-01 
3.189000e+00 8.386442e-01 
3.190000e+00 8.397644e-01 
3.191000e+00 8.408768e-01 
3.192000e+00 8.419814e-01 
3.193000e+00 8.430782e-01 
3.194000e+00 8.441672e-01 
3.195000e+00 8.452484e-01 
3.196000e+00 8.463218e-01 
3.197000e+00 8.473873e-01 
3.198000e+00 8.484451e-01 
3.199000e+00 8.494949e-01 
3.200000e+00 8.505370e-01 
3.201000e+00 8.515711e-01 
3.202000e+00 8.525974e-01 
3.203000e+00 8.536158e-01 
3.204000e+00 8.546264e-01 
3.205000e+00 8.556290e-01 
3.206000e+00 8.566237e-01 
3.207000e+00 8.576106e-01 
3.208000e+00 8.585895e-01 
3.209000e+00 8.595605e-01 
3.210000e+00 8.605235e-01 
3.211000e+00 8.614786e-01 
3.212000e+00 8.624258e-01 
3.213000e+00 8.633650e-01 
3.214000e+00 8.642963e-01 
3.215000e+00 8.652196e-01 
3.216000e+00 8.661349e-01 
3.217000e+00 8.670423e-01 
3.218000e+00 8.679416e-01 
3.219000e+00 8.688330e-01 
3.220000e+00 8.697164e-01 
3.221000e+00 8.705917e-01 
3.222000e+00 8.714591e-01 
3.223000e+00 8.723184e-01 
3.224000e+00 8.731697e-01 
3.225000e+00 8.740130e-01 
3.226000e+00 8.748482e-01 
3.227000e+00 8.756754e-01 
3.228000e+00 8.764946e-01 
3.229000e+00 8.773057e-01 
3.230000e+00 8.781087e-01 
3.231000e+00 8.789037e-01 
3.232000e+00 8.796906e-01 
3.233000e+00 8.804694e-01 
3.234000e+00 8.812401e-01 
3.235000e+00 8.820028e-01 
3.236000e+00 8.827574e-01 
3.237000e+00 8.835038e-01 
3.238000e+00 8.842422e-01 
3.239000e+00 8.849725e-01 
3.240000e+00 8.856946e-01 
3.241000e+00 8.864087e-01 
3.242000e+00 8.871146e-01 
3.243000e+00 8.878124e-01 
3.244000e+00 8.885020e-01 
3.245000e+00 8.891836e-01 
3.246000e+00 8.898570e-01 
3.247000e+00 8.905222e-01 
3.248000e+00 8.911793e-01 
3.249000e+00 8.918283e-01 
3.250000e+00 8.924691e-01 
3.251000e+00 8.931018e-01 
3.252000e+00 8.937263e-01 
3.253000e+00 8.943426e-01 
3.254000e+00 8.949508e-01 
3.255000e+00 8.955507e-01 
3.256000e+00 8.961426e-01 
3.257000e+00 8.967262e-01 
3.258000e+00 8.973017e-01 
3.259000e+00 8.978690e-01 
3.260000e+00 8.984281e-01 
3.261000e+00 8.989790e-01 
3.262000e+00 8.995217e-01 
3.263000e+00 9.000562e-01 
3.264000e+00 9.005825e-01 
3.265000e+00 9.011007e-01 
3.266000e+00 9.016106e-01 
3.267000e+00 9.021123e-01 
3.268000e+00 9.026058e-01 
3.269000e+00 9.030912e-01 
3.270000e+00 9.035683e-01 
3.271000e+00 9.040372e-01 
3.272000e+00 9.044978e-01 
3.273000e+00 9.049503e-01 
3.274000e+00 9.053946e-01 
3.275000e+00 9.058306e-01 
3.276000e+00 9.062584e-01 
3.277000e+00 9.066780e-01 
3.278000e+00 9.070894e-01 
3.279000e+00 9.074925e-01 
3.280000e+00 9.078874e-01 
3.281000e+00 9.082741e-01 
3.282000e+00 9.086526e-01 
3.283000e+00 9.090228e-01 
3.284000e+00 9.093849e-01 
3.285000e+00 9.097386e-01 
3.286000e+00 9.100842e-01 
3.287000e+00 9.104215e-01 
3.288000e+00 9.107506e-01 
3.289000e+00 9.110715e-01 
3.290000e+00 9.113841e-01 
3.291000e+00 9.116886e-01 
3.292000e+00 9.119847e-01 
3.293000e+00 9.122727e-01 
3.294000e+00 9.125524e-01 
3.295000e+00 9.128239e-01 
3.296000e+00 9.130872e-01 
3.297000e+00 9.133422e-01 
3.298000e+00 9.135890e-01 
3.299000e+00 9.138276e-01 
3.300000e+00 9.140579e-01 
3.301000e+00 9.142801e-01 
3.302000e+00 9.144940e-01 
3.303000e+00 9.146996e-01 
3.304000e+00 9.148971e-01 
3.305000e+00 9.150863e-01 
3.306000e+00 9.152673e-01 
3.307000e+00 9.154401e-01 
3.308000e+00 9.156047e-01 
3.309000e+00 9.157610e-01 
3.310000e+00 9.159092e-01 
3.311000e+00 9.160491e-01 
3.312000e+00 9.161808e-01 
3.313000e+00 9.163043e-01 
3.314000e+00 9.164197e-01 
3.315000e+00 9.165267e-01 
3.316000e+00 9.166256e-01 
3.317000e+00 9.167163e-01 
3.318000e+00 9.167988e-01 
3.319000e+00 9.168731e-01 
3.320000e+00 9.169392e-01 
3.321000e+00 9.169971e-01 
3.322000e+00 9.170469e-01 
3.323000e+00 9.170884e-01 
3.324000e+00 9.171218e-01 
3.325000e+00 9.171470e-01 
3.326000e+00 9.171640e-01 
3.327000e+00 9.171728e-01 
3.328000e+00 9.171734e-01 
3.329000e+00 9.171659e-01 
3.330000e+00 9.171503e-01 
3.331000e+00 9.171264e-01 
3.332000e+00 9.170944e-01 
3.333000e+00 9.170543e-01 
3.334000e+00 9.170060e-01 
3.335000e+00 9.169496e-01 
3.336000e+00 9.168850e-01 
3.337000e+00 9.168123e-01 
3.338000e+00 9.167315e-01 
3.339000e+00 9.166425e-01 
3.340000e+00 9.165454e-01 
3.341000e+00 9.164402e-01 
3.342000e+00 9.163268e-01 
3.343000e+00 9.162054e-01 
3.344000e+00 9.160758e-01 
3.345000e+00 9.159382e-01 
3.346000e+00 9.157924e-01 
3.347000e+00 9.156386e-01 
3.348000e+00 9.154767e-01 
3.349000e+00 9.153066e-01 
3.350000e+00 9.151286e-01 
3.351000e+00 9.149424e-01 
3.352000e+00 9.147482e-01 
3.353000e+00 9.145459e-01 
3.354000e+00 9.143355e-01 
3.355000e+00 9.141171e-01 
3.356000e+00 9.138907e-01 
3.357000e+00 9.136562e-01 
3.358000e+00 9.134137e-01 
3.359000e+00 9.131632e-01 
3.360000e+00 9.129046e-01 
3.361000e+00 9.126381e-01 
3.362000e+00 9.123635e-01 
3.363000e+00 9.120809e-01 
3.364000e+00 9.117903e-01 
3.365000e+00 9.114918e-01 
3.366000e+00 9.111852e-01 
3.367000e+00 9.108707e-01 
3.368000e+00 9.105482e-01 
3.369000e+00 9.102178e-01 
3.370000e+00 9.098794e-01 
3.371000e+00 9.095330e-01 
3.372000e+00 9.091787e-01 
3.373000e+00 9.088165e-01 
3.374000e+00 9.084463e-01 
3.375000e+00 9.080682e-01 
3.376000e+00 9.076822e-01 
3.377000e+00 9.072883e-01 
3.378000e+00 9.068865e-01 
3.379000e+00 9.064768e-01 
3.380000e+00 9.060593e-01 
3.381000e+00 9.056338e-01 
3.382000e+00 9.052005e-01 
3.383000e+00 9.047594e-01 
3.384000e+00 9.043103e-01 
3.385000e+00 9.038535e-01 
3.386000e+00 9.033888e-01 
3.387000e+00 9.029163e-01 
3.388000e+00 9.024359e-01 
3.389000e+00 9.019478e-01 
3.390000e+00 9.014518e-01 
3.391000e+00 9.009481e-01 
3.392000e+00 9.004366e-01 
3.393000e+00 8.999173e-01 
3.394000e+00 8.993902e-01 
3.395000e+00 8.988554e-01 
3.396000e+00 8.983129e-01 
3.397000e+00 8.977625e-01 
3.398000e+00 8.972045e-01 
3.399000e+00 8.966388e-01 
3.400000e+00 8.960653e-01 
3.401000e+00 8.954841e-01 
3.402000e+00 8.948953e-01 
3.403000e+00 8.942988e-01 
3.404000e+00 8.936945e-01 
3.405000e+00 8.930827e-01 
3.406000e+00 8.924632e-01 
3.407000e+00 8.918360e-01 
3.408000e+00 8.912012e-01 
3.409000e+00 8.905588e-01 
3.410000e+00 8.899087e-01 
3.411000e+00 8.892511e-01 
3.412000e+00 8.885859e-01 
3.413000e+00 8.879131e-01 
3.414000e+00 8.872327e-01 
3.415000e+00 8.865448e-01 
3.416000e+00 8.858493e-01 
3.417000e+00 8.851463e-01 
3.418000e+00 8.844357e-01 
3.419000e+00 8.837176e-01 
3.420000e+00 8.829921e-01 
3.421000e+00 8.822590e-01 
3.422000e+00 8.815184e-01 
3.423000e+00 8.807704e-01 
3.424000e+00 8.800149e-01 
3.425000e+00 8.792520e-01 
3.426000e+00 8.784816e-01 
3.427000e+00 8.777038e-01 
3.428000e+00 8.769186e-01 
3.429000e+00 8.761259e-01 
3.430000e+00 8.753259e-01 
3.431000e+00 8.745185e-01 
3.432000e+00 8.737038e-01 
3.433000e+00 8.728816e-01 
3.434000e+00 8.720522e-01 
3.435000e+00 8.712154e-01 
3.436000e+00 8.703712e-01 
3.437000e+00 8.695198e-01 
3.438000e+00 8.686611e-01 
3.439000e+00 8.677951e-01 
3.440000e+00 8.669218e-01 
3.441000e+00 8.660413e-01 
3.442000e+00 8.651535e-01 
3.443000e+00 8.642585e-01 
3.444000e+00 8.633562e-01 
3.445000e+00 8.624468e-01 
3.446000e+00 8.615302e-01 
3.447000e+00 8.606063e-01 
3.448000e+00 8.596754e-01 
3.449000e+00 8.587372e-01 
3.450000e+00 8.577919e-01 
3.451000e+00 8.568395e-01 
3.452000e+00 8.558800e-01 
3.453000e+00 8.549134e-01 
3.454000e+00 8.539397e-01 
3.455000e+00 8.529589e-01 
3.456000e+00 8.519710e-01 
3.457000e+00 8.509761e-01 
3.458000e+00 8.499742e-01 
3.459000e+00 8.489652e-01 
3.460000e+00 8.479493e-01 
3.461000e+00 8.469263e-01 
3.462000e+00 8.458964e-01 
3.463000e+00 8.448595e-01 
3.464000e+00 8.438157e-01 
3.465000e+00 8.427649e-01 
3.466000e+00 8.417072e-01 
3.467000e+00 8.406426e-01 
3.468000e+00 8.395711e-01 
3.469000e+00 8.384928e-01 
3.470000e+00 8.374075e-01 
3.471000e+00 8.363154e-01 
3.472000e+00 8.352165e-01 
3.473000e+00 8.341108e-01 
3.474000e+00 8.329983e-01 
3.475000e+00 8.318790e-01 
3.476000e+00 8.307529e-01 
3.477000e+00 8.296200e-01 
3.478000e+00 8.284804e-01 
3.479000e+00 8.273341e-01 
3.480000e+00 8.261811e-01 
3.481000e+00 8.250213e-01 
3.482000e+00 8.238549e-01 
3.483000e+00 8.226819e-01 
3.484000e+00 8.215021e-01 
3.485000e+00 8.203158e-01 
3.486000e+00 8.191228e-01 
3.487000e+00 8.179232e-01 
3.488000e+00 8.167171e-01 
3.489000e+00 8.155043e-01 
3.490000e+00 8.142850e-01 
3.491000e+00 8.130592e-01 
3.492000e+00 8.118268e-01 
3.493000e+00 8.105880e-01 
3.494000e+00 8.093426e-01 
3.495000e+00 8.080908e-01 
3.496000e+00 8.068325e-01 
3.497000e+00 8.055678e-01 
3.498000e+00 8.042966e-01 
3.499000e+00 8.030191e-01 
3.500000e+00 8.017351e-01 
3.501000e+00 8.004448e-01 
3.502000e+00 7.991481e-01 
3.503000e+00 7.978451e-01 
3.504000e+00 7.965357e-01 
3.505000e+00 7.952201e-01 
3.506000e+00 7.938981e-01 
3.507000e+00 7.925699e-01 
3.508000e+00 7.912354e-01 
3.509000e+00 7.898947e-01 
3.510000e+00 7.885477e-01 
3.511000e+00 7.871946e-01 
3.512000e+00 7.858353e-01 
3.513000e+00 7.844697e-01 
3.514000e+00 7.830981e-01 
3.515000e+00 7.817203e-01 
3.516000e+00 7.803364e-01 
3.517000e+00 7.789464e-01 
3.518000e+00 7.775503e-01 
3.519000e+00 7.761481e-01 
3.520000e+00 7.747399e-01 
3.521000e+00 7.733257e-01 
3.522000e+00 7.719054e-01 
3.523000e+00 7.704792e-01 
3.524000e+00 7.690470e-01 
3.525000e+00 7.676088e-01 
3.526000e+00 7.661647e-01 
3.527000e+00 7.647147e-01 
3.528000e+00 7.632588e-01 
3.529000e+00 7.617969e-01 
3.530000e+00 7.603293e-01 
3.531000e+00 7.588557e-01 
3.532000e+00 7.573764e-01 
3.533000e+00 7.558912e-01 
3.534000e+00 7.544003e-01 
3.535000e+00 7.529035e-01 
3.536000e+00 7.514011e-01 
3.537000e+00 7.498928e-01 
3.538000e+00 7.483789e-01 
3.539000e+00 7.468593e-01 
3.540000e+00 7.453340e-01 
3.541000e+00 7.438030e-01 
3.542000e+00 7.422664e-01 
3.543000e+00 7.407242e-01 
3.544000e+00 7.391763e-01 
3.545000e+00 7.376229e-01 
3.546000e+00 7.360639e-01 
3.547000e+00 7.344994e-01 
3.548000e+00 7.329294e-01 
3.549000e+00 7.313538e-01 
3.550000e+00 7.297728e-01 
3.551000e+00 7.281863e-01 
3.552000e+00 7.265943e-01 
3.553000e+00 7.249969e-01 
3.554000e+00 7.233941e-01 
3.555000e+00 7.217859e-01 
3.556000e+00 7.201724e-01 
3.557000e+00 7.185535e-01 
3.558000e+00 7.169293e-01 
3.559000e+00 7.152997e-01 
3.560000e+00 7.136649e-01 
3.561000e+00 7.120248e-01 
3.562000e+00 7.103795e-01 
3.563000e+00 7.087289e-01 
3.564000e+00 7.070731e-01 
3.565000e+00 7.054121e-01 
3.566000e+00 7.037460e-01 
3.567000e+00 7.020747e-01 
3.568000e+00 7.003983e-01 
3.569000e+00 6.987168e-01 
3.570000e+00 6.970302e-01 
3.571000e+00 6.953385e-01 
3.572000e+00 6.936417e-01 
3.573000e+00 6.919400e-01 
3.574000e+00 6.902332e-01 
3.575000e+00 6.885215e-01 
3.576000e+00 6.868048e-01 
3.577000e+00 6.850831e-01 
3.578000e+00 6.833566e-01 
3.579000e+00 6.816251e-01 
3.580000e+00 6.798887e-01 
3.581000e+00 6.781475e-01 
3.582000e+00 6.764015e-01 
3.583000e+00 6.746506e-01 
3.584000e+00 6.728949e-01 
3.585000e+00 6.711345e-01 
3.586000e+00 6.693693e-01 
3.587000e+00 6.675994e-01 
3.588000e+00 6.658247e-01 
3.589000e+00 6.640454e-01 
3.590000e+00 6.622614e-01 
3.591000e+00 6.604727e-01 
3.592000e+00 6.586794e-01 
3.593000e+00 6.568815e-01 
3.594000e+00 6.550790e-01 
3.595000e+00 6.532720e-01 
3.596000e+00 6.514604e-01 
3.597000e+00 6.496443e-01 
3.598000e+00 6.478237e-01 
3.599000e+00 6.459986e-01 
3.600000e+00 6.441691e-01 
3.601000e+00 6.423351e-01 
3.602000e+00 6.404967e-01 
3.603000e+00 6.386539e-01 
3.604000e+00 6.368068e-01 
3.605000e+00 6.349553e-01 
3.606000e+00 6.330995e-01 
3.607000e+00 6.312394e-01 
3.608000e+00 6.293750e-01 
3.609000e+00 6.275063e-01 
3.610000e+00 6.256334e-01 
3.611000e+00 6.237563e-01 
3.612000e+00 6.218750e-01 
3.613000e+00 6.199895e-01 
3.614000e+00 6.180999e-01 
3.615000e+00 6.162061e-01 
3.616000e+00 6.143082e-01 
3.617000e+00 6.124063e-01 
3.618000e+00 6.105003e-01 
3.619000e+00 6.085902e-01 
3.620000e+00 6.066762e-01 
3.621000e+00 6.047581e-01 
3.622000e+00 6.028361e-01 
3.623000e+00 6.009101e-01 
3.624000e+00 5.989802e-01 
3.625000e+00 5.970464e-01 
3.626000e+00 5.951087e-01 
3.627000e+00 5.931672e-01 
3.628000e+00 5.912218e-01 
3.629000e+00 5.892726e-01 
3.630000e+00 5.873196e-01 
3.631000e+00 5.853628e-01 
3.632000e+00 5.834023e-01 
3.633000e+00 5.814381e-01 
3.634000e+00 5.794702e-01 
3.635000e+00 5.774986e-01 
3.636000e+00 5.755233e-01 
3.637000e+00 5.735444e-01 
3.638000e+00 5.715619e-01 
3.639000e+00 5.695758e-01 
3.640000e+00 5.675861e-01 
3.641000e+00 5.655929e-01 
3.642000e+00 5.635962e-01 
3.643000e+00 5.615960e-01 
3.644000e+00 5.595923e-01 
3.645000e+00 5.575852e-01 
3.646000e+00 5.555746e-01 
3.647000e+00 5.535607e-01 
3.648000e+00 5.515433e-01 
3.649000e+00 5.495226e-01 
3.650000e+00 5.474986e-01 
3.651000e+00 5.454712e-01 
3.652000e+00 5.434406e-01 
3.653000e+00 5.414067e-01 
3.654000e+00 5.393696e-01 
3.655000e+00 5.373292e-01 
3.656000e+00 5.352856e-01 
3.657000e+00 5.332389e-01 
3.658000e+00 5.311890e-01 
3.659000e+00 5.291360e-01 
3.660000e+00 5.270799e-01 
3.661000e+00 5.250208e-01 
3.662000e+00 5.229585e-01 
3.663000e+00 5.208933e-01 
3.664000e+00 5.188250e-01 
3.665000e+00 5.167537e-01 
3.666000e+00 5.146795e-01 
3.667000e+00 5.126023e-01 
3.668000e+00 5.105222e-01 
3.669000e+00 5.084393e-01 
3.670000e+00 5.063534e-01 
3.671000e+00 5.042648e-01 
3.672000e+00 5.021733e-01 
3.673000e+00 5.000790e-01 
3.674000e+00 4.979819e-01 
3.675000e+00 4.958821e-01 
3.676000e+00 4.937795e-01 
3.677000e+00 4.916743e-01 
3.678000e+00 4.895663e-01 
3.679000e+00 4.874557e-01 
3.680000e+00 4.853425e-01 
3.681000e+00 4.832267e-01 
3.682000e+00 4.811083e-01 
3.683000e+00 4.789873e-01 
3.684000e+00 4.768638e-01 
3.685000e+00 4.747378e-01 
3.686000e+00 4.726093e-01 
3.687000e+00 4.704783e-01 
3.688000e+00 4.683448e-01 
3.689000e+00 4.662090e-01 
3.690000e+00 4.640708e-01 
3.691000e+00 4.619302e-01 
3.692000e+00 4.597872e-01 
3.693000e+00 4.576419e-01 
3.694000e+00 4.554943e-01 
3.695000e+00 4.533445e-01 
3.696000e+00 4.511924e-01 
3.697000e+00 4.490380e-01 
3.698000e+00 4.468815e-01 
3.699000e+00 4.447228e-01 
3.700000e+00 4.425619e-01 
3.701000e+00 4.403989e-01 
3.702000e+00 4.382337e-01 
3.703000e+00 4.360665e-01 
3.704000e+00 4.338973e-01 
3.705000e+00 4.317260e-01 
3.706000e+00 4.295526e-01 
3.707000e+00 4.273773e-01 
3.708000e+00 4.252001e-01 
3.709000e+00 4.230208e-01 
3.710000e+00 4.208397e-01 
3.711000e+00 4.186567e-01 
3.712000e+00 4.164718e-01 
3.713000e+00 4.142850e-01 
3.714000e+00 4.120964e-01 
3.715000e+00 4.099061e-01 
3.716000e+00 4.077139e-01 
3.717000e+00 4.055200e-01 
3.718000e+00 4.033244e-01 
3.719000e+00 4.011271e-01 
3.720000e+00 3.989281e-01 
3.721000e+00 3.967274e-01 
3.722000e+00 3.945252e-01 
3.723000e+00 3.923213e-01 
3.724000e+00 3.901158e-01 
3.725000e+00 3.879087e-01 
3.726000e+00 3.857002e-01 
3.727000e+00 3.834901e-01 
3.728000e+00 3.812785e-01 
3.729000e+00 3.790655e-01 
3.730000e+00 3.768510e-01 
3.731000e+00 3.746351e-01 
3.732000e+00 3.724179e-01 
3.733000e+00 3.701992e-01 
3.734000e+00 3.679792e-01 
3.735000e+00 3.657579e-01 
3.736000e+00 3.635353e-01 
3.737000e+00 3.613114e-01 
3.738000e+00 3.590863e-01 
3.739000e+00 3.568599e-01 
3.740000e+00 3.546324e-01 
3.741000e+00 3.524037e-01 
3.742000e+00 3.501738e-01 
3.743000e+00 3.479428e-01 
3.744000e+00 3.457107e-01 
3.745000e+00 3.434775e-01 
3.746000e+00 3.412432e-01 
3.747000e+00 3.390080e-01 
3.748000e+00 3.367717e-01 
3.749000e+00 3.345344e-01 
3.750000e+00 3.322962e-01 
3.751000e+00 3.300570e-01 
3.752000e+00 3.278169e-01 
3.753000e+00 3.255759e-01 
3.754000e+00 3.233341e-01 
3.755000e+00 3.210914e-01 
3.756000e+00 3.188479e-01 
3.757000e+00 3.166036e-01 
3.758000e+00 3.143585e-01 
3.759000e+00 3.121127e-01 
3.760000e+00 3.098662e-01 
3.761000e+00 3.076190e-01 
3.762000e+00 3.053711e-01 
3.763000e+00 3.031225e-01 
3.764000e+00 3.008733e-01 
3.765000e+00 2.986235e-01 
3.766000e+00 2.963731e-01 
3.767000e+00 2.941222e-01 
3.768000e+00 2.918707e-01 
3.769000e+00 2.896188e-01 
3.770000e+00 2.873663e-01 
3.771000e+00 2.851134e-01 
3.772000e+00 2.828600e-01 
3.773000e+00 2.806063e-01 
3.774000e+00 2.783521e-01 
3.775000e+00 2.760976e-01 
3.776000e+00 2.738427e-01 
3.777000e+00 2.715875e-01 
3.778000e+00 2.693320e-01 
3.779000e+00 2.670762e-01 
3.780000e+00 2.648202e-01 
3.781000e+00 2.625640e-01 
3.782000e+00 2.603075e-01 
3.783000e+00 2.580509e-01 
3.784000e+00 2.557941e-01 
3.785000e+00 2.535372e-01 
3.786000e+00 2.512802e-01 
3.787000e+00 2.490231e-01 
3.788000e+00 2.467659e-01 
3.789000e+00 2.445087e-01 
3.790000e+00 2.422514e-01 
3.791000e+00 2.399942e-01 
3.792000e+00 2.377370e-01 
3.793000e+00 2.354799e-01 
3.794000e+00 2.332228e-01 
3.795000e+00 2.309659e-01 
3.796000e+00 2.287091e-01 
3.797000e+00 2.264524e-01 
3.798000e+00 2.241959e-01 
3.799000e+00 2.219396e-01 
3.800000e+00 2.196834e-01 
3.801000e+00 2.174276e-01 
3.802000e+00 2.151720e-01 
3.803000e+00 2.129167e-01 
3.804000e+00 2.106617e-01 
3.805000e+00 2.084070e-01 
3.806000e+00 2.061527e-01 
3.807000e+00 2.038988e-01 
3.808000e+00 2.016452e-01 
3.809000e+00 1.993921e-01 
3.810000e+00 1.971394e-01 
3.811000e+00 1.948872e-01 
3.812000e+00 1.926355e-01 
3.813000e+00 1.903844e-01 
3.814000e+00 1.881337e-01 
3.815000e+00 1.858836e-01 
3.816000e+00 1.836341e-01 
3.817000e+00 1.813852e-01 
3.818000e+00 1.791370e-01 
3.819000e+00 1.768894e-01 
3.820000e+00 1.746424e-01 
3.821000e+00 1.723962e-01 
3.822000e+00 1.701507e-01 
3.823000e+00 1.679059e-01 
3.824000e+00 1.656619e-01 
3.825000e+00 1.634187e-01 
3.826000e+00 1.611763e-01 
3.827000e+00 1.589347e-01 
3.828000e+00 1.566940e-01 
3.829000e+00 1.544541e-01 
3.830000e+00 1.522152e-01 
3.831000e+00 1.499772e-01 
3.832000e+00 1.477401e-01 
3.833000e+00 1.455040e-01 
3.834000e+00 1.432689e-01 
3.835000e+00 1.410348e-01 
3.836000e+00 1.388017e-01 
3.837000e+00 1.365697e-01 
3.838000e+00 1.343388e-01 
3.839000e+00 1.321089e-01 
3.840000e+00 1.298802e-01 
3.841000e+00 1.276527e-01 
3.842000e+00 1.254263e-01 
3.843000e+00 1.232010e-01 
3.844000e+00 1.209771e-01 
3.845000e+00 1.187543e-01 
3.846000e+00 1.165328e-01 
3.847000e+00 1.143125e-01 
3.848000e+00 1.120936e-01 
3.849000e+00 1.098760e-01 
3.850000e+00 1.076597e-01 
3.851000e+00 1.054448e-01 
3.852000e+00 1.032313e-01 
3.853000e+00 1.010192e-01 
3.854000e+00 9.880849e-02 
3.855000e+00 9.659926e-02 
3.856000e+00 9.439150e-02 
3.857000e+00 9.218523e-02 
3.858000e+00 8.998047e-02 
3.859000e+00 8.777725e-02 
3.860000e+00 8.557559e-02 
3.861000e+00 8.337551e-02 
3.862000e+00 8.117703e-02 
3.863000e+00 7.898018e-02 
3.864000e+00 7.678496e-02 
3.865000e+00 7.459141e-02 
3.866000e+00 7.239955e-02 
3.867000e+00 7.020939e-02 
3.868000e+00 6.802097e-02 
3.869000e+00 6.583429e-02 
3.870000e+00 6.364938e-02 
3.871000e+00 6.146626e-02 
3.872000e+00 5.928495e-02 
3.873000e+00 5.710548e-02 
3.874000e+00 5.492786e-02 
3.875000e+00 5.275212e-02 
3.876000e+00 5.057827e-02 
3.877000e+00 4.840634e-02 
3.878000e+00 4.623634e-02 
3.879000e+00 4.406831e-02 
3.880000e+00 4.190225e-02 
3.881000e+00 3.973819e-02 
3.882000e+00 3.757615e-02 
3.883000e+00 3.541615e-02 
3.884000e+00 3.325821e-02 
3.885000e+00 3.110236e-02 
3.886000e+00 2.894860e-02 
3.887000e+00 2.679697e-02 
3.888000e+00 2.464748e-02 
3.889000e+00 2.250015e-02 
3.890000e+00 2.035500e-02 
3.891000e+00 1.821206e-02 
3.892000e+00 1.607134e-02 
3.893000e+00 1.393286e-02 
3.894000e+00 1.179664e-02 
3.895000e+00 9.662713e-03 
3.896000e+00 7.531085e-03 
3.897000e+00 5.401780e-03 
3.898000e+00 3.274818e-03 
3.899000e+00 1.150219e-03 
3.900000e+00 -9.719982e-04 
3.901000e+00 -3.091813e-03 
3.902000e+00 -5.209205e-03 
3.903000e+00 -7.324156e-03 
3.904000e+00 -9.436646e-03 
3.905000e+00 -1.154666e-02 
3.906000e+00 -1.365416e-02 
3.907000e+00 -1.575915e-02 
3.908000e+00 -1.786160e-02 
3.909000e+00 -1.996149e-02 
3.910000e+00 -2.205881e-02 
3.911000e+00 -2.415353e-02 
3.912000e+00 -2.624563e-02 
3.913000e+00 -2.833509e-02 
3.914000e+00 -3.042190e-02 
3.915000e+00 -3.250604e-02 
3.916000e+00 -3.458748e-02 
3.917000e+00 -3.666621e-02 
3.918000e+00 -3.874221e-02 
3.919000e+00 -4.081547e-02 
3.920000e+00 -4.288595e-02 
3.921000e+00 -4.495365e-02 
3.922000e+00 -4.701854e-02 
3.923000e+00 -4.908060e-02 
3.924000e+00 -5.113983e-02 
3.925000e+00 -5.319619e-02 
3.926000e+00 -5.524967e-02 
3.927000e+00 -5.730025e-02 
3.928000e+00 -5.934792e-02 
3.929000e+00 -6.139265e-02 
3.930000e+00 -6.343442e-02 
3.931000e+00 -6.547323e-02 
3.932000e+00 -6.750904e-02 
3.933000e+00 -6.954184e-02 
3.934000e+00 -7.157162e-02 
3.935000e+00 -7.359835e-02 
3.936000e+00 -7.562202e-02 
3.937000e+00 -7.764261e-02 
3.938000e+00 -7.966010e-02 
3.939000e+00 -8.167448e-02 
3.940000e+00 -8.368572e-02 
3.941000e+00 -8.569381e-02 
3.942000e+00 -8.769873e-02 
3.943000e+00 -8.970046e-02 
3.944000e+00 -9.169898e-02 
3.945000e+00 -9.369429e-02 
3.946000e+00 -9.568635e-02 
3.947000e+00 -9.767516e-02 
3.948000e+00 -9.966069e-02 
3.949000e+00 -1.016429e-01 
3.950000e+00 -1.036219e-01 
3.951000e+00 -1.055975e-01 
3.952000e+00 -1.075697e-01 
3.953000e+00 -1.095386e-01 
3.954000e+00 -1.115041e-01 
3.955000e+00 -1.134663e-01 
3.956000e+00 -1.154250e-01 
3.957000e+00 -1.173803e-01 
3.958000e+00 -1.193321e-01 
3.959000e+00 -1.212805e-01 
3.960000e+00 -1.232254e-01 
3.961000e+00 -1.251668e-01 
3.962000e+00 -1.271047e-01 
3.963000e+00 -1.290390e-01 
3.964000e+00 -1.309699e-01 
3.965000e+00 -1.328971e-01 
3.966000e+00 -1.348208e-01 
3.967000e+00 -1.367409e-01 
3.968000e+00 -1.386573e-01 
3.969000e+00 -1.405702e-01 
3.970000e+00 -1.424794e-01 
3.971000e+00 -1.443849e-01 
3.972000e+00 -1.462868e-01 
3.973000e+00 -1.481850e-01 
3.974000e+00 -1.500795e-01 
3.975000e+00 -1.519702e-01 
3.976000e+00 -1.538572e-01 
3.977000e+00 -1.557405e-01 
3.978000e+00 -1.576200e-01 
3.979000e+00 -1.594957e-01 
3.980000e+00 -1.613676e-01 
3.981000e+00 -1.632357e-01 
3.982000e+00 -1.650999e-01 
3.983000e+00 -1.669603e-01 
3.984000e+00 -1.688169e-01 
3.985000e+00 -1.706695e-01 
3.986000e+00 -1.725183e-01 
3.987000e+00 -1.743632e-01 
3.988000e+00 -1.762041e-01 
3.989000e+00 -1.780411e-01 
3.990000e+00 -1.798742e-01 
3.991000e+00 -1.817032e-01 
3.992000e+00 -1.835283e-01 
3.993000e+00 -1.853494e-01 
3.994000e+00 -1.871665e-01 
3.995000e+00 -1.889796e-01 
3.996000e+00 -1.907886e-01 
3.997000e+00 -1.925936e-01 
3.998000e+00 -1.943945e-01 
3.999000e+00 -1.961913e-01 
4.000000e+00 -1.979840e-01 
4.001000e+00 -1.997726e-01 
4.002000e+00 -2.015571e-01 
4.003000e+00 -2.033374e-01 
4.004000e+00 -2.051136e-01 
4.005000e+00 -2.068856e-01 
4.006000e+00 -2.086534e-01 
4.007000e+00 -2.104171e-01 
4.008000e+00 -2.121765e-01 
4.009000e+00 -2.139317e-01 
4.010000e+00 -2.156826e-01 
4.011000e+00 -2.174293e-01 
4.012000e+00 -2.191718e-01 
4.013000e+00 -2.209099e-01 
4.014000e+00 -2.226438e-01 
4.015000e+00 -2.243733e-01 
4.016000e+00 -2.260986e-01 
4.017000e+00 -2.278195e-01 
4.018000e+00 -2.295360e-01 
4.019000e+00 -2.312482e-01 
4.020000e+00 -2.329561e-01 
4.021000e+00 -2.346595e-01 
4.022000e+00 -2.363586e-01 
4.023000e+00 -2.380532e-01 
4.024000e+00 -2.397434e-01 
4.025000e+00 -2.414292e-01 
4.026000e+00 -2.431105e-01 
4.027000e+00 -2.447874e-01 
4.028000e+00 -2.464598e-01 
4.029000e+00 -2.481277e-01 
4.030000e+00 -2.497911e-01 
4.031000e+00 -2.514500e-01 
4.032000e+00 -2.531044e-01 
4.033000e+00 -2.547542e-01 
4.034000e+00 -2.563995e-01 
4.035000e+00 -2.580402e-01 
4.036000e+00 -2.596764e-01 
4.037000e+00 -2.613080e-01 
4.038000e+00 -2.629350e-01 
4.039000e+00 -2.645573e-01 
4.040000e+00 -2.661751e-01 
4.041000e+00 -2.677882e-01 
4.042000e+00 -2.693967e-01 
4.043000e+00 -2.710005e-01 
4.044000e+00 -2.725997e-01 
4.045000e+00 -2.741942e-01 
4.046000e+00 -2.757840e-01 
4.047000e+00 -2.773691e-01 
4.048000e+00 -2.789495e-01 
4.049000e+00 -2.805252e-01 
4.050000e+00 -2.820961e-01 
4.051000e+00 -2.836623e-01 
4.052000e+00 -2.852237e-01 
4.053000e+00 -2.867804e-01 
4.054000e+00 -2.883323e-01 
4.055000e+00 -2.898794e-01 
4.056000e+00 -2.914217e-01 
4.057000e+00 -2.929593e-01 
4.058000e+00 -2.944920e-01 
4.059000e+00 -2.960198e-01 
4.060000e+00 -2.975428e-01 
4.061000e+00 -2.990610e-01 
4.062000e+00 -3.005743e-01 
4.063000e+00 -3.020828e-01 
4.064000e+00 -3.035863e-01 
4.065000e+00 -3.050850e-01 
4.066000e+00 -3.065788e-01 
4.067000e+00 -3.080677e-01 
4.068000e+00 -3.095516e-01 
4.069000e+00 -3.110306e-01 
4.070000e+00 -3.125047e-01 
4.071000e+00 -3.139738e-01 
4.072000e+00 -3.154380e-01 
4.073000e+00 -3.168972e-01 
4.074000e+00 -3.183514e-01 
4.075000e+00 -3.198007e-01 
4.076000e+00 -3.212449e-01 
4.077000e+00 -3.226842e-01 
4.078000e+00 -3.241184e-01 
4.079000e+00 -3.255476e-01 
4.080000e+00 -3.269718e-01 
4.081000e+00 -3.283909e-01 
4.082000e+00 -3.298050e-01 
4.083000e+00 -3.312140e-01 
4.084000e+00 -3.326180e-01 
4.085000e+00 -3.340169e-01 
4.086000e+00 -3.354107e-01 
4.087000e+00 -3.367994e-01 
4.088000e+00 -3.381830e-01 
4.089000e+00 -3.395615e-01 
4.090000e+00 -3.409348e-01 
4.091000e+00 -3.423031e-01 
4.092000e+00 -3.436662e-01 
4.093000e+00 -3.450242e-01 
4.094000e+00 -3.463770e-01 
4.095000e+00 -3.477247e-01 
4.096000e+00 -3.490672e-01 
4.097000e+00 -3.504045e-01 
4.098000e+00 -3.517367e-01 
4.099000e+00 -3.530636e-01 
4.100000e+00 -3.543854e-01 
4.101000e+00 -3.557019e-01 
4.102000e+00 -3.570133e-01 
4.103000e+00 -3.583194e-01 
4.104000e+00 -3.596203e-01 
4.105000e+00 -3.609159e-01 
4.106000e+00 -3.622064e-01 
4.107000e+00 -3.634915e-01 
4.108000e+00 -3.647715e-01 
4.109000e+00 -3.660461e-01 
4.110000e+00 -3.673155e-01 
4.111000e+00 -3.685796e-01 
4.112000e+00 -3.698385e-01 
4.113000e+00 -3.710920e-01 
4.114000e+00 -3.723402e-01 
4.115000e+00 -3.735832e-01 
4.116000e+00 -3.748208e-01 
4.117000e+00 -3.760532e-01 
4.118000e+00 -3.772802e-01 
4.119000e+00 -3.785018e-01 
4.120000e+00 -3.797182e-01 
4.121000e+00 -3.809292e-01 
4.122000e+00 -3.821348e-01 
4.123000e+00 -3.833351e-01 
4.124000e+00 -3.845301e-01 
4.125000e+00 -3.857197e-01 
4.126000e+00 -3.869039e-01 
4.127000e+00 -3.880827e-01 
4.128000e+00 -3.892562e-01 
4.129000e+00 -3.904242e-01 
4.130000e+00 -3.915869e-01 
4.131000e+00 -3.927442e-01 
4.132000e+00 -3.938961e-01 
4.133000e+00 -3.950426e-01 
4.134000e+00 -3.961836e-01 
4.135000e+00 -3.973193e-01 
4.136000e+00 -3.984495e-01 
4.137000e+00 -3.995743e-01 
4.138000e+00 -4.006936e-01 
4.139000e+00 -4.018076e-01 
4.140000e+00 -4.029161e-01 
4.141000e+00 -4.040191e-01 
4.142000e+00 -4.051167e-01 
4.143000e+00 -4.062088e-01 
4.144000e+00 -4.072955e-01 
4.145000e+00 -4.083767e-01 
4.146000e+00 -4.094524e-01 
4.147000e+00 -4.105227e-01 
4.148000e+00 -4.115875e-01 
4.149000e+00 -4.126468e-01 
4.150000e+00 -4.137006e-01 
4.151000e+00 -4.147489e-01 
4.152000e+00 -4.157917e-01 
4.153000e+00 -4.168291e-01 
4.154000e+00 -4.178609e-01 
4.155000e+00 -4.188873e-01 
4.156000e+00 -4.199081e-01 
4.157000e+00 -4.209234e-01 
4.158000e+00 -4.219332e-01 
4.159000e+00 -4.229375e-01 
4.160000e+00 -4.239362e-01 
4.161000e+00 -4.249294e-01 
4.162000e+00 -4.259171e-01 
4.163000e+00 -4.268993e-01 
4.164000e+00 -4.278760e-01 
4.165000e+00 -4.288471e-01 
4.166000e+00 -4.298126e-01 
4.167000e+00 -4.307726e-01 
4.168000e+00 -4.317271e-01 
4.169000e+00 -4.326760e-01 
4.170000e+00 -4.336194e-01 
4.171000e+00 -4.345572e-01 
4.172000e+00 -4.354894e-01 
4.173000e+00 -4.364161e-01 
4.174000e+00 -4.373373e-01 
4.175000e+00 -4.382529e-01 
4.176000e+00 -4.391629e-01 
4.177000e+00 -4.400673e-01 
4.178000e+00 -4.409662e-01 
4.179000e+00 -4.418595e-01 
4.180000e+00 -4.427472e-01 
4.181000e+00 -4.436293e-01 
4.182000e+00 -4.445059e-01 
4.183000e+00 -4.453769e-01 
4.184000e+00 -4.462423e-01 
4.185000e+00 -4.471021e-01 
4.186000e+00 -4.479564e-01 
4.187000e+00 -4.488050e-01 
4.188000e+00 -4.496481e-01 
4.189000e+00 -4.504856e-01 
4.190000e+00 -4.513175e-01 
4.191000e+00 -4.521438e-01 
4.192000e+00 -4.529645e-01 
4.193000e+00 -4.537796e-01 
4.194000e+00 -4.545891e-01 
4.195000e+00 -4.553931e-01 
4.196000e+00 -4.561914e-01 
4.197000e+00 -4.569841e-01 
4.198000e+00 -4.577713e-01 
4.199000e+00 -4.585528e-01 
4.200000e+00 -4.593288e-01 
4.201000e+00 -4.600991e-01 
4.202000e+00 -4.608639e-01 
4.203000e+00 -4.616230e-01 
4.204000e+00 -4.623766e-01 
4.205000e+00 -4.631245e-01 
4.206000e+00 -4.638669e-01 
4.207000e+00 -4.646036e-01 
4.208000e+00 -4.653348e-01 
4.209000e+00 -4.660603e-01 
4.210000e+00 -4.667803e-01 
4.211000e+00 -4.674947e-01 
4.212000e+00 -4.682034e-01 
4.213000e+00 -4.689066e-01 
4.214000e+00 -4.696041e-01 
4.215000e+00 -4.702961e-01 
4.216000e+00 -4.709825e-01 
4.217000e+00 -4.716632e-01 
4.218000e+00 -4.723384e-01 
4.219000e+00 -4.730080e-01 
4.220000e+00 -4.736719e-01 
4.221000e+00 -4.743303e-01 
4.222000e+00 -4.749831e-01 
4.223000e+00 -4.756303e-01 
4.224000e+00 -4.762720e-01 
4.225000e+00 -4.769080e-01 
4.226000e+00 -4.775384e-01 
4.227000e+00 -4.781633e-01 
4.228000e+00 -4.787825e-01 
4.229000e+00 -4.793962e-01 
4.230000e+00 -4.800043e-01 
4.231000e+00 -4.806068e-01 
4.232000e+00 -4.812038e-01 
4.233000e+00 -4.817951e-01 
4.234000e+00 -4.823809e-01 
4.235000e+00 -4.829611e-01 
4.236000e+00 -4.835358e-01 
4.237000e+00 -4.841048e-01 
4.238000e+00 -4.846683e-01 
4.239000e+00 -4.852263e-01 
4.240000e+00 -4.857786e-01 
4.241000e+00 -4.863254e-01 
4.242000e+00 -4.868667e-01 
4.243000e+00 -4.874024e-01 
4.244000e+00 -4.879325e-01 
4.245000e+00 -4.884571e-01 
4.246000e+00 -4.889761e-01 
4.247000e+00 -4.894896e-01 
4.248000e+00 -4.899976e-01 
4.249000e+00 -4.905000e-01 
4.250000e+00 -4.909968e-01 
4.251000e+00 -4.914882e-01 
4.252000e+00 -4.919740e-01 
4.253000e+00 -4.924542e-01 
4.254000e+00 -4.929290e-01 
4.255000e+00 -4.933982e-01 
4.256000e+00 -4.938619e-01 
4.257000e+00 -4.943201e-01 
4.258000e+00 -4.947727e-01 
4.259000e+00 -4.952199e-01 
4.260000e+00 -4.956615e-01 
4.261000e+00 -4.960977e-01 
4.262000e+00 -4.965283e-01 
4.263000e+00 -4.969534e-01 
4.264000e+00 -4.973731e-01 
4.265000e+00 -4.977872e-01 
4.266000e+00 -4.981959e-01 
4.267000e+00 -4.985991e-01 
4.268000e+00 -4.989968e-01 
4.269000e+00 -4.993891e-01 
4.270000e+00 -4.997759e-01 
4.271000e+00 -5.001572e-01 
4.272000e+00 -5.005330e-01 
4.273000e+00 -5.009034e-01 
4.274000e+00 -5.012683e-01 
4.275000e+00 -5.016278e-01 
4.276000e+00 -5.019819e-01 
4.277000e+00 -5.023305e-01 
4.278000e+00 -5.026736e-01 
4.279000e+00 -5.030114e-01 
4.280000e+00 -5.033437e-01 
4.281000e+00 -5.036706e-01 
4.282000e+00 -5.039921e-01 
4.283000e+00 -5.043081e-01 
4.284000e+00 -5.046188e-01 
4.285000e+00 -5.049241e-01 
4.286000e+00 -5.052239e-01 
4.287000e+00 -5.055184e-01 
4.288000e+00 -5.058075e-01 
4.289000e+00 -5.060912e-01 
4.290000e+00 -5.063695e-01 
4.291000e+00 -5.066425e-01 
4.292000e+00 -5.069101e-01 
4.293000e+00 -5.071723e-01 
4.294000e+00 -5.074292e-01 
4.295000e+00 -5.076808e-01 
4.296000e+00 -5.079269e-01 
4.297000e+00 -5.081678e-01 
4.298000e+00 -5.084033e-01 
4.299000e+00 -5.086335e-01 
4.300000e+00 -5.088584e-01 
4.301000e+00 -5.090780e-01 
4.302000e+00 -5.092922e-01 
4.303000e+00 -5.095012e-01 
4.304000e+00 -5.097049e-01 
4.305000e+00 -5.099033e-01 
4.306000e+00 -5.100963e-01 
4.307000e+00 -5.102842e-01 
4.308000e+00 -5.104667e-01 
4.309000e+00 -5.106440e-01 
4.310000e+00 -5.108160e-01 
4.311000e+00 -5.109828e-01 
4.312000e+00 -5.111443e-01 
4.313000e+00 -5.113006e-01 
4.314000e+00 -5.114517e-01 
4.315000e+00 -5.115975e-01 
4.316000e+00 -5.117381e-01 
4.317000e+00 -5.118736e-01 
4.318000e+00 -5.120038e-01 
4.319000e+00 -5.121288e-01 
4.320000e+00 -5.122486e-01 
4.321000e+00 -5.123632e-01 
4.322000e+00 -5.124727e-01 
4.323000e+00 -5.125770e-01 
4.324000e+00 -5.126761e-01 
4.325000e+00 -5.127701e-01 
4.326000e+00 -5.128589e-01 
4.327000e+00 -5.129426e-01 
4.328000e+00 -5.130212e-01 
4.329000e+00 -5.130946e-01 
4.330000e+00 -5.131629e-01 
4.331000e+00 -5.132261e-01 
4.332000e+00 -5.132842e-01 
4.333000e+00 -5.133373e-01 
4.334000e+00 -5.133852e-01 
4.335000e+00 -5.134280e-01 
4.336000e+00 -5.134658e-01 
4.337000e+00 -5.134985e-01 
4.338000e+00 -5.135262e-01 
4.339000e+00 -5.135488e-01 
4.340000e+00 -5.135664e-01 
4.341000e+00 -5.135790e-01 
4.342000e+00 -5.135865e-01 
4.343000e+00 -5.135890e-01 
4.344000e+00 -5.135865e-01 
4.345000e+00 -5.135790e-01 
4.346000e+00 -5.135665e-01 
4.347000e+00 -5.135491e-01 
4.348000e+00 -5.135267e-01 
4.349000e+00 -5.134993e-01 
4.350000e+00 -5.134669e-01 
4.351000e+00 -5.134296e-01 
4.352000e+00 -5.133874e-01 
4.353000e+00 -5.133402e-01 
4.354000e+00 -5.132882e-01 
4.355000e+00 -5.132312e-01 
4.356000e+00 -5.131693e-01 
4.357000e+00 -5.131025e-01 
4.358000e+00 -5.130308e-01 
4.359000e+00 -5.129543e-01 
4.360000e+00 -5.128729e-01 
4.361000e+00 -5.127866e-01 
4.362000e+00 -5.126955e-01 
4.363000e+00 -5.125995e-01 
4.364000e+00 -5.124987e-01 
4.365000e+00 -5.123931e-01 
4.366000e+00 -5.122827e-01 
4.367000e+00 -5.121675e-01 
4.368000e+00 -5.120475e-01 
4.369000e+00 -5.119227e-01 
4.370000e+00 -5.117932e-01 
4.371000e+00 -5.116588e-01 
4.372000e+00 -5.115198e-01 
4.373000e+00 -5.113759e-01 
4.374000e+00 -5.112274e-01 
4.375000e+00 -5.110741e-01 
4.376000e+00 -5.109161e-01 
4.377000e+00 -5.107534e-01 
4.378000e+00 -5.105860e-01 
4.379000e+00 -5.104139e-01 
4.380000e+00 -5.102372e-01 
4.381000e+00 -5.100558e-01 
4.382000e+00 -5.098697e-01 
4.383000e+00 -5.096790e-01 
4.384000e+00 -5.094836e-01 
4.385000e+00 -5.092837e-01 
4.386000e+00 -5.090791e-01 
4.387000e+00 -5.088699e-01 
4.388000e+00 -5.086561e-01 
4.389000e+00 -5.084378e-01 
4.390000e+00 -5.082148e-01 
4.391000e+00 -5.079873e-01 
4.392000e+00 -5.077553e-01 
4.393000e+00 -5.075187e-01 
4.394000e+00 -5.072776e-01 
4.395000e+00 -5.070319e-01 
4.396000e+00 -5.067818e-01 
4.397000e+00 -5.065271e-01 
4.398000e+00 -5.062680e-01 
4.399000e+00 -5.060044e-01 
4.400000e+00 -5.057363e-01 
4.401000e+00 -5.054638e-01 
4.402000e+00 -5.051868e-01 
4.403000e+00 -5.049054e-01 
4.404000e+00 -5.046196e-01 
4.405000e+00 -5.043294e-01 
4.406000e+00 -5.040348e-01 
4.407000e+00 -5.037357e-01 
4.408000e+00 -5.034323e-01 
4.409000e+00 -5.031246e-01 
4.410000e+00 -5.028125e-01 
4.411000e+00 -5.024960e-01 
4.412000e+00 -5.021752e-01 
4.413000e+00 -5.018501e-01 
4.414000e+00 -5.015207e-01 
4.415000e+00 -5.011870e-01 
4.416000e+00 -5.008490e-01 
4.417000e+00 -5.005067e-01 
4.418000e+00 -5.001602e-01 
4.419000e+00 -4.998094e-01 
4.420000e+00 -4.994543e-01 
4.421000e+00 -4.990951e-01 
4.422000e+00 -4.987316e-01 
4.423000e+00 -4.983639e-01 
4.424000e+00 -4.979921e-01 
4.425000e+00 -4.976160e-01 
4.426000e+00 -4.972358e-01 
4.427000e+00 -4.968514e-01 
4.428000e+00 -4.964629e-01 
4.429000e+00 -4.960703e-01 
4.430000e+00 -4.956735e-01 
4.431000e+00 -4.952726e-01 
4.432000e+00 -4.948676e-01 
4.433000e+00 -4.944586e-01 
4.434000e+00 -4.940454e-01 
4.435000e+00 -4.936282e-01 
4.436000e+00 -4.932070e-01 
4.437000e+00 -4.927817e-01 
4.438000e+00 -4.923524e-01 
4.439000e+00 -4.919191e-01 
4.440000e+00 -4.914818e-01 
4.441000e+00 -4.910405e-01 
4.442000e+00 -4.905952e-01 
4.443000e+00 -4.901460e-01 
4.444000e+00 -4.896928e-01 
4.445000e+00 -4.892357e-01 
4.446000e+00 -4.887746e-01 
4.447000e+00 -4.883096e-01 
4.448000e+00 -4.878408e-01 
4.449000e+00 -4.873680e-01 
4.450000e+00 -4.868914e-01 
4.451000e+00 -4.864109e-01 
4.452000e+00 -4.859266e-01 
4.453000e+00 -4.854385e-01 
4.454000e+00 -4.849465e-01 
4.455000e+00 -4.844507e-01 
4.456000e+00 -4.839511e-01 
4.457000e+00 -4.834477e-01 
4.458000e+00 -4.829406e-01 
4.459000e+00 -4.824297e-01 
4.460000e+00 -4.819150e-01 
4.461000e+00 -4.813966e-01 
4.462000e+00 -4.808745e-01 
4.463000e+00 -4.803487e-01 
4.464000e+00 -4.798192e-01 
4.465000e+00 -4.792860e-01 
4.466000e+00 -4.787492e-01 
4.467000e+00 -4.782087e-01 
4.468000e+00 -4.776645e-01 
4.469000e+00 -4.771167e-01 
4.470000e+00 -4.765653e-01 
4.471000e+00 -4.760104e-01 
4.472000e+00 -4.754518e-01 
4.473000e+00 -4.748896e-01 
4.474000e+00 -4.743239e-01 
4.475000e+00 -4.737546e-01 
4.476000e+00 -4.731818e-01 
4.477000e+00 -4.726055e-01 
4.478000e+00 -4.720257e-01 
4.479000e+00 -4.714424e-01 
4.480000e+00 -4.708556e-01 
4.481000e+00 -4.702653e-01 
4.482000e+00 -4.696716e-01 
4.483000e+00 -4.690744e-01 
4.484000e+00 -4.684739e-01 
4.485000e+00 -4.678699e-01 
4.486000e+00 -4.672625e-01 
4.487000e+00 -4.666517e-01 
4.488000e+00 -4.660375e-01 
4.489000e+00 -4.654200e-01 
4.490000e+00 -4.647991e-01 
4.491000e+00 -4.641749e-01 
4.492000e+00 -4.635474e-01 
4.493000e+00 -4.629166e-01 
4.494000e+00 -4.622825e-01 
4.495000e+00 -4.616451e-01 
4.496000e+00 -4.610045e-01 
4.497000e+00 -4.603606e-01 
4.498000e+00 -4.597135e-01 
4.499000e+00 -4.590632e-01 
4.500000e+00 -4.584096e-01 
4.501000e+00 -4.577529e-01 
4.502000e+00 -4.570929e-01 
4.503000e+00 -4.564299e-01 
4.504000e+00 -4.557636e-01 
4.505000e+00 -4.550943e-01 
4.506000e+00 -4.544218e-01 
4.507000e+00 -4.537462e-01 
4.508000e+00 -4.530675e-01 
4.509000e+00 -4.523857e-01 
4.510000e+00 -4.517009e-01 
4.511000e+00 -4.510130e-01 
4.512000e+00 -4.503220e-01 
4.513000e+00 -4.496281e-01 
4.514000e+00 -4.489311e-01 
4.515000e+00 -4.482312e-01 
4.516000e+00 -4.475282e-01 
4.517000e+00 -4.468223e-01 
4.518000e+00 -4.461134e-01 
4.519000e+00 -4.454016e-01 
4.520000e+00 -4.446869e-01 
4.521000e+00 -4.439693e-01 
4.522000e+00 -4.432488e-01 
4.523000e+00 -4.425254e-01 
4.524000e+00 -4.417991e-01 
4.525000e+00 -4.410699e-01 
4.526000e+00 -4.403380e-01 
4.527000e+00 -4.396032e-01 
4.528000e+00 -4.388656e-01 
4.529000e+00 -4.381252e-01 
4.530000e+00 -4.373820e-01 
4.531000e+00 -4.366361e-01 
4.532000e+00 -4.358874e-01 
4.533000e+00 -4.351360e-01 
4.534000e+00 -4.343818e-01 
4.535000e+00 -4.336249e-01 
4.536000e+00 -4.328654e-01 
4.537000e+00 -4.321032e-01 
4.538000e+00 -4.313383e-01 
4.539000e+00 -4.305707e-01 
4.540000e+00 -4.298005e-01 
4.541000e+00 -4.290277e-01 
4.542000e+00 -4.282523e-01 
4.543000e+00 -4.274743e-01 
4.544000e+00 -4.266937e-01 
4.545000e+00 -4.259106e-01 
4.546000e+00 -4.251249e-01 
4.547000e+00 -4.243366e-01 
4.548000e+00 -4.235459e-01 
4.549000e+00 -4.227526e-01 
4.550000e+00 -4.219569e-01 
4.551000e+00 -4.211587e-01 
4.552000e+00 -4.203580e-01 
4.553000e+00 -4.195549e-01 
4.554000e+00 -4.187493e-01 
4.555000e+00 -4.179414e-01 
4.556000e+00 -4.171310e-01 
4.557000e+00 -4.163182e-01 
4.558000e+00 -4.155031e-01 
4.559000e+00 -4.146856e-01 
4.560000e+00 -4.138658e-01 
4.561000e+00 -4.130436e-01 
4.562000e+00 -4.122191e-01 
4.563000e+00 -4.113923e-01 
4.564000e+00 -4.105633e-01 
4.565000e+00 -4.097320e-01 
4.566000e+00 -4.088984e-01 
4.567000e+00 -4.080626e-01 
4.568000e+00 -4.072245e-01 
4.569000e+00 -4.063842e-01 
4.570000e+00 -4.055418e-01 
4.571000e+00 -4.046972e-01 
4.572000e+00 -4.038504e-01 
4.573000e+00 -4.030014e-01 
4.574000e+00 -4.021503e-01 
4.575000e+00 -4.012971e-01 
4.576000e+00 -4.004418e-01 
4.577000e+00 -3.995844e-01 
4.578000e+00 -3.987249e-01 
4.579000e+00 -3.978633e-01 
4.580000e+00 -3.969997e-01 
4.581000e+00 -3.961341e-01 
4.582000e+00 -3.952665e-01 
4.583000e+00 -3.943968e-01 
4.584000e+00 -3.935252e-01 
4.585000e+00 -3.926515e-01 
4.586000e+00 -3.917760e-01 
4.587000e+00 -3.908985e-01 
4.588000e+00 -3.900190e-01 
4.589000e+00 -3.891376e-01 
4.590000e+00 -3.882544e-01 
4.591000e+00 -3.873692e-01 
4.592000e+00 -3.864822e-01 
4.593000e+00 -3.855933e-01 
4.594000e+00 -3.847026e-01 
4.595000e+00 -3.838101e-01 
4.596000e+00 -3.829157e-01 
4.597000e+00 -3.820196e-01 
4.598000e+00 -3.811217e-01 
4.599000e+00 -3.802220e-01 
4.600000e+00 -3.793205e-01 
4.601000e+00 -3.784173e-01 
4.602000e+00 -3.775124e-01 
4.603000e+00 -3.766058e-01 
4.604000e+00 -3.756975e-01 
4.605000e+00 -3.747875e-01 
4.606000e+00 -3.738759e-01 
4.607000e+00 -3.729626e-01 
4.608000e+00 -3.720477e-01 
4.609000e+00 -3.711311e-01 
4.610000e+00 -3.702130e-01 
4.611000e+00 -3.692932e-01 
4.612000e+00 -3.683719e-01 
4.613000e+00 -3.674491e-01 
4.614000e+00 -3.665246e-01 
4.615000e+00 -3.655987e-01 
4.616000e+00 -3.646712e-01 
4.617000e+00 -3.637423e-01 
4.618000e+00 -3.628118e-01 
4.619000e+00 -3.618799e-01 
4.620000e+00 -3.609465e-01 
4.621000e+00 -3.600117e-01 
4.622000e+00 -3.590755e-01 
4.623000e+00 -3.581378e-01 
4.624000e+00 -3.571987e-01 
4.625000e+00 -3.562583e-01 
4.626000e+00 -3.553165e-01 
4.627000e+00 -3.543733e-01 
4.628000e+00 -3.534288e-01 
4.629000e+00 -3.524830e-01 
4.630000e+00 -3.515359e-01 
4.631000e+00 -3.505875e-01 
4.632000e+00 -3.496378e-01 
4.633000e+00 -3.486868e-01 
4.634000e+00 -3.477346e-01 
4.635000e+00 -3.467811e-01 
4.636000e+00 -3.458264e-01 
4.637000e+00 -3.448705e-01 
4.638000e+00 -3.439134e-01 
4.639000e+00 -3.429552e-01 
4.640000e+00 -3.419958e-01 
4.641000e+00 -3.410352e-01 
4.642000e+00 -3.400735e-01 
4.643000e+00 -3.391107e-01 
4.644000e+00 -3.381467e-01 
4.645000e+00 -3.371817e-01 
4.646000e+00 -3.362156e-01 
4.647000e+00 -3.352484e-01 
4.648000e+00 -3.342802e-01 
4.649000e+00 -3.333110e-01 
4.650000e+00 -3.323407e-01 
4.651000e+00 -3.313695e-01 
4.652000e+00 -3.303972e-01 
4.653000e+00 -3.294240e-01 
4.654000e+00 -3.284498e-01 
4.655000e+00 -3.274747e-01 
4.656000e+00 -3.264986e-01 
4.657000e+00 -3.255216e-01 
4.658000e+00 -3.245437e-01 
4.659000e+00 -3.235649e-01 
4.660000e+00 -3.225853e-01 
4.661000e+00 -3.216048e-01 
4.662000e+00 -3.206234e-01 
4.663000e+00 -3.196412e-01 
4.664000e+00 -3.186582e-01 
4.665000e+00 -3.176744e-01 
4.666000e+00 -3.166898e-01 
4.667000e+00 -3.157044e-01 
4.668000e+00 -3.147183e-01 
4.669000e+00 -3.137314e-01 
4.670000e+00 -3.127438e-01 
4.671000e+00 -3.117554e-01 
4.672000e+00 -3.107664e-01 
4.673000e+00 -3.097767e-01 
4.674000e+00 -3.087863e-01 
4.675000e+00 -3.077952e-01 
4.676000e+00 -3.068035e-01 
4.677000e+00 -3.058111e-01 
4.678000e+00 -3.048182e-01 
4.679000e+00 -3.038246e-01 
4.680000e+00 -3.028304e-01 
4.681000e+00 -3.018357e-01 
4.682000e+00 -3.008404e-01 
4.683000e+00 -2.998445e-01 
4.684000e+00 -2.988481e-01 
4.685000e+00 -2.978512e-01 
4.686000e+00 -2.968538e-01 
4.687000e+00 -2.958559e-01 
4.688000e+00 -2.948575e-01 
4.689000e+00 -2.938586e-01 
4.690000e+00 -2.928593e-01 
4.691000e+00 -2.918596e-01 
4.692000e+00 -2.908594e-01 
4.693000e+00 -2.898588e-01 
4.694000e+00 -2.888578e-01 
4.695000e+00 -2.878565e-01 
4.696000e+00 -2.868547e-01 
4.697000e+00 -2.858526e-01 
4.698000e+00 -2.848502e-01 
4.699000e+00 -2.838474e-01 
4.700000e+00 -2.828444e-01 
4.701000e+00 -2.818410e-01 
4.702000e+00 -2.808373e-01 
4.703000e+00 -2.798334e-01 
4.704000e+00 -2.788292e-01 
4.705000e+00 -2.778247e-01 
4.706000e+00 -2.768200e-01 
4.707000e+00 -2.758151e-01 
4.708000e+00 -2.748100e-01 
4.709000e+00 -2.738047e-01 
4.710000e+00 -2.727992e-01 
4.711000e+00 -2.717935e-01 
4.712000e+00 -2.707877e-01 
4.713000e+00 -2.697818e-01 
4.714000e+00 -2.687757e-01 
4.715000e+00 -2.677695e-01 
4.716000e+00 -2.667632e-01 
4.717000e+00 -2.657568e-01 
4.718000e+00 -2.647504e-01 
4.719000e+00 -2.637439e-01 
4.720000e+00 -2.627373e-01 
4.721000e+00 -2.617307e-01 
4.722000e+00 -2.607241e-01 
4.723000e+00 -2.597175e-01 
4.724000e+00 -2.587108e-01 
4.725000e+00 -2.577042e-01 
4.726000e+00 -2.566977e-01 
4.727000e+00 -2.556911e-01 
4.728000e+00 -2.546847e-01 
4.729000e+00 -2.536783e-01 
4.730000e+00 -2.526719e-01 
4.731000e+00 -2.516657e-01 
4.732000e+00 -2.506596e-01 
4.733000e+00 -2.496536e-01 
4.734000e+00 -2.486478e-01 
4.735000e+00 -2.476420e-01 
4.736000e+00 -2.466365e-01 
4.737000e+00 -2.456311e-01 
4.738000e+00 -2.446259e-01 
4.739000e+00 -2.436209e-01 
4.740000e+00 -2.426161e-01 
4.741000e+00 -2.416116e-01 
4.742000e+00 -2.406072e-01 
4.743000e+00 -2.396032e-01 
4.744000e+00 -2.385993e-01 
4.745000e+00 -2.375958e-01 
4.746000e+00 -2.365925e-01 
4.747000e+00 -2.355896e-01 
4.748000e+00 -2.345869e-01 
4.749000e+00 -2.335846e-01 
4.750000e+00 -2.325826e-01 
4.751000e+00 -2.315810e-01 
4.752000e+00 -2.305797e-01 
4.753000e+00 -2.295788e-01 
4.754000e+00 -2.285782e-01 
4.755000e+00 -2.275781e-01 
4.756000e+00 -2.265784e-01 
4.757000e+00 -2.255791e-01 
4.758000e+00 -2.245802e-01 
4.759000e+00 -2.235818e-01 
4.760000e+00 -2.225838e-01 
4.761000e+00 -2.215863e-01 
4.762000e+00 -2.205893e-01 
4.763000e+00 -2.195928e-01 
4.764000e+00 -2.185968e-01 
4.765000e+00 -2.176013e-01 
4.766000e+00 -2.166063e-01 
4.767000e+00 -2.156119e-01 
4.768000e+00 -2.146180e-01 
4.769000e+00 -2.136247e-01 
4.770000e+00 -2.126320e-01 
4.771000e+00 -2.116398e-01 
4.772000e+00 -2.106483e-01 
4.773000e+00 -2.096573e-01 
4.774000e+00 -2.086670e-01 
4.775000e+00 -2.076774e-01 
4.776000e+00 -2.066883e-01 
4.777000e+00 -2.057000e-01 
4.778000e+00 -2.047123e-01 
4.779000e+00 -2.037252e-01 
4.780000e+00 -2.027389e-01 
4.781000e+00 -2.017533e-01 
4.782000e+00 -2.007684e-01 
4.783000e+00 -1.997842e-01 
4.784000e+00 -1.988008e-01 
4.785000e+00 -1.978181e-01 
4.786000e+00 -1.968361e-01 
4.787000e+00 -1.958550e-01 
4.788000e+00 -1.948746e-01 
4.789000e+00 -1.938950e-01 
4.790000e+00 -1.929162e-01 
4.791000e+00 -1.919383e-01 
4.792000e+00 -1.909611e-01 
4.793000e+00 -1.899848e-01 
4.794000e+00 -1.890094e-01 
4.795000e+00 -1.880348e-01 
4.796000e+00 -1.870611e-01 
4.797000e+00 -1.860882e-01 
4.798000e+00 -1.851163e-01 
4.799000e+00 -1.841452e-01 
4.800000e+00 -1.831751e-01 
4.801000e+00 -1.822059e-01 
4.802000e+00 -1.812376e-01 
4.803000e+00 -1.802703e-01 
4.804000e+00 -1.793040e-01 
4.805000e+00 -1.783386e-01 
4.806000e+00 -1.773742e-01 
4.807000e+00 -1.764107e-01 
4.808000e+00 -1.754483e-01 
4.809000e+00 -1.744869e-01 
4.810000e+00 -1.735265e-01 
4.811000e+00 -1.725671e-01 
4.812000e+00 -1.716088e-01 
4.813000e+00 -1.706515e-01 
4.814000e+00 -1.696953e-01 
4.815000e+00 -1.687402e-01 
4.816000e+00 -1.677861e-01 
4.817000e+00 -1.668331e-01 
4.818000e+00 -1.658813e-01 
4.819000e+00 -1.649305e-01 
4.820000e+00 -1.639809e-01 
4.821000e+00 -1.630324e-01 
4.822000e+00 -1.620850e-01 
4.823000e+00 -1.611388e-01 
4.824000e+00 -1.601938e-01 
4.825000e+00 -1.592499e-01 
4.826000e+00 -1.583072e-01 
4.827000e+00 -1.573657e-01 
4.828000e+00 -1.564254e-01 
4.829000e+00 -1.554863e-01 
4.830000e+00 -1.545485e-01 
4.831000e+00 -1.536118e-01 
4.832000e+00 -1.526765e-01 
4.833000e+00 -1.517423e-01 
4.834000e+00 -1.508094e-01 
4.835000e+00 -1.498778e-01 
4.836000e+00 -1.489475e-01 
4.837000e+00 -1.480184e-01 
4.838000e+00 -1.470907e-01 
4.839000e+00 -1.461642e-01 
4.840000e+00 -1.452391e-01 
4.841000e+00 -1.443153e-01 
4.842000e+00 -1.433928e-01 
4.843000e+00 -1.424717e-01 
4.844000e+00 -1.415519e-01 
4.845000e+00 -1.406335e-01 
4.846000e+00 -1.397164e-01 
4.847000e+00 -1.388008e-01 
4.848000e+00 -1.378865e-01 
4.849000e+00 -1.369736e-01 
4.850000e+00 -1.360621e-01 
4.851000e+00 -1.351521e-01 
4.852000e+00 -1.342434e-01 
4.853000e+00 -1.333362e-01 
4.854000e+00 -1.324305e-01 
4.855000e+00 -1.315262e-01 
4.856000e+00 -1.306233e-01 
4.857000e+00 -1.297219e-01 
4.858000e+00 -1.288220e-01 
4.859000e+00 -1.279236e-01 
4.860000e+00 -1.270267e-01 
4.861000e+00 -1.261312e-01 
4.862000e+00 -1.252373e-01 
4.863000e+00 -1.243449e-01 
4.864000e+00 -1.234540e-01 
4.865000e+00 -1.225647e-01 
4.866000e+00 -1.216769e-01 
4.867000e+00 -1.207906e-01 
4.868000e+00 -1.199060e-01 
4.869000e+00 -1.190228e-01 
4.870000e+00 -1.181413e-01 
4.871000e+00 -1.172613e-01 
4.872000e+00 -1.163830e-01 
4.873000e+00 -1.155062e-01 
4.874000e+00 -1.146310e-01 
4.875000e+00 -1.137575e-01 
4.876000e+00 -1.128856e-01 
4.877000e+00 -1.120153e-01 
4.878000e+00 -1.111467e-01 
4.879000e+00 -1.102796e-01 
4.880000e+00 -1.094143e-01 
4.881000e+00 -1.085506e-01 
4.882000e+00 -1.076886e-01 
4.883000e+00 -1.068283e-01 
4.884000e+00 -1.059696e-01 
4.885000e+00 -1.051127e-01 
4.886000e+00 -1.042574e-01 
4.887000e+00 -1.034039e-01 
4.888000e+00 -1.025520e-01 
4.889000e+00 -1.017019e-01 
4.890000e+00 -1.008535e-01 
4.891000e+00 -1.000069e-01 
4.892000e+00 -9.916196e-02 
4.893000e+00 -9.831881e-02 
4.894000e+00 -9.747742e-02 
4.895000e+00 -9.663779e-02 
4.896000e+00 -9.579993e-02 
4.897000e+00 -9.496385e-02 
4.898000e+00 -9.412956e-02 
4.899000e+00 -9.329706e-02 
4.900000e+00 -9.246636e-02 
4.901000e+00 -9.163746e-02 
4.902000e+00 -9.081038e-02 
4.903000e+00 -8.998512e-02 
4.904000e+00 -8.916169e-02 
4.905000e+00 -8.834009e-02 
4.906000e+00 -8.752033e-02 
4.907000e+00 -8.670242e-02 
4.908000e+00 -8.588636e-02 
4.909000e+00 -8.507216e-02 
4.910000e+00 -8.425982e-02 
4.911000e+00 -8.344936e-02 
4.912000e+00 -8.264078e-02 
4.913000e+00 -8.183408e-02 
4.914000e+00 -8.102928e-02 
4.915000e+00 -8.022637e-02 
4.916000e+00 -7.942537e-02 
4.917000e+00 -7.862627e-02 
4.918000e+00 -7.782909e-02 
4.919000e+00 -7.703384e-02 
4.920000e+00 -7.624051e-02 
4.921000e+00 -7.544911e-02 
4.922000e+00 -7.465966e-02 
4.923000e+00 -7.387215e-02 
4.924000e+00 -7.308660e-02 
4.925000e+00 -7.230300e-02 
4.926000e+00 -7.152136e-02 
4.927000e+00 -7.074170e-02 
4.928000e+00 -6.996400e-02 
4.929000e+00 -6.918829e-02 
4.930000e+00 -6.841457e-02 
4.931000e+00 -6.764283e-02 
4.932000e+00 -6.687309e-02 
4.933000e+00 -6.610536e-02 
4.934000e+00 -6.533963e-02 
4.935000e+00 -6.457592e-02 
4.936000e+00 -6.381422e-02 
4.937000e+00 -6.305455e-02 
4.938000e+00 -6.229691e-02 
4.939000e+00 -6.154130e-02 
4.940000e+00 -6.078773e-02 
4.941000e+00 -6.003621e-02 
4.942000e+00 -5.928673e-02 
4.943000e+00 -5.853931e-02 
4.944000e+00 -5.779395e-02 
4.945000e+00 -5.705065e-02 
4.946000e+00 -5.630942e-02 
4.947000e+00 -5.557027e-02 
4.948000e+00 -5.483320e-02 
4.949000e+00 -5.409821e-02 
4.950000e+00 -5.336530e-02 
4.951000e+00 -5.263450e-02 
4.952000e+00 -5.190578e-02 
4.953000e+00 -5.117918e-02 
4.954000e+00 -5.045467e-02 
4.955000e+00 -4.973228e-02 
4.956000e+00 -4.901201e-02 
4.957000e+00 -4.829386e-02 
4.958000e+00 -4.757783e-02 
4.959000e+00 -4.686393e-02 
4.960000e+00 -4.615216e-02 
4.961000e+00 -4.544253e-02 
4.962000e+00 -4.473505e-02 
4.963000e+00 -4.402971e-02 
4.964000e+00 -4.332651e-02 
4.965000e+00 -4.262548e-02 
4.966000e+00 -4.192660e-02 
4.967000e+00 -4.122988e-02 
4.968000e+00 -4.053533e-02 
4.969000e+00 -3.984295e-02 
4.970000e+00 -3.915275e-02 
4.971000e+00 -3.846472e-02 
4.972000e+00 -3.777887e-02 
4.973000e+00 -3.709521e-02 
4.974000e+00 -3.641374e-02 
4.975000e+00 -3.573446e-02 
4.976000e+00 -3.505738e-02 
4.977000e+00 -3.438249e-02 
4.978000e+00 -3.370981e-02 
4.979000e+00 -3.303934e-02 
4.980000e+00 -3.237108e-02 
4.981000e+00 -3.170503e-02 
4.982000e+00 -3.104120e-02 
4.983000e+00 -3.037959e-02 
4.984000e+00 -2.972020e-02 
4.985000e+00 -2.906304e-02 
4.986000e+00 -2.840810e-02 
4.987000e+00 -2.775541e-02 
4.988000e+00 -2.710494e-02 
4.989000e+00 -2.645672e-02 
4.990000e+00 -2.581074e-02 
4.991000e+00 -2.516701e-02 
4.992000e+00 -2.452552e-02 
4.993000e+00 -2.388628e-02 
4.994000e+00 -2.324930e-02 
4.995000e+00 -2.261458e-02 
4.996000e+00 -2.198211e-02 
4.997000e+00 -2.135191e-02 
4.998000e+00 -2.072397e-02 
4.999000e+00 -2.009830e-02 
5.000000e+00 -1.947490e-02 
5.001000e+00 -1.885377e-02 
5.002000e+00 -1.823492e-02 
5.003000e+00 -1.761834e-02 
5.004000e+00 -1.700405e-02 
5.005000e+00 -1.639203e-02 
5.006000e+00 -1.578230e-02 
5.007000e+00 -1.517486e-02 
5.008000e+00 -1.456971e-02 
5.009000e+00 -1.396685e-02 
5.010000e+00 -1.336628e-02 
5.011000e+00 -1.276801e-02 
5.012000e+00 -1.217204e-02 
5.013000e+00 -1.157837e-02 
5.014000e+00 -1.098700e-02 
5.015000e+00 -1.039793e-02 
5.016000e+00 -9.811170e-03 
5.017000e+00 -9.226717e-03 
5.018000e+00 -8.644573e-03 
5.019000e+00 -8.064741e-03 
5.020000e+00 -7.487222e-03 
5.021000e+00 -6.912017e-03 
5.022000e+00 -6.339129e-03 
5.023000e+00 -5.768560e-03 
5.024000e+00 -5.200310e-03 
5.025000e+00 -4.634381e-03 
5.026000e+00 -4.070775e-03 
5.027000e+00 -3.509494e-03 
5.028000e+00 -2.950538e-03 
5.029000e+00 -2.393909e-03 
5.030000e+00 -1.839609e-03 
5.031000e+00 -1.287638e-03 
5.032000e+00 -7.379987e-04 
5.033000e+00 -1.906914e-04 
5.034000e+00 3.542826e-04 
5.035000e+00 8.969220e-04 
5.036000e+00 1.437226e-03 
5.037000e+00 1.975193e-03 
5.038000e+00 2.510822e-03 
5.039000e+00 3.044113e-03 
5.040000e+00 3.575064e-03 
5.041000e+00 4.103674e-03 
5.042000e+00 4.629943e-03 
5.043000e+00 5.153870e-03 
5.044000e+00 5.675453e-03 
5.045000e+00 6.194693e-03 
5.046000e+00 6.711589e-03 
5.047000e+00 7.226139e-03 
5.048000e+00 7.738344e-03 
5.049000e+00 8.248202e-03 
5.050000e+00 8.755713e-03 
5.051000e+00 9.260877e-03 
5.052000e+00 9.763693e-03 
5.053000e+00 1.026416e-02 
5.054000e+00 1.076228e-02 
5.055000e+00 1.125805e-02 
5.056000e+00 1.175147e-02 
5.057000e+00 1.224254e-02 
5.058000e+00 1.273126e-02 
5.059000e+00 1.321764e-02 
5.060000e+00 1.370166e-02 
5.061000e+00 1.418333e-02 
5.062000e+00 1.466265e-02 
5.063000e+00 1.513962e-02 
5.064000e+00 1.561424e-02 
5.065000e+00 1.608651e-02 
5.066000e+00 1.655643e-02 
5.067000e+00 1.702400e-02 
5.068000e+00 1.748922e-02 
5.069000e+00 1.795209e-02 
5.070000e+00 1.841261e-02 
5.071000e+00 1.887078e-02 
5.072000e+00 1.932660e-02 
5.073000e+00 1.978008e-02 
5.074000e+00 2.023120e-02 
5.075000e+00 2.067998e-02 
5.076000e+00 2.112641e-02 
5.077000e+00 2.157050e-02 
5.078000e+00 2.201223e-02 
5.079000e+00 2.245163e-02 
5.080000e+00 2.288867e-02 
5.081000e+00 2.332337e-02 
5.082000e+00 2.375573e-02 
5.083000e+00 2.418575e-02 
5.084000e+00 2.461342e-02 
5.085000e+00 2.503875e-02 
5.086000e+00 2.546175e-02 
5.087000e+00 2.588240e-02 
5.088000e+00 2.630071e-02 
5.089000e+00 2.671668e-02 
5.090000e+00 2.713032e-02 
5.091000e+00 2.754163e-02 
5.092000e+00 2.795059e-02 
5.093000e+00 2.835723e-02 
5.094000e+00 2.876153e-02 
5.095000e+00 2.916350e-02 
5.096000e+00 2.956314e-02 
5.097000e+00 2.996045e-02 
5.098000e+00 3.035543e-02 
5.099000e+00 3.074808e-02 
5.100000e+00 3.113842e-02 
5.101000e+00 3.152642e-02 
5.102000e+00 3.191211e-02 
5.103000e+00 3.229547e-02 
5.104000e+00 3.267652e-02 
5.105000e+00 3.305524e-02 
5.106000e+00 3.343166e-02 
5.107000e+00 3.380575e-02 
5.108000e+00 3.417753e-02 
5.109000e+00 3.454701e-02 
5.110000e+00 3.491417e-02 
5.111000e+00 3.527902e-02 
5.112000e+00 3.564157e-02 
5.113000e+00 3.600181e-02 
5.114000e+00 3.635975e-02 
5.115000e+00 3.671539e-02 
5.116000e+00 3.706873e-02 
5.117000e+00 3.741978e-02 
5.118000e+00 3.776853e-02 
5.119000e+00 3.811498e-02 
5.120000e+00 3.845915e-02 
5.121000e+00 3.880103e-02 
5.122000e+00 3.914062e-02 
5.123000e+00 3.947792e-02 
5.124000e+00 3.981294e-02 
5.125000e+00 4.014569e-02 
5.126000e+00 4.047615e-02 
5.127000e+00 4.080434e-02 
5.128000e+00 4.113026e-02 
5.129000e+00 4.145390e-02 
5.130000e+00 4.177528e-02 
5.131000e+00 4.209439e-02 
5.132000e+00 4.241123e-02 
5.133000e+00 4.272582e-02 
5.134000e+00 4.303814e-02 
5.135000e+00 4.334821e-02 
5.136000e+00 4.365603e-02 
5.137000e+00 4.396159e-02 
5.138000e+00 4.426491e-02 
5.139000e+00 4.456598e-02 
5.140000e+00 4.486480e-02 
5.141000e+00 4.516139e-02 
5.142000e+00 4.545574e-02 
5.143000e+00 4.574785e-02 
5.144000e+00 4.603773e-02 
5.145000e+00 4.632538e-02 
5.146000e+00 4.661081e-02 
5.147000e+00 4.689401e-02 
5.148000e+00 4.717499e-02 
5.149000e+00 4.745375e-02 
5.150000e+00 4.773030e-02 
5.151000e+00 4.800464e-02 
5.152000e+00 4.827677e-02 
5.153000e+00 4.854669e-02 
5.154000e+00 4.881441e-02 
5.155000e+00 4.907993e-02 
5.156000e+00 4.934326e-02 
5.157000e+00 4.960439e-02 
5.158000e+00 4.986334e-02 
5.159000e+00 5.012009e-02 
5.160000e+00 5.037467e-02 
5.161000e+00 5.062706e-02 
5.162000e+00 5.087728e-02 
5.163000e+00 5.112532e-02 
5.164000e+00 5.137120e-02 
5.165000e+00 5.161491e-02 
5.166000e+00 5.185645e-02 
5.167000e+00 5.209584e-02 
5.168000e+00 5.233307e-02 
5.169000e+00 5.256815e-02 
5.170000e+00 5.280109e-02 
5.171000e+00 5.303187e-02 
5.172000e+00 5.326052e-02 
5.173000e+00 5.348703e-02 
5.174000e+00 5.371140e-02 
5.175000e+00 5.393365e-02 
5.176000e+00 5.415376e-02 
5.177000e+00 5.437176e-02 
5.178000e+00 5.458763e-02 
5.179000e+00 5.480140e-02 
5.180000e+00 5.501305e-02 
5.181000e+00 5.522259e-02 
5.182000e+00 5.543003e-02 
5.183000e+00 5.563537e-02 
5.184000e+00 5.583862e-02 
5.185000e+00 5.603977e-02 
5.186000e+00 5.623884e-02 
5.187000e+00 5.643582e-02 
5.188000e+00 5.663072e-02 
5.189000e+00 5.682355e-02 
5.190000e+00 5.701431e-02 
5.191000e+00 5.720300e-02 
5.192000e+00 5.738963e-02 
5.193000e+00 5.757420e-02 
5.194000e+00 5.775672e-02 
5.195000e+00 5.793718e-02 
5.196000e+00 5.811560e-02 
5.197000e+00 5.829198e-02 
5.198000e+00 5.846632e-02 
5.199000e+00 5.863863e-02 
5.200000e+00 5.880891e-02 
5.201000e+00 5.897716e-02 
5.202000e+00 5.914340e-02 
5.203000e+00 5.930762e-02 
5.204000e+00 5.946983e-02 
5.205000e+00 5.963004e-02 
5.206000e+00 5.978824e-02 
5.207000e+00 5.994444e-02 
5.208000e+00 6.009866e-02 
5.209000e+00 6.025088e-02 
5.210000e+00 6.040112e-02 
5.211000e+00 6.054939e-02 
5.212000e+00 6.069567e-02 
5.213000e+00 6.083999e-02 
5.214000e+00 6.098235e-02 
5.215000e+00 6.112274e-02 
5.216000e+00 6.126118e-02 
5.217000e+00 6.139767e-02 
5.218000e+00 6.153221e-02 
5.219000e+00 6.166482e-02 
5.220000e+00 6.179548e-02 
5.221000e+00 6.192422e-02 
5.222000e+00 6.205103e-02 
5.223000e+00 6.217591e-02 
5.224000e+00 6.229888e-02 
5.225000e+00 6.241994e-02 
5.226000e+00 6.253909e-02 
5.227000e+00 6.265635e-02 
5.228000e+00 6.277170e-02 
5.229000e+00 6.288516e-02 
5.230000e+00 6.299674e-02 
5.231000e+00 6.310643e-02 
5.232000e+00 6.321425e-02 
5.233000e+00 6.332020e-02 
5.234000e+00 6.342428e-02 
5.235000e+00 6.352650e-02 
5.236000e+00 6.362686e-02 
5.237000e+00 6.372538e-02 
5.238000e+00 6.382204e-02 
5.239000e+00 6.391687e-02 
5.240000e+00 6.400986e-02 
5.241000e+00 6.410102e-02 
5.242000e+00 6.419036e-02 
5.243000e+00 6.427788e-02 
5.244000e+00 6.436359e-02 
5.245000e+00 6.444748e-02 
5.246000e+00 6.452958e-02 
5.247000e+00 6.460987e-02 
5.248000e+00 6.468838e-02 
5.249000e+00 6.476509e-02 
5.250000e+00 6.484003e-02 
5.251000e+00 6.491318e-02 
5.252000e+00 6.498457e-02 
5.253000e+00 6.505419e-02 
5.254000e+00 6.512206e-02 
5.255000e+00 6.518817e-02 
5.256000e+00 6.525253e-02 
5.257000e+00 6.531514e-02 
5.258000e+00 6.537602e-02 
5.259000e+00 6.543517e-02 
5.260000e+00 6.549259e-02 
5.261000e+00 6.554829e-02 
5.262000e+00 6.560227e-02 
5.263000e+00 6.565455e-02 
5.264000e+00 6.570512e-02 
5.265000e+00 6.575399e-02 
5.266000e+00 6.580117e-02 
5.267000e+00 6.584667e-02 
5.268000e+00 6.589048e-02 
5.269000e+00 6.593262e-02 
5.270000e+00 6.597309e-02 
5.271000e+00 6.601189e-02 
5.272000e+00 6.604904e-02 
5.273000e+00 6.608453e-02 
5.274000e+00 6.611838e-02 
5.275000e+00 6.615059e-02 
5.276000e+00 6.618116e-02 
5.277000e+00 6.621010e-02 
5.278000e+00 6.623742e-02 
5.279000e+00 6.626312e-02 
5.280000e+00 6.628721e-02 
5.281000e+00 6.630970e-02 
5.282000e+00 6.633059e-02 
5.283000e+00 6.634988e-02 
5.284000e+00 6.636759e-02 
5.285000e+00 6.638371e-02 
5.286000e+00 6.639826e-02 
5.287000e+00 6.641124e-02 
5.288000e+00 6.642265e-02 
5.289000e+00 6.643251e-02 
5.290000e+00 6.644081e-02 
5.291000e+00 6.644757e-02 
5.292000e+00 6.645279e-02 
5.293000e+00 6.645648e-02 
5.294000e+00 6.645864e-02 
5.295000e+00 6.645928e-02 
5.296000e+00 6.645840e-02 
5.297000e+00 6.645601e-02 
5.298000e+00 6.645212e-02 
5.299000e+00 6.644674e-02 
5.300000e+00 6.643986e-02 
5.301000e+00 6.643150e-02 
5.302000e+00 6.642165e-02 
5.303000e+00 6.641034e-02 
5.304000e+00 6.639756e-02 
5.305000e+00 6.638332e-02 
5.306000e+00 6.636763e-02 
5.307000e+00 6.635049e-02 
5.308000e+00 6.633191e-02 
5.309000e+00 6.631189e-02 
5.310000e+00 6.629044e-02 
5.311000e+00 6.626757e-02 
5.312000e+00 6.624329e-02 
5.313000e+00 6.621759e-02 
5.314000e+00 6.619049e-02 
5.315000e+00 6.616200e-02 
5.316000e+00 6.613211e-02 
5.317000e+00 6.610083e-02 
5.318000e+00 6.606818e-02 
5.319000e+00 6.603416e-02 
5.320000e+00 6.599877e-02 
5.321000e+00 6.596201e-02 
5.322000e+00 6.592391e-02 
5.323000e+00 6.588446e-02 
5.324000e+00 6.584367e-02 
5.325000e+00 6.580154e-02 
5.326000e+00 6.575809e-02 
5.327000e+00 6.571331e-02 
5.328000e+00 6.566722e-02 
5.329000e+00 6.561982e-02 
5.330000e+00 6.557112e-02 
5.331000e+00 6.552112e-02 
5.332000e+00 6.546983e-02 
5.333000e+00 6.541726e-02 
5.334000e+00 6.536341e-02 
5.335000e+00 6.530829e-02 
5.336000e+00 6.525191e-02 
5.337000e+00 6.519426e-02 
5.338000e+00 6.513537e-02 
5.339000e+00 6.507524e-02 
5.340000e+00 6.501386e-02 
5.341000e+00 6.495125e-02 
5.342000e+00 6.488742e-02 
5.343000e+00 6.482237e-02 
5.344000e+00 6.475611e-02 
5.345000e+00 6.468864e-02 
5.346000e+00 6.461997e-02 
5.347000e+00 6.455011e-02 
5.348000e+00 6.447906e-02 
5.349000e+00 6.440683e-02 
5.350000e+00 6.433343e-02 
5.351000e+00 6.425886e-02 
5.352000e+00 6.418313e-02 
5.353000e+00 6.410625e-02 
5.354000e+00 6.402821e-02 
5.355000e+00 6.394904e-02 
5.356000e+00 6.386874e-02 
5.357000e+00 6.378730e-02 
5.358000e+00 6.370475e-02 
5.359000e+00 6.362107e-02 
5.360000e+00 6.353629e-02 
5.361000e+00 6.345041e-02 
5.362000e+00 6.336344e-02 
5.363000e+00 6.327537e-02 
5.364000e+00 6.318622e-02 
5.365000e+00 6.309600e-02 
5.366000e+00 6.300471e-02 
5.367000e+00 6.291235e-02 
5.368000e+00 6.281894e-02 
5.369000e+00 6.272448e-02 
5.370000e+00 6.262898e-02 
5.371000e+00 6.253244e-02 
5.372000e+00 6.243486e-02 
5.373000e+00 6.233627e-02 
5.374000e+00 6.223666e-02 
5.375000e+00 6.213604e-02 
5.376000e+00 6.203441e-02 
5.377000e+00 6.193179e-02 
5.378000e+00 6.182818e-02 
5.379000e+00 6.172358e-02 
5.380000e+00 6.161801e-02 
5.381000e+00 6.151146e-02 
5.382000e+00 6.140395e-02 
5.383000e+00 6.129548e-02 
5.384000e+00 6.118606e-02 
5.385000e+00 6.107570e-02 
5.386000e+00 6.096439e-02 
5.387000e+00 6.085216e-02 
5.388000e+00 6.073900e-02 
5.389000e+00 6.062492e-02 
5.390000e+00 6.050993e-02 
5.391000e+00 6.039403e-02 
5.392000e+00 6.027724e-02 
5.393000e+00 6.015955e-02 
5.394000e+00 6.004097e-02 
5.395000e+00 5.992152e-02 
5.396000e+00 5.980119e-02 
5.397000e+00 5.968000e-02 
5.398000e+00 5.955795e-02 
5.399000e+00 5.943504e-02 
5.400000e+00 5.931129e-02 
5.401000e+00 5.918669e-02 
5.402000e+00 5.906126e-02 
5.403000e+00 5.893501e-02 
5.404000e+00 5.880793e-02 
5.405000e+00 5.868004e-02 
5.406000e+00 5.855134e-02 
5.407000e+00 5.842184e-02 
5.408000e+00 5.829155e-02 
5.409000e+00 5.816046e-02 
5.410000e+00 5.802860e-02 
5.411000e+00 5.789596e-02 
5.412000e+00 5.776255e-02 
5.413000e+00 5.762837e-02 
5.414000e+00 5.749344e-02 
5.415000e+00 5.735777e-02 
5.416000e+00 5.722134e-02 
5.417000e+00 5.708419e-02 
5.418000e+00 5.694630e-02 
5.419000e+00 5.680768e-02 
5.420000e+00 5.666835e-02 
5.421000e+00 5.652831e-02 
5.422000e+00 5.638757e-02 
5.423000e+00 5.624612e-02 
5.424000e+00 5.610399e-02 
5.425000e+00 5.596117e-02 
5.426000e+00 5.581767e-02 
5.427000e+00 5.567349e-02 
5.428000e+00 5.552866e-02 
5.429000e+00 5.538316e-02 
5.430000e+00 5.523701e-02 
5.431000e+00 5.509021e-02 
5.432000e+00 5.494277e-02 
5.433000e+00 5.479469e-02 
5.434000e+00 5.464599e-02 
5.435000e+00 5.449667e-02 
5.436000e+00 5.434673e-02 
5.437000e+00 5.419618e-02 
5.438000e+00 5.404503e-02 
5.439000e+00 5.389328e-02 
5.440000e+00 5.374095e-02 
5.441000e+00 5.358803e-02 
5.442000e+00 5.343453e-02 
5.443000e+00 5.328046e-02 
5.444000e+00 5.312583e-02 
5.445000e+00 5.297063e-02 
5.446000e+00 5.281489e-02 
5.447000e+00 5.265860e-02 
5.448000e+00 5.250176e-02 
5.449000e+00 5.234440e-02 
5.450000e+00 5.218651e-02 
5.451000e+00 5.202809e-02 
5.452000e+00 5.186916e-02 
5.453000e+00 5.170973e-02 
5.454000e+00 5.154978e-02 
5.455000e+00 5.138935e-02 
5.456000e+00 5.122842e-02 
5.457000e+00 5.106701e-02 
5.458000e+00 5.090512e-02 
5.459000e+00 5.074276e-02 
5.460000e+00 5.057993e-02 
5.461000e+00 5.041664e-02 
5.462000e+00 5.025290e-02 
5.463000e+00 5.008872e-02 
5.464000e+00 4.992409e-02 
5.465000e+00 4.975902e-02 
5.466000e+00 4.959353e-02 
5.467000e+00 4.942761e-02 
5.468000e+00 4.926128e-02 
5.469000e+00 4.909453e-02 
5.470000e+00 4.892738e-02 
5.471000e+00 4.875983e-02 
5.472000e+00 4.859189e-02 
5.473000e+00 4.842356e-02 
5.474000e+00 4.825485e-02 
5.475000e+00 4.808576e-02 
5.476000e+00 4.791631e-02 
5.477000e+00 4.774649e-02 
5.478000e+00 4.757631e-02 
5.479000e+00 4.740579e-02 
5.480000e+00 4.723492e-02 
5.481000e+00 4.706370e-02 
5.482000e+00 4.689216e-02 
5.483000e+00 4.672028e-02 
5.484000e+00 4.654809e-02 
5.485000e+00 4.637558e-02 
5.486000e+00 4.620276e-02 
5.487000e+00 4.602963e-02 
5.488000e+00 4.585621e-02 
5.489000e+00 4.568249e-02 
5.490000e+00 4.550848e-02 
5.491000e+00 4.533420e-02 
5.492000e+00 4.515964e-02 
5.493000e+00 4.498481e-02 
5.494000e+00 4.480971e-02 
5.495000e+00 4.463436e-02 
5.496000e+00 4.445875e-02 
5.497000e+00 4.428290e-02 
5.498000e+00 4.410680e-02 
5.499000e+00 4.393047e-02 
5.500000e+00 4.375391e-02 
5.501000e+00 4.357713e-02 
5.502000e+00 4.340013e-02 
5.503000e+00 4.322291e-02 
5.504000e+00 4.304549e-02 
5.505000e+00 4.286786e-02 
5.506000e+00 4.269004e-02 
5.507000e+00 4.251203e-02 
5.508000e+00 4.233383e-02 
5.509000e+00 4.215545e-02 
5.510000e+00 4.197690e-02 
5.511000e+00 4.179818e-02 
5.512000e+00 4.161930e-02 
5.513000e+00 4.144026e-02 
5.514000e+00 4.126106e-02 
5.515000e+00 4.108172e-02 
5.516000e+00 4.090224e-02 
5.517000e+00 4.072262e-02 
5.518000e+00 4.054287e-02 
5.519000e+00 4.036300e-02 
5.520000e+00 4.018300e-02 
5.521000e+00 4.000290e-02 
5.522000e+00 3.982268e-02 
5.523000e+00 3.964236e-02 
5.524000e+00 3.946194e-02 
5.525000e+00 3.928142e-02 
5.526000e+00 3.910082e-02 
5.527000e+00 3.892013e-02 
5.528000e+00 3.873937e-02 
5.529000e+00 3.855853e-02 
5.530000e+00 3.837763e-02 
5.531000e+00 3.819667e-02 
5.532000e+00 3.801565e-02 
5.533000e+00 3.783457e-02 
5.534000e+00 3.765345e-02 
5.535000e+00 3.747229e-02 
5.536000e+00 3.729109e-02 
5.537000e+00 3.710986e-02 
5.538000e+00 3.692861e-02 
5.539000e+00 3.674733e-02 
5.540000e+00 3.656604e-02 
5.541000e+00 3.638473e-02 
5.542000e+00 3.620342e-02 
5.543000e+00 3.602211e-02 
5.544000e+00 3.584080e-02 
5.545000e+00 3.565950e-02 
5.546000e+00 3.547821e-02 
5.547000e+00 3.529695e-02 
5.548000e+00 3.511570e-02 
5.549000e+00 3.493448e-02 
5.550000e+00 3.475330e-02 
5.551000e+00 3.457216e-02 
5.552000e+00 3.439105e-02 
5.553000e+00 3.421000e-02 
5.554000e+00 3.402900e-02 
5.555000e+00 3.384805e-02 
5.556000e+00 3.366717e-02 
5.557000e+00 3.348635e-02 
5.558000e+00 3.330560e-02 
5.559000e+00 3.312493e-02 
5.560000e+00 3.294434e-02 
5.561000e+00 3.276384e-02 
5.562000e+00 3.258342e-02 
5.563000e+00 3.240310e-02 
5.564000e+00 3.222288e-02 
5.565000e+00 3.204277e-02 
5.566000e+00 3.186276e-02 
5.567000e+00 3.168286e-02 
5.568000e+00 3.150308e-02 
5.569000e+00 3.132343e-02 
5.570000e+00 3.114390e-02 
5.571000e+00 3.096450e-02 
5.572000e+00 3.078523e-02 
5.573000e+00 3.060611e-02 
5.574000e+00 3.042713e-02 
5.575000e+00 3.024829e-02 
5.576000e+00 3.006961e-02 
5.577000e+00 2.989109e-02 
5.578000e+00 2.971273e-02 
5.579000e+00 2.953454e-02 
5.580000e+00 2.935651e-02 
5.581000e+00 2.917866e-02 
5.582000e+00 2.900099e-02 
5.583000e+00 2.882350e-02 
5.584000e+00 2.864620e-02 
5.585000e+00 2.846908e-02 
5.586000e+00 2.829217e-02 
5.587000e+00 2.811545e-02 
5.588000e+00 2.793894e-02 
5.589000e+00 2.776264e-02 
5.590000e+00 2.758654e-02 
5.591000e+00 2.741067e-02 
5.592000e+00 2.723501e-02 
5.593000e+00 2.705958e-02 
5.594000e+00 2.688437e-02 
5.595000e+00 2.670940e-02 
5.596000e+00 2.653466e-02 
5.597000e+00 2.636016e-02 
5.598000e+00 2.618591e-02 
5.599000e+00 2.601191e-02 
5.600000e+00 2.583815e-02 
5.601000e+00 2.566465e-02 
5.602000e+00 2.549142e-02 
5.603000e+00 2.531844e-02 
5.604000e+00 2.514573e-02 
5.605000e+00 2.497329e-02 
5.606000e+00 2.480113e-02 
5.607000e+00 2.462925e-02 
5.608000e+00 2.445764e-02 
5.609000e+00 2.428633e-02 
5.610000e+00 2.411530e-02 
5.611000e+00 2.394456e-02 
5.612000e+00 2.377412e-02 
5.613000e+00 2.360399e-02 
5.614000e+00 2.343415e-02 
5.615000e+00 2.326463e-02 
5.616000e+00 2.309541e-02 
5.617000e+00 2.292651e-02 
5.618000e+00 2.275793e-02 
5.619000e+00 2.258967e-02 
5.620000e+00 2.242173e-02 
5.621000e+00 2.225412e-02 
5.622000e+00 2.208685e-02 
5.623000e+00 2.191991e-02 
5.624000e+00 2.175330e-02 
5.625000e+00 2.158704e-02 
5.626000e+00 2.142113e-02 
5.627000e+00 2.125556e-02 
5.628000e+00 2.109035e-02 
5.629000e+00 2.092549e-02 
5.630000e+00 2.076099e-02 
5.631000e+00 2.059685e-02 
5.632000e+00 2.043308e-02 
5.633000e+00 2.026967e-02 
5.634000e+00 2.010664e-02 
5.635000e+00 1.994398e-02 
5.636000e+00 1.978170e-02 
5.637000e+00 1.961979e-02 
5.638000e+00 1.945828e-02 
5.639000e+00 1.929714e-02 
5.640000e+00 1.913640e-02 
5.641000e+00 1.897605e-02 
5.642000e+00 1.881610e-02 
5.643000e+00 1.865655e-02 
5.644000e+00 1.849740e-02 
5.645000e+00 1.833865e-02 
5.646000e+00 1.818031e-02 
5.647000e+00 1.802238e-02 
5.648000e+00 1.786486e-02 
5.649000e+00 1.770776e-02 
5.650000e+00 1.755108e-02 
5.651000e+00 1.739482e-02 
5.652000e+00 1.723899e-02 
5.653000e+00 1.708358e-02 
5.654000e+00 1.692860e-02 
5.655000e+00 1.677406e-02 
5.656000e+00 1.661995e-02 
5.657000e+00 1.646627e-02 
5.658000e+00 1.631304e-02 
5.659000e+00 1.616025e-02 
5.660000e+00 1.600791e-02 
5.661000e+00 1.585602e-02 
5.662000e+00 1.570458e-02 
5.663000e+00 1.555359e-02 
5.664000e+00 1.540305e-02 
5.665000e+00 1.525298e-02 
5.666000e+00 1.510337e-02 
5.667000e+00 1.495422e-02 
5.668000e+00 1.480553e-02 
5.669000e+00 1.465732e-02 
5.670000e+00 1.450957e-02 
5.671000e+00 1.436230e-02 
5.672000e+00 1.421550e-02 
5.673000e+00 1.406918e-02 
5.674000e+00 1.392334e-02 
5.675000e+00 1.377798e-02 
5.676000e+00 1.363311e-02 
5.677000e+00 1.348872e-02 
5.678000e+00 1.334482e-02 
5.679000e+00 1.320141e-02 
5.680000e+00 1.305850e-02 
5.681000e+00 1.291608e-02 
5.682000e+00 1.277416e-02 
5.683000e+00 1.263273e-02 
5.684000e+00 1.249181e-02 
5.685000e+00 1.235140e-02 
5.686000e+00 1.221148e-02 
5.687000e+00 1.207208e-02 
5.688000e+00 1.193318e-02 
5.689000e+00 1.179480e-02 
5.690000e+00 1.165693e-02 
5.691000e+00 1.151957e-02 
5.692000e+00 1.138273e-02 
5.693000e+00 1.124641e-02 
5.694000e+00 1.111061e-02 
5.695000e+00 1.097533e-02 
5.696000e+00 1.084058e-02 
5.697000e+00 1.070636e-02 
5.698000e+00 1.057266e-02 
5.699000e+00 1.043949e-02 
5.700000e+00 1.030685e-02 
5.701000e+00 1.017475e-02 
5.702000e+00 1.004318e-02 
5.703000e+00 9.912143e-03 
5.704000e+00 9.781647e-03 
5.705000e+00 9.651691e-03 
5.706000e+00 9.522275e-03 
5.707000e+00 9.393402e-03 
5.708000e+00 9.265074e-03 
5.709000e+00 9.137290e-03 
5.710000e+00 9.010054e-03 
5.711000e+00 8.883367e-03 
5.712000e+00 8.757229e-03 
5.713000e+00 8.631643e-03 
5.714000e+00 8.506609e-03 
5.715000e+00 8.382130e-03 
5.716000e+00 8.258206e-03 
5.717000e+00 8.134839e-03 
5.718000e+00 8.012030e-03 
5.719000e+00 7.889781e-03 
5.720000e+00 7.768092e-03 
5.721000e+00 7.646965e-03 
5.722000e+00 7.526401e-03 
5.723000e+00 7.406401e-03 
5.724000e+00 7.286967e-03 
5.725000e+00 7.168099e-03 
5.726000e+00 7.049799e-03 
5.727000e+00 6.932068e-03 
5.728000e+00 6.814907e-03 
5.729000e+00 6.698317e-03 
5.730000e+00 6.582299e-03 
5.731000e+00 6.466854e-03 
5.732000e+00 6.351983e-03 
5.733000e+00 6.237688e-03 
5.734000e+00 6.123968e-03 
5.735000e+00 6.010825e-03 
5.736000e+00 5.898259e-03 
5.737000e+00 5.786273e-03 
5.738000e+00 5.674866e-03 
5.739000e+00 5.564040e-03 
5.740000e+00 5.453794e-03 
5.741000e+00 5.344131e-03 
5.742000e+00 5.235051e-03 
5.743000e+00 5.126554e-03 
5.744000e+00 5.018642e-03 
5.745000e+00 4.911315e-03 
5.746000e+00 4.804573e-03 
5.747000e+00 4.698418e-03 
5.748000e+00 4.592850e-03 
5.749000e+00 4.487870e-03 
5.750000e+00 4.383478e-03 
5.751000e+00 4.279675e-03 
5.752000e+00 4.176461e-03 
5.753000e+00 4.073837e-03 
5.754000e+00 3.971805e-03 
5.755000e+00 3.870363e-03 
5.756000e+00 3.769512e-03 
5.757000e+00 3.669254e-03 
5.758000e+00 3.569588e-03 
5.759000e+00 3.470515e-03 
5.760000e+00 3.372036e-03 
5.761000e+00 3.274150e-03 
5.762000e+00 3.176858e-03 
5.763000e+00 3.080160e-03 
5.764000e+00 2.984057e-03 
5.765000e+00 2.888550e-03 
5.766000e+00 2.793637e-03 
5.767000e+00 2.699320e-03 
5.768000e+00 2.605599e-03 
5.769000e+00 2.512474e-03 
5.770000e+00 2.419945e-03 
5.771000e+00 2.328012e-03 
5.772000e+00 2.236676e-03 
5.773000e+00 2.145937e-03 
5.774000e+00 2.055794e-03 
5.775000e+00 1.966248e-03 
5.776000e+00 1.877299e-03 
5.777000e+00 1.788947e-03 
5.778000e+00 1.701193e-03 
5.779000e+00 1.614035e-03 
5.780000e+00 1.527474e-03 
5.781000e+00 1.441511e-03 
5.782000e+00 1.356144e-03 
5.783000e+00 1.271375e-03 
5.784000e+00 1.187202e-03 
5.785000e+00 1.103626e-03 
5.786000e+00 1.020646e-03 
5.787000e+00 9.382633e-04 
5.788000e+00 8.564767e-04 
5.789000e+00 7.752862e-04 
5.790000e+00 6.946917e-04 
5.791000e+00 6.146928e-04 
5.792000e+00 5.352895e-04 
5.793000e+00 4.564814e-04 
5.794000e+00 3.782683e-04 
5.795000e+00 3.006498e-04 
5.796000e+00 2.236256e-04 
5.797000e+00 1.471955e-04 
5.798000e+00 7.135900e-05 
5.799000e+00 -3.884209e-06 
5.800000e+00 -7.853452e-05 
5.801000e+00 -1.525924e-04 
5.802000e+00 -2.260581e-04 
5.803000e+00 -2.989323e-04 
5.804000e+00 -3.712153e-04 
5.805000e+00 -4.429077e-04 
5.806000e+00 -5.140099e-04 
5.807000e+00 -5.845225e-04 
5.808000e+00 -6.544460e-04 
5.809000e+00 -7.237810e-04 
5.810000e+00 -7.925280e-04 
5.811000e+00 -8.606876e-04 
5.812000e+00 -9.282605e-04 
5.813000e+00 -9.952473e-04 
5.814000e+00 -1.061649e-03 
5.815000e+00 -1.127465e-03 
5.816000e+00 -1.192697e-03 
5.817000e+00 -1.257346e-03 
5.818000e+00 -1.321413e-03 
5.819000e+00 -1.384897e-03 
5.820000e+00 -1.447800e-03 
5.821000e+00 -1.510123e-03 
5.822000e+00 -1.571866e-03 
5.823000e+00 -1.633030e-03 
5.824000e+00 -1.693616e-03 
5.825000e+00 -1.753625e-03 
5.826000e+00 -1.813058e-03 
5.827000e+00 -1.871915e-03 
5.828000e+00 -1.930198e-03 
5.829000e+00 -1.987907e-03 
5.830000e+00 -2.045043e-03 
5.831000e+00 -2.101608e-03 
5.832000e+00 -2.157602e-03 
5.833000e+00 -2.213026e-03 
5.834000e+00 -2.267881e-03 
5.835000e+00 -2.322169e-03 
5.836000e+00 -2.375889e-03 
5.837000e+00 -2.429044e-03 
5.838000e+00 -2.481635e-03 
5.839000e+00 -2.533661e-03 
5.840000e+00 -2.585126e-03 
5.841000e+00 -2.636029e-03 
5.842000e+00 -2.686371e-03 
5.843000e+00 -2.736155e-03 
5.844000e+00 -2.785380e-03 
5.845000e+00 -2.834049e-03 
5.846000e+00 -2.882162e-03 
5.847000e+00 -2.929721e-03 
5.848000e+00 -2.976727e-03 
5.849000e+00 -3.023181e-03 
5.850000e+00 -3.069084e-03 
5.851000e+00 -3.114438e-03 
5.852000e+00 -3.159244e-03 
5.853000e+00 -3.203502e-03 
5.854000e+00 -3.247216e-03 
5.855000e+00 -3.290385e-03 
5.856000e+00 -3.333012e-03 
5.857000e+00 -3.375097e-03 
5.858000e+00 -3.416641e-03 
5.859000e+00 -3.457648e-03 
5.860000e+00 -3.498117e-03 
5.861000e+00 -3.538050e-03 
5.862000e+00 -3.577448e-03 
5.863000e+00 -3.616314e-03 
5.864000e+00 -3.654648e-03 
5.865000e+00 -3.692453e-03 
5.866000e+00 -3.729728e-03 
5.867000e+00 -3.766477e-03 
5.868000e+00 -3.802700e-03 
5.869000e+00 -3.838399e-03 
5.870000e+00 -3.873576e-03 
5.871000e+00 -3.908232e-03 
5.872000e+00 -3.942369e-03 
5.873000e+00 -3.975988e-03 
5.874000e+00 -4.009090e-03 
5.875000e+00 -4.041679e-03 
5.876000e+00 -4.073754e-03 
5.877000e+00 -4.105319e-03 
5.878000e+00 -4.136374e-03 
5.879000e+00 -4.166921e-03 
5.880000e+00 -4.196962e-03 
5.881000e+00 -4.226498e-03 
5.882000e+00 -4.255532e-03 
5.883000e+00 -4.284064e-03 
5.884000e+00 -4.312098e-03 
5.885000e+00 -4.339633e-03 
5.886000e+00 -4.366673e-03 
5.887000e+00 -4.393219e-03 
5.888000e+00 -4.419273e-03 
5.889000e+00 -4.444837e-03 
5.890000e+00 -4.469911e-03 
5.891000e+00 -4.494499e-03 
5.892000e+00 -4.518603e-03 
5.893000e+00 -4.542223e-03 
5.894000e+00 -4.565361e-03 
5.895000e+00 -4.588021e-03 
5.896000e+00 -4.610203e-03 
5.897000e+00 -4.631909e-03 
5.898000e+00 -4.653142e-03 
5.899000e+00 -4.673903e-03 
5.900000e+00 -4.694194e-03 
5.901000e+00 -4.714017e-03 
5.902000e+00 -4.733375e-03 
5.903000e+00 -4.752268e-03 
5.904000e+00 -4.770700e-03 
5.905000e+00 -4.788672e-03 
5.906000e+00 -4.806185e-03 
5.907000e+00 -4.823243e-03 
5.908000e+00 -4.839847e-03 
5.909000e+00 -4.855999e-03 
5.910000e+00 -4.871701e-03 
5.911000e+00 -4.886955e-03 
5.912000e+00 -4.901763e-03 
5.913000e+00 -4.916128e-03 
5.914000e+00 -4.930051e-03 
5.915000e+00 -4.943535e-03 
5.916000e+00 -4.956581e-03 
5.917000e+00 -4.969192e-03 
5.918000e+00 -4.981370e-03 
5.919000e+00 -4.993117e-03 
5.920000e+00 -5.004435e-03 
5.921000e+00 -5.015326e-03 
5.922000e+00 -5.025793e-03 
5.923000e+00 -5.035837e-03 
5.924000e+00 -5.045461e-03 
5.925000e+00 -5.054668e-03 
5.926000e+00 -5.063458e-03 
5.927000e+00 -5.071835e-03 
5.928000e+00 -5.079800e-03 
5.929000e+00 -5.087356e-03 
5.930000e+00 -5.094506e-03 
5.931000e+00 -5.101250e-03 
5.932000e+00 -5.107593e-03 
5.933000e+00 -5.113535e-03 
5.934000e+00 -5.119079e-03 
5.935000e+00 -5.124228e-03 
5.936000e+00 -5.128983e-03 
5.937000e+00 -5.133347e-03 
5.938000e+00 -5.137323e-03 
5.939000e+00 -5.140912e-03 
5.940000e+00 -5.144117e-03 
5.941000e+00 -5.146941e-03 
5.942000e+00 -5.149385e-03 
5.943000e+00 -5.151452e-03 
5.944000e+00 -5.153144e-03 
5.945000e+00 -5.154464e-03 
5.946000e+00 -5.155413e-03 
5.947000e+00 -5.155996e-03 
5.948000e+00 -5.156212e-03 
5.949000e+00 -5.156066e-03 
5.950000e+00 -5.155560e-03 
5.951000e+00 -5.154695e-03 
5.952000e+00 -5.153475e-03 
5.953000e+00 -5.151902e-03 
5.954000e+00 -5.149977e-03 
5.955000e+00 -5.147705e-03 
5.956000e+00 -5.145086e-03 
5.957000e+00 -5.142124e-03 
5.958000e+00 -5.138820e-03 
5.959000e+00 -5.135178e-03 
5.960000e+00 -5.131200e-03 
5.961000e+00 -5.126888e-03 
5.962000e+00 -5.122245e-03 
5.963000e+00 -5.117273e-03 
5.964000e+00 -5.111975e-03 
5.965000e+00 -5.106353e-03 
5.966000e+00 -5.100409e-03 
5.967000e+00 -5.094147e-03 
5.968000e+00 -5.087568e-03 
5.969000e+00 -5.080676e-03 
5.970000e+00 -5.073472e-03 
5.971000e+00 -5.065959e-03 
5.972000e+00 -5.058140e-03 
5.973000e+00 -5.050018e-03 
5.974000e+00 -5.041594e-03 
5.975000e+00 -5.032871e-03 
5.976000e+00 -5.023852e-03 
5.977000e+00 -5.014540e-03 
5.978000e+00 -5.004937e-03 
5.979000e+00 -4.995045e-03 
5.980000e+00 -4.984867e-03 
5.981000e+00 -4.974405e-03 
5.982000e+00 -4.963663e-03 
5.983000e+00 -4.952642e-03 
5.984000e+00 -4.941346e-03 
5.985000e+00 -4.929777e-03 
5.986000e+00 -4.917937e-03 
5.987000e+00 -4.905829e-03 
5.988000e+00 -4.893455e-03 
5.989000e+00 -4.880819e-03 
5.990000e+00 -4.867923e-03 
5.991000e+00 -4.854769e-03 
5.992000e+00 -4.841360e-03 
5.993000e+00 -4.827698e-03 
5.994000e+00 -4.813787e-03 
5.995000e+00 -4.799628e-03 
5.996000e+00 -4.785225e-03 
5.997000e+00 -4.770580e-03 
5.998000e+00 -4.755695e-03 
5.999000e+00 -4.740573e-03 
6.000000e+00 -4.725217e-03 
6.001000e+00 -4.709630e-03 
6.002000e+00 -4.693814e-03 
6.003000e+00 -4.677771e-03 
6.004000e+00 -4.661505e-03 
6.005000e+00 -4.645017e-03 
6.006000e+00 -4.628311e-03 
6.007000e+00 -4.611389e-03 
6.008000e+00 -4.594254e-03 
6.009000e+00 -4.576908e-03 
6.010000e+00 -4.559355e-03 
6.011000e+00 -4.541596e-03 
6.012000e+00 -4.523634e-03 
6.013000e+00 -4.505472e-03 
6.014000e+00 -4.487113e-03 
6.015000e+00 -4.468559e-03 
6.016000e+00 -4.449812e-03 
6.017000e+00 -4.430876e-03 
6.018000e+00 -4.411753e-03 
6.019000e+00 -4.392446e-03 
6.020000e+00 -4.372957e-03 
6.021000e+00 -4.353289e-03 
6.022000e+00 -4.333445e-03 
6.023000e+00 -4.313427e-03 
6.024000e+00 -4.293238e-03 
6.025000e+00 -4.272880e-03 
6.026000e+00 -4.252356e-03 
6.027000e+00 -4.231670e-03 
6.028000e+00 -4.210822e-03 
6.029000e+00 -4.189816e-03 
6.030000e+00 -4.168656e-03 
6.031000e+00 -4.147342e-03 
6.032000e+00 -4.125878e-03 
6.033000e+00 -4.104267e-03 
6.034000e+00 -4.082511e-03 
6.035000e+00 -4.060612e-03 
6.036000e+00 -4.038574e-03 
6.037000e+00 -4.016399e-03 
6.038000e+00 -3.994090e-03 
6.039000e+00 -3.971649e-03 
6.040000e+00 -3.949078e-03 
6.041000e+00 -3.926381e-03 
6.042000e+00 -3.903560e-03 
6.043000e+00 -3.880618e-03 
6.044000e+00 -3.857557e-03 
6.045000e+00 -3.834380e-03 
6.046000e+00 -3.811089e-03 
6.047000e+00 -3.787687e-03 
6.048000e+00 -3.764177e-03 
6.049000e+00 -3.740561e-03 
6.050000e+00 -3.716842e-03 
6.051000e+00 -3.693023e-03 
6.052000e+00 -3.669105e-03 
6.053000e+00 -3.645092e-03 
6.054000e+00 -3.620986e-03 
6.055000e+00 -3.596790e-03 
6.056000e+00 -3.572506e-03 
6.057000e+00 -3.548136e-03 
6.058000e+00 -3.523685e-03 
6.059000e+00 -3.499153e-03 
6.060000e+00 -3.474543e-03 
6.061000e+00 -3.449859e-03 
6.062000e+00 -3.425102e-03 
6.063000e+00 -3.400276e-03 
6.064000e+00 -3.375382e-03 
6.065000e+00 -3.350423e-03 
6.066000e+00 -3.325402e-03 
6.067000e+00 -3.300321e-03 
6.068000e+00 -3.275183e-03 
6.069000e+00 -3.249991e-03 
6.070000e+00 -3.224746e-03 
6.071000e+00 -3.199451e-03 
6.072000e+00 -3.174109e-03 
6.073000e+00 -3.148723e-03 
6.074000e+00 -3.123294e-03 
6.075000e+00 -3.097826e-03 
6.076000e+00 -3.072320e-03 
6.077000e+00 -3.046779e-03 
6.078000e+00 -3.021206e-03 
6.079000e+00 -2.995604e-03 
6.080000e+00 -2.969973e-03 
6.081000e+00 -2.944318e-03 
6.082000e+00 -2.918641e-03 
6.083000e+00 -2.892943e-03 
6.084000e+00 -2.867228e-03 
6.085000e+00 -2.841497e-03 
6.086000e+00 -2.815754e-03 
6.087000e+00 -2.790000e-03 
6.088000e+00 -2.764238e-03 
6.089000e+00 -2.738471e-03 
6.090000e+00 -2.712700e-03 
6.091000e+00 -2.686929e-03 
6.092000e+00 -2.661159e-03 
6.093000e+00 -2.635393e-03 
6.094000e+00 -2.609633e-03 
6.095000e+00 -2.583883e-03 
6.096000e+00 -2.558143e-03 
6.097000e+00 -2.532416e-03 
6.098000e+00 -2.506705e-03 
6.099000e+00 -2.481012e-03 
6.100000e+00 -2.455340e-03 
6.101000e+00 -2.429690e-03 
6.102000e+00 -2.404065e-03 
6.103000e+00 -2.378468e-03 
6.104000e+00 -2.352900e-03 
6.105000e+00 -2.327363e-03 
6.106000e+00 -2.301861e-03 
6.107000e+00 -2.276395e-03 
6.108000e+00 -2.250968e-03 
6.109000e+00 -2.225582e-03 
6.110000e+00 -2.200239e-03 
6.111000e+00 -2.174941e-03 
6.112000e+00 -2.149691e-03 
6.113000e+00 -2.124490e-03 
6.114000e+00 -2.099342e-03 
6.115000e+00 -2.074248e-03 
6.116000e+00 -2.049210e-03 
6.117000e+00 -2.024230e-03 
6.118000e+00 -1.999312e-03 
6.119000e+00 -1.974456e-03 
6.120000e+00 -1.949665e-03 
6.121000e+00 -1.924942e-03 
6.122000e+00 -1.900287e-03 
6.123000e+00 -1.875705e-03 
6.124000e+00 -1.851195e-03 
6.125000e+00 -1.826762e-03 
6.126000e+00 -1.802406e-03 
6.127000e+00 -1.778130e-03 
6.128000e+00 -1.753936e-03 
6.129000e+00 -1.729825e-03 
6.130000e+00 -1.705801e-03 
6.131000e+00 -1.681865e-03 
6.132000e+00 -1.658019e-03 
6.133000e+00 -1.634265e-03 
6.134000e+00 -1.610606e-03 
6.135000e+00 -1.587042e-03 
6.136000e+00 -1.563576e-03 
6.137000e+00 -1.540211e-03 
6.138000e+00 -1.516948e-03 
6.139000e+00 -1.493788e-03 
6.140000e+00 -1.470735e-03 
6.141000e+00 -1.447790e-03 
6.142000e+00 -1.424954e-03 
6.143000e+00 -1.402230e-03 
6.144000e+00 -1.379620e-03 
6.145000e+00 -1.357126e-03 
6.146000e+00 -1.334749e-03 
6.147000e+00 -1.312491e-03 
6.148000e+00 -1.290354e-03 
6.149000e+00 -1.268340e-03 
6.150000e+00 -1.246452e-03 
6.151000e+00 -1.224690e-03 
6.152000e+00 -1.203056e-03 
6.153000e+00 -1.181553e-03 
6.154000e+00 -1.160181e-03 
6.155000e+00 -1.138944e-03 
6.156000e+00 -1.117842e-03 
6.157000e+00 -1.096877e-03 
6.158000e+00 -1.076052e-03 
6.159000e+00 -1.055368e-03 
6.160000e+00 -1.034825e-03 
6.161000e+00 -1.014428e-03 
6.162000e+00 -9.941758e-04 
6.163000e+00 -9.740715e-04 
6.164000e+00 -9.541165e-04 
6.165000e+00 -9.343125e-04 
6.166000e+00 -9.146609e-04 
6.167000e+00 -8.951636e-04 
6.168000e+00 -8.758221e-04 
6.169000e+00 -8.566379e-04 
6.170000e+00 -8.376127e-04 
6.171000e+00 -8.187481e-04 
6.172000e+00 -8.000456e-04 
6.173000e+00 -7.815067e-04 
6.174000e+00 -7.631330e-04 
6.175000e+00 -7.449260e-04 
6.176000e+00 -7.268873e-04 
6.177000e+00 -7.090182e-04 
6.178000e+00 -6.913204e-04 
6.179000e+00 -6.737951e-04 
6.180000e+00 -6.564440e-04 
6.181000e+00 -6.392684e-04 
6.182000e+00 -6.222698e-04 
6.183000e+00 -6.054496e-04 
6.184000e+00 -5.888091e-04 
6.185000e+00 -5.723497e-04 
6.186000e+00 -5.560729e-04 
6.187000e+00 -5.399799e-04 
6.188000e+00 -5.240721e-04 
6.189000e+00 -5.083509e-04 
6.190000e+00 -4.928175e-04 
6.191000e+00 -4.774732e-04 
6.192000e+00 -4.623194e-04 
6.193000e+00 -4.473572e-04 
6.194000e+00 -4.325879e-04 
6.195000e+00 -4.180128e-04 
6.196000e+00 -4.036331e-04 
6.197000e+00 -3.894500e-04 
6.198000e+00 -3.754646e-04 
6.199000e+00 -3.616782e-04 
6.200000e+00 -3.480920e-04 
6.201000e+00 -3.347070e-04 
6.202000e+00 -3.215244e-04 
6.203000e+00 -3.085453e-04 
6.204000e+00 -2.957709e-04 
6.205000e+00 -2.832021e-04 
6.206000e+00 -2.708402e-04 
6.207000e+00 -2.586860e-04 
6.208000e+00 -2.467408e-04 
6.209000e+00 -2.350054e-04 
6.210000e+00 -2.234809e-04 
6.211000e+00 -2.121683e-04 
6.212000e+00 -2.010686e-04 
6.213000e+00 -1.901827e-04 
6.214000e+00 -1.795116e-04 
6.215000e+00 -1.690562e-04 
6.216000e+00 -1.588174e-04 
6.217000e+00 -1.487961e-04 
6.218000e+00 -1.389933e-04 
6.219000e+00 -1.294097e-04 
6.220000e+00 -1.200462e-04 
6.221000e+00 -1.109036e-04 
6.222000e+00 -1.019829e-04 
6.223000e+00 -9.328467e-05 
6.224000e+00 -8.480982e-05 
6.225000e+00 -7.655908e-05 
6.226000e+00 -6.853322e-05 
6.227000e+00 -6.073297e-05 
6.228000e+00 -5.315904e-05 
6.229000e+00 -4.581214e-05 
6.230000e+00 -3.869295e-05 
6.231000e+00 -3.180214e-05 
6.232000e+00 -2.514037e-05 
6.233000e+00 -1.870828e-05 
6.234000e+00 -1.250647e-05 
6.235000e+00 -6.535554e-06 
6.236000e+00 -7.961156e-07 
6.237000e+00 4.711276e-06 
6.238000e+00 9.986071e-06 
6.239000e+00 1.502773e-05 
6.240000e+00 1.983575e-05 
6.241000e+00 2.440961e-05 
6.242000e+00 2.874884e-05 
6.243000e+00 3.285297e-05 
6.244000e+00 3.672155e-05 
6.245000e+00 4.035416e-05 
6.246000e+00 4.375037e-05 
6.247000e+00 4.690978e-05 
6.248000e+00 4.983203e-05 
6.249000e+00 5.251674e-05 
6.250000e+00 5.496357e-05 
6.251000e+00 5.717220e-05 
6.252000e+00 5.914231e-05 
6.253000e+00 6.087361e-05 
6.254000e+00 6.236583e-05 
6.255000e+00 6.361871e-05 
6.256000e+00 6.463200e-05 
6.257000e+00 6.540549e-05 
6.258000e+00 6.593898e-05 
6.259000e+00 6.623227e-05 
6.260000e+00 6.628520e-05 
6.261000e+00 6.609761e-05 
6.262000e+00 6.566937e-05 
6.263000e+00 6.500038e-05 
6.264000e+00 6.409052e-05 
6.265000e+00 6.293972e-05 
6.266000e+00 6.154792e-05 
6.267000e+00 5.991507e-05 
6.268000e+00 5.804116e-05 
6.269000e+00 5.592616e-05 
6.270000e+00 5.357010e-05 
6.271000e+00 5.097300e-05 
6.272000e+00 4.813490e-05 
6.273000e+00 4.505588e-05 
6.274000e+00 4.173601e-05 
6.275000e+00 3.817540e-05 
6.276000e+00 3.437416e-05 
6.277000e+00 3.033243e-05 
6.278000e+00 2.605038e-05 
6.279000e+00 2.152817e-05 
6.280000e+00 1.676599e-05 
6.281000e+00 1.176406e-05 
6.282000e+00 6.522606e-06 
6.283000e+00 1.041876e-06 
6.284000e+00 -4.677865e-06 
6.285000e+00 -1.063633e-05 
6.286000e+00 -1.683322e-05 
6.287000e+00 -2.326821e-05 
6.288000e+00 -2.994096e-05 
6.289000e+00 -3.685112e-05 
6.290000e+00 -4.399830e-05 
6.291000e+00 -5.138211e-05 
6.292000e+00 -5.900213e-05 
6.293000e+00 -6.685795e-05 
6.294000e+00 -7.494909e-05 
6.295000e+00 -8.327510e-05 
6.296000e+00 -9.183548e-05 
6.297000e+00 -1.006297e-04 
6.298000e+00 -1.096573e-04 
6.299000e+00 -1.189177e-04 
6.300000e+00 -1.284103e-04 
6.301000e+00 -1.381346e-04 
6.302000e+00 -1.480899e-04 
6.303000e+00 -1.582757e-04 
6.304000e+00 -1.686912e-04 
6.305000e+00 -1.793359e-04 
6.306000e+00 -1.902090e-04 
6.307000e+00 -2.013099e-04 
6.308000e+00 -2.126379e-04 
6.309000e+00 -2.241922e-04 
6.310000e+00 -2.359720e-04 
6.311000e+00 -2.479767e-04 
6.312000e+00 -2.602054e-04 
6.313000e+00 -2.726572e-04 
6.314000e+00 -2.853315e-04 
6.315000e+00 -2.982273e-04 
6.316000e+00 -3.113437e-04 
6.317000e+00 -3.246800e-04 
6.318000e+00 -3.382351e-04 
6.319000e+00 -3.520082e-04 
6.320000e+00 -3.659983e-04 
6.321000e+00 -3.802045e-04 
6.322000e+00 -3.946258e-04 
6.323000e+00 -4.092612e-04 
6.324000e+00 -4.241097e-04 
6.325000e+00 -4.391702e-04 
6.326000e+00 -4.544417e-04 
6.327000e+00 -4.699231e-04 
6.328000e+00 -4.856134e-04 
6.329000e+00 -5.015114e-04 
6.330000e+00 -5.176160e-04 
6.331000e+00 -5.339260e-04 
6.332000e+00 -5.504404e-04 
6.333000e+00 -5.671578e-04 
6.334000e+00 -5.840771e-04 
6.335000e+00 -6.011971e-04 
6.336000e+00 -6.185165e-04 
6.337000e+00 -6.360341e-04 
6.338000e+00 -6.537486e-04 
6.339000e+00 -6.716587e-04 
6.340000e+00 -6.897631e-04 
6.341000e+00 -7.080604e-04 
6.342000e+00 -7.265493e-04 
6.343000e+00 -7.452284e-04 
6.344000e+00 -7.640964e-04 
6.345000e+00 -7.831518e-04 
6.346000e+00 -8.023931e-04 
6.347000e+00 -8.218190e-04 
6.348000e+00 -8.414279e-04 
6.349000e+00 -8.612185e-04 
6.350000e+00 -8.811891e-04 
6.351000e+00 -9.013383e-04 
6.352000e+00 -9.216645e-04 
6.353000e+00 -9.421661e-04 
6.354000e+00 -9.628416e-04 
6.355000e+00 -9.836894e-04 
6.356000e+00 -1.004708e-03 
6.357000e+00 -1.025895e-03 
6.358000e+00 -1.047250e-03 
6.359000e+00 -1.068771e-03 
6.360000e+00 -1.090455e-03 
6.361000e+00 -1.112302e-03 
6.362000e+00 -1.134309e-03 
6.363000e+00 -1.156476e-03 
6.364000e+00 -1.178799e-03 
6.365000e+00 -1.201277e-03 
6.366000e+00 -1.223909e-03 
6.367000e+00 -1.246693e-03 
6.368000e+00 -1.269626e-03 
6.369000e+00 -1.292708e-03 
6.370000e+00 -1.315935e-03 
6.371000e+00 -1.339307e-03 
6.372000e+00 -1.362821e-03 
6.373000e+00 -1.386475e-03 
6.374000e+00 -1.410268e-03 
6.375000e+00 -1.434197e-03 
6.376000e+00 -1.458260e-03 
6.377000e+00 -1.482456e-03 
6.378000e+00 -1.506782e-03 
6.379000e+00 -1.531237e-03 
6.380000e+00 -1.555818e-03 
6.381000e+00 -1.580523e-03 
6.382000e+00 -1.605350e-03 
6.383000e+00 -1.630297e-03 
6.384000e+00 -1.655362e-03 
6.385000e+00 -1.680543e-03 
6.386000e+00 -1.705837e-03 
6.387000e+00 -1.731243e-03 
6.388000e+00 -1.756758e-03 
6.389000e+00 -1.782380e-03 
6.390000e+00 -1.808106e-03 
6.391000e+00 -1.833935e-03 
6.392000e+00 -1.859864e-03 
6.393000e+00 -1.885891e-03 
6.394000e+00 -1.912014e-03 
6.395000e+00 -1.938230e-03 
6.396000e+00 -1.964536e-03 
6.397000e+00 -1.990932e-03 
6.398000e+00 -2.017413e-03 
6.399000e+00 -2.043978e-03 
6.400000e+00 -2.070624e-03 
6.401000e+00 -2.097350e-03 
6.402000e+00 -2.124151e-03 
6.403000e+00 -2.151027e-03 
6.404000e+00 -2.177974e-03 
6.405000e+00 -2.204990e-03 
6.406000e+00 -2.232073e-03 
6.407000e+00 -2.259219e-03 
6.408000e+00 -2.286427e-03 
6.409000e+00 -2.313693e-03 
6.410000e+00 -2.341016e-03 
6.411000e+00 -2.368392e-03 
6.412000e+00 -2.395820e-03 
6.413000e+00 -2.423295e-03 
6.414000e+00 -2.450816e-03 
6.415000e+00 -2.478381e-03 
6.416000e+00 -2.505985e-03 
6.417000e+00 -2.533627e-03 
6.418000e+00 -2.561304e-03 
6.419000e+00 -2.589013e-03 
6.420000e+00 -2.616751e-03 
6.421000e+00 -2.644516e-03 
6.422000e+00 -2.672304e-03 
6.423000e+00 -2.700114e-03 
6.424000e+00 -2.727941e-03 
6.425000e+00 -2.755784e-03 
6.426000e+00 -2.783639e-03 
6.427000e+00 -2.811504e-03 
6.428000e+00 -2.839376e-03 
6.429000e+00 -2.867251e-03 
6.430000e+00 -2.895127e-03 
6.431000e+00 -2.923001e-03 
6.432000e+00 -2.950870e-03 
6.433000e+00 -2.978730e-03 
6.434000e+00 -3.006580e-03 
6.435000e+00 -3.034416e-03 
6.436000e+00 -3.062234e-03 
6.437000e+00 -3.090032e-03 
6.438000e+00 -3.117808e-03 
6.439000e+00 -3.145556e-03 
6.440000e+00 -3.173276e-03 
6.441000e+00 -3.200963e-03 
6.442000e+00 -3.228615e-03 
6.443000e+00 -3.256228e-03 
6.444000e+00 -3.283799e-03 
6.445000e+00 -3.311325e-03 
6.446000e+00 -3.338802e-03 
6.447000e+00 -3.366229e-03 
6.448000e+00 -3.393601e-03 
6.449000e+00 -3.420915e-03 
6.450000e+00 -3.448168e-03 
6.451000e+00 -3.475356e-03 
6.452000e+00 -3.502477e-03 
6.453000e+00 -3.529528e-03 
6.454000e+00 -3.556504e-03 
6.455000e+00 -3.583402e-03 
6.456000e+00 -3.610220e-03 
6.457000e+00 -3.636953e-03 
6.458000e+00 -3.663599e-03 
6.459000e+00 -3.690155e-03 
6.460000e+00 -3.716615e-03 
6.461000e+00 -3.742978e-03 
6.462000e+00 -3.769240e-03 
6.463000e+00 -3.795398e-03 
6.464000e+00 -3.821447e-03 
6.465000e+00 -3.847385e-03 
6.466000e+00 -3.873209e-03 
6.467000e+00 -3.898913e-03 
6.468000e+00 -3.924496e-03 
6.469000e+00 -3.949953e-03 
6.470000e+00 -3.975282e-03 
6.471000e+00 -4.000477e-03 
6.472000e+00 -4.025537e-03 
6.473000e+00 -4.050457e-03 
6.474000e+00 -4.075234e-03 
6.475000e+00 -4.099864e-03 
6.476000e+00 -4.124344e-03 
6.477000e+00 -4.148669e-03 
6.478000e+00 -4.172837e-03 
6.479000e+00 -4.196843e-03 
6.480000e+00 -4.220685e-03 
6.481000e+00 -4.244357e-03 
6.482000e+00 -4.267857e-03 
6.483000e+00 -4.291182e-03 
6.484000e+00 -4.314326e-03 
6.485000e+00 -4.337287e-03 
6.486000e+00 -4.360060e-03 
6.487000e+00 -4.382642e-03 
6.488000e+00 -4.405030e-03 
6.489000e+00 -4.427219e-03 
6.490000e+00 -4.449205e-03 
6.491000e+00 -4.470985e-03 
6.492000e+00 -4.492555e-03 
6.493000e+00 -4.513912e-03 
6.494000e+00 -4.535050e-03 
6.495000e+00 -4.555967e-03 
6.496000e+00 -4.576659e-03 
6.497000e+00 -4.597121e-03 
6.498000e+00 -4.617350e-03 
6.499000e+00 -4.637342e-03 
6.500000e+00 -4.657093e-03 
6.501000e+00 -4.676598e-03 
6.502000e+00 -4.695855e-03 
6.503000e+00 -4.714859e-03 
6.504000e+00 -4.733607e-03 
6.505000e+00 -4.752093e-03 
6.506000e+00 -4.770315e-03 
6.507000e+00 -4.788268e-03 
6.508000e+00 -4.805948e-03 
6.509000e+00 -4.823352e-03 
6.510000e+00 -4.840474e-03 
6.511000e+00 -4.857312e-03 
6.512000e+00 -4.873861e-03 
6.513000e+00 -4.890117e-03 
6.514000e+00 -4.906076e-03 
6.515000e+00 -4.921733e-03 
6.516000e+00 -4.937086e-03 
6.517000e+00 -4.952129e-03 
6.518000e+00 -4.966859e-03 
6.519000e+00 -4.981271e-03 
6.520000e+00 -4.995362e-03 
6.521000e+00 -5.009127e-03 
6.522000e+00 -5.022562e-03 
6.523000e+00 -5.035662e-03 
6.524000e+00 -5.048425e-03 
6.525000e+00 -5.060845e-03 
6.526000e+00 -5.072918e-03 
6.527000e+00 -5.084641e-03 
6.528000e+00 -5.096008e-03 
6.529000e+00 -5.107016e-03 
6.530000e+00 -5.117661e-03 
6.531000e+00 -5.127937e-03 
6.532000e+00 -5.137842e-03 
6.533000e+00 -5.147371e-03 
6.534000e+00 -5.156519e-03 
6.535000e+00 -5.165282e-03 
6.536000e+00 -5.173657e-03 
6.537000e+00 -5.181638e-03 
6.538000e+00 -5.189221e-03 
6.539000e+00 -5.196402e-03 
6.540000e+00 -5.203177e-03 
6.541000e+00 -5.209542e-03 
6.542000e+00 -5.215491e-03 
6.543000e+00 -5.221022e-03 
6.544000e+00 -5.226129e-03 
6.545000e+00 -5.230808e-03 
6.546000e+00 -5.235054e-03 
6.547000e+00 -5.238864e-03 
6.548000e+00 -5.242233e-03 
6.549000e+00 -5.245156e-03 
6.550000e+00 -5.247630e-03 
6.551000e+00 -5.249650e-03 
6.552000e+00 -5.251211e-03 
6.553000e+00 -5.252308e-03 
6.554000e+00 -5.252939e-03 
6.555000e+00 -5.253097e-03 
6.556000e+00 -5.252780e-03 
6.557000e+00 -5.251981e-03 
6.558000e+00 -5.250698e-03 
6.559000e+00 -5.248925e-03 
6.560000e+00 -5.246658e-03 
6.561000e+00 -5.243892e-03 
6.562000e+00 -5.240623e-03 
6.563000e+00 -5.236847e-03 
6.564000e+00 -5.232559e-03 
6.565000e+00 -5.227754e-03 
6.566000e+00 -5.222429e-03 
6.567000e+00 -5.216578e-03 
6.568000e+00 -5.210197e-03 
6.569000e+00 -5.203282e-03 
6.570000e+00 -5.195828e-03 
6.571000e+00 -5.187831e-03 
6.572000e+00 -5.179285e-03 
6.573000e+00 -5.170187e-03 
6.574000e+00 -5.160533e-03 
6.575000e+00 -5.150316e-03 
6.576000e+00 -5.139533e-03 
6.577000e+00 -5.128180e-03 
6.578000e+00 -5.116252e-03 
6.579000e+00 -5.103744e-03 
6.580000e+00 -5.090651e-03 
6.581000e+00 -5.076970e-03 
6.582000e+00 -5.062695e-03 
6.583000e+00 -5.047823e-03 
6.584000e+00 -5.032348e-03 
6.585000e+00 -5.016265e-03 
6.586000e+00 -4.999571e-03 
6.587000e+00 -4.982261e-03 
6.588000e+00 -4.964330e-03 
6.589000e+00 -4.945773e-03 
6.590000e+00 -4.926586e-03 
6.591000e+00 -4.906765e-03 
6.592000e+00 -4.886304e-03 
6.593000e+00 -4.865200e-03 
6.594000e+00 -4.843447e-03 
6.595000e+00 -4.821041e-03 
6.596000e+00 -4.797977e-03 
6.597000e+00 -4.774252e-03 
6.598000e+00 -4.749859e-03 
6.599000e+00 -4.724795e-03 
6.600000e+00 -4.699054e-03 
6.601000e+00 -4.672633e-03 
6.602000e+00 -4.645527e-03 
6.603000e+00 -4.617730e-03 
6.604000e+00 -4.589239e-03 
6.605000e+00 -4.560049e-03 
6.606000e+00 -4.530155e-03 
6.607000e+00 -4.499552e-03 
6.608000e+00 -4.468237e-03 
6.609000e+00 -4.436203e-03 
6.610000e+00 -4.403448e-03 
6.611000e+00 -4.369965e-03 
6.612000e+00 -4.335751e-03 
6.613000e+00 -4.300800e-03 
6.614000e+00 -4.265109e-03 
6.615000e+00 -4.228672e-03 
6.616000e+00 -4.191485e-03 
6.617000e+00 -4.153543e-03 
6.618000e+00 -4.114842e-03 
6.619000e+00 -4.075377e-03 
6.620000e+00 -4.035143e-03 
6.621000e+00 -3.994136e-03 
6.622000e+00 -3.952351e-03 
6.623000e+00 -3.909783e-03 
6.624000e+00 -3.866429e-03 
6.625000e+00 -3.822282e-03 
6.626000e+00 -3.777339e-03 
6.627000e+00 -3.731595e-03 
6.628000e+00 -3.685046e-03 
6.629000e+00 -3.637686e-03 
6.630000e+00 -3.589511e-03 
6.631000e+00 -3.540517e-03 
6.632000e+00 -3.490698e-03 
6.633000e+00 -3.440051e-03 
6.634000e+00 -3.388570e-03 
6.635000e+00 -3.336252e-03 
6.636000e+00 -3.283091e-03 
6.637000e+00 -3.229082e-03 
6.638000e+00 -3.174222e-03 
6.639000e+00 -3.118506e-03 
6.640000e+00 -3.061928e-03 
6.641000e+00 -3.004485e-03 
6.642000e+00 -2.946172e-03 
6.643000e+00 -2.886984e-03 
6.644000e+00 -2.826916e-03 
6.645000e+00 -2.765965e-03 
6.646000e+00 -2.704125e-03 
6.647000e+00 -2.641392e-03 
6.648000e+00 -2.577761e-03 
6.649000e+00 -2.513229e-03 
6.650000e+00 -2.447789e-03 
6.651000e+00 -2.381438e-03 
6.652000e+00 -2.314171e-03 
6.653000e+00 -2.245984e-03 
6.654000e+00 -2.176871e-03 
6.655000e+00 -2.106829e-03 
6.656000e+00 -2.035853e-03 
6.657000e+00 -1.963939e-03 
6.658000e+00 -1.891081e-03 
6.659000e+00 -1.817275e-03 
6.660000e+00 -1.742518e-03 
6.661000e+00 -1.666803e-03 
6.662000e+00 -1.590128e-03 
6.663000e+00 -1.512486e-03 
6.664000e+00 -1.433875e-03 
6.665000e+00 -1.354288e-03 
6.666000e+00 -1.273723e-03 
6.667000e+00 -1.192174e-03 
6.668000e+00 -1.109636e-03 
6.669000e+00 -1.026106e-03 
6.670000e+00 -9.415793e-04 
6.671000e+00 -8.560508e-04 
6.672000e+00 -7.695163e-04 
6.673000e+00 -6.819713e-04 
6.674000e+00 -5.934115e-04 
6.675000e+00 -5.038324e-04 
6.676000e+00 -4.132296e-04 
6.677000e+00 -3.215987e-04 
6.678000e+00 -2.289353e-04 
6.679000e+00 -1.352349e-04 
6.680000e+00 -4.049328e-05 
6.681000e+00 5.529408e-05 
6.682000e+00 1.521315e-04 
6.683000e+00 2.500234e-04 
6.684000e+00 3.489740e-04 
6.685000e+00 4.489879e-04 
6.686000e+00 5.500692e-04 
6.687000e+00 6.522223e-04 
6.688000e+00 7.554516e-04 
6.689000e+00 8.597614e-04 
6.690000e+00 9.651559e-04 
6.691000e+00 1.071640e-03 
6.692000e+00 1.179217e-03 
6.693000e+00 1.287891e-03 
6.694000e+00 1.397668e-03 
6.695000e+00 1.508551e-03 
6.696000e+00 1.620544e-03 
6.697000e+00 1.733652e-03 
6.698000e+00 1.847878e-03 
6.699000e+00 1.963228e-03 
6.700000e+00 2.079706e-03 
6.701000e+00 2.197315e-03 
6.702000e+00 2.316059e-03 
6.703000e+00 2.435944e-03 
6.704000e+00 2.556973e-03 
6.705000e+00 2.679150e-03 
6.706000e+00 2.802479e-03 
6.707000e+00 2.926965e-03 
6.708000e+00 3.052612e-03 
6.709000e+00 3.179423e-03 
6.710000e+00 3.307404e-03 
6.711000e+00 3.436557e-03 
6.712000e+00 3.566888e-03 
6.713000e+00 3.698400e-03 
6.714000e+00 3.831097e-03 
6.715000e+00 3.964983e-03 
6.716000e+00 4.100063e-03 
6.717000e+00 4.236340e-03 
6.718000e+00 4.373818e-03 
6.719000e+00 4.512502e-03 
6.720000e+00 4.652395e-03 
6.721000e+00 4.793501e-03 
6.722000e+00 4.935825e-03 
6.723000e+00 5.079370e-03 
6.724000e+00 5.224141e-03 
6.725000e+00 5.370140e-03 
6.726000e+00 5.517372e-03 
6.727000e+00 5.665842e-03 
6.728000e+00 5.815552e-03 
6.729000e+00 5.966507e-03 
6.730000e+00 6.118710e-03 
6.731000e+00 6.272166e-03 
6.732000e+00 6.426878e-03 
6.733000e+00 6.582850e-03 
6.734000e+00 6.740086e-03 
6.735000e+00 6.898590e-03 
6.736000e+00 7.058365e-03 
6.737000e+00 7.219415e-03 
6.738000e+00 7.381744e-03 
6.739000e+00 7.545356e-03 
6.740000e+00 7.710254e-03 
6.741000e+00 7.876442e-03 
6.742000e+00 8.043924e-03 
6.743000e+00 8.212703e-03 
6.744000e+00 8.382784e-03 
6.745000e+00 8.554169e-03 
6.746000e+00 8.726862e-03 
6.747000e+00 8.900867e-03 
6.748000e+00 9.076188e-03 
6.749000e+00 9.252828e-03 
6.750000e+00 9.430791e-03 
6.751000e+00 9.610080e-03 
6.752000e+00 9.790699e-03 
6.753000e+00 9.972651e-03 
6.754000e+00 1.015594e-02 
6.755000e+00 1.034057e-02 
6.756000e+00 1.052654e-02 
6.757000e+00 1.071386e-02 
6.758000e+00 1.090253e-02 
6.759000e+00 1.109256e-02 
6.760000e+00 1.128394e-02 
6.761000e+00 1.147668e-02 
6.762000e+00 1.167079e-02 
6.763000e+00 1.186626e-02 
6.764000e+00 1.206310e-02 
6.765000e+00 1.226132e-02 
6.766000e+00 1.246092e-02 
6.767000e+00 1.266190e-02 
6.768000e+00 1.286426e-02 
6.769000e+00 1.306801e-02 
6.770000e+00 1.327314e-02 
6.771000e+00 1.347968e-02 
6.772000e+00 1.368760e-02 
6.773000e+00 1.389693e-02 
6.774000e+00 1.410766e-02 
6.775000e+00 1.431980e-02 
6.776000e+00 1.453335e-02 
6.777000e+00 1.474831e-02 
6.778000e+00 1.496468e-02 
6.779000e+00 1.518247e-02 
6.780000e+00 1.540169e-02 
6.781000e+00 1.562233e-02 
6.782000e+00 1.584439e-02 
6.783000e+00 1.606789e-02 
6.784000e+00 1.629282e-02 
6.785000e+00 1.651919e-02 
6.786000e+00 1.674699e-02 
6.787000e+00 1.697624e-02 
6.788000e+00 1.720693e-02 
6.789000e+00 1.743907e-02 
6.790000e+00 1.767267e-02 
6.791000e+00 1.790771e-02 
6.792000e+00 1.814421e-02 
6.793000e+00 1.838217e-02 
6.794000e+00 1.862159e-02 
6.795000e+00 1.886248e-02 
6.796000e+00 1.910483e-02 
6.797000e+00 1.934865e-02 
6.798000e+00 1.959395e-02 
6.799000e+00 1.984072e-02 
6.800000e+00 2.008897e-02 
6.801000e+00 2.033870e-02 
6.802000e+00 2.058991e-02 
6.803000e+00 2.084261e-02 
6.804000e+00 2.109679e-02 
6.805000e+00 2.135247e-02 
6.806000e+00 2.160963e-02 
6.807000e+00 2.186830e-02 
6.808000e+00 2.212846e-02 
6.809000e+00 2.239012e-02 
6.810000e+00 2.265328e-02 
6.811000e+00 2.291795e-02 
6.812000e+00 2.318413e-02 
6.813000e+00 2.345182e-02 
6.814000e+00 2.372102e-02 
6.815000e+00 2.399173e-02 
6.816000e+00 2.426396e-02 
6.817000e+00 2.453770e-02 
6.818000e+00 2.481297e-02 
6.819000e+00 2.508976e-02 
6.820000e+00 2.536808e-02 
6.821000e+00 2.564793e-02 
6.822000e+00 2.592930e-02 
6.823000e+00 2.621220e-02 
6.824000e+00 2.649664e-02 
6.825000e+00 2.678262e-02 
6.826000e+00 2.707013e-02 
6.827000e+00 2.735918e-02 
6.828000e+00 2.764978e-02 
6.829000e+00 2.794191e-02 
6.830000e+00 2.823560e-02 
6.831000e+00 2.853083e-02 
6.832000e+00 2.882761e-02 
6.833000e+00 2.912594e-02 
6.834000e+00 2.942582e-02 
6.835000e+00 2.972726e-02 
6.836000e+00 3.003025e-02 
6.837000e+00 3.033480e-02 
6.838000e+00 3.064092e-02 
6.839000e+00 3.094859e-02 
6.840000e+00 3.125783e-02 
6.841000e+00 3.156863e-02 
6.842000e+00 3.188100e-02 
6.843000e+00 3.219493e-02 
6.844000e+00 3.251044e-02 
6.845000e+00 3.282752e-02 
6.846000e+00 3.314616e-02 
6.847000e+00 3.346639e-02 
6.848000e+00 3.378819e-02 
6.849000e+00 3.411156e-02 
6.850000e+00 3.443652e-02 
6.851000e+00 3.476305e-02 
6.852000e+00 3.509117e-02 
6.853000e+00 3.542087e-02 
6.854000e+00 3.575215e-02 
6.855000e+00 3.608501e-02 
6.856000e+00 3.641947e-02 
6.857000e+00 3.675551e-02 
6.858000e+00 3.709313e-02 
6.859000e+00 3.743235e-02 
6.860000e+00 3.777316e-02 
6.861000e+00 3.811556e-02 
6.862000e+00 3.845956e-02 
6.863000e+00 3.880514e-02 
6.864000e+00 3.915233e-02 
6.865000e+00 3.950110e-02 
6.866000e+00 3.985148e-02 
6.867000e+00 4.020345e-02 
6.868000e+00 4.055703e-02 
6.869000e+00 4.091220e-02 
6.870000e+00 4.126897e-02 
6.871000e+00 4.162734e-02 
6.872000e+00 4.198732e-02 
6.873000e+00 4.234890e-02 
6.874000e+00 4.271208e-02 
6.875000e+00 4.307687e-02 
6.876000e+00 4.344326e-02 
6.877000e+00 4.381126e-02 
6.878000e+00 4.418086e-02 
6.879000e+00 4.455207e-02 
6.880000e+00 4.492489e-02 
6.881000e+00 4.529931e-02 
6.882000e+00 4.567535e-02 
6.883000e+00 4.605299e-02 
6.884000e+00 4.643224e-02 
6.885000e+00 4.681310e-02 
6.886000e+00 4.719557e-02 
6.887000e+00 4.757965e-02 
6.888000e+00 4.796535e-02 
6.889000e+00 4.835265e-02 
6.890000e+00 4.874156e-02 
6.891000e+00 4.913209e-02 
6.892000e+00 4.952423e-02 
6.893000e+00 4.991797e-02 
6.894000e+00 5.031334e-02 
6.895000e+00 5.071031e-02 
6.896000e+00 5.110889e-02 
6.897000e+00 5.150909e-02 
6.898000e+00 5.191090e-02 
6.899000e+00 5.231432e-02 
6.900000e+00 5.271935e-02 
6.901000e+00 5.312600e-02 
6.902000e+00 5.353426e-02 
6.903000e+00 5.394413e-02 
6.904000e+00 5.435561e-02 
6.905000e+00 5.476870e-02 
6.906000e+00 5.518340e-02 
6.907000e+00 5.559971e-02 
6.908000e+00 5.601764e-02 
6.909000e+00 5.643717e-02 
6.910000e+00 5.685832e-02 
6.911000e+00 5.728107e-02 
6.912000e+00 5.770543e-02 
6.913000e+00 5.813140e-02 
6.914000e+00 5.855898e-02 
6.915000e+00 5.898817e-02 
6.916000e+00 5.941896e-02 
6.917000e+00 5.985136e-02 
6.918000e+00 6.028537e-02 
6.919000e+00 6.072098e-02 
6.920000e+00 6.115819e-02 
6.921000e+00 6.159701e-02 
6.922000e+00 6.203743e-02 
6.923000e+00 6.247946e-02 
6.924000e+00 6.292308e-02 
6.925000e+00 6.336831e-02 
6.926000e+00 6.381513e-02 
6.927000e+00 6.426356e-02 
6.928000e+00 6.471358e-02 
6.929000e+00 6.516520e-02 
6.930000e+00 6.561841e-02 
6.931000e+00 6.607322e-02 
6.932000e+00 6.652962e-02 
6.933000e+00 6.698762e-02 
6.934000e+00 6.744721e-02 
6.935000e+00 6.790838e-02 
6.936000e+00 6.837115e-02 
6.937000e+00 6.883550e-02 
6.938000e+00 6.930144e-02 
6.939000e+00 6.976897e-02 
6.940000e+00 7.023808e-02 
6.941000e+00 7.070877e-02 
6.942000e+00 7.118104e-02 
6.943000e+00 7.165489e-02 
6.944000e+00 7.213032e-02 
6.945000e+00 7.260733e-02 
6.946000e+00 7.308591e-02 
6.947000e+00 7.356607e-02 
6.948000e+00 7.404780e-02 
6.949000e+00 7.453110e-02 
6.950000e+00 7.501596e-02 
6.951000e+00 7.550240e-02 
6.952000e+00 7.599040e-02 
6.953000e+00 7.647996e-02 
6.954000e+00 7.697108e-02 
6.955000e+00 7.746376e-02 
6.956000e+00 7.795801e-02 
6.957000e+00 7.845380e-02 
6.958000e+00 7.895115e-02 
6.959000e+00 7.945006e-02 
6.960000e+00 7.995051e-02 
6.961000e+00 8.045251e-02 
6.962000e+00 8.095606e-02 
6.963000e+00 8.146115e-02 
6.964000e+00 8.196778e-02 
6.965000e+00 8.247595e-02 
6.966000e+00 8.298566e-02 
6.967000e+00 8.349690e-02 
6.968000e+00 8.400968e-02 
6.969000e+00 8.452399e-02 
6.970000e+00 8.503982e-02 
6.971000e+00 8.555718e-02 
6.972000e+00 8.607606e-02 
6.973000e+00 8.659647e-02 
6.974000e+00 8.711839e-02 
6.975000e+00 8.764183e-02 
6.976000e+00 8.816678e-02 
6.977000e+00 8.869324e-02 
6.978000e+00 8.922120e-02 
6.979000e+00 8.975068e-02 
6.980000e+00 9.028165e-02 
6.981000e+00 9.081413e-02 
6.982000e+00 9.134810e-02 
6.983000e+00 9.188357e-02 
6.984000e+00 9.242052e-02 
6.985000e+00 9.295897e-02 
6.986000e+00 9.349890e-02 
6.987000e+00 9.404031e-02 
6.988000e+00 9.458321e-02 
6.989000e+00 9.512758e-02 
6.990000e+00 9.567342e-02 
6.991000e+00 9.622073e-02 
6.992000e+00 9.676951e-02 
6.993000e+00 9.731975e-02 
6.994000e+00 9.787146e-02 
6.995000e+00 9.842462e-02 
6.996000e+00 9.897924e-02 
6.997000e+00 9.953530e-02 
6.998000e+00 1.000928e-01 
6.999000e+00 1.006518e-01 
7.000000e+00 1.012122e-01 
7.001000e+00 1.017740e-01 
7.002000e+00 1.023373e-01 
7.003000e+00 1.029020e-01 
7.004000e+00 1.034681e-01 
7.005000e+00 1.040357e-01 
7.006000e+00 1.046046e-01 
7.007000e+00 1.051750e-01 
7.008000e+00 1.057468e-01 
7.009000e+00 1.063200e-01 
7.010000e+00 1.068946e-01 
7.011000e+00 1.074707e-01 
7.012000e+00 1.080481e-01 
7.013000e+00 1.086269e-01 
7.014000e+00 1.092071e-01 
7.015000e+00 1.097886e-01 
7.016000e+00 1.103716e-01 
7.017000e+00 1.109559e-01 
7.018000e+00 1.115416e-01 
7.019000e+00 1.121287e-01 
7.020000e+00 1.127172e-01 
7.021000e+00 1.133070e-01 
7.022000e+00 1.138981e-01 
7.023000e+00 1.144906e-01 
7.024000e+00 1.150845e-01 
7.025000e+00 1.156797e-01 
7.026000e+00 1.162763e-01 
7.027000e+00 1.168741e-01 
7.028000e+00 1.174734e-01 
7.029000e+00 1.180739e-01 
7.030000e+00 1.186757e-01 
7.031000e+00 1.192789e-01 
7.032000e+00 1.198834e-01 
7.033000e+00 1.204892e-01 
7.034000e+00 1.210963e-01 
7.035000e+00 1.217047e-01 
7.036000e+00 1.223144e-01 
7.037000e+00 1.229254e-01 
7.038000e+00 1.235377e-01 
7.039000e+00 1.241512e-01 
7.040000e+00 1.247660e-01 
7.041000e+00 1.253821e-01 
7.042000e+00 1.259995e-01 
7.043000e+00 1.266181e-01 
7.044000e+00 1.272380e-01 
7.045000e+00 1.278591e-01 
7.046000e+00 1.284815e-01 
7.047000e+00 1.291051e-01 
7.048000e+00 1.297299e-01 
7.049000e+00 1.303560e-01 
7.050000e+00 1.309833e-01 
7.051000e+00 1.316118e-01 
7.052000e+00 1.322416e-01 
7.053000e+00 1.328725e-01 
7.054000e+00 1.335047e-01 
7.055000e+00 1.341380e-01 
7.056000e+00 1.347725e-01 
7.057000e+00 1.354083e-01 
7.058000e+00 1.360452e-01 
7.059000e+00 1.366833e-01 
7.060000e+00 1.373225e-01 
7.061000e+00 1.379629e-01 
7.062000e+00 1.386045e-01 
7.063000e+00 1.392473e-01 
7.064000e+00 1.398911e-01 
7.065000e+00 1.405362e-01 
7.066000e+00 1.411823e-01 
7.067000e+00 1.418296e-01 
7.068000e+00 1.424780e-01 
7.069000e+00 1.431276e-01 
7.070000e+00 1.437782e-01 
7.071000e+00 1.444300e-01 
7.072000e+00 1.450829e-01 
7.073000e+00 1.457368e-01 
7.074000e+00 1.463919e-01 
7.075000e+00 1.470480e-01 
7.076000e+00 1.477052e-01 
7.077000e+00 1.483635e-01 
7.078000e+00 1.490228e-01 
7.079000e+00 1.496832e-01 
7.080000e+00 1.503447e-01 
7.081000e+00 1.510072e-01 
7.082000e+00 1.516707e-01 
7.083000e+00 1.523353e-01 
7.084000e+00 1.530009e-01 
7.085000e+00 1.536675e-01 
7.086000e+00 1.543352e-01 
7.087000e+00 1.550038e-01 
7.088000e+00 1.556735e-01 
7.089000e+00 1.563441e-01 
7.090000e+00 1.570157e-01 
7.091000e+00 1.576884e-01 
7.092000e+00 1.583619e-01 
7.093000e+00 1.590365e-01 
7.094000e+00 1.597120e-01 
7.095000e+00 1.603885e-01 
7.096000e+00 1.610659e-01 
7.097000e+00 1.617443e-01 
7.098000e+00 1.624236e-01 
7.099000e+00 1.631038e-01 
7.100000e+00 1.637849e-01 
7.101000e+00 1.644670e-01 
7.102000e+00 1.651500e-01 
7.103000e+00 1.658338e-01 
7.104000e+00 1.665186e-01 
7.105000e+00 1.672042e-01 
7.106000e+00 1.678908e-01 
7.107000e+00 1.685782e-01 
7.108000e+00 1.692664e-01 
7.109000e+00 1.699555e-01 
7.110000e+00 1.706455e-01 
7.111000e+00 1.713363e-01 
7.112000e+00 1.720279e-01 
7.113000e+00 1.727204e-01 
7.114000e+00 1.734137e-01 
7.115000e+00 1.741078e-01 
7.116000e+00 1.748027e-01 
7.117000e+00 1.754984e-01 
7.118000e+00 1.761949e-01 
7.119000e+00 1.768922e-01 
7.120000e+00 1.775902e-01 
7.121000e+00 1.782891e-01 
7.122000e+00 1.789886e-01 
7.123000e+00 1.796890e-01 
7.124000e+00 1.803900e-01 
7.125000e+00 1.810919e-01 
7.126000e+00 1.817944e-01 
7.127000e+00 1.824977e-01 
7.128000e+00 1.832016e-01 
7.129000e+00 1.839063e-01 
7.130000e+00 1.846117e-01 
7.131000e+00 1.853178e-01 
7.132000e+00 1.860245e-01 
7.133000e+00 1.867319e-01 
7.134000e+00 1.874400e-01 
7.135000e+00 1.881488e-01 
7.136000e+00 1.888582e-01 
7.137000e+00 1.895682e-01 
7.138000e+00 1.902789e-01 
7.139000e+00 1.909902e-01 
7.140000e+00 1.917021e-01 
7.141000e+00 1.924146e-01 
7.142000e+00 1.931277e-01 
7.143000e+00 1.938414e-01 
7.144000e+00 1.945557e-01 
7.145000e+00 1.952706e-01 
7.146000e+00 1.959860e-01 
7.147000e+00 1.967020e-01 
7.148000e+00 1.974186e-01 
7.149000e+00 1.981356e-01 
7.150000e+00 1.988533e-01 
7.151000e+00 1.995714e-01 
7.152000e+00 2.002900e-01 
7.153000e+00 2.010092e-01 
7.154000e+00 2.017289e-01 
7.155000e+00 2.024490e-01 
7.156000e+00 2.031696e-01 
7.157000e+00 2.038907e-01 
7.158000e+00 2.046123e-01 
7.159000e+00 2.053343e-01 
7.160000e+00 2.060568e-01 
7.161000e+00 2.067797e-01 
7.162000e+00 2.075030e-01 
7.163000e+00 2.082268e-01 
7.164000e+00 2.089509e-01 
7.165000e+00 2.096755e-01 
7.166000e+00 2.104004e-01 
7.167000e+00 2.111257e-01 
7.168000e+00 2.118515e-01 
7.169000e+00 2.125775e-01 
7.170000e+00 2.133039e-01 
7.171000e+00 2.140307e-01 
7.172000e+00 2.147578e-01 
7.173000e+00 2.154853e-01 
7.174000e+00 2.162130e-01 
7.175000e+00 2.169411e-01 
7.176000e+00 2.176694e-01 
7.177000e+00 2.183981e-01 
7.178000e+00 2.191270e-01 
7.179000e+00 2.198562e-01 
7.180000e+00 2.205857e-01 
7.181000e+00 2.213154e-01 
7.182000e+00 2.220454e-01 
7.183000e+00 2.227756e-01 
7.184000e+00 2.235060e-01 
7.185000e+00 2.242366e-01 
7.186000e+00 2.249675e-01 
7.187000e+00 2.256985e-01 
7.188000e+00 2.264298e-01 
7.189000e+00 2.271612e-01 
7.190000e+00 2.278927e-01 
7.191000e+00 2.286244e-01 
7.192000e+00 2.293563e-01 
7.193000e+00 2.300883e-01 
7.194000e+00 2.308205e-01 
7.195000e+00 2.315527e-01 
7.196000e+00 2.322851e-01 
7.197000e+00 2.330175e-01 
7.198000e+00 2.337501e-01 
7.199000e+00 2.344827e-01 
7.200000e+00 2.352154e-01 
7.201000e+00 2.359482e-01 
7.202000e+00 2.366810e-01 
7.203000e+00 2.374138e-01 
7.204000e+00 2.381467e-01 
7.205000e+00 2.388796e-01 
7.206000e+00 2.396125e-01 
7.207000e+00 2.403454e-01 
7.208000e+00 2.410783e-01 
7.209000e+00 2.418111e-01 
7.210000e+00 2.425439e-01 
7.211000e+00 2.432767e-01 
7.212000e+00 2.440095e-01 
7.213000e+00 2.447421e-01 
7.214000e+00 2.454747e-01 
7.215000e+00 2.462072e-01 
7.216000e+00 2.469397e-01 
7.217000e+00 2.476720e-01 
7.218000e+00 2.484042e-01 
7.219000e+00 2.491362e-01 
7.220000e+00 2.498682e-01 
7.221000e+00 2.506000e-01 
7.222000e+00 2.513316e-01 
7.223000e+00 2.520631e-01 
7.224000e+00 2.527943e-01 
7.225000e+00 2.535254e-01 
7.226000e+00 2.542563e-01 
7.227000e+00 2.549870e-01 
7.228000e+00 2.557175e-01 
7.229000e+00 2.564477e-01 
7.230000e+00 2.571777e-01 
7.231000e+00 2.579075e-01 
7.232000e+00 2.586370e-01 
7.233000e+00 2.593662e-01 
7.234000e+00 2.600951e-01 
7.235000e+00 2.608237e-01 
7.236000e+00 2.615521e-01 
7.237000e+00 2.622801e-01 
7.238000e+00 2.630077e-01 
7.239000e+00 2.637351e-01 
7.240000e+00 2.644621e-01 
7.241000e+00 2.651887e-01 
7.242000e+00 2.659150e-01 
7.243000e+00 2.666408e-01 
7.244000e+00 2.673663e-01 
7.245000e+00 2.680914e-01 
7.246000e+00 2.688161e-01 
7.247000e+00 2.695403e-01 
7.248000e+00 2.702641e-01 
7.249000e+00 2.709875e-01 
7.250000e+00 2.717103e-01 
7.251000e+00 2.724328e-01 
7.252000e+00 2.731547e-01 
7.253000e+00 2.738762e-01 
7.254000e+00 2.745971e-01 
7.255000e+00 2.753175e-01 
7.256000e+00 2.760374e-01 
7.257000e+00 2.767568e-01 
7.258000e+00 2.774756e-01 
7.259000e+00 2.781939e-01 
7.260000e+00 2.789115e-01 
7.261000e+00 2.796287e-01 
7.262000e+00 2.803452e-01 
7.263000e+00 2.810611e-01 
7.264000e+00 2.817763e-01 
7.265000e+00 2.824910e-01 
7.266000e+00 2.832050e-01 
7.267000e+00 2.839184e-01 
7.268000e+00 2.846311e-01 
7.269000e+00 2.853431e-01 
7.270000e+00 2.860545e-01 
7.271000e+00 2.867651e-01 
7.272000e+00 2.874751e-01 
7.273000e+00 2.881843e-01 
7.274000e+00 2.888928e-01 
7.275000e+00 2.896006e-01 
7.276000e+00 2.903075e-01 
7.277000e+00 2.910138e-01 
7.278000e+00 2.917192e-01 
7.279000e+00 2.924239e-01 
7.280000e+00 2.931278e-01 
7.281000e+00 2.938308e-01 
7.282000e+00 2.945331e-01 
7.283000e+00 2.952345e-01 
7.284000e+00 2.959350e-01 
7.285000e+00 2.966347e-01 
7.286000e+00 2.973335e-01 
7.287000e+00 2.980315e-01 
7.288000e+00 2.987285e-01 
7.289000e+00 2.994246e-01 
7.290000e+00 3.001199e-01 
7.291000e+00 3.008142e-01 
7.292000e+00 3.015075e-01 
7.293000e+00 3.021999e-01 
7.294000e+00 3.028913e-01 
7.295000e+00 3.035818e-01 
7.296000e+00 3.042713e-01 
7.297000e+00 3.049598e-01 
7.298000e+00 3.056472e-01 
7.299000e+00 3.063337e-01 
7.300000e+00 3.070191e-01 
7.301000e+00 3.077034e-01 
7.302000e+00 3.083867e-01 
7.303000e+00 3.090690e-01 
7.304000e+00 3.097501e-01 
7.305000e+00 3.104302e-01 
7.306000e+00 3.111091e-01 
7.307000e+00 3.117869e-01 
7.308000e+00 3.124636e-01 
7.309000e+00 3.131392e-01 
7.310000e+00 3.138136e-01 
7.311000e+00 3.144868e-01 
7.312000e+00 3.151589e-01 
7.313000e+00 3.158297e-01 
7.314000e+00 3.164994e-01 
7.315000e+00 3.171678e-01 
7.316000e+00 3.178351e-01 
7.317000e+00 3.185010e-01 
7.318000e+00 3.191658e-01 
7.319000e+00 3.198292e-01 
7.320000e+00 3.204914e-01 
7.321000e+00 3.211523e-01 
7.322000e+00 3.218120e-01 
7.323000e+00 3.224703e-01 
7.324000e+00 3.231272e-01 
7.325000e+00 3.237829e-01 
7.326000e+00 3.244372e-01 
7.327000e+00 3.250901e-01 
7.328000e+00 3.257417e-01 
7.329000e+00 3.263918e-01 
7.330000e+00 3.270406e-01 
7.331000e+00 3.276880e-01 
7.332000e+00 3.283340e-01 
7.333000e+00 3.289785e-01 
7.334000e+00 3.296216e-01 
7.335000e+00 3.302632e-01 
7.336000e+00 3.309033e-01 
7.337000e+00 3.315420e-01 
7.338000e+00 3.321792e-01 
7.339000e+00 3.328149e-01 
7.340000e+00 3.334490e-01 
7.341000e+00 3.340817e-01 
7.342000e+00 3.347128e-01 
7.343000e+00 3.353423e-01 
7.344000e+00 3.359703e-01 
7.345000e+00 3.365966e-01 
7.346000e+00 3.372214e-01 
7.347000e+00 3.378446e-01 
7.348000e+00 3.384662e-01 
7.349000e+00 3.390862e-01 
7.350000e+00 3.397045e-01 
7.351000e+00 3.403211e-01 
7.352000e+00 3.409361e-01 
7.353000e+00 3.415495e-01 
7.354000e+00 3.421611e-01 
7.355000e+00 3.427710e-01 
7.356000e+00 3.433792e-01 
7.357000e+00 3.439857e-01 
7.358000e+00 3.445905e-01 
7.359000e+00 3.451935e-01 
7.360000e+00 3.457947e-01 
7.361000e+00 3.463942e-01 
7.362000e+00 3.469919e-01 
7.363000e+00 3.475878e-01 
7.364000e+00 3.481818e-01 
7.365000e+00 3.487741e-01 
7.366000e+00 3.493645e-01 
7.367000e+00 3.499531e-01 
7.368000e+00 3.505398e-01 
7.369000e+00 3.511246e-01 
7.370000e+00 3.517076e-01 
7.371000e+00 3.522886e-01 
7.372000e+00 3.528677e-01 
7.373000e+00 3.534450e-01 
7.374000e+00 3.540203e-01 
7.375000e+00 3.545936e-01 
7.376000e+00 3.551650e-01 
7.377000e+00 3.557344e-01 
7.378000e+00 3.563018e-01 
7.379000e+00 3.568672e-01 
7.380000e+00 3.574307e-01 
7.381000e+00 3.579921e-01 
7.382000e+00 3.585515e-01 
7.383000e+00 3.591088e-01 
7.384000e+00 3.596641e-01 
7.385000e+00 3.602173e-01 
7.386000e+00 3.607684e-01 
7.387000e+00 3.613174e-01 
7.388000e+00 3.618643e-01 
7.389000e+00 3.624092e-01 
7.390000e+00 3.629518e-01 
7.391000e+00 3.634924e-01 
7.392000e+00 3.640308e-01 
7.393000e+00 3.645670e-01 
7.394000e+00 3.651010e-01 
7.395000e+00 3.656329e-01 
7.396000e+00 3.661625e-01 
7.397000e+00 3.666899e-01 
7.398000e+00 3.672151e-01 
7.399000e+00 3.677381e-01 
7.400000e+00 3.682588e-01 
7.401000e+00 3.687773e-01 
7.402000e+00 3.692934e-01 
7.403000e+00 3.698073e-01 
7.404000e+00 3.703189e-01 
7.405000e+00 3.708282e-01 
7.406000e+00 3.713351e-01 
7.407000e+00 3.718398e-01 
7.408000e+00 3.723420e-01 
7.409000e+00 3.728419e-01 
7.410000e+00 3.733395e-01 
7.411000e+00 3.738346e-01 
7.412000e+00 3.743274e-01 
7.413000e+00 3.748177e-01 
7.414000e+00 3.753056e-01 
7.415000e+00 3.757911e-01 
7.416000e+00 3.762741e-01 
7.417000e+00 3.767547e-01 
7.418000e+00 3.772328e-01 
7.419000e+00 3.777085e-01 
7.420000e+00 3.781816e-01 
7.421000e+00 3.786523e-01 
7.422000e+00 3.791204e-01 
7.423000e+00 3.795860e-01 
7.424000e+00 3.800490e-01 
7.425000e+00 3.805095e-01 
7.426000e+00 3.809675e-01 
7.427000e+00 3.814228e-01 
7.428000e+00 3.818756e-01 
7.429000e+00 3.823257e-01 
7.430000e+00 3.827733e-01 
7.431000e+00 3.832182e-01 
7.432000e+00 3.836605e-01 
7.433000e+00 3.841002e-01 
7.434000e+00 3.845372e-01 
7.435000e+00 3.849715e-01 
7.436000e+00 3.854031e-01 
7.437000e+00 3.858320e-01 
7.438000e+00 3.862583e-01 
7.439000e+00 3.866818e-01 
7.440000e+00 3.871026e-01 
7.441000e+00 3.875206e-01 
7.442000e+00 3.879359e-01 
7.443000e+00 3.883484e-01 
7.444000e+00 3.887581e-01 
7.445000e+00 3.891651e-01 
7.446000e+00 3.895692e-01 
7.447000e+00 3.899706e-01 
7.448000e+00 3.903691e-01 
7.449000e+00 3.907648e-01 
7.450000e+00 3.911576e-01 
7.451000e+00 3.915476e-01 
7.452000e+00 3.919347e-01 
7.453000e+00 3.923189e-01 
7.454000e+00 3.927002e-01 
7.455000e+00 3.930786e-01 
7.456000e+00 3.934542e-01 
7.457000e+00 3.938267e-01 
7.458000e+00 3.941964e-01 
7.459000e+00 3.945631e-01 
7.460000e+00 3.949268e-01 
7.461000e+00 3.952875e-01 
7.462000e+00 3.956453e-01 
7.463000e+00 3.960001e-01 
7.464000e+00 3.963518e-01 
7.465000e+00 3.967006e-01 
7.466000e+00 3.970463e-01 
7.467000e+00 3.973890e-01 
7.468000e+00 3.977286e-01 
7.469000e+00 3.980651e-01 
7.470000e+00 3.983986e-01 
7.471000e+00 3.987290e-01 
7.472000e+00 3.990563e-01 
7.473000e+00 3.993805e-01 
7.474000e+00 3.997015e-01 
7.475000e+00 4.000195e-01 
7.476000e+00 4.003343e-01 
7.477000e+00 4.006459e-01 
7.478000e+00 4.009544e-01 
7.479000e+00 4.012597e-01 
7.480000e+00 4.015618e-01 
7.481000e+00 4.018607e-01 
7.482000e+00 4.021564e-01 
7.483000e+00 4.024489e-01 
7.484000e+00 4.027381e-01 
7.485000e+00 4.030241e-01 
7.486000e+00 4.033069e-01 
7.487000e+00 4.035864e-01 
7.488000e+00 4.038626e-01 
7.489000e+00 4.041355e-01 
7.490000e+00 4.044052e-01 
7.491000e+00 4.046715e-01 
7.492000e+00 4.049345e-01 
7.493000e+00 4.051942e-01 
7.494000e+00 4.054505e-01 
7.495000e+00 4.057035e-01 
7.496000e+00 4.059532e-01 
7.497000e+00 4.061994e-01 
7.498000e+00 4.064423e-01 
7.499000e+00 4.066818e-01 
7.500000e+00 4.069179e-01 
7.501000e+00 4.071506e-01 
7.502000e+00 4.073798e-01 
7.503000e+00 4.076056e-01 
7.504000e+00 4.078280e-01 
7.505000e+00 4.080469e-01 
7.506000e+00 4.082624e-01 
7.507000e+00 4.084744e-01 
7.508000e+00 4.086829e-01 
7.509000e+00 4.088879e-01 
7.510000e+00 4.090893e-01 
7.511000e+00 4.092873e-01 
7.512000e+00 4.094818e-01 
7.513000e+00 4.096727e-01 
7.514000e+00 4.098600e-01 
7.515000e+00 4.100438e-01 
7.516000e+00 4.102241e-01 
7.517000e+00 4.104007e-01 
7.518000e+00 4.105738e-01 
7.519000e+00 4.107433e-01 
7.520000e+00 4.109091e-01 
7.521000e+00 4.110714e-01 
7.522000e+00 4.112300e-01 
7.523000e+00 4.113850e-01 
7.524000e+00 4.115363e-01 
7.525000e+00 4.116840e-01 
7.526000e+00 4.118280e-01 
7.527000e+00 4.119683e-01 
7.528000e+00 4.121050e-01 
7.529000e+00 4.122379e-01 
7.530000e+00 4.123672e-01 
7.531000e+00 4.124927e-01 
7.532000e+00 4.126145e-01 
7.533000e+00 4.127325e-01 
7.534000e+00 4.128469e-01 
7.535000e+00 4.129574e-01 
7.536000e+00 4.130642e-01 
7.537000e+00 4.131673e-01 
7.538000e+00 4.132665e-01 
7.539000e+00 4.133620e-01 
7.540000e+00 4.134536e-01 
7.541000e+00 4.135414e-01 
7.542000e+00 4.136255e-01 
7.543000e+00 4.137057e-01 
7.544000e+00 4.137820e-01 
7.545000e+00 4.138545e-01 
7.546000e+00 4.139232e-01 
7.547000e+00 4.139879e-01 
7.548000e+00 4.140489e-01 
7.549000e+00 4.141059e-01 
7.550000e+00 4.141590e-01 
7.551000e+00 4.142082e-01 
7.552000e+00 4.142536e-01 
7.553000e+00 4.142949e-01 
7.554000e+00 4.143324e-01 
7.555000e+00 4.143659e-01 
7.556000e+00 4.143955e-01 
7.557000e+00 4.144212e-01 
7.558000e+00 4.144428e-01 
7.559000e+00 4.144605e-01 
7.560000e+00 4.144742e-01 
7.561000e+00 4.144839e-01 
7.562000e+00 4.144897e-01 
7.563000e+00 4.144914e-01 
7.564000e+00 4.144891e-01 
7.565000e+00 4.144827e-01 
7.566000e+00 4.144724e-01 
7.567000e+00 4.144580e-01 
7.568000e+00 4.144395e-01 
7.569000e+00 4.144170e-01 
7.570000e+00 4.143904e-01 
7.571000e+00 4.143598e-01 
7.572000e+00 4.143251e-01 
7.573000e+00 4.142862e-01 
7.574000e+00 4.142433e-01 
7.575000e+00 4.141963e-01 
7.576000e+00 4.141451e-01 
7.577000e+00 4.140899e-01 
7.578000e+00 4.140305e-01 
7.579000e+00 4.139670e-01 
7.580000e+00 4.138993e-01 
7.581000e+00 4.138274e-01 
7.582000e+00 4.137514e-01 
7.583000e+00 4.136713e-01 
7.584000e+00 4.135869e-01 
7.585000e+00 4.134984e-01 
7.586000e+00 4.134057e-01 
7.587000e+00 4.133087e-01 
7.588000e+00 4.132076e-01 
7.589000e+00 4.131022e-01 
7.590000e+00 4.129927e-01 
7.591000e+00 4.128789e-01 
7.592000e+00 4.127608e-01 
7.593000e+00 4.126385e-01 
7.594000e+00 4.125120e-01 
7.595000e+00 4.123812e-01 
7.596000e+00 4.122461e-01 
7.597000e+00 4.121068e-01 
7.598000e+00 4.119631e-01 
7.599000e+00 4.118152e-01 
7.600000e+00 4.116630e-01 
7.601000e+00 4.115065e-01 
7.602000e+00 4.113457e-01 
7.603000e+00 4.111805e-01 
7.604000e+00 4.110111e-01 
7.605000e+00 4.108373e-01 
7.606000e+00 4.106591e-01 
7.607000e+00 4.104767e-01 
7.608000e+00 4.102898e-01 
7.609000e+00 4.100987e-01 
7.610000e+00 4.099031e-01 
7.611000e+00 4.097032e-01 
7.612000e+00 4.094989e-01 
7.613000e+00 4.092902e-01 
7.614000e+00 4.090771e-01 
7.615000e+00 4.088597e-01 
7.616000e+00 4.086378e-01 
7.617000e+00 4.084115e-01 
7.618000e+00 4.081808e-01 
7.619000e+00 4.079457e-01 
7.620000e+00 4.077062e-01 
7.621000e+00 4.074622e-01 
7.622000e+00 4.072138e-01 
7.623000e+00 4.069610e-01 
7.624000e+00 4.067036e-01 
7.625000e+00 4.064419e-01 
7.626000e+00 4.061757e-01 
7.627000e+00 4.059050e-01 
7.628000e+00 4.056298e-01 
7.629000e+00 4.053501e-01 
7.630000e+00 4.050660e-01 
7.631000e+00 4.047774e-01 
7.632000e+00 4.044842e-01 
7.633000e+00 4.041866e-01 
7.634000e+00 4.038845e-01 
7.635000e+00 4.035778e-01 
7.636000e+00 4.032666e-01 
7.637000e+00 4.029509e-01 
7.638000e+00 4.026307e-01 
7.639000e+00 4.023059e-01 
7.640000e+00 4.019766e-01 
7.641000e+00 4.016428e-01 
7.642000e+00 4.013044e-01 
7.643000e+00 4.009614e-01 
7.644000e+00 4.006139e-01 
7.645000e+00 4.002619e-01 
7.646000e+00 3.999052e-01 
7.647000e+00 3.995440e-01 
7.648000e+00 3.991782e-01 
7.649000e+00 3.988078e-01 
7.650000e+00 3.984328e-01 
7.651000e+00 3.980533e-01 
7.652000e+00 3.976691e-01 
7.653000e+00 3.972803e-01 
7.654000e+00 3.968869e-01 
7.655000e+00 3.964890e-01 
7.656000e+00 3.960864e-01 
7.657000e+00 3.956791e-01 
7.658000e+00 3.952673e-01 
7.659000e+00 3.948508e-01 
7.660000e+00 3.944297e-01 
7.661000e+00 3.940039e-01 
7.662000e+00 3.935736e-01 
7.663000e+00 3.931385e-01 
7.664000e+00 3.926988e-01 
7.665000e+00 3.922545e-01 
7.666000e+00 3.918055e-01 
7.667000e+00 3.913519e-01 
7.668000e+00 3.908936e-01 
7.669000e+00 3.904306e-01 
7.670000e+00 3.899629e-01 
7.671000e+00 3.894906e-01 
7.672000e+00 3.890136e-01 
7.673000e+00 3.885319e-01 
7.674000e+00 3.880455e-01 
7.675000e+00 3.875545e-01 
7.676000e+00 3.870587e-01 
7.677000e+00 3.865582e-01 
7.678000e+00 3.860531e-01 
7.679000e+00 3.855433e-01 
7.680000e+00 3.850287e-01 
7.681000e+00 3.845094e-01 
7.682000e+00 3.839855e-01 
7.683000e+00 3.834568e-01 
7.684000e+00 3.829234e-01 
7.685000e+00 3.823853e-01 
7.686000e+00 3.818424e-01 
7.687000e+00 3.812948e-01 
7.688000e+00 3.807426e-01 
7.689000e+00 3.801855e-01 
7.690000e+00 3.796238e-01 
7.691000e+00 3.790573e-01 
7.692000e+00 3.784861e-01 
7.693000e+00 3.779101e-01 
7.694000e+00 3.773294e-01 
7.695000e+00 3.767439e-01 
7.696000e+00 3.761537e-01 
7.697000e+00 3.755588e-01 
7.698000e+00 3.749591e-01 
7.699000e+00 3.743547e-01 
7.700000e+00 3.737454e-01 
7.701000e+00 3.731315e-01 
7.702000e+00 3.725128e-01 
7.703000e+00 3.718893e-01 
7.704000e+00 3.712611e-01 
7.705000e+00 3.706281e-01 
7.706000e+00 3.699903e-01 
7.707000e+00 3.693478e-01 
7.708000e+00 3.687005e-01 
7.709000e+00 3.680484e-01 
7.710000e+00 3.673916e-01 
7.711000e+00 3.667300e-01 
7.712000e+00 3.660636e-01 
7.713000e+00 3.653924e-01 
7.714000e+00 3.647165e-01 
7.715000e+00 3.640358e-01 
7.716000e+00 3.633503e-01 
7.717000e+00 3.626600e-01 
7.718000e+00 3.619650e-01 
7.719000e+00 3.612652e-01 
7.720000e+00 3.605606e-01 
7.721000e+00 3.598512e-01 
7.722000e+00 3.591370e-01 
7.723000e+00 3.584181e-01 
7.724000e+00 3.576943e-01 
7.725000e+00 3.569658e-01 
7.726000e+00 3.562325e-01 
7.727000e+00 3.554944e-01 
7.728000e+00 3.547515e-01 
7.729000e+00 3.540039e-01 
7.730000e+00 3.532514e-01 
7.731000e+00 3.524942e-01 
7.732000e+00 3.517322e-01 
7.733000e+00 3.509654e-01 
7.734000e+00 3.501938e-01 
7.735000e+00 3.494174e-01 
7.736000e+00 3.486363e-01 
7.737000e+00 3.478504e-01 
7.738000e+00 3.470596e-01 
7.739000e+00 3.462641e-01 
7.740000e+00 3.454638e-01 
7.741000e+00 3.446587e-01 
7.742000e+00 3.438489e-01 
7.743000e+00 3.430342e-01 
7.744000e+00 3.422148e-01 
7.745000e+00 3.413906e-01 
7.746000e+00 3.405616e-01 
7.747000e+00 3.397279e-01 
7.748000e+00 3.388893e-01 
7.749000e+00 3.380460e-01 
7.750000e+00 3.371979e-01 
7.751000e+00 3.363450e-01 
7.752000e+00 3.354874e-01 
7.753000e+00 3.346250e-01 
7.754000e+00 3.337578e-01 
7.755000e+00 3.328858e-01 
7.756000e+00 3.320091e-01 
7.757000e+00 3.311276e-01 
7.758000e+00 3.302413e-01 
7.759000e+00 3.293503e-01 
7.760000e+00 3.284545e-01 
7.761000e+00 3.275539e-01 
7.762000e+00 3.266486e-01 
7.763000e+00 3.257386e-01 
7.764000e+00 3.248237e-01 
7.765000e+00 3.239042e-01 
7.766000e+00 3.229798e-01 
7.767000e+00 3.220507e-01 
7.768000e+00 3.211169e-01 
7.769000e+00 3.201783e-01 
7.770000e+00 3.192350e-01 
7.771000e+00 3.182870e-01 
7.772000e+00 3.173342e-01 
7.773000e+00 3.163766e-01 
7.774000e+00 3.154144e-01 
7.775000e+00 3.144474e-01 
7.776000e+00 3.134757e-01 
7.777000e+00 3.124992e-01 
7.778000e+00 3.115181e-01 
7.779000e+00 3.105322e-01 
7.780000e+00 3.095416e-01 
7.781000e+00 3.085462e-01 
7.782000e+00 3.075462e-01 
7.783000e+00 3.065415e-01 
7.784000e+00 3.055320e-01 
7.785000e+00 3.045179e-01 
7.786000e+00 3.034990e-01 
7.787000e+00 3.024755e-01 
7.788000e+00 3.014473e-01 
7.789000e+00 3.004144e-01 
7.790000e+00 2.993767e-01 
7.791000e+00 2.983345e-01 
7.792000e+00 2.972875e-01 
7.793000e+00 2.962359e-01 
7.794000e+00 2.951796e-01 
7.795000e+00 2.941186e-01 
7.796000e+00 2.930530e-01 
7.797000e+00 2.919827e-01 
7.798000e+00 2.909077e-01 
7.799000e+00 2.898282e-01 
7.800000e+00 2.887439e-01 
7.801000e+00 2.876550e-01 
7.802000e+00 2.865615e-01 
7.803000e+00 2.854634e-01 
7.804000e+00 2.843606e-01 
7.805000e+00 2.832532e-01 
7.806000e+00 2.821412e-01 
7.807000e+00 2.810245e-01 
7.808000e+00 2.799033e-01 
7.809000e+00 2.787774e-01 
7.810000e+00 2.776470e-01 
7.811000e+00 2.765119e-01 
7.812000e+00 2.753723e-01 
7.813000e+00 2.742281e-01 
7.814000e+00 2.730793e-01 
7.815000e+00 2.719259e-01 
7.816000e+00 2.707680e-01 
7.817000e+00 2.696054e-01 
7.818000e+00 2.684384e-01 
7.819000e+00 2.672667e-01 
7.820000e+00 2.660906e-01 
7.821000e+00 2.649098e-01 
7.822000e+00 2.637246e-01 
7.823000e+00 2.625348e-01 
7.824000e+00 2.613405e-01 
7.825000e+00 2.601416e-01 
7.826000e+00 2.589383e-01 
7.827000e+00 2.577304e-01 
7.828000e+00 2.565180e-01 
7.829000e+00 2.553012e-01 
7.830000e+00 2.540798e-01 
7.831000e+00 2.528540e-01 
7.832000e+00 2.516237e-01 
7.833000e+00 2.503889e-01 
7.834000e+00 2.491496e-01 
7.835000e+00 2.479059e-01 
7.836000e+00 2.466577e-01 
7.837000e+00 2.454051e-01 
7.838000e+00 2.441480e-01 
7.839000e+00 2.428865e-01 
7.840000e+00 2.416206e-01 
7.841000e+00 2.403503e-01 
7.842000e+00 2.390755e-01 
7.843000e+00 2.377964e-01 
7.844000e+00 2.365128e-01 
7.845000e+00 2.352249e-01 
7.846000e+00 2.339325e-01 
7.847000e+00 2.326358e-01 
7.848000e+00 2.313347e-01 
7.849000e+00 2.300293e-01 
7.850000e+00 2.287195e-01 
7.851000e+00 2.274053e-01 
7.852000e+00 2.260868e-01 
7.853000e+00 2.247640e-01 
7.854000e+00 2.234368e-01 
7.855000e+00 2.221054e-01 
7.856000e+00 2.207696e-01 
7.857000e+00 2.194295e-01 
7.858000e+00 2.180851e-01 
7.859000e+00 2.167364e-01 
7.860000e+00 2.153835e-01 
7.861000e+00 2.140263e-01 
7.862000e+00 2.126648e-01 
7.863000e+00 2.112990e-01 
7.864000e+00 2.099290e-01 
7.865000e+00 2.085548e-01 
7.866000e+00 2.071764e-01 
7.867000e+00 2.057937e-01 
7.868000e+00 2.044068e-01 
7.869000e+00 2.030157e-01 
7.870000e+00 2.016204e-01 
7.871000e+00 2.002209e-01 
7.872000e+00 1.988173e-01 
7.873000e+00 1.974094e-01 
7.874000e+00 1.959974e-01 
7.875000e+00 1.945813e-01 
7.876000e+00 1.931610e-01 
7.877000e+00 1.917366e-01 
7.878000e+00 1.903081e-01 
7.879000e+00 1.888754e-01 
7.880000e+00 1.874386e-01 
7.881000e+00 1.859978e-01 
7.882000e+00 1.845528e-01 
7.883000e+00 1.831038e-01 
7.884000e+00 1.816507e-01 
7.885000e+00 1.801935e-01 
7.886000e+00 1.787323e-01 
7.887000e+00 1.772671e-01 
7.888000e+00 1.757978e-01 
7.889000e+00 1.743245e-01 
7.890000e+00 1.728472e-01 
7.891000e+00 1.713659e-01 
7.892000e+00 1.698806e-01 
7.893000e+00 1.683913e-01 
7.894000e+00 1.668981e-01 
7.895000e+00 1.654008e-01 
7.896000e+00 1.638997e-01 
7.897000e+00 1.623946e-01 
7.898000e+00 1.608855e-01 
7.899000e+00 1.593726e-01 
7.900000e+00 1.578557e-01 
7.901000e+00 1.563350e-01 
7.902000e+00 1.548103e-01 
7.903000e+00 1.532818e-01 
7.904000e+00 1.517494e-01 
7.905000e+00 1.502132e-01 
7.906000e+00 1.486731e-01 
7.907000e+00 1.471292e-01 
7.908000e+00 1.455814e-01 
7.909000e+00 1.440299e-01 
7.910000e+00 1.424745e-01 
7.911000e+00 1.409154e-01 
7.912000e+00 1.393524e-01 
7.913000e+00 1.377857e-01 
7.914000e+00 1.362153e-01 
7.915000e+00 1.346411e-01 
7.916000e+00 1.330632e-01 
7.917000e+00 1.314815e-01 
7.918000e+00 1.298962e-01 
7.919000e+00 1.283071e-01 
7.920000e+00 1.267144e-01 
7.921000e+00 1.251180e-01 
7.922000e+00 1.235179e-01 
7.923000e+00 1.219142e-01 
7.924000e+00 1.203068e-01 
7.925000e+00 1.186958e-01 
7.926000e+00 1.170812e-01 
7.927000e+00 1.154630e-01 
7.928000e+00 1.138412e-01 
7.929000e+00 1.122158e-01 
7.930000e+00 1.105869e-01 
7.931000e+00 1.089544e-01 
7.932000e+00 1.073183e-01 
7.933000e+00 1.056787e-01 
7.934000e+00 1.040356e-01 
7.935000e+00 1.023891e-01 
7.936000e+00 1.007390e-01 
7.937000e+00 9.908541e-02 
7.938000e+00 9.742838e-02 
7.939000e+00 9.576790e-02 
7.940000e+00 9.410397e-02 
7.941000e+00 9.243663e-02 
7.942000e+00 9.076586e-02 
7.943000e+00 8.909170e-02 
7.944000e+00 8.741414e-02 
7.945000e+00 8.573321e-02 
7.946000e+00 8.404892e-02 
7.947000e+00 8.236129e-02 
7.948000e+00 8.067031e-02 
7.949000e+00 7.897601e-02 
7.950000e+00 7.727841e-02 
7.951000e+00 7.557751e-02 
7.952000e+00 7.387333e-02 
7.953000e+00 7.216588e-02 
7.954000e+00 7.045518e-02 
7.955000e+00 6.874123e-02 
7.956000e+00 6.702406e-02 
7.957000e+00 6.530368e-02 
7.958000e+00 6.358010e-02 
7.959000e+00 6.185333e-02 
7.960000e+00 6.012339e-02 
7.961000e+00 5.839030e-02 
7.962000e+00 5.665406e-02 
7.963000e+00 5.491469e-02 
7.964000e+00 5.317221e-02 
7.965000e+00 5.142663e-02 
7.966000e+00 4.967796e-02 
7.967000e+00 4.792622e-02 
7.968000e+00 4.617143e-02 
7.969000e+00 4.441359e-02 
7.970000e+00 4.265272e-02 
7.971000e+00 4.088884e-02 
7.972000e+00 3.912196e-02 
7.973000e+00 3.735210e-02 
7.974000e+00 3.557927e-02 
7.975000e+00 3.380348e-02 
7.976000e+00 3.202475e-02 
7.977000e+00 3.024310e-02 
7.978000e+00 2.845854e-02 
7.979000e+00 2.667108e-02 
7.980000e+00 2.488075e-02 
7.981000e+00 2.308755e-02 
7.982000e+00 2.129150e-02 
7.983000e+00 1.949261e-02 
7.984000e+00 1.769091e-02 
7.985000e+00 1.588641e-02 
7.986000e+00 1.407911e-02 
7.987000e+00 1.226905e-02 
7.988000e+00 1.045622e-02 
7.989000e+00 8.640656e-03 
7.990000e+00 6.822364e-03 
7.991000e+00 5.001363e-03 
7.992000e+00 3.177666e-03 
7.993000e+00 1.351291e-03 
7.994000e+00 -4.777479e-04 
7.995000e+00 -2.309434e-03 
7.996000e+00 -4.143751e-03 
7.997000e+00 -5.980683e-03 
7.998000e+00 -7.820215e-03 
7.999000e+00 -9.662330e-03 
8.000000e+00 -1.150701e-02 
8.001000e+00 -1.335425e-02 
8.002000e+00 -1.520401e-02 
8.003000e+00 -1.705630e-02 
8.004000e+00 -1.891109e-02 
8.005000e+00 -2.076836e-02 
8.006000e+00 -2.262811e-02 
8.007000e+00 -2.449031e-02 
8.008000e+00 -2.635494e-02 
8.009000e+00 -2.822199e-02 
8.010000e+00 -3.009145e-02 
8.011000e+00 -3.196329e-02 
8.012000e+00 -3.383751e-02 
8.013000e+00 -3.571408e-02 
8.014000e+00 -3.759298e-02 
8.015000e+00 -3.947420e-02 
8.016000e+00 -4.135773e-02 
8.017000e+00 -4.324354e-02 
8.018000e+00 -4.513162e-02 
8.019000e+00 -4.702196e-02 
8.020000e+00 -4.891452e-02 
8.021000e+00 -5.080931e-02 
8.022000e+00 -5.270630e-02 
8.023000e+00 -5.460547e-02 
8.024000e+00 -5.650680e-02 
8.025000e+00 -5.841029e-02 
8.026000e+00 -6.031590e-02 
8.027000e+00 -6.222363e-02 
8.028000e+00 -6.413346e-02 
8.029000e+00 -6.604536e-02 
8.030000e+00 -6.795933e-02 
8.031000e+00 -6.987534e-02 
8.032000e+00 -7.179337e-02 
8.033000e+00 -7.371342e-02 
8.034000e+00 -7.563546e-02 
8.035000e+00 -7.755947e-02 
8.036000e+00 -7.948543e-02 
8.037000e+00 -8.141333e-02 
8.038000e+00 -8.334316e-02 
8.039000e+00 -8.527488e-02 
8.040000e+00 -8.720849e-02 
8.041000e+00 -8.914396e-02 
8.042000e+00 -9.108128e-02 
8.043000e+00 -9.302043e-02 
8.044000e+00 -9.496140e-02 
8.045000e+00 -9.690415e-02 
8.046000e+00 -9.884868e-02 
8.047000e+00 -1.007950e-01 
8.048000e+00 -1.027430e-01 
8.049000e+00 -1.046927e-01 
8.050000e+00 -1.066442e-01 
8.051000e+00 -1.085973e-01 
8.052000e+00 -1.105521e-01 
8.053000e+00 -1.125086e-01 
8.054000e+00 -1.144666e-01 
8.055000e+00 -1.164263e-01 
8.056000e+00 -1.183876e-01 
8.057000e+00 -1.203504e-01 
8.058000e+00 -1.223148e-01 
8.059000e+00 -1.242807e-01 
8.060000e+00 -1.262482e-01 
8.061000e+00 -1.282171e-01 
8.062000e+00 -1.301875e-01 
8.063000e+00 -1.321594e-01 
8.064000e+00 -1.341327e-01 
8.065000e+00 -1.361075e-01 
8.066000e+00 -1.380836e-01 
8.067000e+00 -1.400612e-01 
8.068000e+00 -1.420400e-01 
8.069000e+00 -1.440203e-01 
8.070000e+00 -1.460018e-01 
8.071000e+00 -1.479847e-01 
8.072000e+00 -1.499688e-01 
8.073000e+00 -1.519543e-01 
8.074000e+00 -1.539409e-01 
8.075000e+00 -1.559288e-01 
8.076000e+00 -1.579179e-01 
8.077000e+00 -1.599082e-01 
8.078000e+00 -1.618997e-01 
8.079000e+00 -1.638923e-01 
8.080000e+00 -1.658861e-01 
8.081000e+00 -1.678809e-01 
8.082000e+00 -1.698769e-01 
8.083000e+00 -1.718739e-01 
8.084000e+00 -1.738720e-01 
8.085000e+00 -1.758711e-01 
8.086000e+00 -1.778713e-01 
8.087000e+00 -1.798724e-01 
8.088000e+00 -1.818745e-01 
8.089000e+00 -1.838775e-01 
8.090000e+00 -1.858815e-01 
8.091000e+00 -1.878864e-01 
8.092000e+00 -1.898922e-01 
8.093000e+00 -1.918989e-01 
8.094000e+00 -1.939064e-01 
8.095000e+00 -1.959148e-01 
8.096000e+00 -1.979240e-01 
8.097000e+00 -1.999339e-01 
8.098000e+00 -2.019447e-01 
8.099000e+00 -2.039562e-01 
8.100000e+00 -2.059684e-01 
8.101000e+00 -2.079814e-01 
8.102000e+00 -2.099950e-01 
8.103000e+00 -2.120093e-01 
8.104000e+00 -2.140243e-01 
8.105000e+00 -2.160399e-01 
8.106000e+00 -2.180561e-01 
8.107000e+00 -2.200729e-01 
8.108000e+00 -2.220903e-01 
8.109000e+00 -2.241082e-01 
8.110000e+00 -2.261267e-01 
8.111000e+00 -2.281456e-01 
8.112000e+00 -2.301651e-01 
8.113000e+00 -2.321850e-01 
8.114000e+00 -2.342054e-01 
8.115000e+00 -2.362262e-01 
8.116000e+00 -2.382474e-01 
8.117000e+00 -2.402690e-01 
8.118000e+00 -2.422910e-01 
8.119000e+00 -2.443133e-01 
8.120000e+00 -2.463359e-01 
8.121000e+00 -2.483589e-01 
8.122000e+00 -2.503821e-01 
8.123000e+00 -2.524056e-01 
8.124000e+00 -2.544293e-01 
8.125000e+00 -2.564532e-01 
8.126000e+00 -2.584774e-01 
8.127000e+00 -2.605017e-01 
8.128000e+00 -2.625261e-01 
8.129000e+00 -2.645508e-01 
8.130000e+00 -2.665755e-01 
8.131000e+00 -2.686003e-01 
8.132000e+00 -2.706252e-01 
8.133000e+00 -2.726501e-01 
8.134000e+00 -2.746751e-01 
8.135000e+00 -2.767001e-01 
8.136000e+00 -2.787251e-01 
8.137000e+00 -2.807500e-01 
8.138000e+00 -2.827749e-01 
8.139000e+00 -2.847997e-01 
8.140000e+00 -2.868245e-01 
8.141000e+00 -2.888491e-01 
8.142000e+00 -2.908735e-01 
8.143000e+00 -2.928978e-01 
8.144000e+00 -2.949220e-01 
8.145000e+00 -2.969459e-01 
8.146000e+00 -2.989696e-01 
8.147000e+00 -3.009930e-01 
8.148000e+00 -3.030162e-01 
8.149000e+00 -3.050391e-01 
8.150000e+00 -3.070617e-01 
8.151000e+00 -3.090840e-01 
8.152000e+00 -3.111059e-01 
8.153000e+00 -3.131274e-01 
8.154000e+00 -3.151485e-01 
8.155000e+00 -3.171693e-01 
8.156000e+00 -3.191896e-01 
8.157000e+00 -3.212094e-01 
8.158000e+00 -3.232287e-01 
8.159000e+00 -3.252476e-01 
8.160000e+00 -3.272659e-01 
8.161000e+00 -3.292836e-01 
8.162000e+00 -3.313008e-01 
8.163000e+00 -3.333175e-01 
8.164000e+00 -3.353335e-01 
8.165000e+00 -3.373488e-01 
8.166000e+00 -3.393635e-01 
8.167000e+00 -3.413776e-01 
8.168000e+00 -3.433909e-01 
8.169000e+00 -3.454035e-01 
8.170000e+00 -3.474154e-01 
8.171000e+00 -3.494265e-01 
8.172000e+00 -3.514369e-01 
8.173000e+00 -3.534464e-01 
8.174000e+00 -3.554551e-01 
8.175000e+00 -3.574629e-01 
8.176000e+00 -3.594699e-01 
8.177000e+00 -3.614760e-01 
8.178000e+00 -3.634812e-01 
8.179000e+00 -3.654854e-01 
8.180000e+00 -3.674887e-01 
8.181000e+00 -3.694910e-01 
8.182000e+00 -3.714922e-01 
8.183000e+00 -3.734925e-01 
8.184000e+00 -3.754917e-01 
8.185000e+00 -3.774899e-01 
8.186000e+00 -3.794869e-01 
8.187000e+00 -3.814829e-01 
8.188000e+00 -3.834777e-01 
8.189000e+00 -3.854713e-01 
8.190000e+00 -3.874638e-01 
8.191000e+00 -3.894551e-01 
8.192000e+00 -3.914451e-01 
8.193000e+00 -3.934339e-01 
8.194000e+00 -3.954215e-01 
8.195000e+00 -3.974077e-01 
8.196000e+00 -3.993926e-01 
8.197000e+00 -4.013763e-01 
8.198000e+00 -4.033585e-01 
8.199000e+00 -4.053394e-01 
8.200000e+00 -4.073189e-01 
8.201000e+00 -4.092969e-01 
8.202000e+00 -4.112735e-01 
8.203000e+00 -4.132487e-01 
8.204000e+00 -4.152224e-01 
8.205000e+00 -4.171945e-01 
8.206000e+00 -4.191651e-01 
8.207000e+00 -4.211342e-01 
8.208000e+00 -4.231017e-01 
8.209000e+00 -4.250676e-01 
8.210000e+00 -4.270319e-01 
8.211000e+00 -4.289945e-01 
8.212000e+00 -4.309555e-01 
8.213000e+00 -4.329148e-01 
8.214000e+00 -4.348724e-01 
8.215000e+00 -4.368283e-01 
8.216000e+00 -4.387824e-01 
8.217000e+00 -4.407347e-01 
8.218000e+00 -4.426852e-01 
8.219000e+00 -4.446340e-01 
8.220000e+00 -4.465808e-01 
8.221000e+00 -4.485259e-01 
8.222000e+00 -4.504690e-01 
8.223000e+00 -4.524102e-01 
8.224000e+00 -4.543495e-01 
8.225000e+00 -4.562869e-01 
8.226000e+00 -4.582223e-01 
8.227000e+00 -4.601557e-01 
8.228000e+00 -4.620870e-01 
8.229000e+00 -4.640164e-01 
8.230000e+00 -4.659436e-01 
8.231000e+00 -4.678688e-01 
8.232000e+00 -4.697919e-01 
8.233000e+00 -4.717129e-01 
8.234000e+00 -4.736317e-01 
8.235000e+00 -4.755483e-01 
8.236000e+00 -4.774628e-01 
8.237000e+00 -4.793750e-01 
8.238000e+00 -4.812850e-01 
8.239000e+00 -4.831928e-01 
8.240000e+00 -4.850982e-01 
8.241000e+00 -4.870014e-01 
8.242000e+00 -4.889022e-01 
8.243000e+00 -4.908007e-01 
8.244000e+00 -4.926968e-01 
8.245000e+00 -4.945905e-01 
8.246000e+00 -4.964818e-01 
8.247000e+00 -4.983707e-01 
8.248000e+00 -5.002571e-01 
8.249000e+00 -5.021411e-01 
8.250000e+00 -5.040225e-01 
8.251000e+00 -5.059015e-01 
8.252000e+00 -5.077778e-01 
8.253000e+00 -5.096516e-01 
8.254000e+00 -5.115229e-01 
8.255000e+00 -5.133915e-01 
8.256000e+00 -5.152575e-01 
8.257000e+00 -5.171208e-01 
8.258000e+00 -5.189814e-01 
8.259000e+00 -5.208394e-01 
8.260000e+00 -5.226946e-01 
8.261000e+00 -5.245471e-01 
8.262000e+00 -5.263968e-01 
8.263000e+00 -5.282438e-01 
8.264000e+00 -5.300879e-01 
8.265000e+00 -5.319292e-01 
8.266000e+00 -5.337677e-01 
8.267000e+00 -5.356033e-01 
8.268000e+00 -5.374360e-01 
8.269000e+00 -5.392658e-01 
8.270000e+00 -5.410926e-01 
8.271000e+00 -5.429165e-01 
8.272000e+00 -5.447374e-01 
8.273000e+00 -5.465553e-01 
8.274000e+00 -5.483702e-01 
8.275000e+00 -5.501820e-01 
8.276000e+00 -5.519908e-01 
8.277000e+00 -5.537964e-01 
8.278000e+00 -5.555990e-01 
8.279000e+00 -5.573984e-01 
8.280000e+00 -5.591947e-01 
8.281000e+00 -5.609878e-01 
8.282000e+00 -5.627777e-01 
8.283000e+00 -5.645644e-01 
8.284000e+00 -5.663479e-01 
8.285000e+00 -5.681280e-01 
8.286000e+00 -5.699050e-01 
8.287000e+00 -5.716786e-01 
8.288000e+00 -5.734488e-01 
8.289000e+00 -5.752158e-01 
8.290000e+00 -5.769793e-01 
8.291000e+00 -5.787395e-01 
8.292000e+00 -5.804963e-01 
8.293000e+00 -5.822496e-01 
8.294000e+00 -5.839995e-01 
8.295000e+00 -5.857458e-01 
8.296000e+00 -5.874888e-01 
8.297000e+00 -5.892281e-01 
8.298000e+00 -5.909640e-01 
8.299000e+00 -5.926963e-01 
8.300000e+00 -5.944250e-01 
8.301000e+00 -5.961501e-01 
8.302000e+00 -5.978716e-01 
8.303000e+00 -5.995894e-01 
8.304000e+00 -6.013036e-01 
8.305000e+00 -6.030140e-01 
8.306000e+00 -6.047208e-01 
8.307000e+00 -6.064239e-01 
8.308000e+00 -6.081232e-01 
8.309000e+00 -6.098187e-01 
8.310000e+00 -6.115104e-01 
8.311000e+00 -6.131983e-01 
8.312000e+00 -6.148824e-01 
8.313000e+00 -6.165627e-01 
8.314000e+00 -6.182390e-01 
8.315000e+00 -6.199115e-01 
8.316000e+00 -6.215800e-01 
8.317000e+00 -6.232447e-01 
8.318000e+00 -6.249053e-01 
8.319000e+00 -6.265620e-01 
8.320000e+00 -6.282146e-01 
8.321000e+00 -6.298633e-01 
8.322000e+00 -6.315079e-01 
8.323000e+00 -6.331485e-01 
8.324000e+00 -6.347849e-01 
8.325000e+00 -6.364173e-01 
8.326000e+00 -6.380455e-01 
8.327000e+00 -6.396696e-01 
8.328000e+00 -6.412896e-01 
8.329000e+00 -6.429053e-01 
8.330000e+00 -6.445169e-01 
8.331000e+00 -6.461242e-01 
8.332000e+00 -6.477273e-01 
8.333000e+00 -6.493261e-01 
8.334000e+00 -6.509206e-01 
8.335000e+00 -6.525108e-01 
8.336000e+00 -6.540967e-01 
8.337000e+00 -6.556783e-01 
8.338000e+00 -6.572554e-01 
8.339000e+00 -6.588282e-01 
8.340000e+00 -6.603966e-01 
8.341000e+00 -6.619606e-01 
8.342000e+00 -6.635201e-01 
8.343000e+00 -6.650751e-01 
8.344000e+00 -6.666257e-01 
8.345000e+00 -6.681717e-01 
8.346000e+00 -6.697133e-01 
8.347000e+00 -6.712502e-01 
8.348000e+00 -6.727827e-01 
8.349000e+00 -6.743105e-01 
8.350000e+00 -6.758337e-01 
8.351000e+00 -6.773523e-01 
8.352000e+00 -6.788663e-01 
8.353000e+00 -6.803755e-01 
8.354000e+00 -6.818801e-01 
8.355000e+00 -6.833800e-01 
8.356000e+00 -6.848752e-01 
8.357000e+00 -6.863657e-01 
8.358000e+00 -6.878513e-01 
8.359000e+00 -6.893322e-01 
8.360000e+00 -6.908083e-01 
8.361000e+00 -6.922796e-01 
8.362000e+00 -6.937460e-01 
8.363000e+00 -6.952076e-01 
8.364000e+00 -6.966643e-01 
8.365000e+00 -6.981161e-01 
8.366000e+00 -6.995629e-01 
8.367000e+00 -7.010049e-01 
8.368000e+00 -7.024419e-01 
8.369000e+00 -7.038739e-01 
8.370000e+00 -7.053009e-01 
8.371000e+00 -7.067229e-01 
8.372000e+00 -7.081399e-01 
8.373000e+00 -7.095519e-01 
8.374000e+00 -7.109587e-01 
8.375000e+00 -7.123605e-01 
8.376000e+00 -7.137572e-01 
8.377000e+00 -7.151487e-01 
8.378000e+00 -7.165352e-01 
8.379000e+00 -7.179164e-01 
8.380000e+00 -7.192925e-01 
8.381000e+00 -7.206634e-01 
8.382000e+00 -7.220290e-01 
8.383000e+00 -7.233895e-01 
8.384000e+00 -7.247446e-01 
8.385000e+00 -7.260945e-01 
8.386000e+00 -7.274391e-01 
8.387000e+00 -7.287784e-01 
8.388000e+00 -7.301124e-01 
8.389000e+00 -7.314411e-01 
8.390000e+00 -7.327643e-01 
8.391000e+00 -7.340822e-01 
8.392000e+00 -7.353947e-01 
8.393000e+00 -7.367018e-01 
8.394000e+00 -7.380035e-01 
8.395000e+00 -7.392997e-01 
8.396000e+00 -7.405904e-01 
8.397000e+00 -7.418756e-01 
8.398000e+00 -7.431554e-01 
8.399000e+00 -7.444296e-01 
8.400000e+00 -7.456982e-01 
8.401000e+00 -7.469614e-01 
8.402000e+00 -7.482189e-01 
8.403000e+00 -7.494708e-01 
8.404000e+00 -7.507172e-01 
8.405000e+00 -7.519579e-01 
8.406000e+00 -7.531930e-01 
8.407000e+00 -7.544224e-01 
8.408000e+00 -7.556461e-01 
8.409000e+00 -7.568641e-01 
8.410000e+00 -7.580764e-01 
8.411000e+00 -7.592830e-01 
8.412000e+00 -7.604839e-01 
8.413000e+00 -7.616789e-01 
8.414000e+00 -7.628682e-01 
8.415000e+00 -7.640517e-01 
8.416000e+00 -7.652294e-01 
8.417000e+00 -7.664013e-01 
8.418000e+00 -7.675673e-01 
8.419000e+00 -7.687274e-01 
8.420000e+00 -7.698817e-01 
8.421000e+00 -7.710300e-01 
8.422000e+00 -7.721725e-01 
8.423000e+00 -7.733090e-01 
8.424000e+00 -7.744396e-01 
8.425000e+00 -7.755642e-01 
8.426000e+00 -7.766828e-01 
8.427000e+00 -7.777954e-01 
8.428000e+00 -7.789021e-01 
8.429000e+00 -7.800027e-01 
8.430000e+00 -7.810972e-01 
8.431000e+00 -7.821857e-01 
8.432000e+00 -7.832681e-01 
8.433000e+00 -7.843444e-01 
8.434000e+00 -7.854147e-01 
8.435000e+00 -7.864787e-01 
8.436000e+00 -7.875367e-01 
8.437000e+00 -7.885885e-01 
8.438000e+00 -7.896341e-01 
8.439000e+00 -7.906736e-01 
8.440000e+00 -7.917068e-01 
8.441000e+00 -7.927339e-01 
8.442000e+00 -7.937547e-01 
8.443000e+00 -7.947692e-01 
8.444000e+00 -7.957775e-01 
8.445000e+00 -7.967795e-01 
8.446000e+00 -7.977752e-01 
8.447000e+00 -7.987646e-01 
8.448000e+00 -7.997477e-01 
8.449000e+00 -8.007245e-01 
8.450000e+00 -8.016949e-01 
8.451000e+00 -8.026589e-01 
8.452000e+00 -8.036166e-01 
8.453000e+00 -8.045678e-01 
8.454000e+00 -8.055127e-01 
8.455000e+00 -8.064511e-01 
8.456000e+00 -8.073831e-01 
8.457000e+00 -8.083086e-01 
8.458000e+00 -8.092277e-01 
8.459000e+00 -8.101402e-01 
8.460000e+00 -8.110463e-01 
8.461000e+00 -8.119459e-01 
8.462000e+00 -8.128389e-01 
8.463000e+00 -8.137254e-01 
8.464000e+00 -8.146054e-01 
8.465000e+00 -8.154788e-01 
8.466000e+00 -8.163456e-01 
8.467000e+00 -8.172058e-01 
8.468000e+00 -8.180594e-01 
8.469000e+00 -8.189064e-01 
8.470000e+00 -8.197467e-01 
8.471000e+00 -8.205804e-01 
8.472000e+00 -8.214074e-01 
8.473000e+00 -8.222278e-01 
8.474000e+00 -8.230414e-01 
8.475000e+00 -8.238484e-01 
8.476000e+00 -8.246487e-01 
8.477000e+00 -8.254422e-01 
8.478000e+00 -8.262289e-01 
8.479000e+00 -8.270090e-01 
8.480000e+00 -8.277822e-01 
8.481000e+00 -8.285487e-01 
8.482000e+00 -8.293084e-01 
8.483000e+00 -8.300612e-01 
8.484000e+00 -8.308073e-01 
8.485000e+00 -8.315465e-01 
8.486000e+00 -8.322789e-01 
8.487000e+00 -8.330044e-01 
8.488000e+00 -8.337230e-01 
8.489000e+00 -8.344348e-01 
8.490000e+00 -8.351397e-01 
8.491000e+00 -8.358376e-01 
8.492000e+00 -8.365287e-01 
8.493000e+00 -8.372128e-01 
8.494000e+00 -8.378900e-01 
8.495000e+00 -8.385602e-01 
8.496000e+00 -8.392235e-01 
8.497000e+00 -8.398798e-01 
8.498000e+00 -8.405290e-01 
8.499000e+00 -8.411713e-01 
8.500000e+00 -8.418066e-01 
8.501000e+00 -8.424349e-01 
8.502000e+00 -8.430561e-01 
8.503000e+00 -8.436703e-01 
8.504000e+00 -8.442774e-01 
8.505000e+00 -8.448774e-01 
8.506000e+00 -8.454704e-01 
8.507000e+00 -8.460562e-01 
8.508000e+00 -8.466350e-01 
8.509000e+00 -8.472067e-01 
8.510000e+00 -8.477712e-01 
8.511000e+00 -8.483286e-01 
8.512000e+00 -8.488788e-01 
8.513000e+00 -8.494219e-01 
8.514000e+00 -8.499579e-01 
8.515000e+00 -8.504866e-01 
8.516000e+00 -8.510082e-01 
8.517000e+00 -8.515225e-01 
8.518000e+00 -8.520297e-01 
8.519000e+00 -8.525296e-01 
8.520000e+00 -8.530224e-01 
8.521000e+00 -8.535078e-01 
8.522000e+00 -8.539860e-01 
8.523000e+00 -8.544570e-01 
8.524000e+00 -8.549207e-01 
8.525000e+00 -8.553771e-01 
8.526000e+00 -8.558262e-01 
8.527000e+00 -8.562681e-01 
8.528000e+00 -8.567026e-01 
8.529000e+00 -8.571298e-01 
8.530000e+00 -8.575497e-01 
8.531000e+00 -8.579622e-01 
8.532000e+00 -8.583674e-01 
8.533000e+00 -8.587653e-01 
8.534000e+00 -8.591558e-01 
8.535000e+00 -8.595389e-01 
8.536000e+00 -8.599146e-01 
8.537000e+00 -8.602830e-01 
8.538000e+00 -8.606439e-01 
8.539000e+00 -8.609975e-01 
8.540000e+00 -8.613436e-01 
8.541000e+00 -8.616823e-01 
8.542000e+00 -8.620136e-01 
8.543000e+00 -8.623374e-01 
8.544000e+00 -8.626538e-01 
8.545000e+00 -8.629627e-01 
8.546000e+00 -8.632642e-01 
8.547000e+00 -8.635581e-01 
8.548000e+00 -8.638447e-01 
8.549000e+00 -8.641237e-01 
8.550000e+00 -8.643952e-01 
8.551000e+00 -8.646592e-01 
8.552000e+00 -8.649157e-01 
8.553000e+00 -8.651647e-01 
8.554000e+00 -8.654061e-01 
8.555000e+00 -8.656401e-01 
8.556000e+00 -8.658664e-01 
8.557000e+00 -8.660853e-01 
8.558000e+00 -8.662965e-01 
8.559000e+00 -8.665002e-01 
8.560000e+00 -8.666964e-01 
8.561000e+00 -8.668849e-01 
8.562000e+00 -8.670659e-01 
8.563000e+00 -8.672393e-01 
8.564000e+00 -8.674051e-01 
8.565000e+00 -8.675632e-01 
8.566000e+00 -8.677138e-01 
8.567000e+00 -8.678567e-01 
8.568000e+00 -8.679921e-01 
8.569000e+00 -8.681198e-01 
8.570000e+00 -8.682398e-01 
8.571000e+00 -8.683522e-01 
8.572000e+00 -8.684570e-01 
8.573000e+00 -8.685541e-01 
8.574000e+00 -8.686436e-01 
8.575000e+00 -8.687253e-01 
8.576000e+00 -8.687994e-01 
8.577000e+00 -8.688659e-01 
8.578000e+00 -8.689246e-01 
8.579000e+00 -8.689757e-01 
8.580000e+00 -8.690190e-01 
8.581000e+00 -8.690547e-01 
8.582000e+00 -8.690827e-01 
8.583000e+00 -8.691029e-01 
8.584000e+00 -8.691154e-01 
8.585000e+00 -8.691202e-01 
8.586000e+00 -8.691173e-01 
8.587000e+00 -8.691067e-01 
8.588000e+00 -8.690883e-01 
8.589000e+00 -8.690622e-01 
8.590000e+00 -8.690283e-01 
8.591000e+00 -8.689867e-01 
8.592000e+00 -8.689373e-01 
8.593000e+00 -8.688802e-01 
8.594000e+00 -8.688153e-01 
8.595000e+00 -8.687427e-01 
8.596000e+00 -8.686622e-01 
8.597000e+00 -8.685740e-01 
8.598000e+00 -8.684781e-01 
8.599000e+00 -8.683743e-01 
8.600000e+00 -8.682628e-01 
8.601000e+00 -8.681434e-01 
8.602000e+00 -8.680163e-01 
8.603000e+00 -8.678814e-01 
8.604000e+00 -8.677387e-01 
8.605000e+00 -8.675881e-01 
8.606000e+00 -8.674298e-01 
8.607000e+00 -8.672637e-01 
8.608000e+00 -8.670897e-01 
8.609000e+00 -8.669080e-01 
8.610000e+00 -8.667184e-01 
8.611000e+00 -8.665210e-01 
8.612000e+00 -8.663157e-01 
8.613000e+00 -8.661027e-01 
8.614000e+00 -8.658818e-01 
8.615000e+00 -8.656531e-01 
8.616000e+00 -8.654165e-01 
8.617000e+00 -8.651721e-01 
8.618000e+00 -8.649199e-01 
8.619000e+00 -8.646598e-01 
8.620000e+00 -8.643919e-01 
8.621000e+00 -8.641161e-01 
8.622000e+00 -8.638325e-01 
8.623000e+00 -8.635411e-01 
8.624000e+00 -8.632418e-01 
8.625000e+00 -8.629346e-01 
8.626000e+00 -8.626196e-01 
8.627000e+00 -8.622967e-01 
8.628000e+00 -8.619660e-01 
8.629000e+00 -8.616274e-01 
8.630000e+00 -8.612810e-01 
8.631000e+00 -8.609267e-01 
8.632000e+00 -8.605645e-01 
8.633000e+00 -8.601945e-01 
8.634000e+00 -8.598166e-01 
8.635000e+00 -8.594309e-01 
8.636000e+00 -8.590373e-01 
8.637000e+00 -8.586358e-01 
8.638000e+00 -8.582265e-01 
8.639000e+00 -8.578093e-01 
8.640000e+00 -8.573842e-01 
8.641000e+00 -8.569512e-01 
8.642000e+00 -8.565104e-01 
8.643000e+00 -8.560618e-01 
8.644000e+00 -8.556052e-01 
8.645000e+00 -8.551408e-01 
8.646000e+00 -8.546685e-01 
8.647000e+00 -8.541884e-01 
8.648000e+00 -8.537004e-01 
8.649000e+00 -8.532045e-01 
8.650000e+00 -8.527008e-01 
8.651000e+00 -8.521892e-01 
8.652000e+00 -8.516697e-01 
8.653000e+00 -8.511424e-01 
8.654000e+00 -8.506072e-01 
8.655000e+00 -8.500642e-01 
8.656000e+00 -8.495133e-01 
8.657000e+00 -8.489545e-01 
8.658000e+00 -8.483879e-01 
8.659000e+00 -8.478134e-01 
8.660000e+00 -8.472311e-01 
8.661000e+00 -8.466409e-01 
8.662000e+00 -8.460429e-01 
8.663000e+00 -8.454370e-01 
8.664000e+00 -8.448233e-01 
8.665000e+00 -8.442017e-01 
8.666000e+00 -8.435723e-01 
8.667000e+00 -8.429350e-01 
8.668000e+00 -8.422899e-01 
8.669000e+00 -8.416370e-01 
8.670000e+00 -8.409762e-01 
8.671000e+00 -8.403076e-01 
8.672000e+00 -8.396311e-01 
8.673000e+00 -8.389468e-01 
8.674000e+00 -8.382548e-01 
8.675000e+00 -8.375548e-01 
8.676000e+00 -8.368471e-01 
8.677000e+00 -8.361315e-01 
8.678000e+00 -8.354082e-01 
8.679000e+00 -8.346770e-01 
8.680000e+00 -8.339380e-01 
8.681000e+00 -8.331912e-01 
8.682000e+00 -8.324366e-01 
8.683000e+00 -8.316742e-01 
8.684000e+00 -8.309040e-01 
8.685000e+00 -8.301260e-01 
8.686000e+00 -8.293403e-01 
8.687000e+00 -8.285467e-01 
8.688000e+00 -8.277454e-01 
8.689000e+00 -8.269363e-01 
8.690000e+00 -8.261194e-01 
8.691000e+00 -8.252948e-01 
8.692000e+00 -8.244624e-01 
8.693000e+00 -8.236222e-01 
8.694000e+00 -8.227743e-01 
8.695000e+00 -8.219186e-01 
8.696000e+00 -8.210552e-01 
8.697000e+00 -8.201840e-01 
8.698000e+00 -8.193051e-01 
8.699000e+00 -8.184185e-01 
8.700000e+00 -8.175242e-01 
8.701000e+00 -8.166221e-01 
8.702000e+00 -8.157123e-01 
8.703000e+00 -8.147948e-01 
8.704000e+00 -8.138696e-01 
8.705000e+00 -8.129367e-01 
8.706000e+00 -8.119961e-01 
8.707000e+00 -8.110478e-01 
8.708000e+00 -8.100918e-01 
8.709000e+00 -8.091282e-01 
8.710000e+00 -8.081568e-01 
8.711000e+00 -8.071778e-01 
8.712000e+00 -8.061912e-01 
8.713000e+00 -8.051969e-01 
8.714000e+00 -8.041949e-01 
8.715000e+00 -8.031853e-01 
8.716000e+00 -8.021681e-01 
8.717000e+00 -8.011432e-01 
8.718000e+00 -8.001107e-01 
8.719000e+00 -7.990706e-01 
8.720000e+00 -7.980229e-01 
8.721000e+00 -7.969676e-01 
8.722000e+00 -7.959047e-01 
8.723000e+00 -7.948342e-01 
8.724000e+00 -7.937561e-01 
8.725000e+00 -7.926704e-01 
8.726000e+00 -7.915772e-01 
8.727000e+00 -7.904764e-01 
8.728000e+00 -7.893680e-01 
8.729000e+00 -7.882521e-01 
8.730000e+00 -7.871287e-01 
8.731000e+00 -7.859978e-01 
8.732000e+00 -7.848593e-01 
8.733000e+00 -7.837133e-01 
8.734000e+00 -7.825598e-01 
8.735000e+00 -7.813987e-01 
8.736000e+00 -7.802302e-01 
8.737000e+00 -7.790543e-01 
8.738000e+00 -7.778708e-01 
8.739000e+00 -7.766799e-01 
8.740000e+00 -7.754815e-01 
8.741000e+00 -7.742756e-01 
8.742000e+00 -7.730623e-01 
8.743000e+00 -7.718416e-01 
8.744000e+00 -7.706135e-01 
8.745000e+00 -7.693779e-01 
8.746000e+00 -7.681350e-01 
8.747000e+00 -7.668846e-01 
8.748000e+00 -7.656269e-01 
8.749000e+00 -7.643617e-01 
8.750000e+00 -7.630892e-01 
8.751000e+00 -7.618094e-01 
8.752000e+00 -7.605222e-01 
8.753000e+00 -7.592276e-01 
8.754000e+00 -7.579257e-01 
8.755000e+00 -7.566165e-01 
8.756000e+00 -7.553000e-01 
8.757000e+00 -7.539761e-01 
8.758000e+00 -7.526450e-01 
8.759000e+00 -7.513066e-01 
8.760000e+00 -7.499609e-01 
8.761000e+00 -7.486080e-01 
8.762000e+00 -7.472478e-01 
8.763000e+00 -7.458804e-01 
8.764000e+00 -7.445057e-01 
8.765000e+00 -7.431238e-01 
8.766000e+00 -7.417347e-01 
8.767000e+00 -7.403384e-01 
8.768000e+00 -7.389349e-01 
8.769000e+00 -7.375242e-01 
8.770000e+00 -7.361063e-01 
8.771000e+00 -7.346813e-01 
8.772000e+00 -7.332492e-01 
8.773000e+00 -7.318099e-01 
8.774000e+00 -7.303635e-01 
8.775000e+00 -7.289100e-01 
8.776000e+00 -7.274493e-01 
8.777000e+00 -7.259816e-01 
8.778000e+00 -7.245068e-01 
8.779000e+00 -7.230250e-01 
8.780000e+00 -7.215360e-01 
8.781000e+00 -7.200401e-01 
8.782000e+00 -7.185371e-01 
8.783000e+00 -7.170271e-01 
8.784000e+00 -7.155101e-01 
8.785000e+00 -7.139861e-01 
8.786000e+00 -7.124551e-01 
8.787000e+00 -7.109171e-01 
8.788000e+00 -7.093722e-01 
8.789000e+00 -7.078203e-01 
8.790000e+00 -7.062615e-01 
8.791000e+00 -7.046958e-01 
8.792000e+00 -7.031231e-01 
8.793000e+00 -7.015436e-01 
8.794000e+00 -6.999572e-01 
8.795000e+00 -6.983639e-01 
8.796000e+00 -6.967638e-01 
8.797000e+00 -6.951568e-01 
8.798000e+00 -6.935430e-01 
8.799000e+00 -6.919224e-01 
8.800000e+00 -6.902949e-01 
8.801000e+00 -6.886607e-01 
8.802000e+00 -6.870197e-01 
8.803000e+00 -6.853720e-01 
8.804000e+00 -6.837174e-01 
8.805000e+00 -6.820562e-01 
8.806000e+00 -6.803882e-01 
8.807000e+00 -6.787136e-01 
8.808000e+00 -6.770322e-01 
8.809000e+00 -6.753441e-01 
8.810000e+00 -6.736494e-01 
8.811000e+00 -6.719481e-01 
8.812000e+00 -6.702400e-01 
8.813000e+00 -6.685254e-01 
8.814000e+00 -6.668042e-01 
8.815000e+00 -6.650764e-01 
8.816000e+00 -6.633419e-01 
8.817000e+00 -6.616010e-01 
8.818000e+00 -6.598534e-01 
8.819000e+00 -6.580994e-01 
8.820000e+00 -6.563388e-01 
8.821000e+00 -6.545717e-01 
8.822000e+00 -6.527981e-01 
8.823000e+00 -6.510181e-01 
8.824000e+00 -6.492316e-01 
8.825000e+00 -6.474386e-01 
8.826000e+00 -6.456392e-01 
8.827000e+00 -6.438334e-01 
8.828000e+00 -6.420212e-01 
8.829000e+00 -6.402027e-01 
8.830000e+00 -6.383777e-01 
8.831000e+00 -6.365464e-01 
8.832000e+00 -6.347088e-01 
8.833000e+00 -6.328648e-01 
8.834000e+00 -6.310146e-01 
8.835000e+00 -6.291580e-01 
8.836000e+00 -6.272952e-01 
8.837000e+00 -6.254261e-01 
8.838000e+00 -6.235508e-01 
8.839000e+00 -6.216693e-01 
8.840000e+00 -6.197815e-01 
8.841000e+00 -6.178876e-01 
8.842000e+00 -6.159875e-01 
8.843000e+00 -6.140812e-01 
8.844000e+00 -6.121688e-01 
8.845000e+00 -6.102503e-01 
8.846000e+00 -6.083257e-01 
8.847000e+00 -6.063950e-01 
8.848000e+00 -6.044582e-01 
8.849000e+00 -6.025153e-01 
8.850000e+00 -6.005664e-01 
8.851000e+00 -5.986115e-01 
8.852000e+00 -5.966506e-01 
8.853000e+00 -5.946837e-01 
8.854000e+00 -5.927108e-01 
8.855000e+00 -5.907320e-01 
8.856000e+00 -5.887473e-01 
8.857000e+00 -5.867566e-01 
8.858000e+00 -5.847600e-01 
8.859000e+00 -5.827576e-01 
8.860000e+00 -5.807493e-01 
8.861000e+00 -5.787351e-01 
8.862000e+00 -5.767151e-01 
8.863000e+00 -5.746893e-01 
8.864000e+00 -5.726577e-01 
8.865000e+00 -5.706204e-01 
8.866000e+00 -5.685772e-01 
8.867000e+00 -5.665284e-01 
8.868000e+00 -5.644738e-01 
8.869000e+00 -5.624136e-01 
8.870000e+00 -5.603476e-01 
8.871000e+00 -5.582760e-01 
8.872000e+00 -5.561987e-01 
8.873000e+00 -5.541158e-01 
8.874000e+00 -5.520274e-01 
8.875000e+00 -5.499333e-01 
8.876000e+00 -5.478336e-01 
8.877000e+00 -5.457284e-01 
8.878000e+00 -5.436177e-01 
8.879000e+00 -5.415015e-01 
8.880000e+00 -5.393797e-01 
8.881000e+00 -5.372525e-01 
8.882000e+00 -5.351199e-01 
8.883000e+00 -5.329818e-01 
8.884000e+00 -5.308383e-01 
8.885000e+00 -5.286894e-01 
8.886000e+00 -5.265351e-01 
8.887000e+00 -5.243755e-01 
8.888000e+00 -5.222105e-01 
8.889000e+00 -5.200402e-01 
8.890000e+00 -5.178646e-01 
8.891000e+00 -5.156838e-01 
8.892000e+00 -5.134977e-01 
8.893000e+00 -5.113063e-01 
8.894000e+00 -5.091097e-01 
8.895000e+00 -5.069080e-01 
8.896000e+00 -5.047010e-01 
8.897000e+00 -5.024889e-01 
8.898000e+00 -5.002717e-01 
8.899000e+00 -4.980494e-01 
8.900000e+00 -4.958219e-01 
8.901000e+00 -4.935894e-01 
8.902000e+00 -4.913518e-01 
8.903000e+00 -4.891092e-01 
8.904000e+00 -4.868616e-01 
8.905000e+00 -4.846090e-01 
8.906000e+00 -4.823514e-01 
8.907000e+00 -4.800889e-01 
8.908000e+00 -4.778214e-01 
8.909000e+00 -4.755490e-01 
8.910000e+00 -4.732718e-01 
8.911000e+00 -4.709897e-01 
8.912000e+00 -4.687027e-01 
8.913000e+00 -4.664109e-01 
8.914000e+00 -4.641143e-01 
8.915000e+00 -4.618129e-01 
8.916000e+00 -4.595068e-01 
8.917000e+00 -4.571959e-01 
8.918000e+00 -4.548804e-01 
8.919000e+00 -4.525601e-01 
8.920000e+00 -4.502351e-01 
8.921000e+00 -4.479055e-01 
8.922000e+00 -4.455713e-01 
8.923000e+00 -4.432324e-01 
8.924000e+00 -4.408890e-01 
8.925000e+00 -4.385410e-01 
8.926000e+00 -4.361885e-01 
8.927000e+00 -4.338314e-01 
8.928000e+00 -4.314699e-01 
8.929000e+00 -4.291038e-01 
8.930000e+00 -4.267334e-01 
8.931000e+00 -4.243584e-01 
8.932000e+00 -4.219791e-01 
8.933000e+00 -4.195954e-01 
8.934000e+00 -4.172073e-01 
8.935000e+00 -4.148149e-01 
8.936000e+00 -4.124182e-01 
8.937000e+00 -4.100172e-01 
8.938000e+00 -4.076119e-01 
8.939000e+00 -4.052023e-01 
8.940000e+00 -4.027885e-01 
8.941000e+00 -4.003705e-01 
8.942000e+00 -3.979483e-01 
8.943000e+00 -3.955220e-01 
8.944000e+00 -3.930915e-01 
8.945000e+00 -3.906569e-01 
8.946000e+00 -3.882183e-01 
8.947000e+00 -3.857755e-01 
8.948000e+00 -3.833287e-01 
8.949000e+00 -3.808779e-01 
8.950000e+00 -3.784231e-01 
8.951000e+00 -3.759643e-01 
8.952000e+00 -3.735016e-01 
8.953000e+00 -3.710349e-01 
8.954000e+00 -3.685643e-01 
8.955000e+00 -3.660899e-01 
8.956000e+00 -3.636116e-01 
8.957000e+00 -3.611294e-01 
8.958000e+00 -3.586435e-01 
8.959000e+00 -3.561537e-01 
8.960000e+00 -3.536602e-01 
8.961000e+00 -3.511630e-01 
8.962000e+00 -3.486620e-01 
8.963000e+00 -3.461573e-01 
8.964000e+00 -3.436490e-01 
8.965000e+00 -3.411370e-01 
8.966000e+00 -3.386215e-01 
8.967000e+00 -3.361023e-01 
8.968000e+00 -3.335795e-01 
8.969000e+00 -3.310532e-01 
8.970000e+00 -3.285234e-01 
8.971000e+00 -3.259900e-01 
8.972000e+00 -3.234532e-01 
8.973000e+00 -3.209130e-01 
8.974000e+00 -3.183693e-01 
8.975000e+00 -3.158222e-01 
8.976000e+00 -3.132717e-01 
8.977000e+00 -3.107179e-01 
8.978000e+00 -3.081608e-01 
8.979000e+00 -3.056003e-01 
8.980000e+00 -3.030366e-01 
8.981000e+00 -3.004696e-01 
8.982000e+00 -2.978994e-01 
8.983000e+00 -2.953259e-01 
8.984000e+00 -2.927493e-01 
8.985000e+00 -2.901696e-01 
8.986000e+00 -2.875867e-01 
8.987000e+00 -2.850007e-01 
8.988000e+00 -2.824116e-01 
8.989000e+00 -2.798195e-01 
8.990000e+00 -2.772243e-01 
8.991000e+00 -2.746261e-01 
8.992000e+00 -2.720249e-01 
8.993000e+00 -2.694208e-01 
8.994000e+00 -2.668138e-01 
8.995000e+00 -2.642038e-01 
8.996000e+00 -2.615910e-01 
8.997000e+00 -2.589753e-01 
8.998000e+00 -2.563568e-01 
8.999000e+00 -2.537354e-01 
9.000000e+00 -2.511113e-01 
9.001000e+00 -2.484844e-01 
9.002000e+00 -2.458549e-01 
9.003000e+00 -2.432226e-01 
9.004000e+00 -2.405876e-01 
9.005000e+00 -2.379499e-01 
9.006000e+00 -2.353097e-01 
9.007000e+00 -2.326668e-01 
9.008000e+00 -2.300214e-01 
9.009000e+00 -2.273734e-01 
9.010000e+00 -2.247229e-01 
9.011000e+00 -2.220699e-01 
9.012000e+00 -2.194144e-01 
9.013000e+00 -2.167565e-01 
9.014000e+00 -2.140961e-01 
9.015000e+00 -2.114334e-01 
9.016000e+00 -2.087683e-01 
9.017000e+00 -2.061008e-01 
9.018000e+00 -2.034310e-01 
9.019000e+00 -2.007589e-01 
9.020000e+00 -1.980846e-01 
9.021000e+00 -1.954080e-01 
9.022000e+00 -1.927292e-01 
9.023000e+00 -1.900482e-01 
9.024000e+00 -1.873651e-01 
9.025000e+00 -1.846798e-01 
9.026000e+00 -1.819924e-01 
9.027000e+00 -1.793030e-01 
9.028000e+00 -1.766114e-01 
9.029000e+00 -1.739179e-01 
9.030000e+00 -1.712223e-01 
9.031000e+00 -1.685248e-01 
9.032000e+00 -1.658253e-01 
9.033000e+00 -1.631238e-01 
9.034000e+00 -1.604205e-01 
9.035000e+00 -1.577153e-01 
9.036000e+00 -1.550083e-01 
9.037000e+00 -1.522994e-01 
9.038000e+00 -1.495888e-01 
9.039000e+00 -1.468763e-01 
9.040000e+00 -1.441622e-01 
9.041000e+00 -1.414463e-01 
9.042000e+00 -1.387287e-01 
9.043000e+00 -1.360095e-01 
9.044000e+00 -1.332886e-01 
9.045000e+00 -1.305662e-01 
9.046000e+00 -1.278421e-01 
9.047000e+00 -1.251165e-01 
9.048000e+00 -1.223894e-01 
9.049000e+00 -1.196607e-01 
9.050000e+00 -1.169306e-01 
9.051000e+00 -1.141991e-01 
9.052000e+00 -1.114661e-01 
9.053000e+00 -1.087317e-01 
9.054000e+00 -1.059960e-01 
9.055000e+00 -1.032589e-01 
9.056000e+00 -1.005205e-01 
9.057000e+00 -9.778084e-02 
9.058000e+00 -9.503990e-02 
9.059000e+00 -9.229773e-02 
9.060000e+00 -8.955435e-02 
9.061000e+00 -8.680979e-02 
9.062000e+00 -8.406408e-02 
9.063000e+00 -8.131725e-02 
9.064000e+00 -7.856932e-02 
9.065000e+00 -7.582031e-02 
9.066000e+00 -7.307027e-02 
9.067000e+00 -7.031920e-02 
9.068000e+00 -6.756714e-02 
9.069000e+00 -6.481413e-02 
9.070000e+00 -6.206017e-02 
9.071000e+00 -5.930531e-02 
9.072000e+00 -5.654956e-02 
9.073000e+00 -5.379296e-02 
9.074000e+00 -5.103553e-02 
9.075000e+00 -4.827731e-02 
9.076000e+00 -4.551830e-02 
9.077000e+00 -4.275856e-02 
9.078000e+00 -3.999809e-02 
9.079000e+00 -3.723693e-02 
9.080000e+00 -3.447511e-02 
9.081000e+00 -3.171265e-02 
9.082000e+00 -2.894958e-02 
9.083000e+00 -2.618592e-02 
9.084000e+00 -2.342171e-02 
9.085000e+00 -2.065698e-02 
9.086000e+00 -1.789174e-02 
9.087000e+00 -1.512602e-02 
9.088000e+00 -1.235986e-02 
9.089000e+00 -9.593281e-03 
9.090000e+00 -6.826309e-03 
9.091000e+00 -4.058972e-03 
9.092000e+00 -1.291297e-03 
9.093000e+00 1.476688e-03 
9.094000e+00 4.244956e-03 
9.095000e+00 7.013480e-03 
9.096000e+00 9.782232e-03 
9.097000e+00 1.255119e-02 
9.098000e+00 1.532031e-02 
9.099000e+00 1.808959e-02 
9.100000e+00 2.085898e-02 
9.101000e+00 2.362846e-02 
9.102000e+00 2.639801e-02 
9.103000e+00 2.916760e-02 
9.104000e+00 3.193719e-02 
9.105000e+00 3.470677e-02 
9.106000e+00 3.747631e-02 
9.107000e+00 4.024577e-02 
9.108000e+00 4.301513e-02 
9.109000e+00 4.578436e-02 
9.110000e+00 4.855344e-02 
9.111000e+00 5.132234e-02 
9.112000e+00 5.409103e-02 
9.113000e+00 5.685948e-02 
9.114000e+00 5.962767e-02 
9.115000e+00 6.239556e-02 
9.116000e+00 6.516314e-02 
9.117000e+00 6.793037e-02 
9.118000e+00 7.069723e-02 
9.119000e+00 7.346369e-02 
9.120000e+00 7.622972e-02 
9.121000e+00 7.899530e-02 
9.122000e+00 8.176039e-02 
9.123000e+00 8.452497e-02 
9.124000e+00 8.728902e-02 
9.125000e+00 9.005250e-02 
9.126000e+00 9.281538e-02 
9.127000e+00 9.557765e-02 
9.128000e+00 9.833927e-02 
9.129000e+00 1.011002e-01 
9.130000e+00 1.038605e-01 
9.131000e+00 1.066200e-01 
9.132000e+00 1.093787e-01 
9.133000e+00 1.121367e-01 
9.134000e+00 1.148939e-01 
9.135000e+00 1.176502e-01 
9.136000e+00 1.204057e-01 
9.137000e+00 1.231603e-01 
9.138000e+00 1.259139e-01 
9.139000e+00 1.286666e-01 
9.140000e+00 1.314183e-01 
9.141000e+00 1.341691e-01 
9.142000e+00 1.369188e-01 
9.143000e+00 1.396674e-01 
9.144000e+00 1.424150e-01 
9.145000e+00 1.451614e-01 
9.146000e+00 1.479067e-01 
9.147000e+00 1.506509e-01 
9.148000e+00 1.533939e-01 
9.149000e+00 1.561356e-01 
9.150000e+00 1.588761e-01 
9.151000e+00 1.616153e-01 
9.152000e+00 1.643532e-01 
9.153000e+00 1.670898e-01 
9.154000e+00 1.698250e-01 
9.155000e+00 1.725589e-01 
9.156000e+00 1.752914e-01 
9.157000e+00 1.780224e-01 
9.158000e+00 1.807519e-01 
9.159000e+00 1.834800e-01 
9.160000e+00 1.862065e-01 
9.161000e+00 1.889315e-01 
9.162000e+00 1.916549e-01 
9.163000e+00 1.943768e-01 
9.164000e+00 1.970970e-01 
9.165000e+00 1.998155e-01 
9.166000e+00 2.025324e-01 
9.167000e+00 2.052476e-01 
9.168000e+00 2.079610e-01 
9.169000e+00 2.106727e-01 
9.170000e+00 2.133826e-01 
9.171000e+00 2.160906e-01 
9.172000e+00 2.187969e-01 
9.173000e+00 2.215013e-01 
9.174000e+00 2.242037e-01 
9.175000e+00 2.269043e-01 
9.176000e+00 2.296029e-01 
9.177000e+00 2.322995e-01 
9.178000e+00 2.349942e-01 
9.179000e+00 2.376868e-01 
9.180000e+00 2.403774e-01 
9.181000e+00 2.430658e-01 
9.182000e+00 2.457522e-01 
9.183000e+00 2.484364e-01 
9.184000e+00 2.511185e-01 
9.185000e+00 2.537984e-01 
9.186000e+00 2.564761e-01 
9.187000e+00 2.591515e-01 
9.188000e+00 2.618247e-01 
9.189000e+00 2.644956e-01 
9.190000e+00 2.671642e-01 
9.191000e+00 2.698304e-01 
9.192000e+00 2.724942e-01 
9.193000e+00 2.751557e-01 
9.194000e+00 2.778147e-01 
9.195000e+00 2.804713e-01 
9.196000e+00 2.831254e-01 
9.197000e+00 2.857770e-01 
9.198000e+00 2.884261e-01 
9.199000e+00 2.910726e-01 
9.200000e+00 2.937165e-01 
9.201000e+00 2.963578e-01 
9.202000e+00 2.989965e-01 
9.203000e+00 3.016325e-01 
9.204000e+00 3.042659e-01 
9.205000e+00 3.068965e-01 
9.206000e+00 3.095244e-01 
9.207000e+00 3.121496e-01 
9.208000e+00 3.147719e-01 
9.209000e+00 3.173914e-01 
9.210000e+00 3.200081e-01 
9.211000e+00 3.226219e-01 
9.212000e+00 3.252329e-01 
9.213000e+00 3.278409e-01 
9.214000e+00 3.304459e-01 
9.215000e+00 3.330480e-01 
9.216000e+00 3.356471e-01 
9.217000e+00 3.382432e-01 
9.218000e+00 3.408363e-01 
9.219000e+00 3.434262e-01 
9.220000e+00 3.460131e-01 
9.221000e+00 3.485968e-01 
9.222000e+00 3.511774e-01 
9.223000e+00 3.537548e-01 
9.224000e+00 3.563290e-01 
9.225000e+00 3.589000e-01 
9.226000e+00 3.614678e-01 
9.227000e+00 3.640322e-01 
9.228000e+00 3.665934e-01 
9.229000e+00 3.691512e-01 
9.230000e+00 3.717057e-01 
9.231000e+00 3.742568e-01 
9.232000e+00 3.768045e-01 
9.233000e+00 3.793488e-01 
9.234000e+00 3.818896e-01 
9.235000e+00 3.844270e-01 
9.236000e+00 3.869608e-01 
9.237000e+00 3.894911e-01 
9.238000e+00 3.920179e-01 
9.239000e+00 3.945411e-01 
9.240000e+00 3.970607e-01 
9.241000e+00 3.995767e-01 
9.242000e+00 4.020890e-01 
9.243000e+00 4.045976e-01 
9.244000e+00 4.071026e-01 
9.245000e+00 4.096038e-01 
9.246000e+00 4.121012e-01 
9.247000e+00 4.145949e-01 
9.248000e+00 4.170848e-01 
9.249000e+00 4.195709e-01 
9.250000e+00 4.220531e-01 
9.251000e+00 4.245315e-01 
9.252000e+00 4.270059e-01 
9.253000e+00 4.294765e-01 
9.254000e+00 4.319431e-01 
9.255000e+00 4.344057e-01 
9.256000e+00 4.368643e-01 
9.257000e+00 4.393190e-01 
9.258000e+00 4.417695e-01 
9.259000e+00 4.442160e-01 
9.260000e+00 4.466585e-01 
9.261000e+00 4.490968e-01 
9.262000e+00 4.515310e-01 
9.263000e+00 4.539610e-01 
9.264000e+00 4.563868e-01 
9.265000e+00 4.588084e-01 
9.266000e+00 4.612258e-01 
9.267000e+00 4.636389e-01 
9.268000e+00 4.660478e-01 
9.269000e+00 4.684524e-01 
9.270000e+00 4.708526e-01 
9.271000e+00 4.732485e-01 
9.272000e+00 4.756400e-01 
9.273000e+00 4.780271e-01 
9.274000e+00 4.804098e-01 
9.275000e+00 4.827880e-01 
9.276000e+00 4.851618e-01 
9.277000e+00 4.875311e-01 
9.278000e+00 4.898959e-01 
9.279000e+00 4.922562e-01 
9.280000e+00 4.946119e-01 
9.281000e+00 4.969630e-01 
9.282000e+00 4.993095e-01 
9.283000e+00 5.016514e-01 
9.284000e+00 5.039886e-01 
9.285000e+00 5.063212e-01 
9.286000e+00 5.086490e-01 
9.287000e+00 5.109722e-01 
9.288000e+00 5.132906e-01 
9.289000e+00 5.156042e-01 
9.290000e+00 5.179131e-01 
9.291000e+00 5.202172e-01 
9.292000e+00 5.225164e-01 
9.293000e+00 5.248108e-01 
9.294000e+00 5.271003e-01 
9.295000e+00 5.293849e-01 
9.296000e+00 5.316646e-01 
9.297000e+00 5.339393e-01 
9.298000e+00 5.362091e-01 
9.299000e+00 5.384739e-01 
9.300000e+00 5.407337e-01 
9.301000e+00 5.429884e-01 
9.302000e+00 5.452382e-01 
9.303000e+00 5.474828e-01 
9.304000e+00 5.497223e-01 
9.305000e+00 5.519568e-01 
9.306000e+00 5.541861e-01 
9.307000e+00 5.564102e-01 
9.308000e+00 5.586292e-01 
9.309000e+00 5.608429e-01 
9.310000e+00 5.630515e-01 
9.311000e+00 5.652548e-01 
9.312000e+00 5.674528e-01 
9.313000e+00 5.696455e-01 
9.314000e+00 5.718330e-01 
9.315000e+00 5.740151e-01 
9.316000e+00 5.761918e-01 
9.317000e+00 5.783632e-01 
9.318000e+00 5.805292e-01 
9.319000e+00 5.826898e-01 
9.320000e+00 5.848449e-01 
9.321000e+00 5.869946e-01 
9.322000e+00 5.891388e-01 
9.323000e+00 5.912776e-01 
9.324000e+00 5.934108e-01 
9.325000e+00 5.955385e-01 
9.326000e+00 5.976606e-01 
9.327000e+00 5.997771e-01 
9.328000e+00 6.018881e-01 
9.329000e+00 6.039934e-01 
9.330000e+00 6.060931e-01 
9.331000e+00 6.081871e-01 
9.332000e+00 6.102755e-01 
9.333000e+00 6.123582e-01 
9.334000e+00 6.144351e-01 
9.335000e+00 6.165063e-01 
9.336000e+00 6.185718e-01 
9.337000e+00 6.206315e-01 
9.338000e+00 6.226853e-01 
9.339000e+00 6.247334e-01 
9.340000e+00 6.267756e-01 
9.341000e+00 6.288120e-01 
9.342000e+00 6.308425e-01 
9.343000e+00 6.328671e-01 
9.344000e+00 6.348858e-01 
9.345000e+00 6.368986e-01 
9.346000e+00 6.389054e-01 
9.347000e+00 6.409063e-01 
9.348000e+00 6.429011e-01 
9.349000e+00 6.448900e-01 
9.350000e+00 6.468728e-01 
9.351000e+00 6.488496e-01 
9.352000e+00 6.508203e-01 
9.353000e+00 6.527850e-01 
9.354000e+00 6.547435e-01 
9.355000e+00 6.566959e-01 
9.356000e+00 6.586422e-01 
9.357000e+00 6.605824e-01 
9.358000e+00 6.625163e-01 
9.359000e+00 6.644441e-01 
9.360000e+00 6.663656e-01 
9.361000e+00 6.682810e-01 
9.362000e+00 6.701900e-01 
9.363000e+00 6.720928e-01 
9.364000e+00 6.739894e-01 
9.365000e+00 6.758796e-01 
9.366000e+00 6.777635e-01 
9.367000e+00 6.796411e-01 
9.368000e+00 6.815123e-01 
9.369000e+00 6.833772e-01 
9.370000e+00 6.852357e-01 
9.371000e+00 6.870877e-01 
9.372000e+00 6.889334e-01 
9.373000e+00 6.907726e-01 
9.374000e+00 6.926053e-01 
9.375000e+00 6.944316e-01 
9.376000e+00 6.962514e-01 
9.377000e+00 6.980647e-01 
9.378000e+00 6.998714e-01 
9.379000e+00 7.016716e-01 
9.380000e+00 7.034653e-01 
9.381000e+00 7.052524e-01 
9.382000e+00 7.070328e-01 
9.383000e+00 7.088067e-01 
9.384000e+00 7.105740e-01 
9.385000e+00 7.123346e-01 
9.386000e+00 7.140886e-01 
9.387000e+00 7.158358e-01 
9.388000e+00 7.175764e-01 
9.389000e+00 7.193103e-01 
9.390000e+00 7.210375e-01 
9.391000e+00 7.227580e-01 
9.392000e+00 7.244716e-01 
9.393000e+00 7.261786e-01 
9.394000e+00 7.278787e-01 
9.395000e+00 7.295720e-01 
9.396000e+00 7.312586e-01 
9.397000e+00 7.329382e-01 
9.398000e+00 7.346111e-01 
9.399000e+00 7.362771e-01 
9.400000e+00 7.379362e-01 
9.401000e+00 7.395884e-01 
9.402000e+00 7.412337e-01 
9.403000e+00 7.428721e-01 
9.404000e+00 7.445036e-01 
9.405000e+00 7.461281e-01 
9.406000e+00 7.477456e-01 
9.407000e+00 7.493562e-01 
9.408000e+00 7.509597e-01 
9.409000e+00 7.525563e-01 
9.410000e+00 7.541458e-01 
9.411000e+00 7.557283e-01 
9.412000e+00 7.573038e-01 
9.413000e+00 7.588722e-01 
9.414000e+00 7.604335e-01 
9.415000e+00 7.619877e-01 
9.416000e+00 7.635348e-01 
9.417000e+00 7.650747e-01 
9.418000e+00 7.666076e-01 
9.419000e+00 7.681333e-01 
9.420000e+00 7.696518e-01 
9.421000e+00 7.711632e-01 
9.422000e+00 7.726673e-01 
9.423000e+00 7.741643e-01 
9.424000e+00 7.756540e-01 
9.425000e+00 7.771365e-01 
9.426000e+00 7.786118e-01 
9.427000e+00 7.800798e-01 
9.428000e+00 7.815406e-01 
9.429000e+00 7.829940e-01 
9.430000e+00 7.844402e-01 
9.431000e+00 7.858791e-01 
9.432000e+00 7.873106e-01 
9.433000e+00 7.887348e-01 
9.434000e+00 7.901517e-01 
9.435000e+00 7.915612e-01 
9.436000e+00 7.929633e-01 
9.437000e+00 7.943581e-01 
9.438000e+00 7.957455e-01 
9.439000e+00 7.971254e-01 
9.440000e+00 7.984980e-01 
9.441000e+00 7.998631e-01 
9.442000e+00 8.012208e-01 
9.443000e+00 8.025710e-01 
9.444000e+00 8.039137e-01 
9.445000e+00 8.052490e-01 
9.446000e+00 8.065768e-01 
9.447000e+00 8.078971e-01 
9.448000e+00 8.092099e-01 
9.449000e+00 8.105152e-01 
9.450000e+00 8.118129e-01 
9.451000e+00 8.131031e-01 
9.452000e+00 8.143857e-01 
9.453000e+00 8.156608e-01 
9.454000e+00 8.169283e-01 
9.455000e+00 8.181882e-01 
9.456000e+00 8.194405e-01 
9.457000e+00 8.206852e-01 
9.458000e+00 8.219222e-01 
9.459000e+00 8.231517e-01 
9.460000e+00 8.243735e-01 
9.461000e+00 8.255877e-01 
9.462000e+00 8.267942e-01 
9.463000e+00 8.279930e-01 
9.464000e+00 8.291842e-01 
9.465000e+00 8.303676e-01 
9.466000e+00 8.315434e-01 
9.467000e+00 8.327114e-01 
9.468000e+00 8.338718e-01 
9.469000e+00 8.350244e-01 
9.470000e+00 8.361693e-01 
9.471000e+00 8.373064e-01 
9.472000e+00 8.384358e-01 
9.473000e+00 8.395574e-01 
9.474000e+00 8.406712e-01 
9.475000e+00 8.417773e-01 
9.476000e+00 8.428755e-01 
9.477000e+00 8.439660e-01 
9.478000e+00 8.450486e-01 
9.479000e+00 8.461235e-01 
9.480000e+00 8.471905e-01 
9.481000e+00 8.482497e-01 
9.482000e+00 8.493010e-01 
9.483000e+00 8.503445e-01 
9.484000e+00 8.513801e-01 
9.485000e+00 8.524078e-01 
9.486000e+00 8.534277e-01 
9.487000e+00 8.544397e-01 
9.488000e+00 8.554438e-01 
9.489000e+00 8.564400e-01 
9.490000e+00 8.574283e-01 
9.491000e+00 8.584087e-01 
9.492000e+00 8.593811e-01 
9.493000e+00 8.603457e-01 
9.494000e+00 8.613023e-01 
9.495000e+00 8.622509e-01 
9.496000e+00 8.631916e-01 
9.497000e+00 8.641243e-01 
9.498000e+00 8.650491e-01 
9.499000e+00 8.659659e-01 
9.500000e+00 8.668747e-01 
9.501000e+00 8.677756e-01 
9.502000e+00 8.686684e-01 
9.503000e+00 8.695533e-01 
9.504000e+00 8.704301e-01 
9.505000e+00 8.712990e-01 
9.506000e+00 8.721598e-01 
9.507000e+00 8.730126e-01 
9.508000e+00 8.738573e-01 
9.509000e+00 8.746941e-01 
9.510000e+00 8.755227e-01 
9.511000e+00 8.763434e-01 
9.512000e+00 8.771560e-01 
9.513000e+00 8.779605e-01 
9.514000e+00 8.787570e-01 
9.515000e+00 8.795454e-01 
9.516000e+00 8.803257e-01 
9.517000e+00 8.810979e-01 
9.518000e+00 8.818621e-01 
9.519000e+00 8.826181e-01 
9.520000e+00 8.833661e-01 
9.521000e+00 8.841060e-01 
9.522000e+00 8.848378e-01 
9.523000e+00 8.855614e-01 
9.524000e+00 8.862770e-01 
9.525000e+00 8.869844e-01 
9.526000e+00 8.876837e-01 
9.527000e+00 8.883749e-01 
9.528000e+00 8.890579e-01 
9.529000e+00 8.897328e-01 
9.530000e+00 8.903996e-01 
9.531000e+00 8.910582e-01 
9.532000e+00 8.917087e-01 
9.533000e+00 8.923510e-01 
9.534000e+00 8.929851e-01 
9.535000e+00 8.936112e-01 
9.536000e+00 8.942290e-01 
9.537000e+00 8.948387e-01 
9.538000e+00 8.954402e-01 
9.539000e+00 8.960335e-01 
9.540000e+00 8.966187e-01 
9.541000e+00 8.971957e-01 
9.542000e+00 8.977645e-01 
9.543000e+00 8.983251e-01 
9.544000e+00 8.988775e-01 
9.545000e+00 8.994217e-01 
9.546000e+00 8.999578e-01 
9.547000e+00 9.004856e-01 
9.548000e+00 9.010053e-01 
9.549000e+00 9.015167e-01 
9.550000e+00 9.020200e-01 
9.551000e+00 9.025150e-01 
9.552000e+00 9.030018e-01 
9.553000e+00 9.034805e-01 
9.554000e+00 9.039509e-01 
9.555000e+00 9.044131e-01 
9.556000e+00 9.048671e-01 
9.557000e+00 9.053129e-01 
9.558000e+00 9.057504e-01 
9.559000e+00 9.061797e-01 
9.560000e+00 9.066009e-01 
9.561000e+00 9.070138e-01 
9.562000e+00 9.074184e-01 
9.563000e+00 9.078149e-01 
9.564000e+00 9.082031e-01 
9.565000e+00 9.085831e-01 
9.566000e+00 9.089549e-01 
9.567000e+00 9.093184e-01 
9.568000e+00 9.096737e-01 
9.569000e+00 9.100208e-01 
9.570000e+00 9.103596e-01 
9.571000e+00 9.106903e-01 
9.572000e+00 9.110127e-01 
9.573000e+00 9.113268e-01 
9.574000e+00 9.116328e-01 
9.575000e+00 9.119305e-01 
9.576000e+00 9.122200e-01 
9.577000e+00 9.125012e-01 
9.578000e+00 9.127742e-01 
9.579000e+00 9.130390e-01 
9.580000e+00 9.132956e-01 
9.581000e+00 9.135439e-01 
9.582000e+00 9.137840e-01 
9.583000e+00 9.140159e-01 
9.584000e+00 9.142395e-01 
9.585000e+00 9.144549e-01 
9.586000e+00 9.146621e-01 
9.587000e+00 9.148611e-01 
9.588000e+00 9.150519e-01 
9.589000e+00 9.152344e-01 
9.590000e+00 9.154087e-01 
9.591000e+00 9.155748e-01 
9.592000e+00 9.157327e-01 
9.593000e+00 9.158824e-01 
9.594000e+00 9.160238e-01 
9.595000e+00 9.161571e-01 
9.596000e+00 9.162821e-01 
9.597000e+00 9.163989e-01 
9.598000e+00 9.165075e-01 
9.599000e+00 9.166079e-01 
9.600000e+00 9.167001e-01 
9.601000e+00 9.167842e-01 
9.602000e+00 9.168600e-01 
9.603000e+00 9.169276e-01 
9.604000e+00 9.169870e-01 
9.605000e+00 9.170383e-01 
9.606000e+00 9.170813e-01 
9.607000e+00 9.171162e-01 
9.608000e+00 9.171429e-01 
9.609000e+00 9.171614e-01 
9.610000e+00 9.171718e-01 
9.611000e+00 9.171739e-01 
9.612000e+00 9.171679e-01 
9.613000e+00 9.171538e-01 
9.614000e+00 9.171315e-01 
9.615000e+00 9.171010e-01 
9.616000e+00 9.170624e-01 
9.617000e+00 9.170156e-01 
9.618000e+00 9.169607e-01 
9.619000e+00 9.168976e-01 
9.620000e+00 9.168264e-01 
9.621000e+00 9.167470e-01 
9.622000e+00 9.166596e-01 
9.623000e+00 9.165640e-01 
9.624000e+00 9.164603e-01 
9.625000e+00 9.163484e-01 
9.626000e+00 9.162285e-01 
9.627000e+00 9.161004e-01 
9.628000e+00 9.159643e-01 
9.629000e+00 9.158200e-01 
9.630000e+00 9.156677e-01 
9.631000e+00 9.155073e-01 
9.632000e+00 9.153388e-01 
9.633000e+00 9.151622e-01 
9.634000e+00 9.149775e-01 
9.635000e+00 9.147848e-01 
9.636000e+00 9.145840e-01 
9.637000e+00 9.143751e-01 
9.638000e+00 9.141582e-01 
9.639000e+00 9.139333e-01 
9.640000e+00 9.137003e-01 
9.641000e+00 9.134593e-01 
9.642000e+00 9.132102e-01 
9.643000e+00 9.129532e-01 
9.644000e+00 9.126881e-01 
9.645000e+00 9.124150e-01 
9.646000e+00 9.121339e-01 
9.647000e+00 9.118448e-01 
9.648000e+00 9.115477e-01 
9.649000e+00 9.112426e-01 
9.650000e+00 9.109296e-01 
9.651000e+00 9.106086e-01 
9.652000e+00 9.102796e-01 
9.653000e+00 9.099427e-01 
9.654000e+00 9.095978e-01 
9.655000e+00 9.092449e-01 
9.656000e+00 9.088842e-01 
9.657000e+00 9.085155e-01 
9.658000e+00 9.081389e-01 
9.659000e+00 9.077544e-01 
9.660000e+00 9.073619e-01 
9.661000e+00 9.069616e-01 
9.662000e+00 9.065534e-01 
9.663000e+00 9.061373e-01 
9.664000e+00 9.057133e-01 
9.665000e+00 9.052814e-01 
9.666000e+00 9.048417e-01 
9.667000e+00 9.043941e-01 
9.668000e+00 9.039387e-01 
9.669000e+00 9.034755e-01 
9.670000e+00 9.030044e-01 
9.671000e+00 9.025255e-01 
9.672000e+00 9.020388e-01 
9.673000e+00 9.015443e-01 
9.674000e+00 9.010420e-01 
9.675000e+00 9.005320e-01 
9.676000e+00 9.000141e-01 
9.677000e+00 8.994885e-01 
9.678000e+00 8.989551e-01 
9.679000e+00 8.984140e-01 
9.680000e+00 8.978651e-01 
9.681000e+00 8.973085e-01 
9.682000e+00 8.967442e-01 
9.683000e+00 8.961722e-01 
9.684000e+00 8.955924e-01 
9.685000e+00 8.950050e-01 
9.686000e+00 8.944099e-01 
9.687000e+00 8.938071e-01 
9.688000e+00 8.931966e-01 
9.689000e+00 8.925785e-01 
9.690000e+00 8.919528e-01 
9.691000e+00 8.913194e-01 
9.692000e+00 8.906784e-01 
9.693000e+00 8.900298e-01 
9.694000e+00 8.893736e-01 
9.695000e+00 8.887097e-01 
9.696000e+00 8.880383e-01 
9.697000e+00 8.873594e-01 
9.698000e+00 8.866728e-01 
9.699000e+00 8.859787e-01 
9.700000e+00 8.852771e-01 
9.701000e+00 8.845679e-01 
9.702000e+00 8.838513e-01 
9.703000e+00 8.831271e-01 
9.704000e+00 8.823954e-01 
9.705000e+00 8.816562e-01 
9.706000e+00 8.809096e-01 
9.707000e+00 8.801555e-01 
9.708000e+00 8.793939e-01 
9.709000e+00 8.786249e-01 
9.710000e+00 8.778485e-01 
9.711000e+00 8.770646e-01 
9.712000e+00 8.762734e-01 
9.713000e+00 8.754747e-01 
9.714000e+00 8.746687e-01 
9.715000e+00 8.738553e-01 
9.716000e+00 8.730345e-01 
9.717000e+00 8.722064e-01 
9.718000e+00 8.713710e-01 
9.719000e+00 8.705282e-01 
9.720000e+00 8.696781e-01 
9.721000e+00 8.688208e-01 
9.722000e+00 8.679561e-01 
9.723000e+00 8.670842e-01 
9.724000e+00 8.662050e-01 
9.725000e+00 8.653185e-01 
9.726000e+00 8.644249e-01 
9.727000e+00 8.635240e-01 
9.728000e+00 8.626159e-01 
9.729000e+00 8.617006e-01 
9.730000e+00 8.607781e-01 
9.731000e+00 8.598484e-01 
9.732000e+00 8.589116e-01 
9.733000e+00 8.579676e-01 
9.734000e+00 8.570166e-01 
9.735000e+00 8.560583e-01 
9.736000e+00 8.550930e-01 
9.737000e+00 8.541206e-01 
9.738000e+00 8.531411e-01 
9.739000e+00 8.521546e-01 
9.740000e+00 8.511610e-01 
9.741000e+00 8.501604e-01 
9.742000e+00 8.491527e-01 
9.743000e+00 8.481381e-01 
9.744000e+00 8.471164e-01 
9.745000e+00 8.460878e-01 
9.746000e+00 8.450522e-01 
9.747000e+00 8.440096e-01 
9.748000e+00 8.429601e-01 
9.749000e+00 8.419037e-01 
9.750000e+00 8.408404e-01 
9.751000e+00 8.397702e-01 
9.752000e+00 8.386931e-01 
9.753000e+00 8.376091e-01 
9.754000e+00 8.365183e-01 
9.755000e+00 8.354207e-01 
9.756000e+00 8.343162e-01 
9.757000e+00 8.332049e-01 
9.758000e+00 8.320869e-01 
9.759000e+00 8.309621e-01 
9.760000e+00 8.298305e-01 
9.761000e+00 8.286921e-01 
9.762000e+00 8.275470e-01 
9.763000e+00 8.263952e-01 
9.764000e+00 8.252368e-01 
9.765000e+00 8.240716e-01 
9.766000e+00 8.228997e-01 
9.767000e+00 8.217213e-01 
9.768000e+00 8.205361e-01 
9.769000e+00 8.193444e-01 
9.770000e+00 8.181460e-01 
9.771000e+00 8.169411e-01 
9.772000e+00 8.157295e-01 
9.773000e+00 8.145115e-01 
9.774000e+00 8.132868e-01 
9.775000e+00 8.120557e-01 
9.776000e+00 8.108180e-01 
9.777000e+00 8.095739e-01 
9.778000e+00 8.083232e-01 
9.779000e+00 8.070662e-01 
9.780000e+00 8.058026e-01 
9.781000e+00 8.045327e-01 
9.782000e+00 8.032563e-01 
9.783000e+00 8.019735e-01 
9.784000e+00 8.006844e-01 
9.785000e+00 7.993889e-01 
9.786000e+00 7.980870e-01 
9.787000e+00 7.967788e-01 
9.788000e+00 7.954643e-01 
9.789000e+00 7.941435e-01 
9.790000e+00 7.928165e-01 
9.791000e+00 7.914832e-01 
9.792000e+00 7.901436e-01 
9.793000e+00 7.887978e-01 
9.794000e+00 7.874458e-01 
9.795000e+00 7.860876e-01 
9.796000e+00 7.847233e-01 
9.797000e+00 7.833527e-01 
9.798000e+00 7.819761e-01 
9.799000e+00 7.805933e-01 
9.800000e+00 7.792044e-01 
9.801000e+00 7.778094e-01 
9.802000e+00 7.764084e-01 
9.803000e+00 7.750013e-01 
9.804000e+00 7.735882e-01 
9.805000e+00 7.721691e-01 
9.806000e+00 7.707439e-01 
9.807000e+00 7.693128e-01 
9.808000e+00 7.678758e-01 
9.809000e+00 7.664328e-01 
9.810000e+00 7.649838e-01 
9.811000e+00 7.635290e-01 
9.812000e+00 7.620683e-01 
9.813000e+00 7.606017e-01 
9.814000e+00 7.591292e-01 
9.815000e+00 7.576510e-01 
9.816000e+00 7.561669e-01 
9.817000e+00 7.546770e-01 
9.818000e+00 7.531813e-01 
9.819000e+00 7.516799e-01 
9.820000e+00 7.501728e-01 
9.821000e+00 7.486599e-01 
9.822000e+00 7.471413e-01 
9.823000e+00 7.456170e-01 
9.824000e+00 7.440871e-01 
9.825000e+00 7.425516e-01 
9.826000e+00 7.410104e-01 
9.827000e+00 7.394636e-01 
9.828000e+00 7.379112e-01 
9.829000e+00 7.363532e-01 
9.830000e+00 7.347897e-01 
9.831000e+00 7.332207e-01 
9.832000e+00 7.316462e-01 
9.833000e+00 7.300662e-01 
9.834000e+00 7.284807e-01 
9.835000e+00 7.268897e-01 
9.836000e+00 7.252933e-01 
9.837000e+00 7.236915e-01 
9.838000e+00 7.220844e-01 
9.839000e+00 7.204718e-01 
9.840000e+00 7.188539e-01 
9.841000e+00 7.172306e-01 
9.842000e+00 7.156021e-01 
9.843000e+00 7.139682e-01 
9.844000e+00 7.123291e-01 
9.845000e+00 7.106848e-01 
9.846000e+00 7.090351e-01 
9.847000e+00 7.073803e-01 
9.848000e+00 7.057203e-01 
9.849000e+00 7.040551e-01 
9.850000e+00 7.023848e-01 
9.851000e+00 7.007093e-01 
9.852000e+00 6.990287e-01 
9.853000e+00 6.973431e-01 
9.854000e+00 6.956523e-01 
9.855000e+00 6.939565e-01 
9.856000e+00 6.922557e-01 
9.857000e+00 6.905499e-01 
9.858000e+00 6.888391e-01 
9.859000e+00 6.871233e-01 
9.860000e+00 6.854026e-01 
9.861000e+00 6.836769e-01 
9.862000e+00 6.819463e-01 
9.863000e+00 6.802109e-01 
9.864000e+00 6.784706e-01 
9.865000e+00 6.767254e-01 
9.866000e+00 6.749754e-01 
9.867000e+00 6.732206e-01 
9.868000e+00 6.714611e-01 
9.869000e+00 6.696968e-01 
9.870000e+00 6.679277e-01 
9.871000e+00 6.661539e-01 
9.872000e+00 6.643754e-01 
9.873000e+00 6.625923e-01 
9.874000e+00 6.608045e-01 
9.875000e+00 6.590121e-01 
9.876000e+00 6.572150e-01 
9.877000e+00 6.554134e-01 
9.878000e+00 6.536072e-01 
9.879000e+00 6.517965e-01 
9.880000e+00 6.499812e-01 
9.881000e+00 6.481614e-01 
9.882000e+00 6.463372e-01 
9.883000e+00 6.445084e-01 
9.884000e+00 6.426753e-01 
9.885000e+00 6.408377e-01 
9.886000e+00 6.389958e-01 
9.887000e+00 6.371494e-01 
9.888000e+00 6.352987e-01 
9.889000e+00 6.334437e-01 
9.890000e+00 6.315844e-01 
9.891000e+00 6.297208e-01 
9.892000e+00 6.278529e-01 
9.893000e+00 6.259808e-01 
9.894000e+00 6.241045e-01 
9.895000e+00 6.222239e-01 
9.896000e+00 6.203392e-01 
9.897000e+00 6.184503e-01 
9.898000e+00 6.165573e-01 
9.899000e+00 6.146602e-01 
9.900000e+00 6.127591e-01 
9.901000e+00 6.108538e-01 
9.902000e+00 6.089445e-01 
9.903000e+00 6.070312e-01 
9.904000e+00 6.051139e-01 
9.905000e+00 6.031926e-01 
9.906000e+00 6.012673e-01 
9.907000e+00 5.993381e-01 
9.908000e+00 5.974051e-01 
9.909000e+00 5.954681e-01 
9.910000e+00 5.935273e-01 
9.911000e+00 5.915826e-01 
9.912000e+00 5.896341e-01 
9.913000e+00 5.876818e-01 
9.914000e+00 5.857257e-01 
9.915000e+00 5.837659e-01 
9.916000e+00 5.818024e-01 
9.917000e+00 5.798351e-01 
9.918000e+00 5.778642e-01 
9.919000e+00 5.758896e-01 
9.920000e+00 5.739114e-01 
9.921000e+00 5.719295e-01 
9.922000e+00 5.699441e-01 
9.923000e+00 5.679551e-01 
9.924000e+00 5.659626e-01 
9.925000e+00 5.639665e-01 
9.926000e+00 5.619669e-01 
9.927000e+00 5.599639e-01 
9.928000e+00 5.579574e-01 
9.929000e+00 5.559475e-01 
9.930000e+00 5.539341e-01 
9.931000e+00 5.519174e-01 
9.932000e+00 5.498973e-01 
9.933000e+00 5.478739e-01 
9.934000e+00 5.458472e-01 
9.935000e+00 5.438171e-01 
9.936000e+00 5.417838e-01 
9.937000e+00 5.397473e-01 
9.938000e+00 5.377075e-01 
9.939000e+00 5.356646e-01 
9.940000e+00 5.336184e-01 
9.941000e+00 5.315691e-01 
9.942000e+00 5.295167e-01 
9.943000e+00 5.274612e-01 
9.944000e+00 5.254026e-01 
9.945000e+00 5.233409e-01 
9.946000e+00 5.212762e-01 
9.947000e+00 5.192085e-01 
9.948000e+00 5.171378e-01 
9.949000e+00 5.150641e-01 
9.950000e+00 5.129875e-01 
9.951000e+00 5.109079e-01 
9.952000e+00 5.088255e-01 
9.953000e+00 5.067402e-01 
9.954000e+00 5.046520e-01 
9.955000e+00 5.025610e-01 
9.956000e+00 5.004673e-01 
9.957000e+00 4.983707e-01 
9.958000e+00 4.962714e-01 
9.959000e+00 4.941693e-01 
9.960000e+00 4.920646e-01 
9.961000e+00 4.899571e-01 
9.962000e+00 4.878470e-01 
9.963000e+00 4.857343e-01 
9.964000e+00 4.836190e-01 
9.965000e+00 4.815010e-01 
9.966000e+00 4.793805e-01 
9.967000e+00 4.772575e-01 
9.968000e+00 4.751319e-01 
9.969000e+00 4.730039e-01 
9.970000e+00 4.708733e-01 
9.971000e+00 4.687404e-01 
9.972000e+00 4.666050e-01 
9.973000e+00 4.644672e-01 
9.974000e+00 4.623270e-01 
9.975000e+00 4.601845e-01 
9.976000e+00 4.580396e-01 
9.977000e+00 4.558925e-01 
9.978000e+00 4.537430e-01 
9.979000e+00 4.515913e-01 
9.980000e+00 4.494374e-01 
9.981000e+00 4.472813e-01 
9.982000e+00 4.451230e-01 
9.983000e+00 4.429625e-01 
9.984000e+00 4.407998e-01 
9.985000e+00 4.386351e-01 
9.986000e+00 4.364683e-01 
9.987000e+00 4.342994e-01 
9.988000e+00 4.321285e-01 
9.989000e+00 4.299555e-01 
9.990000e+00 4.277806e-01 
9.991000e+00 4.256037e-01 
9.992000e+00 4.234248e-01 
9.993000e+00 4.212440e-01 
9.994000e+00 4.190613e-01 
9.995000e+00 4.168768e-01 
9.996000e+00 4.146904e-01 
9.997000e+00 4.125021e-01 
9.998000e+00 4.103121e-01 
9.999000e+00 4.081203e-01 
1.000000e+01 4.059267e-01 
1.000100e+01 4.037314e-01 
1.000200e+01 4.015344e-01 
1.000300e+01 3.993357e-01 
1.000400e+01 3.971354e-01 
1.000500e+01 3.949334e-01 
1.000600e+01 3.927298e-01 
1.000700e+01 3.905246e-01 
1.000800e+01 3.883178e-01 
1.000900e+01 3.861096e-01 
1.001000e+01 3.838997e-01 
1.001100e+01 3.816885e-01 
1.001200e+01 3.794757e-01 
1.001300e+01 3.772615e-01 
1.001400e+01 3.750459e-01 
1.001500e+01 3.728288e-01 
1.001600e+01 3.706104e-01 
1.001700e+01 3.683907e-01 
1.001800e+01 3.661696e-01 
1.001900e+01 3.639473e-01 
1.002000e+01 3.617236e-01 
1.002100e+01 3.594987e-01 
1.002200e+01 3.572726e-01 
1.002300e+01 3.550453e-01 
1.002400e+01 3.528168e-01 
1.002500e+01 3.505871e-01 
1.002600e+01 3.483563e-01 
1.002700e+01 3.461244e-01 
1.002800e+01 3.438914e-01 
1.002900e+01 3.416573e-01 
1.003000e+01 3.394223e-01 
1.003100e+01 3.371861e-01 
1.003200e+01 3.349491e-01 
1.003300e+01 3.327110e-01 
1.003400e+01 3.304720e-01 
1.003500e+01 3.282321e-01 
1.003600e+01 3.259913e-01 
1.003700e+01 3.237496e-01 
1.003800e+01 3.215071e-01 
1.003900e+01 3.192637e-01 
1.004000e+01 3.170196e-01 
1.004100e+01 3.147746e-01 
1.004200e+01 3.125290e-01 
1.004300e+01 3.102826e-01 
1.004400e+01 3.080354e-01 
1.004500e+01 3.057877e-01 
1.004600e+01 3.035392e-01 
1.004700e+01 3.012901e-01 
1.004800e+01 2.990405e-01 
1.004900e+01 2.967902e-01 
1.005000e+01 2.945394e-01 
1.005100e+01 2.922880e-01 
1.005200e+01 2.900361e-01 
1.005300e+01 2.877837e-01 
1.005400e+01 2.855309e-01 
1.005500e+01 2.832776e-01 
1.005600e+01 2.810239e-01 
1.005700e+01 2.787698e-01 
1.005800e+01 2.765154e-01 
1.005900e+01 2.742606e-01 
1.006000e+01 2.720054e-01 
1.006100e+01 2.697500e-01 
1.006200e+01 2.674942e-01 
1.006300e+01 2.652383e-01 
1.006400e+01 2.629821e-01 
1.006500e+01 2.607257e-01 
1.006600e+01 2.584691e-01 
1.006700e+01 2.562123e-01 
1.006800e+01 2.539554e-01 
1.006900e+01 2.516984e-01 
1.007000e+01 2.494413e-01 
1.007100e+01 2.471842e-01 
1.007200e+01 2.449269e-01 
1.007300e+01 2.426697e-01 
1.007400e+01 2.404125e-01 
1.007500e+01 2.381553e-01 
1.007600e+01 2.358982e-01 
1.007700e+01 2.336411e-01 
1.007800e+01 2.313841e-01 
1.007900e+01 2.291273e-01 
1.008000e+01 2.268705e-01 
1.008100e+01 2.246140e-01 
1.008200e+01 2.223576e-01 
1.008300e+01 2.201015e-01 
1.008400e+01 2.178456e-01 
1.008500e+01 2.155899e-01 
1.008600e+01 2.133346e-01 
1.008700e+01 2.110795e-01 
1.008800e+01 2.088248e-01 
1.008900e+01 2.065704e-01 
1.009000e+01 2.043164e-01 
1.009100e+01 2.020628e-01 
1.009200e+01 1.998096e-01 
1.009300e+01 1.975568e-01 
1.009400e+01 1.953046e-01 
1.009500e+01 1.930528e-01 
1.009600e+01 1.908015e-01 
1.009700e+01 1.885507e-01 
1.009800e+01 1.863005e-01 
1.009900e+01 1.840509e-01 
1.010000e+01 1.818019e-01 
1.010100e+01 1.795535e-01 
1.010200e+01 1.773058e-01 
1.010300e+01 1.750588e-01 
1.010400e+01 1.728124e-01 
1.010500e+01 1.705667e-01 
1.010600e+01 1.683218e-01 
1.010700e+01 1.660777e-01 
1.010800e+01 1.638343e-01 
1.010900e+01 1.615917e-01 
1.011000e+01 1.593500e-01 
1.011100e+01 1.571091e-01 
1.011200e+01 1.548691e-01 
1.011300e+01 1.526300e-01 
1.011400e+01 1.503918e-01 
1.011500e+01 1.481546e-01 
1.011600e+01 1.459183e-01 
1.011700e+01 1.436830e-01 
1.011800e+01 1.414487e-01 
1.011900e+01 1.392154e-01 
1.012000e+01 1.369832e-01 
1.012100e+01 1.347521e-01 
1.012200e+01 1.325220e-01 
1.012300e+01 1.302931e-01 
1.012400e+01 1.280654e-01 
1.012500e+01 1.258387e-01 
1.012600e+01 1.236133e-01 
1.012700e+01 1.213891e-01 
1.012800e+01 1.191661e-01 
1.012900e+01 1.169443e-01 
1.013000e+01 1.147239e-01 
1.013100e+01 1.125047e-01 
1.013200e+01 1.102868e-01 
1.013300e+01 1.080703e-01 
1.013400e+01 1.058552e-01 
1.013500e+01 1.036414e-01 
1.013600e+01 1.014290e-01 
1.013700e+01 9.921804e-02 
1.013800e+01 9.700853e-02 
1.013900e+01 9.480050e-02 
1.014000e+01 9.259395e-02 
1.014100e+01 9.038891e-02 
1.014200e+01 8.818541e-02 
1.014300e+01 8.598346e-02 
1.014400e+01 8.378308e-02 
1.014500e+01 8.158431e-02 
1.014600e+01 7.938715e-02 
1.014700e+01 7.719163e-02 
1.014800e+01 7.499777e-02 
1.014900e+01 7.280559e-02 
1.015000e+01 7.061512e-02 
1.015100e+01 6.842637e-02 
1.015200e+01 6.623936e-02 
1.015300e+01 6.405412e-02 
1.015400e+01 6.187067e-02 
1.015500e+01 5.968903e-02 
1.015600e+01 5.750921e-02 
1.015700e+01 5.533125e-02 
1.015800e+01 5.315516e-02 
1.015900e+01 5.098096e-02 
1.016000e+01 4.880867e-02 
1.016100e+01 4.663831e-02 
1.016200e+01 4.446991e-02 
1.016300e+01 4.230349e-02 
1.016400e+01 4.013905e-02 
1.016500e+01 3.797664e-02 
1.016600e+01 3.581626e-02 
1.016700e+01 3.365794e-02 
1.016800e+01 3.150169e-02 
1.016900e+01 2.934755e-02 
1.017000e+01 2.719552e-02 
1.017100e+01 2.504563e-02 
1.017200e+01 2.289790e-02 
1.017300e+01 2.075235e-02 
1.017400e+01 1.860899e-02 
1.017500e+01 1.646786e-02 
1.017600e+01 1.432896e-02 
1.017700e+01 1.219233e-02 
1.017800e+01 1.005797e-02 
1.017900e+01 7.925916e-03 
1.018000e+01 5.796179e-03 
1.018100e+01 3.668782e-03 
1.018200e+01 1.543743e-03 
1.018300e+01 -5.789170e-04 
1.018400e+01 -2.699178e-03 
1.018500e+01 -4.817021e-03 
1.018600e+01 -6.932426e-03 
1.018700e+01 -9.045373e-03 
1.018800e+01 -1.115584e-02 
1.018900e+01 -1.326382e-02 
1.019000e+01 -1.536927e-02 
1.019100e+01 -1.747220e-02 
1.019200e+01 -1.957256e-02 
1.019300e+01 -2.167036e-02 
1.019400e+01 -2.376556e-02 
1.019500e+01 -2.585814e-02 
1.019600e+01 -2.794810e-02 
1.019700e+01 -3.003540e-02 
1.019800e+01 -3.212003e-02 
1.019900e+01 -3.420198e-02 
1.020000e+01 -3.628121e-02 
1.020100e+01 -3.835772e-02 
1.020200e+01 -4.043149e-02 
1.020300e+01 -4.250248e-02 
1.020400e+01 -4.457070e-02 
1.020500e+01 -4.663611e-02 
1.020600e+01 -4.869870e-02 
1.020700e+01 -5.075845e-02 
1.020800e+01 -5.281535e-02 
1.020900e+01 -5.486936e-02 
1.021000e+01 -5.692048e-02 
1.021100e+01 -5.896869e-02 
1.021200e+01 -6.101397e-02 
1.021300e+01 -6.305629e-02 
1.021400e+01 -6.509565e-02 
1.021500e+01 -6.713201e-02 
1.021600e+01 -6.916538e-02 
1.021700e+01 -7.119572e-02 
1.021800e+01 -7.322302e-02 
1.021900e+01 -7.524726e-02 
1.022000e+01 -7.726842e-02 
1.022100e+01 -7.928648e-02 
1.022200e+01 -8.130144e-02 
1.022300e+01 -8.331326e-02 
1.022400e+01 -8.532193e-02 
1.022500e+01 -8.732744e-02 
1.022600e+01 -8.932976e-02 
1.022700e+01 -9.132888e-02 
1.022800e+01 -9.332479e-02 
1.022900e+01 -9.531745e-02 
1.023000e+01 -9.730686e-02 
1.023100e+01 -9.929300e-02 
1.023200e+01 -1.012759e-01 
1.023300e+01 -1.032554e-01 
1.023400e+01 -1.052316e-01 
1.023500e+01 -1.072045e-01 
1.023600e+01 -1.091740e-01 
1.023700e+01 -1.111402e-01 
1.023800e+01 -1.131029e-01 
1.023900e+01 -1.150623e-01 
1.024000e+01 -1.170182e-01 
1.024100e+01 -1.189707e-01 
1.024200e+01 -1.209197e-01 
1.024300e+01 -1.228652e-01 
1.024400e+01 -1.248073e-01 
1.024500e+01 -1.267458e-01 
1.024600e+01 -1.286809e-01 
1.024700e+01 -1.306123e-01 
1.024800e+01 -1.325402e-01 
1.024900e+01 -1.344646e-01 
1.025000e+01 -1.363853e-01 
1.025100e+01 -1.383025e-01 
1.025200e+01 -1.402160e-01 
1.025300e+01 -1.421259e-01 
1.025400e+01 -1.440321e-01 
1.025500e+01 -1.459347e-01 
1.025600e+01 -1.478335e-01 
1.025700e+01 -1.497287e-01 
1.025800e+01 -1.516201e-01 
1.025900e+01 -1.535078e-01 
1.026000e+01 -1.553918e-01 
1.026100e+01 -1.572720e-01 
1.026200e+01 -1.591484e-01 
1.026300e+01 -1.610210e-01 
1.026400e+01 -1.628898e-01 
1.026500e+01 -1.647547e-01 
1.026600e+01 -1.666159e-01 
1.026700e+01 -1.684731e-01 
1.026800e+01 -1.703265e-01 
1.026900e+01 -1.721760e-01 
1.027000e+01 -1.740216e-01 
1.027100e+01 -1.758633e-01 
1.027200e+01 -1.777010e-01 
1.027300e+01 -1.795348e-01 
1.027400e+01 -1.813646e-01 
1.027500e+01 -1.831904e-01 
1.027600e+01 -1.850123e-01 
1.027700e+01 -1.868301e-01 
1.027800e+01 -1.886439e-01 
1.027900e+01 -1.904537e-01 
1.028000e+01 -1.922594e-01 
1.028100e+01 -1.940611e-01 
1.028200e+01 -1.958587e-01 
1.028300e+01 -1.976521e-01 
1.028400e+01 -1.994415e-01 
1.028500e+01 -2.012267e-01 
1.028600e+01 -2.030078e-01 
1.028700e+01 -2.047848e-01 
1.028800e+01 -2.065576e-01 
1.028900e+01 -2.083262e-01 
1.029000e+01 -2.100906e-01 
1.029100e+01 -2.118508e-01 
1.029200e+01 -2.136067e-01 
1.029300e+01 -2.153585e-01 
1.029400e+01 -2.171060e-01 
1.029500e+01 -2.188492e-01 
1.029600e+01 -2.205881e-01 
1.029700e+01 -2.223228e-01 
1.029800e+01 -2.240532e-01 
1.029900e+01 -2.257792e-01 
1.030000e+01 -2.275009e-01 
1.030100e+01 -2.292183e-01 
1.030200e+01 -2.309313e-01 
1.030300e+01 -2.326399e-01 
1.030400e+01 -2.343442e-01 
1.030500e+01 -2.360441e-01 
1.030600e+01 -2.377395e-01 
1.030700e+01 -2.394305e-01 
1.030800e+01 -2.411171e-01 
1.030900e+01 -2.427993e-01 
1.031000e+01 -2.444770e-01 
1.031100e+01 -2.461502e-01 
1.031200e+01 -2.478190e-01 
1.031300e+01 -2.494832e-01 
1.031400e+01 -2.511429e-01 
1.031500e+01 -2.527981e-01 
1.031600e+01 -2.544488e-01 
1.031700e+01 -2.560950e-01 
1.031800e+01 -2.577365e-01 
1.031900e+01 -2.593736e-01 
1.032000e+01 -2.610060e-01 
1.032100e+01 -2.626338e-01 
1.032200e+01 -2.642570e-01 
1.032300e+01 -2.658757e-01 
1.032400e+01 -2.674896e-01 
1.032500e+01 -2.690990e-01 
1.032600e+01 -2.707037e-01 
1.032700e+01 -2.723037e-01 
1.032800e+01 -2.738991e-01 
1.032900e+01 -2.754897e-01 
1.033000e+01 -2.770757e-01 
1.033100e+01 -2.786570e-01 
1.033200e+01 -2.802335e-01 
1.033300e+01 -2.818054e-01 
1.033400e+01 -2.833724e-01 
1.033500e+01 -2.849348e-01 
1.033600e+01 -2.864923e-01 
1.033700e+01 -2.880451e-01 
1.033800e+01 -2.895931e-01 
1.033900e+01 -2.911363e-01 
1.034000e+01 -2.926747e-01 
1.034100e+01 -2.942083e-01 
1.034200e+01 -2.957371e-01 
1.034300e+01 -2.972610e-01 
1.034400e+01 -2.987801e-01 
1.034500e+01 -3.002943e-01 
1.034600e+01 -3.018036e-01 
1.034700e+01 -3.033081e-01 
1.034800e+01 -3.048077e-01 
1.034900e+01 -3.063024e-01 
1.035000e+01 -3.077921e-01 
1.035100e+01 -3.092770e-01 
1.035200e+01 -3.107569e-01 
1.035300e+01 -3.122319e-01 
1.035400e+01 -3.137020e-01 
1.035500e+01 -3.151671e-01 
1.035600e+01 -3.166272e-01 
1.035700e+01 -3.180823e-01 
1.035800e+01 -3.195325e-01 
1.035900e+01 -3.209777e-01 
1.036000e+01 -3.224179e-01 
1.036100e+01 -3.238530e-01 
1.036200e+01 -3.252831e-01 
1.036300e+01 -3.267083e-01 
1.036400e+01 -3.281283e-01 
1.036500e+01 -3.295433e-01 
1.036600e+01 -3.309533e-01 
1.036700e+01 -3.323582e-01 
1.036800e+01 -3.337580e-01 
1.036900e+01 -3.351528e-01 
1.037000e+01 -3.365424e-01 
1.037100e+01 -3.379270e-01 
1.037200e+01 -3.393064e-01 
1.037300e+01 -3.406807e-01 
1.037400e+01 -3.420499e-01 
1.037500e+01 -3.434140e-01 
1.037600e+01 -3.447729e-01 
1.037700e+01 -3.461267e-01 
1.037800e+01 -3.474753e-01 
1.037900e+01 -3.488188e-01 
1.038000e+01 -3.501571e-01 
1.038100e+01 -3.514902e-01 
1.038200e+01 -3.528181e-01 
1.038300e+01 -3.541408e-01 
1.038400e+01 -3.554583e-01 
1.038500e+01 -3.567707e-01 
1.038600e+01 -3.580777e-01 
1.038700e+01 -3.593796e-01 
1.038800e+01 -3.606762e-01 
1.038900e+01 -3.619676e-01 
1.039000e+01 -3.632538e-01 
1.039100e+01 -3.645347e-01 
1.039200e+01 -3.658103e-01 
1.039300e+01 -3.670807e-01 
1.039400e+01 -3.683458e-01 
1.039500e+01 -3.696056e-01 
1.039600e+01 -3.708601e-01 
1.039700e+01 -3.721093e-01 
1.039800e+01 -3.733533e-01 
1.039900e+01 -3.745919e-01 
1.040000e+01 -3.758252e-01 
1.040100e+01 -3.770532e-01 
1.040200e+01 -3.782758e-01 
1.040300e+01 -3.794932e-01 
1.040400e+01 -3.807052e-01 
1.040500e+01 -3.819118e-01 
1.040600e+01 -3.831131e-01 
1.040700e+01 -3.843090e-01 
1.040800e+01 -3.854996e-01 
1.040900e+01 -3.866848e-01 
1.041000e+01 -3.878647e-01 
1.041100e+01 -3.890391e-01 
1.041200e+01 -3.902082e-01 
1.041300e+01 -3.913719e-01 
1.041400e+01 -3.925302e-01 
1.041500e+01 -3.936830e-01 
1.041600e+01 -3.948305e-01 
1.041700e+01 -3.959726e-01 
1.041800e+01 -3.971092e-01 
1.041900e+01 -3.982405e-01 
1.042000e+01 -3.993663e-01 
1.042100e+01 -4.004866e-01 
1.042200e+01 -4.016016e-01 
1.042300e+01 -4.027111e-01 
1.042400e+01 -4.038151e-01 
1.042500e+01 -4.049137e-01 
1.042600e+01 -4.060068e-01 
1.042700e+01 -4.070945e-01 
1.042800e+01 -4.081767e-01 
1.042900e+01 -4.092535e-01 
1.043000e+01 -4.103248e-01 
1.043100e+01 -4.113906e-01 
1.043200e+01 -4.124509e-01 
1.043300e+01 -4.135057e-01 
1.043400e+01 -4.145551e-01 
1.043500e+01 -4.155989e-01 
1.043600e+01 -4.166373e-01 
1.043700e+01 -4.176701e-01 
1.043800e+01 -4.186975e-01 
1.043900e+01 -4.197193e-01 
1.044000e+01 -4.207357e-01 
1.044100e+01 -4.217465e-01 
1.044200e+01 -4.227518e-01 
1.044300e+01 -4.237516e-01 
1.044400e+01 -4.247458e-01 
1.044500e+01 -4.257345e-01 
1.044600e+01 -4.267177e-01 
1.044700e+01 -4.276954e-01 
1.044800e+01 -4.286675e-01 
1.044900e+01 -4.296341e-01 
1.045000e+01 -4.305951e-01 
1.045100e+01 -4.315506e-01 
1.045200e+01 -4.325006e-01 
1.045300e+01 -4.334450e-01 
1.045400e+01 -4.343838e-01 
1.045500e+01 -4.353171e-01 
1.045600e+01 -4.362448e-01 
1.045700e+01 -4.371670e-01 
1.045800e+01 -4.380836e-01 
1.045900e+01 -4.389946e-01 
1.046000e+01 -4.399001e-01 
1.046100e+01 -4.408000e-01 
1.046200e+01 -4.416944e-01 
1.046300e+01 -4.425831e-01 
1.046400e+01 -4.434663e-01 
1.046500e+01 -4.443439e-01 
1.046600e+01 -4.452159e-01 
1.046700e+01 -4.460824e-01 
1.046800e+01 -4.469432e-01 
1.046900e+01 -4.477985e-01 
1.047000e+01 -4.486482e-01 
1.047100e+01 -4.494923e-01 
1.047200e+01 -4.503308e-01 
1.047300e+01 -4.511637e-01 
1.047400e+01 -4.519911e-01 
1.047500e+01 -4.528128e-01 
1.047600e+01 -4.536290e-01 
1.047700e+01 -4.544395e-01 
1.047800e+01 -4.552445e-01 
1.047900e+01 -4.560439e-01 
1.048000e+01 -4.568377e-01 
1.048100e+01 -4.576258e-01 
1.048200e+01 -4.584084e-01 
1.048300e+01 -4.591854e-01 
1.048400e+01 -4.599568e-01 
1.048500e+01 -4.607226e-01 
1.048600e+01 -4.614828e-01 
1.048700e+01 -4.622374e-01 
1.048800e+01 -4.629864e-01 
1.048900e+01 -4.637297e-01 
1.049000e+01 -4.644675e-01 
1.049100e+01 -4.651997e-01 
1.049200e+01 -4.659263e-01 
1.049300e+01 -4.666473e-01 
1.049400e+01 -4.673627e-01 
1.049500e+01 -4.680725e-01 
1.049600e+01 -4.687767e-01 
1.049700e+01 -4.694753e-01 
1.049800e+01 -4.701683e-01 
1.049900e+01 -4.708557e-01 
1.050000e+01 -4.715375e-01 
1.050100e+01 -4.722137e-01 
1.050200e+01 -4.728843e-01 
1.050300e+01 -4.735493e-01 
1.050400e+01 -4.742088e-01 
1.050500e+01 -4.748626e-01 
1.050600e+01 -4.755108e-01 
1.050700e+01 -4.761535e-01 
1.050800e+01 -4.767905e-01 
1.050900e+01 -4.774220e-01 
1.051000e+01 -4.780479e-01 
1.051100e+01 -4.786682e-01 
1.051200e+01 -4.792829e-01 
1.051300e+01 -4.798920e-01 
1.051400e+01 -4.804956e-01 
1.051500e+01 -4.810936e-01 
1.051600e+01 -4.816860e-01 
1.051700e+01 -4.822728e-01 
1.051800e+01 -4.828540e-01 
1.051900e+01 -4.834297e-01 
1.052000e+01 -4.839998e-01 
1.052100e+01 -4.845643e-01 
1.052200e+01 -4.851233e-01 
1.052300e+01 -4.856767e-01 
1.052400e+01 -4.862245e-01 
1.052500e+01 -4.867668e-01 
1.052600e+01 -4.873035e-01 
1.052700e+01 -4.878347e-01 
1.052800e+01 -4.883603e-01 
1.052900e+01 -4.888804e-01 
1.053000e+01 -4.893949e-01 
1.053100e+01 -4.899039e-01 
1.053200e+01 -4.904073e-01 
1.053300e+01 -4.909052e-01 
1.053400e+01 -4.913975e-01 
1.053500e+01 -4.918844e-01 
1.053600e+01 -4.923657e-01 
1.053700e+01 -4.928414e-01 
1.053800e+01 -4.933117e-01 
1.053900e+01 -4.937764e-01 
1.054000e+01 -4.942356e-01 
1.054100e+01 -4.946893e-01 
1.054200e+01 -4.951374e-01 
1.054300e+01 -4.955801e-01 
1.054400e+01 -4.960173e-01 
1.054500e+01 -4.964489e-01 
1.054600e+01 -4.968751e-01 
1.054700e+01 -4.972957e-01 
1.054800e+01 -4.977109e-01 
1.054900e+01 -4.981206e-01 
1.055000e+01 -4.985248e-01 
1.055100e+01 -4.989235e-01 
1.055200e+01 -4.993168e-01 
1.055300e+01 -4.997046e-01 
1.055400e+01 -5.000869e-01 
1.055500e+01 -5.004638e-01 
1.055600e+01 -5.008352e-01 
1.055700e+01 -5.012011e-01 
1.055800e+01 -5.015616e-01 
1.055900e+01 -5.019167e-01 
1.056000e+01 -5.022663e-01 
1.056100e+01 -5.026105e-01 
1.056200e+01 -5.029492e-01 
1.056300e+01 -5.032825e-01 
1.056400e+01 -5.036104e-01 
1.056500e+01 -5.039329e-01 
1.056600e+01 -5.042500e-01 
1.056700e+01 -5.045616e-01 
1.056800e+01 -5.048679e-01 
1.056900e+01 -5.051688e-01 
1.057000e+01 -5.054642e-01 
1.057100e+01 -5.057543e-01 
1.057200e+01 -5.060390e-01 
1.057300e+01 -5.063184e-01 
1.057400e+01 -5.065923e-01 
1.057500e+01 -5.068609e-01 
1.057600e+01 -5.071241e-01 
1.057700e+01 -5.073820e-01 
1.057800e+01 -5.076345e-01 
1.057900e+01 -5.078817e-01 
1.058000e+01 -5.081236e-01 
1.058100e+01 -5.083601e-01 
1.058200e+01 -5.085913e-01 
1.058300e+01 -5.088171e-01 
1.058400e+01 -5.090377e-01 
1.058500e+01 -5.092529e-01 
1.058600e+01 -5.094629e-01 
1.058700e+01 -5.096675e-01 
1.058800e+01 -5.098669e-01 
1.058900e+01 -5.100610e-01 
1.059000e+01 -5.102498e-01 
1.059100e+01 -5.104333e-01 
1.059200e+01 -5.106115e-01 
1.059300e+01 -5.107845e-01 
1.059400e+01 -5.109523e-01 
1.059500e+01 -5.111148e-01 
1.059600e+01 -5.112721e-01 
1.059700e+01 -5.114241e-01 
1.059800e+01 -5.115709e-01 
1.059900e+01 -5.117125e-01 
1.060000e+01 -5.118489e-01 
1.060100e+01 -5.119800e-01 
1.060200e+01 -5.121060e-01 
1.060300e+01 -5.122268e-01 
1.060400e+01 -5.123424e-01 
1.060500e+01 -5.124528e-01 
1.060600e+01 -5.125580e-01 
1.060700e+01 -5.126581e-01 
1.060800e+01 -5.127531e-01 
1.060900e+01 -5.128428e-01 
1.061000e+01 -5.129275e-01 
1.061100e+01 -5.130070e-01 
1.061200e+01 -5.130814e-01 
1.061300e+01 -5.131507e-01 
1.061400e+01 -5.132148e-01 
1.061500e+01 -5.132739e-01 
1.061600e+01 -5.133278e-01 
1.061700e+01 -5.133767e-01 
1.061800e+01 -5.134205e-01 
1.061900e+01 -5.134592e-01 
1.062000e+01 -5.134929e-01 
1.062100e+01 -5.135215e-01 
1.062200e+01 -5.135450e-01 
1.062300e+01 -5.135635e-01 
1.062400e+01 -5.135770e-01 
1.062500e+01 -5.135855e-01 
1.062600e+01 -5.135889e-01 
1.062700e+01 -5.135873e-01 
1.062800e+01 -5.135808e-01 
1.062900e+01 -5.135692e-01 
1.063000e+01 -5.135527e-01 
1.063100e+01 -5.135312e-01 
1.063200e+01 -5.135047e-01 
1.063300e+01 -5.134733e-01 
1.063400e+01 -5.134369e-01 
1.063500e+01 -5.133956e-01 
1.063600e+01 -5.133493e-01 
1.063700e+01 -5.132982e-01 
1.063800e+01 -5.132421e-01 
1.063900e+01 -5.131811e-01 
1.064000e+01 -5.131152e-01 
1.064100e+01 -5.130445e-01 
1.064200e+01 -5.129688e-01 
1.064300e+01 -5.128883e-01 
1.064400e+01 -5.128029e-01 
1.064500e+01 -5.127127e-01 
1.064600e+01 -5.126177e-01 
1.064700e+01 -5.125178e-01 
1.064800e+01 -5.124131e-01 
1.064900e+01 -5.123036e-01 
1.065000e+01 -5.121892e-01 
1.065100e+01 -5.120701e-01 
1.065200e+01 -5.119462e-01 
1.065300e+01 -5.118175e-01 
1.065400e+01 -5.116841e-01 
1.065500e+01 -5.115459e-01 
1.065600e+01 -5.114029e-01 
1.065700e+01 -5.112553e-01 
1.065800e+01 -5.111029e-01 
1.065900e+01 -5.109457e-01 
1.066000e+01 -5.107839e-01 
1.066100e+01 -5.106174e-01 
1.066200e+01 -5.104462e-01 
1.066300e+01 -5.102703e-01 
1.066400e+01 -5.100897e-01 
1.066500e+01 -5.099045e-01 
1.066600e+01 -5.097147e-01 
1.066700e+01 -5.095202e-01 
1.066800e+01 -5.093211e-01 
1.066900e+01 -5.091173e-01 
1.067000e+01 -5.089090e-01 
1.067100e+01 -5.086961e-01 
1.067200e+01 -5.084786e-01 
1.067300e+01 -5.082565e-01 
1.067400e+01 -5.080298e-01 
1.067500e+01 -5.077986e-01 
1.067600e+01 -5.075629e-01 
1.067700e+01 -5.073226e-01 
1.067800e+01 -5.070778e-01 
1.067900e+01 -5.068285e-01 
1.068000e+01 -5.065747e-01 
1.068100e+01 -5.063164e-01 
1.068200e+01 -5.060536e-01 
1.068300e+01 -5.057863e-01 
1.068400e+01 -5.055146e-01 
1.068500e+01 -5.052385e-01 
1.068600e+01 -5.049579e-01 
1.068700e+01 -5.046729e-01 
1.068800e+01 -5.043835e-01 
1.068900e+01 -5.040897e-01 
1.069000e+01 -5.037915e-01 
1.069100e+01 -5.034889e-01 
1.069200e+01 -5.031819e-01 
1.069300e+01 -5.028706e-01 
1.069400e+01 -5.025550e-01 
1.069500e+01 -5.022350e-01 
1.069600e+01 -5.019107e-01 
1.069700e+01 -5.015821e-01 
1.069800e+01 -5.012491e-01 
1.069900e+01 -5.009119e-01 
1.070000e+01 -5.005705e-01 
1.070100e+01 -5.002247e-01 
1.070200e+01 -4.998747e-01 
1.070300e+01 -4.995205e-01 
1.070400e+01 -4.991620e-01 
1.070500e+01 -4.987993e-01 
1.070600e+01 -4.984324e-01 
1.070700e+01 -4.980613e-01 
1.070800e+01 -4.976860e-01 
1.070900e+01 -4.973066e-01 
1.071000e+01 -4.969230e-01 
1.071100e+01 -4.965352e-01 
1.071200e+01 -4.961433e-01 
1.071300e+01 -4.957473e-01 
1.071400e+01 -4.953472e-01 
1.071500e+01 -4.949430e-01 
1.071600e+01 -4.945347e-01 
1.071700e+01 -4.941223e-01 
1.071800e+01 -4.937058e-01 
1.071900e+01 -4.932854e-01 
1.072000e+01 -4.928608e-01 
1.072100e+01 -4.924323e-01 
1.072200e+01 -4.919997e-01 
1.072300e+01 -4.915631e-01 
1.072400e+01 -4.911225e-01 
1.072500e+01 -4.906780e-01 
1.072600e+01 -4.902295e-01 
1.072700e+01 -4.897771e-01 
1.072800e+01 -4.893207e-01 
1.072900e+01 -4.888603e-01 
1.073000e+01 -4.883961e-01 
1.073100e+01 -4.879280e-01 
1.073200e+01 -4.874559e-01 
1.073300e+01 -4.869800e-01 
1.073400e+01 -4.865003e-01 
1.073500e+01 -4.860167e-01 
1.073600e+01 -4.855292e-01 
1.073700e+01 -4.850379e-01 
1.073800e+01 -4.845428e-01 
1.073900e+01 -4.840439e-01 
1.074000e+01 -4.835413e-01 
1.074100e+01 -4.830348e-01 
1.074200e+01 -4.825246e-01 
1.074300e+01 -4.820106e-01 
1.074400e+01 -4.814930e-01 
1.074500e+01 -4.809715e-01 
1.074600e+01 -4.804464e-01 
1.074700e+01 -4.799176e-01 
1.074800e+01 -4.793851e-01 
1.074900e+01 -4.788489e-01 
1.075000e+01 -4.783091e-01 
1.075100e+01 -4.777656e-01 
1.075200e+01 -4.772185e-01 
1.075300e+01 -4.766678e-01 
1.075400e+01 -4.761135e-01 
1.075500e+01 -4.755556e-01 
1.075600e+01 -4.749941e-01 
1.075700e+01 -4.744290e-01 
1.075800e+01 -4.738604e-01 
1.075900e+01 -4.732883e-01 
1.076000e+01 -4.727126e-01 
1.076100e+01 -4.721334e-01 
1.076200e+01 -4.715507e-01 
1.076300e+01 -4.709646e-01 
1.076400e+01 -4.703750e-01 
1.076500e+01 -4.697819e-01 
1.076600e+01 -4.691854e-01 
1.076700e+01 -4.685854e-01 
1.076800e+01 -4.679820e-01 
1.076900e+01 -4.673753e-01 
1.077000e+01 -4.667651e-01 
1.077100e+01 -4.661516e-01 
1.077200e+01 -4.655347e-01 
1.077300e+01 -4.649144e-01 
1.077400e+01 -4.642909e-01 
1.077500e+01 -4.636640e-01 
1.077600e+01 -4.630338e-01 
1.077700e+01 -4.624003e-01 
1.077800e+01 -4.617635e-01 
1.077900e+01 -4.611235e-01 
1.078000e+01 -4.604802e-01 
1.078100e+01 -4.598337e-01 
1.078200e+01 -4.591839e-01 
1.078300e+01 -4.585310e-01 
1.078400e+01 -4.578748e-01 
1.078500e+01 -4.572155e-01 
1.078600e+01 -4.565530e-01 
1.078700e+01 -4.558873e-01 
1.078800e+01 -4.552185e-01 
1.078900e+01 -4.545466e-01 
1.079000e+01 -4.538716e-01 
1.079100e+01 -4.531935e-01 
1.079200e+01 -4.525123e-01 
1.079300e+01 -4.518280e-01 
1.079400e+01 -4.511407e-01 
1.079500e+01 -4.504503e-01 
1.079600e+01 -4.497569e-01 
1.079700e+01 -4.490605e-01 
1.079800e+01 -4.483611e-01 
1.079900e+01 -4.476587e-01 
1.080000e+01 -4.469533e-01 
1.080100e+01 -4.462450e-01 
1.080200e+01 -4.455338e-01 
1.080300e+01 -4.448196e-01 
1.080400e+01 -4.441025e-01 
1.080500e+01 -4.433825e-01 
1.080600e+01 -4.426596e-01 
1.080700e+01 -4.419339e-01 
1.080800e+01 -4.412053e-01 
1.080900e+01 -4.404738e-01 
1.081000e+01 -4.397396e-01 
1.081100e+01 -4.390025e-01 
1.081200e+01 -4.382626e-01 
1.081300e+01 -4.375199e-01 
1.081400e+01 -4.367745e-01 
1.081500e+01 -4.360263e-01 
1.081600e+01 -4.352754e-01 
1.081700e+01 -4.345218e-01 
1.081800e+01 -4.337654e-01 
1.081900e+01 -4.330063e-01 
1.082000e+01 -4.322446e-01 
1.082100e+01 -4.314802e-01 
1.082200e+01 -4.307131e-01 
1.082300e+01 -4.299434e-01 
1.082400e+01 -4.291711e-01 
1.082500e+01 -4.283962e-01 
1.082600e+01 -4.276187e-01 
1.082700e+01 -4.268385e-01 
1.082800e+01 -4.260559e-01 
1.082900e+01 -4.252707e-01 
1.083000e+01 -4.244829e-01 
1.083100e+01 -4.236926e-01 
1.083200e+01 -4.228998e-01 
1.083300e+01 -4.221045e-01 
1.083400e+01 -4.213068e-01 
1.083500e+01 -4.205066e-01 
1.083600e+01 -4.197039e-01 
1.083700e+01 -4.188988e-01 
1.083800e+01 -4.180913e-01 
1.083900e+01 -4.172813e-01 
1.084000e+01 -4.164690e-01 
1.084100e+01 -4.156543e-01 
1.084200e+01 -4.148373e-01 
1.084300e+01 -4.140179e-01 
1.084400e+01 -4.131961e-01 
1.084500e+01 -4.123721e-01 
1.084600e+01 -4.115457e-01 
1.084700e+01 -4.107171e-01 
1.084800e+01 -4.098862e-01 
1.084900e+01 -4.090530e-01 
1.085000e+01 -4.082176e-01 
1.085100e+01 -4.073800e-01 
1.085200e+01 -4.065401e-01 
1.085300e+01 -4.056981e-01 
1.085400e+01 -4.048538e-01 
1.085500e+01 -4.040074e-01 
1.085600e+01 -4.031589e-01 
1.085700e+01 -4.023082e-01 
1.085800e+01 -4.014554e-01 
1.085900e+01 -4.006004e-01 
1.086000e+01 -3.997434e-01 
1.086100e+01 -3.988843e-01 
1.086200e+01 -3.980231e-01 
1.086300e+01 -3.971599e-01 
1.086400e+01 -3.962947e-01 
1.086500e+01 -3.954274e-01 
1.086600e+01 -3.945581e-01 
1.086700e+01 -3.936868e-01 
1.086800e+01 -3.928136e-01 
1.086900e+01 -3.919384e-01 
1.087000e+01 -3.910612e-01 
1.087100e+01 -3.901821e-01 
1.087200e+01 -3.893011e-01 
1.087300e+01 -3.884182e-01 
1.087400e+01 -3.875334e-01 
1.087500e+01 -3.866467e-01 
1.087600e+01 -3.857582e-01 
1.087700e+01 -3.848678e-01 
1.087800e+01 -3.839756e-01 
1.087900e+01 -3.830816e-01 
1.088000e+01 -3.821858e-01 
1.088100e+01 -3.812882e-01 
1.088200e+01 -3.803888e-01 
1.088300e+01 -3.794877e-01 
1.088400e+01 -3.785848e-01 
1.088500e+01 -3.776803e-01 
1.088600e+01 -3.767740e-01 
1.088700e+01 -3.758660e-01 
1.088800e+01 -3.749563e-01 
1.088900e+01 -3.740450e-01 
1.089000e+01 -3.731320e-01 
1.089100e+01 -3.722173e-01 
1.089200e+01 -3.713011e-01 
1.089300e+01 -3.703832e-01 
1.089400e+01 -3.694638e-01 
1.089500e+01 -3.685428e-01 
1.089600e+01 -3.676202e-01 
1.089700e+01 -3.666961e-01 
1.089800e+01 -3.657704e-01 
1.089900e+01 -3.648432e-01 
1.090000e+01 -3.639145e-01 
1.090100e+01 -3.629843e-01 
1.090200e+01 -3.620527e-01 
1.090300e+01 -3.611196e-01 
1.090400e+01 -3.601850e-01 
1.090500e+01 -3.592491e-01 
1.090600e+01 -3.583117e-01 
1.090700e+01 -3.573729e-01 
1.090800e+01 -3.564327e-01 
1.090900e+01 -3.554911e-01 
1.091000e+01 -3.545482e-01 
1.091100e+01 -3.536040e-01 
1.091200e+01 -3.526584e-01 
1.091300e+01 -3.517115e-01 
1.091400e+01 -3.507633e-01 
1.091500e+01 -3.498138e-01 
1.091600e+01 -3.488631e-01 
1.091700e+01 -3.479111e-01 
1.091800e+01 -3.469579e-01 
1.091900e+01 -3.460034e-01 
1.092000e+01 -3.450478e-01 
1.092100e+01 -3.440909e-01 
1.092200e+01 -3.431328e-01 
1.092300e+01 -3.421736e-01 
1.092400e+01 -3.412133e-01 
1.092500e+01 -3.402518e-01 
1.092600e+01 -3.392892e-01 
1.092700e+01 -3.383254e-01 
1.092800e+01 -3.373606e-01 
1.092900e+01 -3.363947e-01 
1.093000e+01 -3.354277e-01 
1.093100e+01 -3.344597e-01 
1.093200e+01 -3.334907e-01 
1.093300e+01 -3.325206e-01 
1.093400e+01 -3.315495e-01 
1.093500e+01 -3.305775e-01 
1.093600e+01 -3.296044e-01 
1.093700e+01 -3.286304e-01 
1.093800e+01 -3.276554e-01 
1.093900e+01 -3.266795e-01 
1.094000e+01 -3.257027e-01 
1.094100e+01 -3.247250e-01 
1.094200e+01 -3.237464e-01 
1.094300e+01 -3.227669e-01 
1.094400e+01 -3.217865e-01 
1.094500e+01 -3.208053e-01 
1.094600e+01 -3.198233e-01 
1.094700e+01 -3.188404e-01 
1.094800e+01 -3.178568e-01 
1.094900e+01 -3.168723e-01 
1.095000e+01 -3.158871e-01 
1.095100e+01 -3.149011e-01 
1.095200e+01 -3.139143e-01 
1.095300e+01 -3.129268e-01 
1.095400e+01 -3.119386e-01 
1.095500e+01 -3.109497e-01 
1.095600e+01 -3.099601e-01 
1.095700e+01 -3.089698e-01 
1.095800e+01 -3.079789e-01 
1.095900e+01 -3.069873e-01 
1.096000e+01 -3.059951e-01 
1.096100e+01 -3.050022e-01 
1.096200e+01 -3.040088e-01 
1.096300e+01 -3.030147e-01 
1.096400e+01 -3.020201e-01 
1.096500e+01 -3.010249e-01 
1.096600e+01 -3.000291e-01 
1.096700e+01 -2.990328e-01 
1.096800e+01 -2.980360e-01 
1.096900e+01 -2.970387e-01 
1.097000e+01 -2.960409e-01 
1.097100e+01 -2.950426e-01 
1.097200e+01 -2.940438e-01 
1.097300e+01 -2.930446e-01 
1.097400e+01 -2.920449e-01 
1.097500e+01 -2.910448e-01 
1.097600e+01 -2.900443e-01 
1.097700e+01 -2.890434e-01 
1.097800e+01 -2.880421e-01 
1.097900e+01 -2.870404e-01 
1.098000e+01 -2.860384e-01 
1.098100e+01 -2.850360e-01 
1.098200e+01 -2.840333e-01 
1.098300e+01 -2.830303e-01 
1.098400e+01 -2.820269e-01 
1.098500e+01 -2.810233e-01 
1.098600e+01 -2.800194e-01 
1.098700e+01 -2.790153e-01 
1.098800e+01 -2.780108e-01 
1.098900e+01 -2.770062e-01 
1.099000e+01 -2.760013e-01 
1.099100e+01 -2.749963e-01 
1.099200e+01 -2.739910e-01 
1.099300e+01 -2.729855e-01 
1.099400e+01 -2.719799e-01 
1.099500e+01 -2.709741e-01 
1.099600e+01 -2.699682e-01 
1.099700e+01 -2.689621e-01 
1.099800e+01 -2.679560e-01 
1.099900e+01 -2.669497e-01 
1.100000e+01 -2.659433e-01 
1.100100e+01 -2.649369e-01 
1.100200e+01 -2.639304e-01 
1.100300e+01 -2.629238e-01 
1.100400e+01 -2.619172e-01 
1.100500e+01 -2.609106e-01 
1.100600e+01 -2.599040e-01 
1.100700e+01 -2.588974e-01 
1.100800e+01 -2.578908e-01 
1.100900e+01 -2.568842e-01 
1.101000e+01 -2.558777e-01 
1.101100e+01 -2.548712e-01 
1.101200e+01 -2.538648e-01 
1.101300e+01 -2.528584e-01 
1.101400e+01 -2.518522e-01 
1.101500e+01 -2.508460e-01 
1.101600e+01 -2.498400e-01 
1.101700e+01 -2.488341e-01 
1.101800e+01 -2.478284e-01 
1.101900e+01 -2.468228e-01 
1.102000e+01 -2.458174e-01 
1.102100e+01 -2.448122e-01 
1.102200e+01 -2.438071e-01 
1.102300e+01 -2.428023e-01 
1.102400e+01 -2.417977e-01 
1.102500e+01 -2.407933e-01 
1.102600e+01 -2.397892e-01 
1.102700e+01 -2.387853e-01 
1.102800e+01 -2.377817e-01 
1.102900e+01 -2.367784e-01 
1.103000e+01 -2.357754e-01 
1.103100e+01 -2.347727e-01 
1.103200e+01 -2.337703e-01 
1.103300e+01 -2.327683e-01 
1.103400e+01 -2.317665e-01 
1.103500e+01 -2.307652e-01 
1.103600e+01 -2.297642e-01 
1.103700e+01 -2.287636e-01 
1.103800e+01 -2.277634e-01 
1.103900e+01 -2.267636e-01 
1.104000e+01 -2.257642e-01 
1.104100e+01 -2.247653e-01 
1.104200e+01 -2.237668e-01 
1.104300e+01 -2.227687e-01 
1.104400e+01 -2.217711e-01 
1.104500e+01 -2.207740e-01 
1.104600e+01 -2.197774e-01 
1.104700e+01 -2.187813e-01 
1.104800e+01 -2.177857e-01 
1.104900e+01 -2.167906e-01 
1.105000e+01 -2.157961e-01 
1.105100e+01 -2.148021e-01 
1.105200e+01 -2.138087e-01 
1.105300e+01 -2.128159e-01 
1.105400e+01 -2.118236e-01 
1.105500e+01 -2.108320e-01 
1.105600e+01 -2.098409e-01 
1.105700e+01 -2.088505e-01 
1.105800e+01 -2.078607e-01 
1.105900e+01 -2.068716e-01 
1.106000e+01 -2.058831e-01 
1.106100e+01 -2.048952e-01 
1.106200e+01 -2.039081e-01 
1.106300e+01 -2.029216e-01 
1.106400e+01 -2.019359e-01 
1.106500e+01 -2.009508e-01 
1.106600e+01 -1.999665e-01 
1.106700e+01 -1.989829e-01 
1.106800e+01 -1.980001e-01 
1.106900e+01 -1.970180e-01 
1.107000e+01 -1.960367e-01 
1.107100e+01 -1.950562e-01 
1.107200e+01 -1.940765e-01 
1.107300e+01 -1.930975e-01 
1.107400e+01 -1.921194e-01 
1.107500e+01 -1.911421e-01 
1.107600e+01 -1.901657e-01 
1.107700e+01 -1.891901e-01 
1.107800e+01 -1.882153e-01 
1.107900e+01 -1.872414e-01 
1.108000e+01 -1.862684e-01 
1.108100e+01 -1.852963e-01 
1.108200e+01 -1.843251e-01 
1.108300e+01 -1.833548e-01 
1.108400e+01 -1.823854e-01 
1.108500e+01 -1.814170e-01 
1.108600e+01 -1.804495e-01 
1.108700e+01 -1.794830e-01 
1.108800e+01 -1.785174e-01 
1.108900e+01 -1.775528e-01 
1.109000e+01 -1.765892e-01 
1.109100e+01 -1.756266e-01 
1.109200e+01 -1.746650e-01 
1.109300e+01 -1.737044e-01 
1.109400e+01 -1.727448e-01 
1.109500e+01 -1.717863e-01 
1.109600e+01 -1.708288e-01 
1.109700e+01 -1.698724e-01 
1.109800e+01 -1.689171e-01 
1.109900e+01 -1.679628e-01 
1.110000e+01 -1.670096e-01 
1.110100e+01 -1.660576e-01 
1.110200e+01 -1.651066e-01 
1.110300e+01 -1.641568e-01 
1.110400e+01 -1.632081e-01 
1.110500e+01 -1.622605e-01 
1.110600e+01 -1.613141e-01 
1.110700e+01 -1.603688e-01 
1.110800e+01 -1.594247e-01 
1.110900e+01 -1.584818e-01 
1.111000e+01 -1.575401e-01 
1.111100e+01 -1.565996e-01 
1.111200e+01 -1.556603e-01 
1.111300e+01 -1.547222e-01 
1.111400e+01 -1.537853e-01 
1.111500e+01 -1.528497e-01 
1.111600e+01 -1.519153e-01 
1.111700e+01 -1.509822e-01 
1.111800e+01 -1.500504e-01 
1.111900e+01 -1.491198e-01 
1.112000e+01 -1.481905e-01 
1.112100e+01 -1.472625e-01 
1.112200e+01 -1.463358e-01 
1.112300e+01 -1.454104e-01 
1.112400e+01 -1.444864e-01 
1.112500e+01 -1.435636e-01 
1.112600e+01 -1.426423e-01 
1.112700e+01 -1.417222e-01 
1.112800e+01 -1.408036e-01 
1.112900e+01 -1.398863e-01 
1.113000e+01 -1.389703e-01 
1.113100e+01 -1.380558e-01 
1.113200e+01 -1.371427e-01 
1.113300e+01 -1.362309e-01 
1.113400e+01 -1.353206e-01 
1.113500e+01 -1.344117e-01 
1.113600e+01 -1.335042e-01 
1.113700e+01 -1.325982e-01 
1.113800e+01 -1.316936e-01 
1.113900e+01 -1.307905e-01 
1.114000e+01 -1.298888e-01 
1.114100e+01 -1.289887e-01 
1.114200e+01 -1.280900e-01 
1.114300e+01 -1.271927e-01 
1.114400e+01 -1.262970e-01 
1.114500e+01 -1.254028e-01 
1.114600e+01 -1.245102e-01 
1.114700e+01 -1.236190e-01 
1.114800e+01 -1.227294e-01 
1.114900e+01 -1.218413e-01 
1.115000e+01 -1.209547e-01 
1.115100e+01 -1.200698e-01 
1.115200e+01 -1.191864e-01 
1.115300e+01 -1.183045e-01 
1.115400e+01 -1.174243e-01 
1.115500e+01 -1.165456e-01 
1.115600e+01 -1.156686e-01 
1.115700e+01 -1.147931e-01 
1.115800e+01 -1.139193e-01 
1.115900e+01 -1.130470e-01 
1.116000e+01 -1.121764e-01 
1.116100e+01 -1.113075e-01 
1.116200e+01 -1.104402e-01 
1.116300e+01 -1.095745e-01 
1.116400e+01 -1.087105e-01 
1.116500e+01 -1.078482e-01 
1.116600e+01 -1.069876e-01 
1.116700e+01 -1.061286e-01 
1.116800e+01 -1.052713e-01 
1.116900e+01 -1.044158e-01 
1.117000e+01 -1.035619e-01 
1.117100e+01 -1.027097e-01 
1.117200e+01 -1.018593e-01 
1.117300e+01 -1.010106e-01 
1.117400e+01 -1.001636e-01 
1.117500e+01 -9.931840e-02 
1.117600e+01 -9.847492e-02 
1.117700e+01 -9.763320e-02 
1.117800e+01 -9.679324e-02 
1.117900e+01 -9.595505e-02 
1.118000e+01 -9.511864e-02 
1.118100e+01 -9.428402e-02 
1.118200e+01 -9.345119e-02 
1.118300e+01 -9.262015e-02 
1.118400e+01 -9.179093e-02 
1.118500e+01 -9.096351e-02 
1.118600e+01 -9.013791e-02 
1.118700e+01 -8.931414e-02 
1.118800e+01 -8.849220e-02 
1.118900e+01 -8.767210e-02 
1.119000e+01 -8.685384e-02 
1.119100e+01 -8.603744e-02 
1.119200e+01 -8.522289e-02 
1.119300e+01 -8.441021e-02 
1.119400e+01 -8.359941e-02 
1.119500e+01 -8.279048e-02 
1.119600e+01 -8.198343e-02 
1.119700e+01 -8.117827e-02 
1.119800e+01 -8.037501e-02 
1.119900e+01 -7.957365e-02 
1.120000e+01 -7.877420e-02 
1.120100e+01 -7.797667e-02 
1.120200e+01 -7.718106e-02 
1.120300e+01 -7.638737e-02 
1.120400e+01 -7.559562e-02 
1.120500e+01 -7.480581e-02 
1.120600e+01 -7.401794e-02 
1.120700e+01 -7.323202e-02 
1.120800e+01 -7.244806e-02 
1.120900e+01 -7.166606e-02 
1.121000e+01 -7.088602e-02 
1.121100e+01 -7.010797e-02 
1.121200e+01 -6.933189e-02 
1.121300e+01 -6.855779e-02 
1.121400e+01 -6.778569e-02 
1.121500e+01 -6.701558e-02 
1.121600e+01 -6.624748e-02 
1.121700e+01 -6.548138e-02 
1.121800e+01 -6.471729e-02 
1.121900e+01 -6.395522e-02 
1.122000e+01 -6.319517e-02 
1.122100e+01 -6.243715e-02 
1.122200e+01 -6.168117e-02 
1.122300e+01 -6.092722e-02 
1.122400e+01 -6.017531e-02 
1.122500e+01 -5.942546e-02 
1.122600e+01 -5.867766e-02 
1.122700e+01 -5.793191e-02 
1.122800e+01 -5.718823e-02 
1.122900e+01 -5.644662e-02 
1.123000e+01 -5.570708e-02 
1.123100e+01 -5.496962e-02 
1.123200e+01 -5.423425e-02 
1.123300e+01 -5.350096e-02 
1.123400e+01 -5.276976e-02 
1.123500e+01 -5.204066e-02 
1.123600e+01 -5.131366e-02 
1.123700e+01 -5.058877e-02 
1.123800e+01 -4.986599e-02 
1.123900e+01 -4.914532e-02 
1.124000e+01 -4.842678e-02 
1.124100e+01 -4.771035e-02 
1.124200e+01 -4.699606e-02 
1.124300e+01 -4.628390e-02 
1.124400e+01 -4.557387e-02 
1.124500e+01 -4.486599e-02 
1.124600e+01 -4.416025e-02 
1.124700e+01 -4.345666e-02 
1.124800e+01 -4.275522e-02 
1.124900e+01 -4.205594e-02 
1.125000e+01 -4.135883e-02 
1.125100e+01 -4.066388e-02 
1.125200e+01 -3.997109e-02 
1.125300e+01 -3.928048e-02 
1.125400e+01 -3.859205e-02 
1.125500e+01 -3.790580e-02 
1.125600e+01 -3.722173e-02 
1.125700e+01 -3.653986e-02 
1.125800e+01 -3.586017e-02 
1.125900e+01 -3.518268e-02 
1.126000e+01 -3.450739e-02 
1.126100e+01 -3.383430e-02 
1.126200e+01 -3.316342e-02 
1.126300e+01 -3.249475e-02 
1.126400e+01 -3.182829e-02 
1.126500e+01 -3.116404e-02 
1.126600e+01 -3.050202e-02 
1.126700e+01 -2.984222e-02 
1.126800e+01 -2.918464e-02 
1.126900e+01 -2.852930e-02 
1.127000e+01 -2.787619e-02 
1.127100e+01 -2.722531e-02 
1.127200e+01 -2.657667e-02 
1.127300e+01 -2.593028e-02 
1.127400e+01 -2.528613e-02 
1.127500e+01 -2.464422e-02 
1.127600e+01 -2.400457e-02 
1.127700e+01 -2.336717e-02 
1.127800e+01 -2.273203e-02 
1.127900e+01 -2.209914e-02 
1.128000e+01 -2.146852e-02 
1.128100e+01 -2.084016e-02 
1.128200e+01 -2.021407e-02 
1.128300e+01 -1.959025e-02 
1.128400e+01 -1.896870e-02 
1.128500e+01 -1.834942e-02 
1.128600e+01 -1.773242e-02 
1.128700e+01 -1.711771e-02 
1.128800e+01 -1.650527e-02 
1.128900e+01 -1.589512e-02 
1.129000e+01 -1.528725e-02 
1.129100e+01 -1.468168e-02 
1.129200e+01 -1.407839e-02 
1.129300e+01 -1.347740e-02 
1.129400e+01 -1.287870e-02 
1.129500e+01 -1.228231e-02 
1.129600e+01 -1.168821e-02 
1.129700e+01 -1.109641e-02 
1.129800e+01 -1.050692e-02 
1.129900e+01 -9.919727e-03 
1.130000e+01 -9.334846e-03 
1.130100e+01 -8.752274e-03 
1.130200e+01 -8.172013e-03 
1.130300e+01 -7.594065e-03 
1.130400e+01 -7.018432e-03 
1.130500e+01 -6.445115e-03 
1.130600e+01 -5.874115e-03 
1.130700e+01 -5.305436e-03 
1.130800e+01 -4.739077e-03 
1.130900e+01 -4.175040e-03 
1.131000e+01 -3.613328e-03 
1.131100e+01 -3.053941e-03 
1.131200e+01 -2.496881e-03 
1.131300e+01 -1.942149e-03 
1.131400e+01 -1.389747e-03 
1.131500e+01 -8.396749e-04 
1.131600e+01 -2.919353e-04 
1.131700e+01 2.534712e-04 
1.131800e+01 7.965433e-04 
1.131900e+01 1.337280e-03 
1.132000e+01 1.875680e-03 
1.132100e+01 2.411743e-03 
1.132200e+01 2.945467e-03 
1.132300e+01 3.476851e-03 
1.132400e+01 4.005895e-03 
1.132500e+01 4.532598e-03 
1.132600e+01 5.056959e-03 
1.132700e+01 5.578977e-03 
1.132800e+01 6.098651e-03 
1.132900e+01 6.615981e-03 
1.133000e+01 7.130966e-03 
1.133100e+01 7.643605e-03 
1.133200e+01 8.153899e-03 
1.133300e+01 8.661845e-03 
1.133400e+01 9.167444e-03 
1.133500e+01 9.670695e-03 
1.133600e+01 1.017160e-02 
1.133700e+01 1.067015e-02 
1.133800e+01 1.116636e-02 
1.133900e+01 1.166021e-02 
1.134000e+01 1.215172e-02 
1.134100e+01 1.264088e-02 
1.134200e+01 1.312769e-02 
1.134300e+01 1.361214e-02 
1.134400e+01 1.409425e-02 
1.134500e+01 1.457401e-02 
1.134600e+01 1.505141e-02 
1.134700e+01 1.552647e-02 
1.134800e+01 1.599917e-02 
1.134900e+01 1.646953e-02 
1.135000e+01 1.693753e-02 
1.135100e+01 1.740319e-02 
1.135200e+01 1.786649e-02 
1.135300e+01 1.832745e-02 
1.135400e+01 1.878606e-02 
1.135500e+01 1.924231e-02 
1.135600e+01 1.969622e-02 
1.135700e+01 2.014778e-02 
1.135800e+01 2.059700e-02 
1.135900e+01 2.104386e-02 
1.136000e+01 2.148838e-02 
1.136100e+01 2.193055e-02 
1.136200e+01 2.237038e-02 
1.136300e+01 2.280786e-02 
1.136400e+01 2.324300e-02 
1.136500e+01 2.367579e-02 
1.136600e+01 2.410624e-02 
1.136700e+01 2.453435e-02 
1.136800e+01 2.496011e-02 
1.136900e+01 2.538354e-02 
1.137000e+01 2.580462e-02 
1.137100e+01 2.622337e-02 
1.137200e+01 2.663978e-02 
1.137300e+01 2.705385e-02 
1.137400e+01 2.746558e-02 
1.137500e+01 2.787498e-02 
1.137600e+01 2.828205e-02 
1.137700e+01 2.868678e-02 
1.137800e+01 2.908918e-02 
1.137900e+01 2.948926e-02 
1.138000e+01 2.988700e-02 
1.138100e+01 3.028241e-02 
1.138200e+01 3.067550e-02 
1.138300e+01 3.106626e-02 
1.138400e+01 3.145470e-02 
1.138500e+01 3.184081e-02 
1.138600e+01 3.222461e-02 
1.138700e+01 3.260608e-02 
1.138800e+01 3.298524e-02 
1.138900e+01 3.336208e-02 
1.139000e+01 3.373660e-02 
1.139100e+01 3.410881e-02 
1.139200e+01 3.447871e-02 
1.139300e+01 3.484630e-02 
1.139400e+01 3.521159e-02 
1.139500e+01 3.557456e-02 
1.139600e+01 3.593523e-02 
1.139700e+01 3.629360e-02 
1.139800e+01 3.664966e-02 
1.139900e+01 3.700343e-02 
1.140000e+01 3.735490e-02 
1.140100e+01 3.770407e-02 
1.140200e+01 3.805096e-02 
1.140300e+01 3.839555e-02 
1.140400e+01 3.873785e-02 
1.140500e+01 3.907786e-02 
1.140600e+01 3.941559e-02 
1.140700e+01 3.975103e-02 
1.140800e+01 4.008420e-02 
1.140900e+01 4.041509e-02 
1.141000e+01 4.074370e-02 
1.141100e+01 4.107003e-02 
1.141200e+01 4.139410e-02 
1.141300e+01 4.171590e-02 
1.141400e+01 4.203542e-02 
1.141500e+01 4.235269e-02 
1.141600e+01 4.266769e-02 
1.141700e+01 4.298044e-02 
1.141800e+01 4.329092e-02 
1.141900e+01 4.359916e-02 
1.142000e+01 4.390514e-02 
1.142100e+01 4.420887e-02 
1.142200e+01 4.451036e-02 
1.142300e+01 4.480960e-02 
1.142400e+01 4.510660e-02 
1.142500e+01 4.540136e-02 
1.142600e+01 4.569389e-02 
1.142700e+01 4.598418e-02 
1.142800e+01 4.627225e-02 
1.142900e+01 4.655808e-02 
1.143000e+01 4.684170e-02 
1.143100e+01 4.712309e-02 
1.143200e+01 4.740226e-02 
1.143300e+01 4.767922e-02 
1.143400e+01 4.795397e-02 
1.143500e+01 4.822651e-02 
1.143600e+01 4.849684e-02 
1.143700e+01 4.876497e-02 
1.143800e+01 4.903090e-02 
1.143900e+01 4.929463e-02 
1.144000e+01 4.955617e-02 
1.144100e+01 4.981552e-02 
1.144200e+01 5.007268e-02 
1.144300e+01 5.032766e-02 
1.144400e+01 5.058045e-02 
1.144500e+01 5.083108e-02 
1.144600e+01 5.107952e-02 
1.144700e+01 5.132580e-02 
1.144800e+01 5.156991e-02 
1.144900e+01 5.181186e-02 
1.145000e+01 5.205165e-02 
1.145100e+01 5.228928e-02 
1.145200e+01 5.252476e-02 
1.145300e+01 5.275808e-02 
1.145400e+01 5.298927e-02 
1.145500e+01 5.321831e-02 
1.145600e+01 5.344521e-02 
1.145700e+01 5.366998e-02 
1.145800e+01 5.389262e-02 
1.145900e+01 5.411313e-02 
1.146000e+01 5.433152e-02 
1.146100e+01 5.454779e-02 
1.146200e+01 5.476194e-02 
1.146300e+01 5.497399e-02 
1.146400e+01 5.518392e-02 
1.146500e+01 5.539175e-02 
1.146600e+01 5.559748e-02 
1.146700e+01 5.580111e-02 
1.146800e+01 5.600265e-02 
1.146900e+01 5.620211e-02 
1.147000e+01 5.639947e-02 
1.147100e+01 5.659476e-02 
1.147200e+01 5.678798e-02 
1.147300e+01 5.697912e-02 
1.147400e+01 5.716819e-02 
1.147500e+01 5.735520e-02 
1.147600e+01 5.754015e-02 
1.147700e+01 5.772305e-02 
1.147800e+01 5.790389e-02 
1.147900e+01 5.808269e-02 
1.148000e+01 5.825945e-02 
1.148100e+01 5.843417e-02 
1.148200e+01 5.860685e-02 
1.148300e+01 5.877751e-02 
1.148400e+01 5.894614e-02 
1.148500e+01 5.911275e-02 
1.148600e+01 5.927734e-02 
1.148700e+01 5.943992e-02 
1.148800e+01 5.960050e-02 
1.148900e+01 5.975907e-02 
1.149000e+01 5.991565e-02 
1.149100e+01 6.007023e-02 
1.149200e+01 6.022282e-02 
1.149300e+01 6.037343e-02 
1.149400e+01 6.052206e-02 
1.149500e+01 6.066872e-02 
1.149600e+01 6.081340e-02 
1.149700e+01 6.095612e-02 
1.149800e+01 6.109687e-02 
1.149900e+01 6.123568e-02 
1.150000e+01 6.137253e-02 
1.150100e+01 6.150743e-02 
1.150200e+01 6.164039e-02 
1.150300e+01 6.177141e-02 
1.150400e+01 6.190051e-02 
1.150500e+01 6.202767e-02 
1.150600e+01 6.215291e-02 
1.150700e+01 6.227624e-02 
1.150800e+01 6.239765e-02 
1.150900e+01 6.251716e-02 
1.151000e+01 6.263476e-02 
1.151100e+01 6.275047e-02 
1.151200e+01 6.286428e-02 
1.151300e+01 6.297620e-02 
1.151400e+01 6.308625e-02 
1.151500e+01 6.319441e-02 
1.151600e+01 6.330071e-02 
1.151700e+01 6.340513e-02 
1.151800e+01 6.350770e-02 
1.151900e+01 6.360840e-02 
1.152000e+01 6.370726e-02 
1.152100e+01 6.380427e-02 
1.152200e+01 6.389944e-02 
1.152300e+01 6.399277e-02 
1.152400e+01 6.408427e-02 
1.152500e+01 6.417395e-02 
1.152600e+01 6.426180e-02 
1.152700e+01 6.434784e-02 
1.152800e+01 6.443207e-02 
1.152900e+01 6.451450e-02 
1.153000e+01 6.459513e-02 
1.153100e+01 6.467396e-02 
1.153200e+01 6.475101e-02 
1.153300e+01 6.482627e-02 
1.153400e+01 6.489976e-02 
1.153500e+01 6.497148e-02 
1.153600e+01 6.504143e-02 
1.153700e+01 6.510961e-02 
1.153800e+01 6.517605e-02 
1.153900e+01 6.524073e-02 
1.154000e+01 6.530367e-02 
1.154100e+01 6.536487e-02 
1.154200e+01 6.542434e-02 
1.154300e+01 6.548208e-02 
1.154400e+01 6.553810e-02 
1.154500e+01 6.559240e-02 
1.154600e+01 6.564499e-02 
1.154700e+01 6.569588e-02 
1.154800e+01 6.574507e-02 
1.154900e+01 6.579256e-02 
1.155000e+01 6.583837e-02 
1.155100e+01 6.588249e-02 
1.155200e+01 6.592494e-02 
1.155300e+01 6.596571e-02 
1.155400e+01 6.600483e-02 
1.155500e+01 6.604228e-02 
1.155600e+01 6.607808e-02 
1.155700e+01 6.611223e-02 
1.155800e+01 6.614474e-02 
1.155900e+01 6.617561e-02 
1.156000e+01 6.620486e-02 
1.156100e+01 6.623248e-02 
1.156200e+01 6.625848e-02 
1.156300e+01 6.628287e-02 
1.156400e+01 6.630565e-02 
1.156500e+01 6.632684e-02 
1.156600e+01 6.634642e-02 
1.156700e+01 6.636442e-02 
1.156800e+01 6.638084e-02 
1.156900e+01 6.639568e-02 
1.157000e+01 6.640895e-02 
1.157100e+01 6.642065e-02 
1.157200e+01 6.643080e-02 
1.157300e+01 6.643939e-02 
1.157400e+01 6.644644e-02 
1.157500e+01 6.645194e-02 
1.157600e+01 6.645591e-02 
1.157700e+01 6.645835e-02 
1.157800e+01 6.645927e-02 
1.157900e+01 6.645868e-02 
1.158000e+01 6.645657e-02 
1.158100e+01 6.645296e-02 
1.158200e+01 6.644785e-02 
1.158300e+01 6.644124e-02 
1.158400e+01 6.643316e-02 
1.158500e+01 6.642359e-02 
1.158600e+01 6.641255e-02 
1.158700e+01 6.640004e-02 
1.158800e+01 6.638607e-02 
1.158900e+01 6.637065e-02 
1.159000e+01 6.635377e-02 
1.159100e+01 6.633546e-02 
1.159200e+01 6.631571e-02 
1.159300e+01 6.629452e-02 
1.159400e+01 6.627192e-02 
1.159500e+01 6.624789e-02 
1.159600e+01 6.622246e-02 
1.159700e+01 6.619562e-02 
1.159800e+01 6.616738e-02 
1.159900e+01 6.613775e-02 
1.160000e+01 6.610673e-02 
1.160100e+01 6.607434e-02 
1.160200e+01 6.604056e-02 
1.160300e+01 6.600543e-02 
1.160400e+01 6.596893e-02 
1.160500e+01 6.593107e-02 
1.160600e+01 6.589187e-02 
1.160700e+01 6.585133e-02 
1.160800e+01 6.580945e-02 
1.160900e+01 6.576624e-02 
1.161000e+01 6.572171e-02 
1.161100e+01 6.567586e-02 
1.161200e+01 6.562870e-02 
1.161300e+01 6.558024e-02 
1.161400e+01 6.553048e-02 
1.161500e+01 6.547943e-02 
1.161600e+01 6.542710e-02 
1.161700e+01 6.537348e-02 
1.161800e+01 6.531860e-02 
1.161900e+01 6.526245e-02 
1.162000e+01 6.520504e-02 
1.162100e+01 6.514638e-02 
1.162200e+01 6.508647e-02 
1.162300e+01 6.502533e-02 
1.162400e+01 6.496295e-02 
1.162500e+01 6.489934e-02 
1.162600e+01 6.483452e-02 
1.162700e+01 6.476848e-02 
1.162800e+01 6.470123e-02 
1.162900e+01 6.463278e-02 
1.163000e+01 6.456314e-02 
1.163100e+01 6.449231e-02 
1.163200e+01 6.442030e-02 
1.163300e+01 6.434712e-02 
1.163400e+01 6.427276e-02 
1.163500e+01 6.419725e-02 
1.163600e+01 6.412058e-02 
1.163700e+01 6.404276e-02 
1.163800e+01 6.396380e-02 
1.163900e+01 6.388370e-02 
1.164000e+01 6.380248e-02 
1.164100e+01 6.372013e-02 
1.164200e+01 6.363666e-02 
1.164300e+01 6.355209e-02 
1.164400e+01 6.346641e-02 
1.164500e+01 6.337964e-02 
1.164600e+01 6.329177e-02 
1.164700e+01 6.320283e-02 
1.164800e+01 6.311280e-02 
1.164900e+01 6.302171e-02 
1.165000e+01 6.292955e-02 
1.165100e+01 6.283633e-02 
1.165200e+01 6.274206e-02 
1.165300e+01 6.264675e-02 
1.165400e+01 6.255040e-02 
1.165500e+01 6.245302e-02 
1.165600e+01 6.235462e-02 
1.165700e+01 6.225519e-02 
1.165800e+01 6.215476e-02 
1.165900e+01 6.205332e-02 
1.166000e+01 6.195088e-02 
1.166100e+01 6.184745e-02 
1.166200e+01 6.174304e-02 
1.166300e+01 6.163764e-02 
1.166400e+01 6.153128e-02 
1.166500e+01 6.142394e-02 
1.166600e+01 6.131565e-02 
1.166700e+01 6.120641e-02 
1.166800e+01 6.109622e-02 
1.166900e+01 6.098509e-02 
1.167000e+01 6.087303e-02 
1.167100e+01 6.076004e-02 
1.167200e+01 6.064613e-02 
1.167300e+01 6.053131e-02 
1.167400e+01 6.041558e-02 
1.167500e+01 6.029895e-02 
1.167600e+01 6.018142e-02 
1.167700e+01 6.006301e-02 
1.167800e+01 5.994372e-02 
1.167900e+01 5.982356e-02 
1.168000e+01 5.970252e-02 
1.168100e+01 5.958063e-02 
1.168200e+01 5.945788e-02 
1.168300e+01 5.933428e-02 
1.168400e+01 5.920984e-02 
1.168500e+01 5.908457e-02 
1.168600e+01 5.895847e-02 
1.168700e+01 5.883154e-02 
1.168800e+01 5.870380e-02 
1.168900e+01 5.857525e-02 
1.169000e+01 5.844590e-02 
1.169100e+01 5.831575e-02 
1.169200e+01 5.818481e-02 
1.169300e+01 5.805309e-02 
1.169400e+01 5.792059e-02 
1.169500e+01 5.778733e-02 
1.169600e+01 5.765329e-02 
1.169700e+01 5.751850e-02 
1.169800e+01 5.738296e-02 
1.169900e+01 5.724668e-02 
1.170000e+01 5.710966e-02 
1.170100e+01 5.697190e-02 
1.170200e+01 5.683342e-02 
1.170300e+01 5.669423e-02 
1.170400e+01 5.655432e-02 
1.170500e+01 5.641370e-02 
1.170600e+01 5.627239e-02 
1.170700e+01 5.613038e-02 
1.170800e+01 5.598768e-02 
1.170900e+01 5.584431e-02 
1.171000e+01 5.570026e-02 
1.171100e+01 5.555555e-02 
1.171200e+01 5.541017e-02 
1.171300e+01 5.526414e-02 
1.171400e+01 5.511746e-02 
1.171500e+01 5.497014e-02 
1.171600e+01 5.482218e-02 
1.171700e+01 5.467359e-02 
1.171800e+01 5.452439e-02 
1.171900e+01 5.437456e-02 
1.172000e+01 5.422413e-02 
1.172100e+01 5.407309e-02 
1.172200e+01 5.392145e-02 
1.172300e+01 5.376922e-02 
1.172400e+01 5.361641e-02 
1.172500e+01 5.346302e-02 
1.172600e+01 5.330905e-02 
1.172700e+01 5.315452e-02 
1.172800e+01 5.299943e-02 
1.172900e+01 5.284379e-02 
1.173000e+01 5.268760e-02 
1.173100e+01 5.253087e-02 
1.173200e+01 5.237360e-02 
1.173300e+01 5.221580e-02 
1.173400e+01 5.205749e-02 
1.173500e+01 5.189865e-02 
1.173600e+01 5.173931e-02 
1.173700e+01 5.157946e-02 
1.173800e+01 5.141912e-02 
1.173900e+01 5.125828e-02 
1.174000e+01 5.109696e-02 
1.174100e+01 5.093515e-02 
1.174200e+01 5.077288e-02 
1.174300e+01 5.061014e-02 
1.174400e+01 5.044694e-02 
1.174500e+01 5.028328e-02 
1.174600e+01 5.011917e-02 
1.174700e+01 4.995463e-02 
1.174800e+01 4.978964e-02 
1.174900e+01 4.962423e-02 
1.175000e+01 4.945839e-02 
1.175100e+01 4.929213e-02 
1.175200e+01 4.912546e-02 
1.175300e+01 4.895838e-02 
1.175400e+01 4.879091e-02 
1.175500e+01 4.862304e-02 
1.175600e+01 4.845478e-02 
1.175700e+01 4.828614e-02 
1.175800e+01 4.811712e-02 
1.175900e+01 4.794774e-02 
1.176000e+01 4.777799e-02 
1.176100e+01 4.760788e-02 
1.176200e+01 4.743741e-02 
1.176300e+01 4.726660e-02 
1.176400e+01 4.709546e-02 
1.176500e+01 4.692397e-02 
1.176600e+01 4.675216e-02 
1.176700e+01 4.658002e-02 
1.176800e+01 4.640757e-02 
1.176900e+01 4.623480e-02 
1.177000e+01 4.606173e-02 
1.177100e+01 4.588836e-02 
1.177200e+01 4.571470e-02 
1.177300e+01 4.554075e-02 
1.177400e+01 4.536652e-02 
1.177500e+01 4.519200e-02 
1.177600e+01 4.501722e-02 
1.177700e+01 4.484218e-02 
1.177800e+01 4.466687e-02 
1.177900e+01 4.449131e-02 
1.178000e+01 4.431550e-02 
1.178100e+01 4.413945e-02 
1.178200e+01 4.396317e-02 
1.178300e+01 4.378665e-02 
1.178400e+01 4.360991e-02 
1.178500e+01 4.343294e-02 
1.178600e+01 4.325577e-02 
1.178700e+01 4.307838e-02 
1.178800e+01 4.290079e-02 
1.178900e+01 4.272301e-02 
1.179000e+01 4.254503e-02 
1.179100e+01 4.236687e-02 
1.179200e+01 4.218852e-02 
1.179300e+01 4.201000e-02 
1.179400e+01 4.183131e-02 
1.179500e+01 4.165246e-02 
1.179600e+01 4.147345e-02 
1.179700e+01 4.129428e-02 
1.179800e+01 4.111497e-02 
1.179900e+01 4.093551e-02 
1.180000e+01 4.075592e-02 
1.180100e+01 4.057619e-02 
1.180200e+01 4.039634e-02 
1.180300e+01 4.021637e-02 
1.180400e+01 4.003628e-02 
1.180500e+01 3.985608e-02 
1.180600e+01 3.967578e-02 
1.180700e+01 3.949538e-02 
1.180800e+01 3.931488e-02 
1.180900e+01 3.913429e-02 
1.181000e+01 3.895362e-02 
1.181100e+01 3.877287e-02 
1.181200e+01 3.859205e-02 
1.181300e+01 3.841116e-02 
1.181400e+01 3.823021e-02 
1.181500e+01 3.804919e-02 
1.181600e+01 3.786813e-02 
1.181700e+01 3.768702e-02 
1.181800e+01 3.750586e-02 
1.181900e+01 3.732467e-02 
1.182000e+01 3.714345e-02 
1.182100e+01 3.696220e-02 
1.182200e+01 3.678092e-02 
1.182300e+01 3.659963e-02 
1.182400e+01 3.641833e-02 
1.182500e+01 3.623702e-02 
1.182600e+01 3.605571e-02 
1.182700e+01 3.587440e-02 
1.182800e+01 3.569309e-02 
1.182900e+01 3.551181e-02 
1.183000e+01 3.533053e-02 
1.183100e+01 3.514928e-02 
1.183200e+01 3.496806e-02 
1.183300e+01 3.478687e-02 
1.183400e+01 3.460572e-02 
1.183500e+01 3.442461e-02 
1.183600e+01 3.424355e-02 
1.183700e+01 3.406253e-02 
1.183800e+01 3.388158e-02 
1.183900e+01 3.370068e-02 
1.184000e+01 3.351985e-02 
1.184100e+01 3.333909e-02 
1.184200e+01 3.315841e-02 
1.184300e+01 3.297780e-02 
1.184400e+01 3.279728e-02 
1.184500e+01 3.261685e-02 
1.184600e+01 3.243651e-02 
1.184700e+01 3.225627e-02 
1.184800e+01 3.207614e-02 
1.184900e+01 3.189611e-02 
1.185000e+01 3.171619e-02 
1.185100e+01 3.153639e-02 
1.185200e+01 3.135671e-02 
1.185300e+01 3.117716e-02 
1.185400e+01 3.099773e-02 
1.185500e+01 3.081844e-02 
1.185600e+01 3.063929e-02 
1.185700e+01 3.046028e-02 
1.185800e+01 3.028142e-02 
1.185900e+01 3.010271e-02 
1.186000e+01 2.992416e-02 
1.186100e+01 2.974577e-02 
1.186200e+01 2.956754e-02 
1.186300e+01 2.938949e-02 
1.186400e+01 2.921160e-02 
1.186500e+01 2.903390e-02 
1.186600e+01 2.885637e-02 
1.186700e+01 2.867904e-02 
1.186800e+01 2.850189e-02 
1.186900e+01 2.832494e-02 
1.187000e+01 2.814818e-02 
1.187100e+01 2.797163e-02 
1.187200e+01 2.779529e-02 
1.187300e+01 2.761916e-02 
1.187400e+01 2.744324e-02 
1.187500e+01 2.726754e-02 
1.187600e+01 2.709207e-02 
1.187700e+01 2.691682e-02 
1.187800e+01 2.674180e-02 
1.187900e+01 2.656702e-02 
1.188000e+01 2.639248e-02 
1.188100e+01 2.621818e-02 
1.188200e+01 2.604413e-02 
1.188300e+01 2.587033e-02 
1.188400e+01 2.569679e-02 
1.188500e+01 2.552350e-02 
1.188600e+01 2.535047e-02 
1.188700e+01 2.517772e-02 
1.188800e+01 2.500523e-02 
1.188900e+01 2.483301e-02 
1.189000e+01 2.466108e-02 
1.189100e+01 2.448942e-02 
1.189200e+01 2.431805e-02 
1.189300e+01 2.414697e-02 
1.189400e+01 2.397618e-02 
1.189500e+01 2.380569e-02 
1.189600e+01 2.363549e-02 
1.189700e+01 2.346560e-02 
1.189800e+01 2.329602e-02 
1.189900e+01 2.312674e-02 
1.190000e+01 2.295778e-02 
1.190100e+01 2.278914e-02 
1.190200e+01 2.262082e-02 
1.190300e+01 2.245282e-02 
1.190400e+01 2.228516e-02 
1.190500e+01 2.211782e-02 
1.190600e+01 2.195082e-02 
1.190700e+01 2.178415e-02 
1.190800e+01 2.161783e-02 
1.190900e+01 2.145185e-02 
1.191000e+01 2.128622e-02 
1.191100e+01 2.112094e-02 
1.191200e+01 2.095601e-02 
1.191300e+01 2.079145e-02 
1.191400e+01 2.062724e-02 
1.191500e+01 2.046340e-02 
1.191600e+01 2.029992e-02 
1.191700e+01 2.013682e-02 
1.191800e+01 1.997409e-02 
1.191900e+01 1.981174e-02 
1.192000e+01 1.964977e-02 
1.192100e+01 1.948818e-02 
1.192200e+01 1.932697e-02 
1.192300e+01 1.916616e-02 
1.192400e+01 1.900574e-02 
1.192500e+01 1.884571e-02 
1.192600e+01 1.868608e-02 
1.192700e+01 1.852686e-02 
1.192800e+01 1.836803e-02 
1.192900e+01 1.820962e-02 
1.193000e+01 1.805161e-02 
1.193100e+01 1.789402e-02 
1.193200e+01 1.773684e-02 
1.193300e+01 1.758008e-02 
1.193400e+01 1.742374e-02 
1.193500e+01 1.726783e-02 
1.193600e+01 1.711234e-02 
1.193700e+01 1.695729e-02 
1.193800e+01 1.680266e-02 
1.193900e+01 1.664847e-02 
1.194000e+01 1.649472e-02 
1.194100e+01 1.634140e-02 
1.194200e+01 1.618853e-02 
1.194300e+01 1.603611e-02 
1.194400e+01 1.588413e-02 
1.194500e+01 1.573261e-02 
1.194600e+01 1.558153e-02 
1.194700e+01 1.543091e-02 
1.194800e+01 1.528076e-02 
1.194900e+01 1.513106e-02 
1.195000e+01 1.498182e-02 
1.195100e+01 1.483305e-02 
1.195200e+01 1.468475e-02 
1.195300e+01 1.453691e-02 
1.195400e+01 1.438955e-02 
1.195500e+01 1.424267e-02 
1.195600e+01 1.409626e-02 
1.195700e+01 1.395033e-02 
1.195800e+01 1.380488e-02 
1.195900e+01 1.365992e-02 
1.196000e+01 1.351544e-02 
1.196100e+01 1.337145e-02 
1.196200e+01 1.322795e-02 
1.196300e+01 1.308495e-02 
1.196400e+01 1.294243e-02 
1.196500e+01 1.280042e-02 
1.196600e+01 1.265890e-02 
1.196700e+01 1.251789e-02 
1.196800e+01 1.237738e-02 
1.196900e+01 1.223737e-02 
1.197000e+01 1.209787e-02 
1.197100e+01 1.195888e-02 
1.197200e+01 1.182040e-02 
1.197300e+01 1.168244e-02 
1.197400e+01 1.154498e-02 
1.197500e+01 1.140805e-02 
1.197600e+01 1.127163e-02 
1.197700e+01 1.113574e-02 
1.197800e+01 1.100036e-02 
1.197900e+01 1.086551e-02 
1.198000e+01 1.073119e-02 
1.198100e+01 1.059739e-02 
1.198200e+01 1.046413e-02 
1.198300e+01 1.033139e-02 
1.198400e+01 1.019919e-02 
1.198500e+01 1.006752e-02 
1.198600e+01 9.936384e-03 
1.198700e+01 9.805788e-03 
1.198800e+01 9.675732e-03 
1.198900e+01 9.546216e-03 
1.199000e+01 9.417242e-03 
1.199100e+01 9.288813e-03 
1.199200e+01 9.160928e-03 
1.199300e+01 9.033591e-03 
1.199400e+01 8.906801e-03 
1.199500e+01 8.780562e-03 
1.199600e+01 8.654873e-03 
1.199700e+01 8.529737e-03 
1.199800e+01 8.405155e-03 
1.199900e+01 8.281128e-03 
1.200000e+01 8.157658e-03 
1.200100e+01 8.034745e-03 
1.200200e+01 7.912392e-03 
1.200300e+01 7.790599e-03 
1.200400e+01 7.669368e-03 
1.200500e+01 7.548699e-03 
1.200600e+01 7.428595e-03 
1.200700e+01 7.309056e-03 
1.200800e+01 7.190083e-03 
1.200900e+01 7.071678e-03 
1.201000e+01 6.953842e-03 
1.201100e+01 6.836575e-03 
1.201200e+01 6.719879e-03 
1.201300e+01 6.603755e-03 
1.201400e+01 6.488204e-03 
1.201500e+01 6.373226e-03 
1.201600e+01 6.258824e-03 
1.201700e+01 6.144997e-03 
1.201800e+01 6.031747e-03 
1.201900e+01 5.919075e-03 
1.202000e+01 5.806981e-03 
1.202100e+01 5.695467e-03 
1.202200e+01 5.584533e-03 
1.202300e+01 5.474180e-03 
1.202400e+01 5.364409e-03 
1.202500e+01 5.255220e-03 
1.202600e+01 5.146615e-03 
1.202700e+01 5.038595e-03 
1.202800e+01 4.931159e-03 
1.202900e+01 4.824309e-03 
1.203000e+01 4.718045e-03 
1.203100e+01 4.612368e-03 
1.203200e+01 4.507279e-03 
1.203300e+01 4.402778e-03 
1.203400e+01 4.298866e-03 
1.203500e+01 4.195543e-03 
1.203600e+01 4.092810e-03 
1.203700e+01 3.990667e-03 
1.203800e+01 3.889116e-03 
1.203900e+01 3.788156e-03 
1.204000e+01 3.687788e-03 
1.204100e+01 3.588012e-03 
1.204200e+01 3.488829e-03 
1.204300e+01 3.390240e-03 
1.204400e+01 3.292244e-03 
1.204500e+01 3.194842e-03 
1.204600e+01 3.098034e-03 
1.204700e+01 3.001821e-03 
1.204800e+01 2.906203e-03 
1.204900e+01 2.811180e-03 
1.205000e+01 2.716753e-03 
1.205100e+01 2.622921e-03 
1.205200e+01 2.529686e-03 
1.205300e+01 2.437046e-03 
1.205400e+01 2.345003e-03 
1.205500e+01 2.253556e-03 
1.205600e+01 2.162706e-03 
1.205700e+01 2.072453e-03 
1.205800e+01 1.982797e-03 
1.205900e+01 1.893737e-03 
1.206000e+01 1.805275e-03 
1.206100e+01 1.717409e-03 
1.206200e+01 1.630141e-03 
1.206300e+01 1.543470e-03 
1.206400e+01 1.457395e-03 
1.206500e+01 1.371918e-03 
1.206600e+01 1.287038e-03 
1.206700e+01 1.202755e-03 
1.206800e+01 1.119068e-03 
1.206900e+01 1.035978e-03 
1.207000e+01 9.534844e-04 
1.207100e+01 8.715873e-04 
1.207200e+01 7.902864e-04 
1.207300e+01 7.095814e-04 
1.207400e+01 6.294722e-04 
1.207500e+01 5.499586e-04 
1.207600e+01 4.710402e-04 
1.207700e+01 3.927168e-04 
1.207800e+01 3.149882e-04 
1.207900e+01 2.378539e-04 
1.208000e+01 1.613137e-04 
1.208100e+01 8.536725e-05 
1.208200e+01 1.001413e-05 
1.208300e+01 -6.474602e-05 
1.208400e+01 -1.389136e-04 
1.208500e+01 -2.124891e-04 
1.208600e+01 -2.854728e-04 
1.208700e+01 -3.578654e-04 
1.208800e+01 -4.296672e-04 
1.208900e+01 -5.008787e-04 
1.209000e+01 -5.715005e-04 
1.209100e+01 -6.415331e-04 
1.209200e+01 -7.109771e-04 
1.209300e+01 -7.798330e-04 
1.209400e+01 -8.481014e-04 
1.209500e+01 -9.157830e-04 
1.209600e+01 -9.828783e-04 
1.209700e+01 -1.049388e-03 
1.209800e+01 -1.115313e-03 
1.209900e+01 -1.180653e-03 
1.210000e+01 -1.245410e-03 
1.210100e+01 -1.309585e-03 
1.210200e+01 -1.373177e-03 
1.210300e+01 -1.436187e-03 
1.210400e+01 -1.498618e-03 
1.210500e+01 -1.560468e-03 
1.210600e+01 -1.621739e-03 
1.210700e+01 -1.682432e-03 
1.210800e+01 -1.742548e-03 
1.210900e+01 -1.802088e-03 
1.211000e+01 -1.861052e-03 
1.211100e+01 -1.919441e-03 
1.211200e+01 -1.977256e-03 
1.211300e+01 -2.034499e-03 
1.211400e+01 -2.091169e-03 
1.211500e+01 -2.147269e-03 
1.211600e+01 -2.202798e-03 
1.211700e+01 -2.257759e-03 
1.211800e+01 -2.312152e-03 
1.211900e+01 -2.365977e-03 
1.212000e+01 -2.419237e-03 
1.212100e+01 -2.471932e-03 
1.212200e+01 -2.524063e-03 
1.212300e+01 -2.575631e-03 
1.212400e+01 -2.626638e-03 
1.212500e+01 -2.677085e-03 
1.212600e+01 -2.726972e-03 
1.212700e+01 -2.776301e-03 
1.212800e+01 -2.825072e-03 
1.212900e+01 -2.873289e-03 
1.213000e+01 -2.920950e-03 
1.213100e+01 -2.968058e-03 
1.213200e+01 -3.014614e-03 
1.213300e+01 -3.060619e-03 
1.213400e+01 -3.106075e-03 
1.213500e+01 -3.150982e-03 
1.213600e+01 -3.195342e-03 
1.213700e+01 -3.239157e-03 
1.213800e+01 -3.282427e-03 
1.213900e+01 -3.325153e-03 
1.214000e+01 -3.367339e-03 
1.214100e+01 -3.408984e-03 
1.214200e+01 -3.450090e-03 
1.214300e+01 -3.490658e-03 
1.214400e+01 -3.530690e-03 
1.214500e+01 -3.570188e-03 
1.214600e+01 -3.609152e-03 
1.214700e+01 -3.647585e-03 
1.214800e+01 -3.685487e-03 
1.214900e+01 -3.722861e-03 
1.215000e+01 -3.759707e-03 
1.215100e+01 -3.796027e-03 
1.215200e+01 -3.831823e-03 
1.215300e+01 -3.867097e-03 
1.215400e+01 -3.901849e-03 
1.215500e+01 -3.936082e-03 
1.215600e+01 -3.969797e-03 
1.215700e+01 -4.002995e-03 
1.215800e+01 -4.035679e-03 
1.215900e+01 -4.067849e-03 
1.216000e+01 -4.099508e-03 
1.216100e+01 -4.130657e-03 
1.216200e+01 -4.161298e-03 
1.216300e+01 -4.191433e-03 
1.216400e+01 -4.221063e-03 
1.216500e+01 -4.250189e-03 
1.216600e+01 -4.278815e-03 
1.216700e+01 -4.306940e-03 
1.216800e+01 -4.334568e-03 
1.216900e+01 -4.361700e-03 
1.217000e+01 -4.388337e-03 
1.217100e+01 -4.414482e-03 
1.217200e+01 -4.440136e-03 
1.217300e+01 -4.465302e-03 
1.217400e+01 -4.489980e-03 
1.217500e+01 -4.514173e-03 
1.217600e+01 -4.537882e-03 
1.217700e+01 -4.561110e-03 
1.217800e+01 -4.583858e-03 
1.217900e+01 -4.606128e-03 
1.218000e+01 -4.627923e-03 
1.218100e+01 -4.649243e-03 
1.218200e+01 -4.670091e-03 
1.218300e+01 -4.690469e-03 
1.218400e+01 -4.710379e-03 
1.218500e+01 -4.729823e-03 
1.218600e+01 -4.748802e-03 
1.218700e+01 -4.767319e-03 
1.218800e+01 -4.785376e-03 
1.218900e+01 -4.802974e-03 
1.219000e+01 -4.820116e-03 
1.219100e+01 -4.836804e-03 
1.219200e+01 -4.853039e-03 
1.219300e+01 -4.868825e-03 
1.219400e+01 -4.884162e-03 
1.219500e+01 -4.899053e-03 
1.219600e+01 -4.913499e-03 
1.219700e+01 -4.927504e-03 
1.219800e+01 -4.941069e-03 
1.219900e+01 -4.954196e-03 
1.220000e+01 -4.966888e-03 
1.220100e+01 -4.979146e-03 
1.220200e+01 -4.990972e-03 
1.220300e+01 -5.002370e-03 
1.220400e+01 -5.013340e-03 
1.220500e+01 -5.023885e-03 
1.220600e+01 -5.034008e-03 
1.220700e+01 -5.043710e-03 
1.220800e+01 -5.052993e-03 
1.220900e+01 -5.061860e-03 
1.221000e+01 -5.070314e-03 
1.221100e+01 -5.078355e-03 
1.221200e+01 -5.085987e-03 
1.221300e+01 -5.093212e-03 
1.221400e+01 -5.100031e-03 
1.221500e+01 -5.106448e-03 
1.221600e+01 -5.112464e-03 
1.221700e+01 -5.118082e-03 
1.221800e+01 -5.123303e-03 
1.221900e+01 -5.128132e-03 
1.222000e+01 -5.132568e-03 
1.222100e+01 -5.136616e-03 
1.222200e+01 -5.140276e-03 
1.222300e+01 -5.143552e-03 
1.222400e+01 -5.146446e-03 
1.222500e+01 -5.148960e-03 
1.222600e+01 -5.151097e-03 
1.222700e+01 -5.152858e-03 
1.222800e+01 -5.154247e-03 
1.222900e+01 -5.155265e-03 
1.223000e+01 -5.155915e-03 
1.223100e+01 -5.156200e-03 
1.223200e+01 -5.156121e-03 
1.223300e+01 -5.155681e-03 
1.223400e+01 -5.154883e-03 
1.223500e+01 -5.153728e-03 
1.223600e+01 -5.152220e-03 
1.223700e+01 -5.150360e-03 
1.223800e+01 -5.148152e-03 
1.223900e+01 -5.145597e-03 
1.224000e+01 -5.142698e-03 
1.224100e+01 -5.139458e-03 
1.224200e+01 -5.135879e-03 
1.224300e+01 -5.131963e-03 
1.224400e+01 -5.127712e-03 
1.224500e+01 -5.123130e-03 
1.224600e+01 -5.118219e-03 
1.224700e+01 -5.112981e-03 
1.224800e+01 -5.107419e-03 
1.224900e+01 -5.101535e-03 
1.225000e+01 -5.095331e-03 
1.225100e+01 -5.088811e-03 
1.225200e+01 -5.081977e-03 
1.225300e+01 -5.074830e-03 
1.225400e+01 -5.067375e-03 
1.225500e+01 -5.059612e-03 
1.225600e+01 -5.051546e-03 
1.225700e+01 -5.043177e-03 
1.225800e+01 -5.034510e-03 
1.225900e+01 -5.025546e-03 
1.226000e+01 -5.016288e-03 
1.226100e+01 -5.006738e-03 
1.226200e+01 -4.996899e-03 
1.226300e+01 -4.986774e-03 
1.226400e+01 -4.976365e-03 
1.226500e+01 -4.965675e-03 
1.226600e+01 -4.954705e-03 
1.226700e+01 -4.943460e-03 
1.226800e+01 -4.931941e-03 
1.226900e+01 -4.920151e-03 
1.227000e+01 -4.908093e-03 
1.227100e+01 -4.895768e-03 
1.227200e+01 -4.883181e-03 
1.227300e+01 -4.870332e-03 
1.227400e+01 -4.857226e-03 
1.227500e+01 -4.843864e-03 
1.227600e+01 -4.830249e-03 
1.227700e+01 -4.816383e-03 
1.227800e+01 -4.802270e-03 
1.227900e+01 -4.787912e-03 
1.228000e+01 -4.773312e-03 
1.228100e+01 -4.758471e-03 
1.228200e+01 -4.743393e-03 
1.228300e+01 -4.728081e-03 
1.228400e+01 -4.712536e-03 
1.228500e+01 -4.696762e-03 
1.228600e+01 -4.680761e-03 
1.228700e+01 -4.664536e-03 
1.228800e+01 -4.648089e-03 
1.228900e+01 -4.631423e-03 
1.229000e+01 -4.614541e-03 
1.229100e+01 -4.597445e-03 
1.229200e+01 -4.580139e-03 
1.229300e+01 -4.562623e-03 
1.229400e+01 -4.544902e-03 
1.229500e+01 -4.526978e-03 
1.229600e+01 -4.508853e-03 
1.229700e+01 -4.490530e-03 
1.229800e+01 -4.472011e-03 
1.229900e+01 -4.453300e-03 
1.230000e+01 -4.434399e-03 
1.230100e+01 -4.415311e-03 
1.230200e+01 -4.396038e-03 
1.230300e+01 -4.376582e-03 
1.230400e+01 -4.356947e-03 
1.230500e+01 -4.337136e-03 
1.230600e+01 -4.317150e-03 
1.230700e+01 -4.296992e-03 
1.230800e+01 -4.276665e-03 
1.230900e+01 -4.256172e-03 
1.231000e+01 -4.235515e-03 
1.231100e+01 -4.214697e-03 
1.231200e+01 -4.193721e-03 
1.231300e+01 -4.172588e-03 
1.231400e+01 -4.151303e-03 
1.231500e+01 -4.129867e-03 
1.231600e+01 -4.108283e-03 
1.231700e+01 -4.086553e-03 
1.231800e+01 -4.064681e-03 
1.231900e+01 -4.042669e-03 
1.232000e+01 -4.020519e-03 
1.232100e+01 -3.998234e-03 
1.232200e+01 -3.975817e-03 
1.232300e+01 -3.953270e-03 
1.232400e+01 -3.930597e-03 
1.232500e+01 -3.907798e-03 
1.232600e+01 -3.884878e-03 
1.232700e+01 -3.861839e-03 
1.232800e+01 -3.838683e-03 
1.232900e+01 -3.815413e-03 
1.233000e+01 -3.792032e-03 
1.233100e+01 -3.768542e-03 
1.233200e+01 -3.744945e-03 
1.233300e+01 -3.721245e-03 
1.233400e+01 -3.697444e-03 
1.233500e+01 -3.673544e-03 
1.233600e+01 -3.649549e-03 
1.233700e+01 -3.625460e-03 
1.233800e+01 -3.601280e-03 
1.233900e+01 -3.577012e-03 
1.234000e+01 -3.552658e-03 
1.234100e+01 -3.528222e-03 
1.234200e+01 -3.503705e-03 
1.234300e+01 -3.479109e-03 
1.234400e+01 -3.454439e-03 
1.234500e+01 -3.429695e-03 
1.234600e+01 -3.404881e-03 
1.234700e+01 -3.380000e-03 
1.234800e+01 -3.355053e-03 
1.234900e+01 -3.330043e-03 
1.235000e+01 -3.304973e-03 
1.235100e+01 -3.279846e-03 
1.235200e+01 -3.254663e-03 
1.235300e+01 -3.229428e-03 
1.235400e+01 -3.204142e-03 
1.235500e+01 -3.178809e-03 
1.235600e+01 -3.153430e-03 
1.235700e+01 -3.128009e-03 
1.235800e+01 -3.102548e-03 
1.235900e+01 -3.077049e-03 
1.236000e+01 -3.051515e-03 
1.236100e+01 -3.025948e-03 
1.236200e+01 -3.000350e-03 
1.236300e+01 -2.974725e-03 
1.236400e+01 -2.949074e-03 
1.236500e+01 -2.923401e-03 
1.236600e+01 -2.897706e-03 
1.236700e+01 -2.871994e-03 
1.236800e+01 -2.846266e-03 
1.236900e+01 -2.820525e-03 
1.237000e+01 -2.794773e-03 
1.237100e+01 -2.769012e-03 
1.237200e+01 -2.743246e-03 
1.237300e+01 -2.717476e-03 
1.237400e+01 -2.691704e-03 
1.237500e+01 -2.665934e-03 
1.237600e+01 -2.640167e-03 
1.237700e+01 -2.614406e-03 
1.237800e+01 -2.588654e-03 
1.237900e+01 -2.562911e-03 
1.238000e+01 -2.537182e-03 
1.238100e+01 -2.511468e-03 
1.238200e+01 -2.485772e-03 
1.238300e+01 -2.460096e-03 
1.238400e+01 -2.434441e-03 
1.238500e+01 -2.408812e-03 
1.238600e+01 -2.383209e-03 
1.238700e+01 -2.357635e-03 
1.238800e+01 -2.332093e-03 
1.238900e+01 -2.306584e-03 
1.239000e+01 -2.281112e-03 
1.239100e+01 -2.255677e-03 
1.239200e+01 -2.230283e-03 
1.239300e+01 -2.204932e-03 
1.239400e+01 -2.179625e-03 
1.239500e+01 -2.154366e-03 
1.239600e+01 -2.129156e-03 
1.239700e+01 -2.103998e-03 
1.239800e+01 -2.078893e-03 
1.239900e+01 -2.053845e-03 
1.240000e+01 -2.028855e-03 
1.240100e+01 -2.003925e-03 
1.240200e+01 -1.979057e-03 
1.240300e+01 -1.954254e-03 
1.240400e+01 -1.929518e-03 
1.240500e+01 -1.904851e-03 
1.240600e+01 -1.880254e-03 
1.240700e+01 -1.855731e-03 
1.240800e+01 -1.831284e-03 
1.240900e+01 -1.806913e-03 
1.241000e+01 -1.782622e-03 
1.241100e+01 -1.758413e-03 
1.241200e+01 -1.734287e-03 
1.241300e+01 -1.710247e-03 
1.241400e+01 -1.686294e-03 
1.241500e+01 -1.662431e-03 
1.241600e+01 -1.638660e-03 
1.241700e+01 -1.614983e-03 
1.241800e+01 -1.591401e-03 
1.241900e+01 -1.567917e-03 
1.242000e+01 -1.544533e-03 
1.242100e+01 -1.521251e-03 
1.242200e+01 -1.498072e-03 
1.242300e+01 -1.474999e-03 
1.242400e+01 -1.452033e-03 
1.242500e+01 -1.429177e-03 
1.242600e+01 -1.406433e-03 
1.242700e+01 -1.383801e-03 
1.242800e+01 -1.361285e-03 
1.242900e+01 -1.338886e-03 
1.243000e+01 -1.316606e-03 
1.243100e+01 -1.294447e-03 
1.243200e+01 -1.272410e-03 
1.243300e+01 -1.250498e-03 
1.243400e+01 -1.228713e-03 
1.243500e+01 -1.207055e-03 
1.243600e+01 -1.185527e-03 
1.243700e+01 -1.164131e-03 
1.243800e+01 -1.142869e-03 
1.243900e+01 -1.121742e-03 
1.244000e+01 -1.100752e-03 
1.244100e+01 -1.079901e-03 
1.244200e+01 -1.059190e-03 
1.244300e+01 -1.038621e-03 
1.244400e+01 -1.018197e-03 
1.244500e+01 -9.979175e-04 
1.244600e+01 -9.777858e-04 
1.244700e+01 -9.578030e-04 
1.244800e+01 -9.379708e-04 
1.244900e+01 -9.182909e-04 
1.245000e+01 -8.987649e-04 
1.245100e+01 -8.793943e-04 
1.245200e+01 -8.601809e-04 
1.245300e+01 -8.411261e-04 
1.245400e+01 -8.222316e-04 
1.245500e+01 -8.034990e-04 
1.245600e+01 -7.849297e-04 
1.245700e+01 -7.665252e-04 
1.245800e+01 -7.482873e-04 
1.245900e+01 -7.302172e-04 
1.246000e+01 -7.123166e-04 
1.246100e+01 -6.945869e-04 
1.246200e+01 -6.770296e-04 
1.246300e+01 -6.596461e-04 
1.246400e+01 -6.424379e-04 
1.246500e+01 -6.254064e-04 
1.246600e+01 -6.085530e-04 
1.246700e+01 -5.918790e-04 
1.246800e+01 -5.753860e-04 
1.246900e+01 -5.590753e-04 
1.247000e+01 -5.429481e-04 
1.247100e+01 -5.270059e-04 
1.247200e+01 -5.112500e-04 
1.247300e+01 -4.956817e-04 
1.247400e+01 -4.803023e-04 
1.247500e+01 -4.651130e-04 
1.247600e+01 -4.501152e-04 
1.247700e+01 -4.353101e-04 
1.247800e+01 -4.206990e-04 
1.247900e+01 -4.062829e-04 
1.248000e+01 -3.920633e-04 
1.248100e+01 -3.780412e-04 
1.248200e+01 -3.642179e-04 
1.248300e+01 -3.505945e-04 
1.248400e+01 -3.371721e-04 
1.248500e+01 -3.239519e-04 
1.248600e+01 -3.109350e-04 
1.248700e+01 -2.981226e-04 
1.248800e+01 -2.855156e-04 
1.248900e+01 -2.731153e-04 
1.249000e+01 -2.609225e-04 
1.249100e+01 -2.489385e-04 
1.249200e+01 -2.371641e-04 
1.249300e+01 -2.256005e-04 
1.249400e+01 -2.142486e-04 
1.249500e+01 -2.031093e-04 
1.249600e+01 -1.921837e-04 
1.249700e+01 -1.814728e-04 
1.249800e+01 -1.709773e-04 
1.249900e+01 -1.606983e-04 
1.250000e+01 -1.506367e-04 
1.250100e+01 -1.407933e-04 
1.250200e+01 -1.311690e-04 
1.250300e+01 -1.217646e-04 
1.250400e+01 -1.125811e-04 
1.250500e+01 -1.036192e-04 
1.250600e+01 -9.487967e-05 
1.250700e+01 -8.636337e-05 
1.250800e+01 -7.807105e-05 
1.250900e+01 -7.000346e-05 
1.251000e+01 -6.216135e-05 
1.251100e+01 -5.454542e-05 
1.251200e+01 -4.715640e-05 
1.251300e+01 -3.999497e-05 
1.251400e+01 -3.306179e-05 
1.251500e+01 -2.635753e-05 
1.251600e+01 -1.988283e-05 
1.251700e+01 -1.363830e-05 
1.251800e+01 -7.624551e-06 
1.251900e+01 -1.842176e-06 
1.252000e+01 3.708258e-06 
1.252100e+01 9.026196e-06 
1.252200e+01 1.411110e-05 
1.252300e+01 1.896245e-05 
1.252400e+01 2.357974e-05 
1.252500e+01 2.796248e-05 
1.252600e+01 3.211021e-05 
1.252700e+01 3.602248e-05 
1.252800e+01 3.969884e-05 
1.252900e+01 4.313889e-05 
1.253000e+01 4.634221e-05 
1.253100e+01 4.930844e-05 
1.253200e+01 5.203719e-05 
1.253300e+01 5.452813e-05 
1.253400e+01 5.678092e-05 
1.253500e+01 5.879525e-05 
1.253600e+01 6.057083e-05 
1.253700e+01 6.210737e-05 
1.253800e+01 6.340462e-05 
1.253900e+01 6.446233e-05 
1.254000e+01 6.528027e-05 
1.254100e+01 6.585825e-05 
1.254200e+01 6.619606e-05 
1.254300e+01 6.629354e-05 
1.254400e+01 6.615053e-05 
1.254500e+01 6.576690e-05 
1.254600e+01 6.514252e-05 
1.254700e+01 6.427731e-05 
1.254800e+01 6.317116e-05 
1.254900e+01 6.182402e-05 
1.255000e+01 6.023585e-05 
1.255100e+01 5.840661e-05 
1.255200e+01 5.633628e-05 
1.255300e+01 5.402489e-05 
1.255400e+01 5.147245e-05 
1.255500e+01 4.867901e-05 
1.255600e+01 4.564463e-05 
1.255700e+01 4.236938e-05 
1.255800e+01 3.885337e-05 
1.255900e+01 3.509671e-05 
1.256000e+01 3.109954e-05 
1.256100e+01 2.686201e-05 
1.256200e+01 2.238428e-05 
1.256300e+01 1.766656e-05 
1.256400e+01 1.270904e-05 
1.256500e+01 7.511954e-06 
1.256600e+01 2.075544e-06 
1.256700e+01 -3.599927e-06 
1.256800e+01 -9.514178e-06 
1.256900e+01 -1.566691e-05 
1.257000e+01 -2.205780e-05 
1.257100e+01 -2.868652e-05 
1.257200e+01 -3.555271e-05 
1.257300e+01 -4.265600e-05 
1.257400e+01 -4.999599e-05 
1.257500e+01 -5.757228e-05 
1.257600e+01 -6.538443e-05 
1.257700e+01 -7.343200e-05 
1.257800e+01 -8.171452e-05 
1.257900e+01 -9.023151e-05 
1.258000e+01 -9.898246e-05 
1.258100e+01 -1.079668e-04 
1.258200e+01 -1.171841e-04 
1.258300e+01 -1.266338e-04 
1.258400e+01 -1.363151e-04 
1.258500e+01 -1.462277e-04 
1.258600e+01 -1.563708e-04 
1.258700e+01 -1.667438e-04 
1.258800e+01 -1.773461e-04 
1.258900e+01 -1.881769e-04 
1.259000e+01 -1.992357e-04 
1.259100e+01 -2.105216e-04 
1.259200e+01 -2.220340e-04 
1.259300e+01 -2.337722e-04 
1.259400e+01 -2.457352e-04 
1.259500e+01 -2.579224e-04 
1.259600e+01 -2.703330e-04 
1.259700e+01 -2.829661e-04 
1.259800e+01 -2.958209e-04 
1.259900e+01 -3.088965e-04 
1.260000e+01 -3.221921e-04 
1.260100e+01 -3.357068e-04 
1.260200e+01 -3.494396e-04 
1.260300e+01 -3.633895e-04 
1.260400e+01 -3.775558e-04 
1.260500e+01 -3.919373e-04 
1.260600e+01 -4.065331e-04 
1.260700e+01 -4.213421e-04 
1.260800e+01 -4.363634e-04 
1.260900e+01 -4.515959e-04 
1.261000e+01 -4.670385e-04 
1.261100e+01 -4.826902e-04 
1.261200e+01 -4.985498e-04 
1.261300e+01 -5.146162e-04 
1.261400e+01 -5.308882e-04 
1.261500e+01 -5.473648e-04 
1.261600e+01 -5.640447e-04 
1.261700e+01 -5.809267e-04 
1.261800e+01 -5.980096e-04 
1.261900e+01 -6.152921e-04 
1.262000e+01 -6.327731e-04 
1.262100e+01 -6.504512e-04 
1.262200e+01 -6.683252e-04 
1.262300e+01 -6.863936e-04 
1.262400e+01 -7.046553e-04 
1.262500e+01 -7.231088e-04 
1.262600e+01 -7.417528e-04 
1.262700e+01 -7.605858e-04 
1.262800e+01 -7.796066e-04 
1.262900e+01 -7.988136e-04 
1.263000e+01 -8.182054e-04 
1.263100e+01 -8.377805e-04 
1.263200e+01 -8.575375e-04 
1.263300e+01 -8.774749e-04 
1.263400e+01 -8.975911e-04 
1.263500e+01 -9.178846e-04 
1.263600e+01 -9.383538e-04 
1.263700e+01 -9.589972e-04 
1.263800e+01 -9.798132e-04 
1.263900e+01 -1.000800e-03 
1.264000e+01 -1.021956e-03 
1.264100e+01 -1.043280e-03 
1.264200e+01 -1.064770e-03 
1.264300e+01 -1.086425e-03 
1.264400e+01 -1.108241e-03 
1.264500e+01 -1.130219e-03 
1.264600e+01 -1.152356e-03 
1.264700e+01 -1.174650e-03 
1.264800e+01 -1.197100e-03 
1.264900e+01 -1.219704e-03 
1.265000e+01 -1.242460e-03 
1.265100e+01 -1.265366e-03 
1.265200e+01 -1.288420e-03 
1.265300e+01 -1.311620e-03 
1.265400e+01 -1.334965e-03 
1.265500e+01 -1.358453e-03 
1.265600e+01 -1.382081e-03 
1.265700e+01 -1.405848e-03 
1.265800e+01 -1.429752e-03 
1.265900e+01 -1.453791e-03 
1.266000e+01 -1.477962e-03 
1.266100e+01 -1.502265e-03 
1.266200e+01 -1.526696e-03 
1.266300e+01 -1.551253e-03 
1.266400e+01 -1.575935e-03 
1.266500e+01 -1.600740e-03 
1.266600e+01 -1.625665e-03 
1.266700e+01 -1.650709e-03 
1.266800e+01 -1.675868e-03 
1.266900e+01 -1.701142e-03 
1.267000e+01 -1.726527e-03 
1.267100e+01 -1.752022e-03 
1.267200e+01 -1.777624e-03 
1.267300e+01 -1.803331e-03 
1.267400e+01 -1.829141e-03 
1.267500e+01 -1.855052e-03 
1.267600e+01 -1.881061e-03 
1.267700e+01 -1.907166e-03 
1.267800e+01 -1.933365e-03 
1.267900e+01 -1.959655e-03 
1.268000e+01 -1.986034e-03 
1.268100e+01 -2.012499e-03 
1.268200e+01 -2.039049e-03 
1.268300e+01 -2.065681e-03 
1.268400e+01 -2.092391e-03 
1.268500e+01 -2.119179e-03 
1.268600e+01 -2.146041e-03 
1.268700e+01 -2.172975e-03 
1.268800e+01 -2.199979e-03 
1.268900e+01 -2.227049e-03 
1.269000e+01 -2.254184e-03 
1.269100e+01 -2.281381e-03 
1.269200e+01 -2.308636e-03 
1.269300e+01 -2.335949e-03 
1.269400e+01 -2.363315e-03 
1.269500e+01 -2.390733e-03 
1.269600e+01 -2.418200e-03 
1.269700e+01 -2.445713e-03 
1.269800e+01 -2.473270e-03 
1.269900e+01 -2.500867e-03 
1.270000e+01 -2.528502e-03 
1.270100e+01 -2.556173e-03 
1.270200e+01 -2.583876e-03 
1.270300e+01 -2.611609e-03 
1.270400e+01 -2.639369e-03 
1.270500e+01 -2.667153e-03 
1.270600e+01 -2.694959e-03 
1.270700e+01 -2.722783e-03 
1.270800e+01 -2.750624e-03 
1.270900e+01 -2.778477e-03 
1.271000e+01 -2.806340e-03 
1.271100e+01 -2.834211e-03 
1.271200e+01 -2.862085e-03 
1.271300e+01 -2.889961e-03 
1.271400e+01 -2.917836e-03 
1.271500e+01 -2.945706e-03 
1.271600e+01 -2.973568e-03 
1.271700e+01 -3.001420e-03 
1.271800e+01 -3.029259e-03 
1.271900e+01 -3.057080e-03 
1.272000e+01 -3.084883e-03 
1.272100e+01 -3.112662e-03 
1.272200e+01 -3.140416e-03 
1.272300e+01 -3.168142e-03 
1.272400e+01 -3.195835e-03 
1.272500e+01 -3.223493e-03 
1.272600e+01 -3.251114e-03 
1.272700e+01 -3.278693e-03 
1.272800e+01 -3.306227e-03 
1.272900e+01 -3.333714e-03 
1.273000e+01 -3.361151e-03 
1.273100e+01 -3.388533e-03 
1.273200e+01 -3.415858e-03 
1.273300e+01 -3.443122e-03 
1.273400e+01 -3.470323e-03 
1.273500e+01 -3.497457e-03 
1.273600e+01 -3.524521e-03 
1.273700e+01 -3.551511e-03 
1.273800e+01 -3.578424e-03 
1.273900e+01 -3.605257e-03 
1.274000e+01 -3.632006e-03 
1.274100e+01 -3.658668e-03 
1.274200e+01 -3.685241e-03 
1.274300e+01 -3.711719e-03 
1.274400e+01 -3.738101e-03 
1.274500e+01 -3.764382e-03 
1.274600e+01 -3.790559e-03 
1.274700e+01 -3.816629e-03 
1.274800e+01 -3.842588e-03 
1.274900e+01 -3.868432e-03 
1.275000e+01 -3.894159e-03 
1.275100e+01 -3.919765e-03 
1.275200e+01 -3.945245e-03 
1.275300e+01 -3.970598e-03 
1.275400e+01 -3.995819e-03 
1.275500e+01 -4.020904e-03 
1.275600e+01 -4.045850e-03 
1.275700e+01 -4.070654e-03 
1.275800e+01 -4.095311e-03 
1.275900e+01 -4.119819e-03 
1.276000e+01 -4.144173e-03 
1.276100e+01 -4.168370e-03 
1.276200e+01 -4.192407e-03 
1.276300e+01 -4.216279e-03 
1.276400e+01 -4.239983e-03 
1.276500e+01 -4.263516e-03 
1.276600e+01 -4.286873e-03 
1.276700e+01 -4.310051e-03 
1.276800e+01 -4.333046e-03 
1.276900e+01 -4.355854e-03 
1.277000e+01 -4.378472e-03 
1.277100e+01 -4.400896e-03 
1.277200e+01 -4.423122e-03 
1.277300e+01 -4.445146e-03 
1.277400e+01 -4.466965e-03 
1.277500e+01 -4.488574e-03 
1.277600e+01 -4.509970e-03 
1.277700e+01 -4.531150e-03 
1.277800e+01 -4.552108e-03 
1.277900e+01 -4.572842e-03 
1.278000e+01 -4.593347e-03 
1.278100e+01 -4.613619e-03 
1.278200e+01 -4.633655e-03 
1.278300e+01 -4.653451e-03 
1.278400e+01 -4.673002e-03 
1.278500e+01 -4.692306e-03 
1.278600e+01 -4.711357e-03 
1.278700e+01 -4.730152e-03 
1.278800e+01 -4.748687e-03 
1.278900e+01 -4.766959e-03 
1.279000e+01 -4.784962e-03 
1.279100e+01 -4.802693e-03 
1.279200e+01 -4.820148e-03 
1.279300e+01 -4.837323e-03 
1.279400e+01 -4.854214e-03 
1.279500e+01 -4.870816e-03 
1.279600e+01 -4.887127e-03 
1.279700e+01 -4.903141e-03 
1.279800e+01 -4.918855e-03 
1.279900e+01 -4.934264e-03 
1.280000e+01 -4.949365e-03 
1.280100e+01 -4.964153e-03 
1.280200e+01 -4.978625e-03 
1.280300e+01 -4.992775e-03 
1.280400e+01 -5.006601e-03 
1.280500e+01 -5.020097e-03 
1.280600e+01 -5.033260e-03 
1.280700e+01 -5.046086e-03 
1.280800e+01 -5.058569e-03 
1.280900e+01 -5.070707e-03 
1.281000e+01 -5.082495e-03 
1.281100e+01 -5.093928e-03 
1.281200e+01 -5.105003e-03 
1.281300e+01 -5.115716e-03 
1.281400e+01 -5.126061e-03 
1.281500e+01 -5.136035e-03 
1.281600e+01 -5.145634e-03 
1.281700e+01 -5.154853e-03 
1.281800e+01 -5.163688e-03 
1.281900e+01 -5.172134e-03 
1.282000e+01 -5.180189e-03 
1.282100e+01 -5.187846e-03 
1.282200e+01 -5.195102e-03 
1.282300e+01 -5.201953e-03 
1.282400e+01 -5.208394e-03 
1.282500e+01 -5.214421e-03 
1.282600e+01 -5.220029e-03 
1.282700e+01 -5.225215e-03 
1.282800e+01 -5.229973e-03 
1.282900e+01 -5.234300e-03 
1.283000e+01 -5.238191e-03 
1.283100e+01 -5.241642e-03 
1.283200e+01 -5.244649e-03 
1.283300e+01 -5.247206e-03 
1.283400e+01 -5.249310e-03 
1.283500e+01 -5.250956e-03 
1.283600e+01 -5.252140e-03 
1.283700e+01 -5.252858e-03 
1.283800e+01 -5.253104e-03 
1.283900e+01 -5.252875e-03 
1.284000e+01 -5.252166e-03 
1.284100e+01 -5.250973e-03 
1.284200e+01 -5.249290e-03 
1.284300e+01 -5.247115e-03 
1.284400e+01 -5.244442e-03 
1.284500e+01 -5.241267e-03 
1.284600e+01 -5.237585e-03 
1.284700e+01 -5.233392e-03 
1.284800e+01 -5.228684e-03 
1.284900e+01 -5.223455e-03 
1.285000e+01 -5.217702e-03 
1.285100e+01 -5.211420e-03 
1.285200e+01 -5.204604e-03 
1.285300e+01 -5.197250e-03 
1.285400e+01 -5.189354e-03 
1.285500e+01 -5.180910e-03 
1.285600e+01 -5.171915e-03 
1.285700e+01 -5.162364e-03 
1.285800e+01 -5.152252e-03 
1.285900e+01 -5.141575e-03 
1.286000e+01 -5.130327e-03 
1.286100e+01 -5.118506e-03 
1.286200e+01 -5.106106e-03 
1.286300e+01 -5.093122e-03 
1.286400e+01 -5.079550e-03 
1.286500e+01 -5.065386e-03 
1.286600e+01 -5.050624e-03 
1.286700e+01 -5.035261e-03 
1.286800e+01 -5.019292e-03 
1.286900e+01 -5.002711e-03 
1.287000e+01 -4.985515e-03 
1.287100e+01 -4.967700e-03 
1.287200e+01 -4.949259e-03 
1.287300e+01 -4.930190e-03 
1.287400e+01 -4.910486e-03 
1.287500e+01 -4.890144e-03 
1.287600e+01 -4.869160e-03 
1.287700e+01 -4.847527e-03 
1.287800e+01 -4.825243e-03 
1.287900e+01 -4.802301e-03 
1.288000e+01 -4.778698e-03 
1.288100e+01 -4.754430e-03 
1.288200e+01 -4.729490e-03 
1.288300e+01 -4.703875e-03 
1.288400e+01 -4.677581e-03 
1.288500e+01 -4.650602e-03 
1.288600e+01 -4.622933e-03 
1.288700e+01 -4.594571e-03 
1.288800e+01 -4.565511e-03 
1.288900e+01 -4.535748e-03 
1.289000e+01 -4.505277e-03 
1.289100e+01 -4.474094e-03 
1.289200e+01 -4.442194e-03 
1.289300e+01 -4.409572e-03 
1.289400e+01 -4.376225e-03 
1.289500e+01 -4.342146e-03 
1.289600e+01 -4.307333e-03 
1.289700e+01 -4.271779e-03 
1.289800e+01 -4.235480e-03 
1.289900e+01 -4.198433e-03 
1.290000e+01 -4.160631e-03 
1.290100e+01 -4.122071e-03 
1.290200e+01 -4.082748e-03 
1.290300e+01 -4.042657e-03 
1.290400e+01 -4.001793e-03 
1.290500e+01 -3.960153e-03 
1.290600e+01 -3.917731e-03 
1.290700e+01 -3.874522e-03 
1.290800e+01 -3.830523e-03 
1.290900e+01 -3.785728e-03 
1.291000e+01 -3.740133e-03 
1.291100e+01 -3.693733e-03 
1.291200e+01 -3.646523e-03 
1.291300e+01 -3.598500e-03 
1.291400e+01 -3.549658e-03 
1.291500e+01 -3.499992e-03 
1.291600e+01 -3.449499e-03 
1.291700e+01 -3.398173e-03 
1.291800e+01 -3.346010e-03 
1.291900e+01 -3.293006e-03 
1.292000e+01 -3.239155e-03 
1.292100e+01 -3.184453e-03 
1.292200e+01 -3.128895e-03 
1.292300e+01 -3.072478e-03 
1.292400e+01 -3.015195e-03 
1.292500e+01 -2.957043e-03 
1.292600e+01 -2.898018e-03 
1.292700e+01 -2.838114e-03 
1.292800e+01 -2.777327e-03 
1.292900e+01 -2.715652e-03 
1.293000e+01 -2.653085e-03 
1.293100e+01 -2.589621e-03 
1.293200e+01 -2.525255e-03 
1.293300e+01 -2.459984e-03 
1.293400e+01 -2.393802e-03 
1.293500e+01 -2.326705e-03 
1.293600e+01 -2.258689e-03 
1.293700e+01 -2.189748e-03 
1.293800e+01 -2.119879e-03 
1.293900e+01 -2.049076e-03 
1.294000e+01 -1.977336e-03 
1.294100e+01 -1.904653e-03 
1.294200e+01 -1.831024e-03 
1.294300e+01 -1.756443e-03 
1.294400e+01 -1.680906e-03 
1.294500e+01 -1.604409e-03 
1.294600e+01 -1.526947e-03 
1.294700e+01 -1.448515e-03 
1.294800e+01 -1.369110e-03 
1.294900e+01 -1.288726e-03 
1.295000e+01 -1.207360e-03 
1.295100e+01 -1.125006e-03 
1.295200e+01 -1.041660e-03 
1.295300e+01 -9.573183e-04 
1.295400e+01 -8.719756e-04 
1.295500e+01 -7.856279e-04 
1.295600e+01 -6.982705e-04 
1.295700e+01 -6.098991e-04 
1.295800e+01 -5.205092e-04 
1.295900e+01 -4.300965e-04 
1.296000e+01 -3.386564e-04 
1.296100e+01 -2.461846e-04 
1.296200e+01 -1.526768e-04 
1.296300e+01 -5.812840e-05 
1.296400e+01 3.746486e-05 
1.296500e+01 1.341074e-04 
1.296600e+01 2.318035e-04 
1.296700e+01 3.305577e-04 
1.296800e+01 4.303741e-04 
1.296900e+01 5.312573e-04 
1.297000e+01 6.332115e-04 
1.297100e+01 7.362410e-04 
1.297200e+01 8.403503e-04 
1.297300e+01 9.455435e-04 
1.297400e+01 1.051825e-03 
1.297500e+01 1.159199e-03 
1.297600e+01 1.267670e-03 
1.297700e+01 1.377242e-03 
1.297800e+01 1.487919e-03 
1.297900e+01 1.599707e-03 
1.298000e+01 1.712608e-03 
1.298100e+01 1.826627e-03 
1.298200e+01 1.941768e-03 
1.298300e+01 2.058036e-03 
1.298400e+01 2.175435e-03 
1.298500e+01 2.293969e-03 
1.298600e+01 2.413642e-03 
1.298700e+01 2.534459e-03 
1.298800e+01 2.656422e-03 
1.298900e+01 2.779538e-03 
1.299000e+01 2.903809e-03 
1.299100e+01 3.029241e-03 
1.299200e+01 3.155836e-03 
1.299300e+01 3.283600e-03 
1.299400e+01 3.412535e-03 
1.299500e+01 3.542648e-03 
1.299600e+01 3.673940e-03 
1.299700e+01 3.806417e-03 
1.299800e+01 3.940083e-03 
1.299900e+01 4.074941e-03 
1.300000e+01 4.210996e-03 
1.300100e+01 4.348251e-03 
1.300200e+01 4.486712e-03 
1.300300e+01 4.626380e-03 
1.300400e+01 4.767262e-03 
1.300500e+01 4.909360e-03 
1.300600e+01 5.052678e-03 
1.300700e+01 5.197221e-03 
1.300800e+01 5.342992e-03 
1.300900e+01 5.489996e-03 
1.301000e+01 5.638236e-03 
1.301100e+01 5.787716e-03 
1.301200e+01 5.938440e-03 
1.301300e+01 6.090411e-03 
1.301400e+01 6.243635e-03 
1.301500e+01 6.398114e-03 
1.301600e+01 6.553852e-03 
1.301700e+01 6.710854e-03 
1.301800e+01 6.869122e-03 
1.301900e+01 7.028661e-03 
1.302000e+01 7.189475e-03 
1.302100e+01 7.351567e-03 
1.302200e+01 7.514940e-03 
1.302300e+01 7.679600e-03 
1.302400e+01 7.845549e-03 
1.302500e+01 8.012790e-03 
1.302600e+01 8.181329e-03 
1.302700e+01 8.351168e-03 
1.302800e+01 8.522311e-03 
1.302900e+01 8.694762e-03 
1.303000e+01 8.868524e-03 
1.303100e+01 9.043601e-03 
1.303200e+01 9.219996e-03 
1.303300e+01 9.397713e-03 
1.303400e+01 9.576756e-03 
1.303500e+01 9.757128e-03 
1.303600e+01 9.938833e-03 
1.303700e+01 1.012187e-02 
1.303800e+01 1.030625e-02 
1.303900e+01 1.049198e-02 
1.304000e+01 1.067905e-02 
1.304100e+01 1.086747e-02 
1.304200e+01 1.105724e-02 
1.304300e+01 1.124837e-02 
1.304400e+01 1.144086e-02 
1.304500e+01 1.163471e-02 
1.304600e+01 1.182993e-02 
1.304700e+01 1.202652e-02 
1.304800e+01 1.222449e-02 
1.304900e+01 1.242383e-02 
1.305000e+01 1.262455e-02 
1.305100e+01 1.282665e-02 
1.305200e+01 1.303014e-02 
1.305300e+01 1.323502e-02 
1.305400e+01 1.344130e-02 
1.305500e+01 1.364897e-02 
1.305600e+01 1.385804e-02 
1.305700e+01 1.406851e-02 
1.305800e+01 1.428038e-02 
1.305900e+01 1.449367e-02 
1.306000e+01 1.470837e-02 
1.306100e+01 1.492448e-02 
1.306200e+01 1.514201e-02 
1.306300e+01 1.536096e-02 
1.306400e+01 1.558133e-02 
1.306500e+01 1.580314e-02 
1.306600e+01 1.602637e-02 
1.306700e+01 1.625103e-02 
1.306800e+01 1.647713e-02 
1.306900e+01 1.670467e-02 
1.307000e+01 1.693365e-02 
1.307100e+01 1.716408e-02 
1.307200e+01 1.739595e-02 
1.307300e+01 1.762927e-02 
1.307400e+01 1.786405e-02 
1.307500e+01 1.810028e-02 
1.307600e+01 1.833797e-02 
1.307700e+01 1.857712e-02 
1.307800e+01 1.881773e-02 
1.307900e+01 1.905981e-02 
1.308000e+01 1.930336e-02 
1.308100e+01 1.954838e-02 
1.308200e+01 1.979488e-02 
1.308300e+01 2.004285e-02 
1.308400e+01 2.029231e-02 
1.308500e+01 2.054325e-02 
1.308600e+01 2.079567e-02 
1.308700e+01 2.104958e-02 
1.308800e+01 2.130497e-02 
1.308900e+01 2.156187e-02 
1.309000e+01 2.182025e-02 
1.309100e+01 2.208014e-02 
1.309200e+01 2.234152e-02 
1.309300e+01 2.260441e-02 
1.309400e+01 2.286880e-02 
1.309500e+01 2.313469e-02 
1.309600e+01 2.340210e-02 
1.309700e+01 2.367102e-02 
1.309800e+01 2.394145e-02 
1.309900e+01 2.421340e-02 
1.310000e+01 2.448686e-02 
1.310100e+01 2.476185e-02 
1.310200e+01 2.503836e-02 
1.310300e+01 2.531639e-02 
1.310400e+01 2.559595e-02 
1.310500e+01 2.587704e-02 
1.310600e+01 2.615966e-02 
1.310700e+01 2.644382e-02 
1.310800e+01 2.672951e-02 
1.310900e+01 2.701674e-02 
1.311000e+01 2.730550e-02 
1.311100e+01 2.759581e-02 
1.311200e+01 2.788766e-02 
1.311300e+01 2.818106e-02 
1.311400e+01 2.847600e-02 
1.311500e+01 2.877249e-02 
1.311600e+01 2.907054e-02 
1.311700e+01 2.937013e-02 
1.311800e+01 2.967128e-02 
1.311900e+01 2.997399e-02 
1.312000e+01 3.027825e-02 
1.312100e+01 3.058407e-02 
1.312200e+01 3.089146e-02 
1.312300e+01 3.120040e-02 
1.312400e+01 3.151092e-02 
1.312500e+01 3.182299e-02 
1.312600e+01 3.213664e-02 
1.312700e+01 3.245185e-02 
1.312800e+01 3.276864e-02 
1.312900e+01 3.308700e-02 
1.313000e+01 3.340693e-02 
1.313100e+01 3.372844e-02 
1.313200e+01 3.405152e-02 
1.313300e+01 3.437618e-02 
1.313400e+01 3.470242e-02 
1.313500e+01 3.503025e-02 
1.313600e+01 3.535965e-02 
1.313700e+01 3.569064e-02 
1.313800e+01 3.602321e-02 
1.313900e+01 3.635737e-02 
1.314000e+01 3.669312e-02 
1.314100e+01 3.703045e-02 
1.314200e+01 3.736937e-02 
1.314300e+01 3.770989e-02 
1.314400e+01 3.805199e-02 
1.314500e+01 3.839569e-02 
1.314600e+01 3.874098e-02 
1.314700e+01 3.908787e-02 
1.314800e+01 3.943635e-02 
1.314900e+01 3.978643e-02 
1.315000e+01 4.013811e-02 
1.315100e+01 4.049139e-02 
1.315200e+01 4.084626e-02 
1.315300e+01 4.120274e-02 
1.315400e+01 4.156081e-02 
1.315500e+01 4.192049e-02 
1.315600e+01 4.228177e-02 
1.315700e+01 4.264466e-02 
1.315800e+01 4.300915e-02 
1.315900e+01 4.337524e-02 
1.316000e+01 4.374294e-02 
1.316100e+01 4.411225e-02 
1.316200e+01 4.448316e-02 
1.316300e+01 4.485568e-02 
1.316400e+01 4.522981e-02 
1.316500e+01 4.560554e-02 
1.316600e+01 4.598289e-02 
1.316700e+01 4.636184e-02 
1.316800e+01 4.674240e-02 
1.316900e+01 4.712458e-02 
1.317000e+01 4.750836e-02 
1.317100e+01 4.789375e-02 
1.317200e+01 4.828076e-02 
1.317300e+01 4.866937e-02 
1.317400e+01 4.905960e-02 
1.317500e+01 4.945144e-02 
1.317600e+01 4.984489e-02 
1.317700e+01 5.023995e-02 
1.317800e+01 5.063662e-02 
1.317900e+01 5.103491e-02 
1.318000e+01 5.143481e-02 
1.318100e+01 5.183632e-02 
1.318200e+01 5.223944e-02 
1.318300e+01 5.264418e-02 
1.318400e+01 5.305052e-02 
1.318500e+01 5.345848e-02 
1.318600e+01 5.386805e-02 
1.318700e+01 5.427923e-02 
1.318800e+01 5.469203e-02 
1.318900e+01 5.510643e-02 
1.319000e+01 5.552245e-02 
1.319100e+01 5.594007e-02 
1.319200e+01 5.635931e-02 
1.319300e+01 5.678015e-02 
1.319400e+01 5.720261e-02 
1.319500e+01 5.762667e-02 
1.319600e+01 5.805235e-02 
1.319700e+01 5.847963e-02 
1.319800e+01 5.890852e-02 
1.319900e+01 5.933901e-02 
1.320000e+01 5.977111e-02 
1.320100e+01 6.020482e-02 
1.320200e+01 6.064014e-02 
1.320300e+01 6.107705e-02 
1.320400e+01 6.151557e-02 
1.320500e+01 6.195570e-02 
1.320600e+01 6.239743e-02 
1.320700e+01 6.284075e-02 
1.320800e+01 6.328568e-02 
1.320900e+01 6.373221e-02 
1.321000e+01 6.418034e-02 
1.321100e+01 6.463007e-02 
1.321200e+01 6.508139e-02 
1.321300e+01 6.553431e-02 
1.321400e+01 6.598882e-02 
1.321500e+01 6.644493e-02 
1.321600e+01 6.690263e-02 
1.321700e+01 6.736192e-02 
1.321800e+01 6.782280e-02 
1.321900e+01 6.828527e-02 
1.322000e+01 6.874933e-02 
1.322100e+01 6.921498e-02 
1.322200e+01 6.968221e-02 
1.322300e+01 7.015103e-02 
1.322400e+01 7.062143e-02 
1.322500e+01 7.109341e-02 
1.322600e+01 7.156697e-02 
1.322700e+01 7.204211e-02 
1.322800e+01 7.251882e-02 
1.322900e+01 7.299711e-02 
1.323000e+01 7.347698e-02 
1.323100e+01 7.395841e-02 
1.323200e+01 7.444142e-02 
1.323300e+01 7.492600e-02 
1.323400e+01 7.541214e-02 
1.323500e+01 7.589985e-02 
1.323600e+01 7.638912e-02 
1.323700e+01 7.687995e-02 
1.323800e+01 7.737235e-02 
1.323900e+01 7.786630e-02 
1.324000e+01 7.836181e-02 
1.324100e+01 7.885887e-02 
1.324200e+01 7.935749e-02 
1.324300e+01 7.985766e-02 
1.324400e+01 8.035937e-02 
1.324500e+01 8.086263e-02 
1.324600e+01 8.136744e-02 
1.324700e+01 8.187378e-02 
1.324800e+01 8.238167e-02 
1.324900e+01 8.289109e-02 
1.325000e+01 8.340205e-02 
1.325100e+01 8.391454e-02 
1.325200e+01 8.442857e-02 
1.325300e+01 8.494412e-02 
1.325400e+01 8.546120e-02 
1.325500e+01 8.597980e-02 
1.325600e+01 8.649992e-02 
1.325700e+01 8.702156e-02 
1.325800e+01 8.754471e-02 
1.325900e+01 8.806938e-02 
1.326000e+01 8.859557e-02 
1.326100e+01 8.912325e-02 
1.326200e+01 8.965245e-02 
1.326300e+01 9.018315e-02 
1.326400e+01 9.071534e-02 
1.326500e+01 9.124904e-02 
1.326600e+01 9.178423e-02 
1.326700e+01 9.232091e-02 
1.326800e+01 9.285908e-02 
1.326900e+01 9.339874e-02 
1.327000e+01 9.393987e-02 
1.327100e+01 9.448249e-02 
1.327200e+01 9.502659e-02 
1.327300e+01 9.557216e-02 
1.327400e+01 9.611920e-02 
1.327500e+01 9.666771e-02 
1.327600e+01 9.721768e-02 
1.327700e+01 9.776911e-02 
1.327800e+01 9.832201e-02 
1.327900e+01 9.887635e-02 
1.328000e+01 9.943215e-02 
1.328100e+01 9.998940e-02 
1.328200e+01 1.005481e-01 
1.328300e+01 1.011082e-01 
1.328400e+01 1.016698e-01 
1.328500e+01 1.022328e-01 
1.328600e+01 1.027972e-01 
1.328700e+01 1.033631e-01 
1.328800e+01 1.039304e-01 
1.328900e+01 1.044991e-01 
1.329000e+01 1.050692e-01 
1.329100e+01 1.056408e-01 
1.329200e+01 1.062137e-01 
1.329300e+01 1.067881e-01 
1.329400e+01 1.073638e-01 
1.329500e+01 1.079410e-01 
1.329600e+01 1.085195e-01 
1.329700e+01 1.090994e-01 
1.329800e+01 1.096808e-01 
1.329900e+01 1.102635e-01 
1.330000e+01 1.108475e-01 
1.330100e+01 1.114330e-01 
1.330200e+01 1.120198e-01 
1.330300e+01 1.126080e-01 
1.330400e+01 1.131976e-01 
1.330500e+01 1.137885e-01 
1.330600e+01 1.143807e-01 
1.330700e+01 1.149744e-01 
1.330800e+01 1.155693e-01 
1.330900e+01 1.161656e-01 
1.331000e+01 1.167632e-01 
1.331100e+01 1.173622e-01 
1.331200e+01 1.179625e-01 
1.331300e+01 1.185641e-01 
1.331400e+01 1.191671e-01 
1.331500e+01 1.197713e-01 
1.331600e+01 1.203769e-01 
1.331700e+01 1.209837e-01 
1.331800e+01 1.215919e-01 
1.331900e+01 1.222013e-01 
1.332000e+01 1.228121e-01 
1.332100e+01 1.234241e-01 
1.332200e+01 1.240374e-01 
1.332300e+01 1.246520e-01 
1.332400e+01 1.252679e-01 
1.332500e+01 1.258850e-01 
1.332600e+01 1.265034e-01 
1.332700e+01 1.271230e-01 
1.332800e+01 1.277439e-01 
1.332900e+01 1.283661e-01 
1.333000e+01 1.289894e-01 
1.333100e+01 1.296141e-01 
1.333200e+01 1.302399e-01 
1.333300e+01 1.308670e-01 
1.333400e+01 1.314953e-01 
1.333500e+01 1.321248e-01 
1.333600e+01 1.327555e-01 
1.333700e+01 1.333874e-01 
1.333800e+01 1.340206e-01 
1.333900e+01 1.346549e-01 
1.334000e+01 1.352904e-01 
1.334100e+01 1.359271e-01 
1.334200e+01 1.365649e-01 
1.334300e+01 1.372040e-01 
1.334400e+01 1.378442e-01 
1.334500e+01 1.384855e-01 
1.334600e+01 1.391281e-01 
1.334700e+01 1.397717e-01 
1.334800e+01 1.404166e-01 
1.334900e+01 1.410625e-01 
1.335000e+01 1.417096e-01 
1.335100e+01 1.423578e-01 
1.335200e+01 1.430071e-01 
1.335300e+01 1.436576e-01 
1.335400e+01 1.443091e-01 
1.335500e+01 1.449618e-01 
1.335600e+01 1.456155e-01 
1.335700e+01 1.462704e-01 
1.335800e+01 1.469263e-01 
1.335900e+01 1.475833e-01 
1.336000e+01 1.482414e-01 
1.336100e+01 1.489006e-01 
1.336200e+01 1.495608e-01 
1.336300e+01 1.502220e-01 
1.336400e+01 1.508843e-01 
1.336500e+01 1.515477e-01 
1.336600e+01 1.522121e-01 
1.336700e+01 1.528775e-01 
1.336800e+01 1.535439e-01 
1.336900e+01 1.542114e-01 
1.337000e+01 1.548798e-01 
1.337100e+01 1.555493e-01 
1.337200e+01 1.562198e-01 
1.337300e+01 1.568912e-01 
1.337400e+01 1.575636e-01 
1.337500e+01 1.582370e-01 
1.337600e+01 1.589114e-01 
1.337700e+01 1.595868e-01 
1.337800e+01 1.602631e-01 
1.337900e+01 1.609403e-01 
1.338000e+01 1.616185e-01 
1.338100e+01 1.622976e-01 
1.338200e+01 1.629777e-01 
1.338300e+01 1.636587e-01 
1.338400e+01 1.643405e-01 
1.338500e+01 1.650233e-01 
1.338600e+01 1.657070e-01 
1.338700e+01 1.663916e-01 
1.338800e+01 1.670771e-01 
1.338900e+01 1.677635e-01 
1.339000e+01 1.684507e-01 
1.339100e+01 1.691388e-01 
1.339200e+01 1.698278e-01 
1.339300e+01 1.705176e-01 
1.339400e+01 1.712082e-01 
1.339500e+01 1.718997e-01 
1.339600e+01 1.725920e-01 
1.339700e+01 1.732852e-01 
1.339800e+01 1.739791e-01 
1.339900e+01 1.746739e-01 
1.340000e+01 1.753694e-01 
1.340100e+01 1.760658e-01 
1.340200e+01 1.767629e-01 
1.340300e+01 1.774608e-01 
1.340400e+01 1.781595e-01 
1.340500e+01 1.788589e-01 
1.340600e+01 1.795591e-01 
1.340700e+01 1.802601e-01 
1.340800e+01 1.809618e-01 
1.340900e+01 1.816642e-01 
1.341000e+01 1.823673e-01 
1.341100e+01 1.830711e-01 
1.341200e+01 1.837757e-01 
1.341300e+01 1.844809e-01 
1.341400e+01 1.851869e-01 
1.341500e+01 1.858935e-01 
1.341600e+01 1.866008e-01 
1.341700e+01 1.873088e-01 
1.341800e+01 1.880174e-01 
1.341900e+01 1.887267e-01 
1.342000e+01 1.894366e-01 
1.342100e+01 1.901471e-01 
1.342200e+01 1.908583e-01 
1.342300e+01 1.915701e-01 
1.342400e+01 1.922825e-01 
1.342500e+01 1.929955e-01 
1.342600e+01 1.937091e-01 
1.342700e+01 1.944233e-01 
1.342800e+01 1.951381e-01 
1.342900e+01 1.958534e-01 
1.343000e+01 1.965693e-01 
1.343100e+01 1.972857e-01 
1.343200e+01 1.980027e-01 
1.343300e+01 1.987202e-01 
1.343400e+01 1.994383e-01 
1.343500e+01 2.001568e-01 
1.343600e+01 2.008759e-01 
1.343700e+01 2.015955e-01 
1.343800e+01 2.023155e-01 
1.343900e+01 2.030361e-01 
1.344000e+01 2.037571e-01 
1.344100e+01 2.044786e-01 
1.344200e+01 2.052005e-01 
1.344300e+01 2.059229e-01 
1.344400e+01 2.066457e-01 
1.344500e+01 2.073689e-01 
1.344600e+01 2.080926e-01 
1.344700e+01 2.088167e-01 
1.344800e+01 2.095412e-01 
1.344900e+01 2.102661e-01 
1.345000e+01 2.109913e-01 
1.345100e+01 2.117169e-01 
1.345200e+01 2.124429e-01 
1.345300e+01 2.131693e-01 
1.345400e+01 2.138960e-01 
1.345500e+01 2.146231e-01 
1.345600e+01 2.153504e-01 
1.345700e+01 2.160781e-01 
1.345800e+01 2.168061e-01 
1.345900e+01 2.175344e-01 
1.346000e+01 2.182630e-01 
1.346100e+01 2.189919e-01 
1.346200e+01 2.197211e-01 
1.346300e+01 2.204505e-01 
1.346400e+01 2.211802e-01 
1.346500e+01 2.219101e-01 
1.346600e+01 2.226403e-01 
1.346700e+01 2.233706e-01 
1.346800e+01 2.241012e-01 
1.346900e+01 2.248320e-01 
1.347000e+01 2.255630e-01 
1.347100e+01 2.262942e-01 
1.347200e+01 2.270256e-01 
1.347300e+01 2.277571e-01 
1.347400e+01 2.284888e-01 
1.347500e+01 2.292207e-01 
1.347600e+01 2.299527e-01 
1.347700e+01 2.306848e-01 
1.347800e+01 2.314170e-01 
1.347900e+01 2.321494e-01 
1.348000e+01 2.328818e-01 
1.348100e+01 2.336143e-01 
1.348200e+01 2.343470e-01 
1.348300e+01 2.350796e-01 
1.348400e+01 2.358124e-01 
1.348500e+01 2.365452e-01 
1.348600e+01 2.372780e-01 
1.348700e+01 2.380109e-01 
1.348800e+01 2.387438e-01 
1.348900e+01 2.394767e-01 
1.349000e+01 2.402096e-01 
1.349100e+01 2.409425e-01 
1.349200e+01 2.416753e-01 
1.349300e+01 2.424082e-01 
1.349400e+01 2.431409e-01 
1.349500e+01 2.438737e-01 
1.349600e+01 2.446064e-01 
1.349700e+01 2.453390e-01 
1.349800e+01 2.460715e-01 
1.349900e+01 2.468039e-01 
1.350000e+01 2.475363e-01 
1.350100e+01 2.482685e-01 
1.350200e+01 2.490006e-01 
1.350300e+01 2.497326e-01 
1.350400e+01 2.504644e-01 
1.350500e+01 2.511960e-01 
1.350600e+01 2.519275e-01 
1.350700e+01 2.526589e-01 
1.350800e+01 2.533900e-01 
1.350900e+01 2.541209e-01 
1.351000e+01 2.548517e-01 
1.351100e+01 2.555822e-01 
1.351200e+01 2.563124e-01 
1.351300e+01 2.570425e-01 
1.351400e+01 2.577723e-01 
1.351500e+01 2.585018e-01 
1.351600e+01 2.592311e-01 
1.351700e+01 2.599601e-01 
1.351800e+01 2.606887e-01 
1.351900e+01 2.614171e-01 
1.352000e+01 2.621452e-01 
1.352100e+01 2.628729e-01 
1.352200e+01 2.636003e-01 
1.352300e+01 2.643274e-01 
1.352400e+01 2.650541e-01 
1.352500e+01 2.657804e-01 
1.352600e+01 2.665064e-01 
1.352700e+01 2.672319e-01 
1.352800e+01 2.679571e-01 
1.352900e+01 2.686818e-01 
1.353000e+01 2.694061e-01 
1.353100e+01 2.701300e-01 
1.353200e+01 2.708534e-01 
1.353300e+01 2.715764e-01 
1.353400e+01 2.722989e-01 
1.353500e+01 2.730210e-01 
1.353600e+01 2.737425e-01 
1.353700e+01 2.744635e-01 
1.353800e+01 2.751841e-01 
1.353900e+01 2.759041e-01 
1.354000e+01 2.766235e-01 
1.354100e+01 2.773424e-01 
1.354200e+01 2.780608e-01 
1.354300e+01 2.787786e-01 
1.354400e+01 2.794958e-01 
1.354500e+01 2.802124e-01 
1.354600e+01 2.809284e-01 
1.354700e+01 2.816438e-01 
1.354800e+01 2.823586e-01 
1.354900e+01 2.830728e-01 
1.355000e+01 2.837863e-01 
1.355100e+01 2.844991e-01 
1.355200e+01 2.852112e-01 
1.355300e+01 2.859227e-01 
1.355400e+01 2.866335e-01 
1.355500e+01 2.873436e-01 
1.355600e+01 2.880529e-01 
1.355700e+01 2.887616e-01 
1.355800e+01 2.894695e-01 
1.355900e+01 2.901766e-01 
1.356000e+01 2.908830e-01 
1.356100e+01 2.915886e-01 
1.356200e+01 2.922934e-01 
1.356300e+01 2.929974e-01 
1.356400e+01 2.937006e-01 
1.356500e+01 2.944030e-01 
1.356600e+01 2.951045e-01 
1.356700e+01 2.958052e-01 
1.356800e+01 2.965051e-01 
1.356900e+01 2.972041e-01 
1.357000e+01 2.979022e-01 
1.357100e+01 2.985994e-01 
1.357200e+01 2.992957e-01 
1.357300e+01 2.999911e-01 
1.357400e+01 3.006856e-01 
1.357500e+01 3.013791e-01 
1.357600e+01 3.020717e-01 
1.357700e+01 3.027633e-01 
1.357800e+01 3.034539e-01 
1.357900e+01 3.041436e-01 
1.358000e+01 3.048323e-01 
1.358100e+01 3.055199e-01 
1.358200e+01 3.062065e-01 
1.358300e+01 3.068921e-01 
1.358400e+01 3.075767e-01 
1.358500e+01 3.082602e-01 
1.358600e+01 3.089426e-01 
1.358700e+01 3.096240e-01 
1.358800e+01 3.103042e-01 
1.358900e+01 3.109834e-01 
1.359000e+01 3.116614e-01 
1.359100e+01 3.123383e-01 
1.359200e+01 3.130141e-01 
1.359300e+01 3.136887e-01 
1.359400e+01 3.143621e-01 
1.359500e+01 3.150344e-01 
1.359600e+01 3.157055e-01 
1.359700e+01 3.163754e-01 
1.359800e+01 3.170441e-01 
1.359900e+01 3.177115e-01 
1.360000e+01 3.183777e-01 
1.360100e+01 3.190427e-01 
1.360200e+01 3.197064e-01 
1.360300e+01 3.203688e-01 
1.360400e+01 3.210300e-01 
1.360500e+01 3.216898e-01 
1.360600e+01 3.223484e-01 
1.360700e+01 3.230056e-01 
1.360800e+01 3.236615e-01 
1.360900e+01 3.243160e-01 
1.361000e+01 3.249692e-01 
1.361100e+01 3.256210e-01 
1.361200e+01 3.262715e-01 
1.361300e+01 3.269205e-01 
1.361400e+01 3.275681e-01 
1.361500e+01 3.282144e-01 
1.361600e+01 3.288592e-01 
1.361700e+01 3.295025e-01 
1.361800e+01 3.301444e-01 
1.361900e+01 3.307848e-01 
1.362000e+01 3.314238e-01 
1.362100e+01 3.320612e-01 
1.362200e+01 3.326972e-01 
1.362300e+01 3.333316e-01 
1.362400e+01 3.339646e-01 
1.362500e+01 3.345959e-01 
1.362600e+01 3.352257e-01 
1.362700e+01 3.358540e-01 
1.362800e+01 3.364807e-01 
1.362900e+01 3.371058e-01 
1.363000e+01 3.377293e-01 
1.363100e+01 3.383512e-01 
1.363200e+01 3.389714e-01 
1.363300e+01 3.395900e-01 
1.363400e+01 3.402070e-01 
1.363500e+01 3.408223e-01 
1.363600e+01 3.414359e-01 
1.363700e+01 3.420479e-01 
1.363800e+01 3.426581e-01 
1.363900e+01 3.432667e-01 
1.364000e+01 3.438735e-01 
1.364100e+01 3.444786e-01 
1.364200e+01 3.450819e-01 
1.364300e+01 3.456835e-01 
1.364400e+01 3.462833e-01 
1.364500e+01 3.468813e-01 
1.364600e+01 3.474775e-01 
1.364700e+01 3.480719e-01 
1.364800e+01 3.486645e-01 
1.364900e+01 3.492552e-01 
1.365000e+01 3.498441e-01 
1.365100e+01 3.504312e-01 
1.365200e+01 3.510164e-01 
1.365300e+01 3.515997e-01 
1.365400e+01 3.521811e-01 
1.365500e+01 3.527606e-01 
1.365600e+01 3.533381e-01 
1.365700e+01 3.539138e-01 
1.365800e+01 3.544875e-01 
1.365900e+01 3.550592e-01 
1.366000e+01 3.556290e-01 
1.366100e+01 3.561968e-01 
1.366200e+01 3.567626e-01 
1.366300e+01 3.573264e-01 
1.366400e+01 3.578882e-01 
1.366500e+01 3.584479e-01 
1.366600e+01 3.590057e-01 
1.366700e+01 3.595613e-01 
1.366800e+01 3.601149e-01 
1.366900e+01 3.606664e-01 
1.367000e+01 3.612158e-01 
1.367100e+01 3.617632e-01 
1.367200e+01 3.623084e-01 
1.367300e+01 3.628514e-01 
1.367400e+01 3.633924e-01 
1.367500e+01 3.639312e-01 
1.367600e+01 3.644678e-01 
1.367700e+01 3.650022e-01 
1.367800e+01 3.655345e-01 
1.367900e+01 3.660645e-01 
1.368000e+01 3.665924e-01 
1.368100e+01 3.671180e-01 
1.368200e+01 3.676414e-01 
1.368300e+01 3.681625e-01 
1.368400e+01 3.686814e-01 
1.368500e+01 3.691980e-01 
1.368600e+01 3.697123e-01 
1.368700e+01 3.702243e-01 
1.368800e+01 3.707340e-01 
1.368900e+01 3.712414e-01 
1.369000e+01 3.717464e-01 
1.369100e+01 3.722491e-01 
1.369200e+01 3.727495e-01 
1.369300e+01 3.732474e-01 
1.369400e+01 3.737430e-01 
1.369500e+01 3.742362e-01 
1.369600e+01 3.747270e-01 
1.369700e+01 3.752154e-01 
1.369800e+01 3.757013e-01 
1.369900e+01 3.761848e-01 
1.370000e+01 3.766659e-01 
1.370100e+01 3.771444e-01 
1.370200e+01 3.776205e-01 
1.370300e+01 3.780941e-01 
1.370400e+01 3.785652e-01 
1.370500e+01 3.790338e-01 
1.370600e+01 3.794999e-01 
1.370700e+01 3.799634e-01 
1.370800e+01 3.804244e-01 
1.370900e+01 3.808828e-01 
1.371000e+01 3.813386e-01 
1.371100e+01 3.817919e-01 
1.371200e+01 3.822425e-01 
1.371300e+01 3.826906e-01 
1.371400e+01 3.831360e-01 
1.371500e+01 3.835788e-01 
1.371600e+01 3.840189e-01 
1.371700e+01 3.844564e-01 
1.371800e+01 3.848912e-01 
1.371900e+01 3.853233e-01 
1.372000e+01 3.857528e-01 
1.372100e+01 3.861795e-01 
1.372200e+01 3.866035e-01 
1.372300e+01 3.870248e-01 
1.372400e+01 3.874433e-01 
1.372500e+01 3.878591e-01 
1.372600e+01 3.882722e-01 
1.372700e+01 3.886824e-01 
1.372800e+01 3.890899e-01 
1.372900e+01 3.894946e-01 
1.373000e+01 3.898964e-01 
1.373100e+01 3.902955e-01 
1.373200e+01 3.906917e-01 
1.373300e+01 3.910850e-01 
1.373400e+01 3.914755e-01 
1.373500e+01 3.918632e-01 
1.373600e+01 3.922479e-01 
1.373700e+01 3.926298e-01 
1.373800e+01 3.930087e-01 
1.373900e+01 3.933848e-01 
1.374000e+01 3.937579e-01 
1.374100e+01 3.941281e-01 
1.374200e+01 3.944953e-01 
1.374300e+01 3.948596e-01 
1.374400e+01 3.952209e-01 
1.374500e+01 3.955792e-01 
1.374600e+01 3.959346e-01 
1.374700e+01 3.962869e-01 
1.374800e+01 3.966362e-01 
1.374900e+01 3.969824e-01 
1.375000e+01 3.973257e-01 
1.375100e+01 3.976659e-01 
1.375200e+01 3.980030e-01 
1.375300e+01 3.983370e-01 
1.375400e+01 3.986680e-01 
1.375500e+01 3.989959e-01 
1.375600e+01 3.993206e-01 
1.375700e+01 3.996423e-01 
1.375800e+01 3.999608e-01 
1.375900e+01 4.002762e-01 
1.376000e+01 4.005884e-01 
1.376100e+01 4.008974e-01 
1.376200e+01 4.012033e-01 
1.376300e+01 4.015060e-01 
1.376400e+01 4.018055e-01 
1.376500e+01 4.021018e-01 
1.376600e+01 4.023949e-01 
1.376700e+01 4.026847e-01 
1.376800e+01 4.029714e-01 
1.376900e+01 4.032547e-01 
1.377000e+01 4.035348e-01 
1.377100e+01 4.038116e-01 
1.377200e+01 4.040852e-01 
1.377300e+01 4.043554e-01 
1.377400e+01 4.046224e-01 
1.377500e+01 4.048860e-01 
1.377600e+01 4.051463e-01 
1.377700e+01 4.054033e-01 
1.377800e+01 4.056569e-01 
1.377900e+01 4.059072e-01 
1.378000e+01 4.061540e-01 
1.378100e+01 4.063976e-01 
1.378200e+01 4.066377e-01 
1.378300e+01 4.068744e-01 
1.378400e+01 4.071077e-01 
1.378500e+01 4.073376e-01 
1.378600e+01 4.075641e-01 
1.378700e+01 4.077871e-01 
1.378800e+01 4.080066e-01 
1.378900e+01 4.082227e-01 
1.379000e+01 4.084354e-01 
1.379100e+01 4.086445e-01 
1.379200e+01 4.088501e-01 
1.379300e+01 4.090523e-01 
1.379400e+01 4.092509e-01 
1.379500e+01 4.094460e-01 
1.379600e+01 4.096376e-01 
1.379700e+01 4.098256e-01 
1.379800e+01 4.100100e-01 
1.379900e+01 4.101909e-01 
1.380000e+01 4.103683e-01 
1.380100e+01 4.105420e-01 
1.380200e+01 4.107121e-01 
1.380300e+01 4.108787e-01 
1.380400e+01 4.110416e-01 
1.380500e+01 4.112009e-01 
1.380600e+01 4.113565e-01 
1.380700e+01 4.115085e-01 
1.380800e+01 4.116569e-01 
1.380900e+01 4.118016e-01 
1.381000e+01 4.119426e-01 
1.381100e+01 4.120799e-01 
1.381200e+01 4.122136e-01 
1.381300e+01 4.123435e-01 
1.381400e+01 4.124697e-01 
1.381500e+01 4.125922e-01 
1.381600e+01 4.127109e-01 
1.381700e+01 4.128260e-01 
1.381800e+01 4.129372e-01 
1.381900e+01 4.130447e-01 
1.382000e+01 4.131484e-01 
1.382100e+01 4.132484e-01 
1.382200e+01 4.133446e-01 
1.382300e+01 4.134369e-01 
1.382400e+01 4.135255e-01 
1.382500e+01 4.136102e-01 
1.382600e+01 4.136911e-01 
1.382700e+01 4.137682e-01 
1.382800e+01 4.138414e-01 
1.382900e+01 4.139107e-01 
1.383000e+01 4.139762e-01 
1.383100e+01 4.140379e-01 
1.383200e+01 4.140956e-01 
1.383300e+01 4.141495e-01 
1.383400e+01 4.141994e-01 
1.383500e+01 4.142454e-01 
1.383600e+01 4.142876e-01 
1.383700e+01 4.143258e-01 
1.383800e+01 4.143600e-01 
1.383900e+01 4.143903e-01 
1.384000e+01 4.144167e-01 
1.384100e+01 4.144391e-01 
1.384200e+01 4.144575e-01 
1.384300e+01 4.144720e-01 
1.384400e+01 4.144824e-01 
1.384500e+01 4.144889e-01 
1.384600e+01 4.144914e-01 
1.384700e+01 4.144898e-01 
1.384800e+01 4.144842e-01 
1.384900e+01 4.144746e-01 
1.385000e+01 4.144610e-01 
1.385100e+01 4.144433e-01 
1.385200e+01 4.144215e-01 
1.385300e+01 4.143957e-01 
1.385400e+01 4.143658e-01 
1.385500e+01 4.143318e-01 
1.385600e+01 4.142937e-01 
1.385700e+01 4.142516e-01 
1.385800e+01 4.142053e-01 
1.385900e+01 4.141549e-01 
1.386000e+01 4.141004e-01 
1.386100e+01 4.140418e-01 
1.386200e+01 4.139790e-01 
1.386300e+01 4.139121e-01 
1.386400e+01 4.138411e-01 
1.386500e+01 4.137658e-01 
1.386600e+01 4.136864e-01 
1.386700e+01 4.136029e-01 
1.386800e+01 4.135151e-01 
1.386900e+01 4.134232e-01 
1.387000e+01 4.133270e-01 
1.387100e+01 4.132266e-01 
1.387200e+01 4.131221e-01 
1.387300e+01 4.130133e-01 
1.387400e+01 4.129003e-01 
1.387500e+01 4.127830e-01 
1.387600e+01 4.126615e-01 
1.387700e+01 4.125357e-01 
1.387800e+01 4.124057e-01 
1.387900e+01 4.122715e-01 
1.388000e+01 4.121329e-01 
1.388100e+01 4.119901e-01 
1.388200e+01 4.118430e-01 
1.388300e+01 4.116915e-01 
1.388400e+01 4.115358e-01 
1.388500e+01 4.113758e-01 
1.388600e+01 4.112115e-01 
1.388700e+01 4.110428e-01 
1.388800e+01 4.108698e-01 
1.388900e+01 4.106925e-01 
1.389000e+01 4.105108e-01 
1.389100e+01 4.103248e-01 
1.389200e+01 4.101344e-01 
1.389300e+01 4.099397e-01 
1.389400e+01 4.097406e-01 
1.389500e+01 4.095371e-01 
1.389600e+01 4.093292e-01 
1.389700e+01 4.091170e-01 
1.389800e+01 4.089003e-01 
1.389900e+01 4.086793e-01 
1.390000e+01 4.084538e-01 
1.390100e+01 4.082239e-01 
1.390200e+01 4.079896e-01 
1.390300e+01 4.077509e-01 
1.390400e+01 4.075078e-01 
1.390500e+01 4.072602e-01 
1.390600e+01 4.070081e-01 
1.390700e+01 4.067517e-01 
1.390800e+01 4.064907e-01 
1.390900e+01 4.062253e-01 
1.391000e+01 4.059555e-01 
1.391100e+01 4.056811e-01 
1.391200e+01 4.054023e-01 
1.391300e+01 4.051190e-01 
1.391400e+01 4.048312e-01 
1.391500e+01 4.045389e-01 
1.391600e+01 4.042421e-01 
1.391700e+01 4.039408e-01 
1.391800e+01 4.036350e-01 
1.391900e+01 4.033246e-01 
1.392000e+01 4.030098e-01 
1.392100e+01 4.026904e-01 
1.392200e+01 4.023665e-01 
1.392300e+01 4.020380e-01 
1.392400e+01 4.017050e-01 
1.392500e+01 4.013675e-01 
1.392600e+01 4.010253e-01 
1.392700e+01 4.006787e-01 
1.392800e+01 4.003274e-01 
1.392900e+01 3.999716e-01 
1.393000e+01 3.996113e-01 
1.393100e+01 3.992463e-01 
1.393200e+01 3.988768e-01 
1.393300e+01 3.985027e-01 
1.393400e+01 3.981239e-01 
1.393500e+01 3.977406e-01 
1.393600e+01 3.973527e-01 
1.393700e+01 3.969602e-01 
1.393800e+01 3.965631e-01 
1.393900e+01 3.961613e-01 
1.394000e+01 3.957549e-01 
1.394100e+01 3.953439e-01 
1.394200e+01 3.949283e-01 
1.394300e+01 3.945081e-01 
1.394400e+01 3.940832e-01 
1.394500e+01 3.936537e-01 
1.394600e+01 3.932195e-01 
1.394700e+01 3.927807e-01 
1.394800e+01 3.923372e-01 
1.394900e+01 3.918891e-01 
1.395000e+01 3.914363e-01 
1.395100e+01 3.909788e-01 
1.395200e+01 3.905167e-01 
1.395300e+01 3.900499e-01 
1.395400e+01 3.895785e-01 
1.395500e+01 3.891023e-01 
1.395600e+01 3.886215e-01 
1.395700e+01 3.881360e-01 
1.395800e+01 3.876458e-01 
1.395900e+01 3.871509e-01 
1.396000e+01 3.866513e-01 
1.396100e+01 3.861471e-01 
1.396200e+01 3.856381e-01 
1.396300e+01 3.851244e-01 
1.396400e+01 3.846060e-01 
1.396500e+01 3.840829e-01 
1.396600e+01 3.835551e-01 
1.396700e+01 3.830226e-01 
1.396800e+01 3.824853e-01 
1.396900e+01 3.819434e-01 
1.397000e+01 3.813967e-01 
1.397100e+01 3.808453e-01 
1.397200e+01 3.802891e-01 
1.397300e+01 3.797282e-01 
1.397400e+01 3.791626e-01 
1.397500e+01 3.785923e-01 
1.397600e+01 3.780172e-01 
1.397700e+01 3.774374e-01 
1.397800e+01 3.768528e-01 
1.397900e+01 3.762635e-01 
1.398000e+01 3.756694e-01 
1.398100e+01 3.750706e-01 
1.398200e+01 3.744670e-01 
1.398300e+01 3.738587e-01 
1.398400e+01 3.732456e-01 
1.398500e+01 3.726278e-01 
1.398600e+01 3.720052e-01 
1.398700e+01 3.713778e-01 
1.398800e+01 3.707457e-01 
1.398900e+01 3.701088e-01 
1.399000e+01 3.694672e-01 
1.399100e+01 3.688208e-01 
1.399200e+01 3.681696e-01 
1.399300e+01 3.675136e-01 
1.399400e+01 3.668529e-01 
1.399500e+01 3.661874e-01 
1.399600e+01 3.655171e-01 
1.399700e+01 3.648421e-01 
1.399800e+01 3.641623e-01 
1.399900e+01 3.634777e-01 
1.400000e+01 3.627883e-01 
1.400100e+01 3.620941e-01 
1.400200e+01 3.613952e-01 
1.400300e+01 3.606915e-01 
1.400400e+01 3.599830e-01 
1.400500e+01 3.592697e-01 
1.400600e+01 3.585516e-01 
1.400700e+01 3.578288e-01 
1.400800e+01 3.571012e-01 
1.400900e+01 3.563688e-01 
1.401000e+01 3.556316e-01 
1.401100e+01 3.548896e-01 
1.401200e+01 3.541428e-01 
1.401300e+01 3.533912e-01 
1.401400e+01 3.526349e-01 
1.401500e+01 3.518738e-01 
1.401600e+01 3.511079e-01 
1.401700e+01 3.503372e-01 
1.401800e+01 3.495617e-01 
1.401900e+01 3.487814e-01 
1.402000e+01 3.479964e-01 
1.402100e+01 3.472065e-01 
1.402200e+01 3.464119e-01 
1.402300e+01 3.456125e-01 
1.402400e+01 3.448083e-01 
1.402500e+01 3.439993e-01 
1.402600e+01 3.431856e-01 
1.402700e+01 3.423670e-01 
1.402800e+01 3.415437e-01 
1.402900e+01 3.407156e-01 
1.403000e+01 3.398827e-01 
1.403100e+01 3.390451e-01 
1.403200e+01 3.382026e-01 
1.403300e+01 3.373554e-01 
1.403400e+01 3.365034e-01 
1.403500e+01 3.356467e-01 
1.403600e+01 3.347851e-01 
1.403700e+01 3.339188e-01 
1.403800e+01 3.330477e-01 
1.403900e+01 3.321719e-01 
1.404000e+01 3.312913e-01 
1.404100e+01 3.304059e-01 
1.404200e+01 3.295158e-01 
1.404300e+01 3.286208e-01 
1.404400e+01 3.277212e-01 
1.404500e+01 3.268167e-01 
1.404600e+01 3.259076e-01 
1.404700e+01 3.249936e-01 
1.404800e+01 3.240749e-01 
1.404900e+01 3.231515e-01 
1.405000e+01 3.222233e-01 
1.405100e+01 3.212903e-01 
1.405200e+01 3.203526e-01 
1.405300e+01 3.194102e-01 
1.405400e+01 3.184630e-01 
1.405500e+01 3.175111e-01 
1.405600e+01 3.165544e-01 
1.405700e+01 3.155931e-01 
1.405800e+01 3.146269e-01 
1.405900e+01 3.136561e-01 
1.406000e+01 3.126805e-01 
1.406100e+01 3.117002e-01 
1.406200e+01 3.107152e-01 
1.406300e+01 3.097255e-01 
1.406400e+01 3.087310e-01 
1.406500e+01 3.077319e-01 
1.406600e+01 3.067280e-01 
1.406700e+01 3.057194e-01 
1.406800e+01 3.047062e-01 
1.406900e+01 3.036882e-01 
1.407000e+01 3.026655e-01 
1.407100e+01 3.016382e-01 
1.407200e+01 3.006061e-01 
1.407300e+01 2.995694e-01 
1.407400e+01 2.985280e-01 
1.407500e+01 2.974819e-01 
1.407600e+01 2.964311e-01 
1.407700e+01 2.953757e-01 
1.407800e+01 2.943156e-01 
1.407900e+01 2.932508e-01 
1.408000e+01 2.921814e-01 
1.408100e+01 2.911073e-01 
1.408200e+01 2.900286e-01 
1.408300e+01 2.889452e-01 
1.408400e+01 2.878572e-01 
1.408500e+01 2.867645e-01 
1.408600e+01 2.856672e-01 
1.408700e+01 2.845653e-01 
1.408800e+01 2.834588e-01 
1.408900e+01 2.823476e-01 
1.409000e+01 2.812318e-01 
1.409100e+01 2.801114e-01 
1.409200e+01 2.789864e-01 
1.409300e+01 2.778568e-01 
1.409400e+01 2.767226e-01 
1.409500e+01 2.755838e-01 
1.409600e+01 2.744405e-01 
1.409700e+01 2.732925e-01 
1.409800e+01 2.721400e-01 
1.409900e+01 2.709829e-01 
1.410000e+01 2.698212e-01 
1.410100e+01 2.686550e-01 
1.410200e+01 2.674842e-01 
1.410300e+01 2.663089e-01 
1.410400e+01 2.651290e-01 
1.410500e+01 2.639446e-01 
1.410600e+01 2.627556e-01 
1.410700e+01 2.615621e-01 
1.410800e+01 2.603641e-01 
1.410900e+01 2.591616e-01 
1.411000e+01 2.579546e-01 
1.411100e+01 2.567430e-01 
1.411200e+01 2.555270e-01 
1.411300e+01 2.543065e-01 
1.411400e+01 2.530815e-01 
1.411500e+01 2.518520e-01 
1.411600e+01 2.506180e-01 
1.411700e+01 2.493796e-01 
1.411800e+01 2.481367e-01 
1.411900e+01 2.468893e-01 
1.412000e+01 2.456376e-01 
1.412100e+01 2.443813e-01 
1.412200e+01 2.431206e-01 
1.412300e+01 2.418555e-01 
1.412400e+01 2.405860e-01 
1.412500e+01 2.393121e-01 
1.412600e+01 2.380337e-01 
1.412700e+01 2.367510e-01 
1.412800e+01 2.354639e-01 
1.412900e+01 2.341723e-01 
1.413000e+01 2.328764e-01 
1.413100e+01 2.315762e-01 
1.413200e+01 2.302715e-01 
1.413300e+01 2.289625e-01 
1.413400e+01 2.276492e-01 
1.413500e+01 2.263315e-01 
1.413600e+01 2.250094e-01 
1.413700e+01 2.236831e-01 
1.413800e+01 2.223524e-01 
1.413900e+01 2.210174e-01 
1.414000e+01 2.196781e-01 
1.414100e+01 2.183345e-01 
1.414200e+01 2.169867e-01 
1.414300e+01 2.156345e-01 
1.414400e+01 2.142781e-01 
1.414500e+01 2.129174e-01 
1.414600e+01 2.115524e-01 
1.414700e+01 2.101832e-01 
1.414800e+01 2.088098e-01 
1.414900e+01 2.074321e-01 
1.415000e+01 2.060502e-01 
1.415100e+01 2.046641e-01 
1.415200e+01 2.032738e-01 
1.415300e+01 2.018793e-01 
1.415400e+01 2.004806e-01 
1.415500e+01 1.990777e-01 
1.415600e+01 1.976706e-01 
1.415700e+01 1.962594e-01 
1.415800e+01 1.948440e-01 
1.415900e+01 1.934245e-01 
1.416000e+01 1.920009e-01 
1.416100e+01 1.905731e-01 
1.416200e+01 1.891412e-01 
1.416300e+01 1.877052e-01 
1.416400e+01 1.862651e-01 
1.416500e+01 1.848209e-01 
1.416600e+01 1.833726e-01 
1.416700e+01 1.819203e-01 
1.416800e+01 1.804639e-01 
1.416900e+01 1.790034e-01 
1.417000e+01 1.775389e-01 
1.417100e+01 1.760704e-01 
1.417200e+01 1.745978e-01 
1.417300e+01 1.731213e-01 
1.417400e+01 1.716407e-01 
1.417500e+01 1.701561e-01 
1.417600e+01 1.686676e-01 
1.417700e+01 1.671751e-01 
1.417800e+01 1.656786e-01 
1.417900e+01 1.641781e-01 
1.418000e+01 1.626738e-01 
1.418100e+01 1.611655e-01 
1.418200e+01 1.596532e-01 
1.418300e+01 1.581371e-01 
1.418400e+01 1.566171e-01 
1.418500e+01 1.550931e-01 
1.418600e+01 1.535653e-01 
1.418700e+01 1.520337e-01 
1.418800e+01 1.504981e-01 
1.418900e+01 1.489588e-01 
1.419000e+01 1.474156e-01 
1.419100e+01 1.458685e-01 
1.419200e+01 1.443177e-01 
1.419300e+01 1.427630e-01 
1.419400e+01 1.412046e-01 
1.419500e+01 1.396423e-01 
1.419600e+01 1.380763e-01 
1.419700e+01 1.365066e-01 
1.419800e+01 1.349331e-01 
1.419900e+01 1.333559e-01 
1.420000e+01 1.317749e-01 
1.420100e+01 1.301902e-01 
1.420200e+01 1.286019e-01 
1.420300e+01 1.270098e-01 
1.420400e+01 1.254141e-01 
1.420500e+01 1.238147e-01 
1.420600e+01 1.222116e-01 
1.420700e+01 1.206049e-01 
1.420800e+01 1.189946e-01 
1.420900e+01 1.173807e-01 
1.421000e+01 1.157631e-01 
1.421100e+01 1.141420e-01 
1.421200e+01 1.125173e-01 
1.421300e+01 1.108890e-01 
1.421400e+01 1.092571e-01 
1.421500e+01 1.076217e-01 
1.421600e+01 1.059828e-01 
1.421700e+01 1.043404e-01 
1.421800e+01 1.026944e-01 
1.421900e+01 1.010450e-01 
1.422000e+01 9.939209e-02 
1.422100e+01 9.773570e-02 
1.422200e+01 9.607586e-02 
1.422300e+01 9.441257e-02 
1.422400e+01 9.274586e-02 
1.422500e+01 9.107572e-02 
1.422600e+01 8.940219e-02 
1.422700e+01 8.772526e-02 
1.422800e+01 8.604496e-02 
1.422900e+01 8.436129e-02 
1.423000e+01 8.267427e-02 
1.423100e+01 8.098391e-02 
1.423200e+01 7.929023e-02 
1.423300e+01 7.759324e-02 
1.423400e+01 7.589295e-02 
1.423500e+01 7.418937e-02 
1.423600e+01 7.248253e-02 
1.423700e+01 7.077243e-02 
1.423800e+01 6.905908e-02 
1.423900e+01 6.734251e-02 
1.424000e+01 6.562272e-02 
1.424100e+01 6.389973e-02 
1.424200e+01 6.217355e-02 
1.424300e+01 6.044420e-02 
1.424400e+01 5.871169e-02 
1.424500e+01 5.697603e-02 
1.424600e+01 5.523725e-02 
1.424700e+01 5.349534e-02 
1.424800e+01 5.175033e-02 
1.424900e+01 5.000224e-02 
1.425000e+01 4.825106e-02 
1.425100e+01 4.649683e-02 
1.425200e+01 4.473956e-02 
1.425300e+01 4.297925e-02 
1.425400e+01 4.121593e-02 
1.425500e+01 3.944960e-02 
1.425600e+01 3.768029e-02 
1.425700e+01 3.590801e-02 
1.425800e+01 3.413277e-02 
1.425900e+01 3.235458e-02 
1.426000e+01 3.057347e-02 
1.426100e+01 2.878945e-02 
1.426200e+01 2.700253e-02 
1.426300e+01 2.521273e-02 
1.426400e+01 2.342006e-02 
1.426500e+01 2.162453e-02 
1.426600e+01 1.982617e-02 
1.426700e+01 1.802499e-02 
1.426800e+01 1.622101e-02 
1.426900e+01 1.441423e-02 
1.427000e+01 1.260467e-02 
1.427100e+01 1.079236e-02 
1.427200e+01 8.977299e-03 
1.427300e+01 7.159512e-03 
1.427400e+01 5.339011e-03 
1.427500e+01 3.515813e-03 
1.427600e+01 1.689933e-03 
1.427700e+01 -1.386136e-04 
1.427800e+01 -1.969810e-03 
1.427900e+01 -3.803641e-03 
1.428000e+01 -5.640090e-03 
1.428100e+01 -7.479141e-03 
1.428200e+01 -9.320778e-03 
1.428300e+01 -1.116499e-02 
1.428400e+01 -1.301175e-02 
1.428500e+01 -1.486105e-02 
1.428600e+01 -1.671287e-02 
1.428700e+01 -1.856720e-02 
1.428800e+01 -2.042401e-02 
1.428900e+01 -2.228330e-02 
1.429000e+01 -2.414504e-02 
1.429100e+01 -2.600923e-02 
1.429200e+01 -2.787583e-02 
1.429300e+01 -2.974485e-02 
1.429400e+01 -3.161625e-02 
1.429500e+01 -3.349003e-02 
1.429600e+01 -3.536616e-02 
1.429700e+01 -3.724463e-02 
1.429800e+01 -3.912543e-02 
1.429900e+01 -4.100853e-02 
1.430000e+01 -4.289392e-02 
1.430100e+01 -4.478158e-02 
1.430200e+01 -4.667150e-02 
1.430300e+01 -4.856365e-02 
1.430400e+01 -5.045803e-02 
1.430500e+01 -5.235461e-02 
1.430600e+01 -5.425337e-02 
1.430700e+01 -5.615431e-02 
1.430800e+01 -5.805739e-02 
1.430900e+01 -5.996262e-02 
1.431000e+01 -6.186996e-02 
1.431100e+01 -6.377939e-02 
1.431200e+01 -6.569092e-02 
1.431300e+01 -6.760450e-02 
1.431400e+01 -6.952013e-02 
1.431500e+01 -7.143780e-02 
1.431600e+01 -7.335747e-02 
1.431700e+01 -7.527914e-02 
1.431800e+01 -7.720279e-02 
1.431900e+01 -7.912839e-02 
1.432000e+01 -8.105593e-02 
1.432100e+01 -8.298540e-02 
1.432200e+01 -8.491677e-02 
1.432300e+01 -8.685003e-02 
1.432400e+01 -8.878516e-02 
1.432500e+01 -9.072214e-02 
1.432600e+01 -9.266096e-02 
1.432700e+01 -9.460159e-02 
1.432800e+01 -9.654401e-02 
1.432900e+01 -9.848821e-02 
1.433000e+01 -1.004342e-01 
1.433100e+01 -1.023819e-01 
1.433200e+01 -1.043313e-01 
1.433300e+01 -1.062824e-01 
1.433400e+01 -1.082353e-01 
1.433500e+01 -1.101898e-01 
1.433600e+01 -1.121459e-01 
1.433700e+01 -1.141037e-01 
1.433800e+01 -1.160630e-01 
1.433900e+01 -1.180240e-01 
1.434000e+01 -1.199866e-01 
1.434100e+01 -1.219507e-01 
1.434200e+01 -1.239163e-01 
1.434300e+01 -1.258835e-01 
1.434400e+01 -1.278522e-01 
1.434500e+01 -1.298223e-01 
1.434600e+01 -1.317939e-01 
1.434700e+01 -1.337670e-01 
1.434800e+01 -1.357414e-01 
1.434900e+01 -1.377173e-01 
1.435000e+01 -1.396946e-01 
1.435100e+01 -1.416732e-01 
1.435200e+01 -1.436532e-01 
1.435300e+01 -1.456345e-01 
1.435400e+01 -1.476172e-01 
1.435500e+01 -1.496011e-01 
1.435600e+01 -1.515863e-01 
1.435700e+01 -1.535727e-01 
1.435800e+01 -1.555604e-01 
1.435900e+01 -1.575493e-01 
1.436000e+01 -1.595393e-01 
1.436100e+01 -1.615306e-01 
1.436200e+01 -1.635230e-01 
1.436300e+01 -1.655165e-01 
1.436400e+01 -1.675112e-01 
1.436500e+01 -1.695070e-01 
1.436600e+01 -1.715038e-01 
1.436700e+01 -1.735017e-01 
1.436800e+01 -1.755006e-01 
1.436900e+01 -1.775005e-01 
1.437000e+01 -1.795015e-01 
1.437100e+01 -1.815034e-01 
1.437200e+01 -1.835063e-01 
1.437300e+01 -1.855101e-01 
1.437400e+01 -1.875148e-01 
1.437500e+01 -1.895205e-01 
1.437600e+01 -1.915270e-01 
1.437700e+01 -1.935344e-01 
1.437800e+01 -1.955426e-01 
1.437900e+01 -1.975516e-01 
1.438000e+01 -1.995614e-01 
1.438100e+01 -2.015720e-01 
1.438200e+01 -2.035834e-01 
1.438300e+01 -2.055955e-01 
1.438400e+01 -2.076083e-01 
1.438500e+01 -2.096218e-01 
1.438600e+01 -2.116360e-01 
1.438700e+01 -2.136509e-01 
1.438800e+01 -2.156663e-01 
1.438900e+01 -2.176824e-01 
1.439000e+01 -2.196991e-01 
1.439100e+01 -2.217164e-01 
1.439200e+01 -2.237342e-01 
1.439300e+01 -2.257526e-01 
1.439400e+01 -2.277715e-01 
1.439500e+01 -2.297908e-01 
1.439600e+01 -2.318107e-01 
1.439700e+01 -2.338310e-01 
1.439800e+01 -2.358517e-01 
1.439900e+01 -2.378728e-01 
1.440000e+01 -2.398944e-01 
1.440100e+01 -2.419163e-01 
1.440200e+01 -2.439385e-01 
1.440300e+01 -2.459611e-01 
1.440400e+01 -2.479840e-01 
1.440500e+01 -2.500071e-01 
1.440600e+01 -2.520306e-01 
1.440700e+01 -2.540542e-01 
1.440800e+01 -2.560781e-01 
1.440900e+01 -2.581023e-01 
1.441000e+01 -2.601265e-01 
1.441100e+01 -2.621510e-01 
1.441200e+01 -2.641756e-01 
1.441300e+01 -2.662003e-01 
1.441400e+01 -2.682251e-01 
1.441500e+01 -2.702500e-01 
1.441600e+01 -2.722749e-01 
1.441700e+01 -2.742999e-01 
1.441800e+01 -2.763249e-01 
1.441900e+01 -2.783499e-01 
1.442000e+01 -2.803748e-01 
1.442100e+01 -2.823997e-01 
1.442200e+01 -2.844245e-01 
1.442300e+01 -2.864493e-01 
1.442400e+01 -2.884739e-01 
1.442500e+01 -2.904984e-01 
1.442600e+01 -2.925227e-01 
1.442700e+01 -2.945469e-01 
1.442800e+01 -2.965709e-01 
1.442900e+01 -2.985946e-01 
1.443000e+01 -3.006181e-01 
1.443100e+01 -3.026413e-01 
1.443200e+01 -3.046643e-01 
1.443300e+01 -3.066869e-01 
1.443400e+01 -3.087093e-01 
1.443500e+01 -3.107312e-01 
1.443600e+01 -3.127528e-01 
1.443700e+01 -3.147740e-01 
1.443800e+01 -3.167948e-01 
1.443900e+01 -3.188152e-01 
1.444000e+01 -3.208351e-01 
1.444100e+01 -3.228546e-01 
1.444200e+01 -3.248735e-01 
1.444300e+01 -3.268919e-01 
1.444400e+01 -3.289098e-01 
1.444500e+01 -3.309271e-01 
1.444600e+01 -3.329438e-01 
1.444700e+01 -3.349599e-01 
1.444800e+01 -3.369754e-01 
1.444900e+01 -3.389903e-01 
1.445000e+01 -3.410044e-01 
1.445100e+01 -3.430179e-01 
1.445200e+01 -3.450306e-01 
1.445300e+01 -3.470427e-01 
1.445400e+01 -3.490539e-01 
1.445500e+01 -3.510644e-01 
1.445600e+01 -3.530741e-01 
1.445700e+01 -3.550829e-01 
1.445800e+01 -3.570909e-01 
1.445900e+01 -3.590981e-01 
1.446000e+01 -3.611043e-01 
1.446100e+01 -3.631097e-01 
1.446200e+01 -3.651141e-01 
1.446300e+01 -3.671175e-01 
1.446400e+01 -3.691200e-01 
1.446500e+01 -3.711215e-01 
1.446600e+01 -3.731219e-01 
1.446700e+01 -3.751213e-01 
1.446800e+01 -3.771197e-01 
1.446900e+01 -3.791169e-01 
1.447000e+01 -3.811131e-01 
1.447100e+01 -3.831081e-01 
1.447200e+01 -3.851020e-01 
1.447300e+01 -3.870947e-01 
1.447400e+01 -3.890862e-01 
1.447500e+01 -3.910764e-01 
1.447600e+01 -3.930655e-01 
1.447700e+01 -3.950532e-01 
1.447800e+01 -3.970397e-01 
1.447900e+01 -3.990249e-01 
1.448000e+01 -4.010088e-01 
1.448100e+01 -4.029913e-01 
1.448200e+01 -4.049724e-01 
1.448300e+01 -4.069522e-01 
1.448400e+01 -4.089305e-01 
1.448500e+01 -4.109074e-01 
1.448600e+01 -4.128828e-01 
1.448700e+01 -4.148567e-01 
1.448800e+01 -4.168292e-01 
1.448900e+01 -4.188001e-01 
1.449000e+01 -4.207694e-01 
1.449100e+01 -4.227372e-01 
1.449200e+01 -4.247034e-01 
1.449300e+01 -4.266680e-01 
1.449400e+01 -4.286310e-01 
1.449500e+01 -4.305923e-01 
1.449600e+01 -4.325519e-01 
1.449700e+01 -4.345098e-01 
1.449800e+01 -4.364660e-01 
1.449900e+01 -4.384204e-01 
1.450000e+01 -4.403731e-01 
1.450100e+01 -4.423239e-01 
1.450200e+01 -4.442730e-01 
1.450300e+01 -4.462202e-01 
1.450400e+01 -4.481656e-01 
1.450500e+01 -4.501091e-01 
1.450600e+01 -4.520507e-01 
1.450700e+01 -4.539903e-01 
1.450800e+01 -4.559280e-01 
1.450900e+01 -4.578638e-01 
1.451000e+01 -4.597975e-01 
1.451100e+01 -4.617293e-01 
1.451200e+01 -4.636590e-01 
1.451300e+01 -4.655867e-01 
1.451400e+01 -4.675122e-01 
1.451500e+01 -4.694357e-01 
1.451600e+01 -4.713571e-01 
1.451700e+01 -4.732763e-01 
1.451800e+01 -4.751933e-01 
1.451900e+01 -4.771082e-01 
1.452000e+01 -4.790208e-01 
1.452100e+01 -4.809312e-01 
1.452200e+01 -4.828394e-01 
1.452300e+01 -4.847453e-01 
1.452400e+01 -4.866489e-01 
1.452500e+01 -4.885501e-01 
1.452600e+01 -4.904491e-01 
1.452700e+01 -4.923456e-01 
1.452800e+01 -4.942398e-01 
1.452900e+01 -4.961316e-01 
1.453000e+01 -4.980209e-01 
1.453100e+01 -4.999078e-01 
1.453200e+01 -5.017922e-01 
1.453300e+01 -5.036741e-01 
1.453400e+01 -5.055535e-01 
1.453500e+01 -5.074303e-01 
1.453600e+01 -5.093046e-01 
1.453700e+01 -5.111763e-01 
1.453800e+01 -5.130454e-01 
1.453900e+01 -5.149119e-01 
1.454000e+01 -5.167757e-01 
1.454100e+01 -5.186368e-01 
1.454200e+01 -5.204953e-01 
1.454300e+01 -5.223510e-01 
1.454400e+01 -5.242040e-01 
1.454500e+01 -5.260543e-01 
1.454600e+01 -5.279018e-01 
1.454700e+01 -5.297464e-01 
1.454800e+01 -5.315882e-01 
1.454900e+01 -5.334272e-01 
1.455000e+01 -5.352634e-01 
1.455100e+01 -5.370966e-01 
1.455200e+01 -5.389269e-01 
1.455300e+01 -5.407543e-01 
1.455400e+01 -5.425787e-01 
1.455500e+01 -5.444002e-01 
1.455600e+01 -5.462187e-01 
1.455700e+01 -5.480341e-01 
1.455800e+01 -5.498465e-01 
1.455900e+01 -5.516558e-01 
1.456000e+01 -5.534621e-01 
1.456100e+01 -5.552652e-01 
1.456200e+01 -5.570652e-01 
1.456300e+01 -5.588621e-01 
1.456400e+01 -5.606558e-01 
1.456500e+01 -5.624463e-01 
1.456600e+01 -5.642336e-01 
1.456700e+01 -5.660176e-01 
1.456800e+01 -5.677984e-01 
1.456900e+01 -5.695759e-01 
1.457000e+01 -5.713501e-01 
1.457100e+01 -5.731210e-01 
1.457200e+01 -5.748886e-01 
1.457300e+01 -5.766528e-01 
1.457400e+01 -5.784136e-01 
1.457500e+01 -5.801710e-01 
1.457600e+01 -5.819249e-01 
1.457700e+01 -5.836754e-01 
1.457800e+01 -5.854225e-01 
1.457900e+01 -5.871660e-01 
1.458000e+01 -5.889061e-01 
1.458100e+01 -5.906426e-01 
1.458200e+01 -5.923755e-01 
1.458300e+01 -5.941049e-01 
1.458400e+01 -5.958307e-01 
1.458500e+01 -5.975528e-01 
1.458600e+01 -5.992713e-01 
1.458700e+01 -6.009862e-01 
1.458800e+01 -6.026974e-01 
1.458900e+01 -6.044048e-01 
1.459000e+01 -6.061086e-01 
1.459100e+01 -6.078086e-01 
1.459200e+01 -6.095048e-01 
1.459300e+01 -6.111972e-01 
1.459400e+01 -6.128859e-01 
1.459500e+01 -6.145707e-01 
1.459600e+01 -6.162516e-01 
1.459700e+01 -6.179287e-01 
1.459800e+01 -6.196019e-01 
1.459900e+01 -6.212711e-01 
1.460000e+01 -6.229365e-01 
1.460100e+01 -6.245979e-01 
1.460200e+01 -6.262553e-01 
1.460300e+01 -6.279087e-01 
1.460400e+01 -6.295581e-01 
1.460500e+01 -6.312035e-01 
1.460600e+01 -6.328448e-01 
1.460700e+01 -6.344820e-01 
1.460800e+01 -6.361151e-01 
1.460900e+01 -6.377441e-01 
1.461000e+01 -6.393690e-01 
1.461100e+01 -6.409897e-01 
1.461200e+01 -6.426062e-01 
1.461300e+01 -6.442186e-01 
1.461400e+01 -6.458267e-01 
1.461500e+01 -6.474305e-01 
1.461600e+01 -6.490301e-01 
1.461700e+01 -6.506255e-01 
1.461800e+01 -6.522165e-01 
1.461900e+01 -6.538032e-01 
1.462000e+01 -6.553855e-01 
1.462100e+01 -6.569635e-01 
1.462200e+01 -6.585371e-01 
1.462300e+01 -6.601063e-01 
1.462400e+01 -6.616711e-01 
1.462500e+01 -6.632314e-01 
1.462600e+01 -6.647873e-01 
1.462700e+01 -6.663387e-01 
1.462800e+01 -6.678856e-01 
1.462900e+01 -6.694280e-01 
1.463000e+01 -6.709658e-01 
1.463100e+01 -6.724990e-01 
1.463200e+01 -6.740277e-01 
1.463300e+01 -6.755518e-01 
1.463400e+01 -6.770712e-01 
1.463500e+01 -6.785861e-01 
1.463600e+01 -6.800962e-01 
1.463700e+01 -6.816017e-01 
1.463800e+01 -6.831025e-01 
1.463900e+01 -6.845985e-01 
1.464000e+01 -6.860898e-01 
1.464100e+01 -6.875764e-01 
1.464200e+01 -6.890582e-01 
1.464300e+01 -6.905351e-01 
1.464400e+01 -6.920073e-01 
1.464500e+01 -6.934746e-01 
1.464600e+01 -6.949371e-01 
1.464700e+01 -6.963947e-01 
1.464800e+01 -6.978474e-01 
1.464900e+01 -6.992952e-01 
1.465000e+01 -7.007381e-01 
1.465100e+01 -7.021760e-01 
1.465200e+01 -7.036089e-01 
1.465300e+01 -7.050369e-01 
1.465400e+01 -7.064598e-01 
1.465500e+01 -7.078777e-01 
1.465600e+01 -7.092906e-01 
1.465700e+01 -7.106984e-01 
1.465800e+01 -7.121011e-01 
1.465900e+01 -7.134988e-01 
1.466000e+01 -7.148913e-01 
1.466100e+01 -7.162786e-01 
1.466200e+01 -7.176608e-01 
1.466300e+01 -7.190379e-01 
1.466400e+01 -7.204097e-01 
1.466500e+01 -7.217764e-01 
1.466600e+01 -7.231378e-01 
1.466700e+01 -7.244939e-01 
1.466800e+01 -7.258448e-01 
1.466900e+01 -7.271904e-01 
1.467000e+01 -7.285307e-01 
1.467100e+01 -7.298656e-01 
1.467200e+01 -7.311953e-01 
1.467300e+01 -7.325195e-01 
1.467400e+01 -7.338384e-01 
1.467500e+01 -7.351519e-01 
1.467600e+01 -7.364600e-01 
1.467700e+01 -7.377627e-01 
1.467800e+01 -7.390599e-01 
1.467900e+01 -7.403516e-01 
1.468000e+01 -7.416379e-01 
1.468100e+01 -7.429186e-01 
1.468200e+01 -7.441939e-01 
1.468300e+01 -7.454636e-01 
1.468400e+01 -7.467277e-01 
1.468500e+01 -7.479863e-01 
1.468600e+01 -7.492393e-01 
1.468700e+01 -7.504867e-01 
1.468800e+01 -7.517284e-01 
1.468900e+01 -7.529645e-01 
1.469000e+01 -7.541950e-01 
1.469100e+01 -7.554198e-01 
1.469200e+01 -7.566388e-01 
1.469300e+01 -7.578522e-01 
1.469400e+01 -7.590599e-01 
1.469500e+01 -7.602618e-01 
1.469600e+01 -7.614579e-01 
1.469700e+01 -7.626483e-01 
1.469800e+01 -7.638329e-01 
1.469900e+01 -7.650116e-01 
1.470000e+01 -7.661846e-01 
1.470100e+01 -7.673517e-01 
1.470200e+01 -7.685129e-01 
1.470300e+01 -7.696682e-01 
1.470400e+01 -7.708177e-01 
1.470500e+01 -7.719612e-01 
1.470600e+01 -7.730989e-01 
1.470700e+01 -7.742305e-01 
1.470800e+01 -7.753562e-01 
1.470900e+01 -7.764760e-01 
1.471000e+01 -7.775897e-01 
1.471100e+01 -7.786975e-01 
1.471200e+01 -7.797992e-01 
1.471300e+01 -7.808948e-01 
1.471400e+01 -7.819845e-01 
1.471500e+01 -7.830680e-01 
1.471600e+01 -7.841455e-01 
1.471700e+01 -7.852168e-01 
1.471800e+01 -7.862820e-01 
1.471900e+01 -7.873411e-01 
1.472000e+01 -7.883941e-01 
1.472100e+01 -7.894408e-01 
1.472200e+01 -7.904814e-01 
1.472300e+01 -7.915158e-01 
1.472400e+01 -7.925440e-01 
1.472500e+01 -7.935660e-01 
1.472600e+01 -7.945817e-01 
1.472700e+01 -7.955911e-01 
1.472800e+01 -7.965943e-01 
1.472900e+01 -7.975912e-01 
1.473000e+01 -7.985818e-01 
1.473100e+01 -7.995660e-01 
1.473200e+01 -8.005440e-01 
1.473300e+01 -8.015155e-01 
1.473400e+01 -8.024808e-01 
1.473500e+01 -8.034396e-01 
1.473600e+01 -8.043920e-01 
1.473700e+01 -8.053381e-01 
1.473800e+01 -8.062777e-01 
1.473900e+01 -8.072109e-01 
1.474000e+01 -8.081376e-01 
1.474100e+01 -8.090578e-01 
1.474200e+01 -8.099716e-01 
1.474300e+01 -8.108789e-01 
1.474400e+01 -8.117797e-01 
1.474500e+01 -8.126739e-01 
1.474600e+01 -8.135617e-01 
1.474700e+01 -8.144428e-01 
1.474800e+01 -8.153174e-01 
1.474900e+01 -8.161854e-01 
1.475000e+01 -8.170469e-01 
1.475100e+01 -8.179017e-01 
1.475200e+01 -8.187499e-01 
1.475300e+01 -8.195915e-01 
1.475400e+01 -8.204264e-01 
1.475500e+01 -8.212547e-01 
1.475600e+01 -8.220763e-01 
1.475700e+01 -8.228912e-01 
1.475800e+01 -8.236994e-01 
1.475900e+01 -8.245009e-01 
1.476000e+01 -8.252956e-01 
1.476100e+01 -8.260837e-01 
1.476200e+01 -8.268649e-01 
1.476300e+01 -8.276394e-01 
1.476400e+01 -8.284072e-01 
1.476500e+01 -8.291681e-01 
1.476600e+01 -8.299222e-01 
1.476700e+01 -8.306695e-01 
1.476800e+01 -8.314100e-01 
1.476900e+01 -8.321437e-01 
1.477000e+01 -8.328705e-01 
1.477100e+01 -8.335904e-01 
1.477200e+01 -8.343034e-01 
1.477300e+01 -8.350096e-01 
1.477400e+01 -8.357088e-01 
1.477500e+01 -8.364012e-01 
1.477600e+01 -8.370866e-01 
1.477700e+01 -8.377650e-01 
1.477800e+01 -8.384365e-01 
1.477900e+01 -8.391011e-01 
1.478000e+01 -8.397587e-01 
1.478100e+01 -8.404093e-01 
1.478200e+01 -8.410528e-01 
1.478300e+01 -8.416894e-01 
1.478400e+01 -8.423190e-01 
1.478500e+01 -8.429415e-01 
1.478600e+01 -8.435570e-01 
1.478700e+01 -8.441654e-01 
1.478800e+01 -8.447668e-01 
1.478900e+01 -8.453610e-01 
1.479000e+01 -8.459482e-01 
1.479100e+01 -8.465283e-01 
1.479200e+01 -8.471013e-01 
1.479300e+01 -8.476671e-01 
1.479400e+01 -8.482258e-01 
1.479500e+01 -8.487774e-01 
1.479600e+01 -8.493218e-01 
1.479700e+01 -8.498591e-01 
1.479800e+01 -8.503892e-01 
1.479900e+01 -8.509121e-01 
1.480000e+01 -8.514278e-01 
1.480100e+01 -8.519363e-01 
1.480200e+01 -8.524375e-01 
1.480300e+01 -8.529316e-01 
1.480400e+01 -8.534184e-01 
1.480500e+01 -8.538980e-01 
1.480600e+01 -8.543703e-01 
1.480700e+01 -8.548353e-01 
1.480800e+01 -8.552931e-01 
1.480900e+01 -8.557436e-01 
1.481000e+01 -8.561868e-01 
1.481100e+01 -8.566226e-01 
1.481200e+01 -8.570512e-01 
1.481300e+01 -8.574724e-01 
1.481400e+01 -8.578863e-01 
1.481500e+01 -8.582929e-01 
1.481600e+01 -8.586921e-01 
1.481700e+01 -8.590840e-01 
1.481800e+01 -8.594685e-01 
1.481900e+01 -8.598456e-01 
1.482000e+01 -8.602153e-01 
1.482100e+01 -8.605776e-01 
1.482200e+01 -8.609325e-01 
1.482300e+01 -8.612800e-01 
1.482400e+01 -8.616201e-01 
1.482500e+01 -8.619527e-01 
1.482600e+01 -8.622780e-01 
1.482700e+01 -8.625957e-01 
1.482800e+01 -8.629060e-01 
1.482900e+01 -8.632089e-01 
1.483000e+01 -8.635042e-01 
1.483100e+01 -8.637921e-01 
1.483200e+01 -8.640725e-01 
1.483300e+01 -8.643454e-01 
1.483400e+01 -8.646108e-01 
1.483500e+01 -8.648687e-01 
1.483600e+01 -8.651191e-01 
1.483700e+01 -8.653620e-01 
1.483800e+01 -8.655973e-01 
1.483900e+01 -8.658250e-01 
1.484000e+01 -8.660453e-01 
1.484100e+01 -8.662579e-01 
1.484200e+01 -8.664631e-01 
1.484300e+01 -8.666606e-01 
1.484400e+01 -8.668506e-01 
1.484500e+01 -8.670329e-01 
1.484600e+01 -8.672077e-01 
1.484700e+01 -8.673749e-01 
1.484800e+01 -8.675345e-01 
1.484900e+01 -8.676865e-01 
1.485000e+01 -8.678308e-01 
1.485100e+01 -8.679676e-01 
1.485200e+01 -8.680967e-01 
1.485300e+01 -8.682181e-01 
1.485400e+01 -8.683320e-01 
1.485500e+01 -8.684382e-01 
1.485600e+01 -8.685367e-01 
1.485700e+01 -8.686276e-01 
1.485800e+01 -8.687108e-01 
1.485900e+01 -8.687863e-01 
1.486000e+01 -8.688541e-01 
1.486100e+01 -8.689143e-01 
1.486200e+01 -8.689668e-01 
1.486300e+01 -8.690116e-01 
1.486400e+01 -8.690487e-01 
1.486500e+01 -8.690781e-01 
1.486600e+01 -8.690997e-01 
1.486700e+01 -8.691137e-01 
1.486800e+01 -8.691199e-01 
1.486900e+01 -8.691184e-01 
1.487000e+01 -8.691092e-01 
1.487100e+01 -8.690923e-01 
1.487200e+01 -8.690676e-01 
1.487300e+01 -8.690352e-01 
1.487400e+01 -8.689950e-01 
1.487500e+01 -8.689471e-01 
1.487600e+01 -8.688914e-01 
1.487700e+01 -8.688279e-01 
1.487800e+01 -8.687567e-01 
1.487900e+01 -8.686777e-01 
1.488000e+01 -8.685910e-01 
1.488100e+01 -8.684964e-01 
1.488200e+01 -8.683941e-01 
1.488300e+01 -8.682840e-01 
1.488400e+01 -8.681661e-01 
1.488500e+01 -8.680405e-01 
1.488600e+01 -8.679070e-01 
1.488700e+01 -8.677657e-01 
1.488800e+01 -8.676166e-01 
1.488900e+01 -8.674597e-01 
1.489000e+01 -8.672951e-01 
1.489100e+01 -8.671225e-01 
1.489200e+01 -8.669422e-01 
1.489300e+01 -8.667541e-01 
1.489400e+01 -8.665581e-01 
1.489500e+01 -8.663543e-01 
1.489600e+01 -8.661427e-01 
1.489700e+01 -8.659233e-01 
1.489800e+01 -8.656960e-01 
1.489900e+01 -8.654609e-01 
1.490000e+01 -8.652180e-01 
1.490100e+01 -8.649672e-01 
1.490200e+01 -8.647086e-01 
1.490300e+01 -8.644421e-01 
1.490400e+01 -8.641678e-01 
1.490500e+01 -8.638857e-01 
1.490600e+01 -8.635957e-01 
1.490700e+01 -8.632978e-01 
1.490800e+01 -8.629921e-01 
1.490900e+01 -8.626786e-01 
1.491000e+01 -8.623572e-01 
1.491100e+01 -8.620279e-01 
1.491200e+01 -8.616908e-01 
1.491300e+01 -8.613458e-01 
1.491400e+01 -8.609929e-01 
1.491500e+01 -8.606322e-01 
1.491600e+01 -8.602637e-01 
1.491700e+01 -8.598873e-01 
1.491800e+01 -8.595030e-01 
1.491900e+01 -8.591108e-01 
1.492000e+01 -8.587108e-01 
1.492100e+01 -8.583029e-01 
1.492200e+01 -8.578872e-01 
1.492300e+01 -8.574635e-01 
1.492400e+01 -8.570321e-01 
1.492500e+01 -8.565927e-01 
1.492600e+01 -8.561455e-01 
1.492700e+01 -8.556904e-01 
1.492800e+01 -8.552275e-01 
1.492900e+01 -8.547567e-01 
1.493000e+01 -8.542780e-01 
1.493100e+01 -8.537914e-01 
1.493200e+01 -8.532970e-01 
1.493300e+01 -8.527947e-01 
1.493400e+01 -8.522846e-01 
1.493500e+01 -8.517666e-01 
1.493600e+01 -8.512407e-01 
1.493700e+01 -8.507070e-01 
1.493800e+01 -8.501654e-01 
1.493900e+01 -8.496160e-01 
1.494000e+01 -8.490587e-01 
1.494100e+01 -8.484935e-01 
1.494200e+01 -8.479205e-01 
1.494300e+01 -8.473396e-01 
1.494400e+01 -8.467509e-01 
1.494500e+01 -8.461543e-01 
1.494600e+01 -8.455499e-01 
1.494700e+01 -8.449376e-01 
1.494800e+01 -8.443175e-01 
1.494900e+01 -8.436895e-01 
1.495000e+01 -8.430537e-01 
1.495100e+01 -8.424100e-01 
1.495200e+01 -8.417585e-01 
1.495300e+01 -8.410992e-01 
1.495400e+01 -8.404321e-01 
1.495500e+01 -8.397571e-01 
1.495600e+01 -8.390742e-01 
1.495700e+01 -8.383836e-01 
1.495800e+01 -8.376851e-01 
1.495900e+01 -8.369788e-01 
1.496000e+01 -8.362647e-01 
1.496100e+01 -8.355428e-01 
1.496200e+01 -8.348131e-01 
1.496300e+01 -8.340755e-01 
1.496400e+01 -8.333302e-01 
1.496500e+01 -8.325770e-01 
1.496600e+01 -8.318161e-01 
1.496700e+01 -8.310473e-01 
1.496800e+01 -8.302708e-01 
1.496900e+01 -8.294865e-01 
1.497000e+01 -8.286944e-01 
1.497100e+01 -8.278945e-01 
1.497200e+01 -8.270868e-01 
1.497300e+01 -8.262714e-01 
1.497400e+01 -8.254482e-01 
1.497500e+01 -8.246172e-01 
1.497600e+01 -8.237785e-01 
1.497700e+01 -8.229320e-01 
1.497800e+01 -8.220778e-01 
1.497900e+01 -8.212158e-01 
1.498000e+01 -8.203461e-01 
1.498100e+01 -8.194686e-01 
1.498200e+01 -8.185834e-01 
1.498300e+01 -8.176905e-01 
1.498400e+01 -8.167898e-01 
1.498500e+01 -8.158815e-01 
1.498600e+01 -8.149654e-01 
1.498700e+01 -8.140416e-01 
1.498800e+01 -8.131101e-01 
1.498900e+01 -8.121710e-01 
1.499000e+01 -8.112241e-01 
1.499100e+01 -8.102695e-01 
1.499200e+01 -8.093073e-01 
1.499300e+01 -8.083374e-01 
1.499400e+01 -8.073598e-01 
1.499500e+01 -8.063746e-01 
1.499600e+01 -8.053817e-01 
1.499700e+01 -8.043812e-01 
1.499800e+01 -8.033730e-01 
1.499900e+01 -8.023572e-01 
1.500000e+01 -8.013337e-01 
1.500100e+01 -8.003026e-01 
1.500200e+01 -7.992639e-01 
1.500300e+01 -7.982176e-01 
1.500400e+01 -7.971637e-01 
1.500500e+01 -7.961022e-01 
1.500600e+01 -7.950331e-01 
1.500700e+01 -7.939564e-01 
1.500800e+01 -7.928722e-01 
1.500900e+01 -7.917803e-01 
1.501000e+01 -7.906809e-01 
1.501100e+01 -7.895740e-01 
1.501200e+01 -7.884595e-01 
1.501300e+01 -7.873375e-01 
1.501400e+01 -7.862079e-01 
1.501500e+01 -7.850708e-01 
1.501600e+01 -7.839262e-01 
1.501700e+01 -7.827741e-01 
1.501800e+01 -7.816144e-01 
1.501900e+01 -7.804473e-01 
1.502000e+01 -7.792727e-01 
1.502100e+01 -7.780907e-01 
1.502200e+01 -7.769011e-01 
1.502300e+01 -7.757041e-01 
1.502400e+01 -7.744996e-01 
1.502500e+01 -7.732877e-01 
1.502600e+01 -7.720684e-01 
1.502700e+01 -7.708416e-01 
1.502800e+01 -7.696075e-01 
1.502900e+01 -7.683659e-01 
1.503000e+01 -7.671169e-01 
1.503100e+01 -7.658605e-01 
1.503200e+01 -7.645967e-01 
1.503300e+01 -7.633256e-01 
1.503400e+01 -7.620471e-01 
1.503500e+01 -7.607612e-01 
1.503600e+01 -7.594680e-01 
1.503700e+01 -7.581675e-01 
1.503800e+01 -7.568597e-01 
1.503900e+01 -7.555445e-01 
1.504000e+01 -7.542220e-01 
1.504100e+01 -7.528922e-01 
1.504200e+01 -7.515552e-01 
1.504300e+01 -7.502108e-01 
1.504400e+01 -7.488592e-01 
1.504500e+01 -7.475004e-01 
1.504600e+01 -7.461343e-01 
1.504700e+01 -7.447610e-01 
1.504800e+01 -7.433804e-01 
1.504900e+01 -7.419926e-01 
1.505000e+01 -7.405977e-01 
1.505100e+01 -7.391955e-01 
1.505200e+01 -7.377861e-01 
1.505300e+01 -7.363696e-01 
1.505400e+01 -7.349459e-01 
1.505500e+01 -7.335151e-01 
1.505600e+01 -7.320771e-01 
1.505700e+01 -7.306321e-01 
1.505800e+01 -7.291798e-01 
1.505900e+01 -7.277205e-01 
1.506000e+01 -7.262541e-01 
1.506100e+01 -7.247806e-01 
1.506200e+01 -7.233001e-01 
1.506300e+01 -7.218125e-01 
1.506400e+01 -7.203178e-01 
1.506500e+01 -7.188161e-01 
1.506600e+01 -7.173074e-01 
1.506700e+01 -7.157917e-01 
1.506800e+01 -7.142690e-01 
1.506900e+01 -7.127393e-01 
1.507000e+01 -7.112026e-01 
1.507100e+01 -7.096590e-01 
1.507200e+01 -7.081084e-01 
1.507300e+01 -7.065509e-01 
1.507400e+01 -7.049864e-01 
1.507500e+01 -7.034151e-01 
1.507600e+01 -7.018368e-01 
1.507700e+01 -7.002517e-01 
1.507800e+01 -6.986597e-01 
1.507900e+01 -6.970608e-01 
1.508000e+01 -6.954551e-01 
1.508100e+01 -6.938426e-01 
1.508200e+01 -6.922232e-01 
1.508300e+01 -6.905970e-01 
1.508400e+01 -6.889641e-01 
1.508500e+01 -6.873243e-01 
1.508600e+01 -6.856778e-01 
1.508700e+01 -6.840245e-01 
1.508800e+01 -6.823645e-01 
1.508900e+01 -6.806978e-01 
1.509000e+01 -6.790244e-01 
1.509100e+01 -6.773443e-01 
1.509200e+01 -6.756574e-01 
1.509300e+01 -6.739640e-01 
1.509400e+01 -6.722638e-01 
1.509500e+01 -6.705571e-01 
1.509600e+01 -6.688437e-01 
1.509700e+01 -6.671236e-01 
1.509800e+01 -6.653970e-01 
1.509900e+01 -6.636638e-01 
1.510000e+01 -6.619241e-01 
1.510100e+01 -6.601778e-01 
1.510200e+01 -6.584249e-01 
1.510300e+01 -6.566655e-01 
1.510400e+01 -6.548997e-01 
1.510500e+01 -6.531273e-01 
1.510600e+01 -6.513484e-01 
1.510700e+01 -6.495631e-01 
1.510800e+01 -6.477714e-01 
1.510900e+01 -6.459732e-01 
1.511000e+01 -6.441686e-01 
1.511100e+01 -6.423575e-01 
1.511200e+01 -6.405401e-01 
1.511300e+01 -6.387164e-01 
1.511400e+01 -6.368862e-01 
1.511500e+01 -6.350498e-01 
1.511600e+01 -6.332070e-01 
1.511700e+01 -6.313579e-01 
1.511800e+01 -6.295025e-01 
1.511900e+01 -6.276409e-01 
1.512000e+01 -6.257730e-01 
1.512100e+01 -6.238988e-01 
1.512200e+01 -6.220184e-01 
1.512300e+01 -6.201318e-01 
1.512400e+01 -6.182390e-01 
1.512500e+01 -6.163401e-01 
1.512600e+01 -6.144350e-01 
1.512700e+01 -6.125237e-01 
1.512800e+01 -6.106063e-01 
1.512900e+01 -6.086828e-01 
1.513000e+01 -6.067532e-01 
1.513100e+01 -6.048175e-01 
1.513200e+01 -6.028758e-01 
1.513300e+01 -6.009280e-01 
1.513400e+01 -5.989742e-01 
1.513500e+01 -5.970144e-01 
1.513600e+01 -5.950486e-01 
1.513700e+01 -5.930769e-01 
1.513800e+01 -5.910992e-01 
1.513900e+01 -5.891155e-01 
1.514000e+01 -5.871259e-01 
1.514100e+01 -5.851304e-01 
1.514200e+01 -5.831291e-01 
1.514300e+01 -5.811219e-01 
1.514400e+01 -5.791088e-01 
1.514500e+01 -5.770899e-01 
1.514600e+01 -5.750651e-01 
1.514700e+01 -5.730346e-01 
1.514800e+01 -5.709983e-01 
1.514900e+01 -5.689563e-01 
1.515000e+01 -5.669085e-01 
1.515100e+01 -5.648550e-01 
1.515200e+01 -5.627958e-01 
1.515300e+01 -5.607309e-01 
1.515400e+01 -5.586603e-01 
1.515500e+01 -5.565841e-01 
1.515600e+01 -5.545022e-01 
1.515700e+01 -5.524148e-01 
1.515800e+01 -5.503217e-01 
1.515900e+01 -5.482231e-01 
1.516000e+01 -5.461190e-01 
1.516100e+01 -5.440093e-01 
1.516200e+01 -5.418940e-01 
1.516300e+01 -5.397733e-01 
1.516400e+01 -5.376471e-01 
1.516500e+01 -5.355155e-01 
1.516600e+01 -5.333784e-01 
1.516700e+01 -5.312359e-01 
1.516800e+01 -5.290880e-01 
1.516900e+01 -5.269347e-01 
1.517000e+01 -5.247761e-01 
1.517100e+01 -5.226121e-01 
1.517200e+01 -5.204428e-01 
1.517300e+01 -5.182682e-01 
1.517400e+01 -5.160883e-01 
1.517500e+01 -5.139032e-01 
1.517600e+01 -5.117128e-01 
1.517700e+01 -5.095172e-01 
1.517800e+01 -5.073164e-01 
1.517900e+01 -5.051104e-01 
1.518000e+01 -5.028992e-01 
1.518100e+01 -5.006830e-01 
1.518200e+01 -4.984616e-01 
1.518300e+01 -4.962351e-01 
1.518400e+01 -4.940035e-01 
1.518500e+01 -4.917668e-01 
1.518600e+01 -4.895252e-01 
1.518700e+01 -4.872785e-01 
1.518800e+01 -4.850268e-01 
1.518900e+01 -4.827701e-01 
1.519000e+01 -4.805085e-01 
1.519100e+01 -4.782420e-01 
1.519200e+01 -4.759705e-01 
1.519300e+01 -4.736941e-01 
1.519400e+01 -4.714129e-01 
1.519500e+01 -4.691269e-01 
1.519600e+01 -4.668360e-01 
1.519700e+01 -4.645403e-01 
1.519800e+01 -4.622398e-01 
1.519900e+01 -4.599345e-01 
1.520000e+01 -4.576245e-01 
1.520100e+01 -4.553098e-01 
1.520200e+01 -4.529904e-01 
1.520300e+01 -4.506663e-01 
1.520400e+01 -4.483376e-01 
1.520500e+01 -4.460042e-01 
1.520600e+01 -4.436662e-01 
1.520700e+01 -4.413236e-01 
1.520800e+01 -4.389765e-01 
1.520900e+01 -4.366248e-01 
1.521000e+01 -4.342685e-01 
1.521100e+01 -4.319078e-01 
1.521200e+01 -4.295426e-01 
1.521300e+01 -4.271730e-01 
1.521400e+01 -4.247989e-01 
1.521500e+01 -4.224204e-01 
1.521600e+01 -4.200375e-01 
1.521700e+01 -4.176502e-01 
1.521800e+01 -4.152586e-01 
1.521900e+01 -4.128626e-01 
1.522000e+01 -4.104624e-01 
1.522100e+01 -4.080579e-01 
1.522200e+01 -4.056491e-01 
1.522300e+01 -4.032361e-01 
1.522400e+01 -4.008189e-01 
1.522500e+01 -3.983975e-01 
1.522600e+01 -3.959719e-01 
1.522700e+01 -3.935422e-01 
1.522800e+01 -3.911084e-01 
1.522900e+01 -3.886705e-01 
1.523000e+01 -3.862285e-01 
1.523100e+01 -3.837824e-01 
1.523200e+01 -3.813324e-01 
1.523300e+01 -3.788783e-01 
1.523400e+01 -3.764202e-01 
1.523500e+01 -3.739582e-01 
1.523600e+01 -3.714923e-01 
1.523700e+01 -3.690224e-01 
1.523800e+01 -3.665487e-01 
1.523900e+01 -3.640711e-01 
1.524000e+01 -3.615897e-01 
1.524100e+01 -3.591044e-01 
1.524200e+01 -3.566154e-01 
1.524300e+01 -3.541226e-01 
1.524400e+01 -3.516260e-01 
1.524500e+01 -3.491257e-01 
1.524600e+01 -3.466217e-01 
1.524700e+01 -3.441141e-01 
1.524800e+01 -3.416028e-01 
1.524900e+01 -3.390879e-01 
1.525000e+01 -3.365694e-01 
1.525100e+01 -3.340473e-01 
1.525200e+01 -3.315216e-01 
1.525300e+01 -3.289924e-01 
1.525400e+01 -3.264597e-01 
1.525500e+01 -3.239236e-01 
1.525600e+01 -3.213840e-01 
1.525700e+01 -3.188409e-01 
1.525800e+01 -3.162944e-01 
1.525900e+01 -3.137446e-01 
1.526000e+01 -3.111914e-01 
1.526100e+01 -3.086349e-01 
1.526200e+01 -3.060750e-01 
1.526300e+01 -3.035119e-01 
1.526400e+01 -3.009455e-01 
1.526500e+01 -2.983759e-01 
1.526600e+01 -2.958031e-01 
1.526700e+01 -2.932270e-01 
1.526800e+01 -2.906479e-01 
1.526900e+01 -2.880655e-01 
1.527000e+01 -2.854801e-01 
1.527100e+01 -2.828916e-01 
1.527200e+01 -2.803000e-01 
1.527300e+01 -2.777054e-01 
1.527400e+01 -2.751078e-01 
1.527500e+01 -2.725072e-01 
1.527600e+01 -2.699036e-01 
1.527700e+01 -2.672971e-01 
1.527800e+01 -2.646877e-01 
1.527900e+01 -2.620754e-01 
1.528000e+01 -2.594602e-01 
1.528100e+01 -2.568422e-01 
1.528200e+01 -2.542214e-01 
1.528300e+01 -2.515978e-01 
1.528400e+01 -2.489714e-01 
1.528500e+01 -2.463423e-01 
1.528600e+01 -2.437105e-01 
1.528700e+01 -2.410761e-01 
1.528800e+01 -2.384389e-01 
1.528900e+01 -2.357991e-01 
1.529000e+01 -2.331568e-01 
1.529100e+01 -2.305118e-01 
1.529200e+01 -2.278643e-01 
1.529300e+01 -2.252142e-01 
1.529400e+01 -2.225617e-01 
1.529500e+01 -2.199067e-01 
1.529600e+01 -2.172492e-01 
1.529700e+01 -2.145893e-01 
1.529800e+01 -2.119270e-01 
1.529900e+01 -2.092623e-01 
1.530000e+01 -2.065953e-01 
1.530100e+01 -2.039259e-01 
1.530200e+01 -2.012543e-01 
1.530300e+01 -1.985803e-01 
1.530400e+01 -1.959042e-01 
1.530500e+01 -1.932258e-01 
1.530600e+01 -1.905452e-01 
1.530700e+01 -1.878625e-01 
1.530800e+01 -1.851776e-01 
1.530900e+01 -1.824906e-01 
1.531000e+01 -1.798015e-01 
1.531100e+01 -1.771103e-01 
1.531200e+01 -1.744172e-01 
1.531300e+01 -1.717220e-01 
1.531400e+01 -1.690248e-01 
1.531500e+01 -1.663256e-01 
1.531600e+01 -1.636246e-01 
1.531700e+01 -1.609216e-01 
1.531800e+01 -1.582167e-01 
1.531900e+01 -1.555100e-01 
1.532000e+01 -1.528015e-01 
1.532100e+01 -1.500912e-01 
1.532200e+01 -1.473791e-01 
1.532300e+01 -1.446653e-01 
1.532400e+01 -1.419497e-01 
1.532500e+01 -1.392324e-01 
1.532600e+01 -1.365135e-01 
1.532700e+01 -1.337930e-01 
1.532800e+01 -1.310708e-01 
1.532900e+01 -1.283470e-01 
1.533000e+01 -1.256217e-01 
1.533100e+01 -1.228948e-01 
1.533200e+01 -1.201665e-01 
1.533300e+01 -1.174367e-01 
1.533400e+01 -1.147054e-01 
1.533500e+01 -1.119726e-01 
1.533600e+01 -1.092385e-01 
1.533700e+01 -1.065030e-01 
1.533800e+01 -1.037662e-01 
1.533900e+01 -1.010281e-01 
1.534000e+01 -9.828862e-02 
1.534100e+01 -9.554791e-02 
1.534200e+01 -9.280596e-02 
1.534300e+01 -9.006281e-02 
1.534400e+01 -8.731847e-02 
1.534500e+01 -8.457297e-02 
1.534600e+01 -8.182634e-02 
1.534700e+01 -7.907861e-02 
1.534800e+01 -7.632980e-02 
1.534900e+01 -7.357995e-02 
1.535000e+01 -7.082907e-02 
1.535100e+01 -6.807719e-02 
1.535200e+01 -6.532435e-02 
1.535300e+01 -6.257057e-02 
1.535400e+01 -5.981587e-02 
1.535500e+01 -5.706029e-02 
1.535600e+01 -5.430384e-02 
1.535700e+01 -5.154657e-02 
1.535800e+01 -4.878849e-02 
1.535900e+01 -4.602962e-02 
1.536000e+01 -4.327001e-02 
1.536100e+01 -4.050968e-02 
1.536200e+01 -3.774865e-02 
1.536300e+01 -3.498694e-02 
1.536400e+01 -3.222460e-02 
1.536500e+01 -2.946164e-02 
1.536600e+01 -2.669809e-02 
1.536700e+01 -2.393398e-02 
1.536800e+01 -2.116934e-02 
1.536900e+01 -1.840419e-02 
1.537000e+01 -1.563856e-02 
1.537100e+01 -1.287248e-02 
1.537200e+01 -1.010598e-02 
1.537300e+01 -7.339077e-03 
1.537400e+01 -4.571806e-03 
1.537500e+01 -1.804192e-03 
1.537600e+01 9.637381e-04 
1.537700e+01 3.731956e-03 
1.537800e+01 6.500434e-03 
1.537900e+01 9.269147e-03 
1.538000e+01 1.203806e-02 
1.538100e+01 1.480716e-02 
1.538200e+01 1.757641e-02 
1.538300e+01 2.034578e-02 
1.538400e+01 2.311525e-02 
1.538500e+01 2.588479e-02 
1.538600e+01 2.865437e-02 
1.538700e+01 3.142397e-02 
1.538800e+01 3.419355e-02 
1.538900e+01 3.696310e-02 
1.539000e+01 3.973257e-02 
1.539100e+01 4.250195e-02 
1.539200e+01 4.527121e-02 
1.539300e+01 4.804032e-02 
1.539400e+01 5.080926e-02 
1.539500e+01 5.357799e-02 
1.539600e+01 5.634648e-02 
1.539700e+01 5.911472e-02 
1.539800e+01 6.188268e-02 
1.539900e+01 6.465032e-02 
1.540000e+01 6.741761e-02 
1.540100e+01 7.018454e-02 
1.540200e+01 7.295108e-02 
1.540300e+01 7.571719e-02 
1.540400e+01 7.848285e-02 
1.540500e+01 8.124804e-02 
1.540600e+01 8.401271e-02 
1.540700e+01 8.677686e-02 
1.540800e+01 8.954045e-02 
1.540900e+01 9.230345e-02 
1.541000e+01 9.506583e-02 
1.541100e+01 9.782757e-02 
1.541200e+01 1.005886e-01 
1.541300e+01 1.033490e-01 
1.541400e+01 1.061087e-01 
1.541500e+01 1.088676e-01 
1.541600e+01 1.116257e-01 
1.541700e+01 1.143830e-01 
1.541800e+01 1.171395e-01 
1.541900e+01 1.198951e-01 
1.542000e+01 1.226499e-01 
1.542100e+01 1.254037e-01 
1.542200e+01 1.281566e-01 
1.542300e+01 1.309085e-01 
1.542400e+01 1.336594e-01 
1.542500e+01 1.364093e-01 
1.542600e+01 1.391582e-01 
1.542700e+01 1.419059e-01 
1.542800e+01 1.446526e-01 
1.542900e+01 1.473981e-01 
1.543000e+01 1.501425e-01 
1.543100e+01 1.528857e-01 
1.543200e+01 1.556276e-01 
1.543300e+01 1.583683e-01 
1.543400e+01 1.611078e-01 
1.543500e+01 1.638460e-01 
1.543600e+01 1.665828e-01 
1.543700e+01 1.693183e-01 
1.543800e+01 1.720524e-01 
1.543900e+01 1.747851e-01 
1.544000e+01 1.775164e-01 
1.544100e+01 1.802462e-01 
1.544200e+01 1.829746e-01 
1.544300e+01 1.857014e-01 
1.544400e+01 1.884267e-01 
1.544500e+01 1.911504e-01 
1.544600e+01 1.938725e-01 
1.544700e+01 1.965930e-01 
1.544800e+01 1.993119e-01 
1.544900e+01 2.020291e-01 
1.545000e+01 2.047445e-01 
1.545100e+01 2.074583e-01 
1.545200e+01 2.101703e-01 
1.545300e+01 2.128805e-01 
1.545400e+01 2.155890e-01 
1.545500e+01 2.182955e-01 
1.545600e+01 2.210003e-01 
1.545700e+01 2.237031e-01 
1.545800e+01 2.264040e-01 
1.545900e+01 2.291030e-01 
1.546000e+01 2.318000e-01 
1.546100e+01 2.344950e-01 
1.546200e+01 2.371880e-01 
1.546300e+01 2.398789e-01 
1.546400e+01 2.425678e-01 
1.546500e+01 2.452546e-01 
1.546600e+01 2.479392e-01 
1.546700e+01 2.506217e-01 
1.546800e+01 2.533020e-01 
1.546900e+01 2.559801e-01 
1.547000e+01 2.586559e-01 
1.547100e+01 2.613295e-01 
1.547200e+01 2.640008e-01 
1.547300e+01 2.666698e-01 
1.547400e+01 2.693365e-01 
1.547500e+01 2.720008e-01 
1.547600e+01 2.746627e-01 
1.547700e+01 2.773222e-01 
1.547800e+01 2.799792e-01 
1.547900e+01 2.826337e-01 
1.548000e+01 2.852858e-01 
1.548100e+01 2.879354e-01 
1.548200e+01 2.905823e-01 
1.548300e+01 2.932268e-01 
1.548400e+01 2.958686e-01 
1.548500e+01 2.985077e-01 
1.548600e+01 3.011443e-01 
1.548700e+01 3.037781e-01 
1.548800e+01 3.064093e-01 
1.548900e+01 3.090377e-01 
1.549000e+01 3.116633e-01 
1.549100e+01 3.142862e-01 
1.549200e+01 3.169062e-01 
1.549300e+01 3.195234e-01 
1.549400e+01 3.221378e-01 
1.549500e+01 3.247493e-01 
1.549600e+01 3.273578e-01 
1.549700e+01 3.299634e-01 
1.549800e+01 3.325661e-01 
1.549900e+01 3.351657e-01 
1.550000e+01 3.377624e-01 
1.550100e+01 3.403560e-01 
1.550200e+01 3.429465e-01 
1.550300e+01 3.455339e-01 
1.550400e+01 3.481183e-01 
1.550500e+01 3.506994e-01 
1.550600e+01 3.532774e-01 
1.550700e+01 3.558523e-01 
1.550800e+01 3.584238e-01 
1.550900e+01 3.609922e-01 
1.551000e+01 3.635573e-01 
1.551100e+01 3.661190e-01 
1.551200e+01 3.686775e-01 
1.551300e+01 3.712326e-01 
1.551400e+01 3.737843e-01 
1.551500e+01 3.763327e-01 
1.551600e+01 3.788776e-01 
1.551700e+01 3.814191e-01 
1.551800e+01 3.839570e-01 
1.551900e+01 3.864915e-01 
1.552000e+01 3.890225e-01 
1.552100e+01 3.915500e-01 
1.552200e+01 3.940738e-01 
1.552300e+01 3.965941e-01 
1.552400e+01 3.991107e-01 
1.552500e+01 4.016237e-01 
1.552600e+01 4.041330e-01 
1.552700e+01 4.066387e-01 
1.552800e+01 4.091406e-01 
1.552900e+01 4.116387e-01 
1.553000e+01 4.141331e-01 
1.553100e+01 4.166237e-01 
1.553200e+01 4.191105e-01 
1.553300e+01 4.215935e-01 
1.553400e+01 4.240725e-01 
1.553500e+01 4.265477e-01 
1.553600e+01 4.290190e-01 
1.553700e+01 4.314863e-01 
1.553800e+01 4.339497e-01 
1.553900e+01 4.364090e-01 
1.554000e+01 4.388644e-01 
1.554100e+01 4.413157e-01 
1.554200e+01 4.437630e-01 
1.554300e+01 4.462062e-01 
1.554400e+01 4.486453e-01 
1.554500e+01 4.510802e-01 
1.554600e+01 4.535110e-01 
1.554700e+01 4.559376e-01 
1.554800e+01 4.583600e-01 
1.554900e+01 4.607782e-01 
1.555000e+01 4.631921e-01 
1.555100e+01 4.656017e-01 
1.555200e+01 4.680071e-01 
1.555300e+01 4.704081e-01 
1.555400e+01 4.728048e-01 
1.555500e+01 4.751971e-01 
1.555600e+01 4.775851e-01 
1.555700e+01 4.799686e-01 
1.555800e+01 4.823477e-01 
1.555900e+01 4.847223e-01 
1.556000e+01 4.870924e-01 
1.556100e+01 4.894580e-01 
1.556200e+01 4.918191e-01 
1.556300e+01 4.941757e-01 
1.556400e+01 4.965276e-01 
1.556500e+01 4.988750e-01 
1.556600e+01 5.012177e-01 
1.556700e+01 5.035558e-01 
1.556800e+01 5.058893e-01 
1.556900e+01 5.082180e-01 
1.557000e+01 5.105420e-01 
1.557100e+01 5.128613e-01 
1.557200e+01 5.151759e-01 
1.557300e+01 5.174856e-01 
1.557400e+01 5.197906e-01 
1.557500e+01 5.220907e-01 
1.557600e+01 5.243860e-01 
1.557700e+01 5.266764e-01 
1.557800e+01 5.289619e-01 
1.557900e+01 5.312425e-01 
1.558000e+01 5.335181e-01 
1.558100e+01 5.357889e-01 
1.558200e+01 5.380546e-01 
1.558300e+01 5.403153e-01 
1.558400e+01 5.425710e-01 
1.558500e+01 5.448216e-01 
1.558600e+01 5.470672e-01 
1.558700e+01 5.493077e-01 
1.558800e+01 5.515431e-01 
1.558900e+01 5.537734e-01 
1.559000e+01 5.559985e-01 
1.559100e+01 5.582184e-01 
1.559200e+01 5.604331e-01 
1.559300e+01 5.626426e-01 
1.559400e+01 5.648469e-01 
1.559500e+01 5.670459e-01 
1.559600e+01 5.692396e-01 
1.559700e+01 5.714280e-01 
1.559800e+01 5.736111e-01 
1.559900e+01 5.757889e-01 
1.560000e+01 5.779612e-01 
1.560100e+01 5.801282e-01 
1.560200e+01 5.822898e-01 
1.560300e+01 5.844460e-01 
1.560400e+01 5.865967e-01 
1.560500e+01 5.887419e-01 
1.560600e+01 5.908817e-01 
1.560700e+01 5.930159e-01 
1.560800e+01 5.951446e-01 
1.560900e+01 5.972678e-01 
1.561000e+01 5.993853e-01 
1.561100e+01 6.014973e-01 
1.561200e+01 6.036037e-01 
1.561300e+01 6.057044e-01 
1.561400e+01 6.077995e-01 
1.561500e+01 6.098889e-01 
1.561600e+01 6.119727e-01 
1.561700e+01 6.140507e-01 
1.561800e+01 6.161229e-01 
1.561900e+01 6.181895e-01 
1.562000e+01 6.202502e-01 
1.562100e+01 6.223052e-01 
1.562200e+01 6.243543e-01 
1.562300e+01 6.263976e-01 
1.562400e+01 6.284351e-01 
1.562500e+01 6.304667e-01 
1.562600e+01 6.324924e-01 
1.562700e+01 6.345122e-01 
1.562800e+01 6.365261e-01 
1.562900e+01 6.385340e-01 
1.563000e+01 6.405360e-01 
1.563100e+01 6.425319e-01 
1.563200e+01 6.445219e-01 
1.563300e+01 6.465058e-01 
1.563400e+01 6.484838e-01 
1.563500e+01 6.504556e-01 
1.563600e+01 6.524214e-01 
1.563700e+01 6.543810e-01 
1.563800e+01 6.563346e-01 
1.563900e+01 6.582820e-01 
1.564000e+01 6.602233e-01 
1.564100e+01 6.621584e-01 
1.564200e+01 6.640873e-01 
1.564300e+01 6.660100e-01 
1.564400e+01 6.679265e-01 
1.564500e+01 6.698367e-01 
1.564600e+01 6.717407e-01 
1.564700e+01 6.736384e-01 
1.564800e+01 6.755298e-01 
1.564900e+01 6.774149e-01 
1.565000e+01 6.792937e-01 
1.565100e+01 6.811661e-01 
1.565200e+01 6.830321e-01 
1.565300e+01 6.848918e-01 
1.565400e+01 6.867450e-01 
1.565500e+01 6.885918e-01 
1.565600e+01 6.904322e-01 
1.565700e+01 6.922662e-01 
1.565800e+01 6.940937e-01 
1.565900e+01 6.959147e-01 
1.566000e+01 6.977291e-01 
1.566100e+01 6.995371e-01 
1.566200e+01 7.013385e-01 
1.566300e+01 7.031334e-01 
1.566400e+01 7.049217e-01 
1.566500e+01 7.067034e-01 
1.566600e+01 7.084785e-01 
1.566700e+01 7.102470e-01 
1.566800e+01 7.120088e-01 
1.566900e+01 7.137640e-01 
1.567000e+01 7.155126e-01 
1.567100e+01 7.172544e-01 
1.567200e+01 7.189895e-01 
1.567300e+01 7.207180e-01 
1.567400e+01 7.224397e-01 
1.567500e+01 7.241546e-01 
1.567600e+01 7.258628e-01 
1.567700e+01 7.275642e-01 
1.567800e+01 7.292588e-01 
1.567900e+01 7.309465e-01 
1.568000e+01 7.326275e-01 
1.568100e+01 7.343016e-01 
1.568200e+01 7.359689e-01 
1.568300e+01 7.376293e-01 
1.568400e+01 7.392828e-01 
1.568500e+01 7.409294e-01 
1.568600e+01 7.425690e-01 
1.568700e+01 7.442018e-01 
1.568800e+01 7.458276e-01 
1.568900e+01 7.474464e-01 
1.569000e+01 7.490583e-01 
1.569100e+01 7.506631e-01 
1.569200e+01 7.522610e-01 
1.569300e+01 7.538518e-01 
1.569400e+01 7.554356e-01 
1.569500e+01 7.570124e-01 
1.569600e+01 7.585821e-01 
1.569700e+01 7.601447e-01 
1.569800e+01 7.617002e-01 
1.569900e+01 7.632486e-01 
1.570000e+01 7.647899e-01 
1.570100e+01 7.663241e-01 
1.570200e+01 7.678511e-01 
1.570300e+01 7.693709e-01 
1.570400e+01 7.708836e-01 
1.570500e+01 7.723891e-01 
1.570600e+01 7.738874e-01 
1.570700e+01 7.753785e-01 
1.570800e+01 7.768624e-01 
1.570900e+01 7.783390e-01 
1.571000e+01 7.798083e-01 
1.571100e+01 7.812704e-01 
1.571200e+01 7.827252e-01 
1.571300e+01 7.841728e-01 
1.571400e+01 7.856130e-01 
1.571500e+01 7.870459e-01 
1.571600e+01 7.884715e-01 
1.571700e+01 7.898897e-01 
1.571800e+01 7.913006e-01 
1.571900e+01 7.927041e-01 
1.572000e+01 7.941002e-01 
1.572100e+01 7.954889e-01 
1.572200e+01 7.968703e-01 
1.572300e+01 7.982442e-01 
1.572400e+01 7.996107e-01 
1.572500e+01 8.009697e-01 
1.572600e+01 8.023213e-01 
1.572700e+01 8.036655e-01 
1.572800e+01 8.050022e-01 
1.572900e+01 8.063313e-01 
1.573000e+01 8.076530e-01 
1.573100e+01 8.089672e-01 
1.573200e+01 8.102738e-01 
1.573300e+01 8.115730e-01 
1.573400e+01 8.128646e-01 
1.573500e+01 8.141486e-01 
1.573600e+01 8.154251e-01 
1.573700e+01 8.166940e-01 
1.573800e+01 8.179553e-01 
1.573900e+01 8.192090e-01 
1.574000e+01 8.204551e-01 
1.574100e+01 8.216936e-01 
1.574200e+01 8.229244e-01 
1.574300e+01 8.241477e-01 
1.574400e+01 8.253632e-01 
1.574500e+01 8.265712e-01 
1.574600e+01 8.277714e-01 
1.574700e+01 8.289640e-01 
1.574800e+01 8.301489e-01 
1.574900e+01 8.313261e-01 
1.575000e+01 8.324956e-01 
1.575100e+01 8.336573e-01 
1.575200e+01 8.348114e-01 
1.575300e+01 8.359577e-01 
1.575400e+01 8.370963e-01 
1.575500e+01 8.382271e-01 
1.575600e+01 8.393501e-01 
1.575700e+01 8.404654e-01 
1.575800e+01 8.415729e-01 
1.575900e+01 8.426726e-01 
1.576000e+01 8.437645e-01 
1.576100e+01 8.448486e-01 
1.576200e+01 8.459249e-01 
1.576300e+01 8.469933e-01 
1.576400e+01 8.480540e-01 
1.576500e+01 8.491068e-01 
1.576600e+01 8.501517e-01 
1.576700e+01 8.511888e-01 
1.576800e+01 8.522180e-01 
1.576900e+01 8.532393e-01 
1.577000e+01 8.542528e-01 
1.577100e+01 8.552583e-01 
1.577200e+01 8.562560e-01 
1.577300e+01 8.572457e-01 
1.577400e+01 8.582276e-01 
1.577500e+01 8.592015e-01 
1.577600e+01 8.601675e-01 
1.577700e+01 8.611256e-01 
1.577800e+01 8.620757e-01 
1.577900e+01 8.630179e-01 
1.578000e+01 8.639521e-01 
1.578100e+01 8.648783e-01 
1.578200e+01 8.657966e-01 
1.578300e+01 8.667069e-01 
1.578400e+01 8.676093e-01 
1.578500e+01 8.685036e-01 
1.578600e+01 8.693899e-01 
1.578700e+01 8.702682e-01 
1.578800e+01 8.711386e-01 
1.578900e+01 8.720009e-01 
1.579000e+01 8.728551e-01 
1.579100e+01 8.737014e-01 
1.579200e+01 8.745396e-01 
1.579300e+01 8.753698e-01 
1.579400e+01 8.761919e-01 
1.579500e+01 8.770060e-01 
1.579600e+01 8.778120e-01 
1.579700e+01 8.786100e-01 
1.579800e+01 8.793999e-01 
1.579900e+01 8.801817e-01 
1.580000e+01 8.809554e-01 
1.580100e+01 8.817211e-01 
1.580200e+01 8.824787e-01 
1.580300e+01 8.832281e-01 
1.580400e+01 8.839695e-01 
1.580500e+01 8.847028e-01 
1.580600e+01 8.854279e-01 
1.580700e+01 8.861450e-01 
1.580800e+01 8.868539e-01 
1.580900e+01 8.875547e-01 
1.581000e+01 8.882474e-01 
1.581100e+01 8.889319e-01 
1.581200e+01 8.896083e-01 
1.581300e+01 8.902766e-01 
1.581400e+01 8.909368e-01 
1.581500e+01 8.915887e-01 
1.581600e+01 8.922326e-01 
1.581700e+01 8.928682e-01 
1.581800e+01 8.934958e-01 
1.581900e+01 8.941151e-01 
1.582000e+01 8.947263e-01 
1.582100e+01 8.953293e-01 
1.582200e+01 8.959242e-01 
1.582300e+01 8.965109e-01 
1.582400e+01 8.970894e-01 
1.582500e+01 8.976597e-01 
1.582600e+01 8.982218e-01 
1.582700e+01 8.987757e-01 
1.582800e+01 8.993215e-01 
1.582900e+01 8.998591e-01 
1.583000e+01 9.003884e-01 
1.583100e+01 9.009096e-01 
1.583200e+01 9.014226e-01 
1.583300e+01 9.019273e-01 
1.583400e+01 9.024239e-01 
1.583500e+01 9.029123e-01 
1.583600e+01 9.033924e-01 
1.583700e+01 9.038643e-01 
1.583800e+01 9.043281e-01 
1.583900e+01 9.047836e-01 
1.584000e+01 9.052309e-01 
1.584100e+01 9.056699e-01 
1.584200e+01 9.061008e-01 
1.584300e+01 9.065234e-01 
1.584400e+01 9.069379e-01 
1.584500e+01 9.073441e-01 
1.584600e+01 9.077420e-01 
1.584700e+01 9.081318e-01 
1.584800e+01 9.085133e-01 
1.584900e+01 9.088866e-01 
1.585000e+01 9.092516e-01 
1.585100e+01 9.096085e-01 
1.585200e+01 9.099571e-01 
1.585300e+01 9.102975e-01 
1.585400e+01 9.106296e-01 
1.585500e+01 9.109535e-01 
1.585600e+01 9.112692e-01 
1.585700e+01 9.115767e-01 
1.585800e+01 9.118759e-01 
1.585900e+01 9.121669e-01 
1.586000e+01 9.124497e-01 
1.586100e+01 9.127242e-01 
1.586200e+01 9.129906e-01 
1.586300e+01 9.132486e-01 
1.586400e+01 9.134985e-01 
1.586500e+01 9.137401e-01 
1.586600e+01 9.139735e-01 
1.586700e+01 9.141987e-01 
1.586800e+01 9.144156e-01 
1.586900e+01 9.146244e-01 
1.587000e+01 9.148249e-01 
1.587100e+01 9.150171e-01 
1.587200e+01 9.152012e-01 
1.587300e+01 9.153770e-01 
1.587400e+01 9.155447e-01 
1.587500e+01 9.157041e-01 
1.587600e+01 9.158552e-01 
1.587700e+01 9.159982e-01 
1.587800e+01 9.161330e-01 
1.587900e+01 9.162595e-01 
1.588000e+01 9.163779e-01 
1.588100e+01 9.164880e-01 
1.588200e+01 9.165899e-01 
1.588300e+01 9.166837e-01 
1.588400e+01 9.167692e-01 
1.588500e+01 9.168465e-01 
1.588600e+01 9.169157e-01 
1.588700e+01 9.169766e-01 
1.588800e+01 9.170294e-01 
1.588900e+01 9.170740e-01 
1.589000e+01 9.171104e-01 
1.589100e+01 9.171386e-01 
1.589200e+01 9.171586e-01 
1.589300e+01 9.171705e-01 
1.589400e+01 9.171742e-01 
1.589500e+01 9.171697e-01 
1.589600e+01 9.171570e-01 
1.589700e+01 9.171362e-01 
1.589800e+01 9.171073e-01 
1.589900e+01 9.170701e-01 
1.590000e+01 9.170249e-01 
1.590100e+01 9.169714e-01 
1.590200e+01 9.169099e-01 
1.590300e+01 9.168402e-01 
1.590400e+01 9.167624e-01 
1.590500e+01 9.166764e-01 
1.590600e+01 9.165823e-01 
1.590700e+01 9.164801e-01 
1.590800e+01 9.163698e-01 
1.590900e+01 9.162513e-01 
1.591000e+01 9.161248e-01 
1.591100e+01 9.159901e-01 
1.591200e+01 9.158474e-01 
1.591300e+01 9.156965e-01 
1.591400e+01 9.155376e-01 
1.591500e+01 9.153706e-01 
1.591600e+01 9.151955e-01 
1.591700e+01 9.150123e-01 
1.591800e+01 9.148211e-01 
1.591900e+01 9.146218e-01 
1.592000e+01 9.144144e-01 
1.592100e+01 9.141990e-01 
1.592200e+01 9.139756e-01 
1.592300e+01 9.137441e-01 
1.592400e+01 9.135045e-01 
1.592500e+01 9.132570e-01 
1.592600e+01 9.130014e-01 
1.592700e+01 9.127378e-01 
1.592800e+01 9.124662e-01 
1.592900e+01 9.121866e-01 
1.593000e+01 9.118990e-01 
1.593100e+01 9.116034e-01 
1.593200e+01 9.112998e-01 
1.593300e+01 9.109882e-01 
1.593400e+01 9.106687e-01 
1.593500e+01 9.103412e-01 
1.593600e+01 9.100057e-01 
1.593700e+01 9.096623e-01 
1.593800e+01 9.093109e-01 
1.593900e+01 9.089516e-01 
1.594000e+01 9.085844e-01 
1.594100e+01 9.082093e-01 
1.594200e+01 9.078262e-01 
1.594300e+01 9.074352e-01 
1.594400e+01 9.070364e-01 
1.594500e+01 9.066296e-01 
1.594600e+01 9.062150e-01 
1.594700e+01 9.057924e-01 
1.594800e+01 9.053620e-01 
1.594900e+01 9.049238e-01 
1.595000e+01 9.044777e-01 
1.595100e+01 9.040237e-01 
1.595200e+01 9.035619e-01 
1.595300e+01 9.030923e-01 
1.595400e+01 9.026149e-01 
1.595500e+01 9.021296e-01 
1.595600e+01 9.016366e-01 
1.595700e+01 9.011357e-01 
1.595800e+01 9.006271e-01 
1.595900e+01 9.001107e-01 
1.596000e+01 8.995865e-01 
1.596100e+01 8.990545e-01 
1.596200e+01 8.985148e-01 
1.596300e+01 8.979674e-01 
1.596400e+01 8.974122e-01 
1.596500e+01 8.968493e-01 
1.596600e+01 8.962787e-01 
1.596700e+01 8.957004e-01 
1.596800e+01 8.951144e-01 
1.596900e+01 8.945207e-01 
1.597000e+01 8.939194e-01 
1.597100e+01 8.933103e-01 
1.597200e+01 8.926937e-01 
1.597300e+01 8.920693e-01 
1.597400e+01 8.914374e-01 
1.597500e+01 8.907978e-01 
1.597600e+01 8.901505e-01 
1.597700e+01 8.894957e-01 
1.597800e+01 8.888333e-01 
1.597900e+01 8.881633e-01 
1.598000e+01 8.874857e-01 
1.598100e+01 8.868006e-01 
1.598200e+01 8.861079e-01 
1.598300e+01 8.854077e-01 
1.598400e+01 8.846999e-01 
1.598500e+01 8.839846e-01 
1.598600e+01 8.832618e-01 
1.598700e+01 8.825315e-01 
1.598800e+01 8.817938e-01 
1.598900e+01 8.810485e-01 
1.599000e+01 8.802958e-01 
1.599100e+01 8.795356e-01 
1.599200e+01 8.787680e-01 
1.599300e+01 8.779929e-01 
1.599400e+01 8.772104e-01 
1.599500e+01 8.764206e-01 
1.599600e+01 8.756233e-01 
1.599700e+01 8.748186e-01 
1.599800e+01 8.740066e-01 
1.599900e+01 8.731872e-01 
1.600000e+01 8.723604e-01 
1.600100e+01 8.715264e-01 
1.600200e+01 8.706849e-01 
1.600300e+01 8.698362e-01 
1.600400e+01 8.689802e-01 
1.600500e+01 8.681169e-01 
1.600600e+01 8.672463e-01 
1.600700e+01 8.663685e-01 
1.600800e+01 8.654834e-01 
1.600900e+01 8.645910e-01 
1.601000e+01 8.636915e-01 
1.601100e+01 8.627847e-01 
1.601200e+01 8.618707e-01 
1.601300e+01 8.609496e-01 
1.601400e+01 8.600212e-01 
1.601500e+01 8.590857e-01 
1.601600e+01 8.581431e-01 
1.601700e+01 8.571933e-01 
1.601800e+01 8.562364e-01 
1.601900e+01 8.552724e-01 
1.602000e+01 8.543014e-01 
1.602100e+01 8.533232e-01 
1.602200e+01 8.523379e-01 
1.602300e+01 8.513457e-01 
1.602400e+01 8.503463e-01 
1.602500e+01 8.493400e-01 
1.602600e+01 8.483266e-01 
1.602700e+01 8.473063e-01 
1.602800e+01 8.462789e-01 
1.602900e+01 8.452446e-01 
1.603000e+01 8.442033e-01 
1.603100e+01 8.431551e-01 
1.603200e+01 8.421000e-01 
1.603300e+01 8.410380e-01 
1.603400e+01 8.399690e-01 
1.603500e+01 8.388932e-01 
1.603600e+01 8.378105e-01 
1.603700e+01 8.367210e-01 
1.603800e+01 8.356246e-01 
1.603900e+01 8.345214e-01 
1.604000e+01 8.334114e-01 
1.604100e+01 8.322946e-01 
1.604200e+01 8.311710e-01 
1.604300e+01 8.300407e-01 
1.604400e+01 8.289036e-01 
1.604500e+01 8.277597e-01 
1.604600e+01 8.266092e-01 
1.604700e+01 8.254519e-01 
1.604800e+01 8.242880e-01 
1.604900e+01 8.231174e-01 
1.605000e+01 8.219401e-01 
1.605100e+01 8.207562e-01 
1.605200e+01 8.195657e-01 
1.605300e+01 8.183686e-01 
1.605400e+01 8.171648e-01 
1.605500e+01 8.159545e-01 
1.605600e+01 8.147377e-01 
1.605700e+01 8.135143e-01 
1.605800e+01 8.122843e-01 
1.605900e+01 8.110479e-01 
1.606000e+01 8.098049e-01 
1.606100e+01 8.085555e-01 
1.606200e+01 8.072996e-01 
1.606300e+01 8.060373e-01 
1.606400e+01 8.047685e-01 
1.606500e+01 8.034933e-01 
1.606600e+01 8.022117e-01 
1.606700e+01 8.009237e-01 
1.606800e+01 7.996294e-01 
1.606900e+01 7.983287e-01 
1.607000e+01 7.970217e-01 
1.607100e+01 7.957084e-01 
1.607200e+01 7.943888e-01 
1.607300e+01 7.930629e-01 
1.607400e+01 7.917307e-01 
1.607500e+01 7.903923e-01 
1.607600e+01 7.890477e-01 
1.607700e+01 7.876968e-01 
1.607800e+01 7.863398e-01 
1.607900e+01 7.849765e-01 
1.608000e+01 7.836072e-01 
1.608100e+01 7.822316e-01 
1.608200e+01 7.808500e-01 
1.608300e+01 7.794622e-01 
1.608400e+01 7.780684e-01 
1.608500e+01 7.766685e-01 
1.608600e+01 7.752625e-01 
1.608700e+01 7.738505e-01 
1.608800e+01 7.724325e-01 
1.608900e+01 7.710085e-01 
1.609000e+01 7.695785e-01 
1.609100e+01 7.681425e-01 
1.609200e+01 7.667006e-01 
1.609300e+01 7.652528e-01 
1.609400e+01 7.637990e-01 
1.609500e+01 7.623394e-01 
1.609600e+01 7.608739e-01 
1.609700e+01 7.594025e-01 
1.609800e+01 7.579253e-01 
1.609900e+01 7.564423e-01 
1.610000e+01 7.549535e-01 
1.610100e+01 7.534589e-01 
1.610200e+01 7.519586e-01 
1.610300e+01 7.504525e-01 
1.610400e+01 7.489407e-01 
1.610500e+01 7.474231e-01 
1.610600e+01 7.458999e-01 
1.610700e+01 7.443711e-01 
1.610800e+01 7.428365e-01 
1.610900e+01 7.412964e-01 
1.611000e+01 7.397506e-01 
1.611100e+01 7.381993e-01 
1.611200e+01 7.366424e-01 
1.611300e+01 7.350799e-01 
1.611400e+01 7.335119e-01 
1.611500e+01 7.319384e-01 
1.611600e+01 7.303594e-01 
1.611700e+01 7.287749e-01 
1.611800e+01 7.271849e-01 
1.611900e+01 7.255896e-01 
1.612000e+01 7.239888e-01 
1.612100e+01 7.223826e-01 
1.612200e+01 7.207710e-01 
1.612300e+01 7.191541e-01 
1.612400e+01 7.175318e-01 
1.612500e+01 7.159043e-01 
1.612600e+01 7.142714e-01 
1.612700e+01 7.126333e-01 
1.612800e+01 7.109899e-01 
1.612900e+01 7.093412e-01 
1.613000e+01 7.076874e-01 
1.613100e+01 7.060283e-01 
1.613200e+01 7.043641e-01 
1.613300e+01 7.026947e-01 
1.613400e+01 7.010202e-01 
1.613500e+01 6.993406e-01 
1.613600e+01 6.976558e-01 
1.613700e+01 6.959660e-01 
1.613800e+01 6.942712e-01 
1.613900e+01 6.925713e-01 
1.614000e+01 6.908664e-01 
1.614100e+01 6.891565e-01 
1.614200e+01 6.874416e-01 
1.614300e+01 6.857218e-01 
1.614400e+01 6.839970e-01 
1.614500e+01 6.822674e-01 
1.614600e+01 6.805328e-01 
1.614700e+01 6.787934e-01 
1.614800e+01 6.770492e-01 
1.614900e+01 6.753001e-01 
1.615000e+01 6.735462e-01 
1.615100e+01 6.717875e-01 
1.615200e+01 6.700241e-01 
1.615300e+01 6.682559e-01 
1.615400e+01 6.664830e-01 
1.615500e+01 6.647054e-01 
1.615600e+01 6.629231e-01 
1.615700e+01 6.611361e-01 
1.615800e+01 6.593446e-01 
1.615900e+01 6.575484e-01 
1.616000e+01 6.557476e-01 
1.616100e+01 6.539422e-01 
1.616200e+01 6.521323e-01 
1.616300e+01 6.503179e-01 
1.616400e+01 6.484990e-01 
1.616500e+01 6.466755e-01 
1.616600e+01 6.448477e-01 
1.616700e+01 6.430153e-01 
1.616800e+01 6.411786e-01 
1.616900e+01 6.393374e-01 
1.617000e+01 6.374919e-01 
1.617100e+01 6.356420e-01 
1.617200e+01 6.337878e-01 
1.617300e+01 6.319293e-01 
1.617400e+01 6.300664e-01 
1.617500e+01 6.281994e-01 
1.617600e+01 6.263280e-01 
1.617700e+01 6.244525e-01 
1.617800e+01 6.225727e-01 
1.617900e+01 6.206888e-01 
1.618000e+01 6.188007e-01 
1.618100e+01 6.169084e-01 
1.618200e+01 6.150121e-01 
1.618300e+01 6.131117e-01 
1.618400e+01 6.112072e-01 
1.618500e+01 6.092986e-01 
1.618600e+01 6.073860e-01 
1.618700e+01 6.054695e-01 
1.618800e+01 6.035489e-01 
1.618900e+01 6.016244e-01 
1.619000e+01 5.996959e-01 
1.619100e+01 5.977636e-01 
1.619200e+01 5.958273e-01 
1.619300e+01 5.938872e-01 
1.619400e+01 5.919432e-01 
1.619500e+01 5.899954e-01 
1.619600e+01 5.880438e-01 
1.619700e+01 5.860885e-01 
1.619800e+01 5.841294e-01 
1.619900e+01 5.821665e-01 
1.620000e+01 5.801999e-01 
1.620100e+01 5.782297e-01 
1.620200e+01 5.762558e-01 
1.620300e+01 5.742782e-01 
1.620400e+01 5.722971e-01 
1.620500e+01 5.703123e-01 
1.620600e+01 5.683240e-01 
1.620700e+01 5.663321e-01 
1.620800e+01 5.643366e-01 
1.620900e+01 5.623377e-01 
1.621000e+01 5.603353e-01 
1.621100e+01 5.583295e-01 
1.621200e+01 5.563202e-01 
1.621300e+01 5.543075e-01 
1.621400e+01 5.522914e-01 
1.621500e+01 5.502719e-01 
1.621600e+01 5.482491e-01 
1.621700e+01 5.462230e-01 
1.621800e+01 5.441936e-01 
1.621900e+01 5.421609e-01 
1.622000e+01 5.401249e-01 
1.622100e+01 5.380858e-01 
1.622200e+01 5.360434e-01 
1.622300e+01 5.339978e-01 
1.622400e+01 5.319491e-01 
1.622500e+01 5.298973e-01 
1.622600e+01 5.278423e-01 
1.622700e+01 5.257843e-01 
1.622800e+01 5.237232e-01 
1.622900e+01 5.216590e-01 
1.623000e+01 5.195919e-01 
1.623100e+01 5.175217e-01 
1.623200e+01 5.154486e-01 
1.623300e+01 5.133725e-01 
1.623400e+01 5.112935e-01 
1.623500e+01 5.092116e-01 
1.623600e+01 5.071268e-01 
1.623700e+01 5.050392e-01 
1.623800e+01 5.029487e-01 
1.623900e+01 5.008555e-01 
1.624000e+01 4.987594e-01 
1.624100e+01 4.966606e-01 
1.624200e+01 4.945591e-01 
1.624300e+01 4.924548e-01 
1.624400e+01 4.903479e-01 
1.624500e+01 4.882383e-01 
1.624600e+01 4.861260e-01 
1.624700e+01 4.840112e-01 
1.624800e+01 4.818937e-01 
1.624900e+01 4.797737e-01 
1.625000e+01 4.776511e-01 
1.625100e+01 4.755260e-01 
1.625200e+01 4.733984e-01 
1.625300e+01 4.712683e-01 
1.625400e+01 4.691358e-01 
1.625500e+01 4.670009e-01 
1.625600e+01 4.648635e-01 
1.625700e+01 4.627238e-01 
1.625800e+01 4.605817e-01 
1.625900e+01 4.584373e-01 
1.626000e+01 4.562905e-01 
1.626100e+01 4.541415e-01 
1.626200e+01 4.519902e-01 
1.626300e+01 4.498367e-01 
1.626400e+01 4.476810e-01 
1.626500e+01 4.455231e-01 
1.626600e+01 4.433630e-01 
1.626700e+01 4.412008e-01 
1.626800e+01 4.390364e-01 
1.626900e+01 4.368700e-01 
1.627000e+01 4.347015e-01 
1.627100e+01 4.325309e-01 
1.627200e+01 4.303583e-01 
1.627300e+01 4.281838e-01 
1.627400e+01 4.260072e-01 
1.627500e+01 4.238287e-01 
1.627600e+01 4.216483e-01 
1.627700e+01 4.194659e-01 
1.627800e+01 4.172817e-01 
1.627900e+01 4.150957e-01 
1.628000e+01 4.129078e-01 
1.628100e+01 4.107181e-01 
1.628200e+01 4.085266e-01 
1.628300e+01 4.063333e-01 
1.628400e+01 4.041384e-01 
1.628500e+01 4.019417e-01 
1.628600e+01 3.997433e-01 
1.628700e+01 3.975432e-01 
1.628800e+01 3.953415e-01 
1.628900e+01 3.931382e-01 
1.629000e+01 3.909333e-01 
1.629100e+01 3.887269e-01 
1.629200e+01 3.865189e-01 
1.629300e+01 3.843094e-01 
1.629400e+01 3.820983e-01 
1.629500e+01 3.798858e-01 
1.629600e+01 3.776719e-01 
1.629700e+01 3.754565e-01 
1.629800e+01 3.732398e-01 
1.629900e+01 3.710216e-01 
1.630000e+01 3.688021e-01 
1.630100e+01 3.665813e-01 
1.630200e+01 3.643592e-01 
1.630300e+01 3.621358e-01 
1.630400e+01 3.599111e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_1p0000e-04/seed_1871869742/traj_input_down.dat <==
% Time u0 
0.000000e+00 1.198288e-15 
1.000000e-02 -6.833954e-05 
2.000000e-02 -1.601884e-04 
3.000000e-02 -2.749891e-04 
4.000000e-02 -4.119967e-04 
5.000000e-02 -5.702779e-04 
6.000000e-02 -7.487106e-04 
7.000000e-02 -9.459843e-04 
8.000000e-02 -1.160600e-03 
9.000000e-02 -1.390874e-03 
1.000000e-01 -1.634933e-03 
1.100000e-01 -1.890725e-03 
1.200000e-01 -2.156015e-03 
1.300000e-01 -2.428392e-03 
1.400000e-01 -2.705269e-03 
1.500000e-01 -2.983892e-03 
1.600000e-01 -3.261340e-03 
1.700000e-01 -3.534532e-03 
1.800000e-01 -3.800233e-03 
1.900000e-01 -4.055059e-03 
2.000000e-01 -4.295484e-03 
2.100000e-01 -4.517845e-03 
2.200000e-01 -4.718353e-03 
2.300000e-01 -4.893097e-03 
2.400000e-01 -5.038053e-03 
2.500000e-01 -5.149095e-03 
2.600000e-01 -5.222000e-03 
2.700000e-01 -5.252461e-03 
2.800000e-01 -5.236091e-03 
2.900000e-01 -5.168441e-03 
3.000000e-01 -5.045001e-03 
3.100000e-01 -4.861218e-03 
3.200000e-01 -4.612503e-03 
3.300000e-01 -4.294242e-03 
3.400000e-01 -3.901809e-03 
3.500000e-01 -3.430574e-03 
3.600000e-01 -2.875919e-03 
3.700000e-01 -2.233247e-03 
3.800000e-01 -1.497992e-03 
3.900000e-01 -6.656373e-04 
4.000000e-01 2.682796e-04 
4.100000e-01 1.308150e-03 
4.200000e-01 2.458285e-03 
4.300000e-01 3.722900e-03 
4.400000e-01 5.106105e-03 
4.500000e-01 6.611892e-03 
4.600000e-01 8.244122e-03 
4.700000e-01 1.000651e-02 
4.800000e-01 1.190263e-02 
4.900000e-01 1.393588e-02 
5.000000e-01 1.610946e-02 
5.100000e-01 1.842643e-02 
5.200000e-01 2.088960e-02 
5.300000e-01 2.350159e-02 
5.400000e-01 2.626480e-02 
5.500000e-01 2.918139e-02 
5.600000e-01 3.225328e-02 
5.700000e-01 3.548214e-02 
5.800000e-01 3.886936e-02 
5.900000e-01 4.241608e-02 
6.000000e-01 4.612314e-02 
6.100000e-01 4.999112e-02 
6.200000e-01 5.402025e-02 
6.300000e-01 5.821052e-02 
6.400000e-01 6.256154e-02 
6.500000e-01 6.707266e-02 
6.600000e-01 7.174288e-02 
6.700000e-01 7.657085e-02 
6.800000e-01 8.155492e-02 
6.900000e-01 8.669307e-02 
7.000000e-01 9.198296e-02 
7.100000e-01 9.742188e-02 
7.200000e-01 1.030068e-01 
7.300000e-01 1.087343e-01 
7.400000e-01 1.146006e-01 
7.500000e-01 1.206016e-01 
7.600000e-01 1.267329e-01 
7.700000e-01 1.329896e-01 
7.800000e-01 1.393665e-01 
7.900000e-01 1.458581e-01 
8.000000e-01 1.524586e-01 
8.100000e-01 1.591616e-01 
8.200000e-01 1.659607e-01 
8.300000e-01 1.728488e-01 
8.400000e-01 1.798188e-01 
8.500000e-01 1.868631e-01 
8.600000e-01 1.939737e-01 
8.700000e-01 2.011425e-01 
8.800000e-01 2.083609e-01 
8.900000e-01 2.156201e-01 
9.000000e-01 2.229109e-01 
9.100000e-01 2.302240e-01 
9.200000e-01 2.375496e-01 
9.300000e-01 2.448779e-01 
9.400000e-01 2.521986e-01 
9.500000e-01 2.595013e-01 
9.600000e-01 2.667753e-01 
9.700000e-01 2.740098e-01 
9.800000e-01 2.811937e-01 
9.900000e-01 2.883157e-01 
1.000000e+00 2.953643e-01 
1.010000e+00 3.023281e-01 
1.020000e+00 3.091953e-01 
1.030000e+00 3.159539e-01 
1.040000e+00 3.225921e-01 
1.050000e+00 3.290978e-01 
1.060000e+00 3.354588e-01 
1.070000e+00 3.416629e-01 
1.080000e+00 3.476980e-01 
1.090000e+00 3.535517e-01 
1.100000e+00 3.592118e-01 
1.110000e+00 3.646661e-01 
1.120000e+00 3.699023e-01 
1.130000e+00 3.749083e-01 
1.140000e+00 3.796720e-01 
1.150000e+00 3.841813e-01 
1.160000e+00 3.884245e-01 
1.170000e+00 3.923898e-01 
1.180000e+00 3.960655e-01 
1.190000e+00 3.994402e-01 
1.200000e+00 4.025027e-01 
1.210000e+00 4.052419e-01 
1.220000e+00 4.076471e-01 
1.230000e+00 4.097077e-01 
1.240000e+00 4.114133e-01 
1.250000e+00 4.127540e-01 
1.260000e+00 4.137201e-01 
1.270000e+00 4.143022e-01 
1.280000e+00 4.144912e-01 
1.290000e+00 4.142786e-01 
1.300000e+00 4.136559e-01 
1.310000e+00 4.126154e-01 
1.320000e+00 4.111495e-01 
1.330000e+00 4.092511e-01 
1.340000e+00 4.069136e-01 
1.350000e+00 4.041309e-01 
1.360000e+00 4.008974e-01 
1.370000e+00 3.972078e-01 
1.380000e+00 3.930574e-01 
1.390000e+00 3.884421e-01 
1.400000e+00 3.833583e-01 
1.410000e+00 3.778028e-01 
1.420000e+00 3.717732e-01 
1.430000e+00 3.652675e-01 
1.440000e+00 3.582843e-01 
1.450000e+00 3.508228e-01 
1.460000e+00 3.428828e-01 
1.470000e+00 3.344646e-01 
1.480000e+00 3.255694e-01 
1.490000e+00 3.161987e-01 
1.500000e+00 3.063548e-01 
1.510000e+00 2.960405e-01 
1.520000e+00 2.852594e-01 
1.530000e+00 2.740156e-01 
1.540000e+00 2.623138e-01 
1.550000e+00 2.501596e-01 
1.560000e+00 2.375589e-01 
1.570000e+00 2.245184e-01 
1.580000e+00 2.110455e-01 
1.590000e+00 1.971481e-01 
1.600000e+00 1.828348e-01 
1.610000e+00 1.681149e-01 
1.620000e+00 1.529981e-01 
1.630000e+00 1.374950e-01 
1.640000e+00 1.216166e-01 
1.650000e+00 1.053745e-01 
1.660000e+00 8.878109e-02 
1.670000e+00 7.184912e-02 
1.680000e+00 5.459203e-02 
1.690000e+00 3.702380e-02 
1.700000e+00 1.915896e-02 
1.710000e+00 1.012557e-03 
1.720000e+00 -1.739982e-02 
1.730000e+00 -3.606207e-02 
1.740000e+00 -5.495763e-02 
1.750000e+00 -7.406944e-02 
1.760000e+00 -9.337997e-02 
1.770000e+00 -1.128713e-01 
1.780000e+00 -1.325250e-01 
1.790000e+00 -1.523223e-01 
1.800000e+00 -1.722441e-01 
1.810000e+00 -1.922708e-01 
1.820000e+00 -2.123827e-01 
1.830000e+00 -2.325594e-01 
1.840000e+00 -2.527805e-01 
1.850000e+00 -2.730254e-01 
1.860000e+00 -2.932729e-01 
1.870000e+00 -3.135020e-01 
1.880000e+00 -3.336911e-01 
1.890000e+00 -3.538187e-01 
1.900000e+00 -3.738630e-01 
1.910000e+00 -3.938023e-01 
1.920000e+00 -4.136145e-01 
1.930000e+00 -4.332777e-01 
1.940000e+00 -4.527698e-01 
1.950000e+00 -4.720686e-01 
1.960000e+00 -4.911522e-01 
1.970000e+00 -5.099986e-01 
1.980000e+00 -5.285857e-01 
1.990000e+00 -5.468918e-01 
2.000000e+00 -5.648951e-01 
2.010000e+00 -5.825741e-01 
2.020000e+00 -5.999073e-01 
2.030000e+00 -6.168736e-01 
2.040000e+00 -6.334520e-01 
2.050000e+00 -6.496219e-01 
2.060000e+00 -6.653628e-01 
2.070000e+00 -6.806547e-01 
2.080000e+00 -6.954779e-01 
2.090000e+00 -7.098129e-01 
2.100000e+00 -7.236410e-01 
2.110000e+00 -7.369434e-01 
2.120000e+00 -7.497022e-01 
2.130000e+00 -7.618998e-01 
2.140000e+00 -7.735190e-01 
2.150000e+00 -7.845432e-01 
2.160000e+00 -7.949565e-01 
2.170000e+00 -8.047434e-01 
2.180000e+00 -8.138890e-01 
2.190000e+00 -8.223791e-01 
2.200000e+00 -8.302000e-01 
2.210000e+00 -8.373388e-01 
2.220000e+00 -8.437833e-01 
2.230000e+00 -8.495218e-01 
2.240000e+00 -8.545435e-01 
2.250000e+00 -8.588382e-01 
2.260000e+00 -8.623966e-01 
2.270000e+00 -8.652100e-01 
2.280000e+00 -8.672706e-01 
2.290000e+00 -8.685713e-01 
2.300000e+00 -8.691058e-01 
2.310000e+00 -8.688688e-01 
2.320000e+00 -8.678555e-01 
2.330000e+00 -8.660623e-01 
2.340000e+00 -8.634862e-01 
2.350000e+00 -8.601251e-01 
2.360000e+00 -8.559778e-01 
2.370000e+00 -8.510438e-01 
2.380000e+00 -8.453239e-01 
2.390000e+00 -8.388192e-01 
2.400000e+00 -8.315321e-01 
2.410000e+00 -8.234657e-01 
2.420000e+00 -8.146239e-01 
2.430000e+00 -8.050118e-01 
2.440000e+00 -7.946350e-01 
2.450000e+00 -7.835001e-01 
2.460000e+00 -7.716146e-01 
2.470000e+00 -7.589869e-01 
2.480000e+00 -7.456262e-01 
2.490000e+00 -7.315424e-01 
2.500000e+00 -7.167465e-01 
2.510000e+00 -7.012502e-01 
2.520000e+00 -6.850659e-01 
2.530000e+00 -6.682070e-01 
2.540000e+00 -6.506875e-01 
2.550000e+00 -6.325224e-01 
2.560000e+00 -6.137273e-01 
2.570000e+00 -5.943186e-01 
2.580000e+00 -5.743133e-01 
2.590000e+00 -5.537293e-01 
2.600000e+00 -5.325850e-01 
2.610000e+00 -5.108997e-01 
2.620000e+00 -4.886931e-01 
2.630000e+00 -4.659857e-01 
2.640000e+00 -4.427985e-01 
2.650000e+00 -4.191532e-01 
2.660000e+00 -3.950719e-01 
2.670000e+00 -3.705774e-01 
2.680000e+00 -3.456928e-01 
2.690000e+00 -3.204419e-01 
2.700000e+00 -2.948487e-01 
2.710000e+00 -2.689379e-01 
2.720000e+00 -2.427345e-01 
2.730000e+00 -2.162637e-01 
2.740000e+00 -1.895512e-01 
2.750000e+00 -1.626230e-01 
2.760000e+00 -1.355054e-01 
2.770000e+00 -1.082249e-01 
2.780000e+00 -8.080812e-02 
2.790000e+00 -5.328205e-02 
2.800000e+00 -2.567374e-02 
2.810000e+00 1.989647e-03 
2.820000e+00 2.968082e-02 
2.830000e+00 5.737246e-02 
2.840000e+00 8.503721e-02 
2.850000e+00 1.126477e-01 
2.860000e+00 1.401766e-01 
2.870000e+00 1.675968e-01 
2.880000e+00 1.948810e-01 
2.890000e+00 2.220022e-01 
2.900000e+00 2.489336e-01 
2.910000e+00 2.756486e-01 
2.920000e+00 3.021207e-01 
2.930000e+00 3.283238e-01 
2.940000e+00 3.542321e-01 
2.950000e+00 3.798199e-01 
2.960000e+00 4.050621e-01 
2.970000e+00 4.299339e-01 
2.980000e+00 4.544108e-01 
2.990000e+00 4.784690e-01 
3.000000e+00 5.020848e-01 
3.010000e+00 5.252354e-01 
3.020000e+00 5.478982e-01 
3.030000e+00 5.700513e-01 
3.040000e+00 5.916733e-01 
3.050000e+00 6.127435e-01 
3.060000e+00 6.332417e-01 
3.070000e+00 6.531484e-01 
3.080000e+00 6.724448e-01 
3.090000e+00 6.911127e-01 
3.100000e+00 7.091347e-01 
3.110000e+00 7.264941e-01 
3.120000e+00 7.431750e-01 
3.130000e+00 7.591620e-01 
3.140000e+00 7.744409e-01 
3.150000e+00 7.889979e-01 
3.160000e+00 8.028204e-01 
3.170000e+00 8.158962e-01 
3.180000e+00 8.282143e-01 
3.190000e+00 8.397644e-01 
3.200000e+00 8.505370e-01 
3.210000e+00 8.605235e-01 
3.220000e+00 8.697164e-01 
3.230000e+00 8.781087e-01 
3.240000e+00 8.856946e-01 
3.250000e+00 8.924691e-01 
3.260000e+00 8.984281e-01 
3.270000e+00 9.035683e-01 
3.280000e+00 9.078874e-01 
3.290000e+00 9.113841e-01 
3.300000e+00 9.140579e-01 
3.310000e+00 9.159092e-01 
3.320000e+00 9.169392e-01 
3.330000e+00 9.171503e-01 
3.340000e+00 9.165454e-01 
3.350000e+00 9.151286e-01 
3.360000e+00 9.129046e-01 
3.370000e+00 9.098794e-01 
3.380000e+00 9.060593e-01 
3.390000e+00 9.014518e-01 
3.400000e+00 8.960653e-01 
3.410000e+00 8.899087e-01 
3.420000e+00 8.829921e-01 
3.430000e+00 8.753259e-01 
3.440000e+00 8.669218e-01 
3.450000e+00 8.577919e-01 
3.460000e+00 8.479493e-01 
3.470000e+00 8.374075e-01 
3.480000e+00 8.261811e-01 
3.490000e+00 8.142850e-01 
3.500000e+00 8.017351e-01 
3.510000e+00 7.885477e-01 
3.520000e+00 7.747399e-01 
3.530000e+00 7.603293e-01 
3.540000e+00 7.453340e-01 
3.550000e+00 7.297728e-01 
3.560000e+00 7.136649e-01 
3.570000e+00 6.970302e-01 
3.580000e+00 6.798887e-01 
3.590000e+00 6.622614e-01 
3.600000e+00 6.441691e-01 
3.610000e+00 6.256334e-01 
3.620000e+00 6.066762e-01 
3.630000e+00 5.873196e-01 
3.640000e+00 5.675861e-01 
3.650000e+00 5.474986e-01 
3.660000e+00 5.270799e-01 
3.670000e+00 5.063534e-01 
3.680000e+00 4.853425e-01 
3.690000e+00 4.640708e-01 
3.700000e+00 4.425619e-01 
3.710000e+00 4.208397e-01 
3.720000e+00 3.989281e-01 
3.730000e+00 3.768510e-01 
3.740000e+00 3.546324e-01 
3.750000e+00 3.322962e-01 
3.760000e+00 3.098662e-01 
3.770000e+00 2.873663e-01 
3.780000e+00 2.648202e-01 
3.790000e+00 2.422514e-01 
3.800000e+00 2.196834e-01 
3.810000e+00 1.971394e-01 
3.820000e+00 1.746424e-01 
3.830000e+00 1.522152e-01 
3.840000e+00 1.298802e-01 
3.850000e+00 1.076597e-01 
3.860000e+00 8.557559e-02 
3.870000e+00 6.364938e-02 
3.880000e+00 4.190225e-02 
3.890000e+00 2.035500e-02 
3.900000e+00 -9.719982e-04 
3.910000e+00 -2.205881e-02 
3.920000e+00 -4.288595e-02 
3.930000e+00 -6.343442e-02 
3.940000e+00 -8.368572e-02 
3.950000e+00 -1.036219e-01 
3.960000e+00 -1.232254e-01 
3.970000e+00 -1.424794e-01 
3.980000e+00 -1.613676e-01 
3.990000e+00 -1.798742e-01 
4.000000e+00 -1.979840e-01 
4.010000e+00 -2.156826e-01 
4.020000e+00 -2.329561e-01 
4.030000e+00 -2.497911e-01 
4.040000e+00 -2.661751e-01 
4.050000e+00 -2.820961e-01 
4.060000e+00 -2.975428e-01 
4.070000e+00 -3.125047e-01 
4.080000e+00 -3.269718e-01 
4.090000e+00 -3.409348e-01 
4.100000e+00 -3.543854e-01 
4.110000e+00 -3.673155e-01 
4.120000e+00 -3.797182e-01 
4.130000e+00 -3.915869e-01 
4.140000e+00 -4.029161e-01 
4.150000e+00 -4.137006e-01 
4.160000e+00 -4.239362e-01 
4.170000e+00 -4.336194e-01 
4.180000e+00 -4.427472e-01 
4.190000e+00 -4.513175e-01 
4.200000e+00 -4.593288e-01 
4.210000e+00 -4.667803e-01 
4.220000e+00 -4.736719e-01 
4.230000e+00 -4.800043e-01 
4.240000e+00 -4.857786e-01 
4.250000e+00 -4.909968e-01 
4.260000e+00 -4.956615e-01 
4.270000e+00 -4.997759e-01 
4.280000e+00 -5.033437e-01 
4.290000e+00 -5.063695e-01 
4.300000e+00 -5.088584e-01 
4.310000e+00 -5.108160e-01 
4.320000e+00 -5.122486e-01 
4.330000e+00 -5.131629e-01 
4.340000e+00 -5.135664e-01 
4.350000e+00 -5.134669e-01 
4.360000e+00 -5.128729e-01 
4.370000e+00 -5.117932e-01 
4.380000e+00 -5.102372e-01 
4.390000e+00 -5.082148e-01 
4.400000e+00 -5.057363e-01 
4.410000e+00 -5.028125e-01 
4.420000e+00 -4.994543e-01 
4.430000e+00 -4.956735e-01 
4.440000e+00 -4.914818e-01 
4.450000e+00 -4.868914e-01 
4.460000e+00 -4.819150e-01 
4.470000e+00 -4.765653e-01 
4.480000e+00 -4.708556e-01 
4.490000e+00 -4.647991e-01 
4.500000e+00 -4.584096e-01 
4.510000e+00 -4.517009e-01 
4.520000e+00 -4.446869e-01 
4.530000e+00 -4.373820e-01 
4.540000e+00 -4.298005e-01 
4.550000e+00 -4.219569e-01 
4.560000e+00 -4.138658e-01 
4.570000e+00 -4.055418e-01 
4.580000e+00 -3.969997e-01 
4.590000e+00 -3.882544e-01 
4.600000e+00 -3.793205e-01 
4.610000e+00 -3.702130e-01 
4.620000e+00 -3.609465e-01 
4.630000e+00 -3.515359e-01 
4.640000e+00 -3.419958e-01 
4.650000e+00 -3.323407e-01 
4.660000e+00 -3.225853e-01 
4.670000e+00 -3.127438e-01 
4.680000e+00 -3.028304e-01 
4.690000e+00 -2.928593e-01 
4.700000e+00 -2.828444e-01 
4.710000e+00 -2.727992e-01 
4.720000e+00 -2.627373e-01 
4.730000e+00 -2.526719e-01 
4.740000e+00 -2.426161e-01 
4.750000e+00 -2.325826e-01 
4.760000e+00 -2.225838e-01 
4.770000e+00 -2.126320e-01 
4.780000e+00 -2.027389e-01 
4.790000e+00 -1.929162e-01 
4.800000e+00 -1.831751e-01 
4.810000e+00 -1.735265e-01 
4.820000e+00 -1.639809e-01 
4.830000e+00 -1.545485e-01 
4.840000e+00 -1.452391e-01 
4.850000e+00 -1.360621e-01 
4.860000e+00 -1.270267e-01 
4.870000e+00 -1.181413e-01 
4.880000e+00 -1.094143e-01 
4.890000e+00 -1.008535e-01 
4.900000e+00 -9.246636e-02 
4.910000e+00 -8.425982e-02 
4.920000e+00 -7.624051e-02 
4.930000e+00 -6.841457e-02 
4.940000e+00 -6.078773e-02 
4.950000e+00 -5.336530e-02 
4.960000e+00 -4.615216e-02 
4.970000e+00 -3.915275e-02 
4.980000e+00 -3.237108e-02 
4.990000e+00 -2.581074e-02 
5.000000e+00 -1.947490e-02 
5.010000e+00 -1.336628e-02 
5.020000e+00 -7.487222e-03 
5.030000e+00 -1.839609e-03 
5.040000e+00 3.575064e-03 
5.050000e+00 8.755713e-03 
5.060000e+00 1.370166e-02 
5.070000e+00 1.841261e-02 
5.080000e+00 2.288867e-02 
5.090000e+00 2.713032e-02 
5.100000e+00 3.113842e-02 
5.110000e+00 3.491417e-02 
5.120000e+00 3.845915e-02 
5.130000e+00 4.177528e-02 
5.140000e+00 4.486480e-02 
5.150000e+00 4.773030e-02 
5.160000e+00 5.037467e-02 
5.170000e+00 5.280109e-02 
5.180000e+00 5.501305e-02 
5.190000e+00 5.701431e-02 
5.200000e+00 5.880891e-02 
5.210000e+00 6.040112e-02 
5.220000e+00 6.179548e-02 
5.230000e+00 6.299674e-02 
5.240000e+00 6.400986e-02 
5.250000e+00 6.484003e-02 
5.260000e+00 6.549259e-02 
5.270000e+00 6.597309e-02 
5.280000e+00 6.628721e-02 
5.290000e+00 6.644081e-02 
5.300000e+00 6.643986e-02 
5.310000e+00 6.629044e-02 
5.320000e+00 6.599877e-02 
5.330000e+00 6.557112e-02 
5.340000e+00 6.501386e-02 
5.350000e+00 6.433343e-02 
5.360000e+00 6.353629e-02 
5.370000e+00 6.262898e-02 
5.380000e+00 6.161801e-02 
5.390000e+00 6.050993e-02 
5.400000e+00 5.931129e-02 
5.410000e+00 5.802860e-02 
5.420000e+00 5.666835e-02 
5.430000e+00 5.523701e-02 
5.440000e+00 5.374095e-02 
5.450000e+00 5.218651e-02 
5.460000e+00 5.057993e-02 
5.470000e+00 4.892738e-02 
5.480000e+00 4.723492e-02 
5.490000e+00 4.550848e-02 
5.500000e+00 4.375391e-02 
5.510000e+00 4.197690e-02 
5.520000e+00 4.018300e-02 
5.530000e+00 3.837763e-02 
5.540000e+00 3.656604e-02 
5.550000e+00 3.475330e-02 
5.560000e+00 3.294434e-02 
5.570000e+00 3.114390e-02 
5.580000e+00 2.935651e-02 
5.590000e+00 2.758654e-02 
5.600000e+00 2.583815e-02 
5.610000e+00 2.411530e-02 
5.620000e+00 2.242173e-02 
5.630000e+00 2.076099e-02 
5.640000e+00 1.913640e-02 
5.650000e+00 1.755108e-02 
5.660000e+00 1.600791e-02 
5.670000e+00 1.450957e-02 
5.680000e+00 1.305850e-02 
5.690000e+00 1.165693e-02 
5.700000e+00 1.030685e-02 
5.710000e+00 9.010054e-03 
5.720000e+00 7.768092e-03 
5.730000e+00 6.582299e-03 
5.740000e+00 5.453794e-03 
5.750000e+00 4.383478e-03 
5.760000e+00 3.372036e-03 
5.770000e+00 2.419945e-03 
5.780000e+00 1.527474e-03 
5.790000e+00 6.946917e-04 
5.800000e+00 -7.853452e-05 
5.810000e+00 -7.925280e-04 
5.820000e+00 -1.447800e-03 
5.830000e+00 -2.045043e-03 
5.840000e+00 -2.585126e-03 
5.850000e+00 -3.069084e-03 
5.860000e+00 -3.498117e-03 
5.870000e+00 -3.873576e-03 
5.880000e+00 -4.196962e-03 
5.890000e+00 -4.469911e-03 
5.900000e+00 -4.694194e-03 
5.910000e+00 -4.871701e-03 
5.920000e+00 -5.004435e-03 
5.930000e+00 -5.094506e-03 
5.940000e+00 -5.144117e-03 
5.950000e+00 -5.155560e-03 
5.960000e+00 -5.131200e-03 
5.970000e+00 -5.073472e-03 
5.980000e+00 -4.984867e-03 
5.990000e+00 -4.867923e-03 
6.000000e+00 -4.725217e-03 
6.010000e+00 -4.559355e-03 
6.020000e+00 -4.372957e-03 
6.030000e+00 -4.168656e-03 
6.040000e+00 -3.949078e-03 
6.050000e+00 -3.716842e-03 
6.060000e+00 -3.474543e-03 
6.070000e+00 -3.224746e-03 
6.080000e+00 -2.969973e-03 
6.090000e+00 -2.712700e-03 
6.100000e+00 -2.455340e-03 
6.110000e+00 -2.200239e-03 
6.120000e+00 -1.949665e-03 
6.130000e+00 -1.705801e-03 
6.140000e+00 -1.470735e-03 
6.150000e+00 -1.246452e-03 
6.160000e+00 -1.034825e-03 
6.170000e+00 -8.376127e-04 
6.180000e+00 -6.564440e-04 
6.190000e+00 -4.928175e-04 
6.200000e+00 -3.480920e-04 
6.210000e+00 -2.234809e-04 
6.220000e+00 -1.200462e-04 
6.230000e+00 -3.869295e-05 
6.240000e+00 1.983575e-05 
6.250000e+00 5.496357e-05 
6.260000e+00 6.628520e-05 
6.270000e+00 5.357010e-05 
6.280000e+00 1.676599e-05 
6.290000e+00 -4.399830e-05 
6.300000e+00 -1.284103e-04 
6.310000e+00 -2.359720e-04 
6.320000e+00 -3.659983e-04 
6.330000e+00 -5.176160e-04 
6.340000e+00 -6.897631e-04 
6.350000e+00 -8.811891e-04 
6.360000e+00 -1.090455e-03 
6.370000e+00 -1.315935e-03 
6.380000e+00 -1.555818e-03 
6.390000e+00 -1.808106e-03 
6.400000e+00 -2.070624e-03 
6.410000e+00 -2.341016e-03 
6.420000e+00 -2.616751e-03 
6.430000e+00 -2.895127e-03 
6.440000e+00 -3.173276e-03 
6.450000e+00 -3.448168e-03 
6.460000e+00 -3.716615e-03 
6.470000e+00 -3.975282e-03 
6.480000e+00 -4.220685e-03 
6.490000e+00 -4.449205e-03 
6.500000e+00 -4.657093e-03 
6.510000e+00 -4.840474e-03 
6.520000e+00 -4.995362e-03 
6.530000e+00 -5.117661e-03 
6.540000e+00 -5.203177e-03 
6.550000e+00 -5.247630e-03 
6.560000e+00 -5.246658e-03 
6.570000e+00 -5.195828e-03 
6.580000e+00 -5.090651e-03 
6.590000e+00 -4.926586e-03 
6.600000e+00 -4.699054e-03 
6.610000e+00 -4.403448e-03 
6.620000e+00 -4.035143e-03 
6.630000e+00 -3.589511e-03 
6.640000e+00 -3.061928e-03 
6.650000e+00 -2.447789e-03 
6.660000e+00 -1.742518e-03 
6.670000e+00 -9.415793e-04 
6.680000e+00 -4.049328e-05 
6.690000e+00 9.651559e-04 
6.700000e+00 2.079706e-03 
6.710000e+00 3.307404e-03 
6.720000e+00 4.652395e-03 
6.730000e+00 6.118710e-03 
6.740000e+00 7.710254e-03 
6.750000e+00 9.430791e-03 
6.760000e+00 1.128394e-02 
6.770000e+00 1.327314e-02 
6.780000e+00 1.540169e-02 
6.790000e+00 1.767267e-02 
6.800000e+00 2.008897e-02 
6.810000e+00 2.265328e-02 
6.820000e+00 2.536808e-02 
6.830000e+00 2.823560e-02 
6.840000e+00 3.125783e-02 
6.850000e+00 3.443652e-02 
6.860000e+00 3.777316e-02 
6.870000e+00 4.126897e-02 
6.880000e+00 4.492489e-02 
6.890000e+00 4.874156e-02 
6.900000e+00 5.271935e-02 
6.910000e+00 5.685832e-02 
6.920000e+00 6.115819e-02 
6.930000e+00 6.561841e-02 
6.940000e+00 7.023808e-02 
6.950000e+00 7.501596e-02 
6.960000e+00 7.995051e-02 
6.970000e+00 8.503982e-02 
6.980000e+00 9.028165e-02 
6.990000e+00 9.567342e-02 
7.000000e+00 1.012122e-01 
7.010000e+00 1.068946e-01 
7.020000e+00 1.127172e-01 
7.030000e+00 1.186757e-01 
7.040000e+00 1.247660e-01 
7.050000e+00 1.309833e-01 
7.060000e+00 1.373225e-01 
7.070000e+00 1.437782e-01 
7.080000e+00 1.503447e-01 
7.090000e+00 1.570157e-01 
7.100000e+00 1.637849e-01 
7.110000e+00 1.706455e-01 
7.120000e+00 1.775902e-01 
7.130000e+00 1.846117e-01 
7.140000e+00 1.917021e-01 
7.150000e+00 1.988533e-01 
7.160000e+00 2.060568e-01 
7.170000e+00 2.133039e-01 
7.180000e+00 2.205857e-01 
7.190000e+00 2.278927e-01 
7.200000e+00 2.352154e-01 
7.210000e+00 2.425439e-01 
7.220000e+00 2.498682e-01 
7.230000e+00 2.571777e-01 
7.240000e+00 2.644621e-01 
7.250000e+00 2.717103e-01 
7.260000e+00 2.789115e-01 
7.270000e+00 2.860545e-01 
7.280000e+00 2.931278e-01 
7.290000e+00 3.001199e-01 
7.300000e+00 3.070191e-01 
7.310000e+00 3.138136e-01 
7.320000e+00 3.204914e-01 
7.330000e+00 3.270406e-01 
7.340000e+00 3.334490e-01 
7.350000e+00 3.397045e-01 
7.360000e+00 3.457947e-01 
7.370000e+00 3.517076e-01 
7.380000e+00 3.574307e-01 
7.390000e+00 3.629518e-01 
7.400000e+00 3.682588e-01 
7.410000e+00 3.733395e-01 
7.420000e+00 3.781816e-01 
7.430000e+00 3.827733e-01 
7.440000e+00 3.871026e-01 
7.450000e+00 3.911576e-01 
7.460000e+00 3.949268e-01 
7.470000e+00 3.983986e-01 
7.480000e+00 4.015618e-01 
7.490000e+00 4.044052e-01 
7.500000e+00 4.069179e-01 
7.510000e+00 4.090893e-01 
7.520000e+00 4.109091e-01 
7.530000e+00 4.123672e-01 
7.540000e+00 4.134536e-01 
7.550000e+00 4.141590e-01 
7.560000e+00 4.144742e-01 
7.570000e+00 4.143904e-01 
7.580000e+00 4.138993e-01 
7.590000e+00 4.129927e-01 
7.600000e+00 4.116630e-01 
7.610000e+00 4.099031e-01 
7.620000e+00 4.077062e-01 
7.630000e+00 4.050660e-01 
7.640000e+00 4.019766e-01 
7.650000e+00 3.984328e-01 
7.660000e+00 3.944297e-01 
7.670000e+00 3.899629e-01 
7.680000e+00 3.850287e-01 
7.690000e+00 3.796238e-01 
7.700000e+00 3.737454e-01 
7.710000e+00 3.673916e-01 
7.720000e+00 3.605606e-01 
7.730000e+00 3.532514e-01 
7.740000e+00 3.454638e-01 
7.750000e+00 3.371979e-01 
7.760000e+00 3.284545e-01 
7.770000e+00 3.192350e-01 
7.780000e+00 3.095416e-01 
7.790000e+00 2.993767e-01 
7.800000e+00 2.887439e-01 
7.810000e+00 2.776470e-01 
7.820000e+00 2.660906e-01 
7.830000e+00 2.540798e-01 
7.840000e+00 2.416206e-01 
7.850000e+00 2.287195e-01 
7.860000e+00 2.153835e-01 
7.870000e+00 2.016204e-01 
7.880000e+00 1.874386e-01 
7.890000e+00 1.728472e-01 
7.900000e+00 1.578557e-01 
7.910000e+00 1.424745e-01 
7.920000e+00 1.267144e-01 
7.930000e+00 1.105869e-01 
7.940000e+00 9.410397e-02 
7.950000e+00 7.727841e-02 
7.960000e+00 6.012339e-02 
7.970000e+00 4.265272e-02 
7.980000e+00 2.488075e-02 
7.990000e+00 6.822364e-03 
8.000000e+00 -1.150701e-02 
8.010000e+00 -3.009145e-02 
8.020000e+00 -4.891452e-02 
8.030000e+00 -6.795933e-02 
8.040000e+00 -8.720849e-02 
8.050000e+00 -1.066442e-01 
8.060000e+00 -1.262482e-01 
8.070000e+00 -1.460018e-01 
8.080000e+00 -1.658861e-01 
8.090000e+00 -1.858815e-01 
8.100000e+00 -2.059684e-01 
8.110000e+00 -2.261267e-01 
8.120000e+00 -2.463359e-01 
8.130000e+00 -2.665755e-01 
8.140000e+00 -2.868245e-01 
8.150000e+00 -3.070617e-01 
8.160000e+00 -3.272659e-01 
8.170000e+00 -3.474154e-01 
8.180000e+00 -3.674887e-01 
8.190000e+00 -3.874638e-01 
8.200000e+00 -4.073189e-01 
8.210000e+00 -4.270319e-01 
8.220000e+00 -4.465808e-01 
8.230000e+00 -4.659436e-01 
8.240000e+00 -4.850982e-01 
8.250000e+00 -5.040225e-01 
8.260000e+00 -5.226946e-01 
8.270000e+00 -5.410926e-01 
8.280000e+00 -5.591947e-01 
8.290000e+00 -5.769793e-01 
8.300000e+00 -5.944250e-01 
8.310000e+00 -6.115104e-01 
8.320000e+00 -6.282146e-01 
8.330000e+00 -6.445169e-01 
8.340000e+00 -6.603966e-01 
8.350000e+00 -6.758337e-01 
8.360000e+00 -6.908083e-01 
8.370000e+00 -7.053009e-01 
8.380000e+00 -7.192925e-01 
8.390000e+00 -7.327643e-01 
8.400000e+00 -7.456982e-01 
8.410000e+00 -7.580764e-01 
8.420000e+00 -7.698817e-01 
8.430000e+00 -7.810972e-01 
8.440000e+00 -7.917068e-01 
8.450000e+00 -8.016949e-01 
8.460000e+00 -8.110463e-01 
8.470000e+00 -8.197467e-01 
8.480000e+00 -8.277822e-01 
8.490000e+00 -8.351397e-01 
8.500000e+00 -8.418066e-01 
8.510000e+00 -8.477712e-01 
8.520000e+00 -8.530224e-01 
8.530000e+00 -8.575497e-01 
8.540000e+00 -8.613436e-01 
8.550000e+00 -8.643952e-01 
8.560000e+00 -8.666964e-01 
8.570000e+00 -8.682398e-01 
8.580000e+00 -8.690190e-01 
8.590000e+00 -8.690283e-01 
8.600000e+00 -8.682628e-01 
8.610000e+00 -8.667184e-01 
8.620000e+00 -8.643919e-01 
8.630000e+00 -8.612810e-01 
8.640000e+00 -8.573842e-01 
8.650000e+00 -8.527008e-01 
8.660000e+00 -8.472311e-01 
8.670000e+00 -8.409762e-01 
8.680000e+00 -8.339380e-01 
8.690000e+00 -8.261194e-01 
8.700000e+00 -8.175242e-01 
8.710000e+00 -8.081568e-01 
8.720000e+00 -7.980229e-01 
8.730000e+00 -7.871287e-01 
8.740000e+00 -7.754815e-01 
8.750000e+00 -7.630892e-01 
8.760000e+00 -7.499609e-01 
8.770000e+00 -7.361063e-01 
8.780000e+00 -7.215360e-01 
8.790000e+00 -7.062615e-01 
8.800000e+00 -6.902949e-01 
8.810000e+00 -6.736494e-01 
8.820000e+00 -6.563388e-01 
8.830000e+00 -6.383777e-01 
8.840000e+00 -6.197815e-01 
8.850000e+00 -6.005664e-01 
8.860000e+00 -5.807493e-01 
8.870000e+00 -5.603476e-01 
8.880000e+00 -5.393797e-01 
8.890000e+00 -5.178646e-01 
8.900000e+00 -4.958219e-01 
8.910000e+00 -4.732718e-01 
8.920000e+00 -4.502351e-01 
8.930000e+00 -4.267334e-01 
8.940000e+00 -4.027885e-01 
8.950000e+00 -3.784231e-01 
8.960000e+00 -3.536602e-01 
8.970000e+00 -3.285234e-01 
8.980000e+00 -3.030366e-01 
8.990000e+00 -2.772243e-01 
9.000000e+00 -2.511113e-01 
9.010000e+00 -2.247229e-01 
9.020000e+00 -1.980846e-01 
9.030000e+00 -1.712223e-01 
9.040000e+00 -1.441622e-01 
9.050000e+00 -1.169306e-01 
9.060000e+00 -8.955435e-02 
9.070000e+00 -6.206017e-02 
9.080000e+00 -3.447511e-02 
9.090000e+00 -6.826309e-03 
9.100000e+00 2.085898e-02 
9.110000e+00 4.855344e-02 
9.120000e+00 7.622972e-02 
9.130000e+00 1.038605e-01 
9.140000e+00 1.314183e-01 
9.150000e+00 1.588761e-01 
9.160000e+00 1.862065e-01 
9.170000e+00 2.133826e-01 
9.180000e+00 2.403774e-01 
9.190000e+00 2.671642e-01 
9.200000e+00 2.937165e-01 
9.210000e+00 3.200081e-01 
9.220000e+00 3.460131e-01 
9.230000e+00 3.717057e-01 
9.240000e+00 3.970607e-01 
9.250000e+00 4.220531e-01 
9.260000e+00 4.466585e-01 
9.270000e+00 4.708526e-01 
9.280000e+00 4.946119e-01 
9.290000e+00 5.179131e-01 
9.300000e+00 5.407337e-01 
9.310000e+00 5.630515e-01 
9.320000e+00 5.848449e-01 
9.330000e+00 6.060931e-01 
9.340000e+00 6.267756e-01 
9.350000e+00 6.468728e-01 
9.360000e+00 6.663656e-01 
9.370000e+00 6.852357e-01 
9.380000e+00 7.034653e-01 
9.390000e+00 7.210375e-01 
9.400000e+00 7.379362e-01 
9.410000e+00 7.541458e-01 
9.420000e+00 7.696518e-01 
9.430000e+00 7.844402e-01 
9.440000e+00 7.984980e-01 
9.450000e+00 8.118129e-01 
9.460000e+00 8.243735e-01 
9.470000e+00 8.361693e-01 
9.480000e+00 8.471905e-01 
9.490000e+00 8.574283e-01 
9.500000e+00 8.668747e-01 
9.510000e+00 8.755227e-01 
9.520000e+00 8.833661e-01 
9.530000e+00 8.903996e-01 
9.540000e+00 8.966187e-01 
9.550000e+00 9.020200e-01 
9.560000e+00 9.066009e-01 
9.570000e+00 9.103596e-01 
9.580000e+00 9.132956e-01 
9.590000e+00 9.154087e-01 
9.600000e+00 9.167001e-01 
9.610000e+00 9.171718e-01 
9.620000e+00 9.168264e-01 
9.630000e+00 9.156677e-01 
9.640000e+00 9.137003e-01 
9.650000e+00 9.109296e-01 
9.660000e+00 9.073619e-01 
9.670000e+00 9.030044e-01 
9.680000e+00 8.978651e-01 
9.690000e+00 8.919528e-01 
9.700000e+00 8.852771e-01 
9.710000e+00 8.778485e-01 
9.720000e+00 8.696781e-01 
9.730000e+00 8.607781e-01 
9.740000e+00 8.511610e-01 
9.750000e+00 8.408404e-01 
9.760000e+00 8.298305e-01 
9.770000e+00 8.181460e-01 
9.780000e+00 8.058026e-01 
9.790000e+00 7.928165e-01 
9.800000e+00 7.792044e-01 
9.810000e+00 7.649838e-01 
9.820000e+00 7.501728e-01 
9.830000e+00 7.347897e-01 
9.840000e+00 7.188539e-01 
9.850000e+00 7.023848e-01 
9.860000e+00 6.854026e-01 
9.870000e+00 6.679277e-01 
9.880000e+00 6.499812e-01 
9.890000e+00 6.315844e-01 
9.900000e+00 6.127591e-01 
9.910000e+00 5.935273e-01 
9.920000e+00 5.739114e-01 
9.930000e+00 5.539341e-01 
9.940000e+00 5.336184e-01 
9.950000e+00 5.129875e-01 
9.960000e+00 4.920646e-01 
9.970000e+00 4.708733e-01 
9.980000e+00 4.494374e-01 
9.990000e+00 4.277806e-01 
1.000000e+01 4.059267e-01 
1.001000e+01 3.838997e-01 
1.002000e+01 3.617236e-01 
1.003000e+01 3.394223e-01 
1.004000e+01 3.170196e-01 
1.005000e+01 2.945394e-01 
1.006000e+01 2.720054e-01 
1.007000e+01 2.494413e-01 
1.008000e+01 2.268705e-01 
1.009000e+01 2.043164e-01 
1.010000e+01 1.818019e-01 
1.011000e+01 1.593500e-01 
1.012000e+01 1.369832e-01 
1.013000e+01 1.147239e-01 
1.014000e+01 9.259395e-02 
1.015000e+01 7.061512e-02 
1.016000e+01 4.880867e-02 
1.017000e+01 2.719552e-02 
1.018000e+01 5.796179e-03 
1.019000e+01 -1.536927e-02 
1.020000e+01 -3.628121e-02 
1.021000e+01 -5.692048e-02 
1.022000e+01 -7.726842e-02 
1.023000e+01 -9.730686e-02 
1.024000e+01 -1.170182e-01 
1.025000e+01 -1.363853e-01 
1.026000e+01 -1.553918e-01 
1.027000e+01 -1.740216e-01 
1.028000e+01 -1.922594e-01 
1.029000e+01 -2.100906e-01 
1.030000e+01 -2.275009e-01 
1.031000e+01 -2.444770e-01 
1.032000e+01 -2.610060e-01 
1.033000e+01 -2.770757e-01 
1.034000e+01 -2.926747e-01 
1.035000e+01 -3.077921e-01 
1.036000e+01 -3.224179e-01 
1.037000e+01 -3.365424e-01 
1.038000e+01 -3.501571e-01 
1.039000e+01 -3.632538e-01 
1.040000e+01 -3.758252e-01 
1.041000e+01 -3.878647e-01 
1.042000e+01 -3.993663e-01 
1.043000e+01 -4.103248e-01 
1.044000e+01 -4.207357e-01 
1.045000e+01 -4.305951e-01 
1.046000e+01 -4.399001e-01 
1.047000e+01 -4.486482e-01 
1.048000e+01 -4.568377e-01 
1.049000e+01 -4.644675e-01 
1.050000e+01 -4.715375e-01 
1.051000e+01 -4.780479e-01 
1.052000e+01 -4.839998e-01 
1.053000e+01 -4.893949e-01 
1.054000e+01 -4.942356e-01 
1.055000e+01 -4.985248e-01 
1.056000e+01 -5.022663e-01 
1.057000e+01 -5.054642e-01 
1.058000e+01 -5.081236e-01 
1.059000e+01 -5.102498e-01 
1.060000e+01 -5.118489e-01 
1.061000e+01 -5.129275e-01 
1.062000e+01 -5.134929e-01 
1.063000e+01 -5.135527e-01 
1.064000e+01 -5.131152e-01 
1.065000e+01 -5.121892e-01 
1.066000e+01 -5.107839e-01 
1.067000e+01 -5.089090e-01 
1.068000e+01 -5.065747e-01 
1.069000e+01 -5.037915e-01 
1.070000e+01 -5.005705e-01 
1.071000e+01 -4.969230e-01 
1.072000e+01 -4.928608e-01 
1.073000e+01 -4.883961e-01 
1.074000e+01 -4.835413e-01 
1.075000e+01 -4.783091e-01 
1.076000e+01 -4.727126e-01 
1.077000e+01 -4.667651e-01 
1.078000e+01 -4.604802e-01 
1.079000e+01 -4.538716e-01 
1.080000e+01 -4.469533e-01 
1.081000e+01 -4.397396e-01 
1.082000e+01 -4.322446e-01 
1.083000e+01 -4.244829e-01 
1.084000e+01 -4.164690e-01 
1.085000e+01 -4.082176e-01 
1.086000e+01 -3.997434e-01 
1.087000e+01 -3.910612e-01 
1.088000e+01 -3.821858e-01 
1.089000e+01 -3.731320e-01 
1.090000e+01 -3.639145e-01 
1.091000e+01 -3.545482e-01 
1.092000e+01 -3.450478e-01 
1.093000e+01 -3.354277e-01 
1.094000e+01 -3.257027e-01 
1.095000e+01 -3.158871e-01 
1.096000e+01 -3.059951e-01 
1.097000e+01 -2.960409e-01 
1.098000e+01 -2.860384e-01 
1.099000e+01 -2.760013e-01 
1.100000e+01 -2.659433e-01 
1.101000e+01 -2.558777e-01 
1.102000e+01 -2.458174e-01 
1.103000e+01 -2.357754e-01 
1.104000e+01 -2.257642e-01 
1.105000e+01 -2.157961e-01 
1.106000e+01 -2.058831e-01 
1.107000e+01 -1.960367e-01 
1.108000e+01 -1.862684e-01 
1.109000e+01 -1.765892e-01 
1.110000e+01 -1.670096e-01 
1.111000e+01 -1.575401e-01 
1.112000e+01 -1.481905e-01 
1.113000e+01 -1.389703e-01 
1.114000e+01 -1.298888e-01 
1.115000e+01 -1.209547e-01 
1.116000e+01 -1.121764e-01 
1.117000e+01 -1.035619e-01 
1.118000e+01 -9.511864e-02 
1.119000e+01 -8.685384e-02 
1.120000e+01 -7.877420e-02 
1.121000e+01 -7.088602e-02 
1.122000e+01 -6.319517e-02 
1.123000e+01 -5.570708e-02 
1.124000e+01 -4.842678e-02 
1.125000e+01 -4.135883e-02 
1.126000e+01 -3.450739e-02 
1.127000e+01 -2.787619e-02 
1.128000e+01 -2.146852e-02 
1.129000e+01 -1.528725e-02 
1.130000e+01 -9.334846e-03 
1.131000e+01 -3.613328e-03 
1.132000e+01 1.875680e-03 
1.133000e+01 7.130966e-03 
1.134000e+01 1.215172e-02 
1.135000e+01 1.693753e-02 
1.136000e+01 2.148838e-02 
1.137000e+01 2.580462e-02 
1.138000e+01 2.988700e-02 
1.139000e+01 3.373660e-02 
1.140000e+01 3.735490e-02 
1.141000e+01 4.074370e-02 
1.142000e+01 4.390514e-02 
1.143000e+01 4.684170e-02 
1.144000e+01 4.955617e-02 
1.145000e+01 5.205165e-02 
1.146000e+01 5.433152e-02 
1.147000e+01 5.639947e-02 
1.148000e+01 5.825945e-02 
1.149000e+01 5.991565e-02 
1.150000e+01 6.137253e-02 
1.151000e+01 6.263476e-02 
1.152000e+01 6.370726e-02 
1.153000e+01 6.459513e-02 
1.154000e+01 6.530367e-02 
1.155000e+01 6.583837e-02 
1.156000e+01 6.620486e-02 
1.157000e+01 6.640895e-02 
1.158000e+01 6.645657e-02 
1.159000e+01 6.635377e-02 
1.160000e+01 6.610673e-02 
1.161000e+01 6.572171e-02 
1.162000e+01 6.520504e-02 
1.163000e+01 6.456314e-02 
1.164000e+01 6.380248e-02 
1.165000e+01 6.292955e-02 
1.166000e+01 6.195088e-02 
1.167000e+01 6.087303e-02 
1.168000e+01 5.970252e-02 
1.169000e+01 5.844590e-02 
1.170000e+01 5.710966e-02 
1.171000e+01 5.570026e-02 
1.172000e+01 5.422413e-02 
1.173000e+01 5.268760e-02 
1.174000e+01 5.109696e-02 
1.175000e+01 4.945839e-02 
1.176000e+01 4.777799e-02 
1.177000e+01 4.606173e-02 
1.178000e+01 4.431550e-02 
1.179000e+01 4.254503e-02 
1.180000e+01 4.075592e-02 
1.181000e+01 3.895362e-02 
1.182000e+01 3.714345e-02 
1.183000e+01 3.533053e-02 
1.184000e+01 3.351985e-02 
1.185000e+01 3.171619e-02 
1.186000e+01 2.992416e-02 
1.187000e+01 2.814818e-02 
1.188000e+01 2.639248e-02 
1.189000e+01 2.466108e-02 
1.190000e+01 2.295778e-02 
1.191000e+01 2.128622e-02 
1.192000e+01 1.964977e-02 
1.193000e+01 1.805161e-02 
1.194000e+01 1.649472e-02 
1.195000e+01 1.498182e-02 
1.196000e+01 1.351544e-02 
1.197000e+01 1.209787e-02 
1.198000e+01 1.073119e-02 
1.199000e+01 9.417242e-03 
1.200000e+01 8.157658e-03 
1.201000e+01 6.953842e-03 
1.202000e+01 5.806981e-03 
1.203000e+01 4.718045e-03 
1.204000e+01 3.687788e-03 
1.205000e+01 2.716753e-03 
1.206000e+01 1.805275e-03 
1.207000e+01 9.534844e-04 
1.208000e+01 1.613137e-04 
1.209000e+01 -5.715005e-04 
1.210000e+01 -1.245410e-03 
1.211000e+01 -1.861052e-03 
1.212000e+01 -2.419237e-03 
1.213000e+01 -2.920950e-03 
1.214000e+01 -3.367339e-03 
1.215000e+01 -3.759707e-03 
1.216000e+01 -4.099508e-03 
1.217000e+01 -4.388337e-03 
1.218000e+01 -4.627923e-03 
1.219000e+01 -4.820116e-03 
1.220000e+01 -4.966888e-03 
1.221000e+01 -5.070314e-03 
1.222000e+01 -5.132568e-03 
1.223000e+01 -5.155915e-03 
1.224000e+01 -5.142698e-03 
1.225000e+01 -5.095331e-03 
1.226000e+01 -5.016288e-03 
1.227000e+01 -4.908093e-03 
1.228000e+01 -4.773312e-03 
1.229000e+01 -4.614541e-03 
1.230000e+01 -4.434399e-03 
1.231000e+01 -4.235515e-03 
1.232000e+01 -4.020519e-03 
1.233000e+01 -3.792032e-03 
1.234000e+01 -3.552658e-03 
1.235000e+01 -3.304973e-03 
1.236000e+01 -3.051515e-03 
1.237000e+01 -2.794773e-03 
1.238000e+01 -2.537182e-03 
1.239000e+01 -2.281112e-03 
1.240000e+01 -2.028855e-03 
1.241000e+01 -1.782622e-03 
1.242000e+01 -1.544533e-03 
1.243000e+01 -1.316606e-03 
1.244000e+01 -1.100752e-03 
1.245000e+01 -8.987649e-04 
1.246000e+01 -7.123166e-04 
1.247000e+01 -5.429481e-04 
1.248000e+01 -3.920633e-04 
1.249000e+01 -2.609225e-04 
1.250000e+01 -1.506367e-04 
1.251000e+01 -6.216135e-05 
1.252000e+01 3.708258e-06 
1.253000e+01 4.634221e-05 
1.254000e+01 6.528027e-05 
1.255000e+01 6.023585e-05 
1.256000e+01 3.109954e-05 
1.257000e+01 -2.205780e-05 
1.258000e+01 -9.898246e-05 
1.259000e+01 -1.992357e-04 
1.260000e+01 -3.221921e-04 
1.261000e+01 -4.670385e-04 
1.262000e+01 -6.327731e-04 
1.263000e+01 -8.182054e-04 
1.264000e+01 -1.021956e-03 
1.265000e+01 -1.242460e-03 
1.266000e+01 -1.477962e-03 
1.267000e+01 -1.726527e-03 
1.268000e+01 -1.986034e-03 
1.269000e+01 -2.254184e-03 
1.270000e+01 -2.528502e-03 
1.271000e+01 -2.806340e-03 
1.272000e+01 -3.084883e-03 
1.273000e+01 -3.361151e-03 
1.274000e+01 -3.632006e-03 
1.275000e+01 -3.894159e-03 
1.276000e+01 -4.144173e-03 
1.277000e+01 -4.378472e-03 
1.278000e+01 -4.593347e-03 
1.279000e+01 -4.784962e-03 
1.280000e+01 -4.949365e-03 
1.281000e+01 -5.082495e-03 
1.282000e+01 -5.180189e-03 
1.283000e+01 -5.238191e-03 
1.284000e+01 -5.252166e-03 
1.285000e+01 -5.217702e-03 
1.286000e+01 -5.130327e-03 
1.287000e+01 -4.985515e-03 
1.288000e+01 -4.778698e-03 
1.289000e+01 -4.505277e-03 
1.290000e+01 -4.160631e-03 
1.291000e+01 -3.740133e-03 
1.292000e+01 -3.239155e-03 
1.293000e+01 -2.653085e-03 
1.294000e+01 -1.977336e-03 
1.295000e+01 -1.207360e-03 
1.296000e+01 -3.386564e-04 
1.297000e+01 6.332115e-04 
1.298000e+01 1.712608e-03 
1.299000e+01 2.903809e-03 
1.300000e+01 4.210996e-03 
1.301000e+01 5.638236e-03 
1.302000e+01 7.189475e-03 
1.303000e+01 8.868524e-03 
1.304000e+01 1.067905e-02 
1.305000e+01 1.262455e-02 
1.306000e+01 1.470837e-02 
1.307000e+01 1.693365e-02 
1.308000e+01 1.930336e-02 
1.309000e+01 2.182025e-02 
1.310000e+01 2.448686e-02 
1.311000e+01 2.730550e-02 
1.312000e+01 3.027825e-02 
1.313000e+01 3.340693e-02 
1.314000e+01 3.669312e-02 
1.315000e+01 4.013811e-02 
1.316000e+01 4.374294e-02 
1.317000e+01 4.750836e-02 
1.318000e+01 5.143481e-02 
1.319000e+01 5.552245e-02 
1.320000e+01 5.977111e-02 
1.321000e+01 6.418034e-02 
1.322000e+01 6.874933e-02 
1.323000e+01 7.347698e-02 
1.324000e+01 7.836181e-02 
1.325000e+01 8.340205e-02 
1.326000e+01 8.859557e-02 
1.327000e+01 9.393987e-02 
1.328000e+01 9.943215e-02 
1.329000e+01 1.050692e-01 
1.330000e+01 1.108475e-01 
1.331000e+01 1.167632e-01 
1.332000e+01 1.228121e-01 
1.333000e+01 1.289894e-01 
1.334000e+01 1.352904e-01 
1.335000e+01 1.417096e-01 
1.336000e+01 1.482414e-01 
1.337000e+01 1.548798e-01 
1.338000e+01 1.616185e-01 
1.339000e+01 1.684507e-01 
1.340000e+01 1.753694e-01 
1.341000e+01 1.823673e-01 
1.342000e+01 1.894366e-01 
1.343000e+01 1.965693e-01 
1.344000e+01 2.037571e-01 
1.345000e+01 2.109913e-01 
1.346000e+01 2.182630e-01 
1.347000e+01 2.255630e-01 
1.348000e+01 2.328818e-01 
1.349000e+01 2.402096e-01 
1.350000e+01 2.475363e-01 
1.351000e+01 2.548517e-01 
1.352000e+01 2.621452e-01 
1.353000e+01 2.694061e-01 
1.354000e+01 2.766235e-01 
1.355000e+01 2.837863e-01 
1.356000e+01 2.908830e-01 
1.357000e+01 2.979022e-01 
1.358000e+01 3.048323e-01 
1.359000e+01 3.116614e-01 
1.360000e+01 3.183777e-01 
1.361000e+01 3.249692e-01 
1.362000e+01 3.314238e-01 
1.363000e+01 3.377293e-01 
1.364000e+01 3.438735e-01 
1.365000e+01 3.498441e-01 
1.366000e+01 3.556290e-01 
1.367000e+01 3.612158e-01 
1.368000e+01 3.665924e-01 
1.369000e+01 3.717464e-01 
1.370000e+01 3.766659e-01 
1.371000e+01 3.813386e-01 
1.372000e+01 3.857528e-01 
1.373000e+01 3.898964e-01 
1.374000e+01 3.937579e-01 
1.375000e+01 3.973257e-01 
1.376000e+01 4.005884e-01 
1.377000e+01 4.035348e-01 
1.378000e+01 4.061540e-01 
1.379000e+01 4.084354e-01 
1.380000e+01 4.103683e-01 
1.381000e+01 4.119426e-01 
1.382000e+01 4.131484e-01 
1.383000e+01 4.139762e-01 
1.384000e+01 4.144167e-01 
1.385000e+01 4.144610e-01 
1.386000e+01 4.141004e-01 
1.387000e+01 4.133270e-01 
1.388000e+01 4.121329e-01 
1.389000e+01 4.105108e-01 
1.390000e+01 4.084538e-01 
1.391000e+01 4.059555e-01 
1.392000e+01 4.030098e-01 
1.393000e+01 3.996113e-01 
1.394000e+01 3.957549e-01 
1.395000e+01 3.914363e-01 
1.396000e+01 3.866513e-01 
1.397000e+01 3.813967e-01 
1.398000e+01 3.756694e-01 
1.399000e+01 3.694672e-01 
1.400000e+01 3.627883e-01 
1.401000e+01 3.556316e-01 
1.402000e+01 3.479964e-01 
1.403000e+01 3.398827e-01 
1.404000e+01 3.312913e-01 
1.405000e+01 3.222233e-01 
1.406000e+01 3.126805e-01 
1.407000e+01 3.026655e-01 
1.408000e+01 2.921814e-01 
1.409000e+01 2.812318e-01 
1.410000e+01 2.698212e-01 
1.411000e+01 2.579546e-01 
1.412000e+01 2.456376e-01 
1.413000e+01 2.328764e-01 
1.414000e+01 2.196781e-01 
1.415000e+01 2.060502e-01 
1.416000e+01 1.920009e-01 
1.417000e+01 1.775389e-01 
1.418000e+01 1.626738e-01 
1.419000e+01 1.474156e-01 
1.420000e+01 1.317749e-01 
1.421000e+01 1.157631e-01 
1.422000e+01 9.939209e-02 
1.423000e+01 8.267427e-02 
1.424000e+01 6.562272e-02 
1.425000e+01 4.825106e-02 
1.426000e+01 3.057347e-02 
1.427000e+01 1.260467e-02 
1.428000e+01 -5.640090e-03 
1.429000e+01 -2.414504e-02 
1.430000e+01 -4.289392e-02 
1.431000e+01 -6.186996e-02 
1.432000e+01 -8.105593e-02 
1.433000e+01 -1.004342e-01 
1.434000e+01 -1.199866e-01 
1.435000e+01 -1.396946e-01 
1.436000e+01 -1.595393e-01 
1.437000e+01 -1.795015e-01 
1.438000e+01 -1.995614e-01 
1.439000e+01 -2.196991e-01 
1.440000e+01 -2.398944e-01 
1.441000e+01 -2.601265e-01 
1.442000e+01 -2.803748e-01 
1.443000e+01 -3.006181e-01 
1.444000e+01 -3.208351e-01 
1.445000e+01 -3.410044e-01 
1.446000e+01 -3.611043e-01 
1.447000e+01 -3.811131e-01 
1.448000e+01 -4.010088e-01 
1.449000e+01 -4.207694e-01 
1.450000e+01 -4.403731e-01 
1.451000e+01 -4.597975e-01 
1.452000e+01 -4.790208e-01 
1.453000e+01 -4.980209e-01 
1.454000e+01 -5.167757e-01 
1.455000e+01 -5.352634e-01 
1.456000e+01 -5.534621e-01 
1.457000e+01 -5.713501e-01 
1.458000e+01 -5.889061e-01 
1.459000e+01 -6.061086e-01 
1.460000e+01 -6.229365e-01 
1.461000e+01 -6.393690e-01 
1.462000e+01 -6.553855e-01 
1.463000e+01 -6.709658e-01 
1.464000e+01 -6.860898e-01 
1.465000e+01 -7.007381e-01 
1.466000e+01 -7.148913e-01 
1.467000e+01 -7.285307e-01 
1.468000e+01 -7.416379e-01 
1.469000e+01 -7.541950e-01 
1.470000e+01 -7.661846e-01 
1.471000e+01 -7.775897e-01 
1.472000e+01 -7.883941e-01 
1.473000e+01 -7.985818e-01 
1.474000e+01 -8.081376e-01 
1.475000e+01 -8.170469e-01 
1.476000e+01 -8.252956e-01 
1.477000e+01 -8.328705e-01 
1.478000e+01 -8.397587e-01 
1.479000e+01 -8.459482e-01 
1.480000e+01 -8.514278e-01 
1.481000e+01 -8.561868e-01 
1.482000e+01 -8.602153e-01 
1.483000e+01 -8.635042e-01 
1.484000e+01 -8.660453e-01 
1.485000e+01 -8.678308e-01 
1.486000e+01 -8.688541e-01 
1.487000e+01 -8.691092e-01 
1.488000e+01 -8.685910e-01 
1.489000e+01 -8.672951e-01 
1.490000e+01 -8.652180e-01 
1.491000e+01 -8.623572e-01 
1.492000e+01 -8.587108e-01 
1.493000e+01 -8.542780e-01 
1.494000e+01 -8.490587e-01 
1.495000e+01 -8.430537e-01 
1.496000e+01 -8.362647e-01 
1.497000e+01 -8.286944e-01 
1.498000e+01 -8.203461e-01 
1.499000e+01 -8.112241e-01 
1.500000e+01 -8.013337e-01 
1.501000e+01 -7.906809e-01 
1.502000e+01 -7.792727e-01 
1.503000e+01 -7.671169e-01 
1.504000e+01 -7.542220e-01 
1.505000e+01 -7.405977e-01 
1.506000e+01 -7.262541e-01 
1.507000e+01 -7.112026e-01 
1.508000e+01 -6.954551e-01 
1.509000e+01 -6.790244e-01 
1.510000e+01 -6.619241e-01 
1.511000e+01 -6.441686e-01 
1.512000e+01 -6.257730e-01 
1.513000e+01 -6.067532e-01 
1.514000e+01 -5.871259e-01 
1.515000e+01 -5.669085e-01 
1.516000e+01 -5.461190e-01 
1.517000e+01 -5.247761e-01 
1.518000e+01 -5.028992e-01 
1.519000e+01 -4.805085e-01 
1.520000e+01 -4.576245e-01 
1.521000e+01 -4.342685e-01 
1.522000e+01 -4.104624e-01 
1.523000e+01 -3.862285e-01 
1.524000e+01 -3.615897e-01 
1.525000e+01 -3.365694e-01 
1.526000e+01 -3.111914e-01 
1.527000e+01 -2.854801e-01 
1.528000e+01 -2.594602e-01 
1.529000e+01 -2.331568e-01 
1.530000e+01 -2.065953e-01 
1.531000e+01 -1.798015e-01 
1.532000e+01 -1.528015e-01 
1.533000e+01 -1.256217e-01 
1.534000e+01 -9.828862e-02 
1.535000e+01 -7.082907e-02 
1.536000e+01 -4.327001e-02 
1.537000e+01 -1.563856e-02 
1.538000e+01 1.203806e-02 
1.539000e+01 3.973257e-02 
1.540000e+01 6.741761e-02 
1.541000e+01 9.506583e-02 
1.542000e+01 1.226499e-01 
1.543000e+01 1.501425e-01 
1.544000e+01 1.775164e-01 
1.545000e+01 2.047445e-01 
1.546000e+01 2.318000e-01 
1.547000e+01 2.586559e-01 
1.548000e+01 2.852858e-01 
1.549000e+01 3.116633e-01 
1.550000e+01 3.377624e-01 
1.551000e+01 3.635573e-01 
1.552000e+01 3.890225e-01 
1.553000e+01 4.141331e-01 
1.554000e+01 4.388644e-01 
1.555000e+01 4.631921e-01 
1.556000e+01 4.870924e-01 
1.557000e+01 5.105420e-01 
1.558000e+01 5.335181e-01 
1.559000e+01 5.559985e-01 
1.560000e+01 5.779612e-01 
1.561000e+01 5.993853e-01 
1.562000e+01 6.202502e-01 
1.563000e+01 6.405360e-01 
1.564000e+01 6.602233e-01 
1.565000e+01 6.792937e-01 
1.566000e+01 6.977291e-01 
1.567000e+01 7.155126e-01 
1.568000e+01 7.326275e-01 
1.569000e+01 7.490583e-01 
1.570000e+01 7.647899e-01 
1.571000e+01 7.798083e-01 
1.572000e+01 7.941002e-01 
1.573000e+01 8.076530e-01 
1.574000e+01 8.204551e-01 
1.575000e+01 8.324956e-01 
1.576000e+01 8.437645e-01 
1.577000e+01 8.542528e-01 
1.578000e+01 8.639521e-01 
1.579000e+01 8.728551e-01 
1.580000e+01 8.809554e-01 
1.581000e+01 8.882474e-01 
1.582000e+01 8.947263e-01 
1.583000e+01 9.003884e-01 
1.584000e+01 9.052309e-01 
1.585000e+01 9.092516e-01 
1.586000e+01 9.124497e-01 
1.587000e+01 9.148249e-01 
1.588000e+01 9.163779e-01 
1.589000e+01 9.171104e-01 
1.590000e+01 9.170249e-01 
1.591000e+01 9.161248e-01 
1.592000e+01 9.144144e-01 
1.593000e+01 9.118990e-01 
1.594000e+01 9.085844e-01 
1.595000e+01 9.044777e-01 
1.596000e+01 8.995865e-01 
1.597000e+01 8.939194e-01 
1.598000e+01 8.874857e-01 
1.599000e+01 8.802958e-01 
1.600000e+01 8.723604e-01 
1.601000e+01 8.636915e-01 
1.602000e+01 8.543014e-01 
1.603000e+01 8.442033e-01 
1.604000e+01 8.334114e-01 
1.605000e+01 8.219401e-01 
1.606000e+01 8.098049e-01 
1.607000e+01 7.970217e-01 
1.608000e+01 7.836072e-01 
1.609000e+01 7.695785e-01 
1.610000e+01 7.549535e-01 
1.611000e+01 7.397506e-01 
1.612000e+01 7.239888e-01 
1.613000e+01 7.076874e-01 
1.614000e+01 6.908664e-01 
1.615000e+01 6.735462e-01 
1.616000e+01 6.557476e-01 
1.617000e+01 6.374919e-01 
1.618000e+01 6.188007e-01 
1.619000e+01 5.996959e-01 
1.620000e+01 5.801999e-01 
1.621000e+01 5.603353e-01 
1.622000e+01 5.401249e-01 
1.623000e+01 5.195919e-01 
1.624000e+01 4.987594e-01 
1.625000e+01 4.776511e-01 
1.626000e+01 4.562905e-01 
1.627000e+01 4.347015e-01 
1.628000e+01 4.129078e-01 
1.629000e+01 3.909333e-01 
1.630000e+01 3.688021e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_1p0000e-04/seed_1871869742/traj_output.dat <==
% Time y0 y_model0 
0.000000e+00 1.090396e-15 1.090396e-15 
1.000000e-03 4.996953e-06 8.675445e-13 
2.000000e-03 9.648930e-06 3.511161e-12 
3.000000e-03 1.395618e-05 7.947771e-12 
4.000000e-03 1.791895e-05 1.416930e-11 
5.000000e-03 2.153751e-05 2.225672e-11 
6.000000e-03 2.481213e-05 3.238069e-11 
7.000000e-03 2.774308e-05 4.480157e-11 
8.000000e-03 3.033065e-05 5.986944e-11 
9.000000e-03 3.257511e-05 7.802406e-11 
1.000000e-02 3.447678e-05 9.979491e-11 
1.100000e-02 3.603594e-05 1.258012e-10 
1.200000e-02 3.725291e-05 1.654242e-10 
1.300000e-02 3.812801e-05 2.295643e-10 
1.400000e-02 3.866156e-05 3.153523e-10 
1.500000e-02 3.885388e-05 4.203762e-10 
1.600000e-02 3.870531e-05 5.427950e-10 
1.700000e-02 3.821621e-05 6.813395e-10 
1.800000e-02 3.738690e-05 8.353116e-10 
1.900000e-02 3.621776e-05 1.004585e-09 
2.000000e-02 3.470914e-05 1.189603e-09 
2.100000e-02 3.286142e-05 1.391383e-09 
2.200000e-02 3.067497e-05 1.611512e-09 
2.300000e-02 2.815017e-05 1.852149e-09 
2.400000e-02 2.528742e-05 2.116024e-09 
2.500000e-02 2.208711e-05 2.406438e-09 
2.600000e-02 1.854965e-05 2.727265e-09 
2.700000e-02 1.467545e-05 3.082949e-09 
2.800000e-02 1.046492e-05 3.478504e-09 
2.900000e-02 5.918490e-06 3.919519e-09 
3.000000e-02 1.036590e-06 4.412152e-09 
3.100000e-02 -4.180342e-06 4.963132e-09 
3.200000e-02 -9.731860e-06 5.579760e-09 
3.300000e-02 -1.561751e-05 6.269909e-09 
3.400000e-02 -2.183685e-05 7.042024e-09 
3.500000e-02 -2.838939e-05 7.905118e-09 
3.600000e-02 -3.527467e-05 8.868778e-09 
3.700000e-02 -4.249222e-05 9.943163e-09 
3.800000e-02 -5.004153e-05 1.113900e-08 
3.900000e-02 -5.792214e-05 1.246760e-08 
4.000000e-02 -6.613352e-05 1.394082e-08 
4.100000e-02 -7.467519e-05 1.557111e-08 
4.200000e-02 -8.354662e-05 1.737148e-08 
4.300000e-02 -9.274729e-05 1.935552e-08 
4.400000e-02 -1.022767e-04 2.153740e-08 
4.500000e-02 -1.121343e-04 2.393183e-08 
4.600000e-02 -1.223195e-04 2.655412e-08 
4.700000e-02 -1.328318e-04 2.942014e-08 
4.800000e-02 -1.436707e-04 3.254632e-08 
4.900000e-02 -1.548355e-04 3.594970e-08 
5.000000e-02 -1.663258e-04 3.964785e-08 
5.100000e-02 -1.781409e-04 4.365893e-08 
5.200000e-02 -1.902803e-04 4.800166e-08 
5.300000e-02 -2.027433e-04 5.269535e-08 
5.400000e-02 -2.155295e-04 5.775988e-08 
5.500000e-02 -2.286381e-04 6.321567e-08 
5.600000e-02 -2.420686e-04 6.908375e-08 
5.700000e-02 -2.558203e-04 7.538570e-08 
5.800000e-02 -2.698927e-04 8.214367e-08 
5.900000e-02 -2.842850e-04 8.938040e-08 
6.000000e-02 -2.989968e-04 9.711919e-08 
6.100000e-02 -3.140272e-04 1.053839e-07 
6.200000e-02 -3.293758e-04 1.141990e-07 
6.300000e-02 -3.450418e-04 1.235894e-07 
6.400000e-02 -3.610245e-04 1.335809e-07 
6.500000e-02 -3.773233e-04 1.441994e-07 
6.600000e-02 -3.939375e-04 1.554718e-07 
6.700000e-02 -4.108665e-04 1.674254e-07 
6.800000e-02 -4.281095e-04 1.800942e-07 
6.900000e-02 -4.456659e-04 1.935334e-07 
7.000000e-02 -4.635349e-04 2.077762e-07 
7.100000e-02 -4.817158e-04 2.228546e-07 
7.200000e-02 -5.002080e-04 2.388020e-07 
7.300000e-02 -5.190106e-04 2.556527e-07 
7.400000e-02 -5.381230e-04 2.734426e-07 
7.500000e-02 -5.575445e-04 2.922090e-07 
7.600000e-02 -5.772742e-04 3.119901e-07 
7.700000e-02 -5.973114e-04 3.328258e-07 
7.800000e-02 -6.176555e-04 3.547571e-07 
7.900000e-02 -6.383055e-04 3.778264e-07 
8.000000e-02 -6.592608e-04 4.020772e-07 
8.100000e-02 -6.805205e-04 4.275545e-07 
8.200000e-02 -7.020840e-04 4.543046e-07 
8.300000e-02 -7.239503e-04 4.823750e-07 
8.400000e-02 -7.461187e-04 5.118144e-07 
8.500000e-02 -7.685884e-04 5.426732e-07 
8.600000e-02 -7.913585e-04 5.750027e-07 
8.700000e-02 -8.144284e-04 6.088556e-07 
8.800000e-02 -8.377970e-04 6.442860e-07 
8.900000e-02 -8.614637e-04 6.813492e-07 
9.000000e-02 -8.854275e-04 7.201018e-07 
9.100000e-02 -9.096877e-04 7.606019e-07 
9.200000e-02 -9.342433e-04 8.029086e-07 
9.300000e-02 -9.590935e-04 8.470824e-07 
9.400000e-02 -9.842375e-04 8.931853e-07 
9.500000e-02 -1.009674e-03 9.412803e-07 
9.600000e-02 -1.035403e-03 9.914319e-07 
9.700000e-02 -1.061423e-03 1.043706e-06 
9.800000e-02 -1.087733e-03 1.098169e-06 
9.900000e-02 -1.114333e-03 1.154890e-06 
1.000000e-01 -1.141221e-03 1.213938e-06 
1.010000e-01 -1.168396e-03 1.275385e-06 
1.020000e-01 -1.195859e-03 1.339302e-06 
1.030000e-01 -1.223606e-03 1.405763e-06 
1.040000e-01 -1.251639e-03 1.474843e-06 
1.050000e-01 -1.279955e-03 1.546618e-06 
1.060000e-01 -1.308554e-03 1.621165e-06 
1.070000e-01 -1.337435e-03 1.698564e-06 
1.080000e-01 -1.366597e-03 1.778894e-06 
1.090000e-01 -1.396039e-03 1.862236e-06 
1.100000e-01 -1.425760e-03 1.948674e-06 
1.110000e-01 -1.455760e-03 2.038291e-06 
1.120000e-01 -1.486036e-03 2.131172e-06 
1.130000e-01 -1.516588e-03 2.227404e-06 
1.140000e-01 -1.547415e-03 2.327075e-06 
1.150000e-01 -1.578517e-03 2.430273e-06 
1.160000e-01 -1.609891e-03 2.537090e-06 
1.170000e-01 -1.641538e-03 2.647618e-06 
1.180000e-01 -1.673455e-03 2.761948e-06 
1.190000e-01 -1.705643e-03 2.880184e-06 
1.200000e-01 -1.738099e-03 3.002436e-06 
1.210000e-01 -1.770824e-03 3.128803e-06 
1.220000e-01 -1.803815e-03 3.259385e-06 
1.230000e-01 -1.837072e-03 3.394284e-06 
1.240000e-01 -1.870594e-03 3.533604e-06 
1.250000e-01 -1.904380e-03 3.677451e-06 
1.260000e-01 -1.938428e-03 3.825932e-06 
1.270000e-01 -1.972738e-03 3.979157e-06 
1.280000e-01 -2.007308e-03 4.137238e-06 
1.290000e-01 -2.042137e-03 4.300288e-06 
1.300000e-01 -2.077225e-03 4.468422e-06 
1.310000e-01 -2.112570e-03 4.641757e-06 
1.320000e-01 -2.148171e-03 4.820412e-06 
1.330000e-01 -2.184027e-03 5.004509e-06 
1.340000e-01 -2.220137e-03 5.194169e-06 
1.350000e-01 -2.256500e-03 5.389517e-06 
1.360000e-01 -2.293114e-03 5.590680e-06 
1.370000e-01 -2.329978e-03 5.797785e-06 
1.380000e-01 -2.367092e-03 6.010964e-06 
1.390000e-01 -2.404454e-03 6.230348e-06 
1.400000e-01 -2.442063e-03 6.456071e-06 
1.410000e-01 -2.479917e-03 6.688269e-06 
1.420000e-01 -2.518016e-03 6.927080e-06 
1.430000e-01 -2.556359e-03 7.172642e-06 
1.440000e-01 -2.594943e-03 7.425098e-06 
1.450000e-01 -2.633769e-03 7.684591e-06 
1.460000e-01 -2.672835e-03 7.951265e-06 
1.470000e-01 -2.712139e-03 8.225269e-06 
1.480000e-01 -2.751681e-03 8.506750e-06 
1.490000e-01 -2.791459e-03 8.795859e-06 
1.500000e-01 -2.831471e-03 9.092750e-06 
1.510000e-01 -2.871718e-03 9.397576e-06 
1.520000e-01 -2.912197e-03 9.710494e-06 
1.530000e-01 -2.952908e-03 1.003166e-05 
1.540000e-01 -2.993848e-03 1.036124e-05 
1.550000e-01 -3.035017e-03 1.069939e-05 
1.560000e-01 -3.076414e-03 1.104628e-05 
1.570000e-01 -3.118037e-03 1.140207e-05 
1.580000e-01 -3.159885e-03 1.176693e-05 
1.590000e-01 -3.201956e-03 1.214102e-05 
1.600000e-01 -3.244250e-03 1.252453e-05 
1.610000e-01 -3.286765e-03 1.291762e-05 
1.620000e-01 -3.329500e-03 1.332047e-05 
1.630000e-01 -3.372454e-03 1.373326e-05 
1.640000e-01 -3.415625e-03 1.415615e-05 
1.650000e-01 -3.459011e-03 1.458935e-05 
1.660000e-01 -3.502612e-03 1.503304e-05 
1.670000e-01 -3.546427e-03 1.548741e-05 
1.680000e-01 -3.590453e-03 1.595264e-05 
1.690000e-01 -3.634690e-03 1.642892e-05 
1.700000e-01 -3.679136e-03 1.691645e-05 
1.710000e-01 -3.723790e-03 1.741543e-05 
1.720000e-01 -3.768651e-03 1.792604e-05 
1.730000e-01 -3.813717e-03 1.844849e-05 
1.740000e-01 -3.858987e-03 1.898298e-05 
1.750000e-01 -3.904459e-03 1.952971e-05 
1.760000e-01 -3.950132e-03 2.008888e-05 
1.770000e-01 -3.996005e-03 2.066072e-05 
1.780000e-01 -4.042076e-03 2.124542e-05 
1.790000e-01 -4.088344e-03 2.184320e-05 
1.800000e-01 -4.134807e-03 2.245428e-05 
1.810000e-01 -4.181465e-03 2.307886e-05 
1.820000e-01 -4.228315e-03 2.371718e-05 
1.830000e-01 -4.275357e-03 2.436946e-05 
1.840000e-01 -4.322588e-03 2.503591e-05 
1.850000e-01 -4.370008e-03 2.571676e-05 
1.860000e-01 -4.417615e-03 2.641225e-05 
1.870000e-01 -4.465407e-03 2.712261e-05 
1.880000e-01 -4.513383e-03 2.784806e-05 
1.890000e-01 -4.561542e-03 2.858884e-05 
1.900000e-01 -4.609883e-03 2.934520e-05 
1.910000e-01 -4.658403e-03 3.011737e-05 
1.920000e-01 -4.707101e-03 3.090559e-05 
1.930000e-01 -4.755976e-03 3.171011e-05 
1.940000e-01 -4.805026e-03 3.253117e-05 
1.950000e-01 -4.854250e-03 3.336904e-05 
1.960000e-01 -4.903647e-03 3.422395e-05 
1.970000e-01 -4.953214e-03 3.509616e-05 
1.980000e-01 -5.002951e-03 3.598593e-05 
1.990000e-01 -5.052855e-03 3.689351e-05 
2.000000e-01 -5.102926e-03 3.781917e-05 
2.010000e-01 -5.153161e-03 3.876318e-05 
2.020000e-01 -5.203560e-03 3.972579e-05 
2.030000e-01 -5.254121e-03 4.070727e-05 
2.040000e-01 -5.304842e-03 4.170789e-05 
2.050000e-01 -5.355721e-03 4.272793e-05 
2.060000e-01 -5.406758e-03 4.376766e-05 
2.070000e-01 -5.457950e-03 4.482736e-05 
2.080000e-01 -5.509296e-03 4.590730e-05 
2.090000e-01 -5.560795e-03 4.700778e-05 
2.100000e-01 -5.612445e-03 4.812907e-05 
2.110000e-01 -5.664244e-03 4.927148e-05 
2.120000e-01 -5.716190e-03 5.043527e-05 
2.130000e-01 -5.768283e-03 5.162076e-05 
2.140000e-01 -5.820521e-03 5.282823e-05 
2.150000e-01 -5.872902e-03 5.405798e-05 
2.160000e-01 -5.925424e-03 5.531031e-05 
2.170000e-01 -5.978086e-03 5.658552e-05 
2.180000e-01 -6.030886e-03 5.788392e-05 
2.190000e-01 -6.083822e-03 5.920581e-05 
2.200000e-01 -6.136894e-03 6.055150e-05 
2.210000e-01 -6.190099e-03 6.192131e-05 
2.220000e-01 -6.243436e-03 6.331555e-05 
2.230000e-01 -6.296903e-03 6.473454e-05 
2.240000e-01 -6.350499e-03 6.617859e-05 
2.250000e-01 -6.404221e-03 6.764804e-05 
2.260000e-01 -6.458069e-03 6.914320e-05 
2.270000e-01 -6.512040e-03 7.066441e-05 
2.280000e-01 -6.566133e-03 7.221199e-05 
2.290000e-01 -6.620347e-03 7.378628e-05 
2.300000e-01 -6.674679e-03 7.538761e-05 
2.310000e-01 -6.729128e-03 7.701632e-05 
2.320000e-01 -6.783692e-03 7.867275e-05 
2.330000e-01 -6.838370e-03 8.035725e-05 
2.340000e-01 -6.893159e-03 8.207015e-05 
2.350000e-01 -6.948059e-03 8.381182e-05 
2.360000e-01 -7.003068e-03 8.558259e-05 
2.370000e-01 -7.058183e-03 8.738283e-05 
2.380000e-01 -7.113404e-03 8.921288e-05 
2.390000e-01 -7.168728e-03 9.107311e-05 
2.400000e-01 -7.224153e-03 9.296388e-05 
2.410000e-01 -7.279679e-03 9.488555e-05 
2.420000e-01 -7.335303e-03 9.683849e-05 
2.430000e-01 -7.391023e-03 9.882307e-05 
2.440000e-01 -7.446838e-03 1.008397e-04 
2.450000e-01 -7.502747e-03 1.028886e-04 
2.460000e-01 -7.558747e-03 1.049703e-04 
2.470000e-01 -7.614836e-03 1.070852e-04 
2.480000e-01 -7.671014e-03 1.092336e-04 
2.490000e-01 -7.727277e-03 1.114159e-04 
2.500000e-01 -7.783625e-03 1.136324e-04 
2.510000e-01 -7.840056e-03 1.158837e-04 
2.520000e-01 -7.896567e-03 1.181700e-04 
2.530000e-01 -7.953158e-03 1.204918e-04 
2.540000e-01 -8.009826e-03 1.228495e-04 
2.550000e-01 -8.066569e-03 1.252434e-04 
2.560000e-01 -8.123386e-03 1.276740e-04 
2.570000e-01 -8.180276e-03 1.301417e-04 
2.580000e-01 -8.237235e-03 1.326468e-04 
2.590000e-01 -8.294263e-03 1.351899e-04 
2.600000e-01 -8.351358e-03 1.377712e-04 
2.610000e-01 -8.408517e-03 1.403913e-04 
2.620000e-01 -8.465740e-03 1.430506e-04 
2.630000e-01 -8.523024e-03 1.457494e-04 
2.640000e-01 -8.580367e-03 1.484882e-04 
2.650000e-01 -8.637768e-03 1.512674e-04 
2.660000e-01 -8.695224e-03 1.540874e-04 
2.670000e-01 -8.752735e-03 1.569488e-04 
2.680000e-01 -8.810298e-03 1.598518e-04 
2.690000e-01 -8.867911e-03 1.627970e-04 
2.700000e-01 -8.925572e-03 1.657848e-04 
2.710000e-01 -8.983280e-03 1.688157e-04 
2.720000e-01 -9.041033e-03 1.718900e-04 
2.730000e-01 -9.098829e-03 1.750082e-04 
2.740000e-01 -9.156666e-03 1.781709e-04 
2.750000e-01 -9.214543e-03 1.813783e-04 
2.760000e-01 -9.272456e-03 1.846311e-04 
2.770000e-01 -9.330406e-03 1.879296e-04 
2.780000e-01 -9.388389e-03 1.912744e-04 
2.790000e-01 -9.446404e-03 1.946658e-04 
2.800000e-01 -9.504448e-03 1.981044e-04 
2.810000e-01 -9.562521e-03 2.015906e-04 
2.820000e-01 -9.620620e-03 2.051248e-04 
2.830000e-01 -9.678744e-03 2.087077e-04 
2.840000e-01 -9.736889e-03 2.123396e-04 
2.850000e-01 -9.795056e-03 2.160210e-04 
2.860000e-01 -9.853241e-03 2.197524e-04 
2.870000e-01 -9.911443e-03 2.235343e-04 
2.880000e-01 -9.969659e-03 2.273672e-04 
2.890000e-01 -1.002789e-02 2.312516e-04 
2.900000e-01 -1.008613e-02 2.351880e-04 
2.910000e-01 -1.014438e-02 2.391768e-04 
2.920000e-01 -1.020264e-02 2.432186e-04 
2.930000e-01 -1.026090e-02 2.473139e-04 
2.940000e-01 -1.031916e-02 2.514631e-04 
2.950000e-01 -1.037743e-02 2.556668e-04 
2.960000e-01 -1.043570e-02 2.599255e-04 
2.970000e-01 -1.049396e-02 2.642398e-04 
2.980000e-01 -1.055222e-02 2.686100e-04 
2.990000e-01 -1.061048e-02 2.730368e-04 
3.000000e-01 -1.066872e-02 2.775207e-04 
3.010000e-01 -1.072696e-02 2.820621e-04 
3.020000e-01 -1.078518e-02 2.866617e-04 
3.030000e-01 -1.084339e-02 2.913199e-04 
3.040000e-01 -1.090159e-02 2.960373e-04 
3.050000e-01 -1.095976e-02 3.008144e-04 
3.060000e-01 -1.101792e-02 3.056518e-04 
3.070000e-01 -1.107605e-02 3.105499e-04 
3.080000e-01 -1.113416e-02 3.155094e-04 
3.090000e-01 -1.119225e-02 3.205308e-04 
3.100000e-01 -1.125031e-02 3.256146e-04 
3.110000e-01 -1.130833e-02 3.307614e-04 
3.120000e-01 -1.136633e-02 3.359717e-04 
3.130000e-01 -1.142429e-02 3.412461e-04 
3.140000e-01 -1.148222e-02 3.465851e-04 
3.150000e-01 -1.154011e-02 3.519894e-04 
3.160000e-01 -1.159796e-02 3.574594e-04 
3.170000e-01 -1.165577e-02 3.629958e-04 
3.180000e-01 -1.171353e-02 3.685991e-04 
3.190000e-01 -1.177125e-02 3.742698e-04 
3.200000e-01 -1.182893e-02 3.800087e-04 
3.210000e-01 -1.188655e-02 3.858161e-04 
3.220000e-01 -1.194412e-02 3.916928e-04 
3.230000e-01 -1.200164e-02 3.976393e-04 
3.240000e-01 -1.205910e-02 4.036562e-04 
3.250000e-01 -1.211651e-02 4.097440e-04 
3.260000e-01 -1.217385e-02 4.159034e-04 
3.270000e-01 -1.223113e-02 4.221350e-04 
3.280000e-01 -1.228836e-02 4.284393e-04 
3.290000e-01 -1.234551e-02 4.348170e-04 
3.300000e-01 -1.240260e-02 4.412686e-04 
3.310000e-01 -1.245962e-02 4.477948e-04 
3.320000e-01 -1.251656e-02 4.543962e-04 
3.330000e-01 -1.257344e-02 4.610733e-04 
3.340000e-01 -1.263024e-02 4.678269e-04 
3.350000e-01 -1.268696e-02 4.746574e-04 
3.360000e-01 -1.274360e-02 4.815655e-04 
3.370000e-01 -1.280016e-02 4.885519e-04 
3.380000e-01 -1.285663e-02 4.956172e-04 
3.390000e-01 -1.291302e-02 5.027619e-04 
3.400000e-01 -1.296932e-02 5.099868e-04 
3.410000e-01 -1.302553e-02 5.172924e-04 
3.420000e-01 -1.308166e-02 5.246794e-04 
3.430000e-01 -1.313768e-02 5.321484e-04 
3.440000e-01 -1.319361e-02 5.397000e-04 
3.450000e-01 -1.324945e-02 5.473349e-04 
3.460000e-01 -1.330518e-02 5.550538e-04 
3.470000e-01 -1.336081e-02 5.628573e-04 
3.480000e-01 -1.341634e-02 5.707460e-04 
3.490000e-01 -1.347176e-02 5.787206e-04 
3.500000e-01 -1.352707e-02 5.867817e-04 
3.510000e-01 -1.358227e-02 5.949300e-04 
3.520000e-01 -1.363737e-02 6.031661e-04 
3.530000e-01 -1.369234e-02 6.114907e-04 
3.540000e-01 -1.374720e-02 6.199046e-04 
3.550000e-01 -1.380194e-02 6.284082e-04 
3.560000e-01 -1.385656e-02 6.370024e-04 
3.570000e-01 -1.391106e-02 6.456877e-04 
3.580000e-01 -1.396544e-02 6.544649e-04 
3.590000e-01 -1.401968e-02 6.633346e-04 
3.600000e-01 -1.407380e-02 6.722975e-04 
3.610000e-01 -1.412779e-02 6.813543e-04 
3.620000e-01 -1.418165e-02 6.905057e-04 
3.630000e-01 -1.423537e-02 6.997523e-04 
3.640000e-01 -1.428895e-02 7.090949e-04 
3.650000e-01 -1.434240e-02 7.185341e-04 
3.660000e-01 -1.439570e-02 7.280706e-04 
3.670000e-01 -1.444886e-02 7.377051e-04 
3.680000e-01 -1.450188e-02 7.474383e-04 
3.690000e-01 -1.455474e-02 7.572710e-04 
3.700000e-01 -1.460746e-02 7.672038e-04 
3.710000e-01 -1.466003e-02 7.772374e-04 
3.720000e-01 -1.471244e-02 7.873725e-04 
3.730000e-01 -1.476470e-02 7.976099e-04 
3.740000e-01 -1.481680e-02 8.079503e-04 
3.750000e-01 -1.486874e-02 8.183943e-04 
3.760000e-01 -1.492052e-02 8.289427e-04 
3.770000e-01 -1.497213e-02 8.395962e-04 
3.780000e-01 -1.502358e-02 8.503555e-04 
3.790000e-01 -1.507486e-02 8.612214e-04 
3.800000e-01 -1.512598e-02 8.721946e-04 
3.810000e-01 -1.517691e-02 8.832757e-04 
3.820000e-01 -1.522768e-02 8.944656e-04 
3.830000e-01 -1.527827e-02 9.057650e-04 
3.840000e-01 -1.532868e-02 9.171746e-04 
3.850000e-01 -1.537891e-02 9.286952e-04 
3.860000e-01 -1.542895e-02 9.403274e-04 
3.870000e-01 -1.547881e-02 9.520721e-04 
3.880000e-01 -1.552849e-02 9.639299e-04 
3.890000e-01 -1.557797e-02 9.759017e-04 
3.900000e-01 -1.562727e-02 9.879881e-04 
3.910000e-01 -1.567637e-02 1.000190e-03 
3.920000e-01 -1.572528e-02 1.012508e-03 
3.930000e-01 -1.577399e-02 1.024943e-03 
3.940000e-01 -1.582250e-02 1.037496e-03 
3.950000e-01 -1.587081e-02 1.050167e-03 
3.960000e-01 -1.591891e-02 1.062957e-03 
3.970000e-01 -1.596681e-02 1.075867e-03 
3.980000e-01 -1.601451e-02 1.088898e-03 
3.990000e-01 -1.606199e-02 1.102051e-03 
4.000000e-01 -1.610926e-02 1.115326e-03 
4.010000e-01 -1.615632e-02 1.128724e-03 
4.020000e-01 -1.620316e-02 1.142245e-03 
4.030000e-01 -1.624978e-02 1.155892e-03 
4.040000e-01 -1.629618e-02 1.169663e-03 
4.050000e-01 -1.634237e-02 1.183561e-03 
4.060000e-01 -1.638832e-02 1.197586e-03 
4.070000e-01 -1.643405e-02 1.211739e-03 
4.080000e-01 -1.647955e-02 1.226020e-03 
4.090000e-01 -1.652483e-02 1.240430e-03 
4.100000e-01 -1.656986e-02 1.254971e-03 
4.110000e-01 -1.661467e-02 1.269642e-03 
4.120000e-01 -1.665924e-02 1.284445e-03 
4.130000e-01 -1.670356e-02 1.299381e-03 
4.140000e-01 -1.674765e-02 1.314450e-03 
4.150000e-01 -1.679150e-02 1.329653e-03 
4.160000e-01 -1.683509e-02 1.344991e-03 
4.170000e-01 -1.687845e-02 1.360465e-03 
4.180000e-01 -1.692155e-02 1.376075e-03 
4.190000e-01 -1.696440e-02 1.391823e-03 
4.200000e-01 -1.700700e-02 1.407708e-03 
4.210000e-01 -1.704934e-02 1.423733e-03 
4.220000e-01 -1.709143e-02 1.439897e-03 
4.230000e-01 -1.713325e-02 1.456202e-03 
4.240000e-01 -1.717482e-02 1.472649e-03 
4.250000e-01 -1.721612e-02 1.489237e-03 
4.260000e-01 -1.725715e-02 1.505969e-03 
4.270000e-01 -1.729792e-02 1.522845e-03 
4.280000e-01 -1.733841e-02 1.539865e-03 
4.290000e-01 -1.737864e-02 1.557031e-03 
4.300000e-01 -1.741859e-02 1.574343e-03 
4.310000e-01 -1.745826e-02 1.591803e-03 
4.320000e-01 -1.749766e-02 1.609410e-03 
4.330000e-01 -1.753677e-02 1.627167e-03 
4.340000e-01 -1.757561e-02 1.645073e-03 
4.350000e-01 -1.761416e-02 1.663130e-03 
4.360000e-01 -1.765242e-02 1.681338e-03 
4.370000e-01 -1.769039e-02 1.699698e-03 
4.380000e-01 -1.772808e-02 1.718211e-03 
4.390000e-01 -1.776547e-02 1.736879e-03 
4.400000e-01 -1.780256e-02 1.755701e-03 
4.410000e-01 -1.783936e-02 1.774679e-03 
4.420000e-01 -1.787586e-02 1.793813e-03 
4.430000e-01 -1.791206e-02 1.813104e-03 
4.440000e-01 -1.794796e-02 1.832554e-03 
4.450000e-01 -1.798355e-02 1.852163e-03 
4.460000e-01 -1.801883e-02 1.871931e-03 
4.470000e-01 -1.805381e-02 1.891861e-03 
4.480000e-01 -1.808847e-02 1.911952e-03 
4.490000e-01 -1.812283e-02 1.932205e-03 
4.500000e-01 -1.815686e-02 1.952622e-03 
4.510000e-01 -1.819058e-02 1.973203e-03 
4.520000e-01 -1.822398e-02 1.993950e-03 
4.530000e-01 -1.825706e-02 2.014862e-03 
4.540000e-01 -1.828982e-02 2.035941e-03 
4.550000e-01 -1.832225e-02 2.057188e-03 
4.560000e-01 -1.835435e-02 2.078603e-03 
4.570000e-01 -1.838613e-02 2.100188e-03 
4.580000e-01 -1.841757e-02 2.121943e-03 
4.590000e-01 -1.844868e-02 2.143869e-03 
4.600000e-01 -1.847945e-02 2.165967e-03 
4.610000e-01 -1.850989e-02 2.188238e-03 
4.620000e-01 -1.853998e-02 2.210684e-03 
4.630000e-01 -1.856974e-02 2.233303e-03 
4.640000e-01 -1.859915e-02 2.256099e-03 
4.650000e-01 -1.862822e-02 2.279071e-03 
4.660000e-01 -1.865694e-02 2.302220e-03 
4.670000e-01 -1.868531e-02 2.325548e-03 
4.680000e-01 -1.871333e-02 2.349055e-03 
4.690000e-01 -1.874099e-02 2.372742e-03 
4.700000e-01 -1.876830e-02 2.396610e-03 
4.710000e-01 -1.879525e-02 2.420659e-03 
4.720000e-01 -1.882185e-02 2.444892e-03 
4.730000e-01 -1.884808e-02 2.469308e-03 
4.740000e-01 -1.887395e-02 2.493909e-03 
4.750000e-01 -1.889945e-02 2.518695e-03 
4.760000e-01 -1.892458e-02 2.543667e-03 
4.770000e-01 -1.894935e-02 2.568827e-03 
4.780000e-01 -1.897375e-02 2.594174e-03 
4.790000e-01 -1.899777e-02 2.619711e-03 
4.800000e-01 -1.902141e-02 2.645438e-03 
4.810000e-01 -1.904468e-02 2.671355e-03 
4.820000e-01 -1.906757e-02 2.697465e-03 
4.830000e-01 -1.909008e-02 2.723767e-03 
4.840000e-01 -1.911221e-02 2.750262e-03 
4.850000e-01 -1.913395e-02 2.776952e-03 
4.860000e-01 -1.915530e-02 2.803838e-03 
4.870000e-01 -1.917627e-02 2.830920e-03 
4.880000e-01 -1.919684e-02 2.858199e-03 
4.890000e-01 -1.921703e-02 2.885676e-03 
4.900000e-01 -1.923681e-02 2.913352e-03 
4.910000e-01 -1.925620e-02 2.941228e-03 
4.920000e-01 -1.927519e-02 2.969305e-03 
4.930000e-01 -1.929379e-02 2.997584e-03 
4.940000e-01 -1.931198e-02 3.026065e-03 
4.950000e-01 -1.932976e-02 3.054750e-03 
4.960000e-01 -1.934714e-02 3.083640e-03 
4.970000e-01 -1.936411e-02 3.112735e-03 
4.980000e-01 -1.938067e-02 3.142037e-03 
4.990000e-01 -1.939682e-02 3.171545e-03 
5.000000e-01 -1.941255e-02 3.201262e-03 
5.010000e-01 -1.942787e-02 3.231189e-03 
5.020000e-01 -1.944277e-02 3.261325e-03 
5.030000e-01 -1.945725e-02 3.291672e-03 
5.040000e-01 -1.947131e-02 3.322232e-03 
5.050000e-01 -1.948495e-02 3.353004e-03 
5.060000e-01 -1.949816e-02 3.383990e-03 
5.070000e-01 -1.951095e-02 3.415191e-03 
5.080000e-01 -1.952330e-02 3.446607e-03 
5.090000e-01 -1.953523e-02 3.478240e-03 
5.100000e-01 -1.954672e-02 3.510090e-03 
5.110000e-01 -1.955778e-02 3.542159e-03 
5.120000e-01 -1.956840e-02 3.574447e-03 
5.130000e-01 -1.957858e-02 3.606956e-03 
5.140000e-01 -1.958832e-02 3.639686e-03 
5.150000e-01 -1.959762e-02 3.672637e-03 
5.160000e-01 -1.960648e-02 3.705812e-03 
5.170000e-01 -1.961489e-02 3.739211e-03 
5.180000e-01 -1.962285e-02 3.772835e-03 
5.190000e-01 -1.963037e-02 3.806685e-03 
5.200000e-01 -1.963743e-02 3.840762e-03 
5.210000e-01 -1.964404e-02 3.875066e-03 
5.220000e-01 -1.965020e-02 3.909600e-03 
5.230000e-01 -1.965590e-02 3.944362e-03 
5.240000e-01 -1.966114e-02 3.979356e-03 
5.250000e-01 -1.966592e-02 4.014581e-03 
5.260000e-01 -1.967024e-02 4.050038e-03 
5.270000e-01 -1.967409e-02 4.085729e-03 
5.280000e-01 -1.967748e-02 4.121654e-03 
5.290000e-01 -1.968040e-02 4.157814e-03 
5.300000e-01 -1.968286e-02 4.194210e-03 
5.310000e-01 -1.968484e-02 4.230844e-03 
5.320000e-01 -1.968635e-02 4.267715e-03 
5.330000e-01 -1.968738e-02 4.304826e-03 
5.340000e-01 -1.968794e-02 4.342176e-03 
5.350000e-01 -1.968802e-02 4.379768e-03 
5.360000e-01 -1.968762e-02 4.417601e-03 
5.370000e-01 -1.968674e-02 4.455677e-03 
5.380000e-01 -1.968538e-02 4.493997e-03 
5.390000e-01 -1.968353e-02 4.532561e-03 
5.400000e-01 -1.968120e-02 4.571371e-03 
5.410000e-01 -1.967837e-02 4.610427e-03 
5.420000e-01 -1.967506e-02 4.649731e-03 
5.430000e-01 -1.967125e-02 4.689283e-03 
5.440000e-01 -1.966696e-02 4.729085e-03 
5.450000e-01 -1.966216e-02 4.769137e-03 
5.460000e-01 -1.965687e-02 4.809440e-03 
5.470000e-01 -1.965108e-02 4.849995e-03 
5.480000e-01 -1.964479e-02 4.890803e-03 
5.490000e-01 -1.963800e-02 4.931865e-03 
5.500000e-01 -1.963070e-02 4.973182e-03 
5.510000e-01 -1.962290e-02 5.014755e-03 
5.520000e-01 -1.961459e-02 5.056585e-03 
5.530000e-01 -1.960577e-02 5.098673e-03 
5.540000e-01 -1.959645e-02 5.141019e-03 
5.550000e-01 -1.958661e-02 5.183625e-03 
5.560000e-01 -1.957625e-02 5.226491e-03 
5.570000e-01 -1.956538e-02 5.269619e-03 
5.580000e-01 -1.955400e-02 5.313010e-03 
5.590000e-01 -1.954209e-02 5.356663e-03 
5.600000e-01 -1.952967e-02 5.400581e-03 
5.610000e-01 -1.951672e-02 5.444765e-03 
5.620000e-01 -1.950325e-02 5.489214e-03 
5.630000e-01 -1.948926e-02 5.533931e-03 
5.640000e-01 -1.947474e-02 5.578915e-03 
5.650000e-01 -1.945969e-02 5.624169e-03 
5.660000e-01 -1.944411e-02 5.669692e-03 
5.670000e-01 -1.942800e-02 5.715486e-03 
5.680000e-01 -1.941135e-02 5.761552e-03 
5.690000e-01 -1.939417e-02 5.807891e-03 
5.700000e-01 -1.937646e-02 5.854503e-03 
5.710000e-01 -1.935820e-02 5.901389e-03 
5.720000e-01 -1.933941e-02 5.948552e-03 
5.730000e-01 -1.932008e-02 5.995990e-03 
5.740000e-01 -1.930020e-02 6.043706e-03 
5.750000e-01 -1.927978e-02 6.091700e-03 
5.760000e-01 -1.925881e-02 6.139973e-03 
5.770000e-01 -1.923730e-02 6.188527e-03 
5.780000e-01 -1.921524e-02 6.237361e-03 
5.790000e-01 -1.919263e-02 6.286477e-03 
5.800000e-01 -1.916947e-02 6.335877e-03 
5.810000e-01 -1.914575e-02 6.385560e-03 
5.820000e-01 -1.912148e-02 6.435527e-03 
5.830000e-01 -1.909665e-02 6.485780e-03 
5.840000e-01 -1.907127e-02 6.536320e-03 
5.850000e-01 -1.904533e-02 6.587147e-03 
5.860000e-01 -1.901882e-02 6.638263e-03 
5.870000e-01 -1.899175e-02 6.689668e-03 
5.880000e-01 -1.896413e-02 6.741363e-03 
5.890000e-01 -1.893593e-02 6.793349e-03 
5.900000e-01 -1.890717e-02 6.845627e-03 
5.910000e-01 -1.887784e-02 6.898198e-03 
5.920000e-01 -1.884794e-02 6.951063e-03 
5.930000e-01 -1.881747e-02 7.004223e-03 
5.940000e-01 -1.878643e-02 7.057678e-03 
5.950000e-01 -1.875482e-02 7.111429e-03 
5.960000e-01 -1.872263e-02 7.165479e-03 
5.970000e-01 -1.868986e-02 7.219826e-03 
5.980000e-01 -1.865652e-02 7.274473e-03 
5.990000e-01 -1.862260e-02 7.329420e-03 
6.000000e-01 -1.858809e-02 7.384668e-03 
6.010000e-01 -1.855301e-02 7.440218e-03 
6.020000e-01 -1.851734e-02 7.496071e-03 
6.030000e-01 -1.848109e-02 7.552227e-03 
6.040000e-01 -1.844425e-02 7.608689e-03 
6.050000e-01 -1.840682e-02 7.665455e-03 
6.060000e-01 -1.836881e-02 7.722528e-03 
6.070000e-01 -1.833020e-02 7.779909e-03 
6.080000e-01 -1.829101e-02 7.837598e-03 
6.090000e-01 -1.825122e-02 7.895595e-03 
6.100000e-01 -1.821084e-02 7.953903e-03 
6.110000e-01 -1.816986e-02 8.012521e-03 
6.120000e-01 -1.812828e-02 8.071452e-03 
6.130000e-01 -1.808611e-02 8.130695e-03 
6.140000e-01 -1.804334e-02 8.190251e-03 
6.150000e-01 -1.799997e-02 8.250122e-03 
6.160000e-01 -1.795599e-02 8.310308e-03 
6.170000e-01 -1.791142e-02 8.370810e-03 
6.180000e-01 -1.786624e-02 8.431629e-03 
6.190000e-01 -1.782045e-02 8.492766e-03 
6.200000e-01 -1.777406e-02 8.554222e-03 
6.210000e-01 -1.772705e-02 8.615997e-03 
6.220000e-01 -1.767944e-02 8.678093e-03 
6.230000e-01 -1.763122e-02 8.740510e-03 
6.240000e-01 -1.758239e-02 8.803249e-03 
6.250000e-01 -1.753295e-02 8.866312e-03 
6.260000e-01 -1.748289e-02 8.929698e-03 
6.270000e-01 -1.743221e-02 8.993409e-03 
6.280000e-01 -1.738092e-02 9.057446e-03 
6.290000e-01 -1.732901e-02 9.121809e-03 
6.300000e-01 -1.727649e-02 9.186499e-03 
6.310000e-01 -1.722334e-02 9.251518e-03 
6.320000e-01 -1.716957e-02 9.316866e-03 
6.330000e-01 -1.711518e-02 9.382543e-03 
6.340000e-01 -1.706017e-02 9.448551e-03 
6.350000e-01 -1.700453e-02 9.514891e-03 
6.360000e-01 -1.694827e-02 9.581563e-03 
6.370000e-01 -1.689138e-02 9.648568e-03 
6.380000e-01 -1.683386e-02 9.715907e-03 
6.390000e-01 -1.677572e-02 9.783581e-03 
6.400000e-01 -1.671694e-02 9.851591e-03 
6.410000e-01 -1.665753e-02 9.919938e-03 
6.420000e-01 -1.659749e-02 9.988621e-03 
6.430000e-01 -1.653682e-02 1.005764e-02 
6.440000e-01 -1.647551e-02 1.012700e-02 
6.450000e-01 -1.641357e-02 1.019670e-02 
6.460000e-01 -1.635099e-02 1.026675e-02 
6.470000e-01 -1.628778e-02 1.033713e-02 
6.480000e-01 -1.622392e-02 1.040785e-02 
6.490000e-01 -1.615943e-02 1.047892e-02 
6.500000e-01 -1.609430e-02 1.055033e-02 
6.510000e-01 -1.602852e-02 1.062209e-02 
6.520000e-01 -1.596210e-02 1.069419e-02 
6.530000e-01 -1.589504e-02 1.076664e-02 
6.540000e-01 -1.582734e-02 1.083943e-02 
6.550000e-01 -1.575899e-02 1.091258e-02 
6.560000e-01 -1.568999e-02 1.098607e-02 
6.570000e-01 -1.562035e-02 1.105991e-02 
6.580000e-01 -1.555005e-02 1.113410e-02 
6.590000e-01 -1.547911e-02 1.120864e-02 
6.600000e-01 -1.540752e-02 1.128354e-02 
6.610000e-01 -1.533528e-02 1.135878e-02 
6.620000e-01 -1.526239e-02 1.143438e-02 
6.630000e-01 -1.518884e-02 1.151034e-02 
6.640000e-01 -1.511464e-02 1.158665e-02 
6.650000e-01 -1.503978e-02 1.166331e-02 
6.660000e-01 -1.496427e-02 1.174033e-02 
6.670000e-01 -1.488811e-02 1.181771e-02 
6.680000e-01 -1.481128e-02 1.189545e-02 
6.690000e-01 -1.473380e-02 1.197354e-02 
6.700000e-01 -1.465566e-02 1.205200e-02 
6.710000e-01 -1.457686e-02 1.213081e-02 
6.720000e-01 -1.449740e-02 1.220998e-02 
6.730000e-01 -1.441728e-02 1.228952e-02 
6.740000e-01 -1.433649e-02 1.236942e-02 
6.750000e-01 -1.425505e-02 1.244968e-02 
6.760000e-01 -1.417293e-02 1.253031e-02 
6.770000e-01 -1.409016e-02 1.261130e-02 
6.780000e-01 -1.400672e-02 1.269265e-02 
6.790000e-01 -1.392261e-02 1.277437e-02 
6.800000e-01 -1.383784e-02 1.285646e-02 
6.810000e-01 -1.375240e-02 1.293892e-02 
6.820000e-01 -1.366629e-02 1.302174e-02 
6.830000e-01 -1.357951e-02 1.310494e-02 
6.840000e-01 -1.349206e-02 1.318850e-02 
6.850000e-01 -1.340395e-02 1.327243e-02 
6.860000e-01 -1.331516e-02 1.335673e-02 
6.870000e-01 -1.322570e-02 1.344141e-02 
6.880000e-01 -1.313556e-02 1.352646e-02 
6.890000e-01 -1.304476e-02 1.361188e-02 
6.900000e-01 -1.295328e-02 1.369767e-02 
6.910000e-01 -1.286112e-02 1.378384e-02 
6.920000e-01 -1.276829e-02 1.387039e-02 
6.930000e-01 -1.267479e-02 1.395731e-02 
6.940000e-01 -1.258061e-02 1.404460e-02 
6.950000e-01 -1.248575e-02 1.413227e-02 
6.960000e-01 -1.239021e-02 1.422033e-02 
6.970000e-01 -1.229400e-02 1.430876e-02 
6.980000e-01 -1.219710e-02 1.439756e-02 
6.990000e-01 -1.209953e-02 1.448675e-02 
7.000000e-01 -1.200128e-02 1.457632e-02 
7.010000e-01 -1.190234e-02 1.466627e-02 
7.020000e-01 -1.180273e-02 1.475660e-02 
7.030000e-01 -1.170244e-02 1.484732e-02 
7.040000e-01 -1.160146e-02 1.493841e-02 
7.050000e-01 -1.149980e-02 1.502990e-02 
7.060000e-01 -1.139745e-02 1.512176e-02 
7.070000e-01 -1.129443e-02 1.521401e-02 
7.080000e-01 -1.119071e-02 1.530665e-02 
7.090000e-01 -1.108632e-02 1.539967e-02 
7.100000e-01 -1.098124e-02 1.549308e-02 
7.110000e-01 -1.087547e-02 1.558687e-02 
7.120000e-01 -1.076902e-02 1.568105e-02 
7.130000e-01 -1.066188e-02 1.577563e-02 
7.140000e-01 -1.055405e-02 1.587059e-02 
7.150000e-01 -1.044554e-02 1.596594e-02 
7.160000e-01 -1.033634e-02 1.606168e-02 
7.170000e-01 -1.022645e-02 1.615781e-02 
7.180000e-01 -1.011587e-02 1.625433e-02 
7.190000e-01 -1.000460e-02 1.635125e-02 
7.200000e-01 -9.892644e-03 1.644856e-02 
7.210000e-01 -9.779998e-03 1.654626e-02 
7.220000e-01 -9.666661e-03 1.664435e-02 
7.230000e-01 -9.552634e-03 1.674284e-02 
7.240000e-01 -9.437916e-03 1.684173e-02 
7.250000e-01 -9.322507e-03 1.694101e-02 
7.260000e-01 -9.206406e-03 1.704068e-02 
7.270000e-01 -9.089613e-03 1.714076e-02 
7.280000e-01 -8.972129e-03 1.724123e-02 
7.290000e-01 -8.853952e-03 1.734209e-02 
7.300000e-01 -8.735082e-03 1.744336e-02 
7.310000e-01 -8.615519e-03 1.754502e-02 
7.320000e-01 -8.495263e-03 1.764708e-02 
7.330000e-01 -8.374314e-03 1.774955e-02 
7.340000e-01 -8.252671e-03 1.785241e-02 
7.350000e-01 -8.130334e-03 1.795567e-02 
7.360000e-01 -8.007302e-03 1.805934e-02 
7.370000e-01 -7.883577e-03 1.816340e-02 
7.380000e-01 -7.759156e-03 1.826787e-02 
7.390000e-01 -7.634041e-03 1.837274e-02 
7.400000e-01 -7.508231e-03 1.847802e-02 
7.410000e-01 -7.381725e-03 1.858370e-02 
7.420000e-01 -7.254525e-03 1.868978e-02 
7.430000e-01 -7.126628e-03 1.879627e-02 
7.440000e-01 -6.998036e-03 1.890316e-02 
7.450000e-01 -6.868749e-03 1.901045e-02 
7.460000e-01 -6.738765e-03 1.911816e-02 
7.470000e-01 -6.608085e-03 1.922627e-02 
7.480000e-01 -6.476710e-03 1.933479e-02 
7.490000e-01 -6.344637e-03 1.944371e-02 
7.500000e-01 -6.211869e-03 1.955304e-02 
7.510000e-01 -6.078404e-03 1.966278e-02 
7.520000e-01 -5.944243e-03 1.977293e-02 
7.530000e-01 -5.809385e-03 1.988349e-02 
7.540000e-01 -5.673831e-03 1.999446e-02 
7.550000e-01 -5.537580e-03 2.010583e-02 
7.560000e-01 -5.400632e-03 2.021762e-02 
7.570000e-01 -5.262988e-03 2.032982e-02 
7.580000e-01 -5.124647e-03 2.044243e-02 
7.590000e-01 -4.985609e-03 2.055545e-02 
7.600000e-01 -4.845875e-03 2.066888e-02 
7.610000e-01 -4.705444e-03 2.078273e-02 
7.620000e-01 -4.564317e-03 2.089699e-02 
7.630000e-01 -4.422493e-03 2.101166e-02 
7.640000e-01 -4.279972e-03 2.112674e-02 
7.650000e-01 -4.136755e-03 2.124224e-02 
7.660000e-01 -3.992842e-03 2.135815e-02 
7.670000e-01 -3.848232e-03 2.147448e-02 
7.680000e-01 -3.702927e-03 2.159122e-02 
7.690000e-01 -3.556925e-03 2.170838e-02 
7.700000e-01 -3.410227e-03 2.182595e-02 
7.710000e-01 -3.262834e-03 2.194393e-02 
7.720000e-01 -3.114745e-03 2.206234e-02 
7.730000e-01 -2.965960e-03 2.218116e-02 
7.740000e-01 -2.816480e-03 2.230040e-02 
7.750000e-01 -2.666305e-03 2.242005e-02 
7.760000e-01 -2.515435e-03 2.254012e-02 
7.770000e-01 -2.363870e-03 2.266061e-02 
7.780000e-01 -2.211611e-03 2.278152e-02 
7.790000e-01 -2.058657e-03 2.290285e-02 
7.800000e-01 -1.905009e-03 2.302459e-02 
7.810000e-01 -1.750667e-03 2.314675e-02 
7.820000e-01 -1.595631e-03 2.326934e-02 
7.830000e-01 -1.439901e-03 2.339234e-02 
7.840000e-01 -1.283479e-03 2.351576e-02 
7.850000e-01 -1.126364e-03 2.363960e-02 
7.860000e-01 -9.685556e-04 2.376386e-02 
7.870000e-01 -8.100553e-04 2.388854e-02 
7.880000e-01 -6.508629e-04 2.401365e-02 
7.890000e-01 -4.909788e-04 2.413917e-02 
7.900000e-01 -3.304033e-04 2.426512e-02 
7.910000e-01 -1.691368e-04 2.439148e-02 
7.920000e-01 -7.179536e-06 2.451827e-02 
7.930000e-01 1.554681e-04 2.464548e-02 
7.940000e-01 3.188056e-04 2.477311e-02 
7.950000e-01 4.828328e-04 2.490116e-02 
7.960000e-01 6.475492e-04 2.502964e-02 
7.970000e-01 8.129544e-04 2.515854e-02 
7.980000e-01 9.790481e-04 2.528786e-02 
7.990000e-01 1.145830e-03 2.541760e-02 
8.000000e-01 1.313299e-03 2.554777e-02 
8.010000e-01 1.481455e-03 2.567836e-02 
8.020000e-01 1.650298e-03 2.580937e-02 
8.030000e-01 1.819827e-03 2.594081e-02 
8.040000e-01 1.990042e-03 2.607267e-02 
8.050000e-01 2.160942e-03 2.620496e-02 
8.060000e-01 2.332527e-03 2.633766e-02 
8.070000e-01 2.504796e-03 2.647080e-02 
8.080000e-01 2.677748e-03 2.660435e-02 
8.090000e-01 2.851384e-03 2.673833e-02 
8.100000e-01 3.025703e-03 2.687274e-02 
8.110000e-01 3.200704e-03 2.700757e-02 
8.120000e-01 3.376386e-03 2.714283e-02 
8.130000e-01 3.552749e-03 2.727850e-02 
8.140000e-01 3.729793e-03 2.741461e-02 
8.150000e-01 3.907516e-03 2.755114e-02 
8.160000e-01 4.085919e-03 2.768809e-02 
8.170000e-01 4.265000e-03 2.782547e-02 
8.180000e-01 4.444759e-03 2.796328e-02 
8.190000e-01 4.625195e-03 2.810151e-02 
8.200000e-01 4.806308e-03 2.824016e-02 
8.210000e-01 4.988098e-03 2.837924e-02 
8.220000e-01 5.170562e-03 2.851875e-02 
8.230000e-01 5.353701e-03 2.865868e-02 
8.240000e-01 5.537515e-03 2.879903e-02 
8.250000e-01 5.722001e-03 2.893981e-02 
8.260000e-01 5.907160e-03 2.908102e-02 
8.270000e-01 6.092991e-03 2.922265e-02 
8.280000e-01 6.279493e-03 2.936471e-02 
8.290000e-01 6.466666e-03 2.950719e-02 
8.300000e-01 6.654508e-03 2.965010e-02 
8.310000e-01 6.843019e-03 2.979344e-02 
8.320000e-01 7.032199e-03 2.993719e-02 
8.330000e-01 7.222045e-03 3.008138e-02 
8.340000e-01 7.412558e-03 3.022599e-02 
8.350000e-01 7.603737e-03 3.037102e-02 
8.360000e-01 7.795581e-03 3.051648e-02 
8.370000e-01 7.988089e-03 3.066237e-02 
8.380000e-01 8.181260e-03 3.080868e-02 
8.390000e-01 8.375093e-03 3.095541e-02 
8.400000e-01 8.569588e-03 3.110257e-02 
8.410000e-01 8.764744e-03 3.125015e-02 
8.420000e-01 8.960560e-03 3.139816e-02 
8.430000e-01 9.157034e-03 3.154660e-02 
8.440000e-01 9.354166e-03 3.169545e-02 
8.450000e-01 9.551956e-03 3.184474e-02 
8.460000e-01 9.750402e-03 3.199444e-02 
8.470000e-01 9.949503e-03 3.214457e-02 
8.480000e-01 1.014926e-02 3.229513e-02 
8.490000e-01 1.034967e-02 3.244610e-02 
8.500000e-01 1.055073e-02 3.259751e-02 
8.510000e-01 1.075244e-02 3.274933e-02 
8.520000e-01 1.095480e-02 3.290158e-02 
8.530000e-01 1.115782e-02 3.305425e-02 
8.540000e-01 1.136148e-02 3.320735e-02 
8.550000e-01 1.156578e-02 3.336086e-02 
8.560000e-01 1.177074e-02 3.351480e-02 
8.570000e-01 1.197634e-02 3.366917e-02 
8.580000e-01 1.218258e-02 3.382395e-02 
8.590000e-01 1.238947e-02 3.397916e-02 
8.600000e-01 1.259700e-02 3.413479e-02 
8.610000e-01 1.280517e-02 3.429084e-02 
8.620000e-01 1.301398e-02 3.444731e-02 
8.630000e-01 1.322343e-02 3.460420e-02 
8.640000e-01 1.343352e-02 3.476152e-02 
8.650000e-01 1.364424e-02 3.491925e-02 
8.660000e-01 1.385560e-02 3.507740e-02 
8.670000e-01 1.406759e-02 3.523598e-02 
8.680000e-01 1.428022e-02 3.539497e-02 
8.690000e-01 1.449348e-02 3.555439e-02 
8.700000e-01 1.470737e-02 3.571422e-02 
8.710000e-01 1.492189e-02 3.587447e-02 
8.720000e-01 1.513703e-02 3.603514e-02 
8.730000e-01 1.535281e-02 3.619623e-02 
8.740000e-01 1.556921e-02 3.635774e-02 
8.750000e-01 1.578623e-02 3.651967e-02 
8.760000e-01 1.600388e-02 3.668201e-02 
8.770000e-01 1.622215e-02 3.684477e-02 
8.780000e-01 1.644105e-02 3.700794e-02 
8.790000e-01 1.666056e-02 3.717154e-02 
8.800000e-01 1.688069e-02 3.733555e-02 
8.810000e-01 1.710144e-02 3.749997e-02 
8.820000e-01 1.732280e-02 3.766481e-02 
8.830000e-01 1.754478e-02 3.783006e-02 
8.840000e-01 1.776737e-02 3.799573e-02 
8.850000e-01 1.799057e-02 3.816181e-02 
8.860000e-01 1.821439e-02 3.832831e-02 
8.870000e-01 1.843881e-02 3.849522e-02 
8.880000e-01 1.866384e-02 3.866254e-02 
8.890000e-01 1.888948e-02 3.883028e-02 
8.900000e-01 1.911572e-02 3.899843e-02 
8.910000e-01 1.934256e-02 3.916699e-02 
8.920000e-01 1.957001e-02 3.933596e-02 
8.930000e-01 1.979806e-02 3.950534e-02 
8.940000e-01 2.002671e-02 3.967513e-02 
8.950000e-01 2.025595e-02 3.984533e-02 
8.960000e-01 2.048580e-02 4.001594e-02 
8.970000e-01 2.071623e-02 4.018696e-02 
8.980000e-01 2.094726e-02 4.035838e-02 
8.990000e-01 2.117889e-02 4.053022e-02 
9.000000e-01 2.141110e-02 4.070246e-02 
9.010000e-01 2.164390e-02 4.087511e-02 
9.020000e-01 2.187729e-02 4.104817e-02 
9.030000e-01 2.211127e-02 4.122163e-02 
9.040000e-01 2.234583e-02 4.139549e-02 
9.050000e-01 2.258097e-02 4.156976e-02 
9.060000e-01 2.281670e-02 4.174444e-02 
9.070000e-01 2.305300e-02 4.191952e-02 
9.080000e-01 2.328988e-02 4.209500e-02 
9.090000e-01 2.352734e-02 4.227088e-02 
9.100000e-01 2.376538e-02 4.244717e-02 
9.110000e-01 2.400399e-02 4.262386e-02 
9.120000e-01 2.424317e-02 4.280094e-02 
9.130000e-01 2.448291e-02 4.297843e-02 
9.140000e-01 2.472323e-02 4.315632e-02 
9.150000e-01 2.496412e-02 4.333461e-02 
9.160000e-01 2.520557e-02 4.351329e-02 
9.170000e-01 2.544758e-02 4.369237e-02 
9.180000e-01 2.569016e-02 4.387185e-02 
9.190000e-01 2.593329e-02 4.405173e-02 
9.200000e-01 2.617699e-02 4.423200e-02 
9.210000e-01 2.642124e-02 4.441266e-02 
9.220000e-01 2.666604e-02 4.459372e-02 
9.230000e-01 2.691140e-02 4.477518e-02 
9.240000e-01 2.715731e-02 4.495702e-02 
9.250000e-01 2.740378e-02 4.513926e-02 
9.260000e-01 2.765078e-02 4.532189e-02 
9.270000e-01 2.789834e-02 4.550491e-02 
9.280000e-01 2.814644e-02 4.568833e-02 
9.290000e-01 2.839508e-02 4.587213e-02 
9.300000e-01 2.864426e-02 4.605632e-02 
9.310000e-01 2.889399e-02 4.624089e-02 
9.320000e-01 2.914424e-02 4.642586e-02 
9.330000e-01 2.939504e-02 4.661121e-02 
9.340000e-01 2.964637e-02 4.679694e-02 
9.350000e-01 2.989823e-02 4.698307e-02 
9.360000e-01 3.015062e-02 4.716957e-02 
9.370000e-01 3.040353e-02 4.735646e-02 
9.380000e-01 3.065698e-02 4.754373e-02 
9.390000e-01 3.091095e-02 4.773138e-02 
9.400000e-01 3.116544e-02 4.791942e-02 
9.410000e-01 3.142045e-02 4.810783e-02 
9.420000e-01 3.167598e-02 4.829662e-02 
9.430000e-01 3.193202e-02 4.848580e-02 
9.440000e-01 3.218858e-02 4.867534e-02 
9.450000e-01 3.244566e-02 4.886527e-02 
9.460000e-01 3.270324e-02 4.905557e-02 
9.470000e-01 3.296133e-02 4.924625e-02 
9.480000e-01 3.321993e-02 4.943730e-02 
9.490000e-01 3.347903e-02 4.962872e-02 
9.500000e-01 3.373864e-02 4.982052e-02 
9.510000e-01 3.399875e-02 5.001269e-02 
9.520000e-01 3.425935e-02 5.020522e-02 
9.530000e-01 3.452046e-02 5.039813e-02 
9.540000e-01 3.478205e-02 5.059141e-02 
9.550000e-01 3.504414e-02 5.078505e-02 
9.560000e-01 3.530672e-02 5.097906e-02 
9.570000e-01 3.556979e-02 5.117344e-02 
9.580000e-01 3.583335e-02 5.136818e-02 
9.590000e-01 3.609739e-02 5.156329e-02 
9.600000e-01 3.636191e-02 5.175876e-02 
9.610000e-01 3.662691e-02 5.195459e-02 
9.620000e-01 3.689239e-02 5.215078e-02 
9.630000e-01 3.715835e-02 5.234733e-02 
9.640000e-01 3.742477e-02 5.254424e-02 
9.650000e-01 3.769167e-02 5.274151e-02 
9.660000e-01 3.795904e-02 5.293914e-02 
9.670000e-01 3.822688e-02 5.313712e-02 
9.680000e-01 3.849518e-02 5.333545e-02 
9.690000e-01 3.876395e-02 5.353415e-02 
9.700000e-01 3.903317e-02 5.373319e-02 
9.710000e-01 3.930286e-02 5.393258e-02 
9.720000e-01 3.957300e-02 5.413233e-02 
9.730000e-01 3.984359e-02 5.433243e-02 
9.740000e-01 4.011464e-02 5.453287e-02 
9.750000e-01 4.038614e-02 5.473366e-02 
9.760000e-01 4.065808e-02 5.493480e-02 
9.770000e-01 4.093047e-02 5.513628e-02 
9.780000e-01 4.120330e-02 5.533811e-02 
9.790000e-01 4.147657e-02 5.554028e-02 
9.800000e-01 4.175028e-02 5.574280e-02 
9.810000e-01 4.202442e-02 5.594565e-02 
9.820000e-01 4.229900e-02 5.614884e-02 
9.830000e-01 4.257401e-02 5.635237e-02 
9.840000e-01 4.284945e-02 5.655624e-02 
9.850000e-01 4.312532e-02 5.676045e-02 
9.860000e-01 4.340161e-02 5.696499e-02 
9.870000e-01 4.367832e-02 5.716986e-02 
9.880000e-01 4.395545e-02 5.737507e-02 
9.890000e-01 4.423300e-02 5.758061e-02 
9.900000e-01 4.451097e-02 5.778648e-02 
9.910000e-01 4.478934e-02 5.799267e-02 
9.920000e-01 4.506813e-02 5.819920e-02 
9.930000e-01 4.534732e-02 5.840605e-02 
9.940000e-01 4.562692e-02 5.861323e-02 
9.950000e-01 4.590693e-02 5.882073e-02 
9.960000e-01 4.618733e-02 5.902855e-02 
9.970000e-01 4.646813e-02 5.923670e-02 
9.980000e-01 4.674933e-02 5.944516e-02 
9.990000e-01 4.703091e-02 5.965395e-02 
1.000000e+00 4.731289e-02 5.986305e-02 
1.001000e+00 4.759526e-02 6.007247e-02 
1.002000e+00 4.787802e-02 6.028220e-02 
1.003000e+00 4.816115e-02 6.049225e-02 
1.004000e+00 4.844467e-02 6.070261e-02 
1.005000e+00 4.872857e-02 6.091328e-02 
1.006000e+00 4.901284e-02 6.112426e-02 
1.007000e+00 4.929748e-02 6.133555e-02 
1.008000e+00 4.958250e-02 6.154714e-02 
1.009000e+00 4.986788e-02 6.175905e-02 
1.010000e+00 5.015363e-02 6.197125e-02 
1.011000e+00 5.043974e-02 6.218376e-02 
1.012000e+00 5.072621e-02 6.239657e-02 
1.013000e+00 5.101304e-02 6.260968e-02 
1.014000e+00 5.130022e-02 6.282309e-02 
1.015000e+00 5.158776e-02 6.303680e-02 
1.016000e+00 5.187565e-02 6.325080e-02 
1.017000e+00 5.216388e-02 6.346510e-02 
1.018000e+00 5.245246e-02 6.367969e-02 
1.019000e+00 5.274138e-02 6.389457e-02 
1.020000e+00 5.303064e-02 6.410975e-02 
1.021000e+00 5.332024e-02 6.432521e-02 
1.022000e+00 5.361017e-02 6.454096e-02 
1.023000e+00 5.390044e-02 6.475699e-02 
1.024000e+00 5.419103e-02 6.497331e-02 
1.025000e+00 5.448195e-02 6.518991e-02 
1.026000e+00 5.477319e-02 6.540680e-02 
1.027000e+00 5.506475e-02 6.562396e-02 
1.028000e+00 5.535663e-02 6.584140e-02 
1.029000e+00 5.564883e-02 6.605912e-02 
1.030000e+00 5.594134e-02 6.627711e-02 
1.031000e+00 5.623416e-02 6.649538e-02 
1.032000e+00 5.652728e-02 6.671392e-02 
1.033000e+00 5.682071e-02 6.693273e-02 
1.034000e+00 5.711445e-02 6.715181e-02 
1.035000e+00 5.740848e-02 6.737115e-02 
1.036000e+00 5.770281e-02 6.759077e-02 
1.037000e+00 5.799743e-02 6.781064e-02 
1.038000e+00 5.829234e-02 6.803078e-02 
1.039000e+00 5.858754e-02 6.825118e-02 
1.040000e+00 5.888303e-02 6.847184e-02 
1.041000e+00 5.917879e-02 6.869276e-02 
1.042000e+00 5.947484e-02 6.891394e-02 
1.043000e+00 5.977116e-02 6.913537e-02 
1.044000e+00 6.006776e-02 6.935705e-02 
1.045000e+00 6.036463e-02 6.957898e-02 
1.046000e+00 6.066177e-02 6.980117e-02 
1.047000e+00 6.095917e-02 7.002360e-02 
1.048000e+00 6.125683e-02 7.024628e-02 
1.049000e+00 6.155476e-02 7.046920e-02 
1.050000e+00 6.185294e-02 7.069236e-02 
1.051000e+00 6.215137e-02 7.091577e-02 
1.052000e+00 6.245006e-02 7.113942e-02 
1.053000e+00 6.274899e-02 7.136330e-02 
1.054000e+00 6.304817e-02 7.158743e-02 
1.055000e+00 6.334759e-02 7.181178e-02 
1.056000e+00 6.364725e-02 7.203637e-02 
1.057000e+00 6.394715e-02 7.226119e-02 
1.058000e+00 6.424728e-02 7.248624e-02 
1.059000e+00 6.454764e-02 7.271151e-02 
1.060000e+00 6.484823e-02 7.293702e-02 
1.061000e+00 6.514905e-02 7.316274e-02 
1.062000e+00 6.545008e-02 7.338869e-02 
1.063000e+00 6.575134e-02 7.361486e-02 
1.064000e+00 6.605281e-02 7.384125e-02 
1.065000e+00 6.635449e-02 7.406785e-02 
1.066000e+00 6.665639e-02 7.429467e-02 
1.067000e+00 6.695849e-02 7.452170e-02 
1.068000e+00 6.726079e-02 7.474895e-02 
1.069000e+00 6.756330e-02 7.497640e-02 
1.070000e+00 6.786600e-02 7.520406e-02 
1.071000e+00 6.816890e-02 7.543193e-02 
1.072000e+00 6.847199e-02 7.566000e-02 
1.073000e+00 6.877527e-02 7.588827e-02 
1.074000e+00 6.907873e-02 7.611675e-02 
1.075000e+00 6.938238e-02 7.634542e-02 
1.076000e+00 6.968621e-02 7.657429e-02 
1.077000e+00 6.999021e-02 7.680335e-02 
1.078000e+00 7.029439e-02 7.703261e-02 
1.079000e+00 7.059874e-02 7.726205e-02 
1.080000e+00 7.090325e-02 7.749169e-02 
1.081000e+00 7.120793e-02 7.772151e-02 
1.082000e+00 7.151277e-02 7.795152e-02 
1.083000e+00 7.181777e-02 7.818171e-02 
1.084000e+00 7.212293e-02 7.841208e-02 
1.085000e+00 7.242824e-02 7.864263e-02 
1.086000e+00 7.273369e-02 7.887336e-02 
1.087000e+00 7.303929e-02 7.910426e-02 
1.088000e+00 7.334504e-02 7.933534e-02 
1.089000e+00 7.365092e-02 7.956659e-02 
1.090000e+00 7.395694e-02 7.979801e-02 
1.091000e+00 7.426309e-02 8.002959e-02 
1.092000e+00 7.456938e-02 8.026134e-02 
1.093000e+00 7.487579e-02 8.049326e-02 
1.094000e+00 7.518232e-02 8.072533e-02 
1.095000e+00 7.548898e-02 8.095757e-02 
1.096000e+00 7.579575e-02 8.118996e-02 
1.097000e+00 7.610264e-02 8.142250e-02 
1.098000e+00 7.640964e-02 8.165520e-02 
1.099000e+00 7.671674e-02 8.188805e-02 
1.100000e+00 7.702395e-02 8.212105e-02 
1.101000e+00 7.733127e-02 8.235420e-02 
1.102000e+00 7.763868e-02 8.258749e-02 
1.103000e+00 7.794618e-02 8.282093e-02 
1.104000e+00 7.825378e-02 8.305450e-02 
1.105000e+00 7.856147e-02 8.328821e-02 
1.106000e+00 7.886924e-02 8.352206e-02 
1.107000e+00 7.917710e-02 8.375605e-02 
1.108000e+00 7.948503e-02 8.399017e-02 
1.109000e+00 7.979304e-02 8.422441e-02 
1.110000e+00 8.010112e-02 8.445879e-02 
1.111000e+00 8.040927e-02 8.469329e-02 
1.112000e+00 8.071749e-02 8.492791e-02 
1.113000e+00 8.102577e-02 8.516266e-02 
1.114000e+00 8.133411e-02 8.539752e-02 
1.115000e+00 8.164250e-02 8.563251e-02 
1.116000e+00 8.195095e-02 8.586761e-02 
1.117000e+00 8.225945e-02 8.610282e-02 
1.118000e+00 8.256800e-02 8.633814e-02 
1.119000e+00 8.287658e-02 8.657357e-02 
1.120000e+00 8.318521e-02 8.680910e-02 
1.121000e+00 8.349388e-02 8.704474e-02 
1.122000e+00 8.380257e-02 8.728048e-02 
1.123000e+00 8.411130e-02 8.751633e-02 
1.124000e+00 8.442005e-02 8.775226e-02 
1.125000e+00 8.472883e-02 8.798830e-02 
1.126000e+00 8.503763e-02 8.822442e-02 
1.127000e+00 8.534644e-02 8.846064e-02 
1.128000e+00 8.565527e-02 8.869695e-02 
1.129000e+00 8.596411e-02 8.893334e-02 
1.130000e+00 8.627295e-02 8.916981e-02 
1.131000e+00 8.658180e-02 8.940637e-02 
1.132000e+00 8.689064e-02 8.964301e-02 
1.133000e+00 8.719948e-02 8.987972e-02 
1.134000e+00 8.750832e-02 9.011651e-02 
1.135000e+00 8.781715e-02 9.035337e-02 
1.136000e+00 8.812596e-02 9.059030e-02 
1.137000e+00 8.843475e-02 9.082730e-02 
1.138000e+00 8.874353e-02 9.106436e-02 
1.139000e+00 8.905228e-02 9.130149e-02 
1.140000e+00 8.936101e-02 9.153868e-02 
1.141000e+00 8.966970e-02 9.177592e-02 
1.142000e+00 8.997836e-02 9.201322e-02 
1.143000e+00 9.028698e-02 9.225058e-02 
1.144000e+00 9.059557e-02 9.248799e-02 
1.145000e+00 9.090410e-02 9.272544e-02 
1.146000e+00 9.121259e-02 9.296294e-02 
1.147000e+00 9.152103e-02 9.320049e-02 
1.148000e+00 9.182942e-02 9.343808e-02 
1.149000e+00 9.213775e-02 9.367570e-02 
1.150000e+00 9.244601e-02 9.391337e-02 
1.151000e+00 9.275422e-02 9.415107e-02 
1.152000e+00 9.306235e-02 9.438880e-02 
1.153000e+00 9.337041e-02 9.462656e-02 
1.154000e+00 9.367840e-02 9.486435e-02 
1.155000e+00 9.398631e-02 9.510216e-02 
1.156000e+00 9.429414e-02 9.534000e-02 
1.157000e+00 9.460188e-02 9.557785e-02 
1.158000e+00 9.490953e-02 9.581572e-02 
1.159000e+00 9.521709e-02 9.605361e-02 
1.160000e+00 9.552456e-02 9.629151e-02 
1.161000e+00 9.583193e-02 9.652942e-02 
1.162000e+00 9.613919e-02 9.676734e-02 
1.163000e+00 9.644635e-02 9.700526e-02 
1.164000e+00 9.675340e-02 9.724319e-02 
1.165000e+00 9.706033e-02 9.748112e-02 
1.166000e+00 9.736715e-02 9.771904e-02 
1.167000e+00 9.767385e-02 9.795696e-02 
1.168000e+00 9.798043e-02 9.819487e-02 
1.169000e+00 9.828688e-02 9.843277e-02 
1.170000e+00 9.859320e-02 9.867066e-02 
1.171000e+00 9.889939e-02 9.890853e-02 
1.172000e+00 9.920543e-02 9.914639e-02 
1.173000e+00 9.951134e-02 9.938423e-02 
1.174000e+00 9.981710e-02 9.962204e-02 
1.175000e+00 1.001227e-01 9.985983e-02 
1.176000e+00 1.004282e-01 1.000976e-01 
1.177000e+00 1.007335e-01 1.003353e-01 
1.178000e+00 1.010386e-01 1.005730e-01 
1.179000e+00 1.013436e-01 1.008107e-01 
1.180000e+00 1.016485e-01 1.010483e-01 
1.181000e+00 1.019531e-01 1.012859e-01 
1.182000e+00 1.022576e-01 1.015234e-01 
1.183000e+00 1.025619e-01 1.017609e-01 
1.184000e+00 1.028660e-01 1.019984e-01 
1.185000e+00 1.031700e-01 1.022358e-01 
1.186000e+00 1.034737e-01 1.024731e-01 
1.187000e+00 1.037773e-01 1.027104e-01 
1.188000e+00 1.040807e-01 1.029476e-01 
1.189000e+00 1.043838e-01 1.031848e-01 
1.190000e+00 1.046868e-01 1.034219e-01 
1.191000e+00 1.049896e-01 1.036589e-01 
1.192000e+00 1.052922e-01 1.038959e-01 
1.193000e+00 1.055945e-01 1.041328e-01 
1.194000e+00 1.058967e-01 1.043696e-01 
1.195000e+00 1.061986e-01 1.046063e-01 
1.196000e+00 1.065003e-01 1.048430e-01 
1.197000e+00 1.068017e-01 1.050796e-01 
1.198000e+00 1.071030e-01 1.053161e-01 
1.199000e+00 1.074040e-01 1.055525e-01 
1.200000e+00 1.077048e-01 1.057888e-01 
1.201000e+00 1.080053e-01 1.060250e-01 
1.202000e+00 1.083056e-01 1.062611e-01 
1.203000e+00 1.086057e-01 1.064971e-01 
1.204000e+00 1.089055e-01 1.067331e-01 
1.205000e+00 1.092050e-01 1.069689e-01 
1.206000e+00 1.095043e-01 1.072046e-01 
1.207000e+00 1.098033e-01 1.074402e-01 
1.208000e+00 1.101021e-01 1.076757e-01 
1.209000e+00 1.104006e-01 1.079111e-01 
1.210000e+00 1.106988e-01 1.081463e-01 
1.211000e+00 1.109967e-01 1.083814e-01 
1.212000e+00 1.112944e-01 1.086165e-01 
1.213000e+00 1.115918e-01 1.088513e-01 
1.214000e+00 1.118889e-01 1.090861e-01 
1.215000e+00 1.121857e-01 1.093207e-01 
1.216000e+00 1.124822e-01 1.095552e-01 
1.217000e+00 1.127784e-01 1.097896e-01 
1.218000e+00 1.130743e-01 1.100238e-01 
1.219000e+00 1.133699e-01 1.102578e-01 
1.220000e+00 1.136653e-01 1.104918e-01 
1.221000e+00 1.139602e-01 1.107255e-01 
1.222000e+00 1.142549e-01 1.109592e-01 
1.223000e+00 1.145493e-01 1.111926e-01 
1.224000e+00 1.148433e-01 1.114259e-01 
1.225000e+00 1.151371e-01 1.116591e-01 
1.226000e+00 1.154304e-01 1.118921e-01 
1.227000e+00 1.157235e-01 1.121249e-01 
1.228000e+00 1.160162e-01 1.123576e-01 
1.229000e+00 1.163086e-01 1.125900e-01 
1.230000e+00 1.166006e-01 1.128224e-01 
1.231000e+00 1.168923e-01 1.130545e-01 
1.232000e+00 1.171837e-01 1.132864e-01 
1.233000e+00 1.174747e-01 1.135182e-01 
1.234000e+00 1.177653e-01 1.137498e-01 
1.235000e+00 1.180556e-01 1.139812e-01 
1.236000e+00 1.183455e-01 1.142124e-01 
1.237000e+00 1.186350e-01 1.144434e-01 
1.238000e+00 1.189242e-01 1.146742e-01 
1.239000e+00 1.192130e-01 1.149049e-01 
1.240000e+00 1.195014e-01 1.151353e-01 
1.241000e+00 1.197894e-01 1.153655e-01 
1.242000e+00 1.200770e-01 1.155955e-01 
1.243000e+00 1.203643e-01 1.158253e-01 
1.244000e+00 1.206512e-01 1.160549e-01 
1.245000e+00 1.209376e-01 1.162842e-01 
1.246000e+00 1.212237e-01 1.165134e-01 
1.247000e+00 1.215093e-01 1.167423e-01 
1.248000e+00 1.217946e-01 1.169710e-01 
1.249000e+00 1.220794e-01 1.171994e-01 
1.250000e+00 1.223639e-01 1.174277e-01 
1.251000e+00 1.226479e-01 1.176557e-01 
1.252000e+00 1.229315e-01 1.178834e-01 
1.253000e+00 1.232146e-01 1.181109e-01 
1.254000e+00 1.234974e-01 1.183382e-01 
1.255000e+00 1.237797e-01 1.185653e-01 
1.256000e+00 1.240615e-01 1.187920e-01 
1.257000e+00 1.243429e-01 1.190186e-01 
1.258000e+00 1.246239e-01 1.192448e-01 
1.259000e+00 1.249045e-01 1.194709e-01 
1.260000e+00 1.251846e-01 1.196966e-01 
1.261000e+00 1.254642e-01 1.199221e-01 
1.262000e+00 1.257434e-01 1.201473e-01 
1.263000e+00 1.260221e-01 1.203723e-01 
1.264000e+00 1.263003e-01 1.205970e-01 
1.265000e+00 1.265781e-01 1.208214e-01 
1.266000e+00 1.268554e-01 1.210455e-01 
1.267000e+00 1.271323e-01 1.212694e-01 
1.268000e+00 1.274086e-01 1.214929e-01 
1.269000e+00 1.276845e-01 1.217162e-01 
1.270000e+00 1.279599e-01 1.219392e-01 
1.271000e+00 1.282348e-01 1.221619e-01 
1.272000e+00 1.285092e-01 1.223843e-01 
1.273000e+00 1.287831e-01 1.226064e-01 
1.274000e+00 1.290565e-01 1.228282e-01 
1.275000e+00 1.293294e-01 1.230497e-01 
1.276000e+00 1.296018e-01 1.232709e-01 
1.277000e+00 1.298737e-01 1.234918e-01 
1.278000e+00 1.301451e-01 1.237123e-01 
1.279000e+00 1.304160e-01 1.239326e-01 
1.280000e+00 1.306863e-01 1.241525e-01 
1.281000e+00 1.309561e-01 1.243721e-01 
1.282000e+00 1.312254e-01 1.245914e-01 
1.283000e+00 1.314942e-01 1.248103e-01 
1.284000e+00 1.317624e-01 1.250289e-01 
1.285000e+00 1.320301e-01 1.252472e-01 
1.286000e+00 1.322972e-01 1.254651e-01 
1.287000e+00 1.325638e-01 1.256827e-01 
1.288000e+00 1.328299e-01 1.259000e-01 
1.289000e+00 1.330954e-01 1.261169e-01 
1.290000e+00 1.333603e-01 1.263334e-01 
1.291000e+00 1.336247e-01 1.265497e-01 
1.292000e+00 1.338885e-01 1.267655e-01 
1.293000e+00 1.341517e-01 1.269810e-01 
1.294000e+00 1.344144e-01 1.271961e-01 
1.295000e+00 1.346765e-01 1.274109e-01 
1.296000e+00 1.349381e-01 1.276253e-01 
1.297000e+00 1.351990e-01 1.278393e-01 
1.298000e+00 1.354594e-01 1.280529e-01 
1.299000e+00 1.357192e-01 1.282662e-01 
1.300000e+00 1.359784e-01 1.284791e-01 
1.301000e+00 1.362370e-01 1.286916e-01 
1.302000e+00 1.364949e-01 1.289037e-01 
1.303000e+00 1.367523e-01 1.291154e-01 
1.304000e+00 1.370091e-01 1.293268e-01 
1.305000e+00 1.372653e-01 1.295377e-01 
1.306000e+00 1.375209e-01 1.297482e-01 
1.307000e+00 1.377758e-01 1.299584e-01 
1.308000e+00 1.380302e-01 1.301681e-01 
1.309000e+00 1.382839e-01 1.303774e-01 
1.310000e+00 1.385370e-01 1.305863e-01 
1.311000e+00 1.387895e-01 1.307948e-01 
1.312000e+00 1.390413e-01 1.310029e-01 
1.313000e+00 1.392925e-01 1.312106e-01 
1.314000e+00 1.395430e-01 1.314178e-01 
1.315000e+00 1.397930e-01 1.316246e-01 
1.316000e+00 1.400422e-01 1.318310e-01 
1.317000e+00 1.402909e-01 1.320369e-01 
1.318000e+00 1.405388e-01 1.322425e-01 
1.319000e+00 1.407861e-01 1.324475e-01 
1.320000e+00 1.410328e-01 1.326522e-01 
1.321000e+00 1.412788e-01 1.328563e-01 
1.322000e+00 1.415241e-01 1.330601e-01 
1.323000e+00 1.417688e-01 1.332634e-01 
1.324000e+00 1.420127e-01 1.334662e-01 
1.325000e+00 1.422560e-01 1.336686e-01 
1.326000e+00 1.424987e-01 1.338705e-01 
1.327000e+00 1.427406e-01 1.340720e-01 
1.328000e+00 1.429819e-01 1.342729e-01 
1.329000e+00 1.432224e-01 1.344735e-01 
1.330000e+00 1.434623e-01 1.346735e-01 
1.331000e+00 1.437015e-01 1.348731e-01 
1.332000e+00 1.439400e-01 1.350722e-01 
1.333000e+00 1.441778e-01 1.352708e-01 
1.334000e+00 1.444148e-01 1.354689e-01 
1.335000e+00 1.446512e-01 1.356665e-01 
1.336000e+00 1.448868e-01 1.358637e-01 
1.337000e+00 1.451218e-01 1.360603e-01 
1.338000e+00 1.453560e-01 1.362565e-01 
1.339000e+00 1.455895e-01 1.364521e-01 
1.340000e+00 1.458222e-01 1.366473e-01 
1.341000e+00 1.460543e-01 1.368419e-01 
1.342000e+00 1.462856e-01 1.370361e-01 
1.343000e+00 1.465161e-01 1.372297e-01 
1.344000e+00 1.467459e-01 1.374228e-01 
1.345000e+00 1.469750e-01 1.376154e-01 
1.346000e+00 1.472034e-01 1.378074e-01 
1.347000e+00 1.474310e-01 1.379990e-01 
1.348000e+00 1.476578e-01 1.381900e-01 
1.349000e+00 1.478839e-01 1.383805e-01 
1.350000e+00 1.481092e-01 1.385704e-01 
1.351000e+00 1.483337e-01 1.387598e-01 
1.352000e+00 1.485575e-01 1.389487e-01 
1.353000e+00 1.487806e-01 1.391370e-01 
1.354000e+00 1.490028e-01 1.393248e-01 
1.355000e+00 1.492243e-01 1.395120e-01 
1.356000e+00 1.494450e-01 1.396987e-01 
1.357000e+00 1.496649e-01 1.398848e-01 
1.358000e+00 1.498841e-01 1.400704e-01 
1.359000e+00 1.501024e-01 1.402554e-01 
1.360000e+00 1.503200e-01 1.404398e-01 
1.361000e+00 1.505367e-01 1.406237e-01 
1.362000e+00 1.507527e-01 1.408070e-01 
1.363000e+00 1.509678e-01 1.409897e-01 
1.364000e+00 1.511822e-01 1.411718e-01 
1.365000e+00 1.513958e-01 1.413534e-01 
1.366000e+00 1.516085e-01 1.415344e-01 
1.367000e+00 1.518204e-01 1.417148e-01 
1.368000e+00 1.520315e-01 1.418946e-01 
1.369000e+00 1.522418e-01 1.420738e-01 
1.370000e+00 1.524513e-01 1.422524e-01 
1.371000e+00 1.526600e-01 1.424304e-01 
1.372000e+00 1.528678e-01 1.426078e-01 
1.373000e+00 1.530748e-01 1.427846e-01 
1.374000e+00 1.532809e-01 1.429608e-01 
1.375000e+00 1.534862e-01 1.431364e-01 
1.376000e+00 1.536907e-01 1.433114e-01 
1.377000e+00 1.538943e-01 1.434858e-01 
1.378000e+00 1.540971e-01 1.436595e-01 
1.379000e+00 1.542990e-01 1.438326e-01 
1.380000e+00 1.545001e-01 1.440051e-01 
1.381000e+00 1.547003e-01 1.441770e-01 
1.382000e+00 1.548997e-01 1.443482e-01 
1.383000e+00 1.550982e-01 1.445188e-01 
1.384000e+00 1.552958e-01 1.446887e-01 
1.385000e+00 1.554926e-01 1.448580e-01 
1.386000e+00 1.556885e-01 1.450267e-01 
1.387000e+00 1.558835e-01 1.451947e-01 
1.388000e+00 1.560776e-01 1.453621e-01 
1.389000e+00 1.562709e-01 1.455288e-01 
1.390000e+00 1.564632e-01 1.456949e-01 
1.391000e+00 1.566547e-01 1.458603e-01 
1.392000e+00 1.568453e-01 1.460250e-01 
1.393000e+00 1.570350e-01 1.461891e-01 
1.394000e+00 1.572238e-01 1.463525e-01 
1.395000e+00 1.574118e-01 1.465152e-01 
1.396000e+00 1.575988e-01 1.466773e-01 
1.397000e+00 1.577849e-01 1.468386e-01 
1.398000e+00 1.579701e-01 1.469993e-01 
1.399000e+00 1.581544e-01 1.471593e-01 
1.400000e+00 1.583377e-01 1.473187e-01 
1.401000e+00 1.585202e-01 1.474773e-01 
1.402000e+00 1.587017e-01 1.476352e-01 
1.403000e+00 1.588823e-01 1.477925e-01 
1.404000e+00 1.590620e-01 1.479490e-01 
1.405000e+00 1.592408e-01 1.481049e-01 
1.406000e+00 1.594186e-01 1.482600e-01 
1.407000e+00 1.595955e-01 1.484144e-01 
1.408000e+00 1.597715e-01 1.485682e-01 
1.409000e+00 1.599465e-01 1.487212e-01 
1.410000e+00 1.601206e-01 1.488734e-01 
1.411000e+00 1.602938e-01 1.490250e-01 
1.412000e+00 1.604659e-01 1.491759e-01 
1.413000e+00 1.606372e-01 1.493260e-01 
1.414000e+00 1.608075e-01 1.494754e-01 
1.415000e+00 1.609768e-01 1.496240e-01 
1.416000e+00 1.611452e-01 1.497719e-01 
1.417000e+00 1.613126e-01 1.499191e-01 
1.418000e+00 1.614790e-01 1.500656e-01 
1.419000e+00 1.616445e-01 1.502113e-01 
1.420000e+00 1.618090e-01 1.503562e-01 
1.421000e+00 1.619726e-01 1.505004e-01 
1.422000e+00 1.621351e-01 1.506439e-01 
1.423000e+00 1.622967e-01 1.507866e-01 
1.424000e+00 1.624573e-01 1.509285e-01 
1.425000e+00 1.626170e-01 1.510697e-01 
1.426000e+00 1.627756e-01 1.512101e-01 
1.427000e+00 1.629332e-01 1.513497e-01 
1.428000e+00 1.630899e-01 1.514886e-01 
1.429000e+00 1.632455e-01 1.516267e-01 
1.430000e+00 1.634002e-01 1.517640e-01 
1.431000e+00 1.635539e-01 1.519006e-01 
1.432000e+00 1.637065e-01 1.520363e-01 
1.433000e+00 1.638582e-01 1.521713e-01 
1.434000e+00 1.640089e-01 1.523055e-01 
1.435000e+00 1.641585e-01 1.524389e-01 
1.436000e+00 1.643071e-01 1.525715e-01 
1.437000e+00 1.644547e-01 1.527033e-01 
1.438000e+00 1.646013e-01 1.528343e-01 
1.439000e+00 1.647469e-01 1.529645e-01 
1.440000e+00 1.648915e-01 1.530939e-01 
1.441000e+00 1.650350e-01 1.532225e-01 
1.442000e+00 1.651775e-01 1.533503e-01 
1.443000e+00 1.653189e-01 1.534773e-01 
1.444000e+00 1.654594e-01 1.536034e-01 
1.445000e+00 1.655988e-01 1.537288e-01 
1.446000e+00 1.657371e-01 1.538533e-01 
1.447000e+00 1.658745e-01 1.539770e-01 
1.448000e+00 1.660107e-01 1.540998e-01 
1.449000e+00 1.661460e-01 1.542218e-01 
1.450000e+00 1.662802e-01 1.543430e-01 
1.451000e+00 1.664133e-01 1.544634e-01 
1.452000e+00 1.665454e-01 1.545829e-01 
1.453000e+00 1.666764e-01 1.547016e-01 
1.454000e+00 1.668064e-01 1.548194e-01 
1.455000e+00 1.669353e-01 1.549364e-01 
1.456000e+00 1.670631e-01 1.550525e-01 
1.457000e+00 1.671899e-01 1.551678e-01 
1.458000e+00 1.673156e-01 1.552822e-01 
1.459000e+00 1.674402e-01 1.553958e-01 
1.460000e+00 1.675638e-01 1.555085e-01 
1.461000e+00 1.676863e-01 1.556203e-01 
1.462000e+00 1.678077e-01 1.557313e-01 
1.463000e+00 1.679280e-01 1.558414e-01 
1.464000e+00 1.680473e-01 1.559506e-01 
1.465000e+00 1.681655e-01 1.560589e-01 
1.466000e+00 1.682825e-01 1.561664e-01 
1.467000e+00 1.683985e-01 1.562730e-01 
1.468000e+00 1.685134e-01 1.563787e-01 
1.469000e+00 1.686273e-01 1.564835e-01 
1.470000e+00 1.687400e-01 1.565875e-01 
1.471000e+00 1.688516e-01 1.566905e-01 
1.472000e+00 1.689621e-01 1.567926e-01 
1.473000e+00 1.690715e-01 1.568939e-01 
1.474000e+00 1.691798e-01 1.569942e-01 
1.475000e+00 1.692870e-01 1.570937e-01 
1.476000e+00 1.693931e-01 1.571922e-01 
1.477000e+00 1.694981e-01 1.572898e-01 
1.478000e+00 1.696020e-01 1.573865e-01 
1.479000e+00 1.697047e-01 1.574823e-01 
1.480000e+00 1.698064e-01 1.575772e-01 
1.481000e+00 1.699069e-01 1.576712e-01 
1.482000e+00 1.700063e-01 1.577642e-01 
1.483000e+00 1.701045e-01 1.578563e-01 
1.484000e+00 1.702017e-01 1.579475e-01 
1.485000e+00 1.702977e-01 1.580378e-01 
1.486000e+00 1.703926e-01 1.581271e-01 
1.487000e+00 1.704863e-01 1.582155e-01 
1.488000e+00 1.705790e-01 1.583030e-01 
1.489000e+00 1.706704e-01 1.583895e-01 
1.490000e+00 1.707608e-01 1.584750e-01 
1.491000e+00 1.708500e-01 1.585597e-01 
1.492000e+00 1.709380e-01 1.586433e-01 
1.493000e+00 1.710250e-01 1.587261e-01 
1.494000e+00 1.711107e-01 1.588078e-01 
1.495000e+00 1.711953e-01 1.588887e-01 
1.496000e+00 1.712788e-01 1.589685e-01 
1.497000e+00 1.713611e-01 1.590474e-01 
1.498000e+00 1.714423e-01 1.591254e-01 
1.499000e+00 1.715223e-01 1.592023e-01 
1.500000e+00 1.716011e-01 1.592783e-01 
1.501000e+00 1.716788e-01 1.593533e-01 
1.502000e+00 1.717553e-01 1.594274e-01 
1.503000e+00 1.718307e-01 1.595005e-01 
1.504000e+00 1.719049e-01 1.595726e-01 
1.505000e+00 1.719779e-01 1.596437e-01 
1.506000e+00 1.720497e-01 1.597138e-01 
1.507000e+00 1.721204e-01 1.597830e-01 
1.508000e+00 1.721899e-01 1.598511e-01 
1.509000e+00 1.722582e-01 1.599183e-01 
1.510000e+00 1.723254e-01 1.599845e-01 
1.511000e+00 1.723914e-01 1.600496e-01 
1.512000e+00 1.724561e-01 1.601138e-01 
1.513000e+00 1.725198e-01 1.601770e-01 
1.514000e+00 1.725822e-01 1.602392e-01 
1.515000e+00 1.726434e-01 1.603003e-01 
1.516000e+00 1.727035e-01 1.603605e-01 
1.517000e+00 1.727623e-01 1.604196e-01 
1.518000e+00 1.728200e-01 1.604777e-01 
1.519000e+00 1.728764e-01 1.605349e-01 
1.520000e+00 1.729317e-01 1.605910e-01 
1.521000e+00 1.729858e-01 1.606460e-01 
1.522000e+00 1.730387e-01 1.607001e-01 
1.523000e+00 1.730904e-01 1.607531e-01 
1.524000e+00 1.731408e-01 1.608051e-01 
1.525000e+00 1.731901e-01 1.608561e-01 
1.526000e+00 1.732382e-01 1.609060e-01 
1.527000e+00 1.732850e-01 1.609549e-01 
1.528000e+00 1.733307e-01 1.610028e-01 
1.529000e+00 1.733751e-01 1.610496e-01 
1.530000e+00 1.734184e-01 1.610954e-01 
1.531000e+00 1.734604e-01 1.611401e-01 
1.532000e+00 1.735012e-01 1.611838e-01 
1.533000e+00 1.735408e-01 1.612265e-01 
1.534000e+00 1.735791e-01 1.612681e-01 
1.535000e+00 1.736163e-01 1.613086e-01 
1.536000e+00 1.736522e-01 1.613481e-01 
1.537000e+00 1.736869e-01 1.613865e-01 
1.538000e+00 1.737204e-01 1.614239e-01 
1.539000e+00 1.737527e-01 1.614602e-01 
1.540000e+00 1.737837e-01 1.614954e-01 
1.541000e+00 1.738135e-01 1.615296e-01 
1.542000e+00 1.738421e-01 1.615627e-01 
1.543000e+00 1.738694e-01 1.615947e-01 
1.544000e+00 1.738955e-01 1.616257e-01 
1.545000e+00 1.739204e-01 1.616555e-01 
1.546000e+00 1.739440e-01 1.616843e-01 
1.547000e+00 1.739664e-01 1.617121e-01 
1.548000e+00 1.739876e-01 1.617387e-01 
1.549000e+00 1.740075e-01 1.617642e-01 
1.550000e+00 1.740262e-01 1.617887e-01 
1.551000e+00 1.740436e-01 1.618121e-01 
1.552000e+00 1.740598e-01 1.618344e-01 
1.553000e+00 1.740748e-01 1.618556e-01 
1.554000e+00 1.740885e-01 1.618757e-01 
1.555000e+00 1.741009e-01 1.618947e-01 
1.556000e+00 1.741121e-01 1.619126e-01 
1.557000e+00 1.741221e-01 1.619294e-01 
1.558000e+00 1.741308e-01 1.619451e-01 
1.559000e+00 1.741383e-01 1.619597e-01 
1.560000e+00 1.741445e-01 1.619731e-01 
1.561000e+00 1.741494e-01 1.619855e-01 
1.562000e+00 1.741531e-01 1.619968e-01 
1.563000e+00 1.741555e-01 1.620069e-01 
1.564000e+00 1.741567e-01 1.620160e-01 
1.565000e+00 1.741566e-01 1.620239e-01 
1.566000e+00 1.741553e-01 1.620307e-01 
1.567000e+00 1.741527e-01 1.620363e-01 
1.568000e+00 1.741488e-01 1.620409e-01 
1.569000e+00 1.741437e-01 1.620443e-01 
1.570000e+00 1.741373e-01 1.620466e-01 
1.571000e+00 1.741296e-01 1.620478e-01 
1.572000e+00 1.741207e-01 1.620478e-01 
1.573000e+00 1.741105e-01 1.620467e-01 
1.574000e+00 1.740990e-01 1.620444e-01 
1.575000e+00 1.740863e-01 1.620411e-01 
1.576000e+00 1.740723e-01 1.620366e-01 
1.577000e+00 1.740570e-01 1.620309e-01 
1.578000e+00 1.740405e-01 1.620241e-01 
1.579000e+00 1.740226e-01 1.620162e-01 
1.580000e+00 1.740035e-01 1.620071e-01 
1.581000e+00 1.739832e-01 1.619968e-01 
1.582000e+00 1.739615e-01 1.619854e-01 
1.583000e+00 1.739386e-01 1.619729e-01 
1.584000e+00 1.739144e-01 1.619592e-01 
1.585000e+00 1.738889e-01 1.619443e-01 
1.586000e+00 1.738621e-01 1.619283e-01 
1.587000e+00 1.738341e-01 1.619111e-01 
1.588000e+00 1.738047e-01 1.618928e-01 
1.589000e+00 1.737741e-01 1.618733e-01 
1.590000e+00 1.737422e-01 1.618527e-01 
1.591000e+00 1.737090e-01 1.618308e-01 
1.592000e+00 1.736746e-01 1.618078e-01 
1.593000e+00 1.736388e-01 1.617837e-01 
1.594000e+00 1.736018e-01 1.617583e-01 
1.595000e+00 1.735635e-01 1.617318e-01 
1.596000e+00 1.735238e-01 1.617041e-01 
1.597000e+00 1.734829e-01 1.616752e-01 
1.598000e+00 1.734407e-01 1.616452e-01 
1.599000e+00 1.733973e-01 1.616140e-01 
1.600000e+00 1.733525e-01 1.615816e-01 
1.601000e+00 1.733064e-01 1.615480e-01 
1.602000e+00 1.732591e-01 1.615132e-01 
1.603000e+00 1.732104e-01 1.614772e-01 
1.604000e+00 1.731605e-01 1.614401e-01 
1.605000e+00 1.731092e-01 1.614017e-01 
1.606000e+00 1.730567e-01 1.613622e-01 
1.607000e+00 1.730029e-01 1.613215e-01 
1.608000e+00 1.729478e-01 1.612795e-01 
1.609000e+00 1.728913e-01 1.612364e-01 
1.610000e+00 1.728336e-01 1.611921e-01 
1.611000e+00 1.727746e-01 1.611466e-01 
1.612000e+00 1.727143e-01 1.610998e-01 
1.613000e+00 1.726527e-01 1.610519e-01 
1.614000e+00 1.725898e-01 1.610028e-01 
1.615000e+00 1.725256e-01 1.609525e-01 
1.616000e+00 1.724601e-01 1.609009e-01 
1.617000e+00 1.723933e-01 1.608482e-01 
1.618000e+00 1.723252e-01 1.607942e-01 
1.619000e+00 1.722558e-01 1.607390e-01 
1.620000e+00 1.721850e-01 1.606827e-01 
1.621000e+00 1.721130e-01 1.606251e-01 
1.622000e+00 1.720397e-01 1.605662e-01 
1.623000e+00 1.719651e-01 1.605062e-01 
1.624000e+00 1.718892e-01 1.604450e-01 
1.625000e+00 1.718120e-01 1.603825e-01 
1.626000e+00 1.717335e-01 1.603188e-01 
1.627000e+00 1.716536e-01 1.602539e-01 
1.628000e+00 1.715725e-01 1.601877e-01 
1.629000e+00 1.714901e-01 1.601204e-01 
1.630000e+00 1.714063e-01 1.600518e-01 
1.631000e+00 1.713213e-01 1.599820e-01 
1.632000e+00 1.712349e-01 1.599109e-01 
1.633000e+00 1.711473e-01 1.598386e-01 
1.634000e+00 1.710583e-01 1.597651e-01 
1.635000e+00 1.709681e-01 1.596904e-01 
1.636000e+00 1.708765e-01 1.596144e-01 
1.637000e+00 1.707836e-01 1.595372e-01 
1.638000e+00 1.706895e-01 1.594587e-01 
1.639000e+00 1.705940e-01 1.593790e-01 
1.640000e+00 1.704972e-01 1.592981e-01 
1.641000e+00 1.703991e-01 1.592159e-01 
1.642000e+00 1.702997e-01 1.591325e-01 
1.643000e+00 1.701990e-01 1.590479e-01 
1.644000e+00 1.700970e-01 1.589620e-01 
1.645000e+00 1.699936e-01 1.588748e-01 
1.646000e+00 1.698890e-01 1.587865e-01 
1.647000e+00 1.697831e-01 1.586968e-01 
1.648000e+00 1.696759e-01 1.586059e-01 
1.649000e+00 1.695673e-01 1.585138e-01 
1.650000e+00 1.694575e-01 1.584204e-01 
1.651000e+00 1.693463e-01 1.583258e-01 
1.652000e+00 1.692338e-01 1.582299e-01 
1.653000e+00 1.691201e-01 1.581327e-01 
1.654000e+00 1.690050e-01 1.580344e-01 
1.655000e+00 1.688886e-01 1.579347e-01 
1.656000e+00 1.687709e-01 1.578338e-01 
1.657000e+00 1.686519e-01 1.577316e-01 
1.658000e+00 1.685316e-01 1.576282e-01 
1.659000e+00 1.684100e-01 1.575235e-01 
1.660000e+00 1.682871e-01 1.574176e-01 
1.661000e+00 1.681629e-01 1.573104e-01 
1.662000e+00 1.680374e-01 1.572019e-01 
1.663000e+00 1.679106e-01 1.570922e-01 
1.664000e+00 1.677825e-01 1.569812e-01 
1.665000e+00 1.676531e-01 1.568689e-01 
1.666000e+00 1.675223e-01 1.567554e-01 
1.667000e+00 1.673903e-01 1.566406e-01 
1.668000e+00 1.672570e-01 1.565245e-01 
1.669000e+00 1.671223e-01 1.564072e-01 
1.670000e+00 1.669864e-01 1.562886e-01 
1.671000e+00 1.668491e-01 1.561687e-01 
1.672000e+00 1.667106e-01 1.560476e-01 
1.673000e+00 1.665707e-01 1.559252e-01 
1.674000e+00 1.664296e-01 1.558015e-01 
1.675000e+00 1.662872e-01 1.556765e-01 
1.676000e+00 1.661434e-01 1.555503e-01 
1.677000e+00 1.659984e-01 1.554228e-01 
1.678000e+00 1.658520e-01 1.552940e-01 
1.679000e+00 1.657044e-01 1.551640e-01 
1.680000e+00 1.655554e-01 1.550326e-01 
1.681000e+00 1.654052e-01 1.549000e-01 
1.682000e+00 1.652537e-01 1.547661e-01 
1.683000e+00 1.651008e-01 1.546310e-01 
1.684000e+00 1.649467e-01 1.544945e-01 
1.685000e+00 1.647913e-01 1.543568e-01 
1.686000e+00 1.646346e-01 1.542178e-01 
1.687000e+00 1.644766e-01 1.540775e-01 
1.688000e+00 1.643173e-01 1.539359e-01 
1.689000e+00 1.641567e-01 1.537931e-01 
1.690000e+00 1.639948e-01 1.536489e-01 
1.691000e+00 1.638316e-01 1.535035e-01 
1.692000e+00 1.636671e-01 1.533568e-01 
1.693000e+00 1.635014e-01 1.532088e-01 
1.694000e+00 1.633343e-01 1.530596e-01 
1.695000e+00 1.631660e-01 1.529090e-01 
1.696000e+00 1.629963e-01 1.527572e-01 
1.697000e+00 1.628254e-01 1.526040e-01 
1.698000e+00 1.626532e-01 1.524496e-01 
1.699000e+00 1.624797e-01 1.522939e-01 
1.700000e+00 1.623050e-01 1.521369e-01 
1.701000e+00 1.621289e-01 1.519787e-01 
1.702000e+00 1.619516e-01 1.518191e-01 
1.703000e+00 1.617729e-01 1.516582e-01 
1.704000e+00 1.615930e-01 1.514961e-01 
1.705000e+00 1.614118e-01 1.513327e-01 
1.706000e+00 1.612294e-01 1.511680e-01 
1.707000e+00 1.610456e-01 1.510019e-01 
1.708000e+00 1.608606e-01 1.508346e-01 
1.709000e+00 1.606743e-01 1.506660e-01 
1.710000e+00 1.604867e-01 1.504962e-01 
1.711000e+00 1.602978e-01 1.503250e-01 
1.712000e+00 1.601077e-01 1.501525e-01 
1.713000e+00 1.599163e-01 1.499788e-01 
1.714000e+00 1.597236e-01 1.498037e-01 
1.715000e+00 1.595297e-01 1.496274e-01 
1.716000e+00 1.593344e-01 1.494498e-01 
1.717000e+00 1.591380e-01 1.492708e-01 
1.718000e+00 1.589402e-01 1.490906e-01 
1.719000e+00 1.587412e-01 1.489091e-01 
1.720000e+00 1.585409e-01 1.487263e-01 
1.721000e+00 1.583393e-01 1.485422e-01 
1.722000e+00 1.581365e-01 1.483568e-01 
1.723000e+00 1.579324e-01 1.481701e-01 
1.724000e+00 1.577270e-01 1.479822e-01 
1.725000e+00 1.575204e-01 1.477929e-01 
1.726000e+00 1.573126e-01 1.476024e-01 
1.727000e+00 1.571034e-01 1.474105e-01 
1.728000e+00 1.568930e-01 1.472174e-01 
1.729000e+00 1.566814e-01 1.470229e-01 
1.730000e+00 1.564685e-01 1.468272e-01 
1.731000e+00 1.562543e-01 1.466302e-01 
1.732000e+00 1.560389e-01 1.464318e-01 
1.733000e+00 1.558223e-01 1.462322e-01 
1.734000e+00 1.556043e-01 1.460313e-01 
1.735000e+00 1.553852e-01 1.458291e-01 
1.736000e+00 1.551648e-01 1.456256e-01 
1.737000e+00 1.549431e-01 1.454209e-01 
1.738000e+00 1.547202e-01 1.452148e-01 
1.739000e+00 1.544961e-01 1.450074e-01 
1.740000e+00 1.542707e-01 1.447988e-01 
1.741000e+00 1.540441e-01 1.445888e-01 
1.742000e+00 1.538162e-01 1.443776e-01 
1.743000e+00 1.535871e-01 1.441650e-01 
1.744000e+00 1.533568e-01 1.439512e-01 
1.745000e+00 1.531252e-01 1.437361e-01 
1.746000e+00 1.528924e-01 1.435197e-01 
1.747000e+00 1.526583e-01 1.433020e-01 
1.748000e+00 1.524231e-01 1.430830e-01 
1.749000e+00 1.521865e-01 1.428627e-01 
1.750000e+00 1.519488e-01 1.426412e-01 
1.751000e+00 1.517099e-01 1.424183e-01 
1.752000e+00 1.514697e-01 1.421942e-01 
1.753000e+00 1.512283e-01 1.419687e-01 
1.754000e+00 1.509856e-01 1.417420e-01 
1.755000e+00 1.507418e-01 1.415140e-01 
1.756000e+00 1.504967e-01 1.412847e-01 
1.757000e+00 1.502504e-01 1.410541e-01 
1.758000e+00 1.500029e-01 1.408222e-01 
1.759000e+00 1.497542e-01 1.405891e-01 
1.760000e+00 1.495043e-01 1.403546e-01 
1.761000e+00 1.492531e-01 1.401189e-01 
1.762000e+00 1.490008e-01 1.398819e-01 
1.763000e+00 1.487472e-01 1.396436e-01 
1.764000e+00 1.484925e-01 1.394040e-01 
1.765000e+00 1.482365e-01 1.391632e-01 
1.766000e+00 1.479793e-01 1.389210e-01 
1.767000e+00 1.477210e-01 1.386776e-01 
1.768000e+00 1.474614e-01 1.384329e-01 
1.769000e+00 1.472006e-01 1.381869e-01 
1.770000e+00 1.469387e-01 1.379396e-01 
1.771000e+00 1.466755e-01 1.376910e-01 
1.772000e+00 1.464112e-01 1.374412e-01 
1.773000e+00 1.461456e-01 1.371901e-01 
1.774000e+00 1.458789e-01 1.369377e-01 
1.775000e+00 1.456110e-01 1.366840e-01 
1.776000e+00 1.453419e-01 1.364291e-01 
1.777000e+00 1.450716e-01 1.361729e-01 
1.778000e+00 1.448002e-01 1.359154e-01 
1.779000e+00 1.445276e-01 1.356566e-01 
1.780000e+00 1.442537e-01 1.353966e-01 
1.781000e+00 1.439788e-01 1.351353e-01 
1.782000e+00 1.437026e-01 1.348727e-01 
1.783000e+00 1.434253e-01 1.346088e-01 
1.784000e+00 1.431468e-01 1.343437e-01 
1.785000e+00 1.428671e-01 1.340773e-01 
1.786000e+00 1.425863e-01 1.338097e-01 
1.787000e+00 1.423043e-01 1.335407e-01 
1.788000e+00 1.420211e-01 1.332705e-01 
1.789000e+00 1.417368e-01 1.329991e-01 
1.790000e+00 1.414513e-01 1.327263e-01 
1.791000e+00 1.411647e-01 1.324523e-01 
1.792000e+00 1.408769e-01 1.321771e-01 
1.793000e+00 1.405880e-01 1.319006e-01 
1.794000e+00 1.402979e-01 1.316228e-01 
1.795000e+00 1.400067e-01 1.313437e-01 
1.796000e+00 1.397143e-01 1.310634e-01 
1.797000e+00 1.394208e-01 1.307819e-01 
1.798000e+00 1.391262e-01 1.304991e-01 
1.799000e+00 1.388304e-01 1.302150e-01 
1.800000e+00 1.385335e-01 1.299297e-01 
1.801000e+00 1.382354e-01 1.296431e-01 
1.802000e+00 1.379362e-01 1.293553e-01 
1.803000e+00 1.376359e-01 1.290662e-01 
1.804000e+00 1.373345e-01 1.287758e-01 
1.805000e+00 1.370319e-01 1.284843e-01 
1.806000e+00 1.367282e-01 1.281914e-01 
1.807000e+00 1.364234e-01 1.278973e-01 
1.808000e+00 1.361175e-01 1.276020e-01 
1.809000e+00 1.358104e-01 1.273054e-01 
1.810000e+00 1.355023e-01 1.270076e-01 
1.811000e+00 1.351930e-01 1.267086e-01 
1.812000e+00 1.348826e-01 1.264083e-01 
1.813000e+00 1.345711e-01 1.261067e-01 
1.814000e+00 1.342586e-01 1.258040e-01 
1.815000e+00 1.339449e-01 1.254999e-01 
1.816000e+00 1.336301e-01 1.251947e-01 
1.817000e+00 1.333142e-01 1.248882e-01 
1.818000e+00 1.329972e-01 1.245805e-01 
1.819000e+00 1.326792e-01 1.242715e-01 
1.820000e+00 1.323600e-01 1.239614e-01 
1.821000e+00 1.320398e-01 1.236499e-01 
1.822000e+00 1.317185e-01 1.233373e-01 
1.823000e+00 1.313961e-01 1.230234e-01 
1.824000e+00 1.310726e-01 1.227084e-01 
1.825000e+00 1.307480e-01 1.223920e-01 
1.826000e+00 1.304224e-01 1.220745e-01 
1.827000e+00 1.300957e-01 1.217558e-01 
1.828000e+00 1.297679e-01 1.214358e-01 
1.829000e+00 1.294390e-01 1.211146e-01 
1.830000e+00 1.291091e-01 1.207922e-01 
1.831000e+00 1.287782e-01 1.204686e-01 
1.832000e+00 1.284461e-01 1.201437e-01 
1.833000e+00 1.281131e-01 1.198177e-01 
1.834000e+00 1.277789e-01 1.194904e-01 
1.835000e+00 1.274437e-01 1.191620e-01 
1.836000e+00 1.271075e-01 1.188323e-01 
1.837000e+00 1.267702e-01 1.185014e-01 
1.838000e+00 1.264319e-01 1.181693e-01 
1.839000e+00 1.260925e-01 1.178360e-01 
1.840000e+00 1.257521e-01 1.175016e-01 
1.841000e+00 1.254107e-01 1.171659e-01 
1.842000e+00 1.250682e-01 1.168290e-01 
1.843000e+00 1.247248e-01 1.164909e-01 
1.844000e+00 1.243802e-01 1.161517e-01 
1.845000e+00 1.240347e-01 1.158112e-01 
1.846000e+00 1.236881e-01 1.154696e-01 
1.847000e+00 1.233405e-01 1.151267e-01 
1.848000e+00 1.229919e-01 1.147827e-01 
1.849000e+00 1.226423e-01 1.144375e-01 
1.850000e+00 1.222917e-01 1.140911e-01 
1.851000e+00 1.219401e-01 1.137436e-01 
1.852000e+00 1.215875e-01 1.133948e-01 
1.853000e+00 1.212338e-01 1.130449e-01 
1.854000e+00 1.208792e-01 1.126938e-01 
1.855000e+00 1.205236e-01 1.123415e-01 
1.856000e+00 1.201669e-01 1.119881e-01 
1.857000e+00 1.198093e-01 1.116335e-01 
1.858000e+00 1.194507e-01 1.112777e-01 
1.859000e+00 1.190912e-01 1.109208e-01 
1.860000e+00 1.187306e-01 1.105627e-01 
1.861000e+00 1.183691e-01 1.102034e-01 
1.862000e+00 1.180066e-01 1.098430e-01 
1.863000e+00 1.176431e-01 1.094814e-01 
1.864000e+00 1.172786e-01 1.091186e-01 
1.865000e+00 1.169132e-01 1.087548e-01 
1.866000e+00 1.165468e-01 1.083897e-01 
1.867000e+00 1.161795e-01 1.080235e-01 
1.868000e+00 1.158112e-01 1.076562e-01 
1.869000e+00 1.154420e-01 1.072877e-01 
1.870000e+00 1.150718e-01 1.069181e-01 
1.871000e+00 1.147006e-01 1.065473e-01 
1.872000e+00 1.143285e-01 1.061754e-01 
1.873000e+00 1.139555e-01 1.058024e-01 
1.874000e+00 1.135815e-01 1.054282e-01 
1.875000e+00 1.132066e-01 1.050529e-01 
1.876000e+00 1.128308e-01 1.046764e-01 
1.877000e+00 1.124540e-01 1.042989e-01 
1.878000e+00 1.120763e-01 1.039202e-01 
1.879000e+00 1.116977e-01 1.035404e-01 
1.880000e+00 1.113182e-01 1.031595e-01 
1.881000e+00 1.109377e-01 1.027774e-01 
1.882000e+00 1.105564e-01 1.023942e-01 
1.883000e+00 1.101741e-01 1.020100e-01 
1.884000e+00 1.097909e-01 1.016246e-01 
1.885000e+00 1.094069e-01 1.012381e-01 
1.886000e+00 1.090219e-01 1.008505e-01 
1.887000e+00 1.086360e-01 1.004618e-01 
1.888000e+00 1.082492e-01 1.000719e-01 
1.889000e+00 1.078616e-01 9.968103e-02 
1.890000e+00 1.074730e-01 9.928903e-02 
1.891000e+00 1.070836e-01 9.889593e-02 
1.892000e+00 1.066933e-01 9.850173e-02 
1.893000e+00 1.063021e-01 9.810645e-02 
1.894000e+00 1.059101e-01 9.771008e-02 
1.895000e+00 1.055171e-01 9.731262e-02 
1.896000e+00 1.051233e-01 9.691409e-02 
1.897000e+00 1.047287e-01 9.651447e-02 
1.898000e+00 1.043332e-01 9.611378e-02 
1.899000e+00 1.039368e-01 9.571201e-02 
1.900000e+00 1.035395e-01 9.530918e-02 
1.901000e+00 1.031415e-01 9.490527e-02 
1.902000e+00 1.027425e-01 9.450029e-02 
1.903000e+00 1.023428e-01 9.409426e-02 
1.904000e+00 1.019422e-01 9.368716e-02 
1.905000e+00 1.015407e-01 9.327900e-02 
1.906000e+00 1.011384e-01 9.286979e-02 
1.907000e+00 1.007353e-01 9.245952e-02 
1.908000e+00 1.003314e-01 9.204820e-02 
1.909000e+00 9.992666e-02 9.163584e-02 
1.910000e+00 9.952109e-02 9.122243e-02 
1.911000e+00 9.911470e-02 9.080797e-02 
1.912000e+00 9.870750e-02 9.039248e-02 
1.913000e+00 9.829949e-02 8.997595e-02 
1.914000e+00 9.789068e-02 8.955839e-02 
1.915000e+00 9.748107e-02 8.913979e-02 
1.916000e+00 9.707066e-02 8.872017e-02 
1.917000e+00 9.665946e-02 8.829952e-02 
1.918000e+00 9.624746e-02 8.787785e-02 
1.919000e+00 9.583468e-02 8.745516e-02 
1.920000e+00 9.542112e-02 8.703145e-02 
1.921000e+00 9.500677e-02 8.660673e-02 
1.922000e+00 9.459166e-02 8.618099e-02 
1.923000e+00 9.417576e-02 8.575425e-02 
1.924000e+00 9.375910e-02 8.532651e-02 
1.925000e+00 9.334168e-02 8.489776e-02 
1.926000e+00 9.292349e-02 8.446801e-02 
1.927000e+00 9.250455e-02 8.403726e-02 
1.928000e+00 9.208485e-02 8.360552e-02 
1.929000e+00 9.166440e-02 8.317279e-02 
1.930000e+00 9.124321e-02 8.273907e-02 
1.931000e+00 9.082127e-02 8.230437e-02 
1.932000e+00 9.039859e-02 8.186869e-02 
1.933000e+00 8.997518e-02 8.143202e-02 
1.934000e+00 8.955104e-02 8.099439e-02 
1.935000e+00 8.912616e-02 8.055578e-02 
1.936000e+00 8.870057e-02 8.011620e-02 
1.937000e+00 8.827425e-02 7.967565e-02 
1.938000e+00 8.784722e-02 7.923414e-02 
1.939000e+00 8.741947e-02 7.879167e-02 
1.940000e+00 8.699101e-02 7.834825e-02 
1.941000e+00 8.656185e-02 7.790387e-02 
1.942000e+00 8.613199e-02 7.745854e-02 
1.943000e+00 8.570143e-02 7.701227e-02 
1.944000e+00 8.527018e-02 7.656505e-02 
1.945000e+00 8.483823e-02 7.611689e-02 
1.946000e+00 8.440560e-02 7.566779e-02 
1.947000e+00 8.397229e-02 7.521776e-02 
1.948000e+00 8.353830e-02 7.476679e-02 
1.949000e+00 8.310363e-02 7.431490e-02 
1.950000e+00 8.266829e-02 7.386209e-02 
1.951000e+00 8.223229e-02 7.340835e-02 
1.952000e+00 8.179562e-02 7.295370e-02 
1.953000e+00 8.135830e-02 7.249813e-02 
1.954000e+00 8.092032e-02 7.204165e-02 
1.955000e+00 8.048169e-02 7.158426e-02 
1.956000e+00 8.004241e-02 7.112597e-02 
1.957000e+00 7.960248e-02 7.066678e-02 
1.958000e+00 7.916192e-02 7.020669e-02 
1.959000e+00 7.872072e-02 6.974571e-02 
1.960000e+00 7.827889e-02 6.928383e-02 
1.961000e+00 7.783643e-02 6.882107e-02 
1.962000e+00 7.739335e-02 6.835742e-02 
1.963000e+00 7.694965e-02 6.789290e-02 
1.964000e+00 7.650534e-02 6.742749e-02 
1.965000e+00 7.606041e-02 6.696122e-02 
1.966000e+00 7.561487e-02 6.649407e-02 
1.967000e+00 7.516873e-02 6.602606e-02 
1.968000e+00 7.472199e-02 6.555718e-02 
1.969000e+00 7.427466e-02 6.508744e-02 
1.970000e+00 7.382673e-02 6.461685e-02 
1.971000e+00 7.337822e-02 6.414541e-02 
1.972000e+00 7.292912e-02 6.367312e-02 
1.973000e+00 7.247944e-02 6.319998e-02 
1.974000e+00 7.202919e-02 6.272600e-02 
1.975000e+00 7.157837e-02 6.225119e-02 
1.976000e+00 7.112698e-02 6.177554e-02 
1.977000e+00 7.067502e-02 6.129906e-02 
1.978000e+00 7.022251e-02 6.082175e-02 
1.979000e+00 6.976944e-02 6.034362e-02 
1.980000e+00 6.931582e-02 5.986467e-02 
1.981000e+00 6.886166e-02 5.938490e-02 
1.982000e+00 6.840695e-02 5.890432e-02 
1.983000e+00 6.795170e-02 5.842294e-02 
1.984000e+00 6.749592e-02 5.794075e-02 
1.985000e+00 6.703961e-02 5.745776e-02 
1.986000e+00 6.658277e-02 5.697397e-02 
1.987000e+00 6.612541e-02 5.648939e-02 
1.988000e+00 6.566753e-02 5.600401e-02 
1.989000e+00 6.520914e-02 5.551786e-02 
1.990000e+00 6.475024e-02 5.503092e-02 
1.991000e+00 6.429084e-02 5.454320e-02 
1.992000e+00 6.383093e-02 5.405471e-02 
1.993000e+00 6.337053e-02 5.356545e-02 
1.994000e+00 6.290963e-02 5.307542e-02 
1.995000e+00 6.244825e-02 5.258463e-02 
1.996000e+00 6.198638e-02 5.209308e-02 
1.997000e+00 6.152403e-02 5.160078e-02 
1.998000e+00 6.106121e-02 5.110772e-02 
1.999000e+00 6.059791e-02 5.061392e-02 
2.000000e+00 6.013415e-02 5.011937e-02 
2.001000e+00 5.966992e-02 4.962409e-02 
2.002000e+00 5.920524e-02 4.912807e-02 
2.003000e+00 5.874010e-02 4.863132e-02 
2.004000e+00 5.827451e-02 4.813384e-02 
2.005000e+00 5.780848e-02 4.763564e-02 
2.006000e+00 5.734200e-02 4.713672e-02 
2.007000e+00 5.687508e-02 4.663708e-02 
2.008000e+00 5.640774e-02 4.613673e-02 
2.009000e+00 5.593996e-02 4.563568e-02 
2.010000e+00 5.547176e-02 4.513392e-02 
2.011000e+00 5.500314e-02 4.463147e-02 
2.012000e+00 5.453410e-02 4.412832e-02 
2.013000e+00 5.406465e-02 4.362448e-02 
2.014000e+00 5.359479e-02 4.311995e-02 
2.015000e+00 5.312454e-02 4.261474e-02 
2.016000e+00 5.265388e-02 4.210885e-02 
2.017000e+00 5.218283e-02 4.160228e-02 
2.018000e+00 5.171138e-02 4.109505e-02 
2.019000e+00 5.123956e-02 4.058715e-02 
2.020000e+00 5.076735e-02 4.007859e-02 
2.021000e+00 5.029476e-02 3.956937e-02 
2.022000e+00 4.982180e-02 3.905949e-02 
2.023000e+00 4.934848e-02 3.854897e-02 
2.024000e+00 4.887479e-02 3.803780e-02 
2.025000e+00 4.840074e-02 3.752600e-02 
2.026000e+00 4.792633e-02 3.701355e-02 
2.027000e+00 4.745158e-02 3.650047e-02 
2.028000e+00 4.697648e-02 3.598677e-02 
2.029000e+00 4.650103e-02 3.547244e-02 
2.030000e+00 4.602525e-02 3.495749e-02 
2.031000e+00 4.554914e-02 3.444193e-02 
2.032000e+00 4.507270e-02 3.392575e-02 
2.033000e+00 4.459593e-02 3.340897e-02 
2.034000e+00 4.411885e-02 3.289159e-02 
2.035000e+00 4.364144e-02 3.237361e-02 
2.036000e+00 4.316373e-02 3.185503e-02 
2.037000e+00 4.268571e-02 3.133587e-02 
2.038000e+00 4.220739e-02 3.081612e-02 
2.039000e+00 4.172877e-02 3.029579e-02 
2.040000e+00 4.124986e-02 2.977488e-02 
2.041000e+00 4.077066e-02 2.925341e-02 
2.042000e+00 4.029118e-02 2.873136e-02 
2.043000e+00 3.981141e-02 2.820875e-02 
2.044000e+00 3.933137e-02 2.768559e-02 
2.045000e+00 3.885106e-02 2.716187e-02 
2.046000e+00 3.837049e-02 2.663760e-02 
2.047000e+00 3.788965e-02 2.611278e-02 
2.048000e+00 3.740855e-02 2.558743e-02 
2.049000e+00 3.692720e-02 2.506154e-02 
2.050000e+00 3.644561e-02 2.453511e-02 
2.051000e+00 3.596377e-02 2.400816e-02 
2.052000e+00 3.548168e-02 2.348069e-02 
2.053000e+00 3.499937e-02 2.295270e-02 
2.054000e+00 3.451682e-02 2.242419e-02 
2.055000e+00 3.403405e-02 2.189518e-02 
2.056000e+00 3.355106e-02 2.136566e-02 
2.057000e+00 3.306785e-02 2.083565e-02 
2.058000e+00 3.258442e-02 2.030513e-02 
2.059000e+00 3.210079e-02 1.977413e-02 
2.060000e+00 3.161696e-02 1.924264e-02 
2.061000e+00 3.113293e-02 1.871067e-02 
2.062000e+00 3.064870e-02 1.817822e-02 
2.063000e+00 3.016428e-02 1.764530e-02 
2.064000e+00 2.967968e-02 1.711191e-02 
2.065000e+00 2.919490e-02 1.657806e-02 
2.066000e+00 2.870994e-02 1.604375e-02 
2.067000e+00 2.822481e-02 1.550898e-02 
2.068000e+00 2.773951e-02 1.497377e-02 
2.069000e+00 2.725405e-02 1.443812e-02 
2.070000e+00 2.676843e-02 1.390202e-02 
2.071000e+00 2.628266e-02 1.336549e-02 
2.072000e+00 2.579674e-02 1.282852e-02 
2.073000e+00 2.531067e-02 1.229114e-02 
2.074000e+00 2.482446e-02 1.175333e-02 
2.075000e+00 2.433812e-02 1.121510e-02 
2.076000e+00 2.385165e-02 1.067647e-02 
2.077000e+00 2.336506e-02 1.013743e-02 
2.078000e+00 2.287834e-02 9.597981e-03 
2.079000e+00 2.239150e-02 9.058140e-03 
2.080000e+00 2.190455e-02 8.517906e-03 
2.081000e+00 2.141750e-02 7.977285e-03 
2.082000e+00 2.093034e-02 7.436281e-03 
2.083000e+00 2.044308e-02 6.894898e-03 
2.084000e+00 1.995573e-02 6.353143e-03 
2.085000e+00 1.946829e-02 5.811020e-03 
2.086000e+00 1.898076e-02 5.268533e-03 
2.087000e+00 1.849316e-02 4.725687e-03 
2.088000e+00 1.800547e-02 4.182487e-03 
2.089000e+00 1.751772e-02 3.638939e-03 
2.090000e+00 1.702990e-02 3.095046e-03 
2.091000e+00 1.654202e-02 2.550814e-03 
2.092000e+00 1.605408e-02 2.006248e-03 
2.093000e+00 1.556609e-02 1.461352e-03 
2.094000e+00 1.507805e-02 9.161320e-04 
2.095000e+00 1.458996e-02 3.705920e-04 
2.096000e+00 1.410184e-02 -1.752628e-04 
2.097000e+00 1.361368e-02 -7.214275e-04 
2.098000e+00 1.312550e-02 -1.267897e-03 
2.099000e+00 1.263728e-02 -1.814667e-03 
2.100000e+00 1.214905e-02 -2.361731e-03 
2.101000e+00 1.166080e-02 -2.909086e-03 
2.102000e+00 1.117254e-02 -3.456726e-03 
2.103000e+00 1.068428e-02 -4.004646e-03 
2.104000e+00 1.019601e-02 -4.552841e-03 
2.105000e+00 9.707741e-03 -5.101307e-03 
2.106000e+00 9.219482e-03 -5.650038e-03 
2.107000e+00 8.731234e-03 -6.199029e-03 
2.108000e+00 8.243003e-03 -6.748275e-03 
2.109000e+00 7.754792e-03 -7.297772e-03 
2.110000e+00 7.266607e-03 -7.847514e-03 
2.111000e+00 6.778452e-03 -8.397496e-03 
2.112000e+00 6.290332e-03 -8.947713e-03 
2.113000e+00 5.802251e-03 -9.498160e-03 
2.114000e+00 5.314214e-03 -1.004883e-02 
2.115000e+00 4.826226e-03 -1.059973e-02 
2.116000e+00 4.338291e-03 -1.115083e-02 
2.117000e+00 3.850414e-03 -1.170215e-02 
2.118000e+00 3.362599e-03 -1.225367e-02 
2.119000e+00 2.874851e-03 -1.280540e-02 
2.120000e+00 2.387174e-03 -1.335731e-02 
2.121000e+00 1.899574e-03 -1.390942e-02 
2.122000e+00 1.412055e-03 -1.446171e-02 
2.123000e+00 9.246212e-04 -1.501418e-02 
2.124000e+00 4.372774e-04 -1.556683e-02 
2.125000e+00 -4.997160e-05 -1.611964e-02 
2.126000e+00 -5.371213e-04 -1.667262e-02 
2.127000e+00 -1.024167e-03 -1.722575e-02 
2.128000e+00 -1.511105e-03 -1.777905e-02 
2.129000e+00 -1.997929e-03 -1.833249e-02 
2.130000e+00 -2.484635e-03 -1.888607e-02 
2.131000e+00 -2.971219e-03 -1.943979e-02 
2.132000e+00 -3.457677e-03 -1.999365e-02 
2.133000e+00 -3.944002e-03 -2.054763e-02 
2.134000e+00 -4.430192e-03 -2.110173e-02 
2.135000e+00 -4.916240e-03 -2.165596e-02 
2.136000e+00 -5.402144e-03 -2.221029e-02 
2.137000e+00 -5.887897e-03 -2.276474e-02 
2.138000e+00 -6.373496e-03 -2.331928e-02 
2.139000e+00 -6.858936e-03 -2.387393e-02 
2.140000e+00 -7.344211e-03 -2.442866e-02 
2.141000e+00 -7.829319e-03 -2.498348e-02 
2.142000e+00 -8.314254e-03 -2.553838e-02 
2.143000e+00 -8.799010e-03 -2.609336e-02 
2.144000e+00 -9.283585e-03 -2.664841e-02 
2.145000e+00 -9.767973e-03 -2.720352e-02 
2.146000e+00 -1.025217e-02 -2.775870e-02 
2.147000e+00 -1.073617e-02 -2.831393e-02 
2.148000e+00 -1.121997e-02 -2.886921e-02 
2.149000e+00 -1.170357e-02 -2.942454e-02 
2.150000e+00 -1.218695e-02 -2.997990e-02 
2.151000e+00 -1.267012e-02 -3.053530e-02 
2.152000e+00 -1.315308e-02 -3.109073e-02 
2.153000e+00 -1.363580e-02 -3.164618e-02 
2.154000e+00 -1.411830e-02 -3.220165e-02 
2.155000e+00 -1.460057e-02 -3.275713e-02 
2.156000e+00 -1.508260e-02 -3.331262e-02 
2.157000e+00 -1.556439e-02 -3.386811e-02 
2.158000e+00 -1.604594e-02 -3.442360e-02 
2.159000e+00 -1.652723e-02 -3.497908e-02 
2.160000e+00 -1.700827e-02 -3.553455e-02 
2.161000e+00 -1.748904e-02 -3.609000e-02 
2.162000e+00 -1.796955e-02 -3.664543e-02 
2.163000e+00 -1.844980e-02 -3.720082e-02 
2.164000e+00 -1.892977e-02 -3.775618e-02 
2.165000e+00 -1.940946e-02 -3.831150e-02 
2.166000e+00 -1.988887e-02 -3.886678e-02 
2.167000e+00 -2.036799e-02 -3.942201e-02 
2.168000e+00 -2.084682e-02 -3.997718e-02 
2.169000e+00 -2.132535e-02 -4.053228e-02 
2.170000e+00 -2.180358e-02 -4.108733e-02 
2.171000e+00 -2.228151e-02 -4.164230e-02 
2.172000e+00 -2.275912e-02 -4.219719e-02 
2.173000e+00 -2.323642e-02 -4.275200e-02 
2.174000e+00 -2.371341e-02 -4.330672e-02 
2.175000e+00 -2.419007e-02 -4.386135e-02 
2.176000e+00 -2.466640e-02 -4.441588e-02 
2.177000e+00 -2.514240e-02 -4.497030e-02 
2.178000e+00 -2.561806e-02 -4.552462e-02 
2.179000e+00 -2.609338e-02 -4.607882e-02 
2.180000e+00 -2.656835e-02 -4.663290e-02 
2.181000e+00 -2.704297e-02 -4.718685e-02 
2.182000e+00 -2.751724e-02 -4.774067e-02 
2.183000e+00 -2.799114e-02 -4.829436e-02 
2.184000e+00 -2.846469e-02 -4.884791e-02 
2.185000e+00 -2.893786e-02 -4.940131e-02 
2.186000e+00 -2.941066e-02 -4.995455e-02 
2.187000e+00 -2.988309e-02 -5.050764e-02 
2.188000e+00 -3.035513e-02 -5.106056e-02 
2.189000e+00 -3.082678e-02 -5.161332e-02 
2.190000e+00 -3.129805e-02 -5.216590e-02 
2.191000e+00 -3.176892e-02 -5.271830e-02 
2.192000e+00 -3.223938e-02 -5.327051e-02 
2.193000e+00 -3.270945e-02 -5.382254e-02 
2.194000e+00 -3.317910e-02 -5.437437e-02 
2.195000e+00 -3.364834e-02 -5.492600e-02 
2.196000e+00 -3.411717e-02 -5.547742e-02 
2.197000e+00 -3.458557e-02 -5.602863e-02 
2.198000e+00 -3.505354e-02 -5.657962e-02 
2.199000e+00 -3.552108e-02 -5.713039e-02 
2.200000e+00 -3.598819e-02 -5.768093e-02 
2.201000e+00 -3.645486e-02 -5.823124e-02 
2.202000e+00 -3.692108e-02 -5.878130e-02 
2.203000e+00 -3.738686e-02 -5.933113e-02 
2.204000e+00 -3.785218e-02 -5.988070e-02 
2.205000e+00 -3.831704e-02 -6.043002e-02 
2.206000e+00 -3.878144e-02 -6.097907e-02 
2.207000e+00 -3.924537e-02 -6.152786e-02 
2.208000e+00 -3.970884e-02 -6.207638e-02 
2.209000e+00 -4.017183e-02 -6.262462e-02 
2.210000e+00 -4.063433e-02 -6.317258e-02 
2.211000e+00 -4.109636e-02 -6.372025e-02 
2.212000e+00 -4.155789e-02 -6.426762e-02 
2.213000e+00 -4.201894e-02 -6.481470e-02 
2.214000e+00 -4.247948e-02 -6.536147e-02 
2.215000e+00 -4.293953e-02 -6.590793e-02 
2.216000e+00 -4.339906e-02 -6.645408e-02 
2.217000e+00 -4.385809e-02 -6.699990e-02 
2.218000e+00 -4.431661e-02 -6.754540e-02 
2.219000e+00 -4.477460e-02 -6.809057e-02 
2.220000e+00 -4.523207e-02 -6.863540e-02 
2.221000e+00 -4.568901e-02 -6.917988e-02 
2.222000e+00 -4.614543e-02 -6.972402e-02 
2.223000e+00 -4.660130e-02 -7.026781e-02 
2.224000e+00 -4.705664e-02 -7.081123e-02 
2.225000e+00 -4.751143e-02 -7.135429e-02 
2.226000e+00 -4.796567e-02 -7.189698e-02 
2.227000e+00 -4.841935e-02 -7.243930e-02 
2.228000e+00 -4.887248e-02 -7.298123e-02 
2.229000e+00 -4.932505e-02 -7.352278e-02 
2.230000e+00 -4.977705e-02 -7.406394e-02 
2.231000e+00 -5.022848e-02 -7.460470e-02 
2.232000e+00 -5.067934e-02 -7.514505e-02 
2.233000e+00 -5.112961e-02 -7.568500e-02 
2.234000e+00 -5.157930e-02 -7.622453e-02 
2.235000e+00 -5.202841e-02 -7.676365e-02 
2.236000e+00 -5.247692e-02 -7.730234e-02 
2.237000e+00 -5.292484e-02 -7.784060e-02 
2.238000e+00 -5.337216e-02 -7.837842e-02 
2.239000e+00 -5.381887e-02 -7.891581e-02 
2.240000e+00 -5.426497e-02 -7.945275e-02 
2.241000e+00 -5.471046e-02 -7.998923e-02 
2.242000e+00 -5.515534e-02 -8.052526e-02 
2.243000e+00 -5.559959e-02 -8.106082e-02 
2.244000e+00 -5.604321e-02 -8.159592e-02 
2.245000e+00 -5.648621e-02 -8.213054e-02 
2.246000e+00 -5.692857e-02 -8.266469e-02 
2.247000e+00 -5.737030e-02 -8.319835e-02 
2.248000e+00 -5.781138e-02 -8.373152e-02 
2.249000e+00 -5.825182e-02 -8.426419e-02 
2.250000e+00 -5.869160e-02 -8.479636e-02 
2.251000e+00 -5.913073e-02 -8.532803e-02 
2.252000e+00 -5.956920e-02 -8.585918e-02 
2.253000e+00 -6.000701e-02 -8.638982e-02 
2.254000e+00 -6.044415e-02 -8.691994e-02 
2.255000e+00 -6.088062e-02 -8.744952e-02 
2.256000e+00 -6.131642e-02 -8.797858e-02 
2.257000e+00 -6.175153e-02 -8.850709e-02 
2.258000e+00 -6.218596e-02 -8.903506e-02 
2.259000e+00 -6.261971e-02 -8.956248e-02 
2.260000e+00 -6.305276e-02 -9.008934e-02 
2.261000e+00 -6.348511e-02 -9.061565e-02 
2.262000e+00 -6.391677e-02 -9.114138e-02 
2.263000e+00 -6.434772e-02 -9.166655e-02 
2.264000e+00 -6.477797e-02 -9.219114e-02 
2.265000e+00 -6.520750e-02 -9.271515e-02 
2.266000e+00 -6.563632e-02 -9.323856e-02 
2.267000e+00 -6.606441e-02 -9.376139e-02 
2.268000e+00 -6.649179e-02 -9.428362e-02 
2.269000e+00 -6.691843e-02 -9.480524e-02 
2.270000e+00 -6.734434e-02 -9.532625e-02 
2.271000e+00 -6.776952e-02 -9.584665e-02 
2.272000e+00 -6.819395e-02 -9.636643e-02 
2.273000e+00 -6.861765e-02 -9.688558e-02 
2.274000e+00 -6.904059e-02 -9.740410e-02 
2.275000e+00 -6.946278e-02 -9.792198e-02 
2.276000e+00 -6.988422e-02 -9.843923e-02 
2.277000e+00 -7.030489e-02 -9.895582e-02 
2.278000e+00 -7.072481e-02 -9.947176e-02 
2.279000e+00 -7.114395e-02 -9.998705e-02 
2.280000e+00 -7.156232e-02 -1.005017e-01 
2.281000e+00 -7.197992e-02 -1.010156e-01 
2.282000e+00 -7.239674e-02 -1.015289e-01 
2.283000e+00 -7.281277e-02 -1.020415e-01 
2.284000e+00 -7.322802e-02 -1.025534e-01 
2.285000e+00 -7.364248e-02 -1.030646e-01 
2.286000e+00 -7.405614e-02 -1.035752e-01 
2.287000e+00 -7.446900e-02 -1.040850e-01 
2.288000e+00 -7.488106e-02 -1.045941e-01 
2.289000e+00 -7.529231e-02 -1.051025e-01 
2.290000e+00 -7.570275e-02 -1.056102e-01 
2.291000e+00 -7.611238e-02 -1.061172e-01 
2.292000e+00 -7.652119e-02 -1.066234e-01 
2.293000e+00 -7.692918e-02 -1.071289e-01 
2.294000e+00 -7.733634e-02 -1.076337e-01 
2.295000e+00 -7.774267e-02 -1.081377e-01 
2.296000e+00 -7.814817e-02 -1.086410e-01 
2.297000e+00 -7.855283e-02 -1.091435e-01 
2.298000e+00 -7.895665e-02 -1.096453e-01 
2.299000e+00 -7.935963e-02 -1.101463e-01 
2.300000e+00 -7.976176e-02 -1.106465e-01 
2.301000e+00 -8.016303e-02 -1.111460e-01 
2.302000e+00 -8.056345e-02 -1.116446e-01 
2.303000e+00 -8.096301e-02 -1.121425e-01 
2.304000e+00 -8.136171e-02 -1.126396e-01 
2.305000e+00 -8.175954e-02 -1.131359e-01 
2.306000e+00 -8.215650e-02 -1.136314e-01 
2.307000e+00 -8.255259e-02 -1.141261e-01 
2.308000e+00 -8.294780e-02 -1.146200e-01 
2.309000e+00 -8.334212e-02 -1.151130e-01 
2.310000e+00 -8.373556e-02 -1.156053e-01 
2.311000e+00 -8.412812e-02 -1.160967e-01 
2.312000e+00 -8.451978e-02 -1.165873e-01 
2.313000e+00 -8.491054e-02 -1.170770e-01 
2.314000e+00 -8.530040e-02 -1.175659e-01 
2.315000e+00 -8.568936e-02 -1.180539e-01 
2.316000e+00 -8.607742e-02 -1.185411e-01 
2.317000e+00 -8.646456e-02 -1.190275e-01 
2.318000e+00 -8.685079e-02 -1.195129e-01 
2.319000e+00 -8.723610e-02 -1.199975e-01 
2.320000e+00 -8.762049e-02 -1.204812e-01 
2.321000e+00 -8.800395e-02 -1.209641e-01 
2.322000e+00 -8.838649e-02 -1.214460e-01 
2.323000e+00 -8.876809e-02 -1.219271e-01 
2.324000e+00 -8.914876e-02 -1.224072e-01 
2.325000e+00 -8.952849e-02 -1.228865e-01 
2.326000e+00 -8.990728e-02 -1.233649e-01 
2.327000e+00 -9.028512e-02 -1.238423e-01 
2.328000e+00 -9.066201e-02 -1.243188e-01 
2.329000e+00 -9.103795e-02 -1.247945e-01 
2.330000e+00 -9.141293e-02 -1.252691e-01 
2.331000e+00 -9.178696e-02 -1.257429e-01 
2.332000e+00 -9.216002e-02 -1.262157e-01 
2.333000e+00 -9.253211e-02 -1.266876e-01 
2.334000e+00 -9.290324e-02 -1.271585e-01 
2.335000e+00 -9.327339e-02 -1.276285e-01 
2.336000e+00 -9.364256e-02 -1.280975e-01 
2.337000e+00 -9.401075e-02 -1.285655e-01 
2.338000e+00 -9.437796e-02 -1.290326e-01 
2.339000e+00 -9.474419e-02 -1.294987e-01 
2.340000e+00 -9.510942e-02 -1.299639e-01 
2.341000e+00 -9.547366e-02 -1.304280e-01 
2.342000e+00 -9.583690e-02 -1.308912e-01 
2.343000e+00 -9.619914e-02 -1.313533e-01 
2.344000e+00 -9.656038e-02 -1.318145e-01 
2.345000e+00 -9.692062e-02 -1.322747e-01 
2.346000e+00 -9.727984e-02 -1.327338e-01 
2.347000e+00 -9.763805e-02 -1.331920e-01 
2.348000e+00 -9.799524e-02 -1.336491e-01 
2.349000e+00 -9.835141e-02 -1.341052e-01 
2.350000e+00 -9.870656e-02 -1.345603e-01 
2.351000e+00 -9.906068e-02 -1.350143e-01 
2.352000e+00 -9.941378e-02 -1.354673e-01 
2.353000e+00 -9.976584e-02 -1.359193e-01 
2.354000e+00 -1.001169e-01 -1.363702e-01 
2.355000e+00 -1.004669e-01 -1.368201e-01 
2.356000e+00 -1.008158e-01 -1.372689e-01 
2.357000e+00 -1.011637e-01 -1.377166e-01 
2.358000e+00 -1.015105e-01 -1.381633e-01 
2.359000e+00 -1.018563e-01 -1.386089e-01 
2.360000e+00 -1.022011e-01 -1.390534e-01 
2.361000e+00 -1.025448e-01 -1.394969e-01 
2.362000e+00 -1.028874e-01 -1.399392e-01 
2.363000e+00 -1.032290e-01 -1.403805e-01 
2.364000e+00 -1.035694e-01 -1.408206e-01 
2.365000e+00 -1.039089e-01 -1.412597e-01 
2.366000e+00 -1.042472e-01 -1.416976e-01 
2.367000e+00 -1.045845e-01 -1.421345e-01 
2.368000e+00 -1.049207e-01 -1.425702e-01 
2.369000e+00 -1.052558e-01 -1.430048e-01 
2.370000e+00 -1.055898e-01 -1.434383e-01 
2.371000e+00 -1.059228e-01 -1.438706e-01 
2.372000e+00 -1.062546e-01 -1.443018e-01 
2.373000e+00 -1.065854e-01 -1.447319e-01 
2.374000e+00 -1.069150e-01 -1.451608e-01 
2.375000e+00 -1.072436e-01 -1.455886e-01 
2.376000e+00 -1.075710e-01 -1.460152e-01 
2.377000e+00 -1.078974e-01 -1.464407e-01 
2.378000e+00 -1.082226e-01 -1.468650e-01 
2.379000e+00 -1.085467e-01 -1.472881e-01 
2.380000e+00 -1.088698e-01 -1.477100e-01 
2.381000e+00 -1.091916e-01 -1.481308e-01 
2.382000e+00 -1.095124e-01 -1.485504e-01 
2.383000e+00 -1.098321e-01 -1.489688e-01 
2.384000e+00 -1.101506e-01 -1.493860e-01 
2.385000e+00 -1.104680e-01 -1.498020e-01 
2.386000e+00 -1.107842e-01 -1.502168e-01 
2.387000e+00 -1.110994e-01 -1.506304e-01 
2.388000e+00 -1.114134e-01 -1.510428e-01 
2.389000e+00 -1.117262e-01 -1.514540e-01 
2.390000e+00 -1.120379e-01 -1.518639e-01 
2.391000e+00 -1.123485e-01 -1.522727e-01 
2.392000e+00 -1.126579e-01 -1.526802e-01 
2.393000e+00 -1.129662e-01 -1.530864e-01 
2.394000e+00 -1.132733e-01 -1.534914e-01 
2.395000e+00 -1.135792e-01 -1.538952e-01 
2.396000e+00 -1.138840e-01 -1.542977e-01 
2.397000e+00 -1.141876e-01 -1.546990e-01 
2.398000e+00 -1.144901e-01 -1.550990e-01 
2.399000e+00 -1.147914e-01 -1.554978e-01 
2.400000e+00 -1.150915e-01 -1.558953e-01 
2.401000e+00 -1.153905e-01 -1.562915e-01 
2.402000e+00 -1.156883e-01 -1.566864e-01 
2.403000e+00 -1.159849e-01 -1.570801e-01 
2.404000e+00 -1.162803e-01 -1.574725e-01 
2.405000e+00 -1.165746e-01 -1.578635e-01 
2.406000e+00 -1.168676e-01 -1.582533e-01 
2.407000e+00 -1.171595e-01 -1.586418e-01 
2.408000e+00 -1.174502e-01 -1.590290e-01 
2.409000e+00 -1.177397e-01 -1.594149e-01 
2.410000e+00 -1.180279e-01 -1.597995e-01 
2.411000e+00 -1.183150e-01 -1.601827e-01 
2.412000e+00 -1.186009e-01 -1.605647e-01 
2.413000e+00 -1.188856e-01 -1.609453e-01 
2.414000e+00 -1.191691e-01 -1.613246e-01 
2.415000e+00 -1.194514e-01 -1.617025e-01 
2.416000e+00 -1.197325e-01 -1.620791e-01 
2.417000e+00 -1.200123e-01 -1.624544e-01 
2.418000e+00 -1.202909e-01 -1.628283e-01 
2.419000e+00 -1.205684e-01 -1.632009e-01 
2.420000e+00 -1.208446e-01 -1.635721e-01 
2.421000e+00 -1.211196e-01 -1.639420e-01 
2.422000e+00 -1.213933e-01 -1.643105e-01 
2.423000e+00 -1.216658e-01 -1.646776e-01 
2.424000e+00 -1.219371e-01 -1.650433e-01 
2.425000e+00 -1.222072e-01 -1.654077e-01 
2.426000e+00 -1.224761e-01 -1.657707e-01 
2.427000e+00 -1.227437e-01 -1.661323e-01 
2.428000e+00 -1.230100e-01 -1.664925e-01 
2.429000e+00 -1.232751e-01 -1.668514e-01 
2.430000e+00 -1.235390e-01 -1.672088e-01 
2.431000e+00 -1.238017e-01 -1.675648e-01 
2.432000e+00 -1.240630e-01 -1.679195e-01 
2.433000e+00 -1.243232e-01 -1.682727e-01 
2.434000e+00 -1.245821e-01 -1.686245e-01 
2.435000e+00 -1.248397e-01 -1.689748e-01 
2.436000e+00 -1.250961e-01 -1.693238e-01 
2.437000e+00 -1.253512e-01 -1.696713e-01 
2.438000e+00 -1.256051e-01 -1.700174e-01 
2.439000e+00 -1.258577e-01 -1.703621e-01 
2.440000e+00 -1.261090e-01 -1.707053e-01 
2.441000e+00 -1.263591e-01 -1.710471e-01 
2.442000e+00 -1.266079e-01 -1.713875e-01 
2.443000e+00 -1.268554e-01 -1.717263e-01 
2.444000e+00 -1.271017e-01 -1.720638e-01 
2.445000e+00 -1.273466e-01 -1.723998e-01 
2.446000e+00 -1.275904e-01 -1.727343e-01 
2.447000e+00 -1.278328e-01 -1.730673e-01 
2.448000e+00 -1.280739e-01 -1.733989e-01 
2.449000e+00 -1.283138e-01 -1.737290e-01 
2.450000e+00 -1.285524e-01 -1.740576e-01 
2.451000e+00 -1.287897e-01 -1.743847e-01 
2.452000e+00 -1.290257e-01 -1.747104e-01 
2.453000e+00 -1.292604e-01 -1.750346e-01 
2.454000e+00 -1.294938e-01 -1.753572e-01 
2.455000e+00 -1.297260e-01 -1.756784e-01 
2.456000e+00 -1.299568e-01 -1.759981e-01 
2.457000e+00 -1.301863e-01 -1.763162e-01 
2.458000e+00 -1.304146e-01 -1.766329e-01 
2.459000e+00 -1.306415e-01 -1.769480e-01 
2.460000e+00 -1.308672e-01 -1.772616e-01 
2.461000e+00 -1.310915e-01 -1.775738e-01 
2.462000e+00 -1.313145e-01 -1.778843e-01 
2.463000e+00 -1.315362e-01 -1.781934e-01 
2.464000e+00 -1.317566e-01 -1.785009e-01 
2.465000e+00 -1.319757e-01 -1.788069e-01 
2.466000e+00 -1.321935e-01 -1.791113e-01 
2.467000e+00 -1.324100e-01 -1.794142e-01 
2.468000e+00 -1.326251e-01 -1.797156e-01 
2.469000e+00 -1.328390e-01 -1.800154e-01 
2.470000e+00 -1.330515e-01 -1.803136e-01 
2.471000e+00 -1.332626e-01 -1.806103e-01 
2.472000e+00 -1.334725e-01 -1.809054e-01 
2.473000e+00 -1.336811e-01 -1.811990e-01 
2.474000e+00 -1.338883e-01 -1.814910e-01 
2.475000e+00 -1.340941e-01 -1.817814e-01 
2.476000e+00 -1.342987e-01 -1.820703e-01 
2.477000e+00 -1.345019e-01 -1.823575e-01 
2.478000e+00 -1.347038e-01 -1.826432e-01 
2.479000e+00 -1.349044e-01 -1.829273e-01 
2.480000e+00 -1.351036e-01 -1.832098e-01 
2.481000e+00 -1.353015e-01 -1.834907e-01 
2.482000e+00 -1.354980e-01 -1.837701e-01 
2.483000e+00 -1.356932e-01 -1.840478e-01 
2.484000e+00 -1.358871e-01 -1.843239e-01 
2.485000e+00 -1.360796e-01 -1.845984e-01 
2.486000e+00 -1.362707e-01 -1.848713e-01 
2.487000e+00 -1.364606e-01 -1.851426e-01 
2.488000e+00 -1.366490e-01 -1.854123e-01 
2.489000e+00 -1.368362e-01 -1.856803e-01 
2.490000e+00 -1.370220e-01 -1.859467e-01 
2.491000e+00 -1.372064e-01 -1.862115e-01 
2.492000e+00 -1.373894e-01 -1.864747e-01 
2.493000e+00 -1.375712e-01 -1.867362e-01 
2.494000e+00 -1.377515e-01 -1.869961e-01 
2.495000e+00 -1.379305e-01 -1.872544e-01 
2.496000e+00 -1.381082e-01 -1.875110e-01 
2.497000e+00 -1.382845e-01 -1.877659e-01 
2.498000e+00 -1.384594e-01 -1.880193e-01 
2.499000e+00 -1.386329e-01 -1.882709e-01 
2.500000e+00 -1.388051e-01 -1.885209e-01 
2.501000e+00 -1.389760e-01 -1.887693e-01 
2.502000e+00 -1.391454e-01 -1.890159e-01 
2.503000e+00 -1.393135e-01 -1.892610e-01 
2.504000e+00 -1.394803e-01 -1.895043e-01 
2.505000e+00 -1.396456e-01 -1.897460e-01 
2.506000e+00 -1.398096e-01 -1.899860e-01 
2.507000e+00 -1.399723e-01 -1.902243e-01 
2.508000e+00 -1.401335e-01 -1.904609e-01 
2.509000e+00 -1.402934e-01 -1.906959e-01 
2.510000e+00 -1.404519e-01 -1.909292e-01 
2.511000e+00 -1.406090e-01 -1.911607e-01 
2.512000e+00 -1.407647e-01 -1.913906e-01 
2.513000e+00 -1.409191e-01 -1.916188e-01 
2.514000e+00 -1.410721e-01 -1.918453e-01 
2.515000e+00 -1.412237e-01 -1.920701e-01 
2.516000e+00 -1.413739e-01 -1.922932e-01 
2.517000e+00 -1.415228e-01 -1.925145e-01 
2.518000e+00 -1.416703e-01 -1.927342e-01 
2.519000e+00 -1.418163e-01 -1.929521e-01 
2.520000e+00 -1.419610e-01 -1.931684e-01 
2.521000e+00 -1.421043e-01 -1.933829e-01 
2.522000e+00 -1.422463e-01 -1.935957e-01 
2.523000e+00 -1.423868e-01 -1.938067e-01 
2.524000e+00 -1.425259e-01 -1.940161e-01 
2.525000e+00 -1.426637e-01 -1.942237e-01 
2.526000e+00 -1.428001e-01 -1.944295e-01 
2.527000e+00 -1.429351e-01 -1.946337e-01 
2.528000e+00 -1.430686e-01 -1.948361e-01 
2.529000e+00 -1.432008e-01 -1.950367e-01 
2.530000e+00 -1.433316e-01 -1.952356e-01 
2.531000e+00 -1.434610e-01 -1.954328e-01 
2.532000e+00 -1.435891e-01 -1.956282e-01 
2.533000e+00 -1.437157e-01 -1.958219e-01 
2.534000e+00 -1.438409e-01 -1.960138e-01 
2.535000e+00 -1.439647e-01 -1.962039e-01 
2.536000e+00 -1.440871e-01 -1.963923e-01 
2.537000e+00 -1.442082e-01 -1.965789e-01 
2.538000e+00 -1.443278e-01 -1.967638e-01 
2.539000e+00 -1.444460e-01 -1.969469e-01 
2.540000e+00 -1.445629e-01 -1.971282e-01 
2.541000e+00 -1.446783e-01 -1.973078e-01 
2.542000e+00 -1.447923e-01 -1.974855e-01 
2.543000e+00 -1.449049e-01 -1.976615e-01 
2.544000e+00 -1.450162e-01 -1.978357e-01 
2.545000e+00 -1.451260e-01 -1.980082e-01 
2.546000e+00 -1.452344e-01 -1.981788e-01 
2.547000e+00 -1.453414e-01 -1.983477e-01 
2.548000e+00 -1.454470e-01 -1.985148e-01 
2.549000e+00 -1.455512e-01 -1.986800e-01 
2.550000e+00 -1.456540e-01 -1.988435e-01 
2.551000e+00 -1.457554e-01 -1.990052e-01 
2.552000e+00 -1.458554e-01 -1.991651e-01 
2.553000e+00 -1.459540e-01 -1.993232e-01 
2.554000e+00 -1.460512e-01 -1.994795e-01 
2.555000e+00 -1.461469e-01 -1.996339e-01 
2.556000e+00 -1.462413e-01 -1.997866e-01 
2.557000e+00 -1.463342e-01 -1.999375e-01 
2.558000e+00 -1.464258e-01 -2.000865e-01 
2.559000e+00 -1.465159e-01 -2.002337e-01 
2.560000e+00 -1.466046e-01 -2.003792e-01 
2.561000e+00 -1.466919e-01 -2.005228e-01 
2.562000e+00 -1.467778e-01 -2.006645e-01 
2.563000e+00 -1.468623e-01 -2.008045e-01 
2.564000e+00 -1.469454e-01 -2.009426e-01 
2.565000e+00 -1.470271e-01 -2.010789e-01 
2.566000e+00 -1.471073e-01 -2.012134e-01 
2.567000e+00 -1.471862e-01 -2.013460e-01 
2.568000e+00 -1.472636e-01 -2.014768e-01 
2.569000e+00 -1.473397e-01 -2.016058e-01 
2.570000e+00 -1.474143e-01 -2.017329e-01 
2.571000e+00 -1.474875e-01 -2.018582e-01 
2.572000e+00 -1.475593e-01 -2.019817e-01 
2.573000e+00 -1.476297e-01 -2.021033e-01 
2.574000e+00 -1.476986e-01 -2.022230e-01 
2.575000e+00 -1.477662e-01 -2.023409e-01 
2.576000e+00 -1.478323e-01 -2.024570e-01 
2.577000e+00 -1.478971e-01 -2.025712e-01 
2.578000e+00 -1.479604e-01 -2.026836e-01 
2.579000e+00 -1.480223e-01 -2.027941e-01 
2.580000e+00 -1.480828e-01 -2.029028e-01 
2.581000e+00 -1.481419e-01 -2.030096e-01 
2.582000e+00 -1.481995e-01 -2.031145e-01 
2.583000e+00 -1.482558e-01 -2.032176e-01 
2.584000e+00 -1.483106e-01 -2.033188e-01 
2.585000e+00 -1.483641e-01 -2.034181e-01 
2.586000e+00 -1.484161e-01 -2.035156e-01 
2.587000e+00 -1.484667e-01 -2.036112e-01 
2.588000e+00 -1.485159e-01 -2.037050e-01 
2.589000e+00 -1.485637e-01 -2.037968e-01 
2.590000e+00 -1.486101e-01 -2.038868e-01 
2.591000e+00 -1.486550e-01 -2.039750e-01 
2.592000e+00 -1.486986e-01 -2.040612e-01 
2.593000e+00 -1.487407e-01 -2.041456e-01 
2.594000e+00 -1.487815e-01 -2.042281e-01 
2.595000e+00 -1.488208e-01 -2.043087e-01 
2.596000e+00 -1.488587e-01 -2.043874e-01 
2.597000e+00 -1.488952e-01 -2.044643e-01 
2.598000e+00 -1.489303e-01 -2.045392e-01 
2.599000e+00 -1.489640e-01 -2.046123e-01 
2.600000e+00 -1.489963e-01 -2.046835e-01 
2.601000e+00 -1.490271e-01 -2.047528e-01 
2.602000e+00 -1.490566e-01 -2.048202e-01 
2.603000e+00 -1.490846e-01 -2.048857e-01 
2.604000e+00 -1.491113e-01 -2.049493e-01 
2.605000e+00 -1.491365e-01 -2.050111e-01 
2.606000e+00 -1.491603e-01 -2.050709e-01 
2.607000e+00 -1.491827e-01 -2.051288e-01 
2.608000e+00 -1.492037e-01 -2.051849e-01 
2.609000e+00 -1.492234e-01 -2.052390e-01 
2.610000e+00 -1.492416e-01 -2.052913e-01 
2.611000e+00 -1.492584e-01 -2.053416e-01 
2.612000e+00 -1.492737e-01 -2.053900e-01 
2.613000e+00 -1.492877e-01 -2.054366e-01 
2.614000e+00 -1.493003e-01 -2.054812e-01 
2.615000e+00 -1.493115e-01 -2.055239e-01 
2.616000e+00 -1.493213e-01 -2.055647e-01 
2.617000e+00 -1.493296e-01 -2.056036e-01 
2.618000e+00 -1.493366e-01 -2.056406e-01 
2.619000e+00 -1.493422e-01 -2.056757e-01 
2.620000e+00 -1.493464e-01 -2.057089e-01 
2.621000e+00 -1.493491e-01 -2.057401e-01 
2.622000e+00 -1.493505e-01 -2.057695e-01 
2.623000e+00 -1.493505e-01 -2.057969e-01 
2.624000e+00 -1.493491e-01 -2.058224e-01 
2.625000e+00 -1.493463e-01 -2.058460e-01 
2.626000e+00 -1.493420e-01 -2.058677e-01 
2.627000e+00 -1.493364e-01 -2.058875e-01 
2.628000e+00 -1.493294e-01 -2.059053e-01 
2.629000e+00 -1.493210e-01 -2.059212e-01 
2.630000e+00 -1.493112e-01 -2.059352e-01 
2.631000e+00 -1.493001e-01 -2.059473e-01 
2.632000e+00 -1.492875e-01 -2.059575e-01 
2.633000e+00 -1.492735e-01 -2.059657e-01 
2.634000e+00 -1.492582e-01 -2.059720e-01 
2.635000e+00 -1.492414e-01 -2.059764e-01 
2.636000e+00 -1.492233e-01 -2.059789e-01 
2.637000e+00 -1.492038e-01 -2.059795e-01 
2.638000e+00 -1.491829e-01 -2.059781e-01 
2.639000e+00 -1.491606e-01 -2.059748e-01 
2.640000e+00 -1.491369e-01 -2.059695e-01 
2.641000e+00 -1.491118e-01 -2.059624e-01 
2.642000e+00 -1.490854e-01 -2.059533e-01 
2.643000e+00 -1.490575e-01 -2.059422e-01 
2.644000e+00 -1.490283e-01 -2.059293e-01 
2.645000e+00 -1.489977e-01 -2.059144e-01 
2.646000e+00 -1.489658e-01 -2.058976e-01 
2.647000e+00 -1.489324e-01 -2.058788e-01 
2.648000e+00 -1.488977e-01 -2.058582e-01 
2.649000e+00 -1.488616e-01 -2.058355e-01 
2.650000e+00 -1.488241e-01 -2.058110e-01 
2.651000e+00 -1.487853e-01 -2.057845e-01 
2.652000e+00 -1.487450e-01 -2.057561e-01 
2.653000e+00 -1.487034e-01 -2.057258e-01 
2.654000e+00 -1.486605e-01 -2.056935e-01 
2.655000e+00 -1.486161e-01 -2.056593e-01 
2.656000e+00 -1.485704e-01 -2.056232e-01 
2.657000e+00 -1.485234e-01 -2.055851e-01 
2.658000e+00 -1.484749e-01 -2.055451e-01 
2.659000e+00 -1.484251e-01 -2.055031e-01 
2.660000e+00 -1.483739e-01 -2.054592e-01 
2.661000e+00 -1.483214e-01 -2.054134e-01 
2.662000e+00 -1.482675e-01 -2.053657e-01 
2.663000e+00 -1.482123e-01 -2.053160e-01 
2.664000e+00 -1.481556e-01 -2.052644e-01 
2.665000e+00 -1.480977e-01 -2.052108e-01 
2.666000e+00 -1.480383e-01 -2.051553e-01 
2.667000e+00 -1.479777e-01 -2.050979e-01 
2.668000e+00 -1.479156e-01 -2.050385e-01 
2.669000e+00 -1.478522e-01 -2.049772e-01 
2.670000e+00 -1.477875e-01 -2.049140e-01 
2.671000e+00 -1.477214e-01 -2.048488e-01 
2.672000e+00 -1.476540e-01 -2.047817e-01 
2.673000e+00 -1.475852e-01 -2.047126e-01 
2.674000e+00 -1.475150e-01 -2.046416e-01 
2.675000e+00 -1.474435e-01 -2.045687e-01 
2.676000e+00 -1.473707e-01 -2.044939e-01 
2.677000e+00 -1.472966e-01 -2.044171e-01 
2.678000e+00 -1.472211e-01 -2.043384e-01 
2.679000e+00 -1.471442e-01 -2.042577e-01 
2.680000e+00 -1.470660e-01 -2.041751e-01 
2.681000e+00 -1.469865e-01 -2.040906e-01 
2.682000e+00 -1.469057e-01 -2.040041e-01 
2.683000e+00 -1.468235e-01 -2.039157e-01 
2.684000e+00 -1.467400e-01 -2.038254e-01 
2.685000e+00 -1.466551e-01 -2.037331e-01 
2.686000e+00 -1.465689e-01 -2.036389e-01 
2.687000e+00 -1.464814e-01 -2.035428e-01 
2.688000e+00 -1.463926e-01 -2.034447e-01 
2.689000e+00 -1.463025e-01 -2.033447e-01 
2.690000e+00 -1.462110e-01 -2.032428e-01 
2.691000e+00 -1.461182e-01 -2.031389e-01 
2.692000e+00 -1.460241e-01 -2.030331e-01 
2.693000e+00 -1.459287e-01 -2.029254e-01 
2.694000e+00 -1.458319e-01 -2.028158e-01 
2.695000e+00 -1.457339e-01 -2.027042e-01 
2.696000e+00 -1.456345e-01 -2.025907e-01 
2.697000e+00 -1.455338e-01 -2.024753e-01 
2.698000e+00 -1.454318e-01 -2.023579e-01 
2.699000e+00 -1.453285e-01 -2.022386e-01 
2.700000e+00 -1.452239e-01 -2.021174e-01 
2.701000e+00 -1.451180e-01 -2.019943e-01 
2.702000e+00 -1.450108e-01 -2.018692e-01 
2.703000e+00 -1.449023e-01 -2.017422e-01 
2.704000e+00 -1.447925e-01 -2.016133e-01 
2.705000e+00 -1.446814e-01 -2.014825e-01 
2.706000e+00 -1.445690e-01 -2.013497e-01 
2.707000e+00 -1.444553e-01 -2.012150e-01 
2.708000e+00 -1.443403e-01 -2.010784e-01 
2.709000e+00 -1.442241e-01 -2.009399e-01 
2.710000e+00 -1.441065e-01 -2.007995e-01 
2.711000e+00 -1.439877e-01 -2.006571e-01 
2.712000e+00 -1.438676e-01 -2.005128e-01 
2.713000e+00 -1.437462e-01 -2.003667e-01 
2.714000e+00 -1.436235e-01 -2.002185e-01 
2.715000e+00 -1.434995e-01 -2.000685e-01 
2.716000e+00 -1.433743e-01 -1.999166e-01 
2.717000e+00 -1.432478e-01 -1.997628e-01 
2.718000e+00 -1.431200e-01 -1.996070e-01 
2.719000e+00 -1.429909e-01 -1.994493e-01 
2.720000e+00 -1.428606e-01 -1.992898e-01 
2.721000e+00 -1.427290e-01 -1.991283e-01 
2.722000e+00 -1.425962e-01 -1.989649e-01 
2.723000e+00 -1.424621e-01 -1.987996e-01 
2.724000e+00 -1.423267e-01 -1.986324e-01 
2.725000e+00 -1.421901e-01 -1.984633e-01 
2.726000e+00 -1.420522e-01 -1.982923e-01 
2.727000e+00 -1.419131e-01 -1.981194e-01 
2.728000e+00 -1.417727e-01 -1.979446e-01 
2.729000e+00 -1.416310e-01 -1.977679e-01 
2.730000e+00 -1.414882e-01 -1.975893e-01 
2.731000e+00 -1.413440e-01 -1.974087e-01 
2.732000e+00 -1.411987e-01 -1.972264e-01 
2.733000e+00 -1.410521e-01 -1.970421e-01 
2.734000e+00 -1.409042e-01 -1.968559e-01 
2.735000e+00 -1.407551e-01 -1.966678e-01 
2.736000e+00 -1.406048e-01 -1.964778e-01 
2.737000e+00 -1.404533e-01 -1.962860e-01 
2.738000e+00 -1.403005e-01 -1.960922e-01 
2.739000e+00 -1.401465e-01 -1.958966e-01 
2.740000e+00 -1.399913e-01 -1.956991e-01 
2.741000e+00 -1.398348e-01 -1.954997e-01 
2.742000e+00 -1.396771e-01 -1.952984e-01 
2.743000e+00 -1.395182e-01 -1.950953e-01 
2.744000e+00 -1.393581e-01 -1.948903e-01 
2.745000e+00 -1.391968e-01 -1.946833e-01 
2.746000e+00 -1.390343e-01 -1.944746e-01 
2.747000e+00 -1.388705e-01 -1.942639e-01 
2.748000e+00 -1.387056e-01 -1.940514e-01 
2.749000e+00 -1.385395e-01 -1.938370e-01 
2.750000e+00 -1.383721e-01 -1.936207e-01 
2.751000e+00 -1.382036e-01 -1.934026e-01 
2.752000e+00 -1.380338e-01 -1.931826e-01 
2.753000e+00 -1.378629e-01 -1.929607e-01 
2.754000e+00 -1.376907e-01 -1.927370e-01 
2.755000e+00 -1.375174e-01 -1.925114e-01 
2.756000e+00 -1.373429e-01 -1.922840e-01 
2.757000e+00 -1.371672e-01 -1.920547e-01 
2.758000e+00 -1.369903e-01 -1.918235e-01 
2.759000e+00 -1.368123e-01 -1.915905e-01 
2.760000e+00 -1.366330e-01 -1.913556e-01 
2.761000e+00 -1.364526e-01 -1.911189e-01 
2.762000e+00 -1.362711e-01 -1.908804e-01 
2.763000e+00 -1.360883e-01 -1.906400e-01 
2.764000e+00 -1.359044e-01 -1.903977e-01 
2.765000e+00 -1.357193e-01 -1.901537e-01 
2.766000e+00 -1.355331e-01 -1.899077e-01 
2.767000e+00 -1.353457e-01 -1.896600e-01 
2.768000e+00 -1.351571e-01 -1.894104e-01 
2.769000e+00 -1.349674e-01 -1.891590e-01 
2.770000e+00 -1.347765e-01 -1.889057e-01 
2.771000e+00 -1.345845e-01 -1.886506e-01 
2.772000e+00 -1.343914e-01 -1.883937e-01 
2.773000e+00 -1.341971e-01 -1.881350e-01 
2.774000e+00 -1.340016e-01 -1.878744e-01 
2.775000e+00 -1.338050e-01 -1.876120e-01 
2.776000e+00 -1.336073e-01 -1.873478e-01 
2.777000e+00 -1.334085e-01 -1.870818e-01 
2.778000e+00 -1.332085e-01 -1.868140e-01 
2.779000e+00 -1.330074e-01 -1.865443e-01 
2.780000e+00 -1.328052e-01 -1.862729e-01 
2.781000e+00 -1.326018e-01 -1.859996e-01 
2.782000e+00 -1.323973e-01 -1.857245e-01 
2.783000e+00 -1.321917e-01 -1.854477e-01 
2.784000e+00 -1.319850e-01 -1.851690e-01 
2.785000e+00 -1.317772e-01 -1.848885e-01 
2.786000e+00 -1.315683e-01 -1.846063e-01 
2.787000e+00 -1.313583e-01 -1.843222e-01 
2.788000e+00 -1.311471e-01 -1.840364e-01 
2.789000e+00 -1.309349e-01 -1.837487e-01 
2.790000e+00 -1.307216e-01 -1.834593e-01 
2.791000e+00 -1.305072e-01 -1.831681e-01 
2.792000e+00 -1.302916e-01 -1.828751e-01 
2.793000e+00 -1.300750e-01 -1.825803e-01 
2.794000e+00 -1.298574e-01 -1.822838e-01 
2.795000e+00 -1.296386e-01 -1.819855e-01 
2.796000e+00 -1.294187e-01 -1.816854e-01 
2.797000e+00 -1.291978e-01 -1.813836e-01 
2.798000e+00 -1.289758e-01 -1.810799e-01 
2.799000e+00 -1.287527e-01 -1.807746e-01 
2.800000e+00 -1.285286e-01 -1.804674e-01 
2.801000e+00 -1.283034e-01 -1.801585e-01 
2.802000e+00 -1.280771e-01 -1.798479e-01 
2.803000e+00 -1.278498e-01 -1.795355e-01 
2.804000e+00 -1.276214e-01 -1.792213e-01 
2.805000e+00 -1.273920e-01 -1.789054e-01 
2.806000e+00 -1.271615e-01 -1.785878e-01 
2.807000e+00 -1.269300e-01 -1.782684e-01 
2.808000e+00 -1.266974e-01 -1.779473e-01 
2.809000e+00 -1.264638e-01 -1.776244e-01 
2.810000e+00 -1.262291e-01 -1.772998e-01 
2.811000e+00 -1.259934e-01 -1.769735e-01 
2.812000e+00 -1.257567e-01 -1.766454e-01 
2.813000e+00 -1.255190e-01 -1.763157e-01 
2.814000e+00 -1.252802e-01 -1.759842e-01 
2.815000e+00 -1.250404e-01 -1.756510e-01 
2.816000e+00 -1.247996e-01 -1.753160e-01 
2.817000e+00 -1.245577e-01 -1.749794e-01 
2.818000e+00 -1.243149e-01 -1.746411e-01 
2.819000e+00 -1.240710e-01 -1.743010e-01 
2.820000e+00 -1.238262e-01 -1.739592e-01 
2.821000e+00 -1.235803e-01 -1.736158e-01 
2.822000e+00 -1.233334e-01 -1.732706e-01 
2.823000e+00 -1.230855e-01 -1.729238e-01 
2.824000e+00 -1.228367e-01 -1.725752e-01 
2.825000e+00 -1.225868e-01 -1.722250e-01 
2.826000e+00 -1.223360e-01 -1.718731e-01 
2.827000e+00 -1.220842e-01 -1.715195e-01 
2.828000e+00 -1.218313e-01 -1.711642e-01 
2.829000e+00 -1.215776e-01 -1.708073e-01 
2.830000e+00 -1.213228e-01 -1.704487e-01 
2.831000e+00 -1.210671e-01 -1.700884e-01 
2.832000e+00 -1.208103e-01 -1.697264e-01 
2.833000e+00 -1.205527e-01 -1.693628e-01 
2.834000e+00 -1.202940e-01 -1.689975e-01 
2.835000e+00 -1.200344e-01 -1.686306e-01 
2.836000e+00 -1.197739e-01 -1.682620e-01 
2.837000e+00 -1.195124e-01 -1.678918e-01 
2.838000e+00 -1.192499e-01 -1.675199e-01 
2.839000e+00 -1.189865e-01 -1.671464e-01 
2.840000e+00 -1.187222e-01 -1.667712e-01 
2.841000e+00 -1.184569e-01 -1.663945e-01 
2.842000e+00 -1.181907e-01 -1.660160e-01 
2.843000e+00 -1.179236e-01 -1.656360e-01 
2.844000e+00 -1.176555e-01 -1.652543e-01 
2.845000e+00 -1.173865e-01 -1.648710e-01 
2.846000e+00 -1.171166e-01 -1.644861e-01 
2.847000e+00 -1.168457e-01 -1.640996e-01 
2.848000e+00 -1.165740e-01 -1.637114e-01 
2.849000e+00 -1.163013e-01 -1.633217e-01 
2.850000e+00 -1.160277e-01 -1.629303e-01 
2.851000e+00 -1.157532e-01 -1.625374e-01 
2.852000e+00 -1.154778e-01 -1.621428e-01 
2.853000e+00 -1.152015e-01 -1.617467e-01 
2.854000e+00 -1.149243e-01 -1.613490e-01 
2.855000e+00 -1.146463e-01 -1.609496e-01 
2.856000e+00 -1.143673e-01 -1.605487e-01 
2.857000e+00 -1.140875e-01 -1.601463e-01 
2.858000e+00 -1.138067e-01 -1.597422e-01 
2.859000e+00 -1.135251e-01 -1.593366e-01 
2.860000e+00 -1.132426e-01 -1.589294e-01 
2.861000e+00 -1.129593e-01 -1.585207e-01 
2.862000e+00 -1.126750e-01 -1.581103e-01 
2.863000e+00 -1.123900e-01 -1.576985e-01 
2.864000e+00 -1.121040e-01 -1.572851e-01 
2.865000e+00 -1.118172e-01 -1.568701e-01 
2.866000e+00 -1.115295e-01 -1.564536e-01 
2.867000e+00 -1.112410e-01 -1.560355e-01 
2.868000e+00 -1.109517e-01 -1.556160e-01 
2.869000e+00 -1.106615e-01 -1.551948e-01 
2.870000e+00 -1.103704e-01 -1.547722e-01 
2.871000e+00 -1.100786e-01 -1.543480e-01 
2.872000e+00 -1.097858e-01 -1.539223e-01 
2.873000e+00 -1.094923e-01 -1.534951e-01 
2.874000e+00 -1.091979e-01 -1.530664e-01 
2.875000e+00 -1.089028e-01 -1.526362e-01 
2.876000e+00 -1.086068e-01 -1.522045e-01 
2.877000e+00 -1.083099e-01 -1.517712e-01 
2.878000e+00 -1.080123e-01 -1.513365e-01 
2.879000e+00 -1.077139e-01 -1.509003e-01 
2.880000e+00 -1.074146e-01 -1.504626e-01 
2.881000e+00 -1.071146e-01 -1.500234e-01 
2.882000e+00 -1.068138e-01 -1.495827e-01 
2.883000e+00 -1.065121e-01 -1.491406e-01 
2.884000e+00 -1.062097e-01 -1.486969e-01 
2.885000e+00 -1.059065e-01 -1.482519e-01 
2.886000e+00 -1.056025e-01 -1.478053e-01 
2.887000e+00 -1.052978e-01 -1.473573e-01 
2.888000e+00 -1.049922e-01 -1.469078e-01 
2.889000e+00 -1.046859e-01 -1.464569e-01 
2.890000e+00 -1.043788e-01 -1.460046e-01 
2.891000e+00 -1.040710e-01 -1.455508e-01 
2.892000e+00 -1.037624e-01 -1.450955e-01 
2.893000e+00 -1.034530e-01 -1.446389e-01 
2.894000e+00 -1.031429e-01 -1.441808e-01 
2.895000e+00 -1.028321e-01 -1.437212e-01 
2.896000e+00 -1.025205e-01 -1.432603e-01 
2.897000e+00 -1.022081e-01 -1.427979e-01 
2.898000e+00 -1.018951e-01 -1.423341e-01 
2.899000e+00 -1.015812e-01 -1.418690e-01 
2.900000e+00 -1.012667e-01 -1.414024e-01 
2.901000e+00 -1.009514e-01 -1.409344e-01 
2.902000e+00 -1.006354e-01 -1.404650e-01 
2.903000e+00 -1.003187e-01 -1.399943e-01 
2.904000e+00 -1.000013e-01 -1.395221e-01 
2.905000e+00 -9.968316e-02 -1.390486e-01 
2.906000e+00 -9.936431e-02 -1.385737e-01 
2.907000e+00 -9.904476e-02 -1.380974e-01 
2.908000e+00 -9.872451e-02 -1.376198e-01 
2.909000e+00 -9.840357e-02 -1.371408e-01 
2.910000e+00 -9.808193e-02 -1.366604e-01 
2.911000e+00 -9.775960e-02 -1.361787e-01 
2.912000e+00 -9.743659e-02 -1.356956e-01 
2.913000e+00 -9.711290e-02 -1.352112e-01 
2.914000e+00 -9.678853e-02 -1.347255e-01 
2.915000e+00 -9.646349e-02 -1.342384e-01 
2.916000e+00 -9.613777e-02 -1.337500e-01 
2.917000e+00 -9.581140e-02 -1.332602e-01 
2.918000e+00 -9.548436e-02 -1.327692e-01 
2.919000e+00 -9.515666e-02 -1.322768e-01 
2.920000e+00 -9.482831e-02 -1.317831e-01 
2.921000e+00 -9.449931e-02 -1.312881e-01 
2.922000e+00 -9.416966e-02 -1.307918e-01 
2.923000e+00 -9.383937e-02 -1.302943e-01 
2.924000e+00 -9.350844e-02 -1.297954e-01 
2.925000e+00 -9.317687e-02 -1.292952e-01 
2.926000e+00 -9.284468e-02 -1.287938e-01 
2.927000e+00 -9.251186e-02 -1.282910e-01 
2.928000e+00 -9.217841e-02 -1.277870e-01 
2.929000e+00 -9.184435e-02 -1.272818e-01 
2.930000e+00 -9.150967e-02 -1.267752e-01 
2.931000e+00 -9.117438e-02 -1.262674e-01 
2.932000e+00 -9.083848e-02 -1.257584e-01 
2.933000e+00 -9.050198e-02 -1.252481e-01 
2.934000e+00 -9.016488e-02 -1.247366e-01 
2.935000e+00 -8.982718e-02 -1.242238e-01 
2.936000e+00 -8.948889e-02 -1.237098e-01 
2.937000e+00 -8.915001e-02 -1.231946e-01 
2.938000e+00 -8.881055e-02 -1.226781e-01 
2.939000e+00 -8.847051e-02 -1.221604e-01 
2.940000e+00 -8.812989e-02 -1.216416e-01 
2.941000e+00 -8.778870e-02 -1.211215e-01 
2.942000e+00 -8.744694e-02 -1.206002e-01 
2.943000e+00 -8.710462e-02 -1.200777e-01 
2.944000e+00 -8.676174e-02 -1.195540e-01 
2.945000e+00 -8.641830e-02 -1.190291e-01 
2.946000e+00 -8.607431e-02 -1.185030e-01 
2.947000e+00 -8.572977e-02 -1.179758e-01 
2.948000e+00 -8.538468e-02 -1.174474e-01 
2.949000e+00 -8.503906e-02 -1.169178e-01 
2.950000e+00 -8.469289e-02 -1.163871e-01 
2.951000e+00 -8.434620e-02 -1.158552e-01 
2.952000e+00 -8.399898e-02 -1.153221e-01 
2.953000e+00 -8.365123e-02 -1.147879e-01 
2.954000e+00 -8.330296e-02 -1.142526e-01 
2.955000e+00 -8.295417e-02 -1.137161e-01 
2.956000e+00 -8.260488e-02 -1.131785e-01 
2.957000e+00 -8.225507e-02 -1.126397e-01 
2.958000e+00 -8.190476e-02 -1.120999e-01 
2.959000e+00 -8.155395e-02 -1.115589e-01 
2.960000e+00 -8.120264e-02 -1.110168e-01 
2.961000e+00 -8.085084e-02 -1.104736e-01 
2.962000e+00 -8.049855e-02 -1.099294e-01 
2.963000e+00 -8.014577e-02 -1.093840e-01 
2.964000e+00 -7.979251e-02 -1.088375e-01 
2.965000e+00 -7.943878e-02 -1.082899e-01 
2.966000e+00 -7.908458e-02 -1.077413e-01 
2.967000e+00 -7.872990e-02 -1.071916e-01 
2.968000e+00 -7.837476e-02 -1.066408e-01 
2.969000e+00 -7.801917e-02 -1.060890e-01 
2.970000e+00 -7.766311e-02 -1.055361e-01 
2.971000e+00 -7.730660e-02 -1.049822e-01 
2.972000e+00 -7.694965e-02 -1.044272e-01 
2.973000e+00 -7.659225e-02 -1.038711e-01 
2.974000e+00 -7.623440e-02 -1.033141e-01 
2.975000e+00 -7.587613e-02 -1.027560e-01 
2.976000e+00 -7.551742e-02 -1.021968e-01 
2.977000e+00 -7.515828e-02 -1.016367e-01 
2.978000e+00 -7.479872e-02 -1.010755e-01 
2.979000e+00 -7.443873e-02 -1.005134e-01 
2.980000e+00 -7.407834e-02 -9.995022e-02 
2.981000e+00 -7.371752e-02 -9.938606e-02 
2.982000e+00 -7.335631e-02 -9.882090e-02 
2.983000e+00 -7.299468e-02 -9.825477e-02 
2.984000e+00 -7.263266e-02 -9.768765e-02 
2.985000e+00 -7.227024e-02 -9.711955e-02 
2.986000e+00 -7.190743e-02 -9.655049e-02 
2.987000e+00 -7.154423e-02 -9.598046e-02 
2.988000e+00 -7.118065e-02 -9.540948e-02 
2.989000e+00 -7.081669e-02 -9.483754e-02 
2.990000e+00 -7.045235e-02 -9.426466e-02 
2.991000e+00 -7.008764e-02 -9.369084e-02 
2.992000e+00 -6.972257e-02 -9.311608e-02 
2.993000e+00 -6.935713e-02 -9.254039e-02 
2.994000e+00 -6.899133e-02 -9.196377e-02 
2.995000e+00 -6.862518e-02 -9.138624e-02 
2.996000e+00 -6.825867e-02 -9.080780e-02 
2.997000e+00 -6.789182e-02 -9.022844e-02 
2.998000e+00 -6.752463e-02 -8.964819e-02 
2.999000e+00 -6.715709e-02 -8.906704e-02 
3.000000e+00 -6.678922e-02 -8.848500e-02 
3.001000e+00 -6.642103e-02 -8.790208e-02 
3.002000e+00 -6.605250e-02 -8.731828e-02 
3.003000e+00 -6.568365e-02 -8.673361e-02 
3.004000e+00 -6.531448e-02 -8.614807e-02 
3.005000e+00 -6.494500e-02 -8.556167e-02 
3.006000e+00 -6.457521e-02 -8.497441e-02 
3.007000e+00 -6.420511e-02 -8.438630e-02 
3.008000e+00 -6.383471e-02 -8.379735e-02 
3.009000e+00 -6.346402e-02 -8.320756e-02 
3.010000e+00 -6.309302e-02 -8.261694e-02 
3.011000e+00 -6.272174e-02 -8.202550e-02 
3.012000e+00 -6.235017e-02 -8.143323e-02 
3.013000e+00 -6.197832e-02 -8.084015e-02 
3.014000e+00 -6.160620e-02 -8.024626e-02 
3.015000e+00 -6.123380e-02 -7.965157e-02 
3.016000e+00 -6.086113e-02 -7.905608e-02 
3.017000e+00 -6.048819e-02 -7.845980e-02 
3.018000e+00 -6.011499e-02 -7.786273e-02 
3.019000e+00 -5.974154e-02 -7.726488e-02 
3.020000e+00 -5.936783e-02 -7.666627e-02 
3.021000e+00 -5.899388e-02 -7.606688e-02 
3.022000e+00 -5.861967e-02 -7.546673e-02 
3.023000e+00 -5.824523e-02 -7.486583e-02 
3.024000e+00 -5.787055e-02 -7.426418e-02 
3.025000e+00 -5.749564e-02 -7.366178e-02 
3.026000e+00 -5.712050e-02 -7.305865e-02 
3.027000e+00 -5.674514e-02 -7.245478e-02 
3.028000e+00 -5.636955e-02 -7.185019e-02 
3.029000e+00 -5.599375e-02 -7.124488e-02 
3.030000e+00 -5.561774e-02 -7.063885e-02 
3.031000e+00 -5.524151e-02 -7.003212e-02 
3.032000e+00 -5.486509e-02 -6.942469e-02 
3.033000e+00 -5.448846e-02 -6.881656e-02 
3.034000e+00 -5.411164e-02 -6.820774e-02 
3.035000e+00 -5.373462e-02 -6.759823e-02 
3.036000e+00 -5.335742e-02 -6.698805e-02 
3.037000e+00 -5.298004e-02 -6.637720e-02 
3.038000e+00 -5.260247e-02 -6.576568e-02 
3.039000e+00 -5.222473e-02 -6.515350e-02 
3.040000e+00 -5.184682e-02 -6.454067e-02 
3.041000e+00 -5.146874e-02 -6.392720e-02 
3.042000e+00 -5.109049e-02 -6.331308e-02 
3.043000e+00 -5.071209e-02 -6.269832e-02 
3.044000e+00 -5.033353e-02 -6.208294e-02 
3.045000e+00 -4.995482e-02 -6.146693e-02 
3.046000e+00 -4.957597e-02 -6.085031e-02 
3.047000e+00 -4.919697e-02 -6.023308e-02 
3.048000e+00 -4.881783e-02 -5.961524e-02 
3.049000e+00 -4.843856e-02 -5.899681e-02 
3.050000e+00 -4.805915e-02 -5.837778e-02 
3.051000e+00 -4.767962e-02 -5.775816e-02 
3.052000e+00 -4.729997e-02 -5.713797e-02 
3.053000e+00 -4.692019e-02 -5.651720e-02 
3.054000e+00 -4.654031e-02 -5.589587e-02 
3.055000e+00 -4.616031e-02 -5.527397e-02 
3.056000e+00 -4.578021e-02 -5.465152e-02 
3.057000e+00 -4.540000e-02 -5.402852e-02 
3.058000e+00 -4.501970e-02 -5.340498e-02 
3.059000e+00 -4.463930e-02 -5.278090e-02 
3.060000e+00 -4.425881e-02 -5.215629e-02 
3.061000e+00 -4.387823e-02 -5.153115e-02 
3.062000e+00 -4.349757e-02 -5.090550e-02 
3.063000e+00 -4.311684e-02 -5.027934e-02 
3.064000e+00 -4.273603e-02 -4.965267e-02 
3.065000e+00 -4.235515e-02 -4.902550e-02 
3.066000e+00 -4.197420e-02 -4.839784e-02 
3.067000e+00 -4.159319e-02 -4.776969e-02 
3.068000e+00 -4.121212e-02 -4.714106e-02 
3.069000e+00 -4.083100e-02 -4.651196e-02 
3.070000e+00 -4.044983e-02 -4.588239e-02 
3.071000e+00 -4.006862e-02 -4.525236e-02 
3.072000e+00 -3.968736e-02 -4.462187e-02 
3.073000e+00 -3.930606e-02 -4.399094e-02 
3.074000e+00 -3.892473e-02 -4.335956e-02 
3.075000e+00 -3.854337e-02 -4.272774e-02 
3.076000e+00 -3.816198e-02 -4.209550e-02 
3.077000e+00 -3.778057e-02 -4.146283e-02 
3.078000e+00 -3.739915e-02 -4.082974e-02 
3.079000e+00 -3.701771e-02 -4.019624e-02 
3.080000e+00 -3.663625e-02 -3.956234e-02 
3.081000e+00 -3.625480e-02 -3.892804e-02 
3.082000e+00 -3.587334e-02 -3.829334e-02 
3.083000e+00 -3.549188e-02 -3.765826e-02 
3.084000e+00 -3.511043e-02 -3.702280e-02 
3.085000e+00 -3.472899e-02 -3.638697e-02 
3.086000e+00 -3.434757e-02 -3.575077e-02 
3.087000e+00 -3.396616e-02 -3.511421e-02 
3.088000e+00 -3.358477e-02 -3.447729e-02 
3.089000e+00 -3.320341e-02 -3.384003e-02 
3.090000e+00 -3.282208e-02 -3.320243e-02 
3.091000e+00 -3.244078e-02 -3.256449e-02 
3.092000e+00 -3.205952e-02 -3.192622e-02 
3.093000e+00 -3.167830e-02 -3.128763e-02 
3.094000e+00 -3.129713e-02 -3.064872e-02 
3.095000e+00 -3.091601e-02 -3.000950e-02 
3.096000e+00 -3.053494e-02 -2.936999e-02 
3.097000e+00 -3.015393e-02 -2.873017e-02 
3.098000e+00 -2.977298e-02 -2.809006e-02 
3.099000e+00 -2.939209e-02 -2.744967e-02 
3.100000e+00 -2.901127e-02 -2.680900e-02 
3.101000e+00 -2.863053e-02 -2.616806e-02 
3.102000e+00 -2.824987e-02 -2.552686e-02 
3.103000e+00 -2.786928e-02 -2.488539e-02 
3.104000e+00 -2.748878e-02 -2.424368e-02 
3.105000e+00 -2.710837e-02 -2.360172e-02 
3.106000e+00 -2.672805e-02 -2.295952e-02 
3.107000e+00 -2.634783e-02 -2.231708e-02 
3.108000e+00 -2.596771e-02 -2.167442e-02 
3.109000e+00 -2.558769e-02 -2.103154e-02 
3.110000e+00 -2.520778e-02 -2.038845e-02 
3.111000e+00 -2.482798e-02 -1.974515e-02 
3.112000e+00 -2.444830e-02 -1.910165e-02 
3.113000e+00 -2.406874e-02 -1.845795e-02 
3.114000e+00 -2.368930e-02 -1.781407e-02 
3.115000e+00 -2.330999e-02 -1.717000e-02 
3.116000e+00 -2.293082e-02 -1.652576e-02 
3.117000e+00 -2.255177e-02 -1.588135e-02 
3.118000e+00 -2.217287e-02 -1.523678e-02 
3.119000e+00 -2.179411e-02 -1.459206e-02 
3.120000e+00 -2.141550e-02 -1.394718e-02 
3.121000e+00 -2.103703e-02 -1.330216e-02 
3.122000e+00 -2.065872e-02 -1.265701e-02 
3.123000e+00 -2.028057e-02 -1.201172e-02 
3.124000e+00 -1.990259e-02 -1.136632e-02 
3.125000e+00 -1.952476e-02 -1.072079e-02 
3.126000e+00 -1.914711e-02 -1.007516e-02 
3.127000e+00 -1.876963e-02 -9.429416e-03 
3.128000e+00 -1.839233e-02 -8.783579e-03 
3.129000e+00 -1.801521e-02 -8.137650e-03 
3.130000e+00 -1.763827e-02 -7.491637e-03 
3.131000e+00 -1.726153e-02 -6.845546e-03 
3.132000e+00 -1.688497e-02 -6.199383e-03 
3.133000e+00 -1.650862e-02 -5.553154e-03 
3.134000e+00 -1.613246e-02 -4.906867e-03 
3.135000e+00 -1.575650e-02 -4.260527e-03 
3.136000e+00 -1.538076e-02 -3.614142e-03 
3.137000e+00 -1.500522e-02 -2.967716e-03 
3.138000e+00 -1.462990e-02 -2.321258e-03 
3.139000e+00 -1.425480e-02 -1.674774e-03 
3.140000e+00 -1.387992e-02 -1.028269e-03 
3.141000e+00 -1.350527e-02 -3.817505e-04 
3.142000e+00 -1.313085e-02 2.647750e-04 
3.143000e+00 -1.275666e-02 9.113012e-04 
3.144000e+00 -1.238271e-02 1.557822e-03 
3.145000e+00 -1.200900e-02 2.204330e-03 
3.146000e+00 -1.163553e-02 2.850819e-03 
3.147000e+00 -1.126232e-02 3.497284e-03 
3.148000e+00 -1.088935e-02 4.143716e-03 
3.149000e+00 -1.051664e-02 4.790111e-03 
3.150000e+00 -1.014419e-02 5.436461e-03 
3.151000e+00 -9.772009e-03 6.082760e-03 
3.152000e+00 -9.400091e-03 6.729001e-03 
3.153000e+00 -9.028443e-03 7.375179e-03 
3.154000e+00 -8.657069e-03 8.021286e-03 
3.155000e+00 -8.285973e-03 8.667316e-03 
3.156000e+00 -7.915159e-03 9.313262e-03 
3.157000e+00 -7.544629e-03 9.959119e-03 
3.158000e+00 -7.174389e-03 1.060488e-02 
3.159000e+00 -6.804441e-03 1.125054e-02 
3.160000e+00 -6.434789e-03 1.189609e-02 
3.161000e+00 -6.065437e-03 1.254152e-02 
3.162000e+00 -5.696388e-03 1.318683e-02 
3.163000e+00 -5.327646e-03 1.383201e-02 
3.164000e+00 -4.959214e-03 1.447706e-02 
3.165000e+00 -4.591096e-03 1.512197e-02 
3.166000e+00 -4.223296e-03 1.576673e-02 
3.167000e+00 -3.855817e-03 1.641133e-02 
3.168000e+00 -3.488663e-03 1.705577e-02 
3.169000e+00 -3.121837e-03 1.770005e-02 
3.170000e+00 -2.755343e-03 1.834415e-02 
3.171000e+00 -2.389184e-03 1.898807e-02 
3.172000e+00 -2.023364e-03 1.963181e-02 
3.173000e+00 -1.657887e-03 2.027535e-02 
3.174000e+00 -1.292755e-03 2.091870e-02 
3.175000e+00 -9.279735e-04 2.156183e-02 
3.176000e+00 -5.635446e-04 2.220476e-02 
3.177000e+00 -1.994721e-04 2.284747e-02 
3.178000e+00 1.642403e-04 2.348995e-02 
3.179000e+00 5.275893e-04 2.413220e-02 
3.180000e+00 8.905714e-04 2.477421e-02 
3.181000e+00 1.253183e-03 2.541598e-02 
3.182000e+00 1.615421e-03 2.605750e-02 
3.183000e+00 1.977281e-03 2.669876e-02 
3.184000e+00 2.338761e-03 2.733975e-02 
3.185000e+00 2.699856e-03 2.798048e-02 
3.186000e+00 3.060564e-03 2.862093e-02 
3.187000e+00 3.420880e-03 2.926110e-02 
3.188000e+00 3.780802e-03 2.990098e-02 
3.189000e+00 4.140326e-03 3.054056e-02 
3.190000e+00 4.499449e-03 3.117984e-02 
3.191000e+00 4.858167e-03 3.181881e-02 
3.192000e+00 5.216476e-03 3.245747e-02 
3.193000e+00 5.574374e-03 3.309581e-02 
3.194000e+00 5.931858e-03 3.373382e-02 
3.195000e+00 6.288923e-03 3.437149e-02 
3.196000e+00 6.645566e-03 3.500883e-02 
3.197000e+00 7.001785e-03 3.564582e-02 
3.198000e+00 7.357575e-03 3.628245e-02 
3.199000e+00 7.712933e-03 3.691873e-02 
3.200000e+00 8.067856e-03 3.755464e-02 
3.201000e+00 8.422341e-03 3.819018e-02 
3.202000e+00 8.776385e-03 3.882534e-02 
3.203000e+00 9.129983e-03 3.946012e-02 
3.204000e+00 9.483133e-03 4.009450e-02 
3.205000e+00 9.835832e-03 4.072849e-02 
3.206000e+00 1.018808e-02 4.136208e-02 
3.207000e+00 1.053986e-02 4.199525e-02 
3.208000e+00 1.089119e-02 4.262801e-02 
3.209000e+00 1.124205e-02 4.326034e-02 
3.210000e+00 1.159244e-02 4.389225e-02 
3.211000e+00 1.194236e-02 4.452372e-02 
3.212000e+00 1.229180e-02 4.515475e-02 
3.213000e+00 1.264077e-02 4.578534e-02 
3.214000e+00 1.298926e-02 4.641547e-02 
3.215000e+00 1.333726e-02 4.704513e-02 
3.216000e+00 1.368478e-02 4.767434e-02 
3.217000e+00 1.403181e-02 4.830307e-02 
3.218000e+00 1.437834e-02 4.893132e-02 
3.219000e+00 1.472438e-02 4.955908e-02 
3.220000e+00 1.506991e-02 5.018635e-02 
3.221000e+00 1.541495e-02 5.081313e-02 
3.222000e+00 1.575947e-02 5.143940e-02 
3.223000e+00 1.610349e-02 5.206516e-02 
3.224000e+00 1.644699e-02 5.269041e-02 
3.225000e+00 1.678998e-02 5.331513e-02 
3.226000e+00 1.713245e-02 5.393932e-02 
3.227000e+00 1.747440e-02 5.456298e-02 
3.228000e+00 1.781583e-02 5.518609e-02 
3.229000e+00 1.815672e-02 5.580866e-02 
3.230000e+00 1.849709e-02 5.643068e-02 
3.231000e+00 1.883692e-02 5.705213e-02 
3.232000e+00 1.917621e-02 5.767302e-02 
3.233000e+00 1.951496e-02 5.829334e-02 
3.234000e+00 1.985317e-02 5.891308e-02 
3.235000e+00 2.019084e-02 5.953223e-02 
3.236000e+00 2.052795e-02 6.015079e-02 
3.237000e+00 2.086451e-02 6.076876e-02 
3.238000e+00 2.120052e-02 6.138612e-02 
3.239000e+00 2.153596e-02 6.200287e-02 
3.240000e+00 2.187085e-02 6.261901e-02 
3.241000e+00 2.220517e-02 6.323452e-02 
3.242000e+00 2.253893e-02 6.384941e-02 
3.243000e+00 2.287211e-02 6.446367e-02 
3.244000e+00 2.320472e-02 6.507728e-02 
3.245000e+00 2.353676e-02 6.569025e-02 
3.246000e+00 2.386821e-02 6.630257e-02 
3.247000e+00 2.419908e-02 6.691423e-02 
3.248000e+00 2.452937e-02 6.752522e-02 
3.249000e+00 2.485907e-02 6.813555e-02 
3.250000e+00 2.518818e-02 6.874520e-02 
3.251000e+00 2.551670e-02 6.935416e-02 
3.252000e+00 2.584462e-02 6.996244e-02 
3.253000e+00 2.617193e-02 7.057002e-02 
3.254000e+00 2.649865e-02 7.117691e-02 
3.255000e+00 2.682476e-02 7.178308e-02 
3.256000e+00 2.715027e-02 7.238855e-02 
3.257000e+00 2.747516e-02 7.299329e-02 
3.258000e+00 2.779944e-02 7.359732e-02 
3.259000e+00 2.812310e-02 7.420061e-02 
3.260000e+00 2.844615e-02 7.480316e-02 
3.261000e+00 2.876857e-02 7.540497e-02 
3.262000e+00 2.909037e-02 7.600604e-02 
3.263000e+00 2.941154e-02 7.660635e-02 
3.264000e+00 2.973207e-02 7.720590e-02 
3.265000e+00 3.005198e-02 7.780468e-02 
3.266000e+00 3.037125e-02 7.840269e-02 
3.267000e+00 3.068988e-02 7.899993e-02 
3.268000e+00 3.100787e-02 7.959638e-02 
3.269000e+00 3.132522e-02 8.019204e-02 
3.270000e+00 3.164192e-02 8.078690e-02 
3.271000e+00 3.195797e-02 8.138096e-02 
3.272000e+00 3.227336e-02 8.197422e-02 
3.273000e+00 3.258811e-02 8.256666e-02 
3.274000e+00 3.290219e-02 8.315828e-02 
3.275000e+00 3.321562e-02 8.374908e-02 
3.276000e+00 3.352838e-02 8.433905e-02 
3.277000e+00 3.384047e-02 8.492818e-02 
3.278000e+00 3.415190e-02 8.551647e-02 
3.279000e+00 3.446266e-02 8.610391e-02 
3.280000e+00 3.477275e-02 8.669049e-02 
3.281000e+00 3.508215e-02 8.727622e-02 
3.282000e+00 3.539089e-02 8.786108e-02 
3.283000e+00 3.569893e-02 8.844507e-02 
3.284000e+00 3.600630e-02 8.902818e-02 
3.285000e+00 3.631298e-02 8.961041e-02 
3.286000e+00 3.661897e-02 9.019175e-02 
3.287000e+00 3.692427e-02 9.077220e-02 
3.288000e+00 3.722888e-02 9.135175e-02 
3.289000e+00 3.753279e-02 9.193039e-02 
3.290000e+00 3.783600e-02 9.250812e-02 
3.291000e+00 3.813851e-02 9.308493e-02 
3.292000e+00 3.844032e-02 9.366082e-02 
3.293000e+00 3.874142e-02 9.423578e-02 
3.294000e+00 3.904181e-02 9.480981e-02 
3.295000e+00 3.934149e-02 9.538289e-02 
3.296000e+00 3.964045e-02 9.595504e-02 
3.297000e+00 3.993870e-02 9.652623e-02 
3.298000e+00 4.023624e-02 9.709646e-02 
3.299000e+00 4.053305e-02 9.766573e-02 
3.300000e+00 4.082914e-02 9.823404e-02 
3.301000e+00 4.112450e-02 9.880137e-02 
3.302000e+00 4.141914e-02 9.936772e-02 
3.303000e+00 4.171304e-02 9.993309e-02 
3.304000e+00 4.200621e-02 1.004975e-01 
3.305000e+00 4.229865e-02 1.010608e-01 
3.306000e+00 4.259035e-02 1.016232e-01 
3.307000e+00 4.288131e-02 1.021846e-01 
3.308000e+00 4.317153e-02 1.027450e-01 
3.309000e+00 4.346100e-02 1.033043e-01 
3.310000e+00 4.374973e-02 1.038626e-01 
3.311000e+00 4.403771e-02 1.044199e-01 
3.312000e+00 4.432493e-02 1.049762e-01 
3.313000e+00 4.461141e-02 1.055314e-01 
3.314000e+00 4.489713e-02 1.060856e-01 
3.315000e+00 4.518209e-02 1.066387e-01 
3.316000e+00 4.546629e-02 1.071908e-01 
3.317000e+00 4.574972e-02 1.077418e-01 
3.318000e+00 4.603240e-02 1.082917e-01 
3.319000e+00 4.631431e-02 1.088406e-01 
3.320000e+00 4.659544e-02 1.093884e-01 
3.321000e+00 4.687581e-02 1.099351e-01 
3.322000e+00 4.715540e-02 1.104807e-01 
3.323000e+00 4.743422e-02 1.110252e-01 
3.324000e+00 4.771226e-02 1.115687e-01 
3.325000e+00 4.798952e-02 1.121110e-01 
3.326000e+00 4.826600e-02 1.126522e-01 
3.327000e+00 4.854170e-02 1.131923e-01 
3.328000e+00 4.881661e-02 1.137313e-01 
3.329000e+00 4.909073e-02 1.142691e-01 
3.330000e+00 4.936406e-02 1.148059e-01 
3.331000e+00 4.963660e-02 1.153415e-01 
3.332000e+00 4.990835e-02 1.158759e-01 
3.333000e+00 5.017930e-02 1.164092e-01 
3.334000e+00 5.044945e-02 1.169414e-01 
3.335000e+00 5.071880e-02 1.174724e-01 
3.336000e+00 5.098735e-02 1.180022e-01 
3.337000e+00 5.125509e-02 1.185309e-01 
3.338000e+00 5.152203e-02 1.190584e-01 
3.339000e+00 5.178816e-02 1.195847e-01 
3.340000e+00 5.205348e-02 1.201098e-01 
3.341000e+00 5.231799e-02 1.206338e-01 
3.342000e+00 5.258168e-02 1.211565e-01 
3.343000e+00 5.284456e-02 1.216781e-01 
3.344000e+00 5.310662e-02 1.221985e-01 
3.345000e+00 5.336786e-02 1.227176e-01 
3.346000e+00 5.362828e-02 1.232356e-01 
3.347000e+00 5.388787e-02 1.237523e-01 
3.348000e+00 5.414664e-02 1.242678e-01 
3.349000e+00 5.440458e-02 1.247821e-01 
3.350000e+00 5.466169e-02 1.252951e-01 
3.351000e+00 5.491798e-02 1.258069e-01 
3.352000e+00 5.517343e-02 1.263175e-01 
3.353000e+00 5.542804e-02 1.268268e-01 
3.354000e+00 5.568182e-02 1.273349e-01 
3.355000e+00 5.593476e-02 1.278417e-01 
3.356000e+00 5.618686e-02 1.283472e-01 
3.357000e+00 5.643811e-02 1.288515e-01 
3.358000e+00 5.668853e-02 1.293545e-01 
3.359000e+00 5.693810e-02 1.298562e-01 
3.360000e+00 5.718682e-02 1.303567e-01 
3.361000e+00 5.743469e-02 1.308559e-01 
3.362000e+00 5.768172e-02 1.313537e-01 
3.363000e+00 5.792789e-02 1.318503e-01 
3.364000e+00 5.817321e-02 1.323456e-01 
3.365000e+00 5.841767e-02 1.328396e-01 
3.366000e+00 5.866127e-02 1.333322e-01 
3.367000e+00 5.890402e-02 1.338236e-01 
3.368000e+00 5.914590e-02 1.343136e-01 
3.369000e+00 5.938693e-02 1.348023e-01 
3.370000e+00 5.962709e-02 1.352897e-01 
3.371000e+00 5.986638e-02 1.357757e-01 
3.372000e+00 6.010481e-02 1.362604e-01 
3.373000e+00 6.034237e-02 1.367438e-01 
3.374000e+00 6.057906e-02 1.372258e-01 
3.375000e+00 6.081487e-02 1.377065e-01 
3.376000e+00 6.104982e-02 1.381858e-01 
3.377000e+00 6.128389e-02 1.386638e-01 
3.378000e+00 6.151708e-02 1.391403e-01 
3.379000e+00 6.174940e-02 1.396155e-01 
3.380000e+00 6.198084e-02 1.400894e-01 
3.381000e+00 6.221139e-02 1.405618e-01 
3.382000e+00 6.244107e-02 1.410329e-01 
3.383000e+00 6.266986e-02 1.415026e-01 
3.384000e+00 6.289776e-02 1.419709e-01 
3.385000e+00 6.312478e-02 1.424378e-01 
3.386000e+00 6.335091e-02 1.429033e-01 
3.387000e+00 6.357615e-02 1.433674e-01 
3.388000e+00 6.380050e-02 1.438301e-01 
3.389000e+00 6.402396e-02 1.442913e-01 
3.390000e+00 6.424653e-02 1.447512e-01 
3.391000e+00 6.446820e-02 1.452096e-01 
3.392000e+00 6.468897e-02 1.456666e-01 
3.393000e+00 6.490885e-02 1.461222e-01 
3.394000e+00 6.512783e-02 1.465763e-01 
3.395000e+00 6.534590e-02 1.470290e-01 
3.396000e+00 6.556308e-02 1.474802e-01 
3.397000e+00 6.577935e-02 1.479300e-01 
3.398000e+00 6.599472e-02 1.483783e-01 
3.399000e+00 6.620918e-02 1.488252e-01 
3.400000e+00 6.642274e-02 1.492706e-01 
3.401000e+00 6.663539e-02 1.497146e-01 
3.402000e+00 6.684713e-02 1.501571e-01 
3.403000e+00 6.705795e-02 1.505981e-01 
3.404000e+00 6.726787e-02 1.510376e-01 
3.405000e+00 6.747687e-02 1.514757e-01 
3.406000e+00 6.768496e-02 1.519122e-01 
3.407000e+00 6.789214e-02 1.523473e-01 
3.408000e+00 6.809840e-02 1.527809e-01 
3.409000e+00 6.830374e-02 1.532129e-01 
3.410000e+00 6.850816e-02 1.536435e-01 
3.411000e+00 6.871166e-02 1.540726e-01 
3.412000e+00 6.891424e-02 1.545001e-01 
3.413000e+00 6.911590e-02 1.549262e-01 
3.414000e+00 6.931664e-02 1.553507e-01 
3.415000e+00 6.951645e-02 1.557737e-01 
3.416000e+00 6.971534e-02 1.561951e-01 
3.417000e+00 6.991330e-02 1.566151e-01 
3.418000e+00 7.011033e-02 1.570335e-01 
3.419000e+00 7.030643e-02 1.574503e-01 
3.420000e+00 7.050161e-02 1.578656e-01 
3.421000e+00 7.069585e-02 1.582794e-01 
3.422000e+00 7.088916e-02 1.586916e-01 
3.423000e+00 7.108154e-02 1.591023e-01 
3.424000e+00 7.127299e-02 1.595114e-01 
3.425000e+00 7.146350e-02 1.599190e-01 
3.426000e+00 7.165307e-02 1.603249e-01 
3.427000e+00 7.184171e-02 1.607294e-01 
3.428000e+00 7.202941e-02 1.611322e-01 
3.429000e+00 7.221618e-02 1.615335e-01 
3.430000e+00 7.240200e-02 1.619331e-01 
3.431000e+00 7.258689e-02 1.623312e-01 
3.432000e+00 7.277083e-02 1.627277e-01 
3.433000e+00 7.295383e-02 1.631227e-01 
3.434000e+00 7.313589e-02 1.635160e-01 
3.435000e+00 7.331701e-02 1.639077e-01 
3.436000e+00 7.349718e-02 1.642978e-01 
3.437000e+00 7.367640e-02 1.646863e-01 
3.438000e+00 7.385468e-02 1.650732e-01 
3.439000e+00 7.403201e-02 1.654585e-01 
3.440000e+00 7.420840e-02 1.658422e-01 
3.441000e+00 7.438384e-02 1.662243e-01 
3.442000e+00 7.455832e-02 1.666047e-01 
3.443000e+00 7.473186e-02 1.669835e-01 
3.444000e+00 7.490445e-02 1.673607e-01 
3.445000e+00 7.507608e-02 1.677362e-01 
3.446000e+00 7.524676e-02 1.681101e-01 
3.447000e+00 7.541649e-02 1.684824e-01 
3.448000e+00 7.558527e-02 1.688530e-01 
3.449000e+00 7.575309e-02 1.692220e-01 
3.450000e+00 7.591996e-02 1.695893e-01 
3.451000e+00 7.608587e-02 1.699549e-01 
3.452000e+00 7.625083e-02 1.703189e-01 
3.453000e+00 7.641482e-02 1.706813e-01 
3.454000e+00 7.657786e-02 1.710420e-01 
3.455000e+00 7.673995e-02 1.714010e-01 
3.456000e+00 7.690107e-02 1.717583e-01 
3.457000e+00 7.706124e-02 1.721140e-01 
3.458000e+00 7.722044e-02 1.724680e-01 
3.459000e+00 7.737868e-02 1.728203e-01 
3.460000e+00 7.753597e-02 1.731709e-01 
3.461000e+00 7.769229e-02 1.735198e-01 
3.462000e+00 7.784765e-02 1.738671e-01 
3.463000e+00 7.800204e-02 1.742126e-01 
3.464000e+00 7.815548e-02 1.745565e-01 
3.465000e+00 7.830795e-02 1.748987e-01 
3.466000e+00 7.845945e-02 1.752391e-01 
3.467000e+00 7.860999e-02 1.755779e-01 
3.468000e+00 7.875957e-02 1.759149e-01 
3.469000e+00 7.890818e-02 1.762503e-01 
3.470000e+00 7.905582e-02 1.765839e-01 
3.471000e+00 7.920250e-02 1.769158e-01 
3.472000e+00 7.934821e-02 1.772460e-01 
3.473000e+00 7.949295e-02 1.775744e-01 
3.474000e+00 7.963673e-02 1.779012e-01 
3.475000e+00 7.977954e-02 1.782262e-01 
3.476000e+00 7.992138e-02 1.785494e-01 
3.477000e+00 8.006225e-02 1.788710e-01 
3.478000e+00 8.020215e-02 1.791908e-01 
3.479000e+00 8.034108e-02 1.795088e-01 
3.480000e+00 8.047904e-02 1.798252e-01 
3.481000e+00 8.061604e-02 1.801397e-01 
3.482000e+00 8.075206e-02 1.804526e-01 
3.483000e+00 8.088711e-02 1.807636e-01 
3.484000e+00 8.102119e-02 1.810729e-01 
3.485000e+00 8.115430e-02 1.813805e-01 
3.486000e+00 8.128643e-02 1.816863e-01 
3.487000e+00 8.141760e-02 1.819904e-01 
3.488000e+00 8.154779e-02 1.822926e-01 
3.489000e+00 8.167701e-02 1.825931e-01 
3.490000e+00 8.180526e-02 1.828919e-01 
3.491000e+00 8.193254e-02 1.831888e-01 
3.492000e+00 8.205884e-02 1.834840e-01 
3.493000e+00 8.218417e-02 1.837775e-01 
3.494000e+00 8.230853e-02 1.840691e-01 
3.495000e+00 8.243192e-02 1.843589e-01 
3.496000e+00 8.255433e-02 1.846470e-01 
3.497000e+00 8.267576e-02 1.849333e-01 
3.498000e+00 8.279623e-02 1.852178e-01 
3.499000e+00 8.291572e-02 1.855005e-01 
3.500000e+00 8.303423e-02 1.857814e-01 
3.501000e+00 8.315177e-02 1.860605e-01 
3.502000e+00 8.326834e-02 1.863378e-01 
3.503000e+00 8.338394e-02 1.866133e-01 
3.504000e+00 8.349855e-02 1.868870e-01 
3.505000e+00 8.361220e-02 1.871589e-01 
3.506000e+00 8.372487e-02 1.874290e-01 
3.507000e+00 8.383657e-02 1.876973e-01 
3.508000e+00 8.394729e-02 1.879637e-01 
3.509000e+00 8.405704e-02 1.882284e-01 
3.510000e+00 8.416581e-02 1.884912e-01 
3.511000e+00 8.427361e-02 1.887522e-01 
3.512000e+00 8.438044e-02 1.890114e-01 
3.513000e+00 8.448629e-02 1.892688e-01 
3.514000e+00 8.459117e-02 1.895243e-01 
3.515000e+00 8.469507e-02 1.897780e-01 
3.516000e+00 8.479800e-02 1.900299e-01 
3.517000e+00 8.489996e-02 1.902799e-01 
3.518000e+00 8.500094e-02 1.905282e-01 
3.519000e+00 8.510095e-02 1.907745e-01 
3.520000e+00 8.519998e-02 1.910191e-01 
3.521000e+00 8.529805e-02 1.912618e-01 
3.522000e+00 8.539513e-02 1.915026e-01 
3.523000e+00 8.549125e-02 1.917416e-01 
3.524000e+00 8.558639e-02 1.919788e-01 
3.525000e+00 8.568056e-02 1.922141e-01 
3.526000e+00 8.577376e-02 1.924476e-01 
3.527000e+00 8.586599e-02 1.926792e-01 
3.528000e+00 8.595724e-02 1.929090e-01 
3.529000e+00 8.604752e-02 1.931369e-01 
3.530000e+00 8.613683e-02 1.933629e-01 
3.531000e+00 8.622517e-02 1.935871e-01 
3.532000e+00 8.631254e-02 1.938094e-01 
3.533000e+00 8.639894e-02 1.940299e-01 
3.534000e+00 8.648437e-02 1.942485e-01 
3.535000e+00 8.656882e-02 1.944653e-01 
3.536000e+00 8.665231e-02 1.946801e-01 
3.537000e+00 8.673483e-02 1.948931e-01 
3.538000e+00 8.681637e-02 1.951042e-01 
3.539000e+00 8.689695e-02 1.953135e-01 
3.540000e+00 8.697656e-02 1.955209e-01 
3.541000e+00 8.705521e-02 1.957264e-01 
3.542000e+00 8.713288e-02 1.959300e-01 
3.543000e+00 8.720959e-02 1.961318e-01 
3.544000e+00 8.728533e-02 1.963316e-01 
3.545000e+00 8.736010e-02 1.965296e-01 
3.546000e+00 8.743391e-02 1.967257e-01 
3.547000e+00 8.750675e-02 1.969199e-01 
3.548000e+00 8.757862e-02 1.971123e-01 
3.549000e+00 8.764954e-02 1.973027e-01 
3.550000e+00 8.771948e-02 1.974913e-01 
3.551000e+00 8.778846e-02 1.976779e-01 
3.552000e+00 8.785648e-02 1.978627e-01 
3.553000e+00 8.792354e-02 1.980456e-01 
3.554000e+00 8.798963e-02 1.982266e-01 
3.555000e+00 8.805476e-02 1.984057e-01 
3.556000e+00 8.811893e-02 1.985829e-01 
3.557000e+00 8.818214e-02 1.987582e-01 
3.558000e+00 8.824439e-02 1.989316e-01 
3.559000e+00 8.830568e-02 1.991031e-01 
3.560000e+00 8.836600e-02 1.992727e-01 
3.561000e+00 8.842537e-02 1.994403e-01 
3.562000e+00 8.848379e-02 1.996061e-01 
3.563000e+00 8.854124e-02 1.997700e-01 
3.564000e+00 8.859774e-02 1.999320e-01 
3.565000e+00 8.865328e-02 2.000921e-01 
3.566000e+00 8.870786e-02 2.002502e-01 
3.567000e+00 8.876149e-02 2.004065e-01 
3.568000e+00 8.881417e-02 2.005608e-01 
3.569000e+00 8.886589e-02 2.007132e-01 
3.570000e+00 8.891666e-02 2.008637e-01 
3.571000e+00 8.896647e-02 2.010123e-01 
3.572000e+00 8.901533e-02 2.011590e-01 
3.573000e+00 8.906325e-02 2.013038e-01 
3.574000e+00 8.911021e-02 2.014467e-01 
3.575000e+00 8.915622e-02 2.015876e-01 
3.576000e+00 8.920128e-02 2.017266e-01 
3.577000e+00 8.924540e-02 2.018637e-01 
3.578000e+00 8.928857e-02 2.019989e-01 
3.579000e+00 8.933079e-02 2.021322e-01 
3.580000e+00 8.937206e-02 2.022635e-01 
3.581000e+00 8.941239e-02 2.023929e-01 
3.582000e+00 8.945178e-02 2.025204e-01 
3.583000e+00 8.949022e-02 2.026460e-01 
3.584000e+00 8.952771e-02 2.027696e-01 
3.585000e+00 8.956427e-02 2.028914e-01 
3.586000e+00 8.959989e-02 2.030112e-01 
3.587000e+00 8.963456e-02 2.031290e-01 
3.588000e+00 8.966829e-02 2.032450e-01 
3.589000e+00 8.970109e-02 2.033590e-01 
3.590000e+00 8.973295e-02 2.034711e-01 
3.591000e+00 8.976387e-02 2.035812e-01 
3.592000e+00 8.979385e-02 2.036895e-01 
3.593000e+00 8.982290e-02 2.037958e-01 
3.594000e+00 8.985102e-02 2.039001e-01 
3.595000e+00 8.987820e-02 2.040026e-01 
3.596000e+00 8.990445e-02 2.041031e-01 
3.597000e+00 8.992977e-02 2.042017e-01 
3.598000e+00 8.995416e-02 2.042983e-01 
3.599000e+00 8.997762e-02 2.043930e-01 
3.600000e+00 9.000015e-02 2.044858e-01 
3.601000e+00 9.002175e-02 2.045767e-01 
3.602000e+00 9.004242e-02 2.046656e-01 
3.603000e+00 9.006217e-02 2.047526e-01 
3.604000e+00 9.008099e-02 2.048376e-01 
3.605000e+00 9.009889e-02 2.049207e-01 
3.606000e+00 9.011587e-02 2.050019e-01 
3.607000e+00 9.013193e-02 2.050812e-01 
3.608000e+00 9.014706e-02 2.051585e-01 
3.609000e+00 9.016128e-02 2.052339e-01 
3.610000e+00 9.017458e-02 2.053073e-01 
3.611000e+00 9.018696e-02 2.053788e-01 
3.612000e+00 9.019842e-02 2.054484e-01 
3.613000e+00 9.020897e-02 2.055160e-01 
3.614000e+00 9.021860e-02 2.055817e-01 
3.615000e+00 9.022732e-02 2.056455e-01 
3.616000e+00 9.023513e-02 2.057073e-01 
3.617000e+00 9.024202e-02 2.057672e-01 
3.618000e+00 9.024801e-02 2.058252e-01 
3.619000e+00 9.025309e-02 2.058812e-01 
3.620000e+00 9.025726e-02 2.059353e-01 
3.621000e+00 9.026052e-02 2.059875e-01 
3.622000e+00 9.026288e-02 2.060377e-01 
3.623000e+00 9.026434e-02 2.060860e-01 
3.624000e+00 9.026489e-02 2.061323e-01 
3.625000e+00 9.026454e-02 2.061767e-01 
3.626000e+00 9.026329e-02 2.062192e-01 
3.627000e+00 9.026114e-02 2.062598e-01 
3.628000e+00 9.025809e-02 2.062984e-01 
3.629000e+00 9.025415e-02 2.063351e-01 
3.630000e+00 9.024931e-02 2.063698e-01 
3.631000e+00 9.024357e-02 2.064026e-01 
3.632000e+00 9.023695e-02 2.064335e-01 
3.633000e+00 9.022943e-02 2.064624e-01 
3.634000e+00 9.022102e-02 2.064895e-01 
3.635000e+00 9.021172e-02 2.065145e-01 
3.636000e+00 9.020153e-02 2.065377e-01 
3.637000e+00 9.019046e-02 2.065589e-01 
3.638000e+00 9.017850e-02 2.065782e-01 
3.639000e+00 9.016565e-02 2.065956e-01 
3.640000e+00 9.015193e-02 2.066110e-01 
3.641000e+00 9.013732e-02 2.066245e-01 
3.642000e+00 9.012183e-02 2.066360e-01 
3.643000e+00 9.010546e-02 2.066457e-01 
3.644000e+00 9.008822e-02 2.066534e-01 
3.645000e+00 9.007010e-02 2.066592e-01 
3.646000e+00 9.005110e-02 2.066630e-01 
3.647000e+00 9.003123e-02 2.066650e-01 
3.648000e+00 9.001049e-02 2.066650e-01 
3.649000e+00 8.998888e-02 2.066631e-01 
3.650000e+00 8.996640e-02 2.066592e-01 
3.651000e+00 8.994305e-02 2.066534e-01 
3.652000e+00 8.991883e-02 2.066458e-01 
3.653000e+00 8.989375e-02 2.066361e-01 
3.654000e+00 8.986781e-02 2.066246e-01 
3.655000e+00 8.984100e-02 2.066112e-01 
3.656000e+00 8.981334e-02 2.065958e-01 
3.657000e+00 8.978481e-02 2.065785e-01 
3.658000e+00 8.975543e-02 2.065593e-01 
3.659000e+00 8.972519e-02 2.065381e-01 
3.660000e+00 8.969410e-02 2.065151e-01 
3.661000e+00 8.966215e-02 2.064901e-01 
3.662000e+00 8.962935e-02 2.064633e-01 
3.663000e+00 8.959570e-02 2.064345e-01 
3.664000e+00 8.956120e-02 2.064038e-01 
3.665000e+00 8.952586e-02 2.063711e-01 
3.666000e+00 8.948967e-02 2.063366e-01 
3.667000e+00 8.945263e-02 2.063002e-01 
3.668000e+00 8.941475e-02 2.062618e-01 
3.669000e+00 8.937603e-02 2.062216e-01 
3.670000e+00 8.933648e-02 2.061794e-01 
3.671000e+00 8.929608e-02 2.061353e-01 
3.672000e+00 8.925485e-02 2.060894e-01 
3.673000e+00 8.921278e-02 2.060415e-01 
3.674000e+00 8.916988e-02 2.059917e-01 
3.675000e+00 8.912615e-02 2.059400e-01 
3.676000e+00 8.908158e-02 2.058865e-01 
3.677000e+00 8.903619e-02 2.058310e-01 
3.678000e+00 8.898998e-02 2.057736e-01 
3.679000e+00 8.894293e-02 2.057143e-01 
3.680000e+00 8.889507e-02 2.056532e-01 
3.681000e+00 8.884638e-02 2.055901e-01 
3.682000e+00 8.879687e-02 2.055252e-01 
3.683000e+00 8.874655e-02 2.054583e-01 
3.684000e+00 8.869540e-02 2.053896e-01 
3.685000e+00 8.864345e-02 2.053190e-01 
3.686000e+00 8.859067e-02 2.052464e-01 
3.687000e+00 8.853709e-02 2.051720e-01 
3.688000e+00 8.848270e-02 2.050958e-01 
3.689000e+00 8.842749e-02 2.050176e-01 
3.690000e+00 8.837148e-02 2.049376e-01 
3.691000e+00 8.831467e-02 2.048556e-01 
3.692000e+00 8.825705e-02 2.047718e-01 
3.693000e+00 8.819863e-02 2.046861e-01 
3.694000e+00 8.813941e-02 2.045986e-01 
3.695000e+00 8.807940e-02 2.045091e-01 
3.696000e+00 8.801858e-02 2.044178e-01 
3.697000e+00 8.795697e-02 2.043247e-01 
3.698000e+00 8.789457e-02 2.042296e-01 
3.699000e+00 8.783138e-02 2.041327e-01 
3.700000e+00 8.776740e-02 2.040339e-01 
3.701000e+00 8.770263e-02 2.039333e-01 
3.702000e+00 8.763707e-02 2.038308e-01 
3.703000e+00 8.757073e-02 2.037264e-01 
3.704000e+00 8.750361e-02 2.036202e-01 
3.705000e+00 8.743571e-02 2.035121e-01 
3.706000e+00 8.736703e-02 2.034022e-01 
3.707000e+00 8.729757e-02 2.032904e-01 
3.708000e+00 8.722734e-02 2.031767e-01 
3.709000e+00 8.715634e-02 2.030612e-01 
3.710000e+00 8.708456e-02 2.029439e-01 
3.711000e+00 8.701201e-02 2.028247e-01 
3.712000e+00 8.693870e-02 2.027037e-01 
3.713000e+00 8.686462e-02 2.025808e-01 
3.714000e+00 8.678978e-02 2.024561e-01 
3.715000e+00 8.671417e-02 2.023295e-01 
3.716000e+00 8.663781e-02 2.022011e-01 
3.717000e+00 8.656069e-02 2.020709e-01 
3.718000e+00 8.648281e-02 2.019388e-01 
3.719000e+00 8.640417e-02 2.018049e-01 
3.720000e+00 8.632479e-02 2.016692e-01 
3.721000e+00 8.624465e-02 2.015317e-01 
3.722000e+00 8.616376e-02 2.013923e-01 
3.723000e+00 8.608213e-02 2.012511e-01 
3.724000e+00 8.599975e-02 2.011081e-01 
3.725000e+00 8.591663e-02 2.009632e-01 
3.726000e+00 8.583277e-02 2.008166e-01 
3.727000e+00 8.574817e-02 2.006681e-01 
3.728000e+00 8.566283e-02 2.005178e-01 
3.729000e+00 8.557676e-02 2.003658e-01 
3.730000e+00 8.548995e-02 2.002119e-01 
3.731000e+00 8.540241e-02 2.000561e-01 
3.732000e+00 8.531415e-02 1.998986e-01 
3.733000e+00 8.522515e-02 1.997393e-01 
3.734000e+00 8.513543e-02 1.995782e-01 
3.735000e+00 8.504499e-02 1.994153e-01 
3.736000e+00 8.495382e-02 1.992506e-01 
3.737000e+00 8.486194e-02 1.990841e-01 
3.738000e+00 8.476934e-02 1.989159e-01 
3.739000e+00 8.467602e-02 1.987458e-01 
3.740000e+00 8.458199e-02 1.985739e-01 
3.741000e+00 8.448725e-02 1.984003e-01 
3.742000e+00 8.439180e-02 1.982249e-01 
3.743000e+00 8.429564e-02 1.980477e-01 
3.744000e+00 8.419877e-02 1.978687e-01 
3.745000e+00 8.410121e-02 1.976880e-01 
3.746000e+00 8.400294e-02 1.975055e-01 
3.747000e+00 8.390397e-02 1.973212e-01 
3.748000e+00 8.380431e-02 1.971352e-01 
3.749000e+00 8.370395e-02 1.969473e-01 
3.750000e+00 8.360289e-02 1.967578e-01 
3.751000e+00 8.350115e-02 1.965665e-01 
3.752000e+00 8.339872e-02 1.963734e-01 
3.753000e+00 8.329560e-02 1.961786e-01 
3.754000e+00 8.319179e-02 1.959820e-01 
3.755000e+00 8.308731e-02 1.957836e-01 
3.756000e+00 8.298214e-02 1.955836e-01 
3.757000e+00 8.287629e-02 1.953818e-01 
3.758000e+00 8.276977e-02 1.951782e-01 
3.759000e+00 8.266257e-02 1.949729e-01 
3.760000e+00 8.255471e-02 1.947659e-01 
3.761000e+00 8.244617e-02 1.945572e-01 
3.762000e+00 8.233696e-02 1.943467e-01 
3.763000e+00 8.222709e-02 1.941345e-01 
3.764000e+00 8.211655e-02 1.939205e-01 
3.765000e+00 8.200535e-02 1.937049e-01 
3.766000e+00 8.189350e-02 1.934875e-01 
3.767000e+00 8.178098e-02 1.932685e-01 
3.768000e+00 8.166781e-02 1.930477e-01 
3.769000e+00 8.155399e-02 1.928252e-01 
3.770000e+00 8.143952e-02 1.926010e-01 
3.771000e+00 8.132439e-02 1.923751e-01 
3.772000e+00 8.120863e-02 1.921475e-01 
3.773000e+00 8.109221e-02 1.919182e-01 
3.774000e+00 8.097516e-02 1.916872e-01 
3.775000e+00 8.085746e-02 1.914545e-01 
3.776000e+00 8.073913e-02 1.912201e-01 
3.777000e+00 8.062016e-02 1.909841e-01 
3.778000e+00 8.050056e-02 1.907463e-01 
3.779000e+00 8.038033e-02 1.905069e-01 
3.780000e+00 8.025946e-02 1.902658e-01 
3.781000e+00 8.013798e-02 1.900231e-01 
3.782000e+00 8.001586e-02 1.897786e-01 
3.783000e+00 7.989313e-02 1.895325e-01 
3.784000e+00 7.976977e-02 1.892848e-01 
3.785000e+00 7.964579e-02 1.890354e-01 
3.786000e+00 7.952120e-02 1.887843e-01 
3.787000e+00 7.939600e-02 1.885316e-01 
3.788000e+00 7.927018e-02 1.882772e-01 
3.789000e+00 7.914376e-02 1.880212e-01 
3.790000e+00 7.901673e-02 1.877635e-01 
3.791000e+00 7.888909e-02 1.875042e-01 
3.792000e+00 7.876085e-02 1.872432e-01 
3.793000e+00 7.863201e-02 1.869807e-01 
3.794000e+00 7.850258e-02 1.867164e-01 
3.795000e+00 7.837254e-02 1.864506e-01 
3.796000e+00 7.824192e-02 1.861832e-01 
3.797000e+00 7.811070e-02 1.859141e-01 
3.798000e+00 7.797889e-02 1.856434e-01 
3.799000e+00 7.784650e-02 1.853711e-01 
3.800000e+00 7.771352e-02 1.850971e-01 
3.801000e+00 7.757996e-02 1.848216e-01 
3.802000e+00 7.744582e-02 1.845445e-01 
3.803000e+00 7.731111e-02 1.842657e-01 
3.804000e+00 7.717581e-02 1.839854e-01 
3.805000e+00 7.703995e-02 1.837035e-01 
3.806000e+00 7.690351e-02 1.834200e-01 
3.807000e+00 7.676650e-02 1.831349e-01 
3.808000e+00 7.662893e-02 1.828482e-01 
3.809000e+00 7.649080e-02 1.825599e-01 
3.810000e+00 7.635210e-02 1.822701e-01 
3.811000e+00 7.621284e-02 1.819787e-01 
3.812000e+00 7.607303e-02 1.816857e-01 
3.813000e+00 7.593266e-02 1.813911e-01 
3.814000e+00 7.579174e-02 1.810950e-01 
3.815000e+00 7.565027e-02 1.807974e-01 
3.816000e+00 7.550825e-02 1.804982e-01 
3.817000e+00 7.536568e-02 1.801974e-01 
3.818000e+00 7.522258e-02 1.798951e-01 
3.819000e+00 7.507893e-02 1.795912e-01 
3.820000e+00 7.493474e-02 1.792858e-01 
3.821000e+00 7.479002e-02 1.789789e-01 
3.822000e+00 7.464476e-02 1.786704e-01 
3.823000e+00 7.449897e-02 1.783604e-01 
3.824000e+00 7.435265e-02 1.780489e-01 
3.825000e+00 7.420581e-02 1.777359e-01 
3.826000e+00 7.405844e-02 1.774213e-01 
3.827000e+00 7.391054e-02 1.771052e-01 
3.828000e+00 7.376213e-02 1.767877e-01 
3.829000e+00 7.361320e-02 1.764686e-01 
3.830000e+00 7.346376e-02 1.761480e-01 
3.831000e+00 7.331380e-02 1.758259e-01 
3.832000e+00 7.316333e-02 1.755023e-01 
3.833000e+00 7.301235e-02 1.751772e-01 
3.834000e+00 7.286087e-02 1.748507e-01 
3.835000e+00 7.270888e-02 1.745226e-01 
3.836000e+00 7.255639e-02 1.741931e-01 
3.837000e+00 7.240341e-02 1.738621e-01 
3.838000e+00 7.224992e-02 1.735297e-01 
3.839000e+00 7.209595e-02 1.731957e-01 
3.840000e+00 7.194148e-02 1.728603e-01 
3.841000e+00 7.178652e-02 1.725235e-01 
3.842000e+00 7.163107e-02 1.721852e-01 
3.843000e+00 7.147514e-02 1.718454e-01 
3.844000e+00 7.131873e-02 1.715042e-01 
3.845000e+00 7.116184e-02 1.711616e-01 
3.846000e+00 7.100447e-02 1.708175e-01 
3.847000e+00 7.084662e-02 1.704720e-01 
3.848000e+00 7.068830e-02 1.701250e-01 
3.849000e+00 7.052951e-02 1.697766e-01 
3.850000e+00 7.037026e-02 1.694268e-01 
3.851000e+00 7.021053e-02 1.690756e-01 
3.852000e+00 7.005035e-02 1.687230e-01 
3.853000e+00 6.988970e-02 1.683689e-01 
3.854000e+00 6.972860e-02 1.680135e-01 
3.855000e+00 6.956703e-02 1.676566e-01 
3.856000e+00 6.940502e-02 1.672984e-01 
3.857000e+00 6.924255e-02 1.669387e-01 
3.858000e+00 6.907964e-02 1.665777e-01 
3.859000e+00 6.891627e-02 1.662153e-01 
3.860000e+00 6.875247e-02 1.658515e-01 
3.861000e+00 6.858822e-02 1.654863e-01 
3.862000e+00 6.842353e-02 1.651197e-01 
3.863000e+00 6.825840e-02 1.647518e-01 
3.864000e+00 6.809284e-02 1.643825e-01 
3.865000e+00 6.792685e-02 1.640119e-01 
3.866000e+00 6.776043e-02 1.636399e-01 
3.867000e+00 6.759358e-02 1.632665e-01 
3.868000e+00 6.742630e-02 1.628918e-01 
3.869000e+00 6.725861e-02 1.625158e-01 
3.870000e+00 6.709049e-02 1.621384e-01 
3.871000e+00 6.692195e-02 1.617597e-01 
3.872000e+00 6.675300e-02 1.613797e-01 
3.873000e+00 6.658364e-02 1.609983e-01 
3.874000e+00 6.641386e-02 1.606156e-01 
3.875000e+00 6.624368e-02 1.602316e-01 
3.876000e+00 6.607309e-02 1.598463e-01 
3.877000e+00 6.590209e-02 1.594597e-01 
3.878000e+00 6.573070e-02 1.590718e-01 
3.879000e+00 6.555891e-02 1.586825e-01 
3.880000e+00 6.538672e-02 1.582920e-01 
3.881000e+00 6.521413e-02 1.579002e-01 
3.882000e+00 6.504116e-02 1.575071e-01 
3.883000e+00 6.486779e-02 1.571128e-01 
3.884000e+00 6.469404e-02 1.567171e-01 
3.885000e+00 6.451991e-02 1.563202e-01 
3.886000e+00 6.434539e-02 1.559220e-01 
3.887000e+00 6.417049e-02 1.555226e-01 
3.888000e+00 6.399522e-02 1.551218e-01 
3.889000e+00 6.381957e-02 1.547199e-01 
3.890000e+00 6.364355e-02 1.543167e-01 
3.891000e+00 6.346716e-02 1.539122e-01 
3.892000e+00 6.329040e-02 1.535065e-01 
3.893000e+00 6.311327e-02 1.530996e-01 
3.894000e+00 6.293579e-02 1.526914e-01 
3.895000e+00 6.275794e-02 1.522820e-01 
3.896000e+00 6.257973e-02 1.518714e-01 
3.897000e+00 6.240117e-02 1.514596e-01 
3.898000e+00 6.222226e-02 1.510466e-01 
3.899000e+00 6.204300e-02 1.506323e-01 
3.900000e+00 6.186338e-02 1.502169e-01 
3.901000e+00 6.168342e-02 1.498002e-01 
3.902000e+00 6.150312e-02 1.493824e-01 
3.903000e+00 6.132248e-02 1.489634e-01 
3.904000e+00 6.114150e-02 1.485432e-01 
3.905000e+00 6.096018e-02 1.481218e-01 
3.906000e+00 6.077853e-02 1.476992e-01 
3.907000e+00 6.059654e-02 1.472755e-01 
3.908000e+00 6.041423e-02 1.468506e-01 
3.909000e+00 6.023159e-02 1.464245e-01 
3.910000e+00 6.004863e-02 1.459973e-01 
3.911000e+00 5.986534e-02 1.455689e-01 
3.912000e+00 5.968173e-02 1.451394e-01 
3.913000e+00 5.949781e-02 1.447088e-01 
3.914000e+00 5.931357e-02 1.442770e-01 
3.915000e+00 5.912902e-02 1.438440e-01 
3.916000e+00 5.894416e-02 1.434100e-01 
3.917000e+00 5.875900e-02 1.429748e-01 
3.918000e+00 5.857352e-02 1.425385e-01 
3.919000e+00 5.838775e-02 1.421011e-01 
3.920000e+00 5.820167e-02 1.416626e-01 
3.921000e+00 5.801530e-02 1.412230e-01 
3.922000e+00 5.782863e-02 1.407823e-01 
3.923000e+00 5.764167e-02 1.403405e-01 
3.924000e+00 5.745441e-02 1.398976e-01 
3.925000e+00 5.726687e-02 1.394536e-01 
3.926000e+00 5.707904e-02 1.390086e-01 
3.927000e+00 5.689093e-02 1.385624e-01 
3.928000e+00 5.670254e-02 1.381153e-01 
3.929000e+00 5.651386e-02 1.376670e-01 
3.930000e+00 5.632491e-02 1.372177e-01 
3.931000e+00 5.613569e-02 1.367673e-01 
3.932000e+00 5.594619e-02 1.363159e-01 
3.933000e+00 5.575643e-02 1.358634e-01 
3.934000e+00 5.556640e-02 1.354099e-01 
3.935000e+00 5.537610e-02 1.349554e-01 
3.936000e+00 5.518554e-02 1.344998e-01 
3.937000e+00 5.499472e-02 1.340432e-01 
3.938000e+00 5.480364e-02 1.335856e-01 
3.939000e+00 5.461231e-02 1.331270e-01 
3.940000e+00 5.442073e-02 1.326674e-01 
3.941000e+00 5.422889e-02 1.322068e-01 
3.942000e+00 5.403681e-02 1.317451e-01 
3.943000e+00 5.384448e-02 1.312825e-01 
3.944000e+00 5.365190e-02 1.308189e-01 
3.945000e+00 5.345909e-02 1.303543e-01 
3.946000e+00 5.326603e-02 1.298887e-01 
3.947000e+00 5.307274e-02 1.294222e-01 
3.948000e+00 5.287922e-02 1.289547e-01 
3.949000e+00 5.268546e-02 1.284862e-01 
3.950000e+00 5.249148e-02 1.280167e-01 
3.951000e+00 5.229726e-02 1.275464e-01 
3.952000e+00 5.210283e-02 1.270750e-01 
3.953000e+00 5.190817e-02 1.266027e-01 
3.954000e+00 5.171329e-02 1.261295e-01 
3.955000e+00 5.151819e-02 1.256554e-01 
3.956000e+00 5.132288e-02 1.251803e-01 
3.957000e+00 5.112735e-02 1.247043e-01 
3.958000e+00 5.093161e-02 1.242274e-01 
3.959000e+00 5.073567e-02 1.237495e-01 
3.960000e+00 5.053951e-02 1.232708e-01 
3.961000e+00 5.034316e-02 1.227911e-01 
3.962000e+00 5.014660e-02 1.223106e-01 
3.963000e+00 4.994985e-02 1.218292e-01 
3.964000e+00 4.975289e-02 1.213469e-01 
3.965000e+00 4.955575e-02 1.208637e-01 
3.966000e+00 4.935841e-02 1.203796e-01 
3.967000e+00 4.916088e-02 1.198947e-01 
3.968000e+00 4.896316e-02 1.194088e-01 
3.969000e+00 4.876525e-02 1.189222e-01 
3.970000e+00 4.856717e-02 1.184347e-01 
3.971000e+00 4.836890e-02 1.179463e-01 
3.972000e+00 4.817046e-02 1.174571e-01 
3.973000e+00 4.797184e-02 1.169670e-01 
3.974000e+00 4.777304e-02 1.164761e-01 
3.975000e+00 4.757407e-02 1.159844e-01 
3.976000e+00 4.737494e-02 1.154918e-01 
3.977000e+00 4.717563e-02 1.149985e-01 
3.978000e+00 4.697617e-02 1.145043e-01 
3.979000e+00 4.677654e-02 1.140093e-01 
3.980000e+00 4.657674e-02 1.135135e-01 
3.981000e+00 4.637680e-02 1.130169e-01 
3.982000e+00 4.617669e-02 1.125196e-01 
3.983000e+00 4.597643e-02 1.120214e-01 
3.984000e+00 4.577603e-02 1.115225e-01 
3.985000e+00 4.557547e-02 1.110227e-01 
3.986000e+00 4.537476e-02 1.105222e-01 
3.987000e+00 4.517391e-02 1.100210e-01 
3.988000e+00 4.497292e-02 1.095190e-01 
3.989000e+00 4.477179e-02 1.090162e-01 
3.990000e+00 4.457052e-02 1.085127e-01 
3.991000e+00 4.436912e-02 1.080084e-01 
3.992000e+00 4.416758e-02 1.075034e-01 
3.993000e+00 4.396591e-02 1.069977e-01 
3.994000e+00 4.376412e-02 1.064912e-01 
3.995000e+00 4.356219e-02 1.059840e-01 
3.996000e+00 4.336015e-02 1.054761e-01 
3.997000e+00 4.315798e-02 1.049675e-01 
3.998000e+00 4.295569e-02 1.044581e-01 
3.999000e+00 4.275328e-02 1.039481e-01 
4.000000e+00 4.255076e-02 1.034374e-01 
4.001000e+00 4.234812e-02 1.029259e-01 
4.002000e+00 4.214537e-02 1.024138e-01 
4.003000e+00 4.194252e-02 1.019011e-01 
4.004000e+00 4.173956e-02 1.013876e-01 
4.005000e+00 4.153649e-02 1.008735e-01 
4.006000e+00 4.133332e-02 1.003587e-01 
4.007000e+00 4.113005e-02 9.984321e-02 
4.008000e+00 4.092669e-02 9.932710e-02 
4.009000e+00 4.072322e-02 9.881035e-02 
4.010000e+00 4.051967e-02 9.829295e-02 
4.011000e+00 4.031602e-02 9.777491e-02 
4.012000e+00 4.011228e-02 9.725624e-02 
4.013000e+00 3.990846e-02 9.673695e-02 
4.014000e+00 3.970455e-02 9.621703e-02 
4.015000e+00 3.950056e-02 9.569650e-02 
4.016000e+00 3.929649e-02 9.517536e-02 
4.017000e+00 3.909234e-02 9.465361e-02 
4.018000e+00 3.888811e-02 9.413126e-02 
4.019000e+00 3.868381e-02 9.360832e-02 
4.020000e+00 3.847944e-02 9.308479e-02 
4.021000e+00 3.827500e-02 9.256068e-02 
4.022000e+00 3.807049e-02 9.203599e-02 
4.023000e+00 3.786591e-02 9.151072e-02 
4.024000e+00 3.766127e-02 9.098489e-02 
4.025000e+00 3.745657e-02 9.045850e-02 
4.026000e+00 3.725181e-02 8.993155e-02 
4.027000e+00 3.704699e-02 8.940405e-02 
4.028000e+00 3.684212e-02 8.887600e-02 
4.029000e+00 3.663720e-02 8.834742e-02 
4.030000e+00 3.643222e-02 8.781830e-02 
4.031000e+00 3.622720e-02 8.728865e-02 
4.032000e+00 3.602213e-02 8.675847e-02 
4.033000e+00 3.581701e-02 8.622778e-02 
4.034000e+00 3.561185e-02 8.569658e-02 
4.035000e+00 3.540665e-02 8.516487e-02 
4.036000e+00 3.520142e-02 8.463265e-02 
4.037000e+00 3.499614e-02 8.409994e-02 
4.038000e+00 3.479084e-02 8.356674e-02 
4.039000e+00 3.458550e-02 8.303305e-02 
4.040000e+00 3.438013e-02 8.249889e-02 
4.041000e+00 3.417473e-02 8.196424e-02 
4.042000e+00 3.396931e-02 8.142913e-02 
4.043000e+00 3.376386e-02 8.089356e-02 
4.044000e+00 3.355839e-02 8.035752e-02 
4.045000e+00 3.335290e-02 7.982104e-02 
4.046000e+00 3.314740e-02 7.928410e-02 
4.047000e+00 3.294187e-02 7.874673e-02 
4.048000e+00 3.273634e-02 7.820892e-02 
4.049000e+00 3.253079e-02 7.767067e-02 
4.050000e+00 3.232523e-02 7.713200e-02 
4.051000e+00 3.211967e-02 7.659291e-02 
4.052000e+00 3.191409e-02 7.605341e-02 
4.053000e+00 3.170852e-02 7.551349e-02 
4.054000e+00 3.150294e-02 7.497318e-02 
4.055000e+00 3.129737e-02 7.443246e-02 
4.056000e+00 3.109179e-02 7.389135e-02 
4.057000e+00 3.088622e-02 7.334985e-02 
4.058000e+00 3.068066e-02 7.280797e-02 
4.059000e+00 3.047510e-02 7.226572e-02 
4.060000e+00 3.026956e-02 7.172309e-02 
4.061000e+00 3.006402e-02 7.118010e-02 
4.062000e+00 2.985850e-02 7.063675e-02 
4.063000e+00 2.965300e-02 7.009304e-02 
4.064000e+00 2.944751e-02 6.954898e-02 
4.065000e+00 2.924205e-02 6.900458e-02 
4.066000e+00 2.903660e-02 6.845984e-02 
4.067000e+00 2.883118e-02 6.791477e-02 
4.068000e+00 2.862579e-02 6.736937e-02 
4.069000e+00 2.842042e-02 6.682365e-02 
4.070000e+00 2.821508e-02 6.627761e-02 
4.071000e+00 2.800977e-02 6.573126e-02 
4.072000e+00 2.780450e-02 6.518461e-02 
4.073000e+00 2.759926e-02 6.463765e-02 
4.074000e+00 2.739406e-02 6.409040e-02 
4.075000e+00 2.718890e-02 6.354286e-02 
4.076000e+00 2.698378e-02 6.299503e-02 
4.077000e+00 2.677870e-02 6.244693e-02 
4.078000e+00 2.657367e-02 6.189856e-02 
4.079000e+00 2.636868e-02 6.134991e-02 
4.080000e+00 2.616374e-02 6.080101e-02 
4.081000e+00 2.595885e-02 6.025184e-02 
4.082000e+00 2.575402e-02 5.970243e-02 
4.083000e+00 2.554923e-02 5.915277e-02 
4.084000e+00 2.534451e-02 5.860287e-02 
4.085000e+00 2.513984e-02 5.805273e-02 
4.086000e+00 2.493523e-02 5.750237e-02 
4.087000e+00 2.473068e-02 5.695178e-02 
4.088000e+00 2.452619e-02 5.640097e-02 
4.089000e+00 2.432177e-02 5.584995e-02 
4.090000e+00 2.411742e-02 5.529872e-02 
4.091000e+00 2.391314e-02 5.474729e-02 
4.092000e+00 2.370892e-02 5.419566e-02 
4.093000e+00 2.350478e-02 5.364384e-02 
4.094000e+00 2.330071e-02 5.309183e-02 
4.095000e+00 2.309672e-02 5.253964e-02 
4.096000e+00 2.289280e-02 5.198728e-02 
4.097000e+00 2.268897e-02 5.143475e-02 
4.098000e+00 2.248521e-02 5.088205e-02 
4.099000e+00 2.228154e-02 5.032919e-02 
4.100000e+00 2.207795e-02 4.977618e-02 
4.101000e+00 2.187445e-02 4.922302e-02 
4.102000e+00 2.167104e-02 4.866971e-02 
4.103000e+00 2.146771e-02 4.811627e-02 
4.104000e+00 2.126448e-02 4.756270e-02 
4.105000e+00 2.106134e-02 4.700900e-02 
4.106000e+00 2.085830e-02 4.645518e-02 
4.107000e+00 2.065535e-02 4.590124e-02 
4.108000e+00 2.045250e-02 4.534719e-02 
4.109000e+00 2.024976e-02 4.479304e-02 
4.110000e+00 2.004711e-02 4.423878e-02 
4.111000e+00 1.984457e-02 4.368443e-02 
4.112000e+00 1.964213e-02 4.312999e-02 
4.113000e+00 1.943980e-02 4.257547e-02 
4.114000e+00 1.923758e-02 4.202087e-02 
4.115000e+00 1.903547e-02 4.146619e-02 
4.116000e+00 1.883347e-02 4.091145e-02 
4.117000e+00 1.863158e-02 4.035665e-02 
4.118000e+00 1.842981e-02 3.980178e-02 
4.119000e+00 1.822816e-02 3.924687e-02 
4.120000e+00 1.802662e-02 3.869191e-02 
4.121000e+00 1.782521e-02 3.813690e-02 
4.122000e+00 1.762392e-02 3.758186e-02 
4.123000e+00 1.742275e-02 3.702679e-02 
4.124000e+00 1.722170e-02 3.647170e-02 
4.125000e+00 1.702079e-02 3.591658e-02 
4.126000e+00 1.682000e-02 3.536145e-02 
4.127000e+00 1.661934e-02 3.480631e-02 
4.128000e+00 1.641881e-02 3.425117e-02 
4.129000e+00 1.621842e-02 3.369603e-02 
4.130000e+00 1.601816e-02 3.314089e-02 
4.131000e+00 1.581803e-02 3.258577e-02 
4.132000e+00 1.561805e-02 3.203066e-02 
4.133000e+00 1.541820e-02 3.147558e-02 
4.134000e+00 1.521850e-02 3.092052e-02 
4.135000e+00 1.501894e-02 3.036549e-02 
4.136000e+00 1.481952e-02 2.981051e-02 
4.137000e+00 1.462025e-02 2.925556e-02 
4.138000e+00 1.442112e-02 2.870067e-02 
4.139000e+00 1.422215e-02 2.814582e-02 
4.140000e+00 1.402332e-02 2.759104e-02 
4.141000e+00 1.382465e-02 2.703632e-02 
4.142000e+00 1.362613e-02 2.648167e-02 
4.143000e+00 1.342776e-02 2.592710e-02 
4.144000e+00 1.322955e-02 2.537261e-02 
4.145000e+00 1.303150e-02 2.481820e-02 
4.146000e+00 1.283361e-02 2.426388e-02 
4.147000e+00 1.263588e-02 2.370965e-02 
4.148000e+00 1.243831e-02 2.315553e-02 
4.149000e+00 1.224091e-02 2.260151e-02 
4.150000e+00 1.204367e-02 2.204761e-02 
4.151000e+00 1.184659e-02 2.149382e-02 
4.152000e+00 1.164969e-02 2.094015e-02 
4.153000e+00 1.145295e-02 2.038661e-02 
4.154000e+00 1.125639e-02 1.983320e-02 
4.155000e+00 1.106000e-02 1.927993e-02 
4.156000e+00 1.086378e-02 1.872680e-02 
4.157000e+00 1.066774e-02 1.817381e-02 
4.158000e+00 1.047188e-02 1.762098e-02 
4.159000e+00 1.027619e-02 1.706831e-02 
4.160000e+00 1.008068e-02 1.651580e-02 
4.161000e+00 9.885358e-03 1.596345e-02 
4.162000e+00 9.690214e-03 1.541128e-02 
4.163000e+00 9.495255e-03 1.485929e-02 
4.164000e+00 9.300480e-03 1.430748e-02 
4.165000e+00 9.105893e-03 1.375586e-02 
4.166000e+00 8.911493e-03 1.320443e-02 
4.167000e+00 8.717282e-03 1.265320e-02 
4.168000e+00 8.523263e-03 1.210217e-02 
4.169000e+00 8.329435e-03 1.155135e-02 
4.170000e+00 8.135801e-03 1.100075e-02 
4.171000e+00 7.942361e-03 1.045036e-02 
4.172000e+00 7.749118e-03 9.900200e-03 
4.173000e+00 7.556071e-03 9.350266e-03 
4.174000e+00 7.363224e-03 8.800566e-03 
4.175000e+00 7.170577e-03 8.251104e-03 
4.176000e+00 6.978131e-03 7.701886e-03 
4.177000e+00 6.785887e-03 7.152916e-03 
4.178000e+00 6.593848e-03 6.604201e-03 
4.179000e+00 6.402013e-03 6.055744e-03 
4.180000e+00 6.210385e-03 5.507550e-03 
4.181000e+00 6.018965e-03 4.959626e-03 
4.182000e+00 5.827754e-03 4.411975e-03 
4.183000e+00 5.636754e-03 3.864602e-03 
4.184000e+00 5.445964e-03 3.317514e-03 
4.185000e+00 5.255388e-03 2.770714e-03 
4.186000e+00 5.065026e-03 2.224207e-03 
4.187000e+00 4.874879e-03 1.677998e-03 
4.188000e+00 4.684948e-03 1.132093e-03 
4.189000e+00 4.495235e-03 5.864967e-04 
4.190000e+00 4.305742e-03 4.121319e-05 
4.191000e+00 4.116468e-03 -5.037523e-04 
4.192000e+00 3.927416e-03 -1.048395e-03 
4.193000e+00 3.738586e-03 -1.592709e-03 
4.194000e+00 3.549980e-03 -2.136691e-03 
4.195000e+00 3.361599e-03 -2.680335e-03 
4.196000e+00 3.173444e-03 -3.223637e-03 
4.197000e+00 2.985517e-03 -3.766591e-03 
4.198000e+00 2.797818e-03 -4.309193e-03 
4.199000e+00 2.610348e-03 -4.851439e-03 
4.200000e+00 2.423110e-03 -5.393322e-03 
4.201000e+00 2.236103e-03 -5.934838e-03 
4.202000e+00 2.049329e-03 -6.475983e-03 
4.203000e+00 1.862790e-03 -7.016752e-03 
4.204000e+00 1.676486e-03 -7.557140e-03 
4.205000e+00 1.490418e-03 -8.097141e-03 
4.206000e+00 1.304588e-03 -8.636752e-03 
4.207000e+00 1.118997e-03 -9.175968e-03 
4.208000e+00 9.336451e-04 -9.714783e-03 
4.209000e+00 7.485344e-04 -1.025319e-02 
4.210000e+00 5.636656e-04 -1.079119e-02 
4.211000e+00 3.790399e-04 -1.132878e-02 
4.212000e+00 1.946583e-04 -1.186595e-02 
4.213000e+00 1.052187e-05 -1.240269e-02 
4.214000e+00 -1.733683e-04 -1.293900e-02 
4.215000e+00 -3.570111e-04 -1.347489e-02 
4.216000e+00 -5.404056e-04 -1.401033e-02 
4.217000e+00 -7.235507e-04 -1.454533e-02 
4.218000e+00 -9.064453e-04 -1.507988e-02 
4.219000e+00 -1.089088e-03 -1.561398e-02 
4.220000e+00 -1.271479e-03 -1.614763e-02 
4.221000e+00 -1.453616e-03 -1.668081e-02 
4.222000e+00 -1.635499e-03 -1.721353e-02 
4.223000e+00 -1.817126e-03 -1.774577e-02 
4.224000e+00 -1.998497e-03 -1.827754e-02 
4.225000e+00 -2.179610e-03 -1.880884e-02 
4.226000e+00 -2.360464e-03 -1.933964e-02 
4.227000e+00 -2.541059e-03 -1.986996e-02 
4.228000e+00 -2.721394e-03 -2.039978e-02 
4.229000e+00 -2.901467e-03 -2.092911e-02 
4.230000e+00 -3.081278e-03 -2.145793e-02 
4.231000e+00 -3.260826e-03 -2.198625e-02 
4.232000e+00 -3.440109e-03 -2.251405e-02 
4.233000e+00 -3.619127e-03 -2.304134e-02 
4.234000e+00 -3.797879e-03 -2.356811e-02 
4.235000e+00 -3.976364e-03 -2.409435e-02 
4.236000e+00 -4.154581e-03 -2.462006e-02 
4.237000e+00 -4.332529e-03 -2.514524e-02 
4.238000e+00 -4.510207e-03 -2.566988e-02 
4.239000e+00 -4.687614e-03 -2.619397e-02 
4.240000e+00 -4.864750e-03 -2.671752e-02 
4.241000e+00 -5.041614e-03 -2.724051e-02 
4.242000e+00 -5.218204e-03 -2.776295e-02 
4.243000e+00 -5.394520e-03 -2.828483e-02 
4.244000e+00 -5.570560e-03 -2.880614e-02 
4.245000e+00 -5.746325e-03 -2.932688e-02 
4.246000e+00 -5.921813e-03 -2.984705e-02 
4.247000e+00 -6.097023e-03 -3.036664e-02 
4.248000e+00 -6.271955e-03 -3.088564e-02 
4.249000e+00 -6.446607e-03 -3.140406e-02 
4.250000e+00 -6.620980e-03 -3.192189e-02 
4.251000e+00 -6.795071e-03 -3.243912e-02 
4.252000e+00 -6.968880e-03 -3.295575e-02 
4.253000e+00 -7.142407e-03 -3.347177e-02 
4.254000e+00 -7.315651e-03 -3.398719e-02 
4.255000e+00 -7.488610e-03 -3.450199e-02 
4.256000e+00 -7.661284e-03 -3.501618e-02 
4.257000e+00 -7.833673e-03 -3.552974e-02 
4.258000e+00 -8.005775e-03 -3.604267e-02 
4.259000e+00 -8.177589e-03 -3.655498e-02 
4.260000e+00 -8.349116e-03 -3.706665e-02 
4.261000e+00 -8.520353e-03 -3.757768e-02 
4.262000e+00 -8.691301e-03 -3.808807e-02 
4.263000e+00 -8.861959e-03 -3.859781e-02 
4.264000e+00 -9.032326e-03 -3.910690e-02 
4.265000e+00 -9.202401e-03 -3.961533e-02 
4.266000e+00 -9.372183e-03 -4.012311e-02 
4.267000e+00 -9.541672e-03 -4.063022e-02 
4.268000e+00 -9.710867e-03 -4.113666e-02 
4.269000e+00 -9.879768e-03 -4.164243e-02 
4.270000e+00 -1.004837e-02 -4.214752e-02 
4.271000e+00 -1.021668e-02 -4.265193e-02 
4.272000e+00 -1.038469e-02 -4.315566e-02 
4.273000e+00 -1.055241e-02 -4.365869e-02 
4.274000e+00 -1.071983e-02 -4.416104e-02 
4.275000e+00 -1.088694e-02 -4.466268e-02 
4.276000e+00 -1.105376e-02 -4.516363e-02 
4.277000e+00 -1.122028e-02 -4.566387e-02 
4.278000e+00 -1.138650e-02 -4.616340e-02 
4.279000e+00 -1.155242e-02 -4.666222e-02 
4.280000e+00 -1.171803e-02 -4.716032e-02 
4.281000e+00 -1.188334e-02 -4.765770e-02 
4.282000e+00 -1.204835e-02 -4.815435e-02 
4.283000e+00 -1.221306e-02 -4.865027e-02 
4.284000e+00 -1.237746e-02 -4.914547e-02 
4.285000e+00 -1.254155e-02 -4.963992e-02 
4.286000e+00 -1.270534e-02 -5.013363e-02 
4.287000e+00 -1.286883e-02 -5.062660e-02 
4.288000e+00 -1.303200e-02 -5.111882e-02 
4.289000e+00 -1.319487e-02 -5.161028e-02 
4.290000e+00 -1.335743e-02 -5.210099e-02 
4.291000e+00 -1.351969e-02 -5.259094e-02 
4.292000e+00 -1.368163e-02 -5.308012e-02 
4.293000e+00 -1.384327e-02 -5.356854e-02 
4.294000e+00 -1.400459e-02 -5.405618e-02 
4.295000e+00 -1.416560e-02 -5.454304e-02 
4.296000e+00 -1.432630e-02 -5.502913e-02 
4.297000e+00 -1.448669e-02 -5.551443e-02 
4.298000e+00 -1.464677e-02 -5.599895e-02 
4.299000e+00 -1.480654e-02 -5.648267e-02 
4.300000e+00 -1.496599e-02 -5.696560e-02 
4.301000e+00 -1.512513e-02 -5.744773e-02 
4.302000e+00 -1.528395e-02 -5.792905e-02 
4.303000e+00 -1.544246e-02 -5.840957e-02 
4.304000e+00 -1.560066e-02 -5.888928e-02 
4.305000e+00 -1.575853e-02 -5.936818e-02 
4.306000e+00 -1.591610e-02 -5.984626e-02 
4.307000e+00 -1.607334e-02 -6.032352e-02 
4.308000e+00 -1.623027e-02 -6.079995e-02 
4.309000e+00 -1.638688e-02 -6.127555e-02 
4.310000e+00 -1.654317e-02 -6.175032e-02 
4.311000e+00 -1.669915e-02 -6.222426e-02 
4.312000e+00 -1.685480e-02 -6.269735e-02 
4.313000e+00 -1.701014e-02 -6.316961e-02 
4.314000e+00 -1.716515e-02 -6.364101e-02 
4.315000e+00 -1.731985e-02 -6.411157e-02 
4.316000e+00 -1.747422e-02 -6.458127e-02 
4.317000e+00 -1.762828e-02 -6.505012e-02 
4.318000e+00 -1.778201e-02 -6.551810e-02 
4.319000e+00 -1.793542e-02 -6.598522e-02 
4.320000e+00 -1.808851e-02 -6.645147e-02 
4.321000e+00 -1.824128e-02 -6.691685e-02 
4.322000e+00 -1.839372e-02 -6.738135e-02 
4.323000e+00 -1.854584e-02 -6.784498e-02 
4.324000e+00 -1.869764e-02 -6.830773e-02 
4.325000e+00 -1.884911e-02 -6.876958e-02 
4.326000e+00 -1.900026e-02 -6.923055e-02 
4.327000e+00 -1.915109e-02 -6.969063e-02 
4.328000e+00 -1.930159e-02 -7.014982e-02 
4.329000e+00 -1.945176e-02 -7.060810e-02 
4.330000e+00 -1.960161e-02 -7.106548e-02 
4.331000e+00 -1.975113e-02 -7.152196e-02 
4.332000e+00 -1.990033e-02 -7.197752e-02 
4.333000e+00 -2.004920e-02 -7.243218e-02 
4.334000e+00 -2.019774e-02 -7.288591e-02 
4.335000e+00 -2.034596e-02 -7.333873e-02 
4.336000e+00 -2.049385e-02 -7.379063e-02 
4.337000e+00 -2.064141e-02 -7.424160e-02 
4.338000e+00 -2.078864e-02 -7.469164e-02 
4.339000e+00 -2.093555e-02 -7.514075e-02 
4.340000e+00 -2.108212e-02 -7.558892e-02 
4.341000e+00 -2.122837e-02 -7.603616e-02 
4.342000e+00 -2.137429e-02 -7.648245e-02 
4.343000e+00 -2.151988e-02 -7.692780e-02 
4.344000e+00 -2.166514e-02 -7.737220e-02 
4.345000e+00 -2.181007e-02 -7.781565e-02 
4.346000e+00 -2.195467e-02 -7.825814e-02 
4.347000e+00 -2.209894e-02 -7.869968e-02 
4.348000e+00 -2.224288e-02 -7.914025e-02 
4.349000e+00 -2.238649e-02 -7.957986e-02 
4.350000e+00 -2.252977e-02 -8.001851e-02 
4.351000e+00 -2.267271e-02 -8.045618e-02 
4.352000e+00 -2.281533e-02 -8.089288e-02 
4.353000e+00 -2.295762e-02 -8.132860e-02 
4.354000e+00 -2.309957e-02 -8.176334e-02 
4.355000e+00 -2.324119e-02 -8.219711e-02 
4.356000e+00 -2.338248e-02 -8.262988e-02 
4.357000e+00 -2.352344e-02 -8.306167e-02 
4.358000e+00 -2.366407e-02 -8.349246e-02 
4.359000e+00 -2.380436e-02 -8.392226e-02 
4.360000e+00 -2.394432e-02 -8.435107e-02 
4.361000e+00 -2.408395e-02 -8.477887e-02 
4.362000e+00 -2.422325e-02 -8.520567e-02 
4.363000e+00 -2.436221e-02 -8.563146e-02 
4.364000e+00 -2.450084e-02 -8.605624e-02 
4.365000e+00 -2.463914e-02 -8.648002e-02 
4.366000e+00 -2.477710e-02 -8.690277e-02 
4.367000e+00 -2.491473e-02 -8.732451e-02 
4.368000e+00 -2.505203e-02 -8.774523e-02 
4.369000e+00 -2.518899e-02 -8.816492e-02 
4.370000e+00 -2.532562e-02 -8.858359e-02 
4.371000e+00 -2.546192e-02 -8.900123e-02 
4.372000e+00 -2.559788e-02 -8.941783e-02 
4.373000e+00 -2.573351e-02 -8.983340e-02 
4.374000e+00 -2.586881e-02 -9.024794e-02 
4.375000e+00 -2.600377e-02 -9.066143e-02 
4.376000e+00 -2.613840e-02 -9.107388e-02 
4.377000e+00 -2.627269e-02 -9.148529e-02 
4.378000e+00 -2.640665e-02 -9.189564e-02 
4.379000e+00 -2.654027e-02 -9.230495e-02 
4.380000e+00 -2.667357e-02 -9.271320e-02 
4.381000e+00 -2.680652e-02 -9.312039e-02 
4.382000e+00 -2.693915e-02 -9.352653e-02 
4.383000e+00 -2.707143e-02 -9.393160e-02 
4.384000e+00 -2.720339e-02 -9.433561e-02 
4.385000e+00 -2.733501e-02 -9.473855e-02 
4.386000e+00 -2.746629e-02 -9.514042e-02 
4.387000e+00 -2.759724e-02 -9.554122e-02 
4.388000e+00 -2.772786e-02 -9.594095e-02 
4.389000e+00 -2.785814e-02 -9.633960e-02 
4.390000e+00 -2.798809e-02 -9.673716e-02 
4.391000e+00 -2.811771e-02 -9.713365e-02 
4.392000e+00 -2.824699e-02 -9.752905e-02 
4.393000e+00 -2.837594e-02 -9.792336e-02 
4.394000e+00 -2.850455e-02 -9.831659e-02 
4.395000e+00 -2.863283e-02 -9.870872e-02 
4.396000e+00 -2.876077e-02 -9.909975e-02 
4.397000e+00 -2.888838e-02 -9.948969e-02 
4.398000e+00 -2.901566e-02 -9.987853e-02 
4.399000e+00 -2.914260e-02 -1.002663e-01 
4.400000e+00 -2.926921e-02 -1.006529e-01 
4.401000e+00 -2.939549e-02 -1.010384e-01 
4.402000e+00 -2.952143e-02 -1.014228e-01 
4.403000e+00 -2.964704e-02 -1.018061e-01 
4.404000e+00 -2.977231e-02 -1.021883e-01 
4.405000e+00 -2.989726e-02 -1.025694e-01 
4.406000e+00 -3.002186e-02 -1.029494e-01 
4.407000e+00 -3.014614e-02 -1.033282e-01 
4.408000e+00 -3.027008e-02 -1.037059e-01 
4.409000e+00 -3.039369e-02 -1.040825e-01 
4.410000e+00 -3.051697e-02 -1.044580e-01 
4.411000e+00 -3.063992e-02 -1.048323e-01 
4.412000e+00 -3.076253e-02 -1.052055e-01 
4.413000e+00 -3.088481e-02 -1.055776e-01 
4.414000e+00 -3.100676e-02 -1.059485e-01 
4.415000e+00 -3.112838e-02 -1.063183e-01 
4.416000e+00 -3.124966e-02 -1.066869e-01 
4.417000e+00 -3.137061e-02 -1.070544e-01 
4.418000e+00 -3.149123e-02 -1.074208e-01 
4.419000e+00 -3.161152e-02 -1.077860e-01 
4.420000e+00 -3.173148e-02 -1.081501e-01 
4.421000e+00 -3.185111e-02 -1.085130e-01 
4.422000e+00 -3.197041e-02 -1.088748e-01 
4.423000e+00 -3.208938e-02 -1.092354e-01 
4.424000e+00 -3.220801e-02 -1.095948e-01 
4.425000e+00 -3.232632e-02 -1.099531e-01 
4.426000e+00 -3.244429e-02 -1.103102e-01 
4.427000e+00 -3.256194e-02 -1.106662e-01 
4.428000e+00 -3.267926e-02 -1.110210e-01 
4.429000e+00 -3.279624e-02 -1.113746e-01 
4.430000e+00 -3.291290e-02 -1.117271e-01 
4.431000e+00 -3.302923e-02 -1.120784e-01 
4.432000e+00 -3.314523e-02 -1.124285e-01 
4.433000e+00 -3.326090e-02 -1.127775e-01 
4.434000e+00 -3.337624e-02 -1.131252e-01 
4.435000e+00 -3.349126e-02 -1.134718e-01 
4.436000e+00 -3.360595e-02 -1.138172e-01 
4.437000e+00 -3.372031e-02 -1.141615e-01 
4.438000e+00 -3.383434e-02 -1.145045e-01 
4.439000e+00 -3.394805e-02 -1.148464e-01 
4.440000e+00 -3.406143e-02 -1.151870e-01 
4.441000e+00 -3.417448e-02 -1.155265e-01 
4.442000e+00 -3.428720e-02 -1.158648e-01 
4.443000e+00 -3.439961e-02 -1.162019e-01 
4.444000e+00 -3.451168e-02 -1.165378e-01 
4.445000e+00 -3.462343e-02 -1.168725e-01 
4.446000e+00 -3.473485e-02 -1.172060e-01 
4.447000e+00 -3.484595e-02 -1.175383e-01 
4.448000e+00 -3.495673e-02 -1.178694e-01 
4.449000e+00 -3.506718e-02 -1.181993e-01 
4.450000e+00 -3.517731e-02 -1.185280e-01 
4.451000e+00 -3.528711e-02 -1.188555e-01 
4.452000e+00 -3.539659e-02 -1.191818e-01 
4.453000e+00 -3.550575e-02 -1.195069e-01 
4.454000e+00 -3.561459e-02 -1.198308e-01 
4.455000e+00 -3.572310e-02 -1.201534e-01 
4.456000e+00 -3.583129e-02 -1.204749e-01 
4.457000e+00 -3.593916e-02 -1.207951e-01 
4.458000e+00 -3.604671e-02 -1.211141e-01 
4.459000e+00 -3.615394e-02 -1.214319e-01 
4.460000e+00 -3.626084e-02 -1.217485e-01 
4.461000e+00 -3.636743e-02 -1.220638e-01 
4.462000e+00 -3.647370e-02 -1.223779e-01 
4.463000e+00 -3.657965e-02 -1.226908e-01 
4.464000e+00 -3.668527e-02 -1.230025e-01 
4.465000e+00 -3.679058e-02 -1.233129e-01 
4.466000e+00 -3.689558e-02 -1.236222e-01 
4.467000e+00 -3.700025e-02 -1.239302e-01 
4.468000e+00 -3.710460e-02 -1.242369e-01 
4.469000e+00 -3.720864e-02 -1.245424e-01 
4.470000e+00 -3.731237e-02 -1.248467e-01 
4.471000e+00 -3.741577e-02 -1.251498e-01 
4.472000e+00 -3.751886e-02 -1.254516e-01 
4.473000e+00 -3.762163e-02 -1.257522e-01 
4.474000e+00 -3.772409e-02 -1.260515e-01 
4.475000e+00 -3.782624e-02 -1.263496e-01 
4.476000e+00 -3.792807e-02 -1.266465e-01 
4.477000e+00 -3.802958e-02 -1.269421e-01 
4.478000e+00 -3.813079e-02 -1.272365e-01 
4.479000e+00 -3.823167e-02 -1.275296e-01 
4.480000e+00 -3.833225e-02 -1.278215e-01 
4.481000e+00 -3.843251e-02 -1.281121e-01 
4.482000e+00 -3.853247e-02 -1.284015e-01 
4.483000e+00 -3.863211e-02 -1.286897e-01 
4.484000e+00 -3.873144e-02 -1.289765e-01 
4.485000e+00 -3.883046e-02 -1.292622e-01 
4.486000e+00 -3.892917e-02 -1.295466e-01 
4.487000e+00 -3.902757e-02 -1.298297e-01 
4.488000e+00 -3.912566e-02 -1.301116e-01 
4.489000e+00 -3.922344e-02 -1.303922e-01 
4.490000e+00 -3.932091e-02 -1.306715e-01 
4.491000e+00 -3.941808e-02 -1.309496e-01 
4.492000e+00 -3.951494e-02 -1.312265e-01 
4.493000e+00 -3.961149e-02 -1.315021e-01 
4.494000e+00 -3.970774e-02 -1.317764e-01 
4.495000e+00 -3.980368e-02 -1.320494e-01 
4.496000e+00 -3.989931e-02 -1.323212e-01 
4.497000e+00 -3.999464e-02 -1.325918e-01 
4.498000e+00 -4.008967e-02 -1.328610e-01 
4.499000e+00 -4.018439e-02 -1.331290e-01 
4.500000e+00 -4.027881e-02 -1.333958e-01 
4.501000e+00 -4.037292e-02 -1.336612e-01 
4.502000e+00 -4.046674e-02 -1.339254e-01 
4.503000e+00 -4.056025e-02 -1.341884e-01 
4.504000e+00 -4.065346e-02 -1.344500e-01 
4.505000e+00 -4.074637e-02 -1.347104e-01 
4.506000e+00 -4.083897e-02 -1.349695e-01 
4.507000e+00 -4.093128e-02 -1.352274e-01 
4.508000e+00 -4.102329e-02 -1.354839e-01 
4.509000e+00 -4.111500e-02 -1.357392e-01 
4.510000e+00 -4.120642e-02 -1.359933e-01 
4.511000e+00 -4.129753e-02 -1.362460e-01 
4.512000e+00 -4.138835e-02 -1.364975e-01 
4.513000e+00 -4.147887e-02 -1.367477e-01 
4.514000e+00 -4.156909e-02 -1.369966e-01 
4.515000e+00 -4.165902e-02 -1.372442e-01 
4.516000e+00 -4.174866e-02 -1.374906e-01 
4.517000e+00 -4.183800e-02 -1.377357e-01 
4.518000e+00 -4.192704e-02 -1.379795e-01 
4.519000e+00 -4.201580e-02 -1.382220e-01 
4.520000e+00 -4.210426e-02 -1.384633e-01 
4.521000e+00 -4.219242e-02 -1.387032e-01 
4.522000e+00 -4.228030e-02 -1.389419e-01 
4.523000e+00 -4.236789e-02 -1.391793e-01 
4.524000e+00 -4.245518e-02 -1.394154e-01 
4.525000e+00 -4.254218e-02 -1.396503e-01 
4.526000e+00 -4.262890e-02 -1.398838e-01 
4.527000e+00 -4.271533e-02 -1.401161e-01 
4.528000e+00 -4.280146e-02 -1.403471e-01 
4.529000e+00 -4.288732e-02 -1.405768e-01 
4.530000e+00 -4.297288e-02 -1.408052e-01 
4.531000e+00 -4.305816e-02 -1.410323e-01 
4.532000e+00 -4.314315e-02 -1.412581e-01 
4.533000e+00 -4.322785e-02 -1.414827e-01 
4.534000e+00 -4.331227e-02 -1.417060e-01 
4.535000e+00 -4.339641e-02 -1.419279e-01 
4.536000e+00 -4.348027e-02 -1.421486e-01 
4.537000e+00 -4.356384e-02 -1.423680e-01 
4.538000e+00 -4.364713e-02 -1.425861e-01 
4.539000e+00 -4.373013e-02 -1.428030e-01 
4.540000e+00 -4.381286e-02 -1.430185e-01 
4.541000e+00 -4.389530e-02 -1.432327e-01 
4.542000e+00 -4.397747e-02 -1.434457e-01 
4.543000e+00 -4.405936e-02 -1.436574e-01 
4.544000e+00 -4.414097e-02 -1.438677e-01 
4.545000e+00 -4.422230e-02 -1.440768e-01 
4.546000e+00 -4.430335e-02 -1.442846e-01 
4.547000e+00 -4.438412e-02 -1.444911e-01 
4.548000e+00 -4.446462e-02 -1.446964e-01 
4.549000e+00 -4.454485e-02 -1.449003e-01 
4.550000e+00 -4.462480e-02 -1.451029e-01 
4.551000e+00 -4.470447e-02 -1.453043e-01 
4.552000e+00 -4.478388e-02 -1.455043e-01 
4.553000e+00 -4.486301e-02 -1.457031e-01 
4.554000e+00 -4.494186e-02 -1.459005e-01 
4.555000e+00 -4.502045e-02 -1.460967e-01 
4.556000e+00 -4.509876e-02 -1.462916e-01 
4.557000e+00 -4.517681e-02 -1.464852e-01 
4.558000e+00 -4.525458e-02 -1.466775e-01 
4.559000e+00 -4.533209e-02 -1.468685e-01 
4.560000e+00 -4.540933e-02 -1.470583e-01 
4.561000e+00 -4.548630e-02 -1.472467e-01 
4.562000e+00 -4.556300e-02 -1.474338e-01 
4.563000e+00 -4.563943e-02 -1.476197e-01 
4.564000e+00 -4.571561e-02 -1.478043e-01 
4.565000e+00 -4.579151e-02 -1.479875e-01 
4.566000e+00 -4.586715e-02 -1.481695e-01 
4.567000e+00 -4.594253e-02 -1.483502e-01 
4.568000e+00 -4.601764e-02 -1.485296e-01 
4.569000e+00 -4.609250e-02 -1.487077e-01 
4.570000e+00 -4.616709e-02 -1.488845e-01 
4.571000e+00 -4.624142e-02 -1.490601e-01 
4.572000e+00 -4.631549e-02 -1.492343e-01 
4.573000e+00 -4.638929e-02 -1.494072e-01 
4.574000e+00 -4.646285e-02 -1.495789e-01 
4.575000e+00 -4.653614e-02 -1.497493e-01 
4.576000e+00 -4.660917e-02 -1.499184e-01 
4.577000e+00 -4.668195e-02 -1.500861e-01 
4.578000e+00 -4.675447e-02 -1.502527e-01 
4.579000e+00 -4.682674e-02 -1.504179e-01 
4.580000e+00 -4.689875e-02 -1.505818e-01 
4.581000e+00 -4.697051e-02 -1.507444e-01 
4.582000e+00 -4.704201e-02 -1.509058e-01 
4.583000e+00 -4.711326e-02 -1.510659e-01 
4.584000e+00 -4.718426e-02 -1.512247e-01 
4.585000e+00 -4.725501e-02 -1.513821e-01 
4.586000e+00 -4.732550e-02 -1.515384e-01 
4.587000e+00 -4.739575e-02 -1.516933e-01 
4.588000e+00 -4.746575e-02 -1.518469e-01 
4.589000e+00 -4.753550e-02 -1.519993e-01 
4.590000e+00 -4.760500e-02 -1.521504e-01 
4.591000e+00 -4.767425e-02 -1.523002e-01 
4.592000e+00 -4.774326e-02 -1.524487e-01 
4.593000e+00 -4.781202e-02 -1.525959e-01 
4.594000e+00 -4.788054e-02 -1.527418e-01 
4.595000e+00 -4.794881e-02 -1.528865e-01 
4.596000e+00 -4.801684e-02 -1.530299e-01 
4.597000e+00 -4.808462e-02 -1.531720e-01 
4.598000e+00 -4.815217e-02 -1.533128e-01 
4.599000e+00 -4.821947e-02 -1.534523e-01 
4.600000e+00 -4.828653e-02 -1.535906e-01 
4.601000e+00 -4.835335e-02 -1.537276e-01 
4.602000e+00 -4.841993e-02 -1.538633e-01 
4.603000e+00 -4.848628e-02 -1.539977e-01 
4.604000e+00 -4.855238e-02 -1.541309e-01 
4.605000e+00 -4.861825e-02 -1.542628e-01 
4.606000e+00 -4.868388e-02 -1.543934e-01 
4.607000e+00 -4.874928e-02 -1.545227e-01 
4.608000e+00 -4.881444e-02 -1.546508e-01 
4.609000e+00 -4.887937e-02 -1.547775e-01 
4.610000e+00 -4.894406e-02 -1.549031e-01 
4.611000e+00 -4.900852e-02 -1.550273e-01 
4.612000e+00 -4.907275e-02 -1.551503e-01 
4.613000e+00 -4.913675e-02 -1.552720e-01 
4.614000e+00 -4.920051e-02 -1.553924e-01 
4.615000e+00 -4.926405e-02 -1.555116e-01 
4.616000e+00 -4.932736e-02 -1.556295e-01 
4.617000e+00 -4.939044e-02 -1.557461e-01 
4.618000e+00 -4.945329e-02 -1.558615e-01 
4.619000e+00 -4.951591e-02 -1.559756e-01 
4.620000e+00 -4.957831e-02 -1.560884e-01 
4.621000e+00 -4.964048e-02 -1.562000e-01 
4.622000e+00 -4.970243e-02 -1.563103e-01 
4.623000e+00 -4.976416e-02 -1.564193e-01 
4.624000e+00 -4.982566e-02 -1.565271e-01 
4.625000e+00 -4.988694e-02 -1.566337e-01 
4.626000e+00 -4.994799e-02 -1.567389e-01 
4.627000e+00 -5.000883e-02 -1.568429e-01 
4.628000e+00 -5.006944e-02 -1.569457e-01 
4.629000e+00 -5.012984e-02 -1.570472e-01 
4.630000e+00 -5.019002e-02 -1.571474e-01 
4.631000e+00 -5.024997e-02 -1.572464e-01 
4.632000e+00 -5.030972e-02 -1.573442e-01 
4.633000e+00 -5.036924e-02 -1.574407e-01 
4.634000e+00 -5.042855e-02 -1.575359e-01 
4.635000e+00 -5.048764e-02 -1.576299e-01 
4.636000e+00 -5.054652e-02 -1.577226e-01 
4.637000e+00 -5.060519e-02 -1.578141e-01 
4.638000e+00 -5.066364e-02 -1.579044e-01 
4.639000e+00 -5.072188e-02 -1.579934e-01 
4.640000e+00 -5.077991e-02 -1.580811e-01 
4.641000e+00 -5.083773e-02 -1.581676e-01 
4.642000e+00 -5.089534e-02 -1.582529e-01 
4.643000e+00 -5.095274e-02 -1.583369e-01 
4.644000e+00 -5.100993e-02 -1.584197e-01 
4.645000e+00 -5.106691e-02 -1.585013e-01 
4.646000e+00 -5.112369e-02 -1.585816e-01 
4.647000e+00 -5.118026e-02 -1.586607e-01 
4.648000e+00 -5.123662e-02 -1.587385e-01 
4.649000e+00 -5.129278e-02 -1.588151e-01 
4.650000e+00 -5.134874e-02 -1.588905e-01 
4.651000e+00 -5.140449e-02 -1.589646e-01 
4.652000e+00 -5.146004e-02 -1.590375e-01 
4.653000e+00 -5.151539e-02 -1.591092e-01 
4.654000e+00 -5.157054e-02 -1.591797e-01 
4.655000e+00 -5.162548e-02 -1.592489e-01 
4.656000e+00 -5.168023e-02 -1.593169e-01 
4.657000e+00 -5.173478e-02 -1.593837e-01 
4.658000e+00 -5.178913e-02 -1.594492e-01 
4.659000e+00 -5.184329e-02 -1.595136e-01 
4.660000e+00 -5.189724e-02 -1.595767e-01 
4.661000e+00 -5.195101e-02 -1.596386e-01 
4.662000e+00 -5.200457e-02 -1.596993e-01 
4.663000e+00 -5.205794e-02 -1.597588e-01 
4.664000e+00 -5.211112e-02 -1.598170e-01 
4.665000e+00 -5.216411e-02 -1.598741e-01 
4.666000e+00 -5.221690e-02 -1.599299e-01 
4.667000e+00 -5.226950e-02 -1.599845e-01 
4.668000e+00 -5.232192e-02 -1.600379e-01 
4.669000e+00 -5.237414e-02 -1.600901e-01 
4.670000e+00 -5.242617e-02 -1.601411e-01 
4.671000e+00 -5.247802e-02 -1.601909e-01 
4.672000e+00 -5.252967e-02 -1.602395e-01 
4.673000e+00 -5.258114e-02 -1.602869e-01 
4.674000e+00 -5.263243e-02 -1.603331e-01 
4.675000e+00 -5.268353e-02 -1.603781e-01 
4.676000e+00 -5.273444e-02 -1.604219e-01 
4.677000e+00 -5.278517e-02 -1.604645e-01 
4.678000e+00 -5.283572e-02 -1.605059e-01 
4.679000e+00 -5.288608e-02 -1.605461e-01 
4.680000e+00 -5.293626e-02 -1.605851e-01 
4.681000e+00 -5.298627e-02 -1.606230e-01 
4.682000e+00 -5.303609e-02 -1.606596e-01 
4.683000e+00 -5.308573e-02 -1.606951e-01 
4.684000e+00 -5.313519e-02 -1.607294e-01 
4.685000e+00 -5.318448e-02 -1.607625e-01 
4.686000e+00 -5.323359e-02 -1.607944e-01 
4.687000e+00 -5.328252e-02 -1.608251e-01 
4.688000e+00 -5.333127e-02 -1.608547e-01 
4.689000e+00 -5.337985e-02 -1.608831e-01 
4.690000e+00 -5.342826e-02 -1.609103e-01 
4.691000e+00 -5.347649e-02 -1.609363e-01 
4.692000e+00 -5.352455e-02 -1.609612e-01 
4.693000e+00 -5.357244e-02 -1.609849e-01 
4.694000e+00 -5.362016e-02 -1.610075e-01 
4.695000e+00 -5.366770e-02 -1.610288e-01 
4.696000e+00 -5.371508e-02 -1.610490e-01 
4.697000e+00 -5.376228e-02 -1.610681e-01 
4.698000e+00 -5.380932e-02 -1.610860e-01 
4.699000e+00 -5.385619e-02 -1.611027e-01 
4.700000e+00 -5.390289e-02 -1.611183e-01 
4.701000e+00 -5.394943e-02 -1.611327e-01 
4.702000e+00 -5.399580e-02 -1.611459e-01 
4.703000e+00 -5.404201e-02 -1.611581e-01 
4.704000e+00 -5.408805e-02 -1.611690e-01 
4.705000e+00 -5.413393e-02 -1.611788e-01 
4.706000e+00 -5.417964e-02 -1.611875e-01 
4.707000e+00 -5.422519e-02 -1.611950e-01 
4.708000e+00 -5.427059e-02 -1.612014e-01 
4.709000e+00 -5.431582e-02 -1.612067e-01 
4.710000e+00 -5.436089e-02 -1.612108e-01 
4.711000e+00 -5.440580e-02 -1.612137e-01 
4.712000e+00 -5.445055e-02 -1.612156e-01 
4.713000e+00 -5.449515e-02 -1.612163e-01 
4.714000e+00 -5.453959e-02 -1.612159e-01 
4.715000e+00 -5.458387e-02 -1.612143e-01 
4.716000e+00 -5.462800e-02 -1.612116e-01 
4.717000e+00 -5.467197e-02 -1.612078e-01 
4.718000e+00 -5.471579e-02 -1.612029e-01 
4.719000e+00 -5.475945e-02 -1.611968e-01 
4.720000e+00 -5.480296e-02 -1.611897e-01 
4.721000e+00 -5.484632e-02 -1.611814e-01 
4.722000e+00 -5.488953e-02 -1.611720e-01 
4.723000e+00 -5.493259e-02 -1.611615e-01 
4.724000e+00 -5.497549e-02 -1.611499e-01 
4.725000e+00 -5.501825e-02 -1.611371e-01 
4.726000e+00 -5.506086e-02 -1.611233e-01 
4.727000e+00 -5.510332e-02 -1.611084e-01 
4.728000e+00 -5.514563e-02 -1.610923e-01 
4.729000e+00 -5.518780e-02 -1.610752e-01 
4.730000e+00 -5.522982e-02 -1.610570e-01 
4.731000e+00 -5.527169e-02 -1.610376e-01 
4.732000e+00 -5.531342e-02 -1.610172e-01 
4.733000e+00 -5.535501e-02 -1.609957e-01 
4.734000e+00 -5.539645e-02 -1.609731e-01 
4.735000e+00 -5.543776e-02 -1.609494e-01 
4.736000e+00 -5.547891e-02 -1.609246e-01 
4.737000e+00 -5.551993e-02 -1.608987e-01 
4.738000e+00 -5.556081e-02 -1.608718e-01 
4.739000e+00 -5.560155e-02 -1.608437e-01 
4.740000e+00 -5.564215e-02 -1.608146e-01 
4.741000e+00 -5.568261e-02 -1.607845e-01 
4.742000e+00 -5.572293e-02 -1.607532e-01 
4.743000e+00 -5.576311e-02 -1.607209e-01 
4.744000e+00 -5.580316e-02 -1.606875e-01 
4.745000e+00 -5.584307e-02 -1.606531e-01 
4.746000e+00 -5.588285e-02 -1.606176e-01 
4.747000e+00 -5.592249e-02 -1.605810e-01 
4.748000e+00 -5.596200e-02 -1.605433e-01 
4.749000e+00 -5.600138e-02 -1.605047e-01 
4.750000e+00 -5.604062e-02 -1.604649e-01 
4.751000e+00 -5.607973e-02 -1.604241e-01 
4.752000e+00 -5.611872e-02 -1.603823e-01 
4.753000e+00 -5.615756e-02 -1.603394e-01 
4.754000e+00 -5.619628e-02 -1.602954e-01 
4.755000e+00 -5.623488e-02 -1.602505e-01 
4.756000e+00 -5.627334e-02 -1.602044e-01 
4.757000e+00 -5.631167e-02 -1.601574e-01 
4.758000e+00 -5.634988e-02 -1.601093e-01 
4.759000e+00 -5.638796e-02 -1.600601e-01 
4.760000e+00 -5.642591e-02 -1.600100e-01 
4.761000e+00 -5.646374e-02 -1.599588e-01 
4.762000e+00 -5.650144e-02 -1.599066e-01 
4.763000e+00 -5.653902e-02 -1.598533e-01 
4.764000e+00 -5.657648e-02 -1.597991e-01 
4.765000e+00 -5.661381e-02 -1.597438e-01 
4.766000e+00 -5.665102e-02 -1.596875e-01 
4.767000e+00 -5.668811e-02 -1.596302e-01 
4.768000e+00 -5.672507e-02 -1.595718e-01 
4.769000e+00 -5.676192e-02 -1.595125e-01 
4.770000e+00 -5.679865e-02 -1.594522e-01 
4.771000e+00 -5.683525e-02 -1.593908e-01 
4.772000e+00 -5.687174e-02 -1.593285e-01 
4.773000e+00 -5.690811e-02 -1.592651e-01 
4.774000e+00 -5.694437e-02 -1.592008e-01 
4.775000e+00 -5.698050e-02 -1.591354e-01 
4.776000e+00 -5.701652e-02 -1.590691e-01 
4.777000e+00 -5.705243e-02 -1.590018e-01 
4.778000e+00 -5.708822e-02 -1.589334e-01 
4.779000e+00 -5.712389e-02 -1.588641e-01 
4.780000e+00 -5.715946e-02 -1.587939e-01 
4.781000e+00 -5.719490e-02 -1.587226e-01 
4.782000e+00 -5.723024e-02 -1.586504e-01 
4.783000e+00 -5.726546e-02 -1.585771e-01 
4.784000e+00 -5.730058e-02 -1.585030e-01 
4.785000e+00 -5.733558e-02 -1.584278e-01 
4.786000e+00 -5.737047e-02 -1.583517e-01 
4.787000e+00 -5.740525e-02 -1.582746e-01 
4.788000e+00 -5.743992e-02 -1.581965e-01 
4.789000e+00 -5.747448e-02 -1.581175e-01 
4.790000e+00 -5.750894e-02 -1.580376e-01 
4.791000e+00 -5.754329e-02 -1.579566e-01 
4.792000e+00 -5.757753e-02 -1.578747e-01 
4.793000e+00 -5.761166e-02 -1.577919e-01 
4.794000e+00 -5.764569e-02 -1.577081e-01 
4.795000e+00 -5.767961e-02 -1.576234e-01 
4.796000e+00 -5.771343e-02 -1.575378e-01 
4.797000e+00 -5.774715e-02 -1.574512e-01 
4.798000e+00 -5.778076e-02 -1.573636e-01 
4.799000e+00 -5.781427e-02 -1.572752e-01 
4.800000e+00 -5.784767e-02 -1.571858e-01 
4.801000e+00 -5.788098e-02 -1.570954e-01 
4.802000e+00 -5.791418e-02 -1.570042e-01 
4.803000e+00 -5.794728e-02 -1.569120e-01 
4.804000e+00 -5.798028e-02 -1.568189e-01 
4.805000e+00 -5.801318e-02 -1.567249e-01 
4.806000e+00 -5.804599e-02 -1.566300e-01 
4.807000e+00 -5.807869e-02 -1.565341e-01 
4.808000e+00 -5.811130e-02 -1.564374e-01 
4.809000e+00 -5.814380e-02 -1.563397e-01 
4.810000e+00 -5.817622e-02 -1.562411e-01 
4.811000e+00 -5.820853e-02 -1.561417e-01 
4.812000e+00 -5.824075e-02 -1.560413e-01 
4.813000e+00 -5.827287e-02 -1.559400e-01 
4.814000e+00 -5.830490e-02 -1.558379e-01 
4.815000e+00 -5.833683e-02 -1.557348e-01 
4.816000e+00 -5.836867e-02 -1.556309e-01 
4.817000e+00 -5.840041e-02 -1.555261e-01 
4.818000e+00 -5.843207e-02 -1.554203e-01 
4.819000e+00 -5.846363e-02 -1.553138e-01 
4.820000e+00 -5.849509e-02 -1.552063e-01 
4.821000e+00 -5.852647e-02 -1.550980e-01 
4.822000e+00 -5.855776e-02 -1.549887e-01 
4.823000e+00 -5.858895e-02 -1.548787e-01 
4.824000e+00 -5.862005e-02 -1.547677e-01 
4.825000e+00 -5.865107e-02 -1.546559e-01 
4.826000e+00 -5.868199e-02 -1.545432e-01 
4.827000e+00 -5.871283e-02 -1.544297e-01 
4.828000e+00 -5.874358e-02 -1.543153e-01 
4.829000e+00 -5.877424e-02 -1.542001e-01 
4.830000e+00 -5.880481e-02 -1.540840e-01 
4.831000e+00 -5.883530e-02 -1.539671e-01 
4.832000e+00 -5.886570e-02 -1.538493e-01 
4.833000e+00 -5.889602e-02 -1.537307e-01 
4.834000e+00 -5.892625e-02 -1.536112e-01 
4.835000e+00 -5.895639e-02 -1.534909e-01 
4.836000e+00 -5.898645e-02 -1.533698e-01 
4.837000e+00 -5.901642e-02 -1.532479e-01 
4.838000e+00 -5.904632e-02 -1.531251e-01 
4.839000e+00 -5.907613e-02 -1.530015e-01 
4.840000e+00 -5.910585e-02 -1.528770e-01 
4.841000e+00 -5.913550e-02 -1.527518e-01 
4.842000e+00 -5.916506e-02 -1.526257e-01 
4.843000e+00 -5.919454e-02 -1.524989e-01 
4.844000e+00 -5.922394e-02 -1.523712e-01 
4.845000e+00 -5.925326e-02 -1.522427e-01 
4.846000e+00 -5.928250e-02 -1.521134e-01 
4.847000e+00 -5.931165e-02 -1.519833e-01 
4.848000e+00 -5.934073e-02 -1.518524e-01 
4.849000e+00 -5.936973e-02 -1.517207e-01 
4.850000e+00 -5.939866e-02 -1.515882e-01 
4.851000e+00 -5.942750e-02 -1.514550e-01 
4.852000e+00 -5.945627e-02 -1.513209e-01 
4.853000e+00 -5.948496e-02 -1.511860e-01 
4.854000e+00 -5.951357e-02 -1.510504e-01 
4.855000e+00 -5.954210e-02 -1.509140e-01 
4.856000e+00 -5.957056e-02 -1.507768e-01 
4.857000e+00 -5.959895e-02 -1.506389e-01 
4.858000e+00 -5.962726e-02 -1.505002e-01 
4.859000e+00 -5.965549e-02 -1.503607e-01 
4.860000e+00 -5.968365e-02 -1.502204e-01 
4.861000e+00 -5.971173e-02 -1.500794e-01 
4.862000e+00 -5.973974e-02 -1.499377e-01 
4.863000e+00 -5.976768e-02 -1.497951e-01 
4.864000e+00 -5.979555e-02 -1.496519e-01 
4.865000e+00 -5.982334e-02 -1.495078e-01 
4.866000e+00 -5.985106e-02 -1.493631e-01 
4.867000e+00 -5.987870e-02 -1.492176e-01 
4.868000e+00 -5.990628e-02 -1.490713e-01 
4.869000e+00 -5.993378e-02 -1.489243e-01 
4.870000e+00 -5.996122e-02 -1.487766e-01 
4.871000e+00 -5.998858e-02 -1.486281e-01 
4.872000e+00 -6.001587e-02 -1.484790e-01 
4.873000e+00 -6.004310e-02 -1.483291e-01 
4.874000e+00 -6.007025e-02 -1.481784e-01 
4.875000e+00 -6.009733e-02 -1.480271e-01 
4.876000e+00 -6.012435e-02 -1.478750e-01 
4.877000e+00 -6.015129e-02 -1.477222e-01 
4.878000e+00 -6.017817e-02 -1.475687e-01 
4.879000e+00 -6.020498e-02 -1.474146e-01 
4.880000e+00 -6.023172e-02 -1.472597e-01 
4.881000e+00 -6.025840e-02 -1.471041e-01 
4.882000e+00 -6.028501e-02 -1.469478e-01 
4.883000e+00 -6.031155e-02 -1.467908e-01 
4.884000e+00 -6.033802e-02 -1.466331e-01 
4.885000e+00 -6.036443e-02 -1.464747e-01 
4.886000e+00 -6.039077e-02 -1.463156e-01 
4.887000e+00 -6.041705e-02 -1.461559e-01 
4.888000e+00 -6.044326e-02 -1.459955e-01 
4.889000e+00 -6.046941e-02 -1.458344e-01 
4.890000e+00 -6.049549e-02 -1.456726e-01 
4.891000e+00 -6.052151e-02 -1.455101e-01 
4.892000e+00 -6.054747e-02 -1.453470e-01 
4.893000e+00 -6.057336e-02 -1.451832e-01 
4.894000e+00 -6.059919e-02 -1.450188e-01 
4.895000e+00 -6.062495e-02 -1.448537e-01 
4.896000e+00 -6.065065e-02 -1.446879e-01 
4.897000e+00 -6.067629e-02 -1.445215e-01 
4.898000e+00 -6.070186e-02 -1.443545e-01 
4.899000e+00 -6.072738e-02 -1.441868e-01 
4.900000e+00 -6.075283e-02 -1.440184e-01 
4.901000e+00 -6.077822e-02 -1.438494e-01 
4.902000e+00 -6.080355e-02 -1.436798e-01 
4.903000e+00 -6.082881e-02 -1.435095e-01 
4.904000e+00 -6.085402e-02 -1.433386e-01 
4.905000e+00 -6.087917e-02 -1.431671e-01 
4.906000e+00 -6.090425e-02 -1.429949e-01 
4.907000e+00 -6.092927e-02 -1.428222e-01 
4.908000e+00 -6.095424e-02 -1.426488e-01 
4.909000e+00 -6.097914e-02 -1.424748e-01 
4.910000e+00 -6.100399e-02 -1.423001e-01 
4.911000e+00 -6.102878e-02 -1.421249e-01 
4.912000e+00 -6.105350e-02 -1.419491e-01 
4.913000e+00 -6.107817e-02 -1.417726e-01 
4.914000e+00 -6.110278e-02 -1.415956e-01 
4.915000e+00 -6.112733e-02 -1.414179e-01 
4.916000e+00 -6.115182e-02 -1.412397e-01 
4.917000e+00 -6.117626e-02 -1.410609e-01 
4.918000e+00 -6.120063e-02 -1.408814e-01 
4.919000e+00 -6.122495e-02 -1.407014e-01 
4.920000e+00 -6.124921e-02 -1.405208e-01 
4.921000e+00 -6.127341e-02 -1.403397e-01 
4.922000e+00 -6.129756e-02 -1.401579e-01 
4.923000e+00 -6.132165e-02 -1.399756e-01 
4.924000e+00 -6.134568e-02 -1.397927e-01 
4.925000e+00 -6.136966e-02 -1.396093e-01 
4.926000e+00 -6.139358e-02 -1.394252e-01 
4.927000e+00 -6.141744e-02 -1.392407e-01 
4.928000e+00 -6.144124e-02 -1.390555e-01 
4.929000e+00 -6.146499e-02 -1.388698e-01 
4.930000e+00 -6.148869e-02 -1.386836e-01 
4.931000e+00 -6.151233e-02 -1.384968e-01 
4.932000e+00 -6.153591e-02 -1.383094e-01 
4.933000e+00 -6.155944e-02 -1.381215e-01 
4.934000e+00 -6.158291e-02 -1.379331e-01 
4.935000e+00 -6.160633e-02 -1.377441e-01 
4.936000e+00 -6.162969e-02 -1.375547e-01 
4.937000e+00 -6.165300e-02 -1.373646e-01 
4.938000e+00 -6.167625e-02 -1.371741e-01 
4.939000e+00 -6.169945e-02 -1.369830e-01 
4.940000e+00 -6.172259e-02 -1.367914e-01 
4.941000e+00 -6.174568e-02 -1.365993e-01 
4.942000e+00 -6.176872e-02 -1.364066e-01 
4.943000e+00 -6.179170e-02 -1.362135e-01 
4.944000e+00 -6.181463e-02 -1.360198e-01 
4.945000e+00 -6.183750e-02 -1.358257e-01 
4.946000e+00 -6.186032e-02 -1.356310e-01 
4.947000e+00 -6.188308e-02 -1.354358e-01 
4.948000e+00 -6.190580e-02 -1.352402e-01 
4.949000e+00 -6.192845e-02 -1.350440e-01 
4.950000e+00 -6.195106e-02 -1.348474e-01 
4.951000e+00 -6.197361e-02 -1.346503e-01 
4.952000e+00 -6.199611e-02 -1.344526e-01 
4.953000e+00 -6.201855e-02 -1.342545e-01 
4.954000e+00 -6.204094e-02 -1.340560e-01 
4.955000e+00 -6.206328e-02 -1.338569e-01 
4.956000e+00 -6.208557e-02 -1.336574e-01 
4.957000e+00 -6.210780e-02 -1.334574e-01 
4.958000e+00 -6.212998e-02 -1.332569e-01 
4.959000e+00 -6.215211e-02 -1.330560e-01 
4.960000e+00 -6.217418e-02 -1.328546e-01 
4.961000e+00 -6.219620e-02 -1.326528e-01 
4.962000e+00 -6.221817e-02 -1.324505e-01 
4.963000e+00 -6.224009e-02 -1.322478e-01 
4.964000e+00 -6.226195e-02 -1.320446e-01 
4.965000e+00 -6.228376e-02 -1.318409e-01 
4.966000e+00 -6.230552e-02 -1.316369e-01 
4.967000e+00 -6.232723e-02 -1.314323e-01 
4.968000e+00 -6.234888e-02 -1.312274e-01 
4.969000e+00 -6.237048e-02 -1.310220e-01 
4.970000e+00 -6.239203e-02 -1.308162e-01 
4.971000e+00 -6.241353e-02 -1.306100e-01 
4.972000e+00 -6.243497e-02 -1.304033e-01 
4.973000e+00 -6.245637e-02 -1.301962e-01 
4.974000e+00 -6.247770e-02 -1.299887e-01 
4.975000e+00 -6.249899e-02 -1.297808e-01 
4.976000e+00 -6.252023e-02 -1.295725e-01 
4.977000e+00 -6.254141e-02 -1.293638e-01 
4.978000e+00 -6.256254e-02 -1.291546e-01 
4.979000e+00 -6.258362e-02 -1.289451e-01 
4.980000e+00 -6.260464e-02 -1.287352e-01 
4.981000e+00 -6.262562e-02 -1.285248e-01 
4.982000e+00 -6.264654e-02 -1.283141e-01 
4.983000e+00 -6.266741e-02 -1.281030e-01 
4.984000e+00 -6.268822e-02 -1.278915e-01 
4.985000e+00 -6.270899e-02 -1.276796e-01 
4.986000e+00 -6.272970e-02 -1.274674e-01 
4.987000e+00 -6.275036e-02 -1.272547e-01 
4.988000e+00 -6.277096e-02 -1.270417e-01 
4.989000e+00 -6.279152e-02 -1.268283e-01 
4.990000e+00 -6.281202e-02 -1.266146e-01 
4.991000e+00 -6.283247e-02 -1.264005e-01 
4.992000e+00 -6.285286e-02 -1.261860e-01 
4.993000e+00 -6.287320e-02 -1.259711e-01 
4.994000e+00 -6.289349e-02 -1.257559e-01 
4.995000e+00 -6.291373e-02 -1.255404e-01 
4.996000e+00 -6.293392e-02 -1.253245e-01 
4.997000e+00 -6.295405e-02 -1.251082e-01 
4.998000e+00 -6.297413e-02 -1.248917e-01 
4.999000e+00 -6.299415e-02 -1.246747e-01 
5.000000e+00 -6.301412e-02 -1.244575e-01 
5.001000e+00 -6.303404e-02 -1.242399e-01 
5.002000e+00 -6.305391e-02 -1.240219e-01 
5.003000e+00 -6.307372e-02 -1.238037e-01 
5.004000e+00 -6.309348e-02 -1.235851e-01 
5.005000e+00 -6.311318e-02 -1.233662e-01 
5.006000e+00 -6.313283e-02 -1.231469e-01 
5.007000e+00 -6.315243e-02 -1.229274e-01 
5.008000e+00 -6.317197e-02 -1.227075e-01 
5.009000e+00 -6.319146e-02 -1.224873e-01 
5.010000e+00 -6.321090e-02 -1.222669e-01 
5.011000e+00 -6.323028e-02 -1.220461e-01 
5.012000e+00 -6.324960e-02 -1.218250e-01 
5.013000e+00 -6.326888e-02 -1.216036e-01 
5.014000e+00 -6.328809e-02 -1.213819e-01 
5.015000e+00 -6.330726e-02 -1.211599e-01 
5.016000e+00 -6.332637e-02 -1.209377e-01 
5.017000e+00 -6.334542e-02 -1.207151e-01 
5.018000e+00 -6.336442e-02 -1.204923e-01 
5.019000e+00 -6.338336e-02 -1.202691e-01 
5.020000e+00 -6.340225e-02 -1.200457e-01 
5.021000e+00 -6.342108e-02 -1.198221e-01 
5.022000e+00 -6.343986e-02 -1.195981e-01 
5.023000e+00 -6.345858e-02 -1.193739e-01 
5.024000e+00 -6.347724e-02 -1.191494e-01 
5.025000e+00 -6.349585e-02 -1.189247e-01 
5.026000e+00 -6.351440e-02 -1.186997e-01 
5.027000e+00 -6.353290e-02 -1.184744e-01 
5.028000e+00 -6.355134e-02 -1.182489e-01 
5.029000e+00 -6.356972e-02 -1.180231e-01 
5.030000e+00 -6.358805e-02 -1.177971e-01 
5.031000e+00 -6.360632e-02 -1.175708e-01 
5.032000e+00 -6.362453e-02 -1.173443e-01 
5.033000e+00 -6.364268e-02 -1.171176e-01 
5.034000e+00 -6.366078e-02 -1.168906e-01 
5.035000e+00 -6.367882e-02 -1.166634e-01 
5.036000e+00 -6.369680e-02 -1.164359e-01 
5.037000e+00 -6.371472e-02 -1.162082e-01 
5.038000e+00 -6.373259e-02 -1.159803e-01 
5.039000e+00 -6.375039e-02 -1.157522e-01 
5.040000e+00 -6.376814e-02 -1.155239e-01 
5.041000e+00 -6.378583e-02 -1.152953e-01 
5.042000e+00 -6.380346e-02 -1.150665e-01 
5.043000e+00 -6.382103e-02 -1.148375e-01 
5.044000e+00 -6.383854e-02 -1.146083e-01 
5.045000e+00 -6.385599e-02 -1.143789e-01 
5.046000e+00 -6.387338e-02 -1.141493e-01 
5.047000e+00 -6.389072e-02 -1.139195e-01 
5.048000e+00 -6.390799e-02 -1.136895e-01 
5.049000e+00 -6.392520e-02 -1.134593e-01 
5.050000e+00 -6.394235e-02 -1.132289e-01 
5.051000e+00 -6.395944e-02 -1.129984e-01 
5.052000e+00 -6.397646e-02 -1.127676e-01 
5.053000e+00 -6.399343e-02 -1.125367e-01 
5.054000e+00 -6.401033e-02 -1.123055e-01 
5.055000e+00 -6.402717e-02 -1.120742e-01 
5.056000e+00 -6.404395e-02 -1.118428e-01 
5.057000e+00 -6.406067e-02 -1.116111e-01 
5.058000e+00 -6.407733e-02 -1.113793e-01 
5.059000e+00 -6.409392e-02 -1.111473e-01 
5.060000e+00 -6.411045e-02 -1.109152e-01 
5.061000e+00 -6.412691e-02 -1.106829e-01 
5.062000e+00 -6.414332e-02 -1.104504e-01 
5.063000e+00 -6.415965e-02 -1.102178e-01 
5.064000e+00 -6.417593e-02 -1.099851e-01 
5.065000e+00 -6.419214e-02 -1.097522e-01 
5.066000e+00 -6.420828e-02 -1.095191e-01 
5.067000e+00 -6.422436e-02 -1.092859e-01 
5.068000e+00 -6.424037e-02 -1.090526e-01 
5.069000e+00 -6.425632e-02 -1.088191e-01 
5.070000e+00 -6.427221e-02 -1.085855e-01 
5.071000e+00 -6.428802e-02 -1.083517e-01 
5.072000e+00 -6.430377e-02 -1.081179e-01 
5.073000e+00 -6.431946e-02 -1.078839e-01 
5.074000e+00 -6.433507e-02 -1.076497e-01 
5.075000e+00 -6.435062e-02 -1.074155e-01 
5.076000e+00 -6.436610e-02 -1.071811e-01 
5.077000e+00 -6.438152e-02 -1.069467e-01 
5.078000e+00 -6.439686e-02 -1.067121e-01 
5.079000e+00 -6.441214e-02 -1.064774e-01 
5.080000e+00 -6.442735e-02 -1.062426e-01 
5.081000e+00 -6.444249e-02 -1.060076e-01 
5.082000e+00 -6.445756e-02 -1.057726e-01 
5.083000e+00 -6.447256e-02 -1.055375e-01 
5.084000e+00 -6.448749e-02 -1.053023e-01 
5.085000e+00 -6.450235e-02 -1.050670e-01 
5.086000e+00 -6.451714e-02 -1.048316e-01 
5.087000e+00 -6.453186e-02 -1.045961e-01 
5.088000e+00 -6.454651e-02 -1.043606e-01 
5.089000e+00 -6.456108e-02 -1.041249e-01 
5.090000e+00 -6.457559e-02 -1.038892e-01 
5.091000e+00 -6.459002e-02 -1.036534e-01 
5.092000e+00 -6.460438e-02 -1.034175e-01 
5.093000e+00 -6.461867e-02 -1.031815e-01 
5.094000e+00 -6.463288e-02 -1.029455e-01 
5.095000e+00 -6.464702e-02 -1.027094e-01 
5.096000e+00 -6.466108e-02 -1.024732e-01 
5.097000e+00 -6.467508e-02 -1.022370e-01 
5.098000e+00 -6.468899e-02 -1.020007e-01 
5.099000e+00 -6.470283e-02 -1.017644e-01 
5.100000e+00 -6.471660e-02 -1.015280e-01 
5.101000e+00 -6.473029e-02 -1.012916e-01 
5.102000e+00 -6.474391e-02 -1.010551e-01 
5.103000e+00 -6.475744e-02 -1.008185e-01 
5.104000e+00 -6.477091e-02 -1.005820e-01 
5.105000e+00 -6.478429e-02 -1.003453e-01 
5.106000e+00 -6.479760e-02 -1.001087e-01 
5.107000e+00 -6.481083e-02 -9.987198e-02 
5.108000e+00 -6.482398e-02 -9.963525e-02 
5.109000e+00 -6.483705e-02 -9.939849e-02 
5.110000e+00 -6.485005e-02 -9.916170e-02 
5.111000e+00 -6.486296e-02 -9.892489e-02 
5.112000e+00 -6.487579e-02 -9.868805e-02 
5.113000e+00 -6.488855e-02 -9.845120e-02 
5.114000e+00 -6.490122e-02 -9.821432e-02 
5.115000e+00 -6.491382e-02 -9.797743e-02 
5.116000e+00 -6.492633e-02 -9.774053e-02 
5.117000e+00 -6.493876e-02 -9.750362e-02 
5.118000e+00 -6.495111e-02 -9.726670e-02 
5.119000e+00 -6.496337e-02 -9.702977e-02 
5.120000e+00 -6.497556e-02 -9.679284e-02 
5.121000e+00 -6.498766e-02 -9.655592e-02 
5.122000e+00 -6.499967e-02 -9.631899e-02 
5.123000e+00 -6.501161e-02 -9.608207e-02 
5.124000e+00 -6.502346e-02 -9.584515e-02 
5.125000e+00 -6.503522e-02 -9.560825e-02 
5.126000e+00 -6.504690e-02 -9.537136e-02 
5.127000e+00 -6.505849e-02 -9.513448e-02 
5.128000e+00 -6.507000e-02 -9.489762e-02 
5.129000e+00 -6.508142e-02 -9.466078e-02 
5.130000e+00 -6.509275e-02 -9.442396e-02 
5.131000e+00 -6.510400e-02 -9.418716e-02 
5.132000e+00 -6.511516e-02 -9.395039e-02 
5.133000e+00 -6.512623e-02 -9.371365e-02 
5.134000e+00 -6.513721e-02 -9.347695e-02 
5.135000e+00 -6.514810e-02 -9.324027e-02 
5.136000e+00 -6.515891e-02 -9.300364e-02 
5.137000e+00 -6.516962e-02 -9.276704e-02 
5.138000e+00 -6.518025e-02 -9.253048e-02 
5.139000e+00 -6.519078e-02 -9.229397e-02 
5.140000e+00 -6.520122e-02 -9.205750e-02 
5.141000e+00 -6.521157e-02 -9.182109e-02 
5.142000e+00 -6.522183e-02 -9.158472e-02 
5.143000e+00 -6.523200e-02 -9.134840e-02 
5.144000e+00 -6.524207e-02 -9.111214e-02 
5.145000e+00 -6.525205e-02 -9.087594e-02 
5.146000e+00 -6.526194e-02 -9.063980e-02 
5.147000e+00 -6.527173e-02 -9.040372e-02 
5.148000e+00 -6.528143e-02 -9.016771e-02 
5.149000e+00 -6.529104e-02 -8.993177e-02 
5.150000e+00 -6.530054e-02 -8.969589e-02 
5.151000e+00 -6.530996e-02 -8.946008e-02 
5.152000e+00 -6.531927e-02 -8.922435e-02 
5.153000e+00 -6.532849e-02 -8.898870e-02 
5.154000e+00 -6.533761e-02 -8.875312e-02 
5.155000e+00 -6.534664e-02 -8.851763e-02 
5.156000e+00 -6.535556e-02 -8.828222e-02 
5.157000e+00 -6.536439e-02 -8.804689e-02 
5.158000e+00 -6.537312e-02 -8.781165e-02 
5.159000e+00 -6.538175e-02 -8.757650e-02 
5.160000e+00 -6.539028e-02 -8.734145e-02 
5.161000e+00 -6.539871e-02 -8.710649e-02 
5.162000e+00 -6.540703e-02 -8.687162e-02 
5.163000e+00 -6.541526e-02 -8.663686e-02 
5.164000e+00 -6.542339e-02 -8.640219e-02 
5.165000e+00 -6.543141e-02 -8.616763e-02 
5.166000e+00 -6.543933e-02 -8.593318e-02 
5.167000e+00 -6.544714e-02 -8.569883e-02 
5.168000e+00 -6.545485e-02 -8.546459e-02 
5.169000e+00 -6.546246e-02 -8.523047e-02 
5.170000e+00 -6.546997e-02 -8.499646e-02 
5.171000e+00 -6.547736e-02 -8.476256e-02 
5.172000e+00 -6.548466e-02 -8.452879e-02 
5.173000e+00 -6.549184e-02 -8.429513e-02 
5.174000e+00 -6.549892e-02 -8.406160e-02 
5.175000e+00 -6.550590e-02 -8.382820e-02 
5.176000e+00 -6.551276e-02 -8.359492e-02 
5.177000e+00 -6.551952e-02 -8.336177e-02 
5.178000e+00 -6.552617e-02 -8.312875e-02 
5.179000e+00 -6.553271e-02 -8.289587e-02 
5.180000e+00 -6.553914e-02 -8.266312e-02 
5.181000e+00 -6.554546e-02 -8.243051e-02 
5.182000e+00 -6.555167e-02 -8.219804e-02 
5.183000e+00 -6.555777e-02 -8.196571e-02 
5.184000e+00 -6.556375e-02 -8.173352e-02 
5.185000e+00 -6.556963e-02 -8.150149e-02 
5.186000e+00 -6.557539e-02 -8.126960e-02 
5.187000e+00 -6.558104e-02 -8.103786e-02 
5.188000e+00 -6.558658e-02 -8.080627e-02 
5.189000e+00 -6.559200e-02 -8.057484e-02 
5.190000e+00 -6.559731e-02 -8.034356e-02 
5.191000e+00 -6.560250e-02 -8.011245e-02 
5.192000e+00 -6.560758e-02 -7.988149e-02 
5.193000e+00 -6.561254e-02 -7.965070e-02 
5.194000e+00 -6.561739e-02 -7.942007e-02 
5.195000e+00 -6.562212e-02 -7.918960e-02 
5.196000e+00 -6.562673e-02 -7.895931e-02 
5.197000e+00 -6.563122e-02 -7.872919e-02 
5.198000e+00 -6.563560e-02 -7.849924e-02 
5.199000e+00 -6.563986e-02 -7.826946e-02 
5.200000e+00 -6.564399e-02 -7.803986e-02 
5.201000e+00 -6.564801e-02 -7.781044e-02 
5.202000e+00 -6.565190e-02 -7.758120e-02 
5.203000e+00 -6.565568e-02 -7.735214e-02 
5.204000e+00 -6.565933e-02 -7.712326e-02 
5.205000e+00 -6.566287e-02 -7.689457e-02 
5.206000e+00 -6.566627e-02 -7.666607e-02 
5.207000e+00 -6.566956e-02 -7.643776e-02 
5.208000e+00 -6.567272e-02 -7.620965e-02 
5.209000e+00 -6.567576e-02 -7.598172e-02 
5.210000e+00 -6.567868e-02 -7.575399e-02 
5.211000e+00 -6.568147e-02 -7.552646e-02 
5.212000e+00 -6.568413e-02 -7.529913e-02 
5.213000e+00 -6.568667e-02 -7.507200e-02 
5.214000e+00 -6.568908e-02 -7.484507e-02 
5.215000e+00 -6.569136e-02 -7.461835e-02 
5.216000e+00 -6.569352e-02 -7.439183e-02 
5.217000e+00 -6.569555e-02 -7.416553e-02 
5.218000e+00 -6.569745e-02 -7.393943e-02 
5.219000e+00 -6.569922e-02 -7.371355e-02 
5.220000e+00 -6.570086e-02 -7.348788e-02 
5.221000e+00 -6.570237e-02 -7.326243e-02 
5.222000e+00 -6.570375e-02 -7.303719e-02 
5.223000e+00 -6.570499e-02 -7.281217e-02 
5.224000e+00 -6.570611e-02 -7.258738e-02 
5.225000e+00 -6.570709e-02 -7.236281e-02 
5.226000e+00 -6.570795e-02 -7.213846e-02 
5.227000e+00 -6.570866e-02 -7.191434e-02 
5.228000e+00 -6.570925e-02 -7.169045e-02 
5.229000e+00 -6.570970e-02 -7.146679e-02 
5.230000e+00 -6.571001e-02 -7.124336e-02 
5.231000e+00 -6.571019e-02 -7.102016e-02 
5.232000e+00 -6.571024e-02 -7.079720e-02 
5.233000e+00 -6.571014e-02 -7.057448e-02 
5.234000e+00 -6.570991e-02 -7.035199e-02 
5.235000e+00 -6.570955e-02 -7.012975e-02 
5.236000e+00 -6.570904e-02 -6.990775e-02 
5.237000e+00 -6.570840e-02 -6.968599e-02 
5.238000e+00 -6.570761e-02 -6.946448e-02 
5.239000e+00 -6.570669e-02 -6.924321e-02 
5.240000e+00 -6.570563e-02 -6.902220e-02 
5.241000e+00 -6.570442e-02 -6.880143e-02 
5.242000e+00 -6.570308e-02 -6.858091e-02 
5.243000e+00 -6.570159e-02 -6.836065e-02 
5.244000e+00 -6.569996e-02 -6.814065e-02 
5.245000e+00 -6.569819e-02 -6.792090e-02 
5.246000e+00 -6.569628e-02 -6.770141e-02 
5.247000e+00 -6.569422e-02 -6.748218e-02 
5.248000e+00 -6.569202e-02 -6.726322e-02 
5.249000e+00 -6.568967e-02 -6.704451e-02 
5.250000e+00 -6.568718e-02 -6.682607e-02 
5.251000e+00 -6.568454e-02 -6.660790e-02 
5.252000e+00 -6.568175e-02 -6.639000e-02 
5.253000e+00 -6.567882e-02 -6.617236e-02 
5.254000e+00 -6.567574e-02 -6.595500e-02 
5.255000e+00 -6.567251e-02 -6.573791e-02 
5.256000e+00 -6.566914e-02 -6.552109e-02 
5.257000e+00 -6.566561e-02 -6.530455e-02 
5.258000e+00 -6.566194e-02 -6.508829e-02 
5.259000e+00 -6.565811e-02 -6.487231e-02 
5.260000e+00 -6.565414e-02 -6.465660e-02 
5.261000e+00 -6.565001e-02 -6.444118e-02 
5.262000e+00 -6.564573e-02 -6.422604e-02 
5.263000e+00 -6.564130e-02 -6.401119e-02 
5.264000e+00 -6.563672e-02 -6.379662e-02 
5.265000e+00 -6.563198e-02 -6.358234e-02 
5.266000e+00 -6.562709e-02 -6.336835e-02 
5.267000e+00 -6.562205e-02 -6.315465e-02 
5.268000e+00 -6.561685e-02 -6.294124e-02 
5.269000e+00 -6.561150e-02 -6.272813e-02 
5.270000e+00 -6.560599e-02 -6.251531e-02 
5.271000e+00 -6.560032e-02 -6.230279e-02 
5.272000e+00 -6.559450e-02 -6.209056e-02 
5.273000e+00 -6.558852e-02 -6.187864e-02 
5.274000e+00 -6.558238e-02 -6.166701e-02 
5.275000e+00 -6.557608e-02 -6.145569e-02 
5.276000e+00 -6.556963e-02 -6.124467e-02 
5.277000e+00 -6.556301e-02 -6.103395e-02 
5.278000e+00 -6.555624e-02 -6.082354e-02 
5.279000e+00 -6.554930e-02 -6.061344e-02 
5.280000e+00 -6.554221e-02 -6.040364e-02 
5.281000e+00 -6.553495e-02 -6.019416e-02 
5.282000e+00 -6.552753e-02 -5.998499e-02 
5.283000e+00 -6.551995e-02 -5.977613e-02 
5.284000e+00 -6.551220e-02 -5.956758e-02 
5.285000e+00 -6.550430e-02 -5.935935e-02 
5.286000e+00 -6.549622e-02 -5.915144e-02 
5.287000e+00 -6.548799e-02 -5.894384e-02 
5.288000e+00 -6.547958e-02 -5.873657e-02 
5.289000e+00 -6.547102e-02 -5.852961e-02 
5.290000e+00 -6.546228e-02 -5.832298e-02 
5.291000e+00 -6.545338e-02 -5.811667e-02 
5.292000e+00 -6.544432e-02 -5.791068e-02 
5.293000e+00 -6.543508e-02 -5.770502e-02 
5.294000e+00 -6.542568e-02 -5.749968e-02 
5.295000e+00 -6.541611e-02 -5.729467e-02 
5.296000e+00 -6.540637e-02 -5.709000e-02 
5.297000e+00 -6.539646e-02 -5.688565e-02 
5.298000e+00 -6.538638e-02 -5.668163e-02 
5.299000e+00 -6.537613e-02 -5.647795e-02 
5.300000e+00 -6.536570e-02 -5.627460e-02 
5.301000e+00 -6.535511e-02 -5.607158e-02 
5.302000e+00 -6.534435e-02 -5.586890e-02 
5.303000e+00 -6.533341e-02 -5.566656e-02 
5.304000e+00 -6.532230e-02 -5.546456e-02 
5.305000e+00 -6.531101e-02 -5.526290e-02 
5.306000e+00 -6.529955e-02 -5.506157e-02 
5.307000e+00 -6.528792e-02 -5.486059e-02 
5.308000e+00 -6.527611e-02 -5.465996e-02 
5.309000e+00 -6.526413e-02 -5.445966e-02 
5.310000e+00 -6.525197e-02 -5.425971e-02 
5.311000e+00 -6.523964e-02 -5.406011e-02 
5.312000e+00 -6.522712e-02 -5.386086e-02 
5.313000e+00 -6.521443e-02 -5.366195e-02 
5.314000e+00 -6.520156e-02 -5.346340e-02 
5.315000e+00 -6.518852e-02 -5.326519e-02 
5.316000e+00 -6.517529e-02 -5.306734e-02 
5.317000e+00 -6.516189e-02 -5.286984e-02 
5.318000e+00 -6.514830e-02 -5.267269e-02 
5.319000e+00 -6.513454e-02 -5.247590e-02 
5.320000e+00 -6.512059e-02 -5.227946e-02 
5.321000e+00 -6.510647e-02 -5.208338e-02 
5.322000e+00 -6.509216e-02 -5.188766e-02 
5.323000e+00 -6.507767e-02 -5.169229e-02 
5.324000e+00 -6.506300e-02 -5.149729e-02 
5.325000e+00 -6.504814e-02 -5.130265e-02 
5.326000e+00 -6.503310e-02 -5.110837e-02 
5.327000e+00 -6.501788e-02 -5.091445e-02 
5.328000e+00 -6.500247e-02 -5.072089e-02 
5.329000e+00 -6.498687e-02 -5.052770e-02 
5.330000e+00 -6.497110e-02 -5.033488e-02 
5.331000e+00 -6.495513e-02 -5.014242e-02 
5.332000e+00 -6.493898e-02 -4.995033e-02 
5.333000e+00 -6.492264e-02 -4.975861e-02 
5.334000e+00 -6.490612e-02 -4.956726e-02 
5.335000e+00 -6.488940e-02 -4.937628e-02 
5.336000e+00 -6.487250e-02 -4.918566e-02 
5.337000e+00 -6.485541e-02 -4.899543e-02 
5.338000e+00 -6.483813e-02 -4.880556e-02 
5.339000e+00 -6.482067e-02 -4.861607e-02 
5.340000e+00 -6.480301e-02 -4.842695e-02 
5.341000e+00 -6.478516e-02 -4.823821e-02 
5.342000e+00 -6.476712e-02 -4.804984e-02 
5.343000e+00 -6.474889e-02 -4.786185e-02 
5.344000e+00 -6.473047e-02 -4.767424e-02 
5.345000e+00 -6.471185e-02 -4.748701e-02 
5.346000e+00 -6.469304e-02 -4.730015e-02 
5.347000e+00 -6.467404e-02 -4.711368e-02 
5.348000e+00 -6.465485e-02 -4.692759e-02 
5.349000e+00 -6.463546e-02 -4.674188e-02 
5.350000e+00 -6.461588e-02 -4.655656e-02 
5.351000e+00 -6.459611e-02 -4.637161e-02 
5.352000e+00 -6.457613e-02 -4.618706e-02 
5.353000e+00 -6.455597e-02 -4.600288e-02 
5.354000e+00 -6.453560e-02 -4.581910e-02 
5.355000e+00 -6.451504e-02 -4.563569e-02 
5.356000e+00 -6.449429e-02 -4.545268e-02 
5.357000e+00 -6.447333e-02 -4.527006e-02 
5.358000e+00 -6.445218e-02 -4.508782e-02 
5.359000e+00 -6.443083e-02 -4.490597e-02 
5.360000e+00 -6.440928e-02 -4.472452e-02 
5.361000e+00 -6.438754e-02 -4.454345e-02 
5.362000e+00 -6.436559e-02 -4.436278e-02 
5.363000e+00 -6.434344e-02 -4.418250e-02 
5.364000e+00 -6.432110e-02 -4.400261e-02 
5.365000e+00 -6.429855e-02 -4.382311e-02 
5.366000e+00 -6.427580e-02 -4.364401e-02 
5.367000e+00 -6.425286e-02 -4.346530e-02 
5.368000e+00 -6.422970e-02 -4.328699e-02 
5.369000e+00 -6.420635e-02 -4.310908e-02 
5.370000e+00 -6.418280e-02 -4.293156e-02 
5.371000e+00 -6.415904e-02 -4.275444e-02 
5.372000e+00 -6.413508e-02 -4.257772e-02 
5.373000e+00 -6.411091e-02 -4.240140e-02 
5.374000e+00 -6.408654e-02 -4.222548e-02 
5.375000e+00 -6.406197e-02 -4.204995e-02 
5.376000e+00 -6.403719e-02 -4.187483e-02 
5.377000e+00 -6.401221e-02 -4.170011e-02 
5.378000e+00 -6.398702e-02 -4.152579e-02 
5.379000e+00 -6.396163e-02 -4.135187e-02 
5.380000e+00 -6.393603e-02 -4.117836e-02 
5.381000e+00 -6.391022e-02 -4.100524e-02 
5.382000e+00 -6.388421e-02 -4.083254e-02 
5.383000e+00 -6.385799e-02 -4.066023e-02 
5.384000e+00 -6.383156e-02 -4.048833e-02 
5.385000e+00 -6.380492e-02 -4.031684e-02 
5.386000e+00 -6.377807e-02 -4.014575e-02 
5.387000e+00 -6.375102e-02 -3.997507e-02 
5.388000e+00 -6.372376e-02 -3.980480e-02 
5.389000e+00 -6.369628e-02 -3.963493e-02 
5.390000e+00 -6.366860e-02 -3.946548e-02 
5.391000e+00 -6.364071e-02 -3.929643e-02 
5.392000e+00 -6.361261e-02 -3.912778e-02 
5.393000e+00 -6.358429e-02 -3.895955e-02 
5.394000e+00 -6.355577e-02 -3.879173e-02 
5.395000e+00 -6.352703e-02 -3.862432e-02 
5.396000e+00 -6.349808e-02 -3.845732e-02 
5.397000e+00 -6.346892e-02 -3.829073e-02 
5.398000e+00 -6.343955e-02 -3.812455e-02 
5.399000e+00 -6.340997e-02 -3.795878e-02 
5.400000e+00 -6.338017e-02 -3.779343e-02 
5.401000e+00 -6.335016e-02 -3.762849e-02 
5.402000e+00 -6.331993e-02 -3.746396e-02 
5.403000e+00 -6.328949e-02 -3.729984e-02 
5.404000e+00 -6.325884e-02 -3.713614e-02 
5.405000e+00 -6.322797e-02 -3.697286e-02 
5.406000e+00 -6.319689e-02 -3.680998e-02 
5.407000e+00 -6.316559e-02 -3.664753e-02 
5.408000e+00 -6.313408e-02 -3.648549e-02 
5.409000e+00 -6.310235e-02 -3.632386e-02 
5.410000e+00 -6.307040e-02 -3.616265e-02 
5.411000e+00 -6.303824e-02 -3.600186e-02 
5.412000e+00 -6.300586e-02 -3.584148e-02 
5.413000e+00 -6.297327e-02 -3.568152e-02 
5.414000e+00 -6.294045e-02 -3.552198e-02 
5.415000e+00 -6.290742e-02 -3.536285e-02 
5.416000e+00 -6.287418e-02 -3.520414e-02 
5.417000e+00 -6.284071e-02 -3.504585e-02 
5.418000e+00 -6.280703e-02 -3.488798e-02 
5.419000e+00 -6.277312e-02 -3.473053e-02 
5.420000e+00 -6.273900e-02 -3.457350e-02 
5.421000e+00 -6.270466e-02 -3.441688e-02 
5.422000e+00 -6.267010e-02 -3.426069e-02 
5.423000e+00 -6.263532e-02 -3.410491e-02 
5.424000e+00 -6.260032e-02 -3.394956e-02 
5.425000e+00 -6.256510e-02 -3.379463e-02 
5.426000e+00 -6.252966e-02 -3.364011e-02 
5.427000e+00 -6.249400e-02 -3.348602e-02 
5.428000e+00 -6.245812e-02 -3.333234e-02 
5.429000e+00 -6.242202e-02 -3.317909e-02 
5.430000e+00 -6.238569e-02 -3.302626e-02 
5.431000e+00 -6.234915e-02 -3.287385e-02 
5.432000e+00 -6.231238e-02 -3.272186e-02 
5.433000e+00 -6.227539e-02 -3.257030e-02 
5.434000e+00 -6.223818e-02 -3.241915e-02 
5.435000e+00 -6.220075e-02 -3.226843e-02 
5.436000e+00 -6.216309e-02 -3.211813e-02 
5.437000e+00 -6.212521e-02 -3.196826e-02 
5.438000e+00 -6.208711e-02 -3.181880e-02 
5.439000e+00 -6.204878e-02 -3.166977e-02 
5.440000e+00 -6.201024e-02 -3.152116e-02 
5.441000e+00 -6.197146e-02 -3.137297e-02 
5.442000e+00 -6.193247e-02 -3.122521e-02 
5.443000e+00 -6.189325e-02 -3.107787e-02 
5.444000e+00 -6.185380e-02 -3.093095e-02 
5.445000e+00 -6.181413e-02 -3.078446e-02 
5.446000e+00 -6.177424e-02 -3.063839e-02 
5.447000e+00 -6.173412e-02 -3.049274e-02 
5.448000e+00 -6.169378e-02 -3.034752e-02 
5.449000e+00 -6.165321e-02 -3.020272e-02 
5.450000e+00 -6.161241e-02 -3.005834e-02 
5.451000e+00 -6.157139e-02 -2.991439e-02 
5.452000e+00 -6.153015e-02 -2.977086e-02 
5.453000e+00 -6.148868e-02 -2.962775e-02 
5.454000e+00 -6.144698e-02 -2.948507e-02 
5.455000e+00 -6.140506e-02 -2.934282e-02 
5.456000e+00 -6.136291e-02 -2.920098e-02 
5.457000e+00 -6.132053e-02 -2.905957e-02 
5.458000e+00 -6.127793e-02 -2.891859e-02 
5.459000e+00 -6.123510e-02 -2.877803e-02 
5.460000e+00 -6.119204e-02 -2.863789e-02 
5.461000e+00 -6.114876e-02 -2.849818e-02 
5.462000e+00 -6.110525e-02 -2.835889e-02 
5.463000e+00 -6.106151e-02 -2.822002e-02 
5.464000e+00 -6.101755e-02 -2.808158e-02 
5.465000e+00 -6.097335e-02 -2.794356e-02 
5.466000e+00 -6.092893e-02 -2.780597e-02 
5.467000e+00 -6.088429e-02 -2.766879e-02 
5.468000e+00 -6.083941e-02 -2.753205e-02 
5.469000e+00 -6.079431e-02 -2.739572e-02 
5.470000e+00 -6.074898e-02 -2.725982e-02 
5.471000e+00 -6.070342e-02 -2.712435e-02 
5.472000e+00 -6.065763e-02 -2.698929e-02 
5.473000e+00 -6.061161e-02 -2.685466e-02 
5.474000e+00 -6.056537e-02 -2.672046e-02 
5.475000e+00 -6.051889e-02 -2.658667e-02 
5.476000e+00 -6.047219e-02 -2.645331e-02 
5.477000e+00 -6.042526e-02 -2.632037e-02 
5.478000e+00 -6.037810e-02 -2.618786e-02 
5.479000e+00 -6.033071e-02 -2.605577e-02 
5.480000e+00 -6.028310e-02 -2.592410e-02 
5.481000e+00 -6.023525e-02 -2.579285e-02 
5.482000e+00 -6.018717e-02 -2.566202e-02 
5.483000e+00 -6.013887e-02 -2.553162e-02 
5.484000e+00 -6.009034e-02 -2.540164e-02 
5.485000e+00 -6.004157e-02 -2.527208e-02 
5.486000e+00 -5.999258e-02 -2.514294e-02 
5.487000e+00 -5.994336e-02 -2.501422e-02 
5.488000e+00 -5.989391e-02 -2.488593e-02 
5.489000e+00 -5.984423e-02 -2.475805e-02 
5.490000e+00 -5.979432e-02 -2.463060e-02 
5.491000e+00 -5.974418e-02 -2.450357e-02 
5.492000e+00 -5.969381e-02 -2.437695e-02 
5.493000e+00 -5.964321e-02 -2.425076e-02 
5.494000e+00 -5.959239e-02 -2.412499e-02 
5.495000e+00 -5.954133e-02 -2.399964e-02 
5.496000e+00 -5.949004e-02 -2.387471e-02 
5.497000e+00 -5.943853e-02 -2.375019e-02 
5.498000e+00 -5.938678e-02 -2.362610e-02 
5.499000e+00 -5.933481e-02 -2.350243e-02 
5.500000e+00 -5.928260e-02 -2.337917e-02 
5.501000e+00 -5.923017e-02 -2.325633e-02 
5.502000e+00 -5.917750e-02 -2.313391e-02 
5.503000e+00 -5.912461e-02 -2.301191e-02 
5.504000e+00 -5.907149e-02 -2.289033e-02 
5.505000e+00 -5.901814e-02 -2.276916e-02 
5.506000e+00 -5.896455e-02 -2.264841e-02 
5.507000e+00 -5.891074e-02 -2.252808e-02 
5.508000e+00 -5.885670e-02 -2.240816e-02 
5.509000e+00 -5.880243e-02 -2.228866e-02 
5.510000e+00 -5.874793e-02 -2.216958e-02 
5.511000e+00 -5.869320e-02 -2.205091e-02 
5.512000e+00 -5.863825e-02 -2.193266e-02 
5.513000e+00 -5.858306e-02 -2.181482e-02 
5.514000e+00 -5.852764e-02 -2.169739e-02 
5.515000e+00 -5.847200e-02 -2.158039e-02 
5.516000e+00 -5.841612e-02 -2.146379e-02 
5.517000e+00 -5.836002e-02 -2.134761e-02 
5.518000e+00 -5.830369e-02 -2.123184e-02 
5.519000e+00 -5.824713e-02 -2.111649e-02 
5.520000e+00 -5.819034e-02 -2.100154e-02 
5.521000e+00 -5.813332e-02 -2.088701e-02 
5.522000e+00 -5.807607e-02 -2.077290e-02 
5.523000e+00 -5.801860e-02 -2.065919e-02 
5.524000e+00 -5.796090e-02 -2.054589e-02 
5.525000e+00 -5.790296e-02 -2.043301e-02 
5.526000e+00 -5.784481e-02 -2.032054e-02 
5.527000e+00 -5.778642e-02 -2.020847e-02 
5.528000e+00 -5.772780e-02 -2.009682e-02 
5.529000e+00 -5.766896e-02 -1.998557e-02 
5.530000e+00 -5.760989e-02 -1.987474e-02 
5.531000e+00 -5.755059e-02 -1.976431e-02 
5.532000e+00 -5.749106e-02 -1.965429e-02 
5.533000e+00 -5.743131e-02 -1.954468e-02 
5.534000e+00 -5.737133e-02 -1.943547e-02 
5.535000e+00 -5.731112e-02 -1.932667e-02 
5.536000e+00 -5.725069e-02 -1.921828e-02 
5.537000e+00 -5.719002e-02 -1.911029e-02 
5.538000e+00 -5.712914e-02 -1.900271e-02 
5.539000e+00 -5.706802e-02 -1.889554e-02 
5.540000e+00 -5.700668e-02 -1.878877e-02 
5.541000e+00 -5.694511e-02 -1.868240e-02 
5.542000e+00 -5.688332e-02 -1.857644e-02 
5.543000e+00 -5.682130e-02 -1.847087e-02 
5.544000e+00 -5.675906e-02 -1.836572e-02 
5.545000e+00 -5.669659e-02 -1.826096e-02 
5.546000e+00 -5.663389e-02 -1.815661e-02 
5.547000e+00 -5.657097e-02 -1.805265e-02 
5.548000e+00 -5.650783e-02 -1.794910e-02 
5.549000e+00 -5.644446e-02 -1.784595e-02 
5.550000e+00 -5.638086e-02 -1.774320e-02 
5.551000e+00 -5.631704e-02 -1.764085e-02 
5.552000e+00 -5.625300e-02 -1.753889e-02 
5.553000e+00 -5.618874e-02 -1.743734e-02 
5.554000e+00 -5.612424e-02 -1.733618e-02 
5.555000e+00 -5.605953e-02 -1.723542e-02 
5.556000e+00 -5.599459e-02 -1.713505e-02 
5.557000e+00 -5.592943e-02 -1.703509e-02 
5.558000e+00 -5.586405e-02 -1.693551e-02 
5.559000e+00 -5.579845e-02 -1.683634e-02 
5.560000e+00 -5.573262e-02 -1.673755e-02 
5.561000e+00 -5.566657e-02 -1.663916e-02 
5.562000e+00 -5.560030e-02 -1.654117e-02 
5.563000e+00 -5.553380e-02 -1.644357e-02 
5.564000e+00 -5.546709e-02 -1.634636e-02 
5.565000e+00 -5.540015e-02 -1.624954e-02 
5.566000e+00 -5.533300e-02 -1.615311e-02 
5.567000e+00 -5.526562e-02 -1.605707e-02 
5.568000e+00 -5.519802e-02 -1.596143e-02 
5.569000e+00 -5.513021e-02 -1.586617e-02 
5.570000e+00 -5.506217e-02 -1.577130e-02 
5.571000e+00 -5.499391e-02 -1.567682e-02 
5.572000e+00 -5.492544e-02 -1.558273e-02 
5.573000e+00 -5.485674e-02 -1.548902e-02 
5.574000e+00 -5.478783e-02 -1.539570e-02 
5.575000e+00 -5.471870e-02 -1.530277e-02 
5.576000e+00 -5.464935e-02 -1.521022e-02 
5.577000e+00 -5.457979e-02 -1.511806e-02 
5.578000e+00 -5.451000e-02 -1.502628e-02 
5.579000e+00 -5.444000e-02 -1.493488e-02 
5.580000e+00 -5.436978e-02 -1.484387e-02 
5.581000e+00 -5.429935e-02 -1.475324e-02 
5.582000e+00 -5.422870e-02 -1.466299e-02 
5.583000e+00 -5.415783e-02 -1.457312e-02 
5.584000e+00 -5.408675e-02 -1.448363e-02 
5.585000e+00 -5.401546e-02 -1.439453e-02 
5.586000e+00 -5.394395e-02 -1.430580e-02 
5.587000e+00 -5.387222e-02 -1.421744e-02 
5.588000e+00 -5.380028e-02 -1.412947e-02 
5.589000e+00 -5.372813e-02 -1.404187e-02 
5.590000e+00 -5.365576e-02 -1.395465e-02 
5.591000e+00 -5.358318e-02 -1.386781e-02 
5.592000e+00 -5.351039e-02 -1.378134e-02 
5.593000e+00 -5.343739e-02 -1.369525e-02 
5.594000e+00 -5.336417e-02 -1.360952e-02 
5.595000e+00 -5.329074e-02 -1.352418e-02 
5.596000e+00 -5.321711e-02 -1.343920e-02 
5.597000e+00 -5.314326e-02 -1.335459e-02 
5.598000e+00 -5.306920e-02 -1.327036e-02 
5.599000e+00 -5.299493e-02 -1.318650e-02 
5.600000e+00 -5.292045e-02 -1.310300e-02 
5.601000e+00 -5.284577e-02 -1.301988e-02 
5.602000e+00 -5.277087e-02 -1.293712e-02 
5.603000e+00 -5.269577e-02 -1.285473e-02 
5.604000e+00 -5.262045e-02 -1.277271e-02 
5.605000e+00 -5.254493e-02 -1.269105e-02 
5.606000e+00 -5.246921e-02 -1.260976e-02 
5.607000e+00 -5.239328e-02 -1.252884e-02 
5.608000e+00 -5.231714e-02 -1.244827e-02 
5.609000e+00 -5.224079e-02 -1.236807e-02 
5.610000e+00 -5.216424e-02 -1.228824e-02 
5.611000e+00 -5.208749e-02 -1.220876e-02 
5.612000e+00 -5.201053e-02 -1.212965e-02 
5.613000e+00 -5.193337e-02 -1.205089e-02 
5.614000e+00 -5.185600e-02 -1.197250e-02 
5.615000e+00 -5.177843e-02 -1.189446e-02 
5.616000e+00 -5.170066e-02 -1.181678e-02 
5.617000e+00 -5.162269e-02 -1.173946e-02 
5.618000e+00 -5.154451e-02 -1.166250e-02 
5.619000e+00 -5.146614e-02 -1.158589e-02 
5.620000e+00 -5.138756e-02 -1.150963e-02 
5.621000e+00 -5.130878e-02 -1.143373e-02 
5.622000e+00 -5.122981e-02 -1.135819e-02 
5.623000e+00 -5.115063e-02 -1.128299e-02 
5.624000e+00 -5.107126e-02 -1.120815e-02 
5.625000e+00 -5.099169e-02 -1.113366e-02 
5.626000e+00 -5.091192e-02 -1.105952e-02 
5.627000e+00 -5.083195e-02 -1.098573e-02 
5.628000e+00 -5.075179e-02 -1.091229e-02 
5.629000e+00 -5.067143e-02 -1.083919e-02 
5.630000e+00 -5.059088e-02 -1.076645e-02 
5.631000e+00 -5.051013e-02 -1.069405e-02 
5.632000e+00 -5.042918e-02 -1.062199e-02 
5.633000e+00 -5.034805e-02 -1.055028e-02 
5.634000e+00 -5.026671e-02 -1.047892e-02 
5.635000e+00 -5.018519e-02 -1.040790e-02 
5.636000e+00 -5.010347e-02 -1.033722e-02 
5.637000e+00 -5.002157e-02 -1.026688e-02 
5.638000e+00 -4.993947e-02 -1.019688e-02 
5.639000e+00 -4.985718e-02 -1.012722e-02 
5.640000e+00 -4.977470e-02 -1.005790e-02 
5.641000e+00 -4.969203e-02 -9.988925e-03 
5.642000e+00 -4.960917e-02 -9.920283e-03 
5.643000e+00 -4.952613e-02 -9.851978e-03 
5.644000e+00 -4.944289e-02 -9.784009e-03 
5.645000e+00 -4.935947e-02 -9.716375e-03 
5.646000e+00 -4.927586e-02 -9.649075e-03 
5.647000e+00 -4.919207e-02 -9.582109e-03 
5.648000e+00 -4.910809e-02 -9.515475e-03 
5.649000e+00 -4.902393e-02 -9.449173e-03 
5.650000e+00 -4.893958e-02 -9.383203e-03 
5.651000e+00 -4.885505e-02 -9.317562e-03 
5.652000e+00 -4.877033e-02 -9.252251e-03 
5.653000e+00 -4.868544e-02 -9.187268e-03 
5.654000e+00 -4.860036e-02 -9.122613e-03 
5.655000e+00 -4.851510e-02 -9.058285e-03 
5.656000e+00 -4.842966e-02 -8.994282e-03 
5.657000e+00 -4.834404e-02 -8.930605e-03 
5.658000e+00 -4.825824e-02 -8.867252e-03 
5.659000e+00 -4.817226e-02 -8.804223e-03 
5.660000e+00 -4.808611e-02 -8.741516e-03 
5.661000e+00 -4.799978e-02 -8.679130e-03 
5.662000e+00 -4.791327e-02 -8.617066e-03 
5.663000e+00 -4.782658e-02 -8.555321e-03 
5.664000e+00 -4.773972e-02 -8.493896e-03 
5.665000e+00 -4.765269e-02 -8.432789e-03 
5.666000e+00 -4.756548e-02 -8.371999e-03 
5.667000e+00 -4.747810e-02 -8.311526e-03 
5.668000e+00 -4.739054e-02 -8.251369e-03 
5.669000e+00 -4.730281e-02 -8.191526e-03 
5.670000e+00 -4.721492e-02 -8.131997e-03 
5.671000e+00 -4.712685e-02 -8.072781e-03 
5.672000e+00 -4.703861e-02 -8.013878e-03 
5.673000e+00 -4.695020e-02 -7.955286e-03 
5.674000e+00 -4.686163e-02 -7.897004e-03 
5.675000e+00 -4.677288e-02 -7.839031e-03 
5.676000e+00 -4.668397e-02 -7.781368e-03 
5.677000e+00 -4.659489e-02 -7.724012e-03 
5.678000e+00 -4.650565e-02 -7.666963e-03 
5.679000e+00 -4.641624e-02 -7.610220e-03 
5.680000e+00 -4.632667e-02 -7.553782e-03 
5.681000e+00 -4.623694e-02 -7.497648e-03 
5.682000e+00 -4.614704e-02 -7.441818e-03 
5.683000e+00 -4.605698e-02 -7.386290e-03 
5.684000e+00 -4.596676e-02 -7.331063e-03 
5.685000e+00 -4.587638e-02 -7.276138e-03 
5.686000e+00 -4.578584e-02 -7.221512e-03 
5.687000e+00 -4.569513e-02 -7.167185e-03 
5.688000e+00 -4.560428e-02 -7.113156e-03 
5.689000e+00 -4.551326e-02 -7.059423e-03 
5.690000e+00 -4.542209e-02 -7.005988e-03 
5.691000e+00 -4.533076e-02 -6.952847e-03 
5.692000e+00 -4.523927e-02 -6.900001e-03 
5.693000e+00 -4.514763e-02 -6.847448e-03 
5.694000e+00 -4.505584e-02 -6.795187e-03 
5.695000e+00 -4.496390e-02 -6.743219e-03 
5.696000e+00 -4.487180e-02 -6.691541e-03 
5.697000e+00 -4.477955e-02 -6.640153e-03 
5.698000e+00 -4.468715e-02 -6.589053e-03 
5.699000e+00 -4.459460e-02 -6.538242e-03 
5.700000e+00 -4.450190e-02 -6.487718e-03 
5.701000e+00 -4.440905e-02 -6.437480e-03 
5.702000e+00 -4.431606e-02 -6.387527e-03 
5.703000e+00 -4.422292e-02 -6.337859e-03 
5.704000e+00 -4.412963e-02 -6.288474e-03 
5.705000e+00 -4.403620e-02 -6.239372e-03 
5.706000e+00 -4.394263e-02 -6.190551e-03 
5.707000e+00 -4.384891e-02 -6.142011e-03 
5.708000e+00 -4.375505e-02 -6.093750e-03 
5.709000e+00 -4.366104e-02 -6.045769e-03 
5.710000e+00 -4.356690e-02 -5.998065e-03 
5.711000e+00 -4.347262e-02 -5.950638e-03 
5.712000e+00 -4.337819e-02 -5.903488e-03 
5.713000e+00 -4.328363e-02 -5.856612e-03 
5.714000e+00 -4.318893e-02 -5.810011e-03 
5.715000e+00 -4.309410e-02 -5.763683e-03 
5.716000e+00 -4.299913e-02 -5.717627e-03 
5.717000e+00 -4.290402e-02 -5.671843e-03 
5.718000e+00 -4.280878e-02 -5.626330e-03 
5.719000e+00 -4.271341e-02 -5.581086e-03 
5.720000e+00 -4.261790e-02 -5.536110e-03 
5.721000e+00 -4.252227e-02 -5.491403e-03 
5.722000e+00 -4.242650e-02 -5.446962e-03 
5.723000e+00 -4.233060e-02 -5.402787e-03 
5.724000e+00 -4.223458e-02 -5.358877e-03 
5.725000e+00 -4.213842e-02 -5.315231e-03 
5.726000e+00 -4.204214e-02 -5.271848e-03 
5.727000e+00 -4.194573e-02 -5.228728e-03 
5.728000e+00 -4.184920e-02 -5.185868e-03 
5.729000e+00 -4.175254e-02 -5.143269e-03 
5.730000e+00 -4.165576e-02 -5.100929e-03 
5.731000e+00 -4.155886e-02 -5.058848e-03 
5.732000e+00 -4.146184e-02 -5.017024e-03 
5.733000e+00 -4.136469e-02 -4.975456e-03 
5.734000e+00 -4.126742e-02 -4.934144e-03 
5.735000e+00 -4.117004e-02 -4.893087e-03 
5.736000e+00 -4.107254e-02 -4.852284e-03 
5.737000e+00 -4.097492e-02 -4.811734e-03 
5.738000e+00 -4.087718e-02 -4.771435e-03 
5.739000e+00 -4.077933e-02 -4.731387e-03 
5.740000e+00 -4.068137e-02 -4.691590e-03 
5.741000e+00 -4.058329e-02 -4.652041e-03 
5.742000e+00 -4.048510e-02 -4.612741e-03 
5.743000e+00 -4.038680e-02 -4.573687e-03 
5.744000e+00 -4.028838e-02 -4.534880e-03 
5.745000e+00 -4.018986e-02 -4.496319e-03 
5.746000e+00 -4.009123e-02 -4.458002e-03 
5.747000e+00 -3.999249e-02 -4.419928e-03 
5.748000e+00 -3.989364e-02 -4.382097e-03 
5.749000e+00 -3.979469e-02 -4.344507e-03 
5.750000e+00 -3.969564e-02 -4.307158e-03 
5.751000e+00 -3.959648e-02 -4.270049e-03 
5.752000e+00 -3.949721e-02 -4.233178e-03 
5.753000e+00 -3.939785e-02 -4.196546e-03 
5.754000e+00 -3.929838e-02 -4.160150e-03 
5.755000e+00 -3.919881e-02 -4.123991e-03 
5.756000e+00 -3.909915e-02 -4.088066e-03 
5.757000e+00 -3.899939e-02 -4.052376e-03 
5.758000e+00 -3.889953e-02 -4.016918e-03 
5.759000e+00 -3.879957e-02 -3.981693e-03 
5.760000e+00 -3.869952e-02 -3.946700e-03 
5.761000e+00 -3.859937e-02 -3.911936e-03 
5.762000e+00 -3.849914e-02 -3.877402e-03 
5.763000e+00 -3.839881e-02 -3.843097e-03 
5.764000e+00 -3.829839e-02 -3.809019e-03 
5.765000e+00 -3.819787e-02 -3.775168e-03 
5.766000e+00 -3.809727e-02 -3.741543e-03 
5.767000e+00 -3.799659e-02 -3.708142e-03 
5.768000e+00 -3.789581e-02 -3.674965e-03 
5.769000e+00 -3.779495e-02 -3.642011e-03 
5.770000e+00 -3.769400e-02 -3.609279e-03 
5.771000e+00 -3.759297e-02 -3.576769e-03 
5.772000e+00 -3.749186e-02 -3.544478e-03 
5.773000e+00 -3.739066e-02 -3.512406e-03 
5.774000e+00 -3.728939e-02 -3.480553e-03 
5.775000e+00 -3.718803e-02 -3.448917e-03 
5.776000e+00 -3.708660e-02 -3.417498e-03 
5.777000e+00 -3.698509e-02 -3.386294e-03 
5.778000e+00 -3.688350e-02 -3.355304e-03 
5.779000e+00 -3.678183e-02 -3.324529e-03 
5.780000e+00 -3.668009e-02 -3.293966e-03 
5.781000e+00 -3.657828e-02 -3.263614e-03 
5.782000e+00 -3.647640e-02 -3.233474e-03 
5.783000e+00 -3.637444e-02 -3.203544e-03 
5.784000e+00 -3.627241e-02 -3.173822e-03 
5.785000e+00 -3.617032e-02 -3.144309e-03 
5.786000e+00 -3.606815e-02 -3.115003e-03 
5.787000e+00 -3.596592e-02 -3.085903e-03 
5.788000e+00 -3.586362e-02 -3.057009e-03 
5.789000e+00 -3.576126e-02 -3.028319e-03 
5.790000e+00 -3.565883e-02 -2.999832e-03 
5.791000e+00 -3.555634e-02 -2.971548e-03 
5.792000e+00 -3.545379e-02 -2.943466e-03 
5.793000e+00 -3.535118e-02 -2.915584e-03 
5.794000e+00 -3.524850e-02 -2.887902e-03 
5.795000e+00 -3.514577e-02 -2.860420e-03 
5.796000e+00 -3.504299e-02 -2.833135e-03 
5.797000e+00 -3.494014e-02 -2.806047e-03 
5.798000e+00 -3.483724e-02 -2.779156e-03 
5.799000e+00 -3.473429e-02 -2.752460e-03 
5.800000e+00 -3.463128e-02 -2.725958e-03 
5.801000e+00 -3.452822e-02 -2.699650e-03 
5.802000e+00 -3.442511e-02 -2.673534e-03 
5.803000e+00 -3.432195e-02 -2.647610e-03 
5.804000e+00 -3.421874e-02 -2.621876e-03 
5.805000e+00 -3.411548e-02 -2.596333e-03 
5.806000e+00 -3.401218e-02 -2.570978e-03 
5.807000e+00 -3.390883e-02 -2.545812e-03 
5.808000e+00 -3.380544e-02 -2.520832e-03 
5.809000e+00 -3.370200e-02 -2.496039e-03 
5.810000e+00 -3.359853e-02 -2.471431e-03 
5.811000e+00 -3.349501e-02 -2.447008e-03 
5.812000e+00 -3.339145e-02 -2.422768e-03 
5.813000e+00 -3.328785e-02 -2.398711e-03 
5.814000e+00 -3.318422e-02 -2.374835e-03 
5.815000e+00 -3.308054e-02 -2.351141e-03 
5.816000e+00 -3.297684e-02 -2.327626e-03 
5.817000e+00 -3.287310e-02 -2.304291e-03 
5.818000e+00 -3.276932e-02 -2.281134e-03 
5.819000e+00 -3.266552e-02 -2.258154e-03 
5.820000e+00 -3.256168e-02 -2.235350e-03 
5.821000e+00 -3.245781e-02 -2.212722e-03 
5.822000e+00 -3.235392e-02 -2.190269e-03 
5.823000e+00 -3.225000e-02 -2.167989e-03 
5.824000e+00 -3.214605e-02 -2.145883e-03 
5.825000e+00 -3.204208e-02 -2.123948e-03 
5.826000e+00 -3.193808e-02 -2.102185e-03 
5.827000e+00 -3.183406e-02 -2.080591e-03 
5.828000e+00 -3.173002e-02 -2.059167e-03 
5.829000e+00 -3.162596e-02 -2.037912e-03 
5.830000e+00 -3.152187e-02 -2.016824e-03 
5.831000e+00 -3.141777e-02 -1.995904e-03 
5.832000e+00 -3.131366e-02 -1.975149e-03 
5.833000e+00 -3.120953e-02 -1.954559e-03 
5.834000e+00 -3.110538e-02 -1.934133e-03 
5.835000e+00 -3.100122e-02 -1.913870e-03 
5.836000e+00 -3.089705e-02 -1.893770e-03 
5.837000e+00 -3.079286e-02 -1.873832e-03 
5.838000e+00 -3.068867e-02 -1.854054e-03 
5.839000e+00 -3.058447e-02 -1.834436e-03 
5.840000e+00 -3.048026e-02 -1.814977e-03 
5.841000e+00 -3.037604e-02 -1.795676e-03 
5.842000e+00 -3.027182e-02 -1.776533e-03 
5.843000e+00 -3.016759e-02 -1.757546e-03 
5.844000e+00 -3.006336e-02 -1.738714e-03 
5.845000e+00 -2.995913e-02 -1.720038e-03 
5.846000e+00 -2.985490e-02 -1.701515e-03 
5.847000e+00 -2.975067e-02 -1.683145e-03 
5.848000e+00 -2.964644e-02 -1.664928e-03 
5.849000e+00 -2.954222e-02 -1.646861e-03 
5.850000e+00 -2.943799e-02 -1.628946e-03 
5.851000e+00 -2.933378e-02 -1.611180e-03 
5.852000e+00 -2.922957e-02 -1.593562e-03 
5.853000e+00 -2.912537e-02 -1.576093e-03 
5.854000e+00 -2.902117e-02 -1.558771e-03 
5.855000e+00 -2.891699e-02 -1.541596e-03 
5.856000e+00 -2.881282e-02 -1.524566e-03 
5.857000e+00 -2.870866e-02 -1.507680e-03 
5.858000e+00 -2.860451e-02 -1.490939e-03 
5.859000e+00 -2.850038e-02 -1.474340e-03 
5.860000e+00 -2.839627e-02 -1.457884e-03 
5.861000e+00 -2.829217e-02 -1.441569e-03 
5.862000e+00 -2.818809e-02 -1.425395e-03 
5.863000e+00 -2.808404e-02 -1.409360e-03 
5.864000e+00 -2.798000e-02 -1.393465e-03 
5.865000e+00 -2.787598e-02 -1.377707e-03 
5.866000e+00 -2.777199e-02 -1.362087e-03 
5.867000e+00 -2.766802e-02 -1.346603e-03 
5.868000e+00 -2.756408e-02 -1.331255e-03 
5.869000e+00 -2.746016e-02 -1.316042e-03 
5.870000e+00 -2.735628e-02 -1.300963e-03 
5.871000e+00 -2.725242e-02 -1.286018e-03 
5.872000e+00 -2.714859e-02 -1.271205e-03 
5.873000e+00 -2.704480e-02 -1.256523e-03 
5.874000e+00 -2.694103e-02 -1.241973e-03 
5.875000e+00 -2.683731e-02 -1.227552e-03 
5.876000e+00 -2.673361e-02 -1.213261e-03 
5.877000e+00 -2.662996e-02 -1.199098e-03 
5.878000e+00 -2.652634e-02 -1.185064e-03 
5.879000e+00 -2.642276e-02 -1.171156e-03 
5.880000e+00 -2.631922e-02 -1.157374e-03 
5.881000e+00 -2.621572e-02 -1.143718e-03 
5.882000e+00 -2.611227e-02 -1.130186e-03 
5.883000e+00 -2.600886e-02 -1.116778e-03 
5.884000e+00 -2.590549e-02 -1.103493e-03 
5.885000e+00 -2.580217e-02 -1.090330e-03 
5.886000e+00 -2.569890e-02 -1.077289e-03 
5.887000e+00 -2.559568e-02 -1.064369e-03 
5.888000e+00 -2.549251e-02 -1.051569e-03 
5.889000e+00 -2.538939e-02 -1.038888e-03 
5.890000e+00 -2.528632e-02 -1.026325e-03 
5.891000e+00 -2.518330e-02 -1.013880e-03 
5.892000e+00 -2.508034e-02 -1.001552e-03 
5.893000e+00 -2.497744e-02 -9.893404e-04 
5.894000e+00 -2.487459e-02 -9.772441e-04 
5.895000e+00 -2.477180e-02 -9.652624e-04 
5.896000e+00 -2.466908e-02 -9.533946e-04 
5.897000e+00 -2.456641e-02 -9.416401e-04 
5.898000e+00 -2.446380e-02 -9.299980e-04 
5.899000e+00 -2.436126e-02 -9.184675e-04 
5.900000e+00 -2.425879e-02 -9.070481e-04 
5.901000e+00 -2.415638e-02 -8.957389e-04 
5.902000e+00 -2.405403e-02 -8.845391e-04 
5.903000e+00 -2.395176e-02 -8.734481e-04 
5.904000e+00 -2.384955e-02 -8.624652e-04 
5.905000e+00 -2.374742e-02 -8.515895e-04 
5.906000e+00 -2.364536e-02 -8.408204e-04 
5.907000e+00 -2.354337e-02 -8.301572e-04 
5.908000e+00 -2.344145e-02 -8.195991e-04 
5.909000e+00 -2.333962e-02 -8.091454e-04 
5.910000e+00 -2.323786e-02 -7.987954e-04 
5.911000e+00 -2.313617e-02 -7.885484e-04 
5.912000e+00 -2.303457e-02 -7.784036e-04 
5.913000e+00 -2.293305e-02 -7.683604e-04 
5.914000e+00 -2.283161e-02 -7.584181e-04 
5.915000e+00 -2.273025e-02 -7.485758e-04 
5.916000e+00 -2.262898e-02 -7.388331e-04 
5.917000e+00 -2.252779e-02 -7.291891e-04 
5.918000e+00 -2.242669e-02 -7.196431e-04 
5.919000e+00 -2.232567e-02 -7.101945e-04 
5.920000e+00 -2.222475e-02 -7.008425e-04 
5.921000e+00 -2.212392e-02 -6.915865e-04 
5.922000e+00 -2.202318e-02 -6.824258e-04 
5.923000e+00 -2.192253e-02 -6.733597e-04 
5.924000e+00 -2.182198e-02 -6.643875e-04 
5.925000e+00 -2.172152e-02 -6.555085e-04 
5.926000e+00 -2.162116e-02 -6.467221e-04 
5.927000e+00 -2.152089e-02 -6.380276e-04 
5.928000e+00 -2.142073e-02 -6.294242e-04 
5.929000e+00 -2.132067e-02 -6.209115e-04 
5.930000e+00 -2.122070e-02 -6.124886e-04 
5.931000e+00 -2.112084e-02 -6.041549e-04 
5.932000e+00 -2.102109e-02 -5.959097e-04 
5.933000e+00 -2.092144e-02 -5.877524e-04 
5.934000e+00 -2.082189e-02 -5.796824e-04 
5.935000e+00 -2.072246e-02 -5.716989e-04 
5.936000e+00 -2.062313e-02 -5.638013e-04 
5.937000e+00 -2.052391e-02 -5.559890e-04 
5.938000e+00 -2.042481e-02 -5.482613e-04 
5.939000e+00 -2.032582e-02 -5.406176e-04 
5.940000e+00 -2.022694e-02 -5.330572e-04 
5.941000e+00 -2.012817e-02 -5.255795e-04 
5.942000e+00 -2.002952e-02 -5.181839e-04 
5.943000e+00 -1.993099e-02 -5.108696e-04 
5.944000e+00 -1.983258e-02 -5.036362e-04 
5.945000e+00 -1.973429e-02 -4.964829e-04 
5.946000e+00 -1.963612e-02 -4.894092e-04 
5.947000e+00 -1.953807e-02 -4.824143e-04 
5.948000e+00 -1.944015e-02 -4.754977e-04 
5.949000e+00 -1.934235e-02 -4.686588e-04 
5.950000e+00 -1.924467e-02 -4.618969e-04 
5.951000e+00 -1.914713e-02 -4.552115e-04 
5.952000e+00 -1.904971e-02 -4.486019e-04 
5.953000e+00 -1.895242e-02 -4.420674e-04 
5.954000e+00 -1.885526e-02 -4.356076e-04 
5.955000e+00 -1.875824e-02 -4.292218e-04 
5.956000e+00 -1.866134e-02 -4.229094e-04 
5.957000e+00 -1.856458e-02 -4.166698e-04 
5.958000e+00 -1.846796e-02 -4.105023e-04 
5.959000e+00 -1.837148e-02 -4.044065e-04 
5.960000e+00 -1.827513e-02 -3.983817e-04 
5.961000e+00 -1.817892e-02 -3.924274e-04 
5.962000e+00 -1.808285e-02 -3.865429e-04 
5.963000e+00 -1.798693e-02 -3.807276e-04 
5.964000e+00 -1.789114e-02 -3.749810e-04 
5.965000e+00 -1.779550e-02 -3.693026e-04 
5.966000e+00 -1.770001e-02 -3.636916e-04 
5.967000e+00 -1.760466e-02 -3.581476e-04 
5.968000e+00 -1.750946e-02 -3.526701e-04 
5.969000e+00 -1.741441e-02 -3.472583e-04 
5.970000e+00 -1.731951e-02 -3.419118e-04 
5.971000e+00 -1.722476e-02 -3.366299e-04 
5.972000e+00 -1.713016e-02 -3.314123e-04 
5.973000e+00 -1.703572e-02 -3.262582e-04 
5.974000e+00 -1.694143e-02 -3.211671e-04 
5.975000e+00 -1.684729e-02 -3.161385e-04 
5.976000e+00 -1.675332e-02 -3.111718e-04 
5.977000e+00 -1.665950e-02 -3.062665e-04 
5.978000e+00 -1.656584e-02 -3.014220e-04 
5.979000e+00 -1.647234e-02 -2.966379e-04 
5.980000e+00 -1.637901e-02 -2.919135e-04 
5.981000e+00 -1.628583e-02 -2.872483e-04 
5.982000e+00 -1.619282e-02 -2.826418e-04 
5.983000e+00 -1.609998e-02 -2.780935e-04 
5.984000e+00 -1.600730e-02 -2.736028e-04 
5.985000e+00 -1.591479e-02 -2.691693e-04 
5.986000e+00 -1.582245e-02 -2.647923e-04 
5.987000e+00 -1.573028e-02 -2.604714e-04 
5.988000e+00 -1.563828e-02 -2.562060e-04 
5.989000e+00 -1.554646e-02 -2.519957e-04 
5.990000e+00 -1.545480e-02 -2.478400e-04 
5.991000e+00 -1.536333e-02 -2.437382e-04 
5.992000e+00 -1.527202e-02 -2.396900e-04 
5.993000e+00 -1.518090e-02 -2.356948e-04 
5.994000e+00 -1.508995e-02 -2.317521e-04 
5.995000e+00 -1.499918e-02 -2.278614e-04 
5.996000e+00 -1.490859e-02 -2.240223e-04 
5.997000e+00 -1.481819e-02 -2.202341e-04 
5.998000e+00 -1.472796e-02 -2.164966e-04 
5.999000e+00 -1.463792e-02 -2.128091e-04 
6.000000e+00 -1.454807e-02 -2.091711e-04 
6.001000e+00 -1.445840e-02 -2.055823e-04 
6.002000e+00 -1.436892e-02 -2.020421e-04 
6.003000e+00 -1.427962e-02 -1.985500e-04 
6.004000e+00 -1.419052e-02 -1.951055e-04 
6.005000e+00 -1.410161e-02 -1.917083e-04 
6.006000e+00 -1.401288e-02 -1.883578e-04 
6.007000e+00 -1.392436e-02 -1.850536e-04 
6.008000e+00 -1.383602e-02 -1.817952e-04 
6.009000e+00 -1.374788e-02 -1.785821e-04 
6.010000e+00 -1.365994e-02 -1.754139e-04 
6.011000e+00 -1.357219e-02 -1.722901e-04 
6.012000e+00 -1.348465e-02 -1.692103e-04 
6.013000e+00 -1.339730e-02 -1.661740e-04 
6.014000e+00 -1.331015e-02 -1.631809e-04 
6.015000e+00 -1.322321e-02 -1.602303e-04 
6.016000e+00 -1.313647e-02 -1.573220e-04 
6.017000e+00 -1.304993e-02 -1.544554e-04 
6.018000e+00 -1.296359e-02 -1.516302e-04 
6.019000e+00 -1.287747e-02 -1.488459e-04 
6.020000e+00 -1.279155e-02 -1.461020e-04 
6.021000e+00 -1.270584e-02 -1.433981e-04 
6.022000e+00 -1.262034e-02 -1.407339e-04 
6.023000e+00 -1.253504e-02 -1.381089e-04 
6.024000e+00 -1.244997e-02 -1.355226e-04 
6.025000e+00 -1.236510e-02 -1.329747e-04 
6.026000e+00 -1.228045e-02 -1.304648e-04 
6.027000e+00 -1.219601e-02 -1.279923e-04 
6.028000e+00 -1.211179e-02 -1.255570e-04 
6.029000e+00 -1.202778e-02 -1.231584e-04 
6.030000e+00 -1.194399e-02 -1.207962e-04 
6.031000e+00 -1.186043e-02 -1.184698e-04 
6.032000e+00 -1.177708e-02 -1.161790e-04 
6.033000e+00 -1.169395e-02 -1.139232e-04 
6.034000e+00 -1.161105e-02 -1.117022e-04 
6.035000e+00 -1.152837e-02 -1.095156e-04 
6.036000e+00 -1.144591e-02 -1.073629e-04 
6.037000e+00 -1.136368e-02 -1.052437e-04 
6.038000e+00 -1.128168e-02 -1.031578e-04 
6.039000e+00 -1.119990e-02 -1.011046e-04 
6.040000e+00 -1.111836e-02 -9.908387e-05 
6.041000e+00 -1.103704e-02 -9.709519e-05 
6.042000e+00 -1.095595e-02 -9.513819e-05 
6.043000e+00 -1.087510e-02 -9.321250e-05 
6.044000e+00 -1.079447e-02 -9.131776e-05 
6.045000e+00 -1.071408e-02 -8.945359e-05 
6.046000e+00 -1.063393e-02 -8.761965e-05 
6.047000e+00 -1.055401e-02 -8.581556e-05 
6.048000e+00 -1.047433e-02 -8.404098e-05 
6.049000e+00 -1.039489e-02 -8.229555e-05 
6.050000e+00 -1.031568e-02 -8.057893e-05 
6.051000e+00 -1.023672e-02 -7.889075e-05 
6.052000e+00 -1.015799e-02 -7.723068e-05 
6.053000e+00 -1.007951e-02 -7.559837e-05 
6.054000e+00 -1.000127e-02 -7.399349e-05 
6.055000e+00 -9.923274e-03 -7.241569e-05 
6.056000e+00 -9.845523e-03 -7.086465e-05 
6.057000e+00 -9.768018e-03 -6.934002e-05 
6.058000e+00 -9.690760e-03 -6.784148e-05 
6.059000e+00 -9.613750e-03 -6.636869e-05 
6.060000e+00 -9.536988e-03 -6.492134e-05 
6.061000e+00 -9.460476e-03 -6.349910e-05 
6.062000e+00 -9.384215e-03 -6.210165e-05 
6.063000e+00 -9.308205e-03 -6.072867e-05 
6.064000e+00 -9.232448e-03 -5.937985e-05 
6.065000e+00 -9.156945e-03 -5.805487e-05 
6.066000e+00 -9.081696e-03 -5.675343e-05 
6.067000e+00 -9.006703e-03 -5.547522e-05 
6.068000e+00 -8.931966e-03 -5.421994e-05 
6.069000e+00 -8.857486e-03 -5.298727e-05 
6.070000e+00 -8.783265e-03 -5.177693e-05 
6.071000e+00 -8.709303e-03 -5.058861e-05 
6.072000e+00 -8.635601e-03 -4.942202e-05 
6.073000e+00 -8.562160e-03 -4.827686e-05 
6.074000e+00 -8.488981e-03 -4.715285e-05 
6.075000e+00 -8.416066e-03 -4.604969e-05 
6.076000e+00 -8.343414e-03 -4.496711e-05 
6.077000e+00 -8.271027e-03 -4.390481e-05 
6.078000e+00 -8.198905e-03 -4.286252e-05 
6.079000e+00 -8.127050e-03 -4.183996e-05 
6.080000e+00 -8.055463e-03 -4.083685e-05 
6.081000e+00 -7.984144e-03 -3.985292e-05 
6.082000e+00 -7.913095e-03 -3.888790e-05 
6.083000e+00 -7.842315e-03 -3.794152e-05 
6.084000e+00 -7.771807e-03 -3.701351e-05 
6.085000e+00 -7.701570e-03 -3.610361e-05 
6.086000e+00 -7.631607e-03 -3.521155e-05 
6.087000e+00 -7.561917e-03 -3.433709e-05 
6.088000e+00 -7.492502e-03 -3.347996e-05 
6.089000e+00 -7.423362e-03 -3.263991e-05 
6.090000e+00 -7.354498e-03 -3.181668e-05 
6.091000e+00 -7.285912e-03 -3.101003e-05 
6.092000e+00 -7.217604e-03 -3.021971e-05 
6.093000e+00 -7.149574e-03 -2.944548e-05 
6.094000e+00 -7.081825e-03 -2.868709e-05 
6.095000e+00 -7.014355e-03 -2.794430e-05 
6.096000e+00 -6.947168e-03 -2.721689e-05 
6.097000e+00 -6.880262e-03 -2.650460e-05 
6.098000e+00 -6.813640e-03 -2.580721e-05 
6.099000e+00 -6.747301e-03 -2.512449e-05 
6.100000e+00 -6.681247e-03 -2.445620e-05 
6.101000e+00 -6.615479e-03 -2.380212e-05 
6.102000e+00 -6.549997e-03 -2.316203e-05 
6.103000e+00 -6.484802e-03 -2.253570e-05 
6.104000e+00 -6.419895e-03 -2.192291e-05 
6.105000e+00 -6.355277e-03 -2.132346e-05 
6.106000e+00 -6.290949e-03 -2.073711e-05 
6.107000e+00 -6.226911e-03 -2.016367e-05 
6.108000e+00 -6.163164e-03 -1.960292e-05 
6.109000e+00 -6.099708e-03 -1.905465e-05 
6.110000e+00 -6.036546e-03 -1.851866e-05 
6.111000e+00 -5.973677e-03 -1.799474e-05 
6.112000e+00 -5.911102e-03 -1.748269e-05 
6.113000e+00 -5.848822e-03 -1.698231e-05 
6.114000e+00 -5.786838e-03 -1.649340e-05 
6.115000e+00 -5.725151e-03 -1.601577e-05 
6.116000e+00 -5.663761e-03 -1.554922e-05 
6.117000e+00 -5.602668e-03 -1.509356e-05 
6.118000e+00 -5.541875e-03 -1.464860e-05 
6.119000e+00 -5.481381e-03 -1.421416e-05 
6.120000e+00 -5.421187e-03 -1.379004e-05 
6.121000e+00 -5.361294e-03 -1.337607e-05 
6.122000e+00 -5.301703e-03 -1.297206e-05 
6.123000e+00 -5.242414e-03 -1.257784e-05 
6.124000e+00 -5.183428e-03 -1.219322e-05 
6.125000e+00 -5.124747e-03 -1.181804e-05 
6.126000e+00 -5.066369e-03 -1.145212e-05 
6.127000e+00 -5.008297e-03 -1.109528e-05 
6.128000e+00 -4.950531e-03 -1.074737e-05 
6.129000e+00 -4.893071e-03 -1.040821e-05 
6.130000e+00 -4.835919e-03 -1.007764e-05 
6.131000e+00 -4.779074e-03 -9.755500e-06 
6.132000e+00 -4.722538e-03 -9.441624e-06 
6.133000e+00 -4.666312e-03 -9.135857e-06 
6.134000e+00 -4.610395e-03 -8.838043e-06 
6.135000e+00 -4.554789e-03 -8.548028e-06 
6.136000e+00 -4.499494e-03 -8.265660e-06 
6.137000e+00 -4.444512e-03 -7.990788e-06 
6.138000e+00 -4.389841e-03 -7.723266e-06 
6.139000e+00 -4.335485e-03 -7.462947e-06 
6.140000e+00 -4.281441e-03 -7.209689e-06 
6.141000e+00 -4.227713e-03 -6.963345e-06 
6.142000e+00 -4.174299e-03 -6.723768e-06 
6.143000e+00 -4.121201e-03 -6.490818e-06 
6.144000e+00 -4.068420e-03 -6.264359e-06 
6.145000e+00 -4.015955e-03 -6.044259e-06 
6.146000e+00 -3.963809e-03 -5.830385e-06 
6.147000e+00 -3.911980e-03 -5.622605e-06 
6.148000e+00 -3.860470e-03 -5.420791e-06 
6.149000e+00 -3.809279e-03 -5.224816e-06 
6.150000e+00 -3.758408e-03 -5.034554e-06 
6.151000e+00 -3.707858e-03 -4.849880e-06 
6.152000e+00 -3.657629e-03 -4.670672e-06 
6.153000e+00 -3.607721e-03 -4.496809e-06 
6.154000e+00 -3.558136e-03 -4.328173e-06 
6.155000e+00 -3.508873e-03 -4.164645e-06 
6.156000e+00 -3.459934e-03 -4.006109e-06 
6.157000e+00 -3.411318e-03 -3.852451e-06 
6.158000e+00 -3.363027e-03 -3.703558e-06 
6.159000e+00 -3.315061e-03 -3.559319e-06 
6.160000e+00 -3.267420e-03 -3.419626e-06 
6.161000e+00 -3.220106e-03 -3.284368e-06 
6.162000e+00 -3.173118e-03 -3.153442e-06 
6.163000e+00 -3.126457e-03 -3.026742e-06 
6.164000e+00 -3.080123e-03 -2.904164e-06 
6.165000e+00 -3.034117e-03 -2.785609e-06 
6.166000e+00 -2.988440e-03 -2.670975e-06 
6.167000e+00 -2.943093e-03 -2.560166e-06 
6.168000e+00 -2.898074e-03 -2.453084e-06 
6.169000e+00 -2.853386e-03 -2.349635e-06 
6.170000e+00 -2.809028e-03 -2.249726e-06 
6.171000e+00 -2.765001e-03 -2.153265e-06 
6.172000e+00 -2.721305e-03 -2.060162e-06 
6.173000e+00 -2.677942e-03 -1.970329e-06 
6.174000e+00 -2.634910e-03 -1.883679e-06 
6.175000e+00 -2.592212e-03 -1.800128e-06 
6.176000e+00 -2.549846e-03 -1.719591e-06 
6.177000e+00 -2.507815e-03 -1.641988e-06 
6.178000e+00 -2.466117e-03 -1.567238e-06 
6.179000e+00 -2.424754e-03 -1.495263e-06 
6.180000e+00 -2.383726e-03 -1.425985e-06 
6.181000e+00 -2.343033e-03 -1.359330e-06 
6.182000e+00 -2.302676e-03 -1.295224e-06 
6.183000e+00 -2.262655e-03 -1.233595e-06 
6.184000e+00 -2.222971e-03 -1.174373e-06 
6.185000e+00 -2.183624e-03 -1.117488e-06 
6.186000e+00 -2.144614e-03 -1.062870e-06 
6.187000e+00 -2.105941e-03 -1.010437e-06 
6.188000e+00 -2.067607e-03 -9.601238e-07 
6.189000e+00 -2.029611e-03 -9.118679e-07 
6.190000e+00 -1.991955e-03 -8.656078e-07 
6.191000e+00 -1.954637e-03 -8.212828e-07 
6.192000e+00 -1.917659e-03 -7.788336e-07 
6.193000e+00 -1.881020e-03 -7.382016e-07 
6.194000e+00 -1.844722e-03 -6.993294e-07 
6.195000e+00 -1.808765e-03 -6.621606e-07 
6.196000e+00 -1.773148e-03 -6.266400e-07 
6.197000e+00 -1.737873e-03 -5.927131e-07 
6.198000e+00 -1.702939e-03 -5.603267e-07 
6.199000e+00 -1.668347e-03 -5.294286e-07 
6.200000e+00 -1.634097e-03 -4.999675e-07 
6.201000e+00 -1.600189e-03 -4.718934e-07 
6.202000e+00 -1.566625e-03 -4.451569e-07 
6.203000e+00 -1.533403e-03 -4.197102e-07 
6.204000e+00 -1.500524e-03 -3.955061e-07 
6.205000e+00 -1.467990e-03 -3.724985e-07 
6.206000e+00 -1.435798e-03 -3.506426e-07 
6.207000e+00 -1.403951e-03 -3.298943e-07 
6.208000e+00 -1.372449e-03 -3.102108e-07 
6.209000e+00 -1.341291e-03 -2.915501e-07 
6.210000e+00 -1.310478e-03 -2.738715e-07 
6.211000e+00 -1.280009e-03 -2.571351e-07 
6.212000e+00 -1.249887e-03 -2.413023e-07 
6.213000e+00 -1.220109e-03 -2.263351e-07 
6.214000e+00 -1.190678e-03 -2.121971e-07 
6.215000e+00 -1.161592e-03 -1.988524e-07 
6.216000e+00 -1.132853e-03 -1.862666e-07 
6.217000e+00 -1.104460e-03 -1.744059e-07 
6.218000e+00 -1.076414e-03 -1.632380e-07 
6.219000e+00 -1.048714e-03 -1.527312e-07 
6.220000e+00 -1.021361e-03 -1.428551e-07 
6.221000e+00 -9.943555e-04 -1.335802e-07 
6.222000e+00 -9.676972e-04 -1.248783e-07 
6.223000e+00 -9.413863e-04 -1.167218e-07 
6.224000e+00 -9.154231e-04 -1.090846e-07 
6.225000e+00 -8.898076e-04 -1.019412e-07 
6.226000e+00 -8.645400e-04 -9.526753e-08 
6.227000e+00 -8.396204e-04 -8.904028e-08 
6.228000e+00 -8.150491e-04 -8.323730e-08 
6.229000e+00 -7.908260e-04 -7.783744e-08 
6.230000e+00 -7.669513e-04 -7.282061e-08 
6.231000e+00 -7.434252e-04 -6.816774e-08 
6.232000e+00 -7.202477e-04 -6.386080e-08 
6.233000e+00 -6.974189e-04 -5.988280e-08 
6.234000e+00 -6.749390e-04 -5.621779e-08 
6.235000e+00 -6.528080e-04 -5.284287e-08 
6.236000e+00 -6.310261e-04 -4.971874e-08 
6.237000e+00 -6.095931e-04 -4.683123e-08 
6.238000e+00 -5.885094e-04 -4.416850e-08 
6.239000e+00 -5.677748e-04 -4.171901e-08 
6.240000e+00 -5.473896e-04 -3.947151e-08 
6.241000e+00 -5.273536e-04 -3.741503e-08 
6.242000e+00 -5.076670e-04 -3.553890e-08 
6.243000e+00 -4.883298e-04 -3.383272e-08 
6.244000e+00 -4.693420e-04 -3.228640e-08 
6.245000e+00 -4.507037e-04 -3.089015e-08 
6.246000e+00 -4.324148e-04 -2.963443e-08 
6.247000e+00 -4.144754e-04 -2.851004e-08 
6.248000e+00 -3.968855e-04 -2.750802e-08 
6.249000e+00 -3.796451e-04 -2.661975e-08 
6.250000e+00 -3.627541e-04 -2.583686e-08 
6.251000e+00 -3.462126e-04 -2.515129e-08 
6.252000e+00 -3.300205e-04 -2.455526e-08 
6.253000e+00 -3.141779e-04 -2.404129e-08 
6.254000e+00 -2.986846e-04 -2.360219e-08 
6.255000e+00 -2.835406e-04 -2.323106e-08 
6.256000e+00 -2.687460e-04 -2.292127e-08 
6.257000e+00 -2.543005e-04 -2.266651e-08 
6.258000e+00 -2.402042e-04 -2.246074e-08 
6.259000e+00 -2.264571e-04 -2.229822e-08 
6.260000e+00 -2.130589e-04 -2.217349e-08 
6.261000e+00 -2.000097e-04 -2.208139e-08 
6.262000e+00 -1.873094e-04 -2.201705e-08 
6.263000e+00 -1.749578e-04 -2.197588e-08 
6.264000e+00 -1.629549e-04 -2.195360e-08 
6.265000e+00 -1.513005e-04 -2.194620e-08 
6.266000e+00 -1.399946e-04 -2.194996e-08 
6.267000e+00 -1.290370e-04 -2.196147e-08 
6.268000e+00 -1.184276e-04 -2.197758e-08 
6.269000e+00 -1.081663e-04 -2.199547e-08 
6.270000e+00 -9.825289e-05 -2.201257e-08 
6.271000e+00 -8.868726e-05 -2.202663e-08 
6.272000e+00 -7.946926e-05 -2.203567e-08 
6.273000e+00 -7.059872e-05 -2.203801e-08 
6.274000e+00 -6.207548e-05 -2.203225e-08 
6.275000e+00 -5.389937e-05 -2.201731e-08 
6.276000e+00 -4.607019e-05 -2.199236e-08 
6.277000e+00 -3.858778e-05 -2.195688e-08 
6.278000e+00 -3.145192e-05 -2.191065e-08 
6.279000e+00 -2.466243e-05 -2.185371e-08 
6.280000e+00 -1.821910e-05 -2.178643e-08 
6.281000e+00 -1.212171e-05 -2.170943e-08 
6.282000e+00 -6.370047e-06 -2.162366e-08 
6.283000e+00 -9.638772e-07 -2.153032e-08 
6.284000e+00 4.097030e-06 -2.143093e-08 
6.285000e+00 8.812914e-06 -2.132728e-08 
6.286000e+00 1.318402e-05 -2.122147e-08 
6.287000e+00 1.721061e-05 -2.111588e-08 
6.288000e+00 2.089294e-05 -2.101317e-08 
6.289000e+00 2.423127e-05 -2.091630e-08 
6.290000e+00 2.722588e-05 -2.082853e-08 
6.291000e+00 2.987706e-05 -2.075340e-08 
6.292000e+00 3.218508e-05 -2.068933e-08 
6.293000e+00 3.415025e-05 -2.061149e-08 
6.294000e+00 3.577285e-05 -2.051855e-08 
6.295000e+00 3.705321e-05 -2.041278e-08 
6.296000e+00 3.799164e-05 -2.029601e-08 
6.297000e+00 3.858845e-05 -2.016952e-08 
6.298000e+00 3.884398e-05 -2.003415e-08 
6.299000e+00 3.875856e-05 -1.989023e-08 
6.300000e+00 3.833253e-05 -1.973759e-08 
6.301000e+00 3.756624e-05 -1.957559e-08 
6.302000e+00 3.646005e-05 -1.940310e-08 
6.303000e+00 3.501431e-05 -1.921848e-08 
6.304000e+00 3.322940e-05 -1.901961e-08 
6.305000e+00 3.110568e-05 -1.880390e-08 
6.306000e+00 2.864356e-05 -1.856824e-08 
6.307000e+00 2.584340e-05 -1.830905e-08 
6.308000e+00 2.270562e-05 -1.802225e-08 
6.309000e+00 1.923060e-05 -1.770329e-08 
6.310000e+00 1.541877e-05 -1.734709e-08 
6.311000e+00 1.127053e-05 -1.694813e-08 
6.312000e+00 6.786311e-06 -1.650036e-08 
6.313000e+00 1.966544e-06 -1.599726e-08 
6.314000e+00 -3.188337e-06 -1.543182e-08 
6.315000e+00 -8.677888e-06 -1.479653e-08 
6.316000e+00 -1.450166e-05 -1.408341e-08 
6.317000e+00 -2.065919e-05 -1.328396e-08 
6.318000e+00 -2.715002e-05 -1.238923e-08 
6.319000e+00 -3.397368e-05 -1.138974e-08 
6.320000e+00 -4.112969e-05 -1.027555e-08 
6.321000e+00 -4.861757e-05 -9.036208e-09 
6.322000e+00 -5.643682e-05 -7.660795e-09 
6.323000e+00 -6.458695e-05 -6.137887e-09 
6.324000e+00 -7.306745e-05 -4.455573e-09 
6.325000e+00 -8.187781e-05 -2.601455e-09 
6.326000e+00 -9.101751e-05 -5.626437e-10 
6.327000e+00 -1.004860e-04 1.674240e-09 
6.328000e+00 -1.102828e-04 4.123063e-09 
6.329000e+00 -1.204074e-04 6.798185e-09 
6.330000e+00 -1.308591e-04 9.714453e-09 
6.331000e+00 -1.416375e-04 1.288720e-08 
6.332000e+00 -1.527420e-04 1.633226e-08 
6.333000e+00 -1.641720e-04 2.006595e-08 
6.334000e+00 -1.759270e-04 2.410506e-08 
6.335000e+00 -1.880063e-04 2.846691e-08 
6.336000e+00 -2.004094e-04 3.316927e-08 
6.337000e+00 -2.131358e-04 3.823041e-08 
6.338000e+00 -2.261846e-04 4.366911e-08 
6.339000e+00 -2.395555e-04 4.950462e-08 
6.340000e+00 -2.532478e-04 5.575667e-08 
6.341000e+00 -2.672608e-04 6.244551e-08 
6.342000e+00 -2.815939e-04 6.959186e-08 
6.343000e+00 -2.962465e-04 7.723199e-08 
6.344000e+00 -3.112180e-04 8.540262e-08 
6.345000e+00 -3.265076e-04 9.412696e-08 
6.346000e+00 -3.421148e-04 1.034294e-07 
6.347000e+00 -3.580389e-04 1.133356e-07 
6.348000e+00 -3.742792e-04 1.238722e-07 
6.349000e+00 -3.908350e-04 1.350672e-07 
6.350000e+00 -4.077057e-04 1.469498e-07 
6.351000e+00 -4.248906e-04 1.595504e-07 
6.352000e+00 -4.423890e-04 1.729004e-07 
6.353000e+00 -4.602001e-04 1.870325e-07 
6.354000e+00 -4.783233e-04 2.019807e-07 
6.355000e+00 -4.967578e-04 2.177800e-07 
6.356000e+00 -5.155030e-04 2.344667e-07 
6.357000e+00 -5.345580e-04 2.520783e-07 
6.358000e+00 -5.539223e-04 2.706534e-07 
6.359000e+00 -5.735949e-04 2.902318e-07 
6.360000e+00 -5.935752e-04 3.108546e-07 
6.361000e+00 -6.138625e-04 3.325640e-07 
6.362000e+00 -6.344558e-04 3.554033e-07 
6.363000e+00 -6.553546e-04 3.794172e-07 
6.364000e+00 -6.765580e-04 4.046514e-07 
6.365000e+00 -6.980652e-04 4.311529e-07 
6.366000e+00 -7.198755e-04 4.589698e-07 
6.367000e+00 -7.419879e-04 4.881514e-07 
6.368000e+00 -7.644019e-04 5.187484e-07 
6.369000e+00 -7.871164e-04 5.508123e-07 
6.370000e+00 -8.101308e-04 5.843960e-07 
6.371000e+00 -8.334441e-04 6.195538e-07 
6.372000e+00 -8.570556e-04 6.563407e-07 
6.373000e+00 -8.809645e-04 6.948133e-07 
6.374000e+00 -9.051698e-04 7.350292e-07 
6.375000e+00 -9.296707e-04 7.770473e-07 
6.376000e+00 -9.544664e-04 8.209275e-07 
6.377000e+00 -9.795560e-04 8.667311e-07 
6.378000e+00 -1.004939e-03 9.145204e-07 
6.379000e+00 -1.030614e-03 9.643591e-07 
6.380000e+00 -1.056580e-03 1.016312e-06 
6.381000e+00 -1.082836e-03 1.070445e-06 
6.382000e+00 -1.109382e-03 1.126825e-06 
6.383000e+00 -1.136217e-03 1.185520e-06 
6.384000e+00 -1.163339e-03 1.246601e-06 
6.385000e+00 -1.190748e-03 1.310137e-06 
6.386000e+00 -1.218443e-03 1.376201e-06 
6.387000e+00 -1.246423e-03 1.444865e-06 
6.388000e+00 -1.274686e-03 1.516205e-06 
6.389000e+00 -1.303233e-03 1.590295e-06 
6.390000e+00 -1.332062e-03 1.667212e-06 
6.391000e+00 -1.361172e-03 1.747034e-06 
6.392000e+00 -1.390562e-03 1.829839e-06 
6.393000e+00 -1.420232e-03 1.915712e-06 
6.394000e+00 -1.450180e-03 2.004751e-06 
6.395000e+00 -1.480404e-03 2.097042e-06 
6.396000e+00 -1.510906e-03 2.192672e-06 
6.397000e+00 -1.541682e-03 2.291727e-06 
6.398000e+00 -1.572733e-03 2.394297e-06 
6.399000e+00 -1.604057e-03 2.500472e-06 
6.400000e+00 -1.635653e-03 2.610346e-06 
6.401000e+00 -1.667520e-03 2.724012e-06 
6.402000e+00 -1.699658e-03 2.841566e-06 
6.403000e+00 -1.732064e-03 2.963107e-06 
6.404000e+00 -1.764739e-03 3.088735e-06 
6.405000e+00 -1.797681e-03 3.218550e-06 
6.406000e+00 -1.830889e-03 3.352656e-06 
6.407000e+00 -1.864362e-03 3.491158e-06 
6.408000e+00 -1.898099e-03 3.634163e-06 
6.409000e+00 -1.932099e-03 3.781779e-06 
6.410000e+00 -1.966360e-03 3.934117e-06 
6.411000e+00 -2.000882e-03 4.091290e-06 
6.412000e+00 -2.035664e-03 4.253410e-06 
6.413000e+00 -2.070704e-03 4.420594e-06 
6.414000e+00 -2.106001e-03 4.592959e-06 
6.415000e+00 -2.141555e-03 4.770624e-06 
6.416000e+00 -2.177364e-03 4.953711e-06 
6.417000e+00 -2.213427e-03 5.142343e-06 
6.418000e+00 -2.249743e-03 5.336643e-06 
6.419000e+00 -2.286310e-03 5.536739e-06 
6.420000e+00 -2.323128e-03 5.742758e-06 
6.421000e+00 -2.360196e-03 5.954831e-06 
6.422000e+00 -2.397512e-03 6.173088e-06 
6.423000e+00 -2.435075e-03 6.397665e-06 
6.424000e+00 -2.472884e-03 6.628695e-06 
6.425000e+00 -2.510938e-03 6.866317e-06 
6.426000e+00 -2.549235e-03 7.110668e-06 
6.427000e+00 -2.587775e-03 7.361890e-06 
6.428000e+00 -2.626556e-03 7.620125e-06 
6.429000e+00 -2.665578e-03 7.885517e-06 
6.430000e+00 -2.704838e-03 8.158212e-06 
6.431000e+00 -2.744336e-03 8.438357e-06 
6.432000e+00 -2.784070e-03 8.726103e-06 
6.433000e+00 -2.824039e-03 9.021601e-06 
6.434000e+00 -2.864243e-03 9.325003e-06 
6.435000e+00 -2.904679e-03 9.636465e-06 
6.436000e+00 -2.945346e-03 9.956143e-06 
6.437000e+00 -2.986244e-03 1.028419e-05 
6.438000e+00 -3.027371e-03 1.062078e-05 
6.439000e+00 -3.068726e-03 1.096607e-05 
6.440000e+00 -3.110307e-03 1.132021e-05 
6.441000e+00 -3.152113e-03 1.168340e-05 
6.442000e+00 -3.194143e-03 1.205580e-05 
6.443000e+00 -3.236396e-03 1.243758e-05 
6.444000e+00 -3.278870e-03 1.282892e-05 
6.445000e+00 -3.321565e-03 1.322998e-05 
6.446000e+00 -3.364478e-03 1.364094e-05 
6.447000e+00 -3.407608e-03 1.406199e-05 
6.448000e+00 -3.450955e-03 1.449331e-05 
6.449000e+00 -3.494517e-03 1.493508e-05 
6.450000e+00 -3.538292e-03 1.538748e-05 
6.451000e+00 -3.582279e-03 1.585071e-05 
6.452000e+00 -3.626477e-03 1.632495e-05 
6.453000e+00 -3.670884e-03 1.681040e-05 
6.454000e+00 -3.715500e-03 1.730725e-05 
6.455000e+00 -3.760323e-03 1.781570e-05 
6.456000e+00 -3.805350e-03 1.833595e-05 
6.457000e+00 -3.850582e-03 1.886820e-05 
6.458000e+00 -3.896017e-03 1.941266e-05 
6.459000e+00 -3.941653e-03 1.996953e-05 
6.460000e+00 -3.987489e-03 2.053901e-05 
6.461000e+00 -4.033523e-03 2.112133e-05 
6.462000e+00 -4.079755e-03 2.171669e-05 
6.463000e+00 -4.126183e-03 2.232530e-05 
6.464000e+00 -4.172804e-03 2.294739e-05 
6.465000e+00 -4.219619e-03 2.358317e-05 
6.466000e+00 -4.266625e-03 2.423287e-05 
6.467000e+00 -4.313822e-03 2.489670e-05 
6.468000e+00 -4.361207e-03 2.557491e-05 
6.469000e+00 -4.408779e-03 2.626770e-05 
6.470000e+00 -4.456537e-03 2.697532e-05 
6.471000e+00 -4.504479e-03 2.769800e-05 
6.472000e+00 -4.552605e-03 2.843597e-05 
6.473000e+00 -4.600911e-03 2.918946e-05 
6.474000e+00 -4.649398e-03 2.995873e-05 
6.475000e+00 -4.698063e-03 3.074400e-05 
6.476000e+00 -4.746906e-03 3.154553e-05 
6.477000e+00 -4.795924e-03 3.236356e-05 
6.478000e+00 -4.845116e-03 3.319834e-05 
6.479000e+00 -4.894480e-03 3.405012e-05 
6.480000e+00 -4.944016e-03 3.491914e-05 
6.481000e+00 -4.993721e-03 3.580568e-05 
6.482000e+00 -5.043595e-03 3.670998e-05 
6.483000e+00 -5.093635e-03 3.763230e-05 
6.484000e+00 -5.143840e-03 3.857291e-05 
6.485000e+00 -5.194209e-03 3.953207e-05 
6.486000e+00 -5.244739e-03 4.051006e-05 
6.487000e+00 -5.295431e-03 4.150714e-05 
6.488000e+00 -5.346281e-03 4.252360e-05 
6.489000e+00 -5.397288e-03 4.355969e-05 
6.490000e+00 -5.448452e-03 4.461569e-05 
6.491000e+00 -5.499770e-03 4.569190e-05 
6.492000e+00 -5.551240e-03 4.678858e-05 
6.493000e+00 -5.602862e-03 4.790603e-05 
6.494000e+00 -5.654634e-03 4.904453e-05 
6.495000e+00 -5.706553e-03 5.020436e-05 
6.496000e+00 -5.758619e-03 5.138583e-05 
6.497000e+00 -5.810830e-03 5.258923e-05 
6.498000e+00 -5.863184e-03 5.381484e-05 
6.499000e+00 -5.915680e-03 5.506298e-05 
6.500000e+00 -5.968316e-03 5.633395e-05 
6.501000e+00 -6.021091e-03 5.762804e-05 
6.502000e+00 -6.074003e-03 5.894557e-05 
6.503000e+00 -6.127049e-03 6.028685e-05 
6.504000e+00 -6.180230e-03 6.165218e-05 
6.505000e+00 -6.233543e-03 6.304189e-05 
6.506000e+00 -6.286986e-03 6.445629e-05 
6.507000e+00 -6.340558e-03 6.589570e-05 
6.508000e+00 -6.394257e-03 6.736044e-05 
6.509000e+00 -6.448081e-03 6.885084e-05 
6.510000e+00 -6.502030e-03 7.036722e-05 
6.511000e+00 -6.556100e-03 7.190992e-05 
6.512000e+00 -6.610292e-03 7.347926e-05 
6.513000e+00 -6.664602e-03 7.507559e-05 
6.514000e+00 -6.719029e-03 7.669923e-05 
6.515000e+00 -6.773572e-03 7.835053e-05 
6.516000e+00 -6.828229e-03 8.002984e-05 
6.517000e+00 -6.882998e-03 8.173749e-05 
6.518000e+00 -6.937878e-03 8.347384e-05 
6.519000e+00 -6.992866e-03 8.523923e-05 
6.520000e+00 -7.047962e-03 8.703401e-05 
6.521000e+00 -7.103163e-03 8.885855e-05 
6.522000e+00 -7.158468e-03 9.071320e-05 
6.523000e+00 -7.213875e-03 9.259831e-05 
6.524000e+00 -7.269382e-03 9.451426e-05 
6.525000e+00 -7.324988e-03 9.646141e-05 
6.526000e+00 -7.380691e-03 9.844012e-05 
6.527000e+00 -7.436488e-03 1.004508e-04 
6.528000e+00 -7.492380e-03 1.024937e-04 
6.529000e+00 -7.548363e-03 1.045694e-04 
6.530000e+00 -7.604436e-03 1.066781e-04 
6.531000e+00 -7.660597e-03 1.088203e-04 
6.532000e+00 -7.716845e-03 1.109963e-04 
6.533000e+00 -7.773177e-03 1.132065e-04 
6.534000e+00 -7.829593e-03 1.154513e-04 
6.535000e+00 -7.886089e-03 1.177311e-04 
6.536000e+00 -7.942665e-03 1.200463e-04 
6.537000e+00 -7.999319e-03 1.223974e-04 
6.538000e+00 -8.056049e-03 1.247846e-04 
6.539000e+00 -8.112852e-03 1.272084e-04 
6.540000e+00 -8.169728e-03 1.296692e-04 
6.541000e+00 -8.226675e-03 1.321674e-04 
6.542000e+00 -8.283691e-03 1.347034e-04 
6.543000e+00 -8.340773e-03 1.372776e-04 
6.544000e+00 -8.397921e-03 1.398905e-04 
6.545000e+00 -8.455132e-03 1.425425e-04 
6.546000e+00 -8.512404e-03 1.452340e-04 
6.547000e+00 -8.569736e-03 1.479653e-04 
6.548000e+00 -8.627127e-03 1.507371e-04 
6.549000e+00 -8.684573e-03 1.535495e-04 
6.550000e+00 -8.742074e-03 1.564032e-04 
6.551000e+00 -8.799627e-03 1.592985e-04 
6.552000e+00 -8.857231e-03 1.622359e-04 
6.553000e+00 -8.914883e-03 1.652158e-04 
6.554000e+00 -8.972583e-03 1.682387e-04 
6.555000e+00 -9.030328e-03 1.713049e-04 
6.556000e+00 -9.088116e-03 1.744150e-04 
6.557000e+00 -9.145946e-03 1.775694e-04 
6.558000e+00 -9.203815e-03 1.807686e-04 
6.559000e+00 -9.261722e-03 1.840130e-04 
6.560000e+00 -9.319665e-03 1.873030e-04 
6.561000e+00 -9.377642e-03 1.906392e-04 
6.562000e+00 -9.435651e-03 1.940219e-04 
6.563000e+00 -9.493690e-03 1.974517e-04 
6.564000e+00 -9.551758e-03 2.009291e-04 
6.565000e+00 -9.609852e-03 2.044545e-04 
6.566000e+00 -9.667971e-03 2.080283e-04 
6.567000e+00 -9.726113e-03 2.116511e-04 
6.568000e+00 -9.784276e-03 2.153233e-04 
6.569000e+00 -9.842457e-03 2.190455e-04 
6.570000e+00 -9.900656e-03 2.228180e-04 
6.571000e+00 -9.958870e-03 2.266415e-04 
6.572000e+00 -1.001710e-02 2.305163e-04 
6.573000e+00 -1.007534e-02 2.344430e-04 
6.574000e+00 -1.013358e-02 2.384221e-04 
6.575000e+00 -1.019184e-02 2.424541e-04 
6.576000e+00 -1.025010e-02 2.465394e-04 
6.577000e+00 -1.030837e-02 2.506786e-04 
6.578000e+00 -1.036663e-02 2.548722e-04 
6.579000e+00 -1.042490e-02 2.591208e-04 
6.580000e+00 -1.048317e-02 2.634247e-04 
6.581000e+00 -1.054143e-02 2.677845e-04 
6.582000e+00 -1.059968e-02 2.722008e-04 
6.583000e+00 -1.065793e-02 2.766741e-04 
6.584000e+00 -1.071617e-02 2.812049e-04 
6.585000e+00 -1.077440e-02 2.857937e-04 
6.586000e+00 -1.083261e-02 2.904410e-04 
6.587000e+00 -1.089080e-02 2.951474e-04 
6.588000e+00 -1.094898e-02 2.999135e-04 
6.589000e+00 -1.100714e-02 3.047396e-04 
6.590000e+00 -1.106528e-02 3.096265e-04 
6.591000e+00 -1.112340e-02 3.145746e-04 
6.592000e+00 -1.118149e-02 3.195845e-04 
6.593000e+00 -1.123955e-02 3.246567e-04 
6.594000e+00 -1.129758e-02 3.297918e-04 
6.595000e+00 -1.135559e-02 3.349903e-04 
6.596000e+00 -1.141356e-02 3.402528e-04 
6.597000e+00 -1.147149e-02 3.455799e-04 
6.598000e+00 -1.152939e-02 3.509720e-04 
6.599000e+00 -1.158724e-02 3.564298e-04 
6.600000e+00 -1.164506e-02 3.619539e-04 
6.601000e+00 -1.170283e-02 3.675447e-04 
6.602000e+00 -1.176056e-02 3.732030e-04 
6.603000e+00 -1.181824e-02 3.789292e-04 
6.604000e+00 -1.187587e-02 3.847239e-04 
6.605000e+00 -1.193346e-02 3.905877e-04 
6.606000e+00 -1.199098e-02 3.965213e-04 
6.607000e+00 -1.204846e-02 4.025251e-04 
6.608000e+00 -1.210587e-02 4.085997e-04 
6.609000e+00 -1.216323e-02 4.147459e-04 
6.610000e+00 -1.222052e-02 4.209640e-04 
6.611000e+00 -1.227776e-02 4.272549e-04 
6.612000e+00 -1.233492e-02 4.336189e-04 
6.613000e+00 -1.239203e-02 4.400568e-04 
6.614000e+00 -1.244906e-02 4.465692e-04 
6.615000e+00 -1.250602e-02 4.531566e-04 
6.616000e+00 -1.256290e-02 4.598197e-04 
6.617000e+00 -1.261972e-02 4.665590e-04 
6.618000e+00 -1.267645e-02 4.733752e-04 
6.619000e+00 -1.273311e-02 4.802690e-04 
6.620000e+00 -1.278968e-02 4.872409e-04 
6.621000e+00 -1.284617e-02 4.942915e-04 
6.622000e+00 -1.290258e-02 5.014215e-04 
6.623000e+00 -1.295890e-02 5.086315e-04 
6.624000e+00 -1.301513e-02 5.159221e-04 
6.625000e+00 -1.307126e-02 5.232940e-04 
6.626000e+00 -1.312731e-02 5.307478e-04 
6.627000e+00 -1.318326e-02 5.382841e-04 
6.628000e+00 -1.323911e-02 5.459036e-04 
6.629000e+00 -1.329486e-02 5.536069e-04 
6.630000e+00 -1.335051e-02 5.613946e-04 
6.631000e+00 -1.340606e-02 5.692675e-04 
6.632000e+00 -1.346150e-02 5.772261e-04 
6.633000e+00 -1.351683e-02 5.852712e-04 
6.634000e+00 -1.357205e-02 5.934033e-04 
6.635000e+00 -1.362717e-02 6.016231e-04 
6.636000e+00 -1.368216e-02 6.099313e-04 
6.637000e+00 -1.373704e-02 6.183286e-04 
6.638000e+00 -1.379181e-02 6.268156e-04 
6.639000e+00 -1.384645e-02 6.353929e-04 
6.640000e+00 -1.390097e-02 6.440613e-04 
6.641000e+00 -1.395537e-02 6.528215e-04 
6.642000e+00 -1.400964e-02 6.616740e-04 
6.643000e+00 -1.406379e-02 6.706196e-04 
6.644000e+00 -1.411780e-02 6.796590e-04 
6.645000e+00 -1.417168e-02 6.887928e-04 
6.646000e+00 -1.422542e-02 6.980217e-04 
6.647000e+00 -1.427903e-02 7.073464e-04 
6.648000e+00 -1.433250e-02 7.167677e-04 
6.649000e+00 -1.438583e-02 7.262861e-04 
6.650000e+00 -1.443902e-02 7.359025e-04 
6.651000e+00 -1.449206e-02 7.456174e-04 
6.652000e+00 -1.454496e-02 7.554316e-04 
6.653000e+00 -1.459770e-02 7.653458e-04 
6.654000e+00 -1.465030e-02 7.753607e-04 
6.655000e+00 -1.470274e-02 7.854770e-04 
6.656000e+00 -1.475503e-02 7.956954e-04 
6.657000e+00 -1.480716e-02 8.060166e-04 
6.658000e+00 -1.485913e-02 8.164414e-04 
6.659000e+00 -1.491094e-02 8.269704e-04 
6.660000e+00 -1.496258e-02 8.376044e-04 
6.661000e+00 -1.501406e-02 8.483441e-04 
6.662000e+00 -1.506537e-02 8.591902e-04 
6.663000e+00 -1.511652e-02 8.701435e-04 
6.664000e+00 -1.516749e-02 8.812046e-04 
6.665000e+00 -1.521828e-02 8.923744e-04 
6.666000e+00 -1.526891e-02 9.036534e-04 
6.667000e+00 -1.531935e-02 9.150426e-04 
6.668000e+00 -1.536961e-02 9.265426e-04 
6.669000e+00 -1.541969e-02 9.381541e-04 
6.670000e+00 -1.546959e-02 9.498779e-04 
6.671000e+00 -1.551930e-02 9.617147e-04 
6.672000e+00 -1.556882e-02 9.736653e-04 
6.673000e+00 -1.561815e-02 9.857305e-04 
6.674000e+00 -1.566729e-02 9.979109e-04 
6.675000e+00 -1.571623e-02 1.010207e-03 
6.676000e+00 -1.576498e-02 1.022621e-03 
6.677000e+00 -1.581352e-02 1.035151e-03 
6.678000e+00 -1.586187e-02 1.047801e-03 
6.679000e+00 -1.591001e-02 1.060569e-03 
6.680000e+00 -1.595795e-02 1.073457e-03 
6.681000e+00 -1.600568e-02 1.086465e-03 
6.682000e+00 -1.605321e-02 1.099595e-03 
6.683000e+00 -1.610052e-02 1.112847e-03 
6.684000e+00 -1.614761e-02 1.126222e-03 
6.685000e+00 -1.619449e-02 1.139721e-03 
6.686000e+00 -1.624116e-02 1.153344e-03 
6.687000e+00 -1.628760e-02 1.167093e-03 
6.688000e+00 -1.633382e-02 1.180967e-03 
6.689000e+00 -1.637982e-02 1.194969e-03 
6.690000e+00 -1.642560e-02 1.209097e-03 
6.691000e+00 -1.647114e-02 1.223355e-03 
6.692000e+00 -1.651645e-02 1.237741e-03 
6.693000e+00 -1.656154e-02 1.252257e-03 
6.694000e+00 -1.660638e-02 1.266905e-03 
6.695000e+00 -1.665099e-02 1.281683e-03 
6.696000e+00 -1.669537e-02 1.296594e-03 
6.697000e+00 -1.673950e-02 1.311639e-03 
6.698000e+00 -1.678339e-02 1.326817e-03 
6.699000e+00 -1.682703e-02 1.342130e-03 
6.700000e+00 -1.687043e-02 1.357578e-03 
6.701000e+00 -1.691358e-02 1.373163e-03 
6.702000e+00 -1.695648e-02 1.388885e-03 
6.703000e+00 -1.699912e-02 1.404745e-03 
6.704000e+00 -1.704151e-02 1.420744e-03 
6.705000e+00 -1.708365e-02 1.436883e-03 
6.706000e+00 -1.712552e-02 1.453162e-03 
6.707000e+00 -1.716713e-02 1.469582e-03 
6.708000e+00 -1.720848e-02 1.486144e-03 
6.709000e+00 -1.724957e-02 1.502849e-03 
6.710000e+00 -1.729038e-02 1.519698e-03 
6.711000e+00 -1.733093e-02 1.536692e-03 
6.712000e+00 -1.737120e-02 1.553831e-03 
6.713000e+00 -1.741121e-02 1.571116e-03 
6.714000e+00 -1.745093e-02 1.588548e-03 
6.715000e+00 -1.749038e-02 1.606128e-03 
6.716000e+00 -1.752955e-02 1.623857e-03 
6.717000e+00 -1.756843e-02 1.641735e-03 
6.718000e+00 -1.760703e-02 1.659764e-03 
6.719000e+00 -1.764535e-02 1.677944e-03 
6.720000e+00 -1.768338e-02 1.696276e-03 
6.721000e+00 -1.772111e-02 1.714761e-03 
6.722000e+00 -1.775856e-02 1.733400e-03 
6.723000e+00 -1.779571e-02 1.752193e-03 
6.724000e+00 -1.783256e-02 1.771142e-03 
6.725000e+00 -1.786912e-02 1.790247e-03 
6.726000e+00 -1.790538e-02 1.809509e-03 
6.727000e+00 -1.794133e-02 1.828930e-03 
6.728000e+00 -1.797698e-02 1.848509e-03 
6.729000e+00 -1.801232e-02 1.868248e-03 
6.730000e+00 -1.804735e-02 1.888147e-03 
6.731000e+00 -1.808207e-02 1.908208e-03 
6.732000e+00 -1.811648e-02 1.928432e-03 
6.733000e+00 -1.815058e-02 1.948818e-03 
6.734000e+00 -1.818436e-02 1.969369e-03 
6.735000e+00 -1.821782e-02 1.990085e-03 
6.736000e+00 -1.825096e-02 2.010966e-03 
6.737000e+00 -1.828377e-02 2.032014e-03 
6.738000e+00 -1.831626e-02 2.053230e-03 
6.739000e+00 -1.834843e-02 2.074614e-03 
6.740000e+00 -1.838026e-02 2.096167e-03 
6.741000e+00 -1.841177e-02 2.117890e-03 
6.742000e+00 -1.844294e-02 2.139785e-03 
6.743000e+00 -1.847377e-02 2.161851e-03 
6.744000e+00 -1.850427e-02 2.184090e-03 
6.745000e+00 -1.853443e-02 2.206503e-03 
6.746000e+00 -1.856425e-02 2.229091e-03 
6.747000e+00 -1.859373e-02 2.251854e-03 
6.748000e+00 -1.862286e-02 2.274793e-03 
6.749000e+00 -1.865164e-02 2.297909e-03 
6.750000e+00 -1.868008e-02 2.321204e-03 
6.751000e+00 -1.870816e-02 2.344678e-03 
6.752000e+00 -1.873589e-02 2.368331e-03 
6.753000e+00 -1.876327e-02 2.392165e-03 
6.754000e+00 -1.879029e-02 2.416181e-03 
6.755000e+00 -1.881695e-02 2.440380e-03 
6.756000e+00 -1.884324e-02 2.464762e-03 
6.757000e+00 -1.886918e-02 2.489328e-03 
6.758000e+00 -1.889475e-02 2.514080e-03 
6.759000e+00 -1.891995e-02 2.539018e-03 
6.760000e+00 -1.894479e-02 2.564143e-03 
6.761000e+00 -1.896925e-02 2.589455e-03 
6.762000e+00 -1.899334e-02 2.614957e-03 
6.763000e+00 -1.901706e-02 2.640649e-03 
6.764000e+00 -1.904040e-02 2.666531e-03 
6.765000e+00 -1.906336e-02 2.692604e-03 
6.766000e+00 -1.908594e-02 2.718871e-03 
6.767000e+00 -1.910814e-02 2.745330e-03 
6.768000e+00 -1.912995e-02 2.771984e-03 
6.769000e+00 -1.915138e-02 2.798833e-03 
6.770000e+00 -1.917241e-02 2.825879e-03 
6.771000e+00 -1.919306e-02 2.853121e-03 
6.772000e+00 -1.921332e-02 2.880561e-03 
6.773000e+00 -1.923318e-02 2.908201e-03 
6.774000e+00 -1.925264e-02 2.936040e-03 
6.775000e+00 -1.927171e-02 2.964079e-03 
6.776000e+00 -1.929037e-02 2.992321e-03 
6.777000e+00 -1.930864e-02 3.020764e-03 
6.778000e+00 -1.932649e-02 3.049412e-03 
6.779000e+00 -1.934395e-02 3.078264e-03 
6.780000e+00 -1.936099e-02 3.107321e-03 
6.781000e+00 -1.937763e-02 3.136584e-03 
6.782000e+00 -1.939386e-02 3.166054e-03 
6.783000e+00 -1.940967e-02 3.195733e-03 
6.784000e+00 -1.942506e-02 3.225620e-03 
6.785000e+00 -1.944004e-02 3.255718e-03 
6.786000e+00 -1.945460e-02 3.286026e-03 
6.787000e+00 -1.946874e-02 3.316546e-03 
6.788000e+00 -1.948245e-02 3.347278e-03 
6.789000e+00 -1.949575e-02 3.378225e-03 
6.790000e+00 -1.950861e-02 3.409386e-03 
6.791000e+00 -1.952104e-02 3.440762e-03 
6.792000e+00 -1.953305e-02 3.472355e-03 
6.793000e+00 -1.954462e-02 3.504165e-03 
6.794000e+00 -1.955576e-02 3.536193e-03 
6.795000e+00 -1.956646e-02 3.568440e-03 
6.796000e+00 -1.957673e-02 3.600908e-03 
6.797000e+00 -1.958655e-02 3.633597e-03 
6.798000e+00 -1.959593e-02 3.666507e-03 
6.799000e+00 -1.960487e-02 3.699641e-03 
6.800000e+00 -1.961337e-02 3.732998e-03 
6.801000e+00 -1.962141e-02 3.766581e-03 
6.802000e+00 -1.962901e-02 3.800389e-03 
6.803000e+00 -1.963616e-02 3.834423e-03 
6.804000e+00 -1.964285e-02 3.868685e-03 
6.805000e+00 -1.964909e-02 3.903176e-03 
6.806000e+00 -1.965488e-02 3.937896e-03 
6.807000e+00 -1.966020e-02 3.972847e-03 
6.808000e+00 -1.966507e-02 4.008029e-03 
6.809000e+00 -1.966947e-02 4.043443e-03 
6.810000e+00 -1.967341e-02 4.079090e-03 
6.811000e+00 -1.967689e-02 4.114972e-03 
6.812000e+00 -1.967990e-02 4.151088e-03 
6.813000e+00 -1.968244e-02 4.187441e-03 
6.814000e+00 -1.968451e-02 4.224030e-03 
6.815000e+00 -1.968610e-02 4.260858e-03 
6.816000e+00 -1.968723e-02 4.297924e-03 
6.817000e+00 -1.968787e-02 4.335230e-03 
6.818000e+00 -1.968804e-02 4.372777e-03 
6.819000e+00 -1.968773e-02 4.410565e-03 
6.820000e+00 -1.968694e-02 4.448596e-03 
6.821000e+00 -1.968567e-02 4.486871e-03 
6.822000e+00 -1.968391e-02 4.525390e-03 
6.823000e+00 -1.968167e-02 4.564154e-03 
6.824000e+00 -1.967893e-02 4.603165e-03 
6.825000e+00 -1.967571e-02 4.642423e-03 
6.826000e+00 -1.967200e-02 4.681929e-03 
6.827000e+00 -1.966779e-02 4.721684e-03 
6.828000e+00 -1.966309e-02 4.761689e-03 
6.829000e+00 -1.965789e-02 4.801946e-03 
6.830000e+00 -1.965219e-02 4.842454e-03 
6.831000e+00 -1.964599e-02 4.883215e-03 
6.832000e+00 -1.963929e-02 4.924231e-03 
6.833000e+00 -1.963209e-02 4.965500e-03 
6.834000e+00 -1.962438e-02 5.007026e-03 
6.835000e+00 -1.961617e-02 5.048808e-03 
6.836000e+00 -1.960745e-02 5.090848e-03 
6.837000e+00 -1.959821e-02 5.133146e-03 
6.838000e+00 -1.958847e-02 5.175704e-03 
6.839000e+00 -1.957821e-02 5.218522e-03 
6.840000e+00 -1.956744e-02 5.261601e-03 
6.841000e+00 -1.955615e-02 5.304943e-03 
6.842000e+00 -1.954434e-02 5.348548e-03 
6.843000e+00 -1.953201e-02 5.392417e-03 
6.844000e+00 -1.951916e-02 5.436551e-03 
6.845000e+00 -1.950579e-02 5.480951e-03 
6.846000e+00 -1.949189e-02 5.525618e-03 
6.847000e+00 -1.947747e-02 5.570553e-03 
6.848000e+00 -1.946252e-02 5.615756e-03 
6.849000e+00 -1.944703e-02 5.661229e-03 
6.850000e+00 -1.943102e-02 5.706973e-03 
6.851000e+00 -1.941448e-02 5.752989e-03 
6.852000e+00 -1.939740e-02 5.799277e-03 
6.853000e+00 -1.937978e-02 5.845838e-03 
6.854000e+00 -1.936163e-02 5.892674e-03 
6.855000e+00 -1.934293e-02 5.939785e-03 
6.856000e+00 -1.932370e-02 5.987172e-03 
6.857000e+00 -1.930392e-02 6.034837e-03 
6.858000e+00 -1.928361e-02 6.082779e-03 
6.859000e+00 -1.926274e-02 6.131001e-03 
6.860000e+00 -1.924133e-02 6.179502e-03 
6.861000e+00 -1.921937e-02 6.228285e-03 
6.862000e+00 -1.919686e-02 6.277349e-03 
6.863000e+00 -1.917380e-02 6.326695e-03 
6.864000e+00 -1.915019e-02 6.376326e-03 
6.865000e+00 -1.912602e-02 6.426240e-03 
6.866000e+00 -1.910130e-02 6.476441e-03 
6.867000e+00 -1.907601e-02 6.526927e-03 
6.868000e+00 -1.905017e-02 6.577701e-03 
6.869000e+00 -1.902377e-02 6.628763e-03 
6.870000e+00 -1.899681e-02 6.680115e-03 
6.871000e+00 -1.896929e-02 6.731756e-03 
6.872000e+00 -1.894120e-02 6.783688e-03 
6.873000e+00 -1.891254e-02 6.835912e-03 
6.874000e+00 -1.888332e-02 6.888428e-03 
6.875000e+00 -1.885353e-02 6.941239e-03 
6.876000e+00 -1.882316e-02 6.994344e-03 
6.877000e+00 -1.879223e-02 7.047744e-03 
6.878000e+00 -1.876072e-02 7.101441e-03 
6.879000e+00 -1.872864e-02 7.155435e-03 
6.880000e+00 -1.869598e-02 7.209727e-03 
6.881000e+00 -1.866274e-02 7.264318e-03 
6.882000e+00 -1.862893e-02 7.319210e-03 
6.883000e+00 -1.859453e-02 7.374402e-03 
6.884000e+00 -1.855956e-02 7.429896e-03 
6.885000e+00 -1.852400e-02 7.485692e-03 
6.886000e+00 -1.848785e-02 7.541792e-03 
6.887000e+00 -1.845112e-02 7.598197e-03 
6.888000e+00 -1.841380e-02 7.654907e-03 
6.889000e+00 -1.837590e-02 7.711923e-03 
6.890000e+00 -1.833740e-02 7.769247e-03 
6.891000e+00 -1.829832e-02 7.826878e-03 
6.892000e+00 -1.825864e-02 7.884819e-03 
6.893000e+00 -1.821836e-02 7.943069e-03 
6.894000e+00 -1.817750e-02 8.001630e-03 
6.895000e+00 -1.813603e-02 8.060502e-03 
6.896000e+00 -1.809397e-02 8.119687e-03 
6.897000e+00 -1.805131e-02 8.179186e-03 
6.898000e+00 -1.800805e-02 8.238998e-03 
6.899000e+00 -1.796419e-02 8.299126e-03 
6.900000e+00 -1.791972e-02 8.359569e-03 
6.901000e+00 -1.787465e-02 8.420329e-03 
6.902000e+00 -1.782898e-02 8.481408e-03 
6.903000e+00 -1.778270e-02 8.542804e-03 
6.904000e+00 -1.773581e-02 8.604520e-03 
6.905000e+00 -1.768831e-02 8.666557e-03 
6.906000e+00 -1.764021e-02 8.728914e-03 
6.907000e+00 -1.759149e-02 8.791594e-03 
6.908000e+00 -1.754216e-02 8.854596e-03 
6.909000e+00 -1.749221e-02 8.917923e-03 
6.910000e+00 -1.744165e-02 8.981573e-03 
6.911000e+00 -1.739047e-02 9.045550e-03 
6.912000e+00 -1.733868e-02 9.109852e-03 
6.913000e+00 -1.728627e-02 9.174482e-03 
6.914000e+00 -1.723324e-02 9.239440e-03 
6.915000e+00 -1.717958e-02 9.304726e-03 
6.916000e+00 -1.712531e-02 9.370342e-03 
6.917000e+00 -1.707041e-02 9.436289e-03 
6.918000e+00 -1.701489e-02 9.502567e-03 
6.919000e+00 -1.695874e-02 9.569178e-03 
6.920000e+00 -1.690197e-02 9.636121e-03 
6.921000e+00 -1.684457e-02 9.703398e-03 
6.922000e+00 -1.678654e-02 9.771010e-03 
6.923000e+00 -1.672788e-02 9.838958e-03 
6.924000e+00 -1.666859e-02 9.907242e-03 
6.925000e+00 -1.660867e-02 9.975863e-03 
6.926000e+00 -1.654811e-02 1.004482e-02 
6.927000e+00 -1.648692e-02 1.011412e-02 
6.928000e+00 -1.642510e-02 1.018376e-02 
6.929000e+00 -1.636264e-02 1.025374e-02 
6.930000e+00 -1.629954e-02 1.032406e-02 
6.931000e+00 -1.623581e-02 1.039472e-02 
6.932000e+00 -1.617143e-02 1.046572e-02 
6.933000e+00 -1.610642e-02 1.053707e-02 
6.934000e+00 -1.604076e-02 1.060876e-02 
6.935000e+00 -1.597446e-02 1.068080e-02 
6.936000e+00 -1.590752e-02 1.075318e-02 
6.937000e+00 -1.583993e-02 1.082591e-02 
6.938000e+00 -1.577170e-02 1.089899e-02 
6.939000e+00 -1.570283e-02 1.097242e-02 
6.940000e+00 -1.563330e-02 1.104620e-02 
6.941000e+00 -1.556313e-02 1.112032e-02 
6.942000e+00 -1.549231e-02 1.119480e-02 
6.943000e+00 -1.542084e-02 1.126963e-02 
6.944000e+00 -1.534872e-02 1.134481e-02 
6.945000e+00 -1.527594e-02 1.142034e-02 
6.946000e+00 -1.520252e-02 1.149623e-02 
6.947000e+00 -1.512844e-02 1.157248e-02 
6.948000e+00 -1.505370e-02 1.164907e-02 
6.949000e+00 -1.497831e-02 1.172603e-02 
6.950000e+00 -1.490227e-02 1.180334e-02 
6.951000e+00 -1.482557e-02 1.188101e-02 
6.952000e+00 -1.474821e-02 1.195904e-02 
6.953000e+00 -1.467019e-02 1.203743e-02 
6.954000e+00 -1.459151e-02 1.211617e-02 
6.955000e+00 -1.451217e-02 1.219528e-02 
6.956000e+00 -1.443217e-02 1.227475e-02 
6.957000e+00 -1.435151e-02 1.235458e-02 
6.958000e+00 -1.427019e-02 1.243478e-02 
6.959000e+00 -1.418820e-02 1.251533e-02 
6.960000e+00 -1.410555e-02 1.259626e-02 
6.961000e+00 -1.402223e-02 1.267754e-02 
6.962000e+00 -1.393825e-02 1.275920e-02 
6.963000e+00 -1.385360e-02 1.284122e-02 
6.964000e+00 -1.376828e-02 1.292361e-02 
6.965000e+00 -1.368230e-02 1.300636e-02 
6.966000e+00 -1.359564e-02 1.308949e-02 
6.967000e+00 -1.350832e-02 1.317298e-02 
6.968000e+00 -1.342033e-02 1.325684e-02 
6.969000e+00 -1.333166e-02 1.334108e-02 
6.970000e+00 -1.324233e-02 1.342569e-02 
6.971000e+00 -1.315232e-02 1.351066e-02 
6.972000e+00 -1.306164e-02 1.359602e-02 
6.973000e+00 -1.297028e-02 1.368174e-02 
6.974000e+00 -1.287825e-02 1.376784e-02 
6.975000e+00 -1.278555e-02 1.385432e-02 
6.976000e+00 -1.269217e-02 1.394117e-02 
6.977000e+00 -1.259811e-02 1.402839e-02 
6.978000e+00 -1.250338e-02 1.411600e-02 
6.979000e+00 -1.240797e-02 1.420398e-02 
6.980000e+00 -1.231188e-02 1.429234e-02 
6.981000e+00 -1.221511e-02 1.438107e-02 
6.982000e+00 -1.211766e-02 1.447019e-02 
6.983000e+00 -1.201954e-02 1.455969e-02 
6.984000e+00 -1.192073e-02 1.464957e-02 
6.985000e+00 -1.182124e-02 1.473983e-02 
6.986000e+00 -1.172107e-02 1.483047e-02 
6.987000e+00 -1.162022e-02 1.492150e-02 
6.988000e+00 -1.151869e-02 1.501291e-02 
6.989000e+00 -1.141647e-02 1.510470e-02 
6.990000e+00 -1.131357e-02 1.519688e-02 
6.991000e+00 -1.120998e-02 1.528945e-02 
6.992000e+00 -1.110572e-02 1.538240e-02 
6.993000e+00 -1.100076e-02 1.547573e-02 
6.994000e+00 -1.089512e-02 1.556946e-02 
6.995000e+00 -1.078880e-02 1.566357e-02 
6.996000e+00 -1.068178e-02 1.575807e-02 
6.997000e+00 -1.057408e-02 1.585296e-02 
6.998000e+00 -1.046570e-02 1.594823e-02 
6.999000e+00 -1.035662e-02 1.604390e-02 
7.000000e+00 -1.024686e-02 1.613996e-02 
7.001000e+00 -1.013641e-02 1.623641e-02 
7.002000e+00 -1.002527e-02 1.633326e-02 
7.003000e+00 -9.913443e-03 1.643049e-02 
7.004000e+00 -9.800924e-03 1.652812e-02 
7.005000e+00 -9.687715e-03 1.662614e-02 
7.006000e+00 -9.573816e-03 1.672456e-02 
7.007000e+00 -9.459226e-03 1.682337e-02 
7.008000e+00 -9.343945e-03 1.692258e-02 
7.009000e+00 -9.227972e-03 1.702218e-02 
7.010000e+00 -9.111308e-03 1.712218e-02 
7.011000e+00 -8.993952e-03 1.722257e-02 
7.012000e+00 -8.875903e-03 1.732337e-02 
7.013000e+00 -8.757162e-03 1.742456e-02 
7.014000e+00 -8.637727e-03 1.752615e-02 
7.015000e+00 -8.517600e-03 1.762814e-02 
7.016000e+00 -8.396779e-03 1.773052e-02 
7.017000e+00 -8.275265e-03 1.783331e-02 
7.018000e+00 -8.153056e-03 1.793650e-02 
7.019000e+00 -8.030153e-03 1.804009e-02 
7.020000e+00 -7.906556e-03 1.814408e-02 
7.021000e+00 -7.782265e-03 1.824848e-02 
7.022000e+00 -7.657278e-03 1.835328e-02 
7.023000e+00 -7.531597e-03 1.845848e-02 
7.024000e+00 -7.405220e-03 1.856408e-02 
7.025000e+00 -7.278148e-03 1.867009e-02 
7.026000e+00 -7.150381e-03 1.877650e-02 
7.027000e+00 -7.021918e-03 1.888331e-02 
7.028000e+00 -6.892759e-03 1.899054e-02 
7.029000e+00 -6.762905e-03 1.909817e-02 
7.030000e+00 -6.632354e-03 1.920620e-02 
7.031000e+00 -6.501107e-03 1.931464e-02 
7.032000e+00 -6.369164e-03 1.942349e-02 
7.033000e+00 -6.236525e-03 1.953275e-02 
7.034000e+00 -6.103189e-03 1.964241e-02 
7.035000e+00 -5.969157e-03 1.975248e-02 
7.036000e+00 -5.834428e-03 1.986297e-02 
7.037000e+00 -5.699003e-03 1.997386e-02 
7.038000e+00 -5.562881e-03 2.008516e-02 
7.039000e+00 -5.426062e-03 2.019687e-02 
7.040000e+00 -5.288547e-03 2.030899e-02 
7.041000e+00 -5.150335e-03 2.042153e-02 
7.042000e+00 -5.011426e-03 2.053447e-02 
7.043000e+00 -4.871821e-03 2.064783e-02 
7.044000e+00 -4.731519e-03 2.076160e-02 
7.045000e+00 -4.590521e-03 2.087578e-02 
7.046000e+00 -4.448826e-03 2.099037e-02 
7.047000e+00 -4.306435e-03 2.110538e-02 
7.048000e+00 -4.163347e-03 2.122080e-02 
7.049000e+00 -4.019563e-03 2.133664e-02 
7.050000e+00 -3.875082e-03 2.145289e-02 
7.051000e+00 -3.729906e-03 2.156955e-02 
7.052000e+00 -3.584033e-03 2.168663e-02 
7.053000e+00 -3.437464e-03 2.180412e-02 
7.054000e+00 -3.290200e-03 2.192204e-02 
7.055000e+00 -3.142239e-03 2.204036e-02 
7.056000e+00 -2.993584e-03 2.215911e-02 
7.057000e+00 -2.844233e-03 2.227827e-02 
7.058000e+00 -2.694186e-03 2.239784e-02 
7.059000e+00 -2.543445e-03 2.251784e-02 
7.060000e+00 -2.392009e-03 2.263825e-02 
7.061000e+00 -2.239878e-03 2.275908e-02 
7.062000e+00 -2.087053e-03 2.288033e-02 
7.063000e+00 -1.933533e-03 2.300200e-02 
7.064000e+00 -1.779320e-03 2.312408e-02 
7.065000e+00 -1.624412e-03 2.324659e-02 
7.066000e+00 -1.468812e-03 2.336951e-02 
7.067000e+00 -1.312518e-03 2.349285e-02 
7.068000e+00 -1.155531e-03 2.361662e-02 
7.069000e+00 -9.978509e-04 2.374080e-02 
7.070000e+00 -8.394788e-04 2.386541e-02 
7.071000e+00 -6.804146e-04 2.399043e-02 
7.072000e+00 -5.206587e-04 2.411588e-02 
7.073000e+00 -3.602113e-04 2.424174e-02 
7.074000e+00 -1.990728e-04 2.436803e-02 
7.075000e+00 -3.724350e-05 2.449474e-02 
7.076000e+00 1.252762e-04 2.462187e-02 
7.077000e+00 2.884860e-04 2.474942e-02 
7.078000e+00 4.523854e-04 2.487740e-02 
7.079000e+00 6.169741e-04 2.500580e-02 
7.080000e+00 7.822517e-04 2.513462e-02 
7.081000e+00 9.482178e-04 2.526386e-02 
7.082000e+00 1.114872e-03 2.539352e-02 
7.083000e+00 1.282214e-03 2.552361e-02 
7.084000e+00 1.450243e-03 2.565412e-02 
7.085000e+00 1.618958e-03 2.578506e-02 
7.086000e+00 1.788360e-03 2.591642e-02 
7.087000e+00 1.958448e-03 2.604820e-02 
7.088000e+00 2.129221e-03 2.618041e-02 
7.089000e+00 2.300679e-03 2.631304e-02 
7.090000e+00 2.472821e-03 2.644609e-02 
7.091000e+00 2.645647e-03 2.657957e-02 
7.092000e+00 2.819157e-03 2.671347e-02 
7.093000e+00 2.993349e-03 2.684780e-02 
7.094000e+00 3.168223e-03 2.698255e-02 
7.095000e+00 3.343779e-03 2.711773e-02 
7.096000e+00 3.520016e-03 2.725333e-02 
7.097000e+00 3.696934e-03 2.738935e-02 
7.098000e+00 3.874531e-03 2.752580e-02 
7.099000e+00 4.052808e-03 2.766268e-02 
7.100000e+00 4.231764e-03 2.779998e-02 
7.101000e+00 4.411397e-03 2.793771e-02 
7.102000e+00 4.591708e-03 2.807586e-02 
7.103000e+00 4.772696e-03 2.821443e-02 
7.104000e+00 4.954360e-03 2.835343e-02 
7.105000e+00 5.136699e-03 2.849286e-02 
7.106000e+00 5.319713e-03 2.863271e-02 
7.107000e+00 5.503402e-03 2.877299e-02 
7.108000e+00 5.687764e-03 2.891369e-02 
7.109000e+00 5.872798e-03 2.905482e-02 
7.110000e+00 6.058505e-03 2.919637e-02 
7.111000e+00 6.244883e-03 2.933835e-02 
7.112000e+00 6.431931e-03 2.948076e-02 
7.113000e+00 6.619649e-03 2.962359e-02 
7.114000e+00 6.808036e-03 2.976684e-02 
7.115000e+00 6.997092e-03 2.991052e-02 
7.116000e+00 7.186815e-03 3.005463e-02 
7.117000e+00 7.377204e-03 3.019916e-02 
7.118000e+00 7.568260e-03 3.034411e-02 
7.119000e+00 7.759981e-03 3.048949e-02 
7.120000e+00 7.952365e-03 3.063530e-02 
7.121000e+00 8.145414e-03 3.078153e-02 
7.122000e+00 8.339124e-03 3.092818e-02 
7.123000e+00 8.533497e-03 3.107527e-02 
7.124000e+00 8.728530e-03 3.122277e-02 
7.125000e+00 8.924224e-03 3.137070e-02 
7.126000e+00 9.120576e-03 3.151906e-02 
7.127000e+00 9.317587e-03 3.166783e-02 
7.128000e+00 9.515255e-03 3.181704e-02 
7.129000e+00 9.713579e-03 3.196667e-02 
7.130000e+00 9.912558e-03 3.211672e-02 
7.131000e+00 1.011219e-02 3.226719e-02 
7.132000e+00 1.031248e-02 3.241809e-02 
7.133000e+00 1.051342e-02 3.256942e-02 
7.134000e+00 1.071501e-02 3.272116e-02 
7.135000e+00 1.091725e-02 3.287333e-02 
7.136000e+00 1.112015e-02 3.302593e-02 
7.137000e+00 1.132369e-02 3.317894e-02 
7.138000e+00 1.152788e-02 3.333238e-02 
7.139000e+00 1.173271e-02 3.348624e-02 
7.140000e+00 1.193819e-02 3.364053e-02 
7.141000e+00 1.214431e-02 3.379523e-02 
7.142000e+00 1.235108e-02 3.395036e-02 
7.143000e+00 1.255849e-02 3.410591e-02 
7.144000e+00 1.276655e-02 3.426189e-02 
7.145000e+00 1.297524e-02 3.441828e-02 
7.146000e+00 1.318457e-02 3.457509e-02 
7.147000e+00 1.339454e-02 3.473233e-02 
7.148000e+00 1.360514e-02 3.488999e-02 
7.149000e+00 1.381638e-02 3.504806e-02 
7.150000e+00 1.402826e-02 3.520656e-02 
7.151000e+00 1.424077e-02 3.536548e-02 
7.152000e+00 1.445391e-02 3.552481e-02 
7.153000e+00 1.466768e-02 3.568457e-02 
7.154000e+00 1.488209e-02 3.584474e-02 
7.155000e+00 1.509712e-02 3.600534e-02 
7.156000e+00 1.531278e-02 3.616635e-02 
7.157000e+00 1.552906e-02 3.632778e-02 
7.158000e+00 1.574597e-02 3.648963e-02 
7.159000e+00 1.596350e-02 3.665189e-02 
7.160000e+00 1.618166e-02 3.681457e-02 
7.161000e+00 1.640044e-02 3.697767e-02 
7.162000e+00 1.661983e-02 3.714119e-02 
7.163000e+00 1.683985e-02 3.730512e-02 
7.164000e+00 1.706048e-02 3.746947e-02 
7.165000e+00 1.728173e-02 3.763423e-02 
7.166000e+00 1.750360e-02 3.779941e-02 
7.167000e+00 1.772607e-02 3.796500e-02 
7.168000e+00 1.794916e-02 3.813100e-02 
7.169000e+00 1.817287e-02 3.829742e-02 
7.170000e+00 1.839718e-02 3.846426e-02 
7.171000e+00 1.862209e-02 3.863150e-02 
7.172000e+00 1.884762e-02 3.879916e-02 
7.173000e+00 1.907375e-02 3.896723e-02 
7.174000e+00 1.930048e-02 3.913572e-02 
7.175000e+00 1.952782e-02 3.930461e-02 
7.176000e+00 1.975576e-02 3.947392e-02 
7.177000e+00 1.998429e-02 3.964363e-02 
7.178000e+00 2.021343e-02 3.981376e-02 
7.179000e+00 2.044316e-02 3.998429e-02 
7.180000e+00 2.067349e-02 4.015523e-02 
7.181000e+00 2.090441e-02 4.032658e-02 
7.182000e+00 2.113592e-02 4.049834e-02 
7.183000e+00 2.136803e-02 4.067051e-02 
7.184000e+00 2.160072e-02 4.084308e-02 
7.185000e+00 2.183400e-02 4.101606e-02 
7.186000e+00 2.206787e-02 4.118945e-02 
7.187000e+00 2.230232e-02 4.136324e-02 
7.188000e+00 2.253735e-02 4.153744e-02 
7.189000e+00 2.277297e-02 4.171204e-02 
7.190000e+00 2.300917e-02 4.188704e-02 
7.191000e+00 2.324594e-02 4.206245e-02 
7.192000e+00 2.348330e-02 4.223826e-02 
7.193000e+00 2.372123e-02 4.241447e-02 
7.194000e+00 2.395973e-02 4.259108e-02 
7.195000e+00 2.419880e-02 4.276810e-02 
7.196000e+00 2.443844e-02 4.294551e-02 
7.197000e+00 2.467866e-02 4.312332e-02 
7.198000e+00 2.491944e-02 4.330154e-02 
7.199000e+00 2.516078e-02 4.348015e-02 
7.200000e+00 2.540269e-02 4.365916e-02 
7.201000e+00 2.564516e-02 4.383856e-02 
7.202000e+00 2.588820e-02 4.401836e-02 
7.203000e+00 2.613179e-02 4.419856e-02 
7.204000e+00 2.637593e-02 4.437915e-02 
7.205000e+00 2.662064e-02 4.456014e-02 
7.206000e+00 2.686590e-02 4.474152e-02 
7.207000e+00 2.711170e-02 4.492329e-02 
7.208000e+00 2.735806e-02 4.510546e-02 
7.209000e+00 2.760497e-02 4.528802e-02 
7.210000e+00 2.785242e-02 4.547097e-02 
7.211000e+00 2.810042e-02 4.565431e-02 
7.212000e+00 2.834896e-02 4.583804e-02 
7.213000e+00 2.859805e-02 4.602215e-02 
7.214000e+00 2.884767e-02 4.620666e-02 
7.215000e+00 2.909783e-02 4.639155e-02 
7.216000e+00 2.934852e-02 4.657683e-02 
7.217000e+00 2.959975e-02 4.676250e-02 
7.218000e+00 2.985152e-02 4.694855e-02 
7.219000e+00 3.010381e-02 4.713498e-02 
7.220000e+00 3.035663e-02 4.732180e-02 
7.221000e+00 3.060997e-02 4.750900e-02 
7.222000e+00 3.086385e-02 4.769658e-02 
7.223000e+00 3.111824e-02 4.788454e-02 
7.224000e+00 3.137315e-02 4.807289e-02 
7.225000e+00 3.162859e-02 4.826161e-02 
7.226000e+00 3.188454e-02 4.845071e-02 
7.227000e+00 3.214100e-02 4.864019e-02 
7.228000e+00 3.239798e-02 4.883004e-02 
7.229000e+00 3.265547e-02 4.902028e-02 
7.230000e+00 3.291347e-02 4.921088e-02 
7.231000e+00 3.317197e-02 4.940187e-02 
7.232000e+00 3.343098e-02 4.959322e-02 
7.233000e+00 3.369050e-02 4.978495e-02 
7.234000e+00 3.395051e-02 4.997705e-02 
7.235000e+00 3.421102e-02 5.016952e-02 
7.236000e+00 3.447204e-02 5.036235e-02 
7.237000e+00 3.473354e-02 5.055556e-02 
7.238000e+00 3.499554e-02 5.074914e-02 
7.239000e+00 3.525803e-02 5.094308e-02 
7.240000e+00 3.552101e-02 5.113739e-02 
7.241000e+00 3.578447e-02 5.133207e-02 
7.242000e+00 3.604842e-02 5.152710e-02 
7.243000e+00 3.631285e-02 5.172251e-02 
7.244000e+00 3.657777e-02 5.191827e-02 
7.245000e+00 3.684316e-02 5.211439e-02 
7.246000e+00 3.710903e-02 5.231088e-02 
7.247000e+00 3.737537e-02 5.250772e-02 
7.248000e+00 3.764218e-02 5.270493e-02 
7.249000e+00 3.790946e-02 5.290249e-02 
7.250000e+00 3.817721e-02 5.310040e-02 
7.251000e+00 3.844543e-02 5.329867e-02 
7.252000e+00 3.871411e-02 5.349730e-02 
7.253000e+00 3.898325e-02 5.369628e-02 
7.254000e+00 3.925285e-02 5.389561e-02 
7.255000e+00 3.952291e-02 5.409529e-02 
7.256000e+00 3.979342e-02 5.429532e-02 
7.257000e+00 4.006438e-02 5.449570e-02 
7.258000e+00 4.033579e-02 5.469643e-02 
7.259000e+00 4.060765e-02 5.489750e-02 
7.260000e+00 4.087996e-02 5.509892e-02 
7.261000e+00 4.115271e-02 5.530068e-02 
7.262000e+00 4.142590e-02 5.550279e-02 
7.263000e+00 4.169953e-02 5.570524e-02 
7.264000e+00 4.197359e-02 5.590803e-02 
7.265000e+00 4.224809e-02 5.611116e-02 
7.266000e+00 4.252302e-02 5.631463e-02 
7.267000e+00 4.279838e-02 5.651844e-02 
7.268000e+00 4.307417e-02 5.672258e-02 
7.269000e+00 4.335038e-02 5.692706e-02 
7.270000e+00 4.362701e-02 5.713187e-02 
7.271000e+00 4.390407e-02 5.733702e-02 
7.272000e+00 4.418154e-02 5.754249e-02 
7.273000e+00 4.445943e-02 5.774830e-02 
7.274000e+00 4.473773e-02 5.795444e-02 
7.275000e+00 4.501644e-02 5.816090e-02 
7.276000e+00 4.529556e-02 5.836769e-02 
7.277000e+00 4.557508e-02 5.857481e-02 
7.278000e+00 4.585501e-02 5.878225e-02 
7.279000e+00 4.613534e-02 5.899001e-02 
7.280000e+00 4.641607e-02 5.919810e-02 
7.281000e+00 4.669719e-02 5.940651e-02 
7.282000e+00 4.697870e-02 5.961523e-02 
7.283000e+00 4.726061e-02 5.982428e-02 
7.284000e+00 4.754291e-02 6.003364e-02 
7.285000e+00 4.782559e-02 6.024331e-02 
7.286000e+00 4.810866e-02 6.045330e-02 
7.287000e+00 4.839210e-02 6.066360e-02 
7.288000e+00 4.867593e-02 6.087422e-02 
7.289000e+00 4.896013e-02 6.108514e-02 
7.290000e+00 4.924471e-02 6.129637e-02 
7.291000e+00 4.952965e-02 6.150791e-02 
7.292000e+00 4.981497e-02 6.171976e-02 
7.293000e+00 5.010065e-02 6.193191e-02 
7.294000e+00 5.038669e-02 6.214436e-02 
7.295000e+00 5.067310e-02 6.235711e-02 
7.296000e+00 5.095986e-02 6.257017e-02 
7.297000e+00 5.124698e-02 6.278352e-02 
7.298000e+00 5.153445e-02 6.299718e-02 
7.299000e+00 5.182227e-02 6.321112e-02 
7.300000e+00 5.211044e-02 6.342537e-02 
7.301000e+00 5.239896e-02 6.363990e-02 
7.302000e+00 5.268782e-02 6.385473e-02 
7.303000e+00 5.297702e-02 6.406985e-02 
7.304000e+00 5.326655e-02 6.428526e-02 
7.305000e+00 5.355642e-02 6.450095e-02 
7.306000e+00 5.384662e-02 6.471694e-02 
7.307000e+00 5.413716e-02 6.493320e-02 
7.308000e+00 5.442801e-02 6.514975e-02 
7.309000e+00 5.471920e-02 6.536658e-02 
7.310000e+00 5.501070e-02 6.558369e-02 
7.311000e+00 5.530252e-02 6.580108e-02 
7.312000e+00 5.559466e-02 6.601875e-02 
7.313000e+00 5.588711e-02 6.623669e-02 
7.314000e+00 5.617987e-02 6.645491e-02 
7.315000e+00 5.647294e-02 6.667340e-02 
7.316000e+00 5.676632e-02 6.689216e-02 
7.317000e+00 5.705999e-02 6.711119e-02 
7.318000e+00 5.735397e-02 6.733049e-02 
7.319000e+00 5.764824e-02 6.755005e-02 
7.320000e+00 5.794281e-02 6.776988e-02 
7.321000e+00 5.823767e-02 6.798997e-02 
7.322000e+00 5.853282e-02 6.821032e-02 
7.323000e+00 5.882825e-02 6.843093e-02 
7.324000e+00 5.912396e-02 6.865180e-02 
7.325000e+00 5.941996e-02 6.887293e-02 
7.326000e+00 5.971623e-02 6.909431e-02 
7.327000e+00 6.001278e-02 6.931595e-02 
7.328000e+00 6.030960e-02 6.953784e-02 
7.329000e+00 6.060668e-02 6.975997e-02 
7.330000e+00 6.090404e-02 6.998236e-02 
7.331000e+00 6.120165e-02 7.020499e-02 
7.332000e+00 6.149953e-02 7.042787e-02 
7.333000e+00 6.179766e-02 7.065099e-02 
7.334000e+00 6.209605e-02 7.087435e-02 
7.335000e+00 6.239469e-02 7.109796e-02 
7.336000e+00 6.269358e-02 7.132180e-02 
7.337000e+00 6.299271e-02 7.154588e-02 
7.338000e+00 6.329209e-02 7.177019e-02 
7.339000e+00 6.359171e-02 7.199473e-02 
7.340000e+00 6.389156e-02 7.221951e-02 
7.341000e+00 6.419165e-02 7.244452e-02 
7.342000e+00 6.449197e-02 7.266975e-02 
7.343000e+00 6.479251e-02 7.289521e-02 
7.344000e+00 6.509329e-02 7.312090e-02 
7.345000e+00 6.539428e-02 7.334680e-02 
7.346000e+00 6.569550e-02 7.357293e-02 
7.347000e+00 6.599693e-02 7.379928e-02 
7.348000e+00 6.629857e-02 7.402584e-02 
7.349000e+00 6.660043e-02 7.425262e-02 
7.350000e+00 6.690249e-02 7.447962e-02 
7.351000e+00 6.720476e-02 7.470682e-02 
7.352000e+00 6.750722e-02 7.493424e-02 
7.353000e+00 6.780989e-02 7.516186e-02 
7.354000e+00 6.811275e-02 7.538969e-02 
7.355000e+00 6.841581e-02 7.561772e-02 
7.356000e+00 6.871905e-02 7.584596e-02 
7.357000e+00 6.902248e-02 7.607439e-02 
7.358000e+00 6.932610e-02 7.630303e-02 
7.359000e+00 6.962989e-02 7.653186e-02 
7.360000e+00 6.993386e-02 7.676089e-02 
7.361000e+00 7.023801e-02 7.699011e-02 
7.362000e+00 7.054233e-02 7.721952e-02 
7.363000e+00 7.084681e-02 7.744912e-02 
7.364000e+00 7.115146e-02 7.767891e-02 
7.365000e+00 7.145627e-02 7.790888e-02 
7.366000e+00 7.176124e-02 7.813904e-02 
7.367000e+00 7.206637e-02 7.836938e-02 
7.368000e+00 7.237165e-02 7.859990e-02 
7.369000e+00 7.267708e-02 7.883059e-02 
7.370000e+00 7.298265e-02 7.906146e-02 
7.371000e+00 7.328837e-02 7.929251e-02 
7.372000e+00 7.359423e-02 7.952372e-02 
7.373000e+00 7.390022e-02 7.975511e-02 
7.374000e+00 7.420635e-02 7.998666e-02 
7.375000e+00 7.451261e-02 8.021838e-02 
7.376000e+00 7.481900e-02 8.045027e-02 
7.377000e+00 7.512551e-02 8.068231e-02 
7.378000e+00 7.543214e-02 8.091452e-02 
7.379000e+00 7.573890e-02 8.114688e-02 
7.380000e+00 7.604576e-02 8.137940e-02 
7.381000e+00 7.635274e-02 8.161207e-02 
7.382000e+00 7.665983e-02 8.184489e-02 
7.383000e+00 7.696702e-02 8.207786e-02 
7.384000e+00 7.727431e-02 8.231098e-02 
7.385000e+00 7.758171e-02 8.254425e-02 
7.386000e+00 7.788919e-02 8.277766e-02 
7.387000e+00 7.819677e-02 8.301121e-02 
7.388000e+00 7.850445e-02 8.324489e-02 
7.389000e+00 7.881220e-02 8.347872e-02 
7.390000e+00 7.912004e-02 8.371268e-02 
7.391000e+00 7.942796e-02 8.394677e-02 
7.392000e+00 7.973596e-02 8.418099e-02 
7.393000e+00 8.004402e-02 8.441535e-02 
7.394000e+00 8.035216e-02 8.464982e-02 
7.395000e+00 8.066037e-02 8.488443e-02 
7.396000e+00 8.096864e-02 8.511915e-02 
7.397000e+00 8.127697e-02 8.535399e-02 
7.398000e+00 8.158535e-02 8.558895e-02 
7.399000e+00 8.189379e-02 8.582403e-02 
7.400000e+00 8.220228e-02 8.605922e-02 
7.401000e+00 8.251082e-02 8.629452e-02 
7.402000e+00 8.281940e-02 8.652993e-02 
7.403000e+00 8.312802e-02 8.676545e-02 
7.404000e+00 8.343667e-02 8.700107e-02 
7.405000e+00 8.374537e-02 8.723679e-02 
7.406000e+00 8.405409e-02 8.747261e-02 
7.407000e+00 8.436284e-02 8.770853e-02 
7.408000e+00 8.467161e-02 8.794455e-02 
7.409000e+00 8.498040e-02 8.818066e-02 
7.410000e+00 8.528921e-02 8.841686e-02 
7.411000e+00 8.559804e-02 8.865315e-02 
7.412000e+00 8.590687e-02 8.888953e-02 
7.413000e+00 8.621572e-02 8.912599e-02 
7.414000e+00 8.652456e-02 8.936253e-02 
7.415000e+00 8.683341e-02 8.959915e-02 
7.416000e+00 8.714225e-02 8.983585e-02 
7.417000e+00 8.745109e-02 9.007262e-02 
7.418000e+00 8.775992e-02 9.030947e-02 
7.419000e+00 8.806874e-02 9.054639e-02 
7.420000e+00 8.837753e-02 9.078338e-02 
7.421000e+00 8.868631e-02 9.102043e-02 
7.422000e+00 8.899507e-02 9.125754e-02 
7.423000e+00 8.930380e-02 9.149472e-02 
7.424000e+00 8.961250e-02 9.173195e-02 
7.425000e+00 8.992117e-02 9.196924e-02 
7.426000e+00 9.022980e-02 9.220659e-02 
7.427000e+00 9.053839e-02 9.244399e-02 
7.428000e+00 9.084693e-02 9.268143e-02 
7.429000e+00 9.115543e-02 9.291893e-02 
7.430000e+00 9.146388e-02 9.315647e-02 
7.431000e+00 9.177228e-02 9.339405e-02 
7.432000e+00 9.208062e-02 9.363167e-02 
7.433000e+00 9.238889e-02 9.386932e-02 
7.434000e+00 9.269711e-02 9.410702e-02 
7.435000e+00 9.300526e-02 9.434474e-02 
7.436000e+00 9.331333e-02 9.458250e-02 
7.437000e+00 9.362133e-02 9.482028e-02 
7.438000e+00 9.392926e-02 9.505809e-02 
7.439000e+00 9.423710e-02 9.529592e-02 
7.440000e+00 9.454486e-02 9.553377e-02 
7.441000e+00 9.485253e-02 9.577164e-02 
7.442000e+00 9.516011e-02 9.600953e-02 
7.443000e+00 9.546759e-02 9.624743e-02 
7.444000e+00 9.577498e-02 9.648533e-02 
7.445000e+00 9.608226e-02 9.672325e-02 
7.446000e+00 9.638944e-02 9.696117e-02 
7.447000e+00 9.669651e-02 9.719910e-02 
7.448000e+00 9.700347e-02 9.743703e-02 
7.449000e+00 9.731031e-02 9.767495e-02 
7.450000e+00 9.761703e-02 9.791287e-02 
7.451000e+00 9.792363e-02 9.815078e-02 
7.452000e+00 9.823010e-02 9.838869e-02 
7.453000e+00 9.853645e-02 9.862658e-02 
7.454000e+00 9.884266e-02 9.886445e-02 
7.455000e+00 9.914873e-02 9.910231e-02 
7.456000e+00 9.945467e-02 9.934015e-02 
7.457000e+00 9.976046e-02 9.957797e-02 
7.458000e+00 1.000661e-01 9.981577e-02 
7.459000e+00 1.003716e-01 1.000535e-01 
7.460000e+00 1.006769e-01 1.002913e-01 
7.461000e+00 1.009821e-01 1.005290e-01 
7.462000e+00 1.012871e-01 1.007666e-01 
7.463000e+00 1.015920e-01 1.010043e-01 
7.464000e+00 1.018967e-01 1.012419e-01 
7.465000e+00 1.022012e-01 1.014794e-01 
7.466000e+00 1.025055e-01 1.017169e-01 
7.467000e+00 1.028097e-01 1.019544e-01 
7.468000e+00 1.031137e-01 1.021918e-01 
7.469000e+00 1.034175e-01 1.024291e-01 
7.470000e+00 1.037211e-01 1.026664e-01 
7.471000e+00 1.040245e-01 1.029037e-01 
7.472000e+00 1.043277e-01 1.031408e-01 
7.473000e+00 1.046307e-01 1.033780e-01 
7.474000e+00 1.049335e-01 1.036150e-01 
7.475000e+00 1.052361e-01 1.038520e-01 
7.476000e+00 1.055385e-01 1.040889e-01 
7.477000e+00 1.058407e-01 1.043257e-01 
7.478000e+00 1.061426e-01 1.045625e-01 
7.479000e+00 1.064444e-01 1.047991e-01 
7.480000e+00 1.067459e-01 1.050357e-01 
7.481000e+00 1.070472e-01 1.052722e-01 
7.482000e+00 1.073482e-01 1.055087e-01 
7.483000e+00 1.076491e-01 1.057450e-01 
7.484000e+00 1.079496e-01 1.059812e-01 
7.485000e+00 1.082500e-01 1.062174e-01 
7.486000e+00 1.085501e-01 1.064534e-01 
7.487000e+00 1.088499e-01 1.066894e-01 
7.488000e+00 1.091495e-01 1.069252e-01 
7.489000e+00 1.094488e-01 1.071609e-01 
7.490000e+00 1.097479e-01 1.073965e-01 
7.491000e+00 1.100467e-01 1.076321e-01 
7.492000e+00 1.103453e-01 1.078675e-01 
7.493000e+00 1.106435e-01 1.081027e-01 
7.494000e+00 1.109415e-01 1.083379e-01 
7.495000e+00 1.112392e-01 1.085729e-01 
7.496000e+00 1.115367e-01 1.088078e-01 
7.497000e+00 1.118338e-01 1.090426e-01 
7.498000e+00 1.121307e-01 1.092773e-01 
7.499000e+00 1.124273e-01 1.095118e-01 
7.500000e+00 1.127235e-01 1.097461e-01 
7.501000e+00 1.130195e-01 1.099804e-01 
7.502000e+00 1.133152e-01 1.102145e-01 
7.503000e+00 1.136106e-01 1.104484e-01 
7.504000e+00 1.139056e-01 1.106822e-01 
7.505000e+00 1.142003e-01 1.109159e-01 
7.506000e+00 1.144948e-01 1.111494e-01 
7.507000e+00 1.147889e-01 1.113827e-01 
7.508000e+00 1.150827e-01 1.116159e-01 
7.509000e+00 1.153761e-01 1.118489e-01 
7.510000e+00 1.156692e-01 1.120818e-01 
7.511000e+00 1.159620e-01 1.123145e-01 
7.512000e+00 1.162544e-01 1.125470e-01 
7.513000e+00 1.165465e-01 1.127793e-01 
7.514000e+00 1.168383e-01 1.130115e-01 
7.515000e+00 1.171297e-01 1.132435e-01 
7.516000e+00 1.174208e-01 1.134753e-01 
7.517000e+00 1.177115e-01 1.137069e-01 
7.518000e+00 1.180018e-01 1.139383e-01 
7.519000e+00 1.182918e-01 1.141696e-01 
7.520000e+00 1.185814e-01 1.144006e-01 
7.521000e+00 1.188706e-01 1.146315e-01 
7.522000e+00 1.191595e-01 1.148621e-01 
7.523000e+00 1.194480e-01 1.150926e-01 
7.524000e+00 1.197361e-01 1.153228e-01 
7.525000e+00 1.200238e-01 1.155529e-01 
7.526000e+00 1.203111e-01 1.157827e-01 
7.527000e+00 1.205980e-01 1.160123e-01 
7.528000e+00 1.208846e-01 1.162417e-01 
7.529000e+00 1.211707e-01 1.164709e-01 
7.530000e+00 1.214564e-01 1.166999e-01 
7.531000e+00 1.217418e-01 1.169286e-01 
7.532000e+00 1.220267e-01 1.171571e-01 
7.533000e+00 1.223112e-01 1.173854e-01 
7.534000e+00 1.225953e-01 1.176134e-01 
7.535000e+00 1.228789e-01 1.178412e-01 
7.536000e+00 1.231622e-01 1.180688e-01 
7.537000e+00 1.234450e-01 1.182961e-01 
7.538000e+00 1.237274e-01 1.185232e-01 
7.539000e+00 1.240093e-01 1.187500e-01 
7.540000e+00 1.242908e-01 1.189766e-01 
7.541000e+00 1.245719e-01 1.192029e-01 
7.542000e+00 1.248525e-01 1.194290e-01 
7.543000e+00 1.251327e-01 1.196548e-01 
7.544000e+00 1.254124e-01 1.198803e-01 
7.545000e+00 1.256917e-01 1.201056e-01 
7.546000e+00 1.259705e-01 1.203306e-01 
7.547000e+00 1.262488e-01 1.205554e-01 
7.548000e+00 1.265267e-01 1.207798e-01 
7.549000e+00 1.268041e-01 1.210040e-01 
7.550000e+00 1.270810e-01 1.212279e-01 
7.551000e+00 1.273574e-01 1.214515e-01 
7.552000e+00 1.276334e-01 1.216749e-01 
7.553000e+00 1.279089e-01 1.218979e-01 
7.554000e+00 1.281839e-01 1.221207e-01 
7.555000e+00 1.284584e-01 1.223431e-01 
7.556000e+00 1.287324e-01 1.225653e-01 
7.557000e+00 1.290059e-01 1.227871e-01 
7.558000e+00 1.292789e-01 1.230087e-01 
7.559000e+00 1.295514e-01 1.232299e-01 
7.560000e+00 1.298234e-01 1.234509e-01 
7.561000e+00 1.300949e-01 1.236715e-01 
7.562000e+00 1.303658e-01 1.238918e-01 
7.563000e+00 1.306363e-01 1.241118e-01 
7.564000e+00 1.309062e-01 1.243314e-01 
7.565000e+00 1.311756e-01 1.245508e-01 
7.566000e+00 1.314444e-01 1.247698e-01 
7.567000e+00 1.317127e-01 1.249884e-01 
7.568000e+00 1.319805e-01 1.252068e-01 
7.569000e+00 1.322478e-01 1.254248e-01 
7.570000e+00 1.325145e-01 1.256424e-01 
7.571000e+00 1.327806e-01 1.258598e-01 
7.572000e+00 1.330462e-01 1.260767e-01 
7.573000e+00 1.333112e-01 1.262933e-01 
7.574000e+00 1.335757e-01 1.265096e-01 
7.575000e+00 1.338397e-01 1.267255e-01 
7.576000e+00 1.341030e-01 1.269411e-01 
7.577000e+00 1.343658e-01 1.271563e-01 
7.578000e+00 1.346280e-01 1.273711e-01 
7.579000e+00 1.348896e-01 1.275856e-01 
7.580000e+00 1.351507e-01 1.277996e-01 
7.581000e+00 1.354112e-01 1.280134e-01 
7.582000e+00 1.356711e-01 1.282267e-01 
7.583000e+00 1.359304e-01 1.284397e-01 
7.584000e+00 1.361891e-01 1.286522e-01 
7.585000e+00 1.364472e-01 1.288644e-01 
7.586000e+00 1.367047e-01 1.290762e-01 
7.587000e+00 1.369616e-01 1.292876e-01 
7.588000e+00 1.372179e-01 1.294986e-01 
7.589000e+00 1.374736e-01 1.297092e-01 
7.590000e+00 1.377287e-01 1.299195e-01 
7.591000e+00 1.379831e-01 1.301293e-01 
7.592000e+00 1.382369e-01 1.303387e-01 
7.593000e+00 1.384901e-01 1.305476e-01 
7.594000e+00 1.387427e-01 1.307562e-01 
7.595000e+00 1.389947e-01 1.309644e-01 
7.596000e+00 1.392460e-01 1.311721e-01 
7.597000e+00 1.394967e-01 1.313794e-01 
7.598000e+00 1.397467e-01 1.315863e-01 
7.599000e+00 1.399961e-01 1.317928e-01 
7.600000e+00 1.402448e-01 1.319988e-01 
7.601000e+00 1.404929e-01 1.322044e-01 
7.602000e+00 1.407404e-01 1.324096e-01 
7.603000e+00 1.409871e-01 1.326143e-01 
7.604000e+00 1.412332e-01 1.328185e-01 
7.605000e+00 1.414787e-01 1.330224e-01 
7.606000e+00 1.417235e-01 1.332257e-01 
7.607000e+00 1.419676e-01 1.334287e-01 
7.608000e+00 1.422110e-01 1.336311e-01 
7.609000e+00 1.424538e-01 1.338331e-01 
7.610000e+00 1.426958e-01 1.340347e-01 
7.611000e+00 1.429372e-01 1.342357e-01 
7.612000e+00 1.431779e-01 1.344363e-01 
7.613000e+00 1.434179e-01 1.346365e-01 
7.614000e+00 1.436572e-01 1.348361e-01 
7.615000e+00 1.438958e-01 1.350353e-01 
7.616000e+00 1.441337e-01 1.352340e-01 
7.617000e+00 1.443709e-01 1.354322e-01 
7.618000e+00 1.446074e-01 1.356299e-01 
7.619000e+00 1.448432e-01 1.358272e-01 
7.620000e+00 1.450783e-01 1.360239e-01 
7.621000e+00 1.453126e-01 1.362202e-01 
7.622000e+00 1.455462e-01 1.364159e-01 
7.623000e+00 1.457791e-01 1.366112e-01 
7.624000e+00 1.460113e-01 1.368059e-01 
7.625000e+00 1.462428e-01 1.370001e-01 
7.626000e+00 1.464735e-01 1.371938e-01 
7.627000e+00 1.467034e-01 1.373870e-01 
7.628000e+00 1.469326e-01 1.375797e-01 
7.629000e+00 1.471611e-01 1.377719e-01 
7.630000e+00 1.473888e-01 1.379635e-01 
7.631000e+00 1.476158e-01 1.381546e-01 
7.632000e+00 1.478420e-01 1.383452e-01 
7.633000e+00 1.480675e-01 1.385352e-01 
7.634000e+00 1.482922e-01 1.387248e-01 
7.635000e+00 1.485161e-01 1.389137e-01 
7.636000e+00 1.487393e-01 1.391021e-01 
7.637000e+00 1.489617e-01 1.392900e-01 
7.638000e+00 1.491833e-01 1.394774e-01 
7.639000e+00 1.494042e-01 1.396641e-01 
7.640000e+00 1.496242e-01 1.398504e-01 
7.641000e+00 1.498435e-01 1.400360e-01 
7.642000e+00 1.500620e-01 1.402211e-01 
7.643000e+00 1.502797e-01 1.404057e-01 
7.644000e+00 1.504966e-01 1.405896e-01 
7.645000e+00 1.507127e-01 1.407730e-01 
7.646000e+00 1.509280e-01 1.409559e-01 
7.647000e+00 1.511425e-01 1.411381e-01 
7.648000e+00 1.513562e-01 1.413198e-01 
7.649000e+00 1.515691e-01 1.415009e-01 
7.650000e+00 1.517812e-01 1.416814e-01 
7.651000e+00 1.519925e-01 1.418613e-01 
7.652000e+00 1.522029e-01 1.420406e-01 
7.653000e+00 1.524126e-01 1.422193e-01 
7.654000e+00 1.526213e-01 1.423975e-01 
7.655000e+00 1.528293e-01 1.425750e-01 
7.656000e+00 1.530365e-01 1.427519e-01 
7.657000e+00 1.532428e-01 1.429282e-01 
7.658000e+00 1.534482e-01 1.431039e-01 
7.659000e+00 1.536529e-01 1.432790e-01 
7.660000e+00 1.538566e-01 1.434535e-01 
7.661000e+00 1.540596e-01 1.436273e-01 
7.662000e+00 1.542617e-01 1.438006e-01 
7.663000e+00 1.544629e-01 1.439732e-01 
7.664000e+00 1.546633e-01 1.441452e-01 
7.665000e+00 1.548628e-01 1.443165e-01 
7.666000e+00 1.550615e-01 1.444872e-01 
7.667000e+00 1.552592e-01 1.446573e-01 
7.668000e+00 1.554562e-01 1.448267e-01 
7.669000e+00 1.556522e-01 1.449955e-01 
7.670000e+00 1.558474e-01 1.451636e-01 
7.671000e+00 1.560417e-01 1.453311e-01 
7.672000e+00 1.562351e-01 1.454980e-01 
7.673000e+00 1.564277e-01 1.456642e-01 
7.674000e+00 1.566193e-01 1.458297e-01 
7.675000e+00 1.568101e-01 1.459945e-01 
7.676000e+00 1.569999e-01 1.461587e-01 
7.677000e+00 1.571889e-01 1.463222e-01 
7.678000e+00 1.573770e-01 1.464851e-01 
7.679000e+00 1.575642e-01 1.466473e-01 
7.680000e+00 1.577504e-01 1.468088e-01 
7.681000e+00 1.579358e-01 1.469696e-01 
7.682000e+00 1.581203e-01 1.471297e-01 
7.683000e+00 1.583038e-01 1.472892e-01 
7.684000e+00 1.584864e-01 1.474480e-01 
7.685000e+00 1.586682e-01 1.476060e-01 
7.686000e+00 1.588489e-01 1.477634e-01 
7.687000e+00 1.590288e-01 1.479201e-01 
7.688000e+00 1.592077e-01 1.480760e-01 
7.689000e+00 1.593858e-01 1.482313e-01 
7.690000e+00 1.595628e-01 1.483859e-01 
7.691000e+00 1.597390e-01 1.485397e-01 
7.692000e+00 1.599142e-01 1.486929e-01 
7.693000e+00 1.600884e-01 1.488453e-01 
7.694000e+00 1.602617e-01 1.489970e-01 
7.695000e+00 1.604341e-01 1.491480e-01 
7.696000e+00 1.606055e-01 1.492982e-01 
7.697000e+00 1.607760e-01 1.494477e-01 
7.698000e+00 1.609455e-01 1.495965e-01 
7.699000e+00 1.611141e-01 1.497446e-01 
7.700000e+00 1.612816e-01 1.498919e-01 
7.701000e+00 1.614483e-01 1.500385e-01 
7.702000e+00 1.616139e-01 1.501843e-01 
7.703000e+00 1.617786e-01 1.503294e-01 
7.704000e+00 1.619423e-01 1.504738e-01 
7.705000e+00 1.621051e-01 1.506174e-01 
7.706000e+00 1.622669e-01 1.507602e-01 
7.707000e+00 1.624276e-01 1.509023e-01 
7.708000e+00 1.625874e-01 1.510436e-01 
7.709000e+00 1.627463e-01 1.511841e-01 
7.710000e+00 1.629041e-01 1.513239e-01 
7.711000e+00 1.630609e-01 1.514629e-01 
7.712000e+00 1.632168e-01 1.516012e-01 
7.713000e+00 1.633716e-01 1.517386e-01 
7.714000e+00 1.635255e-01 1.518753e-01 
7.715000e+00 1.636783e-01 1.520112e-01 
7.716000e+00 1.638302e-01 1.521464e-01 
7.717000e+00 1.639810e-01 1.522807e-01 
7.718000e+00 1.641308e-01 1.524142e-01 
7.719000e+00 1.642797e-01 1.525470e-01 
7.720000e+00 1.644275e-01 1.526790e-01 
7.721000e+00 1.645742e-01 1.528101e-01 
7.722000e+00 1.647200e-01 1.529405e-01 
7.723000e+00 1.648647e-01 1.530700e-01 
7.724000e+00 1.650085e-01 1.531988e-01 
7.725000e+00 1.651511e-01 1.533267e-01 
7.726000e+00 1.652928e-01 1.534538e-01 
7.727000e+00 1.654334e-01 1.535801e-01 
7.728000e+00 1.655730e-01 1.537056e-01 
7.729000e+00 1.657116e-01 1.538303e-01 
7.730000e+00 1.658491e-01 1.539541e-01 
7.731000e+00 1.659856e-01 1.540771e-01 
7.732000e+00 1.661210e-01 1.541993e-01 
7.733000e+00 1.662554e-01 1.543206e-01 
7.734000e+00 1.663887e-01 1.544412e-01 
7.735000e+00 1.665210e-01 1.545608e-01 
7.736000e+00 1.666522e-01 1.546797e-01 
7.737000e+00 1.667823e-01 1.547976e-01 
7.738000e+00 1.669114e-01 1.549148e-01 
7.739000e+00 1.670395e-01 1.550311e-01 
7.740000e+00 1.671665e-01 1.551465e-01 
7.741000e+00 1.672924e-01 1.552611e-01 
7.742000e+00 1.674172e-01 1.553748e-01 
7.743000e+00 1.675410e-01 1.554877e-01 
7.744000e+00 1.676637e-01 1.555997e-01 
7.745000e+00 1.677853e-01 1.557108e-01 
7.746000e+00 1.679058e-01 1.558210e-01 
7.747000e+00 1.680253e-01 1.559304e-01 
7.748000e+00 1.681436e-01 1.560389e-01 
7.749000e+00 1.682609e-01 1.561466e-01 
7.750000e+00 1.683771e-01 1.562533e-01 
7.751000e+00 1.684922e-01 1.563592e-01 
7.752000e+00 1.686062e-01 1.564642e-01 
7.753000e+00 1.687192e-01 1.565683e-01 
7.754000e+00 1.688310e-01 1.566715e-01 
7.755000e+00 1.689417e-01 1.567738e-01 
7.756000e+00 1.690513e-01 1.568752e-01 
7.757000e+00 1.691598e-01 1.569757e-01 
7.758000e+00 1.692673e-01 1.570753e-01 
7.759000e+00 1.693735e-01 1.571740e-01 
7.760000e+00 1.694787e-01 1.572718e-01 
7.761000e+00 1.695828e-01 1.573687e-01 
7.762000e+00 1.696858e-01 1.574646e-01 
7.763000e+00 1.697876e-01 1.575597e-01 
7.764000e+00 1.698883e-01 1.576538e-01 
7.765000e+00 1.699879e-01 1.577470e-01 
7.766000e+00 1.700864e-01 1.578393e-01 
7.767000e+00 1.701838e-01 1.579307e-01 
7.768000e+00 1.702800e-01 1.580211e-01 
7.769000e+00 1.703751e-01 1.581106e-01 
7.770000e+00 1.704691e-01 1.581992e-01 
7.771000e+00 1.705619e-01 1.582868e-01 
7.772000e+00 1.706536e-01 1.583735e-01 
7.773000e+00 1.707441e-01 1.584593e-01 
7.774000e+00 1.708335e-01 1.585441e-01 
7.775000e+00 1.709218e-01 1.586279e-01 
7.776000e+00 1.710089e-01 1.587108e-01 
7.777000e+00 1.710949e-01 1.587928e-01 
7.778000e+00 1.711797e-01 1.588738e-01 
7.779000e+00 1.712634e-01 1.589538e-01 
7.780000e+00 1.713460e-01 1.590329e-01 
7.781000e+00 1.714273e-01 1.591110e-01 
7.782000e+00 1.715075e-01 1.591881e-01 
7.783000e+00 1.715866e-01 1.592643e-01 
7.784000e+00 1.716645e-01 1.593395e-01 
7.785000e+00 1.717412e-01 1.594137e-01 
7.786000e+00 1.718168e-01 1.594870e-01 
7.787000e+00 1.718912e-01 1.595593e-01 
7.788000e+00 1.719644e-01 1.596306e-01 
7.789000e+00 1.720365e-01 1.597009e-01 
7.790000e+00 1.721074e-01 1.597702e-01 
7.791000e+00 1.721771e-01 1.598386e-01 
7.792000e+00 1.722457e-01 1.599059e-01 
7.793000e+00 1.723130e-01 1.599723e-01 
7.794000e+00 1.723792e-01 1.600376e-01 
7.795000e+00 1.724442e-01 1.601020e-01 
7.796000e+00 1.725081e-01 1.601654e-01 
7.797000e+00 1.725707e-01 1.602277e-01 
7.798000e+00 1.726321e-01 1.602891e-01 
7.799000e+00 1.726924e-01 1.603494e-01 
7.800000e+00 1.727515e-01 1.604087e-01 
7.801000e+00 1.728094e-01 1.604671e-01 
7.802000e+00 1.728661e-01 1.605244e-01 
7.803000e+00 1.729216e-01 1.605806e-01 
7.804000e+00 1.729759e-01 1.606359e-01 
7.805000e+00 1.730290e-01 1.606902e-01 
7.806000e+00 1.730809e-01 1.607434e-01 
7.807000e+00 1.731316e-01 1.607956e-01 
7.808000e+00 1.731811e-01 1.608467e-01 
7.809000e+00 1.732294e-01 1.608968e-01 
7.810000e+00 1.732764e-01 1.609459e-01 
7.811000e+00 1.733223e-01 1.609940e-01 
7.812000e+00 1.733670e-01 1.610410e-01 
7.813000e+00 1.734104e-01 1.610870e-01 
7.814000e+00 1.734527e-01 1.611319e-01 
7.815000e+00 1.734937e-01 1.611758e-01 
7.816000e+00 1.735335e-01 1.612186e-01 
7.817000e+00 1.735721e-01 1.612604e-01 
7.818000e+00 1.736095e-01 1.613012e-01 
7.819000e+00 1.736456e-01 1.613408e-01 
7.820000e+00 1.736806e-01 1.613795e-01 
7.821000e+00 1.737143e-01 1.614170e-01 
7.822000e+00 1.737468e-01 1.614535e-01 
7.823000e+00 1.737780e-01 1.614890e-01 
7.824000e+00 1.738081e-01 1.615233e-01 
7.825000e+00 1.738369e-01 1.615566e-01 
7.826000e+00 1.738644e-01 1.615888e-01 
7.827000e+00 1.738908e-01 1.616200e-01 
7.828000e+00 1.739159e-01 1.616501e-01 
7.829000e+00 1.739397e-01 1.616791e-01 
7.830000e+00 1.739624e-01 1.617070e-01 
7.831000e+00 1.739837e-01 1.617338e-01 
7.832000e+00 1.740039e-01 1.617596e-01 
7.833000e+00 1.740228e-01 1.617843e-01 
7.834000e+00 1.740405e-01 1.618078e-01 
7.835000e+00 1.740569e-01 1.618303e-01 
7.836000e+00 1.740721e-01 1.618517e-01 
7.837000e+00 1.740860e-01 1.618720e-01 
7.838000e+00 1.740987e-01 1.618912e-01 
7.839000e+00 1.741102e-01 1.619093e-01 
7.840000e+00 1.741203e-01 1.619263e-01 
7.841000e+00 1.741293e-01 1.619422e-01 
7.842000e+00 1.741370e-01 1.619570e-01 
7.843000e+00 1.741434e-01 1.619707e-01 
7.844000e+00 1.741486e-01 1.619833e-01 
7.845000e+00 1.741525e-01 1.619948e-01 
7.846000e+00 1.741552e-01 1.620051e-01 
7.847000e+00 1.741566e-01 1.620144e-01 
7.848000e+00 1.741567e-01 1.620225e-01 
7.849000e+00 1.741556e-01 1.620295e-01 
7.850000e+00 1.741533e-01 1.620354e-01 
7.851000e+00 1.741496e-01 1.620401e-01 
7.852000e+00 1.741447e-01 1.620438e-01 
7.853000e+00 1.741386e-01 1.620463e-01 
7.854000e+00 1.741311e-01 1.620476e-01 
7.855000e+00 1.741225e-01 1.620479e-01 
7.856000e+00 1.741125e-01 1.620470e-01 
7.857000e+00 1.741013e-01 1.620449e-01 
7.858000e+00 1.740888e-01 1.620418e-01 
7.859000e+00 1.740750e-01 1.620375e-01 
7.860000e+00 1.740599e-01 1.620320e-01 
7.861000e+00 1.740436e-01 1.620254e-01 
7.862000e+00 1.740260e-01 1.620177e-01 
7.863000e+00 1.740072e-01 1.620088e-01 
7.864000e+00 1.739870e-01 1.619988e-01 
7.865000e+00 1.739656e-01 1.619876e-01 
7.866000e+00 1.739429e-01 1.619753e-01 
7.867000e+00 1.739190e-01 1.619618e-01 
7.868000e+00 1.738937e-01 1.619472e-01 
7.869000e+00 1.738672e-01 1.619314e-01 
7.870000e+00 1.738394e-01 1.619144e-01 
7.871000e+00 1.738103e-01 1.618963e-01 
7.872000e+00 1.737799e-01 1.618770e-01 
7.873000e+00 1.737482e-01 1.618566e-01 
7.874000e+00 1.737153e-01 1.618350e-01 
7.875000e+00 1.736811e-01 1.618122e-01 
7.876000e+00 1.736455e-01 1.617882e-01 
7.877000e+00 1.736087e-01 1.617631e-01 
7.878000e+00 1.735707e-01 1.617368e-01 
7.879000e+00 1.735313e-01 1.617093e-01 
7.880000e+00 1.734906e-01 1.616807e-01 
7.881000e+00 1.734487e-01 1.616509e-01 
7.882000e+00 1.734054e-01 1.616198e-01 
7.883000e+00 1.733609e-01 1.615877e-01 
7.884000e+00 1.733151e-01 1.615543e-01 
7.885000e+00 1.732679e-01 1.615197e-01 
7.886000e+00 1.732195e-01 1.614840e-01 
7.887000e+00 1.731698e-01 1.614470e-01 
7.888000e+00 1.731188e-01 1.614089e-01 
7.889000e+00 1.730665e-01 1.613696e-01 
7.890000e+00 1.730129e-01 1.613291e-01 
7.891000e+00 1.729581e-01 1.612874e-01 
7.892000e+00 1.729019e-01 1.612445e-01 
7.893000e+00 1.728444e-01 1.612004e-01 
7.894000e+00 1.727856e-01 1.611551e-01 
7.895000e+00 1.727256e-01 1.611086e-01 
7.896000e+00 1.726642e-01 1.610609e-01 
7.897000e+00 1.726015e-01 1.610120e-01 
7.898000e+00 1.725376e-01 1.609619e-01 
7.899000e+00 1.724723e-01 1.609106e-01 
7.900000e+00 1.724057e-01 1.608580e-01 
7.901000e+00 1.723379e-01 1.608043e-01 
7.902000e+00 1.722687e-01 1.607494e-01 
7.903000e+00 1.721982e-01 1.606932e-01 
7.904000e+00 1.721265e-01 1.606358e-01 
7.905000e+00 1.720534e-01 1.605772e-01 
7.906000e+00 1.719790e-01 1.605174e-01 
7.907000e+00 1.719034e-01 1.604564e-01 
7.908000e+00 1.718264e-01 1.603942e-01 
7.909000e+00 1.717481e-01 1.603307e-01 
7.910000e+00 1.716685e-01 1.602660e-01 
7.911000e+00 1.715876e-01 1.602001e-01 
7.912000e+00 1.715054e-01 1.601329e-01 
7.913000e+00 1.714219e-01 1.600646e-01 
7.914000e+00 1.713371e-01 1.599950e-01 
7.915000e+00 1.712510e-01 1.599242e-01 
7.916000e+00 1.711636e-01 1.598521e-01 
7.917000e+00 1.710749e-01 1.597788e-01 
7.918000e+00 1.709849e-01 1.597043e-01 
7.919000e+00 1.708936e-01 1.596286e-01 
7.920000e+00 1.708009e-01 1.595516e-01 
7.921000e+00 1.707070e-01 1.594734e-01 
7.922000e+00 1.706118e-01 1.593939e-01 
7.923000e+00 1.705152e-01 1.593132e-01 
7.924000e+00 1.704174e-01 1.592313e-01 
7.925000e+00 1.703182e-01 1.591481e-01 
7.926000e+00 1.702177e-01 1.590637e-01 
7.927000e+00 1.701160e-01 1.589780e-01 
7.928000e+00 1.700129e-01 1.588911e-01 
7.929000e+00 1.699085e-01 1.588029e-01 
7.930000e+00 1.698028e-01 1.587135e-01 
7.931000e+00 1.696958e-01 1.586229e-01 
7.932000e+00 1.695875e-01 1.585310e-01 
7.933000e+00 1.694779e-01 1.584378e-01 
7.934000e+00 1.693670e-01 1.583434e-01 
7.935000e+00 1.692548e-01 1.582478e-01 
7.936000e+00 1.691413e-01 1.581508e-01 
7.937000e+00 1.690264e-01 1.580527e-01 
7.938000e+00 1.689103e-01 1.579533e-01 
7.939000e+00 1.687928e-01 1.578526e-01 
7.940000e+00 1.686741e-01 1.577507e-01 
7.941000e+00 1.685540e-01 1.576475e-01 
7.942000e+00 1.684327e-01 1.575430e-01 
7.943000e+00 1.683100e-01 1.574373e-01 
7.944000e+00 1.681860e-01 1.573303e-01 
7.945000e+00 1.680608e-01 1.572221e-01 
7.946000e+00 1.679342e-01 1.571126e-01 
7.947000e+00 1.678063e-01 1.570018e-01 
7.948000e+00 1.676771e-01 1.568898e-01 
7.949000e+00 1.675466e-01 1.567765e-01 
7.950000e+00 1.674149e-01 1.566620e-01 
7.951000e+00 1.672818e-01 1.565461e-01 
7.952000e+00 1.671474e-01 1.564290e-01 
7.953000e+00 1.670117e-01 1.563107e-01 
7.954000e+00 1.668747e-01 1.561910e-01 
7.955000e+00 1.667364e-01 1.560701e-01 
7.956000e+00 1.665968e-01 1.559480e-01 
7.957000e+00 1.664559e-01 1.558245e-01 
7.958000e+00 1.663137e-01 1.556998e-01 
7.959000e+00 1.661701e-01 1.555738e-01 
7.960000e+00 1.660253e-01 1.554465e-01 
7.961000e+00 1.658792e-01 1.553180e-01 
7.962000e+00 1.657318e-01 1.551882e-01 
7.963000e+00 1.655831e-01 1.550571e-01 
7.964000e+00 1.654331e-01 1.549247e-01 
7.965000e+00 1.652819e-01 1.547910e-01 
7.966000e+00 1.651293e-01 1.546561e-01 
7.967000e+00 1.649754e-01 1.545199e-01 
7.968000e+00 1.648202e-01 1.543824e-01 
7.969000e+00 1.646637e-01 1.542436e-01 
7.970000e+00 1.645060e-01 1.541036e-01 
7.971000e+00 1.643469e-01 1.539623e-01 
7.972000e+00 1.641865e-01 1.538196e-01 
7.973000e+00 1.640249e-01 1.536757e-01 
7.974000e+00 1.638619e-01 1.535306e-01 
7.975000e+00 1.636977e-01 1.533841e-01 
7.976000e+00 1.635322e-01 1.532364e-01 
7.977000e+00 1.633654e-01 1.530873e-01 
7.978000e+00 1.631973e-01 1.529370e-01 
7.979000e+00 1.630279e-01 1.527854e-01 
7.980000e+00 1.628572e-01 1.526325e-01 
7.981000e+00 1.626852e-01 1.524783e-01 
7.982000e+00 1.625120e-01 1.523229e-01 
7.983000e+00 1.623374e-01 1.521661e-01 
7.984000e+00 1.621616e-01 1.520081e-01 
7.985000e+00 1.619845e-01 1.518488e-01 
7.986000e+00 1.618061e-01 1.516881e-01 
7.987000e+00 1.616265e-01 1.515262e-01 
7.988000e+00 1.614455e-01 1.513631e-01 
7.989000e+00 1.612633e-01 1.511986e-01 
7.990000e+00 1.610798e-01 1.510328e-01 
7.991000e+00 1.608950e-01 1.508657e-01 
7.992000e+00 1.607089e-01 1.506974e-01 
7.993000e+00 1.605216e-01 1.505277e-01 
7.994000e+00 1.603329e-01 1.503568e-01 
7.995000e+00 1.601430e-01 1.501846e-01 
7.996000e+00 1.599519e-01 1.500111e-01 
7.997000e+00 1.597594e-01 1.498363e-01 
7.998000e+00 1.595657e-01 1.496602e-01 
7.999000e+00 1.593707e-01 1.494828e-01 
8.000000e+00 1.591745e-01 1.493041e-01 
8.001000e+00 1.589769e-01 1.491241e-01 
8.002000e+00 1.587781e-01 1.489428e-01 
8.003000e+00 1.585781e-01 1.487603e-01 
8.004000e+00 1.583768e-01 1.485764e-01 
8.005000e+00 1.581742e-01 1.483913e-01 
8.006000e+00 1.579703e-01 1.482048e-01 
8.007000e+00 1.577652e-01 1.480171e-01 
8.008000e+00 1.575588e-01 1.478281e-01 
8.009000e+00 1.573512e-01 1.476378e-01 
8.010000e+00 1.571423e-01 1.474462e-01 
8.011000e+00 1.569321e-01 1.472532e-01 
8.012000e+00 1.567207e-01 1.470590e-01 
8.013000e+00 1.565080e-01 1.468636e-01 
8.014000e+00 1.562941e-01 1.466668e-01 
8.015000e+00 1.560789e-01 1.464687e-01 
8.016000e+00 1.558625e-01 1.462693e-01 
8.017000e+00 1.556448e-01 1.460687e-01 
8.018000e+00 1.554259e-01 1.458667e-01 
8.019000e+00 1.552057e-01 1.456635e-01 
8.020000e+00 1.549843e-01 1.454589e-01 
8.021000e+00 1.547616e-01 1.452531e-01 
8.022000e+00 1.545377e-01 1.450460e-01 
8.023000e+00 1.543126e-01 1.448375e-01 
8.024000e+00 1.540862e-01 1.446278e-01 
8.025000e+00 1.538585e-01 1.444168e-01 
8.026000e+00 1.536296e-01 1.442045e-01 
8.027000e+00 1.533995e-01 1.439909e-01 
8.028000e+00 1.531682e-01 1.437761e-01 
8.029000e+00 1.529356e-01 1.435599e-01 
8.030000e+00 1.527018e-01 1.433424e-01 
8.031000e+00 1.524667e-01 1.431237e-01 
8.032000e+00 1.522305e-01 1.429037e-01 
8.033000e+00 1.519930e-01 1.426823e-01 
8.034000e+00 1.517542e-01 1.424597e-01 
8.035000e+00 1.515143e-01 1.422358e-01 
8.036000e+00 1.512731e-01 1.420106e-01 
8.037000e+00 1.510307e-01 1.417841e-01 
8.038000e+00 1.507871e-01 1.415564e-01 
8.039000e+00 1.505422e-01 1.413273e-01 
8.040000e+00 1.502962e-01 1.410969e-01 
8.041000e+00 1.500489e-01 1.408653e-01 
8.042000e+00 1.498004e-01 1.406324e-01 
8.043000e+00 1.495507e-01 1.403982e-01 
8.044000e+00 1.492998e-01 1.401627e-01 
8.045000e+00 1.490476e-01 1.399259e-01 
8.046000e+00 1.487943e-01 1.396879e-01 
8.047000e+00 1.485398e-01 1.394485e-01 
8.048000e+00 1.482840e-01 1.392079e-01 
8.049000e+00 1.480271e-01 1.389660e-01 
8.050000e+00 1.477689e-01 1.387228e-01 
8.051000e+00 1.475096e-01 1.384783e-01 
8.052000e+00 1.472491e-01 1.382326e-01 
8.053000e+00 1.469873e-01 1.379855e-01 
8.054000e+00 1.467244e-01 1.377372e-01 
8.055000e+00 1.464603e-01 1.374876e-01 
8.056000e+00 1.461949e-01 1.372367e-01 
8.057000e+00 1.459284e-01 1.369846e-01 
8.058000e+00 1.456607e-01 1.367312e-01 
8.059000e+00 1.453919e-01 1.364764e-01 
8.060000e+00 1.451218e-01 1.362205e-01 
8.061000e+00 1.448506e-01 1.359632e-01 
8.062000e+00 1.445782e-01 1.357047e-01 
8.063000e+00 1.443046e-01 1.354449e-01 
8.064000e+00 1.440298e-01 1.351838e-01 
8.065000e+00 1.437539e-01 1.349215e-01 
8.066000e+00 1.434767e-01 1.346578e-01 
8.067000e+00 1.431985e-01 1.343929e-01 
8.068000e+00 1.429190e-01 1.341268e-01 
8.069000e+00 1.426384e-01 1.338594e-01 
8.070000e+00 1.423566e-01 1.335907e-01 
8.071000e+00 1.420737e-01 1.333207e-01 
8.072000e+00 1.417896e-01 1.330495e-01 
8.073000e+00 1.415043e-01 1.327770e-01 
8.074000e+00 1.412179e-01 1.325032e-01 
8.075000e+00 1.409303e-01 1.322282e-01 
8.076000e+00 1.406416e-01 1.319519e-01 
8.077000e+00 1.403518e-01 1.316744e-01 
8.078000e+00 1.400608e-01 1.313955e-01 
8.079000e+00 1.397686e-01 1.311155e-01 
8.080000e+00 1.394753e-01 1.308342e-01 
8.081000e+00 1.391809e-01 1.305516e-01 
8.082000e+00 1.388853e-01 1.302677e-01 
8.083000e+00 1.385886e-01 1.299826e-01 
8.084000e+00 1.382907e-01 1.296963e-01 
8.085000e+00 1.379917e-01 1.294087e-01 
8.086000e+00 1.376916e-01 1.291198e-01 
8.087000e+00 1.373904e-01 1.288297e-01 
8.088000e+00 1.370880e-01 1.285384e-01 
8.089000e+00 1.367846e-01 1.282458e-01 
8.090000e+00 1.364800e-01 1.279519e-01 
8.091000e+00 1.361742e-01 1.276568e-01 
8.092000e+00 1.358674e-01 1.273605e-01 
8.093000e+00 1.355595e-01 1.270629e-01 
8.094000e+00 1.352504e-01 1.267641e-01 
8.095000e+00 1.349402e-01 1.264640e-01 
8.096000e+00 1.346290e-01 1.261627e-01 
8.097000e+00 1.343166e-01 1.258602e-01 
8.098000e+00 1.340031e-01 1.255564e-01 
8.099000e+00 1.336885e-01 1.252513e-01 
8.100000e+00 1.333728e-01 1.249451e-01 
8.101000e+00 1.330561e-01 1.246376e-01 
8.102000e+00 1.327382e-01 1.243289e-01 
8.103000e+00 1.324192e-01 1.240189e-01 
8.104000e+00 1.320992e-01 1.237077e-01 
8.105000e+00 1.317781e-01 1.233953e-01 
8.106000e+00 1.314559e-01 1.230817e-01 
8.107000e+00 1.311326e-01 1.227668e-01 
8.108000e+00 1.308082e-01 1.224507e-01 
8.109000e+00 1.304828e-01 1.221334e-01 
8.110000e+00 1.301563e-01 1.218149e-01 
8.111000e+00 1.298287e-01 1.214952e-01 
8.112000e+00 1.295001e-01 1.211742e-01 
8.113000e+00 1.291704e-01 1.208520e-01 
8.114000e+00 1.288396e-01 1.205286e-01 
8.115000e+00 1.285078e-01 1.202040e-01 
8.116000e+00 1.281749e-01 1.198782e-01 
8.117000e+00 1.278409e-01 1.195512e-01 
8.118000e+00 1.275059e-01 1.192229e-01 
8.119000e+00 1.271699e-01 1.188935e-01 
8.120000e+00 1.268328e-01 1.185628e-01 
8.121000e+00 1.264947e-01 1.182310e-01 
8.122000e+00 1.261555e-01 1.178979e-01 
8.123000e+00 1.258153e-01 1.175636e-01 
8.124000e+00 1.254741e-01 1.172282e-01 
8.125000e+00 1.251318e-01 1.168915e-01 
8.126000e+00 1.247885e-01 1.165537e-01 
8.127000e+00 1.244442e-01 1.162146e-01 
8.128000e+00 1.240988e-01 1.158744e-01 
8.129000e+00 1.237524e-01 1.155330e-01 
8.130000e+00 1.234050e-01 1.151904e-01 
8.131000e+00 1.230566e-01 1.148466e-01 
8.132000e+00 1.227072e-01 1.145016e-01 
8.133000e+00 1.223568e-01 1.141554e-01 
8.134000e+00 1.220053e-01 1.138081e-01 
8.135000e+00 1.216529e-01 1.134595e-01 
8.136000e+00 1.212994e-01 1.131098e-01 
8.137000e+00 1.209450e-01 1.127590e-01 
8.138000e+00 1.205895e-01 1.124069e-01 
8.139000e+00 1.202331e-01 1.120537e-01 
8.140000e+00 1.198757e-01 1.116993e-01 
8.141000e+00 1.195173e-01 1.113437e-01 
8.142000e+00 1.191579e-01 1.109870e-01 
8.143000e+00 1.187975e-01 1.106291e-01 
8.144000e+00 1.184361e-01 1.102701e-01 
8.145000e+00 1.180738e-01 1.099098e-01 
8.146000e+00 1.177105e-01 1.095485e-01 
8.147000e+00 1.173462e-01 1.091860e-01 
8.148000e+00 1.169810e-01 1.088223e-01 
8.149000e+00 1.166148e-01 1.084574e-01 
8.150000e+00 1.162476e-01 1.080915e-01 
8.151000e+00 1.158795e-01 1.077243e-01 
8.152000e+00 1.155105e-01 1.073561e-01 
8.153000e+00 1.151404e-01 1.069867e-01 
8.154000e+00 1.147695e-01 1.066161e-01 
8.155000e+00 1.143976e-01 1.062444e-01 
8.156000e+00 1.140247e-01 1.058716e-01 
8.157000e+00 1.136509e-01 1.054976e-01 
8.158000e+00 1.132762e-01 1.051225e-01 
8.159000e+00 1.129005e-01 1.047463e-01 
8.160000e+00 1.125239e-01 1.043689e-01 
8.161000e+00 1.121464e-01 1.039905e-01 
8.162000e+00 1.117680e-01 1.036109e-01 
8.163000e+00 1.113886e-01 1.032301e-01 
8.164000e+00 1.110083e-01 1.028483e-01 
8.165000e+00 1.106271e-01 1.024653e-01 
8.166000e+00 1.102450e-01 1.020813e-01 
8.167000e+00 1.098620e-01 1.016961e-01 
8.168000e+00 1.094781e-01 1.013098e-01 
8.169000e+00 1.090933e-01 1.009224e-01 
8.170000e+00 1.087076e-01 1.005339e-01 
8.171000e+00 1.083210e-01 1.001443e-01 
8.172000e+00 1.079335e-01 9.975356e-02 
8.173000e+00 1.075451e-01 9.936175e-02 
8.174000e+00 1.071558e-01 9.896885e-02 
8.175000e+00 1.067657e-01 9.857486e-02 
8.176000e+00 1.063747e-01 9.817978e-02 
8.177000e+00 1.059828e-01 9.778361e-02 
8.178000e+00 1.055900e-01 9.738636e-02 
8.179000e+00 1.051964e-01 9.698802e-02 
8.180000e+00 1.048019e-01 9.658861e-02 
8.181000e+00 1.044065e-01 9.618811e-02 
8.182000e+00 1.040103e-01 9.578655e-02 
8.183000e+00 1.036132e-01 9.538391e-02 
8.184000e+00 1.032153e-01 9.498020e-02 
8.185000e+00 1.028165e-01 9.457542e-02 
8.186000e+00 1.024169e-01 9.416958e-02 
8.187000e+00 1.020165e-01 9.376268e-02 
8.188000e+00 1.016152e-01 9.335471e-02 
8.189000e+00 1.012131e-01 9.294570e-02 
8.190000e+00 1.008101e-01 9.253562e-02 
8.191000e+00 1.004063e-01 9.212450e-02 
8.192000e+00 1.000017e-01 9.171233e-02 
8.193000e+00 9.959630e-02 9.129911e-02 
8.194000e+00 9.919007e-02 9.088485e-02 
8.195000e+00 9.878302e-02 9.046955e-02 
8.196000e+00 9.837516e-02 9.005322e-02 
8.197000e+00 9.796650e-02 8.963584e-02 
8.198000e+00 9.755704e-02 8.921744e-02 
8.199000e+00 9.714677e-02 8.879801e-02 
8.200000e+00 9.673572e-02 8.837755e-02 
8.201000e+00 9.632387e-02 8.795607e-02 
8.202000e+00 9.591123e-02 8.753357e-02 
8.203000e+00 9.549781e-02 8.711005e-02 
8.204000e+00 9.508361e-02 8.668551e-02 
8.205000e+00 9.466864e-02 8.625996e-02 
8.206000e+00 9.425289e-02 8.583341e-02 
8.207000e+00 9.383637e-02 8.540585e-02 
8.208000e+00 9.341909e-02 8.497728e-02 
8.209000e+00 9.300104e-02 8.454772e-02 
8.210000e+00 9.258224e-02 8.411716e-02 
8.211000e+00 9.216268e-02 8.368560e-02 
8.212000e+00 9.174237e-02 8.325305e-02 
8.213000e+00 9.132131e-02 8.281952e-02 
8.214000e+00 9.089951e-02 8.238500e-02 
8.215000e+00 9.047697e-02 8.194950e-02 
8.216000e+00 9.005370e-02 8.151302e-02 
8.217000e+00 8.962969e-02 8.107556e-02 
8.218000e+00 8.920495e-02 8.063713e-02 
8.219000e+00 8.877949e-02 8.019773e-02 
8.220000e+00 8.835330e-02 7.975736e-02 
8.221000e+00 8.792640e-02 7.931603e-02 
8.222000e+00 8.749879e-02 7.887374e-02 
8.223000e+00 8.707046e-02 7.843049e-02 
8.224000e+00 8.664143e-02 7.798629e-02 
8.225000e+00 8.621170e-02 7.754114e-02 
8.226000e+00 8.578127e-02 7.709504e-02 
8.227000e+00 8.535014e-02 7.664799e-02 
8.228000e+00 8.491833e-02 7.620001e-02 
8.229000e+00 8.448582e-02 7.575108e-02 
8.230000e+00 8.405264e-02 7.530122e-02 
8.231000e+00 8.361877e-02 7.485043e-02 
8.232000e+00 8.318423e-02 7.439871e-02 
8.233000e+00 8.274902e-02 7.394607e-02 
8.234000e+00 8.231314e-02 7.349250e-02 
8.235000e+00 8.187659e-02 7.303802e-02 
8.236000e+00 8.143939e-02 7.258262e-02 
8.237000e+00 8.100153e-02 7.212631e-02 
8.238000e+00 8.056302e-02 7.166909e-02 
8.239000e+00 8.012386e-02 7.121097e-02 
8.240000e+00 7.968405e-02 7.075194e-02 
8.241000e+00 7.924361e-02 7.029202e-02 
8.242000e+00 7.880253e-02 6.983120e-02 
8.243000e+00 7.836081e-02 6.936949e-02 
8.244000e+00 7.791847e-02 6.890689e-02 
8.245000e+00 7.747551e-02 6.844341e-02 
8.246000e+00 7.703192e-02 6.797904e-02 
8.247000e+00 7.658772e-02 6.751380e-02 
8.248000e+00 7.614290e-02 6.704769e-02 
8.249000e+00 7.569748e-02 6.658070e-02 
8.250000e+00 7.525145e-02 6.611285e-02 
8.251000e+00 7.480482e-02 6.564413e-02 
8.252000e+00 7.435760e-02 6.517456e-02 
8.253000e+00 7.390978e-02 6.470412e-02 
8.254000e+00 7.346138e-02 6.423284e-02 
8.255000e+00 7.301239e-02 6.376070e-02 
8.256000e+00 7.256282e-02 6.328772e-02 
8.257000e+00 7.211267e-02 6.281390e-02 
8.258000e+00 7.166195e-02 6.233924e-02 
8.259000e+00 7.121067e-02 6.186374e-02 
8.260000e+00 7.075882e-02 6.138742e-02 
8.261000e+00 7.030641e-02 6.091026e-02 
8.262000e+00 6.985344e-02 6.043228e-02 
8.263000e+00 6.939992e-02 5.995348e-02 
8.264000e+00 6.894586e-02 5.947387e-02 
8.265000e+00 6.849125e-02 5.899344e-02 
8.266000e+00 6.803610e-02 5.851221e-02 
8.267000e+00 6.758042e-02 5.803016e-02 
8.268000e+00 6.712421e-02 5.754732e-02 
8.269000e+00 6.666747e-02 5.706368e-02 
8.270000e+00 6.621020e-02 5.657924e-02 
8.271000e+00 6.575242e-02 5.609402e-02 
8.272000e+00 6.529413e-02 5.560801e-02 
8.273000e+00 6.483532e-02 5.512121e-02 
8.274000e+00 6.437601e-02 5.463364e-02 
8.275000e+00 6.391619e-02 5.414529e-02 
8.276000e+00 6.345588e-02 5.365617e-02 
8.277000e+00 6.299508e-02 5.316629e-02 
8.278000e+00 6.253378e-02 5.267564e-02 
8.279000e+00 6.207200e-02 5.218423e-02 
8.280000e+00 6.160975e-02 5.169206e-02 
8.281000e+00 6.114701e-02 5.119914e-02 
8.282000e+00 6.068380e-02 5.070548e-02 
8.283000e+00 6.022012e-02 5.021107e-02 
8.284000e+00 5.975598e-02 4.971592e-02 
8.285000e+00 5.929138e-02 4.922004e-02 
8.286000e+00 5.882633e-02 4.872343e-02 
8.287000e+00 5.836082e-02 4.822608e-02 
8.288000e+00 5.789487e-02 4.772801e-02 
8.289000e+00 5.742847e-02 4.722923e-02 
8.290000e+00 5.696164e-02 4.672972e-02 
8.291000e+00 5.649437e-02 4.622951e-02 
8.292000e+00 5.602667e-02 4.572858e-02 
8.293000e+00 5.555855e-02 4.522696e-02 
8.294000e+00 5.509001e-02 4.472463e-02 
8.295000e+00 5.462105e-02 4.422161e-02 
8.296000e+00 5.415167e-02 4.371789e-02 
8.297000e+00 5.368189e-02 4.321349e-02 
8.298000e+00 5.321171e-02 4.270841e-02 
8.299000e+00 5.274112e-02 4.220264e-02 
8.300000e+00 5.227014e-02 4.169620e-02 
8.301000e+00 5.179877e-02 4.118909e-02 
8.302000e+00 5.132702e-02 4.068132e-02 
8.303000e+00 5.085488e-02 4.017288e-02 
8.304000e+00 5.038236e-02 3.966378e-02 
8.305000e+00 4.990947e-02 3.915403e-02 
8.306000e+00 4.943622e-02 3.864363e-02 
8.307000e+00 4.896259e-02 3.813258e-02 
8.308000e+00 4.848861e-02 3.762089e-02 
8.309000e+00 4.801427e-02 3.710856e-02 
8.310000e+00 4.753958e-02 3.659560e-02 
8.311000e+00 4.706454e-02 3.608201e-02 
8.312000e+00 4.658916e-02 3.556780e-02 
8.313000e+00 4.611344e-02 3.505296e-02 
8.314000e+00 4.563739e-02 3.453751e-02 
8.315000e+00 4.516101e-02 3.402145e-02 
8.316000e+00 4.468430e-02 3.350478e-02 
8.317000e+00 4.420728e-02 3.298751e-02 
8.318000e+00 4.372993e-02 3.246964e-02 
8.319000e+00 4.325228e-02 3.195117e-02 
8.320000e+00 4.277432e-02 3.143212e-02 
8.321000e+00 4.229605e-02 3.091248e-02 
8.322000e+00 4.181749e-02 3.039225e-02 
8.323000e+00 4.133863e-02 2.987146e-02 
8.324000e+00 4.085948e-02 2.935008e-02 
8.325000e+00 4.038005e-02 2.882814e-02 
8.326000e+00 3.990034e-02 2.830564e-02 
8.327000e+00 3.942035e-02 2.778258e-02 
8.328000e+00 3.894009e-02 2.725896e-02 
8.329000e+00 3.845956e-02 2.673479e-02 
8.330000e+00 3.797877e-02 2.621008e-02 
8.331000e+00 3.749772e-02 2.568482e-02 
8.332000e+00 3.701642e-02 2.515903e-02 
8.333000e+00 3.653487e-02 2.463270e-02 
8.334000e+00 3.605307e-02 2.410585e-02 
8.335000e+00 3.557104e-02 2.357848e-02 
8.336000e+00 3.508876e-02 2.305058e-02 
8.337000e+00 3.460626e-02 2.252217e-02 
8.338000e+00 3.412353e-02 2.199325e-02 
8.339000e+00 3.364058e-02 2.146383e-02 
8.340000e+00 3.315741e-02 2.093390e-02 
8.341000e+00 3.267402e-02 2.040348e-02 
8.342000e+00 3.219043e-02 1.987257e-02 
8.343000e+00 3.170663e-02 1.934117e-02 
8.344000e+00 3.122264e-02 1.880928e-02 
8.345000e+00 3.073844e-02 1.827692e-02 
8.346000e+00 3.025406e-02 1.774409e-02 
8.347000e+00 2.976949e-02 1.721079e-02 
8.348000e+00 2.928474e-02 1.667702e-02 
8.349000e+00 2.879982e-02 1.614280e-02 
8.350000e+00 2.831472e-02 1.560812e-02 
8.351000e+00 2.782945e-02 1.507299e-02 
8.352000e+00 2.734402e-02 1.453741e-02 
8.353000e+00 2.685843e-02 1.400140e-02 
8.354000e+00 2.637268e-02 1.346494e-02 
8.355000e+00 2.588679e-02 1.292806e-02 
8.356000e+00 2.540075e-02 1.239075e-02 
8.357000e+00 2.491457e-02 1.185302e-02 
8.358000e+00 2.442826e-02 1.131487e-02 
8.359000e+00 2.394181e-02 1.077631e-02 
8.360000e+00 2.345524e-02 1.023735e-02 
8.361000e+00 2.296854e-02 9.697976e-03 
8.362000e+00 2.248172e-02 9.158208e-03 
8.363000e+00 2.199480e-02 8.618047e-03 
8.364000e+00 2.150776e-02 8.077497e-03 
8.365000e+00 2.102062e-02 7.536563e-03 
8.366000e+00 2.053338e-02 6.995251e-03 
8.367000e+00 2.004605e-02 6.453564e-03 
8.368000e+00 1.955862e-02 5.911508e-03 
8.369000e+00 1.907111e-02 5.369088e-03 
8.370000e+00 1.858352e-02 4.826309e-03 
8.371000e+00 1.809585e-02 4.283174e-03 
8.372000e+00 1.760811e-02 3.739690e-03 
8.373000e+00 1.712030e-02 3.195861e-03 
8.374000e+00 1.663243e-02 2.651691e-03 
8.375000e+00 1.614450e-02 2.107187e-03 
8.376000e+00 1.565652e-02 1.562352e-03 
8.377000e+00 1.516849e-02 1.017191e-03 
8.378000e+00 1.468041e-02 4.717099e-04 
8.379000e+00 1.419230e-02 -7.408696e-05 
8.380000e+00 1.370414e-02 -6.201945e-04 
8.381000e+00 1.321596e-02 -1.166608e-03 
8.382000e+00 1.272776e-02 -1.713322e-03 
8.383000e+00 1.223953e-02 -2.260333e-03 
8.384000e+00 1.175128e-02 -2.807634e-03 
8.385000e+00 1.126302e-02 -3.355221e-03 
8.386000e+00 1.077476e-02 -3.903090e-03 
8.387000e+00 1.028649e-02 -4.451235e-03 
8.388000e+00 9.798220e-03 -4.999651e-03 
8.389000e+00 9.309959e-03 -5.548333e-03 
8.390000e+00 8.821709e-03 -6.097276e-03 
8.391000e+00 8.333474e-03 -6.646475e-03 
8.392000e+00 7.845259e-03 -7.195926e-03 
8.393000e+00 7.357069e-03 -7.745622e-03 
8.394000e+00 6.868908e-03 -8.295560e-03 
8.395000e+00 6.380781e-03 -8.845734e-03 
8.396000e+00 5.892693e-03 -9.396140e-03 
8.397000e+00 5.404648e-03 -9.946771e-03 
8.398000e+00 4.916650e-03 -1.049762e-02 
8.399000e+00 4.428705e-03 -1.104869e-02 
8.400000e+00 3.940816e-03 -1.159997e-02 
8.401000e+00 3.452989e-03 -1.215145e-02 
8.402000e+00 2.965229e-03 -1.270314e-02 
8.403000e+00 2.477539e-03 -1.325502e-02 
8.404000e+00 1.989924e-03 -1.380709e-02 
8.405000e+00 1.502389e-03 -1.435935e-02 
8.406000e+00 1.014939e-03 -1.491179e-02 
8.407000e+00 5.275787e-04 -1.546440e-02 
8.408000e+00 4.031179e-05 -1.601718e-02 
8.409000e+00 -4.468567e-04 -1.657013e-02 
8.410000e+00 -9.339222e-04 -1.712324e-02 
8.411000e+00 -1.420880e-03 -1.767650e-02 
8.412000e+00 -1.907725e-03 -1.822992e-02 
8.413000e+00 -2.394454e-03 -1.878347e-02 
8.414000e+00 -2.881061e-03 -1.933717e-02 
8.415000e+00 -3.367542e-03 -1.989100e-02 
8.416000e+00 -3.853893e-03 -2.044496e-02 
8.417000e+00 -4.340108e-03 -2.099904e-02 
8.418000e+00 -4.826183e-03 -2.155325e-02 
8.419000e+00 -5.312114e-03 -2.210756e-02 
8.420000e+00 -5.797895e-03 -2.266199e-02 
8.421000e+00 -6.283523e-03 -2.321651e-02 
8.422000e+00 -6.768992e-03 -2.377114e-02 
8.423000e+00 -7.254299e-03 -2.432586e-02 
8.424000e+00 -7.739438e-03 -2.488066e-02 
8.425000e+00 -8.224405e-03 -2.543555e-02 
8.426000e+00 -8.709195e-03 -2.599051e-02 
8.427000e+00 -9.193804e-03 -2.654555e-02 
8.428000e+00 -9.678227e-03 -2.710065e-02 
8.429000e+00 -1.016246e-02 -2.765582e-02 
8.430000e+00 -1.064650e-02 -2.821104e-02 
8.431000e+00 -1.113033e-02 -2.876631e-02 
8.432000e+00 -1.161397e-02 -2.932162e-02 
8.433000e+00 -1.209739e-02 -2.987698e-02 
8.434000e+00 -1.258060e-02 -3.043237e-02 
8.435000e+00 -1.306360e-02 -3.098780e-02 
8.436000e+00 -1.354637e-02 -3.154324e-02 
8.437000e+00 -1.402891e-02 -3.209871e-02 
8.438000e+00 -1.451122e-02 -3.265419e-02 
8.439000e+00 -1.499330e-02 -3.320968e-02 
8.440000e+00 -1.547513e-02 -3.376517e-02 
8.441000e+00 -1.595672e-02 -3.432066e-02 
8.442000e+00 -1.643806e-02 -3.487615e-02 
8.443000e+00 -1.691915e-02 -3.543162e-02 
8.444000e+00 -1.739997e-02 -3.598707e-02 
8.445000e+00 -1.788053e-02 -3.654250e-02 
8.446000e+00 -1.836083e-02 -3.709790e-02 
8.447000e+00 -1.884085e-02 -3.765327e-02 
8.448000e+00 -1.932059e-02 -3.820860e-02 
8.449000e+00 -1.980005e-02 -3.876389e-02 
8.450000e+00 -2.027922e-02 -3.931912e-02 
8.451000e+00 -2.075811e-02 -3.987430e-02 
8.452000e+00 -2.123670e-02 -4.042942e-02 
8.453000e+00 -2.171498e-02 -4.098448e-02 
8.454000e+00 -2.219297e-02 -4.153946e-02 
8.455000e+00 -2.267064e-02 -4.209437e-02 
8.456000e+00 -2.314800e-02 -4.264919e-02 
8.457000e+00 -2.362504e-02 -4.320393e-02 
8.458000e+00 -2.410176e-02 -4.375858e-02 
8.459000e+00 -2.457815e-02 -4.431312e-02 
8.460000e+00 -2.505421e-02 -4.486757e-02 
8.461000e+00 -2.552994e-02 -4.542190e-02 
8.462000e+00 -2.600532e-02 -4.597613e-02 
8.463000e+00 -2.648036e-02 -4.653023e-02 
8.464000e+00 -2.695505e-02 -4.708421e-02 
8.465000e+00 -2.742938e-02 -4.763806e-02 
8.466000e+00 -2.790335e-02 -4.819177e-02 
8.467000e+00 -2.837696e-02 -4.874534e-02 
8.468000e+00 -2.885021e-02 -4.929877e-02 
8.469000e+00 -2.932308e-02 -4.985204e-02 
8.470000e+00 -2.979557e-02 -5.040516e-02 
8.471000e+00 -3.026769e-02 -5.095811e-02 
8.472000e+00 -3.073941e-02 -5.151090e-02 
8.473000e+00 -3.121075e-02 -5.206351e-02 
8.474000e+00 -3.168169e-02 -5.261595e-02 
8.475000e+00 -3.215223e-02 -5.316820e-02 
8.476000e+00 -3.262237e-02 -5.372026e-02 
8.477000e+00 -3.309210e-02 -5.427212e-02 
8.478000e+00 -3.356142e-02 -5.482379e-02 
8.479000e+00 -3.403032e-02 -5.537525e-02 
8.480000e+00 -3.449880e-02 -5.592650e-02 
8.481000e+00 -3.496685e-02 -5.647753e-02 
8.482000e+00 -3.543448e-02 -5.702834e-02 
8.483000e+00 -3.590167e-02 -5.757893e-02 
8.484000e+00 -3.636842e-02 -5.812928e-02 
8.485000e+00 -3.683472e-02 -5.867939e-02 
8.486000e+00 -3.730058e-02 -5.922926e-02 
8.487000e+00 -3.776598e-02 -5.977888e-02 
8.488000e+00 -3.823093e-02 -6.032824e-02 
8.489000e+00 -3.869542e-02 -6.087735e-02 
8.490000e+00 -3.915944e-02 -6.142619e-02 
8.491000e+00 -3.962299e-02 -6.197475e-02 
8.492000e+00 -4.008607e-02 -6.252305e-02 
8.493000e+00 -4.054866e-02 -6.307106e-02 
8.494000e+00 -4.101078e-02 -6.361878e-02 
8.495000e+00 -4.147240e-02 -6.416621e-02 
8.496000e+00 -4.193354e-02 -6.471334e-02 
8.497000e+00 -4.239418e-02 -6.526017e-02 
8.498000e+00 -4.285432e-02 -6.580669e-02 
8.499000e+00 -4.331395e-02 -6.635289e-02 
8.500000e+00 -4.377307e-02 -6.689878e-02 
8.501000e+00 -4.423168e-02 -6.744434e-02 
8.502000e+00 -4.468977e-02 -6.798957e-02 
8.503000e+00 -4.514734e-02 -6.853446e-02 
8.504000e+00 -4.560438e-02 -6.907901e-02 
8.505000e+00 -4.606089e-02 -6.962321e-02 
8.506000e+00 -4.651686e-02 -7.016706e-02 
8.507000e+00 -4.697230e-02 -7.071056e-02 
8.508000e+00 -4.742719e-02 -7.125369e-02 
8.509000e+00 -4.788153e-02 -7.179645e-02 
8.510000e+00 -4.833532e-02 -7.233883e-02 
8.511000e+00 -4.878856e-02 -7.288084e-02 
8.512000e+00 -4.924123e-02 -7.342246e-02 
8.513000e+00 -4.969333e-02 -7.396369e-02 
8.514000e+00 -5.014487e-02 -7.450452e-02 
8.515000e+00 -5.059583e-02 -7.504495e-02 
8.516000e+00 -5.104622e-02 -7.558497e-02 
8.517000e+00 -5.149602e-02 -7.612458e-02 
8.518000e+00 -5.194523e-02 -7.666378e-02 
8.519000e+00 -5.239386e-02 -7.720255e-02 
8.520000e+00 -5.284188e-02 -7.774089e-02 
8.521000e+00 -5.328931e-02 -7.827879e-02 
8.522000e+00 -5.373614e-02 -7.881626e-02 
8.523000e+00 -5.418235e-02 -7.935328e-02 
8.524000e+00 -5.462796e-02 -7.988985e-02 
8.525000e+00 -5.507295e-02 -8.042596e-02 
8.526000e+00 -5.551731e-02 -8.096161e-02 
8.527000e+00 -5.596105e-02 -8.149680e-02 
8.528000e+00 -5.640417e-02 -8.203151e-02 
8.529000e+00 -5.684665e-02 -8.256574e-02 
8.530000e+00 -5.728849e-02 -8.309949e-02 
8.531000e+00 -5.772969e-02 -8.363275e-02 
8.532000e+00 -5.817025e-02 -8.416552e-02 
8.533000e+00 -5.861015e-02 -8.469778e-02 
8.534000e+00 -5.904941e-02 -8.522955e-02 
8.535000e+00 -5.948800e-02 -8.576080e-02 
8.536000e+00 -5.992593e-02 -8.629153e-02 
8.537000e+00 -6.036320e-02 -8.682174e-02 
8.538000e+00 -6.079979e-02 -8.735143e-02 
8.539000e+00 -6.123571e-02 -8.788058e-02 
8.540000e+00 -6.167095e-02 -8.840919e-02 
8.541000e+00 -6.210551e-02 -8.893726e-02 
8.542000e+00 -6.253938e-02 -8.946478e-02 
8.543000e+00 -6.297256e-02 -8.999175e-02 
8.544000e+00 -6.340505e-02 -9.051816e-02 
8.545000e+00 -6.383683e-02 -9.104400e-02 
8.546000e+00 -6.426792e-02 -9.156927e-02 
8.547000e+00 -6.469829e-02 -9.209397e-02 
8.548000e+00 -6.512796e-02 -9.261809e-02 
8.549000e+00 -6.555691e-02 -9.314161e-02 
8.550000e+00 -6.598514e-02 -9.366455e-02 
8.551000e+00 -6.641265e-02 -9.418689e-02 
8.552000e+00 -6.683943e-02 -9.470862e-02 
8.553000e+00 -6.726547e-02 -9.522975e-02 
8.554000e+00 -6.769079e-02 -9.575026e-02 
8.555000e+00 -6.811536e-02 -9.627015e-02 
8.556000e+00 -6.853919e-02 -9.678942e-02 
8.557000e+00 -6.896227e-02 -9.730806e-02 
8.558000e+00 -6.938460e-02 -9.782606e-02 
8.559000e+00 -6.980618e-02 -9.834342e-02 
8.560000e+00 -7.022700e-02 -9.886014e-02 
8.561000e+00 -7.064705e-02 -9.937620e-02 
8.562000e+00 -7.106634e-02 -9.989161e-02 
8.563000e+00 -7.148485e-02 -1.004064e-01 
8.564000e+00 -7.190260e-02 -1.009204e-01 
8.565000e+00 -7.231956e-02 -1.014338e-01 
8.566000e+00 -7.273574e-02 -1.019466e-01 
8.567000e+00 -7.315113e-02 -1.024586e-01 
8.568000e+00 -7.356573e-02 -1.029700e-01 
8.569000e+00 -7.397954e-02 -1.034806e-01 
8.570000e+00 -7.439255e-02 -1.039906e-01 
8.571000e+00 -7.480476e-02 -1.044998e-01 
8.572000e+00 -7.521616e-02 -1.050084e-01 
8.573000e+00 -7.562675e-02 -1.055162e-01 
8.574000e+00 -7.603653e-02 -1.060233e-01 
8.575000e+00 -7.644549e-02 -1.065297e-01 
8.576000e+00 -7.685363e-02 -1.070353e-01 
8.577000e+00 -7.726095e-02 -1.075402e-01 
8.578000e+00 -7.766744e-02 -1.080444e-01 
8.579000e+00 -7.807309e-02 -1.085478e-01 
8.580000e+00 -7.847791e-02 -1.090505e-01 
8.581000e+00 -7.888189e-02 -1.095524e-01 
8.582000e+00 -7.928502e-02 -1.100535e-01 
8.583000e+00 -7.968730e-02 -1.105539e-01 
8.584000e+00 -8.008874e-02 -1.110535e-01 
8.585000e+00 -8.048932e-02 -1.115523e-01 
8.586000e+00 -8.088904e-02 -1.120503e-01 
8.587000e+00 -8.128790e-02 -1.125476e-01 
8.588000e+00 -8.168589e-02 -1.130440e-01 
8.589000e+00 -8.208301e-02 -1.135397e-01 
8.590000e+00 -8.247926e-02 -1.140345e-01 
8.591000e+00 -8.287463e-02 -1.145285e-01 
8.592000e+00 -8.326912e-02 -1.150217e-01 
8.593000e+00 -8.366272e-02 -1.155141e-01 
8.594000e+00 -8.405544e-02 -1.160057e-01 
8.595000e+00 -8.444727e-02 -1.164964e-01 
8.596000e+00 -8.483820e-02 -1.169863e-01 
8.597000e+00 -8.522823e-02 -1.174754e-01 
8.598000e+00 -8.561735e-02 -1.179636e-01 
8.599000e+00 -8.600558e-02 -1.184509e-01 
8.600000e+00 -8.639289e-02 -1.189374e-01 
8.601000e+00 -8.677928e-02 -1.194230e-01 
8.602000e+00 -8.716477e-02 -1.199078e-01 
8.603000e+00 -8.754933e-02 -1.203917e-01 
8.604000e+00 -8.793296e-02 -1.208747e-01 
8.605000e+00 -8.831567e-02 -1.213568e-01 
8.606000e+00 -8.869745e-02 -1.218380e-01 
8.607000e+00 -8.907829e-02 -1.223183e-01 
8.608000e+00 -8.945819e-02 -1.227978e-01 
8.609000e+00 -8.983716e-02 -1.232763e-01 
8.610000e+00 -9.021517e-02 -1.237539e-01 
8.611000e+00 -9.059224e-02 -1.242306e-01 
8.612000e+00 -9.096836e-02 -1.247064e-01 
8.613000e+00 -9.134352e-02 -1.251812e-01 
8.614000e+00 -9.171772e-02 -1.256552e-01 
8.615000e+00 -9.209096e-02 -1.261282e-01 
8.616000e+00 -9.246323e-02 -1.266002e-01 
8.617000e+00 -9.283454e-02 -1.270713e-01 
8.618000e+00 -9.320487e-02 -1.275414e-01 
8.619000e+00 -9.357422e-02 -1.280106e-01 
8.620000e+00 -9.394260e-02 -1.284789e-01 
8.621000e+00 -9.430999e-02 -1.289461e-01 
8.622000e+00 -9.467640e-02 -1.294124e-01 
8.623000e+00 -9.504181e-02 -1.298777e-01 
8.624000e+00 -9.540624e-02 -1.303421e-01 
8.625000e+00 -9.576967e-02 -1.308054e-01 
8.626000e+00 -9.613209e-02 -1.312678e-01 
8.627000e+00 -9.649352e-02 -1.317291e-01 
8.628000e+00 -9.685394e-02 -1.321895e-01 
8.629000e+00 -9.721335e-02 -1.326488e-01 
8.630000e+00 -9.757175e-02 -1.331072e-01 
8.631000e+00 -9.792913e-02 -1.335645e-01 
8.632000e+00 -9.828549e-02 -1.340208e-01 
8.633000e+00 -9.864083e-02 -1.344760e-01 
8.634000e+00 -9.899514e-02 -1.349303e-01 
8.635000e+00 -9.934843e-02 -1.353835e-01 
8.636000e+00 -9.970068e-02 -1.358356e-01 
8.637000e+00 -1.000519e-01 -1.362867e-01 
8.638000e+00 -1.004021e-01 -1.367368e-01 
8.639000e+00 -1.007512e-01 -1.371858e-01 
8.640000e+00 -1.010993e-01 -1.376337e-01 
8.641000e+00 -1.014463e-01 -1.380806e-01 
8.642000e+00 -1.017923e-01 -1.385264e-01 
8.643000e+00 -1.021373e-01 -1.389711e-01 
8.644000e+00 -1.024812e-01 -1.394148e-01 
8.645000e+00 -1.028240e-01 -1.398573e-01 
8.646000e+00 -1.031657e-01 -1.402988e-01 
8.647000e+00 -1.035064e-01 -1.407391e-01 
8.648000e+00 -1.038461e-01 -1.411784e-01 
8.649000e+00 -1.041846e-01 -1.416166e-01 
8.650000e+00 -1.045221e-01 -1.420536e-01 
8.651000e+00 -1.048585e-01 -1.424895e-01 
8.652000e+00 -1.051938e-01 -1.429244e-01 
8.653000e+00 -1.055280e-01 -1.433580e-01 
8.654000e+00 -1.058612e-01 -1.437906e-01 
8.655000e+00 -1.061932e-01 -1.442220e-01 
8.656000e+00 -1.065242e-01 -1.446523e-01 
8.657000e+00 -1.068540e-01 -1.450814e-01 
8.658000e+00 -1.071828e-01 -1.455094e-01 
8.659000e+00 -1.075104e-01 -1.459363e-01 
8.660000e+00 -1.078370e-01 -1.463619e-01 
8.661000e+00 -1.081624e-01 -1.467864e-01 
8.662000e+00 -1.084868e-01 -1.472098e-01 
8.663000e+00 -1.088100e-01 -1.476319e-01 
8.664000e+00 -1.091321e-01 -1.480529e-01 
8.665000e+00 -1.094531e-01 -1.484727e-01 
8.666000e+00 -1.097729e-01 -1.488914e-01 
8.667000e+00 -1.100916e-01 -1.493088e-01 
8.668000e+00 -1.104093e-01 -1.497250e-01 
8.669000e+00 -1.107257e-01 -1.501400e-01 
8.670000e+00 -1.110411e-01 -1.505539e-01 
8.671000e+00 -1.113553e-01 -1.509665e-01 
8.672000e+00 -1.116683e-01 -1.513779e-01 
8.673000e+00 -1.119802e-01 -1.517881e-01 
8.674000e+00 -1.122910e-01 -1.521970e-01 
8.675000e+00 -1.126006e-01 -1.526047e-01 
8.676000e+00 -1.129091e-01 -1.530112e-01 
8.677000e+00 -1.132164e-01 -1.534165e-01 
8.678000e+00 -1.135226e-01 -1.538205e-01 
8.679000e+00 -1.138276e-01 -1.542232e-01 
8.680000e+00 -1.141315e-01 -1.546247e-01 
8.681000e+00 -1.144342e-01 -1.550250e-01 
8.682000e+00 -1.147357e-01 -1.554240e-01 
8.683000e+00 -1.150360e-01 -1.558217e-01 
8.684000e+00 -1.153352e-01 -1.562182e-01 
8.685000e+00 -1.156332e-01 -1.566133e-01 
8.686000e+00 -1.159300e-01 -1.570072e-01 
8.687000e+00 -1.162257e-01 -1.573998e-01 
8.688000e+00 -1.165201e-01 -1.577912e-01 
8.689000e+00 -1.168134e-01 -1.581812e-01 
8.690000e+00 -1.171055e-01 -1.585699e-01 
8.691000e+00 -1.173964e-01 -1.589574e-01 
8.692000e+00 -1.176861e-01 -1.593435e-01 
8.693000e+00 -1.179746e-01 -1.597283e-01 
8.694000e+00 -1.182619e-01 -1.601118e-01 
8.695000e+00 -1.185480e-01 -1.604940e-01 
8.696000e+00 -1.188330e-01 -1.608748e-01 
8.697000e+00 -1.191167e-01 -1.612544e-01 
8.698000e+00 -1.193992e-01 -1.616326e-01 
8.699000e+00 -1.196805e-01 -1.620094e-01 
8.700000e+00 -1.199605e-01 -1.623850e-01 
8.701000e+00 -1.202394e-01 -1.627591e-01 
8.702000e+00 -1.205171e-01 -1.631319e-01 
8.703000e+00 -1.207935e-01 -1.635034e-01 
8.704000e+00 -1.210687e-01 -1.638735e-01 
8.705000e+00 -1.213427e-01 -1.642423e-01 
8.706000e+00 -1.216154e-01 -1.646096e-01 
8.707000e+00 -1.218870e-01 -1.649757e-01 
8.708000e+00 -1.221573e-01 -1.653403e-01 
8.709000e+00 -1.224263e-01 -1.657035e-01 
8.710000e+00 -1.226942e-01 -1.660654e-01 
8.711000e+00 -1.229608e-01 -1.664259e-01 
8.712000e+00 -1.232261e-01 -1.667850e-01 
8.713000e+00 -1.234902e-01 -1.671427e-01 
8.714000e+00 -1.237531e-01 -1.674990e-01 
8.715000e+00 -1.240147e-01 -1.678538e-01 
8.716000e+00 -1.242751e-01 -1.682073e-01 
8.717000e+00 -1.245342e-01 -1.685594e-01 
8.718000e+00 -1.247921e-01 -1.689100e-01 
8.719000e+00 -1.250487e-01 -1.692592e-01 
8.720000e+00 -1.253040e-01 -1.696070e-01 
8.721000e+00 -1.255581e-01 -1.699534e-01 
8.722000e+00 -1.258110e-01 -1.702983e-01 
8.723000e+00 -1.260625e-01 -1.706418e-01 
8.724000e+00 -1.263128e-01 -1.709839e-01 
8.725000e+00 -1.265619e-01 -1.713245e-01 
8.726000e+00 -1.268096e-01 -1.716637e-01 
8.727000e+00 -1.270561e-01 -1.720014e-01 
8.728000e+00 -1.273013e-01 -1.723376e-01 
8.729000e+00 -1.275453e-01 -1.726724e-01 
8.730000e+00 -1.277880e-01 -1.730057e-01 
8.731000e+00 -1.280293e-01 -1.733376e-01 
8.732000e+00 -1.282694e-01 -1.736679e-01 
8.733000e+00 -1.285083e-01 -1.739968e-01 
8.734000e+00 -1.287458e-01 -1.743242e-01 
8.735000e+00 -1.289821e-01 -1.746502e-01 
8.736000e+00 -1.292170e-01 -1.749746e-01 
8.737000e+00 -1.294507e-01 -1.752975e-01 
8.738000e+00 -1.296830e-01 -1.756190e-01 
8.739000e+00 -1.299141e-01 -1.759389e-01 
8.740000e+00 -1.301439e-01 -1.762574e-01 
8.741000e+00 -1.303724e-01 -1.765743e-01 
8.742000e+00 -1.305996e-01 -1.768897e-01 
8.743000e+00 -1.308254e-01 -1.772036e-01 
8.744000e+00 -1.310500e-01 -1.775160e-01 
8.745000e+00 -1.312733e-01 -1.778269e-01 
8.746000e+00 -1.314952e-01 -1.781362e-01 
8.747000e+00 -1.317159e-01 -1.784440e-01 
8.748000e+00 -1.319352e-01 -1.787503e-01 
8.749000e+00 -1.321533e-01 -1.790550e-01 
8.750000e+00 -1.323700e-01 -1.793582e-01 
8.751000e+00 -1.325854e-01 -1.796598e-01 
8.752000e+00 -1.327994e-01 -1.799599e-01 
8.753000e+00 -1.330122e-01 -1.802585e-01 
8.754000e+00 -1.332236e-01 -1.805554e-01 
8.755000e+00 -1.334337e-01 -1.808509e-01 
8.756000e+00 -1.336425e-01 -1.811447e-01 
8.757000e+00 -1.338500e-01 -1.814370e-01 
8.758000e+00 -1.340561e-01 -1.817277e-01 
8.759000e+00 -1.342609e-01 -1.820169e-01 
8.760000e+00 -1.344644e-01 -1.823044e-01 
8.761000e+00 -1.346665e-01 -1.825904e-01 
8.762000e+00 -1.348673e-01 -1.828748e-01 
8.763000e+00 -1.350668e-01 -1.831576e-01 
8.764000e+00 -1.352649e-01 -1.834388e-01 
8.765000e+00 -1.354617e-01 -1.837184e-01 
8.766000e+00 -1.356571e-01 -1.839964e-01 
8.767000e+00 -1.358512e-01 -1.842729e-01 
8.768000e+00 -1.360440e-01 -1.845477e-01 
8.769000e+00 -1.362354e-01 -1.848209e-01 
8.770000e+00 -1.364255e-01 -1.850924e-01 
8.771000e+00 -1.366142e-01 -1.853624e-01 
8.772000e+00 -1.368016e-01 -1.856308e-01 
8.773000e+00 -1.369876e-01 -1.858975e-01 
8.774000e+00 -1.371723e-01 -1.861626e-01 
8.775000e+00 -1.373556e-01 -1.864260e-01 
8.776000e+00 -1.375376e-01 -1.866879e-01 
8.777000e+00 -1.377182e-01 -1.869481e-01 
8.778000e+00 -1.378975e-01 -1.872066e-01 
8.779000e+00 -1.380754e-01 -1.874636e-01 
8.780000e+00 -1.382519e-01 -1.877188e-01 
8.781000e+00 -1.384271e-01 -1.879724e-01 
8.782000e+00 -1.386009e-01 -1.882244e-01 
8.783000e+00 -1.387733e-01 -1.884747e-01 
8.784000e+00 -1.389444e-01 -1.887234e-01 
8.785000e+00 -1.391141e-01 -1.889704e-01 
8.786000e+00 -1.392825e-01 -1.892157e-01 
8.787000e+00 -1.394495e-01 -1.894593e-01 
8.788000e+00 -1.396151e-01 -1.897013e-01 
8.789000e+00 -1.397793e-01 -1.899416e-01 
8.790000e+00 -1.399422e-01 -1.901803e-01 
8.791000e+00 -1.401037e-01 -1.904172e-01 
8.792000e+00 -1.402639e-01 -1.906525e-01 
8.793000e+00 -1.404226e-01 -1.908861e-01 
8.794000e+00 -1.405800e-01 -1.911180e-01 
8.795000e+00 -1.407360e-01 -1.913481e-01 
8.796000e+00 -1.408906e-01 -1.915767e-01 
8.797000e+00 -1.410439e-01 -1.918035e-01 
8.798000e+00 -1.411957e-01 -1.920286e-01 
8.799000e+00 -1.413462e-01 -1.922520e-01 
8.800000e+00 -1.414953e-01 -1.924736e-01 
8.801000e+00 -1.416430e-01 -1.926936e-01 
8.802000e+00 -1.417894e-01 -1.929119e-01 
8.803000e+00 -1.419343e-01 -1.931284e-01 
8.804000e+00 -1.420779e-01 -1.933433e-01 
8.805000e+00 -1.422201e-01 -1.935564e-01 
8.806000e+00 -1.423609e-01 -1.937678e-01 
8.807000e+00 -1.425003e-01 -1.939774e-01 
8.808000e+00 -1.426383e-01 -1.941853e-01 
8.809000e+00 -1.427749e-01 -1.943915e-01 
8.810000e+00 -1.429101e-01 -1.945960e-01 
8.811000e+00 -1.430440e-01 -1.947987e-01 
8.812000e+00 -1.431764e-01 -1.949997e-01 
8.813000e+00 -1.433075e-01 -1.951989e-01 
8.814000e+00 -1.434372e-01 -1.953964e-01 
8.815000e+00 -1.435654e-01 -1.955921e-01 
8.816000e+00 -1.436923e-01 -1.957861e-01 
8.817000e+00 -1.438178e-01 -1.959783e-01 
8.818000e+00 -1.439419e-01 -1.961688e-01 
8.819000e+00 -1.440646e-01 -1.963575e-01 
8.820000e+00 -1.441858e-01 -1.965445e-01 
8.821000e+00 -1.443057e-01 -1.967297e-01 
8.822000e+00 -1.444242e-01 -1.969131e-01 
8.823000e+00 -1.445413e-01 -1.970947e-01 
8.824000e+00 -1.446570e-01 -1.972746e-01 
8.825000e+00 -1.447713e-01 -1.974527e-01 
8.826000e+00 -1.448842e-01 -1.976290e-01 
8.827000e+00 -1.449957e-01 -1.978036e-01 
8.828000e+00 -1.451057e-01 -1.979764e-01 
8.829000e+00 -1.452144e-01 -1.981473e-01 
8.830000e+00 -1.453217e-01 -1.983165e-01 
8.831000e+00 -1.454276e-01 -1.984839e-01 
8.832000e+00 -1.455320e-01 -1.986495e-01 
8.833000e+00 -1.456351e-01 -1.988134e-01 
8.834000e+00 -1.457367e-01 -1.989754e-01 
8.835000e+00 -1.458370e-01 -1.991356e-01 
8.836000e+00 -1.459358e-01 -1.992940e-01 
8.837000e+00 -1.460333e-01 -1.994506e-01 
8.838000e+00 -1.461293e-01 -1.996054e-01 
8.839000e+00 -1.462239e-01 -1.997585e-01 
8.840000e+00 -1.463171e-01 -1.999096e-01 
8.841000e+00 -1.464089e-01 -2.000590e-01 
8.842000e+00 -1.464993e-01 -2.002066e-01 
8.843000e+00 -1.465883e-01 -2.003523e-01 
8.844000e+00 -1.466759e-01 -2.004963e-01 
8.845000e+00 -1.467620e-01 -2.006384e-01 
8.846000e+00 -1.468468e-01 -2.007787e-01 
8.847000e+00 -1.469301e-01 -2.009171e-01 
8.848000e+00 -1.470121e-01 -2.010538e-01 
8.849000e+00 -1.470926e-01 -2.011886e-01 
8.850000e+00 -1.471717e-01 -2.013216e-01 
8.851000e+00 -1.472494e-01 -2.014527e-01 
8.852000e+00 -1.473257e-01 -2.015820e-01 
8.853000e+00 -1.474006e-01 -2.017095e-01 
8.854000e+00 -1.474740e-01 -2.018351e-01 
8.855000e+00 -1.475461e-01 -2.019589e-01 
8.856000e+00 -1.476167e-01 -2.020809e-01 
8.857000e+00 -1.476860e-01 -2.022010e-01 
8.858000e+00 -1.477538e-01 -2.023192e-01 
8.859000e+00 -1.478202e-01 -2.024356e-01 
8.860000e+00 -1.478852e-01 -2.025502e-01 
8.861000e+00 -1.479488e-01 -2.026629e-01 
8.862000e+00 -1.480109e-01 -2.027738e-01 
8.863000e+00 -1.480717e-01 -2.028828e-01 
8.864000e+00 -1.481310e-01 -2.029899e-01 
8.865000e+00 -1.481890e-01 -2.030952e-01 
8.866000e+00 -1.482455e-01 -2.031986e-01 
8.867000e+00 -1.483006e-01 -2.033002e-01 
8.868000e+00 -1.483543e-01 -2.033999e-01 
8.869000e+00 -1.484066e-01 -2.034977e-01 
8.870000e+00 -1.484574e-01 -2.035936e-01 
8.871000e+00 -1.485069e-01 -2.036877e-01 
8.872000e+00 -1.485550e-01 -2.037800e-01 
8.873000e+00 -1.486016e-01 -2.038703e-01 
8.874000e+00 -1.486468e-01 -2.039588e-01 
8.875000e+00 -1.486906e-01 -2.040454e-01 
8.876000e+00 -1.487330e-01 -2.041301e-01 
8.877000e+00 -1.487740e-01 -2.042129e-01 
8.878000e+00 -1.488136e-01 -2.042939e-01 
8.879000e+00 -1.488518e-01 -2.043730e-01 
8.880000e+00 -1.488886e-01 -2.044502e-01 
8.881000e+00 -1.489239e-01 -2.045255e-01 
8.882000e+00 -1.489578e-01 -2.045989e-01 
8.883000e+00 -1.489904e-01 -2.046704e-01 
8.884000e+00 -1.490215e-01 -2.047401e-01 
8.885000e+00 -1.490512e-01 -2.048078e-01 
8.886000e+00 -1.490795e-01 -2.048737e-01 
8.887000e+00 -1.491064e-01 -2.049377e-01 
8.888000e+00 -1.491319e-01 -2.049998e-01 
8.889000e+00 -1.491560e-01 -2.050600e-01 
8.890000e+00 -1.491787e-01 -2.051182e-01 
8.891000e+00 -1.492000e-01 -2.051746e-01 
8.892000e+00 -1.492198e-01 -2.052291e-01 
8.893000e+00 -1.492383e-01 -2.052817e-01 
8.894000e+00 -1.492553e-01 -2.053324e-01 
8.895000e+00 -1.492710e-01 -2.053812e-01 
8.896000e+00 -1.492852e-01 -2.054281e-01 
8.897000e+00 -1.492981e-01 -2.054731e-01 
8.898000e+00 -1.493095e-01 -2.055161e-01 
8.899000e+00 -1.493196e-01 -2.055573e-01 
8.900000e+00 -1.493282e-01 -2.055966e-01 
8.901000e+00 -1.493354e-01 -2.056339e-01 
8.902000e+00 -1.493413e-01 -2.056693e-01 
8.903000e+00 -1.493457e-01 -2.057029e-01 
8.904000e+00 -1.493487e-01 -2.057345e-01 
8.905000e+00 -1.493504e-01 -2.057642e-01 
8.906000e+00 -1.493506e-01 -2.057920e-01 
8.907000e+00 -1.493494e-01 -2.058178e-01 
8.908000e+00 -1.493469e-01 -2.058418e-01 
8.909000e+00 -1.493429e-01 -2.058638e-01 
8.910000e+00 -1.493376e-01 -2.058839e-01 
8.911000e+00 -1.493308e-01 -2.059022e-01 
8.912000e+00 -1.493227e-01 -2.059184e-01 
8.913000e+00 -1.493132e-01 -2.059328e-01 
8.914000e+00 -1.493022e-01 -2.059452e-01 
8.915000e+00 -1.492899e-01 -2.059558e-01 
8.916000e+00 -1.492762e-01 -2.059643e-01 
8.917000e+00 -1.492611e-01 -2.059710e-01 
8.918000e+00 -1.492446e-01 -2.059758e-01 
8.919000e+00 -1.492268e-01 -2.059786e-01 
8.920000e+00 -1.492075e-01 -2.059795e-01 
8.921000e+00 -1.491868e-01 -2.059785e-01 
8.922000e+00 -1.491648e-01 -2.059755e-01 
8.923000e+00 -1.491414e-01 -2.059706e-01 
8.924000e+00 -1.491166e-01 -2.059638e-01 
8.925000e+00 -1.490904e-01 -2.059551e-01 
8.926000e+00 -1.490628e-01 -2.059444e-01 
8.927000e+00 -1.490339e-01 -2.059318e-01 
8.928000e+00 -1.490035e-01 -2.059173e-01 
8.929000e+00 -1.489718e-01 -2.059008e-01 
8.930000e+00 -1.489387e-01 -2.058825e-01 
8.931000e+00 -1.489042e-01 -2.058621e-01 
8.932000e+00 -1.488684e-01 -2.058399e-01 
8.933000e+00 -1.488312e-01 -2.058157e-01 
8.934000e+00 -1.487926e-01 -2.057896e-01 
8.935000e+00 -1.487526e-01 -2.057615e-01 
8.936000e+00 -1.487113e-01 -2.057316e-01 
8.937000e+00 -1.486685e-01 -2.056996e-01 
8.938000e+00 -1.486245e-01 -2.056658e-01 
8.939000e+00 -1.485790e-01 -2.056300e-01 
8.940000e+00 -1.485322e-01 -2.055923e-01 
8.941000e+00 -1.484840e-01 -2.055526e-01 
8.942000e+00 -1.484344e-01 -2.055110e-01 
8.943000e+00 -1.483835e-01 -2.054675e-01 
8.944000e+00 -1.483312e-01 -2.054221e-01 
8.945000e+00 -1.482776e-01 -2.053747e-01 
8.946000e+00 -1.482226e-01 -2.053253e-01 
8.947000e+00 -1.481662e-01 -2.052741e-01 
8.948000e+00 -1.481085e-01 -2.052209e-01 
8.949000e+00 -1.480494e-01 -2.051657e-01 
8.950000e+00 -1.479890e-01 -2.051087e-01 
8.951000e+00 -1.479272e-01 -2.050497e-01 
8.952000e+00 -1.478641e-01 -2.049887e-01 
8.953000e+00 -1.477996e-01 -2.049258e-01 
8.954000e+00 -1.477337e-01 -2.048610e-01 
8.955000e+00 -1.476665e-01 -2.047943e-01 
8.956000e+00 -1.475980e-01 -2.047256e-01 
8.957000e+00 -1.475281e-01 -2.046549e-01 
8.958000e+00 -1.474569e-01 -2.045824e-01 
8.959000e+00 -1.473843e-01 -2.045079e-01 
8.960000e+00 -1.473104e-01 -2.044315e-01 
8.961000e+00 -1.472351e-01 -2.043531e-01 
8.962000e+00 -1.471585e-01 -2.042728e-01 
8.963000e+00 -1.470806e-01 -2.041905e-01 
8.964000e+00 -1.470013e-01 -2.041064e-01 
8.965000e+00 -1.469207e-01 -2.040203e-01 
8.966000e+00 -1.468388e-01 -2.039322e-01 
8.967000e+00 -1.467555e-01 -2.038423e-01 
8.968000e+00 -1.466709e-01 -2.037504e-01 
8.969000e+00 -1.465850e-01 -2.036565e-01 
8.970000e+00 -1.464977e-01 -2.035607e-01 
8.971000e+00 -1.464092e-01 -2.034630e-01 
8.972000e+00 -1.463193e-01 -2.033634e-01 
8.973000e+00 -1.462280e-01 -2.032618e-01 
8.974000e+00 -1.461355e-01 -2.031583e-01 
8.975000e+00 -1.460416e-01 -2.030529e-01 
8.976000e+00 -1.459464e-01 -2.029455e-01 
8.977000e+00 -1.458499e-01 -2.028362e-01 
8.978000e+00 -1.457521e-01 -2.027250e-01 
8.979000e+00 -1.456530e-01 -2.026119e-01 
8.980000e+00 -1.455526e-01 -2.024968e-01 
8.981000e+00 -1.454508e-01 -2.023798e-01 
8.982000e+00 -1.453478e-01 -2.022609e-01 
8.983000e+00 -1.452434e-01 -2.021400e-01 
8.984000e+00 -1.451377e-01 -2.020172e-01 
8.985000e+00 -1.450308e-01 -2.018925e-01 
8.986000e+00 -1.449225e-01 -2.017659e-01 
8.987000e+00 -1.448129e-01 -2.016373e-01 
8.988000e+00 -1.447021e-01 -2.015068e-01 
8.989000e+00 -1.445899e-01 -2.013744e-01 
8.990000e+00 -1.444765e-01 -2.012401e-01 
8.991000e+00 -1.443617e-01 -2.011039e-01 
8.992000e+00 -1.442457e-01 -2.009657e-01 
8.993000e+00 -1.441284e-01 -2.008256e-01 
8.994000e+00 -1.440098e-01 -2.006836e-01 
8.995000e+00 -1.438899e-01 -2.005397e-01 
8.996000e+00 -1.437687e-01 -2.003939e-01 
8.997000e+00 -1.436463e-01 -2.002461e-01 
8.998000e+00 -1.435226e-01 -2.000965e-01 
8.999000e+00 -1.433976e-01 -1.999449e-01 
9.000000e+00 -1.432713e-01 -1.997914e-01 
9.001000e+00 -1.431438e-01 -1.996360e-01 
9.002000e+00 -1.430149e-01 -1.994787e-01 
9.003000e+00 -1.428849e-01 -1.993195e-01 
9.004000e+00 -1.427535e-01 -1.991583e-01 
9.005000e+00 -1.426209e-01 -1.989953e-01 
9.006000e+00 -1.424870e-01 -1.988304e-01 
9.007000e+00 -1.423519e-01 -1.986635e-01 
9.008000e+00 -1.422155e-01 -1.984948e-01 
9.009000e+00 -1.420778e-01 -1.983241e-01 
9.010000e+00 -1.419389e-01 -1.981516e-01 
9.011000e+00 -1.417988e-01 -1.979771e-01 
9.012000e+00 -1.416574e-01 -1.978007e-01 
9.013000e+00 -1.415147e-01 -1.976225e-01 
9.014000e+00 -1.413708e-01 -1.974423e-01 
9.015000e+00 -1.412257e-01 -1.972603e-01 
9.016000e+00 -1.410793e-01 -1.970764e-01 
9.017000e+00 -1.409317e-01 -1.968905e-01 
9.018000e+00 -1.407828e-01 -1.967028e-01 
9.019000e+00 -1.406328e-01 -1.965132e-01 
9.020000e+00 -1.404814e-01 -1.963217e-01 
9.021000e+00 -1.403289e-01 -1.961283e-01 
9.022000e+00 -1.401751e-01 -1.959330e-01 
9.023000e+00 -1.400201e-01 -1.957358e-01 
9.024000e+00 -1.398639e-01 -1.955368e-01 
9.025000e+00 -1.397064e-01 -1.953359e-01 
9.026000e+00 -1.395478e-01 -1.951331e-01 
9.027000e+00 -1.393879e-01 -1.949284e-01 
9.028000e+00 -1.392268e-01 -1.947218e-01 
9.029000e+00 -1.390645e-01 -1.945134e-01 
9.030000e+00 -1.389010e-01 -1.943031e-01 
9.031000e+00 -1.387363e-01 -1.940909e-01 
9.032000e+00 -1.385703e-01 -1.938768e-01 
9.033000e+00 -1.384032e-01 -1.936609e-01 
9.034000e+00 -1.382349e-01 -1.934431e-01 
9.035000e+00 -1.380654e-01 -1.932235e-01 
9.036000e+00 -1.378946e-01 -1.930020e-01 
9.037000e+00 -1.377227e-01 -1.927786e-01 
9.038000e+00 -1.375496e-01 -1.925533e-01 
9.039000e+00 -1.373753e-01 -1.923262e-01 
9.040000e+00 -1.371999e-01 -1.920973e-01 
9.041000e+00 -1.370232e-01 -1.918665e-01 
9.042000e+00 -1.368454e-01 -1.916338e-01 
9.043000e+00 -1.366663e-01 -1.913993e-01 
9.044000e+00 -1.364862e-01 -1.911629e-01 
9.045000e+00 -1.363048e-01 -1.909247e-01 
9.046000e+00 -1.361223e-01 -1.906847e-01 
9.047000e+00 -1.359386e-01 -1.904428e-01 
9.048000e+00 -1.357537e-01 -1.901990e-01 
9.049000e+00 -1.355677e-01 -1.899534e-01 
9.050000e+00 -1.353805e-01 -1.897060e-01 
9.051000e+00 -1.351921e-01 -1.894568e-01 
9.052000e+00 -1.350026e-01 -1.892057e-01 
9.053000e+00 -1.348120e-01 -1.889528e-01 
9.054000e+00 -1.346202e-01 -1.886980e-01 
9.055000e+00 -1.344272e-01 -1.884414e-01 
9.056000e+00 -1.342332e-01 -1.881830e-01 
9.057000e+00 -1.340379e-01 -1.879228e-01 
9.058000e+00 -1.338416e-01 -1.876608e-01 
9.059000e+00 -1.336440e-01 -1.873969e-01 
9.060000e+00 -1.334454e-01 -1.871312e-01 
9.061000e+00 -1.332456e-01 -1.868637e-01 
9.062000e+00 -1.330447e-01 -1.865944e-01 
9.063000e+00 -1.328427e-01 -1.863233e-01 
9.064000e+00 -1.326396e-01 -1.860504e-01 
9.065000e+00 -1.324353e-01 -1.857756e-01 
9.066000e+00 -1.322299e-01 -1.854991e-01 
9.067000e+00 -1.320234e-01 -1.852208e-01 
9.068000e+00 -1.318158e-01 -1.849406e-01 
9.069000e+00 -1.316071e-01 -1.846587e-01 
9.070000e+00 -1.313973e-01 -1.843750e-01 
9.071000e+00 -1.311863e-01 -1.840895e-01 
9.072000e+00 -1.309743e-01 -1.838022e-01 
9.073000e+00 -1.307612e-01 -1.835131e-01 
9.074000e+00 -1.305470e-01 -1.832222e-01 
9.075000e+00 -1.303317e-01 -1.829295e-01 
9.076000e+00 -1.301153e-01 -1.826351e-01 
9.077000e+00 -1.298978e-01 -1.823389e-01 
9.078000e+00 -1.296792e-01 -1.820409e-01 
9.079000e+00 -1.294596e-01 -1.817412e-01 
9.080000e+00 -1.292388e-01 -1.814396e-01 
9.081000e+00 -1.290170e-01 -1.811363e-01 
9.082000e+00 -1.287942e-01 -1.808313e-01 
9.083000e+00 -1.285702e-01 -1.805245e-01 
9.084000e+00 -1.283452e-01 -1.802159e-01 
9.085000e+00 -1.281191e-01 -1.799056e-01 
9.086000e+00 -1.278920e-01 -1.795935e-01 
9.087000e+00 -1.276638e-01 -1.792797e-01 
9.088000e+00 -1.274346e-01 -1.789641e-01 
9.089000e+00 -1.272043e-01 -1.786468e-01 
9.090000e+00 -1.269730e-01 -1.783277e-01 
9.091000e+00 -1.267406e-01 -1.780069e-01 
9.092000e+00 -1.265072e-01 -1.776844e-01 
9.093000e+00 -1.262727e-01 -1.773601e-01 
9.094000e+00 -1.260372e-01 -1.770341e-01 
9.095000e+00 -1.258007e-01 -1.767064e-01 
9.096000e+00 -1.255631e-01 -1.763769e-01 
9.097000e+00 -1.253245e-01 -1.760457e-01 
9.098000e+00 -1.250849e-01 -1.757128e-01 
9.099000e+00 -1.248443e-01 -1.753782e-01 
9.100000e+00 -1.246026e-01 -1.750419e-01 
9.101000e+00 -1.243600e-01 -1.747039e-01 
9.102000e+00 -1.241163e-01 -1.743641e-01 
9.103000e+00 -1.238716e-01 -1.740227e-01 
9.104000e+00 -1.236259e-01 -1.736796e-01 
9.105000e+00 -1.233792e-01 -1.733347e-01 
9.106000e+00 -1.231316e-01 -1.729882e-01 
9.107000e+00 -1.228829e-01 -1.726400e-01 
9.108000e+00 -1.226332e-01 -1.722900e-01 
9.109000e+00 -1.223825e-01 -1.719384e-01 
9.110000e+00 -1.221309e-01 -1.715852e-01 
9.111000e+00 -1.218783e-01 -1.712302e-01 
9.112000e+00 -1.216247e-01 -1.708736e-01 
9.113000e+00 -1.213701e-01 -1.705152e-01 
9.114000e+00 -1.211145e-01 -1.701553e-01 
9.115000e+00 -1.208580e-01 -1.697936e-01 
9.116000e+00 -1.206005e-01 -1.694303e-01 
9.117000e+00 -1.203420e-01 -1.690654e-01 
9.118000e+00 -1.200826e-01 -1.686987e-01 
9.119000e+00 -1.198223e-01 -1.683305e-01 
9.120000e+00 -1.195609e-01 -1.679605e-01 
9.121000e+00 -1.192987e-01 -1.675890e-01 
9.122000e+00 -1.190354e-01 -1.672157e-01 
9.123000e+00 -1.187713e-01 -1.668409e-01 
9.124000e+00 -1.185062e-01 -1.664644e-01 
9.125000e+00 -1.182401e-01 -1.660863e-01 
9.126000e+00 -1.179731e-01 -1.657065e-01 
9.127000e+00 -1.177052e-01 -1.653252e-01 
9.128000e+00 -1.174364e-01 -1.649422e-01 
9.129000e+00 -1.171666e-01 -1.645575e-01 
9.130000e+00 -1.168960e-01 -1.641713e-01 
9.131000e+00 -1.166244e-01 -1.637835e-01 
9.132000e+00 -1.163519e-01 -1.633940e-01 
9.133000e+00 -1.160785e-01 -1.630030e-01 
9.134000e+00 -1.158041e-01 -1.626103e-01 
9.135000e+00 -1.155289e-01 -1.622161e-01 
9.136000e+00 -1.152528e-01 -1.618202e-01 
9.137000e+00 -1.149758e-01 -1.614228e-01 
9.138000e+00 -1.146979e-01 -1.610237e-01 
9.139000e+00 -1.144191e-01 -1.606231e-01 
9.140000e+00 -1.141394e-01 -1.602210e-01 
9.141000e+00 -1.138588e-01 -1.598172e-01 
9.142000e+00 -1.135774e-01 -1.594119e-01 
9.143000e+00 -1.132950e-01 -1.590050e-01 
9.144000e+00 -1.130118e-01 -1.585965e-01 
9.145000e+00 -1.127278e-01 -1.581865e-01 
9.146000e+00 -1.124429e-01 -1.577749e-01 
9.147000e+00 -1.121571e-01 -1.573618e-01 
9.148000e+00 -1.118704e-01 -1.569471e-01 
9.149000e+00 -1.115829e-01 -1.565309e-01 
9.150000e+00 -1.112946e-01 -1.561131e-01 
9.151000e+00 -1.110054e-01 -1.556938e-01 
9.152000e+00 -1.107153e-01 -1.552730e-01 
9.153000e+00 -1.104244e-01 -1.548506e-01 
9.154000e+00 -1.101327e-01 -1.544267e-01 
9.155000e+00 -1.098402e-01 -1.540013e-01 
9.156000e+00 -1.095468e-01 -1.535744e-01 
9.157000e+00 -1.092526e-01 -1.531460e-01 
9.158000e+00 -1.089575e-01 -1.527160e-01 
9.159000e+00 -1.086617e-01 -1.522846e-01 
9.160000e+00 -1.083650e-01 -1.518516e-01 
9.161000e+00 -1.080675e-01 -1.514172e-01 
9.162000e+00 -1.077692e-01 -1.509812e-01 
9.163000e+00 -1.074702e-01 -1.505438e-01 
9.164000e+00 -1.071703e-01 -1.501049e-01 
9.165000e+00 -1.068696e-01 -1.496645e-01 
9.166000e+00 -1.065681e-01 -1.492226e-01 
9.167000e+00 -1.062658e-01 -1.487793e-01 
9.168000e+00 -1.059628e-01 -1.483344e-01 
9.169000e+00 -1.056589e-01 -1.478882e-01 
9.170000e+00 -1.053543e-01 -1.474404e-01 
9.171000e+00 -1.050489e-01 -1.469912e-01 
9.172000e+00 -1.047427e-01 -1.465406e-01 
9.173000e+00 -1.044358e-01 -1.460885e-01 
9.174000e+00 -1.041281e-01 -1.456350e-01 
9.175000e+00 -1.038196e-01 -1.451800e-01 
9.176000e+00 -1.035104e-01 -1.447236e-01 
9.177000e+00 -1.032005e-01 -1.442657e-01 
9.178000e+00 -1.028897e-01 -1.438065e-01 
9.179000e+00 -1.025783e-01 -1.433458e-01 
9.180000e+00 -1.022661e-01 -1.428837e-01 
9.181000e+00 -1.019531e-01 -1.424202e-01 
9.182000e+00 -1.016395e-01 -1.419553e-01 
9.183000e+00 -1.013250e-01 -1.414890e-01 
9.184000e+00 -1.010099e-01 -1.410212e-01 
9.185000e+00 -1.006940e-01 -1.405521e-01 
9.186000e+00 -1.003775e-01 -1.400816e-01 
9.187000e+00 -1.000602e-01 -1.396097e-01 
9.188000e+00 -9.974216e-02 -1.391364e-01 
9.189000e+00 -9.942345e-02 -1.386618e-01 
9.190000e+00 -9.910403e-02 -1.381858e-01 
9.191000e+00 -9.878391e-02 -1.377084e-01 
9.192000e+00 -9.846309e-02 -1.372296e-01 
9.193000e+00 -9.814158e-02 -1.367495e-01 
9.194000e+00 -9.781938e-02 -1.362680e-01 
9.195000e+00 -9.749650e-02 -1.357852e-01 
9.196000e+00 -9.717293e-02 -1.353011e-01 
9.197000e+00 -9.684869e-02 -1.348156e-01 
9.198000e+00 -9.652377e-02 -1.343287e-01 
9.199000e+00 -9.619818e-02 -1.338406e-01 
9.200000e+00 -9.587193e-02 -1.333511e-01 
9.201000e+00 -9.554501e-02 -1.328603e-01 
9.202000e+00 -9.521743e-02 -1.323681e-01 
9.203000e+00 -9.488920e-02 -1.318747e-01 
9.204000e+00 -9.456032e-02 -1.313800e-01 
9.205000e+00 -9.423079e-02 -1.308839e-01 
9.206000e+00 -9.390062e-02 -1.303866e-01 
9.207000e+00 -9.356981e-02 -1.298879e-01 
9.208000e+00 -9.323836e-02 -1.293880e-01 
9.209000e+00 -9.290629e-02 -1.288868e-01 
9.210000e+00 -9.257358e-02 -1.283843e-01 
9.211000e+00 -9.224025e-02 -1.278805e-01 
9.212000e+00 -9.190630e-02 -1.273755e-01 
9.213000e+00 -9.157173e-02 -1.268692e-01 
9.214000e+00 -9.123656e-02 -1.263616e-01 
9.215000e+00 -9.090077e-02 -1.258528e-01 
9.216000e+00 -9.056438e-02 -1.253428e-01 
9.217000e+00 -9.022739e-02 -1.248315e-01 
9.218000e+00 -8.988980e-02 -1.243189e-01 
9.219000e+00 -8.955162e-02 -1.238052e-01 
9.220000e+00 -8.921285e-02 -1.232901e-01 
9.221000e+00 -8.887350e-02 -1.227739e-01 
9.222000e+00 -8.853356e-02 -1.222565e-01 
9.223000e+00 -8.819305e-02 -1.217378e-01 
9.224000e+00 -8.785197e-02 -1.212179e-01 
9.225000e+00 -8.751032e-02 -1.206969e-01 
9.226000e+00 -8.716810e-02 -1.201746e-01 
9.227000e+00 -8.682532e-02 -1.196511e-01 
9.228000e+00 -8.648198e-02 -1.191265e-01 
9.229000e+00 -8.613809e-02 -1.186006e-01 
9.230000e+00 -8.579365e-02 -1.180736e-01 
9.231000e+00 -8.544867e-02 -1.175454e-01 
9.232000e+00 -8.510314e-02 -1.170160e-01 
9.233000e+00 -8.475708e-02 -1.164855e-01 
9.234000e+00 -8.441048e-02 -1.159538e-01 
9.235000e+00 -8.406336e-02 -1.154210e-01 
9.236000e+00 -8.371571e-02 -1.148870e-01 
9.237000e+00 -8.336754e-02 -1.143519e-01 
9.238000e+00 -8.301885e-02 -1.138156e-01 
9.239000e+00 -8.266964e-02 -1.132782e-01 
9.240000e+00 -8.231993e-02 -1.127397e-01 
9.241000e+00 -8.196971e-02 -1.122000e-01 
9.242000e+00 -8.161899e-02 -1.116592e-01 
9.243000e+00 -8.126777e-02 -1.111174e-01 
9.244000e+00 -8.091606e-02 -1.105744e-01 
9.245000e+00 -8.056386e-02 -1.100303e-01 
9.246000e+00 -8.021118e-02 -1.094851e-01 
9.247000e+00 -7.985801e-02 -1.089388e-01 
9.248000e+00 -7.950437e-02 -1.083915e-01 
9.249000e+00 -7.915025e-02 -1.078431e-01 
9.250000e+00 -7.879566e-02 -1.072936e-01 
9.251000e+00 -7.844061e-02 -1.067430e-01 
9.252000e+00 -7.808510e-02 -1.061913e-01 
9.253000e+00 -7.772912e-02 -1.056386e-01 
9.254000e+00 -7.737270e-02 -1.050849e-01 
9.255000e+00 -7.701583e-02 -1.045301e-01 
9.256000e+00 -7.665851e-02 -1.039742e-01 
9.257000e+00 -7.630075e-02 -1.034174e-01 
9.258000e+00 -7.594255e-02 -1.028595e-01 
9.259000e+00 -7.558392e-02 -1.023005e-01 
9.260000e+00 -7.522486e-02 -1.017406e-01 
9.261000e+00 -7.486538e-02 -1.011796e-01 
9.262000e+00 -7.450547e-02 -1.006176e-01 
9.263000e+00 -7.414515e-02 -1.000547e-01 
9.264000e+00 -7.378442e-02 -9.949067e-02 
9.265000e+00 -7.342327e-02 -9.892570e-02 
9.266000e+00 -7.306172e-02 -9.835975e-02 
9.267000e+00 -7.269978e-02 -9.779281e-02 
9.268000e+00 -7.233743e-02 -9.722490e-02 
9.269000e+00 -7.197469e-02 -9.665601e-02 
9.270000e+00 -7.161157e-02 -9.608617e-02 
9.271000e+00 -7.124805e-02 -9.551536e-02 
9.272000e+00 -7.088416e-02 -9.494360e-02 
9.273000e+00 -7.051990e-02 -9.437089e-02 
9.274000e+00 -7.015526e-02 -9.379724e-02 
9.275000e+00 -6.979025e-02 -9.322265e-02 
9.276000e+00 -6.942488e-02 -9.264713e-02 
9.277000e+00 -6.905914e-02 -9.207069e-02 
9.278000e+00 -6.869306e-02 -9.149333e-02 
9.279000e+00 -6.832662e-02 -9.091505e-02 
9.280000e+00 -6.795983e-02 -9.033587e-02 
9.281000e+00 -6.759270e-02 -8.975578e-02 
9.282000e+00 -6.722522e-02 -8.917480e-02 
9.283000e+00 -6.685742e-02 -8.859293e-02 
9.284000e+00 -6.648928e-02 -8.801017e-02 
9.285000e+00 -6.612081e-02 -8.742653e-02 
9.286000e+00 -6.575203e-02 -8.684202e-02 
9.287000e+00 -6.538292e-02 -8.625664e-02 
9.288000e+00 -6.501349e-02 -8.567039e-02 
9.289000e+00 -6.464376e-02 -8.508330e-02 
9.290000e+00 -6.427372e-02 -8.449535e-02 
9.291000e+00 -6.390337e-02 -8.390655e-02 
9.292000e+00 -6.353273e-02 -8.331692e-02 
9.293000e+00 -6.316179e-02 -8.272645e-02 
9.294000e+00 -6.279056e-02 -8.213516e-02 
9.295000e+00 -6.241905e-02 -8.154304e-02 
9.296000e+00 -6.204725e-02 -8.095011e-02 
9.297000e+00 -6.167518e-02 -8.035637e-02 
9.298000e+00 -6.130283e-02 -7.976183e-02 
9.299000e+00 -6.093020e-02 -7.916648e-02 
9.300000e+00 -6.055732e-02 -7.857035e-02 
9.301000e+00 -6.018417e-02 -7.797343e-02 
9.302000e+00 -5.981076e-02 -7.737573e-02 
9.303000e+00 -5.943710e-02 -7.677725e-02 
9.304000e+00 -5.906319e-02 -7.617801e-02 
9.305000e+00 -5.868904e-02 -7.557800e-02 
9.306000e+00 -5.831464e-02 -7.497724e-02 
9.307000e+00 -5.794000e-02 -7.437572e-02 
9.308000e+00 -5.756513e-02 -7.377346e-02 
9.309000e+00 -5.719003e-02 -7.317047e-02 
9.310000e+00 -5.681471e-02 -7.256673e-02 
9.311000e+00 -5.643917e-02 -7.196228e-02 
9.312000e+00 -5.606340e-02 -7.135710e-02 
9.313000e+00 -5.568743e-02 -7.075121e-02 
9.314000e+00 -5.531125e-02 -7.014460e-02 
9.315000e+00 -5.493486e-02 -6.953730e-02 
9.316000e+00 -5.455827e-02 -6.892930e-02 
9.317000e+00 -5.418148e-02 -6.832061e-02 
9.318000e+00 -5.380450e-02 -6.771123e-02 
9.319000e+00 -5.342733e-02 -6.710117e-02 
9.320000e+00 -5.304998e-02 -6.649044e-02 
9.321000e+00 -5.267245e-02 -6.587905e-02 
9.322000e+00 -5.229474e-02 -6.526699e-02 
9.323000e+00 -5.191686e-02 -6.465428e-02 
9.324000e+00 -5.153881e-02 -6.404093e-02 
9.325000e+00 -5.116060e-02 -6.342692e-02 
9.326000e+00 -5.078222e-02 -6.281229e-02 
9.327000e+00 -5.040369e-02 -6.219702e-02 
9.328000e+00 -5.002501e-02 -6.158113e-02 
9.329000e+00 -4.964618e-02 -6.096462e-02 
9.330000e+00 -4.926721e-02 -6.034750e-02 
9.331000e+00 -4.888810e-02 -5.972978e-02 
9.332000e+00 -4.850885e-02 -5.911145e-02 
9.333000e+00 -4.812947e-02 -5.849253e-02 
9.334000e+00 -4.774996e-02 -5.787303e-02 
9.335000e+00 -4.737033e-02 -5.725294e-02 
9.336000e+00 -4.699058e-02 -5.663228e-02 
9.337000e+00 -4.661071e-02 -5.601105e-02 
9.338000e+00 -4.623074e-02 -5.538925e-02 
9.339000e+00 -4.585065e-02 -5.476691e-02 
9.340000e+00 -4.547046e-02 -5.414401e-02 
9.341000e+00 -4.509018e-02 -5.352056e-02 
9.342000e+00 -4.470979e-02 -5.289658e-02 
9.343000e+00 -4.432932e-02 -5.227207e-02 
9.344000e+00 -4.394876e-02 -5.164703e-02 
9.345000e+00 -4.356812e-02 -5.102148e-02 
9.346000e+00 -4.318740e-02 -5.039541e-02 
9.347000e+00 -4.280660e-02 -4.976883e-02 
9.348000e+00 -4.242573e-02 -4.914176e-02 
9.349000e+00 -4.204480e-02 -4.851419e-02 
9.350000e+00 -4.166380e-02 -4.788613e-02 
9.351000e+00 -4.128274e-02 -4.725759e-02 
9.352000e+00 -4.090163e-02 -4.662857e-02 
9.353000e+00 -4.052047e-02 -4.599909e-02 
9.354000e+00 -4.013926e-02 -4.536914e-02 
9.355000e+00 -3.975801e-02 -4.473874e-02 
9.356000e+00 -3.937672e-02 -4.410789e-02 
9.357000e+00 -3.899539e-02 -4.347659e-02 
9.358000e+00 -3.861404e-02 -4.284485e-02 
9.359000e+00 -3.823266e-02 -4.221269e-02 
9.360000e+00 -3.785125e-02 -4.158010e-02 
9.361000e+00 -3.746983e-02 -4.094708e-02 
9.362000e+00 -3.708839e-02 -4.031366e-02 
9.363000e+00 -3.670694e-02 -3.967983e-02 
9.364000e+00 -3.632549e-02 -3.904560e-02 
9.365000e+00 -3.594403e-02 -3.841098e-02 
9.366000e+00 -3.556257e-02 -3.777597e-02 
9.367000e+00 -3.518112e-02 -3.714058e-02 
9.368000e+00 -3.479968e-02 -3.650482e-02 
9.369000e+00 -3.441825e-02 -3.586869e-02 
9.370000e+00 -3.403683e-02 -3.523219e-02 
9.371000e+00 -3.365544e-02 -3.459534e-02 
9.372000e+00 -3.327408e-02 -3.395814e-02 
9.373000e+00 -3.289274e-02 -3.332060e-02 
9.374000e+00 -3.251144e-02 -3.268273e-02 
9.375000e+00 -3.213017e-02 -3.204452e-02 
9.376000e+00 -3.174894e-02 -3.140599e-02 
9.377000e+00 -3.136776e-02 -3.076714e-02 
9.378000e+00 -3.098663e-02 -3.012798e-02 
9.379000e+00 -3.060555e-02 -2.948851e-02 
9.380000e+00 -3.022453e-02 -2.884875e-02 
9.381000e+00 -2.984356e-02 -2.820870e-02 
9.382000e+00 -2.946267e-02 -2.756836e-02 
9.383000e+00 -2.908184e-02 -2.692774e-02 
9.384000e+00 -2.870108e-02 -2.628685e-02 
9.385000e+00 -2.832040e-02 -2.564570e-02 
9.386000e+00 -2.793980e-02 -2.500428e-02 
9.387000e+00 -2.755928e-02 -2.436261e-02 
9.388000e+00 -2.717885e-02 -2.372069e-02 
9.389000e+00 -2.679852e-02 -2.307854e-02 
9.390000e+00 -2.641828e-02 -2.243615e-02 
9.391000e+00 -2.603814e-02 -2.179353e-02 
9.392000e+00 -2.565810e-02 -2.115069e-02 
9.393000e+00 -2.527817e-02 -2.050763e-02 
9.394000e+00 -2.489835e-02 -1.986437e-02 
9.395000e+00 -2.451865e-02 -1.922091e-02 
9.396000e+00 -2.413907e-02 -1.857725e-02 
9.397000e+00 -2.375961e-02 -1.793340e-02 
9.398000e+00 -2.338027e-02 -1.728937e-02 
9.399000e+00 -2.300107e-02 -1.664516e-02 
9.400000e+00 -2.262200e-02 -1.600078e-02 
9.401000e+00 -2.224307e-02 -1.535624e-02 
9.402000e+00 -2.186429e-02 -1.471154e-02 
9.403000e+00 -2.148564e-02 -1.406669e-02 
9.404000e+00 -2.110715e-02 -1.342170e-02 
9.405000e+00 -2.072882e-02 -1.277657e-02 
9.406000e+00 -2.035064e-02 -1.213131e-02 
9.407000e+00 -1.997262e-02 -1.148592e-02 
9.408000e+00 -1.959476e-02 -1.084042e-02 
9.409000e+00 -1.921708e-02 -1.019480e-02 
9.410000e+00 -1.883957e-02 -9.549083e-03 
9.411000e+00 -1.846223e-02 -8.903263e-03 
9.412000e+00 -1.808508e-02 -8.257351e-03 
9.413000e+00 -1.770811e-02 -7.611354e-03 
9.414000e+00 -1.733133e-02 -6.965276e-03 
9.415000e+00 -1.695474e-02 -6.319126e-03 
9.416000e+00 -1.657834e-02 -5.672909e-03 
9.417000e+00 -1.620215e-02 -5.026632e-03 
9.418000e+00 -1.582615e-02 -4.380302e-03 
9.419000e+00 -1.545037e-02 -3.733924e-03 
9.420000e+00 -1.507480e-02 -3.087506e-03 
9.421000e+00 -1.469944e-02 -2.441053e-03 
9.422000e+00 -1.432429e-02 -1.794573e-03 
9.423000e+00 -1.394937e-02 -1.148071e-03 
9.424000e+00 -1.357468e-02 -5.015549e-04 
9.425000e+00 -1.320021e-02 1.449698e-04 
9.426000e+00 -1.282598e-02 7.914964e-04 
9.427000e+00 -1.245199e-02 1.438018e-03 
9.428000e+00 -1.207823e-02 2.084529e-03 
9.429000e+00 -1.170472e-02 2.731023e-03 
9.430000e+00 -1.133146e-02 3.377492e-03 
9.431000e+00 -1.095845e-02 4.023931e-03 
9.432000e+00 -1.058569e-02 4.670333e-03 
9.433000e+00 -1.021319e-02 5.316692e-03 
9.434000e+00 -9.840958e-03 5.963001e-03 
9.435000e+00 -9.468990e-03 6.609253e-03 
9.436000e+00 -9.097291e-03 7.255443e-03 
9.437000e+00 -8.725866e-03 7.901563e-03 
9.438000e+00 -8.354719e-03 8.547608e-03 
9.439000e+00 -7.983852e-03 9.193571e-03 
9.440000e+00 -7.613269e-03 9.839445e-03 
9.441000e+00 -7.242975e-03 1.048522e-02 
9.442000e+00 -6.872973e-03 1.113090e-02 
9.443000e+00 -6.503266e-03 1.177647e-02 
9.444000e+00 -6.133858e-03 1.242193e-02 
9.445000e+00 -5.764752e-03 1.306726e-02 
9.446000e+00 -5.395953e-03 1.371247e-02 
9.447000e+00 -5.027463e-03 1.435754e-02 
9.448000e+00 -4.659287e-03 1.500247e-02 
9.449000e+00 -4.291428e-03 1.564726e-02 
9.450000e+00 -3.923889e-03 1.629189e-02 
9.451000e+00 -3.556675e-03 1.693637e-02 
9.452000e+00 -3.189787e-03 1.758067e-02 
9.453000e+00 -2.823232e-03 1.822481e-02 
9.454000e+00 -2.457010e-03 1.886877e-02 
9.455000e+00 -2.091128e-03 1.951254e-02 
9.456000e+00 -1.725586e-03 2.015612e-02 
9.457000e+00 -1.360391e-03 2.079950e-02 
9.458000e+00 -9.955437e-04 2.144267e-02 
9.459000e+00 -6.310491e-04 2.208564e-02 
9.460000e+00 -2.669103e-04 2.272839e-02 
9.461000e+00 9.686914e-05 2.337091e-02 
9.462000e+00 4.602857e-04 2.401320e-02 
9.463000e+00 8.233360e-04 2.465526e-02 
9.464000e+00 1.186017e-03 2.529707e-02 
9.465000e+00 1.548324e-03 2.593864e-02 
9.466000e+00 1.910254e-03 2.657995e-02 
9.467000e+00 2.271805e-03 2.722099e-02 
9.468000e+00 2.632972e-03 2.786177e-02 
9.469000e+00 2.993751e-03 2.850227e-02 
9.470000e+00 3.354140e-03 2.914249e-02 
9.471000e+00 3.714136e-03 2.978242e-02 
9.472000e+00 4.073734e-03 3.042206e-02 
9.473000e+00 4.432931e-03 3.106140e-02 
9.474000e+00 4.791724e-03 3.170043e-02 
9.475000e+00 5.150110e-03 3.233915e-02 
9.476000e+00 5.508085e-03 3.297754e-02 
9.477000e+00 5.865645e-03 3.361561e-02 
9.478000e+00 6.222788e-03 3.425335e-02 
9.479000e+00 6.579510e-03 3.489075e-02 
9.480000e+00 6.935807e-03 3.552780e-02 
9.481000e+00 7.291677e-03 3.616451e-02 
9.482000e+00 7.647115e-03 3.680085e-02 
9.483000e+00 8.002119e-03 3.743683e-02 
9.484000e+00 8.356686e-03 3.807244e-02 
9.485000e+00 8.710811e-03 3.870767e-02 
9.486000e+00 9.064492e-03 3.934252e-02 
9.487000e+00 9.417726e-03 3.997698e-02 
9.488000e+00 9.770508e-03 4.061104e-02 
9.489000e+00 1.012284e-02 4.124470e-02 
9.490000e+00 1.047471e-02 4.187795e-02 
9.491000e+00 1.082612e-02 4.251079e-02 
9.492000e+00 1.117706e-02 4.314320e-02 
9.493000e+00 1.152754e-02 4.377519e-02 
9.494000e+00 1.187755e-02 4.440674e-02 
9.495000e+00 1.222709e-02 4.503785e-02 
9.496000e+00 1.257614e-02 4.566852e-02 
9.497000e+00 1.292472e-02 4.629873e-02 
9.498000e+00 1.327281e-02 4.692849e-02 
9.499000e+00 1.362042e-02 4.755778e-02 
9.500000e+00 1.396754e-02 4.818660e-02 
9.501000e+00 1.431416e-02 4.881493e-02 
9.502000e+00 1.466029e-02 4.944279e-02 
9.503000e+00 1.500592e-02 5.007015e-02 
9.504000e+00 1.535105e-02 5.069702e-02 
9.505000e+00 1.569567e-02 5.132339e-02 
9.506000e+00 1.603978e-02 5.194924e-02 
9.507000e+00 1.638338e-02 5.257458e-02 
9.508000e+00 1.672646e-02 5.319940e-02 
9.509000e+00 1.706903e-02 5.382369e-02 
9.510000e+00 1.741108e-02 5.444745e-02 
9.511000e+00 1.775260e-02 5.507067e-02 
9.512000e+00 1.809359e-02 5.569334e-02 
9.513000e+00 1.843406e-02 5.631546e-02 
9.514000e+00 1.877399e-02 5.693702e-02 
9.515000e+00 1.911338e-02 5.755801e-02 
9.516000e+00 1.945223e-02 5.817843e-02 
9.517000e+00 1.979054e-02 5.879828e-02 
9.518000e+00 2.012831e-02 5.941754e-02 
9.519000e+00 2.046552e-02 6.003621e-02 
9.520000e+00 2.080219e-02 6.065429e-02 
9.521000e+00 2.113829e-02 6.127176e-02 
9.522000e+00 2.147385e-02 6.188863e-02 
9.523000e+00 2.180884e-02 6.250488e-02 
9.524000e+00 2.214326e-02 6.312051e-02 
9.525000e+00 2.247712e-02 6.373552e-02 
9.526000e+00 2.281041e-02 6.434989e-02 
9.527000e+00 2.314313e-02 6.496362e-02 
9.528000e+00 2.347527e-02 6.557671e-02 
9.529000e+00 2.380683e-02 6.618915e-02 
9.530000e+00 2.413781e-02 6.680093e-02 
9.531000e+00 2.446821e-02 6.741205e-02 
9.532000e+00 2.479802e-02 6.802250e-02 
9.533000e+00 2.512724e-02 6.863228e-02 
9.534000e+00 2.545586e-02 6.924137e-02 
9.535000e+00 2.578389e-02 6.984978e-02 
9.536000e+00 2.611133e-02 7.045749e-02 
9.537000e+00 2.643815e-02 7.106450e-02 
9.538000e+00 2.676438e-02 7.167081e-02 
9.539000e+00 2.709000e-02 7.227641e-02 
9.540000e+00 2.741500e-02 7.288129e-02 
9.541000e+00 2.773940e-02 7.348544e-02 
9.542000e+00 2.806317e-02 7.408887e-02 
9.543000e+00 2.838633e-02 7.469156e-02 
9.544000e+00 2.870887e-02 7.529351e-02 
9.545000e+00 2.903078e-02 7.589471e-02 
9.546000e+00 2.935207e-02 7.649516e-02 
9.547000e+00 2.967272e-02 7.709485e-02 
9.548000e+00 2.999275e-02 7.769378e-02 
9.549000e+00 3.031213e-02 7.829194e-02 
9.550000e+00 3.063088e-02 7.888931e-02 
9.551000e+00 3.094899e-02 7.948591e-02 
9.552000e+00 3.126646e-02 8.008172e-02 
9.553000e+00 3.158328e-02 8.067673e-02 
9.554000e+00 3.189945e-02 8.127094e-02 
9.555000e+00 3.221497e-02 8.186434e-02 
9.556000e+00 3.252983e-02 8.245694e-02 
9.557000e+00 3.284404e-02 8.304871e-02 
9.558000e+00 3.315759e-02 8.363966e-02 
9.559000e+00 3.347047e-02 8.422979e-02 
9.560000e+00 3.378269e-02 8.481907e-02 
9.561000e+00 3.409424e-02 8.540752e-02 
9.562000e+00 3.440513e-02 8.599512e-02 
9.563000e+00 3.471534e-02 8.658186e-02 
9.564000e+00 3.502487e-02 8.716775e-02 
9.565000e+00 3.533373e-02 8.775277e-02 
9.566000e+00 3.564190e-02 8.833692e-02 
9.567000e+00 3.594940e-02 8.892020e-02 
9.568000e+00 3.625620e-02 8.950259e-02 
9.569000e+00 3.656232e-02 9.008409e-02 
9.570000e+00 3.686775e-02 9.066471e-02 
9.571000e+00 3.717248e-02 9.124442e-02 
9.572000e+00 3.747652e-02 9.182323e-02 
9.573000e+00 3.777986e-02 9.240113e-02 
9.574000e+00 3.808250e-02 9.297811e-02 
9.575000e+00 3.838444e-02 9.355417e-02 
9.576000e+00 3.868567e-02 9.412931e-02 
9.577000e+00 3.898620e-02 9.470351e-02 
9.578000e+00 3.928601e-02 9.527677e-02 
9.579000e+00 3.958511e-02 9.584909e-02 
9.580000e+00 3.988349e-02 9.642045e-02 
9.581000e+00 4.018116e-02 9.699087e-02 
9.582000e+00 4.047810e-02 9.756032e-02 
9.583000e+00 4.077432e-02 9.812880e-02 
9.584000e+00 4.106982e-02 9.869631e-02 
9.585000e+00 4.136459e-02 9.926284e-02 
9.586000e+00 4.165863e-02 9.982839e-02 
9.587000e+00 4.195194e-02 1.003930e-01 
9.588000e+00 4.224451e-02 1.009565e-01 
9.589000e+00 4.253635e-02 1.015191e-01 
9.590000e+00 4.282745e-02 1.020806e-01 
9.591000e+00 4.311780e-02 1.026412e-01 
9.592000e+00 4.340742e-02 1.032007e-01 
9.593000e+00 4.369628e-02 1.037592e-01 
9.594000e+00 4.398440e-02 1.043167e-01 
9.595000e+00 4.427177e-02 1.048732e-01 
9.596000e+00 4.455838e-02 1.054286e-01 
9.597000e+00 4.484424e-02 1.059830e-01 
9.598000e+00 4.512934e-02 1.065363e-01 
9.599000e+00 4.541368e-02 1.070885e-01 
9.600000e+00 4.569726e-02 1.076397e-01 
9.601000e+00 4.598007e-02 1.081899e-01 
9.602000e+00 4.626212e-02 1.087389e-01 
9.603000e+00 4.654340e-02 1.092869e-01 
9.604000e+00 4.682391e-02 1.098338e-01 
9.605000e+00 4.710365e-02 1.103797e-01 
9.606000e+00 4.738261e-02 1.109244e-01 
9.607000e+00 4.766080e-02 1.114680e-01 
9.608000e+00 4.793821e-02 1.120106e-01 
9.609000e+00 4.821483e-02 1.125520e-01 
9.610000e+00 4.849067e-02 1.130923e-01 
9.611000e+00 4.876573e-02 1.136315e-01 
9.612000e+00 4.904000e-02 1.141695e-01 
9.613000e+00 4.931347e-02 1.147065e-01 
9.614000e+00 4.958616e-02 1.152423e-01 
9.615000e+00 4.985805e-02 1.157770e-01 
9.616000e+00 5.012915e-02 1.163105e-01 
9.617000e+00 5.039945e-02 1.168428e-01 
9.618000e+00 5.066895e-02 1.173740e-01 
9.619000e+00 5.093765e-02 1.179041e-01 
9.620000e+00 5.120554e-02 1.184330e-01 
9.621000e+00 5.147263e-02 1.189607e-01 
9.622000e+00 5.173891e-02 1.194872e-01 
9.623000e+00 5.200438e-02 1.200126e-01 
9.624000e+00 5.226903e-02 1.205368e-01 
9.625000e+00 5.253288e-02 1.210598e-01 
9.626000e+00 5.279591e-02 1.215815e-01 
9.627000e+00 5.305812e-02 1.221021e-01 
9.628000e+00 5.331951e-02 1.226215e-01 
9.629000e+00 5.358008e-02 1.231397e-01 
9.630000e+00 5.383983e-02 1.236566e-01 
9.631000e+00 5.409875e-02 1.241724e-01 
9.632000e+00 5.435685e-02 1.246869e-01 
9.633000e+00 5.461411e-02 1.252001e-01 
9.634000e+00 5.487055e-02 1.257122e-01 
9.635000e+00 5.512615e-02 1.262230e-01 
9.636000e+00 5.538092e-02 1.267325e-01 
9.637000e+00 5.563485e-02 1.272408e-01 
9.638000e+00 5.588795e-02 1.277478e-01 
9.639000e+00 5.614020e-02 1.282536e-01 
9.640000e+00 5.639162e-02 1.287581e-01 
9.641000e+00 5.664219e-02 1.292614e-01 
9.642000e+00 5.689192e-02 1.297634e-01 
9.643000e+00 5.714079e-02 1.302640e-01 
9.644000e+00 5.738883e-02 1.307635e-01 
9.645000e+00 5.763601e-02 1.312616e-01 
9.646000e+00 5.788234e-02 1.317584e-01 
9.647000e+00 5.812781e-02 1.322539e-01 
9.648000e+00 5.837243e-02 1.327481e-01 
9.649000e+00 5.861619e-02 1.332410e-01 
9.650000e+00 5.885910e-02 1.337326e-01 
9.651000e+00 5.910114e-02 1.342229e-01 
9.652000e+00 5.934233e-02 1.347119e-01 
9.653000e+00 5.958265e-02 1.351995e-01 
9.654000e+00 5.982210e-02 1.356858e-01 
9.655000e+00 6.006069e-02 1.361707e-01 
9.656000e+00 6.029841e-02 1.366543e-01 
9.657000e+00 6.053526e-02 1.371366e-01 
9.658000e+00 6.077124e-02 1.376175e-01 
9.659000e+00 6.100635e-02 1.380971e-01 
9.660000e+00 6.124058e-02 1.385753e-01 
9.661000e+00 6.147394e-02 1.390521e-01 
9.662000e+00 6.170642e-02 1.395276e-01 
9.663000e+00 6.193802e-02 1.400017e-01 
9.664000e+00 6.216873e-02 1.404744e-01 
9.665000e+00 6.239857e-02 1.409457e-01 
9.666000e+00 6.262753e-02 1.414157e-01 
9.667000e+00 6.285560e-02 1.418842e-01 
9.668000e+00 6.308278e-02 1.423514e-01 
9.669000e+00 6.330907e-02 1.428171e-01 
9.670000e+00 6.353448e-02 1.432815e-01 
9.671000e+00 6.375900e-02 1.437444e-01 
9.672000e+00 6.398262e-02 1.442060e-01 
9.673000e+00 6.420535e-02 1.446661e-01 
9.674000e+00 6.442719e-02 1.451248e-01 
9.675000e+00 6.464813e-02 1.455820e-01 
9.676000e+00 6.486817e-02 1.460379e-01 
9.677000e+00 6.508732e-02 1.464922e-01 
9.678000e+00 6.530556e-02 1.469452e-01 
9.679000e+00 6.552290e-02 1.473967e-01 
9.680000e+00 6.573934e-02 1.478468e-01 
9.681000e+00 6.595488e-02 1.482954e-01 
9.682000e+00 6.616951e-02 1.487425e-01 
9.683000e+00 6.638323e-02 1.491882e-01 
9.684000e+00 6.659605e-02 1.496324e-01 
9.685000e+00 6.680796e-02 1.500752e-01 
9.686000e+00 6.701895e-02 1.505165e-01 
9.687000e+00 6.722904e-02 1.509563e-01 
9.688000e+00 6.743821e-02 1.513946e-01 
9.689000e+00 6.764647e-02 1.518314e-01 
9.690000e+00 6.785382e-02 1.522668e-01 
9.691000e+00 6.806025e-02 1.527006e-01 
9.692000e+00 6.826576e-02 1.531330e-01 
9.693000e+00 6.847035e-02 1.535638e-01 
9.694000e+00 6.867402e-02 1.539932e-01 
9.695000e+00 6.887677e-02 1.544210e-01 
9.696000e+00 6.907860e-02 1.548473e-01 
9.697000e+00 6.927951e-02 1.552721e-01 
9.698000e+00 6.947949e-02 1.556954e-01 
9.699000e+00 6.967855e-02 1.561171e-01 
9.700000e+00 6.987668e-02 1.565374e-01 
9.701000e+00 7.007389e-02 1.569561e-01 
9.702000e+00 7.027016e-02 1.573732e-01 
9.703000e+00 7.046551e-02 1.577888e-01 
9.704000e+00 7.065992e-02 1.582029e-01 
9.705000e+00 7.085341e-02 1.586154e-01 
9.706000e+00 7.104596e-02 1.590263e-01 
9.707000e+00 7.123758e-02 1.594357e-01 
9.708000e+00 7.142827e-02 1.598436e-01 
9.709000e+00 7.161801e-02 1.602498e-01 
9.710000e+00 7.180683e-02 1.606545e-01 
9.711000e+00 7.199470e-02 1.610577e-01 
9.712000e+00 7.218164e-02 1.614592e-01 
9.713000e+00 7.236764e-02 1.618592e-01 
9.714000e+00 7.255270e-02 1.622576e-01 
9.715000e+00 7.273682e-02 1.626544e-01 
9.716000e+00 7.291999e-02 1.630496e-01 
9.717000e+00 7.310223e-02 1.634432e-01 
9.718000e+00 7.328352e-02 1.638352e-01 
9.719000e+00 7.346386e-02 1.642257e-01 
9.720000e+00 7.364326e-02 1.646145e-01 
9.721000e+00 7.382172e-02 1.650017e-01 
9.722000e+00 7.399922e-02 1.653873e-01 
9.723000e+00 7.417579e-02 1.657712e-01 
9.724000e+00 7.435140e-02 1.661536e-01 
9.725000e+00 7.452606e-02 1.665343e-01 
9.726000e+00 7.469977e-02 1.669134e-01 
9.727000e+00 7.487254e-02 1.672909e-01 
9.728000e+00 7.504435e-02 1.676667e-01 
9.729000e+00 7.521521e-02 1.680410e-01 
9.730000e+00 7.538511e-02 1.684135e-01 
9.731000e+00 7.555407e-02 1.687844e-01 
9.732000e+00 7.572207e-02 1.691537e-01 
9.733000e+00 7.588911e-02 1.695213e-01 
9.734000e+00 7.605520e-02 1.698873e-01 
9.735000e+00 7.622033e-02 1.702516e-01 
9.736000e+00 7.638451e-02 1.706143e-01 
9.737000e+00 7.654772e-02 1.709753e-01 
9.738000e+00 7.670998e-02 1.713346e-01 
9.739000e+00 7.687129e-02 1.716922e-01 
9.740000e+00 7.703163e-02 1.720482e-01 
9.741000e+00 7.719101e-02 1.724025e-01 
9.742000e+00 7.734943e-02 1.727551e-01 
9.743000e+00 7.750689e-02 1.731061e-01 
9.744000e+00 7.766339e-02 1.734553e-01 
9.745000e+00 7.781893e-02 1.738029e-01 
9.746000e+00 7.797351e-02 1.741487e-01 
9.747000e+00 7.812712e-02 1.744929e-01 
9.748000e+00 7.827977e-02 1.748354e-01 
9.749000e+00 7.843145e-02 1.751762e-01 
9.750000e+00 7.858217e-02 1.755152e-01 
9.751000e+00 7.873192e-02 1.758526e-01 
9.752000e+00 7.888071e-02 1.761882e-01 
9.753000e+00 7.902854e-02 1.765222e-01 
9.754000e+00 7.917539e-02 1.768544e-01 
9.755000e+00 7.932128e-02 1.771849e-01 
9.756000e+00 7.946621e-02 1.775137e-01 
9.757000e+00 7.961016e-02 1.778407e-01 
9.758000e+00 7.975315e-02 1.781661e-01 
9.759000e+00 7.989517e-02 1.784897e-01 
9.760000e+00 8.003622e-02 1.788115e-01 
9.761000e+00 8.017630e-02 1.791316e-01 
9.762000e+00 8.031541e-02 1.794500e-01 
9.763000e+00 8.045355e-02 1.797667e-01 
9.764000e+00 8.059072e-02 1.800816e-01 
9.765000e+00 8.072692e-02 1.803947e-01 
9.766000e+00 8.086216e-02 1.807061e-01 
9.767000e+00 8.099642e-02 1.810158e-01 
9.768000e+00 8.112970e-02 1.813236e-01 
9.769000e+00 8.126202e-02 1.816298e-01 
9.770000e+00 8.139337e-02 1.819341e-01 
9.771000e+00 8.152374e-02 1.822367e-01 
9.772000e+00 8.165314e-02 1.825376e-01 
9.773000e+00 8.178157e-02 1.828367e-01 
9.774000e+00 8.190903e-02 1.831339e-01 
9.775000e+00 8.203551e-02 1.834295e-01 
9.776000e+00 8.216102e-02 1.837232e-01 
9.777000e+00 8.228556e-02 1.840152e-01 
9.778000e+00 8.240912e-02 1.843054e-01 
9.779000e+00 8.253172e-02 1.845938e-01 
9.780000e+00 8.265333e-02 1.848804e-01 
9.781000e+00 8.277398e-02 1.851652e-01 
9.782000e+00 8.289365e-02 1.854482e-01 
9.783000e+00 8.301234e-02 1.857295e-01 
9.784000e+00 8.313007e-02 1.860089e-01 
9.785000e+00 8.324681e-02 1.862865e-01 
9.786000e+00 8.336259e-02 1.865624e-01 
9.787000e+00 8.347739e-02 1.868364e-01 
9.788000e+00 8.359121e-02 1.871087e-01 
9.789000e+00 8.370407e-02 1.873791e-01 
9.790000e+00 8.381594e-02 1.876477e-01 
9.791000e+00 8.392685e-02 1.879145e-01 
9.792000e+00 8.403678e-02 1.881795e-01 
9.793000e+00 8.414573e-02 1.884426e-01 
9.794000e+00 8.425371e-02 1.887040e-01 
9.795000e+00 8.436072e-02 1.889635e-01 
9.796000e+00 8.446675e-02 1.892212e-01 
9.797000e+00 8.457181e-02 1.894771e-01 
9.798000e+00 8.467589e-02 1.897311e-01 
9.799000e+00 8.477900e-02 1.899834e-01 
9.800000e+00 8.488114e-02 1.902338e-01 
9.801000e+00 8.498230e-02 1.904823e-01 
9.802000e+00 8.508249e-02 1.907290e-01 
9.803000e+00 8.518171e-02 1.909739e-01 
9.804000e+00 8.527995e-02 1.912169e-01 
9.805000e+00 8.537722e-02 1.914581e-01 
9.806000e+00 8.547351e-02 1.916975e-01 
9.807000e+00 8.556884e-02 1.919350e-01 
9.808000e+00 8.566319e-02 1.921707e-01 
9.809000e+00 8.575657e-02 1.924045e-01 
9.810000e+00 8.584897e-02 1.926364e-01 
9.811000e+00 8.594041e-02 1.928665e-01 
9.812000e+00 8.603087e-02 1.930948e-01 
9.813000e+00 8.612036e-02 1.933212e-01 
9.814000e+00 8.620888e-02 1.935457e-01 
9.815000e+00 8.629642e-02 1.937684e-01 
9.816000e+00 8.638300e-02 1.939892e-01 
9.817000e+00 8.646861e-02 1.942081e-01 
9.818000e+00 8.655325e-02 1.944252e-01 
9.819000e+00 8.663691e-02 1.946404e-01 
9.820000e+00 8.671961e-02 1.948538e-01 
9.821000e+00 8.680134e-02 1.950653e-01 
9.822000e+00 8.688209e-02 1.952749e-01 
9.823000e+00 8.696188e-02 1.954826e-01 
9.824000e+00 8.704071e-02 1.956884e-01 
9.825000e+00 8.711856e-02 1.958924e-01 
9.826000e+00 8.719545e-02 1.960945e-01 
9.827000e+00 8.727137e-02 1.962947e-01 
9.828000e+00 8.734632e-02 1.964931e-01 
9.829000e+00 8.742030e-02 1.966895e-01 
9.830000e+00 8.749332e-02 1.968841e-01 
9.831000e+00 8.756538e-02 1.970768e-01 
9.832000e+00 8.763647e-02 1.972676e-01 
9.833000e+00 8.770659e-02 1.974565e-01 
9.834000e+00 8.777575e-02 1.976435e-01 
9.835000e+00 8.784395e-02 1.978286e-01 
9.836000e+00 8.791119e-02 1.980119e-01 
9.837000e+00 8.797746e-02 1.981932e-01 
9.838000e+00 8.804277e-02 1.983726e-01 
9.839000e+00 8.810711e-02 1.985502e-01 
9.840000e+00 8.817050e-02 1.987258e-01 
9.841000e+00 8.823293e-02 1.988996e-01 
9.842000e+00 8.829439e-02 1.990714e-01 
9.843000e+00 8.835490e-02 1.992414e-01 
9.844000e+00 8.841445e-02 1.994094e-01 
9.845000e+00 8.847303e-02 1.995756e-01 
9.846000e+00 8.853067e-02 1.997398e-01 
9.847000e+00 8.858734e-02 1.999021e-01 
9.848000e+00 8.864306e-02 2.000625e-01 
9.849000e+00 8.869782e-02 2.002211e-01 
9.850000e+00 8.875163e-02 2.003777e-01 
9.851000e+00 8.880448e-02 2.005323e-01 
9.852000e+00 8.885638e-02 2.006851e-01 
9.853000e+00 8.890732e-02 2.008360e-01 
9.854000e+00 8.895731e-02 2.009850e-01 
9.855000e+00 8.900635e-02 2.011320e-01 
9.856000e+00 8.905444e-02 2.012771e-01 
9.857000e+00 8.910158e-02 2.014203e-01 
9.858000e+00 8.914777e-02 2.015616e-01 
9.859000e+00 8.919301e-02 2.017010e-01 
9.860000e+00 8.923730e-02 2.018385e-01 
9.861000e+00 8.928064e-02 2.019740e-01 
9.862000e+00 8.932303e-02 2.021076e-01 
9.863000e+00 8.936448e-02 2.022393e-01 
9.864000e+00 8.940499e-02 2.023691e-01 
9.865000e+00 8.944455e-02 2.024969e-01 
9.866000e+00 8.948316e-02 2.026229e-01 
9.867000e+00 8.952084e-02 2.027469e-01 
9.868000e+00 8.955757e-02 2.028689e-01 
9.869000e+00 8.959336e-02 2.029891e-01 
9.870000e+00 8.962820e-02 2.031073e-01 
9.871000e+00 8.966211e-02 2.032236e-01 
9.872000e+00 8.969508e-02 2.033380e-01 
9.873000e+00 8.972712e-02 2.034504e-01 
9.874000e+00 8.975821e-02 2.035610e-01 
9.875000e+00 8.978837e-02 2.036696e-01 
9.876000e+00 8.981759e-02 2.037762e-01 
9.877000e+00 8.984588e-02 2.038809e-01 
9.878000e+00 8.987324e-02 2.039837e-01 
9.879000e+00 8.989966e-02 2.040846e-01 
9.880000e+00 8.992515e-02 2.041836e-01 
9.881000e+00 8.994971e-02 2.042806e-01 
9.882000e+00 8.997334e-02 2.043756e-01 
9.883000e+00 8.999604e-02 2.044688e-01 
9.884000e+00 9.001781e-02 2.045600e-01 
9.885000e+00 9.003866e-02 2.046493e-01 
9.886000e+00 9.005858e-02 2.047366e-01 
9.887000e+00 9.007758e-02 2.048220e-01 
9.888000e+00 9.009565e-02 2.049055e-01 
9.889000e+00 9.011280e-02 2.049870e-01 
9.890000e+00 9.012902e-02 2.050666e-01 
9.891000e+00 9.014433e-02 2.051443e-01 
9.892000e+00 9.015871e-02 2.052200e-01 
9.893000e+00 9.017218e-02 2.052938e-01 
9.894000e+00 9.018473e-02 2.053657e-01 
9.895000e+00 9.019636e-02 2.054356e-01 
9.896000e+00 9.020708e-02 2.055036e-01 
9.897000e+00 9.021688e-02 2.055697e-01 
9.898000e+00 9.022577e-02 2.056338e-01 
9.899000e+00 9.023375e-02 2.056960e-01 
9.900000e+00 9.024081e-02 2.057563e-01 
9.901000e+00 9.024697e-02 2.058146e-01 
9.902000e+00 9.025222e-02 2.058710e-01 
9.903000e+00 9.025656e-02 2.059254e-01 
9.904000e+00 9.025999e-02 2.059780e-01 
9.905000e+00 9.026251e-02 2.060285e-01 
9.906000e+00 9.026414e-02 2.060772e-01 
9.907000e+00 9.026486e-02 2.061239e-01 
9.908000e+00 9.026467e-02 2.061687e-01 
9.909000e+00 9.026359e-02 2.062115e-01 
9.910000e+00 9.026161e-02 2.062524e-01 
9.911000e+00 9.025873e-02 2.062914e-01 
9.912000e+00 9.025495e-02 2.063284e-01 
9.913000e+00 9.025027e-02 2.063635e-01 
9.914000e+00 9.024471e-02 2.063967e-01 
9.915000e+00 9.023824e-02 2.064279e-01 
9.916000e+00 9.023089e-02 2.064572e-01 
9.917000e+00 9.022264e-02 2.064846e-01 
9.918000e+00 9.021351e-02 2.065100e-01 
9.919000e+00 9.020349e-02 2.065335e-01 
9.920000e+00 9.019258e-02 2.065551e-01 
9.921000e+00 9.018078e-02 2.065748e-01 
9.922000e+00 9.016810e-02 2.065925e-01 
9.923000e+00 9.015454e-02 2.066083e-01 
9.924000e+00 9.014009e-02 2.066221e-01 
9.925000e+00 9.012477e-02 2.066340e-01 
9.926000e+00 9.010856e-02 2.066440e-01 
9.927000e+00 9.009148e-02 2.066521e-01 
9.928000e+00 9.007352e-02 2.066583e-01 
9.929000e+00 9.005469e-02 2.066625e-01 
9.930000e+00 9.003498e-02 2.066648e-01 
9.931000e+00 9.001440e-02 2.066651e-01 
9.932000e+00 8.999295e-02 2.066636e-01 
9.933000e+00 8.997063e-02 2.066601e-01 
9.934000e+00 8.994744e-02 2.066547e-01 
9.935000e+00 8.992339e-02 2.066473e-01 
9.936000e+00 8.989847e-02 2.066381e-01 
9.937000e+00 8.987268e-02 2.066269e-01 
9.938000e+00 8.984604e-02 2.066138e-01 
9.939000e+00 8.981853e-02 2.065988e-01 
9.940000e+00 8.979016e-02 2.065818e-01 
9.941000e+00 8.976094e-02 2.065630e-01 
9.942000e+00 8.973086e-02 2.065422e-01 
9.943000e+00 8.969992e-02 2.065195e-01 
9.944000e+00 8.966813e-02 2.064949e-01 
9.945000e+00 8.963549e-02 2.064684e-01 
9.946000e+00 8.960200e-02 2.064399e-01 
9.947000e+00 8.956766e-02 2.064096e-01 
9.948000e+00 8.953247e-02 2.063773e-01 
9.949000e+00 8.949644e-02 2.063432e-01 
9.950000e+00 8.945956e-02 2.063071e-01 
9.951000e+00 8.942183e-02 2.062691e-01 
9.952000e+00 8.938327e-02 2.062292e-01 
9.953000e+00 8.934387e-02 2.061874e-01 
9.954000e+00 8.930363e-02 2.061437e-01 
9.955000e+00 8.926255e-02 2.060980e-01 
9.956000e+00 8.922064e-02 2.060505e-01 
9.957000e+00 8.917789e-02 2.060011e-01 
9.958000e+00 8.913431e-02 2.059498e-01 
9.959000e+00 8.908990e-02 2.058965e-01 
9.960000e+00 8.904467e-02 2.058414e-01 
9.961000e+00 8.899860e-02 2.057844e-01 
9.962000e+00 8.895171e-02 2.057255e-01 
9.963000e+00 8.890400e-02 2.056647e-01 
9.964000e+00 8.885547e-02 2.056019e-01 
9.965000e+00 8.880611e-02 2.055373e-01 
9.966000e+00 8.875593e-02 2.054708e-01 
9.967000e+00 8.870494e-02 2.054025e-01 
9.968000e+00 8.865313e-02 2.053322e-01 
9.969000e+00 8.860051e-02 2.052600e-01 
9.970000e+00 8.854708e-02 2.051860e-01 
9.971000e+00 8.849284e-02 2.051100e-01 
9.972000e+00 8.843778e-02 2.050322e-01 
9.973000e+00 8.838192e-02 2.049525e-01 
9.974000e+00 8.832526e-02 2.048709e-01 
9.975000e+00 8.826779e-02 2.047875e-01 
9.976000e+00 8.820952e-02 2.047022e-01 
9.977000e+00 8.815045e-02 2.046149e-01 
9.978000e+00 8.809058e-02 2.045259e-01 
9.979000e+00 8.802991e-02 2.044349e-01 
9.980000e+00 8.796845e-02 2.043421e-01 
9.981000e+00 8.790619e-02 2.042474e-01 
9.982000e+00 8.784315e-02 2.041508e-01 
9.983000e+00 8.777931e-02 2.040524e-01 
9.984000e+00 8.771469e-02 2.039521e-01 
9.985000e+00 8.764928e-02 2.038499e-01 
9.986000e+00 8.758309e-02 2.037459e-01 
9.987000e+00 8.751611e-02 2.036400e-01 
9.988000e+00 8.744835e-02 2.035323e-01 
9.989000e+00 8.737982e-02 2.034227e-01 
9.990000e+00 8.731050e-02 2.033112e-01 
9.991000e+00 8.724041e-02 2.031979e-01 
9.992000e+00 8.716955e-02 2.030828e-01 
9.993000e+00 8.709792e-02 2.029658e-01 
9.994000e+00 8.702552e-02 2.028469e-01 
9.995000e+00 8.695235e-02 2.027262e-01 
9.996000e+00 8.687841e-02 2.026037e-01 
9.997000e+00 8.680371e-02 2.024793e-01 
9.998000e+00 8.672824e-02 2.023531e-01 
9.999000e+00 8.665202e-02 2.022251e-01 
1.000000e+01 8.657504e-02 2.020952e-01 
1.000100e+01 8.649730e-02 2.019635e-01 
1.000200e+01 8.641880e-02 2.018299e-01 
1.000300e+01 8.633955e-02 2.016945e-01 
1.000400e+01 8.625956e-02 2.015573e-01 
1.000500e+01 8.617881e-02 2.014183e-01 
1.000600e+01 8.609731e-02 2.012774e-01 
1.000700e+01 8.601507e-02 2.011347e-01 
1.000800e+01 8.593209e-02 2.009902e-01 
1.000900e+01 8.584837e-02 2.008439e-01 
1.001000e+01 8.576390e-02 2.006958e-01 
1.001100e+01 8.567870e-02 2.005458e-01 
1.001200e+01 8.559276e-02 2.003941e-01 
1.001300e+01 8.550609e-02 2.002405e-01 
1.001400e+01 8.541869e-02 2.000851e-01 
1.001500e+01 8.533056e-02 1.999280e-01 
1.001600e+01 8.524170e-02 1.997690e-01 
1.001700e+01 8.515211e-02 1.996082e-01 
1.001800e+01 8.506180e-02 1.994456e-01 
1.001900e+01 8.497077e-02 1.992813e-01 
1.002000e+01 8.487902e-02 1.991151e-01 
1.002100e+01 8.478655e-02 1.989472e-01 
1.002200e+01 8.469337e-02 1.987774e-01 
1.002300e+01 8.459947e-02 1.986059e-01 
1.002400e+01 8.450486e-02 1.984326e-01 
1.002500e+01 8.440954e-02 1.982575e-01 
1.002600e+01 8.431351e-02 1.980807e-01 
1.002700e+01 8.421678e-02 1.979020e-01 
1.002800e+01 8.411934e-02 1.977216e-01 
1.002900e+01 8.402120e-02 1.975394e-01 
1.003000e+01 8.392236e-02 1.973555e-01 
1.003100e+01 8.382283e-02 1.971698e-01 
1.003200e+01 8.372260e-02 1.969823e-01 
1.003300e+01 8.362167e-02 1.967930e-01 
1.003400e+01 8.352006e-02 1.966020e-01 
1.003500e+01 8.341775e-02 1.964093e-01 
1.003600e+01 8.331476e-02 1.962148e-01 
1.003700e+01 8.321108e-02 1.960185e-01 
1.003800e+01 8.310672e-02 1.958205e-01 
1.003900e+01 8.300168e-02 1.956208e-01 
1.004000e+01 8.289596e-02 1.954193e-01 
1.004100e+01 8.278956e-02 1.952161e-01 
1.004200e+01 8.268249e-02 1.950111e-01 
1.004300e+01 8.257474e-02 1.948044e-01 
1.004400e+01 8.246633e-02 1.945960e-01 
1.004500e+01 8.235725e-02 1.943858e-01 
1.004600e+01 8.224750e-02 1.941739e-01 
1.004700e+01 8.213708e-02 1.939603e-01 
1.004800e+01 8.202601e-02 1.937450e-01 
1.004900e+01 8.191427e-02 1.935279e-01 
1.005000e+01 8.180188e-02 1.933092e-01 
1.005100e+01 8.168883e-02 1.930887e-01 
1.005200e+01 8.157513e-02 1.928665e-01 
1.005300e+01 8.146078e-02 1.926426e-01 
1.005400e+01 8.134578e-02 1.924171e-01 
1.005500e+01 8.123013e-02 1.921898e-01 
1.005600e+01 8.111383e-02 1.919608e-01 
1.005700e+01 8.099690e-02 1.917301e-01 
1.005800e+01 8.087932e-02 1.914977e-01 
1.005900e+01 8.076111e-02 1.912637e-01 
1.006000e+01 8.064226e-02 1.910279e-01 
1.006100e+01 8.052277e-02 1.907905e-01 
1.006200e+01 8.040265e-02 1.905514e-01 
1.006300e+01 8.028191e-02 1.903106e-01 
1.006400e+01 8.016054e-02 1.900682e-01 
1.006500e+01 8.003854e-02 1.898241e-01 
1.006600e+01 7.991592e-02 1.895783e-01 
1.006700e+01 7.979267e-02 1.893308e-01 
1.006800e+01 7.966881e-02 1.890817e-01 
1.006900e+01 7.954434e-02 1.888309e-01 
1.007000e+01 7.941925e-02 1.885785e-01 
1.007100e+01 7.929354e-02 1.883244e-01 
1.007200e+01 7.916723e-02 1.880687e-01 
1.007300e+01 7.904031e-02 1.878114e-01 
1.007400e+01 7.891279e-02 1.875524e-01 
1.007500e+01 7.878466e-02 1.872917e-01 
1.007600e+01 7.865593e-02 1.870294e-01 
1.007700e+01 7.852661e-02 1.867655e-01 
1.007800e+01 7.839668e-02 1.865000e-01 
1.007900e+01 7.826617e-02 1.862328e-01 
1.008000e+01 7.813506e-02 1.859641e-01 
1.008100e+01 7.800336e-02 1.856937e-01 
1.008200e+01 7.787108e-02 1.854216e-01 
1.008300e+01 7.773821e-02 1.851480e-01 
1.008400e+01 7.760476e-02 1.848728e-01 
1.008500e+01 7.747072e-02 1.845959e-01 
1.008600e+01 7.733611e-02 1.843175e-01 
1.008700e+01 7.720093e-02 1.840375e-01 
1.008800e+01 7.706517e-02 1.837558e-01 
1.008900e+01 7.692884e-02 1.834726e-01 
1.009000e+01 7.679194e-02 1.831878e-01 
1.009100e+01 7.665447e-02 1.829014e-01 
1.009200e+01 7.651644e-02 1.826135e-01 
1.009300e+01 7.637784e-02 1.823239e-01 
1.009400e+01 7.623869e-02 1.820328e-01 
1.009500e+01 7.609898e-02 1.817401e-01 
1.009600e+01 7.595871e-02 1.814458e-01 
1.009700e+01 7.581789e-02 1.811500e-01 
1.009800e+01 7.567653e-02 1.808527e-01 
1.009900e+01 7.553461e-02 1.805537e-01 
1.010000e+01 7.539214e-02 1.802532e-01 
1.010100e+01 7.524914e-02 1.799512e-01 
1.010200e+01 7.510559e-02 1.796476e-01 
1.010300e+01 7.496150e-02 1.793425e-01 
1.010400e+01 7.481688e-02 1.790359e-01 
1.010500e+01 7.467172e-02 1.787277e-01 
1.010600e+01 7.452603e-02 1.784180e-01 
1.010700e+01 7.437981e-02 1.781067e-01 
1.010800e+01 7.423306e-02 1.777940e-01 
1.010900e+01 7.408578e-02 1.774797e-01 
1.011000e+01 7.393799e-02 1.771639e-01 
1.011100e+01 7.378967e-02 1.768466e-01 
1.011200e+01 7.364084e-02 1.765278e-01 
1.011300e+01 7.349149e-02 1.762075e-01 
1.011400e+01 7.334162e-02 1.758857e-01 
1.011500e+01 7.319125e-02 1.755624e-01 
1.011600e+01 7.304037e-02 1.752376e-01 
1.011700e+01 7.288898e-02 1.749113e-01 
1.011800e+01 7.273708e-02 1.745835e-01 
1.011900e+01 7.258469e-02 1.742543e-01 
1.012000e+01 7.243179e-02 1.739236e-01 
1.012100e+01 7.227840e-02 1.735914e-01 
1.012200e+01 7.212452e-02 1.732577e-01 
1.012300e+01 7.197014e-02 1.729226e-01 
1.012400e+01 7.181527e-02 1.725860e-01 
1.012500e+01 7.165991e-02 1.722480e-01 
1.012600e+01 7.150407e-02 1.719085e-01 
1.012700e+01 7.134775e-02 1.715676e-01 
1.012800e+01 7.119095e-02 1.712252e-01 
1.012900e+01 7.103366e-02 1.708814e-01 
1.013000e+01 7.087591e-02 1.705361e-01 
1.013100e+01 7.071768e-02 1.701894e-01 
1.013200e+01 7.055897e-02 1.698413e-01 
1.013300e+01 7.039980e-02 1.694917e-01 
1.013400e+01 7.024017e-02 1.691408e-01 
1.013500e+01 7.008007e-02 1.687884e-01 
1.013600e+01 6.991950e-02 1.684346e-01 
1.013700e+01 6.975848e-02 1.680794e-01 
1.013800e+01 6.959701e-02 1.677228e-01 
1.013900e+01 6.943508e-02 1.673649e-01 
1.014000e+01 6.927269e-02 1.670055e-01 
1.014100e+01 6.910986e-02 1.666447e-01 
1.014200e+01 6.894658e-02 1.662825e-01 
1.014300e+01 6.878285e-02 1.659190e-01 
1.014400e+01 6.861869e-02 1.655541e-01 
1.014500e+01 6.845408e-02 1.651878e-01 
1.014600e+01 6.828904e-02 1.648201e-01 
1.014700e+01 6.812356e-02 1.644511e-01 
1.014800e+01 6.795764e-02 1.640807e-01 
1.014900e+01 6.779130e-02 1.637089e-01 
1.015000e+01 6.762453e-02 1.633358e-01 
1.015100e+01 6.745733e-02 1.629614e-01 
1.015200e+01 6.728971e-02 1.625856e-01 
1.015300e+01 6.712167e-02 1.622085e-01 
1.015400e+01 6.695321e-02 1.618300e-01 
1.015500e+01 6.678434e-02 1.614502e-01 
1.015600e+01 6.661505e-02 1.610691e-01 
1.015700e+01 6.644535e-02 1.606866e-01 
1.015800e+01 6.627524e-02 1.603029e-01 
1.015900e+01 6.610473e-02 1.599178e-01 
1.016000e+01 6.593381e-02 1.595314e-01 
1.016100e+01 6.576249e-02 1.591438e-01 
1.016200e+01 6.559077e-02 1.587548e-01 
1.016300e+01 6.541865e-02 1.583645e-01 
1.016400e+01 6.524614e-02 1.579729e-01 
1.016500e+01 6.507324e-02 1.575801e-01 
1.016600e+01 6.489995e-02 1.571859e-01 
1.016700e+01 6.472627e-02 1.567905e-01 
1.016800e+01 6.455220e-02 1.563938e-01 
1.016900e+01 6.437776e-02 1.559959e-01 
1.017000e+01 6.420293e-02 1.555967e-01 
1.017100e+01 6.402772e-02 1.551962e-01 
1.017200e+01 6.385215e-02 1.547945e-01 
1.017300e+01 6.367619e-02 1.543915e-01 
1.017400e+01 6.349987e-02 1.539873e-01 
1.017500e+01 6.332318e-02 1.535818e-01 
1.017600e+01 6.314612e-02 1.531751e-01 
1.017700e+01 6.296870e-02 1.527672e-01 
1.017800e+01 6.279092e-02 1.523580e-01 
1.017900e+01 6.261278e-02 1.519476e-01 
1.018000e+01 6.243429e-02 1.515360e-01 
1.018100e+01 6.225544e-02 1.511232e-01 
1.018200e+01 6.207624e-02 1.507092e-01 
1.018300e+01 6.189669e-02 1.502940e-01 
1.018400e+01 6.171680e-02 1.498775e-01 
1.018500e+01 6.153656e-02 1.494599e-01 
1.018600e+01 6.135598e-02 1.490411e-01 
1.018700e+01 6.117506e-02 1.486211e-01 
1.018800e+01 6.099380e-02 1.481999e-01 
1.018900e+01 6.081221e-02 1.477776e-01 
1.019000e+01 6.063029e-02 1.473541e-01 
1.019100e+01 6.044804e-02 1.469294e-01 
1.019200e+01 6.026546e-02 1.465035e-01 
1.019300e+01 6.008256e-02 1.460765e-01 
1.019400e+01 5.989933e-02 1.456484e-01 
1.019500e+01 5.971578e-02 1.452191e-01 
1.019600e+01 5.953192e-02 1.447886e-01 
1.019700e+01 5.934774e-02 1.443571e-01 
1.019800e+01 5.916325e-02 1.439243e-01 
1.019900e+01 5.897844e-02 1.434905e-01 
1.020000e+01 5.879333e-02 1.430555e-01 
1.020100e+01 5.860792e-02 1.426195e-01 
1.020200e+01 5.842220e-02 1.421823e-01 
1.020300e+01 5.823618e-02 1.417440e-01 
1.020400e+01 5.804986e-02 1.413045e-01 
1.020500e+01 5.786324e-02 1.408640e-01 
1.020600e+01 5.767633e-02 1.404224e-01 
1.020700e+01 5.748913e-02 1.399798e-01 
1.020800e+01 5.730164e-02 1.395360e-01 
1.020900e+01 5.711387e-02 1.390911e-01 
1.021000e+01 5.692581e-02 1.386452e-01 
1.021100e+01 5.673747e-02 1.381982e-01 
1.021200e+01 5.654885e-02 1.377501e-01 
1.021300e+01 5.635995e-02 1.373010e-01 
1.021400e+01 5.617077e-02 1.368508e-01 
1.021500e+01 5.598133e-02 1.363996e-01 
1.021600e+01 5.579161e-02 1.359474e-01 
1.021700e+01 5.560163e-02 1.354940e-01 
1.021800e+01 5.541138e-02 1.350397e-01 
1.021900e+01 5.522087e-02 1.345843e-01 
1.022000e+01 5.503010e-02 1.341279e-01 
1.022100e+01 5.483907e-02 1.336705e-01 
1.022200e+01 5.464779e-02 1.332121e-01 
1.022300e+01 5.445625e-02 1.327526e-01 
1.022400e+01 5.426446e-02 1.322922e-01 
1.022500e+01 5.407242e-02 1.318308e-01 
1.022600e+01 5.388013e-02 1.313683e-01 
1.022700e+01 5.368761e-02 1.309049e-01 
1.022800e+01 5.349483e-02 1.304405e-01 
1.022900e+01 5.330183e-02 1.299751e-01 
1.023000e+01 5.310858e-02 1.295087e-01 
1.023100e+01 5.291510e-02 1.290414e-01 
1.023200e+01 5.272138e-02 1.285731e-01 
1.023300e+01 5.252744e-02 1.281038e-01 
1.023400e+01 5.233327e-02 1.276336e-01 
1.023500e+01 5.213887e-02 1.271624e-01 
1.023600e+01 5.194426e-02 1.266903e-01 
1.023700e+01 5.174942e-02 1.262173e-01 
1.023800e+01 5.155436e-02 1.257433e-01 
1.023900e+01 5.135908e-02 1.252684e-01 
1.024000e+01 5.116360e-02 1.247926e-01 
1.024100e+01 5.096790e-02 1.243158e-01 
1.024200e+01 5.077199e-02 1.238381e-01 
1.024300e+01 5.057588e-02 1.233596e-01 
1.024400e+01 5.037956e-02 1.228801e-01 
1.024500e+01 5.018304e-02 1.223997e-01 
1.024600e+01 4.998632e-02 1.219185e-01 
1.024700e+01 4.978940e-02 1.214363e-01 
1.024800e+01 4.959229e-02 1.209533e-01 
1.024900e+01 4.939499e-02 1.204694e-01 
1.025000e+01 4.919749e-02 1.199846e-01 
1.025100e+01 4.899981e-02 1.194989e-01 
1.025200e+01 4.880194e-02 1.190124e-01 
1.025300e+01 4.860389e-02 1.185251e-01 
1.025400e+01 4.840566e-02 1.180368e-01 
1.025500e+01 4.820724e-02 1.175478e-01 
1.025600e+01 4.800865e-02 1.170579e-01 
1.025700e+01 4.780989e-02 1.165671e-01 
1.025800e+01 4.761096e-02 1.160756e-01 
1.025900e+01 4.741185e-02 1.155832e-01 
1.026000e+01 4.721258e-02 1.150900e-01 
1.026100e+01 4.701314e-02 1.145959e-01 
1.026200e+01 4.681354e-02 1.141011e-01 
1.026300e+01 4.661378e-02 1.136055e-01 
1.026400e+01 4.641386e-02 1.131090e-01 
1.026500e+01 4.621378e-02 1.126118e-01 
1.026600e+01 4.601355e-02 1.121138e-01 
1.026700e+01 4.581317e-02 1.116150e-01 
1.026800e+01 4.561264e-02 1.111154e-01 
1.026900e+01 4.541197e-02 1.106151e-01 
1.027000e+01 4.521114e-02 1.101139e-01 
1.027100e+01 4.501018e-02 1.096121e-01 
1.027200e+01 4.480907e-02 1.091094e-01 
1.027300e+01 4.460783e-02 1.086060e-01 
1.027400e+01 4.440645e-02 1.081019e-01 
1.027500e+01 4.420494e-02 1.075970e-01 
1.027600e+01 4.400329e-02 1.070914e-01 
1.027700e+01 4.380152e-02 1.065851e-01 
1.027800e+01 4.359962e-02 1.060780e-01 
1.027900e+01 4.339760e-02 1.055703e-01 
1.028000e+01 4.319545e-02 1.050618e-01 
1.028100e+01 4.299318e-02 1.045526e-01 
1.028200e+01 4.279080e-02 1.040427e-01 
1.028300e+01 4.258829e-02 1.035321e-01 
1.028400e+01 4.238568e-02 1.030208e-01 
1.028500e+01 4.218295e-02 1.025088e-01 
1.028600e+01 4.198012e-02 1.019961e-01 
1.028700e+01 4.177717e-02 1.014828e-01 
1.028800e+01 4.157413e-02 1.009688e-01 
1.028900e+01 4.137098e-02 1.004541e-01 
1.029000e+01 4.116773e-02 9.993878e-02 
1.029100e+01 4.096438e-02 9.942279e-02 
1.029200e+01 4.076093e-02 9.890615e-02 
1.029300e+01 4.055739e-02 9.838887e-02 
1.029400e+01 4.035376e-02 9.787096e-02 
1.029500e+01 4.015004e-02 9.735240e-02 
1.029600e+01 3.994624e-02 9.683322e-02 
1.029700e+01 3.974234e-02 9.631342e-02 
1.029800e+01 3.953837e-02 9.579300e-02 
1.029900e+01 3.933431e-02 9.527197e-02 
1.030000e+01 3.913017e-02 9.475034e-02 
1.030100e+01 3.892596e-02 9.422810e-02 
1.030200e+01 3.872167e-02 9.370527e-02 
1.030300e+01 3.851731e-02 9.318185e-02 
1.030400e+01 3.831289e-02 9.265784e-02 
1.030500e+01 3.810839e-02 9.213326e-02 
1.030600e+01 3.790382e-02 9.160810e-02 
1.030700e+01 3.769920e-02 9.108237e-02 
1.030800e+01 3.749451e-02 9.055608e-02 
1.030900e+01 3.728976e-02 9.002924e-02 
1.031000e+01 3.708495e-02 8.950184e-02 
1.031100e+01 3.688009e-02 8.897389e-02 
1.031200e+01 3.667517e-02 8.844541e-02 
1.031300e+01 3.647021e-02 8.791639e-02 
1.031400e+01 3.626519e-02 8.738683e-02 
1.031500e+01 3.606013e-02 8.685676e-02 
1.031600e+01 3.585502e-02 8.632616e-02 
1.031700e+01 3.564987e-02 8.579505e-02 
1.031800e+01 3.544468e-02 8.526343e-02 
1.031900e+01 3.523945e-02 8.473131e-02 
1.032000e+01 3.503419e-02 8.419869e-02 
1.032100e+01 3.482889e-02 8.366558e-02 
1.032200e+01 3.462355e-02 8.313199e-02 
1.032300e+01 3.441819e-02 8.259791e-02 
1.032400e+01 3.421280e-02 8.206335e-02 
1.032500e+01 3.400738e-02 8.152833e-02 
1.032600e+01 3.380193e-02 8.099284e-02 
1.032700e+01 3.359647e-02 8.045689e-02 
1.032800e+01 3.339098e-02 7.992049e-02 
1.032900e+01 3.318548e-02 7.938363e-02 
1.033000e+01 3.297996e-02 7.884634e-02 
1.033100e+01 3.277443e-02 7.830861e-02 
1.033200e+01 3.256888e-02 7.777044e-02 
1.033300e+01 3.236332e-02 7.723185e-02 
1.033400e+01 3.215776e-02 7.669284e-02 
1.033500e+01 3.195219e-02 7.615341e-02 
1.033600e+01 3.174661e-02 7.561357e-02 
1.033700e+01 3.154104e-02 7.507333e-02 
1.033800e+01 3.133546e-02 7.453269e-02 
1.033900e+01 3.112989e-02 7.399165e-02 
1.034000e+01 3.092431e-02 7.345022e-02 
1.034100e+01 3.071875e-02 7.290842e-02 
1.034200e+01 3.051319e-02 7.236623e-02 
1.034300e+01 3.030764e-02 7.182367e-02 
1.034400e+01 3.010211e-02 7.128075e-02 
1.034500e+01 2.989658e-02 7.073746e-02 
1.034600e+01 2.969108e-02 7.019382e-02 
1.034700e+01 2.948559e-02 6.964983e-02 
1.034800e+01 2.928012e-02 6.910549e-02 
1.034900e+01 2.907467e-02 6.856081e-02 
1.035000e+01 2.886924e-02 6.801580e-02 
1.035100e+01 2.866384e-02 6.747046e-02 
1.035200e+01 2.845847e-02 6.692480e-02 
1.035300e+01 2.825313e-02 6.637882e-02 
1.035400e+01 2.804782e-02 6.583253e-02 
1.035500e+01 2.784254e-02 6.528593e-02 
1.035600e+01 2.763729e-02 6.473903e-02 
1.035700e+01 2.743208e-02 6.419183e-02 
1.035800e+01 2.722691e-02 6.364434e-02 
1.035900e+01 2.702179e-02 6.309657e-02 
1.036000e+01 2.681670e-02 6.254852e-02 
1.036100e+01 2.661166e-02 6.200019e-02 
1.036200e+01 2.640666e-02 6.145160e-02 
1.036300e+01 2.620171e-02 6.090274e-02 
1.036400e+01 2.599682e-02 6.035363e-02 
1.036500e+01 2.579197e-02 5.980426e-02 
1.036600e+01 2.558718e-02 5.925464e-02 
1.036700e+01 2.538244e-02 5.870479e-02 
1.036800e+01 2.517776e-02 5.815469e-02 
1.036900e+01 2.497314e-02 5.760437e-02 
1.037000e+01 2.476858e-02 5.705382e-02 
1.037100e+01 2.456408e-02 5.650306e-02 
1.037200e+01 2.435965e-02 5.595207e-02 
1.037300e+01 2.415528e-02 5.540088e-02 
1.037400e+01 2.395099e-02 5.484949e-02 
1.037500e+01 2.374676e-02 5.429789e-02 
1.037600e+01 2.354260e-02 5.374611e-02 
1.037700e+01 2.333852e-02 5.319413e-02 
1.037800e+01 2.313451e-02 5.264198e-02 
1.037900e+01 2.293058e-02 5.208965e-02 
1.038000e+01 2.272673e-02 5.153715e-02 
1.038100e+01 2.252296e-02 5.098448e-02 
1.038200e+01 2.231927e-02 5.043165e-02 
1.038300e+01 2.211567e-02 4.987867e-02 
1.038400e+01 2.191215e-02 4.932553e-02 
1.038500e+01 2.170872e-02 4.877225e-02 
1.038600e+01 2.150538e-02 4.821884e-02 
1.038700e+01 2.130213e-02 4.766529e-02 
1.038800e+01 2.109898e-02 4.711161e-02 
1.038900e+01 2.089592e-02 4.655781e-02 
1.039000e+01 2.069295e-02 4.600390e-02 
1.039100e+01 2.049009e-02 4.544987e-02 
1.039200e+01 2.028732e-02 4.489573e-02 
1.039300e+01 2.008465e-02 4.434149e-02 
1.039400e+01 1.988209e-02 4.378716e-02 
1.039500e+01 1.967964e-02 4.323274e-02 
1.039600e+01 1.947729e-02 4.267823e-02 
1.039700e+01 1.927504e-02 4.212364e-02 
1.039800e+01 1.907291e-02 4.156898e-02 
1.039900e+01 1.887089e-02 4.101425e-02 
1.040000e+01 1.866898e-02 4.045946e-02 
1.040100e+01 1.846719e-02 3.990461e-02 
1.040200e+01 1.826552e-02 3.934970e-02 
1.040300e+01 1.806396e-02 3.879475e-02 
1.040400e+01 1.786252e-02 3.823975e-02 
1.040500e+01 1.766121e-02 3.768472e-02 
1.040600e+01 1.746002e-02 3.712965e-02 
1.040700e+01 1.725895e-02 3.657456e-02 
1.040800e+01 1.705801e-02 3.601945e-02 
1.040900e+01 1.685719e-02 3.546432e-02 
1.041000e+01 1.665651e-02 3.490919e-02 
1.041100e+01 1.645596e-02 3.435404e-02 
1.041200e+01 1.625554e-02 3.379890e-02 
1.041300e+01 1.605526e-02 3.324376e-02 
1.041400e+01 1.585511e-02 3.268863e-02 
1.041500e+01 1.565510e-02 3.213352e-02 
1.041600e+01 1.545523e-02 3.157843e-02 
1.041700e+01 1.525549e-02 3.102337e-02 
1.041800e+01 1.505591e-02 3.046834e-02 
1.041900e+01 1.485646e-02 2.991334e-02 
1.042000e+01 1.465716e-02 2.935839e-02 
1.042100e+01 1.445801e-02 2.880349e-02 
1.042200e+01 1.425901e-02 2.824864e-02 
1.042300e+01 1.406015e-02 2.769384e-02 
1.042400e+01 1.386145e-02 2.713911e-02 
1.042500e+01 1.366290e-02 2.658445e-02 
1.042600e+01 1.346451e-02 2.602986e-02 
1.042700e+01 1.326627e-02 2.547535e-02 
1.042800e+01 1.306819e-02 2.492092e-02 
1.042900e+01 1.287027e-02 2.436659e-02 
1.043000e+01 1.267251e-02 2.381235e-02 
1.043100e+01 1.247491e-02 2.325821e-02 
1.043200e+01 1.227747e-02 2.270417e-02 
1.043300e+01 1.208020e-02 2.215024e-02 
1.043400e+01 1.188310e-02 2.159643e-02 
1.043500e+01 1.168616e-02 2.104274e-02 
1.043600e+01 1.148940e-02 2.048917e-02 
1.043700e+01 1.129280e-02 1.993574e-02 
1.043800e+01 1.109638e-02 1.938244e-02 
1.043900e+01 1.090013e-02 1.882928e-02 
1.044000e+01 1.070406e-02 1.827627e-02 
1.044100e+01 1.050816e-02 1.772341e-02 
1.044200e+01 1.031244e-02 1.717071e-02 
1.044300e+01 1.011690e-02 1.661817e-02 
1.044400e+01 9.921539e-03 1.606579e-02 
1.044500e+01 9.726362e-03 1.551359e-02 
1.044600e+01 9.531368e-03 1.496156e-02 
1.044700e+01 9.336559e-03 1.440972e-02 
1.044800e+01 9.141937e-03 1.385806e-02 
1.044900e+01 8.947502e-03 1.330660e-02 
1.045000e+01 8.753257e-03 1.275533e-02 
1.045100e+01 8.559201e-03 1.220426e-02 
1.045200e+01 8.365338e-03 1.165341e-02 
1.045300e+01 8.171668e-03 1.110276e-02 
1.045400e+01 7.978192e-03 1.055234e-02 
1.045500e+01 7.784912e-03 1.000213e-02 
1.045600e+01 7.591829e-03 9.452154e-03 
1.045700e+01 7.398945e-03 8.902410e-03 
1.045800e+01 7.206260e-03 8.352903e-03 
1.045900e+01 7.013777e-03 7.803640e-03 
1.046000e+01 6.821496e-03 7.254624e-03 
1.046100e+01 6.629418e-03 6.705861e-03 
1.046200e+01 6.437546e-03 6.157356e-03 
1.046300e+01 6.245880e-03 5.609113e-03 
1.046400e+01 6.054421e-03 5.061138e-03 
1.046500e+01 5.863171e-03 4.513436e-03 
1.046600e+01 5.672131e-03 3.966012e-03 
1.046700e+01 5.481303e-03 3.418870e-03 
1.046800e+01 5.290687e-03 2.872016e-03 
1.046900e+01 5.100285e-03 2.325455e-03 
1.047000e+01 4.910098e-03 1.779191e-03 
1.047100e+01 4.720127e-03 1.233229e-03 
1.047200e+01 4.530374e-03 6.875749e-04 
1.047300e+01 4.340840e-03 1.422330e-04 
1.047400e+01 4.151525e-03 -4.027917e-04 
1.047500e+01 3.962432e-03 -9.474943e-04 
1.047600e+01 3.773561e-03 -1.491870e-03 
1.047700e+01 3.584913e-03 -2.035914e-03 
1.047800e+01 3.396490e-03 -2.579621e-03 
1.047900e+01 3.208294e-03 -3.122986e-03 
1.048000e+01 3.020324e-03 -3.666006e-03 
1.048100e+01 2.832582e-03 -4.208673e-03 
1.048200e+01 2.645070e-03 -4.750985e-03 
1.048300e+01 2.457789e-03 -5.292936e-03 
1.048400e+01 2.270739e-03 -5.834520e-03 
1.048500e+01 2.083922e-03 -6.375735e-03 
1.048600e+01 1.897339e-03 -6.916574e-03 
1.048700e+01 1.710991e-03 -7.457032e-03 
1.048800e+01 1.524880e-03 -7.997106e-03 
1.048900e+01 1.339006e-03 -8.536790e-03 
1.049000e+01 1.153370e-03 -9.076079e-03 
1.049100e+01 9.679739e-04 -9.614969e-03 
1.049200e+01 7.828185e-04 -1.015345e-02 
1.049300e+01 5.979048e-04 -1.069153e-02 
1.049400e+01 4.132340e-04 -1.122919e-02 
1.049500e+01 2.288070e-04 -1.176644e-02 
1.049600e+01 4.462511e-05 -1.230326e-02 
1.049700e+01 -1.393108e-04 -1.283966e-02 
1.049800e+01 -3.229995e-04 -1.337562e-02 
1.049900e+01 -5.064401e-04 -1.391114e-02 
1.050000e+01 -6.896315e-04 -1.444623e-02 
1.050100e+01 -8.725726e-04 -1.498086e-02 
1.050200e+01 -1.055262e-03 -1.551505e-02 
1.050300e+01 -1.237700e-03 -1.604878e-02 
1.050400e+01 -1.419884e-03 -1.658204e-02 
1.050500e+01 -1.601814e-03 -1.711485e-02 
1.050600e+01 -1.783489e-03 -1.764718e-02 
1.050700e+01 -1.964907e-03 -1.817904e-02 
1.050800e+01 -2.146068e-03 -1.871042e-02 
1.050900e+01 -2.326970e-03 -1.924132e-02 
1.051000e+01 -2.507614e-03 -1.977173e-02 
1.051100e+01 -2.687997e-03 -2.030164e-02 
1.051200e+01 -2.868118e-03 -2.083106e-02 
1.051300e+01 -3.047978e-03 -2.135998e-02 
1.051400e+01 -3.227574e-03 -2.188839e-02 
1.051500e+01 -3.406907e-03 -2.241629e-02 
1.051600e+01 -3.585974e-03 -2.294367e-02 
1.051700e+01 -3.764775e-03 -2.347054e-02 
1.051800e+01 -3.943310e-03 -2.399687e-02 
1.051900e+01 -4.121576e-03 -2.452268e-02 
1.052000e+01 -4.299574e-03 -2.504796e-02 
1.052100e+01 -4.477302e-03 -2.557270e-02 
1.052200e+01 -4.654760e-03 -2.609690e-02 
1.052300e+01 -4.831946e-03 -2.662055e-02 
1.052400e+01 -5.008860e-03 -2.714364e-02 
1.052500e+01 -5.185501e-03 -2.766618e-02 
1.052600e+01 -5.361868e-03 -2.818817e-02 
1.052700e+01 -5.537960e-03 -2.870958e-02 
1.052800e+01 -5.713775e-03 -2.923043e-02 
1.052900e+01 -5.889315e-03 -2.975070e-02 
1.053000e+01 -6.064577e-03 -3.027040e-02 
1.053100e+01 -6.239560e-03 -3.078952e-02 
1.053200e+01 -6.414264e-03 -3.130804e-02 
1.053300e+01 -6.588688e-03 -3.182598e-02 
1.053400e+01 -6.762832e-03 -3.234332e-02 
1.053500e+01 -6.936694e-03 -3.286006e-02 
1.053600e+01 -7.110273e-03 -3.337620e-02 
1.053700e+01 -7.283569e-03 -3.389173e-02 
1.053800e+01 -7.456581e-03 -3.440664e-02 
1.053900e+01 -7.629308e-03 -3.492094e-02 
1.054000e+01 -7.801750e-03 -3.543462e-02 
1.054100e+01 -7.973905e-03 -3.594767e-02 
1.054200e+01 -8.145772e-03 -3.646010e-02 
1.054300e+01 -8.317352e-03 -3.697188e-02 
1.054400e+01 -8.488644e-03 -3.748303e-02 
1.054500e+01 -8.659645e-03 -3.799354e-02 
1.054600e+01 -8.830357e-03 -3.850340e-02 
1.054700e+01 -9.000778e-03 -3.901261e-02 
1.054800e+01 -9.170907e-03 -3.952117e-02 
1.054900e+01 -9.340743e-03 -4.002907e-02 
1.055000e+01 -9.510287e-03 -4.053630e-02 
1.055100e+01 -9.679537e-03 -4.104286e-02 
1.055200e+01 -9.848492e-03 -4.154876e-02 
1.055300e+01 -1.001715e-02 -4.205397e-02 
1.055400e+01 -1.018552e-02 -4.255851e-02 
1.055500e+01 -1.035358e-02 -4.306236e-02 
1.055600e+01 -1.052135e-02 -4.356553e-02 
1.055700e+01 -1.068883e-02 -4.406800e-02 
1.055800e+01 -1.085600e-02 -4.456978e-02 
1.055900e+01 -1.102287e-02 -4.507085e-02 
1.056000e+01 -1.118945e-02 -4.557123e-02 
1.056100e+01 -1.135572e-02 -4.607089e-02 
1.056200e+01 -1.152169e-02 -4.656984e-02 
1.056300e+01 -1.168736e-02 -4.706807e-02 
1.056400e+01 -1.185273e-02 -4.756558e-02 
1.056500e+01 -1.201780e-02 -4.806237e-02 
1.056600e+01 -1.218256e-02 -4.855843e-02 
1.056700e+01 -1.234702e-02 -4.905376e-02 
1.056800e+01 -1.251117e-02 -4.954835e-02 
1.056900e+01 -1.267501e-02 -5.004220e-02 
1.057000e+01 -1.283855e-02 -5.053531e-02 
1.057100e+01 -1.300179e-02 -5.102766e-02 
1.057200e+01 -1.316472e-02 -5.151927e-02 
1.057300e+01 -1.332733e-02 -5.201012e-02 
1.057400e+01 -1.348964e-02 -5.250021e-02 
1.057500e+01 -1.365164e-02 -5.298953e-02 
1.057600e+01 -1.381334e-02 -5.347809e-02 
1.057700e+01 -1.397472e-02 -5.396588e-02 
1.057800e+01 -1.413579e-02 -5.445289e-02 
1.057900e+01 -1.429655e-02 -5.493912e-02 
1.058000e+01 -1.445700e-02 -5.542456e-02 
1.058100e+01 -1.461713e-02 -5.590922e-02 
1.058200e+01 -1.477696e-02 -5.639309e-02 
1.058300e+01 -1.493647e-02 -5.687617e-02 
1.058400e+01 -1.509566e-02 -5.735845e-02 
1.058500e+01 -1.525454e-02 -5.783992e-02 
1.058600e+01 -1.541311e-02 -5.832059e-02 
1.058700e+01 -1.557136e-02 -5.880045e-02 
1.058800e+01 -1.572930e-02 -5.927950e-02 
1.058900e+01 -1.588692e-02 -5.975773e-02 
1.059000e+01 -1.604423e-02 -6.023514e-02 
1.059100e+01 -1.620121e-02 -6.071172e-02 
1.059200e+01 -1.635788e-02 -6.118748e-02 
1.059300e+01 -1.651423e-02 -6.166241e-02 
1.059400e+01 -1.667027e-02 -6.213650e-02 
1.059500e+01 -1.682598e-02 -6.260975e-02 
1.059600e+01 -1.698138e-02 -6.308216e-02 
1.059700e+01 -1.713645e-02 -6.355372e-02 
1.059800e+01 -1.729121e-02 -6.402444e-02 
1.059900e+01 -1.744564e-02 -6.449430e-02 
1.060000e+01 -1.759976e-02 -6.496330e-02 
1.060100e+01 -1.775355e-02 -6.543144e-02 
1.060200e+01 -1.790702e-02 -6.589872e-02 
1.060300e+01 -1.806017e-02 -6.636514e-02 
1.060400e+01 -1.821299e-02 -6.683068e-02 
1.060500e+01 -1.836550e-02 -6.729535e-02 
1.060600e+01 -1.851768e-02 -6.775914e-02 
1.060700e+01 -1.866954e-02 -6.822204e-02 
1.060800e+01 -1.882107e-02 -6.868407e-02 
1.060900e+01 -1.897228e-02 -6.914520e-02 
1.061000e+01 -1.912316e-02 -6.960545e-02 
1.061100e+01 -1.927372e-02 -7.006479e-02 
1.061200e+01 -1.942396e-02 -7.052325e-02 
1.061300e+01 -1.957387e-02 -7.098079e-02 
1.061400e+01 -1.972345e-02 -7.143744e-02 
1.061500e+01 -1.987271e-02 -7.189317e-02 
1.061600e+01 -2.002164e-02 -7.234800e-02 
1.061700e+01 -2.017024e-02 -7.280190e-02 
1.061800e+01 -2.031852e-02 -7.325489e-02 
1.061900e+01 -2.046647e-02 -7.370696e-02 
1.062000e+01 -2.061409e-02 -7.415810e-02 
1.062100e+01 -2.076138e-02 -7.460832e-02 
1.062200e+01 -2.090835e-02 -7.505760e-02 
1.062300e+01 -2.105499e-02 -7.550595e-02 
1.062400e+01 -2.120129e-02 -7.595336e-02 
1.062500e+01 -2.134727e-02 -7.639982e-02 
1.062600e+01 -2.149292e-02 -7.684535e-02 
1.062700e+01 -2.163824e-02 -7.728992e-02 
1.062800e+01 -2.178324e-02 -7.773355e-02 
1.062900e+01 -2.192790e-02 -7.817622e-02 
1.063000e+01 -2.207223e-02 -7.861793e-02 
1.063100e+01 -2.221623e-02 -7.905868e-02 
1.063200e+01 -2.235990e-02 -7.949847e-02 
1.063300e+01 -2.250324e-02 -7.993730e-02 
1.063400e+01 -2.264625e-02 -8.037515e-02 
1.063500e+01 -2.278893e-02 -8.081203e-02 
1.063600e+01 -2.293128e-02 -8.124793e-02 
1.063700e+01 -2.307329e-02 -8.168286e-02 
1.063800e+01 -2.321497e-02 -8.211680e-02 
1.063900e+01 -2.335633e-02 -8.254976e-02 
1.064000e+01 -2.349735e-02 -8.298173e-02 
1.064100e+01 -2.363803e-02 -8.341271e-02 
1.064200e+01 -2.377839e-02 -8.384269e-02 
1.064300e+01 -2.391841e-02 -8.427168e-02 
1.064400e+01 -2.405810e-02 -8.469967e-02 
1.064500e+01 -2.419746e-02 -8.512666e-02 
1.064600e+01 -2.433649e-02 -8.555264e-02 
1.064700e+01 -2.447518e-02 -8.597761e-02 
1.064800e+01 -2.461354e-02 -8.640157e-02 
1.064900e+01 -2.475156e-02 -8.682451e-02 
1.065000e+01 -2.488925e-02 -8.724644e-02 
1.065100e+01 -2.502661e-02 -8.766734e-02 
1.065200e+01 -2.516364e-02 -8.808723e-02 
1.065300e+01 -2.530033e-02 -8.850609e-02 
1.065400e+01 -2.543669e-02 -8.892392e-02 
1.065500e+01 -2.557271e-02 -8.934071e-02 
1.065600e+01 -2.570841e-02 -8.975648e-02 
1.065700e+01 -2.584376e-02 -9.017120e-02 
1.065800e+01 -2.597879e-02 -9.058489e-02 
1.065900e+01 -2.611348e-02 -9.099753e-02 
1.066000e+01 -2.624783e-02 -9.140913e-02 
1.066100e+01 -2.638185e-02 -9.181968e-02 
1.066200e+01 -2.651554e-02 -9.222918e-02 
1.066300e+01 -2.664889e-02 -9.263763e-02 
1.066400e+01 -2.678191e-02 -9.304502e-02 
1.066500e+01 -2.691459e-02 -9.345135e-02 
1.066600e+01 -2.704694e-02 -9.385662e-02 
1.066700e+01 -2.717896e-02 -9.426083e-02 
1.066800e+01 -2.731064e-02 -9.466397e-02 
1.066900e+01 -2.744199e-02 -9.506604e-02 
1.067000e+01 -2.757300e-02 -9.546704e-02 
1.067100e+01 -2.770368e-02 -9.586696e-02 
1.067200e+01 -2.783403e-02 -9.626581e-02 
1.067300e+01 -2.796404e-02 -9.666358e-02 
1.067400e+01 -2.809372e-02 -9.706026e-02 
1.067500e+01 -2.822306e-02 -9.745586e-02 
1.067600e+01 -2.835207e-02 -9.785038e-02 
1.067700e+01 -2.848074e-02 -9.824380e-02 
1.067800e+01 -2.860908e-02 -9.863614e-02 
1.067900e+01 -2.873709e-02 -9.902737e-02 
1.068000e+01 -2.886476e-02 -9.941752e-02 
1.068100e+01 -2.899210e-02 -9.980656e-02 
1.068200e+01 -2.911910e-02 -1.001945e-01 
1.068300e+01 -2.924577e-02 -1.005813e-01 
1.068400e+01 -2.937211e-02 -1.009671e-01 
1.068500e+01 -2.949812e-02 -1.013517e-01 
1.068600e+01 -2.962379e-02 -1.017352e-01 
1.068700e+01 -2.974912e-02 -1.021176e-01 
1.068800e+01 -2.987413e-02 -1.024989e-01 
1.068900e+01 -2.999880e-02 -1.028790e-01 
1.069000e+01 -3.012314e-02 -1.032581e-01 
1.069100e+01 -3.024714e-02 -1.036360e-01 
1.069200e+01 -3.037081e-02 -1.040128e-01 
1.069300e+01 -3.049415e-02 -1.043885e-01 
1.069400e+01 -3.061716e-02 -1.047630e-01 
1.069500e+01 -3.073983e-02 -1.051364e-01 
1.069600e+01 -3.086218e-02 -1.055087e-01 
1.069700e+01 -3.098419e-02 -1.058798e-01 
1.069800e+01 -3.110586e-02 -1.062498e-01 
1.069900e+01 -3.122721e-02 -1.066187e-01 
1.070000e+01 -3.134822e-02 -1.069864e-01 
1.070100e+01 -3.146891e-02 -1.073530e-01 
1.070200e+01 -3.158926e-02 -1.077184e-01 
1.070300e+01 -3.170928e-02 -1.080827e-01 
1.070400e+01 -3.182897e-02 -1.084458e-01 
1.070500e+01 -3.194833e-02 -1.088078e-01 
1.070600e+01 -3.206735e-02 -1.091686e-01 
1.070700e+01 -3.218605e-02 -1.095283e-01 
1.070800e+01 -3.230442e-02 -1.098868e-01 
1.070900e+01 -3.242246e-02 -1.102441e-01 
1.071000e+01 -3.254016e-02 -1.106003e-01 
1.071100e+01 -3.265754e-02 -1.109553e-01 
1.071200e+01 -3.277459e-02 -1.113092e-01 
1.071300e+01 -3.289131e-02 -1.116619e-01 
1.071400e+01 -3.300770e-02 -1.120134e-01 
1.071500e+01 -3.312376e-02 -1.123637e-01 
1.071600e+01 -3.323949e-02 -1.127129e-01 
1.071700e+01 -3.335490e-02 -1.130609e-01 
1.071800e+01 -3.346997e-02 -1.134077e-01 
1.071900e+01 -3.358472e-02 -1.137533e-01 
1.072000e+01 -3.369914e-02 -1.140978e-01 
1.072100e+01 -3.381323e-02 -1.144410e-01 
1.072200e+01 -3.392700e-02 -1.147831e-01 
1.072300e+01 -3.404044e-02 -1.151240e-01 
1.072400e+01 -3.415355e-02 -1.154637e-01 
1.072500e+01 -3.426634e-02 -1.158022e-01 
1.072600e+01 -3.437880e-02 -1.161395e-01 
1.072700e+01 -3.449094e-02 -1.164756e-01 
1.072800e+01 -3.460275e-02 -1.168106e-01 
1.072900e+01 -3.471423e-02 -1.171443e-01 
1.073000e+01 -3.482539e-02 -1.174768e-01 
1.073100e+01 -3.493623e-02 -1.178082e-01 
1.073200e+01 -3.504674e-02 -1.181383e-01 
1.073300e+01 -3.515693e-02 -1.184672e-01 
1.073400e+01 -3.526679e-02 -1.187949e-01 
1.073500e+01 -3.537633e-02 -1.191214e-01 
1.073600e+01 -3.548555e-02 -1.194468e-01 
1.073700e+01 -3.559444e-02 -1.197708e-01 
1.073800e+01 -3.570302e-02 -1.200937e-01 
1.073900e+01 -3.581127e-02 -1.204154e-01 
1.074000e+01 -3.591920e-02 -1.207358e-01 
1.074100e+01 -3.602680e-02 -1.210551e-01 
1.074200e+01 -3.613409e-02 -1.213731e-01 
1.074300e+01 -3.624106e-02 -1.216899e-01 
1.074400e+01 -3.634770e-02 -1.220055e-01 
1.074500e+01 -3.645403e-02 -1.223198e-01 
1.074600e+01 -3.656004e-02 -1.226329e-01 
1.074700e+01 -3.666572e-02 -1.229448e-01 
1.074800e+01 -3.677109e-02 -1.232555e-01 
1.074900e+01 -3.687614e-02 -1.235650e-01 
1.075000e+01 -3.698088e-02 -1.238732e-01 
1.075100e+01 -3.708529e-02 -1.241802e-01 
1.075200e+01 -3.718939e-02 -1.244859e-01 
1.075300e+01 -3.729317e-02 -1.247904e-01 
1.075400e+01 -3.739663e-02 -1.250937e-01 
1.075500e+01 -3.749978e-02 -1.253958e-01 
1.075600e+01 -3.760261e-02 -1.256966e-01 
1.075700e+01 -3.770513e-02 -1.259962e-01 
1.075800e+01 -3.780733e-02 -1.262945e-01 
1.075900e+01 -3.790922e-02 -1.265916e-01 
1.076000e+01 -3.801080e-02 -1.268874e-01 
1.076100e+01 -3.811206e-02 -1.271820e-01 
1.076200e+01 -3.821300e-02 -1.274754e-01 
1.076300e+01 -3.831364e-02 -1.277675e-01 
1.076400e+01 -3.841396e-02 -1.280584e-01 
1.076500e+01 -3.851397e-02 -1.283480e-01 
1.076600e+01 -3.861367e-02 -1.286364e-01 
1.076700e+01 -3.871306e-02 -1.289235e-01 
1.076800e+01 -3.881213e-02 -1.292093e-01 
1.076900e+01 -3.891090e-02 -1.294940e-01 
1.077000e+01 -3.900936e-02 -1.297773e-01 
1.077100e+01 -3.910750e-02 -1.300594e-01 
1.077200e+01 -3.920534e-02 -1.303403e-01 
1.077300e+01 -3.930287e-02 -1.306199e-01 
1.077400e+01 -3.940010e-02 -1.308982e-01 
1.077500e+01 -3.949701e-02 -1.311753e-01 
1.077600e+01 -3.959362e-02 -1.314511e-01 
1.077700e+01 -3.968993e-02 -1.317256e-01 
1.077800e+01 -3.978592e-02 -1.319989e-01 
1.077900e+01 -3.988161e-02 -1.322710e-01 
1.078000e+01 -3.997700e-02 -1.325417e-01 
1.078100e+01 -4.007208e-02 -1.328112e-01 
1.078200e+01 -4.016686e-02 -1.330795e-01 
1.078300e+01 -4.026133e-02 -1.333464e-01 
1.078400e+01 -4.035551e-02 -1.336121e-01 
1.078500e+01 -4.044937e-02 -1.338766e-01 
1.078600e+01 -4.054294e-02 -1.341397e-01 
1.078700e+01 -4.063621e-02 -1.344016e-01 
1.078800e+01 -4.072917e-02 -1.346623e-01 
1.078900e+01 -4.082184e-02 -1.349216e-01 
1.079000e+01 -4.091420e-02 -1.351797e-01 
1.079100e+01 -4.100626e-02 -1.354365e-01 
1.079200e+01 -4.109803e-02 -1.356920e-01 
1.079300e+01 -4.118950e-02 -1.359463e-01 
1.079400e+01 -4.128067e-02 -1.361993e-01 
1.079500e+01 -4.137154e-02 -1.364510e-01 
1.079600e+01 -4.146212e-02 -1.367014e-01 
1.079700e+01 -4.155240e-02 -1.369506e-01 
1.079800e+01 -4.164238e-02 -1.371985e-01 
1.079900e+01 -4.173207e-02 -1.374451e-01 
1.080000e+01 -4.182146e-02 -1.376904e-01 
1.080100e+01 -4.191056e-02 -1.379344e-01 
1.080200e+01 -4.199937e-02 -1.381772e-01 
1.080300e+01 -4.208789e-02 -1.384187e-01 
1.080400e+01 -4.217611e-02 -1.386589e-01 
1.080500e+01 -4.226404e-02 -1.388978e-01 
1.080600e+01 -4.235168e-02 -1.391354e-01 
1.080700e+01 -4.243903e-02 -1.393718e-01 
1.080800e+01 -4.252608e-02 -1.396069e-01 
1.080900e+01 -4.261285e-02 -1.398406e-01 
1.081000e+01 -4.269933e-02 -1.400731e-01 
1.081100e+01 -4.278552e-02 -1.403044e-01 
1.081200e+01 -4.287143e-02 -1.405343e-01 
1.081300e+01 -4.295704e-02 -1.407629e-01 
1.081400e+01 -4.304238e-02 -1.409903e-01 
1.081500e+01 -4.312742e-02 -1.412164e-01 
1.081600e+01 -4.321218e-02 -1.414412e-01 
1.081700e+01 -4.329665e-02 -1.416647e-01 
1.081800e+01 -4.338084e-02 -1.418869e-01 
1.081900e+01 -4.346475e-02 -1.421078e-01 
1.082000e+01 -4.354837e-02 -1.423275e-01 
1.082100e+01 -4.363171e-02 -1.425458e-01 
1.082200e+01 -4.371477e-02 -1.427629e-01 
1.082300e+01 -4.379755e-02 -1.429787e-01 
1.082400e+01 -4.388005e-02 -1.431931e-01 
1.082500e+01 -4.396227e-02 -1.434063e-01 
1.082600e+01 -4.404420e-02 -1.436182e-01 
1.082700e+01 -4.412586e-02 -1.438289e-01 
1.082800e+01 -4.420725e-02 -1.440382e-01 
1.082900e+01 -4.428835e-02 -1.442462e-01 
1.083000e+01 -4.436918e-02 -1.444530e-01 
1.083100e+01 -4.444973e-02 -1.446584e-01 
1.083200e+01 -4.453000e-02 -1.448626e-01 
1.083300e+01 -4.461000e-02 -1.450655e-01 
1.083400e+01 -4.468973e-02 -1.452670e-01 
1.083500e+01 -4.476918e-02 -1.454673e-01 
1.083600e+01 -4.484836e-02 -1.456663e-01 
1.083700e+01 -4.492727e-02 -1.458641e-01 
1.083800e+01 -4.500591e-02 -1.460605e-01 
1.083900e+01 -4.508427e-02 -1.462556e-01 
1.084000e+01 -4.516237e-02 -1.464494e-01 
1.084100e+01 -4.524019e-02 -1.466420e-01 
1.084200e+01 -4.531775e-02 -1.468332e-01 
1.084300e+01 -4.539503e-02 -1.470232e-01 
1.084400e+01 -4.547205e-02 -1.472119e-01 
1.084500e+01 -4.554880e-02 -1.473993e-01 
1.084600e+01 -4.562529e-02 -1.475854e-01 
1.084700e+01 -4.570151e-02 -1.477702e-01 
1.084800e+01 -4.577746e-02 -1.479537e-01 
1.084900e+01 -4.585315e-02 -1.481359e-01 
1.085000e+01 -4.592858e-02 -1.483168e-01 
1.085100e+01 -4.600374e-02 -1.484965e-01 
1.085200e+01 -4.607865e-02 -1.486748e-01 
1.085300e+01 -4.615328e-02 -1.488519e-01 
1.085400e+01 -4.622766e-02 -1.490276e-01 
1.085500e+01 -4.630178e-02 -1.492021e-01 
1.085600e+01 -4.637564e-02 -1.493753e-01 
1.085700e+01 -4.644924e-02 -1.495472e-01 
1.085800e+01 -4.652258e-02 -1.497178e-01 
1.085900e+01 -4.659566e-02 -1.498871e-01 
1.086000e+01 -4.666848e-02 -1.500552e-01 
1.086100e+01 -4.674105e-02 -1.502219e-01 
1.086200e+01 -4.681337e-02 -1.503874e-01 
1.086300e+01 -4.688542e-02 -1.505515e-01 
1.086400e+01 -4.695723e-02 -1.507144e-01 
1.086500e+01 -4.702878e-02 -1.508760e-01 
1.086600e+01 -4.710008e-02 -1.510363e-01 
1.086700e+01 -4.717112e-02 -1.511953e-01 
1.086800e+01 -4.724191e-02 -1.513531e-01 
1.086900e+01 -4.731246e-02 -1.515095e-01 
1.087000e+01 -4.738275e-02 -1.516647e-01 
1.087100e+01 -4.745279e-02 -1.518186e-01 
1.087200e+01 -4.752259e-02 -1.519712e-01 
1.087300e+01 -4.759214e-02 -1.521225e-01 
1.087400e+01 -4.766144e-02 -1.522725e-01 
1.087500e+01 -4.773049e-02 -1.524212e-01 
1.087600e+01 -4.779930e-02 -1.525687e-01 
1.087700e+01 -4.786786e-02 -1.527149e-01 
1.087800e+01 -4.793617e-02 -1.528598e-01 
1.087900e+01 -4.800425e-02 -1.530034e-01 
1.088000e+01 -4.807208e-02 -1.531457e-01 
1.088100e+01 -4.813967e-02 -1.532868e-01 
1.088200e+01 -4.820701e-02 -1.534266e-01 
1.088300e+01 -4.827412e-02 -1.535651e-01 
1.088400e+01 -4.834099e-02 -1.537023e-01 
1.088500e+01 -4.840761e-02 -1.538382e-01 
1.088600e+01 -4.847400e-02 -1.539729e-01 
1.088700e+01 -4.854015e-02 -1.541063e-01 
1.088800e+01 -4.860606e-02 -1.542384e-01 
1.088900e+01 -4.867174e-02 -1.543693e-01 
1.089000e+01 -4.873718e-02 -1.544988e-01 
1.089100e+01 -4.880238e-02 -1.546271e-01 
1.089200e+01 -4.886735e-02 -1.547541e-01 
1.089300e+01 -4.893209e-02 -1.548799e-01 
1.089400e+01 -4.899659e-02 -1.550044e-01 
1.089500e+01 -4.906086e-02 -1.551276e-01 
1.089600e+01 -4.912490e-02 -1.552495e-01 
1.089700e+01 -4.918871e-02 -1.553702e-01 
1.089800e+01 -4.925229e-02 -1.554896e-01 
1.089900e+01 -4.931564e-02 -1.556077e-01 
1.090000e+01 -4.937877e-02 -1.557246e-01 
1.090100e+01 -4.944166e-02 -1.558402e-01 
1.090200e+01 -4.950433e-02 -1.559545e-01 
1.090300e+01 -4.956677e-02 -1.560676e-01 
1.090400e+01 -4.962898e-02 -1.561794e-01 
1.090500e+01 -4.969097e-02 -1.562899e-01 
1.090600e+01 -4.975274e-02 -1.563992e-01 
1.090700e+01 -4.981428e-02 -1.565073e-01 
1.090800e+01 -4.987560e-02 -1.566140e-01 
1.090900e+01 -4.993670e-02 -1.567195e-01 
1.091000e+01 -4.999757e-02 -1.568238e-01 
1.091100e+01 -5.005823e-02 -1.569268e-01 
1.091200e+01 -5.011866e-02 -1.570285e-01 
1.091300e+01 -5.017888e-02 -1.571290e-01 
1.091400e+01 -5.023888e-02 -1.572282e-01 
1.091500e+01 -5.029866e-02 -1.573262e-01 
1.091600e+01 -5.035823e-02 -1.574229e-01 
1.091700e+01 -5.041758e-02 -1.575183e-01 
1.091800e+01 -5.047671e-02 -1.576126e-01 
1.091900e+01 -5.053563e-02 -1.577055e-01 
1.092000e+01 -5.059433e-02 -1.577973e-01 
1.092100e+01 -5.065282e-02 -1.578877e-01 
1.092200e+01 -5.071110e-02 -1.579770e-01 
1.092300e+01 -5.076917e-02 -1.580649e-01 
1.092400e+01 -5.082703e-02 -1.581517e-01 
1.092500e+01 -5.088468e-02 -1.582372e-01 
1.092600e+01 -5.094212e-02 -1.583214e-01 
1.092700e+01 -5.099935e-02 -1.584045e-01 
1.092800e+01 -5.105637e-02 -1.584862e-01 
1.092900e+01 -5.111318e-02 -1.585668e-01 
1.093000e+01 -5.116979e-02 -1.586461e-01 
1.093100e+01 -5.122619e-02 -1.587242e-01 
1.093200e+01 -5.128239e-02 -1.588010e-01 
1.093300e+01 -5.133838e-02 -1.588766e-01 
1.093400e+01 -5.139417e-02 -1.589510e-01 
1.093500e+01 -5.144976e-02 -1.590241e-01 
1.093600e+01 -5.150515e-02 -1.590960e-01 
1.093700e+01 -5.156033e-02 -1.591667e-01 
1.093800e+01 -5.161532e-02 -1.592362e-01 
1.093900e+01 -5.167010e-02 -1.593044e-01 
1.094000e+01 -5.172469e-02 -1.593714e-01 
1.094100e+01 -5.177908e-02 -1.594372e-01 
1.094200e+01 -5.183327e-02 -1.595018e-01 
1.094300e+01 -5.188726e-02 -1.595651e-01 
1.094400e+01 -5.194106e-02 -1.596272e-01 
1.094500e+01 -5.199466e-02 -1.596881e-01 
1.094600e+01 -5.204807e-02 -1.597478e-01 
1.094700e+01 -5.210128e-02 -1.598063e-01 
1.094800e+01 -5.215430e-02 -1.598636e-01 
1.094900e+01 -5.220713e-02 -1.599196e-01 
1.095000e+01 -5.225977e-02 -1.599745e-01 
1.095100e+01 -5.231222e-02 -1.600281e-01 
1.095200e+01 -5.236448e-02 -1.600805e-01 
1.095300e+01 -5.241654e-02 -1.601318e-01 
1.095400e+01 -5.246842e-02 -1.601818e-01 
1.095500e+01 -5.252011e-02 -1.602306e-01 
1.095600e+01 -5.257162e-02 -1.602782e-01 
1.095700e+01 -5.262294e-02 -1.603246e-01 
1.095800e+01 -5.267407e-02 -1.603698e-01 
1.095900e+01 -5.272502e-02 -1.604139e-01 
1.096000e+01 -5.277578e-02 -1.604567e-01 
1.096100e+01 -5.282636e-02 -1.604983e-01 
1.096200e+01 -5.287676e-02 -1.605388e-01 
1.096300e+01 -5.292698e-02 -1.605780e-01 
1.096400e+01 -5.297701e-02 -1.606161e-01 
1.096500e+01 -5.302687e-02 -1.606529e-01 
1.096600e+01 -5.307654e-02 -1.606886e-01 
1.096700e+01 -5.312604e-02 -1.607231e-01 
1.096800e+01 -5.317536e-02 -1.607564e-01 
1.096900e+01 -5.322450e-02 -1.607886e-01 
1.097000e+01 -5.327346e-02 -1.608195e-01 
1.097100e+01 -5.332225e-02 -1.608493e-01 
1.097200e+01 -5.337086e-02 -1.608779e-01 
1.097300e+01 -5.341930e-02 -1.609054e-01 
1.097400e+01 -5.346757e-02 -1.609316e-01 
1.097500e+01 -5.351566e-02 -1.609567e-01 
1.097600e+01 -5.356358e-02 -1.609806e-01 
1.097700e+01 -5.361133e-02 -1.610034e-01 
1.097800e+01 -5.365890e-02 -1.610250e-01 
1.097900e+01 -5.370631e-02 -1.610454e-01 
1.098000e+01 -5.375355e-02 -1.610646e-01 
1.098100e+01 -5.380062e-02 -1.610827e-01 
1.098200e+01 -5.384752e-02 -1.610997e-01 
1.098300e+01 -5.389425e-02 -1.611155e-01 
1.098400e+01 -5.394082e-02 -1.611301e-01 
1.098500e+01 -5.398722e-02 -1.611436e-01 
1.098600e+01 -5.403346e-02 -1.611559e-01 
1.098700e+01 -5.407953e-02 -1.611671e-01 
1.098800e+01 -5.412544e-02 -1.611771e-01 
1.098900e+01 -5.417118e-02 -1.611860e-01 
1.099000e+01 -5.421677e-02 -1.611937e-01 
1.099100e+01 -5.426219e-02 -1.612003e-01 
1.099200e+01 -5.430745e-02 -1.612058e-01 
1.099300e+01 -5.435255e-02 -1.612101e-01 
1.099400e+01 -5.439749e-02 -1.612133e-01 
1.099500e+01 -5.444227e-02 -1.612153e-01 
1.099600e+01 -5.448690e-02 -1.612162e-01 
1.099700e+01 -5.453137e-02 -1.612160e-01 
1.099800e+01 -5.457568e-02 -1.612147e-01 
1.099900e+01 -5.461983e-02 -1.612122e-01 
1.100000e+01 -5.466383e-02 -1.612086e-01 
1.100100e+01 -5.470768e-02 -1.612039e-01 
1.100200e+01 -5.475137e-02 -1.611980e-01 
1.100300e+01 -5.479491e-02 -1.611911e-01 
1.100400e+01 -5.483830e-02 -1.611830e-01 
1.100500e+01 -5.488153e-02 -1.611738e-01 
1.100600e+01 -5.492462e-02 -1.611635e-01 
1.100700e+01 -5.496755e-02 -1.611521e-01 
1.100800e+01 -5.501034e-02 -1.611396e-01 
1.100900e+01 -5.505297e-02 -1.611260e-01 
1.101000e+01 -5.509546e-02 -1.611112e-01 
1.101100e+01 -5.513780e-02 -1.610954e-01 
1.101200e+01 -5.517999e-02 -1.610784e-01 
1.101300e+01 -5.522204e-02 -1.610604e-01 
1.101400e+01 -5.526394e-02 -1.610413e-01 
1.101500e+01 -5.530570e-02 -1.610211e-01 
1.101600e+01 -5.534731e-02 -1.609997e-01 
1.101700e+01 -5.538878e-02 -1.609773e-01 
1.101800e+01 -5.543011e-02 -1.609538e-01 
1.101900e+01 -5.547130e-02 -1.609293e-01 
1.102000e+01 -5.551234e-02 -1.609036e-01 
1.102100e+01 -5.555325e-02 -1.608768e-01 
1.102200e+01 -5.559401e-02 -1.608490e-01 
1.102300e+01 -5.563463e-02 -1.608201e-01 
1.102400e+01 -5.567512e-02 -1.607901e-01 
1.102500e+01 -5.571547e-02 -1.607591e-01 
1.102600e+01 -5.575568e-02 -1.607270e-01 
1.102700e+01 -5.579575e-02 -1.606938e-01 
1.102800e+01 -5.583569e-02 -1.606595e-01 
1.102900e+01 -5.587549e-02 -1.606242e-01 
1.103000e+01 -5.591516e-02 -1.605878e-01 
1.103100e+01 -5.595469e-02 -1.605504e-01 
1.103200e+01 -5.599409e-02 -1.605119e-01 
1.103300e+01 -5.603336e-02 -1.604724e-01 
1.103400e+01 -5.607250e-02 -1.604318e-01 
1.103500e+01 -5.611150e-02 -1.603901e-01 
1.103600e+01 -5.615038e-02 -1.603474e-01 
1.103700e+01 -5.618912e-02 -1.603037e-01 
1.103800e+01 -5.622773e-02 -1.602589e-01 
1.103900e+01 -5.626622e-02 -1.602130e-01 
1.104000e+01 -5.630458e-02 -1.601662e-01 
1.104100e+01 -5.634281e-02 -1.601183e-01 
1.104200e+01 -5.638091e-02 -1.600693e-01 
1.104300e+01 -5.641889e-02 -1.600194e-01 
1.104400e+01 -5.645674e-02 -1.599684e-01 
1.104500e+01 -5.649446e-02 -1.599163e-01 
1.104600e+01 -5.653207e-02 -1.598633e-01 
1.104700e+01 -5.656954e-02 -1.598092e-01 
1.104800e+01 -5.660690e-02 -1.597541e-01 
1.104900e+01 -5.664413e-02 -1.596980e-01 
1.105000e+01 -5.668124e-02 -1.596409e-01 
1.105100e+01 -5.671823e-02 -1.595827e-01 
1.105200e+01 -5.675510e-02 -1.595236e-01 
1.105300e+01 -5.679185e-02 -1.594634e-01 
1.105400e+01 -5.682848e-02 -1.594023e-01 
1.105500e+01 -5.686499e-02 -1.593401e-01 
1.105600e+01 -5.690138e-02 -1.592769e-01 
1.105700e+01 -5.693766e-02 -1.592128e-01 
1.105800e+01 -5.697382e-02 -1.591476e-01 
1.105900e+01 -5.700986e-02 -1.590815e-01 
1.106000e+01 -5.704578e-02 -1.590143e-01 
1.106100e+01 -5.708160e-02 -1.589462e-01 
1.106200e+01 -5.711729e-02 -1.588771e-01 
1.106300e+01 -5.715287e-02 -1.588070e-01 
1.106400e+01 -5.718834e-02 -1.587359e-01 
1.106500e+01 -5.722370e-02 -1.586638e-01 
1.106600e+01 -5.725894e-02 -1.585908e-01 
1.106700e+01 -5.729408e-02 -1.585168e-01 
1.106800e+01 -5.732910e-02 -1.584418e-01 
1.106900e+01 -5.736401e-02 -1.583659e-01 
1.107000e+01 -5.739881e-02 -1.582889e-01 
1.107100e+01 -5.743350e-02 -1.582111e-01 
1.107200e+01 -5.746809e-02 -1.581322e-01 
1.107300e+01 -5.750256e-02 -1.580524e-01 
1.107400e+01 -5.753693e-02 -1.579717e-01 
1.107500e+01 -5.757119e-02 -1.578900e-01 
1.107600e+01 -5.760534e-02 -1.578073e-01 
1.107700e+01 -5.763939e-02 -1.577237e-01 
1.107800e+01 -5.767334e-02 -1.576392e-01 
1.107900e+01 -5.770717e-02 -1.575537e-01 
1.108000e+01 -5.774091e-02 -1.574673e-01 
1.108100e+01 -5.777454e-02 -1.573799e-01 
1.108200e+01 -5.780807e-02 -1.572916e-01 
1.108300e+01 -5.784149e-02 -1.572024e-01 
1.108400e+01 -5.787481e-02 -1.571122e-01 
1.108500e+01 -5.790803e-02 -1.570212e-01 
1.108600e+01 -5.794116e-02 -1.569292e-01 
1.108700e+01 -5.797418e-02 -1.568362e-01 
1.108800e+01 -5.800710e-02 -1.567424e-01 
1.108900e+01 -5.803992e-02 -1.566476e-01 
1.109000e+01 -5.807264e-02 -1.565519e-01 
1.109100e+01 -5.810526e-02 -1.564554e-01 
1.109200e+01 -5.813779e-02 -1.563579e-01 
1.109300e+01 -5.817022e-02 -1.562595e-01 
1.109400e+01 -5.820255e-02 -1.561602e-01 
1.109500e+01 -5.823478e-02 -1.560600e-01 
1.109600e+01 -5.826692e-02 -1.559589e-01 
1.109700e+01 -5.829897e-02 -1.558569e-01 
1.109800e+01 -5.833092e-02 -1.557540e-01 
1.109900e+01 -5.836278e-02 -1.556502e-01 
1.110000e+01 -5.839454e-02 -1.555455e-01 
1.110100e+01 -5.842621e-02 -1.554400e-01 
1.110200e+01 -5.845779e-02 -1.553336e-01 
1.110300e+01 -5.848927e-02 -1.552263e-01 
1.110400e+01 -5.852066e-02 -1.551181e-01 
1.110500e+01 -5.855196e-02 -1.550091e-01 
1.110600e+01 -5.858318e-02 -1.548991e-01 
1.110700e+01 -5.861430e-02 -1.547883e-01 
1.110800e+01 -5.864533e-02 -1.546767e-01 
1.110900e+01 -5.867627e-02 -1.545642e-01 
1.111000e+01 -5.870712e-02 -1.544508e-01 
1.111100e+01 -5.873789e-02 -1.543366e-01 
1.111200e+01 -5.876857e-02 -1.542215e-01 
1.111300e+01 -5.879916e-02 -1.541056e-01 
1.111400e+01 -5.882966e-02 -1.539888e-01 
1.111500e+01 -5.886007e-02 -1.538712e-01 
1.111600e+01 -5.889041e-02 -1.537527e-01 
1.111700e+01 -5.892065e-02 -1.536334e-01 
1.111800e+01 -5.895081e-02 -1.535133e-01 
1.111900e+01 -5.898089e-02 -1.533923e-01 
1.112000e+01 -5.901088e-02 -1.532705e-01 
1.112100e+01 -5.904078e-02 -1.531479e-01 
1.112200e+01 -5.907061e-02 -1.530244e-01 
1.112300e+01 -5.910035e-02 -1.529002e-01 
1.112400e+01 -5.913001e-02 -1.527751e-01 
1.112500e+01 -5.915959e-02 -1.526492e-01 
1.112600e+01 -5.918908e-02 -1.525224e-01 
1.112700e+01 -5.921850e-02 -1.523949e-01 
1.112800e+01 -5.924783e-02 -1.522666e-01 
1.112900e+01 -5.927708e-02 -1.521374e-01 
1.113000e+01 -5.930626e-02 -1.520075e-01 
1.113100e+01 -5.933535e-02 -1.518767e-01 
1.113200e+01 -5.936437e-02 -1.517452e-01 
1.113300e+01 -5.939330e-02 -1.516128e-01 
1.113400e+01 -5.942216e-02 -1.514797e-01 
1.113500e+01 -5.945094e-02 -1.513458e-01 
1.113600e+01 -5.947965e-02 -1.512111e-01 
1.113700e+01 -5.950827e-02 -1.510756e-01 
1.113800e+01 -5.953682e-02 -1.509394e-01 
1.113900e+01 -5.956530e-02 -1.508023e-01 
1.114000e+01 -5.959369e-02 -1.506645e-01 
1.114100e+01 -5.962202e-02 -1.505259e-01 
1.114200e+01 -5.965026e-02 -1.503866e-01 
1.114300e+01 -5.967844e-02 -1.502465e-01 
1.114400e+01 -5.970653e-02 -1.501056e-01 
1.114500e+01 -5.973456e-02 -1.499640e-01 
1.114600e+01 -5.976251e-02 -1.498216e-01 
1.114700e+01 -5.979039e-02 -1.496785e-01 
1.114800e+01 -5.981819e-02 -1.495346e-01 
1.114900e+01 -5.984593e-02 -1.493900e-01 
1.115000e+01 -5.987359e-02 -1.492446e-01 
1.115100e+01 -5.990118e-02 -1.490985e-01 
1.115200e+01 -5.992869e-02 -1.489516e-01 
1.115300e+01 -5.995614e-02 -1.488040e-01 
1.115400e+01 -5.998352e-02 -1.486557e-01 
1.115500e+01 -6.001082e-02 -1.485067e-01 
1.115600e+01 -6.003806e-02 -1.483569e-01 
1.115700e+01 -6.006522e-02 -1.482064e-01 
1.115800e+01 -6.009232e-02 -1.480552e-01 
1.115900e+01 -6.011935e-02 -1.479032e-01 
1.116000e+01 -6.014631e-02 -1.477506e-01 
1.116100e+01 -6.017320e-02 -1.475972e-01 
1.116200e+01 -6.020002e-02 -1.474432e-01 
1.116300e+01 -6.022677e-02 -1.472884e-01 
1.116400e+01 -6.025346e-02 -1.471329e-01 
1.116500e+01 -6.028008e-02 -1.469768e-01 
1.116600e+01 -6.030663e-02 -1.468199e-01 
1.116700e+01 -6.033312e-02 -1.466623e-01 
1.116800e+01 -6.035954e-02 -1.465041e-01 
1.116900e+01 -6.038590e-02 -1.463452e-01 
1.117000e+01 -6.041219e-02 -1.461855e-01 
1.117100e+01 -6.043841e-02 -1.460252e-01 
1.117200e+01 -6.046457e-02 -1.458643e-01 
1.117300e+01 -6.049067e-02 -1.457026e-01 
1.117400e+01 -6.051670e-02 -1.455403e-01 
1.117500e+01 -6.054266e-02 -1.453773e-01 
1.117600e+01 -6.056857e-02 -1.452136e-01 
1.117700e+01 -6.059440e-02 -1.450493e-01 
1.117800e+01 -6.062018e-02 -1.448843e-01 
1.117900e+01 -6.064589e-02 -1.447187e-01 
1.118000e+01 -6.067154e-02 -1.445524e-01 
1.118100e+01 -6.069713e-02 -1.443855e-01 
1.118200e+01 -6.072265e-02 -1.442179e-01 
1.118300e+01 -6.074812e-02 -1.440497e-01 
1.118400e+01 -6.077352e-02 -1.438808e-01 
1.118500e+01 -6.079886e-02 -1.437113e-01 
1.118600e+01 -6.082414e-02 -1.435411e-01 
1.118700e+01 -6.084935e-02 -1.433703e-01 
1.118800e+01 -6.087451e-02 -1.431989e-01 
1.118900e+01 -6.089961e-02 -1.430269e-01 
1.119000e+01 -6.092464e-02 -1.428542e-01 
1.119100e+01 -6.094962e-02 -1.426810e-01 
1.119200e+01 -6.097453e-02 -1.425071e-01 
1.119300e+01 -6.099939e-02 -1.423325e-01 
1.119400e+01 -6.102419e-02 -1.421574e-01 
1.119500e+01 -6.104892e-02 -1.419817e-01 
1.119600e+01 -6.107360e-02 -1.418054e-01 
1.119700e+01 -6.109822e-02 -1.416284e-01 
1.119800e+01 -6.112278e-02 -1.414509e-01 
1.119900e+01 -6.114729e-02 -1.412728e-01 
1.120000e+01 -6.117173e-02 -1.410940e-01 
1.120100e+01 -6.119612e-02 -1.409147e-01 
1.120200e+01 -6.122045e-02 -1.407348e-01 
1.120300e+01 -6.124472e-02 -1.405543e-01 
1.120400e+01 -6.126893e-02 -1.403733e-01 
1.120500e+01 -6.129309e-02 -1.401916e-01 
1.120600e+01 -6.131719e-02 -1.400094e-01 
1.120700e+01 -6.134123e-02 -1.398267e-01 
1.120800e+01 -6.136522e-02 -1.396433e-01 
1.120900e+01 -6.138915e-02 -1.394594e-01 
1.121000e+01 -6.141302e-02 -1.392749e-01 
1.121100e+01 -6.143684e-02 -1.390899e-01 
1.121200e+01 -6.146060e-02 -1.389043e-01 
1.121300e+01 -6.148430e-02 -1.387181e-01 
1.121400e+01 -6.150795e-02 -1.385314e-01 
1.121500e+01 -6.153155e-02 -1.383442e-01 
1.121600e+01 -6.155508e-02 -1.381564e-01 
1.121700e+01 -6.157857e-02 -1.379681e-01 
1.121800e+01 -6.160199e-02 -1.377792e-01 
1.121900e+01 -6.162537e-02 -1.375898e-01 
1.122000e+01 -6.164868e-02 -1.373999e-01 
1.122100e+01 -6.167195e-02 -1.372094e-01 
1.122200e+01 -6.169516e-02 -1.370184e-01 
1.122300e+01 -6.171831e-02 -1.368269e-01 
1.122400e+01 -6.174141e-02 -1.366349e-01 
1.122500e+01 -6.176445e-02 -1.364424e-01 
1.122600e+01 -6.178745e-02 -1.362493e-01 
1.122700e+01 -6.181038e-02 -1.360558e-01 
1.122800e+01 -6.183327e-02 -1.358617e-01 
1.122900e+01 -6.185609e-02 -1.356671e-01 
1.123000e+01 -6.187887e-02 -1.354721e-01 
1.123100e+01 -6.190159e-02 -1.352765e-01 
1.123200e+01 -6.192426e-02 -1.350804e-01 
1.123300e+01 -6.194687e-02 -1.348839e-01 
1.123400e+01 -6.196944e-02 -1.346868e-01 
1.123500e+01 -6.199194e-02 -1.344893e-01 
1.123600e+01 -6.201440e-02 -1.342913e-01 
1.123700e+01 -6.203680e-02 -1.340928e-01 
1.123800e+01 -6.205915e-02 -1.338938e-01 
1.123900e+01 -6.208144e-02 -1.336944e-01 
1.124000e+01 -6.210369e-02 -1.334945e-01 
1.124100e+01 -6.212588e-02 -1.332941e-01 
1.124200e+01 -6.214801e-02 -1.330933e-01 
1.124300e+01 -6.217010e-02 -1.328920e-01 
1.124400e+01 -6.219213e-02 -1.326902e-01 
1.124500e+01 -6.221411e-02 -1.324880e-01 
1.124600e+01 -6.223603e-02 -1.322854e-01 
1.124700e+01 -6.225791e-02 -1.320823e-01 
1.124800e+01 -6.227973e-02 -1.318787e-01 
1.124900e+01 -6.230149e-02 -1.316747e-01 
1.125000e+01 -6.232321e-02 -1.314703e-01 
1.125100e+01 -6.234487e-02 -1.312654e-01 
1.125200e+01 -6.236648e-02 -1.310601e-01 
1.125300e+01 -6.238804e-02 -1.308544e-01 
1.125400e+01 -6.240955e-02 -1.306482e-01 
1.125500e+01 -6.243100e-02 -1.304416e-01 
1.125600e+01 -6.245241e-02 -1.302346e-01 
1.125700e+01 -6.247375e-02 -1.300272e-01 
1.125800e+01 -6.249505e-02 -1.298194e-01 
1.125900e+01 -6.251630e-02 -1.296111e-01 
1.126000e+01 -6.253749e-02 -1.294025e-01 
1.126100e+01 -6.255863e-02 -1.291934e-01 
1.126200e+01 -6.257972e-02 -1.289840e-01 
1.126300e+01 -6.260075e-02 -1.287741e-01 
1.126400e+01 -6.262173e-02 -1.285638e-01 
1.126500e+01 -6.264267e-02 -1.283532e-01 
1.126600e+01 -6.266354e-02 -1.281422e-01 
1.126700e+01 -6.268437e-02 -1.279307e-01 
1.126800e+01 -6.270514e-02 -1.277189e-01 
1.126900e+01 -6.272586e-02 -1.275067e-01 
1.127000e+01 -6.274653e-02 -1.272942e-01 
1.127100e+01 -6.276715e-02 -1.270812e-01 
1.127200e+01 -6.278771e-02 -1.268679e-01 
1.127300e+01 -6.280822e-02 -1.266542e-01 
1.127400e+01 -6.282868e-02 -1.264402e-01 
1.127500e+01 -6.284909e-02 -1.262257e-01 
1.127600e+01 -6.286944e-02 -1.260110e-01 
1.127700e+01 -6.288974e-02 -1.257958e-01 
1.127800e+01 -6.290999e-02 -1.255804e-01 
1.127900e+01 -6.293018e-02 -1.253645e-01 
1.128000e+01 -6.295032e-02 -1.251483e-01 
1.128100e+01 -6.297041e-02 -1.249318e-01 
1.128200e+01 -6.299044e-02 -1.247150e-01 
1.128300e+01 -6.301043e-02 -1.244977e-01 
1.128400e+01 -6.303035e-02 -1.242802e-01 
1.128500e+01 -6.305023e-02 -1.240623e-01 
1.128600e+01 -6.307005e-02 -1.238441e-01 
1.128700e+01 -6.308982e-02 -1.236256e-01 
1.128800e+01 -6.310953e-02 -1.234067e-01 
1.128900e+01 -6.312920e-02 -1.231876e-01 
1.129000e+01 -6.314880e-02 -1.229681e-01 
1.129100e+01 -6.316836e-02 -1.227483e-01 
1.129200e+01 -6.318785e-02 -1.225282e-01 
1.129300e+01 -6.320730e-02 -1.223077e-01 
1.129400e+01 -6.322669e-02 -1.220870e-01 
1.129500e+01 -6.324603e-02 -1.218660e-01 
1.129600e+01 -6.326531e-02 -1.216446e-01 
1.129700e+01 -6.328454e-02 -1.214230e-01 
1.129800e+01 -6.330371e-02 -1.212011e-01 
1.129900e+01 -6.332283e-02 -1.209789e-01 
1.130000e+01 -6.334189e-02 -1.207564e-01 
1.130100e+01 -6.336090e-02 -1.205336e-01 
1.130200e+01 -6.337985e-02 -1.203105e-01 
1.130300e+01 -6.339875e-02 -1.200872e-01 
1.130400e+01 -6.341759e-02 -1.198635e-01 
1.130500e+01 -6.343638e-02 -1.196396e-01 
1.130600e+01 -6.345511e-02 -1.194155e-01 
1.130700e+01 -6.347379e-02 -1.191910e-01 
1.130800e+01 -6.349241e-02 -1.189663e-01 
1.130900e+01 -6.351097e-02 -1.187414e-01 
1.131000e+01 -6.352948e-02 -1.185162e-01 
1.131100e+01 -6.354793e-02 -1.182907e-01 
1.131200e+01 -6.356632e-02 -1.180650e-01 
1.131300e+01 -6.358466e-02 -1.178390e-01 
1.131400e+01 -6.360293e-02 -1.176128e-01 
1.131500e+01 -6.362116e-02 -1.173863e-01 
1.131600e+01 -6.363932e-02 -1.171596e-01 
1.131700e+01 -6.365743e-02 -1.169327e-01 
1.131800e+01 -6.367548e-02 -1.167055e-01 
1.131900e+01 -6.369347e-02 -1.164781e-01 
1.132000e+01 -6.371141e-02 -1.162504e-01 
1.132100e+01 -6.372928e-02 -1.160226e-01 
1.132200e+01 -6.374710e-02 -1.157945e-01 
1.132300e+01 -6.376486e-02 -1.155662e-01 
1.132400e+01 -6.378256e-02 -1.153377e-01 
1.132500e+01 -6.380020e-02 -1.151089e-01 
1.132600e+01 -6.381778e-02 -1.148800e-01 
1.132700e+01 -6.383530e-02 -1.146508e-01 
1.132800e+01 -6.385276e-02 -1.144215e-01 
1.132900e+01 -6.387017e-02 -1.141919e-01 
1.133000e+01 -6.388751e-02 -1.139621e-01 
1.133100e+01 -6.390479e-02 -1.137322e-01 
1.133200e+01 -6.392201e-02 -1.135020e-01 
1.133300e+01 -6.393917e-02 -1.132716e-01 
1.133400e+01 -6.395627e-02 -1.130411e-01 
1.133500e+01 -6.397331e-02 -1.128104e-01 
1.133600e+01 -6.399029e-02 -1.125795e-01 
1.133700e+01 -6.400720e-02 -1.123484e-01 
1.133800e+01 -6.402406e-02 -1.121171e-01 
1.133900e+01 -6.404085e-02 -1.118857e-01 
1.134000e+01 -6.405758e-02 -1.116541e-01 
1.134100e+01 -6.407425e-02 -1.114223e-01 
1.134200e+01 -6.409085e-02 -1.111903e-01 
1.134300e+01 -6.410739e-02 -1.109582e-01 
1.134400e+01 -6.412387e-02 -1.107260e-01 
1.134500e+01 -6.414028e-02 -1.104935e-01 
1.134600e+01 -6.415663e-02 -1.102610e-01 
1.134700e+01 -6.417292e-02 -1.100282e-01 
1.134800e+01 -6.418914e-02 -1.097953e-01 
1.134900e+01 -6.420529e-02 -1.095623e-01 
1.135000e+01 -6.422139e-02 -1.093291e-01 
1.135100e+01 -6.423741e-02 -1.090958e-01 
1.135200e+01 -6.425337e-02 -1.088624e-01 
1.135300e+01 -6.426927e-02 -1.086288e-01 
1.135400e+01 -6.428510e-02 -1.083951e-01 
1.135500e+01 -6.430086e-02 -1.081612e-01 
1.135600e+01 -6.431655e-02 -1.079272e-01 
1.135700e+01 -6.433218e-02 -1.076931e-01 
1.135800e+01 -6.434775e-02 -1.074589e-01 
1.135900e+01 -6.436324e-02 -1.072246e-01 
1.136000e+01 -6.437867e-02 -1.069901e-01 
1.136100e+01 -6.439403e-02 -1.067555e-01 
1.136200e+01 -6.440932e-02 -1.065209e-01 
1.136300e+01 -6.442454e-02 -1.062861e-01 
1.136400e+01 -6.443969e-02 -1.060512e-01 
1.136500e+01 -6.445477e-02 -1.058162e-01 
1.136600e+01 -6.446979e-02 -1.055811e-01 
1.136700e+01 -6.448473e-02 -1.053459e-01 
1.136800e+01 -6.449960e-02 -1.051106e-01 
1.136900e+01 -6.451441e-02 -1.048752e-01 
1.137000e+01 -6.452914e-02 -1.046398e-01 
1.137100e+01 -6.454380e-02 -1.044042e-01 
1.137200e+01 -6.455839e-02 -1.041686e-01 
1.137300e+01 -6.457291e-02 -1.039329e-01 
1.137400e+01 -6.458735e-02 -1.036971e-01 
1.137500e+01 -6.460172e-02 -1.034612e-01 
1.137600e+01 -6.461602e-02 -1.032252e-01 
1.137700e+01 -6.463025e-02 -1.029892e-01 
1.137800e+01 -6.464440e-02 -1.027531e-01 
1.137900e+01 -6.465848e-02 -1.025170e-01 
1.138000e+01 -6.467249e-02 -1.022808e-01 
1.138100e+01 -6.468642e-02 -1.020445e-01 
1.138200e+01 -6.470027e-02 -1.018082e-01 
1.138300e+01 -6.471406e-02 -1.015718e-01 
1.138400e+01 -6.472776e-02 -1.013354e-01 
1.138500e+01 -6.474139e-02 -1.010989e-01 
1.138600e+01 -6.475494e-02 -1.008624e-01 
1.138700e+01 -6.476842e-02 -1.006258e-01 
1.138800e+01 -6.478182e-02 -1.003892e-01 
1.138900e+01 -6.479514e-02 -1.001525e-01 
1.139000e+01 -6.480838e-02 -9.991584e-02 
1.139100e+01 -6.482155e-02 -9.967912e-02 
1.139200e+01 -6.483464e-02 -9.944236e-02 
1.139300e+01 -6.484764e-02 -9.920558e-02 
1.139400e+01 -6.486057e-02 -9.896877e-02 
1.139500e+01 -6.487342e-02 -9.873194e-02 
1.139600e+01 -6.488619e-02 -9.849509e-02 
1.139700e+01 -6.489888e-02 -9.825822e-02 
1.139800e+01 -6.491149e-02 -9.802133e-02 
1.139900e+01 -6.492402e-02 -9.778443e-02 
1.140000e+01 -6.493646e-02 -9.754752e-02 
1.140100e+01 -6.494883e-02 -9.731060e-02 
1.140200e+01 -6.496111e-02 -9.707368e-02 
1.140300e+01 -6.497331e-02 -9.683675e-02 
1.140400e+01 -6.498542e-02 -9.659982e-02 
1.140500e+01 -6.499745e-02 -9.636289e-02 
1.140600e+01 -6.500940e-02 -9.612597e-02 
1.140700e+01 -6.502127e-02 -9.588906e-02 
1.140800e+01 -6.503305e-02 -9.565215e-02 
1.140900e+01 -6.504474e-02 -9.541525e-02 
1.141000e+01 -6.505635e-02 -9.517837e-02 
1.141100e+01 -6.506787e-02 -9.494151e-02 
1.141200e+01 -6.507931e-02 -9.470466e-02 
1.141300e+01 -6.509066e-02 -9.446784e-02 
1.141400e+01 -6.510192e-02 -9.423104e-02 
1.141500e+01 -6.511310e-02 -9.399427e-02 
1.141600e+01 -6.512418e-02 -9.375752e-02 
1.141700e+01 -6.513518e-02 -9.352081e-02 
1.141800e+01 -6.514609e-02 -9.328413e-02 
1.141900e+01 -6.515691e-02 -9.304749e-02 
1.142000e+01 -6.516764e-02 -9.281088e-02 
1.142100e+01 -6.517828e-02 -9.257432e-02 
1.142200e+01 -6.518883e-02 -9.233780e-02 
1.142300e+01 -6.519929e-02 -9.210132e-02 
1.142400e+01 -6.520966e-02 -9.186489e-02 
1.142500e+01 -6.521994e-02 -9.162852e-02 
1.142600e+01 -6.523012e-02 -9.139219e-02 
1.142700e+01 -6.524021e-02 -9.115592e-02 
1.142800e+01 -6.525021e-02 -9.091971e-02 
1.142900e+01 -6.526012e-02 -9.068356e-02 
1.143000e+01 -6.526993e-02 -9.044747e-02 
1.143100e+01 -6.527964e-02 -9.021144e-02 
1.143200e+01 -6.528926e-02 -8.997548e-02 
1.143300e+01 -6.529879e-02 -8.973959e-02 
1.143400e+01 -6.530822e-02 -8.950378e-02 
1.143500e+01 -6.531755e-02 -8.926803e-02 
1.143600e+01 -6.532679e-02 -8.903236e-02 
1.143700e+01 -6.533593e-02 -8.879677e-02 
1.143800e+01 -6.534497e-02 -8.856126e-02 
1.143900e+01 -6.535392e-02 -8.832584e-02 
1.144000e+01 -6.536276e-02 -8.809049e-02 
1.144100e+01 -6.537151e-02 -8.785524e-02 
1.144200e+01 -6.538016e-02 -8.762007e-02 
1.144300e+01 -6.538871e-02 -8.738500e-02 
1.144400e+01 -6.539715e-02 -8.715002e-02 
1.144500e+01 -6.540550e-02 -8.691514e-02 
1.144600e+01 -6.541374e-02 -8.668036e-02 
1.144700e+01 -6.542189e-02 -8.644567e-02 
1.144800e+01 -6.542993e-02 -8.621109e-02 
1.144900e+01 -6.543787e-02 -8.597662e-02 
1.145000e+01 -6.544570e-02 -8.574225e-02 
1.145100e+01 -6.545343e-02 -8.550799e-02 
1.145200e+01 -6.546106e-02 -8.527385e-02 
1.145300e+01 -6.546858e-02 -8.503981e-02 
1.145400e+01 -6.547600e-02 -8.480590e-02 
1.145500e+01 -6.548331e-02 -8.457210e-02 
1.145600e+01 -6.549052e-02 -8.433842e-02 
1.145700e+01 -6.549762e-02 -8.410487e-02 
1.145800e+01 -6.550461e-02 -8.387144e-02 
1.145900e+01 -6.551150e-02 -8.363814e-02 
1.146000e+01 -6.551828e-02 -8.340496e-02 
1.146100e+01 -6.552494e-02 -8.317192e-02 
1.146200e+01 -6.553150e-02 -8.293901e-02 
1.146300e+01 -6.553795e-02 -8.270624e-02 
1.146400e+01 -6.554430e-02 -8.247360e-02 
1.146500e+01 -6.555053e-02 -8.224111e-02 
1.146600e+01 -6.555665e-02 -8.200875e-02 
1.146700e+01 -6.556265e-02 -8.177654e-02 
1.146800e+01 -6.556855e-02 -8.154448e-02 
1.146900e+01 -6.557433e-02 -8.131256e-02 
1.147000e+01 -6.558001e-02 -8.108079e-02 
1.147100e+01 -6.558556e-02 -8.084918e-02 
1.147200e+01 -6.559101e-02 -8.061772e-02 
1.147300e+01 -6.559634e-02 -8.038641e-02 
1.147400e+01 -6.560155e-02 -8.015526e-02 
1.147500e+01 -6.560665e-02 -7.992428e-02 
1.147600e+01 -6.561163e-02 -7.969345e-02 
1.147700e+01 -6.561650e-02 -7.946279e-02 
1.147800e+01 -6.562125e-02 -7.923230e-02 
1.147900e+01 -6.562589e-02 -7.900197e-02 
1.148000e+01 -6.563040e-02 -7.877182e-02 
1.148100e+01 -6.563480e-02 -7.854184e-02 
1.148200e+01 -6.563908e-02 -7.831203e-02 
1.148300e+01 -6.564323e-02 -7.808239e-02 
1.148400e+01 -6.564727e-02 -7.785294e-02 
1.148500e+01 -6.565119e-02 -7.762366e-02 
1.148600e+01 -6.565499e-02 -7.739457e-02 
1.148700e+01 -6.565867e-02 -7.716566e-02 
1.148800e+01 -6.566222e-02 -7.693694e-02 
1.148900e+01 -6.566565e-02 -7.670840e-02 
1.149000e+01 -6.566896e-02 -7.648006e-02 
1.149100e+01 -6.567215e-02 -7.625190e-02 
1.149200e+01 -6.567521e-02 -7.602394e-02 
1.149300e+01 -6.567815e-02 -7.579618e-02 
1.149400e+01 -6.568096e-02 -7.556861e-02 
1.149500e+01 -6.568365e-02 -7.534124e-02 
1.149600e+01 -6.568621e-02 -7.511407e-02 
1.149700e+01 -6.568864e-02 -7.488711e-02 
1.149800e+01 -6.569095e-02 -7.466035e-02 
1.149900e+01 -6.569313e-02 -7.443380e-02 
1.150000e+01 -6.569518e-02 -7.420745e-02 
1.150100e+01 -6.569710e-02 -7.398131e-02 
1.150200e+01 -6.569890e-02 -7.375539e-02 
1.150300e+01 -6.570056e-02 -7.352968e-02 
1.150400e+01 -6.570210e-02 -7.330419e-02 
1.150500e+01 -6.570350e-02 -7.307891e-02 
1.150600e+01 -6.570477e-02 -7.285386e-02 
1.150700e+01 -6.570591e-02 -7.262902e-02 
1.150800e+01 -6.570692e-02 -7.240441e-02 
1.150900e+01 -6.570780e-02 -7.218002e-02 
1.151000e+01 -6.570854e-02 -7.195586e-02 
1.151100e+01 -6.570915e-02 -7.173192e-02 
1.151200e+01 -6.570962e-02 -7.150822e-02 
1.151300e+01 -6.570996e-02 -7.128475e-02 
1.151400e+01 -6.571017e-02 -7.106151e-02 
1.151500e+01 -6.571024e-02 -7.083850e-02 
1.151600e+01 -6.571017e-02 -7.061574e-02 
1.151700e+01 -6.570997e-02 -7.039321e-02 
1.151800e+01 -6.570962e-02 -7.017092e-02 
1.151900e+01 -6.570914e-02 -6.994887e-02 
1.152000e+01 -6.570853e-02 -6.972707e-02 
1.152100e+01 -6.570777e-02 -6.950551e-02 
1.152200e+01 -6.570687e-02 -6.928420e-02 
1.152300e+01 -6.570584e-02 -6.906313e-02 
1.152400e+01 -6.570466e-02 -6.884232e-02 
1.152500e+01 -6.570334e-02 -6.862176e-02 
1.152600e+01 -6.570188e-02 -6.840145e-02 
1.152700e+01 -6.570028e-02 -6.818140e-02 
1.152800e+01 -6.569853e-02 -6.796161e-02 
1.152900e+01 -6.569664e-02 -6.774207e-02 
1.153000e+01 -6.569461e-02 -6.752279e-02 
1.153100e+01 -6.569244e-02 -6.730377e-02 
1.153200e+01 -6.569012e-02 -6.708502e-02 
1.153300e+01 -6.568765e-02 -6.686653e-02 
1.153400e+01 -6.568504e-02 -6.664831e-02 
1.153500e+01 -6.568228e-02 -6.643036e-02 
1.153600e+01 -6.567938e-02 -6.621267e-02 
1.153700e+01 -6.567632e-02 -6.599526e-02 
1.153800e+01 -6.567312e-02 -6.577812e-02 
1.153900e+01 -6.566977e-02 -6.556125e-02 
1.154000e+01 -6.566628e-02 -6.534466e-02 
1.154100e+01 -6.566263e-02 -6.512835e-02 
1.154200e+01 -6.565883e-02 -6.491231e-02 
1.154300e+01 -6.565489e-02 -6.469655e-02 
1.154400e+01 -6.565079e-02 -6.448108e-02 
1.154500e+01 -6.564654e-02 -6.426589e-02 
1.154600e+01 -6.564214e-02 -6.405098e-02 
1.154700e+01 -6.563758e-02 -6.383636e-02 
1.154800e+01 -6.563287e-02 -6.362203e-02 
1.154900e+01 -6.562801e-02 -6.340798e-02 
1.155000e+01 -6.562300e-02 -6.319423e-02 
1.155100e+01 -6.561783e-02 -6.298077e-02 
1.155200e+01 -6.561250e-02 -6.276760e-02 
1.155300e+01 -6.560702e-02 -6.255473e-02 
1.155400e+01 -6.560138e-02 -6.234215e-02 
1.155500e+01 -6.559559e-02 -6.212987e-02 
1.155600e+01 -6.558964e-02 -6.191789e-02 
1.155700e+01 -6.558353e-02 -6.170620e-02 
1.155800e+01 -6.557726e-02 -6.149483e-02 
1.155900e+01 -6.557084e-02 -6.128375e-02 
1.156000e+01 -6.556425e-02 -6.107298e-02 
1.156100e+01 -6.555751e-02 -6.086251e-02 
1.156200e+01 -6.555060e-02 -6.065235e-02 
1.156300e+01 -6.554353e-02 -6.044250e-02 
1.156400e+01 -6.553631e-02 -6.023296e-02 
1.156500e+01 -6.552892e-02 -6.002373e-02 
1.156600e+01 -6.552137e-02 -5.981481e-02 
1.156700e+01 -6.551365e-02 -5.960621e-02 
1.156800e+01 -6.550577e-02 -5.939792e-02 
1.156900e+01 -6.549773e-02 -5.918995e-02 
1.157000e+01 -6.548952e-02 -5.898229e-02 
1.157100e+01 -6.548115e-02 -5.877496e-02 
1.157200e+01 -6.547262e-02 -5.856794e-02 
1.157300e+01 -6.546391e-02 -5.836125e-02 
1.157400e+01 -6.545504e-02 -5.815487e-02 
1.157500e+01 -6.544601e-02 -5.794883e-02 
1.157600e+01 -6.543680e-02 -5.774310e-02 
1.157700e+01 -6.542743e-02 -5.753771e-02 
1.157800e+01 -6.541789e-02 -5.733264e-02 
1.157900e+01 -6.540818e-02 -5.712790e-02 
1.158000e+01 -6.539830e-02 -5.692349e-02 
1.158100e+01 -6.538826e-02 -5.671941e-02 
1.158200e+01 -6.537804e-02 -5.651567e-02 
1.158300e+01 -6.536765e-02 -5.631226e-02 
1.158400e+01 -6.535709e-02 -5.610918e-02 
1.158500e+01 -6.534635e-02 -5.590644e-02 
1.158600e+01 -6.533545e-02 -5.570403e-02 
1.158700e+01 -6.532437e-02 -5.550197e-02 
1.158800e+01 -6.531312e-02 -5.530024e-02 
1.158900e+01 -6.530169e-02 -5.509886e-02 
1.159000e+01 -6.529009e-02 -5.489781e-02 
1.159100e+01 -6.527831e-02 -5.469711e-02 
1.159200e+01 -6.526636e-02 -5.449675e-02 
1.159300e+01 -6.525424e-02 -5.429674e-02 
1.159400e+01 -6.524193e-02 -5.409708e-02 
1.159500e+01 -6.522945e-02 -5.389776e-02 
1.159600e+01 -6.521680e-02 -5.369879e-02 
1.159700e+01 -6.520396e-02 -5.350017e-02 
1.159800e+01 -6.519095e-02 -5.330190e-02 
1.159900e+01 -6.517776e-02 -5.310398e-02 
1.160000e+01 -6.516439e-02 -5.290641e-02 
1.160100e+01 -6.515084e-02 -5.270920e-02 
1.160200e+01 -6.513710e-02 -5.251234e-02 
1.160300e+01 -6.512319e-02 -5.231584e-02 
1.160400e+01 -6.510910e-02 -5.211969e-02 
1.160500e+01 -6.509482e-02 -5.192390e-02 
1.160600e+01 -6.508037e-02 -5.172847e-02 
1.160700e+01 -6.506573e-02 -5.153340e-02 
1.160800e+01 -6.505091e-02 -5.133869e-02 
1.160900e+01 -6.503590e-02 -5.114434e-02 
1.161000e+01 -6.502071e-02 -5.095036e-02 
1.161100e+01 -6.500534e-02 -5.075674e-02 
1.161200e+01 -6.498978e-02 -5.056348e-02 
1.161300e+01 -6.497403e-02 -5.037059e-02 
1.161400e+01 -6.495810e-02 -5.017806e-02 
1.161500e+01 -6.494199e-02 -4.998590e-02 
1.161600e+01 -6.492568e-02 -4.979411e-02 
1.161700e+01 -6.490919e-02 -4.960269e-02 
1.161800e+01 -6.489251e-02 -4.941164e-02 
1.161900e+01 -6.487565e-02 -4.922096e-02 
1.162000e+01 -6.485859e-02 -4.903065e-02 
1.162100e+01 -6.484135e-02 -4.884072e-02 
1.162200e+01 -6.482392e-02 -4.865115e-02 
1.162300e+01 -6.480629e-02 -4.846197e-02 
1.162400e+01 -6.478848e-02 -4.827316e-02 
1.162500e+01 -6.477048e-02 -4.808472e-02 
1.162600e+01 -6.475228e-02 -4.789666e-02 
1.162700e+01 -6.473390e-02 -4.770898e-02 
1.162800e+01 -6.471532e-02 -4.752168e-02 
1.162900e+01 -6.469654e-02 -4.733475e-02 
1.163000e+01 -6.467758e-02 -4.714821e-02 
1.163100e+01 -6.465842e-02 -4.696205e-02 
1.163200e+01 -6.463907e-02 -4.677627e-02 
1.163300e+01 -6.461953e-02 -4.659087e-02 
1.163400e+01 -6.459978e-02 -4.640586e-02 
1.163500e+01 -6.457985e-02 -4.622123e-02 
1.163600e+01 -6.455972e-02 -4.603698e-02 
1.163700e+01 -6.453939e-02 -4.585313e-02 
1.163800e+01 -6.451887e-02 -4.566965e-02 
1.163900e+01 -6.449815e-02 -4.548657e-02 
1.164000e+01 -6.447723e-02 -4.530387e-02 
1.164100e+01 -6.445612e-02 -4.512156e-02 
1.164200e+01 -6.443480e-02 -4.493964e-02 
1.164300e+01 -6.441329e-02 -4.475811e-02 
1.164400e+01 -6.439158e-02 -4.457698e-02 
1.164500e+01 -6.436967e-02 -4.439623e-02 
1.164600e+01 -6.434756e-02 -4.421587e-02 
1.164700e+01 -6.432525e-02 -4.403591e-02 
1.164800e+01 -6.430274e-02 -4.385635e-02 
1.164900e+01 -6.428003e-02 -4.367717e-02 
1.165000e+01 -6.425712e-02 -4.349839e-02 
1.165100e+01 -6.423401e-02 -4.332001e-02 
1.165200e+01 -6.421069e-02 -4.314202e-02 
1.165300e+01 -6.418718e-02 -4.296443e-02 
1.165400e+01 -6.416346e-02 -4.278724e-02 
1.165500e+01 -6.413953e-02 -4.261044e-02 
1.165600e+01 -6.411541e-02 -4.243405e-02 
1.165700e+01 -6.409108e-02 -4.225805e-02 
1.165800e+01 -6.406654e-02 -4.208245e-02 
1.165900e+01 -6.404180e-02 -4.190725e-02 
1.166000e+01 -6.401686e-02 -4.173246e-02 
1.166100e+01 -6.399171e-02 -4.155806e-02 
1.166200e+01 -6.396635e-02 -4.138407e-02 
1.166300e+01 -6.394079e-02 -4.121048e-02 
1.166400e+01 -6.391502e-02 -4.103729e-02 
1.166500e+01 -6.388904e-02 -4.086451e-02 
1.166600e+01 -6.386286e-02 -4.069213e-02 
1.166700e+01 -6.383647e-02 -4.052016e-02 
1.166800e+01 -6.380987e-02 -4.034859e-02 
1.166900e+01 -6.378306e-02 -4.017743e-02 
1.167000e+01 -6.375605e-02 -4.000667e-02 
1.167100e+01 -6.372883e-02 -3.983632e-02 
1.167200e+01 -6.370139e-02 -3.966638e-02 
1.167300e+01 -6.367375e-02 -3.949685e-02 
1.167400e+01 -6.364589e-02 -3.932772e-02 
1.167500e+01 -6.361783e-02 -3.915901e-02 
1.167600e+01 -6.358956e-02 -3.899070e-02 
1.167700e+01 -6.356107e-02 -3.882280e-02 
1.167800e+01 -6.353237e-02 -3.865531e-02 
1.167900e+01 -6.350346e-02 -3.848824e-02 
1.168000e+01 -6.347434e-02 -3.832157e-02 
1.168100e+01 -6.344501e-02 -3.815531e-02 
1.168200e+01 -6.341547e-02 -3.798947e-02 
1.168300e+01 -6.338571e-02 -3.782404e-02 
1.168400e+01 -6.335573e-02 -3.765902e-02 
1.168500e+01 -6.332555e-02 -3.749442e-02 
1.168600e+01 -6.329515e-02 -3.733023e-02 
1.168700e+01 -6.326454e-02 -3.716645e-02 
1.168800e+01 -6.323371e-02 -3.700309e-02 
1.168900e+01 -6.320266e-02 -3.684014e-02 
1.169000e+01 -6.317141e-02 -3.667760e-02 
1.169100e+01 -6.313993e-02 -3.651548e-02 
1.169200e+01 -6.310824e-02 -3.635378e-02 
1.169300e+01 -6.307634e-02 -3.619249e-02 
1.169400e+01 -6.304422e-02 -3.603162e-02 
1.169500e+01 -6.301188e-02 -3.587117e-02 
1.169600e+01 -6.297932e-02 -3.571113e-02 
1.169700e+01 -6.294655e-02 -3.555151e-02 
1.169800e+01 -6.291356e-02 -3.539231e-02 
1.169900e+01 -6.288035e-02 -3.523352e-02 
1.170000e+01 -6.284693e-02 -3.507516e-02 
1.170100e+01 -6.281328e-02 -3.491721e-02 
1.170200e+01 -6.277942e-02 -3.475968e-02 
1.170300e+01 -6.274534e-02 -3.460257e-02 
1.170400e+01 -6.271104e-02 -3.444588e-02 
1.170500e+01 -6.267652e-02 -3.428960e-02 
1.170600e+01 -6.264178e-02 -3.413375e-02 
1.170700e+01 -6.260682e-02 -3.397832e-02 
1.170800e+01 -6.257164e-02 -3.382331e-02 
1.170900e+01 -6.253625e-02 -3.366871e-02 
1.171000e+01 -6.250063e-02 -3.351454e-02 
1.171100e+01 -6.246479e-02 -3.336079e-02 
1.171200e+01 -6.242872e-02 -3.320746e-02 
1.171300e+01 -6.239244e-02 -3.305455e-02 
1.171400e+01 -6.235594e-02 -3.290206e-02 
1.171500e+01 -6.231921e-02 -3.275000e-02 
1.171600e+01 -6.228226e-02 -3.259835e-02 
1.171700e+01 -6.224509e-02 -3.244713e-02 
1.171800e+01 -6.220770e-02 -3.229633e-02 
1.171900e+01 -6.217009e-02 -3.214595e-02 
1.172000e+01 -6.213225e-02 -3.199600e-02 
1.172100e+01 -6.209419e-02 -3.184647e-02 
1.172200e+01 -6.205590e-02 -3.169736e-02 
1.172300e+01 -6.201740e-02 -3.154867e-02 
1.172400e+01 -6.197866e-02 -3.140040e-02 
1.172500e+01 -6.193971e-02 -3.125256e-02 
1.172600e+01 -6.190053e-02 -3.110514e-02 
1.172700e+01 -6.186113e-02 -3.095815e-02 
1.172800e+01 -6.182150e-02 -3.081157e-02 
1.172900e+01 -6.178165e-02 -3.066543e-02 
1.173000e+01 -6.174157e-02 -3.051970e-02 
1.173100e+01 -6.170127e-02 -3.037440e-02 
1.173200e+01 -6.166074e-02 -3.022952e-02 
1.173300e+01 -6.161999e-02 -3.008506e-02 
1.173400e+01 -6.157901e-02 -2.994103e-02 
1.173500e+01 -6.153781e-02 -2.979743e-02 
1.173600e+01 -6.149638e-02 -2.965424e-02 
1.173700e+01 -6.145472e-02 -2.951148e-02 
1.173800e+01 -6.141284e-02 -2.936915e-02 
1.173900e+01 -6.137073e-02 -2.922724e-02 
1.174000e+01 -6.132840e-02 -2.908575e-02 
1.174100e+01 -6.128584e-02 -2.894468e-02 
1.174200e+01 -6.124305e-02 -2.880404e-02 
1.174300e+01 -6.120004e-02 -2.866383e-02 
1.174400e+01 -6.115680e-02 -2.852404e-02 
1.174500e+01 -6.111333e-02 -2.838467e-02 
1.174600e+01 -6.106963e-02 -2.824572e-02 
1.174700e+01 -6.102571e-02 -2.810720e-02 
1.174800e+01 -6.098156e-02 -2.796911e-02 
1.174900e+01 -6.093718e-02 -2.783143e-02 
1.175000e+01 -6.089258e-02 -2.769418e-02 
1.175100e+01 -6.084774e-02 -2.755736e-02 
1.175200e+01 -6.080268e-02 -2.742095e-02 
1.175300e+01 -6.075739e-02 -2.728498e-02 
1.175400e+01 -6.071188e-02 -2.714942e-02 
1.175500e+01 -6.066613e-02 -2.701429e-02 
1.175600e+01 -6.062016e-02 -2.687958e-02 
1.175700e+01 -6.057395e-02 -2.674530e-02 
1.175800e+01 -6.052752e-02 -2.661143e-02 
1.175900e+01 -6.048086e-02 -2.647799e-02 
1.176000e+01 -6.043398e-02 -2.634498e-02 
1.176100e+01 -6.038686e-02 -2.621238e-02 
1.176200e+01 -6.033951e-02 -2.608021e-02 
1.176300e+01 -6.029194e-02 -2.594846e-02 
1.176400e+01 -6.024413e-02 -2.581714e-02 
1.176500e+01 -6.019610e-02 -2.568624e-02 
1.176600e+01 -6.014784e-02 -2.555575e-02 
1.176700e+01 -6.009935e-02 -2.542569e-02 
1.176800e+01 -6.005063e-02 -2.529606e-02 
1.176900e+01 -6.000168e-02 -2.516684e-02 
1.177000e+01 -5.995250e-02 -2.503805e-02 
1.177100e+01 -5.990309e-02 -2.490967e-02 
1.177200e+01 -5.985345e-02 -2.478172e-02 
1.177300e+01 -5.980359e-02 -2.465419e-02 
1.177400e+01 -5.975349e-02 -2.452708e-02 
1.177500e+01 -5.970316e-02 -2.440039e-02 
1.177600e+01 -5.965261e-02 -2.427412e-02 
1.177700e+01 -5.960182e-02 -2.414827e-02 
1.177800e+01 -5.955081e-02 -2.402284e-02 
1.177900e+01 -5.949957e-02 -2.389783e-02 
1.178000e+01 -5.944809e-02 -2.377324e-02 
1.178100e+01 -5.939639e-02 -2.364907e-02 
1.178200e+01 -5.934446e-02 -2.352531e-02 
1.178300e+01 -5.929229e-02 -2.340198e-02 
1.178400e+01 -5.923990e-02 -2.327906e-02 
1.178500e+01 -5.918728e-02 -2.315657e-02 
1.178600e+01 -5.913443e-02 -2.303449e-02 
1.178700e+01 -5.908135e-02 -2.291283e-02 
1.178800e+01 -5.902804e-02 -2.279158e-02 
1.178900e+01 -5.897450e-02 -2.267076e-02 
1.179000e+01 -5.892073e-02 -2.255035e-02 
1.179100e+01 -5.886673e-02 -2.243035e-02 
1.179200e+01 -5.881251e-02 -2.231078e-02 
1.179300e+01 -5.875805e-02 -2.219161e-02 
1.179400e+01 -5.870336e-02 -2.207287e-02 
1.179500e+01 -5.864845e-02 -2.195454e-02 
1.179600e+01 -5.859330e-02 -2.183662e-02 
1.179700e+01 -5.853793e-02 -2.171912e-02 
1.179800e+01 -5.848233e-02 -2.160204e-02 
1.179900e+01 -5.842650e-02 -2.148537e-02 
1.180000e+01 -5.837043e-02 -2.136911e-02 
1.180100e+01 -5.831415e-02 -2.125326e-02 
1.180200e+01 -5.825763e-02 -2.113783e-02 
1.180300e+01 -5.820088e-02 -2.102281e-02 
1.180400e+01 -5.814390e-02 -2.090821e-02 
1.180500e+01 -5.808670e-02 -2.079401e-02 
1.180600e+01 -5.802927e-02 -2.068023e-02 
1.180700e+01 -5.797161e-02 -2.056686e-02 
1.180800e+01 -5.791372e-02 -2.045390e-02 
1.180900e+01 -5.785560e-02 -2.034135e-02 
1.181000e+01 -5.779725e-02 -2.022921e-02 
1.181100e+01 -5.773868e-02 -2.011748e-02 
1.181200e+01 -5.767988e-02 -2.000616e-02 
1.181300e+01 -5.762085e-02 -1.989525e-02 
1.181400e+01 -5.756159e-02 -1.978474e-02 
1.181500e+01 -5.750211e-02 -1.967465e-02 
1.181600e+01 -5.744240e-02 -1.956496e-02 
1.181700e+01 -5.738246e-02 -1.945568e-02 
1.181800e+01 -5.732229e-02 -1.934680e-02 
1.181900e+01 -5.726190e-02 -1.923834e-02 
1.182000e+01 -5.720128e-02 -1.913028e-02 
1.182100e+01 -5.714044e-02 -1.902262e-02 
1.182200e+01 -5.707936e-02 -1.891537e-02 
1.182300e+01 -5.701806e-02 -1.880852e-02 
1.182400e+01 -5.695654e-02 -1.870208e-02 
1.182500e+01 -5.689479e-02 -1.859604e-02 
1.182600e+01 -5.683281e-02 -1.849041e-02 
1.182700e+01 -5.677061e-02 -1.838517e-02 
1.182800e+01 -5.670818e-02 -1.828034e-02 
1.182900e+01 -5.664553e-02 -1.817592e-02 
1.183000e+01 -5.658265e-02 -1.807189e-02 
1.183100e+01 -5.651955e-02 -1.796826e-02 
1.183200e+01 -5.645622e-02 -1.786504e-02 
1.183300e+01 -5.639266e-02 -1.776221e-02 
1.183400e+01 -5.632889e-02 -1.765978e-02 
1.183500e+01 -5.626489e-02 -1.755776e-02 
1.183600e+01 -5.620066e-02 -1.745613e-02 
1.183700e+01 -5.613621e-02 -1.735490e-02 
1.183800e+01 -5.607154e-02 -1.725406e-02 
1.183900e+01 -5.600664e-02 -1.715362e-02 
1.184000e+01 -5.594153e-02 -1.705358e-02 
1.184100e+01 -5.587618e-02 -1.695394e-02 
1.184200e+01 -5.581062e-02 -1.685469e-02 
1.184300e+01 -5.574483e-02 -1.675583e-02 
1.184400e+01 -5.567882e-02 -1.665737e-02 
1.184500e+01 -5.561259e-02 -1.655930e-02 
1.184600e+01 -5.554614e-02 -1.646162e-02 
1.184700e+01 -5.547947e-02 -1.636434e-02 
1.184800e+01 -5.541257e-02 -1.626745e-02 
1.184900e+01 -5.534546e-02 -1.617095e-02 
1.185000e+01 -5.527812e-02 -1.607484e-02 
1.185100e+01 -5.521057e-02 -1.597912e-02 
1.185200e+01 -5.514279e-02 -1.588379e-02 
1.185300e+01 -5.507479e-02 -1.578885e-02 
1.185400e+01 -5.500658e-02 -1.569430e-02 
1.185500e+01 -5.493814e-02 -1.560014e-02 
1.185600e+01 -5.486949e-02 -1.550636e-02 
1.185700e+01 -5.480062e-02 -1.541297e-02 
1.185800e+01 -5.473153e-02 -1.531996e-02 
1.185900e+01 -5.466222e-02 -1.522734e-02 
1.186000e+01 -5.459269e-02 -1.513511e-02 
1.186100e+01 -5.452295e-02 -1.504326e-02 
1.186200e+01 -5.445299e-02 -1.495179e-02 
1.186300e+01 -5.438281e-02 -1.486071e-02 
1.186400e+01 -5.431242e-02 -1.477001e-02 
1.186500e+01 -5.424181e-02 -1.467969e-02 
1.186600e+01 -5.417098e-02 -1.458975e-02 
1.186700e+01 -5.409994e-02 -1.450019e-02 
1.186800e+01 -5.402868e-02 -1.441101e-02 
1.186900e+01 -5.395721e-02 -1.432221e-02 
1.187000e+01 -5.388553e-02 -1.423379e-02 
1.187100e+01 -5.381363e-02 -1.414575e-02 
1.187200e+01 -5.374151e-02 -1.405808e-02 
1.187300e+01 -5.366919e-02 -1.397079e-02 
1.187400e+01 -5.359665e-02 -1.388388e-02 
1.187500e+01 -5.352390e-02 -1.379734e-02 
1.187600e+01 -5.345093e-02 -1.371117e-02 
1.187700e+01 -5.337776e-02 -1.362538e-02 
1.187800e+01 -5.330437e-02 -1.353996e-02 
1.187900e+01 -5.323077e-02 -1.345492e-02 
1.188000e+01 -5.315696e-02 -1.337025e-02 
1.188100e+01 -5.308294e-02 -1.328594e-02 
1.188200e+01 -5.300871e-02 -1.320201e-02 
1.188300e+01 -5.293427e-02 -1.311845e-02 
1.188400e+01 -5.285962e-02 -1.303526e-02 
1.188500e+01 -5.278476e-02 -1.295243e-02 
1.188600e+01 -5.270970e-02 -1.286997e-02 
1.188700e+01 -5.263443e-02 -1.278788e-02 
1.188800e+01 -5.255894e-02 -1.270616e-02 
1.188900e+01 -5.248326e-02 -1.262480e-02 
1.189000e+01 -5.240736e-02 -1.254381e-02 
1.189100e+01 -5.233126e-02 -1.246318e-02 
1.189200e+01 -5.225496e-02 -1.238291e-02 
1.189300e+01 -5.217844e-02 -1.230300e-02 
1.189400e+01 -5.210173e-02 -1.222346e-02 
1.189500e+01 -5.202481e-02 -1.214428e-02 
1.189600e+01 -5.194768e-02 -1.206546e-02 
1.189700e+01 -5.187035e-02 -1.198700e-02 
1.189800e+01 -5.179282e-02 -1.190889e-02 
1.189900e+01 -5.171509e-02 -1.183115e-02 
1.190000e+01 -5.163715e-02 -1.175376e-02 
1.190100e+01 -5.155901e-02 -1.167673e-02 
1.190200e+01 -5.148068e-02 -1.160006e-02 
1.190300e+01 -5.140214e-02 -1.152374e-02 
1.190400e+01 -5.132340e-02 -1.144777e-02 
1.190500e+01 -5.124446e-02 -1.137216e-02 
1.190600e+01 -5.116532e-02 -1.129690e-02 
1.190700e+01 -5.108598e-02 -1.122200e-02 
1.190800e+01 -5.100645e-02 -1.114744e-02 
1.190900e+01 -5.092672e-02 -1.107323e-02 
1.191000e+01 -5.084679e-02 -1.099938e-02 
1.191100e+01 -5.076666e-02 -1.092587e-02 
1.191200e+01 -5.068634e-02 -1.085271e-02 
1.191300e+01 -5.060582e-02 -1.077990e-02 
1.191400e+01 -5.052511e-02 -1.070744e-02 
1.191500e+01 -5.044420e-02 -1.063532e-02 
1.191600e+01 -5.036310e-02 -1.056355e-02 
1.191700e+01 -5.028180e-02 -1.049212e-02 
1.191800e+01 -5.020031e-02 -1.042103e-02 
1.191900e+01 -5.011863e-02 -1.035029e-02 
1.192000e+01 -5.003676e-02 -1.027989e-02 
1.192100e+01 -4.995470e-02 -1.020983e-02 
1.192200e+01 -4.987244e-02 -1.014011e-02 
1.192300e+01 -4.979000e-02 -1.007073e-02 
1.192400e+01 -4.970736e-02 -1.000168e-02 
1.192500e+01 -4.962454e-02 -9.932979e-03 
1.192600e+01 -4.954153e-02 -9.864612e-03 
1.192700e+01 -4.945833e-02 -9.796580e-03 
1.192800e+01 -4.937494e-02 -9.728884e-03 
1.192900e+01 -4.929137e-02 -9.661523e-03 
1.193000e+01 -4.920761e-02 -9.594495e-03 
1.193100e+01 -4.912367e-02 -9.527799e-03 
1.193200e+01 -4.903954e-02 -9.461436e-03 
1.193300e+01 -4.895522e-02 -9.395404e-03 
1.193400e+01 -4.887073e-02 -9.329703e-03 
1.193500e+01 -4.878605e-02 -9.264330e-03 
1.193600e+01 -4.870118e-02 -9.199287e-03 
1.193700e+01 -4.861614e-02 -9.134571e-03 
1.193800e+01 -4.853091e-02 -9.070182e-03 
1.193900e+01 -4.844551e-02 -9.006120e-03 
1.194000e+01 -4.835992e-02 -8.942382e-03 
1.194100e+01 -4.827415e-02 -8.878969e-03 
1.194200e+01 -4.818821e-02 -8.815880e-03 
1.194300e+01 -4.810209e-02 -8.753113e-03 
1.194400e+01 -4.801579e-02 -8.690668e-03 
1.194500e+01 -4.792931e-02 -8.628544e-03 
1.194600e+01 -4.784266e-02 -8.566741e-03 
1.194700e+01 -4.775583e-02 -8.505256e-03 
1.194800e+01 -4.766883e-02 -8.444090e-03 
1.194900e+01 -4.758165e-02 -8.383242e-03 
1.195000e+01 -4.749430e-02 -8.322710e-03 
1.195100e+01 -4.740678e-02 -8.262494e-03 
1.195200e+01 -4.731908e-02 -8.202593e-03 
1.195300e+01 -4.723122e-02 -8.143006e-03 
1.195400e+01 -4.714318e-02 -8.083732e-03 
1.195500e+01 -4.705497e-02 -8.024771e-03 
1.195600e+01 -4.696660e-02 -7.966121e-03 
1.195700e+01 -4.687805e-02 -7.907782e-03 
1.195800e+01 -4.678934e-02 -7.849752e-03 
1.195900e+01 -4.670046e-02 -7.792032e-03 
1.196000e+01 -4.661141e-02 -7.734619e-03 
1.196100e+01 -4.652220e-02 -7.677513e-03 
1.196200e+01 -4.643283e-02 -7.620713e-03 
1.196300e+01 -4.634328e-02 -7.564219e-03 
1.196400e+01 -4.625358e-02 -7.508029e-03 
1.196500e+01 -4.616371e-02 -7.452142e-03 
1.196600e+01 -4.607368e-02 -7.396558e-03 
1.196700e+01 -4.598349e-02 -7.341276e-03 
1.196800e+01 -4.589314e-02 -7.286295e-03 
1.196900e+01 -4.580263e-02 -7.231614e-03 
1.197000e+01 -4.571195e-02 -7.177231e-03 
1.197100e+01 -4.562112e-02 -7.123147e-03 
1.197200e+01 -4.553014e-02 -7.069360e-03 
1.197300e+01 -4.543899e-02 -7.015869e-03 
1.197400e+01 -4.534769e-02 -6.962674e-03 
1.197500e+01 -4.525624e-02 -6.909773e-03 
1.197600e+01 -4.516463e-02 -6.857166e-03 
1.197700e+01 -4.507286e-02 -6.804851e-03 
1.197800e+01 -4.498094e-02 -6.752829e-03 
1.197900e+01 -4.488888e-02 -6.701097e-03 
1.198000e+01 -4.479665e-02 -6.649655e-03 
1.198100e+01 -4.470428e-02 -6.598502e-03 
1.198200e+01 -4.461176e-02 -6.547638e-03 
1.198300e+01 -4.451909e-02 -6.497060e-03 
1.198400e+01 -4.442627e-02 -6.446770e-03 
1.198500e+01 -4.433330e-02 -6.396764e-03 
1.198600e+01 -4.424019e-02 -6.347043e-03 
1.198700e+01 -4.414693e-02 -6.297606e-03 
1.198800e+01 -4.405353e-02 -6.248451e-03 
1.198900e+01 -4.395998e-02 -6.199578e-03 
1.199000e+01 -4.386629e-02 -6.150986e-03 
1.199100e+01 -4.377245e-02 -6.102674e-03 
1.199200e+01 -4.367847e-02 -6.054641e-03 
1.199300e+01 -4.358436e-02 -6.006885e-03 
1.199400e+01 -4.349010e-02 -5.959408e-03 
1.199500e+01 -4.339570e-02 -5.912206e-03 
1.199600e+01 -4.330117e-02 -5.865280e-03 
1.199700e+01 -4.320649e-02 -5.818628e-03 
1.199800e+01 -4.311168e-02 -5.772249e-03 
1.199900e+01 -4.301674e-02 -5.726143e-03 
1.200000e+01 -4.292166e-02 -5.680309e-03 
1.200100e+01 -4.282644e-02 -5.634745e-03 
1.200200e+01 -4.273109e-02 -5.589451e-03 
1.200300e+01 -4.263561e-02 -5.544426e-03 
1.200400e+01 -4.254000e-02 -5.499669e-03 
1.200500e+01 -4.244426e-02 -5.455179e-03 
1.200600e+01 -4.234838e-02 -5.410955e-03 
1.200700e+01 -4.225238e-02 -5.366996e-03 
1.200800e+01 -4.215625e-02 -5.323301e-03 
1.200900e+01 -4.205999e-02 -5.279869e-03 
1.201000e+01 -4.196361e-02 -5.236700e-03 
1.201100e+01 -4.186710e-02 -5.193792e-03 
1.201200e+01 -4.177046e-02 -5.151145e-03 
1.201300e+01 -4.167371e-02 -5.108757e-03 
1.201400e+01 -4.157683e-02 -5.066628e-03 
1.201500e+01 -4.147982e-02 -5.024756e-03 
1.201600e+01 -4.138270e-02 -4.983141e-03 
1.201700e+01 -4.128546e-02 -4.941782e-03 
1.201800e+01 -4.118810e-02 -4.900678e-03 
1.201900e+01 -4.109061e-02 -4.859828e-03 
1.202000e+01 -4.099302e-02 -4.819230e-03 
1.202100e+01 -4.089530e-02 -4.778885e-03 
1.202200e+01 -4.079747e-02 -4.738791e-03 
1.202300e+01 -4.069953e-02 -4.698947e-03 
1.202400e+01 -4.060147e-02 -4.659352e-03 
1.202500e+01 -4.050330e-02 -4.620006e-03 
1.202600e+01 -4.040502e-02 -4.580907e-03 
1.202700e+01 -4.030663e-02 -4.542055e-03 
1.202800e+01 -4.020812e-02 -4.503448e-03 
1.202900e+01 -4.010951e-02 -4.465085e-03 
1.203000e+01 -4.001079e-02 -4.426966e-03 
1.203100e+01 -3.991197e-02 -4.389090e-03 
1.203200e+01 -3.981304e-02 -4.351456e-03 
1.203300e+01 -3.971400e-02 -4.314063e-03 
1.203400e+01 -3.961486e-02 -4.276909e-03 
1.203500e+01 -3.951561e-02 -4.239995e-03 
1.203600e+01 -3.941627e-02 -4.203318e-03 
1.203700e+01 -3.931682e-02 -4.166879e-03 
1.203800e+01 -3.921727e-02 -4.130675e-03 
1.203900e+01 -3.911763e-02 -4.094707e-03 
1.204000e+01 -3.901788e-02 -4.058973e-03 
1.204100e+01 -3.891804e-02 -4.023473e-03 
1.204200e+01 -3.881810e-02 -3.988205e-03 
1.204300e+01 -3.871807e-02 -3.953168e-03 
1.204400e+01 -3.861794e-02 -3.918362e-03 
1.204500e+01 -3.851772e-02 -3.883786e-03 
1.204600e+01 -3.841741e-02 -3.849438e-03 
1.204700e+01 -3.831700e-02 -3.815318e-03 
1.204800e+01 -3.821651e-02 -3.781425e-03 
1.204900e+01 -3.811592e-02 -3.747758e-03 
1.205000e+01 -3.801525e-02 -3.714316e-03 
1.205100e+01 -3.791449e-02 -3.681098e-03 
1.205200e+01 -3.781365e-02 -3.648103e-03 
1.205300e+01 -3.771271e-02 -3.615330e-03 
1.205400e+01 -3.761170e-02 -3.582778e-03 
1.205500e+01 -3.751060e-02 -3.550446e-03 
1.205600e+01 -3.740942e-02 -3.518334e-03 
1.205700e+01 -3.730816e-02 -3.486441e-03 
1.205800e+01 -3.720682e-02 -3.454765e-03 
1.205900e+01 -3.710540e-02 -3.423305e-03 
1.206000e+01 -3.700390e-02 -3.392061e-03 
1.206100e+01 -3.690233e-02 -3.361032e-03 
1.206200e+01 -3.680068e-02 -3.330217e-03 
1.206300e+01 -3.669895e-02 -3.299615e-03 
1.206400e+01 -3.659715e-02 -3.269224e-03 
1.206500e+01 -3.649528e-02 -3.239045e-03 
1.206600e+01 -3.639334e-02 -3.209076e-03 
1.206700e+01 -3.629132e-02 -3.179316e-03 
1.206800e+01 -3.618924e-02 -3.149764e-03 
1.206900e+01 -3.608709e-02 -3.120420e-03 
1.207000e+01 -3.598487e-02 -3.091282e-03 
1.207100e+01 -3.588258e-02 -3.062349e-03 
1.207200e+01 -3.578023e-02 -3.033621e-03 
1.207300e+01 -3.567782e-02 -3.005097e-03 
1.207400e+01 -3.557534e-02 -2.976776e-03 
1.207500e+01 -3.547280e-02 -2.948656e-03 
1.207600e+01 -3.537020e-02 -2.920737e-03 
1.207700e+01 -3.526754e-02 -2.893019e-03 
1.207800e+01 -3.516482e-02 -2.865499e-03 
1.207900e+01 -3.506204e-02 -2.838178e-03 
1.208000e+01 -3.495920e-02 -2.811054e-03 
1.208100e+01 -3.485631e-02 -2.784126e-03 
1.208200e+01 -3.475337e-02 -2.757394e-03 
1.208300e+01 -3.465037e-02 -2.730856e-03 
1.208400e+01 -3.454732e-02 -2.704512e-03 
1.208500e+01 -3.444422e-02 -2.678360e-03 
1.208600e+01 -3.434107e-02 -2.652401e-03 
1.208700e+01 -3.423787e-02 -2.626632e-03 
1.208800e+01 -3.413462e-02 -2.601053e-03 
1.208900e+01 -3.403133e-02 -2.575664e-03 
1.209000e+01 -3.392799e-02 -2.550462e-03 
1.209100e+01 -3.382460e-02 -2.525448e-03 
1.209200e+01 -3.372117e-02 -2.500621e-03 
1.209300e+01 -3.361770e-02 -2.475979e-03 
1.209400e+01 -3.351419e-02 -2.451521e-03 
1.209500e+01 -3.341064e-02 -2.427247e-03 
1.209600e+01 -3.330705e-02 -2.403157e-03 
1.209700e+01 -3.320342e-02 -2.379247e-03 
1.209800e+01 -3.309976e-02 -2.355520e-03 
1.209900e+01 -3.299606e-02 -2.331972e-03 
1.210000e+01 -3.289232e-02 -2.308603e-03 
1.210100e+01 -3.278856e-02 -2.285413e-03 
1.210200e+01 -3.268476e-02 -2.262400e-03 
1.210300e+01 -3.258092e-02 -2.239564e-03 
1.210400e+01 -3.247706e-02 -2.216904e-03 
1.210500e+01 -3.237317e-02 -2.194418e-03 
1.210600e+01 -3.226926e-02 -2.172106e-03 
1.210700e+01 -3.216531e-02 -2.149968e-03 
1.210800e+01 -3.206134e-02 -2.128001e-03 
1.210900e+01 -3.195735e-02 -2.106206e-03 
1.211000e+01 -3.185334e-02 -2.084581e-03 
1.211100e+01 -3.174930e-02 -2.063126e-03 
1.211200e+01 -3.164524e-02 -2.041840e-03 
1.211300e+01 -3.154116e-02 -2.020721e-03 
1.211400e+01 -3.143707e-02 -1.999769e-03 
1.211500e+01 -3.133295e-02 -1.978984e-03 
1.211600e+01 -3.122882e-02 -1.958363e-03 
1.211700e+01 -3.112468e-02 -1.937907e-03 
1.211800e+01 -3.102052e-02 -1.917614e-03 
1.211900e+01 -3.091635e-02 -1.897484e-03 
1.212000e+01 -3.081217e-02 -1.877516e-03 
1.212100e+01 -3.070798e-02 -1.857708e-03 
1.212200e+01 -3.060378e-02 -1.838061e-03 
1.212300e+01 -3.049957e-02 -1.818572e-03 
1.212400e+01 -3.039535e-02 -1.799242e-03 
1.212500e+01 -3.029113e-02 -1.780070e-03 
1.212600e+01 -3.018691e-02 -1.761054e-03 
1.212700e+01 -3.008268e-02 -1.742194e-03 
1.212800e+01 -2.997845e-02 -1.723488e-03 
1.212900e+01 -2.987422e-02 -1.704937e-03 
1.213000e+01 -2.976999e-02 -1.686539e-03 
1.213100e+01 -2.966576e-02 -1.668293e-03 
1.213200e+01 -2.956153e-02 -1.650199e-03 
1.213300e+01 -2.945731e-02 -1.632256e-03 
1.213400e+01 -2.935309e-02 -1.614462e-03 
1.213500e+01 -2.924888e-02 -1.596817e-03 
1.213600e+01 -2.914468e-02 -1.579321e-03 
1.213700e+01 -2.904048e-02 -1.561972e-03 
1.213800e+01 -2.893630e-02 -1.544769e-03 
1.213900e+01 -2.883212e-02 -1.527712e-03 
1.214000e+01 -2.872796e-02 -1.510800e-03 
1.214100e+01 -2.862381e-02 -1.494032e-03 
1.214200e+01 -2.851968e-02 -1.477407e-03 
1.214300e+01 -2.841556e-02 -1.460924e-03 
1.214400e+01 -2.831146e-02 -1.444583e-03 
1.214500e+01 -2.820738e-02 -1.428383e-03 
1.214600e+01 -2.810332e-02 -1.412322e-03 
1.214700e+01 -2.799927e-02 -1.396401e-03 
1.214800e+01 -2.789525e-02 -1.380618e-03 
1.214900e+01 -2.779126e-02 -1.364973e-03 
1.215000e+01 -2.768729e-02 -1.349464e-03 
1.215100e+01 -2.758334e-02 -1.334091e-03 
1.215200e+01 -2.747942e-02 -1.318853e-03 
1.215300e+01 -2.737553e-02 -1.303749e-03 
1.215400e+01 -2.727166e-02 -1.288779e-03 
1.215500e+01 -2.716783e-02 -1.273941e-03 
1.215600e+01 -2.706403e-02 -1.259235e-03 
1.215700e+01 -2.696026e-02 -1.244660e-03 
1.215800e+01 -2.685652e-02 -1.230216e-03 
1.215900e+01 -2.675283e-02 -1.215901e-03 
1.216000e+01 -2.664916e-02 -1.201715e-03 
1.216100e+01 -2.654554e-02 -1.187656e-03 
1.216200e+01 -2.644195e-02 -1.173725e-03 
1.216300e+01 -2.633840e-02 -1.159920e-03 
1.216400e+01 -2.623490e-02 -1.146240e-03 
1.216500e+01 -2.613144e-02 -1.132685e-03 
1.216600e+01 -2.602802e-02 -1.119255e-03 
1.216700e+01 -2.592464e-02 -1.105947e-03 
1.216800e+01 -2.582132e-02 -1.092762e-03 
1.216900e+01 -2.571804e-02 -1.079698e-03 
1.217000e+01 -2.561480e-02 -1.066756e-03 
1.217100e+01 -2.551162e-02 -1.053933e-03 
1.217200e+01 -2.540849e-02 -1.041230e-03 
1.217300e+01 -2.530541e-02 -1.028646e-03 
1.217400e+01 -2.520239e-02 -1.016179e-03 
1.217500e+01 -2.509942e-02 -1.003829e-03 
1.217600e+01 -2.499650e-02 -9.915960e-04 
1.217700e+01 -2.489365e-02 -9.794783e-04 
1.217800e+01 -2.479085e-02 -9.674755e-04 
1.217900e+01 -2.468811e-02 -9.555867e-04 
1.218000e+01 -2.458543e-02 -9.438112e-04 
1.218100e+01 -2.448281e-02 -9.321483e-04 
1.218200e+01 -2.438026e-02 -9.205972e-04 
1.218300e+01 -2.427777e-02 -9.091573e-04 
1.218400e+01 -2.417535e-02 -8.978277e-04 
1.218500e+01 -2.407299e-02 -8.866077e-04 
1.218600e+01 -2.397071e-02 -8.754966e-04 
1.218700e+01 -2.386849e-02 -8.644937e-04 
1.218800e+01 -2.376634e-02 -8.535982e-04 
1.218900e+01 -2.366426e-02 -8.428094e-04 
1.219000e+01 -2.356226e-02 -8.321266e-04 
1.219100e+01 -2.346033e-02 -8.215491e-04 
1.219200e+01 -2.335848e-02 -8.110761e-04 
1.219300e+01 -2.325671e-02 -8.007069e-04 
1.219400e+01 -2.315501e-02 -7.904408e-04 
1.219500e+01 -2.305339e-02 -7.802772e-04 
1.219600e+01 -2.295185e-02 -7.702152e-04 
1.219700e+01 -2.285040e-02 -7.602542e-04 
1.219800e+01 -2.274902e-02 -7.503935e-04 
1.219900e+01 -2.264774e-02 -7.406323e-04 
1.220000e+01 -2.254653e-02 -7.309701e-04 
1.220100e+01 -2.244542e-02 -7.214060e-04 
1.220200e+01 -2.234439e-02 -7.119394e-04 
1.220300e+01 -2.224345e-02 -7.025695e-04 
1.220400e+01 -2.214260e-02 -6.932958e-04 
1.220500e+01 -2.204184e-02 -6.841175e-04 
1.220600e+01 -2.194117e-02 -6.750339e-04 
1.220700e+01 -2.184060e-02 -6.660443e-04 
1.220800e+01 -2.174013e-02 -6.571482e-04 
1.220900e+01 -2.163975e-02 -6.483447e-04 
1.221000e+01 -2.153947e-02 -6.396332e-04 
1.221100e+01 -2.143928e-02 -6.310130e-04 
1.221200e+01 -2.133920e-02 -6.224835e-04 
1.221300e+01 -2.123922e-02 -6.140440e-04 
1.221400e+01 -2.113934e-02 -6.056938e-04 
1.221500e+01 -2.103957e-02 -5.974323e-04 
1.221600e+01 -2.093990e-02 -5.892588e-04 
1.221700e+01 -2.084033e-02 -5.811726e-04 
1.221800e+01 -2.074088e-02 -5.731731e-04 
1.221900e+01 -2.064153e-02 -5.652597e-04 
1.222000e+01 -2.054229e-02 -5.574316e-04 
1.222100e+01 -2.044316e-02 -5.496883e-04 
1.222200e+01 -2.034415e-02 -5.420291e-04 
1.222300e+01 -2.024525e-02 -5.344533e-04 
1.222400e+01 -2.014646e-02 -5.269603e-04 
1.222500e+01 -2.004780e-02 -5.195495e-04 
1.222600e+01 -1.994924e-02 -5.122203e-04 
1.222700e+01 -1.985081e-02 -5.049719e-04 
1.222800e+01 -1.975250e-02 -4.978038e-04 
1.222900e+01 -1.965430e-02 -4.907153e-04 
1.223000e+01 -1.955623e-02 -4.837059e-04 
1.223100e+01 -1.945828e-02 -4.767748e-04 
1.223200e+01 -1.936046e-02 -4.699216e-04 
1.223300e+01 -1.926276e-02 -4.631455e-04 
1.223400e+01 -1.916519e-02 -4.564459e-04 
1.223500e+01 -1.906775e-02 -4.498223e-04 
1.223600e+01 -1.897044e-02 -4.432740e-04 
1.223700e+01 -1.887326e-02 -4.368004e-04 
1.223800e+01 -1.877620e-02 -4.304009e-04 
1.223900e+01 -1.867929e-02 -4.240749e-04 
1.224000e+01 -1.858250e-02 -4.178218e-04 
1.224100e+01 -1.848586e-02 -4.116411e-04 
1.224200e+01 -1.838934e-02 -4.055320e-04 
1.224300e+01 -1.829297e-02 -3.994941e-04 
1.224400e+01 -1.819674e-02 -3.935267e-04 
1.224500e+01 -1.810064e-02 -3.876293e-04 
1.224600e+01 -1.800469e-02 -3.818013e-04 
1.224700e+01 -1.790888e-02 -3.760420e-04 
1.224800e+01 -1.781321e-02 -3.703510e-04 
1.224900e+01 -1.771769e-02 -3.647276e-04 
1.225000e+01 -1.762232e-02 -3.591712e-04 
1.225100e+01 -1.752709e-02 -3.536814e-04 
1.225200e+01 -1.743201e-02 -3.482575e-04 
1.225300e+01 -1.733708e-02 -3.428989e-04 
1.225400e+01 -1.724230e-02 -3.376051e-04 
1.225500e+01 -1.714768e-02 -3.323756e-04 
1.225600e+01 -1.705321e-02 -3.272098e-04 
1.225700e+01 -1.695889e-02 -3.221070e-04 
1.225800e+01 -1.686472e-02 -3.170669e-04 
1.225900e+01 -1.677072e-02 -3.120888e-04 
1.226000e+01 -1.667687e-02 -3.071722e-04 
1.226100e+01 -1.658318e-02 -3.023165e-04 
1.226200e+01 -1.648966e-02 -2.975212e-04 
1.226300e+01 -1.639629e-02 -2.927857e-04 
1.226400e+01 -1.630309e-02 -2.881096e-04 
1.226500e+01 -1.621005e-02 -2.834923e-04 
1.226600e+01 -1.611717e-02 -2.789332e-04 
1.226700e+01 -1.602447e-02 -2.744319e-04 
1.226800e+01 -1.593192e-02 -2.699878e-04 
1.226900e+01 -1.583955e-02 -2.656004e-04 
1.227000e+01 -1.574735e-02 -2.612691e-04 
1.227100e+01 -1.565532e-02 -2.569935e-04 
1.227200e+01 -1.556346e-02 -2.527730e-04 
1.227300e+01 -1.547178e-02 -2.486072e-04 
1.227400e+01 -1.538026e-02 -2.444955e-04 
1.227500e+01 -1.528893e-02 -2.404374e-04 
1.227600e+01 -1.519777e-02 -2.364324e-04 
1.227700e+01 -1.510679e-02 -2.324800e-04 
1.227800e+01 -1.501599e-02 -2.285797e-04 
1.227900e+01 -1.492537e-02 -2.247311e-04 
1.228000e+01 -1.483493e-02 -2.209335e-04 
1.228100e+01 -1.474467e-02 -2.171866e-04 
1.228200e+01 -1.465459e-02 -2.134899e-04 
1.228300e+01 -1.456470e-02 -2.098428e-04 
1.228400e+01 -1.447500e-02 -2.062449e-04 
1.228500e+01 -1.438548e-02 -2.026957e-04 
1.228600e+01 -1.429616e-02 -1.991947e-04 
1.228700e+01 -1.420702e-02 -1.957415e-04 
1.228800e+01 -1.411807e-02 -1.923355e-04 
1.228900e+01 -1.402931e-02 -1.889764e-04 
1.229000e+01 -1.394075e-02 -1.856636e-04 
1.229100e+01 -1.385238e-02 -1.823967e-04 
1.229200e+01 -1.376420e-02 -1.791753e-04 
1.229300e+01 -1.367622e-02 -1.759988e-04 
1.229400e+01 -1.358844e-02 -1.728668e-04 
1.229500e+01 -1.350085e-02 -1.697789e-04 
1.229600e+01 -1.341347e-02 -1.667346e-04 
1.229700e+01 -1.332629e-02 -1.637335e-04 
1.229800e+01 -1.323930e-02 -1.607751e-04 
1.229900e+01 -1.315252e-02 -1.578590e-04 
1.230000e+01 -1.306595e-02 -1.549847e-04 
1.230100e+01 -1.297958e-02 -1.521518e-04 
1.230200e+01 -1.289341e-02 -1.493599e-04 
1.230300e+01 -1.280745e-02 -1.466086e-04 
1.230400e+01 -1.272170e-02 -1.438974e-04 
1.230500e+01 -1.263616e-02 -1.412258e-04 
1.230600e+01 -1.255083e-02 -1.385936e-04 
1.230700e+01 -1.246572e-02 -1.360002e-04 
1.230800e+01 -1.238081e-02 -1.334452e-04 
1.230900e+01 -1.229612e-02 -1.309282e-04 
1.231000e+01 -1.221164e-02 -1.284489e-04 
1.231100e+01 -1.212738e-02 -1.260067e-04 
1.231200e+01 -1.204333e-02 -1.236014e-04 
1.231300e+01 -1.195950e-02 -1.212324e-04 
1.231400e+01 -1.187590e-02 -1.188994e-04 
1.231500e+01 -1.179251e-02 -1.166020e-04 
1.231600e+01 -1.170934e-02 -1.143398e-04 
1.231700e+01 -1.162640e-02 -1.121124e-04 
1.231800e+01 -1.154367e-02 -1.099194e-04 
1.231900e+01 -1.146118e-02 -1.077604e-04 
1.232000e+01 -1.137890e-02 -1.056351e-04 
1.232100e+01 -1.129686e-02 -1.035430e-04 
1.232200e+01 -1.121504e-02 -1.014838e-04 
1.232300e+01 -1.113345e-02 -9.945707e-05 
1.232400e+01 -1.105209e-02 -9.746247e-05 
1.232500e+01 -1.097096e-02 -9.549962e-05 
1.232600e+01 -1.089006e-02 -9.356815e-05 
1.232700e+01 -1.080939e-02 -9.166769e-05 
1.232800e+01 -1.072896e-02 -8.979788e-05 
1.232900e+01 -1.064876e-02 -8.795836e-05 
1.233000e+01 -1.056880e-02 -8.614876e-05 
1.233100e+01 -1.048908e-02 -8.436874e-05 
1.233200e+01 -1.040959e-02 -8.261794e-05 
1.233300e+01 -1.033034e-02 -8.089599e-05 
1.233400e+01 -1.025133e-02 -7.920257e-05 
1.233500e+01 -1.017256e-02 -7.753731e-05 
1.233600e+01 -1.009403e-02 -7.589988e-05 
1.233700e+01 -1.001575e-02 -7.428994e-05 
1.233800e+01 -9.937709e-03 -7.270715e-05 
1.233900e+01 -9.859913e-03 -7.115116e-05 
1.234000e+01 -9.782362e-03 -6.962166e-05 
1.234100e+01 -9.705058e-03 -6.811831e-05 
1.234200e+01 -9.628002e-03 -6.664078e-05 
1.234300e+01 -9.551194e-03 -6.518874e-05 
1.234400e+01 -9.474635e-03 -6.376187e-05 
1.234500e+01 -9.398328e-03 -6.235986e-05 
1.234600e+01 -9.322271e-03 -6.098238e-05 
1.234700e+01 -9.246468e-03 -5.962911e-05 
1.234800e+01 -9.170917e-03 -5.829975e-05 
1.234900e+01 -9.095621e-03 -5.699399e-05 
1.235000e+01 -9.020580e-03 -5.571151e-05 
1.235100e+01 -8.945796e-03 -5.445200e-05 
1.235200e+01 -8.871268e-03 -5.321518e-05 
1.235300e+01 -8.796999e-03 -5.200072e-05 
1.235400e+01 -8.722989e-03 -5.080835e-05 
1.235500e+01 -8.649239e-03 -4.963775e-05 
1.235600e+01 -8.575749e-03 -4.848864e-05 
1.235700e+01 -8.502522e-03 -4.736073e-05 
1.235800e+01 -8.429558e-03 -4.625373e-05 
1.235900e+01 -8.356857e-03 -4.516734e-05 
1.236000e+01 -8.284420e-03 -4.410130e-05 
1.236100e+01 -8.212250e-03 -4.305531e-05 
1.236200e+01 -8.140345e-03 -4.202910e-05 
1.236300e+01 -8.068708e-03 -4.102240e-05 
1.236400e+01 -7.997340e-03 -4.003492e-05 
1.236500e+01 -7.926240e-03 -3.906640e-05 
1.236600e+01 -7.855411e-03 -3.811657e-05 
1.236700e+01 -7.784852e-03 -3.718516e-05 
1.236800e+01 -7.714565e-03 -3.627191e-05 
1.236900e+01 -7.644551e-03 -3.537656e-05 
1.237000e+01 -7.574810e-03 -3.449885e-05 
1.237100e+01 -7.505344e-03 -3.363852e-05 
1.237200e+01 -7.436153e-03 -3.279533e-05 
1.237300e+01 -7.367238e-03 -3.196900e-05 
1.237400e+01 -7.298601e-03 -3.115929e-05 
1.237500e+01 -7.230241e-03 -3.036596e-05 
1.237600e+01 -7.162160e-03 -2.958876e-05 
1.237700e+01 -7.094358e-03 -2.882745e-05 
1.237800e+01 -7.026837e-03 -2.808179e-05 
1.237900e+01 -6.959597e-03 -2.735153e-05 
1.238000e+01 -6.892639e-03 -2.663646e-05 
1.238100e+01 -6.825964e-03 -2.593632e-05 
1.238200e+01 -6.759573e-03 -2.525090e-05 
1.238300e+01 -6.693466e-03 -2.457995e-05 
1.238400e+01 -6.627645e-03 -2.392327e-05 
1.238500e+01 -6.562110e-03 -2.328061e-05 
1.238600e+01 -6.496862e-03 -2.265176e-05 
1.238700e+01 -6.431901e-03 -2.203650e-05 
1.238800e+01 -6.367230e-03 -2.143461e-05 
1.238900e+01 -6.302848e-03 -2.084587e-05 
1.239000e+01 -6.238755e-03 -2.027007e-05 
1.239100e+01 -6.174954e-03 -1.970700e-05 
1.239200e+01 -6.111445e-03 -1.915645e-05 
1.239300e+01 -6.048228e-03 -1.861821e-05 
1.239400e+01 -5.985305e-03 -1.809208e-05 
1.239500e+01 -5.922676e-03 -1.757786e-05 
1.239600e+01 -5.860341e-03 -1.707533e-05 
1.239700e+01 -5.798302e-03 -1.658431e-05 
1.239800e+01 -5.736560e-03 -1.610460e-05 
1.239900e+01 -5.675114e-03 -1.563601e-05 
1.240000e+01 -5.613967e-03 -1.517834e-05 
1.240100e+01 -5.553118e-03 -1.473140e-05 
1.240200e+01 -5.492568e-03 -1.429500e-05 
1.240300e+01 -5.432319e-03 -1.386897e-05 
1.240400e+01 -5.372370e-03 -1.345311e-05 
1.240500e+01 -5.312723e-03 -1.304725e-05 
1.240600e+01 -5.253378e-03 -1.265120e-05 
1.240700e+01 -5.194336e-03 -1.226480e-05 
1.240800e+01 -5.135598e-03 -1.188785e-05 
1.240900e+01 -5.077164e-03 -1.152021e-05 
1.241000e+01 -5.019035e-03 -1.116168e-05 
1.241100e+01 -4.961212e-03 -1.081211e-05 
1.241200e+01 -4.903695e-03 -1.047133e-05 
1.241300e+01 -4.846486e-03 -1.013918e-05 
1.241400e+01 -4.789584e-03 -9.815486e-06 
1.241500e+01 -4.732991e-03 -9.500091e-06 
1.241600e+01 -4.676707e-03 -9.192831e-06 
1.241700e+01 -4.620733e-03 -8.893550e-06 
1.241800e+01 -4.565070e-03 -8.602094e-06 
1.241900e+01 -4.509717e-03 -8.318313e-06 
1.242000e+01 -4.454677e-03 -8.042056e-06 
1.242100e+01 -4.399949e-03 -7.773176e-06 
1.242200e+01 -4.345534e-03 -7.511525e-06 
1.242300e+01 -4.291432e-03 -7.256960e-06 
1.242400e+01 -4.237645e-03 -7.009337e-06 
1.242500e+01 -4.184173e-03 -6.768515e-06 
1.242600e+01 -4.131017e-03 -6.534356e-06 
1.242700e+01 -4.078177e-03 -6.306721e-06 
1.242800e+01 -4.025654e-03 -6.085474e-06 
1.242900e+01 -3.973448e-03 -5.870482e-06 
1.243000e+01 -3.921560e-03 -5.661612e-06 
1.243100e+01 -3.869991e-03 -5.458733e-06 
1.243200e+01 -3.818741e-03 -5.261716e-06 
1.243300e+01 -3.767811e-03 -5.070435e-06 
1.243400e+01 -3.717201e-03 -4.884764e-06 
1.243500e+01 -3.666912e-03 -4.704579e-06 
1.243600e+01 -3.616945e-03 -4.529758e-06 
1.243700e+01 -3.567300e-03 -4.360181e-06 
1.243800e+01 -3.517977e-03 -4.195730e-06 
1.243900e+01 -3.468978e-03 -4.036288e-06 
1.244000e+01 -3.420303e-03 -3.881741e-06 
1.244100e+01 -3.371951e-03 -3.731973e-06 
1.244200e+01 -3.323925e-03 -3.586876e-06 
1.244300e+01 -3.276224e-03 -3.446338e-06 
1.244400e+01 -3.228849e-03 -3.310252e-06 
1.244500e+01 -3.181800e-03 -3.178511e-06 
1.244600e+01 -3.135078e-03 -3.051011e-06 
1.244700e+01 -3.088684e-03 -2.927649e-06 
1.244800e+01 -3.042618e-03 -2.808325e-06 
1.244900e+01 -2.996880e-03 -2.692939e-06 
1.245000e+01 -2.951471e-03 -2.581394e-06 
1.245100e+01 -2.906391e-03 -2.473593e-06 
1.245200e+01 -2.861642e-03 -2.369443e-06 
1.245300e+01 -2.817223e-03 -2.268851e-06 
1.245400e+01 -2.773134e-03 -2.171728e-06 
1.245500e+01 -2.729377e-03 -2.077983e-06 
1.245600e+01 -2.685952e-03 -1.987531e-06 
1.245700e+01 -2.642859e-03 -1.900286e-06 
1.245800e+01 -2.600099e-03 -1.816164e-06 
1.245900e+01 -2.557672e-03 -1.735079e-06 
1.246000e+01 -2.515578e-03 -1.656936e-06 
1.246100e+01 -2.473819e-03 -1.581656e-06 
1.246200e+01 -2.432394e-03 -1.509163e-06 
1.246300e+01 -2.391303e-03 -1.439380e-06 
1.246400e+01 -2.350548e-03 -1.372232e-06 
1.246500e+01 -2.310129e-03 -1.307647e-06 
1.246600e+01 -2.270046e-03 -1.245552e-06 
1.246700e+01 -2.230299e-03 -1.185875e-06 
1.246800e+01 -2.190889e-03 -1.128547e-06 
1.246900e+01 -2.151817e-03 -1.073499e-06 
1.247000e+01 -2.113082e-03 -1.020663e-06 
1.247100e+01 -2.074685e-03 -9.699734e-07 
1.247200e+01 -2.036627e-03 -9.213643e-07 
1.247300e+01 -1.998907e-03 -8.747718e-07 
1.247400e+01 -1.961526e-03 -8.301331e-07 
1.247500e+01 -1.924485e-03 -7.873864e-07 
1.247600e+01 -1.887784e-03 -7.464712e-07 
1.247700e+01 -1.851423e-03 -7.073283e-07 
1.247800e+01 -1.815402e-03 -6.698993e-07 
1.247900e+01 -1.779723e-03 -6.341274e-07 
1.248000e+01 -1.744384e-03 -5.999567e-07 
1.248100e+01 -1.709387e-03 -5.673327e-07 
1.248200e+01 -1.674731e-03 -5.362019e-07 
1.248300e+01 -1.640418e-03 -5.065120e-07 
1.248400e+01 -1.606447e-03 -4.782119e-07 
1.248500e+01 -1.572819e-03 -4.512518e-07 
1.248600e+01 -1.539533e-03 -4.255829e-07 
1.248700e+01 -1.506591e-03 -4.011577e-07 
1.248800e+01 -1.473993e-03 -3.779298e-07 
1.248900e+01 -1.441738e-03 -3.558541e-07 
1.249000e+01 -1.409827e-03 -3.348865e-07 
1.249100e+01 -1.378260e-03 -3.149843e-07 
1.249200e+01 -1.347039e-03 -2.961058e-07 
1.249300e+01 -1.316161e-03 -2.782105e-07 
1.249400e+01 -1.285629e-03 -2.612591e-07 
1.249500e+01 -1.255443e-03 -2.452136e-07 
1.249600e+01 -1.225601e-03 -2.300371e-07 
1.249700e+01 -1.196106e-03 -2.156937e-07 
1.249800e+01 -1.166956e-03 -2.021490e-07 
1.249900e+01 -1.138152e-03 -1.893696e-07 
1.250000e+01 -1.109695e-03 -1.773232e-07 
1.250100e+01 -1.081585e-03 -1.659788e-07 
1.250200e+01 -1.053821e-03 -1.553067e-07 
1.250300e+01 -1.026404e-03 -1.452780e-07 
1.250400e+01 -9.993337e-04 -1.358655e-07 
1.250500e+01 -9.726110e-04 -1.270427e-07 
1.250600e+01 -9.462357e-04 -1.187846e-07 
1.250700e+01 -9.202080e-04 -1.110573e-07 
1.250800e+01 -8.945281e-04 -1.038176e-07 
1.250900e+01 -8.691960e-04 -9.704347e-08 
1.251000e+01 -8.442119e-04 -9.071426e-08 
1.251100e+01 -8.195760e-04 -8.480976e-08 
1.251200e+01 -7.952884e-04 -7.931019e-08 
1.251300e+01 -7.713492e-04 -7.419628e-08 
1.251400e+01 -7.477584e-04 -6.944921e-08 
1.251500e+01 -7.245163e-04 -6.505063e-08 
1.251600e+01 -7.016229e-04 -6.098269e-08 
1.251700e+01 -6.790784e-04 -5.722796e-08 
1.251800e+01 -6.568827e-04 -5.376954e-08 
1.251900e+01 -6.350361e-04 -5.059096e-08 
1.252000e+01 -6.135385e-04 -4.767624e-08 
1.252100e+01 -5.923900e-04 -4.500986e-08 
1.252200e+01 -5.715907e-04 -4.257678e-08 
1.252300e+01 -5.511407e-04 -4.036243e-08 
1.252400e+01 -5.310400e-04 -3.835271e-08 
1.252500e+01 -5.112887e-04 -3.653400e-08 
1.252600e+01 -4.918867e-04 -3.489313e-08 
1.252700e+01 -4.728342e-04 -3.341743e-08 
1.252800e+01 -4.541311e-04 -3.209467e-08 
1.252900e+01 -4.357775e-04 -3.091313e-08 
1.253000e+01 -4.177733e-04 -2.986152e-08 
1.253100e+01 -4.001186e-04 -2.892905e-08 
1.253200e+01 -3.828135e-04 -2.810540e-08 
1.253300e+01 -3.658577e-04 -2.738070e-08 
1.253400e+01 -3.492515e-04 -2.674558e-08 
1.253500e+01 -3.329947e-04 -2.619112e-08 
1.253600e+01 -3.170873e-04 -2.570887e-08 
1.253700e+01 -3.015292e-04 -2.529088e-08 
1.253800e+01 -2.863205e-04 -2.492964e-08 
1.253900e+01 -2.714612e-04 -2.461812e-08 
1.254000e+01 -2.569510e-04 -2.434977e-08 
1.254100e+01 -2.427900e-04 -2.411851e-08 
1.254200e+01 -2.289782e-04 -2.391873e-08 
1.254300e+01 -2.155153e-04 -2.374528e-08 
1.254400e+01 -2.024015e-04 -2.359349e-08 
1.254500e+01 -1.896365e-04 -2.345917e-08 
1.254600e+01 -1.772203e-04 -2.333859e-08 
1.254700e+01 -1.651528e-04 -2.322850e-08 
1.254800e+01 -1.534338e-04 -2.312612e-08 
1.254900e+01 -1.420634e-04 -2.302913e-08 
1.255000e+01 -1.310412e-04 -2.293568e-08 
1.255100e+01 -1.203673e-04 -2.284443e-08 
1.255200e+01 -1.100415e-04 -2.275446e-08 
1.255300e+01 -1.000637e-04 -2.266535e-08 
1.255400e+01 -9.043360e-05 -2.257715e-08 
1.255500e+01 -8.115119e-05 -2.249037e-08 
1.255600e+01 -7.221628e-05 -2.240601e-08 
1.255700e+01 -6.362869e-05 -2.232552e-08 
1.255800e+01 -5.538826e-05 -2.225084e-08 
1.255900e+01 -4.749481e-05 -2.218437e-08 
1.256000e+01 -3.994816e-05 -2.212899e-08 
1.256100e+01 -3.274810e-05 -2.208731e-08 
1.256200e+01 -2.589444e-05 -2.203887e-08 
1.256300e+01 -1.938698e-05 -2.197555e-08 
1.256400e+01 -1.322550e-05 -2.190063e-08 
1.256500e+01 -7.409785e-06 -2.181712e-08 
1.256600e+01 -1.939610e-06 -2.172771e-08 
1.256700e+01 3.185258e-06 -2.163479e-08 
1.256800e+01 7.965060e-06 -2.154046e-08 
1.256900e+01 1.240004e-05 -2.144652e-08 
1.257000e+01 1.649045e-05 -2.135444e-08 
1.257100e+01 2.023655e-05 -2.126543e-08 
1.257200e+01 2.363861e-05 -2.118037e-08 
1.257300e+01 2.669689e-05 -2.109985e-08 
1.257400e+01 2.941169e-05 -2.102415e-08 
1.257500e+01 3.178328e-05 -2.095327e-08 
1.257600e+01 3.381195e-05 -2.088689e-08 
1.257700e+01 3.549802e-05 -2.082439e-08 
1.257800e+01 3.684177e-05 -2.076485e-08 
1.257900e+01 3.784354e-05 -2.070706e-08 
1.258000e+01 3.850363e-05 -2.064949e-08 
1.258100e+01 3.882238e-05 -2.059033e-08 
1.258200e+01 3.880011e-05 -2.052745e-08 
1.258300e+01 3.843717e-05 -2.045844e-08 
1.258400e+01 3.773391e-05 -2.038056e-08 
1.258500e+01 3.669067e-05 -2.029079e-08 
1.258600e+01 3.530783e-05 -2.018581e-08 
1.258700e+01 3.358574e-05 -2.006198e-08 
1.258800e+01 3.152478e-05 -1.991539e-08 
1.258900e+01 2.912533e-05 -1.974179e-08 
1.259000e+01 2.638779e-05 -1.953667e-08 
1.259100e+01 2.331254e-05 -1.929518e-08 
1.259200e+01 1.989998e-05 -1.901219e-08 
1.259300e+01 1.615053e-05 -1.868228e-08 
1.259400e+01 1.206460e-05 -1.829971e-08 
1.259500e+01 7.642611e-06 -1.785843e-08 
1.259600e+01 2.884990e-06 -1.735212e-08 
1.259700e+01 -2.207825e-06 -1.677413e-08 
1.259800e+01 -7.635393e-06 -1.611752e-08 
1.259900e+01 -1.339727e-05 -1.537506e-08 
1.260000e+01 -1.949298e-05 -1.453920e-08 
1.260100e+01 -2.592209e-05 -1.360210e-08 
1.260200e+01 -3.268411e-05 -1.255562e-08 
1.260300e+01 -3.977857e-05 -1.139131e-08 
1.260400e+01 -4.720498e-05 -1.010042e-08 
1.260500e+01 -5.496287e-05 -8.673915e-09 
1.260600e+01 -6.305172e-05 -7.102435e-09 
1.260700e+01 -7.147104e-05 -5.376336e-09 
1.260800e+01 -8.022031e-05 -3.485666e-09 
1.260900e+01 -8.929902e-05 -1.420175e-09 
1.261000e+01 -9.870665e-05 8.306916e-10 
1.261100e+01 -1.084427e-04 3.277786e-09 
1.261200e+01 -1.185065e-04 5.932264e-09 
1.261300e+01 -1.288977e-04 8.806039e-09 
1.261400e+01 -1.396156e-04 1.193202e-08 
1.261500e+01 -1.506597e-04 1.533419e-08 
1.261600e+01 -1.620294e-04 1.902607e-08 
1.261700e+01 -1.737242e-04 2.302221e-08 
1.261800e+01 -1.857435e-04 2.733818e-08 
1.261900e+01 -1.980866e-04 3.199059e-08 
1.262000e+01 -2.107531e-04 3.699710e-08 
1.262100e+01 -2.237423e-04 4.237638e-08 
1.262200e+01 -2.370535e-04 4.814815e-08 
1.262300e+01 -2.506863e-04 5.433314e-08 
1.262400e+01 -2.646399e-04 6.095314e-08 
1.262500e+01 -2.789137e-04 6.803096e-08 
1.262600e+01 -2.935072e-04 7.559044e-08 
1.262700e+01 -3.084196e-04 8.365646e-08 
1.262800e+01 -3.236503e-04 9.225493e-08 
1.262900e+01 -3.391987e-04 1.014128e-07 
1.263000e+01 -3.550642e-04 1.111580e-07 
1.263100e+01 -3.712459e-04 1.215196e-07 
1.263200e+01 -3.877433e-04 1.325276e-07 
1.263300e+01 -4.045557e-04 1.442131e-07 
1.263400e+01 -4.216824e-04 1.566082e-07 
1.263500e+01 -4.391228e-04 1.697461e-07 
1.263600e+01 -4.568760e-04 1.836608e-07 
1.263700e+01 -4.749414e-04 1.983877e-07 
1.263800e+01 -4.933183e-04 2.139630e-07 
1.263900e+01 -5.120059e-04 2.304239e-07 
1.264000e+01 -5.310036e-04 2.478087e-07 
1.264100e+01 -5.503106e-04 2.661568e-07 
1.264200e+01 -5.699262e-04 2.855085e-07 
1.264300e+01 -5.898495e-04 3.059053e-07 
1.264400e+01 -6.100800e-04 3.273896e-07 
1.264500e+01 -6.306167e-04 3.500048e-07 
1.264600e+01 -6.514589e-04 3.737956e-07 
1.264700e+01 -6.726059e-04 3.988073e-07 
1.264800e+01 -6.940569e-04 4.250866e-07 
1.264900e+01 -7.158110e-04 4.526810e-07 
1.265000e+01 -7.378676e-04 4.816393e-07 
1.265100e+01 -7.602257e-04 5.120111e-07 
1.265200e+01 -7.828846e-04 5.438470e-07 
1.265300e+01 -8.058435e-04 5.771989e-07 
1.265400e+01 -8.291015e-04 6.121194e-07 
1.265500e+01 -8.526578e-04 6.486624e-07 
1.265600e+01 -8.765116e-04 6.868827e-07 
1.265700e+01 -9.006620e-04 7.268363e-07 
1.265800e+01 -9.251082e-04 7.685799e-07 
1.265900e+01 -9.498494e-04 8.121715e-07 
1.266000e+01 -9.748846e-04 8.576701e-07 
1.266100e+01 -1.000213e-03 9.051356e-07 
1.266200e+01 -1.025834e-03 9.546292e-07 
1.266300e+01 -1.051746e-03 1.006213e-06 
1.266400e+01 -1.077949e-03 1.059950e-06 
1.266500e+01 -1.104441e-03 1.115904e-06 
1.266600e+01 -1.131222e-03 1.174157e-06 
1.266700e+01 -1.158291e-03 1.234786e-06 
1.266800e+01 -1.185647e-03 1.297860e-06 
1.266900e+01 -1.213289e-03 1.363449e-06 
1.267000e+01 -1.241216e-03 1.431626e-06 
1.267100e+01 -1.269428e-03 1.502464e-06 
1.267200e+01 -1.297922e-03 1.576039e-06 
1.267300e+01 -1.326699e-03 1.652428e-06 
1.267400e+01 -1.355757e-03 1.731710e-06 
1.267500e+01 -1.385095e-03 1.813966e-06 
1.267600e+01 -1.414713e-03 1.899277e-06 
1.267700e+01 -1.444609e-03 1.987728e-06 
1.267800e+01 -1.474783e-03 2.079404e-06 
1.267900e+01 -1.505233e-03 2.174392e-06 
1.268000e+01 -1.535958e-03 2.272781e-06 
1.268100e+01 -1.566958e-03 2.374661e-06 
1.268200e+01 -1.598231e-03 2.480126e-06 
1.268300e+01 -1.629777e-03 2.589268e-06 
1.268400e+01 -1.661594e-03 2.702182e-06 
1.268500e+01 -1.693682e-03 2.818967e-06 
1.268600e+01 -1.726039e-03 2.939721e-06 
1.268700e+01 -1.758664e-03 3.064544e-06 
1.268800e+01 -1.791557e-03 3.193539e-06 
1.268900e+01 -1.824716e-03 3.326808e-06 
1.269000e+01 -1.858139e-03 3.464459e-06 
1.269100e+01 -1.891827e-03 3.606597e-06 
1.269200e+01 -1.925778e-03 3.753331e-06 
1.269300e+01 -1.959991e-03 3.904773e-06 
1.269400e+01 -1.994465e-03 4.061034e-06 
1.269500e+01 -2.029199e-03 4.222227e-06 
1.269600e+01 -2.064191e-03 4.388468e-06 
1.269700e+01 -2.099441e-03 4.559875e-06 
1.269800e+01 -2.134947e-03 4.736565e-06 
1.269900e+01 -2.170709e-03 4.918660e-06 
1.270000e+01 -2.206725e-03 5.106281e-06 
1.270100e+01 -2.242994e-03 5.299552e-06 
1.270200e+01 -2.279515e-03 5.498598e-06 
1.270300e+01 -2.316287e-03 5.703547e-06 
1.270400e+01 -2.353308e-03 5.914527e-06 
1.270500e+01 -2.390578e-03 6.131668e-06 
1.270600e+01 -2.428096e-03 6.355102e-06 
1.270700e+01 -2.465859e-03 6.584964e-06 
1.270800e+01 -2.503868e-03 6.821388e-06 
1.270900e+01 -2.542120e-03 7.064512e-06 
1.271000e+01 -2.580615e-03 7.314473e-06 
1.271100e+01 -2.619352e-03 7.571413e-06 
1.271200e+01 -2.658329e-03 7.835473e-06 
1.271300e+01 -2.697545e-03 8.106800e-06 
1.271400e+01 -2.736998e-03 8.385552e-06 
1.271500e+01 -2.776689e-03 8.671878e-06 
1.271600e+01 -2.816615e-03 8.965928e-06 
1.271700e+01 -2.856775e-03 9.267856e-06 
1.271800e+01 -2.897168e-03 9.577813e-06 
1.271900e+01 -2.937793e-03 9.895959e-06 
1.272000e+01 -2.978648e-03 1.022245e-05 
1.272100e+01 -3.019733e-03 1.055745e-05 
1.272200e+01 -3.061045e-03 1.090112e-05 
1.272300e+01 -3.102584e-03 1.125362e-05 
1.272400e+01 -3.144349e-03 1.161512e-05 
1.272500e+01 -3.186338e-03 1.198580e-05 
1.272600e+01 -3.228550e-03 1.236581e-05 
1.272700e+01 -3.270983e-03 1.275535e-05 
1.272800e+01 -3.313637e-03 1.315457e-05 
1.272900e+01 -3.356509e-03 1.356367e-05 
1.273000e+01 -3.399600e-03 1.398281e-05 
1.273100e+01 -3.442906e-03 1.441219e-05 
1.273200e+01 -3.486428e-03 1.485198e-05 
1.273300e+01 -3.530164e-03 1.530237e-05 
1.273400e+01 -3.574112e-03 1.576356e-05 
1.273500e+01 -3.618271e-03 1.623573e-05 
1.273600e+01 -3.662640e-03 1.671907e-05 
1.273700e+01 -3.707217e-03 1.721378e-05 
1.273800e+01 -3.752001e-03 1.772005e-05 
1.273900e+01 -3.796991e-03 1.823810e-05 
1.274000e+01 -3.842185e-03 1.876810e-05 
1.274100e+01 -3.887582e-03 1.931028e-05 
1.274200e+01 -3.933181e-03 1.986484e-05 
1.274300e+01 -3.978980e-03 2.043198e-05 
1.274400e+01 -4.024978e-03 2.101191e-05 
1.274500e+01 -4.071173e-03 2.160485e-05 
1.274600e+01 -4.117564e-03 2.221101e-05 
1.274700e+01 -4.164150e-03 2.283061e-05 
1.274800e+01 -4.210929e-03 2.346386e-05 
1.274900e+01 -4.257900e-03 2.411098e-05 
1.275000e+01 -4.305061e-03 2.477221e-05 
1.275100e+01 -4.352412e-03 2.544775e-05 
1.275200e+01 -4.399949e-03 2.613785e-05 
1.275300e+01 -4.447673e-03 2.684273e-05 
1.275400e+01 -4.495581e-03 2.756262e-05 
1.275500e+01 -4.543673e-03 2.829775e-05 
1.275600e+01 -4.591946e-03 2.904836e-05 
1.275700e+01 -4.640400e-03 2.981468e-05 
1.275800e+01 -4.689032e-03 3.059697e-05 
1.275900e+01 -4.737842e-03 3.139547e-05 
1.276000e+01 -4.786827e-03 3.221043e-05 
1.276100e+01 -4.835987e-03 3.304208e-05 
1.276200e+01 -4.885320e-03 3.389069e-05 
1.276300e+01 -4.934824e-03 3.475651e-05 
1.276400e+01 -4.984498e-03 3.563978e-05 
1.276500e+01 -5.034340e-03 3.654077e-05 
1.276600e+01 -5.084350e-03 3.745974e-05 
1.276700e+01 -5.134524e-03 3.839694e-05 
1.276800e+01 -5.184863e-03 3.935265e-05 
1.276900e+01 -5.235363e-03 4.032713e-05 
1.277000e+01 -5.286025e-03 4.132066e-05 
1.277100e+01 -5.336846e-03 4.233349e-05 
1.277200e+01 -5.387824e-03 4.336591e-05 
1.277300e+01 -5.438959e-03 4.441819e-05 
1.277400e+01 -5.490249e-03 4.549062e-05 
1.277500e+01 -5.541691e-03 4.658348e-05 
1.277600e+01 -5.593285e-03 4.769704e-05 
1.277700e+01 -5.645029e-03 4.883160e-05 
1.277800e+01 -5.696921e-03 4.998745e-05 
1.277900e+01 -5.748960e-03 5.116488e-05 
1.278000e+01 -5.801144e-03 5.236418e-05 
1.278100e+01 -5.853472e-03 5.358565e-05 
1.278200e+01 -5.905942e-03 5.482959e-05 
1.278300e+01 -5.958552e-03 5.609630e-05 
1.278400e+01 -6.011301e-03 5.738608e-05 
1.278500e+01 -6.064187e-03 5.869925e-05 
1.278600e+01 -6.117209e-03 6.003610e-05 
1.278700e+01 -6.170365e-03 6.139696e-05 
1.278800e+01 -6.223654e-03 6.278214e-05 
1.278900e+01 -6.277073e-03 6.419195e-05 
1.279000e+01 -6.330621e-03 6.562671e-05 
1.279100e+01 -6.384296e-03 6.708674e-05 
1.279200e+01 -6.438098e-03 6.857238e-05 
1.279300e+01 -6.492023e-03 7.008393e-05 
1.279400e+01 -6.546072e-03 7.162174e-05 
1.279500e+01 -6.600241e-03 7.318614e-05 
1.279600e+01 -6.654529e-03 7.477745e-05 
1.279700e+01 -6.708935e-03 7.639602e-05 
1.279800e+01 -6.763456e-03 7.804218e-05 
1.279900e+01 -6.818092e-03 7.971628e-05 
1.280000e+01 -6.872841e-03 8.141865e-05 
1.280100e+01 -6.927700e-03 8.314965e-05 
1.280200e+01 -6.982668e-03 8.490963e-05 
1.280300e+01 -7.037744e-03 8.669895e-05 
1.280400e+01 -7.092926e-03 8.851795e-05 
1.280500e+01 -7.148212e-03 9.036699e-05 
1.280600e+01 -7.203600e-03 9.224643e-05 
1.280700e+01 -7.259089e-03 9.415664e-05 
1.280800e+01 -7.314676e-03 9.609798e-05 
1.280900e+01 -7.370361e-03 9.807082e-05 
1.281000e+01 -7.426142e-03 1.000755e-04 
1.281100e+01 -7.482016e-03 1.021125e-04 
1.281200e+01 -7.537982e-03 1.041820e-04 
1.281300e+01 -7.594038e-03 1.062846e-04 
1.281400e+01 -7.650183e-03 1.084205e-04 
1.281500e+01 -7.706415e-03 1.105902e-04 
1.281600e+01 -7.762732e-03 1.127941e-04 
1.281700e+01 -7.819132e-03 1.150324e-04 
1.281800e+01 -7.875614e-03 1.173058e-04 
1.281900e+01 -7.932175e-03 1.196144e-04 
1.282000e+01 -7.988815e-03 1.219587e-04 
1.282100e+01 -8.045531e-03 1.243392e-04 
1.282200e+01 -8.102321e-03 1.267562e-04 
1.282300e+01 -8.159184e-03 1.292101e-04 
1.282400e+01 -8.216117e-03 1.317013e-04 
1.282500e+01 -8.273120e-03 1.342303e-04 
1.282600e+01 -8.330190e-03 1.367974e-04 
1.282700e+01 -8.387326e-03 1.394032e-04 
1.282800e+01 -8.444525e-03 1.420479e-04 
1.282900e+01 -8.501786e-03 1.447320e-04 
1.283000e+01 -8.559108e-03 1.474559e-04 
1.283100e+01 -8.616488e-03 1.502201e-04 
1.283200e+01 -8.673924e-03 1.530250e-04 
1.283300e+01 -8.731414e-03 1.558710e-04 
1.283400e+01 -8.788958e-03 1.587586e-04 
1.283500e+01 -8.846553e-03 1.616882e-04 
1.283600e+01 -8.904196e-03 1.646602e-04 
1.283700e+01 -8.961888e-03 1.676750e-04 
1.283800e+01 -9.019624e-03 1.707332e-04 
1.283900e+01 -9.077404e-03 1.738352e-04 
1.284000e+01 -9.135226e-03 1.769813e-04 
1.284100e+01 -9.193088e-03 1.801722e-04 
1.284200e+01 -9.250989e-03 1.834081e-04 
1.284300e+01 -9.308925e-03 1.866897e-04 
1.284400e+01 -9.366896e-03 1.900173e-04 
1.284500e+01 -9.424899e-03 1.933913e-04 
1.284600e+01 -9.482933e-03 1.968124e-04 
1.284700e+01 -9.540995e-03 2.002809e-04 
1.284800e+01 -9.599085e-03 2.037974e-04 
1.284900e+01 -9.657200e-03 2.073622e-04 
1.285000e+01 -9.715337e-03 2.109759e-04 
1.285100e+01 -9.773496e-03 2.146389e-04 
1.285200e+01 -9.831675e-03 2.183517e-04 
1.285300e+01 -9.889870e-03 2.221149e-04 
1.285400e+01 -9.948082e-03 2.259289e-04 
1.285500e+01 -1.000631e-02 2.297942e-04 
1.285600e+01 -1.006454e-02 2.337112e-04 
1.285700e+01 -1.012279e-02 2.376806e-04 
1.285800e+01 -1.018104e-02 2.417027e-04 
1.285900e+01 -1.023931e-02 2.457781e-04 
1.286000e+01 -1.029757e-02 2.499074e-04 
1.286100e+01 -1.035584e-02 2.540909e-04 
1.286200e+01 -1.041410e-02 2.583292e-04 
1.286300e+01 -1.047237e-02 2.626228e-04 
1.286400e+01 -1.053063e-02 2.669722e-04 
1.286500e+01 -1.058889e-02 2.713781e-04 
1.286600e+01 -1.064714e-02 2.758407e-04 
1.286700e+01 -1.070538e-02 2.803608e-04 
1.286800e+01 -1.076361e-02 2.849388e-04 
1.286900e+01 -1.082182e-02 2.895753e-04 
1.287000e+01 -1.088002e-02 2.942707e-04 
1.287100e+01 -1.093820e-02 2.990256e-04 
1.287200e+01 -1.099637e-02 3.038406e-04 
1.287300e+01 -1.105451e-02 3.087162e-04 
1.287400e+01 -1.111263e-02 3.136529e-04 
1.287500e+01 -1.117073e-02 3.186513e-04 
1.287600e+01 -1.122879e-02 3.237119e-04 
1.287700e+01 -1.128683e-02 3.288353e-04 
1.287800e+01 -1.134484e-02 3.340220e-04 
1.287900e+01 -1.140282e-02 3.392726e-04 
1.288000e+01 -1.146076e-02 3.445877e-04 
1.288100e+01 -1.151866e-02 3.499677e-04 
1.288200e+01 -1.157652e-02 3.554133e-04 
1.288300e+01 -1.163435e-02 3.609251e-04 
1.288400e+01 -1.169213e-02 3.665035e-04 
1.288500e+01 -1.174987e-02 3.721492e-04 
1.288600e+01 -1.180756e-02 3.778628e-04 
1.288700e+01 -1.186520e-02 3.836448e-04 
1.288800e+01 -1.192279e-02 3.894958e-04 
1.288900e+01 -1.198033e-02 3.954163e-04 
1.289000e+01 -1.203781e-02 4.014071e-04 
1.289100e+01 -1.209524e-02 4.074686e-04 
1.289200e+01 -1.215260e-02 4.136014e-04 
1.289300e+01 -1.220991e-02 4.198062e-04 
1.289400e+01 -1.226716e-02 4.260835e-04 
1.289500e+01 -1.232434e-02 4.324339e-04 
1.289600e+01 -1.238145e-02 4.388581e-04 
1.289700e+01 -1.243849e-02 4.453567e-04 
1.289800e+01 -1.249547e-02 4.519301e-04 
1.289900e+01 -1.255237e-02 4.585791e-04 
1.290000e+01 -1.260919e-02 4.653043e-04 
1.290100e+01 -1.266594e-02 4.721063e-04 
1.290200e+01 -1.272261e-02 4.789856e-04 
1.290300e+01 -1.277920e-02 4.859430e-04 
1.290400e+01 -1.283571e-02 4.929790e-04 
1.290500e+01 -1.289213e-02 5.000942e-04 
1.290600e+01 -1.294847e-02 5.072893e-04 
1.290700e+01 -1.300471e-02 5.145650e-04 
1.290800e+01 -1.306087e-02 5.219217e-04 
1.290900e+01 -1.311693e-02 5.293603e-04 
1.291000e+01 -1.317290e-02 5.368813e-04 
1.291100e+01 -1.322877e-02 5.444853e-04 
1.291200e+01 -1.328454e-02 5.521730e-04 
1.291300e+01 -1.334020e-02 5.599451e-04 
1.291400e+01 -1.339577e-02 5.678021e-04 
1.291500e+01 -1.345123e-02 5.757448e-04 
1.291600e+01 -1.350658e-02 5.837738e-04 
1.291700e+01 -1.356183e-02 5.918897e-04 
1.291800e+01 -1.361696e-02 6.000932e-04 
1.291900e+01 -1.367198e-02 6.083850e-04 
1.292000e+01 -1.372688e-02 6.167657e-04 
1.292100e+01 -1.378167e-02 6.252360e-04 
1.292200e+01 -1.383634e-02 6.337966e-04 
1.292300e+01 -1.389088e-02 6.424481e-04 
1.292400e+01 -1.394530e-02 6.511911e-04 
1.292500e+01 -1.399959e-02 6.600265e-04 
1.292600e+01 -1.405376e-02 6.689548e-04 
1.292700e+01 -1.410780e-02 6.779767e-04 
1.292800e+01 -1.416170e-02 6.870930e-04 
1.292900e+01 -1.421547e-02 6.963042e-04 
1.293000e+01 -1.426911e-02 7.056112e-04 
1.293100e+01 -1.432261e-02 7.150145e-04 
1.293200e+01 -1.437596e-02 7.245148e-04 
1.293300e+01 -1.442917e-02 7.341130e-04 
1.293400e+01 -1.448224e-02 7.438096e-04 
1.293500e+01 -1.453517e-02 7.536054e-04 
1.293600e+01 -1.458794e-02 7.635010e-04 
1.293700e+01 -1.464056e-02 7.734972e-04 
1.293800e+01 -1.469303e-02 7.835946e-04 
1.293900e+01 -1.474535e-02 7.937941e-04 
1.294000e+01 -1.479751e-02 8.040962e-04 
1.294100e+01 -1.484951e-02 8.145018e-04 
1.294200e+01 -1.490135e-02 8.250114e-04 
1.294300e+01 -1.495302e-02 8.356260e-04 
1.294400e+01 -1.500454e-02 8.463460e-04 
1.294500e+01 -1.505588e-02 8.571724e-04 
1.294600e+01 -1.510705e-02 8.681057e-04 
1.294700e+01 -1.515806e-02 8.791468e-04 
1.294800e+01 -1.520889e-02 8.902964e-04 
1.294900e+01 -1.525954e-02 9.015552e-04 
1.295000e+01 -1.531001e-02 9.129239e-04 
1.295100e+01 -1.536031e-02 9.244032e-04 
1.295200e+01 -1.541042e-02 9.359940e-04 
1.295300e+01 -1.546036e-02 9.476969e-04 
1.295400e+01 -1.551010e-02 9.595128e-04 
1.295500e+01 -1.555966e-02 9.714422e-04 
1.295600e+01 -1.560902e-02 9.834861e-04 
1.295700e+01 -1.565820e-02 9.956451e-04 
1.295800e+01 -1.570718e-02 1.007920e-03 
1.295900e+01 -1.575596e-02 1.020312e-03 
1.296000e+01 -1.580454e-02 1.032820e-03 
1.296100e+01 -1.585293e-02 1.045448e-03 
1.296200e+01 -1.590111e-02 1.058194e-03 
1.296300e+01 -1.594909e-02 1.071059e-03 
1.296400e+01 -1.599685e-02 1.084046e-03 
1.296500e+01 -1.604442e-02 1.097153e-03 
1.296600e+01 -1.609177e-02 1.110382e-03 
1.296700e+01 -1.613890e-02 1.123735e-03 
1.296800e+01 -1.618582e-02 1.137210e-03 
1.296900e+01 -1.623253e-02 1.150810e-03 
1.297000e+01 -1.627901e-02 1.164536e-03 
1.297100e+01 -1.632528e-02 1.178387e-03 
1.297200e+01 -1.637132e-02 1.192364e-03 
1.297300e+01 -1.641713e-02 1.206470e-03 
1.297400e+01 -1.646272e-02 1.220703e-03 
1.297500e+01 -1.650807e-02 1.235065e-03 
1.297600e+01 -1.655320e-02 1.249558e-03 
1.297700e+01 -1.659809e-02 1.264181e-03 
1.297800e+01 -1.664275e-02 1.278935e-03 
1.297900e+01 -1.668716e-02 1.293821e-03 
1.298000e+01 -1.673134e-02 1.308841e-03 
1.298100e+01 -1.677527e-02 1.323994e-03 
1.298200e+01 -1.681896e-02 1.339282e-03 
1.298300e+01 -1.686241e-02 1.354705e-03 
1.298400e+01 -1.690560e-02 1.370265e-03 
1.298500e+01 -1.694855e-02 1.385962e-03 
1.298600e+01 -1.699124e-02 1.401796e-03 
1.298700e+01 -1.703368e-02 1.417769e-03 
1.298800e+01 -1.707586e-02 1.433882e-03 
1.298900e+01 -1.711778e-02 1.450135e-03 
1.299000e+01 -1.715944e-02 1.466529e-03 
1.299100e+01 -1.720084e-02 1.483064e-03 
1.299200e+01 -1.724197e-02 1.499743e-03 
1.299300e+01 -1.728284e-02 1.516565e-03 
1.299400e+01 -1.732344e-02 1.533532e-03 
1.299500e+01 -1.736376e-02 1.550644e-03 
1.299600e+01 -1.740381e-02 1.567902e-03 
1.299700e+01 -1.744359e-02 1.585307e-03 
1.299800e+01 -1.748309e-02 1.602859e-03 
1.299900e+01 -1.752231e-02 1.620560e-03 
1.300000e+01 -1.756125e-02 1.638411e-03 
1.300100e+01 -1.759990e-02 1.656412e-03 
1.300200e+01 -1.763827e-02 1.674564e-03 
1.300300e+01 -1.767635e-02 1.692867e-03 
1.300400e+01 -1.771414e-02 1.711324e-03 
1.300500e+01 -1.775164e-02 1.729934e-03 
1.300600e+01 -1.778885e-02 1.748699e-03 
1.300700e+01 -1.782576e-02 1.767619e-03 
1.300800e+01 -1.786237e-02 1.786695e-03 
1.300900e+01 -1.789868e-02 1.805928e-03 
1.301000e+01 -1.793469e-02 1.825319e-03 
1.301100e+01 -1.797039e-02 1.844869e-03 
1.301200e+01 -1.800579e-02 1.864578e-03 
1.301300e+01 -1.804088e-02 1.884448e-03 
1.301400e+01 -1.807566e-02 1.904479e-03 
1.301500e+01 -1.811013e-02 1.924672e-03 
1.301600e+01 -1.814429e-02 1.945028e-03 
1.301700e+01 -1.817812e-02 1.965549e-03 
1.301800e+01 -1.821164e-02 1.986233e-03 
1.301900e+01 -1.824484e-02 2.007084e-03 
1.302000e+01 -1.827772e-02 2.028101e-03 
1.302100e+01 -1.831027e-02 2.049286e-03 
1.302200e+01 -1.834249e-02 2.070638e-03 
1.302300e+01 -1.837439e-02 2.092160e-03 
1.302400e+01 -1.840595e-02 2.113852e-03 
1.302500e+01 -1.843719e-02 2.135715e-03 
1.302600e+01 -1.846808e-02 2.157749e-03 
1.302700e+01 -1.849865e-02 2.179957e-03 
1.302800e+01 -1.852887e-02 2.202337e-03 
1.302900e+01 -1.855875e-02 2.224892e-03 
1.303000e+01 -1.858829e-02 2.247623e-03 
1.303100e+01 -1.861749e-02 2.270529e-03 
1.303200e+01 -1.864633e-02 2.293613e-03 
1.303300e+01 -1.867483e-02 2.316874e-03 
1.303400e+01 -1.870298e-02 2.340315e-03 
1.303500e+01 -1.873078e-02 2.363935e-03 
1.303600e+01 -1.875822e-02 2.387735e-03 
1.303700e+01 -1.878531e-02 2.411717e-03 
1.303800e+01 -1.881203e-02 2.435882e-03 
1.303900e+01 -1.883840e-02 2.460230e-03 
1.304000e+01 -1.886440e-02 2.484762e-03 
1.304100e+01 -1.889004e-02 2.509479e-03 
1.304200e+01 -1.891531e-02 2.534383e-03 
1.304300e+01 -1.894021e-02 2.559473e-03 
1.304400e+01 -1.896475e-02 2.584751e-03 
1.304500e+01 -1.898891e-02 2.610217e-03 
1.304600e+01 -1.901269e-02 2.635873e-03 
1.304700e+01 -1.903610e-02 2.661720e-03 
1.304800e+01 -1.905913e-02 2.687758e-03 
1.304900e+01 -1.908178e-02 2.713989e-03 
1.305000e+01 -1.910405e-02 2.740413e-03 
1.305100e+01 -1.912594e-02 2.767030e-03 
1.305200e+01 -1.914743e-02 2.793843e-03 
1.305300e+01 -1.916854e-02 2.820852e-03 
1.305400e+01 -1.918926e-02 2.848058e-03 
1.305500e+01 -1.920959e-02 2.875462e-03 
1.305600e+01 -1.922953e-02 2.903064e-03 
1.305700e+01 -1.924906e-02 2.930866e-03 
1.305800e+01 -1.926820e-02 2.958868e-03 
1.305900e+01 -1.928694e-02 2.987072e-03 
1.306000e+01 -1.930528e-02 3.015479e-03 
1.306100e+01 -1.932322e-02 3.044088e-03 
1.306200e+01 -1.934075e-02 3.072902e-03 
1.306300e+01 -1.935787e-02 3.101921e-03 
1.306400e+01 -1.937458e-02 3.131146e-03 
1.306500e+01 -1.939088e-02 3.160578e-03 
1.306600e+01 -1.940677e-02 3.190218e-03 
1.306700e+01 -1.942224e-02 3.220066e-03 
1.306800e+01 -1.943730e-02 3.250125e-03 
1.306900e+01 -1.945193e-02 3.280394e-03 
1.307000e+01 -1.946615e-02 3.310875e-03 
1.307100e+01 -1.947995e-02 3.341568e-03 
1.307200e+01 -1.949331e-02 3.372474e-03 
1.307300e+01 -1.950626e-02 3.403595e-03 
1.307400e+01 -1.951877e-02 3.434932e-03 
1.307500e+01 -1.953086e-02 3.466484e-03 
1.307600e+01 -1.954251e-02 3.498254e-03 
1.307700e+01 -1.955373e-02 3.530242e-03 
1.307800e+01 -1.956451e-02 3.562448e-03 
1.307900e+01 -1.957486e-02 3.594875e-03 
1.308000e+01 -1.958476e-02 3.627523e-03 
1.308100e+01 -1.959423e-02 3.660392e-03 
1.308200e+01 -1.960325e-02 3.693484e-03 
1.308300e+01 -1.961183e-02 3.726800e-03 
1.308400e+01 -1.961996e-02 3.760341e-03 
1.308500e+01 -1.962764e-02 3.794107e-03 
1.308600e+01 -1.963487e-02 3.828099e-03 
1.308700e+01 -1.964165e-02 3.862319e-03 
1.308800e+01 -1.964797e-02 3.896768e-03 
1.308900e+01 -1.965384e-02 3.931445e-03 
1.309000e+01 -1.965925e-02 3.966353e-03 
1.309100e+01 -1.966420e-02 4.001492e-03 
1.309200e+01 -1.966869e-02 4.036863e-03 
1.309300e+01 -1.967272e-02 4.072467e-03 
1.309400e+01 -1.967628e-02 4.108305e-03 
1.309500e+01 -1.967938e-02 4.144378e-03 
1.309600e+01 -1.968200e-02 4.180687e-03 
1.309700e+01 -1.968416e-02 4.217233e-03 
1.309800e+01 -1.968584e-02 4.254016e-03 
1.309900e+01 -1.968706e-02 4.291038e-03 
1.310000e+01 -1.968779e-02 4.328299e-03 
1.310100e+01 -1.968805e-02 4.365801e-03 
1.310200e+01 -1.968783e-02 4.403545e-03 
1.310300e+01 -1.968713e-02 4.441531e-03 
1.310400e+01 -1.968594e-02 4.479760e-03 
1.310500e+01 -1.968427e-02 4.518234e-03 
1.310600e+01 -1.968212e-02 4.556953e-03 
1.310700e+01 -1.967948e-02 4.595918e-03 
1.310800e+01 -1.967634e-02 4.635130e-03 
1.310900e+01 -1.967272e-02 4.674590e-03 
1.311000e+01 -1.966861e-02 4.714299e-03 
1.311100e+01 -1.966400e-02 4.754258e-03 
1.311200e+01 -1.965889e-02 4.794468e-03 
1.311300e+01 -1.965328e-02 4.834929e-03 
1.311400e+01 -1.964718e-02 4.875643e-03 
1.311500e+01 -1.964057e-02 4.916611e-03 
1.311600e+01 -1.963346e-02 4.957834e-03 
1.311700e+01 -1.962585e-02 4.999312e-03 
1.311800e+01 -1.961773e-02 5.041046e-03 
1.311900e+01 -1.960910e-02 5.083038e-03 
1.312000e+01 -1.959996e-02 5.125289e-03 
1.312100e+01 -1.959031e-02 5.167798e-03 
1.312200e+01 -1.958015e-02 5.210568e-03 
1.312300e+01 -1.956947e-02 5.253599e-03 
1.312400e+01 -1.955828e-02 5.296892e-03 
1.312500e+01 -1.954657e-02 5.340448e-03 
1.312600e+01 -1.953434e-02 5.384268e-03 
1.312700e+01 -1.952158e-02 5.428353e-03 
1.312800e+01 -1.950831e-02 5.472703e-03 
1.312900e+01 -1.949451e-02 5.517321e-03 
1.313000e+01 -1.948018e-02 5.562206e-03 
1.313100e+01 -1.946533e-02 5.607359e-03 
1.313200e+01 -1.944994e-02 5.652783e-03 
1.313300e+01 -1.943403e-02 5.698476e-03 
1.313400e+01 -1.941758e-02 5.744442e-03 
1.313500e+01 -1.940060e-02 5.790679e-03 
1.313600e+01 -1.938308e-02 5.837190e-03 
1.313700e+01 -1.936503e-02 5.883975e-03 
1.313800e+01 -1.934644e-02 5.931035e-03 
1.313900e+01 -1.932730e-02 5.978371e-03 
1.314000e+01 -1.930763e-02 6.025984e-03 
1.314100e+01 -1.928741e-02 6.073875e-03 
1.314200e+01 -1.926665e-02 6.122045e-03 
1.314300e+01 -1.924534e-02 6.170494e-03 
1.314400e+01 -1.922348e-02 6.219224e-03 
1.314500e+01 -1.920107e-02 6.268236e-03 
1.314600e+01 -1.917812e-02 6.317530e-03 
1.314700e+01 -1.915460e-02 6.367108e-03 
1.314800e+01 -1.913054e-02 6.416970e-03 
1.314900e+01 -1.910592e-02 6.467117e-03 
1.315000e+01 -1.908074e-02 6.517551e-03 
1.315100e+01 -1.905501e-02 6.568271e-03 
1.315200e+01 -1.902871e-02 6.619280e-03 
1.315300e+01 -1.900185e-02 6.670577e-03 
1.315400e+01 -1.897443e-02 6.722165e-03 
1.315500e+01 -1.894645e-02 6.774043e-03 
1.315600e+01 -1.891790e-02 6.826213e-03 
1.315700e+01 -1.888878e-02 6.878675e-03 
1.315800e+01 -1.885909e-02 6.931431e-03 
1.315900e+01 -1.882883e-02 6.984481e-03 
1.316000e+01 -1.879800e-02 7.037827e-03 
1.316100e+01 -1.876660e-02 7.091468e-03 
1.316200e+01 -1.873463e-02 7.145407e-03 
1.316300e+01 -1.870207e-02 7.199644e-03 
1.316400e+01 -1.866895e-02 7.254180e-03 
1.316500e+01 -1.863524e-02 7.309015e-03 
1.316600e+01 -1.860095e-02 7.364152e-03 
1.316700e+01 -1.856608e-02 7.419590e-03 
1.316800e+01 -1.853063e-02 7.475330e-03 
1.316900e+01 -1.849459e-02 7.531374e-03 
1.317000e+01 -1.845797e-02 7.587722e-03 
1.317100e+01 -1.842076e-02 7.644376e-03 
1.317200e+01 -1.838297e-02 7.701335e-03 
1.317300e+01 -1.834458e-02 7.758602e-03 
1.317400e+01 -1.830560e-02 7.816176e-03 
1.317500e+01 -1.826603e-02 7.874059e-03 
1.317600e+01 -1.822587e-02 7.932252e-03 
1.317700e+01 -1.818511e-02 7.990755e-03 
1.317800e+01 -1.814376e-02 8.049570e-03 
1.317900e+01 -1.810181e-02 8.108697e-03 
1.318000e+01 -1.805926e-02 8.168137e-03 
1.318100e+01 -1.801611e-02 8.227891e-03 
1.318200e+01 -1.797236e-02 8.287960e-03 
1.318300e+01 -1.792801e-02 8.348345e-03 
1.318400e+01 -1.788305e-02 8.409047e-03 
1.318500e+01 -1.783749e-02 8.470066e-03 
1.318600e+01 -1.779132e-02 8.531404e-03 
1.318700e+01 -1.774454e-02 8.593060e-03 
1.318800e+01 -1.769716e-02 8.655037e-03 
1.318900e+01 -1.764917e-02 8.717335e-03 
1.319000e+01 -1.760056e-02 8.779955e-03 
1.319100e+01 -1.755134e-02 8.842898e-03 
1.319200e+01 -1.750151e-02 8.906164e-03 
1.319300e+01 -1.745107e-02 8.969754e-03 
1.319400e+01 -1.740000e-02 9.033670e-03 
1.319500e+01 -1.734832e-02 9.097912e-03 
1.319600e+01 -1.729603e-02 9.162481e-03 
1.319700e+01 -1.724311e-02 9.227378e-03 
1.319800e+01 -1.718957e-02 9.292604e-03 
1.319900e+01 -1.713541e-02 9.358159e-03 
1.320000e+01 -1.708063e-02 9.424044e-03 
1.320100e+01 -1.702523e-02 9.490261e-03 
1.320200e+01 -1.696920e-02 9.556810e-03 
1.320300e+01 -1.691254e-02 9.623691e-03 
1.320400e+01 -1.685525e-02 9.690907e-03 
1.320500e+01 -1.679734e-02 9.758456e-03 
1.320600e+01 -1.673880e-02 9.826342e-03 
1.320700e+01 -1.667962e-02 9.894563e-03 
1.320800e+01 -1.661982e-02 9.963122e-03 
1.320900e+01 -1.655938e-02 1.003202e-02 
1.321000e+01 -1.649831e-02 1.010125e-02 
1.321100e+01 -1.643660e-02 1.017083e-02 
1.321200e+01 -1.637426e-02 1.024074e-02 
1.321300e+01 -1.631128e-02 1.031100e-02 
1.321400e+01 -1.624766e-02 1.038160e-02 
1.321500e+01 -1.618341e-02 1.045254e-02 
1.321600e+01 -1.611851e-02 1.052382e-02 
1.321700e+01 -1.605297e-02 1.059545e-02 
1.321800e+01 -1.598680e-02 1.066742e-02 
1.321900e+01 -1.591997e-02 1.073974e-02 
1.322000e+01 -1.585251e-02 1.081241e-02 
1.322100e+01 -1.578440e-02 1.088543e-02 
1.322200e+01 -1.571564e-02 1.095879e-02 
1.322300e+01 -1.564623e-02 1.103250e-02 
1.322400e+01 -1.557618e-02 1.110656e-02 
1.322500e+01 -1.550548e-02 1.118097e-02 
1.322600e+01 -1.543413e-02 1.125574e-02 
1.322700e+01 -1.536213e-02 1.133085e-02 
1.322800e+01 -1.528948e-02 1.140632e-02 
1.322900e+01 -1.521617e-02 1.148214e-02 
1.323000e+01 -1.514221e-02 1.155832e-02 
1.323100e+01 -1.506760e-02 1.163485e-02 
1.323200e+01 -1.499233e-02 1.171174e-02 
1.323300e+01 -1.491641e-02 1.178899e-02 
1.323400e+01 -1.483983e-02 1.186659e-02 
1.323500e+01 -1.476259e-02 1.194455e-02 
1.323600e+01 -1.468470e-02 1.202287e-02 
1.323700e+01 -1.460614e-02 1.210155e-02 
1.323800e+01 -1.452692e-02 1.218059e-02 
1.323900e+01 -1.444705e-02 1.226000e-02 
1.324000e+01 -1.436651e-02 1.233976e-02 
1.324100e+01 -1.428531e-02 1.241989e-02 
1.324200e+01 -1.420344e-02 1.250038e-02 
1.324300e+01 -1.412091e-02 1.258123e-02 
1.324400e+01 -1.403772e-02 1.266245e-02 
1.324500e+01 -1.395386e-02 1.274404e-02 
1.324600e+01 -1.386934e-02 1.282599e-02 
1.324700e+01 -1.378414e-02 1.290831e-02 
1.324800e+01 -1.369828e-02 1.299100e-02 
1.324900e+01 -1.361175e-02 1.307406e-02 
1.325000e+01 -1.352455e-02 1.315748e-02 
1.325100e+01 -1.343668e-02 1.324128e-02 
1.325200e+01 -1.334814e-02 1.332544e-02 
1.325300e+01 -1.325893e-02 1.340998e-02 
1.325400e+01 -1.316905e-02 1.349489e-02 
1.325500e+01 -1.307849e-02 1.358017e-02 
1.325600e+01 -1.298726e-02 1.366583e-02 
1.325700e+01 -1.289535e-02 1.375186e-02 
1.325800e+01 -1.280278e-02 1.383826e-02 
1.325900e+01 -1.270952e-02 1.392504e-02 
1.326000e+01 -1.261559e-02 1.401220e-02 
1.326100e+01 -1.252098e-02 1.409973e-02 
1.326200e+01 -1.242570e-02 1.418765e-02 
1.326300e+01 -1.232973e-02 1.427593e-02 
1.326400e+01 -1.223309e-02 1.436460e-02 
1.326500e+01 -1.213577e-02 1.445365e-02 
1.326600e+01 -1.203777e-02 1.454308e-02 
1.326700e+01 -1.193909e-02 1.463289e-02 
1.326800e+01 -1.183973e-02 1.472308e-02 
1.326900e+01 -1.173969e-02 1.481365e-02 
1.327000e+01 -1.163896e-02 1.490460e-02 
1.327100e+01 -1.153755e-02 1.499594e-02 
1.327200e+01 -1.143546e-02 1.508767e-02 
1.327300e+01 -1.133269e-02 1.517977e-02 
1.327400e+01 -1.122923e-02 1.527227e-02 
1.327500e+01 -1.112509e-02 1.536514e-02 
1.327600e+01 -1.102026e-02 1.545841e-02 
1.327700e+01 -1.091475e-02 1.555206e-02 
1.327800e+01 -1.080855e-02 1.564610e-02 
1.327900e+01 -1.070167e-02 1.574053e-02 
1.328000e+01 -1.059409e-02 1.583534e-02 
1.328100e+01 -1.048584e-02 1.593055e-02 
1.328200e+01 -1.037689e-02 1.602615e-02 
1.328300e+01 -1.026725e-02 1.612213e-02 
1.328400e+01 -1.015693e-02 1.621851e-02 
1.328500e+01 -1.004592e-02 1.631528e-02 
1.328600e+01 -9.934217e-03 1.641244e-02 
1.328700e+01 -9.821827e-03 1.651000e-02 
1.328800e+01 -9.708746e-03 1.660795e-02 
1.328900e+01 -9.594974e-03 1.670629e-02 
1.329000e+01 -9.480512e-03 1.680503e-02 
1.329100e+01 -9.365359e-03 1.690416e-02 
1.329200e+01 -9.249515e-03 1.700369e-02 
1.329300e+01 -9.132979e-03 1.710362e-02 
1.329400e+01 -9.015751e-03 1.720394e-02 
1.329500e+01 -8.897831e-03 1.730466e-02 
1.329600e+01 -8.779218e-03 1.740578e-02 
1.329700e+01 -8.659912e-03 1.750729e-02 
1.329800e+01 -8.539913e-03 1.760921e-02 
1.329900e+01 -8.419220e-03 1.771152e-02 
1.330000e+01 -8.297834e-03 1.781424e-02 
1.330100e+01 -8.175755e-03 1.791735e-02 
1.330200e+01 -8.052981e-03 1.802087e-02 
1.330300e+01 -7.929512e-03 1.812478e-02 
1.330400e+01 -7.805349e-03 1.822910e-02 
1.330500e+01 -7.680492e-03 1.833383e-02 
1.330600e+01 -7.554939e-03 1.843895e-02 
1.330700e+01 -7.428691e-03 1.854448e-02 
1.330800e+01 -7.301748e-03 1.865041e-02 
1.330900e+01 -7.174110e-03 1.875675e-02 
1.331000e+01 -7.045776e-03 1.886349e-02 
1.331100e+01 -6.916746e-03 1.897064e-02 
1.331200e+01 -6.787020e-03 1.907819e-02 
1.331300e+01 -6.656598e-03 1.918615e-02 
1.331400e+01 -6.525481e-03 1.929452e-02 
1.331500e+01 -6.393667e-03 1.940329e-02 
1.331600e+01 -6.261156e-03 1.951247e-02 
1.331700e+01 -6.127949e-03 1.962206e-02 
1.331800e+01 -5.994046e-03 1.973206e-02 
1.331900e+01 -5.859447e-03 1.984246e-02 
1.332000e+01 -5.724150e-03 1.995328e-02 
1.332100e+01 -5.588158e-03 2.006450e-02 
1.332200e+01 -5.451468e-03 2.017614e-02 
1.332300e+01 -5.314082e-03 2.028819e-02 
1.332400e+01 -5.175999e-03 2.040064e-02 
1.332500e+01 -5.037220e-03 2.051351e-02 
1.332600e+01 -4.897744e-03 2.062679e-02 
1.332700e+01 -4.757571e-03 2.074048e-02 
1.332800e+01 -4.616702e-03 2.085459e-02 
1.332900e+01 -4.475136e-03 2.096911e-02 
1.333000e+01 -4.332873e-03 2.108404e-02 
1.333100e+01 -4.189915e-03 2.119938e-02 
1.333200e+01 -4.046259e-03 2.131514e-02 
1.333300e+01 -3.901908e-03 2.143131e-02 
1.333400e+01 -3.756860e-03 2.154790e-02 
1.333500e+01 -3.611117e-03 2.166490e-02 
1.333600e+01 -3.464677e-03 2.178232e-02 
1.333700e+01 -3.317541e-03 2.190016e-02 
1.333800e+01 -3.169710e-03 2.201841e-02 
1.333900e+01 -3.021183e-03 2.213707e-02 
1.334000e+01 -2.871961e-03 2.225615e-02 
1.334100e+01 -2.722043e-03 2.237565e-02 
1.334200e+01 -2.571431e-03 2.249557e-02 
1.334300e+01 -2.420123e-03 2.261591e-02 
1.334400e+01 -2.268121e-03 2.273666e-02 
1.334500e+01 -2.115425e-03 2.285783e-02 
1.334600e+01 -1.962034e-03 2.297942e-02 
1.334700e+01 -1.807949e-03 2.310143e-02 
1.334800e+01 -1.653170e-03 2.322385e-02 
1.334900e+01 -1.497698e-03 2.334670e-02 
1.335000e+01 -1.341532e-03 2.346997e-02 
1.335100e+01 -1.184674e-03 2.359365e-02 
1.335200e+01 -1.027122e-03 2.371776e-02 
1.335300e+01 -8.688785e-04 2.384228e-02 
1.335400e+01 -7.099426e-04 2.396723e-02 
1.335500e+01 -5.503148e-04 2.409260e-02 
1.335600e+01 -3.899955e-04 2.421839e-02 
1.335700e+01 -2.289851e-04 2.434460e-02 
1.335800e+01 -6.728375e-05 2.447123e-02 
1.335900e+01 9.510804e-05 2.459828e-02 
1.336000e+01 2.581899e-04 2.472576e-02 
1.336100e+01 4.219616e-04 2.485365e-02 
1.336200e+01 5.864226e-04 2.498197e-02 
1.336300e+01 7.515726e-04 2.511071e-02 
1.336400e+01 9.174111e-04 2.523988e-02 
1.336500e+01 1.083938e-03 2.536946e-02 
1.336600e+01 1.251152e-03 2.549947e-02 
1.336700e+01 1.419054e-03 2.562991e-02 
1.336800e+01 1.587642e-03 2.576076e-02 
1.336900e+01 1.756917e-03 2.589204e-02 
1.337000e+01 1.926878e-03 2.602375e-02 
1.337100e+01 2.097524e-03 2.615588e-02 
1.337200e+01 2.268855e-03 2.628843e-02 
1.337300e+01 2.440871e-03 2.642140e-02 
1.337400e+01 2.613570e-03 2.655480e-02 
1.337500e+01 2.786953e-03 2.668863e-02 
1.337600e+01 2.961018e-03 2.682288e-02 
1.337700e+01 3.135766e-03 2.695755e-02 
1.337800e+01 3.311196e-03 2.709265e-02 
1.337900e+01 3.487307e-03 2.722817e-02 
1.338000e+01 3.664098e-03 2.736412e-02 
1.338100e+01 3.841570e-03 2.750049e-02 
1.338200e+01 4.019721e-03 2.763728e-02 
1.338300e+01 4.198551e-03 2.777451e-02 
1.338400e+01 4.378059e-03 2.791215e-02 
1.338500e+01 4.558244e-03 2.805023e-02 
1.338600e+01 4.739106e-03 2.818872e-02 
1.338700e+01 4.920645e-03 2.832764e-02 
1.338800e+01 5.102859e-03 2.846699e-02 
1.338900e+01 5.285749e-03 2.860677e-02 
1.339000e+01 5.469312e-03 2.874696e-02 
1.339100e+01 5.653549e-03 2.888759e-02 
1.339200e+01 5.838459e-03 2.902864e-02 
1.339300e+01 6.024041e-03 2.917011e-02 
1.339400e+01 6.210295e-03 2.931201e-02 
1.339500e+01 6.397219e-03 2.945434e-02 
1.339600e+01 6.584813e-03 2.959709e-02 
1.339700e+01 6.773076e-03 2.974026e-02 
1.339800e+01 6.962008e-03 2.988386e-02 
1.339900e+01 7.151607e-03 3.002789e-02 
1.340000e+01 7.341874e-03 3.017234e-02 
1.340100e+01 7.532806e-03 3.031722e-02 
1.340200e+01 7.724403e-03 3.046252e-02 
1.340300e+01 7.916665e-03 3.060825e-02 
1.340400e+01 8.109590e-03 3.075440e-02 
1.340500e+01 8.303178e-03 3.090098e-02 
1.340600e+01 8.497428e-03 3.104798e-02 
1.340700e+01 8.692339e-03 3.119541e-02 
1.340800e+01 8.887911e-03 3.134326e-02 
1.340900e+01 9.084141e-03 3.149153e-02 
1.341000e+01 9.281030e-03 3.164023e-02 
1.341100e+01 9.478576e-03 3.178936e-02 
1.341200e+01 9.676778e-03 3.193891e-02 
1.341300e+01 9.875637e-03 3.208888e-02 
1.341400e+01 1.007515e-02 3.223928e-02 
1.341500e+01 1.027532e-02 3.239010e-02 
1.341600e+01 1.047614e-02 3.254134e-02 
1.341700e+01 1.067761e-02 3.269301e-02 
1.341800e+01 1.087973e-02 3.284510e-02 
1.341900e+01 1.108250e-02 3.299762e-02 
1.342000e+01 1.128592e-02 3.315056e-02 
1.342100e+01 1.148999e-02 3.330392e-02 
1.342200e+01 1.169470e-02 3.345770e-02 
1.342300e+01 1.190006e-02 3.361191e-02 
1.342400e+01 1.210607e-02 3.376654e-02 
1.342500e+01 1.231272e-02 3.392159e-02 
1.342600e+01 1.252001e-02 3.407706e-02 
1.342700e+01 1.272794e-02 3.423295e-02 
1.342800e+01 1.293652e-02 3.438927e-02 
1.342900e+01 1.314573e-02 3.454600e-02 
1.343000e+01 1.335558e-02 3.470316e-02 
1.343100e+01 1.356607e-02 3.486074e-02 
1.343200e+01 1.377719e-02 3.501874e-02 
1.343300e+01 1.398895e-02 3.517716e-02 
1.343400e+01 1.420134e-02 3.533600e-02 
1.343500e+01 1.441437e-02 3.549526e-02 
1.343600e+01 1.462802e-02 3.565493e-02 
1.343700e+01 1.484231e-02 3.581503e-02 
1.343800e+01 1.505722e-02 3.597555e-02 
1.343900e+01 1.527276e-02 3.613648e-02 
1.344000e+01 1.548893e-02 3.629783e-02 
1.344100e+01 1.570573e-02 3.645960e-02 
1.344200e+01 1.592315e-02 3.662179e-02 
1.344300e+01 1.614119e-02 3.678440e-02 
1.344400e+01 1.635985e-02 3.694742e-02 
1.344500e+01 1.657913e-02 3.711086e-02 
1.344600e+01 1.679903e-02 3.727471e-02 
1.344700e+01 1.701955e-02 3.743898e-02 
1.344800e+01 1.724069e-02 3.760367e-02 
1.344900e+01 1.746244e-02 3.776877e-02 
1.345000e+01 1.768480e-02 3.793428e-02 
1.345100e+01 1.790778e-02 3.810021e-02 
1.345200e+01 1.813137e-02 3.826656e-02 
1.345300e+01 1.835556e-02 3.843331e-02 
1.345400e+01 1.858037e-02 3.860048e-02 
1.345500e+01 1.880578e-02 3.876806e-02 
1.345600e+01 1.903180e-02 3.893606e-02 
1.345700e+01 1.925842e-02 3.910447e-02 
1.345800e+01 1.948565e-02 3.927328e-02 
1.345900e+01 1.971347e-02 3.944251e-02 
1.346000e+01 1.994190e-02 3.961215e-02 
1.346100e+01 2.017092e-02 3.978220e-02 
1.346200e+01 2.040054e-02 3.995266e-02 
1.346300e+01 2.063076e-02 4.012353e-02 
1.346400e+01 2.086157e-02 4.029480e-02 
1.346500e+01 2.109298e-02 4.046649e-02 
1.346600e+01 2.132497e-02 4.063858e-02 
1.346700e+01 2.155755e-02 4.081108e-02 
1.346800e+01 2.179073e-02 4.098398e-02 
1.346900e+01 2.202449e-02 4.115729e-02 
1.347000e+01 2.225883e-02 4.133101e-02 
1.347100e+01 2.249376e-02 4.150513e-02 
1.347200e+01 2.272927e-02 4.167965e-02 
1.347300e+01 2.296536e-02 4.185458e-02 
1.347400e+01 2.320202e-02 4.202992e-02 
1.347500e+01 2.343927e-02 4.220565e-02 
1.347600e+01 2.367709e-02 4.238179e-02 
1.347700e+01 2.391549e-02 4.255833e-02 
1.347800e+01 2.415446e-02 4.273527e-02 
1.347900e+01 2.439399e-02 4.291261e-02 
1.348000e+01 2.463410e-02 4.309034e-02 
1.348100e+01 2.487478e-02 4.326848e-02 
1.348200e+01 2.511602e-02 4.344702e-02 
1.348300e+01 2.535782e-02 4.362595e-02 
1.348400e+01 2.560019e-02 4.380529e-02 
1.348500e+01 2.584312e-02 4.398502e-02 
1.348600e+01 2.608661e-02 4.416514e-02 
1.348700e+01 2.633065e-02 4.434566e-02 
1.348800e+01 2.657525e-02 4.452657e-02 
1.348900e+01 2.682041e-02 4.470788e-02 
1.349000e+01 2.706611e-02 4.488958e-02 
1.349100e+01 2.731237e-02 4.507168e-02 
1.349200e+01 2.755917e-02 4.525416e-02 
1.349300e+01 2.780653e-02 4.543704e-02 
1.349400e+01 2.805443e-02 4.562030e-02 
1.349500e+01 2.830287e-02 4.580396e-02 
1.349600e+01 2.855185e-02 4.598801e-02 
1.349700e+01 2.880137e-02 4.617244e-02 
1.349800e+01 2.905143e-02 4.635726e-02 
1.349900e+01 2.930203e-02 4.654247e-02 
1.350000e+01 2.955316e-02 4.672806e-02 
1.350100e+01 2.980482e-02 4.691404e-02 
1.350200e+01 3.005702e-02 4.710040e-02 
1.350300e+01 3.030974e-02 4.728715e-02 
1.350400e+01 3.056299e-02 4.747428e-02 
1.350500e+01 3.081676e-02 4.766179e-02 
1.350600e+01 3.107106e-02 4.784968e-02 
1.350700e+01 3.132588e-02 4.803796e-02 
1.350800e+01 3.158121e-02 4.822661e-02 
1.350900e+01 3.183707e-02 4.841564e-02 
1.351000e+01 3.209344e-02 4.860505e-02 
1.351100e+01 3.235032e-02 4.879484e-02 
1.351200e+01 3.260772e-02 4.898500e-02 
1.351300e+01 3.286562e-02 4.917554e-02 
1.351400e+01 3.312403e-02 4.936645e-02 
1.351500e+01 3.338295e-02 4.955773e-02 
1.351600e+01 3.364237e-02 4.974939e-02 
1.351700e+01 3.390229e-02 4.994142e-02 
1.351800e+01 3.416271e-02 5.013382e-02 
1.351900e+01 3.442363e-02 5.032659e-02 
1.352000e+01 3.468505e-02 5.051973e-02 
1.352100e+01 3.494695e-02 5.071324e-02 
1.352200e+01 3.520935e-02 5.090712e-02 
1.352300e+01 3.547224e-02 5.110136e-02 
1.352400e+01 3.573561e-02 5.129596e-02 
1.352500e+01 3.599947e-02 5.149094e-02 
1.352600e+01 3.626382e-02 5.168627e-02 
1.352700e+01 3.652864e-02 5.188197e-02 
1.352800e+01 3.679394e-02 5.207802e-02 
1.352900e+01 3.705972e-02 5.227444e-02 
1.353000e+01 3.732598e-02 5.247122e-02 
1.353100e+01 3.759270e-02 5.266836e-02 
1.353200e+01 3.785990e-02 5.286585e-02 
1.353300e+01 3.812756e-02 5.306370e-02 
1.353400e+01 3.839569e-02 5.326191e-02 
1.353500e+01 3.866429e-02 5.346047e-02 
1.353600e+01 3.893334e-02 5.365938e-02 
1.353700e+01 3.920286e-02 5.385864e-02 
1.353800e+01 3.947283e-02 5.405826e-02 
1.353900e+01 3.974325e-02 5.425823e-02 
1.354000e+01 4.001413e-02 5.445854e-02 
1.354100e+01 4.028546e-02 5.465921e-02 
1.354200e+01 4.055724e-02 5.486022e-02 
1.354300e+01 4.082946e-02 5.506157e-02 
1.354400e+01 4.110213e-02 5.526327e-02 
1.354500e+01 4.137524e-02 5.546532e-02 
1.354600e+01 4.164879e-02 5.566770e-02 
1.354700e+01 4.192277e-02 5.587043e-02 
1.354800e+01 4.219719e-02 5.607350e-02 
1.354900e+01 4.247204e-02 5.627690e-02 
1.355000e+01 4.274732e-02 5.648065e-02 
1.355100e+01 4.302303e-02 5.668473e-02 
1.355200e+01 4.329916e-02 5.688914e-02 
1.355300e+01 4.357572e-02 5.709389e-02 
1.355400e+01 4.385270e-02 5.729898e-02 
1.355500e+01 4.413009e-02 5.750439e-02 
1.355600e+01 4.440790e-02 5.771014e-02 
1.355700e+01 4.468613e-02 5.791622e-02 
1.355800e+01 4.496476e-02 5.812262e-02 
1.355900e+01 4.524380e-02 5.832935e-02 
1.356000e+01 4.552325e-02 5.853641e-02 
1.356100e+01 4.580311e-02 5.874379e-02 
1.356200e+01 4.608336e-02 5.895149e-02 
1.356300e+01 4.636401e-02 5.915952e-02 
1.356400e+01 4.664506e-02 5.936786e-02 
1.356500e+01 4.692651e-02 5.957653e-02 
1.356600e+01 4.720834e-02 5.978552e-02 
1.356700e+01 4.749057e-02 5.999482e-02 
1.356800e+01 4.777318e-02 6.020443e-02 
1.356900e+01 4.805617e-02 6.041436e-02 
1.357000e+01 4.833955e-02 6.062461e-02 
1.357100e+01 4.862331e-02 6.083516e-02 
1.357200e+01 4.890744e-02 6.104603e-02 
1.357300e+01 4.919194e-02 6.125721e-02 
1.357400e+01 4.947682e-02 6.146869e-02 
1.357500e+01 4.976207e-02 6.168048e-02 
1.357600e+01 5.004768e-02 6.189257e-02 
1.357700e+01 5.033366e-02 6.210497e-02 
1.357800e+01 5.062000e-02 6.231767e-02 
1.357900e+01 5.090669e-02 6.253067e-02 
1.358000e+01 5.119375e-02 6.274397e-02 
1.358100e+01 5.148115e-02 6.295756e-02 
1.358200e+01 5.176891e-02 6.317146e-02 
1.358300e+01 5.205702e-02 6.338565e-02 
1.358400e+01 5.234547e-02 6.360013e-02 
1.358500e+01 5.263426e-02 6.381490e-02 
1.358600e+01 5.292340e-02 6.402997e-02 
1.358700e+01 5.321287e-02 6.424532e-02 
1.358800e+01 5.350268e-02 6.446096e-02 
1.358900e+01 5.379282e-02 6.467689e-02 
1.359000e+01 5.408329e-02 6.489311e-02 
1.359100e+01 5.437409e-02 6.510960e-02 
1.359200e+01 5.466521e-02 6.532638e-02 
1.359300e+01 5.495666e-02 6.554344e-02 
1.359400e+01 5.524842e-02 6.576078e-02 
1.359500e+01 5.554050e-02 6.597840e-02 
1.359600e+01 5.583289e-02 6.619629e-02 
1.359700e+01 5.612560e-02 6.641445e-02 
1.359800e+01 5.641861e-02 6.663289e-02 
1.359900e+01 5.671193e-02 6.685160e-02 
1.360000e+01 5.700555e-02 6.707058e-02 
1.360100e+01 5.729947e-02 6.728983e-02 
1.360200e+01 5.759369e-02 6.750934e-02 
1.360300e+01 5.788820e-02 6.772912e-02 
1.360400e+01 5.818301e-02 6.794916e-02 
1.360500e+01 5.847810e-02 6.816947e-02 
1.360600e+01 5.877348e-02 6.839003e-02 
1.360700e+01 5.906914e-02 6.861086e-02 
1.360800e+01 5.936509e-02 6.883194e-02 
1.360900e+01 5.966131e-02 6.905327e-02 
1.361000e+01 5.995781e-02 6.927486e-02 
1.361100e+01 6.025457e-02 6.949670e-02 
1.361200e+01 6.055161e-02 6.971879e-02 
1.361300e+01 6.084892e-02 6.994113e-02 
1.361400e+01 6.114648e-02 7.016372e-02 
1.361500e+01 6.144431e-02 7.038655e-02 
1.361600e+01 6.174240e-02 7.060963e-02 
1.361700e+01 6.204074e-02 7.083295e-02 
1.361800e+01 6.233933e-02 7.105650e-02 
1.361900e+01 6.263817e-02 7.128030e-02 
1.362000e+01 6.293726e-02 7.150434e-02 
1.362100e+01 6.323659e-02 7.172860e-02 
1.362200e+01 6.353617e-02 7.195311e-02 
1.362300e+01 6.383598e-02 7.217784e-02 
1.362400e+01 6.413602e-02 7.240281e-02 
1.362500e+01 6.443630e-02 7.262800e-02 
1.362600e+01 6.473680e-02 7.285342e-02 
1.362700e+01 6.503754e-02 7.307906e-02 
1.362800e+01 6.533849e-02 7.330493e-02 
1.362900e+01 6.563966e-02 7.353101e-02 
1.363000e+01 6.594105e-02 7.375732e-02 
1.363100e+01 6.624266e-02 7.398384e-02 
1.363200e+01 6.654448e-02 7.421058e-02 
1.363300e+01 6.684650e-02 7.443754e-02 
1.363400e+01 6.714873e-02 7.466470e-02 
1.363500e+01 6.745116e-02 7.489208e-02 
1.363600e+01 6.775379e-02 7.511966e-02 
1.363700e+01 6.805662e-02 7.534746e-02 
1.363800e+01 6.835964e-02 7.557545e-02 
1.363900e+01 6.866285e-02 7.580365e-02 
1.364000e+01 6.896624e-02 7.603205e-02 
1.364100e+01 6.926982e-02 7.626065e-02 
1.364200e+01 6.957358e-02 7.648944e-02 
1.364300e+01 6.987752e-02 7.671843e-02 
1.364400e+01 7.018164e-02 7.694762e-02 
1.364500e+01 7.048592e-02 7.717700e-02 
1.364600e+01 7.079037e-02 7.740656e-02 
1.364700e+01 7.109499e-02 7.763631e-02 
1.364800e+01 7.139978e-02 7.786625e-02 
1.364900e+01 7.170472e-02 7.809638e-02 
1.365000e+01 7.200982e-02 7.832668e-02 
1.365100e+01 7.231507e-02 7.855717e-02 
1.365200e+01 7.262047e-02 7.878783e-02 
1.365300e+01 7.292602e-02 7.901867e-02 
1.365400e+01 7.323171e-02 7.924968e-02 
1.365500e+01 7.353754e-02 7.948087e-02 
1.365600e+01 7.384351e-02 7.971222e-02 
1.365700e+01 7.414961e-02 7.994374e-02 
1.365800e+01 7.445585e-02 8.017543e-02 
1.365900e+01 7.476221e-02 8.040729e-02 
1.366000e+01 7.506870e-02 8.063930e-02 
1.366100e+01 7.537531e-02 8.087148e-02 
1.366200e+01 7.568204e-02 8.110381e-02 
1.366300e+01 7.598889e-02 8.133630e-02 
1.366400e+01 7.629585e-02 8.156894e-02 
1.366500e+01 7.660291e-02 8.180174e-02 
1.366600e+01 7.691009e-02 8.203468e-02 
1.366700e+01 7.721736e-02 8.226778e-02 
1.366800e+01 7.752474e-02 8.250101e-02 
1.366900e+01 7.783221e-02 8.273440e-02 
1.367000e+01 7.813977e-02 8.296792e-02 
1.367100e+01 7.844743e-02 8.320158e-02 
1.367200e+01 7.875517e-02 8.343538e-02 
1.367300e+01 7.906299e-02 8.366932e-02 
1.367400e+01 7.937090e-02 8.390338e-02 
1.367500e+01 7.967888e-02 8.413758e-02 
1.367600e+01 7.998693e-02 8.437191e-02 
1.367700e+01 8.029506e-02 8.460637e-02 
1.367800e+01 8.060325e-02 8.484094e-02 
1.367900e+01 8.091151e-02 8.507565e-02 
1.368000e+01 8.121983e-02 8.531047e-02 
1.368100e+01 8.152820e-02 8.554541e-02 
1.368200e+01 8.183663e-02 8.578046e-02 
1.368300e+01 8.214511e-02 8.601563e-02 
1.368400e+01 8.245364e-02 8.625091e-02 
1.368500e+01 8.276221e-02 8.648630e-02 
1.368600e+01 8.307082e-02 8.672180e-02 
1.368700e+01 8.337948e-02 8.695740e-02 
1.368800e+01 8.368816e-02 8.719310e-02 
1.368900e+01 8.399688e-02 8.742891e-02 
1.369000e+01 8.430562e-02 8.766481e-02 
1.369100e+01 8.461439e-02 8.790081e-02 
1.369200e+01 8.492318e-02 8.813690e-02 
1.369300e+01 8.523199e-02 8.837309e-02 
1.369400e+01 8.554081e-02 8.860936e-02 
1.369500e+01 8.584964e-02 8.884572e-02 
1.369600e+01 8.615849e-02 8.908216e-02 
1.369700e+01 8.646733e-02 8.931869e-02 
1.369800e+01 8.677618e-02 8.955530e-02 
1.369900e+01 8.708502e-02 8.979198e-02 
1.370000e+01 8.739386e-02 9.002874e-02 
1.370100e+01 8.770269e-02 9.026558e-02 
1.370200e+01 8.801151e-02 9.050248e-02 
1.370300e+01 8.832031e-02 9.073946e-02 
1.370400e+01 8.862910e-02 9.097650e-02 
1.370500e+01 8.893786e-02 9.121360e-02 
1.370600e+01 8.924659e-02 9.145076e-02 
1.370700e+01 8.955530e-02 9.168799e-02 
1.370800e+01 8.986397e-02 9.192527e-02 
1.370900e+01 9.017261e-02 9.216261e-02 
1.371000e+01 9.048121e-02 9.239999e-02 
1.371100e+01 9.078976e-02 9.263743e-02 
1.371200e+01 9.109827e-02 9.287492e-02 
1.371300e+01 9.140673e-02 9.311245e-02 
1.371400e+01 9.171513e-02 9.335002e-02 
1.371500e+01 9.202348e-02 9.358763e-02 
1.371600e+01 9.233177e-02 9.382528e-02 
1.371700e+01 9.264000e-02 9.406297e-02 
1.371800e+01 9.294816e-02 9.430069e-02 
1.371900e+01 9.325625e-02 9.453844e-02 
1.372000e+01 9.356426e-02 9.477622e-02 
1.372100e+01 9.387220e-02 9.501402e-02 
1.372200e+01 9.418006e-02 9.525185e-02 
1.372300e+01 9.448784e-02 9.548970e-02 
1.372400e+01 9.479552e-02 9.572756e-02 
1.372500e+01 9.510312e-02 9.596545e-02 
1.372600e+01 9.541062e-02 9.620334e-02 
1.372700e+01 9.571802e-02 9.644125e-02 
1.372800e+01 9.602533e-02 9.667916e-02 
1.372900e+01 9.633253e-02 9.691709e-02 
1.373000e+01 9.663962e-02 9.715501e-02 
1.373100e+01 9.694659e-02 9.739294e-02 
1.373200e+01 9.725346e-02 9.763086e-02 
1.373300e+01 9.756020e-02 9.786878e-02 
1.373400e+01 9.786682e-02 9.810670e-02 
1.373500e+01 9.817332e-02 9.834460e-02 
1.373600e+01 9.847969e-02 9.858250e-02 
1.373700e+01 9.878592e-02 9.882038e-02 
1.373800e+01 9.909202e-02 9.905824e-02 
1.373900e+01 9.939798e-02 9.929608e-02 
1.374000e+01 9.970380e-02 9.953391e-02 
1.374100e+01 1.000095e-01 9.977171e-02 
1.374200e+01 1.003150e-01 1.000095e-01 
1.374300e+01 1.006204e-01 1.002472e-01 
1.374400e+01 1.009256e-01 1.004849e-01 
1.374500e+01 1.012306e-01 1.007226e-01 
1.374600e+01 1.015355e-01 1.009602e-01 
1.374700e+01 1.018402e-01 1.011978e-01 
1.374800e+01 1.021448e-01 1.014354e-01 
1.374900e+01 1.024491e-01 1.016729e-01 
1.375000e+01 1.027533e-01 1.019104e-01 
1.375100e+01 1.030573e-01 1.021478e-01 
1.375200e+01 1.033612e-01 1.023852e-01 
1.375300e+01 1.036648e-01 1.026225e-01 
1.375400e+01 1.039683e-01 1.028597e-01 
1.375500e+01 1.042715e-01 1.030969e-01 
1.375600e+01 1.045746e-01 1.033340e-01 
1.375700e+01 1.048774e-01 1.035711e-01 
1.375800e+01 1.051801e-01 1.038081e-01 
1.375900e+01 1.054825e-01 1.040450e-01 
1.376000e+01 1.057847e-01 1.042818e-01 
1.376100e+01 1.060867e-01 1.045186e-01 
1.376200e+01 1.063885e-01 1.047553e-01 
1.376300e+01 1.066900e-01 1.049919e-01 
1.376400e+01 1.069914e-01 1.052284e-01 
1.376500e+01 1.072925e-01 1.054649e-01 
1.376600e+01 1.075933e-01 1.057012e-01 
1.376700e+01 1.078940e-01 1.059375e-01 
1.376800e+01 1.081943e-01 1.061736e-01 
1.376900e+01 1.084945e-01 1.064097e-01 
1.377000e+01 1.087944e-01 1.066456e-01 
1.377100e+01 1.090940e-01 1.068815e-01 
1.377200e+01 1.093934e-01 1.071173e-01 
1.377300e+01 1.096925e-01 1.073529e-01 
1.377400e+01 1.099914e-01 1.075884e-01 
1.377500e+01 1.102900e-01 1.078238e-01 
1.377600e+01 1.105883e-01 1.080591e-01 
1.377700e+01 1.108863e-01 1.082943e-01 
1.377800e+01 1.111841e-01 1.085294e-01 
1.377900e+01 1.114816e-01 1.087643e-01 
1.378000e+01 1.117788e-01 1.089991e-01 
1.378100e+01 1.120757e-01 1.092338e-01 
1.378200e+01 1.123723e-01 1.094683e-01 
1.378300e+01 1.126687e-01 1.097027e-01 
1.378400e+01 1.129647e-01 1.099370e-01 
1.378500e+01 1.132604e-01 1.101711e-01 
1.378600e+01 1.135558e-01 1.104051e-01 
1.378700e+01 1.138510e-01 1.106389e-01 
1.378800e+01 1.141458e-01 1.108726e-01 
1.378900e+01 1.144402e-01 1.111061e-01 
1.379000e+01 1.147344e-01 1.113395e-01 
1.379100e+01 1.150282e-01 1.115727e-01 
1.379200e+01 1.153217e-01 1.118058e-01 
1.379300e+01 1.156149e-01 1.120386e-01 
1.379400e+01 1.159078e-01 1.122714e-01 
1.379500e+01 1.162003e-01 1.125039e-01 
1.379600e+01 1.164924e-01 1.127363e-01 
1.379700e+01 1.167843e-01 1.129685e-01 
1.379800e+01 1.170757e-01 1.132005e-01 
1.379900e+01 1.173669e-01 1.134323e-01 
1.380000e+01 1.176576e-01 1.136640e-01 
1.380100e+01 1.179480e-01 1.138955e-01 
1.380200e+01 1.182381e-01 1.141267e-01 
1.380300e+01 1.185277e-01 1.143578e-01 
1.380400e+01 1.188170e-01 1.145887e-01 
1.380500e+01 1.191060e-01 1.148194e-01 
1.380600e+01 1.193945e-01 1.150499e-01 
1.380700e+01 1.196827e-01 1.152802e-01 
1.380800e+01 1.199705e-01 1.155103e-01 
1.380900e+01 1.202579e-01 1.157401e-01 
1.381000e+01 1.205449e-01 1.159698e-01 
1.381100e+01 1.208315e-01 1.161992e-01 
1.381200e+01 1.211177e-01 1.164285e-01 
1.381300e+01 1.214035e-01 1.166575e-01 
1.381400e+01 1.216889e-01 1.168862e-01 
1.381500e+01 1.219739e-01 1.171148e-01 
1.381600e+01 1.222585e-01 1.173431e-01 
1.381700e+01 1.225427e-01 1.175712e-01 
1.381800e+01 1.228264e-01 1.177990e-01 
1.381900e+01 1.231097e-01 1.180266e-01 
1.382000e+01 1.233926e-01 1.182540e-01 
1.382100e+01 1.236751e-01 1.184811e-01 
1.382200e+01 1.239571e-01 1.187080e-01 
1.382300e+01 1.242387e-01 1.189346e-01 
1.382400e+01 1.245198e-01 1.191610e-01 
1.382500e+01 1.248005e-01 1.193871e-01 
1.382600e+01 1.250808e-01 1.196130e-01 
1.382700e+01 1.253606e-01 1.198386e-01 
1.382800e+01 1.256399e-01 1.200639e-01 
1.382900e+01 1.259188e-01 1.202890e-01 
1.383000e+01 1.261973e-01 1.205137e-01 
1.383100e+01 1.264752e-01 1.207383e-01 
1.383200e+01 1.267527e-01 1.209625e-01 
1.383300e+01 1.270297e-01 1.211865e-01 
1.383400e+01 1.273063e-01 1.214101e-01 
1.383500e+01 1.275823e-01 1.216335e-01 
1.383600e+01 1.278579e-01 1.218566e-01 
1.383700e+01 1.281330e-01 1.220794e-01 
1.383800e+01 1.284076e-01 1.223019e-01 
1.383900e+01 1.286817e-01 1.225241e-01 
1.384000e+01 1.289552e-01 1.227460e-01 
1.384100e+01 1.292283e-01 1.229677e-01 
1.384200e+01 1.295009e-01 1.231890e-01 
1.384300e+01 1.297730e-01 1.234099e-01 
1.384400e+01 1.300446e-01 1.236306e-01 
1.384500e+01 1.303156e-01 1.238510e-01 
1.384600e+01 1.305862e-01 1.240710e-01 
1.384700e+01 1.308562e-01 1.242907e-01 
1.384800e+01 1.311257e-01 1.245101e-01 
1.384900e+01 1.313946e-01 1.247292e-01 
1.385000e+01 1.316631e-01 1.249479e-01 
1.385100e+01 1.319309e-01 1.251663e-01 
1.385200e+01 1.321983e-01 1.253844e-01 
1.385300e+01 1.324651e-01 1.256021e-01 
1.385400e+01 1.327313e-01 1.258195e-01 
1.385500e+01 1.329970e-01 1.260365e-01 
1.385600e+01 1.332622e-01 1.262532e-01 
1.385700e+01 1.335268e-01 1.264696e-01 
1.385800e+01 1.337908e-01 1.266855e-01 
1.385900e+01 1.340543e-01 1.269012e-01 
1.386000e+01 1.343171e-01 1.271164e-01 
1.386100e+01 1.345795e-01 1.273313e-01 
1.386200e+01 1.348412e-01 1.275458e-01 
1.386300e+01 1.351024e-01 1.277600e-01 
1.386400e+01 1.353630e-01 1.279738e-01 
1.386500e+01 1.356230e-01 1.281872e-01 
1.386600e+01 1.358824e-01 1.284002e-01 
1.386700e+01 1.361412e-01 1.286129e-01 
1.386800e+01 1.363994e-01 1.288251e-01 
1.386900e+01 1.366570e-01 1.290370e-01 
1.387000e+01 1.369140e-01 1.292485e-01 
1.387100e+01 1.371704e-01 1.294596e-01 
1.387200e+01 1.374262e-01 1.296702e-01 
1.387300e+01 1.376814e-01 1.298805e-01 
1.387400e+01 1.379360e-01 1.300904e-01 
1.387500e+01 1.381899e-01 1.302999e-01 
1.387600e+01 1.384433e-01 1.305090e-01 
1.387700e+01 1.386960e-01 1.307176e-01 
1.387800e+01 1.389480e-01 1.309258e-01 
1.387900e+01 1.391995e-01 1.311337e-01 
1.388000e+01 1.394503e-01 1.313410e-01 
1.388100e+01 1.397004e-01 1.315480e-01 
1.388200e+01 1.399499e-01 1.317546e-01 
1.388300e+01 1.401988e-01 1.319607e-01 
1.388400e+01 1.404470e-01 1.321663e-01 
1.388500e+01 1.406946e-01 1.323716e-01 
1.388600e+01 1.409415e-01 1.325764e-01 
1.388700e+01 1.411877e-01 1.327807e-01 
1.388800e+01 1.414333e-01 1.329846e-01 
1.388900e+01 1.416782e-01 1.331881e-01 
1.389000e+01 1.419224e-01 1.333911e-01 
1.389100e+01 1.421660e-01 1.335936e-01 
1.389200e+01 1.424088e-01 1.337957e-01 
1.389300e+01 1.426510e-01 1.339973e-01 
1.389400e+01 1.428925e-01 1.341985e-01 
1.389500e+01 1.431334e-01 1.343992e-01 
1.389600e+01 1.433735e-01 1.345994e-01 
1.389700e+01 1.436129e-01 1.347992e-01 
1.389800e+01 1.438517e-01 1.349984e-01 
1.389900e+01 1.440897e-01 1.351972e-01 
1.390000e+01 1.443270e-01 1.353955e-01 
1.390100e+01 1.445637e-01 1.355933e-01 
1.390200e+01 1.447996e-01 1.357907e-01 
1.390300e+01 1.450348e-01 1.359875e-01 
1.390400e+01 1.452693e-01 1.361838e-01 
1.390500e+01 1.455030e-01 1.363797e-01 
1.390600e+01 1.457360e-01 1.365750e-01 
1.390700e+01 1.459683e-01 1.367698e-01 
1.390800e+01 1.461999e-01 1.369642e-01 
1.390900e+01 1.464308e-01 1.371580e-01 
1.391000e+01 1.466609e-01 1.373513e-01 
1.391100e+01 1.468902e-01 1.375441e-01 
1.391200e+01 1.471188e-01 1.377363e-01 
1.391300e+01 1.473467e-01 1.379280e-01 
1.391400e+01 1.475738e-01 1.381193e-01 
1.391500e+01 1.478002e-01 1.383099e-01 
1.391600e+01 1.480258e-01 1.385001e-01 
1.391700e+01 1.482506e-01 1.386897e-01 
1.391800e+01 1.484747e-01 1.388787e-01 
1.391900e+01 1.486980e-01 1.390673e-01 
1.392000e+01 1.489205e-01 1.392553e-01 
1.392100e+01 1.491423e-01 1.394427e-01 
1.392200e+01 1.493633e-01 1.396296e-01 
1.392300e+01 1.495835e-01 1.398159e-01 
1.392400e+01 1.498029e-01 1.400017e-01 
1.392500e+01 1.500216e-01 1.401869e-01 
1.392600e+01 1.502394e-01 1.403715e-01 
1.392700e+01 1.504565e-01 1.405556e-01 
1.392800e+01 1.506727e-01 1.407391e-01 
1.392900e+01 1.508882e-01 1.409220e-01 
1.393000e+01 1.511029e-01 1.411044e-01 
1.393100e+01 1.513167e-01 1.412862e-01 
1.393200e+01 1.515297e-01 1.414674e-01 
1.393300e+01 1.517420e-01 1.416480e-01 
1.393400e+01 1.519534e-01 1.418280e-01 
1.393500e+01 1.521640e-01 1.420074e-01 
1.393600e+01 1.523738e-01 1.421863e-01 
1.393700e+01 1.525827e-01 1.423645e-01 
1.393800e+01 1.527908e-01 1.425421e-01 
1.393900e+01 1.529981e-01 1.427192e-01 
1.394000e+01 1.532046e-01 1.428956e-01 
1.394100e+01 1.534102e-01 1.430714e-01 
1.394200e+01 1.536150e-01 1.432466e-01 
1.394300e+01 1.538189e-01 1.434212e-01 
1.394400e+01 1.540220e-01 1.435952e-01 
1.394500e+01 1.542243e-01 1.437685e-01 
1.394600e+01 1.544257e-01 1.439413e-01 
1.394700e+01 1.546262e-01 1.441133e-01 
1.394800e+01 1.548259e-01 1.442848e-01 
1.394900e+01 1.550247e-01 1.444556e-01 
1.395000e+01 1.552227e-01 1.446258e-01 
1.395100e+01 1.554197e-01 1.447954e-01 
1.395200e+01 1.556160e-01 1.449643e-01 
1.395300e+01 1.558113e-01 1.451325e-01 
1.395400e+01 1.560058e-01 1.453001e-01 
1.395500e+01 1.561993e-01 1.454671e-01 
1.395600e+01 1.563920e-01 1.456334e-01 
1.395700e+01 1.565839e-01 1.457991e-01 
1.395800e+01 1.567748e-01 1.459640e-01 
1.395900e+01 1.569648e-01 1.461284e-01 
1.396000e+01 1.571540e-01 1.462920e-01 
1.396100e+01 1.573422e-01 1.464550e-01 
1.396200e+01 1.575296e-01 1.466173e-01 
1.396300e+01 1.577160e-01 1.467789e-01 
1.396400e+01 1.579015e-01 1.469399e-01 
1.396500e+01 1.580862e-01 1.471001e-01 
1.396600e+01 1.582699e-01 1.472597e-01 
1.396700e+01 1.584527e-01 1.474186e-01 
1.396800e+01 1.586346e-01 1.475768e-01 
1.396900e+01 1.588155e-01 1.477343e-01 
1.397000e+01 1.589955e-01 1.478911e-01 
1.397100e+01 1.591747e-01 1.480472e-01 
1.397200e+01 1.593528e-01 1.482026e-01 
1.397300e+01 1.595301e-01 1.483573e-01 
1.397400e+01 1.597064e-01 1.485113e-01 
1.397500e+01 1.598818e-01 1.486645e-01 
1.397600e+01 1.600562e-01 1.488171e-01 
1.397700e+01 1.602297e-01 1.489689e-01 
1.397800e+01 1.604022e-01 1.491200e-01 
1.397900e+01 1.605738e-01 1.492704e-01 
1.398000e+01 1.607445e-01 1.494201e-01 
1.398100e+01 1.609142e-01 1.495690e-01 
1.398200e+01 1.610829e-01 1.497172e-01 
1.398300e+01 1.612507e-01 1.498647e-01 
1.398400e+01 1.614175e-01 1.500114e-01 
1.398500e+01 1.615833e-01 1.501574e-01 
1.398600e+01 1.617482e-01 1.503026e-01 
1.398700e+01 1.619121e-01 1.504471e-01 
1.398800e+01 1.620750e-01 1.505908e-01 
1.398900e+01 1.622370e-01 1.507338e-01 
1.399000e+01 1.623979e-01 1.508760e-01 
1.399100e+01 1.625579e-01 1.510175e-01 
1.399200e+01 1.627169e-01 1.511582e-01 
1.399300e+01 1.628749e-01 1.512981e-01 
1.399400e+01 1.630319e-01 1.514372e-01 
1.399500e+01 1.631880e-01 1.515756e-01 
1.399600e+01 1.633430e-01 1.517132e-01 
1.399700e+01 1.634970e-01 1.518501e-01 
1.399800e+01 1.636501e-01 1.519861e-01 
1.399900e+01 1.638021e-01 1.521214e-01 
1.400000e+01 1.639531e-01 1.522559e-01 
1.400100e+01 1.641031e-01 1.523896e-01 
1.400200e+01 1.642522e-01 1.525225e-01 
1.400300e+01 1.644001e-01 1.526546e-01 
1.400400e+01 1.645471e-01 1.527859e-01 
1.400500e+01 1.646931e-01 1.529164e-01 
1.400600e+01 1.648380e-01 1.530461e-01 
1.400700e+01 1.649819e-01 1.531750e-01 
1.400800e+01 1.651248e-01 1.533031e-01 
1.400900e+01 1.652666e-01 1.534303e-01 
1.401000e+01 1.654075e-01 1.535568e-01 
1.401100e+01 1.655472e-01 1.536824e-01 
1.401200e+01 1.656860e-01 1.538072e-01 
1.401300e+01 1.658237e-01 1.539312e-01 
1.401400e+01 1.659604e-01 1.540544e-01 
1.401500e+01 1.660960e-01 1.541767e-01 
1.401600e+01 1.662305e-01 1.542982e-01 
1.401700e+01 1.663641e-01 1.544189e-01 
1.401800e+01 1.664965e-01 1.545387e-01 
1.401900e+01 1.666279e-01 1.546577e-01 
1.402000e+01 1.667583e-01 1.547758e-01 
1.402100e+01 1.668876e-01 1.548931e-01 
1.402200e+01 1.670158e-01 1.550096e-01 
1.402300e+01 1.671430e-01 1.551252e-01 
1.402400e+01 1.672691e-01 1.552399e-01 
1.402500e+01 1.673942e-01 1.553538e-01 
1.402600e+01 1.675181e-01 1.554668e-01 
1.402700e+01 1.676410e-01 1.555790e-01 
1.402800e+01 1.677628e-01 1.556903e-01 
1.402900e+01 1.678836e-01 1.558007e-01 
1.403000e+01 1.680032e-01 1.559102e-01 
1.403100e+01 1.681218e-01 1.560189e-01 
1.403200e+01 1.682393e-01 1.561267e-01 
1.403300e+01 1.683557e-01 1.562336e-01 
1.403400e+01 1.684710e-01 1.563396e-01 
1.403500e+01 1.685852e-01 1.564448e-01 
1.403600e+01 1.686983e-01 1.565490e-01 
1.403700e+01 1.688103e-01 1.566524e-01 
1.403800e+01 1.689213e-01 1.567549e-01 
1.403900e+01 1.690311e-01 1.568565e-01 
1.404000e+01 1.691398e-01 1.569571e-01 
1.404100e+01 1.692474e-01 1.570569e-01 
1.404200e+01 1.693539e-01 1.571558e-01 
1.404300e+01 1.694593e-01 1.572537e-01 
1.404400e+01 1.695636e-01 1.573508e-01 
1.404500e+01 1.696668e-01 1.574469e-01 
1.404600e+01 1.697688e-01 1.575422e-01 
1.404700e+01 1.698698e-01 1.576365e-01 
1.404800e+01 1.699696e-01 1.577298e-01 
1.404900e+01 1.700683e-01 1.578223e-01 
1.405000e+01 1.701658e-01 1.579138e-01 
1.405100e+01 1.702623e-01 1.580044e-01 
1.405200e+01 1.703576e-01 1.580941e-01 
1.405300e+01 1.704517e-01 1.581829e-01 
1.405400e+01 1.705448e-01 1.582707e-01 
1.405500e+01 1.706367e-01 1.583575e-01 
1.405600e+01 1.707274e-01 1.584434e-01 
1.405700e+01 1.708171e-01 1.585284e-01 
1.405800e+01 1.709055e-01 1.586124e-01 
1.405900e+01 1.709929e-01 1.586955e-01 
1.406000e+01 1.710791e-01 1.587777e-01 
1.406100e+01 1.711641e-01 1.588588e-01 
1.406200e+01 1.712480e-01 1.589390e-01 
1.406300e+01 1.713307e-01 1.590183e-01 
1.406400e+01 1.714123e-01 1.590966e-01 
1.406500e+01 1.714928e-01 1.591739e-01 
1.406600e+01 1.715720e-01 1.592503e-01 
1.406700e+01 1.716501e-01 1.593257e-01 
1.406800e+01 1.717271e-01 1.594001e-01 
1.406900e+01 1.718029e-01 1.594735e-01 
1.407000e+01 1.718775e-01 1.595460e-01 
1.407100e+01 1.719510e-01 1.596174e-01 
1.407200e+01 1.720232e-01 1.596879e-01 
1.407300e+01 1.720943e-01 1.597575e-01 
1.407400e+01 1.721643e-01 1.598260e-01 
1.407500e+01 1.722331e-01 1.598935e-01 
1.407600e+01 1.723006e-01 1.599601e-01 
1.407700e+01 1.723670e-01 1.600256e-01 
1.407800e+01 1.724323e-01 1.600901e-01 
1.407900e+01 1.724963e-01 1.601537e-01 
1.408000e+01 1.725592e-01 1.602162e-01 
1.408100e+01 1.726209e-01 1.602778e-01 
1.408200e+01 1.726813e-01 1.603383e-01 
1.408300e+01 1.727406e-01 1.603978e-01 
1.408400e+01 1.727987e-01 1.604563e-01 
1.408500e+01 1.728557e-01 1.605138e-01 
1.408600e+01 1.729114e-01 1.605703e-01 
1.408700e+01 1.729659e-01 1.606257e-01 
1.408800e+01 1.730192e-01 1.606802e-01 
1.408900e+01 1.730713e-01 1.607336e-01 
1.409000e+01 1.731223e-01 1.607860e-01 
1.409100e+01 1.731720e-01 1.608373e-01 
1.409200e+01 1.732205e-01 1.608876e-01 
1.409300e+01 1.732678e-01 1.609369e-01 
1.409400e+01 1.733139e-01 1.609852e-01 
1.409500e+01 1.733588e-01 1.610324e-01 
1.409600e+01 1.734025e-01 1.610785e-01 
1.409700e+01 1.734449e-01 1.611237e-01 
1.409800e+01 1.734862e-01 1.611678e-01 
1.409900e+01 1.735262e-01 1.612108e-01 
1.410000e+01 1.735651e-01 1.612528e-01 
1.410100e+01 1.736027e-01 1.612937e-01 
1.410200e+01 1.736390e-01 1.613336e-01 
1.410300e+01 1.736742e-01 1.613724e-01 
1.410400e+01 1.737081e-01 1.614101e-01 
1.410500e+01 1.737408e-01 1.614468e-01 
1.410600e+01 1.737723e-01 1.614825e-01 
1.410700e+01 1.738026e-01 1.615170e-01 
1.410800e+01 1.738316e-01 1.615505e-01 
1.410900e+01 1.738594e-01 1.615830e-01 
1.411000e+01 1.738860e-01 1.616143e-01 
1.411100e+01 1.739113e-01 1.616446e-01 
1.411200e+01 1.739354e-01 1.616738e-01 
1.411300e+01 1.739583e-01 1.617019e-01 
1.411400e+01 1.739799e-01 1.617289e-01 
1.411500e+01 1.740003e-01 1.617549e-01 
1.411600e+01 1.740194e-01 1.617798e-01 
1.411700e+01 1.740373e-01 1.618036e-01 
1.411800e+01 1.740540e-01 1.618262e-01 
1.411900e+01 1.740694e-01 1.618478e-01 
1.412000e+01 1.740835e-01 1.618683e-01 
1.412100e+01 1.740965e-01 1.618878e-01 
1.412200e+01 1.741081e-01 1.619061e-01 
1.412300e+01 1.741186e-01 1.619233e-01 
1.412400e+01 1.741277e-01 1.619394e-01 
1.412500e+01 1.741356e-01 1.619544e-01 
1.412600e+01 1.741423e-01 1.619683e-01 
1.412700e+01 1.741477e-01 1.619811e-01 
1.412800e+01 1.741519e-01 1.619927e-01 
1.412900e+01 1.741548e-01 1.620033e-01 
1.413000e+01 1.741564e-01 1.620127e-01 
1.413100e+01 1.741568e-01 1.620211e-01 
1.413200e+01 1.741559e-01 1.620283e-01 
1.413300e+01 1.741538e-01 1.620344e-01 
1.413400e+01 1.741504e-01 1.620393e-01 
1.413500e+01 1.741457e-01 1.620432e-01 
1.413600e+01 1.741398e-01 1.620459e-01 
1.413700e+01 1.741326e-01 1.620475e-01 
1.413800e+01 1.741242e-01 1.620479e-01 
1.413900e+01 1.741144e-01 1.620472e-01 
1.414000e+01 1.741034e-01 1.620454e-01 
1.414100e+01 1.740912e-01 1.620425e-01 
1.414200e+01 1.740776e-01 1.620384e-01 
1.414300e+01 1.740628e-01 1.620331e-01 
1.414400e+01 1.740467e-01 1.620268e-01 
1.414500e+01 1.740294e-01 1.620192e-01 
1.414600e+01 1.740108e-01 1.620106e-01 
1.414700e+01 1.739909e-01 1.620008e-01 
1.414800e+01 1.739697e-01 1.619898e-01 
1.414900e+01 1.739472e-01 1.619777e-01 
1.415000e+01 1.739235e-01 1.619644e-01 
1.415100e+01 1.738985e-01 1.619500e-01 
1.415200e+01 1.738722e-01 1.619344e-01 
1.415300e+01 1.738446e-01 1.619177e-01 
1.415400e+01 1.738158e-01 1.618997e-01 
1.415500e+01 1.737856e-01 1.618807e-01 
1.415600e+01 1.737542e-01 1.618605e-01 
1.415700e+01 1.737215e-01 1.618391e-01 
1.415800e+01 1.736875e-01 1.618165e-01 
1.415900e+01 1.736522e-01 1.617928e-01 
1.416000e+01 1.736157e-01 1.617678e-01 
1.416100e+01 1.735778e-01 1.617418e-01 
1.416200e+01 1.735387e-01 1.617145e-01 
1.416300e+01 1.734982e-01 1.616861e-01 
1.416400e+01 1.734565e-01 1.616565e-01 
1.416500e+01 1.734135e-01 1.616257e-01 
1.416600e+01 1.733692e-01 1.615937e-01 
1.416700e+01 1.733236e-01 1.615606e-01 
1.416800e+01 1.732768e-01 1.615262e-01 
1.416900e+01 1.732286e-01 1.614907e-01 
1.417000e+01 1.731791e-01 1.614540e-01 
1.417100e+01 1.731284e-01 1.614161e-01 
1.417200e+01 1.730763e-01 1.613770e-01 
1.417300e+01 1.730230e-01 1.613367e-01 
1.417400e+01 1.729683e-01 1.612952e-01 
1.417500e+01 1.729124e-01 1.612525e-01 
1.417600e+01 1.728552e-01 1.612087e-01 
1.417700e+01 1.727966e-01 1.611636e-01 
1.417800e+01 1.727368e-01 1.611173e-01 
1.417900e+01 1.726757e-01 1.610698e-01 
1.418000e+01 1.726132e-01 1.610211e-01 
1.418100e+01 1.725495e-01 1.609713e-01 
1.418200e+01 1.724845e-01 1.609202e-01 
1.418300e+01 1.724182e-01 1.608679e-01 
1.418400e+01 1.723506e-01 1.608144e-01 
1.418500e+01 1.722816e-01 1.607596e-01 
1.418600e+01 1.722114e-01 1.607037e-01 
1.418700e+01 1.721399e-01 1.606465e-01 
1.418800e+01 1.720670e-01 1.605882e-01 
1.418900e+01 1.719929e-01 1.605286e-01 
1.419000e+01 1.719175e-01 1.604678e-01 
1.419100e+01 1.718407e-01 1.604058e-01 
1.419200e+01 1.717627e-01 1.603425e-01 
1.419300e+01 1.716834e-01 1.602781e-01 
1.419400e+01 1.716027e-01 1.602124e-01 
1.419500e+01 1.715208e-01 1.601455e-01 
1.419600e+01 1.714375e-01 1.600773e-01 
1.419700e+01 1.713530e-01 1.600080e-01 
1.419800e+01 1.712671e-01 1.599374e-01 
1.419900e+01 1.711799e-01 1.598656e-01 
1.420000e+01 1.710915e-01 1.597925e-01 
1.420100e+01 1.710017e-01 1.597182e-01 
1.420200e+01 1.709106e-01 1.596427e-01 
1.420300e+01 1.708182e-01 1.595659e-01 
1.420400e+01 1.707245e-01 1.594880e-01 
1.420500e+01 1.706295e-01 1.594087e-01 
1.420600e+01 1.705332e-01 1.593283e-01 
1.420700e+01 1.704356e-01 1.592465e-01 
1.420800e+01 1.703367e-01 1.591636e-01 
1.420900e+01 1.702365e-01 1.590794e-01 
1.421000e+01 1.701349e-01 1.589940e-01 
1.421100e+01 1.700321e-01 1.589073e-01 
1.421200e+01 1.699280e-01 1.588194e-01 
1.421300e+01 1.698225e-01 1.587302e-01 
1.421400e+01 1.697157e-01 1.586398e-01 
1.421500e+01 1.696077e-01 1.585481e-01 
1.421600e+01 1.694983e-01 1.584552e-01 
1.421700e+01 1.693877e-01 1.583610e-01 
1.421800e+01 1.692757e-01 1.582656e-01 
1.421900e+01 1.691624e-01 1.581689e-01 
1.422000e+01 1.690478e-01 1.580710e-01 
1.422100e+01 1.689319e-01 1.579718e-01 
1.422200e+01 1.688147e-01 1.578713e-01 
1.422300e+01 1.686962e-01 1.577696e-01 
1.422400e+01 1.685764e-01 1.576667e-01 
1.422500e+01 1.684553e-01 1.575625e-01 
1.422600e+01 1.683328e-01 1.574570e-01 
1.422700e+01 1.682091e-01 1.573502e-01 
1.422800e+01 1.680841e-01 1.572422e-01 
1.422900e+01 1.679578e-01 1.571330e-01 
1.423000e+01 1.678301e-01 1.570225e-01 
1.423100e+01 1.677012e-01 1.569107e-01 
1.423200e+01 1.675709e-01 1.567976e-01 
1.423300e+01 1.674394e-01 1.566833e-01 
1.423400e+01 1.673065e-01 1.565677e-01 
1.423500e+01 1.671724e-01 1.564508e-01 
1.423600e+01 1.670369e-01 1.563327e-01 
1.423700e+01 1.669002e-01 1.562133e-01 
1.423800e+01 1.667621e-01 1.560926e-01 
1.423900e+01 1.666227e-01 1.559707e-01 
1.424000e+01 1.664821e-01 1.558475e-01 
1.424100e+01 1.663401e-01 1.557230e-01 
1.424200e+01 1.661968e-01 1.555972e-01 
1.424300e+01 1.660523e-01 1.554702e-01 
1.424400e+01 1.659064e-01 1.553419e-01 
1.424500e+01 1.657593e-01 1.552123e-01 
1.424600e+01 1.656108e-01 1.550815e-01 
1.424700e+01 1.654610e-01 1.549493e-01 
1.424800e+01 1.653100e-01 1.548159e-01 
1.424900e+01 1.651576e-01 1.546812e-01 
1.425000e+01 1.650040e-01 1.545452e-01 
1.425100e+01 1.648491e-01 1.544080e-01 
1.425200e+01 1.646928e-01 1.542695e-01 
1.425300e+01 1.645353e-01 1.541296e-01 
1.425400e+01 1.643765e-01 1.539885e-01 
1.425500e+01 1.642163e-01 1.538462e-01 
1.425600e+01 1.640549e-01 1.537025e-01 
1.425700e+01 1.638922e-01 1.535576e-01 
1.425800e+01 1.637282e-01 1.534113e-01 
1.425900e+01 1.635630e-01 1.532638e-01 
1.426000e+01 1.633964e-01 1.531150e-01 
1.426100e+01 1.632285e-01 1.529650e-01 
1.426200e+01 1.630594e-01 1.528136e-01 
1.426300e+01 1.628889e-01 1.526609e-01 
1.426400e+01 1.627172e-01 1.525070e-01 
1.426500e+01 1.625442e-01 1.523518e-01 
1.426600e+01 1.623699e-01 1.521953e-01 
1.426700e+01 1.621943e-01 1.520375e-01 
1.426800e+01 1.620174e-01 1.518784e-01 
1.426900e+01 1.618393e-01 1.517180e-01 
1.427000e+01 1.616598e-01 1.515563e-01 
1.427100e+01 1.614791e-01 1.513934e-01 
1.427200e+01 1.612971e-01 1.512292e-01 
1.427300e+01 1.611139e-01 1.510636e-01 
1.427400e+01 1.609293e-01 1.508968e-01 
1.427500e+01 1.607435e-01 1.507287e-01 
1.427600e+01 1.605564e-01 1.505593e-01 
1.427700e+01 1.603680e-01 1.503886e-01 
1.427800e+01 1.601783e-01 1.502166e-01 
1.427900e+01 1.599874e-01 1.500433e-01 
1.428000e+01 1.597952e-01 1.498688e-01 
1.428100e+01 1.596017e-01 1.496929e-01 
1.428200e+01 1.594069e-01 1.495157e-01 
1.428300e+01 1.592109e-01 1.493373e-01 
1.428400e+01 1.590136e-01 1.491576e-01 
1.428500e+01 1.588151e-01 1.489765e-01 
1.428600e+01 1.586152e-01 1.487942e-01 
1.428700e+01 1.584142e-01 1.486106e-01 
1.428800e+01 1.582118e-01 1.484257e-01 
1.428900e+01 1.580082e-01 1.482395e-01 
1.429000e+01 1.578033e-01 1.480520e-01 
1.429100e+01 1.575971e-01 1.478632e-01 
1.429200e+01 1.573897e-01 1.476731e-01 
1.429300e+01 1.571811e-01 1.474818e-01 
1.429400e+01 1.569712e-01 1.472891e-01 
1.429500e+01 1.567600e-01 1.470951e-01 
1.429600e+01 1.565475e-01 1.468999e-01 
1.429700e+01 1.563338e-01 1.467033e-01 
1.429800e+01 1.561189e-01 1.465055e-01 
1.429900e+01 1.559027e-01 1.463064e-01 
1.430000e+01 1.556853e-01 1.461059e-01 
1.430100e+01 1.554666e-01 1.459042e-01 
1.430200e+01 1.552466e-01 1.457012e-01 
1.430300e+01 1.550254e-01 1.454969e-01 
1.430400e+01 1.548030e-01 1.452913e-01 
1.430500e+01 1.545793e-01 1.450844e-01 
1.430600e+01 1.543544e-01 1.448763e-01 
1.430700e+01 1.541282e-01 1.446668e-01 
1.430800e+01 1.539008e-01 1.444560e-01 
1.430900e+01 1.536722e-01 1.442440e-01 
1.431000e+01 1.534423e-01 1.440306e-01 
1.431100e+01 1.532112e-01 1.438160e-01 
1.431200e+01 1.529788e-01 1.436001e-01 
1.431300e+01 1.527452e-01 1.433828e-01 
1.431400e+01 1.525104e-01 1.431643e-01 
1.431500e+01 1.522743e-01 1.429445e-01 
1.431600e+01 1.520371e-01 1.427234e-01 
1.431700e+01 1.517986e-01 1.425011e-01 
1.431800e+01 1.515588e-01 1.422774e-01 
1.431900e+01 1.513179e-01 1.420524e-01 
1.432000e+01 1.510757e-01 1.418262e-01 
1.432100e+01 1.508323e-01 1.415987e-01 
1.432200e+01 1.505877e-01 1.413698e-01 
1.432300e+01 1.503418e-01 1.411397e-01 
1.432400e+01 1.500948e-01 1.409083e-01 
1.432500e+01 1.498465e-01 1.406757e-01 
1.432600e+01 1.495970e-01 1.404417e-01 
1.432700e+01 1.493464e-01 1.402064e-01 
1.432800e+01 1.490945e-01 1.399699e-01 
1.432900e+01 1.488413e-01 1.397321e-01 
1.433000e+01 1.485870e-01 1.394930e-01 
1.433100e+01 1.483315e-01 1.392526e-01 
1.433200e+01 1.480748e-01 1.390109e-01 
1.433300e+01 1.478169e-01 1.387679e-01 
1.433400e+01 1.475577e-01 1.385237e-01 
1.433500e+01 1.472974e-01 1.382782e-01 
1.433600e+01 1.470359e-01 1.380314e-01 
1.433700e+01 1.467732e-01 1.377833e-01 
1.433800e+01 1.465093e-01 1.375340e-01 
1.433900e+01 1.462442e-01 1.372833e-01 
1.434000e+01 1.459779e-01 1.370314e-01 
1.434100e+01 1.457104e-01 1.367782e-01 
1.434200e+01 1.454418e-01 1.365237e-01 
1.434300e+01 1.451720e-01 1.362680e-01 
1.434400e+01 1.449009e-01 1.360110e-01 
1.434500e+01 1.446287e-01 1.357527e-01 
1.434600e+01 1.443554e-01 1.354931e-01 
1.434700e+01 1.440808e-01 1.352323e-01 
1.434800e+01 1.438051e-01 1.349702e-01 
1.434900e+01 1.435282e-01 1.347068e-01 
1.435000e+01 1.432501e-01 1.344421e-01 
1.435100e+01 1.429709e-01 1.341762e-01 
1.435200e+01 1.426905e-01 1.339090e-01 
1.435300e+01 1.424089e-01 1.336405e-01 
1.435400e+01 1.421262e-01 1.333708e-01 
1.435500e+01 1.418423e-01 1.330998e-01 
1.435600e+01 1.415573e-01 1.328276e-01 
1.435700e+01 1.412711e-01 1.325540e-01 
1.435800e+01 1.409837e-01 1.322792e-01 
1.435900e+01 1.406952e-01 1.320032e-01 
1.436000e+01 1.404056e-01 1.317259e-01 
1.436100e+01 1.401148e-01 1.314473e-01 
1.436200e+01 1.398228e-01 1.311675e-01 
1.436300e+01 1.395297e-01 1.308864e-01 
1.436400e+01 1.392355e-01 1.306040e-01 
1.436500e+01 1.389401e-01 1.303204e-01 
1.436600e+01 1.386436e-01 1.300356e-01 
1.436700e+01 1.383460e-01 1.297494e-01 
1.436800e+01 1.380472e-01 1.294621e-01 
1.436900e+01 1.377473e-01 1.291735e-01 
1.437000e+01 1.374463e-01 1.288836e-01 
1.437100e+01 1.371442e-01 1.285925e-01 
1.437200e+01 1.368409e-01 1.283001e-01 
1.437300e+01 1.365365e-01 1.280065e-01 
1.437400e+01 1.362310e-01 1.277116e-01 
1.437500e+01 1.359243e-01 1.274155e-01 
1.437600e+01 1.356166e-01 1.271181e-01 
1.437700e+01 1.353078e-01 1.268195e-01 
1.437800e+01 1.349978e-01 1.265197e-01 
1.437900e+01 1.346867e-01 1.262186e-01 
1.438000e+01 1.343745e-01 1.259163e-01 
1.438100e+01 1.340613e-01 1.256128e-01 
1.438200e+01 1.337469e-01 1.253080e-01 
1.438300e+01 1.334314e-01 1.250019e-01 
1.438400e+01 1.331148e-01 1.246947e-01 
1.438500e+01 1.327972e-01 1.243862e-01 
1.438600e+01 1.324784e-01 1.240765e-01 
1.438700e+01 1.321586e-01 1.237655e-01 
1.438800e+01 1.318377e-01 1.234533e-01 
1.438900e+01 1.315157e-01 1.231399e-01 
1.439000e+01 1.311926e-01 1.228253e-01 
1.439100e+01 1.308684e-01 1.225094e-01 
1.439200e+01 1.305432e-01 1.221923e-01 
1.439300e+01 1.302169e-01 1.218740e-01 
1.439400e+01 1.298895e-01 1.215545e-01 
1.439500e+01 1.295610e-01 1.212338e-01 
1.439600e+01 1.292315e-01 1.209118e-01 
1.439700e+01 1.289010e-01 1.205886e-01 
1.439800e+01 1.285693e-01 1.202643e-01 
1.439900e+01 1.282366e-01 1.199387e-01 
1.440000e+01 1.279029e-01 1.196118e-01 
1.440100e+01 1.275681e-01 1.192838e-01 
1.440200e+01 1.272322e-01 1.189546e-01 
1.440300e+01 1.268954e-01 1.186242e-01 
1.440400e+01 1.265574e-01 1.182925e-01 
1.440500e+01 1.262184e-01 1.179597e-01 
1.440600e+01 1.258784e-01 1.176257e-01 
1.440700e+01 1.255374e-01 1.172904e-01 
1.440800e+01 1.251953e-01 1.169540e-01 
1.440900e+01 1.248522e-01 1.166164e-01 
1.441000e+01 1.245080e-01 1.162775e-01 
1.441100e+01 1.241629e-01 1.159375e-01 
1.441200e+01 1.238167e-01 1.155963e-01 
1.441300e+01 1.234695e-01 1.152539e-01 
1.441400e+01 1.231213e-01 1.149104e-01 
1.441500e+01 1.227720e-01 1.145656e-01 
1.441600e+01 1.224218e-01 1.142196e-01 
1.441700e+01 1.220705e-01 1.138725e-01 
1.441800e+01 1.217183e-01 1.135242e-01 
1.441900e+01 1.213650e-01 1.131747e-01 
1.442000e+01 1.210107e-01 1.128241e-01 
1.442100e+01 1.206555e-01 1.124722e-01 
1.442200e+01 1.202992e-01 1.121192e-01 
1.442300e+01 1.199420e-01 1.117650e-01 
1.442400e+01 1.195838e-01 1.114097e-01 
1.442500e+01 1.192245e-01 1.110532e-01 
1.442600e+01 1.188644e-01 1.106955e-01 
1.442700e+01 1.185032e-01 1.103367e-01 
1.442800e+01 1.181410e-01 1.099767e-01 
1.442900e+01 1.177779e-01 1.096155e-01 
1.443000e+01 1.174138e-01 1.092532e-01 
1.443100e+01 1.170488e-01 1.088898e-01 
1.443200e+01 1.166827e-01 1.085251e-01 
1.443300e+01 1.163158e-01 1.081594e-01 
1.443400e+01 1.159478e-01 1.077925e-01 
1.443500e+01 1.155789e-01 1.074244e-01 
1.443600e+01 1.152091e-01 1.070552e-01 
1.443700e+01 1.148383e-01 1.066849e-01 
1.443800e+01 1.144665e-01 1.063134e-01 
1.443900e+01 1.140939e-01 1.059408e-01 
1.444000e+01 1.137202e-01 1.055670e-01 
1.444100e+01 1.133457e-01 1.051921e-01 
1.444200e+01 1.129702e-01 1.048161e-01 
1.444300e+01 1.125938e-01 1.044389e-01 
1.444400e+01 1.122164e-01 1.040607e-01 
1.444500e+01 1.118382e-01 1.036813e-01 
1.444600e+01 1.114590e-01 1.033008e-01 
1.444700e+01 1.110789e-01 1.029191e-01 
1.444800e+01 1.106978e-01 1.025364e-01 
1.444900e+01 1.103159e-01 1.021525e-01 
1.445000e+01 1.099331e-01 1.017675e-01 
1.445100e+01 1.095493e-01 1.013814e-01 
1.445200e+01 1.091647e-01 1.009942e-01 
1.445300e+01 1.087791e-01 1.006059e-01 
1.445400e+01 1.083927e-01 1.002165e-01 
1.445500e+01 1.080054e-01 9.982604e-02 
1.445600e+01 1.076171e-01 9.943444e-02 
1.445700e+01 1.072280e-01 9.904175e-02 
1.445800e+01 1.068381e-01 9.864796e-02 
1.445900e+01 1.064472e-01 9.825308e-02 
1.446000e+01 1.060555e-01 9.785711e-02 
1.446100e+01 1.056629e-01 9.746006e-02 
1.446200e+01 1.052694e-01 9.706192e-02 
1.446300e+01 1.048750e-01 9.666271e-02 
1.446400e+01 1.044798e-01 9.626241e-02 
1.446500e+01 1.040838e-01 9.586104e-02 
1.446600e+01 1.036869e-01 9.545860e-02 
1.446700e+01 1.032891e-01 9.505509e-02 
1.446800e+01 1.028905e-01 9.465051e-02 
1.446900e+01 1.024910e-01 9.424487e-02 
1.447000e+01 1.020907e-01 9.383816e-02 
1.447100e+01 1.016896e-01 9.343039e-02 
1.447200e+01 1.012876e-01 9.302157e-02 
1.447300e+01 1.008848e-01 9.261170e-02 
1.447400e+01 1.004812e-01 9.220077e-02 
1.447500e+01 1.000768e-01 9.178879e-02 
1.447600e+01 9.967149e-02 9.137577e-02 
1.447700e+01 9.926541e-02 9.096170e-02 
1.447800e+01 9.885851e-02 9.054659e-02 
1.447900e+01 9.845080e-02 9.013045e-02 
1.448000e+01 9.804229e-02 8.971327e-02 
1.448100e+01 9.763297e-02 8.929505e-02 
1.448200e+01 9.722286e-02 8.887581e-02 
1.448300e+01 9.681195e-02 8.845554e-02 
1.448400e+01 9.640025e-02 8.803425e-02 
1.448500e+01 9.598776e-02 8.761194e-02 
1.448600e+01 9.557448e-02 8.718861e-02 
1.448700e+01 9.516043e-02 8.676426e-02 
1.448800e+01 9.474560e-02 8.633890e-02 
1.448900e+01 9.432999e-02 8.591253e-02 
1.449000e+01 9.391361e-02 8.548516e-02 
1.449100e+01 9.349647e-02 8.505678e-02 
1.449200e+01 9.307857e-02 8.462740e-02 
1.449300e+01 9.265990e-02 8.419702e-02 
1.449400e+01 9.224048e-02 8.376565e-02 
1.449500e+01 9.182031e-02 8.333328e-02 
1.449600e+01 9.139939e-02 8.289993e-02 
1.449700e+01 9.097773e-02 8.246559e-02 
1.449800e+01 9.055533e-02 8.203027e-02 
1.449900e+01 9.013219e-02 8.159397e-02 
1.450000e+01 8.970831e-02 8.115670e-02 
1.450100e+01 8.928371e-02 8.071845e-02 
1.450200e+01 8.885838e-02 8.027923e-02 
1.450300e+01 8.843233e-02 7.983904e-02 
1.450400e+01 8.800556e-02 7.939789e-02 
1.450500e+01 8.757808e-02 7.895578e-02 
1.450600e+01 8.714989e-02 7.851270e-02 
1.450700e+01 8.672099e-02 7.806868e-02 
1.450800e+01 8.629139e-02 7.762370e-02 
1.450900e+01 8.586108e-02 7.717778e-02 
1.451000e+01 8.543009e-02 7.673091e-02 
1.451100e+01 8.499840e-02 7.628310e-02 
1.451200e+01 8.456602e-02 7.583434e-02 
1.451300e+01 8.413296e-02 7.538466e-02 
1.451400e+01 8.369922e-02 7.493404e-02 
1.451500e+01 8.326480e-02 7.448249e-02 
1.451600e+01 8.282971e-02 7.403002e-02 
1.451700e+01 8.239396e-02 7.357662e-02 
1.451800e+01 8.195754e-02 7.312231e-02 
1.451900e+01 8.152045e-02 7.266708e-02 
1.452000e+01 8.108272e-02 7.221094e-02 
1.452100e+01 8.064432e-02 7.175389e-02 
1.452200e+01 8.020528e-02 7.129593e-02 
1.452300e+01 7.976560e-02 7.083707e-02 
1.452400e+01 7.932527e-02 7.037731e-02 
1.452500e+01 7.888431e-02 6.991666e-02 
1.452600e+01 7.844271e-02 6.945512e-02 
1.452700e+01 7.800049e-02 6.899268e-02 
1.452800e+01 7.755764e-02 6.852936e-02 
1.452900e+01 7.711417e-02 6.806516e-02 
1.453000e+01 7.667008e-02 6.760008e-02 
1.453100e+01 7.622538e-02 6.713413e-02 
1.453200e+01 7.578006e-02 6.666730e-02 
1.453300e+01 7.533415e-02 6.619961e-02 
1.453400e+01 7.488763e-02 6.573106e-02 
1.453500e+01 7.444052e-02 6.526164e-02 
1.453600e+01 7.399281e-02 6.479136e-02 
1.453700e+01 7.354451e-02 6.432024e-02 
1.453800e+01 7.309563e-02 6.384826e-02 
1.453900e+01 7.264617e-02 6.337543e-02 
1.454000e+01 7.219613e-02 6.290177e-02 
1.454100e+01 7.174552e-02 6.242726e-02 
1.454200e+01 7.129433e-02 6.195192e-02 
1.454300e+01 7.084259e-02 6.147575e-02 
1.454400e+01 7.039028e-02 6.099875e-02 
1.454500e+01 6.993742e-02 6.052092e-02 
1.454600e+01 6.948400e-02 6.004227e-02 
1.454700e+01 6.903004e-02 5.956281e-02 
1.454800e+01 6.857553e-02 5.908253e-02 
1.454900e+01 6.812048e-02 5.860144e-02 
1.455000e+01 6.766490e-02 5.811955e-02 
1.455100e+01 6.720879e-02 5.763686e-02 
1.455200e+01 6.675214e-02 5.715336e-02 
1.455300e+01 6.629498e-02 5.666907e-02 
1.455400e+01 6.583729e-02 5.618400e-02 
1.455500e+01 6.537909e-02 5.569813e-02 
1.455600e+01 6.492038e-02 5.521148e-02 
1.455700e+01 6.446116e-02 5.472405e-02 
1.455800e+01 6.400144e-02 5.423585e-02 
1.455900e+01 6.354122e-02 5.374687e-02 
1.456000e+01 6.308051e-02 5.325712e-02 
1.456100e+01 6.261930e-02 5.276662e-02 
1.456200e+01 6.215761e-02 5.227535e-02 
1.456300e+01 6.169544e-02 5.178332e-02 
1.456400e+01 6.123279e-02 5.129054e-02 
1.456500e+01 6.076967e-02 5.079702e-02 
1.456600e+01 6.030608e-02 5.030275e-02 
1.456700e+01 5.984203e-02 4.980774e-02 
1.456800e+01 5.937751e-02 4.931199e-02 
1.456900e+01 5.891254e-02 4.881551e-02 
1.457000e+01 5.844712e-02 4.831830e-02 
1.457100e+01 5.798125e-02 4.782037e-02 
1.457200e+01 5.751493e-02 4.732171e-02 
1.457300e+01 5.704818e-02 4.682234e-02 
1.457400e+01 5.658099e-02 4.632226e-02 
1.457500e+01 5.611337e-02 4.582146e-02 
1.457600e+01 5.564533e-02 4.531997e-02 
1.457700e+01 5.517686e-02 4.481777e-02 
1.457800e+01 5.470798e-02 4.431488e-02 
1.457900e+01 5.423868e-02 4.381129e-02 
1.458000e+01 5.376898e-02 4.330702e-02 
1.458100e+01 5.329887e-02 4.280206e-02 
1.458200e+01 5.282836e-02 4.229642e-02 
1.458300e+01 5.235745e-02 4.179010e-02 
1.458400e+01 5.188615e-02 4.128312e-02 
1.458500e+01 5.141447e-02 4.077546e-02 
1.458600e+01 5.094240e-02 4.026715e-02 
1.458700e+01 5.046995e-02 3.975817e-02 
1.458800e+01 4.999713e-02 3.924854e-02 
1.458900e+01 4.952394e-02 3.873826e-02 
1.459000e+01 4.905039e-02 3.822733e-02 
1.459100e+01 4.857647e-02 3.771576e-02 
1.459200e+01 4.810220e-02 3.720355e-02 
1.459300e+01 4.762757e-02 3.669071e-02 
1.459400e+01 4.715260e-02 3.617723e-02 
1.459500e+01 4.667728e-02 3.566313e-02 
1.459600e+01 4.620162e-02 3.514841e-02 
1.459700e+01 4.572563e-02 3.463308e-02 
1.459800e+01 4.524931e-02 3.411713e-02 
1.459900e+01 4.477267e-02 3.360057e-02 
1.460000e+01 4.429570e-02 3.308341e-02 
1.460100e+01 4.381841e-02 3.256565e-02 
1.460200e+01 4.334082e-02 3.204730e-02 
1.460300e+01 4.286291e-02 3.152835e-02 
1.460400e+01 4.238470e-02 3.100882e-02 
1.460500e+01 4.190619e-02 3.048870e-02 
1.460600e+01 4.142739e-02 2.996801e-02 
1.460700e+01 4.094829e-02 2.944674e-02 
1.460800e+01 4.046891e-02 2.892491e-02 
1.460900e+01 3.998925e-02 2.840251e-02 
1.461000e+01 3.950932e-02 2.787955e-02 
1.461100e+01 3.902911e-02 2.735603e-02 
1.461200e+01 3.854863e-02 2.683197e-02 
1.461300e+01 3.806788e-02 2.630735e-02 
1.461400e+01 3.758688e-02 2.578220e-02 
1.461500e+01 3.710563e-02 2.525650e-02 
1.461600e+01 3.662412e-02 2.473028e-02 
1.461700e+01 3.614237e-02 2.420352e-02 
1.461800e+01 3.566038e-02 2.367624e-02 
1.461900e+01 3.517815e-02 2.314844e-02 
1.462000e+01 3.469569e-02 2.262013e-02 
1.462100e+01 3.421300e-02 2.209130e-02 
1.462200e+01 3.373009e-02 2.156197e-02 
1.462300e+01 3.324696e-02 2.103214e-02 
1.462400e+01 3.276361e-02 2.050181e-02 
1.462500e+01 3.228006e-02 1.997099e-02 
1.462600e+01 3.179630e-02 1.943968e-02 
1.462700e+01 3.131234e-02 1.890788e-02 
1.462800e+01 3.082818e-02 1.837561e-02 
1.462900e+01 3.034384e-02 1.784286e-02 
1.463000e+01 2.985930e-02 1.730965e-02 
1.463100e+01 2.937458e-02 1.677597e-02 
1.463200e+01 2.888969e-02 1.624183e-02 
1.463300e+01 2.840462e-02 1.570723e-02 
1.463400e+01 2.791939e-02 1.517219e-02 
1.463500e+01 2.743398e-02 1.463669e-02 
1.463600e+01 2.694842e-02 1.410076e-02 
1.463700e+01 2.646271e-02 1.356439e-02 
1.463800e+01 2.597684e-02 1.302758e-02 
1.463900e+01 2.549083e-02 1.249035e-02 
1.464000e+01 2.500468e-02 1.195270e-02 
1.464100e+01 2.451838e-02 1.141463e-02 
1.464200e+01 2.403196e-02 1.087615e-02 
1.464300e+01 2.354541e-02 1.033725e-02 
1.464400e+01 2.305874e-02 9.797958e-03 
1.464500e+01 2.257194e-02 9.258263e-03 
1.464600e+01 2.208504e-02 8.718174e-03 
1.464700e+01 2.159802e-02 8.177696e-03 
1.464800e+01 2.111090e-02 7.636833e-03 
1.464900e+01 2.062368e-02 7.095590e-03 
1.465000e+01 2.013636e-02 6.553972e-03 
1.465100e+01 1.964895e-02 6.011985e-03 
1.465200e+01 1.916146e-02 5.469632e-03 
1.465300e+01 1.867388e-02 4.926918e-03 
1.465400e+01 1.818622e-02 4.383849e-03 
1.465500e+01 1.769850e-02 3.840430e-03 
1.465600e+01 1.721070e-02 3.296664e-03 
1.465700e+01 1.672284e-02 2.752557e-03 
1.465800e+01 1.623492e-02 2.208114e-03 
1.465900e+01 1.574695e-02 1.663340e-03 
1.466000e+01 1.525893e-02 1.118239e-03 
1.466100e+01 1.477086e-02 5.728172e-04 
1.466200e+01 1.428275e-02 2.707850e-05 
1.466300e+01 1.379461e-02 -5.189719e-04 
1.466400e+01 1.330643e-02 -1.065329e-03 
1.466500e+01 1.281823e-02 -1.611988e-03 
1.466600e+01 1.233000e-02 -2.158944e-03 
1.466700e+01 1.184176e-02 -2.706191e-03 
1.466800e+01 1.135350e-02 -3.253726e-03 
1.466900e+01 1.086524e-02 -3.801543e-03 
1.467000e+01 1.037697e-02 -4.349637e-03 
1.467100e+01 9.888699e-03 -4.898003e-03 
1.467200e+01 9.400437e-03 -5.446636e-03 
1.467300e+01 8.912184e-03 -5.995531e-03 
1.467400e+01 8.423946e-03 -6.544683e-03 
1.467500e+01 7.935727e-03 -7.094088e-03 
1.467600e+01 7.447532e-03 -7.643739e-03 
1.467700e+01 6.959366e-03 -8.193633e-03 
1.467800e+01 6.471232e-03 -8.743763e-03 
1.467900e+01 5.983136e-03 -9.294126e-03 
1.468000e+01 5.495082e-03 -9.844716e-03 
1.468100e+01 5.007076e-03 -1.039553e-02 
1.468200e+01 4.519120e-03 -1.094656e-02 
1.468300e+01 4.031221e-03 -1.149780e-02 
1.468400e+01 3.543382e-03 -1.204924e-02 
1.468500e+01 3.055609e-03 -1.260089e-02 
1.468600e+01 2.567906e-03 -1.315274e-02 
1.468700e+01 2.080277e-03 -1.370477e-02 
1.468800e+01 1.592727e-03 -1.425700e-02 
1.468900e+01 1.105261e-03 -1.480940e-02 
1.469000e+01 6.178832e-04 -1.536198e-02 
1.469100e+01 1.305986e-04 -1.591474e-02 
1.469200e+01 -3.565885e-04 -1.646765e-02 
1.469300e+01 -8.436734e-04 -1.702073e-02 
1.469400e+01 -1.330652e-03 -1.757397e-02 
1.469500e+01 -1.817518e-03 -1.812735e-02 
1.469600e+01 -2.304269e-03 -1.868088e-02 
1.469700e+01 -2.790899e-03 -1.923455e-02 
1.469800e+01 -3.277404e-03 -1.978836e-02 
1.469900e+01 -3.763779e-03 -2.034230e-02 
1.470000e+01 -4.250019e-03 -2.089636e-02 
1.470100e+01 -4.736120e-03 -2.145054e-02 
1.470200e+01 -5.222078e-03 -2.200483e-02 
1.470300e+01 -5.707888e-03 -2.255924e-02 
1.470400e+01 -6.193544e-03 -2.311375e-02 
1.470500e+01 -6.679044e-03 -2.366835e-02 
1.470600e+01 -7.164381e-03 -2.422305e-02 
1.470700e+01 -7.649551e-03 -2.477784e-02 
1.470800e+01 -8.134550e-03 -2.533271e-02 
1.470900e+01 -8.619374e-03 -2.588767e-02 
1.471000e+01 -9.104016e-03 -2.644269e-02 
1.471100e+01 -9.588474e-03 -2.699778e-02 
1.471200e+01 -1.007274e-02 -2.755293e-02 
1.471300e+01 -1.055682e-02 -2.810814e-02 
1.471400e+01 -1.104069e-02 -2.866341e-02 
1.471500e+01 -1.152436e-02 -2.921871e-02 
1.471600e+01 -1.200783e-02 -2.977406e-02 
1.471700e+01 -1.249108e-02 -3.032945e-02 
1.471800e+01 -1.297411e-02 -3.088487e-02 
1.471900e+01 -1.345692e-02 -3.144031e-02 
1.472000e+01 -1.393951e-02 -3.199577e-02 
1.472100e+01 -1.442187e-02 -3.255125e-02 
1.472200e+01 -1.490398e-02 -3.310674e-02 
1.472300e+01 -1.538586e-02 -3.366223e-02 
1.472400e+01 -1.586750e-02 -3.421772e-02 
1.472500e+01 -1.634888e-02 -3.477321e-02 
1.472600e+01 -1.683002e-02 -3.532868e-02 
1.472700e+01 -1.731089e-02 -3.588414e-02 
1.472800e+01 -1.779150e-02 -3.643958e-02 
1.472900e+01 -1.827184e-02 -3.699498e-02 
1.473000e+01 -1.875192e-02 -3.755036e-02 
1.473100e+01 -1.923171e-02 -3.810570e-02 
1.473200e+01 -1.971122e-02 -3.866099e-02 
1.473300e+01 -2.019045e-02 -3.921623e-02 
1.473400e+01 -2.066939e-02 -3.977143e-02 
1.473500e+01 -2.114803e-02 -4.032656e-02 
1.473600e+01 -2.162638e-02 -4.088162e-02 
1.473700e+01 -2.210442e-02 -4.143662e-02 
1.473800e+01 -2.258215e-02 -4.199154e-02 
1.473900e+01 -2.305957e-02 -4.254638e-02 
1.474000e+01 -2.353667e-02 -4.310114e-02 
1.474100e+01 -2.401345e-02 -4.365580e-02 
1.474200e+01 -2.448990e-02 -4.421037e-02 
1.474300e+01 -2.496602e-02 -4.476483e-02 
1.474400e+01 -2.544181e-02 -4.531919e-02 
1.474500e+01 -2.591726e-02 -4.587343e-02 
1.474600e+01 -2.639236e-02 -4.642756e-02 
1.474700e+01 -2.686711e-02 -4.698156e-02 
1.474800e+01 -2.734151e-02 -4.753543e-02 
1.474900e+01 -2.781555e-02 -4.808917e-02 
1.475000e+01 -2.828923e-02 -4.864277e-02 
1.475100e+01 -2.876254e-02 -4.919622e-02 
1.475200e+01 -2.923548e-02 -4.974952e-02 
1.475300e+01 -2.970804e-02 -5.030267e-02 
1.475400e+01 -3.018023e-02 -5.085566e-02 
1.475500e+01 -3.065203e-02 -5.140847e-02 
1.475600e+01 -3.112344e-02 -5.196112e-02 
1.475700e+01 -3.159445e-02 -5.251359e-02 
1.475800e+01 -3.206507e-02 -5.306587e-02 
1.475900e+01 -3.253528e-02 -5.361797e-02 
1.476000e+01 -3.300509e-02 -5.416987e-02 
1.476100e+01 -3.347448e-02 -5.472158e-02 
1.476200e+01 -3.394346e-02 -5.527308e-02 
1.476300e+01 -3.441202e-02 -5.582436e-02 
1.476400e+01 -3.488015e-02 -5.637544e-02 
1.476500e+01 -3.534786e-02 -5.692629e-02 
1.476600e+01 -3.581513e-02 -5.747692e-02 
1.476700e+01 -3.628196e-02 -5.802731e-02 
1.476800e+01 -3.674835e-02 -5.857747e-02 
1.476900e+01 -3.721429e-02 -5.912738e-02 
1.477000e+01 -3.767978e-02 -5.967705e-02 
1.477100e+01 -3.814481e-02 -6.022646e-02 
1.477200e+01 -3.860938e-02 -6.077561e-02 
1.477300e+01 -3.907349e-02 -6.132450e-02 
1.477400e+01 -3.953713e-02 -6.187312e-02 
1.477500e+01 -4.000029e-02 -6.242146e-02 
1.477600e+01 -4.046298e-02 -6.296953e-02 
1.477700e+01 -4.092518e-02 -6.351730e-02 
1.477800e+01 -4.138690e-02 -6.406479e-02 
1.477900e+01 -4.184813e-02 -6.461197e-02 
1.478000e+01 -4.230886e-02 -6.515886e-02 
1.478100e+01 -4.276909e-02 -6.570544e-02 
1.478200e+01 -4.322881e-02 -6.625170e-02 
1.478300e+01 -4.368803e-02 -6.679764e-02 
1.478400e+01 -4.414673e-02 -6.734326e-02 
1.478500e+01 -4.460492e-02 -6.788856e-02 
1.478600e+01 -4.506259e-02 -6.843351e-02 
1.478700e+01 -4.551973e-02 -6.897812e-02 
1.478800e+01 -4.597634e-02 -6.952239e-02 
1.478900e+01 -4.643241e-02 -7.006631e-02 
1.479000e+01 -4.688795e-02 -7.060987e-02 
1.479100e+01 -4.734294e-02 -7.115306e-02 
1.479200e+01 -4.779738e-02 -7.169589e-02 
1.479300e+01 -4.825127e-02 -7.223835e-02 
1.479400e+01 -4.870461e-02 -7.278043e-02 
1.479500e+01 -4.915739e-02 -7.332212e-02 
1.479600e+01 -4.960960e-02 -7.386342e-02 
1.479700e+01 -5.006124e-02 -7.440433e-02 
1.479800e+01 -5.051231e-02 -7.494483e-02 
1.479900e+01 -5.096280e-02 -7.548493e-02 
1.480000e+01 -5.141271e-02 -7.602462e-02 
1.480100e+01 -5.186203e-02 -7.656389e-02 
1.480200e+01 -5.231077e-02 -7.710274e-02 
1.480300e+01 -5.275891e-02 -7.764116e-02 
1.480400e+01 -5.320645e-02 -7.817915e-02 
1.480500e+01 -5.365338e-02 -7.871669e-02 
1.480600e+01 -5.409971e-02 -7.925380e-02 
1.480700e+01 -5.454543e-02 -7.979045e-02 
1.480800e+01 -5.499053e-02 -8.032665e-02 
1.480900e+01 -5.543501e-02 -8.086239e-02 
1.481000e+01 -5.587887e-02 -8.139766e-02 
1.481100e+01 -5.632210e-02 -8.193246e-02 
1.481200e+01 -5.676470e-02 -8.246678e-02 
1.481300e+01 -5.720666e-02 -8.300062e-02 
1.481400e+01 -5.764798e-02 -8.353397e-02 
1.481500e+01 -5.808866e-02 -8.406683e-02 
1.481600e+01 -5.852869e-02 -8.459919e-02 
1.481700e+01 -5.896806e-02 -8.513104e-02 
1.481800e+01 -5.940677e-02 -8.566239e-02 
1.481900e+01 -5.984483e-02 -8.619322e-02 
1.482000e+01 -6.028222e-02 -8.672353e-02 
1.482100e+01 -6.071894e-02 -8.725331e-02 
1.482200e+01 -6.115498e-02 -8.778256e-02 
1.482300e+01 -6.159035e-02 -8.831128e-02 
1.482400e+01 -6.202504e-02 -8.883945e-02 
1.482500e+01 -6.245903e-02 -8.936707e-02 
1.482600e+01 -6.289234e-02 -8.989414e-02 
1.482700e+01 -6.332496e-02 -9.042065e-02 
1.482800e+01 -6.375687e-02 -9.094660e-02 
1.482900e+01 -6.418809e-02 -9.147198e-02 
1.483000e+01 -6.461860e-02 -9.199678e-02 
1.483100e+01 -6.504839e-02 -9.252101e-02 
1.483200e+01 -6.547748e-02 -9.304464e-02 
1.483300e+01 -6.590584e-02 -9.356769e-02 
1.483400e+01 -6.633348e-02 -9.409014e-02 
1.483500e+01 -6.676039e-02 -9.461198e-02 
1.483600e+01 -6.718658e-02 -9.513322e-02 
1.483700e+01 -6.761203e-02 -9.565385e-02 
1.483800e+01 -6.803674e-02 -9.617386e-02 
1.483900e+01 -6.846071e-02 -9.669324e-02 
1.484000e+01 -6.888393e-02 -9.721200e-02 
1.484100e+01 -6.930640e-02 -9.773012e-02 
1.484200e+01 -6.972812e-02 -9.824760e-02 
1.484300e+01 -7.014907e-02 -9.876444e-02 
1.484400e+01 -7.056927e-02 -9.928062e-02 
1.484500e+01 -7.098870e-02 -9.979615e-02 
1.484600e+01 -7.140736e-02 -1.003110e-01 
1.484700e+01 -7.182524e-02 -1.008252e-01 
1.484800e+01 -7.224235e-02 -1.013387e-01 
1.484900e+01 -7.265868e-02 -1.018516e-01 
1.485000e+01 -7.307422e-02 -1.023638e-01 
1.485100e+01 -7.348896e-02 -1.028752e-01 
1.485200e+01 -7.390292e-02 -1.033860e-01 
1.485300e+01 -7.431608e-02 -1.038961e-01 
1.485400e+01 -7.472844e-02 -1.044055e-01 
1.485500e+01 -7.513999e-02 -1.049142e-01 
1.485600e+01 -7.555073e-02 -1.054221e-01 
1.485700e+01 -7.596066e-02 -1.059294e-01 
1.485800e+01 -7.636977e-02 -1.064359e-01 
1.485900e+01 -7.677807e-02 -1.069417e-01 
1.486000e+01 -7.718553e-02 -1.074467e-01 
1.486100e+01 -7.759217e-02 -1.079510e-01 
1.486200e+01 -7.799798e-02 -1.084546e-01 
1.486300e+01 -7.840296e-02 -1.089574e-01 
1.486400e+01 -7.880709e-02 -1.094594e-01 
1.486500e+01 -7.921038e-02 -1.099607e-01 
1.486600e+01 -7.961282e-02 -1.104612e-01 
1.486700e+01 -8.001441e-02 -1.109610e-01 
1.486800e+01 -8.041515e-02 -1.114599e-01 
1.486900e+01 -8.081503e-02 -1.119581e-01 
1.487000e+01 -8.121405e-02 -1.124555e-01 
1.487100e+01 -8.161220e-02 -1.129521e-01 
1.487200e+01 -8.200949e-02 -1.134479e-01 
1.487300e+01 -8.240590e-02 -1.139429e-01 
1.487400e+01 -8.280143e-02 -1.144370e-01 
1.487500e+01 -8.319608e-02 -1.149304e-01 
1.487600e+01 -8.358985e-02 -1.154229e-01 
1.487700e+01 -8.398273e-02 -1.159147e-01 
1.487800e+01 -8.437473e-02 -1.164055e-01 
1.487900e+01 -8.476582e-02 -1.168956e-01 
1.488000e+01 -8.515602e-02 -1.173848e-01 
1.488100e+01 -8.554531e-02 -1.178732e-01 
1.488200e+01 -8.593370e-02 -1.183607e-01 
1.488300e+01 -8.632118e-02 -1.188473e-01 
1.488400e+01 -8.670775e-02 -1.193331e-01 
1.488500e+01 -8.709340e-02 -1.198180e-01 
1.488600e+01 -8.747813e-02 -1.203021e-01 
1.488700e+01 -8.786194e-02 -1.207852e-01 
1.488800e+01 -8.824482e-02 -1.212675e-01 
1.488900e+01 -8.862677e-02 -1.217489e-01 
1.489000e+01 -8.900779e-02 -1.222294e-01 
1.489100e+01 -8.938787e-02 -1.227090e-01 
1.489200e+01 -8.976700e-02 -1.231877e-01 
1.489300e+01 -9.014520e-02 -1.236655e-01 
1.489400e+01 -9.052244e-02 -1.241423e-01 
1.489500e+01 -9.089873e-02 -1.246183e-01 
1.489600e+01 -9.127407e-02 -1.250933e-01 
1.489700e+01 -9.164845e-02 -1.255674e-01 
1.489800e+01 -9.202187e-02 -1.260406e-01 
1.489900e+01 -9.239432e-02 -1.265128e-01 
1.490000e+01 -9.276581e-02 -1.269841e-01 
1.490100e+01 -9.313632e-02 -1.274544e-01 
1.490200e+01 -9.350585e-02 -1.279238e-01 
1.490300e+01 -9.387441e-02 -1.283922e-01 
1.490400e+01 -9.424199e-02 -1.288596e-01 
1.490500e+01 -9.460857e-02 -1.293261e-01 
1.490600e+01 -9.497418e-02 -1.297916e-01 
1.490700e+01 -9.533878e-02 -1.302561e-01 
1.490800e+01 -9.570240e-02 -1.307196e-01 
1.490900e+01 -9.606501e-02 -1.311822e-01 
1.491000e+01 -9.642662e-02 -1.316437e-01 
1.491100e+01 -9.678723e-02 -1.321042e-01 
1.491200e+01 -9.714682e-02 -1.325638e-01 
1.491300e+01 -9.750541e-02 -1.330223e-01 
1.491400e+01 -9.786298e-02 -1.334798e-01 
1.491500e+01 -9.821953e-02 -1.339363e-01 
1.491600e+01 -9.857506e-02 -1.343917e-01 
1.491700e+01 -9.892956e-02 -1.348462e-01 
1.491800e+01 -9.928304e-02 -1.352996e-01 
1.491900e+01 -9.963548e-02 -1.357519e-01 
1.492000e+01 -9.998689e-02 -1.362032e-01 
1.492100e+01 -1.003373e-01 -1.366535e-01 
1.492200e+01 -1.006866e-01 -1.371027e-01 
1.492300e+01 -1.010349e-01 -1.375508e-01 
1.492400e+01 -1.013821e-01 -1.379979e-01 
1.492500e+01 -1.017283e-01 -1.384439e-01 
1.492600e+01 -1.020734e-01 -1.388888e-01 
1.492700e+01 -1.024175e-01 -1.393326e-01 
1.492800e+01 -1.027605e-01 -1.397754e-01 
1.492900e+01 -1.031025e-01 -1.402171e-01 
1.493000e+01 -1.034434e-01 -1.406576e-01 
1.493100e+01 -1.037832e-01 -1.410971e-01 
1.493200e+01 -1.041220e-01 -1.415355e-01 
1.493300e+01 -1.044596e-01 -1.419727e-01 
1.493400e+01 -1.047962e-01 -1.424088e-01 
1.493500e+01 -1.051317e-01 -1.428439e-01 
1.493600e+01 -1.054662e-01 -1.432778e-01 
1.493700e+01 -1.057995e-01 -1.437105e-01 
1.493800e+01 -1.061318e-01 -1.441422e-01 
1.493900e+01 -1.064629e-01 -1.445726e-01 
1.494000e+01 -1.067930e-01 -1.450020e-01 
1.494100e+01 -1.071219e-01 -1.454302e-01 
1.494200e+01 -1.074498e-01 -1.458572e-01 
1.494300e+01 -1.077766e-01 -1.462831e-01 
1.494400e+01 -1.081022e-01 -1.467079e-01 
1.494500e+01 -1.084267e-01 -1.471314e-01 
1.494600e+01 -1.087502e-01 -1.475538e-01 
1.494700e+01 -1.090725e-01 -1.479750e-01 
1.494800e+01 -1.093937e-01 -1.483950e-01 
1.494900e+01 -1.097137e-01 -1.488139e-01 
1.495000e+01 -1.100327e-01 -1.492315e-01 
1.495100e+01 -1.103505e-01 -1.496480e-01 
1.495200e+01 -1.106672e-01 -1.500632e-01 
1.495300e+01 -1.109827e-01 -1.504773e-01 
1.495400e+01 -1.112971e-01 -1.508901e-01 
1.495500e+01 -1.116104e-01 -1.513017e-01 
1.495600e+01 -1.119225e-01 -1.517121e-01 
1.495700e+01 -1.122335e-01 -1.521213e-01 
1.495800e+01 -1.125434e-01 -1.525293e-01 
1.495900e+01 -1.128520e-01 -1.529360e-01 
1.496000e+01 -1.131596e-01 -1.533415e-01 
1.496100e+01 -1.134660e-01 -1.537457e-01 
1.496200e+01 -1.137712e-01 -1.541487e-01 
1.496300e+01 -1.140753e-01 -1.545504e-01 
1.496400e+01 -1.143782e-01 -1.549509e-01 
1.496500e+01 -1.146799e-01 -1.553501e-01 
1.496600e+01 -1.149805e-01 -1.557481e-01 
1.496700e+01 -1.152798e-01 -1.561448e-01 
1.496800e+01 -1.155781e-01 -1.565402e-01 
1.496900e+01 -1.158751e-01 -1.569343e-01 
1.497000e+01 -1.161710e-01 -1.573272e-01 
1.497100e+01 -1.164656e-01 -1.577187e-01 
1.497200e+01 -1.167591e-01 -1.581090e-01 
1.497300e+01 -1.170515e-01 -1.584980e-01 
1.497400e+01 -1.173426e-01 -1.588857e-01 
1.497500e+01 -1.176325e-01 -1.592720e-01 
1.497600e+01 -1.179212e-01 -1.596571e-01 
1.497700e+01 -1.182088e-01 -1.600408e-01 
1.497800e+01 -1.184951e-01 -1.604233e-01 
1.497900e+01 -1.187803e-01 -1.608044e-01 
1.498000e+01 -1.190642e-01 -1.611841e-01 
1.498100e+01 -1.193469e-01 -1.615626e-01 
1.498200e+01 -1.196284e-01 -1.619397e-01 
1.498300e+01 -1.199087e-01 -1.623155e-01 
1.498400e+01 -1.201878e-01 -1.626899e-01 
1.498500e+01 -1.204657e-01 -1.630630e-01 
1.498600e+01 -1.207424e-01 -1.634347e-01 
1.498700e+01 -1.210178e-01 -1.638050e-01 
1.498800e+01 -1.212920e-01 -1.641740e-01 
1.498900e+01 -1.215650e-01 -1.645417e-01 
1.499000e+01 -1.218367e-01 -1.649079e-01 
1.499100e+01 -1.221073e-01 -1.652728e-01 
1.499200e+01 -1.223766e-01 -1.656363e-01 
1.499300e+01 -1.226446e-01 -1.659985e-01 
1.499400e+01 -1.229114e-01 -1.663592e-01 
1.499500e+01 -1.231770e-01 -1.667185e-01 
1.499600e+01 -1.234414e-01 -1.670765e-01 
1.499700e+01 -1.237045e-01 -1.674330e-01 
1.499800e+01 -1.239663e-01 -1.677882e-01 
1.499900e+01 -1.242269e-01 -1.681419e-01 
1.500000e+01 -1.244863e-01 -1.684942e-01 
1.500100e+01 -1.247444e-01 -1.688452e-01 
1.500200e+01 -1.250012e-01 -1.691946e-01 
1.500300e+01 -1.252568e-01 -1.695427e-01 
1.500400e+01 -1.255111e-01 -1.698893e-01 
1.500500e+01 -1.257642e-01 -1.702345e-01 
1.500600e+01 -1.260160e-01 -1.705783e-01 
1.500700e+01 -1.262665e-01 -1.709206e-01 
1.500800e+01 -1.265158e-01 -1.712615e-01 
1.500900e+01 -1.267638e-01 -1.716009e-01 
1.501000e+01 -1.270105e-01 -1.719389e-01 
1.501100e+01 -1.272560e-01 -1.722754e-01 
1.501200e+01 -1.275002e-01 -1.726105e-01 
1.501300e+01 -1.277431e-01 -1.729440e-01 
1.501400e+01 -1.279847e-01 -1.732762e-01 
1.501500e+01 -1.282251e-01 -1.736068e-01 
1.501600e+01 -1.284641e-01 -1.739360e-01 
1.501700e+01 -1.287019e-01 -1.742637e-01 
1.501800e+01 -1.289384e-01 -1.745899e-01 
1.501900e+01 -1.291736e-01 -1.749146e-01 
1.502000e+01 -1.294075e-01 -1.752378e-01 
1.502100e+01 -1.296401e-01 -1.755595e-01 
1.502200e+01 -1.298714e-01 -1.758798e-01 
1.502300e+01 -1.301014e-01 -1.761985e-01 
1.502400e+01 -1.303301e-01 -1.765157e-01 
1.502500e+01 -1.305576e-01 -1.768314e-01 
1.502600e+01 -1.307837e-01 -1.771456e-01 
1.502700e+01 -1.310085e-01 -1.774583e-01 
1.502800e+01 -1.312320e-01 -1.777694e-01 
1.502900e+01 -1.314542e-01 -1.780790e-01 
1.503000e+01 -1.316751e-01 -1.783871e-01 
1.503100e+01 -1.318947e-01 -1.786937e-01 
1.503200e+01 -1.321129e-01 -1.789987e-01 
1.503300e+01 -1.323299e-01 -1.793021e-01 
1.503400e+01 -1.325455e-01 -1.796041e-01 
1.503500e+01 -1.327599e-01 -1.799044e-01 
1.503600e+01 -1.329729e-01 -1.802033e-01 
1.503700e+01 -1.331845e-01 -1.805005e-01 
1.503800e+01 -1.333949e-01 -1.807962e-01 
1.503900e+01 -1.336039e-01 -1.810904e-01 
1.504000e+01 -1.338116e-01 -1.813830e-01 
1.504100e+01 -1.340180e-01 -1.816740e-01 
1.504200e+01 -1.342230e-01 -1.819634e-01 
1.504300e+01 -1.344268e-01 -1.822513e-01 
1.504400e+01 -1.346291e-01 -1.825375e-01 
1.504500e+01 -1.348302e-01 -1.828222e-01 
1.504600e+01 -1.350299e-01 -1.831053e-01 
1.504700e+01 -1.352283e-01 -1.833868e-01 
1.504800e+01 -1.354253e-01 -1.836667e-01 
1.504900e+01 -1.356210e-01 -1.839450e-01 
1.505000e+01 -1.358154e-01 -1.842218e-01 
1.505100e+01 -1.360084e-01 -1.844969e-01 
1.505200e+01 -1.362001e-01 -1.847704e-01 
1.505300e+01 -1.363904e-01 -1.850422e-01 
1.505400e+01 -1.365794e-01 -1.853125e-01 
1.505500e+01 -1.367670e-01 -1.855812e-01 
1.505600e+01 -1.369533e-01 -1.858482e-01 
1.505700e+01 -1.371382e-01 -1.861136e-01 
1.505800e+01 -1.373218e-01 -1.863773e-01 
1.505900e+01 -1.375040e-01 -1.866395e-01 
1.506000e+01 -1.376848e-01 -1.869000e-01 
1.506100e+01 -1.378643e-01 -1.871588e-01 
1.506200e+01 -1.380425e-01 -1.874161e-01 
1.506300e+01 -1.382193e-01 -1.876716e-01 
1.506400e+01 -1.383947e-01 -1.879256e-01 
1.506500e+01 -1.385688e-01 -1.881778e-01 
1.506600e+01 -1.387415e-01 -1.884285e-01 
1.506700e+01 -1.389128e-01 -1.886774e-01 
1.506800e+01 -1.390828e-01 -1.889247e-01 
1.506900e+01 -1.392514e-01 -1.891703e-01 
1.507000e+01 -1.394186e-01 -1.894143e-01 
1.507100e+01 -1.395845e-01 -1.896566e-01 
1.507200e+01 -1.397490e-01 -1.898972e-01 
1.507300e+01 -1.399121e-01 -1.901362e-01 
1.507400e+01 -1.400739e-01 -1.903734e-01 
1.507500e+01 -1.402343e-01 -1.906090e-01 
1.507600e+01 -1.403933e-01 -1.908429e-01 
1.507700e+01 -1.405509e-01 -1.910751e-01 
1.507800e+01 -1.407072e-01 -1.913056e-01 
1.507900e+01 -1.408621e-01 -1.915344e-01 
1.508000e+01 -1.410156e-01 -1.917616e-01 
1.508100e+01 -1.411677e-01 -1.919870e-01 
1.508200e+01 -1.413184e-01 -1.922107e-01 
1.508300e+01 -1.414678e-01 -1.924327e-01 
1.508400e+01 -1.416158e-01 -1.926530e-01 
1.508500e+01 -1.417624e-01 -1.928716e-01 
1.508600e+01 -1.419076e-01 -1.930884e-01 
1.508700e+01 -1.420514e-01 -1.933036e-01 
1.508800e+01 -1.421938e-01 -1.935170e-01 
1.508900e+01 -1.423349e-01 -1.937287e-01 
1.509000e+01 -1.424745e-01 -1.939387e-01 
1.509100e+01 -1.426128e-01 -1.941469e-01 
1.509200e+01 -1.427497e-01 -1.943534e-01 
1.509300e+01 -1.428852e-01 -1.945582e-01 
1.509400e+01 -1.430193e-01 -1.947613e-01 
1.509500e+01 -1.431520e-01 -1.949626e-01 
1.509600e+01 -1.432833e-01 -1.951621e-01 
1.509700e+01 -1.434132e-01 -1.953599e-01 
1.509800e+01 -1.435418e-01 -1.955560e-01 
1.509900e+01 -1.436689e-01 -1.957503e-01 
1.510000e+01 -1.437946e-01 -1.959429e-01 
1.510100e+01 -1.439190e-01 -1.961337e-01 
1.510200e+01 -1.440419e-01 -1.963227e-01 
1.510300e+01 -1.441635e-01 -1.965100e-01 
1.510400e+01 -1.442836e-01 -1.966955e-01 
1.510500e+01 -1.444024e-01 -1.968792e-01 
1.510600e+01 -1.445197e-01 -1.970612e-01 
1.510700e+01 -1.446357e-01 -1.972414e-01 
1.510800e+01 -1.447502e-01 -1.974199e-01 
1.510900e+01 -1.448634e-01 -1.975965e-01 
1.511000e+01 -1.449751e-01 -1.977714e-01 
1.511100e+01 -1.450854e-01 -1.979445e-01 
1.511200e+01 -1.451944e-01 -1.981158e-01 
1.511300e+01 -1.453019e-01 -1.982853e-01 
1.511400e+01 -1.454080e-01 -1.984530e-01 
1.511500e+01 -1.455128e-01 -1.986190e-01 
1.511600e+01 -1.456161e-01 -1.987831e-01 
1.511700e+01 -1.457180e-01 -1.989455e-01 
1.511800e+01 -1.458185e-01 -1.991060e-01 
1.511900e+01 -1.459176e-01 -1.992648e-01 
1.512000e+01 -1.460153e-01 -1.994217e-01 
1.512100e+01 -1.461116e-01 -1.995769e-01 
1.512200e+01 -1.462065e-01 -1.997302e-01 
1.512300e+01 -1.462999e-01 -1.998818e-01 
1.512400e+01 -1.463920e-01 -2.000315e-01 
1.512500e+01 -1.464827e-01 -2.001794e-01 
1.512600e+01 -1.465719e-01 -2.003255e-01 
1.512700e+01 -1.466597e-01 -2.004697e-01 
1.512800e+01 -1.467462e-01 -2.006122e-01 
1.512900e+01 -1.468312e-01 -2.007528e-01 
1.513000e+01 -1.469148e-01 -2.008916e-01 
1.513100e+01 -1.469970e-01 -2.010286e-01 
1.513200e+01 -1.470778e-01 -2.011637e-01 
1.513300e+01 -1.471571e-01 -2.012971e-01 
1.513400e+01 -1.472351e-01 -2.014285e-01 
1.513500e+01 -1.473116e-01 -2.015582e-01 
1.513600e+01 -1.473868e-01 -2.016860e-01 
1.513700e+01 -1.474605e-01 -2.018120e-01 
1.513800e+01 -1.475328e-01 -2.019361e-01 
1.513900e+01 -1.476037e-01 -2.020584e-01 
1.514000e+01 -1.476732e-01 -2.021789e-01 
1.514100e+01 -1.477413e-01 -2.022975e-01 
1.514200e+01 -1.478080e-01 -2.024142e-01 
1.514300e+01 -1.478732e-01 -2.025291e-01 
1.514400e+01 -1.479371e-01 -2.026422e-01 
1.514500e+01 -1.479995e-01 -2.027534e-01 
1.514600e+01 -1.480605e-01 -2.028627e-01 
1.514700e+01 -1.481201e-01 -2.029702e-01 
1.514800e+01 -1.481783e-01 -2.030758e-01 
1.514900e+01 -1.482351e-01 -2.031796e-01 
1.515000e+01 -1.482905e-01 -2.032815e-01 
1.515100e+01 -1.483444e-01 -2.033815e-01 
1.515200e+01 -1.483970e-01 -2.034797e-01 
1.515300e+01 -1.484481e-01 -2.035760e-01 
1.515400e+01 -1.484978e-01 -2.036704e-01 
1.515500e+01 -1.485462e-01 -2.037630e-01 
1.515600e+01 -1.485931e-01 -2.038537e-01 
1.515700e+01 -1.486385e-01 -2.039425e-01 
1.515800e+01 -1.486826e-01 -2.040295e-01 
1.515900e+01 -1.487253e-01 -2.041145e-01 
1.516000e+01 -1.487665e-01 -2.041977e-01 
1.516100e+01 -1.488064e-01 -2.042790e-01 
1.516200e+01 -1.488448e-01 -2.043585e-01 
1.516300e+01 -1.488818e-01 -2.044360e-01 
1.516400e+01 -1.489175e-01 -2.045117e-01 
1.516500e+01 -1.489517e-01 -2.045854e-01 
1.516600e+01 -1.489845e-01 -2.046573e-01 
1.516700e+01 -1.490158e-01 -2.047273e-01 
1.516800e+01 -1.490458e-01 -2.047954e-01 
1.516900e+01 -1.490744e-01 -2.048617e-01 
1.517000e+01 -1.491016e-01 -2.049260e-01 
1.517100e+01 -1.491273e-01 -2.049884e-01 
1.517200e+01 -1.491517e-01 -2.050489e-01 
1.517300e+01 -1.491746e-01 -2.051076e-01 
1.517400e+01 -1.491961e-01 -2.051643e-01 
1.517500e+01 -1.492163e-01 -2.052192e-01 
1.517600e+01 -1.492350e-01 -2.052721e-01 
1.517700e+01 -1.492523e-01 -2.053232e-01 
1.517800e+01 -1.492682e-01 -2.053723e-01 
1.517900e+01 -1.492827e-01 -2.054195e-01 
1.518000e+01 -1.492958e-01 -2.054649e-01 
1.518100e+01 -1.493075e-01 -2.055083e-01 
1.518200e+01 -1.493178e-01 -2.055498e-01 
1.518300e+01 -1.493267e-01 -2.055894e-01 
1.518400e+01 -1.493342e-01 -2.056271e-01 
1.518500e+01 -1.493403e-01 -2.056629e-01 
1.518600e+01 -1.493450e-01 -2.056968e-01 
1.518700e+01 -1.493483e-01 -2.057288e-01 
1.518800e+01 -1.493502e-01 -2.057588e-01 
1.518900e+01 -1.493507e-01 -2.057870e-01 
1.519000e+01 -1.493498e-01 -2.058132e-01 
1.519100e+01 -1.493475e-01 -2.058375e-01 
1.519200e+01 -1.493438e-01 -2.058599e-01 
1.519300e+01 -1.493387e-01 -2.058804e-01 
1.519400e+01 -1.493322e-01 -2.058989e-01 
1.519500e+01 -1.493243e-01 -2.059156e-01 
1.519600e+01 -1.493150e-01 -2.059303e-01 
1.519700e+01 -1.493044e-01 -2.059431e-01 
1.519800e+01 -1.492923e-01 -2.059539e-01 
1.519900e+01 -1.492789e-01 -2.059629e-01 
1.520000e+01 -1.492640e-01 -2.059699e-01 
1.520100e+01 -1.492478e-01 -2.059750e-01 
1.520200e+01 -1.492302e-01 -2.059782e-01 
1.520300e+01 -1.492112e-01 -2.059795e-01 
1.520400e+01 -1.491908e-01 -2.059788e-01 
1.520500e+01 -1.491690e-01 -2.059762e-01 
1.520600e+01 -1.491458e-01 -2.059717e-01 
1.520700e+01 -1.491213e-01 -2.059652e-01 
1.520800e+01 -1.490953e-01 -2.059568e-01 
1.520900e+01 -1.490680e-01 -2.059465e-01 
1.521000e+01 -1.490393e-01 -2.059343e-01 
1.521100e+01 -1.490092e-01 -2.059201e-01 
1.521200e+01 -1.489778e-01 -2.059040e-01 
1.521300e+01 -1.489449e-01 -2.058860e-01 
1.521400e+01 -1.489107e-01 -2.058660e-01 
1.521500e+01 -1.488751e-01 -2.058441e-01 
1.521600e+01 -1.488382e-01 -2.058203e-01 
1.521700e+01 -1.487998e-01 -2.057946e-01 
1.521800e+01 -1.487601e-01 -2.057669e-01 
1.521900e+01 -1.487190e-01 -2.057373e-01 
1.522000e+01 -1.486766e-01 -2.057057e-01 
1.522100e+01 -1.486327e-01 -2.056722e-01 
1.522200e+01 -1.485875e-01 -2.056368e-01 
1.522300e+01 -1.485410e-01 -2.055994e-01 
1.522400e+01 -1.484930e-01 -2.055601e-01 
1.522500e+01 -1.484437e-01 -2.055189e-01 
1.522600e+01 -1.483931e-01 -2.054757e-01 
1.522700e+01 -1.483410e-01 -2.054306e-01 
1.522800e+01 -1.482876e-01 -2.053836e-01 
1.522900e+01 -1.482329e-01 -2.053346e-01 
1.523000e+01 -1.481768e-01 -2.052837e-01 
1.523100e+01 -1.481193e-01 -2.052309e-01 
1.523200e+01 -1.480605e-01 -2.051761e-01 
1.523300e+01 -1.480003e-01 -2.051194e-01 
1.523400e+01 -1.479388e-01 -2.050607e-01 
1.523500e+01 -1.478759e-01 -2.050001e-01 
1.523600e+01 -1.478116e-01 -2.049376e-01 
1.523700e+01 -1.477460e-01 -2.048732e-01 
1.523800e+01 -1.476791e-01 -2.048068e-01 
1.523900e+01 -1.476108e-01 -2.047384e-01 
1.524000e+01 -1.475412e-01 -2.046682e-01 
1.524100e+01 -1.474702e-01 -2.045960e-01 
1.524200e+01 -1.473979e-01 -2.045218e-01 
1.524300e+01 -1.473242e-01 -2.044458e-01 
1.524400e+01 -1.472492e-01 -2.043678e-01 
1.524500e+01 -1.471728e-01 -2.042878e-01 
1.524600e+01 -1.470952e-01 -2.042059e-01 
1.524700e+01 -1.470161e-01 -2.041221e-01 
1.524800e+01 -1.469358e-01 -2.040364e-01 
1.524900e+01 -1.468541e-01 -2.039487e-01 
1.525000e+01 -1.467711e-01 -2.038591e-01 
1.525100e+01 -1.466867e-01 -2.037675e-01 
1.525200e+01 -1.466010e-01 -2.036740e-01 
1.525300e+01 -1.465140e-01 -2.035786e-01 
1.525400e+01 -1.464257e-01 -2.034813e-01 
1.525500e+01 -1.463360e-01 -2.033820e-01 
1.525600e+01 -1.462450e-01 -2.032808e-01 
1.525700e+01 -1.461527e-01 -2.031777e-01 
1.525800e+01 -1.460591e-01 -2.030726e-01 
1.525900e+01 -1.459642e-01 -2.029656e-01 
1.526000e+01 -1.458679e-01 -2.028566e-01 
1.526100e+01 -1.457703e-01 -2.027458e-01 
1.526200e+01 -1.456715e-01 -2.026330e-01 
1.526300e+01 -1.455713e-01 -2.025183e-01 
1.526400e+01 -1.454698e-01 -2.024016e-01 
1.526500e+01 -1.453670e-01 -2.022830e-01 
1.526600e+01 -1.452628e-01 -2.021625e-01 
1.526700e+01 -1.451574e-01 -2.020401e-01 
1.526800e+01 -1.450507e-01 -2.019158e-01 
1.526900e+01 -1.449427e-01 -2.017895e-01 
1.527000e+01 -1.448333e-01 -2.016613e-01 
1.527100e+01 -1.447227e-01 -2.015312e-01 
1.527200e+01 -1.446108e-01 -2.013991e-01 
1.527300e+01 -1.444976e-01 -2.012652e-01 
1.527400e+01 -1.443831e-01 -2.011293e-01 
1.527500e+01 -1.442673e-01 -2.009915e-01 
1.527600e+01 -1.441502e-01 -2.008517e-01 
1.527700e+01 -1.440319e-01 -2.007101e-01 
1.527800e+01 -1.439122e-01 -2.005665e-01 
1.527900e+01 -1.437913e-01 -2.004211e-01 
1.528000e+01 -1.436691e-01 -2.002737e-01 
1.528100e+01 -1.435456e-01 -2.001244e-01 
1.528200e+01 -1.434208e-01 -1.999731e-01 
1.528300e+01 -1.432948e-01 -1.998200e-01 
1.528400e+01 -1.431675e-01 -1.996649e-01 
1.528500e+01 -1.430389e-01 -1.995080e-01 
1.528600e+01 -1.429091e-01 -1.993491e-01 
1.528700e+01 -1.427779e-01 -1.991883e-01 
1.528800e+01 -1.426456e-01 -1.990257e-01 
1.528900e+01 -1.425119e-01 -1.988611e-01 
1.529000e+01 -1.423770e-01 -1.986946e-01 
1.529100e+01 -1.422409e-01 -1.985262e-01 
1.529200e+01 -1.421034e-01 -1.983559e-01 
1.529300e+01 -1.419648e-01 -1.981837e-01 
1.529400e+01 -1.418249e-01 -1.980096e-01 
1.529500e+01 -1.416837e-01 -1.978336e-01 
1.529600e+01 -1.415413e-01 -1.976557e-01 
1.529700e+01 -1.413976e-01 -1.974759e-01 
1.529800e+01 -1.412527e-01 -1.972942e-01 
1.529900e+01 -1.411065e-01 -1.971106e-01 
1.530000e+01 -1.409591e-01 -1.969251e-01 
1.530100e+01 -1.408105e-01 -1.967377e-01 
1.530200e+01 -1.406607e-01 -1.965485e-01 
1.530300e+01 -1.405096e-01 -1.963573e-01 
1.530400e+01 -1.403573e-01 -1.961643e-01 
1.530500e+01 -1.402037e-01 -1.959693e-01 
1.530600e+01 -1.400489e-01 -1.957725e-01 
1.530700e+01 -1.398929e-01 -1.955738e-01 
1.530800e+01 -1.397357e-01 -1.953733e-01 
1.530900e+01 -1.395773e-01 -1.951708e-01 
1.531000e+01 -1.394176e-01 -1.949665e-01 
1.531100e+01 -1.392567e-01 -1.947602e-01 
1.531200e+01 -1.390947e-01 -1.945522e-01 
1.531300e+01 -1.389314e-01 -1.943422e-01 
1.531400e+01 -1.387669e-01 -1.941304e-01 
1.531500e+01 -1.386012e-01 -1.939167e-01 
1.531600e+01 -1.384343e-01 -1.937011e-01 
1.531700e+01 -1.382662e-01 -1.934836e-01 
1.531800e+01 -1.380969e-01 -1.932643e-01 
1.531900e+01 -1.379264e-01 -1.930432e-01 
1.532000e+01 -1.377547e-01 -1.928201e-01 
1.532100e+01 -1.375818e-01 -1.925952e-01 
1.532200e+01 -1.374077e-01 -1.923685e-01 
1.532300e+01 -1.372325e-01 -1.921399e-01 
1.532400e+01 -1.370560e-01 -1.919094e-01 
1.532500e+01 -1.368784e-01 -1.916771e-01 
1.532600e+01 -1.366996e-01 -1.914429e-01 
1.532700e+01 -1.365196e-01 -1.912069e-01 
1.532800e+01 -1.363385e-01 -1.909690e-01 
1.532900e+01 -1.361562e-01 -1.907293e-01 
1.533000e+01 -1.359727e-01 -1.904877e-01 
1.533100e+01 -1.357880e-01 -1.902443e-01 
1.533200e+01 -1.356022e-01 -1.899991e-01 
1.533300e+01 -1.354153e-01 -1.897520e-01 
1.533400e+01 -1.352271e-01 -1.895031e-01 
1.533500e+01 -1.350378e-01 -1.892523e-01 
1.533600e+01 -1.348474e-01 -1.889998e-01 
1.533700e+01 -1.346558e-01 -1.887454e-01 
1.533800e+01 -1.344631e-01 -1.884891e-01 
1.533900e+01 -1.342692e-01 -1.882311e-01 
1.534000e+01 -1.340742e-01 -1.879712e-01 
1.534100e+01 -1.338780e-01 -1.877095e-01 
1.534200e+01 -1.336807e-01 -1.874459e-01 
1.534300e+01 -1.334823e-01 -1.871806e-01 
1.534400e+01 -1.332827e-01 -1.869134e-01 
1.534500e+01 -1.330821e-01 -1.866444e-01 
1.534600e+01 -1.328802e-01 -1.863737e-01 
1.534700e+01 -1.326773e-01 -1.861011e-01 
1.534800e+01 -1.324732e-01 -1.858267e-01 
1.534900e+01 -1.322681e-01 -1.855505e-01 
1.535000e+01 -1.320618e-01 -1.852725e-01 
1.535100e+01 -1.318544e-01 -1.849927e-01 
1.535200e+01 -1.316459e-01 -1.847111e-01 
1.535300e+01 -1.314362e-01 -1.844277e-01 
1.535400e+01 -1.312255e-01 -1.841425e-01 
1.535500e+01 -1.310137e-01 -1.838555e-01 
1.535600e+01 -1.308008e-01 -1.835668e-01 
1.535700e+01 -1.305868e-01 -1.832762e-01 
1.535800e+01 -1.303716e-01 -1.829839e-01 
1.535900e+01 -1.301554e-01 -1.826898e-01 
1.536000e+01 -1.299382e-01 -1.823939e-01 
1.536100e+01 -1.297198e-01 -1.820963e-01 
1.536200e+01 -1.295003e-01 -1.817968e-01 
1.536300e+01 -1.292798e-01 -1.814956e-01 
1.536400e+01 -1.290582e-01 -1.811927e-01 
1.536500e+01 -1.288355e-01 -1.808879e-01 
1.536600e+01 -1.286118e-01 -1.805815e-01 
1.536700e+01 -1.283870e-01 -1.802732e-01 
1.536800e+01 -1.281611e-01 -1.799632e-01 
1.536900e+01 -1.279342e-01 -1.796515e-01 
1.537000e+01 -1.277062e-01 -1.793380e-01 
1.537100e+01 -1.274771e-01 -1.790227e-01 
1.537200e+01 -1.272471e-01 -1.787057e-01 
1.537300e+01 -1.270159e-01 -1.783870e-01 
1.537400e+01 -1.267837e-01 -1.780665e-01 
1.537500e+01 -1.265505e-01 -1.777443e-01 
1.537600e+01 -1.263162e-01 -1.774203e-01 
1.537700e+01 -1.260809e-01 -1.770946e-01 
1.537800e+01 -1.258446e-01 -1.767672e-01 
1.537900e+01 -1.256072e-01 -1.764381e-01 
1.538000e+01 -1.253688e-01 -1.761072e-01 
1.538100e+01 -1.251294e-01 -1.757747e-01 
1.538200e+01 -1.248889e-01 -1.754404e-01 
1.538300e+01 -1.246475e-01 -1.751044e-01 
1.538400e+01 -1.244050e-01 -1.747666e-01 
1.538500e+01 -1.241615e-01 -1.744272e-01 
1.538600e+01 -1.239170e-01 -1.740861e-01 
1.538700e+01 -1.236715e-01 -1.737433e-01 
1.538800e+01 -1.234250e-01 -1.733987e-01 
1.538900e+01 -1.231775e-01 -1.730525e-01 
1.539000e+01 -1.229290e-01 -1.727046e-01 
1.539100e+01 -1.226795e-01 -1.723550e-01 
1.539200e+01 -1.224291e-01 -1.720037e-01 
1.539300e+01 -1.221776e-01 -1.716507e-01 
1.539400e+01 -1.219252e-01 -1.712961e-01 
1.539500e+01 -1.216717e-01 -1.709398e-01 
1.539600e+01 -1.214173e-01 -1.705818e-01 
1.539700e+01 -1.211619e-01 -1.702221e-01 
1.539800e+01 -1.209056e-01 -1.698608e-01 
1.539900e+01 -1.206483e-01 -1.694978e-01 
1.540000e+01 -1.203900e-01 -1.691331e-01 
1.540100e+01 -1.201308e-01 -1.687668e-01 
1.540200e+01 -1.198706e-01 -1.683988e-01 
1.540300e+01 -1.196094e-01 -1.680292e-01 
1.540400e+01 -1.193473e-01 -1.676579e-01 
1.540500e+01 -1.190843e-01 -1.672850e-01 
1.540600e+01 -1.188203e-01 -1.669105e-01 
1.540700e+01 -1.185554e-01 -1.665343e-01 
1.540800e+01 -1.182895e-01 -1.661565e-01 
1.540900e+01 -1.180227e-01 -1.657770e-01 
1.541000e+01 -1.177550e-01 -1.653959e-01 
1.541100e+01 -1.174863e-01 -1.650132e-01 
1.541200e+01 -1.172167e-01 -1.646289e-01 
1.541300e+01 -1.169462e-01 -1.642430e-01 
1.541400e+01 -1.166748e-01 -1.638555e-01 
1.541500e+01 -1.164024e-01 -1.634663e-01 
1.541600e+01 -1.161292e-01 -1.630755e-01 
1.541700e+01 -1.158550e-01 -1.626832e-01 
1.541800e+01 -1.155800e-01 -1.622892e-01 
1.541900e+01 -1.153040e-01 -1.618937e-01 
1.542000e+01 -1.150272e-01 -1.614965e-01 
1.542100e+01 -1.147494e-01 -1.610978e-01 
1.542200e+01 -1.144708e-01 -1.606975e-01 
1.542300e+01 -1.141913e-01 -1.602956e-01 
1.542400e+01 -1.139109e-01 -1.598921e-01 
1.542500e+01 -1.136296e-01 -1.594871e-01 
1.542600e+01 -1.133474e-01 -1.590805e-01 
1.542700e+01 -1.130644e-01 -1.586723e-01 
1.542800e+01 -1.127805e-01 -1.582626e-01 
1.542900e+01 -1.124957e-01 -1.578513e-01 
1.543000e+01 -1.122101e-01 -1.574385e-01 
1.543100e+01 -1.119236e-01 -1.570241e-01 
1.543200e+01 -1.116363e-01 -1.566081e-01 
1.543300e+01 -1.113481e-01 -1.561907e-01 
1.543400e+01 -1.110590e-01 -1.557716e-01 
1.543500e+01 -1.107691e-01 -1.553511e-01 
1.543600e+01 -1.104784e-01 -1.549290e-01 
1.543700e+01 -1.101868e-01 -1.545054e-01 
1.543800e+01 -1.098944e-01 -1.540803e-01 
1.543900e+01 -1.096012e-01 -1.536536e-01 
1.544000e+01 -1.093071e-01 -1.532255e-01 
1.544100e+01 -1.090123e-01 -1.527958e-01 
1.544200e+01 -1.087166e-01 -1.523646e-01 
1.544300e+01 -1.084200e-01 -1.519320e-01 
1.544400e+01 -1.081227e-01 -1.514978e-01 
1.544500e+01 -1.078246e-01 -1.510621e-01 
1.544600e+01 -1.075256e-01 -1.506250e-01 
1.544700e+01 -1.072259e-01 -1.501863e-01 
1.544800e+01 -1.069254e-01 -1.497462e-01 
1.544900e+01 -1.066240e-01 -1.493046e-01 
1.545000e+01 -1.063219e-01 -1.488615e-01 
1.545100e+01 -1.060190e-01 -1.484170e-01 
1.545200e+01 -1.057153e-01 -1.479710e-01 
1.545300e+01 -1.054108e-01 -1.475235e-01 
1.545400e+01 -1.051056e-01 -1.470746e-01 
1.545500e+01 -1.047995e-01 -1.466242e-01 
1.545600e+01 -1.044927e-01 -1.461724e-01 
1.545700e+01 -1.041852e-01 -1.457191e-01 
1.545800e+01 -1.038769e-01 -1.452644e-01 
1.545900e+01 -1.035678e-01 -1.448083e-01 
1.546000e+01 -1.032580e-01 -1.443507e-01 
1.546100e+01 -1.029474e-01 -1.438917e-01 
1.546200e+01 -1.026361e-01 -1.434313e-01 
1.546300e+01 -1.023240e-01 -1.429694e-01 
1.546400e+01 -1.020112e-01 -1.425062e-01 
1.546500e+01 -1.016976e-01 -1.420415e-01 
1.546600e+01 -1.013834e-01 -1.415755e-01 
1.546700e+01 -1.010684e-01 -1.411080e-01 
1.546800e+01 -1.007526e-01 -1.406391e-01 
1.546900e+01 -1.004362e-01 -1.401689e-01 
1.547000e+01 -1.001190e-01 -1.396973e-01 
1.547100e+01 -9.980115e-02 -1.392242e-01 
1.547200e+01 -9.948256e-02 -1.387498e-01 
1.547300e+01 -9.916327e-02 -1.382741e-01 
1.547400e+01 -9.884328e-02 -1.377969e-01 
1.547500e+01 -9.852259e-02 -1.373184e-01 
1.547600e+01 -9.820121e-02 -1.368386e-01 
1.547700e+01 -9.787914e-02 -1.363574e-01 
1.547800e+01 -9.755638e-02 -1.358748e-01 
1.547900e+01 -9.723294e-02 -1.353909e-01 
1.548000e+01 -9.690882e-02 -1.349056e-01 
1.548100e+01 -9.658403e-02 -1.344191e-01 
1.548200e+01 -9.625856e-02 -1.339311e-01 
1.548300e+01 -9.593243e-02 -1.334419e-01 
1.548400e+01 -9.560564e-02 -1.329513e-01 
1.548500e+01 -9.527818e-02 -1.324594e-01 
1.548600e+01 -9.495008e-02 -1.319662e-01 
1.548700e+01 -9.462131e-02 -1.314717e-01 
1.548800e+01 -9.429191e-02 -1.309759e-01 
1.548900e+01 -9.396185e-02 -1.304788e-01 
1.549000e+01 -9.363116e-02 -1.299804e-01 
1.549100e+01 -9.329983e-02 -1.294807e-01 
1.549200e+01 -9.296787e-02 -1.289797e-01 
1.549300e+01 -9.263528e-02 -1.284775e-01 
1.549400e+01 -9.230206e-02 -1.279740e-01 
1.549500e+01 -9.196823e-02 -1.274692e-01 
1.549600e+01 -9.163378e-02 -1.269631e-01 
1.549700e+01 -9.129871e-02 -1.264558e-01 
1.549800e+01 -9.096304e-02 -1.259472e-01 
1.549900e+01 -9.062676e-02 -1.254374e-01 
1.550000e+01 -9.028988e-02 -1.249263e-01 
1.550100e+01 -8.995240e-02 -1.244140e-01 
1.550200e+01 -8.961433e-02 -1.239005e-01 
1.550300e+01 -8.927567e-02 -1.233857e-01 
1.550400e+01 -8.893643e-02 -1.228697e-01 
1.550500e+01 -8.859660e-02 -1.223524e-01 
1.550600e+01 -8.825620e-02 -1.218340e-01 
1.550700e+01 -8.791522e-02 -1.213144e-01 
1.550800e+01 -8.757367e-02 -1.207935e-01 
1.550900e+01 -8.723156e-02 -1.202715e-01 
1.551000e+01 -8.688888e-02 -1.197482e-01 
1.551100e+01 -8.654565e-02 -1.192238e-01 
1.551200e+01 -8.620186e-02 -1.186981e-01 
1.551300e+01 -8.585752e-02 -1.181713e-01 
1.551400e+01 -8.551264e-02 -1.176434e-01 
1.551500e+01 -8.516721e-02 -1.171142e-01 
1.551600e+01 -8.482125e-02 -1.165839e-01 
1.551700e+01 -8.447475e-02 -1.160524e-01 
1.551800e+01 -8.412772e-02 -1.155198e-01 
1.551900e+01 -8.378017e-02 -1.149860e-01 
1.552000e+01 -8.343209e-02 -1.144511e-01 
1.552100e+01 -8.308350e-02 -1.139150e-01 
1.552200e+01 -8.273439e-02 -1.133779e-01 
1.552300e+01 -8.238477e-02 -1.128395e-01 
1.552400e+01 -8.203465e-02 -1.123001e-01 
1.552500e+01 -8.168402e-02 -1.117595e-01 
1.552600e+01 -8.133289e-02 -1.112179e-01 
1.552700e+01 -8.098128e-02 -1.106751e-01 
1.552800e+01 -8.062917e-02 -1.101312e-01 
1.552900e+01 -8.027657e-02 -1.095862e-01 
1.553000e+01 -7.992349e-02 -1.090402e-01 
1.553100e+01 -7.956994e-02 -1.084930e-01 
1.553200e+01 -7.921591e-02 -1.079448e-01 
1.553300e+01 -7.886140e-02 -1.073955e-01 
1.553400e+01 -7.850644e-02 -1.068451e-01 
1.553500e+01 -7.815101e-02 -1.062936e-01 
1.553600e+01 -7.779512e-02 -1.057411e-01 
1.553700e+01 -7.743878e-02 -1.051876e-01 
1.553800e+01 -7.708199e-02 -1.046330e-01 
1.553900e+01 -7.672476e-02 -1.040773e-01 
1.554000e+01 -7.636708e-02 -1.035206e-01 
1.554100e+01 -7.600896e-02 -1.029629e-01 
1.554200e+01 -7.565041e-02 -1.024042e-01 
1.554300e+01 -7.529143e-02 -1.018444e-01 
1.554400e+01 -7.493202e-02 -1.012836e-01 
1.554500e+01 -7.457220e-02 -1.007218e-01 
1.554600e+01 -7.421195e-02 -1.001591e-01 
1.554700e+01 -7.385129e-02 -9.959526e-02 
1.554800e+01 -7.349023e-02 -9.903047e-02 
1.554900e+01 -7.312875e-02 -9.846470e-02 
1.555000e+01 -7.276688e-02 -9.789794e-02 
1.555100e+01 -7.240460e-02 -9.733021e-02 
1.555200e+01 -7.204194e-02 -9.676150e-02 
1.555300e+01 -7.167888e-02 -9.619183e-02 
1.555400e+01 -7.131544e-02 -9.562120e-02 
1.555500e+01 -7.095162e-02 -9.504962e-02 
1.555600e+01 -7.058743e-02 -9.447709e-02 
1.555700e+01 -7.022285e-02 -9.390361e-02 
1.555800e+01 -6.985791e-02 -9.332920e-02 
1.555900e+01 -6.949261e-02 -9.275385e-02 
1.556000e+01 -6.912694e-02 -9.217758e-02 
1.556100e+01 -6.876092e-02 -9.160039e-02 
1.556200e+01 -6.839455e-02 -9.102228e-02 
1.556300e+01 -6.802782e-02 -9.044326e-02 
1.556400e+01 -6.766075e-02 -8.986334e-02 
1.556500e+01 -6.729335e-02 -8.928253e-02 
1.556600e+01 -6.692560e-02 -8.870082e-02 
1.556700e+01 -6.655752e-02 -8.811822e-02 
1.556800e+01 -6.618912e-02 -8.753475e-02 
1.556900e+01 -6.582039e-02 -8.695040e-02 
1.557000e+01 -6.545134e-02 -8.636518e-02 
1.557100e+01 -6.508197e-02 -8.577909e-02 
1.557200e+01 -6.471230e-02 -8.519215e-02 
1.557300e+01 -6.434231e-02 -8.460436e-02 
1.557400e+01 -6.397202e-02 -8.401572e-02 
1.557500e+01 -6.360144e-02 -8.342624e-02 
1.557600e+01 -6.323055e-02 -8.283593e-02 
1.557700e+01 -6.285938e-02 -8.224479e-02 
1.557800e+01 -6.248792e-02 -8.165283e-02 
1.557900e+01 -6.211617e-02 -8.106005e-02 
1.558000e+01 -6.174415e-02 -8.046646e-02 
1.558100e+01 -6.137185e-02 -7.987206e-02 
1.558200e+01 -6.099927e-02 -7.927686e-02 
1.558300e+01 -6.062644e-02 -7.868088e-02 
1.558400e+01 -6.025334e-02 -7.808410e-02 
1.558500e+01 -5.987998e-02 -7.748654e-02 
1.558600e+01 -5.950636e-02 -7.688821e-02 
1.558700e+01 -5.913250e-02 -7.628911e-02 
1.558800e+01 -5.875839e-02 -7.568924e-02 
1.558900e+01 -5.838403e-02 -7.508862e-02 
1.559000e+01 -5.800944e-02 -7.448724e-02 
1.559100e+01 -5.763462e-02 -7.388512e-02 
1.559200e+01 -5.725956e-02 -7.328226e-02 
1.559300e+01 -5.688428e-02 -7.267866e-02 
1.559400e+01 -5.650877e-02 -7.207434e-02 
1.559500e+01 -5.613305e-02 -7.146930e-02 
1.559600e+01 -5.575712e-02 -7.086354e-02 
1.559700e+01 -5.538097e-02 -7.025706e-02 
1.559800e+01 -5.500462e-02 -6.964989e-02 
1.559900e+01 -5.462807e-02 -6.904202e-02 
1.560000e+01 -5.425132e-02 -6.843345e-02 
1.560100e+01 -5.387437e-02 -6.782420e-02 
1.560200e+01 -5.349724e-02 -6.721427e-02 
1.560300e+01 -5.311992e-02 -6.660367e-02 
1.560400e+01 -5.274242e-02 -6.599239e-02 
1.560500e+01 -5.236475e-02 -6.538046e-02 
1.560600e+01 -5.198690e-02 -6.476787e-02 
1.560700e+01 -5.160888e-02 -6.415463e-02 
1.560800e+01 -5.123069e-02 -6.354075e-02 
1.560900e+01 -5.085235e-02 -6.292623e-02 
1.561000e+01 -5.047385e-02 -6.231108e-02 
1.561100e+01 -5.009519e-02 -6.169530e-02 
1.561200e+01 -4.971639e-02 -6.107891e-02 
1.561300e+01 -4.933745e-02 -6.046190e-02 
1.561400e+01 -4.895836e-02 -5.984429e-02 
1.561500e+01 -4.857914e-02 -5.922607e-02 
1.561600e+01 -4.819978e-02 -5.860727e-02 
1.561700e+01 -4.782029e-02 -5.798787e-02 
1.561800e+01 -4.744069e-02 -5.736789e-02 
1.561900e+01 -4.706096e-02 -5.674733e-02 
1.562000e+01 -4.668111e-02 -5.612621e-02 
1.562100e+01 -4.630116e-02 -5.550452e-02 
1.562200e+01 -4.592109e-02 -5.488227e-02 
1.562300e+01 -4.554092e-02 -5.425947e-02 
1.562400e+01 -4.516065e-02 -5.363613e-02 
1.562500e+01 -4.478029e-02 -5.301225e-02 
1.562600e+01 -4.439983e-02 -5.238784e-02 
1.562700e+01 -4.401929e-02 -5.176290e-02 
1.562800e+01 -4.363866e-02 -5.113744e-02 
1.562900e+01 -4.325795e-02 -5.051146e-02 
1.563000e+01 -4.287717e-02 -4.988498e-02 
1.563100e+01 -4.249631e-02 -4.925799e-02 
1.563200e+01 -4.211539e-02 -4.863052e-02 
1.563300e+01 -4.173441e-02 -4.800255e-02 
1.563400e+01 -4.135336e-02 -4.737410e-02 
1.563500e+01 -4.097226e-02 -4.674517e-02 
1.563600e+01 -4.059111e-02 -4.611577e-02 
1.563700e+01 -4.020990e-02 -4.548591e-02 
1.563800e+01 -3.982866e-02 -4.485559e-02 
1.563900e+01 -3.944738e-02 -4.422482e-02 
1.564000e+01 -3.906606e-02 -4.359360e-02 
1.564100e+01 -3.868471e-02 -4.296195e-02 
1.564200e+01 -3.830333e-02 -4.232986e-02 
1.564300e+01 -3.792193e-02 -4.169735e-02 
1.564400e+01 -3.754051e-02 -4.106442e-02 
1.564500e+01 -3.715907e-02 -4.043107e-02 
1.564600e+01 -3.677763e-02 -3.979732e-02 
1.564700e+01 -3.639617e-02 -3.916316e-02 
1.564800e+01 -3.601471e-02 -3.852861e-02 
1.564900e+01 -3.563326e-02 -3.789367e-02 
1.565000e+01 -3.525180e-02 -3.725835e-02 
1.565100e+01 -3.487036e-02 -3.662266e-02 
1.565200e+01 -3.448893e-02 -3.598659e-02 
1.565300e+01 -3.410751e-02 -3.535017e-02 
1.565400e+01 -3.372611e-02 -3.471338e-02 
1.565500e+01 -3.334474e-02 -3.407625e-02 
1.565600e+01 -3.296340e-02 -3.343877e-02 
1.565700e+01 -3.258209e-02 -3.280095e-02 
1.565800e+01 -3.220082e-02 -3.216281e-02 
1.565900e+01 -3.181958e-02 -3.152433e-02 
1.566000e+01 -3.143839e-02 -3.088554e-02 
1.566100e+01 -3.105725e-02 -3.024644e-02 
1.566200e+01 -3.067616e-02 -2.960703e-02 
1.566300e+01 -3.029513e-02 -2.896733e-02 
1.566400e+01 -2.991415e-02 -2.832733e-02 
1.566500e+01 -2.953324e-02 -2.768704e-02 
1.566600e+01 -2.915240e-02 -2.704647e-02 
1.566700e+01 -2.877163e-02 -2.640563e-02 
1.566800e+01 -2.839094e-02 -2.576453e-02 
1.566900e+01 -2.801032e-02 -2.512316e-02 
1.567000e+01 -2.762979e-02 -2.448153e-02 
1.567100e+01 -2.724934e-02 -2.383966e-02 
1.567200e+01 -2.686899e-02 -2.319755e-02 
1.567300e+01 -2.648873e-02 -2.255520e-02 
1.567400e+01 -2.610857e-02 -2.191263e-02 
1.567500e+01 -2.572852e-02 -2.126983e-02 
1.567600e+01 -2.534857e-02 -2.062681e-02 
1.567700e+01 -2.496873e-02 -1.998359e-02 
1.567800e+01 -2.458900e-02 -1.934016e-02 
1.567900e+01 -2.420940e-02 -1.869654e-02 
1.568000e+01 -2.382991e-02 -1.805272e-02 
1.568100e+01 -2.345056e-02 -1.740872e-02 
1.568200e+01 -2.307133e-02 -1.676455e-02 
1.568300e+01 -2.269224e-02 -1.612020e-02 
1.568400e+01 -2.231328e-02 -1.547569e-02 
1.568500e+01 -2.193447e-02 -1.483102e-02 
1.568600e+01 -2.155580e-02 -1.418620e-02 
1.568700e+01 -2.117728e-02 -1.354123e-02 
1.568800e+01 -2.079891e-02 -1.289613e-02 
1.568900e+01 -2.042070e-02 -1.225089e-02 
1.569000e+01 -2.004265e-02 -1.160553e-02 
1.569100e+01 -1.966477e-02 -1.096004e-02 
1.569200e+01 -1.928705e-02 -1.031445e-02 
1.569300e+01 -1.890951e-02 -9.668747e-03 
1.569400e+01 -1.853214e-02 -9.022945e-03 
1.569500e+01 -1.815495e-02 -8.377049e-03 
1.569600e+01 -1.777795e-02 -7.731067e-03 
1.569700e+01 -1.740113e-02 -7.085004e-03 
1.569800e+01 -1.702451e-02 -6.438866e-03 
1.569900e+01 -1.664808e-02 -5.792661e-03 
1.570000e+01 -1.627184e-02 -5.146395e-03 
1.570100e+01 -1.589581e-02 -4.500074e-03 
1.570200e+01 -1.551999e-02 -3.853705e-03 
1.570300e+01 -1.514438e-02 -3.207293e-03 
1.570400e+01 -1.476898e-02 -2.560847e-03 
1.570500e+01 -1.439379e-02 -1.914371e-03 
1.570600e+01 -1.401883e-02 -1.267873e-03 
1.570700e+01 -1.364409e-02 -6.213590e-04 
1.570800e+01 -1.326959e-02 2.516463e-05 
1.570900e+01 -1.289531e-02 6.716913e-04 
1.571000e+01 -1.252127e-02 1.318215e-03 
1.571100e+01 -1.214747e-02 1.964728e-03 
1.571200e+01 -1.177392e-02 2.611225e-03 
1.571300e+01 -1.140061e-02 3.257699e-03 
1.571400e+01 -1.102755e-02 3.904144e-03 
1.571500e+01 -1.065474e-02 4.550554e-03 
1.571600e+01 -1.028220e-02 5.196921e-03 
1.571700e+01 -9.909916e-03 5.843239e-03 
1.571800e+01 -9.537898e-03 6.489503e-03 
1.571900e+01 -9.166149e-03 7.135705e-03 
1.572000e+01 -8.794673e-03 7.781839e-03 
1.572100e+01 -8.423474e-03 8.427898e-03 
1.572200e+01 -8.052555e-03 9.073876e-03 
1.572300e+01 -7.681919e-03 9.719768e-03 
1.572400e+01 -7.311572e-03 1.036556e-02 
1.572500e+01 -6.941515e-03 1.101126e-02 
1.572600e+01 -6.571753e-03 1.165685e-02 
1.572700e+01 -6.202289e-03 1.230233e-02 
1.572800e+01 -5.833127e-03 1.294769e-02 
1.572900e+01 -5.464271e-03 1.359292e-02 
1.573000e+01 -5.095724e-03 1.423802e-02 
1.573100e+01 -4.727489e-03 1.488297e-02 
1.573200e+01 -4.359571e-03 1.552779e-02 
1.573300e+01 -3.991972e-03 1.617245e-02 
1.573400e+01 -3.624697e-03 1.681695e-02 
1.573500e+01 -3.257749e-03 1.746129e-02 
1.573600e+01 -2.891132e-03 1.810546e-02 
1.573700e+01 -2.524848e-03 1.874945e-02 
1.573800e+01 -2.158903e-03 1.939326e-02 
1.573900e+01 -1.793298e-03 2.003687e-02 
1.574000e+01 -1.428038e-03 2.068029e-02 
1.574100e+01 -1.063126e-03 2.132350e-02 
1.574200e+01 -6.985658e-04 2.196651e-02 
1.574300e+01 -3.343608e-04 2.260930e-02 
1.574400e+01 2.948548e-05 2.325186e-02 
1.574500e+01 3.929696e-04 2.389420e-02 
1.574600e+01 7.560880e-04 2.453630e-02 
1.574700e+01 1.118837e-03 2.517816e-02 
1.574800e+01 1.481214e-03 2.581977e-02 
1.574900e+01 1.843215e-03 2.646113e-02 
1.575000e+01 2.204836e-03 2.710222e-02 
1.575100e+01 2.566074e-03 2.774305e-02 
1.575200e+01 2.926926e-03 2.838360e-02 
1.575300e+01 3.287387e-03 2.902388e-02 
1.575400e+01 3.647456e-03 2.966386e-02 
1.575500e+01 4.007128e-03 3.030356e-02 
1.575600e+01 4.366400e-03 3.094295e-02 
1.575700e+01 4.725268e-03 3.158204e-02 
1.575800e+01 5.083729e-03 3.222081e-02 
1.575900e+01 5.441780e-03 3.285927e-02 
1.576000e+01 5.799418e-03 3.349740e-02 
1.576100e+01 6.156638e-03 3.413520e-02 
1.576200e+01 6.513438e-03 3.477266e-02 
1.576300e+01 6.869815e-03 3.540978e-02 
1.576400e+01 7.225764e-03 3.604655e-02 
1.576500e+01 7.581283e-03 3.668296e-02 
1.576600e+01 7.936368e-03 3.731901e-02 
1.576700e+01 8.291015e-03 3.795468e-02 
1.576800e+01 8.645223e-03 3.858999e-02 
1.576900e+01 8.998986e-03 3.922491e-02 
1.577000e+01 9.352303e-03 3.985944e-02 
1.577100e+01 9.705169e-03 4.049357e-02 
1.577200e+01 1.005758e-02 4.112731e-02 
1.577300e+01 1.040954e-02 4.176064e-02 
1.577400e+01 1.076103e-02 4.239355e-02 
1.577500e+01 1.111207e-02 4.302604e-02 
1.577600e+01 1.146263e-02 4.365811e-02 
1.577700e+01 1.181273e-02 4.428974e-02 
1.577800e+01 1.216235e-02 4.492094e-02 
1.577900e+01 1.251150e-02 4.555169e-02 
1.578000e+01 1.286016e-02 4.618199e-02 
1.578100e+01 1.320835e-02 4.681183e-02 
1.578200e+01 1.355604e-02 4.744120e-02 
1.578300e+01 1.390325e-02 4.807011e-02 
1.578400e+01 1.424997e-02 4.869854e-02 
1.578500e+01 1.459619e-02 4.932648e-02 
1.578600e+01 1.494191e-02 4.995394e-02 
1.578700e+01 1.528713e-02 5.058090e-02 
1.578800e+01 1.563185e-02 5.120736e-02 
1.578900e+01 1.597605e-02 5.183331e-02 
1.579000e+01 1.631975e-02 5.245874e-02 
1.579100e+01 1.666293e-02 5.308366e-02 
1.579200e+01 1.700559e-02 5.370805e-02 
1.579300e+01 1.734773e-02 5.433191e-02 
1.579400e+01 1.768935e-02 5.495522e-02 
1.579500e+01 1.803044e-02 5.557800e-02 
1.579600e+01 1.837101e-02 5.620022e-02 
1.579700e+01 1.871103e-02 5.682188e-02 
1.579800e+01 1.905053e-02 5.744298e-02 
1.579900e+01 1.938948e-02 5.806351e-02 
1.580000e+01 1.972789e-02 5.868346e-02 
1.580100e+01 2.006576e-02 5.930283e-02 
1.580200e+01 2.040308e-02 5.992161e-02 
1.580300e+01 2.073984e-02 6.053980e-02 
1.580400e+01 2.107605e-02 6.115739e-02 
1.580500e+01 2.141171e-02 6.177437e-02 
1.580600e+01 2.174680e-02 6.239073e-02 
1.580700e+01 2.208133e-02 6.300648e-02 
1.580800e+01 2.241530e-02 6.362160e-02 
1.580900e+01 2.274869e-02 6.423609e-02 
1.581000e+01 2.308152e-02 6.484995e-02 
1.581100e+01 2.341377e-02 6.546315e-02 
1.581200e+01 2.374544e-02 6.607571e-02 
1.581300e+01 2.407653e-02 6.668762e-02 
1.581400e+01 2.440703e-02 6.729886e-02 
1.581500e+01 2.473695e-02 6.790943e-02 
1.581600e+01 2.506628e-02 6.851933e-02 
1.581700e+01 2.539501e-02 6.912855e-02 
1.581800e+01 2.572315e-02 6.973709e-02 
1.581900e+01 2.605070e-02 7.034493e-02 
1.582000e+01 2.637764e-02 7.095207e-02 
1.582100e+01 2.670397e-02 7.155851e-02 
1.582200e+01 2.702970e-02 7.216424e-02 
1.582300e+01 2.735482e-02 7.276925e-02 
1.582400e+01 2.767933e-02 7.337354e-02 
1.582500e+01 2.800322e-02 7.397710e-02 
1.582600e+01 2.832650e-02 7.457993e-02 
1.582700e+01 2.864915e-02 7.518202e-02 
1.582800e+01 2.897118e-02 7.578336e-02 
1.582900e+01 2.929258e-02 7.638395e-02 
1.583000e+01 2.961335e-02 7.698378e-02 
1.583100e+01 2.993349e-02 7.758285e-02 
1.583200e+01 3.025300e-02 7.818115e-02 
1.583300e+01 3.057187e-02 7.877867e-02 
1.583400e+01 3.089009e-02 7.937541e-02 
1.583500e+01 3.120768e-02 7.997137e-02 
1.583600e+01 3.152462e-02 8.056653e-02 
1.583700e+01 3.184091e-02 8.116089e-02 
1.583800e+01 3.215655e-02 8.175444e-02 
1.583900e+01 3.247153e-02 8.234719e-02 
1.584000e+01 3.278586e-02 8.293912e-02 
1.584100e+01 3.309953e-02 8.353022e-02 
1.584200e+01 3.341254e-02 8.412050e-02 
1.584300e+01 3.372488e-02 8.470994e-02 
1.584400e+01 3.403656e-02 8.529854e-02 
1.584500e+01 3.434757e-02 8.588629e-02 
1.584600e+01 3.465790e-02 8.647320e-02 
1.584700e+01 3.496756e-02 8.705924e-02 
1.584800e+01 3.527654e-02 8.764443e-02 
1.584900e+01 3.558485e-02 8.822874e-02 
1.585000e+01 3.589247e-02 8.881218e-02 
1.585100e+01 3.619940e-02 8.939474e-02 
1.585200e+01 3.650565e-02 8.997641e-02 
1.585300e+01 3.681120e-02 9.055718e-02 
1.585400e+01 3.711607e-02 9.113707e-02 
1.585500e+01 3.742024e-02 9.171604e-02 
1.585600e+01 3.772371e-02 9.229411e-02 
1.585700e+01 3.802648e-02 9.287126e-02 
1.585800e+01 3.832854e-02 9.344750e-02 
1.585900e+01 3.862991e-02 9.402280e-02 
1.586000e+01 3.893056e-02 9.459717e-02 
1.586100e+01 3.923050e-02 9.517061e-02 
1.586200e+01 3.952974e-02 9.574310e-02 
1.586300e+01 3.982825e-02 9.631465e-02 
1.586400e+01 4.012605e-02 9.688524e-02 
1.586500e+01 4.042313e-02 9.745487e-02 
1.586600e+01 4.071949e-02 9.802353e-02 
1.586700e+01 4.101512e-02 9.859122e-02 
1.586800e+01 4.131002e-02 9.915794e-02 
1.586900e+01 4.160420e-02 9.972367e-02 
1.587000e+01 4.189764e-02 1.002884e-01 
1.587100e+01 4.219035e-02 1.008522e-01 
1.587200e+01 4.248233e-02 1.014149e-01 
1.587300e+01 4.277356e-02 1.019767e-01 
1.587400e+01 4.306405e-02 1.025374e-01 
1.587500e+01 4.335380e-02 1.030971e-01 
1.587600e+01 4.364281e-02 1.036558e-01 
1.587700e+01 4.393106e-02 1.042135e-01 
1.587800e+01 4.421857e-02 1.047701e-01 
1.587900e+01 4.450532e-02 1.053257e-01 
1.588000e+01 4.479132e-02 1.058803e-01 
1.588100e+01 4.507656e-02 1.064338e-01 
1.588200e+01 4.536105e-02 1.069863e-01 
1.588300e+01 4.564477e-02 1.075377e-01 
1.588400e+01 4.592772e-02 1.080880e-01 
1.588500e+01 4.620992e-02 1.086373e-01 
1.588600e+01 4.649134e-02 1.091855e-01 
1.588700e+01 4.677199e-02 1.097326e-01 
1.588800e+01 4.705187e-02 1.102786e-01 
1.588900e+01 4.733098e-02 1.108235e-01 
1.589000e+01 4.760931e-02 1.113674e-01 
1.589100e+01 4.788686e-02 1.119101e-01 
1.589200e+01 4.816363e-02 1.124517e-01 
1.589300e+01 4.843962e-02 1.129923e-01 
1.589400e+01 4.871482e-02 1.135317e-01 
1.589500e+01 4.898923e-02 1.140699e-01 
1.589600e+01 4.926286e-02 1.146071e-01 
1.589700e+01 4.953569e-02 1.151431e-01 
1.589800e+01 4.980773e-02 1.156780e-01 
1.589900e+01 5.007897e-02 1.162117e-01 
1.590000e+01 5.034942e-02 1.167443e-01 
1.590100e+01 5.061907e-02 1.172757e-01 
1.590200e+01 5.088791e-02 1.178060e-01 
1.590300e+01 5.115596e-02 1.183351e-01 
1.590400e+01 5.142319e-02 1.188630e-01 
1.590500e+01 5.168962e-02 1.193898e-01 
1.590600e+01 5.195524e-02 1.199153e-01 
1.590700e+01 5.222005e-02 1.204397e-01 
1.590800e+01 5.248405e-02 1.209629e-01 
1.590900e+01 5.274723e-02 1.214849e-01 
1.591000e+01 5.300959e-02 1.220057e-01 
1.591100e+01 5.327113e-02 1.225254e-01 
1.591200e+01 5.353186e-02 1.230437e-01 
1.591300e+01 5.379176e-02 1.235609e-01 
1.591400e+01 5.405083e-02 1.240769e-01 
1.591500e+01 5.430908e-02 1.245916e-01 
1.591600e+01 5.456650e-02 1.251051e-01 
1.591700e+01 5.482309e-02 1.256174e-01 
1.591800e+01 5.507885e-02 1.261284e-01 
1.591900e+01 5.533377e-02 1.266382e-01 
1.592000e+01 5.558786e-02 1.271467e-01 
1.592100e+01 5.584111e-02 1.276540e-01 
1.592200e+01 5.609352e-02 1.281600e-01 
1.592300e+01 5.634509e-02 1.286648e-01 
1.592400e+01 5.659582e-02 1.291682e-01 
1.592500e+01 5.684570e-02 1.296704e-01 
1.592600e+01 5.709474e-02 1.301714e-01 
1.592700e+01 5.734293e-02 1.306710e-01 
1.592800e+01 5.759027e-02 1.311694e-01 
1.592900e+01 5.783675e-02 1.316664e-01 
1.593000e+01 5.808239e-02 1.321622e-01 
1.593100e+01 5.832717e-02 1.326566e-01 
1.593200e+01 5.857109e-02 1.331498e-01 
1.593300e+01 5.881415e-02 1.336416e-01 
1.593400e+01 5.905636e-02 1.341322e-01 
1.593500e+01 5.929770e-02 1.346214e-01 
1.593600e+01 5.953818e-02 1.351092e-01 
1.593700e+01 5.977780e-02 1.355958e-01 
1.593800e+01 6.001654e-02 1.360810e-01 
1.593900e+01 6.025443e-02 1.365648e-01 
1.594000e+01 6.049144e-02 1.370473e-01 
1.594100e+01 6.072758e-02 1.375285e-01 
1.594200e+01 6.096285e-02 1.380083e-01 
1.594300e+01 6.119724e-02 1.384868e-01 
1.594400e+01 6.143076e-02 1.389639e-01 
1.594500e+01 6.166340e-02 1.394396e-01 
1.594600e+01 6.189516e-02 1.399139e-01 
1.594700e+01 6.212605e-02 1.403869e-01 
1.594800e+01 6.235605e-02 1.408585e-01 
1.594900e+01 6.258517e-02 1.413287e-01 
1.595000e+01 6.281340e-02 1.417975e-01 
1.595100e+01 6.304075e-02 1.422649e-01 
1.595200e+01 6.326721e-02 1.427309e-01 
1.595300e+01 6.349278e-02 1.431956e-01 
1.595400e+01 6.371746e-02 1.436588e-01 
1.595500e+01 6.394125e-02 1.441205e-01 
1.595600e+01 6.416415e-02 1.445809e-01 
1.595700e+01 6.438615e-02 1.450399e-01 
1.595800e+01 6.460725e-02 1.454974e-01 
1.595900e+01 6.482746e-02 1.459535e-01 
1.596000e+01 6.504677e-02 1.464082e-01 
1.596100e+01 6.526518e-02 1.468614e-01 
1.596200e+01 6.548269e-02 1.473131e-01 
1.596300e+01 6.569930e-02 1.477635e-01 
1.596400e+01 6.591501e-02 1.482124e-01 
1.596500e+01 6.612980e-02 1.486598e-01 
1.596600e+01 6.634370e-02 1.491057e-01 
1.596700e+01 6.655668e-02 1.495502e-01 
1.596800e+01 6.676876e-02 1.499933e-01 
1.596900e+01 6.697992e-02 1.504348e-01 
1.597000e+01 6.719018e-02 1.508749e-01 
1.597100e+01 6.739952e-02 1.513135e-01 
1.597200e+01 6.760795e-02 1.517506e-01 
1.597300e+01 6.781546e-02 1.521862e-01 
1.597400e+01 6.802206e-02 1.526203e-01 
1.597500e+01 6.822774e-02 1.530530e-01 
1.597600e+01 6.843251e-02 1.534841e-01 
1.597700e+01 6.863635e-02 1.539137e-01 
1.597800e+01 6.883927e-02 1.543418e-01 
1.597900e+01 6.904127e-02 1.547684e-01 
1.598000e+01 6.924235e-02 1.551935e-01 
1.598100e+01 6.944250e-02 1.556171e-01 
1.598200e+01 6.964173e-02 1.560391e-01 
1.598300e+01 6.984004e-02 1.564596e-01 
1.598400e+01 7.003741e-02 1.568786e-01 
1.598500e+01 7.023386e-02 1.572960e-01 
1.598600e+01 7.042938e-02 1.577119e-01 
1.598700e+01 7.062397e-02 1.581263e-01 
1.598800e+01 7.081763e-02 1.585390e-01 
1.598900e+01 7.101035e-02 1.589503e-01 
1.599000e+01 7.120214e-02 1.593600e-01 
1.599100e+01 7.139300e-02 1.597681e-01 
1.599200e+01 7.158292e-02 1.601747e-01 
1.599300e+01 7.177191e-02 1.605797e-01 
1.599400e+01 7.195996e-02 1.609831e-01 
1.599500e+01 7.214707e-02 1.613849e-01 
1.599600e+01 7.233324e-02 1.617852e-01 
1.599700e+01 7.251848e-02 1.621839e-01 
1.599800e+01 7.270277e-02 1.625810e-01 
1.599900e+01 7.288612e-02 1.629765e-01 
1.600000e+01 7.306853e-02 1.633704e-01 
1.600100e+01 7.324999e-02 1.637627e-01 
1.600200e+01 7.343051e-02 1.641534e-01 
1.600300e+01 7.361009e-02 1.645425e-01 
1.600400e+01 7.378872e-02 1.649300e-01 
1.600500e+01 7.396640e-02 1.653159e-01 
1.600600e+01 7.414314e-02 1.657002e-01 
1.600700e+01 7.431893e-02 1.660829e-01 
1.600800e+01 7.449377e-02 1.664639e-01 
1.600900e+01 7.466766e-02 1.668433e-01 
1.601000e+01 7.484059e-02 1.672211e-01 
1.601100e+01 7.501258e-02 1.675972e-01 
1.601200e+01 7.518362e-02 1.679717e-01 
1.601300e+01 7.535370e-02 1.683446e-01 
1.601400e+01 7.552283e-02 1.687158e-01 
1.601500e+01 7.569101e-02 1.690854e-01 
1.601600e+01 7.585823e-02 1.694533e-01 
1.601700e+01 7.602449e-02 1.698196e-01 
1.601800e+01 7.618980e-02 1.701842e-01 
1.601900e+01 7.635416e-02 1.705472e-01 
1.602000e+01 7.651755e-02 1.709085e-01 
1.602100e+01 7.667999e-02 1.712681e-01 
1.602200e+01 7.684147e-02 1.716261e-01 
1.602300e+01 7.700199e-02 1.719824e-01 
1.602400e+01 7.716155e-02 1.723370e-01 
1.602500e+01 7.732015e-02 1.726899e-01 
1.602600e+01 7.747779e-02 1.730412e-01 
1.602700e+01 7.763447e-02 1.733907e-01 
1.602800e+01 7.779018e-02 1.737386e-01 
1.602900e+01 7.794493e-02 1.740848e-01 
1.603000e+01 7.809872e-02 1.744293e-01 
1.603100e+01 7.825155e-02 1.747721e-01 
1.603200e+01 7.840341e-02 1.751131e-01 
1.603300e+01 7.855431e-02 1.754525e-01 
1.603400e+01 7.870425e-02 1.757902e-01 
1.603500e+01 7.885321e-02 1.761262e-01 
1.603600e+01 7.900122e-02 1.764604e-01 
1.603700e+01 7.914825e-02 1.767930e-01 
1.603800e+01 7.929432e-02 1.771238e-01 
1.603900e+01 7.943942e-02 1.774529e-01 
1.604000e+01 7.958356e-02 1.777803e-01 
1.604100e+01 7.972672e-02 1.781059e-01 
1.604200e+01 7.986892e-02 1.784298e-01 
1.604300e+01 8.001015e-02 1.787520e-01 
1.604400e+01 8.015041e-02 1.790725e-01 
1.604500e+01 8.028970e-02 1.793912e-01 
1.604600e+01 8.042803e-02 1.797081e-01 
1.604700e+01 8.056538e-02 1.800233e-01 
1.604800e+01 8.070176e-02 1.803368e-01 
1.604900e+01 8.083717e-02 1.806485e-01 
1.605000e+01 8.097161e-02 1.809585e-01 
1.605100e+01 8.110508e-02 1.812667e-01 
1.605200e+01 8.123758e-02 1.815732e-01 
1.605300e+01 8.136910e-02 1.818779e-01 
1.605400e+01 8.149965e-02 1.821808e-01 
1.605500e+01 8.162924e-02 1.824820e-01 
1.605600e+01 8.175785e-02 1.827814e-01 
1.605700e+01 8.188548e-02 1.830790e-01 
1.605800e+01 8.201215e-02 1.833748e-01 
1.605900e+01 8.213784e-02 1.836689e-01 
1.606000e+01 8.226256e-02 1.839612e-01 
1.606100e+01 8.238630e-02 1.842517e-01 
1.606200e+01 8.250907e-02 1.845405e-01 
1.606300e+01 8.263087e-02 1.848274e-01 
1.606400e+01 8.275169e-02 1.851126e-01 
1.606500e+01 8.287155e-02 1.853959e-01 
1.606600e+01 8.299042e-02 1.856775e-01 
1.606700e+01 8.310832e-02 1.859573e-01 
1.606800e+01 8.322525e-02 1.862352e-01 
1.606900e+01 8.334121e-02 1.865114e-01 
1.607000e+01 8.345619e-02 1.867858e-01 
1.607100e+01 8.357020e-02 1.870583e-01 
1.607200e+01 8.368323e-02 1.873291e-01 
1.607300e+01 8.379529e-02 1.875980e-01 
1.607400e+01 8.390637e-02 1.878652e-01 
1.607500e+01 8.401648e-02 1.881305e-01 
1.607600e+01 8.412561e-02 1.883940e-01 
1.607700e+01 8.423377e-02 1.886557e-01 
1.607800e+01 8.434096e-02 1.889156e-01 
1.607900e+01 8.444717e-02 1.891736e-01 
1.608000e+01 8.455241e-02 1.894298e-01 
1.608100e+01 8.465668e-02 1.896842e-01 
1.608200e+01 8.475997e-02 1.899368e-01 
1.608300e+01 8.486228e-02 1.901875e-01 
1.608400e+01 8.496363e-02 1.904364e-01 
1.608500e+01 8.506400e-02 1.906834e-01 
1.608600e+01 8.516339e-02 1.909287e-01 
1.608700e+01 8.526182e-02 1.911720e-01 
1.608800e+01 8.535927e-02 1.914136e-01 
1.608900e+01 8.545574e-02 1.916533e-01 
1.609000e+01 8.555125e-02 1.918911e-01 
1.609100e+01 8.564578e-02 1.921271e-01 
1.609200e+01 8.573934e-02 1.923613e-01 
1.609300e+01 8.583192e-02 1.925936e-01 
1.609400e+01 8.592354e-02 1.928240e-01 
1.609500e+01 8.601418e-02 1.930526e-01 
1.609600e+01 8.610385e-02 1.932794e-01 
1.609700e+01 8.619255e-02 1.935042e-01 
1.609800e+01 8.628027e-02 1.937273e-01 
1.609900e+01 8.636703e-02 1.939484e-01 
1.610000e+01 8.645282e-02 1.941677e-01 
1.610100e+01 8.653763e-02 1.943851e-01 
1.610200e+01 8.662148e-02 1.946007e-01 
1.610300e+01 8.670436e-02 1.948144e-01 
1.610400e+01 8.678626e-02 1.950262e-01 
1.610500e+01 8.686720e-02 1.952362e-01 
1.610600e+01 8.694717e-02 1.954442e-01 
1.610700e+01 8.702617e-02 1.956504e-01 
1.610800e+01 8.710421e-02 1.958548e-01 
1.610900e+01 8.718127e-02 1.960572e-01 
1.611000e+01 8.725737e-02 1.962578e-01 
1.611100e+01 8.733250e-02 1.964565e-01 
1.611200e+01 8.740667e-02 1.966533e-01 
1.611300e+01 8.747987e-02 1.968482e-01 
1.611400e+01 8.755210e-02 1.970412e-01 
1.611500e+01 8.762337e-02 1.972324e-01 
1.611600e+01 8.769367e-02 1.974216e-01 
1.611700e+01 8.776301e-02 1.976090e-01 
1.611800e+01 8.783139e-02 1.977945e-01 
1.611900e+01 8.789880e-02 1.979780e-01 
1.612000e+01 8.796525e-02 1.981597e-01 
1.612100e+01 8.803074e-02 1.983395e-01 
1.612200e+01 8.809526e-02 1.985174e-01 
1.612300e+01 8.815883e-02 1.986934e-01 
1.612400e+01 8.822143e-02 1.988675e-01 
1.612500e+01 8.828307e-02 1.990397e-01 
1.612600e+01 8.834376e-02 1.992100e-01 
1.612700e+01 8.840348e-02 1.993784e-01 
1.612800e+01 8.846225e-02 1.995449e-01 
1.612900e+01 8.852006e-02 1.997095e-01 
1.613000e+01 8.857691e-02 1.998722e-01 
1.613100e+01 8.863281e-02 2.000330e-01 
1.613200e+01 8.868774e-02 2.001918e-01 
1.613300e+01 8.874173e-02 2.003488e-01 
1.613400e+01 8.879476e-02 2.005038e-01 
1.613500e+01 8.884683e-02 2.006570e-01 
1.613600e+01 8.889795e-02 2.008082e-01 
1.613700e+01 8.894812e-02 2.009575e-01 
1.613800e+01 8.899734e-02 2.011049e-01 
1.613900e+01 8.904560e-02 2.012504e-01 
1.614000e+01 8.909292e-02 2.013939e-01 
1.614100e+01 8.913928e-02 2.015356e-01 
1.614200e+01 8.918469e-02 2.016753e-01 
1.614300e+01 8.922916e-02 2.018131e-01 
1.614400e+01 8.927268e-02 2.019490e-01 
1.614500e+01 8.931525e-02 2.020830e-01 
1.614600e+01 8.935687e-02 2.022150e-01 
1.614700e+01 8.939755e-02 2.023452e-01 
1.614800e+01 8.943729e-02 2.024734e-01 
1.614900e+01 8.947608e-02 2.025997e-01 
1.615000e+01 8.951393e-02 2.027240e-01 
1.615100e+01 8.955083e-02 2.028465e-01 
1.615200e+01 8.958680e-02 2.029670e-01 
1.615300e+01 8.962182e-02 2.030856e-01 
1.615400e+01 8.965590e-02 2.032022e-01 
1.615500e+01 8.968905e-02 2.033170e-01 
1.615600e+01 8.972125e-02 2.034298e-01 
1.615700e+01 8.975252e-02 2.035406e-01 
1.615800e+01 8.978285e-02 2.036496e-01 
1.615900e+01 8.981225e-02 2.037566e-01 
1.616000e+01 8.984071e-02 2.038617e-01 
1.616100e+01 8.986824e-02 2.039648e-01 
1.616200e+01 8.989483e-02 2.040661e-01 
1.616300e+01 8.992050e-02 2.041654e-01 
1.616400e+01 8.994523e-02 2.042627e-01 
1.616500e+01 8.996903e-02 2.043582e-01 
1.616600e+01 8.999190e-02 2.044517e-01 
1.616700e+01 9.001385e-02 2.045432e-01 
1.616800e+01 9.003487e-02 2.046329e-01 
1.616900e+01 9.005496e-02 2.047206e-01 
1.617000e+01 9.007413e-02 2.048063e-01 
1.617100e+01 9.009237e-02 2.048902e-01 
1.617200e+01 9.010969e-02 2.049721e-01 
1.617300e+01 9.012609e-02 2.050520e-01 
1.617400e+01 9.014156e-02 2.051301e-01 
1.617500e+01 9.015612e-02 2.052062e-01 
1.617600e+01 9.016975e-02 2.052803e-01 
1.617700e+01 9.018247e-02 2.053525e-01 
1.617800e+01 9.019428e-02 2.054228e-01 
1.617900e+01 9.020516e-02 2.054912e-01 
1.618000e+01 9.021514e-02 2.055576e-01 
1.618100e+01 9.022419e-02 2.056221e-01 
1.618200e+01 9.023234e-02 2.056846e-01 
1.618300e+01 9.023957e-02 2.057453e-01 
1.618400e+01 9.024590e-02 2.058039e-01 
1.618500e+01 9.025131e-02 2.058607e-01 
1.618600e+01 9.025582e-02 2.059155e-01 
1.618700e+01 9.025942e-02 2.059684e-01 
1.618800e+01 9.026211e-02 2.060193e-01 
1.618900e+01 9.026390e-02 2.060683e-01 
1.619000e+01 9.026479e-02 2.061154e-01 
1.619100e+01 9.026478e-02 2.061605e-01 
1.619200e+01 9.026386e-02 2.062037e-01 
1.619300e+01 9.026204e-02 2.062450e-01 
1.619400e+01 9.025933e-02 2.062843e-01 
1.619500e+01 9.025572e-02 2.063217e-01 
1.619600e+01 9.025121e-02 2.063572e-01 
1.619700e+01 9.024580e-02 2.063907e-01 
1.619800e+01 9.023951e-02 2.064223e-01 
1.619900e+01 9.023232e-02 2.064519e-01 
1.620000e+01 9.022424e-02 2.064797e-01 
1.620100e+01 9.021527e-02 2.065055e-01 
1.620200e+01 9.020541e-02 2.065293e-01 
1.620300e+01 9.019466e-02 2.065513e-01 
1.620400e+01 9.018303e-02 2.065713e-01 
1.620500e+01 9.017052e-02 2.065893e-01 
1.620600e+01 9.015712e-02 2.066055e-01 
1.620700e+01 9.014283e-02 2.066197e-01 
1.620800e+01 9.012767e-02 2.066320e-01 
1.620900e+01 9.011163e-02 2.066423e-01 
1.621000e+01 9.009471e-02 2.066508e-01 
1.621100e+01 9.007691e-02 2.066573e-01 
1.621200e+01 9.005824e-02 2.066618e-01 
1.621300e+01 9.003870e-02 2.066645e-01 
1.621400e+01 9.001828e-02 2.066652e-01 
1.621500e+01 8.999699e-02 2.066640e-01 
1.621600e+01 8.997483e-02 2.066609e-01 
1.621700e+01 8.995180e-02 2.066558e-01 
1.621800e+01 8.992791e-02 2.066488e-01 
1.621900e+01 8.990315e-02 2.066399e-01 
1.622000e+01 8.987752e-02 2.066291e-01 
1.622100e+01 8.985104e-02 2.066164e-01 
1.622200e+01 8.982369e-02 2.066017e-01 
1.622300e+01 8.979548e-02 2.065851e-01 
1.622400e+01 8.976642e-02 2.065666e-01 
1.622500e+01 8.973650e-02 2.065462e-01 
1.622600e+01 8.970572e-02 2.065239e-01 
1.622700e+01 8.967409e-02 2.064996e-01 
1.622800e+01 8.964160e-02 2.064734e-01 
1.622900e+01 8.960827e-02 2.064454e-01 
1.623000e+01 8.957409e-02 2.064154e-01 
1.623100e+01 8.953905e-02 2.063835e-01 
1.623200e+01 8.950318e-02 2.063496e-01 
1.623300e+01 8.946645e-02 2.063139e-01 
1.623400e+01 8.942889e-02 2.062763e-01 
1.623500e+01 8.939048e-02 2.062367e-01 
1.623600e+01 8.935123e-02 2.061953e-01 
1.623700e+01 8.931115e-02 2.061519e-01 
1.623800e+01 8.927023e-02 2.061066e-01 
1.623900e+01 8.922847e-02 2.060595e-01 
1.624000e+01 8.918588e-02 2.060104e-01 
1.624100e+01 8.914245e-02 2.059594e-01 
1.624200e+01 8.909820e-02 2.059065e-01 
1.624300e+01 8.905311e-02 2.058518e-01 
1.624400e+01 8.900720e-02 2.057951e-01 
1.624500e+01 8.896047e-02 2.057365e-01 
1.624600e+01 8.891290e-02 2.056761e-01 
1.624700e+01 8.886452e-02 2.056137e-01 
1.624800e+01 8.881532e-02 2.055495e-01 
1.624900e+01 8.876529e-02 2.054833e-01 
1.625000e+01 8.871445e-02 2.054153e-01 
1.625100e+01 8.866280e-02 2.053453e-01 
1.625200e+01 8.861033e-02 2.052735e-01 
1.625300e+01 8.855704e-02 2.051998e-01 
1.625400e+01 8.850295e-02 2.051243e-01 
1.625500e+01 8.844805e-02 2.050468e-01 
1.625600e+01 8.839233e-02 2.049674e-01 
1.625700e+01 8.833582e-02 2.048862e-01 
1.625800e+01 8.827850e-02 2.048031e-01 
1.625900e+01 8.822038e-02 2.047181e-01 
1.626000e+01 8.816145e-02 2.046312e-01 
1.626100e+01 8.810173e-02 2.045425e-01 
1.626200e+01 8.804121e-02 2.044519e-01 
1.626300e+01 8.797990e-02 2.043594e-01 
1.626400e+01 8.791779e-02 2.042651e-01 
1.626500e+01 8.785489e-02 2.041688e-01 
1.626600e+01 8.779120e-02 2.040708e-01 
1.626700e+01 8.772672e-02 2.039708e-01 
1.626800e+01 8.766146e-02 2.038690e-01 
1.626900e+01 8.759541e-02 2.037653e-01 
1.627000e+01 8.752858e-02 2.036598e-01 
1.627100e+01 8.746097e-02 2.035524e-01 
1.627200e+01 8.739258e-02 2.034431e-01 
1.627300e+01 8.732341e-02 2.033320e-01 
1.627400e+01 8.725346e-02 2.032191e-01 
1.627500e+01 8.718274e-02 2.031043e-01 
1.627600e+01 8.711125e-02 2.029876e-01 
1.627700e+01 8.703899e-02 2.028691e-01 
1.627800e+01 8.696596e-02 2.027488e-01 
1.627900e+01 8.689217e-02 2.026266e-01 
1.628000e+01 8.681761e-02 2.025025e-01 
1.628100e+01 8.674228e-02 2.023766e-01 
1.628200e+01 8.666620e-02 2.022489e-01 
1.628300e+01 8.658936e-02 2.021194e-01 
1.628400e+01 8.651176e-02 2.019880e-01 
1.628500e+01 8.643340e-02 2.018548e-01 
1.628600e+01 8.635430e-02 2.017197e-01 
1.628700e+01 8.627444e-02 2.015829e-01 
1.628800e+01 8.619383e-02 2.014442e-01 
1.628900e+01 8.611247e-02 2.013036e-01 
1.629000e+01 8.603037e-02 2.011613e-01 
1.629100e+01 8.594752e-02 2.010171e-01 
1.629200e+01 8.586394e-02 2.008712e-01 
1.629300e+01 8.577961e-02 2.007234e-01 
1.629400e+01 8.569454e-02 2.005737e-01 
1.629500e+01 8.560874e-02 2.004223e-01 
1.629600e+01 8.552221e-02 2.002691e-01 
1.629700e+01 8.543494e-02 2.001141e-01 
1.629800e+01 8.534694e-02 1.999572e-01 
1.629900e+01 8.525822e-02 1.997986e-01 
1.630000e+01 8.516877e-02 1.996381e-01 
1.630100e+01 8.507859e-02 1.994759e-01 
1.630200e+01 8.498769e-02 1.993119e-01 
1.630300e+01 8.489608e-02 1.991460e-01 
1.630400e+01 8.480374e-02 1.989784e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_1p0000e-04/seed_1871869742/traj_state_down.dat <==
% Time x_recovered0 x_recovered1 x_recovered2 x_true0 x_true1 x_true2 
0.000000e+00 6.301144e-16 7.122146e-16 4.602815e-16 6.301144e-16 7.122146e-16 4.602815e-16 
1.000000e-02 4.944189e-05 -5.095014e-05 -1.496512e-05 1.393310e-15 3.121079e-13 9.979352e-11 
2.000000e-02 7.952838e-05 -1.182974e-04 -4.481924e-05 -4.957704e-14 2.032667e-11 1.189653e-09 
3.000000e-02 9.041580e-05 -2.019527e-04 -8.937921e-05 -4.082055e-13 4.902810e-11 4.412560e-09 
4.000000e-02 8.229745e-05 -3.017958e-04 -1.484310e-04 -4.788344e-13 1.068741e-10 1.394129e-08 
5.000000e-02 5.540290e-05 -4.176747e-04 -2.217287e-04 1.597428e-12 3.352175e-10 3.964625e-08 
6.000000e-02 9.997318e-06 -5.494068e-04 -3.089941e-04 8.943642e-12 9.968286e-10 9.711024e-08 
7.000000e-02 -5.361943e-05 -6.967784e-04 -4.099155e-04 2.617386e-11 2.483129e-09 2.077500e-07 
8.000000e-02 -1.351136e-04 -8.595456e-04 -5.241472e-04 6.428579e-11 5.470602e-09 4.020129e-07 
9.000000e-02 -2.341183e-04 -1.037434e-03 -6.513092e-04 1.417017e-10 1.093350e-08 7.199601e-07 
1.000000e-01 -3.502349e-04 -1.230141e-03 -7.909860e-04 2.928068e-10 2.038917e-08 1.213645e-06 
1.100000e-01 -4.830336e-04 -1.437332e-03 -9.427268e-04 5.703249e-10 3.597143e-08 1.948104e-06 
1.200000e-01 -6.320546e-04 -1.658646e-03 -1.106045e-03 1.045621e-09 6.043572e-08 3.001391e-06 
1.300000e-01 -7.968092e-04 -1.893692e-03 -1.280416e-03 1.822898e-09 9.739798e-08 4.466599e-06 
1.400000e-01 -9.767811e-04 -2.142053e-03 -1.465281e-03 3.047776e-09 1.514611e-07 6.453024e-06 
1.500000e-01 -1.171428e-03 -2.403284e-03 -1.660044e-03 4.924035e-09 2.284958e-07 9.087826e-06 
1.600000e-01 -1.380180e-03 -2.676913e-03 -1.864070e-03 7.720098e-09 3.357520e-07 1.251681e-05 
1.700000e-01 -1.602447e-03 -2.962442e-03 -2.076690e-03 1.177369e-08 4.819135e-07 1.690468e-05 
1.800000e-01 -1.837612e-03 -3.259347e-03 -2.297195e-03 1.752300e-08 6.774443e-07 2.243675e-05 
1.900000e-01 -2.085040e-03 -3.567081e-03 -2.524843e-03 2.552258e-08 9.347565e-07 2.931967e-05 
2.000000e-01 -2.344074e-03 -3.885072e-03 -2.758852e-03 3.647023e-08 1.268540e-06 3.778270e-05 
2.100000e-01 -2.614038e-03 -4.212725e-03 -2.998407e-03 5.121013e-08 1.695796e-06 4.807786e-05 
2.200000e-01 -2.894239e-03 -4.549421e-03 -3.242655e-03 7.076680e-08 2.236126e-06 6.048073e-05 
2.300000e-01 -3.183970e-03 -4.894522e-03 -3.490709e-03 9.637893e-08 2.911988e-06 7.529123e-05 
2.400000e-01 -3.482506e-03 -5.247367e-03 -3.741648e-03 1.295375e-07 3.749054e-06 9.283435e-05 
2.500000e-01 -3.789111e-03 -5.607275e-03 -3.994514e-03 1.719989e-07 4.776333e-06 1.134604e-04 
2.600000e-01 -4.103037e-03 -5.973547e-03 -4.248321e-03 2.258130e-07 6.026359e-06 1.375454e-04 
2.700000e-01 -4.423526e-03 -6.345465e-03 -4.502046e-03 2.933846e-07 7.535549e-06 1.654914e-04 
2.800000e-01 -4.749812e-03 -6.722292e-03 -4.754636e-03 3.775143e-07 9.344514e-06 1.977269e-04 
2.900000e-01 -5.081119e-03 -7.103277e-03 -5.005010e-03 4.814284e-07 1.149828e-05 2.347066e-04 
3.000000e-01 -5.416669e-03 -7.487652e-03 -5.252055e-03 6.088026e-07 1.404640e-05 2.769119e-04 
3.100000e-01 -5.755676e-03 -7.874635e-03 -5.494631e-03 7.638471e-07 1.704336e-05 3.248507e-04 
3.200000e-01 -6.097354e-03 -8.263428e-03 -5.731571e-03 9.513543e-07 2.054888e-05 3.790573e-04 
3.300000e-01 -6.440915e-03 -8.653223e-03 -5.961684e-03 1.176741e-06 2.462810e-05 4.400919e-04 
3.400000e-01 -6.785569e-03 -9.043200e-03 -6.183754e-03 1.446074e-06 2.935178e-05 5.085407e-04 
3.500000e-01 -7.130530e-03 -9.432526e-03 -6.396542e-03 1.766174e-06 3.479659e-05 5.850155e-04 
3.600000e-01 -7.475013e-03 -9.820361e-03 -6.598791e-03 2.144674e-06 4.104541e-05 6.701529e-04 
3.700000e-01 -7.818240e-03 -1.020585e-02 -6.789221e-03 2.590065e-06 4.818759e-05 7.646137e-04 
3.800000e-01 -8.159436e-03 -1.058815e-02 -6.966540e-03 3.111734e-06 5.631902e-05 8.690828e-04 
3.900000e-01 -8.497833e-03 -1.096638e-02 -7.129436e-03 3.720078e-06 6.554246e-05 9.842680e-04 
4.000000e-01 -8.832673e-03 -1.133968e-02 -7.276586e-03 4.426576e-06 7.596778e-05 1.110899e-03 
4.100000e-01 -9.163208e-03 -1.170717e-02 -7.406656e-03 5.243837e-06 8.771218e-05 1.249727e-03 
4.200000e-01 -9.488698e-03 -1.206797e-02 -7.518301e-03 6.185643e-06 1.009003e-04 1.401523e-03 
4.300000e-01 -9.808418e-03 -1.242121e-02 -7.610170e-03 7.267086e-06 1.156643e-04 1.567076e-03 
4.400000e-01 -1.012165e-02 -1.276600e-02 -7.680907e-03 8.504636e-06 1.321445e-04 1.747196e-03 
4.500000e-01 -1.042771e-02 -1.310147e-02 -7.729152e-03 9.916198e-06 1.504889e-04 1.942706e-03 
4.600000e-01 -1.072590e-02 -1.342672e-02 -7.753547e-03 1.152116e-05 1.708537e-04 2.154446e-03 
4.700000e-01 -1.101557e-02 -1.374089e-02 -7.752734e-03 1.334054e-05 1.934036e-04 2.383269e-03 
4.800000e-01 -1.129605e-02 -1.404310e-02 -7.725359e-03 1.539708e-05 2.183113e-04 2.630041e-03 
4.900000e-01 -1.156674e-02 -1.433247e-02 -7.670077e-03 1.771525e-05 2.457583e-04 2.895637e-03 
5.000000e-01 -1.182700e-02 -1.460814e-02 -7.585551e-03 2.032135e-05 2.759345e-04 3.180941e-03 
5.100000e-01 -1.207626e-02 -1.486924e-02 -7.470455e-03 2.324368e-05 3.090384e-04 3.486847e-03 
5.200000e-01 -1.231395e-02 -1.511493e-02 -7.323478e-03 2.651256e-05 3.452771e-04 3.814249e-03 
5.300000e-01 -1.253953e-02 -1.534437e-02 -7.143328e-03 3.016040e-05 3.848665e-04 4.164050e-03 
5.400000e-01 -1.275247e-02 -1.555670e-02 -6.928728e-03 3.422181e-05 4.280311e-04 4.537149e-03 
5.500000e-01 -1.295227e-02 -1.575112e-02 -6.678428e-03 3.873370e-05 4.750042e-04 4.934449e-03 
5.600000e-01 -1.313847e-02 -1.592681e-02 -6.391200e-03 4.373539e-05 5.260275e-04 5.356846e-03 
5.700000e-01 -1.331061e-02 -1.608296e-02 -6.065845e-03 4.926860e-05 5.813513e-04 5.805234e-03 
5.800000e-01 -1.346827e-02 -1.621879e-02 -5.701192e-03 5.537761e-05 6.412344e-04 6.280499e-03 
5.900000e-01 -1.361106e-02 -1.633353e-02 -5.296106e-03 6.210936e-05 7.059442e-04 6.783518e-03 
6.000000e-01 -1.373861e-02 -1.642642e-02 -4.849486e-03 6.951350e-05 7.757558e-04 7.315155e-03 
6.100000e-01 -1.385057e-02 -1.649671e-02 -4.360267e-03 7.764245e-05 8.509528e-04 7.876260e-03 
6.200000e-01 -1.394663e-02 -1.654369e-02 -3.827428e-03 8.655148e-05 9.318265e-04 8.467670e-03 
6.300000e-01 -1.402650e-02 -1.656665e-02 -3.249991e-03 9.629887e-05 1.018676e-03 9.090200e-03 
6.400000e-01 -1.408992e-02 -1.656490e-02 -2.627023e-03 1.069459e-04 1.111808e-03 9.744645e-03 
6.500000e-01 -1.413666e-02 -1.653777e-02 -1.957639e-03 1.185570e-04 1.211536e-03 1.043178e-02 
6.600000e-01 -1.416652e-02 -1.648462e-02 -1.241007e-03 1.311997e-04 1.318180e-03 1.115234e-02 
6.700000e-01 -1.417931e-02 -1.640484e-02 -4.763476e-04 1.449448e-04 1.432069e-03 1.190705e-02 
6.800000e-01 -1.417490e-02 -1.629780e-02 3.370623e-04 1.598664e-04 1.553535e-03 1.269660e-02 
6.900000e-01 -1.415316e-02 -1.616295e-02 1.199887e-03 1.760419e-04 1.682917e-03 1.352163e-02 
7.000000e-01 -1.411401e-02 -1.599972e-02 2.112731e-03 1.935522e-04 1.820562e-03 1.438277e-02 
7.100000e-01 -1.405737e-02 -1.580759e-02 3.076133e-03 2.124818e-04 1.966819e-03 1.528059e-02 
7.200000e-01 -1.398321e-02 -1.558605e-02 4.090569e-03 2.329185e-04 2.122044e-03 1.621564e-02 
7.300000e-01 -1.389153e-02 -1.533463e-02 5.156446e-03 2.549538e-04 2.286594e-03 1.718840e-02 
7.400000e-01 -1.378233e-02 -1.505288e-02 6.274101e-03 2.786827e-04 2.460834e-03 1.819933e-02 
7.500000e-01 -1.365567e-02 -1.474038e-02 7.443799e-03 3.042040e-04 2.645130e-03 1.924884e-02 
7.600000e-01 -1.351161e-02 -1.439674e-02 8.665734e-03 3.316200e-04 2.839850e-03 2.033726e-02 
7.700000e-01 -1.335025e-02 -1.402158e-02 9.940019e-03 3.610370e-04 3.045367e-03 2.146491e-02 
7.800000e-01 -1.317170e-02 -1.361459e-02 1.126669e-02 3.925646e-04 3.262052e-03 2.263203e-02 
7.900000e-01 -1.297612e-02 -1.317545e-02 1.264572e-02 4.263165e-04 3.490281e-03 2.383880e-02 
8.000000e-01 -1.276367e-02 -1.270389e-02 1.407697e-02 4.624100e-04 3.730427e-03 2.508536e-02 
8.100000e-01 -1.253455e-02 -1.219968e-02 1.556025e-02 5.009660e-04 3.982864e-03 2.637177e-02 
8.200000e-01 -1.228895e-02 -1.166259e-02 1.709526e-02 5.421094e-04 4.247967e-03 2.769805e-02 
8.300000e-01 -1.202713e-02 -1.109246e-02 1.868164e-02 5.859688e-04 4.526107e-03 2.906413e-02 
8.400000e-01 -1.174933e-02 -1.048913e-02 2.031892e-02 6.326763e-04 4.817653e-03 3.046989e-02 
8.500000e-01 -1.145584e-02 -9.852501e-03 2.200657e-02 6.823678e-04 5.122973e-03 3.191514e-02 
8.600000e-01 -1.114694e-02 -9.182486e-03 2.374394e-02 7.351828e-04 5.442429e-03 3.339960e-02 
8.700000e-01 -1.082294e-02 -8.479042e-03 2.553031e-02 7.912647e-04 5.776380e-03 3.492296e-02 
8.800000e-01 -1.048418e-02 -7.742158e-03 2.736487e-02 8.507600e-04 6.125180e-03 3.648479e-02 
8.900000e-01 -1.013100e-02 -6.971855e-03 2.924672e-02 9.138189e-04 6.489175e-03 3.808461e-02 
9.000000e-01 -9.763767e-03 -6.168191e-03 3.117487e-02 9.805952e-04 6.868708e-03 3.972187e-02 
9.100000e-01 -9.382844e-03 -5.331258e-03 3.314822e-02 1.051246e-03 7.264111e-03 4.139592e-02 
9.200000e-01 -8.988622e-03 -4.461182e-03 3.516561e-02 1.125931e-03 7.675708e-03 4.310607e-02 
9.300000e-01 -8.581501e-03 -3.558124e-03 3.722576e-02 1.204815e-03 8.103817e-03 4.485150e-02 
9.400000e-01 -8.161889e-03 -2.622281e-03 3.932733e-02 1.288064e-03 8.548742e-03 4.663135e-02 
9.500000e-01 -7.730206e-03 -1.653884e-03 4.146885e-02 1.375847e-03 9.010779e-03 4.844467e-02 
9.600000e-01 -7.286879e-03 -6.531990e-04 4.364879e-02 1.468337e-03 9.490211e-03 5.029042e-02 
9.700000e-01 -6.832342e-03 3.794723e-04 4.586552e-02 1.565710e-03 9.987309e-03 5.216748e-02 
9.800000e-01 -6.367038e-03 1.443794e-03 4.811732e-02 1.668143e-03 1.050233e-02 5.407465e-02 
9.900000e-01 -5.891411e-03 2.539394e-03 5.040238e-02 1.775817e-03 1.103552e-02 5.601066e-02 
1.000000e+00 -5.405912e-03 3.665866e-03 5.271881e-02 1.888915e-03 1.158710e-02 5.797413e-02 
1.010000e+00 -4.910993e-03 4.822770e-03 5.506462e-02 2.007621e-03 1.215729e-02 5.996363e-02 
1.020000e+00 -4.407109e-03 6.009630e-03 5.743775e-02 2.132124e-03 1.274628e-02 6.197762e-02 
1.030000e+00 -3.894712e-03 7.225936e-03 5.983605e-02 2.262610e-03 1.335426e-02 6.401450e-02 
1.040000e+00 -3.374258e-03 8.471144e-03 6.225728e-02 2.399272e-03 1.398137e-02 6.607257e-02 
1.050000e+00 -2.846198e-03 9.744676e-03 6.469913e-02 2.542302e-03 1.462777e-02 6.815006e-02 
1.060000e+00 -2.310979e-03 1.104592e-02 6.715921e-02 2.691892e-03 1.529356e-02 7.024512e-02 
1.070000e+00 -1.769048e-03 1.237423e-02 6.963505e-02 2.848238e-03 1.597886e-02 7.235582e-02 
1.080000e+00 -1.220841e-03 1.372893e-02 7.212409e-02 3.011535e-03 1.668374e-02 7.448015e-02 
1.090000e+00 -6.667933e-04 1.510931e-02 7.462373e-02 3.181978e-03 1.740825e-02 7.661603e-02 
1.100000e+00 -1.073285e-04 1.651463e-02 7.713128e-02 3.359765e-03 1.815242e-02 7.876129e-02 
1.110000e+00 4.571365e-04 1.794411e-02 7.964398e-02 3.545093e-03 1.891628e-02 8.091370e-02 
1.120000e+00 1.026194e-03 1.939695e-02 8.215902e-02 3.738156e-03 1.969979e-02 8.307095e-02 
1.130000e+00 1.599449e-03 2.087231e-02 8.467350e-02 3.939154e-03 2.050291e-02 8.523066e-02 
1.140000e+00 2.176515e-03 2.236932e-02 8.718449e-02 4.148280e-03 2.132559e-02 8.739040e-02 
1.150000e+00 2.757020e-03 2.388709e-02 8.968899e-02 4.365730e-03 2.216772e-02 8.954764e-02 
1.160000e+00 3.340605e-03 2.542470e-02 9.218396e-02 4.591699e-03 2.302918e-02 9.169981e-02 
1.170000e+00 3.926924e-03 2.698118e-02 9.466628e-02 4.826378e-03 2.390983e-02 9.384428e-02 
1.180000e+00 4.515648e-03 2.855556e-02 9.713281e-02 5.069959e-03 2.480948e-02 9.597835e-02 
1.190000e+00 5.106462e-03 3.014683e-02 9.958036e-02 5.322630e-03 2.572792e-02 9.809926e-02 
1.200000e+00 5.699070e-03 3.175396e-02 1.020057e-01 5.584579e-03 2.666493e-02 1.002042e-01 
1.210000e+00 6.293190e-03 3.337587e-02 1.044056e-01 5.855990e-03 2.762022e-02 1.022903e-01 
1.220000e+00 6.888561e-03 3.501149e-02 1.067767e-01 6.137043e-03 2.859351e-02 1.043547e-01 
1.230000e+00 7.484938e-03 3.665971e-02 1.091157e-01 6.427919e-03 2.958446e-02 1.063944e-01 
1.240000e+00 8.082097e-03 3.831939e-02 1.114193e-01 6.728790e-03 3.059271e-02 1.084065e-01 
1.250000e+00 8.679833e-03 3.998938e-02 1.136840e-01 7.039829e-03 3.161788e-02 1.103878e-01 
1.260000e+00 9.277961e-03 4.166849e-02 1.159066e-01 7.361203e-03 3.265953e-02 1.123354e-01 
1.270000e+00 9.876318e-03 4.335553e-02 1.180836e-01 7.693073e-03 3.371720e-02 1.142461e-01 
1.280000e+00 1.047476e-02 4.504927e-02 1.202116e-01 8.035599e-03 3.479042e-02 1.161169e-01 
1.290000e+00 1.107316e-02 4.674848e-02 1.222871e-01 8.388932e-03 3.587865e-02 1.179445e-01 
1.300000e+00 1.167143e-02 4.845190e-02 1.243069e-01 8.753220e-03 3.698134e-02 1.197259e-01 
1.310000e+00 1.226947e-02 5.015826e-02 1.262675e-01 9.128605e-03 3.809790e-02 1.214577e-01 
1.320000e+00 1.286725e-02 5.186625e-02 1.281655e-01 9.515222e-03 3.922771e-02 1.231369e-01 
1.330000e+00 1.346471e-02 5.357459e-02 1.299976e-01 9.913201e-03 4.037011e-02 1.247603e-01 
1.340000e+00 1.406186e-02 5.528194e-02 1.317604e-01 1.032266e-02 4.152441e-02 1.263246e-01 
1.350000e+00 1.465869e-02 5.698696e-02 1.334505e-01 1.074373e-02 4.268990e-02 1.278267e-01 
1.360000e+00 1.525524e-02 5.868831e-02 1.350647e-01 1.117650e-02 4.386582e-02 1.292633e-01 
1.370000e+00 1.585155e-02 6.038464e-02 1.365998e-01 1.162107e-02 4.505137e-02 1.306313e-01 
1.380000e+00 1.644772e-02 6.207456e-02 1.380524e-01 1.207755e-02 4.624574e-02 1.319275e-01 
1.390000e+00 1.704382e-02 6.375671e-02 1.394194e-01 1.254602e-02 4.744808e-02 1.331489e-01 
1.400000e+00 1.763998e-02 6.542968e-02 1.406977e-01 1.302654e-02 4.865750e-02 1.342921e-01 
1.410000e+00 1.823634e-02 6.709209e-02 1.418843e-01 1.351919e-02 4.987308e-02 1.353543e-01 
1.420000e+00 1.883305e-02 6.874254e-02 1.429760e-01 1.402402e-02 5.109388e-02 1.363322e-01 
1.430000e+00 1.943029e-02 7.037961e-02 1.439699e-01 1.454108e-02 5.231891e-02 1.372230e-01 
1.440000e+00 2.002825e-02 7.200189e-02 1.448632e-01 1.507041e-02 5.354718e-02 1.380235e-01 
1.450000e+00 2.062716e-02 7.360797e-02 1.456530e-01 1.561203e-02 5.477763e-02 1.387310e-01 
1.460000e+00 2.122725e-02 7.519644e-02 1.463365e-01 1.616596e-02 5.600919e-02 1.393425e-01 
1.470000e+00 2.182877e-02 7.676587e-02 1.469112e-01 1.673221e-02 5.724079e-02 1.398552e-01 
1.480000e+00 2.243198e-02 7.831485e-02 1.473744e-01 1.731077e-02 5.847128e-02 1.402664e-01 
1.490000e+00 2.303717e-02 7.984195e-02 1.477236e-01 1.790163e-02 5.969951e-02 1.405734e-01 
1.500000e+00 2.364464e-02 8.134578e-02 1.479565e-01 1.850475e-02 6.092431e-02 1.407736e-01 
1.510000e+00 2.425470e-02 8.282492e-02 1.480707e-01 1.912010e-02 6.214448e-02 1.408644e-01 
1.520000e+00 2.486768e-02 8.427796e-02 1.480640e-01 1.974762e-02 6.335879e-02 1.408433e-01 
1.530000e+00 2.548391e-02 8.570350e-02 1.479344e-01 2.038725e-02 6.456597e-02 1.407081e-01 
1.540000e+00 2.610376e-02 8.710015e-02 1.476799e-01 2.103892e-02 6.576477e-02 1.404565e-01 
1.550000e+00 2.672757e-02 8.846653e-02 1.472986e-01 2.170252e-02 6.695389e-02 1.400862e-01 
1.560000e+00 2.735573e-02 8.980127e-02 1.467887e-01 2.237796e-02 6.813201e-02 1.395952e-01 
1.570000e+00 2.798859e-02 9.110299e-02 1.461487e-01 2.306512e-02 6.929779e-02 1.389815e-01 
1.580000e+00 2.862656e-02 9.237034e-02 1.453770e-01 2.376387e-02 7.044988e-02 1.382432e-01 
1.590000e+00 2.927002e-02 9.360199e-02 1.444722e-01 2.447406e-02 7.158691e-02 1.373786e-01 
1.600000e+00 2.991936e-02 9.479660e-02 1.434331e-01 2.519555e-02 7.270751e-02 1.363860e-01 
1.610000e+00 3.057499e-02 9.595287e-02 1.422586e-01 2.592815e-02 7.381026e-02 1.352639e-01 
1.620000e+00 3.123730e-02 9.706950e-02 1.409477e-01 2.667169e-02 7.489375e-02 1.340110e-01 
1.630000e+00 3.190670e-02 9.814521e-02 1.394996e-01 2.742596e-02 7.595656e-02 1.326258e-01 
1.640000e+00 3.258358e-02 9.917873e-02 1.379136e-01 2.819075e-02 7.699727e-02 1.311074e-01 
1.650000e+00 3.326834e-02 1.001688e-01 1.361891e-01 2.896583e-02 7.801441e-02 1.294546e-01 
1.660000e+00 3.396138e-02 1.011143e-01 1.343258e-01 2.975095e-02 7.900656e-02 1.276666e-01 
1.670000e+00 3.466308e-02 1.020139e-01 1.323233e-01 3.054587e-02 7.997224e-02 1.257427e-01 
1.680000e+00 3.537384e-02 1.028665e-01 1.301816e-01 3.135031e-02 8.091001e-02 1.236823e-01 
1.690000e+00 3.609402e-02 1.036709e-01 1.279008e-01 3.216397e-02 8.181840e-02 1.214850e-01 
1.700000e+00 3.682400e-02 1.044260e-01 1.254810e-01 3.298657e-02 8.269594e-02 1.191504e-01 
1.710000e+00 3.756413e-02 1.051307e-01 1.229226e-01 3.381778e-02 8.354118e-02 1.166784e-01 
1.720000e+00 3.831476e-02 1.057838e-01 1.202261e-01 3.465728e-02 8.435267e-02 1.140690e-01 
1.730000e+00 3.907622e-02 1.063845e-01 1.173923e-01 3.550472e-02 8.512894e-02 1.113225e-01 
1.740000e+00 3.984882e-02 1.069315e-01 1.144219e-01 3.635974e-02 8.586854e-02 1.084390e-01 
1.750000e+00 4.063287e-02 1.074240e-01 1.113159e-01 3.722196e-02 8.657004e-02 1.054192e-01 
1.760000e+00 4.142865e-02 1.078610e-01 1.080756e-01 3.809101e-02 8.723201e-02 1.022636e-01 
1.770000e+00 4.223643e-02 1.082415e-01 1.047022e-01 3.896647e-02 8.785302e-02 9.897313e-02 
1.780000e+00 4.305646e-02 1.085646e-01 1.011973e-01 3.984793e-02 8.843168e-02 9.554867e-02 
1.790000e+00 4.388896e-02 1.088295e-01 9.756238e-02 4.073495e-02 8.896658e-02 9.199137e-02 
1.800000e+00 4.473413e-02 1.090354e-01 9.379934e-02 4.162711e-02 8.945635e-02 8.830256e-02 
1.810000e+00 4.559214e-02 1.091813e-01 8.991013e-02 4.252393e-02 8.989964e-02 8.448370e-02 
1.820000e+00 4.646316e-02 1.092666e-01 8.589686e-02 4.342494e-02 9.029510e-02 8.053641e-02 
1.830000e+00 4.734731e-02 1.092906e-01 8.176183e-02 4.432966e-02 9.064143e-02 7.646251e-02 
1.840000e+00 4.824469e-02 1.092525e-01 7.750746e-02 4.523760e-02 9.093733e-02 7.226396e-02 
1.850000e+00 4.915536e-02 1.091517e-01 7.313635e-02 4.614824e-02 9.118154e-02 6.794289e-02 
1.860000e+00 5.007937e-02 1.089875e-01 6.865124e-02 4.706106e-02 9.137282e-02 6.350160e-02 
1.870000e+00 5.101673e-02 1.087595e-01 6.405503e-02 4.797552e-02 9.150996e-02 5.894256e-02 
1.880000e+00 5.196742e-02 1.084669e-01 5.935078e-02 4.889107e-02 9.159177e-02 5.426838e-02 
1.890000e+00 5.293137e-02 1.081095e-01 5.454167e-02 4.980716e-02 9.161713e-02 4.948186e-02 
1.900000e+00 5.390850e-02 1.076866e-01 4.963104e-02 5.072322e-02 9.158490e-02 4.458595e-02 
1.910000e+00 5.489870e-02 1.071979e-01 4.462239e-02 5.163867e-02 9.149403e-02 3.958376e-02 
1.920000e+00 5.590178e-02 1.066430e-01 3.951934e-02 5.255290e-02 9.134346e-02 3.447855e-02 
1.930000e+00 5.691757e-02 1.060215e-01 3.432564e-02 5.346533e-02 9.113221e-02 2.927374e-02 
1.940000e+00 5.794582e-02 1.053333e-01 2.904519e-02 5.437534e-02 9.085932e-02 2.397291e-02 
1.950000e+00 5.898627e-02 1.045779e-01 2.368202e-02 5.528231e-02 9.052387e-02 1.857978e-02 
1.960000e+00 6.003861e-02 1.037553e-01 1.824029e-02 5.618561e-02 9.012499e-02 1.309822e-02 
1.970000e+00 6.110248e-02 1.028652e-01 1.272425e-02 5.708460e-02 8.966185e-02 7.532258e-03 
1.980000e+00 6.217750e-02 1.019076e-01 7.138324e-03 5.797863e-02 8.913369e-02 1.886041e-03 
1.990000e+00 6.326324e-02 1.008824e-01 1.487005e-03 5.886705e-02 8.853977e-02 -3.836132e-03 
2.000000e+00 6.435923e-02 9.978957e-02 -4.225083e-03 5.974920e-02 8.787941e-02 -9.629829e-03 
2.010000e+00 6.546497e-02 9.862909e-02 -9.993212e-03 6.062441e-02 8.715199e-02 -1.549049e-02 
2.020000e+00 6.657990e-02 9.740106e-02 -1.581255e-02 6.149202e-02 8.635693e-02 -2.141343e-02 
2.030000e+00 6.770344e-02 9.610559e-02 -2.167818e-02 6.235133e-02 8.549371e-02 -2.739383e-02 
2.040000e+00 6.883494e-02 9.474284e-02 -2.758508e-02 6.320166e-02 8.456188e-02 -3.342678e-02 
2.050000e+00 6.997375e-02 9.331302e-02 -3.352814e-02 6.404233e-02 8.356102e-02 -3.950722e-02 
2.060000e+00 7.111914e-02 9.181637e-02 -3.950218e-02 6.487265e-02 8.249078e-02 -4.563001e-02 
2.070000e+00 7.227036e-02 9.025321e-02 -4.550194e-02 6.569192e-02 8.135088e-02 -5.178990e-02 
2.080000e+00 7.342662e-02 8.862386e-02 -5.152207e-02 6.649944e-02 8.014108e-02 -5.798153e-02 
2.090000e+00 7.458709e-02 8.692874e-02 -5.755719e-02 6.729450e-02 7.886121e-02 -6.419946e-02 
2.100000e+00 7.575087e-02 8.516826e-02 -6.360182e-02 6.807643e-02 7.751117e-02 -7.043816e-02 
2.110000e+00 7.691707e-02 8.334293e-02 -6.965046e-02 6.884449e-02 7.609092e-02 -7.669201e-02 
2.120000e+00 7.808473e-02 8.145328e-02 -7.569755e-02 6.959801e-02 7.460046e-02 -8.295532e-02 
2.130000e+00 7.925285e-02 7.949988e-02 -8.173749e-02 7.033627e-02 7.303989e-02 -8.922234e-02 
2.140000e+00 8.042041e-02 7.748335e-02 -8.776462e-02 7.105857e-02 7.140935e-02 -9.548723e-02 
2.150000e+00 8.158634e-02 7.540438e-02 -9.377330e-02 7.176422e-02 6.970906e-02 -1.017441e-01 
2.160000e+00 8.274954e-02 7.326367e-02 -9.975781e-02 7.245252e-02 6.793929e-02 -1.079871e-01 
2.170000e+00 8.390887e-02 7.106200e-02 -1.057125e-01 7.312278e-02 6.610039e-02 -1.142101e-01 
2.180000e+00 8.506316e-02 6.880017e-02 -1.116315e-01 7.377430e-02 6.419278e-02 -1.204072e-01 
2.190000e+00 8.621119e-02 6.647903e-02 -1.175092e-01 7.440641e-02 6.221693e-02 -1.265723e-01 
2.200000e+00 8.735175e-02 6.409949e-02 -1.233399e-01 7.501842e-02 6.017340e-02 -1.326993e-01 
2.210000e+00 8.848355e-02 6.166248e-02 -1.291179e-01 7.560965e-02 5.806279e-02 -1.387822e-01 
2.220000e+00 8.960529e-02 5.916900e-02 -1.348374e-01 7.617945e-02 5.588580e-02 -1.448148e-01 
2.230000e+00 9.071566e-02 5.662008e-02 -1.404927e-01 7.672715e-02 5.364317e-02 -1.507911e-01 
2.240000e+00 9.181330e-02 5.401679e-02 -1.460783e-01 7.725210e-02 5.133572e-02 -1.567048e-01 
2.250000e+00 9.289683e-02 5.136025e-02 -1.515884e-01 7.775365e-02 4.896434e-02 -1.625500e-01 
2.260000e+00 9.396485e-02 4.865161e-02 -1.570176e-01 7.823117e-02 4.652997e-02 -1.683205e-01 
2.270000e+00 9.501593e-02 4.589209e-02 -1.623603e-01 7.868404e-02 4.403365e-02 -1.740103e-01 
2.280000e+00 9.604863e-02 4.308292e-02 -1.676110e-01 7.911164e-02 4.147646e-02 -1.796133e-01 
2.290000e+00 9.706148e-02 4.022538e-02 -1.727642e-01 7.951337e-02 3.885955e-02 -1.851236e-01 
2.300000e+00 9.805300e-02 3.732080e-02 -1.778148e-01 7.988864e-02 3.618414e-02 -1.905352e-01 
2.310000e+00 9.902169e-02 3.437054e-02 -1.827573e-01 8.023687e-02 3.345151e-02 -1.958421e-01 
2.320000e+00 9.996605e-02 3.137600e-02 -1.875865e-01 8.055748e-02 3.066302e-02 -2.010387e-01 
2.330000e+00 1.008845e-01 2.833861e-02 -1.922975e-01 8.084994e-02 2.782007e-02 -2.061191e-01 
2.340000e+00 1.017756e-01 2.525986e-02 -1.968851e-01 8.111371e-02 2.492414e-02 -2.110776e-01 
2.350000e+00 1.026378e-01 2.214124e-02 -2.013444e-01 8.134826e-02 2.197677e-02 -2.159085e-01 
2.360000e+00 1.034695e-01 1.898431e-02 -2.056706e-01 8.155308e-02 1.897955e-02 -2.206065e-01 
2.370000e+00 1.042691e-01 1.579064e-02 -2.098590e-01 8.172769e-02 1.593414e-02 -2.251660e-01 
2.380000e+00 1.050352e-01 1.256184e-02 -2.139050e-01 8.187161e-02 1.284225e-02 -2.295817e-01 
2.390000e+00 1.057662e-01 9.299571e-03 -2.178041e-01 8.198438e-02 9.705673e-03 -2.338483e-01 
2.400000e+00 1.064604e-01 6.005497e-03 -2.215520e-01 8.206558e-02 6.526220e-03 -2.379608e-01 
2.410000e+00 1.071165e-01 2.681328e-03 -2.251444e-01 8.211477e-02 3.305781e-03 -2.419142e-01 
2.420000e+00 1.077328e-01 -6.711999e-04 -2.285774e-01 8.213156e-02 4.629444e-05 -2.457037e-01 
2.430000e+00 1.083078e-01 -4.050322e-03 -2.318468e-01 8.211557e-02 -3.250251e-03 -2.493244e-01 
2.440000e+00 1.088400e-01 -7.454247e-03 -2.349490e-01 8.206644e-02 -6.581816e-03 -2.527718e-01 
2.450000e+00 1.093279e-01 -1.088116e-02 -2.378803e-01 8.198383e-02 -9.946312e-03 -2.560414e-01 
2.460000e+00 1.097701e-01 -1.432921e-02 -2.406373e-01 8.186741e-02 -1.334160e-02 -2.591291e-01 
2.470000e+00 1.101650e-01 -1.779653e-02 -2.432165e-01 8.171690e-02 -1.676551e-02 -2.620305e-01 
2.480000e+00 1.105113e-01 -2.128123e-02 -2.456148e-01 8.153201e-02 -2.021580e-02 -2.647418e-01 
2.490000e+00 1.108074e-01 -2.478141e-02 -2.478293e-01 8.131250e-02 -2.369022e-02 -2.672592e-01 
2.500000e+00 1.110520e-01 -2.829513e-02 -2.498572e-01 8.105814e-02 -2.718646e-02 -2.695791e-01 
2.510000e+00 1.112438e-01 -3.182043e-02 -2.516957e-01 8.076871e-02 -3.070218e-02 -2.716979e-01 
2.520000e+00 1.113814e-01 -3.535536e-02 -2.533424e-01 8.044404e-02 -3.423500e-02 -2.736124e-01 
2.530000e+00 1.114635e-01 -3.889791e-02 -2.547951e-01 8.008396e-02 -3.778250e-02 -2.753196e-01 
2.540000e+00 1.114888e-01 -4.244610e-02 -2.560516e-01 7.968834e-02 -4.134225e-02 -2.768166e-01 
2.550000e+00 1.114561e-01 -4.599790e-02 -2.571101e-01 7.925708e-02 -4.491177e-02 -2.781006e-01 
2.560000e+00 1.113642e-01 -4.955129e-02 -2.579688e-01 7.879009e-02 -4.848856e-02 -2.791692e-01 
2.570000e+00 1.112120e-01 -5.310423e-02 -2.586263e-01 7.828729e-02 -5.207011e-02 -2.800202e-01 
2.580000e+00 1.109983e-01 -5.665466e-02 -2.590811e-01 7.774868e-02 -5.565386e-02 -2.806514e-01 
2.590000e+00 1.107221e-01 -6.020053e-02 -2.593322e-01 7.717422e-02 -5.923725e-02 -2.810611e-01 
2.600000e+00 1.103824e-01 -6.373978e-02 -2.593787e-01 7.656394e-02 -6.281770e-02 -2.812474e-01 
2.610000e+00 1.099782e-01 -6.727033e-02 -2.592198e-01 7.591788e-02 -6.639261e-02 -2.812091e-01 
2.620000e+00 1.095086e-01 -7.079010e-02 -2.588550e-01 7.523612e-02 -6.995937e-02 -2.809450e-01 
2.630000e+00 1.089728e-01 -7.429701e-02 -2.582840e-01 7.451873e-02 -7.351536e-02 -2.804540e-01 
2.640000e+00 1.083699e-01 -7.778899e-02 -2.575068e-01 7.376585e-02 -7.705795e-02 -2.797354e-01 
2.650000e+00 1.076991e-01 -8.126395e-02 -2.565233e-01 7.297763e-02 -8.058451e-02 -2.787886e-01 
2.660000e+00 1.069599e-01 -8.471982e-02 -2.553339e-01 7.215422e-02 -8.409240e-02 -2.776135e-01 
2.670000e+00 1.061516e-01 -8.815450e-02 -2.539391e-01 7.129585e-02 -8.757898e-02 -2.762098e-01 
2.680000e+00 1.052735e-01 -9.156594e-02 -2.523396e-01 7.040272e-02 -9.104163e-02 -2.745778e-01 
2.690000e+00 1.043253e-01 -9.495205e-02 -2.505363e-01 6.947510e-02 -9.447772e-02 -2.727179e-01 
2.700000e+00 1.033065e-01 -9.831078e-02 -2.485304e-01 6.851327e-02 -9.788462e-02 -2.706307e-01 
2.710000e+00 1.022167e-01 -1.016401e-01 -2.463232e-01 6.751752e-02 -1.012597e-01 -2.683170e-01 
2.720000e+00 1.010556e-01 -1.049379e-01 -2.439162e-01 6.648819e-02 -1.046004e-01 -2.657780e-01 
2.730000e+00 9.982299e-02 -1.082022e-01 -2.413112e-01 6.542563e-02 -1.079042e-01 -2.630149e-01 
2.740000e+00 9.851872e-02 -1.114310e-01 -2.385100e-01 6.433024e-02 -1.111684e-01 -2.600293e-01 
2.750000e+00 9.714271e-02 -1.146222e-01 -2.355148e-01 6.320240e-02 -1.143905e-01 -2.568231e-01 
2.760000e+00 9.569493e-02 -1.177740e-01 -2.323280e-01 6.204257e-02 -1.175681e-01 -2.533982e-01 
2.770000e+00 9.417545e-02 -1.208842e-01 -2.289520e-01 6.085120e-02 -1.206985e-01 -2.497569e-01 
2.780000e+00 9.258440e-02 -1.239509e-01 -2.253896e-01 5.962877e-02 -1.237794e-01 -2.459016e-01 
2.790000e+00 9.092200e-02 -1.269723e-01 -2.216436e-01 5.837579e-02 -1.268083e-01 -2.418351e-01 
2.800000e+00 8.918854e-02 -1.299464e-01 -2.177171e-01 5.709278e-02 -1.297828e-01 -2.375602e-01 
2.810000e+00 8.738437e-02 -1.328713e-01 -2.136135e-01 5.578032e-02 -1.327006e-01 -2.330801e-01 
2.820000e+00 8.550996e-02 -1.357452e-01 -2.093361e-01 5.443897e-02 -1.355593e-01 -2.283982e-01 
2.830000e+00 8.356580e-02 -1.385661e-01 -2.048886e-01 5.306934e-02 -1.383566e-01 -2.235180e-01 
2.840000e+00 8.155250e-02 -1.413324e-01 -2.002747e-01 5.167205e-02 -1.410903e-01 -2.184433e-01 
2.850000e+00 7.947075e-02 -1.440421e-01 -1.954984e-01 5.024775e-02 -1.437582e-01 -2.131781e-01 
2.860000e+00 7.732128e-02 -1.466936e-01 -1.905639e-01 4.879711e-02 -1.463581e-01 -2.077265e-01 
2.870000e+00 7.510494e-02 -1.492852e-01 -1.854754e-01 4.732082e-02 -1.488880e-01 -2.020930e-01 
2.880000e+00 7.282264e-02 -1.518150e-01 -1.802373e-01 4.581959e-02 -1.513457e-01 -1.962822e-01 
2.890000e+00 7.047536e-02 -1.542816e-01 -1.748542e-01 4.429415e-02 -1.537293e-01 -1.902987e-01 
2.900000e+00 6.806416e-02 -1.566832e-01 -1.693309e-01 4.274526e-02 -1.560369e-01 -1.841476e-01 
2.910000e+00 6.559020e-02 -1.590183e-01 -1.636721e-01 4.117368e-02 -1.582666e-01 -1.778341e-01 
2.920000e+00 6.305470e-02 -1.612853e-01 -1.578830e-01 3.958019e-02 -1.604165e-01 -1.713633e-01 
2.930000e+00 6.045894e-02 -1.634827e-01 -1.519686e-01 3.796562e-02 -1.624849e-01 -1.647409e-01 
2.940000e+00 5.780429e-02 -1.656090e-01 -1.459342e-01 3.633077e-02 -1.644701e-01 -1.579723e-01 
2.950000e+00 5.509221e-02 -1.676629e-01 -1.397851e-01 3.467650e-02 -1.663704e-01 -1.510636e-01 
2.960000e+00 5.232421e-02 -1.696428e-01 -1.335268e-01 3.300365e-02 -1.681844e-01 -1.440205e-01 
2.970000e+00 4.950188e-02 -1.715476e-01 -1.271650e-01 3.131310e-02 -1.699104e-01 -1.368492e-01 
2.980000e+00 4.662687e-02 -1.733758e-01 -1.207052e-01 2.960574e-02 -1.715471e-01 -1.295560e-01 
2.990000e+00 4.370093e-02 -1.751263e-01 -1.141533e-01 2.788246e-02 -1.730932e-01 -1.221471e-01 
3.000000e+00 4.072585e-02 -1.767978e-01 -1.075151e-01 2.614418e-02 -1.745473e-01 -1.146292e-01 
3.010000e+00 3.770349e-02 -1.783891e-01 -1.007965e-01 2.439183e-02 -1.759083e-01 -1.070088e-01 
3.020000e+00 3.463579e-02 -1.798992e-01 -9.400363e-02 2.262633e-02 -1.771750e-01 -9.929260e-02 
3.030000e+00 3.152475e-02 -1.813269e-01 -8.714248e-02 2.084865e-02 -1.783463e-01 -9.148750e-02 
3.040000e+00 2.837241e-02 -1.826713e-01 -8.021922e-02 1.905973e-02 -1.794214e-01 -8.360040e-02 
3.050000e+00 2.518089e-02 -1.839314e-01 -7.324004e-02 1.726054e-02 -1.803992e-01 -7.563832e-02 
3.060000e+00 2.195238e-02 -1.851064e-01 -6.621119e-02 1.545207e-02 -1.812791e-01 -6.760836e-02 
3.070000e+00 1.868910e-02 -1.861952e-01 -5.913893e-02 1.363529e-02 -1.820602e-01 -5.951768e-02 
3.080000e+00 1.539333e-02 -1.871972e-01 -5.202959e-02 1.181120e-02 -1.827420e-01 -5.137353e-02 
3.090000e+00 1.206742e-02 -1.881116e-01 -4.488950e-02 9.980785e-03 -1.833237e-01 -4.318321e-02 
3.100000e+00 8.713753e-03 -1.889377e-01 -3.772503e-02 8.145057e-03 -1.838051e-01 -3.495406e-02 
3.110000e+00 5.334756e-03 -1.896749e-01 -3.054254e-02 6.305020e-03 -1.841856e-01 -2.669347e-02 
3.120000e+00 1.932913e-03 -1.903225e-01 -2.334841e-02 4.461682e-03 -1.844650e-01 -1.840886e-02 
3.130000e+00 -1.489257e-03 -1.908801e-01 -1.614902e-02 2.616058e-03 -1.846429e-01 -1.010770e-02 
3.140000e+00 -4.929193e-03 -1.913472e-01 -8.950730e-03 7.691620e-04 -1.847194e-01 -1.797431e-03 
3.150000e+00 -8.384297e-03 -1.917234e-01 -1.759898e-03 -1.077991e-03 -1.846943e-01 6.514452e-03 
3.160000e+00 -1.185194e-02 -1.920083e-01 5.417149e-03 -2.924385e-03 -1.845676e-01 1.482047e-02 
3.170000e+00 -1.532945e-02 -1.922016e-01 1.257411e-02 -4.769004e-03 -1.843394e-01 2.311316e-02 
3.180000e+00 -1.881415e-02 -1.923032e-01 1.970472e-02 -6.610836e-03 -1.840100e-01 3.138505e-02 
3.190000e+00 -2.230330e-02 -1.923128e-01 2.680275e-02 -8.448868e-03 -1.835796e-01 3.962871e-02 
3.200000e+00 -2.579418e-02 -1.922303e-01 3.386204e-02 -1.028209e-02 -1.830486e-01 4.783673e-02 
3.210000e+00 -2.928402e-02 -1.920556e-01 4.087645e-02 -1.210951e-02 -1.824174e-01 5.600176e-02 
3.220000e+00 -3.277004e-02 -1.917889e-01 4.783995e-02 -1.393011e-02 -1.816866e-01 6.411646e-02 
3.230000e+00 -3.624944e-02 -1.914300e-01 5.474653e-02 -1.574291e-02 -1.808567e-01 7.217359e-02 
3.240000e+00 -3.971944e-02 -1.909793e-01 6.159029e-02 -1.754691e-02 -1.799285e-01 8.016592e-02 
3.250000e+00 -4.317720e-02 -1.904367e-01 6.836538e-02 -1.934115e-02 -1.789027e-01 8.808635e-02 
3.260000e+00 -4.661993e-02 -1.898027e-01 7.506608e-02 -2.112465e-02 -1.777802e-01 9.592781e-02 
3.270000e+00 -5.004479e-02 -1.890775e-01 8.168671e-02 -2.289644e-02 -1.765620e-01 1.036833e-01 
3.280000e+00 -5.344899e-02 -1.882615e-01 8.822173e-02 -2.465557e-02 -1.752490e-01 1.113461e-01 
3.290000e+00 -5.682969e-02 -1.873550e-01 9.466569e-02 -2.640110e-02 -1.738423e-01 1.189092e-01 
3.300000e+00 -6.018411e-02 -1.863587e-01 1.010132e-01 -2.813211e-02 -1.723432e-01 1.263661e-01 
3.310000e+00 -6.350944e-02 -1.852729e-01 1.072592e-01 -2.984766e-02 -1.707528e-01 1.337103e-01 
3.320000e+00 -6.680292e-02 -1.840985e-01 1.133984e-01 -3.154686e-02 -1.690725e-01 1.409352e-01 
3.330000e+00 -7.006178e-02 -1.828359e-01 1.194258e-01 -3.322882e-02 -1.673036e-01 1.480347e-01 
3.340000e+00 -7.328328e-02 -1.814860e-01 1.253368e-01 -3.489265e-02 -1.654477e-01 1.550025e-01 
3.350000e+00 -7.646471e-02 -1.800494e-01 1.311264e-01 -3.653749e-02 -1.635062e-01 1.618326e-01 
3.360000e+00 -7.960338e-02 -1.785272e-01 1.367902e-01 -3.816249e-02 -1.614808e-01 1.685192e-01 
3.370000e+00 -8.269664e-02 -1.769200e-01 1.423237e-01 -3.976683e-02 -1.593732e-01 1.750565e-01 
3.380000e+00 -8.574185e-02 -1.752290e-01 1.477227e-01 -4.134969e-02 -1.571850e-01 1.814391e-01 
3.390000e+00 -8.873643e-02 -1.734551e-01 1.529830e-01 -4.291027e-02 -1.549180e-01 1.876614e-01 
3.400000e+00 -9.167783e-02 -1.715994e-01 1.581006e-01 -4.444779e-02 -1.525742e-01 1.937184e-01 
3.410000e+00 -9.456355e-02 -1.696630e-01 1.630717e-01 -4.596150e-02 -1.501553e-01 1.996050e-01 
3.420000e+00 -9.739113e-02 -1.676470e-01 1.678927e-01 -4.745065e-02 -1.476635e-01 2.053163e-01 
3.430000e+00 -1.001581e-01 -1.655528e-01 1.725602e-01 -4.891453e-02 -1.451007e-01 2.108477e-01 
3.440000e+00 -1.028623e-01 -1.633815e-01 1.770707e-01 -5.035244e-02 -1.424689e-01 2.161947e-01 
3.450000e+00 -1.055011e-01 -1.611346e-01 1.814211e-01 -5.176369e-02 -1.397704e-01 2.213530e-01 
3.460000e+00 -1.080725e-01 -1.588133e-01 1.856085e-01 -5.314763e-02 -1.370073e-01 2.263185e-01 
3.470000e+00 -1.105743e-01 -1.564191e-01 1.896301e-01 -5.450363e-02 -1.341819e-01 2.310875e-01 
3.480000e+00 -1.130043e-01 -1.539536e-01 1.934833e-01 -5.583107e-02 -1.312963e-01 2.356562e-01 
3.490000e+00 -1.153604e-01 -1.514182e-01 1.971656e-01 -5.712936e-02 -1.283529e-01 2.400212e-01 
3.500000e+00 -1.176406e-01 -1.488145e-01 2.006749e-01 -5.839794e-02 -1.253541e-01 2.441793e-01 
3.510000e+00 -1.198431e-01 -1.461441e-01 2.040089e-01 -5.963627e-02 -1.223022e-01 2.481275e-01 
3.520000e+00 -1.219660e-01 -1.434086e-01 2.071660e-01 -6.084382e-02 -1.191996e-01 2.518629e-01 
3.530000e+00 -1.240075e-01 -1.406099e-01 2.101443e-01 -6.202010e-02 -1.160488e-01 2.553830e-01 
3.540000e+00 -1.259658e-01 -1.377496e-01 2.129424e-01 -6.316464e-02 -1.128524e-01 2.586855e-01 
3.550000e+00 -1.278395e-01 -1.348295e-01 2.155590e-01 -6.427700e-02 -1.096127e-01 2.617683e-01 
3.560000e+00 -1.296268e-01 -1.318515e-01 2.179928e-01 -6.535676e-02 -1.063323e-01 2.646294e-01 
3.570000e+00 -1.313265e-01 -1.288174e-01 2.202431e-01 -6.640352e-02 -1.030138e-01 2.672673e-01 
3.580000e+00 -1.329370e-01 -1.257291e-01 2.223091e-01 -6.741692e-02 -9.965976e-02 2.696804e-01 
3.590000e+00 -1.344571e-01 -1.225885e-01 2.241901e-01 -6.839660e-02 -9.627273e-02 2.718677e-01 
3.600000e+00 -1.358857e-01 -1.193977e-01 2.258858e-01 -6.934227e-02 -9.285534e-02 2.738281e-01 
3.610000e+00 -1.372215e-01 -1.161586e-01 2.273961e-01 -7.025362e-02 -8.941020e-02 2.755609e-01 
3.620000e+00 -1.384636e-01 -1.128732e-01 2.287209e-01 -7.113039e-02 -8.593993e-02 2.770657e-01 
3.630000e+00 -1.396110e-01 -1.095437e-01 2.298603e-01 -7.197234e-02 -8.244715e-02 2.783422e-01 
3.640000e+00 -1.406630e-01 -1.061720e-01 2.308149e-01 -7.277927e-02 -7.893452e-02 2.793902e-01 
3.650000e+00 -1.416187e-01 -1.027604e-01 2.315851e-01 -7.355098e-02 -7.540464e-02 2.802102e-01 
3.660000e+00 -1.424775e-01 -9.931093e-02 2.321716e-01 -7.428731e-02 -7.186017e-02 2.808024e-01 
3.670000e+00 -1.432389e-01 -9.582578e-02 2.325753e-01 -7.498814e-02 -6.830372e-02 2.811676e-01 
3.680000e+00 -1.439023e-01 -9.230713e-02 2.327974e-01 -7.565335e-02 -6.473793e-02 2.813065e-01 
3.690000e+00 -1.444676e-01 -8.875718e-02 2.328390e-01 -7.628287e-02 -6.116540e-02 2.812204e-01 
3.700000e+00 -1.449343e-01 -8.517817e-02 2.327017e-01 -7.687665e-02 -5.758873e-02 2.809106e-01 
3.710000e+00 -1.453023e-01 -8.157231e-02 2.323869e-01 -7.743464e-02 -5.401051e-02 2.803785e-01 
3.720000e+00 -1.455716e-01 -7.794188e-02 2.318964e-01 -7.795686e-02 -5.043332e-02 2.796261e-01 
3.730000e+00 -1.457422e-01 -7.428912e-02 2.312322e-01 -7.844332e-02 -4.685970e-02 2.786552e-01 
3.740000e+00 -1.458143e-01 -7.061632e-02 2.303963e-01 -7.889408e-02 -4.329219e-02 2.774680e-01 
3.750000e+00 -1.457880e-01 -6.692575e-02 2.293909e-01 -7.930919e-02 -3.973329e-02 2.760670e-01 
3.760000e+00 -1.456637e-01 -6.321972e-02 2.282184e-01 -7.968878e-02 -3.618549e-02 2.744547e-01 
3.770000e+00 -1.454419e-01 -5.950052e-02 2.268814e-01 -8.003295e-02 -3.265123e-02 2.726339e-01 
3.780000e+00 -1.451230e-01 -5.577045e-02 2.253824e-01 -8.034186e-02 -2.913295e-02 2.706077e-01 
3.790000e+00 -1.447076e-01 -5.203182e-02 2.237244e-01 -8.061567e-02 -2.563303e-02 2.683792e-01 
3.800000e+00 -1.441966e-01 -4.828693e-02 2.219101e-01 -8.085459e-02 -2.215383e-02 2.659517e-01 
3.810000e+00 -1.435907e-01 -4.453809e-02 2.199428e-01 -8.105882e-02 -1.869767e-02 2.633289e-01 
3.820000e+00 -1.428908e-01 -4.078760e-02 2.178255e-01 -8.122862e-02 -1.526683e-02 2.605144e-01 
3.830000e+00 -1.420979e-01 -3.703775e-02 2.155616e-01 -8.136425e-02 -1.186355e-02 2.575122e-01 
3.840000e+00 -1.412131e-01 -3.329084e-02 2.131546e-01 -8.146599e-02 -8.490029e-03 2.543263e-01 
3.850000e+00 -1.402376e-01 -2.954914e-02 2.106079e-01 -8.153416e-02 -5.148416e-03 2.509610e-01 
3.860000e+00 -1.391727e-01 -2.581492e-02 2.079252e-01 -8.156908e-02 -1.840820e-03 2.474205e-01 
3.870000e+00 -1.380197e-01 -2.209046e-02 2.051102e-01 -8.157110e-02 1.430698e-03 2.437095e-01 
3.880000e+00 -1.367801e-01 -1.837799e-02 2.021668e-01 -8.154059e-02 4.664131e-03 2.398326e-01 
3.890000e+00 -1.354554e-01 -1.467974e-02 1.990989e-01 -8.147795e-02 7.857518e-03 2.357946e-01 
3.900000e+00 -1.340472e-01 -1.099793e-02 1.959106e-01 -8.138358e-02 1.100896e-02 2.316005e-01 
3.910000e+00 -1.325573e-01 -7.334763e-03 1.926059e-01 -8.125791e-02 1.411659e-02 2.272552e-01 
3.920000e+00 -1.309873e-01 -3.692405e-03 1.891890e-01 -8.110140e-02 1.717863e-02 2.227640e-01 
3.930000e+00 -1.293392e-01 -7.301275e-05 1.856641e-01 -8.091450e-02 2.019333e-02 2.181322e-01 
3.940000e+00 -1.276148e-01 3.521283e-03 1.820355e-01 -8.069770e-02 2.315901e-02 2.133651e-01 
3.950000e+00 -1.258162e-01 7.088378e-03 1.783077e-01 -8.045149e-02 2.607405e-02 2.084682e-01 
3.960000e+00 -1.239454e-01 1.062619e-02 1.744849e-01 -8.017639e-02 2.893690e-02 2.034472e-01 
3.970000e+00 -1.220046e-01 1.413268e-02 1.705718e-01 -7.987293e-02 3.174604e-02 1.983076e-01 
3.980000e+00 -1.199960e-01 1.760581e-02 1.665727e-01 -7.954165e-02 3.450004e-02 1.930552e-01 
3.990000e+00 -1.179217e-01 2.104360e-02 1.624922e-01 -7.918312e-02 3.719753e-02 1.876958e-01 
4.000000e+00 -1.157842e-01 2.444410e-02 1.583350e-01 -7.879789e-02 3.983719e-02 1.822353e-01 
4.010000e+00 -1.135858e-01 2.780537e-02 1.541055e-01 -7.838657e-02 4.241778e-02 1.766795e-01 
4.020000e+00 -1.113290e-01 3.112554e-02 1.498084e-01 -7.794974e-02 4.493813e-02 1.710345e-01 
4.030000e+00 -1.090161e-01 3.440276e-02 1.454483e-01 -7.748801e-02 4.739711e-02 1.653063e-01 
4.040000e+00 -1.066498e-01 3.763521e-02 1.410299e-01 -7.700200e-02 4.979368e-02 1.595009e-01 
4.050000e+00 -1.042326e-01 4.082113e-02 1.365578e-01 -7.649235e-02 5.212685e-02 1.536244e-01 
4.060000e+00 -1.017671e-01 4.395878e-02 1.320367e-01 -7.595968e-02 5.439572e-02 1.476828e-01 
4.070000e+00 -9.925604e-02 4.704648e-02 1.274711e-01 -7.540465e-02 5.659943e-02 1.416823e-01 
4.080000e+00 -9.670201e-02 5.008258e-02 1.228658e-01 -7.482791e-02 5.873721e-02 1.356289e-01 
4.090000e+00 -9.410775e-02 5.306549e-02 1.182252e-01 -7.423013e-02 6.080834e-02 1.295289e-01 
4.100000e+00 -9.147602e-02 5.599365e-02 1.135540e-01 -7.361197e-02 6.281218e-02 1.233881e-01 
4.110000e+00 -8.880959e-02 5.886556e-02 1.088567e-01 -7.297411e-02 6.474816e-02 1.172129e-01 
4.120000e+00 -8.611124e-02 6.167975e-02 1.041379e-01 -7.231724e-02 6.661576e-02 1.110091e-01 
4.130000e+00 -8.338381e-02 6.443483e-02 9.940196e-02 -7.164203e-02 6.841455e-02 1.047829e-01 
4.140000e+00 -8.063010e-02 6.712942e-02 9.465342e-02 -7.094917e-02 7.014415e-02 9.854022e-02 
4.150000e+00 -7.785297e-02 6.976224e-02 8.989663e-02 -7.023937e-02 7.180425e-02 9.228698e-02 
4.160000e+00 -7.505526e-02 7.233201e-02 8.513594e-02 -6.951332e-02 7.339461e-02 8.602912e-02 
4.170000e+00 -7.223983e-02 7.483754e-02 8.037563e-02 -6.877172e-02 7.491505e-02 7.977247e-02 
4.180000e+00 -6.940954e-02 7.727768e-02 7.561992e-02 -6.801525e-02 7.636547e-02 7.352281e-02 
4.190000e+00 -6.656724e-02 7.965133e-02 7.087298e-02 -6.724464e-02 7.774581e-02 6.728585e-02 
4.200000e+00 -6.371578e-02 8.195746e-02 6.613889e-02 -6.646057e-02 7.905609e-02 6.106725e-02 
4.210000e+00 -6.085802e-02 8.419507e-02 6.142168e-02 -6.566375e-02 8.029640e-02 5.487256e-02 
4.220000e+00 -5.799677e-02 8.636325e-02 5.672529e-02 -6.485488e-02 8.146688e-02 4.870725e-02 
4.230000e+00 -5.513487e-02 8.846112e-02 5.205359e-02 -6.403465e-02 8.256772e-02 4.257671e-02 
4.240000e+00 -5.227510e-02 9.048787e-02 4.741035e-02 -6.320375e-02 8.359920e-02 3.648623e-02 
4.250000e+00 -4.942026e-02 9.244275e-02 4.279928e-02 -6.236289e-02 8.456164e-02 3.044100e-02 
4.260000e+00 -4.657309e-02 9.432505e-02 3.822398e-02 -6.151275e-02 8.545542e-02 2.444610e-02 
4.270000e+00 -4.373633e-02 9.613413e-02 3.368796e-02 -6.065401e-02 8.628097e-02 1.850649e-02 
4.280000e+00 -4.091268e-02 9.786942e-02 2.919464e-02 -5.978736e-02 8.703880e-02 1.262704e-02 
4.290000e+00 -3.810479e-02 9.953040e-02 2.474735e-02 -5.891346e-02 8.772945e-02 6.812468e-03 
4.300000e+00 -3.531529e-02 1.011166e-01 2.034930e-02 -5.803299e-02 8.835353e-02 1.067390e-03 
4.310000e+00 -3.254679e-02 1.026276e-01 1.600362e-02 -5.714661e-02 8.891169e-02 -4.603713e-03 
4.320000e+00 -2.980182e-02 1.040631e-01 1.171331e-02 -5.625497e-02 8.940463e-02 -1.019650e-02 
4.330000e+00 -2.708288e-02 1.054228e-01 7.481274e-03 -5.535873e-02 8.983311e-02 -1.570675e-02 
4.340000e+00 -2.439244e-02 1.067065e-01 3.310317e-03 -5.445852e-02 9.019794e-02 -2.113040e-02 
4.350000e+00 -2.173289e-02 1.079139e-01 -7.968766e-04 -5.355498e-02 9.049997e-02 -2.646352e-02 
4.360000e+00 -1.910659e-02 1.090451e-01 -4.837735e-03 -5.264873e-02 9.074008e-02 -3.170234e-02 
4.370000e+00 -1.651583e-02 1.100999e-01 -8.809798e-03 -5.174038e-02 9.091921e-02 -3.684321e-02 
4.380000e+00 -1.396285e-02 1.110784e-01 -1.271072e-02 -5.083055e-02 9.103836e-02 -4.188265e-02 
4.390000e+00 -1.144982e-02 1.119806e-01 -1.653827e-02 -4.991981e-02 9.109852e-02 -4.681735e-02 
4.400000e+00 -8.978868e-03 1.128066e-01 -2.029034e-02 -4.900877e-02 9.110076e-02 -5.164413e-02 
4.410000e+00 -6.552037e-03 1.135568e-01 -2.396494e-02 -4.809799e-02 9.104618e-02 -5.635998e-02 
4.420000e+00 -4.171311e-03 1.142312e-01 -2.756017e-02 -4.718803e-02 9.093591e-02 -6.096205e-02 
4.430000e+00 -1.838603e-03 1.148302e-01 -3.107430e-02 -4.627945e-02 9.077110e-02 -6.544764e-02 
4.440000e+00 4.442415e-04 1.153541e-01 -3.450567e-02 -4.537279e-02 9.055294e-02 -6.981424e-02 
4.450000e+00 2.675453e-03 1.158034e-01 -3.785276e-02 -4.446857e-02 9.028268e-02 -7.405947e-02 
4.460000e+00 4.853335e-03 1.161786e-01 -4.111418e-02 -4.356730e-02 8.996155e-02 -7.818115e-02 
4.470000e+00 6.976266e-03 1.164800e-01 -4.428863e-02 -4.266950e-02 8.959083e-02 -8.217723e-02 
4.480000e+00 9.042703e-03 1.167084e-01 -4.737495e-02 -4.177565e-02 8.917183e-02 -8.604585e-02 
4.490000e+00 1.105118e-02 1.168644e-01 -5.037210e-02 -4.088622e-02 8.870587e-02 -8.978532e-02 
4.500000e+00 1.300032e-02 1.169486e-01 -5.327912e-02 -4.000168e-02 8.819430e-02 -9.339408e-02 
4.510000e+00 1.488881e-02 1.169618e-01 -5.609522e-02 -3.912248e-02 8.763848e-02 -9.687079e-02 
4.520000e+00 1.671543e-02 1.169047e-01 -5.881968e-02 -3.824905e-02 8.703980e-02 -1.002142e-01 
4.530000e+00 1.847904e-02 1.167782e-01 -6.145192e-02 -3.738182e-02 8.639965e-02 -1.034234e-01 
4.540000e+00 2.017860e-02 1.165831e-01 -6.399146e-02 -3.652119e-02 8.571944e-02 -1.064973e-01 
4.550000e+00 2.181312e-02 1.163204e-01 -6.643792e-02 -3.566756e-02 8.500060e-02 -1.094354e-01 
4.560000e+00 2.338174e-02 1.159911e-01 -6.879106e-02 -3.482131e-02 8.424456e-02 -1.122370e-01 
4.570000e+00 2.488364e-02 1.155961e-01 -7.105073e-02 -3.398279e-02 8.345277e-02 -1.149017e-01 
4.580000e+00 2.631812e-02 1.151366e-01 -7.321687e-02 -3.315237e-02 8.262667e-02 -1.174294e-01 
4.590000e+00 2.768455e-02 1.146136e-01 -7.528955e-02 -3.233037e-02 8.176772e-02 -1.198200e-01 
4.600000e+00 2.898240e-02 1.140283e-01 -7.726893e-02 -3.151712e-02 8.087736e-02 -1.220735e-01 
4.610000e+00 3.021121e-02 1.133818e-01 -7.915527e-02 -3.071292e-02 7.995707e-02 -1.241901e-01 
4.620000e+00 3.137061e-02 1.126755e-01 -8.094892e-02 -2.991807e-02 7.900831e-02 -1.261703e-01 
4.630000e+00 3.246033e-02 1.119105e-01 -8.265034e-02 -2.913284e-02 7.803251e-02 -1.280146e-01 
4.640000e+00 3.348017e-02 1.110881e-01 -8.426008e-02 -2.835750e-02 7.703115e-02 -1.297236e-01 
4.650000e+00 3.443002e-02 1.102098e-01 -8.577876e-02 -2.759230e-02 7.600567e-02 -1.312982e-01 
4.660000e+00 3.530987e-02 1.092767e-01 -8.720712e-02 -2.683747e-02 7.495752e-02 -1.327392e-01 
4.670000e+00 3.611978e-02 1.082904e-01 -8.854595e-02 -2.609322e-02 7.388811e-02 -1.340479e-01 
4.680000e+00 3.685988e-02 1.072523e-01 -8.979614e-02 -2.535977e-02 7.279890e-02 -1.352254e-01 
4.690000e+00 3.753041e-02 1.061639e-01 -9.095867e-02 -2.463730e-02 7.169127e-02 -1.362730e-01 
4.700000e+00 3.813168e-02 1.050265e-01 -9.203457e-02 -2.392600e-02 7.056665e-02 -1.371923e-01 
4.710000e+00 3.866408e-02 1.038418e-01 -9.302497e-02 -2.322602e-02 6.942641e-02 -1.379847e-01 
4.720000e+00 3.912808e-02 1.026112e-01 -9.393104e-02 -2.253752e-02 6.827193e-02 -1.386522e-01 
4.730000e+00 3.952423e-02 1.013364e-01 -9.475405e-02 -2.186063e-02 6.710456e-02 -1.391963e-01 
4.740000e+00 3.985316e-02 1.000188e-01 -9.549530e-02 -2.119547e-02 6.592566e-02 -1.396192e-01 
4.750000e+00 4.011556e-02 9.866020e-02 -9.615619e-02 -2.054215e-02 6.473653e-02 -1.399228e-01 
4.760000e+00 4.031222e-02 9.726208e-02 -9.673813e-02 -1.990077e-02 6.353848e-02 -1.401092e-01 
4.770000e+00 4.044398e-02 9.582612e-02 -9.724262e-02 -1.927141e-02 6.233278e-02 -1.401808e-01 
4.780000e+00 4.051175e-02 9.435396e-02 -9.767121e-02 -1.865413e-02 6.112070e-02 -1.401397e-01 
4.790000e+00 4.051654e-02 9.284727e-02 -9.802548e-02 -1.804901e-02 5.990348e-02 -1.399885e-01 
4.800000e+00 4.045938e-02 9.130772e-02 -9.830706e-02 -1.745608e-02 5.868231e-02 -1.397297e-01 
4.810000e+00 4.034141e-02 8.973699e-02 -9.851762e-02 -1.687537e-02 5.745840e-02 -1.393658e-01 
4.820000e+00 4.016380e-02 8.813679e-02 -9.865889e-02 -1.630691e-02 5.623289e-02 -1.388994e-01 
4.830000e+00 3.992779e-02 8.650880e-02 -9.873261e-02 -1.575071e-02 5.500692e-02 -1.383333e-01 
4.840000e+00 3.963469e-02 8.485474e-02 -9.874055e-02 -1.520677e-02 5.378160e-02 -1.376703e-01 
4.850000e+00 3.928586e-02 8.317631e-02 -9.868452e-02 -1.467508e-02 5.255800e-02 -1.369131e-01 
4.860000e+00 3.888271e-02 8.147522e-02 -9.856636e-02 -1.415560e-02 5.133718e-02 -1.360648e-01 
4.870000e+00 3.842670e-02 7.975319e-02 -9.838792e-02 -1.364832e-02 5.012015e-02 -1.351283e-01 
4.880000e+00 3.791934e-02 7.801192e-02 -9.815106e-02 -1.315318e-02 4.890791e-02 -1.341065e-01 
4.890000e+00 3.736220e-02 7.625313e-02 -9.785769e-02 -1.267014e-02 4.770140e-02 -1.330024e-01 
4.900000e+00 3.675688e-02 7.447851e-02 -9.750970e-02 -1.219913e-02 4.650157e-02 -1.318193e-01 
4.910000e+00 3.610502e-02 7.268977e-02 -9.710901e-02 -1.174009e-02 4.530929e-02 -1.305601e-01 
4.920000e+00 3.540831e-02 7.088859e-02 -9.665752e-02 -1.129292e-02 4.412545e-02 -1.292279e-01 
4.930000e+00 3.466847e-02 6.907665e-02 -9.615716e-02 -1.085755e-02 4.295087e-02 -1.278260e-01 
4.940000e+00 3.388726e-02 6.725562e-02 -9.560986e-02 -1.043387e-02 4.178634e-02 -1.263575e-01 
4.950000e+00 3.306647e-02 6.542717e-02 -9.501753e-02 -1.002178e-02 4.063264e-02 -1.248256e-01 
4.960000e+00 3.220790e-02 6.359292e-02 -9.438208e-02 -9.621178e-03 3.949050e-02 -1.232335e-01 
4.970000e+00 3.131340e-02 6.175453e-02 -9.370543e-02 -9.231933e-03 3.836063e-02 -1.215843e-01 
4.980000e+00 3.038483e-02 5.991359e-02 -9.298948e-02 -8.853923e-03 3.724367e-02 -1.198812e-01 
4.990000e+00 2.942408e-02 5.807170e-02 -9.223610e-02 -8.487015e-03 3.614028e-02 -1.181276e-01 
5.000000e+00 2.843305e-02 5.623044e-02 -9.144717e-02 -8.131070e-03 3.505106e-02 -1.163264e-01 
5.010000e+00 2.741365e-02 5.439137e-02 -9.062455e-02 -7.785944e-03 3.397656e-02 -1.144809e-01 
5.020000e+00 2.636781e-02 5.255601e-02 -8.977006e-02 -7.451488e-03 3.291733e-02 -1.125943e-01 
5.030000e+00 2.529747e-02 5.072589e-02 -8.888551e-02 -7.127545e-03 3.187387e-02 -1.106696e-01 
5.040000e+00 2.420456e-02 4.890247e-02 -8.797270e-02 -6.813956e-03 3.084664e-02 -1.087099e-01 
5.050000e+00 2.309104e-02 4.708724e-02 -8.703339e-02 -6.510557e-03 2.983609e-02 -1.067184e-01 
5.060000e+00 2.195886e-02 4.528161e-02 -8.606931e-02 -6.217178e-03 2.884262e-02 -1.046980e-01 
5.070000e+00 2.080995e-02 4.348699e-02 -8.508216e-02 -5.933646e-03 2.786659e-02 -1.026518e-01 
5.080000e+00 1.964627e-02 4.170477e-02 -8.407362e-02 -5.659786e-03 2.690836e-02 -1.005828e-01 
5.090000e+00 1.846974e-02 3.993628e-02 -8.304533e-02 -5.395419e-03 2.596823e-02 -9.849375e-02 
5.100000e+00 1.728228e-02 3.818284e-02 -8.199888e-02 -5.140360e-03 2.504648e-02 -9.638764e-02 
5.110000e+00 1.608582e-02 3.644573e-02 -8.093586e-02 -4.894427e-03 2.414336e-02 -9.426727e-02 
5.120000e+00 1.488224e-02 3.472621e-02 -7.985780e-02 -4.657430e-03 2.325909e-02 -9.213541e-02 
5.130000e+00 1.367342e-02 3.302549e-02 -7.876618e-02 -4.429182e-03 2.239386e-02 -8.999478e-02 
5.140000e+00 1.246123e-02 3.134474e-02 -7.766245e-02 -4.209489e-03 2.154783e-02 -8.784801e-02 
5.150000e+00 1.124750e-02 2.968512e-02 -7.654805e-02 -3.998161e-03 2.072113e-02 -8.569773e-02 
5.160000e+00 1.003404e-02 2.804772e-02 -7.542432e-02 -3.795002e-03 1.991387e-02 -8.354645e-02 
5.170000e+00 8.822638e-03 2.643362e-02 -7.429260e-02 -3.599818e-03 1.912612e-02 -8.139664e-02 
5.180000e+00 7.615049e-03 2.484384e-02 -7.315419e-02 -3.412414e-03 1.835795e-02 -7.925070e-02 
5.190000e+00 6.412996e-03 2.327939e-02 -7.201031e-02 -3.232594e-03 1.760936e-02 -7.711097e-02 
5.200000e+00 5.218170e-03 2.174121e-02 -7.086216e-02 -3.060161e-03 1.688037e-02 -7.497970e-02 
5.210000e+00 4.032228e-03 2.023022e-02 -6.971090e-02 -2.894921e-03 1.617096e-02 -7.285907e-02 
5.220000e+00 2.856784e-03 1.874728e-02 -6.855764e-02 -2.736677e-03 1.548107e-02 -7.075120e-02 
5.230000e+00 1.693419e-03 1.729323e-02 -6.740343e-02 -2.585235e-03 1.481064e-02 -6.865812e-02 
5.240000e+00 5.436673e-04 1.586886e-02 -6.624929e-02 -2.440400e-03 1.415958e-02 -6.658180e-02 
5.250000e+00 -5.909771e-04 1.447491e-02 -6.509620e-02 -2.301979e-03 1.352777e-02 -6.452409e-02 
5.260000e+00 -1.709066e-03 1.311209e-02 -6.394507e-02 -2.169781e-03 1.291509e-02 -6.248682e-02 
5.270000e+00 -2.809197e-03 1.178105e-02 -6.279679e-02 -2.043614e-03 1.232138e-02 -6.047170e-02 
5.280000e+00 -3.890016e-03 1.048242e-02 -6.165219e-02 -1.923290e-03 1.174647e-02 -5.848035e-02 
5.290000e+00 -4.950220e-03 9.216769e-03 -6.051206e-02 -1.808623e-03 1.119017e-02 -5.651435e-02 
5.300000e+00 -5.988553e-03 7.984632e-03 -5.937715e-02 -1.699425e-03 1.065228e-02 -5.457517e-02 
5.310000e+00 -7.003814e-03 6.786495e-03 -5.824816e-02 -1.595516e-03 1.013258e-02 -5.266420e-02 
5.320000e+00 -7.994855e-03 5.622804e-03 -5.712574e-02 -1.496714e-03 9.630829e-03 -5.078274e-02 
5.330000e+00 -8.960582e-03 4.493959e-03 -5.601051e-02 -1.402841e-03 9.146775e-03 -4.893204e-02 
5.340000e+00 -9.899954e-03 3.400317e-03 -5.490305e-02 -1.313720e-03 8.680154e-03 -4.711323e-02 
5.350000e+00 -1.081199e-02 2.342191e-03 -5.380389e-02 -1.229180e-03 8.230690e-03 -4.532738e-02 
5.360000e+00 -1.169576e-02 1.319853e-03 -5.271352e-02 -1.149050e-03 7.798092e-03 -4.357547e-02 
5.370000e+00 -1.255041e-02 3.335278e-04 -5.163239e-02 -1.073163e-03 7.382060e-03 -4.185840e-02 
5.380000e+00 -1.337511e-02 -6.165993e-04 -5.056092e-02 -1.001355e-03 6.982282e-03 -4.017700e-02 
5.390000e+00 -1.416912e-02 -1.530388e-03 -4.949948e-02 -9.334645e-04 6.598438e-03 -3.853201e-02 
5.400000e+00 -1.493175e-02 -2.407739e-03 -4.844842e-02 -8.693342e-04 6.230200e-03 -3.692409e-02 
5.410000e+00 -1.566236e-02 -3.248597e-03 -4.740804e-02 -8.088096e-04 5.877229e-03 -3.535384e-02 
5.420000e+00 -1.636039e-02 -4.052948e-03 -4.637862e-02 -7.517399e-04 5.539184e-03 -3.382176e-02 
5.430000e+00 -1.702531e-02 -4.820818e-03 -4.536038e-02 -6.979774e-04 5.215712e-03 -3.232828e-02 
5.440000e+00 -1.765669e-02 -5.552274e-03 -4.435354e-02 -6.473782e-04 4.906458e-03 -3.087378e-02 
5.450000e+00 -1.825413e-02 -6.247427e-03 -4.335829e-02 -5.998020e-04 4.611063e-03 -2.945854e-02 
5.460000e+00 -1.881729e-02 -6.906423e-03 -4.237475e-02 -5.551120e-04 4.329161e-03 -2.808278e-02 
5.470000e+00 -1.934591e-02 -7.529450e-03 -4.140307e-02 -5.131751e-04 4.060387e-03 -2.674665e-02 
5.480000e+00 -1.983977e-02 -8.116735e-03 -4.044333e-02 -4.738618e-04 3.804368e-03 -2.545023e-02 
5.490000e+00 -2.029872e-02 -8.668541e-03 -3.949560e-02 -4.370464e-04 3.560735e-03 -2.419355e-02 
5.500000e+00 -2.072266e-02 -9.185169e-03 -3.855994e-02 -4.026070e-04 3.329114e-03 -2.297656e-02 
5.510000e+00 -2.111156e-02 -9.666959e-03 -3.763637e-02 -3.704254e-04 3.109131e-03 -2.179915e-02 
5.520000e+00 -2.146545e-02 -1.011428e-02 -3.672489e-02 -3.403868e-04 2.900415e-03 -2.066116e-02 
5.530000e+00 -2.178439e-02 -1.052755e-02 -3.582550e-02 -3.123807e-04 2.702592e-03 -1.956236e-02 
5.540000e+00 -2.206852e-02 -1.090721e-02 -3.493816e-02 -2.863000e-04 2.515292e-03 -1.850247e-02 
5.550000e+00 -2.231803e-02 -1.125372e-02 -3.406283e-02 -2.620411e-04 2.338146e-03 -1.748116e-02 
5.560000e+00 -2.253316e-02 -1.156761e-02 -3.319945e-02 -2.395044e-04 2.170788e-03 -1.649805e-02 
5.570000e+00 -2.271422e-02 -1.184941e-02 -3.234795e-02 -2.185939e-04 2.012855e-03 -1.555271e-02 
5.580000e+00 -2.286153e-02 -1.209968e-02 -3.150825e-02 -1.992171e-04 1.863987e-03 -1.464465e-02 
5.590000e+00 -2.297551e-02 -1.231904e-02 -3.068025e-02 -1.812851e-04 1.723828e-03 -1.377337e-02 
5.600000e+00 -2.305661e-02 -1.250811e-02 -2.986384e-02 -1.647126e-04 1.592029e-03 -1.293829e-02 
5.610000e+00 -2.310531e-02 -1.266754e-02 -2.905893e-02 -1.494178e-04 1.468242e-03 -1.213882e-02 
5.620000e+00 -2.312216e-02 -1.279802e-02 -2.826540e-02 -1.353222e-04 1.352128e-03 -1.137431e-02 
5.630000e+00 -2.310775e-02 -1.290025e-02 -2.748312e-02 -1.223508e-04 1.243352e-03 -1.064410e-02 
5.640000e+00 -2.306272e-02 -1.297497e-02 -2.671198e-02 -1.104318e-04 1.141585e-03 -9.947473e-03 
5.650000e+00 -2.298772e-02 -1.302292e-02 -2.595186e-02 -9.949682e-05 1.046505e-03 -9.283706e-03 
5.660000e+00 -2.288349e-02 -1.304489e-02 -2.520262e-02 -8.948048e-05 9.577969e-04 -8.652035e-03 
5.670000e+00 -2.275077e-02 -1.304167e-02 -2.446415e-02 -8.032066e-05 8.751524e-04 -8.051677e-03 
5.680000e+00 -2.259035e-02 -1.301408e-02 -2.373632e-02 -7.195823e-05 7.982708e-04 -7.481823e-03 
5.690000e+00 -2.240307e-02 -1.296295e-02 -2.301902e-02 -6.433702e-05 7.268587e-04 -6.941651e-03 
5.700000e+00 -2.218977e-02 -1.288913e-02 -2.231213e-02 -5.740377e-05 6.606307e-04 -6.430314e-03 
5.710000e+00 -2.195136e-02 -1.279349e-02 -2.161554e-02 -5.110805e-05 5.993093e-04 -5.946957e-03 
5.720000e+00 -2.168875e-02 -1.267692e-02 -2.092915e-02 -4.540213e-05 5.426253e-04 -5.490708e-03 
5.730000e+00 -2.140290e-02 -1.254030e-02 -2.025286e-02 -4.024096e-05 4.903176e-04 -5.060688e-03 
5.740000e+00 -2.109478e-02 -1.238455e-02 -1.958659e-02 -3.558203e-05 4.421336e-04 -4.656008e-03 
5.750000e+00 -2.076539e-02 -1.221059e-02 -1.893024e-02 -3.138536e-05 3.978291e-04 -4.275773e-03 
5.760000e+00 -2.041576e-02 -1.201934e-02 -1.828376e-02 -2.761331e-05 3.571687e-04 -3.919086e-03 
5.770000e+00 -2.004693e-02 -1.181173e-02 -1.764707e-02 -2.423059e-05 3.199255e-04 -3.585049e-03 
5.780000e+00 -1.965996e-02 -1.158872e-02 -1.702013e-02 -2.120413e-05 2.858811e-04 -3.272762e-03 
5.790000e+00 -1.925593e-02 -1.135125e-02 -1.640290e-02 -1.850301e-05 2.548259e-04 -2.981329e-03 
5.800000e+00 -1.883593e-02 -1.110027e-02 -1.579534e-02 -1.609833e-05 2.265590e-04 -2.709860e-03 
5.810000e+00 -1.840107e-02 -1.083675e-02 -1.519745e-02 -1.396317e-05 2.008880e-04 -2.457468e-03 
5.820000e+00 -1.795247e-02 -1.056164e-02 -1.460921e-02 -1.207253e-05 1.776290e-04 -2.223278e-03 
5.830000e+00 -1.749123e-02 -1.027590e-02 -1.403064e-02 -1.040314e-05 1.566068e-04 -2.006421e-03 
5.840000e+00 -1.701851e-02 -9.980492e-03 -1.346175e-02 -8.933488e-06 1.376544e-04 -1.806044e-03 
5.850000e+00 -1.653542e-02 -9.676373e-03 -1.290258e-02 -7.643680e-06 1.206131e-04 -1.621302e-03 
5.860000e+00 -1.604311e-02 -9.364499e-03 -1.235316e-02 -6.515365e-06 1.053324e-04 -1.451369e-03 
5.870000e+00 -1.554270e-02 -9.045821e-03 -1.181357e-02 -5.531643e-06 9.166988e-05 -1.295432e-03 
5.880000e+00 -1.503535e-02 -8.721283e-03 -1.128387e-02 -4.677016e-06 7.949084e-05 -1.152697e-03 
5.890000e+00 -1.452217e-02 -8.391825e-03 -1.076415e-02 -3.937304e-06 6.866845e-05 -1.022388e-03 
5.900000e+00 -1.400430e-02 -8.058379e-03 -1.025449e-02 -3.299532e-06 5.908329e-05 -9.037486e-04 
5.910000e+00 -1.348284e-02 -7.721867e-03 -9.755014e-03 -2.751887e-06 5.062331e-05 -7.960435e-04 
5.920000e+00 -1.295892e-02 -7.383201e-03 -9.265835e-03 -2.283659e-06 4.318364e-05 -6.985588e-04 
5.930000e+00 -1.243362e-02 -7.043283e-03 -8.787085e-03 -1.885145e-06 3.666630e-05 -6.106034e-04 
5.940000e+00 -1.190803e-02 -6.703002e-03 -8.318905e-03 -1.547569e-06 3.097995e-05 -5.315097e-04 
5.950000e+00 -1.138323e-02 -6.363235e-03 -7.861446e-03 -1.263054e-06 2.603982e-05 -4.606339e-04 
5.960000e+00 -1.086026e-02 -6.024842e-03 -7.414870e-03 -1.024544e-06 2.176736e-05 -3.973572e-04 
5.970000e+00 -1.034016e-02 -5.688670e-03 -6.979347e-03 -8.257298e-07 1.808998e-05 -3.410860e-04 
5.980000e+00 -9.823950e-03 -5.355548e-03 -6.555057e-03 -6.609883e-07 1.494081e-05 -2.912525e-04 
5.990000e+00 -9.312621e-03 -5.026289e-03 -6.142184e-03 -5.253517e-07 1.225857e-05 -2.473146e-04 
6.000000e+00 -8.807146e-03 -4.701687e-03 -5.740921e-03 -4.144463e-07 9.987185e-06 -2.087567e-04 
6.010000e+00 -8.308473e-03 -4.382516e-03 -5.351467e-03 -3.244158e-07 8.075521e-06 -1.750894e-04 
6.020000e+00 -7.817524e-03 -4.069530e-03 -4.974025e-03 -2.518934e-07 6.477179e-06 -1.458501e-04 
6.030000e+00 -7.335193e-03 -3.763464e-03 -4.608801e-03 -1.939623e-07 5.150274e-06 -1.206022e-04 
6.040000e+00 -6.862349e-03 -3.465027e-03 -4.256007e-03 -1.481088e-07 4.057132e-06 -9.893576e-05 
6.050000e+00 -6.399827e-03 -3.174909e-03 -3.915853e-03 -1.121593e-07 3.163930e-06 -8.046677e-05 
6.060000e+00 -5.948436e-03 -2.893775e-03 -3.588552e-03 -8.426480e-08 2.440592e-06 -6.483708e-05 
6.070000e+00 -5.508948e-03 -2.622265e-03 -3.274316e-03 -6.286547e-08 1.860511e-06 -5.171406e-05 
6.080000e+00 -5.082108e-03 -2.360995e-03 -2.973355e-03 -4.665530e-08 1.400273e-06 -4.079020e-05 
6.090000e+00 -4.668621e-03 -2.110554e-03 -2.685877e-03 -3.453443e-08 1.039305e-06 -3.178214e-05 
6.100000e+00 -4.269162e-03 -1.871506e-03 -2.412085e-03 -2.559864e-08 7.597986e-07 -2.443061e-05 
6.110000e+00 -3.884369e-03 -1.644388e-03 -2.152177e-03 -1.911410e-08 5.464452e-07 -1.849955e-05 
6.120000e+00 -3.514842e-03 -1.429707e-03 -1.906345e-03 -1.449201e-08 3.861854e-07 -1.377555e-05 
6.130000e+00 -3.161145e-03 -1.227944e-03 -1.674773e-03 -1.125485e-08 2.678902e-07 -1.006639e-05 
6.140000e+00 -2.823805e-03 -1.039552e-03 -1.457636e-03 -9.026982e-09 1.822693e-07 -7.200662e-06 
6.150000e+00 -2.503310e-03 -8.649527e-04 -1.255098e-03 -7.523203e-09 1.217140e-07 -5.027030e-06 
6.160000e+00 -2.200109e-03 -7.045392e-04 -1.067311e-03 -6.528016e-09 8.001310e-08 -3.413098e-06 
6.170000e+00 -1.914612e-03 -5.586747e-04 -8.944159e-04 -5.879125e-09 5.214597e-08 -2.243847e-06 
6.180000e+00 -1.647189e-03 -4.276916e-04 -7.365371e-04 -5.455002e-09 3.411886e-08 -1.420530e-06 
6.190000e+00 -1.398170e-03 -3.118918e-04 -5.937844e-04 -5.173558e-09 2.293778e-08 -8.604342e-07 
6.200000e+00 -1.167846e-03 -2.115461e-04 -4.662505e-04 -4.978916e-09 1.633846e-08 -4.949886e-07 
6.210000e+00 -9.564677e-04 -1.268942e-04 -3.540099e-04 -4.836182e-09 1.268745e-08 -2.690353e-07 
6.220000e+00 -7.642436e-04 -5.814397e-05 -2.571176e-04 -4.721225e-09 1.078196e-08 -1.381338e-07 
6.230000e+00 -5.913437e-04 -5.471883e-06 -1.756076e-04 -4.619070e-09 9.817529e-09 -6.820154e-08 
6.240000e+00 -4.378972e-04 3.097753e-05 -1.094923e-04 -4.523171e-09 9.358448e-09 -3.494834e-08 
6.250000e+00 -3.039934e-04 5.109164e-05 -5.876065e-05 -4.430201e-09 9.127566e-09 -2.140666e-08 
6.260000e+00 -1.896816e-04 5.478980e-05 -2.337729e-05 -4.339438e-09 8.990823e-09 -1.783405e-08 
6.270000e+00 -9.497151e-05 4.202336e-05 -3.281379e-06 -4.250502e-09 8.870721e-09 -1.776207e-08 
6.280000e+00 -1.983364e-05 1.277568e-05 1.614539e-06 -4.163043e-09 8.733580e-09 -1.762339e-08 
6.290000e+00 3.580028e-05 -3.293794e-05 -8.574396e-06 -4.076739e-09 8.589537e-09 -1.675179e-08 
6.300000e+00 7.203688e-05 -9.507034e-05 -3.370435e-05 -3.991517e-09 8.474095e-09 -1.574607e-08 
6.310000e+00 8.902056e-05 -1.735426e-04 -7.360179e-05 -3.907691e-09 8.365460e-09 -1.343940e-08 
6.320000e+00 8.693293e-05 -2.682444e-04 -1.280626e-04 -3.824814e-09 8.282751e-09 -6.450732e-09 
6.330000e+00 6.599208e-05 -3.790338e-04 -1.968512e-04 -3.741647e-09 8.334567e-09 1.345610e-08 
6.340000e+00 2.645192e-05 -5.057378e-04 -2.796997e-04 -3.656162e-09 8.719070e-09 5.941283e-08 
6.350000e+00 -3.139864e-05 -6.481528e-04 -3.763071e-04 -3.564242e-09 9.775370e-09 1.505141e-07 
6.360000e+00 -1.072365e-04 -8.060443e-04 -4.863387e-04 -3.457419e-09 1.206130e-08 3.143120e-07 
6.370000e+00 -2.007054e-04 -9.791479e-04 -6.094254e-04 -3.318818e-09 1.645898e-08 5.877149e-07 
6.380000e+00 -3.114165e-04 -1.167169e-03 -7.451631e-04 -3.118035e-09 2.435639e-08 1.019430e-06 
6.390000e+00 -4.389500e-04 -1.369784e-03 -8.931122e-04 -2.811044e-09 3.765114e-08 1.670023e-06 
6.400000e+00 -5.828553e-04 -1.586641e-03 -1.052797e-03 -2.335695e-09 5.883416e-08 2.612682e-06 
6.410000e+00 -7.426530e-04 -1.817357e-03 -1.223707e-03 -1.597810e-09 9.123664e-08 3.935715e-06 
6.420000e+00 -9.178355e-04 -2.061524e-03 -1.405293e-03 -4.637454e-10 1.391499e-07 5.743222e-06 
6.430000e+00 -1.107868e-03 -2.318706e-03 -1.596970e-03 1.253420e-09 2.080821e-07 8.156958e-06 
6.440000e+00 -1.312191e-03 -2.588438e-03 -1.798116e-03 3.794428e-09 3.047685e-07 1.131642e-05 
6.450000e+00 -1.530218e-03 -2.870232e-03 -2.008073e-03 7.472070e-09 4.373937e-07 1.538001e-05 
6.460000e+00 -1.761343e-03 -3.163572e-03 -2.226146e-03 1.269178e-08 6.158199e-07 2.052632e-05 
6.470000e+00 -2.004935e-03 -3.467918e-03 -2.451601e-03 1.997467e-08 8.518773e-07 2.695535e-05 
6.480000e+00 -2.260345e-03 -3.782705e-03 -2.683671e-03 2.997000e-08 1.159524e-06 3.488917e-05 
6.490000e+00 -2.526901e-03 -4.107346e-03 -2.921550e-03 4.346359e-08 1.554925e-06 4.457223e-05 
6.500000e+00 -2.803918e-03 -4.441230e-03 -3.164398e-03 6.142244e-08 2.056827e-06 5.627252e-05 
6.510000e+00 -3.090691e-03 -4.783725e-03 -3.411338e-03 8.501939e-08 2.686783e-06 7.028220e-05 
6.520000e+00 -3.386502e-03 -5.134176e-03 -3.661460e-03 1.156658e-07 3.469469e-06 8.691835e-05 
6.530000e+00 -3.690617e-03 -5.491909e-03 -3.913819e-03 1.550175e-07 4.432731e-06 1.065231e-04 
6.540000e+00 -4.002293e-03 -5.856231e-03 -4.167435e-03 2.050287e-07 5.607948e-06 1.294641e-04 
6.550000e+00 -4.320775e-03 -6.226429e-03 -4.421299e-03 2.679919e-07 7.030278e-06 1.561352e-04 
6.560000e+00 -4.645298e-03 -6.601773e-03 -4.674367e-03 3.465848e-07 8.739032e-06 1.869564e-04 
6.570000e+00 -4.975090e-03 -6.981517e-03 -4.925566e-03 4.438798e-07 1.077775e-05 2.223741e-04 
6.580000e+00 -5.309373e-03 -7.364896e-03 -5.173794e-03 5.634037e-07 1.319450e-05 2.628613e-04 
6.590000e+00 -5.647364e-03 -7.751134e-03 -5.417919e-03 7.091970e-07 1.604217e-05 3.089173e-04 
6.600000e+00 -5.988277e-03 -8.139438e-03 -5.656782e-03 8.858708e-07 1.937883e-05 3.610680e-04 
6.610000e+00 -6.331324e-03 -8.529003e-03 -5.889201e-03 1.098623e-06 2.326785e-05 4.198654e-04 
6.620000e+00 -6.675715e-03 -8.919011e-03 -6.113966e-03 1.353304e-06 2.777814e-05 4.858876e-04 
6.630000e+00 -7.020663e-03 -9.308636e-03 -6.329846e-03 1.656495e-06 3.298446e-05 5.597381e-04 
6.640000e+00 -7.365384e-03 -9.697037e-03 -6.535589e-03 2.015576e-06 3.896774e-05 6.420458e-04 
6.650000e+00 -7.709096e-03 -1.008337e-02 -6.729924e-03 2.438740e-06 4.581522e-05 7.334637e-04 
6.660000e+00 -8.051022e-03 -1.046678e-02 -6.911561e-03 2.935079e-06 5.362066e-05 8.346693e-04 
6.670000e+00 -8.390393e-03 -1.084640e-02 -7.079194e-03 3.514669e-06 6.248459e-05 9.463632e-04 
6.680000e+00 -8.726448e-03 -1.122136e-02 -7.231505e-03 4.188650e-06 7.251465e-05 1.069268e-03 
6.690000e+00 -9.058435e-03 -1.159079e-02 -7.367160e-03 4.969243e-06 8.382567e-05 1.204128e-03 
6.700000e+00 -9.385611e-03 -1.195382e-02 -7.484821e-03 5.869845e-06 9.653985e-05 1.351708e-03 
6.710000e+00 -9.707247e-03 -1.230957e-02 -7.583136e-03 6.905136e-06 1.107870e-04 1.512793e-03 
6.720000e+00 -1.002263e-02 -1.265715e-02 -7.660751e-03 8.091148e-06 1.267048e-04 1.688185e-03 
6.730000e+00 -1.033104e-02 -1.299568e-02 -7.716308e-03 9.445298e-06 1.444387e-04 1.878702e-03 
6.740000e+00 -1.063181e-02 -1.332428e-02 -7.748448e-03 1.098649e-05 1.641425e-04 2.085180e-03 
6.750000e+00 -1.092427e-02 -1.364208e-02 -7.755811e-03 1.273524e-05 1.859780e-04 2.308469e-03 
6.760000e+00 -1.120775e-02 -1.394819e-02 -7.737044e-03 1.471372e-05 2.101153e-04 2.549429e-03 
6.770000e+00 -1.148162e-02 -1.424174e-02 -7.690797e-03 1.694583e-05 2.367332e-04 2.808933e-03 
6.780000e+00 -1.174526e-02 -1.452187e-02 -7.615730e-03 1.945728e-05 2.660189e-04 3.087863e-03 
6.790000e+00 -1.199809e-02 -1.478770e-02 -7.510514e-03 2.227573e-05 2.981680e-04 3.387110e-03 
6.800000e+00 -1.223953e-02 -1.503840e-02 -7.373834e-03 2.543086e-05 3.333851e-04 3.707568e-03 
6.810000e+00 -1.246902e-02 -1.527310e-02 -7.204390e-03 2.895439e-05 3.718832e-04 4.050136e-03 
6.820000e+00 -1.268604e-02 -1.549097e-02 -7.000900e-03 3.288020e-05 4.138841e-04 4.415716e-03 
6.830000e+00 -1.289008e-02 -1.569119e-02 -6.762106e-03 3.724449e-05 4.596182e-04 4.805210e-03 
6.840000e+00 -1.308066e-02 -1.587293e-02 -6.486773e-03 4.208581e-05 5.093246e-04 5.219515e-03 
6.850000e+00 -1.325733e-02 -1.603539e-02 -6.173691e-03 4.744507e-05 5.632508e-04 5.659528e-03 
6.860000e+00 -1.341965e-02 -1.617778e-02 -5.821680e-03 5.336574e-05 6.216530e-04 6.126137e-03 
6.870000e+00 -1.356722e-02 -1.629932e-02 -5.429595e-03 5.989391e-05 6.847958e-04 6.620221e-03 
6.880000e+00 -1.369966e-02 -1.639925e-02 -4.996321e-03 6.707837e-05 7.529518e-04 7.142649e-03 
6.890000e+00 -1.381662e-02 -1.647682e-02 -4.520784e-03 7.497061e-05 8.264021e-04 7.694276e-03 
6.900000e+00 -1.391777e-02 -1.653130e-02 -4.001949e-03 8.362501e-05 9.054356e-04 8.275944e-03 
6.910000e+00 -1.400283e-02 -1.656199e-02 -3.438821e-03 9.309890e-05 9.903487e-04 8.888474e-03 
6.920000e+00 -1.407152e-02 -1.656818e-02 -2.830454e-03 1.034526e-04 1.081446e-03 9.532669e-03 
6.930000e+00 -1.412359e-02 -1.654920e-02 -2.175948e-03 1.147495e-04 1.179038e-03 1.020931e-02 
6.940000e+00 -1.415885e-02 -1.650442e-02 -1.474453e-03 1.270561e-04 1.283444e-03 1.091914e-02 
6.950000e+00 -1.417710e-02 -1.643318e-02 -7.251729e-04 1.404421e-04 1.394989e-03 1.166290e-02 
6.960000e+00 -1.417818e-02 -1.633489e-02 7.263352e-05 1.549808e-04 1.514005e-03 1.244128e-02 
6.970000e+00 -1.416197e-02 -1.620896e-02 9.196497e-04 1.707483e-04 1.640829e-03 1.325494e-02 
6.980000e+00 -1.412838e-02 -1.605483e-02 1.816499e-03 1.878245e-04 1.775804e-03 1.410451e-02 
6.990000e+00 -1.407731e-02 -1.587196e-02 2.763742e-03 2.062927e-04 1.919279e-03 1.499059e-02 
7.000000e+00 -1.400874e-02 -1.565984e-02 3.761875e-03 2.262396e-04 2.071608e-03 1.591372e-02 
7.010000e+00 -1.392263e-02 -1.541799e-02 4.811326e-03 2.477556e-04 2.233149e-03 1.687442e-02 
7.020000e+00 -1.381901e-02 -1.514594e-02 5.912456e-03 2.709345e-04 2.404263e-03 1.787315e-02 
7.030000e+00 -1.369791e-02 -1.484328e-02 7.065553e-03 2.958739e-04 2.585316e-03 1.891033e-02 
7.040000e+00 -1.355938e-02 -1.450960e-02 8.270832e-03 3.226752e-04 2.776675e-03 1.998632e-02 
7.050000e+00 -1.340352e-02 -1.414452e-02 9.528434e-03 3.514430e-04 2.978712e-03 2.110144e-02 
7.060000e+00 -1.323043e-02 -1.374770e-02 1.083842e-02 3.822862e-04 3.191800e-03 2.225596e-02 
7.070000e+00 -1.304026e-02 -1.331884e-02 1.220078e-02 4.153171e-04 3.416311e-03 2.345009e-02 
7.080000e+00 -1.283316e-02 -1.285763e-02 1.361542e-02 4.506518e-04 3.652620e-03 2.468396e-02 
7.090000e+00 -1.260933e-02 -1.236384e-02 1.508215e-02 4.884101e-04 3.901102e-03 2.595768e-02 
7.100000e+00 -1.236895e-02 -1.183725e-02 1.660072e-02 5.287156e-04 4.162130e-03 2.727126e-02 
7.110000e+00 -1.211228e-02 -1.127766e-02 1.817078e-02 5.716957e-04 4.436077e-03 2.862468e-02 
7.120000e+00 -1.183954e-02 -1.068492e-02 1.979190e-02 6.174815e-04 4.723312e-03 3.001782e-02 
7.130000e+00 -1.155101e-02 -1.005891e-02 2.146357e-02 6.662075e-04 5.024205e-03 3.145051e-02 
7.140000e+00 -1.124698e-02 -9.399534e-03 2.318518e-02 7.180123e-04 5.339119e-03 3.292252e-02 
7.150000e+00 -1.092776e-02 -8.706741e-03 2.495602e-02 7.730378e-04 5.668415e-03 3.443352e-02 
7.160000e+00 -1.059367e-02 -7.980507e-03 2.677533e-02 8.314297e-04 6.012446e-03 3.598314e-02 
7.170000e+00 -1.024505e-02 -7.220844e-03 2.864222e-02 8.933371e-04 6.371564e-03 3.757092e-02 
7.180000e+00 -9.882247e-03 -6.427798e-03 3.055573e-02 9.589124e-04 6.746111e-03 3.919632e-02 
7.190000e+00 -9.505642e-03 -5.601451e-03 3.251481e-02 1.028312e-03 7.136423e-03 4.085873e-02 
7.200000e+00 -9.115613e-03 -4.741916e-03 3.451831e-02 1.101695e-03 7.542828e-03 4.255746e-02 
7.210000e+00 -8.712557e-03 -3.849344e-03 3.656498e-02 1.179223e-03 7.965643e-03 4.429174e-02 
7.220000e+00 -8.296879e-03 -2.923921e-03 3.865351e-02 1.261063e-03 8.405179e-03 4.606073e-02 
7.230000e+00 -7.868994e-03 -1.965866e-03 4.078246e-02 1.347383e-03 8.861734e-03 4.786350e-02 
7.240000e+00 -7.429329e-03 -9.754346e-04 4.295034e-02 1.438356e-03 9.335595e-03 4.969904e-02 
7.250000e+00 -6.978316e-03 4.708292e-05 4.515553e-02 1.534154e-03 9.827037e-03 5.156625e-02 
7.260000e+00 -6.516393e-03 1.101361e-03 4.739635e-02 1.634956e-03 1.033632e-02 5.346396e-02 
7.270000e+00 -6.044006e-03 2.187041e-03 4.967102e-02 1.740941e-03 1.086370e-02 5.539093e-02 
7.280000e+00 -5.561603e-03 3.303726e-03 5.197767e-02 1.852291e-03 1.140940e-02 5.734581e-02 
7.290000e+00 -5.069635e-03 4.450986e-03 5.431434e-02 1.969190e-03 1.197364e-02 5.932718e-02 
7.300000e+00 -4.568557e-03 5.628358e-03 5.667900e-02 2.091826e-03 1.255662e-02 6.133354e-02 
7.310000e+00 -4.058823e-03 6.835342e-03 5.906952e-02 2.220386e-03 1.315853e-02 6.336331e-02 
7.320000e+00 -3.540886e-03 8.071405e-03 6.148370e-02 2.355060e-03 1.377953e-02 6.541482e-02 
7.330000e+00 -3.015199e-03 9.335979e-03 6.391924e-02 2.496041e-03 1.441977e-02 6.748632e-02 
7.340000e+00 -2.482213e-03 1.062846e-02 6.637377e-02 2.643520e-03 1.507938e-02 6.957599e-02 
7.350000e+00 -1.942371e-03 1.194823e-02 6.884486e-02 2.797693e-03 1.575845e-02 7.168192e-02 
7.360000e+00 -1.396116e-03 1.329460e-02 7.132998e-02 2.958755e-03 1.645709e-02 7.380213e-02 
7.370000e+00 -8.438827e-04 1.466688e-02 7.382653e-02 3.126900e-03 1.717534e-02 7.593456e-02 
7.380000e+00 -2.860976e-04 1.606434e-02 7.633186e-02 3.302327e-03 1.791325e-02 7.807707e-02 
7.390000e+00 2.768193e-04 1.748621e-02 7.884322e-02 3.485231e-03 1.867083e-02 8.022745e-02 
7.400000e+00 8.444578e-04 1.893169e-02 8.135782e-02 3.675809e-03 1.944809e-02 8.238341e-02 
7.410000e+00 1.416418e-03 2.039997e-02 8.387280e-02 3.874258e-03 2.024497e-02 8.454260e-02 
7.420000e+00 1.992311e-03 2.189018e-02 8.638522e-02 4.080774e-03 2.106143e-02 8.670260e-02 
7.430000e+00 2.571760e-03 2.340144e-02 8.889212e-02 4.295551e-03 2.189737e-02 8.886092e-02 
7.440000e+00 3.154402e-03 2.493283e-02 9.139046e-02 4.518786e-03 2.275269e-02 9.101499e-02 
7.450000e+00 3.739887e-03 2.648340e-02 9.387714e-02 4.750669e-03 2.362725e-02 9.316220e-02 
7.460000e+00 4.327880e-03 2.805219e-02 9.634905e-02 4.991394e-03 2.452086e-02 9.529988e-02 
7.470000e+00 4.918061e-03 2.963819e-02 9.880300e-02 5.241150e-03 2.543334e-02 9.742528e-02 
7.480000e+00 5.510129e-03 3.124038e-02 1.012358e-01 5.500123e-03 2.636446e-02 9.953561e-02 
7.490000e+00 6.103797e-03 3.285770e-02 1.036441e-01 5.768500e-03 2.731396e-02 1.016280e-01 
7.500000e+00 6.698796e-03 3.448908e-02 1.060247e-01 6.046463e-03 2.828155e-02 1.036997e-01 
7.510000e+00 7.294878e-03 3.613341e-02 1.083743e-01 6.334190e-03 2.926692e-02 1.057476e-01 
7.520000e+00 7.891811e-03 3.778956e-02 1.106896e-01 6.631859e-03 3.026970e-02 1.077688e-01 
7.530000e+00 8.489385e-03 3.945639e-02 1.129671e-01 6.939641e-03 3.128952e-02 1.097602e-01 
7.540000e+00 9.087407e-03 4.113272e-02 1.152034e-01 7.257705e-03 3.232597e-02 1.117189e-01 
7.550000e+00 9.685707e-03 4.281737e-02 1.173953e-01 7.586215e-03 3.337859e-02 1.136417e-01 
7.560000e+00 1.028414e-02 4.450911e-02 1.195392e-01 7.925329e-03 3.444691e-02 1.155255e-01 
7.570000e+00 1.088256e-02 4.620671e-02 1.216319e-01 8.275203e-03 3.553042e-02 1.173672e-01 
7.580000e+00 1.148088e-02 4.790893e-02 1.236698e-01 8.635986e-03 3.662857e-02 1.191637e-01 
7.590000e+00 1.207901e-02 4.961449e-02 1.256496e-01 9.007822e-03 3.774077e-02 1.209116e-01 
7.600000e+00 1.267687e-02 5.132211e-02 1.275680e-01 9.390847e-03 3.886643e-02 1.226080e-01 
7.610000e+00 1.327444e-02 5.303048e-02 1.294214e-01 9.785193e-03 4.000490e-02 1.242495e-01 
7.620000e+00 1.387168e-02 5.473828e-02 1.312066e-01 1.019099e-02 4.115549e-02 1.258329e-01 
7.630000e+00 1.446861e-02 5.644419e-02 1.329202e-01 1.060834e-02 4.231749e-02 1.273552e-01 
7.640000e+00 1.506524e-02 5.814686e-02 1.345590e-01 1.103737e-02 4.349017e-02 1.288130e-01 
7.650000e+00 1.566163e-02 5.984494e-02 1.361196e-01 1.147818e-02 4.467274e-02 1.302032e-01 
7.660000e+00 1.625783e-02 6.153705e-02 1.375988e-01 1.193086e-02 4.586439e-02 1.315226e-01 
7.670000e+00 1.685394e-02 6.322182e-02 1.389935e-01 1.239549e-02 4.706429e-02 1.327682e-01 
7.680000e+00 1.745007e-02 6.489787e-02 1.403004e-01 1.287217e-02 4.827155e-02 1.339366e-01 
7.690000e+00 1.804635e-02 6.656380e-02 1.415165e-01 1.336094e-02 4.948527e-02 1.350249e-01 
7.700000e+00 1.864293e-02 6.821820e-02 1.426387e-01 1.386189e-02 5.070451e-02 1.360300e-01 
7.710000e+00 1.923998e-02 6.985969e-02 1.436641e-01 1.437505e-02 5.192831e-02 1.369489e-01 
7.720000e+00 1.983769e-02 7.148683e-02 1.445898e-01 1.490047e-02 5.315565e-02 1.377785e-01 
7.730000e+00 2.043628e-02 7.309823e-02 1.454128e-01 1.543817e-02 5.438552e-02 1.385159e-01 
7.740000e+00 2.103596e-02 7.469246e-02 1.461305e-01 1.598818e-02 5.561685e-02 1.391583e-01 
7.750000e+00 2.163699e-02 7.626811e-02 1.467401e-01 1.655051e-02 5.684855e-02 1.397028e-01 
7.760000e+00 2.223963e-02 7.782375e-02 1.472391e-01 1.712515e-02 5.807952e-02 1.401466e-01 
7.770000e+00 2.284416e-02 7.935798e-02 1.476249e-01 1.771209e-02 5.930860e-02 1.404871e-01 
7.780000e+00 2.345087e-02 8.086938e-02 1.478951e-01 1.831131e-02 6.053462e-02 1.407216e-01 
7.790000e+00 2.406007e-02 8.235653e-02 1.480473e-01 1.892277e-02 6.175640e-02 1.408475e-01 
7.800000e+00 2.467209e-02 8.381804e-02 1.480794e-01 1.954642e-02 6.297271e-02 1.408623e-01 
7.810000e+00 2.528725e-02 8.525249e-02 1.479892e-01 2.018220e-02 6.418230e-02 1.407637e-01 
7.820000e+00 2.590591e-02 8.665849e-02 1.477747e-01 2.083004e-02 6.538391e-02 1.405494e-01 
7.830000e+00 2.652842e-02 8.803467e-02 1.474339e-01 2.148985e-02 6.657625e-02 1.402171e-01 
7.840000e+00 2.715515e-02 8.937963e-02 1.469652e-01 2.216153e-02 6.775802e-02 1.397648e-01 
7.850000e+00 2.778647e-02 9.069201e-02 1.463668e-01 2.284497e-02 6.892787e-02 1.391904e-01 
7.860000e+00 2.842277e-02 9.197046e-02 1.456372e-01 2.354005e-02 7.008447e-02 1.384920e-01 
7.870000e+00 2.906444e-02 9.321363e-02 1.447749e-01 2.424661e-02 7.122645e-02 1.376678e-01 
7.880000e+00 2.971186e-02 9.442018e-02 1.437787e-01 2.496452e-02 7.235243e-02 1.367162e-01 
7.890000e+00 3.036545e-02 9.558881e-02 1.426475e-01 2.569360e-02 7.346102e-02 1.356355e-01 
7.900000e+00 3.102559e-02 9.671820e-02 1.413802e-01 2.643368e-02 7.455080e-02 1.344244e-01 
7.910000e+00 3.169268e-02 9.780708e-02 1.399758e-01 2.718455e-02 7.562036e-02 1.330814e-01 
7.920000e+00 3.236713e-02 9.885418e-02 1.384338e-01 2.794601e-02 7.666826e-02 1.316056e-01 
7.930000e+00 3.304934e-02 9.985825e-02 1.367535e-01 2.871784e-02 7.769307e-02 1.299957e-01 
7.940000e+00 3.373970e-02 1.008181e-01 1.349344e-01 2.949979e-02 7.869333e-02 1.282509e-01 
7.950000e+00 3.443860e-02 1.017324e-01 1.329762e-01 3.029162e-02 7.966760e-02 1.263703e-01 
7.960000e+00 3.514644e-02 1.026001e-01 1.308789e-01 3.109305e-02 8.061442e-02 1.243535e-01 
7.970000e+00 3.586358e-02 1.034200e-01 1.286424e-01 3.190381e-02 8.153232e-02 1.221998e-01 
7.980000e+00 3.659040e-02 1.041909e-01 1.262668e-01 3.272360e-02 8.241985e-02 1.199089e-01 
7.990000e+00 3.732726e-02 1.049117e-01 1.237525e-01 3.355210e-02 8.327554e-02 1.174807e-01 
8.000000e+00 3.807450e-02 1.055814e-01 1.211000e-01 3.438900e-02 8.409794e-02 1.149151e-01 
8.010000e+00 3.883247e-02 1.061989e-01 1.183098e-01 3.523395e-02 8.488558e-02 1.122122e-01 
8.020000e+00 3.960149e-02 1.067632e-01 1.153828e-01 3.608659e-02 8.563702e-02 1.093723e-01 
8.030000e+00 4.038186e-02 1.072731e-01 1.123199e-01 3.694656e-02 8.635082e-02 1.063959e-01 
8.040000e+00 4.117388e-02 1.077279e-01 1.091223e-01 3.781348e-02 8.702553e-02 1.032835e-01 
8.050000e+00 4.197781e-02 1.081265e-01 1.057911e-01 3.868694e-02 8.765974e-02 1.000358e-01 
8.060000e+00 4.279391e-02 1.084680e-01 1.023279e-01 3.956653e-02 8.825204e-02 9.665394e-02 
8.070000e+00 4.362242e-02 1.087515e-01 9.873420e-02 4.045183e-02 8.880103e-02 9.313882e-02 
8.080000e+00 4.446353e-02 1.089763e-01 9.501177e-02 4.134240e-02 8.930532e-02 8.949175e-02 
8.090000e+00 4.531743e-02 1.091414e-01 9.116253e-02 4.223779e-02 8.976356e-02 8.571414e-02 
8.100000e+00 4.618430e-02 1.092461e-01 8.718854e-02 4.313752e-02 9.017441e-02 8.180758e-02 
8.110000e+00 4.706425e-02 1.092897e-01 8.309204e-02 4.404111e-02 9.053653e-02 7.777380e-02 
8.120000e+00 4.795740e-02 1.092714e-01 7.887540e-02 4.494808e-02 9.084863e-02 7.361473e-02 
8.130000e+00 4.886384e-02 1.091906e-01 7.454119e-02 4.585791e-02 9.110944e-02 6.933244e-02 
8.140000e+00 4.978360e-02 1.090467e-01 7.009208e-02 4.677009e-02 9.131771e-02 6.492919e-02 
8.150000e+00 5.071671e-02 1.088391e-01 6.553094e-02 4.768409e-02 9.147222e-02 6.040738e-02 
8.160000e+00 5.166315e-02 1.085671e-01 6.086076e-02 4.859935e-02 9.157179e-02 5.576958e-02 
8.170000e+00 5.262289e-02 1.082304e-01 5.608470e-02 4.951534e-02 9.161525e-02 5.101853e-02 
8.180000e+00 5.359583e-02 1.078284e-01 5.120604e-02 5.043147e-02 9.160148e-02 4.615714e-02 
8.190000e+00 5.458188e-02 1.073607e-01 4.622822e-02 5.134717e-02 9.152940e-02 4.118845e-02 
8.200000e+00 5.558088e-02 1.068269e-01 4.115484e-02 5.226186e-02 9.139796e-02 3.611569e-02 
8.210000e+00 5.659264e-02 1.062267e-01 3.598959e-02 5.317493e-02 9.120615e-02 3.094223e-02 
8.220000e+00 5.761696e-02 1.055598e-01 3.073635e-02 5.408578e-02 9.095299e-02 2.567158e-02 
8.230000e+00 5.865355e-02 1.048258e-01 2.539909e-02 5.499378e-02 9.063756e-02 2.030744e-02 
8.240000e+00 5.970214e-02 1.040246e-01 1.998192e-02 5.589832e-02 9.025898e-02 1.485362e-02 
8.250000e+00 6.076237e-02 1.031561e-01 1.448908e-02 5.679875e-02 8.981640e-02 9.314099e-03 
8.260000e+00 6.183389e-02 1.022200e-01 8.924929e-03 5.769443e-02 8.930903e-02 3.692985e-03 
8.270000e+00 6.291626e-02 1.012163e-01 3.293942e-03 5.858471e-02 8.873613e-02 -2.005467e-03 
8.280000e+00 6.400904e-02 1.001450e-01 -2.399298e-03 5.946893e-02 8.809700e-02 -7.776871e-03 
8.290000e+00 6.511173e-02 9.900608e-02 -8.150095e-03 6.034643e-02 8.739101e-02 -1.361671e-02 
8.300000e+00 6.622380e-02 9.779955e-02 -1.395365e-02 6.121653e-02 8.661755e-02 -1.952032e-02 
8.310000e+00 6.734466e-02 9.652555e-02 -1.980508e-02 6.207855e-02 8.577610e-02 -2.548295e-02 
8.320000e+00 6.847370e-02 9.518421e-02 -2.569938e-02 6.293182e-02 8.486617e-02 -3.149970e-02 
8.330000e+00 6.961026e-02 9.377573e-02 -3.163148e-02 6.377565e-02 8.388734e-02 -3.756557e-02 
8.340000e+00 7.075363e-02 9.230033e-02 -3.759622e-02 6.460934e-02 8.283923e-02 -4.367544e-02 
8.350000e+00 7.190308e-02 9.075832e-02 -4.358836e-02 6.543220e-02 8.172155e-02 -4.982408e-02 
8.360000e+00 7.305782e-02 8.915002e-02 -4.960259e-02 6.624354e-02 8.053403e-02 -5.600619e-02 
8.370000e+00 7.421704e-02 8.747580e-02 -5.563352e-02 6.704265e-02 7.927650e-02 -6.221634e-02 
8.380000e+00 7.537986e-02 8.573609e-02 -6.167572e-02 6.782883e-02 7.794882e-02 -6.844903e-02 
8.390000e+00 7.654540e-02 8.393137e-02 -6.772369e-02 6.860139e-02 7.655093e-02 -7.469866e-02 
8.400000e+00 7.771270e-02 8.206214e-02 -7.377188e-02 6.935962e-02 7.508283e-02 -8.095959e-02 
8.410000e+00 7.888078e-02 8.012898e-02 -7.981470e-02 7.010281e-02 7.354458e-02 -8.722605e-02 
8.420000e+00 8.004863e-02 7.813249e-02 -8.584653e-02 7.083027e-02 7.193631e-02 -9.349226e-02 
8.430000e+00 8.121520e-02 7.607333e-02 -9.186170e-02 7.154131e-02 7.025821e-02 -9.975234e-02 
8.440000e+00 8.237939e-02 7.395221e-02 -9.785453e-02 7.223521e-02 6.851053e-02 -1.060004e-01 
8.450000e+00 8.354008e-02 7.176987e-02 -1.038193e-01 7.291128e-02 6.669361e-02 -1.122304e-01 
8.460000e+00 8.469610e-02 6.952711e-02 -1.097503e-01 7.356885e-02 6.480784e-02 -1.184364e-01 
8.470000e+00 8.584626e-02 6.722477e-02 -1.156418e-01 7.420721e-02 6.285367e-02 -1.246124e-01 
8.480000e+00 8.698933e-02 6.486373e-02 -1.214881e-01 7.482570e-02 6.083164e-02 -1.307522e-01 
8.490000e+00 8.812406e-02 6.244492e-02 -1.272835e-01 7.542362e-02 5.874232e-02 -1.368498e-01 
8.500000e+00 8.924915e-02 5.996932e-02 -1.330222e-01 7.600032e-02 5.658640e-02 -1.428991e-01 
8.510000e+00 9.036329e-02 5.743794e-02 -1.386986e-01 7.655513e-02 5.436459e-02 -1.488940e-01 
8.520000e+00 9.146514e-02 5.485185e-02 -1.443070e-01 7.708740e-02 5.207769e-02 -1.548283e-01 
8.530000e+00 9.255331e-02 5.221215e-02 -1.498418e-01 7.759647e-02 4.972658e-02 -1.606960e-01 
8.540000e+00 9.362643e-02 4.951998e-02 -1.552974e-01 7.808172e-02 4.731217e-02 -1.664909e-01 
8.550000e+00 9.468306e-02 4.677653e-02 -1.606682e-01 7.854251e-02 4.483547e-02 -1.722071e-01 
8.560000e+00 9.572177e-02 4.398304e-02 -1.659488e-01 7.897822e-02 4.229754e-02 -1.778384e-01 
8.570000e+00 9.674110e-02 4.114076e-02 -1.711337e-01 7.938826e-02 3.969952e-02 -1.833788e-01 
8.580000e+00 9.773958e-02 3.825102e-02 -1.762175e-01 7.977202e-02 3.704261e-02 -1.888225e-01 
8.590000e+00 9.871570e-02 3.531516e-02 -1.811950e-01 8.012892e-02 3.432807e-02 -1.941634e-01 
8.600000e+00 9.966797e-02 3.233457e-02 -1.860609e-01 8.045839e-02 3.155722e-02 -1.993958e-01 
8.610000e+00 1.005949e-01 2.931068e-02 -1.908100e-01 8.075988e-02 2.873146e-02 -2.045138e-01 
8.620000e+00 1.014949e-01 2.624493e-02 -1.954375e-01 8.103284e-02 2.585224e-02 -2.095117e-01 
8.630000e+00 1.023664e-01 2.313885e-02 -1.999382e-01 8.127675e-02 2.292108e-02 -2.143839e-01 
8.640000e+00 1.032080e-01 1.999395e-02 -2.043073e-01 8.149109e-02 1.993956e-02 -2.191248e-01 
8.650000e+00 1.040180e-01 1.681181e-02 -2.085401e-01 8.167538e-02 1.690932e-02 -2.237290e-01 
8.660000e+00 1.047949e-01 1.359403e-02 -2.126319e-01 8.182912e-02 1.383205e-02 -2.281911e-01 
8.670000e+00 1.055372e-01 1.034224e-02 -2.165783e-01 8.195187e-02 1.070951e-02 -2.325057e-01 
8.680000e+00 1.062434e-01 7.058109e-03 -2.203748e-01 8.204317e-02 7.543512e-03 -2.366679e-01 
8.690000e+00 1.069118e-01 3.743340e-03 -2.240172e-01 8.210260e-02 4.335921e-03 -2.406725e-01 
8.700000e+00 1.075409e-01 3.996544e-04 -2.275014e-01 8.212976e-02 1.088658e-03 -2.445147e-01 
8.710000e+00 1.081292e-01 -2.971190e-03 -2.308234e-01 8.212425e-02 -2.196302e-03 -2.481897e-01 
8.720000e+00 1.086752e-01 -6.367411e-03 -2.339793e-01 8.208571e-02 -5.516937e-03 -2.516928e-01 
8.730000e+00 1.091774e-01 -9.787197e-03 -2.369654e-01 8.201380e-02 -8.871172e-03 -2.550195e-01 
8.740000e+00 1.096343e-01 -1.322871e-02 -2.397782e-01 8.190818e-02 -1.225689e-02 -2.581656e-01 
8.750000e+00 1.100444e-01 -1.669010e-02 -2.424144e-01 8.176856e-02 -1.567192e-02 -2.611268e-01 
8.760000e+00 1.104063e-01 -2.016948e-02 -2.448707e-01 8.159465e-02 -1.911405e-02 -2.638991e-01 
8.770000e+00 1.107186e-01 -2.366494e-02 -2.471441e-01 8.138620e-02 -2.258103e-02 -2.664786e-01 
8.780000e+00 1.109798e-01 -2.717455e-02 -2.492317e-01 8.114296e-02 -2.607058e-02 -2.688618e-01 
8.790000e+00 1.111885e-01 -3.069638e-02 -2.511308e-01 8.086472e-02 -2.958035e-02 -2.710450e-01 
8.800000e+00 1.113435e-01 -3.422845e-02 -2.528388e-01 8.055129e-02 -3.310798e-02 -2.730249e-01 
8.810000e+00 1.114434e-01 -3.776879e-02 -2.543536e-01 8.020251e-02 -3.665106e-02 -2.747985e-01 
8.820000e+00 1.114870e-01 -4.131540e-02 -2.556728e-01 7.981823e-02 -4.020718e-02 -2.763627e-01 
8.830000e+00 1.114729e-01 -4.486627e-02 -2.567946e-01 7.939833e-02 -4.377386e-02 -2.777149e-01 
8.840000e+00 1.114000e-01 -4.841938e-02 -2.577171e-01 7.894272e-02 -4.734861e-02 -2.788524e-01 
8.850000e+00 1.112671e-01 -5.197268e-02 -2.584388e-01 7.845134e-02 -5.092892e-02 -2.797729e-01 
8.860000e+00 1.110731e-01 -5.552414e-02 -2.589583e-01 7.792413e-02 -5.451224e-02 -2.804743e-01 
8.870000e+00 1.108170e-01 -5.907168e-02 -2.592744e-01 7.736109e-02 -5.809603e-02 -2.809547e-01 
8.880000e+00 1.104976e-01 -6.261327e-02 -2.593862e-01 7.676222e-02 -6.167770e-02 -2.812124e-01 
8.890000e+00 1.101141e-01 -6.614681e-02 -2.592927e-01 7.612755e-02 -6.525466e-02 -2.812458e-01 
8.900000e+00 1.096654e-01 -6.967024e-02 -2.589936e-01 7.545715e-02 -6.882429e-02 -2.810537e-01 
8.910000e+00 1.091507e-01 -7.318148e-02 -2.584883e-01 7.475110e-02 -7.238400e-02 -2.806350e-01 
8.920000e+00 1.085692e-01 -7.667844e-02 -2.577767e-01 7.400951e-02 -7.593114e-02 -2.799890e-01 
8.930000e+00 1.079202e-01 -8.015905e-02 -2.568589e-01 7.323253e-02 -7.946309e-02 -2.791150e-01 
8.940000e+00 1.072029e-01 -8.362122e-02 -2.557350e-01 7.242031e-02 -8.297721e-02 -2.780126e-01 
8.950000e+00 1.064166e-01 -8.706287e-02 -2.544056e-01 7.157305e-02 -8.647087e-02 -2.766817e-01 
8.960000e+00 1.055608e-01 -9.048194e-02 -2.528712e-01 7.069097e-02 -8.994143e-02 -2.751224e-01 
8.970000e+00 1.046350e-01 -9.387634e-02 -2.511328e-01 6.977431e-02 -9.338626e-02 -2.733350e-01 
8.980000e+00 1.036387e-01 -9.724402e-02 -2.491913e-01 6.882334e-02 -9.680275e-02 -2.713201e-01 
8.990000e+00 1.025715e-01 -1.005829e-01 -2.470480e-01 6.783836e-02 -1.001883e-01 -2.690785e-01 
9.000000e+00 1.014332e-01 -1.038910e-01 -2.447045e-01 6.681969e-02 -1.035402e-01 -2.666111e-01 
9.010000e+00 1.002234e-01 -1.071662e-01 -2.421623e-01 6.576767e-02 -1.068560e-01 -2.639192e-01 
9.020000e+00 9.894196e-02 -1.104065e-01 -2.394234e-01 6.468269e-02 -1.101331e-01 -2.610044e-01 
9.030000e+00 9.758880e-02 -1.136099e-01 -2.364898e-01 6.356515e-02 -1.133689e-01 -2.578682e-01 
9.040000e+00 9.616388e-02 -1.167744e-01 -2.333637e-01 6.241546e-02 -1.165609e-01 -2.545128e-01 
9.050000e+00 9.466722e-02 -1.198981e-01 -2.300477e-01 6.123409e-02 -1.197066e-01 -2.509401e-01 
9.060000e+00 9.309895e-02 -1.229789e-01 -2.265444e-01 6.002149e-02 -1.228036e-01 -2.471527e-01 
9.070000e+00 9.145925e-02 -1.260150e-01 -2.228565e-01 5.877818e-02 -1.258493e-01 -2.431532e-01 
9.080000e+00 8.974839e-02 -1.290043e-01 -2.189872e-01 5.750468e-02 -1.288414e-01 -2.389443e-01 
9.090000e+00 8.796670e-02 -1.319451e-01 -2.149397e-01 5.620154e-02 -1.317775e-01 -2.345292e-01 
9.100000e+00 8.611461e-02 -1.348354e-01 -2.107172e-01 5.486933e-02 -1.346553e-01 -2.299112e-01 
9.110000e+00 8.419261e-02 -1.376734e-01 -2.063235e-01 5.350864e-02 -1.374724e-01 -2.250938e-01 
9.120000e+00 8.220126e-02 -1.404573e-01 -2.017622e-01 5.212009e-02 -1.402266e-01 -2.200806e-01 
9.130000e+00 8.014124e-02 -1.431852e-01 -1.970372e-01 5.070432e-02 -1.429157e-01 -2.148756e-01 
9.140000e+00 7.801325e-02 -1.458555e-01 -1.921526e-01 4.926200e-02 -1.455375e-01 -2.094830e-01 
9.150000e+00 7.581812e-02 -1.484663e-01 -1.871127e-01 4.779381e-02 -1.480899e-01 -2.039069e-01 
9.160000e+00 7.355672e-02 -1.510160e-01 -1.819217e-01 4.630044e-02 -1.505708e-01 -1.981521e-01 
9.170000e+00 7.123003e-02 -1.535029e-01 -1.765843e-01 4.478264e-02 -1.529782e-01 -1.922231e-01 
9.180000e+00 6.883907e-02 -1.559253e-01 -1.711051e-01 4.324113e-02 -1.553103e-01 -1.861248e-01 
9.190000e+00 6.638498e-02 -1.582818e-01 -1.654890e-01 4.167669e-02 -1.575649e-01 -1.798625e-01 
9.200000e+00 6.386894e-02 -1.605706e-01 -1.597409e-01 4.009010e-02 -1.597404e-01 -1.734412e-01 
9.210000e+00 6.129222e-02 -1.627904e-01 -1.538658e-01 3.848215e-02 -1.618350e-01 -1.668664e-01 
9.220000e+00 5.865618e-02 -1.649395e-01 -1.478690e-01 3.685367e-02 -1.638469e-01 -1.601438e-01 
9.230000e+00 5.596224e-02 -1.670166e-01 -1.417559e-01 3.520549e-02 -1.657744e-01 -1.532791e-01 
9.240000e+00 5.321188e-02 -1.690203e-01 -1.355318e-01 3.353847e-02 -1.676160e-01 -1.462781e-01 
9.250000e+00 5.040667e-02 -1.709491e-01 -1.292023e-01 3.185346e-02 -1.693702e-01 -1.391470e-01 
9.260000e+00 4.754826e-02 -1.728019e-01 -1.227731e-01 3.015136e-02 -1.710356e-01 -1.318919e-01 
9.270000e+00 4.463836e-02 -1.745772e-01 -1.162499e-01 2.843305e-02 -1.726107e-01 -1.245192e-01 
9.280000e+00 4.167873e-02 -1.762740e-01 -1.096386e-01 2.669945e-02 -1.740942e-01 -1.170353e-01 
9.290000e+00 3.867122e-02 -1.778910e-01 -1.029449e-01 2.495148e-02 -1.754849e-01 -1.094468e-01 
9.300000e+00 3.561775e-02 -1.794270e-01 -9.617507e-02 2.319007e-02 -1.767818e-01 -1.017604e-01 
9.310000e+00 3.252029e-02 -1.808811e-01 -8.933500e-02 2.141616e-02 -1.779836e-01 -9.398290e-02 
9.320000e+00 2.938088e-02 -1.822522e-01 -8.243086e-02 1.963072e-02 -1.790894e-01 -8.612116e-02 
9.330000e+00 2.620161e-02 -1.835393e-01 -7.546882e-02 1.783470e-02 -1.800984e-01 -7.818220e-02 
9.340000e+00 2.298464e-02 -1.847414e-01 -6.845510e-02 1.602907e-02 -1.810095e-01 -7.017308e-02 
9.350000e+00 1.973219e-02 -1.858578e-01 -6.139599e-02 1.421483e-02 -1.818222e-01 -6.210096e-02 
9.360000e+00 1.644652e-02 -1.868875e-01 -5.429777e-02 1.239296e-02 -1.825356e-01 -5.397306e-02 
9.370000e+00 1.312996e-02 -1.878299e-01 -4.716679e-02 1.056445e-02 -1.831493e-01 -4.579665e-02 
9.380000e+00 9.784865e-03 -1.886842e-01 -4.000939e-02 8.730310e-03 -1.836627e-01 -3.757906e-02 
9.390000e+00 6.413669e-03 -1.894498e-01 -3.283195e-02 6.891535e-03 -1.840754e-01 -2.932768e-02 
9.400000e+00 3.018832e-03 -1.901260e-01 -2.564083e-02 5.049139e-03 -1.843870e-01 -2.104992e-02 
9.410000e+00 -3.971395e-04 -1.907123e-01 -1.844243e-02 3.204134e-03 -1.845973e-01 -1.275322e-02 
9.420000e+00 -3.831697e-03 -1.912083e-01 -1.124310e-02 1.357532e-03 -1.847061e-01 -4.445038e-03 
9.430000e+00 -7.282253e-03 -1.916135e-01 -4.049204e-03 -4.896493e-04 -1.847133e-01 3.867141e-03 
9.440000e+00 -1.074619e-02 -1.919275e-01 3.132919e-03 -2.336395e-03 -1.846190e-01 1.217584e-02 
9.450000e+00 -1.422085e-02 -1.921500e-01 1.029696e-02 -4.181690e-03 -1.844231e-01 2.047358e-02 
9.460000e+00 -1.770355e-02 -1.922808e-01 1.743664e-02 -6.024519e-03 -1.841259e-01 2.875291e-02 
9.470000e+00 -2.119158e-02 -1.923197e-01 2.454572e-02 -7.863871e-03 -1.837277e-01 3.700636e-02 
9.480000e+00 -2.468221e-02 -1.922665e-01 3.161802e-02 -9.698737e-03 -1.832286e-01 4.522654e-02 
9.490000e+00 -2.817268e-02 -1.921213e-01 3.864739e-02 -1.152811e-02 -1.826293e-01 5.340606e-02 
9.500000e+00 -3.166022e-02 -1.918838e-01 4.562775e-02 -1.335099e-02 -1.819301e-01 6.153758e-02 
9.510000e+00 -3.514203e-02 -1.915543e-01 5.255311e-02 -1.516638e-02 -1.811317e-01 6.961383e-02 
9.520000e+00 -3.861533e-02 -1.911328e-01 5.941752e-02 -1.697330e-02 -1.802348e-01 7.762758e-02 
9.530000e+00 -4.207730e-02 -1.906195e-01 6.621511e-02 -1.877075e-02 -1.792400e-01 8.557168e-02 
9.540000e+00 -4.552512e-02 -1.900146e-01 7.294012e-02 -2.055777e-02 -1.781482e-01 9.343906e-02 
9.550000e+00 -4.895598e-02 -1.893184e-01 7.958686e-02 -2.233339e-02 -1.769604e-01 1.012227e-01 
9.560000e+00 -5.236706e-02 -1.885312e-01 8.614975e-02 -2.409666e-02 -1.756774e-01 1.089157e-01 
9.570000e+00 -5.575555e-02 -1.876535e-01 9.262330e-02 -2.584663e-02 -1.743005e-01 1.165113e-01 
9.580000e+00 -5.911865e-02 -1.866858e-01 9.900214e-02 -2.758236e-02 -1.728307e-01 1.240028e-01 
9.590000e+00 -6.245355e-02 -1.856284e-01 1.052810e-01 -2.930294e-02 -1.712692e-01 1.313836e-01 
9.600000e+00 -6.575747e-02 -1.844822e-01 1.114547e-01 -3.100745e-02 -1.696174e-01 1.386472e-01 
9.610000e+00 -6.902766e-02 -1.832476e-01 1.175183e-01 -3.269499e-02 -1.678766e-01 1.457873e-01 
9.620000e+00 -7.226135e-02 -1.819254e-01 1.234669e-01 -3.436469e-02 -1.660482e-01 1.527977e-01 
9.630000e+00 -7.545584e-02 -1.805164e-01 1.292957e-01 -3.601567e-02 -1.641338e-01 1.596723e-01 
9.640000e+00 -7.860842e-02 -1.790213e-01 1.350000e-01 -3.764708e-02 -1.621350e-01 1.664052e-01 
9.650000e+00 -8.171643e-02 -1.774411e-01 1.405755e-01 -3.925809e-02 -1.600534e-01 1.729907e-01 
9.660000e+00 -8.477723e-02 -1.757767e-01 1.460178e-01 -4.084788e-02 -1.578906e-01 1.794232e-01 
9.670000e+00 -8.778821e-02 -1.740291e-01 1.513227e-01 -4.241564e-02 -1.556485e-01 1.856971e-01 
9.680000e+00 -9.074683e-02 -1.721993e-01 1.564862e-01 -4.396059e-02 -1.533290e-01 1.918074e-01 
9.690000e+00 -9.365056e-02 -1.702885e-01 1.615044e-01 -4.548197e-02 -1.509338e-01 1.977487e-01 
9.700000e+00 -9.649692e-02 -1.682977e-01 1.663736e-01 -4.697902e-02 -1.484650e-01 2.035164e-01 
9.710000e+00 -9.928348e-02 -1.662283e-01 1.710903e-01 -4.845103e-02 -1.459246e-01 2.091056e-01 
9.720000e+00 -1.020079e-01 -1.640814e-01 1.756511e-01 -4.989728e-02 -1.433146e-01 2.145118e-01 
9.730000e+00 -1.046678e-01 -1.618584e-01 1.800529e-01 -5.131709e-02 -1.406371e-01 2.197306e-01 
9.740000e+00 -1.072609e-01 -1.595607e-01 1.842926e-01 -5.270981e-02 -1.378944e-01 2.247580e-01 
9.750000e+00 -1.097851e-01 -1.571896e-01 1.883673e-01 -5.407477e-02 -1.350885e-01 2.295900e-01 
9.760000e+00 -1.122382e-01 -1.547466e-01 1.922744e-01 -5.541137e-02 -1.322218e-01 2.342229e-01 
9.770000e+00 -1.146180e-01 -1.522333e-01 1.960114e-01 -5.671901e-02 -1.292966e-01 2.386532e-01 
9.780000e+00 -1.169227e-01 -1.496511e-01 1.995760e-01 -5.799712e-02 -1.263152e-01 2.428775e-01 
9.790000e+00 -1.191501e-01 -1.470018e-01 2.029661e-01 -5.924514e-02 -1.232799e-01 2.468928e-01 
9.800000e+00 -1.212986e-01 -1.442869e-01 2.061797e-01 -6.046254e-02 -1.201932e-01 2.506963e-01 
9.810000e+00 -1.233661e-01 -1.415082e-01 2.092151e-01 -6.164884e-02 -1.170575e-01 2.542853e-01 
9.820000e+00 -1.253512e-01 -1.386673e-01 2.120708e-01 -6.280354e-02 -1.138754e-01 2.576573e-01 
9.830000e+00 -1.272520e-01 -1.357661e-01 2.147453e-01 -6.392620e-02 -1.106492e-01 2.608103e-01 
9.840000e+00 -1.290670e-01 -1.328063e-01 2.172375e-01 -6.501638e-02 -1.073815e-01 2.637422e-01 
9.850000e+00 -1.307947e-01 -1.297898e-01 2.195463e-01 -6.607370e-02 -1.040748e-01 2.664514e-01 
9.860000e+00 -1.324338e-01 -1.267186e-01 2.216711e-01 -6.709776e-02 -1.007318e-01 2.689362e-01 
9.870000e+00 -1.339828e-01 -1.235945e-01 2.236110e-01 -6.808822e-02 -9.735503e-02 2.711955e-01 
9.880000e+00 -1.354407e-01 -1.204194e-01 2.253658e-01 -6.904476e-02 -9.394703e-02 2.732283e-01 
9.890000e+00 -1.368061e-01 -1.171955e-01 2.269352e-01 -6.996707e-02 -9.051044e-02 2.750337e-01 
9.900000e+00 -1.380782e-01 -1.139246e-01 2.283190e-01 -7.085488e-02 -8.704789e-02 2.766112e-01 
9.910000e+00 -1.392559e-01 -1.106089e-01 2.295175e-01 -7.170795e-02 -8.356199e-02 2.779604e-01 
9.920000e+00 -1.403383e-01 -1.072504e-01 2.305309e-01 -7.252605e-02 -8.005540e-02 2.790812e-01 
9.930000e+00 -1.413247e-01 -1.038513e-01 2.313597e-01 -7.330899e-02 -7.653073e-02 2.799738e-01 
9.940000e+00 -1.422145e-01 -1.004137e-01 2.320046e-01 -7.405661e-02 -7.299062e-02 2.806384e-01 
9.950000e+00 -1.430069e-01 -9.693965e-02 2.324665e-01 -7.476876e-02 -6.943770e-02 2.810758e-01 
9.960000e+00 -1.437016e-01 -9.343143e-02 2.327463e-01 -7.544533e-02 -6.587460e-02 2.812867e-01 
9.970000e+00 -1.442982e-01 -8.989121e-02 2.328453e-01 -7.608623e-02 -6.230393e-02 2.812722e-01 
9.980000e+00 -1.447963e-01 -8.632121e-02 2.327648e-01 -7.669140e-02 -5.872830e-02 2.810335e-01 
9.990000e+00 -1.451958e-01 -8.272367e-02 2.325063e-01 -7.726079e-02 -5.515030e-02 2.805720e-01 
1.000000e+01 -1.454966e-01 -7.910081e-02 2.320716e-01 -7.779440e-02 -5.157250e-02 2.798896e-01 
1.001000e+01 -1.456986e-01 -7.545492e-02 2.314625e-01 -7.829225e-02 -4.799747e-02 2.789880e-01 
1.002000e+01 -1.458020e-01 -7.178825e-02 2.306810e-01 -7.875437e-02 -4.442774e-02 2.778695e-01 
1.003000e+01 -1.458070e-01 -6.810310e-02 2.297294e-01 -7.918083e-02 -4.086582e-02 2.765363e-01 
1.004000e+01 -1.457139e-01 -6.440175e-02 2.286099e-01 -7.957172e-02 -3.731422e-02 2.749910e-01 
1.005000e+01 -1.455231e-01 -6.068649e-02 2.273250e-01 -7.992716e-02 -3.377538e-02 2.732363e-01 
1.006000e+01 -1.452350e-01 -5.695963e-02 2.258773e-01 -8.024728e-02 -3.025175e-02 2.712752e-01 
1.007000e+01 -1.448503e-01 -5.322348e-02 2.242696e-01 -8.053225e-02 -2.674573e-02 2.691108e-01 
1.008000e+01 -1.443697e-01 -4.948034e-02 2.225048e-01 -8.078226e-02 -2.325968e-02 2.667463e-01 
1.009000e+01 -1.437939e-01 -4.573250e-02 2.205859e-01 -8.099752e-02 -1.979593e-02 2.641853e-01 
1.010000e+01 -1.431238e-01 -4.198229e-02 2.185160e-01 -8.117826e-02 -1.635678e-02 2.614315e-01 
1.011000e+01 -1.423605e-01 -3.823198e-02 2.162984e-01 -8.132474e-02 -1.294448e-02 2.584887e-01 
1.012000e+01 -1.415048e-01 -3.448389e-02 2.139366e-01 -8.143725e-02 -9.561240e-03 2.553608e-01 
1.013000e+01 -1.405581e-01 -3.074028e-02 2.114340e-01 -8.151607e-02 -6.209232e-03 2.520522e-01 
1.014000e+01 -1.395215e-01 -2.700343e-02 2.087942e-01 -8.156154e-02 -2.890575e-03 2.485670e-01 
1.015000e+01 -1.383964e-01 -2.327562e-02 2.060210e-01 -8.157400e-02 3.926560e-04 2.449098e-01 
1.016000e+01 -1.371843e-01 -1.955908e-02 2.031181e-01 -8.155381e-02 3.638435e-03 2.410852e-01 
1.017000e+01 -1.358865e-01 -1.585607e-02 2.000894e-01 -8.150136e-02 6.844788e-03 2.370980e-01 
1.018000e+01 -1.345047e-01 -1.216878e-02 1.969390e-01 -8.141706e-02 1.000979e-02 2.329531e-01 
1.019000e+01 -1.330406e-01 -8.499440e-03 1.936709e-01 -8.130131e-02 1.313158e-02 2.286554e-01 
1.020000e+01 -1.314959e-01 -4.850218e-03 1.902893e-01 -8.115457e-02 1.620833e-02 2.242101e-01 
1.021000e+01 -1.298725e-01 -1.223278e-03 1.867983e-01 -8.097730e-02 1.923829e-02 2.196225e-01 
1.022000e+01 -1.281722e-01 2.379242e-03 1.832023e-01 -8.076997e-02 2.221977e-02 2.148979e-01 
1.023000e+01 -1.263970e-01 5.955228e-03 1.795056e-01 -8.053307e-02 2.515111e-02 2.100418e-01 
1.024000e+01 -1.245490e-01 9.502593e-03 1.757126e-01 -8.026712e-02 2.803075e-02 2.050597e-01 
1.025000e+01 -1.226303e-01 1.301928e-02 1.718278e-01 -7.997264e-02 3.085715e-02 1.999572e-01 
1.026000e+01 -1.206430e-01 1.650325e-02 1.678556e-01 -7.965016e-02 3.362887e-02 1.947401e-01 
1.027000e+01 -1.185894e-01 1.995251e-02 1.638005e-01 -7.930025e-02 3.634451e-02 1.894142e-01 
1.028000e+01 -1.164718e-01 2.336510e-02 1.596672e-01 -7.892346e-02 3.900273e-02 1.839852e-01 
1.029000e+01 -1.142925e-01 2.673907e-02 1.554603e-01 -7.852039e-02 4.160227e-02 1.784592e-01 
1.030000e+01 -1.120540e-01 3.007254e-02 1.511842e-01 -7.809162e-02 4.414193e-02 1.728420e-01 
1.031000e+01 -1.097587e-01 3.336364e-02 1.468437e-01 -7.763775e-02 4.662057e-02 1.671396e-01 
1.032000e+01 -1.074092e-01 3.661054e-02 1.424434e-01 -7.715941e-02 4.903713e-02 1.613581e-01 
1.033000e+01 -1.050079e-01 3.981147e-02 1.379879e-01 -7.665722e-02 5.139060e-02 1.555036e-01 
1.034000e+01 -1.025575e-01 4.296468e-02 1.334819e-01 -7.613181e-02 5.368004e-02 1.495820e-01 
1.035000e+01 -1.000607e-01 4.606847e-02 1.289299e-01 -7.558383e-02 5.590460e-02 1.435996e-01 
1.036000e+01 -9.752004e-02 4.912119e-02 1.243367e-01 -7.501394e-02 5.806346e-02 1.375625e-01 
1.037000e+01 -9.493830e-02 5.212121e-02 1.197069e-01 -7.442279e-02 6.015589e-02 1.314766e-01 
1.038000e+01 -9.231821e-02 5.506697e-02 1.150449e-01 -7.381104e-02 6.218124e-02 1.253482e-01 
1.039000e+01 -8.966253e-02 5.795696e-02 1.103555e-01 -7.317939e-02 6.413889e-02 1.191833e-01 
1.040000e+01 -8.697404e-02 6.078969e-02 1.056430e-01 -7.252849e-02 6.602832e-02 1.129880e-01 
1.041000e+01 -8.425557e-02 6.356375e-02 1.009121e-01 -7.185905e-02 6.784907e-02 1.067682e-01 
1.042000e+01 -8.150992e-02 6.627776e-02 9.616708e-02 -7.117174e-02 6.960075e-02 1.005301e-01 
1.043000e+01 -7.873994e-02 6.893039e-02 9.141245e-02 -7.046727e-02 7.128301e-02 9.427961e-02 
1.044000e+01 -7.594848e-02 7.152038e-02 8.665253e-02 -6.974632e-02 7.289561e-02 8.802259e-02 
1.045000e+01 -7.313838e-02 7.404650e-02 8.189164e-02 -6.900959e-02 7.443834e-02 8.176492e-02 
1.046000e+01 -7.031251e-02 7.650758e-02 7.713401e-02 -6.825778e-02 7.591107e-02 7.551241e-02 
1.047000e+01 -6.747373e-02 7.890253e-02 7.238383e-02 -6.749160e-02 7.731373e-02 6.927079e-02 
1.048000e+01 -6.462488e-02 8.123027e-02 6.764520e-02 -6.671174e-02 7.864632e-02 6.304574e-02 
1.049000e+01 -6.176882e-02 8.348982e-02 6.292219e-02 -6.591891e-02 7.990891e-02 5.684283e-02 
1.050000e+01 -5.890837e-02 8.568021e-02 5.821874e-02 -6.511380e-02 8.110161e-02 5.066757e-02 
1.051000e+01 -5.604637e-02 8.780057e-02 5.353876e-02 -6.429711e-02 8.222461e-02 4.452538e-02 
1.052000e+01 -5.318563e-02 8.985006e-02 4.888605e-02 -6.346953e-02 8.327815e-02 3.842157e-02 
1.053000e+01 -5.032891e-02 9.182791e-02 4.426434e-02 -6.263177e-02 8.426254e-02 3.236137e-02 
1.054000e+01 -4.747901e-02 9.373339e-02 3.967726e-02 -6.178451e-02 8.517814e-02 2.634989e-02 
1.055000e+01 -4.463863e-02 9.556587e-02 3.512835e-02 -6.092844e-02 8.602538e-02 2.039214e-02 
1.056000e+01 -4.181051e-02 9.732472e-02 3.062106e-02 -6.006423e-02 8.680472e-02 1.449301e-02 
1.057000e+01 -3.899731e-02 9.900942e-02 2.615876e-02 -5.919257e-02 8.751671e-02 8.657262e-03 
1.058000e+01 -3.620168e-02 1.006195e-01 2.174468e-02 -5.831412e-02 8.816193e-02 2.889556e-03 
1.059000e+01 -3.342621e-02 1.021545e-01 1.738198e-02 -5.742955e-02 8.874101e-02 -2.805588e-03 
1.060000e+01 -3.067347e-02 1.036141e-01 1.307371e-02 -5.653952e-02 8.925464e-02 -8.423782e-03 
1.061000e+01 -2.794597e-02 1.049979e-01 8.822808e-03 -5.564467e-02 8.970358e-02 -1.396077e-02 
1.062000e+01 -2.524619e-02 1.063058e-01 4.632101e-03 -5.474566e-02 9.008859e-02 -1.941244e-02 
1.063000e+01 -2.257654e-02 1.075376e-01 5.043117e-04 -5.384311e-02 9.041053e-02 -2.477482e-02 
1.064000e+01 -1.993940e-02 1.086931e-01 -3.557949e-03 -5.293766e-02 9.067026e-02 -3.004407e-02 
1.065000e+01 -1.733707e-02 1.097722e-01 -7.552186e-03 -5.202991e-02 9.086871e-02 -3.521653e-02 
1.066000e+01 -1.477181e-02 1.107750e-01 -1.147602e-02 -5.112048e-02 9.100685e-02 -4.028865e-02 
1.067000e+01 -1.224583e-02 1.117015e-01 -1.532717e-02 -5.020997e-02 9.108569e-02 -4.525706e-02 
1.068000e+01 -9.761250e-03 1.125518e-01 -1.910351e-02 -4.929896e-02 9.110627e-02 -5.011855e-02 
1.069000e+01 -7.320147e-03 1.133261e-01 -2.280299e-02 -4.838804e-02 9.106967e-02 -5.487005e-02 
1.070000e+01 -4.924523e-03 1.140245e-01 -2.642370e-02 -4.747776e-02 9.097701e-02 -5.950866e-02 
1.071000e+01 -2.576317e-03 1.146475e-01 -2.996385e-02 -4.656868e-02 9.082944e-02 -6.403164e-02 
1.072000e+01 -2.773938e-04 1.151953e-01 -3.342175e-02 -4.566135e-02 9.062815e-02 -6.843641e-02 
1.073000e+01 1.970452e-03 1.156684e-01 -3.679584e-02 -4.475629e-02 9.037435e-02 -7.272054e-02 
1.074000e+01 4.165501e-03 1.160671e-01 -4.008470e-02 -4.385403e-02 9.006928e-02 -7.688181e-02 
1.075000e+01 6.306106e-03 1.163920e-01 -4.328698e-02 -4.295507e-02 8.971422e-02 -8.091810e-02 
1.076000e+01 8.390701e-03 1.166436e-01 -4.640150e-02 -4.205991e-02 8.931046e-02 -8.482752e-02 
1.077000e+01 1.041780e-02 1.168226e-01 -4.942715e-02 -4.116902e-02 8.885931e-02 -8.860830e-02 
1.078000e+01 1.238598e-02 1.169295e-01 -5.236298e-02 -4.028288e-02 8.836212e-02 -9.225885e-02 
1.079000e+01 1.429392e-02 1.169652e-01 -5.520812e-02 -3.940193e-02 8.782025e-02 -9.577776e-02 
1.080000e+01 1.614038e-02 1.169304e-01 -5.796184e-02 -3.852662e-02 8.723506e-02 -9.916377e-02 
1.081000e+01 1.792418e-02 1.168259e-01 -6.062351e-02 -3.765737e-02 8.660797e-02 -1.024158e-01 
1.082000e+01 1.964425e-02 1.166526e-01 -6.319262e-02 -3.679459e-02 8.594037e-02 -1.055329e-01 
1.083000e+01 2.129959e-02 1.164114e-01 -6.566877e-02 -3.593869e-02 8.523368e-02 -1.085143e-01 
1.084000e+01 2.288929e-02 1.161032e-01 -6.805166e-02 -3.509004e-02 8.448933e-02 -1.113594e-01 
1.085000e+01 2.441252e-02 1.157290e-01 -7.034111e-02 -3.424902e-02 8.370877e-02 -1.140678e-01 
1.086000e+01 2.586855e-02 1.152899e-01 -7.253704e-02 -3.341598e-02 8.289344e-02 -1.166392e-01 
1.087000e+01 2.725672e-02 1.147870e-01 -7.463947e-02 -3.259127e-02 8.204479e-02 -1.190734e-01 
1.088000e+01 2.857647e-02 1.142214e-01 -7.664855e-02 -3.177519e-02 8.116429e-02 -1.213705e-01 
1.089000e+01 2.982731e-02 1.135943e-01 -7.856449e-02 -3.096808e-02 8.025337e-02 -1.235308e-01 
1.090000e+01 3.100885e-02 1.129069e-01 -8.038762e-02 -3.017022e-02 7.931352e-02 -1.255544e-01 
1.091000e+01 3.212079e-02 1.121605e-01 -8.211837e-02 -2.938190e-02 7.834618e-02 -1.274419e-01 
1.092000e+01 3.316291e-02 1.113562e-01 -8.375724e-02 -2.860339e-02 7.735280e-02 -1.291939e-01 
1.093000e+01 3.413506e-02 1.104955e-01 -8.530485e-02 -2.783493e-02 7.633485e-02 -1.308112e-01 
1.094000e+01 3.503721e-02 1.095798e-01 -8.676190e-02 -2.707677e-02 7.529376e-02 -1.322946e-01 
1.095000e+01 3.586938e-02 1.086103e-01 -8.812915e-02 -2.632913e-02 7.423097e-02 -1.336454e-01 
1.096000e+01 3.663170e-02 1.075885e-01 -8.940748e-02 -2.559222e-02 7.314791e-02 -1.348645e-01 
1.097000e+01 3.732436e-02 1.065160e-01 -9.059782e-02 -2.486623e-02 7.204600e-02 -1.359533e-01 
1.098000e+01 3.794765e-02 1.053940e-01 -9.170120e-02 -2.415135e-02 7.092663e-02 -1.369133e-01 
1.099000e+01 3.850194e-02 1.042242e-01 -9.271871e-02 -2.344775e-02 6.979122e-02 -1.377460e-01 
1.100000e+01 3.898768e-02 1.030081e-01 -9.365151e-02 -2.275558e-02 6.864113e-02 -1.384530e-01 
1.101000e+01 3.940537e-02 1.017472e-01 -9.450083e-02 -2.207497e-02 6.747772e-02 -1.390362e-01 
1.102000e+01 3.975564e-02 1.004431e-01 -9.526798e-02 -2.140606e-02 6.630235e-02 -1.394975e-01 
1.103000e+01 4.003915e-02 9.909733e-02 -9.595431e-02 -2.074896e-02 6.511633e-02 -1.398389e-01 
1.104000e+01 4.025666e-02 9.771161e-02 -9.656124e-02 -2.010377e-02 6.392098e-02 -1.400624e-01 
1.105000e+01 4.040900e-02 9.628753e-02 -9.709024e-02 -1.947057e-02 6.271758e-02 -1.401703e-01 
1.106000e+01 4.049705e-02 9.482672e-02 -9.754283e-02 -1.884944e-02 6.150740e-02 -1.401649e-01 
1.107000e+01 4.052179e-02 9.333084e-02 -9.792060e-02 -1.824044e-02 6.029169e-02 -1.400485e-01 
1.108000e+01 4.048424e-02 9.180158e-02 -9.822515e-02 -1.764362e-02 5.907165e-02 -1.398237e-01 
1.109000e+01 4.038552e-02 9.024060e-02 -9.845815e-02 -1.705902e-02 5.784848e-02 -1.394929e-01 
1.110000e+01 4.022677e-02 8.864960e-02 -9.862131e-02 -1.648666e-02 5.662335e-02 -1.390589e-01 
1.111000e+01 4.000923e-02 8.703028e-02 -9.871635e-02 -1.592655e-02 5.539741e-02 -1.385243e-01 
1.112000e+01 3.973417e-02 8.538433e-02 -9.874505e-02 -1.537871e-02 5.417176e-02 -1.378918e-01 
1.113000e+01 3.940294e-02 8.371348e-02 -9.870920e-02 -1.484311e-02 5.294751e-02 -1.371643e-01 
1.114000e+01 3.901693e-02 8.201942e-02 -9.861063e-02 -1.431975e-02 5.172569e-02 -1.363448e-01 
1.115000e+01 3.857760e-02 8.030388e-02 -9.845118e-02 -1.380859e-02 5.050734e-02 -1.354360e-01 
1.116000e+01 3.808643e-02 7.856855e-02 -9.823273e-02 -1.330959e-02 4.929347e-02 -1.344410e-01 
1.117000e+01 3.754497e-02 7.681516e-02 -9.795716e-02 -1.282270e-02 4.808503e-02 -1.333628e-01 
1.118000e+01 3.695482e-02 7.504540e-02 -9.762636e-02 -1.234787e-02 4.688297e-02 -1.322045e-01 
1.119000e+01 3.631760e-02 7.326097e-02 -9.724225e-02 -1.188502e-02 4.568819e-02 -1.309692e-01 
1.120000e+01 3.563500e-02 7.146357e-02 -9.680673e-02 -1.143407e-02 4.450157e-02 -1.296600e-01 
1.121000e+01 3.490871e-02 6.965487e-02 -9.632173e-02 -1.099495e-02 4.332395e-02 -1.282799e-01 
1.122000e+01 3.414049e-02 6.783656e-02 -9.578917e-02 -1.056756e-02 4.215614e-02 -1.268323e-01 
1.123000e+01 3.333210e-02 6.601029e-02 -9.521097e-02 -1.015180e-02 4.099891e-02 -1.253203e-01 
1.124000e+01 3.248537e-02 6.417771e-02 -9.458905e-02 -9.747547e-03 3.985301e-02 -1.237469e-01 
1.125000e+01 3.160211e-02 6.234047e-02 -9.392532e-02 -9.354696e-03 3.871915e-02 -1.221156e-01 
1.126000e+01 3.068419e-02 6.050016e-02 -9.322168e-02 -8.973121e-03 3.759801e-02 -1.204294e-01 
1.127000e+01 2.973349e-02 5.865840e-02 -9.248002e-02 -8.602691e-03 3.649024e-02 -1.186915e-01 
1.128000e+01 2.875190e-02 5.681678e-02 -9.170222e-02 -8.243270e-03 3.539644e-02 -1.169051e-01 
1.129000e+01 2.774132e-02 5.497684e-02 -9.089012e-02 -7.894714e-03 3.431719e-02 -1.150734e-01 
1.130000e+01 2.670369e-02 5.314013e-02 -9.004559e-02 -7.556876e-03 3.325304e-02 -1.131995e-01 
1.131000e+01 2.564094e-02 5.130818e-02 -8.917042e-02 -7.229601e-03 3.220450e-02 -1.112866e-01 
1.132000e+01 2.455501e-02 4.948247e-02 -8.826642e-02 -6.912732e-03 3.117206e-02 -1.093377e-01 
1.133000e+01 2.344785e-02 4.766447e-02 -8.733536e-02 -6.606105e-03 3.015615e-02 -1.073560e-01 
1.134000e+01 2.232140e-02 4.585563e-02 -8.637898e-02 -6.309553e-03 2.915719e-02 -1.053445e-01 
1.135000e+01 2.117761e-02 4.405735e-02 -8.539900e-02 -6.022903e-03 2.817557e-02 -1.033062e-01 
1.136000e+01 2.001842e-02 4.227103e-02 -8.439709e-02 -5.745982e-03 2.721164e-02 -1.012441e-01 
1.137000e+01 1.884578e-02 4.049802e-02 -8.337491e-02 -5.478611e-03 2.626571e-02 -9.916116e-02 
1.138000e+01 1.766159e-02 3.873965e-02 -8.233408e-02 -5.220607e-03 2.533808e-02 -9.706018e-02 
1.139000e+01 1.646779e-02 3.699721e-02 -8.127617e-02 -4.971787e-03 2.442900e-02 -9.494405e-02 
1.140000e+01 1.526627e-02 3.527195e-02 -8.020274e-02 -4.731965e-03 2.353870e-02 -9.281556e-02 
1.141000e+01 1.405892e-02 3.356511e-02 -7.911527e-02 -4.500950e-03 2.266739e-02 -9.067742e-02 
1.142000e+01 1.284761e-02 3.187787e-02 -7.801525e-02 -4.278553e-03 2.181522e-02 -8.853233e-02 
1.143000e+01 1.163417e-02 3.021140e-02 -7.690409e-02 -4.064581e-03 2.098235e-02 -8.638289e-02 
1.144000e+01 1.042043e-02 2.856680e-02 -7.578319e-02 -3.858841e-03 2.016889e-02 -8.423165e-02 
1.145000e+01 9.208177e-03 2.694517e-02 -7.465388e-02 -3.661138e-03 1.937492e-02 -8.208111e-02 
1.146000e+01 7.999184e-03 2.534753e-02 -7.351746e-02 -3.471278e-03 1.860051e-02 -7.993369e-02 
1.147000e+01 6.795182e-03 2.377491e-02 -7.237519e-02 -3.289063e-03 1.784568e-02 -7.779173e-02 
1.148000e+01 5.597873e-03 2.222826e-02 -7.122827e-02 -3.114299e-03 1.711045e-02 -7.565752e-02 
1.149000e+01 4.408924e-03 2.070851e-02 -7.007789e-02 -2.946789e-03 1.639481e-02 -7.353327e-02 
1.150000e+01 3.229963e-03 1.921655e-02 -6.892514e-02 -2.786337e-03 1.569871e-02 -7.142111e-02 
1.151000e+01 2.062581e-03 1.775321e-02 -6.777112e-02 -2.632749e-03 1.502209e-02 -6.932311e-02 
1.152000e+01 9.083292e-04 1.631930e-02 -6.661686e-02 -2.485831e-03 1.436487e-02 -6.724124e-02 
1.153000e+01 -2.312867e-04 1.491558e-02 -6.546333e-02 -2.345388e-03 1.372694e-02 -6.517740e-02 
1.154000e+01 -1.354803e-03 1.354277e-02 -6.431147e-02 -2.211228e-03 1.310818e-02 -6.313343e-02 
1.155000e+01 -2.460804e-03 1.220154e-02 -6.316219e-02 -2.083161e-03 1.250845e-02 -6.111107e-02 
1.156000e+01 -3.547919e-03 1.089252e-02 -6.201633e-02 -1.960996e-03 1.192757e-02 -5.911198e-02 
1.157000e+01 -4.614827e-03 9.616304e-03 -6.087470e-02 -1.844547e-03 1.136536e-02 -5.713774e-02 
1.158000e+01 -5.660260e-03 8.373437e-03 -5.973805e-02 -1.733627e-03 1.082163e-02 -5.518986e-02 
1.159000e+01 -6.682998e-03 7.164421e-03 -5.860709e-02 -1.628054e-03 1.029616e-02 -5.326976e-02 
1.160000e+01 -7.681875e-03 5.989712e-03 -5.748251e-02 -1.527644e-03 9.788720e-03 -5.137877e-02 
1.161000e+01 -8.655780e-03 4.849726e-03 -5.636493e-02 -1.432220e-03 9.299056e-03 -4.951814e-02 
1.162000e+01 -9.603656e-03 3.744835e-03 -5.525494e-02 -1.341605e-03 8.826912e-03 -4.768905e-02 
1.163000e+01 -1.052450e-02 2.675364e-03 -5.415308e-02 -1.255624e-03 8.372014e-03 -4.589259e-02 
1.164000e+01 -1.141738e-02 1.641600e-03 -5.305985e-02 -1.174108e-03 7.934076e-03 -4.412976e-02 
1.165000e+01 -1.228139e-02 6.437817e-04 -5.197574e-02 -1.096887e-03 7.512800e-03 -4.240151e-02 
1.166000e+01 -1.311571e-02 -3.178928e-04 -5.090115e-02 -1.023797e-03 7.107879e-03 -4.070866e-02 
1.167000e+01 -1.391958e-02 -1.243269e-03 -4.983647e-02 -9.546761e-04 6.718995e-03 -3.905200e-02 
1.168000e+01 -1.469227e-02 -2.132235e-03 -4.878207e-02 -8.893649e-04 6.345822e-03 -3.743220e-02 
1.169000e+01 -1.543315e-02 -2.984721e-03 -4.773826e-02 -8.277084e-04 5.988026e-03 -3.584989e-02 
1.170000e+01 -1.614161e-02 -3.800699e-03 -4.670532e-02 -7.695544e-04 5.645264e-03 -3.430560e-02 
1.171000e+01 -1.681713e-02 -4.580184e-03 -4.568349e-02 -7.147542e-04 5.317188e-03 -3.279979e-02 
1.172000e+01 -1.745924e-02 -5.323229e-03 -4.467300e-02 -6.631628e-04 5.003444e-03 -3.133284e-02 
1.173000e+01 -1.806753e-02 -6.029931e-03 -4.367404e-02 -6.146387e-04 4.703674e-03 -2.990506e-02 
1.174000e+01 -1.864164e-02 -6.700426e-03 -4.268676e-02 -5.690440e-04 4.417514e-03 -2.851670e-02 
1.175000e+01 -1.918129e-02 -7.334888e-03 -4.171129e-02 -5.262443e-04 4.144598e-03 -2.716794e-02 
1.176000e+01 -1.968624e-02 -7.933530e-03 -4.074773e-02 -4.861091e-04 3.884557e-03 -2.585887e-02 
1.177000e+01 -2.015632e-02 -8.496606e-03 -3.979618e-02 -4.485115e-04 3.637019e-03 -2.458953e-02 
1.178000e+01 -2.059142e-02 -9.024405e-03 -3.885667e-02 -4.133283e-04 3.401612e-03 -2.335991e-02 
1.179000e+01 -2.099149e-02 -9.517254e-03 -3.792924e-02 -3.804400e-04 3.177963e-03 -2.216991e-02 
1.180000e+01 -2.135652e-02 -9.975514e-03 -3.701391e-02 -3.497311e-04 2.965698e-03 -2.101938e-02 
1.181000e+01 -2.168658e-02 -1.039958e-02 -3.611067e-02 -3.210894e-04 2.764446e-03 -1.990812e-02 
1.182000e+01 -2.198178e-02 -1.078989e-02 -3.521950e-02 -2.944067e-04 2.573834e-03 -1.883587e-02 
1.183000e+01 -2.224230e-02 -1.114691e-02 -3.434035e-02 -2.695785e-04 2.393494e-03 -1.780231e-02 
1.184000e+01 -2.246835e-02 -1.147114e-02 -3.347317e-02 -2.465038e-04 2.223058e-03 -1.680708e-02 
1.185000e+01 -2.266022e-02 -1.176309e-02 -3.261790e-02 -2.250855e-04 2.062161e-03 -1.584976e-02 
1.186000e+01 -2.281825e-02 -1.202335e-02 -3.177445e-02 -2.052300e-04 1.910445e-03 -1.492988e-02 
1.187000e+01 -2.294280e-02 -1.225249e-02 -3.094273e-02 -1.868472e-04 1.767550e-03 -1.404694e-02 
1.188000e+01 -2.303432e-02 -1.245114e-02 -3.012264e-02 -1.698507e-04 1.633126e-03 -1.320040e-02 
1.189000e+01 -2.309328e-02 -1.261993e-02 -2.931408e-02 -1.541576e-04 1.506824e-03 -1.238965e-02 
1.190000e+01 -2.312022e-02 -1.275956e-02 -2.851694e-02 -1.396883e-04 1.388303e-03 -1.161407e-02 
1.191000e+01 -2.311570e-02 -1.287071e-02 -2.773109e-02 -1.263667e-04 1.277225e-03 -1.087301e-02 
1.192000e+01 -2.308035e-02 -1.295411e-02 -2.695641e-02 -1.141201e-04 1.173261e-03 -1.016577e-02 
1.193000e+01 -2.301482e-02 -1.301050e-02 -2.619279e-02 -1.028789e-04 1.076086e-03 -9.491616e-03 
1.194000e+01 -2.291982e-02 -1.304066e-02 -2.544010e-02 -9.257681e-05 9.853816e-04 -8.849805e-03 
1.195000e+01 -2.279609e-02 -1.304538e-02 -2.469821e-02 -8.315072e-05 9.008387e-04 -8.239559e-03 
1.196000e+01 -2.264441e-02 -1.302546e-02 -2.396701e-02 -7.454053e-05 8.221536e-04 -7.660078e-03 
1.197000e+01 -2.246559e-02 -1.298174e-02 -2.324637e-02 -6.668911e-05 7.490306e-04 -7.110542e-03 
1.198000e+01 -2.226048e-02 -1.291505e-02 -2.253617e-02 -5.954232e-05 6.811819e-04 -6.590113e-03 
1.199000e+01 -2.202997e-02 -1.282627e-02 -2.183632e-02 -5.304883e-05 6.183272e-04 -6.097937e-03 
1.200000e+01 -2.177497e-02 -1.271627e-02 -2.114669e-02 -4.716005e-05 5.601948e-04 -5.633149e-03 
1.201000e+01 -2.149642e-02 -1.258594e-02 -2.046719e-02 -4.183007e-05 5.065210e-04 -5.194870e-03 
1.202000e+01 -2.119528e-02 -1.243619e-02 -1.979774e-02 -3.701561e-05 4.570503e-04 -4.782215e-03 
1.203000e+01 -2.087256e-02 -1.226792e-02 -1.913824e-02 -3.267589e-05 4.115361e-04 -4.394291e-03 
1.204000e+01 -2.052926e-02 -1.208208e-02 -1.848862e-02 -2.877250e-05 3.697400e-04 -4.030201e-03 
1.205000e+01 -2.016643e-02 -1.187958e-02 -1.784882e-02 -2.526945e-05 3.314324e-04 -3.689046e-03 
1.206000e+01 -1.978513e-02 -1.166137e-02 -1.721878e-02 -2.213296e-05 2.963923e-04 -3.369928e-03 
1.207000e+01 -1.938641e-02 -1.142840e-02 -1.659846e-02 -1.933143e-05 2.644072e-04 -3.071950e-03 
1.208000e+01 -1.897138e-02 -1.118162e-02 -1.598782e-02 -1.683531e-05 2.352734e-04 -2.794218e-03 
1.209000e+01 -1.854114e-02 -1.092199e-02 -1.538685e-02 -1.461710e-05 2.087959e-04 -2.535845e-03 
1.210000e+01 -1.809679e-02 -1.065047e-02 -1.479554e-02 -1.265117e-05 1.847881e-04 -2.295952e-03 
1.211000e+01 -1.763945e-02 -1.036801e-02 -1.421388e-02 -1.091371e-05 1.630720e-04 -2.073668e-03 
1.212000e+01 -1.717026e-02 -1.007558e-02 -1.364191e-02 -9.382651e-06 1.434779e-04 -1.868133e-03 
1.213000e+01 -1.669035e-02 -9.774132e-03 -1.307963e-02 -8.037613e-06 1.258446e-04 -1.678501e-03 
1.214000e+01 -1.620085e-02 -9.464624e-03 -1.252711e-02 -6.859743e-06 1.100189e-04 -1.503940e-03 
1.215000e+01 -1.570291e-02 -9.148010e-03 -1.198438e-02 -5.831691e-06 9.585595e-05 -1.343632e-03 
1.216000e+01 -1.519764e-02 -8.825237e-03 -1.145152e-02 -4.937534e-06 8.321853e-05 -1.196777e-03 
1.217000e+01 -1.468620e-02 -8.497245e-03 -1.092861e-02 -4.162672e-06 7.197733e-05 -1.062593e-03 
1.218000e+01 -1.416970e-02 -8.164968e-03 -1.041573e-02 -3.493745e-06 6.201059e-05 -9.403174e-04 
1.219000e+01 -1.364926e-02 -7.829333e-03 -9.913001e-03 -2.918588e-06 5.320394e-05 -8.292080e-04 
1.220000e+01 -1.312600e-02 -7.491255e-03 -9.420528e-03 -2.426155e-06 4.545026e-05 -7.285439e-04 
1.221000e+01 -1.260102e-02 -7.151639e-03 -8.938441e-03 -2.006415e-06 3.864936e-05 -6.376267e-04 
1.222000e+01 -1.207541e-02 -6.811378e-03 -8.466878e-03 -1.650305e-06 3.270782e-05 -5.557813e-04 
1.223000e+01 -1.155024e-02 -6.471353e-03 -8.005987e-03 -1.349677e-06 2.753884e-05 -4.823562e-04 
1.224000e+01 -1.102658e-02 -6.132429e-03 -7.555927e-03 -1.097223e-06 2.306189e-05 -4.167246e-04 
1.225000e+01 -1.050545e-02 -5.795459e-03 -7.116864e-03 -8.863880e-07 1.920248e-05 -3.582849e-04 
1.226000e+01 -9.987896e-03 -5.461277e-03 -6.688976e-03 -7.113424e-07 1.589197e-05 -3.064608e-04 
1.227000e+01 -9.474905e-03 -5.130700e-03 -6.272446e-03 -5.669244e-07 1.306736e-05 -2.607022e-04 
1.228000e+01 -8.967462e-03 -4.804530e-03 -5.867463e-03 -4.485723e-07 1.067091e-05 -2.204849e-04 
1.229000e+01 -8.466521e-03 -4.483546e-03 -5.474226e-03 -3.522600e-07 8.649909e-06 -1.853114e-04 
1.230000e+01 -7.973013e-03 -4.168509e-03 -5.092935e-03 -2.744785e-07 6.956524e-06 -1.547102e-04 
1.231000e+01 -7.487841e-03 -3.860160e-03 -4.723797e-03 -2.121787e-07 5.547483e-06 -1.282367e-04 
1.232000e+01 -7.011883e-03 -3.559218e-03 -4.367021e-03 -1.627162e-07 4.383749e-06 -1.054724e-04 
1.233000e+01 -6.545984e-03 -3.266377e-03 -4.022818e-03 -1.238068e-07 3.430277e-06 -8.602496e-05 
1.234000e+01 -6.090962e-03 -2.982311e-03 -3.691400e-03 -9.350995e-08 2.655888e-06 -6.952815e-05 
1.235000e+01 -5.647601e-03 -2.707667e-03 -3.372979e-03 -7.018200e-08 2.032907e-06 -5.564132e-05 
1.236000e+01 -5.216653e-03 -2.443070e-03 -3.067767e-03 -5.243321e-08 1.536876e-06 -4.404887e-05 
1.237000e+01 -4.798838e-03 -2.189117e-03 -2.775972e-03 -3.909616e-08 1.146323e-06 -3.445976e-05 
1.238000e+01 -4.394840e-03 -1.946381e-03 -2.497799e-03 -2.921410e-08 8.426510e-07 -2.660724e-05 
1.239000e+01 -4.005308e-03 -1.715406e-03 -2.233447e-03 -2.200469e-08 6.097884e-07 -2.024807e-05 
1.240000e+01 -3.630856e-03 -1.496709e-03 -1.983111e-03 -1.683154e-08 4.339363e-07 -1.516150e-05 
1.241000e+01 -3.272057e-03 -1.290782e-03 -1.746978e-03 -1.317853e-08 3.033371e-07 -1.114850e-05 
1.242000e+01 -2.929453e-03 -1.098083e-03 -1.525224e-03 -1.064505e-08 2.082149e-07 -8.031411e-06 
1.243000e+01 -2.603541e-03 -9.190464e-04 -1.318018e-03 -8.920295e-09 1.404445e-07 -5.652691e-06 
1.244000e+01 -2.294785e-03 -7.540735e-04 -1.125517e-03 -7.768099e-09 9.337293e-08 -3.873972e-06 
1.245000e+01 -2.003607e-03 -6.035371e-04 -9.478642e-04 -7.005494e-09 6.156042e-08 -2.574388e-06 
1.246000e+01 -1.730389e-03 -4.677796e-04 -7.851895e-04 -6.500878e-09 4.075680e-08 -1.650435e-06 
1.247000e+01 -1.475474e-03 -3.471125e-04 -6.376078e-04 -6.162360e-09 2.768610e-08 -1.014501e-06 
1.248000e+01 -1.239167e-03 -2.418168e-04 -5.052173e-04 -5.928167e-09 1.987388e-08 -5.940286e-07 
1.249000e+01 -1.021729e-03 -1.521418e-04 -3.880984e-04 -5.755259e-09 1.545041e-08 -3.291313e-07 
1.250000e+01 -8.233828e-04 -7.830577e-05 -2.863124e-04 -5.614501e-09 1.306356e-08 -1.717087e-07 
1.251000e+01 -6.443116e-04 -2.049510e-05 -1.999003e-04 -5.490237e-09 1.186490e-08 -8.522403e-08 
1.252000e+01 -4.846570e-04 2.113548e-05 -1.288814e-04 -5.373911e-09 1.129893e-08 -4.230233e-08 
1.253000e+01 -3.445211e-04 4.646317e-05 -7.325224e-05 -5.262087e-09 1.104431e-08 -2.459943e-08 
1.254000e+01 -2.239657e-04 5.539712e-05 -3.298534e-05 -5.152936e-09 1.090298e-08 -1.919684e-08 
1.255000e+01 -1.230131e-04 4.787849e-05 -8.028103e-06 -5.045275e-09 1.076863e-08 -1.789041e-08 
1.256000e+01 -4.164648e-05 2.388046e-05 1.698324e-06 -4.938567e-09 1.062666e-08 -1.719042e-08 
1.257000e+01 2.019029e-05 -1.659185e-05 -3.699845e-06 -4.832962e-09 1.051243e-08 -1.652148e-08 
1.258000e+01 6.259165e-05 -7.350142e-05 -2.408802e-05 -4.728644e-09 1.039794e-08 -1.592085e-08 
1.259000e+01 8.569003e-05 -1.467794e-04 -5.930224e-05 -4.625425e-09 1.027857e-08 -1.491124e-08 
1.260000e+01 8.965525e-05 -2.363255e-04 -1.091482e-04 -4.522959e-09 1.018957e-08 -1.001624e-08 
1.261000e+01 7.469387e-05 -3.420078e-04 -1.734005e-04 -4.420741e-09 1.020592e-08 5.251433e-09 
1.262000e+01 4.104846e-05 -4.636632e-04 -2.518016e-04 -4.317507e-09 1.047503e-08 4.131461e-08 
1.263000e+01 -1.100312e-05 -6.010977e-04 -3.440610e-04 -4.210198e-09 1.126739e-08 1.153682e-07 
1.264000e+01 -8.114861e-05 -7.540868e-04 -4.498550e-04 -4.091316e-09 1.304683e-08 2.519000e-07 
1.265000e+01 -1.690421e-04 -9.223754e-04 -5.688254e-04 -3.944844e-09 1.665339e-08 4.855842e-07 
1.266000e+01 -2.743052e-04 -1.105679e-03 -7.005794e-04 -3.746105e-09 2.331000e-08 8.614162e-07 
1.267000e+01 -3.965277e-04 -1.303682e-03 -8.446887e-04 -3.460048e-09 3.465845e-08 1.435086e-06 
1.268000e+01 -5.352687e-04 -1.516042e-03 -1.000689e-03 -3.029334e-09 5.300274e-08 2.275810e-06 
1.269000e+01 -6.900580e-04 -1.742387e-03 -1.168081e-03 -2.370120e-09 8.137572e-08 3.466829e-06 
1.270000e+01 -8.603967e-04 -1.982316e-03 -1.346328e-03 -1.358071e-09 1.238250e-07 5.107639e-06 
1.271000e+01 -1.045759e-03 -2.235401e-03 -1.534857e-03 1.732660e-10 1.854469e-07 7.314300e-06 
1.272000e+01 -1.245592e-03 -2.501187e-03 -1.733056e-03 2.439841e-09 2.724852e-07 1.022001e-05 
1.273000e+01 -1.459319e-03 -2.779194e-03 -1.940281e-03 5.732163e-09 3.926474e-07 1.397708e-05 
1.274000e+01 -1.686339e-03 -3.068913e-03 -2.155846e-03 1.042858e-08 5.552719e-07 1.875768e-05 
1.275000e+01 -1.926030e-03 -3.369813e-03 -2.379032e-03 1.701536e-08 7.716056e-07 2.475519e-05 
1.276000e+01 -2.177747e-03 -3.681338e-03 -2.609080e-03 2.608883e-08 1.054827e-06 3.218434e-05 
1.277000e+01 -2.440827e-03 -4.002905e-03 -2.845198e-03 3.838888e-08 1.420363e-06 4.128227e-05 
1.278000e+01 -2.714587e-03 -4.333913e-03 -3.086557e-03 5.482455e-08 1.886103e-06 5.230935e-05 
1.279000e+01 -2.998330e-03 -4.673734e-03 -3.332291e-03 7.650866e-08 2.472762e-06 6.555020e-05 
1.280000e+01 -3.291340e-03 -5.021723e-03 -3.581500e-03 1.047665e-07 3.203972e-06 8.131388e-05 
1.281000e+01 -3.592891e-03 -5.377211e-03 -3.833251e-03 1.411647e-07 4.106486e-06 9.993436e-05 
1.282000e+01 -3.902240e-03 -5.739511e-03 -4.086575e-03 1.875628e-07 5.210521e-06 1.217712e-04 
1.283000e+01 -4.218636e-03 -6.107916e-03 -4.340471e-03 2.461520e-07 6.550072e-06 1.472098e-04 
1.284000e+01 -4.541318e-03 -6.481701e-03 -4.593908e-03 3.194801e-07 8.163117e-06 1.766619e-04 
1.285000e+01 -4.869516e-03 -6.860126e-03 -4.845821e-03 4.104740e-07 1.009174e-05 2.105654e-04 
1.286000e+01 -5.202454e-03 -7.242431e-03 -5.095116e-03 5.225171e-07 1.238254e-05 2.493848e-04 
1.287000e+01 -5.539349e-03 -7.627843e-03 -5.340673e-03 6.594930e-07 1.508688e-05 2.936112e-04 
1.288000e+01 -5.879417e-03 -8.015576e-03 -5.581339e-03 8.258249e-07 1.826121e-05 3.437619e-04 
1.289000e+01 -6.221869e-03 -8.404827e-03 -5.815941e-03 1.026498e-06 2.196708e-05 4.003806e-04 
1.290000e+01 -6.565918e-03 -8.794783e-03 -6.043276e-03 1.267157e-06 2.627163e-05 4.640372e-04 
1.291000e+01 -6.910774e-03 -9.184621e-03 -6.262121e-03 1.554157e-06 3.124774e-05 5.353271e-04 
1.292000e+01 -7.255652e-03 -9.573504e-03 -6.471231e-03 1.894617e-06 3.697440e-05 6.148711e-04 
1.293000e+01 -7.599770e-03 -9.960587e-03 -6.669339e-03 2.296442e-06 4.353676e-05 7.033147e-04 
1.294000e+01 -7.942348e-03 -1.034502e-02 -6.855162e-03 2.768437e-06 5.102645e-05 8.013278e-04 
1.295000e+01 -8.282617e-03 -1.072594e-02 -7.027398e-03 3.320376e-06 5.954186e-05 9.096035e-04 
1.296000e+01 -8.619810e-03 -1.110248e-02 -7.184733e-03 3.963050e-06 6.918838e-05 1.028857e-03 
1.297000e+01 -8.953174e-03 -1.147377e-02 -7.325839e-03 4.708301e-06 8.007848e-05 1.159827e-03 
1.298000e+01 -9.281962e-03 -1.183894e-02 -7.449377e-03 5.569156e-06 9.233197e-05 1.303272e-03 
1.299000e+01 -9.605441e-03 -1.219710e-02 -7.554001e-03 6.559895e-06 1.060763e-04 1.459969e-03 
1.300000e+01 -9.922890e-03 -1.254737e-02 -7.638358e-03 7.696108e-06 1.214465e-04 1.630715e-03 
1.301000e+01 -1.023360e-02 -1.288888e-02 -7.701088e-03 8.994733e-06 1.385856e-04 1.816324e-03 
1.302000e+01 -1.053688e-02 -1.322074e-02 -7.740835e-03 1.047421e-05 1.576448e-04 2.017627e-03 
1.303000e+01 -1.083205e-02 -1.354208e-02 -7.756237e-03 1.215455e-05 1.787831e-04 2.235468e-03 
1.304000e+01 -1.111846e-02 -1.385200e-02 -7.745940e-03 1.405737e-05 2.021683e-04 2.470705e-03 
1.305000e+01 -1.139546e-02 -1.414965e-02 -7.708592e-03 1.620600e-05 2.279762e-04 2.724207e-03 
1.306000e+01 -1.166243e-02 -1.443415e-02 -7.642850e-03 1.862557e-05 2.563912e-04 2.996853e-03 
1.307000e+01 -1.191877e-02 -1.470463e-02 -7.547381e-03 2.134314e-05 2.876065e-04 3.289531e-03 
1.308000e+01 -1.216390e-02 -1.496024e-02 -7.420865e-03 2.438772e-05 3.218236e-04 3.603135e-03 
1.309000e+01 -1.239725e-02 -1.520013e-02 -7.261997e-03 2.779033e-05 3.592530e-04 3.938563e-03 
1.310000e+01 -1.261830e-02 -1.542345e-02 -7.069490e-03 3.158420e-05 4.001135e-04 4.296715e-03 
1.311000e+01 -1.282653e-02 -1.562938e-02 -6.842077e-03 3.580479e-05 4.446329e-04 4.678494e-03 
1.312000e+01 -1.302145e-02 -1.581709e-02 -6.578515e-03 4.048986e-05 4.930475e-04 5.084799e-03 
1.313000e+01 -1.320259e-02 -1.598578e-02 -6.277586e-03 4.567955e-05 5.456022e-04 5.516526e-03 
1.314000e+01 -1.336953e-02 -1.613465e-02 -5.938102e-03 5.141653e-05 6.025504e-04 5.974567e-03 
1.315000e+01 -1.352184e-02 -1.626292e-02 -5.558904e-03 5.774607e-05 6.641539e-04 6.459805e-03 
1.316000e+01 -1.365914e-02 -1.636981e-02 -5.138869e-03 6.471604e-05 7.306829e-04 6.973110e-03 
1.317000e+01 -1.378106e-02 -1.645458e-02 -4.676908e-03 7.237707e-05 8.024159e-04 7.515345e-03 
1.318000e+01 -1.388729e-02 -1.651650e-02 -4.171974e-03 8.078264e-05 8.796391e-04 8.087354e-03 
1.319000e+01 -1.397750e-02 -1.655484e-02 -3.623060e-03 8.998913e-05 9.626467e-04 8.689966e-03 
1.320000e+01 -1.405143e-02 -1.656890e-02 -3.029203e-03 1.000559e-04 1.051740e-03 9.323988e-03 
1.321000e+01 -1.410882e-02 -1.655802e-02 -2.389488e-03 1.110453e-04 1.147230e-03 9.990208e-03 
1.322000e+01 -1.414946e-02 -1.652152e-02 -1.703050e-03 1.230228e-04 1.249430e-03 1.068939e-02 
1.323000e+01 -1.417314e-02 -1.645878e-02 -9.690741e-04 1.360573e-04 1.358666e-03 1.142226e-02 
1.324000e+01 -1.417971e-02 -1.636917e-02 -1.868019e-04 1.502207e-04 1.475265e-03 1.218954e-02 
1.325000e+01 -1.416902e-02 -1.625211e-02 6.444689e-04 1.655883e-04 1.599565e-03 1.299189e-02 
1.326000e+01 -1.414097e-02 -1.610701e-02 1.525381e-03 1.822388e-04 1.731906e-03 1.382996e-02 
1.327000e+01 -1.409548e-02 -1.593336e-02 2.456515e-03 2.002544e-04 1.872636e-03 1.470435e-02 
1.328000e+01 -1.403248e-02 -1.573061e-02 3.438388e-03 2.197207e-04 2.022106e-03 1.561562e-02 
1.329000e+01 -1.395196e-02 -1.549828e-02 4.471451e-03 2.407268e-04 2.180674e-03 1.656430e-02 
1.330000e+01 -1.385392e-02 -1.523590e-02 5.556084e-03 2.633656e-04 2.348699e-03 1.755087e-02 
1.331000e+01 -1.373838e-02 -1.494304e-02 6.692601e-03 2.877335e-04 2.526546e-03 1.857576e-02 
1.332000e+01 -1.360539e-02 -1.461928e-02 7.881240e-03 3.139305e-04 2.714582e-03 1.963935e-02 
1.333000e+01 -1.345504e-02 -1.426424e-02 9.122165e-03 3.420604e-04 2.913178e-03 2.074198e-02 
1.334000e+01 -1.328743e-02 -1.387757e-02 1.041546e-02 3.722305e-04 3.122705e-03 2.188392e-02 
1.335000e+01 -1.310268e-02 -1.345894e-02 1.176115e-02 4.045522e-04 3.343536e-03 2.306541e-02 
1.336000e+01 -1.290096e-02 -1.300807e-02 1.315915e-02 4.391402e-04 3.576047e-03 2.428662e-02 
1.337000e+01 -1.268243e-02 -1.252468e-02 1.460931e-02 4.761132e-04 3.820611e-03 2.554764e-02 
1.338000e+01 -1.244730e-02 -1.200856e-02 1.611140e-02 5.155938e-04 4.077602e-03 2.684852e-02 
1.339000e+01 -1.219579e-02 -1.145950e-02 1.766510e-02 5.577080e-04 4.347393e-03 2.818926e-02 
1.340000e+01 -1.192814e-02 -1.087733e-02 1.927001e-02 6.025856e-04 4.630356e-03 2.956976e-02 
1.341000e+01 -1.164461e-02 -1.026193e-02 2.092564e-02 6.503602e-04 4.926859e-03 3.098987e-02 
1.342000e+01 -1.134549e-02 -9.613190e-03 2.263141e-02 7.011691e-04 5.237268e-03 3.244939e-02 
1.343000e+01 -1.103107e-02 -8.931045e-03 2.438665e-02 7.551531e-04 5.561943e-03 3.394801e-02 
1.344000e+01 -1.070168e-02 -8.215464e-03 2.619062e-02 8.124567e-04 5.901243e-03 3.548538e-02 
1.345000e+01 -1.035765e-02 -7.466446e-03 2.804245e-02 8.732279e-04 6.255518e-03 3.706105e-02 
1.346000e+01 -9.999326e-03 -6.684027e-03 2.994122e-02 9.376181e-04 6.625113e-03 3.867453e-02 
1.347000e+01 -9.627077e-03 -5.868276e-03 3.188591e-02 1.005782e-03 7.010368e-03 4.032523e-02 
1.348000e+01 -9.241282e-03 -5.019297e-03 3.387538e-02 1.077879e-03 7.411611e-03 4.201247e-02 
1.349000e+01 -8.842332e-03 -4.137231e-03 3.590844e-02 1.154069e-03 7.829165e-03 4.373551e-02 
1.350000e+01 -8.430630e-03 -3.222249e-03 3.798379e-02 1.234517e-03 8.263342e-03 4.549354e-02 
1.351000e+01 -8.006588e-03 -2.274563e-03 4.010003e-02 1.319392e-03 8.714444e-03 4.728566e-02 
1.352000e+01 -7.570629e-03 -1.294414e-03 4.225567e-02 1.408864e-03 9.182762e-03 4.911087e-02 
1.353000e+01 -7.123183e-03 -2.820837e-04 4.444916e-02 1.503106e-03 9.668575e-03 5.096811e-02 
1.354000e+01 -6.664687e-03 7.621154e-04 4.667882e-02 1.602294e-03 1.017215e-02 5.285625e-02 
1.355000e+01 -6.195584e-03 1.837834e-03 4.894291e-02 1.706609e-03 1.069374e-02 5.477404e-02 
1.356000e+01 -5.716323e-03 2.944687e-03 5.123958e-02 1.816230e-03 1.123357e-02 5.672018e-02 
1.357000e+01 -5.227352e-03 4.082257e-03 5.356690e-02 1.931342e-03 1.179189e-02 5.869327e-02 
1.358000e+01 -4.729127e-03 5.250090e-03 5.592287e-02 2.052130e-03 1.236888e-02 6.069184e-02 
1.359000e+01 -4.222101e-03 6.447698e-03 5.830539e-02 2.178782e-03 1.296474e-02 6.271432e-02 
1.360000e+01 -3.706727e-03 7.674558e-03 6.071228e-02 2.311488e-03 1.357964e-02 6.475909e-02 
1.361000e+01 -3.183460e-03 8.930115e-03 6.314127e-02 2.450439e-03 1.421374e-02 6.682442e-02 
1.362000e+01 -2.652750e-03 1.021378e-02 6.559001e-02 2.595828e-03 1.486716e-02 6.890851e-02 
1.363000e+01 -2.115044e-03 1.152492e-02 6.805610e-02 2.747847e-03 1.554003e-02 7.100947e-02 
1.364000e+01 -1.570785e-03 1.286289e-02 7.053703e-02 2.906693e-03 1.623242e-02 7.312536e-02 
1.365000e+01 -1.020409e-03 1.422700e-02 7.303022e-02 3.072561e-03 1.694442e-02 7.525412e-02 
1.366000e+01 -4.643461e-04 1.561652e-02 7.553305e-02 3.245647e-03 1.767607e-02 7.739366e-02 
1.367000e+01 9.698117e-05 1.703069e-02 7.804279e-02 3.426148e-03 1.842739e-02 7.954177e-02 
1.368000e+01 6.631596e-04 1.846875e-02 8.055667e-02 3.614260e-03 1.919838e-02 8.169621e-02 
1.369000e+01 1.233786e-03 1.992986e-02 8.307184e-02 3.810181e-03 1.998901e-02 8.385463e-02 
1.370000e+01 1.808468e-03 2.141318e-02 8.558540e-02 4.014106e-03 2.079924e-02 8.601464e-02 
1.371000e+01 2.386824e-03 2.291783e-02 8.809438e-02 4.226231e-03 2.162899e-02 8.817376e-02 
1.372000e+01 2.968488e-03 2.444291e-02 9.059578e-02 4.446751e-03 2.247815e-02 9.032947e-02 
1.373000e+01 3.553104e-03 2.598747e-02 9.308651e-02 4.675858e-03 2.334660e-02 9.247915e-02 
1.374000e+01 4.140333e-03 2.755057e-02 9.556347e-02 4.913746e-03 2.423416e-02 9.462016e-02 
1.375000e+01 4.729852e-03 2.913120e-02 9.802348e-02 5.160605e-03 2.514066e-02 9.674977e-02 
1.376000e+01 5.321350e-03 3.072834e-02 1.004634e-01 5.416622e-03 2.606587e-02 9.886521e-02 
1.377000e+01 5.914538e-03 3.234096e-02 1.028798e-01 5.681984e-03 2.700954e-02 1.009637e-01 
1.378000e+01 6.509142e-03 3.396798e-02 1.052697e-01 5.956873e-03 2.797140e-02 1.030422e-01 
1.379000e+01 7.104905e-03 3.560830e-02 1.076295e-01 6.241471e-03 2.895114e-02 1.050980e-01 
1.380000e+01 7.701591e-03 3.726081e-02 1.099560e-01 6.535955e-03 2.994842e-02 1.071280e-01 
1.381000e+01 8.298982e-03 3.892436e-02 1.122459e-01 6.840497e-03 3.096285e-02 1.091293e-01 
1.382000e+01 8.896881e-03 4.059780e-02 1.144957e-01 7.155267e-03 3.199405e-02 1.110988e-01 
1.383000e+01 9.495110e-03 4.227993e-02 1.167021e-01 7.480432e-03 3.304157e-02 1.130333e-01 
1.384000e+01 1.009351e-02 4.396954e-02 1.188617e-01 7.816152e-03 3.410495e-02 1.149299e-01 
1.385000e+01 1.069195e-02 4.566541e-02 1.209711e-01 8.162582e-03 3.518367e-02 1.167854e-01 
1.386000e+01 1.129032e-02 4.736630e-02 1.230268e-01 8.519875e-03 3.627722e-02 1.185965e-01 
1.387000e+01 1.188851e-02 4.907093e-02 1.250255e-01 8.888174e-03 3.738501e-02 1.203603e-01 
1.388000e+01 1.248646e-02 5.077803e-02 1.269638e-01 9.267620e-03 3.850646e-02 1.220734e-01 
1.389000e+01 1.308413e-02 5.248631e-02 1.288383e-01 9.658347e-03 3.964091e-02 1.237327e-01 
1.390000e+01 1.368148e-02 5.419443e-02 1.306456e-01 1.006048e-02 4.078772e-02 1.253350e-01 
1.391000e+01 1.427851e-02 5.590109e-02 1.323824e-01 1.047414e-02 4.194616e-02 1.268771e-01 
1.392000e+01 1.487523e-02 5.760494e-02 1.340453e-01 1.089944e-02 4.311552e-02 1.283558e-01 
1.393000e+01 1.547169e-02 5.930463e-02 1.356312e-01 1.133648e-02 4.429503e-02 1.297679e-01 
1.394000e+01 1.606794e-02 6.099879e-02 1.371367e-01 1.178537e-02 4.548388e-02 1.311102e-01 
1.395000e+01 1.666407e-02 6.268605e-02 1.385586e-01 1.224619e-02 4.668124e-02 1.323796e-01 
1.396000e+01 1.726018e-02 6.436503e-02 1.398938e-01 1.271902e-02 4.788626e-02 1.335730e-01 
1.397000e+01 1.785639e-02 6.603433e-02 1.411392e-01 1.320394e-02 4.909802e-02 1.346872e-01 
1.398000e+01 1.845286e-02 6.769256e-02 1.422916e-01 1.370100e-02 5.031561e-02 1.357191e-01 
1.399000e+01 1.904974e-02 6.933831e-02 1.433482e-01 1.421027e-02 5.153806e-02 1.366657e-01 
1.400000e+01 1.964722e-02 7.097018e-02 1.443059e-01 1.473178e-02 5.276438e-02 1.375241e-01 
1.401000e+01 2.024550e-02 7.258675e-02 1.451620e-01 1.526556e-02 5.399356e-02 1.382912e-01 
1.402000e+01 2.084481e-02 7.418660e-02 1.459135e-01 1.581165e-02 5.522454e-02 1.389642e-01 
1.403000e+01 2.144538e-02 7.576832e-02 1.465578e-01 1.637006e-02 5.645624e-02 1.395402e-01 
1.404000e+01 2.204748e-02 7.733049e-02 1.470923e-01 1.694078e-02 5.768757e-02 1.400164e-01 
1.405000e+01 2.265138e-02 7.887169e-02 1.475144e-01 1.752380e-02 5.891737e-02 1.403900e-01 
1.406000e+01 2.325736e-02 8.039052e-02 1.478217e-01 1.811911e-02 6.014450e-02 1.406585e-01 
1.407000e+01 2.386573e-02 8.188555e-02 1.480118e-01 1.872668e-02 6.136776e-02 1.408193e-01 
1.408000e+01 2.447682e-02 8.335537e-02 1.480824e-01 1.934645e-02 6.258594e-02 1.408698e-01 
1.409000e+01 2.509094e-02 8.479859e-02 1.480313e-01 1.997838e-02 6.379781e-02 1.408076e-01 
1.410000e+01 2.570844e-02 8.621381e-02 1.478566e-01 2.062238e-02 6.500210e-02 1.406304e-01 
1.411000e+01 2.632969e-02 8.759964e-02 1.475563e-01 2.127839e-02 6.619754e-02 1.403359e-01 
1.412000e+01 2.695503e-02 8.895469e-02 1.471285e-01 2.194630e-02 6.738282e-02 1.399220e-01 
1.413000e+01 2.758485e-02 9.027760e-02 1.465716e-01 2.262601e-02 6.855661e-02 1.393867e-01 
1.414000e+01 2.821953e-02 9.156700e-02 1.458839e-01 2.331739e-02 6.971758e-02 1.387280e-01 
1.415000e+01 2.885944e-02 9.282155e-02 1.450641e-01 2.402031e-02 7.086437e-02 1.379441e-01 
1.416000e+01 2.950499e-02 9.403991e-02 1.441107e-01 2.473463e-02 7.199560e-02 1.370332e-01 
1.417000e+01 3.015657e-02 9.522076e-02 1.430226e-01 2.546017e-02 7.310987e-02 1.359938e-01 
1.418000e+01 3.081457e-02 9.636279e-02 1.417987e-01 2.619676e-02 7.420580e-02 1.348244e-01 
1.419000e+01 3.147941e-02 9.746471e-02 1.404381e-01 2.694422e-02 7.528195e-02 1.335236e-01 
1.420000e+01 3.215148e-02 9.852526e-02 1.389400e-01 2.770233e-02 7.633691e-02 1.320902e-01 
1.421000e+01 3.283117e-02 9.954316e-02 1.373038e-01 2.847088e-02 7.736923e-02 1.305231e-01 
1.422000e+01 3.351889e-02 1.005172e-01 1.355289e-01 2.924964e-02 7.837747e-02 1.288213e-01 
1.423000e+01 3.421503e-02 1.014462e-01 1.336151e-01 3.003835e-02 7.936018e-02 1.269841e-01 
1.424000e+01 3.491998e-02 1.023288e-01 1.315621e-01 3.083675e-02 8.031590e-02 1.250107e-01 
1.425000e+01 3.563411e-02 1.031641e-01 1.293699e-01 3.164457e-02 8.124317e-02 1.229007e-01 
1.426000e+01 3.635781e-02 1.039507e-01 1.270386e-01 3.246151e-02 8.214053e-02 1.206535e-01 
1.427000e+01 3.709143e-02 1.046876e-01 1.245684e-01 3.328727e-02 8.300652e-02 1.182691e-01 
1.428000e+01 3.783533e-02 1.053737e-01 1.219598e-01 3.412153e-02 8.383968e-02 1.157472e-01 
1.429000e+01 3.858985e-02 1.060080e-01 1.192134e-01 3.496395e-02 8.463855e-02 1.130880e-01 
1.430000e+01 3.935532e-02 1.065893e-01 1.163299e-01 3.581419e-02 8.540168e-02 1.102918e-01 
1.431000e+01 4.013204e-02 1.071166e-01 1.133102e-01 3.667186e-02 8.612762e-02 1.073588e-01 
1.432000e+01 4.092032e-02 1.075891e-01 1.101554e-01 3.753661e-02 8.681494e-02 1.042896e-01 
1.433000e+01 4.172043e-02 1.080057e-01 1.068666e-01 3.840803e-02 8.746221e-02 1.010849e-01 
1.434000e+01 4.253263e-02 1.083655e-01 1.034453e-01 3.928572e-02 8.806801e-02 9.774569e-02 
1.435000e+01 4.335715e-02 1.086676e-01 9.989296e-02 4.016925e-02 8.863094e-02 9.427288e-02 
1.436000e+01 4.419423e-02 1.089111e-01 9.621134e-02 4.105819e-02 8.914962e-02 9.066769e-02 
1.437000e+01 4.504404e-02 1.090953e-01 9.240227e-02 4.195209e-02 8.962268e-02 8.693150e-02 
1.438000e+01 4.590676e-02 1.092193e-01 8.846778e-02 4.285048e-02 9.004877e-02 8.306583e-02 
1.439000e+01 4.678253e-02 1.092825e-01 8.441005e-02 4.375290e-02 9.042655e-02 7.907238e-02 
1.440000e+01 4.767147e-02 1.092840e-01 8.023142e-02 4.465885e-02 9.075472e-02 7.495300e-02 
1.441000e+01 4.857367e-02 1.092232e-01 7.593437e-02 4.556783e-02 9.103201e-02 7.070972e-02 
1.442000e+01 4.948918e-02 1.090995e-01 7.152156e-02 4.647932e-02 9.125715e-02 6.634475e-02 
1.443000e+01 5.041803e-02 1.089122e-01 6.699579e-02 4.739279e-02 9.142891e-02 6.186043e-02 
1.444000e+01 5.136023e-02 1.086608e-01 6.236000e-02 4.830771e-02 9.154611e-02 5.725929e-02 
1.445000e+01 5.231574e-02 1.083447e-01 5.761732e-02 4.922353e-02 9.160756e-02 5.254401e-02 
1.446000e+01 5.328449e-02 1.079636e-01 5.277097e-02 5.013967e-02 9.161214e-02 4.771744e-02 
1.447000e+01 5.426638e-02 1.075169e-01 4.782436e-02 5.105558e-02 9.155876e-02 4.278258e-02 
1.448000e+01 5.526127e-02 1.070042e-01 4.278102e-02 5.197065e-02 9.144634e-02 3.774261e-02 
1.449000e+01 5.626899e-02 1.064251e-01 3.764462e-02 5.288430e-02 9.127386e-02 3.260085e-02 
1.450000e+01 5.728933e-02 1.057795e-01 3.241898e-02 5.379593e-02 9.104035e-02 2.736077e-02 
1.451000e+01 5.832205e-02 1.050669e-01 2.710804e-02 5.470490e-02 9.074485e-02 2.202600e-02 
1.452000e+01 5.936685e-02 1.042871e-01 2.171587e-02 5.561061e-02 9.038648e-02 1.660033e-02 
1.453000e+01 6.042341e-02 1.034401e-01 1.624667e-02 5.651242e-02 8.996437e-02 1.108766e-02 
1.454000e+01 6.149138e-02 1.025255e-01 1.070475e-02 5.740969e-02 8.947772e-02 5.492083e-03 
1.455000e+01 6.257034e-02 1.015434e-01 5.094561e-03 5.830176e-02 8.892577e-02 -1.822055e-04 
1.456000e+01 6.365986e-02 1.004936e-01 -5.793530e-04 5.918798e-02 8.830781e-02 -5.930856e-03 
1.457000e+01 6.475945e-02 9.937620e-02 -6.312332e-03 6.006769e-02 8.762318e-02 -1.174939e-02 
1.458000e+01 6.586859e-02 9.819120e-02 -1.209961e-02 6.094022e-02 8.687128e-02 -1.763320e-02 
1.459000e+01 6.698671e-02 9.693868e-02 -1.793633e-02 6.180489e-02 8.605154e-02 -2.357756e-02 
1.460000e+01 6.811322e-02 9.561877e-02 -2.381752e-02 6.266102e-02 8.516347e-02 -2.957761e-02 
1.461000e+01 6.924745e-02 9.423164e-02 -2.973814e-02 6.350793e-02 8.420663e-02 -3.562838e-02 
1.462000e+01 7.038873e-02 9.277754e-02 -3.569305e-02 6.434493e-02 8.318063e-02 -4.172480e-02 
1.463000e+01 7.153633e-02 9.125671e-02 -4.167703e-02 6.517131e-02 8.208513e-02 -4.786166e-02 
1.464000e+01 7.268948e-02 8.966948e-02 -4.768480e-02 6.598640e-02 8.091989e-02 -5.403369e-02 
1.465000e+01 7.384736e-02 8.801622e-02 -5.371100e-02 6.678948e-02 7.968467e-02 -6.023550e-02 
1.466000e+01 7.500913e-02 8.629732e-02 -5.975020e-02 6.757986e-02 7.837935e-02 -6.646162e-02 
1.467000e+01 7.617390e-02 8.451325e-02 -6.579693e-02 6.835683e-02 7.700383e-02 -7.270647e-02 
1.468000e+01 7.734074e-02 8.266451e-02 -7.184566e-02 6.911970e-02 7.555809e-02 -7.896441e-02 
1.469000e+01 7.850869e-02 8.075165e-02 -7.789080e-02 6.986776e-02 7.404217e-02 -8.522974e-02 
1.470000e+01 7.967673e-02 7.877527e-02 -8.392674e-02 7.060031e-02 7.245618e-02 -9.149666e-02 
1.471000e+01 8.084382e-02 7.673600e-02 -8.994784e-02 7.131665e-02 7.080030e-02 -9.775934e-02 
1.472000e+01 8.200889e-02 7.463453e-02 -9.594840e-02 7.201608e-02 6.907475e-02 -1.040119e-01 
1.473000e+01 8.317081e-02 7.247161e-02 -1.019227e-01 7.269791e-02 6.727985e-02 -1.102483e-01 
1.474000e+01 8.432845e-02 7.024801e-02 -1.078651e-01 7.336145e-02 6.541596e-02 -1.164626e-01 
1.475000e+01 8.548061e-02 6.796455e-02 -1.137698e-01 7.400600e-02 6.348353e-02 -1.226488e-01 
1.476000e+01 8.662608e-02 6.562211e-02 -1.196312e-01 7.463089e-02 6.148305e-02 -1.288008e-01 
1.477000e+01 8.776360e-02 6.322160e-02 -1.254434e-01 7.523544e-02 5.941510e-02 -1.349125e-01 
1.478000e+01 8.889190e-02 6.076398e-02 -1.312008e-01 7.581897e-02 5.728031e-02 -1.409778e-01 
1.479000e+01 9.000968e-02 5.825025e-02 -1.368976e-01 7.638082e-02 5.507941e-02 -1.469907e-01 
1.480000e+01 9.111558e-02 5.568147e-02 -1.425283e-01 7.692034e-02 5.281315e-02 -1.529450e-01 
1.481000e+01 9.220826e-02 5.305872e-02 -1.480871e-01 7.743687e-02 5.048239e-02 -1.588345e-01 
1.482000e+01 9.328633e-02 5.038314e-02 -1.535685e-01 7.792978e-02 4.808804e-02 -1.646533e-01 
1.483000e+01 9.434836e-02 4.765589e-02 -1.589670e-01 7.839842e-02 4.563107e-02 -1.703952e-01 
1.484000e+01 9.539294e-02 4.487821e-02 -1.642769e-01 7.884219e-02 4.311253e-02 -1.760542e-01 
1.485000e+01 9.641860e-02 4.205133e-02 -1.694928e-01 7.926047e-02 4.053352e-02 -1.816242e-01 
1.486000e+01 9.742389e-02 3.917657e-02 -1.746094e-01 7.965267e-02 3.789524e-02 -1.870994e-01 
1.487000e+01 9.840729e-02 3.625525e-02 -1.796213e-01 8.001818e-02 3.519891e-02 -1.924737e-01 
1.488000e+01 9.936733e-02 3.328875e-02 -1.845233e-01 8.035646e-02 3.244584e-02 -1.977413e-01 
1.489000e+01 1.003025e-01 3.027849e-02 -1.893103e-01 8.066692e-02 2.963742e-02 -2.028963e-01 
1.490000e+01 1.012112e-01 2.722592e-02 -1.939770e-01 8.094902e-02 2.677507e-02 -2.079331e-01 
1.491000e+01 1.020920e-01 2.413252e-02 -1.985186e-01 8.120224e-02 2.386029e-02 -2.128459e-01 
1.492000e+01 1.029433e-01 2.099981e-02 -2.029301e-01 8.142606e-02 2.089464e-02 -2.176293e-01 
1.493000e+01 1.037635e-01 1.782936e-02 -2.072069e-01 8.161997e-02 1.787973e-02 -2.222776e-01 
1.494000e+01 1.045511e-01 1.462276e-02 -2.113441e-01 8.178350e-02 1.481725e-02 -2.267855e-01 
1.495000e+01 1.053047e-01 1.138162e-02 -2.153373e-01 8.191616e-02 1.170894e-02 -2.311477e-01 
1.496000e+01 1.060225e-01 8.107612e-03 -2.191821e-01 8.201753e-02 8.556583e-03 -2.353590e-01 
1.497000e+01 1.067030e-01 4.802417e-03 -2.228740e-01 8.208716e-02 5.362035e-03 -2.394143e-01 
1.498000e+01 1.073448e-01 1.467753e-03 -2.264090e-01 8.212463e-02 2.127197e-03 -2.433088e-01 
1.499000e+01 1.079463e-01 -1.894633e-03 -2.297831e-01 8.212957e-02 -1.145973e-03 -2.470375e-01 
1.500000e+01 1.085060e-01 -5.282965e-03 -2.329923e-01 8.210159e-02 -4.455467e-03 -2.505958e-01 
1.501000e+01 1.090223e-01 -8.695444e-03 -2.360329e-01 8.204035e-02 -7.799227e-03 -2.539792e-01 
1.502000e+01 1.094938e-01 -1.213024e-02 -2.389013e-01 8.194550e-02 -1.117515e-02 -2.571833e-01 
1.503000e+01 1.099190e-01 -1.558550e-02 -2.415941e-01 8.181674e-02 -1.458108e-02 -2.602038e-01 
1.504000e+01 1.102964e-01 -1.905935e-02 -2.441080e-01 8.165379e-02 -1.801482e-02 -2.630367e-01 
1.505000e+01 1.106246e-01 -2.254990e-02 -2.464400e-01 8.145636e-02 -2.147414e-02 -2.656781e-01 
1.506000e+01 1.109022e-01 -2.605521e-02 -2.485870e-01 8.122423e-02 -2.495674e-02 -2.681242e-01 
1.507000e+01 1.111278e-01 -2.957336e-02 -2.505465e-01 8.095716e-02 -2.846033e-02 -2.703715e-01 
1.508000e+01 1.113001e-01 -3.310239e-02 -2.523156e-01 8.065496e-02 -3.198253e-02 -2.724165e-01 
1.509000e+01 1.114177e-01 -3.664031e-02 -2.538922e-01 8.031745e-02 -3.552095e-02 -2.742561e-01 
1.510000e+01 1.114793e-01 -4.018514e-02 -2.552739e-01 7.994449e-02 -3.907318e-02 -2.758874e-01 
1.511000e+01 1.114837e-01 -4.373487e-02 -2.564588e-01 7.953595e-02 -4.263677e-02 -2.773073e-01 
1.512000e+01 1.114297e-01 -4.728749e-02 -2.574450e-01 7.909173e-02 -4.620922e-02 -2.785135e-01 
1.513000e+01 1.113160e-01 -5.084095e-02 -2.582308e-01 7.861175e-02 -4.978803e-02 -2.795034e-01 
1.514000e+01 1.111416e-01 -5.439321e-02 -2.588148e-01 7.809596e-02 -5.337067e-02 -2.802748e-01 
1.515000e+01 1.109054e-01 -5.794223e-02 -2.591959e-01 7.754433e-02 -5.695459e-02 -2.808258e-01 
1.516000e+01 1.106063e-01 -6.148594e-02 -2.593728e-01 7.695687e-02 -6.053722e-02 -2.811546e-01 
1.517000e+01 1.102432e-01 -6.502227e-02 -2.593448e-01 7.633360e-02 -6.411596e-02 -2.812596e-01 
1.518000e+01 1.098154e-01 -6.854914e-02 -2.591112e-01 7.567457e-02 -6.768821e-02 -2.811394e-01 
1.519000e+01 1.093219e-01 -7.206449e-02 -2.586716e-01 7.497986e-02 -7.125136e-02 -2.807930e-01 
1.520000e+01 1.087618e-01 -7.556622e-02 -2.580258e-01 7.424958e-02 -7.480279e-02 -2.802195e-01 
1.521000e+01 1.081343e-01 -7.905227e-02 -2.571736e-01 7.348386e-02 -7.833987e-02 -2.794182e-01 
1.522000e+01 1.074388e-01 -8.252054e-02 -2.561154e-01 7.268284e-02 -8.185995e-02 -2.783885e-01 
1.523000e+01 1.066746e-01 -8.596895e-02 -2.548513e-01 7.184672e-02 -8.536042e-02 -2.771304e-01 
1.524000e+01 1.058410e-01 -8.939544e-02 -2.533822e-01 7.097571e-02 -8.883862e-02 -2.756439e-01 
1.525000e+01 1.049375e-01 -9.279792e-02 -2.517086e-01 7.007003e-02 -9.229193e-02 -2.739291e-01 
1.526000e+01 1.039637e-01 -9.617434e-02 -2.498317e-01 6.912996e-02 -9.571773e-02 -2.719866e-01 
1.527000e+01 1.029192e-01 -9.952262e-02 -2.477525e-01 6.815578e-02 -9.911339e-02 -2.698171e-01 
1.528000e+01 1.018035e-01 -1.028407e-01 -2.454726e-01 6.714780e-02 -1.024763e-01 -2.674215e-01 
1.529000e+01 1.006165e-01 -1.061266e-01 -2.429935e-01 6.610637e-02 -1.058039e-01 -2.648009e-01 
1.530000e+01 9.935791e-02 -1.093783e-01 -2.403171e-01 6.503185e-02 -1.090936e-01 -2.619569e-01 
1.531000e+01 9.802761e-02 -1.125937e-01 -2.374452e-01 6.392463e-02 -1.123428e-01 -2.588911e-01 
1.532000e+01 9.662555e-02 -1.157708e-01 -2.343802e-01 6.278514e-02 -1.155491e-01 -2.556053e-01 
1.533000e+01 9.515173e-02 -1.189077e-01 -2.311244e-01 6.161380e-02 -1.187098e-01 -2.521015e-01 
1.534000e+01 9.360626e-02 -1.220024e-01 -2.276804e-01 6.041110e-02 -1.218226e-01 -2.483823e-01 
1.535000e+01 9.198929e-02 -1.250529e-01 -2.240511e-01 5.917752e-02 -1.248849e-01 -2.444500e-01 
1.536000e+01 9.030106e-02 -1.280573e-01 -2.202392e-01 5.791358e-02 -1.278943e-01 -2.403075e-01 
1.537000e+01 8.854189e-02 -1.310138e-01 -2.162481e-01 5.661982e-02 -1.308485e-01 -2.359578e-01 
1.538000e+01 8.671217e-02 -1.339203e-01 -2.120810e-01 5.529680e-02 -1.337451e-01 -2.314040e-01 
1.539000e+01 8.481238e-02 -1.367752e-01 -2.077414e-01 5.394512e-02 -1.365818e-01 -2.266497e-01 
1.540000e+01 8.284306e-02 -1.395765e-01 -2.032331e-01 5.256537e-02 -1.393562e-01 -2.216985e-01 
1.541000e+01 8.080483e-02 -1.423225e-01 -1.985598e-01 5.115821e-02 -1.420663e-01 -2.165542e-01 
1.542000e+01 7.869841e-02 -1.450113e-01 -1.937256e-01 4.972427e-02 -1.447098e-01 -2.112208e-01 
1.543000e+01 7.652457e-02 -1.476412e-01 -1.887347e-01 4.826424e-02 -1.472845e-01 -2.057027e-01 
1.544000e+01 7.428418e-02 -1.502106e-01 -1.835913e-01 4.677881e-02 -1.497884e-01 -2.000043e-01 
1.545000e+01 7.197818e-02 -1.527176e-01 -1.783001e-01 4.526871e-02 -1.522195e-01 -1.941302e-01 
1.546000e+01 6.960757e-02 -1.551608e-01 -1.728655e-01 4.373467e-02 -1.545757e-01 -1.880854e-01 
1.547000e+01 6.717346e-02 -1.575384e-01 -1.672925e-01 4.217745e-02 -1.568553e-01 -1.818747e-01 
1.548000e+01 6.467702e-02 -1.598490e-01 -1.615858e-01 4.059783e-02 -1.590562e-01 -1.755035e-01 
1.549000e+01 6.211949e-02 -1.620909e-01 -1.557507e-01 3.899660e-02 -1.611767e-01 -1.689770e-01 
1.550000e+01 5.950220e-02 -1.642627e-01 -1.497921e-01 3.737457e-02 -1.632151e-01 -1.623009e-01 
1.551000e+01 5.682654e-02 -1.663629e-01 -1.437154e-01 3.573258e-02 -1.651697e-01 -1.554808e-01 
1.552000e+01 5.409398e-02 -1.683901e-01 -1.375261e-01 3.407146e-02 -1.670388e-01 -1.485226e-01 
1.553000e+01 5.130607e-02 -1.703429e-01 -1.312296e-01 3.239209e-02 -1.688210e-01 -1.414322e-01 
1.554000e+01 4.846443e-02 -1.722200e-01 -1.248315e-01 3.069534e-02 -1.705148e-01 -1.342160e-01 
1.555000e+01 4.557073e-02 -1.740202e-01 -1.183376e-01 2.898209e-02 -1.721188e-01 -1.268800e-01 
1.556000e+01 4.262674e-02 -1.757421e-01 -1.117537e-01 2.725326e-02 -1.736316e-01 -1.194308e-01 
1.557000e+01 3.963429e-02 -1.773846e-01 -1.050856e-01 2.550977e-02 -1.750521e-01 -1.118749e-01 
1.558000e+01 3.659525e-02 -1.789466e-01 -9.833939e-02 2.375253e-02 -1.763790e-01 -1.042190e-01 
1.559000e+01 3.351158e-02 -1.804269e-01 -9.152102e-02 2.198250e-02 -1.776112e-01 -9.646975e-02 
1.560000e+01 3.038530e-02 -1.818245e-01 -8.463662e-02 2.020063e-02 -1.787477e-01 -8.863408e-02 
1.561000e+01 2.721850e-02 -1.831385e-01 -7.769235e-02 1.840787e-02 -1.797876e-01 -8.071895e-02 
1.562000e+01 2.401330e-02 -1.843678e-01 -7.069442e-02 1.660520e-02 -1.807299e-01 -7.273141e-02 
1.563000e+01 2.077191e-02 -1.855116e-01 -6.364908e-02 1.479360e-02 -1.815740e-01 -6.467858e-02 
1.564000e+01 1.749657e-02 -1.865690e-01 -5.656263e-02 1.297405e-02 -1.823192e-01 -5.656766e-02 
1.565000e+01 1.418959e-02 -1.875393e-01 -4.944140e-02 1.114755e-02 -1.829647e-01 -4.840590e-02 
1.566000e+01 1.085333e-02 -1.884217e-01 -4.229172e-02 9.315092e-03 -1.835101e-01 -4.020064e-02 
1.567000e+01 7.490183e-03 -1.892156e-01 -3.511997e-02 7.477683e-03 -1.839549e-01 -3.195922e-02 
1.568000e+01 4.102606e-03 -1.899203e-01 -2.793252e-02 5.636331e-03 -1.842987e-01 -2.368905e-02 
1.569000e+01 6.930918e-04 -1.905354e-01 -2.073575e-02 3.792047e-03 -1.845413e-01 -1.539757e-02 
1.570000e+01 -2.735824e-03 -1.910602e-01 -1.353602e-02 1.945844e-03 -1.846824e-01 -7.092239e-03 
1.571000e+01 -6.181567e-03 -1.914943e-01 -6.339704e-03 9.873664e-05 -1.847220e-01 1.219478e-03 
1.572000e+01 -9.641528e-03 -1.918374e-01 8.468546e-04 -1.748258e-03 -1.846600e-01 9.530097e-03 
1.573000e+01 -1.311306e-02 -1.920891e-01 8.017338e-03 -3.594125e-03 -1.844965e-01 1.783214e-02 
1.574000e+01 -1.659349e-02 -1.922491e-01 1.516546e-02 -5.437850e-03 -1.842316e-01 2.611814e-02 
1.575000e+01 -2.008012e-02 -1.923173e-01 2.228496e-02 -7.278420e-03 -1.838655e-01 3.438064e-02 
1.576000e+01 -2.357022e-02 -1.922935e-01 2.936964e-02 -9.114823e-03 -1.833985e-01 4.261222e-02 
1.577000e+01 -2.706104e-02 -1.921775e-01 3.641335e-02 -1.094605e-02 -1.828311e-01 5.080549e-02 
1.578000e+01 -3.054982e-02 -1.919695e-01 4.340998e-02 -1.277111e-02 -1.821636e-01 5.895310e-02 
1.579000e+01 -3.403376e-02 -1.916693e-01 5.035351e-02 -1.458900e-02 -1.813968e-01 6.704774e-02 
1.580000e+01 -3.751007e-02 -1.912770e-01 5.723796e-02 -1.639872e-02 -1.805311e-01 7.508218e-02 
1.581000e+01 -4.097595e-02 -1.907929e-01 6.405747e-02 -1.819929e-02 -1.795674e-01 8.304924e-02 
1.582000e+01 -4.442859e-02 -1.902172e-01 7.080622e-02 -1.998974e-02 -1.785064e-01 9.094181e-02 
1.583000e+01 -4.786516e-02 -1.895500e-01 7.747851e-02 -2.176910e-02 -1.773491e-01 9.875288e-02 
1.584000e+01 -5.128284e-02 -1.887918e-01 8.406871e-02 -2.353641e-02 -1.760963e-01 1.064755e-01 
1.585000e+01 -5.467884e-02 -1.879429e-01 9.057130e-02 -2.529071e-02 -1.747492e-01 1.141029e-01 
1.586000e+01 -5.805032e-02 -1.870038e-01 9.698088e-02 -2.703108e-02 -1.733089e-01 1.216283e-01 
1.587000e+01 -6.139451e-02 -1.859749e-01 1.032922e-01 -2.875658e-02 -1.717764e-01 1.290450e-01 
1.588000e+01 -6.470860e-02 -1.848569e-01 1.094999e-01 -3.046631e-02 -1.701533e-01 1.363466e-01 
1.589000e+01 -6.798983e-02 -1.836504e-01 1.155991e-01 -3.215935e-02 -1.684406e-01 1.435267e-01 
1.590000e+01 -7.123545e-02 -1.823560e-01 1.215849e-01 -3.383483e-02 -1.666400e-01 1.505791e-01 
1.591000e+01 -7.444272e-02 -1.809746e-01 1.274523e-01 -3.549186e-02 -1.647529e-01 1.574976e-01 
1.592000e+01 -7.760894e-02 -1.795068e-01 1.331968e-01 -3.712960e-02 -1.627808e-01 1.642763e-01 
1.593000e+01 -8.073143e-02 -1.779536e-01 1.388138e-01 -3.874720e-02 -1.607253e-01 1.709094e-01 
1.594000e+01 -8.380755e-02 -1.763160e-01 1.442990e-01 -4.034383e-02 -1.585882e-01 1.773912e-01 
1.595000e+01 -8.683468e-02 -1.745947e-01 1.496481e-01 -4.191870e-02 -1.563712e-01 1.837162e-01 
1.596000e+01 -8.981026e-02 -1.727910e-01 1.548570e-01 -4.347100e-02 -1.540761e-01 1.898791e-01 
1.597000e+01 -9.273174e-02 -1.709059e-01 1.599219e-01 -4.499997e-02 -1.517048e-01 1.958749e-01 
1.598000e+01 -9.559664e-02 -1.689405e-01 1.648390e-01 -4.650485e-02 -1.492593e-01 2.016984e-01 
1.599000e+01 -9.840251e-02 -1.668959e-01 1.696047e-01 -4.798491e-02 -1.467414e-01 2.073449e-01 
1.600000e+01 -1.011470e-01 -1.647736e-01 1.742155e-01 -4.943944e-02 -1.441534e-01 2.128098e-01 
1.601000e+01 -1.038277e-01 -1.625747e-01 1.786683e-01 -5.086775e-02 -1.414972e-01 2.180888e-01 
1.602000e+01 -1.064423e-01 -1.603006e-01 1.829599e-01 -5.226917e-02 -1.387750e-01 2.231776e-01 
1.603000e+01 -1.089887e-01 -1.579527e-01 1.870874e-01 -5.364304e-02 -1.359890e-01 2.280723e-01 
1.604000e+01 -1.114646e-01 -1.555325e-01 1.910482e-01 -5.498874e-02 -1.331414e-01 2.327690e-01 
1.605000e+01 -1.138680e-01 -1.530414e-01 1.948396e-01 -5.630567e-02 -1.302346e-01 2.372642e-01 
1.606000e+01 -1.161968e-01 -1.504810e-01 1.984594e-01 -5.759324e-02 -1.272708e-01 2.415545e-01 
1.607000e+01 -1.184491e-01 -1.478529e-01 2.019053e-01 -5.885090e-02 -1.242524e-01 2.456367e-01 
1.608000e+01 -1.206229e-01 -1.451587e-01 2.051753e-01 -6.007812e-02 -1.211819e-01 2.495079e-01 
1.609000e+01 -1.227164e-01 -1.424001e-01 2.082677e-01 -6.127437e-02 -1.180615e-01 2.531655e-01 
1.610000e+01 -1.247279e-01 -1.395788e-01 2.111808e-01 -6.243919e-02 -1.148939e-01 2.566069e-01 
1.611000e+01 -1.266557e-01 -1.366966e-01 2.139131e-01 -6.357210e-02 -1.116814e-01 2.598299e-01 
1.612000e+01 -1.284982e-01 -1.337553e-01 2.164635e-01 -6.467268e-02 -1.084267e-01 2.628324e-01 
1.613000e+01 -1.302539e-01 -1.307567e-01 2.188308e-01 -6.574050e-02 -1.051322e-01 2.656127e-01 
1.614000e+01 -1.319214e-01 -1.277027e-01 2.210143e-01 -6.677520e-02 -1.018005e-01 2.681691e-01 
1.615000e+01 -1.334992e-01 -1.245952e-01 2.230132e-01 -6.777640e-02 -9.843416e-02 2.705004e-01 
1.616000e+01 -1.349863e-01 -1.214362e-01 2.248270e-01 -6.874377e-02 -9.503581e-02 2.726055e-01 
1.617000e+01 -1.363813e-01 -1.182276e-01 2.264554e-01 -6.967701e-02 -9.160804e-02 2.744833e-01 
1.618000e+01 -1.376832e-01 -1.149714e-01 2.278983e-01 -7.057584e-02 -8.815347e-02 2.761335e-01 
1.619000e+01 -1.388910e-01 -1.116698e-01 2.291558e-01 -7.144000e-02 -8.467473e-02 2.775554e-01 
1.620000e+01 -1.400039e-01 -1.083247e-01 2.302281e-01 -7.226927e-02 -8.117444e-02 2.787489e-01 
1.621000e+01 -1.410210e-01 -1.049383e-01 2.311157e-01 -7.306343e-02 -7.765525e-02 2.797142e-01 
1.622000e+01 -1.419416e-01 -1.015127e-01 2.318191e-01 -7.382232e-02 -7.411977e-02 2.804514e-01 
1.623000e+01 -1.427651e-01 -9.805004e-02 2.323392e-01 -7.454578e-02 -7.057065e-02 2.809611e-01 
1.624000e+01 -1.434910e-01 -9.455248e-02 2.326769e-01 -7.523369e-02 -6.701051e-02 2.812441e-01 
1.625000e+01 -1.441188e-01 -9.102222e-02 2.328333e-01 -7.588596e-02 -6.344196e-02 2.813012e-01 
1.626000e+01 -1.446483e-01 -8.746147e-02 2.328098e-01 -7.650251e-02 -5.986763e-02 2.811338e-01 
1.627000e+01 -1.450793e-01 -8.387245e-02 2.326078e-01 -7.708330e-02 -5.629010e-02 2.807431e-01 
1.628000e+01 -1.454115e-01 -8.025741e-02 2.322291e-01 -7.762831e-02 -5.271196e-02 2.801308e-01 
1.629000e+01 -1.456450e-01 -7.661861e-02 2.316753e-01 -7.813755e-02 -4.913577e-02 2.792988e-01 
1.630000e+01 -1.457798e-01 -7.295831e-02 2.309485e-01 -7.861104e-02 -4.556408e-02 2.782492e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_1432881518/pe_input.dat <==
% Time u_pe
0.000000e+00 9.514207e-01
1.000000e-03 9.477581e-01
2.000000e-03 9.440855e-01
3.000000e-03 9.404030e-01
4.000000e-03 9.367108e-01
5.000000e-03 9.330088e-01
6.000000e-03 9.292974e-01
7.000000e-03 9.255765e-01
8.000000e-03 9.218463e-01
9.000000e-03 9.181069e-01
1.000000e-02 9.143584e-01
1.100000e-02 9.106010e-01
1.200000e-02 9.068347e-01
1.300000e-02 9.030597e-01
1.400000e-02 8.992761e-01
1.500000e-02 8.954840e-01
1.600000e-02 8.916835e-01
1.700000e-02 8.878747e-01
1.800000e-02 8.840578e-01
1.900000e-02 8.802328e-01
2.000000e-02 8.763998e-01
2.100000e-02 8.725591e-01
2.200000e-02 8.687106e-01
2.300000e-02 8.648545e-01
2.400000e-02 8.609909e-01
2.500000e-02 8.571199e-01
2.600000e-02 8.532417e-01
2.700000e-02 8.493562e-01
2.800000e-02 8.454638e-01
2.900000e-02 8.415643e-01
3.000000e-02 8.376580e-01
3.100000e-02 8.337450e-01
3.200000e-02 8.298253e-01
3.300000e-02 8.258992e-01
3.400000e-02 8.219666e-01
3.500000e-02 8.180276e-01
3.600000e-02 8.140825e-01
3.700000e-02 8.101313e-01
3.800000e-02 8.061740e-01
3.900000e-02 8.022109e-01
4.000000e-02 7.982419e-01
4.100000e-02 7.942673e-01
4.200000e-02 7.902871e-01
4.300000e-02 7.863014e-01
4.400000e-02 7.823103e-01
4.500000e-02 7.783139e-01
4.600000e-02 7.743124e-01
4.700000e-02 7.703057e-01
4.800000e-02 7.662941e-01
4.900000e-02 7.622776e-01
5.000000e-02 7.582563e-01
5.100000e-02 7.542303e-01
5.200000e-02 7.501998e-01
5.300000e-02 7.461647e-01
5.400000e-02 7.421253e-01
5.500000e-02 7.380815e-01
5.600000e-02 7.340336e-01
5.700000e-02 7.299816e-01
5.800000e-02 7.259255e-01
5.900000e-02 7.218656e-01
6.000000e-02 7.178018e-01
6.100000e-02 7.137344e-01
6.200000e-02 7.096633e-01
6.300000e-02 7.055886e-01
6.400000e-02 7.015106e-01
6.500000e-02 6.974292e-01
6.600000e-02 6.933445e-01
6.700000e-02 6.892567e-01
6.800000e-02 6.851658e-01
6.900000e-02 6.810720e-01
7.000000e-02 6.769753e-01
7.100000e-02 6.728758e-01
7.200000e-02 6.687735e-01
7.300000e-02 6.646687e-01
7.400000e-02 6.605614e-01
7.500000e-02 6.564516e-01
7.600000e-02 6.523395e-01
7.700000e-02 6.482252e-01
7.800000e-02 6.441086e-01
7.900000e-02 6.399900e-01
8.000000e-02 6.358695e-01
8.100000e-02 6.317470e-01
8.200000e-02 6.276227e-01
8.300000e-02 6.234967e-01
8.400000e-02 6.193690e-01
8.500000e-02 6.152398e-01
8.600000e-02 6.111091e-01
8.700000e-02 6.069771e-01
8.800000e-02 6.028437e-01
8.900000e-02 5.987092e-01
9.000000e-02 5.945735e-01
9.100000e-02 5.904367e-01
9.200000e-02 5.862990e-01
9.300000e-02 5.821604e-01
9.400000e-02 5.780211e-01
9.500000e-02 5.738810e-01
9.600000e-02 5.697402e-01
9.700000e-02 5.655990e-01
9.800000e-02 5.614572e-01
9.900000e-02 5.573151e-01
1.000000e-01 5.531726e-01
1.010000e-01 5.490300e-01
1.020000e-01 5.448871e-01
1.030000e-01 5.407442e-01
1.040000e-01 5.366013e-01
1.050000e-01 5.324586e-01
1.060000e-01 5.283159e-01
1.070000e-01 5.241735e-01
1.080000e-01 5.200315e-01
1.090000e-01 5.158898e-01
1.100000e-01 5.117486e-01
1.110000e-01 5.076080e-01
1.120000e-01 5.034680e-01
1.130000e-01 4.993287e-01
1.140000e-01 4.951902e-01
1.150000e-01 4.910525e-01
1.160000e-01 4.869158e-01
1.170000e-01 4.827800e-01
1.180000e-01 4.786454e-01
1.190000e-01 4.745119e-01
1.200000e-01 4.703796e-01
1.210000e-01 4.662486e-01
1.220000e-01 4.621190e-01
1.230000e-01 4.579909e-01
1.240000e-01 4.538642e-01
1.250000e-01 4.497392e-01
1.260000e-01 4.456158e-01
1.270000e-01 4.414941e-01
1.280000e-01 4.373743e-01
1.290000e-01 4.332563e-01
1.300000e-01 4.291403e-01
1.310000e-01 4.250262e-01
1.320000e-01 4.209143e-01
1.330000e-01 4.168045e-01
1.340000e-01 4.126969e-01
1.350000e-01 4.085916e-01
1.360000e-01 4.044887e-01
1.370000e-01 4.003882e-01
1.380000e-01 3.962901e-01
1.390000e-01 3.921947e-01
1.400000e-01 3.881018e-01
1.410000e-01 3.840117e-01
1.420000e-01 3.799243e-01
1.430000e-01 3.758397e-01
1.440000e-01 3.717581e-01
1.450000e-01 3.676793e-01
1.460000e-01 3.636036e-01
1.470000e-01 3.595310e-01
1.480000e-01 3.554615e-01
1.490000e-01 3.513953e-01
1.500000e-01 3.473323e-01
1.510000e-01 3.432726e-01
1.520000e-01 3.392164e-01
1.530000e-01 3.351636e-01
1.540000e-01 3.311144e-01
1.550000e-01 3.270687e-01
1.560000e-01 3.230267e-01
1.570000e-01 3.189884e-01
1.580000e-01 3.149538e-01
1.590000e-01 3.109231e-01
1.600000e-01 3.068963e-01
1.610000e-01 3.028735e-01
1.620000e-01 2.988546e-01
1.630000e-01 2.948399e-01
1.640000e-01 2.908292e-01
1.650000e-01 2.868228e-01
1.660000e-01 2.828206e-01
1.670000e-01 2.788227e-01
1.680000e-01 2.748292e-01
1.690000e-01 2.708401e-01
1.700000e-01 2.668555e-01
1.710000e-01 2.628754e-01
1.720000e-01 2.588999e-01
1.730000e-01 2.549291e-01
1.740000e-01 2.509630e-01
1.750000e-01 2.470016e-01
1.760000e-01 2.430451e-01
1.770000e-01 2.390934e-01
1.780000e-01 2.351467e-01
1.790000e-01 2.312049e-01
1.800000e-01 2.272682e-01
1.810000e-01 2.233366e-01
1.820000e-01 2.194101e-01
1.830000e-01 2.154889e-01
1.840000e-01 2.115728e-01
1.850000e-01 2.076621e-01
1.860000e-01 2.037568e-01
1.870000e-01 1.998568e-01
1.880000e-01 1.959623e-01
1.890000e-01 1.920734e-01
1.900000e-01 1.881900e-01
1.910000e-01 1.843122e-01
1.920000e-01 1.804401e-01
1.930000e-01 1.765737e-01
1.940000e-01 1.727130e-01
1.950000e-01 1.688582e-01
1.960000e-01 1.650093e-01
1.970000e-01 1.611663e-01
1.980000e-01 1.573292e-01
1.990000e-01 1.534982e-01
2.000000e-01 1.496732e-01
2.010000e-01 1.458543e-01
2.020000e-01 1.420416e-01
2.030000e-01 1.382351e-01
2.040000e-01 1.344349e-01
2.050000e-01 1.306410e-01
2.060000e-01 1.268534e-01
2.070000e-01 1.230722e-01
2.080000e-01 1.192975e-01
2.090000e-01 1.155292e-01
2.100000e-01 1.117675e-01
2.110000e-01 1.080124e-01
2.120000e-01 1.042639e-01
2.130000e-01 1.005220e-01
2.140000e-01 9.678690e-02
2.150000e-01 9.305854e-02
2.160000e-01 8.933699e-02
2.170000e-01 8.562228e-02
2.180000e-01 8.191447e-02
2.190000e-01 7.821360e-02
2.200000e-01 7.451970e-02
2.210000e-01 7.083282e-02
2.220000e-01 6.715301e-02
2.230000e-01 6.348031e-02
2.240000e-01 5.981476e-02
2.250000e-01 5.615639e-02
2.260000e-01 5.250526e-02
2.270000e-01 4.886140e-02
2.280000e-01 4.522486e-02
2.290000e-01 4.159567e-02
2.300000e-01 3.797387e-02
2.310000e-01 3.435952e-02
2.320000e-01 3.075264e-02
2.330000e-01 2.715327e-02
2.340000e-01 2.356146e-02
2.350000e-01 1.997724e-02
2.360000e-01 1.640066e-02
2.370000e-01 1.283175e-02
2.380000e-01 9.270545e-03
2.390000e-01 5.717092e-03
2.400000e-01 2.171425e-03
2.410000e-01 -1.366417e-03
2.420000e-01 -4.896399e-03
2.430000e-01 -8.418482e-03
2.440000e-01 -1.193263e-02
2.450000e-01 -1.543881e-02
2.460000e-01 -1.893697e-02
2.470000e-01 -2.242709e-02
2.480000e-01 -2.590914e-02
2.490000e-01 -2.938306e-02
2.500000e-01 -3.284884e-02
2.510000e-01 -3.630642e-02
2.520000e-01 -3.975579e-02
2.530000e-01 -4.319690e-02
2.540000e-01 -4.662972e-02
2.550000e-01 -5.005421e-02
2.560000e-01 -5.347035e-02
2.570000e-01 -5.687809e-02
2.580000e-01 -6.027741e-02
2.590000e-01 -6.366826e-02
2.600000e-01 -6.705063e-02
2.610000e-01 -7.042447e-02
2.620000e-01 -7.378975e-02
2.630000e-01 -7.714644e-02
2.640000e-01 -8.049452e-02
2.650000e-01 -8.383393e-02
2.660000e-01 -8.716467e-02
2.670000e-01 -9.048668e-02
2.680000e-01 -9.379995e-02
2.690000e-01 -9.710445e-02
2.700000e-01 -1.004001e-01
2.710000e-01 -1.036870e-01
2.720000e-01 -1.069649e-01
2.730000e-01 -1.102340e-01
2.740000e-01 -1.134942e-01
2.750000e-01 -1.167454e-01
2.760000e-01 -1.199876e-01
2.770000e-01 -1.232207e-01
2.780000e-01 -1.264449e-01
2.790000e-01 -1.296599e-01
2.800000e-01 -1.328659e-01
2.810000e-01 -1.360627e-01
2.820000e-01 -1.392504e-01
2.830000e-01 -1.424289e-01
2.840000e-01 -1.455982e-01
2.850000e-01 -1.487582e-01
2.860000e-01 -1.519090e-01
2.870000e-01 -1.550505e-01
2.880000e-01 -1.581826e-01
2.890000e-01 -1.613055e-01
2.900000e-01 -1.644189e-01
2.910000e-01 -1.675229e-01
2.920000e-01 -1.706176e-01
2.930000e-01 -1.737027e-01
2.940000e-01 -1.767784e-01
2.950000e-01 -1.798446e-01
2.960000e-01 -1.829013e-01
2.970000e-01 -1.859484e-01
2.980000e-01 -1.889860e-01
2.990000e-01 -1.920139e-01
3.000000e-01 -1.950322e-01
3.010000e-01 -1.980409e-01
3.020000e-01 -2.010400e-01
3.030000e-01 -2.040293e-01
3.040000e-01 -2.070089e-01
3.050000e-01 -2.099788e-01
3.060000e-01 -2.129389e-01
3.070000e-01 -2.158892e-01
3.080000e-01 -2.188298e-01
3.090000e-01 -2.217605e-01
3.100000e-01 -2.246814e-01
3.110000e-01 -2.275924e-01
3.120000e-01 -2.304935e-01
3.130000e-01 -2.333847e-01
3.140000e-01 -2.362659e-01
3.150000e-01 -2.391372e-01
3.160000e-01 -2.419986e-01
3.170000e-01 -2.448499e-01
3.180000e-01 -2.476912e-01
3.190000e-01 -2.505225e-01
3.200000e-01 -2.533438e-01
3.210000e-01 -2.561549e-01
3.220000e-01 -2.589560e-01
3.230000e-01 -2.617470e-01
3.240000e-01 -2.645278e-01
3.250000e-01 -2.672985e-01
3.260000e-01 -2.700590e-01
3.270000e-01 -2.728093e-01
3.280000e-01 -2.755495e-01
3.290000e-01 -2.782794e-01
3.300000e-01 -2.809990e-01
3.310000e-01 -2.837085e-01
3.320000e-01 -2.864076e-01
3.330000e-01 -2.890965e-01
3.340000e-01 -2.917750e-01
3.350000e-01 -2.944432e-01
3.360000e-01 -2.971011e-01
3.370000e-01 -2.997486e-01
3.380000e-01 -3.023858e-01
3.390000e-01 -3.050125e-01
3.400000e-01 -3.076289e-01
3.410000e-01 -3.102348e-01
3.420000e-01 -3.128303e-01
3.430000e-01 -3.154154e-01
3.440000e-01 -3.179899e-01
3.450000e-01 -3.205540e-01
3.460000e-01 -3.231076e-01
3.470000e-01 -3.256507e-01
3.480000e-01 -3.281833e-01
3.490000e-01 -3.307054e-01
3.500000e-01 -3.332168e-01
3.510000e-01 -3.357178e-01
3.520000e-01 -3.382081e-01
3.530000e-01 -3.406878e-01
3.540000e-01 -3.431570e-01
3.550000e-01 -3.456155e-01
3.560000e-01 -3.480634e-01
3.570000e-01 -3.505007e-01
3.580000e-01 -3.529273e-01
3.590000e-01 -3.553432e-01
3.600000e-01 -3.577484e-01
3.610000e-01 -3.601430e-01
3.620000e-01 -3.625268e-01
3.630000e-01 -3.649000e-01
3.640000e-01 -3.672624e-01
3.650000e-01 -3.696141e-01
3.660000e-01 -3.719550e-01
3.670000e-01 -3.742852e-01
3.680000e-01 -3.766046e-01
3.690000e-01 -3.789132e-01
3.700000e-01 -3.812110e-01
3.710000e-01 -3.834981e-01
3.720000e-01 -3.857743e-01
3.730000e-01 -3.880397e-01
3.740000e-01 -3.902942e-01
3.750000e-01 -3.925380e-01
3.760000e-01 -3.947709e-01
3.770000e-01 -3.969929e-01
3.780000e-01 -3.992041e-01
3.790000e-01 -4.014043e-01
3.800000e-01 -4.035938e-01
3.810000e-01 -4.057723e-01
3.820000e-01 -4.079399e-01
3.830000e-01 -4.100966e-01
3.840000e-01 -4.122424e-01
3.850000e-01 -4.143773e-01
3.860000e-01 -4.165012e-01
3.870000e-01 -4.186142e-01
3.880000e-01 -4.207163e-01
3.890000e-01 -4.228074e-01
3.900000e-01 -4.248875e-01
3.910000e-01 -4.269567e-01
3.920000e-01 -4.290149e-01
3.930000e-01 -4.310621e-01
3.940000e-01 -4.330984e-01
3.950000e-01 -4.351236e-01
3.960000e-01 -4.371379e-01
3.970000e-01 -4.391411e-01
3.980000e-01 -4.411334e-01
3.990000e-01 -4.431146e-01
4.000000e-01 -4.450848e-01
4.010000e-01 -4.470440e-01
4.020000e-01 -4.489922e-01
4.030000e-01 -4.509293e-01
4.040000e-01 -4.528554e-01
4.050000e-01 -4.547705e-01
4.060000e-01 -4.566745e-01
4.070000e-01 -4.585674e-01
4.080000e-01 -4.604493e-01
4.090000e-01 -4.623202e-01
4.100000e-01 -4.641799e-01
4.110000e-01 -4.660287e-01
4.120000e-01 -4.678663e-01
4.130000e-01 -4.696929e-01
4.140000e-01 -4.715084e-01
4.150000e-01 -4.733128e-01
4.160000e-01 -4.751061e-01
4.170000e-01 -4.768884e-01
4.180000e-01 -4.786595e-01
4.190000e-01 -4.804196e-01
4.200000e-01 -4.821686e-01
4.210000e-01 -4.839065e-01
4.220000e-01 -4.856333e-01
4.230000e-01 -4.873490e-01
4.240000e-01 -4.890536e-01
4.250000e-01 -4.907471e-01
4.260000e-01 -4.924295e-01
4.270000e-01 -4.941008e-01
4.280000e-01 -4.957610e-01
4.290000e-01 -4.974101e-01
4.300000e-01 -4.990481e-01
4.310000e-01 -5.006749e-01
4.320000e-01 -5.022907e-01
4.330000e-01 -5.038954e-01
4.340000e-01 -5.054889e-01
4.350000e-01 -5.070714e-01
4.360000e-01 -5.086428e-01
4.370000e-01 -5.102030e-01
4.380000e-01 -5.117521e-01
4.390000e-01 -5.132902e-01
4.400000e-01 -5.148171e-01
4.410000e-01 -5.163329e-01
4.420000e-01 -5.178376e-01
4.430000e-01 -5.193313e-01
4.440000e-01 -5.208138e-01
4.450000e-01 -5.222852e-01
4.460000e-01 -5.237455e-01
4.470000e-01 -5.251948e-01
4.480000e-01 -5.266329e-01
4.490000e-01 -5.280599e-01
4.500000e-01 -5.294759e-01
4.510000e-01 -5.308808e-01
4.520000e-01 -5.322745e-01
4.530000e-01 -5.336572e-01
4.540000e-01 -5.350288e-01
4.550000e-01 -5.363894e-01
4.560000e-01 -5.377388e-01
4.570000e-01 -5.390772e-01
4.580000e-01 -5.404045e-01
4.590000e-01 -5.417208e-01
4.600000e-01 -5.430260e-01
4.610000e-01 -5.443201e-01
4.620000e-01 -5.456032e-01
4.630000e-01 -5.468752e-01
4.640000e-01 -5.481362e-01
4.650000e-01 -5.493861e-01
4.660000e-01 -5.506250e-01
4.670000e-01 -5.518528e-01
4.680000e-01 -5.530697e-01
4.690000e-01 -5.542755e-01
4.700000e-01 -5.554702e-01
4.710000e-01 -5.566540e-01
4.720000e-01 -5.578267e-01
4.730000e-01 -5.589885e-01
4.740000e-01 -5.601392e-01
4.750000e-01 -5.612789e-01
4.760000e-01 -5.624076e-01
4.770000e-01 -5.635254e-01
4.780000e-01 -5.646322e-01
4.790000e-01 -5.657280e-01
4.800000e-01 -5.668128e-01
4.810000e-01 -5.678866e-01
4.820000e-01 -5.689495e-01
4.830000e-01 -5.700015e-01
4.840000e-01 -5.710425e-01
4.850000e-01 -5.720725e-01
4.860000e-01 -5.730917e-01
4.870000e-01 -5.740999e-01
4.880000e-01 -5.750971e-01
4.890000e-01 -5.760835e-01
4.900000e-01 -5.770590e-01
4.910000e-01 -5.780235e-01
4.920000e-01 -5.789772e-01
4.930000e-01 -5.799200e-01
4.940000e-01 -5.808519e-01
4.950000e-01 -5.817729e-01
4.960000e-01 -5.826831e-01
4.970000e-01 -5.835824e-01
4.980000e-01 -5.844709e-01
4.990000e-01 -5.853485e-01
5.000000e-01 -5.862153e-01
5.010000e-01 -5.870713e-01
5.020000e-01 -5.879165e-01
5.030000e-01 -5.887509e-01
5.040000e-01 -5.895744e-01
5.050000e-01 -5.903872e-01
5.060000e-01 -5.911892e-01
5.070000e-01 -5.919804e-01
5.080000e-01 -5.927609e-01
5.090000e-01 -5.935306e-01
5.100000e-01 -5.942896e-01
5.110000e-01 -5.950378e-01
5.120000e-01 -5.957753e-01
5.130000e-01 -5.965021e-01
5.140000e-01 -5.972182e-01
5.150000e-01 -5.979236e-01
5.160000e-01 -5.986183e-01
5.170000e-01 -5.993023e-01
5.180000e-01 -5.999757e-01
5.190000e-01 -6.006384e-01
5.200000e-01 -6.012904e-01
5.210000e-01 -6.019318e-01
5.220000e-01 -6.025626e-01
5.230000e-01 -6.031828e-01
5.240000e-01 -6.037924e-01
5.250000e-01 -6.043913e-01
5.260000e-01 -6.049797e-01
5.270000e-01 -6.055575e-01
5.280000e-01 -6.061248e-01
5.290000e-01 -6.066815e-01
5.300000e-01 -6.072277e-01
5.310000e-01 -6.077633e-01
5.320000e-01 -6.082884e-01
5.330000e-01 -6.088030e-01
5.340000e-01 -6.093071e-01
5.350000e-01 -6.098008e-01
5.360000e-01 -6.102839e-01
5.370000e-01 -6.107566e-01
5.380000e-01 -6.112189e-01
5.390000e-01 -6.116707e-01
5.400000e-01 -6.121121e-01
5.410000e-01 -6.125431e-01
5.420000e-01 -6.129637e-01
5.430000e-01 -6.133739e-01
5.440000e-01 -6.137737e-01
5.450000e-01 -6.141632e-01
5.460000e-01 -6.145423e-01
5.470000e-01 -6.149110e-01
5.480000e-01 -6.152695e-01
5.490000e-01 -6.156176e-01
5.500000e-01 -6.159555e-01
5.510000e-01 -6.162830e-01
5.520000e-01 -6.166003e-01
5.530000e-01 -6.169074e-01
5.540000e-01 -6.172041e-01
5.550000e-01 -6.174907e-01
5.560000e-01 -6.177670e-01
5.570000e-01 -6.180332e-01
5.580000e-01 -6.182891e-01
5.590000e-01 -6.185349e-01
5.600000e-01 -6.187705e-01
5.610000e-01 -6.189959e-01
5.620000e-01 -6.192112e-01
5.630000e-01 -6.194164e-01
5.640000e-01 -6.196115e-01
5.650000e-01 -6.197965e-01
5.660000e-01 -6.199714e-01
5.670000e-01 -6.201363e-01
5.680000e-01 -6.202911e-01
5.690000e-01 -6.204358e-01
5.700000e-01 -6.205706e-01
5.710000e-01 -6.206953e-01
5.720000e-01 -6.208101e-01
5.730000e-01 -6.209149e-01
5.740000e-01 -6.210097e-01
5.750000e-01 -6.210945e-01
5.760000e-01 -6.211695e-01
5.770000e-01 -6.212345e-01
5.780000e-01 -6.212896e-01
5.790000e-01 -6.213348e-01
5.800000e-01 -6.213702e-01
5.810000e-01 -6.213957e-01
5.820000e-01 -6.214114e-01
5.830000e-01 -6.214172e-01
5.840000e-01 -6.214133e-01
5.850000e-01 -6.213995e-01
5.860000e-01 -6.213760e-01
5.870000e-01 -6.213427e-01
5.880000e-01 -6.212997e-01
5.890000e-01 -6.212469e-01
5.900000e-01 -6.211845e-01
5.910000e-01 -6.211123e-01
5.920000e-01 -6.210305e-01
5.930000e-01 -6.209390e-01
5.940000e-01 -6.208378e-01
5.950000e-01 -6.207271e-01
5.960000e-01 -6.206067e-01
5.970000e-01 -6.204767e-01
5.980000e-01 -6.203371e-01
5.990000e-01 -6.201880e-01
6.000000e-01 -6.200293e-01
6.010000e-01 -6.198611e-01
6.020000e-01 -6.196834e-01
6.030000e-01 -6.194962e-01
6.040000e-01 -6.192995e-01
6.050000e-01 -6.190933e-01
6.060000e-01 -6.188778e-01
6.070000e-01 -6.186527e-01
6.080000e-01 -6.184183e-01
6.090000e-01 -6.181745e-01
6.100000e-01 -6.179213e-01
6.110000e-01 -6.176588e-01
6.120000e-01 -6.173869e-01
6.130000e-01 -6.171057e-01
6.140000e-01 -6.168152e-01
6.150000e-01 -6.165154e-01
6.160000e-01 -6.162063e-01
6.170000e-01 -6.158880e-01
6.180000e-01 -6.155605e-01
6.190000e-01 -6.152237e-01
6.200000e-01 -6.148778e-01
6.210000e-01 -6.145227e-01
6.220000e-01 -6.141584e-01
6.230000e-01 -6.137850e-01
6.240000e-01 -6.134024e-01
6.250000e-01 -6.130108e-01
6.260000e-01 -6.126101e-01
6.270000e-01 -6.122003e-01
6.280000e-01 -6.117814e-01
6.290000e-01 -6.113536e-01
6.300000e-01 -6.109167e-01
6.310000e-01 -6.104708e-01
6.320000e-01 -6.100160e-01
6.330000e-01 -6.095522e-01
6.340000e-01 -6.090794e-01
6.350000e-01 -6.085978e-01
6.360000e-01 -6.081072e-01
6.370000e-01 -6.076078e-01
6.380000e-01 -6.070995e-01
6.390000e-01 -6.065824e-01
6.400000e-01 -6.060565e-01
6.410000e-01 -6.055218e-01
6.420000e-01 -6.049782e-01
6.430000e-01 -6.044260e-01
6.440000e-01 -6.038650e-01
6.450000e-01 -6.032952e-01
6.460000e-01 -6.027168e-01
6.470000e-01 -6.021296e-01
6.480000e-01 -6.015339e-01
6.490000e-01 -6.009294e-01
6.500000e-01 -6.003164e-01
6.510000e-01 -5.996947e-01
6.520000e-01 -5.990645e-01
6.530000e-01 -5.984257e-01
6.540000e-01 -5.977783e-01
6.550000e-01 -5.971224e-01
6.560000e-01 -5.964581e-01
6.570000e-01 -5.957852e-01
6.580000e-01 -5.951039e-01
6.590000e-01 -5.944141e-01
6.600000e-01 -5.937159e-01
6.610000e-01 -5.930093e-01
6.620000e-01 -5.922943e-01
6.630000e-01 -5.915710e-01
6.640000e-01 -5.908393e-01
6.650000e-01 -5.900993e-01
6.660000e-01 -5.893510e-01
6.670000e-01 -5.885945e-01
6.680000e-01 -5.878296e-01
6.690000e-01 -5.870566e-01
6.700000e-01 -5.862753e-01
6.710000e-01 -5.854858e-01
6.720000e-01 -5.846881e-01
6.730000e-01 -5.838823e-01
6.740000e-01 -5.830684e-01
6.750000e-01 -5.822463e-01
6.760000e-01 -5.814161e-01
6.770000e-01 -5.805779e-01
6.780000e-01 -5.797316e-01
6.790000e-01 -5.788773e-01
6.800000e-01 -5.780150e-01
6.810000e-01 -5.771447e-01
6.820000e-01 -5.762665e-01
6.830000e-01 -5.753803e-01
6.840000e-01 -5.744861e-01
6.850000e-01 -5.735841e-01
6.860000e-01 -5.726742e-01
6.870000e-01 -5.717565e-01
6.880000e-01 -5.708309e-01
6.890000e-01 -5.698974e-01
6.900000e-01 -5.689562e-01
6.910000e-01 -5.680073e-01
6.920000e-01 -5.670505e-01
6.930000e-01 -5.660861e-01
6.940000e-01 -5.651139e-01
6.950000e-01 -5.641341e-01
6.960000e-01 -5.631465e-01
6.970000e-01 -5.621514e-01
6.980000e-01 -5.611486e-01
6.990000e-01 -5.601382e-01
7.000000e-01 -5.591203e-01
7.010000e-01 -5.580948e-01
7.020000e-01 -5.570618e-01
7.030000e-01 -5.560212e-01
7.040000e-01 -5.549732e-01
7.050000e-01 -5.539177e-01
7.060000e-01 -5.528548e-01
7.070000e-01 -5.517844e-01
7.080000e-01 -5.507066e-01
7.090000e-01 -5.496215e-01
7.100000e-01 -5.485290e-01
7.110000e-01 -5.474292e-01
7.120000e-01 -5.463221e-01
7.130000e-01 -5.452076e-01
7.140000e-01 -5.440860e-01
7.150000e-01 -5.429570e-01
7.160000e-01 -5.418209e-01
7.170000e-01 -5.406775e-01
7.180000e-01 -5.395270e-01
7.190000e-01 -5.383693e-01
7.200000e-01 -5.372045e-01
7.210000e-01 -5.360326e-01
7.220000e-01 -5.348536e-01
7.230000e-01 -5.336676e-01
7.240000e-01 -5.324745e-01
7.250000e-01 -5.312743e-01
7.260000e-01 -5.300672e-01
7.270000e-01 -5.288531e-01
7.280000e-01 -5.276321e-01
7.290000e-01 -5.264041e-01
7.300000e-01 -5.251693e-01
7.310000e-01 -5.239275e-01
7.320000e-01 -5.226789e-01
7.330000e-01 -5.214235e-01
7.340000e-01 -5.201612e-01
7.350000e-01 -5.188922e-01
7.360000e-01 -5.176164e-01
7.370000e-01 -5.163338e-01
7.380000e-01 -5.150446e-01
7.390000e-01 -5.137486e-01
7.400000e-01 -5.124460e-01
7.410000e-01 -5.111367e-01
7.420000e-01 -5.098208e-01
7.430000e-01 -5.084982e-01
7.440000e-01 -5.071691e-01
7.450000e-01 -5.058335e-01
7.460000e-01 -5.044913e-01
7.470000e-01 -5.031426e-01
7.480000e-01 -5.017874e-01
7.490000e-01 -5.004257e-01
7.500000e-01 -4.990576e-01
7.510000e-01 -4.976831e-01
7.520000e-01 -4.963021e-01
7.530000e-01 -4.949148e-01
7.540000e-01 -4.935212e-01
7.550000e-01 -4.921212e-01
7.560000e-01 -4.907150e-01
7.570000e-01 -4.893024e-01
7.580000e-01 -4.878836e-01
7.590000e-01 -4.864586e-01
7.600000e-01 -4.850273e-01
7.610000e-01 -4.835899e-01
7.620000e-01 -4.821463e-01
7.630000e-01 -4.806965e-01
7.640000e-01 -4.792407e-01
7.650000e-01 -4.777788e-01
7.660000e-01 -4.763107e-01
7.670000e-01 -4.748367e-01
7.680000e-01 -4.733566e-01
7.690000e-01 -4.718706e-01
7.700000e-01 -4.703785e-01
7.710000e-01 -4.688805e-01
7.720000e-01 -4.673766e-01
7.730000e-01 -4.658668e-01
7.740000e-01 -4.643511e-01
7.750000e-01 -4.628295e-01
7.760000e-01 -4.613021e-01
7.770000e-01 -4.597689e-01
7.780000e-01 -4.582300e-01
7.790000e-01 -4.566852e-01
7.800000e-01 -4.551347e-01
7.810000e-01 -4.535786e-01
7.820000e-01 -4.520167e-01
7.830000e-01 -4.504491e-01
7.840000e-01 -4.488760e-01
7.850000e-01 -4.472971e-01
7.860000e-01 -4.457128e-01
7.870000e-01 -4.441228e-01
7.880000e-01 -4.425273e-01
7.890000e-01 -4.409262e-01
7.900000e-01 -4.393197e-01
7.910000e-01 -4.377077e-01
7.920000e-01 -4.360902e-01
7.930000e-01 -4.344673e-01
7.940000e-01 -4.328391e-01
7.950000e-01 -4.312054e-01
7.960000e-01 -4.295664e-01
7.970000e-01 -4.279220e-01
7.980000e-01 -4.262723e-01
7.990000e-01 -4.246174e-01
8.000000e-01 -4.229572e-01
8.010000e-01 -4.212917e-01
8.020000e-01 -4.196211e-01
8.030000e-01 -4.179452e-01
8.040000e-01 -4.162642e-01
8.050000e-01 -4.145781e-01
8.060000e-01 -4.128868e-01
8.070000e-01 -4.111905e-01
8.080000e-01 -4.094890e-01
8.090000e-01 -4.077826e-01
8.100000e-01 -4.060711e-01
8.110000e-01 -4.043546e-01
8.120000e-01 -4.026331e-01
8.130000e-01 -4.009067e-01
8.140000e-01 -3.991754e-01
8.150000e-01 -3.974392e-01
8.160000e-01 -3.956981e-01
8.170000e-01 -3.939521e-01
8.180000e-01 -3.922013e-01
8.190000e-01 -3.904457e-01
8.200000e-01 -3.886854e-01
8.210000e-01 -3.869202e-01
8.220000e-01 -3.851504e-01
8.230000e-01 -3.833758e-01
8.240000e-01 -3.815966e-01
8.250000e-01 -3.798126e-01
8.260000e-01 -3.780241e-01
8.270000e-01 -3.762309e-01
8.280000e-01 -3.744332e-01
8.290000e-01 -3.726309e-01
8.300000e-01 -3.708240e-01
8.310000e-01 -3.690126e-01
8.320000e-01 -3.671968e-01
8.330000e-01 -3.653764e-01
8.340000e-01 -3.635517e-01
8.350000e-01 -3.617225e-01
8.360000e-01 -3.598889e-01
8.370000e-01 -3.580509e-01
8.380000e-01 -3.562086e-01
8.390000e-01 -3.543620e-01
8.400000e-01 -3.525111e-01
8.410000e-01 -3.506558e-01
8.420000e-01 -3.487964e-01
8.430000e-01 -3.469327e-01
8.440000e-01 -3.450648e-01
8.450000e-01 -3.431927e-01
8.460000e-01 -3.413165e-01
8.470000e-01 -3.394361e-01
8.480000e-01 -3.375517e-01
8.490000e-01 -3.356631e-01
8.500000e-01 -3.337705e-01
8.510000e-01 -3.318739e-01
8.520000e-01 -3.299732e-01
8.530000e-01 -3.280685e-01
8.540000e-01 -3.261599e-01
8.550000e-01 -3.242474e-01
8.560000e-01 -3.223309e-01
8.570000e-01 -3.204105e-01
8.580000e-01 -3.184863e-01
8.590000e-01 -3.165582e-01
8.600000e-01 -3.146263e-01
8.610000e-01 -3.126907e-01
8.620000e-01 -3.107512e-01
8.630000e-01 -3.088080e-01
8.640000e-01 -3.068610e-01
8.650000e-01 -3.049104e-01
8.660000e-01 -3.029561e-01
8.670000e-01 -3.009981e-01
8.680000e-01 -2.990365e-01
8.690000e-01 -2.970713e-01
8.700000e-01 -2.951025e-01
8.710000e-01 -2.931302e-01
8.720000e-01 -2.911543e-01
8.730000e-01 -2.891749e-01
8.740000e-01 -2.871920e-01
8.750000e-01 -2.852057e-01
8.760000e-01 -2.832159e-01
8.770000e-01 -2.812227e-01
8.780000e-01 -2.792262e-01
8.790000e-01 -2.772262e-01
8.800000e-01 -2.752229e-01
8.810000e-01 -2.732163e-01
8.820000e-01 -2.712064e-01
8.830000e-01 -2.691932e-01
8.840000e-01 -2.671768e-01
8.850000e-01 -2.651571e-01
8.860000e-01 -2.631343e-01
8.870000e-01 -2.611082e-01
8.880000e-01 -2.590791e-01
8.890000e-01 -2.570467e-01
8.900000e-01 -2.550113e-01
8.910000e-01 -2.529728e-01
8.920000e-01 -2.509312e-01
8.930000e-01 -2.488866e-01
8.940000e-01 -2.468390e-01
8.950000e-01 -2.447884e-01
8.960000e-01 -2.427348e-01
8.970000e-01 -2.406783e-01
8.980000e-01 -2.386189e-01
8.990000e-01 -2.365566e-01
9.000000e-01 -2.344914e-01
9.010000e-01 -2.324233e-01
9.020000e-01 -2.303525e-01
9.030000e-01 -2.282788e-01
9.040000e-01 -2.262024e-01
9.050000e-01 -2.241232e-01
9.060000e-01 -2.220412e-01
9.070000e-01 -2.199566e-01
9.080000e-01 -2.178693e-01
9.090000e-01 -2.157793e-01
9.100000e-01 -2.136867e-01
9.110000e-01 -2.115914e-01
9.120000e-01 -2.094936e-01
9.130000e-01 -2.073932e-01
9.140000e-01 -2.052903e-01
9.150000e-01 -2.031849e-01
9.160000e-01 -2.010769e-01
9.170000e-01 -1.989665e-01
9.180000e-01 -1.968536e-01
9.190000e-01 -1.947383e-01
9.200000e-01 -1.926206e-01
9.210000e-01 -1.905005e-01
9.220000e-01 -1.883781e-01
9.230000e-01 -1.862533e-01
9.240000e-01 -1.841262e-01
9.250000e-01 -1.819968e-01
9.260000e-01 -1.798652e-01
9.270000e-01 -1.777313e-01
9.280000e-01 -1.755952e-01
9.290000e-01 -1.734569e-01
9.300000e-01 -1.713164e-01
9.310000e-01 -1.691738e-01
9.320000e-01 -1.670290e-01
9.330000e-01 -1.648822e-01
9.340000e-01 -1.627332e-01
9.350000e-01 -1.605822e-01
9.360000e-01 -1.584292e-01
9.370000e-01 -1.562741e-01
9.380000e-01 -1.541171e-01
9.390000e-01 -1.519581e-01
9.400000e-01 -1.497971e-01
9.410000e-01 -1.476343e-01
9.420000e-01 -1.454695e-01
9.430000e-01 -1.433028e-01
9.440000e-01 -1.411343e-01
9.450000e-01 -1.389640e-01
9.460000e-01 -1.367919e-01
9.470000e-01 -1.346179e-01
9.480000e-01 -1.324423e-01
9.490000e-01 -1.302648e-01
9.500000e-01 -1.280857e-01
9.510000e-01 -1.259048e-01
9.520000e-01 -1.237223e-01
9.530000e-01 -1.215382e-01
9.540000e-01 -1.193524e-01
9.550000e-01 -1.171650e-01
9.560000e-01 -1.149760e-01
9.570000e-01 -1.127854e-01
9.580000e-01 -1.105934e-01
9.590000e-01 -1.083998e-01
9.600000e-01 -1.062047e-01
9.610000e-01 -1.040081e-01
9.620000e-01 -1.018101e-01
9.630000e-01 -9.961067e-02
9.640000e-01 -9.740983e-02
9.650000e-01 -9.520761e-02
9.660000e-01 -9.300403e-02
9.670000e-01 -9.079911e-02
9.680000e-01 -8.859287e-02
9.690000e-01 -8.638535e-02
9.700000e-01 -8.417655e-02
9.710000e-01 -8.196650e-02
9.720000e-01 -7.975522e-02
9.730000e-01 -7.754274e-02
9.740000e-01 -7.532908e-02
9.750000e-01 -7.311425e-02
9.760000e-01 -7.089829e-02
9.770000e-01 -6.868121e-02
9.780000e-01 -6.646303e-02
9.790000e-01 -6.424378e-02
9.800000e-01 -6.202347e-02
9.810000e-01 -5.980214e-02
9.820000e-01 -5.757980e-02
9.830000e-01 -5.535647e-02
9.840000e-01 -5.313218e-02
9.850000e-01 -5.090694e-02
9.860000e-01 -4.868079e-02
9.870000e-01 -4.645373e-02
9.880000e-01 -4.422580e-02
9.890000e-01 -4.199700e-02
9.900000e-01 -3.976738e-02
9.910000e-01 -3.753694e-02
9.920000e-01 -3.530570e-02
9.930000e-01 -3.307370e-02
9.940000e-01 -3.084095e-02
9.950000e-01 -2.860747e-02
9.960000e-01 -2.637328e-02
9.970000e-01 -2.413841e-02
9.980000e-01 -2.190288e-02
9.990000e-01 -1.966670e-02
1.000000e+00 -1.742990e-02
1.001000e+00 -1.519250e-02
1.002000e+00 -1.295452e-02
1.003000e+00 -1.071599e-02
1.004000e+00 -8.476918e-03
1.005000e+00 -6.237331e-03
1.006000e+00 -3.997250e-03
1.007000e+00 -1.756696e-03
1.008000e+00 4.843109e-04
1.009000e+00 2.725749e-03
1.010000e+00 4.967597e-03
1.011000e+00 7.209834e-03
1.012000e+00 9.452440e-03
1.013000e+00 1.169539e-02
1.014000e+00 1.393867e-02
1.015000e+00 1.618226e-02
1.016000e+00 1.842613e-02
1.017000e+00 2.067027e-02
1.018000e+00 2.291465e-02
1.019000e+00 2.515925e-02
1.020000e+00 2.740405e-02
1.021000e+00 2.964904e-02
1.022000e+00 3.189419e-02
1.023000e+00 3.413948e-02
1.024000e+00 3.638489e-02
1.025000e+00 3.863040e-02
1.026000e+00 4.087599e-02
1.027000e+00 4.312163e-02
1.028000e+00 4.536732e-02
1.029000e+00 4.761302e-02
1.030000e+00 4.985873e-02
1.031000e+00 5.210441e-02
1.032000e+00 5.435004e-02
1.033000e+00 5.659562e-02
1.034000e+00 5.884111e-02
1.035000e+00 6.108650e-02
1.036000e+00 6.333176e-02
1.037000e+00 6.557689e-02
1.038000e+00 6.782185e-02
1.039000e+00 7.006662e-02
1.040000e+00 7.231119e-02
1.041000e+00 7.455554e-02
1.042000e+00 7.679965e-02
1.043000e+00 7.904349e-02
1.044000e+00 8.128705e-02
1.045000e+00 8.353031e-02
1.046000e+00 8.577324e-02
1.047000e+00 8.801584e-02
1.048000e+00 9.025807e-02
1.049000e+00 9.249992e-02
1.050000e+00 9.474137e-02
1.051000e+00 9.698239e-02
1.052000e+00 9.922298e-02
1.053000e+00 1.014631e-01
1.054000e+00 1.037028e-01
1.055000e+00 1.059419e-01
1.056000e+00 1.081805e-01
1.057000e+00 1.104186e-01
1.058000e+00 1.126562e-01
1.059000e+00 1.148931e-01
1.060000e+00 1.171295e-01
1.061000e+00 1.193653e-01
1.062000e+00 1.216004e-01
1.063000e+00 1.238349e-01
1.064000e+00 1.260686e-01
1.065000e+00 1.283017e-01
1.066000e+00 1.305341e-01
1.067000e+00 1.327658e-01
1.068000e+00 1.349967e-01
1.069000e+00 1.372269e-01
1.070000e+00 1.394562e-01
1.071000e+00 1.416848e-01
1.072000e+00 1.439125e-01
1.073000e+00 1.461394e-01
1.074000e+00 1.483655e-01
1.075000e+00 1.505906e-01
1.076000e+00 1.528149e-01
1.077000e+00 1.550382e-01
1.078000e+00 1.572606e-01
1.079000e+00 1.594821e-01
1.080000e+00 1.617026e-01
1.081000e+00 1.639220e-01
1.082000e+00 1.661405e-01
1.083000e+00 1.683580e-01
1.084000e+00 1.705744e-01
1.085000e+00 1.727897e-01
1.086000e+00 1.750040e-01
1.087000e+00 1.772171e-01
1.088000e+00 1.794292e-01
1.089000e+00 1.816401e-01
1.090000e+00 1.838498e-01
1.091000e+00 1.860584e-01
1.092000e+00 1.882658e-01
1.093000e+00 1.904719e-01
1.094000e+00 1.926769e-01
1.095000e+00 1.948806e-01
1.096000e+00 1.970830e-01
1.097000e+00 1.992842e-01
1.098000e+00 2.014840e-01
1.099000e+00 2.036826e-01
1.100000e+00 2.058798e-01
1.101000e+00 2.080756e-01
1.102000e+00 2.102701e-01
1.103000e+00 2.124632e-01
1.104000e+00 2.146549e-01
1.105000e+00 2.168452e-01
1.106000e+00 2.190340e-01
1.107000e+00 2.212214e-01
1.108000e+00 2.234073e-01
1.109000e+00 2.255917e-01
1.110000e+00 2.277746e-01
1.111000e+00 2.299560e-01
1.112000e+00 2.321358e-01
1.113000e+00 2.343141e-01
1.114000e+00 2.364907e-01
1.115000e+00 2.386658e-01
1.116000e+00 2.408393e-01
1.117000e+00 2.430112e-01
1.118000e+00 2.451814e-01
1.119000e+00 2.473499e-01
1.120000e+00 2.495168e-01
1.121000e+00 2.516820e-01
1.122000e+00 2.538454e-01
1.123000e+00 2.560072e-01
1.124000e+00 2.581671e-01
1.125000e+00 2.603254e-01
1.126000e+00 2.624818e-01
1.127000e+00 2.646364e-01
1.128000e+00 2.667893e-01
1.129000e+00 2.689402e-01
1.130000e+00 2.710894e-01
1.131000e+00 2.732367e-01
1.132000e+00 2.753821e-01
1.133000e+00 2.775256e-01
1.134000e+00 2.796672e-01
1.135000e+00 2.818069e-01
1.136000e+00 2.839446e-01
1.137000e+00 2.860804e-01
1.138000e+00 2.882142e-01
1.139000e+00 2.903460e-01
1.140000e+00 2.924757e-01
1.141000e+00 2.946035e-01
1.142000e+00 2.967292e-01
1.143000e+00 2.988529e-01
1.144000e+00 3.009745e-01
1.145000e+00 3.030940e-01
1.146000e+00 3.052114e-01
1.147000e+00 3.073267e-01
1.148000e+00 3.094398e-01
1.149000e+00 3.115508e-01
1.150000e+00 3.136597e-01
1.151000e+00 3.157663e-01
1.152000e+00 3.178708e-01
1.153000e+00 3.199730e-01
1.154000e+00 3.220730e-01
1.155000e+00 3.241708e-01
1.156000e+00 3.262663e-01
1.157000e+00 3.283595e-01
1.158000e+00 3.304505e-01
1.159000e+00 3.325391e-01
1.160000e+00 3.346254e-01
1.161000e+00 3.367094e-01
1.162000e+00 3.387910e-01
1.163000e+00 3.408703e-01
1.164000e+00 3.429472e-01
1.165000e+00 3.450217e-01
1.166000e+00 3.470938e-01
1.167000e+00 3.491634e-01
1.168000e+00 3.512306e-01
1.169000e+00 3.532954e-01
1.170000e+00 3.553577e-01
1.171000e+00 3.574175e-01
1.172000e+00 3.594748e-01
1.173000e+00 3.615296e-01
1.174000e+00 3.635819e-01
1.175000e+00 3.656316e-01
1.176000e+00 3.676787e-01
1.177000e+00 3.697233e-01
1.178000e+00 3.717654e-01
1.179000e+00 3.738048e-01
1.180000e+00 3.758416e-01
1.181000e+00 3.778757e-01
1.182000e+00 3.799073e-01
1.183000e+00 3.819361e-01
1.184000e+00 3.839623e-01
1.185000e+00 3.859859e-01
1.186000e+00 3.880067e-01
1.187000e+00 3.900248e-01
1.188000e+00 3.920402e-01
1.189000e+00 3.940528e-01
1.190000e+00 3.960627e-01
1.191000e+00 3.980698e-01
1.192000e+00 4.000741e-01
1.193000e+00 4.020757e-01
1.194000e+00 4.040744e-01
1.195000e+00 4.060703e-01
1.196000e+00 4.080634e-01
1.197000e+00 4.100536e-01
1.198000e+00 4.120410e-01
1.199000e+00 4.140255e-01
1.200000e+00 4.160071e-01
1.201000e+00 4.179858e-01
1.202000e+00 4.199615e-01
1.203000e+00 4.219344e-01
1.204000e+00 4.239043e-01
1.205000e+00 4.258712e-01
1.206000e+00 4.278352e-01
1.207000e+00 4.297962e-01
1.208000e+00 4.317542e-01
1.209000e+00 4.337092e-01
1.210000e+00 4.356612e-01
1.211000e+00 4.376102e-01
1.212000e+00 4.395561e-01
1.213000e+00 4.414989e-01
1.214000e+00 4.434387e-01
1.215000e+00 4.453753e-01
1.216000e+00 4.473089e-01
1.217000e+00 4.492394e-01
1.218000e+00 4.511668e-01
1.219000e+00 4.530910e-01
1.220000e+00 4.550121e-01
1.221000e+00 4.569300e-01
1.222000e+00 4.588447e-01
1.223000e+00 4.607563e-01
1.224000e+00 4.626647e-01
1.225000e+00 4.645698e-01
1.226000e+00 4.664718e-01
1.227000e+00 4.683705e-01
1.228000e+00 4.702659e-01
1.229000e+00 4.721581e-01
1.230000e+00 4.740471e-01
1.231000e+00 4.759327e-01
1.232000e+00 4.778151e-01
1.233000e+00 4.796942e-01
1.234000e+00 4.815699e-01
1.235000e+00 4.834423e-01
1.236000e+00 4.853114e-01
1.237000e+00 4.871772e-01
1.238000e+00 4.890395e-01
1.239000e+00 4.908985e-01
1.240000e+00 4.927541e-01
1.241000e+00 4.946064e-01
1.242000e+00 4.964552e-01
1.243000e+00 4.983006e-01
1.244000e+00 5.001425e-01
1.245000e+00 5.019810e-01
1.246000e+00 5.038161e-01
1.247000e+00 5.056477e-01
1.248000e+00 5.074758e-01
1.249000e+00 5.093005e-01
1.250000e+00 5.111216e-01
1.251000e+00 5.129393e-01
1.252000e+00 5.147534e-01
1.253000e+00 5.165640e-01
1.254000e+00 5.183710e-01
1.255000e+00 5.201745e-01
1.256000e+00 5.219745e-01
1.257000e+00 5.237708e-01
1.258000e+00 5.255636e-01
1.259000e+00 5.273528e-01
1.260000e+00 5.291384e-01
1.261000e+00 5.309204e-01
1.262000e+00 5.326987e-01
1.263000e+00 5.344734e-01
1.264000e+00 5.362445e-01
1.265000e+00 5.380119e-01
1.266000e+00 5.397757e-01
1.267000e+00 5.415357e-01
1.268000e+00 5.432921e-01
1.269000e+00 5.450448e-01
1.270000e+00 5.467938e-01
1.271000e+00 5.485390e-01
1.272000e+00 5.502806e-01
1.273000e+00 5.520184e-01
1.274000e+00 5.537524e-01
1.275000e+00 5.554827e-01
1.276000e+00 5.572093e-01
1.277000e+00 5.589320e-01
1.278000e+00 5.606510e-01
1.279000e+00 5.623662e-01
1.280000e+00 5.640776e-01
1.281000e+00 5.657851e-01
1.282000e+00 5.674889e-01
1.283000e+00 5.691888e-01
1.284000e+00 5.708849e-01
1.285000e+00 5.725771e-01
1.286000e+00 5.742654e-01
1.287000e+00 5.759499e-01
1.288000e+00 5.776305e-01
1.289000e+00 5.793072e-01
1.290000e+00 5.809801e-01
1.291000e+00 5.826490e-01
1.292000e+00 5.843140e-01
1.293000e+00 5.859751e-01
1.294000e+00 5.876322e-01
1.295000e+00 5.892854e-01
1.296000e+00 5.909347e-01
1.297000e+00 5.925800e-01
1.298000e+00 5.942213e-01
1.299000e+00 5.958587e-01
1.300000e+00 5.974921e-01
1.301000e+00 5.991214e-01
1.302000e+00 6.007468e-01
1.303000e+00 6.023682e-01
1.304000e+00 6.039855e-01
1.305000e+00 6.055989e-01
1.306000e+00 6.072081e-01
1.307000e+00 6.088134e-01
1.308000e+00 6.104146e-01
1.309000e+00 6.120117e-01
1.310000e+00 6.136048e-01
1.311000e+00 6.151938e-01
1.312000e+00 6.167787e-01
1.313000e+00 6.183595e-01
1.314000e+00 6.199362e-01
1.315000e+00 6.215088e-01
1.316000e+00 6.230773e-01
1.317000e+00 6.246417e-01
1.318000e+00 6.262019e-01
1.319000e+00 6.277580e-01
1.320000e+00 6.293100e-01
1.321000e+00 6.308578e-01
1.322000e+00 6.324014e-01
1.323000e+00 6.339409e-01
1.324000e+00 6.354762e-01
1.325000e+00 6.370073e-01
1.326000e+00 6.385343e-01
1.327000e+00 6.400570e-01
1.328000e+00 6.415755e-01
1.329000e+00 6.430898e-01
1.330000e+00 6.445999e-01
1.331000e+00 6.461058e-01
1.332000e+00 6.476074e-01
1.333000e+00 6.491048e-01
1.334000e+00 6.505979e-01
1.335000e+00 6.520868e-01
1.336000e+00 6.535715e-01
1.337000e+00 6.550518e-01
1.338000e+00 6.565279e-01
1.339000e+00 6.579997e-01
1.340000e+00 6.594673e-01
1.341000e+00 6.609305e-01
1.342000e+00 6.623894e-01
1.343000e+00 6.638440e-01
1.344000e+00 6.652943e-01
1.345000e+00 6.667403e-01
1.346000e+00 6.681820e-01
1.347000e+00 6.696193e-01
1.348000e+00 6.710523e-01
1.349000e+00 6.724809e-01
1.350000e+00 6.739052e-01
1.351000e+00 6.753251e-01
1.352000e+00 6.767407e-01
1.353000e+00 6.781519e-01
1.354000e+00 6.795587e-01
1.355000e+00 6.809612e-01
1.356000e+00 6.823592e-01
1.357000e+00 6.837529e-01
1.358000e+00 6.851421e-01
1.359000e+00 6.865270e-01
1.360000e+00 6.879075e-01
1.361000e+00 6.892835e-01
1.362000e+00 6.906551e-01
1.363000e+00 6.920223e-01
1.364000e+00 6.933850e-01
1.365000e+00 6.947433e-01
1.366000e+00 6.960972e-01
1.367000e+00 6.974466e-01
1.368000e+00 6.987916e-01
1.369000e+00 7.001321e-01
1.370000e+00 7.014681e-01
1.371000e+00 7.027997e-01
1.372000e+00 7.041268e-01
1.373000e+00 7.054494e-01
1.374000e+00 7.067676e-01
1.375000e+00 7.080812e-01
1.376000e+00 7.093904e-01
1.377000e+00 7.106950e-01
1.378000e+00 7.119952e-01
1.379000e+00 7.132908e-01
1.380000e+00 7.145819e-01
1.381000e+00 7.158685e-01
1.382000e+00 7.171506e-01
1.383000e+00 7.184282e-01
1.384000e+00 7.197012e-01
1.385000e+00 7.209697e-01
1.386000e+00 7.222336e-01
1.387000e+00 7.234930e-01
1.388000e+00 7.247478e-01
1.389000e+00 7.259981e-01
1.390000e+00 7.272439e-01
1.391000e+00 7.284851e-01
1.392000e+00 7.297217e-01
1.393000e+00 7.309537e-01
1.394000e+00 7.321812e-01
1.395000e+00 7.334040e-01
1.396000e+00 7.346223e-01
1.397000e+00 7.358360e-01
1.398000e+00 7.370452e-01
1.399000e+00 7.382497e-01
1.400000e+00 7.394496e-01
1.401000e+00 7.406449e-01
1.402000e+00 7.418357e-01
1.403000e+00 7.430218e-01
1.404000e+00 7.442033e-01
1.405000e+00 7.453802e-01
1.406000e+00 7.465524e-01
1.407000e+00 7.477201e-01
1.408000e+00 7.488831e-01
1.409000e+00 7.500415e-01
1.410000e+00 7.511952e-01
1.411000e+00 7.523443e-01
1.412000e+00 7.534888e-01
1.413000e+00 7.546286e-01
1.414000e+00 7.557638e-01
1.415000e+00 7.568943e-01
1.416000e+00 7.580202e-01
1.417000e+00 7.591414e-01
1.418000e+00 7.602580e-01
1.419000e+00 7.613699e-01
1.420000e+00 7.624772e-01
1.421000e+00 7.635797e-01
1.422000e+00 7.646776e-01
1.423000e+00 7.657709e-01
1.424000e+00 7.668594e-01
1.425000e+00 7.679433e-01
1.426000e+00 7.690225e-01
1.427000e+00 7.700970e-01
1.428000e+00 7.711669e-01
1.429000e+00 7.722320e-01
1.430000e+00 7.732925e-01
1.431000e+00 7.743483e-01
1.432000e+00 7.753993e-01
1.433000e+00 7.764457e-01
1.434000e+00 7.774874e-01
1.435000e+00 7.785244e-01
1.436000e+00 7.795566e-01
1.437000e+00 7.805842e-01
1.438000e+00 7.816071e-01
1.439000e+00 7.826252e-01
1.440000e+00 7.836386e-01
1.441000e+00 7.846474e-01
1.442000e+00 7.856514e-01
1.443000e+00 7.866507e-01
1.444000e+00 7.876453e-01
1.445000e+00 7.886351e-01
1.446000e+00 7.896202e-01
1.447000e+00 7.906007e-01
1.448000e+00 7.915763e-01
1.449000e+00 7.925473e-01
1.450000e+00 7.935135e-01
1.451000e+00 7.944750e-01
1.452000e+00 7.954318e-01
1.453000e+00 7.963839e-01
1.454000e+00 7.973312e-01
1.455000e+00 7.982737e-01
1.456000e+00 7.992116e-01
1.457000e+00 8.001447e-01
1.458000e+00 8.010731e-01
1.459000e+00 8.019967e-01
1.460000e+00 8.029156e-01
1.461000e+00 8.038297e-01
1.462000e+00 8.047391e-01
1.463000e+00 8.056438e-01
1.464000e+00 8.065437e-01
1.465000e+00 8.074389e-01
1.466000e+00 8.083293e-01
1.467000e+00 8.092150e-01
1.468000e+00 8.100959e-01
1.469000e+00 8.109721e-01
1.470000e+00 8.118435e-01
1.471000e+00 8.127102e-01
1.472000e+00 8.135722e-01
1.473000e+00 8.144294e-01
1.474000e+00 8.152818e-01
1.475000e+00 8.161295e-01
1.476000e+00 8.169725e-01
1.477000e+00 8.178107e-01
1.478000e+00 8.186441e-01
1.479000e+00 8.194728e-01
1.480000e+00 8.202967e-01
1.481000e+00 8.211159e-01
1.482000e+00 8.219304e-01
1.483000e+00 8.227401e-01
1.484000e+00 8.235450e-01
1.485000e+00 8.243452e-01
1.486000e+00 8.251406e-01
1.487000e+00 8.259313e-01
1.488000e+00 8.267173e-01
1.489000e+00 8.274985e-01
1.490000e+00 8.282749e-01
1.491000e+00 8.290466e-01
1.492000e+00 8.298135e-01
1.493000e+00 8.305757e-01
1.494000e+00 8.313332e-01
1.495000e+00 8.320858e-01
1.496000e+00 8.328338e-01
1.497000e+00 8.335770e-01
1.498000e+00 8.343155e-01
1.499000e+00 8.350492e-01
1.500000e+00 8.357781e-01
1.501000e+00 8.365024e-01
1.502000e+00 8.372218e-01
1.503000e+00 8.379366e-01
1.504000e+00 8.386466e-01
1.505000e+00 8.393518e-01
1.506000e+00 8.400524e-01
1.507000e+00 8.407481e-01
1.508000e+00 8.414392e-01
1.509000e+00 8.421255e-01
1.510000e+00 8.428071e-01
1.511000e+00 8.434839e-01
1.512000e+00 8.441560e-01
1.513000e+00 8.448234e-01
1.514000e+00 8.454860e-01
1.515000e+00 8.461440e-01
1.516000e+00 8.467971e-01
1.517000e+00 8.474456e-01
1.518000e+00 8.480894e-01
1.519000e+00 8.487284e-01
1.520000e+00 8.493627e-01
1.521000e+00 8.499923e-01
1.522000e+00 8.506171e-01
1.523000e+00 8.512373e-01
1.524000e+00 8.518527e-01
1.525000e+00 8.524634e-01
1.526000e+00 8.530695e-01
1.527000e+00 8.536708e-01
1.528000e+00 8.542674e-01
1.529000e+00 8.548592e-01
1.530000e+00 8.554464e-01
1.531000e+00 8.560289e-01
1.532000e+00 8.566067e-01
1.533000e+00 8.571798e-01
1.534000e+00 8.577482e-01
1.535000e+00 8.583119e-01
1.536000e+00 8.588709e-01
1.537000e+00 8.594253e-01
1.538000e+00 8.599749e-01
1.539000e+00 8.605199e-01
1.540000e+00 8.610602e-01
1.541000e+00 8.615958e-01
1.542000e+00 8.621267e-01
1.543000e+00 8.626530e-01
1.544000e+00 8.631746e-01
1.545000e+00 8.636915e-01
1.546000e+00 8.642037e-01
1.547000e+00 8.647113e-01
1.548000e+00 8.652143e-01
1.549000e+00 8.657125e-01
1.550000e+00 8.662062e-01
1.551000e+00 8.666951e-01
1.552000e+00 8.671795e-01
1.553000e+00 8.676591e-01
1.554000e+00 8.681342e-01
1.555000e+00 8.686046e-01
1.556000e+00 8.690703e-01
1.557000e+00 8.695314e-01
1.558000e+00 8.699879e-01
1.559000e+00 8.704398e-01
1.560000e+00 8.708870e-01
1.561000e+00 8.713297e-01
1.562000e+00 8.717677e-01
1.563000e+00 8.722011e-01
1.564000e+00 8.726298e-01
1.565000e+00 8.730540e-01
1.566000e+00 8.734736e-01
1.567000e+00 8.738886e-01
1.568000e+00 8.742989e-01
1.569000e+00 8.747047e-01
1.570000e+00 8.751059e-01
1.571000e+00 8.755025e-01
1.572000e+00 8.758945e-01
1.573000e+00 8.762820e-01
1.574000e+00 8.766648e-01
1.575000e+00 8.770431e-01
1.576000e+00 8.774168e-01
1.577000e+00 8.777860e-01
1.578000e+00 8.781506e-01
1.579000e+00 8.785107e-01
1.580000e+00 8.788662e-01
1.581000e+00 8.792171e-01
1.582000e+00 8.795635e-01
1.583000e+00 8.799054e-01
1.584000e+00 8.802427e-01
1.585000e+00 8.805755e-01
1.586000e+00 8.809038e-01
1.587000e+00 8.812275e-01
1.588000e+00 8.815467e-01
1.589000e+00 8.818615e-01
1.590000e+00 8.821717e-01
1.591000e+00 8.824774e-01
1.592000e+00 8.827786e-01
1.593000e+00 8.830753e-01
1.594000e+00 8.833675e-01
1.595000e+00 8.836552e-01
1.596000e+00 8.839384e-01
1.597000e+00 8.842172e-01
1.598000e+00 8.844915e-01
1.599000e+00 8.847613e-01
1.600000e+00 8.850266e-01
1.601000e+00 8.852875e-01
1.602000e+00 8.855439e-01
1.603000e+00 8.857959e-01
1.604000e+00 8.860435e-01
1.605000e+00 8.862865e-01
1.606000e+00 8.865252e-01
1.607000e+00 8.867594e-01
1.608000e+00 8.869892e-01
1.609000e+00 8.872146e-01
1.610000e+00 8.874356e-01
1.611000e+00 8.876521e-01
1.612000e+00 8.878643e-01
1.613000e+00 8.880720e-01
1.614000e+00 8.882754e-01
1.615000e+00 8.884744e-01
1.616000e+00 8.886689e-01
1.617000e+00 8.888591e-01
1.618000e+00 8.890450e-01
1.619000e+00 8.892264e-01
1.620000e+00 8.894035e-01
1.621000e+00 8.895763e-01
1.622000e+00 8.897447e-01
1.623000e+00 8.899087e-01
1.624000e+00 8.900684e-01
1.625000e+00 8.902237e-01
1.626000e+00 8.903748e-01
1.627000e+00 8.905215e-01
1.628000e+00 8.906639e-01
1.629000e+00 8.908019e-01
1.630000e+00 8.909357e-01
1.631000e+00 8.910652e-01
1.632000e+00 8.911904e-01
1.633000e+00 8.913112e-01
1.634000e+00 8.914278e-01
1.635000e+00 8.915401e-01
1.636000e+00 8.916482e-01
1.637000e+00 8.917520e-01
1.638000e+00 8.918515e-01
1.639000e+00 8.919468e-01
1.640000e+00 8.920378e-01
1.641000e+00 8.921246e-01
1.642000e+00 8.922071e-01
1.643000e+00 8.922854e-01
1.644000e+00 8.923595e-01
1.645000e+00 8.924294e-01
1.646000e+00 8.924950e-01
1.647000e+00 8.925565e-01
1.648000e+00 8.926138e-01
1.649000e+00 8.926668e-01
1.650000e+00 8.927157e-01
1.651000e+00 8.927604e-01
1.652000e+00 8.928009e-01
1.653000e+00 8.928373e-01
1.654000e+00 8.928695e-01
1.655000e+00 8.928976e-01
1.656000e+00 8.929215e-01
1.657000e+00 8.929412e-01
1.658000e+00 8.929569e-01
1.659000e+00 8.929684e-01
1.660000e+00 8.929758e-01
1.661000e+00 8.929791e-01
1.662000e+00 8.929782e-01
1.663000e+00 8.929733e-01
1.664000e+00 8.929643e-01
1.665000e+00 8.929512e-01
1.666000e+00 8.929340e-01
1.667000e+00 8.929127e-01
1.668000e+00 8.928874e-01
1.669000e+00 8.928580e-01
1.670000e+00 8.928246e-01
1.671000e+00 8.927871e-01
1.672000e+00 8.927456e-01
1.673000e+00 8.927001e-01
1.674000e+00 8.926506e-01
1.675000e+00 8.925970e-01
1.676000e+00 8.925394e-01
1.677000e+00 8.924778e-01
1.678000e+00 8.924123e-01
1.679000e+00 8.923427e-01
1.680000e+00 8.922692e-01
1.681000e+00 8.921917e-01
1.682000e+00 8.921102e-01
1.683000e+00 8.920248e-01
1.684000e+00 8.919354e-01
1.685000e+00 8.918421e-01
1.686000e+00 8.917448e-01
1.687000e+00 8.916437e-01
1.688000e+00 8.915386e-01
1.689000e+00 8.914296e-01
1.690000e+00 8.913166e-01
1.691000e+00 8.911998e-01
1.692000e+00 8.910792e-01
1.693000e+00 8.909546e-01
1.694000e+00 8.908261e-01
1.695000e+00 8.906938e-01
1.696000e+00 8.905577e-01
1.697000e+00 8.904177e-01
1.698000e+00 8.902738e-01
1.699000e+00 8.901261e-01
1.700000e+00 8.899746e-01
1.701000e+00 8.898193e-01
1.702000e+00 8.896601e-01
1.703000e+00 8.894972e-01
1.704000e+00 8.893305e-01
1.705000e+00 8.891599e-01
1.706000e+00 8.889856e-01
1.707000e+00 8.888076e-01
1.708000e+00 8.886257e-01
1.709000e+00 8.884402e-01
1.710000e+00 8.882508e-01
1.711000e+00 8.880578e-01
1.712000e+00 8.878610e-01
1.713000e+00 8.876605e-01
1.714000e+00 8.874563e-01
1.715000e+00 8.872483e-01
1.716000e+00 8.870367e-01
1.717000e+00 8.868214e-01
1.718000e+00 8.866024e-01
1.719000e+00 8.863798e-01
1.720000e+00 8.861534e-01
1.721000e+00 8.859235e-01
1.722000e+00 8.856899e-01
1.723000e+00 8.854526e-01
1.724000e+00 8.852117e-01
1.725000e+00 8.849672e-01
1.726000e+00 8.847191e-01
1.727000e+00 8.844674e-01
1.728000e+00 8.842121e-01
1.729000e+00 8.839532e-01
1.730000e+00 8.836908e-01
1.731000e+00 8.834248e-01
1.732000e+00 8.831552e-01
1.733000e+00 8.828820e-01
1.734000e+00 8.826054e-01
1.735000e+00 8.823252e-01
1.736000e+00 8.820414e-01
1.737000e+00 8.817542e-01
1.738000e+00 8.814635e-01
1.739000e+00 8.811692e-01
1.740000e+00 8.808715e-01
1.741000e+00 8.805703e-01
1.742000e+00 8.802656e-01
1.743000e+00 8.799575e-01
1.744000e+00 8.796459e-01
1.745000e+00 8.793308e-01
1.746000e+00 8.790124e-01
1.747000e+00 8.786905e-01
1.748000e+00 8.783652e-01
1.749000e+00 8.780365e-01
1.750000e+00 8.777044e-01
1.751000e+00 8.773689e-01
1.752000e+00 8.770300e-01
1.753000e+00 8.766878e-01
1.754000e+00 8.763422e-01
1.755000e+00 8.759933e-01
1.756000e+00 8.756410e-01
1.757000e+00 8.752854e-01
1.758000e+00 8.749264e-01
1.759000e+00 8.745642e-01
1.760000e+00 8.741986e-01
1.761000e+00 8.738298e-01
1.762000e+00 8.734576e-01
1.763000e+00 8.730822e-01
1.764000e+00 8.727036e-01
1.765000e+00 8.723216e-01
1.766000e+00 8.719365e-01
1.767000e+00 8.715481e-01
1.768000e+00 8.711564e-01
1.769000e+00 8.707616e-01
1.770000e+00 8.703635e-01
1.771000e+00 8.699623e-01
1.772000e+00 8.695578e-01
1.773000e+00 8.691502e-01
1.774000e+00 8.687394e-01
1.775000e+00 8.683254e-01
1.776000e+00 8.679083e-01
1.777000e+00 8.674881e-01
1.778000e+00 8.670647e-01
1.779000e+00 8.666382e-01
1.780000e+00 8.662086e-01
1.781000e+00 8.657759e-01
1.782000e+00 8.653401e-01
1.783000e+00 8.649012e-01
1.784000e+00 8.644593e-01
1.785000e+00 8.640143e-01
1.786000e+00 8.635662e-01
1.787000e+00 8.631151e-01
1.788000e+00 8.626610e-01
1.789000e+00 8.622038e-01
1.790000e+00 8.617437e-01
1.791000e+00 8.612805e-01
1.792000e+00 8.608144e-01
1.793000e+00 8.603452e-01
1.794000e+00 8.598731e-01
1.795000e+00 8.593981e-01
1.796000e+00 8.589200e-01
1.797000e+00 8.584391e-01
1.798000e+00 8.579552e-01
1.799000e+00 8.574684e-01
1.800000e+00 8.569787e-01
1.801000e+00 8.564861e-01
1.802000e+00 8.559906e-01
1.803000e+00 8.554922e-01
1.804000e+00 8.549909e-01
1.805000e+00 8.544868e-01
1.806000e+00 8.539799e-01
1.807000e+00 8.534701e-01
1.808000e+00 8.529575e-01
1.809000e+00 8.524420e-01
1.810000e+00 8.519238e-01
1.811000e+00 8.514027e-01
1.812000e+00 8.508789e-01
1.813000e+00 8.503523e-01
1.814000e+00 8.498229e-01
1.815000e+00 8.492908e-01
1.816000e+00 8.487560e-01
1.817000e+00 8.482184e-01
1.818000e+00 8.476780e-01
1.819000e+00 8.471350e-01
1.820000e+00 8.465893e-01
1.821000e+00 8.460409e-01
1.822000e+00 8.454898e-01
1.823000e+00 8.449360e-01
1.824000e+00 8.443796e-01
1.825000e+00 8.438205e-01
1.826000e+00 8.432588e-01
1.827000e+00 8.426944e-01
1.828000e+00 8.421275e-01
1.829000e+00 8.415579e-01
1.830000e+00 8.409857e-01
1.831000e+00 8.404110e-01
1.832000e+00 8.398337e-01
1.833000e+00 8.392538e-01
1.834000e+00 8.386713e-01
1.835000e+00 8.380864e-01
1.836000e+00 8.374989e-01
1.837000e+00 8.369088e-01
1.838000e+00 8.363163e-01
1.839000e+00 8.357213e-01
1.840000e+00 8.351238e-01
1.841000e+00 8.345238e-01
1.842000e+00 8.339213e-01
1.843000e+00 8.333164e-01
1.844000e+00 8.327090e-01
1.845000e+00 8.320992e-01
1.846000e+00 8.314870e-01
1.847000e+00 8.308724e-01
1.848000e+00 8.302554e-01
1.849000e+00 8.296360e-01
1.850000e+00 8.290142e-01
1.851000e+00 8.283900e-01
1.852000e+00 8.277635e-01
1.853000e+00 8.271347e-01
1.854000e+00 8.265035e-01
1.855000e+00 8.258700e-01
1.856000e+00 8.252341e-01
1.857000e+00 8.245960e-01
1.858000e+00 8.239556e-01
1.859000e+00 8.233129e-01
1.860000e+00 8.226679e-01
1.861000e+00 8.220207e-01
1.862000e+00 8.213713e-01
1.863000e+00 8.207196e-01
1.864000e+00 8.200657e-01
1.865000e+00 8.194095e-01
1.866000e+00 8.187512e-01
1.867000e+00 8.180907e-01
1.868000e+00 8.174280e-01
1.869000e+00 8.167632e-01
1.870000e+00 8.160961e-01
1.871000e+00 8.154270e-01
1.872000e+00 8.147557e-01
1.873000e+00 8.140823e-01
1.874000e+00 8.134068e-01
1.875000e+00 8.127292e-01
1.876000e+00 8.120494e-01
1.877000e+00 8.113677e-01
1.878000e+00 8.106838e-01
1.879000e+00 8.099979e-01
1.880000e+00 8.093100e-01
1.881000e+00 8.086200e-01
1.882000e+00 8.079280e-01
1.883000e+00 8.072340e-01
1.884000e+00 8.065380e-01
1.885000e+00 8.058400e-01
1.886000e+00 8.051401e-01
1.887000e+00 8.044381e-01
1.888000e+00 8.037343e-01
1.889000e+00 8.030285e-01
1.890000e+00 8.023207e-01
1.891000e+00 8.016111e-01
1.892000e+00 8.008995e-01
1.893000e+00 8.001861e-01
1.894000e+00 7.994707e-01
1.895000e+00 7.987535e-01
1.896000e+00 7.980344e-01
1.897000e+00 7.973135e-01
1.898000e+00 7.965908e-01
1.899000e+00 7.958662e-01
1.900000e+00 7.951398e-01
1.901000e+00 7.944116e-01
1.902000e+00 7.936816e-01
1.903000e+00 7.929499e-01
1.904000e+00 7.922163e-01
1.905000e+00 7.914811e-01
1.906000e+00 7.907440e-01
1.907000e+00 7.900053e-01
1.908000e+00 7.892648e-01
1.909000e+00 7.885226e-01
1.910000e+00 7.877787e-01
1.911000e+00 7.870331e-01
1.912000e+00 7.862859e-01
1.913000e+00 7.855370e-01
1.914000e+00 7.847864e-01
1.915000e+00 7.840342e-01
1.916000e+00 7.832804e-01
1.917000e+00 7.825249e-01
1.918000e+00 7.817679e-01
1.919000e+00 7.810092e-01
1.920000e+00 7.802490e-01
1.921000e+00 7.794872e-01
1.922000e+00 7.787238e-01
1.923000e+00 7.779589e-01
1.924000e+00 7.771925e-01
1.925000e+00 7.764245e-01
1.926000e+00 7.756551e-01
1.927000e+00 7.748841e-01
1.928000e+00 7.741116e-01
1.929000e+00 7.733377e-01
1.930000e+00 7.725623e-01
1.931000e+00 7.717854e-01
1.932000e+00 7.710071e-01
1.933000e+00 7.702274e-01
1.934000e+00 7.694463e-01
1.935000e+00 7.686637e-01
1.936000e+00 7.678798e-01
1.937000e+00 7.670944e-01
1.938000e+00 7.663077e-01
1.939000e+00 7.655197e-01
1.940000e+00 7.647303e-01
1.941000e+00 7.639395e-01
1.942000e+00 7.631475e-01
1.943000e+00 7.623541e-01
1.944000e+00 7.615594e-01
1.945000e+00 7.607635e-01
1.946000e+00 7.599662e-01
1.947000e+00 7.591677e-01
1.948000e+00 7.583679e-01
1.949000e+00 7.575669e-01
1.950000e+00 7.567647e-01
1.951000e+00 7.559613e-01
1.952000e+00 7.551566e-01
1.953000e+00 7.543507e-01
1.954000e+00 7.535437e-01
1.955000e+00 7.527355e-01
1.956000e+00 7.519261e-01
1.957000e+00 7.511156e-01
1.958000e+00 7.503040e-01
1.959000e+00 7.494912e-01
1.960000e+00 7.486773e-01
1.961000e+00 7.478623e-01
1.962000e+00 7.470463e-01
1.963000e+00 7.462291e-01
1.964000e+00 7.454109e-01
1.965000e+00 7.445916e-01
1.966000e+00 7.437713e-01
1.967000e+00 7.429500e-01
1.968000e+00 7.421276e-01
1.969000e+00 7.413042e-01
1.970000e+00 7.404799e-01
1.971000e+00 7.396546e-01
1.972000e+00 7.388282e-01
1.973000e+00 7.380010e-01
1.974000e+00 7.371728e-01
1.975000e+00 7.363436e-01
1.976000e+00 7.355135e-01
1.977000e+00 7.346826e-01
1.978000e+00 7.338507e-01
1.979000e+00 7.330179e-01
1.980000e+00 7.321842e-01
1.981000e+00 7.313497e-01
1.982000e+00 7.305144e-01
1.983000e+00 7.296782e-01
1.984000e+00 7.288411e-01
1.985000e+00 7.280033e-01
1.986000e+00 7.271646e-01
1.987000e+00 7.263252e-01
1.988000e+00 7.254849e-01
1.989000e+00 7.246439e-01
1.990000e+00 7.238022e-01
1.991000e+00 7.229597e-01
1.992000e+00 7.221164e-01
1.993000e+00 7.212725e-01
1.994000e+00 7.204278e-01
1.995000e+00 7.195824e-01
1.996000e+00 7.187363e-01
1.997000e+00 7.178896e-01
1.998000e+00 7.170422e-01
1.999000e+00 7.161942e-01
2.000000e+00 7.153455e-01
2.001000e+00 7.144961e-01
2.002000e+00 7.136462e-01
2.003000e+00 7.127957e-01
2.004000e+00 7.119445e-01
2.005000e+00 7.110928e-01
2.006000e+00 7.102405e-01
2.007000e+00 7.093877e-01
2.008000e+00 7.085343e-01
2.009000e+00 7.076803e-01
2.010000e+00 7.068259e-01
2.011000e+00 7.059709e-01
2.012000e+00 7.051155e-01
2.013000e+00 7.042595e-01
2.014000e+00 7.034031e-01
2.015000e+00 7.025462e-01
2.016000e+00 7.016889e-01
2.017000e+00 7.008311e-01
2.018000e+00 6.999729e-01
2.019000e+00 6.991142e-01
2.020000e+00 6.982552e-01
2.021000e+00 6.973958e-01
2.022000e+00 6.965360e-01
2.023000e+00 6.956758e-01
2.024000e+00 6.948152e-01
2.025000e+00 6.939544e-01
2.026000e+00 6.930931e-01
2.027000e+00 6.922316e-01
2.028000e+00 6.913697e-01
2.029000e+00 6.905076e-01
2.030000e+00 6.896451e-01
2.031000e+00 6.887824e-01
2.032000e+00 6.879194e-01
2.033000e+00 6.870561e-01
2.034000e+00 6.861926e-01
2.035000e+00 6.853289e-01
2.036000e+00 6.844650e-01
2.037000e+00 6.836008e-01
2.038000e+00 6.827365e-01
2.039000e+00 6.818719e-01
2.040000e+00 6.810072e-01
2.041000e+00 6.801424e-01
2.042000e+00 6.792774e-01
2.043000e+00 6.784122e-01
2.044000e+00 6.775469e-01
2.045000e+00 6.766815e-01
2.046000e+00 6.758160e-01
2.047000e+00 6.749504e-01
2.048000e+00 6.740848e-01
2.049000e+00 6.732190e-01
2.050000e+00 6.723532e-01
2.051000e+00 6.714874e-01
2.052000e+00 6.706215e-01
2.053000e+00 6.697556e-01
2.054000e+00 6.688897e-01
2.055000e+00 6.680237e-01
2.056000e+00 6.671578e-01
2.057000e+00 6.662919e-01
2.058000e+00 6.654261e-01
2.059000e+00 6.645603e-01
2.060000e+00 6.636945e-01
2.061000e+00 6.628288e-01
2.062000e+00 6.619632e-01
2.063000e+00 6.610977e-01
2.064000e+00 6.602323e-01
2.065000e+00 6.593670e-01
2.066000e+00 6.585019e-01
2.067000e+00 6.576368e-01
2.068000e+00 6.567719e-01
2.069000e+00 6.559072e-01
2.070000e+00 6.550426e-01
2.071000e+00 6.541783e-01
2.072000e+00 6.533141e-01
2.073000e+00 6.524501e-01
2.074000e+00 6.515863e-01
2.075000e+00 6.507228e-01
2.076000e+00 6.498595e-01
2.077000e+00 6.489964e-01
2.078000e+00 6.481337e-01
2.079000e+00 6.472711e-01
2.080000e+00 6.464089e-01
2.081000e+00 6.455470e-01
2.082000e+00 6.446853e-01
2.083000e+00 6.438240e-01
2.084000e+00 6.429630e-01
2.085000e+00 6.421024e-01
2.086000e+00 6.412421e-01
2.087000e+00 6.403821e-01
2.088000e+00 6.395225e-01
2.089000e+00 6.386633e-01
2.090000e+00 6.378046e-01
2.091000e+00 6.369462e-01
2.092000e+00 6.360882e-01
2.093000e+00 6.352306e-01
2.094000e+00 6.343735e-01
2.095000e+00 6.335169e-01
2.096000e+00 6.326607e-01
2.097000e+00 6.318050e-01
2.098000e+00 6.309497e-01
2.099000e+00 6.300950e-01
2.100000e+00 6.292407e-01
2.101000e+00 6.283870e-01
2.102000e+00 6.275338e-01
2.103000e+00 6.266811e-01
2.104000e+00 6.258290e-01
2.105000e+00 6.249775e-01
2.106000e+00 6.241265e-01
2.107000e+00 6.232761e-01
2.108000e+00 6.224263e-01
2.109000e+00 6.215771e-01
2.110000e+00 6.207285e-01
2.111000e+00 6.198805e-01
2.112000e+00 6.190331e-01
2.113000e+00 6.181865e-01
2.114000e+00 6.173404e-01
2.115000e+00 6.164951e-01
2.116000e+00 6.156504e-01
2.117000e+00 6.148064e-01
2.118000e+00 6.139631e-01
2.119000e+00 6.131205e-01
2.120000e+00 6.122786e-01
2.121000e+00 6.114375e-01
2.122000e+00 6.105971e-01
2.123000e+00 6.097574e-01
2.124000e+00 6.089186e-01
2.125000e+00 6.080805e-01
2.126000e+00 6.072431e-01
2.127000e+00 6.064066e-01
2.128000e+00 6.055709e-01
2.129000e+00 6.047360e-01
2.130000e+00 6.039019e-01
2.131000e+00 6.030687e-01
2.132000e+00 6.022363e-01
2.133000e+00 6.014048e-01
2.134000e+00 6.005741e-01
2.135000e+00 5.997443e-01
2.136000e+00 5.989155e-01
2.137000e+00 5.980875e-01
2.138000e+00 5.972604e-01
2.139000e+00 5.964342e-01
2.140000e+00 5.956090e-01
2.141000e+00 5.947847e-01
2.142000e+00 5.939614e-01
2.143000e+00 5.931390e-01
2.144000e+00 5.923176e-01
2.145000e+00 5.914972e-01
2.146000e+00 5.906778e-01
2.147000e+00 5.898594e-01
2.148000e+00 5.890420e-01
2.149000e+00 5.882256e-01
2.150000e+00 5.874103e-01
2.151000e+00 5.865960e-01
2.152000e+00 5.857828e-01
2.153000e+00 5.849706e-01
2.154000e+00 5.841595e-01
2.155000e+00 5.833495e-01
2.156000e+00 5.825406e-01
2.157000e+00 5.817327e-01
2.158000e+00 5.809260e-01
2.159000e+00 5.801205e-01
2.160000e+00 5.793160e-01
2.161000e+00 5.785127e-01
2.162000e+00 5.777106e-01
2.163000e+00 5.769096e-01
2.164000e+00 5.761098e-01
2.165000e+00 5.753112e-01
2.166000e+00 5.745138e-01
2.167000e+00 5.737176e-01
2.168000e+00 5.729226e-01
2.169000e+00 5.721289e-01
2.170000e+00 5.713363e-01
2.171000e+00 5.705450e-01
2.172000e+00 5.697550e-01
2.173000e+00 5.689662e-01
2.174000e+00 5.681787e-01
2.175000e+00 5.673925e-01
2.176000e+00 5.666076e-01
2.177000e+00 5.658240e-01
2.178000e+00 5.650417e-01
2.179000e+00 5.642607e-01
2.180000e+00 5.634810e-01
2.181000e+00 5.627027e-01
2.182000e+00 5.619258e-01
2.183000e+00 5.611502e-01
2.184000e+00 5.603759e-01
2.185000e+00 5.596031e-01
2.186000e+00 5.588316e-01
2.187000e+00 5.580616e-01
2.188000e+00 5.572929e-01
2.189000e+00 5.565257e-01
2.190000e+00 5.557599e-01
2.191000e+00 5.549955e-01
2.192000e+00 5.542326e-01
2.193000e+00 5.534711e-01
2.194000e+00 5.527111e-01
2.195000e+00 5.519526e-01
2.196000e+00 5.511955e-01
2.197000e+00 5.504400e-01
2.198000e+00 5.496859e-01
2.199000e+00 5.489334e-01
2.200000e+00 5.481824e-01
2.201000e+00 5.474329e-01
2.202000e+00 5.466849e-01
2.203000e+00 5.459385e-01
2.204000e+00 5.451937e-01
2.205000e+00 5.444504e-01
2.206000e+00 5.437087e-01
2.207000e+00 5.429685e-01
2.208000e+00 5.422300e-01
2.209000e+00 5.414931e-01
2.210000e+00 5.407578e-01
2.211000e+00 5.400240e-01
2.212000e+00 5.392920e-01
2.213000e+00 5.385615e-01
2.214000e+00 5.378328e-01
2.215000e+00 5.371056e-01
2.216000e+00 5.363801e-01
2.217000e+00 5.356564e-01
2.218000e+00 5.349342e-01
2.219000e+00 5.342138e-01
2.220000e+00 5.334951e-01
2.221000e+00 5.327781e-01
2.222000e+00 5.320628e-01
2.223000e+00 5.313492e-01
2.224000e+00 5.306374e-01
2.225000e+00 5.299273e-01
2.226000e+00 5.292189e-01
2.227000e+00 5.285123e-01
2.228000e+00 5.278075e-01
2.229000e+00 5.271045e-01
2.230000e+00 5.264032e-01
2.231000e+00 5.257037e-01
2.232000e+00 5.250061e-01
2.233000e+00 5.243102e-01
2.234000e+00 5.236162e-01
2.235000e+00 5.229240e-01
2.236000e+00 5.222336e-01
2.237000e+00 5.215451e-01
2.238000e+00 5.208584e-01
2.239000e+00 5.201736e-01
2.240000e+00 5.194907e-01
2.241000e+00 5.188096e-01
2.242000e+00 5.181304e-01
2.243000e+00 5.174531e-01
2.244000e+00 5.167777e-01
2.245000e+00 5.161043e-01
2.246000e+00 5.154327e-01
2.247000e+00 5.147631e-01
2.248000e+00 5.140954e-01
2.249000e+00 5.134296e-01
2.250000e+00 5.127658e-01
2.251000e+00 5.121040e-01
2.252000e+00 5.114441e-01
2.253000e+00 5.107862e-01
2.254000e+00 5.101302e-01
2.255000e+00 5.094763e-01
2.256000e+00 5.088244e-01
2.257000e+00 5.081744e-01
2.258000e+00 5.075265e-01
2.259000e+00 5.068806e-01
2.260000e+00 5.062367e-01
2.261000e+00 5.055949e-01
2.262000e+00 5.049551e-01
2.263000e+00 5.043173e-01
2.264000e+00 5.036816e-01
2.265000e+00 5.030480e-01
2.266000e+00 5.024165e-01
2.267000e+00 5.017870e-01
2.268000e+00 5.011596e-01
2.269000e+00 5.005344e-01
2.270000e+00 4.999112e-01
2.271000e+00 4.992901e-01
2.272000e+00 4.986712e-01
2.273000e+00 4.980544e-01
2.274000e+00 4.974397e-01
2.275000e+00 4.968271e-01
2.276000e+00 4.962167e-01
2.277000e+00 4.956085e-01
2.278000e+00 4.950024e-01
2.279000e+00 4.943985e-01
2.280000e+00 4.937968e-01
2.281000e+00 4.931972e-01
2.282000e+00 4.925998e-01
2.283000e+00 4.920047e-01
2.284000e+00 4.914117e-01
2.285000e+00 4.908210e-01
2.286000e+00 4.902324e-01
2.287000e+00 4.896461e-01
2.288000e+00 4.890621e-01
2.289000e+00 4.884803e-01
2.290000e+00 4.879007e-01
2.291000e+00 4.873233e-01
2.292000e+00 4.867483e-01
2.293000e+00 4.861755e-01
2.294000e+00 4.856049e-01
2.295000e+00 4.850367e-01
2.296000e+00 4.844707e-01
2.297000e+00 4.839071e-01
2.298000e+00 4.833457e-01
2.299000e+00 4.827867e-01
2.300000e+00 4.822299e-01
2.301000e+00 4.816755e-01
2.302000e+00 4.811234e-01
2.303000e+00 4.805736e-01
2.304000e+00 4.800262e-01
2.305000e+00 4.794811e-01
2.306000e+00 4.789384e-01
2.307000e+00 4.783980e-01
2.308000e+00 4.778600e-01
2.309000e+00 4.773244e-01
2.310000e+00 4.767911e-01
2.311000e+00 4.762603e-01
2.312000e+00 4.757318e-01
2.313000e+00 4.752057e-01
2.314000e+00 4.746820e-01
2.315000e+00 4.741608e-01
2.316000e+00 4.736419e-01
2.317000e+00 4.731255e-01
2.318000e+00 4.726115e-01
2.319000e+00 4.720999e-01
2.320000e+00 4.715907e-01
2.321000e+00 4.710840e-01
2.322000e+00 4.705798e-01
2.323000e+00 4.700780e-01
2.324000e+00 4.695787e-01
2.325000e+00 4.690818e-01
2.326000e+00 4.685874e-01
2.327000e+00 4.680955e-01
2.328000e+00 4.676061e-01
2.329000e+00 4.671192e-01
2.330000e+00 4.666348e-01
2.331000e+00 4.661528e-01
2.332000e+00 4.656734e-01
2.333000e+00 4.651965e-01
2.334000e+00 4.647221e-01
2.335000e+00 4.642502e-01
2.336000e+00 4.637809e-01
2.337000e+00 4.633141e-01
2.338000e+00 4.628498e-01
2.339000e+00 4.623881e-01
2.340000e+00 4.619289e-01
2.341000e+00 4.614723e-01
2.342000e+00 4.610183e-01
2.343000e+00 4.605668e-01
2.344000e+00 4.601179e-01
2.345000e+00 4.596715e-01
2.346000e+00 4.592278e-01
2.347000e+00 4.587866e-01
2.348000e+00 4.583481e-01
2.349000e+00 4.579121e-01
2.350000e+00 4.574787e-01
2.351000e+00 4.570479e-01
2.352000e+00 4.566198e-01
2.353000e+00 4.561943e-01
2.354000e+00 4.557713e-01
2.355000e+00 4.553510e-01
2.356000e+00 4.549334e-01
2.357000e+00 4.545184e-01
2.358000e+00 4.541060e-01
2.359000e+00 4.536963e-01
2.360000e+00 4.532892e-01
2.361000e+00 4.528847e-01
2.362000e+00 4.524830e-01
2.363000e+00 4.520839e-01
2.364000e+00 4.516874e-01
2.365000e+00 4.512937e-01
2.366000e+00 4.509026e-01
2.367000e+00 4.505142e-01
2.368000e+00 4.501284e-01
2.369000e+00 4.497454e-01
2.370000e+00 4.493651e-01
2.371000e+00 4.489874e-01
2.372000e+00 4.486125e-01
2.373000e+00 4.482403e-01
2.374000e+00 4.478708e-01
2.375000e+00 4.475040e-01
2.376000e+00 4.471399e-01
2.377000e+00 4.467785e-01
2.378000e+00 4.464199e-01
2.379000e+00 4.460640e-01
2.380000e+00 4.457108e-01
2.381000e+00 4.453604e-01
2.382000e+00 4.450127e-01
2.383000e+00 4.446678e-01
2.384000e+00 4.443256e-01
2.385000e+00 4.439862e-01
2.386000e+00 4.436496e-01
2.387000e+00 4.433157e-01
2.388000e+00 4.429845e-01
2.389000e+00 4.426562e-01
2.390000e+00 4.423306e-01
2.391000e+00 4.420077e-01
2.392000e+00 4.416877e-01
2.393000e+00 4.413705e-01
2.394000e+00 4.410560e-01
2.395000e+00 4.407443e-01
2.396000e+00 4.404355e-01
2.397000e+00 4.401294e-01
2.398000e+00 4.398261e-01
2.399000e+00 4.395256e-01
2.400000e+00 4.392280e-01
2.401000e+00 4.389331e-01
2.402000e+00 4.386411e-01
2.403000e+00 4.383518e-01
2.404000e+00 4.380654e-01
2.405000e+00 4.377818e-01
2.406000e+00 4.375011e-01
2.407000e+00 4.372232e-01
2.408000e+00 4.369481e-01
2.409000e+00 4.366758e-01
2.410000e+00 4.364064e-01
2.411000e+00 4.361398e-01
2.412000e+00 4.358761e-01
2.413000e+00 4.356152e-01
2.414000e+00 4.353571e-01
2.415000e+00 4.351019e-01
2.416000e+00 4.348496e-01
2.417000e+00 4.346001e-01
2.418000e+00 4.343535e-01
2.419000e+00 4.341098e-01
2.420000e+00 4.338689e-01
2.421000e+00 4.336308e-01
2.422000e+00 4.333957e-01
2.423000e+00 4.331634e-01
2.424000e+00 4.329340e-01
2.425000e+00 4.327075e-01
2.426000e+00 4.324838e-01
2.427000e+00 4.322630e-01
2.428000e+00 4.320452e-01
2.429000e+00 4.318302e-01
2.430000e+00 4.316180e-01
2.431000e+00 4.314088e-01
2.432000e+00 4.312025e-01
2.433000e+00 4.309991e-01
2.434000e+00 4.307985e-01
2.435000e+00 4.306009e-01
2.436000e+00 4.304061e-01
2.437000e+00 4.302143e-01
2.438000e+00 4.300253e-01
2.439000e+00 4.298393e-01
2.440000e+00 4.296562e-01
2.441000e+00 4.294760e-01
2.442000e+00 4.292987e-01
2.443000e+00 4.291243e-01
2.444000e+00 4.289528e-01
2.445000e+00 4.287842e-01
2.446000e+00 4.286186e-01
2.447000e+00 4.284559e-01
2.448000e+00 4.282961e-01
2.449000e+00 4.281392e-01
2.450000e+00 4.279852e-01
2.451000e+00 4.278342e-01
2.452000e+00 4.276861e-01
2.453000e+00 4.275409e-01
2.454000e+00 4.273986e-01
2.455000e+00 4.272593e-01
2.456000e+00 4.271229e-01
2.457000e+00 4.269894e-01
2.458000e+00 4.268589e-01
2.459000e+00 4.267313e-01
2.460000e+00 4.266067e-01
2.461000e+00 4.264849e-01
2.462000e+00 4.263661e-01
2.463000e+00 4.262503e-01
2.464000e+00 4.261374e-01
2.465000e+00 4.260274e-01
2.466000e+00 4.259204e-01
2.467000e+00 4.258163e-01
2.468000e+00 4.257151e-01
2.469000e+00 4.256169e-01
2.470000e+00 4.255216e-01
2.471000e+00 4.254293e-01
2.472000e+00 4.253399e-01
2.473000e+00 4.252535e-01
2.474000e+00 4.251700e-01
2.475000e+00 4.250895e-01
2.476000e+00 4.250119e-01
2.477000e+00 4.249372e-01
2.478000e+00 4.248655e-01
2.479000e+00 4.247967e-01
2.480000e+00 4.247309e-01
2.481000e+00 4.246681e-01
2.482000e+00 4.246081e-01
2.483000e+00 4.245512e-01
2.484000e+00 4.244972e-01
2.485000e+00 4.244461e-01
2.486000e+00 4.243979e-01
2.487000e+00 4.243528e-01
2.488000e+00 4.243105e-01
2.489000e+00 4.242713e-01
2.490000e+00 4.242349e-01
2.491000e+00 4.242015e-01
2.492000e+00 4.241711e-01
2.493000e+00 4.241436e-01
2.494000e+00 4.241190e-01
2.495000e+00 4.240974e-01
2.496000e+00 4.240788e-01
2.497000e+00 4.240631e-01
2.498000e+00 4.240503e-01
2.499000e+00 4.240405e-01
2.500000e+00 4.240336e-01
2.501000e+00 4.240296e-01
2.502000e+00 4.240286e-01
2.503000e+00 4.240306e-01
2.504000e+00 4.240355e-01
2.505000e+00 4.240433e-01
2.506000e+00 4.240541e-01
2.507000e+00 4.240678e-01
2.508000e+00 4.240844e-01
2.509000e+00 4.241040e-01
2.510000e+00 4.241265e-01
2.511000e+00 4.241520e-01
2.512000e+00 4.241803e-01
2.513000e+00 4.242117e-01
2.514000e+00 4.242459e-01
2.515000e+00 4.242831e-01
2.516000e+00 4.243232e-01
2.517000e+00 4.243662e-01
2.518000e+00 4.244122e-01
2.519000e+00 4.244611e-01
2.520000e+00 4.245129e-01
2.521000e+00 4.245677e-01
2.522000e+00 4.246253e-01
2.523000e+00 4.246859e-01
2.524000e+00 4.247494e-01
2.525000e+00 4.248158e-01
2.526000e+00 4.248852e-01
2.527000e+00 4.249574e-01
2.528000e+00 4.250326e-01
2.529000e+00 4.251106e-01
2.530000e+00 4.251916e-01
2.531000e+00 4.252755e-01
2.532000e+00 4.253623e-01
2.533000e+00 4.254520e-01
2.534000e+00 4.255446e-01
2.535000e+00 4.256401e-01
2.536000e+00 4.257385e-01
2.537000e+00 4.258398e-01
2.538000e+00 4.259440e-01
2.539000e+00 4.260511e-01
2.540000e+00 4.261610e-01
2.541000e+00 4.262739e-01
2.542000e+00 4.263896e-01
2.543000e+00 4.265082e-01
2.544000e+00 4.266298e-01
2.545000e+00 4.267541e-01
2.546000e+00 4.268814e-01
2.547000e+00 4.270115e-01
2.548000e+00 4.271445e-01
2.549000e+00 4.272804e-01
2.550000e+00 4.274191e-01
2.551000e+00 4.275607e-01
2.552000e+00 4.277052e-01
2.553000e+00 4.278525e-01
2.554000e+00 4.280027e-01
2.555000e+00 4.281557e-01
2.556000e+00 4.283116e-01
2.557000e+00 4.284703e-01
2.558000e+00 4.286319e-01
2.559000e+00 4.287963e-01
2.560000e+00 4.289636e-01
2.561000e+00 4.291337e-01
2.562000e+00 4.293066e-01
2.563000e+00 4.294824e-01
2.564000e+00 4.296609e-01
2.565000e+00 4.298423e-01
2.566000e+00 4.300266e-01
2.567000e+00 4.302136e-01
2.568000e+00 4.304034e-01
2.569000e+00 4.305961e-01
2.570000e+00 4.307916e-01
2.571000e+00 4.309899e-01
2.572000e+00 4.311909e-01
2.573000e+00 4.313948e-01
2.574000e+00 4.316015e-01
2.575000e+00 4.318109e-01
2.576000e+00 4.320232e-01
2.577000e+00 4.322382e-01
2.578000e+00 4.324560e-01
2.579000e+00 4.326766e-01
2.580000e+00 4.329000e-01
2.581000e+00 4.331261e-01
2.582000e+00 4.333550e-01
2.583000e+00 4.335866e-01
2.584000e+00 4.338210e-01
2.585000e+00 4.340582e-01
2.586000e+00 4.342981e-01
2.587000e+00 4.345407e-01
2.588000e+00 4.347861e-01
2.589000e+00 4.350343e-01
2.590000e+00 4.352851e-01
2.591000e+00 4.355387e-01
2.592000e+00 4.357950e-01
2.593000e+00 4.360541e-01
2.594000e+00 4.363158e-01
2.595000e+00 4.365803e-01
2.596000e+00 4.368474e-01
2.597000e+00 4.371173e-01
2.598000e+00 4.373899e-01
2.599000e+00 4.376651e-01
2.600000e+00 4.379431e-01
2.601000e+00 4.382237e-01
2.602000e+00 4.385071e-01
2.603000e+00 4.387931e-01
2.604000e+00 4.390817e-01
2.605000e+00 4.393730e-01
2.606000e+00 4.396670e-01
2.607000e+00 4.399637e-01
2.608000e+00 4.402630e-01
2.609000e+00 4.405649e-01
2.610000e+00 4.408695e-01
2.611000e+00 4.411768e-01
2.612000e+00 4.414866e-01
2.613000e+00 4.417991e-01
2.614000e+00 4.421142e-01
2.615000e+00 4.424319e-01
2.616000e+00 4.427523e-01
2.617000e+00 4.430752e-01
2.618000e+00 4.434008e-01
2.619000e+00 4.437289e-01
2.620000e+00 4.440596e-01
2.621000e+00 4.443930e-01
2.622000e+00 4.447289e-01
2.623000e+00 4.450673e-01
2.624000e+00 4.454084e-01
2.625000e+00 4.457520e-01
2.626000e+00 4.460981e-01
2.627000e+00 4.464469e-01
2.628000e+00 4.467981e-01
2.629000e+00 4.471519e-01
2.630000e+00 4.475083e-01
2.631000e+00 4.478671e-01
2.632000e+00 4.482285e-01
2.633000e+00 4.485924e-01
2.634000e+00 4.489589e-01
2.635000e+00 4.493278e-01
2.636000e+00 4.496992e-01
2.637000e+00 4.500732e-01
2.638000e+00 4.504496e-01
2.639000e+00 4.508285e-01
2.640000e+00 4.512099e-01
2.641000e+00 4.515937e-01
2.642000e+00 4.519800e-01
2.643000e+00 4.523688e-01
2.644000e+00 4.527600e-01
2.645000e+00 4.531537e-01
2.646000e+00 4.535498e-01
2.647000e+00 4.539483e-01
2.648000e+00 4.543493e-01
2.649000e+00 4.547527e-01
2.650000e+00 4.551585e-01
2.651000e+00 4.555667e-01
2.652000e+00 4.559773e-01
2.653000e+00 4.563903e-01
2.654000e+00 4.568057e-01
2.655000e+00 4.572235e-01
2.656000e+00 4.576436e-01
2.657000e+00 4.580661e-01
2.658000e+00 4.584910e-01
2.659000e+00 4.589182e-01
2.660000e+00 4.593478e-01
2.661000e+00 4.597797e-01
2.662000e+00 4.602140e-01
2.663000e+00 4.606505e-01
2.664000e+00 4.610894e-01
2.665000e+00 4.615306e-01
2.666000e+00 4.619741e-01
2.667000e+00 4.624200e-01
2.668000e+00 4.628681e-01
2.669000e+00 4.633184e-01
2.670000e+00 4.637711e-01
2.671000e+00 4.642260e-01
2.672000e+00 4.646832e-01
2.673000e+00 4.651427e-01
2.674000e+00 4.656044e-01
2.675000e+00 4.660683e-01
2.676000e+00 4.665345e-01
2.677000e+00 4.670029e-01
2.678000e+00 4.674735e-01
2.679000e+00 4.679463e-01
2.680000e+00 4.684213e-01
2.681000e+00 4.688985e-01
2.682000e+00 4.693779e-01
2.683000e+00 4.698595e-01
2.684000e+00 4.703432e-01
2.685000e+00 4.708292e-01
2.686000e+00 4.713172e-01
2.687000e+00 4.718075e-01
2.688000e+00 4.722998e-01
2.689000e+00 4.727943e-01
2.690000e+00 4.732909e-01
2.691000e+00 4.737897e-01
2.692000e+00 4.742905e-01
2.693000e+00 4.747934e-01
2.694000e+00 4.752985e-01
2.695000e+00 4.758056e-01
2.696000e+00 4.763148e-01
2.697000e+00 4.768260e-01
2.698000e+00 4.773394e-01
2.699000e+00 4.778547e-01
2.700000e+00 4.783721e-01
2.701000e+00 4.788916e-01
2.702000e+00 4.794131e-01
2.703000e+00 4.799366e-01
2.704000e+00 4.804621e-01
2.705000e+00 4.809896e-01
2.706000e+00 4.815190e-01
2.707000e+00 4.820505e-01
2.708000e+00 4.825840e-01
2.709000e+00 4.831194e-01
2.710000e+00 4.836568e-01
2.711000e+00 4.841961e-01
2.712000e+00 4.847373e-01
2.713000e+00 4.852805e-01
2.714000e+00 4.858256e-01
2.715000e+00 4.863727e-01
2.716000e+00 4.869216e-01
2.717000e+00 4.874724e-01
2.718000e+00 4.880251e-01
2.719000e+00 4.885797e-01
2.720000e+00 4.891362e-01
2.721000e+00 4.896945e-01
2.722000e+00 4.902547e-01
2.723000e+00 4.908167e-01
2.724000e+00 4.913805e-01
2.725000e+00 4.919462e-01
2.726000e+00 4.925137e-01
2.727000e+00 4.930830e-01
2.728000e+00 4.936540e-01
2.729000e+00 4.942269e-01
2.730000e+00 4.948015e-01
2.731000e+00 4.953779e-01
2.732000e+00 4.959561e-01
2.733000e+00 4.965360e-01
2.734000e+00 4.971177e-01
2.735000e+00 4.977010e-01
2.736000e+00 4.982861e-01
2.737000e+00 4.988729e-01
2.738000e+00 4.994614e-01
2.739000e+00 5.000516e-01
2.740000e+00 5.006435e-01
2.741000e+00 5.012370e-01
2.742000e+00 5.018323e-01
2.743000e+00 5.024291e-01
2.744000e+00 5.030276e-01
2.745000e+00 5.036277e-01
2.746000e+00 5.042295e-01
2.747000e+00 5.048328e-01
2.748000e+00 5.054378e-01
2.749000e+00 5.060444e-01
2.750000e+00 5.066525e-01
2.751000e+00 5.072622e-01
2.752000e+00 5.078735e-01
2.753000e+00 5.084863e-01
2.754000e+00 5.091006e-01
2.755000e+00 5.097165e-01
2.756000e+00 5.103339e-01
2.757000e+00 5.109528e-01
2.758000e+00 5.115733e-01
2.759000e+00 5.121952e-01
2.760000e+00 5.128185e-01
2.761000e+00 5.134434e-01
2.762000e+00 5.140697e-01
2.763000e+00 5.146975e-01
2.764000e+00 5.153267e-01
2.765000e+00 5.159573e-01
2.766000e+00 5.165893e-01
2.767000e+00 5.172228e-01
2.768000e+00 5.178576e-01
2.769000e+00 5.184938e-01
2.770000e+00 5.191314e-01
2.771000e+00 5.197704e-01
2.772000e+00 5.204107e-01
2.773000e+00 5.210523e-01
2.774000e+00 5.216953e-01
2.775000e+00 5.223396e-01
2.776000e+00 5.229852e-01
2.777000e+00 5.236321e-01
2.778000e+00 5.242803e-01
2.779000e+00 5.249297e-01
2.780000e+00 5.255804e-01
2.781000e+00 5.262324e-01
2.782000e+00 5.268856e-01
2.783000e+00 5.275401e-01
2.784000e+00 5.281958e-01
2.785000e+00 5.288526e-01
2.786000e+00 5.295107e-01
2.787000e+00 5.301700e-01
2.788000e+00 5.308304e-01
2.789000e+00 5.314920e-01
2.790000e+00 5.321548e-01
2.791000e+00 5.328186e-01
2.792000e+00 5.334837e-01
2.793000e+00 5.341498e-01
2.794000e+00 5.348171e-01
2.795000e+00 5.354854e-01
2.796000e+00 5.361548e-01
2.797000e+00 5.368253e-01
2.798000e+00 5.374969e-01
2.799000e+00 5.381695e-01
2.800000e+00 5.388431e-01
2.801000e+00 5.395178e-01
2.802000e+00 5.401935e-01
2.803000e+00 5.408702e-01
2.804000e+00 5.415478e-01
2.805000e+00 5.422265e-01
2.806000e+00 5.429061e-01
2.807000e+00 5.435867e-01
2.808000e+00 5.442682e-01
2.809000e+00 5.449507e-01
2.810000e+00 5.456340e-01
2.811000e+00 5.463183e-01
2.812000e+00 5.470035e-01
2.813000e+00 5.476896e-01
2.814000e+00 5.483765e-01
2.815000e+00 5.490643e-01
2.816000e+00 5.497529e-01
2.817000e+00 5.504424e-01
2.818000e+00 5.511327e-01
2.819000e+00 5.518238e-01
2.820000e+00 5.525157e-01
2.821000e+00 5.532084e-01
2.822000e+00 5.539019e-01
2.823000e+00 5.545961e-01
2.824000e+00 5.552911e-01
2.825000e+00 5.559868e-01
2.826000e+00 5.566833e-01
2.827000e+00 5.573804e-01
2.828000e+00 5.580783e-01
2.829000e+00 5.587768e-01
2.830000e+00 5.594761e-01
2.831000e+00 5.601759e-01
2.832000e+00 5.608765e-01
2.833000e+00 5.615777e-01
2.834000e+00 5.622795e-01
2.835000e+00 5.629819e-01
2.836000e+00 5.636849e-01
2.837000e+00 5.643885e-01
2.838000e+00 5.650927e-01
2.839000e+00 5.657974e-01
2.840000e+00 5.665027e-01
2.841000e+00 5.672086e-01
2.842000e+00 5.679149e-01
2.843000e+00 5.686218e-01
2.844000e+00 5.693292e-01
2.845000e+00 5.700370e-01
2.846000e+00 5.707453e-01
2.847000e+00 5.714541e-01
2.848000e+00 5.721634e-01
2.849000e+00 5.728730e-01
2.850000e+00 5.735831e-01
2.851000e+00 5.742936e-01
2.852000e+00 5.750045e-01
2.853000e+00 5.757158e-01
2.854000e+00 5.764275e-01
2.855000e+00 5.771395e-01
2.856000e+00 5.778519e-01
2.857000e+00 5.785645e-01
2.858000e+00 5.792775e-01
2.859000e+00 5.799909e-01
2.860000e+00 5.807045e-01
2.861000e+00 5.814183e-01
2.862000e+00 5.821325e-01
2.863000e+00 5.828469e-01
2.864000e+00 5.835615e-01
2.865000e+00 5.842764e-01
2.866000e+00 5.849915e-01
2.867000e+00 5.857067e-01
2.868000e+00 5.864222e-01
2.869000e+00 5.871378e-01
2.870000e+00 5.878536e-01
2.871000e+00 5.885695e-01
2.872000e+00 5.892856e-01
2.873000e+00 5.900018e-01
2.874000e+00 5.907181e-01
2.875000e+00 5.914345e-01
2.876000e+00 5.921509e-01
2.877000e+00 5.928675e-01
2.878000e+00 5.935841e-01
2.879000e+00 5.943007e-01
2.880000e+00 5.950173e-01
2.881000e+00 5.957340e-01
2.882000e+00 5.964506e-01
2.883000e+00 5.971672e-01
2.884000e+00 5.978839e-01
2.885000e+00 5.986004e-01
2.886000e+00 5.993169e-01
2.887000e+00 6.000333e-01
2.888000e+00 6.007497e-01
2.889000e+00 6.014659e-01
2.890000e+00 6.021821e-01
2.891000e+00 6.028981e-01
2.892000e+00 6.036140e-01
2.893000e+00 6.043297e-01
2.894000e+00 6.050452e-01
2.895000e+00 6.057606e-01
2.896000e+00 6.064758e-01
2.897000e+00 6.071907e-01
2.898000e+00 6.079055e-01
2.899000e+00 6.086200e-01
2.900000e+00 6.093342e-01
2.901000e+00 6.100482e-01
2.902000e+00 6.107619e-01
2.903000e+00 6.114753e-01
2.904000e+00 6.121884e-01
2.905000e+00 6.129012e-01
2.906000e+00 6.136137e-01
2.907000e+00 6.143258e-01
2.908000e+00 6.150375e-01
2.909000e+00 6.157489e-01
2.910000e+00 6.164599e-01
2.911000e+00 6.171704e-01
2.912000e+00 6.178806e-01
2.913000e+00 6.185903e-01
2.914000e+00 6.192996e-01
2.915000e+00 6.200084e-01
2.916000e+00 6.207167e-01
2.917000e+00 6.214246e-01
2.918000e+00 6.221319e-01
2.919000e+00 6.228387e-01
2.920000e+00 6.235450e-01
2.921000e+00 6.242508e-01
2.922000e+00 6.249560e-01
2.923000e+00 6.256606e-01
2.924000e+00 6.263646e-01
2.925000e+00 6.270680e-01
2.926000e+00 6.277708e-01
2.927000e+00 6.284730e-01
2.928000e+00 6.291745e-01
2.929000e+00 6.298753e-01
2.930000e+00 6.305755e-01
2.931000e+00 6.312750e-01
2.932000e+00 6.319738e-01
2.933000e+00 6.326719e-01
2.934000e+00 6.333692e-01
2.935000e+00 6.340658e-01
2.936000e+00 6.347616e-01
2.937000e+00 6.354567e-01
2.938000e+00 6.361509e-01
2.939000e+00 6.368444e-01
2.940000e+00 6.375370e-01
2.941000e+00 6.382288e-01
2.942000e+00 6.389198e-01
2.943000e+00 6.396099e-01
2.944000e+00 6.402991e-01
2.945000e+00 6.409874e-01
2.946000e+00 6.416748e-01
2.947000e+00 6.423613e-01
2.948000e+00 6.430469e-01
2.949000e+00 6.437315e-01
2.950000e+00 6.444151e-01
2.951000e+00 6.450978e-01
2.952000e+00 6.457794e-01
2.953000e+00 6.464601e-01
2.954000e+00 6.471397e-01
2.955000e+00 6.478183e-01
2.956000e+00 6.484959e-01
2.957000e+00 6.491724e-01
2.958000e+00 6.498478e-01
2.959000e+00 6.505221e-01
2.960000e+00 6.511953e-01
2.961000e+00 6.518674e-01
2.962000e+00 6.525383e-01
2.963000e+00 6.532081e-01
2.964000e+00 6.538767e-01
2.965000e+00 6.545441e-01
2.966000e+00 6.552103e-01
2.967000e+00 6.558753e-01
2.968000e+00 6.565391e-01
2.969000e+00 6.572017e-01
2.970000e+00 6.578629e-01
2.971000e+00 6.585230e-01
2.972000e+00 6.591817e-01
2.973000e+00 6.598391e-01
2.974000e+00 6.604952e-01
2.975000e+00 6.611500e-01
2.976000e+00 6.618034e-01
2.977000e+00 6.624555e-01
2.978000e+00 6.631062e-01
2.979000e+00 6.637555e-01
2.980000e+00 6.644034e-01
2.981000e+00 6.650499e-01
2.982000e+00 6.656949e-01
2.983000e+00 6.663385e-01
2.984000e+00 6.669807e-01
2.985000e+00 6.676213e-01
2.986000e+00 6.682605e-01
2.987000e+00 6.688982e-01
2.988000e+00 6.695343e-01
2.989000e+00 6.701689e-01
2.990000e+00 6.708019e-01
2.991000e+00 6.714334e-01
2.992000e+00 6.720633e-01
2.993000e+00 6.726916e-01
2.994000e+00 6.733183e-01
2.995000e+00 6.739434e-01
2.996000e+00 6.745668e-01
2.997000e+00 6.751886e-01
2.998000e+00 6.758087e-01
2.999000e+00 6.764271e-01
3.000000e+00 6.770438e-01
3.001000e+00 6.776588e-01
3.002000e+00 6.782721e-01
3.003000e+00 6.788836e-01
3.004000e+00 6.794934e-01
3.005000e+00 6.801014e-01
3.006000e+00 6.807076e-01
3.007000e+00 6.813120e-01
3.008000e+00 6.819146e-01
3.009000e+00 6.825154e-01
3.010000e+00 6.831143e-01
3.011000e+00 6.837113e-01
3.012000e+00 6.843065e-01
3.013000e+00 6.848998e-01
3.014000e+00 6.854912e-01
3.015000e+00 6.860806e-01
3.016000e+00 6.866681e-01
3.017000e+00 6.872537e-01
3.018000e+00 6.878373e-01
3.019000e+00 6.884189e-01
3.020000e+00 6.889986e-01
3.021000e+00 6.895762e-01
3.022000e+00 6.901518e-01
3.023000e+00 6.907254e-01
3.024000e+00 6.912969e-01
3.025000e+00 6.918663e-01
3.026000e+00 6.924336e-01
3.027000e+00 6.929989e-01
3.028000e+00 6.935621e-01
3.029000e+00 6.941231e-01
3.030000e+00 6.946819e-01
3.031000e+00 6.952387e-01
3.032000e+00 6.957932e-01
3.033000e+00 6.963456e-01
3.034000e+00 6.968958e-01
3.035000e+00 6.974437e-01
3.036000e+00 6.979894e-01
3.037000e+00 6.985329e-01
3.038000e+00 6.990741e-01
3.039000e+00 6.996131e-01
3.040000e+00 7.001497e-01
3.041000e+00 7.006841e-01
3.042000e+00 7.012161e-01
3.043000e+00 7.017458e-01
3.044000e+00 7.022732e-01
3.045000e+00 7.027982e-01
3.046000e+00 7.033208e-01
3.047000e+00 7.038411e-01
3.048000e+00 7.043589e-01
3.049000e+00 7.048743e-01
3.050000e+00 7.053873e-01
3.051000e+00 7.058978e-01
3.052000e+00 7.064059e-01
3.053000e+00 7.069115e-01
3.054000e+00 7.074146e-01
3.055000e+00 7.079152e-01
3.056000e+00 7.084133e-01
3.057000e+00 7.089088e-01
3.058000e+00 7.094018e-01
3.059000e+00 7.098923e-01
3.060000e+00 7.103801e-01
3.061000e+00 7.108654e-01
3.062000e+00 7.113481e-01
3.063000e+00 7.118281e-01
3.064000e+00 7.123055e-01
3.065000e+00 7.127802e-01
3.066000e+00 7.132523e-01
3.067000e+00 7.137217e-01
3.068000e+00 7.141885e-01
3.069000e+00 7.146525e-01
3.070000e+00 7.151138e-01
3.071000e+00 7.155723e-01
3.072000e+00 7.160281e-01
3.073000e+00 7.164812e-01
3.074000e+00 7.169314e-01
3.075000e+00 7.173789e-01
3.076000e+00 7.178236e-01
3.077000e+00 7.182654e-01
3.078000e+00 7.187044e-01
3.079000e+00 7.191406e-01
3.080000e+00 7.195739e-01
3.081000e+00 7.200043e-01
3.082000e+00 7.204319e-01
3.083000e+00 7.208565e-01
3.084000e+00 7.212782e-01
3.085000e+00 7.216970e-01
3.086000e+00 7.221128e-01
3.087000e+00 7.225257e-01
3.088000e+00 7.229356e-01
3.089000e+00 7.233425e-01
3.090000e+00 7.237464e-01
3.091000e+00 7.241473e-01
3.092000e+00 7.245451e-01
3.093000e+00 7.249399e-01
3.094000e+00 7.253317e-01
3.095000e+00 7.257204e-01
3.096000e+00 7.261059e-01
3.097000e+00 7.264884e-01
3.098000e+00 7.268678e-01
3.099000e+00 7.272441e-01
3.100000e+00 7.276172e-01
3.101000e+00 7.279871e-01
3.102000e+00 7.283539e-01
3.103000e+00 7.287175e-01
3.104000e+00 7.290779e-01
3.105000e+00 7.294351e-01
3.106000e+00 7.297891e-01
3.107000e+00 7.301398e-01
3.108000e+00 7.304873e-01
3.109000e+00 7.308315e-01
3.110000e+00 7.311725e-01
3.111000e+00 7.315101e-01
3.112000e+00 7.318445e-01
3.113000e+00 7.321755e-01
3.114000e+00 7.325032e-01
3.115000e+00 7.328275e-01
3.116000e+00 7.331485e-01
3.117000e+00 7.334662e-01
3.118000e+00 7.337804e-01
3.119000e+00 7.340912e-01
3.120000e+00 7.343986e-01
3.121000e+00 7.347026e-01
3.122000e+00 7.350032e-01
3.123000e+00 7.353003e-01
3.124000e+00 7.355940e-01
3.125000e+00 7.358841e-01
3.126000e+00 7.361708e-01
3.127000e+00 7.364540e-01
3.128000e+00 7.367336e-01
3.129000e+00 7.370097e-01
3.130000e+00 7.372823e-01
3.131000e+00 7.375513e-01
3.132000e+00 7.378168e-01
3.133000e+00 7.380786e-01
3.134000e+00 7.383369e-01
3.135000e+00 7.385916e-01
3.136000e+00 7.388426e-01
3.137000e+00 7.390900e-01
3.138000e+00 7.393338e-01
3.139000e+00 7.395739e-01
3.140000e+00 7.398103e-01
3.141000e+00 7.400430e-01
3.142000e+00 7.402721e-01
3.143000e+00 7.404974e-01
3.144000e+00 7.407190e-01
3.145000e+00 7.409369e-01
3.146000e+00 7.411510e-01
3.147000e+00 7.413613e-01
3.148000e+00 7.415679e-01
3.149000e+00 7.417707e-01
3.150000e+00 7.419697e-01
3.151000e+00 7.421649e-01
3.152000e+00 7.423562e-01
3.153000e+00 7.425438e-01
3.154000e+00 7.427274e-01
3.155000e+00 7.429072e-01
3.156000e+00 7.430832e-01
3.157000e+00 7.432552e-01
3.158000e+00 7.434234e-01
3.159000e+00 7.435876e-01
3.160000e+00 7.437479e-01
3.161000e+00 7.439043e-01
3.162000e+00 7.440567e-01
3.163000e+00 7.442052e-01
3.164000e+00 7.443497e-01
3.165000e+00 7.444902e-01
3.166000e+00 7.446268e-01
3.167000e+00 7.447593e-01
3.168000e+00 7.448878e-01
3.169000e+00 7.450123e-01
3.170000e+00 7.451327e-01
3.171000e+00 7.452490e-01
3.172000e+00 7.453614e-01
3.173000e+00 7.454696e-01
3.174000e+00 7.455737e-01
3.175000e+00 7.456737e-01
3.176000e+00 7.457697e-01
3.177000e+00 7.458614e-01
3.178000e+00 7.459491e-01
3.179000e+00 7.460326e-01
3.180000e+00 7.461120e-01
3.181000e+00 7.461871e-01
3.182000e+00 7.462581e-01
3.183000e+00 7.463249e-01
3.184000e+00 7.463875e-01
3.185000e+00 7.464459e-01
3.186000e+00 7.465000e-01
3.187000e+00 7.465500e-01
3.188000e+00 7.465956e-01
3.189000e+00 7.466370e-01
3.190000e+00 7.466741e-01
3.191000e+00 7.467070e-01
3.192000e+00 7.467355e-01
3.193000e+00 7.467597e-01
3.194000e+00 7.467797e-01
3.195000e+00 7.467953e-01
3.196000e+00 7.468065e-01
3.197000e+00 7.468134e-01
3.198000e+00 7.468159e-01
3.199000e+00 7.468141e-01
3.200000e+00 7.468079e-01
3.201000e+00 7.467973e-01
3.202000e+00 7.467823e-01
3.203000e+00 7.467629e-01
3.204000e+00 7.467390e-01
3.205000e+00 7.467107e-01
3.206000e+00 7.466780e-01
3.207000e+00 7.466408e-01
3.208000e+00 7.465991e-01
3.209000e+00 7.465530e-01
3.210000e+00 7.465024e-01
3.211000e+00 7.464473e-01
3.212000e+00 7.463876e-01
3.213000e+00 7.463235e-01
3.214000e+00 7.462548e-01
3.215000e+00 7.461816e-01
3.216000e+00 7.461038e-01
3.217000e+00 7.460215e-01
3.218000e+00 7.459346e-01
3.219000e+00 7.458431e-01
3.220000e+00 7.457471e-01
3.221000e+00 7.456464e-01
3.222000e+00 7.455411e-01
3.223000e+00 7.454312e-01
3.224000e+00 7.453167e-01
3.225000e+00 7.451976e-01
3.226000e+00 7.450738e-01
3.227000e+00 7.449453e-01
3.228000e+00 7.448122e-01
3.229000e+00 7.446744e-01
3.230000e+00 7.445319e-01
3.231000e+00 7.443847e-01
3.232000e+00 7.442328e-01
3.233000e+00 7.440762e-01
3.234000e+00 7.439149e-01
3.235000e+00 7.437488e-01
3.236000e+00 7.435780e-01
3.237000e+00 7.434025e-01
3.238000e+00 7.432221e-01
3.239000e+00 7.430371e-01
3.240000e+00 7.428472e-01
3.241000e+00 7.426525e-01
3.242000e+00 7.424531e-01
3.243000e+00 7.422488e-01
3.244000e+00 7.420398e-01
3.245000e+00 7.418259e-01
3.246000e+00 7.416072e-01
3.247000e+00 7.413836e-01
3.248000e+00 7.411552e-01
3.249000e+00 7.409219e-01
3.250000e+00 7.406838e-01
3.251000e+00 7.404408e-01
3.252000e+00 7.401929e-01
3.253000e+00 7.399401e-01
3.254000e+00 7.396824e-01
3.255000e+00 7.394198e-01
3.256000e+00 7.391523e-01
3.257000e+00 7.388799e-01
3.258000e+00 7.386025e-01
3.259000e+00 7.383202e-01
3.260000e+00 7.380330e-01
3.261000e+00 7.377408e-01
3.262000e+00 7.374436e-01
3.263000e+00 7.371414e-01
3.264000e+00 7.368343e-01
3.265000e+00 7.365222e-01
3.266000e+00 7.362051e-01
3.267000e+00 7.358830e-01
3.268000e+00 7.355558e-01
3.269000e+00 7.352237e-01
3.270000e+00 7.348865e-01
3.271000e+00 7.345443e-01
3.272000e+00 7.341970e-01
3.273000e+00 7.338447e-01
3.274000e+00 7.334874e-01
3.275000e+00 7.331250e-01
3.276000e+00 7.327575e-01
3.277000e+00 7.323849e-01
3.278000e+00 7.320073e-01
3.279000e+00 7.316245e-01
3.280000e+00 7.312367e-01
3.281000e+00 7.308437e-01
3.282000e+00 7.304457e-01
3.283000e+00 7.300425e-01
3.284000e+00 7.296342e-01
3.285000e+00 7.292207e-01
3.286000e+00 7.288022e-01
3.287000e+00 7.283784e-01
3.288000e+00 7.279496e-01
3.289000e+00 7.275155e-01
3.290000e+00 7.270763e-01
3.291000e+00 7.266319e-01
3.292000e+00 7.261824e-01
3.293000e+00 7.257276e-01
3.294000e+00 7.252677e-01
3.295000e+00 7.248026e-01
3.296000e+00 7.243322e-01
3.297000e+00 7.238567e-01
3.298000e+00 7.233759e-01
3.299000e+00 7.228900e-01
3.300000e+00 7.223987e-01
3.301000e+00 7.219023e-01
3.302000e+00 7.214006e-01
3.303000e+00 7.208937e-01
3.304000e+00 7.203815e-01
3.305000e+00 7.198641e-01
3.306000e+00 7.193414e-01
3.307000e+00 7.188134e-01
3.308000e+00 7.182802e-01
3.309000e+00 7.177417e-01
3.310000e+00 7.171979e-01
3.311000e+00 7.166488e-01
3.312000e+00 7.160944e-01
3.313000e+00 7.155348e-01
3.314000e+00 7.149698e-01
3.315000e+00 7.143995e-01
3.316000e+00 7.138239e-01
3.317000e+00 7.132430e-01
3.318000e+00 7.126567e-01
3.319000e+00 7.120651e-01
3.320000e+00 7.114682e-01
3.321000e+00 7.108660e-01
3.322000e+00 7.102584e-01
3.323000e+00 7.096455e-01
3.324000e+00 7.090272e-01
3.325000e+00 7.084035e-01
3.326000e+00 7.077745e-01
3.327000e+00 7.071402e-01
3.328000e+00 7.065004e-01
3.329000e+00 7.058553e-01
3.330000e+00 7.052048e-01
3.331000e+00 7.045490e-01
3.332000e+00 7.038877e-01
3.333000e+00 7.032211e-01
3.334000e+00 7.025490e-01
3.335000e+00 7.018716e-01
3.336000e+00 7.011888e-01
3.337000e+00 7.005005e-01
3.338000e+00 6.998069e-01
3.339000e+00 6.991078e-01
3.340000e+00 6.984034e-01
3.341000e+00 6.976935e-01
3.342000e+00 6.969782e-01
3.343000e+00 6.962574e-01
3.344000e+00 6.955313e-01
3.345000e+00 6.947997e-01
3.346000e+00 6.940626e-01
3.347000e+00 6.933202e-01
3.348000e+00 6.925722e-01
3.349000e+00 6.918189e-01
3.350000e+00 6.910601e-01
3.351000e+00 6.902958e-01
3.352000e+00 6.895261e-01
3.353000e+00 6.887510e-01
3.354000e+00 6.879704e-01
3.355000e+00 6.871843e-01
3.356000e+00 6.863928e-01
3.357000e+00 6.855958e-01
3.358000e+00 6.847933e-01
3.359000e+00 6.839854e-01
3.360000e+00 6.831720e-01
3.361000e+00 6.823531e-01
3.362000e+00 6.815287e-01
3.363000e+00 6.806989e-01
3.364000e+00 6.798636e-01
3.365000e+00 6.790228e-01
3.366000e+00 6.781765e-01
3.367000e+00 6.773247e-01
3.368000e+00 6.764675e-01
3.369000e+00 6.756047e-01
3.370000e+00 6.747365e-01
3.371000e+00 6.738628e-01
3.372000e+00 6.729836e-01
3.373000e+00 6.720989e-01
3.374000e+00 6.712087e-01
3.375000e+00 6.703130e-01
3.376000e+00 6.694118e-01
3.377000e+00 6.685051e-01
3.378000e+00 6.675929e-01
3.379000e+00 6.666752e-01
3.380000e+00 6.657520e-01
3.381000e+00 6.648232e-01
3.382000e+00 6.638890e-01
3.383000e+00 6.629493e-01
3.384000e+00 6.620041e-01
3.385000e+00 6.610534e-01
3.386000e+00 6.600972e-01
3.387000e+00 6.591354e-01
3.388000e+00 6.581682e-01
3.389000e+00 6.571954e-01
3.390000e+00 6.562172e-01
3.391000e+00 6.552334e-01
3.392000e+00 6.542441e-01
3.393000e+00 6.532493e-01
3.394000e+00 6.522491e-01
3.395000e+00 6.512433e-01
3.396000e+00 6.502320e-01
3.397000e+00 6.492151e-01
3.398000e+00 6.481928e-01
3.399000e+00 6.471650e-01
3.400000e+00 6.461317e-01
3.401000e+00 6.450929e-01
3.402000e+00 6.440485e-01
3.403000e+00 6.429987e-01
3.404000e+00 6.419433e-01
3.405000e+00 6.408825e-01
3.406000e+00 6.398161e-01
3.407000e+00 6.387443e-01
3.408000e+00 6.376669e-01
3.409000e+00 6.365841e-01
3.410000e+00 6.354958e-01
3.411000e+00 6.344019e-01
3.412000e+00 6.333026e-01
3.413000e+00 6.321978e-01
3.414000e+00 6.310874e-01
3.415000e+00 6.299716e-01
3.416000e+00 6.288503e-01
3.417000e+00 6.277236e-01
3.418000e+00 6.265913e-01
3.419000e+00 6.254535e-01
3.420000e+00 6.243103e-01
3.421000e+00 6.231616e-01
3.422000e+00 6.220074e-01
3.423000e+00 6.208477e-01
3.424000e+00 6.196826e-01
3.425000e+00 6.185120e-01
3.426000e+00 6.173359e-01
3.427000e+00 6.161544e-01
3.428000e+00 6.149674e-01
3.429000e+00 6.137749e-01
3.430000e+00 6.125770e-01
3.431000e+00 6.113736e-01
3.432000e+00 6.101647e-01
3.433000e+00 6.089505e-01
3.434000e+00 6.077307e-01
3.435000e+00 6.065055e-01
3.436000e+00 6.052749e-01
3.437000e+00 6.040389e-01
3.438000e+00 6.027974e-01
3.439000e+00 6.015504e-01
3.440000e+00 6.002981e-01
3.441000e+00 5.990403e-01
3.442000e+00 5.977771e-01
3.443000e+00 5.965085e-01
3.444000e+00 5.952344e-01
3.445000e+00 5.939550e-01
3.446000e+00 5.926701e-01
3.447000e+00 5.913799e-01
3.448000e+00 5.900842e-01
3.449000e+00 5.887832e-01
3.450000e+00 5.874767e-01
3.451000e+00 5.861649e-01
3.452000e+00 5.848477e-01
3.453000e+00 5.835251e-01
3.454000e+00 5.821971e-01
3.455000e+00 5.808637e-01
3.456000e+00 5.795250e-01
3.457000e+00 5.781810e-01
3.458000e+00 5.768315e-01
3.459000e+00 5.754768e-01
3.460000e+00 5.741166e-01
3.461000e+00 5.727512e-01
3.462000e+00 5.713804e-01
3.463000e+00 5.700042e-01
3.464000e+00 5.686228e-01
3.465000e+00 5.672360e-01
3.466000e+00 5.658439e-01
3.467000e+00 5.644464e-01
3.468000e+00 5.630437e-01
3.469000e+00 5.616357e-01
3.470000e+00 5.602224e-01
3.471000e+00 5.588038e-01
3.472000e+00 5.573799e-01
3.473000e+00 5.559507e-01
3.474000e+00 5.545162e-01
3.475000e+00 5.530765e-01
3.476000e+00 5.516315e-01
3.477000e+00 5.501813e-01
3.478000e+00 5.487258e-01
3.479000e+00 5.472651e-01
3.480000e+00 5.457992e-01
3.481000e+00 5.443280e-01
3.482000e+00 5.428516e-01
3.483000e+00 5.413699e-01
3.484000e+00 5.398831e-01
3.485000e+00 5.383910e-01
3.486000e+00 5.368938e-01
3.487000e+00 5.353914e-01
3.488000e+00 5.338837e-01
3.489000e+00 5.323709e-01
3.490000e+00 5.308530e-01
3.491000e+00 5.293299e-01
3.492000e+00 5.278016e-01
3.493000e+00 5.262681e-01
3.494000e+00 5.247296e-01
3.495000e+00 5.231859e-01
3.496000e+00 5.216370e-01
3.497000e+00 5.200831e-01
3.498000e+00 5.185240e-01
3.499000e+00 5.169598e-01
3.500000e+00 5.153906e-01
3.501000e+00 5.138162e-01
3.502000e+00 5.122368e-01
3.503000e+00 5.106523e-01
3.504000e+00 5.090627e-01
3.505000e+00 5.074681e-01
3.506000e+00 5.058684e-01
3.507000e+00 5.042637e-01
3.508000e+00 5.026539e-01
3.509000e+00 5.010392e-01
3.510000e+00 4.994194e-01
3.511000e+00 4.977946e-01
3.512000e+00 4.961648e-01
3.513000e+00 4.945300e-01
3.514000e+00 4.928902e-01
3.515000e+00 4.912455e-01
3.516000e+00 4.895958e-01
3.517000e+00 4.879412e-01
3.518000e+00 4.862816e-01
3.519000e+00 4.846170e-01
3.520000e+00 4.829476e-01
3.521000e+00 4.812732e-01
3.522000e+00 4.795939e-01
3.523000e+00 4.779098e-01
3.524000e+00 4.762207e-01
3.525000e+00 4.745267e-01
3.526000e+00 4.728279e-01
3.527000e+00 4.711243e-01
3.528000e+00 4.694157e-01
3.529000e+00 4.677024e-01
3.530000e+00 4.659842e-01
3.531000e+00 4.642611e-01
3.532000e+00 4.625333e-01
3.533000e+00 4.608007e-01
3.534000e+00 4.590633e-01
3.535000e+00 4.573211e-01
3.536000e+00 4.555741e-01
3.537000e+00 4.538224e-01
3.538000e+00 4.520659e-01
3.539000e+00 4.503047e-01
3.540000e+00 4.485388e-01
3.541000e+00 4.467681e-01
3.542000e+00 4.449928e-01
3.543000e+00 4.432127e-01
3.544000e+00 4.414280e-01
3.545000e+00 4.396386e-01
3.546000e+00 4.378445e-01
3.547000e+00 4.360458e-01
3.548000e+00 4.342424e-01
3.549000e+00 4.324345e-01
3.550000e+00 4.306219e-01
3.551000e+00 4.288046e-01
3.552000e+00 4.269828e-01
3.553000e+00 4.251565e-01
3.554000e+00 4.233255e-01
3.555000e+00 4.214900e-01
3.556000e+00 4.196500e-01
3.557000e+00 4.178054e-01
3.558000e+00 4.159563e-01
3.559000e+00 4.141026e-01
3.560000e+00 4.122445e-01
3.561000e+00 4.103819e-01
3.562000e+00 4.085148e-01
3.563000e+00 4.066433e-01
3.564000e+00 4.047673e-01
3.565000e+00 4.028869e-01
3.566000e+00 4.010020e-01
3.567000e+00 3.991128e-01
3.568000e+00 3.972191e-01
3.569000e+00 3.953211e-01
3.570000e+00 3.934187e-01
3.571000e+00 3.915119e-01
3.572000e+00 3.896008e-01
3.573000e+00 3.876853e-01
3.574000e+00 3.857655e-01
3.575000e+00 3.838414e-01
3.576000e+00 3.819131e-01
3.577000e+00 3.799804e-01
3.578000e+00 3.780435e-01
3.579000e+00 3.761023e-01
3.580000e+00 3.741569e-01
3.581000e+00 3.722072e-01
3.582000e+00 3.702534e-01
3.583000e+00 3.682953e-01
3.584000e+00 3.663331e-01
3.585000e+00 3.643666e-01
3.586000e+00 3.623961e-01
3.587000e+00 3.604213e-01
3.588000e+00 3.584425e-01
3.589000e+00 3.564595e-01
3.590000e+00 3.544725e-01
3.591000e+00 3.524813e-01
3.592000e+00 3.504861e-01
3.593000e+00 3.484868e-01
3.594000e+00 3.464835e-01
3.595000e+00 3.444761e-01
3.596000e+00 3.424648e-01
3.597000e+00 3.404494e-01
3.598000e+00 3.384300e-01
3.599000e+00 3.364067e-01
3.600000e+00 3.343794e-01
3.601000e+00 3.323482e-01
3.602000e+00 3.303131e-01
3.603000e+00 3.282740e-01
3.604000e+00 3.262311e-01
3.605000e+00 3.241843e-01
3.606000e+00 3.221336e-01
3.607000e+00 3.200790e-01
3.608000e+00 3.180207e-01
3.609000e+00 3.159585e-01
3.610000e+00 3.138925e-01
3.611000e+00 3.118227e-01
3.612000e+00 3.097492e-01
3.613000e+00 3.076719e-01
3.614000e+00 3.055909e-01
3.615000e+00 3.035061e-01
3.616000e+00 3.014176e-01
3.617000e+00 2.993255e-01
3.618000e+00 2.972297e-01
3.619000e+00 2.951302e-01
3.620000e+00 2.930271e-01
3.621000e+00 2.909203e-01
3.622000e+00 2.888100e-01
3.623000e+00 2.866960e-01
3.624000e+00 2.845785e-01
3.625000e+00 2.824574e-01
3.626000e+00 2.803328e-01
3.627000e+00 2.782046e-01
3.628000e+00 2.760730e-01
3.629000e+00 2.739378e-01
3.630000e+00 2.717992e-01
3.631000e+00 2.696571e-01
3.632000e+00 2.675116e-01
3.633000e+00 2.653626e-01
3.634000e+00 2.632103e-01
3.635000e+00 2.610545e-01
3.636000e+00 2.588954e-01
3.637000e+00 2.567329e-01
3.638000e+00 2.545671e-01
3.639000e+00 2.523980e-01
3.640000e+00 2.502256e-01
3.641000e+00 2.480499e-01
3.642000e+00 2.458709e-01
3.643000e+00 2.436887e-01
3.644000e+00 2.415032e-01
3.645000e+00 2.393145e-01
3.646000e+00 2.371227e-01
3.647000e+00 2.349276e-01
3.648000e+00 2.327294e-01
3.649000e+00 2.305281e-01
3.650000e+00 2.283236e-01
3.651000e+00 2.261160e-01
3.652000e+00 2.239054e-01
3.653000e+00 2.216917e-01
3.654000e+00 2.194749e-01
3.655000e+00 2.172551e-01
3.656000e+00 2.150323e-01
3.657000e+00 2.128065e-01
3.658000e+00 2.105777e-01
3.659000e+00 2.083460e-01
3.660000e+00 2.061113e-01
3.661000e+00 2.038737e-01
3.662000e+00 2.016332e-01
3.663000e+00 1.993899e-01
3.664000e+00 1.971436e-01
3.665000e+00 1.948946e-01
3.666000e+00 1.926427e-01
3.667000e+00 1.903880e-01
3.668000e+00 1.881305e-01
3.669000e+00 1.858702e-01
3.670000e+00 1.836072e-01
3.671000e+00 1.813415e-01
3.672000e+00 1.790731e-01
3.673000e+00 1.768020e-01
3.674000e+00 1.745282e-01
3.675000e+00 1.722518e-01
3.676000e+00 1.699727e-01
3.677000e+00 1.676911e-01
3.678000e+00 1.654068e-01
3.679000e+00 1.631200e-01
3.680000e+00 1.608306e-01
3.681000e+00 1.585387e-01
3.682000e+00 1.562443e-01
3.683000e+00 1.539474e-01
3.684000e+00 1.516481e-01
3.685000e+00 1.493463e-01
3.686000e+00 1.470420e-01
3.687000e+00 1.447354e-01
3.688000e+00 1.424264e-01
3.689000e+00 1.401150e-01
3.690000e+00 1.378012e-01
3.691000e+00 1.354852e-01
3.692000e+00 1.331668e-01
3.693000e+00 1.308462e-01
3.694000e+00 1.285232e-01
3.695000e+00 1.261981e-01
3.696000e+00 1.238707e-01
3.697000e+00 1.215411e-01
3.698000e+00 1.192094e-01
3.699000e+00 1.168755e-01
3.700000e+00 1.145394e-01
3.701000e+00 1.122012e-01
3.702000e+00 1.098610e-01
3.703000e+00 1.075186e-01
3.704000e+00 1.051742e-01
3.705000e+00 1.028278e-01
3.706000e+00 1.004794e-01
3.707000e+00 9.812895e-02
3.708000e+00 9.577656e-02
3.709000e+00 9.342222e-02
3.710000e+00 9.106596e-02
3.711000e+00 8.870779e-02
3.712000e+00 8.634775e-02
3.713000e+00 8.398584e-02
3.714000e+00 8.162210e-02
3.715000e+00 7.925654e-02
3.716000e+00 7.688919e-02
3.717000e+00 7.452006e-02
3.718000e+00 7.214919e-02
3.719000e+00 6.977658e-02
3.720000e+00 6.740227e-02
3.721000e+00 6.502628e-02
3.722000e+00 6.264862e-02
3.723000e+00 6.026932e-02
3.724000e+00 5.788840e-02
3.725000e+00 5.550589e-02
3.726000e+00 5.312181e-02
3.727000e+00 5.073617e-02
3.728000e+00 4.834901e-02
3.729000e+00 4.596034e-02
3.730000e+00 4.357018e-02
3.731000e+00 4.117856e-02
3.732000e+00 3.878551e-02
3.733000e+00 3.639104e-02
3.734000e+00 3.399517e-02
3.735000e+00 3.159794e-02
3.736000e+00 2.919935e-02
3.737000e+00 2.679944e-02
3.738000e+00 2.439823e-02
3.739000e+00 2.199574e-02
3.740000e+00 1.959199e-02
3.741000e+00 1.718700e-02
3.742000e+00 1.478081e-02
3.743000e+00 1.237342e-02
3.744000e+00 9.964875e-03
3.745000e+00 7.555185e-03
3.746000e+00 5.144375e-03
3.747000e+00 2.732470e-03
3.748000e+00 3.194928e-04
3.749000e+00 -2.094534e-03
3.750000e+00 -4.509587e-03
3.751000e+00 -6.925643e-03
3.752000e+00 -9.342678e-03
3.753000e+00 -1.176067e-02
3.754000e+00 -1.417959e-02
3.755000e+00 -1.659943e-02
3.756000e+00 -1.902014e-02
3.757000e+00 -2.144172e-02
3.758000e+00 -2.386414e-02
3.759000e+00 -2.628738e-02
3.760000e+00 -2.871140e-02
3.761000e+00 -3.113620e-02
3.762000e+00 -3.356173e-02
3.763000e+00 -3.598799e-02
3.764000e+00 -3.841494e-02
3.765000e+00 -4.084257e-02
3.766000e+00 -4.327084e-02
3.767000e+00 -4.569974e-02
3.768000e+00 -4.812924e-02
3.769000e+00 -5.055932e-02
3.770000e+00 -5.298995e-02
3.771000e+00 -5.542111e-02
3.772000e+00 -5.785278e-02
3.773000e+00 -6.028492e-02
3.774000e+00 -6.271752e-02
3.775000e+00 -6.515056e-02
3.776000e+00 -6.758400e-02
3.777000e+00 -7.001783e-02
3.778000e+00 -7.245202e-02
3.779000e+00 -7.488654e-02
3.780000e+00 -7.732138e-02
3.781000e+00 -7.975650e-02
3.782000e+00 -8.219188e-02
3.783000e+00 -8.462751e-02
3.784000e+00 -8.706334e-02
3.785000e+00 -8.949937e-02
3.786000e+00 -9.193556e-02
3.787000e+00 -9.437190e-02
3.788000e+00 -9.680835e-02
3.789000e+00 -9.924489e-02
3.790000e+00 -1.016815e-01
3.791000e+00 -1.041181e-01
3.792000e+00 -1.065548e-01
3.793000e+00 -1.089915e-01
3.794000e+00 -1.114281e-01
3.795000e+00 -1.138647e-01
3.796000e+00 -1.163012e-01
3.797000e+00 -1.187376e-01
3.798000e+00 -1.211738e-01
3.799000e+00 -1.236099e-01
3.800000e+00 -1.260458e-01
3.801000e+00 -1.284816e-01
3.802000e+00 -1.309171e-01
3.803000e+00 -1.333523e-01
3.804000e+00 -1.357872e-01
3.805000e+00 -1.382219e-01
3.806000e+00 -1.406562e-01
3.807000e+00 -1.430902e-01
3.808000e+00 -1.455238e-01
3.809000e+00 -1.479569e-01
3.810000e+00 -1.503897e-01
3.811000e+00 -1.528220e-01
3.812000e+00 -1.552538e-01
3.813000e+00 -1.576851e-01
3.814000e+00 -1.601159e-01
3.815000e+00 -1.625462e-01
3.816000e+00 -1.649758e-01
3.817000e+00 -1.674049e-01
3.818000e+00 -1.698333e-01
3.819000e+00 -1.722610e-01
3.820000e+00 -1.746881e-01
3.821000e+00 -1.771145e-01
3.822000e+00 -1.795401e-01
3.823000e+00 -1.819650e-01
3.824000e+00 -1.843891e-01
3.825000e+00 -1.868124e-01
3.826000e+00 -1.892349e-01
3.827000e+00 -1.916565e-01
3.828000e+00 -1.940772e-01
3.829000e+00 -1.964970e-01
3.830000e+00 -1.989159e-01
3.831000e+00 -2.013338e-01
3.832000e+00 -2.037508e-01
3.833000e+00 -2.061667e-01
3.834000e+00 -2.085816e-01
3.835000e+00 -2.109954e-01
3.836000e+00 -2.134082e-01
3.837000e+00 -2.158198e-01
3.838000e+00 -2.182303e-01
3.839000e+00 -2.206397e-01
3.840000e+00 -2.230478e-01
3.841000e+00 -2.254547e-01
3.842000e+00 -2.278604e-01
3.843000e+00 -2.302649e-01
3.844000e+00 -2.326680e-01
3.845000e+00 -2.350698e-01
3.846000e+00 -2.374703e-01
3.847000e+00 -2.398694e-01
3.848000e+00 -2.422672e-01
3.849000e+00 -2.446635e-01
3.850000e+00 -2.470583e-01
3.851000e+00 -2.494517e-01
3.852000e+00 -2.518436e-01
3.853000e+00 -2.542340e-01
3.854000e+00 -2.566228e-01
3.855000e+00 -2.590101e-01
3.856000e+00 -2.613958e-01
3.857000e+00 -2.637798e-01
3.858000e+00 -2.661622e-01
3.859000e+00 -2.685429e-01
3.860000e+00 -2.709220e-01
3.861000e+00 -2.732992e-01
3.862000e+00 -2.756748e-01
3.863000e+00 -2.780486e-01
3.864000e+00 -2.804205e-01
3.865000e+00 -2.827907e-01
3.866000e+00 -2.851590e-01
3.867000e+00 -2.875254e-01
3.868000e+00 -2.898899e-01
3.869000e+00 -2.922524e-01
3.870000e+00 -2.946131e-01
3.871000e+00 -2.969717e-01
3.872000e+00 -2.993283e-01
3.873000e+00 -3.016829e-01
3.874000e+00 -3.040355e-01
3.875000e+00 -3.063859e-01
3.876000e+00 -3.087342e-01
3.877000e+00 -3.110805e-01
3.878000e+00 -3.134245e-01
3.879000e+00 -3.157664e-01
3.880000e+00 -3.181060e-01
3.881000e+00 -3.204434e-01
3.882000e+00 -3.227786e-01
3.883000e+00 -3.251114e-01
3.884000e+00 -3.274420e-01
3.885000e+00 -3.297702e-01
3.886000e+00 -3.320960e-01
3.887000e+00 -3.344194e-01
3.888000e+00 -3.367405e-01
3.889000e+00 -3.390590e-01
3.890000e+00 -3.413752e-01
3.891000e+00 -3.436888e-01
3.892000e+00 -3.459999e-01
3.893000e+00 -3.483084e-01
3.894000e+00 -3.506144e-01
3.895000e+00 -3.529178e-01
3.896000e+00 -3.552186e-01
3.897000e+00 -3.575167e-01
3.898000e+00 -3.598121e-01
3.899000e+00 -3.621049e-01
3.900000e+00 -3.643949e-01
3.901000e+00 -3.666822e-01
3.902000e+00 -3.689667e-01
3.903000e+00 -3.712484e-01
3.904000e+00 -3.735273e-01
3.905000e+00 -3.758033e-01
3.906000e+00 -3.780764e-01
3.907000e+00 -3.803467e-01
3.908000e+00 -3.826140e-01
3.909000e+00 -3.848784e-01
3.910000e+00 -3.871397e-01
3.911000e+00 -3.893981e-01
3.912000e+00 -3.916535e-01
3.913000e+00 -3.939058e-01
3.914000e+00 -3.961550e-01
3.915000e+00 -3.984011e-01
3.916000e+00 -4.006441e-01
3.917000e+00 -4.028839e-01
3.918000e+00 -4.051206e-01
3.919000e+00 -4.073540e-01
3.920000e+00 -4.095842e-01
3.921000e+00 -4.118112e-01
3.922000e+00 -4.140348e-01
3.923000e+00 -4.162552e-01
3.924000e+00 -4.184722e-01
3.925000e+00 -4.206859e-01
3.926000e+00 -4.228962e-01
3.927000e+00 -4.251031e-01
3.928000e+00 -4.273065e-01
3.929000e+00 -4.295065e-01
3.930000e+00 -4.317030e-01
3.931000e+00 -4.338960e-01
3.932000e+00 -4.360855e-01
3.933000e+00 -4.382714e-01
3.934000e+00 -4.404538e-01
3.935000e+00 -4.426325e-01
3.936000e+00 -4.448076e-01
3.937000e+00 -4.469790e-01
3.938000e+00 -4.491467e-01
3.939000e+00 -4.513108e-01
3.940000e+00 -4.534711e-01
3.941000e+00 -4.556277e-01
3.942000e+00 -4.577804e-01
3.943000e+00 -4.599294e-01
3.944000e+00 -4.620745e-01
3.945000e+00 -4.642158e-01
3.946000e+00 -4.663532e-01
3.947000e+00 -4.684867e-01
3.948000e+00 -4.706163e-01
3.949000e+00 -4.727419e-01
3.950000e+00 -4.748635e-01
3.951000e+00 -4.769812e-01
3.952000e+00 -4.790948e-01
3.953000e+00 -4.812043e-01
3.954000e+00 -4.833098e-01
3.955000e+00 -4.854112e-01
3.956000e+00 -4.875084e-01
3.957000e+00 -4.896015e-01
3.958000e+00 -4.916904e-01
3.959000e+00 -4.937751e-01
3.960000e+00 -4.958556e-01
3.961000e+00 -4.979319e-01
3.962000e+00 -5.000039e-01
3.963000e+00 -5.020716e-01
3.964000e+00 -5.041349e-01
3.965000e+00 -5.061939e-01
3.966000e+00 -5.082486e-01
3.967000e+00 -5.102989e-01
3.968000e+00 -5.123447e-01
3.969000e+00 -5.143861e-01
3.970000e+00 -5.164231e-01
3.971000e+00 -5.184555e-01
3.972000e+00 -5.204835e-01
3.973000e+00 -5.225069e-01
3.974000e+00 -5.245257e-01
3.975000e+00 -5.265400e-01
3.976000e+00 -5.285496e-01
3.977000e+00 -5.305547e-01
3.978000e+00 -5.325550e-01
3.979000e+00 -5.345507e-01
3.980000e+00 -5.365417e-01
3.981000e+00 -5.385280e-01
3.982000e+00 -5.405095e-01
3.983000e+00 -5.424863e-01
3.984000e+00 -5.444582e-01
3.985000e+00 -5.464254e-01
3.986000e+00 -5.483877e-01
3.987000e+00 -5.503451e-01
3.988000e+00 -5.522976e-01
3.989000e+00 -5.542452e-01
3.990000e+00 -5.561879e-01
3.991000e+00 -5.581257e-01
3.992000e+00 -5.600584e-01
3.993000e+00 -5.619862e-01
3.994000e+00 -5.639089e-01
3.995000e+00 -5.658266e-01
3.996000e+00 -5.677392e-01
3.997000e+00 -5.696467e-01
3.998000e+00 -5.715490e-01
3.999000e+00 -5.734463e-01
4.000000e+00 -5.753383e-01
4.001000e+00 -5.772252e-01
4.002000e+00 -5.791069e-01
4.003000e+00 -5.809833e-01
4.004000e+00 -5.828545e-01
4.005000e+00 -5.847204e-01
4.006000e+00 -5.865810e-01
4.007000e+00 -5.884363e-01
4.008000e+00 -5.902863e-01
4.009000e+00 -5.921308e-01
4.010000e+00 -5.939700e-01
4.011000e+00 -5.958038e-01
4.012000e+00 -5.976321e-01
4.013000e+00 -5.994550e-01
4.014000e+00 -6.012724e-01
4.015000e+00 -6.030843e-01
4.016000e+00 -6.048907e-01
4.017000e+00 -6.066915e-01
4.018000e+00 -6.084868e-01
4.019000e+00 -6.102765e-01
4.020000e+00 -6.120605e-01
4.021000e+00 -6.138390e-01
4.022000e+00 -6.156117e-01
4.023000e+00 -6.173788e-01
4.024000e+00 -6.191402e-01
4.025000e+00 -6.208959e-01
4.026000e+00 -6.226459e-01
4.027000e+00 -6.243901e-01
4.028000e+00 -6.261285e-01
4.029000e+00 -6.278611e-01
4.030000e+00 -6.295878e-01
4.031000e+00 -6.313088e-01
4.032000e+00 -6.330238e-01
4.033000e+00 -6.347330e-01
4.034000e+00 -6.364362e-01
4.035000e+00 -6.381336e-01
4.036000e+00 -6.398249e-01
4.037000e+00 -6.415103e-01
4.038000e+00 -6.431898e-01
4.039000e+00 -6.448631e-01
4.040000e+00 -6.465305e-01
4.041000e+00 -6.481918e-01
4.042000e+00 -6.498470e-01
4.043000e+00 -6.514962e-01
4.044000e+00 -6.531392e-01
4.045000e+00 -6.547760e-01
4.046000e+00 -6.564067e-01
4.047000e+00 -6.580313e-01
4.048000e+00 -6.596496e-01
4.049000e+00 -6.612617e-01
4.050000e+00 -6.628676e-01
4.051000e+00 -6.644672e-01
4.052000e+00 -6.660606e-01
4.053000e+00 -6.676476e-01
4.054000e+00 -6.692283e-01
4.055000e+00 -6.708027e-01
4.056000e+00 -6.723707e-01
4.057000e+00 -6.739323e-01
4.058000e+00 -6.754876e-01
4.059000e+00 -6.770364e-01
4.060000e+00 -6.785788e-01
4.061000e+00 -6.801147e-01
4.062000e+00 -6.816442e-01
4.063000e+00 -6.831671e-01
4.064000e+00 -6.846836e-01
4.065000e+00 -6.861935e-01
4.066000e+00 -6.876968e-01
4.067000e+00 -6.891936e-01
4.068000e+00 -6.906838e-01
4.069000e+00 -6.921674e-01
4.070000e+00 -6.936443e-01
4.071000e+00 -6.951146e-01
4.072000e+00 -6.965783e-01
4.073000e+00 -6.980352e-01
4.074000e+00 -6.994854e-01
4.075000e+00 -7.009290e-01
4.076000e+00 -7.023658e-01
4.077000e+00 -7.037958e-01
4.078000e+00 -7.052190e-01
4.079000e+00 -7.066355e-01
4.080000e+00 -7.080451e-01
4.081000e+00 -7.094479e-01
4.082000e+00 -7.108439e-01
4.083000e+00 -7.122329e-01
4.084000e+00 -7.136151e-01
4.085000e+00 -7.149904e-01
4.086000e+00 -7.163588e-01
4.087000e+00 -7.177202e-01
4.088000e+00 -7.190747e-01
4.089000e+00 -7.204222e-01
4.090000e+00 -7.217627e-01
4.091000e+00 -7.230962e-01
4.092000e+00 -7.244227e-01
4.093000e+00 -7.257421e-01
4.094000e+00 -7.270545e-01
4.095000e+00 -7.283598e-01
4.096000e+00 -7.296580e-01
4.097000e+00 -7.309491e-01
4.098000e+00 -7.322330e-01
4.099000e+00 -7.335098e-01
4.100000e+00 -7.347795e-01
4.101000e+00 -7.360420e-01
4.102000e+00 -7.372972e-01
4.103000e+00 -7.385453e-01
4.104000e+00 -7.397861e-01
4.105000e+00 -7.410197e-01
4.106000e+00 -7.422460e-01
4.107000e+00 -7.434651e-01
4.108000e+00 -7.446768e-01
4.109000e+00 -7.458813e-01
4.110000e+00 -7.470784e-01
4.111000e+00 -7.482682e-01
4.112000e+00 -7.494506e-01
4.113000e+00 -7.506256e-01
4.114000e+00 -7.517933e-01
4.115000e+00 -7.529535e-01
4.116000e+00 -7.541064e-01
4.117000e+00 -7.552517e-01
4.118000e+00 -7.563897e-01
4.119000e+00 -7.575202e-01
4.120000e+00 -7.586432e-01
4.121000e+00 -7.597587e-01
4.122000e+00 -7.608667e-01
4.123000e+00 -7.619671e-01
4.124000e+00 -7.630601e-01
4.125000e+00 -7.641454e-01
4.126000e+00 -7.652232e-01
4.127000e+00 -7.662934e-01
4.128000e+00 -7.673561e-01
4.129000e+00 -7.684111e-01
4.130000e+00 -7.694584e-01
4.131000e+00 -7.704982e-01
4.132000e+00 -7.715302e-01
4.133000e+00 -7.725546e-01
4.134000e+00 -7.735713e-01
4.135000e+00 -7.745804e-01
4.136000e+00 -7.755817e-01
4.137000e+00 -7.765753e-01
4.138000e+00 -7.775611e-01
4.139000e+00 -7.785392e-01
4.140000e+00 -7.795095e-01
4.141000e+00 -7.804720e-01
4.142000e+00 -7.814268e-01
4.143000e+00 -7.823737e-01
4.144000e+00 -7.833129e-01
4.145000e+00 -7.842441e-01
4.146000e+00 -7.851676e-01
4.147000e+00 -7.860832e-01
4.148000e+00 -7.869909e-01
4.149000e+00 -7.878907e-01
4.150000e+00 -7.887826e-01
4.151000e+00 -7.896666e-01
4.152000e+00 -7.905427e-01
4.153000e+00 -7.914109e-01
4.154000e+00 -7.922711e-01
4.155000e+00 -7.931234e-01
4.156000e+00 -7.939676e-01
4.157000e+00 -7.948039e-01
4.158000e+00 -7.956323e-01
4.159000e+00 -7.964526e-01
4.160000e+00 -7.972648e-01
4.161000e+00 -7.980691e-01
4.162000e+00 -7.988653e-01
4.163000e+00 -7.996534e-01
4.164000e+00 -8.004335e-01
4.165000e+00 -8.012056e-01
4.166000e+00 -8.019695e-01
4.167000e+00 -8.027253e-01
4.168000e+00 -8.034730e-01
4.169000e+00 -8.042126e-01
4.170000e+00 -8.049441e-01
4.171000e+00 -8.056674e-01
4.172000e+00 -8.063826e-01
4.173000e+00 -8.070896e-01
4.174000e+00 -8.077885e-01
4.175000e+00 -8.084791e-01
4.176000e+00 -8.091616e-01
4.177000e+00 -8.098358e-01
4.178000e+00 -8.105019e-01
4.179000e+00 -8.111597e-01
4.180000e+00 -8.118093e-01
4.181000e+00 -8.124506e-01
4.182000e+00 -8.130837e-01
4.183000e+00 -8.137085e-01
4.184000e+00 -8.143251e-01
4.185000e+00 -8.149334e-01
4.186000e+00 -8.155333e-01
4.187000e+00 -8.161250e-01
4.188000e+00 -8.167084e-01
4.189000e+00 -8.172834e-01
4.190000e+00 -8.178502e-01
4.191000e+00 -8.184086e-01
4.192000e+00 -8.189586e-01
4.193000e+00 -8.195003e-01
4.194000e+00 -8.200336e-01
4.195000e+00 -8.205586e-01
4.196000e+00 -8.210751e-01
4.197000e+00 -8.215833e-01
4.198000e+00 -8.220831e-01
4.199000e+00 -8.225745e-01
4.200000e+00 -8.230575e-01
4.201000e+00 -8.235321e-01
4.202000e+00 -8.239982e-01
4.203000e+00 -8.244559e-01
4.204000e+00 -8.249051e-01
4.205000e+00 -8.253460e-01
4.206000e+00 -8.257783e-01
4.207000e+00 -8.262022e-01
4.208000e+00 -8.266176e-01
4.209000e+00 -8.270245e-01
4.210000e+00 -8.274230e-01
4.211000e+00 -8.278129e-01
4.212000e+00 -8.281944e-01
4.213000e+00 -8.285674e-01
4.214000e+00 -8.289318e-01
4.215000e+00 -8.292877e-01
4.216000e+00 -8.296351e-01
4.217000e+00 -8.299740e-01
4.218000e+00 -8.303043e-01
4.219000e+00 -8.306261e-01
4.220000e+00 -8.309393e-01
4.221000e+00 -8.312440e-01
4.222000e+00 -8.315401e-01
4.223000e+00 -8.318277e-01
4.224000e+00 -8.321067e-01
4.225000e+00 -8.323771e-01
4.226000e+00 -8.326389e-01
4.227000e+00 -8.328921e-01
4.228000e+00 -8.331368e-01
4.229000e+00 -8.333728e-01
4.230000e+00 -8.336002e-01
4.231000e+00 -8.338191e-01
4.232000e+00 -8.340293e-01
4.233000e+00 -8.342309e-01
4.234000e+00 -8.344239e-01
4.235000e+00 -8.346082e-01
4.236000e+00 -8.347839e-01
4.237000e+00 -8.349510e-01
4.238000e+00 -8.351095e-01
4.239000e+00 -8.352593e-01
4.240000e+00 -8.354004e-01
4.241000e+00 -8.355329e-01
4.242000e+00 -8.356568e-01
4.243000e+00 -8.357720e-01
4.244000e+00 -8.358785e-01
4.245000e+00 -8.359764e-01
4.246000e+00 -8.360656e-01
4.247000e+00 -8.361461e-01
4.248000e+00 -8.362180e-01
4.249000e+00 -8.362811e-01
4.250000e+00 -8.363356e-01
4.251000e+00 -8.363814e-01
4.252000e+00 -8.364186e-01
4.253000e+00 -8.364470e-01
4.254000e+00 -8.364668e-01
4.255000e+00 -8.364778e-01
4.256000e+00 -8.364802e-01
4.257000e+00 -8.364739e-01
4.258000e+00 -8.364588e-01
4.259000e+00 -8.364351e-01
4.260000e+00 -8.364027e-01
4.261000e+00 -8.363615e-01
4.262000e+00 -8.363117e-01
4.263000e+00 -8.362532e-01
4.264000e+00 -8.361859e-01
4.265000e+00 -8.361099e-01
4.266000e+00 -8.360253e-01
4.267000e+00 -8.359319e-01
4.268000e+00 -8.358298e-01
4.269000e+00 -8.357190e-01
4.270000e+00 -8.355994e-01
4.271000e+00 -8.354712e-01
4.272000e+00 -8.353342e-01
4.273000e+00 -8.351886e-01
4.274000e+00 -8.350342e-01
4.275000e+00 -8.348711e-01
4.276000e+00 -8.346992e-01
4.277000e+00 -8.345187e-01
4.278000e+00 -8.343295e-01
4.279000e+00 -8.341315e-01
4.280000e+00 -8.339248e-01
4.281000e+00 -8.337094e-01
4.282000e+00 -8.334853e-01
4.283000e+00 -8.332525e-01
4.284000e+00 -8.330109e-01
4.285000e+00 -8.327607e-01
4.286000e+00 -8.325017e-01
4.287000e+00 -8.322341e-01
4.288000e+00 -8.319577e-01
4.289000e+00 -8.316726e-01
4.290000e+00 -8.313788e-01
4.291000e+00 -8.310763e-01
4.292000e+00 -8.307651e-01
4.293000e+00 -8.304452e-01
4.294000e+00 -8.301166e-01
4.295000e+00 -8.297794e-01
4.296000e+00 -8.294334e-01
4.297000e+00 -8.290787e-01
4.298000e+00 -8.287153e-01
4.299000e+00 -8.283433e-01
4.300000e+00 -8.279625e-01
4.301000e+00 -8.275731e-01
4.302000e+00 -8.271750e-01
4.303000e+00 -8.267683e-01
4.304000e+00 -8.263528e-01
4.305000e+00 -8.259287e-01
4.306000e+00 -8.254959e-01
4.307000e+00 -8.250545e-01
4.308000e+00 -8.246044e-01
4.309000e+00 -8.241456e-01
4.310000e+00 -8.236782e-01
4.311000e+00 -8.232021e-01
4.312000e+00 -8.227174e-01
4.313000e+00 -8.222240e-01
4.314000e+00 -8.217221e-01
4.315000e+00 -8.212114e-01
4.316000e+00 -8.206922e-01
4.317000e+00 -8.201643e-01
4.318000e+00 -8.196278e-01
4.319000e+00 -8.190827e-01
4.320000e+00 -8.185290e-01
4.321000e+00 -8.179666e-01
4.322000e+00 -8.173957e-01
4.323000e+00 -8.168162e-01
4.324000e+00 -8.162281e-01
4.325000e+00 -8.156314e-01
4.326000e+00 -8.150261e-01
4.327000e+00 -8.144122e-01
4.328000e+00 -8.137898e-01
4.329000e+00 -8.131588e-01
4.330000e+00 -8.125193e-01
4.331000e+00 -8.118712e-01
4.332000e+00 -8.112146e-01
4.333000e+00 -8.105494e-01
4.334000e+00 -8.098757e-01
4.335000e+00 -8.091934e-01
4.336000e+00 -8.085027e-01
4.337000e+00 -8.078034e-01
4.338000e+00 -8.070956e-01
4.339000e+00 -8.063794e-01
4.340000e+00 -8.056546e-01
4.341000e+00 -8.049213e-01
4.342000e+00 -8.041796e-01
4.343000e+00 -8.034294e-01
4.344000e+00 -8.026707e-01
4.345000e+00 -8.019036e-01
4.346000e+00 -8.011280e-01
4.347000e+00 -8.003440e-01
4.348000e+00 -7.995516e-01
4.349000e+00 -7.987507e-01
4.350000e+00 -7.979414e-01
4.351000e+00 -7.971237e-01
4.352000e+00 -7.962976e-01
4.353000e+00 -7.954631e-01
4.354000e+00 -7.946203e-01
4.355000e+00 -7.937690e-01
4.356000e+00 -7.929094e-01
4.357000e+00 -7.920414e-01
4.358000e+00 -7.911651e-01
4.359000e+00 -7.902804e-01
4.360000e+00 -7.893874e-01
4.361000e+00 -7.884861e-01
4.362000e+00 -7.875765e-01
4.363000e+00 -7.866586e-01
4.364000e+00 -7.857323e-01
4.365000e+00 -7.847978e-01
4.366000e+00 -7.838550e-01
4.367000e+00 -7.829040e-01
4.368000e+00 -7.819447e-01
4.369000e+00 -7.809771e-01
4.370000e+00 -7.800013e-01
4.371000e+00 -7.790173e-01
4.372000e+00 -7.780251e-01
4.373000e+00 -7.770247e-01
4.374000e+00 -7.760161e-01
4.375000e+00 -7.749993e-01
4.376000e+00 -7.739743e-01
4.377000e+00 -7.729412e-01
4.378000e+00 -7.718999e-01
4.379000e+00 -7.708505e-01
4.380000e+00 -7.697929e-01
4.381000e+00 -7.687273e-01
4.382000e+00 -7.676535e-01
4.383000e+00 -7.665716e-01
4.384000e+00 -7.654817e-01
4.385000e+00 -7.643837e-01
4.386000e+00 -7.632776e-01
4.387000e+00 -7.621635e-01
4.388000e+00 -7.610414e-01
4.389000e+00 -7.599112e-01
4.390000e+00 -7.587731e-01
4.391000e+00 -7.576269e-01
4.392000e+00 -7.564727e-01
4.393000e+00 -7.553106e-01
4.394000e+00 -7.541405e-01
4.395000e+00 -7.529625e-01
4.396000e+00 -7.517766e-01
4.397000e+00 -7.505827e-01
4.398000e+00 -7.493809e-01
4.399000e+00 -7.481712e-01
4.400000e+00 -7.469537e-01
4.401000e+00 -7.457283e-01
4.402000e+00 -7.444950e-01
4.403000e+00 -7.432539e-01
4.404000e+00 -7.420049e-01
4.405000e+00 -7.407482e-01
4.406000e+00 -7.394836e-01
4.407000e+00 -7.382113e-01
4.408000e+00 -7.369312e-01
4.409000e+00 -7.356433e-01
4.410000e+00 -7.343477e-01
4.411000e+00 -7.330444e-01
4.412000e+00 -7.317334e-01
4.413000e+00 -7.304146e-01
4.414000e+00 -7.290882e-01
4.415000e+00 -7.277541e-01
4.416000e+00 -7.264124e-01
4.417000e+00 -7.250630e-01
4.418000e+00 -7.237060e-01
4.419000e+00 -7.223414e-01
4.420000e+00 -7.209692e-01
4.421000e+00 -7.195894e-01
4.422000e+00 -7.182021e-01
4.423000e+00 -7.168072e-01
4.424000e+00 -7.154048e-01
4.425000e+00 -7.139949e-01
4.426000e+00 -7.125774e-01
4.427000e+00 -7.111525e-01
4.428000e+00 -7.097202e-01
4.429000e+00 -7.082803e-01
4.430000e+00 -7.068331e-01
4.431000e+00 -7.053784e-01
4.432000e+00 -7.039164e-01
4.433000e+00 -7.024469e-01
4.434000e+00 -7.009701e-01
4.435000e+00 -6.994859e-01
4.436000e+00 -6.979944e-01
4.437000e+00 -6.964956e-01
4.438000e+00 -6.949895e-01
4.439000e+00 -6.934761e-01
4.440000e+00 -6.919554e-01
4.441000e+00 -6.904275e-01
4.442000e+00 -6.888924e-01
4.443000e+00 -6.873500e-01
4.444000e+00 -6.858005e-01
4.445000e+00 -6.842438e-01
4.446000e+00 -6.826799e-01
4.447000e+00 -6.811089e-01
4.448000e+00 -6.795307e-01
4.449000e+00 -6.779455e-01
4.450000e+00 -6.763532e-01
4.451000e+00 -6.747538e-01
4.452000e+00 -6.731473e-01
4.453000e+00 -6.715338e-01
4.454000e+00 -6.699134e-01
4.455000e+00 -6.682859e-01
4.456000e+00 -6.666514e-01
4.457000e+00 -6.650100e-01
4.458000e+00 -6.633617e-01
4.459000e+00 -6.617064e-01
4.460000e+00 -6.600442e-01
4.461000e+00 -6.583752e-01
4.462000e+00 -6.566993e-01
4.463000e+00 -6.550166e-01
4.464000e+00 -6.533270e-01
4.465000e+00 -6.516306e-01
4.466000e+00 -6.499275e-01
4.467000e+00 -6.482176e-01
4.468000e+00 -6.465009e-01
4.469000e+00 -6.447776e-01
4.470000e+00 -6.430475e-01
4.471000e+00 -6.413108e-01
4.472000e+00 -6.395674e-01
4.473000e+00 -6.378173e-01
4.474000e+00 -6.360606e-01
4.475000e+00 -6.342974e-01
4.476000e+00 -6.325275e-01
4.477000e+00 -6.307511e-01
4.478000e+00 -6.289682e-01
4.479000e+00 -6.271787e-01
4.480000e+00 -6.253828e-01
4.481000e+00 -6.235803e-01
4.482000e+00 -6.217715e-01
4.483000e+00 -6.199561e-01
4.484000e+00 -6.181344e-01
4.485000e+00 -6.163063e-01
4.486000e+00 -6.144718e-01
4.487000e+00 -6.126310e-01
4.488000e+00 -6.107838e-01
4.489000e+00 -6.089304e-01
4.490000e+00 -6.070706e-01
4.491000e+00 -6.052046e-01
4.492000e+00 -6.033324e-01
4.493000e+00 -6.014540e-01
4.494000e+00 -5.995693e-01
4.495000e+00 -5.976785e-01
4.496000e+00 -5.957815e-01
4.497000e+00 -5.938785e-01
4.498000e+00 -5.919693e-01
4.499000e+00 -5.900540e-01
4.500000e+00 -5.881327e-01
4.501000e+00 -5.862053e-01
4.502000e+00 -5.842719e-01
4.503000e+00 -5.823325e-01
4.504000e+00 -5.803872e-01
4.505000e+00 -5.784359e-01
4.506000e+00 -5.764787e-01
4.507000e+00 -5.745156e-01
4.508000e+00 -5.725467e-01
4.509000e+00 -5.705718e-01
4.510000e+00 -5.685912e-01
4.511000e+00 -5.666047e-01
4.512000e+00 -5.646125e-01
4.513000e+00 -5.626145e-01
4.514000e+00 -5.606108e-01
4.515000e+00 -5.586013e-01
4.516000e+00 -5.565862e-01
4.517000e+00 -5.545654e-01
4.518000e+00 -5.525390e-01
4.519000e+00 -5.505070e-01
4.520000e+00 -5.484693e-01
4.521000e+00 -5.464261e-01
4.522000e+00 -5.443774e-01
4.523000e+00 -5.423232e-01
4.524000e+00 -5.402634e-01
4.525000e+00 -5.381982e-01
4.526000e+00 -5.361276e-01
4.527000e+00 -5.340515e-01
4.528000e+00 -5.319700e-01
4.529000e+00 -5.298832e-01
4.530000e+00 -5.277910e-01
4.531000e+00 -5.256936e-01
4.532000e+00 -5.235908e-01
4.533000e+00 -5.214827e-01
4.534000e+00 -5.193694e-01
4.535000e+00 -5.172509e-01
4.536000e+00 -5.151272e-01
4.537000e+00 -5.129983e-01
4.538000e+00 -5.108643e-01
4.539000e+00 -5.087252e-01
4.540000e+00 -5.065810e-01
4.541000e+00 -5.044317e-01
4.542000e+00 -5.022774e-01
4.543000e+00 -5.001180e-01
4.544000e+00 -4.979537e-01
4.545000e+00 -4.957844e-01
4.546000e+00 -4.936102e-01
4.547000e+00 -4.914311e-01
4.548000e+00 -4.892471e-01
4.549000e+00 -4.870582e-01
4.550000e+00 -4.848645e-01
4.551000e+00 -4.826660e-01
4.552000e+00 -4.804627e-01
4.553000e+00 -4.782547e-01
4.554000e+00 -4.760419e-01
4.555000e+00 -4.738245e-01
4.556000e+00 -4.716023e-01
4.557000e+00 -4.693756e-01
4.558000e+00 -4.671442e-01
4.559000e+00 -4.649082e-01
4.560000e+00 -4.626677e-01
4.561000e+00 -4.604226e-01
4.562000e+00 -4.581730e-01
4.563000e+00 -4.559189e-01
4.564000e+00 -4.536604e-01
4.565000e+00 -4.513974e-01
4.566000e+00 -4.491301e-01
4.567000e+00 -4.468583e-01
4.568000e+00 -4.445822e-01
4.569000e+00 -4.423018e-01
4.570000e+00 -4.400171e-01
4.571000e+00 -4.377282e-01
4.572000e+00 -4.354350e-01
4.573000e+00 -4.331376e-01
4.574000e+00 -4.308360e-01
4.575000e+00 -4.285303e-01
4.576000e+00 -4.262204e-01
4.577000e+00 -4.239065e-01
4.578000e+00 -4.215884e-01
4.579000e+00 -4.192664e-01
4.580000e+00 -4.169403e-01
4.581000e+00 -4.146102e-01
4.582000e+00 -4.122762e-01
4.583000e+00 -4.099382e-01
4.584000e+00 -4.075964e-01
4.585000e+00 -4.052506e-01
4.586000e+00 -4.029011e-01
4.587000e+00 -4.005477e-01
4.588000e+00 -3.981905e-01
4.589000e+00 -3.958296e-01
4.590000e+00 -3.934649e-01
4.591000e+00 -3.910965e-01
4.592000e+00 -3.887245e-01
4.593000e+00 -3.863488e-01
4.594000e+00 -3.839695e-01
4.595000e+00 -3.815866e-01
4.596000e+00 -3.792002e-01
4.597000e+00 -3.768102e-01
4.598000e+00 -3.744167e-01
4.599000e+00 -3.720198e-01
4.600000e+00 -3.696194e-01
4.601000e+00 -3.672156e-01
4.602000e+00 -3.648084e-01
4.603000e+00 -3.623979e-01
4.604000e+00 -3.599841e-01
4.605000e+00 -3.575669e-01
4.606000e+00 -3.551465e-01
4.607000e+00 -3.527228e-01
4.608000e+00 -3.502960e-01
4.609000e+00 -3.478659e-01
4.610000e+00 -3.454328e-01
4.611000e+00 -3.429965e-01
4.612000e+00 -3.405571e-01
4.613000e+00 -3.381146e-01
4.614000e+00 -3.356691e-01
4.615000e+00 -3.332206e-01
4.616000e+00 -3.307692e-01
4.617000e+00 -3.283148e-01
4.618000e+00 -3.258575e-01
4.619000e+00 -3.233973e-01
4.620000e+00 -3.209343e-01
4.621000e+00 -3.184684e-01
4.622000e+00 -3.159998e-01
4.623000e+00 -3.135284e-01
4.624000e+00 -3.110542e-01
4.625000e+00 -3.085774e-01
4.626000e+00 -3.060979e-01
4.627000e+00 -3.036158e-01
4.628000e+00 -3.011310e-01
4.629000e+00 -2.986437e-01
4.630000e+00 -2.961538e-01
4.631000e+00 -2.936614e-01
4.632000e+00 -2.911665e-01
4.633000e+00 -2.886691e-01
4.634000e+00 -2.861694e-01
4.635000e+00 -2.836672e-01
4.636000e+00 -2.811627e-01
4.637000e+00 -2.786558e-01
4.638000e+00 -2.761466e-01
4.639000e+00 -2.736351e-01
4.640000e+00 -2.711214e-01
4.641000e+00 -2.686055e-01
4.642000e+00 -2.660874e-01
4.643000e+00 -2.635672e-01
4.644000e+00 -2.610448e-01
4.645000e+00 -2.585204e-01
4.646000e+00 -2.559938e-01
4.647000e+00 -2.534653e-01
4.648000e+00 -2.509347e-01
4.649000e+00 -2.484022e-01
4.650000e+00 -2.458678e-01
4.651000e+00 -2.433314e-01
4.652000e+00 -2.407932e-01
4.653000e+00 -2.382531e-01
4.654000e+00 -2.357112e-01
4.655000e+00 -2.331676e-01
4.656000e+00 -2.306222e-01
4.657000e+00 -2.280750e-01
4.658000e+00 -2.255262e-01
4.659000e+00 -2.229757e-01
4.660000e+00 -2.204236e-01
4.661000e+00 -2.178699e-01
4.662000e+00 -2.153147e-01
4.663000e+00 -2.127579e-01
4.664000e+00 -2.101996e-01
4.665000e+00 -2.076398e-01
4.666000e+00 -2.050786e-01
4.667000e+00 -2.025160e-01
4.668000e+00 -1.999520e-01
4.669000e+00 -1.973867e-01
4.670000e+00 -1.948201e-01
4.671000e+00 -1.922522e-01
4.672000e+00 -1.896830e-01
4.673000e+00 -1.871126e-01
4.674000e+00 -1.845410e-01
4.675000e+00 -1.819683e-01
4.676000e+00 -1.793945e-01
4.677000e+00 -1.768195e-01
4.678000e+00 -1.742435e-01
4.679000e+00 -1.716665e-01
4.680000e+00 -1.690885e-01
4.681000e+00 -1.665095e-01
4.682000e+00 -1.639295e-01
4.683000e+00 -1.613487e-01
4.684000e+00 -1.587670e-01
4.685000e+00 -1.561845e-01
4.686000e+00 -1.536011e-01
4.687000e+00 -1.510170e-01
4.688000e+00 -1.484321e-01
4.689000e+00 -1.458465e-01
4.690000e+00 -1.432603e-01
4.691000e+00 -1.406733e-01
4.692000e+00 -1.380858e-01
4.693000e+00 -1.354977e-01
4.694000e+00 -1.329090e-01
4.695000e+00 -1.303198e-01
4.696000e+00 -1.277301e-01
4.697000e+00 -1.251400e-01
4.698000e+00 -1.225494e-01
4.699000e+00 -1.199585e-01
4.700000e+00 -1.173671e-01
4.701000e+00 -1.147755e-01
4.702000e+00 -1.121835e-01
4.703000e+00 -1.095913e-01
4.704000e+00 -1.069988e-01
4.705000e+00 -1.044062e-01
4.706000e+00 -1.018133e-01
4.707000e+00 -9.922033e-02
4.708000e+00 -9.662724e-02
4.709000e+00 -9.403407e-02
4.710000e+00 -9.144085e-02
4.711000e+00 -8.884762e-02
4.712000e+00 -8.625441e-02
4.713000e+00 -8.366125e-02
4.714000e+00 -8.106817e-02
4.715000e+00 -7.847521e-02
4.716000e+00 -7.588239e-02
4.717000e+00 -7.328975e-02
4.718000e+00 -7.069731e-02
4.719000e+00 -6.810512e-02
4.720000e+00 -6.551320e-02
4.721000e+00 -6.292159e-02
4.722000e+00 -6.033031e-02
4.723000e+00 -5.773940e-02
4.724000e+00 -5.514889e-02
4.725000e+00 -5.255882e-02
4.726000e+00 -4.996921e-02
4.727000e+00 -4.738009e-02
4.728000e+00 -4.479150e-02
4.729000e+00 -4.220347e-02
4.730000e+00 -3.961603e-02
4.731000e+00 -3.702921e-02
4.732000e+00 -3.444305e-02
4.733000e+00 -3.185758e-02
4.734000e+00 -2.927282e-02
4.735000e+00 -2.668881e-02
4.736000e+00 -2.410559e-02
4.737000e+00 -2.152318e-02
4.738000e+00 -1.894161e-02
4.739000e+00 -1.636092e-02
4.740000e+00 -1.378114e-02
4.741000e+00 -1.120230e-02
4.742000e+00 -8.624432e-03
4.743000e+00 -6.047568e-03
4.744000e+00 -3.471739e-03
4.745000e+00 -8.969769e-04
4.746000e+00 1.676686e-03
4.747000e+00 4.249219e-03
4.748000e+00 6.820590e-03
4.749000e+00 9.390766e-03
4.750000e+00 1.195972e-02
4.751000e+00 1.452741e-02
4.752000e+00 1.709382e-02
4.753000e+00 1.965891e-02
4.754000e+00 2.222264e-02
4.755000e+00 2.478499e-02
4.756000e+00 2.734593e-02
4.757000e+00 2.990542e-02
4.758000e+00 3.246343e-02
4.759000e+00 3.501994e-02
4.760000e+00 3.757490e-02
4.761000e+00 4.012830e-02
4.762000e+00 4.268009e-02
4.763000e+00 4.523024e-02
4.764000e+00 4.777873e-02
4.765000e+00 5.032552e-02
4.766000e+00 5.287058e-02
4.767000e+00 5.541389e-02
4.768000e+00 5.795540e-02
4.769000e+00 6.049509e-02
4.770000e+00 6.303292e-02
4.771000e+00 6.556887e-02
4.772000e+00 6.810290e-02
4.773000e+00 7.063499e-02
4.774000e+00 7.316510e-02
4.775000e+00 7.569320e-02
4.776000e+00 7.821925e-02
4.777000e+00 8.074324e-02
4.778000e+00 8.326512e-02
4.779000e+00 8.578487e-02
4.780000e+00 8.830246e-02
4.781000e+00 9.081785e-02
4.782000e+00 9.333101e-02
4.783000e+00 9.584191e-02
4.784000e+00 9.835053e-02
4.785000e+00 1.008568e-01
4.786000e+00 1.033608e-01
4.787000e+00 1.058623e-01
4.788000e+00 1.083615e-01
4.789000e+00 1.108582e-01
4.790000e+00 1.133524e-01
4.791000e+00 1.158442e-01
4.792000e+00 1.183334e-01
4.793000e+00 1.208200e-01
4.794000e+00 1.233040e-01
4.795000e+00 1.257854e-01
4.796000e+00 1.282642e-01
4.797000e+00 1.307403e-01
4.798000e+00 1.332136e-01
4.799000e+00 1.356842e-01
4.800000e+00 1.381520e-01
4.801000e+00 1.406170e-01
4.802000e+00 1.430792e-01
4.803000e+00 1.455385e-01
4.804000e+00 1.479949e-01
4.805000e+00 1.504484e-01
4.806000e+00 1.528989e-01
4.807000e+00 1.553464e-01
4.808000e+00 1.577909e-01
4.809000e+00 1.602324e-01
4.810000e+00 1.626707e-01
4.811000e+00 1.651060e-01
4.812000e+00 1.675381e-01
4.813000e+00 1.699671e-01
4.814000e+00 1.723928e-01
4.815000e+00 1.748153e-01
4.816000e+00 1.772346e-01
4.817000e+00 1.796506e-01
4.818000e+00 1.820632e-01
4.819000e+00 1.844725e-01
4.820000e+00 1.868784e-01
4.821000e+00 1.892809e-01
4.822000e+00 1.916800e-01
4.823000e+00 1.940756e-01
4.824000e+00 1.964677e-01
4.825000e+00 1.988563e-01
4.826000e+00 2.012413e-01
4.827000e+00 2.036228e-01
4.828000e+00 2.060006e-01
4.829000e+00 2.083748e-01
4.830000e+00 2.107453e-01
4.831000e+00 2.131121e-01
4.832000e+00 2.154752e-01
4.833000e+00 2.178345e-01
4.834000e+00 2.201900e-01
4.835000e+00 2.225417e-01
4.836000e+00 2.248896e-01
4.837000e+00 2.272336e-01
4.838000e+00 2.295737e-01
4.839000e+00 2.319098e-01
4.840000e+00 2.342420e-01
4.841000e+00 2.365702e-01
4.842000e+00 2.388944e-01
4.843000e+00 2.412145e-01
4.844000e+00 2.435306e-01
4.845000e+00 2.458425e-01
4.846000e+00 2.481503e-01
4.847000e+00 2.504540e-01
4.848000e+00 2.527534e-01
4.849000e+00 2.550487e-01
4.850000e+00 2.573397e-01
4.851000e+00 2.596264e-01
4.852000e+00 2.619088e-01
4.853000e+00 2.641869e-01
4.854000e+00 2.664606e-01
4.855000e+00 2.687300e-01
4.856000e+00 2.709949e-01
4.857000e+00 2.732554e-01
4.858000e+00 2.755114e-01
4.859000e+00 2.777629e-01
4.860000e+00 2.800099e-01
4.861000e+00 2.822524e-01
4.862000e+00 2.844902e-01
4.863000e+00 2.867235e-01
4.864000e+00 2.889521e-01
4.865000e+00 2.911761e-01
4.866000e+00 2.933953e-01
4.867000e+00 2.956099e-01
4.868000e+00 2.978197e-01
4.869000e+00 3.000247e-01
4.870000e+00 3.022249e-01
4.871000e+00 3.044203e-01
4.872000e+00 3.066109e-01
4.873000e+00 3.087966e-01
4.874000e+00 3.109773e-01
4.875000e+00 3.131532e-01
4.876000e+00 3.153241e-01
4.877000e+00 3.174899e-01
4.878000e+00 3.196508e-01
4.879000e+00 3.218067e-01
4.880000e+00 3.239574e-01
4.881000e+00 3.261031e-01
4.882000e+00 3.282437e-01
4.883000e+00 3.303791e-01
4.884000e+00 3.325093e-01
4.885000e+00 3.346344e-01
4.886000e+00 3.367542e-01
4.887000e+00 3.388688e-01
4.888000e+00 3.409781e-01
4.889000e+00 3.430821e-01
4.890000e+00 3.451808e-01
4.891000e+00 3.472741e-01
4.892000e+00 3.493620e-01
4.893000e+00 3.514446e-01
4.894000e+00 3.535217e-01
4.895000e+00 3.555933e-01
4.896000e+00 3.576595e-01
4.897000e+00 3.597202e-01
4.898000e+00 3.617753e-01
4.899000e+00 3.638249e-01
4.900000e+00 3.658689e-01
4.901000e+00 3.679073e-01
4.902000e+00 3.699401e-01
4.903000e+00 3.719672e-01
4.904000e+00 3.739886e-01
4.905000e+00 3.760044e-01
4.906000e+00 3.780144e-01
4.907000e+00 3.800186e-01
4.908000e+00 3.820171e-01
4.909000e+00 3.840097e-01
4.910000e+00 3.859966e-01
4.911000e+00 3.879775e-01
4.912000e+00 3.899527e-01
4.913000e+00 3.919219e-01
4.914000e+00 3.938851e-01
4.915000e+00 3.958425e-01
4.916000e+00 3.977938e-01
4.917000e+00 3.997392e-01
4.918000e+00 4.016786e-01
4.919000e+00 4.036119e-01
4.920000e+00 4.055391e-01
4.921000e+00 4.074602e-01
4.922000e+00 4.093753e-01
4.923000e+00 4.112842e-01
4.924000e+00 4.131869e-01
4.925000e+00 4.150835e-01
4.926000e+00 4.169738e-01
4.927000e+00 4.188579e-01
4.928000e+00 4.207358e-01
4.929000e+00 4.226074e-01
4.930000e+00 4.244727e-01
4.931000e+00 4.263316e-01
4.932000e+00 4.281842e-01
4.933000e+00 4.300305e-01
4.934000e+00 4.318704e-01
4.935000e+00 4.337038e-01
4.936000e+00 4.355308e-01
4.937000e+00 4.373514e-01
4.938000e+00 4.391655e-01
4.939000e+00 4.409731e-01
4.940000e+00 4.427741e-01
4.941000e+00 4.445687e-01
4.942000e+00 4.463566e-01
4.943000e+00 4.481380e-01
4.944000e+00 4.499127e-01
4.945000e+00 4.516809e-01
4.946000e+00 4.534423e-01
4.947000e+00 4.551971e-01
4.948000e+00 4.569452e-01
4.949000e+00 4.586866e-01
4.950000e+00 4.604213e-01
4.951000e+00 4.621491e-01
4.952000e+00 4.638703e-01
4.953000e+00 4.655846e-01
4.954000e+00 4.672920e-01
4.955000e+00 4.689927e-01
4.956000e+00 4.706865e-01
4.957000e+00 4.723734e-01
4.958000e+00 4.740534e-01
4.959000e+00 4.757264e-01
4.960000e+00 4.773926e-01
4.961000e+00 4.790517e-01
4.962000e+00 4.807039e-01
4.963000e+00 4.823491e-01
4.964000e+00 4.839872e-01
4.965000e+00 4.856183e-01
4.966000e+00 4.872423e-01
4.967000e+00 4.888593e-01
4.968000e+00 4.904691e-01
4.969000e+00 4.920719e-01
4.970000e+00 4.936675e-01
4.971000e+00 4.952559e-01
4.972000e+00 4.968371e-01
4.973000e+00 4.984112e-01
4.974000e+00 4.999780e-01
4.975000e+00 5.015376e-01
4.976000e+00 5.030899e-01
4.977000e+00 5.046349e-01
4.978000e+00 5.061727e-01
4.979000e+00 5.077031e-01
4.980000e+00 5.092262e-01
4.981000e+00 5.107420e-01
4.982000e+00 5.122504e-01
4.983000e+00 5.137514e-01
4.984000e+00 5.152450e-01
4.985000e+00 5.167312e-01
4.986000e+00 5.182099e-01
4.987000e+00 5.196812e-01
4.988000e+00 5.211450e-01
4.989000e+00 5.226013e-01
4.990000e+00 5.240501e-01
4.991000e+00 5.254914e-01
4.992000e+00 5.269251e-01
4.993000e+00 5.283513e-01
4.994000e+00 5.297699e-01
4.995000e+00 5.311809e-01
4.996000e+00 5.325842e-01
4.997000e+00 5.339800e-01
4.998000e+00 5.353681e-01
4.999000e+00 5.367485e-01
5.000000e+00 5.381213e-01
5.001000e+00 5.394863e-01
5.002000e+00 5.408437e-01
5.003000e+00 5.421933e-01
5.004000e+00 5.435351e-01
5.005000e+00 5.448692e-01
5.006000e+00 5.461956e-01
5.007000e+00 5.475141e-01
5.008000e+00 5.488248e-01
5.009000e+00 5.501277e-01
5.010000e+00 5.514228e-01
5.011000e+00 5.527100e-01
5.012000e+00 5.539893e-01
5.013000e+00 5.552607e-01
5.014000e+00 5.565243e-01
5.015000e+00 5.577799e-01
5.016000e+00 5.590276e-01
5.017000e+00 5.602673e-01
5.018000e+00 5.614991e-01
5.019000e+00 5.627229e-01
5.020000e+00 5.639387e-01
5.021000e+00 5.651465e-01
5.022000e+00 5.663463e-01
5.023000e+00 5.675381e-01
5.024000e+00 5.687218e-01
5.025000e+00 5.698974e-01
5.026000e+00 5.710650e-01
5.027000e+00 5.722244e-01
5.028000e+00 5.733758e-01
5.029000e+00 5.745191e-01
5.030000e+00 5.756542e-01
5.031000e+00 5.767812e-01
5.032000e+00 5.779000e-01
5.033000e+00 5.790106e-01
5.034000e+00 5.801131e-01
5.035000e+00 5.812074e-01
5.036000e+00 5.822934e-01
5.037000e+00 5.833713e-01
5.038000e+00 5.844409e-01
5.039000e+00 5.855022e-01
5.040000e+00 5.865553e-01
5.041000e+00 5.876001e-01
5.042000e+00 5.886367e-01
5.043000e+00 5.896649e-01
5.044000e+00 5.906848e-01
5.045000e+00 5.916964e-01
5.046000e+00 5.926997e-01
5.047000e+00 5.936946e-01
5.048000e+00 5.946812e-01
5.049000e+00 5.956594e-01
5.050000e+00 5.966292e-01
5.051000e+00 5.975907e-01
5.052000e+00 5.985437e-01
5.053000e+00 5.994883e-01
5.054000e+00 6.004245e-01
5.055000e+00 6.013522e-01
5.056000e+00 6.022716e-01
5.057000e+00 6.031824e-01
5.058000e+00 6.040848e-01
5.059000e+00 6.049787e-01
5.060000e+00 6.058641e-01
5.061000e+00 6.067410e-01
5.062000e+00 6.076094e-01
5.063000e+00 6.084693e-01
5.064000e+00 6.093207e-01
5.065000e+00 6.101635e-01
5.066000e+00 6.109978e-01
5.067000e+00 6.118235e-01
5.068000e+00 6.126407e-01
5.069000e+00 6.134492e-01
5.070000e+00 6.142492e-01
5.071000e+00 6.150406e-01
5.072000e+00 6.158234e-01
5.073000e+00 6.165976e-01
5.074000e+00 6.173631e-01
5.075000e+00 6.181200e-01
5.076000e+00 6.188683e-01
5.077000e+00 6.196080e-01
5.078000e+00 6.203389e-01
5.079000e+00 6.210612e-01
5.080000e+00 6.217749e-01
5.081000e+00 6.224798e-01
5.082000e+00 6.231761e-01
5.083000e+00 6.238637e-01
5.084000e+00 6.245425e-01
5.085000e+00 6.252127e-01
5.086000e+00 6.258741e-01
5.087000e+00 6.265268e-01
5.088000e+00 6.271708e-01
5.089000e+00 6.278060e-01
5.090000e+00 6.284325e-01
5.091000e+00 6.290502e-01
5.092000e+00 6.296592e-01
5.093000e+00 6.302594e-01
5.094000e+00 6.308508e-01
5.095000e+00 6.314334e-01
5.096000e+00 6.320072e-01
5.097000e+00 6.325723e-01
5.098000e+00 6.331285e-01
5.099000e+00 6.336760e-01
5.100000e+00 6.342146e-01
5.101000e+00 6.347444e-01
5.102000e+00 6.352653e-01
5.103000e+00 6.357775e-01
5.104000e+00 6.362808e-01
5.105000e+00 6.367752e-01
5.106000e+00 6.372608e-01
5.107000e+00 6.377376e-01
5.108000e+00 6.382055e-01
5.109000e+00 6.386645e-01
5.110000e+00 6.391147e-01
5.111000e+00 6.395560e-01
5.112000e+00 6.399884e-01
5.113000e+00 6.404119e-01
5.114000e+00 6.408266e-01
5.115000e+00 6.412323e-01
5.116000e+00 6.416292e-01
5.117000e+00 6.420171e-01
5.118000e+00 6.423962e-01
5.119000e+00 6.427663e-01
5.120000e+00 6.431276e-01
5.121000e+00 6.434799e-01
5.122000e+00 6.438233e-01
5.123000e+00 6.441577e-01
5.124000e+00 6.444833e-01
5.125000e+00 6.447999e-01
5.126000e+00 6.451076e-01
5.127000e+00 6.454063e-01
5.128000e+00 6.456962e-01
5.129000e+00 6.459770e-01
5.130000e+00 6.462490e-01
5.131000e+00 6.465119e-01
5.132000e+00 6.467660e-01
5.133000e+00 6.470110e-01
5.134000e+00 6.472472e-01
5.135000e+00 6.474743e-01
5.136000e+00 6.476926e-01
5.137000e+00 6.479018e-01
5.138000e+00 6.481021e-01
5.139000e+00 6.482934e-01
5.140000e+00 6.484758e-01
5.141000e+00 6.486492e-01
5.142000e+00 6.488136e-01
5.143000e+00 6.489691e-01
5.144000e+00 6.491155e-01
5.145000e+00 6.492531e-01
5.146000e+00 6.493816e-01
5.147000e+00 6.495012e-01
5.148000e+00 6.496118e-01
5.149000e+00 6.497134e-01
5.150000e+00 6.498060e-01
5.151000e+00 6.498897e-01
5.152000e+00 6.499644e-01
5.153000e+00 6.500301e-01
5.154000e+00 6.500869e-01
5.155000e+00 6.501346e-01
5.156000e+00 6.501734e-01
5.157000e+00 6.502032e-01
5.158000e+00 6.502241e-01
5.159000e+00 6.502359e-01
5.160000e+00 6.502388e-01
5.161000e+00 6.502327e-01
5.162000e+00 6.502177e-01
5.163000e+00 6.501936e-01
5.164000e+00 6.501606e-01
5.165000e+00 6.501186e-01
5.166000e+00 6.500677e-01
5.167000e+00 6.500078e-01
5.168000e+00 6.499389e-01
5.169000e+00 6.498611e-01
5.170000e+00 6.497743e-01
5.171000e+00 6.496785e-01
5.172000e+00 6.495738e-01
5.173000e+00 6.494601e-01
5.174000e+00 6.493375e-01
5.175000e+00 6.492059e-01
5.176000e+00 6.490653e-01
5.177000e+00 6.489159e-01
5.178000e+00 6.487574e-01
5.179000e+00 6.485900e-01
5.180000e+00 6.484137e-01
5.181000e+00 6.482285e-01
5.182000e+00 6.480343e-01
5.183000e+00 6.478312e-01
5.184000e+00 6.476191e-01
5.185000e+00 6.473981e-01
5.186000e+00 6.471682e-01
5.187000e+00 6.469294e-01
5.188000e+00 6.466817e-01
5.189000e+00 6.464251e-01
5.190000e+00 6.461595e-01
5.191000e+00 6.458851e-01
5.192000e+00 6.456017e-01
5.193000e+00 6.453095e-01
5.194000e+00 6.450083e-01
5.195000e+00 6.446983e-01
5.196000e+00 6.443794e-01
5.197000e+00 6.440516e-01
5.198000e+00 6.437150e-01
5.199000e+00 6.433694e-01
5.200000e+00 6.430150e-01
5.201000e+00 6.426518e-01
5.202000e+00 6.422797e-01
5.203000e+00 6.418987e-01
5.204000e+00 6.415089e-01
5.205000e+00 6.411103e-01
5.206000e+00 6.407029e-01
5.207000e+00 6.402866e-01
5.208000e+00 6.398615e-01
5.209000e+00 6.394275e-01
5.210000e+00 6.389848e-01
5.211000e+00 6.385333e-01
5.212000e+00 6.380729e-01
5.213000e+00 6.376038e-01
5.214000e+00 6.371259e-01
5.215000e+00 6.366392e-01
5.216000e+00 6.361437e-01
5.217000e+00 6.356395e-01
5.218000e+00 6.351265e-01
5.219000e+00 6.346048e-01
5.220000e+00 6.340743e-01
5.221000e+00 6.335351e-01
5.222000e+00 6.329871e-01
5.223000e+00 6.324305e-01
5.224000e+00 6.318651e-01
5.225000e+00 6.312910e-01
5.226000e+00 6.307082e-01
5.227000e+00 6.301167e-01
5.228000e+00 6.295165e-01
5.229000e+00 6.289077e-01
5.230000e+00 6.282901e-01
5.231000e+00 6.276640e-01
5.232000e+00 6.270291e-01
5.233000e+00 6.263856e-01
5.234000e+00 6.257335e-01
5.235000e+00 6.250728e-01
5.236000e+00 6.244034e-01
5.237000e+00 6.237254e-01
5.238000e+00 6.230388e-01
5.239000e+00 6.223436e-01
5.240000e+00 6.216399e-01
5.241000e+00 6.209275e-01
5.242000e+00 6.202066e-01
5.243000e+00 6.194772e-01
5.244000e+00 6.187392e-01
5.245000e+00 6.179926e-01
5.246000e+00 6.172375e-01
5.247000e+00 6.164739e-01
5.248000e+00 6.157018e-01
5.249000e+00 6.149212e-01
5.250000e+00 6.141321e-01
5.251000e+00 6.133345e-01
5.252000e+00 6.125285e-01
5.253000e+00 6.117139e-01
5.254000e+00 6.108910e-01
5.255000e+00 6.100596e-01
5.256000e+00 6.092198e-01
5.257000e+00 6.083715e-01
5.258000e+00 6.075148e-01
5.259000e+00 6.066498e-01
5.260000e+00 6.057764e-01
5.261000e+00 6.048945e-01
5.262000e+00 6.040044e-01
5.263000e+00 6.031058e-01
5.264000e+00 6.021990e-01
5.265000e+00 6.012838e-01
5.266000e+00 6.003602e-01
5.267000e+00 5.994284e-01
5.268000e+00 5.984883e-01
5.269000e+00 5.975399e-01
5.270000e+00 5.965832e-01
5.271000e+00 5.956183e-01
5.272000e+00 5.946451e-01
5.273000e+00 5.936637e-01
5.274000e+00 5.926740e-01
5.275000e+00 5.916762e-01
5.276000e+00 5.906701e-01
5.277000e+00 5.896559e-01
5.278000e+00 5.886334e-01
5.279000e+00 5.876029e-01
5.280000e+00 5.865641e-01
5.281000e+00 5.855173e-01
5.282000e+00 5.844623e-01
5.283000e+00 5.833992e-01
5.284000e+00 5.823280e-01
5.285000e+00 5.812487e-01
5.286000e+00 5.801614e-01
5.287000e+00 5.790660e-01
5.288000e+00 5.779625e-01
5.289000e+00 5.768510e-01
5.290000e+00 5.757315e-01
5.291000e+00 5.746040e-01
5.292000e+00 5.734685e-01
5.293000e+00 5.723251e-01
5.294000e+00 5.711737e-01
5.295000e+00 5.700143e-01
5.296000e+00 5.688470e-01
5.297000e+00 5.676718e-01
5.298000e+00 5.664886e-01
5.299000e+00 5.652976e-01
5.300000e+00 5.640987e-01
5.301000e+00 5.628920e-01
5.302000e+00 5.616774e-01
5.303000e+00 5.604550e-01
5.304000e+00 5.592247e-01
5.305000e+00 5.579867e-01
5.306000e+00 5.567408e-01
5.307000e+00 5.554872e-01
5.308000e+00 5.542259e-01
5.309000e+00 5.529568e-01
5.310000e+00 5.516799e-01
5.311000e+00 5.503954e-01
5.312000e+00 5.491032e-01
5.313000e+00 5.478033e-01
5.314000e+00 5.464957e-01
5.315000e+00 5.451805e-01
5.316000e+00 5.438576e-01
5.317000e+00 5.425272e-01
5.318000e+00 5.411891e-01
5.319000e+00 5.398434e-01
5.320000e+00 5.384902e-01
5.321000e+00 5.371294e-01
5.322000e+00 5.357611e-01
5.323000e+00 5.343853e-01
5.324000e+00 5.330020e-01
5.325000e+00 5.316112e-01
5.326000e+00 5.302129e-01
5.327000e+00 5.288072e-01
5.328000e+00 5.273940e-01
5.329000e+00 5.259734e-01
5.330000e+00 5.245454e-01
5.331000e+00 5.231101e-01
5.332000e+00 5.216673e-01
5.333000e+00 5.202173e-01
5.334000e+00 5.187598e-01
5.335000e+00 5.172951e-01
5.336000e+00 5.158231e-01
5.337000e+00 5.143438e-01
5.338000e+00 5.128572e-01
5.339000e+00 5.113634e-01
5.340000e+00 5.098623e-01
5.341000e+00 5.083541e-01
5.342000e+00 5.068386e-01
5.343000e+00 5.053160e-01
5.344000e+00 5.037863e-01
5.345000e+00 5.022494e-01
5.346000e+00 5.007053e-01
5.347000e+00 4.991542e-01
5.348000e+00 4.975960e-01
5.349000e+00 4.960307e-01
5.350000e+00 4.944584e-01
5.351000e+00 4.928791e-01
5.352000e+00 4.912927e-01
5.353000e+00 4.896994e-01
5.354000e+00 4.880990e-01
5.355000e+00 4.864918e-01
5.356000e+00 4.848776e-01
5.357000e+00 4.832565e-01
5.358000e+00 4.816285e-01
5.359000e+00 4.799936e-01
5.360000e+00 4.783518e-01
5.361000e+00 4.767033e-01
5.362000e+00 4.750479e-01
5.363000e+00 4.733857e-01
5.364000e+00 4.717167e-01
5.365000e+00 4.700410e-01
5.366000e+00 4.683585e-01
5.367000e+00 4.666693e-01
5.368000e+00 4.649735e-01
5.369000e+00 4.632709e-01
5.370000e+00 4.615617e-01
5.371000e+00 4.598458e-01
5.372000e+00 4.581233e-01
5.373000e+00 4.563942e-01
5.374000e+00 4.546586e-01
5.375000e+00 4.529164e-01
5.376000e+00 4.511676e-01
5.377000e+00 4.494123e-01
5.378000e+00 4.476505e-01
5.379000e+00 4.458823e-01
5.380000e+00 4.441076e-01
5.381000e+00 4.423264e-01
5.382000e+00 4.405388e-01
5.383000e+00 4.387449e-01
5.384000e+00 4.369445e-01
5.385000e+00 4.351378e-01
5.386000e+00 4.333248e-01
5.387000e+00 4.315055e-01
5.388000e+00 4.296799e-01
5.389000e+00 4.278480e-01
5.390000e+00 4.260098e-01
5.391000e+00 4.241655e-01
5.392000e+00 4.223149e-01
5.393000e+00 4.204581e-01
5.394000e+00 4.185952e-01
5.395000e+00 4.167262e-01
5.396000e+00 4.148510e-01
5.397000e+00 4.129697e-01
5.398000e+00 4.110823e-01
5.399000e+00 4.091889e-01
5.400000e+00 4.072895e-01
5.401000e+00 4.053840e-01
5.402000e+00 4.034726e-01
5.403000e+00 4.015552e-01
5.404000e+00 3.996318e-01
5.405000e+00 3.977026e-01
5.406000e+00 3.957674e-01
5.407000e+00 3.938263e-01
5.408000e+00 3.918794e-01
5.409000e+00 3.899267e-01
5.410000e+00 3.879681e-01
5.411000e+00 3.860038e-01
5.412000e+00 3.840337e-01
5.413000e+00 3.820578e-01
5.414000e+00 3.800763e-01
5.415000e+00 3.780890e-01
5.416000e+00 3.760960e-01
5.417000e+00 3.740974e-01
5.418000e+00 3.720932e-01
5.419000e+00 3.700834e-01
5.420000e+00 3.680679e-01
5.421000e+00 3.660470e-01
5.422000e+00 3.640204e-01
5.423000e+00 3.619884e-01
5.424000e+00 3.599509e-01
5.425000e+00 3.579079e-01
5.426000e+00 3.558594e-01
5.427000e+00 3.538056e-01
5.428000e+00 3.517463e-01
5.429000e+00 3.496816e-01
5.430000e+00 3.476117e-01
5.431000e+00 3.455363e-01
5.432000e+00 3.434557e-01
5.433000e+00 3.413698e-01
5.434000e+00 3.392786e-01
5.435000e+00 3.371822e-01
5.436000e+00 3.350806e-01
5.437000e+00 3.329738e-01
5.438000e+00 3.308618e-01
5.439000e+00 3.287447e-01
5.440000e+00 3.266225e-01
5.441000e+00 3.244952e-01
5.442000e+00 3.223628e-01
5.443000e+00 3.202254e-01
5.444000e+00 3.180829e-01
5.445000e+00 3.159355e-01
5.446000e+00 3.137831e-01
5.447000e+00 3.116257e-01
5.448000e+00 3.094634e-01
5.449000e+00 3.072963e-01
5.450000e+00 3.051242e-01
5.451000e+00 3.029473e-01
5.452000e+00 3.007656e-01
5.453000e+00 2.985790e-01
5.454000e+00 2.963877e-01
5.455000e+00 2.941917e-01
5.456000e+00 2.919909e-01
5.457000e+00 2.897854e-01
5.458000e+00 2.875752e-01
5.459000e+00 2.853604e-01
5.460000e+00 2.831410e-01
5.461000e+00 2.809169e-01
5.462000e+00 2.786883e-01
5.463000e+00 2.764551e-01
5.464000e+00 2.742174e-01
5.465000e+00 2.719752e-01
5.466000e+00 2.697285e-01
5.467000e+00 2.674773e-01
5.468000e+00 2.652217e-01
5.469000e+00 2.629618e-01
5.470000e+00 2.606974e-01
5.471000e+00 2.584287e-01
5.472000e+00 2.561556e-01
5.473000e+00 2.538783e-01
5.474000e+00 2.515966e-01
5.475000e+00 2.493108e-01
5.476000e+00 2.470207e-01
5.477000e+00 2.447263e-01
5.478000e+00 2.424279e-01
5.479000e+00 2.401252e-01
5.480000e+00 2.378185e-01
5.481000e+00 2.355076e-01
5.482000e+00 2.331926e-01
5.483000e+00 2.308737e-01
5.484000e+00 2.285506e-01
5.485000e+00 2.262236e-01
5.486000e+00 2.238927e-01
5.487000e+00 2.215577e-01
5.488000e+00 2.192189e-01
5.489000e+00 2.168761e-01
5.490000e+00 2.145295e-01
5.491000e+00 2.121790e-01
5.492000e+00 2.098248e-01
5.493000e+00 2.074667e-01
5.494000e+00 2.051049e-01
5.495000e+00 2.027393e-01
5.496000e+00 2.003700e-01
5.497000e+00 1.979970e-01
5.498000e+00 1.956204e-01
5.499000e+00 1.932401e-01
5.500000e+00 1.908562e-01
5.501000e+00 1.884687e-01
5.502000e+00 1.860777e-01
5.503000e+00 1.836831e-01
5.504000e+00 1.812851e-01
5.505000e+00 1.788835e-01
5.506000e+00 1.764785e-01
5.507000e+00 1.740701e-01
5.508000e+00 1.716583e-01
5.509000e+00 1.692431e-01
5.510000e+00 1.668245e-01
5.511000e+00 1.644026e-01
5.512000e+00 1.619775e-01
5.513000e+00 1.595490e-01
5.514000e+00 1.571173e-01
5.515000e+00 1.546824e-01
5.516000e+00 1.522443e-01
5.517000e+00 1.498031e-01
5.518000e+00 1.473587e-01
5.519000e+00 1.449112e-01
5.520000e+00 1.424606e-01
5.521000e+00 1.400069e-01
5.522000e+00 1.375503e-01
5.523000e+00 1.350906e-01
5.524000e+00 1.326279e-01
5.525000e+00 1.301623e-01
5.526000e+00 1.276938e-01
5.527000e+00 1.252223e-01
5.528000e+00 1.227480e-01
5.529000e+00 1.202709e-01
5.530000e+00 1.177909e-01
5.531000e+00 1.153081e-01
5.532000e+00 1.128226e-01
5.533000e+00 1.103343e-01
5.534000e+00 1.078433e-01
5.535000e+00 1.053497e-01
5.536000e+00 1.028534e-01
5.537000e+00 1.003544e-01
5.538000e+00 9.785284e-02
5.539000e+00 9.534870e-02
5.540000e+00 9.284201e-02
5.541000e+00 9.033279e-02
5.542000e+00 8.782108e-02
5.543000e+00 8.530690e-02
5.544000e+00 8.279027e-02
5.545000e+00 8.027122e-02
5.546000e+00 7.774979e-02
5.547000e+00 7.522599e-02
5.548000e+00 7.269986e-02
5.549000e+00 7.017141e-02
5.550000e+00 6.764069e-02
5.551000e+00 6.510771e-02
5.552000e+00 6.257249e-02
5.553000e+00 6.003508e-02
5.554000e+00 5.749549e-02
5.555000e+00 5.495376e-02
5.556000e+00 5.240990e-02
5.557000e+00 4.986395e-02
5.558000e+00 4.731593e-02
5.559000e+00 4.476587e-02
5.560000e+00 4.221380e-02
5.561000e+00 3.965974e-02
5.562000e+00 3.710373e-02
5.563000e+00 3.454578e-02
5.564000e+00 3.198592e-02
5.565000e+00 2.942419e-02
5.566000e+00 2.686061e-02
5.567000e+00 2.429520e-02
5.568000e+00 2.172799e-02
5.569000e+00 1.915902e-02
5.570000e+00 1.658830e-02
5.571000e+00 1.401587e-02
5.572000e+00 1.144174e-02
5.573000e+00 8.865956e-03
5.574000e+00 6.288535e-03
5.575000e+00 3.709505e-03
5.576000e+00 1.128895e-03
5.577000e+00 -1.453269e-03
5.578000e+00 -4.036961e-03
5.579000e+00 -6.622152e-03
5.580000e+00 -9.208817e-03
5.581000e+00 -1.179693e-02
5.582000e+00 -1.438646e-02
5.583000e+00 -1.697738e-02
5.584000e+00 -1.956966e-02
5.585000e+00 -2.216329e-02
5.586000e+00 -2.475822e-02
5.587000e+00 -2.735444e-02
5.588000e+00 -2.995192e-02
5.589000e+00 -3.255063e-02
5.590000e+00 -3.515053e-02
5.591000e+00 -3.775162e-02
5.592000e+00 -4.035385e-02
5.593000e+00 -4.295721e-02
5.594000e+00 -4.556166e-02
5.595000e+00 -4.816718e-02
5.596000e+00 -5.077374e-02
5.597000e+00 -5.338131e-02
5.598000e+00 -5.598988e-02
5.599000e+00 -5.859940e-02
5.600000e+00 -6.120985e-02
5.601000e+00 -6.382121e-02
5.602000e+00 -6.643346e-02
5.603000e+00 -6.904655e-02
5.604000e+00 -7.166047e-02
5.605000e+00 -7.427519e-02
5.606000e+00 -7.689068e-02
5.607000e+00 -7.950691e-02
5.608000e+00 -8.212387e-02
5.609000e+00 -8.474151e-02
5.610000e+00 -8.735982e-02
5.611000e+00 -8.997877e-02
5.612000e+00 -9.259833e-02
5.613000e+00 -9.521847e-02
5.614000e+00 -9.783917e-02
5.615000e+00 -1.004604e-01
5.616000e+00 -1.030821e-01
5.617000e+00 -1.057044e-01
5.618000e+00 -1.083270e-01
5.619000e+00 -1.109501e-01
5.620000e+00 -1.135736e-01
5.621000e+00 -1.161974e-01
5.622000e+00 -1.188216e-01
5.623000e+00 -1.214461e-01
5.624000e+00 -1.240709e-01
5.625000e+00 -1.266960e-01
5.626000e+00 -1.293213e-01
5.627000e+00 -1.319468e-01
5.628000e+00 -1.345725e-01
5.629000e+00 -1.371984e-01
5.630000e+00 -1.398244e-01
5.631000e+00 -1.424505e-01
5.632000e+00 -1.450766e-01
5.633000e+00 -1.477029e-01
5.634000e+00 -1.503291e-01
5.635000e+00 -1.529553e-01
5.636000e+00 -1.555816e-01
5.637000e+00 -1.582077e-01
5.638000e+00 -1.608338e-01
5.639000e+00 -1.634598e-01
5.640000e+00 -1.660856e-01
5.641000e+00 -1.687113e-01
5.642000e+00 -1.713368e-01
5.643000e+00 -1.739620e-01
5.644000e+00 -1.765871e-01
5.645000e+00 -1.792119e-01
5.646000e+00 -1.818363e-01
5.647000e+00 -1.844605e-01
5.648000e+00 -1.870843e-01
5.649000e+00 -1.897078e-01
5.650000e+00 -1.923308e-01
5.651000e+00 -1.949535e-01
5.652000e+00 -1.975756e-01
5.653000e+00 -2.001974e-01
5.654000e+00 -2.028186e-01
5.655000e+00 -2.054392e-01
5.656000e+00 -2.080594e-01
5.657000e+00 -2.106789e-01
5.658000e+00 -2.132979e-01
5.659000e+00 -2.159162e-01
5.660000e+00 -2.185338e-01
5.661000e+00 -2.211508e-01
5.662000e+00 -2.237671e-01
5.663000e+00 -2.263826e-01
5.664000e+00 -2.289974e-01
5.665000e+00 -2.316114e-01
5.666000e+00 -2.342246e-01
5.667000e+00 -2.368369e-01
5.668000e+00 -2.394484e-01
5.669000e+00 -2.420590e-01
5.670000e+00 -2.446687e-01
5.671000e+00 -2.472774e-01
5.672000e+00 -2.498852e-01
5.673000e+00 -2.524920e-01
5.674000e+00 -2.550977e-01
5.675000e+00 -2.577024e-01
5.676000e+00 -2.603061e-01
5.677000e+00 -2.629087e-01
5.678000e+00 -2.655101e-01
5.679000e+00 -2.681104e-01
5.680000e+00 -2.707096e-01
5.681000e+00 -2.733075e-01
5.682000e+00 -2.759042e-01
5.683000e+00 -2.784997e-01
5.684000e+00 -2.810939e-01
5.685000e+00 -2.836869e-01
5.686000e+00 -2.862785e-01
5.687000e+00 -2.888687e-01
5.688000e+00 -2.914576e-01
5.689000e+00 -2.940451e-01
5.690000e+00 -2.966312e-01
5.691000e+00 -2.992158e-01
5.692000e+00 -3.017990e-01
5.693000e+00 -3.043806e-01
5.694000e+00 -3.069608e-01
5.695000e+00 -3.095394e-01
5.696000e+00 -3.121164e-01
5.697000e+00 -3.146918e-01
5.698000e+00 -3.172657e-01
5.699000e+00 -3.198378e-01
5.700000e+00 -3.224083e-01
5.701000e+00 -3.249772e-01
5.702000e+00 -3.275443e-01
5.703000e+00 -3.301096e-01
5.704000e+00 -3.326732e-01
5.705000e+00 -3.352350e-01
5.706000e+00 -3.377950e-01
5.707000e+00 -3.403532e-01
5.708000e+00 -3.429095e-01
5.709000e+00 -3.454639e-01
5.710000e+00 -3.480164e-01
5.711000e+00 -3.505669e-01
5.712000e+00 -3.531155e-01
5.713000e+00 -3.556622e-01
5.714000e+00 -3.582068e-01
5.715000e+00 -3.607494e-01
5.716000e+00 -3.632899e-01
5.717000e+00 -3.658283e-01
5.718000e+00 -3.683647e-01
5.719000e+00 -3.708989e-01
5.720000e+00 -3.734309e-01
5.721000e+00 -3.759608e-01
5.722000e+00 -3.784885e-01
5.723000e+00 -3.810140e-01
5.724000e+00 -3.835372e-01
5.725000e+00 -3.860581e-01
5.726000e+00 -3.885768e-01
5.727000e+00 -3.910931e-01
5.728000e+00 -3.936071e-01
5.729000e+00 -3.961188e-01
5.730000e+00 -3.986280e-01
5.731000e+00 -4.011349e-01
5.732000e+00 -4.036393e-01
5.733000e+00 -4.061412e-01
5.734000e+00 -4.086407e-01
5.735000e+00 -4.111377e-01
5.736000e+00 -4.136321e-01
5.737000e+00 -4.161240e-01
5.738000e+00 -4.186133e-01
5.739000e+00 -4.211000e-01
5.740000e+00 -4.235841e-01
5.741000e+00 -4.260656e-01
5.742000e+00 -4.285444e-01
5.743000e+00 -4.310205e-01
5.744000e+00 -4.334939e-01
5.745000e+00 -4.359646e-01
5.746000e+00 -4.384325e-01
5.747000e+00 -4.408977e-01
5.748000e+00 -4.433600e-01
5.749000e+00 -4.458196e-01
5.750000e+00 -4.482763e-01
5.751000e+00 -4.507301e-01
5.752000e+00 -4.531810e-01
5.753000e+00 -4.556290e-01
5.754000e+00 -4.580741e-01
5.755000e+00 -4.605162e-01
5.756000e+00 -4.629554e-01
5.757000e+00 -4.653915e-01
5.758000e+00 -4.678246e-01
5.759000e+00 -4.702547e-01
5.760000e+00 -4.726817e-01
5.761000e+00 -4.751057e-01
5.762000e+00 -4.775265e-01
5.763000e+00 -4.799442e-01
5.764000e+00 -4.823587e-01
5.765000e+00 -4.847701e-01
5.766000e+00 -4.871783e-01
5.767000e+00 -4.895832e-01
5.768000e+00 -4.919849e-01
5.769000e+00 -4.943834e-01
5.770000e+00 -4.967786e-01
5.771000e+00 -4.991704e-01
5.772000e+00 -5.015590e-01
5.773000e+00 -5.039442e-01
5.774000e+00 -5.063260e-01
5.775000e+00 -5.087044e-01
5.776000e+00 -5.110795e-01
5.777000e+00 -5.134511e-01
5.778000e+00 -5.158192e-01
5.779000e+00 -5.181839e-01
5.780000e+00 -5.205451e-01
5.781000e+00 -5.229028e-01
5.782000e+00 -5.252569e-01
5.783000e+00 -5.276075e-01
5.784000e+00 -5.299545e-01
5.785000e+00 -5.322980e-01
5.786000e+00 -5.346378e-01
5.787000e+00 -5.369739e-01
5.788000e+00 -5.393064e-01
5.789000e+00 -5.416353e-01
5.790000e+00 -5.439604e-01
5.791000e+00 -5.462818e-01
5.792000e+00 -5.485995e-01
5.793000e+00 -5.509134e-01
5.794000e+00 -5.532236e-01
5.795000e+00 -5.555299e-01
5.796000e+00 -5.578325e-01
5.797000e+00 -5.601312e-01
5.798000e+00 -5.624260e-01
5.799000e+00 -5.647170e-01
5.800000e+00 -5.670040e-01
5.801000e+00 -5.692872e-01
5.802000e+00 -5.715664e-01
5.803000e+00 -5.738416e-01
5.804000e+00 -5.761129e-01
5.805000e+00 -5.783802e-01
5.806000e+00 -5.806435e-01
5.807000e+00 -5.829027e-01
5.808000e+00 -5.851579e-01
5.809000e+00 -5.874090e-01
5.810000e+00 -5.896560e-01
5.811000e+00 -5.918990e-01
5.812000e+00 -5.941377e-01
5.813000e+00 -5.963724e-01
5.814000e+00 -5.986029e-01
5.815000e+00 -6.008292e-01
5.816000e+00 -6.030512e-01
5.817000e+00 -6.052691e-01
5.818000e+00 -6.074827e-01
5.819000e+00 -6.096921e-01
5.820000e+00 -6.118972e-01
5.821000e+00 -6.140980e-01
5.822000e+00 -6.162945e-01
5.823000e+00 -6.184866e-01
5.824000e+00 -6.206744e-01
5.825000e+00 -6.228579e-01
5.826000e+00 -6.250369e-01
5.827000e+00 -6.272116e-01
5.828000e+00 -6.293818e-01
5.829000e+00 -6.315475e-01
5.830000e+00 -6.337089e-01
5.831000e+00 -6.358657e-01
5.832000e+00 -6.380181e-01
5.833000e+00 -6.401659e-01
5.834000e+00 -6.423092e-01
5.835000e+00 -6.444480e-01
5.836000e+00 -6.465822e-01
5.837000e+00 -6.487118e-01
5.838000e+00 -6.508368e-01
5.839000e+00 -6.529572e-01
5.840000e+00 -6.550730e-01
5.841000e+00 -6.571841e-01
5.842000e+00 -6.592906e-01
5.843000e+00 -6.613923e-01
5.844000e+00 -6.634894e-01
5.845000e+00 -6.655818e-01
5.846000e+00 -6.676694e-01
5.847000e+00 -6.697523e-01
5.848000e+00 -6.718304e-01
5.849000e+00 -6.739037e-01
5.850000e+00 -6.759722e-01
5.851000e+00 -6.780359e-01
5.852000e+00 -6.800948e-01
5.853000e+00 -6.821488e-01
5.854000e+00 -6.841979e-01
5.855000e+00 -6.862422e-01
5.856000e+00 -6.882816e-01
5.857000e+00 -6.903160e-01
5.858000e+00 -6.923456e-01
5.859000e+00 -6.943701e-01
5.860000e+00 -6.963897e-01
5.861000e+00 -6.984044e-01
5.862000e+00 -7.004140e-01
5.863000e+00 -7.024187e-01
5.864000e+00 -7.044183e-01
5.865000e+00 -7.064129e-01
5.866000e+00 -7.084024e-01
5.867000e+00 -7.103868e-01
5.868000e+00 -7.123662e-01
5.869000e+00 -7.143404e-01
5.870000e+00 -7.163096e-01
5.871000e+00 -7.182736e-01
5.872000e+00 -7.202324e-01
5.873000e+00 -7.221861e-01
5.874000e+00 -7.241347e-01
5.875000e+00 -7.260780e-01
5.876000e+00 -7.280161e-01
5.877000e+00 -7.299490e-01
5.878000e+00 -7.318767e-01
5.879000e+00 -7.337991e-01
5.880000e+00 -7.357163e-01
5.881000e+00 -7.376281e-01
5.882000e+00 -7.395347e-01
5.883000e+00 -7.414360e-01
5.884000e+00 -7.433320e-01
5.885000e+00 -7.452226e-01
5.886000e+00 -7.471078e-01
5.887000e+00 -7.489877e-01
5.888000e+00 -7.508623e-01
5.889000e+00 -7.527314e-01
5.890000e+00 -7.545951e-01
5.891000e+00 -7.564535e-01
5.892000e+00 -7.583063e-01
5.893000e+00 -7.601538e-01
5.894000e+00 -7.619957e-01
5.895000e+00 -7.638322e-01
5.896000e+00 -7.656632e-01
5.897000e+00 -7.674888e-01
5.898000e+00 -7.693088e-01
5.899000e+00 -7.711232e-01
5.900000e+00 -7.729322e-01
5.901000e+00 -7.747355e-01
5.902000e+00 -7.765334e-01
5.903000e+00 -7.783256e-01
5.904000e+00 -7.801122e-01
5.905000e+00 -7.818933e-01
5.906000e+00 -7.836687e-01
5.907000e+00 -7.854385e-01
5.908000e+00 -7.872027e-01
5.909000e+00 -7.889612e-01
5.910000e+00 -7.907140e-01
5.911000e+00 -7.924612e-01
5.912000e+00 -7.942026e-01
5.913000e+00 -7.959384e-01
5.914000e+00 -7.976685e-01
5.915000e+00 -7.993928e-01
5.916000e+00 -8.011114e-01
5.917000e+00 -8.028242e-01
5.918000e+00 -8.045313e-01
5.919000e+00 -8.062326e-01
5.920000e+00 -8.079281e-01
5.921000e+00 -8.096178e-01
5.922000e+00 -8.113017e-01
5.923000e+00 -8.129798e-01
5.924000e+00 -8.146520e-01
5.925000e+00 -8.163185e-01
5.926000e+00 -8.179790e-01
5.927000e+00 -8.196337e-01
5.928000e+00 -8.212825e-01
5.929000e+00 -8.229254e-01
5.930000e+00 -8.245625e-01
5.931000e+00 -8.261936e-01
5.932000e+00 -8.278188e-01
5.933000e+00 -8.294380e-01
5.934000e+00 -8.310514e-01
5.935000e+00 -8.326587e-01
5.936000e+00 -8.342602e-01
5.937000e+00 -8.358556e-01
5.938000e+00 -8.374450e-01
5.939000e+00 -8.390285e-01
5.940000e+00 -8.406060e-01
5.941000e+00 -8.421774e-01
5.942000e+00 -8.437428e-01
5.943000e+00 -8.453022e-01
5.944000e+00 -8.468555e-01
5.945000e+00 -8.484028e-01
5.946000e+00 -8.499440e-01
5.947000e+00 -8.514792e-01
5.948000e+00 -8.530082e-01
5.949000e+00 -8.545312e-01
5.950000e+00 -8.560481e-01
5.951000e+00 -8.575588e-01
5.952000e+00 -8.590635e-01
5.953000e+00 -8.605620e-01
5.954000e+00 -8.620543e-01
5.955000e+00 -8.635406e-01
5.956000e+00 -8.650206e-01
5.957000e+00 -8.664945e-01
5.958000e+00 -8.679622e-01
5.959000e+00 -8.694237e-01
5.960000e+00 -8.708791e-01
5.961000e+00 -8.723282e-01
5.962000e+00 -8.737711e-01
5.963000e+00 -8.752078e-01
5.964000e+00 -8.766383e-01
5.965000e+00 -8.780625e-01
5.966000e+00 -8.794805e-01
5.967000e+00 -8.808923e-01
5.968000e+00 -8.822978e-01
5.969000e+00 -8.836970e-01
5.970000e+00 -8.850899e-01
5.971000e+00 -8.864765e-01
5.972000e+00 -8.878569e-01
5.973000e+00 -8.892309e-01
5.974000e+00 -8.905987e-01
5.975000e+00 -8.919601e-01
5.976000e+00 -8.933152e-01
5.977000e+00 -8.946640e-01
5.978000e+00 -8.960064e-01
5.979000e+00 -8.973425e-01
5.980000e+00 -8.986722e-01
5.981000e+00 -8.999956e-01
5.982000e+00 -9.013126e-01
5.983000e+00 -9.026232e-01
5.984000e+00 -9.039274e-01
5.985000e+00 -9.052253e-01
5.986000e+00 -9.065167e-01
5.987000e+00 -9.078018e-01
5.988000e+00 -9.090804e-01
5.989000e+00 -9.103526e-01
5.990000e+00 -9.116184e-01
5.991000e+00 -9.128778e-01
5.992000e+00 -9.141307e-01
5.993000e+00 -9.153772e-01
5.994000e+00 -9.166172e-01
5.995000e+00 -9.178508e-01
5.996000e+00 -9.190779e-01
5.997000e+00 -9.202986e-01
5.998000e+00 -9.215128e-01
5.999000e+00 -9.227204e-01
6.000000e+00 -9.239216e-01
6.001000e+00 -9.251164e-01
6.002000e+00 -9.263046e-01
6.003000e+00 -9.274863e-01
6.004000e+00 -9.286615e-01
6.005000e+00 -9.298302e-01
6.006000e+00 -9.309923e-01
6.007000e+00 -9.321480e-01
6.008000e+00 -9.332971e-01
6.009000e+00 -9.344396e-01
6.010000e+00 -9.355757e-01
6.011000e+00 -9.367052e-01
6.012000e+00 -9.378281e-01
6.013000e+00 -9.389445e-01
6.014000e+00 -9.400543e-01
6.015000e+00 -9.411575e-01
6.016000e+00 -9.422542e-01
6.017000e+00 -9.433443e-01
6.018000e+00 -9.444278e-01
6.019000e+00 -9.455047e-01
6.020000e+00 -9.465751e-01
6.021000e+00 -9.476388e-01
6.022000e+00 -9.486959e-01
6.023000e+00 -9.497465e-01
6.024000e+00 -9.507904e-01
6.025000e+00 -9.518277e-01
6.026000e+00 -9.528584e-01
6.027000e+00 -9.538825e-01
6.028000e+00 -9.549000e-01
6.029000e+00 -9.559108e-01
6.030000e+00 -9.569150e-01
6.031000e+00 -9.579126e-01
6.032000e+00 -9.589035e-01
6.033000e+00 -9.598878e-01
6.034000e+00 -9.608654e-01
6.035000e+00 -9.618364e-01
6.036000e+00 -9.628007e-01
6.037000e+00 -9.637584e-01
6.038000e+00 -9.647094e-01
6.039000e+00 -9.656538e-01
6.040000e+00 -9.665915e-01
6.041000e+00 -9.675225e-01
6.042000e+00 -9.684469e-01
6.043000e+00 -9.693645e-01
6.044000e+00 -9.702755e-01
6.045000e+00 -9.711798e-01
6.046000e+00 -9.720775e-01
6.047000e+00 -9.729684e-01
6.048000e+00 -9.738527e-01
6.049000e+00 -9.747302e-01
6.050000e+00 -9.756011e-01
6.051000e+00 -9.764653e-01
6.052000e+00 -9.773228e-01
6.053000e+00 -9.781735e-01
6.054000e+00 -9.790176e-01
6.055000e+00 -9.798550e-01
6.056000e+00 -9.806857e-01
6.057000e+00 -9.815096e-01
6.058000e+00 -9.823269e-01
6.059000e+00 -9.831374e-01
6.060000e+00 -9.839412e-01
6.061000e+00 -9.847383e-01
6.062000e+00 -9.855287e-01
6.063000e+00 -9.863124e-01
6.064000e+00 -9.870893e-01
6.065000e+00 -9.878595e-01
6.066000e+00 -9.886230e-01
6.067000e+00 -9.893798e-01
6.068000e+00 -9.901299e-01
6.069000e+00 -9.908732e-01
6.070000e+00 -9.916098e-01
6.071000e+00 -9.923397e-01
6.072000e+00 -9.930628e-01
6.073000e+00 -9.937792e-01
6.074000e+00 -9.944889e-01
6.075000e+00 -9.951918e-01
6.076000e+00 -9.958880e-01
6.077000e+00 -9.965775e-01
6.078000e+00 -9.972602e-01
6.079000e+00 -9.979362e-01
6.080000e+00 -9.986055e-01
6.081000e+00 -9.992680e-01
6.082000e+00 -9.999238e-01
6.083000e+00 -1.000573e+00
6.084000e+00 -1.001215e+00
6.085000e+00 -1.001851e+00
6.086000e+00 -1.002480e+00
6.087000e+00 -1.003102e+00
6.088000e+00 -1.003717e+00
6.089000e+00 -1.004326e+00
6.090000e+00 -1.004928e+00
6.091000e+00 -1.005523e+00
6.092000e+00 -1.006111e+00
6.093000e+00 -1.006693e+00
6.094000e+00 -1.007268e+00
6.095000e+00 -1.007836e+00
6.096000e+00 -1.008398e+00
6.097000e+00 -1.008953e+00
6.098000e+00 -1.009501e+00
6.099000e+00 -1.010042e+00
6.100000e+00 -1.010576e+00
6.101000e+00 -1.011104e+00
6.102000e+00 -1.011625e+00
6.103000e+00 -1.012140e+00
6.104000e+00 -1.012647e+00
6.105000e+00 -1.013148e+00
6.106000e+00 -1.013643e+00
6.107000e+00 -1.014130e+00
6.108000e+00 -1.014611e+00
6.109000e+00 -1.015085e+00
6.110000e+00 -1.015552e+00
6.111000e+00 -1.016013e+00
6.112000e+00 -1.016467e+00
6.113000e+00 -1.016914e+00
6.114000e+00 -1.017355e+00
6.115000e+00 -1.017788e+00
6.116000e+00 -1.018215e+00
6.117000e+00 -1.018636e+00
6.118000e+00 -1.019049e+00
6.119000e+00 -1.019456e+00
6.120000e+00 -1.019857e+00
6.121000e+00 -1.020250e+00
6.122000e+00 -1.020637e+00
6.123000e+00 -1.021017e+00
6.124000e+00 -1.021391e+00
6.125000e+00 -1.021757e+00
6.126000e+00 -1.022118e+00
6.127000e+00 -1.022471e+00
6.128000e+00 -1.022818e+00
6.129000e+00 -1.023158e+00
6.130000e+00 -1.023491e+00
6.131000e+00 -1.023818e+00
6.132000e+00 -1.024138e+00
6.133000e+00 -1.024451e+00
6.134000e+00 -1.024758e+00
6.135000e+00 -1.025058e+00
6.136000e+00 -1.025352e+00
6.137000e+00 -1.025638e+00
6.138000e+00 -1.025918e+00
6.139000e+00 -1.026192e+00
6.140000e+00 -1.026459e+00
6.141000e+00 -1.026719e+00
6.142000e+00 -1.026972e+00
6.143000e+00 -1.027219e+00
6.144000e+00 -1.027460e+00
6.145000e+00 -1.027693e+00
6.146000e+00 -1.027920e+00
6.147000e+00 -1.028141e+00
6.148000e+00 -1.028355e+00
6.149000e+00 -1.028562e+00
6.150000e+00 -1.028762e+00
6.151000e+00 -1.028956e+00
6.152000e+00 -1.029144e+00
6.153000e+00 -1.029324e+00
6.154000e+00 -1.029499e+00
6.155000e+00 -1.029666e+00
6.156000e+00 -1.029827e+00
6.157000e+00 -1.029982e+00
6.158000e+00 -1.030130e+00
6.159000e+00 -1.030271e+00
6.160000e+00 -1.030406e+00
6.161000e+00 -1.030534e+00
6.162000e+00 -1.030655e+00
6.163000e+00 -1.030770e+00
6.164000e+00 -1.030879e+00
6.165000e+00 -1.030981e+00
6.166000e+00 -1.031076e+00
6.167000e+00 -1.031165e+00
6.168000e+00 -1.031248e+00
6.169000e+00 -1.031324e+00
6.170000e+00 -1.031393e+00
6.171000e+00 -1.031456e+00
6.172000e+00 -1.031512e+00
6.173000e+00 -1.031562e+00
6.174000e+00 -1.031605e+00
6.175000e+00 -1.031642e+00
6.176000e+00 -1.031672e+00
6.177000e+00 -1.031696e+00
6.178000e+00 -1.031714e+00
6.179000e+00 -1.031725e+00
6.180000e+00 -1.031729e+00
6.181000e+00 -1.031727e+00
6.182000e+00 -1.031719e+00
6.183000e+00 -1.031704e+00
6.184000e+00 -1.031683e+00
6.185000e+00 -1.031655e+00
6.186000e+00 -1.031621e+00
6.187000e+00 -1.031580e+00
6.188000e+00 -1.031533e+00
6.189000e+00 -1.031480e+00
6.190000e+00 -1.031420e+00
6.191000e+00 -1.031354e+00
6.192000e+00 -1.031281e+00
6.193000e+00 -1.031202e+00
6.194000e+00 -1.031117e+00
6.195000e+00 -1.031025e+00
6.196000e+00 -1.030927e+00
6.197000e+00 -1.030822e+00
6.198000e+00 -1.030711e+00
6.199000e+00 -1.030594e+00
6.200000e+00 -1.030471e+00
6.201000e+00 -1.030341e+00
6.202000e+00 -1.030205e+00
6.203000e+00 -1.030062e+00
6.204000e+00 -1.029913e+00
6.205000e+00 -1.029758e+00
6.206000e+00 -1.029597e+00
6.207000e+00 -1.029429e+00
6.208000e+00 -1.029255e+00
6.209000e+00 -1.029075e+00
6.210000e+00 -1.028888e+00
6.211000e+00 -1.028696e+00
6.212000e+00 -1.028497e+00
6.213000e+00 -1.028291e+00
6.214000e+00 -1.028080e+00
6.215000e+00 -1.027862e+00
6.216000e+00 -1.027638e+00
6.217000e+00 -1.027408e+00
6.218000e+00 -1.027171e+00
6.219000e+00 -1.026929e+00
6.220000e+00 -1.026680e+00
6.221000e+00 -1.026425e+00
6.222000e+00 -1.026164e+00
6.223000e+00 -1.025896e+00
6.224000e+00 -1.025623e+00
6.225000e+00 -1.025343e+00
6.226000e+00 -1.025057e+00
6.227000e+00 -1.024765e+00
6.228000e+00 -1.024467e+00
6.229000e+00 -1.024163e+00
6.230000e+00 -1.023853e+00
6.231000e+00 -1.023536e+00
6.232000e+00 -1.023214e+00
6.233000e+00 -1.022885e+00
6.234000e+00 -1.022550e+00
6.235000e+00 -1.022210e+00
6.236000e+00 -1.021863e+00
6.237000e+00 -1.021510e+00
6.238000e+00 -1.021151e+00
6.239000e+00 -1.020786e+00
6.240000e+00 -1.020415e+00
6.241000e+00 -1.020038e+00
6.242000e+00 -1.019655e+00
6.243000e+00 -1.019266e+00
6.244000e+00 -1.018871e+00
6.245000e+00 -1.018469e+00
6.246000e+00 -1.018062e+00
6.247000e+00 -1.017649e+00
6.248000e+00 -1.017230e+00
6.249000e+00 -1.016806e+00
6.250000e+00 -1.016375e+00
6.251000e+00 -1.015938e+00
6.252000e+00 -1.015495e+00
6.253000e+00 -1.015046e+00
6.254000e+00 -1.014592e+00
6.255000e+00 -1.014131e+00
6.256000e+00 -1.013665e+00
6.257000e+00 -1.013193e+00
6.258000e+00 -1.012715e+00
6.259000e+00 -1.012231e+00
6.260000e+00 -1.011741e+00
6.261000e+00 -1.011245e+00
6.262000e+00 -1.010744e+00
6.263000e+00 -1.010237e+00
6.264000e+00 -1.009724e+00
6.265000e+00 -1.009205e+00
6.266000e+00 -1.008680e+00
6.267000e+00 -1.008150e+00
6.268000e+00 -1.007613e+00
6.269000e+00 -1.007071e+00
6.270000e+00 -1.006524e+00
6.271000e+00 -1.005970e+00
6.272000e+00 -1.005411e+00
6.273000e+00 -1.004846e+00
6.274000e+00 -1.004275e+00
6.275000e+00 -1.003699e+00
6.276000e+00 -1.003117e+00
6.277000e+00 -1.002529e+00
6.278000e+00 -1.001936e+00
6.279000e+00 -1.001336e+00
6.280000e+00 -1.000732e+00
6.281000e+00 -1.000121e+00
6.282000e+00 -9.995053e-01
6.283000e+00 -9.988836e-01
6.284000e+00 -9.982564e-01
6.285000e+00 -9.976235e-01
6.286000e+00 -9.969851e-01
6.287000e+00 -9.963410e-01
6.288000e+00 -9.956915e-01
6.289000e+00 -9.950363e-01
6.290000e+00 -9.943756e-01
6.291000e+00 -9.937094e-01
6.292000e+00 -9.930376e-01
6.293000e+00 -9.923603e-01
6.294000e+00 -9.916776e-01
6.295000e+00 -9.909893e-01
6.296000e+00 -9.902955e-01
6.297000e+00 -9.895963e-01
6.298000e+00 -9.888916e-01
6.299000e+00 -9.881815e-01
6.300000e+00 -9.874659e-01
6.301000e+00 -9.867449e-01
6.302000e+00 -9.860185e-01
6.303000e+00 -9.852867e-01
6.304000e+00 -9.845495e-01
6.305000e+00 -9.838069e-01
6.306000e+00 -9.830589e-01
6.307000e+00 -9.823056e-01
6.308000e+00 -9.815469e-01
6.309000e+00 -9.807829e-01
6.310000e+00 -9.800135e-01
6.311000e+00 -9.792388e-01
6.312000e+00 -9.784589e-01
6.313000e+00 -9.776736e-01
6.314000e+00 -9.768831e-01
6.315000e+00 -9.760873e-01
6.316000e+00 -9.752862e-01
6.317000e+00 -9.744799e-01
6.318000e+00 -9.736683e-01
6.319000e+00 -9.728516e-01
6.320000e+00 -9.720296e-01
6.321000e+00 -9.712024e-01
6.322000e+00 -9.703700e-01
6.323000e+00 -9.695325e-01
6.324000e+00 -9.686898e-01
6.325000e+00 -9.678419e-01
6.326000e+00 -9.669889e-01
6.327000e+00 -9.661308e-01
6.328000e+00 -9.652676e-01
6.329000e+00 -9.643992e-01
6.330000e+00 -9.635258e-01
6.331000e+00 -9.626473e-01
6.332000e+00 -9.617637e-01
6.333000e+00 -9.608750e-01
6.334000e+00 -9.599813e-01
6.335000e+00 -9.590826e-01
6.336000e+00 -9.581789e-01
6.337000e+00 -9.572701e-01
6.338000e+00 -9.563564e-01
6.339000e+00 -9.554376e-01
6.340000e+00 -9.545139e-01
6.341000e+00 -9.535853e-01
6.342000e+00 -9.526517e-01
6.343000e+00 -9.517131e-01
6.344000e+00 -9.507697e-01
6.345000e+00 -9.498213e-01
6.346000e+00 -9.488681e-01
6.347000e+00 -9.479099e-01
6.348000e+00 -9.469469e-01
6.349000e+00 -9.459790e-01
6.350000e+00 -9.450063e-01
6.351000e+00 -9.440287e-01
6.352000e+00 -9.430463e-01
6.353000e+00 -9.420592e-01
6.354000e+00 -9.410672e-01
6.355000e+00 -9.400704e-01
6.356000e+00 -9.390689e-01
6.357000e+00 -9.380626e-01
6.358000e+00 -9.370516e-01
6.359000e+00 -9.360358e-01
6.360000e+00 -9.350153e-01
6.361000e+00 -9.339901e-01
6.362000e+00 -9.329602e-01
6.363000e+00 -9.319256e-01
6.364000e+00 -9.308864e-01
6.365000e+00 -9.298425e-01
6.366000e+00 -9.287940e-01
6.367000e+00 -9.277408e-01
6.368000e+00 -9.266831e-01
6.369000e+00 -9.256207e-01
6.370000e+00 -9.245537e-01
6.371000e+00 -9.234822e-01
6.372000e+00 -9.224061e-01
6.373000e+00 -9.213254e-01
6.374000e+00 -9.202402e-01
6.375000e+00 -9.191505e-01
6.376000e+00 -9.180563e-01
6.377000e+00 -9.169575e-01
6.378000e+00 -9.158543e-01
6.379000e+00 -9.147467e-01
6.380000e+00 -9.136345e-01
6.381000e+00 -9.125179e-01
6.382000e+00 -9.113969e-01
6.383000e+00 -9.102715e-01
6.384000e+00 -9.091417e-01
6.385000e+00 -9.080075e-01
6.386000e+00 -9.068689e-01
6.387000e+00 -9.057259e-01
6.388000e+00 -9.045786e-01
6.389000e+00 -9.034269e-01
6.390000e+00 -9.022710e-01
6.391000e+00 -9.011107e-01
6.392000e+00 -8.999461e-01
6.393000e+00 -8.987772e-01
6.394000e+00 -8.976041e-01
6.395000e+00 -8.964267e-01
6.396000e+00 -8.952451e-01
6.397000e+00 -8.940593e-01
6.398000e+00 -8.928692e-01
6.399000e+00 -8.916749e-01
6.400000e+00 -8.904765e-01
6.401000e+00 -8.892738e-01
6.402000e+00 -8.880671e-01
6.403000e+00 -8.868561e-01
6.404000e+00 -8.856411e-01
6.405000e+00 -8.844219e-01
6.406000e+00 -8.831986e-01
6.407000e+00 -8.819712e-01
6.408000e+00 -8.807397e-01
6.409000e+00 -8.795042e-01
6.410000e+00 -8.782647e-01
6.411000e+00 -8.770211e-01
6.412000e+00 -8.757734e-01
6.413000e+00 -8.745218e-01
6.414000e+00 -8.732662e-01
6.415000e+00 -8.720066e-01
6.416000e+00 -8.707430e-01
6.417000e+00 -8.694755e-01
6.418000e+00 -8.682040e-01
6.419000e+00 -8.669287e-01
6.420000e+00 -8.656494e-01
6.421000e+00 -8.643662e-01
6.422000e+00 -8.630791e-01
6.423000e+00 -8.617882e-01
6.424000e+00 -8.604934e-01
6.425000e+00 -8.591948e-01
6.426000e+00 -8.578923e-01
6.427000e+00 -8.565861e-01
6.428000e+00 -8.552760e-01
6.429000e+00 -8.539622e-01
6.430000e+00 -8.526446e-01
6.431000e+00 -8.513232e-01
6.432000e+00 -8.499981e-01
6.433000e+00 -8.486693e-01
6.434000e+00 -8.473367e-01
6.435000e+00 -8.460005e-01
6.436000e+00 -8.446606e-01
6.437000e+00 -8.433170e-01
6.438000e+00 -8.419698e-01
6.439000e+00 -8.406189e-01
6.440000e+00 -8.392644e-01
6.441000e+00 -8.379063e-01
6.442000e+00 -8.365446e-01
6.443000e+00 -8.351793e-01
6.444000e+00 -8.338104e-01
6.445000e+00 -8.324380e-01
6.446000e+00 -8.310620e-01
6.447000e+00 -8.296825e-01
6.448000e+00 -8.282995e-01
6.449000e+00 -8.269130e-01
6.450000e+00 -8.255231e-01
6.451000e+00 -8.241296e-01
6.452000e+00 -8.227327e-01
6.453000e+00 -8.213324e-01
6.454000e+00 -8.199287e-01
6.455000e+00 -8.185215e-01
6.456000e+00 -8.171109e-01
6.457000e+00 -8.156970e-01
6.458000e+00 -8.142797e-01
6.459000e+00 -8.128590e-01
6.460000e+00 -8.114350e-01
6.461000e+00 -8.100077e-01
6.462000e+00 -8.085771e-01
6.463000e+00 -8.071431e-01
6.464000e+00 -8.057059e-01
6.465000e+00 -8.042655e-01
6.466000e+00 -8.028217e-01
6.467000e+00 -8.013748e-01
6.468000e+00 -7.999246e-01
6.469000e+00 -7.984712e-01
6.470000e+00 -7.970147e-01
6.471000e+00 -7.955549e-01
6.472000e+00 -7.940920e-01
6.473000e+00 -7.926259e-01
6.474000e+00 -7.911567e-01
6.475000e+00 -7.896844e-01
6.476000e+00 -7.882090e-01
6.477000e+00 -7.867305e-01
6.478000e+00 -7.852489e-01
6.479000e+00 -7.837643e-01
6.480000e+00 -7.822766e-01
6.481000e+00 -7.807858e-01
6.482000e+00 -7.792921e-01
6.483000e+00 -7.777954e-01
6.484000e+00 -7.762956e-01
6.485000e+00 -7.747929e-01
6.486000e+00 -7.732873e-01
6.487000e+00 -7.717787e-01
6.488000e+00 -7.702671e-01
6.489000e+00 -7.687527e-01
6.490000e+00 -7.672354e-01
6.491000e+00 -7.657151e-01
6.492000e+00 -7.641920e-01
6.493000e+00 -7.626661e-01
6.494000e+00 -7.611373e-01
6.495000e+00 -7.596057e-01
6.496000e+00 -7.580712e-01
6.497000e+00 -7.565340e-01
6.498000e+00 -7.549940e-01
6.499000e+00 -7.534512e-01
6.500000e+00 -7.519057e-01
6.501000e+00 -7.503574e-01
6.502000e+00 -7.488064e-01
6.503000e+00 -7.472528e-01
6.504000e+00 -7.456964e-01
6.505000e+00 -7.441373e-01
6.506000e+00 -7.425756e-01
6.507000e+00 -7.410112e-01
6.508000e+00 -7.394442e-01
6.509000e+00 -7.378745e-01
6.510000e+00 -7.363023e-01
6.511000e+00 -7.347275e-01
6.512000e+00 -7.331501e-01
6.513000e+00 -7.315701e-01
6.514000e+00 -7.299876e-01
6.515000e+00 -7.284026e-01
6.516000e+00 -7.268150e-01
6.517000e+00 -7.252249e-01
6.518000e+00 -7.236324e-01
6.519000e+00 -7.220374e-01
6.520000e+00 -7.204399e-01
6.521000e+00 -7.188400e-01
6.522000e+00 -7.172376e-01
6.523000e+00 -7.156329e-01
6.524000e+00 -7.140257e-01
6.525000e+00 -7.124162e-01
6.526000e+00 -7.108043e-01
6.527000e+00 -7.091900e-01
6.528000e+00 -7.075734e-01
6.529000e+00 -7.059545e-01
6.530000e+00 -7.043332e-01
6.531000e+00 -7.027097e-01
6.532000e+00 -7.010839e-01
6.533000e+00 -6.994558e-01
6.534000e+00 -6.978255e-01
6.535000e+00 -6.961929e-01
6.536000e+00 -6.945581e-01
6.537000e+00 -6.929211e-01
6.538000e+00 -6.912819e-01
6.539000e+00 -6.896405e-01
6.540000e+00 -6.879970e-01
6.541000e+00 -6.863513e-01
6.542000e+00 -6.847035e-01
6.543000e+00 -6.830536e-01
6.544000e+00 -6.814015e-01
6.545000e+00 -6.797474e-01
6.546000e+00 -6.780912e-01
6.547000e+00 -6.764329e-01
6.548000e+00 -6.747726e-01
6.549000e+00 -6.731103e-01
6.550000e+00 -6.714459e-01
6.551000e+00 -6.697796e-01
6.552000e+00 -6.681112e-01
6.553000e+00 -6.664409e-01
6.554000e+00 -6.647687e-01
6.555000e+00 -6.630944e-01
6.556000e+00 -6.614183e-01
6.557000e+00 -6.597402e-01
6.558000e+00 -6.580603e-01
6.559000e+00 -6.563784e-01
6.560000e+00 -6.546947e-01
6.561000e+00 -6.530092e-01
6.562000e+00 -6.513218e-01
6.563000e+00 -6.496325e-01
6.564000e+00 -6.479415e-01
6.565000e+00 -6.462487e-01
6.566000e+00 -6.445540e-01
6.567000e+00 -6.428576e-01
6.568000e+00 -6.411595e-01
6.569000e+00 -6.394596e-01
6.570000e+00 -6.377580e-01
6.571000e+00 -6.360547e-01
6.572000e+00 -6.343497e-01
6.573000e+00 -6.326430e-01
6.574000e+00 -6.309346e-01
6.575000e+00 -6.292246e-01
6.576000e+00 -6.275130e-01
6.577000e+00 -6.257997e-01
6.578000e+00 -6.240849e-01
6.579000e+00 -6.223684e-01
6.580000e+00 -6.206503e-01
6.581000e+00 -6.189307e-01
6.582000e+00 -6.172096e-01
6.583000e+00 -6.154869e-01
6.584000e+00 -6.137627e-01
6.585000e+00 -6.120369e-01
6.586000e+00 -6.103097e-01
6.587000e+00 -6.085810e-01
6.588000e+00 -6.068509e-01
6.589000e+00 -6.051193e-01
6.590000e+00 -6.033862e-01
6.591000e+00 -6.016518e-01
6.592000e+00 -5.999159e-01
6.593000e+00 -5.981787e-01
6.594000e+00 -5.964400e-01
6.595000e+00 -5.947000e-01
6.596000e+00 -5.929587e-01
6.597000e+00 -5.912160e-01
6.598000e+00 -5.894720e-01
6.599000e+00 -5.877267e-01
6.600000e+00 -5.859801e-01
6.601000e+00 -5.842322e-01
6.602000e+00 -5.824831e-01
6.603000e+00 -5.807327e-01
6.604000e+00 -5.789811e-01
6.605000e+00 -5.772283e-01
6.606000e+00 -5.754742e-01
6.607000e+00 -5.737190e-01
6.608000e+00 -5.719626e-01
6.609000e+00 -5.702050e-01
6.610000e+00 -5.684463e-01
6.611000e+00 -5.666864e-01
6.612000e+00 -5.649255e-01
6.613000e+00 -5.631634e-01
6.614000e+00 -5.614002e-01
6.615000e+00 -5.596360e-01
6.616000e+00 -5.578706e-01
6.617000e+00 -5.561043e-01
6.618000e+00 -5.543369e-01
6.619000e+00 -5.525685e-01
6.620000e+00 -5.507990e-01
6.621000e+00 -5.490286e-01
6.622000e+00 -5.472572e-01
6.623000e+00 -5.454848e-01
6.624000e+00 -5.437115e-01
6.625000e+00 -5.419373e-01
6.626000e+00 -5.401621e-01
6.627000e+00 -5.383860e-01
6.628000e+00 -5.366090e-01
6.629000e+00 -5.348312e-01
6.630000e+00 -5.330524e-01
6.631000e+00 -5.312729e-01
6.632000e+00 -5.294924e-01
6.633000e+00 -5.277112e-01
6.634000e+00 -5.259291e-01
6.635000e+00 -5.241463e-01
6.636000e+00 -5.223626e-01
6.637000e+00 -5.205782e-01
6.638000e+00 -5.187930e-01
6.639000e+00 -5.170071e-01
6.640000e+00 -5.152205e-01
6.641000e+00 -5.134331e-01
6.642000e+00 -5.116451e-01
6.643000e+00 -5.098563e-01
6.644000e+00 -5.080669e-01
6.645000e+00 -5.062768e-01
6.646000e+00 -5.044861e-01
6.647000e+00 -5.026948e-01
6.648000e+00 -5.009028e-01
6.649000e+00 -4.991102e-01
6.650000e+00 -4.973170e-01
6.651000e+00 -4.955233e-01
6.652000e+00 -4.937290e-01
6.653000e+00 -4.919341e-01
6.654000e+00 -4.901387e-01
6.655000e+00 -4.883428e-01
6.656000e+00 -4.865464e-01
6.657000e+00 -4.847494e-01
6.658000e+00 -4.829520e-01
6.659000e+00 -4.811542e-01
6.660000e+00 -4.793558e-01
6.661000e+00 -4.775570e-01
6.662000e+00 -4.757578e-01
6.663000e+00 -4.739582e-01
6.664000e+00 -4.721582e-01
6.665000e+00 -4.703578e-01
6.666000e+00 -4.685570e-01
6.667000e+00 -4.667559e-01
6.668000e+00 -4.649544e-01
6.669000e+00 -4.631525e-01
6.670000e+00 -4.613504e-01
6.671000e+00 -4.595479e-01
6.672000e+00 -4.577452e-01
6.673000e+00 -4.559421e-01
6.674000e+00 -4.541388e-01
6.675000e+00 -4.523353e-01
6.676000e+00 -4.505315e-01
6.677000e+00 -4.487275e-01
6.678000e+00 -4.469232e-01
6.679000e+00 -4.451188e-01
6.680000e+00 -4.433141e-01
6.681000e+00 -4.415093e-01
6.682000e+00 -4.397044e-01
6.683000e+00 -4.378993e-01
6.684000e+00 -4.360940e-01
6.685000e+00 -4.342886e-01
6.686000e+00 -4.324831e-01
6.687000e+00 -4.306775e-01
6.688000e+00 -4.288719e-01
6.689000e+00 -4.270661e-01
6.690000e+00 -4.252603e-01
6.691000e+00 -4.234545e-01
6.692000e+00 -4.216486e-01
6.693000e+00 -4.198427e-01
6.694000e+00 -4.180368e-01
6.695000e+00 -4.162309e-01
6.696000e+00 -4.144250e-01
6.697000e+00 -4.126192e-01
6.698000e+00 -4.108134e-01
6.699000e+00 -4.090077e-01
6.700000e+00 -4.072020e-01
6.701000e+00 -4.053964e-01
6.702000e+00 -4.035909e-01
6.703000e+00 -4.017855e-01
6.704000e+00 -3.999803e-01
6.705000e+00 -3.981751e-01
6.706000e+00 -3.963702e-01
6.707000e+00 -3.945653e-01
6.708000e+00 -3.927607e-01
6.709000e+00 -3.909562e-01
6.710000e+00 -3.891520e-01
6.711000e+00 -3.873479e-01
6.712000e+00 -3.855441e-01
6.713000e+00 -3.837405e-01
6.714000e+00 -3.819372e-01
6.715000e+00 -3.801341e-01
6.716000e+00 -3.783313e-01
6.717000e+00 -3.765288e-01
6.718000e+00 -3.747265e-01
6.719000e+00 -3.729246e-01
6.720000e+00 -3.711230e-01
6.721000e+00 -3.693218e-01
6.722000e+00 -3.675208e-01
6.723000e+00 -3.657203e-01
6.724000e+00 -3.639201e-01
6.725000e+00 -3.621203e-01
6.726000e+00 -3.603209e-01
6.727000e+00 -3.585219e-01
6.728000e+00 -3.567234e-01
6.729000e+00 -3.549252e-01
6.730000e+00 -3.531276e-01
6.731000e+00 -3.513303e-01
6.732000e+00 -3.495336e-01
6.733000e+00 -3.477373e-01
6.734000e+00 -3.459415e-01
6.735000e+00 -3.441462e-01
6.736000e+00 -3.423515e-01
6.737000e+00 -3.405573e-01
6.738000e+00 -3.387636e-01
6.739000e+00 -3.369705e-01
6.740000e+00 -3.351779e-01
6.741000e+00 -3.333859e-01
6.742000e+00 -3.315945e-01
6.743000e+00 -3.298037e-01
6.744000e+00 -3.280136e-01
6.745000e+00 -3.262240e-01
6.746000e+00 -3.244351e-01
6.747000e+00 -3.226468e-01
6.748000e+00 -3.208592e-01
6.749000e+00 -3.190723e-01
6.750000e+00 -3.172861e-01
6.751000e+00 -3.155005e-01
6.752000e+00 -3.137157e-01
6.753000e+00 -3.119316e-01
6.754000e+00 -3.101482e-01
6.755000e+00 -3.083656e-01
6.756000e+00 -3.065837e-01
6.757000e+00 -3.048026e-01
6.758000e+00 -3.030222e-01
6.759000e+00 -3.012427e-01
6.760000e+00 -2.994640e-01
6.761000e+00 -2.976860e-01
6.762000e+00 -2.959089e-01
6.763000e+00 -2.941327e-01
6.764000e+00 -2.923572e-01
6.765000e+00 -2.905827e-01
6.766000e+00 -2.888090e-01
6.767000e+00 -2.870362e-01
6.768000e+00 -2.852643e-01
6.769000e+00 -2.834933e-01
6.770000e+00 -2.817232e-01
6.771000e+00 -2.799540e-01
6.772000e+00 -2.781858e-01
6.773000e+00 -2.764185e-01
6.774000e+00 -2.746522e-01
6.775000e+00 -2.728868e-01
6.776000e+00 -2.711225e-01
6.777000e+00 -2.693591e-01
6.778000e+00 -2.675967e-01
6.779000e+00 -2.658354e-01
6.780000e+00 -2.640751e-01
6.781000e+00 -2.623158e-01
6.782000e+00 -2.605576e-01
6.783000e+00 -2.588004e-01
6.784000e+00 -2.570443e-01
6.785000e+00 -2.552893e-01
6.786000e+00 -2.535354e-01
6.787000e+00 -2.517826e-01
6.788000e+00 -2.500309e-01
6.789000e+00 -2.482803e-01
6.790000e+00 -2.465309e-01
6.791000e+00 -2.447826e-01
6.792000e+00 -2.430355e-01
6.793000e+00 -2.412895e-01
6.794000e+00 -2.395447e-01
6.795000e+00 -2.378011e-01
6.796000e+00 -2.360588e-01
6.797000e+00 -2.343176e-01
6.798000e+00 -2.325776e-01
6.799000e+00 -2.308389e-01
6.800000e+00 -2.291015e-01
6.801000e+00 -2.273652e-01
6.802000e+00 -2.256303e-01
6.803000e+00 -2.238966e-01
6.804000e+00 -2.221642e-01
6.805000e+00 -2.204332e-01
6.806000e+00 -2.187034e-01
6.807000e+00 -2.169749e-01
6.808000e+00 -2.152478e-01
6.809000e+00 -2.135220e-01
6.810000e+00 -2.117975e-01
6.811000e+00 -2.100744e-01
6.812000e+00 -2.083527e-01
6.813000e+00 -2.066324e-01
6.814000e+00 -2.049134e-01
6.815000e+00 -2.031959e-01
6.816000e+00 -2.014798e-01
6.817000e+00 -1.997650e-01
6.818000e+00 -1.980518e-01
6.819000e+00 -1.963399e-01
6.820000e+00 -1.946295e-01
6.821000e+00 -1.929206e-01
6.822000e+00 -1.912131e-01
6.823000e+00 -1.895071e-01
6.824000e+00 -1.878026e-01
6.825000e+00 -1.860997e-01
6.826000e+00 -1.843982e-01
6.827000e+00 -1.826982e-01
6.828000e+00 -1.809998e-01
6.829000e+00 -1.793029e-01
6.830000e+00 -1.776076e-01
6.831000e+00 -1.759138e-01
6.832000e+00 -1.742216e-01
6.833000e+00 -1.725310e-01
6.834000e+00 -1.708419e-01
6.835000e+00 -1.691545e-01
6.836000e+00 -1.674687e-01
6.837000e+00 -1.657845e-01
6.838000e+00 -1.641019e-01
6.839000e+00 -1.624210e-01
6.840000e+00 -1.607417e-01
6.841000e+00 -1.590640e-01
6.842000e+00 -1.573881e-01
6.843000e+00 -1.557138e-01
6.844000e+00 -1.540412e-01
6.845000e+00 -1.523702e-01
6.846000e+00 -1.507010e-01
6.847000e+00 -1.490335e-01
6.848000e+00 -1.473678e-01
6.849000e+00 -1.457037e-01
6.850000e+00 -1.440414e-01
6.851000e+00 -1.423809e-01
6.852000e+00 -1.407221e-01
6.853000e+00 -1.390651e-01
6.854000e+00 -1.374098e-01
6.855000e+00 -1.357564e-01
6.856000e+00 -1.341047e-01
6.857000e+00 -1.324549e-01
6.858000e+00 -1.308069e-01
6.859000e+00 -1.291607e-01
6.860000e+00 -1.275163e-01
6.861000e+00 -1.258738e-01
6.862000e+00 -1.242331e-01
6.863000e+00 -1.225943e-01
6.864000e+00 -1.209573e-01
6.865000e+00 -1.193222e-01
6.866000e+00 -1.176891e-01
6.867000e+00 -1.160578e-01
6.868000e+00 -1.144284e-01
6.869000e+00 -1.128009e-01
6.870000e+00 -1.111754e-01
6.871000e+00 -1.095518e-01
6.872000e+00 -1.079301e-01
6.873000e+00 -1.063104e-01
6.874000e+00 -1.046926e-01
6.875000e+00 -1.030768e-01
6.876000e+00 -1.014630e-01
6.877000e+00 -9.985111e-02
6.878000e+00 -9.824126e-02
6.879000e+00 -9.663341e-02
6.880000e+00 -9.502756e-02
6.881000e+00 -9.342374e-02
6.882000e+00 -9.182194e-02
6.883000e+00 -9.022217e-02
6.884000e+00 -8.862445e-02
6.885000e+00 -8.702877e-02
6.886000e+00 -8.543516e-02
6.887000e+00 -8.384362e-02
6.888000e+00 -8.225415e-02
6.889000e+00 -8.066676e-02
6.890000e+00 -7.908147e-02
6.891000e+00 -7.749828e-02
6.892000e+00 -7.591719e-02
6.893000e+00 -7.433823e-02
6.894000e+00 -7.276138e-02
6.895000e+00 -7.118668e-02
6.896000e+00 -6.961411e-02
6.897000e+00 -6.804369e-02
6.898000e+00 -6.647543e-02
6.899000e+00 -6.490934e-02
6.900000e+00 -6.334542e-02
6.901000e+00 -6.178368e-02
6.902000e+00 -6.022413e-02
6.903000e+00 -5.866678e-02
6.904000e+00 -5.711163e-02
6.905000e+00 -5.555869e-02
6.906000e+00 -5.400798e-02
6.907000e+00 -5.245949e-02
6.908000e+00 -5.091324e-02
6.909000e+00 -4.936923e-02
6.910000e+00 -4.782748e-02
6.911000e+00 -4.628798e-02
6.912000e+00 -4.475076e-02
6.913000e+00 -4.321580e-02
6.914000e+00 -4.168313e-02
6.915000e+00 -4.015275e-02
6.916000e+00 -3.862466e-02
6.917000e+00 -3.709888e-02
6.918000e+00 -3.557541e-02
6.919000e+00 -3.405426e-02
6.920000e+00 -3.253544e-02
6.921000e+00 -3.101895e-02
6.922000e+00 -2.950480e-02
6.923000e+00 -2.799301e-02
6.924000e+00 -2.648357e-02
6.925000e+00 -2.497649e-02
6.926000e+00 -2.347178e-02
6.927000e+00 -2.196945e-02
6.928000e+00 -2.046951e-02
6.929000e+00 -1.897196e-02
6.930000e+00 -1.747681e-02
6.931000e+00 -1.598407e-02
6.932000e+00 -1.449374e-02
6.933000e+00 -1.300583e-02
6.934000e+00 -1.152034e-02
6.935000e+00 -1.003730e-02
6.936000e+00 -8.556693e-03
6.937000e+00 -7.078536e-03
6.938000e+00 -5.602836e-03
6.939000e+00 -4.129598e-03
6.940000e+00 -2.658830e-03
6.941000e+00 -1.190538e-03
6.942000e+00 2.752715e-04
6.943000e+00 1.738591e-03
6.944000e+00 3.199413e-03
6.945000e+00 4.657732e-03
6.946000e+00 6.113541e-03
6.947000e+00 7.566833e-03
6.948000e+00 9.017602e-03
6.949000e+00 1.046584e-02
6.950000e+00 1.191154e-02
6.951000e+00 1.335470e-02
6.952000e+00 1.479531e-02
6.953000e+00 1.623337e-02
6.954000e+00 1.766886e-02
6.955000e+00 1.910178e-02
6.956000e+00 2.053213e-02
6.957000e+00 2.195989e-02
6.958000e+00 2.338507e-02
6.959000e+00 2.480765e-02
6.960000e+00 2.622763e-02
6.961000e+00 2.764500e-02
6.962000e+00 2.905976e-02
6.963000e+00 3.047190e-02
6.964000e+00 3.188142e-02
6.965000e+00 3.328830e-02
6.966000e+00 3.469255e-02
6.967000e+00 3.609415e-02
6.968000e+00 3.749310e-02
6.969000e+00 3.888939e-02
6.970000e+00 4.028302e-02
6.971000e+00 4.167399e-02
6.972000e+00 4.306227e-02
6.973000e+00 4.444788e-02
6.974000e+00 4.583080e-02
6.975000e+00 4.721104e-02
6.976000e+00 4.858857e-02
6.977000e+00 4.996340e-02
6.978000e+00 5.133551e-02
6.979000e+00 5.270492e-02
6.980000e+00 5.407160e-02
6.981000e+00 5.543556e-02
6.982000e+00 5.679678e-02
6.983000e+00 5.815526e-02
6.984000e+00 5.951100e-02
6.985000e+00 6.086399e-02
6.986000e+00 6.221423e-02
6.987000e+00 6.356171e-02
6.988000e+00 6.490642e-02
6.989000e+00 6.624835e-02
6.990000e+00 6.758752e-02
6.991000e+00 6.892389e-02
6.992000e+00 7.025748e-02
6.993000e+00 7.158828e-02
6.994000e+00 7.291628e-02
6.995000e+00 7.424147e-02
6.996000e+00 7.556386e-02
6.997000e+00 7.688343e-02
6.998000e+00 7.820018e-02
6.999000e+00 7.951410e-02
7.000000e+00 8.082520e-02
7.001000e+00 8.213346e-02
7.002000e+00 8.343888e-02
7.003000e+00 8.474145e-02
7.004000e+00 8.604117e-02
7.005000e+00 8.733804e-02
7.006000e+00 8.863205e-02
7.007000e+00 8.992319e-02
7.008000e+00 9.121146e-02
7.009000e+00 9.249685e-02
7.010000e+00 9.377936e-02
7.011000e+00 9.505899e-02
7.012000e+00 9.633573e-02
7.013000e+00 9.760957e-02
7.014000e+00 9.888051e-02
7.015000e+00 1.001485e-01
7.016000e+00 1.014137e-01
7.017000e+00 1.026759e-01
7.018000e+00 1.039352e-01
7.019000e+00 1.051915e-01
7.020000e+00 1.064450e-01
7.021000e+00 1.076955e-01
7.022000e+00 1.089431e-01
7.023000e+00 1.101877e-01
7.024000e+00 1.114294e-01
7.025000e+00 1.126681e-01
7.026000e+00 1.139039e-01
7.027000e+00 1.151367e-01
7.028000e+00 1.163666e-01
7.029000e+00 1.175934e-01
7.030000e+00 1.188173e-01
7.031000e+00 1.200383e-01
7.032000e+00 1.212562e-01
7.033000e+00 1.224712e-01
7.034000e+00 1.236832e-01
7.035000e+00 1.248921e-01
7.036000e+00 1.260981e-01
7.037000e+00 1.273011e-01
7.038000e+00 1.285011e-01
7.039000e+00 1.296980e-01
7.040000e+00 1.308920e-01
7.041000e+00 1.320829e-01
7.042000e+00 1.332708e-01
7.043000e+00 1.344556e-01
7.044000e+00 1.356375e-01
7.045000e+00 1.368163e-01
7.046000e+00 1.379921e-01
7.047000e+00 1.391648e-01
7.048000e+00 1.403344e-01
7.049000e+00 1.415011e-01
7.050000e+00 1.426646e-01
7.051000e+00 1.438251e-01
7.052000e+00 1.449826e-01
7.053000e+00 1.461370e-01
7.054000e+00 1.472883e-01
7.055000e+00 1.484365e-01
7.056000e+00 1.495817e-01
7.057000e+00 1.507238e-01
7.058000e+00 1.518628e-01
7.059000e+00 1.529987e-01
7.060000e+00 1.541315e-01
7.061000e+00 1.552612e-01
7.062000e+00 1.563878e-01
7.063000e+00 1.575113e-01
7.064000e+00 1.586317e-01
7.065000e+00 1.597490e-01
7.066000e+00 1.608632e-01
7.067000e+00 1.619743e-01
7.068000e+00 1.630823e-01
7.069000e+00 1.641871e-01
7.070000e+00 1.652888e-01
7.071000e+00 1.663874e-01
7.072000e+00 1.674828e-01
7.073000e+00 1.685751e-01
7.074000e+00 1.696643e-01
7.075000e+00 1.707504e-01
7.076000e+00 1.718332e-01
7.077000e+00 1.729130e-01
7.078000e+00 1.739896e-01
7.079000e+00 1.750630e-01
7.080000e+00 1.761333e-01
7.081000e+00 1.772004e-01
7.082000e+00 1.782643e-01
7.083000e+00 1.793251e-01
7.084000e+00 1.803827e-01
7.085000e+00 1.814372e-01
7.086000e+00 1.824885e-01
7.087000e+00 1.835366e-01
7.088000e+00 1.845815e-01
7.089000e+00 1.856232e-01
7.090000e+00 1.866617e-01
7.091000e+00 1.876971e-01
7.092000e+00 1.887293e-01
7.093000e+00 1.897582e-01
7.094000e+00 1.907840e-01
7.095000e+00 1.918066e-01
7.096000e+00 1.928259e-01
7.097000e+00 1.938421e-01
7.098000e+00 1.948551e-01
7.099000e+00 1.958648e-01
7.100000e+00 1.968714e-01
7.101000e+00 1.978747e-01
7.102000e+00 1.988748e-01
7.103000e+00 1.998717e-01
7.104000e+00 2.008653e-01
7.105000e+00 2.018558e-01
7.106000e+00 2.028430e-01
7.107000e+00 2.038270e-01
7.108000e+00 2.048077e-01
7.109000e+00 2.057853e-01
7.110000e+00 2.067596e-01
7.111000e+00 2.077306e-01
7.112000e+00 2.086984e-01
7.113000e+00 2.096630e-01
7.114000e+00 2.106243e-01
7.115000e+00 2.115824e-01
7.116000e+00 2.125372e-01
7.117000e+00 2.134888e-01
7.118000e+00 2.144371e-01
7.119000e+00 2.153822e-01
7.120000e+00 2.163240e-01
7.121000e+00 2.172625e-01
7.122000e+00 2.181978e-01
7.123000e+00 2.191299e-01
7.124000e+00 2.200586e-01
7.125000e+00 2.209841e-01
7.126000e+00 2.219064e-01
7.127000e+00 2.228253e-01
7.128000e+00 2.237410e-01
7.129000e+00 2.246534e-01
7.130000e+00 2.255626e-01
7.131000e+00 2.264684e-01
7.132000e+00 2.273710e-01
7.133000e+00 2.282703e-01
7.134000e+00 2.291664e-01
7.135000e+00 2.300591e-01
7.136000e+00 2.309486e-01
7.137000e+00 2.318347e-01
7.138000e+00 2.327176e-01
7.139000e+00 2.335972e-01
7.140000e+00 2.344735e-01
7.141000e+00 2.353465e-01
7.142000e+00 2.362162e-01
7.143000e+00 2.370826e-01
7.144000e+00 2.379458e-01
7.145000e+00 2.388056e-01
7.146000e+00 2.396621e-01
7.147000e+00 2.405153e-01
7.148000e+00 2.413653e-01
7.149000e+00 2.422119e-01
7.150000e+00 2.430552e-01
7.151000e+00 2.438952e-01
7.152000e+00 2.447319e-01
7.153000e+00 2.455653e-01
7.154000e+00 2.463954e-01
7.155000e+00 2.472222e-01
7.156000e+00 2.480456e-01
7.157000e+00 2.488658e-01
7.158000e+00 2.496826e-01
7.159000e+00 2.504961e-01
7.160000e+00 2.513063e-01
7.161000e+00 2.521132e-01
7.162000e+00 2.529168e-01
7.163000e+00 2.537171e-01
7.164000e+00 2.545140e-01
7.165000e+00 2.553076e-01
7.166000e+00 2.560979e-01
7.167000e+00 2.568849e-01
7.168000e+00 2.576685e-01
7.169000e+00 2.584489e-01
7.170000e+00 2.592259e-01
7.171000e+00 2.599995e-01
7.172000e+00 2.607699e-01
7.173000e+00 2.615369e-01
7.174000e+00 2.623006e-01
7.175000e+00 2.630610e-01
7.176000e+00 2.638180e-01
7.177000e+00 2.645717e-01
7.178000e+00 2.653221e-01
7.179000e+00 2.660692e-01
7.180000e+00 2.668129e-01
7.181000e+00 2.675533e-01
7.182000e+00 2.682903e-01
7.183000e+00 2.690241e-01
7.184000e+00 2.697545e-01
7.185000e+00 2.704815e-01
7.186000e+00 2.712053e-01
7.187000e+00 2.719257e-01
7.188000e+00 2.726427e-01
7.189000e+00 2.733565e-01
7.190000e+00 2.740669e-01
7.191000e+00 2.747739e-01
7.192000e+00 2.754776e-01
7.193000e+00 2.761780e-01
7.194000e+00 2.768751e-01
7.195000e+00 2.775688e-01
7.196000e+00 2.782592e-01
7.197000e+00 2.789462e-01
7.198000e+00 2.796299e-01
7.199000e+00 2.803103e-01
7.200000e+00 2.809874e-01
7.201000e+00 2.816611e-01
7.202000e+00 2.823314e-01
7.203000e+00 2.829985e-01
7.204000e+00 2.836622e-01
7.205000e+00 2.843225e-01
7.206000e+00 2.849795e-01
7.207000e+00 2.856332e-01
7.208000e+00 2.862836e-01
7.209000e+00 2.869306e-01
7.210000e+00 2.875743e-01
7.211000e+00 2.882146e-01
7.212000e+00 2.888516e-01
7.213000e+00 2.894853e-01
7.214000e+00 2.901157e-01
7.215000e+00 2.907427e-01
7.216000e+00 2.913663e-01
7.217000e+00 2.919867e-01
7.218000e+00 2.926037e-01
7.219000e+00 2.932174e-01
7.220000e+00 2.938277e-01
7.221000e+00 2.944347e-01
7.222000e+00 2.950384e-01
7.223000e+00 2.956387e-01
7.224000e+00 2.962357e-01
7.225000e+00 2.968294e-01
7.226000e+00 2.974198e-01
7.227000e+00 2.980068e-01
7.228000e+00 2.985905e-01
7.229000e+00 2.991709e-01
7.230000e+00 2.997479e-01
7.231000e+00 3.003216e-01
7.232000e+00 3.008920e-01
7.233000e+00 3.014591e-01
7.234000e+00 3.020228e-01
7.235000e+00 3.025832e-01
7.236000e+00 3.031403e-01
7.237000e+00 3.036941e-01
7.238000e+00 3.042445e-01
7.239000e+00 3.047916e-01
7.240000e+00 3.053354e-01
7.241000e+00 3.058759e-01
7.242000e+00 3.064131e-01
7.243000e+00 3.069469e-01
7.244000e+00 3.074774e-01
7.245000e+00 3.080047e-01
7.246000e+00 3.085286e-01
7.247000e+00 3.090491e-01
7.248000e+00 3.095664e-01
7.249000e+00 3.100804e-01
7.250000e+00 3.105910e-01
7.251000e+00 3.110983e-01
7.252000e+00 3.116024e-01
7.253000e+00 3.121031e-01
7.254000e+00 3.126005e-01
7.255000e+00 3.130946e-01
7.256000e+00 3.135854e-01
7.257000e+00 3.140729e-01
7.258000e+00 3.145571e-01
7.259000e+00 3.150380e-01
7.260000e+00 3.155156e-01
7.261000e+00 3.159899e-01
7.262000e+00 3.164609e-01
7.263000e+00 3.169286e-01
7.264000e+00 3.173930e-01
7.265000e+00 3.178541e-01
7.266000e+00 3.183119e-01
7.267000e+00 3.187664e-01
7.268000e+00 3.192177e-01
7.269000e+00 3.196656e-01
7.270000e+00 3.201103e-01
7.271000e+00 3.205517e-01
7.272000e+00 3.209898e-01
7.273000e+00 3.214246e-01
7.274000e+00 3.218561e-01
7.275000e+00 3.222844e-01
7.276000e+00 3.227093e-01
7.277000e+00 3.231310e-01
7.278000e+00 3.235494e-01
7.279000e+00 3.239646e-01
7.280000e+00 3.243765e-01
7.281000e+00 3.247851e-01
7.282000e+00 3.251904e-01
7.283000e+00 3.255925e-01
7.284000e+00 3.259913e-01
7.285000e+00 3.263868e-01
7.286000e+00 3.267791e-01
7.287000e+00 3.271682e-01
7.288000e+00 3.275539e-01
7.289000e+00 3.279364e-01
7.290000e+00 3.283157e-01
7.291000e+00 3.286917e-01
7.292000e+00 3.290644e-01
7.293000e+00 3.294339e-01
7.294000e+00 3.298002e-01
7.295000e+00 3.301632e-01
7.296000e+00 3.305230e-01
7.297000e+00 3.308795e-01
7.298000e+00 3.312328e-01
7.299000e+00 3.315828e-01
7.300000e+00 3.319296e-01
7.301000e+00 3.322732e-01
7.302000e+00 3.326136e-01
7.303000e+00 3.329507e-01
7.304000e+00 3.332846e-01
7.305000e+00 3.336152e-01
7.306000e+00 3.339427e-01
7.307000e+00 3.342669e-01
7.308000e+00 3.345879e-01
7.309000e+00 3.349057e-01
7.310000e+00 3.352202e-01
7.311000e+00 3.355316e-01
7.312000e+00 3.358397e-01
7.313000e+00 3.361447e-01
7.314000e+00 3.364464e-01
7.315000e+00 3.367449e-01
7.316000e+00 3.370403e-01
7.317000e+00 3.373324e-01
7.318000e+00 3.376213e-01
7.319000e+00 3.379070e-01
7.320000e+00 3.381896e-01
7.321000e+00 3.384689e-01
7.322000e+00 3.387451e-01
7.323000e+00 3.390181e-01
7.324000e+00 3.392879e-01
7.325000e+00 3.395545e-01
7.326000e+00 3.398179e-01
7.327000e+00 3.400782e-01
7.328000e+00 3.403353e-01
7.329000e+00 3.405892e-01
7.330000e+00 3.408399e-01
7.331000e+00 3.410875e-01
7.332000e+00 3.413319e-01
7.333000e+00 3.415732e-01
7.334000e+00 3.418113e-01
7.335000e+00 3.420463e-01
7.336000e+00 3.422781e-01
7.337000e+00 3.425067e-01
7.338000e+00 3.427322e-01
7.339000e+00 3.429545e-01
7.340000e+00 3.431737e-01
7.341000e+00 3.433898e-01
7.342000e+00 3.436027e-01
7.343000e+00 3.438125e-01
7.344000e+00 3.440192e-01
7.345000e+00 3.442227e-01
7.346000e+00 3.444232e-01
7.347000e+00 3.446204e-01
7.348000e+00 3.448146e-01
7.349000e+00 3.450057e-01
7.350000e+00 3.451936e-01
7.351000e+00 3.453784e-01
7.352000e+00 3.455601e-01
7.353000e+00 3.457387e-01
7.354000e+00 3.459142e-01
7.355000e+00 3.460866e-01
7.356000e+00 3.462559e-01
7.357000e+00 3.464221e-01
7.358000e+00 3.465853e-01
7.359000e+00 3.467453e-01
7.360000e+00 3.469022e-01
7.361000e+00 3.470561e-01
7.362000e+00 3.472069e-01
7.363000e+00 3.473546e-01
7.364000e+00 3.474992e-01
7.365000e+00 3.476407e-01
7.366000e+00 3.477792e-01
7.367000e+00 3.479147e-01
7.368000e+00 3.480470e-01
7.369000e+00 3.481763e-01
7.370000e+00 3.483026e-01
7.371000e+00 3.484258e-01
7.372000e+00 3.485459e-01
7.373000e+00 3.486630e-01
7.374000e+00 3.487771e-01
7.375000e+00 3.488881e-01
7.376000e+00 3.489961e-01
7.377000e+00 3.491010e-01
7.378000e+00 3.492029e-01
7.379000e+00 3.493018e-01
7.380000e+00 3.493977e-01
7.381000e+00 3.494905e-01
7.382000e+00 3.495803e-01
7.383000e+00 3.496672e-01
7.384000e+00 3.497510e-01
7.385000e+00 3.498318e-01
7.386000e+00 3.499095e-01
7.387000e+00 3.499843e-01
7.388000e+00 3.500561e-01
7.389000e+00 3.501249e-01
7.390000e+00 3.501907e-01
7.391000e+00 3.502536e-01
7.392000e+00 3.503134e-01
7.393000e+00 3.503703e-01
7.394000e+00 3.504241e-01
7.395000e+00 3.504750e-01
7.396000e+00 3.505230e-01
7.397000e+00 3.505680e-01
7.398000e+00 3.506100e-01
7.399000e+00 3.506490e-01
7.400000e+00 3.506851e-01
7.401000e+00 3.507182e-01
7.402000e+00 3.507484e-01
7.403000e+00 3.507757e-01
7.404000e+00 3.508000e-01
7.405000e+00 3.508214e-01
7.406000e+00 3.508398e-01
7.407000e+00 3.508553e-01
7.408000e+00 3.508679e-01
7.409000e+00 3.508775e-01
7.410000e+00 3.508842e-01
7.411000e+00 3.508880e-01
7.412000e+00 3.508889e-01
7.413000e+00 3.508869e-01
7.414000e+00 3.508820e-01
7.415000e+00 3.508742e-01
7.416000e+00 3.508635e-01
7.417000e+00 3.508499e-01
7.418000e+00 3.508334e-01
7.419000e+00 3.508140e-01
7.420000e+00 3.507917e-01
7.421000e+00 3.507666e-01
7.422000e+00 3.507386e-01
7.423000e+00 3.507077e-01
7.424000e+00 3.506739e-01
7.425000e+00 3.506373e-01
7.426000e+00 3.505978e-01
7.427000e+00 3.505554e-01
7.428000e+00 3.505102e-01
7.429000e+00 3.504622e-01
7.430000e+00 3.504113e-01
7.431000e+00 3.503576e-01
7.432000e+00 3.503010e-01
7.433000e+00 3.502416e-01
7.434000e+00 3.501794e-01
7.435000e+00 3.501143e-01
7.436000e+00 3.500464e-01
7.437000e+00 3.499757e-01
7.438000e+00 3.499022e-01
7.439000e+00 3.498259e-01
7.440000e+00 3.497468e-01
7.441000e+00 3.496648e-01
7.442000e+00 3.495801e-01
7.443000e+00 3.494926e-01
7.444000e+00 3.494023e-01
7.445000e+00 3.493092e-01
7.446000e+00 3.492133e-01
7.447000e+00 3.491147e-01
7.448000e+00 3.490132e-01
7.449000e+00 3.489090e-01
7.450000e+00 3.488021e-01
7.451000e+00 3.486924e-01
7.452000e+00 3.485799e-01
7.453000e+00 3.484647e-01
7.454000e+00 3.483467e-01
7.455000e+00 3.482259e-01
7.456000e+00 3.481025e-01
7.457000e+00 3.479763e-01
7.458000e+00 3.478473e-01
7.459000e+00 3.477157e-01
7.460000e+00 3.475813e-01
7.461000e+00 3.474442e-01
7.462000e+00 3.473044e-01
7.463000e+00 3.471618e-01
7.464000e+00 3.470166e-01
7.465000e+00 3.468686e-01
7.466000e+00 3.467180e-01
7.467000e+00 3.465647e-01
7.468000e+00 3.464086e-01
7.469000e+00 3.462499e-01
7.470000e+00 3.460885e-01
7.471000e+00 3.459244e-01
7.472000e+00 3.457577e-01
7.473000e+00 3.455883e-01
7.474000e+00 3.454162e-01
7.475000e+00 3.452415e-01
7.476000e+00 3.450641e-01
7.477000e+00 3.448840e-01
7.478000e+00 3.447013e-01
7.479000e+00 3.445160e-01
7.480000e+00 3.443280e-01
7.481000e+00 3.441374e-01
7.482000e+00 3.439441e-01
7.483000e+00 3.437483e-01
7.484000e+00 3.435498e-01
7.485000e+00 3.433487e-01
7.486000e+00 3.431450e-01
7.487000e+00 3.429386e-01
7.488000e+00 3.427297e-01
7.489000e+00 3.425182e-01
7.490000e+00 3.423041e-01
7.491000e+00 3.420873e-01
7.492000e+00 3.418680e-01
7.493000e+00 3.416462e-01
7.494000e+00 3.414217e-01
7.495000e+00 3.411947e-01
7.496000e+00 3.409651e-01
7.497000e+00 3.407329e-01
7.498000e+00 3.404982e-01
7.499000e+00 3.402609e-01
7.500000e+00 3.400211e-01
7.501000e+00 3.397787e-01
7.502000e+00 3.395338e-01
7.503000e+00 3.392864e-01
7.504000e+00 3.390364e-01
7.505000e+00 3.387839e-01
7.506000e+00 3.385288e-01
7.507000e+00 3.382713e-01
7.508000e+00 3.380112e-01
7.509000e+00 3.377486e-01
7.510000e+00 3.374836e-01
7.511000e+00 3.372160e-01
7.512000e+00 3.369459e-01
7.513000e+00 3.366733e-01
7.514000e+00 3.363983e-01
7.515000e+00 3.361208e-01
7.516000e+00 3.358407e-01
7.517000e+00 3.355583e-01
7.518000e+00 3.352733e-01
7.519000e+00 3.349859e-01
7.520000e+00 3.346960e-01
7.521000e+00 3.344037e-01
7.522000e+00 3.341089e-01
7.523000e+00 3.338117e-01
7.524000e+00 3.335120e-01
7.525000e+00 3.332099e-01
7.526000e+00 3.329054e-01
7.527000e+00 3.325985e-01
7.528000e+00 3.322891e-01
7.529000e+00 3.319773e-01
7.530000e+00 3.316631e-01
7.531000e+00 3.313465e-01
7.532000e+00 3.310275e-01
7.533000e+00 3.307060e-01
7.534000e+00 3.303822e-01
7.535000e+00 3.300560e-01
7.536000e+00 3.297275e-01
7.537000e+00 3.293965e-01
7.538000e+00 3.290632e-01
7.539000e+00 3.287275e-01
7.540000e+00 3.283894e-01
7.541000e+00 3.280490e-01
7.542000e+00 3.277062e-01
7.543000e+00 3.273611e-01
7.544000e+00 3.270136e-01
7.545000e+00 3.266637e-01
7.546000e+00 3.263116e-01
7.547000e+00 3.259571e-01
7.548000e+00 3.256003e-01
7.549000e+00 3.252411e-01
7.550000e+00 3.248797e-01
7.551000e+00 3.245159e-01
7.552000e+00 3.241498e-01
7.553000e+00 3.237815e-01
7.554000e+00 3.234108e-01
7.555000e+00 3.230378e-01
7.556000e+00 3.226625e-01
7.557000e+00 3.222850e-01
7.558000e+00 3.219052e-01
7.559000e+00 3.215231e-01
7.560000e+00 3.211387e-01
7.561000e+00 3.207521e-01
7.562000e+00 3.203632e-01
7.563000e+00 3.199720e-01
7.564000e+00 3.195786e-01
7.565000e+00 3.191830e-01
7.566000e+00 3.187851e-01
7.567000e+00 3.183850e-01
7.568000e+00 3.179826e-01
7.569000e+00 3.175781e-01
7.570000e+00 3.171713e-01
7.571000e+00 3.167623e-01
7.572000e+00 3.163510e-01
7.573000e+00 3.159376e-01
7.574000e+00 3.155220e-01
7.575000e+00 3.151041e-01
7.576000e+00 3.146841e-01
7.577000e+00 3.142619e-01
7.578000e+00 3.138375e-01
7.579000e+00 3.134110e-01
7.580000e+00 3.129822e-01
7.581000e+00 3.125513e-01
7.582000e+00 3.121182e-01
7.583000e+00 3.116830e-01
7.584000e+00 3.112456e-01
7.585000e+00 3.108061e-01
7.586000e+00 3.103644e-01
7.587000e+00 3.099206e-01
7.588000e+00 3.094747e-01
7.589000e+00 3.090266e-01
7.590000e+00 3.085764e-01
7.591000e+00 3.081241e-01
7.592000e+00 3.076697e-01
7.593000e+00 3.072131e-01
7.594000e+00 3.067545e-01
7.595000e+00 3.062937e-01
7.596000e+00 3.058309e-01
7.597000e+00 3.053660e-01
7.598000e+00 3.048990e-01
7.599000e+00 3.044299e-01
7.600000e+00 3.039587e-01
7.601000e+00 3.034855e-01
7.602000e+00 3.030102e-01
7.603000e+00 3.025328e-01
7.604000e+00 3.020534e-01
7.605000e+00 3.015720e-01
7.606000e+00 3.010885e-01
7.607000e+00 3.006029e-01
7.608000e+00 3.001153e-01
7.609000e+00 2.996257e-01
7.610000e+00 2.991341e-01
7.611000e+00 2.986404e-01
7.612000e+00 2.981448e-01
7.613000e+00 2.976471e-01
7.614000e+00 2.971474e-01
7.615000e+00 2.966457e-01
7.616000e+00 2.961420e-01
7.617000e+00 2.956364e-01
7.618000e+00 2.951287e-01
7.619000e+00 2.946191e-01
7.620000e+00 2.941074e-01
7.621000e+00 2.935939e-01
7.622000e+00 2.930783e-01
7.623000e+00 2.925608e-01
7.624000e+00 2.920413e-01
7.625000e+00 2.915199e-01
7.626000e+00 2.909965e-01
7.627000e+00 2.904712e-01
7.628000e+00 2.899440e-01
7.629000e+00 2.894148e-01
7.630000e+00 2.888837e-01
7.631000e+00 2.883507e-01
7.632000e+00 2.878157e-01
7.633000e+00 2.872789e-01
7.634000e+00 2.867401e-01
7.635000e+00 2.861994e-01
7.636000e+00 2.856569e-01
7.637000e+00 2.851124e-01
7.638000e+00 2.845661e-01
7.639000e+00 2.840179e-01
7.640000e+00 2.834678e-01
7.641000e+00 2.829158e-01
7.642000e+00 2.823620e-01
7.643000e+00 2.818063e-01
7.644000e+00 2.812487e-01
7.645000e+00 2.806893e-01
7.646000e+00 2.801280e-01
7.647000e+00 2.795649e-01
7.648000e+00 2.790000e-01
7.649000e+00 2.784332e-01
7.650000e+00 2.778646e-01
7.651000e+00 2.772942e-01
7.652000e+00 2.767220e-01
7.653000e+00 2.761479e-01
7.654000e+00 2.755721e-01
7.655000e+00 2.749944e-01
7.656000e+00 2.744149e-01
7.657000e+00 2.738337e-01
7.658000e+00 2.732506e-01
7.659000e+00 2.726658e-01
7.660000e+00 2.720792e-01
7.661000e+00 2.714908e-01
7.662000e+00 2.709006e-01
7.663000e+00 2.703087e-01
7.664000e+00 2.697150e-01
7.665000e+00 2.691196e-01
7.666000e+00 2.685224e-01
7.667000e+00 2.679235e-01
7.668000e+00 2.673228e-01
7.669000e+00 2.667204e-01
7.670000e+00 2.661163e-01
7.671000e+00 2.655105e-01
7.672000e+00 2.649029e-01
7.673000e+00 2.642936e-01
7.674000e+00 2.636826e-01
7.675000e+00 2.630699e-01
7.676000e+00 2.624555e-01
7.677000e+00 2.618394e-01
7.678000e+00 2.612216e-01
7.679000e+00 2.606021e-01
7.680000e+00 2.599810e-01
7.681000e+00 2.593581e-01
7.682000e+00 2.587336e-01
7.683000e+00 2.581074e-01
7.684000e+00 2.574796e-01
7.685000e+00 2.568501e-01
7.686000e+00 2.562190e-01
7.687000e+00 2.555862e-01
7.688000e+00 2.549517e-01
7.689000e+00 2.543157e-01
7.690000e+00 2.536780e-01
7.691000e+00 2.530386e-01
7.692000e+00 2.523977e-01
7.693000e+00 2.517551e-01
7.694000e+00 2.511109e-01
7.695000e+00 2.504651e-01
7.696000e+00 2.498177e-01
7.697000e+00 2.491687e-01
7.698000e+00 2.485181e-01
7.699000e+00 2.478659e-01
7.700000e+00 2.472122e-01
7.701000e+00 2.465568e-01
7.702000e+00 2.458999e-01
7.703000e+00 2.452414e-01
7.704000e+00 2.445813e-01
7.705000e+00 2.439197e-01
7.706000e+00 2.432565e-01
7.707000e+00 2.425918e-01
7.708000e+00 2.419255e-01
7.709000e+00 2.412577e-01
7.710000e+00 2.405884e-01
7.711000e+00 2.399175e-01
7.712000e+00 2.392451e-01
7.713000e+00 2.385711e-01
7.714000e+00 2.378957e-01
7.715000e+00 2.372187e-01
7.716000e+00 2.365402e-01
7.717000e+00 2.358603e-01
7.718000e+00 2.351788e-01
7.719000e+00 2.344958e-01
7.720000e+00 2.338113e-01
7.721000e+00 2.331254e-01
7.722000e+00 2.324380e-01
7.723000e+00 2.317491e-01
7.724000e+00 2.310587e-01
7.725000e+00 2.303669e-01
7.726000e+00 2.296736e-01
7.727000e+00 2.289788e-01
7.728000e+00 2.282826e-01
7.729000e+00 2.275849e-01
7.730000e+00 2.268858e-01
7.731000e+00 2.261853e-01
7.732000e+00 2.254833e-01
7.733000e+00 2.247799e-01
7.734000e+00 2.240751e-01
7.735000e+00 2.233688e-01
7.736000e+00 2.226612e-01
7.737000e+00 2.219521e-01
7.738000e+00 2.212416e-01
7.739000e+00 2.205298e-01
7.740000e+00 2.198165e-01
7.741000e+00 2.191018e-01
7.742000e+00 2.183858e-01
7.743000e+00 2.176683e-01
7.744000e+00 2.169495e-01
7.745000e+00 2.162293e-01
7.746000e+00 2.155078e-01
7.747000e+00 2.147849e-01
7.748000e+00 2.140606e-01
7.749000e+00 2.133350e-01
7.750000e+00 2.126080e-01
7.751000e+00 2.118796e-01
7.752000e+00 2.111500e-01
7.753000e+00 2.104190e-01
7.754000e+00 2.096866e-01
7.755000e+00 2.089529e-01
7.756000e+00 2.082179e-01
7.757000e+00 2.074816e-01
7.758000e+00 2.067440e-01
7.759000e+00 2.060051e-01
7.760000e+00 2.052648e-01
7.761000e+00 2.045233e-01
7.762000e+00 2.037804e-01
7.763000e+00 2.030363e-01
7.764000e+00 2.022909e-01
7.765000e+00 2.015442e-01
7.766000e+00 2.007962e-01
7.767000e+00 2.000469e-01
7.768000e+00 1.992964e-01
7.769000e+00 1.985446e-01
7.770000e+00 1.977916e-01
7.771000e+00 1.970373e-01
7.772000e+00 1.962817e-01
7.773000e+00 1.955249e-01
7.774000e+00 1.947668e-01
7.775000e+00 1.940075e-01
7.776000e+00 1.932470e-01
7.777000e+00 1.924853e-01
7.778000e+00 1.917223e-01
7.779000e+00 1.909581e-01
7.780000e+00 1.901927e-01
7.781000e+00 1.894260e-01
7.782000e+00 1.886582e-01
7.783000e+00 1.878891e-01
7.784000e+00 1.871189e-01
7.785000e+00 1.863474e-01
7.786000e+00 1.855748e-01
7.787000e+00 1.848010e-01
7.788000e+00 1.840260e-01
7.789000e+00 1.832498e-01
7.790000e+00 1.824725e-01
7.791000e+00 1.816939e-01
7.792000e+00 1.809142e-01
7.793000e+00 1.801334e-01
7.794000e+00 1.793514e-01
7.795000e+00 1.785682e-01
7.796000e+00 1.777839e-01
7.797000e+00 1.769985e-01
7.798000e+00 1.762119e-01
7.799000e+00 1.754241e-01
7.800000e+00 1.746353e-01
7.801000e+00 1.738453e-01
7.802000e+00 1.730542e-01
7.803000e+00 1.722619e-01
7.804000e+00 1.714686e-01
7.805000e+00 1.706741e-01
7.806000e+00 1.698786e-01
7.807000e+00 1.690819e-01
7.808000e+00 1.682842e-01
7.809000e+00 1.674853e-01
7.810000e+00 1.666854e-01
7.811000e+00 1.658843e-01
7.812000e+00 1.650822e-01
7.813000e+00 1.642790e-01
7.814000e+00 1.634748e-01
7.815000e+00 1.626694e-01
7.816000e+00 1.618630e-01
7.817000e+00 1.610556e-01
7.818000e+00 1.602470e-01
7.819000e+00 1.594375e-01
7.820000e+00 1.586268e-01
7.821000e+00 1.578152e-01
7.822000e+00 1.570025e-01
7.823000e+00 1.561887e-01
7.824000e+00 1.553739e-01
7.825000e+00 1.545581e-01
7.826000e+00 1.537413e-01
7.827000e+00 1.529234e-01
7.828000e+00 1.521046e-01
7.829000e+00 1.512847e-01
7.830000e+00 1.504638e-01
7.831000e+00 1.496419e-01
7.832000e+00 1.488190e-01
7.833000e+00 1.479951e-01
7.834000e+00 1.471702e-01
7.835000e+00 1.463443e-01
7.836000e+00 1.455175e-01
7.837000e+00 1.446896e-01
7.838000e+00 1.438608e-01
7.839000e+00 1.430310e-01
7.840000e+00 1.422002e-01
7.841000e+00 1.413685e-01
7.842000e+00 1.405358e-01
7.843000e+00 1.397021e-01
7.844000e+00 1.388675e-01
7.845000e+00 1.380319e-01
7.846000e+00 1.371954e-01
7.847000e+00 1.363579e-01
7.848000e+00 1.355196e-01
7.849000e+00 1.346802e-01
7.850000e+00 1.338400e-01
7.851000e+00 1.329988e-01
7.852000e+00 1.321566e-01
7.853000e+00 1.313136e-01
7.854000e+00 1.304696e-01
7.855000e+00 1.296248e-01
7.856000e+00 1.287790e-01
7.857000e+00 1.279323e-01
7.858000e+00 1.270847e-01
7.859000e+00 1.262362e-01
7.860000e+00 1.253868e-01
7.861000e+00 1.245366e-01
7.862000e+00 1.236854e-01
7.863000e+00 1.228334e-01
7.864000e+00 1.219804e-01
7.865000e+00 1.211266e-01
7.866000e+00 1.202719e-01
7.867000e+00 1.194164e-01
7.868000e+00 1.185600e-01
7.869000e+00 1.177027e-01
7.870000e+00 1.168446e-01
7.871000e+00 1.159856e-01
7.872000e+00 1.151257e-01
7.873000e+00 1.142651e-01
7.874000e+00 1.134035e-01
7.875000e+00 1.125411e-01
7.876000e+00 1.116779e-01
7.877000e+00 1.108139e-01
7.878000e+00 1.099490e-01
7.879000e+00 1.090833e-01
7.880000e+00 1.082168e-01
7.881000e+00 1.073494e-01
7.882000e+00 1.064812e-01
7.883000e+00 1.056123e-01
7.884000e+00 1.047425e-01
7.885000e+00 1.038719e-01
7.886000e+00 1.030005e-01
7.887000e+00 1.021283e-01
7.888000e+00 1.012553e-01
7.889000e+00 1.003815e-01
7.890000e+00 9.950688e-02
7.891000e+00 9.863151e-02
7.892000e+00 9.775536e-02
7.893000e+00 9.687843e-02
7.894000e+00 9.600072e-02
7.895000e+00 9.512224e-02
7.896000e+00 9.424299e-02
7.897000e+00 9.336297e-02
7.898000e+00 9.248219e-02
7.899000e+00 9.160065e-02
7.900000e+00 9.071835e-02
7.901000e+00 8.983530e-02
7.902000e+00 8.895150e-02
7.903000e+00 8.806695e-02
7.904000e+00 8.718166e-02
7.905000e+00 8.629563e-02
7.906000e+00 8.540886e-02
7.907000e+00 8.452135e-02
7.908000e+00 8.363311e-02
7.909000e+00 8.274415e-02
7.910000e+00 8.185446e-02
7.911000e+00 8.096405e-02
7.912000e+00 8.007292e-02
7.913000e+00 7.918108e-02
7.914000e+00 7.828852e-02
7.915000e+00 7.739525e-02
7.916000e+00 7.650128e-02
7.917000e+00 7.560661e-02
7.918000e+00 7.471123e-02
7.919000e+00 7.381516e-02
7.920000e+00 7.291839e-02
7.921000e+00 7.202093e-02
7.922000e+00 7.112279e-02
7.923000e+00 7.022396e-02
7.924000e+00 6.932444e-02
7.925000e+00 6.842425e-02
7.926000e+00 6.752339e-02
7.927000e+00 6.662185e-02
7.928000e+00 6.571963e-02
7.929000e+00 6.481676e-02
7.930000e+00 6.391321e-02
7.931000e+00 6.300901e-02
7.932000e+00 6.210415e-02
7.933000e+00 6.119863e-02
7.934000e+00 6.029246e-02
7.935000e+00 5.938564e-02
7.936000e+00 5.847818e-02
7.937000e+00 5.757006e-02
7.938000e+00 5.666131e-02
7.939000e+00 5.575192e-02
7.940000e+00 5.484189e-02
7.941000e+00 5.393124e-02
7.942000e+00 5.301995e-02
7.943000e+00 5.210803e-02
7.944000e+00 5.119549e-02
7.945000e+00 5.028233e-02
7.946000e+00 4.936854e-02
7.947000e+00 4.845415e-02
7.948000e+00 4.753913e-02
7.949000e+00 4.662351e-02
7.950000e+00 4.570728e-02
7.951000e+00 4.479044e-02
7.952000e+00 4.387300e-02
7.953000e+00 4.295496e-02
7.954000e+00 4.203633e-02
7.955000e+00 4.111709e-02
7.956000e+00 4.019727e-02
7.957000e+00 3.927686e-02
7.958000e+00 3.835585e-02
7.959000e+00 3.743427e-02
7.960000e+00 3.651210e-02
7.961000e+00 3.558935e-02
7.962000e+00 3.466603e-02
7.963000e+00 3.374213e-02
7.964000e+00 3.281766e-02
7.965000e+00 3.189262e-02
7.966000e+00 3.096702e-02
7.967000e+00 3.004085e-02
7.968000e+00 2.911412e-02
7.969000e+00 2.818683e-02
7.970000e+00 2.725898e-02
7.971000e+00 2.633058e-02
7.972000e+00 2.540162e-02
7.973000e+00 2.447212e-02
7.974000e+00 2.354207e-02
7.975000e+00 2.261147e-02
7.976000e+00 2.168034e-02
7.977000e+00 2.074866e-02
7.978000e+00 1.981644e-02
7.979000e+00 1.888369e-02
7.980000e+00 1.795041e-02
7.981000e+00 1.701660e-02
7.982000e+00 1.608225e-02
7.983000e+00 1.514739e-02
7.984000e+00 1.421199e-02
7.985000e+00 1.327608e-02
7.986000e+00 1.233965e-02
7.987000e+00 1.140270e-02
7.988000e+00 1.046524e-02
7.989000e+00 9.527262e-03
7.990000e+00 8.588777e-03
7.991000e+00 7.649783e-03
7.992000e+00 6.710284e-03
7.993000e+00 5.770281e-03
7.994000e+00 4.829777e-03
7.995000e+00 3.888774e-03
7.996000e+00 2.947273e-03
7.997000e+00 2.005278e-03
7.998000e+00 1.062790e-03
7.999000e+00 1.198116e-04
8.000000e+00 -8.236555e-04
8.001000e+00 -1.767609e-03
8.002000e+00 -2.712047e-03
8.003000e+00 -3.656967e-03
8.004000e+00 -4.602368e-03
8.005000e+00 -5.548247e-03
8.006000e+00 -6.494602e-03
8.007000e+00 -7.441431e-03
8.008000e+00 -8.388732e-03
8.009000e+00 -9.336504e-03
8.010000e+00 -1.028474e-02
8.011000e+00 -1.123345e-02
8.012000e+00 -1.218262e-02
8.013000e+00 -1.313225e-02
8.014000e+00 -1.408234e-02
8.015000e+00 -1.503290e-02
8.016000e+00 -1.598390e-02
8.017000e+00 -1.693536e-02
8.018000e+00 -1.788728e-02
8.019000e+00 -1.883965e-02
8.020000e+00 -1.979246e-02
8.021000e+00 -2.074572e-02
8.022000e+00 -2.169943e-02
8.023000e+00 -2.265358e-02
8.024000e+00 -2.360817e-02
8.025000e+00 -2.456321e-02
8.026000e+00 -2.551868e-02
8.027000e+00 -2.647458e-02
8.028000e+00 -2.743092e-02
8.029000e+00 -2.838770e-02
8.030000e+00 -2.934490e-02
8.031000e+00 -3.030254e-02
8.032000e+00 -3.126060e-02
8.033000e+00 -3.221908e-02
8.034000e+00 -3.317800e-02
8.035000e+00 -3.413733e-02
8.036000e+00 -3.509708e-02
8.037000e+00 -3.605726e-02
8.038000e+00 -3.701785e-02
8.039000e+00 -3.797886e-02
8.040000e+00 -3.894028e-02
8.041000e+00 -3.990211e-02
8.042000e+00 -4.086436e-02
8.043000e+00 -4.182701e-02
8.044000e+00 -4.279007e-02
8.045000e+00 -4.375354e-02
8.046000e+00 -4.471741e-02
8.047000e+00 -4.568169e-02
8.048000e+00 -4.664637e-02
8.049000e+00 -4.761145e-02
8.050000e+00 -4.857692e-02
8.051000e+00 -4.954279e-02
8.052000e+00 -5.050906e-02
8.053000e+00 -5.147573e-02
8.054000e+00 -5.244278e-02
8.055000e+00 -5.341023e-02
8.056000e+00 -5.437806e-02
8.057000e+00 -5.534629e-02
8.058000e+00 -5.631490e-02
8.059000e+00 -5.728390e-02
8.060000e+00 -5.825328e-02
8.061000e+00 -5.922304e-02
8.062000e+00 -6.019319e-02
8.063000e+00 -6.116371e-02
8.064000e+00 -6.213462e-02
8.065000e+00 -6.310590e-02
8.066000e+00 -6.407755e-02
8.067000e+00 -6.504959e-02
8.068000e+00 -6.602199e-02
8.069000e+00 -6.699477e-02
8.070000e+00 -6.796792e-02
8.071000e+00 -6.894143e-02
8.072000e+00 -6.991532e-02
8.073000e+00 -7.088957e-02
8.074000e+00 -7.186419e-02
8.075000e+00 -7.283917e-02
8.076000e+00 -7.381452e-02
8.077000e+00 -7.479023e-02
8.078000e+00 -7.576630e-02
8.079000e+00 -7.674273e-02
8.080000e+00 -7.771951e-02
8.081000e+00 -7.869666e-02
8.082000e+00 -7.967416e-02
8.083000e+00 -8.065202e-02
8.084000e+00 -8.163023e-02
8.085000e+00 -8.260879e-02
8.086000e+00 -8.358771e-02
8.087000e+00 -8.456697e-02
8.088000e+00 -8.554659e-02
8.089000e+00 -8.652655e-02
8.090000e+00 -8.750686e-02
8.091000e+00 -8.848752e-02
8.092000e+00 -8.946853e-02
8.093000e+00 -9.044988e-02
8.094000e+00 -9.143157e-02
8.095000e+00 -9.241360e-02
8.096000e+00 -9.339598e-02
8.097000e+00 -9.437869e-02
8.098000e+00 -9.536175e-02
8.099000e+00 -9.634514e-02
8.100000e+00 -9.732888e-02
8.101000e+00 -9.831295e-02
8.102000e+00 -9.929735e-02
8.103000e+00 -1.002821e-01
8.104000e+00 -1.012672e-01
8.105000e+00 -1.022526e-01
8.106000e+00 -1.032383e-01
8.107000e+00 -1.042244e-01
8.108000e+00 -1.052108e-01
8.109000e+00 -1.061975e-01
8.110000e+00 -1.071846e-01
8.111000e+00 -1.081720e-01
8.112000e+00 -1.091597e-01
8.113000e+00 -1.101477e-01
8.114000e+00 -1.111361e-01
8.115000e+00 -1.121248e-01
8.116000e+00 -1.131138e-01
8.117000e+00 -1.141031e-01
8.118000e+00 -1.150928e-01
8.119000e+00 -1.160828e-01
8.120000e+00 -1.170731e-01
8.121000e+00 -1.180637e-01
8.122000e+00 -1.190546e-01
8.123000e+00 -1.200459e-01
8.124000e+00 -1.210375e-01
8.125000e+00 -1.220294e-01
8.126000e+00 -1.230216e-01
8.127000e+00 -1.240141e-01
8.128000e+00 -1.250070e-01
8.129000e+00 -1.260001e-01
8.130000e+00 -1.269936e-01
8.131000e+00 -1.279874e-01
8.132000e+00 -1.289815e-01
8.133000e+00 -1.299759e-01
8.134000e+00 -1.309706e-01
8.135000e+00 -1.319656e-01
8.136000e+00 -1.329610e-01
8.137000e+00 -1.339567e-01
8.138000e+00 -1.349526e-01
8.139000e+00 -1.359489e-01
8.140000e+00 -1.369455e-01
8.141000e+00 -1.379424e-01
8.142000e+00 -1.389396e-01
8.143000e+00 -1.399371e-01
8.144000e+00 -1.409349e-01
8.145000e+00 -1.419330e-01
8.146000e+00 -1.429314e-01
8.147000e+00 -1.439302e-01
8.148000e+00 -1.449292e-01
8.149000e+00 -1.459285e-01
8.150000e+00 -1.469282e-01
8.151000e+00 -1.479281e-01
8.152000e+00 -1.489284e-01


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_1432881518/pe_output.dat <==
% Time y_pe_eval y_pe_true
0.000000e+00 5.269120e-01 5.032105e-01
1.000000e-03 4.999308e-01 5.029122e-01
2.000000e-03 5.084643e-01 5.026154e-01
3.000000e-03 4.844170e-01 5.023200e-01
4.000000e-03 4.782164e-01 5.020261e-01
5.000000e-03 4.900433e-01 5.017337e-01
6.000000e-03 4.806568e-01 5.014428e-01
7.000000e-03 4.824230e-01 5.011534e-01
8.000000e-03 5.309400e-01 5.008655e-01
9.000000e-03 5.024558e-01 5.005790e-01
1.000000e-02 4.829361e-01 5.002941e-01
1.100000e-02 5.166316e-01 5.000107e-01
1.200000e-02 4.589297e-01 4.997288e-01
1.300000e-02 5.240625e-01 4.994484e-01
1.400000e-02 4.944586e-01 4.991695e-01
1.500000e-02 4.992032e-01 4.988922e-01
1.600000e-02 4.761415e-01 4.986163e-01
1.700000e-02 4.900705e-01 4.983420e-01
1.800000e-02 5.328008e-01 4.980693e-01
1.900000e-02 5.214836e-01 4.977980e-01
2.000000e-02 4.975720e-01 4.975283e-01
2.100000e-02 4.882752e-01 4.972602e-01
2.200000e-02 4.593181e-01 4.969935e-01
2.300000e-02 4.949893e-01 4.967285e-01
2.400000e-02 4.783971e-01 4.964650e-01
2.500000e-02 4.854470e-01 4.962030e-01
2.600000e-02 5.012972e-01 4.959426e-01
2.700000e-02 4.989483e-01 4.956838e-01
2.800000e-02 5.164209e-01 4.954265e-01
2.900000e-02 5.085828e-01 4.951708e-01
3.000000e-02 4.885460e-01 4.949167e-01
3.100000e-02 5.173653e-01 4.946641e-01
3.200000e-02 5.098753e-01 4.944132e-01
3.300000e-02 4.878476e-01 4.941638e-01
3.400000e-02 4.891433e-01 4.939160e-01
3.500000e-02 4.959860e-01 4.936698e-01
3.600000e-02 5.089072e-01 4.934251e-01
3.700000e-02 5.155846e-01 4.931821e-01
3.800000e-02 4.427109e-01 4.929407e-01
3.900000e-02 4.925971e-01 4.927008e-01
4.000000e-02 4.959275e-01 4.924626e-01
4.100000e-02 4.914287e-01 4.922260e-01
4.200000e-02 4.824119e-01 4.919910e-01
4.300000e-02 5.024020e-01 4.917575e-01
4.400000e-02 4.988099e-01 4.915258e-01
4.500000e-02 5.174785e-01 4.912956e-01
4.600000e-02 5.180491e-01 4.910670e-01
4.700000e-02 5.093036e-01 4.908401e-01
4.800000e-02 4.941431e-01 4.906148e-01
4.900000e-02 4.919452e-01 4.903911e-01
5.000000e-02 4.874986e-01 4.901691e-01
5.100000e-02 5.049588e-01 4.899487e-01
5.200000e-02 5.138493e-01 4.897299e-01
5.300000e-02 4.518830e-01 4.895128e-01
5.400000e-02 4.974471e-01 4.892973e-01
5.500000e-02 4.351408e-01 4.890835e-01
5.600000e-02 4.948166e-01 4.888713e-01
5.700000e-02 4.814762e-01 4.886607e-01
5.800000e-02 5.041836e-01 4.884518e-01
5.900000e-02 4.734343e-01 4.882446e-01
6.000000e-02 4.690878e-01 4.880390e-01
6.100000e-02 4.909944e-01 4.878351e-01
6.200000e-02 4.661999e-01 4.876328e-01
6.300000e-02 4.828414e-01 4.874323e-01
6.400000e-02 4.901123e-01 4.872333e-01
6.500000e-02 5.076218e-01 4.870361e-01
6.600000e-02 4.597180e-01 4.868405e-01
6.700000e-02 5.248662e-01 4.866466e-01
6.800000e-02 4.867992e-01 4.864543e-01
6.900000e-02 4.564540e-01 4.862638e-01
7.000000e-02 4.623911e-01 4.860749e-01
7.100000e-02 5.018257e-01 4.858877e-01
7.200000e-02 5.031112e-01 4.857022e-01
7.300000e-02 4.895251e-01 4.855184e-01
7.400000e-02 4.935477e-01 4.853363e-01
7.500000e-02 5.246793e-01 4.851558e-01
7.600000e-02 4.682217e-01 4.849771e-01
7.700000e-02 5.186210e-01 4.848000e-01
7.800000e-02 4.732035e-01 4.846247e-01
7.900000e-02 5.075745e-01 4.844510e-01
8.000000e-02 4.877827e-01 4.842791e-01
8.100000e-02 4.898477e-01 4.841088e-01
8.200000e-02 4.709631e-01 4.839403e-01
8.300000e-02 4.706027e-01 4.837734e-01
8.400000e-02 4.895387e-01 4.836083e-01
8.500000e-02 5.315387e-01 4.834449e-01
8.600000e-02 4.878257e-01 4.832832e-01
8.700000e-02 4.625583e-01 4.831232e-01
8.800000e-02 4.624235e-01 4.829649e-01
8.900000e-02 4.903104e-01 4.828083e-01
9.000000e-02 5.317002e-01 4.826535e-01
9.100000e-02 4.849815e-01 4.825004e-01
9.200000e-02 4.930230e-01 4.823490e-01
9.300000e-02 4.915786e-01 4.821993e-01
9.400000e-02 5.022225e-01 4.820514e-01
9.500000e-02 4.969582e-01 4.819052e-01
9.600000e-02 4.653539e-01 4.817607e-01
9.700000e-02 5.060425e-01 4.816179e-01
9.800000e-02 4.733623e-01 4.814769e-01
9.900000e-02 4.805099e-01 4.813376e-01
1.000000e-01 4.801122e-01 4.812000e-01
1.010000e-01 4.684193e-01 4.810642e-01
1.020000e-01 4.672617e-01 4.809301e-01
1.030000e-01 4.882510e-01 4.807978e-01
1.040000e-01 4.755972e-01 4.806672e-01
1.050000e-01 4.815864e-01 4.805383e-01
1.060000e-01 4.668304e-01 4.804112e-01
1.070000e-01 4.751357e-01 4.802858e-01
1.080000e-01 4.970826e-01 4.801622e-01
1.090000e-01 4.972854e-01 4.800403e-01
1.100000e-01 4.857435e-01 4.799202e-01
1.110000e-01 4.976839e-01 4.798018e-01
1.120000e-01 4.745939e-01 4.796852e-01
1.130000e-01 4.729910e-01 4.795703e-01
1.140000e-01 4.751216e-01 4.794572e-01
1.150000e-01 4.868901e-01 4.793458e-01
1.160000e-01 4.669211e-01 4.792362e-01
1.170000e-01 4.679150e-01 4.791283e-01
1.180000e-01 4.550475e-01 4.790222e-01
1.190000e-01 4.389959e-01 4.789179e-01
1.200000e-01 5.081371e-01 4.788153e-01
1.210000e-01 4.870706e-01 4.787145e-01
1.220000e-01 4.824020e-01 4.786154e-01
1.230000e-01 4.631847e-01 4.785181e-01
1.240000e-01 4.662486e-01 4.784225e-01
1.250000e-01 4.503490e-01 4.783288e-01
1.260000e-01 4.964698e-01 4.782367e-01
1.270000e-01 4.709117e-01 4.781465e-01
1.280000e-01 4.639899e-01 4.780580e-01
1.290000e-01 4.876335e-01 4.779713e-01
1.300000e-01 4.773901e-01 4.778863e-01
1.310000e-01 4.611796e-01 4.778031e-01
1.320000e-01 4.551463e-01 4.777217e-01
1.330000e-01 4.347622e-01 4.776421e-01
1.340000e-01 4.885770e-01 4.775642e-01
1.350000e-01 4.652940e-01 4.774881e-01
1.360000e-01 5.231729e-01 4.774138e-01
1.370000e-01 4.951687e-01 4.773412e-01
1.380000e-01 5.080308e-01 4.772704e-01
1.390000e-01 4.649492e-01 4.772014e-01
1.400000e-01 4.449830e-01 4.771341e-01
1.410000e-01 4.551412e-01 4.770686e-01
1.420000e-01 4.937609e-01 4.770049e-01
1.430000e-01 4.772225e-01 4.769430e-01
1.440000e-01 4.829312e-01 4.768829e-01
1.450000e-01 4.773102e-01 4.768245e-01
1.460000e-01 4.661595e-01 4.767679e-01
1.470000e-01 4.380635e-01 4.767130e-01
1.480000e-01 5.000054e-01 4.766600e-01
1.490000e-01 4.753812e-01 4.766087e-01
1.500000e-01 4.536666e-01 4.765592e-01
1.510000e-01 4.910040e-01 4.765115e-01
1.520000e-01 4.893132e-01 4.764656e-01
1.530000e-01 4.755691e-01 4.764214e-01
1.540000e-01 4.962404e-01 4.763790e-01
1.550000e-01 4.894534e-01 4.763384e-01
1.560000e-01 4.569256e-01 4.762995e-01
1.570000e-01 4.573907e-01 4.762625e-01
1.580000e-01 4.799697e-01 4.762272e-01
1.590000e-01 5.102481e-01 4.761937e-01
1.600000e-01 4.787208e-01 4.761620e-01
1.610000e-01 5.012311e-01 4.761320e-01
1.620000e-01 4.421734e-01 4.761039e-01
1.630000e-01 4.798928e-01 4.760775e-01
1.640000e-01 5.072994e-01 4.760529e-01
1.650000e-01 4.792664e-01 4.760300e-01
1.660000e-01 5.105721e-01 4.760090e-01
1.670000e-01 4.915771e-01 4.759897e-01
1.680000e-01 5.012400e-01 4.759722e-01
1.690000e-01 4.895687e-01 4.759565e-01
1.700000e-01 4.630717e-01 4.759425e-01
1.710000e-01 5.046428e-01 4.759303e-01
1.720000e-01 4.492720e-01 4.759199e-01
1.730000e-01 4.758608e-01 4.759113e-01
1.740000e-01 4.459381e-01 4.759045e-01
1.750000e-01 4.974348e-01 4.758994e-01
1.760000e-01 4.522257e-01 4.758961e-01
1.770000e-01 4.756597e-01 4.758946e-01
1.780000e-01 4.923334e-01 4.758948e-01
1.790000e-01 4.727742e-01 4.758969e-01
1.800000e-01 4.532402e-01 4.759007e-01
1.810000e-01 4.596340e-01 4.759063e-01
1.820000e-01 5.133991e-01 4.759136e-01
1.830000e-01 4.341359e-01 4.759227e-01
1.840000e-01 4.674985e-01 4.759336e-01
1.850000e-01 4.762048e-01 4.759463e-01
1.860000e-01 5.038282e-01 4.759607e-01
1.870000e-01 4.629707e-01 4.759769e-01
1.880000e-01 4.885461e-01 4.759949e-01
1.890000e-01 4.749360e-01 4.760147e-01
1.900000e-01 5.148540e-01 4.760362e-01
1.910000e-01 4.904666e-01 4.760595e-01
1.920000e-01 4.687762e-01 4.760845e-01
1.930000e-01 4.723470e-01 4.761113e-01
1.940000e-01 4.850125e-01 4.761399e-01
1.950000e-01 4.883641e-01 4.761703e-01
1.960000e-01 4.821775e-01 4.762024e-01
1.970000e-01 4.925258e-01 4.762363e-01
1.980000e-01 4.944723e-01 4.762719e-01
1.990000e-01 4.949478e-01 4.763093e-01
2.000000e-01 4.259676e-01 4.763485e-01
2.010000e-01 4.673947e-01 4.763894e-01
2.020000e-01 4.717276e-01 4.764321e-01
2.030000e-01 4.702862e-01 4.764765e-01
2.040000e-01 4.666141e-01 4.765227e-01
2.050000e-01 4.961661e-01 4.765707e-01
2.060000e-01 4.945584e-01 4.766204e-01
2.070000e-01 4.749256e-01 4.766718e-01
2.080000e-01 4.435158e-01 4.767251e-01
2.090000e-01 4.996431e-01 4.767800e-01
2.100000e-01 4.473119e-01 4.768367e-01
2.110000e-01 4.473649e-01 4.768952e-01
2.120000e-01 4.455591e-01 4.769554e-01
2.130000e-01 4.985612e-01 4.770174e-01
2.140000e-01 4.601175e-01 4.770811e-01
2.150000e-01 4.697157e-01 4.771466e-01
2.160000e-01 4.649439e-01 4.772138e-01
2.170000e-01 4.731902e-01 4.772828e-01
2.180000e-01 5.073163e-01 4.773535e-01
2.190000e-01 4.752991e-01 4.774259e-01
2.200000e-01 4.848918e-01 4.775001e-01
2.210000e-01 4.640199e-01 4.775760e-01
2.220000e-01 4.907344e-01 4.776536e-01
2.230000e-01 5.123794e-01 4.777330e-01
2.240000e-01 4.217745e-01 4.778142e-01
2.250000e-01 5.005048e-01 4.778970e-01
2.260000e-01 5.080482e-01 4.779816e-01
2.270000e-01 4.553298e-01 4.780679e-01
2.280000e-01 4.959688e-01 4.781560e-01
2.290000e-01 4.697221e-01 4.782458e-01
2.300000e-01 4.673954e-01 4.783373e-01
2.310000e-01 4.472834e-01 4.784305e-01
2.320000e-01 4.798301e-01 4.785255e-01
2.330000e-01 4.889809e-01 4.786222e-01
2.340000e-01 4.672604e-01 4.787206e-01
2.350000e-01 4.585043e-01 4.788207e-01
2.360000e-01 4.867531e-01 4.789225e-01
2.370000e-01 4.721693e-01 4.790261e-01
2.380000e-01 4.852051e-01 4.791313e-01
2.390000e-01 4.747651e-01 4.792383e-01
2.400000e-01 4.977826e-01 4.793470e-01
2.410000e-01 4.871505e-01 4.794574e-01
2.420000e-01 4.855594e-01 4.795695e-01
2.430000e-01 4.654157e-01 4.796834e-01
2.440000e-01 4.575590e-01 4.797989e-01
2.450000e-01 4.745482e-01 4.799161e-01
2.460000e-01 4.847674e-01 4.800350e-01
2.470000e-01 5.026595e-01 4.801557e-01
2.480000e-01 5.551756e-01 4.802780e-01
2.490000e-01 4.586520e-01 4.804020e-01
2.500000e-01 4.745757e-01 4.805278e-01
2.510000e-01 4.796467e-01 4.806552e-01
2.520000e-01 4.513669e-01 4.807843e-01
2.530000e-01 4.579406e-01 4.809151e-01
2.540000e-01 4.897650e-01 4.810475e-01
2.550000e-01 4.231023e-01 4.811817e-01
2.560000e-01 4.802002e-01 4.813176e-01
2.570000e-01 4.746832e-01 4.814551e-01
2.580000e-01 4.279343e-01 4.815943e-01
2.590000e-01 4.472271e-01 4.817352e-01
2.600000e-01 4.641694e-01 4.818777e-01
2.610000e-01 4.430783e-01 4.820220e-01
2.620000e-01 4.646853e-01 4.821679e-01
2.630000e-01 4.651182e-01 4.823155e-01
2.640000e-01 4.832667e-01 4.824647e-01
2.650000e-01 4.880353e-01 4.826156e-01
2.660000e-01 4.674782e-01 4.827682e-01
2.670000e-01 4.870656e-01 4.829224e-01
2.680000e-01 5.051657e-01 4.830783e-01
2.690000e-01 4.929346e-01 4.832359e-01
2.700000e-01 5.040364e-01 4.833951e-01
2.710000e-01 4.832949e-01 4.835559e-01
2.720000e-01 5.194592e-01 4.837184e-01
2.730000e-01 5.395011e-01 4.838826e-01
2.740000e-01 4.723398e-01 4.840484e-01
2.750000e-01 4.877798e-01 4.842158e-01
2.760000e-01 4.886126e-01 4.843849e-01
2.770000e-01 4.992111e-01 4.845557e-01
2.780000e-01 4.680707e-01 4.847280e-01
2.790000e-01 4.697272e-01 4.849020e-01
2.800000e-01 4.963815e-01 4.850777e-01
2.810000e-01 5.118621e-01 4.852549e-01
2.820000e-01 5.013184e-01 4.854338e-01
2.830000e-01 5.106130e-01 4.856143e-01
2.840000e-01 4.675367e-01 4.857965e-01
2.850000e-01 4.832993e-01 4.859802e-01
2.860000e-01 5.289205e-01 4.861656e-01
2.870000e-01 4.705205e-01 4.863526e-01
2.880000e-01 4.997402e-01 4.865412e-01
2.890000e-01 4.909932e-01 4.867314e-01
2.900000e-01 4.606675e-01 4.869233e-01
2.910000e-01 4.683421e-01 4.871167e-01
2.920000e-01 4.533543e-01 4.873117e-01
2.930000e-01 5.354823e-01 4.875084e-01
2.940000e-01 5.268069e-01 4.877066e-01
2.950000e-01 5.002299e-01 4.879064e-01
2.960000e-01 4.685968e-01 4.881079e-01
2.970000e-01 4.831573e-01 4.883109e-01
2.980000e-01 5.152938e-01 4.885155e-01
2.990000e-01 4.611834e-01 4.887217e-01
3.000000e-01 5.107972e-01 4.889294e-01
3.010000e-01 5.003295e-01 4.891388e-01
3.020000e-01 4.789814e-01 4.893497e-01
3.030000e-01 4.789631e-01 4.895622e-01
3.040000e-01 5.175453e-01 4.897763e-01
3.050000e-01 4.849762e-01 4.899920e-01
3.060000e-01 5.001861e-01 4.902092e-01
3.070000e-01 4.623639e-01 4.904279e-01
3.080000e-01 4.851786e-01 4.906483e-01
3.090000e-01 4.871626e-01 4.908702e-01
3.100000e-01 4.638115e-01 4.910936e-01
3.110000e-01 4.861105e-01 4.913186e-01
3.120000e-01 4.882400e-01 4.915452e-01
3.130000e-01 4.956427e-01 4.917733e-01
3.140000e-01 5.098861e-01 4.920030e-01
3.150000e-01 4.985255e-01 4.922342e-01
3.160000e-01 4.880407e-01 4.924669e-01
3.170000e-01 4.688568e-01 4.927012e-01
3.180000e-01 4.850254e-01 4.929370e-01
3.190000e-01 5.145241e-01 4.931743e-01
3.200000e-01 5.007559e-01 4.934131e-01
3.210000e-01 5.152565e-01 4.936535e-01
3.220000e-01 5.039693e-01 4.938954e-01
3.230000e-01 4.818054e-01 4.941388e-01
3.240000e-01 4.731747e-01 4.943838e-01
3.250000e-01 4.879377e-01 4.946302e-01
3.260000e-01 4.603778e-01 4.948782e-01
3.270000e-01 4.938015e-01 4.951277e-01
3.280000e-01 5.055355e-01 4.953786e-01
3.290000e-01 4.989799e-01 4.956311e-01
3.300000e-01 5.286748e-01 4.958851e-01
3.310000e-01 5.185646e-01 4.961405e-01
3.320000e-01 4.974975e-01 4.963975e-01
3.330000e-01 5.210509e-01 4.966559e-01
3.340000e-01 5.359075e-01 4.969158e-01
3.350000e-01 4.997105e-01 4.971773e-01
3.360000e-01 4.695148e-01 4.974401e-01
3.370000e-01 4.970710e-01 4.977045e-01
3.380000e-01 5.160404e-01 4.979703e-01
3.390000e-01 5.116850e-01 4.982376e-01
3.400000e-01 5.623663e-01 4.985064e-01
3.410000e-01 4.862769e-01 4.987766e-01
3.420000e-01 4.884504e-01 4.990483e-01
3.430000e-01 4.828808e-01 4.993215e-01
3.440000e-01 4.991082e-01 4.995961e-01
3.450000e-01 5.040479e-01 4.998721e-01
3.460000e-01 4.913214e-01 5.001496e-01
3.470000e-01 5.133344e-01 5.004285e-01
3.480000e-01 5.198444e-01 5.007089e-01
3.490000e-01 5.292905e-01 5.009907e-01
3.500000e-01 5.086410e-01 5.012740e-01
3.510000e-01 4.883925e-01 5.015587e-01
3.520000e-01 5.097373e-01 5.018448e-01
3.530000e-01 4.784388e-01 5.021323e-01
3.540000e-01 4.873249e-01 5.024212e-01
3.550000e-01 5.259588e-01 5.027116e-01
3.560000e-01 4.831187e-01 5.030034e-01
3.570000e-01 5.206234e-01 5.032966e-01
3.580000e-01 5.174301e-01 5.035912e-01
3.590000e-01 4.918031e-01 5.038871e-01
3.600000e-01 4.927139e-01 5.041845e-01
3.610000e-01 5.255063e-01 5.044833e-01
3.620000e-01 4.988559e-01 5.047835e-01
3.630000e-01 5.025790e-01 5.050851e-01
3.640000e-01 4.879058e-01 5.053880e-01
3.650000e-01 4.871415e-01 5.056924e-01
3.660000e-01 5.252567e-01 5.059981e-01
3.670000e-01 5.266396e-01 5.063052e-01
3.680000e-01 4.945352e-01 5.066136e-01
3.690000e-01 5.156679e-01 5.069235e-01
3.700000e-01 4.729142e-01 5.072347e-01
3.710000e-01 5.148512e-01 5.075472e-01
3.720000e-01 5.342149e-01 5.078611e-01
3.730000e-01 5.106481e-01 5.081764e-01
3.740000e-01 5.264135e-01 5.084930e-01
3.750000e-01 5.116639e-01 5.088110e-01
3.760000e-01 5.090661e-01 5.091303e-01
3.770000e-01 5.578961e-01 5.094509e-01
3.780000e-01 5.222745e-01 5.097729e-01
3.790000e-01 4.927521e-01 5.100962e-01
3.800000e-01 5.111994e-01 5.104208e-01
3.810000e-01 5.046965e-01 5.107468e-01
3.820000e-01 4.947464e-01 5.110741e-01
3.830000e-01 4.740137e-01 5.114027e-01
3.840000e-01 4.950708e-01 5.117326e-01
3.850000e-01 4.991691e-01 5.120638e-01
3.860000e-01 5.184631e-01 5.123963e-01
3.870000e-01 5.042017e-01 5.127302e-01
3.880000e-01 5.411189e-01 5.130653e-01
3.890000e-01 4.942962e-01 5.134017e-01
3.900000e-01 5.071032e-01 5.137394e-01
3.910000e-01 5.077737e-01 5.140784e-01
3.920000e-01 5.304162e-01 5.144187e-01
3.930000e-01 5.421347e-01 5.147603e-01
3.940000e-01 5.063144e-01 5.151031e-01
3.950000e-01 5.180234e-01 5.154472e-01
3.960000e-01 5.254871e-01 5.157926e-01
3.970000e-01 5.239135e-01 5.161392e-01
3.980000e-01 5.055413e-01 5.164871e-01
3.990000e-01 5.263084e-01 5.168363e-01
4.000000e-01 5.293393e-01 5.171867e-01
4.010000e-01 5.302052e-01 5.175384e-01
4.020000e-01 5.234891e-01 5.178913e-01
4.030000e-01 5.534156e-01 5.182454e-01
4.040000e-01 5.120565e-01 5.186008e-01
4.050000e-01 4.881044e-01 5.189574e-01
4.060000e-01 5.354503e-01 5.193152e-01
4.070000e-01 5.018488e-01 5.196743e-01
4.080000e-01 4.863635e-01 5.200346e-01
4.090000e-01 5.484785e-01 5.203961e-01
4.100000e-01 4.892027e-01 5.207588e-01
4.110000e-01 5.289782e-01 5.211227e-01
4.120000e-01 5.279919e-01 5.214878e-01
4.130000e-01 5.284246e-01 5.218541e-01
4.140000e-01 5.669385e-01 5.222217e-01
4.150000e-01 5.306787e-01 5.225904e-01
4.160000e-01 5.189076e-01 5.229603e-01
4.170000e-01 5.129134e-01 5.233314e-01
4.180000e-01 5.316803e-01 5.237036e-01
4.190000e-01 4.866659e-01 5.240771e-01
4.200000e-01 5.394298e-01 5.244517e-01
4.210000e-01 5.184657e-01 5.248275e-01
4.220000e-01 4.938660e-01 5.252044e-01
4.230000e-01 5.038870e-01 5.255826e-01
4.240000e-01 5.370495e-01 5.259618e-01
4.250000e-01 4.849125e-01 5.263422e-01
4.260000e-01 5.036420e-01 5.267238e-01
4.270000e-01 5.249756e-01 5.271065e-01
4.280000e-01 5.129443e-01 5.274904e-01
4.290000e-01 5.184769e-01 5.278754e-01
4.300000e-01 5.578260e-01 5.282615e-01
4.310000e-01 5.494449e-01 5.286487e-01
4.320000e-01 5.363297e-01 5.290371e-01
4.330000e-01 5.300918e-01 5.294266e-01
4.340000e-01 5.025561e-01 5.298172e-01
4.350000e-01 5.142041e-01 5.302089e-01
4.360000e-01 5.169895e-01 5.306017e-01
4.370000e-01 5.312791e-01 5.309956e-01
4.380000e-01 5.180528e-01 5.313906e-01
4.390000e-01 5.574893e-01 5.317868e-01
4.400000e-01 5.318791e-01 5.321840e-01
4.410000e-01 5.634349e-01 5.325822e-01
4.420000e-01 5.446158e-01 5.329816e-01
4.430000e-01 5.511131e-01 5.333821e-01
4.440000e-01 5.528951e-01 5.337836e-01
4.450000e-01 5.436031e-01 5.341862e-01
4.460000e-01 5.335795e-01 5.345898e-01
4.470000e-01 5.327751e-01 5.349945e-01
4.480000e-01 4.976064e-01 5.354003e-01
4.490000e-01 5.404723e-01 5.358071e-01
4.500000e-01 5.483887e-01 5.362149e-01
4.510000e-01 5.229505e-01 5.366238e-01
4.520000e-01 5.298029e-01 5.370338e-01
4.530000e-01 5.501082e-01 5.374448e-01
4.540000e-01 5.571507e-01 5.378568e-01
4.550000e-01 5.092090e-01 5.382698e-01
4.560000e-01 5.535198e-01 5.386838e-01
4.570000e-01 5.207462e-01 5.390989e-01
4.580000e-01 5.166306e-01 5.395150e-01
4.590000e-01 5.262167e-01 5.399321e-01
4.600000e-01 5.239411e-01 5.403502e-01
4.610000e-01 5.092171e-01 5.407692e-01
4.620000e-01 5.480811e-01 5.411893e-01
4.630000e-01 5.668988e-01 5.416104e-01
4.640000e-01 5.150483e-01 5.420325e-01
4.650000e-01 5.655005e-01 5.424555e-01
4.660000e-01 5.382079e-01 5.428795e-01
4.670000e-01 5.219398e-01 5.433045e-01
4.680000e-01 5.550164e-01 5.437305e-01
4.690000e-01 5.645559e-01 5.441574e-01
4.700000e-01 5.718193e-01 5.445853e-01
4.710000e-01 5.060320e-01 5.450141e-01
4.720000e-01 5.363270e-01 5.454439e-01
4.730000e-01 5.271909e-01 5.458746e-01
4.740000e-01 5.416848e-01 5.463063e-01
4.750000e-01 5.677227e-01 5.467389e-01
4.760000e-01 5.403946e-01 5.471724e-01
4.770000e-01 5.500338e-01 5.476069e-01
4.780000e-01 5.371144e-01 5.480423e-01
4.790000e-01 5.432879e-01 5.484786e-01
4.800000e-01 5.815732e-01 5.489158e-01
4.810000e-01 5.598303e-01 5.493539e-01
4.820000e-01 5.316139e-01 5.497930e-01
4.830000e-01 5.268440e-01 5.502329e-01
4.840000e-01 5.575885e-01 5.506737e-01
4.850000e-01 5.420836e-01 5.511155e-01
4.860000e-01 5.600058e-01 5.515581e-01
4.870000e-01 5.337574e-01 5.520016e-01
4.880000e-01 5.561061e-01 5.524460e-01
4.890000e-01 5.634889e-01 5.528912e-01
4.900000e-01 5.230754e-01 5.533373e-01
4.910000e-01 5.647876e-01 5.537843e-01
4.920000e-01 5.309522e-01 5.542322e-01
4.930000e-01 5.558739e-01 5.546809e-01
4.940000e-01 5.221756e-01 5.551304e-01
4.950000e-01 5.325807e-01 5.555808e-01
4.960000e-01 5.639031e-01 5.560320e-01
4.970000e-01 5.775609e-01 5.564841e-01
4.980000e-01 5.419073e-01 5.569370e-01
4.990000e-01 5.570376e-01 5.573908e-01
5.000000e-01 5.727661e-01 5.578453e-01
5.010000e-01 5.503471e-01 5.583007e-01
5.020000e-01 5.654396e-01 5.587569e-01
5.030000e-01 5.771141e-01 5.592139e-01
5.040000e-01 5.399956e-01 5.596717e-01
5.050000e-01 5.246292e-01 5.601303e-01
5.060000e-01 5.464140e-01 5.605897e-01
5.070000e-01 5.945470e-01 5.610499e-01
5.080000e-01 5.675133e-01 5.615109e-01
5.090000e-01 5.147562e-01 5.619726e-01
5.100000e-01 5.823242e-01 5.624352e-01
5.110000e-01 5.918368e-01 5.628985e-01
5.120000e-01 5.813383e-01 5.633626e-01
5.130000e-01 5.545750e-01 5.638274e-01
5.140000e-01 5.762727e-01 5.642930e-01
5.150000e-01 5.262468e-01 5.647594e-01
5.160000e-01 5.869888e-01 5.652265e-01
5.170000e-01 5.637144e-01 5.656943e-01
5.180000e-01 5.449339e-01 5.661629e-01
5.190000e-01 5.458618e-01 5.666323e-01
5.200000e-01 5.630049e-01 5.671023e-01
5.210000e-01 5.827159e-01 5.675731e-01
5.220000e-01 5.463620e-01 5.680446e-01
5.230000e-01 5.773325e-01 5.685168e-01
5.240000e-01 5.889998e-01 5.689898e-01
5.250000e-01 5.406360e-01 5.694634e-01
5.260000e-01 5.751878e-01 5.699377e-01
5.270000e-01 5.631903e-01 5.704128e-01
5.280000e-01 5.934868e-01 5.708885e-01
5.290000e-01 5.766469e-01 5.713649e-01
5.300000e-01 5.913228e-01 5.718420e-01
5.310000e-01 5.822247e-01 5.723198e-01
5.320000e-01 5.632539e-01 5.727983e-01
5.330000e-01 5.899212e-01 5.732774e-01
5.340000e-01 5.887623e-01 5.737572e-01
5.350000e-01 5.630986e-01 5.742377e-01
5.360000e-01 5.966505e-01 5.747188e-01
5.370000e-01 5.642558e-01 5.752005e-01
5.380000e-01 5.340805e-01 5.756829e-01
5.390000e-01 5.818297e-01 5.761660e-01
5.400000e-01 6.027344e-01 5.766497e-01
5.410000e-01 5.628742e-01 5.771340e-01
5.420000e-01 6.034637e-01 5.776189e-01
5.430000e-01 6.109528e-01 5.781045e-01
5.440000e-01 5.846887e-01 5.785907e-01
5.450000e-01 5.995189e-01 5.790775e-01
5.460000e-01 5.801619e-01 5.795649e-01
5.470000e-01 5.656410e-01 5.800529e-01
5.480000e-01 5.611345e-01 5.805415e-01
5.490000e-01 5.728624e-01 5.810307e-01
5.500000e-01 5.893110e-01 5.815205e-01
5.510000e-01 5.697606e-01 5.820109e-01
5.520000e-01 6.094444e-01 5.825018e-01
5.530000e-01 5.943875e-01 5.829933e-01
5.540000e-01 5.896567e-01 5.834854e-01
5.550000e-01 5.562333e-01 5.839781e-01
5.560000e-01 5.771491e-01 5.844713e-01
5.570000e-01 5.755549e-01 5.849651e-01
5.580000e-01 5.980535e-01 5.854594e-01
5.590000e-01 5.883418e-01 5.859543e-01
5.600000e-01 5.516036e-01 5.864497e-01
5.610000e-01 5.988596e-01 5.869457e-01
5.620000e-01 5.729154e-01 5.874422e-01
5.630000e-01 6.134584e-01 5.879392e-01
5.640000e-01 5.964232e-01 5.884367e-01
5.650000e-01 5.832888e-01 5.889348e-01
5.660000e-01 6.158248e-01 5.894333e-01
5.670000e-01 5.847551e-01 5.899324e-01
5.680000e-01 5.626835e-01 5.904320e-01
5.690000e-01 6.168334e-01 5.909321e-01
5.700000e-01 5.758499e-01 5.914326e-01
5.710000e-01 6.505949e-01 5.919337e-01
5.720000e-01 5.830836e-01 5.924352e-01
5.730000e-01 5.603942e-01 5.929373e-01
5.740000e-01 5.899274e-01 5.934398e-01
5.750000e-01 6.154368e-01 5.939427e-01
5.760000e-01 5.463291e-01 5.944462e-01
5.770000e-01 5.938656e-01 5.949500e-01
5.780000e-01 5.847796e-01 5.954544e-01
5.790000e-01 5.661362e-01 5.959592e-01
5.800000e-01 5.619076e-01 5.964644e-01
5.810000e-01 5.534425e-01 5.969701e-01
5.820000e-01 5.928635e-01 5.974762e-01
5.830000e-01 5.772900e-01 5.979828e-01
5.840000e-01 5.728173e-01 5.984898e-01
5.850000e-01 5.832519e-01 5.989972e-01
5.860000e-01 6.245145e-01 5.995050e-01
5.870000e-01 6.227352e-01 6.000132e-01
5.880000e-01 6.105321e-01 6.005218e-01
5.890000e-01 5.947261e-01 6.010309e-01
5.900000e-01 5.779248e-01 6.015403e-01
5.910000e-01 5.828506e-01 6.020502e-01
5.920000e-01 6.170852e-01 6.025604e-01
5.930000e-01 6.110664e-01 6.030710e-01
5.940000e-01 6.106453e-01 6.035820e-01
5.950000e-01 6.173391e-01 6.040933e-01
5.960000e-01 6.540466e-01 6.046050e-01
5.970000e-01 6.532387e-01 6.051171e-01
5.980000e-01 6.393489e-01 6.056296e-01
5.990000e-01 6.032139e-01 6.061424e-01
6.000000e-01 6.271438e-01 6.066555e-01
6.010000e-01 6.123547e-01 6.071690e-01
6.020000e-01 6.141271e-01 6.076828e-01
6.030000e-01 6.163583e-01 6.081970e-01
6.040000e-01 6.121882e-01 6.087115e-01
6.050000e-01 6.269061e-01 6.092263e-01
6.060000e-01 5.937919e-01 6.097415e-01
6.070000e-01 5.934614e-01 6.102570e-01
6.080000e-01 5.970657e-01 6.107727e-01
6.090000e-01 5.919931e-01 6.112888e-01
6.100000e-01 5.873740e-01 6.118052e-01
6.110000e-01 6.233782e-01 6.123219e-01
6.120000e-01 6.219625e-01 6.128389e-01
6.130000e-01 5.901850e-01 6.133561e-01
6.140000e-01 5.921882e-01 6.138737e-01
6.150000e-01 6.202594e-01 6.143915e-01
6.160000e-01 6.194671e-01 6.149096e-01
6.170000e-01 5.883462e-01 6.154279e-01
6.180000e-01 6.218689e-01 6.159466e-01
6.190000e-01 6.201050e-01 6.164655e-01
6.200000e-01 6.418303e-01 6.169846e-01
6.210000e-01 6.362206e-01 6.175040e-01
6.220000e-01 5.908453e-01 6.180236e-01
6.230000e-01 6.239246e-01 6.185435e-01
6.240000e-01 6.151253e-01 6.190636e-01
6.250000e-01 6.074432e-01 6.195839e-01
6.260000e-01 6.220096e-01 6.201045e-01
6.270000e-01 6.397376e-01 6.206253e-01
6.280000e-01 6.223619e-01 6.211463e-01
6.290000e-01 6.038541e-01 6.216675e-01
6.300000e-01 6.215422e-01 6.221889e-01
6.310000e-01 6.003953e-01 6.227105e-01
6.320000e-01 5.908842e-01 6.232323e-01
6.330000e-01 6.473240e-01 6.237543e-01
6.340000e-01 6.307369e-01 6.242765e-01
6.350000e-01 5.994229e-01 6.247989e-01
6.360000e-01 6.304042e-01 6.253215e-01
6.370000e-01 6.199197e-01 6.258442e-01
6.380000e-01 6.342323e-01 6.263671e-01
6.390000e-01 6.465126e-01 6.268902e-01
6.400000e-01 6.086173e-01 6.274134e-01
6.410000e-01 6.582789e-01 6.279367e-01
6.420000e-01 6.309586e-01 6.284603e-01
6.430000e-01 6.655640e-01 6.289839e-01
6.440000e-01 6.423566e-01 6.295077e-01
6.450000e-01 6.214957e-01 6.300317e-01
6.460000e-01 6.586665e-01 6.305557e-01
6.470000e-01 6.321296e-01 6.310799e-01
6.480000e-01 6.137279e-01 6.316043e-01
6.490000e-01 6.386982e-01 6.321287e-01
6.500000e-01 6.745487e-01 6.326532e-01
6.510000e-01 6.523813e-01 6.331779e-01
6.520000e-01 5.937806e-01 6.337026e-01
6.530000e-01 6.265534e-01 6.342275e-01
6.540000e-01 6.331613e-01 6.347524e-01
6.550000e-01 6.329133e-01 6.352775e-01
6.560000e-01 6.363405e-01 6.358026e-01
6.570000e-01 6.226233e-01 6.363278e-01
6.580000e-01 6.297695e-01 6.368530e-01
6.590000e-01 6.316818e-01 6.373784e-01
6.600000e-01 6.364781e-01 6.379038e-01
6.610000e-01 6.247523e-01 6.384292e-01
6.620000e-01 6.445842e-01 6.389547e-01
6.630000e-01 6.362491e-01 6.394803e-01
6.640000e-01 6.503248e-01 6.400059e-01
6.650000e-01 6.572979e-01 6.405315e-01
6.660000e-01 6.056421e-01 6.410572e-01
6.670000e-01 6.563478e-01 6.415829e-01
6.680000e-01 6.574649e-01 6.421087e-01
6.690000e-01 6.379871e-01 6.426344e-01
6.700000e-01 5.977137e-01 6.431602e-01
6.710000e-01 6.671810e-01 6.436860e-01
6.720000e-01 6.280305e-01 6.442118e-01
6.730000e-01 6.507620e-01 6.447376e-01
6.740000e-01 6.202262e-01 6.452634e-01
6.750000e-01 6.730402e-01 6.457892e-01
6.760000e-01 6.474787e-01 6.463150e-01
6.770000e-01 6.498390e-01 6.468408e-01
6.780000e-01 6.549827e-01 6.473665e-01
6.790000e-01 6.347359e-01 6.478923e-01
6.800000e-01 6.108136e-01 6.484180e-01
6.810000e-01 6.100816e-01 6.489436e-01
6.820000e-01 6.333167e-01 6.494692e-01
6.830000e-01 6.180152e-01 6.499948e-01
6.840000e-01 6.811540e-01 6.505204e-01
6.850000e-01 6.749991e-01 6.510458e-01
6.860000e-01 6.634865e-01 6.515713e-01
6.870000e-01 6.578863e-01 6.520966e-01
6.880000e-01 6.534280e-01 6.526219e-01
6.890000e-01 6.123235e-01 6.531472e-01
6.900000e-01 6.138863e-01 6.536723e-01
6.910000e-01 6.352965e-01 6.541974e-01
6.920000e-01 6.735806e-01 6.547224e-01
6.930000e-01 6.882067e-01 6.552473e-01
6.940000e-01 6.568779e-01 6.557721e-01
6.950000e-01 6.780627e-01 6.562968e-01
6.960000e-01 6.516463e-01 6.568214e-01
6.970000e-01 6.533207e-01 6.573459e-01
6.980000e-01 6.246329e-01 6.578702e-01
6.990000e-01 6.583862e-01 6.583945e-01
7.000000e-01 6.687866e-01 6.589187e-01
7.010000e-01 6.697765e-01 6.594427e-01
7.020000e-01 6.665223e-01 6.599666e-01
7.030000e-01 6.733676e-01 6.604903e-01
7.040000e-01 6.506940e-01 6.610139e-01
7.050000e-01 6.732024e-01 6.615374e-01
7.060000e-01 6.504819e-01 6.620607e-01
7.070000e-01 6.773652e-01 6.625839e-01
7.080000e-01 6.773473e-01 6.631069e-01
7.090000e-01 6.767032e-01 6.636298e-01
7.100000e-01 6.681006e-01 6.641524e-01
7.110000e-01 6.474531e-01 6.646750e-01
7.120000e-01 6.667817e-01 6.651973e-01
7.130000e-01 6.538916e-01 6.657194e-01
7.140000e-01 6.651267e-01 6.662414e-01
7.150000e-01 6.730281e-01 6.667632e-01
7.160000e-01 6.897573e-01 6.672848e-01
7.170000e-01 7.154185e-01 6.678062e-01
7.180000e-01 6.562285e-01 6.683274e-01
7.190000e-01 6.526243e-01 6.688484e-01
7.200000e-01 6.845218e-01 6.693691e-01
7.210000e-01 6.906634e-01 6.698897e-01
7.220000e-01 6.624408e-01 6.704100e-01
7.230000e-01 6.696287e-01 6.709301e-01
7.240000e-01 6.827222e-01 6.714500e-01
7.250000e-01 6.735442e-01 6.719697e-01
7.260000e-01 6.293104e-01 6.724891e-01
7.270000e-01 7.069883e-01 6.730083e-01
7.280000e-01 6.646913e-01 6.735272e-01
7.290000e-01 6.823699e-01 6.740458e-01
7.300000e-01 6.551715e-01 6.745643e-01
7.310000e-01 6.716388e-01 6.750824e-01
7.320000e-01 6.816078e-01 6.756003e-01
7.330000e-01 6.672617e-01 6.761179e-01
7.340000e-01 6.895199e-01 6.766353e-01
7.350000e-01 6.732630e-01 6.771523e-01
7.360000e-01 6.965467e-01 6.776691e-01
7.370000e-01 6.895507e-01 6.781856e-01
7.380000e-01 6.396368e-01 6.787018e-01
7.390000e-01 7.161675e-01 6.792178e-01
7.400000e-01 6.932158e-01 6.797334e-01
7.410000e-01 6.940815e-01 6.802487e-01
7.420000e-01 6.558537e-01 6.807637e-01
7.430000e-01 6.986932e-01 6.812784e-01
7.440000e-01 7.289600e-01 6.817928e-01
7.450000e-01 6.885061e-01 6.823068e-01
7.460000e-01 6.852773e-01 6.828205e-01
7.470000e-01 6.850218e-01 6.833339e-01
7.480000e-01 6.547727e-01 6.838470e-01
7.490000e-01 7.182704e-01 6.843597e-01
7.500000e-01 6.685537e-01 6.848721e-01
7.510000e-01 6.865016e-01 6.853841e-01
7.520000e-01 7.005503e-01 6.858958e-01
7.530000e-01 6.703248e-01 6.864072e-01
7.540000e-01 6.731830e-01 6.869181e-01
7.550000e-01 6.428696e-01 6.874287e-01
7.560000e-01 6.862735e-01 6.879390e-01
7.570000e-01 7.080634e-01 6.884488e-01
7.580000e-01 7.132506e-01 6.889583e-01
7.590000e-01 7.013194e-01 6.894674e-01
7.600000e-01 6.977842e-01 6.899761e-01
7.610000e-01 7.143922e-01 6.904845e-01
7.620000e-01 6.823445e-01 6.909924e-01
7.630000e-01 6.725569e-01 6.914999e-01
7.640000e-01 7.032059e-01 6.920071e-01
7.650000e-01 7.051576e-01 6.925138e-01
7.660000e-01 6.874845e-01 6.930201e-01
7.670000e-01 6.923504e-01 6.935260e-01
7.680000e-01 6.960564e-01 6.940315e-01
7.690000e-01 7.098520e-01 6.945366e-01
7.700000e-01 7.342930e-01 6.950412e-01
7.710000e-01 6.971517e-01 6.955454e-01
7.720000e-01 7.034596e-01 6.960492e-01
7.730000e-01 7.168334e-01 6.965525e-01
7.740000e-01 6.638431e-01 6.970554e-01
7.750000e-01 6.528458e-01 6.975578e-01
7.760000e-01 7.009141e-01 6.980598e-01
7.770000e-01 7.131866e-01 6.985613e-01
7.780000e-01 6.811817e-01 6.990624e-01
7.790000e-01 7.325371e-01 6.995630e-01
7.800000e-01 6.932842e-01 7.000631e-01
7.810000e-01 6.697882e-01 7.005628e-01
7.820000e-01 7.059051e-01 7.010620e-01
7.830000e-01 6.656293e-01 7.015607e-01
7.840000e-01 6.837524e-01 7.020589e-01
7.850000e-01 6.777117e-01 7.025566e-01
7.860000e-01 6.693273e-01 7.030539e-01
7.870000e-01 7.258996e-01 7.035506e-01
7.880000e-01 7.124008e-01 7.040468e-01
7.890000e-01 6.872882e-01 7.045426e-01
7.900000e-01 6.985495e-01 7.050378e-01
7.910000e-01 7.172277e-01 7.055325e-01
7.920000e-01 7.252118e-01 7.060267e-01
7.930000e-01 6.967086e-01 7.065203e-01
7.940000e-01 6.962335e-01 7.070135e-01
7.950000e-01 7.046533e-01 7.075061e-01
7.960000e-01 6.888055e-01 7.079982e-01
7.970000e-01 6.885443e-01 7.084897e-01
7.980000e-01 7.004806e-01 7.089807e-01
7.990000e-01 7.353362e-01 7.094712e-01
8.000000e-01 6.853341e-01 7.099611e-01
8.010000e-01 6.939911e-01 7.104504e-01
8.020000e-01 7.221751e-01 7.109392e-01
8.030000e-01 7.178826e-01 7.114275e-01
8.040000e-01 6.776084e-01 7.119151e-01
8.050000e-01 6.917185e-01 7.124022e-01
8.060000e-01 7.401283e-01 7.128888e-01
8.070000e-01 7.086729e-01 7.133747e-01
8.080000e-01 7.149272e-01 7.138601e-01
8.090000e-01 7.343174e-01 7.143449e-01
8.100000e-01 7.247272e-01 7.148291e-01
8.110000e-01 7.127388e-01 7.153127e-01
8.120000e-01 7.128400e-01 7.157957e-01
8.130000e-01 7.128407e-01 7.162781e-01
8.140000e-01 7.161117e-01 7.167599e-01
8.150000e-01 7.028963e-01 7.172411e-01
8.160000e-01 6.893246e-01 7.177217e-01
8.170000e-01 6.884026e-01 7.182017e-01
8.180000e-01 7.254479e-01 7.186810e-01
8.190000e-01 7.087952e-01 7.191597e-01
8.200000e-01 7.363255e-01 7.196378e-01
8.210000e-01 7.014483e-01 7.201153e-01
8.220000e-01 7.083616e-01 7.205921e-01
8.230000e-01 7.256423e-01 7.210683e-01
8.240000e-01 6.983670e-01 7.215439e-01
8.250000e-01 7.147845e-01 7.220188e-01
8.260000e-01 6.900811e-01 7.224931e-01
8.270000e-01 7.446085e-01 7.229667e-01
8.280000e-01 7.412266e-01 7.234396e-01
8.290000e-01 7.379301e-01 7.239119e-01
8.300000e-01 7.298205e-01 7.243835e-01
8.310000e-01 7.508533e-01 7.248545e-01
8.320000e-01 7.099607e-01 7.253248e-01
8.330000e-01 7.469239e-01 7.257944e-01
8.340000e-01 7.286789e-01 7.262633e-01
8.350000e-01 7.436697e-01 7.267315e-01
8.360000e-01 7.572545e-01 7.271991e-01
8.370000e-01 7.010376e-01 7.276660e-01
8.380000e-01 7.323202e-01 7.281321e-01
8.390000e-01 7.446230e-01 7.285976e-01
8.400000e-01 7.261206e-01 7.290624e-01
8.410000e-01 7.225510e-01 7.295264e-01
8.420000e-01 7.234652e-01 7.299898e-01
8.430000e-01 7.051257e-01 7.304525e-01
8.440000e-01 7.133064e-01 7.309144e-01
8.450000e-01 7.006271e-01 7.313756e-01
8.460000e-01 7.084194e-01 7.318361e-01
8.470000e-01 7.267943e-01 7.322959e-01
8.480000e-01 7.325395e-01 7.327549e-01
8.490000e-01 7.473870e-01 7.332132e-01
8.500000e-01 7.257886e-01 7.336707e-01
8.510000e-01 7.052413e-01 7.341276e-01
8.520000e-01 7.366502e-01 7.345836e-01
8.530000e-01 7.430850e-01 7.350390e-01
8.540000e-01 7.242381e-01 7.354935e-01
8.550000e-01 7.724395e-01 7.359474e-01
8.560000e-01 7.526022e-01 7.364004e-01
8.570000e-01 6.795205e-01 7.368527e-01
8.580000e-01 7.353206e-01 7.373043e-01
8.590000e-01 7.568026e-01 7.377550e-01
8.600000e-01 7.738003e-01 7.382050e-01
8.610000e-01 7.124289e-01 7.386543e-01
8.620000e-01 7.816233e-01 7.391027e-01
8.630000e-01 7.640070e-01 7.395504e-01
8.640000e-01 7.674929e-01 7.399972e-01
8.650000e-01 7.359552e-01 7.404433e-01
8.660000e-01 7.737484e-01 7.408886e-01
8.670000e-01 7.267739e-01 7.413331e-01
8.680000e-01 7.552709e-01 7.417768e-01
8.690000e-01 7.262822e-01 7.422197e-01
8.700000e-01 7.535314e-01 7.426618e-01
8.710000e-01 7.396239e-01 7.431030e-01
8.720000e-01 7.363385e-01 7.435435e-01
8.730000e-01 7.488089e-01 7.439831e-01
8.740000e-01 7.331925e-01 7.444219e-01
8.750000e-01 7.192159e-01 7.448599e-01
8.760000e-01 7.171623e-01 7.452971e-01
8.770000e-01 7.554336e-01 7.457335e-01
8.780000e-01 7.512814e-01 7.461690e-01
8.790000e-01 7.765045e-01 7.466036e-01
8.800000e-01 7.645658e-01 7.470375e-01
8.810000e-01 7.264198e-01 7.474705e-01
8.820000e-01 7.362664e-01 7.479026e-01
8.830000e-01 7.396747e-01 7.483339e-01
8.840000e-01 7.383941e-01 7.487644e-01
8.850000e-01 7.209584e-01 7.491939e-01
8.860000e-01 7.559574e-01 7.496227e-01
8.870000e-01 7.351715e-01 7.500505e-01
8.880000e-01 7.144196e-01 7.504775e-01
8.890000e-01 7.404024e-01 7.509037e-01
8.900000e-01 7.780942e-01 7.513289e-01
8.910000e-01 7.704914e-01 7.517533e-01
8.920000e-01 7.958807e-01 7.521768e-01
8.930000e-01 7.788179e-01 7.525994e-01
8.940000e-01 7.530717e-01 7.530212e-01
8.950000e-01 7.319616e-01 7.534420e-01
8.960000e-01 7.700332e-01 7.538620e-01
8.970000e-01 7.937000e-01 7.542810e-01
8.980000e-01 7.484791e-01 7.546992e-01
8.990000e-01 7.470701e-01 7.551165e-01
9.000000e-01 7.294071e-01 7.555328e-01
9.010000e-01 7.793456e-01 7.559483e-01
9.020000e-01 7.175432e-01 7.563628e-01
9.030000e-01 7.344697e-01 7.567764e-01
9.040000e-01 7.581865e-01 7.571892e-01
9.050000e-01 7.656072e-01 7.576010e-01
9.060000e-01 7.291359e-01 7.580118e-01
9.070000e-01 7.556680e-01 7.584218e-01
9.080000e-01 7.505335e-01 7.588308e-01
9.090000e-01 7.337486e-01 7.592389e-01
9.100000e-01 7.720449e-01 7.596461e-01
9.110000e-01 7.496284e-01 7.600523e-01
9.120000e-01 7.472568e-01 7.604576e-01
9.130000e-01 7.398598e-01 7.608619e-01
9.140000e-01 7.885183e-01 7.612653e-01
9.150000e-01 7.242914e-01 7.616677e-01
9.160000e-01 7.774467e-01 7.620692e-01
9.170000e-01 7.832907e-01 7.624697e-01
9.180000e-01 7.562965e-01 7.628693e-01
9.190000e-01 7.601039e-01 7.632679e-01
9.200000e-01 7.453902e-01 7.636656e-01
9.210000e-01 7.803624e-01 7.640623e-01
9.220000e-01 7.394554e-01 7.644580e-01
9.230000e-01 7.700867e-01 7.648527e-01
9.240000e-01 7.682795e-01 7.652465e-01
9.250000e-01 7.781897e-01 7.656393e-01
9.260000e-01 7.476393e-01 7.660311e-01
9.270000e-01 7.402226e-01 7.664219e-01
9.280000e-01 7.390842e-01 7.668118e-01
9.290000e-01 7.478601e-01 7.672006e-01
9.300000e-01 7.493533e-01 7.675885e-01
9.310000e-01 7.804762e-01 7.679754e-01
9.320000e-01 7.692262e-01 7.683612e-01
9.330000e-01 7.712011e-01 7.687461e-01
9.340000e-01 7.823079e-01 7.691300e-01
9.350000e-01 7.980250e-01 7.695128e-01
9.360000e-01 7.451475e-01 7.698947e-01
9.370000e-01 7.651508e-01 7.702755e-01
9.380000e-01 7.602204e-01 7.706553e-01
9.390000e-01 7.711635e-01 7.710341e-01
9.400000e-01 7.662071e-01 7.714119e-01
9.410000e-01 7.632629e-01 7.717887e-01
9.420000e-01 7.866433e-01 7.721644e-01
9.430000e-01 7.651263e-01 7.725391e-01
9.440000e-01 7.925638e-01 7.729128e-01
9.450000e-01 7.966518e-01 7.732855e-01
9.460000e-01 7.837373e-01 7.736571e-01
9.470000e-01 7.594870e-01 7.740277e-01
9.480000e-01 7.981937e-01 7.743972e-01
9.490000e-01 7.246268e-01 7.747657e-01
9.500000e-01 7.459561e-01 7.751331e-01
9.510000e-01 7.794490e-01 7.754995e-01
9.520000e-01 7.350880e-01 7.758649e-01
9.530000e-01 7.700636e-01 7.762292e-01
9.540000e-01 7.710746e-01 7.765924e-01
9.550000e-01 7.766821e-01 7.769546e-01
9.560000e-01 7.929495e-01 7.773157e-01
9.570000e-01 7.920947e-01 7.776758e-01
9.580000e-01 7.839637e-01 7.780348e-01
9.590000e-01 7.676156e-01 7.783927e-01
9.600000e-01 7.713310e-01 7.787495e-01
9.610000e-01 7.923156e-01 7.791053e-01
9.620000e-01 7.613065e-01 7.794600e-01
9.630000e-01 7.772473e-01 7.798136e-01
9.640000e-01 7.667092e-01 7.801662e-01
9.650000e-01 7.765563e-01 7.805176e-01
9.660000e-01 7.839663e-01 7.808680e-01
9.670000e-01 7.589608e-01 7.812173e-01
9.680000e-01 8.035360e-01 7.815654e-01
9.690000e-01 7.932117e-01 7.819125e-01
9.700000e-01 7.950558e-01 7.822585e-01
9.710000e-01 7.854224e-01 7.826034e-01
9.720000e-01 7.832873e-01 7.829472e-01
9.730000e-01 7.781403e-01 7.832899e-01
9.740000e-01 8.244366e-01 7.836315e-01
9.750000e-01 7.410929e-01 7.839720e-01
9.760000e-01 7.897252e-01 7.843114e-01
9.770000e-01 8.053417e-01 7.846497e-01
9.780000e-01 8.029524e-01 7.849868e-01
9.790000e-01 8.072283e-01 7.853229e-01
9.800000e-01 7.951908e-01 7.856578e-01
9.810000e-01 8.048110e-01 7.859916e-01
9.820000e-01 8.291257e-01 7.863242e-01
9.830000e-01 7.757448e-01 7.866558e-01
9.840000e-01 7.521532e-01 7.869862e-01
9.850000e-01 8.292608e-01 7.873155e-01
9.860000e-01 8.034788e-01 7.876436e-01
9.870000e-01 7.951094e-01 7.879707e-01
9.880000e-01 8.029278e-01 7.882965e-01
9.890000e-01 7.908595e-01 7.886213e-01
9.900000e-01 8.321065e-01 7.889449e-01
9.910000e-01 8.261620e-01 7.892674e-01
9.920000e-01 7.842347e-01 7.895887e-01
9.930000e-01 7.757007e-01 7.899088e-01
9.940000e-01 8.140035e-01 7.902279e-01
9.950000e-01 8.225360e-01 7.905457e-01
9.960000e-01 7.891390e-01 7.908624e-01
9.970000e-01 8.106851e-01 7.911780e-01
9.980000e-01 7.998603e-01 7.914924e-01
9.990000e-01 7.793329e-01 7.918056e-01
1.000000e+00 7.676497e-01 7.921177e-01
1.001000e+00 7.961771e-01 7.924286e-01
1.002000e+00 7.814172e-01 7.927383e-01
1.003000e+00 8.055651e-01 7.930469e-01
1.004000e+00 7.830315e-01 7.933543e-01
1.005000e+00 8.083857e-01 7.936606e-01
1.006000e+00 8.185822e-01 7.939656e-01
1.007000e+00 7.751255e-01 7.942695e-01
1.008000e+00 7.985319e-01 7.945722e-01
1.009000e+00 8.035198e-01 7.948737e-01
1.010000e+00 8.255352e-01 7.951741e-01
1.011000e+00 7.898826e-01 7.954732e-01
1.012000e+00 7.886618e-01 7.957712e-01
1.013000e+00 8.001134e-01 7.960680e-01
1.014000e+00 7.856157e-01 7.963636e-01
1.015000e+00 7.857312e-01 7.966580e-01
1.016000e+00 8.212273e-01 7.969512e-01
1.017000e+00 7.796654e-01 7.972432e-01
1.018000e+00 8.011581e-01 7.975340e-01
1.019000e+00 8.214368e-01 7.978236e-01
1.020000e+00 7.963409e-01 7.981120e-01
1.021000e+00 7.744678e-01 7.983992e-01
1.022000e+00 8.165270e-01 7.986852e-01
1.023000e+00 7.985915e-01 7.989700e-01
1.024000e+00 7.993937e-01 7.992536e-01
1.025000e+00 7.912413e-01 7.995360e-01
1.026000e+00 7.861504e-01 7.998172e-01
1.027000e+00 7.911413e-01 8.000971e-01
1.028000e+00 7.800017e-01 8.003758e-01
1.029000e+00 7.769775e-01 8.006534e-01
1.030000e+00 8.172060e-01 8.009297e-01
1.031000e+00 8.274266e-01 8.012047e-01
1.032000e+00 7.901600e-01 8.014786e-01
1.033000e+00 8.114630e-01 8.017512e-01
1.034000e+00 7.872499e-01 8.020226e-01
1.035000e+00 8.028250e-01 8.022928e-01
1.036000e+00 7.770437e-01 8.025617e-01
1.037000e+00 8.114254e-01 8.028295e-01
1.038000e+00 8.122983e-01 8.030959e-01
1.039000e+00 8.245116e-01 8.033612e-01
1.040000e+00 7.819456e-01 8.036252e-01
1.041000e+00 8.059277e-01 8.038880e-01
1.042000e+00 8.453138e-01 8.041495e-01
1.043000e+00 7.916121e-01 8.044098e-01
1.044000e+00 7.951128e-01 8.046689e-01
1.045000e+00 7.785819e-01 8.049267e-01
1.046000e+00 8.097398e-01 8.051832e-01
1.047000e+00 8.379443e-01 8.054386e-01
1.048000e+00 8.011910e-01 8.056926e-01
1.049000e+00 8.226505e-01 8.059454e-01
1.050000e+00 8.100140e-01 8.061970e-01
1.051000e+00 7.952373e-01 8.064473e-01
1.052000e+00 8.022091e-01 8.066964e-01
1.053000e+00 7.929193e-01 8.069442e-01
1.054000e+00 7.930049e-01 8.071907e-01
1.055000e+00 8.065870e-01 8.074360e-01
1.056000e+00 8.070011e-01 8.076800e-01
1.057000e+00 7.764427e-01 8.079228e-01
1.058000e+00 7.587914e-01 8.081643e-01
1.059000e+00 7.867672e-01 8.084045e-01
1.060000e+00 8.176167e-01 8.086435e-01
1.061000e+00 8.147518e-01 8.088812e-01
1.062000e+00 8.051408e-01 8.091176e-01
1.063000e+00 8.079651e-01 8.093528e-01
1.064000e+00 7.923936e-01 8.095867e-01
1.065000e+00 8.115661e-01 8.098193e-01
1.066000e+00 8.191758e-01 8.100506e-01
1.067000e+00 8.023202e-01 8.102807e-01
1.068000e+00 8.102512e-01 8.105095e-01
1.069000e+00 8.121680e-01 8.107370e-01
1.070000e+00 7.673892e-01 8.109632e-01
1.071000e+00 8.186740e-01 8.111882e-01
1.072000e+00 8.165769e-01 8.114119e-01
1.073000e+00 8.588751e-01 8.116342e-01
1.074000e+00 8.378084e-01 8.118553e-01
1.075000e+00 8.034026e-01 8.120752e-01
1.076000e+00 7.637496e-01 8.122937e-01
1.077000e+00 7.730213e-01 8.125109e-01
1.078000e+00 7.703879e-01 8.127269e-01
1.079000e+00 7.897548e-01 8.129415e-01
1.080000e+00 8.042179e-01 8.131549e-01
1.081000e+00 8.263667e-01 8.133670e-01
1.082000e+00 7.975090e-01 8.135778e-01
1.083000e+00 7.959163e-01 8.137872e-01
1.084000e+00 8.018320e-01 8.139954e-01
1.085000e+00 8.343025e-01 8.142023e-01
1.086000e+00 7.685257e-01 8.144079e-01
1.087000e+00 8.296415e-01 8.146122e-01
1.088000e+00 8.168834e-01 8.148152e-01
1.089000e+00 8.269628e-01 8.150169e-01
1.090000e+00 8.136123e-01 8.152173e-01
1.091000e+00 8.317337e-01 8.154164e-01
1.092000e+00 8.106960e-01 8.156141e-01
1.093000e+00 7.789639e-01 8.158106e-01
1.094000e+00 8.377510e-01 8.160058e-01
1.095000e+00 7.776297e-01 8.161996e-01
1.096000e+00 8.060988e-01 8.163922e-01
1.097000e+00 7.899233e-01 8.165834e-01
1.098000e+00 7.904613e-01 8.167733e-01
1.099000e+00 8.164240e-01 8.169619e-01
1.100000e+00 8.182575e-01 8.171492e-01
1.101000e+00 8.070083e-01 8.173352e-01
1.102000e+00 8.642192e-01 8.175199e-01
1.103000e+00 7.991466e-01 8.177032e-01
1.104000e+00 7.953408e-01 8.178853e-01
1.105000e+00 8.266612e-01 8.180660e-01
1.106000e+00 8.491884e-01 8.182454e-01
1.107000e+00 8.520111e-01 8.184235e-01
1.108000e+00 8.147918e-01 8.186002e-01
1.109000e+00 8.151381e-01 8.187757e-01
1.110000e+00 8.286071e-01 8.189498e-01
1.111000e+00 8.078060e-01 8.191226e-01
1.112000e+00 8.482039e-01 8.192940e-01
1.113000e+00 8.093587e-01 8.194642e-01
1.114000e+00 8.159133e-01 8.196330e-01
1.115000e+00 8.126401e-01 8.198005e-01
1.116000e+00 7.952412e-01 8.199667e-01
1.117000e+00 8.529766e-01 8.201315e-01
1.118000e+00 8.232039e-01 8.202950e-01
1.119000e+00 8.011383e-01 8.204572e-01
1.120000e+00 8.041271e-01 8.206180e-01
1.121000e+00 8.452869e-01 8.207775e-01
1.122000e+00 7.895875e-01 8.209357e-01
1.123000e+00 8.175440e-01 8.210926e-01
1.124000e+00 7.938502e-01 8.212481e-01
1.125000e+00 8.162368e-01 8.214023e-01
1.126000e+00 8.016292e-01 8.215551e-01
1.127000e+00 8.343437e-01 8.217067e-01
1.128000e+00 8.282823e-01 8.218568e-01
1.129000e+00 8.125810e-01 8.220057e-01
1.130000e+00 8.566881e-01 8.221532e-01
1.131000e+00 8.047777e-01 8.222994e-01
1.132000e+00 8.188501e-01 8.224442e-01
1.133000e+00 8.044582e-01 8.225877e-01
1.134000e+00 8.267433e-01 8.227299e-01
1.135000e+00 8.449615e-01 8.228707e-01
1.136000e+00 8.048183e-01 8.230101e-01
1.137000e+00 8.112432e-01 8.231483e-01
1.138000e+00 8.245322e-01 8.232851e-01
1.139000e+00 8.769400e-01 8.234205e-01
1.140000e+00 8.199222e-01 8.235546e-01
1.141000e+00 8.417504e-01 8.236874e-01
1.142000e+00 8.100590e-01 8.238188e-01
1.143000e+00 8.281214e-01 8.239489e-01
1.144000e+00 7.845944e-01 8.240776e-01
1.145000e+00 8.302863e-01 8.242050e-01
1.146000e+00 8.664049e-01 8.243311e-01
1.147000e+00 8.251074e-01 8.244558e-01
1.148000e+00 8.381556e-01 8.245791e-01
1.149000e+00 7.734241e-01 8.247011e-01
1.150000e+00 7.952189e-01 8.248218e-01
1.151000e+00 8.368921e-01 8.249411e-01
1.152000e+00 8.494444e-01 8.250590e-01
1.153000e+00 8.401169e-01 8.251757e-01
1.154000e+00 7.701268e-01 8.252909e-01
1.155000e+00 8.114061e-01 8.254048e-01
1.156000e+00 8.282672e-01 8.255174e-01
1.157000e+00 8.045137e-01 8.256286e-01
1.158000e+00 7.981436e-01 8.257385e-01
1.159000e+00 8.431483e-01 8.258470e-01
1.160000e+00 8.153198e-01 8.259542e-01
1.161000e+00 8.048294e-01 8.260600e-01
1.162000e+00 8.494846e-01 8.261645e-01
1.163000e+00 8.192238e-01 8.262676e-01
1.164000e+00 8.472493e-01 8.263693e-01
1.165000e+00 8.906112e-01 8.264698e-01
1.166000e+00 8.099811e-01 8.265688e-01
1.167000e+00 8.145909e-01 8.266665e-01
1.168000e+00 8.089354e-01 8.267629e-01
1.169000e+00 8.405699e-01 8.268579e-01
1.170000e+00 8.594834e-01 8.269515e-01
1.171000e+00 8.390987e-01 8.270438e-01
1.172000e+00 8.184704e-01 8.271348e-01
1.173000e+00 8.370224e-01 8.272244e-01
1.174000e+00 8.117854e-01 8.273126e-01
1.175000e+00 7.869560e-01 8.273995e-01
1.176000e+00 8.383191e-01 8.274850e-01
1.177000e+00 8.092876e-01 8.275692e-01
1.178000e+00 8.460307e-01 8.276520e-01
1.179000e+00 8.240725e-01 8.277335e-01
1.180000e+00 8.393903e-01 8.278136e-01
1.181000e+00 8.160389e-01 8.278924e-01
1.182000e+00 8.017129e-01 8.279698e-01
1.183000e+00 8.481166e-01 8.280458e-01
1.184000e+00 8.034664e-01 8.281205e-01
1.185000e+00 8.491492e-01 8.281939e-01
1.186000e+00 7.696865e-01 8.282658e-01
1.187000e+00 8.407428e-01 8.283365e-01
1.188000e+00 8.601281e-01 8.284058e-01
1.189000e+00 8.029062e-01 8.284737e-01
1.190000e+00 8.279844e-01 8.285402e-01
1.191000e+00 8.131895e-01 8.286055e-01
1.192000e+00 8.587046e-01 8.286693e-01
1.193000e+00 8.536948e-01 8.287318e-01
1.194000e+00 8.147526e-01 8.287930e-01
1.195000e+00 8.519092e-01 8.288528e-01
1.196000e+00 8.197928e-01 8.289112e-01
1.197000e+00 8.459212e-01 8.289683e-01
1.198000e+00 7.954471e-01 8.290241e-01
1.199000e+00 8.276510e-01 8.290784e-01
1.200000e+00 8.155427e-01 8.291315e-01
1.201000e+00 8.463525e-01 8.291832e-01
1.202000e+00 8.205489e-01 8.292335e-01
1.203000e+00 8.380855e-01 8.292825e-01
1.204000e+00 8.343481e-01 8.293301e-01
1.205000e+00 8.415346e-01 8.293763e-01
1.206000e+00 8.109045e-01 8.294213e-01
1.207000e+00 8.515173e-01 8.294648e-01
1.208000e+00 8.062238e-01 8.295070e-01
1.209000e+00 8.119163e-01 8.295479e-01
1.210000e+00 8.348955e-01 8.295874e-01
1.211000e+00 7.929276e-01 8.296255e-01
1.212000e+00 8.058415e-01 8.296623e-01
1.213000e+00 8.357602e-01 8.296978e-01
1.214000e+00 8.236314e-01 8.297319e-01
1.215000e+00 8.525002e-01 8.297647e-01
1.216000e+00 8.105135e-01 8.297961e-01
1.217000e+00 8.339148e-01 8.298261e-01
1.218000e+00 8.584788e-01 8.298548e-01
1.219000e+00 8.292231e-01 8.298822e-01
1.220000e+00 8.489114e-01 8.299082e-01
1.221000e+00 8.548402e-01 8.299328e-01
1.222000e+00 8.311548e-01 8.299561e-01
1.223000e+00 8.205322e-01 8.299781e-01
1.224000e+00 8.789496e-01 8.299987e-01
1.225000e+00 8.217502e-01 8.300180e-01
1.226000e+00 8.468780e-01 8.300359e-01
1.227000e+00 8.259801e-01 8.300525e-01
1.228000e+00 7.977113e-01 8.300677e-01
1.229000e+00 8.385181e-01 8.300816e-01
1.230000e+00 8.135435e-01 8.300942e-01
1.231000e+00 8.287826e-01 8.301054e-01
1.232000e+00 7.790870e-01 8.301152e-01
1.233000e+00 7.738885e-01 8.301237e-01
1.234000e+00 8.210306e-01 8.301309e-01
1.235000e+00 8.236621e-01 8.301367e-01
1.236000e+00 8.348133e-01 8.301412e-01
1.237000e+00 8.435404e-01 8.301444e-01
1.238000e+00 8.435658e-01 8.301462e-01
1.239000e+00 8.064215e-01 8.301466e-01
1.240000e+00 8.349211e-01 8.301457e-01
1.241000e+00 8.156244e-01 8.301435e-01
1.242000e+00 8.406572e-01 8.301400e-01
1.243000e+00 8.444757e-01 8.301351e-01
1.244000e+00 8.273164e-01 8.301289e-01
1.245000e+00 8.377838e-01 8.301213e-01
1.246000e+00 8.181260e-01 8.301124e-01
1.247000e+00 8.274484e-01 8.301022e-01
1.248000e+00 8.299426e-01 8.300906e-01
1.249000e+00 8.321105e-01 8.300777e-01
1.250000e+00 8.444747e-01 8.300635e-01
1.251000e+00 8.125078e-01 8.300479e-01
1.252000e+00 8.244507e-01 8.300310e-01
1.253000e+00 8.143129e-01 8.300128e-01
1.254000e+00 8.365860e-01 8.299932e-01
1.255000e+00 8.162272e-01 8.299723e-01
1.256000e+00 8.158740e-01 8.299501e-01
1.257000e+00 7.988630e-01 8.299265e-01
1.258000e+00 8.127979e-01 8.299017e-01
1.259000e+00 8.422024e-01 8.298755e-01
1.260000e+00 8.662584e-01 8.298479e-01
1.261000e+00 8.195287e-01 8.298191e-01
1.262000e+00 8.342272e-01 8.297889e-01
1.263000e+00 8.709649e-01 8.297574e-01
1.264000e+00 8.365508e-01 8.297246e-01
1.265000e+00 8.413700e-01 8.296904e-01
1.266000e+00 8.293144e-01 8.296549e-01
1.267000e+00 8.612142e-01 8.296181e-01
1.268000e+00 8.375594e-01 8.295800e-01
1.269000e+00 8.649675e-01 8.295406e-01
1.270000e+00 8.354325e-01 8.294999e-01
1.271000e+00 8.110683e-01 8.294578e-01
1.272000e+00 8.253315e-01 8.294144e-01
1.273000e+00 8.422205e-01 8.293697e-01
1.274000e+00 8.198326e-01 8.293237e-01
1.275000e+00 8.235442e-01 8.292764e-01
1.276000e+00 8.113305e-01 8.292277e-01
1.277000e+00 8.344683e-01 8.291778e-01
1.278000e+00 8.244829e-01 8.291265e-01
1.279000e+00 8.611738e-01 8.290739e-01
1.280000e+00 8.097126e-01 8.290200e-01
1.281000e+00 8.408746e-01 8.289649e-01
1.282000e+00 8.328970e-01 8.289084e-01
1.283000e+00 8.161128e-01 8.288506e-01
1.284000e+00 8.391335e-01 8.287914e-01
1.285000e+00 8.295622e-01 8.287310e-01
1.286000e+00 8.400419e-01 8.286693e-01
1.287000e+00 8.462153e-01 8.286063e-01
1.288000e+00 8.572292e-01 8.285420e-01
1.289000e+00 8.381821e-01 8.284764e-01
1.290000e+00 7.933886e-01 8.284094e-01
1.291000e+00 8.075899e-01 8.283412e-01
1.292000e+00 8.075122e-01 8.282717e-01
1.293000e+00 8.379280e-01 8.282009e-01
1.294000e+00 8.188702e-01 8.281288e-01
1.295000e+00 8.222102e-01 8.280554e-01
1.296000e+00 8.494529e-01 8.279807e-01
1.297000e+00 8.480679e-01 8.279047e-01
1.298000e+00 8.171568e-01 8.278274e-01
1.299000e+00 8.348694e-01 8.277489e-01
1.300000e+00 8.139298e-01 8.276690e-01
1.301000e+00 8.374066e-01 8.275879e-01
1.302000e+00 8.365854e-01 8.275054e-01
1.303000e+00 8.204658e-01 8.274217e-01
1.304000e+00 8.131735e-01 8.273367e-01
1.305000e+00 8.538747e-01 8.272505e-01
1.306000e+00 8.172697e-01 8.271629e-01
1.307000e+00 8.106341e-01 8.270741e-01
1.308000e+00 8.281256e-01 8.269840e-01
1.309000e+00 7.954425e-01 8.268926e-01
1.310000e+00 8.122147e-01 8.267999e-01
1.311000e+00 8.187632e-01 8.267059e-01
1.312000e+00 8.219143e-01 8.266107e-01
1.313000e+00 8.240107e-01 8.265142e-01
1.314000e+00 8.239080e-01 8.264165e-01
1.315000e+00 8.138658e-01 8.263174e-01
1.316000e+00 8.068328e-01 8.262171e-01
1.317000e+00 8.250244e-01 8.261156e-01
1.318000e+00 8.190637e-01 8.260127e-01
1.319000e+00 8.178793e-01 8.259086e-01
1.320000e+00 8.827779e-01 8.258033e-01
1.321000e+00 8.059707e-01 8.256966e-01
1.322000e+00 8.236422e-01 8.255888e-01
1.323000e+00 8.026011e-01 8.254796e-01
1.324000e+00 8.080563e-01 8.253692e-01
1.325000e+00 8.316445e-01 8.252576e-01
1.326000e+00 8.427692e-01 8.251446e-01
1.327000e+00 8.333703e-01 8.250305e-01
1.328000e+00 7.836021e-01 8.249151e-01
1.329000e+00 8.181022e-01 8.247984e-01
1.330000e+00 8.411099e-01 8.246805e-01
1.331000e+00 7.963367e-01 8.245613e-01
1.332000e+00 8.296860e-01 8.244409e-01
1.333000e+00 8.020727e-01 8.243192e-01
1.334000e+00 8.029055e-01 8.241963e-01
1.335000e+00 8.126976e-01 8.240722e-01
1.336000e+00 8.295872e-01 8.239468e-01
1.337000e+00 8.147561e-01 8.238201e-01
1.338000e+00 8.491610e-01 8.236923e-01
1.339000e+00 8.415063e-01 8.235632e-01
1.340000e+00 8.139760e-01 8.234328e-01
1.341000e+00 8.063703e-01 8.233012e-01
1.342000e+00 8.129038e-01 8.231684e-01
1.343000e+00 8.131545e-01 8.230344e-01
1.344000e+00 7.698009e-01 8.228991e-01
1.345000e+00 8.303191e-01 8.227626e-01
1.346000e+00 8.296389e-01 8.226249e-01
1.347000e+00 8.105121e-01 8.224860e-01
1.348000e+00 8.046330e-01 8.223458e-01
1.349000e+00 8.036343e-01 8.222044e-01
1.350000e+00 8.314401e-01 8.220618e-01
1.351000e+00 8.359086e-01 8.219180e-01
1.352000e+00 7.821964e-01 8.217730e-01
1.353000e+00 8.197378e-01 8.216267e-01
1.354000e+00 7.928395e-01 8.214792e-01
1.355000e+00 7.995470e-01 8.213305e-01
1.356000e+00 8.368206e-01 8.211807e-01
1.357000e+00 7.926673e-01 8.210296e-01
1.358000e+00 8.340302e-01 8.208772e-01
1.359000e+00 7.996922e-01 8.207237e-01
1.360000e+00 8.283321e-01 8.205690e-01
1.361000e+00 8.349119e-01 8.204131e-01
1.362000e+00 8.078970e-01 8.202560e-01
1.363000e+00 8.065411e-01 8.200977e-01
1.364000e+00 8.074178e-01 8.199382e-01
1.365000e+00 8.454251e-01 8.197774e-01
1.366000e+00 8.306107e-01 8.196155e-01
1.367000e+00 8.317085e-01 8.194524e-01
1.368000e+00 8.144107e-01 8.192882e-01
1.369000e+00 8.454375e-01 8.191227e-01
1.370000e+00 8.324020e-01 8.189560e-01
1.371000e+00 8.139959e-01 8.187882e-01
1.372000e+00 8.264476e-01 8.186192e-01
1.373000e+00 8.158157e-01 8.184490e-01
1.374000e+00 7.960851e-01 8.182776e-01
1.375000e+00 8.179623e-01 8.181050e-01
1.376000e+00 8.672266e-01 8.179313e-01
1.377000e+00 8.441586e-01 8.177564e-01
1.378000e+00 7.834151e-01 8.175803e-01
1.379000e+00 8.148768e-01 8.174030e-01
1.380000e+00 8.588648e-01 8.172246e-01
1.381000e+00 8.297271e-01 8.170450e-01
1.382000e+00 8.205617e-01 8.168643e-01
1.383000e+00 8.087119e-01 8.166824e-01
1.384000e+00 8.137248e-01 8.164993e-01
1.385000e+00 8.300371e-01 8.163150e-01
1.386000e+00 8.262649e-01 8.161296e-01
1.387000e+00 8.037245e-01 8.159431e-01
1.388000e+00 7.988799e-01 8.157554e-01
1.389000e+00 8.179928e-01 8.155665e-01
1.390000e+00 8.400354e-01 8.153765e-01
1.391000e+00 8.447431e-01 8.151854e-01
1.392000e+00 8.026265e-01 8.149931e-01
1.393000e+00 8.144631e-01 8.147996e-01
1.394000e+00 8.132422e-01 8.146051e-01
1.395000e+00 8.053966e-01 8.144093e-01
1.396000e+00 8.374597e-01 8.142125e-01
1.397000e+00 8.094475e-01 8.140145e-01
1.398000e+00 7.934629e-01 8.138153e-01
1.399000e+00 7.999773e-01 8.136151e-01
1.400000e+00 8.277516e-01 8.134137e-01
1.401000e+00 8.166216e-01 8.132112e-01
1.402000e+00 8.145407e-01 8.130075e-01
1.403000e+00 7.951694e-01 8.128027e-01
1.404000e+00 8.393538e-01 8.125969e-01
1.405000e+00 7.850810e-01 8.123898e-01
1.406000e+00 8.087355e-01 8.121817e-01
1.407000e+00 8.119074e-01 8.119725e-01
1.408000e+00 8.017342e-01 8.117621e-01
1.409000e+00 7.914482e-01 8.115506e-01
1.410000e+00 8.098478e-01 8.113380e-01
1.411000e+00 8.067695e-01 8.111243e-01
1.412000e+00 8.386312e-01 8.109095e-01
1.413000e+00 8.189414e-01 8.106936e-01
1.414000e+00 8.270868e-01 8.104766e-01
1.415000e+00 8.351872e-01 8.102585e-01
1.416000e+00 8.114250e-01 8.100393e-01
1.417000e+00 8.125734e-01 8.098190e-01
1.418000e+00 8.278222e-01 8.095976e-01
1.419000e+00 8.353195e-01 8.093752e-01
1.420000e+00 8.408727e-01 8.091516e-01
1.421000e+00 8.212111e-01 8.089269e-01
1.422000e+00 8.126958e-01 8.087012e-01
1.423000e+00 7.918151e-01 8.084744e-01
1.424000e+00 7.934479e-01 8.082465e-01
1.425000e+00 7.784233e-01 8.080175e-01
1.426000e+00 7.994478e-01 8.077874e-01
1.427000e+00 8.188344e-01 8.075563e-01
1.428000e+00 8.420292e-01 8.073241e-01
1.429000e+00 8.094311e-01 8.070908e-01
1.430000e+00 7.831090e-01 8.068565e-01
1.431000e+00 8.105695e-01 8.066211e-01
1.432000e+00 8.223229e-01 8.063846e-01
1.433000e+00 7.805251e-01 8.061471e-01
1.434000e+00 8.287707e-01 8.059085e-01
1.435000e+00 8.001239e-01 8.056688e-01
1.436000e+00 8.110665e-01 8.054281e-01
1.437000e+00 8.234921e-01 8.051864e-01
1.438000e+00 7.746769e-01 8.049436e-01
1.439000e+00 8.366849e-01 8.046997e-01
1.440000e+00 7.957138e-01 8.044548e-01
1.441000e+00 8.026187e-01 8.042089e-01
1.442000e+00 8.287311e-01 8.039619e-01
1.443000e+00 8.309054e-01 8.037139e-01
1.444000e+00 8.010384e-01 8.034649e-01
1.445000e+00 7.702755e-01 8.032148e-01
1.446000e+00 8.385549e-01 8.029637e-01
1.447000e+00 8.349196e-01 8.027115e-01
1.448000e+00 7.879958e-01 8.024584e-01
1.449000e+00 7.970012e-01 8.022042e-01
1.450000e+00 7.859730e-01 8.019489e-01
1.451000e+00 7.880651e-01 8.016927e-01
1.452000e+00 8.054047e-01 8.014354e-01
1.453000e+00 8.044068e-01 8.011772e-01
1.454000e+00 8.081845e-01 8.009179e-01
1.455000e+00 8.027333e-01 8.006576e-01
1.456000e+00 7.975654e-01 8.003963e-01
1.457000e+00 8.007652e-01 8.001340e-01
1.458000e+00 7.825858e-01 7.998707e-01
1.459000e+00 7.935286e-01 7.996064e-01
1.460000e+00 7.829377e-01 7.993410e-01
1.461000e+00 8.180870e-01 7.990747e-01
1.462000e+00 8.130186e-01 7.988074e-01
1.463000e+00 8.151519e-01 7.985391e-01
1.464000e+00 7.783672e-01 7.982699e-01
1.465000e+00 7.920489e-01 7.979996e-01
1.466000e+00 7.908089e-01 7.977283e-01
1.467000e+00 7.725548e-01 7.974561e-01
1.468000e+00 7.834640e-01 7.971829e-01
1.469000e+00 7.804199e-01 7.969087e-01
1.470000e+00 7.792506e-01 7.966336e-01
1.471000e+00 7.835893e-01 7.963574e-01
1.472000e+00 7.617665e-01 7.960803e-01
1.473000e+00 7.856899e-01 7.958022e-01
1.474000e+00 7.941666e-01 7.955232e-01
1.475000e+00 7.660160e-01 7.952432e-01
1.476000e+00 8.116394e-01 7.949622e-01
1.477000e+00 8.051099e-01 7.946803e-01
1.478000e+00 8.416096e-01 7.943975e-01
1.479000e+00 7.420209e-01 7.941136e-01
1.480000e+00 7.843996e-01 7.938289e-01
1.481000e+00 7.488072e-01 7.935432e-01
1.482000e+00 7.913395e-01 7.932565e-01
1.483000e+00 8.040022e-01 7.929689e-01
1.484000e+00 8.214050e-01 7.926804e-01
1.485000e+00 7.903579e-01 7.923909e-01
1.486000e+00 7.914029e-01 7.921005e-01
1.487000e+00 7.962463e-01 7.918091e-01
1.488000e+00 7.495400e-01 7.915168e-01
1.489000e+00 8.055206e-01 7.912236e-01
1.490000e+00 7.681257e-01 7.909295e-01
1.491000e+00 8.128492e-01 7.906345e-01
1.492000e+00 7.828865e-01 7.903385e-01
1.493000e+00 7.995223e-01 7.900416e-01
1.494000e+00 8.117968e-01 7.897438e-01
1.495000e+00 8.122292e-01 7.894451e-01
1.496000e+00 8.017229e-01 7.891455e-01
1.497000e+00 7.843415e-01 7.888450e-01
1.498000e+00 7.736037e-01 7.885435e-01
1.499000e+00 7.960435e-01 7.882412e-01
1.500000e+00 8.187685e-01 7.879380e-01
1.501000e+00 7.929482e-01 7.876339e-01
1.502000e+00 7.764125e-01 7.873288e-01
1.503000e+00 7.739402e-01 7.870229e-01
1.504000e+00 8.039308e-01 7.867161e-01
1.505000e+00 8.071463e-01 7.864085e-01
1.506000e+00 7.902264e-01 7.860999e-01
1.507000e+00 7.818016e-01 7.857905e-01
1.508000e+00 7.709411e-01 7.854801e-01
1.509000e+00 7.875266e-01 7.851690e-01
1.510000e+00 7.839648e-01 7.848569e-01
1.511000e+00 7.620580e-01 7.845440e-01
1.512000e+00 7.850863e-01 7.842302e-01
1.513000e+00 7.947631e-01 7.839155e-01
1.514000e+00 7.725642e-01 7.836000e-01
1.515000e+00 7.444298e-01 7.832836e-01
1.516000e+00 7.834936e-01 7.829663e-01
1.517000e+00 7.715703e-01 7.826482e-01
1.518000e+00 8.228142e-01 7.823293e-01
1.519000e+00 7.691160e-01 7.820095e-01
1.520000e+00 7.903990e-01 7.816889e-01
1.521000e+00 7.661992e-01 7.813674e-01
1.522000e+00 7.676509e-01 7.810451e-01
1.523000e+00 7.682570e-01 7.807219e-01
1.524000e+00 7.593073e-01 7.803979e-01
1.525000e+00 7.425101e-01 7.800731e-01
1.526000e+00 7.761302e-01 7.797475e-01
1.527000e+00 7.901712e-01 7.794210e-01
1.528000e+00 7.779811e-01 7.790937e-01
1.529000e+00 7.698331e-01 7.787656e-01
1.530000e+00 7.569136e-01 7.784366e-01
1.531000e+00 7.636126e-01 7.781069e-01
1.532000e+00 7.938553e-01 7.777763e-01
1.533000e+00 7.376795e-01 7.774449e-01
1.534000e+00 7.972005e-01 7.771127e-01
1.535000e+00 7.919681e-01 7.767798e-01
1.536000e+00 7.600613e-01 7.764460e-01
1.537000e+00 7.717214e-01 7.761114e-01
1.538000e+00 7.810390e-01 7.757760e-01
1.539000e+00 7.842842e-01 7.754398e-01
1.540000e+00 7.925858e-01 7.751029e-01
1.541000e+00 7.815077e-01 7.747651e-01
1.542000e+00 7.788448e-01 7.744266e-01
1.543000e+00 8.117517e-01 7.740873e-01
1.544000e+00 7.903454e-01 7.737472e-01
1.545000e+00 7.756179e-01 7.734063e-01
1.546000e+00 7.846607e-01 7.730646e-01
1.547000e+00 7.933118e-01 7.727222e-01
1.548000e+00 7.528477e-01 7.723790e-01
1.549000e+00 8.336075e-01 7.720351e-01
1.550000e+00 7.600345e-01 7.716904e-01
1.551000e+00 7.535403e-01 7.713449e-01
1.552000e+00 7.682265e-01 7.709987e-01
1.553000e+00 7.849603e-01 7.706517e-01
1.554000e+00 7.391265e-01 7.703040e-01
1.555000e+00 7.789153e-01 7.699555e-01
1.556000e+00 7.396654e-01 7.696063e-01
1.557000e+00 7.872669e-01 7.692563e-01
1.558000e+00 8.086664e-01 7.689056e-01
1.559000e+00 7.391202e-01 7.685542e-01
1.560000e+00 7.547383e-01 7.682020e-01
1.561000e+00 7.797171e-01 7.678491e-01
1.562000e+00 7.653614e-01 7.674955e-01
1.563000e+00 7.411598e-01 7.671411e-01
1.564000e+00 7.838456e-01 7.667860e-01
1.565000e+00 7.558041e-01 7.664302e-01
1.566000e+00 7.851981e-01 7.660737e-01
1.567000e+00 7.411444e-01 7.657165e-01
1.568000e+00 8.021994e-01 7.653586e-01
1.569000e+00 7.436078e-01 7.649999e-01
1.570000e+00 7.789668e-01 7.646406e-01
1.571000e+00 7.743399e-01 7.642805e-01
1.572000e+00 7.837395e-01 7.639198e-01
1.573000e+00 7.540863e-01 7.635583e-01
1.574000e+00 7.755331e-01 7.631962e-01
1.575000e+00 7.708446e-01 7.628334e-01
1.576000e+00 7.452146e-01 7.624698e-01
1.577000e+00 7.799992e-01 7.621056e-01
1.578000e+00 7.571830e-01 7.617408e-01
1.579000e+00 7.647604e-01 7.613752e-01
1.580000e+00 7.874198e-01 7.610090e-01
1.581000e+00 7.521738e-01 7.606421e-01
1.582000e+00 7.840642e-01 7.602745e-01
1.583000e+00 7.508912e-01 7.599062e-01
1.584000e+00 7.688354e-01 7.595373e-01
1.585000e+00 7.694719e-01 7.591678e-01
1.586000e+00 7.302289e-01 7.587976e-01
1.587000e+00 7.801727e-01 7.584267e-01
1.588000e+00 7.382519e-01 7.580551e-01
1.589000e+00 7.898845e-01 7.576830e-01
1.590000e+00 7.551701e-01 7.573101e-01
1.591000e+00 7.748601e-01 7.569367e-01
1.592000e+00 7.314103e-01 7.565626e-01
1.593000e+00 7.572858e-01 7.561878e-01
1.594000e+00 7.856188e-01 7.558124e-01
1.595000e+00 7.573519e-01 7.554364e-01
1.596000e+00 7.688194e-01 7.550598e-01
1.597000e+00 7.797481e-01 7.546825e-01
1.598000e+00 7.949974e-01 7.543046e-01
1.599000e+00 7.731791e-01 7.539261e-01
1.600000e+00 7.455596e-01 7.535470e-01
1.601000e+00 7.426776e-01 7.531673e-01
1.602000e+00 7.486204e-01 7.527869e-01
1.603000e+00 7.344854e-01 7.524060e-01
1.604000e+00 7.598898e-01 7.520244e-01
1.605000e+00 7.407227e-01 7.516423e-01
1.606000e+00 7.565851e-01 7.512595e-01
1.607000e+00 7.026581e-01 7.508762e-01
1.608000e+00 7.785807e-01 7.504922e-01
1.609000e+00 7.553507e-01 7.501077e-01
1.610000e+00 7.460406e-01 7.497226e-01
1.611000e+00 7.681285e-01 7.493369e-01
1.612000e+00 7.200351e-01 7.489506e-01
1.613000e+00 7.434635e-01 7.485637e-01
1.614000e+00 7.327715e-01 7.481763e-01
1.615000e+00 7.282981e-01 7.477883e-01
1.616000e+00 7.497181e-01 7.473997e-01
1.617000e+00 7.397499e-01 7.470106e-01
1.618000e+00 7.497483e-01 7.466209e-01
1.619000e+00 7.558670e-01 7.462306e-01
1.620000e+00 7.277288e-01 7.458398e-01
1.621000e+00 7.491447e-01 7.454484e-01
1.622000e+00 7.526294e-01 7.450565e-01
1.623000e+00 7.330359e-01 7.446640e-01
1.624000e+00 7.852438e-01 7.442710e-01
1.625000e+00 7.329351e-01 7.438775e-01
1.626000e+00 7.402842e-01 7.434834e-01
1.627000e+00 7.401648e-01 7.430888e-01
1.628000e+00 7.426255e-01 7.426936e-01
1.629000e+00 7.488537e-01 7.422979e-01
1.630000e+00 7.385750e-01 7.419017e-01
1.631000e+00 7.699318e-01 7.415050e-01
1.632000e+00 7.588069e-01 7.411077e-01
1.633000e+00 7.499043e-01 7.407100e-01
1.634000e+00 7.613661e-01 7.403117e-01
1.635000e+00 7.406848e-01 7.399129e-01
1.636000e+00 7.222234e-01 7.395136e-01
1.637000e+00 7.621748e-01 7.391138e-01
1.638000e+00 7.260203e-01 7.387135e-01
1.639000e+00 7.341530e-01 7.383127e-01
1.640000e+00 7.429998e-01 7.379114e-01
1.641000e+00 7.296686e-01 7.375096e-01
1.642000e+00 7.079148e-01 7.371073e-01
1.643000e+00 7.604138e-01 7.367045e-01
1.644000e+00 7.353696e-01 7.363013e-01
1.645000e+00 7.088186e-01 7.358975e-01
1.646000e+00 7.165195e-01 7.354933e-01
1.647000e+00 7.057653e-01 7.350887e-01
1.648000e+00 7.733501e-01 7.346835e-01
1.649000e+00 7.254959e-01 7.342779e-01
1.650000e+00 7.531046e-01 7.338718e-01
1.651000e+00 7.576422e-01 7.334653e-01
1.652000e+00 7.274005e-01 7.330583e-01
1.653000e+00 7.416117e-01 7.326508e-01
1.654000e+00 7.450984e-01 7.322429e-01
1.655000e+00 7.143571e-01 7.318345e-01
1.656000e+00 7.592734e-01 7.314257e-01
1.657000e+00 7.416146e-01 7.310165e-01
1.658000e+00 7.195610e-01 7.306068e-01
1.659000e+00 7.063035e-01 7.301967e-01
1.660000e+00 7.510972e-01 7.297861e-01
1.661000e+00 7.128842e-01 7.293751e-01
1.662000e+00 7.372379e-01 7.289637e-01
1.663000e+00 7.082766e-01 7.285518e-01
1.664000e+00 7.360342e-01 7.281396e-01
1.665000e+00 7.245360e-01 7.277269e-01
1.666000e+00 6.753088e-01 7.273138e-01
1.667000e+00 7.148701e-01 7.269003e-01
1.668000e+00 7.352789e-01 7.264864e-01
1.669000e+00 7.414023e-01 7.260720e-01
1.670000e+00 7.425655e-01 7.256573e-01
1.671000e+00 7.318845e-01 7.252422e-01
1.672000e+00 7.318632e-01 7.248267e-01
1.673000e+00 7.256563e-01 7.244107e-01
1.674000e+00 7.622296e-01 7.239944e-01
1.675000e+00 7.296509e-01 7.235777e-01
1.676000e+00 6.819079e-01 7.231606e-01
1.677000e+00 7.669695e-01 7.227432e-01
1.678000e+00 7.112002e-01 7.223253e-01
1.679000e+00 7.423185e-01 7.219071e-01
1.680000e+00 7.393173e-01 7.214885e-01
1.681000e+00 7.631027e-01 7.210696e-01
1.682000e+00 7.123915e-01 7.206502e-01
1.683000e+00 6.771055e-01 7.202306e-01
1.684000e+00 6.909623e-01 7.198105e-01
1.685000e+00 7.402479e-01 7.193901e-01
1.686000e+00 7.137062e-01 7.189693e-01
1.687000e+00 7.576986e-01 7.185482e-01
1.688000e+00 7.259489e-01 7.181268e-01
1.689000e+00 7.072641e-01 7.177050e-01
1.690000e+00 7.458913e-01 7.172828e-01
1.691000e+00 7.315400e-01 7.168603e-01
1.692000e+00 7.313248e-01 7.164375e-01
1.693000e+00 6.804577e-01 7.160144e-01
1.694000e+00 7.321099e-01 7.155909e-01
1.695000e+00 7.276919e-01 7.151671e-01
1.696000e+00 6.979800e-01 7.147430e-01
1.697000e+00 7.252678e-01 7.143185e-01
1.698000e+00 7.088931e-01 7.138937e-01
1.699000e+00 7.197098e-01 7.134687e-01
1.700000e+00 7.048550e-01 7.130433e-01
1.701000e+00 7.395052e-01 7.126176e-01
1.702000e+00 7.357122e-01 7.121916e-01
1.703000e+00 7.617040e-01 7.117653e-01
1.704000e+00 7.303754e-01 7.113387e-01
1.705000e+00 6.810455e-01 7.109118e-01
1.706000e+00 7.013920e-01 7.104846e-01
1.707000e+00 6.820891e-01 7.100571e-01
1.708000e+00 7.143524e-01 7.096293e-01
1.709000e+00 6.798742e-01 7.092013e-01
1.710000e+00 6.989930e-01 7.087730e-01
1.711000e+00 6.947607e-01 7.083443e-01
1.712000e+00 7.217679e-01 7.079155e-01
1.713000e+00 7.149790e-01 7.074863e-01
1.714000e+00 7.040488e-01 7.070569e-01
1.715000e+00 7.165931e-01 7.066272e-01
1.716000e+00 7.116659e-01 7.061973e-01
1.717000e+00 6.967356e-01 7.057671e-01
1.718000e+00 7.434997e-01 7.053366e-01
1.719000e+00 7.437690e-01 7.049059e-01
1.720000e+00 7.330751e-01 7.044750e-01
1.721000e+00 7.185695e-01 7.040437e-01
1.722000e+00 7.088104e-01 7.036123e-01
1.723000e+00 6.907283e-01 7.031806e-01
1.724000e+00 6.958064e-01 7.027487e-01
1.725000e+00 6.892079e-01 7.023165e-01
1.726000e+00 7.274976e-01 7.018841e-01
1.727000e+00 6.664391e-01 7.014515e-01
1.728000e+00 6.967474e-01 7.010187e-01
1.729000e+00 7.033655e-01 7.005856e-01
1.730000e+00 6.827709e-01 7.001523e-01
1.731000e+00 6.998912e-01 6.997188e-01
1.732000e+00 6.971209e-01 6.992851e-01
1.733000e+00 6.758023e-01 6.988512e-01
1.734000e+00 6.818574e-01 6.984171e-01
1.735000e+00 7.116589e-01 6.979827e-01
1.736000e+00 6.884833e-01 6.975482e-01
1.737000e+00 6.925584e-01 6.971135e-01
1.738000e+00 6.953380e-01 6.966785e-01
1.739000e+00 6.849076e-01 6.962434e-01
1.740000e+00 6.880529e-01 6.958081e-01
1.741000e+00 6.755718e-01 6.953726e-01
1.742000e+00 6.967264e-01 6.949370e-01
1.743000e+00 6.841569e-01 6.945011e-01
1.744000e+00 7.213318e-01 6.940651e-01
1.745000e+00 6.853330e-01 6.936289e-01
1.746000e+00 7.130819e-01 6.931925e-01
1.747000e+00 7.060698e-01 6.927560e-01
1.748000e+00 7.035381e-01 6.923193e-01
1.749000e+00 7.053240e-01 6.918824e-01
1.750000e+00 7.236865e-01 6.914454e-01
1.751000e+00 7.253407e-01 6.910082e-01
1.752000e+00 7.219674e-01 6.905709e-01
1.753000e+00 6.969899e-01 6.901334e-01
1.754000e+00 6.828067e-01 6.896958e-01
1.755000e+00 7.260913e-01 6.892581e-01
1.756000e+00 7.007165e-01 6.888202e-01
1.757000e+00 6.803266e-01 6.883821e-01
1.758000e+00 6.965682e-01 6.879439e-01
1.759000e+00 7.088299e-01 6.875056e-01
1.760000e+00 6.798722e-01 6.870672e-01
1.761000e+00 6.572180e-01 6.866286e-01
1.762000e+00 6.647864e-01 6.861900e-01
1.763000e+00 6.855531e-01 6.857512e-01
1.764000e+00 6.572454e-01 6.853123e-01
1.765000e+00 7.051702e-01 6.848732e-01
1.766000e+00 6.873970e-01 6.844341e-01
1.767000e+00 7.192037e-01 6.839948e-01
1.768000e+00 6.865782e-01 6.835555e-01
1.769000e+00 7.113569e-01 6.831160e-01
1.770000e+00 7.163230e-01 6.826765e-01
1.771000e+00 7.003361e-01 6.822368e-01
1.772000e+00 7.108111e-01 6.817971e-01
1.773000e+00 6.805195e-01 6.813573e-01
1.774000e+00 6.783772e-01 6.809174e-01
1.775000e+00 6.765015e-01 6.804774e-01
1.776000e+00 6.565039e-01 6.800373e-01
1.777000e+00 6.688426e-01 6.795972e-01
1.778000e+00 6.501183e-01 6.791569e-01
1.779000e+00 6.629275e-01 6.787166e-01
1.780000e+00 6.684627e-01 6.782763e-01
1.781000e+00 6.872275e-01 6.778358e-01
1.782000e+00 6.765030e-01 6.773953e-01
1.783000e+00 6.798514e-01 6.769548e-01
1.784000e+00 6.427805e-01 6.765142e-01
1.785000e+00 6.591921e-01 6.760735e-01
1.786000e+00 6.510806e-01 6.756328e-01
1.787000e+00 6.792562e-01 6.751920e-01
1.788000e+00 6.563334e-01 6.747512e-01
1.789000e+00 6.827572e-01 6.743103e-01
1.790000e+00 6.477262e-01 6.738695e-01
1.791000e+00 7.057784e-01 6.734285e-01
1.792000e+00 6.609583e-01 6.729876e-01
1.793000e+00 6.751333e-01 6.725466e-01
1.794000e+00 6.623101e-01 6.721055e-01
1.795000e+00 6.809452e-01 6.716645e-01
1.796000e+00 6.570310e-01 6.712234e-01
1.797000e+00 6.725108e-01 6.707823e-01
1.798000e+00 6.675488e-01 6.703412e-01
1.799000e+00 6.573691e-01 6.699001e-01
1.800000e+00 6.608112e-01 6.694590e-01
1.801000e+00 6.608978e-01 6.690179e-01
1.802000e+00 6.763642e-01 6.685767e-01
1.803000e+00 6.877155e-01 6.681356e-01
1.804000e+00 6.807753e-01 6.676945e-01
1.805000e+00 6.724153e-01 6.672533e-01
1.806000e+00 6.626395e-01 6.668122e-01
1.807000e+00 6.305782e-01 6.663711e-01
1.808000e+00 6.554733e-01 6.659300e-01
1.809000e+00 6.682631e-01 6.654889e-01
1.810000e+00 6.346539e-01 6.650478e-01
1.811000e+00 6.447865e-01 6.646068e-01
1.812000e+00 6.882563e-01 6.641657e-01
1.813000e+00 6.692920e-01 6.637247e-01
1.814000e+00 6.455925e-01 6.632838e-01
1.815000e+00 6.614930e-01 6.628428e-01
1.816000e+00 6.475491e-01 6.624019e-01
1.817000e+00 6.804723e-01 6.619611e-01
1.818000e+00 6.389849e-01 6.615203e-01
1.819000e+00 6.377727e-01 6.610795e-01
1.820000e+00 6.712540e-01 6.606387e-01
1.821000e+00 6.530968e-01 6.601981e-01
1.822000e+00 6.538152e-01 6.597574e-01
1.823000e+00 6.334401e-01 6.593169e-01
1.824000e+00 6.609475e-01 6.588763e-01
1.825000e+00 6.188199e-01 6.584359e-01
1.826000e+00 6.542260e-01 6.579955e-01
1.827000e+00 6.386888e-01 6.575552e-01
1.828000e+00 6.712353e-01 6.571149e-01
1.829000e+00 6.637253e-01 6.566747e-01
1.830000e+00 6.633496e-01 6.562346e-01
1.831000e+00 6.384398e-01 6.557946e-01
1.832000e+00 6.924651e-01 6.553546e-01
1.833000e+00 6.486714e-01 6.549148e-01
1.834000e+00 6.334637e-01 6.544750e-01
1.835000e+00 6.068712e-01 6.540353e-01
1.836000e+00 6.920757e-01 6.535957e-01
1.837000e+00 6.666535e-01 6.531562e-01
1.838000e+00 6.375810e-01 6.527168e-01
1.839000e+00 6.242802e-01 6.522775e-01
1.840000e+00 6.557207e-01 6.518382e-01
1.841000e+00 6.629033e-01 6.513991e-01
1.842000e+00 6.312284e-01 6.509601e-01
1.843000e+00 6.464387e-01 6.505212e-01
1.844000e+00 6.698549e-01 6.500825e-01
1.845000e+00 6.699945e-01 6.496438e-01
1.846000e+00 6.435206e-01 6.492053e-01
1.847000e+00 6.265804e-01 6.487669e-01
1.848000e+00 6.322148e-01 6.483286e-01
1.849000e+00 6.665430e-01 6.478904e-01
1.850000e+00 6.699961e-01 6.474523e-01
1.851000e+00 6.640965e-01 6.470144e-01
1.852000e+00 6.700461e-01 6.465767e-01
1.853000e+00 6.023221e-01 6.461390e-01
1.854000e+00 6.512797e-01 6.457015e-01
1.855000e+00 6.377592e-01 6.452642e-01
1.856000e+00 6.209267e-01 6.448270e-01
1.857000e+00 6.613849e-01 6.443899e-01
1.858000e+00 6.162572e-01 6.439530e-01
1.859000e+00 6.710117e-01 6.435162e-01
1.860000e+00 6.257113e-01 6.430796e-01
1.861000e+00 6.570170e-01 6.426432e-01
1.862000e+00 6.327242e-01 6.422069e-01
1.863000e+00 6.754215e-01 6.417708e-01
1.864000e+00 6.707949e-01 6.413348e-01
1.865000e+00 6.320967e-01 6.408990e-01
1.866000e+00 6.820636e-01 6.404634e-01
1.867000e+00 6.560403e-01 6.400280e-01
1.868000e+00 6.666236e-01 6.395927e-01
1.869000e+00 6.360512e-01 6.391576e-01
1.870000e+00 6.150977e-01 6.387227e-01
1.871000e+00 6.743024e-01 6.382880e-01
1.872000e+00 6.579499e-01 6.378535e-01
1.873000e+00 6.465225e-01 6.374191e-01
1.874000e+00 6.763250e-01 6.369850e-01
1.875000e+00 6.236899e-01 6.365510e-01
1.876000e+00 6.439503e-01 6.361173e-01
1.877000e+00 6.409636e-01 6.356837e-01
1.878000e+00 6.107372e-01 6.352503e-01
1.879000e+00 6.417037e-01 6.348172e-01
1.880000e+00 6.054849e-01 6.343842e-01
1.881000e+00 6.124291e-01 6.339515e-01
1.882000e+00 5.997626e-01 6.335190e-01
1.883000e+00 6.112237e-01 6.330867e-01
1.884000e+00 6.144371e-01 6.326546e-01
1.885000e+00 6.423953e-01 6.322227e-01
1.886000e+00 6.836855e-01 6.317911e-01
1.887000e+00 6.419710e-01 6.313596e-01
1.888000e+00 6.238776e-01 6.309284e-01
1.889000e+00 6.295249e-01 6.304975e-01
1.890000e+00 6.198851e-01 6.300667e-01
1.891000e+00 6.267544e-01 6.296362e-01
1.892000e+00 6.325563e-01 6.292060e-01
1.893000e+00 6.240828e-01 6.287760e-01
1.894000e+00 6.341264e-01 6.283462e-01
1.895000e+00 6.525375e-01 6.279166e-01
1.896000e+00 6.221292e-01 6.274873e-01
1.897000e+00 6.611418e-01 6.270583e-01
1.898000e+00 6.422581e-01 6.266295e-01
1.899000e+00 6.381143e-01 6.262010e-01
1.900000e+00 6.831867e-01 6.257727e-01
1.901000e+00 6.251281e-01 6.253447e-01
1.902000e+00 6.505822e-01 6.249169e-01
1.903000e+00 5.850417e-01 6.244894e-01
1.904000e+00 6.260671e-01 6.240622e-01
1.905000e+00 6.320652e-01 6.236352e-01
1.906000e+00 5.814205e-01 6.232086e-01
1.907000e+00 6.008737e-01 6.227821e-01
1.908000e+00 6.133410e-01 6.223560e-01
1.909000e+00 6.296986e-01 6.219301e-01
1.910000e+00 6.138556e-01 6.215046e-01
1.911000e+00 6.392021e-01 6.210793e-01
1.912000e+00 6.438816e-01 6.206543e-01
1.913000e+00 6.463350e-01 6.202295e-01
1.914000e+00 6.172685e-01 6.198051e-01
1.915000e+00 6.212747e-01 6.193809e-01
1.916000e+00 5.980092e-01 6.189571e-01
1.917000e+00 6.108181e-01 6.185335e-01
1.918000e+00 6.178309e-01 6.181103e-01
1.919000e+00 6.409935e-01 6.176873e-01
1.920000e+00 6.336806e-01 6.172647e-01
1.921000e+00 6.343616e-01 6.168424e-01
1.922000e+00 6.073492e-01 6.164203e-01
1.923000e+00 6.061310e-01 6.159986e-01
1.924000e+00 6.100989e-01 6.155772e-01
1.925000e+00 5.793845e-01 6.151561e-01
1.926000e+00 6.112181e-01 6.147353e-01
1.927000e+00 6.073248e-01 6.143149e-01
1.928000e+00 6.132852e-01 6.138947e-01
1.929000e+00 6.237616e-01 6.134749e-01
1.930000e+00 5.872991e-01 6.130554e-01
1.931000e+00 6.525567e-01 6.126363e-01
1.932000e+00 6.503667e-01 6.122175e-01
1.933000e+00 6.147732e-01 6.117990e-01
1.934000e+00 6.275743e-01 6.113808e-01
1.935000e+00 5.961795e-01 6.109630e-01
1.936000e+00 6.158142e-01 6.105455e-01
1.937000e+00 6.115317e-01 6.101284e-01
1.938000e+00 6.199569e-01 6.097116e-01
1.939000e+00 6.297237e-01 6.092951e-01
1.940000e+00 6.173244e-01 6.088790e-01
1.941000e+00 5.727958e-01 6.084633e-01
1.942000e+00 6.007533e-01 6.080479e-01
1.943000e+00 5.648546e-01 6.076328e-01
1.944000e+00 6.093130e-01 6.072181e-01
1.945000e+00 5.985753e-01 6.068038e-01
1.946000e+00 6.365183e-01 6.063898e-01
1.947000e+00 6.071539e-01 6.059762e-01
1.948000e+00 6.036408e-01 6.055630e-01
1.949000e+00 6.023236e-01 6.051501e-01
1.950000e+00 5.986037e-01 6.047376e-01
1.951000e+00 5.874544e-01 6.043255e-01
1.952000e+00 5.606965e-01 6.039137e-01
1.953000e+00 5.873375e-01 6.035024e-01
1.954000e+00 5.574098e-01 6.030914e-01
1.955000e+00 6.064871e-01 6.026807e-01
1.956000e+00 6.246401e-01 6.022705e-01
1.957000e+00 6.047407e-01 6.018606e-01
1.958000e+00 5.817256e-01 6.014512e-01
1.959000e+00 5.986523e-01 6.010421e-01
1.960000e+00 5.731185e-01 6.006334e-01
1.961000e+00 5.984384e-01 6.002251e-01
1.962000e+00 6.237661e-01 5.998172e-01
1.963000e+00 5.875361e-01 5.994096e-01
1.964000e+00 6.235546e-01 5.990025e-01
1.965000e+00 5.959198e-01 5.985958e-01
1.966000e+00 6.076688e-01 5.981895e-01
1.967000e+00 5.913181e-01 5.977836e-01
1.968000e+00 6.131073e-01 5.973781e-01
1.969000e+00 6.067299e-01 5.969730e-01
1.970000e+00 6.265492e-01 5.965683e-01
1.971000e+00 6.007447e-01 5.961640e-01
1.972000e+00 5.866868e-01 5.957601e-01
1.973000e+00 5.900064e-01 5.953567e-01
1.974000e+00 6.012523e-01 5.949537e-01
1.975000e+00 5.901111e-01 5.945510e-01
1.976000e+00 5.807445e-01 5.941488e-01
1.977000e+00 5.889283e-01 5.937471e-01
1.978000e+00 5.802983e-01 5.933457e-01
1.979000e+00 5.850563e-01 5.929448e-01
1.980000e+00 5.660812e-01 5.925443e-01
1.981000e+00 6.060745e-01 5.921442e-01
1.982000e+00 5.618547e-01 5.917446e-01
1.983000e+00 6.087606e-01 5.913454e-01
1.984000e+00 6.193701e-01 5.909467e-01
1.985000e+00 5.880434e-01 5.905483e-01
1.986000e+00 6.027724e-01 5.901505e-01
1.987000e+00 5.773714e-01 5.897530e-01
1.988000e+00 5.870471e-01 5.893560e-01
1.989000e+00 6.073474e-01 5.889595e-01
1.990000e+00 6.138433e-01 5.885633e-01
1.991000e+00 5.757693e-01 5.881677e-01
1.992000e+00 6.126226e-01 5.877725e-01
1.993000e+00 5.701299e-01 5.873777e-01
1.994000e+00 6.220382e-01 5.869834e-01
1.995000e+00 5.739892e-01 5.865896e-01
1.996000e+00 5.829318e-01 5.861962e-01
1.997000e+00 5.578351e-01 5.858032e-01
1.998000e+00 5.804724e-01 5.854108e-01
1.999000e+00 5.663063e-01 5.850187e-01
2.000000e+00 5.995117e-01 5.846272e-01
2.001000e+00 5.742601e-01 5.842361e-01
2.002000e+00 5.545164e-01 5.838455e-01
2.003000e+00 5.460239e-01 5.834553e-01
2.004000e+00 5.861656e-01 5.830657e-01
2.005000e+00 5.550824e-01 5.826765e-01
2.006000e+00 5.832509e-01 5.822877e-01
2.007000e+00 6.021668e-01 5.818995e-01
2.008000e+00 5.683671e-01 5.815117e-01
2.009000e+00 5.845514e-01 5.811244e-01
2.010000e+00 5.966102e-01 5.807376e-01
2.011000e+00 5.824661e-01 5.803512e-01
2.012000e+00 6.053347e-01 5.799654e-01
2.013000e+00 5.695170e-01 5.795800e-01
2.014000e+00 5.946283e-01 5.791951e-01
2.015000e+00 5.928091e-01 5.788107e-01
2.016000e+00 6.291944e-01 5.784268e-01
2.017000e+00 5.644337e-01 5.780434e-01
2.018000e+00 5.615837e-01 5.776605e-01
2.019000e+00 5.847565e-01 5.772781e-01
2.020000e+00 5.807654e-01 5.768962e-01
2.021000e+00 5.632035e-01 5.765147e-01
2.022000e+00 5.740966e-01 5.761338e-01
2.023000e+00 5.634255e-01 5.757534e-01
2.024000e+00 5.385184e-01 5.753734e-01
2.025000e+00 5.623130e-01 5.749940e-01
2.026000e+00 5.586151e-01 5.746151e-01
2.027000e+00 5.713394e-01 5.742367e-01
2.028000e+00 5.332916e-01 5.738588e-01
2.029000e+00 5.667962e-01 5.734814e-01
2.030000e+00 5.345742e-01 5.731045e-01
2.031000e+00 5.837552e-01 5.727281e-01
2.032000e+00 5.475556e-01 5.723522e-01
2.033000e+00 5.922446e-01 5.719769e-01
2.034000e+00 5.490073e-01 5.716021e-01
2.035000e+00 5.912788e-01 5.712278e-01
2.036000e+00 5.779164e-01 5.708540e-01
2.037000e+00 5.775112e-01 5.704807e-01
2.038000e+00 5.678545e-01 5.701079e-01
2.039000e+00 5.493512e-01 5.697357e-01
2.040000e+00 5.438563e-01 5.693640e-01
2.041000e+00 5.723026e-01 5.689928e-01
2.042000e+00 5.825088e-01 5.686222e-01
2.043000e+00 5.859051e-01 5.682521e-01
2.044000e+00 5.459200e-01 5.678825e-01
2.045000e+00 5.607393e-01 5.675134e-01
2.046000e+00 5.607289e-01 5.671449e-01
2.047000e+00 5.830612e-01 5.667769e-01
2.048000e+00 5.855333e-01 5.664095e-01
2.049000e+00 5.490624e-01 5.660426e-01
2.050000e+00 5.630110e-01 5.656762e-01
2.051000e+00 5.554011e-01 5.653103e-01
2.052000e+00 5.862950e-01 5.649450e-01
2.053000e+00 5.405094e-01 5.645803e-01
2.054000e+00 5.703180e-01 5.642161e-01
2.055000e+00 5.851134e-01 5.638524e-01
2.056000e+00 5.874277e-01 5.634893e-01
2.057000e+00 5.675587e-01 5.631267e-01
2.058000e+00 5.502851e-01 5.627647e-01
2.059000e+00 5.609706e-01 5.624032e-01
2.060000e+00 5.686581e-01 5.620422e-01
2.061000e+00 5.820748e-01 5.616819e-01
2.062000e+00 5.479903e-01 5.613220e-01
2.063000e+00 5.421484e-01 5.609627e-01
2.064000e+00 5.713016e-01 5.606040e-01
2.065000e+00 5.881644e-01 5.602459e-01
2.066000e+00 5.701668e-01 5.598882e-01
2.067000e+00 5.460851e-01 5.595312e-01
2.068000e+00 5.667648e-01 5.591747e-01
2.069000e+00 5.764039e-01 5.588188e-01
2.070000e+00 5.617921e-01 5.584634e-01
2.071000e+00 5.507574e-01 5.581086e-01
2.072000e+00 5.082330e-01 5.577543e-01
2.073000e+00 5.671620e-01 5.574007e-01
2.074000e+00 5.628965e-01 5.570475e-01
2.075000e+00 6.003471e-01 5.566950e-01
2.076000e+00 5.614538e-01 5.563430e-01
2.077000e+00 5.575766e-01 5.559916e-01
2.078000e+00 5.465227e-01 5.556407e-01
2.079000e+00 5.426834e-01 5.552905e-01
2.080000e+00 5.498732e-01 5.549408e-01
2.081000e+00 5.574622e-01 5.545916e-01
2.082000e+00 5.291351e-01 5.542431e-01
2.083000e+00 5.794799e-01 5.538951e-01
2.084000e+00 5.490521e-01 5.535477e-01
2.085000e+00 5.412014e-01 5.532008e-01
2.086000e+00 5.688192e-01 5.528546e-01
2.087000e+00 5.569625e-01 5.525089e-01
2.088000e+00 5.829815e-01 5.521638e-01
2.089000e+00 5.379228e-01 5.518193e-01
2.090000e+00 5.590143e-01 5.514753e-01
2.091000e+00 5.511726e-01 5.511320e-01
2.092000e+00 5.257911e-01 5.507892e-01
2.093000e+00 5.513977e-01 5.504470e-01
2.094000e+00 5.588311e-01 5.501054e-01
2.095000e+00 5.320605e-01 5.497644e-01
2.096000e+00 5.661304e-01 5.494239e-01
2.097000e+00 5.444447e-01 5.490841e-01
2.098000e+00 5.654991e-01 5.487448e-01
2.099000e+00 5.134649e-01 5.484061e-01
2.100000e+00 5.813931e-01 5.480680e-01
2.101000e+00 5.514034e-01 5.477305e-01
2.102000e+00 5.366685e-01 5.473936e-01
2.103000e+00 5.599705e-01 5.470573e-01
2.104000e+00 5.528143e-01 5.467216e-01
2.105000e+00 5.663016e-01 5.463865e-01
2.106000e+00 5.555498e-01 5.460519e-01
2.107000e+00 5.529290e-01 5.457180e-01
2.108000e+00 5.289519e-01 5.453846e-01
2.109000e+00 5.469446e-01 5.450519e-01
2.110000e+00 5.461964e-01 5.447197e-01
2.111000e+00 5.322172e-01 5.443881e-01
2.112000e+00 5.416382e-01 5.440572e-01
2.113000e+00 5.375153e-01 5.437268e-01
2.114000e+00 5.428597e-01 5.433970e-01
2.115000e+00 5.787853e-01 5.430679e-01
2.116000e+00 5.773903e-01 5.427393e-01
2.117000e+00 5.062863e-01 5.424113e-01
2.118000e+00 5.408825e-01 5.420839e-01
2.119000e+00 5.311564e-01 5.417572e-01
2.120000e+00 5.415349e-01 5.414310e-01
2.121000e+00 4.805961e-01 5.411054e-01
2.122000e+00 5.340404e-01 5.407805e-01
2.123000e+00 5.405081e-01 5.404561e-01
2.124000e+00 4.781391e-01 5.401324e-01
2.125000e+00 5.418489e-01 5.398092e-01
2.126000e+00 5.082688e-01 5.394867e-01
2.127000e+00 5.466646e-01 5.391648e-01
2.128000e+00 5.599112e-01 5.388434e-01
2.129000e+00 5.312748e-01 5.385227e-01
2.130000e+00 5.480286e-01 5.382026e-01
2.131000e+00 5.534827e-01 5.378831e-01
2.132000e+00 5.189373e-01 5.375642e-01
2.133000e+00 5.601720e-01 5.372459e-01
2.134000e+00 5.303695e-01 5.369282e-01
2.135000e+00 4.914295e-01 5.366112e-01
2.136000e+00 5.496998e-01 5.362947e-01
2.137000e+00 5.553412e-01 5.359789e-01
2.138000e+00 4.973799e-01 5.356636e-01
2.139000e+00 5.303058e-01 5.353490e-01
2.140000e+00 5.783756e-01 5.350350e-01
2.141000e+00 5.058395e-01 5.347216e-01
2.142000e+00 5.192737e-01 5.344088e-01
2.143000e+00 5.520911e-01 5.340966e-01
2.144000e+00 5.255575e-01 5.337851e-01
2.145000e+00 5.220871e-01 5.334741e-01
2.146000e+00 5.285997e-01 5.331638e-01
2.147000e+00 5.626707e-01 5.328541e-01
2.148000e+00 5.403454e-01 5.325450e-01
2.149000e+00 5.229284e-01 5.322365e-01
2.150000e+00 5.767602e-01 5.319286e-01
2.151000e+00 5.173824e-01 5.316213e-01
2.152000e+00 5.530792e-01 5.313147e-01
2.153000e+00 5.228413e-01 5.310087e-01
2.154000e+00 5.058064e-01 5.307033e-01
2.155000e+00 5.449094e-01 5.303985e-01
2.156000e+00 5.247848e-01 5.300943e-01
2.157000e+00 5.096756e-01 5.297907e-01
2.158000e+00 5.437682e-01 5.294878e-01
2.159000e+00 5.494939e-01 5.291855e-01
2.160000e+00 4.976279e-01 5.288837e-01
2.161000e+00 5.401591e-01 5.285826e-01
2.162000e+00 5.547401e-01 5.282822e-01
2.163000e+00 5.184511e-01 5.279823e-01
2.164000e+00 5.306900e-01 5.276831e-01
2.165000e+00 5.220602e-01 5.273845e-01
2.166000e+00 5.121859e-01 5.270865e-01
2.167000e+00 5.010434e-01 5.267891e-01
2.168000e+00 5.545795e-01 5.264923e-01
2.169000e+00 5.154172e-01 5.261962e-01
2.170000e+00 5.413753e-01 5.259006e-01
2.171000e+00 5.215560e-01 5.256057e-01
2.172000e+00 4.956525e-01 5.253114e-01
2.173000e+00 5.231854e-01 5.250177e-01
2.174000e+00 5.485606e-01 5.247247e-01
2.175000e+00 5.278839e-01 5.244323e-01
2.176000e+00 5.478111e-01 5.241404e-01
2.177000e+00 5.077802e-01 5.238492e-01
2.178000e+00 5.184338e-01 5.235587e-01
2.179000e+00 5.119044e-01 5.232687e-01
2.180000e+00 5.276095e-01 5.229793e-01
2.181000e+00 4.922233e-01 5.226906e-01
2.182000e+00 5.233209e-01 5.224025e-01
2.183000e+00 5.188242e-01 5.221150e-01
2.184000e+00 5.213792e-01 5.218282e-01
2.185000e+00 4.881185e-01 5.215419e-01
2.186000e+00 5.300879e-01 5.212563e-01
2.187000e+00 4.745228e-01 5.209712e-01
2.188000e+00 5.036894e-01 5.206868e-01
2.189000e+00 5.091731e-01 5.204031e-01
2.190000e+00 5.445790e-01 5.201199e-01
2.191000e+00 5.096735e-01 5.198373e-01
2.192000e+00 5.123381e-01 5.195554e-01
2.193000e+00 5.094729e-01 5.192741e-01
2.194000e+00 4.972541e-01 5.189934e-01
2.195000e+00 5.287449e-01 5.187133e-01
2.196000e+00 4.945288e-01 5.184339e-01
2.197000e+00 5.204494e-01 5.181550e-01
2.198000e+00 5.483382e-01 5.178768e-01
2.199000e+00 5.113981e-01 5.175992e-01
2.200000e+00 5.109641e-01 5.173222e-01
2.201000e+00 5.303326e-01 5.170458e-01
2.202000e+00 5.311478e-01 5.167700e-01
2.203000e+00 5.174020e-01 5.164948e-01
2.204000e+00 5.014514e-01 5.162203e-01
2.205000e+00 5.091491e-01 5.159464e-01
2.206000e+00 4.974633e-01 5.156731e-01
2.207000e+00 5.086982e-01 5.154004e-01
2.208000e+00 5.140504e-01 5.151283e-01
2.209000e+00 5.145928e-01 5.148568e-01
2.210000e+00 5.334940e-01 5.145859e-01
2.211000e+00 5.031447e-01 5.143157e-01
2.212000e+00 5.023001e-01 5.140460e-01
2.213000e+00 5.020857e-01 5.137770e-01
2.214000e+00 4.887184e-01 5.135086e-01
2.215000e+00 4.834447e-01 5.132408e-01
2.216000e+00 5.058361e-01 5.129736e-01
2.217000e+00 4.864427e-01 5.127070e-01
2.218000e+00 5.544135e-01 5.124410e-01
2.219000e+00 4.480455e-01 5.121756e-01
2.220000e+00 5.398341e-01 5.119108e-01
2.221000e+00 4.858255e-01 5.116467e-01
2.222000e+00 5.021427e-01 5.113831e-01
2.223000e+00 5.120661e-01 5.111202e-01
2.224000e+00 5.260188e-01 5.108578e-01
2.225000e+00 5.247827e-01 5.105961e-01
2.226000e+00 5.050279e-01 5.103350e-01
2.227000e+00 5.011479e-01 5.100744e-01
2.228000e+00 5.410542e-01 5.098145e-01
2.229000e+00 4.912949e-01 5.095552e-01
2.230000e+00 4.552868e-01 5.092965e-01
2.231000e+00 5.355359e-01 5.090384e-01
2.232000e+00 4.524143e-01 5.087809e-01
2.233000e+00 5.010476e-01 5.085239e-01
2.234000e+00 5.410009e-01 5.082676e-01
2.235000e+00 4.999418e-01 5.080119e-01
2.236000e+00 4.784657e-01 5.077568e-01
2.237000e+00 4.984942e-01 5.075023e-01
2.238000e+00 5.217929e-01 5.072484e-01
2.239000e+00 5.108063e-01 5.069951e-01
2.240000e+00 4.853666e-01 5.067423e-01
2.241000e+00 5.267477e-01 5.064902e-01
2.242000e+00 4.843145e-01 5.062387e-01
2.243000e+00 5.048604e-01 5.059877e-01
2.244000e+00 4.811174e-01 5.057374e-01
2.245000e+00 5.236115e-01 5.054876e-01
2.246000e+00 4.733002e-01 5.052385e-01
2.247000e+00 5.148181e-01 5.049899e-01
2.248000e+00 5.002871e-01 5.047419e-01
2.249000e+00 5.051524e-01 5.044945e-01
2.250000e+00 4.796879e-01 5.042477e-01
2.251000e+00 4.787748e-01 5.040015e-01
2.252000e+00 5.361445e-01 5.037559e-01
2.253000e+00 4.793614e-01 5.035108e-01
2.254000e+00 5.178503e-01 5.032664e-01
2.255000e+00 4.996038e-01 5.030225e-01
2.256000e+00 5.313307e-01 5.027792e-01
2.257000e+00 4.747301e-01 5.025365e-01
2.258000e+00 5.258538e-01 5.022944e-01
2.259000e+00 4.756152e-01 5.020529e-01
2.260000e+00 4.986896e-01 5.018119e-01
2.261000e+00 4.933007e-01 5.015715e-01
2.262000e+00 4.830086e-01 5.013317e-01
2.263000e+00 4.722064e-01 5.010925e-01
2.264000e+00 5.042580e-01 5.008538e-01
2.265000e+00 4.834612e-01 5.006158e-01
2.266000e+00 4.793352e-01 5.003783e-01
2.267000e+00 4.813988e-01 5.001413e-01
2.268000e+00 4.996936e-01 4.999050e-01
2.269000e+00 4.991445e-01 4.996692e-01
2.270000e+00 5.189047e-01 4.994340e-01
2.271000e+00 5.103948e-01 4.991994e-01
2.272000e+00 5.171171e-01 4.989653e-01
2.273000e+00 5.372304e-01 4.987318e-01
2.274000e+00 4.731584e-01 4.984989e-01
2.275000e+00 5.079438e-01 4.982665e-01
2.276000e+00 4.818983e-01 4.980347e-01
2.277000e+00 4.881556e-01 4.978034e-01
2.278000e+00 5.024863e-01 4.975727e-01
2.279000e+00 5.145068e-01 4.973426e-01
2.280000e+00 5.100400e-01 4.971131e-01
2.281000e+00 5.373428e-01 4.968841e-01
2.282000e+00 4.889798e-01 4.966556e-01
2.283000e+00 4.941809e-01 4.964277e-01
2.284000e+00 5.103064e-01 4.962004e-01
2.285000e+00 4.963534e-01 4.959736e-01
2.286000e+00 4.986721e-01 4.957474e-01
2.287000e+00 4.905020e-01 4.955217e-01
2.288000e+00 4.941686e-01 4.952966e-01
2.289000e+00 4.982796e-01 4.950720e-01
2.290000e+00 4.715690e-01 4.948480e-01
2.291000e+00 5.170740e-01 4.946245e-01
2.292000e+00 4.722416e-01 4.944016e-01
2.293000e+00 4.984344e-01 4.941792e-01
2.294000e+00 4.804939e-01 4.939574e-01
2.295000e+00 4.936925e-01 4.937361e-01
2.296000e+00 5.355601e-01 4.935153e-01
2.297000e+00 4.953155e-01 4.932951e-01
2.298000e+00 5.254211e-01 4.930754e-01
2.299000e+00 4.943696e-01 4.928563e-01
2.300000e+00 5.025149e-01 4.926377e-01
2.301000e+00 4.926710e-01 4.924196e-01
2.302000e+00 4.803680e-01 4.922020e-01
2.303000e+00 5.040432e-01 4.919850e-01
2.304000e+00 4.762312e-01 4.917685e-01
2.305000e+00 4.475921e-01 4.915526e-01
2.306000e+00 5.231030e-01 4.913372e-01
2.307000e+00 4.795192e-01 4.911223e-01
2.308000e+00 4.735266e-01 4.909079e-01
2.309000e+00 5.041678e-01 4.906940e-01
2.310000e+00 4.830507e-01 4.904807e-01
2.311000e+00 4.915583e-01 4.902679e-01
2.312000e+00 4.990361e-01 4.900556e-01
2.313000e+00 5.389680e-01 4.898438e-01
2.314000e+00 4.745179e-01 4.896326e-01
2.315000e+00 5.125820e-01 4.894218e-01
2.316000e+00 4.674999e-01 4.892116e-01
2.317000e+00 5.032090e-01 4.890019e-01
2.318000e+00 5.161348e-01 4.887926e-01
2.319000e+00 5.368212e-01 4.885839e-01
2.320000e+00 4.991355e-01 4.883757e-01
2.321000e+00 4.888550e-01 4.881681e-01
2.322000e+00 5.014770e-01 4.879609e-01
2.323000e+00 5.067469e-01 4.877542e-01
2.324000e+00 5.077731e-01 4.875480e-01
2.325000e+00 4.941224e-01 4.873423e-01
2.326000e+00 4.804284e-01 4.871371e-01
2.327000e+00 5.059249e-01 4.869324e-01
2.328000e+00 4.949925e-01 4.867282e-01
2.329000e+00 4.803149e-01 4.865245e-01
2.330000e+00 4.855997e-01 4.863213e-01
2.331000e+00 4.714396e-01 4.861186e-01
2.332000e+00 4.510952e-01 4.859163e-01
2.333000e+00 4.737853e-01 4.857146e-01
2.334000e+00 4.886099e-01 4.855133e-01
2.335000e+00 4.659869e-01 4.853125e-01
2.336000e+00 4.549081e-01 4.851122e-01
2.337000e+00 4.621593e-01 4.849124e-01
2.338000e+00 5.113286e-01 4.847130e-01
2.339000e+00 5.050059e-01 4.845142e-01
2.340000e+00 4.975699e-01 4.843158e-01
2.341000e+00 4.938878e-01 4.841178e-01
2.342000e+00 4.898629e-01 4.839204e-01
2.343000e+00 4.685557e-01 4.837234e-01
2.344000e+00 4.955772e-01 4.835269e-01
2.345000e+00 4.926268e-01 4.833308e-01
2.346000e+00 4.776823e-01 4.831352e-01
2.347000e+00 5.090011e-01 4.829401e-01
2.348000e+00 4.900556e-01 4.827454e-01
2.349000e+00 4.994904e-01 4.825512e-01
2.350000e+00 4.842958e-01 4.823574e-01
2.351000e+00 4.718792e-01 4.821641e-01
2.352000e+00 4.930726e-01 4.819713e-01
2.353000e+00 5.055376e-01 4.817789e-01
2.354000e+00 4.636380e-01 4.815869e-01
2.355000e+00 4.902394e-01 4.813954e-01
2.356000e+00 4.806943e-01 4.812044e-01
2.357000e+00 5.268440e-01 4.810137e-01
2.358000e+00 4.645450e-01 4.808236e-01
2.359000e+00 4.396741e-01 4.806338e-01
2.360000e+00 4.826015e-01 4.804445e-01
2.361000e+00 4.841515e-01 4.802557e-01
2.362000e+00 4.735383e-01 4.800672e-01
2.363000e+00 4.638034e-01 4.798792e-01
2.364000e+00 4.843507e-01 4.796917e-01
2.365000e+00 4.870229e-01 4.795045e-01
2.366000e+00 5.108918e-01 4.793178e-01
2.367000e+00 5.024973e-01 4.791315e-01
2.368000e+00 4.783070e-01 4.789456e-01
2.369000e+00 4.801018e-01 4.787602e-01
2.370000e+00 4.514181e-01 4.785751e-01
2.371000e+00 5.048990e-01 4.783905e-01
2.372000e+00 4.758944e-01 4.782063e-01
2.373000e+00 4.631573e-01 4.780225e-01
2.374000e+00 4.830904e-01 4.778391e-01
2.375000e+00 4.860982e-01 4.776561e-01
2.376000e+00 4.528813e-01 4.774735e-01
2.377000e+00 4.782429e-01 4.772914e-01
2.378000e+00 4.805432e-01 4.771096e-01
2.379000e+00 4.776213e-01 4.769282e-01
2.380000e+00 4.734606e-01 4.767472e-01
2.381000e+00 4.832538e-01 4.765666e-01
2.382000e+00 4.766913e-01 4.763865e-01
2.383000e+00 4.378603e-01 4.762067e-01
2.384000e+00 4.582208e-01 4.760272e-01
2.385000e+00 4.715640e-01 4.758482e-01
2.386000e+00 4.692993e-01 4.756696e-01
2.387000e+00 4.689986e-01 4.754913e-01
2.388000e+00 4.562181e-01 4.753134e-01
2.389000e+00 4.857902e-01 4.751359e-01
2.390000e+00 4.503946e-01 4.749588e-01
2.391000e+00 4.717419e-01 4.747820e-01
2.392000e+00 4.673393e-01 4.746056e-01
2.393000e+00 4.758921e-01 4.744296e-01
2.394000e+00 4.913710e-01 4.742539e-01
2.395000e+00 4.726099e-01 4.740787e-01
2.396000e+00 4.840587e-01 4.739037e-01
2.397000e+00 4.735589e-01 4.737291e-01
2.398000e+00 4.868554e-01 4.735549e-01
2.399000e+00 4.750628e-01 4.733811e-01
2.400000e+00 4.802896e-01 4.732076e-01
2.401000e+00 5.054049e-01 4.730344e-01
2.402000e+00 4.399533e-01 4.728616e-01
2.403000e+00 4.813116e-01 4.726891e-01
2.404000e+00 5.067103e-01 4.725170e-01
2.405000e+00 4.852282e-01 4.723452e-01
2.406000e+00 4.673608e-01 4.721738e-01
2.407000e+00 4.880607e-01 4.720027e-01
2.408000e+00 4.712303e-01 4.718319e-01
2.409000e+00 4.887733e-01 4.716614e-01
2.410000e+00 4.410039e-01 4.714913e-01
2.411000e+00 4.340518e-01 4.713215e-01
2.412000e+00 4.828462e-01 4.711520e-01
2.413000e+00 4.831162e-01 4.709829e-01
2.414000e+00 4.607521e-01 4.708141e-01
2.415000e+00 4.619674e-01 4.706456e-01
2.416000e+00 4.532797e-01 4.704774e-01
2.417000e+00 4.742248e-01 4.703095e-01
2.418000e+00 4.618754e-01 4.701419e-01
2.419000e+00 4.315120e-01 4.699746e-01
2.420000e+00 5.105336e-01 4.698077e-01
2.421000e+00 4.613140e-01 4.696410e-01
2.422000e+00 4.552902e-01 4.694746e-01
2.423000e+00 4.621090e-01 4.693085e-01
2.424000e+00 4.808596e-01 4.691428e-01
2.425000e+00 4.957908e-01 4.689773e-01
2.426000e+00 4.379736e-01 4.688121e-01
2.427000e+00 4.533827e-01 4.686472e-01
2.428000e+00 4.445286e-01 4.684826e-01
2.429000e+00 4.958417e-01 4.683182e-01
2.430000e+00 4.502349e-01 4.681541e-01
2.431000e+00 4.789236e-01 4.679904e-01
2.432000e+00 4.759221e-01 4.678268e-01
2.433000e+00 4.742895e-01 4.676636e-01
2.434000e+00 4.927474e-01 4.675006e-01
2.435000e+00 4.656017e-01 4.673379e-01
2.436000e+00 4.703675e-01 4.671755e-01
2.437000e+00 4.655250e-01 4.670133e-01
2.438000e+00 4.724671e-01 4.668513e-01
2.439000e+00 4.729279e-01 4.666897e-01
2.440000e+00 4.913862e-01 4.665283e-01
2.441000e+00 4.817528e-01 4.663671e-01
2.442000e+00 4.663807e-01 4.662062e-01
2.443000e+00 5.014317e-01 4.660455e-01
2.444000e+00 4.524712e-01 4.658850e-01
2.445000e+00 4.513685e-01 4.657248e-01
2.446000e+00 4.587399e-01 4.655649e-01
2.447000e+00 4.548528e-01 4.654052e-01
2.448000e+00 4.679969e-01 4.652457e-01
2.449000e+00 4.473710e-01 4.650864e-01
2.450000e+00 4.290926e-01 4.649273e-01
2.451000e+00 4.376319e-01 4.647685e-01
2.452000e+00 4.835169e-01 4.646099e-01
2.453000e+00 4.632342e-01 4.644515e-01
2.454000e+00 4.353171e-01 4.642934e-01
2.455000e+00 4.423057e-01 4.641354e-01
2.456000e+00 4.629722e-01 4.639777e-01
2.457000e+00 4.648567e-01 4.638201e-01
2.458000e+00 4.390414e-01 4.636628e-01
2.459000e+00 4.647411e-01 4.635057e-01
2.460000e+00 4.823893e-01 4.633487e-01
2.461000e+00 4.412440e-01 4.631920e-01
2.462000e+00 4.526421e-01 4.630354e-01
2.463000e+00 4.677109e-01 4.628791e-01
2.464000e+00 4.309601e-01 4.627229e-01
2.465000e+00 4.442290e-01 4.625669e-01
2.466000e+00 4.142396e-01 4.624111e-01
2.467000e+00 4.613315e-01 4.622555e-01
2.468000e+00 4.393745e-01 4.621000e-01
2.469000e+00 4.542581e-01 4.619448e-01
2.470000e+00 4.442079e-01 4.617896e-01
2.471000e+00 4.666934e-01 4.616347e-01
2.472000e+00 4.627094e-01 4.614799e-01
2.473000e+00 4.457854e-01 4.613253e-01
2.474000e+00 4.888334e-01 4.611708e-01
2.475000e+00 4.977350e-01 4.610165e-01
2.476000e+00 4.599662e-01 4.608624e-01
2.477000e+00 4.845985e-01 4.607084e-01
2.478000e+00 4.494672e-01 4.605545e-01
2.479000e+00 4.451311e-01 4.604008e-01
2.480000e+00 4.308797e-01 4.602473e-01
2.481000e+00 4.784500e-01 4.600938e-01
2.482000e+00 4.932217e-01 4.599405e-01
2.483000e+00 4.769717e-01 4.597874e-01
2.484000e+00 4.343995e-01 4.596343e-01
2.485000e+00 4.721773e-01 4.594814e-01
2.486000e+00 4.281614e-01 4.593286e-01
2.487000e+00 4.668477e-01 4.591760e-01
2.488000e+00 4.370726e-01 4.590234e-01
2.489000e+00 4.513128e-01 4.588710e-01
2.490000e+00 4.420853e-01 4.587186e-01
2.491000e+00 4.585229e-01 4.585664e-01
2.492000e+00 4.666954e-01 4.584143e-01
2.493000e+00 4.621146e-01 4.582623e-01
2.494000e+00 4.520534e-01 4.581104e-01
2.495000e+00 4.608824e-01 4.579586e-01
2.496000e+00 4.107673e-01 4.578069e-01
2.497000e+00 4.448028e-01 4.576552e-01
2.498000e+00 4.497872e-01 4.575037e-01
2.499000e+00 4.887220e-01 4.573522e-01
2.500000e+00 3.961861e-01 4.572008e-01
2.501000e+00 4.539165e-01 4.570495e-01
2.502000e+00 4.762351e-01 4.568983e-01
2.503000e+00 4.498799e-01 4.567472e-01
2.504000e+00 4.350788e-01 4.565961e-01
2.505000e+00 4.552490e-01 4.564450e-01
2.506000e+00 4.520028e-01 4.562941e-01
2.507000e+00 4.488469e-01 4.561432e-01
2.508000e+00 4.534756e-01 4.559923e-01
2.509000e+00 4.446237e-01 4.558415e-01
2.510000e+00 4.391384e-01 4.556908e-01
2.511000e+00 4.321611e-01 4.555401e-01
2.512000e+00 3.938735e-01 4.553894e-01
2.513000e+00 4.372262e-01 4.552388e-01
2.514000e+00 4.806760e-01 4.550882e-01
2.515000e+00 4.486789e-01 4.549377e-01
2.516000e+00 4.658085e-01 4.547872e-01
2.517000e+00 4.368993e-01 4.546367e-01
2.518000e+00 4.872230e-01 4.544862e-01
2.519000e+00 4.805154e-01 4.543358e-01
2.520000e+00 4.472911e-01 4.541854e-01
2.521000e+00 4.547244e-01 4.540350e-01
2.522000e+00 4.282740e-01 4.538846e-01
2.523000e+00 4.551261e-01 4.537342e-01
2.524000e+00 4.426470e-01 4.535838e-01
2.525000e+00 4.476512e-01 4.534334e-01
2.526000e+00 4.520272e-01 4.532830e-01
2.527000e+00 4.595356e-01 4.531327e-01
2.528000e+00 4.462589e-01 4.529823e-01
2.529000e+00 4.508446e-01 4.528319e-01
2.530000e+00 4.497226e-01 4.526814e-01
2.531000e+00 4.629720e-01 4.525310e-01
2.532000e+00 4.465542e-01 4.523806e-01
2.533000e+00 4.628984e-01 4.522301e-01
2.534000e+00 4.439121e-01 4.520796e-01
2.535000e+00 4.432779e-01 4.519290e-01
2.536000e+00 4.575608e-01 4.517785e-01
2.537000e+00 4.643066e-01 4.516279e-01
2.538000e+00 4.726010e-01 4.514772e-01
2.539000e+00 4.239931e-01 4.513265e-01
2.540000e+00 4.766915e-01 4.511758e-01
2.541000e+00 4.297215e-01 4.510250e-01
2.542000e+00 4.534402e-01 4.508742e-01
2.543000e+00 4.611876e-01 4.507233e-01
2.544000e+00 4.259076e-01 4.505723e-01
2.545000e+00 4.406827e-01 4.504213e-01
2.546000e+00 4.488359e-01 4.502702e-01
2.547000e+00 4.386814e-01 4.501190e-01
2.548000e+00 4.338221e-01 4.499678e-01
2.549000e+00 4.225426e-01 4.498165e-01
2.550000e+00 4.320621e-01 4.496651e-01
2.551000e+00 4.067868e-01 4.495136e-01
2.552000e+00 4.446937e-01 4.493621e-01
2.553000e+00 4.366424e-01 4.492104e-01
2.554000e+00 4.616987e-01 4.490587e-01
2.555000e+00 4.491074e-01 4.489069e-01
2.556000e+00 4.350409e-01 4.487549e-01
2.557000e+00 4.534720e-01 4.486029e-01
2.558000e+00 4.424660e-01 4.484507e-01
2.559000e+00 4.562541e-01 4.482985e-01
2.560000e+00 4.694579e-01 4.481461e-01
2.561000e+00 4.375926e-01 4.479936e-01
2.562000e+00 4.300669e-01 4.478410e-01
2.563000e+00 4.125748e-01 4.476883e-01
2.564000e+00 4.626184e-01 4.475355e-01
2.565000e+00 4.370372e-01 4.473825e-01
2.566000e+00 4.053770e-01 4.472294e-01
2.567000e+00 4.457648e-01 4.470761e-01
2.568000e+00 4.351364e-01 4.469227e-01
2.569000e+00 4.504715e-01 4.467692e-01
2.570000e+00 4.334142e-01 4.466155e-01
2.571000e+00 4.616979e-01 4.464616e-01
2.572000e+00 4.444800e-01 4.463077e-01
2.573000e+00 4.377014e-01 4.461535e-01
2.574000e+00 4.491062e-01 4.459992e-01
2.575000e+00 4.733531e-01 4.458447e-01
2.576000e+00 4.518938e-01 4.456901e-01
2.577000e+00 4.406745e-01 4.455353e-01
2.578000e+00 4.593943e-01 4.453803e-01
2.579000e+00 4.375808e-01 4.452252e-01
2.580000e+00 4.629352e-01 4.450698e-01
2.581000e+00 4.404313e-01 4.449143e-01
2.582000e+00 4.453564e-01 4.447586e-01
2.583000e+00 4.261758e-01 4.446027e-01
2.584000e+00 4.453737e-01 4.444466e-01
2.585000e+00 4.217510e-01 4.442903e-01
2.586000e+00 4.416373e-01 4.441338e-01
2.587000e+00 4.506177e-01 4.439771e-01
2.588000e+00 4.314901e-01 4.438202e-01
2.589000e+00 4.498190e-01 4.436630e-01
2.590000e+00 4.282673e-01 4.435057e-01
2.591000e+00 4.505936e-01 4.433482e-01
2.592000e+00 4.526037e-01 4.431904e-01
2.593000e+00 4.767041e-01 4.430324e-01
2.594000e+00 4.593310e-01 4.428741e-01
2.595000e+00 4.336502e-01 4.427157e-01
2.596000e+00 4.655852e-01 4.425570e-01
2.597000e+00 4.212352e-01 4.423980e-01
2.598000e+00 4.618572e-01 4.422388e-01
2.599000e+00 4.110485e-01 4.420794e-01
2.600000e+00 4.433001e-01 4.419197e-01
2.601000e+00 4.661731e-01 4.417598e-01
2.602000e+00 4.391938e-01 4.415996e-01
2.603000e+00 4.541790e-01 4.414391e-01
2.604000e+00 4.474084e-01 4.412784e-01
2.605000e+00 4.356987e-01 4.411174e-01
2.606000e+00 4.324568e-01 4.409562e-01
2.607000e+00 4.687293e-01 4.407947e-01
2.608000e+00 4.632388e-01 4.406328e-01
2.609000e+00 4.298261e-01 4.404708e-01
2.610000e+00 4.356819e-01 4.403084e-01
2.611000e+00 4.796509e-01 4.401457e-01
2.612000e+00 4.538298e-01 4.399828e-01
2.613000e+00 4.619854e-01 4.398195e-01
2.614000e+00 4.551013e-01 4.396560e-01
2.615000e+00 4.467686e-01 4.394921e-01
2.616000e+00 3.958018e-01 4.393279e-01
2.617000e+00 4.573623e-01 4.391635e-01
2.618000e+00 4.428132e-01 4.389987e-01
2.619000e+00 4.498329e-01 4.388336e-01
2.620000e+00 4.596508e-01 4.386682e-01
2.621000e+00 4.592419e-01 4.385024e-01
2.622000e+00 4.446047e-01 4.383364e-01
2.623000e+00 4.194461e-01 4.381700e-01
2.624000e+00 4.223305e-01 4.380032e-01
2.625000e+00 4.625455e-01 4.378362e-01
2.626000e+00 4.514542e-01 4.376688e-01
2.627000e+00 4.533596e-01 4.375010e-01
2.628000e+00 4.408434e-01 4.373329e-01
2.629000e+00 4.396075e-01 4.371644e-01
2.630000e+00 4.250793e-01 4.369956e-01
2.631000e+00 4.575752e-01 4.368265e-01
2.632000e+00 4.345065e-01 4.366569e-01
2.633000e+00 4.323884e-01 4.364870e-01
2.634000e+00 4.626684e-01 4.363168e-01
2.635000e+00 4.154600e-01 4.361461e-01
2.636000e+00 4.347835e-01 4.359751e-01
2.637000e+00 4.174938e-01 4.358037e-01
2.638000e+00 4.418623e-01 4.356319e-01
2.639000e+00 4.289441e-01 4.354598e-01
2.640000e+00 4.423061e-01 4.352872e-01
2.641000e+00 4.374010e-01 4.351142e-01
2.642000e+00 4.540728e-01 4.349409e-01
2.643000e+00 4.624914e-01 4.347671e-01
2.644000e+00 4.687331e-01 4.345930e-01
2.645000e+00 4.707407e-01 4.344184e-01
2.646000e+00 4.433244e-01 4.342434e-01
2.647000e+00 4.514367e-01 4.340681e-01
2.648000e+00 4.375843e-01 4.338922e-01
2.649000e+00 4.390975e-01 4.337160e-01
2.650000e+00 3.955186e-01 4.335394e-01
2.651000e+00 4.416010e-01 4.333623e-01
2.652000e+00 4.438649e-01 4.331847e-01
2.653000e+00 4.046715e-01 4.330068e-01
2.654000e+00 4.349719e-01 4.328284e-01
2.655000e+00 4.429191e-01 4.326496e-01
2.656000e+00 4.086017e-01 4.324703e-01
2.657000e+00 4.097397e-01 4.322905e-01
2.658000e+00 4.168544e-01 4.321103e-01
2.659000e+00 4.137579e-01 4.319297e-01
2.660000e+00 4.433636e-01 4.317486e-01
2.661000e+00 4.559801e-01 4.315670e-01
2.662000e+00 3.985565e-01 4.313850e-01
2.663000e+00 4.474033e-01 4.312024e-01
2.664000e+00 4.611779e-01 4.310195e-01
2.665000e+00 4.357232e-01 4.308360e-01
2.666000e+00 4.290318e-01 4.306520e-01
2.667000e+00 3.975243e-01 4.304676e-01
2.668000e+00 4.268194e-01 4.302827e-01
2.669000e+00 4.156475e-01 4.300973e-01
2.670000e+00 4.202850e-01 4.299114e-01
2.671000e+00 4.479216e-01 4.297249e-01
2.672000e+00 4.371609e-01 4.295380e-01
2.673000e+00 4.076113e-01 4.293506e-01
2.674000e+00 4.206091e-01 4.291627e-01
2.675000e+00 4.124757e-01 4.289742e-01
2.676000e+00 4.116746e-01 4.287853e-01
2.677000e+00 4.290218e-01 4.285958e-01
2.678000e+00 4.229743e-01 4.284058e-01
2.679000e+00 4.177748e-01 4.282153e-01
2.680000e+00 4.470351e-01 4.280242e-01
2.681000e+00 4.597637e-01 4.278326e-01
2.682000e+00 4.335946e-01 4.276405e-01
2.683000e+00 4.274662e-01 4.274478e-01
2.684000e+00 4.270352e-01 4.272546e-01
2.685000e+00 4.145235e-01 4.270608e-01
2.686000e+00 4.649508e-01 4.268665e-01
2.687000e+00 4.141944e-01 4.266716e-01
2.688000e+00 4.556739e-01 4.264762e-01
2.689000e+00 4.031021e-01 4.262802e-01
2.690000e+00 4.547780e-01 4.260836e-01
2.691000e+00 4.226759e-01 4.258865e-01
2.692000e+00 4.254928e-01 4.256888e-01
2.693000e+00 4.588756e-01 4.254905e-01
2.694000e+00 4.036611e-01 4.252916e-01
2.695000e+00 4.001175e-01 4.250922e-01
2.696000e+00 4.150654e-01 4.248922e-01
2.697000e+00 4.157893e-01 4.246915e-01
2.698000e+00 4.128368e-01 4.244903e-01
2.699000e+00 4.614259e-01 4.242885e-01
2.700000e+00 4.384389e-01 4.240861e-01
2.701000e+00 4.225342e-01 4.238831e-01
2.702000e+00 3.848576e-01 4.236795e-01
2.703000e+00 4.212280e-01 4.234753e-01
2.704000e+00 4.526242e-01 4.232704e-01
2.705000e+00 4.337394e-01 4.230650e-01
2.706000e+00 4.035489e-01 4.228589e-01
2.707000e+00 4.374707e-01 4.226522e-01
2.708000e+00 4.483607e-01 4.224448e-01
2.709000e+00 4.778541e-01 4.222369e-01
2.710000e+00 4.276013e-01 4.220283e-01
2.711000e+00 4.025912e-01 4.218190e-01
2.712000e+00 4.819804e-01 4.216092e-01
2.713000e+00 3.653133e-01 4.213986e-01
2.714000e+00 4.505090e-01 4.211875e-01
2.715000e+00 4.177217e-01 4.209756e-01
2.716000e+00 4.016070e-01 4.207632e-01
2.717000e+00 3.845878e-01 4.205500e-01
2.718000e+00 4.335769e-01 4.203362e-01
2.719000e+00 4.530738e-01 4.201218e-01
2.720000e+00 4.250297e-01 4.199066e-01
2.721000e+00 4.199598e-01 4.196908e-01
2.722000e+00 4.535901e-01 4.194743e-01
2.723000e+00 4.192190e-01 4.192572e-01
2.724000e+00 3.891176e-01 4.190393e-01
2.725000e+00 4.501239e-01 4.188208e-01
2.726000e+00 4.222262e-01 4.186016e-01
2.727000e+00 4.453390e-01 4.183817e-01
2.728000e+00 4.195599e-01 4.181611e-01
2.729000e+00 4.231926e-01 4.179398e-01
2.730000e+00 4.167410e-01 4.177178e-01
2.731000e+00 4.285844e-01 4.174951e-01
2.732000e+00 4.304628e-01 4.172717e-01
2.733000e+00 4.441583e-01 4.170476e-01
2.734000e+00 4.414192e-01 4.168227e-01
2.735000e+00 4.362408e-01 4.165972e-01
2.736000e+00 4.239251e-01 4.163709e-01
2.737000e+00 4.078480e-01 4.161439e-01
2.738000e+00 3.720085e-01 4.159161e-01
2.739000e+00 3.858659e-01 4.156877e-01
2.740000e+00 3.861028e-01 4.154585e-01
2.741000e+00 4.207417e-01 4.152285e-01
2.742000e+00 4.259445e-01 4.149978e-01
2.743000e+00 4.489493e-01 4.147664e-01
2.744000e+00 4.344402e-01 4.145342e-01
2.745000e+00 3.802753e-01 4.143013e-01
2.746000e+00 4.114675e-01 4.140676e-01
2.747000e+00 3.879812e-01 4.138332e-01
2.748000e+00 3.961481e-01 4.135979e-01
2.749000e+00 4.014406e-01 4.133620e-01
2.750000e+00 4.089348e-01 4.131252e-01
2.751000e+00 4.104098e-01 4.128877e-01
2.752000e+00 4.057613e-01 4.126494e-01
2.753000e+00 4.155257e-01 4.124104e-01
2.754000e+00 4.060370e-01 4.121705e-01
2.755000e+00 4.371115e-01 4.119299e-01
2.756000e+00 4.174943e-01 4.116885e-01
2.757000e+00 4.260652e-01 4.114463e-01
2.758000e+00 3.897832e-01 4.112033e-01
2.759000e+00 4.076577e-01 4.109595e-01
2.760000e+00 4.025563e-01 4.107149e-01
2.761000e+00 4.188501e-01 4.104695e-01
2.762000e+00 4.275130e-01 4.102233e-01
2.763000e+00 4.064901e-01 4.099763e-01
2.764000e+00 4.514038e-01 4.097285e-01
2.765000e+00 4.248848e-01 4.094798e-01
2.766000e+00 4.179411e-01 4.092304e-01
2.767000e+00 3.733474e-01 4.089801e-01
2.768000e+00 4.081497e-01 4.087290e-01
2.769000e+00 4.406997e-01 4.084770e-01
2.770000e+00 4.007033e-01 4.082243e-01
2.771000e+00 4.039551e-01 4.079707e-01
2.772000e+00 4.136808e-01 4.077162e-01
2.773000e+00 4.091728e-01 4.074609e-01
2.774000e+00 4.390704e-01 4.072048e-01
2.775000e+00 4.080337e-01 4.069478e-01
2.776000e+00 4.020115e-01 4.066900e-01
2.777000e+00 4.167614e-01 4.064314e-01
2.778000e+00 4.074249e-01 4.061718e-01
2.779000e+00 4.360794e-01 4.059114e-01
2.780000e+00 4.144084e-01 4.056502e-01
2.781000e+00 4.244248e-01 4.053881e-01
2.782000e+00 3.973867e-01 4.051251e-01
2.783000e+00 4.181317e-01 4.048612e-01
2.784000e+00 3.905889e-01 4.045965e-01
2.785000e+00 3.779158e-01 4.043309e-01
2.786000e+00 4.216412e-01 4.040644e-01
2.787000e+00 4.087111e-01 4.037970e-01
2.788000e+00 4.045491e-01 4.035288e-01
2.789000e+00 4.145852e-01 4.032596e-01
2.790000e+00 3.583998e-01 4.029896e-01
2.791000e+00 4.074752e-01 4.027186e-01
2.792000e+00 3.831478e-01 4.024468e-01
2.793000e+00 4.030946e-01 4.021741e-01
2.794000e+00 4.113552e-01 4.019004e-01
2.795000e+00 4.276792e-01 4.016259e-01
2.796000e+00 3.621354e-01 4.013504e-01
2.797000e+00 4.030224e-01 4.010740e-01
2.798000e+00 3.894590e-01 4.007968e-01
2.799000e+00 4.301703e-01 4.005185e-01
2.800000e+00 4.075180e-01 4.002394e-01
2.801000e+00 3.997960e-01 3.999594e-01
2.802000e+00 3.930409e-01 3.996784e-01
2.803000e+00 4.025372e-01 3.993965e-01
2.804000e+00 3.865725e-01 3.991136e-01
2.805000e+00 4.180510e-01 3.988298e-01
2.806000e+00 3.731956e-01 3.985451e-01
2.807000e+00 4.103183e-01 3.982595e-01
2.808000e+00 4.233721e-01 3.979728e-01
2.809000e+00 3.959964e-01 3.976853e-01
2.810000e+00 4.272488e-01 3.973968e-01
2.811000e+00 3.930263e-01 3.971073e-01
2.812000e+00 3.857491e-01 3.968169e-01
2.813000e+00 4.174807e-01 3.965255e-01
2.814000e+00 4.158169e-01 3.962332e-01
2.815000e+00 4.168096e-01 3.959399e-01
2.816000e+00 3.945305e-01 3.956456e-01
2.817000e+00 4.297747e-01 3.953504e-01
2.818000e+00 4.068792e-01 3.950542e-01
2.819000e+00 3.961077e-01 3.947570e-01
2.820000e+00 4.154580e-01 3.944588e-01
2.821000e+00 3.896897e-01 3.941597e-01
2.822000e+00 3.752897e-01 3.938595e-01
2.823000e+00 4.044191e-01 3.935584e-01
2.824000e+00 4.037030e-01 3.932563e-01
2.825000e+00 3.855219e-01 3.929532e-01
2.826000e+00 4.064012e-01 3.926491e-01
2.827000e+00 4.271897e-01 3.923440e-01
2.828000e+00 3.871614e-01 3.920379e-01
2.829000e+00 4.262659e-01 3.917308e-01
2.830000e+00 3.606101e-01 3.914227e-01
2.831000e+00 3.855927e-01 3.911136e-01
2.832000e+00 3.616523e-01 3.908035e-01
2.833000e+00 3.605653e-01 3.904924e-01
2.834000e+00 3.805098e-01 3.901802e-01
2.835000e+00 3.889624e-01 3.898671e-01
2.836000e+00 4.296041e-01 3.895529e-01
2.837000e+00 3.646889e-01 3.892377e-01
2.838000e+00 4.180412e-01 3.889214e-01
2.839000e+00 3.663842e-01 3.886041e-01
2.840000e+00 3.811739e-01 3.882858e-01
2.841000e+00 3.734337e-01 3.879665e-01
2.842000e+00 4.031234e-01 3.876461e-01
2.843000e+00 3.681129e-01 3.873247e-01
2.844000e+00 3.702824e-01 3.870023e-01
2.845000e+00 3.952995e-01 3.866788e-01
2.846000e+00 3.996751e-01 3.863542e-01
2.847000e+00 3.952663e-01 3.860286e-01
2.848000e+00 3.753293e-01 3.857020e-01
2.849000e+00 3.910819e-01 3.853743e-01
2.850000e+00 3.807934e-01 3.850455e-01
2.851000e+00 3.978482e-01 3.847157e-01
2.852000e+00 3.463610e-01 3.843849e-01
2.853000e+00 3.524565e-01 3.840529e-01
2.854000e+00 3.976849e-01 3.837199e-01
2.855000e+00 4.142468e-01 3.833858e-01
2.856000e+00 3.435140e-01 3.830507e-01
2.857000e+00 3.733399e-01 3.827145e-01
2.858000e+00 4.083618e-01 3.823772e-01
2.859000e+00 3.974311e-01 3.820388e-01
2.860000e+00 4.098606e-01 3.816994e-01
2.861000e+00 3.926095e-01 3.813588e-01
2.862000e+00 3.932428e-01 3.810172e-01
2.863000e+00 3.960199e-01 3.806745e-01
2.864000e+00 3.646255e-01 3.803307e-01
2.865000e+00 3.690294e-01 3.799858e-01
2.866000e+00 3.643541e-01 3.796398e-01
2.867000e+00 3.812348e-01 3.792928e-01
2.868000e+00 4.080962e-01 3.789446e-01
2.869000e+00 3.908741e-01 3.785953e-01
2.870000e+00 3.767808e-01 3.782449e-01
2.871000e+00 4.150336e-01 3.778934e-01
2.872000e+00 4.065297e-01 3.775408e-01
2.873000e+00 3.689546e-01 3.771871e-01
2.874000e+00 3.949688e-01 3.768323e-01
2.875000e+00 3.909142e-01 3.764764e-01
2.876000e+00 3.573702e-01 3.761193e-01
2.877000e+00 3.833601e-01 3.757612e-01
2.878000e+00 3.901620e-01 3.754019e-01
2.879000e+00 3.795836e-01 3.750415e-01
2.880000e+00 4.023060e-01 3.746799e-01
2.881000e+00 4.027593e-01 3.743173e-01
2.882000e+00 3.903546e-01 3.739535e-01
2.883000e+00 3.520713e-01 3.735886e-01
2.884000e+00 3.301648e-01 3.732225e-01
2.885000e+00 4.238719e-01 3.728553e-01
2.886000e+00 3.643178e-01 3.724870e-01
2.887000e+00 3.722993e-01 3.721175e-01
2.888000e+00 3.649484e-01 3.717469e-01
2.889000e+00 4.263843e-01 3.713752e-01
2.890000e+00 3.501606e-01 3.710023e-01
2.891000e+00 3.565501e-01 3.706282e-01
2.892000e+00 3.716728e-01 3.702530e-01
2.893000e+00 4.259780e-01 3.698767e-01
2.894000e+00 3.650772e-01 3.694992e-01
2.895000e+00 3.780976e-01 3.691205e-01
2.896000e+00 3.393734e-01 3.687407e-01
2.897000e+00 4.099958e-01 3.683597e-01
2.898000e+00 3.512488e-01 3.679776e-01
2.899000e+00 3.912248e-01 3.675943e-01
2.900000e+00 3.672491e-01 3.672098e-01
2.901000e+00 3.670677e-01 3.668242e-01
2.902000e+00 3.582583e-01 3.664374e-01
2.903000e+00 3.873065e-01 3.660494e-01
2.904000e+00 3.821215e-01 3.656603e-01
2.905000e+00 3.318016e-01 3.652700e-01
2.906000e+00 3.541482e-01 3.648785e-01
2.907000e+00 3.526310e-01 3.644858e-01
2.908000e+00 3.574746e-01 3.640919e-01
2.909000e+00 3.424089e-01 3.636969e-01
2.910000e+00 3.477464e-01 3.633007e-01
2.911000e+00 3.430787e-01 3.629033e-01
2.912000e+00 3.703846e-01 3.625047e-01
2.913000e+00 3.153298e-01 3.621049e-01
2.914000e+00 3.540202e-01 3.617040e-01
2.915000e+00 3.476542e-01 3.613018e-01
2.916000e+00 3.617171e-01 3.608985e-01
2.917000e+00 3.528573e-01 3.604939e-01
2.918000e+00 3.938252e-01 3.600882e-01
2.919000e+00 3.640546e-01 3.596812e-01
2.920000e+00 3.558150e-01 3.592731e-01
2.921000e+00 3.782380e-01 3.588638e-01
2.922000e+00 3.494133e-01 3.584532e-01
2.923000e+00 3.586037e-01 3.580415e-01
2.924000e+00 3.509495e-01 3.576285e-01
2.925000e+00 3.565647e-01 3.572143e-01
2.926000e+00 3.560991e-01 3.567990e-01
2.927000e+00 3.330636e-01 3.563824e-01
2.928000e+00 3.393726e-01 3.559646e-01
2.929000e+00 3.362757e-01 3.555456e-01
2.930000e+00 3.467688e-01 3.551253e-01
2.931000e+00 3.554537e-01 3.547039e-01
2.932000e+00 3.462167e-01 3.542812e-01
2.933000e+00 3.402009e-01 3.538573e-01
2.934000e+00 3.539937e-01 3.534322e-01
2.935000e+00 3.715177e-01 3.530059e-01
2.936000e+00 3.589137e-01 3.525783e-01
2.937000e+00 3.595289e-01 3.521496e-01
2.938000e+00 3.619048e-01 3.517196e-01
2.939000e+00 3.679578e-01 3.512883e-01
2.940000e+00 3.400405e-01 3.508559e-01
2.941000e+00 3.231817e-01 3.504222e-01
2.942000e+00 3.362191e-01 3.499873e-01
2.943000e+00 3.339959e-01 3.495511e-01
2.944000e+00 3.171040e-01 3.491137e-01
2.945000e+00 3.558684e-01 3.486751e-01
2.946000e+00 3.196526e-01 3.482352e-01
2.947000e+00 3.417876e-01 3.477941e-01
2.948000e+00 3.577020e-01 3.473518e-01
2.949000e+00 3.509894e-01 3.469082e-01
2.950000e+00 3.385815e-01 3.464633e-01
2.951000e+00 3.704555e-01 3.460173e-01
2.952000e+00 3.339887e-01 3.455700e-01
2.953000e+00 3.201765e-01 3.451214e-01
2.954000e+00 3.178287e-01 3.446716e-01
2.955000e+00 3.660148e-01 3.442205e-01
2.956000e+00 3.808666e-01 3.437682e-01
2.957000e+00 3.546237e-01 3.433147e-01
2.958000e+00 3.610473e-01 3.428599e-01
2.959000e+00 3.323613e-01 3.424038e-01
2.960000e+00 3.193952e-01 3.419465e-01
2.961000e+00 3.432853e-01 3.414879e-01
2.962000e+00 3.535600e-01 3.410281e-01
2.963000e+00 3.743291e-01 3.405670e-01
2.964000e+00 3.066673e-01 3.401047e-01
2.965000e+00 3.608496e-01 3.396411e-01
2.966000e+00 3.503664e-01 3.391762e-01
2.967000e+00 3.385379e-01 3.387101e-01
2.968000e+00 3.490641e-01 3.382427e-01
2.969000e+00 3.642773e-01 3.377741e-01
2.970000e+00 3.259584e-01 3.373042e-01
2.971000e+00 3.667891e-01 3.368330e-01
2.972000e+00 3.512929e-01 3.363606e-01
2.973000e+00 3.529442e-01 3.358869e-01
2.974000e+00 3.153874e-01 3.354119e-01
2.975000e+00 3.387349e-01 3.349357e-01
2.976000e+00 3.498828e-01 3.344582e-01
2.977000e+00 3.302431e-01 3.339795e-01
2.978000e+00 3.596771e-01 3.334994e-01
2.979000e+00 3.689596e-01 3.330181e-01
2.980000e+00 3.442618e-01 3.325355e-01
2.981000e+00 3.197126e-01 3.320517e-01
2.982000e+00 3.476114e-01 3.315666e-01
2.983000e+00 3.585346e-01 3.310802e-01
2.984000e+00 3.225356e-01 3.305925e-01
2.985000e+00 3.366936e-01 3.301035e-01
2.986000e+00 3.391502e-01 3.296133e-01
2.987000e+00 3.052609e-01 3.291218e-01
2.988000e+00 3.116949e-01 3.286291e-01
2.989000e+00 3.573291e-01 3.281350e-01
2.990000e+00 3.565996e-01 3.276397e-01
2.991000e+00 3.261912e-01 3.271431e-01
2.992000e+00 3.109234e-01 3.266452e-01
2.993000e+00 3.203123e-01 3.261460e-01
2.994000e+00 2.998141e-01 3.256456e-01
2.995000e+00 3.205901e-01 3.251438e-01
2.996000e+00 3.281498e-01 3.246408e-01
2.997000e+00 3.058605e-01 3.241365e-01
2.998000e+00 3.446174e-01 3.236310e-01
2.999000e+00 3.045606e-01 3.231241e-01
3.000000e+00 3.197036e-01 3.226160e-01
3.001000e+00 3.088098e-01 3.221066e-01
3.002000e+00 3.471262e-01 3.215958e-01
3.003000e+00 3.239606e-01 3.210839e-01
3.004000e+00 2.746852e-01 3.205706e-01
3.005000e+00 3.318712e-01 3.200560e-01
3.006000e+00 3.303899e-01 3.195402e-01
3.007000e+00 3.298242e-01 3.190231e-01
3.008000e+00 3.213472e-01 3.185046e-01
3.009000e+00 3.264180e-01 3.179849e-01
3.010000e+00 3.193462e-01 3.174639e-01
3.011000e+00 2.900372e-01 3.169417e-01
3.012000e+00 3.193197e-01 3.164181e-01
3.013000e+00 3.214953e-01 3.158933e-01
3.014000e+00 2.919558e-01 3.153671e-01
3.015000e+00 2.885585e-01 3.148397e-01
3.016000e+00 2.680851e-01 3.143110e-01
3.017000e+00 3.393169e-01 3.137810e-01
3.018000e+00 3.252425e-01 3.132497e-01
3.019000e+00 3.507048e-01 3.127171e-01
3.020000e+00 3.549185e-01 3.121833e-01
3.021000e+00 3.310230e-01 3.116481e-01
3.022000e+00 3.357028e-01 3.111117e-01
3.023000e+00 3.007131e-01 3.105739e-01
3.024000e+00 3.007547e-01 3.100349e-01
3.025000e+00 3.236175e-01 3.094946e-01
3.026000e+00 3.133286e-01 3.089530e-01
3.027000e+00 2.864178e-01 3.084101e-01
3.028000e+00 2.975220e-01 3.078660e-01
3.029000e+00 3.149604e-01 3.073205e-01
3.030000e+00 3.142470e-01 3.067738e-01
3.031000e+00 3.112004e-01 3.062257e-01
3.032000e+00 3.135794e-01 3.056764e-01
3.033000e+00 2.873131e-01 3.051258e-01
3.034000e+00 2.785154e-01 3.045739e-01
3.035000e+00 2.843464e-01 3.040207e-01
3.036000e+00 2.915128e-01 3.034662e-01
3.037000e+00 3.034552e-01 3.029105e-01
3.038000e+00 2.941131e-01 3.023534e-01
3.039000e+00 3.072055e-01 3.017951e-01
3.040000e+00 3.084416e-01 3.012355e-01
3.041000e+00 2.921357e-01 3.006746e-01
3.042000e+00 3.151550e-01 3.001124e-01
3.043000e+00 2.926316e-01 2.995489e-01
3.044000e+00 3.059423e-01 2.989841e-01
3.045000e+00 3.366984e-01 2.984181e-01
3.046000e+00 2.918654e-01 2.978507e-01
3.047000e+00 2.877617e-01 2.972821e-01
3.048000e+00 3.092935e-01 2.967122e-01
3.049000e+00 2.975383e-01 2.961410e-01
3.050000e+00 3.019249e-01 2.955686e-01
3.051000e+00 3.330752e-01 2.949948e-01
3.052000e+00 2.543888e-01 2.944198e-01
3.053000e+00 3.269986e-01 2.938434e-01
3.054000e+00 3.253810e-01 2.932658e-01
3.055000e+00 2.920811e-01 2.926870e-01
3.056000e+00 3.437091e-01 2.921068e-01
3.057000e+00 3.012029e-01 2.915254e-01
3.058000e+00 3.271795e-01 2.909426e-01
3.059000e+00 2.802042e-01 2.903586e-01
3.060000e+00 2.910774e-01 2.897734e-01
3.061000e+00 2.838444e-01 2.891868e-01
3.062000e+00 2.828320e-01 2.885990e-01
3.063000e+00 2.675133e-01 2.880099e-01
3.064000e+00 3.105131e-01 2.874195e-01
3.065000e+00 2.680496e-01 2.868278e-01
3.066000e+00 2.665276e-01 2.862349e-01
3.067000e+00 3.063635e-01 2.856407e-01
3.068000e+00 2.707362e-01 2.850452e-01
3.069000e+00 2.872389e-01 2.844485e-01
3.070000e+00 2.756507e-01 2.838504e-01
3.071000e+00 2.803269e-01 2.832511e-01
3.072000e+00 2.785886e-01 2.826506e-01
3.073000e+00 3.120762e-01 2.820487e-01
3.074000e+00 3.118082e-01 2.814456e-01
3.075000e+00 2.541732e-01 2.808413e-01
3.076000e+00 2.877179e-01 2.802356e-01
3.077000e+00 2.937362e-01 2.796287e-01
3.078000e+00 2.390488e-01 2.790206e-01
3.079000e+00 2.789670e-01 2.784111e-01
3.080000e+00 3.020296e-01 2.778004e-01
3.081000e+00 2.954597e-01 2.771885e-01
3.082000e+00 2.476491e-01 2.765753e-01
3.083000e+00 2.748041e-01 2.759608e-01
3.084000e+00 2.717687e-01 2.753451e-01
3.085000e+00 2.534984e-01 2.747281e-01
3.086000e+00 2.915129e-01 2.741098e-01
3.087000e+00 2.589517e-01 2.734903e-01
3.088000e+00 2.809952e-01 2.728695e-01
3.089000e+00 2.780716e-01 2.722475e-01
3.090000e+00 2.625968e-01 2.716243e-01
3.091000e+00 2.375636e-01 2.709997e-01
3.092000e+00 2.397623e-01 2.703740e-01
3.093000e+00 2.960699e-01 2.697469e-01
3.094000e+00 2.811306e-01 2.691187e-01
3.095000e+00 2.782379e-01 2.684892e-01
3.096000e+00 2.667415e-01 2.678584e-01
3.097000e+00 2.742276e-01 2.672264e-01
3.098000e+00 2.489532e-01 2.665932e-01
3.099000e+00 3.092250e-01 2.659587e-01
3.100000e+00 2.472709e-01 2.653229e-01
3.101000e+00 2.863264e-01 2.646860e-01
3.102000e+00 2.777913e-01 2.640478e-01
3.103000e+00 2.699004e-01 2.634083e-01
3.104000e+00 2.858698e-01 2.627676e-01
3.105000e+00 2.662940e-01 2.621257e-01
3.106000e+00 2.786617e-01 2.614826e-01
3.107000e+00 2.309700e-01 2.608382e-01
3.108000e+00 3.102694e-01 2.601926e-01
3.109000e+00 2.742287e-01 2.595458e-01
3.110000e+00 2.607034e-01 2.588977e-01
3.111000e+00 2.748198e-01 2.582484e-01
3.112000e+00 2.511863e-01 2.575979e-01
3.113000e+00 2.526209e-01 2.569462e-01
3.114000e+00 2.774383e-01 2.562932e-01
3.115000e+00 2.549351e-01 2.556391e-01
3.116000e+00 2.378332e-01 2.549837e-01
3.117000e+00 2.432110e-01 2.543271e-01
3.118000e+00 2.201650e-01 2.536693e-01
3.119000e+00 2.491407e-01 2.530102e-01
3.120000e+00 2.217756e-01 2.523500e-01
3.121000e+00 2.724413e-01 2.516885e-01
3.122000e+00 2.579062e-01 2.510259e-01
3.123000e+00 2.556035e-01 2.503620e-01
3.124000e+00 2.465012e-01 2.496969e-01
3.125000e+00 2.769022e-01 2.490307e-01
3.126000e+00 2.513974e-01 2.483632e-01
3.127000e+00 2.314907e-01 2.476945e-01
3.128000e+00 2.530405e-01 2.470247e-01
3.129000e+00 2.331640e-01 2.463536e-01
3.130000e+00 2.110513e-01 2.456813e-01
3.131000e+00 2.351094e-01 2.450079e-01
3.132000e+00 2.575206e-01 2.443333e-01
3.133000e+00 2.283008e-01 2.436574e-01
3.134000e+00 2.527920e-01 2.429804e-01
3.135000e+00 2.497180e-01 2.423022e-01
3.136000e+00 2.547183e-01 2.416229e-01
3.137000e+00 2.233244e-01 2.409423e-01
3.138000e+00 2.572501e-01 2.402606e-01
3.139000e+00 2.339010e-01 2.395777e-01
3.140000e+00 2.484768e-01 2.388936e-01
3.141000e+00 2.044881e-01 2.382083e-01
3.142000e+00 2.465051e-01 2.375219e-01
3.143000e+00 2.404959e-01 2.368343e-01
3.144000e+00 2.347457e-01 2.361455e-01
3.145000e+00 2.165050e-01 2.354556e-01
3.146000e+00 2.108961e-01 2.347645e-01
3.147000e+00 2.416678e-01 2.340723e-01
3.148000e+00 2.096087e-01 2.333789e-01
3.149000e+00 2.254806e-01 2.326843e-01
3.150000e+00 2.725776e-01 2.319886e-01
3.151000e+00 2.501345e-01 2.312917e-01
3.152000e+00 2.092383e-01 2.305937e-01
3.153000e+00 2.329188e-01 2.298945e-01
3.154000e+00 2.249977e-01 2.291942e-01
3.155000e+00 2.737581e-01 2.284928e-01
3.156000e+00 2.191196e-01 2.277902e-01
3.157000e+00 2.416200e-01 2.270865e-01
3.158000e+00 2.363009e-01 2.263816e-01
3.159000e+00 1.976073e-01 2.256756e-01
3.160000e+00 2.320610e-01 2.249685e-01
3.161000e+00 2.304928e-01 2.242603e-01
3.162000e+00 2.185391e-01 2.235509e-01
3.163000e+00 2.232615e-01 2.228404e-01
3.164000e+00 2.392263e-01 2.221288e-01
3.165000e+00 2.075050e-01 2.214160e-01
3.166000e+00 1.857323e-01 2.207022e-01
3.167000e+00 2.165488e-01 2.199872e-01
3.168000e+00 2.327125e-01 2.192711e-01
3.169000e+00 2.130130e-01 2.185539e-01
3.170000e+00 2.137237e-01 2.178356e-01
3.171000e+00 2.317313e-01 2.171162e-01
3.172000e+00 2.423308e-01 2.163957e-01
3.173000e+00 2.169964e-01 2.156741e-01
3.174000e+00 2.144810e-01 2.149515e-01
3.175000e+00 2.085730e-01 2.142277e-01
3.176000e+00 2.235534e-01 2.135028e-01
3.177000e+00 1.658580e-01 2.127768e-01
3.178000e+00 2.671215e-01 2.120498e-01
3.179000e+00 1.948865e-01 2.113217e-01
3.180000e+00 2.079607e-01 2.105924e-01
3.181000e+00 2.034559e-01 2.098622e-01
3.182000e+00 2.324752e-01 2.091308e-01
3.183000e+00 2.244382e-01 2.083984e-01
3.184000e+00 1.791089e-01 2.076649e-01
3.185000e+00 2.292314e-01 2.069303e-01
3.186000e+00 1.930464e-01 2.061947e-01
3.187000e+00 2.071754e-01 2.054580e-01
3.188000e+00 2.358105e-01 2.047202e-01
3.189000e+00 1.973937e-01 2.039814e-01
3.190000e+00 2.113466e-01 2.032416e-01
3.191000e+00 1.691542e-01 2.025007e-01
3.192000e+00 1.860462e-01 2.017587e-01
3.193000e+00 1.740386e-01 2.010158e-01
3.194000e+00 1.869060e-01 2.002717e-01
3.195000e+00 1.875761e-01 1.995267e-01
3.196000e+00 2.244354e-01 1.987806e-01
3.197000e+00 1.761670e-01 1.980334e-01
3.198000e+00 2.194025e-01 1.972853e-01
3.199000e+00 2.082975e-01 1.965361e-01
3.200000e+00 1.683133e-01 1.957859e-01
3.201000e+00 1.735629e-01 1.950347e-01
3.202000e+00 2.042858e-01 1.942824e-01
3.203000e+00 1.668775e-01 1.935292e-01
3.204000e+00 2.070688e-01 1.927749e-01
3.205000e+00 2.243091e-01 1.920197e-01
3.206000e+00 1.876853e-01 1.912634e-01
3.207000e+00 1.890499e-01 1.905061e-01
3.208000e+00 1.706225e-01 1.897479e-01
3.209000e+00 2.281987e-01 1.889886e-01
3.210000e+00 1.992743e-01 1.882284e-01
3.211000e+00 2.199263e-01 1.874671e-01
3.212000e+00 2.008254e-01 1.867049e-01
3.213000e+00 1.421263e-01 1.859417e-01
3.214000e+00 1.680097e-01 1.851775e-01
3.215000e+00 1.763913e-01 1.844124e-01
3.216000e+00 1.738105e-01 1.836463e-01
3.217000e+00 1.764651e-01 1.828792e-01
3.218000e+00 1.926549e-01 1.821111e-01
3.219000e+00 1.570763e-01 1.813421e-01
3.220000e+00 1.904709e-01 1.805722e-01
3.221000e+00 1.717090e-01 1.798012e-01
3.222000e+00 2.124367e-01 1.790294e-01
3.223000e+00 1.968095e-01 1.782565e-01
3.224000e+00 1.933504e-01 1.774828e-01
3.225000e+00 1.925683e-01 1.767081e-01
3.226000e+00 1.818409e-01 1.759324e-01
3.227000e+00 1.914009e-01 1.751559e-01
3.228000e+00 1.822366e-01 1.743784e-01
3.229000e+00 1.812614e-01 1.736000e-01
3.230000e+00 1.722317e-01 1.728206e-01
3.231000e+00 1.780078e-01 1.720403e-01
3.232000e+00 1.330038e-01 1.712592e-01
3.233000e+00 1.813493e-01 1.704771e-01
3.234000e+00 1.785384e-01 1.696941e-01
3.235000e+00 1.437017e-01 1.689102e-01
3.236000e+00 1.675961e-01 1.681254e-01
3.237000e+00 1.862310e-01 1.673397e-01
3.238000e+00 1.675926e-01 1.665531e-01
3.239000e+00 1.486305e-01 1.657656e-01
3.240000e+00 1.631562e-01 1.649772e-01
3.241000e+00 1.565198e-01 1.641880e-01
3.242000e+00 1.714138e-01 1.633978e-01
3.243000e+00 2.047450e-01 1.626068e-01
3.244000e+00 1.753981e-01 1.618149e-01
3.245000e+00 1.460508e-01 1.610222e-01
3.246000e+00 1.540168e-01 1.602286e-01
3.247000e+00 1.804876e-01 1.594341e-01
3.248000e+00 1.545368e-01 1.586388e-01
3.249000e+00 1.420366e-01 1.578426e-01
3.250000e+00 1.722288e-01 1.570456e-01
3.251000e+00 1.604599e-01 1.562478e-01
3.252000e+00 2.067019e-01 1.554490e-01
3.253000e+00 1.454419e-01 1.546495e-01
3.254000e+00 1.702044e-01 1.538491e-01
3.255000e+00 1.399199e-01 1.530479e-01
3.256000e+00 1.570980e-01 1.522459e-01
3.257000e+00 1.706547e-01 1.514431e-01
3.258000e+00 1.458176e-01 1.506394e-01
3.259000e+00 1.440519e-01 1.498349e-01
3.260000e+00 1.319931e-01 1.490296e-01
3.261000e+00 1.632394e-01 1.482236e-01
3.262000e+00 1.576160e-01 1.474167e-01
3.263000e+00 1.699267e-01 1.466090e-01
3.264000e+00 1.468885e-01 1.458005e-01
3.265000e+00 9.281917e-02 1.449913e-01
3.266000e+00 1.494362e-01 1.441812e-01
3.267000e+00 1.393865e-01 1.433704e-01
3.268000e+00 1.487040e-01 1.425588e-01
3.269000e+00 9.626814e-02 1.417464e-01
3.270000e+00 1.288669e-01 1.409333e-01
3.271000e+00 1.565900e-01 1.401194e-01
3.272000e+00 1.499304e-01 1.393047e-01
3.273000e+00 1.830204e-01 1.384893e-01
3.274000e+00 1.540100e-01 1.376732e-01
3.275000e+00 1.420246e-01 1.368562e-01
3.276000e+00 1.447252e-01 1.360386e-01
3.277000e+00 1.543890e-01 1.352202e-01
3.278000e+00 1.180340e-01 1.344011e-01
3.279000e+00 1.423635e-01 1.335812e-01
3.280000e+00 1.124664e-01 1.327607e-01
3.281000e+00 1.383027e-01 1.319394e-01
3.282000e+00 9.215512e-02 1.311174e-01
3.283000e+00 1.234560e-01 1.302946e-01
3.284000e+00 1.178916e-01 1.294712e-01
3.285000e+00 1.330349e-01 1.286471e-01
3.286000e+00 1.212158e-01 1.278223e-01
3.287000e+00 8.611061e-02 1.269967e-01
3.288000e+00 1.016505e-01 1.261705e-01
3.289000e+00 8.342305e-02 1.253436e-01
3.290000e+00 1.423474e-01 1.245161e-01
3.291000e+00 1.195284e-01 1.236878e-01
3.292000e+00 9.754126e-02 1.228589e-01
3.293000e+00 1.316503e-01 1.220293e-01
3.294000e+00 1.084472e-01 1.211990e-01
3.295000e+00 1.434962e-01 1.203681e-01
3.296000e+00 1.380547e-01 1.195366e-01
3.297000e+00 1.030283e-01 1.187044e-01
3.298000e+00 1.566950e-01 1.178715e-01
3.299000e+00 1.166022e-01 1.170380e-01
3.300000e+00 1.238716e-01 1.162039e-01
3.301000e+00 9.615713e-02 1.153691e-01
3.302000e+00 1.103099e-01 1.145337e-01
3.303000e+00 1.371458e-01 1.136977e-01
3.304000e+00 9.612830e-02 1.128611e-01
3.305000e+00 8.512199e-02 1.120239e-01
3.306000e+00 9.452166e-02 1.111861e-01
3.307000e+00 1.234930e-01 1.103476e-01
3.308000e+00 1.260427e-01 1.095086e-01
3.309000e+00 1.316918e-01 1.086689e-01
3.310000e+00 1.274246e-01 1.078287e-01
3.311000e+00 4.974005e-02 1.069879e-01
3.312000e+00 9.205934e-02 1.061465e-01
3.313000e+00 1.110231e-01 1.053046e-01
3.314000e+00 1.187225e-01 1.044621e-01
3.315000e+00 1.335265e-01 1.036190e-01
3.316000e+00 1.296021e-01 1.027753e-01
3.317000e+00 1.229857e-01 1.019311e-01
3.318000e+00 1.030352e-01 1.010864e-01
3.319000e+00 8.231848e-02 1.002411e-01
3.320000e+00 8.992855e-02 9.939524e-02
3.321000e+00 1.167215e-01 9.854887e-02
3.322000e+00 1.284154e-01 9.770197e-02
3.323000e+00 8.204446e-02 9.685455e-02
3.324000e+00 1.006910e-01 9.600660e-02
3.325000e+00 7.760094e-02 9.515814e-02
3.326000e+00 1.034285e-01 9.430917e-02
3.327000e+00 9.106509e-02 9.345969e-02
3.328000e+00 5.514800e-02 9.260971e-02
3.329000e+00 7.667329e-02 9.175924e-02
3.330000e+00 8.355167e-02 9.090828e-02
3.331000e+00 1.240393e-01 9.005683e-02
3.332000e+00 7.014380e-02 8.920490e-02
3.333000e+00 9.550652e-02 8.835249e-02
3.334000e+00 1.804190e-02 8.749962e-02
3.335000e+00 9.086720e-02 8.664628e-02
3.336000e+00 1.450830e-01 8.579248e-02
3.337000e+00 7.307497e-02 8.493822e-02
3.338000e+00 5.845793e-02 8.408352e-02
3.339000e+00 9.432587e-02 8.322837e-02
3.340000e+00 9.427410e-02 8.237277e-02
3.341000e+00 5.266659e-02 8.151675e-02
3.342000e+00 8.947377e-02 8.066029e-02
3.343000e+00 6.883672e-02 7.980342e-02
3.344000e+00 4.892935e-02 7.894612e-02
3.345000e+00 6.693917e-02 7.808841e-02
3.346000e+00 6.859749e-02 7.723028e-02
3.347000e+00 5.125754e-02 7.637176e-02
3.348000e+00 5.723196e-02 7.551284e-02
3.349000e+00 9.637583e-02 7.465352e-02
3.350000e+00 1.032546e-01 7.379382e-02
3.351000e+00 1.112629e-01 7.293373e-02
3.352000e+00 8.659167e-02 7.207327e-02
3.353000e+00 5.787996e-02 7.121243e-02
3.354000e+00 6.296591e-02 7.035123e-02
3.355000e+00 6.753536e-02 6.948966e-02
3.356000e+00 3.414578e-02 6.862774e-02
3.357000e+00 5.823773e-02 6.776547e-02
3.358000e+00 4.018256e-02 6.690285e-02
3.359000e+00 3.694370e-02 6.603990e-02
3.360000e+00 6.035235e-02 6.517660e-02
3.361000e+00 5.193384e-02 6.431298e-02
3.362000e+00 6.592705e-02 6.344903e-02
3.363000e+00 7.258568e-02 6.258476e-02
3.364000e+00 9.613222e-02 6.172018e-02
3.365000e+00 5.081177e-02 6.085530e-02
3.366000e+00 6.779751e-02 5.999010e-02
3.367000e+00 6.092630e-02 5.912462e-02
3.368000e+00 7.040278e-02 5.825884e-02
3.369000e+00 4.331309e-02 5.739277e-02
3.370000e+00 8.945539e-02 5.652642e-02
3.371000e+00 5.859091e-02 5.565980e-02
3.372000e+00 6.835563e-02 5.479290e-02
3.373000e+00 7.507087e-02 5.392575e-02
3.374000e+00 5.992192e-02 5.305833e-02
3.375000e+00 5.718010e-02 5.219066e-02
3.376000e+00 7.521743e-02 5.132274e-02
3.377000e+00 1.748852e-02 5.045458e-02
3.378000e+00 5.139196e-02 4.958618e-02
3.379000e+00 3.684914e-02 4.871755e-02
3.380000e+00 5.089684e-03 4.784869e-02
3.381000e+00 4.415480e-02 4.697961e-02
3.382000e+00 3.758593e-02 4.611032e-02
3.383000e+00 6.001034e-02 4.524082e-02
3.384000e+00 5.636262e-02 4.437111e-02
3.385000e+00 4.800944e-02 4.350121e-02
3.386000e+00 3.642363e-02 4.263111e-02
3.387000e+00 3.215491e-02 4.176083e-02
3.388000e+00 4.367243e-02 4.089037e-02
3.389000e+00 3.308938e-03 4.001973e-02
3.390000e+00 5.948628e-02 3.914891e-02
3.391000e+00 6.670548e-02 3.827794e-02
3.392000e+00 7.096539e-02 3.740680e-02
3.393000e+00 1.359322e-02 3.653552e-02
3.394000e+00 5.371616e-03 3.566408e-02
3.395000e+00 4.184554e-02 3.479250e-02
3.396000e+00 6.611675e-02 3.392079e-02
3.397000e+00 6.688015e-02 3.304894e-02
3.398000e+00 1.399753e-02 3.217697e-02
3.399000e+00 4.133853e-02 3.130488e-02
3.400000e+00 4.842854e-02 3.043268e-02
3.401000e+00 6.037181e-03 2.956037e-02
3.402000e+00 5.352397e-02 2.868795e-02
3.403000e+00 6.959249e-02 2.781544e-02
3.404000e+00 1.712267e-02 2.694284e-02
3.405000e+00 2.305523e-02 2.607016e-02
3.406000e+00 5.238662e-02 2.519739e-02
3.407000e+00 2.863911e-02 2.432455e-02
3.408000e+00 8.617455e-03 2.345164e-02
3.409000e+00 1.304078e-03 2.257868e-02
3.410000e+00 1.220473e-02 2.170565e-02
3.411000e+00 -6.614490e-03 2.083258e-02
3.412000e+00 3.214504e-02 1.995946e-02
3.413000e+00 2.228937e-03 1.908630e-02
3.414000e+00 4.477109e-02 1.821310e-02
3.415000e+00 1.501729e-03 1.733989e-02
3.416000e+00 -1.468304e-02 1.646664e-02
3.417000e+00 -1.055359e-02 1.559339e-02
3.418000e+00 8.981080e-03 1.472012e-02
3.419000e+00 1.776829e-02 1.384685e-02
3.420000e+00 -8.656912e-03 1.297359e-02
3.421000e+00 1.766845e-02 1.210033e-02
3.422000e+00 2.742926e-02 1.122708e-02
3.423000e+00 1.248736e-03 1.035386e-02
3.424000e+00 -6.548049e-03 9.480656e-03
3.425000e+00 5.239445e-02 8.607487e-03
3.426000e+00 6.137200e-03 7.734356e-03
3.427000e+00 -6.491407e-03 6.861268e-03
3.428000e+00 1.908610e-03 5.988229e-03
3.429000e+00 -2.137977e-03 5.115246e-03
3.430000e+00 1.783594e-02 4.242324e-03
3.431000e+00 1.405179e-02 3.369469e-03
3.432000e+00 1.446505e-03 2.496687e-03
3.433000e+00 2.428544e-02 1.623984e-03
3.434000e+00 -1.762545e-02 7.513664e-04
3.435000e+00 2.482955e-02 -1.211610e-04
3.436000e+00 1.931471e-02 -9.935920e-04
3.437000e+00 1.689156e-03 -1.865921e-03
3.438000e+00 1.699879e-02 -2.738141e-03
3.439000e+00 -1.971362e-02 -3.610247e-03
3.440000e+00 -8.780364e-03 -4.482232e-03
3.441000e+00 -5.213548e-03 -5.354092e-03
3.442000e+00 -2.272817e-02 -6.225818e-03
3.443000e+00 -6.353332e-03 -7.097406e-03
3.444000e+00 1.374526e-02 -7.968850e-03
3.445000e+00 -2.075176e-03 -8.840143e-03
3.446000e+00 -1.266342e-02 -9.711280e-03
3.447000e+00 -9.523444e-03 -1.058225e-02
3.448000e+00 3.723989e-03 -1.145306e-02
3.449000e+00 -1.153567e-02 -1.232369e-02
3.450000e+00 -6.622584e-03 -1.319414e-02
3.451000e+00 -7.339992e-03 -1.406440e-02
3.452000e+00 6.430266e-03 -1.493447e-02
3.453000e+00 -7.594180e-03 -1.580435e-02
3.454000e+00 -5.796258e-02 -1.667401e-02
3.455000e+00 -5.153409e-02 -1.754347e-02
3.456000e+00 -5.346538e-02 -1.841271e-02
3.457000e+00 -4.469510e-03 -1.928172e-02
3.458000e+00 -2.025629e-02 -2.015051e-02
3.459000e+00 -3.116765e-02 -2.101906e-02
3.460000e+00 -3.438345e-02 -2.188737e-02
3.461000e+00 -1.820622e-02 -2.275544e-02
3.462000e+00 4.681864e-03 -2.362325e-02
3.463000e+00 -2.746735e-02 -2.449080e-02
3.464000e+00 -2.385736e-02 -2.535808e-02
3.465000e+00 -3.417434e-02 -2.622509e-02
3.466000e+00 -2.590602e-02 -2.709183e-02
3.467000e+00 -8.374336e-03 -2.795828e-02
3.468000e+00 -4.482031e-02 -2.882444e-02
3.469000e+00 -6.233652e-02 -2.969031e-02
3.470000e+00 -5.546589e-02 -3.055587e-02
3.471000e+00 -1.117638e-02 -3.142113e-02
3.472000e+00 -4.730921e-02 -3.228607e-02
3.473000e+00 -4.370831e-02 -3.315069e-02
3.474000e+00 -4.589262e-02 -3.401499e-02
3.475000e+00 -1.739356e-02 -3.487895e-02
3.476000e+00 -2.795046e-02 -3.574257e-02
3.477000e+00 -7.597546e-03 -3.660585e-02
3.478000e+00 -2.521599e-02 -3.746878e-02
3.479000e+00 -1.788336e-02 -3.833135e-02
3.480000e+00 -3.647464e-02 -3.919356e-02
3.481000e+00 -5.730940e-02 -4.005540e-02
3.482000e+00 -1.386951e-02 -4.091686e-02
3.483000e+00 -6.306342e-02 -4.177795e-02
3.484000e+00 -4.658176e-02 -4.263864e-02
3.485000e+00 -5.146778e-02 -4.349894e-02
3.486000e+00 -5.507449e-02 -4.435885e-02
3.487000e+00 -2.746133e-02 -4.521834e-02
3.488000e+00 -6.322501e-02 -4.607743e-02
3.489000e+00 -7.298651e-02 -4.693609e-02
3.490000e+00 -1.625240e-02 -4.779433e-02
3.491000e+00 -2.803051e-02 -4.865214e-02
3.492000e+00 -2.616327e-02 -4.950952e-02
3.493000e+00 -4.454343e-02 -5.036645e-02
3.494000e+00 -4.635280e-02 -5.122293e-02
3.495000e+00 -4.396506e-02 -5.207896e-02
3.496000e+00 -4.593789e-02 -5.293453e-02
3.497000e+00 -2.359792e-02 -5.378963e-02
3.498000e+00 -6.450405e-02 -5.464426e-02
3.499000e+00 -5.915399e-02 -5.549840e-02
3.500000e+00 -3.528995e-02 -5.635206e-02
3.501000e+00 -8.893550e-04 -5.720523e-02
3.502000e+00 -7.822248e-02 -5.805790e-02
3.503000e+00 -9.071550e-02 -5.891007e-02
3.504000e+00 -6.491961e-02 -5.976173e-02
3.505000e+00 -4.230233e-02 -6.061287e-02
3.506000e+00 -5.845071e-02 -6.146348e-02
3.507000e+00 -6.901337e-02 -6.231357e-02
3.508000e+00 -5.279670e-02 -6.316313e-02
3.509000e+00 -3.103409e-02 -6.401214e-02
3.510000e+00 -3.822760e-02 -6.486060e-02
3.511000e+00 -6.432601e-02 -6.570851e-02
3.512000e+00 -8.700320e-02 -6.655586e-02
3.513000e+00 -3.040837e-02 -6.740265e-02
3.514000e+00 -7.151246e-02 -6.824886e-02
3.515000e+00 -3.671002e-02 -6.909450e-02
3.516000e+00 -9.447323e-02 -6.993955e-02
3.517000e+00 -5.900574e-02 -7.078401e-02
3.518000e+00 -7.166896e-02 -7.162787e-02
3.519000e+00 -3.210126e-02 -7.247113e-02
3.520000e+00 -6.131011e-02 -7.331378e-02
3.521000e+00 -1.032628e-01 -7.415581e-02
3.522000e+00 -8.981712e-02 -7.499722e-02
3.523000e+00 -6.423533e-02 -7.583801e-02
3.524000e+00 -1.134676e-01 -7.667816e-02
3.525000e+00 -6.067426e-02 -7.751768e-02
3.526000e+00 -7.498814e-02 -7.835654e-02
3.527000e+00 -6.480031e-02 -7.919476e-02
3.528000e+00 -1.028697e-01 -8.003232e-02
3.529000e+00 -6.991849e-02 -8.086921e-02
3.530000e+00 -7.207627e-02 -8.170544e-02
3.531000e+00 -9.220464e-02 -8.254098e-02
3.532000e+00 -5.994055e-02 -8.337585e-02
3.533000e+00 -9.758407e-02 -8.421002e-02
3.534000e+00 -1.131431e-01 -8.504350e-02
3.535000e+00 -5.179231e-02 -8.587628e-02
3.536000e+00 -8.730348e-02 -8.670835e-02
3.537000e+00 -7.154272e-02 -8.753971e-02
3.538000e+00 -1.069931e-01 -8.837035e-02
3.539000e+00 -8.462461e-02 -8.920026e-02
3.540000e+00 -6.855206e-02 -9.002944e-02
3.541000e+00 -6.420133e-02 -9.085788e-02
3.542000e+00 -7.839667e-02 -9.168558e-02
3.543000e+00 -8.948082e-02 -9.251253e-02
3.544000e+00 -8.904389e-02 -9.333872e-02
3.545000e+00 -1.003331e-01 -9.416415e-02
3.546000e+00 -7.279931e-02 -9.498881e-02
3.547000e+00 -8.246088e-02 -9.581269e-02
3.548000e+00 -9.787360e-02 -9.663579e-02
3.549000e+00 -9.591961e-02 -9.745811e-02
3.550000e+00 -9.057650e-02 -9.827963e-02
3.551000e+00 -8.585351e-02 -9.910035e-02
3.552000e+00 -9.749985e-02 -9.992027e-02
3.553000e+00 -9.861890e-02 -1.007394e-01
3.554000e+00 -1.273536e-01 -1.015577e-01
3.555000e+00 -8.714252e-02 -1.023751e-01
3.556000e+00 -8.570515e-02 -1.031918e-01
3.557000e+00 -1.244278e-01 -1.040076e-01
3.558000e+00 -9.494883e-02 -1.048225e-01
3.559000e+00 -8.061493e-02 -1.056366e-01
3.560000e+00 -1.348295e-01 -1.064499e-01
3.561000e+00 -9.994221e-02 -1.072623e-01
3.562000e+00 -1.222141e-01 -1.080738e-01
3.563000e+00 -1.113938e-01 -1.088845e-01
3.564000e+00 -1.252064e-01 -1.096942e-01
3.565000e+00 -1.245002e-01 -1.105031e-01
3.566000e+00 -1.085257e-01 -1.113111e-01
3.567000e+00 -1.148469e-01 -1.121183e-01
3.568000e+00 -1.049857e-01 -1.129245e-01
3.569000e+00 -1.308730e-01 -1.137298e-01
3.570000e+00 -1.294670e-01 -1.145341e-01
3.571000e+00 -1.006530e-01 -1.153376e-01
3.572000e+00 -1.110605e-01 -1.161401e-01
3.573000e+00 -1.128259e-01 -1.169418e-01
3.574000e+00 -8.776205e-02 -1.177424e-01
3.575000e+00 -9.984338e-02 -1.185421e-01
3.576000e+00 -1.385068e-01 -1.193409e-01
3.577000e+00 -1.570938e-01 -1.201387e-01
3.578000e+00 -1.368735e-01 -1.209356e-01
3.579000e+00 -1.344655e-01 -1.217315e-01
3.580000e+00 -1.175095e-01 -1.225264e-01
3.581000e+00 -1.478970e-01 -1.233203e-01
3.582000e+00 -1.043880e-01 -1.241133e-01
3.583000e+00 -1.364741e-01 -1.249052e-01
3.584000e+00 -1.227680e-01 -1.256962e-01
3.585000e+00 -1.166281e-01 -1.264862e-01
3.586000e+00 -1.223362e-01 -1.272751e-01
3.587000e+00 -1.193282e-01 -1.280630e-01
3.588000e+00 -1.498039e-01 -1.288499e-01
3.589000e+00 -1.133157e-01 -1.296358e-01
3.590000e+00 -1.372698e-01 -1.304207e-01
3.591000e+00 -1.367988e-01 -1.312045e-01
3.592000e+00 -1.505205e-01 -1.319873e-01
3.593000e+00 -1.261402e-01 -1.327690e-01
3.594000e+00 -1.310888e-01 -1.335496e-01
3.595000e+00 -1.048789e-01 -1.343292e-01
3.596000e+00 -1.403986e-01 -1.351078e-01
3.597000e+00 -1.428072e-01 -1.358852e-01
3.598000e+00 -1.472008e-01 -1.366616e-01
3.599000e+00 -9.409508e-02 -1.374369e-01
3.600000e+00 -1.268863e-01 -1.382111e-01
3.601000e+00 -1.504132e-01 -1.389842e-01
3.602000e+00 -1.891526e-01 -1.397562e-01
3.603000e+00 -1.603203e-01 -1.405271e-01
3.604000e+00 -1.438584e-01 -1.412969e-01
3.605000e+00 -1.662896e-01 -1.420655e-01
3.606000e+00 -1.571807e-01 -1.428330e-01
3.607000e+00 -1.410616e-01 -1.435994e-01
3.608000e+00 -1.203575e-01 -1.443647e-01
3.609000e+00 -1.239510e-01 -1.451288e-01
3.610000e+00 -1.087510e-01 -1.458918e-01
3.611000e+00 -1.724766e-01 -1.466536e-01
3.612000e+00 -1.412717e-01 -1.474142e-01
3.613000e+00 -1.524918e-01 -1.481737e-01
3.614000e+00 -1.515244e-01 -1.489320e-01
3.615000e+00 -1.563761e-01 -1.496891e-01
3.616000e+00 -1.538546e-01 -1.504451e-01
3.617000e+00 -1.488588e-01 -1.511998e-01
3.618000e+00 -1.476377e-01 -1.519534e-01
3.619000e+00 -1.401993e-01 -1.527057e-01
3.620000e+00 -1.309560e-01 -1.534569e-01
3.621000e+00 -1.612997e-01 -1.542068e-01
3.622000e+00 -1.617850e-01 -1.549556e-01
3.623000e+00 -1.435763e-01 -1.557031e-01
3.624000e+00 -1.553578e-01 -1.564493e-01
3.625000e+00 -1.828748e-01 -1.571944e-01
3.626000e+00 -1.314539e-01 -1.579381e-01
3.627000e+00 -1.969999e-01 -1.586807e-01
3.628000e+00 -1.526992e-01 -1.594220e-01
3.629000e+00 -1.851017e-01 -1.601620e-01
3.630000e+00 -1.646018e-01 -1.609008e-01
3.631000e+00 -1.901344e-01 -1.616383e-01
3.632000e+00 -1.759748e-01 -1.623745e-01
3.633000e+00 -1.631962e-01 -1.631095e-01
3.634000e+00 -1.908139e-01 -1.638431e-01
3.635000e+00 -1.836369e-01 -1.645755e-01
3.636000e+00 -1.700376e-01 -1.653066e-01
3.637000e+00 -1.289427e-01 -1.660364e-01
3.638000e+00 -1.820034e-01 -1.667649e-01
3.639000e+00 -2.169359e-01 -1.674920e-01
3.640000e+00 -1.733164e-01 -1.682178e-01
3.641000e+00 -1.793731e-01 -1.689424e-01
3.642000e+00 -1.443706e-01 -1.696655e-01
3.643000e+00 -1.840713e-01 -1.703874e-01
3.644000e+00 -1.470009e-01 -1.711079e-01
3.645000e+00 -1.676206e-01 -1.718271e-01
3.646000e+00 -1.789860e-01 -1.725449e-01
3.647000e+00 -1.820400e-01 -1.732613e-01
3.648000e+00 -1.680945e-01 -1.739764e-01
3.649000e+00 -1.786442e-01 -1.746902e-01
3.650000e+00 -1.916227e-01 -1.754025e-01
3.651000e+00 -2.155455e-01 -1.761135e-01
3.652000e+00 -1.886322e-01 -1.768231e-01
3.653000e+00 -1.771524e-01 -1.775313e-01
3.654000e+00 -2.024709e-01 -1.782381e-01
3.655000e+00 -1.934530e-01 -1.789435e-01
3.656000e+00 -1.511443e-01 -1.796475e-01
3.657000e+00 -1.731241e-01 -1.803501e-01
3.658000e+00 -1.447942e-01 -1.810513e-01
3.659000e+00 -1.736307e-01 -1.817511e-01
3.660000e+00 -2.119900e-01 -1.824494e-01
3.661000e+00 -1.839165e-01 -1.831463e-01
3.662000e+00 -2.098957e-01 -1.838418e-01
3.663000e+00 -2.115716e-01 -1.845358e-01
3.664000e+00 -2.076403e-01 -1.852284e-01
3.665000e+00 -1.734684e-01 -1.859196e-01
3.666000e+00 -2.077556e-01 -1.866092e-01
3.667000e+00 -2.082643e-01 -1.872974e-01
3.668000e+00 -1.827667e-01 -1.879842e-01
3.669000e+00 -1.928270e-01 -1.886695e-01
3.670000e+00 -1.809531e-01 -1.893533e-01
3.671000e+00 -2.021120e-01 -1.900356e-01
3.672000e+00 -1.553039e-01 -1.907164e-01
3.673000e+00 -1.705673e-01 -1.913958e-01
3.674000e+00 -1.734330e-01 -1.920736e-01
3.675000e+00 -2.092537e-01 -1.927499e-01
3.676000e+00 -1.990660e-01 -1.934248e-01
3.677000e+00 -1.595199e-01 -1.940981e-01
3.678000e+00 -2.100266e-01 -1.947699e-01
3.679000e+00 -1.966913e-01 -1.954401e-01
3.680000e+00 -1.730695e-01 -1.961089e-01
3.681000e+00 -1.637680e-01 -1.967761e-01
3.682000e+00 -1.926340e-01 -1.974418e-01
3.683000e+00 -2.027911e-01 -1.981059e-01
3.684000e+00 -1.893768e-01 -1.987685e-01
3.685000e+00 -1.795686e-01 -1.994295e-01
3.686000e+00 -1.983395e-01 -2.000890e-01
3.687000e+00 -2.034940e-01 -2.007469e-01
3.688000e+00 -2.324095e-01 -2.014033e-01
3.689000e+00 -1.958523e-01 -2.020581e-01
3.690000e+00 -2.280163e-01 -2.027113e-01
3.691000e+00 -2.045437e-01 -2.033629e-01
3.692000e+00 -1.866574e-01 -2.040129e-01
3.693000e+00 -2.017103e-01 -2.046613e-01
3.694000e+00 -1.854278e-01 -2.053082e-01
3.695000e+00 -1.791728e-01 -2.059534e-01
3.696000e+00 -1.980390e-01 -2.065971e-01
3.697000e+00 -2.032088e-01 -2.072391e-01
3.698000e+00 -2.395986e-01 -2.078795e-01
3.699000e+00 -2.014644e-01 -2.085183e-01
3.700000e+00 -2.118064e-01 -2.091554e-01
3.701000e+00 -2.091598e-01 -2.097910e-01
3.702000e+00 -1.899473e-01 -2.104249e-01
3.703000e+00 -1.840700e-01 -2.110571e-01
3.704000e+00 -2.008732e-01 -2.116878e-01
3.705000e+00 -2.330536e-01 -2.123167e-01
3.706000e+00 -2.258677e-01 -2.129440e-01
3.707000e+00 -2.113276e-01 -2.135697e-01
3.708000e+00 -1.859871e-01 -2.141937e-01
3.709000e+00 -2.199512e-01 -2.148160e-01
3.710000e+00 -2.006933e-01 -2.154367e-01
3.711000e+00 -2.249534e-01 -2.160557e-01
3.712000e+00 -2.264418e-01 -2.166730e-01
3.713000e+00 -2.137093e-01 -2.172886e-01
3.714000e+00 -1.964628e-01 -2.179025e-01
3.715000e+00 -2.248796e-01 -2.185148e-01
3.716000e+00 -2.139188e-01 -2.191253e-01
3.717000e+00 -2.198360e-01 -2.197341e-01
3.718000e+00 -2.189427e-01 -2.203413e-01
3.719000e+00 -2.151799e-01 -2.209467e-01
3.720000e+00 -2.034557e-01 -2.215504e-01
3.721000e+00 -2.238171e-01 -2.221524e-01
3.722000e+00 -2.722023e-01 -2.227526e-01
3.723000e+00 -2.068191e-01 -2.233511e-01
3.724000e+00 -2.136570e-01 -2.239479e-01
3.725000e+00 -1.983589e-01 -2.245430e-01
3.726000e+00 -2.224716e-01 -2.251363e-01
3.727000e+00 -1.924203e-01 -2.257279e-01
3.728000e+00 -1.922467e-01 -2.263177e-01
3.729000e+00 -1.959680e-01 -2.269057e-01
3.730000e+00 -2.105025e-01 -2.274920e-01
3.731000e+00 -2.277069e-01 -2.280766e-01
3.732000e+00 -2.233381e-01 -2.286594e-01
3.733000e+00 -2.500613e-01 -2.292404e-01
3.734000e+00 -1.848358e-01 -2.298196e-01
3.735000e+00 -2.327406e-01 -2.303970e-01
3.736000e+00 -2.237833e-01 -2.309727e-01
3.737000e+00 -2.256545e-01 -2.315465e-01
3.738000e+00 -2.632943e-01 -2.321186e-01
3.739000e+00 -2.535403e-01 -2.326889e-01
3.740000e+00 -2.266454e-01 -2.332574e-01
3.741000e+00 -2.445914e-01 -2.338241e-01
3.742000e+00 -2.549275e-01 -2.343889e-01
3.743000e+00 -2.496839e-01 -2.349520e-01
3.744000e+00 -2.259231e-01 -2.355132e-01
3.745000e+00 -2.110452e-01 -2.360726e-01
3.746000e+00 -2.265527e-01 -2.366302e-01
3.747000e+00 -2.309485e-01 -2.371860e-01
3.748000e+00 -1.961031e-01 -2.377399e-01
3.749000e+00 -2.351229e-01 -2.382920e-01
3.750000e+00 -2.656599e-01 -2.388423e-01
3.751000e+00 -1.849574e-01 -2.393907e-01
3.752000e+00 -2.534695e-01 -2.399373e-01
3.753000e+00 -2.351431e-01 -2.404820e-01
3.754000e+00 -2.735683e-01 -2.410248e-01
3.755000e+00 -2.431987e-01 -2.415658e-01
3.756000e+00 -2.428172e-01 -2.421050e-01
3.757000e+00 -2.578297e-01 -2.426422e-01
3.758000e+00 -2.775197e-01 -2.431776e-01
3.759000e+00 -2.228486e-01 -2.437112e-01
3.760000e+00 -2.279673e-01 -2.442428e-01
3.761000e+00 -2.575761e-01 -2.447726e-01
3.762000e+00 -2.238093e-01 -2.453004e-01
3.763000e+00 -2.487447e-01 -2.458264e-01
3.764000e+00 -2.320057e-01 -2.463505e-01
3.765000e+00 -2.840359e-01 -2.468727e-01
3.766000e+00 -2.201912e-01 -2.473930e-01
3.767000e+00 -2.468494e-01 -2.479114e-01
3.768000e+00 -2.514090e-01 -2.484279e-01
3.769000e+00 -2.561875e-01 -2.489425e-01
3.770000e+00 -2.429756e-01 -2.494552e-01
3.771000e+00 -2.258312e-01 -2.499659e-01
3.772000e+00 -2.777164e-01 -2.504748e-01
3.773000e+00 -2.398171e-01 -2.509817e-01
3.774000e+00 -2.643213e-01 -2.514866e-01
3.775000e+00 -2.241177e-01 -2.519897e-01
3.776000e+00 -2.802545e-01 -2.524908e-01
3.777000e+00 -2.318805e-01 -2.529900e-01
3.778000e+00 -2.676442e-01 -2.534872e-01
3.779000e+00 -2.379662e-01 -2.539825e-01
3.780000e+00 -2.455922e-01 -2.544758e-01
3.781000e+00 -2.719399e-01 -2.549672e-01
3.782000e+00 -2.623996e-01 -2.554567e-01
3.783000e+00 -2.439288e-01 -2.559441e-01
3.784000e+00 -2.417679e-01 -2.564297e-01
3.785000e+00 -2.579234e-01 -2.569132e-01
3.786000e+00 -2.538678e-01 -2.573948e-01
3.787000e+00 -2.681295e-01 -2.578744e-01
3.788000e+00 -2.072049e-01 -2.583521e-01
3.789000e+00 -2.663089e-01 -2.588277e-01
3.790000e+00 -2.650394e-01 -2.593014e-01
3.791000e+00 -2.672256e-01 -2.597731e-01
3.792000e+00 -2.783177e-01 -2.602428e-01
3.793000e+00 -2.473402e-01 -2.607106e-01
3.794000e+00 -2.374716e-01 -2.611763e-01
3.795000e+00 -2.873475e-01 -2.616400e-01
3.796000e+00 -2.178203e-01 -2.621018e-01
3.797000e+00 -2.626061e-01 -2.625615e-01
3.798000e+00 -2.698963e-01 -2.630192e-01
3.799000e+00 -2.768254e-01 -2.634750e-01
3.800000e+00 -2.551763e-01 -2.639287e-01
3.801000e+00 -2.814304e-01 -2.643804e-01
3.802000e+00 -2.478615e-01 -2.648301e-01
3.803000e+00 -2.883878e-01 -2.652777e-01
3.804000e+00 -2.682140e-01 -2.657234e-01
3.805000e+00 -2.668758e-01 -2.661670e-01
3.806000e+00 -2.489017e-01 -2.666086e-01
3.807000e+00 -2.427246e-01 -2.670482e-01
3.808000e+00 -2.743301e-01 -2.674857e-01
3.809000e+00 -2.557109e-01 -2.679212e-01
3.810000e+00 -2.961744e-01 -2.683547e-01
3.811000e+00 -2.552651e-01 -2.687861e-01
3.812000e+00 -2.386019e-01 -2.692155e-01
3.813000e+00 -2.738321e-01 -2.696428e-01
3.814000e+00 -2.582839e-01 -2.700681e-01
3.815000e+00 -3.059848e-01 -2.704913e-01
3.816000e+00 -2.605309e-01 -2.709125e-01
3.817000e+00 -2.542479e-01 -2.713316e-01
3.818000e+00 -3.023424e-01 -2.717487e-01
3.819000e+00 -2.700918e-01 -2.721637e-01
3.820000e+00 -2.987070e-01 -2.725766e-01
3.821000e+00 -2.599976e-01 -2.729875e-01
3.822000e+00 -2.734798e-01 -2.733963e-01
3.823000e+00 -2.833771e-01 -2.738031e-01
3.824000e+00 -2.880856e-01 -2.742077e-01
3.825000e+00 -2.800515e-01 -2.746103e-01
3.826000e+00 -2.897756e-01 -2.750108e-01
3.827000e+00 -2.925108e-01 -2.754092e-01
3.828000e+00 -2.389293e-01 -2.758056e-01
3.829000e+00 -2.996208e-01 -2.761998e-01
3.830000e+00 -2.642956e-01 -2.765920e-01
3.831000e+00 -3.004283e-01 -2.769821e-01
3.832000e+00 -2.647002e-01 -2.773701e-01
3.833000e+00 -2.469189e-01 -2.777560e-01
3.834000e+00 -2.648456e-01 -2.781398e-01
3.835000e+00 -2.524768e-01 -2.785215e-01
3.836000e+00 -2.836244e-01 -2.789011e-01
3.837000e+00 -2.991407e-01 -2.792786e-01
3.838000e+00 -3.170365e-01 -2.796540e-01
3.839000e+00 -3.013698e-01 -2.800273e-01
3.840000e+00 -3.090898e-01 -2.803984e-01
3.841000e+00 -2.759368e-01 -2.807675e-01
3.842000e+00 -3.040273e-01 -2.811345e-01
3.843000e+00 -2.520222e-01 -2.814993e-01
3.844000e+00 -2.906084e-01 -2.818620e-01
3.845000e+00 -2.584492e-01 -2.822226e-01
3.846000e+00 -2.277102e-01 -2.825811e-01
3.847000e+00 -3.037217e-01 -2.829375e-01
3.848000e+00 -2.444385e-01 -2.832917e-01
3.849000e+00 -2.767968e-01 -2.836438e-01
3.850000e+00 -2.913853e-01 -2.839938e-01
3.851000e+00 -2.627421e-01 -2.843417e-01
3.852000e+00 -2.687808e-01 -2.846874e-01
3.853000e+00 -2.441029e-01 -2.850310e-01
3.854000e+00 -2.893227e-01 -2.853725e-01
3.855000e+00 -2.675389e-01 -2.857118e-01
3.856000e+00 -3.055391e-01 -2.860490e-01
3.857000e+00 -3.063128e-01 -2.863840e-01
3.858000e+00 -2.802408e-01 -2.867169e-01
3.859000e+00 -2.695367e-01 -2.870477e-01
3.860000e+00 -2.997781e-01 -2.873763e-01
3.861000e+00 -2.965213e-01 -2.877028e-01
3.862000e+00 -2.790671e-01 -2.880271e-01
3.863000e+00 -3.151101e-01 -2.883493e-01
3.864000e+00 -2.750687e-01 -2.886693e-01
3.865000e+00 -2.984497e-01 -2.889872e-01
3.866000e+00 -2.979813e-01 -2.893029e-01
3.867000e+00 -2.908945e-01 -2.896165e-01
3.868000e+00 -3.024232e-01 -2.899279e-01
3.869000e+00 -2.543562e-01 -2.902371e-01
3.870000e+00 -3.062022e-01 -2.905442e-01
3.871000e+00 -3.281378e-01 -2.908491e-01
3.872000e+00 -2.749255e-01 -2.911519e-01
3.873000e+00 -3.075241e-01 -2.914525e-01
3.874000e+00 -2.849975e-01 -2.917509e-01
3.875000e+00 -2.948686e-01 -2.920472e-01
3.876000e+00 -2.824924e-01 -2.923413e-01
3.877000e+00 -2.868857e-01 -2.926333e-01
3.878000e+00 -2.734433e-01 -2.929230e-01
3.879000e+00 -2.799160e-01 -2.932106e-01
3.880000e+00 -2.879769e-01 -2.934961e-01
3.881000e+00 -2.744182e-01 -2.937793e-01
3.882000e+00 -2.858457e-01 -2.940604e-01
3.883000e+00 -2.731091e-01 -2.943393e-01
3.884000e+00 -3.101045e-01 -2.946160e-01
3.885000e+00 -3.243166e-01 -2.948906e-01
3.886000e+00 -2.776180e-01 -2.951630e-01
3.887000e+00 -2.428938e-01 -2.954332e-01
3.888000e+00 -2.856064e-01 -2.957012e-01
3.889000e+00 -2.886021e-01 -2.959671e-01
3.890000e+00 -2.906396e-01 -2.962307e-01
3.891000e+00 -2.837410e-01 -2.964922e-01
3.892000e+00 -3.267174e-01 -2.967515e-01
3.893000e+00 -2.835043e-01 -2.970086e-01
3.894000e+00 -3.249182e-01 -2.972635e-01
3.895000e+00 -3.126563e-01 -2.975163e-01
3.896000e+00 -3.030350e-01 -2.977668e-01
3.897000e+00 -3.002610e-01 -2.980152e-01
3.898000e+00 -3.133508e-01 -2.982614e-01
3.899000e+00 -3.243769e-01 -2.985054e-01
3.900000e+00 -2.642012e-01 -2.987472e-01
3.901000e+00 -3.352200e-01 -2.989868e-01
3.902000e+00 -3.025818e-01 -2.992242e-01
3.903000e+00 -2.994457e-01 -2.994595e-01
3.904000e+00 -3.115249e-01 -2.996925e-01
3.905000e+00 -2.993232e-01 -2.999234e-01
3.906000e+00 -2.766821e-01 -3.001520e-01
3.907000e+00 -3.002184e-01 -3.003785e-01
3.908000e+00 -3.027578e-01 -3.006028e-01
3.909000e+00 -3.274808e-01 -3.008249e-01
3.910000e+00 -2.772788e-01 -3.010448e-01
3.911000e+00 -2.630671e-01 -3.012625e-01
3.912000e+00 -3.202826e-01 -3.014780e-01
3.913000e+00 -3.102470e-01 -3.016913e-01
3.914000e+00 -2.997341e-01 -3.019024e-01
3.915000e+00 -2.988622e-01 -3.021113e-01
3.916000e+00 -2.869871e-01 -3.023180e-01
3.917000e+00 -3.218348e-01 -3.025226e-01
3.918000e+00 -3.005080e-01 -3.027249e-01
3.919000e+00 -2.565190e-01 -3.029251e-01
3.920000e+00 -3.215780e-01 -3.031230e-01
3.921000e+00 -3.109276e-01 -3.033187e-01
3.922000e+00 -2.787615e-01 -3.035123e-01
3.923000e+00 -3.157500e-01 -3.037037e-01
3.924000e+00 -3.019614e-01 -3.038928e-01
3.925000e+00 -2.996744e-01 -3.040798e-01
3.926000e+00 -3.214419e-01 -3.042645e-01
3.927000e+00 -2.676365e-01 -3.044471e-01
3.928000e+00 -2.949962e-01 -3.046275e-01
3.929000e+00 -3.385518e-01 -3.048057e-01
3.930000e+00 -3.153058e-01 -3.049816e-01
3.931000e+00 -3.532647e-01 -3.051554e-01
3.932000e+00 -3.342155e-01 -3.053270e-01
3.933000e+00 -2.916152e-01 -3.054964e-01
3.934000e+00 -3.033150e-01 -3.056636e-01
3.935000e+00 -3.132048e-01 -3.058286e-01
3.936000e+00 -3.283475e-01 -3.059914e-01
3.937000e+00 -3.233185e-01 -3.061520e-01
3.938000e+00 -3.330693e-01 -3.063104e-01
3.939000e+00 -3.388436e-01 -3.064667e-01
3.940000e+00 -3.049273e-01 -3.066207e-01
3.941000e+00 -3.011369e-01 -3.067725e-01
3.942000e+00 -3.167669e-01 -3.069222e-01
3.943000e+00 -3.027803e-01 -3.070696e-01
3.944000e+00 -3.221580e-01 -3.072149e-01
3.945000e+00 -3.500705e-01 -3.073580e-01
3.946000e+00 -2.892946e-01 -3.074988e-01
3.947000e+00 -2.856803e-01 -3.076375e-01
3.948000e+00 -2.972521e-01 -3.077740e-01
3.949000e+00 -3.253676e-01 -3.079083e-01
3.950000e+00 -3.398295e-01 -3.080404e-01
3.951000e+00 -3.090069e-01 -3.081703e-01
3.952000e+00 -2.949742e-01 -3.082981e-01
3.953000e+00 -3.030986e-01 -3.084236e-01
3.954000e+00 -3.124680e-01 -3.085470e-01
3.955000e+00 -3.403232e-01 -3.086682e-01
3.956000e+00 -3.086570e-01 -3.087872e-01
3.957000e+00 -3.195295e-01 -3.089040e-01
3.958000e+00 -2.867442e-01 -3.090186e-01
3.959000e+00 -3.451494e-01 -3.091310e-01
3.960000e+00 -3.168008e-01 -3.092413e-01
3.961000e+00 -3.124649e-01 -3.093494e-01
3.962000e+00 -2.812189e-01 -3.094553e-01
3.963000e+00 -3.084057e-01 -3.095590e-01
3.964000e+00 -3.086939e-01 -3.096605e-01
3.965000e+00 -3.016894e-01 -3.097599e-01
3.966000e+00 -2.861867e-01 -3.098571e-01
3.967000e+00 -2.904857e-01 -3.099521e-01
3.968000e+00 -2.818871e-01 -3.100449e-01
3.969000e+00 -2.990493e-01 -3.101356e-01
3.970000e+00 -3.434380e-01 -3.102241e-01
3.971000e+00 -3.165758e-01 -3.103104e-01
3.972000e+00 -3.120049e-01 -3.103946e-01
3.973000e+00 -3.162636e-01 -3.104766e-01
3.974000e+00 -3.285350e-01 -3.105564e-01
3.975000e+00 -2.985424e-01 -3.106340e-01
3.976000e+00 -3.224128e-01 -3.107095e-01
3.977000e+00 -3.308173e-01 -3.107828e-01
3.978000e+00 -3.126146e-01 -3.108540e-01
3.979000e+00 -3.392915e-01 -3.109230e-01
3.980000e+00 -3.323560e-01 -3.109898e-01
3.981000e+00 -3.392215e-01 -3.110545e-01
3.982000e+00 -3.437826e-01 -3.111170e-01
3.983000e+00 -3.311164e-01 -3.111773e-01
3.984000e+00 -3.007343e-01 -3.112355e-01
3.985000e+00 -3.154207e-01 -3.112916e-01
3.986000e+00 -2.972466e-01 -3.113455e-01
3.987000e+00 -3.152071e-01 -3.113972e-01
3.988000e+00 -2.944461e-01 -3.114468e-01
3.989000e+00 -3.465735e-01 -3.114943e-01
3.990000e+00 -3.079877e-01 -3.115396e-01
3.991000e+00 -3.160995e-01 -3.115828e-01
3.992000e+00 -3.243867e-01 -3.116238e-01
3.993000e+00 -2.673666e-01 -3.116627e-01
3.994000e+00 -3.094686e-01 -3.116994e-01
3.995000e+00 -3.236386e-01 -3.117340e-01
3.996000e+00 -3.385680e-01 -3.117665e-01
3.997000e+00 -3.078141e-01 -3.117968e-01
3.998000e+00 -3.110121e-01 -3.118250e-01
3.999000e+00 -3.117452e-01 -3.118511e-01
4.000000e+00 -3.535584e-01 -3.118750e-01
4.001000e+00 -3.174875e-01 -3.118968e-01
4.002000e+00 -2.803577e-01 -3.119165e-01
4.003000e+00 -3.685953e-01 -3.119341e-01
4.004000e+00 -2.794528e-01 -3.119495e-01
4.005000e+00 -2.648888e-01 -3.119628e-01
4.006000e+00 -3.108411e-01 -3.119740e-01
4.007000e+00 -3.157438e-01 -3.119831e-01
4.008000e+00 -2.981374e-01 -3.119901e-01
4.009000e+00 -3.043623e-01 -3.119950e-01
4.010000e+00 -3.327341e-01 -3.119977e-01
4.011000e+00 -2.932870e-01 -3.119984e-01
4.012000e+00 -3.280950e-01 -3.119969e-01
4.013000e+00 -3.575438e-01 -3.119934e-01
4.014000e+00 -3.313945e-01 -3.119877e-01
4.015000e+00 -3.242987e-01 -3.119799e-01
4.016000e+00 -3.152755e-01 -3.119701e-01
4.017000e+00 -3.703195e-01 -3.119581e-01
4.018000e+00 -3.112322e-01 -3.119441e-01
4.019000e+00 -3.003007e-01 -3.119279e-01
4.020000e+00 -3.583217e-01 -3.119097e-01
4.021000e+00 -3.564584e-01 -3.118894e-01
4.022000e+00 -3.114496e-01 -3.118670e-01
4.023000e+00 -3.397868e-01 -3.118426e-01
4.024000e+00 -3.028856e-01 -3.118160e-01
4.025000e+00 -2.989013e-01 -3.117874e-01
4.026000e+00 -3.183417e-01 -3.117567e-01
4.027000e+00 -2.918637e-01 -3.117239e-01
4.028000e+00 -3.254750e-01 -3.116891e-01
4.029000e+00 -3.197435e-01 -3.116521e-01
4.030000e+00 -3.093783e-01 -3.116132e-01
4.031000e+00 -3.364944e-01 -3.115721e-01
4.032000e+00 -3.189506e-01 -3.115290e-01
4.033000e+00 -3.271708e-01 -3.114839e-01
4.034000e+00 -3.374495e-01 -3.114367e-01
4.035000e+00 -3.092567e-01 -3.113874e-01
4.036000e+00 -2.702674e-01 -3.113361e-01
4.037000e+00 -3.268116e-01 -3.112828e-01
4.038000e+00 -3.141182e-01 -3.112274e-01
4.039000e+00 -2.923493e-01 -3.111700e-01
4.040000e+00 -2.903865e-01 -3.111105e-01
4.041000e+00 -3.206842e-01 -3.110490e-01
4.042000e+00 -3.342803e-01 -3.109855e-01
4.043000e+00 -3.173976e-01 -3.109199e-01
4.044000e+00 -3.181628e-01 -3.108523e-01
4.045000e+00 -3.109204e-01 -3.107827e-01
4.046000e+00 -3.341817e-01 -3.107110e-01
4.047000e+00 -3.015323e-01 -3.106374e-01
4.048000e+00 -3.219214e-01 -3.105617e-01
4.049000e+00 -3.606682e-01 -3.104840e-01
4.050000e+00 -2.983467e-01 -3.104043e-01
4.051000e+00 -3.173231e-01 -3.103227e-01
4.052000e+00 -3.092032e-01 -3.102390e-01
4.053000e+00 -2.863290e-01 -3.101533e-01
4.054000e+00 -3.041427e-01 -3.100656e-01
4.055000e+00 -2.755913e-01 -3.099759e-01
4.056000e+00 -2.639921e-01 -3.098842e-01
4.057000e+00 -2.837260e-01 -3.097905e-01
4.058000e+00 -3.007888e-01 -3.096949e-01
4.059000e+00 -2.970609e-01 -3.095972e-01
4.060000e+00 -3.262987e-01 -3.094976e-01
4.061000e+00 -3.326696e-01 -3.093961e-01
4.062000e+00 -3.476570e-01 -3.092925e-01
4.063000e+00 -3.123515e-01 -3.091870e-01
4.064000e+00 -3.059536e-01 -3.090795e-01
4.065000e+00 -3.003809e-01 -3.089700e-01
4.066000e+00 -2.890087e-01 -3.088586e-01
4.067000e+00 -2.960159e-01 -3.087453e-01
4.068000e+00 -2.701801e-01 -3.086299e-01
4.069000e+00 -3.295406e-01 -3.085127e-01
4.070000e+00 -3.139960e-01 -3.083935e-01
4.071000e+00 -3.169140e-01 -3.082723e-01
4.072000e+00 -3.247685e-01 -3.081492e-01
4.073000e+00 -3.183485e-01 -3.080242e-01
4.074000e+00 -2.880115e-01 -3.078973e-01
4.075000e+00 -3.122609e-01 -3.077684e-01
4.076000e+00 -3.285521e-01 -3.076376e-01
4.077000e+00 -2.995947e-01 -3.075049e-01
4.078000e+00 -3.093783e-01 -3.073702e-01
4.079000e+00 -2.907549e-01 -3.072337e-01
4.080000e+00 -2.655109e-01 -3.070952e-01
4.081000e+00 -3.204886e-01 -3.069548e-01
4.082000e+00 -3.358324e-01 -3.068126e-01
4.083000e+00 -2.902873e-01 -3.066684e-01
4.084000e+00 -3.202209e-01 -3.065223e-01
4.085000e+00 -3.260865e-01 -3.063744e-01
4.086000e+00 -3.249742e-01 -3.062245e-01
4.087000e+00 -3.236551e-01 -3.060728e-01
4.088000e+00 -2.990550e-01 -3.059192e-01
4.089000e+00 -3.134624e-01 -3.057637e-01
4.090000e+00 -3.001109e-01 -3.056064e-01
4.091000e+00 -3.116493e-01 -3.054471e-01
4.092000e+00 -2.989205e-01 -3.052861e-01
4.093000e+00 -3.161892e-01 -3.051231e-01
4.094000e+00 -2.918006e-01 -3.049583e-01
4.095000e+00 -3.244631e-01 -3.047917e-01
4.096000e+00 -2.721964e-01 -3.046232e-01
4.097000e+00 -2.922996e-01 -3.044528e-01
4.098000e+00 -2.909855e-01 -3.042806e-01
4.099000e+00 -3.153804e-01 -3.041066e-01
4.100000e+00 -3.158621e-01 -3.039307e-01
4.101000e+00 -2.919595e-01 -3.037531e-01
4.102000e+00 -2.831950e-01 -3.035735e-01
4.103000e+00 -3.010467e-01 -3.033922e-01
4.104000e+00 -3.089313e-01 -3.032091e-01
4.105000e+00 -3.012424e-01 -3.030241e-01
4.106000e+00 -3.079690e-01 -3.028374e-01
4.107000e+00 -2.870097e-01 -3.026488e-01
4.108000e+00 -3.049633e-01 -3.024584e-01
4.109000e+00 -3.287222e-01 -3.022663e-01
4.110000e+00 -3.023040e-01 -3.020723e-01
4.111000e+00 -2.985037e-01 -3.018766e-01
4.112000e+00 -2.552714e-01 -3.016790e-01
4.113000e+00 -3.012961e-01 -3.014797e-01
4.114000e+00 -2.858473e-01 -3.012787e-01
4.115000e+00 -3.352980e-01 -3.010758e-01
4.116000e+00 -3.177463e-01 -3.008712e-01
4.117000e+00 -2.692630e-01 -3.006649e-01
4.118000e+00 -3.050976e-01 -3.004567e-01
4.119000e+00 -2.959494e-01 -3.002469e-01
4.120000e+00 -3.422179e-01 -3.000352e-01
4.121000e+00 -3.229806e-01 -2.998219e-01
4.122000e+00 -3.375125e-01 -2.996068e-01
4.123000e+00 -2.850205e-01 -2.993899e-01
4.124000e+00 -2.905003e-01 -2.991714e-01
4.125000e+00 -2.910542e-01 -2.989511e-01
4.126000e+00 -3.011327e-01 -2.987291e-01
4.127000e+00 -2.975982e-01 -2.985054e-01
4.128000e+00 -2.970573e-01 -2.982799e-01
4.129000e+00 -3.088779e-01 -2.980528e-01
4.130000e+00 -2.795566e-01 -2.978240e-01
4.131000e+00 -3.180247e-01 -2.975934e-01
4.132000e+00 -2.967127e-01 -2.973612e-01
4.133000e+00 -2.937140e-01 -2.971273e-01
4.134000e+00 -2.624777e-01 -2.968917e-01
4.135000e+00 -3.041942e-01 -2.966544e-01
4.136000e+00 -2.758789e-01 -2.964155e-01
4.137000e+00 -2.846663e-01 -2.961749e-01
4.138000e+00 -3.001731e-01 -2.959326e-01
4.139000e+00 -3.165693e-01 -2.956886e-01
4.140000e+00 -2.920884e-01 -2.954430e-01
4.141000e+00 -3.039331e-01 -2.951958e-01
4.142000e+00 -2.807011e-01 -2.949469e-01
4.143000e+00 -3.058109e-01 -2.946964e-01
4.144000e+00 -2.883616e-01 -2.944442e-01
4.145000e+00 -2.954209e-01 -2.941905e-01
4.146000e+00 -3.138070e-01 -2.939350e-01
4.147000e+00 -2.894948e-01 -2.936780e-01
4.148000e+00 -3.477222e-01 -2.934194e-01
4.149000e+00 -2.946298e-01 -2.931591e-01
4.150000e+00 -3.024521e-01 -2.928973e-01
4.151000e+00 -3.060874e-01 -2.926338e-01
4.152000e+00 -3.575683e-01 -2.923688e-01
4.153000e+00 -2.924337e-01 -2.921021e-01
4.154000e+00 -2.693952e-01 -2.918339e-01
4.155000e+00 -2.929935e-01 -2.915641e-01
4.156000e+00 -3.443997e-01 -2.912927e-01
4.157000e+00 -3.066141e-01 -2.910198e-01
4.158000e+00 -2.749489e-01 -2.907453e-01
4.159000e+00 -2.634476e-01 -2.904692e-01
4.160000e+00 -3.169878e-01 -2.901916e-01
4.161000e+00 -2.621590e-01 -2.899124e-01
4.162000e+00 -2.821842e-01 -2.896317e-01
4.163000e+00 -3.170005e-01 -2.893495e-01
4.164000e+00 -2.622207e-01 -2.890657e-01
4.165000e+00 -2.874232e-01 -2.887804e-01
4.166000e+00 -2.955086e-01 -2.884935e-01
4.167000e+00 -3.074480e-01 -2.882052e-01
4.168000e+00 -3.011487e-01 -2.879153e-01
4.169000e+00 -2.918846e-01 -2.876240e-01
4.170000e+00 -2.972512e-01 -2.873311e-01
4.171000e+00 -3.020742e-01 -2.870368e-01
4.172000e+00 -2.946334e-01 -2.867409e-01
4.173000e+00 -2.846064e-01 -2.864436e-01
4.174000e+00 -2.961719e-01 -2.861448e-01
4.175000e+00 -2.527273e-01 -2.858445e-01
4.176000e+00 -2.928231e-01 -2.855428e-01
4.177000e+00 -2.919005e-01 -2.852395e-01
4.178000e+00 -2.747155e-01 -2.849349e-01
4.179000e+00 -2.667727e-01 -2.846288e-01
4.180000e+00 -3.184015e-01 -2.843212e-01
4.181000e+00 -2.770766e-01 -2.840122e-01
4.182000e+00 -3.205396e-01 -2.837018e-01
4.183000e+00 -2.952499e-01 -2.833899e-01
4.184000e+00 -3.034383e-01 -2.830766e-01
4.185000e+00 -2.909938e-01 -2.827619e-01
4.186000e+00 -2.788329e-01 -2.824458e-01
4.187000e+00 -3.268842e-01 -2.821282e-01
4.188000e+00 -2.991383e-01 -2.818093e-01
4.189000e+00 -2.598640e-01 -2.814890e-01
4.190000e+00 -2.696731e-01 -2.811673e-01
4.191000e+00 -2.471556e-01 -2.808442e-01
4.192000e+00 -2.681215e-01 -2.805197e-01
4.193000e+00 -2.522867e-01 -2.801939e-01
4.194000e+00 -2.835560e-01 -2.798667e-01
4.195000e+00 -2.630429e-01 -2.795381e-01
4.196000e+00 -2.750956e-01 -2.792082e-01
4.197000e+00 -2.825898e-01 -2.788769e-01
4.198000e+00 -2.823105e-01 -2.785443e-01
4.199000e+00 -3.010941e-01 -2.782103e-01
4.200000e+00 -2.876675e-01 -2.778750e-01
4.201000e+00 -3.077687e-01 -2.775384e-01
4.202000e+00 -2.433443e-01 -2.772005e-01
4.203000e+00 -2.628323e-01 -2.768612e-01
4.204000e+00 -2.556038e-01 -2.765207e-01
4.205000e+00 -2.421461e-01 -2.761788e-01
4.206000e+00 -2.818334e-01 -2.758356e-01
4.207000e+00 -3.053320e-01 -2.754912e-01
4.208000e+00 -2.899319e-01 -2.751455e-01
4.209000e+00 -2.991831e-01 -2.747985e-01
4.210000e+00 -3.019472e-01 -2.744502e-01
4.211000e+00 -3.213376e-01 -2.741006e-01
4.212000e+00 -2.643999e-01 -2.737498e-01
4.213000e+00 -2.929487e-01 -2.733977e-01
4.214000e+00 -2.771323e-01 -2.730444e-01
4.215000e+00 -2.484120e-01 -2.726899e-01
4.216000e+00 -2.690663e-01 -2.723341e-01
4.217000e+00 -2.994573e-01 -2.719771e-01
4.218000e+00 -2.812405e-01 -2.716188e-01
4.219000e+00 -2.659066e-01 -2.712594e-01
4.220000e+00 -3.025006e-01 -2.708987e-01
4.221000e+00 -2.816216e-01 -2.705368e-01
4.222000e+00 -2.719033e-01 -2.701737e-01
4.223000e+00 -2.602173e-01 -2.698095e-01
4.224000e+00 -2.775899e-01 -2.694440e-01
4.225000e+00 -2.572712e-01 -2.690774e-01
4.226000e+00 -2.343411e-01 -2.687095e-01
4.227000e+00 -2.496232e-01 -2.683406e-01
4.228000e+00 -2.561687e-01 -2.679704e-01
4.229000e+00 -2.498327e-01 -2.675991e-01
4.230000e+00 -2.588914e-01 -2.672266e-01
4.231000e+00 -2.739525e-01 -2.668530e-01
4.232000e+00 -2.866539e-01 -2.664783e-01
4.233000e+00 -2.721611e-01 -2.661024e-01
4.234000e+00 -2.937965e-01 -2.657254e-01
4.235000e+00 -2.793485e-01 -2.653473e-01
4.236000e+00 -2.552231e-01 -2.649681e-01
4.237000e+00 -3.005687e-01 -2.645878e-01
4.238000e+00 -2.668604e-01 -2.642064e-01
4.239000e+00 -2.214268e-01 -2.638238e-01
4.240000e+00 -2.785202e-01 -2.634402e-01
4.241000e+00 -2.541930e-01 -2.630555e-01
4.242000e+00 -2.665431e-01 -2.626698e-01
4.243000e+00 -2.771025e-01 -2.622829e-01
4.244000e+00 -2.917283e-01 -2.618950e-01
4.245000e+00 -2.712253e-01 -2.615061e-01
4.246000e+00 -2.731996e-01 -2.611161e-01
4.247000e+00 -2.884784e-01 -2.607250e-01
4.248000e+00 -2.539954e-01 -2.603329e-01
4.249000e+00 -2.317130e-01 -2.599398e-01
4.250000e+00 -2.322279e-01 -2.595457e-01
4.251000e+00 -2.569344e-01 -2.591506e-01
4.252000e+00 -2.314712e-01 -2.587544e-01
4.253000e+00 -2.377710e-01 -2.583572e-01
4.254000e+00 -2.831325e-01 -2.579591e-01
4.255000e+00 -2.262095e-01 -2.575599e-01
4.256000e+00 -2.371040e-01 -2.571598e-01
4.257000e+00 -2.371997e-01 -2.567587e-01
4.258000e+00 -2.779671e-01 -2.563566e-01
4.259000e+00 -2.572235e-01 -2.559536e-01
4.260000e+00 -2.533999e-01 -2.555496e-01
4.261000e+00 -2.529457e-01 -2.551446e-01
4.262000e+00 -2.726125e-01 -2.547387e-01
4.263000e+00 -2.419587e-01 -2.543319e-01
4.264000e+00 -2.484149e-01 -2.539241e-01
4.265000e+00 -2.642080e-01 -2.535154e-01
4.266000e+00 -2.487187e-01 -2.531058e-01
4.267000e+00 -2.576058e-01 -2.526953e-01
4.268000e+00 -2.475271e-01 -2.522838e-01
4.269000e+00 -2.832989e-01 -2.518715e-01
4.270000e+00 -2.708825e-01 -2.514583e-01
4.271000e+00 -2.247259e-01 -2.510442e-01
4.272000e+00 -2.306240e-01 -2.506292e-01
4.273000e+00 -2.329155e-01 -2.502134e-01
4.274000e+00 -2.455735e-01 -2.497966e-01
4.275000e+00 -2.423657e-01 -2.493791e-01
4.276000e+00 -2.344592e-01 -2.489606e-01
4.277000e+00 -2.501248e-01 -2.485414e-01
4.278000e+00 -2.245502e-01 -2.481213e-01
4.279000e+00 -1.922516e-01 -2.477003e-01
4.280000e+00 -2.435364e-01 -2.472786e-01
4.281000e+00 -2.547982e-01 -2.468560e-01
4.282000e+00 -2.359321e-01 -2.464326e-01
4.283000e+00 -2.763759e-01 -2.460084e-01
4.284000e+00 -2.585543e-01 -2.455834e-01
4.285000e+00 -2.342284e-01 -2.451576e-01
4.286000e+00 -2.565158e-01 -2.447311e-01
4.287000e+00 -2.300807e-01 -2.443037e-01
4.288000e+00 -2.169202e-01 -2.438756e-01
4.289000e+00 -2.504534e-01 -2.434467e-01
4.290000e+00 -2.539826e-01 -2.430171e-01
4.291000e+00 -2.095610e-01 -2.425867e-01
4.292000e+00 -2.115130e-01 -2.421556e-01
4.293000e+00 -2.646707e-01 -2.417237e-01
4.294000e+00 -2.029079e-01 -2.412911e-01
4.295000e+00 -2.053582e-01 -2.408578e-01
4.296000e+00 -2.268623e-01 -2.404238e-01
4.297000e+00 -2.464758e-01 -2.399891e-01
4.298000e+00 -2.729772e-01 -2.395536e-01
4.299000e+00 -2.497932e-01 -2.391175e-01
4.300000e+00 -2.451861e-01 -2.386807e-01
4.301000e+00 -2.578458e-01 -2.382432e-01
4.302000e+00 -2.101496e-01 -2.378050e-01
4.303000e+00 -2.343325e-01 -2.373662e-01
4.304000e+00 -2.438604e-01 -2.369267e-01
4.305000e+00 -2.675560e-01 -2.364865e-01
4.306000e+00 -2.361599e-01 -2.360457e-01
4.307000e+00 -2.351231e-01 -2.356043e-01
4.308000e+00 -2.631399e-01 -2.351622e-01
4.309000e+00 -2.413291e-01 -2.347195e-01
4.310000e+00 -2.760689e-01 -2.342762e-01
4.311000e+00 -2.374812e-01 -2.338323e-01
4.312000e+00 -2.555760e-01 -2.333877e-01
4.313000e+00 -2.407570e-01 -2.329426e-01
4.314000e+00 -2.033662e-01 -2.324969e-01
4.315000e+00 -2.349155e-01 -2.320506e-01
4.316000e+00 -2.562315e-01 -2.316037e-01
4.317000e+00 -2.207428e-01 -2.311563e-01
4.318000e+00 -2.378445e-01 -2.307082e-01
4.319000e+00 -2.537046e-01 -2.302597e-01
4.320000e+00 -1.896914e-01 -2.298106e-01
4.321000e+00 -2.380850e-01 -2.293609e-01
4.322000e+00 -1.911570e-01 -2.289107e-01
4.323000e+00 -2.676958e-01 -2.284600e-01
4.324000e+00 -1.996765e-01 -2.280087e-01
4.325000e+00 -2.032894e-01 -2.275570e-01
4.326000e+00 -2.230344e-01 -2.271047e-01
4.327000e+00 -2.396424e-01 -2.266520e-01
4.328000e+00 -2.482849e-01 -2.261987e-01
4.329000e+00 -1.745907e-01 -2.257450e-01
4.330000e+00 -2.096307e-01 -2.252908e-01
4.331000e+00 -2.480259e-01 -2.248361e-01
4.332000e+00 -1.930865e-01 -2.243809e-01
4.333000e+00 -2.645995e-01 -2.239253e-01
4.334000e+00 -2.225057e-01 -2.234693e-01
4.335000e+00 -2.157420e-01 -2.230128e-01
4.336000e+00 -2.026074e-01 -2.225558e-01
4.337000e+00 -1.954727e-01 -2.220985e-01
4.338000e+00 -2.347014e-01 -2.216407e-01
4.339000e+00 -2.137492e-01 -2.211825e-01
4.340000e+00 -2.231778e-01 -2.207239e-01
4.341000e+00 -2.245671e-01 -2.202648e-01
4.342000e+00 -2.545503e-01 -2.198054e-01
4.343000e+00 -2.433820e-01 -2.193456e-01
4.344000e+00 -2.177363e-01 -2.188855e-01
4.345000e+00 -2.323557e-01 -2.184249e-01
4.346000e+00 -2.200068e-01 -2.179640e-01
4.347000e+00 -2.389849e-01 -2.175028e-01
4.348000e+00 -2.143468e-01 -2.170411e-01
4.349000e+00 -2.079595e-01 -2.165792e-01
4.350000e+00 -2.206679e-01 -2.161169e-01
4.351000e+00 -2.176683e-01 -2.156543e-01
4.352000e+00 -2.205633e-01 -2.151913e-01
4.353000e+00 -1.937521e-01 -2.147281e-01
4.354000e+00 -1.882576e-01 -2.142645e-01
4.355000e+00 -2.217307e-01 -2.138006e-01
4.356000e+00 -2.038635e-01 -2.133365e-01
4.357000e+00 -1.766902e-01 -2.128720e-01
4.358000e+00 -1.792384e-01 -2.124073e-01
4.359000e+00 -1.894910e-01 -2.119423e-01
4.360000e+00 -1.894734e-01 -2.114770e-01
4.361000e+00 -2.299833e-01 -2.110115e-01
4.362000e+00 -2.106505e-01 -2.105457e-01
4.363000e+00 -2.257517e-01 -2.100797e-01
4.364000e+00 -2.370507e-01 -2.096134e-01
4.365000e+00 -1.469273e-01 -2.091469e-01
4.366000e+00 -2.383538e-01 -2.086802e-01
4.367000e+00 -1.880168e-01 -2.082133e-01
4.368000e+00 -2.268342e-01 -2.077462e-01
4.369000e+00 -1.761749e-01 -2.072788e-01
4.370000e+00 -1.692492e-01 -2.068113e-01
4.371000e+00 -1.839686e-01 -2.063436e-01
4.372000e+00 -2.248678e-01 -2.058757e-01
4.373000e+00 -2.107579e-01 -2.054076e-01
4.374000e+00 -2.162642e-01 -2.049394e-01
4.375000e+00 -2.057302e-01 -2.044710e-01
4.376000e+00 -2.345408e-01 -2.040024e-01
4.377000e+00 -2.013865e-01 -2.035337e-01
4.378000e+00 -1.983912e-01 -2.030649e-01
4.379000e+00 -1.485784e-01 -2.025960e-01
4.380000e+00 -2.178199e-01 -2.021269e-01
4.381000e+00 -1.935441e-01 -2.016577e-01
4.382000e+00 -2.015261e-01 -2.011884e-01
4.383000e+00 -1.848850e-01 -2.007190e-01
4.384000e+00 -1.801571e-01 -2.002495e-01
4.385000e+00 -1.838324e-01 -1.997799e-01
4.386000e+00 -1.836328e-01 -1.993102e-01
4.387000e+00 -1.810391e-01 -1.988405e-01
4.388000e+00 -1.926114e-01 -1.983707e-01
4.389000e+00 -1.936363e-01 -1.979008e-01
4.390000e+00 -1.906433e-01 -1.974309e-01
4.391000e+00 -1.952622e-01 -1.969609e-01
4.392000e+00 -1.787846e-01 -1.964909e-01
4.393000e+00 -1.801460e-01 -1.960209e-01
4.394000e+00 -1.978555e-01 -1.955509e-01
4.395000e+00 -1.953443e-01 -1.950808e-01
4.396000e+00 -2.293474e-01 -1.946107e-01
4.397000e+00 -1.660859e-01 -1.941406e-01
4.398000e+00 -1.985986e-01 -1.936705e-01
4.399000e+00 -2.172506e-01 -1.932005e-01
4.400000e+00 -2.161161e-01 -1.927304e-01
4.401000e+00 -2.099903e-01 -1.922604e-01
4.402000e+00 -1.633598e-01 -1.917904e-01
4.403000e+00 -1.543010e-01 -1.913205e-01
4.404000e+00 -2.053464e-01 -1.908506e-01
4.405000e+00 -1.530068e-01 -1.903808e-01
4.406000e+00 -1.936788e-01 -1.899110e-01
4.407000e+00 -2.068379e-01 -1.894413e-01
4.408000e+00 -2.068676e-01 -1.889716e-01
4.409000e+00 -2.009631e-01 -1.885021e-01
4.410000e+00 -2.021895e-01 -1.880326e-01
4.411000e+00 -1.598927e-01 -1.875633e-01
4.412000e+00 -1.946084e-01 -1.870940e-01
4.413000e+00 -1.675566e-01 -1.866249e-01
4.414000e+00 -2.313074e-01 -1.861558e-01
4.415000e+00 -1.900741e-01 -1.856869e-01
4.416000e+00 -1.895698e-01 -1.852182e-01
4.417000e+00 -1.782189e-01 -1.847495e-01
4.418000e+00 -1.901782e-01 -1.842811e-01
4.419000e+00 -2.138232e-01 -1.838127e-01
4.420000e+00 -1.878214e-01 -1.833445e-01
4.421000e+00 -1.710996e-01 -1.828765e-01
4.422000e+00 -1.840948e-01 -1.824087e-01
4.423000e+00 -1.893335e-01 -1.819411e-01
4.424000e+00 -1.632842e-01 -1.814736e-01
4.425000e+00 -1.690055e-01 -1.810063e-01
4.426000e+00 -1.524250e-01 -1.805393e-01
4.427000e+00 -1.853464e-01 -1.800724e-01
4.428000e+00 -1.915821e-01 -1.796058e-01
4.429000e+00 -2.099057e-01 -1.791394e-01
4.430000e+00 -1.645139e-01 -1.786732e-01
4.431000e+00 -1.593362e-01 -1.782073e-01
4.432000e+00 -1.741850e-01 -1.777416e-01
4.433000e+00 -1.834464e-01 -1.772761e-01
4.434000e+00 -1.606590e-01 -1.768110e-01
4.435000e+00 -1.692735e-01 -1.763460e-01
4.436000e+00 -2.020304e-01 -1.758814e-01
4.437000e+00 -1.747811e-01 -1.754170e-01
4.438000e+00 -1.650950e-01 -1.749529e-01
4.439000e+00 -1.887302e-01 -1.744891e-01
4.440000e+00 -1.659800e-01 -1.740257e-01
4.441000e+00 -1.784477e-01 -1.735625e-01
4.442000e+00 -1.829657e-01 -1.730996e-01
4.443000e+00 -1.682905e-01 -1.726371e-01
4.444000e+00 -1.866503e-01 -1.721748e-01
4.445000e+00 -1.471196e-01 -1.717130e-01
4.446000e+00 -1.780594e-01 -1.712514e-01
4.447000e+00 -1.656892e-01 -1.707902e-01
4.448000e+00 -1.825756e-01 -1.703294e-01
4.449000e+00 -2.014265e-01 -1.698689e-01
4.450000e+00 -1.436189e-01 -1.694088e-01
4.451000e+00 -1.776714e-01 -1.689491e-01
4.452000e+00 -1.780541e-01 -1.684897e-01
4.453000e+00 -1.965642e-01 -1.680308e-01
4.454000e+00 -1.861353e-01 -1.675722e-01
4.455000e+00 -1.796355e-01 -1.671140e-01
4.456000e+00 -1.983073e-01 -1.666563e-01
4.457000e+00 -1.818903e-01 -1.661990e-01
4.458000e+00 -1.517070e-01 -1.657420e-01
4.459000e+00 -1.260526e-01 -1.652856e-01
4.460000e+00 -1.551595e-01 -1.648295e-01
4.461000e+00 -1.616114e-01 -1.643739e-01
4.462000e+00 -1.559028e-01 -1.639188e-01
4.463000e+00 -1.686961e-01 -1.634641e-01
4.464000e+00 -1.674621e-01 -1.630099e-01
4.465000e+00 -1.716101e-01 -1.625561e-01
4.466000e+00 -1.371060e-01 -1.621028e-01
4.467000e+00 -1.483045e-01 -1.616500e-01
4.468000e+00 -1.805455e-01 -1.611977e-01
4.469000e+00 -1.379292e-01 -1.607459e-01
4.470000e+00 -1.492438e-01 -1.602946e-01
4.471000e+00 -1.555080e-01 -1.598438e-01
4.472000e+00 -1.704846e-01 -1.593936e-01
4.473000e+00 -1.466307e-01 -1.589438e-01
4.474000e+00 -1.720796e-01 -1.584946e-01
4.475000e+00 -1.793754e-01 -1.580459e-01
4.476000e+00 -1.493424e-01 -1.575978e-01
4.477000e+00 -1.411240e-01 -1.571502e-01
4.478000e+00 -1.461829e-01 -1.567032e-01
4.479000e+00 -1.292361e-01 -1.562567e-01
4.480000e+00 -1.849500e-01 -1.558108e-01
4.481000e+00 -1.931352e-01 -1.553655e-01
4.482000e+00 -1.482993e-01 -1.549208e-01
4.483000e+00 -1.339007e-01 -1.544766e-01
4.484000e+00 -1.726467e-01 -1.540331e-01
4.485000e+00 -1.575892e-01 -1.535902e-01
4.486000e+00 -1.454808e-01 -1.531478e-01
4.487000e+00 -1.210553e-01 -1.527061e-01
4.488000e+00 -1.199539e-01 -1.522650e-01
4.489000e+00 -1.367369e-01 -1.518246e-01
4.490000e+00 -1.560238e-01 -1.513848e-01
4.491000e+00 -1.466028e-01 -1.509456e-01
4.492000e+00 -1.638606e-01 -1.505071e-01
4.493000e+00 -1.724240e-01 -1.500692e-01
4.494000e+00 -1.888882e-01 -1.496320e-01
4.495000e+00 -1.593564e-01 -1.491954e-01
4.496000e+00 -1.370647e-01 -1.487596e-01
4.497000e+00 -1.599292e-01 -1.483244e-01
4.498000e+00 -1.416173e-01 -1.478899e-01
4.499000e+00 -1.431351e-01 -1.474561e-01
4.500000e+00 -1.495508e-01 -1.470230e-01
4.501000e+00 -1.411689e-01 -1.465906e-01
4.502000e+00 -9.783157e-02 -1.461589e-01
4.503000e+00 -1.763966e-01 -1.457279e-01
4.504000e+00 -1.569977e-01 -1.452977e-01
4.505000e+00 -1.222895e-01 -1.448682e-01
4.506000e+00 -1.701757e-01 -1.444395e-01
4.507000e+00 -1.614839e-01 -1.440114e-01
4.508000e+00 -1.501117e-01 -1.435842e-01
4.509000e+00 -1.396686e-01 -1.431577e-01
4.510000e+00 -1.431234e-01 -1.427319e-01
4.511000e+00 -1.675330e-01 -1.423070e-01
4.512000e+00 -1.522496e-01 -1.418828e-01
4.513000e+00 -1.521035e-01 -1.414594e-01
4.514000e+00 -1.231986e-01 -1.410368e-01
4.515000e+00 -1.344630e-01 -1.406149e-01
4.516000e+00 -1.146898e-01 -1.401939e-01
4.517000e+00 -1.559735e-01 -1.397737e-01
4.518000e+00 -1.312565e-01 -1.393543e-01
4.519000e+00 -1.004718e-01 -1.389357e-01
4.520000e+00 -1.697345e-01 -1.385180e-01
4.521000e+00 -7.850636e-02 -1.381011e-01
4.522000e+00 -1.749761e-01 -1.376850e-01
4.523000e+00 -1.345657e-01 -1.372698e-01
4.524000e+00 -1.511719e-01 -1.368554e-01
4.525000e+00 -1.229505e-01 -1.364419e-01
4.526000e+00 -1.590529e-01 -1.360292e-01
4.527000e+00 -1.119394e-01 -1.356174e-01
4.528000e+00 -1.166931e-01 -1.352065e-01
4.529000e+00 -1.183749e-01 -1.347965e-01
4.530000e+00 -1.038166e-01 -1.343873e-01
4.531000e+00 -1.429616e-01 -1.339791e-01
4.532000e+00 -1.474323e-01 -1.335717e-01
4.533000e+00 -1.382964e-01 -1.331653e-01
4.534000e+00 -1.288943e-01 -1.327598e-01
4.535000e+00 -1.147936e-01 -1.323552e-01
4.536000e+00 -1.002515e-01 -1.319515e-01
4.537000e+00 -1.193757e-01 -1.315487e-01
4.538000e+00 -1.425779e-01 -1.311469e-01
4.539000e+00 -1.387705e-01 -1.307460e-01
4.540000e+00 -1.272269e-01 -1.303461e-01
4.541000e+00 -1.210164e-01 -1.299471e-01
4.542000e+00 -9.367126e-02 -1.295491e-01
4.543000e+00 -1.018391e-01 -1.291520e-01
4.544000e+00 -1.028080e-01 -1.287559e-01
4.545000e+00 -1.458952e-01 -1.283608e-01
4.546000e+00 -1.494574e-01 -1.279667e-01
4.547000e+00 -1.038443e-01 -1.275735e-01
4.548000e+00 -1.407062e-01 -1.271814e-01
4.549000e+00 -1.569282e-01 -1.267903e-01
4.550000e+00 -1.355946e-01 -1.264001e-01
4.551000e+00 -1.567882e-01 -1.260110e-01
4.552000e+00 -1.377567e-01 -1.256229e-01
4.553000e+00 -1.270821e-01 -1.252358e-01
4.554000e+00 -1.377061e-01 -1.248497e-01
4.555000e+00 -1.345121e-01 -1.244647e-01
4.556000e+00 -1.177008e-01 -1.240807e-01
4.557000e+00 -1.144531e-01 -1.236978e-01
4.558000e+00 -1.304198e-01 -1.233159e-01
4.559000e+00 -1.480564e-01 -1.229350e-01
4.560000e+00 -1.024746e-01 -1.225553e-01
4.561000e+00 -1.418390e-01 -1.221766e-01
4.562000e+00 -1.327707e-01 -1.217989e-01
4.563000e+00 -1.144288e-01 -1.214224e-01
4.564000e+00 -1.289567e-01 -1.210469e-01
4.565000e+00 -1.249211e-01 -1.206726e-01
4.566000e+00 -1.306707e-01 -1.202993e-01
4.567000e+00 -1.352332e-01 -1.199271e-01
4.568000e+00 -1.408800e-01 -1.195560e-01
4.569000e+00 -1.184629e-01 -1.191861e-01
4.570000e+00 -1.162292e-01 -1.188172e-01
4.571000e+00 -1.246780e-01 -1.184495e-01
4.572000e+00 -1.346065e-01 -1.180829e-01
4.573000e+00 -1.465181e-01 -1.177174e-01
4.574000e+00 -1.225675e-01 -1.173531e-01
4.575000e+00 -1.033356e-01 -1.169900e-01
4.576000e+00 -1.141959e-01 -1.166279e-01
4.577000e+00 -1.102928e-01 -1.162671e-01
4.578000e+00 -1.231402e-01 -1.159074e-01
4.579000e+00 -1.400321e-01 -1.155488e-01
4.580000e+00 -1.131098e-01 -1.151914e-01
4.581000e+00 -9.790636e-02 -1.148353e-01
4.582000e+00 -1.198117e-01 -1.144802e-01
4.583000e+00 -1.069399e-01 -1.141264e-01
4.584000e+00 -1.012416e-01 -1.137738e-01
4.585000e+00 -1.249669e-01 -1.134224e-01
4.586000e+00 -1.334166e-01 -1.130721e-01
4.587000e+00 -1.368053e-01 -1.127231e-01
4.588000e+00 -1.007648e-01 -1.123753e-01
4.589000e+00 -1.210954e-01 -1.120287e-01
4.590000e+00 -1.454077e-01 -1.116833e-01
4.591000e+00 -1.713497e-01 -1.113392e-01
4.592000e+00 -1.219027e-01 -1.109963e-01
4.593000e+00 -1.404837e-01 -1.106546e-01
4.594000e+00 -1.407018e-01 -1.103142e-01
4.595000e+00 -8.895424e-02 -1.099750e-01
4.596000e+00 -1.207646e-01 -1.096371e-01
4.597000e+00 -8.034087e-02 -1.093004e-01
4.598000e+00 -9.075524e-02 -1.089650e-01
4.599000e+00 -1.592396e-01 -1.086309e-01
4.600000e+00 -7.940551e-02 -1.082980e-01
4.601000e+00 -1.097410e-01 -1.079664e-01
4.602000e+00 -1.467408e-01 -1.076361e-01
4.603000e+00 -7.292909e-02 -1.073071e-01
4.604000e+00 -1.269386e-01 -1.069794e-01
4.605000e+00 -1.094137e-01 -1.066530e-01
4.606000e+00 -1.057792e-01 -1.063279e-01
4.607000e+00 -1.055952e-01 -1.060041e-01
4.608000e+00 -1.151498e-01 -1.056816e-01
4.609000e+00 -9.773012e-02 -1.053604e-01
4.610000e+00 -8.334489e-02 -1.050406e-01
4.611000e+00 -1.300059e-01 -1.047220e-01
4.612000e+00 -1.309701e-01 -1.044048e-01
4.613000e+00 -1.438742e-01 -1.040890e-01
4.614000e+00 -1.213656e-01 -1.037745e-01
4.615000e+00 -6.449477e-02 -1.034613e-01
4.616000e+00 -1.214798e-01 -1.031495e-01
4.617000e+00 -9.315682e-02 -1.028390e-01
4.618000e+00 -9.005028e-02 -1.025299e-01
4.619000e+00 -1.041462e-01 -1.022222e-01
4.620000e+00 -1.127008e-01 -1.019158e-01
4.621000e+00 -9.902307e-02 -1.016108e-01
4.622000e+00 -1.096413e-01 -1.013072e-01
4.623000e+00 -6.018493e-02 -1.010049e-01
4.624000e+00 -1.047131e-01 -1.007041e-01
4.625000e+00 -1.065226e-01 -1.004046e-01
4.626000e+00 -6.227596e-02 -1.001065e-01
4.627000e+00 -1.056131e-01 -9.980988e-02
4.628000e+00 -1.166502e-01 -9.951462e-02
4.629000e+00 -8.071197e-02 -9.922077e-02
4.630000e+00 -6.703715e-02 -9.892833e-02
4.631000e+00 -1.176594e-01 -9.863731e-02
4.632000e+00 -7.920617e-02 -9.834771e-02
4.633000e+00 -9.971821e-02 -9.805954e-02
4.634000e+00 -8.867994e-02 -9.777280e-02
4.635000e+00 -8.433376e-02 -9.748750e-02
4.636000e+00 -1.178139e-01 -9.720363e-02
4.637000e+00 -8.927652e-02 -9.692121e-02
4.638000e+00 -8.909080e-02 -9.664024e-02
4.639000e+00 -1.002786e-01 -9.636072e-02
4.640000e+00 -1.171647e-01 -9.608265e-02
4.641000e+00 -6.732032e-02 -9.580605e-02
4.642000e+00 -9.780419e-02 -9.553091e-02
4.643000e+00 -9.649578e-02 -9.525724e-02
4.644000e+00 -9.134192e-02 -9.498504e-02
4.645000e+00 -9.289221e-02 -9.471432e-02
4.646000e+00 -7.917694e-02 -9.444508e-02
4.647000e+00 -1.233086e-01 -9.417732e-02
4.648000e+00 -1.095975e-01 -9.391106e-02
4.649000e+00 -1.017300e-01 -9.364629e-02
4.650000e+00 -5.190618e-02 -9.338301e-02
4.651000e+00 -1.168951e-01 -9.312124e-02
4.652000e+00 -6.117599e-02 -9.286097e-02
4.653000e+00 -7.857675e-02 -9.260221e-02
4.654000e+00 -8.264318e-02 -9.234496e-02
4.655000e+00 -8.291085e-02 -9.208923e-02
4.656000e+00 -1.126214e-01 -9.183502e-02
4.657000e+00 -7.304503e-02 -9.158234e-02
4.658000e+00 -9.479548e-02 -9.133118e-02
4.659000e+00 -1.128859e-01 -9.108156e-02
4.660000e+00 -9.782241e-02 -9.083347e-02
4.661000e+00 -7.408824e-02 -9.058693e-02
4.662000e+00 -9.849462e-02 -9.034192e-02
4.663000e+00 -8.679788e-02 -9.009847e-02
4.664000e+00 -1.110730e-01 -8.985656e-02
4.665000e+00 -1.030931e-01 -8.961621e-02
4.666000e+00 -1.000220e-01 -8.937742e-02
4.667000e+00 -1.002225e-01 -8.914019e-02
4.668000e+00 -1.114046e-01 -8.890453e-02
4.669000e+00 -5.799134e-02 -8.867043e-02
4.670000e+00 -9.110190e-02 -8.843791e-02
4.671000e+00 -7.610570e-02 -8.820697e-02
4.672000e+00 -9.591154e-02 -8.797760e-02
4.673000e+00 -7.624054e-02 -8.774982e-02
4.674000e+00 -8.078695e-02 -8.752363e-02
4.675000e+00 -1.222353e-01 -8.729902e-02
4.676000e+00 -9.307714e-02 -8.707601e-02
4.677000e+00 -8.569471e-02 -8.685460e-02
4.678000e+00 -7.773329e-02 -8.663479e-02
4.679000e+00 -8.147314e-02 -8.641658e-02
4.680000e+00 -2.199227e-02 -8.619999e-02
4.681000e+00 -8.530122e-02 -8.598500e-02
4.682000e+00 -8.732786e-02 -8.577162e-02
4.683000e+00 -6.662950e-02 -8.555987e-02
4.684000e+00 -7.798380e-02 -8.534974e-02
4.685000e+00 -8.262707e-02 -8.514123e-02
4.686000e+00 -6.040813e-02 -8.493434e-02
4.687000e+00 -1.022981e-01 -8.472909e-02
4.688000e+00 -7.737269e-02 -8.452548e-02
4.689000e+00 -1.010162e-01 -8.432350e-02
4.690000e+00 -7.773132e-02 -8.412316e-02
4.691000e+00 -6.926078e-02 -8.392446e-02
4.692000e+00 -6.333936e-02 -8.372742e-02
4.693000e+00 -5.407567e-02 -8.353202e-02
4.694000e+00 -7.947292e-02 -8.333827e-02
4.695000e+00 -1.265381e-01 -8.314618e-02
4.696000e+00 -1.001870e-01 -8.295575e-02
4.697000e+00 -8.993172e-02 -8.276698e-02
4.698000e+00 -7.089853e-02 -8.257988e-02
4.699000e+00 -8.807018e-02 -8.239445e-02
4.700000e+00 -5.823208e-02 -8.221068e-02
4.701000e+00 -9.707440e-02 -8.202859e-02
4.702000e+00 -8.731597e-02 -8.184818e-02
4.703000e+00 -9.337489e-02 -8.166944e-02
4.704000e+00 -6.438119e-02 -8.149239e-02
4.705000e+00 -1.215015e-01 -8.131703e-02
4.706000e+00 -6.555063e-02 -8.114335e-02
4.707000e+00 -1.051414e-01 -8.097136e-02
4.708000e+00 -1.145972e-01 -8.080107e-02
4.709000e+00 -8.394271e-02 -8.063248e-02
4.710000e+00 -6.430602e-02 -8.046558e-02
4.711000e+00 -1.147701e-01 -8.030039e-02
4.712000e+00 -7.572623e-02 -8.013690e-02
4.713000e+00 -5.955256e-02 -7.997511e-02
4.714000e+00 -9.173554e-02 -7.981504e-02
4.715000e+00 -6.320037e-02 -7.965668e-02
4.716000e+00 -9.125919e-02 -7.950004e-02
4.717000e+00 -5.280269e-02 -7.934511e-02
4.718000e+00 -5.951671e-02 -7.919190e-02
4.719000e+00 -7.450750e-02 -7.904042e-02
4.720000e+00 -6.617667e-02 -7.889066e-02
4.721000e+00 -6.125746e-02 -7.874263e-02
4.722000e+00 -7.816035e-02 -7.859633e-02
4.723000e+00 -1.173570e-01 -7.845176e-02
4.724000e+00 -8.148093e-02 -7.830893e-02
4.725000e+00 -8.054563e-02 -7.816783e-02
4.726000e+00 -8.788622e-02 -7.802848e-02
4.727000e+00 -1.071509e-01 -7.789087e-02
4.728000e+00 -9.560510e-02 -7.775500e-02
4.729000e+00 -7.662316e-02 -7.762088e-02
4.730000e+00 -3.001151e-02 -7.748850e-02
4.731000e+00 -5.224048e-02 -7.735788e-02
4.732000e+00 -8.923422e-02 -7.722902e-02
4.733000e+00 -8.957717e-02 -7.710191e-02
4.734000e+00 -8.636355e-02 -7.697655e-02
4.735000e+00 -5.000813e-02 -7.685296e-02
4.736000e+00 -8.076264e-02 -7.673113e-02
4.737000e+00 -9.104177e-02 -7.661107e-02
4.738000e+00 -1.048179e-01 -7.649277e-02
4.739000e+00 -8.524312e-02 -7.637624e-02
4.740000e+00 -5.119861e-02 -7.626148e-02
4.741000e+00 -9.016405e-02 -7.614849e-02
4.742000e+00 -8.084111e-02 -7.603728e-02
4.743000e+00 -8.480041e-02 -7.592785e-02
4.744000e+00 -6.517599e-02 -7.582019e-02
4.745000e+00 -8.524008e-02 -7.571432e-02
4.746000e+00 -9.439724e-02 -7.561023e-02
4.747000e+00 -6.286679e-02 -7.550792e-02
4.748000e+00 -6.088934e-02 -7.540740e-02
4.749000e+00 -5.843259e-02 -7.530867e-02
4.750000e+00 -1.109088e-01 -7.521172e-02
4.751000e+00 -8.534705e-02 -7.511657e-02
4.752000e+00 -6.125712e-02 -7.502322e-02
4.753000e+00 -9.534731e-02 -7.493166e-02
4.754000e+00 -7.906418e-02 -7.484190e-02
4.755000e+00 -9.566919e-02 -7.475393e-02
4.756000e+00 -7.969924e-02 -7.466777e-02
4.757000e+00 -5.826278e-02 -7.458341e-02
4.758000e+00 -9.788289e-02 -7.450085e-02
4.759000e+00 -3.541010e-02 -7.442010e-02
4.760000e+00 -7.419219e-02 -7.434116e-02
4.761000e+00 -7.863656e-02 -7.426403e-02
4.762000e+00 -7.135421e-02 -7.418871e-02
4.763000e+00 -6.990678e-02 -7.411519e-02
4.764000e+00 -7.957981e-02 -7.404350e-02
4.765000e+00 -9.678411e-02 -7.397362e-02
4.766000e+00 -5.967047e-02 -7.390555e-02
4.767000e+00 -8.697018e-02 -7.383930e-02
4.768000e+00 -7.107381e-02 -7.377488e-02
4.769000e+00 -8.664926e-02 -7.371227e-02
4.770000e+00 -8.047221e-02 -7.365149e-02
4.771000e+00 -8.142828e-02 -7.359253e-02
4.772000e+00 -7.059992e-02 -7.353539e-02
4.773000e+00 -3.618795e-02 -7.348009e-02
4.774000e+00 -8.940443e-02 -7.342661e-02
4.775000e+00 -5.029798e-02 -7.337495e-02
4.776000e+00 -8.341540e-02 -7.332513e-02
4.777000e+00 -7.031450e-02 -7.327714e-02
4.778000e+00 -7.251260e-02 -7.323099e-02
4.779000e+00 -5.137192e-02 -7.318666e-02
4.780000e+00 -5.497686e-02 -7.314418e-02
4.781000e+00 -9.829583e-02 -7.310352e-02
4.782000e+00 -7.497372e-02 -7.306471e-02
4.783000e+00 -7.566835e-02 -7.302773e-02
4.784000e+00 -9.441147e-02 -7.299260e-02
4.785000e+00 -8.666700e-02 -7.295930e-02
4.786000e+00 -7.278734e-02 -7.292785e-02
4.787000e+00 -6.314688e-02 -7.289823e-02
4.788000e+00 -9.661277e-02 -7.287047e-02
4.789000e+00 -3.950809e-02 -7.284454e-02
4.790000e+00 -7.002992e-02 -7.282046e-02
4.791000e+00 -1.028573e-01 -7.279823e-02
4.792000e+00 -4.794059e-02 -7.277784e-02
4.793000e+00 -6.746141e-02 -7.275931e-02
4.794000e+00 -9.144049e-02 -7.274262e-02
4.795000e+00 -7.210335e-02 -7.272778e-02
4.796000e+00 -9.381997e-02 -7.271479e-02
4.797000e+00 -4.598584e-02 -7.270365e-02
4.798000e+00 -8.232278e-02 -7.269437e-02
4.799000e+00 -6.105216e-02 -7.268694e-02
4.800000e+00 -1.025381e-01 -7.268136e-02
4.801000e+00 -7.336978e-02 -7.267763e-02
4.802000e+00 -8.988546e-02 -7.267576e-02
4.803000e+00 -7.821682e-02 -7.267575e-02
4.804000e+00 -6.724433e-02 -7.267759e-02
4.805000e+00 -5.505815e-02 -7.268128e-02
4.806000e+00 -7.024140e-02 -7.268684e-02
4.807000e+00 -9.428184e-02 -7.269425e-02
4.808000e+00 -7.930556e-02 -7.270352e-02
4.809000e+00 -7.493260e-02 -7.271465e-02
4.810000e+00 -6.668888e-02 -7.272764e-02
4.811000e+00 -3.318853e-02 -7.274248e-02
4.812000e+00 -9.376503e-02 -7.275919e-02
4.813000e+00 -3.652089e-02 -7.277776e-02
4.814000e+00 -5.145237e-02 -7.279819e-02
4.815000e+00 -5.299511e-02 -7.282048e-02
4.816000e+00 -6.686167e-02 -7.284463e-02
4.817000e+00 -7.426009e-02 -7.287064e-02
4.818000e+00 -1.039756e-01 -7.289851e-02
4.819000e+00 -1.024049e-01 -7.292825e-02
4.820000e+00 -4.563768e-02 -7.295985e-02
4.821000e+00 -6.206862e-02 -7.299331e-02
4.822000e+00 -6.656367e-02 -7.302864e-02
4.823000e+00 -7.591506e-02 -7.306583e-02
4.824000e+00 -4.569165e-02 -7.310488e-02
4.825000e+00 -8.747300e-02 -7.314579e-02
4.826000e+00 -8.651849e-02 -7.318857e-02
4.827000e+00 -1.104995e-01 -7.323322e-02
4.828000e+00 -7.933783e-02 -7.327972e-02
4.829000e+00 -1.012531e-01 -7.332809e-02
4.830000e+00 -7.209438e-02 -7.337833e-02
4.831000e+00 -5.098989e-02 -7.343042e-02
4.832000e+00 -6.440392e-02 -7.348439e-02
4.833000e+00 -4.403248e-02 -7.354021e-02
4.834000e+00 -7.526219e-02 -7.359790e-02
4.835000e+00 -6.214485e-02 -7.365745e-02
4.836000e+00 -8.068950e-02 -7.371887e-02
4.837000e+00 -4.344131e-02 -7.378215e-02
4.838000e+00 -3.831469e-02 -7.384729e-02
4.839000e+00 -5.930765e-02 -7.391430e-02
4.840000e+00 -7.394121e-02 -7.398317e-02
4.841000e+00 -8.508355e-02 -7.405390e-02
4.842000e+00 -6.131118e-02 -7.412649e-02
4.843000e+00 -7.861350e-02 -7.420095e-02
4.844000e+00 -1.097949e-01 -7.427727e-02
4.845000e+00 -1.113351e-01 -7.435545e-02
4.846000e+00 -5.639072e-02 -7.443549e-02
4.847000e+00 -7.174263e-02 -7.451739e-02
4.848000e+00 -1.286966e-01 -7.460115e-02
4.849000e+00 -7.833009e-02 -7.468678e-02
4.850000e+00 -1.111454e-01 -7.477426e-02
4.851000e+00 -8.635841e-02 -7.486360e-02
4.852000e+00 -5.415632e-02 -7.495480e-02
4.853000e+00 -8.546734e-02 -7.504786e-02
4.854000e+00 -4.173687e-02 -7.514278e-02
4.855000e+00 -3.424271e-02 -7.523955e-02
4.856000e+00 -6.795093e-02 -7.533818e-02
4.857000e+00 -5.541521e-02 -7.543867e-02
4.858000e+00 -7.907716e-02 -7.554101e-02
4.859000e+00 -9.230931e-02 -7.564520e-02
4.860000e+00 -9.408686e-02 -7.575125e-02
4.861000e+00 -1.045634e-01 -7.585916e-02
4.862000e+00 -1.044782e-01 -7.596892e-02
4.863000e+00 -6.313910e-02 -7.608053e-02
4.864000e+00 -9.329118e-02 -7.619399e-02
4.865000e+00 -4.856168e-02 -7.630930e-02
4.866000e+00 -7.961310e-02 -7.642646e-02
4.867000e+00 -9.300899e-02 -7.654547e-02
4.868000e+00 -1.048401e-01 -7.666633e-02
4.869000e+00 -1.130539e-01 -7.678904e-02
4.870000e+00 -7.159877e-02 -7.691359e-02
4.871000e+00 -8.776715e-02 -7.703999e-02
4.872000e+00 -4.036094e-02 -7.716823e-02
4.873000e+00 -5.956232e-02 -7.729832e-02
4.874000e+00 -7.420328e-02 -7.743025e-02
4.875000e+00 -1.009114e-01 -7.756402e-02
4.876000e+00 -8.048284e-02 -7.769963e-02
4.877000e+00 -6.855546e-02 -7.783708e-02
4.878000e+00 -5.866525e-02 -7.797638e-02
4.879000e+00 -8.691619e-02 -7.811750e-02
4.880000e+00 -8.070262e-02 -7.826047e-02
4.881000e+00 -8.341993e-02 -7.840527e-02
4.882000e+00 -1.017001e-01 -7.855191e-02
4.883000e+00 -6.143496e-02 -7.870038e-02
4.884000e+00 -7.428743e-02 -7.885068e-02
4.885000e+00 -8.150185e-02 -7.900281e-02
4.886000e+00 -5.845803e-02 -7.915677e-02
4.887000e+00 -8.629026e-02 -7.931256e-02
4.888000e+00 -8.477106e-02 -7.947018e-02
4.889000e+00 -6.597690e-02 -7.962962e-02
4.890000e+00 -7.099610e-02 -7.979089e-02
4.891000e+00 -9.113826e-02 -7.995398e-02
4.892000e+00 -1.085636e-01 -8.011889e-02
4.893000e+00 -8.492703e-02 -8.028563e-02
4.894000e+00 -7.411738e-02 -8.045418e-02
4.895000e+00 -5.031901e-02 -8.062455e-02
4.896000e+00 -6.233085e-02 -8.079674e-02
4.897000e+00 -6.047100e-02 -8.097074e-02
4.898000e+00 -8.669136e-02 -8.114656e-02
4.899000e+00 -8.507282e-02 -8.132419e-02
4.900000e+00 -9.205175e-02 -8.150363e-02
4.901000e+00 -4.379633e-02 -8.168487e-02
4.902000e+00 -8.937386e-02 -8.186793e-02
4.903000e+00 -7.845925e-02 -8.205279e-02
4.904000e+00 -7.664640e-02 -8.223946e-02
4.905000e+00 -7.825663e-02 -8.242793e-02
4.906000e+00 -9.141054e-02 -8.261820e-02
4.907000e+00 -4.450763e-02 -8.281026e-02
4.908000e+00 -1.192690e-01 -8.300413e-02
4.909000e+00 -7.420151e-02 -8.319979e-02
4.910000e+00 -9.046670e-02 -8.339725e-02
4.911000e+00 -5.051200e-02 -8.359650e-02
4.912000e+00 -7.293271e-02 -8.379754e-02
4.913000e+00 -8.523506e-02 -8.400037e-02
4.914000e+00 -8.379376e-02 -8.420499e-02
4.915000e+00 -7.197766e-02 -8.441140e-02
4.916000e+00 -7.592812e-02 -8.461958e-02
4.917000e+00 -1.100239e-01 -8.482955e-02
4.918000e+00 -9.634097e-02 -8.504130e-02
4.919000e+00 -9.099291e-02 -8.525483e-02
4.920000e+00 -8.613390e-02 -8.547013e-02
4.921000e+00 -1.254336e-01 -8.568721e-02
4.922000e+00 -8.353164e-02 -8.590606e-02
4.923000e+00 -1.033585e-01 -8.612668e-02
4.924000e+00 -1.076482e-01 -8.634907e-02
4.925000e+00 -6.973224e-02 -8.657322e-02
4.926000e+00 -7.135888e-02 -8.679914e-02
4.927000e+00 -9.338816e-02 -8.702682e-02
4.928000e+00 -9.398492e-02 -8.725627e-02
4.929000e+00 -7.415287e-02 -8.748747e-02
4.930000e+00 -1.285465e-01 -8.772042e-02
4.931000e+00 -8.991263e-02 -8.795513e-02
4.932000e+00 -9.102175e-02 -8.819159e-02
4.933000e+00 -6.318248e-02 -8.842981e-02
4.934000e+00 -5.606879e-02 -8.866976e-02
4.935000e+00 -9.464208e-02 -8.891147e-02
4.936000e+00 -1.095783e-01 -8.915491e-02
4.937000e+00 -5.981471e-02 -8.940010e-02
4.938000e+00 -9.806313e-02 -8.964703e-02
4.939000e+00 -1.011764e-01 -8.989569e-02
4.940000e+00 -8.182003e-02 -9.014608e-02
4.941000e+00 -9.955830e-02 -9.039821e-02
4.942000e+00 -1.072862e-01 -9.065206e-02
4.943000e+00 -9.210564e-02 -9.090765e-02
4.944000e+00 -9.811974e-02 -9.116495e-02
4.945000e+00 -1.287647e-01 -9.142398e-02
4.946000e+00 -6.057493e-02 -9.168473e-02
4.947000e+00 -7.761074e-02 -9.194719e-02
4.948000e+00 -1.184268e-01 -9.221137e-02
4.949000e+00 -1.069558e-01 -9.247726e-02
4.950000e+00 -6.316267e-02 -9.274486e-02
4.951000e+00 -1.484887e-01 -9.301417e-02
4.952000e+00 -8.781391e-02 -9.328518e-02
4.953000e+00 -1.215789e-01 -9.355790e-02
4.954000e+00 -6.720052e-02 -9.383231e-02
4.955000e+00 -9.970131e-02 -9.410842e-02
4.956000e+00 -1.136100e-01 -9.438622e-02
4.957000e+00 -7.684324e-02 -9.466571e-02
4.958000e+00 -6.946560e-02 -9.494690e-02
4.959000e+00 -1.186890e-01 -9.522977e-02
4.960000e+00 -9.169285e-02 -9.551432e-02
4.961000e+00 -8.301130e-02 -9.580055e-02
4.962000e+00 -5.097429e-02 -9.608846e-02
4.963000e+00 -9.573121e-02 -9.637805e-02
4.964000e+00 -7.103861e-02 -9.666931e-02
4.965000e+00 -7.832567e-02 -9.696224e-02
4.966000e+00 -1.355776e-01 -9.725683e-02
4.967000e+00 -9.264347e-02 -9.755309e-02
4.968000e+00 -9.249234e-02 -9.785101e-02
4.969000e+00 -6.603914e-02 -9.815059e-02
4.970000e+00 -8.706529e-02 -9.845182e-02
4.971000e+00 -1.058014e-01 -9.875471e-02
4.972000e+00 -8.293965e-02 -9.905924e-02
4.973000e+00 -1.176475e-01 -9.936542e-02
4.974000e+00 -6.881826e-02 -9.967325e-02
4.975000e+00 -6.237576e-02 -9.998272e-02
4.976000e+00 -1.326124e-01 -1.002938e-01
4.977000e+00 -8.445784e-02 -1.006066e-01
4.978000e+00 -7.583154e-02 -1.009209e-01
4.979000e+00 -1.023228e-01 -1.012369e-01
4.980000e+00 -1.209557e-01 -1.015546e-01
4.981000e+00 -8.106209e-02 -1.018738e-01
4.982000e+00 -8.694170e-02 -1.021947e-01
4.983000e+00 -8.672121e-02 -1.025172e-01
4.984000e+00 -1.339461e-01 -1.028413e-01
4.985000e+00 -1.162487e-01 -1.031670e-01
4.986000e+00 -8.611590e-02 -1.034943e-01
4.987000e+00 -7.759760e-02 -1.038232e-01
4.988000e+00 -8.285888e-02 -1.041537e-01
4.989000e+00 -1.086359e-01 -1.044858e-01
4.990000e+00 -9.730192e-02 -1.048195e-01
4.991000e+00 -9.009697e-02 -1.051548e-01
4.992000e+00 -1.152179e-01 -1.054917e-01
4.993000e+00 -8.746503e-02 -1.058302e-01
4.994000e+00 -6.532225e-02 -1.061703e-01
4.995000e+00 -9.590647e-02 -1.065119e-01
4.996000e+00 -9.710874e-02 -1.068551e-01
4.997000e+00 -1.201655e-01 -1.071999e-01
4.998000e+00 -1.323168e-01 -1.075462e-01
4.999000e+00 -1.028230e-01 -1.078941e-01
5.000000e+00 -1.082653e-01 -1.082436e-01
5.001000e+00 -1.082759e-01 -1.085946e-01
5.002000e+00 -1.081149e-01 -1.089472e-01
5.003000e+00 -1.040417e-01 -1.093013e-01
5.004000e+00 -8.277086e-02 -1.096570e-01
5.005000e+00 -1.044031e-01 -1.100142e-01
5.006000e+00 -1.105818e-01 -1.103730e-01
5.007000e+00 -1.093608e-01 -1.107333e-01
5.008000e+00 -1.040167e-01 -1.110951e-01
5.009000e+00 -1.135227e-01 -1.114585e-01
5.010000e+00 -9.978620e-02 -1.118234e-01
5.011000e+00 -1.211856e-01 -1.121898e-01
5.012000e+00 -1.013040e-01 -1.125577e-01
5.013000e+00 -8.624158e-02 -1.129272e-01
5.014000e+00 -8.737254e-02 -1.132981e-01
5.015000e+00 -1.054011e-01 -1.136706e-01
5.016000e+00 -7.285029e-02 -1.140446e-01
5.017000e+00 -1.430347e-01 -1.144200e-01
5.018000e+00 -1.106582e-01 -1.147970e-01
5.019000e+00 -9.672672e-02 -1.151755e-01
5.020000e+00 -9.977008e-02 -1.155554e-01
5.021000e+00 -1.134874e-01 -1.159368e-01
5.022000e+00 -1.410847e-01 -1.163198e-01
5.023000e+00 -1.142379e-01 -1.167042e-01
5.024000e+00 -1.006191e-01 -1.170900e-01
5.025000e+00 -9.090051e-02 -1.174774e-01
5.026000e+00 -1.300887e-01 -1.178662e-01
5.027000e+00 -1.210688e-01 -1.182564e-01
5.028000e+00 -8.368175e-02 -1.186482e-01
5.029000e+00 -1.198900e-01 -1.190414e-01
5.030000e+00 -1.438691e-01 -1.194360e-01
5.031000e+00 -1.242684e-01 -1.198321e-01
5.032000e+00 -1.466958e-01 -1.202296e-01
5.033000e+00 -1.179027e-01 -1.206286e-01
5.034000e+00 -9.953565e-02 -1.210290e-01
5.035000e+00 -1.064781e-01 -1.214308e-01
5.036000e+00 -1.213933e-01 -1.218341e-01
5.037000e+00 -8.658898e-02 -1.222387e-01
5.038000e+00 -1.052212e-01 -1.226448e-01
5.039000e+00 -1.029493e-01 -1.230524e-01
5.040000e+00 -1.517744e-01 -1.234613e-01
5.041000e+00 -8.810707e-02 -1.238716e-01
5.042000e+00 -1.043157e-01 -1.242834e-01
5.043000e+00 -1.099247e-01 -1.246965e-01
5.044000e+00 -9.926318e-02 -1.251111e-01
5.045000e+00 -1.435038e-01 -1.255270e-01
5.046000e+00 -1.187526e-01 -1.259443e-01
5.047000e+00 -1.449750e-01 -1.263630e-01
5.048000e+00 -1.034615e-01 -1.267831e-01
5.049000e+00 -1.269440e-01 -1.272045e-01
5.050000e+00 -1.500623e-01 -1.276274e-01
5.051000e+00 -1.211085e-01 -1.280516e-01
5.052000e+00 -1.387500e-01 -1.284771e-01
5.053000e+00 -1.383744e-01 -1.289040e-01
5.054000e+00 -1.231651e-01 -1.293323e-01
5.055000e+00 -9.279857e-02 -1.297619e-01
5.056000e+00 -1.577952e-01 -1.301929e-01
5.057000e+00 -1.516720e-01 -1.306252e-01
5.058000e+00 -1.201096e-01 -1.310588e-01
5.059000e+00 -1.435965e-01 -1.314938e-01
5.060000e+00 -1.279690e-01 -1.319301e-01
5.061000e+00 -1.233698e-01 -1.323677e-01
5.062000e+00 -1.556187e-01 -1.328067e-01
5.063000e+00 -1.200675e-01 -1.332469e-01
5.064000e+00 -1.584062e-01 -1.336885e-01
5.065000e+00 -1.427532e-01 -1.341314e-01
5.066000e+00 -1.422608e-01 -1.345756e-01
5.067000e+00 -1.389459e-01 -1.350210e-01
5.068000e+00 -1.453318e-01 -1.354678e-01
5.069000e+00 -1.204510e-01 -1.359159e-01
5.070000e+00 -1.650869e-01 -1.363652e-01
5.071000e+00 -9.835599e-02 -1.368159e-01
5.072000e+00 -1.203951e-01 -1.372678e-01
5.073000e+00 -9.942077e-02 -1.377209e-01
5.074000e+00 -1.216099e-01 -1.381754e-01
5.075000e+00 -1.526997e-01 -1.386311e-01
5.076000e+00 -1.142022e-01 -1.390880e-01
5.077000e+00 -9.037398e-02 -1.395463e-01
5.078000e+00 -1.492623e-01 -1.400057e-01
5.079000e+00 -1.331690e-01 -1.404664e-01
5.080000e+00 -1.404810e-01 -1.409284e-01
5.081000e+00 -1.677258e-01 -1.413916e-01
5.082000e+00 -1.628669e-01 -1.418560e-01
5.083000e+00 -1.395966e-01 -1.423216e-01
5.084000e+00 -1.524202e-01 -1.427885e-01
5.085000e+00 -1.402027e-01 -1.432566e-01
5.086000e+00 -1.546922e-01 -1.437259e-01
5.087000e+00 -1.301000e-01 -1.441964e-01
5.088000e+00 -1.489153e-01 -1.446681e-01
5.089000e+00 -1.323891e-01 -1.451410e-01
5.090000e+00 -1.711492e-01 -1.456151e-01
5.091000e+00 -1.640913e-01 -1.460903e-01
5.092000e+00 -1.634735e-01 -1.465668e-01
5.093000e+00 -1.291541e-01 -1.470445e-01
5.094000e+00 -1.434221e-01 -1.475233e-01
5.095000e+00 -1.311225e-01 -1.480033e-01
5.096000e+00 -1.812946e-01 -1.484844e-01
5.097000e+00 -1.754610e-01 -1.489667e-01
5.098000e+00 -1.495883e-01 -1.494502e-01
5.099000e+00 -1.485355e-01 -1.499348e-01
5.100000e+00 -1.460530e-01 -1.504206e-01
5.101000e+00 -1.593917e-01 -1.509075e-01
5.102000e+00 -1.599851e-01 -1.513956e-01
5.103000e+00 -1.512338e-01 -1.518848e-01
5.104000e+00 -1.321799e-01 -1.523751e-01
5.105000e+00 -1.511902e-01 -1.528665e-01
5.106000e+00 -1.575080e-01 -1.533590e-01
5.107000e+00 -1.713170e-01 -1.538527e-01
5.108000e+00 -2.142914e-01 -1.543475e-01
5.109000e+00 -1.348976e-01 -1.548433e-01
5.110000e+00 -1.480434e-01 -1.553403e-01
5.111000e+00 -1.655710e-01 -1.558384e-01
5.112000e+00 -1.697333e-01 -1.563375e-01
5.113000e+00 -1.766467e-01 -1.568378e-01
5.114000e+00 -1.766312e-01 -1.573391e-01
5.115000e+00 -1.588446e-01 -1.578415e-01
5.116000e+00 -1.659944e-01 -1.583449e-01
5.117000e+00 -1.145343e-01 -1.588494e-01
5.118000e+00 -1.591265e-01 -1.593550e-01
5.119000e+00 -1.879794e-01 -1.598616e-01
5.120000e+00 -1.698901e-01 -1.603693e-01
5.121000e+00 -1.873362e-01 -1.608780e-01
5.122000e+00 -1.199074e-01 -1.613878e-01
5.123000e+00 -1.777022e-01 -1.618986e-01
5.124000e+00 -1.256735e-01 -1.624104e-01
5.125000e+00 -1.593909e-01 -1.629233e-01
5.126000e+00 -1.918911e-01 -1.634371e-01
5.127000e+00 -1.606290e-01 -1.639520e-01
5.128000e+00 -1.627322e-01 -1.644679e-01
5.129000e+00 -1.469539e-01 -1.649848e-01
5.130000e+00 -1.580335e-01 -1.655027e-01
5.131000e+00 -1.689343e-01 -1.660216e-01
5.132000e+00 -1.698861e-01 -1.665414e-01
5.133000e+00 -1.867424e-01 -1.670623e-01
5.134000e+00 -2.079689e-01 -1.675841e-01
5.135000e+00 -1.565015e-01 -1.681069e-01
5.136000e+00 -1.788999e-01 -1.686307e-01
5.137000e+00 -1.847219e-01 -1.691554e-01
5.138000e+00 -1.748605e-01 -1.696811e-01
5.139000e+00 -1.811930e-01 -1.702078e-01
5.140000e+00 -1.788462e-01 -1.707354e-01
5.141000e+00 -1.894524e-01 -1.712639e-01
5.142000e+00 -1.799283e-01 -1.717934e-01
5.143000e+00 -1.775125e-01 -1.723238e-01
5.144000e+00 -1.351647e-01 -1.728551e-01
5.145000e+00 -1.626464e-01 -1.733874e-01
5.146000e+00 -1.864093e-01 -1.739206e-01
5.147000e+00 -1.432883e-01 -1.744546e-01
5.148000e+00 -1.771315e-01 -1.749896e-01
5.149000e+00 -1.335135e-01 -1.755255e-01
5.150000e+00 -2.370111e-01 -1.760623e-01
5.151000e+00 -1.802200e-01 -1.766000e-01
5.152000e+00 -1.685763e-01 -1.771385e-01
5.153000e+00 -2.124020e-01 -1.776780e-01
5.154000e+00 -1.813076e-01 -1.782183e-01
5.155000e+00 -1.602932e-01 -1.787595e-01
5.156000e+00 -1.760735e-01 -1.793015e-01
5.157000e+00 -1.881058e-01 -1.798444e-01
5.158000e+00 -2.020945e-01 -1.803882e-01
5.159000e+00 -1.848335e-01 -1.809328e-01
5.160000e+00 -1.961135e-01 -1.814782e-01
5.161000e+00 -2.149684e-01 -1.820245e-01
5.162000e+00 -1.867399e-01 -1.825716e-01
5.163000e+00 -1.668187e-01 -1.831196e-01
5.164000e+00 -2.000979e-01 -1.836683e-01
5.165000e+00 -1.742665e-01 -1.842179e-01
5.166000e+00 -1.848581e-01 -1.847683e-01
5.167000e+00 -1.977591e-01 -1.853195e-01
5.168000e+00 -1.424191e-01 -1.858715e-01
5.169000e+00 -1.978056e-01 -1.864243e-01
5.170000e+00 -2.121182e-01 -1.869779e-01
5.171000e+00 -1.948429e-01 -1.875322e-01
5.172000e+00 -2.055813e-01 -1.880874e-01
5.173000e+00 -1.560381e-01 -1.886433e-01
5.174000e+00 -1.840309e-01 -1.892000e-01
5.175000e+00 -1.814426e-01 -1.897574e-01
5.176000e+00 -2.038376e-01 -1.903157e-01
5.177000e+00 -1.804277e-01 -1.908746e-01
5.178000e+00 -1.738330e-01 -1.914343e-01
5.179000e+00 -2.183892e-01 -1.919948e-01
5.180000e+00 -1.994653e-01 -1.925559e-01
5.181000e+00 -2.152865e-01 -1.931179e-01
5.182000e+00 -1.632657e-01 -1.936805e-01
5.183000e+00 -2.057657e-01 -1.942438e-01
5.184000e+00 -2.042685e-01 -1.948079e-01
5.185000e+00 -1.802587e-01 -1.953727e-01
5.186000e+00 -1.807744e-01 -1.959382e-01
5.187000e+00 -1.898521e-01 -1.965043e-01
5.188000e+00 -2.213669e-01 -1.970712e-01
5.189000e+00 -2.106737e-01 -1.976388e-01
5.190000e+00 -1.944964e-01 -1.982070e-01
5.191000e+00 -2.289772e-01 -1.987759e-01
5.192000e+00 -2.216143e-01 -1.993455e-01
5.193000e+00 -2.064859e-01 -1.999157e-01
5.194000e+00 -1.957527e-01 -2.004867e-01
5.195000e+00 -2.048794e-01 -2.010582e-01
5.196000e+00 -2.162175e-01 -2.016304e-01
5.197000e+00 -1.732061e-01 -2.022033e-01
5.198000e+00 -2.071158e-01 -2.027768e-01
5.199000e+00 -2.048314e-01 -2.033509e-01
5.200000e+00 -2.118507e-01 -2.039256e-01
5.201000e+00 -2.154353e-01 -2.045010e-01
5.202000e+00 -2.003906e-01 -2.050770e-01
5.203000e+00 -1.839767e-01 -2.056536e-01
5.204000e+00 -2.380375e-01 -2.062308e-01
5.205000e+00 -2.243290e-01 -2.068086e-01
5.206000e+00 -2.092415e-01 -2.073870e-01
5.207000e+00 -2.174748e-01 -2.079659e-01
5.208000e+00 -2.076070e-01 -2.085455e-01
5.209000e+00 -1.853533e-01 -2.091256e-01
5.210000e+00 -1.873003e-01 -2.097063e-01
5.211000e+00 -2.386579e-01 -2.102876e-01
5.212000e+00 -2.065820e-01 -2.108694e-01
5.213000e+00 -1.980254e-01 -2.114518e-01
5.214000e+00 -2.369698e-01 -2.120348e-01
5.215000e+00 -2.070166e-01 -2.126182e-01
5.216000e+00 -1.890641e-01 -2.132022e-01
5.217000e+00 -2.560426e-01 -2.137868e-01
5.218000e+00 -2.151967e-01 -2.143719e-01
5.219000e+00 -2.438871e-01 -2.149575e-01
5.220000e+00 -2.047478e-01 -2.155436e-01
5.221000e+00 -2.268960e-01 -2.161302e-01
5.222000e+00 -2.334436e-01 -2.167173e-01
5.223000e+00 -2.013734e-01 -2.173049e-01
5.224000e+00 -2.135820e-01 -2.178931e-01
5.225000e+00 -2.188295e-01 -2.184817e-01
5.226000e+00 -1.960441e-01 -2.190707e-01
5.227000e+00 -2.293463e-01 -2.196603e-01
5.228000e+00 -2.010846e-01 -2.202503e-01
5.229000e+00 -2.463027e-01 -2.208408e-01
5.230000e+00 -1.922436e-01 -2.214318e-01
5.231000e+00 -2.015451e-01 -2.220232e-01
5.232000e+00 -2.281146e-01 -2.226151e-01
5.233000e+00 -2.329165e-01 -2.232074e-01
5.234000e+00 -2.018393e-01 -2.238001e-01
5.235000e+00 -1.806320e-01 -2.243933e-01
5.236000e+00 -2.608206e-01 -2.249869e-01
5.237000e+00 -2.648065e-01 -2.255809e-01
5.238000e+00 -2.344222e-01 -2.261753e-01
5.239000e+00 -2.182928e-01 -2.267702e-01
5.240000e+00 -2.522642e-01 -2.273654e-01
5.241000e+00 -2.570521e-01 -2.279611e-01
5.242000e+00 -2.301275e-01 -2.285571e-01
5.243000e+00 -2.045398e-01 -2.291535e-01
5.244000e+00 -2.337501e-01 -2.297503e-01
5.245000e+00 -2.179341e-01 -2.303475e-01
5.246000e+00 -2.468646e-01 -2.309450e-01
5.247000e+00 -2.368611e-01 -2.315429e-01
5.248000e+00 -2.403764e-01 -2.321412e-01
5.249000e+00 -2.703798e-01 -2.327398e-01
5.250000e+00 -2.353834e-01 -2.333388e-01
5.251000e+00 -2.082062e-01 -2.339381e-01
5.252000e+00 -2.722057e-01 -2.345378e-01
5.253000e+00 -1.965453e-01 -2.351378e-01
5.254000e+00 -2.330087e-01 -2.357381e-01
5.255000e+00 -2.446420e-01 -2.363387e-01
5.256000e+00 -2.403730e-01 -2.369396e-01
5.257000e+00 -2.127194e-01 -2.375409e-01
5.258000e+00 -2.321085e-01 -2.381424e-01
5.259000e+00 -2.321874e-01 -2.387442e-01
5.260000e+00 -2.011219e-01 -2.393464e-01
5.261000e+00 -2.377943e-01 -2.399488e-01
5.262000e+00 -1.970859e-01 -2.405515e-01
5.263000e+00 -2.671220e-01 -2.411545e-01
5.264000e+00 -2.543776e-01 -2.417577e-01
5.265000e+00 -2.290397e-01 -2.423612e-01
5.266000e+00 -1.921762e-01 -2.429650e-01
5.267000e+00 -2.742762e-01 -2.435690e-01
5.268000e+00 -2.237102e-01 -2.441733e-01
5.269000e+00 -2.360241e-01 -2.447778e-01
5.270000e+00 -2.488391e-01 -2.453825e-01
5.271000e+00 -2.345107e-01 -2.459875e-01
5.272000e+00 -2.539466e-01 -2.465927e-01
5.273000e+00 -2.720004e-01 -2.471981e-01
5.274000e+00 -2.538238e-01 -2.478037e-01
5.275000e+00 -1.894732e-01 -2.484095e-01
5.276000e+00 -2.611157e-01 -2.490156e-01
5.277000e+00 -2.384383e-01 -2.496218e-01
5.278000e+00 -2.413371e-01 -2.502282e-01
5.279000e+00 -2.642146e-01 -2.508348e-01
5.280000e+00 -2.677804e-01 -2.514416e-01
5.281000e+00 -2.688703e-01 -2.520485e-01
5.282000e+00 -2.655619e-01 -2.526557e-01
5.283000e+00 -2.436211e-01 -2.532629e-01
5.284000e+00 -2.549289e-01 -2.538704e-01
5.285000e+00 -2.465673e-01 -2.544780e-01
5.286000e+00 -2.409887e-01 -2.550857e-01
5.287000e+00 -2.614243e-01 -2.556936e-01
5.288000e+00 -2.790038e-01 -2.563016e-01
5.289000e+00 -2.495858e-01 -2.569097e-01
5.290000e+00 -2.976493e-01 -2.575180e-01
5.291000e+00 -2.583312e-01 -2.581264e-01
5.292000e+00 -2.379299e-01 -2.587348e-01
5.293000e+00 -2.796120e-01 -2.593434e-01
5.294000e+00 -2.666558e-01 -2.599521e-01
5.295000e+00 -2.239154e-01 -2.605609e-01
5.296000e+00 -2.439478e-01 -2.611698e-01
5.297000e+00 -2.670176e-01 -2.617788e-01
5.298000e+00 -2.479416e-01 -2.623878e-01
5.299000e+00 -2.461598e-01 -2.629969e-01
5.300000e+00 -2.713396e-01 -2.636061e-01
5.301000e+00 -2.647905e-01 -2.642154e-01
5.302000e+00 -2.770663e-01 -2.648247e-01
5.303000e+00 -2.705371e-01 -2.654340e-01
5.304000e+00 -2.420122e-01 -2.660434e-01
5.305000e+00 -3.220479e-01 -2.666528e-01
5.306000e+00 -2.587588e-01 -2.672623e-01
5.307000e+00 -2.709862e-01 -2.678718e-01
5.308000e+00 -2.672901e-01 -2.684813e-01
5.309000e+00 -2.656421e-01 -2.690909e-01
5.310000e+00 -2.638703e-01 -2.697004e-01
5.311000e+00 -2.608048e-01 -2.703100e-01
5.312000e+00 -2.368971e-01 -2.709195e-01
5.313000e+00 -2.729252e-01 -2.715291e-01
5.314000e+00 -2.709997e-01 -2.721386e-01
5.315000e+00 -2.772049e-01 -2.727481e-01
5.316000e+00 -2.904896e-01 -2.733576e-01
5.317000e+00 -2.122201e-01 -2.739671e-01
5.318000e+00 -3.218974e-01 -2.745765e-01
5.319000e+00 -2.666749e-01 -2.751859e-01
5.320000e+00 -2.553348e-01 -2.757953e-01
5.321000e+00 -2.795717e-01 -2.764046e-01
5.322000e+00 -2.864990e-01 -2.770139e-01
5.323000e+00 -2.743723e-01 -2.776230e-01
5.324000e+00 -2.519230e-01 -2.782322e-01
5.325000e+00 -3.071587e-01 -2.788412e-01
5.326000e+00 -2.759752e-01 -2.794502e-01
5.327000e+00 -2.839886e-01 -2.800591e-01
5.328000e+00 -3.081063e-01 -2.806679e-01
5.329000e+00 -2.846629e-01 -2.812766e-01
5.330000e+00 -2.660894e-01 -2.818853e-01
5.331000e+00 -2.756157e-01 -2.824938e-01
5.332000e+00 -2.869186e-01 -2.831022e-01
5.333000e+00 -3.254468e-01 -2.837105e-01
5.334000e+00 -3.081742e-01 -2.843186e-01
5.335000e+00 -2.927735e-01 -2.849267e-01
5.336000e+00 -2.865467e-01 -2.855346e-01
5.337000e+00 -2.811445e-01 -2.861424e-01
5.338000e+00 -2.727679e-01 -2.867500e-01
5.339000e+00 -2.871301e-01 -2.873575e-01
5.340000e+00 -2.538141e-01 -2.879648e-01
5.341000e+00 -3.206748e-01 -2.885720e-01
5.342000e+00 -2.860048e-01 -2.891790e-01
5.343000e+00 -2.948024e-01 -2.897859e-01
5.344000e+00 -2.660302e-01 -2.903925e-01
5.345000e+00 -2.815354e-01 -2.909990e-01
5.346000e+00 -2.625596e-01 -2.916053e-01
5.347000e+00 -3.270387e-01 -2.922114e-01
5.348000e+00 -3.204733e-01 -2.928174e-01
5.349000e+00 -3.152826e-01 -2.934231e-01
5.350000e+00 -2.776591e-01 -2.940286e-01
5.351000e+00 -3.137506e-01 -2.946339e-01
5.352000e+00 -2.761134e-01 -2.952390e-01
5.353000e+00 -3.181964e-01 -2.958438e-01
5.354000e+00 -3.153358e-01 -2.964485e-01
5.355000e+00 -2.818869e-01 -2.970529e-01
5.356000e+00 -2.978622e-01 -2.976570e-01
5.357000e+00 -2.637924e-01 -2.982609e-01
5.358000e+00 -3.005517e-01 -2.988646e-01
5.359000e+00 -2.888225e-01 -2.994680e-01
5.360000e+00 -3.022189e-01 -3.000711e-01
5.361000e+00 -3.029317e-01 -3.006740e-01
5.362000e+00 -3.040826e-01 -3.012766e-01
5.363000e+00 -3.029582e-01 -3.018790e-01
5.364000e+00 -2.816103e-01 -3.024810e-01
5.365000e+00 -2.834596e-01 -3.030828e-01
5.366000e+00 -3.085285e-01 -3.036843e-01
5.367000e+00 -3.009144e-01 -3.042854e-01
5.368000e+00 -3.025859e-01 -3.048863e-01
5.369000e+00 -2.857057e-01 -3.054869e-01
5.370000e+00 -3.124566e-01 -3.060871e-01
5.371000e+00 -3.175621e-01 -3.066871e-01
5.372000e+00 -3.123429e-01 -3.072867e-01
5.373000e+00 -3.017598e-01 -3.078860e-01
5.374000e+00 -3.041617e-01 -3.084849e-01
5.375000e+00 -3.207551e-01 -3.090835e-01
5.376000e+00 -3.315969e-01 -3.096818e-01
5.377000e+00 -3.365709e-01 -3.102797e-01
5.378000e+00 -2.987323e-01 -3.108773e-01
5.379000e+00 -3.216070e-01 -3.114745e-01
5.380000e+00 -3.124628e-01 -3.120713e-01
5.381000e+00 -3.089297e-01 -3.126678e-01
5.382000e+00 -3.212253e-01 -3.132639e-01
5.383000e+00 -3.510523e-01 -3.138596e-01
5.384000e+00 -3.149275e-01 -3.144549e-01
5.385000e+00 -3.335366e-01 -3.150499e-01
5.386000e+00 -3.009283e-01 -3.156444e-01
5.387000e+00 -2.722481e-01 -3.162386e-01
5.388000e+00 -3.121960e-01 -3.168323e-01
5.389000e+00 -3.013684e-01 -3.174256e-01
5.390000e+00 -3.258531e-01 -3.180185e-01
5.391000e+00 -3.274479e-01 -3.186110e-01
5.392000e+00 -3.321944e-01 -3.192031e-01
5.393000e+00 -3.579367e-01 -3.197947e-01
5.394000e+00 -3.149837e-01 -3.203859e-01
5.395000e+00 -3.282918e-01 -3.209766e-01
5.396000e+00 -3.014967e-01 -3.215669e-01
5.397000e+00 -2.954774e-01 -3.221567e-01
5.398000e+00 -3.198283e-01 -3.227461e-01
5.399000e+00 -3.472989e-01 -3.233351e-01
5.400000e+00 -3.180272e-01 -3.239235e-01
5.401000e+00 -3.468108e-01 -3.245115e-01
5.402000e+00 -3.183535e-01 -3.250990e-01
5.403000e+00 -3.560363e-01 -3.256860e-01
5.404000e+00 -3.390767e-01 -3.262726e-01
5.405000e+00 -3.420960e-01 -3.268586e-01
5.406000e+00 -2.909007e-01 -3.274442e-01
5.407000e+00 -3.312905e-01 -3.280292e-01
5.408000e+00 -3.332698e-01 -3.286138e-01
5.409000e+00 -3.562188e-01 -3.291978e-01
5.410000e+00 -3.244023e-01 -3.297813e-01
5.411000e+00 -3.395341e-01 -3.303643e-01
5.412000e+00 -3.487846e-01 -3.309468e-01
5.413000e+00 -3.338500e-01 -3.315287e-01
5.414000e+00 -3.839152e-01 -3.321101e-01
5.415000e+00 -3.153437e-01 -3.326909e-01
5.416000e+00 -2.957441e-01 -3.332712e-01
5.417000e+00 -3.114943e-01 -3.338510e-01
5.418000e+00 -3.539186e-01 -3.344302e-01
5.419000e+00 -3.304848e-01 -3.350088e-01
5.420000e+00 -3.803331e-01 -3.355869e-01
5.421000e+00 -3.504037e-01 -3.361644e-01
5.422000e+00 -3.544699e-01 -3.367413e-01
5.423000e+00 -3.199567e-01 -3.373176e-01
5.424000e+00 -3.242828e-01 -3.378934e-01
5.425000e+00 -2.936508e-01 -3.384686e-01
5.426000e+00 -3.465652e-01 -3.390431e-01
5.427000e+00 -3.149934e-01 -3.396171e-01
5.428000e+00 -3.375171e-01 -3.401905e-01
5.429000e+00 -3.086882e-01 -3.407632e-01
5.430000e+00 -3.354957e-01 -3.413354e-01
5.431000e+00 -3.653587e-01 -3.419069e-01
5.432000e+00 -3.507904e-01 -3.424778e-01
5.433000e+00 -3.584529e-01 -3.430481e-01
5.434000e+00 -3.482593e-01 -3.436177e-01
5.435000e+00 -3.438050e-01 -3.441867e-01
5.436000e+00 -3.566774e-01 -3.447551e-01
5.437000e+00 -2.970537e-01 -3.453228e-01
5.438000e+00 -3.628512e-01 -3.458898e-01
5.439000e+00 -3.528218e-01 -3.464562e-01
5.440000e+00 -3.398530e-01 -3.470220e-01
5.441000e+00 -3.226764e-01 -3.475870e-01
5.442000e+00 -3.767864e-01 -3.481514e-01
5.443000e+00 -3.124312e-01 -3.487152e-01
5.444000e+00 -3.564038e-01 -3.492782e-01
5.445000e+00 -3.665417e-01 -3.498406e-01
5.446000e+00 -3.779370e-01 -3.504022e-01
5.447000e+00 -3.438174e-01 -3.509632e-01
5.448000e+00 -3.593113e-01 -3.515235e-01
5.449000e+00 -3.441441e-01 -3.520831e-01
5.450000e+00 -3.551982e-01 -3.526419e-01
5.451000e+00 -3.634084e-01 -3.532001e-01
5.452000e+00 -4.171574e-01 -3.537575e-01
5.453000e+00 -3.438450e-01 -3.543143e-01
5.454000e+00 -3.561281e-01 -3.548702e-01
5.455000e+00 -3.311598e-01 -3.554255e-01
5.456000e+00 -3.676569e-01 -3.559800e-01
5.457000e+00 -3.435527e-01 -3.565338e-01
5.458000e+00 -3.639270e-01 -3.570869e-01
5.459000e+00 -3.823173e-01 -3.576391e-01
5.460000e+00 -3.702580e-01 -3.581907e-01
5.461000e+00 -3.771819e-01 -3.587415e-01
5.462000e+00 -3.768025e-01 -3.592915e-01
5.463000e+00 -3.623370e-01 -3.598407e-01
5.464000e+00 -3.735608e-01 -3.603892e-01
5.465000e+00 -3.350838e-01 -3.609369e-01
5.466000e+00 -3.398051e-01 -3.614838e-01
5.467000e+00 -3.467465e-01 -3.620300e-01
5.468000e+00 -3.578658e-01 -3.625753e-01
5.469000e+00 -3.790031e-01 -3.631199e-01
5.470000e+00 -3.209067e-01 -3.636637e-01
5.471000e+00 -3.631120e-01 -3.642066e-01
5.472000e+00 -3.521911e-01 -3.647488e-01
5.473000e+00 -3.810318e-01 -3.652901e-01
5.474000e+00 -3.374742e-01 -3.658306e-01
5.475000e+00 -3.695765e-01 -3.663704e-01
5.476000e+00 -4.052791e-01 -3.669092e-01
5.477000e+00 -3.829841e-01 -3.674473e-01
5.478000e+00 -3.682952e-01 -3.679845e-01
5.479000e+00 -3.880324e-01 -3.685209e-01
5.480000e+00 -3.877091e-01 -3.690565e-01
5.481000e+00 -3.812214e-01 -3.695912e-01
5.482000e+00 -3.888249e-01 -3.701250e-01
5.483000e+00 -3.577649e-01 -3.706580e-01
5.484000e+00 -3.964633e-01 -3.711902e-01
5.485000e+00 -3.885756e-01 -3.717214e-01
5.486000e+00 -3.533581e-01 -3.722519e-01
5.487000e+00 -3.532420e-01 -3.727814e-01
5.488000e+00 -3.866973e-01 -3.733101e-01
5.489000e+00 -3.854712e-01 -3.738379e-01
5.490000e+00 -3.451871e-01 -3.743648e-01
5.491000e+00 -3.609485e-01 -3.748908e-01
5.492000e+00 -3.845410e-01 -3.754159e-01
5.493000e+00 -3.916156e-01 -3.759401e-01
5.494000e+00 -3.696566e-01 -3.764635e-01
5.495000e+00 -3.832174e-01 -3.769859e-01
5.496000e+00 -3.597837e-01 -3.775074e-01
5.497000e+00 -3.449496e-01 -3.780281e-01
5.498000e+00 -3.801685e-01 -3.785477e-01
5.499000e+00 -3.560600e-01 -3.790665e-01
5.500000e+00 -3.806694e-01 -3.795844e-01
5.501000e+00 -4.074338e-01 -3.801013e-01
5.502000e+00 -3.706732e-01 -3.806173e-01
5.503000e+00 -4.088683e-01 -3.811324e-01
5.504000e+00 -3.762171e-01 -3.816465e-01
5.505000e+00 -4.067947e-01 -3.821597e-01
5.506000e+00 -3.670643e-01 -3.826719e-01
5.507000e+00 -3.687658e-01 -3.831832e-01
5.508000e+00 -4.105084e-01 -3.836935e-01
5.509000e+00 -4.240254e-01 -3.842028e-01
5.510000e+00 -3.930247e-01 -3.847112e-01
5.511000e+00 -4.095223e-01 -3.852187e-01
5.512000e+00 -3.654361e-01 -3.857251e-01
5.513000e+00 -3.931962e-01 -3.862306e-01
5.514000e+00 -3.743769e-01 -3.867351e-01
5.515000e+00 -3.987368e-01 -3.872386e-01
5.516000e+00 -3.522230e-01 -3.877412e-01
5.517000e+00 -4.217845e-01 -3.882427e-01
5.518000e+00 -3.873549e-01 -3.887433e-01
5.519000e+00 -3.724131e-01 -3.892428e-01
5.520000e+00 -3.765466e-01 -3.897414e-01
5.521000e+00 -3.830095e-01 -3.902389e-01
5.522000e+00 -4.046863e-01 -3.907354e-01
5.523000e+00 -3.917193e-01 -3.912310e-01
5.524000e+00 -4.061264e-01 -3.917255e-01
5.525000e+00 -4.036894e-01 -3.922190e-01
5.526000e+00 -3.842731e-01 -3.927114e-01
5.527000e+00 -4.139970e-01 -3.932029e-01
5.528000e+00 -3.980877e-01 -3.936933e-01
5.529000e+00 -3.981592e-01 -3.941826e-01
5.530000e+00 -3.894645e-01 -3.946709e-01
5.531000e+00 -3.958025e-01 -3.951582e-01
5.532000e+00 -3.739722e-01 -3.956445e-01
5.533000e+00 -3.735902e-01 -3.961296e-01
5.534000e+00 -4.170077e-01 -3.966138e-01
5.535000e+00 -4.065611e-01 -3.970968e-01
5.536000e+00 -3.702372e-01 -3.975789e-01
5.537000e+00 -3.858780e-01 -3.980598e-01
5.538000e+00 -3.934254e-01 -3.985397e-01
5.539000e+00 -4.337960e-01 -3.990185e-01
5.540000e+00 -3.638246e-01 -3.994962e-01
5.541000e+00 -3.955275e-01 -3.999729e-01
5.542000e+00 -4.183913e-01 -4.004484e-01
5.543000e+00 -3.873423e-01 -4.009229e-01
5.544000e+00 -3.898943e-01 -4.013963e-01
5.545000e+00 -4.238706e-01 -4.018686e-01
5.546000e+00 -3.827652e-01 -4.023398e-01
5.547000e+00 -3.989757e-01 -4.028099e-01
5.548000e+00 -4.274666e-01 -4.032789e-01
5.549000e+00 -4.323780e-01 -4.037468e-01
5.550000e+00 -3.975876e-01 -4.042136e-01
5.551000e+00 -4.535261e-01 -4.046793e-01
5.552000e+00 -4.107553e-01 -4.051438e-01
5.553000e+00 -3.994217e-01 -4.056073e-01
5.554000e+00 -4.137901e-01 -4.060696e-01
5.555000e+00 -3.877374e-01 -4.065308e-01
5.556000e+00 -4.648799e-01 -4.069908e-01
5.557000e+00 -4.274729e-01 -4.074497e-01
5.558000e+00 -4.048247e-01 -4.079075e-01
5.559000e+00 -4.145860e-01 -4.083642e-01
5.560000e+00 -3.874938e-01 -4.088197e-01
5.561000e+00 -4.177282e-01 -4.092740e-01
5.562000e+00 -4.201546e-01 -4.097272e-01
5.563000e+00 -4.185010e-01 -4.101793e-01
5.564000e+00 -4.161839e-01 -4.106301e-01
5.565000e+00 -3.553259e-01 -4.110799e-01
5.566000e+00 -4.102281e-01 -4.115284e-01
5.567000e+00 -3.728899e-01 -4.119758e-01
5.568000e+00 -4.366319e-01 -4.124221e-01
5.569000e+00 -4.358563e-01 -4.128671e-01
5.570000e+00 -4.478565e-01 -4.133110e-01
5.571000e+00 -4.454624e-01 -4.137537e-01
5.572000e+00 -4.440977e-01 -4.141952e-01
5.573000e+00 -4.083691e-01 -4.146356e-01
5.574000e+00 -4.304097e-01 -4.150747e-01
5.575000e+00 -3.785536e-01 -4.155126e-01
5.576000e+00 -3.926850e-01 -4.159494e-01
5.577000e+00 -4.547220e-01 -4.163850e-01
5.578000e+00 -4.052932e-01 -4.168193e-01
5.579000e+00 -3.948917e-01 -4.172525e-01
5.580000e+00 -3.943000e-01 -4.176844e-01
5.581000e+00 -4.447210e-01 -4.181152e-01
5.582000e+00 -4.154707e-01 -4.185447e-01
5.583000e+00 -4.237227e-01 -4.189730e-01
5.584000e+00 -3.943626e-01 -4.194001e-01
5.585000e+00 -3.889326e-01 -4.198260e-01
5.586000e+00 -4.110762e-01 -4.202506e-01
5.587000e+00 -4.117860e-01 -4.206740e-01
5.588000e+00 -4.179560e-01 -4.210962e-01
5.589000e+00 -4.067295e-01 -4.215171e-01
5.590000e+00 -4.519756e-01 -4.219369e-01
5.591000e+00 -3.915765e-01 -4.223553e-01
5.592000e+00 -4.244333e-01 -4.227726e-01
5.593000e+00 -4.245500e-01 -4.231885e-01
5.594000e+00 -4.062300e-01 -4.236033e-01
5.595000e+00 -3.916157e-01 -4.240168e-01
5.596000e+00 -4.180427e-01 -4.244290e-01
5.597000e+00 -4.774698e-01 -4.248400e-01
5.598000e+00 -4.341147e-01 -4.252497e-01
5.599000e+00 -4.356869e-01 -4.256582e-01
5.600000e+00 -4.295585e-01 -4.260654e-01
5.601000e+00 -4.308576e-01 -4.264713e-01
5.602000e+00 -3.974715e-01 -4.268759e-01
5.603000e+00 -4.022379e-01 -4.272793e-01
5.604000e+00 -4.268736e-01 -4.276814e-01
5.605000e+00 -4.762419e-01 -4.280823e-01
5.606000e+00 -4.183722e-01 -4.284818e-01
5.607000e+00 -4.358285e-01 -4.288801e-01
5.608000e+00 -4.014118e-01 -4.292770e-01
5.609000e+00 -4.402181e-01 -4.296727e-01
5.610000e+00 -4.387639e-01 -4.300671e-01
5.611000e+00 -4.325837e-01 -4.304602e-01
5.612000e+00 -4.327397e-01 -4.308520e-01
5.613000e+00 -4.364953e-01 -4.312425e-01
5.614000e+00 -4.348040e-01 -4.316317e-01
5.615000e+00 -4.299262e-01 -4.320196e-01
5.616000e+00 -4.297406e-01 -4.324062e-01
5.617000e+00 -4.571651e-01 -4.327915e-01
5.618000e+00 -4.011477e-01 -4.331755e-01
5.619000e+00 -4.256662e-01 -4.335582e-01
5.620000e+00 -3.982784e-01 -4.339395e-01
5.621000e+00 -4.495462e-01 -4.343195e-01
5.622000e+00 -4.515803e-01 -4.346982e-01
5.623000e+00 -4.383218e-01 -4.350756e-01
5.624000e+00 -4.508375e-01 -4.354516e-01
5.625000e+00 -4.208959e-01 -4.358264e-01
5.626000e+00 -4.251723e-01 -4.361997e-01
5.627000e+00 -4.283968e-01 -4.365718e-01
5.628000e+00 -4.665383e-01 -4.369425e-01
5.629000e+00 -4.596623e-01 -4.373119e-01
5.630000e+00 -4.411835e-01 -4.376799e-01
5.631000e+00 -4.116547e-01 -4.380466e-01
5.632000e+00 -4.661925e-01 -4.384120e-01
5.633000e+00 -4.612486e-01 -4.387760e-01
5.634000e+00 -4.353418e-01 -4.391386e-01
5.635000e+00 -4.578443e-01 -4.394999e-01
5.636000e+00 -4.660264e-01 -4.398599e-01
5.637000e+00 -4.588999e-01 -4.402185e-01
5.638000e+00 -4.582632e-01 -4.405757e-01
5.639000e+00 -4.469460e-01 -4.409316e-01
5.640000e+00 -4.534600e-01 -4.412861e-01
5.641000e+00 -4.507924e-01 -4.416392e-01
5.642000e+00 -4.271046e-01 -4.419910e-01
5.643000e+00 -4.280634e-01 -4.423414e-01
5.644000e+00 -4.543300e-01 -4.426904e-01
5.645000e+00 -4.396718e-01 -4.430380e-01
5.646000e+00 -4.444384e-01 -4.433843e-01
5.647000e+00 -4.412400e-01 -4.437292e-01
5.648000e+00 -4.508149e-01 -4.440727e-01
5.649000e+00 -4.645121e-01 -4.444149e-01
5.650000e+00 -4.493905e-01 -4.447556e-01
5.651000e+00 -4.217540e-01 -4.450950e-01
5.652000e+00 -4.682379e-01 -4.454329e-01
5.653000e+00 -4.578998e-01 -4.457695e-01
5.654000e+00 -4.506232e-01 -4.461047e-01
5.655000e+00 -4.718032e-01 -4.464385e-01
5.656000e+00 -4.486593e-01 -4.467709e-01
5.657000e+00 -5.001959e-01 -4.471019e-01
5.658000e+00 -4.406877e-01 -4.474315e-01
5.659000e+00 -4.751103e-01 -4.477597e-01
5.660000e+00 -4.553698e-01 -4.480865e-01
5.661000e+00 -4.682359e-01 -4.484119e-01
5.662000e+00 -4.552595e-01 -4.487358e-01
5.663000e+00 -4.539860e-01 -4.490584e-01
5.664000e+00 -4.494413e-01 -4.493795e-01
5.665000e+00 -4.625076e-01 -4.496993e-01
5.666000e+00 -4.621558e-01 -4.500176e-01
5.667000e+00 -4.601140e-01 -4.503345e-01
5.668000e+00 -4.174900e-01 -4.506500e-01
5.669000e+00 -4.587504e-01 -4.509640e-01
5.670000e+00 -4.273217e-01 -4.512767e-01
5.671000e+00 -4.735384e-01 -4.515879e-01
5.672000e+00 -4.954713e-01 -4.518977e-01
5.673000e+00 -4.419860e-01 -4.522060e-01
5.674000e+00 -4.616452e-01 -4.525130e-01
5.675000e+00 -4.507460e-01 -4.528185e-01
5.676000e+00 -4.164437e-01 -4.531225e-01
5.677000e+00 -4.447191e-01 -4.534251e-01
5.678000e+00 -4.901538e-01 -4.537263e-01
5.679000e+00 -4.564291e-01 -4.540261e-01
5.680000e+00 -4.024411e-01 -4.543244e-01
5.681000e+00 -4.337578e-01 -4.546213e-01
5.682000e+00 -4.507953e-01 -4.549167e-01
5.683000e+00 -4.450824e-01 -4.552107e-01
5.684000e+00 -4.551918e-01 -4.555032e-01
5.685000e+00 -4.711322e-01 -4.557943e-01
5.686000e+00 -4.426356e-01 -4.560839e-01
5.687000e+00 -4.225448e-01 -4.563721e-01
5.688000e+00 -4.580060e-01 -4.566588e-01
5.689000e+00 -4.979095e-01 -4.569441e-01
5.690000e+00 -4.376158e-01 -4.572279e-01
5.691000e+00 -4.434798e-01 -4.575103e-01
5.692000e+00 -4.419730e-01 -4.577912e-01
5.693000e+00 -4.496582e-01 -4.580706e-01
5.694000e+00 -4.906529e-01 -4.583486e-01
5.695000e+00 -4.486364e-01 -4.586251e-01
5.696000e+00 -4.322807e-01 -4.589002e-01
5.697000e+00 -4.239561e-01 -4.591738e-01
5.698000e+00 -4.713780e-01 -4.594459e-01
5.699000e+00 -4.590487e-01 -4.597165e-01
5.700000e+00 -4.486994e-01 -4.599857e-01
5.701000e+00 -4.644378e-01 -4.602534e-01
5.702000e+00 -4.370807e-01 -4.605197e-01
5.703000e+00 -4.461056e-01 -4.607844e-01
5.704000e+00 -4.532422e-01 -4.610477e-01
5.705000e+00 -4.663224e-01 -4.613095e-01
5.706000e+00 -4.486690e-01 -4.615699e-01
5.707000e+00 -4.595510e-01 -4.618287e-01
5.708000e+00 -4.652499e-01 -4.620861e-01
5.709000e+00 -4.574322e-01 -4.623420e-01
5.710000e+00 -4.771751e-01 -4.625964e-01
5.711000e+00 -5.037602e-01 -4.628493e-01
5.712000e+00 -4.859322e-01 -4.631008e-01
5.713000e+00 -4.942559e-01 -4.633507e-01
5.714000e+00 -4.786414e-01 -4.635992e-01
5.715000e+00 -4.829715e-01 -4.638462e-01
5.716000e+00 -4.486790e-01 -4.640917e-01
5.717000e+00 -5.008991e-01 -4.643357e-01
5.718000e+00 -4.377543e-01 -4.645782e-01
5.719000e+00 -4.813726e-01 -4.648192e-01
5.720000e+00 -4.479115e-01 -4.650587e-01
5.721000e+00 -4.649167e-01 -4.652967e-01
5.722000e+00 -4.688270e-01 -4.655333e-01
5.723000e+00 -4.386145e-01 -4.657683e-01
5.724000e+00 -4.838886e-01 -4.660018e-01
5.725000e+00 -4.858967e-01 -4.662338e-01
5.726000e+00 -4.714779e-01 -4.664644e-01
5.727000e+00 -4.685568e-01 -4.666934e-01
5.728000e+00 -4.348961e-01 -4.669209e-01
5.729000e+00 -4.603578e-01 -4.671470e-01
5.730000e+00 -4.506910e-01 -4.673715e-01
5.731000e+00 -4.552613e-01 -4.675945e-01
5.732000e+00 -5.241655e-01 -4.678160e-01
5.733000e+00 -4.855101e-01 -4.680360e-01
5.734000e+00 -4.421263e-01 -4.682545e-01
5.735000e+00 -4.656632e-01 -4.684715e-01
5.736000e+00 -4.657130e-01 -4.686870e-01
5.737000e+00 -5.030946e-01 -4.689009e-01
5.738000e+00 -4.577839e-01 -4.691134e-01
5.739000e+00 -5.015078e-01 -4.693243e-01
5.740000e+00 -4.800300e-01 -4.695337e-01
5.741000e+00 -4.864643e-01 -4.697417e-01
5.742000e+00 -4.520982e-01 -4.699481e-01
5.743000e+00 -4.650041e-01 -4.701529e-01
5.744000e+00 -4.769354e-01 -4.703563e-01
5.745000e+00 -4.835917e-01 -4.705582e-01
5.746000e+00 -4.893090e-01 -4.707585e-01
5.747000e+00 -4.844786e-01 -4.709573e-01
5.748000e+00 -4.665745e-01 -4.711546e-01
5.749000e+00 -4.851750e-01 -4.713504e-01
5.750000e+00 -4.682892e-01 -4.715446e-01
5.751000e+00 -4.857071e-01 -4.717374e-01
5.752000e+00 -4.635577e-01 -4.719286e-01
5.753000e+00 -4.896388e-01 -4.721183e-01
5.754000e+00 -4.635230e-01 -4.723064e-01
5.755000e+00 -4.647408e-01 -4.724931e-01
5.756000e+00 -4.580978e-01 -4.726782e-01
5.757000e+00 -4.675255e-01 -4.728618e-01
5.758000e+00 -4.413241e-01 -4.730439e-01
5.759000e+00 -4.966069e-01 -4.732244e-01
5.760000e+00 -4.840764e-01 -4.734035e-01
5.761000e+00 -4.881206e-01 -4.735809e-01
5.762000e+00 -4.839473e-01 -4.737569e-01
5.763000e+00 -4.517099e-01 -4.739314e-01
5.764000e+00 -4.900579e-01 -4.741043e-01
5.765000e+00 -4.699081e-01 -4.742756e-01
5.766000e+00 -4.650439e-01 -4.744455e-01
5.767000e+00 -4.826278e-01 -4.746138e-01
5.768000e+00 -4.560249e-01 -4.747806e-01
5.769000e+00 -4.973239e-01 -4.749459e-01
5.770000e+00 -4.947460e-01 -4.751096e-01
5.771000e+00 -4.420792e-01 -4.752718e-01
5.772000e+00 -4.272488e-01 -4.754325e-01
5.773000e+00 -4.870505e-01 -4.755916e-01
5.774000e+00 -4.490692e-01 -4.757492e-01
5.775000e+00 -4.895891e-01 -4.759053e-01
5.776000e+00 -4.778736e-01 -4.760598e-01
5.777000e+00 -4.899538e-01 -4.762129e-01
5.778000e+00 -4.805567e-01 -4.763643e-01
5.779000e+00 -4.640627e-01 -4.765143e-01
5.780000e+00 -4.735616e-01 -4.766627e-01
5.781000e+00 -4.702016e-01 -4.768096e-01
5.782000e+00 -4.657267e-01 -4.769549e-01
5.783000e+00 -4.595012e-01 -4.770987e-01
5.784000e+00 -4.427811e-01 -4.772410e-01
5.785000e+00 -4.627914e-01 -4.773817e-01
5.786000e+00 -4.892050e-01 -4.775209e-01
5.787000e+00 -4.437485e-01 -4.776586e-01
5.788000e+00 -5.080331e-01 -4.777947e-01
5.789000e+00 -4.681755e-01 -4.779293e-01
5.790000e+00 -4.666034e-01 -4.780624e-01
5.791000e+00 -4.664613e-01 -4.781939e-01
5.792000e+00 -5.179004e-01 -4.783239e-01
5.793000e+00 -4.492633e-01 -4.784523e-01
5.794000e+00 -4.732627e-01 -4.785792e-01
5.795000e+00 -4.639618e-01 -4.787046e-01
5.796000e+00 -4.631767e-01 -4.788284e-01
5.797000e+00 -4.664637e-01 -4.789508e-01
5.798000e+00 -4.834718e-01 -4.790715e-01
5.799000e+00 -4.586285e-01 -4.791908e-01
5.800000e+00 -4.454437e-01 -4.793085e-01
5.801000e+00 -4.734502e-01 -4.794246e-01
5.802000e+00 -5.257430e-01 -4.795392e-01
5.803000e+00 -4.700670e-01 -4.796523e-01
5.804000e+00 -4.850826e-01 -4.797639e-01
5.805000e+00 -4.682713e-01 -4.798739e-01
5.806000e+00 -4.993982e-01 -4.799824e-01
5.807000e+00 -4.783333e-01 -4.800893e-01
5.808000e+00 -4.951849e-01 -4.801947e-01
5.809000e+00 -4.671693e-01 -4.802986e-01
5.810000e+00 -4.616120e-01 -4.804009e-01
5.811000e+00 -4.664664e-01 -4.805017e-01
5.812000e+00 -4.167849e-01 -4.806010e-01
5.813000e+00 -4.628128e-01 -4.806987e-01
5.814000e+00 -4.911789e-01 -4.807949e-01
5.815000e+00 -4.585611e-01 -4.808896e-01
5.816000e+00 -4.734503e-01 -4.809827e-01
5.817000e+00 -5.114781e-01 -4.810743e-01
5.818000e+00 -4.900723e-01 -4.811643e-01
5.819000e+00 -4.920622e-01 -4.812529e-01
5.820000e+00 -4.852210e-01 -4.813399e-01
5.821000e+00 -5.147635e-01 -4.814253e-01
5.822000e+00 -4.862162e-01 -4.815092e-01
5.823000e+00 -4.788042e-01 -4.815916e-01
5.824000e+00 -4.530487e-01 -4.816725e-01
5.825000e+00 -4.915570e-01 -4.817518e-01
5.826000e+00 -4.586358e-01 -4.818296e-01
5.827000e+00 -4.969491e-01 -4.819058e-01
5.828000e+00 -4.887248e-01 -4.819806e-01
5.829000e+00 -4.879962e-01 -4.820538e-01
5.830000e+00 -4.796143e-01 -4.821254e-01
5.831000e+00 -4.754536e-01 -4.821956e-01
5.832000e+00 -4.787032e-01 -4.822642e-01
5.833000e+00 -4.946947e-01 -4.823313e-01
5.834000e+00 -4.856207e-01 -4.823968e-01
5.835000e+00 -4.683730e-01 -4.824608e-01
5.836000e+00 -4.795391e-01 -4.825233e-01
5.837000e+00 -4.918105e-01 -4.825843e-01
5.838000e+00 -4.962541e-01 -4.826437e-01
5.839000e+00 -5.188237e-01 -4.827016e-01
5.840000e+00 -4.673094e-01 -4.827580e-01
5.841000e+00 -5.172754e-01 -4.828129e-01
5.842000e+00 -4.974699e-01 -4.828662e-01
5.843000e+00 -5.084576e-01 -4.829180e-01
5.844000e+00 -5.080075e-01 -4.829683e-01
5.845000e+00 -4.767359e-01 -4.830171e-01
5.846000e+00 -4.651559e-01 -4.830643e-01
5.847000e+00 -4.778809e-01 -4.831100e-01
5.848000e+00 -4.910830e-01 -4.831542e-01
5.849000e+00 -4.801058e-01 -4.831969e-01
5.850000e+00 -4.857630e-01 -4.832380e-01
5.851000e+00 -4.514804e-01 -4.832777e-01
5.852000e+00 -4.876337e-01 -4.833158e-01
5.853000e+00 -4.352069e-01 -4.833524e-01
5.854000e+00 -4.257780e-01 -4.833875e-01
5.855000e+00 -4.725858e-01 -4.834210e-01
5.856000e+00 -4.737467e-01 -4.834531e-01
5.857000e+00 -4.877518e-01 -4.834836e-01
5.858000e+00 -4.589989e-01 -4.835126e-01
5.859000e+00 -4.997298e-01 -4.835401e-01
5.860000e+00 -4.909515e-01 -4.835661e-01
5.861000e+00 -4.836975e-01 -4.835906e-01
5.862000e+00 -4.572482e-01 -4.836135e-01
5.863000e+00 -5.188156e-01 -4.836350e-01
5.864000e+00 -5.279486e-01 -4.836549e-01
5.865000e+00 -4.802138e-01 -4.836734e-01
5.866000e+00 -4.771512e-01 -4.836903e-01
5.867000e+00 -4.917282e-01 -4.837057e-01
5.868000e+00 -4.846562e-01 -4.837196e-01
5.869000e+00 -4.685222e-01 -4.837320e-01
5.870000e+00 -4.743287e-01 -4.837429e-01
5.871000e+00 -4.892631e-01 -4.837523e-01
5.872000e+00 -4.775623e-01 -4.837602e-01
5.873000e+00 -5.033753e-01 -4.837666e-01
5.874000e+00 -5.183961e-01 -4.837714e-01
5.875000e+00 -4.896030e-01 -4.837748e-01
5.876000e+00 -5.098107e-01 -4.837767e-01
5.877000e+00 -4.699646e-01 -4.837771e-01
5.878000e+00 -4.511769e-01 -4.837760e-01
5.879000e+00 -4.811202e-01 -4.837733e-01
5.880000e+00 -4.849735e-01 -4.837692e-01
5.881000e+00 -4.661442e-01 -4.837636e-01
5.882000e+00 -4.891766e-01 -4.837565e-01
5.883000e+00 -4.852895e-01 -4.837479e-01
5.884000e+00 -4.916411e-01 -4.837378e-01
5.885000e+00 -4.728237e-01 -4.837263e-01
5.886000e+00 -4.742348e-01 -4.837132e-01
5.887000e+00 -5.012115e-01 -4.836986e-01
5.888000e+00 -4.765140e-01 -4.836826e-01
5.889000e+00 -4.960773e-01 -4.836650e-01
5.890000e+00 -4.766251e-01 -4.836460e-01
5.891000e+00 -4.944211e-01 -4.836255e-01
5.892000e+00 -4.827204e-01 -4.836035e-01
5.893000e+00 -4.856280e-01 -4.835800e-01
5.894000e+00 -4.807072e-01 -4.835551e-01
5.895000e+00 -4.448180e-01 -4.835287e-01
5.896000e+00 -4.581424e-01 -4.835007e-01
5.897000e+00 -4.904328e-01 -4.834713e-01
5.898000e+00 -4.843808e-01 -4.834405e-01
5.899000e+00 -5.078116e-01 -4.834081e-01
5.900000e+00 -4.660235e-01 -4.833743e-01
5.901000e+00 -4.961902e-01 -4.833390e-01
5.902000e+00 -4.692566e-01 -4.833022e-01
5.903000e+00 -4.980305e-01 -4.832640e-01
5.904000e+00 -4.592076e-01 -4.832243e-01
5.905000e+00 -4.943052e-01 -4.831831e-01
5.906000e+00 -4.755359e-01 -4.831404e-01
5.907000e+00 -4.947700e-01 -4.830963e-01
5.908000e+00 -4.953240e-01 -4.830508e-01
5.909000e+00 -4.958723e-01 -4.830037e-01
5.910000e+00 -4.753296e-01 -4.829552e-01
5.911000e+00 -4.756526e-01 -4.829052e-01
5.912000e+00 -4.772025e-01 -4.828538e-01
5.913000e+00 -4.594664e-01 -4.828009e-01
5.914000e+00 -4.444578e-01 -4.827466e-01
5.915000e+00 -4.617535e-01 -4.826908e-01
5.916000e+00 -4.911198e-01 -4.826335e-01
5.917000e+00 -5.119454e-01 -4.825748e-01
5.918000e+00 -4.834185e-01 -4.825147e-01
5.919000e+00 -5.039490e-01 -4.824531e-01
5.920000e+00 -4.917530e-01 -4.823900e-01
5.921000e+00 -5.048392e-01 -4.823255e-01
5.922000e+00 -4.640827e-01 -4.822595e-01
5.923000e+00 -5.134206e-01 -4.821921e-01
5.924000e+00 -4.956313e-01 -4.821233e-01
5.925000e+00 -5.083425e-01 -4.820530e-01
5.926000e+00 -4.565907e-01 -4.819813e-01
5.927000e+00 -4.909064e-01 -4.819081e-01
5.928000e+00 -4.984967e-01 -4.818335e-01
5.929000e+00 -5.254645e-01 -4.817575e-01
5.930000e+00 -5.105412e-01 -4.816800e-01
5.931000e+00 -4.918083e-01 -4.816011e-01
5.932000e+00 -4.513371e-01 -4.815208e-01
5.933000e+00 -4.812880e-01 -4.814390e-01
5.934000e+00 -4.810017e-01 -4.813558e-01
5.935000e+00 -4.744597e-01 -4.812712e-01
5.936000e+00 -5.199203e-01 -4.811852e-01
5.937000e+00 -4.867151e-01 -4.810977e-01
5.938000e+00 -5.024168e-01 -4.810088e-01
5.939000e+00 -4.725178e-01 -4.809185e-01
5.940000e+00 -4.536982e-01 -4.808268e-01
5.941000e+00 -4.562928e-01 -4.807336e-01
5.942000e+00 -4.650628e-01 -4.806391e-01
5.943000e+00 -4.625371e-01 -4.805431e-01
5.944000e+00 -4.807654e-01 -4.804457e-01
5.945000e+00 -5.005758e-01 -4.803469e-01
5.946000e+00 -4.841436e-01 -4.802467e-01
5.947000e+00 -5.090803e-01 -4.801450e-01
5.948000e+00 -4.605850e-01 -4.800420e-01
5.949000e+00 -4.655314e-01 -4.799376e-01
5.950000e+00 -4.760889e-01 -4.798318e-01
5.951000e+00 -4.982725e-01 -4.797245e-01
5.952000e+00 -4.733678e-01 -4.796159e-01
5.953000e+00 -4.896593e-01 -4.795059e-01
5.954000e+00 -4.882296e-01 -4.793944e-01
5.955000e+00 -4.885558e-01 -4.792816e-01
5.956000e+00 -4.827280e-01 -4.791674e-01
5.957000e+00 -5.000404e-01 -4.790518e-01
5.958000e+00 -4.984555e-01 -4.789348e-01
5.959000e+00 -5.023536e-01 -4.788164e-01
5.960000e+00 -4.701837e-01 -4.786966e-01
5.961000e+00 -4.424210e-01 -4.785755e-01
5.962000e+00 -4.771289e-01 -4.784529e-01
5.963000e+00 -4.896099e-01 -4.783290e-01
5.964000e+00 -4.571322e-01 -4.782037e-01
5.965000e+00 -4.753405e-01 -4.780771e-01
5.966000e+00 -4.803381e-01 -4.779490e-01
5.967000e+00 -4.963231e-01 -4.778196e-01
5.968000e+00 -4.802138e-01 -4.776888e-01
5.969000e+00 -4.494188e-01 -4.775566e-01
5.970000e+00 -5.107829e-01 -4.774231e-01
5.971000e+00 -4.809056e-01 -4.772882e-01
5.972000e+00 -4.934695e-01 -4.771520e-01
5.973000e+00 -4.949224e-01 -4.770144e-01
5.974000e+00 -4.530258e-01 -4.768754e-01
5.975000e+00 -4.694447e-01 -4.767350e-01
5.976000e+00 -4.399636e-01 -4.765934e-01
5.977000e+00 -4.767915e-01 -4.764503e-01
5.978000e+00 -4.934506e-01 -4.763059e-01
5.979000e+00 -4.566610e-01 -4.761602e-01
5.980000e+00 -4.660591e-01 -4.760131e-01
5.981000e+00 -4.482236e-01 -4.758646e-01
5.982000e+00 -5.215072e-01 -4.757148e-01
5.983000e+00 -4.663201e-01 -4.755637e-01
5.984000e+00 -4.742708e-01 -4.754112e-01
5.985000e+00 -4.944490e-01 -4.752574e-01
5.986000e+00 -4.373649e-01 -4.751023e-01
5.987000e+00 -4.570134e-01 -4.749458e-01
5.988000e+00 -4.815595e-01 -4.747880e-01
5.989000e+00 -4.810049e-01 -4.746288e-01
5.990000e+00 -4.778394e-01 -4.744684e-01
5.991000e+00 -4.800317e-01 -4.743066e-01
5.992000e+00 -4.665861e-01 -4.741434e-01
5.993000e+00 -4.927905e-01 -4.739790e-01
5.994000e+00 -4.374282e-01 -4.738132e-01
5.995000e+00 -4.786645e-01 -4.736462e-01
5.996000e+00 -4.641733e-01 -4.734778e-01
5.997000e+00 -4.342326e-01 -4.733080e-01
5.998000e+00 -4.704612e-01 -4.731370e-01
5.999000e+00 -4.698602e-01 -4.729647e-01
6.000000e+00 -4.583687e-01 -4.727910e-01
6.001000e+00 -4.677029e-01 -4.726161e-01
6.002000e+00 -4.696484e-01 -4.724398e-01
6.003000e+00 -5.014098e-01 -4.722623e-01
6.004000e+00 -5.074443e-01 -4.720834e-01
6.005000e+00 -4.559992e-01 -4.719033e-01
6.006000e+00 -4.842995e-01 -4.717218e-01
6.007000e+00 -4.561763e-01 -4.715391e-01
6.008000e+00 -4.703028e-01 -4.713551e-01
6.009000e+00 -4.989630e-01 -4.711697e-01
6.010000e+00 -4.722385e-01 -4.709831e-01
6.011000e+00 -4.547524e-01 -4.707953e-01
6.012000e+00 -4.411058e-01 -4.706061e-01
6.013000e+00 -4.979407e-01 -4.704156e-01
6.014000e+00 -4.566145e-01 -4.702239e-01
6.015000e+00 -4.756615e-01 -4.700309e-01
6.016000e+00 -4.666024e-01 -4.698366e-01
6.017000e+00 -4.728369e-01 -4.696411e-01
6.018000e+00 -4.424121e-01 -4.694443e-01
6.019000e+00 -4.663935e-01 -4.692462e-01
6.020000e+00 -4.614432e-01 -4.690468e-01
6.021000e+00 -4.666123e-01 -4.688462e-01
6.022000e+00 -4.742002e-01 -4.686444e-01
6.023000e+00 -4.583756e-01 -4.684412e-01
6.024000e+00 -4.673977e-01 -4.682369e-01
6.025000e+00 -4.515315e-01 -4.680312e-01
6.026000e+00 -4.473579e-01 -4.678244e-01
6.027000e+00 -4.524474e-01 -4.676162e-01
6.028000e+00 -4.712896e-01 -4.674068e-01
6.029000e+00 -4.864697e-01 -4.671962e-01
6.030000e+00 -4.801217e-01 -4.669844e-01
6.031000e+00 -4.613388e-01 -4.667713e-01
6.032000e+00 -4.654478e-01 -4.665569e-01
6.033000e+00 -4.711328e-01 -4.663414e-01
6.034000e+00 -4.688202e-01 -4.661246e-01
6.035000e+00 -4.453474e-01 -4.659065e-01
6.036000e+00 -4.736929e-01 -4.656873e-01
6.037000e+00 -4.456794e-01 -4.654668e-01
6.038000e+00 -4.322930e-01 -4.652451e-01
6.039000e+00 -4.371717e-01 -4.650221e-01
6.040000e+00 -4.801904e-01 -4.647980e-01
6.041000e+00 -4.605793e-01 -4.645726e-01
6.042000e+00 -4.740705e-01 -4.643461e-01
6.043000e+00 -4.605977e-01 -4.641183e-01
6.044000e+00 -4.584167e-01 -4.638893e-01
6.045000e+00 -4.692391e-01 -4.636591e-01
6.046000e+00 -4.618613e-01 -4.634277e-01
6.047000e+00 -4.705200e-01 -4.631951e-01
6.048000e+00 -4.280103e-01 -4.629613e-01
6.049000e+00 -4.480462e-01 -4.627263e-01
6.050000e+00 -5.129243e-01 -4.624901e-01
6.051000e+00 -4.863686e-01 -4.622527e-01
6.052000e+00 -4.630686e-01 -4.620141e-01
6.053000e+00 -4.743629e-01 -4.617744e-01
6.054000e+00 -4.618900e-01 -4.615334e-01
6.055000e+00 -4.471736e-01 -4.612913e-01
6.056000e+00 -5.009004e-01 -4.610480e-01
6.057000e+00 -4.733039e-01 -4.608036e-01
6.058000e+00 -4.818185e-01 -4.605579e-01
6.059000e+00 -4.967728e-01 -4.603111e-01
6.060000e+00 -4.869310e-01 -4.600631e-01
6.061000e+00 -4.397109e-01 -4.598139e-01
6.062000e+00 -4.752789e-01 -4.595636e-01
6.063000e+00 -4.716723e-01 -4.593121e-01
6.064000e+00 -4.492573e-01 -4.590595e-01
6.065000e+00 -4.690675e-01 -4.588057e-01
6.066000e+00 -4.410723e-01 -4.585508e-01
6.067000e+00 -4.849543e-01 -4.582947e-01
6.068000e+00 -4.825323e-01 -4.580374e-01
6.069000e+00 -4.956876e-01 -4.577790e-01
6.070000e+00 -4.742621e-01 -4.575195e-01
6.071000e+00 -4.687340e-01 -4.572588e-01
6.072000e+00 -4.267694e-01 -4.569970e-01
6.073000e+00 -4.706188e-01 -4.567341e-01
6.074000e+00 -4.563632e-01 -4.564700e-01
6.075000e+00 -4.512570e-01 -4.562048e-01
6.076000e+00 -4.472279e-01 -4.559384e-01
6.077000e+00 -4.622822e-01 -4.556710e-01
6.078000e+00 -4.466051e-01 -4.554024e-01
6.079000e+00 -4.568397e-01 -4.551327e-01
6.080000e+00 -4.488549e-01 -4.548619e-01
6.081000e+00 -4.529123e-01 -4.545899e-01
6.082000e+00 -4.498970e-01 -4.543169e-01
6.083000e+00 -4.319129e-01 -4.540427e-01
6.084000e+00 -5.223727e-01 -4.537675e-01
6.085000e+00 -4.417367e-01 -4.534911e-01
6.086000e+00 -4.753617e-01 -4.532136e-01
6.087000e+00 -4.263304e-01 -4.529351e-01
6.088000e+00 -4.249081e-01 -4.526554e-01
6.089000e+00 -4.595014e-01 -4.523746e-01
6.090000e+00 -4.465362e-01 -4.520928e-01
6.091000e+00 -4.619197e-01 -4.518099e-01
6.092000e+00 -4.338648e-01 -4.515258e-01
6.093000e+00 -4.450675e-01 -4.512407e-01
6.094000e+00 -4.587261e-01 -4.509545e-01
6.095000e+00 -4.191982e-01 -4.506673e-01
6.096000e+00 -4.364955e-01 -4.503789e-01
6.097000e+00 -4.498396e-01 -4.500895e-01
6.098000e+00 -4.806331e-01 -4.497991e-01
6.099000e+00 -4.501822e-01 -4.495075e-01
6.100000e+00 -4.479195e-01 -4.492149e-01
6.101000e+00 -4.424381e-01 -4.489213e-01
6.102000e+00 -4.875029e-01 -4.486265e-01
6.103000e+00 -4.883172e-01 -4.483308e-01
6.104000e+00 -4.403894e-01 -4.480339e-01
6.105000e+00 -4.612589e-01 -4.477360e-01
6.106000e+00 -4.803572e-01 -4.474371e-01
6.107000e+00 -4.548330e-01 -4.471371e-01
6.108000e+00 -4.480869e-01 -4.468361e-01
6.109000e+00 -4.370967e-01 -4.465341e-01
6.110000e+00 -4.455581e-01 -4.462310e-01
6.111000e+00 -4.402889e-01 -4.459269e-01
6.112000e+00 -4.337414e-01 -4.456217e-01
6.113000e+00 -4.400503e-01 -4.453155e-01
6.114000e+00 -4.483065e-01 -4.450083e-01
6.115000e+00 -4.570895e-01 -4.447001e-01
6.116000e+00 -4.481869e-01 -4.443908e-01
6.117000e+00 -4.342446e-01 -4.440806e-01
6.118000e+00 -4.398053e-01 -4.437693e-01
6.119000e+00 -4.057558e-01 -4.434570e-01
6.120000e+00 -4.841116e-01 -4.431437e-01
6.121000e+00 -4.340751e-01 -4.428294e-01
6.122000e+00 -4.554507e-01 -4.425141e-01
6.123000e+00 -4.549011e-01 -4.421978e-01
6.124000e+00 -4.476319e-01 -4.418805e-01
6.125000e+00 -4.529146e-01 -4.415622e-01
6.126000e+00 -4.333202e-01 -4.412429e-01
6.127000e+00 -4.527849e-01 -4.409226e-01
6.128000e+00 -4.225527e-01 -4.406014e-01
6.129000e+00 -4.565544e-01 -4.402791e-01
6.130000e+00 -4.675501e-01 -4.399559e-01
6.131000e+00 -4.593314e-01 -4.396317e-01
6.132000e+00 -4.465060e-01 -4.393065e-01
6.133000e+00 -4.433853e-01 -4.389804e-01
6.134000e+00 -4.327639e-01 -4.386533e-01
6.135000e+00 -4.566381e-01 -4.383252e-01
6.136000e+00 -4.490061e-01 -4.379961e-01
6.137000e+00 -4.458002e-01 -4.376661e-01
6.138000e+00 -4.259624e-01 -4.373352e-01
6.139000e+00 -4.249403e-01 -4.370033e-01
6.140000e+00 -4.125936e-01 -4.366704e-01
6.141000e+00 -4.602587e-01 -4.363366e-01
6.142000e+00 -4.103422e-01 -4.360018e-01
6.143000e+00 -4.324083e-01 -4.356661e-01
6.144000e+00 -4.609682e-01 -4.353295e-01
6.145000e+00 -4.325382e-01 -4.349919e-01
6.146000e+00 -4.442473e-01 -4.346534e-01
6.147000e+00 -4.199205e-01 -4.343140e-01
6.148000e+00 -4.313758e-01 -4.339736e-01
6.149000e+00 -4.422264e-01 -4.336323e-01
6.150000e+00 -4.438872e-01 -4.332901e-01
6.151000e+00 -4.331239e-01 -4.329470e-01
6.152000e+00 -4.475361e-01 -4.326029e-01
6.153000e+00 -4.468445e-01 -4.322580e-01
6.154000e+00 -4.399767e-01 -4.319121e-01
6.155000e+00 -4.023810e-01 -4.315653e-01
6.156000e+00 -4.470663e-01 -4.312176e-01
6.157000e+00 -3.955050e-01 -4.308691e-01
6.158000e+00 -4.310555e-01 -4.305196e-01
6.159000e+00 -4.159153e-01 -4.301692e-01
6.160000e+00 -4.515625e-01 -4.298179e-01
6.161000e+00 -4.394190e-01 -4.294658e-01
6.162000e+00 -4.432486e-01 -4.291127e-01
6.163000e+00 -4.197152e-01 -4.287588e-01
6.164000e+00 -4.321628e-01 -4.284040e-01
6.165000e+00 -3.957151e-01 -4.280483e-01
6.166000e+00 -4.369942e-01 -4.276917e-01
6.167000e+00 -3.820905e-01 -4.273343e-01
6.168000e+00 -4.186642e-01 -4.269760e-01
6.169000e+00 -4.157233e-01 -4.266168e-01
6.170000e+00 -4.139805e-01 -4.262568e-01
6.171000e+00 -4.016389e-01 -4.258959e-01
6.172000e+00 -4.220254e-01 -4.255341e-01
6.173000e+00 -4.343415e-01 -4.251715e-01
6.174000e+00 -4.356724e-01 -4.248080e-01
6.175000e+00 -4.425022e-01 -4.244437e-01
6.176000e+00 -4.369489e-01 -4.240786e-01
6.177000e+00 -4.279013e-01 -4.237126e-01
6.178000e+00 -4.151296e-01 -4.233458e-01
6.179000e+00 -4.014924e-01 -4.229781e-01
6.180000e+00 -4.381775e-01 -4.226096e-01
6.181000e+00 -4.405602e-01 -4.222403e-01
6.182000e+00 -4.063329e-01 -4.218701e-01
6.183000e+00 -4.248184e-01 -4.214991e-01
6.184000e+00 -4.141285e-01 -4.211273e-01
6.185000e+00 -3.744143e-01 -4.207547e-01
6.186000e+00 -3.998961e-01 -4.203813e-01
6.187000e+00 -4.178644e-01 -4.200070e-01
6.188000e+00 -4.275568e-01 -4.196320e-01
6.189000e+00 -3.842735e-01 -4.192561e-01
6.190000e+00 -4.172782e-01 -4.188794e-01
6.191000e+00 -4.418988e-01 -4.185020e-01
6.192000e+00 -4.075839e-01 -4.181237e-01
6.193000e+00 -4.214931e-01 -4.177447e-01
6.194000e+00 -4.226788e-01 -4.173648e-01
6.195000e+00 -4.158336e-01 -4.169842e-01
6.196000e+00 -4.576112e-01 -4.166028e-01
6.197000e+00 -4.016186e-01 -4.162206e-01
6.198000e+00 -4.152207e-01 -4.158376e-01
6.199000e+00 -3.862119e-01 -4.154538e-01
6.200000e+00 -4.483742e-01 -4.150693e-01
6.201000e+00 -4.513479e-01 -4.146840e-01
6.202000e+00 -4.141593e-01 -4.142979e-01
6.203000e+00 -4.263105e-01 -4.139111e-01
6.204000e+00 -4.036156e-01 -4.135235e-01
6.205000e+00 -3.970159e-01 -4.131352e-01
6.206000e+00 -4.323915e-01 -4.127461e-01
6.207000e+00 -4.144628e-01 -4.123562e-01
6.208000e+00 -4.190554e-01 -4.119657e-01
6.209000e+00 -4.338782e-01 -4.115743e-01
6.210000e+00 -4.124110e-01 -4.111822e-01
6.211000e+00 -4.241190e-01 -4.107894e-01
6.212000e+00 -3.972079e-01 -4.103958e-01
6.213000e+00 -3.942549e-01 -4.100016e-01
6.214000e+00 -3.962325e-01 -4.096065e-01
6.215000e+00 -4.129835e-01 -4.092108e-01
6.216000e+00 -3.970196e-01 -4.088143e-01
6.217000e+00 -4.151112e-01 -4.084171e-01
6.218000e+00 -4.064894e-01 -4.080192e-01
6.219000e+00 -4.111910e-01 -4.076206e-01
6.220000e+00 -4.182225e-01 -4.072213e-01
6.221000e+00 -4.030580e-01 -4.068212e-01
6.222000e+00 -4.048454e-01 -4.064205e-01
6.223000e+00 -4.245230e-01 -4.060190e-01
6.224000e+00 -4.317126e-01 -4.056169e-01
6.225000e+00 -4.354009e-01 -4.052140e-01
6.226000e+00 -4.225791e-01 -4.048105e-01
6.227000e+00 -4.274144e-01 -4.044063e-01
6.228000e+00 -3.818883e-01 -4.040014e-01
6.229000e+00 -3.680808e-01 -4.035958e-01
6.230000e+00 -3.849911e-01 -4.031895e-01
6.231000e+00 -3.875932e-01 -4.027825e-01
6.232000e+00 -3.970836e-01 -4.023749e-01
6.233000e+00 -4.157591e-01 -4.019666e-01
6.234000e+00 -3.889385e-01 -4.015576e-01
6.235000e+00 -3.862686e-01 -4.011480e-01
6.236000e+00 -4.199421e-01 -4.007377e-01
6.237000e+00 -4.165310e-01 -4.003268e-01
6.238000e+00 -4.064266e-01 -3.999151e-01
6.239000e+00 -3.950757e-01 -3.995029e-01
6.240000e+00 -3.902585e-01 -3.990900e-01
6.241000e+00 -3.876845e-01 -3.986764e-01
6.242000e+00 -4.374686e-01 -3.982622e-01
6.243000e+00 -4.177233e-01 -3.978474e-01
6.244000e+00 -3.992246e-01 -3.974319e-01
6.245000e+00 -4.159991e-01 -3.970158e-01
6.246000e+00 -3.985233e-01 -3.965990e-01
6.247000e+00 -3.889362e-01 -3.961817e-01
6.248000e+00 -3.959403e-01 -3.957637e-01
6.249000e+00 -3.887492e-01 -3.953451e-01
6.250000e+00 -4.238308e-01 -3.949258e-01
6.251000e+00 -3.985740e-01 -3.945060e-01
6.252000e+00 -3.645798e-01 -3.940855e-01
6.253000e+00 -4.078383e-01 -3.936644e-01
6.254000e+00 -4.066449e-01 -3.932427e-01
6.255000e+00 -3.807168e-01 -3.928205e-01
6.256000e+00 -3.922368e-01 -3.923976e-01
6.257000e+00 -3.910281e-01 -3.919741e-01
6.258000e+00 -4.285577e-01 -3.915500e-01
6.259000e+00 -4.099734e-01 -3.911254e-01
6.260000e+00 -3.748817e-01 -3.907001e-01
6.261000e+00 -3.831489e-01 -3.902743e-01
6.262000e+00 -3.416891e-01 -3.898479e-01
6.263000e+00 -3.941293e-01 -3.894209e-01
6.264000e+00 -3.764733e-01 -3.889933e-01
6.265000e+00 -3.748007e-01 -3.885651e-01
6.266000e+00 -3.554506e-01 -3.881364e-01
6.267000e+00 -3.817394e-01 -3.877071e-01
6.268000e+00 -3.917774e-01 -3.872773e-01
6.269000e+00 -3.903429e-01 -3.868469e-01
6.270000e+00 -3.774972e-01 -3.864159e-01
6.271000e+00 -3.609830e-01 -3.859844e-01
6.272000e+00 -4.240112e-01 -3.855524e-01
6.273000e+00 -3.912470e-01 -3.851198e-01
6.274000e+00 -3.693782e-01 -3.846866e-01
6.275000e+00 -3.737666e-01 -3.842529e-01
6.276000e+00 -3.665622e-01 -3.838187e-01
6.277000e+00 -3.576737e-01 -3.833839e-01
6.278000e+00 -3.688699e-01 -3.829486e-01
6.279000e+00 -3.475982e-01 -3.825128e-01
6.280000e+00 -3.609103e-01 -3.820764e-01
6.281000e+00 -4.306392e-01 -3.816396e-01
6.282000e+00 -3.910878e-01 -3.812022e-01
6.283000e+00 -3.890845e-01 -3.807643e-01
6.284000e+00 -3.846820e-01 -3.803258e-01
6.285000e+00 -3.807540e-01 -3.798869e-01
6.286000e+00 -3.872519e-01 -3.794475e-01
6.287000e+00 -3.992715e-01 -3.790075e-01
6.288000e+00 -3.965285e-01 -3.785671e-01
6.289000e+00 -3.827321e-01 -3.781261e-01
6.290000e+00 -4.012734e-01 -3.776847e-01
6.291000e+00 -3.564846e-01 -3.772428e-01
6.292000e+00 -3.838906e-01 -3.768003e-01
6.293000e+00 -3.854312e-01 -3.763574e-01
6.294000e+00 -3.431175e-01 -3.759141e-01
6.295000e+00 -4.070458e-01 -3.754702e-01
6.296000e+00 -3.613066e-01 -3.750259e-01
6.297000e+00 -3.871050e-01 -3.745810e-01
6.298000e+00 -3.714386e-01 -3.741358e-01
6.299000e+00 -3.703715e-01 -3.736900e-01
6.300000e+00 -3.691302e-01 -3.732438e-01
6.301000e+00 -3.860344e-01 -3.727971e-01
6.302000e+00 -3.523293e-01 -3.723500e-01
6.303000e+00 -3.466642e-01 -3.719024e-01
6.304000e+00 -3.864970e-01 -3.714544e-01
6.305000e+00 -3.834636e-01 -3.710059e-01
6.306000e+00 -4.119871e-01 -3.705569e-01
6.307000e+00 -3.362472e-01 -3.701076e-01
6.308000e+00 -3.576482e-01 -3.696578e-01
6.309000e+00 -3.987316e-01 -3.692075e-01
6.310000e+00 -3.578046e-01 -3.687568e-01
6.311000e+00 -3.351759e-01 -3.683057e-01
6.312000e+00 -3.740917e-01 -3.678542e-01
6.313000e+00 -3.342950e-01 -3.674022e-01
6.314000e+00 -3.806205e-01 -3.669499e-01
6.315000e+00 -3.691138e-01 -3.664971e-01
6.316000e+00 -3.750781e-01 -3.660438e-01
6.317000e+00 -3.470850e-01 -3.655902e-01
6.318000e+00 -3.881225e-01 -3.651362e-01
6.319000e+00 -3.618558e-01 -3.646817e-01
6.320000e+00 -3.686187e-01 -3.642269e-01
6.321000e+00 -3.459947e-01 -3.637717e-01
6.322000e+00 -3.680308e-01 -3.633160e-01
6.323000e+00 -3.599749e-01 -3.628600e-01
6.324000e+00 -3.892394e-01 -3.624036e-01
6.325000e+00 -3.940208e-01 -3.619468e-01
6.326000e+00 -4.004309e-01 -3.614896e-01
6.327000e+00 -3.621933e-01 -3.610320e-01
6.328000e+00 -3.567379e-01 -3.605741e-01
6.329000e+00 -3.390841e-01 -3.601158e-01
6.330000e+00 -3.429657e-01 -3.596571e-01
6.331000e+00 -3.686861e-01 -3.591980e-01
6.332000e+00 -3.742990e-01 -3.587386e-01
6.333000e+00 -3.913706e-01 -3.582788e-01
6.334000e+00 -3.492550e-01 -3.578186e-01
6.335000e+00 -3.371660e-01 -3.573581e-01
6.336000e+00 -3.554558e-01 -3.568973e-01
6.337000e+00 -3.476617e-01 -3.564361e-01
6.338000e+00 -3.313555e-01 -3.559745e-01
6.339000e+00 -3.685265e-01 -3.555126e-01
6.340000e+00 -3.482210e-01 -3.550504e-01
6.341000e+00 -3.756134e-01 -3.545878e-01
6.342000e+00 -3.633899e-01 -3.541249e-01
6.343000e+00 -3.841101e-01 -3.536616e-01
6.344000e+00 -3.749032e-01 -3.531981e-01
6.345000e+00 -3.543023e-01 -3.527342e-01
6.346000e+00 -3.868346e-01 -3.522700e-01
6.347000e+00 -3.432283e-01 -3.518054e-01
6.348000e+00 -3.408237e-01 -3.513405e-01
6.349000e+00 -3.680428e-01 -3.508754e-01
6.350000e+00 -3.597549e-01 -3.504099e-01
6.351000e+00 -3.583394e-01 -3.499441e-01
6.352000e+00 -3.551560e-01 -3.494780e-01
6.353000e+00 -3.389288e-01 -3.490116e-01
6.354000e+00 -3.662797e-01 -3.485449e-01
6.355000e+00 -3.751474e-01 -3.480779e-01
6.356000e+00 -3.260498e-01 -3.476106e-01
6.357000e+00 -3.472880e-01 -3.471431e-01
6.358000e+00 -3.388436e-01 -3.466752e-01
6.359000e+00 -3.179888e-01 -3.462071e-01
6.360000e+00 -3.555859e-01 -3.457386e-01
6.361000e+00 -3.249940e-01 -3.452699e-01
6.362000e+00 -3.286879e-01 -3.448009e-01
6.363000e+00 -3.863501e-01 -3.443317e-01
6.364000e+00 -3.564329e-01 -3.438622e-01
6.365000e+00 -3.283683e-01 -3.433924e-01
6.366000e+00 -3.520821e-01 -3.429223e-01
6.367000e+00 -3.393204e-01 -3.424520e-01
6.368000e+00 -3.316308e-01 -3.419815e-01
6.369000e+00 -3.236422e-01 -3.415107e-01
6.370000e+00 -3.298306e-01 -3.410396e-01
6.371000e+00 -2.997722e-01 -3.405683e-01
6.372000e+00 -3.747165e-01 -3.400967e-01
6.373000e+00 -3.492720e-01 -3.396249e-01
6.374000e+00 -3.175129e-01 -3.391529e-01
6.375000e+00 -3.063134e-01 -3.386806e-01
6.376000e+00 -3.491737e-01 -3.382081e-01
6.377000e+00 -3.474871e-01 -3.377353e-01
6.378000e+00 -3.996610e-01 -3.372624e-01
6.379000e+00 -3.333650e-01 -3.367892e-01
6.380000e+00 -3.580123e-01 -3.363158e-01
6.381000e+00 -3.268951e-01 -3.358421e-01
6.382000e+00 -3.230067e-01 -3.353683e-01
6.383000e+00 -3.184665e-01 -3.348942e-01
6.384000e+00 -3.620897e-01 -3.344200e-01
6.385000e+00 -3.542519e-01 -3.339455e-01
6.386000e+00 -3.118538e-01 -3.334708e-01
6.387000e+00 -3.212097e-01 -3.329959e-01
6.388000e+00 -3.092720e-01 -3.325209e-01
6.389000e+00 -3.070696e-01 -3.320456e-01
6.390000e+00 -3.541168e-01 -3.315701e-01
6.391000e+00 -3.624853e-01 -3.310945e-01
6.392000e+00 -3.352769e-01 -3.306186e-01
6.393000e+00 -3.642904e-01 -3.301426e-01
6.394000e+00 -3.483746e-01 -3.296664e-01
6.395000e+00 -3.352738e-01 -3.291900e-01
6.396000e+00 -3.304993e-01 -3.287135e-01
6.397000e+00 -3.361974e-01 -3.282368e-01
6.398000e+00 -3.257215e-01 -3.277599e-01
6.399000e+00 -3.140202e-01 -3.272828e-01
6.400000e+00 -3.114206e-01 -3.268056e-01
6.401000e+00 -3.476213e-01 -3.263282e-01
6.402000e+00 -2.968777e-01 -3.258507e-01
6.403000e+00 -3.082312e-01 -3.253730e-01
6.404000e+00 -3.171626e-01 -3.248951e-01
6.405000e+00 -3.093816e-01 -3.244171e-01
6.406000e+00 -3.513376e-01 -3.239390e-01
6.407000e+00 -3.096336e-01 -3.234607e-01
6.408000e+00 -3.202601e-01 -3.229823e-01
6.409000e+00 -2.803582e-01 -3.225038e-01
6.410000e+00 -3.209102e-01 -3.220251e-01
6.411000e+00 -3.262241e-01 -3.215462e-01
6.412000e+00 -3.093678e-01 -3.210673e-01
6.413000e+00 -3.010098e-01 -3.205882e-01
6.414000e+00 -2.892577e-01 -3.201090e-01
6.415000e+00 -3.207662e-01 -3.196297e-01
6.416000e+00 -3.246227e-01 -3.191503e-01
6.417000e+00 -3.094274e-01 -3.186707e-01
6.418000e+00 -3.311050e-01 -3.181911e-01
6.419000e+00 -3.124697e-01 -3.177113e-01
6.420000e+00 -3.203243e-01 -3.172314e-01
6.421000e+00 -3.445115e-01 -3.167515e-01
6.422000e+00 -3.086164e-01 -3.162714e-01
6.423000e+00 -3.087397e-01 -3.157912e-01
6.424000e+00 -2.924248e-01 -3.153110e-01
6.425000e+00 -2.782317e-01 -3.148306e-01
6.426000e+00 -2.657500e-01 -3.143502e-01
6.427000e+00 -3.326434e-01 -3.138696e-01
6.428000e+00 -3.030935e-01 -3.133890e-01
6.429000e+00 -3.201722e-01 -3.129083e-01
6.430000e+00 -3.132641e-01 -3.124276e-01
6.431000e+00 -2.957748e-01 -3.119467e-01
6.432000e+00 -3.215540e-01 -3.114658e-01
6.433000e+00 -3.042588e-01 -3.109848e-01
6.434000e+00 -3.161475e-01 -3.105038e-01
6.435000e+00 -3.214674e-01 -3.100227e-01
6.436000e+00 -3.023049e-01 -3.095415e-01
6.437000e+00 -3.107104e-01 -3.090603e-01
6.438000e+00 -3.054004e-01 -3.085790e-01
6.439000e+00 -2.934612e-01 -3.080976e-01
6.440000e+00 -3.060715e-01 -3.076162e-01
6.441000e+00 -3.070958e-01 -3.071348e-01
6.442000e+00 -2.689969e-01 -3.066533e-01
6.443000e+00 -2.844722e-01 -3.061718e-01
6.444000e+00 -2.999989e-01 -3.056903e-01
6.445000e+00 -3.004392e-01 -3.052087e-01
6.446000e+00 -2.762217e-01 -3.047270e-01
6.447000e+00 -2.910491e-01 -3.042454e-01
6.448000e+00 -3.023450e-01 -3.037637e-01
6.449000e+00 -2.703030e-01 -3.032820e-01
6.450000e+00 -2.701420e-01 -3.028003e-01
6.451000e+00 -3.324396e-01 -3.023185e-01
6.452000e+00 -2.887850e-01 -3.018368e-01
6.453000e+00 -2.662094e-01 -3.013550e-01
6.454000e+00 -2.832166e-01 -3.008732e-01
6.455000e+00 -2.631135e-01 -3.003914e-01
6.456000e+00 -3.213128e-01 -2.999096e-01
6.457000e+00 -3.217462e-01 -2.994278e-01
6.458000e+00 -3.224836e-01 -2.989460e-01
6.459000e+00 -3.180044e-01 -2.984642e-01
6.460000e+00 -2.761098e-01 -2.979824e-01
6.461000e+00 -3.322220e-01 -2.975006e-01
6.462000e+00 -2.962085e-01 -2.970188e-01
6.463000e+00 -3.092732e-01 -2.965370e-01
6.464000e+00 -3.099191e-01 -2.960553e-01
6.465000e+00 -2.692249e-01 -2.955736e-01
6.466000e+00 -2.590310e-01 -2.950919e-01
6.467000e+00 -3.165858e-01 -2.946102e-01
6.468000e+00 -3.018553e-01 -2.941285e-01
6.469000e+00 -2.963802e-01 -2.936469e-01
6.470000e+00 -3.084005e-01 -2.931653e-01
6.471000e+00 -2.701013e-01 -2.926837e-01
6.472000e+00 -2.702789e-01 -2.922022e-01
6.473000e+00 -2.735733e-01 -2.917207e-01
6.474000e+00 -3.250140e-01 -2.912393e-01
6.475000e+00 -2.716998e-01 -2.907579e-01
6.476000e+00 -2.637863e-01 -2.902765e-01
6.477000e+00 -2.857706e-01 -2.897952e-01
6.478000e+00 -2.793451e-01 -2.893140e-01
6.479000e+00 -2.901054e-01 -2.888328e-01
6.480000e+00 -3.290684e-01 -2.883517e-01
6.481000e+00 -2.588635e-01 -2.878706e-01
6.482000e+00 -3.106911e-01 -2.873896e-01
6.483000e+00 -2.777315e-01 -2.869087e-01
6.484000e+00 -2.784236e-01 -2.864278e-01
6.485000e+00 -2.798291e-01 -2.859470e-01
6.486000e+00 -2.809987e-01 -2.854663e-01
6.487000e+00 -2.615931e-01 -2.849856e-01
6.488000e+00 -2.498376e-01 -2.845050e-01
6.489000e+00 -2.865582e-01 -2.840245e-01
6.490000e+00 -2.560892e-01 -2.835441e-01
6.491000e+00 -2.967736e-01 -2.830638e-01
6.492000e+00 -2.702222e-01 -2.825836e-01
6.493000e+00 -2.782360e-01 -2.821035e-01
6.494000e+00 -3.009451e-01 -2.816234e-01
6.495000e+00 -3.013253e-01 -2.811435e-01
6.496000e+00 -2.788825e-01 -2.806636e-01
6.497000e+00 -2.663621e-01 -2.801839e-01
6.498000e+00 -2.377472e-01 -2.797042e-01
6.499000e+00 -2.749088e-01 -2.792247e-01
6.500000e+00 -2.576143e-01 -2.787453e-01
6.501000e+00 -2.942607e-01 -2.782660e-01
6.502000e+00 -3.041912e-01 -2.777868e-01
6.503000e+00 -3.229791e-01 -2.773077e-01
6.504000e+00 -2.784486e-01 -2.768287e-01
6.505000e+00 -2.316104e-01 -2.763499e-01
6.506000e+00 -2.627073e-01 -2.758712e-01
6.507000e+00 -2.538550e-01 -2.753926e-01
6.508000e+00 -2.528903e-01 -2.749142e-01
6.509000e+00 -2.758347e-01 -2.744358e-01
6.510000e+00 -2.788688e-01 -2.739577e-01
6.511000e+00 -2.602615e-01 -2.734796e-01
6.512000e+00 -2.848781e-01 -2.730017e-01
6.513000e+00 -2.844945e-01 -2.725239e-01
6.514000e+00 -2.872490e-01 -2.720463e-01
6.515000e+00 -2.394891e-01 -2.715688e-01
6.516000e+00 -2.582346e-01 -2.710915e-01
6.517000e+00 -2.732970e-01 -2.706143e-01
6.518000e+00 -2.921147e-01 -2.701373e-01
6.519000e+00 -3.013802e-01 -2.696604e-01
6.520000e+00 -2.837391e-01 -2.691837e-01
6.521000e+00 -2.551842e-01 -2.687072e-01
6.522000e+00 -2.735690e-01 -2.682308e-01
6.523000e+00 -2.873380e-01 -2.677546e-01
6.524000e+00 -2.485494e-01 -2.672786e-01
6.525000e+00 -3.061746e-01 -2.668027e-01
6.526000e+00 -2.788945e-01 -2.663270e-01
6.527000e+00 -2.552275e-01 -2.658515e-01
6.528000e+00 -2.509184e-01 -2.653761e-01
6.529000e+00 -2.377826e-01 -2.649010e-01
6.530000e+00 -2.511554e-01 -2.644260e-01
6.531000e+00 -2.567405e-01 -2.639512e-01
6.532000e+00 -2.836836e-01 -2.634766e-01
6.533000e+00 -2.607884e-01 -2.630022e-01
6.534000e+00 -2.773623e-01 -2.625280e-01
6.535000e+00 -2.410055e-01 -2.620540e-01
6.536000e+00 -2.342492e-01 -2.615801e-01
6.537000e+00 -3.058658e-01 -2.611065e-01
6.538000e+00 -2.677669e-01 -2.606331e-01
6.539000e+00 -2.788094e-01 -2.601599e-01
6.540000e+00 -2.836946e-01 -2.596869e-01
6.541000e+00 -2.605807e-01 -2.592141e-01
6.542000e+00 -3.002058e-01 -2.587415e-01
6.543000e+00 -2.954654e-01 -2.582691e-01
6.544000e+00 -2.841808e-01 -2.577969e-01
6.545000e+00 -2.845067e-01 -2.573250e-01
6.546000e+00 -2.490799e-01 -2.568533e-01
6.547000e+00 -2.407919e-01 -2.563818e-01
6.548000e+00 -2.443520e-01 -2.559105e-01
6.549000e+00 -2.828960e-01 -2.554395e-01
6.550000e+00 -2.723525e-01 -2.549687e-01
6.551000e+00 -2.852943e-01 -2.544981e-01
6.552000e+00 -2.721079e-01 -2.540277e-01
6.553000e+00 -2.527279e-01 -2.535576e-01
6.554000e+00 -2.270056e-01 -2.530878e-01
6.555000e+00 -2.152301e-01 -2.526181e-01
6.556000e+00 -2.870283e-01 -2.521488e-01
6.557000e+00 -2.622551e-01 -2.516796e-01
6.558000e+00 -2.707322e-01 -2.512107e-01
6.559000e+00 -2.673552e-01 -2.507421e-01
6.560000e+00 -2.330518e-01 -2.502737e-01
6.561000e+00 -2.454884e-01 -2.498056e-01
6.562000e+00 -2.269041e-01 -2.493377e-01
6.563000e+00 -2.958486e-01 -2.488701e-01
6.564000e+00 -2.290075e-01 -2.484028e-01
6.565000e+00 -2.727574e-01 -2.479357e-01
6.566000e+00 -2.564972e-01 -2.474689e-01
6.567000e+00 -2.810510e-01 -2.470023e-01
6.568000e+00 -2.676982e-01 -2.465360e-01
6.569000e+00 -2.508535e-01 -2.460700e-01
6.570000e+00 -2.678387e-01 -2.456043e-01
6.571000e+00 -2.242418e-01 -2.451388e-01
6.572000e+00 -2.430973e-01 -2.446737e-01
6.573000e+00 -2.341995e-01 -2.442088e-01
6.574000e+00 -2.566564e-01 -2.437442e-01
6.575000e+00 -2.453782e-01 -2.432798e-01
6.576000e+00 -2.161029e-01 -2.428158e-01
6.577000e+00 -2.452988e-01 -2.423521e-01
6.578000e+00 -2.447370e-01 -2.418886e-01
6.579000e+00 -2.280589e-01 -2.414255e-01
6.580000e+00 -2.384263e-01 -2.409626e-01
6.581000e+00 -2.745212e-01 -2.405000e-01
6.582000e+00 -2.583123e-01 -2.400378e-01
6.583000e+00 -2.211725e-01 -2.395758e-01
6.584000e+00 -2.212101e-01 -2.391142e-01
6.585000e+00 -2.439143e-01 -2.386528e-01
6.586000e+00 -2.372237e-01 -2.381918e-01
6.587000e+00 -2.591984e-01 -2.377311e-01
6.588000e+00 -2.203964e-01 -2.372707e-01
6.589000e+00 -2.539538e-01 -2.368106e-01
6.590000e+00 -2.457130e-01 -2.363508e-01
6.591000e+00 -2.476013e-01 -2.358913e-01
6.592000e+00 -2.328198e-01 -2.354322e-01
6.593000e+00 -2.351269e-01 -2.349734e-01
6.594000e+00 -2.400471e-01 -2.345149e-01
6.595000e+00 -2.375468e-01 -2.340567e-01
6.596000e+00 -2.248249e-01 -2.335989e-01
6.597000e+00 -2.469894e-01 -2.331414e-01
6.598000e+00 -2.427120e-01 -2.326843e-01
6.599000e+00 -2.186257e-01 -2.322275e-01
6.600000e+00 -2.359595e-01 -2.317710e-01
6.601000e+00 -2.316291e-01 -2.313148e-01
6.602000e+00 -2.178821e-01 -2.308590e-01
6.603000e+00 -2.074023e-01 -2.304036e-01
6.604000e+00 -2.146055e-01 -2.299485e-01
6.605000e+00 -2.430012e-01 -2.294937e-01
6.606000e+00 -1.988110e-01 -2.290393e-01
6.607000e+00 -2.416014e-01 -2.285852e-01
6.608000e+00 -2.306737e-01 -2.281315e-01
6.609000e+00 -2.472195e-01 -2.276782e-01
6.610000e+00 -1.741804e-01 -2.272252e-01
6.611000e+00 -2.563239e-01 -2.267726e-01
6.612000e+00 -2.553603e-01 -2.263203e-01
6.613000e+00 -1.769346e-01 -2.258684e-01
6.614000e+00 -1.845526e-01 -2.254169e-01
6.615000e+00 -2.332711e-01 -2.249657e-01
6.616000e+00 -2.362223e-01 -2.245149e-01
6.617000e+00 -2.263871e-01 -2.240645e-01
6.618000e+00 -2.433422e-01 -2.236144e-01
6.619000e+00 -2.384537e-01 -2.231648e-01
6.620000e+00 -2.017371e-01 -2.227155e-01
6.621000e+00 -2.013211e-01 -2.222666e-01
6.622000e+00 -2.294694e-01 -2.218180e-01
6.623000e+00 -2.115372e-01 -2.213699e-01
6.624000e+00 -1.795235e-01 -2.209221e-01
6.625000e+00 -2.309752e-01 -2.204747e-01
6.626000e+00 -2.376294e-01 -2.200278e-01
6.627000e+00 -2.343344e-01 -2.195812e-01
6.628000e+00 -1.781803e-01 -2.191350e-01
6.629000e+00 -2.198898e-01 -2.186892e-01
6.630000e+00 -1.943131e-01 -2.182438e-01
6.631000e+00 -1.876928e-01 -2.177987e-01
6.632000e+00 -2.159604e-01 -2.173541e-01
6.633000e+00 -2.078568e-01 -2.169099e-01
6.634000e+00 -1.833873e-01 -2.164661e-01
6.635000e+00 -2.387319e-01 -2.160227e-01
6.636000e+00 -1.935047e-01 -2.155798e-01
6.637000e+00 -2.671172e-01 -2.151372e-01
6.638000e+00 -2.244406e-01 -2.146950e-01
6.639000e+00 -1.948288e-01 -2.142533e-01
6.640000e+00 -1.957490e-01 -2.138119e-01
6.641000e+00 -2.648774e-01 -2.133710e-01
6.642000e+00 -2.388374e-01 -2.129305e-01
6.643000e+00 -2.650896e-01 -2.124904e-01
6.644000e+00 -1.925951e-01 -2.120508e-01
6.645000e+00 -2.297681e-01 -2.116116e-01
6.646000e+00 -2.122224e-01 -2.111727e-01
6.647000e+00 -1.980193e-01 -2.107344e-01
6.648000e+00 -2.141255e-01 -2.102964e-01
6.649000e+00 -2.064864e-01 -2.098589e-01
6.650000e+00 -1.809964e-01 -2.094218e-01
6.651000e+00 -1.848838e-01 -2.089852e-01
6.652000e+00 -2.191198e-01 -2.085490e-01
6.653000e+00 -2.100951e-01 -2.081132e-01
6.654000e+00 -2.332308e-01 -2.076779e-01
6.655000e+00 -2.064453e-01 -2.072430e-01
6.656000e+00 -1.935384e-01 -2.068086e-01
6.657000e+00 -2.273992e-01 -2.063746e-01
6.658000e+00 -2.229764e-01 -2.059410e-01
6.659000e+00 -1.990802e-01 -2.055079e-01
6.660000e+00 -1.915712e-01 -2.050753e-01
6.661000e+00 -2.302062e-01 -2.046431e-01
6.662000e+00 -1.720087e-01 -2.042113e-01
6.663000e+00 -1.843161e-01 -2.037800e-01
6.664000e+00 -1.528083e-01 -2.033492e-01
6.665000e+00 -1.845107e-01 -2.029188e-01
6.666000e+00 -2.138837e-01 -2.024889e-01
6.667000e+00 -1.735689e-01 -2.020595e-01
6.668000e+00 -2.136656e-01 -2.016305e-01
6.669000e+00 -2.220296e-01 -2.012020e-01
6.670000e+00 -2.263883e-01 -2.007739e-01
6.671000e+00 -1.944579e-01 -2.003463e-01
6.672000e+00 -1.897258e-01 -1.999192e-01
6.673000e+00 -2.172476e-01 -1.994926e-01
6.674000e+00 -2.081909e-01 -1.990664e-01
6.675000e+00 -2.133087e-01 -1.986407e-01
6.676000e+00 -1.960752e-01 -1.982155e-01
6.677000e+00 -2.134169e-01 -1.977908e-01
6.678000e+00 -2.032116e-01 -1.973665e-01
6.679000e+00 -2.197470e-01 -1.969428e-01
6.680000e+00 -2.232507e-01 -1.965195e-01
6.681000e+00 -1.647693e-01 -1.960967e-01
6.682000e+00 -1.980911e-01 -1.956744e-01
6.683000e+00 -1.755024e-01 -1.952525e-01
6.684000e+00 -1.884041e-01 -1.948312e-01
6.685000e+00 -2.079175e-01 -1.944104e-01
6.686000e+00 -2.135037e-01 -1.939900e-01
6.687000e+00 -1.748248e-01 -1.935702e-01
6.688000e+00 -2.142753e-01 -1.931508e-01
6.689000e+00 -1.973340e-01 -1.927319e-01
6.690000e+00 -1.920313e-01 -1.923136e-01
6.691000e+00 -2.284194e-01 -1.918957e-01
6.692000e+00 -1.747473e-01 -1.914784e-01
6.693000e+00 -2.034187e-01 -1.910615e-01
6.694000e+00 -1.486730e-01 -1.906451e-01
6.695000e+00 -2.015454e-01 -1.902293e-01
6.696000e+00 -2.012065e-01 -1.898140e-01
6.697000e+00 -2.002150e-01 -1.893991e-01
6.698000e+00 -1.998529e-01 -1.889848e-01
6.699000e+00 -2.233480e-01 -1.885710e-01
6.700000e+00 -2.078377e-01 -1.881577e-01
6.701000e+00 -1.629936e-01 -1.877450e-01
6.702000e+00 -2.273388e-01 -1.873327e-01
6.703000e+00 -2.173466e-01 -1.869210e-01
6.704000e+00 -1.877657e-01 -1.865098e-01
6.705000e+00 -1.599325e-01 -1.860991e-01
6.706000e+00 -1.628318e-01 -1.856889e-01
6.707000e+00 -1.850732e-01 -1.852792e-01
6.708000e+00 -1.753148e-01 -1.848701e-01
6.709000e+00 -1.906891e-01 -1.844615e-01
6.710000e+00 -2.052061e-01 -1.840535e-01
6.711000e+00 -1.926294e-01 -1.836459e-01
6.712000e+00 -1.973844e-01 -1.832389e-01
6.713000e+00 -1.704113e-01 -1.828325e-01
6.714000e+00 -2.019924e-01 -1.824265e-01
6.715000e+00 -1.991266e-01 -1.820211e-01
6.716000e+00 -1.660311e-01 -1.816163e-01
6.717000e+00 -1.776607e-01 -1.812119e-01
6.718000e+00 -1.802666e-01 -1.808082e-01
6.719000e+00 -1.717773e-01 -1.804049e-01
6.720000e+00 -2.039809e-01 -1.800022e-01
6.721000e+00 -2.049048e-01 -1.796001e-01
6.722000e+00 -2.099682e-01 -1.791985e-01
6.723000e+00 -1.786655e-01 -1.787974e-01
6.724000e+00 -1.624990e-01 -1.783969e-01
6.725000e+00 -2.065187e-01 -1.779969e-01
6.726000e+00 -2.162155e-01 -1.775975e-01
6.727000e+00 -1.843422e-01 -1.771986e-01
6.728000e+00 -1.523979e-01 -1.768003e-01
6.729000e+00 -1.863198e-01 -1.764026e-01
6.730000e+00 -1.849035e-01 -1.760054e-01
6.731000e+00 -1.666394e-01 -1.756087e-01
6.732000e+00 -2.326006e-01 -1.752126e-01
6.733000e+00 -1.729607e-01 -1.748171e-01
6.734000e+00 -1.766500e-01 -1.744222e-01
6.735000e+00 -1.519094e-01 -1.740278e-01
6.736000e+00 -2.051374e-01 -1.736339e-01
6.737000e+00 -1.973973e-01 -1.732407e-01
6.738000e+00 -1.825774e-01 -1.728480e-01
6.739000e+00 -1.705065e-01 -1.724558e-01
6.740000e+00 -1.473477e-01 -1.720642e-01
6.741000e+00 -1.854404e-01 -1.716733e-01
6.742000e+00 -1.728238e-01 -1.712828e-01
6.743000e+00 -1.609139e-01 -1.708930e-01
6.744000e+00 -1.936456e-01 -1.705037e-01
6.745000e+00 -1.756460e-01 -1.701150e-01
6.746000e+00 -2.059066e-01 -1.697269e-01
6.747000e+00 -1.557262e-01 -1.693393e-01
6.748000e+00 -1.796089e-01 -1.689523e-01
6.749000e+00 -1.538982e-01 -1.685659e-01
6.750000e+00 -1.477302e-01 -1.681801e-01
6.751000e+00 -1.702440e-01 -1.677949e-01
6.752000e+00 -1.440522e-01 -1.674103e-01
6.753000e+00 -1.719113e-01 -1.670262e-01
6.754000e+00 -1.708048e-01 -1.666427e-01
6.755000e+00 -1.880626e-01 -1.662598e-01
6.756000e+00 -1.647044e-01 -1.658775e-01
6.757000e+00 -1.653570e-01 -1.654958e-01
6.758000e+00 -1.982149e-01 -1.651147e-01
6.759000e+00 -1.261540e-01 -1.647342e-01
6.760000e+00 -1.707122e-01 -1.643542e-01
6.761000e+00 -2.063189e-01 -1.639749e-01
6.762000e+00 -1.497028e-01 -1.635961e-01
6.763000e+00 -1.648746e-01 -1.632180e-01
6.764000e+00 -1.678369e-01 -1.628404e-01
6.765000e+00 -1.494231e-01 -1.624635e-01
6.766000e+00 -1.878686e-01 -1.620871e-01
6.767000e+00 -1.673656e-01 -1.617114e-01
6.768000e+00 -1.342436e-01 -1.613362e-01
6.769000e+00 -1.395981e-01 -1.609617e-01
6.770000e+00 -1.658246e-01 -1.605877e-01
6.771000e+00 -1.491714e-01 -1.602144e-01
6.772000e+00 -1.522337e-01 -1.598416e-01
6.773000e+00 -1.501323e-01 -1.594695e-01
6.774000e+00 -1.623742e-01 -1.590980e-01
6.775000e+00 -1.608045e-01 -1.587271e-01
6.776000e+00 -1.534245e-01 -1.583568e-01
6.777000e+00 -1.538820e-01 -1.579871e-01
6.778000e+00 -1.612119e-01 -1.576180e-01
6.779000e+00 -1.503478e-01 -1.572495e-01
6.780000e+00 -1.702238e-01 -1.568817e-01
6.781000e+00 -1.877374e-01 -1.565144e-01
6.782000e+00 -1.699007e-01 -1.561478e-01
6.783000e+00 -1.935308e-01 -1.557818e-01
6.784000e+00 -1.766554e-01 -1.554164e-01
6.785000e+00 -1.222322e-01 -1.550517e-01
6.786000e+00 -1.282740e-01 -1.546875e-01
6.787000e+00 -1.665567e-01 -1.543240e-01
6.788000e+00 -1.632462e-01 -1.539611e-01
6.789000e+00 -1.929254e-01 -1.535988e-01
6.790000e+00 -1.696666e-01 -1.532371e-01
6.791000e+00 -1.285001e-01 -1.528761e-01
6.792000e+00 -2.047034e-01 -1.525157e-01
6.793000e+00 -1.705724e-01 -1.521559e-01
6.794000e+00 -1.459312e-01 -1.517968e-01
6.795000e+00 -1.230489e-01 -1.514383e-01
6.796000e+00 -1.556352e-01 -1.510804e-01
6.797000e+00 -1.373876e-01 -1.507231e-01
6.798000e+00 -1.583441e-01 -1.503665e-01
6.799000e+00 -1.114676e-01 -1.500105e-01
6.800000e+00 -1.746963e-01 -1.496551e-01
6.801000e+00 -1.533496e-01 -1.493004e-01
6.802000e+00 -1.471072e-01 -1.489463e-01
6.803000e+00 -1.485103e-01 -1.485928e-01
6.804000e+00 -1.333637e-01 -1.482400e-01
6.805000e+00 -1.472073e-01 -1.478878e-01
6.806000e+00 -1.697490e-01 -1.475363e-01
6.807000e+00 -1.405184e-01 -1.471854e-01
6.808000e+00 -1.509193e-01 -1.468351e-01
6.809000e+00 -1.544985e-01 -1.464855e-01
6.810000e+00 -1.395009e-01 -1.461365e-01
6.811000e+00 -2.005346e-01 -1.457882e-01
6.812000e+00 -1.274855e-01 -1.454405e-01
6.813000e+00 -1.644573e-01 -1.450934e-01
6.814000e+00 -1.437092e-01 -1.447470e-01
6.815000e+00 -1.168471e-01 -1.444013e-01
6.816000e+00 -1.244442e-01 -1.440562e-01
6.817000e+00 -1.748767e-01 -1.437117e-01
6.818000e+00 -1.591372e-01 -1.433679e-01
6.819000e+00 -1.292692e-01 -1.430248e-01
6.820000e+00 -1.504438e-01 -1.426822e-01
6.821000e+00 -1.322651e-01 -1.423404e-01
6.822000e+00 -1.599528e-01 -1.419992e-01
6.823000e+00 -1.228342e-01 -1.416586e-01
6.824000e+00 -1.415153e-01 -1.413187e-01
6.825000e+00 -1.095435e-01 -1.409795e-01
6.826000e+00 -1.620793e-01 -1.406409e-01
6.827000e+00 -1.096889e-01 -1.403030e-01
6.828000e+00 -1.287380e-01 -1.399657e-01
6.829000e+00 -1.585146e-01 -1.396291e-01
6.830000e+00 -1.745307e-01 -1.392931e-01
6.831000e+00 -1.269178e-01 -1.389578e-01
6.832000e+00 -1.240418e-01 -1.386232e-01
6.833000e+00 -1.369796e-01 -1.382892e-01
6.834000e+00 -1.243191e-01 -1.379559e-01
6.835000e+00 -1.387092e-01 -1.376232e-01
6.836000e+00 -1.575039e-01 -1.372912e-01
6.837000e+00 -1.165110e-01 -1.369599e-01
6.838000e+00 -1.682437e-01 -1.366292e-01
6.839000e+00 -1.341161e-01 -1.362992e-01
6.840000e+00 -1.401956e-01 -1.359699e-01
6.841000e+00 -1.196735e-01 -1.356412e-01
6.842000e+00 -1.271704e-01 -1.353132e-01
6.843000e+00 -1.052516e-01 -1.349859e-01
6.844000e+00 -1.503169e-01 -1.346592e-01
6.845000e+00 -1.356262e-01 -1.343332e-01
6.846000e+00 -1.383599e-01 -1.340079e-01
6.847000e+00 -1.306878e-01 -1.336832e-01
6.848000e+00 -1.376932e-01 -1.333592e-01
6.849000e+00 -1.473791e-01 -1.330359e-01
6.850000e+00 -1.501738e-01 -1.327132e-01
6.851000e+00 -1.335115e-01 -1.323913e-01
6.852000e+00 -1.143133e-01 -1.320700e-01
6.853000e+00 -1.293566e-01 -1.317494e-01
6.854000e+00 -1.113205e-01 -1.314294e-01
6.855000e+00 -1.334218e-01 -1.311101e-01
6.856000e+00 -1.685112e-01 -1.307915e-01
6.857000e+00 -1.461338e-01 -1.304736e-01
6.858000e+00 -1.511161e-01 -1.301564e-01
6.859000e+00 -1.235806e-01 -1.298398e-01
6.860000e+00 -1.047050e-01 -1.295239e-01
6.861000e+00 -1.586775e-01 -1.292087e-01
6.862000e+00 -1.345581e-01 -1.288942e-01
6.863000e+00 -1.323299e-01 -1.285803e-01
6.864000e+00 -1.273219e-01 -1.282672e-01
6.865000e+00 -1.321859e-01 -1.279547e-01
6.866000e+00 -1.059211e-01 -1.276429e-01
6.867000e+00 -1.491396e-01 -1.273317e-01
6.868000e+00 -1.427567e-01 -1.270213e-01
6.869000e+00 -1.450375e-01 -1.267115e-01
6.870000e+00 -1.549311e-01 -1.264025e-01
6.871000e+00 -1.516132e-01 -1.260941e-01
6.872000e+00 -1.511756e-01 -1.257864e-01
6.873000e+00 -1.114619e-01 -1.254793e-01
6.874000e+00 -1.290537e-01 -1.251730e-01
6.875000e+00 -1.229306e-01 -1.248674e-01
6.876000e+00 -9.605520e-02 -1.245624e-01
6.877000e+00 -1.367015e-01 -1.242581e-01
6.878000e+00 -1.066847e-01 -1.239545e-01
6.879000e+00 -1.155168e-01 -1.236516e-01
6.880000e+00 -1.347910e-01 -1.233494e-01
6.881000e+00 -1.094838e-01 -1.230479e-01
6.882000e+00 -1.475191e-01 -1.227471e-01
6.883000e+00 -1.224569e-01 -1.224470e-01
6.884000e+00 -1.190199e-01 -1.221475e-01
6.885000e+00 -1.231832e-01 -1.218487e-01
6.886000e+00 -1.135958e-01 -1.215507e-01
6.887000e+00 -1.426006e-01 -1.212533e-01
6.888000e+00 -1.585902e-01 -1.209566e-01
6.889000e+00 -1.177357e-01 -1.206606e-01
6.890000e+00 -1.484428e-01 -1.203654e-01
6.891000e+00 -1.241192e-01 -1.200708e-01
6.892000e+00 -1.299130e-01 -1.197769e-01
6.893000e+00 -1.439826e-01 -1.194836e-01
6.894000e+00 -1.086109e-01 -1.191911e-01
6.895000e+00 -9.473042e-02 -1.188993e-01
6.896000e+00 -8.854472e-02 -1.186082e-01
6.897000e+00 -8.386502e-02 -1.183178e-01
6.898000e+00 -1.153375e-01 -1.180280e-01
6.899000e+00 -1.213427e-01 -1.177390e-01
6.900000e+00 -1.107161e-01 -1.174507e-01
6.901000e+00 -1.269260e-01 -1.171630e-01
6.902000e+00 -1.068235e-01 -1.168761e-01
6.903000e+00 -1.035367e-01 -1.165898e-01
6.904000e+00 -1.220745e-01 -1.163043e-01
6.905000e+00 -1.640676e-01 -1.160195e-01
6.906000e+00 -1.195464e-01 -1.157353e-01
6.907000e+00 -1.134099e-01 -1.154519e-01
6.908000e+00 -1.403671e-01 -1.151691e-01
6.909000e+00 -1.291462e-01 -1.148871e-01
6.910000e+00 -9.755760e-02 -1.146058e-01
6.911000e+00 -9.907498e-02 -1.143251e-01
6.912000e+00 -1.363764e-01 -1.140452e-01
6.913000e+00 -9.573455e-02 -1.137660e-01
6.914000e+00 -1.167275e-01 -1.134874e-01
6.915000e+00 -9.216133e-02 -1.132096e-01
6.916000e+00 -1.089046e-01 -1.129325e-01
6.917000e+00 -6.951917e-02 -1.126561e-01
6.918000e+00 -8.729595e-02 -1.123803e-01
6.919000e+00 -1.227594e-01 -1.121053e-01
6.920000e+00 -9.547705e-02 -1.118310e-01
6.921000e+00 -8.007189e-02 -1.115574e-01
6.922000e+00 -1.299997e-01 -1.112845e-01
6.923000e+00 -1.280649e-01 -1.110123e-01
6.924000e+00 -1.388974e-01 -1.107408e-01
6.925000e+00 -9.961429e-02 -1.104700e-01
6.926000e+00 -1.151125e-01 -1.102000e-01
6.927000e+00 -1.350688e-01 -1.099306e-01
6.928000e+00 -1.453533e-01 -1.096619e-01
6.929000e+00 -1.083433e-01 -1.093940e-01
6.930000e+00 -1.120108e-01 -1.091267e-01
6.931000e+00 -1.125521e-01 -1.088602e-01
6.932000e+00 -1.115003e-01 -1.085943e-01
6.933000e+00 -7.404613e-02 -1.083292e-01
6.934000e+00 -1.114288e-01 -1.080648e-01
6.935000e+00 -1.119925e-01 -1.078011e-01
6.936000e+00 -1.182295e-01 -1.075381e-01
6.937000e+00 -1.273579e-01 -1.072758e-01
6.938000e+00 -1.281517e-01 -1.070142e-01
6.939000e+00 -9.065192e-02 -1.067533e-01
6.940000e+00 -1.012954e-01 -1.064931e-01
6.941000e+00 -9.848495e-02 -1.062337e-01
6.942000e+00 -9.824344e-02 -1.059749e-01
6.943000e+00 -7.294892e-02 -1.057169e-01
6.944000e+00 -1.189201e-01 -1.054595e-01
6.945000e+00 -8.838735e-02 -1.052029e-01
6.946000e+00 -1.064804e-01 -1.049470e-01
6.947000e+00 -1.324360e-01 -1.046918e-01
6.948000e+00 -1.099891e-01 -1.044373e-01
6.949000e+00 -1.069608e-01 -1.041835e-01
6.950000e+00 -9.980722e-02 -1.039305e-01
6.951000e+00 -1.081023e-01 -1.036781e-01
6.952000e+00 -9.384152e-02 -1.034264e-01
6.953000e+00 -8.716365e-02 -1.031755e-01
6.954000e+00 -9.148861e-02 -1.029253e-01
6.955000e+00 -1.060507e-01 -1.026758e-01
6.956000e+00 -1.090074e-01 -1.024270e-01
6.957000e+00 -9.714983e-02 -1.021789e-01
6.958000e+00 -1.031097e-01 -1.019315e-01
6.959000e+00 -8.831328e-02 -1.016848e-01
6.960000e+00 -1.155026e-01 -1.014389e-01
6.961000e+00 -1.194404e-01 -1.011936e-01
6.962000e+00 -1.034289e-01 -1.009491e-01
6.963000e+00 -1.070261e-01 -1.007053e-01
6.964000e+00 -1.064316e-01 -1.004621e-01
6.965000e+00 -8.460952e-02 -1.002198e-01
6.966000e+00 -1.453652e-01 -9.997807e-02
6.967000e+00 -9.616360e-02 -9.973709e-02
6.968000e+00 -1.079820e-01 -9.949684e-02
6.969000e+00 -1.285370e-01 -9.925729e-02
6.970000e+00 -7.615981e-02 -9.901845e-02
6.971000e+00 -1.364535e-01 -9.878033e-02
6.972000e+00 -8.398303e-02 -9.854293e-02
6.973000e+00 -7.503966e-02 -9.830623e-02
6.974000e+00 -1.407868e-01 -9.807025e-02
6.975000e+00 -1.137412e-01 -9.783498e-02
6.976000e+00 -1.196769e-01 -9.760042e-02
6.977000e+00 -7.893658e-02 -9.736658e-02
6.978000e+00 -5.996022e-02 -9.713345e-02
6.979000e+00 -1.182154e-01 -9.690103e-02
6.980000e+00 -1.236571e-01 -9.666932e-02
6.981000e+00 -9.841883e-02 -9.643833e-02
6.982000e+00 -8.901911e-02 -9.620805e-02
6.983000e+00 -7.580813e-02 -9.597849e-02
6.984000e+00 -1.133965e-01 -9.574964e-02
6.985000e+00 -9.187042e-02 -9.552150e-02
6.986000e+00 -1.119604e-01 -9.529407e-02
6.987000e+00 -8.904495e-02 -9.506736e-02
6.988000e+00 -1.442441e-01 -9.484136e-02
6.989000e+00 -1.184874e-01 -9.461607e-02
6.990000e+00 -1.106652e-01 -9.439150e-02
6.991000e+00 -7.017728e-02 -9.416763e-02
6.992000e+00 -1.064040e-01 -9.394449e-02
6.993000e+00 -9.158711e-02 -9.372205e-02
6.994000e+00 -1.065132e-01 -9.350033e-02
6.995000e+00 -4.880593e-02 -9.327932e-02
6.996000e+00 -8.660785e-02 -9.305902e-02
6.997000e+00 -1.351232e-01 -9.283944e-02
6.998000e+00 -8.801049e-02 -9.262057e-02
6.999000e+00 -9.867888e-02 -9.240241e-02
7.000000e+00 -9.435669e-02 -9.218496e-02
7.001000e+00 -1.232524e-01 -9.196823e-02
7.002000e+00 -9.806468e-02 -9.175221e-02
7.003000e+00 -9.241317e-02 -9.153690e-02
7.004000e+00 -1.136148e-01 -9.132230e-02
7.005000e+00 -9.069617e-02 -9.110842e-02
7.006000e+00 -1.068180e-01 -9.089524e-02
7.007000e+00 -9.761208e-02 -9.068278e-02
7.008000e+00 -1.050591e-01 -9.047104e-02
7.009000e+00 -7.140834e-02 -9.026000e-02
7.010000e+00 -7.944719e-02 -9.004967e-02
7.011000e+00 -9.552712e-02 -8.984006e-02
7.012000e+00 -9.362780e-02 -8.963116e-02
7.013000e+00 -5.235121e-02 -8.942297e-02
7.014000e+00 -1.119454e-01 -8.921549e-02
7.015000e+00 -1.006994e-01 -8.900872e-02
7.016000e+00 -9.700088e-02 -8.880266e-02
7.017000e+00 -1.315204e-01 -8.859731e-02
7.018000e+00 -9.170513e-02 -8.839268e-02
7.019000e+00 -1.102541e-01 -8.818875e-02
7.020000e+00 -1.018795e-01 -8.798554e-02
7.021000e+00 -8.110368e-02 -8.778303e-02
7.022000e+00 -1.000282e-01 -8.758124e-02
7.023000e+00 -5.040774e-02 -8.738015e-02
7.024000e+00 -5.236750e-02 -8.717978e-02
7.025000e+00 -9.016613e-02 -8.698011e-02
7.026000e+00 -7.312156e-02 -8.678116e-02
7.027000e+00 -5.577410e-02 -8.658291e-02
7.028000e+00 -8.049647e-02 -8.638537e-02
7.029000e+00 -8.083278e-02 -8.618854e-02
7.030000e+00 -9.391349e-02 -8.599242e-02
7.031000e+00 -7.119958e-02 -8.579701e-02
7.032000e+00 -8.685937e-02 -8.560231e-02
7.033000e+00 -1.051392e-01 -8.540831e-02
7.034000e+00 -8.543682e-02 -8.521503e-02
7.035000e+00 -6.586048e-02 -8.502245e-02
7.036000e+00 -7.577248e-02 -8.483058e-02
7.037000e+00 -8.829403e-02 -8.463941e-02
7.038000e+00 -4.998874e-02 -8.444895e-02
7.039000e+00 -5.494220e-02 -8.425920e-02
7.040000e+00 -2.245961e-02 -8.407016e-02
7.041000e+00 -7.152986e-02 -8.388182e-02
7.042000e+00 -6.126068e-02 -8.369419e-02
7.043000e+00 -6.682469e-02 -8.350727e-02
7.044000e+00 -9.931134e-02 -8.332105e-02
7.045000e+00 -7.285982e-02 -8.313553e-02
7.046000e+00 -1.009139e-01 -8.295073e-02
7.047000e+00 -7.861534e-02 -8.276662e-02
7.048000e+00 -6.826070e-02 -8.258323e-02
7.049000e+00 -6.001596e-02 -8.240053e-02
7.050000e+00 -1.070298e-01 -8.221854e-02
7.051000e+00 -5.998759e-02 -8.203726e-02
7.052000e+00 -8.445755e-02 -8.185668e-02
7.053000e+00 -7.773379e-02 -8.167680e-02
7.054000e+00 -1.034563e-01 -8.149763e-02
7.055000e+00 -7.487262e-02 -8.131916e-02
7.056000e+00 -7.224435e-02 -8.114139e-02
7.057000e+00 -6.617626e-02 -8.096432e-02
7.058000e+00 -7.047758e-02 -8.078796e-02
7.059000e+00 -7.108592e-02 -8.061230e-02
7.060000e+00 -7.869263e-02 -8.043734e-02
7.061000e+00 -7.773917e-02 -8.026308e-02
7.062000e+00 -7.494002e-02 -8.008952e-02
7.063000e+00 -6.485152e-02 -7.991667e-02
7.064000e+00 -7.354025e-02 -7.974451e-02
7.065000e+00 -1.158118e-01 -7.957305e-02
7.066000e+00 -8.362839e-02 -7.940230e-02
7.067000e+00 -7.949283e-02 -7.923224e-02
7.068000e+00 -8.868378e-02 -7.906289e-02
7.069000e+00 -1.074484e-01 -7.889423e-02
7.070000e+00 -5.208171e-02 -7.872627e-02
7.071000e+00 -6.590073e-02 -7.855901e-02
7.072000e+00 -9.191674e-02 -7.839245e-02
7.073000e+00 -7.227157e-02 -7.822658e-02
7.074000e+00 -6.843359e-02 -7.806141e-02
7.075000e+00 -6.524158e-02 -7.789694e-02
7.076000e+00 -6.026387e-02 -7.773317e-02
7.077000e+00 -3.614160e-02 -7.757009e-02
7.078000e+00 -1.019487e-01 -7.740771e-02
7.079000e+00 -1.164732e-01 -7.724603e-02
7.080000e+00 -5.385419e-02 -7.708503e-02
7.081000e+00 -1.034635e-01 -7.692474e-02
7.082000e+00 -1.006269e-01 -7.676514e-02
7.083000e+00 -5.884446e-02 -7.660623e-02
7.084000e+00 -7.516543e-02 -7.644802e-02
7.085000e+00 -9.255892e-02 -7.629050e-02
7.086000e+00 -6.554330e-02 -7.613368e-02
7.087000e+00 -6.011660e-02 -7.597754e-02
7.088000e+00 -6.200875e-02 -7.582210e-02
7.089000e+00 -7.841228e-02 -7.566736e-02
7.090000e+00 -1.124947e-01 -7.551330e-02
7.091000e+00 -8.704096e-02 -7.535993e-02
7.092000e+00 -6.762865e-02 -7.520726e-02
7.093000e+00 -6.619096e-02 -7.505528e-02
7.094000e+00 -5.651970e-02 -7.490398e-02
7.095000e+00 -8.485814e-02 -7.475338e-02
7.096000e+00 -4.406944e-02 -7.460347e-02
7.097000e+00 -6.720164e-02 -7.445424e-02
7.098000e+00 -7.432609e-02 -7.430570e-02
7.099000e+00 -8.339631e-02 -7.415785e-02
7.100000e+00 -5.496355e-02 -7.401069e-02
7.101000e+00 -3.136505e-02 -7.386422e-02
7.102000e+00 -9.378027e-02 -7.371843e-02
7.103000e+00 -7.217494e-02 -7.357333e-02
7.104000e+00 -4.325002e-02 -7.342892e-02
7.105000e+00 -5.986359e-02 -7.328519e-02
7.106000e+00 -5.068796e-02 -7.314215e-02
7.107000e+00 -1.002943e-01 -7.299979e-02
7.108000e+00 -9.231417e-02 -7.285811e-02
7.109000e+00 -7.096786e-02 -7.271712e-02
7.110000e+00 -4.544445e-02 -7.257682e-02
7.111000e+00 -9.463560e-02 -7.243719e-02
7.112000e+00 -5.982776e-02 -7.229825e-02
7.113000e+00 -6.840489e-02 -7.215999e-02
7.114000e+00 -5.387768e-02 -7.202241e-02
7.115000e+00 -6.634202e-02 -7.188552e-02
7.116000e+00 -1.127966e-01 -7.174930e-02
7.117000e+00 -7.834983e-02 -7.161377e-02
7.118000e+00 -1.061685e-01 -7.147891e-02
7.119000e+00 -1.051884e-01 -7.134474e-02
7.120000e+00 -6.105423e-02 -7.121124e-02
7.121000e+00 -9.155611e-02 -7.107842e-02
7.122000e+00 -4.734277e-02 -7.094628e-02
7.123000e+00 -9.333340e-02 -7.081482e-02
7.124000e+00 -5.455447e-02 -7.068404e-02
7.125000e+00 -7.315409e-02 -7.055393e-02
7.126000e+00 -4.463821e-02 -7.042450e-02
7.127000e+00 -6.285187e-02 -7.029574e-02
7.128000e+00 -3.647149e-02 -7.016766e-02
7.129000e+00 -7.420530e-02 -7.004025e-02
7.130000e+00 -8.650602e-02 -6.991352e-02
7.131000e+00 -7.513832e-02 -6.978746e-02
7.132000e+00 -7.299751e-02 -6.966208e-02
7.133000e+00 -7.380907e-02 -6.953737e-02
7.134000e+00 -7.649250e-02 -6.941333e-02
7.135000e+00 -6.002849e-02 -6.928996e-02
7.136000e+00 -8.836121e-02 -6.916726e-02
7.137000e+00 -5.452256e-02 -6.904524e-02
7.138000e+00 -7.385715e-02 -6.892388e-02
7.139000e+00 -1.074253e-01 -6.880320e-02
7.140000e+00 -7.182284e-02 -6.868318e-02
7.141000e+00 -9.180646e-02 -6.856383e-02
7.142000e+00 -2.935355e-02 -6.844515e-02
7.143000e+00 -7.489099e-02 -6.832714e-02
7.144000e+00 -7.007236e-02 -6.820980e-02
7.145000e+00 -5.267413e-02 -6.809312e-02
7.146000e+00 -1.236606e-01 -6.797711e-02
7.147000e+00 -6.475903e-02 -6.786177e-02
7.148000e+00 -4.964004e-02 -6.774709e-02
7.149000e+00 -8.618919e-02 -6.763307e-02
7.150000e+00 -3.434265e-02 -6.751972e-02
7.151000e+00 -5.774807e-02 -6.740703e-02
7.152000e+00 -8.443309e-02 -6.729501e-02
7.153000e+00 -6.165724e-02 -6.718364e-02
7.154000e+00 -6.200512e-02 -6.707294e-02
7.155000e+00 -5.451639e-02 -6.696291e-02
7.156000e+00 -1.012994e-01 -6.685353e-02
7.157000e+00 -3.318135e-02 -6.674481e-02
7.158000e+00 -7.213457e-02 -6.663675e-02
7.159000e+00 -4.618186e-02 -6.652936e-02
7.160000e+00 -5.056490e-02 -6.642262e-02
7.161000e+00 -7.706357e-02 -6.631654e-02
7.162000e+00 -7.606686e-02 -6.621111e-02
7.163000e+00 -4.856570e-02 -6.610635e-02
7.164000e+00 -6.249587e-02 -6.600224e-02
7.165000e+00 -2.595327e-02 -6.589878e-02
7.166000e+00 -4.118275e-02 -6.579598e-02
7.167000e+00 -8.676601e-02 -6.569384e-02
7.168000e+00 -3.690540e-02 -6.559235e-02
7.169000e+00 -6.725352e-02 -6.549151e-02
7.170000e+00 -4.993951e-02 -6.539133e-02
7.171000e+00 -8.211748e-02 -6.529180e-02
7.172000e+00 -5.206081e-02 -6.519292e-02
7.173000e+00 -9.810451e-02 -6.509470e-02
7.174000e+00 -3.922617e-02 -6.499712e-02
7.175000e+00 -5.933851e-02 -6.490019e-02
7.176000e+00 -8.033450e-02 -6.480392e-02
7.177000e+00 -6.324133e-02 -6.470829e-02
7.178000e+00 -1.111011e-01 -6.461331e-02
7.179000e+00 -1.330932e-02 -6.451898e-02
7.180000e+00 -7.944435e-02 -6.442529e-02
7.181000e+00 -7.671525e-02 -6.433226e-02
7.182000e+00 -5.507017e-02 -6.423987e-02
7.183000e+00 -3.928318e-02 -6.414812e-02
7.184000e+00 -5.293080e-02 -6.405702e-02
7.185000e+00 -9.590407e-02 -6.396656e-02
7.186000e+00 -9.774761e-02 -6.387675e-02
7.187000e+00 -7.847077e-02 -6.378758e-02
7.188000e+00 -6.915103e-02 -6.369905e-02
7.189000e+00 -9.340777e-02 -6.361117e-02
7.190000e+00 -9.507139e-02 -6.352392e-02
7.191000e+00 -5.460981e-02 -6.343732e-02
7.192000e+00 -3.331200e-02 -6.335135e-02
7.193000e+00 -7.848743e-02 -6.326603e-02
7.194000e+00 -4.797654e-02 -6.318134e-02
7.195000e+00 -6.858025e-02 -6.309730e-02
7.196000e+00 -5.995893e-02 -6.301389e-02
7.197000e+00 -8.326748e-02 -6.293112e-02
7.198000e+00 -2.253744e-02 -6.284898e-02
7.199000e+00 -5.557093e-02 -6.276748e-02
7.200000e+00 -7.096885e-02 -6.268661e-02
7.201000e+00 -8.922121e-02 -6.260638e-02
7.202000e+00 -3.767644e-02 -6.252679e-02
7.203000e+00 -6.020352e-02 -6.244782e-02
7.204000e+00 -9.945618e-02 -6.236949e-02
7.205000e+00 -5.811566e-02 -6.229179e-02
7.206000e+00 -7.792681e-02 -6.221473e-02
7.207000e+00 -3.475925e-02 -6.213829e-02
7.208000e+00 -1.673247e-02 -6.206248e-02
7.209000e+00 -9.635887e-02 -6.198731e-02
7.210000e+00 -5.230169e-02 -6.191276e-02
7.211000e+00 -7.034445e-02 -6.183884e-02
7.212000e+00 -8.398428e-02 -6.176555e-02
7.213000e+00 -6.376705e-02 -6.169288e-02
7.214000e+00 -2.779536e-02 -6.162084e-02
7.215000e+00 -3.464944e-02 -6.154943e-02
7.216000e+00 -5.216181e-02 -6.147864e-02
7.217000e+00 -8.853383e-02 -6.140848e-02
7.218000e+00 -8.002084e-02 -6.133894e-02
7.219000e+00 -8.622075e-02 -6.127002e-02
7.220000e+00 -8.448909e-02 -6.120172e-02
7.221000e+00 -6.519851e-02 -6.113405e-02
7.222000e+00 -3.930974e-02 -6.106700e-02
7.223000e+00 -4.420534e-02 -6.100057e-02
7.224000e+00 -4.891399e-02 -6.093476e-02
7.225000e+00 -2.254504e-02 -6.086957e-02
7.226000e+00 -7.072635e-02 -6.080499e-02
7.227000e+00 -3.823334e-02 -6.074104e-02
7.228000e+00 -6.135803e-02 -6.067770e-02
7.229000e+00 -3.378449e-02 -6.061498e-02
7.230000e+00 -1.629870e-02 -6.055287e-02
7.231000e+00 -6.185502e-02 -6.049138e-02
7.232000e+00 -4.996485e-02 -6.043051e-02
7.233000e+00 -6.207640e-02 -6.037024e-02
7.234000e+00 -5.010020e-02 -6.031060e-02
7.235000e+00 -9.120228e-02 -6.025156e-02
7.236000e+00 -6.048603e-02 -6.019314e-02
7.237000e+00 -5.513389e-02 -6.013532e-02
7.238000e+00 -7.705461e-02 -6.007812e-02
7.239000e+00 -4.096077e-02 -6.002153e-02
7.240000e+00 -4.908644e-02 -5.996555e-02
7.241000e+00 -5.063440e-02 -5.991017e-02
7.242000e+00 -8.657378e-02 -5.985541e-02
7.243000e+00 -8.027154e-02 -5.980125e-02
7.244000e+00 -9.111669e-02 -5.974769e-02
7.245000e+00 -4.289998e-02 -5.969475e-02
7.246000e+00 -6.674111e-02 -5.964241e-02
7.247000e+00 -4.654900e-02 -5.959067e-02
7.248000e+00 -7.607898e-02 -5.953954e-02
7.249000e+00 -1.024312e-01 -5.948901e-02
7.250000e+00 -6.173132e-02 -5.943908e-02
7.251000e+00 -4.243530e-02 -5.938976e-02
7.252000e+00 -4.272150e-02 -5.934103e-02
7.253000e+00 -4.396515e-02 -5.929291e-02
7.254000e+00 -6.985666e-02 -5.924538e-02
7.255000e+00 -5.933057e-02 -5.919846e-02
7.256000e+00 -4.177775e-02 -5.915213e-02
7.257000e+00 -7.082181e-02 -5.910640e-02
7.258000e+00 -3.088739e-02 -5.906127e-02
7.259000e+00 -8.745589e-02 -5.901674e-02
7.260000e+00 -4.177756e-02 -5.897280e-02
7.261000e+00 -7.352430e-02 -5.892945e-02
7.262000e+00 -5.982285e-02 -5.888670e-02
7.263000e+00 -5.641629e-02 -5.884454e-02
7.264000e+00 -4.260389e-02 -5.880298e-02
7.265000e+00 -5.322974e-02 -5.876201e-02
7.266000e+00 -5.644939e-02 -5.872163e-02
7.267000e+00 -6.545166e-02 -5.868184e-02
7.268000e+00 -6.163730e-02 -5.864264e-02
7.269000e+00 -6.487564e-02 -5.860403e-02
7.270000e+00 -6.703606e-02 -5.856601e-02
7.271000e+00 -4.736337e-02 -5.852858e-02
7.272000e+00 -5.762711e-02 -5.849173e-02
7.273000e+00 -3.802581e-02 -5.845548e-02
7.274000e+00 -7.239654e-02 -5.841980e-02
7.275000e+00 -6.679790e-02 -5.838472e-02
7.276000e+00 -6.726455e-02 -5.835021e-02
7.277000e+00 -6.627566e-02 -5.831630e-02
7.278000e+00 -5.919506e-02 -5.828296e-02
7.279000e+00 -4.766622e-02 -5.825021e-02
7.280000e+00 -7.208511e-02 -5.821804e-02
7.281000e+00 -6.112377e-02 -5.818645e-02
7.282000e+00 -5.777854e-02 -5.815544e-02
7.283000e+00 -1.952001e-02 -5.812501e-02
7.284000e+00 -6.434419e-02 -5.809516e-02
7.285000e+00 -6.257001e-02 -5.806589e-02
7.286000e+00 -6.035895e-02 -5.803719e-02
7.287000e+00 -6.219424e-02 -5.800908e-02
7.288000e+00 -5.919194e-02 -5.798154e-02
7.289000e+00 -3.783657e-02 -5.795457e-02
7.290000e+00 -4.390430e-02 -5.792818e-02
7.291000e+00 -7.724903e-02 -5.790236e-02
7.292000e+00 -8.939650e-02 -5.787712e-02
7.293000e+00 -6.747329e-02 -5.785245e-02
7.294000e+00 -8.678488e-02 -5.782835e-02
7.295000e+00 -1.080040e-02 -5.780483e-02
7.296000e+00 -7.527495e-02 -5.778187e-02
7.297000e+00 -6.593265e-02 -5.775949e-02
7.298000e+00 -3.350320e-02 -5.773767e-02
7.299000e+00 -3.262477e-02 -5.771642e-02
7.300000e+00 -7.197404e-02 -5.769574e-02
7.301000e+00 -2.931059e-02 -5.767563e-02
7.302000e+00 -7.375531e-02 -5.765608e-02
7.303000e+00 -5.511610e-02 -5.763710e-02
7.304000e+00 -2.515947e-02 -5.761869e-02
7.305000e+00 -2.055117e-02 -5.760084e-02
7.306000e+00 -5.425071e-02 -5.758355e-02
7.307000e+00 -8.175001e-02 -5.756683e-02
7.308000e+00 -2.944076e-02 -5.755067e-02
7.309000e+00 -9.254094e-02 -5.753507e-02
7.310000e+00 -7.404775e-02 -5.752003e-02
7.311000e+00 -3.903084e-02 -5.750555e-02
7.312000e+00 -7.744139e-02 -5.749163e-02
7.313000e+00 -6.061402e-02 -5.747827e-02
7.314000e+00 -5.995011e-02 -5.746546e-02
7.315000e+00 -4.653338e-02 -5.745322e-02
7.316000e+00 -5.524534e-02 -5.744153e-02
7.317000e+00 -7.646167e-02 -5.743040e-02
7.318000e+00 -3.208691e-02 -5.741982e-02
7.319000e+00 -5.077597e-02 -5.740980e-02
7.320000e+00 -8.157389e-02 -5.740033e-02
7.321000e+00 -3.661402e-02 -5.739141e-02
7.322000e+00 -8.903531e-02 -5.738305e-02
7.323000e+00 -5.289917e-02 -5.737524e-02
7.324000e+00 -5.475275e-02 -5.736797e-02
7.325000e+00 -3.144454e-02 -5.736126e-02
7.326000e+00 -8.131096e-02 -5.735510e-02
7.327000e+00 -1.813414e-02 -5.734949e-02
7.328000e+00 -3.055330e-02 -5.734443e-02
7.329000e+00 -3.121178e-02 -5.733991e-02
7.330000e+00 -3.273455e-02 -5.733594e-02
7.331000e+00 -6.076832e-02 -5.733252e-02
7.332000e+00 -6.870578e-02 -5.732964e-02
7.333000e+00 -8.336264e-02 -5.732730e-02
7.334000e+00 -5.500516e-02 -5.732551e-02
7.335000e+00 -7.280825e-02 -5.732427e-02
7.336000e+00 -2.264393e-02 -5.732356e-02
7.337000e+00 -3.517289e-02 -5.732340e-02
7.338000e+00 -7.339703e-02 -5.732378e-02
7.339000e+00 -5.316254e-02 -5.732470e-02
7.340000e+00 -5.951340e-02 -5.732616e-02
7.341000e+00 -2.434026e-02 -5.732816e-02
7.342000e+00 -7.481059e-02 -5.733070e-02
7.343000e+00 -6.217671e-02 -5.733377e-02
7.344000e+00 -5.317681e-02 -5.733738e-02
7.345000e+00 -6.413203e-02 -5.734153e-02
7.346000e+00 -6.819262e-02 -5.734621e-02
7.347000e+00 -5.077439e-02 -5.735143e-02
7.348000e+00 -5.190384e-02 -5.735719e-02
7.349000e+00 -7.815202e-02 -5.736347e-02
7.350000e+00 -6.520246e-02 -5.737029e-02
7.351000e+00 -3.969127e-02 -5.737764e-02
7.352000e+00 -2.026293e-02 -5.738552e-02
7.353000e+00 -7.569587e-02 -5.739394e-02
7.354000e+00 -4.272743e-02 -5.740288e-02
7.355000e+00 -5.336217e-02 -5.741235e-02
7.356000e+00 -7.759478e-02 -5.742236e-02
7.357000e+00 -4.782046e-02 -5.743289e-02
7.358000e+00 -5.924289e-02 -5.744394e-02
7.359000e+00 -5.833586e-02 -5.745553e-02
7.360000e+00 -7.947555e-02 -5.746764e-02
7.361000e+00 -4.239298e-02 -5.748027e-02
7.362000e+00 -8.748034e-02 -5.749343e-02
7.363000e+00 -2.908676e-02 -5.750711e-02
7.364000e+00 -5.843458e-02 -5.752132e-02
7.365000e+00 -6.068690e-02 -5.753605e-02
7.366000e+00 -4.266405e-02 -5.755130e-02
7.367000e+00 -7.384980e-02 -5.756707e-02
7.368000e+00 -5.218170e-02 -5.758336e-02
7.369000e+00 -3.757536e-02 -5.760017e-02
7.370000e+00 -7.980557e-02 -5.761751e-02
7.371000e+00 -5.003276e-02 -5.763535e-02
7.372000e+00 -4.620065e-02 -5.765372e-02
7.373000e+00 -7.972015e-02 -5.767261e-02
7.374000e+00 -5.510443e-02 -5.769201e-02
7.375000e+00 -3.076676e-02 -5.771192e-02
7.376000e+00 -5.834030e-02 -5.773235e-02
7.377000e+00 -6.905441e-02 -5.775330e-02
7.378000e+00 -4.661571e-02 -5.777476e-02
7.379000e+00 -9.636815e-02 -5.779673e-02
7.380000e+00 -3.942982e-02 -5.781922e-02
7.381000e+00 -4.638063e-02 -5.784221e-02
7.382000e+00 -5.868473e-02 -5.786572e-02
7.383000e+00 -5.083343e-02 -5.788974e-02
7.384000e+00 -7.035425e-02 -5.791426e-02
7.385000e+00 -4.467360e-02 -5.793930e-02
7.386000e+00 -5.124193e-02 -5.796484e-02
7.387000e+00 -6.810628e-02 -5.799089e-02
7.388000e+00 -2.645649e-02 -5.801745e-02
7.389000e+00 -4.164084e-03 -5.804452e-02
7.390000e+00 -8.963719e-02 -5.807209e-02
7.391000e+00 -1.027544e-01 -5.810016e-02
7.392000e+00 -3.517112e-02 -5.812874e-02
7.393000e+00 -6.790926e-02 -5.815782e-02
7.394000e+00 -9.655125e-02 -5.818741e-02
7.395000e+00 -2.271185e-02 -5.821750e-02
7.396000e+00 -5.307571e-02 -5.824809e-02
7.397000e+00 -3.567253e-02 -5.827918e-02
7.398000e+00 -8.611125e-02 -5.831077e-02
7.399000e+00 -4.718123e-02 -5.834286e-02
7.400000e+00 -2.606283e-02 -5.837545e-02
7.401000e+00 -4.638742e-02 -5.840854e-02
7.402000e+00 -4.916133e-02 -5.844212e-02
7.403000e+00 -2.035015e-02 -5.847620e-02
7.404000e+00 -7.603427e-02 -5.851078e-02
7.405000e+00 -4.232737e-02 -5.854585e-02
7.406000e+00 -4.531925e-02 -5.858142e-02
7.407000e+00 -6.232376e-02 -5.861749e-02
7.408000e+00 -5.179379e-02 -5.865404e-02
7.409000e+00 -4.358777e-02 -5.869109e-02
7.410000e+00 -9.831993e-02 -5.872863e-02
7.411000e+00 -8.713859e-02 -5.876667e-02
7.412000e+00 -7.856739e-02 -5.880519e-02
7.413000e+00 -4.437248e-02 -5.884421e-02
7.414000e+00 -4.950724e-02 -5.888371e-02
7.415000e+00 -8.434618e-02 -5.892371e-02
7.416000e+00 -1.659841e-02 -5.896419e-02
7.417000e+00 -5.428674e-02 -5.900516e-02
7.418000e+00 -7.784053e-02 -5.904662e-02
7.419000e+00 -7.675829e-02 -5.908856e-02
7.420000e+00 -8.260960e-02 -5.913099e-02
7.421000e+00 -5.284046e-02 -5.917391e-02
7.422000e+00 -5.585868e-02 -5.921731e-02
7.423000e+00 -6.670448e-02 -5.926120e-02
7.424000e+00 -5.980509e-02 -5.930556e-02
7.425000e+00 -9.146098e-02 -5.935041e-02
7.426000e+00 -6.190425e-02 -5.939575e-02
7.427000e+00 -6.827888e-02 -5.944156e-02
7.428000e+00 -5.144104e-02 -5.948786e-02
7.429000e+00 -9.394760e-02 -5.953463e-02
7.430000e+00 -9.499436e-02 -5.958189e-02
7.431000e+00 -5.703724e-02 -5.962962e-02
7.432000e+00 -1.002638e-01 -5.967784e-02
7.433000e+00 -5.462518e-02 -5.972653e-02
7.434000e+00 -5.329797e-02 -5.977570e-02
7.435000e+00 -5.288058e-02 -5.982534e-02
7.436000e+00 -6.729068e-02 -5.987546e-02
7.437000e+00 -6.232164e-02 -5.992606e-02
7.438000e+00 -8.390000e-02 -5.997713e-02
7.439000e+00 -6.545105e-02 -6.002867e-02
7.440000e+00 -3.053411e-02 -6.008069e-02
7.441000e+00 -5.477456e-02 -6.013318e-02
7.442000e+00 -7.188964e-02 -6.018615e-02
7.443000e+00 -6.952184e-02 -6.023958e-02
7.444000e+00 -6.395412e-02 -6.029349e-02
7.445000e+00 -2.398901e-02 -6.034786e-02
7.446000e+00 -4.520402e-02 -6.040271e-02
7.447000e+00 -1.039878e-01 -6.045803e-02
7.448000e+00 -8.504644e-02 -6.051381e-02
7.449000e+00 -6.927865e-02 -6.057007e-02
7.450000e+00 -8.018490e-02 -6.062679e-02
7.451000e+00 -1.007124e-01 -6.068397e-02
7.452000e+00 -8.259936e-02 -6.074163e-02
7.453000e+00 -6.730100e-02 -6.079975e-02
7.454000e+00 -4.408734e-02 -6.085833e-02
7.455000e+00 -4.893608e-02 -6.091738e-02
7.456000e+00 -8.254103e-02 -6.097689e-02
7.457000e+00 -7.432384e-02 -6.103687e-02
7.458000e+00 -7.324043e-02 -6.109731e-02
7.459000e+00 -7.645570e-02 -6.115821e-02
7.460000e+00 -5.657138e-02 -6.121957e-02
7.461000e+00 -5.901118e-02 -6.128140e-02
7.462000e+00 -7.913592e-02 -6.134368e-02
7.463000e+00 -2.491196e-02 -6.140643e-02
7.464000e+00 -6.458459e-02 -6.146963e-02
7.465000e+00 -8.505369e-02 -6.153329e-02
7.466000e+00 -6.294731e-02 -6.159741e-02
7.467000e+00 -4.384865e-02 -6.166199e-02
7.468000e+00 -6.528797e-02 -6.172703e-02
7.469000e+00 -8.310212e-02 -6.179252e-02
7.470000e+00 -6.501884e-02 -6.185847e-02
7.471000e+00 -7.627030e-02 -6.192487e-02
7.472000e+00 -1.080658e-01 -6.199173e-02
7.473000e+00 -2.874900e-02 -6.205904e-02
7.474000e+00 -6.958100e-02 -6.212681e-02
7.475000e+00 -6.397419e-02 -6.219502e-02
7.476000e+00 -9.671453e-02 -6.226370e-02
7.477000e+00 -9.719685e-02 -6.233282e-02
7.478000e+00 -5.645012e-02 -6.240239e-02
7.479000e+00 -3.984693e-02 -6.247242e-02
7.480000e+00 -1.001363e-01 -6.254289e-02
7.481000e+00 -1.028138e-01 -6.261382e-02
7.482000e+00 -6.941823e-02 -6.268519e-02
7.483000e+00 -4.765086e-02 -6.275702e-02
7.484000e+00 -7.034140e-02 -6.282929e-02
7.485000e+00 -5.848829e-02 -6.290201e-02
7.486000e+00 -6.291375e-02 -6.297517e-02
7.487000e+00 -4.624930e-02 -6.304878e-02
7.488000e+00 -5.802333e-02 -6.312284e-02
7.489000e+00 -6.692633e-02 -6.319735e-02
7.490000e+00 -4.783027e-02 -6.327230e-02
7.491000e+00 -6.708762e-02 -6.334769e-02
7.492000e+00 -3.692470e-02 -6.342353e-02
7.493000e+00 -8.636507e-02 -6.349981e-02
7.494000e+00 -6.340136e-02 -6.357653e-02
7.495000e+00 -8.278164e-02 -6.365369e-02
7.496000e+00 -1.197523e-01 -6.373130e-02
7.497000e+00 -4.424553e-02 -6.380935e-02
7.498000e+00 -6.154256e-02 -6.388784e-02
7.499000e+00 -8.412599e-02 -6.396677e-02
7.500000e+00 -7.944540e-02 -6.404614e-02
7.501000e+00 -9.754984e-02 -6.412595e-02
7.502000e+00 -6.519771e-02 -6.420619e-02
7.503000e+00 -4.931809e-02 -6.428688e-02
7.504000e+00 -7.298001e-02 -6.436800e-02
7.505000e+00 -8.554990e-02 -6.444956e-02
7.506000e+00 -8.396976e-02 -6.453156e-02
7.507000e+00 -1.129440e-01 -6.461399e-02
7.508000e+00 -7.911819e-02 -6.469686e-02
7.509000e+00 -2.432317e-02 -6.478017e-02
7.510000e+00 -6.364045e-02 -6.486390e-02
7.511000e+00 -5.763361e-02 -6.494808e-02
7.512000e+00 -4.215781e-02 -6.503268e-02
7.513000e+00 -5.721834e-02 -6.511772e-02
7.514000e+00 -2.786871e-02 -6.520320e-02
7.515000e+00 -9.236213e-02 -6.528910e-02
7.516000e+00 -4.726665e-02 -6.537544e-02
7.517000e+00 -8.092293e-02 -6.546221e-02
7.518000e+00 -8.933528e-02 -6.554940e-02
7.519000e+00 -7.246900e-02 -6.563703e-02
7.520000e+00 -4.381423e-02 -6.572509e-02
7.521000e+00 -4.242834e-02 -6.581358e-02
7.522000e+00 -7.901725e-02 -6.590250e-02
7.523000e+00 -6.088730e-02 -6.599184e-02
7.524000e+00 -5.468012e-02 -6.608162e-02
7.525000e+00 -7.181262e-02 -6.617182e-02
7.526000e+00 -5.867143e-02 -6.626245e-02
7.527000e+00 -7.698708e-02 -6.635350e-02
7.528000e+00 -7.333133e-02 -6.644499e-02
7.529000e+00 -5.324045e-02 -6.653689e-02
7.530000e+00 -8.791401e-02 -6.662922e-02
7.531000e+00 -3.612999e-02 -6.672198e-02
7.532000e+00 -1.504686e-01 -6.681516e-02
7.533000e+00 -6.481604e-02 -6.690877e-02
7.534000e+00 -8.156691e-02 -6.700280e-02
7.535000e+00 -6.605747e-02 -6.709725e-02
7.536000e+00 -1.080426e-01 -6.719212e-02
7.537000e+00 -7.750747e-02 -6.728742e-02
7.538000e+00 -1.014163e-01 -6.738314e-02
7.539000e+00 -5.941802e-02 -6.747928e-02
7.540000e+00 -1.111511e-01 -6.757584e-02
7.541000e+00 -7.754064e-02 -6.767282e-02
7.542000e+00 -3.614718e-02 -6.777022e-02
7.543000e+00 -8.351069e-02 -6.786804e-02
7.544000e+00 -8.499110e-02 -6.796628e-02
7.545000e+00 -5.412053e-02 -6.806493e-02
7.546000e+00 -4.164774e-02 -6.816401e-02
7.547000e+00 -6.047351e-02 -6.826350e-02
7.548000e+00 -6.616107e-02 -6.836341e-02
7.549000e+00 -9.703847e-02 -6.846374e-02
7.550000e+00 -7.923837e-02 -6.856448e-02
7.551000e+00 -6.660450e-02 -6.866564e-02
7.552000e+00 -7.768251e-02 -6.876722e-02
7.553000e+00 -1.161443e-02 -6.886921e-02
7.554000e+00 -1.010885e-01 -6.897162e-02
7.555000e+00 -8.849229e-02 -6.907444e-02
7.556000e+00 -5.406540e-02 -6.917767e-02
7.557000e+00 -9.579679e-02 -6.928132e-02
7.558000e+00 -8.713497e-02 -6.938538e-02
7.559000e+00 -6.259947e-02 -6.948986e-02
7.560000e+00 -6.946104e-02 -6.959475e-02
7.561000e+00 -7.272927e-02 -6.970005e-02
7.562000e+00 -3.457930e-02 -6.980576e-02
7.563000e+00 -3.706822e-02 -6.991188e-02
7.564000e+00 -8.585319e-02 -7.001841e-02
7.565000e+00 -4.699353e-02 -7.012536e-02
7.566000e+00 -7.920668e-02 -7.023271e-02
7.567000e+00 -7.889290e-02 -7.034048e-02
7.568000e+00 -5.687688e-02 -7.044865e-02
7.569000e+00 -3.038486e-02 -7.055723e-02
7.570000e+00 -5.294817e-02 -7.066623e-02
7.571000e+00 -7.312359e-02 -7.077563e-02
7.572000e+00 -1.192682e-01 -7.088543e-02
7.573000e+00 -5.678491e-02 -7.099565e-02
7.574000e+00 -1.204413e-01 -7.110627e-02
7.575000e+00 -7.903436e-02 -7.121730e-02
7.576000e+00 -1.328000e-01 -7.132874e-02
7.577000e+00 -3.581439e-02 -7.144058e-02
7.578000e+00 -4.469365e-02 -7.155283e-02
7.579000e+00 -7.939076e-02 -7.166548e-02
7.580000e+00 -7.116073e-02 -7.177854e-02
7.581000e+00 -4.297043e-02 -7.189201e-02
7.582000e+00 -8.419159e-02 -7.200587e-02
7.583000e+00 -6.339593e-02 -7.212015e-02
7.584000e+00 -5.907485e-02 -7.223482e-02
7.585000e+00 -9.077227e-02 -7.234990e-02
7.586000e+00 -8.104671e-02 -7.246539e-02
7.587000e+00 -9.309440e-02 -7.258127e-02
7.588000e+00 -4.532608e-02 -7.269756e-02
7.589000e+00 -6.280449e-02 -7.281425e-02
7.590000e+00 -8.609041e-02 -7.293134e-02
7.591000e+00 -7.490284e-02 -7.304884e-02
7.592000e+00 -8.569390e-02 -7.316673e-02
7.593000e+00 -9.289739e-02 -7.328503e-02
7.594000e+00 -8.546821e-02 -7.340372e-02
7.595000e+00 -5.543072e-02 -7.352282e-02
7.596000e+00 -4.267401e-02 -7.364231e-02
7.597000e+00 -3.082326e-02 -7.376221e-02
7.598000e+00 -2.568490e-02 -7.388250e-02
7.599000e+00 -6.369510e-02 -7.400320e-02
7.600000e+00 -9.223362e-02 -7.412429e-02
7.601000e+00 -7.302475e-02 -7.424578e-02
7.602000e+00 -5.367558e-02 -7.436767e-02
7.603000e+00 -7.992303e-02 -7.448996e-02
7.604000e+00 -1.074743e-01 -7.461264e-02
7.605000e+00 -8.054359e-02 -7.473572e-02
7.606000e+00 -7.602939e-02 -7.485920e-02
7.607000e+00 -5.944264e-02 -7.498307e-02
7.608000e+00 -1.206046e-01 -7.510735e-02
7.609000e+00 -4.464488e-02 -7.523201e-02
7.610000e+00 -7.053129e-02 -7.535708e-02
7.611000e+00 -5.116811e-02 -7.548253e-02
7.612000e+00 -9.655784e-02 -7.560839e-02
7.613000e+00 -1.050646e-01 -7.573464e-02
7.614000e+00 -5.434681e-02 -7.586128e-02
7.615000e+00 -7.222162e-02 -7.598831e-02
7.616000e+00 -1.008356e-01 -7.611575e-02
7.617000e+00 -5.866386e-02 -7.624357e-02
7.618000e+00 -1.135228e-01 -7.637179e-02
7.619000e+00 -9.042545e-02 -7.650040e-02
7.620000e+00 -4.170735e-02 -7.662941e-02
7.621000e+00 -5.971729e-02 -7.675880e-02
7.622000e+00 -6.606225e-02 -7.688859e-02
7.623000e+00 -6.555386e-02 -7.701878e-02
7.624000e+00 -4.820517e-02 -7.714935e-02
7.625000e+00 -8.097806e-02 -7.728032e-02
7.626000e+00 -1.047553e-01 -7.741167e-02
7.627000e+00 -6.127540e-02 -7.754342e-02
7.628000e+00 -6.947934e-02 -7.767556e-02
7.629000e+00 -6.425783e-02 -7.780809e-02
7.630000e+00 -5.769297e-02 -7.794101e-02
7.631000e+00 -3.875712e-02 -7.807432e-02
7.632000e+00 -8.002762e-02 -7.820802e-02
7.633000e+00 -4.047739e-02 -7.834212e-02
7.634000e+00 -8.248098e-02 -7.847660e-02
7.635000e+00 -8.053242e-02 -7.861147e-02
7.636000e+00 -1.006677e-01 -7.874672e-02
7.637000e+00 -4.043825e-02 -7.888237e-02
7.638000e+00 -8.539982e-02 -7.901841e-02
7.639000e+00 -6.671262e-02 -7.915483e-02
7.640000e+00 -9.416423e-02 -7.929165e-02
7.641000e+00 -1.002150e-01 -7.942885e-02
7.642000e+00 -1.041083e-01 -7.956644e-02
7.643000e+00 -6.625491e-02 -7.970442e-02
7.644000e+00 -8.789696e-02 -7.984278e-02
7.645000e+00 -5.620539e-02 -7.998153e-02
7.646000e+00 -7.729102e-02 -8.012067e-02
7.647000e+00 -1.124051e-01 -8.026020e-02
7.648000e+00 -7.335627e-02 -8.040011e-02
7.649000e+00 -6.435955e-02 -8.054041e-02
7.650000e+00 -9.376155e-02 -8.068109e-02
7.651000e+00 -7.840457e-02 -8.082216e-02
7.652000e+00 -1.022872e-01 -8.096362e-02
7.653000e+00 -7.555211e-02 -8.110546e-02
7.654000e+00 -1.108345e-01 -8.124769e-02
7.655000e+00 -8.741879e-02 -8.139030e-02
7.656000e+00 -9.035099e-02 -8.153330e-02
7.657000e+00 -6.139385e-02 -8.167668e-02
7.658000e+00 -8.601856e-02 -8.182045e-02
7.659000e+00 -7.369804e-02 -8.196461e-02
7.660000e+00 -1.061262e-01 -8.210914e-02
7.661000e+00 -1.130120e-01 -8.225406e-02
7.662000e+00 -9.266723e-02 -8.239937e-02
7.663000e+00 -8.445319e-02 -8.254506e-02
7.664000e+00 -9.507677e-02 -8.269113e-02
7.665000e+00 -5.616744e-02 -8.283759e-02
7.666000e+00 -7.793451e-02 -8.298443e-02
7.667000e+00 -8.380361e-02 -8.313165e-02
7.668000e+00 -3.779447e-02 -8.327926e-02
7.669000e+00 -8.679326e-02 -8.342725e-02
7.670000e+00 -8.491266e-02 -8.357562e-02
7.671000e+00 -7.563791e-02 -8.372438e-02
7.672000e+00 -1.069247e-01 -8.387352e-02
7.673000e+00 -9.117296e-02 -8.402304e-02
7.674000e+00 -8.011777e-02 -8.417294e-02
7.675000e+00 -8.727963e-02 -8.432322e-02
7.676000e+00 -1.116401e-01 -8.447389e-02
7.677000e+00 -9.048977e-02 -8.462494e-02
7.678000e+00 -8.183975e-02 -8.477637e-02
7.679000e+00 -1.262810e-01 -8.492818e-02
7.680000e+00 -9.122194e-02 -8.508037e-02
7.681000e+00 -8.342953e-02 -8.523295e-02
7.682000e+00 -5.937773e-02 -8.538590e-02
7.683000e+00 -1.069474e-01 -8.553924e-02
7.684000e+00 -9.158783e-02 -8.569296e-02
7.685000e+00 -6.777778e-02 -8.584706e-02
7.686000e+00 -1.320564e-01 -8.600154e-02
7.687000e+00 -8.743837e-02 -8.615640e-02
7.688000e+00 -8.098208e-02 -8.631164e-02
7.689000e+00 -8.659535e-02 -8.646726e-02
7.690000e+00 -8.070170e-02 -8.662326e-02
7.691000e+00 -8.384455e-02 -8.677964e-02
7.692000e+00 -9.912708e-02 -8.693640e-02
7.693000e+00 -9.428769e-02 -8.709354e-02
7.694000e+00 -1.141295e-01 -8.725106e-02
7.695000e+00 -9.608815e-02 -8.740896e-02
7.696000e+00 -7.808180e-02 -8.756724e-02
7.697000e+00 -8.719816e-02 -8.772590e-02
7.698000e+00 -7.891142e-02 -8.788494e-02
7.699000e+00 -7.146039e-02 -8.804436e-02
7.700000e+00 -5.047310e-02 -8.820415e-02
7.701000e+00 -9.902928e-02 -8.836433e-02
7.702000e+00 -1.151698e-01 -8.852489e-02
7.703000e+00 -1.060361e-01 -8.868582e-02
7.704000e+00 -1.163165e-01 -8.884713e-02
7.705000e+00 -6.605151e-02 -8.900883e-02
7.706000e+00 -7.598408e-02 -8.917090e-02
7.707000e+00 -9.226480e-02 -8.933335e-02
7.708000e+00 -8.447582e-02 -8.949618e-02
7.709000e+00 -1.009534e-01 -8.965938e-02
7.710000e+00 -8.693016e-02 -8.982297e-02
7.711000e+00 -1.035696e-01 -8.998693e-02
7.712000e+00 -1.236256e-01 -9.015127e-02
7.713000e+00 -6.717619e-02 -9.031599e-02
7.714000e+00 -1.213746e-01 -9.048109e-02
7.715000e+00 -1.183741e-01 -9.064657e-02
7.716000e+00 -9.767589e-02 -9.081242e-02
7.717000e+00 -9.435337e-02 -9.097866e-02
7.718000e+00 -6.092739e-02 -9.114527e-02
7.719000e+00 -7.936299e-02 -9.131226e-02
7.720000e+00 -1.143484e-01 -9.147962e-02
7.721000e+00 -8.777159e-02 -9.164737e-02
7.722000e+00 -7.876781e-02 -9.181549e-02
7.723000e+00 -9.979684e-02 -9.198399e-02
7.724000e+00 -1.120047e-01 -9.215287e-02
7.725000e+00 -1.116780e-01 -9.232212e-02
7.726000e+00 -8.030922e-02 -9.249175e-02
7.727000e+00 -1.008843e-01 -9.266176e-02
7.728000e+00 -1.158728e-01 -9.283215e-02
7.729000e+00 -9.922542e-02 -9.300292e-02
7.730000e+00 -7.623287e-02 -9.317406e-02
7.731000e+00 -8.992518e-02 -9.334558e-02
7.732000e+00 -1.192192e-01 -9.351748e-02
7.733000e+00 -9.539678e-02 -9.368975e-02
7.734000e+00 -7.776524e-02 -9.386241e-02
7.735000e+00 -1.406823e-01 -9.403544e-02
7.736000e+00 -1.268194e-01 -9.420884e-02
7.737000e+00 -8.253098e-02 -9.438263e-02
7.738000e+00 -9.320266e-02 -9.455679e-02
7.739000e+00 -1.044676e-01 -9.473133e-02
7.740000e+00 -1.129786e-01 -9.490624e-02
7.741000e+00 -8.345209e-02 -9.508154e-02
7.742000e+00 -8.637280e-02 -9.525721e-02
7.743000e+00 -9.555577e-02 -9.543325e-02
7.744000e+00 -8.291743e-02 -9.560968e-02
7.745000e+00 -1.143936e-01 -9.578648e-02
7.746000e+00 -1.022836e-01 -9.596366e-02
7.747000e+00 -8.908669e-02 -9.614122e-02
7.748000e+00 -1.101776e-01 -9.631915e-02
7.749000e+00 -9.885174e-02 -9.649746e-02
7.750000e+00 -1.252978e-01 -9.667615e-02
7.751000e+00 -1.322336e-01 -9.685521e-02
7.752000e+00 -9.004286e-02 -9.703465e-02
7.753000e+00 -1.133428e-01 -9.721447e-02
7.754000e+00 -6.971241e-02 -9.739467e-02
7.755000e+00 -9.844479e-02 -9.757524e-02
7.756000e+00 -6.137750e-02 -9.775619e-02
7.757000e+00 -1.165177e-01 -9.793752e-02
7.758000e+00 -9.703347e-02 -9.811923e-02
7.759000e+00 -7.874783e-02 -9.830131e-02
7.760000e+00 -7.479206e-02 -9.848377e-02
7.761000e+00 -8.090842e-02 -9.866660e-02
7.762000e+00 -9.956808e-02 -9.884982e-02
7.763000e+00 -8.604410e-02 -9.903341e-02
7.764000e+00 -9.885299e-02 -9.921737e-02
7.765000e+00 -6.813486e-02 -9.940172e-02
7.766000e+00 -6.362780e-02 -9.958644e-02
7.767000e+00 -1.237033e-01 -9.977154e-02
7.768000e+00 -1.116318e-01 -9.995702e-02
7.769000e+00 -9.029846e-02 -1.001429e-01
7.770000e+00 -8.861000e-02 -1.003291e-01
7.771000e+00 -8.082817e-02 -1.005157e-01
7.772000e+00 -8.814735e-02 -1.007027e-01
7.773000e+00 -9.829817e-02 -1.008901e-01
7.774000e+00 -7.499068e-02 -1.010778e-01
7.775000e+00 -6.927831e-02 -1.012659e-01
7.776000e+00 -1.225113e-01 -1.014544e-01
7.777000e+00 -1.043044e-01 -1.016433e-01
7.778000e+00 -4.474684e-02 -1.018325e-01
7.779000e+00 -8.970343e-02 -1.020222e-01
7.780000e+00 -1.041101e-01 -1.022122e-01
7.781000e+00 -8.359687e-02 -1.024026e-01
7.782000e+00 -1.062060e-01 -1.025933e-01
7.783000e+00 -1.326737e-01 -1.027845e-01
7.784000e+00 -1.172193e-01 -1.029760e-01
7.785000e+00 -1.258589e-01 -1.031679e-01
7.786000e+00 -1.208955e-01 -1.033602e-01
7.787000e+00 -9.672615e-02 -1.035528e-01
7.788000e+00 -1.053686e-01 -1.037458e-01
7.789000e+00 -1.272589e-01 -1.039392e-01
7.790000e+00 -1.124656e-01 -1.041330e-01
7.791000e+00 -1.155615e-01 -1.043272e-01
7.792000e+00 -1.055733e-01 -1.045217e-01
7.793000e+00 -1.073392e-01 -1.047167e-01
7.794000e+00 -5.340048e-02 -1.049120e-01
7.795000e+00 -1.027002e-01 -1.051076e-01
7.796000e+00 -9.995024e-02 -1.053037e-01
7.797000e+00 -1.053553e-01 -1.055001e-01
7.798000e+00 -1.375407e-01 -1.056969e-01
7.799000e+00 -1.137934e-01 -1.058941e-01
7.800000e+00 -1.072209e-01 -1.060917e-01
7.801000e+00 -1.072221e-01 -1.062896e-01
7.802000e+00 -1.323474e-01 -1.064880e-01
7.803000e+00 -6.517783e-02 -1.066867e-01
7.804000e+00 -1.104657e-01 -1.068858e-01
7.805000e+00 -9.993825e-02 -1.070852e-01
7.806000e+00 -1.062528e-01 -1.072851e-01
7.807000e+00 -1.196403e-01 -1.074853e-01
7.808000e+00 -8.674969e-02 -1.076859e-01
7.809000e+00 -8.369656e-02 -1.078869e-01
7.810000e+00 -1.326798e-01 -1.080882e-01
7.811000e+00 -1.182125e-01 -1.082900e-01
7.812000e+00 -1.188707e-01 -1.084921e-01
7.813000e+00 -9.869081e-02 -1.086946e-01
7.814000e+00 -1.083361e-01 -1.088975e-01
7.815000e+00 -1.236017e-01 -1.091007e-01
7.816000e+00 -9.389079e-02 -1.093044e-01
7.817000e+00 -1.299265e-01 -1.095084e-01
7.818000e+00 -1.165173e-01 -1.097128e-01
7.819000e+00 -1.141263e-01 -1.099176e-01
7.820000e+00 -1.244327e-01 -1.101227e-01
7.821000e+00 -1.124662e-01 -1.103283e-01
7.822000e+00 -1.296946e-01 -1.105342e-01
7.823000e+00 -1.090499e-01 -1.107405e-01
7.824000e+00 -9.025721e-02 -1.109472e-01
7.825000e+00 -1.279076e-01 -1.111542e-01
7.826000e+00 -1.664182e-01 -1.113617e-01
7.827000e+00 -1.234926e-01 -1.115695e-01
7.828000e+00 -1.284605e-01 -1.117777e-01
7.829000e+00 -1.171114e-01 -1.119863e-01
7.830000e+00 -1.227291e-01 -1.121952e-01
7.831000e+00 -9.064719e-02 -1.124046e-01
7.832000e+00 -1.101725e-01 -1.126143e-01
7.833000e+00 -8.420228e-02 -1.128244e-01
7.834000e+00 -1.053545e-01 -1.130349e-01
7.835000e+00 -1.065259e-01 -1.132457e-01
7.836000e+00 -1.048319e-01 -1.134570e-01
7.837000e+00 -1.202160e-01 -1.136686e-01
7.838000e+00 -1.176324e-01 -1.138806e-01
7.839000e+00 -1.066424e-01 -1.140930e-01
7.840000e+00 -1.235115e-01 -1.143058e-01
7.841000e+00 -1.103247e-01 -1.145189e-01
7.842000e+00 -1.309095e-01 -1.147325e-01
7.843000e+00 -9.985548e-02 -1.149464e-01
7.844000e+00 -1.210622e-01 -1.151607e-01
7.845000e+00 -6.839701e-02 -1.153754e-01
7.846000e+00 -7.467135e-02 -1.155904e-01
7.847000e+00 -9.853070e-02 -1.158059e-01
7.848000e+00 -1.234156e-01 -1.160217e-01
7.849000e+00 -1.440644e-01 -1.162379e-01
7.850000e+00 -1.218176e-01 -1.164545e-01
7.851000e+00 -1.216178e-01 -1.166715e-01
7.852000e+00 -1.373184e-01 -1.168889e-01
7.853000e+00 -1.183274e-01 -1.171066e-01
7.854000e+00 -1.215170e-01 -1.173247e-01
7.855000e+00 -1.469003e-01 -1.175432e-01
7.856000e+00 -1.138343e-01 -1.177621e-01
7.857000e+00 -1.037985e-01 -1.179814e-01
7.858000e+00 -1.089966e-01 -1.182010e-01
7.859000e+00 -1.069677e-01 -1.184211e-01
7.860000e+00 -1.337361e-01 -1.186415e-01
7.861000e+00 -1.087189e-01 -1.188623e-01
7.862000e+00 -1.605016e-01 -1.190835e-01
7.863000e+00 -1.618269e-01 -1.193050e-01
7.864000e+00 -1.290691e-01 -1.195270e-01
7.865000e+00 -1.440758e-01 -1.197493e-01
7.866000e+00 -1.084522e-01 -1.199721e-01
7.867000e+00 -1.153356e-01 -1.201952e-01
7.868000e+00 -1.320756e-01 -1.204186e-01
7.869000e+00 -1.199419e-01 -1.206425e-01
7.870000e+00 -1.067034e-01 -1.208668e-01
7.871000e+00 -1.145220e-01 -1.210914e-01
7.872000e+00 -1.199721e-01 -1.213164e-01
7.873000e+00 -1.375314e-01 -1.215418e-01
7.874000e+00 -1.380809e-01 -1.217676e-01
7.875000e+00 -1.216294e-01 -1.219938e-01
7.876000e+00 -1.128728e-01 -1.222204e-01
7.877000e+00 -1.074527e-01 -1.224473e-01
7.878000e+00 -1.313680e-01 -1.226746e-01
7.879000e+00 -1.067694e-01 -1.229023e-01
7.880000e+00 -1.296682e-01 -1.231304e-01
7.881000e+00 -1.573226e-01 -1.233589e-01
7.882000e+00 -1.427851e-01 -1.235878e-01
7.883000e+00 -1.095429e-01 -1.238170e-01
7.884000e+00 -9.880139e-02 -1.240467e-01
7.885000e+00 -1.256079e-01 -1.242767e-01
7.886000e+00 -1.233530e-01 -1.245071e-01
7.887000e+00 -1.683926e-01 -1.247379e-01
7.888000e+00 -1.370215e-01 -1.249690e-01
7.889000e+00 -1.571146e-01 -1.252006e-01
7.890000e+00 -1.155088e-01 -1.254326e-01
7.891000e+00 -1.692292e-01 -1.256649e-01
7.892000e+00 -1.397488e-01 -1.258976e-01
7.893000e+00 -8.051250e-02 -1.261307e-01
7.894000e+00 -1.036296e-01 -1.263642e-01
7.895000e+00 -1.241678e-01 -1.265981e-01
7.896000e+00 -9.671031e-02 -1.268323e-01
7.897000e+00 -1.696050e-01 -1.270670e-01
7.898000e+00 -1.012973e-01 -1.273020e-01
7.899000e+00 -1.089487e-01 -1.275374e-01
7.900000e+00 -1.061820e-01 -1.277732e-01
7.901000e+00 -1.181521e-01 -1.280094e-01
7.902000e+00 -1.033151e-01 -1.282459e-01
7.903000e+00 -1.347525e-01 -1.284829e-01
7.904000e+00 -1.561346e-01 -1.287202e-01
7.905000e+00 -1.599154e-01 -1.289580e-01
7.906000e+00 -1.303693e-01 -1.291961e-01
7.907000e+00 -1.292791e-01 -1.294346e-01
7.908000e+00 -1.398078e-01 -1.296735e-01
7.909000e+00 -1.394236e-01 -1.299127e-01
7.910000e+00 -1.037302e-01 -1.301524e-01
7.911000e+00 -1.042808e-01 -1.303924e-01
7.912000e+00 -1.311508e-01 -1.306329e-01
7.913000e+00 -1.266179e-01 -1.308737e-01
7.914000e+00 -1.391466e-01 -1.311149e-01
7.915000e+00 -1.320407e-01 -1.313565e-01
7.916000e+00 -1.426845e-01 -1.315985e-01
7.917000e+00 -1.330847e-01 -1.318408e-01
7.918000e+00 -1.692509e-01 -1.320836e-01
7.919000e+00 -1.447173e-01 -1.323267e-01
7.920000e+00 -1.515683e-01 -1.325702e-01
7.921000e+00 -1.571765e-01 -1.328141e-01
7.922000e+00 -1.372243e-01 -1.330584e-01
7.923000e+00 -1.082464e-01 -1.333031e-01
7.924000e+00 -1.581656e-01 -1.335481e-01
7.925000e+00 -1.568957e-01 -1.337936e-01
7.926000e+00 -1.440979e-01 -1.340394e-01
7.927000e+00 -1.359508e-01 -1.342856e-01
7.928000e+00 -1.424825e-01 -1.345323e-01
7.929000e+00 -1.469527e-01 -1.347792e-01
7.930000e+00 -1.224461e-01 -1.350266e-01
7.931000e+00 -1.269269e-01 -1.352744e-01
7.932000e+00 -1.301414e-01 -1.355225e-01
7.933000e+00 -1.334096e-01 -1.357711e-01
7.934000e+00 -1.290015e-01 -1.360200e-01
7.935000e+00 -1.214360e-01 -1.362693e-01
7.936000e+00 -1.230660e-01 -1.365190e-01
7.937000e+00 -1.102061e-01 -1.367691e-01
7.938000e+00 -1.525477e-01 -1.370196e-01
7.939000e+00 -1.689042e-01 -1.372704e-01
7.940000e+00 -1.802021e-01 -1.375217e-01
7.941000e+00 -1.558073e-01 -1.377733e-01
7.942000e+00 -1.661182e-01 -1.380253e-01
7.943000e+00 -1.632848e-01 -1.382777e-01
7.944000e+00 -1.247209e-01 -1.385305e-01
7.945000e+00 -1.293171e-01 -1.387836e-01
7.946000e+00 -1.273769e-01 -1.390372e-01
7.947000e+00 -1.116302e-01 -1.392911e-01
7.948000e+00 -1.385245e-01 -1.395455e-01
7.949000e+00 -1.436297e-01 -1.398002e-01
7.950000e+00 -1.273378e-01 -1.400553e-01
7.951000e+00 -1.564784e-01 -1.403108e-01
7.952000e+00 -1.226132e-01 -1.405666e-01
7.953000e+00 -1.131642e-01 -1.408229e-01
7.954000e+00 -1.531707e-01 -1.410795e-01
7.955000e+00 -1.660893e-01 -1.413365e-01
7.956000e+00 -1.210540e-01 -1.415940e-01
7.957000e+00 -1.220667e-01 -1.418518e-01
7.958000e+00 -1.397027e-01 -1.421099e-01
7.959000e+00 -1.541654e-01 -1.423685e-01
7.960000e+00 -1.354616e-01 -1.426274e-01
7.961000e+00 -1.542684e-01 -1.428868e-01
7.962000e+00 -1.747819e-01 -1.431465e-01
7.963000e+00 -1.566984e-01 -1.434066e-01
7.964000e+00 -1.346130e-01 -1.436671e-01
7.965000e+00 -1.607540e-01 -1.439280e-01
7.966000e+00 -1.246275e-01 -1.441892e-01
7.967000e+00 -1.808558e-01 -1.444509e-01
7.968000e+00 -1.506170e-01 -1.447129e-01
7.969000e+00 -1.517227e-01 -1.449753e-01
7.970000e+00 -1.766516e-01 -1.452381e-01
7.971000e+00 -1.899827e-01 -1.455013e-01
7.972000e+00 -1.195962e-01 -1.457648e-01
7.973000e+00 -1.459865e-01 -1.460288e-01
7.974000e+00 -1.661176e-01 -1.462931e-01
7.975000e+00 -1.436246e-01 -1.465578e-01
7.976000e+00 -1.216372e-01 -1.468229e-01
7.977000e+00 -1.465952e-01 -1.470884e-01
7.978000e+00 -1.367555e-01 -1.473542e-01
7.979000e+00 -1.089830e-01 -1.476205e-01
7.980000e+00 -1.201855e-01 -1.478871e-01
7.981000e+00 -1.053480e-01 -1.481541e-01
7.982000e+00 -1.564060e-01 -1.484215e-01
7.983000e+00 -1.690767e-01 -1.486892e-01
7.984000e+00 -1.397003e-01 -1.489574e-01
7.985000e+00 -9.481279e-02 -1.492259e-01
7.986000e+00 -1.838227e-01 -1.494948e-01
7.987000e+00 -1.430058e-01 -1.497641e-01
7.988000e+00 -1.238144e-01 -1.500338e-01
7.989000e+00 -1.313614e-01 -1.503039e-01
7.990000e+00 -1.566830e-01 -1.505743e-01
7.991000e+00 -1.595522e-01 -1.508451e-01
7.992000e+00 -1.295139e-01 -1.511163e-01
7.993000e+00 -1.574992e-01 -1.513879e-01
7.994000e+00 -1.392819e-01 -1.516599e-01
7.995000e+00 -1.562387e-01 -1.519322e-01
7.996000e+00 -1.731294e-01 -1.522049e-01
7.997000e+00 -1.667078e-01 -1.524780e-01
7.998000e+00 -1.576629e-01 -1.527515e-01
7.999000e+00 -1.526294e-01 -1.530253e-01
8.000000e+00 -1.876699e-01 -1.532996e-01
8.001000e+00 -1.644354e-01 -1.535742e-01
8.002000e+00 -1.826559e-01 -1.538492e-01
8.003000e+00 -1.696797e-01 -1.541245e-01
8.004000e+00 -1.345601e-01 -1.544003e-01
8.005000e+00 -1.626138e-01 -1.546764e-01
8.006000e+00 -1.482914e-01 -1.549529e-01
8.007000e+00 -1.668366e-01 -1.552298e-01
8.008000e+00 -1.626513e-01 -1.555070e-01
8.009000e+00 -1.782634e-01 -1.557846e-01
8.010000e+00 -1.529557e-01 -1.560626e-01
8.011000e+00 -1.591435e-01 -1.563410e-01
8.012000e+00 -2.057519e-01 -1.566197e-01
8.013000e+00 -1.304714e-01 -1.568989e-01
8.014000e+00 -1.483527e-01 -1.571784e-01
8.015000e+00 -1.729358e-01 -1.574582e-01
8.016000e+00 -1.527271e-01 -1.577385e-01
8.017000e+00 -1.637343e-01 -1.580191e-01
8.018000e+00 -1.875044e-01 -1.583001e-01
8.019000e+00 -1.691362e-01 -1.585815e-01
8.020000e+00 -1.419002e-01 -1.588632e-01
8.021000e+00 -1.662567e-01 -1.591453e-01
8.022000e+00 -1.868322e-01 -1.594278e-01
8.023000e+00 -1.356292e-01 -1.597106e-01
8.024000e+00 -1.472774e-01 -1.599939e-01
8.025000e+00 -1.586237e-01 -1.602775e-01
8.026000e+00 -1.633423e-01 -1.605614e-01
8.027000e+00 -1.424035e-01 -1.608457e-01
8.028000e+00 -1.740116e-01 -1.611305e-01
8.029000e+00 -1.965138e-01 -1.614155e-01
8.030000e+00 -1.936286e-01 -1.617010e-01
8.031000e+00 -1.946981e-01 -1.619868e-01
8.032000e+00 -1.599428e-01 -1.622729e-01
8.033000e+00 -1.640903e-01 -1.625595e-01
8.034000e+00 -1.337428e-01 -1.628464e-01
8.035000e+00 -1.479922e-01 -1.631337e-01
8.036000e+00 -1.851210e-01 -1.634213e-01
8.037000e+00 -1.619808e-01 -1.637093e-01
8.038000e+00 -2.003151e-01 -1.639977e-01
8.039000e+00 -1.771724e-01 -1.642864e-01
8.040000e+00 -1.662539e-01 -1.645755e-01
8.041000e+00 -1.699323e-01 -1.648650e-01
8.042000e+00 -1.830802e-01 -1.651548e-01
8.043000e+00 -2.002163e-01 -1.654450e-01
8.044000e+00 -1.828866e-01 -1.657356e-01
8.045000e+00 -2.013691e-01 -1.660265e-01
8.046000e+00 -1.740608e-01 -1.663178e-01
8.047000e+00 -1.632261e-01 -1.666094e-01
8.048000e+00 -1.461111e-01 -1.669014e-01
8.049000e+00 -1.870726e-01 -1.671937e-01
8.050000e+00 -1.785875e-01 -1.674865e-01
8.051000e+00 -1.623135e-01 -1.677795e-01
8.052000e+00 -1.596685e-01 -1.680730e-01
8.053000e+00 -1.506210e-01 -1.683668e-01
8.054000e+00 -1.747581e-01 -1.686609e-01
8.055000e+00 -1.579098e-01 -1.689554e-01
8.056000e+00 -1.883822e-01 -1.692503e-01
8.057000e+00 -1.903857e-01 -1.695455e-01
8.058000e+00 -1.891865e-01 -1.698410e-01
8.059000e+00 -1.905250e-01 -1.701370e-01
8.060000e+00 -1.361319e-01 -1.704332e-01
8.061000e+00 -1.737195e-01 -1.707299e-01
8.062000e+00 -1.736720e-01 -1.710269e-01
8.063000e+00 -1.781714e-01 -1.713242e-01
8.064000e+00 -1.842489e-01 -1.716219e-01
8.065000e+00 -1.772184e-01 -1.719199e-01
8.066000e+00 -1.536988e-01 -1.722183e-01
8.067000e+00 -1.731695e-01 -1.725170e-01
8.068000e+00 -1.817092e-01 -1.728161e-01
8.069000e+00 -1.979480e-01 -1.731155e-01
8.070000e+00 -1.891787e-01 -1.734153e-01
8.071000e+00 -1.900030e-01 -1.737154e-01
8.072000e+00 -1.631471e-01 -1.740159e-01
8.073000e+00 -2.096619e-01 -1.743167e-01
8.074000e+00 -1.641784e-01 -1.746179e-01
8.075000e+00 -1.625165e-01 -1.749194e-01
8.076000e+00 -1.801931e-01 -1.752212e-01
8.077000e+00 -1.783472e-01 -1.755234e-01
8.078000e+00 -1.850998e-01 -1.758259e-01
8.079000e+00 -1.470220e-01 -1.761288e-01
8.080000e+00 -1.969121e-01 -1.764320e-01
8.081000e+00 -1.782176e-01 -1.767356e-01
8.082000e+00 -1.796452e-01 -1.770395e-01
8.083000e+00 -1.556452e-01 -1.773437e-01
8.084000e+00 -1.529311e-01 -1.776482e-01
8.085000e+00 -1.748441e-01 -1.779531e-01
8.086000e+00 -2.065167e-01 -1.782584e-01
8.087000e+00 -1.705924e-01 -1.785639e-01
8.088000e+00 -1.637490e-01 -1.788698e-01
8.089000e+00 -1.737782e-01 -1.791761e-01
8.090000e+00 -2.117656e-01 -1.794826e-01
8.091000e+00 -1.557546e-01 -1.797895e-01
8.092000e+00 -1.666714e-01 -1.800968e-01
8.093000e+00 -1.681513e-01 -1.804043e-01
8.094000e+00 -1.613229e-01 -1.807122e-01
8.095000e+00 -1.887355e-01 -1.810204e-01
8.096000e+00 -1.694384e-01 -1.813289e-01
8.097000e+00 -1.812813e-01 -1.816378e-01
8.098000e+00 -1.880064e-01 -1.819470e-01
8.099000e+00 -1.549661e-01 -1.822565e-01
8.100000e+00 -1.945301e-01 -1.825663e-01
8.101000e+00 -1.509146e-01 -1.828765e-01
8.102000e+00 -1.961499e-01 -1.831869e-01
8.103000e+00 -1.845745e-01 -1.834977e-01
8.104000e+00 -1.972975e-01 -1.838088e-01
8.105000e+00 -1.764452e-01 -1.841203e-01
8.106000e+00 -2.023170e-01 -1.844320e-01
8.107000e+00 -2.197753e-01 -1.847441e-01
8.108000e+00 -1.415737e-01 -1.850564e-01
8.109000e+00 -1.693803e-01 -1.853691e-01
8.110000e+00 -1.752213e-01 -1.856821e-01
8.111000e+00 -2.078670e-01 -1.859954e-01
8.112000e+00 -1.668762e-01 -1.863091e-01
8.113000e+00 -1.647862e-01 -1.866230e-01
8.114000e+00 -2.119307e-01 -1.869372e-01
8.115000e+00 -2.047134e-01 -1.872518e-01
8.116000e+00 -2.103371e-01 -1.875666e-01
8.117000e+00 -1.647752e-01 -1.878818e-01
8.118000e+00 -2.165707e-01 -1.881972e-01
8.119000e+00 -1.606957e-01 -1.885130e-01
8.120000e+00 -2.148862e-01 -1.888291e-01
8.121000e+00 -1.680077e-01 -1.891454e-01
8.122000e+00 -1.937479e-01 -1.894621e-01
8.123000e+00 -1.865963e-01 -1.897790e-01
8.124000e+00 -1.913822e-01 -1.900963e-01
8.125000e+00 -2.382343e-01 -1.904139e-01
8.126000e+00 -1.995128e-01 -1.907317e-01
8.127000e+00 -1.663380e-01 -1.910498e-01
8.128000e+00 -2.023150e-01 -1.913683e-01
8.129000e+00 -2.133860e-01 -1.916870e-01
8.130000e+00 -1.804618e-01 -1.920060e-01
8.131000e+00 -1.849136e-01 -1.923253e-01
8.132000e+00 -1.945707e-01 -1.926449e-01
8.133000e+00 -1.725816e-01 -1.929648e-01
8.134000e+00 -2.331459e-01 -1.932849e-01
8.135000e+00 -2.054173e-01 -1.936054e-01
8.136000e+00 -2.093699e-01 -1.939261e-01
8.137000e+00 -2.146159e-01 -1.942471e-01
8.138000e+00 -1.791009e-01 -1.945684e-01
8.139000e+00 -1.731188e-01 -1.948899e-01
8.140000e+00 -1.947951e-01 -1.952118e-01
8.141000e+00 -1.940577e-01 -1.955339e-01
8.142000e+00 -1.767520e-01 -1.958563e-01
8.143000e+00 -1.899427e-01 -1.961789e-01
8.144000e+00 -1.869747e-01 -1.965018e-01
8.145000e+00 -2.040346e-01 -1.968250e-01
8.146000e+00 -1.826711e-01 -1.971485e-01
8.147000e+00 -1.942595e-01 -1.974722e-01
8.148000e+00 -2.061702e-01 -1.977962e-01
8.149000e+00 -2.004937e-01 -1.981205e-01
8.150000e+00 -2.033384e-01 -1.984450e-01
8.151000e+00 -1.889558e-01 -1.987698e-01
8.152000e+00 -2.020699e-01 -1.990948e-01


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_1432881518/test_reduced.dat <==
% Time x_recovered0 x_recovered1 x_recovered2 x_true0 x_true1 x_true2 
0.000000e+00 1.452781e-16 -2.331028e-16 1.611911e-16 1.452781e-16 -2.331028e-16 1.611911e-16 
1.000000e-02 3.453887e-03 -7.170922e-03 -4.006258e-03 8.112940e-14 3.247432e-11 9.779439e-09 
2.000000e-02 6.932295e-03 -1.437561e-02 -8.063667e-03 1.373692e-12 2.453641e-10 3.901942e-08 
3.000000e-02 1.043165e-02 -2.160603e-02 -1.216849e-02 7.134264e-12 8.594918e-10 8.762189e-08 
4.000000e-02 1.394833e-02 -2.885415e-02 -1.631694e-02 2.197723e-11 2.074628e-09 1.524597e-07 
5.000000e-02 1.747872e-02 -3.611189e-02 -2.050511e-02 5.156008e-11 3.979761e-09 2.246975e-07 
6.000000e-02 2.101915e-02 -4.337117e-02 -2.472909e-02 1.025828e-10 6.552570e-09 2.897767e-07 
7.000000e-02 2.456597e-02 -5.062391e-02 -2.898488e-02 1.825797e-10 9.652474e-09 3.272988e-07 
8.000000e-02 2.811548e-02 -5.786204e-02 -3.326842e-02 2.953373e-10 1.286389e-08 3.078317e-07 
9.000000e-02 3.166399e-02 -6.507752e-02 -3.757565e-02 4.399478e-10 1.548331e-08 1.923073e-07 
1.000000e-01 3.520783e-02 -7.226234e-02 -4.190243e-02 6.023238e-10 1.627425e-08 -7.034478e-08 
1.100000e-01 3.874329e-02 -7.940854e-02 -4.624460e-02 7.528337e-10 1.339231e-08 -5.442060e-07 
1.200000e-01 4.226671e-02 -8.650820e-02 -5.059799e-02 8.460282e-10 4.380422e-09 -1.306406e-06 
1.300000e-01 4.577442e-02 -9.355350e-02 -5.495841e-02 8.067614e-10 -1.406871e-08 -2.449122e-06 
1.400000e-01 4.926277e-02 -1.005367e-01 -5.932164e-02 5.216369e-10 -4.624157e-08 -4.080772e-06 
1.500000e-01 5.272814e-02 -1.074500e-01 -6.368348e-02 -1.776425e-10 -9.768308e-08 -6.327663e-06 
1.600000e-01 5.616692e-02 -1.142861e-01 -6.803972e-02 -1.520880e-09 -1.753112e-07 -9.334791e-06 
1.700000e-01 5.957555e-02 -1.210372e-01 -7.238615e-02 -3.803865e-09 -2.874696e-07 -1.326609e-05 
1.800000e-01 6.295051e-02 -1.276963e-01 -7.671860e-02 -7.419261e-09 -4.442746e-07 -1.830613e-05 
1.900000e-01 6.628830e-02 -1.342559e-01 -8.103288e-02 -1.287250e-08 -6.577834e-07 -2.466087e-05 
2.000000e-01 6.958548e-02 -1.407092e-01 -8.532488e-02 -2.080880e-08 -9.423249e-07 -3.255892e-05 
2.100000e-01 7.283866e-02 -1.470490e-01 -8.959049e-02 -3.201634e-08 -1.314537e-06 -4.225171e-05 
2.200000e-01 7.604450e-02 -1.532688e-01 -9.382564e-02 -4.745970e-08 -1.793648e-06 -5.401427e-05 
2.300000e-01 7.919971e-02 -1.593619e-01 -9.802631e-02 -6.831385e-08 -2.401741e-06 -6.814604e-05 
2.400000e-01 8.230109e-02 -1.653219e-01 -1.021886e-01 -9.600225e-08 -3.164106e-06 -8.497156e-05 
2.500000e-01 8.534549e-02 -1.711427e-01 -1.063085e-01 -1.322104e-07 -4.109372e-06 -1.048408e-04 
2.600000e-01 8.832981e-02 -1.768180e-01 -1.103822e-01 -1.789130e-07 -5.269686e-06 -1.281295e-04 
2.700000e-01 9.125107e-02 -1.823423e-01 -1.144060e-01 -2.384358e-07 -6.681078e-06 -1.552393e-04 
2.800000e-01 9.410633e-02 -1.877098e-01 -1.183761e-01 -3.134965e-07 -8.383768e-06 -1.865986e-04 
2.900000e-01 9.689275e-02 -1.929152e-01 -1.222889e-01 -4.072350e-07 -1.042239e-05 -2.226621e-04 
3.000000e-01 9.960757e-02 -1.979532e-01 -1.261410e-01 -5.232363e-07 -1.284612e-05 -2.639112e-04 
3.100000e-01 1.022481e-01 -2.028191e-01 -1.299288e-01 -6.656161e-07 -1.570905e-05 -3.108538e-04 
3.200000e-01 1.048118e-01 -2.075081e-01 -1.336490e-01 -8.390681e-07 -1.907049e-05 -3.640241e-04 
3.300000e-01 1.072962e-01 -2.120157e-01 -1.372985e-01 -1.048907e-06 -2.299524e-05 -4.239827e-04 
3.400000e-01 1.096989e-01 -2.163378e-01 -1.408739e-01 -1.301095e-06 -2.755364e-05 -4.913161e-04 
3.500000e-01 1.120176e-01 -2.204705e-01 -1.443724e-01 -1.602341e-06 -3.282201e-05 -5.666364e-04 
3.600000e-01 1.142501e-01 -2.244100e-01 -1.477909e-01 -1.960164e-06 -3.888285e-05 -6.505807e-04 
3.700000e-01 1.163944e-01 -2.281530e-01 -1.511267e-01 -2.382941e-06 -4.582514e-05 -7.438104e-04 
3.800000e-01 1.184485e-01 -2.316965e-01 -1.543771e-01 -2.879934e-06 -5.374441e-05 -8.470109e-04 
3.900000e-01 1.204105e-01 -2.350374e-01 -1.575396e-01 -3.461420e-06 -6.274309e-05 -9.608907e-04 
4.000000e-01 1.222787e-01 -2.381733e-01 -1.606116e-01 -4.138746e-06 -7.293069e-05 -1.086181e-03 
4.100000e-01 1.240515e-01 -2.411018e-01 -1.635910e-01 -4.924392e-06 -8.442409e-05 -1.223632e-03 
4.200000e-01 1.257274e-01 -2.438210e-01 -1.664755e-01 -5.832006e-06 -9.734757e-05 -1.374018e-03 
4.300000e-01 1.273050e-01 -2.463291e-01 -1.692632e-01 -6.876541e-06 -1.118331e-04 -1.538128e-03 
4.400000e-01 1.287830e-01 -2.486247e-01 -1.719520e-01 -8.074327e-06 -1.280205e-04 -1.716773e-03 
4.500000e-01 1.301602e-01 -2.507067e-01 -1.745403e-01 -9.443126e-06 -1.460577e-04 -1.910778e-03 
4.600000e-01 1.314357e-01 -2.525742e-01 -1.770264e-01 -1.100218e-05 -1.661006e-04 -2.120984e-03 
4.700000e-01 1.326085e-01 -2.542267e-01 -1.794089e-01 -1.277236e-05 -1.883135e-04 -2.348245e-03 
4.800000e-01 1.336778e-01 -2.556639e-01 -1.816864e-01 -1.477624e-05 -2.128690e-04 -2.593429e-03 
4.900000e-01 1.346430e-01 -2.568858e-01 -1.838577e-01 -1.703816e-05 -2.399483e-04 -2.857413e-03 
5.000000e-01 1.355035e-01 -2.578927e-01 -1.859219e-01 -1.958426e-05 -2.697412e-04 -3.141083e-03 
5.100000e-01 1.362590e-01 -2.586852e-01 -1.878779e-01 -2.244268e-05 -3.024459e-04 -3.445333e-03 
5.200000e-01 1.369091e-01 -2.592643e-01 -1.897251e-01 -2.564357e-05 -3.382694e-04 -3.771062e-03 
5.300000e-01 1.374536e-01 -2.596310e-01 -1.914628e-01 -2.921919e-05 -3.774276e-04 -4.119172e-03 
5.400000e-01 1.378925e-01 -2.597869e-01 -1.930906e-01 -3.320399e-05 -4.201447e-04 -4.490566e-03 
5.500000e-01 1.382259e-01 -2.597337e-01 -1.946081e-01 -3.763471e-05 -4.666540e-04 -4.886149e-03 
5.600000e-01 1.384540e-01 -2.594733e-01 -1.960153e-01 -4.255051e-05 -5.171970e-04 -5.306820e-03 
5.700000e-01 1.385770e-01 -2.590080e-01 -1.973119e-01 -4.799295e-05 -5.720242e-04 -5.753474e-03 
5.800000e-01 1.385955e-01 -2.583404e-01 -1.984983e-01 -5.400614e-05 -6.313943e-04 -6.226999e-03 
5.900000e-01 1.385099e-01 -2.574734e-01 -1.995745e-01 -6.063685e-05 -6.955746e-04 -6.728277e-03 
6.000000e-01 1.383209e-01 -2.564098e-01 -2.005410e-01 -6.793458e-05 -7.648403e-04 -7.258173e-03 
6.100000e-01 1.380294e-01 -2.551531e-01 -2.013983e-01 -7.595157e-05 -8.394751e-04 -7.817541e-03 
6.200000e-01 1.376361e-01 -2.537068e-01 -2.021471e-01 -8.474295e-05 -9.197705e-04 -8.407220e-03 
6.300000e-01 1.371421e-01 -2.520747e-01 -2.027881e-01 -9.436682e-05 -1.006026e-03 -9.028028e-03 
6.400000e-01 1.365486e-01 -2.502608e-01 -2.033223e-01 -1.048844e-04 -1.098547e-03 -9.680762e-03 
6.500000e-01 1.358566e-01 -2.482694e-01 -2.037506e-01 -1.163597e-04 -1.197649e-03 -1.036620e-02 
6.600000e-01 1.350676e-01 -2.461049e-01 -2.040742e-01 -1.288603e-04 -1.303652e-03 -1.108508e-02 
6.700000e-01 1.341828e-01 -2.437720e-01 -2.042945e-01 -1.424568e-04 -1.416884e-03 -1.183814e-02 
6.800000e-01 1.332040e-01 -2.412757e-01 -2.044127e-01 -1.572232e-04 -1.537678e-03 -1.262606e-02 
6.900000e-01 1.321326e-01 -2.386208e-01 -2.044304e-01 -1.732368e-04 -1.666375e-03 -1.344949e-02 
7.000000e-01 1.309703e-01 -2.358128e-01 -2.043491e-01 -1.905782e-04 -1.803319e-03 -1.430906e-02 
7.100000e-01 1.297190e-01 -2.328571e-01 -2.041707e-01 -2.093318e-04 -1.948862e-03 -1.520534e-02 
7.200000e-01 1.283805e-01 -2.297592e-01 -2.038968e-01 -2.295853e-04 -2.103359e-03 -1.613889e-02 
7.300000e-01 1.269568e-01 -2.265249e-01 -2.035293e-01 -2.514300e-04 -2.267169e-03 -1.711020e-02 
7.400000e-01 1.254499e-01 -2.231602e-01 -2.030703e-01 -2.749609e-04 -2.440656e-03 -1.811973e-02 
7.500000e-01 1.238618e-01 -2.196710e-01 -2.025218e-01 -3.002766e-04 -2.624187e-03 -1.916787e-02 
7.600000e-01 1.221948e-01 -2.160635e-01 -2.018859e-01 -3.274794e-04 -2.818131e-03 -2.025499e-02 
7.700000e-01 1.204512e-01 -2.123441e-01 -2.011648e-01 -3.566752e-04 -3.022861e-03 -2.138138e-02 
7.800000e-01 1.186332e-01 -2.085192e-01 -2.003608e-01 -3.879738e-04 -3.238750e-03 -2.254731e-02 
7.900000e-01 1.167431e-01 -2.045951e-01 -1.994763e-01 -4.214886e-04 -3.466173e-03 -2.375296e-02 
8.000000e-01 1.147835e-01 -2.005786e-01 -1.985137e-01 -4.573369e-04 -3.705505e-03 -2.499846e-02 
8.100000e-01 1.127567e-01 -1.964763e-01 -1.974753e-01 -4.956397e-04 -3.957120e-03 -2.628389e-02 
8.200000e-01 1.106654e-01 -1.922949e-01 -1.963638e-01 -5.365215e-04 -4.221394e-03 -2.760925e-02 
8.300000e-01 1.085120e-01 -1.880412e-01 -1.951815e-01 -5.801110e-04 -4.498699e-03 -2.897450e-02 
8.400000e-01 1.062991e-01 -1.837220e-01 -1.939311e-01 -6.265402e-04 -4.789405e-03 -3.037951e-02 
8.500000e-01 1.040294e-01 -1.793441e-01 -1.926152e-01 -6.759450e-04 -5.093880e-03 -3.182410e-02 
8.600000e-01 1.017056e-01 -1.749146e-01 -1.912364e-01 -7.284649e-04 -5.412489e-03 -3.330799e-02 
8.700000e-01 9.933036e-02 -1.704402e-01 -1.897974e-01 -7.842431e-04 -5.745590e-03 -3.483086e-02 
8.800000e-01 9.690634e-02 -1.659278e-01 -1.883006e-01 -8.434262e-04 -6.093538e-03 -3.639231e-02 
8.900000e-01 9.443630e-02 -1.613843e-01 -1.867490e-01 -9.061645e-04 -6.456683e-03 -3.799185e-02 
9.000000e-01 9.192297e-02 -1.568166e-01 -1.851449e-01 -9.726116e-04 -6.835365e-03 -3.962893e-02 
9.100000e-01 8.936910e-02 -1.522315e-01 -1.834912e-01 -1.042925e-03 -7.229919e-03 -4.130292e-02 
9.200000e-01 8.677745e-02 -1.476357e-01 -1.817904e-01 -1.117264e-03 -7.640672e-03 -4.301310e-02 
9.300000e-01 8.415077e-02 -1.430360e-01 -1.800452e-01 -1.195793e-03 -8.067940e-03 -4.475869e-02 
9.400000e-01 8.149180e-02 -1.384391e-01 -1.782581e-01 -1.278679e-03 -8.512030e-03 -4.653882e-02 
9.500000e-01 7.880328e-02 -1.338514e-01 -1.764316e-01 -1.366091e-03 -8.973240e-03 -4.835253e-02 
9.600000e-01 7.608793e-02 -1.292795e-01 -1.745684e-01 -1.458202e-03 -9.451852e-03 -5.019880e-02 
9.700000e-01 7.334847e-02 -1.247299e-01 -1.726709e-01 -1.555187e-03 -9.948140e-03 -5.207650e-02 
9.800000e-01 7.058757e-02 -1.202087e-01 -1.707415e-01 -1.657224e-03 -1.046236e-02 -5.398445e-02 
9.900000e-01 6.780791e-02 -1.157221e-01 -1.687827e-01 -1.764495e-03 -1.099476e-02 -5.592137e-02 
1.000000e+00 6.501211e-02 -1.112761e-01 -1.667967e-01 -1.877181e-03 -1.154557e-02 -5.788589e-02 
1.010000e+00 6.220277e-02 -1.068768e-01 -1.647858e-01 -1.995468e-03 -1.211501e-02 -5.987657e-02 
1.020000e+00 5.938245e-02 -1.025297e-01 -1.627522e-01 -2.119544e-03 -1.270326e-02 -6.189188e-02 
1.030000e+00 5.655367e-02 -9.824060e-02 -1.606981e-01 -2.249597e-03 -1.331051e-02 -6.393022e-02 
1.040000e+00 5.371892e-02 -9.401481e-02 -1.586255e-01 -2.385818e-03 -1.393692e-02 -6.598991e-02 
1.050000e+00 5.088061e-02 -8.985762e-02 -1.565364e-01 -2.528400e-03 -1.458264e-02 -6.806916e-02 
1.060000e+00 4.804113e-02 -8.577411e-02 -1.544327e-01 -2.677535e-03 -1.524777e-02 -7.016613e-02 
1.070000e+00 4.520279e-02 -8.176917e-02 -1.523161e-01 -2.833420e-03 -1.593244e-02 -7.227888e-02 
1.080000e+00 4.236788e-02 -7.784749e-02 -1.501886e-01 -2.996249e-03 -1.663671e-02 -7.440543e-02 
1.090000e+00 3.953858e-02 -7.401357e-02 -1.480515e-01 -3.166220e-03 -1.736064e-02 -7.654367e-02 
1.100000e+00 3.671704e-02 -7.027167e-02 -1.459066e-01 -3.343528e-03 -1.810426e-02 -7.869145e-02 
1.110000e+00 3.390534e-02 -6.662586e-02 -1.437551e-01 -3.528371e-03 -1.886759e-02 -8.084654e-02 
1.120000e+00 3.110548e-02 -6.307998e-02 -1.415984e-01 -3.720945e-03 -1.965062e-02 -8.300662e-02 
1.130000e+00 2.831939e-02 -5.963763e-02 -1.394378e-01 -3.921449e-03 -2.045329e-02 -8.516933e-02 
1.140000e+00 2.554893e-02 -5.630219e-02 -1.372744e-01 -4.130076e-03 -2.127555e-02 -8.733223e-02 
1.150000e+00 2.279589e-02 -5.307679e-02 -1.351090e-01 -4.347024e-03 -2.211730e-02 -8.949278e-02 
1.160000e+00 2.006197e-02 -4.996432e-02 -1.329427e-01 -4.572487e-03 -2.297842e-02 -9.164843e-02 
1.170000e+00 1.734878e-02 -4.696741e-02 -1.307762e-01 -4.806657e-03 -2.385876e-02 -9.379654e-02 
1.180000e+00 1.465788e-02 -4.408846e-02 -1.286101e-01 -5.049726e-03 -2.475815e-02 -9.593440e-02 
1.190000e+00 1.199072e-02 -4.132960e-02 -1.264449e-01 -5.301883e-03 -2.567638e-02 -9.805927e-02 
1.200000e+00 9.348665e-03 -3.869268e-02 -1.242811e-01 -5.563315e-03 -2.661322e-02 -1.001683e-01 
1.210000e+00 6.733006e-03 -3.617934e-02 -1.221190e-01 -5.834208e-03 -2.756839e-02 -1.022587e-01 
1.220000e+00 4.144939e-03 -3.379090e-02 -1.199587e-01 -6.114743e-03 -2.854160e-02 -1.043276e-01 
1.230000e+00 1.585568e-03 -3.152845e-02 -1.178003e-01 -6.405099e-03 -2.953253e-02 -1.063719e-01 
1.240000e+00 -9.440867e-04 -2.939281e-02 -1.156437e-01 -6.705452e-03 -3.054081e-02 -1.083887e-01 
1.250000e+00 -3.443100e-03 -2.738451e-02 -1.134887e-01 -7.015972e-03 -3.156606e-02 -1.103749e-01 
1.260000e+00 -5.910636e-03 -2.550384e-02 -1.113351e-01 -7.336828e-03 -3.260785e-02 -1.123276e-01 
1.270000e+00 -8.345951e-03 -2.375080e-02 -1.091823e-01 -7.668183e-03 -3.366572e-02 -1.142435e-01 
1.280000e+00 -1.074839e-02 -2.212514e-02 -1.070298e-01 -8.010194e-03 -3.473918e-02 -1.161196e-01 
1.290000e+00 -1.311740e-02 -2.062632e-02 -1.048771e-01 -8.363017e-03 -3.582773e-02 -1.179527e-01 
1.300000e+00 -1.545250e-02 -1.925356e-02 -1.027232e-01 -8.726797e-03 -3.693079e-02 -1.197397e-01 
1.310000e+00 -1.775332e-02 -1.800580e-02 -1.005673e-01 -9.101679e-03 -3.804778e-02 -1.214774e-01 
1.320000e+00 -2.001956e-02 -1.688173e-02 -9.840849e-02 -9.487797e-03 -3.917809e-02 -1.231625e-01 
1.330000e+00 -2.225104e-02 -1.587976e-02 -9.624553e-02 -9.885283e-03 -4.032105e-02 -1.247919e-01 
1.340000e+00 -2.444763e-02 -1.499808e-02 -9.407727e-02 -1.029426e-02 -4.147599e-02 -1.263624e-01 
1.350000e+00 -2.660933e-02 -1.423459e-02 -9.190237e-02 -1.071484e-02 -4.264217e-02 -1.278708e-01 
1.360000e+00 -2.873619e-02 -1.358696e-02 -8.971943e-02 -1.114714e-02 -4.381885e-02 -1.293139e-01 
1.370000e+00 -3.082837e-02 -1.305263e-02 -8.752693e-02 -1.159125e-02 -4.500524e-02 -1.306885e-01 
1.380000e+00 -3.288611e-02 -1.262877e-02 -8.532326e-02 -1.204727e-02 -4.620052e-02 -1.319914e-01 
1.390000e+00 -3.490971e-02 -1.231233e-02 -8.310674e-02 -1.251529e-02 -4.740383e-02 -1.332195e-01 
1.400000e+00 -3.689958e-02 -1.210005e-02 -8.087559e-02 -1.299537e-02 -4.861430e-02 -1.343697e-01 
1.410000e+00 -3.885620e-02 -1.198842e-02 -7.862795e-02 -1.348759e-02 -4.983101e-02 -1.354388e-01 
1.420000e+00 -4.078012e-02 -1.197373e-02 -7.636188e-02 -1.399201e-02 -5.105301e-02 -1.364239e-01 
1.430000e+00 -4.267197e-02 -1.205204e-02 -7.407538e-02 -1.450867e-02 -5.227932e-02 -1.373219e-01 
1.440000e+00 -4.453244e-02 -1.221924e-02 -7.176638e-02 -1.503761e-02 -5.350893e-02 -1.381297e-01 
1.450000e+00 -4.636232e-02 -1.247100e-02 -6.943275e-02 -1.557885e-02 -5.474081e-02 -1.388446e-01 
1.460000e+00 -4.816243e-02 -1.280280e-02 -6.707230e-02 -1.613243e-02 -5.597388e-02 -1.394635e-01 
1.470000e+00 -4.993368e-02 -1.320997e-02 -6.468279e-02 -1.669833e-02 -5.720706e-02 -1.399838e-01 
1.480000e+00 -5.167704e-02 -1.368763e-02 -6.226194e-02 -1.727656e-02 -5.843921e-02 -1.404026e-01 
1.490000e+00 -5.339352e-02 -1.423076e-02 -5.980743e-02 -1.786711e-02 -5.966919e-02 -1.407172e-01 
1.500000e+00 -5.508420e-02 -1.483419e-02 -5.731691e-02 -1.846994e-02 -6.089582e-02 -1.409250e-01 
1.510000e+00 -5.675021e-02 -1.549258e-02 -5.478798e-02 -1.908501e-02 -6.211789e-02 -1.410236e-01 
1.520000e+00 -5.839273e-02 -1.620048e-02 -5.221825e-02 -1.971228e-02 -6.333417e-02 -1.410104e-01 
1.530000e+00 -6.001299e-02 -1.695231e-02 -4.960530e-02 -2.035167e-02 -6.454343e-02 -1.408830e-01 
1.540000e+00 -6.161225e-02 -1.774235e-02 -4.694670e-02 -2.100312e-02 -6.574437e-02 -1.406392e-01 
1.550000e+00 -6.319182e-02 -1.856481e-02 -4.424003e-02 -2.166653e-02 -6.693571e-02 -1.402767e-01 
1.560000e+00 -6.475305e-02 -1.941378e-02 -4.148285e-02 -2.234179e-02 -6.811613e-02 -1.397936e-01 
1.570000e+00 -6.629729e-02 -2.028326e-02 -3.867275e-02 -2.302881e-02 -6.928430e-02 -1.391878e-01 
1.580000e+00 -6.782597e-02 -2.116720e-02 -3.580734e-02 -2.372744e-02 -7.043886e-02 -1.384574e-01 
1.590000e+00 -6.934049e-02 -2.205947e-02 -3.288425e-02 -2.443753e-02 -7.157844e-02 -1.376006e-01 
1.600000e+00 -7.084231e-02 -2.295387e-02 -2.990112e-02 -2.515895e-02 -7.270166e-02 -1.366159e-01 
1.610000e+00 -7.233290e-02 -2.384418e-02 -2.685566e-02 -2.589151e-02 -7.380711e-02 -1.355017e-01 
1.620000e+00 -7.381372e-02 -2.472415e-02 -2.374561e-02 -2.663503e-02 -7.489339e-02 -1.342565e-01 
1.630000e+00 -7.528626e-02 -2.558749e-02 -2.056875e-02 -2.738931e-02 -7.595906e-02 -1.328791e-01 
1.640000e+00 -7.675201e-02 -2.642792e-02 -1.732294e-02 -2.815414e-02 -7.700270e-02 -1.313684e-01 
1.650000e+00 -7.821247e-02 -2.723914e-02 -1.400607e-02 -2.892928e-02 -7.802287e-02 -1.297232e-01 
1.660000e+00 -7.966912e-02 -2.801487e-02 -1.061615e-02 -2.971451e-02 -7.901810e-02 -1.279428e-01 
1.670000e+00 -8.112344e-02 -2.874888e-02 -7.151212e-03 -3.050956e-02 -7.998695e-02 -1.260265e-01 
1.680000e+00 -8.257691e-02 -2.943493e-02 -3.609414e-03 -3.131416e-02 -8.092795e-02 -1.239735e-01 
1.690000e+00 -8.403098e-02 -3.006685e-02 1.101673e-05 -3.212802e-02 -8.183965e-02 -1.217835e-01 
1.700000e+00 -8.548708e-02 -3.063852e-02 3.711752e-03 -3.295085e-02 -8.272057e-02 -1.194562e-01 
1.710000e+00 -8.694665e-02 -3.114390e-02 7.494361e-03 -3.378232e-02 -8.356927e-02 -1.169913e-01 
1.720000e+00 -8.841106e-02 -3.157702e-02 1.136031e-02 -3.462212e-02 -8.438427e-02 -1.143890e-01 
1.730000e+00 -8.988168e-02 -3.193199e-02 1.531093e-02 -3.546989e-02 -8.516412e-02 -1.116494e-01 
1.740000e+00 -9.135984e-02 -3.220302e-02 1.934747e-02 -3.632528e-02 -8.590737e-02 -1.087727e-01 
1.750000e+00 -9.284683e-02 -3.238445e-02 2.347102e-02 -3.718791e-02 -8.661259e-02 -1.057596e-01 
1.760000e+00 -9.434390e-02 -3.247071e-02 2.768255e-02 -3.805740e-02 -8.727833e-02 -1.026105e-01 
1.770000e+00 -9.585225e-02 -3.245640e-02 3.198290e-02 -3.893334e-02 -8.790318e-02 -9.932637e-02 
1.780000e+00 -9.737305e-02 -3.233622e-02 3.637276e-02 -3.981532e-02 -8.848572e-02 -9.590811e-02 
1.790000e+00 -9.890741e-02 -3.210504e-02 4.085267e-02 -4.070291e-02 -8.902457e-02 -9.235687e-02 
1.800000e+00 -1.004564e-01 -3.175790e-02 4.542303e-02 -4.159566e-02 -8.951835e-02 -8.867393e-02 
1.810000e+00 -1.020209e-01 -3.128998e-02 5.008409e-02 -4.249312e-02 -8.996569e-02 -8.486076e-02 
1.820000e+00 -1.036021e-01 -3.069665e-02 5.483591e-02 -4.339482e-02 -9.036526e-02 -8.091898e-02 
1.830000e+00 -1.052006e-01 -2.997349e-02 5.967842e-02 -4.430026e-02 -9.071574e-02 -7.685040e-02 
1.840000e+00 -1.068173e-01 -2.911623e-02 6.461137e-02 -4.520896e-02 -9.101583e-02 -7.265696e-02 
1.850000e+00 -1.084531e-01 -2.812085e-02 6.963432e-02 -4.612041e-02 -9.126428e-02 -6.834079e-02 
1.860000e+00 -1.101084e-01 -2.698350e-02 7.474669e-02 -4.703407e-02 -9.145983e-02 -6.390419e-02 
1.870000e+00 -1.117840e-01 -2.570058e-02 7.994770e-02 -4.794943e-02 -9.160128e-02 -5.934962e-02 
1.880000e+00 -1.134804e-01 -2.426870e-02 8.523640e-02 -4.886592e-02 -9.168745e-02 -5.467968e-02 
1.890000e+00 -1.151979e-01 -2.268470e-02 9.061164e-02 -4.978299e-02 -9.171718e-02 -4.989717e-02 
1.900000e+00 -1.169370e-01 -2.094566e-02 9.607211e-02 -5.070007e-02 -9.168936e-02 -4.500503e-02 
1.910000e+00 -1.186979e-01 -1.904892e-02 1.016163e-01 -5.161658e-02 -9.160293e-02 -4.000636e-02 
1.920000e+00 -1.204808e-01 -1.699206e-02 1.072425e-01 -5.253193e-02 -9.145682e-02 -3.490442e-02 
1.930000e+00 -1.222859e-01 -1.477291e-02 1.129488e-01 -5.344551e-02 -9.125005e-02 -2.970263e-02 
1.940000e+00 -1.241131e-01 -1.238956e-02 1.187332e-01 -5.435672e-02 -9.098165e-02 -2.440455e-02 
1.950000e+00 -1.259625e-01 -9.840386e-03 1.245934e-01 -5.526494e-02 -9.065071e-02 -1.901391e-02 
1.960000e+00 -1.278337e-01 -7.124016e-03 1.305268e-01 -5.616953e-02 -9.025635e-02 -1.353457e-02 
1.970000e+00 -1.297266e-01 -4.239356e-03 1.365310e-01 -5.706985e-02 -8.979774e-02 -7.970546e-03 
1.980000e+00 -1.316409e-01 -1.185589e-03 1.426030e-01 -5.796526e-02 -8.927411e-02 -2.325989e-03 
1.990000e+00 -1.335761e-01 2.037822e-03 1.487398e-01 -5.885511e-02 -8.868472e-02 3.394807e-03 
2.000000e+00 -1.355317e-01 5.431132e-03 1.549381e-01 -5.973874e-02 -8.802889e-02 9.187416e-03 
2.010000e+00 -1.375071e-01 8.994310e-03 1.611947e-01 -6.061547e-02 -8.730599e-02 1.504728e-02 
2.020000e+00 -1.395015e-01 1.272704e-02 1.675057e-01 -6.148463e-02 -8.651545e-02 2.096972e-02 
2.030000e+00 -1.415142e-01 1.662873e-02 1.738676e-01 -6.234555e-02 -8.565674e-02 2.694992e-02 
2.040000e+00 -1.435443e-01 2.069847e-02 1.802763e-01 -6.319754e-02 -8.472940e-02 3.298296e-02 
2.050000e+00 -1.455908e-01 2.493510e-02 1.867276e-01 -6.403991e-02 -8.373300e-02 3.906380e-02 
2.060000e+00 -1.476526e-01 2.933715e-02 1.932173e-01 -6.487197e-02 -8.266721e-02 4.518729e-02 
2.070000e+00 -1.497286e-01 3.390287e-02 1.997409e-01 -6.569302e-02 -8.153173e-02 5.134819e-02 
2.080000e+00 -1.518174e-01 3.863021e-02 2.062936e-01 -6.650237e-02 -8.032632e-02 5.754114e-02 
2.090000e+00 -1.539178e-01 4.351686e-02 2.128707e-01 -6.729931e-02 -7.905081e-02 6.376070e-02 
2.100000e+00 -1.560283e-01 4.856022e-02 2.194672e-01 -6.808315e-02 -7.770510e-02 7.000133e-02 
2.110000e+00 -1.581474e-01 5.375739e-02 2.260779e-01 -6.885318e-02 -7.628912e-02 7.625743e-02 
2.120000e+00 -1.602734e-01 5.910522e-02 2.326974e-01 -6.960870e-02 -7.480290e-02 8.252331e-02 
2.130000e+00 -1.624047e-01 6.460027e-02 2.393205e-01 -7.034900e-02 -7.324652e-02 8.879320e-02 
2.140000e+00 -1.645396e-01 7.023885e-02 2.459414e-01 -7.107339e-02 -7.162011e-02 9.506128e-02 
2.150000e+00 -1.666761e-01 7.601697e-02 2.525545e-01 -7.178117e-02 -6.992390e-02 1.013217e-01 
2.160000e+00 -1.688123e-01 8.193041e-02 2.591538e-01 -7.247164e-02 -6.815816e-02 1.075684e-01 
2.170000e+00 -1.709463e-01 8.797469e-02 2.657334e-01 -7.314410e-02 -6.632323e-02 1.137956e-01 
2.180000e+00 -1.730760e-01 9.414506e-02 2.722872e-01 -7.379788e-02 -6.441951e-02 1.199971e-01 
2.190000e+00 -1.751991e-01 1.004366e-01 2.788091e-01 -7.443227e-02 -6.244750e-02 1.261669e-01 
2.200000e+00 -1.773136e-01 1.068439e-01 2.852925e-01 -7.504660e-02 -6.040772e-02 1.322990e-01 
2.210000e+00 -1.794171e-01 1.133618e-01 2.917313e-01 -7.564020e-02 -5.830080e-02 1.383872e-01 
2.220000e+00 -1.815072e-01 1.199844e-01 2.981188e-01 -7.621239e-02 -5.612741e-02 1.444254e-01 
2.230000e+00 -1.835817e-01 1.267058e-01 3.044485e-01 -7.676253e-02 -5.388831e-02 1.504076e-01 
2.240000e+00 -1.856380e-01 1.335201e-01 3.107137e-01 -7.728994e-02 -5.158430e-02 1.563275e-01 
2.250000e+00 -1.876737e-01 1.404208e-01 3.169077e-01 -7.779400e-02 -4.921626e-02 1.621792e-01 
2.260000e+00 -1.896862e-01 1.474015e-01 3.230237e-01 -7.827406e-02 -4.678516e-02 1.679565e-01 
2.270000e+00 -1.916729e-01 1.544554e-01 3.290550e-01 -7.872950e-02 -4.429200e-02 1.736533e-01 
2.280000e+00 -1.936312e-01 1.615758e-01 3.349946e-01 -7.915970e-02 -4.173787e-02 1.792637e-01 
2.290000e+00 -1.955584e-01 1.687556e-01 3.408357e-01 -7.956405e-02 -3.912393e-02 1.847816e-01 
2.300000e+00 -1.974518e-01 1.759876e-01 3.465713e-01 -7.994198e-02 -3.645138e-02 1.902010e-01 
2.310000e+00 -1.993088e-01 1.832645e-01 3.521945e-01 -8.029289e-02 -3.372151e-02 1.955161e-01 
2.320000e+00 -2.011264e-01 1.905788e-01 3.576984e-01 -8.061622e-02 -3.093566e-02 2.007211e-01 
2.330000e+00 -2.029021e-01 1.979230e-01 3.630760e-01 -8.091142e-02 -2.809524e-02 2.058101e-01 
2.340000e+00 -2.046329e-01 2.052892e-01 3.683205e-01 -8.117795e-02 -2.520173e-02 2.107774e-01 
2.350000e+00 -2.063161e-01 2.126698e-01 3.734250e-01 -8.141528e-02 -2.225666e-02 2.156175e-01 
2.360000e+00 -2.079489e-01 2.200567e-01 3.783826e-01 -8.162292e-02 -1.926161e-02 2.203248e-01 
2.370000e+00 -2.095285e-01 2.274420e-01 3.831865e-01 -8.180036e-02 -1.621826e-02 2.248938e-01 
2.380000e+00 -2.110521e-01 2.348176e-01 3.878300e-01 -8.194713e-02 -1.312831e-02 2.293192e-01 
2.390000e+00 -2.125168e-01 2.421755e-01 3.923063e-01 -8.206277e-02 -9.993536e-03 2.335959e-01 
2.400000e+00 -2.139199e-01 2.495073e-01 3.966089e-01 -8.214685e-02 -6.815759e-03 2.377185e-01 
2.410000e+00 -2.152587e-01 2.568049e-01 4.007313e-01 -8.219895e-02 -3.596864e-03 2.416823e-01 
2.420000e+00 -2.165303e-01 2.640601e-01 4.046669e-01 -8.221866e-02 -3.387878e-04 2.454822e-01 
2.430000e+00 -2.177320e-01 2.712645e-01 4.084095e-01 -8.220560e-02 2.956483e-03 2.491136e-01 
2.440000e+00 -2.188612e-01 2.784099e-01 4.119529e-01 -8.215941e-02 6.286910e-03 2.525719e-01 
2.450000e+00 -2.199151e-01 2.854881e-01 4.152909e-01 -8.207975e-02 9.650406e-03 2.558526e-01 
2.460000e+00 -2.208911e-01 2.924908e-01 4.184175e-01 -8.196630e-02 1.304484e-02 2.589514e-01 
2.470000e+00 -2.217867e-01 2.994097e-01 4.213270e-01 -8.181876e-02 1.646803e-02 2.618641e-01 
2.480000e+00 -2.225993e-01 3.062368e-01 4.240136e-01 -8.163685e-02 1.991775e-02 2.645869e-01 
2.490000e+00 -2.233264e-01 3.129639e-01 4.264719e-01 -8.142033e-02 2.339174e-02 2.671158e-01 
2.500000e+00 -2.239656e-01 3.195830e-01 4.286964e-01 -8.116895e-02 2.688770e-02 2.694473e-01 
2.510000e+00 -2.245146e-01 3.260860e-01 4.306820e-01 -8.088251e-02 3.040328e-02 2.715779e-01 
2.520000e+00 -2.249709e-01 3.324652e-01 4.324237e-01 -8.056082e-02 3.393611e-02 2.735042e-01 
2.530000e+00 -2.253323e-01 3.387127e-01 4.339167e-01 -8.020373e-02 3.748377e-02 2.752233e-01 
2.540000e+00 -2.255968e-01 3.448208e-01 4.351564e-01 -7.981111e-02 4.104383e-02 2.767323e-01 
2.550000e+00 -2.257621e-01 3.507821e-01 4.361383e-01 -7.938283e-02 4.461381e-02 2.780284e-01 
2.560000e+00 -2.258263e-01 3.565890e-01 4.368584e-01 -7.891881e-02 4.819121e-02 2.791091e-01 
2.570000e+00 -2.257874e-01 3.622343e-01 4.373127e-01 -7.841898e-02 5.177352e-02 2.799722e-01 
2.580000e+00 -2.256437e-01 3.677109e-01 4.374974e-01 -7.788333e-02 5.535819e-02 2.806155e-01 
2.590000e+00 -2.253933e-01 3.730119e-01 4.374090e-01 -7.731182e-02 5.894264e-02 2.810373e-01 
2.600000e+00 -2.250345e-01 3.781304e-01 4.370444e-01 -7.670448e-02 6.252431e-02 2.812359e-01 
2.610000e+00 -2.245659e-01 3.830598e-01 4.364006e-01 -7.606135e-02 6.610058e-02 2.812097e-01 
2.620000e+00 -2.239860e-01 3.877938e-01 4.354747e-01 -7.538250e-02 6.966886e-02 2.809577e-01 
2.630000e+00 -2.232933e-01 3.923261e-01 4.342645e-01 -7.466801e-02 7.322651e-02 2.804788e-01 
2.640000e+00 -2.224868e-01 3.966508e-01 4.327676e-01 -7.391801e-02 7.677092e-02 2.797723e-01 
2.650000e+00 -2.215651e-01 4.007620e-01 4.309822e-01 -7.313265e-02 8.029944e-02 2.788376e-01 
2.660000e+00 -2.205273e-01 4.046542e-01 4.289066e-01 -7.231209e-02 8.380944e-02 2.776744e-01 
2.670000e+00 -2.193725e-01 4.083221e-01 4.265395e-01 -7.145653e-02 8.729829e-02 2.762827e-01 
2.680000e+00 -2.180999e-01 4.117606e-01 4.238799e-01 -7.056620e-02 9.076335e-02 2.746625e-01 
2.690000e+00 -2.167088e-01 4.149650e-01 4.209269e-01 -6.964135e-02 9.420199e-02 2.728143e-01 
2.700000e+00 -2.151987e-01 4.179306e-01 4.176802e-01 -6.868226e-02 9.761159e-02 2.707387e-01 
2.710000e+00 -2.135691e-01 4.206532e-01 4.141394e-01 -6.768922e-02 1.009895e-01 2.684365e-01 
2.720000e+00 -2.118197e-01 4.231287e-01 4.103049e-01 -6.666258e-02 1.043332e-01 2.659089e-01 
2.730000e+00 -2.099503e-01 4.253534e-01 4.061769e-01 -6.560268e-02 1.076401e-01 2.631571e-01 
2.740000e+00 -2.079610e-01 4.273238e-01 4.017564e-01 -6.450991e-02 1.109076e-01 2.601827e-01 
2.750000e+00 -2.058517e-01 4.290367e-01 3.970442e-01 -6.338467e-02 1.141331e-01 2.569875e-01 
2.760000e+00 -2.036227e-01 4.304892e-01 3.920419e-01 -6.222739e-02 1.173142e-01 2.535734e-01 
2.770000e+00 -2.012744e-01 4.316788e-01 3.867510e-01 -6.103854e-02 1.204483e-01 2.499427e-01 
2.780000e+00 -1.988071e-01 4.326031e-01 3.811735e-01 -5.981859e-02 1.235330e-01 2.460979e-01 
2.790000e+00 -1.962215e-01 4.332602e-01 3.753119e-01 -5.856805e-02 1.265658e-01 2.420416e-01 
2.800000e+00 -1.935184e-01 4.336483e-01 3.691686e-01 -5.728746e-02 1.295444e-01 2.377769e-01 
2.810000e+00 -1.906985e-01 4.337661e-01 3.627466e-01 -5.597736e-02 1.324663e-01 2.333067e-01 
2.820000e+00 -1.877630e-01 4.336125e-01 3.560492e-01 -5.463833e-02 1.353293e-01 2.286344e-01 
2.830000e+00 -1.847129e-01 4.331867e-01 3.490799e-01 -5.327097e-02 1.381310e-01 2.237636e-01 
2.840000e+00 -1.815495e-01 4.324882e-01 3.418424e-01 -5.187592e-02 1.408693e-01 2.186981e-01 
2.850000e+00 -1.782742e-01 4.315170e-01 3.343411e-01 -5.045381e-02 1.435418e-01 2.134419e-01 
2.860000e+00 -1.748885e-01 4.302732e-01 3.265803e-01 -4.900531e-02 1.461465e-01 2.079990e-01 
2.870000e+00 -1.713940e-01 4.287573e-01 3.185647e-01 -4.753111e-02 1.486812e-01 2.023740e-01 
2.880000e+00 -1.677927e-01 4.269701e-01 3.102995e-01 -4.603192e-02 1.511439e-01 1.965714e-01 
2.890000e+00 -1.640862e-01 4.249126e-01 3.017899e-01 -4.450848e-02 1.535326e-01 1.905959e-01 
2.900000e+00 -1.602768e-01 4.225864e-01 2.930416e-01 -4.296153e-02 1.558453e-01 1.844525e-01 
2.910000e+00 -1.563665e-01 4.199930e-01 2.840604e-01 -4.139183e-02 1.580803e-01 1.781463e-01 
2.920000e+00 -1.523576e-01 4.171346e-01 2.748526e-01 -3.980019e-02 1.602355e-01 1.716826e-01 
2.930000e+00 -1.482525e-01 4.140135e-01 2.654245e-01 -3.818739e-02 1.623093e-01 1.650670e-01 
2.940000e+00 -1.440536e-01 4.106322e-01 2.557829e-01 -3.655428e-02 1.643000e-01 1.583050e-01 
2.950000e+00 -1.397637e-01 4.069938e-01 2.459347e-01 -3.490168e-02 1.662060e-01 1.514024e-01 
2.960000e+00 -1.353855e-01 4.031013e-01 2.358872e-01 -3.323045e-02 1.680256e-01 1.443652e-01 
2.970000e+00 -1.309217e-01 3.989584e-01 2.256477e-01 -3.154146e-02 1.697574e-01 1.371995e-01 
2.980000e+00 -1.263754e-01 3.945687e-01 2.152240e-01 -2.983559e-02 1.714000e-01 1.299115e-01 
2.990000e+00 -1.217495e-01 3.899364e-01 2.046240e-01 -2.811376e-02 1.729519e-01 1.225076e-01 
3.000000e+00 -1.170472e-01 3.850656e-01 1.938558e-01 -2.637686e-02 1.744120e-01 1.149943e-01 
3.010000e+00 -1.122717e-01 3.799611e-01 1.829278e-01 -2.462583e-02 1.757789e-01 1.073782e-01 
3.020000e+00 -1.074265e-01 3.746277e-01 1.718485e-01 -2.286160e-02 1.770517e-01 9.966595e-02 
3.030000e+00 -1.025148e-01 3.690703e-01 1.606266e-01 -2.108511e-02 1.782292e-01 9.186447e-02 
3.040000e+00 -9.754013e-02 3.632944e-01 1.492712e-01 -1.929734e-02 1.793104e-01 8.398065e-02 
3.050000e+00 -9.250614e-02 3.573056e-01 1.377912e-01 -1.749923e-02 1.802944e-01 7.602152e-02 
3.060000e+00 -8.741644e-02 3.511095e-01 1.261959e-01 -1.569177e-02 1.811805e-01 6.799415e-02 
3.070000e+00 -8.227476e-02 3.447122e-01 1.144949e-01 -1.387595e-02 1.819679e-01 5.990574e-02 
3.080000e+00 -7.708488e-02 3.381199e-01 1.026975e-01 -1.205275e-02 1.826560e-01 5.176351e-02 
3.090000e+00 -7.185064e-02 3.313391e-01 9.081361e-02 -1.022316e-02 1.832441e-01 4.357476e-02 
3.100000e+00 -6.657596e-02 3.243763e-01 7.885295e-02 -8.388200e-03 1.837318e-01 3.534683e-02 
3.110000e+00 -6.126478e-02 3.172383e-01 6.682549e-02 -6.548864e-03 1.841186e-01 2.708713e-02 
3.120000e+00 -5.592112e-02 3.099321e-01 5.474124e-02 -4.706164e-03 1.844044e-01 1.880306e-02 
3.130000e+00 -5.054902e-02 3.024648e-01 4.261035e-02 -2.861114e-03 1.845888e-01 1.050209e-02 
3.140000e+00 -4.515256e-02 2.948437e-01 3.044300e-02 -1.014727e-03 1.846716e-01 2.191681e-03 
3.150000e+00 -3.973587e-02 2.870762e-01 1.824948e-02 8.319800e-04 1.846529e-01 -6.120690e-03 
3.160000e+00 -3.430310e-02 2.791699e-01 6.040112e-03 2.677992e-03 1.845326e-01 -1.442754e-02 
3.170000e+00 -2.885840e-02 2.711324e-01 -6.174737e-03 4.522293e-03 1.843108e-01 -2.272139e-02 
3.180000e+00 -2.340598e-02 2.629716e-01 -1.838466e-02 6.363871e-03 1.839878e-01 -3.099478e-02 
3.190000e+00 -1.795003e-02 2.546953e-01 -3.057925e-02 8.201713e-03 1.835638e-01 -3.924027e-02 
3.200000e+00 -1.249475e-02 2.463115e-01 -4.274806e-02 1.003481e-02 1.830391e-01 -4.745046e-02 
3.210000e+00 -7.044369e-03 2.378282e-01 -5.488067e-02 1.186216e-02 1.824142e-01 -5.561797e-02 
3.220000e+00 -1.603079e-03 2.292537e-01 -6.696667e-02 1.368276e-02 1.816897e-01 -6.373549e-02 
3.230000e+00 3.824915e-03 2.205960e-01 -7.899568e-02 1.549562e-02 1.808661e-01 -7.179575e-02 
3.240000e+00 9.235427e-03 2.118635e-01 -9.095737e-02 1.729976e-02 1.799441e-01 -7.979154e-02 
3.250000e+00 1.462429e-02 2.030643e-01 -1.028414e-01 1.909418e-02 1.789245e-01 -8.771572e-02 
3.260000e+00 1.998736e-02 1.942068e-01 -1.146376e-01 2.087792e-02 1.778082e-01 -9.556125e-02 
3.270000e+00 2.532051e-02 1.852992e-01 -1.263359e-01 2.265002e-02 1.765961e-01 -1.033211e-01 
3.280000e+00 3.061968e-02 1.763500e-01 -1.379260e-01 2.440953e-02 1.752891e-01 -1.109885e-01 
3.290000e+00 3.588080e-02 1.673672e-01 -1.493982e-01 2.615549e-02 1.738885e-01 -1.185566e-01 
3.300000e+00 4.109990e-02 1.583593e-01 -1.607425e-01 2.788699e-02 1.723953e-01 -1.260188e-01 
3.310000e+00 4.627300e-02 1.493345e-01 -1.719492e-01 2.960310e-02 1.708108e-01 -1.333685e-01 
3.320000e+00 5.139622e-02 1.403008e-01 -1.830087e-01 3.130290e-02 1.691363e-01 -1.405992e-01 
3.330000e+00 5.646571e-02 1.312666e-01 -1.939116e-01 3.298553e-02 1.673732e-01 -1.477047e-01 
3.340000e+00 6.147771e-02 1.222399e-01 -2.046485e-01 3.465008e-02 1.655230e-01 -1.546788e-01 
3.350000e+00 6.642849e-02 1.132286e-01 -2.152104e-01 3.629570e-02 1.635872e-01 -1.615155e-01 
3.360000e+00 7.131443e-02 1.042407e-01 -2.255883e-01 3.792154e-02 1.615673e-01 -1.682089e-01 
3.370000e+00 7.613196e-02 9.528394e-02 -2.357735e-01 3.952677e-02 1.594651e-01 -1.747533e-01 
3.380000e+00 8.087761e-02 8.636612e-02 -2.457573e-01 4.111058e-02 1.572823e-01 -1.811432e-01 
3.390000e+00 8.554797e-02 7.749480e-02 -2.555315e-01 4.267215e-02 1.550206e-01 -1.873731e-01 
3.400000e+00 9.013975e-02 6.867745e-02 -2.650878e-01 4.421073e-02 1.526820e-01 -1.934378e-01 
3.410000e+00 9.464973e-02 5.992140e-02 -2.744185e-01 4.572554e-02 1.502683e-01 -1.993323e-01 
3.420000e+00 9.907480e-02 5.123385e-02 -2.835158e-01 4.721585e-02 1.477815e-01 -2.050517e-01 
3.430000e+00 1.034119e-01 4.262183e-02 -2.923722e-01 4.868094e-02 1.452236e-01 -2.105914e-01 
3.440000e+00 1.076582e-01 3.409222e-02 -3.009807e-01 5.012010e-02 1.425968e-01 -2.159469e-01 
3.450000e+00 1.118109e-01 2.565172e-02 -3.093343e-01 5.153265e-02 1.399030e-01 -2.211139e-01 
3.460000e+00 1.158672e-01 1.730687e-02 -3.174264e-01 5.291794e-02 1.371446e-01 -2.260883e-01 
3.470000e+00 1.198247e-01 9.064000e-03 -3.252506e-01 5.427533e-02 1.343236e-01 -2.308663e-01 
3.480000e+00 1.236807e-01 9.292710e-04 -3.328009e-01 5.560421e-02 1.314425e-01 -2.354442e-01 
3.490000e+00 1.274331e-01 -7.091370e-03 -3.400713e-01 5.690399e-02 1.285035e-01 -2.398185e-01 
3.500000e+00 1.310795e-01 -1.499218e-02 -3.470566e-01 5.817410e-02 1.255088e-01 -2.439860e-01 
3.510000e+00 1.346178e-01 -2.276763e-02 -3.537515e-01 5.941399e-02 1.224611e-01 -2.479437e-01 
3.520000e+00 1.380462e-01 -3.041241e-02 -3.601510e-01 6.062315e-02 1.193625e-01 -2.516887e-01 
3.530000e+00 1.413628e-01 -3.792143e-02 -3.662507e-01 6.180108e-02 1.162156e-01 -2.552186e-01 
3.540000e+00 1.445658e-01 -4.528983e-02 -3.720464e-01 6.294731e-02 1.130229e-01 -2.585310e-01 
3.550000e+00 1.476537e-01 -5.251300e-02 -3.775340e-01 6.406139e-02 1.097869e-01 -2.616237e-01 
3.560000e+00 1.506250e-01 -5.958656e-02 -3.827101e-01 6.514291e-02 1.065101e-01 -2.644948e-01 
3.570000e+00 1.534785e-01 -6.650637e-02 -3.875713e-01 6.619147e-02 1.031950e-01 -2.671428e-01 
3.580000e+00 1.562129e-01 -7.326853e-02 -3.921148e-01 6.720669e-02 9.984426e-02 -2.695660e-01 
3.590000e+00 1.588273e-01 -7.986942e-02 -3.963380e-01 6.818824e-02 9.646042e-02 -2.717635e-01 
3.600000e+00 1.613207e-01 -8.630564e-02 -4.002386e-01 6.913580e-02 9.304610e-02 -2.737341e-01 
3.610000e+00 1.636924e-01 -9.257406e-02 -4.038148e-01 7.004907e-02 8.960390e-02 -2.754772e-01 
3.620000e+00 1.659417e-01 -9.867183e-02 -4.070649e-01 7.092779e-02 8.613645e-02 -2.769922e-01 
3.630000e+00 1.680682e-01 -1.045963e-01 -4.099878e-01 7.177173e-02 8.264637e-02 -2.782790e-01 
3.640000e+00 1.700716e-01 -1.103452e-01 -4.125827e-01 7.258065e-02 7.913631e-02 -2.793373e-01 
3.650000e+00 1.719516e-01 -1.159164e-01 -4.148489e-01 7.335439e-02 7.560889e-02 -2.801675e-01 
3.660000e+00 1.737082e-01 -1.213080e-01 -4.167865e-01 7.409278e-02 7.206675e-02 -2.807700e-01 
3.670000e+00 1.753414e-01 -1.265186e-01 -4.183954e-01 7.479569e-02 6.851251e-02 -2.811454e-01 
3.680000e+00 1.768516e-01 -1.315467e-01 -4.196762e-01 7.546300e-02 6.494880e-02 -2.812946e-01 
3.690000e+00 1.782389e-01 -1.363915e-01 -4.206299e-01 7.609464e-02 6.137823e-02 -2.812186e-01 
3.700000e+00 1.795039e-01 -1.410520e-01 -4.212575e-01 7.669055e-02 5.780340e-02 -2.809189e-01 
3.710000e+00 1.806472e-01 -1.455279e-01 -4.215607e-01 7.725070e-02 5.422690e-02 -2.803969e-01 
3.720000e+00 1.816696e-01 -1.498187e-01 -4.215413e-01 7.777509e-02 5.065130e-02 -2.796544e-01 
3.730000e+00 1.825720e-01 -1.539246e-01 -4.212015e-01 7.826374e-02 4.707916e-02 -2.786934e-01 
3.740000e+00 1.833553e-01 -1.578458e-01 -4.205438e-01 7.871670e-02 4.351300e-02 -2.775160e-01 
3.750000e+00 1.840206e-01 -1.615827e-01 -4.195712e-01 7.913403e-02 3.995533e-02 -2.761247e-01 
3.760000e+00 1.845693e-01 -1.651362e-01 -4.182867e-01 7.951584e-02 3.640865e-02 -2.745221e-01 
3.770000e+00 1.850026e-01 -1.685072e-01 -4.166939e-01 7.986225e-02 3.287539e-02 -2.727109e-01 
3.780000e+00 1.853222e-01 -1.716968e-01 -4.147965e-01 8.017340e-02 2.935799e-02 -2.706940e-01 
3.790000e+00 1.855295e-01 -1.747067e-01 -4.125987e-01 8.044947e-02 2.585883e-02 -2.684748e-01 
3.800000e+00 1.856264e-01 -1.775384e-01 -4.101048e-01 8.069065e-02 2.238028e-02 -2.660565e-01 
3.810000e+00 1.856146e-01 -1.801938e-01 -4.073196e-01 8.089715e-02 1.892466e-02 -2.634428e-01 
3.820000e+00 1.854960e-01 -1.826751e-01 -4.042480e-01 8.106922e-02 1.549424e-02 -2.606372e-01 
3.830000e+00 1.852728e-01 -1.849847e-01 -4.008953e-01 8.120713e-02 1.209127e-02 -2.576437e-01 
3.840000e+00 1.849471e-01 -1.871249e-01 -3.972669e-01 8.131115e-02 8.717946e-03 -2.544664e-01 
3.850000e+00 1.845210e-01 -1.890986e-01 -3.933686e-01 8.138159e-02 5.376427e-03 -2.511095e-01 
3.860000e+00 1.839969e-01 -1.909088e-01 -3.892065e-01 8.141879e-02 2.068819e-03 -2.475774e-01 
3.870000e+00 1.833773e-01 -1.925584e-01 -3.847869e-01 8.142309e-02 -1.202818e-03 -2.438745e-01 
3.880000e+00 1.826646e-01 -1.940508e-01 -3.801162e-01 8.139486e-02 -4.436470e-03 -2.400055e-01 
3.890000e+00 1.818613e-01 -1.953894e-01 -3.752012e-01 8.133449e-02 -7.630180e-03 -2.359753e-01 
3.900000e+00 1.809702e-01 -1.965779e-01 -3.700488e-01 8.124239e-02 -1.078204e-02 -2.317887e-01 
3.910000e+00 1.799940e-01 -1.976200e-01 -3.646662e-01 8.111900e-02 -1.389019e-02 -2.274508e-01 
3.920000e+00 1.789354e-01 -1.985197e-01 -3.590607e-01 8.096474e-02 -1.695285e-02 -2.229668e-01 
3.930000e+00 1.777973e-01 -1.992809e-01 -3.532399e-01 8.078010e-02 -1.996825e-02 -2.183420e-01 
3.940000e+00 1.765826e-01 -1.999079e-01 -3.472116e-01 8.056554e-02 -2.293474e-02 -2.135817e-01 
3.950000e+00 1.752942e-01 -2.004049e-01 -3.409835e-01 8.032157e-02 -2.585067e-02 -2.086915e-01 
3.960000e+00 1.739353e-01 -2.007764e-01 -3.345638e-01 8.004870e-02 -2.871449e-02 -2.036768e-01 
3.970000e+00 1.725087e-01 -2.010269e-01 -3.279606e-01 7.974746e-02 -3.152469e-02 -1.985434e-01 
3.980000e+00 1.710177e-01 -2.011609e-01 -3.211822e-01 7.941839e-02 -3.427983e-02 -1.932970e-01 
3.990000e+00 1.694653e-01 -2.011832e-01 -3.142371e-01 7.906205e-02 -3.697855e-02 -1.879434e-01 
4.000000e+00 1.678546e-01 -2.010985e-01 -3.071340e-01 7.867901e-02 -3.961952e-02 -1.824884e-01 
4.010000e+00 1.661890e-01 -2.009116e-01 -2.998813e-01 7.826986e-02 -4.220149e-02 -1.769380e-01 
4.020000e+00 1.644715e-01 -2.006274e-01 -2.924879e-01 7.783518e-02 -4.472329e-02 -1.712981e-01 
4.030000e+00 1.627053e-01 -2.002508e-01 -2.849626e-01 7.737560e-02 -4.718380e-02 -1.655748e-01 
4.040000e+00 1.608937e-01 -1.997869e-01 -2.773144e-01 7.689171e-02 -4.958196e-02 -1.597741e-01 
4.050000e+00 1.590400e-01 -1.992404e-01 -2.695520e-01 7.638417e-02 -5.191679e-02 -1.539020e-01 
4.060000e+00 1.571473e-01 -1.986166e-01 -2.616847e-01 7.585359e-02 -5.418739e-02 -1.479646e-01 
4.070000e+00 1.552188e-01 -1.979203e-01 -2.537214e-01 7.530064e-02 -5.639289e-02 -1.419681e-01 
4.080000e+00 1.532578e-01 -1.971566e-01 -2.456711e-01 7.472596e-02 -5.853251e-02 -1.359186e-01 
4.090000e+00 1.512674e-01 -1.963305e-01 -2.375429e-01 7.413021e-02 -6.060555e-02 -1.298221e-01 
4.100000e+00 1.492509e-01 -1.954469e-01 -2.293458e-01 7.351407e-02 -6.261136e-02 -1.236847e-01 
4.110000e+00 1.472113e-01 -1.945108e-01 -2.210890e-01 7.287821e-02 -6.454935e-02 -1.175126e-01 
4.120000e+00 1.451519e-01 -1.935271e-01 -2.127815e-01 7.222331e-02 -6.641901e-02 -1.113117e-01 
4.130000e+00 1.430756e-01 -1.925006e-01 -2.044321e-01 7.155006e-02 -6.821991e-02 -1.050882e-01 
4.140000e+00 1.409855e-01 -1.914363e-01 -1.960499e-01 7.085914e-02 -6.995166e-02 -9.884790e-02 
4.150000e+00 1.388847e-01 -1.903387e-01 -1.876438e-01 7.015126e-02 -7.161396e-02 -9.259690e-02 
4.160000e+00 1.367761e-01 -1.892125e-01 -1.792225e-01 6.942709e-02 -7.320655e-02 -8.634105e-02 
4.170000e+00 1.346626e-01 -1.880624e-01 -1.707948e-01 6.868736e-02 -7.472927e-02 -8.008619e-02 
4.180000e+00 1.325471e-01 -1.868928e-01 -1.623694e-01 6.793274e-02 -7.618200e-02 -7.383811e-02 
4.190000e+00 1.304324e-01 -1.857081e-01 -1.539547e-01 6.716395e-02 -7.756468e-02 -6.760253e-02 
4.200000e+00 1.283212e-01 -1.845127e-01 -1.455593e-01 6.638168e-02 -7.887734e-02 -6.138509e-02 
4.210000e+00 1.262161e-01 -1.833106e-01 -1.371914e-01 6.558664e-02 -8.012006e-02 -5.519135e-02 
4.220000e+00 1.241199e-01 -1.821060e-01 -1.288592e-01 6.477951e-02 -8.129296e-02 -4.902679e-02 
4.230000e+00 1.220349e-01 -1.809028e-01 -1.205708e-01 6.396101e-02 -8.239626e-02 -4.289680e-02 
4.240000e+00 1.199637e-01 -1.797047e-01 -1.123340e-01 6.313182e-02 -8.343021e-02 -3.680667e-02 
4.250000e+00 1.179086e-01 -1.785155e-01 -1.041566e-01 6.229264e-02 -8.439515e-02 -3.076159e-02 
4.260000e+00 1.158719e-01 -1.773386e-01 -9.604618e-02 6.144415e-02 -8.529143e-02 -2.476665e-02 
4.270000e+00 1.138559e-01 -1.761774e-01 -8.801010e-02 6.058703e-02 -8.611952e-02 -1.882681e-02 
4.280000e+00 1.118626e-01 -1.750351e-01 -8.005559e-02 5.972198e-02 -8.687988e-02 -1.294695e-02 
4.290000e+00 1.098940e-01 -1.739147e-01 -7.218966e-02 5.884966e-02 -8.757309e-02 -7.131782e-03 
4.300000e+00 1.079521e-01 -1.728192e-01 -6.441913e-02 5.797074e-02 -8.819972e-02 -1.385931e-03 
4.310000e+00 1.060387e-01 -1.717512e-01 -5.675063e-02 5.708589e-02 -8.876045e-02 4.286119e-03 
4.320000e+00 1.041555e-01 -1.707132e-01 -4.919056e-02 5.619575e-02 -8.925596e-02 9.880019e-03 
4.330000e+00 1.023042e-01 -1.697076e-01 -4.174510e-02 5.530098e-02 -8.968702e-02 1.539155e-02 
4.340000e+00 1.004863e-01 -1.687366e-01 -3.442021e-02 5.440222e-02 -9.005442e-02 2.081665e-02 
4.350000e+00 9.870329e-02 -1.678021e-01 -2.722161e-02 5.350010e-02 -9.035902e-02 2.615137e-02 
4.360000e+00 9.695641e-02 -1.669059e-01 -2.015480e-02 5.259525e-02 -9.060170e-02 3.139194e-02 
4.370000e+00 9.524691e-02 -1.660497e-01 -1.322503e-02 5.168827e-02 -9.078341e-02 3.653471e-02 
4.380000e+00 9.357590e-02 -1.652348e-01 -6.437289e-03 5.077978e-02 -9.090511e-02 4.157620e-02 
4.390000e+00 9.194438e-02 -1.644624e-01 2.036592e-04 4.987037e-02 -9.096782e-02 4.651308e-02 
4.400000e+00 9.035325e-02 -1.637336e-01 6.693323e-03 4.896062e-02 -9.097261e-02 5.134217e-02 
4.410000e+00 8.880330e-02 -1.630491e-01 1.302747e-02 4.805110e-02 -9.092056e-02 5.606047e-02 
4.420000e+00 8.729521e-02 -1.624097e-01 1.920211e-02 4.714239e-02 -9.081281e-02 6.066511e-02 
4.430000e+00 8.582953e-02 -1.618157e-01 2.521355e-02 4.623503e-02 -9.065050e-02 6.515339e-02 
4.440000e+00 8.440673e-02 -1.612674e-01 3.105833e-02 4.532956e-02 -9.043484e-02 6.952279e-02 
4.450000e+00 8.302716e-02 -1.607647e-01 3.673328e-02 4.442651e-02 -9.016705e-02 7.377094e-02 
4.460000e+00 8.169106e-02 -1.603076e-01 4.223551e-02 4.352639e-02 -8.984837e-02 7.789563e-02 
4.470000e+00 8.039856e-02 -1.598956e-01 4.756236e-02 4.262970e-02 -8.948009e-02 8.189484e-02 
4.480000e+00 7.914969e-02 -1.595283e-01 5.271149e-02 4.173695e-02 -8.906351e-02 8.576667e-02 
4.490000e+00 7.794436e-02 -1.592049e-01 5.768080e-02 4.084859e-02 -8.859994e-02 8.950944e-02 
4.500000e+00 7.678240e-02 -1.589244e-01 6.246848e-02 3.996510e-02 -8.809074e-02 9.312160e-02 
4.510000e+00 7.566351e-02 -1.586858e-01 6.707300e-02 3.908692e-02 -8.753727e-02 9.660177e-02 
4.520000e+00 7.458730e-02 -1.584877e-01 7.149307e-02 3.821450e-02 -8.694091e-02 9.994875e-02 
4.530000e+00 7.355327e-02 -1.583287e-01 7.572769e-02 3.734824e-02 -8.630305e-02 1.031615e-01 
4.540000e+00 7.256085e-02 -1.582072e-01 7.977615e-02 3.648857e-02 -8.562512e-02 1.062391e-01 
4.550000e+00 7.160934e-02 -1.581214e-01 8.363797e-02 3.563587e-02 -8.490852e-02 1.091809e-01 
4.560000e+00 7.069795e-02 -1.580692e-01 8.731295e-02 3.479052e-02 -8.415469e-02 1.119863e-01 
4.570000e+00 6.982582e-02 -1.580485e-01 9.080116e-02 3.395289e-02 -8.336508e-02 1.146549e-01 
4.580000e+00 6.899199e-02 -1.580571e-01 9.410292e-02 3.312334e-02 -8.254114e-02 1.171865e-01 
4.590000e+00 6.819540e-02 -1.580925e-01 9.721881e-02 3.230218e-02 -8.168431e-02 1.195810e-01 
4.600000e+00 6.743491e-02 -1.581521e-01 1.001497e-01 3.148975e-02 -8.079605e-02 1.218385e-01 
4.610000e+00 6.670932e-02 -1.582332e-01 1.028965e-01 3.068636e-02 -7.987782e-02 1.239592e-01 
4.620000e+00 6.601732e-02 -1.583330e-01 1.054608e-01 2.989229e-02 -7.893108e-02 1.259434e-01 
4.630000e+00 6.535755e-02 -1.584484e-01 1.078439e-01 2.910783e-02 -7.795728e-02 1.277917e-01 
4.640000e+00 6.472858e-02 -1.585764e-01 1.100478e-01 2.833323e-02 -7.695788e-02 1.295048e-01 
4.650000e+00 6.412888e-02 -1.587138e-01 1.120744e-01 2.756875e-02 -7.593433e-02 1.310835e-01 
4.660000e+00 6.355688e-02 -1.588572e-01 1.139259e-01 2.681462e-02 -7.488807e-02 1.325287e-01 
4.670000e+00 6.301095e-02 -1.590033e-01 1.156049e-01 2.607106e-02 -7.382053e-02 1.338414e-01 
4.680000e+00 6.248940e-02 -1.591485e-01 1.171140e-01 2.533828e-02 -7.273313e-02 1.350230e-01 
4.690000e+00 6.199048e-02 -1.592894e-01 1.184560e-01 2.461646e-02 -7.162730e-02 1.360748e-01 
4.700000e+00 6.151239e-02 -1.594222e-01 1.196341e-01 2.390579e-02 -7.050443e-02 1.369981e-01 
4.710000e+00 6.105329e-02 -1.595432e-01 1.206515e-01 2.320642e-02 -6.936591e-02 1.377947e-01 
4.720000e+00 6.061130e-02 -1.596486e-01 1.215117e-01 2.251852e-02 -6.821312e-02 1.384663e-01 
4.730000e+00 6.018449e-02 -1.597347e-01 1.222182e-01 2.184220e-02 -6.704741e-02 1.390145e-01 
4.740000e+00 5.977092e-02 -1.597976e-01 1.227748e-01 2.117761e-02 -6.587012e-02 1.394414e-01 
4.750000e+00 5.936858e-02 -1.598334e-01 1.231856e-01 2.052484e-02 -6.468257e-02 1.397491e-01 
4.760000e+00 5.897548e-02 -1.598382e-01 1.234545e-01 1.988399e-02 -6.348606e-02 1.399395e-01 
4.770000e+00 5.858959e-02 -1.598081e-01 1.235858e-01 1.925514e-02 -6.228188e-02 1.400151e-01 
4.780000e+00 5.820885e-02 -1.597391e-01 1.235839e-01 1.863837e-02 -6.107128e-02 1.399780e-01 
4.790000e+00 5.783122e-02 -1.596273e-01 1.234533e-01 1.803373e-02 -5.985550e-02 1.398308e-01 
4.800000e+00 5.745461e-02 -1.594688e-01 1.231986e-01 1.744127e-02 -5.863574e-02 1.395758e-01 
4.810000e+00 5.707698e-02 -1.592598e-01 1.228245e-01 1.686103e-02 -5.741320e-02 1.392158e-01 
4.820000e+00 5.669623e-02 -1.589963e-01 1.223358e-01 1.629302e-02 -5.618903e-02 1.387532e-01 
4.830000e+00 5.631033e-02 -1.586746e-01 1.217375e-01 1.573725e-02 -5.496437e-02 1.381909e-01 
4.840000e+00 5.591720e-02 -1.582908e-01 1.210346e-01 1.519373e-02 -5.374032e-02 1.375316e-01 
4.850000e+00 5.551481e-02 -1.578414e-01 1.202320e-01 1.466244e-02 -5.251796e-02 1.367782e-01 
4.860000e+00 5.510115e-02 -1.573225e-01 1.193350e-01 1.414336e-02 -5.129835e-02 1.359335e-01 
4.870000e+00 5.467421e-02 -1.567307e-01 1.183488e-01 1.363646e-02 -5.008249e-02 1.350006e-01 
4.880000e+00 5.423203e-02 -1.560624e-01 1.172785e-01 1.314169e-02 -4.887139e-02 1.339823e-01 
4.890000e+00 5.377266e-02 -1.553143e-01 1.161294e-01 1.265901e-02 -4.766600e-02 1.328818e-01 
4.900000e+00 5.329421e-02 -1.544831e-01 1.149068e-01 1.218835e-02 -4.646724e-02 1.317020e-01 
4.910000e+00 5.279480e-02 -1.535655e-01 1.136161e-01 1.172964e-02 -4.527602e-02 1.304462e-01 
4.920000e+00 5.227262e-02 -1.525585e-01 1.122625e-01 1.128280e-02 -4.409319e-02 1.291174e-01 
4.930000e+00 5.172590e-02 -1.514591e-01 1.108514e-01 1.084775e-02 -4.291960e-02 1.277188e-01 
4.940000e+00 5.115291e-02 -1.502644e-01 1.093880e-01 1.042438e-02 -4.175603e-02 1.262535e-01 
4.950000e+00 5.055198e-02 -1.489719e-01 1.078777e-01 1.001259e-02 -4.060326e-02 1.247247e-01 
4.960000e+00 4.992152e-02 -1.475789e-01 1.063256e-01 9.612272e-03 -3.946203e-02 1.231357e-01 
4.970000e+00 4.925996e-02 -1.460831e-01 1.047372e-01 9.223308e-03 -3.833302e-02 1.214895e-01 
4.980000e+00 4.856583e-02 -1.444821e-01 1.031174e-01 8.845569e-03 -3.721692e-02 1.197895e-01 
4.990000e+00 4.783771e-02 -1.427740e-01 1.014715e-01 8.478924e-03 -3.611435e-02 1.180387e-01 
5.000000e+00 4.707427e-02 -1.409567e-01 9.980443e-02 8.123235e-03 -3.502592e-02 1.162404e-01 
5.010000e+00 4.627424e-02 -1.390287e-01 9.812131e-02 7.778357e-03 -3.395219e-02 1.143977e-01 
5.020000e+00 4.543643e-02 -1.369882e-01 9.642701e-02 7.444140e-03 -3.289371e-02 1.125137e-01 
5.030000e+00 4.455974e-02 -1.348340e-01 9.472636e-02 7.120430e-03 -3.185096e-02 1.105917e-01 
5.040000e+00 4.364315e-02 -1.325649e-01 9.302411e-02 6.807067e-03 -3.082443e-02 1.086347e-01 
5.050000e+00 4.268570e-02 -1.301798e-01 9.132489e-02 6.503886e-03 -2.981455e-02 1.066457e-01 
5.060000e+00 4.168657e-02 -1.276780e-01 8.963325e-02 6.210719e-03 -2.882173e-02 1.046278e-01 
5.070000e+00 4.064498e-02 -1.250589e-01 8.795360e-02 5.927393e-03 -2.784633e-02 1.025840e-01 
5.080000e+00 3.956027e-02 -1.223221e-01 8.629023e-02 5.653733e-03 -2.688870e-02 1.005173e-01 
5.090000e+00 3.843188e-02 -1.194675e-01 8.464734e-02 5.389559e-03 -2.594916e-02 9.843056e-02 
5.100000e+00 3.725932e-02 -1.164951e-01 8.302895e-02 5.134689e-03 -2.502797e-02 9.632668e-02 
5.110000e+00 3.604222e-02 -1.134051e-01 8.143897e-02 4.888937e-03 -2.412539e-02 9.420848e-02 
5.120000e+00 3.478030e-02 -1.101980e-01 7.988115e-02 4.652118e-03 -2.324165e-02 9.207872e-02 
5.130000e+00 3.347338e-02 -1.068745e-01 7.835911e-02 4.424041e-03 -2.237692e-02 8.994013e-02 
5.140000e+00 3.212139e-02 -1.034355e-01 7.687629e-02 4.204516e-03 -2.153138e-02 8.779536e-02 
5.150000e+00 3.072435e-02 -9.988219e-02 7.543600e-02 3.993349e-03 -2.070514e-02 8.564701e-02 
5.160000e+00 2.928239e-02 -9.621583e-02 7.404135e-02 3.790348e-03 -1.989833e-02 8.349760e-02 
5.170000e+00 2.779574e-02 -9.243801e-02 7.269531e-02 3.595317e-03 -1.911102e-02 8.134961e-02 
5.180000e+00 2.626474e-02 -8.855054e-02 7.140067e-02 3.408062e-03 -1.834326e-02 7.920544e-02 
5.190000e+00 2.468983e-02 -8.455540e-02 7.016005e-02 3.228387e-03 -1.759508e-02 7.706742e-02 
5.200000e+00 2.307155e-02 -8.045484e-02 6.897589e-02 3.056096e-03 -1.686648e-02 7.493780e-02 
5.210000e+00 2.141055e-02 -7.625128e-02 6.785043e-02 2.890992e-03 -1.615743e-02 7.281878e-02 
5.220000e+00 1.970759e-02 -7.194740e-02 6.678575e-02 2.732882e-03 -1.546790e-02 7.071246e-02 
5.230000e+00 1.796351e-02 -6.754606e-02 6.578375e-02 2.581569e-03 -1.479781e-02 6.862088e-02 
5.240000e+00 1.617927e-02 -6.305034e-02 6.484610e-02 2.436861e-03 -1.414708e-02 6.654601e-02 
5.250000e+00 1.435593e-02 -5.846352e-02 6.397434e-02 2.298564e-03 -1.351559e-02 6.448971e-02 
5.260000e+00 1.249465e-02 -5.378912e-02 6.316976e-02 2.166486e-03 -1.290321e-02 6.245380e-02 
5.270000e+00 1.059668e-02 -4.903081e-02 6.243351e-02 2.040436e-03 -1.230979e-02 6.043998e-02 
5.280000e+00 8.663368e-03 -4.419248e-02 6.176652e-02 1.920227e-03 -1.173516e-02 5.844991e-02 
5.290000e+00 6.696171e-03 -3.927822e-02 6.116953e-02 1.805671e-03 -1.117913e-02 5.648513e-02 
5.300000e+00 4.696629e-03 -3.429230e-02 6.064310e-02 1.696583e-03 -1.064150e-02 5.454713e-02 
5.310000e+00 2.666376e-03 -2.923917e-02 6.018759e-02 1.592780e-03 -1.012204e-02 5.263730e-02 
5.320000e+00 6.071357e-04 -2.412345e-02 5.980316e-02 1.494082e-03 -9.620529e-03 5.075694e-02 
5.330000e+00 -1.479281e-03 -1.894995e-02 5.948981e-02 1.400311e-03 -9.136702e-03 4.890730e-02 
5.340000e+00 -3.590977e-03 -1.372362e-02 5.924732e-02 1.311290e-03 -8.670299e-03 4.708951e-02 
5.350000e+00 -5.725974e-03 -8.449584e-03 5.907530e-02 1.226848e-03 -8.221043e-03 4.530464e-02 
5.360000e+00 -7.882215e-03 -3.133122e-03 5.897319e-02 1.146813e-03 -7.788645e-03 4.355368e-02 
5.370000e+00 -1.005756e-02 2.220353e-03 5.894021e-02 1.071020e-03 -7.372804e-03 4.183753e-02 
5.380000e+00 -1.224981e-02 7.605287e-03 5.897544e-02 9.993030e-04 -6.973209e-03 4.015701e-02 
5.390000e+00 -1.445668e-02 1.301600e-02 5.907776e-02 9.315023e-04 -6.589541e-03 3.851287e-02 
5.400000e+00 -1.667582e-02 1.844667e-02 5.924588e-02 8.674601e-04 -6.221471e-03 3.690577e-02 
5.410000e+00 -1.890482e-02 2.389140e-02 5.947837e-02 8.070220e-04 -5.868662e-03 3.533630e-02 
5.420000e+00 -2.114122e-02 2.934414e-02 5.977359e-02 7.500372e-04 -5.530770e-03 3.380498e-02 
5.430000e+00 -2.338248e-02 3.479879e-02 6.012976e-02 6.963581e-04 -5.207445e-03 3.231223e-02 
5.440000e+00 -2.562603e-02 4.024913e-02 6.054496e-02 6.458409e-04 -4.898333e-03 3.085843e-02 
5.450000e+00 -2.786923e-02 4.568888e-02 6.101709e-02 5.983453e-04 -4.603073e-03 2.944386e-02 
5.460000e+00 -3.010942e-02 5.111166e-02 6.154392e-02 5.537345e-04 -4.321301e-03 2.806875e-02 
5.470000e+00 -3.234387e-02 5.651107e-02 6.212307e-02 5.118755e-04 -4.052650e-03 2.673324e-02 
5.480000e+00 -3.456984e-02 6.188062e-02 6.275202e-02 4.726390e-04 -3.796750e-03 2.543742e-02 
5.490000e+00 -3.678454e-02 6.721381e-02 6.342814e-02 4.358992e-04 -3.553230e-03 2.418132e-02 
5.500000e+00 -3.898516e-02 7.250409e-02 6.414864e-02 4.015344e-04 -3.321717e-03 2.296488e-02 
5.510000e+00 -4.116886e-02 7.774489e-02 6.491065e-02 3.694261e-04 -3.101839e-03 2.178801e-02 
5.520000e+00 -4.333278e-02 8.292963e-02 6.571115e-02 3.394600e-04 -2.893222e-03 2.065052e-02 
5.530000e+00 -4.547406e-02 8.805172e-02 6.654703e-02 3.115254e-04 -2.695494e-03 1.955221e-02 
5.540000e+00 -4.758981e-02 9.310460e-02 6.741509e-02 2.855151e-04 -2.508285e-03 1.849279e-02 
5.550000e+00 -4.967714e-02 9.808169e-02 6.831201e-02 2.613259e-04 -2.331226e-03 1.747194e-02 
5.560000e+00 -5.173316e-02 1.029765e-01 6.923441e-02 2.388580e-04 -2.163951e-03 1.648926e-02 
5.570000e+00 -5.375499e-02 1.077825e-01 7.017880e-02 2.180154e-04 -2.006097e-03 1.554434e-02 
5.580000e+00 -5.573975e-02 1.124932e-01 7.114165e-02 1.987058e-04 -1.857305e-03 1.463668e-02 
5.590000e+00 -5.768456e-02 1.171023e-01 7.211933e-02 1.808403e-04 -1.717220e-03 1.376578e-02 
5.600000e+00 -5.958659e-02 1.216034e-01 7.310818e-02 1.643336e-04 -1.585490e-03 1.293107e-02 
5.610000e+00 -6.144299e-02 1.259904e-01 7.410446e-02 1.491038e-04 -1.461771e-03 1.213195e-02 
5.620000e+00 -6.325098e-02 1.302570e-01 7.510441e-02 1.350726e-04 -1.345721e-03 1.136778e-02 
5.630000e+00 -6.500777e-02 1.343972e-01 7.610422e-02 1.221649e-04 -1.237006e-03 1.063789e-02 
5.640000e+00 -6.671063e-02 1.384050e-01 7.710004e-02 1.103091e-04 -1.135298e-03 9.941572e-03 
5.650000e+00 -6.835686e-02 1.422746e-01 7.808803e-02 9.943671e-05 -1.040275e-03 9.278098e-03 
5.660000e+00 -6.994381e-02 1.460003e-01 7.906430e-02 8.948240e-05 -9.516210e-04 8.646707e-03 
5.670000e+00 -7.146887e-02 1.495766e-01 8.002496e-02 8.038408e-05 -8.690287e-04 8.046614e-03 
5.680000e+00 -7.292949e-02 1.529980e-01 8.096614e-02 7.208263e-05 -7.921973e-04 7.477015e-03 
5.690000e+00 -7.432317e-02 1.562592e-01 8.188394e-02 6.452191e-05 -7.208337e-04 6.937082e-03 
5.700000e+00 -7.564749e-02 1.593551e-01 8.277452e-02 5.764868e-05 -6.546524e-04 6.425974e-03 
5.710000e+00 -7.690006e-02 1.622808e-01 8.363402e-02 5.141251e-05 -5.933761e-04 5.942832e-03 
5.720000e+00 -7.807860e-02 1.650315e-01 8.445863e-02 4.576571e-05 -5.367356e-04 5.486787e-03 
5.730000e+00 -7.918086e-02 1.676027e-01 8.524458e-02 4.066322e-05 -4.844701e-04 5.056959e-03 
5.740000e+00 -8.020472e-02 1.699900e-01 8.598812e-02 3.606256e-05 -4.363269e-04 4.652459e-03 
5.750000e+00 -8.114808e-02 1.721891e-01 8.668557e-02 3.192376e-05 -3.920622e-04 4.272393e-03 
5.760000e+00 -8.200898e-02 1.741962e-01 8.733330e-02 2.820918e-05 -3.514405e-04 3.915864e-03 
5.770000e+00 -8.278551e-02 1.760075e-01 8.792775e-02 2.488355e-05 -3.142350e-04 3.581972e-03 
5.780000e+00 -8.347586e-02 1.776195e-01 8.846541e-02 2.191382e-05 -2.802275e-04 3.269821e-03 
5.790000e+00 -8.407833e-02 1.790288e-01 8.894287e-02 1.926905e-05 -2.492085e-04 2.978513e-03 
5.800000e+00 -8.459131e-02 1.802324e-01 8.935680e-02 1.692036e-05 -2.209771e-04 2.707157e-03 
5.810000e+00 -8.501327e-02 1.812276e-01 8.970394e-02 1.484085e-05 -1.953410e-04 2.454869e-03 
5.820000e+00 -8.534281e-02 1.820116e-01 8.998114e-02 1.300551e-05 -1.721167e-04 2.220772e-03 
5.830000e+00 -8.557863e-02 1.825823e-01 9.018535e-02 1.139107e-05 -1.511287e-04 2.003999e-03 
5.840000e+00 -8.571953e-02 1.829375e-01 9.031362e-02 9.976030e-06 -1.322103e-04 1.803694e-03 
5.850000e+00 -8.576442e-02 1.830755e-01 9.036313e-02 8.740493e-06 -1.152029e-04 1.619015e-03 
5.860000e+00 -8.571234e-02 1.829948e-01 9.033114e-02 7.666112e-06 -9.995603e-05 1.449135e-03 
5.870000e+00 -8.556243e-02 1.826940e-01 9.021507e-02 6.735984e-06 -8.632736e-05 1.293242e-03 
5.880000e+00 -8.531396e-02 1.821721e-01 9.001245e-02 5.934612e-06 -7.418234e-05 1.150542e-03 
5.890000e+00 -8.496629e-02 1.814286e-01 8.972093e-02 5.247814e-06 -6.339421e-05 1.020258e-03 
5.900000e+00 -8.451893e-02 1.804628e-01 8.933832e-02 4.662611e-06 -5.384362e-05 9.016354e-04 
5.910000e+00 -8.397151e-02 1.792747e-01 8.886256e-02 4.167189e-06 -4.541863e-05 7.939382e-04 
5.920000e+00 -8.332376e-02 1.778644e-01 8.829172e-02 3.750831e-06 -3.801442e-05 6.964529e-04 
5.930000e+00 -8.257556e-02 1.762322e-01 8.762402e-02 3.403829e-06 -3.153310e-05 6.084886e-04 
5.940000e+00 -8.172691e-02 1.743789e-01 8.685786e-02 3.117403e-06 -2.588342e-05 5.293782e-04 
5.950000e+00 -8.077791e-02 1.723055e-01 8.599175e-02 2.883667e-06 -2.098067e-05 4.584781e-04 
5.960000e+00 -7.972881e-02 1.700131e-01 8.502439e-02 2.695559e-06 -1.674638e-05 3.951698e-04 
5.970000e+00 -7.857999e-02 1.675033e-01 8.395461e-02 2.546759e-06 -1.310802e-05 3.388601e-04 
5.980000e+00 -7.733194e-02 1.647779e-01 8.278142e-02 2.431638e-06 -9.998794e-06 2.889815e-04 
5.990000e+00 -7.598528e-02 1.618390e-01 8.150399e-02 2.345218e-06 -7.357461e-06 2.449923e-04 
6.000000e+00 -7.454076e-02 1.586889e-01 8.012164e-02 2.283115e-06 -5.128028e-06 2.063774e-04 
6.010000e+00 -7.299926e-02 1.553304e-01 7.863388e-02 2.241462e-06 -3.259392e-06 1.726478e-04 
6.020000e+00 -7.136177e-02 1.517663e-01 7.704036e-02 2.216881e-06 -1.705209e-06 1.433413e-04 
6.030000e+00 -6.962941e-02 1.479998e-01 7.534091e-02 2.206444e-06 -4.236348e-07 1.180218e-04 
6.040000e+00 -6.780343e-02 1.440343e-01 7.353553e-02 2.207625e-06 6.229687e-07 9.628004e-05 
6.050000e+00 -6.588520e-02 1.398736e-01 7.162438e-02 2.218239e-06 1.468396e-06 7.773241e-05 
6.060000e+00 -6.387619e-02 1.355217e-01 6.960779e-02 2.236423e-06 2.142694e-06 6.202139e-05 
6.070000e+00 -6.177802e-02 1.309826e-01 6.748626e-02 2.260606e-06 2.672452e-06 4.881497e-05 
6.080000e+00 -5.959239e-02 1.262610e-01 6.526045e-02 2.289469e-06 3.081072e-06 3.780625e-05 
6.090000e+00 -5.732116e-02 1.213615e-01 6.293120e-02 2.321898e-06 3.389122e-06 2.871257e-05 
6.100000e+00 -5.496626e-02 1.162890e-01 6.049950e-02 2.356976e-06 3.614410e-06 2.127531e-05 
6.110000e+00 -5.252976e-02 1.110488e-01 5.796650e-02 2.393957e-06 3.772252e-06 1.525918e-05 
6.120000e+00 -5.001381e-02 1.056462e-01 5.533351e-02 2.432240e-06 3.875725e-06 1.045150e-05 
6.130000e+00 -4.742070e-02 1.000869e-01 5.260203e-02 2.471332e-06 3.935981e-06 6.660823e-06 
6.140000e+00 -4.475279e-02 9.437665e-02 4.977367e-02 2.510848e-06 3.962340e-06 3.716563e-06 
6.150000e+00 -4.201256e-02 8.852151e-02 4.685023e-02 2.550489e-06 3.962453e-06 1.468205e-06 
6.160000e+00 -3.920258e-02 8.252769e-02 4.383364e-02 2.590028e-06 3.942578e-06 -2.157796e-07 
6.170000e+00 -3.632551e-02 7.640161e-02 4.072599e-02 2.629293e-06 3.907794e-06 -1.449543e-06 
6.180000e+00 -3.338410e-02 7.014983e-02 3.752950e-02 2.668151e-06 3.862161e-06 -2.330920e-06 
6.190000e+00 -3.038120e-02 6.377912e-02 3.424655e-02 2.706510e-06 3.808747e-06 -2.941691e-06 
6.200000e+00 -2.731973e-02 5.729638e-02 3.087964e-02 2.744306e-06 3.749901e-06 -3.349466e-06 
6.210000e+00 -2.420269e-02 5.070867e-02 2.743142e-02 2.781495e-06 3.687353e-06 -3.608449e-06 
6.220000e+00 -2.103316e-02 4.402320e-02 2.390466e-02 2.818047e-06 3.622412e-06 -3.762108e-06 
6.230000e+00 -1.781428e-02 3.724730e-02 2.030224e-02 2.853940e-06 3.555993e-06 -3.843503e-06 
6.240000e+00 -1.454928e-02 3.038841e-02 1.662718e-02 2.889163e-06 3.488658e-06 -3.875906e-06 
6.250000e+00 -1.124143e-02 2.345411e-02 1.288262e-02 2.923710e-06 3.420820e-06 -3.875221e-06 
6.260000e+00 -7.894067e-03 1.645205e-02 9.071787e-03 2.957578e-06 3.352757e-06 -3.850175e-06 
6.270000e+00 -4.510592e-03 9.389998e-03 5.198025e-03 2.990766e-06 3.284705e-06 -3.806217e-06 
6.280000e+00 -1.094444e-03 2.275773e-03 1.264780e-03 3.023274e-06 3.216862e-06 -3.745839e-06 
6.290000e+00 2.350887e-03 -4.882717e-03 -2.724414e-03 3.055105e-06 3.149396e-06 -3.668579e-06 
6.300000e+00 5.821871e-03 -1.207751e-02 -6.765931e-03 3.086264e-06 3.082458e-06 -3.572822e-06 
6.310000e+00 9.314940e-03 -1.930061e-02 -1.085606e-02 3.116757e-06 3.016272e-06 -3.458620e-06 
6.320000e+00 1.282650e-02 -2.654397e-02 -1.499103e-02 3.146593e-06 2.951024e-06 -3.328327e-06 
6.330000e+00 1.635292e-02 -3.379952e-02 -1.916698e-02 3.175781e-06 2.886826e-06 -3.189125e-06 
6.340000e+00 1.989055e-02 -4.105919e-02 -2.337998e-02 3.204332e-06 2.823711e-06 -3.053047e-06 
6.350000e+00 2.343573e-02 -4.831489e-02 -2.762607e-02 3.232258e-06 2.761580e-06 -2.938152e-06 
6.360000e+00 2.698478e-02 -5.555855e-02 -3.190122e-02 3.259567e-06 2.700129e-06 -2.870924e-06 
6.370000e+00 3.053401e-02 -6.278212e-02 -3.620135e-02 3.286264e-06 2.638733e-06 -2.887279e-06 
6.380000e+00 3.407974e-02 -6.997757e-02 -4.052234e-02 3.312340e-06 2.576274e-06 -3.034930e-06 
6.390000e+00 3.761827e-02 -7.713693e-02 -4.486007e-02 3.337777e-06 2.511139e-06 -3.373428e-06 
6.400000e+00 4.114593e-02 -8.425227e-02 -4.921034e-02 3.362543e-06 2.441127e-06 -3.974992e-06 
6.410000e+00 4.465904e-02 -9.131573e-02 -5.356898e-02 3.386575e-06 2.363206e-06 -4.926987e-06 
6.420000e+00 4.815395e-02 -9.831953e-02 -5.793177e-02 3.409772e-06 2.273392e-06 -6.332615e-06 
6.430000e+00 5.162702e-02 -1.052560e-01 -6.229451e-02 3.431987e-06 2.166493e-06 -8.312757e-06 
6.440000e+00 5.507466e-02 -1.121174e-01 -6.665299e-02 3.453020e-06 2.036101e-06 -1.100604e-05 
6.450000e+00 5.849329e-02 -1.188964e-01 -7.100300e-02 3.472601e-06 1.874365e-06 -1.457007e-05 
6.460000e+00 6.187935e-02 -1.255856e-01 -7.534035e-02 3.490374e-06 1.671763e-06 -1.918266e-05 
6.470000e+00 6.522935e-02 -1.321777e-01 -7.966087e-02 3.505868e-06 1.416811e-06 -2.504309e-05 
6.480000e+00 6.853984e-02 -1.386656e-01 -8.396042e-02 3.518488e-06 1.095905e-06 -3.237275e-05 
6.490000e+00 7.180740e-02 -1.450423e-01 -8.823487e-02 3.527508e-06 6.932430e-07 -4.141545e-05 
6.500000e+00 7.502868e-02 -1.513011e-01 -9.248016e-02 3.532021e-06 1.904422e-07 -5.243859e-05 
6.510000e+00 7.820037e-02 -1.574352e-01 -9.669225e-02 3.530920e-06 -4.336804e-07 -6.573382e-05 
6.520000e+00 8.131925e-02 -1.634383e-01 -1.008672e-01 3.522863e-06 -1.203426e-06 -8.161774e-05 
6.530000e+00 8.438213e-02 -1.693041e-01 -1.050010e-01 3.506267e-06 -2.146262e-06 -1.004321e-04 
6.540000e+00 8.738592e-02 -1.750264e-01 -1.090898e-01 3.479256e-06 -3.293182e-06 -1.225441e-04 
6.550000e+00 9.032759e-02 -1.805994e-01 -1.131299e-01 3.439616e-06 -4.678964e-06 -1.483475e-04 
6.560000e+00 9.320418e-02 -1.860174e-01 -1.171175e-01 3.384754e-06 -6.342535e-06 -1.782619e-04 
6.570000e+00 9.601283e-02 -1.912750e-01 -1.210490e-01 3.311688e-06 -8.327044e-06 -2.127336e-04 
6.580000e+00 9.875075e-02 -1.963669e-01 -1.249208e-01 3.216981e-06 -1.068017e-05 -2.522355e-04 
6.590000e+00 1.014152e-01 -2.012881e-01 -1.287294e-01 3.096690e-06 -1.345442e-05 -2.972671e-04 
6.600000e+00 1.040037e-01 -2.060340e-01 -1.324716e-01 2.946303e-06 -1.670749e-05 -3.483541e-04 
6.610000e+00 1.065136e-01 -2.105998e-01 -1.361439e-01 2.760726e-06 -2.050235e-05 -4.060489e-04 
6.620000e+00 1.089426e-01 -2.149814e-01 -1.397432e-01 2.534216e-06 -2.490753e-05 -4.709296e-04 
6.630000e+00 1.112883e-01 -2.191749e-01 -1.432665e-01 2.260303e-06 -2.999743e-05 -5.436004e-04 
6.640000e+00 1.135485e-01 -2.231763e-01 -1.467108e-01 1.931724e-06 -3.585259e-05 -6.246901e-04 
6.650000e+00 1.157211e-01 -2.269823e-01 -1.500733e-01 1.540402e-06 -4.255990e-05 -7.148527e-04 
6.660000e+00 1.178041e-01 -2.305896e-01 -1.533512e-01 1.077369e-06 -5.021275e-05 -8.147660e-04 
6.670000e+00 1.197956e-01 -2.339953e-01 -1.565419e-01 5.326733e-07 -5.891133e-05 -9.251313e-04 
6.680000e+00 1.216939e-01 -2.371968e-01 -1.596430e-01 -1.046940e-07 -6.876294e-05 -1.046672e-03 
6.690000e+00 1.234973e-01 -2.401916e-01 -1.626522e-01 -8.468215e-07 -7.988206e-05 -1.180133e-03 
6.700000e+00 1.252042e-01 -2.429777e-01 -1.655671e-01 -1.706971e-06 -9.239059e-05 -1.326281e-03 
6.710000e+00 1.268132e-01 -2.455532e-01 -1.683858e-01 -2.699682e-06 -1.064180e-04 -1.485901e-03 
6.720000e+00 1.283231e-01 -2.479166e-01 -1.711063e-01 -3.840846e-06 -1.221017e-04 -1.659796e-03 
6.730000e+00 1.297325e-01 -2.500668e-01 -1.737268e-01 -5.147734e-06 -1.395869e-04 -1.848787e-03 
6.740000e+00 1.310405e-01 -2.520027e-01 -1.762457e-01 -6.639102e-06 -1.590270e-04 -2.053710e-03 
6.750000e+00 1.322461e-01 -2.537237e-01 -1.786613e-01 -8.335312e-06 -1.805836e-04 -2.275415e-03 
6.760000e+00 1.333485e-01 -2.552295e-01 -1.809724e-01 -1.025839e-05 -2.044266e-04 -2.514767e-03 
6.770000e+00 1.343469e-01 -2.565199e-01 -1.831777e-01 -1.243208e-05 -2.307346e-04 -2.772638e-03 
6.780000e+00 1.352408e-01 -2.575953e-01 -1.852761e-01 -1.488192e-05 -2.596945e-04 -3.049913e-03 
6.790000e+00 1.360298e-01 -2.584560e-01 -1.872666e-01 -1.763544e-05 -2.915019e-04 -3.347483e-03 
6.800000e+00 1.367134e-01 -2.591030e-01 -1.891485e-01 -2.072213e-05 -3.263610e-04 -3.666246e-03 
6.810000e+00 1.372916e-01 -2.595372e-01 -1.909212e-01 -2.417356e-05 -3.644848e-04 -4.007102e-03 
6.820000e+00 1.377641e-01 -2.597601e-01 -1.925840e-01 -2.802345e-05 -4.060949e-04 -4.370956e-03 
6.830000e+00 1.381311e-01 -2.597732e-01 -1.941367e-01 -3.230782e-05 -4.514217e-04 -4.758711e-03 
6.840000e+00 1.383927e-01 -2.595786e-01 -1.955790e-01 -3.706507e-05 -5.007041e-04 -5.171268e-03 
6.850000e+00 1.385492e-01 -2.591783e-01 -1.969109e-01 -4.233593e-05 -5.541897e-04 -5.609525e-03 
6.860000e+00 1.386009e-01 -2.585749e-01 -1.981323e-01 -4.816372e-05 -6.121346e-04 -6.074371e-03 
6.870000e+00 1.385484e-01 -2.577710e-01 -1.992436e-01 -5.459435e-05 -6.748034e-04 -6.566691e-03 
6.880000e+00 1.383923e-01 -2.567697e-01 -2.002450e-01 -6.167645e-05 -7.424689e-04 -7.087355e-03 
6.890000e+00 1.381333e-01 -2.555742e-01 -2.011371e-01 -6.946134e-05 -8.154120e-04 -7.637221e-03 
6.900000e+00 1.377724e-01 -2.541878e-01 -2.019203e-01 -7.800323e-05 -8.939217e-04 -8.217134e-03 
6.910000e+00 1.373104e-01 -2.526145e-01 -2.025956e-01 -8.735930e-05 -9.782948e-04 -8.827917e-03 
6.920000e+00 1.367484e-01 -2.508581e-01 -2.031636e-01 -9.758970e-05 -1.068836e-03 -9.470375e-03 
6.930000e+00 1.360876e-01 -2.489227e-01 -2.036256e-01 -1.087576e-04 -1.165856e-03 -1.014529e-02 
6.940000e+00 1.353293e-01 -2.468129e-01 -2.039824e-01 -1.209295e-04 -1.269674e-03 -1.085342e-02 
6.950000e+00 1.344749e-01 -2.445331e-01 -2.042354e-01 -1.341748e-04 -1.380615e-03 -1.159550e-02 
6.960000e+00 1.335259e-01 -2.420883e-01 -2.043860e-01 -1.485666e-04 -1.499012e-03 -1.237222e-02 
6.970000e+00 1.324838e-01 -2.394834e-01 -2.044356e-01 -1.641810e-04 -1.625202e-03 -1.318425e-02 
6.980000e+00 1.313503e-01 -2.367236e-01 -2.043856e-01 -1.810978e-04 -1.759529e-03 -1.403222e-02 
6.990000e+00 1.301272e-01 -2.338143e-01 -2.042380e-01 -1.993999e-04 -1.902341e-03 -1.491674e-02 
7.000000e+00 1.288162e-01 -2.307611e-01 -2.039942e-01 -2.191741e-04 -2.053994e-03 -1.583834e-02 
7.010000e+00 1.274194e-01 -2.275696e-01 -2.036564e-01 -2.405104e-04 -2.214845e-03 -1.679755e-02 
7.020000e+00 1.259388e-01 -2.242458e-01 -2.032263e-01 -2.635028e-04 -2.385256e-03 -1.779484e-02 
7.030000e+00 1.243763e-01 -2.207955e-01 -2.027061e-01 -2.882486e-04 -2.565594e-03 -1.883062e-02 
7.040000e+00 1.227343e-01 -2.172251e-01 -2.020978e-01 -3.148490e-04 -2.756227e-03 -1.990528e-02 
7.050000e+00 1.210148e-01 -2.135407e-01 -2.014036e-01 -3.434088e-04 -2.957527e-03 -2.101912e-02 
7.060000e+00 1.192202e-01 -2.097486e-01 -2.006258e-01 -3.740363e-04 -3.169866e-03 -2.217241e-02 
7.070000e+00 1.173528e-01 -2.058554e-01 -1.997667e-01 -4.068441e-04 -3.393619e-03 -2.336537e-02 
7.080000e+00 1.154151e-01 -2.018676e-01 -1.988287e-01 -4.419481e-04 -3.629162e-03 -2.459815e-02 
7.090000e+00 1.134094e-01 -1.977919e-01 -1.978141e-01 -4.794679e-04 -3.876868e-03 -2.587085e-02 
7.100000e+00 1.113384e-01 -1.936350e-01 -1.967256e-01 -5.195272e-04 -4.137114e-03 -2.718348e-02 
7.110000e+00 1.092045e-01 -1.894035e-01 -1.955656e-01 -5.622532e-04 -4.410272e-03 -2.853602e-02 
7.120000e+00 1.070103e-01 -1.851045e-01 -1.943366e-01 -6.077769e-04 -4.696713e-03 -2.992837e-02 
7.130000e+00 1.047584e-01 -1.807446e-01 -1.930413e-01 -6.562330e-04 -4.996806e-03 -3.136036e-02 
7.140000e+00 1.024516e-01 -1.763307e-01 -1.916823e-01 -7.077597e-04 -5.310916e-03 -3.283175e-02 
7.150000e+00 1.000924e-01 -1.718698e-01 -1.902621e-01 -7.624992e-04 -5.639405e-03 -3.434223e-02 
7.160000e+00 9.768359e-02 -1.673688e-01 -1.887835e-01 -8.205970e-04 -5.982629e-03 -3.589142e-02 
7.170000e+00 9.522791e-02 -1.628345e-01 -1.872490e-01 -8.822021e-04 -6.340937e-03 -3.747887e-02 
7.180000e+00 9.272807e-02 -1.582738e-01 -1.856614e-01 -9.474671e-04 -6.714676e-03 -3.910405e-02 
7.190000e+00 9.018682e-02 -1.536934e-01 -1.840232e-01 -1.016548e-03 -7.104180e-03 -4.076634e-02 
7.200000e+00 8.760691e-02 -1.491003e-01 -1.823371e-01 -1.089604e-03 -7.509780e-03 -4.246507e-02 
7.210000e+00 8.499108e-02 -1.445012e-01 -1.806058e-01 -1.166798e-03 -7.931794e-03 -4.419946e-02 
7.220000e+00 8.234210e-02 -1.399026e-01 -1.788317e-01 -1.248296e-03 -8.370535e-03 -4.596867e-02 
7.230000e+00 7.966269e-02 -1.353113e-01 -1.770175e-01 -1.334266e-03 -8.826300e-03 -4.777178e-02 
7.240000e+00 7.695560e-02 -1.307337e-01 -1.751658e-01 -1.424880e-03 -9.299379e-03 -4.960779e-02 
7.250000e+00 7.422352e-02 -1.261763e-01 -1.732789e-01 -1.520312e-03 -9.790048e-03 -5.147559e-02 
7.260000e+00 7.146917e-02 -1.216453e-01 -1.713594e-01 -1.620740e-03 -1.029857e-02 -5.337403e-02 
7.270000e+00 6.869519e-02 -1.171471e-01 -1.694097e-01 -1.726344e-03 -1.082519e-02 -5.530185e-02 
7.280000e+00 6.590425e-02 -1.126875e-01 -1.674321e-01 -1.837305e-03 -1.137016e-02 -5.725772e-02 
7.290000e+00 6.309894e-02 -1.082727e-01 -1.654289e-01 -1.953809e-03 -1.193367e-02 -5.924022e-02 
7.300000e+00 6.028184e-02 -1.039084e-01 -1.634023e-01 -2.076041e-03 -1.251595e-02 -6.124785e-02 
7.310000e+00 5.745549e-02 -9.960020e-02 -1.613545e-01 -2.204191e-03 -1.311717e-02 -6.327903e-02 
7.320000e+00 5.462237e-02 -9.535366e-02 -1.592875e-01 -2.338448e-03 -1.373750e-02 -6.533209e-02 
7.330000e+00 5.178494e-02 -9.117405e-02 -1.572035e-01 -2.479005e-03 -1.437709e-02 -6.740530e-02 
7.340000e+00 4.894557e-02 -8.706654e-02 -1.551042e-01 -2.626055e-03 -1.503606e-02 -6.949682e-02 
7.350000e+00 4.610663e-02 -8.303605e-02 -1.529916e-01 -2.779791e-03 -1.571454e-02 -7.160475e-02 
7.360000e+00 4.327038e-02 -7.908735e-02 -1.508674e-01 -2.940411e-03 -1.641259e-02 -7.372712e-02 
7.370000e+00 4.043906e-02 -7.522500e-02 -1.487332e-01 -3.108109e-03 -1.713029e-02 -7.586186e-02 
7.380000e+00 3.761482e-02 -7.145334e-02 -1.465906e-01 -3.283082e-03 -1.786767e-02 -7.800683e-02 
7.390000e+00 3.479976e-02 -6.777650e-02 -1.444410e-01 -3.465528e-03 -1.862476e-02 -8.015983e-02 
7.400000e+00 3.199592e-02 -6.419838e-02 -1.422859e-01 -3.655643e-03 -1.940155e-02 -8.231857e-02 
7.410000e+00 2.920524e-02 -6.072268e-02 -1.401264e-01 -3.853624e-03 -2.019801e-02 -8.448070e-02 
7.420000e+00 2.642960e-02 -5.735283e-02 -1.379637e-01 -4.059669e-03 -2.101407e-02 -8.664379e-02 
7.430000e+00 2.367082e-02 -5.409206e-02 -1.357989e-01 -4.273971e-03 -2.184966e-02 -8.880536e-02 
7.440000e+00 2.093063e-02 -5.094332e-02 -1.336328e-01 -4.496726e-03 -2.270466e-02 -9.096285e-02 
7.450000e+00 1.821067e-02 -4.790933e-02 -1.314663e-01 -4.728128e-03 -2.357893e-02 -9.311364e-02 
7.460000e+00 1.551251e-02 -4.499256e-02 -1.293000e-01 -4.968369e-03 -2.447231e-02 -9.525506e-02 
7.470000e+00 1.283763e-02 -4.219523e-02 -1.271344e-01 -5.217637e-03 -2.538459e-02 -9.738436e-02 
7.480000e+00 1.018743e-02 -3.951928e-02 -1.249702e-01 -5.476123e-03 -2.631556e-02 -9.949876e-02 
7.490000e+00 7.563235e-03 -3.696642e-02 -1.228075e-01 -5.744010e-03 -2.726495e-02 -1.015954e-01 
7.500000e+00 4.966254e-03 -3.453806e-02 -1.206466e-01 -6.021482e-03 -2.823249e-02 -1.036714e-01 
7.510000e+00 2.397628e-03 -3.223538e-02 -1.184876e-01 -6.308719e-03 -2.921784e-02 -1.057239e-01 
7.520000e+00 -1.415971e-04 -3.005928e-02 -1.163305e-01 -6.605897e-03 -3.022067e-02 -1.077497e-01 
7.530000e+00 -2.650466e-03 -2.801037e-02 -1.141750e-01 -6.913190e-03 -3.124059e-02 -1.097460e-01 
7.540000e+00 -5.128114e-03 -2.608904e-02 -1.120209e-01 -7.230765e-03 -3.227718e-02 -1.117097e-01 
7.550000e+00 -7.573767e-03 -2.429536e-02 -1.098679e-01 -7.558787e-03 -3.333001e-02 -1.136377e-01 
7.560000e+00 -9.986745e-03 -2.262916e-02 -1.077155e-01 -7.897417e-03 -3.439860e-02 -1.155268e-01 
7.570000e+00 -1.236646e-02 -2.109002e-02 -1.055629e-01 -8.246810e-03 -3.548242e-02 -1.173740e-01 
7.580000e+00 -1.471240e-02 -1.967720e-02 -1.034094e-01 -8.607115e-03 -3.658095e-02 -1.191760e-01 
7.590000e+00 -1.702417e-02 -1.838976e-02 -1.012543e-01 -8.978476e-03 -3.769360e-02 -1.209297e-01 
7.600000e+00 -1.930146e-02 -1.722645e-02 -9.909654e-02 -9.361032e-03 -3.881977e-02 -1.226319e-01 
7.610000e+00 -2.154403e-02 -1.618577e-02 -9.693502e-02 -9.754914e-03 -3.995880e-02 -1.242794e-01 
7.620000e+00 -2.375174e-02 -1.526599e-02 -9.476858e-02 -1.016025e-02 -4.111003e-02 -1.258690e-01 
7.630000e+00 -2.592455e-02 -1.446509e-02 -9.259595e-02 -1.057715e-02 -4.227273e-02 -1.273976e-01 
7.640000e+00 -2.806250e-02 -1.378083e-02 -9.041573e-02 -1.100574e-02 -4.344618e-02 -1.288618e-01 
7.650000e+00 -3.016570e-02 -1.321070e-02 -8.822644e-02 -1.144611e-02 -4.462959e-02 -1.302585e-01 
7.660000e+00 -3.223438e-02 -1.275197e-02 -8.602651e-02 -1.189836e-02 -4.582215e-02 -1.315846e-01 
7.670000e+00 -3.426881e-02 -1.240166e-02 -8.381428e-02 -1.236258e-02 -4.702303e-02 -1.328369e-01 
7.680000e+00 -3.626938e-02 -1.215657e-02 -8.158798e-02 -1.283885e-02 -4.823134e-02 -1.340122e-01 
7.690000e+00 -3.823653e-02 -1.201328e-02 -7.934580e-02 -1.332723e-02 -4.944619e-02 -1.351075e-01 
7.700000e+00 -4.017080e-02 -1.196812e-02 -7.708581e-02 -1.382779e-02 -5.066663e-02 -1.361197e-01 
7.710000e+00 -4.207279e-02 -1.201725e-02 -7.480604e-02 -1.434058e-02 -5.189170e-02 -1.370457e-01 
7.720000e+00 -4.394318e-02 -1.215659e-02 -7.250444e-02 -1.486564e-02 -5.312039e-02 -1.378826e-01 
7.730000e+00 -4.578272e-02 -1.238190e-02 -7.017889e-02 -1.540299e-02 -5.435169e-02 -1.386274e-01 
7.740000e+00 -4.759222e-02 -1.268871e-02 -6.782722e-02 -1.595267e-02 -5.558452e-02 -1.392772e-01 
7.750000e+00 -4.937256e-02 -1.307239e-02 -6.544721e-02 -1.651469e-02 -5.681781e-02 -1.398292e-01 
7.760000e+00 -5.112469e-02 -1.352813e-02 -6.303660e-02 -1.708903e-02 -5.805044e-02 -1.402805e-01 
7.770000e+00 -5.284962e-02 -1.405097e-02 -6.059306e-02 -1.767569e-02 -5.928126e-02 -1.406286e-01 
7.780000e+00 -5.454839e-02 -1.463576e-02 -5.811427e-02 -1.827464e-02 -6.050910e-02 -1.408708e-01 
7.790000e+00 -5.622214e-02 -1.527723e-02 -5.559783e-02 -1.888586e-02 -6.173278e-02 -1.410044e-01 
7.800000e+00 -5.787201e-02 -1.596996e-02 -5.304136e-02 -1.950928e-02 -6.295106e-02 -1.410270e-01 
7.810000e+00 -5.949923e-02 -1.670841e-02 -5.044245e-02 -2.014486e-02 -6.416271e-02 -1.409363e-01 
7.820000e+00 -6.110504e-02 -1.748690e-02 -4.779865e-02 -2.079251e-02 -6.536646e-02 -1.407298e-01 
7.830000e+00 -6.269074e-02 -1.829967e-02 -4.510755e-02 -2.145215e-02 -6.656103e-02 -1.404054e-01 
7.840000e+00 -6.425766e-02 -1.914084e-02 -4.236672e-02 -2.212369e-02 -6.774509e-02 -1.399609e-01 
7.850000e+00 -6.580716e-02 -2.000445e-02 -3.957374e-02 -2.280702e-02 -6.891732e-02 -1.393943e-01 
7.860000e+00 -6.734064e-02 -2.088445e-02 -3.672621e-02 -2.350200e-02 -7.007638e-02 -1.387038e-01 
7.870000e+00 -6.885952e-02 -2.177473e-02 -3.382175e-02 -2.420850e-02 -7.122090e-02 -1.378875e-01 
7.880000e+00 -7.036523e-02 -2.266912e-02 -3.085800e-02 -2.492636e-02 -7.234950e-02 -1.369437e-01 
7.890000e+00 -7.185923e-02 -2.356141e-02 -2.783264e-02 -2.565543e-02 -7.346078e-02 -1.358709e-01 
7.900000e+00 -7.334300e-02 -2.444536e-02 -2.474340e-02 -2.639552e-02 -7.455334e-02 -1.346676e-01 
7.910000e+00 -7.481802e-02 -2.531468e-02 -2.158806e-02 -2.714643e-02 -7.562575e-02 -1.333324e-01 
7.920000e+00 -7.628577e-02 -2.616308e-02 -1.836444e-02 -2.790796e-02 -7.667658e-02 -1.318643e-01 
7.930000e+00 -7.774776e-02 -2.698429e-02 -1.507043e-02 -2.867988e-02 -7.770439e-02 -1.302620e-01 
7.940000e+00 -7.920546e-02 -2.777201e-02 -1.170399e-02 -2.946196e-02 -7.870774e-02 -1.285248e-01 
7.950000e+00 -8.066036e-02 -2.851998e-02 -8.263155e-03 -3.025395e-02 -7.968516e-02 -1.266518e-01 
7.960000e+00 -8.211394e-02 -2.922198e-02 -4.746037e-03 -3.105558e-02 -8.063521e-02 -1.246424e-01 
7.970000e+00 -8.356766e-02 -2.987181e-02 -1.150840e-03 -3.186656e-02 -8.155641e-02 -1.224961e-01 
7.980000e+00 -8.502296e-02 -3.046334e-02 2.524140e-03 -3.268660e-02 -8.244731e-02 -1.202125e-01 
7.990000e+00 -8.648127e-02 -3.099049e-02 6.280506e-03 -3.351540e-02 -8.330644e-02 -1.177915e-01 
8.000000e+00 -8.794399e-02 -3.144726e-02 1.011975e-02 -3.435262e-02 -8.413235e-02 -1.152330e-01 
8.010000e+00 -8.941249e-02 -3.182775e-02 1.404327e-02 -3.519793e-02 -8.492356e-02 -1.125370e-01 
8.020000e+00 -9.088811e-02 -3.212614e-02 1.805232e-02 -3.605097e-02 -8.567865e-02 -1.097040e-01 
8.030000e+00 -9.237215e-02 -3.233672e-02 2.214804e-02 -3.691138e-02 -8.639614e-02 -1.067342e-01 
8.040000e+00 -9.386587e-02 -3.245390e-02 2.633145e-02 -3.777877e-02 -8.707463e-02 -1.036284e-01 
8.050000e+00 -9.537050e-02 -3.247220e-02 3.060342e-02 -3.865274e-02 -8.771266e-02 -1.003872e-01 
8.060000e+00 -9.688721e-02 -3.238631e-02 3.496470e-02 -3.953288e-02 -8.830885e-02 -9.701153e-02 
8.070000e+00 -9.841713e-02 -3.219103e-02 3.941588e-02 -4.041877e-02 -8.886177e-02 -9.350251e-02 
8.080000e+00 -9.996133e-02 -3.188136e-02 4.395740e-02 -4.130997e-02 -8.937006e-02 -8.986137e-02 
8.090000e+00 -1.015208e-01 -3.145242e-02 4.858955e-02 -4.220602e-02 -8.983235e-02 -8.608951e-02 
8.100000e+00 -1.030966e-01 -3.089953e-02 5.331246e-02 -4.310646e-02 -9.024729e-02 -8.218851e-02 
8.110000e+00 -1.046895e-01 -3.021819e-02 5.812610e-02 -4.401080e-02 -9.061355e-02 -7.816011e-02 
8.120000e+00 -1.063003e-01 -2.940410e-02 6.303028e-02 -4.491856e-02 -9.092984e-02 -7.400621e-02 
8.130000e+00 -1.079299e-01 -2.845314e-02 6.802462e-02 -4.582923e-02 -9.119489e-02 -6.972890e-02 
8.140000e+00 -1.095790e-01 -2.736141e-02 7.310859e-02 -4.674228e-02 -9.140743e-02 -6.533040e-02 
8.150000e+00 -1.112481e-01 -2.612524e-02 7.828146e-02 -4.765720e-02 -9.156625e-02 -6.081313e-02 
8.160000e+00 -1.129378e-01 -2.474116e-02 8.354234e-02 -4.857342e-02 -9.167015e-02 -5.617964e-02 
8.170000e+00 -1.146485e-01 -2.320594e-02 8.889014e-02 -4.949041e-02 -9.171799e-02 -5.143268e-02 
8.180000e+00 -1.163807e-01 -2.151659e-02 9.432362e-02 -5.040759e-02 -9.170863e-02 -4.657513e-02 
8.190000e+00 -1.181346e-01 -1.967036e-02 9.984131e-02 -5.132439e-02 -9.164098e-02 -4.161004e-02 
8.200000e+00 -1.199105e-01 -1.766475e-02 1.054416e-01 -5.224022e-02 -9.151400e-02 -3.654063e-02 
8.210000e+00 -1.217085e-01 -1.549751e-02 1.111226e-01 -5.315447e-02 -9.132666e-02 -3.137026e-02 
8.220000e+00 -1.235287e-01 -1.316665e-02 1.168824e-01 -5.406654e-02 -9.107800e-02 -2.610246e-02 
8.230000e+00 -1.253710e-01 -1.067046e-02 1.227186e-01 -5.497582e-02 -9.076707e-02 -2.074088e-02 
8.240000e+00 -1.272353e-01 -8.007482e-03 1.286290e-01 -5.588167e-02 -9.039301e-02 -1.528937e-02 
8.250000e+00 -1.291213e-01 -5.176529e-03 1.346110e-01 -5.678347e-02 -8.995495e-02 -9.751873e-03 
8.260000e+00 -1.310289e-01 -2.176699e-03 1.406617e-01 -5.768056e-02 -8.945212e-02 -4.132507e-03 
8.270000e+00 -1.329575e-01 9.926336e-04 1.467782e-01 -5.857229e-02 -8.888375e-02 1.564479e-03 
8.280000e+00 -1.349066e-01 4.331815e-03 1.529573e-01 -5.945801e-02 -8.824916e-02 7.334704e-03 
8.290000e+00 -1.368758e-01 7.840905e-03 1.591957e-01 -6.033705e-02 -8.754769e-02 1.317365e-02 
8.300000e+00 -1.388642e-01 1.151968e-02 1.654898e-01 -6.120874e-02 -8.677876e-02 1.907667e-02 
8.310000e+00 -1.408712e-01 1.536763e-02 1.718359e-01 -6.207240e-02 -8.594181e-02 2.503900e-02 
8.320000e+00 -1.428959e-01 1.938396e-02 1.782301e-01 -6.292735e-02 -8.503638e-02 3.105575e-02 
8.330000e+00 -1.449372e-01 2.356758e-02 1.846683e-01 -6.377290e-02 -8.406202e-02 3.712192e-02 
8.340000e+00 -1.469943e-01 2.791711e-02 1.911463e-01 -6.460836e-02 -8.301837e-02 4.323240e-02 
8.350000e+00 -1.490659e-01 3.243090e-02 1.976595e-01 -6.543303e-02 -8.190511e-02 4.938196e-02 
8.360000e+00 -1.511507e-01 3.710700e-02 2.042035e-01 -6.624623e-02 -8.072199e-02 5.556529e-02 
8.370000e+00 -1.532476e-01 4.194318e-02 2.107734e-01 -6.704724e-02 -7.946882e-02 6.177696e-02 
8.380000e+00 -1.553550e-01 4.693691e-02 2.173642e-01 -6.783537e-02 -7.814547e-02 6.801149e-02 
8.390000e+00 -1.574715e-01 5.208542e-02 2.239709e-01 -6.860992e-02 -7.675187e-02 7.426328e-02 
8.400000e+00 -1.595955e-01 5.738562e-02 2.305883e-01 -6.937017e-02 -7.528802e-02 8.052667e-02 
8.410000e+00 -1.617254e-01 6.283417e-02 2.372108e-01 -7.011544e-02 -7.375397e-02 8.679591e-02 
8.420000e+00 -1.638593e-01 6.842745e-02 2.438330e-01 -7.084502e-02 -7.214984e-02 9.306520e-02 
8.430000e+00 -1.659955e-01 7.416157e-02 2.504492e-01 -7.155821e-02 -7.047584e-02 9.932868e-02 
8.440000e+00 -1.681320e-01 8.003238e-02 2.570535e-01 -7.225430e-02 -6.873220e-02 1.055804e-01 
8.450000e+00 -1.702670e-01 8.603548e-02 2.636401e-01 -7.293262e-02 -6.691926e-02 1.118145e-01 
8.460000e+00 -1.723982e-01 9.216622e-02 2.702028e-01 -7.359246e-02 -6.503740e-02 1.180248e-01 
8.470000e+00 -1.745237e-01 9.841969e-02 2.767355e-01 -7.423314e-02 -6.308708e-02 1.242054e-01 
8.480000e+00 -1.766411e-01 1.047907e-01 2.832319e-01 -7.485397e-02 -6.106882e-02 1.303501e-01 
8.490000e+00 -1.787484e-01 1.112740e-01 2.896856e-01 -7.545429e-02 -5.898320e-02 1.364530e-01 
8.500000e+00 -1.808430e-01 1.178638e-01 2.960901e-01 -7.603342e-02 -5.683090e-02 1.425078e-01 
8.510000e+00 -1.829228e-01 1.245545e-01 3.024389e-01 -7.659069e-02 -5.461263e-02 1.485085e-01 
8.520000e+00 -1.849852e-01 1.313398e-01 3.087254e-01 -7.712545e-02 -5.232919e-02 1.544489e-01 
8.530000e+00 -1.870277e-01 1.382137e-01 3.149428e-01 -7.763706e-02 -4.998144e-02 1.603230e-01 
8.540000e+00 -1.890478e-01 1.451696e-01 3.210845e-01 -7.812487e-02 -4.757031e-02 1.661247e-01 
8.550000e+00 -1.910430e-01 1.522010e-01 3.271435e-01 -7.858826e-02 -4.509680e-02 1.718478e-01 
8.560000e+00 -1.930107e-01 1.593010e-01 3.331130e-01 -7.902660e-02 -4.256196e-02 1.774863e-01 
8.570000e+00 -1.949481e-01 1.664626e-01 3.389862e-01 -7.943930e-02 -3.996693e-02 1.830343e-01 
8.580000e+00 -1.968526e-01 1.736788e-01 3.447562e-01 -7.982574e-02 -3.731289e-02 1.884858e-01 
8.590000e+00 -1.987214e-01 1.809422e-01 3.504159e-01 -8.018536e-02 -3.460113e-02 1.938347e-01 
8.600000e+00 -2.005519e-01 1.882454e-01 3.559586e-01 -8.051758e-02 -3.183294e-02 1.990754e-01 
8.610000e+00 -2.023412e-01 1.955809e-01 3.613772e-01 -8.082184e-02 -2.900974e-02 2.042020e-01 
8.620000e+00 -2.040866e-01 2.029409e-01 3.666649e-01 -8.109759e-02 -2.613296e-02 2.092087e-01 
8.630000e+00 -2.057853e-01 2.103178e-01 3.718147e-01 -8.134432e-02 -2.320413e-02 2.140899e-01 
8.640000e+00 -2.074345e-01 2.177035e-01 3.768198e-01 -8.156151e-02 -2.022481e-02 2.188401e-01 
8.650000e+00 -2.090313e-01 2.250902e-01 3.816734e-01 -8.174866e-02 -1.719665e-02 2.234537e-01 
8.660000e+00 -2.105730e-01 2.324698e-01 3.863687e-01 -8.190528e-02 -1.412134e-02 2.279255e-01 
8.670000e+00 -2.120568e-01 2.398342e-01 3.908990e-01 -8.203093e-02 -1.100063e-02 2.322501e-01 
8.680000e+00 -2.134799e-01 2.471752e-01 3.952577e-01 -8.212515e-02 -7.836335e-03 2.364223e-01 
8.690000e+00 -2.148394e-01 2.544846e-01 3.994382e-01 -8.218752e-02 -4.630314e-03 2.404372e-01 
8.700000e+00 -2.161327e-01 2.617542e-01 4.034340e-01 -8.221762e-02 -1.384488e-03 2.442899e-01 
8.710000e+00 -2.173570e-01 2.689757e-01 4.072387e-01 -8.221508e-02 1.899171e-03 2.479755e-01 
8.720000e+00 -2.185095e-01 2.761408e-01 4.108462e-01 -8.217952e-02 5.218641e-03 2.514894e-01 
8.730000e+00 -2.195877e-01 2.832413e-01 4.142503e-01 -8.211060e-02 8.571850e-03 2.548271e-01 
8.740000e+00 -2.205888e-01 2.902689e-01 4.174449e-01 -8.200798e-02 1.195668e-02 2.579843e-01 
8.750000e+00 -2.215103e-01 2.972154e-01 4.204242e-01 -8.187136e-02 1.537097e-02 2.609568e-01 
8.760000e+00 -2.223496e-01 3.040726e-01 4.231824e-01 -8.170047e-02 1.881250e-02 2.637404e-01 
8.770000e+00 -2.231043e-01 3.108325e-01 4.257140e-01 -8.149503e-02 2.227903e-02 2.663315e-01 
8.780000e+00 -2.237717e-01 3.174868e-01 4.280135e-01 -8.125481e-02 2.576826e-02 2.687263e-01 
8.790000e+00 -2.243497e-01 3.240277e-01 4.300758e-01 -8.097960e-02 2.927787e-02 2.709212e-01 
8.800000e+00 -2.248357e-01 3.304472e-01 4.318957e-01 -8.066920e-02 3.280548e-02 2.729130e-01 
8.810000e+00 -2.252276e-01 3.367374e-01 4.334684e-01 -8.032344e-02 3.634870e-02 2.746984e-01 
8.820000e+00 -2.255232e-01 3.428908e-01 4.347893e-01 -7.994218e-02 3.990510e-02 2.762746e-01 
8.830000e+00 -2.257203e-01 3.488996e-01 4.358538e-01 -7.952530e-02 4.347221e-02 2.776388e-01 
8.840000e+00 -2.258169e-01 3.547565e-01 4.366577e-01 -7.907271e-02 4.704755e-02 2.787883e-01 
8.850000e+00 -2.258111e-01 3.604541e-01 4.371971e-01 -7.858433e-02 5.062859e-02 2.797210e-01 
8.860000e+00 -2.257010e-01 3.659852e-01 4.374680e-01 -7.806012e-02 5.421281e-02 2.804346e-01 
8.870000e+00 -2.254847e-01 3.713429e-01 4.374670e-01 -7.750007e-02 5.779763e-02 2.809271e-01 
8.880000e+00 -2.251607e-01 3.765202e-01 4.371907e-01 -7.690418e-02 6.138049e-02 2.811969e-01 
8.890000e+00 -2.247272e-01 3.815106e-01 4.366361e-01 -7.627248e-02 6.495879e-02 2.812425e-01 
8.900000e+00 -2.241829e-01 3.863075e-01 4.358004e-01 -7.560503e-02 6.852992e-02 2.810626e-01 
8.910000e+00 -2.235263e-01 3.909047e-01 4.346810e-01 -7.490191e-02 7.209126e-02 2.806560e-01 
8.920000e+00 -2.227561e-01 3.952961e-01 4.332756e-01 -7.416324e-02 7.564020e-02 2.800221e-01 
8.930000e+00 -2.218712e-01 3.994759e-01 4.315823e-01 -7.338916e-02 7.917409e-02 2.791601e-01 
8.940000e+00 -2.208705e-01 4.034385e-01 4.295993e-01 -7.257982e-02 8.269031e-02 2.780697e-01 
8.950000e+00 -2.197531e-01 4.071784e-01 4.273252e-01 -7.173542e-02 8.618620e-02 2.767508e-01 
8.960000e+00 -2.185181e-01 4.106906e-01 4.247589e-01 -7.085617e-02 8.965915e-02 2.752033e-01 
8.970000e+00 -2.171648e-01 4.139700e-01 4.218994e-01 -6.994232e-02 9.310652e-02 2.734277e-01 
8.980000e+00 -2.156927e-01 4.170122e-01 4.187463e-01 -6.899414e-02 9.652568e-02 2.714245e-01 
8.990000e+00 -2.141011e-01 4.198126e-01 4.152992e-01 -6.801191e-02 9.991402e-02 2.691944e-01 
9.000000e+00 -2.123899e-01 4.223672e-01 4.115582e-01 -6.699597e-02 1.032689e-01 2.667384e-01 
9.010000e+00 -2.105588e-01 4.246722e-01 4.075236e-01 -6.594665e-02 1.065878e-01 2.640579e-01 
9.020000e+00 -2.086077e-01 4.267239e-01 4.031962e-01 -6.486434e-02 1.098682e-01 2.611542e-01 
9.030000e+00 -2.065366e-01 4.285192e-01 3.985767e-01 -6.374942e-02 1.131074e-01 2.580291e-01 
9.040000e+00 -2.043457e-01 4.300550e-01 3.936667e-01 -6.260234e-02 1.163029e-01 2.546845e-01 
9.050000e+00 -2.020353e-01 4.313286e-01 3.884675e-01 -6.142352e-02 1.194523e-01 2.511225e-01 
9.060000e+00 -1.996059e-01 4.323376e-01 3.829811e-01 -6.021345e-02 1.225530e-01 2.473457e-01 
9.070000e+00 -1.970579e-01 4.330800e-01 3.772097e-01 -5.897263e-02 1.256026e-01 2.433564e-01 
9.080000e+00 -1.943921e-01 4.335540e-01 3.711558e-01 -5.770158e-02 1.285988e-01 2.391578e-01 
9.090000e+00 -1.916093e-01 4.337580e-01 3.648223e-01 -5.640084e-02 1.315390e-01 2.347526e-01 
9.100000e+00 -1.887105e-01 4.336909e-01 3.582122e-01 -5.507099e-02 1.344211e-01 2.301444e-01 
9.110000e+00 -1.856968e-01 4.333519e-01 3.513291e-01 -5.371262e-02 1.372426e-01 2.253364e-01 
9.120000e+00 -1.825693e-01 4.327403e-01 3.441766e-01 -5.232635e-02 1.400013e-01 2.203325e-01 
9.130000e+00 -1.793295e-01 4.318560e-01 3.367589e-01 -5.091281e-02 1.426950e-01 2.151366e-01 
9.140000e+00 -1.759788e-01 4.306990e-01 3.290802e-01 -4.947267e-02 1.453216e-01 2.097527e-01 
9.150000e+00 -1.725188e-01 4.292697e-01 3.211453e-01 -4.800661e-02 1.478789e-01 2.041853e-01 
9.160000e+00 -1.689513e-01 4.275688e-01 3.129590e-01 -4.651533e-02 1.503647e-01 1.984387e-01 
9.170000e+00 -1.652781e-01 4.255972e-01 3.045267e-01 -4.499956e-02 1.527773e-01 1.925177e-01 
9.180000e+00 -1.615013e-01 4.233564e-01 2.958538e-01 -4.346004e-02 1.551145e-01 1.864272e-01 
9.190000e+00 -1.576228e-01 4.208479e-01 2.869461e-01 -4.189753e-02 1.573744e-01 1.801723e-01 
9.200000e+00 -1.536451e-01 4.180737e-01 2.778098e-01 -4.031281e-02 1.595552e-01 1.737582e-01 
9.210000e+00 -1.495704e-01 4.150360e-01 2.684512e-01 -3.870669e-02 1.616552e-01 1.671904e-01 
9.220000e+00 -1.454011e-01 4.117373e-01 2.588768e-01 -3.707998e-02 1.636726e-01 1.604744e-01 
9.230000e+00 -1.411399e-01 4.081805e-01 2.490937e-01 -3.543352e-02 1.656058e-01 1.536159e-01 
9.240000e+00 -1.367895e-01 4.043685e-01 2.391088e-01 -3.376816e-02 1.674531e-01 1.466210e-01 
9.250000e+00 -1.323527e-01 4.003050e-01 2.289297e-01 -3.208475e-02 1.692131e-01 1.394956e-01 
9.260000e+00 -1.278323e-01 3.959935e-01 2.185638e-01 -3.038419e-02 1.708842e-01 1.322458e-01 
9.270000e+00 -1.232314e-01 3.914380e-01 2.080191e-01 -2.866737e-02 1.724652e-01 1.248782e-01 
9.280000e+00 -1.185531e-01 3.866427e-01 1.973036e-01 -2.693519e-02 1.739547e-01 1.173990e-01 
9.290000e+00 -1.138006e-01 3.816122e-01 1.864255e-01 -2.518858e-02 1.753515e-01 1.098149e-01 
9.300000e+00 -1.089772e-01 3.763511e-01 1.753935e-01 -2.342847e-02 1.766544e-01 1.021325e-01 
9.310000e+00 -1.040863e-01 3.708645e-01 1.642161e-01 -2.165581e-02 1.778624e-01 9.435874e-02 
9.320000e+00 -9.913132e-02 3.651576e-01 1.529022e-01 -1.987155e-02 1.789744e-01 8.650039e-02 
9.330000e+00 -9.411584e-02 3.592360e-01 1.414609e-01 -1.807665e-02 1.799895e-01 7.856448e-02 
9.340000e+00 -8.904349e-02 3.531052e-01 1.299013e-01 -1.627208e-02 1.809069e-01 7.055808e-02 
9.350000e+00 -8.391796e-02 3.467714e-01 1.182329e-01 -1.445883e-02 1.817259e-01 6.248833e-02 
9.360000e+00 -7.874301e-02 3.402405e-01 1.064652e-01 -1.263789e-02 1.824457e-01 5.436245e-02 
9.370000e+00 -7.352248e-02 3.335190e-01 9.460780e-02 -1.081025e-02 1.830657e-01 4.618772e-02 
9.380000e+00 -6.826026e-02 3.266135e-01 8.267052e-02 -8.976914e-03 1.835855e-01 3.797148e-02 
9.390000e+00 -6.296027e-02 3.195305e-01 7.066325e-02 -7.138880e-03 1.840045e-01 2.972109e-02 
9.400000e+00 -5.762652e-02 3.122771e-01 5.859599e-02 -5.297160e-03 1.843226e-01 2.144398e-02 
9.410000e+00 -5.226303e-02 3.048604e-01 4.647885e-02 -3.452766e-03 1.845393e-01 1.314758e-02 
9.420000e+00 -4.687389e-02 2.972875e-01 3.432201e-02 -1.606713e-03 1.846545e-01 4.839364e-03 
9.430000e+00 -4.146320e-02 2.895658e-01 2.213571e-02 2.399856e-04 1.846682e-01 -3.473194e-03 
9.440000e+00 -3.603510e-02 2.817029e-01 9.930262e-03 2.086313e-03 1.845803e-01 -1.178261e-02 
9.450000e+00 -3.059375e-02 2.737063e-01 -2.283970e-03 3.931253e-03 1.843909e-01 -2.008141e-02 
9.460000e+00 -2.514333e-02 2.655839e-01 -1.449660e-02 5.773792e-03 1.841001e-01 -2.836213e-02 
9.470000e+00 -1.968804e-02 2.573436e-01 -2.669720e-02 7.612918e-03 1.837082e-01 -3.661731e-02 
9.480000e+00 -1.423210e-02 2.489931e-01 -3.887535e-02 9.447621e-03 1.832156e-01 -4.483955e-02 
9.490000e+00 -8.779697e-03 2.405407e-01 -5.102062e-02 1.127690e-02 1.826226e-01 -5.302145e-02 
9.500000e+00 -3.335054e-03 2.319944e-01 -6.312260e-02 1.309974e-02 1.819298e-01 -6.115569e-02 
9.510000e+00 2.097630e-03 2.233623e-01 -7.517089e-02 1.491516e-02 1.811377e-01 -6.923497e-02 
9.520000e+00 7.514164e-03 2.146527e-01 -8.715514e-02 1.672217e-02 1.802471e-01 -7.725207e-02 
9.530000e+00 1.291037e-02 2.058738e-01 -9.906504e-02 1.851978e-02 1.792585e-01 -8.519983e-02 
9.540000e+00 1.828210e-02 1.970340e-01 -1.108903e-01 2.030701e-02 1.781730e-01 -9.307117e-02 
9.550000e+00 2.362523e-02 1.881415e-01 -1.226209e-01 2.208291e-02 1.769913e-01 -1.008591e-01 
9.560000e+00 2.893567e-02 1.792046e-01 -1.342466e-01 2.384652e-02 1.757145e-01 -1.085567e-01 
9.570000e+00 3.420935e-02 1.702316e-01 -1.457574e-01 2.559689e-02 1.743436e-01 -1.161572e-01 
9.580000e+00 3.944226e-02 1.612308e-01 -1.571435e-01 2.733308e-02 1.728798e-01 -1.236538e-01 
9.590000e+00 4.463044e-02 1.522105e-01 -1.683950e-01 2.905418e-02 1.713243e-01 -1.310400e-01 
9.600000e+00 4.976997e-02 1.431788e-01 -1.795025e-01 3.075927e-02 1.696783e-01 -1.383093e-01 
9.610000e+00 5.485699e-02 1.341439e-01 -1.904562e-01 3.244745e-02 1.679434e-01 -1.454554e-01 
9.620000e+00 5.988770e-02 1.251139e-01 -2.012471e-01 3.411784e-02 1.661208e-01 -1.524720e-01 
9.630000e+00 6.485838e-02 1.160968e-01 -2.118657e-01 3.576958e-02 1.642121e-01 -1.593531e-01 
9.640000e+00 6.976537e-02 1.071006e-01 -2.223032e-01 3.740180e-02 1.622188e-01 -1.660928e-01 
9.650000e+00 7.460507e-02 9.813308e-02 -2.325507e-01 3.901368e-02 1.601427e-01 -1.726853e-01 
9.660000e+00 7.937398e-02 8.920204e-02 -2.425995e-01 4.060439e-02 1.579854e-01 -1.791249e-01 
9.670000e+00 8.406869e-02 8.031509e-02 -2.524414e-01 4.217312e-02 1.557488e-01 -1.854063e-01 
9.680000e+00 8.868585e-02 7.147974e-02 -2.620680e-01 4.371910e-02 1.534345e-01 -1.915242e-01 
9.690000e+00 9.322223e-02 6.270338e-02 -2.714714e-01 4.524156e-02 1.510445e-01 -1.974735e-01 
9.700000e+00 9.767468e-02 5.399324e-02 -2.806438e-01 4.673975e-02 1.485808e-01 -2.032492e-01 
9.710000e+00 1.020401e-01 4.535640e-02 -2.895778e-01 4.821294e-02 1.460454e-01 -2.088466e-01 
9.720000e+00 1.063157e-01 3.679980e-02 -2.982660e-01 4.966042e-02 1.434403e-01 -2.142613e-01 
9.730000e+00 1.104985e-01 2.833020e-02 -3.067015e-01 5.108152e-02 1.407677e-01 -2.194888e-01 
9.740000e+00 1.145858e-01 1.995419e-02 -3.148776e-01 5.247556e-02 1.380297e-01 -2.245250e-01 
9.750000e+00 1.185750e-01 1.167816e-02 -3.227878e-01 5.384190e-02 1.352284e-01 -2.293659e-01 
9.760000e+00 1.224636e-01 3.508329e-03 -3.304260e-01 5.517993e-02 1.323663e-01 -2.340079e-01 
9.770000e+00 1.262492e-01 -4.549286e-03 -3.377862e-01 5.648903e-02 1.294455e-01 -2.384474e-01 
9.780000e+00 1.299296e-01 -1.248888e-02 -3.448629e-01 5.776865e-02 1.264683e-01 -2.426811e-01 
9.790000e+00 1.335026e-01 -2.030484e-02 -3.516508e-01 5.901822e-02 1.234373e-01 -2.467060e-01 
9.800000e+00 1.369662e-01 -2.799181e-02 -3.581449e-01 6.023722e-02 1.203546e-01 -2.505191e-01 
9.810000e+00 1.403186e-01 -3.554461e-02 -3.643406e-01 6.142515e-02 1.172229e-01 -2.541178e-01 
9.820000e+00 1.435580e-01 -4.295832e-02 -3.702335e-01 6.258152e-02 1.140446e-01 -2.574996e-01 
9.830000e+00 1.466827e-01 -5.022824e-02 -3.758197e-01 6.370589e-02 1.108222e-01 -2.606625e-01 
9.840000e+00 1.496913e-01 -5.734991e-02 -3.810954e-01 6.479783e-02 1.075581e-01 -2.636044e-01 
9.850000e+00 1.525824e-01 -6.431913e-02 -3.860572e-01 6.585693e-02 1.042550e-01 -2.663236e-01 
9.860000e+00 1.553549e-01 -7.113191e-02 -3.907022e-01 6.688281e-02 1.009153e-01 -2.688186e-01 
9.870000e+00 1.580076e-01 -7.778455e-02 -3.950277e-01 6.787512e-02 9.754180e-02 -2.710881e-01 
9.880000e+00 1.605396e-01 -8.427357e-02 -3.990313e-01 6.883354e-02 9.413694e-02 -2.731311e-01 
9.890000e+00 1.629502e-01 -9.059577e-02 -4.027110e-01 6.975776e-02 9.070338e-02 -2.749467e-01 
9.900000e+00 1.652385e-01 -9.674819e-02 -4.060651e-01 7.064752e-02 8.724373e-02 -2.765344e-01 
9.910000e+00 1.674042e-01 -1.027281e-01 -4.090924e-01 7.150256e-02 8.376062e-02 -2.778939e-01 
9.920000e+00 1.694468e-01 -1.085332e-01 -4.117918e-01 7.232266e-02 8.025668e-02 -2.790250e-01 
9.930000e+00 1.713662e-01 -1.141612e-01 -4.141628e-01 7.310763e-02 7.673454e-02 -2.799278e-01 
9.940000e+00 1.731621e-01 -1.196102e-01 -4.162050e-01 7.385730e-02 7.319685e-02 -2.806028e-01 
9.950000e+00 1.748346e-01 -1.248786e-01 -4.179185e-01 7.457153e-02 6.964622e-02 -2.810504e-01 
9.960000e+00 1.763839e-01 -1.299650e-01 -4.193038e-01 7.525019e-02 6.608528e-02 -2.812715e-01 
9.970000e+00 1.778103e-01 -1.348682e-01 -4.203615e-01 7.589321e-02 6.251665e-02 -2.812672e-01 
9.980000e+00 1.791142e-01 -1.395875e-01 -4.210929e-01 7.650051e-02 5.894294e-02 -2.810386e-01 
9.990000e+00 1.802962e-01 -1.441222e-01 -4.214992e-01 7.707206e-02 5.536673e-02 -2.805872e-01 
1.000000e+01 1.813571e-01 -1.484720e-01 -4.215823e-01 7.760784e-02 5.179061e-02 -2.799147e-01 
1.001000e+01 1.822975e-01 -1.526368e-01 -4.213443e-01 7.810788e-02 4.821713e-02 -2.790231e-01 
1.002000e+01 1.831186e-01 -1.566168e-01 -4.207876e-01 7.857220e-02 4.464883e-02 -2.779144e-01 
1.003000e+01 1.838214e-01 -1.604124e-01 -4.199150e-01 7.900088e-02 4.108823e-02 -2.765910e-01 
1.004000e+01 1.844071e-01 -1.640242e-01 -4.187295e-01 7.939400e-02 3.753782e-02 -2.750554e-01 
1.005000e+01 1.848770e-01 -1.674531e-01 -4.172345e-01 7.975168e-02 3.400006e-02 -2.733102e-01 
1.006000e+01 1.852326e-01 -1.707004e-01 -4.154337e-01 8.007405e-02 3.047739e-02 -2.713586e-01 
1.007000e+01 1.854755e-01 -1.737674e-01 -4.133311e-01 8.036128e-02 2.697221e-02 -2.692035e-01 
1.008000e+01 1.856074e-01 -1.766556e-01 -4.109311e-01 8.061356e-02 2.348688e-02 -2.668482e-01 
1.009000e+01 1.856300e-01 -1.793670e-01 -4.082381e-01 8.083110e-02 2.002374e-02 -2.642963e-01 
1.010000e+01 1.855452e-01 -1.819035e-01 -4.052572e-01 8.101412e-02 1.658509e-02 -2.615514e-01 
1.011000e+01 1.853552e-01 -1.842675e-01 -4.019934e-01 8.116289e-02 1.317318e-02 -2.586174e-01 
1.012000e+01 1.850618e-01 -1.864614e-01 -3.984522e-01 8.127768e-02 9.790214e-03 -2.554982e-01 
1.013000e+01 1.846675e-01 -1.884878e-01 -3.946393e-01 8.135879e-02 6.438373e-03 -2.521980e-01 
1.014000e+01 1.841744e-01 -1.903498e-01 -3.905605e-01 8.140656e-02 3.119777e-03 -2.487212e-01 
1.015000e+01 1.835849e-01 -1.920501e-01 -3.862222e-01 8.142131e-02 -1.634984e-04 -2.450722e-01 
1.016000e+01 1.829015e-01 -1.935923e-01 -3.816308e-01 8.140341e-02 -3.409426e-03 -2.412556e-01 
1.017000e+01 1.821269e-01 -1.949795e-01 -3.767929e-01 8.135325e-02 -6.616029e-03 -2.372762e-01 
1.018000e+01 1.812634e-01 -1.962154e-01 -3.717153e-01 8.127123e-02 -9.781383e-03 -2.331389e-01 
1.019000e+01 1.803140e-01 -1.973037e-01 -3.664052e-01 8.115777e-02 -1.290362e-02 -2.288487e-01 
1.020000e+01 1.792814e-01 -1.982483e-01 -3.608700e-01 8.101331e-02 -1.598092e-02 -2.244107e-01 
1.021000e+01 1.781683e-01 -1.990532e-01 -3.551169e-01 8.083830e-02 -1.901152e-02 -2.198301e-01 
1.022000e+01 1.769776e-01 -1.997225e-01 -3.491538e-01 8.063324e-02 -2.199373e-02 -2.151124e-01 
1.023000e+01 1.757124e-01 -2.002604e-01 -3.429885e-01 8.039860e-02 -2.492589e-02 -2.102629e-01 
1.024000e+01 1.743756e-01 -2.006714e-01 -3.366290e-01 8.013489e-02 -2.780644e-02 -2.052873e-01 
1.025000e+01 1.729703e-01 -2.009599e-01 -3.300833e-01 7.984264e-02 -3.063384e-02 -2.001911e-01 
1.026000e+01 1.714994e-01 -2.011306e-01 -3.233598e-01 7.952240e-02 -3.340664e-02 -1.949801e-01 
1.027000e+01 1.699662e-01 -2.011879e-01 -3.164669e-01 7.917470e-02 -3.612344e-02 -1.896600e-01 
1.028000e+01 1.683738e-01 -2.011368e-01 -3.094132e-01 7.880012e-02 -3.878290e-02 -1.842366e-01 
1.029000e+01 1.667253e-01 -2.009819e-01 -3.022072e-01 7.839924e-02 -4.138376e-02 -1.787160e-01 
1.030000e+01 1.650240e-01 -2.007282e-01 -2.948577e-01 7.797264e-02 -4.392481e-02 -1.731040e-01 
1.031000e+01 1.632730e-01 -2.003805e-01 -2.873734e-01 7.752094e-02 -4.640492e-02 -1.674066e-01 
1.032000e+01 1.614755e-01 -1.999438e-01 -2.797634e-01 7.704475e-02 -4.882302e-02 -1.616298e-01 
1.033000e+01 1.596349e-01 -1.994231e-01 -2.720364e-01 7.654469e-02 -5.117809e-02 -1.557798e-01 
1.034000e+01 1.577542e-01 -1.988234e-01 -2.642015e-01 7.602140e-02 -5.346920e-02 -1.498626e-01 
1.035000e+01 1.558368e-01 -1.981497e-01 -2.562678e-01 7.547552e-02 -5.569549e-02 -1.438843e-01 
1.036000e+01 1.538858e-01 -1.974069e-01 -2.482442e-01 7.490771e-02 -5.785614e-02 -1.378509e-01 
1.037000e+01 1.519044e-01 -1.966001e-01 -2.401398e-01 7.431862e-02 -5.995043e-02 -1.317687e-01 
1.038000e+01 1.498959e-01 -1.957343e-01 -2.319638e-01 7.370893e-02 -6.197768e-02 -1.256437e-01 
1.039000e+01 1.478633e-01 -1.948144e-01 -2.237250e-01 7.307929e-02 -6.393729e-02 -1.194820e-01 
1.040000e+01 1.458098e-01 -1.938453e-01 -2.154326e-01 7.243041e-02 -6.582874e-02 -1.132896e-01 
1.041000e+01 1.437386e-01 -1.928319e-01 -2.070956e-01 7.176295e-02 -6.765155e-02 -1.070726e-01 
1.042000e+01 1.416526e-01 -1.917791e-01 -1.987229e-01 7.107761e-02 -6.940533e-02 -1.008371e-01 
1.043000e+01 1.395549e-01 -1.906916e-01 -1.903235e-01 7.037507e-02 -7.108974e-02 -9.458884e-02 
1.044000e+01 1.374484e-01 -1.895740e-01 -1.819061e-01 6.965604e-02 -7.270453e-02 -8.833390e-02 
1.045000e+01 1.353362e-01 -1.884311e-01 -1.734795e-01 6.892122e-02 -7.424949e-02 -8.207809e-02 
1.046000e+01 1.332210e-01 -1.872672e-01 -1.650524e-01 6.817129e-02 -7.572448e-02 -7.582723e-02 
1.047000e+01 1.311058e-01 -1.860869e-01 -1.566334e-01 6.740696e-02 -7.712945e-02 -6.958705e-02 
1.048000e+01 1.289931e-01 -1.848944e-01 -1.482309e-01 6.662893e-02 -7.846437e-02 -6.336323e-02 
1.049000e+01 1.268858e-01 -1.836940e-01 -1.398534e-01 6.583790e-02 -7.972932e-02 -5.716134e-02 
1.050000e+01 1.247865e-01 -1.824898e-01 -1.315089e-01 6.503458e-02 -8.092441e-02 -5.098689e-02 
1.051000e+01 1.226977e-01 -1.812857e-01 -1.232057e-01 6.421965e-02 -8.204982e-02 -4.484531e-02 
1.052000e+01 1.206218e-01 -1.800856e-01 -1.149516e-01 6.339381e-02 -8.310580e-02 -3.874192e-02 
1.053000e+01 1.185613e-01 -1.788931e-01 -1.067545e-01 6.255776e-02 -8.409264e-02 -3.268193e-02 
1.054000e+01 1.165186e-01 -1.777119e-01 -9.862188e-02 6.171219e-02 -8.501072e-02 -2.667048e-02 
1.055000e+01 1.144957e-01 -1.765454e-01 -9.056133e-02 6.085778e-02 -8.586045e-02 -2.071256e-02 
1.056000e+01 1.124949e-01 -1.753967e-01 -8.258006e-02 5.999521e-02 -8.664229e-02 -1.481307e-02 
1.057000e+01 1.105182e-01 -1.742690e-01 -7.468516e-02 5.912516e-02 -8.735680e-02 -8.976785e-03 
1.058000e+01 1.085676e-01 -1.731653e-01 -6.688352e-02 5.824829e-02 -8.800454e-02 -3.208363e-03 
1.059000e+01 1.066449e-01 -1.720882e-01 -5.918182e-02 5.736529e-02 -8.858615e-02 2.487673e-03 
1.060000e+01 1.047520e-01 -1.710404e-01 -5.158653e-02 5.647679e-02 -8.910233e-02 8.106930e-03 
1.061000e+01 1.028903e-01 -1.700243e-01 -4.410390e-02 5.558345e-02 -8.955380e-02 1.364515e-02 
1.062000e+01 1.010617e-01 -1.690420e-01 -3.673997e-02 5.468593e-02 -8.994136e-02 1.909821e-02 
1.063000e+01 9.926738e-02 -1.680957e-01 -2.950054e-02 5.378484e-02 -9.026584e-02 2.446214e-02 
1.064000e+01 9.750884e-02 -1.671871e-01 -2.239117e-02 5.288082e-02 -9.052812e-02 2.973310e-02 
1.065000e+01 9.578731e-02 -1.663180e-01 -1.541719e-02 5.197448e-02 -9.072911e-02 3.490740e-02 
1.066000e+01 9.410392e-02 -1.654898e-01 -8.583682e-03 5.106643e-02 -9.086979e-02 3.998153e-02 
1.067000e+01 9.245973e-02 -1.647037e-01 -1.895477e-03 5.015728e-02 -9.095115e-02 4.495208e-02 
1.068000e+01 9.085564e-02 -1.639609e-01 4.642849e-03 4.924761e-02 -9.097425e-02 4.981584e-02 
1.069000e+01 8.929250e-02 -1.632623e-01 1.102697e-02 4.833799e-02 -9.094015e-02 5.456975e-02 
1.070000e+01 8.777100e-02 -1.626085e-01 1.725284e-02 4.742899e-02 -9.084999e-02 5.921089e-02 
1.071000e+01 8.629176e-02 -1.620000e-01 2.331665e-02 4.652117e-02 -9.070490e-02 6.373652e-02 
1.072000e+01 8.485526e-02 -1.614371e-01 2.921487e-02 4.561507e-02 -9.050608e-02 6.814405e-02 
1.073000e+01 8.346189e-02 -1.609199e-01 3.494425e-02 4.471122e-02 -9.025473e-02 7.243107e-02 
1.074000e+01 8.211192e-02 -1.604483e-01 4.050179e-02 4.381015e-02 -8.995210e-02 7.659532e-02 
1.075000e+01 8.080553e-02 -1.600220e-01 4.588478e-02 4.291235e-02 -8.959946e-02 8.063470e-02 
1.076000e+01 7.954276e-02 -1.596405e-01 5.109075e-02 4.201832e-02 -8.919809e-02 8.454730e-02 
1.077000e+01 7.832358e-02 -1.593032e-01 5.611755e-02 4.112854e-02 -8.874932e-02 8.833136e-02 
1.078000e+01 7.714783e-02 -1.590091e-01 6.096327e-02 4.024349e-02 -8.825448e-02 9.198527e-02 
1.079000e+01 7.601526e-02 -1.587573e-01 6.562628e-02 3.936360e-02 -8.771494e-02 9.550763e-02 
1.080000e+01 7.492550e-02 -1.585465e-01 7.010522e-02 3.848933e-02 -8.713206e-02 9.889715e-02 
1.081000e+01 7.387810e-02 -1.583752e-01 7.439901e-02 3.762110e-02 -8.650725e-02 1.021528e-01 
1.082000e+01 7.287249e-02 -1.582420e-01 7.850683e-02 3.675932e-02 -8.584190e-02 1.052735e-01 
1.083000e+01 7.190803e-02 -1.581450e-01 8.242813e-02 3.590439e-02 -8.513744e-02 1.082586e-01 
1.084000e+01 7.098395e-02 -1.580823e-01 8.616263e-02 3.505670e-02 -8.439530e-02 1.111075e-01 
1.085000e+01 7.009942e-02 -1.580518e-01 8.971031e-02 3.421661e-02 -8.361690e-02 1.138198e-01 
1.086000e+01 6.925350e-02 -1.580513e-01 9.307141e-02 3.338448e-02 -8.280372e-02 1.163950e-01 
1.087000e+01 6.844516e-02 -1.580785e-01 9.624643e-02 3.256065e-02 -8.195718e-02 1.188332e-01 
1.088000e+01 6.767330e-02 -1.581306e-01 9.923611e-02 3.174544e-02 -8.107875e-02 1.211343e-01 
1.089000e+01 6.693673e-02 -1.582052e-01 1.020415e-01 3.093917e-02 -8.016989e-02 1.232985e-01 
1.090000e+01 6.623418e-02 -1.582993e-01 1.046637e-01 3.014214e-02 -7.923205e-02 1.253261e-01 
1.091000e+01 6.556430e-02 -1.584101e-01 1.071044e-01 2.935462e-02 -7.826669e-02 1.272177e-01 
1.092000e+01 6.492567e-02 -1.585345e-01 1.093651e-01 2.857689e-02 -7.727527e-02 1.289738e-01 
1.093000e+01 6.431682e-02 -1.586692e-01 1.114479e-01 2.780920e-02 -7.625924e-02 1.305952e-01 
1.094000e+01 6.373617e-02 -1.588111e-01 1.133550e-01 2.705179e-02 -7.522003e-02 1.320827e-01 
1.095000e+01 6.318212e-02 -1.589567e-01 1.150887e-01 2.630487e-02 -7.415910e-02 1.334376e-01 
1.096000e+01 6.265299e-02 -1.591026e-01 1.166516e-01 2.556867e-02 -7.307785e-02 1.346608e-01 
1.097000e+01 6.214706e-02 -1.592452e-01 1.180465e-01 2.484338e-02 -7.197772e-02 1.357538e-01 
1.098000e+01 6.166253e-02 -1.593810e-01 1.192765e-01 2.412917e-02 -7.086011e-02 1.367179e-01 
1.099000e+01 6.119758e-02 -1.595061e-01 1.203447e-01 2.342623e-02 -6.972641e-02 1.375547e-01 
1.100000e+01 6.075035e-02 -1.596170e-01 1.212546e-01 2.273470e-02 -6.857800e-02 1.382658e-01 
1.101000e+01 6.031892e-02 -1.597096e-01 1.220096e-01 2.205471e-02 -6.741624e-02 1.388531e-01 
1.102000e+01 5.990134e-02 -1.597803e-01 1.226135e-01 2.138641e-02 -6.624248e-02 1.393185e-01 
1.103000e+01 5.949564e-02 -1.598252e-01 1.230703e-01 2.072990e-02 -6.505804e-02 1.396639e-01 
1.104000e+01 5.909982e-02 -1.598403e-01 1.233839e-01 2.008528e-02 -6.386423e-02 1.398914e-01 
1.105000e+01 5.871185e-02 -1.598217e-01 1.235586e-01 1.945264e-02 -6.266234e-02 1.400034e-01 
1.106000e+01 5.832969e-02 -1.597655e-01 1.235987e-01 1.883206e-02 -6.145363e-02 1.400019e-01 
1.107000e+01 5.795129e-02 -1.596678e-01 1.235086e-01 1.822359e-02 -6.023935e-02 1.398895e-01 
1.108000e+01 5.757459e-02 -1.595246e-01 1.232929e-01 1.762728e-02 -5.902072e-02 1.396686e-01 
1.109000e+01 5.719750e-02 -1.593321e-01 1.229563e-01 1.704318e-02 -5.779892e-02 1.393417e-01 
1.110000e+01 5.681797e-02 -1.590864e-01 1.225036e-01 1.647131e-02 -5.657513e-02 1.389115e-01 
1.111000e+01 5.643393e-02 -1.587836e-01 1.219397e-01 1.591168e-02 -5.535049e-02 1.383807e-01 
1.112000e+01 5.604333e-02 -1.584200e-01 1.212695e-01 1.536430e-02 -5.412612e-02 1.377520e-01 
1.113000e+01 5.564411e-02 -1.579919e-01 1.204982e-01 1.482916e-02 -5.290310e-02 1.370282e-01 
1.114000e+01 5.523426e-02 -1.574955e-01 1.196307e-01 1.430623e-02 -5.168249e-02 1.362123e-01 
1.115000e+01 5.481177e-02 -1.569273e-01 1.186723e-01 1.379550e-02 -5.046532e-02 1.353071e-01 
1.116000e+01 5.437465e-02 -1.562838e-01 1.176282e-01 1.329691e-02 -4.925258e-02 1.343157e-01 
1.117000e+01 5.392097e-02 -1.555615e-01 1.165037e-01 1.281043e-02 -4.804526e-02 1.332411e-01 
1.118000e+01 5.344880e-02 -1.547571e-01 1.153039e-01 1.233598e-02 -4.684428e-02 1.320862e-01 
1.119000e+01 5.295626e-02 -1.538673e-01 1.140343e-01 1.187352e-02 -4.565055e-02 1.308543e-01 
1.120000e+01 5.244153e-02 -1.528891e-01 1.127002e-01 1.142295e-02 -4.446495e-02 1.295484e-01 
1.121000e+01 5.190282e-02 -1.518194e-01 1.113068e-01 1.098419e-02 -4.328832e-02 1.281717e-01 
1.122000e+01 5.133838e-02 -1.506555e-01 1.098595e-01 1.055715e-02 -4.212146e-02 1.267273e-01 
1.123000e+01 5.074653e-02 -1.493944e-01 1.083635e-01 1.014172e-02 -4.096517e-02 1.252184e-01 
1.124000e+01 5.012564e-02 -1.480337e-01 1.068242e-01 9.737807e-03 -3.982017e-02 1.236482e-01 
1.125000e+01 4.947415e-02 -1.465708e-01 1.052468e-01 9.345280e-03 -3.868719e-02 1.220199e-01 
1.126000e+01 4.879055e-02 -1.450036e-01 1.036364e-01 8.964020e-03 -3.756690e-02 1.203366e-01 
1.127000e+01 4.807341e-02 -1.433298e-01 1.019983e-01 8.593898e-03 -3.645995e-02 1.186017e-01 
1.128000e+01 4.732136e-02 -1.415475e-01 1.003374e-01 8.234775e-03 -3.536694e-02 1.168182e-01 
1.129000e+01 4.653312e-02 -1.396549e-01 9.865888e-02 7.886510e-03 -3.428847e-02 1.149893e-01 
1.130000e+01 4.570747e-02 -1.376505e-01 9.696761e-02 7.548955e-03 -3.322507e-02 1.131181e-01 
1.131000e+01 4.484328e-02 -1.355326e-01 9.526847e-02 7.221957e-03 -3.217725e-02 1.112079e-01 
1.132000e+01 4.393950e-02 -1.333002e-01 9.356622e-02 6.905357e-03 -3.114550e-02 1.092616e-01 
1.133000e+01 4.299516e-02 -1.309521e-01 9.186554e-02 6.598992e-03 -3.013027e-02 1.072825e-01 
1.134000e+01 4.200939e-02 -1.284876e-01 9.017100e-02 6.302695e-03 -2.913196e-02 1.052735e-01 
1.135000e+01 4.098141e-02 -1.259059e-01 8.848705e-02 6.016295e-03 -2.815097e-02 1.032376e-01 
1.136000e+01 3.991050e-02 -1.232067e-01 8.681804e-02 5.739617e-03 -2.718765e-02 1.011779e-01 
1.137000e+01 3.879608e-02 -1.203896e-01 8.516818e-02 5.472482e-03 -2.624231e-02 9.909724e-02 
1.138000e+01 3.763763e-02 -1.174547e-01 8.354156e-02 5.214710e-03 -2.531525e-02 9.699851e-02 
1.139000e+01 3.643476e-02 -1.144021e-01 8.194211e-02 4.966115e-03 -2.440672e-02 9.488457e-02 
1.140000e+01 3.518714e-02 -1.112322e-01 8.037365e-02 4.726513e-03 -2.351695e-02 9.275820e-02 
1.141000e+01 3.389456e-02 -1.079457e-01 7.883983e-02 4.495713e-03 -2.264614e-02 9.062214e-02 
1.142000e+01 3.255693e-02 -1.045434e-01 7.734416e-02 4.273526e-03 -2.179447e-02 8.847905e-02 
1.143000e+01 3.117423e-02 -1.010264e-01 7.588997e-02 4.059759e-03 -2.096208e-02 8.633156e-02 
1.144000e+01 2.974656e-02 -9.739585e-02 7.448045e-02 3.854220e-03 -2.014907e-02 8.418222e-02 
1.145000e+01 2.827411e-02 -9.365336e-02 7.311861e-02 3.656713e-03 -1.935554e-02 8.203351e-02 
1.146000e+01 2.675720e-02 -8.980060e-02 7.180731e-02 3.467044e-03 -1.858155e-02 7.988787e-02 
1.147000e+01 2.519622e-02 -8.583953e-02 7.054921e-02 3.285017e-03 -1.782713e-02 7.774764e-02 
1.148000e+01 2.359169e-02 -8.177229e-02 6.934681e-02 3.110436e-03 -1.709230e-02 7.561510e-02 
1.149000e+01 2.194423e-02 -7.760127e-02 6.820242e-02 2.943106e-03 -1.637703e-02 7.349247e-02 
1.150000e+01 2.025454e-02 -7.332904e-02 6.711817e-02 2.782830e-03 -1.568129e-02 7.138188e-02 
1.151000e+01 1.852346e-02 -6.895842e-02 6.609601e-02 2.629415e-03 -1.500502e-02 6.928539e-02 
1.152000e+01 1.675190e-02 -6.449241e-02 6.513769e-02 2.482665e-03 -1.434814e-02 6.720499e-02 
1.153000e+01 1.494090e-02 -5.993424e-02 6.424479e-02 2.342388e-03 -1.371054e-02 6.514258e-02 
1.154000e+01 1.309157e-02 -5.528735e-02 6.341868e-02 2.208391e-03 -1.309209e-02 6.309998e-02 
1.155000e+01 1.120514e-02 -5.055535e-02 6.266056e-02 2.080483e-03 -1.249266e-02 6.107894e-02 
1.156000e+01 9.282935e-03 -4.574208e-02 6.197141e-02 1.958475e-03 -1.191207e-02 5.908114e-02 
1.157000e+01 7.326370e-03 -4.085155e-02 6.135206e-02 1.842179e-03 -1.135014e-02 5.710814e-02 
1.158000e+01 5.336958e-03 -3.588798e-02 6.080310e-02 1.731410e-03 -1.080668e-02 5.516145e-02 
1.159000e+01 3.316304e-03 -3.085576e-02 6.032497e-02 1.625985e-03 -1.028146e-02 5.324250e-02 
1.160000e+01 1.266105e-03 -2.575947e-02 5.991790e-02 1.525721e-03 -9.774267e-03 5.135262e-02 
1.161000e+01 -8.118572e-04 -2.060384e-02 5.958192e-02 1.430440e-03 -9.284841e-03 4.949306e-02 
1.162000e+01 -2.915712e-03 -1.539379e-02 5.931689e-02 1.339966e-03 -8.812925e-03 4.766501e-02 
1.163000e+01 -5.043507e-03 -1.013439e-02 5.912248e-02 1.254124e-03 -8.358247e-03 4.586954e-02 
1.164000e+01 -7.193209e-03 -4.830857e-03 5.899817e-02 1.172744e-03 -7.920520e-03 4.410768e-02 
1.165000e+01 -9.362707e-03 5.114251e-04 5.894326e-02 1.095658e-03 -7.499448e-03 4.238035e-02 
1.166000e+01 -1.154982e-02 5.886949e-03 5.895688e-02 1.022701e-03 -7.094722e-03 4.068839e-02 
1.167000e+01 -1.375228e-02 1.129007e-02 5.903796e-02 9.537103e-04 -6.706026e-03 3.903259e-02 
1.168000e+01 -1.596777e-02 1.671502e-02 5.918527e-02 8.885280e-04 -6.333034e-03 3.741362e-02 
1.169000e+01 -1.819390e-02 2.215592e-02 5.939742e-02 8.269985e-04 -5.975412e-03 3.583211e-02 
1.170000e+01 -2.042821e-02 2.760678e-02 5.967285e-02 7.689697e-04 -5.632817e-03 3.428858e-02 
1.171000e+01 -2.266820e-02 3.306149e-02 6.000981e-02 7.142932e-04 -5.304903e-03 3.278350e-02 
1.172000e+01 -2.491130e-02 3.851388e-02 6.040643e-02 6.628239e-04 -4.991314e-03 3.131726e-02 
1.173000e+01 -2.715490e-02 4.395769e-02 6.086066e-02 6.144204e-04 -4.691694e-03 2.989017e-02 
1.174000e+01 -2.939634e-02 4.938657e-02 6.137031e-02 5.689447e-04 -4.405678e-03 2.850247e-02 
1.175000e+01 -3.163292e-02 5.479412e-02 6.193306e-02 5.262627e-04 -4.132901e-03 2.715433e-02 
1.176000e+01 -3.386189e-02 6.017389e-02 6.254644e-02 4.862438e-04 -3.872993e-03 2.584587e-02 
1.177000e+01 -3.608049e-02 6.551937e-02 6.320782e-02 4.487612e-04 -3.625584e-03 2.457712e-02 
1.178000e+01 -3.828590e-02 7.082403e-02 6.391450e-02 4.136917e-04 -3.390302e-03 2.334806e-02 
1.179000e+01 -4.047529e-02 7.608130e-02 6.466360e-02 3.809159e-04 -3.166772e-03 2.215859e-02 
1.180000e+01 -4.264583e-02 8.128461e-02 6.545217e-02 3.503183e-04 -2.954624e-03 2.100858e-02 
1.181000e+01 -4.479463e-02 8.642738e-02 6.627713e-02 3.217868e-04 -2.753483e-03 1.989782e-02 
1.182000e+01 -4.691882e-02 9.150301e-02 6.713529e-02 2.952132e-04 -2.562980e-03 1.882605e-02 
1.183000e+01 -4.901552e-02 9.650496e-02 6.802339e-02 2.704930e-04 -2.382744e-03 1.779295e-02 
1.184000e+01 -5.108183e-02 1.014267e-01 6.893804e-02 2.475253e-04 -2.212409e-03 1.679816e-02 
1.185000e+01 -5.311486e-02 1.062616e-01 6.987581e-02 2.262130e-04 -2.051610e-03 1.584126e-02 
1.186000e+01 -5.511174e-02 1.110034e-01 7.083317e-02 2.064625e-04 -1.899988e-03 1.492179e-02 
1.187000e+01 -5.706959e-02 1.156456e-01 7.180652e-02 1.881838e-04 -1.757186e-03 1.403924e-02 
1.188000e+01 -5.898555e-02 1.201818e-01 7.279221e-02 1.712906e-04 -1.622851e-03 1.319306e-02 
1.189000e+01 -6.085679e-02 1.246058e-01 7.378653e-02 1.556998e-04 -1.496635e-03 1.238267e-02 
1.190000e+01 -6.268050e-02 1.289114e-01 7.478573e-02 1.413319e-04 -1.378198e-03 1.160744e-02 
1.191000e+01 -6.445390e-02 1.330925e-01 7.578600e-02 1.281110e-04 -1.267202e-03 1.086670e-02 
1.192000e+01 -6.617423e-02 1.371431e-01 7.678351e-02 1.159642e-04 -1.163317e-03 1.015977e-02 
1.193000e+01 -6.783879e-02 1.410574e-01 7.777441e-02 1.048220e-04 -1.066219e-03 9.485916e-03 
1.194000e+01 -6.944491e-02 1.448295e-01 7.875483e-02 9.461824e-05 -9.755906e-04 8.844389e-03 
1.195000e+01 -7.098996e-02 1.484540e-01 7.972089e-02 8.528969e-05 -8.911213e-04 8.234414e-03 
1.196000e+01 -7.247138e-02 1.519253e-01 8.066869e-02 7.677631e-05 -8.125083e-04 7.655190e-03 
1.197000e+01 -7.388666e-02 1.552381e-01 8.159437e-02 6.902100e-05 -7.394558e-04 7.105898e-03 
1.198000e+01 -7.523333e-02 1.583872e-01 8.249404e-02 6.196961e-05 -6.716761e-04 6.585701e-03 
1.199000e+01 -7.650901e-02 1.613677e-01 8.336385e-02 5.557083e-05 -6.088892e-04 6.093745e-03 
1.200000e+01 -7.771137e-02 1.641746e-01 8.419999e-02 4.977610e-05 -5.508234e-04 5.629164e-03 
1.201000e+01 -7.883817e-02 1.668035e-01 8.499866e-02 4.453950e-05 -4.972150e-04 5.191081e-03 
1.202000e+01 -7.988723e-02 1.692498e-01 8.575611e-02 3.981778e-05 -4.478089e-04 4.778610e-03 
1.203000e+01 -8.085645e-02 1.715093e-01 8.646863e-02 3.557015e-05 -4.023583e-04 4.390858e-03 
1.204000e+01 -8.174382e-02 1.735780e-01 8.713259e-02 3.175823e-05 -3.606252e-04 4.026929e-03 
1.205000e+01 -8.254743e-02 1.754520e-01 8.774439e-02 2.834601e-05 -3.223798e-04 3.685925e-03 
1.206000e+01 -8.326542e-02 1.771279e-01 8.830052e-02 2.529975e-05 -2.874014e-04 3.366945e-03 
1.207000e+01 -8.389607e-02 1.786021e-01 8.879752e-02 2.258781e-05 -2.554776e-04 3.069095e-03 
1.208000e+01 -8.443772e-02 1.798715e-01 8.923205e-02 2.018069e-05 -2.264048e-04 2.791481e-03 
1.209000e+01 -8.488883e-02 1.809334e-01 8.960081e-02 1.805086e-05 -1.999880e-04 2.533215e-03 
1.210000e+01 -8.524795e-02 1.817849e-01 8.990062e-02 1.617270e-05 -1.760408e-04 2.293418e-03 
1.211000e+01 -8.551376e-02 1.824238e-01 9.012841e-02 1.452241e-05 -1.543852e-04 2.071220e-03 
1.212000e+01 -8.568502e-02 1.828479e-01 9.028118e-02 1.307792e-05 -1.348518e-04 1.865761e-03 
1.213000e+01 -8.576060e-02 1.830553e-01 9.035608e-02 1.181884e-05 -1.172792e-04 1.676196e-03 
1.214000e+01 -8.573951e-02 1.830443e-01 9.035033e-02 1.072632e-05 -1.015146e-04 1.501691e-03 
1.215000e+01 -8.562085e-02 1.828137e-01 9.026132e-02 9.783000e-06 -8.741295e-05 1.341430e-03 
1.216000e+01 -8.540384e-02 1.823624e-01 9.008653e-02 8.972965e-06 -7.483729e-05 1.194612e-03 
1.217000e+01 -8.508783e-02 1.816895e-01 8.982357e-02 8.281605e-06 -6.365838e-05 1.060456e-03 
1.218000e+01 -8.467227e-02 1.807945e-01 8.947021e-02 7.695553e-06 -5.375450e-05 9.382000e-04 
1.219000e+01 -8.415676e-02 1.796773e-01 8.902433e-02 7.202640e-06 -4.501139e-05 8.271011e-04 
1.220000e+01 -8.354099e-02 1.783377e-01 8.848398e-02 6.791812e-06 -3.732202e-05 7.264390e-04 
1.221000e+01 -8.282479e-02 1.767761e-01 8.784732e-02 6.453029e-06 -3.058625e-05 6.355156e-04 
1.222000e+01 -8.200813e-02 1.749932e-01 8.711269e-02 6.177221e-06 -2.471076e-05 5.536560e-04 
1.223000e+01 -8.109107e-02 1.729897e-01 8.627856e-02 5.956229e-06 -1.960880e-05 4.802089e-04 
1.224000e+01 -8.007382e-02 1.707669e-01 8.534359e-02 5.782737e-06 -1.519993e-05 4.145480e-04 
1.225000e+01 -7.895672e-02 1.683262e-01 8.430654e-02 5.650176e-06 -1.140970e-05 3.560719e-04 
1.226000e+01 -7.774022e-02 1.656693e-01 8.316639e-02 5.552707e-06 -8.169560e-06 3.042048e-04 
1.227000e+01 -7.642489e-02 1.627981e-01 8.192225e-02 5.485156e-06 -5.416549e-06 2.583969e-04 
1.228000e+01 -7.501146e-02 1.597151e-01 8.057338e-02 5.442949e-06 -3.092988e-06 2.181244e-04 
1.229000e+01 -7.350075e-02 1.564227e-01 7.911924e-02 5.422046e-06 -1.146210e-06 1.828901e-04 
1.230000e+01 -7.189371e-02 1.529237e-01 7.755943e-02 5.418924e-06 4.715655e-07 1.522233e-04 
1.231000e+01 -7.019145e-02 1.492213e-01 7.589374e-02 5.430522e-06 1.803573e-06 1.256795e-04 
1.232000e+01 -6.839515e-02 1.453188e-01 7.412209e-02 5.454179e-06 2.888819e-06 1.028410e-04 
1.233000e+01 -6.650614e-02 1.412199e-01 7.224460e-02 5.487596e-06 3.762316e-06 8.331595e-05 
1.234000e+01 -6.452588e-02 1.369284e-01 7.026155e-02 5.528819e-06 4.455219e-06 6.673861e-05 
1.235000e+01 -6.245592e-02 1.324485e-01 6.817338e-02 5.576188e-06 4.995182e-06 5.276897e-05 
1.236000e+01 -6.029796e-02 1.277845e-01 6.598071e-02 5.628299e-06 5.406660e-06 4.109205e-05 
1.237000e+01 -5.805379e-02 1.229411e-01 6.368431e-02 5.683968e-06 5.711114e-06 3.141748e-05 
1.238000e+01 -5.572533e-02 1.179232e-01 6.128512e-02 5.742223e-06 5.927144e-06 2.347920e-05 
1.239000e+01 -5.331459e-02 1.127358e-01 5.878425e-02 5.802267e-06 6.070830e-06 1.703467e-05 
1.240000e+01 -5.082370e-02 1.073844e-01 5.618296e-02 5.863448e-06 6.155992e-06 1.186389e-05 
1.241000e+01 -4.825492e-02 1.018744e-01 5.348269e-02 5.925235e-06 6.194409e-06 7.768599e-06 
1.242000e+01 -4.561057e-02 9.621156e-02 5.068500e-02 5.987212e-06 6.195887e-06 4.571932e-06 
1.243000e+01 -4.289310e-02 9.040190e-02 4.779164e-02 6.049054e-06 6.168593e-06 2.117194e-06 
1.244000e+01 -4.010505e-02 8.445157e-02 4.480450e-02 6.110511e-06 6.119232e-06 2.668369e-07 
1.245000e+01 -3.724906e-02 7.836691e-02 4.172562e-02 6.171387e-06 6.053303e-06 -1.099135e-06 
1.246000e+01 -3.432784e-02 7.215445e-02 3.855718e-02 6.231537e-06 5.975116e-06 -2.083299e-06 
1.247000e+01 -3.134422e-02 6.582088e-02 3.530150e-02 6.290857e-06 5.888027e-06 -2.772353e-06 
1.248000e+01 -2.830108e-02 5.937306e-02 3.196106e-02 6.349275e-06 5.794596e-06 -3.237904e-06 
1.249000e+01 -2.520141e-02 5.281802e-02 2.853845e-02 6.406736e-06 5.696790e-06 -3.538918e-06 
1.250000e+01 -2.204826e-02 4.616290e-02 2.503639e-02 6.463203e-06 5.596065e-06 -3.722494e-06 
1.251000e+01 -1.884475e-02 3.941500e-02 2.145775e-02 6.518651e-06 5.493381e-06 -3.824150e-06 
1.252000e+01 -1.559409e-02 3.258173e-02 1.780550e-02 6.573065e-06 5.389421e-06 -3.870223e-06 
1.253000e+01 -1.229953e-02 2.567062e-02 1.408273e-02 6.626436e-06 5.284643e-06 -3.878048e-06 
1.254000e+01 -8.964387e-03 1.868931e-02 1.029265e-02 6.678757e-06 5.179390e-06 -3.859565e-06 
1.255000e+01 -5.592044e-03 1.164552e-02 6.438560e-03 6.730024e-06 5.073927e-06 -3.821910e-06 
1.256000e+01 -2.185927e-03 4.547055e-03 2.523882e-03 6.780236e-06 4.968430e-06 -3.767416e-06 
1.257000e+01 1.250490e-03 -2.598197e-03 -1.447880e-03 6.829393e-06 4.863044e-06 -3.695698e-06 
1.258000e+01 4.713688e-03 -9.782296e-03 -5.473129e-03 6.877498e-06 4.757988e-06 -3.605543e-06 
1.259000e+01 8.200112e-03 -1.699725e-02 -9.548184e-03 6.924555e-06 4.653462e-06 -3.496447e-06 
1.260000e+01 1.170617e-02 -2.423503e-02 -1.366928e-02 6.970570e-06 4.549641e-06 -3.370836e-06 
1.261000e+01 1.522825e-02 -3.148758e-02 -1.783260e-02 7.015550e-06 4.446671e-06 -3.234069e-06 
1.262000e+01 1.876271e-02 -3.874681e-02 -2.203423e-02 7.059506e-06 4.344634e-06 -3.095516e-06 
1.263000e+01 2.230589e-02 -4.600465e-02 -2.627022e-02 7.102447e-06 4.243505e-06 -2.971285e-06 
1.264000e+01 2.585410e-02 -5.325302e-02 -3.053655e-02 7.144381e-06 4.143068e-06 -2.884863e-06 
1.265000e+01 2.940368e-02 -6.048386e-02 -3.482916e-02 7.185310e-06 4.042743e-06 -2.869926e-06 
1.266000e+01 3.295092e-02 -6.768913e-02 -3.914396e-02 7.225231e-06 3.941580e-06 -2.970423e-06 
1.267000e+01 3.649214e-02 -7.486085e-02 -4.347681e-02 7.264132e-06 3.838222e-06 -3.241023e-06 
1.268000e+01 4.002366e-02 -8.199107e-02 -4.782354e-02 7.301981e-06 3.730656e-06 -3.749978e-06 
1.269000e+01 4.354180e-02 -8.907191e-02 -5.217997e-02 7.338725e-06 3.616147e-06 -4.579591e-06 
1.270000e+01 4.704291e-02 -9.609555e-02 -5.654189e-02 7.374272e-06 3.490955e-06 -5.828458e-06 
1.271000e+01 5.052333e-02 -1.030543e-01 -6.090511e-02 7.408490e-06 3.350306e-06 -7.611724e-06 
1.272000e+01 5.397946e-02 -1.099404e-01 -6.526540e-02 7.441202e-06 3.188283e-06 -1.006172e-05 
1.273000e+01 5.740772e-02 -1.167465e-01 -6.961856e-02 7.472161e-06 2.997513e-06 -1.332994e-05 
1.274000e+01 6.080453e-02 -1.234651e-01 -7.396040e-02 7.501032e-06 2.768998e-06 -1.758778e-05 
1.275000e+01 6.416640e-02 -1.300889e-01 -7.828673e-02 7.527380e-06 2.491839e-06 -2.302789e-05 
1.276000e+01 6.748985e-02 -1.366107e-01 -8.259341e-02 7.550659e-06 2.153219e-06 -2.986427e-05 
1.277000e+01 7.077145e-02 -1.430236e-01 -8.687630e-02 7.570187e-06 1.738071e-06 -3.833343e-05 
1.278000e+01 7.400783e-02 -1.493207e-01 -9.113132e-02 7.585113e-06 1.228874e-06 -4.869515e-05 
1.279000e+01 7.719567e-02 -1.554952e-01 -9.535442e-02 7.594388e-06 6.052819e-07 -6.123348e-05 
1.280000e+01 8.033172e-02 -1.615408e-01 -9.954160e-02 7.596755e-06 -1.559536e-07 -7.625702e-05 
1.281000e+01 8.341277e-02 -1.674509e-01 -1.036889e-01 7.590717e-06 -1.081207e-06 -9.409929e-05 
1.282000e+01 8.643572e-02 -1.732196e-01 -1.077925e-01 7.574490e-06 -2.200308e-06 -1.151194e-04 
1.283000e+01 8.939750e-02 -1.788408e-01 -1.118485e-01 7.545960e-06 -3.546870e-06 -1.397027e-04 
1.284000e+01 9.229513e-02 -1.843088e-01 -1.158533e-01 7.502664e-06 -5.158477e-06 -1.682604e-04 
1.285000e+01 9.512573e-02 -1.896180e-01 -1.198030e-01 7.441761e-06 -7.076823e-06 -2.012304e-04 
1.286000e+01 9.788648e-02 -1.947633e-01 -1.236942e-01 7.359957e-06 -9.348110e-06 -2.390772e-04 
1.287000e+01 1.005747e-01 -1.997394e-01 -1.275233e-01 7.253462e-06 -1.202333e-05 -2.822915e-04 
1.288000e+01 1.031876e-01 -2.045416e-01 -1.312870e-01 7.117953e-06 -1.515852e-05 -3.313910e-04 
1.289000e+01 1.057228e-01 -2.091652e-01 -1.349819e-01 6.948546e-06 -1.881486e-05 -3.869195e-04 
1.290000e+01 1.081778e-01 -2.136060e-01 -1.386048e-01 6.739702e-06 -2.305909e-05 -4.494470e-04 
1.291000e+01 1.105503e-01 -2.178598e-01 -1.421527e-01 6.485174e-06 -2.796372e-05 -5.195693e-04 
1.292000e+01 1.128379e-01 -2.219228e-01 -1.456225e-01 6.177960e-06 -3.360737e-05 -5.979075e-04 
1.293000e+01 1.150387e-01 -2.257914e-01 -1.490113e-01 5.810270e-06 -4.007480e-05 -6.851076e-04 
1.294000e+01 1.171504e-01 -2.294623e-01 -1.523164e-01 5.373420e-06 -4.745728e-05 -7.818401e-04 
1.295000e+01 1.191713e-01 -2.329326e-01 -1.555352e-01 4.857761e-06 -5.585286e-05 -8.887986e-04 
1.296000e+01 1.210995e-01 -2.361993e-01 -1.586651e-01 4.252630e-06 -6.536657e-05 -1.006700e-03 
1.297000e+01 1.229333e-01 -2.392602e-01 -1.617038e-01 3.546317e-06 -7.611053e-05 -1.136282e-03 
1.298000e+01 1.246711e-01 -2.421130e-01 -1.646490e-01 2.725929e-06 -8.820424e-05 -1.278305e-03 
1.299000e+01 1.263114e-01 -2.447557e-01 -1.674986e-01 1.777324e-06 -1.017748e-04 -1.433547e-03 
1.300000e+01 1.278530e-01 -2.471869e-01 -1.702506e-01 6.850539e-07 -1.169570e-04 -1.602806e-03 
1.301000e+01 1.292945e-01 -2.494051e-01 -1.729031e-01 -5.676747e-07 -1.338935e-04 -1.786899e-03 
1.302000e+01 1.306349e-01 -2.514093e-01 -1.754545e-01 -1.999155e-06 -1.527352e-04 -1.986655e-03 
1.303000e+01 1.318732e-01 -2.531989e-01 -1.779031e-01 -3.629245e-06 -1.736410e-04 -2.202922e-03 
1.304000e+01 1.330086e-01 -2.547732e-01 -1.802477e-01 -5.479423e-06 -1.967782e-04 -2.436558e-03 
1.305000e+01 1.340402e-01 -2.561322e-01 -1.824868e-01 -7.572844e-06 -2.223226e-04 -2.688434e-03 
1.306000e+01 1.349674e-01 -2.572761e-01 -1.846193e-01 -9.934497e-06 -2.504583e-04 -2.959432e-03 
1.307000e+01 1.357899e-01 -2.582051e-01 -1.866443e-01 -1.259128e-05 -2.813782e-04 -3.250441e-03 
1.308000e+01 1.365071e-01 -2.589200e-01 -1.885609e-01 -1.557203e-05 -3.152839e-04 -3.562355e-03 
1.309000e+01 1.371189e-01 -2.594219e-01 -1.903684e-01 -1.890762e-05 -3.523854e-04 -3.896076e-03 
1.310000e+01 1.376251e-01 -2.597119e-01 -1.920663e-01 -2.263110e-05 -3.929017e-04 -4.252507e-03 
1.311000e+01 1.380257e-01 -2.597917e-01 -1.936541e-01 -2.677778e-05 -4.370602e-04 -4.632551e-03 
1.312000e+01 1.383208e-01 -2.596630e-01 -1.951316e-01 -3.138525e-05 -4.850973e-04 -5.037110e-03 
1.313000e+01 1.385107e-01 -2.593280e-01 -1.964986e-01 -3.649348e-05 -5.372577e-04 -5.467083e-03 
1.314000e+01 1.385958e-01 -2.587890e-01 -1.977552e-01 -4.214497e-05 -5.937950e-04 -5.923364e-03 
1.315000e+01 1.385764e-01 -2.580487e-01 -1.989016e-01 -4.838483e-05 -6.549708e-04 -6.406837e-03 
1.316000e+01 1.384532e-01 -2.571099e-01 -1.999379e-01 -5.526077e-05 -7.210554e-04 -6.918379e-03 
1.317000e+01 1.382269e-01 -2.559758e-01 -2.008648e-01 -6.282323e-05 -7.923273e-04 -7.458851e-03 
1.318000e+01 1.378984e-01 -2.546499e-01 -2.016826e-01 -7.112554e-05 -8.690728e-04 -8.029102e-03 
1.319000e+01 1.374684e-01 -2.531357e-01 -2.023922e-01 -8.022391e-05 -9.515862e-04 -8.629964e-03 
1.320000e+01 1.369382e-01 -2.514372e-01 -2.029943e-01 -9.017752e-05 -1.040169e-03 -9.262247e-03 
1.321000e+01 1.363087e-01 -2.495583e-01 -2.034899e-01 -1.010486e-04 -1.135132e-03 -9.926740e-03 
1.322000e+01 1.355814e-01 -2.475036e-01 -2.038801e-01 -1.129024e-04 -1.236790e-03 -1.062421e-02 
1.323000e+01 1.347574e-01 -2.452774e-01 -2.041660e-01 -1.258078e-04 -1.345467e-03 -1.135540e-02 
1.324000e+01 1.338384e-01 -2.428847e-01 -2.043491e-01 -1.398363e-04 -1.461493e-03 -1.212101e-02 
1.325000e+01 1.328257e-01 -2.403302e-01 -2.044306e-01 -1.550632e-04 -1.585203e-03 -1.292172e-02 
1.326000e+01 1.317212e-01 -2.376191e-01 -2.044122e-01 -1.715671e-04 -1.716941e-03 -1.375818e-02 
1.327000e+01 1.305264e-01 -2.347569e-01 -2.042955e-01 -1.894300e-04 -1.857052e-03 -1.463099e-02 
1.328000e+01 1.292432e-01 -2.317489e-01 -2.040822e-01 -2.087373e-04 -2.005890e-03 -1.554072e-02 
1.329000e+01 1.278735e-01 -2.286008e-01 -2.037741e-01 -2.295780e-04 -2.163812e-03 -1.648790e-02 
1.330000e+01 1.264194e-01 -2.253185e-01 -2.033732e-01 -2.520450e-04 -2.331178e-03 -1.747302e-02 
1.331000e+01 1.248828e-01 -2.219079e-01 -2.028814e-01 -2.762343e-04 -2.508353e-03 -1.849649e-02 
1.332000e+01 1.232658e-01 -2.183751e-01 -2.023009e-01 -3.022460e-04 -2.695706e-03 -1.955873e-02 
1.333000e+01 1.215707e-01 -2.147262e-01 -2.016339e-01 -3.301836e-04 -2.893607e-03 -2.066005e-02 
1.334000e+01 1.197998e-01 -2.109678e-01 -2.008825e-01 -3.601545e-04 -3.102428e-03 -2.180076e-02 
1.335000e+01 1.179554e-01 -2.071061e-01 -2.000490e-01 -3.922698e-04 -3.322544e-03 -2.298106e-02 
1.336000e+01 1.160398e-01 -2.031477e-01 -1.991359e-01 -4.266443e-04 -3.554329e-03 -2.420115e-02 
1.337000e+01 1.140555e-01 -1.990993e-01 -1.981454e-01 -4.633965e-04 -3.798159e-03 -2.546112e-02 
1.338000e+01 1.120050e-01 -1.949675e-01 -1.970802e-01 -5.026488e-04 -4.054408e-03 -2.676103e-02 
1.339000e+01 1.098908e-01 -1.907590e-01 -1.959427e-01 -5.445273e-04 -4.323451e-03 -2.810087e-02 
1.340000e+01 1.077156e-01 -1.864808e-01 -1.947354e-01 -5.891618e-04 -4.605659e-03 -2.948055e-02 
1.341000e+01 1.054818e-01 -1.821395e-01 -1.934610e-01 -6.366856e-04 -4.901401e-03 -3.089994e-02 
1.342000e+01 1.031922e-01 -1.777421e-01 -1.921219e-01 -6.872361e-04 -5.211045e-03 -3.235880e-02 
1.343000e+01 1.008494e-01 -1.732955e-01 -1.907210e-01 -7.409541e-04 -5.534953e-03 -3.385687e-02 
1.344000e+01 9.845608e-02 -1.688065e-01 -1.892607e-01 -7.979839e-04 -5.873482e-03 -3.539378e-02 
1.345000e+01 9.601504e-02 -1.642820e-01 -1.877437e-01 -8.584736e-04 -6.226985e-03 -3.696910e-02 
1.346000e+01 9.352897e-02 -1.597289e-01 -1.861727e-01 -9.225747e-04 -6.595809e-03 -3.858232e-02 
1.347000e+01 9.100061e-02 -1.551541e-01 -1.845503e-01 -9.904420e-04 -6.980292e-03 -4.023286e-02 
1.348000e+01 8.843272e-02 -1.505644e-01 -1.828792e-01 -1.062234e-03 -7.380766e-03 -4.192006e-02 
1.349000e+01 8.582803e-02 -1.459664e-01 -1.811620e-01 -1.138112e-03 -7.797555e-03 -4.364318e-02 
1.350000e+01 8.318931e-02 -1.413669e-01 -1.794013e-01 -1.218240e-03 -8.230971e-03 -4.540140e-02 
1.351000e+01 8.051930e-02 -1.367726e-01 -1.775996e-01 -1.302788e-03 -8.681317e-03 -4.719382e-02 
1.352000e+01 7.782073e-02 -1.321899e-01 -1.757595e-01 -1.391924e-03 -9.148887e-03 -4.901946e-02 
1.353000e+01 7.509632e-02 -1.276254e-01 -1.738836e-01 -1.485824e-03 -9.633959e-03 -5.087726e-02 
1.354000e+01 7.234877e-02 -1.230853e-01 -1.719742e-01 -1.584663e-03 -1.013680e-02 -5.276607e-02 
1.355000e+01 6.958076e-02 -1.185760e-01 -1.700339e-01 -1.688620e-03 -1.065767e-02 -5.468467e-02 
1.356000e+01 6.679493e-02 -1.141035e-01 -1.680649e-01 -1.797877e-03 -1.119680e-02 -5.663176e-02 
1.357000e+01 6.399392e-02 -1.096738e-01 -1.660696e-01 -1.912617e-03 -1.175442e-02 -5.860593e-02 
1.358000e+01 6.118030e-02 -1.052927e-01 -1.640502e-01 -2.033028e-03 -1.233073e-02 -6.060573e-02 
1.359000e+01 5.835662e-02 -1.009661e-01 -1.620089e-01 -2.159295e-03 -1.292593e-02 -6.262958e-02 
1.360000e+01 5.552539e-02 -9.669930e-02 -1.599479e-01 -2.291610e-03 -1.354019e-02 -6.467586e-02 
1.361000e+01 5.268907e-02 -9.249780e-02 -1.578691e-01 -2.430163e-03 -1.417367e-02 -6.674284e-02 
1.362000e+01 4.985006e-02 -8.836678e-02 -1.557744e-01 -2.575148e-03 -1.482649e-02 -6.882873e-02 
1.363000e+01 4.701073e-02 -8.431123e-02 -1.536659e-01 -2.726758e-03 -1.549877e-02 -7.093165e-02 
1.364000e+01 4.417338e-02 -8.033598e-02 -1.515452e-01 -2.885188e-03 -1.619061e-02 -7.304964e-02 
1.365000e+01 4.134025e-02 -7.644564e-02 -1.494140e-01 -3.050635e-03 -1.690208e-02 -7.518066e-02 
1.366000e+01 3.851353e-02 -7.264463e-02 -1.472739e-01 -3.223295e-03 -1.763323e-02 -7.732261e-02 
1.367000e+01 3.569532e-02 -6.893715e-02 -1.451264e-01 -3.403366e-03 -1.838407e-02 -7.947330e-02 
1.368000e+01 3.288769e-02 -6.532718e-02 -1.429729e-01 -3.591043e-03 -1.915462e-02 -8.163046e-02 
1.369000e+01 3.009261e-02 -6.181847e-02 -1.408147e-01 -3.786524e-03 -1.994485e-02 -8.379177e-02 
1.370000e+01 2.731198e-02 -5.841454e-02 -1.386529e-01 -3.990005e-03 -2.075471e-02 -8.595483e-02 
1.371000e+01 2.454764e-02 -5.511869e-02 -1.364887e-01 -4.201683e-03 -2.158412e-02 -8.811716e-02 
1.372000e+01 2.180135e-02 -5.193396e-02 -1.343229e-01 -4.421752e-03 -2.243298e-02 -9.027623e-02 
1.373000e+01 1.907477e-02 -4.886314e-02 -1.321564e-01 -4.650407e-03 -2.330116e-02 -9.242944e-02 
1.374000e+01 1.636950e-02 -4.590878e-02 -1.299899e-01 -4.887839e-03 -2.418850e-02 -9.457414e-02 
1.375000e+01 1.368705e-02 -4.307318e-02 -1.278241e-01 -5.134240e-03 -2.509482e-02 -9.670760e-02 
1.376000e+01 1.102884e-02 -4.035837e-02 -1.256594e-01 -5.389798e-03 -2.601989e-02 -9.882705e-02 
1.377000e+01 8.396225e-03 -3.776613e-02 -1.234962e-01 -5.654700e-03 -2.696347e-02 -1.009297e-01 
1.378000e+01 5.790447e-03 -3.529798e-02 -1.213347e-01 -5.929128e-03 -2.792529e-02 -1.030126e-01 
1.379000e+01 3.212671e-03 -3.295516e-02 -1.191751e-01 -6.213265e-03 -2.890503e-02 -1.050728e-01 
1.380000e+01 6.639732e-04 -3.073865e-02 -1.170174e-01 -6.507288e-03 -2.990236e-02 -1.071075e-01 
1.381000e+01 -1.854663e-03 -2.864918e-02 -1.148614e-01 -6.811370e-03 -3.091691e-02 -1.091136e-01 
1.382000e+01 -4.342344e-03 -2.668718e-02 -1.127069e-01 -7.125682e-03 -3.194827e-02 -1.110880e-01 
1.383000e+01 -6.798267e-03 -2.485285e-02 -1.105537e-01 -7.450390e-03 -3.299601e-02 -1.130276e-01 
1.384000e+01 -9.221721e-03 -2.314608e-02 -1.084011e-01 -7.785655e-03 -3.405965e-02 -1.149295e-01 
1.385000e+01 -1.161209e-02 -2.156653e-02 -1.062486e-01 -8.131634e-03 -3.513871e-02 -1.167903e-01 
1.386000e+01 -1.396884e-02 -2.011357e-02 -1.040955e-01 -8.488479e-03 -3.623264e-02 -1.186071e-01 
1.387000e+01 -1.629153e-02 -1.878631e-02 -1.019410e-01 -8.856335e-03 -3.734089e-02 -1.203765e-01 
1.388000e+01 -1.857983e-02 -1.758361e-02 -9.978421e-02 -9.235342e-03 -3.846284e-02 -1.220955e-01 
1.389000e+01 -2.083348e-02 -1.650405e-02 -9.762400e-02 -9.625635e-03 -3.959787e-02 -1.237608e-01 
1.390000e+01 -2.305230e-02 -1.554596e-02 -9.545927e-02 -1.002734e-02 -4.074532e-02 -1.253692e-01 
1.391000e+01 -2.523623e-02 -1.470743e-02 -9.328875e-02 -1.044058e-02 -4.190447e-02 -1.269175e-01 
1.392000e+01 -2.738527e-02 -1.398627e-02 -9.111111e-02 -1.086547e-02 -4.307460e-02 -1.284026e-01 
1.393000e+01 -2.949953e-02 -1.338008e-02 -8.892487e-02 -1.130211e-02 -4.425495e-02 -1.298211e-01 
1.394000e+01 -3.157917e-02 -1.288617e-02 -8.672851e-02 -1.175060e-02 -4.544471e-02 -1.311701e-01 
1.395000e+01 -3.362448e-02 -1.250167e-02 -8.452038e-02 -1.221103e-02 -4.664306e-02 -1.324462e-01 
1.396000e+01 -3.563579e-02 -1.222343e-02 -8.229876e-02 -1.268348e-02 -4.784912e-02 -1.336464e-01 
1.397000e+01 -3.761353e-02 -1.204809e-02 -8.006184e-02 -1.316803e-02 -4.906201e-02 -1.347675e-01 
1.398000e+01 -3.955821e-02 -1.197208e-02 -7.780774e-02 -1.366474e-02 -5.028080e-02 -1.358065e-01 
1.399000e+01 -4.147041e-02 -1.199161e-02 -7.553449e-02 -1.417367e-02 -5.150452e-02 -1.367603e-01 
1.400000e+01 -4.335079e-02 -1.210267e-02 -7.324006e-02 -1.469485e-02 -5.273220e-02 -1.376259e-01 
1.401000e+01 -4.520007e-02 -1.230107e-02 -7.092237e-02 -1.522832e-02 -5.396280e-02 -1.384003e-01 
1.402000e+01 -4.701904e-02 -1.258241e-02 -6.857927e-02 -1.577411e-02 -5.519528e-02 -1.390807e-01 
1.403000e+01 -4.880857e-02 -1.294212e-02 -6.620853e-02 -1.633223e-02 -5.642856e-02 -1.396641e-01 
1.404000e+01 -5.056959e-02 -1.337544e-02 -6.380791e-02 -1.690268e-02 -5.766154e-02 -1.401478e-01 
1.405000e+01 -5.230307e-02 -1.387745e-02 -6.137512e-02 -1.748546e-02 -5.889309e-02 -1.405291e-01 
1.406000e+01 -5.401005e-02 -1.444308e-02 -5.890781e-02 -1.808053e-02 -6.012203e-02 -1.408053e-01 
1.407000e+01 -5.569165e-02 -1.506707e-02 -5.640363e-02 -1.868788e-02 -6.134718e-02 -1.409738e-01 
1.408000e+01 -5.734900e-02 -1.574407e-02 -5.386017e-02 -1.930746e-02 -6.256734e-02 -1.410320e-01 
1.409000e+01 -5.898329e-02 -1.646857e-02 -5.127504e-02 -1.993921e-02 -6.378126e-02 -1.409776e-01 
1.410000e+01 -6.059578e-02 -1.723493e-02 -4.864580e-02 -2.058306e-02 -6.498768e-02 -1.408082e-01 
1.411000e+01 -6.218775e-02 -1.803742e-02 -4.597003e-02 -2.123893e-02 -6.618533e-02 -1.405216e-01 
1.412000e+01 -6.376050e-02 -1.887018e-02 -4.324531e-02 -2.190673e-02 -6.737290e-02 -1.401156e-01 
1.413000e+01 -6.531540e-02 -1.972729e-02 -4.046920e-02 -2.258635e-02 -6.854906e-02 -1.395882e-01 
1.414000e+01 -6.685383e-02 -2.060273e-02 -3.763931e-02 -2.327767e-02 -6.971248e-02 -1.389373e-01 
1.415000e+01 -6.837721e-02 -2.149040e-02 -3.475323e-02 -2.398056e-02 -7.086180e-02 -1.381613e-01 
1.416000e+01 -6.988695e-02 -2.238416e-02 -3.180862e-02 -2.469486e-02 -7.199564e-02 -1.372583e-01 
1.417000e+01 -7.138453e-02 -2.327780e-02 -2.880313e-02 -2.542041e-02 -7.311260e-02 -1.362267e-01 
1.418000e+01 -7.287140e-02 -2.416508e-02 -2.573449e-02 -2.615705e-02 -7.421129e-02 -1.350651e-01 
1.419000e+01 -7.434904e-02 -2.503974e-02 -2.260044e-02 -2.690457e-02 -7.529029e-02 -1.337721e-01 
1.420000e+01 -7.581895e-02 -2.589549e-02 -1.939880e-02 -2.766278e-02 -7.634816e-02 -1.323464e-01 
1.421000e+01 -7.728261e-02 -2.672605e-02 -1.612744e-02 -2.843146e-02 -7.738348e-02 -1.307870e-01 
1.422000e+01 -7.874151e-02 -2.752511e-02 -1.278429e-02 -2.921037e-02 -7.839479e-02 -1.290929e-01 
1.423000e+01 -8.019714e-02 -2.828642e-02 -9.367358e-03 -2.999927e-02 -7.938064e-02 -1.272632e-01 
1.424000e+01 -8.165098e-02 -2.900374e-02 -5.874738e-03 -3.079790e-02 -8.033958e-02 -1.252973e-01 
1.425000e+01 -8.310450e-02 -2.967085e-02 -2.304600e-03 -3.160597e-02 -8.127015e-02 -1.231947e-01 
1.426000e+01 -8.455914e-02 -3.028161e-02 1.344788e-03 -3.242320e-02 -8.217087e-02 -1.209548e-01 
1.427000e+01 -8.601634e-02 -3.082993e-02 5.075062e-03 -3.324928e-02 -8.304029e-02 -1.185776e-01 
1.428000e+01 -8.747751e-02 -3.130976e-02 8.887754e-03 -3.408390e-02 -8.387695e-02 -1.160628e-01 
1.429000e+01 -8.894402e-02 -3.171519e-02 1.278428e-02 -3.492671e-02 -8.467938e-02 -1.134107e-01 
1.430000e+01 -9.041723e-02 -3.204036e-02 1.676596e-02 -3.577736e-02 -8.544614e-02 -1.106213e-01 
1.431000e+01 -9.189844e-02 -3.227952e-02 2.083395e-02 -3.663551e-02 -8.617578e-02 -1.076950e-01 
1.432000e+01 -9.338895e-02 -3.242704e-02 2.498933e-02 -3.750075e-02 -8.686686e-02 -1.046324e-01 
1.433000e+01 -9.488997e-02 -3.247743e-02 2.923301e-02 -3.837271e-02 -8.751794e-02 -1.014342e-01 
1.434000e+01 -9.640271e-02 -3.242529e-02 3.356577e-02 -3.925097e-02 -8.812762e-02 -9.810131e-02 
1.435000e+01 -9.792831e-02 -3.226541e-02 3.798825e-02 -4.013512e-02 -8.869448e-02 -9.463465e-02 
1.436000e+01 -9.946784e-02 -3.199271e-02 4.250096e-02 -4.102471e-02 -8.921715e-02 -9.103544e-02 
1.437000e+01 -1.010224e-01 -3.160228e-02 4.710422e-02 -4.191931e-02 -8.969424e-02 -8.730506e-02 
1.438000e+01 -1.025928e-01 -3.108937e-02 5.179821e-02 -4.281844e-02 -9.012441e-02 -8.344501e-02 
1.439000e+01 -1.041802e-01 -3.044943e-02 5.658297e-02 -4.372164e-02 -9.050633e-02 -7.945699e-02 
1.440000e+01 -1.057852e-01 -2.967807e-02 6.145834e-02 -4.462840e-02 -9.083869e-02 -7.534285e-02 
1.441000e+01 -1.074088e-01 -2.877114e-02 6.642401e-02 -4.553824e-02 -9.112020e-02 -7.110462e-02 
1.442000e+01 -1.090516e-01 -2.772467e-02 7.147950e-02 -4.645064e-02 -9.134960e-02 -6.674447e-02 
1.443000e+01 -1.107142e-01 -2.653489e-02 7.662414e-02 -4.736506e-02 -9.152567e-02 -6.226476e-02 
1.444000e+01 -1.123973e-01 -2.519829e-02 8.185709e-02 -4.828097e-02 -9.164720e-02 -5.766800e-02 
1.445000e+01 -1.141013e-01 -2.371155e-02 8.717734e-02 -4.919781e-02 -9.171303e-02 -5.295687e-02 
1.446000e+01 -1.158266e-01 -2.207160e-02 9.258368e-02 -5.011504e-02 -9.172201e-02 -4.813423e-02 
1.447000e+01 -1.175736e-01 -2.027563e-02 9.807471e-02 -5.103206e-02 -9.167305e-02 -4.320305e-02 
1.448000e+01 -1.193424e-01 -1.832104e-02 1.036489e-01 -5.194830e-02 -9.156508e-02 -3.816651e-02 
1.449000e+01 -1.211334e-01 -1.620551e-02 1.093044e-01 -5.286316e-02 -9.139708e-02 -3.302793e-02 
1.450000e+01 -1.229465e-01 -1.392697e-02 1.150393e-01 -5.377604e-02 -9.116805e-02 -2.779077e-02 
1.451000e+01 -1.247818e-01 -1.148362e-02 1.208514e-01 -5.468632e-02 -9.087706e-02 -2.245866e-02 
1.452000e+01 -1.266391e-01 -8.873903e-03 1.267385e-01 -5.559337e-02 -9.052321e-02 -1.703537e-02 
1.453000e+01 -1.285182e-01 -6.096566e-03 1.326980e-01 -5.649657e-02 -9.010563e-02 -1.152482e-02 
1.454000e+01 -1.304190e-01 -3.150610e-03 1.387271e-01 -5.739527e-02 -8.962351e-02 -5.931078e-03 
1.455000e+01 -1.323409e-01 -3.531991e-05 1.448229e-01 -5.828882e-02 -8.907610e-02 -2.583464e-04 
1.456000e+01 -1.342835e-01 3.249739e-03 1.509825e-01 -5.917657e-02 -8.846267e-02 5.489034e-03 
1.457000e+01 -1.362464e-01 6.704719e-03 1.572023e-01 -6.005785e-02 -8.778257e-02 1.130659e-02 
1.458000e+01 -1.382288e-01 1.032949e-02 1.634791e-01 -6.093200e-02 -8.703519e-02 1.718971e-02 
1.459000e+01 -1.402300e-01 1.412362e-02 1.698090e-01 -6.179833e-02 -8.621996e-02 2.313368e-02 
1.460000e+01 -1.422491e-01 1.808642e-02 1.761884e-01 -6.265617e-02 -8.533639e-02 2.913363e-02 
1.461000e+01 -1.442853e-01 2.221689e-02 1.826130e-01 -6.350483e-02 -8.438403e-02 3.518461e-02 
1.462000e+01 -1.463374e-01 2.651374e-02 1.890788e-01 -6.434362e-02 -8.336248e-02 4.128153e-02 
1.463000e+01 -1.484045e-01 3.097540e-02 1.955813e-01 -6.517185e-02 -8.227142e-02 4.741921e-02 
1.464000e+01 -1.504853e-01 3.560003e-02 2.021160e-01 -6.598882e-02 -8.111058e-02 5.359237e-02 
1.465000e+01 -1.525785e-01 4.038548e-02 2.086781e-01 -6.679383e-02 -7.987974e-02 5.979561e-02 
1.466000e+01 -1.546827e-01 4.532932e-02 2.152629e-01 -6.758618e-02 -7.857875e-02 6.602346e-02 
1.467000e+01 -1.567965e-01 5.042885e-02 2.218651e-01 -6.836517e-02 -7.720753e-02 7.227037e-02 
1.468000e+01 -1.589183e-01 5.568108e-02 2.284796e-01 -6.913009e-02 -7.576604e-02 7.853068e-02 
1.469000e+01 -1.610464e-01 6.108275e-02 2.351011e-01 -6.988025e-02 -7.425433e-02 8.479868e-02 
1.470000e+01 -1.631792e-01 6.663034e-02 2.417240e-01 -7.061495e-02 -7.267251e-02 9.106859e-02 
1.471000e+01 -1.653149e-01 7.232003e-02 2.483427e-01 -7.133347e-02 -7.102073e-02 9.733456e-02 
1.472000e+01 -1.674516e-01 7.814777e-02 2.549515e-01 -7.203513e-02 -6.929924e-02 1.035907e-01 
1.473000e+01 -1.695872e-01 8.410923e-02 2.615444e-01 -7.271922e-02 -6.750832e-02 1.098310e-01 
1.474000e+01 -1.717199e-01 9.019983e-02 2.681154e-01 -7.338506e-02 -6.564836e-02 1.160496e-01 
1.475000e+01 -1.738474e-01 9.641475e-02 2.746583e-01 -7.403196e-02 -6.371979e-02 1.222403e-01 
1.476000e+01 -1.759677e-01 1.027489e-01 2.811669e-01 -7.465923e-02 -6.172310e-02 1.283971e-01 
1.477000e+01 -1.780784e-01 1.091970e-01 2.876349e-01 -7.526620e-02 -5.965886e-02 1.345140e-01 
1.478000e+01 -1.801773e-01 1.157536e-01 2.940558e-01 -7.585219e-02 -5.752772e-02 1.405847e-01 
1.479000e+01 -1.822621e-01 1.224127e-01 3.004231e-01 -7.641653e-02 -5.533037e-02 1.466033e-01 
1.480000e+01 -1.843303e-01 1.291686e-01 3.067302e-01 -7.695858e-02 -5.306759e-02 1.525636e-01 
1.481000e+01 -1.863794e-01 1.360150e-01 3.129703e-01 -7.747767e-02 -5.074022e-02 1.584595e-01 
1.482000e+01 -1.884070e-01 1.429455e-01 3.191368e-01 -7.797317e-02 -4.834916e-02 1.642849e-01 
1.483000e+01 -1.904104e-01 1.499535e-01 3.252229e-01 -7.844444e-02 -4.589539e-02 1.700337e-01 
1.484000e+01 -1.923871e-01 1.570324e-01 3.312217e-01 -7.889087e-02 -4.337996e-02 1.756998e-01 
1.485000e+01 -1.943344e-01 1.641752e-01 3.371263e-01 -7.931184e-02 -4.080396e-02 1.812773e-01 
1.486000e+01 -1.962497e-01 1.713747e-01 3.429299e-01 -7.970675e-02 -3.816857e-02 1.867601e-01 
1.487000e+01 -1.981302e-01 1.786239e-01 3.486255e-01 -8.007502e-02 -3.547504e-02 1.921424e-01 
1.488000e+01 -1.999731e-01 1.859152e-01 3.542062e-01 -8.041606e-02 -3.272467e-02 1.974182e-01 
1.489000e+01 -2.017759e-01 1.932413e-01 3.596651e-01 -8.072933e-02 -2.991883e-02 2.025817e-01 
1.490000e+01 -2.035356e-01 2.005943e-01 3.649952e-01 -8.101426e-02 -2.705894e-02 2.076272e-01 
1.491000e+01 -2.052495e-01 2.079667e-01 3.701897e-01 -8.127033e-02 -2.414650e-02 2.125490e-01 
1.492000e+01 -2.069147e-01 2.153504e-01 3.752417e-01 -8.149702e-02 -2.118308e-02 2.173415e-01 
1.493000e+01 -2.085285e-01 2.227377e-01 3.801442e-01 -8.169383e-02 -1.817028e-02 2.219993e-01 
1.494000e+01 -2.100881e-01 2.301205e-01 3.848907e-01 -8.186027e-02 -1.510979e-02 2.265168e-01 
1.495000e+01 -2.115906e-01 2.374906e-01 3.894743e-01 -8.199587e-02 -1.200333e-02 2.308888e-01 
1.496000e+01 -2.130333e-01 2.448399e-01 3.938883e-01 -8.210019e-02 -8.852699e-03 2.351102e-01 
1.497000e+01 -2.144134e-01 2.521603e-01 3.981263e-01 -8.217278e-02 -5.659747e-03 2.391757e-01 
1.498000e+01 -2.157281e-01 2.594434e-01 4.021816e-01 -8.221325e-02 -2.426372e-03 2.430806e-01 
1.499000e+01 -2.169746e-01 2.666811e-01 4.060479e-01 -8.222118e-02 8.454700e-04 2.468199e-01 
1.500000e+01 -2.181503e-01 2.738651e-01 4.097189e-01 -8.219621e-02 4.153773e-03 2.503890e-01 
1.501000e+01 -2.192525e-01 2.809871e-01 4.131884e-01 -8.213799e-02 7.496481e-03 2.537833e-01 
1.502000e+01 -2.202785e-01 2.880388e-01 4.164504e-01 -8.204618e-02 1.087149e-02 2.569985e-01 
1.503000e+01 -2.212256e-01 2.950120e-01 4.194989e-01 -8.192046e-02 1.427665e-02 2.600302e-01 
1.504000e+01 -2.220914e-01 3.018986e-01 4.223281e-01 -8.176055e-02 1.770977e-02 2.628745e-01 
1.505000e+01 -2.228732e-01 3.086903e-01 4.249325e-01 -8.156618e-02 2.116860e-02 2.655273e-01 
1.506000e+01 -2.235687e-01 3.153791e-01 4.273065e-01 -8.133710e-02 2.465087e-02 2.679850e-01 
1.507000e+01 -2.241754e-01 3.219570e-01 4.294449e-01 -8.107309e-02 2.815426e-02 2.702439e-01 
1.508000e+01 -2.246910e-01 3.284160e-01 4.313426e-01 -8.077395e-02 3.167642e-02 2.723008e-01 
1.509000e+01 -2.251131e-01 3.347483e-01 4.329946e-01 -8.043951e-02 3.521495e-02 2.741523e-01 
1.510000e+01 -2.254396e-01 3.409461e-01 4.343961e-01 -8.006961e-02 3.876744e-02 2.757954e-01 
1.511000e+01 -2.256683e-01 3.470018e-01 4.355428e-01 -7.966412e-02 4.233143e-02 2.772274e-01 
1.512000e+01 -2.257972e-01 3.529078e-01 4.364302e-01 -7.922295e-02 4.590444e-02 2.784456e-01 
1.513000e+01 -2.258242e-01 3.586570e-01 4.370542e-01 -7.874601e-02 4.948396e-02 2.794476e-01 
1.514000e+01 -2.257475e-01 3.642419e-01 4.374111e-01 -7.823326e-02 5.306746e-02 2.802312e-01 
1.515000e+01 -2.255652e-01 3.696555e-01 4.374970e-01 -7.768466e-02 5.665240e-02 2.807943e-01 
1.516000e+01 -2.252757e-01 3.748910e-01 4.373088e-01 -7.710021e-02 6.023618e-02 2.811353e-01 
1.517000e+01 -2.248772e-01 3.799417e-01 4.368432e-01 -7.647995e-02 6.381624e-02 2.812524e-01 
1.518000e+01 -2.243684e-01 3.848009e-01 4.360973e-01 -7.582391e-02 6.738996e-02 2.811444e-01 
1.519000e+01 -2.237477e-01 3.894624e-01 4.350685e-01 -7.513218e-02 7.095473e-02 2.808102e-01 
1.520000e+01 -2.230138e-01 3.939200e-01 4.337544e-01 -7.440485e-02 7.450793e-02 2.802487e-01 
1.521000e+01 -2.221656e-01 3.981678e-01 4.321530e-01 -7.364207e-02 7.804693e-02 2.794595e-01 
1.522000e+01 -2.212019e-01 4.022002e-01 4.302625e-01 -7.284397e-02 8.156908e-02 2.784418e-01 
1.523000e+01 -2.201218e-01 4.060116e-01 4.280813e-01 -7.201075e-02 8.507177e-02 2.771957e-01 
1.524000e+01 -2.189243e-01 4.095968e-01 4.256081e-01 -7.114261e-02 8.855234e-02 2.757210e-01 
1.525000e+01 -2.176088e-01 4.129509e-01 4.228421e-01 -7.023978e-02 9.200816e-02 2.740180e-01 
1.526000e+01 -2.161745e-01 4.160692e-01 4.197825e-01 -6.930254e-02 9.543662e-02 2.720872e-01 
1.527000e+01 -2.146211e-01 4.189471e-01 4.164291e-01 -6.833115e-02 9.883509e-02 2.699293e-01 
1.528000e+01 -2.129480e-01 4.215804e-01 4.127817e-01 -6.732594e-02 1.022010e-01 2.675452e-01 
1.529000e+01 -2.111551e-01 4.239653e-01 4.088406e-01 -6.628725e-02 1.055316e-01 2.649360e-01 
1.530000e+01 -2.092422e-01 4.260981e-01 4.046063e-01 -6.521544e-02 1.088246e-01 2.621032e-01 
1.531000e+01 -2.072093e-01 4.279754e-01 4.000798e-01 -6.411089e-02 1.120772e-01 2.590484e-01 
1.532000e+01 -2.050566e-01 4.295941e-01 3.952621e-01 -6.297404e-02 1.152869e-01 2.557735e-01 
1.533000e+01 -2.027842e-01 4.309515e-01 3.901548e-01 -6.180531e-02 1.184513e-01 2.522806e-01 
1.534000e+01 -2.003926e-01 4.320451e-01 3.847597e-01 -6.060517e-02 1.215678e-01 2.485719e-01 
1.535000e+01 -1.978823e-01 4.328726e-01 3.790789e-01 -5.937412e-02 1.246340e-01 2.446500e-01 
1.536000e+01 -1.952540e-01 4.334322e-01 3.731147e-01 -5.811267e-02 1.276475e-01 2.405177e-01 
1.537000e+01 -1.925084e-01 4.337224e-01 3.668699e-01 -5.682135e-02 1.306058e-01 2.361780e-01 
1.538000e+01 -1.896464e-01 4.337418e-01 3.603476e-01 -5.550074e-02 1.335067e-01 2.316341e-01 
1.539000e+01 -1.866692e-01 4.334894e-01 3.535510e-01 -5.415142e-02 1.363478e-01 2.268893e-01 
1.540000e+01 -1.835778e-01 4.329647e-01 3.464839e-01 -5.277399e-02 1.391268e-01 2.219475e-01 
1.541000e+01 -1.803736e-01 4.321673e-01 3.391502e-01 -5.136910e-02 1.418415e-01 2.168123e-01 
1.542000e+01 -1.770580e-01 4.310971e-01 3.315541e-01 -4.993738e-02 1.444897e-01 2.114878e-01 
1.543000e+01 -1.736327e-01 4.297545e-01 3.237003e-01 -4.847953e-02 1.470693e-01 2.059783e-01 
1.544000e+01 -1.700992e-01 4.281400e-01 3.155935e-01 -4.699624e-02 1.495781e-01 2.002883e-01 
1.545000e+01 -1.664595e-01 4.262545e-01 3.072390e-01 -4.548821e-02 1.520143e-01 1.944224e-01 
1.546000e+01 -1.627154e-01 4.240993e-01 2.986421e-01 -4.395620e-02 1.543757e-01 1.883853e-01 
1.547000e+01 -1.588691e-01 4.216759e-01 2.898086e-01 -4.240095e-02 1.566605e-01 1.821822e-01 
1.548000e+01 -1.549228e-01 4.189861e-01 2.807444e-01 -4.082325e-02 1.588668e-01 1.758183e-01 
1.549000e+01 -1.508787e-01 4.160321e-01 2.714559e-01 -3.922389e-02 1.609927e-01 1.692988e-01 
1.550000e+01 -1.467392e-01 4.128162e-01 2.619495e-01 -3.760367e-02 1.630366e-01 1.626294e-01 
1.551000e+01 -1.425071e-01 4.093413e-01 2.522321e-01 -3.596343e-02 1.649968e-01 1.558157e-01 
1.552000e+01 -1.381848e-01 4.056102e-01 2.423107e-01 -3.430402e-02 1.668717e-01 1.488635e-01 
1.553000e+01 -1.337751e-01 4.016265e-01 2.321927e-01 -3.262629e-02 1.686597e-01 1.417790e-01 
1.554000e+01 -1.292811e-01 3.973935e-01 2.218854e-01 -3.093112e-02 1.703593e-01 1.345682e-01 
1.555000e+01 -1.247055e-01 3.929153e-01 2.113968e-01 -2.921940e-02 1.719692e-01 1.272374e-01 
1.556000e+01 -1.200515e-01 3.881959e-01 2.007348e-01 -2.749204e-02 1.734880e-01 1.197930e-01 
1.557000e+01 -1.153223e-01 3.832398e-01 1.899076e-01 -2.574995e-02 1.749145e-01 1.122416e-01 
1.558000e+01 -1.105211e-01 3.780516e-01 1.789237e-01 -2.399406e-02 1.762475e-01 1.045898e-01 
1.559000e+01 -1.056513e-01 3.726363e-01 1.677917e-01 -2.222531e-02 1.774858e-01 9.684444e-02 
1.560000e+01 -1.007164e-01 3.669990e-01 1.565203e-01 -2.044466e-02 1.786285e-01 8.901227e-02 
1.561000e+01 -9.571977e-02 3.611452e-01 1.451185e-01 -1.865306e-02 1.796747e-01 8.110030e-02 
1.562000e+01 -9.066514e-02 3.550804e-01 1.335956e-01 -1.685149e-02 1.806233e-01 7.311558e-02 
1.563000e+01 -8.555614e-02 3.488106e-01 1.219609e-01 -1.504093e-02 1.814738e-01 6.506523e-02 
1.564000e+01 -8.039652e-02 3.423418e-01 1.102238e-01 -1.322235e-02 1.822252e-01 5.695644e-02 
1.565000e+01 -7.519010e-02 3.356803e-01 9.839388e-02 -1.139675e-02 1.828771e-01 4.879648e-02 
1.566000e+01 -6.994072e-02 3.288327e-01 8.648098e-02 -9.565139e-03 1.834289e-01 4.059266e-02 
1.567000e+01 -6.465234e-02 3.218055e-01 7.449492e-02 -7.728509e-03 1.838802e-01 3.235235e-02 
1.568000e+01 -5.932890e-02 3.146056e-01 6.244568e-02 -5.887872e-03 1.842304e-01 2.408294e-02 
1.569000e+01 -5.397445e-02 3.072401e-01 5.034333e-02 -4.044238e-03 1.844795e-01 1.579188e-02 
1.570000e+01 -4.859303e-02 2.997162e-01 3.819802e-02 -2.198620e-03 1.846271e-01 7.486614e-03 
1.571000e+01 -4.318876e-02 2.920411e-01 2.601999e-02 -3.520344e-04 1.846732e-01 -8.253726e-04 
1.572000e+01 -3.776575e-02 2.842223e-01 1.381952e-02 1.494504e-03 1.846176e-01 -9.136602e-03 
1.573000e+01 -3.232817e-02 2.762675e-01 1.606960e-03 3.339980e-03 1.844606e-01 -1.743960e-02 
1.574000e+01 -2.688018e-02 2.681844e-01 -1.060731e-02 5.183378e-03 1.842021e-01 -2.572688e-02 
1.575000e+01 -2.142599e-02 2.599807e-01 -2.281287e-02 7.023685e-03 1.838425e-01 -3.399101e-02 
1.576000e+01 -1.596980e-02 2.516645e-01 -3.499931e-02 8.859891e-03 1.833819e-01 -4.222454e-02 
1.577000e+01 -1.051581e-02 2.432436e-01 -4.715618e-02 1.069099e-02 1.828209e-01 -5.042009e-02 
1.578000e+01 -5.068242e-03 2.347263e-01 -5.927308e-02 1.251598e-02 1.821599e-01 -5.857030e-02 
1.579000e+01 3.687065e-04 2.261207e-01 -7.133960e-02 1.433385e-02 1.813994e-01 -6.666788e-02 
1.580000e+01 5.790839e-03 2.174349e-01 -8.334536e-02 1.614363e-02 1.805401e-01 -7.470556e-02 
1.581000e+01 1.119397e-02 2.086772e-01 -9.528006e-02 1.794433e-02 1.795827e-01 -8.267618e-02 
1.582000e+01 1.657395e-02 1.998559e-01 -1.071334e-01 1.973496e-02 1.785279e-01 -9.057263e-02 
1.583000e+01 2.192664e-02 1.909793e-01 -1.188952e-01 2.151457e-02 1.773768e-01 -9.838788e-02 
1.584000e+01 2.724793e-02 1.820556e-01 -1.305554e-01 2.328218e-02 1.761302e-01 -1.061150e-01 
1.585000e+01 3.253375e-02 1.730932e-01 -1.421039e-01 2.503686e-02 1.747892e-01 -1.137471e-01 
1.586000e+01 3.778008e-02 1.641004e-01 -1.535308e-01 2.677765e-02 1.733549e-01 -1.212776e-01 
1.587000e+01 4.298294e-02 1.550854e-01 -1.648262e-01 2.850365e-02 1.718285e-01 -1.286996e-01 
1.588000e+01 4.813838e-02 1.460564e-01 -1.759806e-01 3.021392e-02 1.702113e-01 -1.360069e-01 
1.589000e+01 5.324255e-02 1.370216e-01 -1.869844e-01 3.190758e-02 1.685046e-01 -1.431929e-01 
1.590000e+01 5.829160e-02 1.279892e-01 -1.978281e-01 3.358372e-02 1.667098e-01 -1.502514e-01 
1.591000e+01 6.328181e-02 1.189671e-01 -2.085026e-01 3.524148e-02 1.648284e-01 -1.571763e-01 
1.592000e+01 6.820947e-02 1.099634e-01 -2.189987e-01 3.688001e-02 1.628620e-01 -1.639617e-01 
1.593000e+01 7.307099e-02 1.009859e-01 -2.293077e-01 3.849844e-02 1.608121e-01 -1.706017e-01 
1.594000e+01 7.786283e-02 9.204242e-02 -2.394207e-01 4.009597e-02 1.586805e-01 -1.770906e-01 
1.595000e+01 8.258154e-02 8.314061e-02 -2.493294e-01 4.167179e-02 1.564690e-01 -1.834230e-01 
1.596000e+01 8.722376e-02 7.428802e-02 -2.590255e-01 4.322509e-02 1.541792e-01 -1.895935e-01 
1.597000e+01 9.178622e-02 6.549208e-02 -2.685008e-01 4.475512e-02 1.518132e-01 -1.955971e-01 
1.598000e+01 9.626573e-02 5.676006e-02 -2.777476e-01 4.626111e-02 1.493729e-01 -2.014286e-01 
1.599000e+01 1.006592e-01 4.809912e-02 -2.867583e-01 4.774233e-02 1.468601e-01 -2.070833e-01 
1.600000e+01 1.049637e-01 3.951622e-02 -2.955256e-01 4.919808e-02 1.442770e-01 -2.125567e-01 
1.601000e+01 1.091764e-01 3.101819e-02 -3.040424e-01 5.062765e-02 1.416257e-01 -2.178442e-01 
1.602000e+01 1.132944e-01 2.261166e-02 -3.123018e-01 5.203037e-02 1.389083e-01 -2.229418e-01 
1.603000e+01 1.173151e-01 1.430309e-02 -3.202974e-01 5.340560e-02 1.361270e-01 -2.278453e-01 
1.604000e+01 1.212360e-01 6.098775e-03 -3.280229e-01 5.475271e-02 1.332841e-01 -2.325511e-01 
1.605000e+01 1.250547e-01 -1.995224e-03 -3.354722e-01 5.607108e-02 1.303817e-01 -2.370555e-01 
1.606000e+01 1.287688e-01 -9.973027e-03 -3.426398e-01 5.736015e-02 1.274223e-01 -2.413551e-01 
1.607000e+01 1.323763e-01 -1.782897e-02 -3.495203e-01 5.861935e-02 1.244082e-01 -2.454468e-01 
1.608000e+01 1.358750e-01 -2.555759e-02 -3.561085e-01 5.984814e-02 1.213418e-01 -2.493276e-01 
1.609000e+01 1.392630e-01 -3.315367e-02 -3.623997e-01 6.104602e-02 1.182255e-01 -2.529949e-01 
1.610000e+01 1.425385e-01 -4.061221e-02 -3.683896e-01 6.221249e-02 1.150618e-01 -2.564461e-01 
1.611000e+01 1.456999e-01 -4.792843e-02 -3.740739e-01 6.334710e-02 1.118532e-01 -2.596789e-01 
1.612000e+01 1.487456e-01 -5.509779e-02 -3.794488e-01 6.444941e-02 1.086021e-01 -2.626914e-01 
1.613000e+01 1.516743e-01 -6.211601e-02 -3.845110e-01 6.551901e-02 1.053112e-01 -2.654817e-01 
1.614000e+01 1.544847e-01 -6.897904e-02 -3.892572e-01 6.655551e-02 1.019829e-01 -2.680483e-01 
1.615000e+01 1.571757e-01 -7.568307e-02 -3.936847e-01 6.755856e-02 9.861997e-02 -2.703897e-01 
1.616000e+01 1.597463e-01 -8.222457e-02 -3.977911e-01 6.852781e-02 9.522485e-02 -2.725050e-01 
1.617000e+01 1.621956e-01 -8.860024e-02 -4.015741e-01 6.946295e-02 9.180019e-02 -2.743931e-01 
1.618000e+01 1.645229e-01 -9.480705e-02 -4.050321e-01 7.036372e-02 8.834860e-02 -2.760534e-01 
1.619000e+01 1.667277e-01 -1.008422e-01 -4.081636e-01 7.122985e-02 8.487272e-02 -2.774856e-01 
1.620000e+01 1.688096e-01 -1.067032e-01 -4.109676e-01 7.206110e-02 8.137517e-02 -2.786895e-01 
1.621000e+01 1.707682e-01 -1.123878e-01 -4.134432e-01 7.285729e-02 7.785859e-02 -2.796650e-01 
1.622000e+01 1.726034e-01 -1.178940e-01 -4.155901e-01 7.361822e-02 7.432560e-02 -2.804125e-01 
1.623000e+01 1.743152e-01 -1.232201e-01 -4.174084e-01 7.434375e-02 7.077885e-02 -2.809325e-01 
1.624000e+01 1.759037e-01 -1.283646e-01 -4.188981e-01 7.503376e-02 6.722095e-02 -2.812256e-01 
1.625000e+01 1.773692e-01 -1.333263e-01 -4.200601e-01 7.568814e-02 6.365453e-02 -2.812930e-01 
1.626000e+01 1.787121e-01 -1.381043e-01 -4.208953e-01 7.630683e-02 6.008220e-02 -2.811356e-01 
1.627000e+01 1.799329e-01 -1.426978e-01 -4.214050e-01 7.688978e-02 5.650655e-02 -2.807550e-01 
1.628000e+01 1.810323e-01 -1.471066e-01 -4.215908e-01 7.743696e-02 5.293016e-02 -2.801528e-01 
1.629000e+01 1.820110e-01 -1.513303e-01 -4.214549e-01 7.794838e-02 4.935560e-02 -2.793308e-01 
1.630000e+01 1.828700e-01 -1.553691e-01 -4.209994e-01 7.842408e-02 4.578542e-02 -2.782910e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_1432881518/traj_input.dat <==
% Time u0 
0.000000e+00 1.916717e-15 
1.000000e-03 -1.670196e-05 
2.000000e-03 -3.341849e-05 
3.000000e-03 -5.014952e-05 
4.000000e-03 -6.689495e-05 
5.000000e-03 -8.365472e-05 
6.000000e-03 -1.004288e-04 
7.000000e-03 -1.172171e-04 
8.000000e-03 -1.340197e-04 
9.000000e-03 -1.508365e-04 
1.000000e-02 -1.676676e-04 
1.100000e-02 -1.845129e-04 
1.200000e-02 -2.013725e-04 
1.300000e-02 -2.182464e-04 
1.400000e-02 -2.351347e-04 
1.500000e-02 -2.520375e-04 
1.600000e-02 -2.689549e-04 
1.700000e-02 -2.858870e-04 
1.800000e-02 -3.028338e-04 
1.900000e-02 -3.197956e-04 
2.000000e-02 -3.367724e-04 
2.100000e-02 -3.537644e-04 
2.200000e-02 -3.707719e-04 
2.300000e-02 -3.877949e-04 
2.400000e-02 -4.048337e-04 
2.500000e-02 -4.218886e-04 
2.600000e-02 -4.389597e-04 
2.700000e-02 -4.560472e-04 
2.800000e-02 -4.731515e-04 
2.900000e-02 -4.902728e-04 
3.000000e-02 -5.074114e-04 
3.100000e-02 -5.245677e-04 
3.200000e-02 -5.417418e-04 
3.300000e-02 -5.589342e-04 
3.400000e-02 -5.761452e-04 
3.500000e-02 -5.933752e-04 
3.600000e-02 -6.106245e-04 
3.700000e-02 -6.278935e-04 
3.800000e-02 -6.451827e-04 
3.900000e-02 -6.624923e-04 
4.000000e-02 -6.798230e-04 
4.100000e-02 -6.971751e-04 
4.200000e-02 -7.145490e-04 
4.300000e-02 -7.319453e-04 
4.400000e-02 -7.493645e-04 
4.500000e-02 -7.668070e-04 
4.600000e-02 -7.842734e-04 
4.700000e-02 -8.017642e-04 
4.800000e-02 -8.192799e-04 
4.900000e-02 -8.368211e-04 
5.000000e-02 -8.543884e-04 
5.100000e-02 -8.719824e-04 
5.200000e-02 -8.896037e-04 
5.300000e-02 -9.072529e-04 
5.400000e-02 -9.249307e-04 
5.500000e-02 -9.426376e-04 
5.600000e-02 -9.603744e-04 
5.700000e-02 -9.781417e-04 
5.800000e-02 -9.959402e-04 
5.900000e-02 -1.013771e-03 
6.000000e-02 -1.031634e-03 
6.100000e-02 -1.049530e-03 
6.200000e-02 -1.067461e-03 
6.300000e-02 -1.085427e-03 
6.400000e-02 -1.103428e-03 
6.500000e-02 -1.121466e-03 
6.600000e-02 -1.139541e-03 
6.700000e-02 -1.157654e-03 
6.800000e-02 -1.175806e-03 
6.900000e-02 -1.193998e-03 
7.000000e-02 -1.212231e-03 
7.100000e-02 -1.230505e-03 
7.200000e-02 -1.248822e-03 
7.300000e-02 -1.267182e-03 
7.400000e-02 -1.285586e-03 
7.500000e-02 -1.304036e-03 
7.600000e-02 -1.322532e-03 
7.700000e-02 -1.341075e-03 
7.800000e-02 -1.359666e-03 
7.900000e-02 -1.378307e-03 
8.000000e-02 -1.396997e-03 
8.100000e-02 -1.415739e-03 
8.200000e-02 -1.434533e-03 
8.300000e-02 -1.453380e-03 
8.400000e-02 -1.472282e-03 
8.500000e-02 -1.491240e-03 
8.600000e-02 -1.510253e-03 
8.700000e-02 -1.529325e-03 
8.800000e-02 -1.548455e-03 
8.900000e-02 -1.567646e-03 
9.000000e-02 -1.586897e-03 
9.100000e-02 -1.606211e-03 
9.200000e-02 -1.625589e-03 
9.300000e-02 -1.645031e-03 
9.400000e-02 -1.664539e-03 
9.500000e-02 -1.684114e-03 
9.600000e-02 -1.703758e-03 
9.700000e-02 -1.723471e-03 
9.800000e-02 -1.743255e-03 
9.900000e-02 -1.763112e-03 
1.000000e-01 -1.783042e-03 
1.010000e-01 -1.803047e-03 
1.020000e-01 -1.823128e-03 
1.030000e-01 -1.843287e-03 
1.040000e-01 -1.863525e-03 
1.050000e-01 -1.883843e-03 
1.060000e-01 -1.904242e-03 
1.070000e-01 -1.924725e-03 
1.080000e-01 -1.945293e-03 
1.090000e-01 -1.965946e-03 
1.100000e-01 -1.986687e-03 
1.110000e-01 -2.007516e-03 
1.120000e-01 -2.028436e-03 
1.130000e-01 -2.049448e-03 
1.140000e-01 -2.070553e-03 
1.150000e-01 -2.091754e-03 
1.160000e-01 -2.113050e-03 
1.170000e-01 -2.134445e-03 
1.180000e-01 -2.155939e-03 
1.190000e-01 -2.177534e-03 
1.200000e-01 -2.199232e-03 
1.210000e-01 -2.221034e-03 
1.220000e-01 -2.242942e-03 
1.230000e-01 -2.264958e-03 
1.240000e-01 -2.287083e-03 
1.250000e-01 -2.309319e-03 
1.260000e-01 -2.331667e-03 
1.270000e-01 -2.354130e-03 
1.280000e-01 -2.376709e-03 
1.290000e-01 -2.399405e-03 
1.300000e-01 -2.422221e-03 
1.310000e-01 -2.445158e-03 
1.320000e-01 -2.468218e-03 
1.330000e-01 -2.491402e-03 
1.340000e-01 -2.514713e-03 
1.350000e-01 -2.538152e-03 
1.360000e-01 -2.561722e-03 
1.370000e-01 -2.585423e-03 
1.380000e-01 -2.609258e-03 
1.390000e-01 -2.633229e-03 
1.400000e-01 -2.657337e-03 
1.410000e-01 -2.681585e-03 
1.420000e-01 -2.705973e-03 
1.430000e-01 -2.730505e-03 
1.440000e-01 -2.755183e-03 
1.450000e-01 -2.780007e-03 
1.460000e-01 -2.804980e-03 
1.470000e-01 -2.830104e-03 
1.480000e-01 -2.855381e-03 
1.490000e-01 -2.880813e-03 
1.500000e-01 -2.906402e-03 
1.510000e-01 -2.932150e-03 
1.520000e-01 -2.958059e-03 
1.530000e-01 -2.984131e-03 
1.540000e-01 -3.010368e-03 
1.550000e-01 -3.036773e-03 
1.560000e-01 -3.063346e-03 
1.570000e-01 -3.090091e-03 
1.580000e-01 -3.117009e-03 
1.590000e-01 -3.144103e-03 
1.600000e-01 -3.171375e-03 
1.610000e-01 -3.198826e-03 
1.620000e-01 -3.226460e-03 
1.630000e-01 -3.254277e-03 
1.640000e-01 -3.282281e-03 
1.650000e-01 -3.310474e-03 
1.660000e-01 -3.338857e-03 
1.670000e-01 -3.367434e-03 
1.680000e-01 -3.396205e-03 
1.690000e-01 -3.425175e-03 
1.700000e-01 -3.454344e-03 
1.710000e-01 -3.483714e-03 
1.720000e-01 -3.513290e-03 
1.730000e-01 -3.543072e-03 
1.740000e-01 -3.573063e-03 
1.750000e-01 -3.603265e-03 
1.760000e-01 -3.633681e-03 
1.770000e-01 -3.664312e-03 
1.780000e-01 -3.695162e-03 
1.790000e-01 -3.726233e-03 
1.800000e-01 -3.757527e-03 
1.810000e-01 -3.789046e-03 
1.820000e-01 -3.820793e-03 
1.830000e-01 -3.852770e-03 
1.840000e-01 -3.884981e-03 
1.850000e-01 -3.917426e-03 
1.860000e-01 -3.950109e-03 
1.870000e-01 -3.983032e-03 
1.880000e-01 -4.016198e-03 
1.890000e-01 -4.049608e-03 
1.900000e-01 -4.083267e-03 
1.910000e-01 -4.117175e-03 
1.920000e-01 -4.151336e-03 
1.930000e-01 -4.185752e-03 
1.940000e-01 -4.220426e-03 
1.950000e-01 -4.255360e-03 
1.960000e-01 -4.290557e-03 
1.970000e-01 -4.326019e-03 
1.980000e-01 -4.361750e-03 
1.990000e-01 -4.397751e-03 
2.000000e-01 -4.434025e-03 
2.010000e-01 -4.470575e-03 
2.020000e-01 -4.507404e-03 
2.030000e-01 -4.544513e-03 
2.040000e-01 -4.581907e-03 
2.050000e-01 -4.619587e-03 
2.060000e-01 -4.657556e-03 
2.070000e-01 -4.695817e-03 
2.080000e-01 -4.734373e-03 
2.090000e-01 -4.773226e-03 
2.100000e-01 -4.812379e-03 
2.110000e-01 -4.851834e-03 
2.120000e-01 -4.891595e-03 
2.130000e-01 -4.931665e-03 
2.140000e-01 -4.972045e-03 
2.150000e-01 -5.012739e-03 
2.160000e-01 -5.053750e-03 
2.170000e-01 -5.095080e-03 
2.180000e-01 -5.136732e-03 
2.190000e-01 -5.178709e-03 
2.200000e-01 -5.221014e-03 
2.210000e-01 -5.263649e-03 
2.220000e-01 -5.306618e-03 
2.230000e-01 -5.349924e-03 
2.240000e-01 -5.393568e-03 
2.250000e-01 -5.437555e-03 
2.260000e-01 -5.481886e-03 
2.270000e-01 -5.526566e-03 
2.280000e-01 -5.571596e-03 
2.290000e-01 -5.616980e-03 
2.300000e-01 -5.662720e-03 
2.310000e-01 -5.708820e-03 
2.320000e-01 -5.755282e-03 
2.330000e-01 -5.802110e-03 
2.340000e-01 -5.849306e-03 
2.350000e-01 -5.896873e-03 
2.360000e-01 -5.944815e-03 
2.370000e-01 -5.993134e-03 
2.380000e-01 -6.041833e-03 
2.390000e-01 -6.090916e-03 
2.400000e-01 -6.140385e-03 
2.410000e-01 -6.190243e-03 
2.420000e-01 -6.240493e-03 
2.430000e-01 -6.291139e-03 
2.440000e-01 -6.342183e-03 
2.450000e-01 -6.393629e-03 
2.460000e-01 -6.445479e-03 
2.470000e-01 -6.497737e-03 
2.480000e-01 -6.550405e-03 
2.490000e-01 -6.603487e-03 
2.500000e-01 -6.656986e-03 
2.510000e-01 -6.710905e-03 
2.520000e-01 -6.765247e-03 
2.530000e-01 -6.820015e-03 
2.540000e-01 -6.875212e-03 
2.550000e-01 -6.930842e-03 
2.560000e-01 -6.986907e-03 
2.570000e-01 -7.043411e-03 
2.580000e-01 -7.100357e-03 
2.590000e-01 -7.157748e-03 
2.600000e-01 -7.215586e-03 
2.610000e-01 -7.273877e-03 
2.620000e-01 -7.332622e-03 
2.630000e-01 -7.391824e-03 
2.640000e-01 -7.451487e-03 
2.650000e-01 -7.511615e-03 
2.660000e-01 -7.572210e-03 
2.670000e-01 -7.633275e-03 
2.680000e-01 -7.694814e-03 
2.690000e-01 -7.756830e-03 
2.700000e-01 -7.819326e-03 
2.710000e-01 -7.882305e-03 
2.720000e-01 -7.945772e-03 
2.730000e-01 -8.009728e-03 
2.740000e-01 -8.074177e-03 
2.750000e-01 -8.139123e-03 
2.760000e-01 -8.204569e-03 
2.770000e-01 -8.270517e-03 
2.780000e-01 -8.336972e-03 
2.790000e-01 -8.403936e-03 
2.800000e-01 -8.471413e-03 
2.810000e-01 -8.539407e-03 
2.820000e-01 -8.607919e-03 
2.830000e-01 -8.676955e-03 
2.840000e-01 -8.746517e-03 
2.850000e-01 -8.816608e-03 
2.860000e-01 -8.887231e-03 
2.870000e-01 -8.958391e-03 
2.880000e-01 -9.030090e-03 
2.890000e-01 -9.102332e-03 
2.900000e-01 -9.175120e-03 
2.910000e-01 -9.248457e-03 
2.920000e-01 -9.322347e-03 
2.930000e-01 -9.396793e-03 
2.940000e-01 -9.471798e-03 
2.950000e-01 -9.547367e-03 
2.960000e-01 -9.623501e-03 
2.970000e-01 -9.700206e-03 
2.980000e-01 -9.777483e-03 
2.990000e-01 -9.855336e-03 
3.000000e-01 -9.933769e-03 
3.010000e-01 -1.001279e-02 
3.020000e-01 -1.009239e-02 
3.030000e-01 -1.017258e-02 
3.040000e-01 -1.025337e-02 
3.050000e-01 -1.033475e-02 
3.060000e-01 -1.041673e-02 
3.070000e-01 -1.049932e-02 
3.080000e-01 -1.058251e-02 
3.090000e-01 -1.066631e-02 
3.100000e-01 -1.075073e-02 
3.110000e-01 -1.083577e-02 
3.120000e-01 -1.092142e-02 
3.130000e-01 -1.100770e-02 
3.140000e-01 -1.109461e-02 
3.150000e-01 -1.118214e-02 
3.160000e-01 -1.127032e-02 
3.170000e-01 -1.135912e-02 
3.180000e-01 -1.144858e-02 
3.190000e-01 -1.153867e-02 
3.200000e-01 -1.162941e-02 
3.210000e-01 -1.172081e-02 
3.220000e-01 -1.181286e-02 
3.230000e-01 -1.190557e-02 
3.240000e-01 -1.199894e-02 
3.250000e-01 -1.209297e-02 
3.260000e-01 -1.218768e-02 
3.270000e-01 -1.228305e-02 
3.280000e-01 -1.237910e-02 
3.290000e-01 -1.247583e-02 
3.300000e-01 -1.257325e-02 
3.310000e-01 -1.267135e-02 
3.320000e-01 -1.277014e-02 
3.330000e-01 -1.286962e-02 
3.340000e-01 -1.296980e-02 
3.350000e-01 -1.307068e-02 
3.360000e-01 -1.317226e-02 
3.370000e-01 -1.327455e-02 
3.380000e-01 -1.337755e-02 
3.390000e-01 -1.348126e-02 
3.400000e-01 -1.358569e-02 
3.410000e-01 -1.369084e-02 
3.420000e-01 -1.379671e-02 
3.430000e-01 -1.390332e-02 
3.440000e-01 -1.401065e-02 
3.450000e-01 -1.411872e-02 
3.460000e-01 -1.422752e-02 
3.470000e-01 -1.433707e-02 
3.480000e-01 -1.444736e-02 
3.490000e-01 -1.455840e-02 
3.500000e-01 -1.467019e-02 
3.510000e-01 -1.478274e-02 
3.520000e-01 -1.489605e-02 
3.530000e-01 -1.501012e-02 
3.540000e-01 -1.512495e-02 
3.550000e-01 -1.524055e-02 
3.560000e-01 -1.535693e-02 
3.570000e-01 -1.547408e-02 
3.580000e-01 -1.559201e-02 
3.590000e-01 -1.571073e-02 
3.600000e-01 -1.583023e-02 
3.610000e-01 -1.595052e-02 
3.620000e-01 -1.607160e-02 
3.630000e-01 -1.619348e-02 
3.640000e-01 -1.631616e-02 
3.650000e-01 -1.643965e-02 
3.660000e-01 -1.656394e-02 
3.670000e-01 -1.668904e-02 
3.680000e-01 -1.681495e-02 
3.690000e-01 -1.694168e-02 
3.700000e-01 -1.706924e-02 
3.710000e-01 -1.719761e-02 
3.720000e-01 -1.732682e-02 
3.730000e-01 -1.745685e-02 
3.740000e-01 -1.758772e-02 
3.750000e-01 -1.771943e-02 
3.760000e-01 -1.785198e-02 
3.770000e-01 -1.798537e-02 
3.780000e-01 -1.811962e-02 
3.790000e-01 -1.825471e-02 
3.800000e-01 -1.839066e-02 
3.810000e-01 -1.852746e-02 
3.820000e-01 -1.866513e-02 
3.830000e-01 -1.880366e-02 
3.840000e-01 -1.894306e-02 
3.850000e-01 -1.908333e-02 
3.860000e-01 -1.922448e-02 
3.870000e-01 -1.936650e-02 
3.880000e-01 -1.950941e-02 
3.890000e-01 -1.965320e-02 
3.900000e-01 -1.979788e-02 
3.910000e-01 -1.994345e-02 
3.920000e-01 -2.008992e-02 
3.930000e-01 -2.023728e-02 
3.940000e-01 -2.038555e-02 
3.950000e-01 -2.053472e-02 
3.960000e-01 -2.068480e-02 
3.970000e-01 -2.083579e-02 
3.980000e-01 -2.098770e-02 
3.990000e-01 -2.114053e-02 
4.000000e-01 -2.129427e-02 
4.010000e-01 -2.144894e-02 
4.020000e-01 -2.160454e-02 
4.030000e-01 -2.176107e-02 
4.040000e-01 -2.191854e-02 
4.050000e-01 -2.207694e-02 
4.060000e-01 -2.223629e-02 
4.070000e-01 -2.239657e-02 
4.080000e-01 -2.255781e-02 
4.090000e-01 -2.272000e-02 
4.100000e-01 -2.288314e-02 
4.110000e-01 -2.304724e-02 
4.120000e-01 -2.321230e-02 
4.130000e-01 -2.337832e-02 
4.140000e-01 -2.354531e-02 
4.150000e-01 -2.371327e-02 
4.160000e-01 -2.388220e-02 
4.170000e-01 -2.405211e-02 
4.180000e-01 -2.422300e-02 
4.190000e-01 -2.439487e-02 
4.200000e-01 -2.456773e-02 
4.210000e-01 -2.474157e-02 
4.220000e-01 -2.491641e-02 
4.230000e-01 -2.509225e-02 
4.240000e-01 -2.526908e-02 
4.250000e-01 -2.544691e-02 
4.260000e-01 -2.562575e-02 
4.270000e-01 -2.580560e-02 
4.280000e-01 -2.598646e-02 
4.290000e-01 -2.616833e-02 
4.300000e-01 -2.635122e-02 
4.310000e-01 -2.653512e-02 
4.320000e-01 -2.672005e-02 
4.330000e-01 -2.690601e-02 
4.340000e-01 -2.709300e-02 
4.350000e-01 -2.728102e-02 
4.360000e-01 -2.747007e-02 
4.370000e-01 -2.766016e-02 
4.380000e-01 -2.785129e-02 
4.390000e-01 -2.804347e-02 
4.400000e-01 -2.823669e-02 
4.410000e-01 -2.843097e-02 
4.420000e-01 -2.862629e-02 
4.430000e-01 -2.882268e-02 
4.440000e-01 -2.902012e-02 
4.450000e-01 -2.921862e-02 
4.460000e-01 -2.941819e-02 
4.470000e-01 -2.961883e-02 
4.480000e-01 -2.982053e-02 
4.490000e-01 -3.002331e-02 
4.500000e-01 -3.022717e-02 
4.510000e-01 -3.043210e-02 
4.520000e-01 -3.063812e-02 
4.530000e-01 -3.084522e-02 
4.540000e-01 -3.105341e-02 
4.550000e-01 -3.126268e-02 
4.560000e-01 -3.147306e-02 
4.570000e-01 -3.168452e-02 
4.580000e-01 -3.189709e-02 
4.590000e-01 -3.211076e-02 
4.600000e-01 -3.232553e-02 
4.610000e-01 -3.254141e-02 
4.620000e-01 -3.275840e-02 
4.630000e-01 -3.297650e-02 
4.640000e-01 -3.319571e-02 
4.650000e-01 -3.341604e-02 
4.660000e-01 -3.363750e-02 
4.670000e-01 -3.386007e-02 
4.680000e-01 -3.408378e-02 
4.690000e-01 -3.430861e-02 
4.700000e-01 -3.453457e-02 
4.710000e-01 -3.476166e-02 
4.720000e-01 -3.498989e-02 
4.730000e-01 -3.521926e-02 
4.740000e-01 -3.544977e-02 
4.750000e-01 -3.568143e-02 
4.760000e-01 -3.591423e-02 
4.770000e-01 -3.614818e-02 
4.780000e-01 -3.638328e-02 
4.790000e-01 -3.661953e-02 
4.800000e-01 -3.685694e-02 
4.810000e-01 -3.709551e-02 
4.820000e-01 -3.733524e-02 
4.830000e-01 -3.757614e-02 
4.840000e-01 -3.781820e-02 
4.850000e-01 -3.806142e-02 
4.860000e-01 -3.830582e-02 
4.870000e-01 -3.855140e-02 
4.880000e-01 -3.879815e-02 
4.890000e-01 -3.904607e-02 
4.900000e-01 -3.929518e-02 
4.910000e-01 -3.954547e-02 
4.920000e-01 -3.979694e-02 
4.930000e-01 -4.004960e-02 
4.940000e-01 -4.030345e-02 
4.950000e-01 -4.055850e-02 
4.960000e-01 -4.081473e-02 
4.970000e-01 -4.107216e-02 
4.980000e-01 -4.133079e-02 
4.990000e-01 -4.159063e-02 
5.000000e-01 -4.185166e-02 
5.010000e-01 -4.211390e-02 
5.020000e-01 -4.237734e-02 
5.030000e-01 -4.264200e-02 
5.040000e-01 -4.290786e-02 
5.050000e-01 -4.317494e-02 
5.060000e-01 -4.344324e-02 
5.070000e-01 -4.371275e-02 
5.080000e-01 -4.398348e-02 
5.090000e-01 -4.425544e-02 
5.100000e-01 -4.452861e-02 
5.110000e-01 -4.480301e-02 
5.120000e-01 -4.507864e-02 
5.130000e-01 -4.535550e-02 
5.140000e-01 -4.563359e-02 
5.150000e-01 -4.591292e-02 
5.160000e-01 -4.619347e-02 
5.170000e-01 -4.647527e-02 
5.180000e-01 -4.675831e-02 
5.190000e-01 -4.704258e-02 
5.200000e-01 -4.732810e-02 
5.210000e-01 -4.761486e-02 
5.220000e-01 -4.790287e-02 
5.230000e-01 -4.819213e-02 
5.240000e-01 -4.848263e-02 
5.250000e-01 -4.877439e-02 
5.260000e-01 -4.906740e-02 
5.270000e-01 -4.936167e-02 
5.280000e-01 -4.965719e-02 
5.290000e-01 -4.995397e-02 
5.300000e-01 -5.025201e-02 
5.310000e-01 -5.055131e-02 
5.320000e-01 -5.085187e-02 
5.330000e-01 -5.115370e-02 
5.340000e-01 -5.145680e-02 
5.350000e-01 -5.176116e-02 
5.360000e-01 -5.206679e-02 
5.370000e-01 -5.237369e-02 
5.380000e-01 -5.268187e-02 
5.390000e-01 -5.299132e-02 
5.400000e-01 -5.330204e-02 
5.410000e-01 -5.361404e-02 
5.420000e-01 -5.392732e-02 
5.430000e-01 -5.424188e-02 
5.440000e-01 -5.455772e-02 
5.450000e-01 -5.487484e-02 
5.460000e-01 -5.519324e-02 
5.470000e-01 -5.551293e-02 
5.480000e-01 -5.583390e-02 
5.490000e-01 -5.615616e-02 
5.500000e-01 -5.647971e-02 
5.510000e-01 -5.680455e-02 
5.520000e-01 -5.713068e-02 
5.530000e-01 -5.745811e-02 
5.540000e-01 -5.778682e-02 
5.550000e-01 -5.811683e-02 
5.560000e-01 -5.844814e-02 
5.570000e-01 -5.878074e-02 
5.580000e-01 -5.911464e-02 
5.590000e-01 -5.944983e-02 
5.600000e-01 -5.978633e-02 
5.610000e-01 -6.012413e-02 
5.620000e-01 -6.046323e-02 
5.630000e-01 -6.080363e-02 
5.640000e-01 -6.114533e-02 
5.650000e-01 -6.148834e-02 
5.660000e-01 -6.183266e-02 
5.670000e-01 -6.217828e-02 
5.680000e-01 -6.252521e-02 
5.690000e-01 -6.287344e-02 
5.700000e-01 -6.322299e-02 
5.710000e-01 -6.357384e-02 
5.720000e-01 -6.392601e-02 
5.730000e-01 -6.427948e-02 
5.740000e-01 -6.463427e-02 
5.750000e-01 -6.499036e-02 
5.760000e-01 -6.534778e-02 
5.770000e-01 -6.570650e-02 
5.780000e-01 -6.606654e-02 
5.790000e-01 -6.642789e-02 
5.800000e-01 -6.679056e-02 
5.810000e-01 -6.715455e-02 
5.820000e-01 -6.751985e-02 
5.830000e-01 -6.788647e-02 
5.840000e-01 -6.825440e-02 
5.850000e-01 -6.862365e-02 
5.860000e-01 -6.899422e-02 
5.870000e-01 -6.936611e-02 
5.880000e-01 -6.973932e-02 
5.890000e-01 -7.011385e-02 
5.900000e-01 -7.048970e-02 
5.910000e-01 -7.086687e-02 
5.920000e-01 -7.124535e-02 
5.930000e-01 -7.162516e-02 
5.940000e-01 -7.200629e-02 
5.950000e-01 -7.238874e-02 
5.960000e-01 -7.277251e-02 
5.970000e-01 -7.315760e-02 
5.980000e-01 -7.354402e-02 
5.990000e-01 -7.393175e-02 
6.000000e-01 -7.432081e-02 
6.010000e-01 -7.471119e-02 
6.020000e-01 -7.510289e-02 
6.030000e-01 -7.549591e-02 
6.040000e-01 -7.589025e-02 
6.050000e-01 -7.628591e-02 
6.060000e-01 -7.668290e-02 
6.070000e-01 -7.708121e-02 
6.080000e-01 -7.748084e-02 
6.090000e-01 -7.788179e-02 
6.100000e-01 -7.828406e-02 
6.110000e-01 -7.868765e-02 
6.120000e-01 -7.909256e-02 
6.130000e-01 -7.949879e-02 
6.140000e-01 -7.990634e-02 
6.150000e-01 -8.031521e-02 
6.160000e-01 -8.072540e-02 
6.170000e-01 -8.113691e-02 
6.180000e-01 -8.154974e-02 
6.190000e-01 -8.196389e-02 
6.200000e-01 -8.237935e-02 
6.210000e-01 -8.279614e-02 
6.220000e-01 -8.321423e-02 
6.230000e-01 -8.363365e-02 
6.240000e-01 -8.405438e-02 
6.250000e-01 -8.447642e-02 
6.260000e-01 -8.489978e-02 
6.270000e-01 -8.532446e-02 
6.280000e-01 -8.575045e-02 
6.290000e-01 -8.617775e-02 
6.300000e-01 -8.660636e-02 
6.310000e-01 -8.703628e-02 
6.320000e-01 -8.746751e-02 
6.330000e-01 -8.790006e-02 
6.340000e-01 -8.833391e-02 
6.350000e-01 -8.876907e-02 
6.360000e-01 -8.920553e-02 
6.370000e-01 -8.964331e-02 
6.380000e-01 -9.008238e-02 
6.390000e-01 -9.052277e-02 
6.400000e-01 -9.096445e-02 
6.410000e-01 -9.140744e-02 
6.420000e-01 -9.185173e-02 
6.430000e-01 -9.229732e-02 
6.440000e-01 -9.274421e-02 
6.450000e-01 -9.319239e-02 
6.460000e-01 -9.364188e-02 
6.470000e-01 -9.409266e-02 
6.480000e-01 -9.454473e-02 
6.490000e-01 -9.499810e-02 
6.500000e-01 -9.545276e-02 
6.510000e-01 -9.590871e-02 
6.520000e-01 -9.636594e-02 
6.530000e-01 -9.682447e-02 
6.540000e-01 -9.728428e-02 
6.550000e-01 -9.774538e-02 
6.560000e-01 -9.820777e-02 
6.570000e-01 -9.867143e-02 
6.580000e-01 -9.913638e-02 
6.590000e-01 -9.960260e-02 
6.600000e-01 -1.000701e-01 
6.610000e-01 -1.005389e-01 
6.620000e-01 -1.010089e-01 
6.630000e-01 -1.014803e-01 
6.640000e-01 -1.019529e-01 
6.650000e-01 -1.024267e-01 
6.660000e-01 -1.029019e-01 
6.670000e-01 -1.033783e-01 
6.680000e-01 -1.038559e-01 
6.690000e-01 -1.043349e-01 
6.700000e-01 -1.048151e-01 
6.710000e-01 -1.052965e-01 
6.720000e-01 -1.057792e-01 
6.730000e-01 -1.062632e-01 
6.740000e-01 -1.067484e-01 
6.750000e-01 -1.072348e-01 
6.760000e-01 -1.077226e-01 
6.770000e-01 -1.082115e-01 
6.780000e-01 -1.087017e-01 
6.790000e-01 -1.091932e-01 
6.800000e-01 -1.096859e-01 
6.810000e-01 -1.101798e-01 
6.820000e-01 -1.106750e-01 
6.830000e-01 -1.111714e-01 
6.840000e-01 -1.116690e-01 
6.850000e-01 -1.121679e-01 
6.860000e-01 -1.126679e-01 
6.870000e-01 -1.131693e-01 
6.880000e-01 -1.136718e-01 
6.890000e-01 -1.141755e-01 
6.900000e-01 -1.146805e-01 
6.910000e-01 -1.151867e-01 
6.920000e-01 -1.156941e-01 
6.930000e-01 -1.162027e-01 
6.940000e-01 -1.167125e-01 
6.950000e-01 -1.172236e-01 
6.960000e-01 -1.177358e-01 
6.970000e-01 -1.182492e-01 
6.980000e-01 -1.187639e-01 
6.990000e-01 -1.192797e-01 
7.000000e-01 -1.197967e-01 
7.010000e-01 -1.203149e-01 
7.020000e-01 -1.208343e-01 
7.030000e-01 -1.213548e-01 
7.040000e-01 -1.218766e-01 
7.050000e-01 -1.223995e-01 
7.060000e-01 -1.229236e-01 
7.070000e-01 -1.234489e-01 
7.080000e-01 -1.239754e-01 
7.090000e-01 -1.245030e-01 
7.100000e-01 -1.250317e-01 
7.110000e-01 -1.255617e-01 
7.120000e-01 -1.260928e-01 
7.130000e-01 -1.266250e-01 
7.140000e-01 -1.271584e-01 
7.150000e-01 -1.276929e-01 
7.160000e-01 -1.282286e-01 
7.170000e-01 -1.287655e-01 
7.180000e-01 -1.293034e-01 
7.190000e-01 -1.298425e-01 
7.200000e-01 -1.303828e-01 
7.210000e-01 -1.309241e-01 
7.220000e-01 -1.314666e-01 
7.230000e-01 -1.320102e-01 
7.240000e-01 -1.325549e-01 
7.250000e-01 -1.331007e-01 
7.260000e-01 -1.336477e-01 
7.270000e-01 -1.341957e-01 
7.280000e-01 -1.347449e-01 
7.290000e-01 -1.352951e-01 
7.300000e-01 -1.358465e-01 
7.310000e-01 -1.363989e-01 
7.320000e-01 -1.369525e-01 
7.330000e-01 -1.375071e-01 
7.340000e-01 -1.380628e-01 
7.350000e-01 -1.386195e-01 
7.360000e-01 -1.391774e-01 
7.370000e-01 -1.397363e-01 
7.380000e-01 -1.402963e-01 
7.390000e-01 -1.408573e-01 
7.400000e-01 -1.414194e-01 
7.410000e-01 -1.419826e-01 
7.420000e-01 -1.425468e-01 
7.430000e-01 -1.431120e-01 
7.440000e-01 -1.436783e-01 
7.450000e-01 -1.442456e-01 
7.460000e-01 -1.448140e-01 
7.470000e-01 -1.453834e-01 
7.480000e-01 -1.459538e-01 
7.490000e-01 -1.465252e-01 
7.500000e-01 -1.470977e-01 
7.510000e-01 -1.476711e-01 
7.520000e-01 -1.482456e-01 
7.530000e-01 -1.488211e-01 
7.540000e-01 -1.493975e-01 
7.550000e-01 -1.499750e-01 
7.560000e-01 -1.505535e-01 
7.570000e-01 -1.511329e-01 
7.580000e-01 -1.517133e-01 
7.590000e-01 -1.522947e-01 
7.600000e-01 -1.528771e-01 
7.610000e-01 -1.534604e-01 
7.620000e-01 -1.540447e-01 
7.630000e-01 -1.546300e-01 
7.640000e-01 -1.552162e-01 
7.650000e-01 -1.558034e-01 
7.660000e-01 -1.563915e-01 
7.670000e-01 -1.569805e-01 
7.680000e-01 -1.575705e-01 
7.690000e-01 -1.581614e-01 
7.700000e-01 -1.587532e-01 
7.710000e-01 -1.593460e-01 
7.720000e-01 -1.599396e-01 
7.730000e-01 -1.605342e-01 
7.740000e-01 -1.611297e-01 
7.750000e-01 -1.617261e-01 
7.760000e-01 -1.623233e-01 
7.770000e-01 -1.629215e-01 
7.780000e-01 -1.635206e-01 
7.790000e-01 -1.641205e-01 
7.800000e-01 -1.647213e-01 
7.810000e-01 -1.653229e-01 
7.820000e-01 -1.659255e-01 
7.830000e-01 -1.665289e-01 
7.840000e-01 -1.671331e-01 
7.850000e-01 -1.677382e-01 
7.860000e-01 -1.683441e-01 
7.870000e-01 -1.689509e-01 
7.880000e-01 -1.695585e-01 
7.890000e-01 -1.701669e-01 
7.900000e-01 -1.707761e-01 
7.910000e-01 -1.713862e-01 
7.920000e-01 -1.719971e-01 
7.930000e-01 -1.726087e-01 
7.940000e-01 -1.732212e-01 
7.950000e-01 -1.738345e-01 
7.960000e-01 -1.744485e-01 
7.970000e-01 -1.750633e-01 
7.980000e-01 -1.756789e-01 
7.990000e-01 -1.762953e-01 
8.000000e-01 -1.769124e-01 
8.010000e-01 -1.775303e-01 
8.020000e-01 -1.781490e-01 
8.030000e-01 -1.787684e-01 
8.040000e-01 -1.793885e-01 
8.050000e-01 -1.800093e-01 
8.060000e-01 -1.806309e-01 
8.070000e-01 -1.812532e-01 
8.080000e-01 -1.818763e-01 
8.090000e-01 -1.825000e-01 
8.100000e-01 -1.831244e-01 
8.110000e-01 -1.837496e-01 
8.120000e-01 -1.843754e-01 
8.130000e-01 -1.850019e-01 
8.140000e-01 -1.856291e-01 
8.150000e-01 -1.862570e-01 
8.160000e-01 -1.868855e-01 
8.170000e-01 -1.875147e-01 
8.180000e-01 -1.881445e-01 
8.190000e-01 -1.887750e-01 
8.200000e-01 -1.894062e-01 
8.210000e-01 -1.900379e-01 
8.220000e-01 -1.906703e-01 
8.230000e-01 -1.913033e-01 
8.240000e-01 -1.919370e-01 
8.250000e-01 -1.925712e-01 
8.260000e-01 -1.932061e-01 
8.270000e-01 -1.938415e-01 
8.280000e-01 -1.944775e-01 
8.290000e-01 -1.951141e-01 
8.300000e-01 -1.957513e-01 
8.310000e-01 -1.963890e-01 
8.320000e-01 -1.970274e-01 
8.330000e-01 -1.976662e-01 
8.340000e-01 -1.983056e-01 
8.350000e-01 -1.989456e-01 
8.360000e-01 -1.995861e-01 
8.370000e-01 -2.002271e-01 
8.380000e-01 -2.008686e-01 
8.390000e-01 -2.015107e-01 
8.400000e-01 -2.021532e-01 
8.410000e-01 -2.027963e-01 
8.420000e-01 -2.034398e-01 
8.430000e-01 -2.040838e-01 
8.440000e-01 -2.047284e-01 
8.450000e-01 -2.053733e-01 
8.460000e-01 -2.060188e-01 
8.470000e-01 -2.066647e-01 
8.480000e-01 -2.073110e-01 
8.490000e-01 -2.079578e-01 
8.500000e-01 -2.086050e-01 
8.510000e-01 -2.092527e-01 
8.520000e-01 -2.099008e-01 
8.530000e-01 -2.105492e-01 
8.540000e-01 -2.111981e-01 
8.550000e-01 -2.118474e-01 
8.560000e-01 -2.124971e-01 
8.570000e-01 -2.131472e-01 
8.580000e-01 -2.137976e-01 
8.590000e-01 -2.144484e-01 
8.600000e-01 -2.150996e-01 
8.610000e-01 -2.157511e-01 
8.620000e-01 -2.164029e-01 
8.630000e-01 -2.170551e-01 
8.640000e-01 -2.177077e-01 
8.650000e-01 -2.183605e-01 
8.660000e-01 -2.190137e-01 
8.670000e-01 -2.196672e-01 
8.680000e-01 -2.203209e-01 
8.690000e-01 -2.209750e-01 
8.700000e-01 -2.216293e-01 
8.710000e-01 -2.222840e-01 
8.720000e-01 -2.229389e-01 
8.730000e-01 -2.235940e-01 
8.740000e-01 -2.242494e-01 
8.750000e-01 -2.249050e-01 
8.760000e-01 -2.255609e-01 
8.770000e-01 -2.262170e-01 
8.780000e-01 -2.268734e-01 
8.790000e-01 -2.275299e-01 
8.800000e-01 -2.281866e-01 
8.810000e-01 -2.288436e-01 
8.820000e-01 -2.295007e-01 
8.830000e-01 -2.301580e-01 
8.840000e-01 -2.308155e-01 
8.850000e-01 -2.314731e-01 
8.860000e-01 -2.321309e-01 
8.870000e-01 -2.327888e-01 
8.880000e-01 -2.334469e-01 
8.890000e-01 -2.341051e-01 
8.900000e-01 -2.347634e-01 
8.910000e-01 -2.354218e-01 
8.920000e-01 -2.360804e-01 
8.930000e-01 -2.367390e-01 
8.940000e-01 -2.373977e-01 
8.950000e-01 -2.380565e-01 
8.960000e-01 -2.387154e-01 
8.970000e-01 -2.393743e-01 
8.980000e-01 -2.400333e-01 
8.990000e-01 -2.406924e-01 
9.000000e-01 -2.413514e-01 
9.010000e-01 -2.420105e-01 
9.020000e-01 -2.426696e-01 
9.030000e-01 -2.433287e-01 
9.040000e-01 -2.439879e-01 
9.050000e-01 -2.446470e-01 
9.060000e-01 -2.453061e-01 
9.070000e-01 -2.459652e-01 
9.080000e-01 -2.466242e-01 
9.090000e-01 -2.472832e-01 
9.100000e-01 -2.479421e-01 
9.110000e-01 -2.486010e-01 
9.120000e-01 -2.492598e-01 
9.130000e-01 -2.499186e-01 
9.140000e-01 -2.505772e-01 
9.150000e-01 -2.512358e-01 
9.160000e-01 -2.518942e-01 
9.170000e-01 -2.525526e-01 
9.180000e-01 -2.532108e-01 
9.190000e-01 -2.538689e-01 
9.200000e-01 -2.545268e-01 
9.210000e-01 -2.551846e-01 
9.220000e-01 -2.558422e-01 
9.230000e-01 -2.564997e-01 
9.240000e-01 -2.571569e-01 
9.250000e-01 -2.578140e-01 
9.260000e-01 -2.584709e-01 
9.270000e-01 -2.591276e-01 
9.280000e-01 -2.597841e-01 
9.290000e-01 -2.604403e-01 
9.300000e-01 -2.610964e-01 
9.310000e-01 -2.617521e-01 
9.320000e-01 -2.624077e-01 
9.330000e-01 -2.630629e-01 
9.340000e-01 -2.637179e-01 
9.350000e-01 -2.643726e-01 
9.360000e-01 -2.650271e-01 
9.370000e-01 -2.656812e-01 
9.380000e-01 -2.663350e-01 
9.390000e-01 -2.669885e-01 
9.400000e-01 -2.676416e-01 
9.410000e-01 -2.682945e-01 
9.420000e-01 -2.689470e-01 
9.430000e-01 -2.695991e-01 
9.440000e-01 -2.702508e-01 
9.450000e-01 -2.709022e-01 
9.460000e-01 -2.715532e-01 
9.470000e-01 -2.722038e-01 
9.480000e-01 -2.728540e-01 
9.490000e-01 -2.735038e-01 
9.500000e-01 -2.741532e-01 
9.510000e-01 -2.748021e-01 
9.520000e-01 -2.754506e-01 
9.530000e-01 -2.760986e-01 
9.540000e-01 -2.767462e-01 
9.550000e-01 -2.773933e-01 
9.560000e-01 -2.780399e-01 
9.570000e-01 -2.786860e-01 
9.580000e-01 -2.793316e-01 
9.590000e-01 -2.799767e-01 
9.600000e-01 -2.806213e-01 
9.610000e-01 -2.812654e-01 
9.620000e-01 -2.819089e-01 
9.630000e-01 -2.825518e-01 
9.640000e-01 -2.831942e-01 
9.650000e-01 -2.838360e-01 
9.660000e-01 -2.844773e-01 
9.670000e-01 -2.851179e-01 
9.680000e-01 -2.857580e-01 
9.690000e-01 -2.863974e-01 
9.700000e-01 -2.870362e-01 
9.710000e-01 -2.876744e-01 
9.720000e-01 -2.883119e-01 
9.730000e-01 -2.889488e-01 
9.740000e-01 -2.895850e-01 
9.750000e-01 -2.902206e-01 
9.760000e-01 -2.908554e-01 
9.770000e-01 -2.914896e-01 
9.780000e-01 -2.921231e-01 
9.790000e-01 -2.927558e-01 
9.800000e-01 -2.933879e-01 
9.810000e-01 -2.940191e-01 
9.820000e-01 -2.946497e-01 
9.830000e-01 -2.952795e-01 
9.840000e-01 -2.959085e-01 
9.850000e-01 -2.965368e-01 
9.860000e-01 -2.971642e-01 
9.870000e-01 -2.977909e-01 
9.880000e-01 -2.984168e-01 
9.890000e-01 -2.990418e-01 
9.900000e-01 -2.996660e-01 
9.910000e-01 -3.002894e-01 
9.920000e-01 -3.009119e-01 
9.930000e-01 -3.015336e-01 
9.940000e-01 -3.021544e-01 
9.950000e-01 -3.027743e-01 
9.960000e-01 -3.033934e-01 
9.970000e-01 -3.040115e-01 
9.980000e-01 -3.046287e-01 
9.990000e-01 -3.052450e-01 
1.000000e+00 -3.058604e-01 
1.001000e+00 -3.064748e-01 
1.002000e+00 -3.070883e-01 
1.003000e+00 -3.077008e-01 
1.004000e+00 -3.083123e-01 
1.005000e+00 -3.089228e-01 
1.006000e+00 -3.095324e-01 
1.007000e+00 -3.101409e-01 
1.008000e+00 -3.107484e-01 
1.009000e+00 -3.113549e-01 
1.010000e+00 -3.119604e-01 
1.011000e+00 -3.125648e-01 
1.012000e+00 -3.131681e-01 
1.013000e+00 -3.137704e-01 
1.014000e+00 -3.143716e-01 
1.015000e+00 -3.149717e-01 
1.016000e+00 -3.155707e-01 
1.017000e+00 -3.161686e-01 
1.018000e+00 -3.167654e-01 
1.019000e+00 -3.173610e-01 
1.020000e+00 -3.179555e-01 
1.021000e+00 -3.185488e-01 
1.022000e+00 -3.191410e-01 
1.023000e+00 -3.197319e-01 
1.024000e+00 -3.203217e-01 
1.025000e+00 -3.209103e-01 
1.026000e+00 -3.214977e-01 
1.027000e+00 -3.220838e-01 
1.028000e+00 -3.226688e-01 
1.029000e+00 -3.232524e-01 
1.030000e+00 -3.238349e-01 
1.031000e+00 -3.244160e-01 
1.032000e+00 -3.249959e-01 
1.033000e+00 -3.255745e-01 
1.034000e+00 -3.261518e-01 
1.035000e+00 -3.267278e-01 
1.036000e+00 -3.273025e-01 
1.037000e+00 -3.278758e-01 
1.038000e+00 -3.284478e-01 
1.039000e+00 -3.290184e-01 
1.040000e+00 -3.295877e-01 
1.041000e+00 -3.301556e-01 
1.042000e+00 -3.307221e-01 
1.043000e+00 -3.312873e-01 
1.044000e+00 -3.318510e-01 
1.045000e+00 -3.324133e-01 
1.046000e+00 -3.329741e-01 
1.047000e+00 -3.335336e-01 
1.048000e+00 -3.340916e-01 
1.049000e+00 -3.346481e-01 
1.050000e+00 -3.352031e-01 
1.051000e+00 -3.357567e-01 
1.052000e+00 -3.363087e-01 
1.053000e+00 -3.368593e-01 
1.054000e+00 -3.374083e-01 
1.055000e+00 -3.379558e-01 
1.056000e+00 -3.385018e-01 
1.057000e+00 -3.390462e-01 
1.058000e+00 -3.395890e-01 
1.059000e+00 -3.401303e-01 
1.060000e+00 -3.406700e-01 
1.061000e+00 -3.412081e-01 
1.062000e+00 -3.417446e-01 
1.063000e+00 -3.422795e-01 
1.064000e+00 -3.428127e-01 
1.065000e+00 -3.433443e-01 
1.066000e+00 -3.438743e-01 
1.067000e+00 -3.444026e-01 
1.068000e+00 -3.449292e-01 
1.069000e+00 -3.454541e-01 
1.070000e+00 -3.459774e-01 
1.071000e+00 -3.464989e-01 
1.072000e+00 -3.470187e-01 
1.073000e+00 -3.475368e-01 
1.074000e+00 -3.480532e-01 
1.075000e+00 -3.485678e-01 
1.076000e+00 -3.490806e-01 
1.077000e+00 -3.495917e-01 
1.078000e+00 -3.501009e-01 
1.079000e+00 -3.506084e-01 
1.080000e+00 -3.511141e-01 
1.081000e+00 -3.516179e-01 
1.082000e+00 -3.521200e-01 
1.083000e+00 -3.526202e-01 
1.084000e+00 -3.531185e-01 
1.085000e+00 -3.536150e-01 
1.086000e+00 -3.541096e-01 
1.087000e+00 -3.546023e-01 
1.088000e+00 -3.550931e-01 
1.089000e+00 -3.555820e-01 
1.090000e+00 -3.560690e-01 
1.091000e+00 -3.565541e-01 
1.092000e+00 -3.570372e-01 
1.093000e+00 -3.575184e-01 
1.094000e+00 -3.579976e-01 
1.095000e+00 -3.584749e-01 
1.096000e+00 -3.589501e-01 
1.097000e+00 -3.594234e-01 
1.098000e+00 -3.598946e-01 
1.099000e+00 -3.603639e-01 
1.100000e+00 -3.608311e-01 
1.101000e+00 -3.612963e-01 
1.102000e+00 -3.617594e-01 
1.103000e+00 -3.622204e-01 
1.104000e+00 -3.626794e-01 
1.105000e+00 -3.631363e-01 
1.106000e+00 -3.635911e-01 
1.107000e+00 -3.640438e-01 
1.108000e+00 -3.644944e-01 
1.109000e+00 -3.649428e-01 
1.110000e+00 -3.653891e-01 
1.111000e+00 -3.658333e-01 
1.112000e+00 -3.662753e-01 
1.113000e+00 -3.667151e-01 
1.114000e+00 -3.671527e-01 
1.115000e+00 -3.675881e-01 
1.116000e+00 -3.680214e-01 
1.117000e+00 -3.684524e-01 
1.118000e+00 -3.688812e-01 
1.119000e+00 -3.693077e-01 
1.120000e+00 -3.697320e-01 
1.121000e+00 -3.701540e-01 
1.122000e+00 -3.705738e-01 
1.123000e+00 -3.709913e-01 
1.124000e+00 -3.714065e-01 
1.125000e+00 -3.718193e-01 
1.126000e+00 -3.722299e-01 
1.127000e+00 -3.726381e-01 
1.128000e+00 -3.730440e-01 
1.129000e+00 -3.734476e-01 
1.130000e+00 -3.738487e-01 
1.131000e+00 -3.742475e-01 
1.132000e+00 -3.746440e-01 
1.133000e+00 -3.750380e-01 
1.134000e+00 -3.754296e-01 
1.135000e+00 -3.758188e-01 
1.136000e+00 -3.762056e-01 
1.137000e+00 -3.765900e-01 
1.138000e+00 -3.769719e-01 
1.139000e+00 -3.773513e-01 
1.140000e+00 -3.777283e-01 
1.141000e+00 -3.781028e-01 
1.142000e+00 -3.784748e-01 
1.143000e+00 -3.788443e-01 
1.144000e+00 -3.792112e-01 
1.145000e+00 -3.795757e-01 
1.146000e+00 -3.799376e-01 
1.147000e+00 -3.802970e-01 
1.148000e+00 -3.806538e-01 
1.149000e+00 -3.810081e-01 
1.150000e+00 -3.813597e-01 
1.151000e+00 -3.817088e-01 
1.152000e+00 -3.820553e-01 
1.153000e+00 -3.823992e-01 
1.154000e+00 -3.827404e-01 
1.155000e+00 -3.830790e-01 
1.156000e+00 -3.834150e-01 
1.157000e+00 -3.837483e-01 
1.158000e+00 -3.840790e-01 
1.159000e+00 -3.844070e-01 
1.160000e+00 -3.847323e-01 
1.161000e+00 -3.850549e-01 
1.162000e+00 -3.853748e-01 
1.163000e+00 -3.856920e-01 
1.164000e+00 -3.860064e-01 
1.165000e+00 -3.863181e-01 
1.166000e+00 -3.866271e-01 
1.167000e+00 -3.869333e-01 
1.168000e+00 -3.872367e-01 
1.169000e+00 -3.875374e-01 
1.170000e+00 -3.878352e-01 
1.171000e+00 -3.881303e-01 
1.172000e+00 -3.884225e-01 
1.173000e+00 -3.887120e-01 
1.174000e+00 -3.889985e-01 
1.175000e+00 -3.892823e-01 
1.176000e+00 -3.895632e-01 
1.177000e+00 -3.898412e-01 
1.178000e+00 -3.901164e-01 
1.179000e+00 -3.903886e-01 
1.180000e+00 -3.906580e-01 
1.181000e+00 -3.909245e-01 
1.182000e+00 -3.911880e-01 
1.183000e+00 -3.914486e-01 
1.184000e+00 -3.917063e-01 
1.185000e+00 -3.919610e-01 
1.186000e+00 -3.922128e-01 
1.187000e+00 -3.924616e-01 
1.188000e+00 -3.927075e-01 
1.189000e+00 -3.929503e-01 
1.190000e+00 -3.931901e-01 
1.191000e+00 -3.934270e-01 
1.192000e+00 -3.936608e-01 
1.193000e+00 -3.938916e-01 
1.194000e+00 -3.941193e-01 
1.195000e+00 -3.943440e-01 
1.196000e+00 -3.945657e-01 
1.197000e+00 -3.947842e-01 
1.198000e+00 -3.949997e-01 
1.199000e+00 -3.952121e-01 
1.200000e+00 -3.954214e-01 
1.201000e+00 -3.956276e-01 
1.202000e+00 -3.958307e-01 
1.203000e+00 -3.960307e-01 
1.204000e+00 -3.962275e-01 
1.205000e+00 -3.964211e-01 
1.206000e+00 -3.966116e-01 
1.207000e+00 -3.967989e-01 
1.208000e+00 -3.969831e-01 
1.209000e+00 -3.971640e-01 
1.210000e+00 -3.973418e-01 
1.211000e+00 -3.975164e-01 
1.212000e+00 -3.976877e-01 
1.213000e+00 -3.978558e-01 
1.214000e+00 -3.980207e-01 
1.215000e+00 -3.981823e-01 
1.216000e+00 -3.983407e-01 
1.217000e+00 -3.984958e-01 
1.218000e+00 -3.986476e-01 
1.219000e+00 -3.987961e-01 
1.220000e+00 -3.989414e-01 
1.221000e+00 -3.990833e-01 
1.222000e+00 -3.992220e-01 
1.223000e+00 -3.993573e-01 
1.224000e+00 -3.994892e-01 
1.225000e+00 -3.996179e-01 
1.226000e+00 -3.997431e-01 
1.227000e+00 -3.998651e-01 
1.228000e+00 -3.999836e-01 
1.229000e+00 -4.000988e-01 
1.230000e+00 -4.002105e-01 
1.231000e+00 -4.003189e-01 
1.232000e+00 -4.004239e-01 
1.233000e+00 -4.005254e-01 
1.234000e+00 -4.006236e-01 
1.235000e+00 -4.007183e-01 
1.236000e+00 -4.008095e-01 
1.237000e+00 -4.008973e-01 
1.238000e+00 -4.009816e-01 
1.239000e+00 -4.010625e-01 
1.240000e+00 -4.011398e-01 
1.241000e+00 -4.012137e-01 
1.242000e+00 -4.012841e-01 
1.243000e+00 -4.013510e-01 
1.244000e+00 -4.014144e-01 
1.245000e+00 -4.014742e-01 
1.246000e+00 -4.015305e-01 
1.247000e+00 -4.015833e-01 
1.248000e+00 -4.016325e-01 
1.249000e+00 -4.016781e-01 
1.250000e+00 -4.017202e-01 
1.251000e+00 -4.017587e-01 
1.252000e+00 -4.017936e-01 
1.253000e+00 -4.018249e-01 
1.254000e+00 -4.018526e-01 
1.255000e+00 -4.018767e-01 
1.256000e+00 -4.018972e-01 
1.257000e+00 -4.019140e-01 
1.258000e+00 -4.019272e-01 
1.259000e+00 -4.019368e-01 
1.260000e+00 -4.019427e-01 
1.261000e+00 -4.019449e-01 
1.262000e+00 -4.019435e-01 
1.263000e+00 -4.019383e-01 
1.264000e+00 -4.019295e-01 
1.265000e+00 -4.019170e-01 
1.266000e+00 -4.019008e-01 
1.267000e+00 -4.018809e-01 
1.268000e+00 -4.018572e-01 
1.269000e+00 -4.018298e-01 
1.270000e+00 -4.017987e-01 
1.271000e+00 -4.017639e-01 
1.272000e+00 -4.017252e-01 
1.273000e+00 -4.016828e-01 
1.274000e+00 -4.016367e-01 
1.275000e+00 -4.015867e-01 
1.276000e+00 -4.015330e-01 
1.277000e+00 -4.014755e-01 
1.278000e+00 -4.014142e-01 
1.279000e+00 -4.013490e-01 
1.280000e+00 -4.012801e-01 
1.281000e+00 -4.012073e-01 
1.282000e+00 -4.011307e-01 
1.283000e+00 -4.010502e-01 
1.284000e+00 -4.009659e-01 
1.285000e+00 -4.008778e-01 
1.286000e+00 -4.007857e-01 
1.287000e+00 -4.006898e-01 
1.288000e+00 -4.005900e-01 
1.289000e+00 -4.004864e-01 
1.290000e+00 -4.003788e-01 
1.291000e+00 -4.002673e-01 
1.292000e+00 -4.001520e-01 
1.293000e+00 -4.000327e-01 
1.294000e+00 -3.999095e-01 
1.295000e+00 -3.997823e-01 
1.296000e+00 -3.996512e-01 
1.297000e+00 -3.995162e-01 
1.298000e+00 -3.993772e-01 
1.299000e+00 -3.992342e-01 
1.300000e+00 -3.990873e-01 
1.301000e+00 -3.989364e-01 
1.302000e+00 -3.987815e-01 
1.303000e+00 -3.986227e-01 
1.304000e+00 -3.984598e-01 
1.305000e+00 -3.982929e-01 
1.306000e+00 -3.981221e-01 
1.307000e+00 -3.979472e-01 
1.308000e+00 -3.977683e-01 
1.309000e+00 -3.975853e-01 
1.310000e+00 -3.973983e-01 
1.311000e+00 -3.972073e-01 
1.312000e+00 -3.970122e-01 
1.313000e+00 -3.968131e-01 
1.314000e+00 -3.966099e-01 
1.315000e+00 -3.964026e-01 
1.316000e+00 -3.961913e-01 
1.317000e+00 -3.959759e-01 
1.318000e+00 -3.957563e-01 
1.319000e+00 -3.955327e-01 
1.320000e+00 -3.953050e-01 
1.321000e+00 -3.950732e-01 
1.322000e+00 -3.948373e-01 
1.323000e+00 -3.945972e-01 
1.324000e+00 -3.943530e-01 
1.325000e+00 -3.941047e-01 
1.326000e+00 -3.938522e-01 
1.327000e+00 -3.935956e-01 
1.328000e+00 -3.933349e-01 
1.329000e+00 -3.930700e-01 
1.330000e+00 -3.928009e-01 
1.331000e+00 -3.925276e-01 
1.332000e+00 -3.922502e-01 
1.333000e+00 -3.919686e-01 
1.334000e+00 -3.916828e-01 
1.335000e+00 -3.913929e-01 
1.336000e+00 -3.910987e-01 
1.337000e+00 -3.908003e-01 
1.338000e+00 -3.904977e-01 
1.339000e+00 -3.901909e-01 
1.340000e+00 -3.898799e-01 
1.341000e+00 -3.895647e-01 
1.342000e+00 -3.892452e-01 
1.343000e+00 -3.889215e-01 
1.344000e+00 -3.885935e-01 
1.345000e+00 -3.882613e-01 
1.346000e+00 -3.879248e-01 
1.347000e+00 -3.875841e-01 
1.348000e+00 -3.872392e-01 
1.349000e+00 -3.868899e-01 
1.350000e+00 -3.865364e-01 
1.351000e+00 -3.861786e-01 
1.352000e+00 -3.858165e-01 
1.353000e+00 -3.854502e-01 
1.354000e+00 -3.850795e-01 
1.355000e+00 -3.847045e-01 
1.356000e+00 -3.843253e-01 
1.357000e+00 -3.839417e-01 
1.358000e+00 -3.835539e-01 
1.359000e+00 -3.831617e-01 
1.360000e+00 -3.827652e-01 
1.361000e+00 -3.823643e-01 
1.362000e+00 -3.819592e-01 
1.363000e+00 -3.815497e-01 
1.364000e+00 -3.811358e-01 
1.365000e+00 -3.807176e-01 
1.366000e+00 -3.802951e-01 
1.367000e+00 -3.798682e-01 
1.368000e+00 -3.794370e-01 
1.369000e+00 -3.790014e-01 
1.370000e+00 -3.785614e-01 
1.371000e+00 -3.781171e-01 
1.372000e+00 -3.776684e-01 
1.373000e+00 -3.772153e-01 
1.374000e+00 -3.767579e-01 
1.375000e+00 -3.762960e-01 
1.376000e+00 -3.758298e-01 
1.377000e+00 -3.753592e-01 
1.378000e+00 -3.748842e-01 
1.379000e+00 -3.744048e-01 
1.380000e+00 -3.739210e-01 
1.381000e+00 -3.734327e-01 
1.382000e+00 -3.729401e-01 
1.383000e+00 -3.724431e-01 
1.384000e+00 -3.719416e-01 
1.385000e+00 -3.714357e-01 
1.386000e+00 -3.709254e-01 
1.387000e+00 -3.704107e-01 
1.388000e+00 -3.698915e-01 
1.389000e+00 -3.693679e-01 
1.390000e+00 -3.688399e-01 
1.391000e+00 -3.683074e-01 
1.392000e+00 -3.677705e-01 
1.393000e+00 -3.672291e-01 
1.394000e+00 -3.666833e-01 
1.395000e+00 -3.661331e-01 
1.396000e+00 -3.655783e-01 
1.397000e+00 -3.650192e-01 
1.398000e+00 -3.644555e-01 
1.399000e+00 -3.638874e-01 
1.400000e+00 -3.633149e-01 
1.401000e+00 -3.627378e-01 
1.402000e+00 -3.621563e-01 
1.403000e+00 -3.615704e-01 
1.404000e+00 -3.609799e-01 
1.405000e+00 -3.603850e-01 
1.406000e+00 -3.597856e-01 
1.407000e+00 -3.591817e-01 
1.408000e+00 -3.585733e-01 
1.409000e+00 -3.579605e-01 
1.410000e+00 -3.573431e-01 
1.411000e+00 -3.567213e-01 
1.412000e+00 -3.560950e-01 
1.413000e+00 -3.554641e-01 
1.414000e+00 -3.548288e-01 
1.415000e+00 -3.541890e-01 
1.416000e+00 -3.535447e-01 
1.417000e+00 -3.528958e-01 
1.418000e+00 -3.522425e-01 
1.419000e+00 -3.515847e-01 
1.420000e+00 -3.509223e-01 
1.421000e+00 -3.502555e-01 
1.422000e+00 -3.495841e-01 
1.423000e+00 -3.489082e-01 
1.424000e+00 -3.482278e-01 
1.425000e+00 -3.475429e-01 
1.426000e+00 -3.468535e-01 
1.427000e+00 -3.461596e-01 
1.428000e+00 -3.454611e-01 
1.429000e+00 -3.447581e-01 
1.430000e+00 -3.440506e-01 
1.431000e+00 -3.433386e-01 
1.432000e+00 -3.426221e-01 
1.433000e+00 -3.419010e-01 
1.434000e+00 -3.411754e-01 
1.435000e+00 -3.404453e-01 
1.436000e+00 -3.397107e-01 
1.437000e+00 -3.389715e-01 
1.438000e+00 -3.382278e-01 
1.439000e+00 -3.374796e-01 
1.440000e+00 -3.367269e-01 
1.441000e+00 -3.359696e-01 
1.442000e+00 -3.352078e-01 
1.443000e+00 -3.344415e-01 
1.444000e+00 -3.336706e-01 
1.445000e+00 -3.328952e-01 
1.446000e+00 -3.321153e-01 
1.447000e+00 -3.313308e-01 
1.448000e+00 -3.305418e-01 
1.449000e+00 -3.297483e-01 
1.450000e+00 -3.289503e-01 
1.451000e+00 -3.281477e-01 
1.452000e+00 -3.273406e-01 
1.453000e+00 -3.265289e-01 
1.454000e+00 -3.257128e-01 
1.455000e+00 -3.248921e-01 
1.456000e+00 -3.240669e-01 
1.457000e+00 -3.232371e-01 
1.458000e+00 -3.224028e-01 
1.459000e+00 -3.215640e-01 
1.460000e+00 -3.207207e-01 
1.461000e+00 -3.198728e-01 
1.462000e+00 -3.190204e-01 
1.463000e+00 -3.181635e-01 
1.464000e+00 -3.173021e-01 
1.465000e+00 -3.164361e-01 
1.466000e+00 -3.155656e-01 
1.467000e+00 -3.146906e-01 
1.468000e+00 -3.138111e-01 
1.469000e+00 -3.129271e-01 
1.470000e+00 -3.120385e-01 
1.471000e+00 -3.111454e-01 
1.472000e+00 -3.102478e-01 
1.473000e+00 -3.093457e-01 
1.474000e+00 -3.084391e-01 
1.475000e+00 -3.075280e-01 
1.476000e+00 -3.066123e-01 
1.477000e+00 -3.056922e-01 
1.478000e+00 -3.047675e-01 
1.479000e+00 -3.038383e-01 
1.480000e+00 -3.029047e-01 
1.481000e+00 -3.019665e-01 
1.482000e+00 -3.010238e-01 
1.483000e+00 -3.000767e-01 
1.484000e+00 -2.991250e-01 
1.485000e+00 -2.981689e-01 
1.486000e+00 -2.972082e-01 
1.487000e+00 -2.962431e-01 
1.488000e+00 -2.952735e-01 
1.489000e+00 -2.942994e-01 
1.490000e+00 -2.933208e-01 
1.491000e+00 -2.923377e-01 
1.492000e+00 -2.913501e-01 
1.493000e+00 -2.903581e-01 
1.494000e+00 -2.893616e-01 
1.495000e+00 -2.883607e-01 
1.496000e+00 -2.873552e-01 
1.497000e+00 -2.863453e-01 
1.498000e+00 -2.853310e-01 
1.499000e+00 -2.843122e-01 
1.500000e+00 -2.832889e-01 
1.501000e+00 -2.822612e-01 
1.502000e+00 -2.812290e-01 
1.503000e+00 -2.801923e-01 
1.504000e+00 -2.791513e-01 
1.505000e+00 -2.781058e-01 
1.506000e+00 -2.770558e-01 
1.507000e+00 -2.760014e-01 
1.508000e+00 -2.749426e-01 
1.509000e+00 -2.738794e-01 
1.510000e+00 -2.728117e-01 
1.511000e+00 -2.717396e-01 
1.512000e+00 -2.706631e-01 
1.513000e+00 -2.695822e-01 
1.514000e+00 -2.684969e-01 
1.515000e+00 -2.674072e-01 
1.516000e+00 -2.663130e-01 
1.517000e+00 -2.652145e-01 
1.518000e+00 -2.641116e-01 
1.519000e+00 -2.630043e-01 
1.520000e+00 -2.618926e-01 
1.521000e+00 -2.607765e-01 
1.522000e+00 -2.596560e-01 
1.523000e+00 -2.585312e-01 
1.524000e+00 -2.574020e-01 
1.525000e+00 -2.562685e-01 
1.526000e+00 -2.551305e-01 
1.527000e+00 -2.539883e-01 
1.528000e+00 -2.528416e-01 
1.529000e+00 -2.516907e-01 
1.530000e+00 -2.505353e-01 
1.531000e+00 -2.493757e-01 
1.532000e+00 -2.482117e-01 
1.533000e+00 -2.470434e-01 
1.534000e+00 -2.458708e-01 
1.535000e+00 -2.446938e-01 
1.536000e+00 -2.435126e-01 
1.537000e+00 -2.423270e-01 
1.538000e+00 -2.411371e-01 
1.539000e+00 -2.399430e-01 
1.540000e+00 -2.387445e-01 
1.541000e+00 -2.375418e-01 
1.542000e+00 -2.363347e-01 
1.543000e+00 -2.351234e-01 
1.544000e+00 -2.339079e-01 
1.545000e+00 -2.326880e-01 
1.546000e+00 -2.314639e-01 
1.547000e+00 -2.302356e-01 
1.548000e+00 -2.290030e-01 
1.549000e+00 -2.277662e-01 
1.550000e+00 -2.265251e-01 
1.551000e+00 -2.252798e-01 
1.552000e+00 -2.240303e-01 
1.553000e+00 -2.227766e-01 
1.554000e+00 -2.215186e-01 
1.555000e+00 -2.202565e-01 
1.556000e+00 -2.189901e-01 
1.557000e+00 -2.177196e-01 
1.558000e+00 -2.164448e-01 
1.559000e+00 -2.151659e-01 
1.560000e+00 -2.138829e-01 
1.561000e+00 -2.125956e-01 
1.562000e+00 -2.113042e-01 
1.563000e+00 -2.100087e-01 
1.564000e+00 -2.087089e-01 
1.565000e+00 -2.074051e-01 
1.566000e+00 -2.060971e-01 
1.567000e+00 -2.047850e-01 
1.568000e+00 -2.034688e-01 
1.569000e+00 -2.021485e-01 
1.570000e+00 -2.008240e-01 
1.571000e+00 -1.994955e-01 
1.572000e+00 -1.981629e-01 
1.573000e+00 -1.968262e-01 
1.574000e+00 -1.954854e-01 
1.575000e+00 -1.941405e-01 
1.576000e+00 -1.927916e-01 
1.577000e+00 -1.914386e-01 
1.578000e+00 -1.900816e-01 
1.579000e+00 -1.887206e-01 
1.580000e+00 -1.873555e-01 
1.581000e+00 -1.859864e-01 
1.582000e+00 -1.846133e-01 
1.583000e+00 -1.832362e-01 
1.584000e+00 -1.818550e-01 
1.585000e+00 -1.804699e-01 
1.586000e+00 -1.790808e-01 
1.587000e+00 -1.776877e-01 
1.588000e+00 -1.762907e-01 
1.589000e+00 -1.748897e-01 
1.590000e+00 -1.734847e-01 
1.591000e+00 -1.720758e-01 
1.592000e+00 -1.706630e-01 
1.593000e+00 -1.692463e-01 
1.594000e+00 -1.678256e-01 
1.595000e+00 -1.664010e-01 
1.596000e+00 -1.649725e-01 
1.597000e+00 -1.635402e-01 
1.598000e+00 -1.621039e-01 
1.599000e+00 -1.606638e-01 
1.600000e+00 -1.592198e-01 
1.601000e+00 -1.577720e-01 
1.602000e+00 -1.563203e-01 
1.603000e+00 -1.548648e-01 
1.604000e+00 -1.534054e-01 
1.605000e+00 -1.519422e-01 
1.606000e+00 -1.504753e-01 
1.607000e+00 -1.490045e-01 
1.608000e+00 -1.475299e-01 
1.609000e+00 -1.460515e-01 
1.610000e+00 -1.445694e-01 
1.611000e+00 -1.430835e-01 
1.612000e+00 -1.415939e-01 
1.613000e+00 -1.401005e-01 
1.614000e+00 -1.386033e-01 
1.615000e+00 -1.371025e-01 
1.616000e+00 -1.355979e-01 
1.617000e+00 -1.340897e-01 
1.618000e+00 -1.325777e-01 
1.619000e+00 -1.310621e-01 
1.620000e+00 -1.295427e-01 
1.621000e+00 -1.280198e-01 
1.622000e+00 -1.264931e-01 
1.623000e+00 -1.249628e-01 
1.624000e+00 -1.234289e-01 
1.625000e+00 -1.218914e-01 
1.626000e+00 -1.203502e-01 
1.627000e+00 -1.188055e-01 
1.628000e+00 -1.172571e-01 
1.629000e+00 -1.157052e-01 
1.630000e+00 -1.141497e-01 
1.631000e+00 -1.125906e-01 
1.632000e+00 -1.110280e-01 
1.633000e+00 -1.094618e-01 
1.634000e+00 -1.078922e-01 
1.635000e+00 -1.063190e-01 
1.636000e+00 -1.047423e-01 
1.637000e+00 -1.031621e-01 
1.638000e+00 -1.015784e-01 
1.639000e+00 -9.999121e-02 
1.640000e+00 -9.840060e-02 
1.641000e+00 -9.680653e-02 
1.642000e+00 -9.520902e-02 
1.643000e+00 -9.360808e-02 
1.644000e+00 -9.200373e-02 
1.645000e+00 -9.039597e-02 
1.646000e+00 -8.878482e-02 
1.647000e+00 -8.717029e-02 
1.648000e+00 -8.555239e-02 
1.649000e+00 -8.393112e-02 
1.650000e+00 -8.230652e-02 
1.651000e+00 -8.067857e-02 
1.652000e+00 -7.904731e-02 
1.653000e+00 -7.741273e-02 
1.654000e+00 -7.577485e-02 
1.655000e+00 -7.413368e-02 
1.656000e+00 -7.248924e-02 
1.657000e+00 -7.084154e-02 
1.658000e+00 -6.919059e-02 
1.659000e+00 -6.753640e-02 
1.660000e+00 -6.587898e-02 
1.661000e+00 -6.421834e-02 
1.662000e+00 -6.255451e-02 
1.663000e+00 -6.088749e-02 
1.664000e+00 -5.921729e-02 
1.665000e+00 -5.754392e-02 
1.666000e+00 -5.586741e-02 
1.667000e+00 -5.418775e-02 
1.668000e+00 -5.250497e-02 
1.669000e+00 -5.081908e-02 
1.670000e+00 -4.913009e-02 
1.671000e+00 -4.743801e-02 
1.672000e+00 -4.574285e-02 
1.673000e+00 -4.404463e-02 
1.674000e+00 -4.234337e-02 
1.675000e+00 -4.063907e-02 
1.676000e+00 -3.893174e-02 
1.677000e+00 -3.722141e-02 
1.678000e+00 -3.550809e-02 
1.679000e+00 -3.379178e-02 
1.680000e+00 -3.207250e-02 
1.681000e+00 -3.035026e-02 
1.682000e+00 -2.862509e-02 
1.683000e+00 -2.689698e-02 
1.684000e+00 -2.516597e-02 
1.685000e+00 -2.343205e-02 
1.686000e+00 -2.169524e-02 
1.687000e+00 -1.995556e-02 
1.688000e+00 -1.821301e-02 
1.689000e+00 -1.646763e-02 
1.690000e+00 -1.471941e-02 
1.691000e+00 -1.296837e-02 
1.692000e+00 -1.121453e-02 
1.693000e+00 -9.457893e-03 
1.694000e+00 -7.698484e-03 
1.695000e+00 -5.936314e-03 
1.696000e+00 -4.171395e-03 
1.697000e+00 -2.403743e-03 
1.698000e+00 -6.333722e-04 
1.699000e+00 1.139704e-03 
1.700000e+00 2.915470e-03 
1.701000e+00 4.693912e-03 
1.702000e+00 6.475015e-03 
1.703000e+00 8.258766e-03 
1.704000e+00 1.004515e-02 
1.705000e+00 1.183415e-02 
1.706000e+00 1.362575e-02 
1.707000e+00 1.541994e-02 
1.708000e+00 1.721671e-02 
1.709000e+00 1.901603e-02 
1.710000e+00 2.081790e-02 
1.711000e+00 2.262229e-02 
1.712000e+00 2.442920e-02 
1.713000e+00 2.623860e-02 
1.714000e+00 2.805049e-02 
1.715000e+00 2.986485e-02 
1.716000e+00 3.168166e-02 
1.717000e+00 3.350091e-02 
1.718000e+00 3.532258e-02 
1.719000e+00 3.714666e-02 
1.720000e+00 3.897313e-02 
1.721000e+00 4.080198e-02 
1.722000e+00 4.263318e-02 
1.723000e+00 4.446674e-02 
1.724000e+00 4.630262e-02 
1.725000e+00 4.814081e-02 
1.726000e+00 4.998131e-02 
1.727000e+00 5.182408e-02 
1.728000e+00 5.366913e-02 
1.729000e+00 5.551642e-02 
1.730000e+00 5.736595e-02 
1.731000e+00 5.921770e-02 
1.732000e+00 6.107165e-02 
1.733000e+00 6.292779e-02 
1.734000e+00 6.478610e-02 
1.735000e+00 6.664656e-02 
1.736000e+00 6.850916e-02 
1.737000e+00 7.037389e-02 
1.738000e+00 7.224072e-02 
1.739000e+00 7.410965e-02 
1.740000e+00 7.598064e-02 
1.741000e+00 7.785370e-02 
1.742000e+00 7.972879e-02 
1.743000e+00 8.160591e-02 
1.744000e+00 8.348504e-02 
1.745000e+00 8.536616e-02 
1.746000e+00 8.724925e-02 
1.747000e+00 8.913431e-02 
1.748000e+00 9.102130e-02 
1.749000e+00 9.291022e-02 
1.750000e+00 9.480105e-02 
1.751000e+00 9.669377e-02 
1.752000e+00 9.858836e-02 
1.753000e+00 1.004848e-01 
1.754000e+00 1.023831e-01 
1.755000e+00 1.042832e-01 
1.756000e+00 1.061851e-01 
1.757000e+00 1.080888e-01 
1.758000e+00 1.099943e-01 
1.759000e+00 1.119016e-01 
1.760000e+00 1.138105e-01 
1.761000e+00 1.157212e-01 
1.762000e+00 1.176336e-01 
1.763000e+00 1.195477e-01 
1.764000e+00 1.214635e-01 
1.765000e+00 1.233809e-01 
1.766000e+00 1.252999e-01 
1.767000e+00 1.272206e-01 
1.768000e+00 1.291429e-01 
1.769000e+00 1.310667e-01 
1.770000e+00 1.329921e-01 
1.771000e+00 1.349191e-01 
1.772000e+00 1.368475e-01 
1.773000e+00 1.387775e-01 
1.774000e+00 1.407090e-01 
1.775000e+00 1.426420e-01 
1.776000e+00 1.445764e-01 
1.777000e+00 1.465122e-01 
1.778000e+00 1.484495e-01 
1.779000e+00 1.503882e-01 
1.780000e+00 1.523283e-01 
1.781000e+00 1.542697e-01 
1.782000e+00 1.562125e-01 
1.783000e+00 1.581566e-01 
1.784000e+00 1.601020e-01 
1.785000e+00 1.620488e-01 
1.786000e+00 1.639968e-01 
1.787000e+00 1.659460e-01 
1.788000e+00 1.678965e-01 
1.789000e+00 1.698482e-01 
1.790000e+00 1.718012e-01 
1.791000e+00 1.737553e-01 
1.792000e+00 1.757106e-01 
1.793000e+00 1.776670e-01 
1.794000e+00 1.796245e-01 
1.795000e+00 1.815832e-01 
1.796000e+00 1.835430e-01 
1.797000e+00 1.855038e-01 
1.798000e+00 1.874657e-01 
1.799000e+00 1.894286e-01 
1.800000e+00 1.913926e-01 
1.801000e+00 1.933575e-01 
1.802000e+00 1.953235e-01 
1.803000e+00 1.972904e-01 
1.804000e+00 1.992582e-01 
1.805000e+00 2.012270e-01 
1.806000e+00 2.031966e-01 
1.807000e+00 2.051672e-01 
1.808000e+00 2.071386e-01 
1.809000e+00 2.091109e-01 
1.810000e+00 2.110840e-01 
1.811000e+00 2.130579e-01 
1.812000e+00 2.150326e-01 
1.813000e+00 2.170080e-01 
1.814000e+00 2.189843e-01 
1.815000e+00 2.209612e-01 
1.816000e+00 2.229389e-01 
1.817000e+00 2.249172e-01 
1.818000e+00 2.268963e-01 
1.819000e+00 2.288760e-01 
1.820000e+00 2.308563e-01 
1.821000e+00 2.328373e-01 
1.822000e+00 2.348188e-01 
1.823000e+00 2.368010e-01 
1.824000e+00 2.387837e-01 
1.825000e+00 2.407669e-01 
1.826000e+00 2.427506e-01 
1.827000e+00 2.447349e-01 
1.828000e+00 2.467196e-01 
1.829000e+00 2.487048e-01 
1.830000e+00 2.506905e-01 
1.831000e+00 2.526765e-01 
1.832000e+00 2.546630e-01 
1.833000e+00 2.566498e-01 
1.834000e+00 2.586371e-01 
1.835000e+00 2.606246e-01 
1.836000e+00 2.626125e-01 
1.837000e+00 2.646007e-01 
1.838000e+00 2.665891e-01 
1.839000e+00 2.685779e-01 
1.840000e+00 2.705668e-01 
1.841000e+00 2.725560e-01 
1.842000e+00 2.745454e-01 
1.843000e+00 2.765350e-01 
1.844000e+00 2.785248e-01 
1.845000e+00 2.805147e-01 
1.846000e+00 2.825047e-01 
1.847000e+00 2.844948e-01 
1.848000e+00 2.864850e-01 
1.849000e+00 2.884753e-01 
1.850000e+00 2.904656e-01 
1.851000e+00 2.924560e-01 
1.852000e+00 2.944463e-01 
1.853000e+00 2.964366e-01 
1.854000e+00 2.984269e-01 
1.855000e+00 3.004172e-01 
1.856000e+00 3.024073e-01 
1.857000e+00 3.043974e-01 
1.858000e+00 3.063873e-01 
1.859000e+00 3.083771e-01 
1.860000e+00 3.103668e-01 
1.861000e+00 3.123562e-01 
1.862000e+00 3.143455e-01 
1.863000e+00 3.163345e-01 
1.864000e+00 3.183233e-01 
1.865000e+00 3.203119e-01 
1.866000e+00 3.223001e-01 
1.867000e+00 3.242881e-01 
1.868000e+00 3.262757e-01 
1.869000e+00 3.282630e-01 
1.870000e+00 3.302499e-01 
1.871000e+00 3.322365e-01 
1.872000e+00 3.342226e-01 
1.873000e+00 3.362083e-01 
1.874000e+00 3.381936e-01 
1.875000e+00 3.401784e-01 
1.876000e+00 3.421627e-01 
1.877000e+00 3.441465e-01 
1.878000e+00 3.461298e-01 
1.879000e+00 3.481125e-01 
1.880000e+00 3.500947e-01 
1.881000e+00 3.520762e-01 
1.882000e+00 3.540572e-01 
1.883000e+00 3.560375e-01 
1.884000e+00 3.580171e-01 
1.885000e+00 3.599961e-01 
1.886000e+00 3.619744e-01 
1.887000e+00 3.639520e-01 
1.888000e+00 3.659288e-01 
1.889000e+00 3.679049e-01 
1.890000e+00 3.698802e-01 
1.891000e+00 3.718547e-01 
1.892000e+00 3.738284e-01 
1.893000e+00 3.758012e-01 
1.894000e+00 3.777732e-01 
1.895000e+00 3.797443e-01 
1.896000e+00 3.817145e-01 
1.897000e+00 3.836838e-01 
1.898000e+00 3.856521e-01 
1.899000e+00 3.876194e-01 
1.900000e+00 3.895858e-01 
1.901000e+00 3.915511e-01 
1.902000e+00 3.935154e-01 
1.903000e+00 3.954787e-01 
1.904000e+00 3.974409e-01 
1.905000e+00 3.994020e-01 
1.906000e+00 4.013620e-01 
1.907000e+00 4.033208e-01 
1.908000e+00 4.052785e-01 
1.909000e+00 4.072350e-01 
1.910000e+00 4.091903e-01 
1.911000e+00 4.111444e-01 
1.912000e+00 4.130973e-01 
1.913000e+00 4.150489e-01 
1.914000e+00 4.169992e-01 
1.915000e+00 4.189482e-01 
1.916000e+00 4.208958e-01 
1.917000e+00 4.228422e-01 
1.918000e+00 4.247871e-01 
1.919000e+00 4.267307e-01 
1.920000e+00 4.286728e-01 
1.921000e+00 4.306135e-01 
1.922000e+00 4.325528e-01 
1.923000e+00 4.344906e-01 
1.924000e+00 4.364269e-01 
1.925000e+00 4.383617e-01 
1.926000e+00 4.402949e-01 
1.927000e+00 4.422266e-01 
1.928000e+00 4.441567e-01 
1.929000e+00 4.460851e-01 
1.930000e+00 4.480120e-01 
1.931000e+00 4.499372e-01 
1.932000e+00 4.518608e-01 
1.933000e+00 4.537827e-01 
1.934000e+00 4.557028e-01 
1.935000e+00 4.576212e-01 
1.936000e+00 4.595379e-01 
1.937000e+00 4.614528e-01 
1.938000e+00 4.633659e-01 
1.939000e+00 4.652772e-01 
1.940000e+00 4.671867e-01 
1.941000e+00 4.690943e-01 
1.942000e+00 4.710000e-01 
1.943000e+00 4.729038e-01 
1.944000e+00 4.748057e-01 
1.945000e+00 4.767057e-01 
1.946000e+00 4.786036e-01 
1.947000e+00 4.804996e-01 
1.948000e+00 4.823936e-01 
1.949000e+00 4.842856e-01 
1.950000e+00 4.861755e-01 
1.951000e+00 4.880634e-01 
1.952000e+00 4.899491e-01 
1.953000e+00 4.918328e-01 
1.954000e+00 4.937143e-01 
1.955000e+00 4.955936e-01 
1.956000e+00 4.974708e-01 
1.957000e+00 4.993457e-01 
1.958000e+00 5.012185e-01 
1.959000e+00 5.030890e-01 
1.960000e+00 5.049573e-01 
1.961000e+00 5.068232e-01 
1.962000e+00 5.086869e-01 
1.963000e+00 5.105482e-01 
1.964000e+00 5.124072e-01 
1.965000e+00 5.142638e-01 
1.966000e+00 5.161180e-01 
1.967000e+00 5.179699e-01 
1.968000e+00 5.198192e-01 
1.969000e+00 5.216662e-01 
1.970000e+00 5.235106e-01 
1.971000e+00 5.253526e-01 
1.972000e+00 5.271920e-01 
1.973000e+00 5.290289e-01 
1.974000e+00 5.308633e-01 
1.975000e+00 5.326950e-01 
1.976000e+00 5.345242e-01 
1.977000e+00 5.363507e-01 
1.978000e+00 5.381746e-01 
1.979000e+00 5.399958e-01 
1.980000e+00 5.418144e-01 
1.981000e+00 5.436302e-01 
1.982000e+00 5.454433e-01 
1.983000e+00 5.472536e-01 
1.984000e+00 5.490612e-01 
1.985000e+00 5.508660e-01 
1.986000e+00 5.526680e-01 
1.987000e+00 5.544671e-01 
1.988000e+00 5.562634e-01 
1.989000e+00 5.580568e-01 
1.990000e+00 5.598473e-01 
1.991000e+00 5.616349e-01 
1.992000e+00 5.634196e-01 
1.993000e+00 5.652013e-01 
1.994000e+00 5.669800e-01 
1.995000e+00 5.687557e-01 
1.996000e+00 5.705284e-01 
1.997000e+00 5.722980e-01 
1.998000e+00 5.740646e-01 
1.999000e+00 5.758281e-01 
2.000000e+00 5.775884e-01 
2.001000e+00 5.793457e-01 
2.002000e+00 5.810998e-01 
2.003000e+00 5.828507e-01 
2.004000e+00 5.845985e-01 
2.005000e+00 5.863430e-01 
2.006000e+00 5.880843e-01 
2.007000e+00 5.898224e-01 
2.008000e+00 5.915571e-01 
2.009000e+00 5.932886e-01 
2.010000e+00 5.950168e-01 
2.011000e+00 5.967416e-01 
2.012000e+00 5.984631e-01 
2.013000e+00 6.001812e-01 
2.014000e+00 6.018959e-01 
2.015000e+00 6.036071e-01 
2.016000e+00 6.053150e-01 
2.017000e+00 6.070194e-01 
2.018000e+00 6.087202e-01 
2.019000e+00 6.104176e-01 
2.020000e+00 6.121115e-01 
2.021000e+00 6.138018e-01 
2.022000e+00 6.154886e-01 
2.023000e+00 6.171718e-01 
2.024000e+00 6.188514e-01 
2.025000e+00 6.205273e-01 
2.026000e+00 6.221997e-01 
2.027000e+00 6.238683e-01 
2.028000e+00 6.255333e-01 
2.029000e+00 6.271945e-01 
2.030000e+00 6.288521e-01 
2.031000e+00 6.305058e-01 
2.032000e+00 6.321559e-01 
2.033000e+00 6.338021e-01 
2.034000e+00 6.354445e-01 
2.035000e+00 6.370831e-01 
2.036000e+00 6.387179e-01 
2.037000e+00 6.403487e-01 
2.038000e+00 6.419757e-01 
2.039000e+00 6.435988e-01 
2.040000e+00 6.452180e-01 
2.041000e+00 6.468332e-01 
2.042000e+00 6.484444e-01 
2.043000e+00 6.500517e-01 
2.044000e+00 6.516549e-01 
2.045000e+00 6.532541e-01 
2.046000e+00 6.548493e-01 
2.047000e+00 6.564404e-01 
2.048000e+00 6.580274e-01 
2.049000e+00 6.596103e-01 
2.050000e+00 6.611891e-01 
2.051000e+00 6.627637e-01 
2.052000e+00 6.643342e-01 
2.053000e+00 6.659004e-01 
2.054000e+00 6.674625e-01 
2.055000e+00 6.690203e-01 
2.056000e+00 6.705739e-01 
2.057000e+00 6.721232e-01 
2.058000e+00 6.736683e-01 
2.059000e+00 6.752090e-01 
2.060000e+00 6.767454e-01 
2.061000e+00 6.782775e-01 
2.062000e+00 6.798052e-01 
2.063000e+00 6.813285e-01 
2.064000e+00 6.828474e-01 
2.065000e+00 6.843619e-01 
2.066000e+00 6.858720e-01 
2.067000e+00 6.873776e-01 
2.068000e+00 6.888787e-01 
2.069000e+00 6.903753e-01 
2.070000e+00 6.918674e-01 
2.071000e+00 6.933549e-01 
2.072000e+00 6.948380e-01 
2.073000e+00 6.963164e-01 
2.074000e+00 6.977902e-01 
2.075000e+00 6.992594e-01 
2.076000e+00 7.007240e-01 
2.077000e+00 7.021839e-01 
2.078000e+00 7.036392e-01 
2.079000e+00 7.050898e-01 
2.080000e+00 7.065356e-01 
2.081000e+00 7.079768e-01 
2.082000e+00 7.094131e-01 
2.083000e+00 7.108448e-01 
2.084000e+00 7.122716e-01 
2.085000e+00 7.136936e-01 
2.086000e+00 7.151108e-01 
2.087000e+00 7.165232e-01 
2.088000e+00 7.179307e-01 
2.089000e+00 7.193334e-01 
2.090000e+00 7.207311e-01 
2.091000e+00 7.221239e-01 
2.092000e+00 7.235118e-01 
2.093000e+00 7.248948e-01 
2.094000e+00 7.262727e-01 
2.095000e+00 7.276457e-01 
2.096000e+00 7.290137e-01 
2.097000e+00 7.303767e-01 
2.098000e+00 7.317346e-01 
2.099000e+00 7.330874e-01 
2.100000e+00 7.344352e-01 
2.101000e+00 7.357779e-01 
2.102000e+00 7.371154e-01 
2.103000e+00 7.384479e-01 
2.104000e+00 7.397751e-01 
2.105000e+00 7.410972e-01 
2.106000e+00 7.424142e-01 
2.107000e+00 7.437259e-01 
2.108000e+00 7.450324e-01 
2.109000e+00 7.463336e-01 
2.110000e+00 7.476296e-01 
2.111000e+00 7.489203e-01 
2.112000e+00 7.502058e-01 
2.113000e+00 7.514859e-01 
2.114000e+00 7.527607e-01 
2.115000e+00 7.540301e-01 
2.116000e+00 7.552942e-01 
2.117000e+00 7.565529e-01 
2.118000e+00 7.578062e-01 
2.119000e+00 7.590541e-01 
2.120000e+00 7.602965e-01 
2.121000e+00 7.615335e-01 
2.122000e+00 7.627651e-01 
2.123000e+00 7.639911e-01 
2.124000e+00 7.652117e-01 
2.125000e+00 7.664267e-01 
2.126000e+00 7.676362e-01 
2.127000e+00 7.688402e-01 
2.128000e+00 7.700385e-01 
2.129000e+00 7.712313e-01 
2.130000e+00 7.724185e-01 
2.131000e+00 7.736001e-01 
2.132000e+00 7.747760e-01 
2.133000e+00 7.759463e-01 
2.134000e+00 7.771109e-01 
2.135000e+00 7.782698e-01 
2.136000e+00 7.794231e-01 
2.137000e+00 7.805706e-01 
2.138000e+00 7.817123e-01 
2.139000e+00 7.828484e-01 
2.140000e+00 7.839786e-01 
2.141000e+00 7.851031e-01 
2.142000e+00 7.862217e-01 
2.143000e+00 7.873346e-01 
2.144000e+00 7.884416e-01 
2.145000e+00 7.895428e-01 
2.146000e+00 7.906381e-01 
2.147000e+00 7.917275e-01 
2.148000e+00 7.928110e-01 
2.149000e+00 7.938886e-01 
2.150000e+00 7.949603e-01 
2.151000e+00 7.960260e-01 
2.152000e+00 7.970858e-01 
2.153000e+00 7.981396e-01 
2.154000e+00 7.991874e-01 
2.155000e+00 8.002293e-01 
2.156000e+00 8.012650e-01 
2.157000e+00 8.022948e-01 
2.158000e+00 8.033185e-01 
2.159000e+00 8.043361e-01 
2.160000e+00 8.053477e-01 
2.161000e+00 8.063531e-01 
2.162000e+00 8.073524e-01 
2.163000e+00 8.083456e-01 
2.164000e+00 8.093327e-01 
2.165000e+00 8.103136e-01 
2.166000e+00 8.112883e-01 
2.167000e+00 8.122569e-01 
2.168000e+00 8.132192e-01 
2.169000e+00 8.141753e-01 
2.170000e+00 8.151252e-01 
2.171000e+00 8.160689e-01 
2.172000e+00 8.170062e-01 
2.173000e+00 8.179373e-01 
2.174000e+00 8.188621e-01 
2.175000e+00 8.197807e-01 
2.176000e+00 8.206928e-01 
2.177000e+00 8.215987e-01 
2.178000e+00 8.224982e-01 
2.179000e+00 8.233913e-01 
2.180000e+00 8.242781e-01 
2.181000e+00 8.251585e-01 
2.182000e+00 8.260324e-01 
2.183000e+00 8.269000e-01 
2.184000e+00 8.277611e-01 
2.185000e+00 8.286158e-01 
2.186000e+00 8.294640e-01 
2.187000e+00 8.303057e-01 
2.188000e+00 8.311410e-01 
2.189000e+00 8.319697e-01 
2.190000e+00 8.327919e-01 
2.191000e+00 8.336077e-01 
2.192000e+00 8.344168e-01 
2.193000e+00 8.352194e-01 
2.194000e+00 8.360155e-01 
2.195000e+00 8.368049e-01 
2.196000e+00 8.375878e-01 
2.197000e+00 8.383641e-01 
2.198000e+00 8.391337e-01 
2.199000e+00 8.398967e-01 
2.200000e+00 8.406531e-01 
2.201000e+00 8.414028e-01 
2.202000e+00 8.421458e-01 
2.203000e+00 8.428821e-01 
2.204000e+00 8.436118e-01 
2.205000e+00 8.443347e-01 
2.206000e+00 8.450509e-01 
2.207000e+00 8.457604e-01 
2.208000e+00 8.464631e-01 
2.209000e+00 8.471591e-01 
2.210000e+00 8.478483e-01 
2.211000e+00 8.485307e-01 
2.212000e+00 8.492064e-01 
2.213000e+00 8.498752e-01 
2.214000e+00 8.505372e-01 
2.215000e+00 8.511923e-01 
2.216000e+00 8.518406e-01 
2.217000e+00 8.524821e-01 
2.218000e+00 8.531167e-01 
2.219000e+00 8.537444e-01 
2.220000e+00 8.543652e-01 
2.221000e+00 8.549792e-01 
2.222000e+00 8.555862e-01 
2.223000e+00 8.561863e-01 
2.224000e+00 8.567794e-01 
2.225000e+00 8.573656e-01 
2.226000e+00 8.579448e-01 
2.227000e+00 8.585171e-01 
2.228000e+00 8.590824e-01 
2.229000e+00 8.596407e-01 
2.230000e+00 8.601920e-01 
2.231000e+00 8.607363e-01 
2.232000e+00 8.612735e-01 
2.233000e+00 8.618037e-01 
2.234000e+00 8.623269e-01 
2.235000e+00 8.628430e-01 
2.236000e+00 8.633521e-01 
2.237000e+00 8.638541e-01 
2.238000e+00 8.643490e-01 
2.239000e+00 8.648367e-01 
2.240000e+00 8.653174e-01 
2.241000e+00 8.657910e-01 
2.242000e+00 8.662574e-01 
2.243000e+00 8.667167e-01 
2.244000e+00 8.671688e-01 
2.245000e+00 8.676138e-01 
2.246000e+00 8.680517e-01 
2.247000e+00 8.684823e-01 
2.248000e+00 8.689057e-01 
2.249000e+00 8.693220e-01 
2.250000e+00 8.697311e-01 
2.251000e+00 8.701329e-01 
2.252000e+00 8.705275e-01 
2.253000e+00 8.709149e-01 
2.254000e+00 8.712950e-01 
2.255000e+00 8.716679e-01 
2.256000e+00 8.720335e-01 
2.257000e+00 8.723918e-01 
2.258000e+00 8.727429e-01 
2.259000e+00 8.730867e-01 
2.260000e+00 8.734231e-01 
2.261000e+00 8.737523e-01 
2.262000e+00 8.740741e-01 
2.263000e+00 8.743887e-01 
2.264000e+00 8.746959e-01 
2.265000e+00 8.749957e-01 
2.266000e+00 8.752882e-01 
2.267000e+00 8.755734e-01 
2.268000e+00 8.758512e-01 
2.269000e+00 8.761216e-01 
2.270000e+00 8.763846e-01 
2.271000e+00 8.766402e-01 
2.272000e+00 8.768885e-01 
2.273000e+00 8.771293e-01 
2.274000e+00 8.773627e-01 
2.275000e+00 8.775887e-01 
2.276000e+00 8.778073e-01 
2.277000e+00 8.780185e-01 
2.278000e+00 8.782222e-01 
2.279000e+00 8.784184e-01 
2.280000e+00 8.786072e-01 
2.281000e+00 8.787885e-01 
2.282000e+00 8.789624e-01 
2.283000e+00 8.791287e-01 
2.284000e+00 8.792876e-01 
2.285000e+00 8.794390e-01 
2.286000e+00 8.795829e-01 
2.287000e+00 8.797193e-01 
2.288000e+00 8.798481e-01 
2.289000e+00 8.799695e-01 
2.290000e+00 8.800833e-01 
2.291000e+00 8.801896e-01 
2.292000e+00 8.802883e-01 
2.293000e+00 8.803795e-01 
2.294000e+00 8.804632e-01 
2.295000e+00 8.805393e-01 
2.296000e+00 8.806078e-01 
2.297000e+00 8.806688e-01 
2.298000e+00 8.807222e-01 
2.299000e+00 8.807680e-01 
2.300000e+00 8.808062e-01 
2.301000e+00 8.808368e-01 
2.302000e+00 8.808598e-01 
2.303000e+00 8.808752e-01 
2.304000e+00 8.808830e-01 
2.305000e+00 8.808832e-01 
2.306000e+00 8.808758e-01 
2.307000e+00 8.808608e-01 
2.308000e+00 8.808381e-01 
2.309000e+00 8.808078e-01 
2.310000e+00 8.807698e-01 
2.311000e+00 8.807242e-01 
2.312000e+00 8.806709e-01 
2.313000e+00 8.806100e-01 
2.314000e+00 8.805414e-01 
2.315000e+00 8.804652e-01 
2.316000e+00 8.803813e-01 
2.317000e+00 8.802897e-01 
2.318000e+00 8.801905e-01 
2.319000e+00 8.800835e-01 
2.320000e+00 8.799689e-01 
2.321000e+00 8.798466e-01 
2.322000e+00 8.797166e-01 
2.323000e+00 8.795789e-01 
2.324000e+00 8.794335e-01 
2.325000e+00 8.792804e-01 
2.326000e+00 8.791196e-01 
2.327000e+00 8.789511e-01 
2.328000e+00 8.787748e-01 
2.329000e+00 8.785908e-01 
2.330000e+00 8.783992e-01 
2.331000e+00 8.781997e-01 
2.332000e+00 8.779926e-01 
2.333000e+00 8.777777e-01 
2.334000e+00 8.775551e-01 
2.335000e+00 8.773248e-01 
2.336000e+00 8.770867e-01 
2.337000e+00 8.768408e-01 
2.338000e+00 8.765873e-01 
2.339000e+00 8.763259e-01 
2.340000e+00 8.760569e-01 
2.341000e+00 8.757800e-01 
2.342000e+00 8.754954e-01 
2.343000e+00 8.752031e-01 
2.344000e+00 8.749030e-01 
2.345000e+00 8.745951e-01 
2.346000e+00 8.742795e-01 
2.347000e+00 8.739561e-01 
2.348000e+00 8.736249e-01 
2.349000e+00 8.732860e-01 
2.350000e+00 8.729393e-01 
2.351000e+00 8.725848e-01 
2.352000e+00 8.722225e-01 
2.353000e+00 8.718525e-01 
2.354000e+00 8.714747e-01 
2.355000e+00 8.710891e-01 
2.356000e+00 8.706957e-01 
2.357000e+00 8.702945e-01 
2.358000e+00 8.698856e-01 
2.359000e+00 8.694689e-01 
2.360000e+00 8.690444e-01 
2.361000e+00 8.686121e-01 
2.362000e+00 8.681720e-01 
2.363000e+00 8.677241e-01 
2.364000e+00 8.672685e-01 
2.365000e+00 8.668050e-01 
2.366000e+00 8.663338e-01 
2.367000e+00 8.658548e-01 
2.368000e+00 8.653680e-01 
2.369000e+00 8.648734e-01 
2.370000e+00 8.643710e-01 
2.371000e+00 8.638609e-01 
2.372000e+00 8.633429e-01 
2.373000e+00 8.628172e-01 
2.374000e+00 8.622836e-01 
2.375000e+00 8.617423e-01 
2.376000e+00 8.611932e-01 
2.377000e+00 8.606363e-01 
2.378000e+00 8.600717e-01 
2.379000e+00 8.594992e-01 
2.380000e+00 8.589190e-01 
2.381000e+00 8.583310e-01 
2.382000e+00 8.577351e-01 
2.383000e+00 8.571316e-01 
2.384000e+00 8.565202e-01 
2.385000e+00 8.559011e-01 
2.386000e+00 8.552741e-01 
2.387000e+00 8.546394e-01 
2.388000e+00 8.539970e-01 
2.389000e+00 8.533467e-01 
2.390000e+00 8.526887e-01 
2.391000e+00 8.520230e-01 
2.392000e+00 8.513494e-01 
2.393000e+00 8.506681e-01 
2.394000e+00 8.499790e-01 
2.395000e+00 8.492822e-01 
2.396000e+00 8.485776e-01 
2.397000e+00 8.478652e-01 
2.398000e+00 8.471451e-01 
2.399000e+00 8.464173e-01 
2.400000e+00 8.456817e-01 
2.401000e+00 8.449383e-01 
2.402000e+00 8.441872e-01 
2.403000e+00 8.434284e-01 
2.404000e+00 8.426618e-01 
2.405000e+00 8.418875e-01 
2.406000e+00 8.411055e-01 
2.407000e+00 8.403157e-01 
2.408000e+00 8.395182e-01 
2.409000e+00 8.387130e-01 
2.410000e+00 8.379001e-01 
2.411000e+00 8.370794e-01 
2.412000e+00 8.362511e-01 
2.413000e+00 8.354150e-01 
2.414000e+00 8.345712e-01 
2.415000e+00 8.337197e-01 
2.416000e+00 8.328606e-01 
2.417000e+00 8.319937e-01 
2.418000e+00 8.311192e-01 
2.419000e+00 8.302369e-01 
2.420000e+00 8.293470e-01 
2.421000e+00 8.284494e-01 
2.422000e+00 8.275441e-01 
2.423000e+00 8.266312e-01 
2.424000e+00 8.257106e-01 
2.425000e+00 8.247823e-01 
2.426000e+00 8.238464e-01 
2.427000e+00 8.229029e-01 
2.428000e+00 8.219517e-01 
2.429000e+00 8.209928e-01 
2.430000e+00 8.200264e-01 
2.431000e+00 8.190523e-01 
2.432000e+00 8.180705e-01 
2.433000e+00 8.170812e-01 
2.434000e+00 8.160843e-01 
2.435000e+00 8.150797e-01 
2.436000e+00 8.140675e-01 
2.437000e+00 8.130478e-01 
2.438000e+00 8.120204e-01 
2.439000e+00 8.109855e-01 
2.440000e+00 8.099430e-01 
2.441000e+00 8.088929e-01 
2.442000e+00 8.078353e-01 
2.443000e+00 8.067701e-01 
2.444000e+00 8.056973e-01 
2.445000e+00 8.046170e-01 
2.446000e+00 8.035292e-01 
2.447000e+00 8.024338e-01 
2.448000e+00 8.013309e-01 
2.449000e+00 8.002205e-01 
2.450000e+00 7.991025e-01 
2.451000e+00 7.979771e-01 
2.452000e+00 7.968441e-01 
2.453000e+00 7.957037e-01 
2.454000e+00 7.945558e-01 
2.455000e+00 7.934003e-01 
2.456000e+00 7.922375e-01 
2.457000e+00 7.910671e-01 
2.458000e+00 7.898893e-01 
2.459000e+00 7.887041e-01 
2.460000e+00 7.875114e-01 
2.461000e+00 7.863113e-01 
2.462000e+00 7.851037e-01 
2.463000e+00 7.838888e-01 
2.464000e+00 7.826664e-01 
2.465000e+00 7.814366e-01 
2.466000e+00 7.801994e-01 
2.467000e+00 7.789549e-01 
2.468000e+00 7.777030e-01 
2.469000e+00 7.764436e-01 
2.470000e+00 7.751770e-01 
2.471000e+00 7.739030e-01 
2.472000e+00 7.726216e-01 
2.473000e+00 7.713329e-01 
2.474000e+00 7.700369e-01 
2.475000e+00 7.687336e-01 
2.476000e+00 7.674229e-01 
2.477000e+00 7.661050e-01 
2.478000e+00 7.647797e-01 
2.479000e+00 7.634472e-01 
2.480000e+00 7.621074e-01 
2.481000e+00 7.607604e-01 
2.482000e+00 7.594061e-01 
2.483000e+00 7.580445e-01 
2.484000e+00 7.566758e-01 
2.485000e+00 7.552998e-01 
2.486000e+00 7.539165e-01 
2.487000e+00 7.525261e-01 
2.488000e+00 7.511285e-01 
2.489000e+00 7.497237e-01 
2.490000e+00 7.483117e-01 
2.491000e+00 7.468926e-01 
2.492000e+00 7.454663e-01 
2.493000e+00 7.440329e-01 
2.494000e+00 7.425923e-01 
2.495000e+00 7.411446e-01 
2.496000e+00 7.396898e-01 
2.497000e+00 7.382279e-01 
2.498000e+00 7.367589e-01 
2.499000e+00 7.352828e-01 
2.500000e+00 7.337997e-01 
2.501000e+00 7.323095e-01 
2.502000e+00 7.308123e-01 
2.503000e+00 7.293080e-01 
2.504000e+00 7.277967e-01 
2.505000e+00 7.262784e-01 
2.506000e+00 7.247530e-01 
2.507000e+00 7.232207e-01 
2.508000e+00 7.216814e-01 
2.509000e+00 7.201352e-01 
2.510000e+00 7.185820e-01 
2.511000e+00 7.170218e-01 
2.512000e+00 7.154548e-01 
2.513000e+00 7.138807e-01 
2.514000e+00 7.122998e-01 
2.515000e+00 7.107120e-01 
2.516000e+00 7.091173e-01 
2.517000e+00 7.075158e-01 
2.518000e+00 7.059074e-01 
2.519000e+00 7.042921e-01 
2.520000e+00 7.026700e-01 
2.521000e+00 7.010411e-01 
2.522000e+00 6.994054e-01 
2.523000e+00 6.977629e-01 
2.524000e+00 6.961136e-01 
2.525000e+00 6.944575e-01 
2.526000e+00 6.927947e-01 
2.527000e+00 6.911251e-01 
2.528000e+00 6.894488e-01 
2.529000e+00 6.877658e-01 
2.530000e+00 6.860760e-01 
2.531000e+00 6.843796e-01 
2.532000e+00 6.826765e-01 
2.533000e+00 6.809668e-01 
2.534000e+00 6.792504e-01 
2.535000e+00 6.775273e-01 
2.536000e+00 6.757977e-01 
2.537000e+00 6.740614e-01 
2.538000e+00 6.723185e-01 
2.539000e+00 6.705691e-01 
2.540000e+00 6.688131e-01 
2.541000e+00 6.670505e-01 
2.542000e+00 6.652814e-01 
2.543000e+00 6.635058e-01 
2.544000e+00 6.617237e-01 
2.545000e+00 6.599350e-01 
2.546000e+00 6.581399e-01 
2.547000e+00 6.563383e-01 
2.548000e+00 6.545303e-01 
2.549000e+00 6.527158e-01 
2.550000e+00 6.508949e-01 
2.551000e+00 6.490676e-01 
2.552000e+00 6.472340e-01 
2.553000e+00 6.453939e-01 
2.554000e+00 6.435475e-01 
2.555000e+00 6.416947e-01 
2.556000e+00 6.398356e-01 
2.557000e+00 6.379702e-01 
2.558000e+00 6.360985e-01 
2.559000e+00 6.342204e-01 
2.560000e+00 6.323362e-01 
2.561000e+00 6.304456e-01 
2.562000e+00 6.285489e-01 
2.563000e+00 6.266459e-01 
2.564000e+00 6.247367e-01 
2.565000e+00 6.228213e-01 
2.566000e+00 6.208998e-01 
2.567000e+00 6.189720e-01 
2.568000e+00 6.170382e-01 
2.569000e+00 6.150982e-01 
2.570000e+00 6.131521e-01 
2.571000e+00 6.111999e-01 
2.572000e+00 6.092416e-01 
2.573000e+00 6.072773e-01 
2.574000e+00 6.053069e-01 
2.575000e+00 6.033305e-01 
2.576000e+00 6.013481e-01 
2.577000e+00 5.993597e-01 
2.578000e+00 5.973653e-01 
2.579000e+00 5.953650e-01 
2.580000e+00 5.933587e-01 
2.581000e+00 5.913465e-01 
2.582000e+00 5.893284e-01 
2.583000e+00 5.873044e-01 
2.584000e+00 5.852745e-01 
2.585000e+00 5.832388e-01 
2.586000e+00 5.811972e-01 
2.587000e+00 5.791498e-01 
2.588000e+00 5.770966e-01 
2.589000e+00 5.750376e-01 
2.590000e+00 5.729728e-01 
2.591000e+00 5.709023e-01 
2.592000e+00 5.688261e-01 
2.593000e+00 5.667441e-01 
2.594000e+00 5.646564e-01 
2.595000e+00 5.625631e-01 
2.596000e+00 5.604641e-01 
2.597000e+00 5.583594e-01 
2.598000e+00 5.562492e-01 
2.599000e+00 5.541333e-01 
2.600000e+00 5.520118e-01 
2.601000e+00 5.498848e-01 
2.602000e+00 5.477522e-01 
2.603000e+00 5.456141e-01 
2.604000e+00 5.434705e-01 
2.605000e+00 5.413213e-01 
2.606000e+00 5.391667e-01 
2.607000e+00 5.370067e-01 
2.608000e+00 5.348412e-01 
2.609000e+00 5.326702e-01 
2.610000e+00 5.304939e-01 
2.611000e+00 5.283122e-01 
2.612000e+00 5.261251e-01 
2.613000e+00 5.239327e-01 
2.614000e+00 5.217350e-01 
2.615000e+00 5.195319e-01 
2.616000e+00 5.173236e-01 
2.617000e+00 5.151100e-01 
2.618000e+00 5.128912e-01 
2.619000e+00 5.106671e-01 
2.620000e+00 5.084378e-01 
2.621000e+00 5.062033e-01 
2.622000e+00 5.039637e-01 
2.623000e+00 5.017189e-01 
2.624000e+00 4.994690e-01 
2.625000e+00 4.972140e-01 
2.626000e+00 4.949539e-01 
2.627000e+00 4.926887e-01 
2.628000e+00 4.904185e-01 
2.629000e+00 4.881432e-01 
2.630000e+00 4.858630e-01 
2.631000e+00 4.835777e-01 
2.632000e+00 4.812875e-01 
2.633000e+00 4.789924e-01 
2.634000e+00 4.766923e-01 
2.635000e+00 4.743873e-01 
2.636000e+00 4.720774e-01 
2.637000e+00 4.697627e-01 
2.638000e+00 4.674431e-01 
2.639000e+00 4.651187e-01 
2.640000e+00 4.627895e-01 
2.641000e+00 4.604555e-01 
2.642000e+00 4.581168e-01 
2.643000e+00 4.557733e-01 
2.644000e+00 4.534251e-01 
2.645000e+00 4.510722e-01 
2.646000e+00 4.487146e-01 
2.647000e+00 4.463524e-01 
2.648000e+00 4.439855e-01 
2.649000e+00 4.416140e-01 
2.650000e+00 4.392380e-01 
2.651000e+00 4.368573e-01 
2.652000e+00 4.344722e-01 
2.653000e+00 4.320825e-01 
2.654000e+00 4.296882e-01 
2.655000e+00 4.272896e-01 
2.656000e+00 4.248864e-01 
2.657000e+00 4.224788e-01 
2.658000e+00 4.200668e-01 
2.659000e+00 4.176504e-01 
2.660000e+00 4.152296e-01 
2.661000e+00 4.128045e-01 
2.662000e+00 4.103751e-01 
2.663000e+00 4.079413e-01 
2.664000e+00 4.055033e-01 
2.665000e+00 4.030610e-01 
2.666000e+00 4.006144e-01 
2.667000e+00 3.981637e-01 
2.668000e+00 3.957087e-01 
2.669000e+00 3.932496e-01 
2.670000e+00 3.907863e-01 
2.671000e+00 3.883189e-01 
2.672000e+00 3.858474e-01 
2.673000e+00 3.833718e-01 
2.674000e+00 3.808922e-01 
2.675000e+00 3.784085e-01 
2.676000e+00 3.759208e-01 
2.677000e+00 3.734291e-01 
2.678000e+00 3.709334e-01 
2.679000e+00 3.684338e-01 
2.680000e+00 3.659303e-01 
2.681000e+00 3.634228e-01 
2.682000e+00 3.609115e-01 
2.683000e+00 3.583964e-01 
2.684000e+00 3.558774e-01 
2.685000e+00 3.533546e-01 
2.686000e+00 3.508280e-01 
2.687000e+00 3.482977e-01 
2.688000e+00 3.457636e-01 
2.689000e+00 3.432258e-01 
2.690000e+00 3.406843e-01 
2.691000e+00 3.381392e-01 
2.692000e+00 3.355904e-01 
2.693000e+00 3.330380e-01 
2.694000e+00 3.304820e-01 
2.695000e+00 3.279224e-01 
2.696000e+00 3.253593e-01 
2.697000e+00 3.227927e-01 
2.698000e+00 3.202225e-01 
2.699000e+00 3.176489e-01 
2.700000e+00 3.150718e-01 
2.701000e+00 3.124913e-01 
2.702000e+00 3.099074e-01 
2.703000e+00 3.073201e-01 
2.704000e+00 3.047295e-01 
2.705000e+00 3.021355e-01 
2.706000e+00 2.995382e-01 
2.707000e+00 2.969377e-01 
2.708000e+00 2.943338e-01 
2.709000e+00 2.917268e-01 
2.710000e+00 2.891165e-01 
2.711000e+00 2.865030e-01 
2.712000e+00 2.838864e-01 
2.713000e+00 2.812667e-01 
2.714000e+00 2.786438e-01 
2.715000e+00 2.760178e-01 
2.716000e+00 2.733888e-01 
2.717000e+00 2.707567e-01 
2.718000e+00 2.681216e-01 
2.719000e+00 2.654836e-01 
2.720000e+00 2.628425e-01 
2.721000e+00 2.601985e-01 
2.722000e+00 2.575516e-01 
2.723000e+00 2.549018e-01 
2.724000e+00 2.522492e-01 
2.725000e+00 2.495937e-01 
2.726000e+00 2.469354e-01 
2.727000e+00 2.442743e-01 
2.728000e+00 2.416104e-01 
2.729000e+00 2.389438e-01 
2.730000e+00 2.362745e-01 
2.731000e+00 2.336024e-01 
2.732000e+00 2.309277e-01 
2.733000e+00 2.282504e-01 
2.734000e+00 2.255705e-01 
2.735000e+00 2.228879e-01 
2.736000e+00 2.202028e-01 
2.737000e+00 2.175152e-01 
2.738000e+00 2.148250e-01 
2.739000e+00 2.121324e-01 
2.740000e+00 2.094373e-01 
2.741000e+00 2.067397e-01 
2.742000e+00 2.040398e-01 
2.743000e+00 2.013374e-01 
2.744000e+00 1.986327e-01 
2.745000e+00 1.959257e-01 
2.746000e+00 1.932163e-01 
2.747000e+00 1.905047e-01 
2.748000e+00 1.877908e-01 
2.749000e+00 1.850746e-01 
2.750000e+00 1.823563e-01 
2.751000e+00 1.796358e-01 
2.752000e+00 1.769131e-01 
2.753000e+00 1.741883e-01 
2.754000e+00 1.714614e-01 
2.755000e+00 1.687324e-01 
2.756000e+00 1.660013e-01 
2.757000e+00 1.632682e-01 
2.758000e+00 1.605332e-01 
2.759000e+00 1.577961e-01 
2.760000e+00 1.550571e-01 
2.761000e+00 1.523162e-01 
2.762000e+00 1.495734e-01 
2.763000e+00 1.468287e-01 
2.764000e+00 1.440822e-01 
2.765000e+00 1.413338e-01 
2.766000e+00 1.385837e-01 
2.767000e+00 1.358317e-01 
2.768000e+00 1.330781e-01 
2.769000e+00 1.303227e-01 
2.770000e+00 1.275657e-01 
2.771000e+00 1.248069e-01 
2.772000e+00 1.220466e-01 
2.773000e+00 1.192846e-01 
2.774000e+00 1.165211e-01 
2.775000e+00 1.137560e-01 
2.776000e+00 1.109894e-01 
2.777000e+00 1.082212e-01 
2.778000e+00 1.054516e-01 
2.779000e+00 1.026806e-01 
2.780000e+00 9.990808e-02 
2.781000e+00 9.713420e-02 
2.782000e+00 9.435895e-02 
2.783000e+00 9.158235e-02 
2.784000e+00 8.880444e-02 
2.785000e+00 8.602524e-02 
2.786000e+00 8.324477e-02 
2.787000e+00 8.046306e-02 
2.788000e+00 7.768014e-02 
2.789000e+00 7.489604e-02 
2.790000e+00 7.211077e-02 
2.791000e+00 6.932438e-02 
2.792000e+00 6.653688e-02 
2.793000e+00 6.374831e-02 
2.794000e+00 6.095868e-02 
2.795000e+00 5.816803e-02 
2.796000e+00 5.537638e-02 
2.797000e+00 5.258376e-02 
2.798000e+00 4.979019e-02 
2.799000e+00 4.699571e-02 
2.800000e+00 4.420033e-02 
2.801000e+00 4.140410e-02 
2.802000e+00 3.860702e-02 
2.803000e+00 3.580914e-02 
2.804000e+00 3.301047e-02 
2.805000e+00 3.021105e-02 
2.806000e+00 2.741089e-02 
2.807000e+00 2.461004e-02 
2.808000e+00 2.180850e-02 
2.809000e+00 1.900632e-02 
2.810000e+00 1.620352e-02 
2.811000e+00 1.340012e-02 
2.812000e+00 1.059616e-02 
2.813000e+00 7.791653e-03 
2.814000e+00 4.986633e-03 
2.815000e+00 2.181127e-03 
2.816000e+00 -6.248402e-04 
2.817000e+00 -3.431240e-03 
2.818000e+00 -6.238045e-03 
2.819000e+00 -9.045230e-03 
2.820000e+00 -1.185277e-02 
2.821000e+00 -1.466063e-02 
2.822000e+00 -1.746879e-02 
2.823000e+00 -2.027722e-02 
2.824000e+00 -2.308589e-02 
2.825000e+00 -2.589478e-02 
2.826000e+00 -2.870386e-02 
2.827000e+00 -3.151310e-02 
2.828000e+00 -3.432247e-02 
2.829000e+00 -3.713196e-02 
2.830000e+00 -3.994152e-02 
2.831000e+00 -4.275114e-02 
2.832000e+00 -4.556079e-02 
2.833000e+00 -4.837044e-02 
2.834000e+00 -5.118005e-02 
2.835000e+00 -5.398962e-02 
2.836000e+00 -5.679910e-02 
2.837000e+00 -5.960847e-02 
2.838000e+00 -6.241771e-02 
2.839000e+00 -6.522679e-02 
2.840000e+00 -6.803567e-02 
2.841000e+00 -7.084434e-02 
2.842000e+00 -7.365276e-02 
2.843000e+00 -7.646091e-02 
2.844000e+00 -7.926876e-02 
2.845000e+00 -8.207629e-02 
2.846000e+00 -8.488346e-02 
2.847000e+00 -8.769026e-02 
2.848000e+00 -9.049664e-02 
2.849000e+00 -9.330259e-02 
2.850000e+00 -9.610808e-02 
2.851000e+00 -9.891308e-02 
2.852000e+00 -1.017176e-01 
2.853000e+00 -1.045215e-01 
2.854000e+00 -1.073249e-01 
2.855000e+00 -1.101277e-01 
2.856000e+00 -1.129298e-01 
2.857000e+00 -1.157313e-01 
2.858000e+00 -1.185321e-01 
2.859000e+00 -1.213322e-01 
2.860000e+00 -1.241316e-01 
2.861000e+00 -1.269302e-01 
2.862000e+00 -1.297281e-01 
2.863000e+00 -1.325251e-01 
2.864000e+00 -1.353213e-01 
2.865000e+00 -1.381166e-01 
2.866000e+00 -1.409110e-01 
2.867000e+00 -1.437045e-01 
2.868000e+00 -1.464970e-01 
2.869000e+00 -1.492886e-01 
2.870000e+00 -1.520792e-01 
2.871000e+00 -1.548687e-01 
2.872000e+00 -1.576572e-01 
2.873000e+00 -1.604446e-01 
2.874000e+00 -1.632308e-01 
2.875000e+00 -1.660160e-01 
2.876000e+00 -1.688000e-01 
2.877000e+00 -1.715827e-01 
2.878000e+00 -1.743643e-01 
2.879000e+00 -1.771446e-01 
2.880000e+00 -1.799237e-01 
2.881000e+00 -1.827014e-01 
2.882000e+00 -1.854778e-01 
2.883000e+00 -1.882529e-01 
2.884000e+00 -1.910265e-01 
2.885000e+00 -1.937988e-01 
2.886000e+00 -1.965696e-01 
2.887000e+00 -1.993390e-01 
2.888000e+00 -2.021069e-01 
2.889000e+00 -2.048733e-01 
2.890000e+00 -2.076381e-01 
2.891000e+00 -2.104013e-01 
2.892000e+00 -2.131630e-01 
2.893000e+00 -2.159230e-01 
2.894000e+00 -2.186814e-01 
2.895000e+00 -2.214381e-01 
2.896000e+00 -2.241931e-01 
2.897000e+00 -2.269464e-01 
2.898000e+00 -2.296979e-01 
2.899000e+00 -2.324477e-01 
2.900000e+00 -2.351956e-01 
2.901000e+00 -2.379417e-01 
2.902000e+00 -2.406859e-01 
2.903000e+00 -2.434282e-01 
2.904000e+00 -2.461686e-01 
2.905000e+00 -2.489071e-01 
2.906000e+00 -2.516436e-01 
2.907000e+00 -2.543781e-01 
2.908000e+00 -2.571106e-01 
2.909000e+00 -2.598411e-01 
2.910000e+00 -2.625694e-01 
2.911000e+00 -2.652957e-01 
2.912000e+00 -2.680198e-01 
2.913000e+00 -2.707418e-01 
2.914000e+00 -2.734616e-01 
2.915000e+00 -2.761792e-01 
2.916000e+00 -2.788945e-01 
2.917000e+00 -2.816076e-01 
2.918000e+00 -2.843184e-01 
2.919000e+00 -2.870269e-01 
2.920000e+00 -2.897330e-01 
2.921000e+00 -2.924368e-01 
2.922000e+00 -2.951382e-01 
2.923000e+00 -2.978372e-01 
2.924000e+00 -3.005337e-01 
2.925000e+00 -3.032278e-01 
2.926000e+00 -3.059193e-01 
2.927000e+00 -3.086084e-01 
2.928000e+00 -3.112948e-01 
2.929000e+00 -3.139788e-01 
2.930000e+00 -3.166601e-01 
2.931000e+00 -3.193388e-01 
2.932000e+00 -3.220148e-01 
2.933000e+00 -3.246881e-01 
2.934000e+00 -3.273588e-01 
2.935000e+00 -3.300267e-01 
2.936000e+00 -3.326919e-01 
2.937000e+00 -3.353542e-01 
2.938000e+00 -3.380138e-01 
2.939000e+00 -3.406705e-01 
2.940000e+00 -3.433244e-01 
2.941000e+00 -3.459754e-01 
2.942000e+00 -3.486235e-01 
2.943000e+00 -3.512686e-01 
2.944000e+00 -3.539108e-01 
2.945000e+00 -3.565500e-01 
2.946000e+00 -3.591861e-01 
2.947000e+00 -3.618193e-01 
2.948000e+00 -3.644494e-01 
2.949000e+00 -3.670763e-01 
2.950000e+00 -3.697002e-01 
2.951000e+00 -3.723209e-01 
2.952000e+00 -3.749385e-01 
2.953000e+00 -3.775528e-01 
2.954000e+00 -3.801640e-01 
2.955000e+00 -3.827719e-01 
2.956000e+00 -3.853765e-01 
2.957000e+00 -3.879779e-01 
2.958000e+00 -3.905759e-01 
2.959000e+00 -3.931706e-01 
2.960000e+00 -3.957619e-01 
2.961000e+00 -3.983498e-01 
2.962000e+00 -4.009343e-01 
2.963000e+00 -4.035153e-01 
2.964000e+00 -4.060929e-01 
2.965000e+00 -4.086670e-01 
2.966000e+00 -4.112376e-01 
2.967000e+00 -4.138046e-01 
2.968000e+00 -4.163681e-01 
2.969000e+00 -4.189280e-01 
2.970000e+00 -4.214842e-01 
2.971000e+00 -4.240368e-01 
2.972000e+00 -4.265858e-01 
2.973000e+00 -4.291310e-01 
2.974000e+00 -4.316726e-01 
2.975000e+00 -4.342103e-01 
2.976000e+00 -4.367444e-01 
2.977000e+00 -4.392746e-01 
2.978000e+00 -4.418010e-01 
2.979000e+00 -4.443236e-01 
2.980000e+00 -4.468423e-01 
2.981000e+00 -4.493572e-01 
2.982000e+00 -4.518681e-01 
2.983000e+00 -4.543751e-01 
2.984000e+00 -4.568781e-01 
2.985000e+00 -4.593771e-01 
2.986000e+00 -4.618722e-01 
2.987000e+00 -4.643632e-01 
2.988000e+00 -4.668501e-01 
2.989000e+00 -4.693330e-01 
2.990000e+00 -4.718117e-01 
2.991000e+00 -4.742864e-01 
2.992000e+00 -4.767569e-01 
2.993000e+00 -4.792232e-01 
2.994000e+00 -4.816853e-01 
2.995000e+00 -4.841431e-01 
2.996000e+00 -4.865968e-01 
2.997000e+00 -4.890461e-01 
2.998000e+00 -4.914912e-01 
2.999000e+00 -4.939320e-01 
3.000000e+00 -4.963684e-01 
3.001000e+00 -4.988004e-01 
3.002000e+00 -5.012281e-01 
3.003000e+00 -5.036513e-01 
3.004000e+00 -5.060701e-01 
3.005000e+00 -5.084845e-01 
3.006000e+00 -5.108943e-01 
3.007000e+00 -5.132997e-01 
3.008000e+00 -5.157005e-01 
3.009000e+00 -5.180968e-01 
3.010000e+00 -5.204885e-01 
3.011000e+00 -5.228757e-01 
3.012000e+00 -5.252582e-01 
3.013000e+00 -5.276360e-01 
3.014000e+00 -5.300092e-01 
3.015000e+00 -5.323777e-01 
3.016000e+00 -5.347415e-01 
3.017000e+00 -5.371006e-01 
3.018000e+00 -5.394549e-01 
3.019000e+00 -5.418044e-01 
3.020000e+00 -5.441491e-01 
3.021000e+00 -5.464890e-01 
3.022000e+00 -5.488241e-01 
3.023000e+00 -5.511543e-01 
3.024000e+00 -5.534795e-01 
3.025000e+00 -5.557999e-01 
3.026000e+00 -5.581154e-01 
3.027000e+00 -5.604259e-01 
3.028000e+00 -5.627314e-01 
3.029000e+00 -5.650319e-01 
3.030000e+00 -5.673274e-01 
3.031000e+00 -5.696178e-01 
3.032000e+00 -5.719032e-01 
3.033000e+00 -5.741835e-01 
3.034000e+00 -5.764587e-01 
3.035000e+00 -5.787287e-01 
3.036000e+00 -5.809936e-01 
3.037000e+00 -5.832533e-01 
3.038000e+00 -5.855078e-01 
3.039000e+00 -5.877571e-01 
3.040000e+00 -5.900012e-01 
3.041000e+00 -5.922400e-01 
3.042000e+00 -5.944735e-01 
3.043000e+00 -5.967017e-01 
3.044000e+00 -5.989246e-01 
3.045000e+00 -6.011422e-01 
3.046000e+00 -6.033543e-01 
3.047000e+00 -6.055611e-01 
3.048000e+00 -6.077625e-01 
3.049000e+00 -6.099584e-01 
3.050000e+00 -6.121489e-01 
3.051000e+00 -6.143340e-01 
3.052000e+00 -6.165135e-01 
3.053000e+00 -6.186875e-01 
3.054000e+00 -6.208560e-01 
3.055000e+00 -6.230189e-01 
3.056000e+00 -6.251763e-01 
3.057000e+00 -6.273280e-01 
3.058000e+00 -6.294742e-01 
3.059000e+00 -6.316147e-01 
3.060000e+00 -6.337496e-01 
3.061000e+00 -6.358787e-01 
3.062000e+00 -6.380022e-01 
3.063000e+00 -6.401200e-01 
3.064000e+00 -6.422320e-01 
3.065000e+00 -6.443383e-01 
3.066000e+00 -6.464388e-01 
3.067000e+00 -6.485335e-01 
3.068000e+00 -6.506224e-01 
3.069000e+00 -6.527054e-01 
3.070000e+00 -6.547826e-01 
3.071000e+00 -6.568539e-01 
3.072000e+00 -6.589193e-01 
3.073000e+00 -6.609788e-01 
3.074000e+00 -6.630324e-01 
3.075000e+00 -6.650800e-01 
3.076000e+00 -6.671217e-01 
3.077000e+00 -6.691574e-01 
3.078000e+00 -6.711870e-01 
3.079000e+00 -6.732106e-01 
3.080000e+00 -6.752282e-01 
3.081000e+00 -6.772397e-01 
3.082000e+00 -6.792452e-01 
3.083000e+00 -6.812445e-01 
3.084000e+00 -6.832377e-01 
3.085000e+00 -6.852247e-01 
3.086000e+00 -6.872056e-01 
3.087000e+00 -6.891803e-01 
3.088000e+00 -6.911489e-01 
3.089000e+00 -6.931112e-01 
3.090000e+00 -6.950672e-01 
3.091000e+00 -6.970171e-01 
3.092000e+00 -6.989606e-01 
3.093000e+00 -7.008979e-01 
3.094000e+00 -7.028288e-01 
3.095000e+00 -7.047534e-01 
3.096000e+00 -7.066717e-01 
3.097000e+00 -7.085837e-01 
3.098000e+00 -7.104892e-01 
3.099000e+00 -7.123884e-01 
3.100000e+00 -7.142811e-01 
3.101000e+00 -7.161674e-01 
3.102000e+00 -7.180473e-01 
3.103000e+00 -7.199207e-01 
3.104000e+00 -7.217876e-01 
3.105000e+00 -7.236480e-01 
3.106000e+00 -7.255019e-01 
3.107000e+00 -7.273493e-01 
3.108000e+00 -7.291901e-01 
3.109000e+00 -7.310243e-01 
3.110000e+00 -7.328520e-01 
3.111000e+00 -7.346730e-01 
3.112000e+00 -7.364875e-01 
3.113000e+00 -7.382953e-01 
3.114000e+00 -7.400964e-01 
3.115000e+00 -7.418909e-01 
3.116000e+00 -7.436787e-01 
3.117000e+00 -7.454598e-01 
3.118000e+00 -7.472342e-01 
3.119000e+00 -7.490018e-01 
3.120000e+00 -7.507627e-01 
3.121000e+00 -7.525168e-01 
3.122000e+00 -7.542642e-01 
3.123000e+00 -7.560047e-01 
3.124000e+00 -7.577385e-01 
3.125000e+00 -7.594654e-01 
3.126000e+00 -7.611854e-01 
3.127000e+00 -7.628986e-01 
3.128000e+00 -7.646049e-01 
3.129000e+00 -7.663044e-01 
3.130000e+00 -7.679969e-01 
3.131000e+00 -7.696825e-01 
3.132000e+00 -7.713611e-01 
3.133000e+00 -7.730328e-01 
3.134000e+00 -7.746976e-01 
3.135000e+00 -7.763553e-01 
3.136000e+00 -7.780061e-01 
3.137000e+00 -7.796498e-01 
3.138000e+00 -7.812865e-01 
3.139000e+00 -7.829162e-01 
3.140000e+00 -7.845388e-01 
3.141000e+00 -7.861543e-01 
3.142000e+00 -7.877627e-01 
3.143000e+00 -7.893641e-01 
3.144000e+00 -7.909583e-01 
3.145000e+00 -7.925454e-01 
3.146000e+00 -7.941254e-01 
3.147000e+00 -7.956982e-01 
3.148000e+00 -7.972638e-01 
3.149000e+00 -7.988222e-01 
3.150000e+00 -8.003735e-01 
3.151000e+00 -8.019175e-01 
3.152000e+00 -8.034543e-01 
3.153000e+00 -8.049838e-01 
3.154000e+00 -8.065061e-01 
3.155000e+00 -8.080212e-01 
3.156000e+00 -8.095289e-01 
3.157000e+00 -8.110294e-01 
3.158000e+00 -8.125225e-01 
3.159000e+00 -8.140083e-01 
3.160000e+00 -8.154868e-01 
3.161000e+00 -8.169580e-01 
3.162000e+00 -8.184217e-01 
3.163000e+00 -8.198781e-01 
3.164000e+00 -8.213272e-01 
3.165000e+00 -8.227688e-01 
3.166000e+00 -8.242030e-01 
3.167000e+00 -8.256298e-01 
3.168000e+00 -8.270491e-01 
3.169000e+00 -8.284610e-01 
3.170000e+00 -8.298655e-01 
3.171000e+00 -8.312624e-01 
3.172000e+00 -8.326519e-01 
3.173000e+00 -8.340339e-01 
3.174000e+00 -8.354084e-01 
3.175000e+00 -8.367753e-01 
3.176000e+00 -8.381347e-01 
3.177000e+00 -8.394866e-01 
3.178000e+00 -8.408309e-01 
3.179000e+00 -8.421676e-01 
3.180000e+00 -8.434968e-01 
3.181000e+00 -8.448184e-01 
3.182000e+00 -8.461324e-01 
3.183000e+00 -8.474387e-01 
3.184000e+00 -8.487375e-01 
3.185000e+00 -8.500286e-01 
3.186000e+00 -8.513120e-01 
3.187000e+00 -8.525878e-01 
3.188000e+00 -8.538559e-01 
3.189000e+00 -8.551164e-01 
3.190000e+00 -8.563691e-01 
3.191000e+00 -8.576142e-01 
3.192000e+00 -8.588516e-01 
3.193000e+00 -8.600812e-01 
3.194000e+00 -8.613031e-01 
3.195000e+00 -8.625172e-01 
3.196000e+00 -8.637236e-01 
3.197000e+00 -8.649223e-01 
3.198000e+00 -8.661131e-01 
3.199000e+00 -8.672962e-01 
3.200000e+00 -8.684715e-01 
3.201000e+00 -8.696390e-01 
3.202000e+00 -8.707987e-01 
3.203000e+00 -8.719506e-01 
3.204000e+00 -8.730946e-01 
3.205000e+00 -8.742308e-01 
3.206000e+00 -8.753592e-01 
3.207000e+00 -8.764797e-01 
3.208000e+00 -8.775923e-01 
3.209000e+00 -8.786970e-01 
3.210000e+00 -8.797939e-01 
3.211000e+00 -8.808829e-01 
3.212000e+00 -8.819639e-01 
3.213000e+00 -8.830371e-01 
3.214000e+00 -8.841024e-01 
3.215000e+00 -8.851597e-01 
3.216000e+00 -8.862090e-01 
3.217000e+00 -8.872505e-01 
3.218000e+00 -8.882840e-01 
3.219000e+00 -8.893095e-01 
3.220000e+00 -8.903270e-01 
3.221000e+00 -8.913366e-01 
3.222000e+00 -8.923382e-01 
3.223000e+00 -8.933318e-01 
3.224000e+00 -8.943174e-01 
3.225000e+00 -8.952950e-01 
3.226000e+00 -8.962646e-01 
3.227000e+00 -8.972261e-01 
3.228000e+00 -8.981796e-01 
3.229000e+00 -8.991251e-01 
3.230000e+00 -9.000626e-01 
3.231000e+00 -9.009919e-01 
3.232000e+00 -9.019133e-01 
3.233000e+00 -9.028265e-01 
3.234000e+00 -9.037317e-01 
3.235000e+00 -9.046288e-01 
3.236000e+00 -9.055179e-01 
3.237000e+00 -9.063988e-01 
3.238000e+00 -9.072716e-01 
3.239000e+00 -9.081364e-01 
3.240000e+00 -9.089930e-01 
3.241000e+00 -9.098415e-01 
3.242000e+00 -9.106818e-01 
3.243000e+00 -9.115141e-01 
3.244000e+00 -9.123382e-01 
3.245000e+00 -9.131542e-01 
3.246000e+00 -9.139620e-01 
3.247000e+00 -9.147616e-01 
3.248000e+00 -9.155532e-01 
3.249000e+00 -9.163365e-01 
3.250000e+00 -9.171117e-01 
3.251000e+00 -9.178787e-01 
3.252000e+00 -9.186375e-01 
3.253000e+00 -9.193881e-01 
3.254000e+00 -9.201306e-01 
3.255000e+00 -9.208648e-01 
3.256000e+00 -9.215908e-01 
3.257000e+00 -9.223087e-01 
3.258000e+00 -9.230183e-01 
3.259000e+00 -9.237197e-01 
3.260000e+00 -9.244129e-01 
3.261000e+00 -9.250979e-01 
3.262000e+00 -9.257746e-01 
3.263000e+00 -9.264431e-01 
3.264000e+00 -9.271034e-01 
3.265000e+00 -9.277554e-01 
3.266000e+00 -9.283992e-01 
3.267000e+00 -9.290348e-01 
3.268000e+00 -9.296620e-01 
3.269000e+00 -9.302811e-01 
3.270000e+00 -9.308918e-01 
3.271000e+00 -9.314943e-01 
3.272000e+00 -9.320886e-01 
3.273000e+00 -9.326746e-01 
3.274000e+00 -9.332523e-01 
3.275000e+00 -9.338217e-01 
3.276000e+00 -9.343828e-01 
3.277000e+00 -9.349357e-01 
3.278000e+00 -9.354802e-01 
3.279000e+00 -9.360165e-01 
3.280000e+00 -9.365445e-01 
3.281000e+00 -9.370642e-01 
3.282000e+00 -9.375756e-01 
3.283000e+00 -9.380787e-01 
3.284000e+00 -9.385735e-01 
3.285000e+00 -9.390600e-01 
3.286000e+00 -9.395382e-01 
3.287000e+00 -9.400081e-01 
3.288000e+00 -9.404696e-01 
3.289000e+00 -9.409229e-01 
3.290000e+00 -9.413678e-01 
3.291000e+00 -9.418045e-01 
3.292000e+00 -9.422328e-01 
3.293000e+00 -9.426528e-01 
3.294000e+00 -9.430644e-01 
3.295000e+00 -9.434678e-01 
3.296000e+00 -9.438628e-01 
3.297000e+00 -9.442495e-01 
3.298000e+00 -9.446279e-01 
3.299000e+00 -9.449979e-01 
3.300000e+00 -9.453597e-01 
3.301000e+00 -9.457131e-01 
3.302000e+00 -9.460581e-01 
3.303000e+00 -9.463948e-01 
3.304000e+00 -9.467232e-01 
3.305000e+00 -9.470433e-01 
3.306000e+00 -9.473551e-01 
3.307000e+00 -9.476585e-01 
3.308000e+00 -9.479535e-01 
3.309000e+00 -9.482403e-01 
3.310000e+00 -9.485187e-01 
3.311000e+00 -9.487888e-01 
3.312000e+00 -9.490505e-01 
3.313000e+00 -9.493039e-01 
3.314000e+00 -9.495490e-01 
3.315000e+00 -9.497858e-01 
3.316000e+00 -9.500142e-01 
3.317000e+00 -9.502343e-01 
3.318000e+00 -9.504460e-01 
3.319000e+00 -9.506495e-01 
3.320000e+00 -9.508446e-01 
3.321000e+00 -9.510313e-01 
3.322000e+00 -9.512098e-01 
3.323000e+00 -9.513799e-01 
3.324000e+00 -9.515417e-01 
3.325000e+00 -9.516952e-01 
3.326000e+00 -9.518403e-01 
3.327000e+00 -9.519772e-01 
3.328000e+00 -9.521057e-01 
3.329000e+00 -9.522259e-01 
3.330000e+00 -9.523378e-01 
3.331000e+00 -9.524414e-01 
3.332000e+00 -9.525366e-01 
3.333000e+00 -9.526236e-01 
3.334000e+00 -9.527022e-01 
3.335000e+00 -9.527725e-01 
3.336000e+00 -9.528346e-01 
3.337000e+00 -9.528883e-01 
3.338000e+00 -9.529338e-01 
3.339000e+00 -9.529709e-01 
3.340000e+00 -9.529997e-01 
3.341000e+00 -9.530203e-01 
3.342000e+00 -9.530326e-01 
3.343000e+00 -9.530366e-01 
3.344000e+00 -9.530323e-01 
3.345000e+00 -9.530197e-01 
3.346000e+00 -9.529988e-01 
3.347000e+00 -9.529697e-01 
3.348000e+00 -9.529323e-01 
3.349000e+00 -9.528867e-01 
3.350000e+00 -9.528327e-01 
3.351000e+00 -9.527706e-01 
3.352000e+00 -9.527001e-01 
3.353000e+00 -9.526214e-01 
3.354000e+00 -9.525345e-01 
3.355000e+00 -9.524393e-01 
3.356000e+00 -9.523359e-01 
3.357000e+00 -9.522243e-01 
3.358000e+00 -9.521044e-01 
3.359000e+00 -9.519763e-01 
3.360000e+00 -9.518399e-01 
3.361000e+00 -9.516954e-01 
3.362000e+00 -9.515426e-01 
3.363000e+00 -9.513816e-01 
3.364000e+00 -9.512125e-01 
3.365000e+00 -9.510351e-01 
3.366000e+00 -9.508495e-01 
3.367000e+00 -9.506557e-01 
3.368000e+00 -9.504538e-01 
3.369000e+00 -9.502437e-01 
3.370000e+00 -9.500254e-01 
3.371000e+00 -9.497989e-01 
3.372000e+00 -9.495643e-01 
3.373000e+00 -9.493215e-01 
3.374000e+00 -9.490705e-01 
3.375000e+00 -9.488114e-01 
3.376000e+00 -9.485442e-01 
3.377000e+00 -9.482688e-01 
3.378000e+00 -9.479853e-01 
3.379000e+00 -9.476937e-01 
3.380000e+00 -9.473940e-01 
3.381000e+00 -9.470861e-01 
3.382000e+00 -9.467701e-01 
3.383000e+00 -9.464461e-01 
3.384000e+00 -9.461139e-01 
3.385000e+00 -9.457737e-01 
3.386000e+00 -9.454254e-01 
3.387000e+00 -9.450690e-01 
3.388000e+00 -9.447045e-01 
3.389000e+00 -9.443320e-01 
3.390000e+00 -9.439515e-01 
3.391000e+00 -9.435629e-01 
3.392000e+00 -9.431662e-01 
3.393000e+00 -9.427615e-01 
3.394000e+00 -9.423488e-01 
3.395000e+00 -9.419281e-01 
3.396000e+00 -9.414994e-01 
3.397000e+00 -9.410626e-01 
3.398000e+00 -9.406179e-01 
3.399000e+00 -9.401652e-01 
3.400000e+00 -9.397045e-01 
3.401000e+00 -9.392359e-01 
3.402000e+00 -9.387592e-01 
3.403000e+00 -9.382747e-01 
3.404000e+00 -9.377821e-01 
3.405000e+00 -9.372817e-01 
3.406000e+00 -9.367733e-01 
3.407000e+00 -9.362570e-01 
3.408000e+00 -9.357327e-01 
3.409000e+00 -9.352006e-01 
3.410000e+00 -9.346606e-01 
3.411000e+00 -9.341126e-01 
3.412000e+00 -9.335568e-01 
3.413000e+00 -9.329932e-01 
3.414000e+00 -9.324217e-01 
3.415000e+00 -9.318423e-01 
3.416000e+00 -9.312550e-01 
3.417000e+00 -9.306600e-01 
3.418000e+00 -9.300571e-01 
3.419000e+00 -9.294464e-01 
3.420000e+00 -9.288279e-01 
3.421000e+00 -9.282016e-01 
3.422000e+00 -9.275675e-01 
3.423000e+00 -9.269256e-01 
3.424000e+00 -9.262760e-01 
3.425000e+00 -9.256186e-01 
3.426000e+00 -9.249535e-01 
3.427000e+00 -9.242806e-01 
3.428000e+00 -9.236000e-01 
3.429000e+00 -9.229117e-01 
3.430000e+00 -9.222156e-01 
3.431000e+00 -9.215119e-01 
3.432000e+00 -9.208005e-01 
3.433000e+00 -9.200814e-01 
3.434000e+00 -9.193546e-01 
3.435000e+00 -9.186202e-01 
3.436000e+00 -9.178782e-01 
3.437000e+00 -9.171285e-01 
3.438000e+00 -9.163711e-01 
3.439000e+00 -9.156062e-01 
3.440000e+00 -9.148337e-01 
3.441000e+00 -9.140535e-01 
3.442000e+00 -9.132658e-01 
3.443000e+00 -9.124706e-01 
3.444000e+00 -9.116677e-01 
3.445000e+00 -9.108574e-01 
3.446000e+00 -9.100394e-01 
3.447000e+00 -9.092140e-01 
3.448000e+00 -9.083811e-01 
3.449000e+00 -9.075406e-01 
3.450000e+00 -9.066927e-01 
3.451000e+00 -9.058373e-01 
3.452000e+00 -9.049744e-01 
3.453000e+00 -9.041041e-01 
3.454000e+00 -9.032263e-01 
3.455000e+00 -9.023411e-01 
3.456000e+00 -9.014485e-01 
3.457000e+00 -9.005485e-01 
3.458000e+00 -8.996411e-01 
3.459000e+00 -8.987263e-01 
3.460000e+00 -8.978042e-01 
3.461000e+00 -8.968747e-01 
3.462000e+00 -8.959378e-01 
3.463000e+00 -8.949937e-01 
3.464000e+00 -8.940422e-01 
3.465000e+00 -8.930834e-01 
3.466000e+00 -8.921173e-01 
3.467000e+00 -8.911440e-01 
3.468000e+00 -8.901633e-01 
3.469000e+00 -8.891755e-01 
3.470000e+00 -8.881804e-01 
3.471000e+00 -8.871780e-01 
3.472000e+00 -8.861685e-01 
3.473000e+00 -8.851518e-01 
3.474000e+00 -8.841278e-01 
3.475000e+00 -8.830967e-01 
3.476000e+00 -8.820585e-01 
3.477000e+00 -8.810131e-01 
3.478000e+00 -8.799606e-01 
3.479000e+00 -8.789009e-01 
3.480000e+00 -8.778342e-01 
3.481000e+00 -8.767604e-01 
3.482000e+00 -8.756795e-01 
3.483000e+00 -8.745915e-01 
3.484000e+00 -8.734965e-01 
3.485000e+00 -8.723945e-01 
3.486000e+00 -8.712854e-01 
3.487000e+00 -8.701694e-01 
3.488000e+00 -8.690463e-01 
3.489000e+00 -8.679163e-01 
3.490000e+00 -8.667794e-01 
3.491000e+00 -8.656355e-01 
3.492000e+00 -8.644846e-01 
3.493000e+00 -8.633269e-01 
3.494000e+00 -8.621622e-01 
3.495000e+00 -8.609907e-01 
3.496000e+00 -8.598123e-01 
3.497000e+00 -8.586270e-01 
3.498000e+00 -8.574349e-01 
3.499000e+00 -8.562360e-01 
3.500000e+00 -8.550303e-01 
3.501000e+00 -8.538178e-01 
3.502000e+00 -8.525985e-01 
3.503000e+00 -8.513724e-01 
3.504000e+00 -8.501396e-01 
3.505000e+00 -8.489001e-01 
3.506000e+00 -8.476538e-01 
3.507000e+00 -8.464009e-01 
3.508000e+00 -8.451412e-01 
3.509000e+00 -8.438749e-01 
3.510000e+00 -8.426020e-01 
3.511000e+00 -8.413224e-01 
3.512000e+00 -8.400362e-01 
3.513000e+00 -8.387434e-01 
3.514000e+00 -8.374440e-01 
3.515000e+00 -8.361380e-01 
3.516000e+00 -8.348255e-01 
3.517000e+00 -8.335065e-01 
3.518000e+00 -8.321809e-01 
3.519000e+00 -8.308488e-01 
3.520000e+00 -8.295102e-01 
3.521000e+00 -8.281652e-01 
3.522000e+00 -8.268137e-01 
3.523000e+00 -8.254558e-01 
3.524000e+00 -8.240914e-01 
3.525000e+00 -8.227207e-01 
3.526000e+00 -8.213435e-01 
3.527000e+00 -8.199600e-01 
3.528000e+00 -8.185701e-01 
3.529000e+00 -8.171739e-01 
3.530000e+00 -8.157714e-01 
3.531000e+00 -8.143626e-01 
3.532000e+00 -8.129475e-01 
3.533000e+00 -8.115261e-01 
3.534000e+00 -8.100985e-01 
3.535000e+00 -8.086646e-01 
3.536000e+00 -8.072246e-01 
3.537000e+00 -8.057783e-01 
3.538000e+00 -8.043259e-01 
3.539000e+00 -8.028673e-01 
3.540000e+00 -8.014025e-01 
3.541000e+00 -7.999316e-01 
3.542000e+00 -7.984547e-01 
3.543000e+00 -7.969716e-01 
3.544000e+00 -7.954825e-01 
3.545000e+00 -7.939873e-01 
3.546000e+00 -7.924860e-01 
3.547000e+00 -7.909788e-01 
3.548000e+00 -7.894655e-01 
3.549000e+00 -7.879463e-01 
3.550000e+00 -7.864211e-01 
3.551000e+00 -7.848900e-01 
3.552000e+00 -7.833530e-01 
3.553000e+00 -7.818100e-01 
3.554000e+00 -7.802611e-01 
3.555000e+00 -7.787064e-01 
3.556000e+00 -7.771459e-01 
3.557000e+00 -7.755795e-01 
3.558000e+00 -7.740073e-01 
3.559000e+00 -7.724292e-01 
3.560000e+00 -7.708455e-01 
3.561000e+00 -7.692559e-01 
3.562000e+00 -7.676606e-01 
3.563000e+00 -7.660597e-01 
3.564000e+00 -7.644530e-01 
3.565000e+00 -7.628406e-01 
3.566000e+00 -7.612226e-01 
3.567000e+00 -7.595989e-01 
3.568000e+00 -7.579696e-01 
3.569000e+00 -7.563347e-01 
3.570000e+00 -7.546942e-01 
3.571000e+00 -7.530482e-01 
3.572000e+00 -7.513966e-01 
3.573000e+00 -7.497395e-01 
3.574000e+00 -7.480768e-01 
3.575000e+00 -7.464087e-01 
3.576000e+00 -7.447352e-01 
3.577000e+00 -7.430561e-01 
3.578000e+00 -7.413717e-01 
3.579000e+00 -7.396818e-01 
3.580000e+00 -7.379866e-01 
3.581000e+00 -7.362860e-01 
3.582000e+00 -7.345801e-01 
3.583000e+00 -7.328688e-01 
3.584000e+00 -7.311522e-01 
3.585000e+00 -7.294303e-01 
3.586000e+00 -7.277032e-01 
3.587000e+00 -7.259708e-01 
3.588000e+00 -7.242332e-01 
3.589000e+00 -7.224904e-01 
3.590000e+00 -7.207424e-01 
3.591000e+00 -7.189893e-01 
3.592000e+00 -7.172310e-01 
3.593000e+00 -7.154676e-01 
3.594000e+00 -7.136991e-01 
3.595000e+00 -7.119254e-01 
3.596000e+00 -7.101468e-01 
3.597000e+00 -7.083631e-01 
3.598000e+00 -7.065744e-01 
3.599000e+00 -7.047806e-01 
3.600000e+00 -7.029819e-01 
3.601000e+00 -7.011783e-01 
3.602000e+00 -6.993697e-01 
3.603000e+00 -6.975562e-01 
3.604000e+00 -6.957378e-01 
3.605000e+00 -6.939145e-01 
3.606000e+00 -6.920863e-01 
3.607000e+00 -6.902534e-01 
3.608000e+00 -6.884156e-01 
3.609000e+00 -6.865731e-01 
3.610000e+00 -6.847257e-01 
3.611000e+00 -6.828737e-01 
3.612000e+00 -6.810169e-01 
3.613000e+00 -6.791554e-01 
3.614000e+00 -6.772892e-01 
3.615000e+00 -6.754183e-01 
3.616000e+00 -6.735429e-01 
3.617000e+00 -6.716628e-01 
3.618000e+00 -6.697781e-01 
3.619000e+00 -6.678888e-01 
3.620000e+00 -6.659950e-01 
3.621000e+00 -6.640966e-01 
3.622000e+00 -6.621937e-01 
3.623000e+00 -6.602864e-01 
3.624000e+00 -6.583746e-01 
3.625000e+00 -6.564583e-01 
3.626000e+00 -6.545376e-01 
3.627000e+00 -6.526125e-01 
3.628000e+00 -6.506831e-01 
3.629000e+00 -6.487493e-01 
3.630000e+00 -6.468111e-01 
3.631000e+00 -6.448687e-01 
3.632000e+00 -6.429219e-01 
3.633000e+00 -6.409709e-01 
3.634000e+00 -6.390156e-01 
3.635000e+00 -6.370561e-01 
3.636000e+00 -6.350924e-01 
3.637000e+00 -6.331245e-01 
3.638000e+00 -6.311525e-01 
3.639000e+00 -6.291763e-01 
3.640000e+00 -6.271961e-01 
3.641000e+00 -6.252117e-01 
3.642000e+00 -6.232232e-01 
3.643000e+00 -6.212308e-01 
3.644000e+00 -6.192343e-01 
3.645000e+00 -6.172338e-01 
3.646000e+00 -6.152293e-01 
3.647000e+00 -6.132208e-01 
3.648000e+00 -6.112085e-01 
3.649000e+00 -6.091922e-01 
3.650000e+00 -6.071720e-01 
3.651000e+00 -6.051480e-01 
3.652000e+00 -6.031201e-01 
3.653000e+00 -6.010884e-01 
3.654000e+00 -5.990529e-01 
3.655000e+00 -5.970136e-01 
3.656000e+00 -5.949706e-01 
3.657000e+00 -5.929238e-01 
3.658000e+00 -5.908734e-01 
3.659000e+00 -5.888192e-01 
3.660000e+00 -5.867614e-01 
3.661000e+00 -5.847000e-01 
3.662000e+00 -5.826350e-01 
3.663000e+00 -5.805663e-01 
3.664000e+00 -5.784941e-01 
3.665000e+00 -5.764184e-01 
3.666000e+00 -5.743391e-01 
3.667000e+00 -5.722563e-01 
3.668000e+00 -5.701701e-01 
3.669000e+00 -5.680803e-01 
3.670000e+00 -5.659872e-01 
3.671000e+00 -5.638907e-01 
3.672000e+00 -5.617908e-01 
3.673000e+00 -5.596875e-01 
3.674000e+00 -5.575809e-01 
3.675000e+00 -5.554709e-01 
3.676000e+00 -5.533577e-01 
3.677000e+00 -5.512412e-01 
3.678000e+00 -5.491215e-01 
3.679000e+00 -5.469985e-01 
3.680000e+00 -5.448724e-01 
3.681000e+00 -5.427430e-01 
3.682000e+00 -5.406106e-01 
3.683000e+00 -5.384750e-01 
3.684000e+00 -5.363363e-01 
3.685000e+00 -5.341945e-01 
3.686000e+00 -5.320496e-01 
3.687000e+00 -5.299018e-01 
3.688000e+00 -5.277509e-01 
3.689000e+00 -5.255970e-01 
3.690000e+00 -5.234402e-01 
3.691000e+00 -5.212804e-01 
3.692000e+00 -5.191177e-01 
3.693000e+00 -5.169522e-01 
3.694000e+00 -5.147837e-01 
3.695000e+00 -5.126124e-01 
3.696000e+00 -5.104383e-01 
3.697000e+00 -5.082614e-01 
3.698000e+00 -5.060818e-01 
3.699000e+00 -5.038993e-01 
3.700000e+00 -5.017142e-01 
3.701000e+00 -4.995263e-01 
3.702000e+00 -4.973358e-01 
3.703000e+00 -4.951426e-01 
3.704000e+00 -4.929468e-01 
3.705000e+00 -4.907484e-01 
3.706000e+00 -4.885474e-01 
3.707000e+00 -4.863438e-01 
3.708000e+00 -4.841377e-01 
3.709000e+00 -4.819291e-01 
3.710000e+00 -4.797180e-01 
3.711000e+00 -4.775044e-01 
3.712000e+00 -4.752884e-01 
3.713000e+00 -4.730700e-01 
3.714000e+00 -4.708492e-01 
3.715000e+00 -4.686260e-01 
3.716000e+00 -4.664005e-01 
3.717000e+00 -4.641726e-01 
3.718000e+00 -4.619425e-01 
3.719000e+00 -4.597101e-01 
3.720000e+00 -4.574754e-01 
3.721000e+00 -4.552385e-01 
3.722000e+00 -4.529994e-01 
3.723000e+00 -4.507582e-01 
3.724000e+00 -4.485147e-01 
3.725000e+00 -4.462692e-01 
3.726000e+00 -4.440215e-01 
3.727000e+00 -4.417718e-01 
3.728000e+00 -4.395200e-01 
3.729000e+00 -4.372662e-01 
3.730000e+00 -4.350104e-01 
3.731000e+00 -4.327525e-01 
3.732000e+00 -4.304928e-01 
3.733000e+00 -4.282310e-01 
3.734000e+00 -4.259674e-01 
3.735000e+00 -4.237019e-01 
3.736000e+00 -4.214345e-01 
3.737000e+00 -4.191653e-01 
3.738000e+00 -4.168943e-01 
3.739000e+00 -4.146214e-01 
3.740000e+00 -4.123468e-01 
3.741000e+00 -4.100705e-01 
3.742000e+00 -4.077924e-01 
3.743000e+00 -4.055127e-01 
3.744000e+00 -4.032312e-01 
3.745000e+00 -4.009482e-01 
3.746000e+00 -3.986635e-01 
3.747000e+00 -3.963772e-01 
3.748000e+00 -3.940893e-01 
3.749000e+00 -3.917999e-01 
3.750000e+00 -3.895089e-01 
3.751000e+00 -3.872164e-01 
3.752000e+00 -3.849225e-01 
3.753000e+00 -3.826271e-01 
3.754000e+00 -3.803303e-01 
3.755000e+00 -3.780320e-01 
3.756000e+00 -3.757324e-01 
3.757000e+00 -3.734315e-01 
3.758000e+00 -3.711291e-01 
3.759000e+00 -3.688255e-01 
3.760000e+00 -3.665206e-01 
3.761000e+00 -3.642144e-01 
3.762000e+00 -3.619070e-01 
3.763000e+00 -3.595984e-01 
3.764000e+00 -3.572886e-01 
3.765000e+00 -3.549776e-01 
3.766000e+00 -3.526655e-01 
3.767000e+00 -3.503522e-01 
3.768000e+00 -3.480379e-01 
3.769000e+00 -3.457225e-01 
3.770000e+00 -3.434060e-01 
3.771000e+00 -3.410886e-01 
3.772000e+00 -3.387701e-01 
3.773000e+00 -3.364506e-01 
3.774000e+00 -3.341302e-01 
3.775000e+00 -3.318089e-01 
3.776000e+00 -3.294867e-01 
3.777000e+00 -3.271636e-01 
3.778000e+00 -3.248396e-01 
3.779000e+00 -3.225148e-01 
3.780000e+00 -3.201892e-01 
3.781000e+00 -3.178629e-01 
3.782000e+00 -3.155357e-01 
3.783000e+00 -3.132078e-01 
3.784000e+00 -3.108793e-01 
3.785000e+00 -3.085500e-01 
3.786000e+00 -3.062201e-01 
3.787000e+00 -3.038895e-01 
3.788000e+00 -3.015583e-01 
3.789000e+00 -2.992265e-01 
3.790000e+00 -2.968942e-01 
3.791000e+00 -2.945613e-01 
3.792000e+00 -2.922279e-01 
3.793000e+00 -2.898940e-01 
3.794000e+00 -2.875596e-01 
3.795000e+00 -2.852248e-01 
3.796000e+00 -2.828895e-01 
3.797000e+00 -2.805539e-01 
3.798000e+00 -2.782178e-01 
3.799000e+00 -2.758814e-01 
3.800000e+00 -2.735447e-01 
3.801000e+00 -2.712077e-01 
3.802000e+00 -2.688704e-01 
3.803000e+00 -2.665328e-01 
3.804000e+00 -2.641951e-01 
3.805000e+00 -2.618570e-01 
3.806000e+00 -2.595189e-01 
3.807000e+00 -2.571805e-01 
3.808000e+00 -2.548420e-01 
3.809000e+00 -2.525034e-01 
3.810000e+00 -2.501647e-01 
3.811000e+00 -2.478259e-01 
3.812000e+00 -2.454871e-01 
3.813000e+00 -2.431482e-01 
3.814000e+00 -2.408094e-01 
3.815000e+00 -2.384706e-01 
3.816000e+00 -2.361318e-01 
3.817000e+00 -2.337931e-01 
3.818000e+00 -2.314545e-01 
3.819000e+00 -2.291160e-01 
3.820000e+00 -2.267777e-01 
3.821000e+00 -2.244395e-01 
3.822000e+00 -2.221015e-01 
3.823000e+00 -2.197637e-01 
3.824000e+00 -2.174262e-01 
3.825000e+00 -2.150889e-01 
3.826000e+00 -2.127519e-01 
3.827000e+00 -2.104152e-01 
3.828000e+00 -2.080788e-01 
3.829000e+00 -2.057428e-01 
3.830000e+00 -2.034071e-01 
3.831000e+00 -2.010719e-01 
3.832000e+00 -1.987370e-01 
3.833000e+00 -1.964026e-01 
3.834000e+00 -1.940687e-01 
3.835000e+00 -1.917353e-01 
3.836000e+00 -1.894024e-01 
3.837000e+00 -1.870700e-01 
3.838000e+00 -1.847382e-01 
3.839000e+00 -1.824069e-01 
3.840000e+00 -1.800763e-01 
3.841000e+00 -1.777463e-01 
3.842000e+00 -1.754169e-01 
3.843000e+00 -1.730882e-01 
3.844000e+00 -1.707602e-01 
3.845000e+00 -1.684330e-01 
3.846000e+00 -1.661065e-01 
3.847000e+00 -1.637807e-01 
3.848000e+00 -1.614557e-01 
3.849000e+00 -1.591316e-01 
3.850000e+00 -1.568082e-01 
3.851000e+00 -1.544857e-01 
3.852000e+00 -1.521642e-01 
3.853000e+00 -1.498435e-01 
3.854000e+00 -1.475237e-01 
3.855000e+00 -1.452049e-01 
3.856000e+00 -1.428870e-01 
3.857000e+00 -1.405701e-01 
3.858000e+00 -1.382543e-01 
3.859000e+00 -1.359395e-01 
3.860000e+00 -1.336257e-01 
3.861000e+00 -1.313130e-01 
3.862000e+00 -1.290014e-01 
3.863000e+00 -1.266910e-01 
3.864000e+00 -1.243817e-01 
3.865000e+00 -1.220736e-01 
3.866000e+00 -1.197666e-01 
3.867000e+00 -1.174609e-01 
3.868000e+00 -1.151564e-01 
3.869000e+00 -1.128532e-01 
3.870000e+00 -1.105512e-01 
3.871000e+00 -1.082506e-01 
3.872000e+00 -1.059512e-01 
3.873000e+00 -1.036532e-01 
3.874000e+00 -1.013566e-01 
3.875000e+00 -9.906142e-02 
3.876000e+00 -9.676761e-02 
3.877000e+00 -9.447524e-02 
3.878000e+00 -9.218432e-02 
3.879000e+00 -8.989488e-02 
3.880000e+00 -8.760694e-02 
3.881000e+00 -8.532052e-02 
3.882000e+00 -8.303565e-02 
3.883000e+00 -8.075233e-02 
3.884000e+00 -7.847061e-02 
3.885000e+00 -7.619049e-02 
3.886000e+00 -7.391200e-02 
3.887000e+00 -7.163517e-02 
3.888000e+00 -6.936000e-02 
3.889000e+00 -6.708653e-02 
3.890000e+00 -6.481478e-02 
3.891000e+00 -6.254476e-02 
3.892000e+00 -6.027649e-02 
3.893000e+00 -5.801001e-02 
3.894000e+00 -5.574533e-02 
3.895000e+00 -5.348247e-02 
3.896000e+00 -5.122145e-02 
3.897000e+00 -4.896230e-02 
3.898000e+00 -4.670503e-02 
3.899000e+00 -4.444966e-02 
3.900000e+00 -4.219623e-02 
3.901000e+00 -3.994474e-02 
3.902000e+00 -3.769522e-02 
3.903000e+00 -3.544769e-02 
3.904000e+00 -3.320217e-02 
3.905000e+00 -3.095868e-02 
3.906000e+00 -2.871724e-02 
3.907000e+00 -2.647788e-02 
3.908000e+00 -2.424061e-02 
3.909000e+00 -2.200546e-02 
3.910000e+00 -1.977244e-02 
3.911000e+00 -1.754157e-02 
3.912000e+00 -1.531288e-02 
3.913000e+00 -1.308639e-02 
3.914000e+00 -1.086211e-02 
3.915000e+00 -8.640073e-03 
3.916000e+00 -6.420292e-03 
3.917000e+00 -4.202788e-03 
3.918000e+00 -1.987583e-03 
3.919000e+00 2.253044e-04 
3.920000e+00 2.435853e-03 
3.921000e+00 4.644043e-03 
3.922000e+00 6.849854e-03 
3.923000e+00 9.053267e-03 
3.924000e+00 1.125426e-02 
3.925000e+00 1.345282e-02 
3.926000e+00 1.564891e-02 
3.927000e+00 1.784253e-02 
3.928000e+00 2.003365e-02 
3.929000e+00 2.222225e-02 
3.930000e+00 2.440831e-02 
3.931000e+00 2.659182e-02 
3.932000e+00 2.877275e-02 
3.933000e+00 3.095108e-02 
3.934000e+00 3.312680e-02 
3.935000e+00 3.529988e-02 
3.936000e+00 3.747030e-02 
3.937000e+00 3.963805e-02 
3.938000e+00 4.180311e-02 
3.939000e+00 4.396545e-02 
3.940000e+00 4.612507e-02 
3.941000e+00 4.828192e-02 
3.942000e+00 5.043601e-02 
3.943000e+00 5.258731e-02 
3.944000e+00 5.473580e-02 
3.945000e+00 5.688146e-02 
3.946000e+00 5.902428e-02 
3.947000e+00 6.116422e-02 
3.948000e+00 6.330129e-02 
3.949000e+00 6.543545e-02 
3.950000e+00 6.756669e-02 
3.951000e+00 6.969498e-02 
3.952000e+00 7.182032e-02 
3.953000e+00 7.394268e-02 
3.954000e+00 7.606204e-02 
3.955000e+00 7.817838e-02 
3.956000e+00 8.029170e-02 
3.957000e+00 8.240196e-02 
3.958000e+00 8.450914e-02 
3.959000e+00 8.661324e-02 
3.960000e+00 8.871424e-02 
3.961000e+00 9.081210e-02 
3.962000e+00 9.290683e-02 
3.963000e+00 9.499839e-02 
3.964000e+00 9.708677e-02 
3.965000e+00 9.917195e-02 
3.966000e+00 1.012539e-01 
3.967000e+00 1.033327e-01 
3.968000e+00 1.054081e-01 
3.969000e+00 1.074804e-01 
3.970000e+00 1.095493e-01 
3.971000e+00 1.116149e-01 
3.972000e+00 1.136772e-01 
3.973000e+00 1.157362e-01 
3.974000e+00 1.177918e-01 
3.975000e+00 1.198440e-01 
3.976000e+00 1.218928e-01 
3.977000e+00 1.239383e-01 
3.978000e+00 1.259803e-01 
3.979000e+00 1.280188e-01 
3.980000e+00 1.300539e-01 
3.981000e+00 1.320855e-01 
3.982000e+00 1.341136e-01 
3.983000e+00 1.361382e-01 
3.984000e+00 1.381593e-01 
3.985000e+00 1.401768e-01 
3.986000e+00 1.421908e-01 
3.987000e+00 1.442012e-01 
3.988000e+00 1.462080e-01 
3.989000e+00 1.482112e-01 
3.990000e+00 1.502107e-01 
3.991000e+00 1.522066e-01 
3.992000e+00 1.541989e-01 
3.993000e+00 1.561874e-01 
3.994000e+00 1.581723e-01 
3.995000e+00 1.601534e-01 
3.996000e+00 1.621308e-01 
3.997000e+00 1.641045e-01 
3.998000e+00 1.660744e-01 
3.999000e+00 1.680406e-01 
4.000000e+00 1.700029e-01 
4.001000e+00 1.719614e-01 
4.002000e+00 1.739161e-01 
4.003000e+00 1.758670e-01 
4.004000e+00 1.778140e-01 
4.005000e+00 1.797572e-01 
4.006000e+00 1.816964e-01 
4.007000e+00 1.836318e-01 
4.008000e+00 1.855632e-01 
4.009000e+00 1.874907e-01 
4.010000e+00 1.894142e-01 
4.011000e+00 1.913338e-01 
4.012000e+00 1.932494e-01 
4.013000e+00 1.951610e-01 
4.014000e+00 1.970686e-01 
4.015000e+00 1.989721e-01 
4.016000e+00 2.008716e-01 
4.017000e+00 2.027671e-01 
4.018000e+00 2.046585e-01 
4.019000e+00 2.065458e-01 
4.020000e+00 2.084290e-01 
4.021000e+00 2.103081e-01 
4.022000e+00 2.121830e-01 
4.023000e+00 2.140538e-01 
4.024000e+00 2.159204e-01 
4.025000e+00 2.177829e-01 
4.026000e+00 2.196412e-01 
4.027000e+00 2.214953e-01 
4.028000e+00 2.233451e-01 
4.029000e+00 2.251907e-01 
4.030000e+00 2.270321e-01 
4.031000e+00 2.288692e-01 
4.032000e+00 2.307021e-01 
4.033000e+00 2.325306e-01 
4.034000e+00 2.343549e-01 
4.035000e+00 2.361748e-01 
4.036000e+00 2.379904e-01 
4.037000e+00 2.398016e-01 
4.038000e+00 2.416085e-01 
4.039000e+00 2.434111e-01 
4.040000e+00 2.452092e-01 
4.041000e+00 2.470029e-01 
4.042000e+00 2.487923e-01 
4.043000e+00 2.505771e-01 
4.044000e+00 2.523576e-01 
4.045000e+00 2.541336e-01 
4.046000e+00 2.559051e-01 
4.047000e+00 2.576722e-01 
4.048000e+00 2.594348e-01 
4.049000e+00 2.611928e-01 
4.050000e+00 2.629464e-01 
4.051000e+00 2.646954e-01 
4.052000e+00 2.664398e-01 
4.053000e+00 2.681798e-01 
4.054000e+00 2.699151e-01 
4.055000e+00 2.716459e-01 
4.056000e+00 2.733720e-01 
4.057000e+00 2.750936e-01 
4.058000e+00 2.768105e-01 
4.059000e+00 2.785228e-01 
4.060000e+00 2.802305e-01 
4.061000e+00 2.819335e-01 
4.062000e+00 2.836318e-01 
4.063000e+00 2.853255e-01 
4.064000e+00 2.870144e-01 
4.065000e+00 2.886987e-01 
4.066000e+00 2.903782e-01 
4.067000e+00 2.920530e-01 
4.068000e+00 2.937231e-01 
4.069000e+00 2.953884e-01 
4.070000e+00 2.970489e-01 
4.071000e+00 2.987047e-01 
4.072000e+00 3.003557e-01 
4.073000e+00 3.020019e-01 
4.074000e+00 3.036433e-01 
4.075000e+00 3.052798e-01 
4.076000e+00 3.069116e-01 
4.077000e+00 3.085384e-01 
4.078000e+00 3.101605e-01 
4.079000e+00 3.117776e-01 
4.080000e+00 3.133899e-01 
4.081000e+00 3.149973e-01 
4.082000e+00 3.165998e-01 
4.083000e+00 3.181974e-01 
4.084000e+00 3.197901e-01 
4.085000e+00 3.213778e-01 
4.086000e+00 3.229606e-01 
4.087000e+00 3.245384e-01 
4.088000e+00 3.261113e-01 
4.089000e+00 3.276792e-01 
4.090000e+00 3.292422e-01 
4.091000e+00 3.308001e-01 
4.092000e+00 3.323530e-01 
4.093000e+00 3.339009e-01 
4.094000e+00 3.354438e-01 
4.095000e+00 3.369817e-01 
4.096000e+00 3.385145e-01 
4.097000e+00 3.400423e-01 
4.098000e+00 3.415650e-01 
4.099000e+00 3.430826e-01 
4.100000e+00 3.445952e-01 
4.101000e+00 3.461026e-01 
4.102000e+00 3.476050e-01 
4.103000e+00 3.491022e-01 
4.104000e+00 3.505943e-01 
4.105000e+00 3.520813e-01 
4.106000e+00 3.535632e-01 
4.107000e+00 3.550399e-01 
4.108000e+00 3.565114e-01 
4.109000e+00 3.579778e-01 
4.110000e+00 3.594390e-01 
4.111000e+00 3.608951e-01 
4.112000e+00 3.623459e-01 
4.113000e+00 3.637915e-01 
4.114000e+00 3.652320e-01 
4.115000e+00 3.666672e-01 
4.116000e+00 3.680972e-01 
4.117000e+00 3.695219e-01 
4.118000e+00 3.709414e-01 
4.119000e+00 3.723557e-01 
4.120000e+00 3.737647e-01 
4.121000e+00 3.751684e-01 
4.122000e+00 3.765668e-01 
4.123000e+00 3.779600e-01 
4.124000e+00 3.793479e-01 
4.125000e+00 3.807304e-01 
4.126000e+00 3.821077e-01 
4.127000e+00 3.834796e-01 
4.128000e+00 3.848463e-01 
4.129000e+00 3.862076e-01 
4.130000e+00 3.875635e-01 
4.131000e+00 3.889141e-01 
4.132000e+00 3.902594e-01 
4.133000e+00 3.915993e-01 
4.134000e+00 3.929338e-01 
4.135000e+00 3.942630e-01 
4.136000e+00 3.955867e-01 
4.137000e+00 3.969051e-01 
4.138000e+00 3.982181e-01 
4.139000e+00 3.995257e-01 
4.140000e+00 4.008279e-01 
4.141000e+00 4.021246e-01 
4.142000e+00 4.034159e-01 
4.143000e+00 4.047019e-01 
4.144000e+00 4.059823e-01 
4.145000e+00 4.072573e-01 
4.146000e+00 4.085269e-01 
4.147000e+00 4.097910e-01 
4.148000e+00 4.110497e-01 
4.149000e+00 4.123029e-01 
4.150000e+00 4.135506e-01 
4.151000e+00 4.147928e-01 
4.152000e+00 4.160296e-01 
4.153000e+00 4.172608e-01 
4.154000e+00 4.184866e-01 
4.155000e+00 4.197069e-01 
4.156000e+00 4.209216e-01 
4.157000e+00 4.221308e-01 
4.158000e+00 4.233345e-01 
4.159000e+00 4.245327e-01 
4.160000e+00 4.257254e-01 
4.161000e+00 4.269125e-01 
4.162000e+00 4.280941e-01 
4.163000e+00 4.292701e-01 
4.164000e+00 4.304406e-01 
4.165000e+00 4.316055e-01 
4.166000e+00 4.327648e-01 
4.167000e+00 4.339186e-01 
4.168000e+00 4.350668e-01 
4.169000e+00 4.362095e-01 
4.170000e+00 4.373465e-01 
4.171000e+00 4.384780e-01 
4.172000e+00 4.396039e-01 
4.173000e+00 4.407241e-01 
4.174000e+00 4.418388e-01 
4.175000e+00 4.429479e-01 
4.176000e+00 4.440514e-01 
4.177000e+00 4.451492e-01 
4.178000e+00 4.462415e-01 
4.179000e+00 4.473281e-01 
4.180000e+00 4.484091e-01 
4.181000e+00 4.494844e-01 
4.182000e+00 4.505542e-01 
4.183000e+00 4.516182e-01 
4.184000e+00 4.526767e-01 
4.185000e+00 4.537295e-01 
4.186000e+00 4.547767e-01 
4.187000e+00 4.558182e-01 
4.188000e+00 4.568540e-01 
4.189000e+00 4.578842e-01 
4.190000e+00 4.589088e-01 
4.191000e+00 4.599276e-01 
4.192000e+00 4.609408e-01 
4.193000e+00 4.619484e-01 
4.194000e+00 4.629502e-01 
4.195000e+00 4.639464e-01 
4.196000e+00 4.649369e-01 
4.197000e+00 4.659217e-01 
4.198000e+00 4.669008e-01 
4.199000e+00 4.678743e-01 
4.200000e+00 4.688420e-01 
4.201000e+00 4.698041e-01 
4.202000e+00 4.707605e-01 
4.203000e+00 4.717111e-01 
4.204000e+00 4.726561e-01 
4.205000e+00 4.735954e-01 
4.206000e+00 4.745289e-01 
4.207000e+00 4.754568e-01 
4.208000e+00 4.763789e-01 
4.209000e+00 4.772954e-01 
4.210000e+00 4.782061e-01 
4.211000e+00 4.791111e-01 
4.212000e+00 4.800104e-01 
4.213000e+00 4.809039e-01 
4.214000e+00 4.817918e-01 
4.215000e+00 4.826739e-01 
4.216000e+00 4.835503e-01 
4.217000e+00 4.844210e-01 
4.218000e+00 4.852860e-01 
4.219000e+00 4.861452e-01 
4.220000e+00 4.869987e-01 
4.221000e+00 4.878465e-01 
4.222000e+00 4.886885e-01 
4.223000e+00 4.895248e-01 
4.224000e+00 4.903554e-01 
4.225000e+00 4.911802e-01 
4.226000e+00 4.919994e-01 
4.227000e+00 4.928127e-01 
4.228000e+00 4.936204e-01 
4.229000e+00 4.944223e-01 
4.230000e+00 4.952184e-01 
4.231000e+00 4.960089e-01 
4.232000e+00 4.967936e-01 
4.233000e+00 4.975725e-01 
4.234000e+00 4.983457e-01 
4.235000e+00 4.991132e-01 
4.236000e+00 4.998750e-01 
4.237000e+00 5.006310e-01 
4.238000e+00 5.013812e-01 
4.239000e+00 5.021257e-01 
4.240000e+00 5.028645e-01 
4.241000e+00 5.035976e-01 
4.242000e+00 5.043249e-01 
4.243000e+00 5.050465e-01 
4.244000e+00 5.057623e-01 
4.245000e+00 5.064724e-01 
4.246000e+00 5.071768e-01 
4.247000e+00 5.078754e-01 
4.248000e+00 5.085683e-01 
4.249000e+00 5.092554e-01 
4.250000e+00 5.099369e-01 
4.251000e+00 5.106126e-01 
4.252000e+00 5.112825e-01 
4.253000e+00 5.119468e-01 
4.254000e+00 5.126053e-01 
4.255000e+00 5.132580e-01 
4.256000e+00 5.139051e-01 
4.257000e+00 5.145464e-01 
4.258000e+00 5.151820e-01 
4.259000e+00 5.158119e-01 
4.260000e+00 5.164360e-01 
4.261000e+00 5.170545e-01 
4.262000e+00 5.176672e-01 
4.263000e+00 5.182742e-01 
4.264000e+00 5.188755e-01 
4.265000e+00 5.194711e-01 
4.266000e+00 5.200609e-01 
4.267000e+00 5.206451e-01 
4.268000e+00 5.212235e-01 
4.269000e+00 5.217963e-01 
4.270000e+00 5.223633e-01 
4.271000e+00 5.229246e-01 
4.272000e+00 5.234803e-01 
4.273000e+00 5.240302e-01 
4.274000e+00 5.245745e-01 
4.275000e+00 5.251130e-01 
4.276000e+00 5.256459e-01 
4.277000e+00 5.261731e-01 
4.278000e+00 5.266946e-01 
4.279000e+00 5.272104e-01 
4.280000e+00 5.277205e-01 
4.281000e+00 5.282250e-01 
4.282000e+00 5.287238e-01 
4.283000e+00 5.292169e-01 
4.284000e+00 5.297044e-01 
4.285000e+00 5.301862e-01 
4.286000e+00 5.306623e-01 
4.287000e+00 5.311328e-01 
4.288000e+00 5.315976e-01 
4.289000e+00 5.320568e-01 
4.290000e+00 5.325103e-01 
4.291000e+00 5.329582e-01 
4.292000e+00 5.334005e-01 
4.293000e+00 5.338371e-01 
4.294000e+00 5.342680e-01 
4.295000e+00 5.346934e-01 
4.296000e+00 5.351131e-01 
4.297000e+00 5.355272e-01 
4.298000e+00 5.359357e-01 
4.299000e+00 5.363386e-01 
4.300000e+00 5.367358e-01 
4.301000e+00 5.371275e-01 
4.302000e+00 5.375136e-01 
4.303000e+00 5.378940e-01 
4.304000e+00 5.382689e-01 
4.305000e+00 5.386382e-01 
4.306000e+00 5.390019e-01 
4.307000e+00 5.393600e-01 
4.308000e+00 5.397125e-01 
4.309000e+00 5.400595e-01 
4.310000e+00 5.404009e-01 
4.311000e+00 5.407368e-01 
4.312000e+00 5.410671e-01 
4.313000e+00 5.413918e-01 
4.314000e+00 5.417110e-01 
4.315000e+00 5.420246e-01 
4.316000e+00 5.423328e-01 
4.317000e+00 5.426354e-01 
4.318000e+00 5.429324e-01 
4.319000e+00 5.432240e-01 
4.320000e+00 5.435100e-01 
4.321000e+00 5.437905e-01 
4.322000e+00 5.440655e-01 
4.323000e+00 5.443350e-01 
4.324000e+00 5.445990e-01 
4.325000e+00 5.448576e-01 
4.326000e+00 5.451106e-01 
4.327000e+00 5.453582e-01 
4.328000e+00 5.456003e-01 
4.329000e+00 5.458369e-01 
4.330000e+00 5.460681e-01 
4.331000e+00 5.462938e-01 
4.332000e+00 5.465141e-01 
4.333000e+00 5.467289e-01 
4.334000e+00 5.469383e-01 
4.335000e+00 5.471423e-01 
4.336000e+00 5.473408e-01 
4.337000e+00 5.475339e-01 
4.338000e+00 5.477216e-01 
4.339000e+00 5.479039e-01 
4.340000e+00 5.480808e-01 
4.341000e+00 5.482524e-01 
4.342000e+00 5.484185e-01 
4.343000e+00 5.485792e-01 
4.344000e+00 5.487346e-01 
4.345000e+00 5.488846e-01 
4.346000e+00 5.490293e-01 
4.347000e+00 5.491686e-01 
4.348000e+00 5.493026e-01 
4.349000e+00 5.494312e-01 
4.350000e+00 5.495545e-01 
4.351000e+00 5.496725e-01 
4.352000e+00 5.497851e-01 
4.353000e+00 5.498924e-01 
4.354000e+00 5.499945e-01 
4.355000e+00 5.500912e-01 
4.356000e+00 5.501827e-01 
4.357000e+00 5.502689e-01 
4.358000e+00 5.503498e-01 
4.359000e+00 5.504254e-01 
4.360000e+00 5.504958e-01 
4.361000e+00 5.505609e-01 
4.362000e+00 5.506208e-01 
4.363000e+00 5.506754e-01 
4.364000e+00 5.507248e-01 
4.365000e+00 5.507690e-01 
4.366000e+00 5.508080e-01 
4.367000e+00 5.508418e-01 
4.368000e+00 5.508704e-01 
4.369000e+00 5.508938e-01 
4.370000e+00 5.509120e-01 
4.371000e+00 5.509251e-01 
4.372000e+00 5.509329e-01 
4.373000e+00 5.509357e-01 
4.374000e+00 5.509333e-01 
4.375000e+00 5.509257e-01 
4.376000e+00 5.509130e-01 
4.377000e+00 5.508952e-01 
4.378000e+00 5.508723e-01 
4.379000e+00 5.508442e-01 
4.380000e+00 5.508111e-01 
4.381000e+00 5.507729e-01 
4.382000e+00 5.507296e-01 
4.383000e+00 5.506812e-01 
4.384000e+00 5.506278e-01 
4.385000e+00 5.505693e-01 
4.386000e+00 5.505057e-01 
4.387000e+00 5.504372e-01 
4.388000e+00 5.503636e-01 
4.389000e+00 5.502850e-01 
4.390000e+00 5.502013e-01 
4.391000e+00 5.501127e-01 
4.392000e+00 5.500191e-01 
4.393000e+00 5.499205e-01 
4.394000e+00 5.498169e-01 
4.395000e+00 5.497084e-01 
4.396000e+00 5.495949e-01 
4.397000e+00 5.494765e-01 
4.398000e+00 5.493531e-01 
4.399000e+00 5.492248e-01 
4.400000e+00 5.490916e-01 
4.401000e+00 5.489535e-01 
4.402000e+00 5.488105e-01 
4.403000e+00 5.486626e-01 
4.404000e+00 5.485098e-01 
4.405000e+00 5.483522e-01 
4.406000e+00 5.481897e-01 
4.407000e+00 5.480223e-01 
4.408000e+00 5.478501e-01 
4.409000e+00 5.476731e-01 
4.410000e+00 5.474913e-01 
4.411000e+00 5.473046e-01 
4.412000e+00 5.471132e-01 
4.413000e+00 5.469170e-01 
4.414000e+00 5.467160e-01 
4.415000e+00 5.465102e-01 
4.416000e+00 5.462997e-01 
4.417000e+00 5.460844e-01 
4.418000e+00 5.458644e-01 
4.419000e+00 5.456396e-01 
4.420000e+00 5.454102e-01 
4.421000e+00 5.451760e-01 
4.422000e+00 5.449371e-01 
4.423000e+00 5.446936e-01 
4.424000e+00 5.444454e-01 
4.425000e+00 5.441925e-01 
4.426000e+00 5.439349e-01 
4.427000e+00 5.436728e-01 
4.428000e+00 5.434059e-01 
4.429000e+00 5.431345e-01 
4.430000e+00 5.428585e-01 
4.431000e+00 5.425778e-01 
4.432000e+00 5.422926e-01 
4.433000e+00 5.420028e-01 
4.434000e+00 5.417084e-01 
4.435000e+00 5.414095e-01 
4.436000e+00 5.411060e-01 
4.437000e+00 5.407980e-01 
4.438000e+00 5.404855e-01 
4.439000e+00 5.401685e-01 
4.440000e+00 5.398469e-01 
4.441000e+00 5.395209e-01 
4.442000e+00 5.391904e-01 
4.443000e+00 5.388554e-01 
4.444000e+00 5.385160e-01 
4.445000e+00 5.381721e-01 
4.446000e+00 5.378238e-01 
4.447000e+00 5.374711e-01 
4.448000e+00 5.371140e-01 
4.449000e+00 5.367525e-01 
4.450000e+00 5.363866e-01 
4.451000e+00 5.360163e-01 
4.452000e+00 5.356416e-01 
4.453000e+00 5.352627e-01 
4.454000e+00 5.348793e-01 
4.455000e+00 5.344917e-01 
4.456000e+00 5.340997e-01 
4.457000e+00 5.337034e-01 
4.458000e+00 5.333029e-01 
4.459000e+00 5.328980e-01 
4.460000e+00 5.324889e-01 
4.461000e+00 5.320755e-01 
4.462000e+00 5.316579e-01 
4.463000e+00 5.312361e-01 
4.464000e+00 5.308100e-01 
4.465000e+00 5.303798e-01 
4.466000e+00 5.299453e-01 
4.467000e+00 5.295067e-01 
4.468000e+00 5.290639e-01 
4.469000e+00 5.286169e-01 
4.470000e+00 5.281658e-01 
4.471000e+00 5.277105e-01 
4.472000e+00 5.272512e-01 
4.473000e+00 5.267877e-01 
4.474000e+00 5.263201e-01 
4.475000e+00 5.258484e-01 
4.476000e+00 5.253727e-01 
4.477000e+00 5.248929e-01 
4.478000e+00 5.244091e-01 
4.479000e+00 5.239212e-01 
4.480000e+00 5.234294e-01 
4.481000e+00 5.229335e-01 
4.482000e+00 5.224336e-01 
4.483000e+00 5.219297e-01 
4.484000e+00 5.214219e-01 
4.485000e+00 5.209101e-01 
4.486000e+00 5.203943e-01 
4.487000e+00 5.198746e-01 
4.488000e+00 5.193511e-01 
4.489000e+00 5.188236e-01 
4.490000e+00 5.182922e-01 
4.491000e+00 5.177569e-01 
4.492000e+00 5.172178e-01 
4.493000e+00 5.166748e-01 
4.494000e+00 5.161279e-01 
4.495000e+00 5.155773e-01 
4.496000e+00 5.150228e-01 
4.497000e+00 5.144645e-01 
4.498000e+00 5.139025e-01 
4.499000e+00 5.133366e-01 
4.500000e+00 5.127670e-01 
4.501000e+00 5.121937e-01 
4.502000e+00 5.116166e-01 
4.503000e+00 5.110358e-01 
4.504000e+00 5.104513e-01 
4.505000e+00 5.098631e-01 
4.506000e+00 5.092712e-01 
4.507000e+00 5.086756e-01 
4.508000e+00 5.080764e-01 
4.509000e+00 5.074735e-01 
4.510000e+00 5.068671e-01 
4.511000e+00 5.062570e-01 
4.512000e+00 5.056433e-01 
4.513000e+00 5.050260e-01 
4.514000e+00 5.044051e-01 
4.515000e+00 5.037807e-01 
4.516000e+00 5.031527e-01 
4.517000e+00 5.025212e-01 
4.518000e+00 5.018862e-01 
4.519000e+00 5.012476e-01 
4.520000e+00 5.006056e-01 
4.521000e+00 4.999601e-01 
4.522000e+00 4.993111e-01 
4.523000e+00 4.986587e-01 
4.524000e+00 4.980029e-01 
4.525000e+00 4.973436e-01 
4.526000e+00 4.966809e-01 
4.527000e+00 4.960148e-01 
4.528000e+00 4.953453e-01 
4.529000e+00 4.946725e-01 
4.530000e+00 4.939963e-01 
4.531000e+00 4.933168e-01 
4.532000e+00 4.926339e-01 
4.533000e+00 4.919478e-01 
4.534000e+00 4.912583e-01 
4.535000e+00 4.905655e-01 
4.536000e+00 4.898695e-01 
4.537000e+00 4.891702e-01 
4.538000e+00 4.884677e-01 
4.539000e+00 4.877620e-01 
4.540000e+00 4.870530e-01 
4.541000e+00 4.863408e-01 
4.542000e+00 4.856255e-01 
4.543000e+00 4.849070e-01 
4.544000e+00 4.841853e-01 
4.545000e+00 4.834605e-01 
4.546000e+00 4.827325e-01 
4.547000e+00 4.820015e-01 
4.548000e+00 4.812673e-01 
4.549000e+00 4.805300e-01 
4.550000e+00 4.797897e-01 
4.551000e+00 4.790463e-01 
4.552000e+00 4.782999e-01 
4.553000e+00 4.775505e-01 
4.554000e+00 4.767980e-01 
4.555000e+00 4.760425e-01 
4.556000e+00 4.752841e-01 
4.557000e+00 4.745226e-01 
4.558000e+00 4.737582e-01 
4.559000e+00 4.729909e-01 
4.560000e+00 4.722207e-01 
4.561000e+00 4.714475e-01 
4.562000e+00 4.706714e-01 
4.563000e+00 4.698925e-01 
4.564000e+00 4.691106e-01 
4.565000e+00 4.683260e-01 
4.566000e+00 4.675384e-01 
4.567000e+00 4.667481e-01 
4.568000e+00 4.659549e-01 
4.569000e+00 4.651590e-01 
4.570000e+00 4.643602e-01 
4.571000e+00 4.635587e-01 
4.572000e+00 4.627544e-01 
4.573000e+00 4.619474e-01 
4.574000e+00 4.611377e-01 
4.575000e+00 4.603253e-01 
4.576000e+00 4.595101e-01 
4.577000e+00 4.586923e-01 
4.578000e+00 4.578718e-01 
4.579000e+00 4.570487e-01 
4.580000e+00 4.562229e-01 
4.581000e+00 4.553945e-01 
4.582000e+00 4.545635e-01 
4.583000e+00 4.537299e-01 
4.584000e+00 4.528937e-01 
4.585000e+00 4.520550e-01 
4.586000e+00 4.512137e-01 
4.587000e+00 4.503699e-01 
4.588000e+00 4.495235e-01 
4.589000e+00 4.486747e-01 
4.590000e+00 4.478233e-01 
4.591000e+00 4.469695e-01 
4.592000e+00 4.461132e-01 
4.593000e+00 4.452545e-01 
4.594000e+00 4.443934e-01 
4.595000e+00 4.435298e-01 
4.596000e+00 4.426638e-01 
4.597000e+00 4.417955e-01 
4.598000e+00 4.409247e-01 
4.599000e+00 4.400516e-01 
4.600000e+00 4.391762e-01 
4.601000e+00 4.382985e-01 
4.602000e+00 4.374184e-01 
4.603000e+00 4.365360e-01 
4.604000e+00 4.356514e-01 
4.605000e+00 4.347644e-01 
4.606000e+00 4.338753e-01 
4.607000e+00 4.329839e-01 
4.608000e+00 4.320902e-01 
4.609000e+00 4.311944e-01 
4.610000e+00 4.302963e-01 
4.611000e+00 4.293961e-01 
4.612000e+00 4.284938e-01 
4.613000e+00 4.275892e-01 
4.614000e+00 4.266826e-01 
4.615000e+00 4.257738e-01 
4.616000e+00 4.248629e-01 
4.617000e+00 4.239499e-01 
4.618000e+00 4.230349e-01 
4.619000e+00 4.221177e-01 
4.620000e+00 4.211986e-01 
4.621000e+00 4.202774e-01 
4.622000e+00 4.193542e-01 
4.623000e+00 4.184290e-01 
4.624000e+00 4.175018e-01 
4.625000e+00 4.165726e-01 
4.626000e+00 4.156415e-01 
4.627000e+00 4.147085e-01 
4.628000e+00 4.137735e-01 
4.629000e+00 4.128366e-01 
4.630000e+00 4.118978e-01 
4.631000e+00 4.109571e-01 
4.632000e+00 4.100146e-01 
4.633000e+00 4.090702e-01 
4.634000e+00 4.081239e-01 
4.635000e+00 4.071759e-01 
4.636000e+00 4.062260e-01 
4.637000e+00 4.052744e-01 
4.638000e+00 4.043209e-01 
4.639000e+00 4.033658e-01 
4.640000e+00 4.024088e-01 
4.641000e+00 4.014501e-01 
4.642000e+00 4.004897e-01 
4.643000e+00 3.995277e-01 
4.644000e+00 3.985639e-01 
4.645000e+00 3.975984e-01 
4.646000e+00 3.966313e-01 
4.647000e+00 3.956625e-01 
4.648000e+00 3.946922e-01 
4.649000e+00 3.937202e-01 
4.650000e+00 3.927466e-01 
4.651000e+00 3.917714e-01 
4.652000e+00 3.907946e-01 
4.653000e+00 3.898163e-01 
4.654000e+00 3.888365e-01 
4.655000e+00 3.878551e-01 
4.656000e+00 3.868722e-01 
4.657000e+00 3.858878e-01 
4.658000e+00 3.849020e-01 
4.659000e+00 3.839146e-01 
4.660000e+00 3.829258e-01 
4.661000e+00 3.819356e-01 
4.662000e+00 3.809440e-01 
4.663000e+00 3.799509e-01 
4.664000e+00 3.789565e-01 
4.665000e+00 3.779607e-01 
4.666000e+00 3.769635e-01 
4.667000e+00 3.759650e-01 
4.668000e+00 3.749651e-01 
4.669000e+00 3.739640e-01 
4.670000e+00 3.729615e-01 
4.671000e+00 3.719577e-01 
4.672000e+00 3.709526e-01 
4.673000e+00 3.699463e-01 
4.674000e+00 3.689388e-01 
4.675000e+00 3.679300e-01 
4.676000e+00 3.669200e-01 
4.677000e+00 3.659088e-01 
4.678000e+00 3.648964e-01 
4.679000e+00 3.638829e-01 
4.680000e+00 3.628681e-01 
4.681000e+00 3.618523e-01 
4.682000e+00 3.608353e-01 
4.683000e+00 3.598172e-01 
4.684000e+00 3.587980e-01 
4.685000e+00 3.577777e-01 
4.686000e+00 3.567563e-01 
4.687000e+00 3.557339e-01 
4.688000e+00 3.547104e-01 
4.689000e+00 3.536860e-01 
4.690000e+00 3.526605e-01 
4.691000e+00 3.516340e-01 
4.692000e+00 3.506065e-01 
4.693000e+00 3.495780e-01 
4.694000e+00 3.485486e-01 
4.695000e+00 3.475183e-01 
4.696000e+00 3.464870e-01 
4.697000e+00 3.454548e-01 
4.698000e+00 3.444218e-01 
4.699000e+00 3.433878e-01 
4.700000e+00 3.423530e-01 
4.701000e+00 3.413173e-01 
4.702000e+00 3.402808e-01 
4.703000e+00 3.392434e-01 
4.704000e+00 3.382052e-01 
4.705000e+00 3.371663e-01 
4.706000e+00 3.361265e-01 
4.707000e+00 3.350860e-01 
4.708000e+00 3.340448e-01 
4.709000e+00 3.330028e-01 
4.710000e+00 3.319600e-01 
4.711000e+00 3.309166e-01 
4.712000e+00 3.298725e-01 
4.713000e+00 3.288276e-01 
4.714000e+00 3.277821e-01 
4.715000e+00 3.267360e-01 
4.716000e+00 3.256892e-01 
4.717000e+00 3.246418e-01 
4.718000e+00 3.235938e-01 
4.719000e+00 3.225451e-01 
4.720000e+00 3.214959e-01 
4.721000e+00 3.204461e-01 
4.722000e+00 3.193958e-01 
4.723000e+00 3.183449e-01 
4.724000e+00 3.172935e-01 
4.725000e+00 3.162415e-01 
4.726000e+00 3.151891e-01 
4.727000e+00 3.141362e-01 
4.728000e+00 3.130828e-01 
4.729000e+00 3.120289e-01 
4.730000e+00 3.109746e-01 
4.731000e+00 3.099199e-01 
4.732000e+00 3.088648e-01 
4.733000e+00 3.078092e-01 
4.734000e+00 3.067533e-01 
4.735000e+00 3.056969e-01 
4.736000e+00 3.046403e-01 
4.737000e+00 3.035832e-01 
4.738000e+00 3.025259e-01 
4.739000e+00 3.014682e-01 
4.740000e+00 3.004102e-01 
4.741000e+00 2.993519e-01 
4.742000e+00 2.982933e-01 
4.743000e+00 2.972344e-01 
4.744000e+00 2.961753e-01 
4.745000e+00 2.951160e-01 
4.746000e+00 2.940564e-01 
4.747000e+00 2.929966e-01 
4.748000e+00 2.919366e-01 
4.749000e+00 2.908765e-01 
4.750000e+00 2.898161e-01 
4.751000e+00 2.887556e-01 
4.752000e+00 2.876950e-01 
4.753000e+00 2.866342e-01 
4.754000e+00 2.855733e-01 
4.755000e+00 2.845123e-01 
4.756000e+00 2.834511e-01 
4.757000e+00 2.823900e-01 
4.758000e+00 2.813287e-01 
4.759000e+00 2.802674e-01 
4.760000e+00 2.792060e-01 
4.761000e+00 2.781447e-01 
4.762000e+00 2.770833e-01 
4.763000e+00 2.760219e-01 
4.764000e+00 2.749605e-01 
4.765000e+00 2.738991e-01 
4.766000e+00 2.728378e-01 
4.767000e+00 2.717765e-01 
4.768000e+00 2.707153e-01 
4.769000e+00 2.696542e-01 
4.770000e+00 2.685931e-01 
4.771000e+00 2.675322e-01 
4.772000e+00 2.664714e-01 
4.773000e+00 2.654107e-01 
4.774000e+00 2.643501e-01 
4.775000e+00 2.632897e-01 
4.776000e+00 2.622295e-01 
4.777000e+00 2.611694e-01 
4.778000e+00 2.601095e-01 
4.779000e+00 2.590499e-01 
4.780000e+00 2.579904e-01 
4.781000e+00 2.569312e-01 
4.782000e+00 2.558722e-01 
4.783000e+00 2.548135e-01 
4.784000e+00 2.537551e-01 
4.785000e+00 2.526969e-01 
4.786000e+00 2.516390e-01 
4.787000e+00 2.505814e-01 
4.788000e+00 2.495242e-01 
4.789000e+00 2.484672e-01 
4.790000e+00 2.474107e-01 
4.791000e+00 2.463544e-01 
4.792000e+00 2.452986e-01 
4.793000e+00 2.442431e-01 
4.794000e+00 2.431880e-01 
4.795000e+00 2.421333e-01 
4.796000e+00 2.410790e-01 
4.797000e+00 2.400251e-01 
4.798000e+00 2.389717e-01 
4.799000e+00 2.379188e-01 
4.800000e+00 2.368663e-01 
4.801000e+00 2.358143e-01 
4.802000e+00 2.347627e-01 
4.803000e+00 2.337117e-01 
4.804000e+00 2.326612e-01 
4.805000e+00 2.316112e-01 
4.806000e+00 2.305617e-01 
4.807000e+00 2.295128e-01 
4.808000e+00 2.284645e-01 
4.809000e+00 2.274167e-01 
4.810000e+00 2.263695e-01 
4.811000e+00 2.253229e-01 
4.812000e+00 2.242769e-01 
4.813000e+00 2.232315e-01 
4.814000e+00 2.221868e-01 
4.815000e+00 2.211427e-01 
4.816000e+00 2.200992e-01 
4.817000e+00 2.190564e-01 
4.818000e+00 2.180143e-01 
4.819000e+00 2.169729e-01 
4.820000e+00 2.159322e-01 
4.821000e+00 2.148922e-01 
4.822000e+00 2.138529e-01 
4.823000e+00 2.128143e-01 
4.824000e+00 2.117765e-01 
4.825000e+00 2.107395e-01 
4.826000e+00 2.097032e-01 
4.827000e+00 2.086677e-01 
4.828000e+00 2.076329e-01 
4.829000e+00 2.065990e-01 
4.830000e+00 2.055659e-01 
4.831000e+00 2.045336e-01 
4.832000e+00 2.035022e-01 
4.833000e+00 2.024716e-01 
4.834000e+00 2.014418e-01 
4.835000e+00 2.004129e-01 
4.836000e+00 1.993849e-01 
4.837000e+00 1.983578e-01 
4.838000e+00 1.973316e-01 
4.839000e+00 1.963063e-01 
4.840000e+00 1.952819e-01 
4.841000e+00 1.942584e-01 
4.842000e+00 1.932359e-01 
4.843000e+00 1.922144e-01 
4.844000e+00 1.911938e-01 
4.845000e+00 1.901742e-01 
4.846000e+00 1.891555e-01 
4.847000e+00 1.881379e-01 
4.848000e+00 1.871213e-01 
4.849000e+00 1.861056e-01 
4.850000e+00 1.850911e-01 
4.851000e+00 1.840775e-01 
4.852000e+00 1.830650e-01 
4.853000e+00 1.820536e-01 
4.854000e+00 1.810432e-01 
4.855000e+00 1.800339e-01 
4.856000e+00 1.790257e-01 
4.857000e+00 1.780186e-01 
4.858000e+00 1.770126e-01 
4.859000e+00 1.760077e-01 
4.860000e+00 1.750040e-01 
4.861000e+00 1.740014e-01 
4.862000e+00 1.729999e-01 
4.863000e+00 1.719996e-01 
4.864000e+00 1.710005e-01 
4.865000e+00 1.700025e-01 
4.866000e+00 1.690058e-01 
4.867000e+00 1.680102e-01 
4.868000e+00 1.670159e-01 
4.869000e+00 1.660227e-01 
4.870000e+00 1.650308e-01 
4.871000e+00 1.640401e-01 
4.872000e+00 1.630507e-01 
4.873000e+00 1.620626e-01 
4.874000e+00 1.610757e-01 
4.875000e+00 1.600901e-01 
4.876000e+00 1.591057e-01 
4.877000e+00 1.581227e-01 
4.878000e+00 1.571410e-01 
4.879000e+00 1.561605e-01 
4.880000e+00 1.551815e-01 
4.881000e+00 1.542037e-01 
4.882000e+00 1.532273e-01 
4.883000e+00 1.522522e-01 
4.884000e+00 1.512785e-01 
4.885000e+00 1.503062e-01 
4.886000e+00 1.493352e-01 
4.887000e+00 1.483656e-01 
4.888000e+00 1.473975e-01 
4.889000e+00 1.464307e-01 
4.890000e+00 1.454653e-01 
4.891000e+00 1.445014e-01 
4.892000e+00 1.435389e-01 
4.893000e+00 1.425779e-01 
4.894000e+00 1.416183e-01 
4.895000e+00 1.406601e-01 
4.896000e+00 1.397034e-01 
4.897000e+00 1.387482e-01 
4.898000e+00 1.377945e-01 
4.899000e+00 1.368423e-01 
4.900000e+00 1.358916e-01 
4.901000e+00 1.349423e-01 
4.902000e+00 1.339947e-01 
4.903000e+00 1.330485e-01 
4.904000e+00 1.321039e-01 
4.905000e+00 1.311608e-01 
4.906000e+00 1.302192e-01 
4.907000e+00 1.292793e-01 
4.908000e+00 1.283409e-01 
4.909000e+00 1.274041e-01 
4.910000e+00 1.264688e-01 
4.911000e+00 1.255352e-01 
4.912000e+00 1.246031e-01 
4.913000e+00 1.236727e-01 
4.914000e+00 1.227439e-01 
4.915000e+00 1.218167e-01 
4.916000e+00 1.208911e-01 
4.917000e+00 1.199672e-01 
4.918000e+00 1.190449e-01 
4.919000e+00 1.181243e-01 
4.920000e+00 1.172054e-01 
4.921000e+00 1.162881e-01 
4.922000e+00 1.153725e-01 
4.923000e+00 1.144586e-01 
4.924000e+00 1.135464e-01 
4.925000e+00 1.126359e-01 
4.926000e+00 1.117271e-01 
4.927000e+00 1.108201e-01 
4.928000e+00 1.099147e-01 
4.929000e+00 1.090111e-01 
4.930000e+00 1.081092e-01 
4.931000e+00 1.072091e-01 
4.932000e+00 1.063107e-01 
4.933000e+00 1.054141e-01 
4.934000e+00 1.045193e-01 
4.935000e+00 1.036262e-01 
4.936000e+00 1.027349e-01 
4.937000e+00 1.018454e-01 
4.938000e+00 1.009577e-01 
4.939000e+00 1.000719e-01 
4.940000e+00 9.918779e-02 
4.941000e+00 9.830553e-02 
4.942000e+00 9.742510e-02 
4.943000e+00 9.654650e-02 
4.944000e+00 9.566974e-02 
4.945000e+00 9.479482e-02 
4.946000e+00 9.392176e-02 
4.947000e+00 9.305056e-02 
4.948000e+00 9.218122e-02 
4.949000e+00 9.131376e-02 
4.950000e+00 9.044817e-02 
4.951000e+00 8.958447e-02 
4.952000e+00 8.872266e-02 
4.953000e+00 8.786275e-02 
4.954000e+00 8.700475e-02 
4.955000e+00 8.614865e-02 
4.956000e+00 8.529448e-02 
4.957000e+00 8.444222e-02 
4.958000e+00 8.359190e-02 
4.959000e+00 8.274351e-02 
4.960000e+00 8.189706e-02 
4.961000e+00 8.105256e-02 
4.962000e+00 8.021002e-02 
4.963000e+00 7.936943e-02 
4.964000e+00 7.853082e-02 
4.965000e+00 7.769417e-02 
4.966000e+00 7.685950e-02 
4.967000e+00 7.602681e-02 
4.968000e+00 7.519612e-02 
4.969000e+00 7.436742e-02 
4.970000e+00 7.354072e-02 
4.971000e+00 7.271602e-02 
4.972000e+00 7.189334e-02 
4.973000e+00 7.107268e-02 
4.974000e+00 7.025404e-02 
4.975000e+00 6.943742e-02 
4.976000e+00 6.862285e-02 
4.977000e+00 6.781031e-02 
4.978000e+00 6.699981e-02 
4.979000e+00 6.619137e-02 
4.980000e+00 6.538498e-02 
4.981000e+00 6.458065e-02 
4.982000e+00 6.377839e-02 
4.983000e+00 6.297820e-02 
4.984000e+00 6.218009e-02 
4.985000e+00 6.138405e-02 
4.986000e+00 6.059011e-02 
4.987000e+00 5.979825e-02 
4.988000e+00 5.900849e-02 
4.989000e+00 5.822083e-02 
4.990000e+00 5.743528e-02 
4.991000e+00 5.665184e-02 
4.992000e+00 5.587051e-02 
4.993000e+00 5.509131e-02 
4.994000e+00 5.431423e-02 
4.995000e+00 5.353928e-02 
4.996000e+00 5.276646e-02 
4.997000e+00 5.199578e-02 
4.998000e+00 5.122725e-02 
4.999000e+00 5.046086e-02 
5.000000e+00 4.969662e-02 
5.001000e+00 4.893455e-02 
5.002000e+00 4.817463e-02 
5.003000e+00 4.741688e-02 
5.004000e+00 4.666130e-02 
5.005000e+00 4.590789e-02 
5.006000e+00 4.515666e-02 
5.007000e+00 4.440761e-02 
5.008000e+00 4.366075e-02 
5.009000e+00 4.291607e-02 
5.010000e+00 4.217360e-02 
5.011000e+00 4.143332e-02 
5.012000e+00 4.069524e-02 
5.013000e+00 3.995937e-02 
5.014000e+00 3.922571e-02 
5.015000e+00 3.849426e-02 
5.016000e+00 3.776503e-02 
5.017000e+00 3.703803e-02 
5.018000e+00 3.631324e-02 
5.019000e+00 3.559069e-02 
5.020000e+00 3.487037e-02 
5.021000e+00 3.415228e-02 
5.022000e+00 3.343643e-02 
5.023000e+00 3.272283e-02 
5.024000e+00 3.201147e-02 
5.025000e+00 3.130236e-02 
5.026000e+00 3.059551e-02 
5.027000e+00 2.989091e-02 
5.028000e+00 2.918857e-02 
5.029000e+00 2.848850e-02 
5.030000e+00 2.779069e-02 
5.031000e+00 2.709514e-02 
5.032000e+00 2.640188e-02 
5.033000e+00 2.571088e-02 
5.034000e+00 2.502217e-02 
5.035000e+00 2.433573e-02 
5.036000e+00 2.365158e-02 
5.037000e+00 2.296972e-02 
5.038000e+00 2.229015e-02 
5.039000e+00 2.161287e-02 
5.040000e+00 2.093789e-02 
5.041000e+00 2.026520e-02 
5.042000e+00 1.959482e-02 
5.043000e+00 1.892674e-02 
5.044000e+00 1.826096e-02 
5.045000e+00 1.759750e-02 
5.046000e+00 1.693635e-02 
5.047000e+00 1.627751e-02 
5.048000e+00 1.562098e-02 
5.049000e+00 1.496678e-02 
5.050000e+00 1.431489e-02 
5.051000e+00 1.366533e-02 
5.052000e+00 1.301810e-02 
5.053000e+00 1.237319e-02 
5.054000e+00 1.173062e-02 
5.055000e+00 1.109038e-02 
5.056000e+00 1.045247e-02 
5.057000e+00 9.816894e-03 
5.058000e+00 9.183661e-03 
5.059000e+00 8.552768e-03 
5.060000e+00 7.924217e-03 
5.061000e+00 7.298012e-03 
5.062000e+00 6.674153e-03 
5.063000e+00 6.052642e-03 
5.064000e+00 5.433481e-03 
5.065000e+00 4.816672e-03 
5.066000e+00 4.202216e-03 
5.067000e+00 3.590116e-03 
5.068000e+00 2.980373e-03 
5.069000e+00 2.372988e-03 
5.070000e+00 1.767963e-03 
5.071000e+00 1.165300e-03 
5.072000e+00 5.649996e-04 
5.073000e+00 -3.293602e-05 
5.074000e+00 -6.285057e-04 
5.075000e+00 -1.221708e-03 
5.076000e+00 -1.812542e-03 
5.077000e+00 -2.401006e-03 
5.078000e+00 -2.987099e-03 
5.079000e+00 -3.570819e-03 
5.080000e+00 -4.152166e-03 
5.081000e+00 -4.731138e-03 
5.082000e+00 -5.307735e-03 
5.083000e+00 -5.881954e-03 
5.084000e+00 -6.453796e-03 
5.085000e+00 -7.023259e-03 
5.086000e+00 -7.590343e-03 
5.087000e+00 -8.155046e-03 
5.088000e+00 -8.717367e-03 
5.089000e+00 -9.277306e-03 
5.090000e+00 -9.834862e-03 
5.091000e+00 -1.039003e-02 
5.092000e+00 -1.094282e-02 
5.093000e+00 -1.149322e-02 
5.094000e+00 -1.204124e-02 
5.095000e+00 -1.258687e-02 
5.096000e+00 -1.313011e-02 
5.097000e+00 -1.367097e-02 
5.098000e+00 -1.420944e-02 
5.099000e+00 -1.474552e-02 
5.100000e+00 -1.527921e-02 
5.101000e+00 -1.581051e-02 
5.102000e+00 -1.633942e-02 
5.103000e+00 -1.686595e-02 
5.104000e+00 -1.739008e-02 
5.105000e+00 -1.791182e-02 
5.106000e+00 -1.843117e-02 
5.107000e+00 -1.894814e-02 
5.108000e+00 -1.946271e-02 
5.109000e+00 -1.997489e-02 
5.110000e+00 -2.048468e-02 
5.111000e+00 -2.099208e-02 
5.112000e+00 -2.149709e-02 
5.113000e+00 -2.199971e-02 
5.114000e+00 -2.249993e-02 
5.115000e+00 -2.299777e-02 
5.116000e+00 -2.349322e-02 
5.117000e+00 -2.398628e-02 
5.118000e+00 -2.447695e-02 
5.119000e+00 -2.496523e-02 
5.120000e+00 -2.545112e-02 
5.121000e+00 -2.593462e-02 
5.122000e+00 -2.641573e-02 
5.123000e+00 -2.689446e-02 
5.124000e+00 -2.737080e-02 
5.125000e+00 -2.784475e-02 
5.126000e+00 -2.831632e-02 
5.127000e+00 -2.878550e-02 
5.128000e+00 -2.925230e-02 
5.129000e+00 -2.971671e-02 
5.130000e+00 -3.017874e-02 
5.131000e+00 -3.063839e-02 
5.132000e+00 -3.109566e-02 
5.133000e+00 -3.155054e-02 
5.134000e+00 -3.200305e-02 
5.135000e+00 -3.245317e-02 
5.136000e+00 -3.290092e-02 
5.137000e+00 -3.334629e-02 
5.138000e+00 -3.378928e-02 
5.139000e+00 -3.422990e-02 
5.140000e+00 -3.466814e-02 
5.141000e+00 -3.510401e-02 
5.142000e+00 -3.553751e-02 
5.143000e+00 -3.596864e-02 
5.144000e+00 -3.639740e-02 
5.145000e+00 -3.682378e-02 
5.146000e+00 -3.724781e-02 
5.147000e+00 -3.766946e-02 
5.148000e+00 -3.808875e-02 
5.149000e+00 -3.850568e-02 
5.150000e+00 -3.892025e-02 
5.151000e+00 -3.933246e-02 
5.152000e+00 -3.974230e-02 
5.153000e+00 -4.014979e-02 
5.154000e+00 -4.055493e-02 
5.155000e+00 -4.095771e-02 
5.156000e+00 -4.135814e-02 
5.157000e+00 -4.175621e-02 
5.158000e+00 -4.215194e-02 
5.159000e+00 -4.254532e-02 
5.160000e+00 -4.293635e-02 
5.161000e+00 -4.332504e-02 
5.162000e+00 -4.371139e-02 
5.163000e+00 -4.409540e-02 
5.164000e+00 -4.447706e-02 
5.165000e+00 -4.485640e-02 
5.166000e+00 -4.523339e-02 
5.167000e+00 -4.560806e-02 
5.168000e+00 -4.598039e-02 
5.169000e+00 -4.635040e-02 
5.170000e+00 -4.671807e-02 
5.171000e+00 -4.708343e-02 
5.172000e+00 -4.744646e-02 
5.173000e+00 -4.780717e-02 
5.174000e+00 -4.816556e-02 
5.175000e+00 -4.852164e-02 
5.176000e+00 -4.887540e-02 
5.177000e+00 -4.922685e-02 
5.178000e+00 -4.957600e-02 
5.179000e+00 -4.992283e-02 
5.180000e+00 -5.026736e-02 
5.181000e+00 -5.060959e-02 
5.182000e+00 -5.094952e-02 
5.183000e+00 -5.128716e-02 
5.184000e+00 -5.162250e-02 
5.185000e+00 -5.195554e-02 
5.186000e+00 -5.228630e-02 
5.187000e+00 -5.261477e-02 
5.188000e+00 -5.294096e-02 
5.189000e+00 -5.326487e-02 
5.190000e+00 -5.358649e-02 
5.191000e+00 -5.390584e-02 
5.192000e+00 -5.422292e-02 
5.193000e+00 -5.453773e-02 
5.194000e+00 -5.485027e-02 
5.195000e+00 -5.516054e-02 
5.196000e+00 -5.546855e-02 
5.197000e+00 -5.577431e-02 
5.198000e+00 -5.607780e-02 
5.199000e+00 -5.637904e-02 
5.200000e+00 -5.667804e-02 
5.201000e+00 -5.697478e-02 
5.202000e+00 -5.726928e-02 
5.203000e+00 -5.756154e-02 
5.204000e+00 -5.785157e-02 
5.205000e+00 -5.813935e-02 
5.206000e+00 -5.842491e-02 
5.207000e+00 -5.870823e-02 
5.208000e+00 -5.898934e-02 
5.209000e+00 -5.926821e-02 
5.210000e+00 -5.954487e-02 
5.211000e+00 -5.981932e-02 
5.212000e+00 -6.009155e-02 
5.213000e+00 -6.036157e-02 
5.214000e+00 -6.062939e-02 
5.215000e+00 -6.089500e-02 
5.216000e+00 -6.115842e-02 
5.217000e+00 -6.141964e-02 
5.218000e+00 -6.167867e-02 
5.219000e+00 -6.193551e-02 
5.220000e+00 -6.219016e-02 
5.221000e+00 -6.244264e-02 
5.222000e+00 -6.269293e-02 
5.223000e+00 -6.294105e-02 
5.224000e+00 -6.318700e-02 
5.225000e+00 -6.343079e-02 
5.226000e+00 -6.367241e-02 
5.227000e+00 -6.391187e-02 
5.228000e+00 -6.414918e-02 
5.229000e+00 -6.438433e-02 
5.230000e+00 -6.461734e-02 
5.231000e+00 -6.484820e-02 
5.232000e+00 -6.507692e-02 
5.233000e+00 -6.530351e-02 
5.234000e+00 -6.552796e-02 
5.235000e+00 -6.575028e-02 
5.236000e+00 -6.597048e-02 
5.237000e+00 -6.618856e-02 
5.238000e+00 -6.640452e-02 
5.239000e+00 -6.661836e-02 
5.240000e+00 -6.683010e-02 
5.241000e+00 -6.703974e-02 
5.242000e+00 -6.724727e-02 
5.243000e+00 -6.745271e-02 
5.244000e+00 -6.765605e-02 
5.245000e+00 -6.785731e-02 
5.246000e+00 -6.805648e-02 
5.247000e+00 -6.825357e-02 
5.248000e+00 -6.844859e-02 
5.249000e+00 -6.864153e-02 
5.250000e+00 -6.883241e-02 
5.251000e+00 -6.902122e-02 
5.252000e+00 -6.920798e-02 
5.253000e+00 -6.939268e-02 
5.254000e+00 -6.957533e-02 
5.255000e+00 -6.975594e-02 
5.256000e+00 -6.993450e-02 
5.257000e+00 -7.011103e-02 
5.258000e+00 -7.028553e-02 
5.259000e+00 -7.045800e-02 
5.260000e+00 -7.062844e-02 
5.261000e+00 -7.079687e-02 
5.262000e+00 -7.096328e-02 
5.263000e+00 -7.112769e-02 
5.264000e+00 -7.129008e-02 
5.265000e+00 -7.145048e-02 
5.266000e+00 -7.160888e-02 
5.267000e+00 -7.176529e-02 
5.268000e+00 -7.191972e-02 
5.269000e+00 -7.207216e-02 
5.270000e+00 -7.222263e-02 
5.271000e+00 -7.237112e-02 
5.272000e+00 -7.251765e-02 
5.273000e+00 -7.266221e-02 
5.274000e+00 -7.280481e-02 
5.275000e+00 -7.294546e-02 
5.276000e+00 -7.308417e-02 
5.277000e+00 -7.322093e-02 
5.278000e+00 -7.335575e-02 
5.279000e+00 -7.348863e-02 
5.280000e+00 -7.361959e-02 
5.281000e+00 -7.374863e-02 
5.282000e+00 -7.387574e-02 
5.283000e+00 -7.400094e-02 
5.284000e+00 -7.412423e-02 
5.285000e+00 -7.424562e-02 
5.286000e+00 -7.436511e-02 
5.287000e+00 -7.448270e-02 
5.288000e+00 -7.459841e-02 
5.289000e+00 -7.471223e-02 
5.290000e+00 -7.482417e-02 
5.291000e+00 -7.493424e-02 
5.292000e+00 -7.504244e-02 
5.293000e+00 -7.514878e-02 
5.294000e+00 -7.525326e-02 
5.295000e+00 -7.535588e-02 
5.296000e+00 -7.545666e-02 
5.297000e+00 -7.555559e-02 
5.298000e+00 -7.565269e-02 
5.299000e+00 -7.574796e-02 
5.300000e+00 -7.584139e-02 
5.301000e+00 -7.593301e-02 
5.302000e+00 -7.602281e-02 
5.303000e+00 -7.611080e-02 
5.304000e+00 -7.619698e-02 
5.305000e+00 -7.628136e-02 
5.306000e+00 -7.636395e-02 
5.307000e+00 -7.644475e-02 
5.308000e+00 -7.652376e-02 
5.309000e+00 -7.660100e-02 
5.310000e+00 -7.667646e-02 
5.311000e+00 -7.675015e-02 
5.312000e+00 -7.682208e-02 
5.313000e+00 -7.689225e-02 
5.314000e+00 -7.696067e-02 
5.315000e+00 -7.702735e-02 
5.316000e+00 -7.709228e-02 
5.317000e+00 -7.715548e-02 
5.318000e+00 -7.721695e-02 
5.319000e+00 -7.727669e-02 
5.320000e+00 -7.733472e-02 
5.321000e+00 -7.739103e-02 
5.322000e+00 -7.744564e-02 
5.323000e+00 -7.749854e-02 
5.324000e+00 -7.754975e-02 
5.325000e+00 -7.759927e-02 
5.326000e+00 -7.764710e-02 
5.327000e+00 -7.769326e-02 
5.328000e+00 -7.773774e-02 
5.329000e+00 -7.778055e-02 
5.330000e+00 -7.782170e-02 
5.331000e+00 -7.786119e-02 
5.332000e+00 -7.789904e-02 
5.333000e+00 -7.793524e-02 
5.334000e+00 -7.796979e-02 
5.335000e+00 -7.800272e-02 
5.336000e+00 -7.803402e-02 
5.337000e+00 -7.806369e-02 
5.338000e+00 -7.809175e-02 
5.339000e+00 -7.811820e-02 
5.340000e+00 -7.814305e-02 
5.341000e+00 -7.816629e-02 
5.342000e+00 -7.818795e-02 
5.343000e+00 -7.820801e-02 
5.344000e+00 -7.822650e-02 
5.345000e+00 -7.824341e-02 
5.346000e+00 -7.825875e-02 
5.347000e+00 -7.827252e-02 
5.348000e+00 -7.828474e-02 
5.349000e+00 -7.829541e-02 
5.350000e+00 -7.830453e-02 
5.351000e+00 -7.831211e-02 
5.352000e+00 -7.831816e-02 
5.353000e+00 -7.832268e-02 
5.354000e+00 -7.832568e-02 
5.355000e+00 -7.832716e-02 
5.356000e+00 -7.832713e-02 
5.357000e+00 -7.832560e-02 
5.358000e+00 -7.832257e-02 
5.359000e+00 -7.831805e-02 
5.360000e+00 -7.831204e-02 
5.361000e+00 -7.830455e-02 
5.362000e+00 -7.829559e-02 
5.363000e+00 -7.828516e-02 
5.364000e+00 -7.827327e-02 
5.365000e+00 -7.825992e-02 
5.366000e+00 -7.824512e-02 
5.367000e+00 -7.822888e-02 
5.368000e+00 -7.821120e-02 
5.369000e+00 -7.819209e-02 
5.370000e+00 -7.817156e-02 
5.371000e+00 -7.814960e-02 
5.372000e+00 -7.812623e-02 
5.373000e+00 -7.810146e-02 
5.374000e+00 -7.807528e-02 
5.375000e+00 -7.804771e-02 
5.376000e+00 -7.801875e-02 
5.377000e+00 -7.798840e-02 
5.378000e+00 -7.795669e-02 
5.379000e+00 -7.792360e-02 
5.380000e+00 -7.788914e-02 
5.381000e+00 -7.785333e-02 
5.382000e+00 -7.781617e-02 
5.383000e+00 -7.777766e-02 
5.384000e+00 -7.773781e-02 
5.385000e+00 -7.769663e-02 
5.386000e+00 -7.765412e-02 
5.387000e+00 -7.761029e-02 
5.388000e+00 -7.756514e-02 
5.389000e+00 -7.751869e-02 
5.390000e+00 -7.747093e-02 
5.391000e+00 -7.742188e-02 
5.392000e+00 -7.737154e-02 
5.393000e+00 -7.731992e-02 
5.394000e+00 -7.726701e-02 
5.395000e+00 -7.721284e-02 
5.396000e+00 -7.715740e-02 
5.397000e+00 -7.710071e-02 
5.398000e+00 -7.704276e-02 
5.399000e+00 -7.698356e-02 
5.400000e+00 -7.692313e-02 
5.401000e+00 -7.686146e-02 
5.402000e+00 -7.679856e-02 
5.403000e+00 -7.673445e-02 
5.404000e+00 -7.666911e-02 
5.405000e+00 -7.660257e-02 
5.406000e+00 -7.653483e-02 
5.407000e+00 -7.646589e-02 
5.408000e+00 -7.639576e-02 
5.409000e+00 -7.632445e-02 
5.410000e+00 -7.625196e-02 
5.411000e+00 -7.617830e-02 
5.412000e+00 -7.610348e-02 
5.413000e+00 -7.602750e-02 
5.414000e+00 -7.595036e-02 
5.415000e+00 -7.587208e-02 
5.416000e+00 -7.579266e-02 
5.417000e+00 -7.571211e-02 
5.418000e+00 -7.563043e-02 
5.419000e+00 -7.554763e-02 
5.420000e+00 -7.546371e-02 
5.421000e+00 -7.537869e-02 
5.422000e+00 -7.529257e-02 
5.423000e+00 -7.520535e-02 
5.424000e+00 -7.511704e-02 
5.425000e+00 -7.502765e-02 
5.426000e+00 -7.493718e-02 
5.427000e+00 -7.484564e-02 
5.428000e+00 -7.475304e-02 
5.429000e+00 -7.465938e-02 
5.430000e+00 -7.456467e-02 
5.431000e+00 -7.446891e-02 
5.432000e+00 -7.437212e-02 
5.433000e+00 -7.427429e-02 
5.434000e+00 -7.417544e-02 
5.435000e+00 -7.407557e-02 
5.436000e+00 -7.397468e-02 
5.437000e+00 -7.387279e-02 
5.438000e+00 -7.376990e-02 
5.439000e+00 -7.366601e-02 
5.440000e+00 -7.356114e-02 
5.441000e+00 -7.345528e-02 
5.442000e+00 -7.334844e-02 
5.443000e+00 -7.324064e-02 
5.444000e+00 -7.313187e-02 
5.445000e+00 -7.302215e-02 
5.446000e+00 -7.291148e-02 
5.447000e+00 -7.279986e-02 
5.448000e+00 -7.268730e-02 
5.449000e+00 -7.257382e-02 
5.450000e+00 -7.245940e-02 
5.451000e+00 -7.234407e-02 
5.452000e+00 -7.222783e-02 
5.453000e+00 -7.211068e-02 
5.454000e+00 -7.199262e-02 
5.455000e+00 -7.187368e-02 
5.456000e+00 -7.175385e-02 
5.457000e+00 -7.163313e-02 
5.458000e+00 -7.151154e-02 
5.459000e+00 -7.138908e-02 
5.460000e+00 -7.126576e-02 
5.461000e+00 -7.114158e-02 
5.462000e+00 -7.101655e-02 
5.463000e+00 -7.089068e-02 
5.464000e+00 -7.076396e-02 
5.465000e+00 -7.063642e-02 
5.466000e+00 -7.050805e-02 
5.467000e+00 -7.037886e-02 
5.468000e+00 -7.024886e-02 
5.469000e+00 -7.011805e-02 
5.470000e+00 -6.998645e-02 
5.471000e+00 -6.985404e-02 
5.472000e+00 -6.972085e-02 
5.473000e+00 -6.958688e-02 
5.474000e+00 -6.945213e-02 
5.475000e+00 -6.931661e-02 
5.476000e+00 -6.918033e-02 
5.477000e+00 -6.904329e-02 
5.478000e+00 -6.890550e-02 
5.479000e+00 -6.876696e-02 
5.480000e+00 -6.862768e-02 
5.481000e+00 -6.848768e-02 
5.482000e+00 -6.834694e-02 
5.483000e+00 -6.820548e-02 
5.484000e+00 -6.806331e-02 
5.485000e+00 -6.792044e-02 
5.486000e+00 -6.777686e-02 
5.487000e+00 -6.763258e-02 
5.488000e+00 -6.748761e-02 
5.489000e+00 -6.734196e-02 
5.490000e+00 -6.719563e-02 
5.491000e+00 -6.704863e-02 
5.492000e+00 -6.690096e-02 
5.493000e+00 -6.675264e-02 
5.494000e+00 -6.660366e-02 
5.495000e+00 -6.645403e-02 
5.496000e+00 -6.630376e-02 
5.497000e+00 -6.615286e-02 
5.498000e+00 -6.600132e-02 
5.499000e+00 -6.584917e-02 
5.500000e+00 -6.569639e-02 
5.501000e+00 -6.554300e-02 
5.502000e+00 -6.538901e-02 
5.503000e+00 -6.523442e-02 
5.504000e+00 -6.507924e-02 
5.505000e+00 -6.492346e-02 
5.506000e+00 -6.476711e-02 
5.507000e+00 -6.461018e-02 
5.508000e+00 -6.445268e-02 
5.509000e+00 -6.429461e-02 
5.510000e+00 -6.413599e-02 
5.511000e+00 -6.397682e-02 
5.512000e+00 -6.381710e-02 
5.513000e+00 -6.365684e-02 
5.514000e+00 -6.349604e-02 
5.515000e+00 -6.333472e-02 
5.516000e+00 -6.317287e-02 
5.517000e+00 -6.301051e-02 
5.518000e+00 -6.284764e-02 
5.519000e+00 -6.268426e-02 
5.520000e+00 -6.252038e-02 
5.521000e+00 -6.235601e-02 
5.522000e+00 -6.219115e-02 
5.523000e+00 -6.202581e-02 
5.524000e+00 -6.185999e-02 
5.525000e+00 -6.169370e-02 
5.526000e+00 -6.152695e-02 
5.527000e+00 -6.135974e-02 
5.528000e+00 -6.119207e-02 
5.529000e+00 -6.102396e-02 
5.530000e+00 -6.085541e-02 
5.531000e+00 -6.068642e-02 
5.532000e+00 -6.051700e-02 
5.533000e+00 -6.034716e-02 
5.534000e+00 -6.017689e-02 
5.535000e+00 -6.000622e-02 
5.536000e+00 -5.983513e-02 
5.537000e+00 -5.966365e-02 
5.538000e+00 -5.949177e-02 
5.539000e+00 -5.931949e-02 
5.540000e+00 -5.914684e-02 
5.541000e+00 -5.897380e-02 
5.542000e+00 -5.880039e-02 
5.543000e+00 -5.862661e-02 
5.544000e+00 -5.845247e-02 
5.545000e+00 -5.827797e-02 
5.546000e+00 -5.810312e-02 
5.547000e+00 -5.792792e-02 
5.548000e+00 -5.775238e-02 
5.549000e+00 -5.757651e-02 
5.550000e+00 -5.740031e-02 
5.551000e+00 -5.722378e-02 
5.552000e+00 -5.704693e-02 
5.553000e+00 -5.686977e-02 
5.554000e+00 -5.669231e-02 
5.555000e+00 -5.651454e-02 
5.556000e+00 -5.633647e-02 
5.557000e+00 -5.615811e-02 
5.558000e+00 -5.597947e-02 
5.559000e+00 -5.580054e-02 
5.560000e+00 -5.562134e-02 
5.561000e+00 -5.544187e-02 
5.562000e+00 -5.526213e-02 
5.563000e+00 -5.508213e-02 
5.564000e+00 -5.490188e-02 
5.565000e+00 -5.472138e-02 
5.566000e+00 -5.454064e-02 
5.567000e+00 -5.435966e-02 
5.568000e+00 -5.417844e-02 
5.569000e+00 -5.399700e-02 
5.570000e+00 -5.381534e-02 
5.571000e+00 -5.363345e-02 
5.572000e+00 -5.345136e-02 
5.573000e+00 -5.326905e-02 
5.574000e+00 -5.308655e-02 
5.575000e+00 -5.290384e-02 
5.576000e+00 -5.272095e-02 
5.577000e+00 -5.253787e-02 
5.578000e+00 -5.235461e-02 
5.579000e+00 -5.217117e-02 
5.580000e+00 -5.198756e-02 
5.581000e+00 -5.180378e-02 
5.582000e+00 -5.161984e-02 
5.583000e+00 -5.143575e-02 
5.584000e+00 -5.125150e-02 
5.585000e+00 -5.106711e-02 
5.586000e+00 -5.088257e-02 
5.587000e+00 -5.069790e-02 
5.588000e+00 -5.051310e-02 
5.589000e+00 -5.032817e-02 
5.590000e+00 -5.014312e-02 
5.591000e+00 -4.995796e-02 
5.592000e+00 -4.977268e-02 
5.593000e+00 -4.958729e-02 
5.594000e+00 -4.940180e-02 
5.595000e+00 -4.921622e-02 
5.596000e+00 -4.903054e-02 
5.597000e+00 -4.884478e-02 
5.598000e+00 -4.865893e-02 
5.599000e+00 -4.847300e-02 
5.600000e+00 -4.828700e-02 
5.601000e+00 -4.810094e-02 
5.602000e+00 -4.791480e-02 
5.603000e+00 -4.772861e-02 
5.604000e+00 -4.754237e-02 
5.605000e+00 -4.735607e-02 
5.606000e+00 -4.716973e-02 
5.607000e+00 -4.698335e-02 
5.608000e+00 -4.679694e-02 
5.609000e+00 -4.661049e-02 
5.610000e+00 -4.642401e-02 
5.611000e+00 -4.623752e-02 
5.612000e+00 -4.605100e-02 
5.613000e+00 -4.586448e-02 
5.614000e+00 -4.567794e-02 
5.615000e+00 -4.549140e-02 
5.616000e+00 -4.530486e-02 
5.617000e+00 -4.511833e-02 
5.618000e+00 -4.493181e-02 
5.619000e+00 -4.474530e-02 
5.620000e+00 -4.455881e-02 
5.621000e+00 -4.437234e-02 
5.622000e+00 -4.418590e-02 
5.623000e+00 -4.399948e-02 
5.624000e+00 -4.381311e-02 
5.625000e+00 -4.362678e-02 
5.626000e+00 -4.344049e-02 
5.627000e+00 -4.325425e-02 
5.628000e+00 -4.306806e-02 
5.629000e+00 -4.288193e-02 
5.630000e+00 -4.269586e-02 
5.631000e+00 -4.250986e-02 
5.632000e+00 -4.232393e-02 
5.633000e+00 -4.213807e-02 
5.634000e+00 -4.195229e-02 
5.635000e+00 -4.176659e-02 
5.636000e+00 -4.158098e-02 
5.637000e+00 -4.139546e-02 
5.638000e+00 -4.121004e-02 
5.639000e+00 -4.102471e-02 
5.640000e+00 -4.083949e-02 
5.641000e+00 -4.065438e-02 
5.642000e+00 -4.046938e-02 
5.643000e+00 -4.028449e-02 
5.644000e+00 -4.009972e-02 
5.645000e+00 -3.991507e-02 
5.646000e+00 -3.973055e-02 
5.647000e+00 -3.954617e-02 
5.648000e+00 -3.936192e-02 
5.649000e+00 -3.917780e-02 
5.650000e+00 -3.899383e-02 
5.651000e+00 -3.881001e-02 
5.652000e+00 -3.862634e-02 
5.653000e+00 -3.844282e-02 
5.654000e+00 -3.825946e-02 
5.655000e+00 -3.807626e-02 
5.656000e+00 -3.789323e-02 
5.657000e+00 -3.771037e-02 
5.658000e+00 -3.752768e-02 
5.659000e+00 -3.734516e-02 
5.660000e+00 -3.716283e-02 
5.661000e+00 -3.698069e-02 
5.662000e+00 -3.679873e-02 
5.663000e+00 -3.661696e-02 
5.664000e+00 -3.643539e-02 
5.665000e+00 -3.625401e-02 
5.666000e+00 -3.607284e-02 
5.667000e+00 -3.589188e-02 
5.668000e+00 -3.571112e-02 
5.669000e+00 -3.553058e-02 
5.670000e+00 -3.535026e-02 
5.671000e+00 -3.517015e-02 
5.672000e+00 -3.499027e-02 
5.673000e+00 -3.481062e-02 
5.674000e+00 -3.463119e-02 
5.675000e+00 -3.445201e-02 
5.676000e+00 -3.427305e-02 
5.677000e+00 -3.409434e-02 
5.678000e+00 -3.391587e-02 
5.679000e+00 -3.373765e-02 
5.680000e+00 -3.355969e-02 
5.681000e+00 -3.338197e-02 
5.682000e+00 -3.320451e-02 
5.683000e+00 -3.302731e-02 
5.684000e+00 -3.285038e-02 
5.685000e+00 -3.267371e-02 
5.686000e+00 -3.249732e-02 
5.687000e+00 -3.232120e-02 
5.688000e+00 -3.214535e-02 
5.689000e+00 -3.196978e-02 
5.690000e+00 -3.179450e-02 
5.691000e+00 -3.161950e-02 
5.692000e+00 -3.144479e-02 
5.693000e+00 -3.127037e-02 
5.694000e+00 -3.109625e-02 
5.695000e+00 -3.092243e-02 
5.696000e+00 -3.074891e-02 
5.697000e+00 -3.057569e-02 
5.698000e+00 -3.040278e-02 
5.699000e+00 -3.023018e-02 
5.700000e+00 -3.005789e-02 
5.701000e+00 -2.988592e-02 
5.702000e+00 -2.971426e-02 
5.703000e+00 -2.954293e-02 
5.704000e+00 -2.937192e-02 
5.705000e+00 -2.920124e-02 
5.706000e+00 -2.903089e-02 
5.707000e+00 -2.886088e-02 
5.708000e+00 -2.869119e-02 
5.709000e+00 -2.852185e-02 
5.710000e+00 -2.835285e-02 
5.711000e+00 -2.818419e-02 
5.712000e+00 -2.801588e-02 
5.713000e+00 -2.784792e-02 
5.714000e+00 -2.768031e-02 
5.715000e+00 -2.751305e-02 
5.716000e+00 -2.734615e-02 
5.717000e+00 -2.717961e-02 
5.718000e+00 -2.701344e-02 
5.719000e+00 -2.684762e-02 
5.720000e+00 -2.668218e-02 
5.721000e+00 -2.651710e-02 
5.722000e+00 -2.635240e-02 
5.723000e+00 -2.618807e-02 
5.724000e+00 -2.602412e-02 
5.725000e+00 -2.586055e-02 
5.726000e+00 -2.569736e-02 
5.727000e+00 -2.553456e-02 
5.728000e+00 -2.537214e-02 
5.729000e+00 -2.521011e-02 
5.730000e+00 -2.504848e-02 
5.731000e+00 -2.488723e-02 
5.732000e+00 -2.472639e-02 
5.733000e+00 -2.456594e-02 
5.734000e+00 -2.440589e-02 
5.735000e+00 -2.424625e-02 
5.736000e+00 -2.408701e-02 
5.737000e+00 -2.392817e-02 
5.738000e+00 -2.376975e-02 
5.739000e+00 -2.361174e-02 
5.740000e+00 -2.345414e-02 
5.741000e+00 -2.329696e-02 
5.742000e+00 -2.314020e-02 
5.743000e+00 -2.298385e-02 
5.744000e+00 -2.282793e-02 
5.745000e+00 -2.267243e-02 
5.746000e+00 -2.251736e-02 
5.747000e+00 -2.236272e-02 
5.748000e+00 -2.220851e-02 
5.749000e+00 -2.205473e-02 
5.750000e+00 -2.190138e-02 
5.751000e+00 -2.174847e-02 
5.752000e+00 -2.159600e-02 
5.753000e+00 -2.144396e-02 
5.754000e+00 -2.129237e-02 
5.755000e+00 -2.114122e-02 
5.756000e+00 -2.099052e-02 
5.757000e+00 -2.084026e-02 
5.758000e+00 -2.069045e-02 
5.759000e+00 -2.054110e-02 
5.760000e+00 -2.039219e-02 
5.761000e+00 -2.024374e-02 
5.762000e+00 -2.009575e-02 
5.763000e+00 -1.994821e-02 
5.764000e+00 -1.980113e-02 
5.765000e+00 -1.965451e-02 
5.766000e+00 -1.950836e-02 
5.767000e+00 -1.936266e-02 
5.768000e+00 -1.921744e-02 
5.769000e+00 -1.907268e-02 
5.770000e+00 -1.892839e-02 
5.771000e+00 -1.878457e-02 
5.772000e+00 -1.864122e-02 
5.773000e+00 -1.849834e-02 
5.774000e+00 -1.835594e-02 
5.775000e+00 -1.821402e-02 
5.776000e+00 -1.807257e-02 
5.777000e+00 -1.793160e-02 
5.778000e+00 -1.779111e-02 
5.779000e+00 -1.765110e-02 
5.780000e+00 -1.751158e-02 
5.781000e+00 -1.737254e-02 
5.782000e+00 -1.723398e-02 
5.783000e+00 -1.709592e-02 
5.784000e+00 -1.695834e-02 
5.785000e+00 -1.682125e-02 
5.786000e+00 -1.668465e-02 
5.787000e+00 -1.654854e-02 
5.788000e+00 -1.641293e-02 
5.789000e+00 -1.627781e-02 
5.790000e+00 -1.614318e-02 
5.791000e+00 -1.600906e-02 
5.792000e+00 -1.587543e-02 
5.793000e+00 -1.574229e-02 
5.794000e+00 -1.560966e-02 
5.795000e+00 -1.547753e-02 
5.796000e+00 -1.534590e-02 
5.797000e+00 -1.521478e-02 
5.798000e+00 -1.508416e-02 
5.799000e+00 -1.495404e-02 
5.800000e+00 -1.482443e-02 
5.801000e+00 -1.469533e-02 
5.802000e+00 -1.456673e-02 
5.803000e+00 -1.443864e-02 
5.804000e+00 -1.431107e-02 
5.805000e+00 -1.418400e-02 
5.806000e+00 -1.405745e-02 
5.807000e+00 -1.393140e-02 
5.808000e+00 -1.380587e-02 
5.809000e+00 -1.368086e-02 
5.810000e+00 -1.355636e-02 
5.811000e+00 -1.343237e-02 
5.812000e+00 -1.330890e-02 
5.813000e+00 -1.318595e-02 
5.814000e+00 -1.306352e-02 
5.815000e+00 -1.294160e-02 
5.816000e+00 -1.282020e-02 
5.817000e+00 -1.269932e-02 
5.818000e+00 -1.257897e-02 
5.819000e+00 -1.245913e-02 
5.820000e+00 -1.233982e-02 
5.821000e+00 -1.222103e-02 
5.822000e+00 -1.210276e-02 
5.823000e+00 -1.198501e-02 
5.824000e+00 -1.186779e-02 
5.825000e+00 -1.175109e-02 
5.826000e+00 -1.163492e-02 
5.827000e+00 -1.151927e-02 
5.828000e+00 -1.140415e-02 
5.829000e+00 -1.128956e-02 
5.830000e+00 -1.117549e-02 
5.831000e+00 -1.106195e-02 
5.832000e+00 -1.094893e-02 
5.833000e+00 -1.083645e-02 
5.834000e+00 -1.072449e-02 
5.835000e+00 -1.061306e-02 
5.836000e+00 -1.050216e-02 
5.837000e+00 -1.039179e-02 
5.838000e+00 -1.028195e-02 
5.839000e+00 -1.017264e-02 
5.840000e+00 -1.006386e-02 
5.841000e+00 -9.955608e-03 
5.842000e+00 -9.847888e-03 
5.843000e+00 -9.740699e-03 
5.844000e+00 -9.634041e-03 
5.845000e+00 -9.527914e-03 
5.846000e+00 -9.422318e-03 
5.847000e+00 -9.317254e-03 
5.848000e+00 -9.212722e-03 
5.849000e+00 -9.108721e-03 
5.850000e+00 -9.005253e-03 
5.851000e+00 -8.902316e-03 
5.852000e+00 -8.799911e-03 
5.853000e+00 -8.698038e-03 
5.854000e+00 -8.596697e-03 
5.855000e+00 -8.495888e-03 
5.856000e+00 -8.395611e-03 
5.857000e+00 -8.295866e-03 
5.858000e+00 -8.196654e-03 
5.859000e+00 -8.097973e-03 
5.860000e+00 -7.999824e-03 
5.861000e+00 -7.902207e-03 
5.862000e+00 -7.805121e-03 
5.863000e+00 -7.708567e-03 
5.864000e+00 -7.612545e-03 
5.865000e+00 -7.517054e-03 
5.866000e+00 -7.422094e-03 
5.867000e+00 -7.327665e-03 
5.868000e+00 -7.233767e-03 
5.869000e+00 -7.140399e-03 
5.870000e+00 -7.047562e-03 
5.871000e+00 -6.955254e-03 
5.872000e+00 -6.863477e-03 
5.873000e+00 -6.772229e-03 
5.874000e+00 -6.681511e-03 
5.875000e+00 -6.591321e-03 
5.876000e+00 -6.501661e-03 
5.877000e+00 -6.412528e-03 
5.878000e+00 -6.323924e-03 
5.879000e+00 -6.235847e-03 
5.880000e+00 -6.148298e-03 
5.881000e+00 -6.061275e-03 
5.882000e+00 -5.974779e-03 
5.883000e+00 -5.888809e-03 
5.884000e+00 -5.803365e-03 
5.885000e+00 -5.718445e-03 
5.886000e+00 -5.634051e-03 
5.887000e+00 -5.550181e-03 
5.888000e+00 -5.466834e-03 
5.889000e+00 -5.384011e-03 
5.890000e+00 -5.301711e-03 
5.891000e+00 -5.219933e-03 
5.892000e+00 -5.138676e-03 
5.893000e+00 -5.057941e-03 
5.894000e+00 -4.977726e-03 
5.895000e+00 -4.898032e-03 
5.896000e+00 -4.818856e-03 
5.897000e+00 -4.740199e-03 
5.898000e+00 -4.662061e-03 
5.899000e+00 -4.584440e-03 
5.900000e+00 -4.507335e-03 
5.901000e+00 -4.430747e-03 
5.902000e+00 -4.354675e-03 
5.903000e+00 -4.279117e-03 
5.904000e+00 -4.204073e-03 
5.905000e+00 -4.129543e-03 
5.906000e+00 -4.055525e-03 
5.907000e+00 -3.982019e-03 
5.908000e+00 -3.909024e-03 
5.909000e+00 -3.836539e-03 
5.910000e+00 -3.764564e-03 
5.911000e+00 -3.693098e-03 
5.912000e+00 -3.622140e-03 
5.913000e+00 -3.551689e-03 
5.914000e+00 -3.481744e-03 
5.915000e+00 -3.412304e-03 
5.916000e+00 -3.343369e-03 
5.917000e+00 -3.274938e-03 
5.918000e+00 -3.207010e-03 
5.919000e+00 -3.139583e-03 
5.920000e+00 -3.072658e-03 
5.921000e+00 -3.006233e-03 
5.922000e+00 -2.940306e-03 
5.923000e+00 -2.874878e-03 
5.924000e+00 -2.809948e-03 
5.925000e+00 -2.745513e-03 
5.926000e+00 -2.681574e-03 
5.927000e+00 -2.618129e-03 
5.928000e+00 -2.555178e-03 
5.929000e+00 -2.492719e-03 
5.930000e+00 -2.430751e-03 
5.931000e+00 -2.369273e-03 
5.932000e+00 -2.308284e-03 
5.933000e+00 -2.247784e-03 
5.934000e+00 -2.187770e-03 
5.935000e+00 -2.128243e-03 
5.936000e+00 -2.069200e-03 
5.937000e+00 -2.010642e-03 
5.938000e+00 -1.952566e-03 
5.939000e+00 -1.894971e-03 
5.940000e+00 -1.837857e-03 
5.941000e+00 -1.781222e-03 
5.942000e+00 -1.725065e-03 
5.943000e+00 -1.669385e-03 
5.944000e+00 -1.614181e-03 
5.945000e+00 -1.559452e-03 
5.946000e+00 -1.505195e-03 
5.947000e+00 -1.451411e-03 
5.948000e+00 -1.398098e-03 
5.949000e+00 -1.345255e-03 
5.950000e+00 -1.292880e-03 
5.951000e+00 -1.240973e-03 
5.952000e+00 -1.189531e-03 
5.953000e+00 -1.138554e-03 
5.954000e+00 -1.088040e-03 
5.955000e+00 -1.037989e-03 
5.956000e+00 -9.883987e-04 
5.957000e+00 -9.392678e-04 
5.958000e+00 -8.905951e-04 
5.959000e+00 -8.423793e-04 
5.960000e+00 -7.946192e-04 
5.961000e+00 -7.473133e-04 
5.962000e+00 -7.004603e-04 
5.963000e+00 -6.540589e-04 
5.964000e+00 -6.081076e-04 
5.965000e+00 -5.626052e-04 
5.966000e+00 -5.175502e-04 
5.967000e+00 -4.729412e-04 
5.968000e+00 -4.287768e-04 
5.969000e+00 -3.850557e-04 
5.970000e+00 -3.417764e-04 
5.971000e+00 -2.989375e-04 
5.972000e+00 -2.565375e-04 
5.973000e+00 -2.145751e-04 
5.974000e+00 -1.730487e-04 
5.975000e+00 -1.319569e-04 
5.976000e+00 -9.129823e-05 
5.977000e+00 -5.107127e-05 
5.978000e+00 -1.127449e-05 
5.979000e+00 2.809357e-05 
5.980000e+00 6.703443e-05 
5.981000e+00 1.055496e-04 
5.982000e+00 1.436405e-04 
5.983000e+00 1.813088e-04 
5.984000e+00 2.185558e-04 
5.985000e+00 2.553833e-04 
5.986000e+00 2.917926e-04 
5.987000e+00 3.277854e-04 
5.988000e+00 3.633632e-04 
5.989000e+00 3.985276e-04 
5.990000e+00 4.332800e-04 
5.991000e+00 4.676222e-04 
5.992000e+00 5.015556e-04 
5.993000e+00 5.350818e-04 
5.994000e+00 5.682025e-04 
5.995000e+00 6.009192e-04 
5.996000e+00 6.332336e-04 
5.997000e+00 6.651472e-04 
5.998000e+00 6.966616e-04 
5.999000e+00 7.277785e-04 
6.000000e+00 7.584995e-04 
6.001000e+00 7.888262e-04 
6.002000e+00 8.187603e-04 
6.003000e+00 8.483034e-04 
6.004000e+00 8.774571e-04 
6.005000e+00 9.062231e-04 
6.006000e+00 9.346031e-04 
6.007000e+00 9.625987e-04 
6.008000e+00 9.902116e-04 
6.009000e+00 1.017443e-03 
6.010000e+00 1.044296e-03 
6.011000e+00 1.070771e-03 
6.012000e+00 1.096870e-03 
6.013000e+00 1.122594e-03 
6.014000e+00 1.147946e-03 
6.015000e+00 1.172927e-03 
6.016000e+00 1.197539e-03 
6.017000e+00 1.221783e-03 
6.018000e+00 1.245662e-03 
6.019000e+00 1.269176e-03 
6.020000e+00 1.292328e-03 
6.021000e+00 1.315120e-03 
6.022000e+00 1.337552e-03 
6.023000e+00 1.359628e-03 
6.024000e+00 1.381348e-03 
6.025000e+00 1.402714e-03 
6.026000e+00 1.423729e-03 
6.027000e+00 1.444393e-03 
6.028000e+00 1.464709e-03 
6.029000e+00 1.484678e-03 
6.030000e+00 1.504302e-03 
6.031000e+00 1.523584e-03 
6.032000e+00 1.542523e-03 
6.033000e+00 1.561123e-03 
6.034000e+00 1.579386e-03 
6.035000e+00 1.597312e-03 
6.036000e+00 1.614904e-03 
6.037000e+00 1.632163e-03 
6.038000e+00 1.649091e-03 
6.039000e+00 1.665691e-03 
6.040000e+00 1.681963e-03 
6.041000e+00 1.697910e-03 
6.042000e+00 1.713534e-03 
6.043000e+00 1.728835e-03 
6.044000e+00 1.743817e-03 
6.045000e+00 1.758480e-03 
6.046000e+00 1.772827e-03 
6.047000e+00 1.786859e-03 
6.048000e+00 1.800579e-03 
6.049000e+00 1.813987e-03 
6.050000e+00 1.827086e-03 
6.051000e+00 1.839878e-03 
6.052000e+00 1.852364e-03 
6.053000e+00 1.864546e-03 
6.054000e+00 1.876427e-03 
6.055000e+00 1.888007e-03 
6.056000e+00 1.899288e-03 
6.057000e+00 1.910273e-03 
6.058000e+00 1.920964e-03 
6.059000e+00 1.931361e-03 
6.060000e+00 1.941467e-03 
6.061000e+00 1.951284e-03 
6.062000e+00 1.960814e-03 
6.063000e+00 1.970058e-03 
6.064000e+00 1.979018e-03 
6.065000e+00 1.987695e-03 
6.066000e+00 1.996093e-03 
6.067000e+00 2.004212e-03 
6.068000e+00 2.012055e-03 
6.069000e+00 2.019623e-03 
6.070000e+00 2.026917e-03 
6.071000e+00 2.033941e-03 
6.072000e+00 2.040695e-03 
6.073000e+00 2.047182e-03 
6.074000e+00 2.053403e-03 
6.075000e+00 2.059360e-03 
6.076000e+00 2.065055e-03 
6.077000e+00 2.070490e-03 
6.078000e+00 2.075666e-03 
6.079000e+00 2.080586e-03 
6.080000e+00 2.085251e-03 
6.081000e+00 2.089662e-03 
6.082000e+00 2.093823e-03 
6.083000e+00 2.097734e-03 
6.084000e+00 2.101397e-03 
6.085000e+00 2.104815e-03 
6.086000e+00 2.107989e-03 
6.087000e+00 2.110920e-03 
6.088000e+00 2.113611e-03 
6.089000e+00 2.116063e-03 
6.090000e+00 2.118278e-03 
6.091000e+00 2.120259e-03 
6.092000e+00 2.122006e-03 
6.093000e+00 2.123522e-03 
6.094000e+00 2.124808e-03 
6.095000e+00 2.125866e-03 
6.096000e+00 2.126698e-03 
6.097000e+00 2.127305e-03 
6.098000e+00 2.127690e-03 
6.099000e+00 2.127854e-03 
6.100000e+00 2.127800e-03 
6.101000e+00 2.127528e-03 
6.102000e+00 2.127040e-03 
6.103000e+00 2.126339e-03 
6.104000e+00 2.125426e-03 
6.105000e+00 2.124302e-03 
6.106000e+00 2.122970e-03 
6.107000e+00 2.121432e-03 
6.108000e+00 2.119688e-03 
6.109000e+00 2.117741e-03 
6.110000e+00 2.115593e-03 
6.111000e+00 2.113245e-03 
6.112000e+00 2.110699e-03 
6.113000e+00 2.107957e-03 
6.114000e+00 2.105020e-03 
6.115000e+00 2.101890e-03 
6.116000e+00 2.098569e-03 
6.117000e+00 2.095059e-03 
6.118000e+00 2.091361e-03 
6.119000e+00 2.087477e-03 
6.120000e+00 2.083409e-03 
6.121000e+00 2.079158e-03 
6.122000e+00 2.074727e-03 
6.123000e+00 2.070116e-03 
6.124000e+00 2.065327e-03 
6.125000e+00 2.060363e-03 
6.126000e+00 2.055225e-03 
6.127000e+00 2.049914e-03 
6.128000e+00 2.044432e-03 
6.129000e+00 2.038781e-03 
6.130000e+00 2.032962e-03 
6.131000e+00 2.026978e-03 
6.132000e+00 2.020829e-03 
6.133000e+00 2.014517e-03 
6.134000e+00 2.008045e-03 
6.135000e+00 2.001413e-03 
6.136000e+00 1.994624e-03 
6.137000e+00 1.987678e-03 
6.138000e+00 1.980578e-03 
6.139000e+00 1.973326e-03 
6.140000e+00 1.965921e-03 
6.141000e+00 1.958367e-03 
6.142000e+00 1.950665e-03 
6.143000e+00 1.942817e-03 
6.144000e+00 1.934823e-03 
6.145000e+00 1.926686e-03 
6.146000e+00 1.918407e-03 
6.147000e+00 1.909988e-03 
6.148000e+00 1.901431e-03 
6.149000e+00 1.892736e-03 
6.150000e+00 1.883905e-03 
6.151000e+00 1.874940e-03 
6.152000e+00 1.865843e-03 
6.153000e+00 1.856614e-03 
6.154000e+00 1.847256e-03 
6.155000e+00 1.837770e-03 
6.156000e+00 1.828158e-03 
6.157000e+00 1.818420e-03 
6.158000e+00 1.808559e-03 
6.159000e+00 1.798575e-03 
6.160000e+00 1.788471e-03 
6.161000e+00 1.778248e-03 
6.162000e+00 1.767907e-03 
6.163000e+00 1.757450e-03 
6.164000e+00 1.746878e-03 
6.165000e+00 1.736192e-03 
6.166000e+00 1.725394e-03 
6.167000e+00 1.714486e-03 
6.168000e+00 1.703469e-03 
6.169000e+00 1.692344e-03 
6.170000e+00 1.681112e-03 
6.171000e+00 1.669776e-03 
6.172000e+00 1.658336e-03 
6.173000e+00 1.646793e-03 
6.174000e+00 1.635150e-03 
6.175000e+00 1.623407e-03 
6.176000e+00 1.611566e-03 
6.177000e+00 1.599628e-03 
6.178000e+00 1.587594e-03 
6.179000e+00 1.575467e-03 
6.180000e+00 1.563246e-03 
6.181000e+00 1.550934e-03 
6.182000e+00 1.538531e-03 
6.183000e+00 1.526039e-03 
6.184000e+00 1.513460e-03 
6.185000e+00 1.500794e-03 
6.186000e+00 1.488042e-03 
6.187000e+00 1.475207e-03 
6.188000e+00 1.462289e-03 
6.189000e+00 1.449290e-03 
6.190000e+00 1.436210e-03 
6.191000e+00 1.423051e-03 
6.192000e+00 1.409814e-03 
6.193000e+00 1.396500e-03 
6.194000e+00 1.383111e-03 
6.195000e+00 1.369647e-03 
6.196000e+00 1.356110e-03 
6.197000e+00 1.342501e-03 
6.198000e+00 1.328822e-03 
6.199000e+00 1.315072e-03 
6.200000e+00 1.301254e-03 
6.201000e+00 1.287368e-03 
6.202000e+00 1.273416e-03 
6.203000e+00 1.259398e-03 
6.204000e+00 1.245316e-03 
6.205000e+00 1.231171e-03 
6.206000e+00 1.216964e-03 
6.207000e+00 1.202696e-03 
6.208000e+00 1.188368e-03 
6.209000e+00 1.173981e-03 
6.210000e+00 1.159535e-03 
6.211000e+00 1.145033e-03 
6.212000e+00 1.130475e-03 
6.213000e+00 1.115862e-03 
6.214000e+00 1.101195e-03 
6.215000e+00 1.086475e-03 
6.216000e+00 1.071703e-03 
6.217000e+00 1.056879e-03 
6.218000e+00 1.042006e-03 
6.219000e+00 1.027083e-03 
6.220000e+00 1.012112e-03 
6.221000e+00 9.970935e-04 
6.222000e+00 9.820284e-04 
6.223000e+00 9.669177e-04 
6.224000e+00 9.517622e-04 
6.225000e+00 9.365628e-04 
6.226000e+00 9.213203e-04 
6.227000e+00 9.060356e-04 
6.228000e+00 8.907094e-04 
6.229000e+00 8.753427e-04 
6.230000e+00 8.599361e-04 
6.231000e+00 8.444906e-04 
6.232000e+00 8.290068e-04 
6.233000e+00 8.134855e-04 
6.234000e+00 7.979275e-04 
6.235000e+00 7.823336e-04 
6.236000e+00 7.667045e-04 
6.237000e+00 7.510408e-04 
6.238000e+00 7.353434e-04 
6.239000e+00 7.196128e-04 
6.240000e+00 7.038498e-04 
6.241000e+00 6.880551e-04 
6.242000e+00 6.722294e-04 
6.243000e+00 6.563732e-04 
6.244000e+00 6.404872e-04 
6.245000e+00 6.245720e-04 
6.246000e+00 6.086283e-04 
6.247000e+00 5.926566e-04 
6.248000e+00 5.766576e-04 
6.249000e+00 5.606317e-04 
6.250000e+00 5.445797e-04 
6.251000e+00 5.285020e-04 
6.252000e+00 5.123991e-04 
6.253000e+00 4.962716e-04 
6.254000e+00 4.801201e-04 
6.255000e+00 4.639449e-04 
6.256000e+00 4.477467e-04 
6.257000e+00 4.315258e-04 
6.258000e+00 4.152828e-04 
6.259000e+00 3.990180e-04 
6.260000e+00 3.827320e-04 
6.261000e+00 3.664251e-04 
6.262000e+00 3.500978e-04 
6.263000e+00 3.337504e-04 
6.264000e+00 3.173834e-04 
6.265000e+00 3.009971e-04 
6.266000e+00 2.845918e-04 
6.267000e+00 2.681680e-04 
6.268000e+00 2.517260e-04 
6.269000e+00 2.352660e-04 
6.270000e+00 2.187885e-04 
6.271000e+00 2.022936e-04 
6.272000e+00 1.857817e-04 
6.273000e+00 1.692530e-04 
6.274000e+00 1.527078e-04 
6.275000e+00 1.361463e-04 
6.276000e+00 1.195688e-04 
6.277000e+00 1.029755e-04 
6.278000e+00 8.636649e-05 
6.279000e+00 6.974209e-05 
6.280000e+00 5.310242e-05 
6.281000e+00 3.644765e-05 
6.282000e+00 1.977793e-05 
6.283000e+00 3.093384e-06 
6.284000e+00 -1.360586e-05 
6.285000e+00 -3.031970e-05 
6.286000e+00 -4.704805e-05 
6.287000e+00 -6.379081e-05 
6.288000e+00 -8.054794e-05 
6.289000e+00 -9.731936e-05 
6.290000e+00 -1.141051e-04 
6.291000e+00 -1.309050e-04 
6.292000e+00 -1.477192e-04 
6.293000e+00 -1.645476e-04 
6.294000e+00 -1.813902e-04 
6.295000e+00 -1.982472e-04 
6.296000e+00 -2.151184e-04 
6.297000e+00 -2.320041e-04 
6.298000e+00 -2.489042e-04 
6.299000e+00 -2.658189e-04 
6.300000e+00 -2.827482e-04 
6.301000e+00 -2.996923e-04 
6.302000e+00 -3.166513e-04 
6.303000e+00 -3.336253e-04 
6.304000e+00 -3.506145e-04 
6.305000e+00 -3.676191e-04 
6.306000e+00 -3.846392e-04 
6.307000e+00 -4.016751e-04 
6.308000e+00 -4.187270e-04 
6.309000e+00 -4.357950e-04 
6.310000e+00 -4.528795e-04 
6.311000e+00 -4.699807e-04 
6.312000e+00 -4.870988e-04 
6.313000e+00 -5.042342e-04 
6.314000e+00 -5.213872e-04 
6.315000e+00 -5.385580e-04 
6.316000e+00 -5.557470e-04 
6.317000e+00 -5.729545e-04 
6.318000e+00 -5.901809e-04 
6.319000e+00 -6.074266e-04 
6.320000e+00 -6.246919e-04 
6.321000e+00 -6.419773e-04 
6.322000e+00 -6.592832e-04 
6.323000e+00 -6.766099e-04 
6.324000e+00 -6.939580e-04 
6.325000e+00 -7.113278e-04 
6.326000e+00 -7.287200e-04 
6.327000e+00 -7.461349e-04 
6.328000e+00 -7.635730e-04 
6.329000e+00 -7.810349e-04 
6.330000e+00 -7.985211e-04 
6.331000e+00 -8.160322e-04 
6.332000e+00 -8.335687e-04 
6.333000e+00 -8.511311e-04 
6.334000e+00 -8.687201e-04 
6.335000e+00 -8.863363e-04 
6.336000e+00 -9.039803e-04 
6.337000e+00 -9.216527e-04 
6.338000e+00 -9.393541e-04 
6.339000e+00 -9.570853e-04 
6.340000e+00 -9.748469e-04 
6.341000e+00 -9.926396e-04 
6.342000e+00 -1.010464e-03 
6.343000e+00 -1.028321e-03 
6.344000e+00 -1.046211e-03 
6.345000e+00 -1.064136e-03 
6.346000e+00 -1.082095e-03 
6.347000e+00 -1.100089e-03 
6.348000e+00 -1.118120e-03 
6.349000e+00 -1.136188e-03 
6.350000e+00 -1.154294e-03 
6.351000e+00 -1.172439e-03 
6.352000e+00 -1.190624e-03 
6.353000e+00 -1.208849e-03 
6.354000e+00 -1.227115e-03 
6.355000e+00 -1.245424e-03 
6.356000e+00 -1.263776e-03 
6.357000e+00 -1.282172e-03 
6.358000e+00 -1.300614e-03 
6.359000e+00 -1.319101e-03 
6.360000e+00 -1.337635e-03 
6.361000e+00 -1.356217e-03 
6.362000e+00 -1.374849e-03 
6.363000e+00 -1.393530e-03 
6.364000e+00 -1.412262e-03 
6.365000e+00 -1.431046e-03 
6.366000e+00 -1.449884e-03 
6.367000e+00 -1.468775e-03 
6.368000e+00 -1.487722e-03 
6.369000e+00 -1.506726e-03 
6.370000e+00 -1.525786e-03 
6.371000e+00 -1.544906e-03 
6.372000e+00 -1.564085e-03 
6.373000e+00 -1.583325e-03 
6.374000e+00 -1.602627e-03 
6.375000e+00 -1.621993e-03 
6.376000e+00 -1.641423e-03 
6.377000e+00 -1.660919e-03 
6.378000e+00 -1.680481e-03 
6.379000e+00 -1.700112e-03 
6.380000e+00 -1.719813e-03 
6.381000e+00 -1.739584e-03 
6.382000e+00 -1.759427e-03 
6.383000e+00 -1.779343e-03 
6.384000e+00 -1.799334e-03 
6.385000e+00 -1.819401e-03 
6.386000e+00 -1.839545e-03 
6.387000e+00 -1.859768e-03 
6.388000e+00 -1.880071e-03 
6.389000e+00 -1.900456e-03 
6.390000e+00 -1.920923e-03 
6.391000e+00 -1.941475e-03 
6.392000e+00 -1.962112e-03 
6.393000e+00 -1.982837e-03 
6.394000e+00 -2.003650e-03 
6.395000e+00 -2.024553e-03 
6.396000e+00 -2.045548e-03 
6.397000e+00 -2.066635e-03 
6.398000e+00 -2.087818e-03 
6.399000e+00 -2.109096e-03 
6.400000e+00 -2.130473e-03 
6.401000e+00 -2.151948e-03 
6.402000e+00 -2.173525e-03 
6.403000e+00 -2.195203e-03 
6.404000e+00 -2.216986e-03 
6.405000e+00 -2.238875e-03 
6.406000e+00 -2.260870e-03 
6.407000e+00 -2.282975e-03 
6.408000e+00 -2.305190e-03 
6.409000e+00 -2.327517e-03 
6.410000e+00 -2.349959e-03 
6.411000e+00 -2.372516e-03 
6.412000e+00 -2.395190e-03 
6.413000e+00 -2.417984e-03 
6.414000e+00 -2.440898e-03 
6.415000e+00 -2.463935e-03 
6.416000e+00 -2.487096e-03 
6.417000e+00 -2.510384e-03 
6.418000e+00 -2.533799e-03 
6.419000e+00 -2.557344e-03 
6.420000e+00 -2.581021e-03 
6.421000e+00 -2.604831e-03 
6.422000e+00 -2.628776e-03 
6.423000e+00 -2.652859e-03 
6.424000e+00 -2.677081e-03 
6.425000e+00 -2.701443e-03 
6.426000e+00 -2.725949e-03 
6.427000e+00 -2.750599e-03 
6.428000e+00 -2.775396e-03 
6.429000e+00 -2.800341e-03 
6.430000e+00 -2.825437e-03 
6.431000e+00 -2.850686e-03 
6.432000e+00 -2.876089e-03 
6.433000e+00 -2.901649e-03 
6.434000e+00 -2.927367e-03 
6.435000e+00 -2.953246e-03 
6.436000e+00 -2.979288e-03 
6.437000e+00 -3.005494e-03 
6.438000e+00 -3.031867e-03 
6.439000e+00 -3.058409e-03 
6.440000e+00 -3.085122e-03 
6.441000e+00 -3.112008e-03 
6.442000e+00 -3.139069e-03 
6.443000e+00 -3.166308e-03 
6.444000e+00 -3.193726e-03 
6.445000e+00 -3.221325e-03 
6.446000e+00 -3.249108e-03 
6.447000e+00 -3.277078e-03 
6.448000e+00 -3.305235e-03 
6.449000e+00 -3.333583e-03 
6.450000e+00 -3.362124e-03 
6.451000e+00 -3.390859e-03 
6.452000e+00 -3.419791e-03 
6.453000e+00 -3.448923e-03 
6.454000e+00 -3.478256e-03 
6.455000e+00 -3.507794e-03 
6.456000e+00 -3.537537e-03 
6.457000e+00 -3.567489e-03 
6.458000e+00 -3.597652e-03 
6.459000e+00 -3.628028e-03 
6.460000e+00 -3.658620e-03 
6.461000e+00 -3.689429e-03 
6.462000e+00 -3.720459e-03 
6.463000e+00 -3.751711e-03 
6.464000e+00 -3.783188e-03 
6.465000e+00 -3.814893e-03 
6.466000e+00 -3.846827e-03 
6.467000e+00 -3.878994e-03 
6.468000e+00 -3.911396e-03 
6.469000e+00 -3.944034e-03 
6.470000e+00 -3.976913e-03 
6.471000e+00 -4.010033e-03 
6.472000e+00 -4.043398e-03 
6.473000e+00 -4.077011e-03 
6.474000e+00 -4.110872e-03 
6.475000e+00 -4.144986e-03 
6.476000e+00 -4.179355e-03 
6.477000e+00 -4.213981e-03 
6.478000e+00 -4.248867e-03 
6.479000e+00 -4.284015e-03 
6.480000e+00 -4.319428e-03 
6.481000e+00 -4.355108e-03 
6.482000e+00 -4.391059e-03 
6.483000e+00 -4.427282e-03 
6.484000e+00 -4.463781e-03 
6.485000e+00 -4.500558e-03 
6.486000e+00 -4.537615e-03 
6.487000e+00 -4.574956e-03 
6.488000e+00 -4.612583e-03 
6.489000e+00 -4.650498e-03 
6.490000e+00 -4.688705e-03 
6.491000e+00 -4.727206e-03 
6.492000e+00 -4.766004e-03 
6.493000e+00 -4.805101e-03 
6.494000e+00 -4.844500e-03 
6.495000e+00 -4.884204e-03 
6.496000e+00 -4.924216e-03 
6.497000e+00 -4.964539e-03 
6.498000e+00 -5.005174e-03 
6.499000e+00 -5.046126e-03 
6.500000e+00 -5.087397e-03 
6.501000e+00 -5.128989e-03 
6.502000e+00 -5.170906e-03 
6.503000e+00 -5.213150e-03 
6.504000e+00 -5.255724e-03 
6.505000e+00 -5.298631e-03 
6.506000e+00 -5.341873e-03 
6.507000e+00 -5.385455e-03 
6.508000e+00 -5.429378e-03 
6.509000e+00 -5.473645e-03 
6.510000e+00 -5.518260e-03 
6.511000e+00 -5.563225e-03 
6.512000e+00 -5.608543e-03 
6.513000e+00 -5.654217e-03 
6.514000e+00 -5.700250e-03 
6.515000e+00 -5.746645e-03 
6.516000e+00 -5.793405e-03 
6.517000e+00 -5.840532e-03 
6.518000e+00 -5.888031e-03 
6.519000e+00 -5.935903e-03 
6.520000e+00 -5.984152e-03 
6.521000e+00 -6.032780e-03 
6.522000e+00 -6.081791e-03 
6.523000e+00 -6.131188e-03 
6.524000e+00 -6.180974e-03 
6.525000e+00 -6.231152e-03 
6.526000e+00 -6.281724e-03 
6.527000e+00 -6.332694e-03 
6.528000e+00 -6.384065e-03 
6.529000e+00 -6.435840e-03 
6.530000e+00 -6.488022e-03 
6.531000e+00 -6.540614e-03 
6.532000e+00 -6.593619e-03 
6.533000e+00 -6.647041e-03 
6.534000e+00 -6.700881e-03 
6.535000e+00 -6.755145e-03 
6.536000e+00 -6.809834e-03 
6.537000e+00 -6.864951e-03 
6.538000e+00 -6.920500e-03 
6.539000e+00 -6.976485e-03 
6.540000e+00 -7.032907e-03 
6.541000e+00 -7.089771e-03 
6.542000e+00 -7.147079e-03 
6.543000e+00 -7.204835e-03 
6.544000e+00 -7.263041e-03 
6.545000e+00 -7.321701e-03 
6.546000e+00 -7.380819e-03 
6.547000e+00 -7.440396e-03 
6.548000e+00 -7.500438e-03 
6.549000e+00 -7.560946e-03 
6.550000e+00 -7.621923e-03 
6.551000e+00 -7.683374e-03 
6.552000e+00 -7.745302e-03 
6.553000e+00 -7.807709e-03 
6.554000e+00 -7.870598e-03 
6.555000e+00 -7.933974e-03 
6.556000e+00 -7.997839e-03 
6.557000e+00 -8.062197e-03 
6.558000e+00 -8.127051e-03 
6.559000e+00 -8.192403e-03 
6.560000e+00 -8.258258e-03 
6.561000e+00 -8.324619e-03 
6.562000e+00 -8.391489e-03 
6.563000e+00 -8.458870e-03 
6.564000e+00 -8.526768e-03 
6.565000e+00 -8.595184e-03 
6.566000e+00 -8.664123e-03 
6.567000e+00 -8.733586e-03 
6.568000e+00 -8.803579e-03 
6.569000e+00 -8.874104e-03 
6.570000e+00 -8.945164e-03 
6.571000e+00 -9.016763e-03 
6.572000e+00 -9.088904e-03 
6.573000e+00 -9.161590e-03 
6.574000e+00 -9.234825e-03 
6.575000e+00 -9.308613e-03 
6.576000e+00 -9.382955e-03 
6.577000e+00 -9.457857e-03 
6.578000e+00 -9.533321e-03 
6.579000e+00 -9.609350e-03 
6.580000e+00 -9.685949e-03 
6.581000e+00 -9.763119e-03 
6.582000e+00 -9.840866e-03 
6.583000e+00 -9.919191e-03 
6.584000e+00 -9.998099e-03 
6.585000e+00 -1.007759e-02 
6.586000e+00 -1.015768e-02 
6.587000e+00 -1.023835e-02 
6.588000e+00 -1.031962e-02 
6.589000e+00 -1.040149e-02 
6.590000e+00 -1.048397e-02 
6.591000e+00 -1.056705e-02 
6.592000e+00 -1.065074e-02 
6.593000e+00 -1.073504e-02 
6.594000e+00 -1.081996e-02 
6.595000e+00 -1.090550e-02 
6.596000e+00 -1.099166e-02 
6.597000e+00 -1.107845e-02 
6.598000e+00 -1.116587e-02 
6.599000e+00 -1.125393e-02 
6.600000e+00 -1.134262e-02 
6.601000e+00 -1.143195e-02 
6.602000e+00 -1.152193e-02 
6.603000e+00 -1.161255e-02 
6.604000e+00 -1.170382e-02 
6.605000e+00 -1.179575e-02 
6.606000e+00 -1.188834e-02 
6.607000e+00 -1.198158e-02 
6.608000e+00 -1.207550e-02 
6.609000e+00 -1.217008e-02 
6.610000e+00 -1.226533e-02 
6.611000e+00 -1.236125e-02 
6.612000e+00 -1.245786e-02 
6.613000e+00 -1.255515e-02 
6.614000e+00 -1.265312e-02 
6.615000e+00 -1.275178e-02 
6.616000e+00 -1.285113e-02 
6.617000e+00 -1.295118e-02 
6.618000e+00 -1.305193e-02 
6.619000e+00 -1.315338e-02 
6.620000e+00 -1.325554e-02 
6.621000e+00 -1.335841e-02 
6.622000e+00 -1.346199e-02 
6.623000e+00 -1.356628e-02 
6.624000e+00 -1.367130e-02 
6.625000e+00 -1.377704e-02 
6.626000e+00 -1.388351e-02 
6.627000e+00 -1.399070e-02 
6.628000e+00 -1.409863e-02 
6.629000e+00 -1.420730e-02 
6.630000e+00 -1.431671e-02 
6.631000e+00 -1.442687e-02 
6.632000e+00 -1.453777e-02 
6.633000e+00 -1.464942e-02 
6.634000e+00 -1.476183e-02 
6.635000e+00 -1.487499e-02 
6.636000e+00 -1.498892e-02 
6.637000e+00 -1.510361e-02 
6.638000e+00 -1.521907e-02 
6.639000e+00 -1.533531e-02 
6.640000e+00 -1.545231e-02 
6.641000e+00 -1.557010e-02 
6.642000e+00 -1.568867e-02 
6.643000e+00 -1.580802e-02 
6.644000e+00 -1.592817e-02 
6.645000e+00 -1.604910e-02 
6.646000e+00 -1.617084e-02 
6.647000e+00 -1.629337e-02 
6.648000e+00 -1.641670e-02 
6.649000e+00 -1.654084e-02 
6.650000e+00 -1.666579e-02 
6.651000e+00 -1.679156e-02 
6.652000e+00 -1.691814e-02 
6.653000e+00 -1.704554e-02 
6.654000e+00 -1.717376e-02 
6.655000e+00 -1.730281e-02 
6.656000e+00 -1.743270e-02 
6.657000e+00 -1.756341e-02 
6.658000e+00 -1.769496e-02 
6.659000e+00 -1.782736e-02 
6.660000e+00 -1.796059e-02 
6.661000e+00 -1.809468e-02 
6.662000e+00 -1.822961e-02 
6.663000e+00 -1.836540e-02 
6.664000e+00 -1.850204e-02 
6.665000e+00 -1.863955e-02 
6.666000e+00 -1.877792e-02 
6.667000e+00 -1.891716e-02 
6.668000e+00 -1.905727e-02 
6.669000e+00 -1.919826e-02 
6.670000e+00 -1.934012e-02 
6.671000e+00 -1.948286e-02 
6.672000e+00 -1.962649e-02 
6.673000e+00 -1.977100e-02 
6.674000e+00 -1.991641e-02 
6.675000e+00 -2.006271e-02 
6.676000e+00 -2.020991e-02 
6.677000e+00 -2.035801e-02 
6.678000e+00 -2.050701e-02 
6.679000e+00 -2.065692e-02 
6.680000e+00 -2.080775e-02 
6.681000e+00 -2.095948e-02 
6.682000e+00 -2.111214e-02 
6.683000e+00 -2.126571e-02 
6.684000e+00 -2.142021e-02 
6.685000e+00 -2.157564e-02 
6.686000e+00 -2.173200e-02 
6.687000e+00 -2.188929e-02 
6.688000e+00 -2.204752e-02 
6.689000e+00 -2.220669e-02 
6.690000e+00 -2.236680e-02 
6.691000e+00 -2.252786e-02 
6.692000e+00 -2.268987e-02 
6.693000e+00 -2.285284e-02 
6.694000e+00 -2.301676e-02 
6.695000e+00 -2.318164e-02 
6.696000e+00 -2.334748e-02 
6.697000e+00 -2.351429e-02 
6.698000e+00 -2.368207e-02 
6.699000e+00 -2.385082e-02 
6.700000e+00 -2.402055e-02 
6.701000e+00 -2.419126e-02 
6.702000e+00 -2.436295e-02 
6.703000e+00 -2.453562e-02 
6.704000e+00 -2.470928e-02 
6.705000e+00 -2.488394e-02 
6.706000e+00 -2.505959e-02 
6.707000e+00 -2.523624e-02 
6.708000e+00 -2.541388e-02 
6.709000e+00 -2.559254e-02 
6.710000e+00 -2.577220e-02 
6.711000e+00 -2.595287e-02 
6.712000e+00 -2.613455e-02 
6.713000e+00 -2.631725e-02 
6.714000e+00 -2.650097e-02 
6.715000e+00 -2.668571e-02 
6.716000e+00 -2.687147e-02 
6.717000e+00 -2.705827e-02 
6.718000e+00 -2.724610e-02 
6.719000e+00 -2.743496e-02 
6.720000e+00 -2.762486e-02 
6.721000e+00 -2.781580e-02 
6.722000e+00 -2.800778e-02 
6.723000e+00 -2.820081e-02 
6.724000e+00 -2.839489e-02 
6.725000e+00 -2.859002e-02 
6.726000e+00 -2.878621e-02 
6.727000e+00 -2.898345e-02 
6.728000e+00 -2.918176e-02 
6.729000e+00 -2.938113e-02 
6.730000e+00 -2.958157e-02 
6.731000e+00 -2.978307e-02 
6.732000e+00 -2.998565e-02 
6.733000e+00 -3.018931e-02 
6.734000e+00 -3.039404e-02 
6.735000e+00 -3.059986e-02 
6.736000e+00 -3.080676e-02 
6.737000e+00 -3.101474e-02 
6.738000e+00 -3.122382e-02 
6.739000e+00 -3.143399e-02 
6.740000e+00 -3.164525e-02 
6.741000e+00 -3.185762e-02 
6.742000e+00 -3.207108e-02 
6.743000e+00 -3.228565e-02 
6.744000e+00 -3.250132e-02 
6.745000e+00 -3.271810e-02 
6.746000e+00 -3.293600e-02 
6.747000e+00 -3.315500e-02 
6.748000e+00 -3.337513e-02 
6.749000e+00 -3.359638e-02 
6.750000e+00 -3.381874e-02 
6.751000e+00 -3.404224e-02 
6.752000e+00 -3.426686e-02 
6.753000e+00 -3.449261e-02 
6.754000e+00 -3.471949e-02 
6.755000e+00 -3.494751e-02 
6.756000e+00 -3.517667e-02 
6.757000e+00 -3.540697e-02 
6.758000e+00 -3.563841e-02 
6.759000e+00 -3.587100e-02 
6.760000e+00 -3.610474e-02 
6.761000e+00 -3.633962e-02 
6.762000e+00 -3.657566e-02 
6.763000e+00 -3.681286e-02 
6.764000e+00 -3.705121e-02 
6.765000e+00 -3.729073e-02 
6.766000e+00 -3.753141e-02 
6.767000e+00 -3.777325e-02 
6.768000e+00 -3.801626e-02 
6.769000e+00 -3.826045e-02 
6.770000e+00 -3.850580e-02 
6.771000e+00 -3.875233e-02 
6.772000e+00 -3.900004e-02 
6.773000e+00 -3.924893e-02 
6.774000e+00 -3.949900e-02 
6.775000e+00 -3.975025e-02 
6.776000e+00 -4.000269e-02 
6.777000e+00 -4.025632e-02 
6.778000e+00 -4.051114e-02 
6.779000e+00 -4.076716e-02 
6.780000e+00 -4.102437e-02 
6.781000e+00 -4.128278e-02 
6.782000e+00 -4.154239e-02 
6.783000e+00 -4.180320e-02 
6.784000e+00 -4.206521e-02 
6.785000e+00 -4.232843e-02 
6.786000e+00 -4.259286e-02 
6.787000e+00 -4.285851e-02 
6.788000e+00 -4.312536e-02 
6.789000e+00 -4.339343e-02 
6.790000e+00 -4.366272e-02 
6.791000e+00 -4.393322e-02 
6.792000e+00 -4.420495e-02 
6.793000e+00 -4.447790e-02 
6.794000e+00 -4.475207e-02 
6.795000e+00 -4.502747e-02 
6.796000e+00 -4.530411e-02 
6.797000e+00 -4.558197e-02 
6.798000e+00 -4.586106e-02 
6.799000e+00 -4.614139e-02 
6.800000e+00 -4.642296e-02 
6.801000e+00 -4.670576e-02 
6.802000e+00 -4.698981e-02 
6.803000e+00 -4.727510e-02 
6.804000e+00 -4.756163e-02 
6.805000e+00 -4.784940e-02 
6.806000e+00 -4.813843e-02 
6.807000e+00 -4.842870e-02 
6.808000e+00 -4.872023e-02 
6.809000e+00 -4.901301e-02 
6.810000e+00 -4.930704e-02 
6.811000e+00 -4.960233e-02 
6.812000e+00 -4.989888e-02 
6.813000e+00 -5.019668e-02 
6.814000e+00 -5.049575e-02 
6.815000e+00 -5.079608e-02 
6.816000e+00 -5.109768e-02 
6.817000e+00 -5.140054e-02 
6.818000e+00 -5.170466e-02 
6.819000e+00 -5.201006e-02 
6.820000e+00 -5.231673e-02 
6.821000e+00 -5.262467e-02 
6.822000e+00 -5.293388e-02 
6.823000e+00 -5.324437e-02 
6.824000e+00 -5.355613e-02 
6.825000e+00 -5.386917e-02 
6.826000e+00 -5.418349e-02 
6.827000e+00 -5.449909e-02 
6.828000e+00 -5.481598e-02 
6.829000e+00 -5.513414e-02 
6.830000e+00 -5.545359e-02 
6.831000e+00 -5.577433e-02 
6.832000e+00 -5.609635e-02 
6.833000e+00 -5.641966e-02 
6.834000e+00 -5.674426e-02 
6.835000e+00 -5.707015e-02 
6.836000e+00 -5.739733e-02 
6.837000e+00 -5.772581e-02 
6.838000e+00 -5.805558e-02 
6.839000e+00 -5.838664e-02 
6.840000e+00 -5.871901e-02 
6.841000e+00 -5.905266e-02 
6.842000e+00 -5.938762e-02 
6.843000e+00 -5.972388e-02 
6.844000e+00 -6.006143e-02 
6.845000e+00 -6.040029e-02 
6.846000e+00 -6.074045e-02 
6.847000e+00 -6.108192e-02 
6.848000e+00 -6.142468e-02 
6.849000e+00 -6.176876e-02 
6.850000e+00 -6.211414e-02 
6.851000e+00 -6.246082e-02 
6.852000e+00 -6.280881e-02 
6.853000e+00 -6.315812e-02 
6.854000e+00 -6.350873e-02 
6.855000e+00 -6.386065e-02 
6.856000e+00 -6.421388e-02 
6.857000e+00 -6.456842e-02 
6.858000e+00 -6.492428e-02 
6.859000e+00 -6.528145e-02 
6.860000e+00 -6.563993e-02 
6.861000e+00 -6.599972e-02 
6.862000e+00 -6.636083e-02 
6.863000e+00 -6.672326e-02 
6.864000e+00 -6.708700e-02 
6.865000e+00 -6.745206e-02 
6.866000e+00 -6.781843e-02 
6.867000e+00 -6.818612e-02 
6.868000e+00 -6.855513e-02 
6.869000e+00 -6.892546e-02 
6.870000e+00 -6.929710e-02 
6.871000e+00 -6.967007e-02 
6.872000e+00 -7.004435e-02 
6.873000e+00 -7.041995e-02 
6.874000e+00 -7.079687e-02 
6.875000e+00 -7.117512e-02 
6.876000e+00 -7.155468e-02 
6.877000e+00 -7.193557e-02 
6.878000e+00 -7.231777e-02 
6.879000e+00 -7.270130e-02 
6.880000e+00 -7.308614e-02 
6.881000e+00 -7.347231e-02 
6.882000e+00 -7.385980e-02 
6.883000e+00 -7.424861e-02 
6.884000e+00 -7.463875e-02 
6.885000e+00 -7.503020e-02 
6.886000e+00 -7.542298e-02 
6.887000e+00 -7.581708e-02 
6.888000e+00 -7.621249e-02 
6.889000e+00 -7.660924e-02 
6.890000e+00 -7.700730e-02 
6.891000e+00 -7.740668e-02 
6.892000e+00 -7.780739e-02 
6.893000e+00 -7.820941e-02 
6.894000e+00 -7.861276e-02 
6.895000e+00 -7.901743e-02 
6.896000e+00 -7.942341e-02 
6.897000e+00 -7.983072e-02 
6.898000e+00 -8.023935e-02 
6.899000e+00 -8.064929e-02 
6.900000e+00 -8.106056e-02 
6.901000e+00 -8.147314e-02 
6.902000e+00 -8.188705e-02 
6.903000e+00 -8.230227e-02 
6.904000e+00 -8.271880e-02 
6.905000e+00 -8.313666e-02 
6.906000e+00 -8.355583e-02 
6.907000e+00 -8.397632e-02 
6.908000e+00 -8.439812e-02 
6.909000e+00 -8.482123e-02 
6.910000e+00 -8.524566e-02 
6.911000e+00 -8.567141e-02 
6.912000e+00 -8.609846e-02 
6.913000e+00 -8.652683e-02 
6.914000e+00 -8.695651e-02 
6.915000e+00 -8.738750e-02 
6.916000e+00 -8.781980e-02 
6.917000e+00 -8.825341e-02 
6.918000e+00 -8.868833e-02 
6.919000e+00 -8.912455e-02 
6.920000e+00 -8.956209e-02 
6.921000e+00 -9.000092e-02 
6.922000e+00 -9.044106e-02 
6.923000e+00 -9.088251e-02 
6.924000e+00 -9.132525e-02 
6.925000e+00 -9.176930e-02 
6.926000e+00 -9.221465e-02 
6.927000e+00 -9.266130e-02 
6.928000e+00 -9.310924e-02 
6.929000e+00 -9.355849e-02 
6.930000e+00 -9.400903e-02 
6.931000e+00 -9.446086e-02 
6.932000e+00 -9.491399e-02 
6.933000e+00 -9.536841e-02 
6.934000e+00 -9.582412e-02 
6.935000e+00 -9.628112e-02 
6.936000e+00 -9.673941e-02 
6.937000e+00 -9.719898e-02 
6.938000e+00 -9.765984e-02 
6.939000e+00 -9.812199e-02 
6.940000e+00 -9.858541e-02 
6.941000e+00 -9.905012e-02 
6.942000e+00 -9.951611e-02 
6.943000e+00 -9.998338e-02 
6.944000e+00 -1.004519e-01 
6.945000e+00 -1.009217e-01 
6.946000e+00 -1.013928e-01 
6.947000e+00 -1.018652e-01 
6.948000e+00 -1.023388e-01 
6.949000e+00 -1.028137e-01 
6.950000e+00 -1.032899e-01 
6.951000e+00 -1.037673e-01 
6.952000e+00 -1.042460e-01 
6.953000e+00 -1.047260e-01 
6.954000e+00 -1.052072e-01 
6.955000e+00 -1.056897e-01 
6.956000e+00 -1.061734e-01 
6.957000e+00 -1.066584e-01 
6.958000e+00 -1.071446e-01 
6.959000e+00 -1.076321e-01 
6.960000e+00 -1.081208e-01 
6.961000e+00 -1.086108e-01 
6.962000e+00 -1.091020e-01 
6.963000e+00 -1.095945e-01 
6.964000e+00 -1.100882e-01 
6.965000e+00 -1.105831e-01 
6.966000e+00 -1.110793e-01 
6.967000e+00 -1.115767e-01 
6.968000e+00 -1.120753e-01 
6.969000e+00 -1.125752e-01 
6.970000e+00 -1.130763e-01 
6.971000e+00 -1.135786e-01 
6.972000e+00 -1.140821e-01 
6.973000e+00 -1.145869e-01 
6.974000e+00 -1.150928e-01 
6.975000e+00 -1.156000e-01 
6.976000e+00 -1.161084e-01 
6.977000e+00 -1.166180e-01 
6.978000e+00 -1.171288e-01 
6.979000e+00 -1.176408e-01 
6.980000e+00 -1.181540e-01 
6.981000e+00 -1.186684e-01 
6.982000e+00 -1.191840e-01 
6.983000e+00 -1.197008e-01 
6.984000e+00 -1.202188e-01 
6.985000e+00 -1.207379e-01 
6.986000e+00 -1.212583e-01 
6.987000e+00 -1.217798e-01 
6.988000e+00 -1.223025e-01 
6.989000e+00 -1.228264e-01 
6.990000e+00 -1.233515e-01 
6.991000e+00 -1.238777e-01 
6.992000e+00 -1.244051e-01 
6.993000e+00 -1.249337e-01 
6.994000e+00 -1.254634e-01 
6.995000e+00 -1.259943e-01 
6.996000e+00 -1.265263e-01 
6.997000e+00 -1.270595e-01 
6.998000e+00 -1.275938e-01 
6.999000e+00 -1.281293e-01 
7.000000e+00 -1.286659e-01 
7.001000e+00 -1.292036e-01 
7.002000e+00 -1.297425e-01 
7.003000e+00 -1.302826e-01 
7.004000e+00 -1.308237e-01 
7.005000e+00 -1.313660e-01 
7.006000e+00 -1.319094e-01 
7.007000e+00 -1.324539e-01 
7.008000e+00 -1.329995e-01 
7.009000e+00 -1.335463e-01 
7.010000e+00 -1.340941e-01 
7.011000e+00 -1.346430e-01 
7.012000e+00 -1.351931e-01 
7.013000e+00 -1.357442e-01 
7.014000e+00 -1.362965e-01 
7.015000e+00 -1.368498e-01 
7.016000e+00 -1.374042e-01 
7.017000e+00 -1.379597e-01 
7.018000e+00 -1.385163e-01 
7.019000e+00 -1.390739e-01 
7.020000e+00 -1.396326e-01 
7.021000e+00 -1.401924e-01 
7.022000e+00 -1.407533e-01 
7.023000e+00 -1.413152e-01 
7.024000e+00 -1.418781e-01 
7.025000e+00 -1.424421e-01 
7.026000e+00 -1.430072e-01 
7.027000e+00 -1.435733e-01 
7.028000e+00 -1.441404e-01 
7.029000e+00 -1.447086e-01 
7.030000e+00 -1.452778e-01 
7.031000e+00 -1.458480e-01 
7.032000e+00 -1.464193e-01 
7.033000e+00 -1.469915e-01 
7.034000e+00 -1.475648e-01 
7.035000e+00 -1.481391e-01 
7.036000e+00 -1.487144e-01 
7.037000e+00 -1.492906e-01 
7.038000e+00 -1.498679e-01 
7.039000e+00 -1.504462e-01 
7.040000e+00 -1.510255e-01 
7.041000e+00 -1.516057e-01 
7.042000e+00 -1.521869e-01 
7.043000e+00 -1.527691e-01 
7.044000e+00 -1.533523e-01 
7.045000e+00 -1.539364e-01 
7.046000e+00 -1.545215e-01 
7.047000e+00 -1.551075e-01 
7.048000e+00 -1.556945e-01 
7.049000e+00 -1.562824e-01 
7.050000e+00 -1.568713e-01 
7.051000e+00 -1.574611e-01 
7.052000e+00 -1.580518e-01 
7.053000e+00 -1.586435e-01 
7.054000e+00 -1.592361e-01 
7.055000e+00 -1.598296e-01 
7.056000e+00 -1.604240e-01 
7.057000e+00 -1.610193e-01 
7.058000e+00 -1.616155e-01 
7.059000e+00 -1.622126e-01 
7.060000e+00 -1.628106e-01 
7.061000e+00 -1.634095e-01 
7.062000e+00 -1.640092e-01 
7.063000e+00 -1.646099e-01 
7.064000e+00 -1.652114e-01 
7.065000e+00 -1.658138e-01 
7.066000e+00 -1.664170e-01 
7.067000e+00 -1.670211e-01 
7.068000e+00 -1.676260e-01 
7.069000e+00 -1.682318e-01 
7.070000e+00 -1.688384e-01 
7.071000e+00 -1.694458e-01 
7.072000e+00 -1.700541e-01 
7.073000e+00 -1.706632e-01 
7.074000e+00 -1.712731e-01 
7.075000e+00 -1.718838e-01 
7.076000e+00 -1.724953e-01 
7.077000e+00 -1.731076e-01 
7.078000e+00 -1.737208e-01 
7.079000e+00 -1.743347e-01 
7.080000e+00 -1.749493e-01 
7.081000e+00 -1.755648e-01 
7.082000e+00 -1.761810e-01 
7.083000e+00 -1.767980e-01 
7.084000e+00 -1.774158e-01 
7.085000e+00 -1.780343e-01 
7.086000e+00 -1.786535e-01 
7.087000e+00 -1.792735e-01 
7.088000e+00 -1.798942e-01 
7.089000e+00 -1.805157e-01 
7.090000e+00 -1.811379e-01 
7.091000e+00 -1.817608e-01 
7.092000e+00 -1.823844e-01 
7.093000e+00 -1.830087e-01 
7.094000e+00 -1.836337e-01 
7.095000e+00 -1.842594e-01 
7.096000e+00 -1.848858e-01 
7.097000e+00 -1.855128e-01 
7.098000e+00 -1.861406e-01 
7.099000e+00 -1.867690e-01 
7.100000e+00 -1.873981e-01 
7.101000e+00 -1.880278e-01 
7.102000e+00 -1.886582e-01 
7.103000e+00 -1.892892e-01 
7.104000e+00 -1.899208e-01 
7.105000e+00 -1.905531e-01 
7.106000e+00 -1.911860e-01 
7.107000e+00 -1.918195e-01 
7.108000e+00 -1.924536e-01 
7.109000e+00 -1.930884e-01 
7.110000e+00 -1.937237e-01 
7.111000e+00 -1.943596e-01 
7.112000e+00 -1.949961e-01 
7.113000e+00 -1.956332e-01 
7.114000e+00 -1.962708e-01 
7.115000e+00 -1.969090e-01 
7.116000e+00 -1.975478e-01 
7.117000e+00 -1.981871e-01 
7.118000e+00 -1.988270e-01 
7.119000e+00 -1.994673e-01 
7.120000e+00 -2.001083e-01 
7.121000e+00 -2.007497e-01 
7.122000e+00 -2.013916e-01 
7.123000e+00 -2.020341e-01 
7.124000e+00 -2.026771e-01 
7.125000e+00 -2.033205e-01 
7.126000e+00 -2.039645e-01 
7.127000e+00 -2.046089e-01 
7.128000e+00 -2.052538e-01 
7.129000e+00 -2.058991e-01 
7.130000e+00 -2.065449e-01 
7.131000e+00 -2.071912e-01 
7.132000e+00 -2.078379e-01 
7.133000e+00 -2.084851e-01 
7.134000e+00 -2.091326e-01 
7.135000e+00 -2.097806e-01 
7.136000e+00 -2.104290e-01 
7.137000e+00 -2.110779e-01 
7.138000e+00 -2.117271e-01 
7.139000e+00 -2.123767e-01 
7.140000e+00 -2.130267e-01 
7.141000e+00 -2.136770e-01 
7.142000e+00 -2.143278e-01 
7.143000e+00 -2.149789e-01 
7.144000e+00 -2.156303e-01 
7.145000e+00 -2.162821e-01 
7.146000e+00 -2.169343e-01 
7.147000e+00 -2.175867e-01 
7.148000e+00 -2.182395e-01 
7.149000e+00 -2.188926e-01 
7.150000e+00 -2.195460e-01 
7.151000e+00 -2.201998e-01 
7.152000e+00 -2.208538e-01 
7.153000e+00 -2.215081e-01 
7.154000e+00 -2.221626e-01 
7.155000e+00 -2.228175e-01 
7.156000e+00 -2.234726e-01 
7.157000e+00 -2.241279e-01 
7.158000e+00 -2.247835e-01 
7.159000e+00 -2.254394e-01 
7.160000e+00 -2.260954e-01 
7.161000e+00 -2.267517e-01 
7.162000e+00 -2.274082e-01 
7.163000e+00 -2.280649e-01 
7.164000e+00 -2.287218e-01 
7.165000e+00 -2.293789e-01 
7.166000e+00 -2.300362e-01 
7.167000e+00 -2.306936e-01 
7.168000e+00 -2.313512e-01 
7.169000e+00 -2.320090e-01 
7.170000e+00 -2.326669e-01 
7.171000e+00 -2.333249e-01 
7.172000e+00 -2.339831e-01 
7.173000e+00 -2.346414e-01 
7.174000e+00 -2.352998e-01 
7.175000e+00 -2.359583e-01 
7.176000e+00 -2.366170e-01 
7.177000e+00 -2.372757e-01 
7.178000e+00 -2.379345e-01 
7.179000e+00 -2.385933e-01 
7.180000e+00 -2.392522e-01 
7.181000e+00 -2.399112e-01 
7.182000e+00 -2.405702e-01 
7.183000e+00 -2.412293e-01 
7.184000e+00 -2.418884e-01 
7.185000e+00 -2.425475e-01 
7.186000e+00 -2.432066e-01 
7.187000e+00 -2.438657e-01 
7.188000e+00 -2.445248e-01 
7.189000e+00 -2.451840e-01 
7.190000e+00 -2.458430e-01 
7.191000e+00 -2.465021e-01 
7.192000e+00 -2.471611e-01 
7.193000e+00 -2.478200e-01 
7.194000e+00 -2.484789e-01 
7.195000e+00 -2.491378e-01 
7.196000e+00 -2.497965e-01 
7.197000e+00 -2.504552e-01 
7.198000e+00 -2.511138e-01 
7.199000e+00 -2.517722e-01 
7.200000e+00 -2.524306e-01 
7.201000e+00 -2.530888e-01 
7.202000e+00 -2.537469e-01 
7.203000e+00 -2.544049e-01 
7.204000e+00 -2.550627e-01 
7.205000e+00 -2.557204e-01 
7.206000e+00 -2.563778e-01 
7.207000e+00 -2.570352e-01 
7.208000e+00 -2.576923e-01 
7.209000e+00 -2.583492e-01 
7.210000e+00 -2.590059e-01 
7.211000e+00 -2.596625e-01 
7.212000e+00 -2.603188e-01 
7.213000e+00 -2.609748e-01 
7.214000e+00 -2.616306e-01 
7.215000e+00 -2.622862e-01 
7.216000e+00 -2.629415e-01 
7.217000e+00 -2.635966e-01 
7.218000e+00 -2.642513e-01 
7.219000e+00 -2.649058e-01 
7.220000e+00 -2.655600e-01 
7.221000e+00 -2.662139e-01 
7.222000e+00 -2.668674e-01 
7.223000e+00 -2.675206e-01 
7.224000e+00 -2.681735e-01 
7.225000e+00 -2.688261e-01 
7.226000e+00 -2.694783e-01 
7.227000e+00 -2.701301e-01 
7.228000e+00 -2.707816e-01 
7.229000e+00 -2.714326e-01 
7.230000e+00 -2.720833e-01 
7.231000e+00 -2.727336e-01 
7.232000e+00 -2.733834e-01 
7.233000e+00 -2.740329e-01 
7.234000e+00 -2.746819e-01 
7.235000e+00 -2.753305e-01 
7.236000e+00 -2.759786e-01 
7.237000e+00 -2.766262e-01 
7.238000e+00 -2.772734e-01 
7.239000e+00 -2.779201e-01 
7.240000e+00 -2.785663e-01 
7.241000e+00 -2.792120e-01 
7.242000e+00 -2.798572e-01 
7.243000e+00 -2.805019e-01 
7.244000e+00 -2.811461e-01 
7.245000e+00 -2.817897e-01 
7.246000e+00 -2.824327e-01 
7.247000e+00 -2.830752e-01 
7.248000e+00 -2.837172e-01 
7.249000e+00 -2.843585e-01 
7.250000e+00 -2.849993e-01 
7.251000e+00 -2.856394e-01 
7.252000e+00 -2.862790e-01 
7.253000e+00 -2.869179e-01 
7.254000e+00 -2.875562e-01 
7.255000e+00 -2.881938e-01 
7.256000e+00 -2.888308e-01 
7.257000e+00 -2.894672e-01 
7.258000e+00 -2.901029e-01 
7.259000e+00 -2.907378e-01 
7.260000e+00 -2.913721e-01 
7.261000e+00 -2.920057e-01 
7.262000e+00 -2.926386e-01 
7.263000e+00 -2.932708e-01 
7.264000e+00 -2.939022e-01 
7.265000e+00 -2.945329e-01 
7.266000e+00 -2.951628e-01 
7.267000e+00 -2.957920e-01 
7.268000e+00 -2.964204e-01 
7.269000e+00 -2.970480e-01 
7.270000e+00 -2.976748e-01 
7.271000e+00 -2.983008e-01 
7.272000e+00 -2.989260e-01 
7.273000e+00 -2.995504e-01 
7.274000e+00 -3.001739e-01 
7.275000e+00 -3.007966e-01 
7.276000e+00 -3.014185e-01 
7.277000e+00 -3.020394e-01 
7.278000e+00 -3.026595e-01 
7.279000e+00 -3.032787e-01 
7.280000e+00 -3.038970e-01 
7.281000e+00 -3.045144e-01 
7.282000e+00 -3.051309e-01 
7.283000e+00 -3.057464e-01 
7.284000e+00 -3.063610e-01 
7.285000e+00 -3.069746e-01 
7.286000e+00 -3.075873e-01 
7.287000e+00 -3.081990e-01 
7.288000e+00 -3.088098e-01 
7.289000e+00 -3.094195e-01 
7.290000e+00 -3.100282e-01 
7.291000e+00 -3.106359e-01 
7.292000e+00 -3.112426e-01 
7.293000e+00 -3.118483e-01 
7.294000e+00 -3.124529e-01 
7.295000e+00 -3.130564e-01 
7.296000e+00 -3.136589e-01 
7.297000e+00 -3.142603e-01 
7.298000e+00 -3.148606e-01 
7.299000e+00 -3.154598e-01 
7.300000e+00 -3.160579e-01 
7.301000e+00 -3.166549e-01 
7.302000e+00 -3.172507e-01 
7.303000e+00 -3.178454e-01 
7.304000e+00 -3.184389e-01 
7.305000e+00 -3.190313e-01 
7.306000e+00 -3.196225e-01 
7.307000e+00 -3.202125e-01 
7.308000e+00 -3.208013e-01 
7.309000e+00 -3.213889e-01 
7.310000e+00 -3.219753e-01 
7.311000e+00 -3.225605e-01 
7.312000e+00 -3.231444e-01 
7.313000e+00 -3.237270e-01 
7.314000e+00 -3.243084e-01 
7.315000e+00 -3.248886e-01 
7.316000e+00 -3.254674e-01 
7.317000e+00 -3.260449e-01 
7.318000e+00 -3.266212e-01 
7.319000e+00 -3.271961e-01 
7.320000e+00 -3.277697e-01 
7.321000e+00 -3.283419e-01 
7.322000e+00 -3.289128e-01 
7.323000e+00 -3.294823e-01 
7.324000e+00 -3.300505e-01 
7.325000e+00 -3.306173e-01 
7.326000e+00 -3.311827e-01 
7.327000e+00 -3.317466e-01 
7.328000e+00 -3.323092e-01 
7.329000e+00 -3.328703e-01 
7.330000e+00 -3.334300e-01 
7.331000e+00 -3.339883e-01 
7.332000e+00 -3.345450e-01 
7.333000e+00 -3.351004e-01 
7.334000e+00 -3.356542e-01 
7.335000e+00 -3.362065e-01 
7.336000e+00 -3.367574e-01 
7.337000e+00 -3.373067e-01 
7.338000e+00 -3.378545e-01 
7.339000e+00 -3.384007e-01 
7.340000e+00 -3.389454e-01 
7.341000e+00 -3.394886e-01 
7.342000e+00 -3.400301e-01 
7.343000e+00 -3.405701e-01 
7.344000e+00 -3.411085e-01 
7.345000e+00 -3.416453e-01 
7.346000e+00 -3.421805e-01 
7.347000e+00 -3.427140e-01 
7.348000e+00 -3.432459e-01 
7.349000e+00 -3.437762e-01 
7.350000e+00 -3.443048e-01 
7.351000e+00 -3.448317e-01 
7.352000e+00 -3.453570e-01 
7.353000e+00 -3.458805e-01 
7.354000e+00 -3.464024e-01 
7.355000e+00 -3.469225e-01 
7.356000e+00 -3.474409e-01 
7.357000e+00 -3.479576e-01 
7.358000e+00 -3.484725e-01 
7.359000e+00 -3.489857e-01 
7.360000e+00 -3.494971e-01 
7.361000e+00 -3.500067e-01 
7.362000e+00 -3.505145e-01 
7.363000e+00 -3.510205e-01 
7.364000e+00 -3.515247e-01 
7.365000e+00 -3.520271e-01 
7.366000e+00 -3.525276e-01 
7.367000e+00 -3.530263e-01 
7.368000e+00 -3.535231e-01 
7.369000e+00 -3.540181e-01 
7.370000e+00 -3.545111e-01 
7.371000e+00 -3.550023e-01 
7.372000e+00 -3.554916e-01 
7.373000e+00 -3.559789e-01 
7.374000e+00 -3.564644e-01 
7.375000e+00 -3.569479e-01 
7.376000e+00 -3.574294e-01 
7.377000e+00 -3.579090e-01 
7.378000e+00 -3.583866e-01 
7.379000e+00 -3.588622e-01 
7.380000e+00 -3.593358e-01 
7.381000e+00 -3.598075e-01 
7.382000e+00 -3.602771e-01 
7.383000e+00 -3.607447e-01 
7.384000e+00 -3.612102e-01 
7.385000e+00 -3.616737e-01 
7.386000e+00 -3.621351e-01 
7.387000e+00 -3.625945e-01 
7.388000e+00 -3.630518e-01 
7.389000e+00 -3.635070e-01 
7.390000e+00 -3.639601e-01 
7.391000e+00 -3.644110e-01 
7.392000e+00 -3.648599e-01 
7.393000e+00 -3.653066e-01 
7.394000e+00 -3.657511e-01 
7.395000e+00 -3.661935e-01 
7.396000e+00 -3.666337e-01 
7.397000e+00 -3.670718e-01 
7.398000e+00 -3.675076e-01 
7.399000e+00 -3.679413e-01 
7.400000e+00 -3.683727e-01 
7.401000e+00 -3.688019e-01 
7.402000e+00 -3.692288e-01 
7.403000e+00 -3.696536e-01 
7.404000e+00 -3.700760e-01 
7.405000e+00 -3.704962e-01 
7.406000e+00 -3.709141e-01 
7.407000e+00 -3.713297e-01 
7.408000e+00 -3.717430e-01 
7.409000e+00 -3.721540e-01 
7.410000e+00 -3.725626e-01 
7.411000e+00 -3.729690e-01 
7.412000e+00 -3.733730e-01 
7.413000e+00 -3.737746e-01 
7.414000e+00 -3.741738e-01 
7.415000e+00 -3.745707e-01 
7.416000e+00 -3.749652e-01 
7.417000e+00 -3.753572e-01 
7.418000e+00 -3.757469e-01 
7.419000e+00 -3.761341e-01 
7.420000e+00 -3.765189e-01 
7.421000e+00 -3.769013e-01 
7.422000e+00 -3.772812e-01 
7.423000e+00 -3.776586e-01 
7.424000e+00 -3.780336e-01 
7.425000e+00 -3.784060e-01 
7.426000e+00 -3.787760e-01 
7.427000e+00 -3.791434e-01 
7.428000e+00 -3.795084e-01 
7.429000e+00 -3.798707e-01 
7.430000e+00 -3.802306e-01 
7.431000e+00 -3.805879e-01 
7.432000e+00 -3.809426e-01 
7.433000e+00 -3.812948e-01 
7.434000e+00 -3.816443e-01 
7.435000e+00 -3.819913e-01 
7.436000e+00 -3.823357e-01 
7.437000e+00 -3.826774e-01 
7.438000e+00 -3.830165e-01 
7.439000e+00 -3.833530e-01 
7.440000e+00 -3.836868e-01 
7.441000e+00 -3.840179e-01 
7.442000e+00 -3.843464e-01 
7.443000e+00 -3.846722e-01 
7.444000e+00 -3.849953e-01 
7.445000e+00 -3.853157e-01 
7.446000e+00 -3.856334e-01 
7.447000e+00 -3.859484e-01 
7.448000e+00 -3.862606e-01 
7.449000e+00 -3.865700e-01 
7.450000e+00 -3.868768e-01 
7.451000e+00 -3.871807e-01 
7.452000e+00 -3.874819e-01 
7.453000e+00 -3.877802e-01 
7.454000e+00 -3.880758e-01 
7.455000e+00 -3.883686e-01 
7.456000e+00 -3.886585e-01 
7.457000e+00 -3.889457e-01 
7.458000e+00 -3.892299e-01 
7.459000e+00 -3.895113e-01 
7.460000e+00 -3.897899e-01 
7.461000e+00 -3.900656e-01 
7.462000e+00 -3.903384e-01 
7.463000e+00 -3.906083e-01 
7.464000e+00 -3.908753e-01 
7.465000e+00 -3.911394e-01 
7.466000e+00 -3.914005e-01 
7.467000e+00 -3.916588e-01 
7.468000e+00 -3.919141e-01 
7.469000e+00 -3.921664e-01 
7.470000e+00 -3.924157e-01 
7.471000e+00 -3.926621e-01 
7.472000e+00 -3.929055e-01 
7.473000e+00 -3.931459e-01 
7.474000e+00 -3.933833e-01 
7.475000e+00 -3.936177e-01 
7.476000e+00 -3.938490e-01 
7.477000e+00 -3.940774e-01 
7.478000e+00 -3.943026e-01 
7.479000e+00 -3.945248e-01 
7.480000e+00 -3.947440e-01 
7.481000e+00 -3.949600e-01 
7.482000e+00 -3.951730e-01 
7.483000e+00 -3.953829e-01 
7.484000e+00 -3.955897e-01 
7.485000e+00 -3.957933e-01 
7.486000e+00 -3.959938e-01 
7.487000e+00 -3.961912e-01 
7.488000e+00 -3.963855e-01 
7.489000e+00 -3.965766e-01 
7.490000e+00 -3.967645e-01 
7.491000e+00 -3.969492e-01 
7.492000e+00 -3.971308e-01 
7.493000e+00 -3.973091e-01 
7.494000e+00 -3.974843e-01 
7.495000e+00 -3.976562e-01 
7.496000e+00 -3.978249e-01 
7.497000e+00 -3.979904e-01 
7.498000e+00 -3.981526e-01 
7.499000e+00 -3.983116e-01 
7.500000e+00 -3.984673e-01 
7.501000e+00 -3.986197e-01 
7.502000e+00 -3.987689e-01 
7.503000e+00 -3.989147e-01 
7.504000e+00 -3.990573e-01 
7.505000e+00 -3.991965e-01 
7.506000e+00 -3.993324e-01 
7.507000e+00 -3.994650e-01 
7.508000e+00 -3.995943e-01 
7.509000e+00 -3.997202e-01 
7.510000e+00 -3.998427e-01 
7.511000e+00 -3.999619e-01 
7.512000e+00 -4.000777e-01 
7.513000e+00 -4.001901e-01 
7.514000e+00 -4.002991e-01 
7.515000e+00 -4.004047e-01 
7.516000e+00 -4.005069e-01 
7.517000e+00 -4.006056e-01 
7.518000e+00 -4.007010e-01 
7.519000e+00 -4.007928e-01 
7.520000e+00 -4.008813e-01 
7.521000e+00 -4.009663e-01 
7.522000e+00 -4.010478e-01 
7.523000e+00 -4.011258e-01 
7.524000e+00 -4.012003e-01 
7.525000e+00 -4.012713e-01 
7.526000e+00 -4.013389e-01 
7.527000e+00 -4.014029e-01 
7.528000e+00 -4.014634e-01 
7.529000e+00 -4.015203e-01 
7.530000e+00 -4.015738e-01 
7.531000e+00 -4.016236e-01 
7.532000e+00 -4.016699e-01 
7.533000e+00 -4.017127e-01 
7.534000e+00 -4.017518e-01 
7.535000e+00 -4.017874e-01 
7.536000e+00 -4.018194e-01 
7.537000e+00 -4.018477e-01 
7.538000e+00 -4.018725e-01 
7.539000e+00 -4.018937e-01 
7.540000e+00 -4.019112e-01 
7.541000e+00 -4.019250e-01 
7.542000e+00 -4.019353e-01 
7.543000e+00 -4.019418e-01 
7.544000e+00 -4.019448e-01 
7.545000e+00 -4.019440e-01 
7.546000e+00 -4.019396e-01 
7.547000e+00 -4.019314e-01 
7.548000e+00 -4.019196e-01 
7.549000e+00 -4.019041e-01 
7.550000e+00 -4.018849e-01 
7.551000e+00 -4.018619e-01 
7.552000e+00 -4.018352e-01 
7.553000e+00 -4.018048e-01 
7.554000e+00 -4.017706e-01 
7.555000e+00 -4.017327e-01 
7.556000e+00 -4.016910e-01 
7.557000e+00 -4.016455e-01 
7.558000e+00 -4.015963e-01 
7.559000e+00 -4.015433e-01 
7.560000e+00 -4.014864e-01 
7.561000e+00 -4.014258e-01 
7.562000e+00 -4.013614e-01 
7.563000e+00 -4.012932e-01 
7.564000e+00 -4.012211e-01 
7.565000e+00 -4.011452e-01 
7.566000e+00 -4.010654e-01 
7.567000e+00 -4.009818e-01 
7.568000e+00 -4.008944e-01 
7.569000e+00 -4.008031e-01 
7.570000e+00 -4.007079e-01 
7.571000e+00 -4.006088e-01 
7.572000e+00 -4.005059e-01 
7.573000e+00 -4.003990e-01 
7.574000e+00 -4.002883e-01 
7.575000e+00 -4.001736e-01 
7.576000e+00 -4.000551e-01 
7.577000e+00 -3.999326e-01 
7.578000e+00 -3.998062e-01 
7.579000e+00 -3.996758e-01 
7.580000e+00 -3.995415e-01 
7.581000e+00 -3.994032e-01 
7.582000e+00 -3.992610e-01 
7.583000e+00 -3.991148e-01 
7.584000e+00 -3.989647e-01 
7.585000e+00 -3.988105e-01 
7.586000e+00 -3.986524e-01 
7.587000e+00 -3.984903e-01 
7.588000e+00 -3.983242e-01 
7.589000e+00 -3.981540e-01 
7.590000e+00 -3.979799e-01 
7.591000e+00 -3.978017e-01 
7.592000e+00 -3.976195e-01 
7.593000e+00 -3.974333e-01 
7.594000e+00 -3.972430e-01 
7.595000e+00 -3.970487e-01 
7.596000e+00 -3.968503e-01 
7.597000e+00 -3.966479e-01 
7.598000e+00 -3.964413e-01 
7.599000e+00 -3.962308e-01 
7.600000e+00 -3.960161e-01 
7.601000e+00 -3.957973e-01 
7.602000e+00 -3.955745e-01 
7.603000e+00 -3.953475e-01 
7.604000e+00 -3.951165e-01 
7.605000e+00 -3.948813e-01 
7.606000e+00 -3.946420e-01 
7.607000e+00 -3.943986e-01 
7.608000e+00 -3.941510e-01 
7.609000e+00 -3.938993e-01 
7.610000e+00 -3.936435e-01 
7.611000e+00 -3.933835e-01 
7.612000e+00 -3.931194e-01 
7.613000e+00 -3.928511e-01 
7.614000e+00 -3.925786e-01 
7.615000e+00 -3.923020e-01 
7.616000e+00 -3.920211e-01 
7.617000e+00 -3.917361e-01 
7.618000e+00 -3.914469e-01 
7.619000e+00 -3.911535e-01 
7.620000e+00 -3.908559e-01 
7.621000e+00 -3.905541e-01 
7.622000e+00 -3.902481e-01 
7.623000e+00 -3.899379e-01 
7.624000e+00 -3.896234e-01 
7.625000e+00 -3.893047e-01 
7.626000e+00 -3.889818e-01 
7.627000e+00 -3.886546e-01 
7.628000e+00 -3.883232e-01 
7.629000e+00 -3.879875e-01 
7.630000e+00 -3.876476e-01 
7.631000e+00 -3.873034e-01 
7.632000e+00 -3.869549e-01 
7.633000e+00 -3.866022e-01 
7.634000e+00 -3.862452e-01 
7.635000e+00 -3.858839e-01 
7.636000e+00 -3.855184e-01 
7.637000e+00 -3.851485e-01 
7.638000e+00 -3.847744e-01 
7.639000e+00 -3.843959e-01 
7.640000e+00 -3.840131e-01 
7.641000e+00 -3.836261e-01 
7.642000e+00 -3.832347e-01 
7.643000e+00 -3.828390e-01 
7.644000e+00 -3.824389e-01 
7.645000e+00 -3.820346e-01 
7.646000e+00 -3.816259e-01 
7.647000e+00 -3.812128e-01 
7.648000e+00 -3.807955e-01 
7.649000e+00 -3.803737e-01 
7.650000e+00 -3.799477e-01 
7.651000e+00 -3.795172e-01 
7.652000e+00 -3.790825e-01 
7.653000e+00 -3.786433e-01 
7.654000e+00 -3.781998e-01 
7.655000e+00 -3.777519e-01 
7.656000e+00 -3.772996e-01 
7.657000e+00 -3.768430e-01 
7.658000e+00 -3.763820e-01 
7.659000e+00 -3.759165e-01 
7.660000e+00 -3.754467e-01 
7.661000e+00 -3.749725e-01 
7.662000e+00 -3.744939e-01 
7.663000e+00 -3.740109e-01 
7.664000e+00 -3.735235e-01 
7.665000e+00 -3.730317e-01 
7.666000e+00 -3.725355e-01 
7.667000e+00 -3.720348e-01 
7.668000e+00 -3.715298e-01 
7.669000e+00 -3.710203e-01 
7.670000e+00 -3.705064e-01 
7.671000e+00 -3.699880e-01 
7.672000e+00 -3.694653e-01 
7.673000e+00 -3.689381e-01 
7.674000e+00 -3.684064e-01 
7.675000e+00 -3.678703e-01 
7.676000e+00 -3.673298e-01 
7.677000e+00 -3.667848e-01 
7.678000e+00 -3.662354e-01 
7.679000e+00 -3.656815e-01 
7.680000e+00 -3.651231e-01 
7.681000e+00 -3.645603e-01 
7.682000e+00 -3.639930e-01 
7.683000e+00 -3.634213e-01 
7.684000e+00 -3.628451e-01 
7.685000e+00 -3.622644e-01 
7.686000e+00 -3.616793e-01 
7.687000e+00 -3.610897e-01 
7.688000e+00 -3.604956e-01 
7.689000e+00 -3.598970e-01 
7.690000e+00 -3.592939e-01 
7.691000e+00 -3.586864e-01 
7.692000e+00 -3.580744e-01 
7.693000e+00 -3.574579e-01 
7.694000e+00 -3.568369e-01 
7.695000e+00 -3.562114e-01 
7.696000e+00 -3.555814e-01 
7.697000e+00 -3.549469e-01 
7.698000e+00 -3.543079e-01 
7.699000e+00 -3.536644e-01 
7.700000e+00 -3.530164e-01 
7.701000e+00 -3.523639e-01 
7.702000e+00 -3.517069e-01 
7.703000e+00 -3.510454e-01 
7.704000e+00 -3.503794e-01 
7.705000e+00 -3.497088e-01 
7.706000e+00 -3.490338e-01 
7.707000e+00 -3.483543e-01 
7.708000e+00 -3.476702e-01 
7.709000e+00 -3.469816e-01 
7.710000e+00 -3.462885e-01 
7.711000e+00 -3.455909e-01 
7.712000e+00 -3.448887e-01 
7.713000e+00 -3.441821e-01 
7.714000e+00 -3.434709e-01 
7.715000e+00 -3.427552e-01 
7.716000e+00 -3.420350e-01 
7.717000e+00 -3.413102e-01 
7.718000e+00 -3.405810e-01 
7.719000e+00 -3.398472e-01 
7.720000e+00 -3.391088e-01 
7.721000e+00 -3.383660e-01 
7.722000e+00 -3.376186e-01 
7.723000e+00 -3.368667e-01 
7.724000e+00 -3.361103e-01 
7.725000e+00 -3.353493e-01 
7.726000e+00 -3.345838e-01 
7.727000e+00 -3.338138e-01 
7.728000e+00 -3.330392e-01 
7.729000e+00 -3.322601e-01 
7.730000e+00 -3.314765e-01 
7.731000e+00 -3.306884e-01 
7.732000e+00 -3.298957e-01 
7.733000e+00 -3.290985e-01 
7.734000e+00 -3.282968e-01 
7.735000e+00 -3.274905e-01 
7.736000e+00 -3.266797e-01 
7.737000e+00 -3.258644e-01 
7.738000e+00 -3.250445e-01 
7.739000e+00 -3.242201e-01 
7.740000e+00 -3.233912e-01 
7.741000e+00 -3.225578e-01 
7.742000e+00 -3.217198e-01 
7.743000e+00 -3.208773e-01 
7.744000e+00 -3.200303e-01 
7.745000e+00 -3.191787e-01 
7.746000e+00 -3.183226e-01 
7.747000e+00 -3.174620e-01 
7.748000e+00 -3.165969e-01 
7.749000e+00 -3.157273e-01 
7.750000e+00 -3.148531e-01 
7.751000e+00 -3.139744e-01 
7.752000e+00 -3.130912e-01 
7.753000e+00 -3.122035e-01 
7.754000e+00 -3.113112e-01 
7.755000e+00 -3.104145e-01 
7.756000e+00 -3.095132e-01 
7.757000e+00 -3.086074e-01 
7.758000e+00 -3.076971e-01 
7.759000e+00 -3.067823e-01 
7.760000e+00 -3.058630e-01 
7.761000e+00 -3.049392e-01 
7.762000e+00 -3.040109e-01 
7.763000e+00 -3.030780e-01 
7.764000e+00 -3.021407e-01 
7.765000e+00 -3.011989e-01 
7.766000e+00 -3.002525e-01 
7.767000e+00 -2.993017e-01 
7.768000e+00 -2.983464e-01 
7.769000e+00 -2.973866e-01 
7.770000e+00 -2.964223e-01 
7.771000e+00 -2.954535e-01 
7.772000e+00 -2.944802e-01 
7.773000e+00 -2.935024e-01 
7.774000e+00 -2.925202e-01 
7.775000e+00 -2.915335e-01 
7.776000e+00 -2.905423e-01 
7.777000e+00 -2.895466e-01 
7.778000e+00 -2.885465e-01 
7.779000e+00 -2.875419e-01 
7.780000e+00 -2.865328e-01 
7.781000e+00 -2.855193e-01 
7.782000e+00 -2.845013e-01 
7.783000e+00 -2.834788e-01 
7.784000e+00 -2.824519e-01 
7.785000e+00 -2.814206e-01 
7.786000e+00 -2.803848e-01 
7.787000e+00 -2.793445e-01 
7.788000e+00 -2.782998e-01 
7.789000e+00 -2.772507e-01 
7.790000e+00 -2.761972e-01 
7.791000e+00 -2.751392e-01 
7.792000e+00 -2.740767e-01 
7.793000e+00 -2.730099e-01 
7.794000e+00 -2.719386e-01 
7.795000e+00 -2.708630e-01 
7.796000e+00 -2.697829e-01 
7.797000e+00 -2.686983e-01 
7.798000e+00 -2.676094e-01 
7.799000e+00 -2.665161e-01 
7.800000e+00 -2.654184e-01 
7.801000e+00 -2.643163e-01 
7.802000e+00 -2.632098e-01 
7.803000e+00 -2.620989e-01 
7.804000e+00 -2.609837e-01 
7.805000e+00 -2.598640e-01 
7.806000e+00 -2.587400e-01 
7.807000e+00 -2.576116e-01 
7.808000e+00 -2.564788e-01 
7.809000e+00 -2.553417e-01 
7.810000e+00 -2.542003e-01 
7.811000e+00 -2.530544e-01 
7.812000e+00 -2.519043e-01 
7.813000e+00 -2.507498e-01 
7.814000e+00 -2.495909e-01 
7.815000e+00 -2.484277e-01 
7.816000e+00 -2.472602e-01 
7.817000e+00 -2.460884e-01 
7.818000e+00 -2.449122e-01 
7.819000e+00 -2.437318e-01 
7.820000e+00 -2.425470e-01 
7.821000e+00 -2.413579e-01 
7.822000e+00 -2.401646e-01 
7.823000e+00 -2.389669e-01 
7.824000e+00 -2.377650e-01 
7.825000e+00 -2.365587e-01 
7.826000e+00 -2.353482e-01 
7.827000e+00 -2.341334e-01 
7.828000e+00 -2.329144e-01 
7.829000e+00 -2.316911e-01 
7.830000e+00 -2.304635e-01 
7.831000e+00 -2.292317e-01 
7.832000e+00 -2.279957e-01 
7.833000e+00 -2.267554e-01 
7.834000e+00 -2.255109e-01 
7.835000e+00 -2.242622e-01 
7.836000e+00 -2.230092e-01 
7.837000e+00 -2.217520e-01 
7.838000e+00 -2.204907e-01 
7.839000e+00 -2.192251e-01 
7.840000e+00 -2.179553e-01 
7.841000e+00 -2.166814e-01 
7.842000e+00 -2.154032e-01 
7.843000e+00 -2.141209e-01 
7.844000e+00 -2.128345e-01 
7.845000e+00 -2.115438e-01 
7.846000e+00 -2.102490e-01 
7.847000e+00 -2.089501e-01 
7.848000e+00 -2.076470e-01 
7.849000e+00 -2.063398e-01 
7.850000e+00 -2.050285e-01 
7.851000e+00 -2.037130e-01 
7.852000e+00 -2.023934e-01 
7.853000e+00 -2.010698e-01 
7.854000e+00 -1.997420e-01 
7.855000e+00 -1.984101e-01 
7.856000e+00 -1.970742e-01 
7.857000e+00 -1.957341e-01 
7.858000e+00 -1.943900e-01 
7.859000e+00 -1.930419e-01 
7.860000e+00 -1.916897e-01 
7.861000e+00 -1.903334e-01 
7.862000e+00 -1.889731e-01 
7.863000e+00 -1.876088e-01 
7.864000e+00 -1.862404e-01 
7.865000e+00 -1.848680e-01 
7.866000e+00 -1.834916e-01 
7.867000e+00 -1.821113e-01 
7.868000e+00 -1.807269e-01 
7.869000e+00 -1.793385e-01 
7.870000e+00 -1.779462e-01 
7.871000e+00 -1.765499e-01 
7.872000e+00 -1.751496e-01 
7.873000e+00 -1.737454e-01 
7.874000e+00 -1.723372e-01 
7.875000e+00 -1.709251e-01 
7.876000e+00 -1.695091e-01 
7.877000e+00 -1.680892e-01 
7.878000e+00 -1.666653e-01 
7.879000e+00 -1.652375e-01 
7.880000e+00 -1.638059e-01 
7.881000e+00 -1.623704e-01 
7.882000e+00 -1.609310e-01 
7.883000e+00 -1.594877e-01 
7.884000e+00 -1.580406e-01 
7.885000e+00 -1.565896e-01 
7.886000e+00 -1.551348e-01 
7.887000e+00 -1.536761e-01 
7.888000e+00 -1.522137e-01 
7.889000e+00 -1.507474e-01 
7.890000e+00 -1.492773e-01 
7.891000e+00 -1.478034e-01 
7.892000e+00 -1.463258e-01 
7.893000e+00 -1.448443e-01 
7.894000e+00 -1.433591e-01 
7.895000e+00 -1.418702e-01 
7.896000e+00 -1.403775e-01 
7.897000e+00 -1.388811e-01 
7.898000e+00 -1.373809e-01 
7.899000e+00 -1.358770e-01 
7.900000e+00 -1.343694e-01 
7.901000e+00 -1.328582e-01 
7.902000e+00 -1.313432e-01 
7.903000e+00 -1.298246e-01 
7.904000e+00 -1.283022e-01 
7.905000e+00 -1.267763e-01 
7.906000e+00 -1.252467e-01 
7.907000e+00 -1.237134e-01 
7.908000e+00 -1.221766e-01 
7.909000e+00 -1.206361e-01 
7.910000e+00 -1.190920e-01 
7.911000e+00 -1.175443e-01 
7.912000e+00 -1.159930e-01 
7.913000e+00 -1.144382e-01 
7.914000e+00 -1.128798e-01 
7.915000e+00 -1.113178e-01 
7.916000e+00 -1.097523e-01 
7.917000e+00 -1.081833e-01 
7.918000e+00 -1.066107e-01 
7.919000e+00 -1.050347e-01 
7.920000e+00 -1.034551e-01 
7.921000e+00 -1.018721e-01 
7.922000e+00 -1.002856e-01 
7.923000e+00 -9.869561e-02 
7.924000e+00 -9.710218e-02 
7.925000e+00 -9.550531e-02 
7.926000e+00 -9.390501e-02 
7.927000e+00 -9.230129e-02 
7.928000e+00 -9.069416e-02 
7.929000e+00 -8.908364e-02 
7.930000e+00 -8.746973e-02 
7.931000e+00 -8.585245e-02 
7.932000e+00 -8.423181e-02 
7.933000e+00 -8.260782e-02 
7.934000e+00 -8.098049e-02 
7.935000e+00 -7.934984e-02 
7.936000e+00 -7.771588e-02 
7.937000e+00 -7.607861e-02 
7.938000e+00 -7.443805e-02 
7.939000e+00 -7.279422e-02 
7.940000e+00 -7.114712e-02 
7.941000e+00 -6.949677e-02 
7.942000e+00 -6.784317e-02 
7.943000e+00 -6.618635e-02 
7.944000e+00 -6.452631e-02 
7.945000e+00 -6.286307e-02 
7.946000e+00 -6.119664e-02 
7.947000e+00 -5.952703e-02 
7.948000e+00 -5.785425e-02 
7.949000e+00 -5.617831e-02 
7.950000e+00 -5.449924e-02 
7.951000e+00 -5.281704e-02 
7.952000e+00 -5.113172e-02 
7.953000e+00 -4.944330e-02 
7.954000e+00 -4.775179e-02 
7.955000e+00 -4.605721e-02 
7.956000e+00 -4.435956e-02 
7.957000e+00 -4.265885e-02 
7.958000e+00 -4.095511e-02 
7.959000e+00 -3.924835e-02 
7.960000e+00 -3.753858e-02 
7.961000e+00 -3.582580e-02 
7.962000e+00 -3.411005e-02 
7.963000e+00 -3.239132e-02 
7.964000e+00 -3.066963e-02 
7.965000e+00 -2.894500e-02 
7.966000e+00 -2.721744e-02 
7.967000e+00 -2.548696e-02 
7.968000e+00 -2.375357e-02 
7.969000e+00 -2.201730e-02 
7.970000e+00 -2.027815e-02 
7.971000e+00 -1.853613e-02 
7.972000e+00 -1.679127e-02 
7.973000e+00 -1.504358e-02 
7.974000e+00 -1.329306e-02 
7.975000e+00 -1.153974e-02 
7.976000e+00 -9.783620e-03 
7.977000e+00 -8.024724e-03 
7.978000e+00 -6.263064e-03 
7.979000e+00 -4.498654e-03 
7.980000e+00 -2.731508e-03 
7.981000e+00 -9.616393e-04 
7.982000e+00 8.109364e-04 
7.983000e+00 2.586205e-03 
7.984000e+00 4.364153e-03 
7.985000e+00 6.144764e-03 
7.986000e+00 7.928025e-03 
7.987000e+00 9.713921e-03 
7.988000e+00 1.150244e-02 
7.989000e+00 1.329356e-02 
7.990000e+00 1.508727e-02 
7.991000e+00 1.688356e-02 
7.992000e+00 1.868241e-02 
7.993000e+00 2.048381e-02 
7.994000e+00 2.228773e-02 
7.995000e+00 2.409418e-02 
7.996000e+00 2.590312e-02 
7.997000e+00 2.771455e-02 
7.998000e+00 2.952845e-02 
7.999000e+00 3.134481e-02 
8.000000e+00 3.316361e-02 
8.001000e+00 3.498483e-02 
8.002000e+00 3.680847e-02 
8.003000e+00 3.863449e-02 
8.004000e+00 4.046290e-02 
8.005000e+00 4.229367e-02 
8.006000e+00 4.412679e-02 
8.007000e+00 4.596224e-02 
8.008000e+00 4.780001e-02 
8.009000e+00 4.964008e-02 
8.010000e+00 5.148243e-02 
8.011000e+00 5.332706e-02 
8.012000e+00 5.517393e-02 
8.013000e+00 5.702305e-02 
8.014000e+00 5.887439e-02 
8.015000e+00 6.072793e-02 
8.016000e+00 6.258367e-02 
8.017000e+00 6.444157e-02 
8.018000e+00 6.630164e-02 
8.019000e+00 6.816385e-02 
8.020000e+00 7.002818e-02 
8.021000e+00 7.189463e-02 
8.022000e+00 7.376316e-02 
8.023000e+00 7.563378e-02 
8.024000e+00 7.750645e-02 
8.025000e+00 7.938117e-02 
8.026000e+00 8.125792e-02 
8.027000e+00 8.313667e-02 
8.028000e+00 8.501742e-02 
8.029000e+00 8.690015e-02 
8.030000e+00 8.878485e-02 
8.031000e+00 9.067148e-02 
8.032000e+00 9.256004e-02 
8.033000e+00 9.445052e-02 
8.034000e+00 9.634289e-02 
8.035000e+00 9.823714e-02 
8.036000e+00 1.001332e-01 
8.037000e+00 1.020312e-01 
8.038000e+00 1.039310e-01 
8.039000e+00 1.058326e-01 
8.040000e+00 1.077359e-01 
8.041000e+00 1.096411e-01 
8.042000e+00 1.115480e-01 
8.043000e+00 1.134567e-01 
8.044000e+00 1.153671e-01 
8.045000e+00 1.172791e-01 
8.046000e+00 1.191929e-01 
8.047000e+00 1.211084e-01 
8.048000e+00 1.230255e-01 
8.049000e+00 1.249442e-01 
8.050000e+00 1.268646e-01 
8.051000e+00 1.287865e-01 
8.052000e+00 1.307101e-01 
8.053000e+00 1.326352e-01 
8.054000e+00 1.345619e-01 
8.055000e+00 1.364901e-01 
8.056000e+00 1.384198e-01 
8.057000e+00 1.403510e-01 
8.058000e+00 1.422837e-01 
8.059000e+00 1.442178e-01 
8.060000e+00 1.461534e-01 
8.061000e+00 1.480904e-01 
8.062000e+00 1.500288e-01 
8.063000e+00 1.519686e-01 
8.064000e+00 1.539098e-01 
8.065000e+00 1.558524e-01 
8.066000e+00 1.577962e-01 
8.067000e+00 1.597414e-01 
8.068000e+00 1.616879e-01 
8.069000e+00 1.636357e-01 
8.070000e+00 1.655847e-01 
8.071000e+00 1.675350e-01 
8.072000e+00 1.694865e-01 
8.073000e+00 1.714392e-01 
8.074000e+00 1.733931e-01 
8.075000e+00 1.753481e-01 
8.076000e+00 1.773044e-01 
8.077000e+00 1.792617e-01 
8.078000e+00 1.812202e-01 
8.079000e+00 1.831797e-01 
8.080000e+00 1.851404e-01 
8.081000e+00 1.871021e-01 
8.082000e+00 1.890648e-01 
8.083000e+00 1.910286e-01 
8.084000e+00 1.929933e-01 
8.085000e+00 1.949591e-01 
8.086000e+00 1.969258e-01 
8.087000e+00 1.988935e-01 
8.088000e+00 2.008621e-01 
8.089000e+00 2.028316e-01 
8.090000e+00 2.048019e-01 
8.091000e+00 2.067732e-01 
8.092000e+00 2.087453e-01 
8.093000e+00 2.107183e-01 
8.094000e+00 2.126920e-01 
8.095000e+00 2.146666e-01 
8.096000e+00 2.166419e-01 
8.097000e+00 2.186180e-01 
8.098000e+00 2.205948e-01 
8.099000e+00 2.225723e-01 
8.100000e+00 2.245506e-01 
8.101000e+00 2.265295e-01 
8.102000e+00 2.285091e-01 
8.103000e+00 2.304893e-01 
8.104000e+00 2.324701e-01 
8.105000e+00 2.344516e-01 
8.106000e+00 2.364336e-01 
8.107000e+00 2.384162e-01 
8.108000e+00 2.403993e-01 
8.109000e+00 2.423830e-01 
8.110000e+00 2.443672e-01 
8.111000e+00 2.463518e-01 
8.112000e+00 2.483369e-01 
8.113000e+00 2.503225e-01 
8.114000e+00 2.523085e-01 
8.115000e+00 2.542949e-01 
8.116000e+00 2.562816e-01 
8.117000e+00 2.582688e-01 
8.118000e+00 2.602563e-01 
8.119000e+00 2.622441e-01 
8.120000e+00 2.642322e-01 
8.121000e+00 2.662206e-01 
8.122000e+00 2.682093e-01 
8.123000e+00 2.701982e-01 
8.124000e+00 2.721874e-01 
8.125000e+00 2.741768e-01 
8.126000e+00 2.761663e-01 
8.127000e+00 2.781561e-01 
8.128000e+00 2.801459e-01 
8.129000e+00 2.821359e-01 
8.130000e+00 2.841260e-01 
8.131000e+00 2.861162e-01 
8.132000e+00 2.881065e-01 
8.133000e+00 2.900968e-01 
8.134000e+00 2.920871e-01 
8.135000e+00 2.940775e-01 
8.136000e+00 2.960678e-01 
8.137000e+00 2.980581e-01 
8.138000e+00 3.000484e-01 
8.139000e+00 3.020385e-01 
8.140000e+00 3.040286e-01 
8.141000e+00 3.060186e-01 
8.142000e+00 3.080084e-01 
8.143000e+00 3.099981e-01 
8.144000e+00 3.119876e-01 
8.145000e+00 3.139769e-01 
8.146000e+00 3.159660e-01 
8.147000e+00 3.179548e-01 
8.148000e+00 3.199434e-01 
8.149000e+00 3.219317e-01 
8.150000e+00 3.239197e-01 
8.151000e+00 3.259074e-01 
8.152000e+00 3.278948e-01 
8.153000e+00 3.298818e-01 
8.154000e+00 3.318684e-01 
8.155000e+00 3.338546e-01 
8.156000e+00 3.358404e-01 
8.157000e+00 3.378257e-01 
8.158000e+00 3.398106e-01 
8.159000e+00 3.417950e-01 
8.160000e+00 3.437789e-01 
8.161000e+00 3.457623e-01 
8.162000e+00 3.477451e-01 
8.163000e+00 3.497274e-01 
8.164000e+00 3.517091e-01 
8.165000e+00 3.536901e-01 
8.166000e+00 3.556706e-01 
8.167000e+00 3.576503e-01 
8.168000e+00 3.596295e-01 
8.169000e+00 3.616079e-01 
8.170000e+00 3.635856e-01 
8.171000e+00 3.655626e-01 
8.172000e+00 3.675388e-01 
8.173000e+00 3.695142e-01 
8.174000e+00 3.714889e-01 
8.175000e+00 3.734627e-01 
8.176000e+00 3.754357e-01 
8.177000e+00 3.774079e-01 
8.178000e+00 3.793791e-01 
8.179000e+00 3.813495e-01 
8.180000e+00 3.833189e-01 
8.181000e+00 3.852874e-01 
8.182000e+00 3.872549e-01 
8.183000e+00 3.892215e-01 
8.184000e+00 3.911870e-01 
8.185000e+00 3.931515e-01 
8.186000e+00 3.951150e-01 
8.187000e+00 3.970774e-01 
8.188000e+00 3.990387e-01 
8.189000e+00 4.009989e-01 
8.190000e+00 4.029579e-01 
8.191000e+00 4.049158e-01 
8.192000e+00 4.068726e-01 
8.193000e+00 4.088281e-01 
8.194000e+00 4.107824e-01 
8.195000e+00 4.127355e-01 
8.196000e+00 4.146873e-01 
8.197000e+00 4.166379e-01 
8.198000e+00 4.185871e-01 
8.199000e+00 4.205350e-01 
8.200000e+00 4.224816e-01 
8.201000e+00 4.244268e-01 
8.202000e+00 4.263706e-01 
8.203000e+00 4.283130e-01 
8.204000e+00 4.302540e-01 
8.205000e+00 4.321936e-01 
8.206000e+00 4.341316e-01 
8.207000e+00 4.360682e-01 
8.208000e+00 4.380032e-01 
8.209000e+00 4.399368e-01 
8.210000e+00 4.418687e-01 
8.211000e+00 4.437991e-01 
8.212000e+00 4.457279e-01 
8.213000e+00 4.476551e-01 
8.214000e+00 4.495806e-01 
8.215000e+00 4.515045e-01 
8.216000e+00 4.534266e-01 
8.217000e+00 4.553471e-01 
8.218000e+00 4.572659e-01 
8.219000e+00 4.591829e-01 
8.220000e+00 4.610981e-01 
8.221000e+00 4.630115e-01 
8.222000e+00 4.649232e-01 
8.223000e+00 4.668330e-01 
8.224000e+00 4.687409e-01 
8.225000e+00 4.706470e-01 
8.226000e+00 4.725512e-01 
8.227000e+00 4.744534e-01 
8.228000e+00 4.763537e-01 
8.229000e+00 4.782521e-01 
8.230000e+00 4.801484e-01 
8.231000e+00 4.820428e-01 
8.232000e+00 4.839352e-01 
8.233000e+00 4.858255e-01 
8.234000e+00 4.877137e-01 
8.235000e+00 4.895998e-01 
8.236000e+00 4.914839e-01 
8.237000e+00 4.933658e-01 
8.238000e+00 4.952455e-01 
8.239000e+00 4.971231e-01 
8.240000e+00 4.989985e-01 
8.241000e+00 5.008716e-01 
8.242000e+00 5.027426e-01 
8.243000e+00 5.046112e-01 
8.244000e+00 5.064776e-01 
8.245000e+00 5.083417e-01 
8.246000e+00 5.102035e-01 
8.247000e+00 5.120629e-01 
8.248000e+00 5.139199e-01 
8.249000e+00 5.157746e-01 
8.250000e+00 5.176269e-01 
8.251000e+00 5.194767e-01 
8.252000e+00 5.213241e-01 
8.253000e+00 5.231690e-01 
8.254000e+00 5.250114e-01 
8.255000e+00 5.268513e-01 
8.256000e+00 5.286887e-01 
8.257000e+00 5.305235e-01 
8.258000e+00 5.323558e-01 
8.259000e+00 5.341854e-01 
8.260000e+00 5.360124e-01 
8.261000e+00 5.378368e-01 
8.262000e+00 5.396585e-01 
8.263000e+00 5.414776e-01 
8.264000e+00 5.432939e-01 
8.265000e+00 5.451075e-01 
8.266000e+00 5.469184e-01 
8.267000e+00 5.487265e-01 
8.268000e+00 5.505318e-01 
8.269000e+00 5.523343e-01 
8.270000e+00 5.541339e-01 
8.271000e+00 5.559308e-01 
8.272000e+00 5.577247e-01 
8.273000e+00 5.595158e-01 
8.274000e+00 5.613039e-01 
8.275000e+00 5.630891e-01 
8.276000e+00 5.648713e-01 
8.277000e+00 5.666506e-01 
8.278000e+00 5.684269e-01 
8.279000e+00 5.702001e-01 
8.280000e+00 5.719703e-01 
8.281000e+00 5.737374e-01 
8.282000e+00 5.755015e-01 
8.283000e+00 5.772625e-01 
8.284000e+00 5.790203e-01 
8.285000e+00 5.807750e-01 
8.286000e+00 5.825265e-01 
8.287000e+00 5.842749e-01 
8.288000e+00 5.860200e-01 
8.289000e+00 5.877619e-01 
8.290000e+00 5.895005e-01 
8.291000e+00 5.912359e-01 
8.292000e+00 5.929680e-01 
8.293000e+00 5.946968e-01 
8.294000e+00 5.964222e-01 
8.295000e+00 5.981443e-01 
8.296000e+00 5.998630e-01 
8.297000e+00 6.015784e-01 
8.298000e+00 6.032903e-01 
8.299000e+00 6.049988e-01 
8.300000e+00 6.067038e-01 
8.301000e+00 6.084053e-01 
8.302000e+00 6.101034e-01 
8.303000e+00 6.117979e-01 
8.304000e+00 6.134889e-01 
8.305000e+00 6.151763e-01 
8.306000e+00 6.168602e-01 
8.307000e+00 6.185404e-01 
8.308000e+00 6.202170e-01 
8.309000e+00 6.218900e-01 
8.310000e+00 6.235594e-01 
8.311000e+00 6.252250e-01 
8.312000e+00 6.268870e-01 
8.313000e+00 6.285452e-01 
8.314000e+00 6.301997e-01 
8.315000e+00 6.318504e-01 
8.316000e+00 6.334973e-01 
8.317000e+00 6.351404e-01 
8.318000e+00 6.367798e-01 
8.319000e+00 6.384152e-01 
8.320000e+00 6.400468e-01 
8.321000e+00 6.416745e-01 
8.322000e+00 6.432983e-01 
8.323000e+00 6.449182e-01 
8.324000e+00 6.465342e-01 
8.325000e+00 6.481461e-01 
8.326000e+00 6.497541e-01 
8.327000e+00 6.513581e-01 
8.328000e+00 6.529581e-01 
8.329000e+00 6.545540e-01 
8.330000e+00 6.561459e-01 
8.331000e+00 6.577336e-01 
8.332000e+00 6.593173e-01 
8.333000e+00 6.608968e-01 
8.334000e+00 6.624722e-01 
8.335000e+00 6.640435e-01 
8.336000e+00 6.656105e-01 
8.337000e+00 6.671733e-01 
8.338000e+00 6.687320e-01 
8.339000e+00 6.702863e-01 
8.340000e+00 6.718365e-01 
8.341000e+00 6.733823e-01 
8.342000e+00 6.749238e-01 
8.343000e+00 6.764610e-01 
8.344000e+00 6.779939e-01 
8.345000e+00 6.795224e-01 
8.346000e+00 6.810466e-01 
8.347000e+00 6.825663e-01 
8.348000e+00 6.840816e-01 
8.349000e+00 6.855925e-01 
8.350000e+00 6.870989e-01 
8.351000e+00 6.886009e-01 
8.352000e+00 6.900983e-01 
8.353000e+00 6.915912e-01 
8.354000e+00 6.930796e-01 
8.355000e+00 6.945635e-01 
8.356000e+00 6.960428e-01 
8.357000e+00 6.975174e-01 
8.358000e+00 6.989875e-01 
8.359000e+00 7.004530e-01 
8.360000e+00 7.019137e-01 
8.361000e+00 7.033699e-01 
8.362000e+00 7.048213e-01 
8.363000e+00 7.062680e-01 
8.364000e+00 7.077101e-01 
8.365000e+00 7.091473e-01 
8.366000e+00 7.105798e-01 
8.367000e+00 7.120076e-01 
8.368000e+00 7.134305e-01 
8.369000e+00 7.148486e-01 
8.370000e+00 7.162619e-01 
8.371000e+00 7.176703e-01 
8.372000e+00 7.190738e-01 
8.373000e+00 7.204725e-01 
8.374000e+00 7.218662e-01 
8.375000e+00 7.232550e-01 
8.376000e+00 7.246389e-01 
8.377000e+00 7.260178e-01 
8.378000e+00 7.273917e-01 
8.379000e+00 7.287606e-01 
8.380000e+00 7.301245e-01 
8.381000e+00 7.314833e-01 
8.382000e+00 7.328371e-01 
8.383000e+00 7.341858e-01 
8.384000e+00 7.355294e-01 
8.385000e+00 7.368680e-01 
8.386000e+00 7.382013e-01 
8.387000e+00 7.395296e-01 
8.388000e+00 7.408526e-01 
8.389000e+00 7.421705e-01 
8.390000e+00 7.434832e-01 
8.391000e+00 7.447907e-01 
8.392000e+00 7.460929e-01 
8.393000e+00 7.473899e-01 
8.394000e+00 7.486816e-01 
8.395000e+00 7.499680e-01 
8.396000e+00 7.512491e-01 
8.397000e+00 7.525249e-01 
8.398000e+00 7.537953e-01 
8.399000e+00 7.550604e-01 
8.400000e+00 7.563201e-01 
8.401000e+00 7.575744e-01 
8.402000e+00 7.588233e-01 
8.403000e+00 7.600667e-01 
8.404000e+00 7.613047e-01 
8.405000e+00 7.625373e-01 
8.406000e+00 7.637643e-01 
8.407000e+00 7.649859e-01 
8.408000e+00 7.662020e-01 
8.409000e+00 7.674125e-01 
8.410000e+00 7.686175e-01 
8.411000e+00 7.698169e-01 
8.412000e+00 7.710107e-01 
8.413000e+00 7.721989e-01 
8.414000e+00 7.733816e-01 
8.415000e+00 7.745585e-01 
8.416000e+00 7.757299e-01 
8.417000e+00 7.768955e-01 
8.418000e+00 7.780555e-01 
8.419000e+00 7.792098e-01 
8.420000e+00 7.803584e-01 
8.421000e+00 7.815012e-01 
8.422000e+00 7.826383e-01 
8.423000e+00 7.837696e-01 
8.424000e+00 7.848951e-01 
8.425000e+00 7.860149e-01 
8.426000e+00 7.871288e-01 
8.427000e+00 7.882369e-01 
8.428000e+00 7.893391e-01 
8.429000e+00 7.904355e-01 
8.430000e+00 7.915261e-01 
8.431000e+00 7.926107e-01 
8.432000e+00 7.936894e-01 
8.433000e+00 7.947622e-01 
8.434000e+00 7.958290e-01 
8.435000e+00 7.968899e-01 
8.436000e+00 7.979448e-01 
8.437000e+00 7.989937e-01 
8.438000e+00 8.000367e-01 
8.439000e+00 8.010736e-01 
8.440000e+00 8.021044e-01 
8.441000e+00 8.031292e-01 
8.442000e+00 8.041480e-01 
8.443000e+00 8.051607e-01 
8.444000e+00 8.061673e-01 
8.445000e+00 8.071677e-01 
8.446000e+00 8.081621e-01 
8.447000e+00 8.091503e-01 
8.448000e+00 8.101323e-01 
8.449000e+00 8.111082e-01 
8.450000e+00 8.120779e-01 
8.451000e+00 8.130414e-01 
8.452000e+00 8.139986e-01 
8.453000e+00 8.149497e-01 
8.454000e+00 8.158945e-01 
8.455000e+00 8.168330e-01 
8.456000e+00 8.177653e-01 
8.457000e+00 8.186913e-01 
8.458000e+00 8.196109e-01 
8.459000e+00 8.205243e-01 
8.460000e+00 8.214313e-01 
8.461000e+00 8.223320e-01 
8.462000e+00 8.232263e-01 
8.463000e+00 8.241143e-01 
8.464000e+00 8.249958e-01 
8.465000e+00 8.258710e-01 
8.466000e+00 8.267397e-01 
8.467000e+00 8.276020e-01 
8.468000e+00 8.284579e-01 
8.469000e+00 8.293073e-01 
8.470000e+00 8.301502e-01 
8.471000e+00 8.309867e-01 
8.472000e+00 8.318166e-01 
8.473000e+00 8.326401e-01 
8.474000e+00 8.334570e-01 
8.475000e+00 8.342674e-01 
8.476000e+00 8.350712e-01 
8.477000e+00 8.358685e-01 
8.478000e+00 8.366591e-01 
8.479000e+00 8.374432e-01 
8.480000e+00 8.382207e-01 
8.481000e+00 8.389916e-01 
8.482000e+00 8.397558e-01 
8.483000e+00 8.405134e-01 
8.484000e+00 8.412643e-01 
8.485000e+00 8.420086e-01 
8.486000e+00 8.427462e-01 
8.487000e+00 8.434771e-01 
8.488000e+00 8.442013e-01 
8.489000e+00 8.449187e-01 
8.490000e+00 8.456295e-01 
8.491000e+00 8.463334e-01 
8.492000e+00 8.470307e-01 
8.493000e+00 8.477211e-01 
8.494000e+00 8.484048e-01 
8.495000e+00 8.490817e-01 
8.496000e+00 8.497518e-01 
8.497000e+00 8.504150e-01 
8.498000e+00 8.510714e-01 
8.499000e+00 8.517210e-01 
8.500000e+00 8.523638e-01 
8.501000e+00 8.529996e-01 
8.502000e+00 8.536286e-01 
8.503000e+00 8.542507e-01 
8.504000e+00 8.548659e-01 
8.505000e+00 8.554742e-01 
8.506000e+00 8.560756e-01 
8.507000e+00 8.566700e-01 
8.508000e+00 8.572575e-01 
8.509000e+00 8.578380e-01 
8.510000e+00 8.584116e-01 
8.511000e+00 8.589782e-01 
8.512000e+00 8.595378e-01 
8.513000e+00 8.600904e-01 
8.514000e+00 8.606359e-01 
8.515000e+00 8.611745e-01 
8.516000e+00 8.617060e-01 
8.517000e+00 8.622305e-01 
8.518000e+00 8.627479e-01 
8.519000e+00 8.632583e-01 
8.520000e+00 8.637616e-01 
8.521000e+00 8.642578e-01 
8.522000e+00 8.647469e-01 
8.523000e+00 8.652289e-01 
8.524000e+00 8.657038e-01 
8.525000e+00 8.661715e-01 
8.526000e+00 8.666321e-01 
8.527000e+00 8.670856e-01 
8.528000e+00 8.675319e-01 
8.529000e+00 8.679711e-01 
8.530000e+00 8.684030e-01 
8.531000e+00 8.688278e-01 
8.532000e+00 8.692454e-01 
8.533000e+00 8.696558e-01 
8.534000e+00 8.700590e-01 
8.535000e+00 8.704549e-01 
8.536000e+00 8.708436e-01 
8.537000e+00 8.712251e-01 
8.538000e+00 8.715993e-01 
8.539000e+00 8.719663e-01 
8.540000e+00 8.723260e-01 
8.541000e+00 8.726784e-01 
8.542000e+00 8.730235e-01 
8.543000e+00 8.733613e-01 
8.544000e+00 8.736918e-01 
8.545000e+00 8.740151e-01 
8.546000e+00 8.743309e-01 
8.547000e+00 8.746395e-01 
8.548000e+00 8.749407e-01 
8.549000e+00 8.752346e-01 
8.550000e+00 8.755211e-01 
8.551000e+00 8.758002e-01 
8.552000e+00 8.760720e-01 
8.553000e+00 8.763364e-01 
8.554000e+00 8.765934e-01 
8.555000e+00 8.768430e-01 
8.556000e+00 8.770853e-01 
8.557000e+00 8.773200e-01 
8.558000e+00 8.775474e-01 
8.559000e+00 8.777674e-01 
8.560000e+00 8.779799e-01 
8.561000e+00 8.781850e-01 
8.562000e+00 8.783826e-01 
8.563000e+00 8.785728e-01 
8.564000e+00 8.787555e-01 
8.565000e+00 8.789307e-01 
8.566000e+00 8.790985e-01 
8.567000e+00 8.792587e-01 
8.568000e+00 8.794115e-01 
8.569000e+00 8.795568e-01 
8.570000e+00 8.796946e-01 
8.571000e+00 8.798248e-01 
8.572000e+00 8.799476e-01 
8.573000e+00 8.800628e-01 
8.574000e+00 8.801705e-01 
8.575000e+00 8.802706e-01 
8.576000e+00 8.803632e-01 
8.577000e+00 8.804483e-01 
8.578000e+00 8.805258e-01 
8.579000e+00 8.805957e-01 
8.580000e+00 8.806581e-01 
8.581000e+00 8.807128e-01 
8.582000e+00 8.807600e-01 
8.583000e+00 8.807997e-01 
8.584000e+00 8.808317e-01 
8.585000e+00 8.808561e-01 
8.586000e+00 8.808730e-01 
8.587000e+00 8.808822e-01 
8.588000e+00 8.808838e-01 
8.589000e+00 8.808778e-01 
8.590000e+00 8.808641e-01 
8.591000e+00 8.808429e-01 
8.592000e+00 8.808139e-01 
8.593000e+00 8.807774e-01 
8.594000e+00 8.807332e-01 
8.595000e+00 8.806814e-01 
8.596000e+00 8.806219e-01 
8.597000e+00 8.805547e-01 
8.598000e+00 8.804799e-01 
8.599000e+00 8.803974e-01 
8.600000e+00 8.803073e-01 
8.601000e+00 8.802095e-01 
8.602000e+00 8.801039e-01 
8.603000e+00 8.799907e-01 
8.604000e+00 8.798699e-01 
8.605000e+00 8.797413e-01 
8.606000e+00 8.796050e-01 
8.607000e+00 8.794610e-01 
8.608000e+00 8.793094e-01 
8.609000e+00 8.791500e-01 
8.610000e+00 8.789829e-01 
8.611000e+00 8.788080e-01 
8.612000e+00 8.786255e-01 
8.613000e+00 8.784353e-01 
8.614000e+00 8.782373e-01 
8.615000e+00 8.780316e-01 
8.616000e+00 8.778181e-01 
8.617000e+00 8.775970e-01 
8.618000e+00 8.773680e-01 
8.619000e+00 8.771314e-01 
8.620000e+00 8.768870e-01 
8.621000e+00 8.766348e-01 
8.622000e+00 8.763750e-01 
8.623000e+00 8.761073e-01 
8.624000e+00 8.758319e-01 
8.625000e+00 8.755488e-01 
8.626000e+00 8.752579e-01 
8.627000e+00 8.749592e-01 
8.628000e+00 8.746528e-01 
8.629000e+00 8.743386e-01 
8.630000e+00 8.740166e-01 
8.631000e+00 8.736869e-01 
8.632000e+00 8.733494e-01 
8.633000e+00 8.730041e-01 
8.634000e+00 8.726510e-01 
8.635000e+00 8.722902e-01 
8.636000e+00 8.719216e-01 
8.637000e+00 8.715453e-01 
8.638000e+00 8.711611e-01 
8.639000e+00 8.707692e-01 
8.640000e+00 8.703695e-01 
8.641000e+00 8.699620e-01 
8.642000e+00 8.695467e-01 
8.643000e+00 8.691236e-01 
8.644000e+00 8.686928e-01 
8.645000e+00 8.682541e-01 
8.646000e+00 8.678077e-01 
8.647000e+00 8.673535e-01 
8.648000e+00 8.668915e-01 
8.649000e+00 8.664217e-01 
8.650000e+00 8.659442e-01 
8.651000e+00 8.654588e-01 
8.652000e+00 8.649656e-01 
8.653000e+00 8.644647e-01 
8.654000e+00 8.639560e-01 
8.655000e+00 8.634395e-01 
8.656000e+00 8.629152e-01 
8.657000e+00 8.623831e-01 
8.658000e+00 8.618432e-01 
8.659000e+00 8.612956e-01 
8.660000e+00 8.607401e-01 
8.661000e+00 8.601769e-01 
8.662000e+00 8.596059e-01 
8.663000e+00 8.590271e-01 
8.664000e+00 8.584405e-01 
8.665000e+00 8.578461e-01 
8.666000e+00 8.572440e-01 
8.667000e+00 8.566341e-01 
8.668000e+00 8.560164e-01 
8.669000e+00 8.553909e-01 
8.670000e+00 8.547576e-01 
8.671000e+00 8.541166e-01 
8.672000e+00 8.534678e-01 
8.673000e+00 8.528113e-01 
8.674000e+00 8.521469e-01 
8.675000e+00 8.514748e-01 
8.676000e+00 8.507949e-01 
8.677000e+00 8.501073e-01 
8.678000e+00 8.494119e-01 
8.679000e+00 8.487087e-01 
8.680000e+00 8.479978e-01 
8.681000e+00 8.472792e-01 
8.682000e+00 8.465528e-01 
8.683000e+00 8.458186e-01 
8.684000e+00 8.450767e-01 
8.685000e+00 8.443270e-01 
8.686000e+00 8.435696e-01 
8.687000e+00 8.428045e-01 
8.688000e+00 8.420316e-01 
8.689000e+00 8.412510e-01 
8.690000e+00 8.404627e-01 
8.691000e+00 8.396666e-01 
8.692000e+00 8.388628e-01 
8.693000e+00 8.380513e-01 
8.694000e+00 8.372321e-01 
8.695000e+00 8.364051e-01 
8.696000e+00 8.355705e-01 
8.697000e+00 8.347282e-01 
8.698000e+00 8.338781e-01 
8.699000e+00 8.330204e-01 
8.700000e+00 8.321549e-01 
8.701000e+00 8.312818e-01 
8.702000e+00 8.304010e-01 
8.703000e+00 8.295125e-01 
8.704000e+00 8.286163e-01 
8.705000e+00 8.277125e-01 
8.706000e+00 8.268009e-01 
8.707000e+00 8.258818e-01 
8.708000e+00 8.249549e-01 
8.709000e+00 8.240204e-01 
8.710000e+00 8.230783e-01 
8.711000e+00 8.221285e-01 
8.712000e+00 8.211711e-01 
8.713000e+00 8.202060e-01 
8.714000e+00 8.192334e-01 
8.715000e+00 8.182530e-01 
8.716000e+00 8.172651e-01 
8.717000e+00 8.162696e-01 
8.718000e+00 8.152664e-01 
8.719000e+00 8.142557e-01 
8.720000e+00 8.132373e-01 
8.721000e+00 8.122114e-01 
8.722000e+00 8.111779e-01 
8.723000e+00 8.101368e-01 
8.724000e+00 8.090881e-01 
8.725000e+00 8.080318e-01 
8.726000e+00 8.069680e-01 
8.727000e+00 8.058967e-01 
8.728000e+00 8.048178e-01 
8.729000e+00 8.037313e-01 
8.730000e+00 8.026373e-01 
8.731000e+00 8.015358e-01 
8.732000e+00 8.004268e-01 
8.733000e+00 7.993102e-01 
8.734000e+00 7.981862e-01 
8.735000e+00 7.970546e-01 
8.736000e+00 7.959156e-01 
8.737000e+00 7.947690e-01 
8.738000e+00 7.936150e-01 
8.739000e+00 7.924535e-01 
8.740000e+00 7.912846e-01 
8.741000e+00 7.901081e-01 
8.742000e+00 7.889243e-01 
8.743000e+00 7.877330e-01 
8.744000e+00 7.865342e-01 
8.745000e+00 7.853281e-01 
8.746000e+00 7.841145e-01 
8.747000e+00 7.828935e-01 
8.748000e+00 7.816651e-01 
8.749000e+00 7.804293e-01 
8.750000e+00 7.791861e-01 
8.751000e+00 7.779355e-01 
8.752000e+00 7.766776e-01 
8.753000e+00 7.754123e-01 
8.754000e+00 7.741396e-01 
8.755000e+00 7.728596e-01 
8.756000e+00 7.715723e-01 
8.757000e+00 7.702776e-01 
8.758000e+00 7.689756e-01 
8.759000e+00 7.676663e-01 
8.760000e+00 7.663497e-01 
8.761000e+00 7.650259e-01 
8.762000e+00 7.636947e-01 
8.763000e+00 7.623562e-01 
8.764000e+00 7.610105e-01 
8.765000e+00 7.596576e-01 
8.766000e+00 7.582974e-01 
8.767000e+00 7.569299e-01 
8.768000e+00 7.555553e-01 
8.769000e+00 7.541734e-01 
8.770000e+00 7.527843e-01 
8.771000e+00 7.513880e-01 
8.772000e+00 7.499846e-01 
8.773000e+00 7.485739e-01 
8.774000e+00 7.471561e-01 
8.775000e+00 7.457311e-01 
8.776000e+00 7.442990e-01 
8.777000e+00 7.428598e-01 
8.778000e+00 7.414134e-01 
8.779000e+00 7.399599e-01 
8.780000e+00 7.384993e-01 
8.781000e+00 7.370317e-01 
8.782000e+00 7.355569e-01 
8.783000e+00 7.340751e-01 
8.784000e+00 7.325862e-01 
8.785000e+00 7.310902e-01 
8.786000e+00 7.295873e-01 
8.787000e+00 7.280773e-01 
8.788000e+00 7.265602e-01 
8.789000e+00 7.250362e-01 
8.790000e+00 7.235052e-01 
8.791000e+00 7.219672e-01 
8.792000e+00 7.204222e-01 
8.793000e+00 7.188703e-01 
8.794000e+00 7.173115e-01 
8.795000e+00 7.157457e-01 
8.796000e+00 7.141729e-01 
8.797000e+00 7.125933e-01 
8.798000e+00 7.110068e-01 
8.799000e+00 7.094134e-01 
8.800000e+00 7.078131e-01 
8.801000e+00 7.062059e-01 
8.802000e+00 7.045919e-01 
8.803000e+00 7.029711e-01 
8.804000e+00 7.013435e-01 
8.805000e+00 6.997090e-01 
8.806000e+00 6.980677e-01 
8.807000e+00 6.964197e-01 
8.808000e+00 6.947649e-01 
8.809000e+00 6.931033e-01 
8.810000e+00 6.914350e-01 
8.811000e+00 6.897599e-01 
8.812000e+00 6.880781e-01 
8.813000e+00 6.863897e-01 
8.814000e+00 6.846945e-01 
8.815000e+00 6.829926e-01 
8.816000e+00 6.812841e-01 
8.817000e+00 6.795689e-01 
8.818000e+00 6.778471e-01 
8.819000e+00 6.761187e-01 
8.820000e+00 6.743837e-01 
8.821000e+00 6.726420e-01 
8.822000e+00 6.708938e-01 
8.823000e+00 6.691390e-01 
8.824000e+00 6.673776e-01 
8.825000e+00 6.656097e-01 
8.826000e+00 6.638353e-01 
8.827000e+00 6.620544e-01 
8.828000e+00 6.602670e-01 
8.829000e+00 6.584730e-01 
8.830000e+00 6.566727e-01 
8.831000e+00 6.548658e-01 
8.832000e+00 6.530526e-01 
8.833000e+00 6.512329e-01 
8.834000e+00 6.494067e-01 
8.835000e+00 6.475742e-01 
8.836000e+00 6.457354e-01 
8.837000e+00 6.438901e-01 
8.838000e+00 6.420385e-01 
8.839000e+00 6.401806e-01 
8.840000e+00 6.383163e-01 
8.841000e+00 6.364458e-01 
8.842000e+00 6.345689e-01 
8.843000e+00 6.326858e-01 
8.844000e+00 6.307964e-01 
8.845000e+00 6.289008e-01 
8.846000e+00 6.269990e-01 
8.847000e+00 6.250910e-01 
8.848000e+00 6.231767e-01 
8.849000e+00 6.212563e-01 
8.850000e+00 6.193297e-01 
8.851000e+00 6.173970e-01 
8.852000e+00 6.154581e-01 
8.853000e+00 6.135132e-01 
8.854000e+00 6.115621e-01 
8.855000e+00 6.096050e-01 
8.856000e+00 6.076418e-01 
8.857000e+00 6.056725e-01 
8.858000e+00 6.036972e-01 
8.859000e+00 6.017159e-01 
8.860000e+00 5.997286e-01 
8.861000e+00 5.977354e-01 
8.862000e+00 5.957361e-01 
8.863000e+00 5.937309e-01 
8.864000e+00 5.917198e-01 
8.865000e+00 5.897028e-01 
8.866000e+00 5.876799e-01 
8.867000e+00 5.856511e-01 
8.868000e+00 5.836164e-01 
8.869000e+00 5.815759e-01 
8.870000e+00 5.795296e-01 
8.871000e+00 5.774775e-01 
8.872000e+00 5.754196e-01 
8.873000e+00 5.733559e-01 
8.874000e+00 5.712864e-01 
8.875000e+00 5.692112e-01 
8.876000e+00 5.671303e-01 
8.877000e+00 5.650437e-01 
8.878000e+00 5.629514e-01 
8.879000e+00 5.608535e-01 
8.880000e+00 5.587499e-01 
8.881000e+00 5.566407e-01 
8.882000e+00 5.545258e-01 
8.883000e+00 5.524054e-01 
8.884000e+00 5.502794e-01 
8.885000e+00 5.481478e-01 
8.886000e+00 5.460107e-01 
8.887000e+00 5.438681e-01 
8.888000e+00 5.417200e-01 
8.889000e+00 5.395664e-01 
8.890000e+00 5.374073e-01 
8.891000e+00 5.352428e-01 
8.892000e+00 5.330729e-01 
8.893000e+00 5.308976e-01 
8.894000e+00 5.287169e-01 
8.895000e+00 5.265308e-01 
8.896000e+00 5.243394e-01 
8.897000e+00 5.221426e-01 
8.898000e+00 5.199406e-01 
8.899000e+00 5.177332e-01 
8.900000e+00 5.155206e-01 
8.901000e+00 5.133027e-01 
8.902000e+00 5.110796e-01 
8.903000e+00 5.088513e-01 
8.904000e+00 5.066178e-01 
8.905000e+00 5.043791e-01 
8.906000e+00 5.021353e-01 
8.907000e+00 4.998863e-01 
8.908000e+00 4.976323e-01 
8.909000e+00 4.953731e-01 
8.910000e+00 4.931089e-01 
8.911000e+00 4.908396e-01 
8.912000e+00 4.885652e-01 
8.913000e+00 4.862859e-01 
8.914000e+00 4.840016e-01 
8.915000e+00 4.817123e-01 
8.916000e+00 4.794181e-01 
8.917000e+00 4.771189e-01 
8.918000e+00 4.748148e-01 
8.919000e+00 4.725058e-01 
8.920000e+00 4.701920e-01 
8.921000e+00 4.678733e-01 
8.922000e+00 4.655498e-01 
8.923000e+00 4.632215e-01 
8.924000e+00 4.608884e-01 
8.925000e+00 4.585505e-01 
8.926000e+00 4.562079e-01 
8.927000e+00 4.538606e-01 
8.928000e+00 4.515085e-01 
8.929000e+00 4.491518e-01 
8.930000e+00 4.467905e-01 
8.931000e+00 4.444244e-01 
8.932000e+00 4.420538e-01 
8.933000e+00 4.396786e-01 
8.934000e+00 4.372988e-01 
8.935000e+00 4.349145e-01 
8.936000e+00 4.325256e-01 
8.937000e+00 4.301322e-01 
8.938000e+00 4.277344e-01 
8.939000e+00 4.253321e-01 
8.940000e+00 4.229253e-01 
8.941000e+00 4.205141e-01 
8.942000e+00 4.180985e-01 
8.943000e+00 4.156786e-01 
8.944000e+00 4.132542e-01 
8.945000e+00 4.108256e-01 
8.946000e+00 4.083926e-01 
8.947000e+00 4.059554e-01 
8.948000e+00 4.035139e-01 
8.949000e+00 4.010681e-01 
8.950000e+00 3.986181e-01 
8.951000e+00 3.961639e-01 
8.952000e+00 3.937056e-01 
8.953000e+00 3.912431e-01 
8.954000e+00 3.887764e-01 
8.955000e+00 3.863057e-01 
8.956000e+00 3.838309e-01 
8.957000e+00 3.813520e-01 
8.958000e+00 3.788690e-01 
8.959000e+00 3.763821e-01 
8.960000e+00 3.738911e-01 
8.961000e+00 3.713962e-01 
8.962000e+00 3.688973e-01 
8.963000e+00 3.663945e-01 
8.964000e+00 3.638878e-01 
8.965000e+00 3.613772e-01 
8.966000e+00 3.588627e-01 
8.967000e+00 3.563445e-01 
8.968000e+00 3.538224e-01 
8.969000e+00 3.512965e-01 
8.970000e+00 3.487669e-01 
8.971000e+00 3.462335e-01 
8.972000e+00 3.436964e-01 
8.973000e+00 3.411556e-01 
8.974000e+00 3.386111e-01 
8.975000e+00 3.360630e-01 
8.976000e+00 3.335113e-01 
8.977000e+00 3.309559e-01 
8.978000e+00 3.283970e-01 
8.979000e+00 3.258346e-01 
8.980000e+00 3.232686e-01 
8.981000e+00 3.206991e-01 
8.982000e+00 3.181261e-01 
8.983000e+00 3.155497e-01 
8.984000e+00 3.129698e-01 
8.985000e+00 3.103865e-01 
8.986000e+00 3.077998e-01 
8.987000e+00 3.052098e-01 
8.988000e+00 3.026165e-01 
8.989000e+00 3.000198e-01 
8.990000e+00 2.974198e-01 
8.991000e+00 2.948166e-01 
8.992000e+00 2.922101e-01 
8.993000e+00 2.896004e-01 
8.994000e+00 2.869876e-01 
8.995000e+00 2.843715e-01 
8.996000e+00 2.817523e-01 
8.997000e+00 2.791300e-01 
8.998000e+00 2.765047e-01 
8.999000e+00 2.738762e-01 
9.000000e+00 2.712447e-01 
9.001000e+00 2.686102e-01 
9.002000e+00 2.659726e-01 
9.003000e+00 2.633321e-01 
9.004000e+00 2.606887e-01 
9.005000e+00 2.580423e-01 
9.006000e+00 2.553931e-01 
9.007000e+00 2.527410e-01 
9.008000e+00 2.500860e-01 
9.009000e+00 2.474282e-01 
9.010000e+00 2.447676e-01 
9.011000e+00 2.421042e-01 
9.012000e+00 2.394381e-01 
9.013000e+00 2.367693e-01 
9.014000e+00 2.340978e-01 
9.015000e+00 2.314236e-01 
9.016000e+00 2.287467e-01 
9.017000e+00 2.260673e-01 
9.018000e+00 2.233852e-01 
9.019000e+00 2.207006e-01 
9.020000e+00 2.180134e-01 
9.021000e+00 2.153237e-01 
9.022000e+00 2.126315e-01 
9.023000e+00 2.099369e-01 
9.024000e+00 2.072398e-01 
9.025000e+00 2.045403e-01 
9.026000e+00 2.018384e-01 
9.027000e+00 1.991341e-01 
9.028000e+00 1.964275e-01 
9.029000e+00 1.937185e-01 
9.030000e+00 1.910073e-01 
9.031000e+00 1.882938e-01 
9.032000e+00 1.855781e-01 
9.033000e+00 1.828602e-01 
9.034000e+00 1.801401e-01 
9.035000e+00 1.774178e-01 
9.036000e+00 1.746934e-01 
9.037000e+00 1.719668e-01 
9.038000e+00 1.692382e-01 
9.039000e+00 1.665076e-01 
9.040000e+00 1.637749e-01 
9.041000e+00 1.610402e-01 
9.042000e+00 1.583035e-01 
9.043000e+00 1.555648e-01 
9.044000e+00 1.528243e-01 
9.045000e+00 1.500818e-01 
9.046000e+00 1.473374e-01 
9.047000e+00 1.445912e-01 
9.048000e+00 1.418432e-01 
9.049000e+00 1.390934e-01 
9.050000e+00 1.363418e-01 
9.051000e+00 1.335885e-01 
9.052000e+00 1.308334e-01 
9.053000e+00 1.280767e-01 
9.054000e+00 1.253183e-01 
9.055000e+00 1.225582e-01 
9.056000e+00 1.197966e-01 
9.057000e+00 1.170333e-01 
9.058000e+00 1.142685e-01 
9.059000e+00 1.115022e-01 
9.060000e+00 1.087343e-01 
9.061000e+00 1.059650e-01 
9.062000e+00 1.031942e-01 
9.063000e+00 1.004219e-01 
9.064000e+00 9.764833e-02 
9.065000e+00 9.487333e-02 
9.066000e+00 9.209698e-02 
9.067000e+00 8.931931e-02 
9.068000e+00 8.654034e-02 
9.069000e+00 8.376010e-02 
9.070000e+00 8.097862e-02 
9.071000e+00 7.819593e-02 
9.072000e+00 7.541204e-02 
9.073000e+00 7.262699e-02 
9.074000e+00 6.984080e-02 
9.075000e+00 6.705351e-02 
9.076000e+00 6.426513e-02 
9.077000e+00 6.147570e-02 
9.078000e+00 5.868523e-02 
9.079000e+00 5.589376e-02 
9.080000e+00 5.310132e-02 
9.081000e+00 5.030793e-02 
9.082000e+00 4.751361e-02 
9.083000e+00 4.471840e-02 
9.084000e+00 4.192232e-02 
9.085000e+00 3.912540e-02 
9.086000e+00 3.632767e-02 
9.087000e+00 3.352914e-02 
9.088000e+00 3.072986e-02 
9.089000e+00 2.792984e-02 
9.090000e+00 2.512911e-02 
9.091000e+00 2.232770e-02 
9.092000e+00 1.952564e-02 
9.093000e+00 1.672295e-02 
9.094000e+00 1.391966e-02 
9.095000e+00 1.111580e-02 
9.096000e+00 8.311388e-03 
9.097000e+00 5.506461e-03 
9.098000e+00 2.701043e-03 
9.099000e+00 -1.048409e-04 
9.100000e+00 -2.911162e-03 
9.101000e+00 -5.717895e-03 
9.102000e+00 -8.525011e-03 
9.103000e+00 -1.133248e-02 
9.104000e+00 -1.414029e-02 
9.105000e+00 -1.694839e-02 
9.106000e+00 -1.975677e-02 
9.107000e+00 -2.256540e-02 
9.108000e+00 -2.537425e-02 
9.109000e+00 -2.818330e-02 
9.110000e+00 -3.099251e-02 
9.111000e+00 -3.380187e-02 
9.112000e+00 -3.661133e-02 
9.113000e+00 -3.942089e-02 
9.114000e+00 -4.223050e-02 
9.115000e+00 -4.504014e-02 
9.116000e+00 -4.784979e-02 
9.117000e+00 -5.065942e-02 
9.118000e+00 -5.346899e-02 
9.119000e+00 -5.627849e-02 
9.120000e+00 -5.908789e-02 
9.121000e+00 -6.189715e-02 
9.122000e+00 -6.470626e-02 
9.123000e+00 -6.751518e-02 
9.124000e+00 -7.032389e-02 
9.125000e+00 -7.313236e-02 
9.126000e+00 -7.594056e-02 
9.127000e+00 -7.874847e-02 
9.128000e+00 -8.155606e-02 
9.129000e+00 -8.436330e-02 
9.130000e+00 -8.717017e-02 
9.131000e+00 -8.997663e-02 
9.132000e+00 -9.278266e-02 
9.133000e+00 -9.558824e-02 
9.134000e+00 -9.839334e-02 
9.135000e+00 -1.011979e-01 
9.136000e+00 -1.040020e-01 
9.137000e+00 -1.068054e-01 
9.138000e+00 -1.096083e-01 
9.139000e+00 -1.124106e-01 
9.140000e+00 -1.152122e-01 
9.141000e+00 -1.180132e-01 
9.142000e+00 -1.208134e-01 
9.143000e+00 -1.236129e-01 
9.144000e+00 -1.264117e-01 
9.145000e+00 -1.292097e-01 
9.146000e+00 -1.320069e-01 
9.147000e+00 -1.348032e-01 
9.148000e+00 -1.375987e-01 
9.149000e+00 -1.403932e-01 
9.150000e+00 -1.431869e-01 
9.151000e+00 -1.459796e-01 
9.152000e+00 -1.487714e-01 
9.153000e+00 -1.515621e-01 
9.154000e+00 -1.543519e-01 
9.155000e+00 -1.571405e-01 
9.156000e+00 -1.599281e-01 
9.157000e+00 -1.627146e-01 
9.158000e+00 -1.655000e-01 
9.159000e+00 -1.682842e-01 
9.160000e+00 -1.710672e-01 
9.161000e+00 -1.738489e-01 
9.162000e+00 -1.766295e-01 
9.163000e+00 -1.794088e-01 
9.164000e+00 -1.821868e-01 
9.165000e+00 -1.849634e-01 
9.166000e+00 -1.877387e-01 
9.167000e+00 -1.905127e-01 
9.168000e+00 -1.932852e-01 
9.169000e+00 -1.960563e-01 
9.170000e+00 -1.988259e-01 
9.171000e+00 -2.015941e-01 
9.172000e+00 -2.043607e-01 
9.173000e+00 -2.071259e-01 
9.174000e+00 -2.098894e-01 
9.175000e+00 -2.126514e-01 
9.176000e+00 -2.154117e-01 
9.177000e+00 -2.181704e-01 
9.178000e+00 -2.209274e-01 
9.179000e+00 -2.236827e-01 
9.180000e+00 -2.264363e-01 
9.181000e+00 -2.291882e-01 
9.182000e+00 -2.319382e-01 
9.183000e+00 -2.346865e-01 
9.184000e+00 -2.374329e-01 
9.185000e+00 -2.401775e-01 
9.186000e+00 -2.429202e-01 
9.187000e+00 -2.456610e-01 
9.188000e+00 -2.483998e-01 
9.189000e+00 -2.511367e-01 
9.190000e+00 -2.538716e-01 
9.191000e+00 -2.566044e-01 
9.192000e+00 -2.593352e-01 
9.193000e+00 -2.620640e-01 
9.194000e+00 -2.647906e-01 
9.195000e+00 -2.675152e-01 
9.196000e+00 -2.702375e-01 
9.197000e+00 -2.729577e-01 
9.198000e+00 -2.756757e-01 
9.199000e+00 -2.783915e-01 
9.200000e+00 -2.811050e-01 
9.201000e+00 -2.838162e-01 
9.202000e+00 -2.865252e-01 
9.203000e+00 -2.892317e-01 
9.204000e+00 -2.919360e-01 
9.205000e+00 -2.946378e-01 
9.206000e+00 -2.973372e-01 
9.207000e+00 -3.000342e-01 
9.208000e+00 -3.027287e-01 
9.209000e+00 -3.054207e-01 
9.210000e+00 -3.081103e-01 
9.211000e+00 -3.107972e-01 
9.212000e+00 -3.134816e-01 
9.213000e+00 -3.161634e-01 
9.214000e+00 -3.188426e-01 
9.215000e+00 -3.215191e-01 
9.216000e+00 -3.241929e-01 
9.217000e+00 -3.268641e-01 
9.218000e+00 -3.295325e-01 
9.219000e+00 -3.321982e-01 
9.220000e+00 -3.348611e-01 
9.221000e+00 -3.375212e-01 
9.222000e+00 -3.401784e-01 
9.223000e+00 -3.428328e-01 
9.224000e+00 -3.454844e-01 
9.225000e+00 -3.481330e-01 
9.226000e+00 -3.507787e-01 
9.227000e+00 -3.534214e-01 
9.228000e+00 -3.560611e-01 
9.229000e+00 -3.586979e-01 
9.230000e+00 -3.613316e-01 
9.231000e+00 -3.639622e-01 
9.232000e+00 -3.665898e-01 
9.233000e+00 -3.692142e-01 
9.234000e+00 -3.718355e-01 
9.235000e+00 -3.744537e-01 
9.236000e+00 -3.770686e-01 
9.237000e+00 -3.796804e-01 
9.238000e+00 -3.822889e-01 
9.239000e+00 -3.848941e-01 
9.240000e+00 -3.874961e-01 
9.241000e+00 -3.900947e-01 
9.242000e+00 -3.926900e-01 
9.243000e+00 -3.952819e-01 
9.244000e+00 -3.978705e-01 
9.245000e+00 -4.004556e-01 
9.246000e+00 -4.030373e-01 
9.247000e+00 -4.056156e-01 
9.248000e+00 -4.081903e-01 
9.249000e+00 -4.107615e-01 
9.250000e+00 -4.133292e-01 
9.251000e+00 -4.158933e-01 
9.252000e+00 -4.184539e-01 
9.253000e+00 -4.210108e-01 
9.254000e+00 -4.235641e-01 
9.255000e+00 -4.261137e-01 
9.256000e+00 -4.286596e-01 
9.257000e+00 -4.312019e-01 
9.258000e+00 -4.337404e-01 
9.259000e+00 -4.362751e-01 
9.260000e+00 -4.388060e-01 
9.261000e+00 -4.413332e-01 
9.262000e+00 -4.438565e-01 
9.263000e+00 -4.463759e-01 
9.264000e+00 -4.488914e-01 
9.265000e+00 -4.514031e-01 
9.266000e+00 -4.539108e-01 
9.267000e+00 -4.564146e-01 
9.268000e+00 -4.589144e-01 
9.269000e+00 -4.614101e-01 
9.270000e+00 -4.639019e-01 
9.271000e+00 -4.663896e-01 
9.272000e+00 -4.688732e-01 
9.273000e+00 -4.713527e-01 
9.274000e+00 -4.738281e-01 
9.275000e+00 -4.762994e-01 
9.276000e+00 -4.787665e-01 
9.277000e+00 -4.812293e-01 
9.278000e+00 -4.836880e-01 
9.279000e+00 -4.861424e-01 
9.280000e+00 -4.885926e-01 
9.281000e+00 -4.910384e-01 
9.282000e+00 -4.934800e-01 
9.283000e+00 -4.959172e-01 
9.284000e+00 -4.983501e-01 
9.285000e+00 -5.007785e-01 
9.286000e+00 -5.032026e-01 
9.287000e+00 -5.056222e-01 
9.288000e+00 -5.080374e-01 
9.289000e+00 -5.104481e-01 
9.290000e+00 -5.128543e-01 
9.291000e+00 -5.152560e-01 
9.292000e+00 -5.176531e-01 
9.293000e+00 -5.200457e-01 
9.294000e+00 -5.224337e-01 
9.295000e+00 -5.248170e-01 
9.296000e+00 -5.271957e-01 
9.297000e+00 -5.295698e-01 
9.298000e+00 -5.319392e-01 
9.299000e+00 -5.343038e-01 
9.300000e+00 -5.366638e-01 
9.301000e+00 -5.390190e-01 
9.302000e+00 -5.413694e-01 
9.303000e+00 -5.437150e-01 
9.304000e+00 -5.460558e-01 
9.305000e+00 -5.483917e-01 
9.306000e+00 -5.507228e-01 
9.307000e+00 -5.530490e-01 
9.308000e+00 -5.553703e-01 
9.309000e+00 -5.576867e-01 
9.310000e+00 -5.599981e-01 
9.311000e+00 -5.623045e-01 
9.312000e+00 -5.646060e-01 
9.313000e+00 -5.669024e-01 
9.314000e+00 -5.691938e-01 
9.315000e+00 -5.714801e-01 
9.316000e+00 -5.737613e-01 
9.317000e+00 -5.760374e-01 
9.318000e+00 -5.783084e-01 
9.319000e+00 -5.805743e-01 
9.320000e+00 -5.828350e-01 
9.321000e+00 -5.850905e-01 
9.322000e+00 -5.873407e-01 
9.323000e+00 -5.895858e-01 
9.324000e+00 -5.918255e-01 
9.325000e+00 -5.940600e-01 
9.326000e+00 -5.962892e-01 
9.327000e+00 -5.985131e-01 
9.328000e+00 -6.007316e-01 
9.329000e+00 -6.029448e-01 
9.330000e+00 -6.051526e-01 
9.331000e+00 -6.073550e-01 
9.332000e+00 -6.095519e-01 
9.333000e+00 -6.117434e-01 
9.334000e+00 -6.139295e-01 
9.335000e+00 -6.161100e-01 
9.336000e+00 -6.182851e-01 
9.337000e+00 -6.204546e-01 
9.338000e+00 -6.226185e-01 
9.339000e+00 -6.247769e-01 
9.340000e+00 -6.269297e-01 
9.341000e+00 -6.290769e-01 
9.342000e+00 -6.312185e-01 
9.343000e+00 -6.333544e-01 
9.344000e+00 -6.354846e-01 
9.345000e+00 -6.376091e-01 
9.346000e+00 -6.397280e-01 
9.347000e+00 -6.418411e-01 
9.348000e+00 -6.439484e-01 
9.349000e+00 -6.460500e-01 
9.350000e+00 -6.481457e-01 
9.351000e+00 -6.502357e-01 
9.352000e+00 -6.523198e-01 
9.353000e+00 -6.543981e-01 
9.354000e+00 -6.564705e-01 
9.355000e+00 -6.585370e-01 
9.356000e+00 -6.605977e-01 
9.357000e+00 -6.626523e-01 
9.358000e+00 -6.647011e-01 
9.359000e+00 -6.667438e-01 
9.360000e+00 -6.687806e-01 
9.361000e+00 -6.708114e-01 
9.362000e+00 -6.728361e-01 
9.363000e+00 -6.748548e-01 
9.364000e+00 -6.768674e-01 
9.365000e+00 -6.788740e-01 
9.366000e+00 -6.808744e-01 
9.367000e+00 -6.828688e-01 
9.368000e+00 -6.848570e-01 
9.369000e+00 -6.868390e-01 
9.370000e+00 -6.888149e-01 
9.371000e+00 -6.907846e-01 
9.372000e+00 -6.927480e-01 
9.373000e+00 -6.947052e-01 
9.374000e+00 -6.966562e-01 
9.375000e+00 -6.986009e-01 
9.376000e+00 -7.005394e-01 
9.377000e+00 -7.024715e-01 
9.378000e+00 -7.043973e-01 
9.379000e+00 -7.063167e-01 
9.380000e+00 -7.082299e-01 
9.381000e+00 -7.101366e-01 
9.382000e+00 -7.120369e-01 
9.383000e+00 -7.139309e-01 
9.384000e+00 -7.158184e-01 
9.385000e+00 -7.176994e-01 
9.386000e+00 -7.195740e-01 
9.387000e+00 -7.214421e-01 
9.388000e+00 -7.233038e-01 
9.389000e+00 -7.251589e-01 
9.390000e+00 -7.270074e-01 
9.391000e+00 -7.288495e-01 
9.392000e+00 -7.306849e-01 
9.393000e+00 -7.325138e-01 
9.394000e+00 -7.343361e-01 
9.395000e+00 -7.361518e-01 
9.396000e+00 -7.379608e-01 
9.397000e+00 -7.397632e-01 
9.398000e+00 -7.415589e-01 
9.399000e+00 -7.433479e-01 
9.400000e+00 -7.451303e-01 
9.401000e+00 -7.469059e-01 
9.402000e+00 -7.486748e-01 
9.403000e+00 -7.504369e-01 
9.404000e+00 -7.521923e-01 
9.405000e+00 -7.539409e-01 
9.406000e+00 -7.556827e-01 
9.407000e+00 -7.574177e-01 
9.408000e+00 -7.591459e-01 
9.409000e+00 -7.608672e-01 
9.410000e+00 -7.625817e-01 
9.411000e+00 -7.642893e-01 
9.412000e+00 -7.659900e-01 
9.413000e+00 -7.676838e-01 
9.414000e+00 -7.693706e-01 
9.415000e+00 -7.710506e-01 
9.416000e+00 -7.727236e-01 
9.417000e+00 -7.743896e-01 
9.418000e+00 -7.760486e-01 
9.419000e+00 -7.777007e-01 
9.420000e+00 -7.793457e-01 
9.421000e+00 -7.809837e-01 
9.422000e+00 -7.826147e-01 
9.423000e+00 -7.842386e-01 
9.424000e+00 -7.858555e-01 
9.425000e+00 -7.874652e-01 
9.426000e+00 -7.890679e-01 
9.427000e+00 -7.906634e-01 
9.428000e+00 -7.922519e-01 
9.429000e+00 -7.938331e-01 
9.430000e+00 -7.954073e-01 
9.431000e+00 -7.969742e-01 
9.432000e+00 -7.985340e-01 
9.433000e+00 -8.000866e-01 
9.434000e+00 -8.016319e-01 
9.435000e+00 -8.031701e-01 
9.436000e+00 -8.047010e-01 
9.437000e+00 -8.062246e-01 
9.438000e+00 -8.077410e-01 
9.439000e+00 -8.092501e-01 
9.440000e+00 -8.107519e-01 
9.441000e+00 -8.122464e-01 
9.442000e+00 -8.137336e-01 
9.443000e+00 -8.152134e-01 
9.444000e+00 -8.166859e-01 
9.445000e+00 -8.181510e-01 
9.446000e+00 -8.196088e-01 
9.447000e+00 -8.210592e-01 
9.448000e+00 -8.225022e-01 
9.449000e+00 -8.239378e-01 
9.450000e+00 -8.253659e-01 
9.451000e+00 -8.267867e-01 
9.452000e+00 -8.281999e-01 
9.453000e+00 -8.296058e-01 
9.454000e+00 -8.310041e-01 
9.455000e+00 -8.323950e-01 
9.456000e+00 -8.337784e-01 
9.457000e+00 -8.351542e-01 
9.458000e+00 -8.365226e-01 
9.459000e+00 -8.378834e-01 
9.460000e+00 -8.392366e-01 
9.461000e+00 -8.405824e-01 
9.462000e+00 -8.419205e-01 
9.463000e+00 -8.432511e-01 
9.464000e+00 -8.445741e-01 
9.465000e+00 -8.458894e-01 
9.466000e+00 -8.471972e-01 
9.467000e+00 -8.484974e-01 
9.468000e+00 -8.497899e-01 
9.469000e+00 -8.510748e-01 
9.470000e+00 -8.523520e-01 
9.471000e+00 -8.536215e-01 
9.472000e+00 -8.548834e-01 
9.473000e+00 -8.561376e-01 
9.474000e+00 -8.573841e-01 
9.475000e+00 -8.586228e-01 
9.476000e+00 -8.598539e-01 
9.477000e+00 -8.610772e-01 
9.478000e+00 -8.622928e-01 
9.479000e+00 -8.635007e-01 
9.480000e+00 -8.647007e-01 
9.481000e+00 -8.658931e-01 
9.482000e+00 -8.670776e-01 
9.483000e+00 -8.682543e-01 
9.484000e+00 -8.694233e-01 
9.485000e+00 -8.705844e-01 
9.486000e+00 -8.717377e-01 
9.487000e+00 -8.728832e-01 
9.488000e+00 -8.740209e-01 
9.489000e+00 -8.751507e-01 
9.490000e+00 -8.762726e-01 
9.491000e+00 -8.773867e-01 
9.492000e+00 -8.784929e-01 
9.493000e+00 -8.795912e-01 
9.494000e+00 -8.806817e-01 
9.495000e+00 -8.817642e-01 
9.496000e+00 -8.828388e-01 
9.497000e+00 -8.839056e-01 
9.498000e+00 -8.849643e-01 
9.499000e+00 -8.860152e-01 
9.500000e+00 -8.870581e-01 
9.501000e+00 -8.880930e-01 
9.502000e+00 -8.891200e-01 
9.503000e+00 -8.901391e-01 
9.504000e+00 -8.911501e-01 
9.505000e+00 -8.921532e-01 
9.506000e+00 -8.931483e-01 
9.507000e+00 -8.941354e-01 
9.508000e+00 -8.951144e-01 
9.509000e+00 -8.960855e-01 
9.510000e+00 -8.970485e-01 
9.511000e+00 -8.980035e-01 
9.512000e+00 -8.989505e-01 
9.513000e+00 -8.998894e-01 
9.514000e+00 -9.008203e-01 
9.515000e+00 -9.017431e-01 
9.516000e+00 -9.026579e-01 
9.517000e+00 -9.035646e-01 
9.518000e+00 -9.044632e-01 
9.519000e+00 -9.053537e-01 
9.520000e+00 -9.062362e-01 
9.521000e+00 -9.071105e-01 
9.522000e+00 -9.079767e-01 
9.523000e+00 -9.088348e-01 
9.524000e+00 -9.096848e-01 
9.525000e+00 -9.105267e-01 
9.526000e+00 -9.113605e-01 
9.527000e+00 -9.121861e-01 
9.528000e+00 -9.130036e-01 
9.529000e+00 -9.138129e-01 
9.530000e+00 -9.146141e-01 
9.531000e+00 -9.154071e-01 
9.532000e+00 -9.161920e-01 
9.533000e+00 -9.169686e-01 
9.534000e+00 -9.177372e-01 
9.535000e+00 -9.184975e-01 
9.536000e+00 -9.192496e-01 
9.537000e+00 -9.199936e-01 
9.538000e+00 -9.207294e-01 
9.539000e+00 -9.214569e-01 
9.540000e+00 -9.221763e-01 
9.541000e+00 -9.228874e-01 
9.542000e+00 -9.235904e-01 
9.543000e+00 -9.242851e-01 
9.544000e+00 -9.249716e-01 
9.545000e+00 -9.256498e-01 
9.546000e+00 -9.263199e-01 
9.547000e+00 -9.269817e-01 
9.548000e+00 -9.276352e-01 
9.549000e+00 -9.282805e-01 
9.550000e+00 -9.289176e-01 
9.551000e+00 -9.295464e-01 
9.552000e+00 -9.301670e-01 
9.553000e+00 -9.307793e-01 
9.554000e+00 -9.313833e-01 
9.555000e+00 -9.319791e-01 
9.556000e+00 -9.325666e-01 
9.557000e+00 -9.331458e-01 
9.558000e+00 -9.337168e-01 
9.559000e+00 -9.342795e-01 
9.560000e+00 -9.348338e-01 
9.561000e+00 -9.353799e-01 
9.562000e+00 -9.359178e-01 
9.563000e+00 -9.364473e-01 
9.564000e+00 -9.369685e-01 
9.565000e+00 -9.374815e-01 
9.566000e+00 -9.379861e-01 
9.567000e+00 -9.384824e-01 
9.568000e+00 -9.389705e-01 
9.569000e+00 -9.394502e-01 
9.570000e+00 -9.399216e-01 
9.571000e+00 -9.403847e-01 
9.572000e+00 -9.408395e-01 
9.573000e+00 -9.412860e-01 
9.574000e+00 -9.417242e-01 
9.575000e+00 -9.421540e-01 
9.576000e+00 -9.425756e-01 
9.577000e+00 -9.429888e-01 
9.578000e+00 -9.433937e-01 
9.579000e+00 -9.437902e-01 
9.580000e+00 -9.441785e-01 
9.581000e+00 -9.445584e-01 
9.582000e+00 -9.449300e-01 
9.583000e+00 -9.452933e-01 
9.584000e+00 -9.456482e-01 
9.585000e+00 -9.459948e-01 
9.586000e+00 -9.463331e-01 
9.587000e+00 -9.466630e-01 
9.588000e+00 -9.469846e-01 
9.589000e+00 -9.472979e-01 
9.590000e+00 -9.476029e-01 
9.591000e+00 -9.478995e-01 
9.592000e+00 -9.481878e-01 
9.593000e+00 -9.484677e-01 
9.594000e+00 -9.487394e-01 
9.595000e+00 -9.490026e-01 
9.596000e+00 -9.492576e-01 
9.597000e+00 -9.495042e-01 
9.598000e+00 -9.497425e-01 
9.599000e+00 -9.499725e-01 
9.600000e+00 -9.501941e-01 
9.601000e+00 -9.504074e-01 
9.602000e+00 -9.506124e-01 
9.603000e+00 -9.508090e-01 
9.604000e+00 -9.509974e-01 
9.605000e+00 -9.511774e-01 
9.606000e+00 -9.513490e-01 
9.607000e+00 -9.515124e-01 
9.608000e+00 -9.516674e-01 
9.609000e+00 -9.518141e-01 
9.610000e+00 -9.519525e-01 
9.611000e+00 -9.520825e-01 
9.612000e+00 -9.522043e-01 
9.613000e+00 -9.523177e-01 
9.614000e+00 -9.524228e-01 
9.615000e+00 -9.525196e-01 
9.616000e+00 -9.526081e-01 
9.617000e+00 -9.526883e-01 
9.618000e+00 -9.527601e-01 
9.619000e+00 -9.528237e-01 
9.620000e+00 -9.528790e-01 
9.621000e+00 -9.529260e-01 
9.622000e+00 -9.529646e-01 
9.623000e+00 -9.529950e-01 
9.624000e+00 -9.530171e-01 
9.625000e+00 -9.530309e-01 
9.626000e+00 -9.530364e-01 
9.627000e+00 -9.530337e-01 
9.628000e+00 -9.530226e-01 
9.629000e+00 -9.530033e-01 
9.630000e+00 -9.529757e-01 
9.631000e+00 -9.529399e-01 
9.632000e+00 -9.528957e-01 
9.633000e+00 -9.528434e-01 
9.634000e+00 -9.527827e-01 
9.635000e+00 -9.527138e-01 
9.636000e+00 -9.526366e-01 
9.637000e+00 -9.525512e-01 
9.638000e+00 -9.524576e-01 
9.639000e+00 -9.523557e-01 
9.640000e+00 -9.522456e-01 
9.641000e+00 -9.521272e-01 
9.642000e+00 -9.520006e-01 
9.643000e+00 -9.518658e-01 
9.644000e+00 -9.517228e-01 
9.645000e+00 -9.515715e-01 
9.646000e+00 -9.514121e-01 
9.647000e+00 -9.512444e-01 
9.648000e+00 -9.510686e-01 
9.649000e+00 -9.508845e-01 
9.650000e+00 -9.506923e-01 
9.651000e+00 -9.504918e-01 
9.652000e+00 -9.502832e-01 
9.653000e+00 -9.500664e-01 
9.654000e+00 -9.498415e-01 
9.655000e+00 -9.496084e-01 
9.656000e+00 -9.493671e-01 
9.657000e+00 -9.491176e-01 
9.658000e+00 -9.488601e-01 
9.659000e+00 -9.485943e-01 
9.660000e+00 -9.483205e-01 
9.661000e+00 -9.480385e-01 
9.662000e+00 -9.477483e-01 
9.663000e+00 -9.474501e-01 
9.664000e+00 -9.471438e-01 
9.665000e+00 -9.468293e-01 
9.666000e+00 -9.465067e-01 
9.667000e+00 -9.461761e-01 
9.668000e+00 -9.458374e-01 
9.669000e+00 -9.454905e-01 
9.670000e+00 -9.451356e-01 
9.671000e+00 -9.447727e-01 
9.672000e+00 -9.444017e-01 
9.673000e+00 -9.440226e-01 
9.674000e+00 -9.436355e-01 
9.675000e+00 -9.432403e-01 
9.676000e+00 -9.428371e-01 
9.677000e+00 -9.424259e-01 
9.678000e+00 -9.420067e-01 
9.679000e+00 -9.415794e-01 
9.680000e+00 -9.411442e-01 
9.681000e+00 -9.407009e-01 
9.682000e+00 -9.402497e-01 
9.683000e+00 -9.397905e-01 
9.684000e+00 -9.393233e-01 
9.685000e+00 -9.388482e-01 
9.686000e+00 -9.383650e-01 
9.687000e+00 -9.378740e-01 
9.688000e+00 -9.373750e-01 
9.689000e+00 -9.368681e-01 
9.690000e+00 -9.363532e-01 
9.691000e+00 -9.358305e-01 
9.692000e+00 -9.352998e-01 
9.693000e+00 -9.347612e-01 
9.694000e+00 -9.342148e-01 
9.695000e+00 -9.336604e-01 
9.696000e+00 -9.330982e-01 
9.697000e+00 -9.325282e-01 
9.698000e+00 -9.319502e-01 
9.699000e+00 -9.313645e-01 
9.700000e+00 -9.307708e-01 
9.701000e+00 -9.301694e-01 
9.702000e+00 -9.295602e-01 
9.703000e+00 -9.289431e-01 
9.704000e+00 -9.283182e-01 
9.705000e+00 -9.276856e-01 
9.706000e+00 -9.270452e-01 
9.707000e+00 -9.263970e-01 
9.708000e+00 -9.257410e-01 
9.709000e+00 -9.250773e-01 
9.710000e+00 -9.244059e-01 
9.711000e+00 -9.237267e-01 
9.712000e+00 -9.230398e-01 
9.713000e+00 -9.223452e-01 
9.714000e+00 -9.216429e-01 
9.715000e+00 -9.209329e-01 
9.716000e+00 -9.202152e-01 
9.717000e+00 -9.194899e-01 
9.718000e+00 -9.187569e-01 
9.719000e+00 -9.180162e-01 
9.720000e+00 -9.172680e-01 
9.721000e+00 -9.165120e-01 
9.722000e+00 -9.157485e-01 
9.723000e+00 -9.149774e-01 
9.724000e+00 -9.141987e-01 
9.725000e+00 -9.134124e-01 
9.726000e+00 -9.126185e-01 
9.727000e+00 -9.118171e-01 
9.728000e+00 -9.110081e-01 
9.729000e+00 -9.101916e-01 
9.730000e+00 -9.093675e-01 
9.731000e+00 -9.085360e-01 
9.732000e+00 -9.076969e-01 
9.733000e+00 -9.068504e-01 
9.734000e+00 -9.059964e-01 
9.735000e+00 -9.051349e-01 
9.736000e+00 -9.042659e-01 
9.737000e+00 -9.033895e-01 
9.738000e+00 -9.025057e-01 
9.739000e+00 -9.016145e-01 
9.740000e+00 -9.007159e-01 
9.741000e+00 -8.998098e-01 
9.742000e+00 -8.988964e-01 
9.743000e+00 -8.979756e-01 
9.744000e+00 -8.970475e-01 
9.745000e+00 -8.961120e-01 
9.746000e+00 -8.951692e-01 
9.747000e+00 -8.942191e-01 
9.748000e+00 -8.932616e-01 
9.749000e+00 -8.922969e-01 
9.750000e+00 -8.913249e-01 
9.751000e+00 -8.903456e-01 
9.752000e+00 -8.893591e-01 
9.753000e+00 -8.883653e-01 
9.754000e+00 -8.873643e-01 
9.755000e+00 -8.863561e-01 
9.756000e+00 -8.853407e-01 
9.757000e+00 -8.843181e-01 
9.758000e+00 -8.832883e-01 
9.759000e+00 -8.822514e-01 
9.760000e+00 -8.812073e-01 
9.761000e+00 -8.801561e-01 
9.762000e+00 -8.790978e-01 
9.763000e+00 -8.780324e-01 
9.764000e+00 -8.769599e-01 
9.765000e+00 -8.758803e-01 
9.766000e+00 -8.747937e-01 
9.767000e+00 -8.737000e-01 
9.768000e+00 -8.725992e-01 
9.769000e+00 -8.714915e-01 
9.770000e+00 -8.703767e-01 
9.771000e+00 -8.692550e-01 
9.772000e+00 -8.681263e-01 
9.773000e+00 -8.669906e-01 
9.774000e+00 -8.658480e-01 
9.775000e+00 -8.646984e-01 
9.776000e+00 -8.635419e-01 
9.777000e+00 -8.623786e-01 
9.778000e+00 -8.612083e-01 
9.779000e+00 -8.600312e-01 
9.780000e+00 -8.588472e-01 
9.781000e+00 -8.576563e-01 
9.782000e+00 -8.564587e-01 
9.783000e+00 -8.552542e-01 
9.784000e+00 -8.540430e-01 
9.785000e+00 -8.528249e-01 
9.786000e+00 -8.516001e-01 
9.787000e+00 -8.503685e-01 
9.788000e+00 -8.491303e-01 
9.789000e+00 -8.478853e-01 
9.790000e+00 -8.466335e-01 
9.791000e+00 -8.453752e-01 
9.792000e+00 -8.441101e-01 
9.793000e+00 -8.428384e-01 
9.794000e+00 -8.415600e-01 
9.795000e+00 -8.402750e-01 
9.796000e+00 -8.389835e-01 
9.797000e+00 -8.376853e-01 
9.798000e+00 -8.363805e-01 
9.799000e+00 -8.350692e-01 
9.800000e+00 -8.337514e-01 
9.801000e+00 -8.324270e-01 
9.802000e+00 -8.310961e-01 
9.803000e+00 -8.297588e-01 
9.804000e+00 -8.284149e-01 
9.805000e+00 -8.270646e-01 
9.806000e+00 -8.257079e-01 
9.807000e+00 -8.243447e-01 
9.808000e+00 -8.229752e-01 
9.809000e+00 -8.215992e-01 
9.810000e+00 -8.202169e-01 
9.811000e+00 -8.188282e-01 
9.812000e+00 -8.174331e-01 
9.813000e+00 -8.160318e-01 
9.814000e+00 -8.146241e-01 
9.815000e+00 -8.132102e-01 
9.816000e+00 -8.117900e-01 
9.817000e+00 -8.103635e-01 
9.818000e+00 -8.089308e-01 
9.819000e+00 -8.074919e-01 
9.820000e+00 -8.060468e-01 
9.821000e+00 -8.045955e-01 
9.822000e+00 -8.031380e-01 
9.823000e+00 -8.016744e-01 
9.824000e+00 -8.002047e-01 
9.825000e+00 -7.987288e-01 
9.826000e+00 -7.972469e-01 
9.827000e+00 -7.957589e-01 
9.828000e+00 -7.942648e-01 
9.829000e+00 -7.927647e-01 
9.830000e+00 -7.912585e-01 
9.831000e+00 -7.897464e-01 
9.832000e+00 -7.882283e-01 
9.833000e+00 -7.867042e-01 
9.834000e+00 -7.851742e-01 
9.835000e+00 -7.836382e-01 
9.836000e+00 -7.820964e-01 
9.837000e+00 -7.805486e-01 
9.838000e+00 -7.789950e-01 
9.839000e+00 -7.774355e-01 
9.840000e+00 -7.758702e-01 
9.841000e+00 -7.742990e-01 
9.842000e+00 -7.727221e-01 
9.843000e+00 -7.711394e-01 
9.844000e+00 -7.695509e-01 
9.845000e+00 -7.679567e-01 
9.846000e+00 -7.663568e-01 
9.847000e+00 -7.647511e-01 
9.848000e+00 -7.631398e-01 
9.849000e+00 -7.615228e-01 
9.850000e+00 -7.599002e-01 
9.851000e+00 -7.582719e-01 
9.852000e+00 -7.566381e-01 
9.853000e+00 -7.549986e-01 
9.854000e+00 -7.533536e-01 
9.855000e+00 -7.517030e-01 
9.856000e+00 -7.500469e-01 
9.857000e+00 -7.483853e-01 
9.858000e+00 -7.467183e-01 
9.859000e+00 -7.450457e-01 
9.860000e+00 -7.433677e-01 
9.861000e+00 -7.416842e-01 
9.862000e+00 -7.399954e-01 
9.863000e+00 -7.383012e-01 
9.864000e+00 -7.366015e-01 
9.865000e+00 -7.348966e-01 
9.866000e+00 -7.331863e-01 
9.867000e+00 -7.314707e-01 
9.868000e+00 -7.297498e-01 
9.869000e+00 -7.280237e-01 
9.870000e+00 -7.262923e-01 
9.871000e+00 -7.245556e-01 
9.872000e+00 -7.228138e-01 
9.873000e+00 -7.210668e-01 
9.874000e+00 -7.193146e-01 
9.875000e+00 -7.175572e-01 
9.876000e+00 -7.157947e-01 
9.877000e+00 -7.140272e-01 
9.878000e+00 -7.122545e-01 
9.879000e+00 -7.104768e-01 
9.880000e+00 -7.086940e-01 
9.881000e+00 -7.069062e-01 
9.882000e+00 -7.051134e-01 
9.883000e+00 -7.033156e-01 
9.884000e+00 -7.015129e-01 
9.885000e+00 -6.997052e-01 
9.886000e+00 -6.978926e-01 
9.887000e+00 -6.960751e-01 
9.888000e+00 -6.942527e-01 
9.889000e+00 -6.924255e-01 
9.890000e+00 -6.905934e-01 
9.891000e+00 -6.887565e-01 
9.892000e+00 -6.869149e-01 
9.893000e+00 -6.850684e-01 
9.894000e+00 -6.832172e-01 
9.895000e+00 -6.813613e-01 
9.896000e+00 -6.795007e-01 
9.897000e+00 -6.776353e-01 
9.898000e+00 -6.757654e-01 
9.899000e+00 -6.738907e-01 
9.900000e+00 -6.720115e-01 
9.901000e+00 -6.701276e-01 
9.902000e+00 -6.682392e-01 
9.903000e+00 -6.663462e-01 
9.904000e+00 -6.644487e-01 
9.905000e+00 -6.625467e-01 
9.906000e+00 -6.606402e-01 
9.907000e+00 -6.587292e-01 
9.908000e+00 -6.568137e-01 
9.909000e+00 -6.548939e-01 
9.910000e+00 -6.529696e-01 
9.911000e+00 -6.510410e-01 
9.912000e+00 -6.491079e-01 
9.913000e+00 -6.471706e-01 
9.914000e+00 -6.452289e-01 
9.915000e+00 -6.432830e-01 
9.916000e+00 -6.413327e-01 
9.917000e+00 -6.393782e-01 
9.918000e+00 -6.374195e-01 
9.919000e+00 -6.354566e-01 
9.920000e+00 -6.334895e-01 
9.921000e+00 -6.315183e-01 
9.922000e+00 -6.295428e-01 
9.923000e+00 -6.275633e-01 
9.924000e+00 -6.255797e-01 
9.925000e+00 -6.235920e-01 
9.926000e+00 -6.216003e-01 
9.927000e+00 -6.196045e-01 
9.928000e+00 -6.176048e-01 
9.929000e+00 -6.156010e-01 
9.930000e+00 -6.135933e-01 
9.931000e+00 -6.115817e-01 
9.932000e+00 -6.095661e-01 
9.933000e+00 -6.075466e-01 
9.934000e+00 -6.055233e-01 
9.935000e+00 -6.034961e-01 
9.936000e+00 -6.014652e-01 
9.937000e+00 -5.994304e-01 
9.938000e+00 -5.973918e-01 
9.939000e+00 -5.953495e-01 
9.940000e+00 -5.933034e-01 
9.941000e+00 -5.912536e-01 
9.942000e+00 -5.892002e-01 
9.943000e+00 -5.871430e-01 
9.944000e+00 -5.850823e-01 
9.945000e+00 -5.830179e-01 
9.946000e+00 -5.809499e-01 
9.947000e+00 -5.788784e-01 
9.948000e+00 -5.768033e-01 
9.949000e+00 -5.747246e-01 
9.950000e+00 -5.726425e-01 
9.951000e+00 -5.705569e-01 
9.952000e+00 -5.684678e-01 
9.953000e+00 -5.663753e-01 
9.954000e+00 -5.642794e-01 
9.955000e+00 -5.621801e-01 
9.956000e+00 -5.600775e-01 
9.957000e+00 -5.579715e-01 
9.958000e+00 -5.558622e-01 
9.959000e+00 -5.537495e-01 
9.960000e+00 -5.516337e-01 
9.961000e+00 -5.495145e-01 
9.962000e+00 -5.473922e-01 
9.963000e+00 -5.452666e-01 
9.964000e+00 -5.431379e-01 
9.965000e+00 -5.410060e-01 
9.966000e+00 -5.388709e-01 
9.967000e+00 -5.367328e-01 
9.968000e+00 -5.345916e-01 
9.969000e+00 -5.324473e-01 
9.970000e+00 -5.303000e-01 
9.971000e+00 -5.281497e-01 
9.972000e+00 -5.259964e-01 
9.973000e+00 -5.238401e-01 
9.974000e+00 -5.216809e-01 
9.975000e+00 -5.195187e-01 
9.976000e+00 -5.173537e-01 
9.977000e+00 -5.151858e-01 
9.978000e+00 -5.130150e-01 
9.979000e+00 -5.108414e-01 
9.980000e+00 -5.086650e-01 
9.981000e+00 -5.064859e-01 
9.982000e+00 -5.043040e-01 
9.983000e+00 -5.021193e-01 
9.984000e+00 -4.999319e-01 
9.985000e+00 -4.977419e-01 
9.986000e+00 -4.955492e-01 
9.987000e+00 -4.933539e-01 
9.988000e+00 -4.911559e-01 
9.989000e+00 -4.889554e-01 
9.990000e+00 -4.867523e-01 
9.991000e+00 -4.845467e-01 
9.992000e+00 -4.823385e-01 
9.993000e+00 -4.801279e-01 
9.994000e+00 -4.779148e-01 
9.995000e+00 -4.756992e-01 
9.996000e+00 -4.734813e-01 
9.997000e+00 -4.712609e-01 
9.998000e+00 -4.690381e-01 
9.999000e+00 -4.668131e-01 
1.000000e+01 -4.645856e-01 
1.000100e+01 -4.623559e-01 
1.000200e+01 -4.601239e-01 
1.000300e+01 -4.578897e-01 
1.000400e+01 -4.556532e-01 
1.000500e+01 -4.534145e-01 
1.000600e+01 -4.511736e-01 
1.000700e+01 -4.489306e-01 
1.000800e+01 -4.466855e-01 
1.000900e+01 -4.444382e-01 
1.001000e+01 -4.421889e-01 
1.001100e+01 -4.399374e-01 
1.001200e+01 -4.376840e-01 
1.001300e+01 -4.354285e-01 
1.001400e+01 -4.331711e-01 
1.001500e+01 -4.309117e-01 
1.001600e+01 -4.286503e-01 
1.001700e+01 -4.263870e-01 
1.001800e+01 -4.241219e-01 
1.001900e+01 -4.218548e-01 
1.002000e+01 -4.195859e-01 
1.002100e+01 -4.173152e-01 
1.002200e+01 -4.150427e-01 
1.002300e+01 -4.127685e-01 
1.002400e+01 -4.104925e-01 
1.002500e+01 -4.082147e-01 
1.002600e+01 -4.059353e-01 
1.002700e+01 -4.036541e-01 
1.002800e+01 -4.013714e-01 
1.002900e+01 -3.990870e-01 
1.003000e+01 -3.968010e-01 
1.003100e+01 -3.945134e-01 
1.003200e+01 -3.922242e-01 
1.003300e+01 -3.899335e-01 
1.003400e+01 -3.876414e-01 
1.003500e+01 -3.853477e-01 
1.003600e+01 -3.830526e-01 
1.003700e+01 -3.807560e-01 
1.003800e+01 -3.784580e-01 
1.003900e+01 -3.761587e-01 
1.004000e+01 -3.738579e-01 
1.004100e+01 -3.715559e-01 
1.004200e+01 -3.692525e-01 
1.004300e+01 -3.669478e-01 
1.004400e+01 -3.646419e-01 
1.004500e+01 -3.623347e-01 
1.004600e+01 -3.600263e-01 
1.004700e+01 -3.577167e-01 
1.004800e+01 -3.554059e-01 
1.004900e+01 -3.530940e-01 
1.005000e+01 -3.507810e-01 
1.005100e+01 -3.484669e-01 
1.005200e+01 -3.461516e-01 
1.005300e+01 -3.438354e-01 
1.005400e+01 -3.415181e-01 
1.005500e+01 -3.391998e-01 
1.005600e+01 -3.368805e-01 
1.005700e+01 -3.345603e-01 
1.005800e+01 -3.322391e-01 
1.005900e+01 -3.299171e-01 
1.006000e+01 -3.275941e-01 
1.006100e+01 -3.252703e-01 
1.006200e+01 -3.229457e-01 
1.006300e+01 -3.206202e-01 
1.006400e+01 -3.182940e-01 
1.006500e+01 -3.159670e-01 
1.006600e+01 -3.136393e-01 
1.006700e+01 -3.113108e-01 
1.006800e+01 -3.089817e-01 
1.006900e+01 -3.066519e-01 
1.007000e+01 -3.043214e-01 
1.007100e+01 -3.019903e-01 
1.007200e+01 -2.996587e-01 
1.007300e+01 -2.973264e-01 
1.007400e+01 -2.949936e-01 
1.007500e+01 -2.926603e-01 
1.007600e+01 -2.903265e-01 
1.007700e+01 -2.879922e-01 
1.007800e+01 -2.856575e-01 
1.007900e+01 -2.833223e-01 
1.008000e+01 -2.809867e-01 
1.008100e+01 -2.786507e-01 
1.008200e+01 -2.763144e-01 
1.008300e+01 -2.739778e-01 
1.008400e+01 -2.716408e-01 
1.008500e+01 -2.693035e-01 
1.008600e+01 -2.669660e-01 
1.008700e+01 -2.646283e-01 
1.008800e+01 -2.622903e-01 
1.008900e+01 -2.599522e-01 
1.009000e+01 -2.576138e-01 
1.009100e+01 -2.552754e-01 
1.009200e+01 -2.529368e-01 
1.009300e+01 -2.505981e-01 
1.009400e+01 -2.482593e-01 
1.009500e+01 -2.459205e-01 
1.009600e+01 -2.435816e-01 
1.009700e+01 -2.412428e-01 
1.009800e+01 -2.389040e-01 
1.009900e+01 -2.365652e-01 
1.010000e+01 -2.342265e-01 
1.010100e+01 -2.318878e-01 
1.010200e+01 -2.295493e-01 
1.010300e+01 -2.272110e-01 
1.010400e+01 -2.248727e-01 
1.010500e+01 -2.225347e-01 
1.010600e+01 -2.201969e-01 
1.010700e+01 -2.178593e-01 
1.010800e+01 -2.155220e-01 
1.010900e+01 -2.131849e-01 
1.011000e+01 -2.108481e-01 
1.011100e+01 -2.085117e-01 
1.011200e+01 -2.061756e-01 
1.011300e+01 -2.038399e-01 
1.011400e+01 -2.015046e-01 
1.011500e+01 -1.991697e-01 
1.011600e+01 -1.968352e-01 
1.011700e+01 -1.945012e-01 
1.011800e+01 -1.921676e-01 
1.011900e+01 -1.898346e-01 
1.012000e+01 -1.875021e-01 
1.012100e+01 -1.851702e-01 
1.012200e+01 -1.828389e-01 
1.012300e+01 -1.805081e-01 
1.012400e+01 -1.781780e-01 
1.012500e+01 -1.758485e-01 
1.012600e+01 -1.735197e-01 
1.012700e+01 -1.711916e-01 
1.012800e+01 -1.688642e-01 
1.012900e+01 -1.665375e-01 
1.013000e+01 -1.642116e-01 
1.013100e+01 -1.618865e-01 
1.013200e+01 -1.595622e-01 
1.013300e+01 -1.572387e-01 
1.013400e+01 -1.549161e-01 
1.013500e+01 -1.525943e-01 
1.013600e+01 -1.502734e-01 
1.013700e+01 -1.479535e-01 
1.013800e+01 -1.456345e-01 
1.013900e+01 -1.433164e-01 
1.014000e+01 -1.409994e-01 
1.014100e+01 -1.386833e-01 
1.014200e+01 -1.363683e-01 
1.014300e+01 -1.340544e-01 
1.014400e+01 -1.317415e-01 
1.014500e+01 -1.294297e-01 
1.014600e+01 -1.271190e-01 
1.014700e+01 -1.248095e-01 
1.014800e+01 -1.225012e-01 
1.014900e+01 -1.201940e-01 
1.015000e+01 -1.178881e-01 
1.015100e+01 -1.155833e-01 
1.015200e+01 -1.132799e-01 
1.015300e+01 -1.109777e-01 
1.015400e+01 -1.086768e-01 
1.015500e+01 -1.063772e-01 
1.015600e+01 -1.040790e-01 
1.015700e+01 -1.017821e-01 
1.015800e+01 -9.948663e-02 
1.015900e+01 -9.719256e-02 
1.016000e+01 -9.489992e-02 
1.016100e+01 -9.260873e-02 
1.016200e+01 -9.031902e-02 
1.016300e+01 -8.803080e-02 
1.016400e+01 -8.574410e-02 
1.016500e+01 -8.345893e-02 
1.016600e+01 -8.117533e-02 
1.016700e+01 -7.889331e-02 
1.016800e+01 -7.661289e-02 
1.016900e+01 -7.433410e-02 
1.017000e+01 -7.205696e-02 
1.017100e+01 -6.978148e-02 
1.017200e+01 -6.750769e-02 
1.017300e+01 -6.523562e-02 
1.017400e+01 -6.296527e-02 
1.017500e+01 -6.069669e-02 
1.017600e+01 -5.842987e-02 
1.017700e+01 -5.616485e-02 
1.017800e+01 -5.390165e-02 
1.017900e+01 -5.164029e-02 
1.018000e+01 -4.938079e-02 
1.018100e+01 -4.712317e-02 
1.018200e+01 -4.486745e-02 
1.018300e+01 -4.261366e-02 
1.018400e+01 -4.036181e-02 
1.018500e+01 -3.811192e-02 
1.018600e+01 -3.586402e-02 
1.018700e+01 -3.361813e-02 
1.018800e+01 -3.137426e-02 
1.018900e+01 -2.913244e-02 
1.019000e+01 -2.689269e-02 
1.019100e+01 -2.465503e-02 
1.019200e+01 -2.241949e-02 
1.019300e+01 -2.018607e-02 
1.019400e+01 -1.795480e-02 
1.019500e+01 -1.572571e-02 
1.019600e+01 -1.349881e-02 
1.019700e+01 -1.127412e-02 
1.019800e+01 -9.051663e-03 
1.019900e+01 -6.831462e-03 
1.020000e+01 -4.613535e-03 
1.020100e+01 -2.397902e-03 
1.020200e+01 -1.845835e-04 
1.020300e+01 2.026400e-03 
1.020400e+01 4.235028e-03 
1.020500e+01 6.441282e-03 
1.020600e+01 8.645141e-03 
1.020700e+01 1.084658e-02 
1.020800e+01 1.304559e-02 
1.020900e+01 1.524215e-02 
1.021000e+01 1.743622e-02 
1.021100e+01 1.962781e-02 
1.021200e+01 2.181688e-02 
1.021300e+01 2.400341e-02 
1.021400e+01 2.618740e-02 
1.021500e+01 2.836880e-02 
1.021600e+01 3.054762e-02 
1.021700e+01 3.272382e-02 
1.021800e+01 3.489739e-02 
1.021900e+01 3.706831e-02 
1.022000e+01 3.923656e-02 
1.022100e+01 4.140211e-02 
1.022200e+01 4.356496e-02 
1.022300e+01 4.572508e-02 
1.022400e+01 4.788245e-02 
1.022500e+01 5.003706e-02 
1.022600e+01 5.218887e-02 
1.022700e+01 5.433788e-02 
1.022800e+01 5.648407e-02 
1.022900e+01 5.862741e-02 
1.023000e+01 6.076789e-02 
1.023100e+01 6.290549e-02 
1.023200e+01 6.504019e-02 
1.023300e+01 6.717197e-02 
1.023400e+01 6.930082e-02 
1.023500e+01 7.142670e-02 
1.023600e+01 7.354961e-02 
1.023700e+01 7.566953e-02 
1.023800e+01 7.778644e-02 
1.023900e+01 7.990031e-02 
1.024000e+01 8.201114e-02 
1.024100e+01 8.411890e-02 
1.024200e+01 8.622357e-02 
1.024300e+01 8.832514e-02 
1.024400e+01 9.042359e-02 
1.024500e+01 9.251890e-02 
1.024600e+01 9.461105e-02 
1.024700e+01 9.670002e-02 
1.024800e+01 9.878580e-02 
1.024900e+01 1.008684e-01 
1.025000e+01 1.029477e-01 
1.025100e+01 1.050238e-01 
1.025200e+01 1.070966e-01 
1.025300e+01 1.091661e-01 
1.025400e+01 1.112324e-01 
1.025500e+01 1.132953e-01 
1.025600e+01 1.153549e-01 
1.025700e+01 1.174111e-01 
1.025800e+01 1.194640e-01 
1.025900e+01 1.215134e-01 
1.026000e+01 1.235595e-01 
1.026100e+01 1.256021e-01 
1.026200e+01 1.276413e-01 
1.026300e+01 1.296770e-01 
1.026400e+01 1.317093e-01 
1.026500e+01 1.337381e-01 
1.026600e+01 1.357633e-01 
1.026700e+01 1.377851e-01 
1.026800e+01 1.398033e-01 
1.026900e+01 1.418179e-01 
1.027000e+01 1.438289e-01 
1.027100e+01 1.458364e-01 
1.027200e+01 1.478402e-01 
1.027300e+01 1.498405e-01 
1.027400e+01 1.518370e-01 
1.027500e+01 1.538300e-01 
1.027600e+01 1.558192e-01 
1.027700e+01 1.578047e-01 
1.027800e+01 1.597866e-01 
1.027900e+01 1.617647e-01 
1.028000e+01 1.637391e-01 
1.028100e+01 1.657097e-01 
1.028200e+01 1.676765e-01 
1.028300e+01 1.696396e-01 
1.028400e+01 1.715988e-01 
1.028500e+01 1.735542e-01 
1.028600e+01 1.755058e-01 
1.028700e+01 1.774535e-01 
1.028800e+01 1.793974e-01 
1.028900e+01 1.813373e-01 
1.029000e+01 1.832734e-01 
1.029100e+01 1.852056e-01 
1.029200e+01 1.871338e-01 
1.029300e+01 1.890581e-01 
1.029400e+01 1.909784e-01 
1.029500e+01 1.928947e-01 
1.029600e+01 1.948070e-01 
1.029700e+01 1.967154e-01 
1.029800e+01 1.986197e-01 
1.029900e+01 2.005199e-01 
1.030000e+01 2.024162e-01 
1.030100e+01 2.043083e-01 
1.030200e+01 2.061964e-01 
1.030300e+01 2.080803e-01 
1.030400e+01 2.099602e-01 
1.030500e+01 2.118359e-01 
1.030600e+01 2.137074e-01 
1.030700e+01 2.155749e-01 
1.030800e+01 2.174381e-01 
1.030900e+01 2.192972e-01 
1.031000e+01 2.211520e-01 
1.031100e+01 2.230026e-01 
1.031200e+01 2.248491e-01 
1.031300e+01 2.266912e-01 
1.031400e+01 2.285291e-01 
1.031500e+01 2.303628e-01 
1.031600e+01 2.321921e-01 
1.031700e+01 2.340171e-01 
1.031800e+01 2.358379e-01 
1.031900e+01 2.376543e-01 
1.032000e+01 2.394663e-01 
1.032100e+01 2.412740e-01 
1.032200e+01 2.430774e-01 
1.032300e+01 2.448763e-01 
1.032400e+01 2.466709e-01 
1.032500e+01 2.484610e-01 
1.032600e+01 2.502467e-01 
1.032700e+01 2.520280e-01 
1.032800e+01 2.538048e-01 
1.032900e+01 2.555772e-01 
1.033000e+01 2.573451e-01 
1.033100e+01 2.591085e-01 
1.033200e+01 2.608674e-01 
1.033300e+01 2.626218e-01 
1.033400e+01 2.643716e-01 
1.033500e+01 2.661169e-01 
1.033600e+01 2.678577e-01 
1.033700e+01 2.695939e-01 
1.033800e+01 2.713255e-01 
1.033900e+01 2.730525e-01 
1.034000e+01 2.747749e-01 
1.034100e+01 2.764927e-01 
1.034200e+01 2.782059e-01 
1.034300e+01 2.799144e-01 
1.034400e+01 2.816182e-01 
1.034500e+01 2.833174e-01 
1.034600e+01 2.850120e-01 
1.034700e+01 2.867018e-01 
1.034800e+01 2.883869e-01 
1.034900e+01 2.900673e-01 
1.035000e+01 2.917430e-01 
1.035100e+01 2.934140e-01 
1.035200e+01 2.950802e-01 
1.035300e+01 2.967416e-01 
1.035400e+01 2.983983e-01 
1.035500e+01 3.000501e-01 
1.035600e+01 3.016972e-01 
1.035700e+01 3.033395e-01 
1.035800e+01 3.049769e-01 
1.035900e+01 3.066096e-01 
1.036000e+01 3.082373e-01 
1.036100e+01 3.098603e-01 
1.036200e+01 3.114783e-01 
1.036300e+01 3.130915e-01 
1.036400e+01 3.146998e-01 
1.036500e+01 3.163032e-01 
1.036600e+01 3.179017e-01 
1.036700e+01 3.194953e-01 
1.036800e+01 3.210840e-01 
1.036900e+01 3.226677e-01 
1.037000e+01 3.242464e-01 
1.037100e+01 3.258202e-01 
1.037200e+01 3.273891e-01 
1.037300e+01 3.289529e-01 
1.037400e+01 3.305118e-01 
1.037500e+01 3.320656e-01 
1.037600e+01 3.336145e-01 
1.037700e+01 3.351583e-01 
1.037800e+01 3.366971e-01 
1.037900e+01 3.382309e-01 
1.038000e+01 3.397596e-01 
1.038100e+01 3.412832e-01 
1.038200e+01 3.428018e-01 
1.038300e+01 3.443153e-01 
1.038400e+01 3.458237e-01 
1.038500e+01 3.473270e-01 
1.038600e+01 3.488252e-01 
1.038700e+01 3.503182e-01 
1.038800e+01 3.518062e-01 
1.038900e+01 3.532890e-01 
1.039000e+01 3.547666e-01 
1.039100e+01 3.562391e-01 
1.039200e+01 3.577065e-01 
1.039300e+01 3.591687e-01 
1.039400e+01 3.606257e-01 
1.039500e+01 3.620775e-01 
1.039600e+01 3.635241e-01 
1.039700e+01 3.649654e-01 
1.039800e+01 3.664016e-01 
1.039900e+01 3.678326e-01 
1.040000e+01 3.692583e-01 
1.040100e+01 3.706788e-01 
1.040200e+01 3.720940e-01 
1.040300e+01 3.735040e-01 
1.040400e+01 3.749087e-01 
1.040500e+01 3.763081e-01 
1.040600e+01 3.777022e-01 
1.040700e+01 3.790911e-01 
1.040800e+01 3.804746e-01 
1.040900e+01 3.818529e-01 
1.041000e+01 3.832258e-01 
1.041100e+01 3.845934e-01 
1.041200e+01 3.859557e-01 
1.041300e+01 3.873127e-01 
1.041400e+01 3.886643e-01 
1.041500e+01 3.900105e-01 
1.041600e+01 3.913514e-01 
1.041700e+01 3.926869e-01 
1.041800e+01 3.940171e-01 
1.041900e+01 3.953418e-01 
1.042000e+01 3.966612e-01 
1.042100e+01 3.979752e-01 
1.042200e+01 3.992838e-01 
1.042300e+01 4.005870e-01 
1.042400e+01 4.018847e-01 
1.042500e+01 4.031771e-01 
1.042600e+01 4.044640e-01 
1.042700e+01 4.057455e-01 
1.042800e+01 4.070215e-01 
1.042900e+01 4.082921e-01 
1.043000e+01 4.095572e-01 
1.043100e+01 4.108169e-01 
1.043200e+01 4.120711e-01 
1.043300e+01 4.133198e-01 
1.043400e+01 4.145631e-01 
1.043500e+01 4.158008e-01 
1.043600e+01 4.170331e-01 
1.043700e+01 4.182599e-01 
1.043800e+01 4.194811e-01 
1.043900e+01 4.206969e-01 
1.044000e+01 4.219072e-01 
1.044100e+01 4.231119e-01 
1.044200e+01 4.243111e-01 
1.044300e+01 4.255048e-01 
1.044400e+01 4.266929e-01 
1.044500e+01 4.278755e-01 
1.044600e+01 4.290526e-01 
1.044700e+01 4.302241e-01 
1.044800e+01 4.313900e-01 
1.044900e+01 4.325504e-01 
1.045000e+01 4.337052e-01 
1.045100e+01 4.348545e-01 
1.045200e+01 4.359981e-01 
1.045300e+01 4.371362e-01 
1.045400e+01 4.382687e-01 
1.045500e+01 4.393956e-01 
1.045600e+01 4.405170e-01 
1.045700e+01 4.416327e-01 
1.045800e+01 4.427428e-01 
1.045900e+01 4.438473e-01 
1.046000e+01 4.449462e-01 
1.046100e+01 4.460395e-01 
1.046200e+01 4.471271e-01 
1.046300e+01 4.482092e-01 
1.046400e+01 4.492856e-01 
1.046500e+01 4.503563e-01 
1.046600e+01 4.514215e-01 
1.046700e+01 4.524810e-01 
1.046800e+01 4.535348e-01 
1.046900e+01 4.545830e-01 
1.047000e+01 4.556256e-01 
1.047100e+01 4.566625e-01 
1.047200e+01 4.576937e-01 
1.047300e+01 4.587193e-01 
1.047400e+01 4.597392e-01 
1.047500e+01 4.607535e-01 
1.047600e+01 4.617621e-01 
1.047700e+01 4.627650e-01 
1.047800e+01 4.637622e-01 
1.047900e+01 4.647538e-01 
1.048000e+01 4.657396e-01 
1.048100e+01 4.667198e-01 
1.048200e+01 4.676943e-01 
1.048300e+01 4.686631e-01 
1.048400e+01 4.696263e-01 
1.048500e+01 4.705837e-01 
1.048600e+01 4.715354e-01 
1.048700e+01 4.724814e-01 
1.048800e+01 4.734217e-01 
1.048900e+01 4.743564e-01 
1.049000e+01 4.752853e-01 
1.049100e+01 4.762085e-01 
1.049200e+01 4.771260e-01 
1.049300e+01 4.780377e-01 
1.049400e+01 4.789438e-01 
1.049500e+01 4.798442e-01 
1.049600e+01 4.807388e-01 
1.049700e+01 4.816277e-01 
1.049800e+01 4.825109e-01 
1.049900e+01 4.833884e-01 
1.050000e+01 4.842601e-01 
1.050100e+01 4.851261e-01 
1.050200e+01 4.859864e-01 
1.050300e+01 4.868410e-01 
1.050400e+01 4.876898e-01 
1.050500e+01 4.885329e-01 
1.050600e+01 4.893703e-01 
1.050700e+01 4.902019e-01 
1.050800e+01 4.910278e-01 
1.050900e+01 4.918480e-01 
1.051000e+01 4.926624e-01 
1.051100e+01 4.934711e-01 
1.051200e+01 4.942741e-01 
1.051300e+01 4.950713e-01 
1.051400e+01 4.958628e-01 
1.051500e+01 4.966486e-01 
1.051600e+01 4.974286e-01 
1.051700e+01 4.982029e-01 
1.051800e+01 4.989714e-01 
1.051900e+01 4.997342e-01 
1.052000e+01 5.004913e-01 
1.052100e+01 5.012426e-01 
1.052200e+01 5.019882e-01 
1.052300e+01 5.027281e-01 
1.052400e+01 5.034622e-01 
1.052500e+01 5.041905e-01 
1.052600e+01 5.049132e-01 
1.052700e+01 5.056301e-01 
1.052800e+01 5.063412e-01 
1.052900e+01 5.070467e-01 
1.053000e+01 5.077464e-01 
1.053100e+01 5.084403e-01 
1.053200e+01 5.091285e-01 
1.053300e+01 5.098110e-01 
1.053400e+01 5.104878e-01 
1.053500e+01 5.111588e-01 
1.053600e+01 5.118241e-01 
1.053700e+01 5.124837e-01 
1.053800e+01 5.131375e-01 
1.053900e+01 5.137856e-01 
1.054000e+01 5.144280e-01 
1.054100e+01 5.150647e-01 
1.054200e+01 5.156956e-01 
1.054300e+01 5.163208e-01 
1.054400e+01 5.169403e-01 
1.054500e+01 5.175541e-01 
1.054600e+01 5.181622e-01 
1.054700e+01 5.187645e-01 
1.054800e+01 5.193611e-01 
1.054900e+01 5.199520e-01 
1.055000e+01 5.205373e-01 
1.055100e+01 5.211168e-01 
1.055200e+01 5.216906e-01 
1.055300e+01 5.222587e-01 
1.055400e+01 5.228211e-01 
1.055500e+01 5.233777e-01 
1.055600e+01 5.239287e-01 
1.055700e+01 5.244740e-01 
1.055800e+01 5.250137e-01 
1.055900e+01 5.255476e-01 
1.056000e+01 5.260758e-01 
1.056100e+01 5.265984e-01 
1.056200e+01 5.271152e-01 
1.056300e+01 5.276264e-01 
1.056400e+01 5.281320e-01 
1.056500e+01 5.286318e-01 
1.056600e+01 5.291260e-01 
1.056700e+01 5.296145e-01 
1.056800e+01 5.300973e-01 
1.056900e+01 5.305745e-01 
1.057000e+01 5.310460e-01 
1.057100e+01 5.315119e-01 
1.057200e+01 5.319721e-01 
1.057300e+01 5.324267e-01 
1.057400e+01 5.328756e-01 
1.057500e+01 5.333189e-01 
1.057600e+01 5.337566e-01 
1.057700e+01 5.341886e-01 
1.057800e+01 5.346150e-01 
1.057900e+01 5.350358e-01 
1.058000e+01 5.354509e-01 
1.058100e+01 5.358604e-01 
1.058200e+01 5.362643e-01 
1.058300e+01 5.366627e-01 
1.058400e+01 5.370553e-01 
1.058500e+01 5.374424e-01 
1.058600e+01 5.378239e-01 
1.058700e+01 5.381998e-01 
1.058800e+01 5.385702e-01 
1.058900e+01 5.389349e-01 
1.059000e+01 5.392940e-01 
1.059100e+01 5.396476e-01 
1.059200e+01 5.399956e-01 
1.059300e+01 5.403381e-01 
1.059400e+01 5.406749e-01 
1.059500e+01 5.410063e-01 
1.059600e+01 5.413320e-01 
1.059700e+01 5.416523e-01 
1.059800e+01 5.419669e-01 
1.059900e+01 5.422761e-01 
1.060000e+01 5.425797e-01 
1.060100e+01 5.428778e-01 
1.060200e+01 5.431703e-01 
1.060300e+01 5.434574e-01 
1.060400e+01 5.437389e-01 
1.060500e+01 5.440150e-01 
1.060600e+01 5.442855e-01 
1.060700e+01 5.445505e-01 
1.060800e+01 5.448101e-01 
1.060900e+01 5.450641e-01 
1.061000e+01 5.453127e-01 
1.061100e+01 5.455558e-01 
1.061200e+01 5.457935e-01 
1.061300e+01 5.460257e-01 
1.061400e+01 5.462524e-01 
1.061500e+01 5.464737e-01 
1.061600e+01 5.466895e-01 
1.061700e+01 5.468999e-01 
1.061800e+01 5.471049e-01 
1.061900e+01 5.473044e-01 
1.062000e+01 5.474985e-01 
1.062100e+01 5.476873e-01 
1.062200e+01 5.478706e-01 
1.062300e+01 5.480485e-01 
1.062400e+01 5.482210e-01 
1.062500e+01 5.483881e-01 
1.062600e+01 5.485499e-01 
1.062700e+01 5.487062e-01 
1.062800e+01 5.488573e-01 
1.062900e+01 5.490029e-01 
1.063000e+01 5.491432e-01 
1.063100e+01 5.492781e-01 
1.063200e+01 5.494078e-01 
1.063300e+01 5.495320e-01 
1.063400e+01 5.496510e-01 
1.063500e+01 5.497646e-01 
1.063600e+01 5.498730e-01 
1.063700e+01 5.499760e-01 
1.063800e+01 5.500737e-01 
1.063900e+01 5.501661e-01 
1.064000e+01 5.502533e-01 
1.064100e+01 5.503352e-01 
1.064200e+01 5.504118e-01 
1.064300e+01 5.504831e-01 
1.064400e+01 5.505492e-01 
1.064500e+01 5.506101e-01 
1.064600e+01 5.506657e-01 
1.064700e+01 5.507161e-01 
1.064800e+01 5.507613e-01 
1.064900e+01 5.508012e-01 
1.065000e+01 5.508360e-01 
1.065100e+01 5.508655e-01 
1.065200e+01 5.508899e-01 
1.065300e+01 5.509090e-01 
1.065400e+01 5.509230e-01 
1.065500e+01 5.509319e-01 
1.065600e+01 5.509356e-01 
1.065700e+01 5.509341e-01 
1.065800e+01 5.509275e-01 
1.065900e+01 5.509157e-01 
1.066000e+01 5.508989e-01 
1.066100e+01 5.508769e-01 
1.066200e+01 5.508498e-01 
1.066300e+01 5.508176e-01 
1.066400e+01 5.507803e-01 
1.066500e+01 5.507380e-01 
1.066600e+01 5.506905e-01 
1.066700e+01 5.506380e-01 
1.066800e+01 5.505805e-01 
1.066900e+01 5.505179e-01 
1.067000e+01 5.504503e-01 
1.067100e+01 5.503776e-01 
1.067200e+01 5.502999e-01 
1.067300e+01 5.502172e-01 
1.067400e+01 5.501295e-01 
1.067500e+01 5.500368e-01 
1.067600e+01 5.499391e-01 
1.067700e+01 5.498365e-01 
1.067800e+01 5.497289e-01 
1.067900e+01 5.496163e-01 
1.068000e+01 5.494988e-01 
1.068100e+01 5.493763e-01 
1.068200e+01 5.492490e-01 
1.068300e+01 5.491167e-01 
1.068400e+01 5.489795e-01 
1.068500e+01 5.488374e-01 
1.068600e+01 5.486904e-01 
1.068700e+01 5.485385e-01 
1.068800e+01 5.483818e-01 
1.068900e+01 5.482202e-01 
1.069000e+01 5.480537e-01 
1.069100e+01 5.478824e-01 
1.069200e+01 5.477063e-01 
1.069300e+01 5.475253e-01 
1.069400e+01 5.473396e-01 
1.069500e+01 5.471490e-01 
1.069600e+01 5.469537e-01 
1.069700e+01 5.467536e-01 
1.069800e+01 5.465487e-01 
1.069900e+01 5.463390e-01 
1.070000e+01 5.461246e-01 
1.070100e+01 5.459055e-01 
1.070200e+01 5.456816e-01 
1.070300e+01 5.454530e-01 
1.070400e+01 5.452197e-01 
1.070500e+01 5.449817e-01 
1.070600e+01 5.447391e-01 
1.070700e+01 5.444917e-01 
1.070800e+01 5.442397e-01 
1.070900e+01 5.439830e-01 
1.071000e+01 5.437217e-01 
1.071100e+01 5.434557e-01 
1.071200e+01 5.431852e-01 
1.071300e+01 5.429100e-01 
1.071400e+01 5.426302e-01 
1.071500e+01 5.423458e-01 
1.071600e+01 5.420568e-01 
1.071700e+01 5.417633e-01 
1.071800e+01 5.414652e-01 
1.071900e+01 5.411626e-01 
1.072000e+01 5.408554e-01 
1.072100e+01 5.405437e-01 
1.072200e+01 5.402275e-01 
1.072300e+01 5.399068e-01 
1.072400e+01 5.395816e-01 
1.072500e+01 5.392520e-01 
1.072600e+01 5.389178e-01 
1.072700e+01 5.385792e-01 
1.072800e+01 5.382362e-01 
1.072900e+01 5.378887e-01 
1.073000e+01 5.375368e-01 
1.073100e+01 5.371805e-01 
1.073200e+01 5.368198e-01 
1.073300e+01 5.364547e-01 
1.073400e+01 5.360852e-01 
1.073500e+01 5.357114e-01 
1.073600e+01 5.353332e-01 
1.073700e+01 5.349507e-01 
1.073800e+01 5.345638e-01 
1.073900e+01 5.341727e-01 
1.074000e+01 5.337772e-01 
1.074100e+01 5.333774e-01 
1.074200e+01 5.329734e-01 
1.074300e+01 5.325650e-01 
1.074400e+01 5.321525e-01 
1.074500e+01 5.317356e-01 
1.074600e+01 5.313146e-01 
1.074700e+01 5.308893e-01 
1.074800e+01 5.304598e-01 
1.074900e+01 5.300261e-01 
1.075000e+01 5.295883e-01 
1.075100e+01 5.291462e-01 
1.075200e+01 5.287000e-01 
1.075300e+01 5.282497e-01 
1.075400e+01 5.277952e-01 
1.075500e+01 5.273366e-01 
1.075600e+01 5.268739e-01 
1.075700e+01 5.264071e-01 
1.075800e+01 5.259362e-01 
1.075900e+01 5.254612e-01 
1.076000e+01 5.249821e-01 
1.076100e+01 5.244991e-01 
1.076200e+01 5.240119e-01 
1.076300e+01 5.235208e-01 
1.076400e+01 5.230257e-01 
1.076500e+01 5.225265e-01 
1.076600e+01 5.220234e-01 
1.076700e+01 5.215163e-01 
1.076800e+01 5.210052e-01 
1.076900e+01 5.204902e-01 
1.077000e+01 5.199712e-01 
1.077100e+01 5.194484e-01 
1.077200e+01 5.189216e-01 
1.077300e+01 5.183909e-01 
1.077400e+01 5.178564e-01 
1.077500e+01 5.173180e-01 
1.077600e+01 5.167757e-01 
1.077700e+01 5.162296e-01 
1.077800e+01 5.156796e-01 
1.077900e+01 5.151258e-01 
1.078000e+01 5.145683e-01 
1.078100e+01 5.140069e-01 
1.078200e+01 5.134418e-01 
1.078300e+01 5.128729e-01 
1.078400e+01 5.123002e-01 
1.078500e+01 5.117238e-01 
1.078600e+01 5.111437e-01 
1.078700e+01 5.105599e-01 
1.078800e+01 5.099723e-01 
1.078900e+01 5.093811e-01 
1.079000e+01 5.087863e-01 
1.079100e+01 5.081877e-01 
1.079200e+01 5.075855e-01 
1.079300e+01 5.069797e-01 
1.079400e+01 5.063703e-01 
1.079500e+01 5.057572e-01 
1.079600e+01 5.051406e-01 
1.079700e+01 5.045204e-01 
1.079800e+01 5.038966e-01 
1.079900e+01 5.032693e-01 
1.080000e+01 5.026385e-01 
1.080100e+01 5.020041e-01 
1.080200e+01 5.013662e-01 
1.080300e+01 5.007248e-01 
1.080400e+01 5.000800e-01 
1.080500e+01 4.994317e-01 
1.080600e+01 4.987799e-01 
1.080700e+01 4.981247e-01 
1.080800e+01 4.974660e-01 
1.080900e+01 4.968040e-01 
1.081000e+01 4.961385e-01 
1.081100e+01 4.954697e-01 
1.081200e+01 4.947974e-01 
1.081300e+01 4.941219e-01 
1.081400e+01 4.934430e-01 
1.081500e+01 4.927607e-01 
1.081600e+01 4.920752e-01 
1.081700e+01 4.913863e-01 
1.081800e+01 4.906942e-01 
1.081900e+01 4.899987e-01 
1.082000e+01 4.893001e-01 
1.082100e+01 4.885981e-01 
1.082200e+01 4.878930e-01 
1.082300e+01 4.871846e-01 
1.082400e+01 4.864730e-01 
1.082500e+01 4.857583e-01 
1.082600e+01 4.850404e-01 
1.082700e+01 4.843193e-01 
1.082800e+01 4.835950e-01 
1.082900e+01 4.828677e-01 
1.083000e+01 4.821372e-01 
1.083100e+01 4.814036e-01 
1.083200e+01 4.806669e-01 
1.083300e+01 4.799271e-01 
1.083400e+01 4.791843e-01 
1.083500e+01 4.784385e-01 
1.083600e+01 4.776896e-01 
1.083700e+01 4.769376e-01 
1.083800e+01 4.761827e-01 
1.083900e+01 4.754248e-01 
1.084000e+01 4.746639e-01 
1.084100e+01 4.739001e-01 
1.084200e+01 4.731333e-01 
1.084300e+01 4.723636e-01 
1.084400e+01 4.715910e-01 
1.084500e+01 4.708154e-01 
1.084600e+01 4.700370e-01 
1.084700e+01 4.692557e-01 
1.084800e+01 4.684716e-01 
1.084900e+01 4.676846e-01 
1.085000e+01 4.668948e-01 
1.085100e+01 4.661021e-01 
1.085200e+01 4.653067e-01 
1.085300e+01 4.645084e-01 
1.085400e+01 4.637074e-01 
1.085500e+01 4.629037e-01 
1.085600e+01 4.620972e-01 
1.085700e+01 4.612880e-01 
1.085800e+01 4.604760e-01 
1.085900e+01 4.596614e-01 
1.086000e+01 4.588440e-01 
1.086100e+01 4.580241e-01 
1.086200e+01 4.572014e-01 
1.086300e+01 4.563761e-01 
1.086400e+01 4.555482e-01 
1.086500e+01 4.547177e-01 
1.086600e+01 4.538846e-01 
1.086700e+01 4.530489e-01 
1.086800e+01 4.522106e-01 
1.086900e+01 4.513698e-01 
1.087000e+01 4.505264e-01 
1.087100e+01 4.496805e-01 
1.087200e+01 4.488321e-01 
1.087300e+01 4.479813e-01 
1.087400e+01 4.471279e-01 
1.087500e+01 4.462721e-01 
1.087600e+01 4.454138e-01 
1.087700e+01 4.445531e-01 
1.087800e+01 4.436900e-01 
1.087900e+01 4.428245e-01 
1.088000e+01 4.419565e-01 
1.088100e+01 4.410863e-01 
1.088200e+01 4.402136e-01 
1.088300e+01 4.393386e-01 
1.088400e+01 4.384613e-01 
1.088500e+01 4.375816e-01 
1.088600e+01 4.366997e-01 
1.088700e+01 4.358155e-01 
1.088800e+01 4.349290e-01 
1.088900e+01 4.340402e-01 
1.089000e+01 4.331492e-01 
1.089100e+01 4.322560e-01 
1.089200e+01 4.313606e-01 
1.089300e+01 4.304629e-01 
1.089400e+01 4.295631e-01 
1.089500e+01 4.286611e-01 
1.089600e+01 4.277570e-01 
1.089700e+01 4.268507e-01 
1.089800e+01 4.259423e-01 
1.089900e+01 4.250318e-01 
1.090000e+01 4.241192e-01 
1.090100e+01 4.232046e-01 
1.090200e+01 4.222878e-01 
1.090300e+01 4.213691e-01 
1.090400e+01 4.204482e-01 
1.090500e+01 4.195254e-01 
1.090600e+01 4.186006e-01 
1.090700e+01 4.176738e-01 
1.090800e+01 4.167450e-01 
1.090900e+01 4.158142e-01 
1.091000e+01 4.148815e-01 
1.091100e+01 4.139469e-01 
1.091200e+01 4.130103e-01 
1.091300e+01 4.120719e-01 
1.091400e+01 4.111316e-01 
1.091500e+01 4.101894e-01 
1.091600e+01 4.092453e-01 
1.091700e+01 4.082994e-01 
1.091800e+01 4.073517e-01 
1.091900e+01 4.064022e-01 
1.092000e+01 4.054509e-01 
1.092100e+01 4.044978e-01 
1.092200e+01 4.035429e-01 
1.092300e+01 4.025863e-01 
1.092400e+01 4.016279e-01 
1.092500e+01 4.006678e-01 
1.092600e+01 3.997061e-01 
1.092700e+01 3.987426e-01 
1.092800e+01 3.977775e-01 
1.092900e+01 3.968106e-01 
1.093000e+01 3.958422e-01 
1.093100e+01 3.948721e-01 
1.093200e+01 3.939004e-01 
1.093300e+01 3.929271e-01 
1.093400e+01 3.919522e-01 
1.093500e+01 3.909757e-01 
1.093600e+01 3.899977e-01 
1.093700e+01 3.890181e-01 
1.093800e+01 3.880371e-01 
1.093900e+01 3.870544e-01 
1.094000e+01 3.860703e-01 
1.094100e+01 3.850848e-01 
1.094200e+01 3.840977e-01 
1.094300e+01 3.831092e-01 
1.094400e+01 3.821192e-01 
1.094500e+01 3.811279e-01 
1.094600e+01 3.801351e-01 
1.094700e+01 3.791409e-01 
1.094800e+01 3.781453e-01 
1.094900e+01 3.771484e-01 
1.095000e+01 3.761501e-01 
1.095100e+01 3.751505e-01 
1.095200e+01 3.741496e-01 
1.095300e+01 3.731473e-01 
1.095400e+01 3.721438e-01 
1.095500e+01 3.711390e-01 
1.095600e+01 3.701329e-01 
1.095700e+01 3.691256e-01 
1.095800e+01 3.681170e-01 
1.095900e+01 3.671073e-01 
1.096000e+01 3.660963e-01 
1.096100e+01 3.650841e-01 
1.096200e+01 3.640708e-01 
1.096300e+01 3.630563e-01 
1.096400e+01 3.620406e-01 
1.096500e+01 3.610238e-01 
1.096600e+01 3.600059e-01 
1.096700e+01 3.589869e-01 
1.096800e+01 3.579668e-01 
1.096900e+01 3.569457e-01 
1.097000e+01 3.559234e-01 
1.097100e+01 3.549002e-01 
1.097200e+01 3.538759e-01 
1.097300e+01 3.528506e-01 
1.097400e+01 3.518243e-01 
1.097500e+01 3.507970e-01 
1.097600e+01 3.497687e-01 
1.097700e+01 3.487395e-01 
1.097800e+01 3.477093e-01 
1.097900e+01 3.466782e-01 
1.098000e+01 3.456462e-01 
1.098100e+01 3.446133e-01 
1.098200e+01 3.435795e-01 
1.098300e+01 3.425448e-01 
1.098400e+01 3.415093e-01 
1.098500e+01 3.404729e-01 
1.098600e+01 3.394357e-01 
1.098700e+01 3.383977e-01 
1.098800e+01 3.373589e-01 
1.098900e+01 3.363193e-01 
1.099000e+01 3.352789e-01 
1.099100e+01 3.342378e-01 
1.099200e+01 3.331959e-01 
1.099300e+01 3.321533e-01 
1.099400e+01 3.311100e-01 
1.099500e+01 3.300660e-01 
1.099600e+01 3.290213e-01 
1.099700e+01 3.279759e-01 
1.099800e+01 3.269299e-01 
1.099900e+01 3.258832e-01 
1.100000e+01 3.248359e-01 
1.100100e+01 3.237880e-01 
1.100200e+01 3.227395e-01 
1.100300e+01 3.216904e-01 
1.100400e+01 3.206407e-01 
1.100500e+01 3.195905e-01 
1.100600e+01 3.185397e-01 
1.100700e+01 3.174884e-01 
1.100800e+01 3.164365e-01 
1.100900e+01 3.153842e-01 
1.101000e+01 3.143313e-01 
1.101100e+01 3.132780e-01 
1.101200e+01 3.122243e-01 
1.101300e+01 3.111701e-01 
1.101400e+01 3.101154e-01 
1.101500e+01 3.090603e-01 
1.101600e+01 3.080048e-01 
1.101700e+01 3.069490e-01 
1.101800e+01 3.058927e-01 
1.101900e+01 3.048361e-01 
1.102000e+01 3.037791e-01 
1.102100e+01 3.027218e-01 
1.102200e+01 3.016642e-01 
1.102300e+01 3.006062e-01 
1.102400e+01 2.995480e-01 
1.102500e+01 2.984895e-01 
1.102600e+01 2.974307e-01 
1.102700e+01 2.963716e-01 
1.102800e+01 2.953123e-01 
1.102900e+01 2.942528e-01 
1.103000e+01 2.931930e-01 
1.103100e+01 2.921331e-01 
1.103200e+01 2.910729e-01 
1.103300e+01 2.900126e-01 
1.103400e+01 2.889522e-01 
1.103500e+01 2.878915e-01 
1.103600e+01 2.868308e-01 
1.103700e+01 2.857699e-01 
1.103800e+01 2.847089e-01 
1.103900e+01 2.836478e-01 
1.104000e+01 2.825866e-01 
1.104100e+01 2.815254e-01 
1.104200e+01 2.804641e-01 
1.104300e+01 2.794027e-01 
1.104400e+01 2.783413e-01 
1.104500e+01 2.772799e-01 
1.104600e+01 2.762186e-01 
1.104700e+01 2.751572e-01 
1.104800e+01 2.740958e-01 
1.104900e+01 2.730345e-01 
1.105000e+01 2.719732e-01 
1.105100e+01 2.709120e-01 
1.105200e+01 2.698508e-01 
1.105300e+01 2.687897e-01 
1.105400e+01 2.677288e-01 
1.105500e+01 2.666679e-01 
1.105600e+01 2.656072e-01 
1.105700e+01 2.645466e-01 
1.105800e+01 2.634862e-01 
1.105900e+01 2.624259e-01 
1.106000e+01 2.613658e-01 
1.106100e+01 2.603059e-01 
1.106200e+01 2.592462e-01 
1.106300e+01 2.581867e-01 
1.106400e+01 2.571275e-01 
1.106500e+01 2.560685e-01 
1.106600e+01 2.550097e-01 
1.106700e+01 2.539512e-01 
1.106800e+01 2.528930e-01 
1.106900e+01 2.518350e-01 
1.107000e+01 2.507774e-01 
1.107100e+01 2.497201e-01 
1.107200e+01 2.486631e-01 
1.107300e+01 2.476064e-01 
1.107400e+01 2.465501e-01 
1.107500e+01 2.454942e-01 
1.107600e+01 2.444386e-01 
1.107700e+01 2.433835e-01 
1.107800e+01 2.423287e-01 
1.107900e+01 2.412743e-01 
1.108000e+01 2.402204e-01 
1.108100e+01 2.391669e-01 
1.108200e+01 2.381139e-01 
1.108300e+01 2.370613e-01 
1.108400e+01 2.360092e-01 
1.108500e+01 2.349576e-01 
1.108600e+01 2.339064e-01 
1.108700e+01 2.328558e-01 
1.108800e+01 2.318057e-01 
1.108900e+01 2.307562e-01 
1.109000e+01 2.297072e-01 
1.109100e+01 2.286587e-01 
1.109200e+01 2.276108e-01 
1.109300e+01 2.265635e-01 
1.109400e+01 2.255168e-01 
1.109500e+01 2.244707e-01 
1.109600e+01 2.234252e-01 
1.109700e+01 2.223803e-01 
1.109800e+01 2.213361e-01 
1.109900e+01 2.202925e-01 
1.110000e+01 2.192496e-01 
1.110100e+01 2.182074e-01 
1.110200e+01 2.171658e-01 
1.110300e+01 2.161250e-01 
1.110400e+01 2.150848e-01 
1.110500e+01 2.140454e-01 
1.110600e+01 2.130067e-01 
1.110700e+01 2.119688e-01 
1.110800e+01 2.109316e-01 
1.110900e+01 2.098951e-01 
1.111000e+01 2.088595e-01 
1.111100e+01 2.078246e-01 
1.111200e+01 2.067905e-01 
1.111300e+01 2.057573e-01 
1.111400e+01 2.047248e-01 
1.111500e+01 2.036932e-01 
1.111600e+01 2.026625e-01 
1.111700e+01 2.016326e-01 
1.111800e+01 2.006035e-01 
1.111900e+01 1.995753e-01 
1.112000e+01 1.985481e-01 
1.112100e+01 1.975217e-01 
1.112200e+01 1.964962e-01 
1.112300e+01 1.954716e-01 
1.112400e+01 1.944480e-01 
1.112500e+01 1.934253e-01 
1.112600e+01 1.924036e-01 
1.112700e+01 1.913828e-01 
1.112800e+01 1.903630e-01 
1.112900e+01 1.893442e-01 
1.113000e+01 1.883264e-01 
1.113100e+01 1.873096e-01 
1.113200e+01 1.862938e-01 
1.113300e+01 1.852790e-01 
1.113400e+01 1.842652e-01 
1.113500e+01 1.832525e-01 
1.113600e+01 1.822409e-01 
1.113700e+01 1.812303e-01 
1.113800e+01 1.802208e-01 
1.113900e+01 1.792124e-01 
1.114000e+01 1.782051e-01 
1.114100e+01 1.771989e-01 
1.114200e+01 1.761938e-01 
1.114300e+01 1.751899e-01 
1.114400e+01 1.741871e-01 
1.114500e+01 1.731854e-01 
1.114600e+01 1.721849e-01 
1.114700e+01 1.711855e-01 
1.114800e+01 1.701874e-01 
1.114900e+01 1.691904e-01 
1.115000e+01 1.681946e-01 
1.115100e+01 1.672000e-01 
1.115200e+01 1.662067e-01 
1.115300e+01 1.652145e-01 
1.115400e+01 1.642236e-01 
1.115500e+01 1.632340e-01 
1.115600e+01 1.622456e-01 
1.115700e+01 1.612585e-01 
1.115800e+01 1.602726e-01 
1.115900e+01 1.592880e-01 
1.116000e+01 1.583048e-01 
1.116100e+01 1.573228e-01 
1.116200e+01 1.563421e-01 
1.116300e+01 1.553628e-01 
1.116400e+01 1.543848e-01 
1.116500e+01 1.534081e-01 
1.116600e+01 1.524328e-01 
1.116700e+01 1.514588e-01 
1.116800e+01 1.504862e-01 
1.116900e+01 1.495150e-01 
1.117000e+01 1.485452e-01 
1.117100e+01 1.475768e-01 
1.117200e+01 1.466097e-01 
1.117300e+01 1.456441e-01 
1.117400e+01 1.446799e-01 
1.117500e+01 1.437172e-01 
1.117600e+01 1.427558e-01 
1.117700e+01 1.417960e-01 
1.117800e+01 1.408375e-01 
1.117900e+01 1.398806e-01 
1.118000e+01 1.389251e-01 
1.118100e+01 1.379711e-01 
1.118200e+01 1.370186e-01 
1.118300e+01 1.360676e-01 
1.118400e+01 1.351181e-01 
1.118500e+01 1.341702e-01 
1.118600e+01 1.332237e-01 
1.118700e+01 1.322788e-01 
1.118800e+01 1.313354e-01 
1.118900e+01 1.303936e-01 
1.119000e+01 1.294533e-01 
1.119100e+01 1.285146e-01 
1.119200e+01 1.275775e-01 
1.119300e+01 1.266420e-01 
1.119400e+01 1.257081e-01 
1.119500e+01 1.247757e-01 
1.119600e+01 1.238450e-01 
1.119700e+01 1.229159e-01 
1.119800e+01 1.219884e-01 
1.119900e+01 1.210625e-01 
1.120000e+01 1.201383e-01 
1.120100e+01 1.192157e-01 
1.120200e+01 1.182948e-01 
1.120300e+01 1.173756e-01 
1.120400e+01 1.164580e-01 
1.120500e+01 1.155421e-01 
1.120600e+01 1.146279e-01 
1.120700e+01 1.137153e-01 
1.120800e+01 1.128045e-01 
1.120900e+01 1.118954e-01 
1.121000e+01 1.109880e-01 
1.121100e+01 1.100824e-01 
1.121200e+01 1.091784e-01 
1.121300e+01 1.082762e-01 
1.121400e+01 1.073758e-01 
1.121500e+01 1.064771e-01 
1.121600e+01 1.055801e-01 
1.121700e+01 1.046850e-01 
1.121800e+01 1.037916e-01 
1.121900e+01 1.029000e-01 
1.122000e+01 1.020101e-01 
1.122100e+01 1.011221e-01 
1.122200e+01 1.002359e-01 
1.122300e+01 9.935147e-02 
1.122400e+01 9.846888e-02 
1.122500e+01 9.758811e-02 
1.122600e+01 9.670917e-02 
1.122700e+01 9.583207e-02 
1.122800e+01 9.495681e-02 
1.122900e+01 9.408341e-02 
1.123000e+01 9.321186e-02 
1.123100e+01 9.234218e-02 
1.123200e+01 9.147436e-02 
1.123300e+01 9.060843e-02 
1.123400e+01 8.974438e-02 
1.123500e+01 8.888222e-02 
1.123600e+01 8.802196e-02 
1.123700e+01 8.716360e-02 
1.123800e+01 8.630715e-02 
1.123900e+01 8.545262e-02 
1.124000e+01 8.460001e-02 
1.124100e+01 8.374932e-02 
1.124200e+01 8.290058e-02 
1.124300e+01 8.205377e-02 
1.124400e+01 8.120891e-02 
1.124500e+01 8.036600e-02 
1.124600e+01 7.952505e-02 
1.124700e+01 7.868607e-02 
1.124800e+01 7.784906e-02 
1.124900e+01 7.701402e-02 
1.125000e+01 7.618097e-02 
1.125100e+01 7.534990e-02 
1.125200e+01 7.452083e-02 
1.125300e+01 7.369376e-02 
1.125400e+01 7.286869e-02 
1.125500e+01 7.204564e-02 
1.125600e+01 7.122460e-02 
1.125700e+01 7.040558e-02 
1.125800e+01 6.958859e-02 
1.125900e+01 6.877364e-02 
1.126000e+01 6.796072e-02 
1.126100e+01 6.714985e-02 
1.126200e+01 6.634103e-02 
1.126300e+01 6.553426e-02 
1.126400e+01 6.472955e-02 
1.126500e+01 6.392690e-02 
1.126600e+01 6.312633e-02 
1.126700e+01 6.232783e-02 
1.126800e+01 6.153141e-02 
1.126900e+01 6.073707e-02 
1.127000e+01 5.994483e-02 
1.127100e+01 5.915468e-02 
1.127200e+01 5.836663e-02 
1.127300e+01 5.758069e-02 
1.127400e+01 5.679686e-02 
1.127500e+01 5.601514e-02 
1.127600e+01 5.523554e-02 
1.127700e+01 5.445807e-02 
1.127800e+01 5.368272e-02 
1.127900e+01 5.290951e-02 
1.128000e+01 5.213843e-02 
1.128100e+01 5.136950e-02 
1.128200e+01 5.060271e-02 
1.128300e+01 4.983808e-02 
1.128400e+01 4.907560e-02 
1.128500e+01 4.831528e-02 
1.128600e+01 4.755713e-02 
1.128700e+01 4.680115e-02 
1.128800e+01 4.604733e-02 
1.128900e+01 4.529570e-02 
1.129000e+01 4.454625e-02 
1.129100e+01 4.379898e-02 
1.129200e+01 4.305390e-02 
1.129300e+01 4.231102e-02 
1.129400e+01 4.157033e-02 
1.129500e+01 4.083185e-02 
1.129600e+01 4.009557e-02 
1.129700e+01 3.936150e-02 
1.129800e+01 3.862964e-02 
1.129900e+01 3.790000e-02 
1.130000e+01 3.717258e-02 
1.130100e+01 3.644738e-02 
1.130200e+01 3.572442e-02 
1.130300e+01 3.500368e-02 
1.130400e+01 3.428518e-02 
1.130500e+01 3.356892e-02 
1.130600e+01 3.285490e-02 
1.130700e+01 3.214312e-02 
1.130800e+01 3.143360e-02 
1.130900e+01 3.072632e-02 
1.131000e+01 3.002131e-02 
1.131100e+01 2.931855e-02 
1.131200e+01 2.861805e-02 
1.131300e+01 2.791982e-02 
1.131400e+01 2.722386e-02 
1.131500e+01 2.653017e-02 
1.131600e+01 2.583876e-02 
1.131700e+01 2.514962e-02 
1.131800e+01 2.446276e-02 
1.131900e+01 2.377819e-02 
1.132000e+01 2.309590e-02 
1.132100e+01 2.241591e-02 
1.132200e+01 2.173820e-02 
1.132300e+01 2.106279e-02 
1.132400e+01 2.038968e-02 
1.132500e+01 1.971887e-02 
1.132600e+01 1.905036e-02 
1.132700e+01 1.838416e-02 
1.132800e+01 1.772027e-02 
1.132900e+01 1.705869e-02 
1.133000e+01 1.639942e-02 
1.133100e+01 1.574247e-02 
1.133200e+01 1.508783e-02 
1.133300e+01 1.443552e-02 
1.133400e+01 1.378553e-02 
1.133500e+01 1.313786e-02 
1.133600e+01 1.249252e-02 
1.133700e+01 1.184952e-02 
1.133800e+01 1.120884e-02 
1.133900e+01 1.057050e-02 
1.134000e+01 9.934494e-03 
1.134100e+01 9.300827e-03 
1.134200e+01 8.669500e-03 
1.134300e+01 8.040515e-03 
1.134400e+01 7.413875e-03 
1.134500e+01 6.789581e-03 
1.134600e+01 6.167635e-03 
1.134700e+01 5.548038e-03 
1.134800e+01 4.930793e-03 
1.134900e+01 4.315901e-03 
1.135000e+01 3.703365e-03 
1.135100e+01 3.093184e-03 
1.135200e+01 2.485362e-03 
1.135300e+01 1.879900e-03 
1.135400e+01 1.276799e-03 
1.135500e+01 6.760611e-04 
1.135600e+01 7.768719e-05 
1.135700e+01 -5.183210e-04 
1.135800e+01 -1.111962e-03 
1.135900e+01 -1.703235e-03 
1.136000e+01 -2.292138e-03 
1.136100e+01 -2.878670e-03 
1.136200e+01 -3.462831e-03 
1.136300e+01 -4.044617e-03 
1.136400e+01 -4.624030e-03 
1.136500e+01 -5.201066e-03 
1.136600e+01 -5.775727e-03 
1.136700e+01 -6.348009e-03 
1.136800e+01 -6.917913e-03 
1.136900e+01 -7.485438e-03 
1.137000e+01 -8.050582e-03 
1.137100e+01 -8.613344e-03 
1.137200e+01 -9.173725e-03 
1.137300e+01 -9.731723e-03 
1.137400e+01 -1.028734e-02 
1.137500e+01 -1.084057e-02 
1.137600e+01 -1.139141e-02 
1.137700e+01 -1.193987e-02 
1.137800e+01 -1.248594e-02 
1.137900e+01 -1.302963e-02 
1.138000e+01 -1.357093e-02 
1.138100e+01 -1.410984e-02 
1.138200e+01 -1.464636e-02 
1.138300e+01 -1.518049e-02 
1.138400e+01 -1.571224e-02 
1.138500e+01 -1.624159e-02 
1.138600e+01 -1.676856e-02 
1.138700e+01 -1.729313e-02 
1.138800e+01 -1.781532e-02 
1.138900e+01 -1.833512e-02 
1.139000e+01 -1.885252e-02 
1.139100e+01 -1.936753e-02 
1.139200e+01 -1.988016e-02 
1.139300e+01 -2.039039e-02 
1.139400e+01 -2.089823e-02 
1.139500e+01 -2.140369e-02 
1.139600e+01 -2.190675e-02 
1.139700e+01 -2.240742e-02 
1.139800e+01 -2.290570e-02 
1.139900e+01 -2.340159e-02 
1.140000e+01 -2.389509e-02 
1.140100e+01 -2.438620e-02 
1.140200e+01 -2.487492e-02 
1.140300e+01 -2.536126e-02 
1.140400e+01 -2.584520e-02 
1.140500e+01 -2.632676e-02 
1.140600e+01 -2.680593e-02 
1.140700e+01 -2.728271e-02 
1.140800e+01 -2.775711e-02 
1.140900e+01 -2.822912e-02 
1.141000e+01 -2.869874e-02 
1.141100e+01 -2.916598e-02 
1.141200e+01 -2.963083e-02 
1.141300e+01 -3.009331e-02 
1.141400e+01 -3.055339e-02 
1.141500e+01 -3.101110e-02 
1.141600e+01 -3.146643e-02 
1.141700e+01 -3.191937e-02 
1.141800e+01 -3.236994e-02 
1.141900e+01 -3.281813e-02 
1.142000e+01 -3.326394e-02 
1.142100e+01 -3.370737e-02 
1.142200e+01 -3.414843e-02 
1.142300e+01 -3.458711e-02 
1.142400e+01 -3.502342e-02 
1.142500e+01 -3.545736e-02 
1.142600e+01 -3.588893e-02 
1.142700e+01 -3.631812e-02 
1.142800e+01 -3.674495e-02 
1.142900e+01 -3.716941e-02 
1.143000e+01 -3.759151e-02 
1.143100e+01 -3.801124e-02 
1.143200e+01 -3.842860e-02 
1.143300e+01 -3.884361e-02 
1.143400e+01 -3.925625e-02 
1.143500e+01 -3.966653e-02 
1.143600e+01 -4.007446e-02 
1.143700e+01 -4.048003e-02 
1.143800e+01 -4.088325e-02 
1.143900e+01 -4.128411e-02 
1.144000e+01 -4.168262e-02 
1.144100e+01 -4.207879e-02 
1.144200e+01 -4.247260e-02 
1.144300e+01 -4.286407e-02 
1.144400e+01 -4.325319e-02 
1.144500e+01 -4.363997e-02 
1.144600e+01 -4.402441e-02 
1.144700e+01 -4.440652e-02 
1.144800e+01 -4.478628e-02 
1.144900e+01 -4.516371e-02 
1.145000e+01 -4.553881e-02 
1.145100e+01 -4.591157e-02 
1.145200e+01 -4.628201e-02 
1.145300e+01 -4.665012e-02 
1.145400e+01 -4.701590e-02 
1.145500e+01 -4.737936e-02 
1.145600e+01 -4.774050e-02 
1.145700e+01 -4.809932e-02 
1.145800e+01 -4.845583e-02 
1.145900e+01 -4.881002e-02 
1.146000e+01 -4.916190e-02 
1.146100e+01 -4.951147e-02 
1.146200e+01 -4.985873e-02 
1.146300e+01 -5.020369e-02 
1.146400e+01 -5.054635e-02 
1.146500e+01 -5.088671e-02 
1.146600e+01 -5.122477e-02 
1.146700e+01 -5.156053e-02 
1.146800e+01 -5.189400e-02 
1.146900e+01 -5.222518e-02 
1.147000e+01 -5.255408e-02 
1.147100e+01 -5.288069e-02 
1.147200e+01 -5.320502e-02 
1.147300e+01 -5.352706e-02 
1.147400e+01 -5.384684e-02 
1.147500e+01 -5.416434e-02 
1.147600e+01 -5.447956e-02 
1.147700e+01 -5.479252e-02 
1.147800e+01 -5.510322e-02 
1.147900e+01 -5.541165e-02 
1.148000e+01 -5.571782e-02 
1.148100e+01 -5.602173e-02 
1.148200e+01 -5.632339e-02 
1.148300e+01 -5.662280e-02 
1.148400e+01 -5.691996e-02 
1.148500e+01 -5.721488e-02 
1.148600e+01 -5.750756e-02 
1.148700e+01 -5.779799e-02 
1.148800e+01 -5.808619e-02 
1.148900e+01 -5.837216e-02 
1.149000e+01 -5.865590e-02 
1.149100e+01 -5.893741e-02 
1.149200e+01 -5.921670e-02 
1.149300e+01 -5.949377e-02 
1.149400e+01 -5.976863e-02 
1.149500e+01 -6.004127e-02 
1.149600e+01 -6.031170e-02 
1.149700e+01 -6.057993e-02 
1.149800e+01 -6.084595e-02 
1.149900e+01 -6.110977e-02 
1.150000e+01 -6.137140e-02 
1.150100e+01 -6.163083e-02 
1.150200e+01 -6.188808e-02 
1.150300e+01 -6.214314e-02 
1.150400e+01 -6.239601e-02 
1.150500e+01 -6.264671e-02 
1.150600e+01 -6.289524e-02 
1.150700e+01 -6.314159e-02 
1.150800e+01 -6.338578e-02 
1.150900e+01 -6.362780e-02 
1.151000e+01 -6.386766e-02 
1.151100e+01 -6.410537e-02 
1.151200e+01 -6.434092e-02 
1.151300e+01 -6.457432e-02 
1.151400e+01 -6.480558e-02 
1.151500e+01 -6.503470e-02 
1.151600e+01 -6.526168e-02 
1.151700e+01 -6.548653e-02 
1.151800e+01 -6.570924e-02 
1.151900e+01 -6.592984e-02 
1.152000e+01 -6.614831e-02 
1.152100e+01 -6.636466e-02 
1.152200e+01 -6.657890e-02 
1.152300e+01 -6.679103e-02 
1.152400e+01 -6.700105e-02 
1.152500e+01 -6.720897e-02 
1.152600e+01 -6.741480e-02 
1.152700e+01 -6.761853e-02 
1.152800e+01 -6.782017e-02 
1.152900e+01 -6.801973e-02 
1.153000e+01 -6.821720e-02 
1.153100e+01 -6.841260e-02 
1.153200e+01 -6.860593e-02 
1.153300e+01 -6.879719e-02 
1.153400e+01 -6.898639e-02 
1.153500e+01 -6.917353e-02 
1.153600e+01 -6.935861e-02 
1.153700e+01 -6.954164e-02 
1.153800e+01 -6.972262e-02 
1.153900e+01 -6.990157e-02 
1.154000e+01 -7.007847e-02 
1.154100e+01 -7.025335e-02 
1.154200e+01 -7.042619e-02 
1.154300e+01 -7.059701e-02 
1.154400e+01 -7.076581e-02 
1.154500e+01 -7.093260e-02 
1.154600e+01 -7.109737e-02 
1.154700e+01 -7.126014e-02 
1.154800e+01 -7.142091e-02 
1.154900e+01 -7.157968e-02 
1.155000e+01 -7.173646e-02 
1.155100e+01 -7.189125e-02 
1.155200e+01 -7.204406e-02 
1.155300e+01 -7.219489e-02 
1.155400e+01 -7.234375e-02 
1.155500e+01 -7.249064e-02 
1.155600e+01 -7.263557e-02 
1.155700e+01 -7.277853e-02 
1.155800e+01 -7.291955e-02 
1.155900e+01 -7.305861e-02 
1.156000e+01 -7.319573e-02 
1.156100e+01 -7.333091e-02 
1.156200e+01 -7.346416e-02 
1.156300e+01 -7.359547e-02 
1.156400e+01 -7.372486e-02 
1.156500e+01 -7.385233e-02 
1.156600e+01 -7.397789e-02 
1.156700e+01 -7.410153e-02 
1.156800e+01 -7.422327e-02 
1.156900e+01 -7.434311e-02 
1.157000e+01 -7.446106e-02 
1.157100e+01 -7.457711e-02 
1.157200e+01 -7.469128e-02 
1.157300e+01 -7.480357e-02 
1.157400e+01 -7.491399e-02 
1.157500e+01 -7.502253e-02 
1.157600e+01 -7.512921e-02 
1.157700e+01 -7.523404e-02 
1.157800e+01 -7.533701e-02 
1.157900e+01 -7.543812e-02 
1.158000e+01 -7.553740e-02 
1.158100e+01 -7.563484e-02 
1.158200e+01 -7.573044e-02 
1.158300e+01 -7.582422e-02 
1.158400e+01 -7.591617e-02 
1.158500e+01 -7.600631e-02 
1.158600e+01 -7.609463e-02 
1.158700e+01 -7.618115e-02 
1.158800e+01 -7.626586e-02 
1.158900e+01 -7.634878e-02 
1.159000e+01 -7.642991e-02 
1.159100e+01 -7.650925e-02 
1.159200e+01 -7.658682e-02 
1.159300e+01 -7.666261e-02 
1.159400e+01 -7.673663e-02 
1.159500e+01 -7.680888e-02 
1.159600e+01 -7.687938e-02 
1.159700e+01 -7.694812e-02 
1.159800e+01 -7.701512e-02 
1.159900e+01 -7.708038e-02 
1.160000e+01 -7.714390e-02 
1.160100e+01 -7.720569e-02 
1.160200e+01 -7.726575e-02 
1.160300e+01 -7.732410e-02 
1.160400e+01 -7.738073e-02 
1.160500e+01 -7.743565e-02 
1.160600e+01 -7.748887e-02 
1.160700e+01 -7.754039e-02 
1.160800e+01 -7.759022e-02 
1.160900e+01 -7.763837e-02 
1.161000e+01 -7.768483e-02 
1.161100e+01 -7.772962e-02 
1.161200e+01 -7.777274e-02 
1.161300e+01 -7.781420e-02 
1.161400e+01 -7.785400e-02 
1.161500e+01 -7.789215e-02 
1.161600e+01 -7.792865e-02 
1.161700e+01 -7.796351e-02 
1.161800e+01 -7.799674e-02 
1.161900e+01 -7.802834e-02 
1.162000e+01 -7.805832e-02 
1.162100e+01 -7.808667e-02 
1.162200e+01 -7.811342e-02 
1.162300e+01 -7.813856e-02 
1.162400e+01 -7.816211e-02 
1.162500e+01 -7.818405e-02 
1.162600e+01 -7.820441e-02 
1.162700e+01 -7.822319e-02 
1.162800e+01 -7.824039e-02 
1.162900e+01 -7.825602e-02 
1.163000e+01 -7.827009e-02 
1.163100e+01 -7.828260e-02 
1.163200e+01 -7.829355e-02 
1.163300e+01 -7.830296e-02 
1.163400e+01 -7.831083e-02 
1.163500e+01 -7.831716e-02 
1.163600e+01 -7.832196e-02 
1.163700e+01 -7.832524e-02 
1.163800e+01 -7.832700e-02 
1.163900e+01 -7.832725e-02 
1.164000e+01 -7.832600e-02 
1.164100e+01 -7.832325e-02 
1.164200e+01 -7.831900e-02 
1.164300e+01 -7.831327e-02 
1.164400e+01 -7.830605e-02 
1.164500e+01 -7.829736e-02 
1.164600e+01 -7.828720e-02 
1.164700e+01 -7.827558e-02 
1.164800e+01 -7.826250e-02 
1.164900e+01 -7.824797e-02 
1.165000e+01 -7.823200e-02 
1.165100e+01 -7.821459e-02 
1.165200e+01 -7.819574e-02 
1.165300e+01 -7.817547e-02 
1.165400e+01 -7.815378e-02 
1.165500e+01 -7.813067e-02 
1.165600e+01 -7.810615e-02 
1.165700e+01 -7.808024e-02 
1.165800e+01 -7.805292e-02 
1.165900e+01 -7.802422e-02 
1.166000e+01 -7.799413e-02 
1.166100e+01 -7.796267e-02 
1.166200e+01 -7.792983e-02 
1.166300e+01 -7.789563e-02 
1.166400e+01 -7.786007e-02 
1.166500e+01 -7.782315e-02 
1.166600e+01 -7.778489e-02 
1.166700e+01 -7.774529e-02 
1.166800e+01 -7.770436e-02 
1.166900e+01 -7.766209e-02 
1.167000e+01 -7.761851e-02 
1.167100e+01 -7.757361e-02 
1.167200e+01 -7.752740e-02 
1.167300e+01 -7.747988e-02 
1.167400e+01 -7.743107e-02 
1.167500e+01 -7.738097e-02 
1.167600e+01 -7.732958e-02 
1.167700e+01 -7.727691e-02 
1.167800e+01 -7.722298e-02 
1.167900e+01 -7.716777e-02 
1.168000e+01 -7.711131e-02 
1.168100e+01 -7.705359e-02 
1.168200e+01 -7.699463e-02 
1.168300e+01 -7.693442e-02 
1.168400e+01 -7.687298e-02 
1.168500e+01 -7.681031e-02 
1.168600e+01 -7.674642e-02 
1.168700e+01 -7.668131e-02 
1.168800e+01 -7.661499e-02 
1.168900e+01 -7.654747e-02 
1.169000e+01 -7.647876e-02 
1.169100e+01 -7.640885e-02 
1.169200e+01 -7.633776e-02 
1.169300e+01 -7.626548e-02 
1.169400e+01 -7.619204e-02 
1.169500e+01 -7.611743e-02 
1.169600e+01 -7.604166e-02 
1.169700e+01 -7.596474e-02 
1.169800e+01 -7.588667e-02 
1.169900e+01 -7.580746e-02 
1.170000e+01 -7.572712e-02 
1.170100e+01 -7.564565e-02 
1.170200e+01 -7.556306e-02 
1.170300e+01 -7.547935e-02 
1.170400e+01 -7.539453e-02 
1.170500e+01 -7.530861e-02 
1.170600e+01 -7.522159e-02 
1.170700e+01 -7.513348e-02 
1.170800e+01 -7.504429e-02 
1.170900e+01 -7.495402e-02 
1.171000e+01 -7.486268e-02 
1.171100e+01 -7.477028e-02 
1.171200e+01 -7.467682e-02 
1.171300e+01 -7.458230e-02 
1.171400e+01 -7.448674e-02 
1.171500e+01 -7.439014e-02 
1.171600e+01 -7.429250e-02 
1.171700e+01 -7.419384e-02 
1.171800e+01 -7.409415e-02 
1.171900e+01 -7.399346e-02 
1.172000e+01 -7.389175e-02 
1.172100e+01 -7.378904e-02 
1.172200e+01 -7.368534e-02 
1.172300e+01 -7.358064e-02 
1.172400e+01 -7.347497e-02 
1.172500e+01 -7.336831e-02 
1.172600e+01 -7.326069e-02 
1.172700e+01 -7.315210e-02 
1.172800e+01 -7.304256e-02 
1.172900e+01 -7.293206e-02 
1.173000e+01 -7.282061e-02 
1.173100e+01 -7.270823e-02 
1.173200e+01 -7.259492e-02 
1.173300e+01 -7.248068e-02 
1.173400e+01 -7.236551e-02 
1.173500e+01 -7.224944e-02 
1.173600e+01 -7.213245e-02 
1.173700e+01 -7.201457e-02 
1.173800e+01 -7.189579e-02 
1.173900e+01 -7.177612e-02 
1.174000e+01 -7.165557e-02 
1.174100e+01 -7.153414e-02 
1.174200e+01 -7.141184e-02 
1.174300e+01 -7.128867e-02 
1.174400e+01 -7.116465e-02 
1.174500e+01 -7.103978e-02 
1.174600e+01 -7.091406e-02 
1.174700e+01 -7.078751e-02 
1.174800e+01 -7.066012e-02 
1.174900e+01 -7.053190e-02 
1.175000e+01 -7.040286e-02 
1.175100e+01 -7.027301e-02 
1.175200e+01 -7.014235e-02 
1.175300e+01 -7.001089e-02 
1.175400e+01 -6.987864e-02 
1.175500e+01 -6.974559e-02 
1.175600e+01 -6.961176e-02 
1.175700e+01 -6.947716e-02 
1.175800e+01 -6.934178e-02 
1.175900e+01 -6.920564e-02 
1.176000e+01 -6.906874e-02 
1.176100e+01 -6.893109e-02 
1.176200e+01 -6.879269e-02 
1.176300e+01 -6.865355e-02 
1.176400e+01 -6.851367e-02 
1.176500e+01 -6.837307e-02 
1.176600e+01 -6.823175e-02 
1.176700e+01 -6.808971e-02 
1.176800e+01 -6.794697e-02 
1.176900e+01 -6.780351e-02 
1.177000e+01 -6.765937e-02 
1.177100e+01 -6.751453e-02 
1.177200e+01 -6.736900e-02 
1.177300e+01 -6.722280e-02 
1.177400e+01 -6.707592e-02 
1.177500e+01 -6.692838e-02 
1.177600e+01 -6.678017e-02 
1.177700e+01 -6.663131e-02 
1.177800e+01 -6.648181e-02 
1.177900e+01 -6.633166e-02 
1.178000e+01 -6.618087e-02 
1.178100e+01 -6.602945e-02 
1.178200e+01 -6.587741e-02 
1.178300e+01 -6.572475e-02 
1.178400e+01 -6.557147e-02 
1.178500e+01 -6.541759e-02 
1.178600e+01 -6.526311e-02 
1.178700e+01 -6.510804e-02 
1.178800e+01 -6.495237e-02 
1.178900e+01 -6.479613e-02 
1.179000e+01 -6.463930e-02 
1.179100e+01 -6.448191e-02 
1.179200e+01 -6.432395e-02 
1.179300e+01 -6.416543e-02 
1.179400e+01 -6.400635e-02 
1.179500e+01 -6.384674e-02 
1.179600e+01 -6.368657e-02 
1.179700e+01 -6.352588e-02 
1.179800e+01 -6.336465e-02 
1.179900e+01 -6.320290e-02 
1.180000e+01 -6.304064e-02 
1.180100e+01 -6.287786e-02 
1.180200e+01 -6.271457e-02 
1.180300e+01 -6.255078e-02 
1.180400e+01 -6.238650e-02 
1.180500e+01 -6.222173e-02 
1.180600e+01 -6.205648e-02 
1.180700e+01 -6.189075e-02 
1.180800e+01 -6.172455e-02 
1.180900e+01 -6.155788e-02 
1.181000e+01 -6.139076e-02 
1.181100e+01 -6.122318e-02 
1.181200e+01 -6.105515e-02 
1.181300e+01 -6.088668e-02 
1.181400e+01 -6.071777e-02 
1.181500e+01 -6.054843e-02 
1.181600e+01 -6.037866e-02 
1.181700e+01 -6.020848e-02 
1.181800e+01 -6.003788e-02 
1.181900e+01 -5.986687e-02 
1.182000e+01 -5.969546e-02 
1.182100e+01 -5.952365e-02 
1.182200e+01 -5.935145e-02 
1.182300e+01 -5.917886e-02 
1.182400e+01 -5.900589e-02 
1.182500e+01 -5.883255e-02 
1.182600e+01 -5.865884e-02 
1.182700e+01 -5.848476e-02 
1.182800e+01 -5.831033e-02 
1.182900e+01 -5.813554e-02 
1.183000e+01 -5.796041e-02 
1.183100e+01 -5.778494e-02 
1.183200e+01 -5.760912e-02 
1.183300e+01 -5.743298e-02 
1.183400e+01 -5.725651e-02 
1.183500e+01 -5.707973e-02 
1.183600e+01 -5.690263e-02 
1.183700e+01 -5.672521e-02 
1.183800e+01 -5.654750e-02 
1.183900e+01 -5.636949e-02 
1.184000e+01 -5.619118e-02 
1.184100e+01 -5.601259e-02 
1.184200e+01 -5.583372e-02 
1.184300e+01 -5.565457e-02 
1.184400e+01 -5.547514e-02 
1.184500e+01 -5.529546e-02 
1.184600e+01 -5.511551e-02 
1.184700e+01 -5.493530e-02 
1.184800e+01 -5.475485e-02 
1.184900e+01 -5.457415e-02 
1.185000e+01 -5.439321e-02 
1.185100e+01 -5.421204e-02 
1.185200e+01 -5.403064e-02 
1.185300e+01 -5.384902e-02 
1.185400e+01 -5.366717e-02 
1.185500e+01 -5.348511e-02 
1.185600e+01 -5.330285e-02 
1.185700e+01 -5.312038e-02 
1.185800e+01 -5.293771e-02 
1.185900e+01 -5.275486e-02 
1.186000e+01 -5.257181e-02 
1.186100e+01 -5.238858e-02 
1.186200e+01 -5.220517e-02 
1.186300e+01 -5.202159e-02 
1.186400e+01 -5.183785e-02 
1.186500e+01 -5.165394e-02 
1.186600e+01 -5.146987e-02 
1.186700e+01 -5.128565e-02 
1.186800e+01 -5.110129e-02 
1.186900e+01 -5.091678e-02 
1.187000e+01 -5.073213e-02 
1.187100e+01 -5.054736e-02 
1.187200e+01 -5.036245e-02 
1.187300e+01 -5.017742e-02 
1.187400e+01 -4.999228e-02 
1.187500e+01 -4.980702e-02 
1.187600e+01 -4.962165e-02 
1.187700e+01 -4.943618e-02 
1.187800e+01 -4.925062e-02 
1.187900e+01 -4.906496e-02 
1.188000e+01 -4.887921e-02 
1.188100e+01 -4.869337e-02 
1.188200e+01 -4.850746e-02 
1.188300e+01 -4.832148e-02 
1.188400e+01 -4.813542e-02 
1.188500e+01 -4.794930e-02 
1.188600e+01 -4.776312e-02 
1.188700e+01 -4.757688e-02 
1.188800e+01 -4.739060e-02 
1.188900e+01 -4.720427e-02 
1.189000e+01 -4.701789e-02 
1.189100e+01 -4.683148e-02 
1.189200e+01 -4.664504e-02 
1.189300e+01 -4.645857e-02 
1.189400e+01 -4.627208e-02 
1.189500e+01 -4.608557e-02 
1.189600e+01 -4.589904e-02 
1.189700e+01 -4.571251e-02 
1.189800e+01 -4.552597e-02 
1.189900e+01 -4.533943e-02 
1.190000e+01 -4.515290e-02 
1.190100e+01 -4.496637e-02 
1.190200e+01 -4.477986e-02 
1.190300e+01 -4.459336e-02 
1.190400e+01 -4.440689e-02 
1.190500e+01 -4.422044e-02 
1.190600e+01 -4.403403e-02 
1.190700e+01 -4.384764e-02 
1.190800e+01 -4.366130e-02 
1.190900e+01 -4.347500e-02 
1.191000e+01 -4.328875e-02 
1.191100e+01 -4.310256e-02 
1.191200e+01 -4.291642e-02 
1.191300e+01 -4.273034e-02 
1.191400e+01 -4.254432e-02 
1.191500e+01 -4.235838e-02 
1.191600e+01 -4.217250e-02 
1.191700e+01 -4.198671e-02 
1.191800e+01 -4.180100e-02 
1.191900e+01 -4.161537e-02 
1.192000e+01 -4.142983e-02 
1.192100e+01 -4.124439e-02 
1.192200e+01 -4.105905e-02 
1.192300e+01 -4.087381e-02 
1.192400e+01 -4.068867e-02 
1.192500e+01 -4.050365e-02 
1.192600e+01 -4.031874e-02 
1.192700e+01 -4.013395e-02 
1.192800e+01 -3.994928e-02 
1.192900e+01 -3.976474e-02 
1.193000e+01 -3.958033e-02 
1.193100e+01 -3.939605e-02 
1.193200e+01 -3.921191e-02 
1.193300e+01 -3.902791e-02 
1.193400e+01 -3.884406e-02 
1.193500e+01 -3.866036e-02 
1.193600e+01 -3.847681e-02 
1.193700e+01 -3.829342e-02 
1.193800e+01 -3.811020e-02 
1.193900e+01 -3.792713e-02 
1.194000e+01 -3.774424e-02 
1.194100e+01 -3.756152e-02 
1.194200e+01 -3.737897e-02 
1.194300e+01 -3.719661e-02 
1.194400e+01 -3.701442e-02 
1.194500e+01 -3.683243e-02 
1.194600e+01 -3.665063e-02 
1.194700e+01 -3.646902e-02 
1.194800e+01 -3.628761e-02 
1.194900e+01 -3.610640e-02 
1.195000e+01 -3.592540e-02 
1.195100e+01 -3.574460e-02 
1.195200e+01 -3.556402e-02 
1.195300e+01 -3.538366e-02 
1.195400e+01 -3.520351e-02 
1.195500e+01 -3.502359e-02 
1.195600e+01 -3.484389e-02 
1.195700e+01 -3.466443e-02 
1.195800e+01 -3.448519e-02 
1.195900e+01 -3.430620e-02 
1.196000e+01 -3.412744e-02 
1.196100e+01 -3.394893e-02 
1.196200e+01 -3.377066e-02 
1.196300e+01 -3.359264e-02 
1.196400e+01 -3.341488e-02 
1.196500e+01 -3.323738e-02 
1.196600e+01 -3.306013e-02 
1.196700e+01 -3.288315e-02 
1.196800e+01 -3.270643e-02 
1.196900e+01 -3.252998e-02 
1.197000e+01 -3.235381e-02 
1.197100e+01 -3.217791e-02 
1.197200e+01 -3.200229e-02 
1.197300e+01 -3.182696e-02 
1.197400e+01 -3.165191e-02 
1.197500e+01 -3.147714e-02 
1.197600e+01 -3.130267e-02 
1.197700e+01 -3.112850e-02 
1.197800e+01 -3.095462e-02 
1.197900e+01 -3.078104e-02 
1.198000e+01 -3.060776e-02 
1.198100e+01 -3.043480e-02 
1.198200e+01 -3.026214e-02 
1.198300e+01 -3.008979e-02 
1.198400e+01 -2.991776e-02 
1.198500e+01 -2.974605e-02 
1.198600e+01 -2.957465e-02 
1.198700e+01 -2.940359e-02 
1.198800e+01 -2.923285e-02 
1.198900e+01 -2.906243e-02 
1.199000e+01 -2.889236e-02 
1.199100e+01 -2.872261e-02 
1.199200e+01 -2.855321e-02 
1.199300e+01 -2.838414e-02 
1.199400e+01 -2.821542e-02 
1.199500e+01 -2.804704e-02 
1.199600e+01 -2.787902e-02 
1.199700e+01 -2.771134e-02 
1.199800e+01 -2.754402e-02 
1.199900e+01 -2.737705e-02 
1.200000e+01 -2.721045e-02 
1.200100e+01 -2.704420e-02 
1.200200e+01 -2.687832e-02 
1.200300e+01 -2.671281e-02 
1.200400e+01 -2.654767e-02 
1.200500e+01 -2.638289e-02 
1.200600e+01 -2.621850e-02 
1.200700e+01 -2.605448e-02 
1.200800e+01 -2.589083e-02 
1.200900e+01 -2.572757e-02 
1.201000e+01 -2.556470e-02 
1.201100e+01 -2.540221e-02 
1.201200e+01 -2.524011e-02 
1.201300e+01 -2.507840e-02 
1.201400e+01 -2.491708e-02 
1.201500e+01 -2.475616e-02 
1.201600e+01 -2.459564e-02 
1.201700e+01 -2.443552e-02 
1.201800e+01 -2.427580e-02 
1.201900e+01 -2.411648e-02 
1.202000e+01 -2.395758e-02 
1.202100e+01 -2.379908e-02 
1.202200e+01 -2.364099e-02 
1.202300e+01 -2.348331e-02 
1.202400e+01 -2.332606e-02 
1.202500e+01 -2.316921e-02 
1.202600e+01 -2.301279e-02 
1.202700e+01 -2.285679e-02 
1.202800e+01 -2.270122e-02 
1.202900e+01 -2.254607e-02 
1.203000e+01 -2.239134e-02 
1.203100e+01 -2.223705e-02 
1.203200e+01 -2.208319e-02 
1.203300e+01 -2.192976e-02 
1.203400e+01 -2.177677e-02 
1.203500e+01 -2.162422e-02 
1.203600e+01 -2.147210e-02 
1.203700e+01 -2.132043e-02 
1.203800e+01 -2.116920e-02 
1.203900e+01 -2.101841e-02 
1.204000e+01 -2.086807e-02 
1.204100e+01 -2.071818e-02 
1.204200e+01 -2.056874e-02 
1.204300e+01 -2.041975e-02 
1.204400e+01 -2.027122e-02 
1.204500e+01 -2.012314e-02 
1.204600e+01 -1.997551e-02 
1.204700e+01 -1.982835e-02 
1.204800e+01 -1.968165e-02 
1.204900e+01 -1.953540e-02 
1.205000e+01 -1.938963e-02 
1.205100e+01 -1.924431e-02 
1.205200e+01 -1.909947e-02 
1.205300e+01 -1.895509e-02 
1.205400e+01 -1.881118e-02 
1.205500e+01 -1.866775e-02 
1.205600e+01 -1.852478e-02 
1.205700e+01 -1.838229e-02 
1.205800e+01 -1.824028e-02 
1.205900e+01 -1.809874e-02 
1.206000e+01 -1.795768e-02 
1.206100e+01 -1.781711e-02 
1.206200e+01 -1.767701e-02 
1.206300e+01 -1.753740e-02 
1.206400e+01 -1.739827e-02 
1.206500e+01 -1.725962e-02 
1.206600e+01 -1.712146e-02 
1.206700e+01 -1.698380e-02 
1.206800e+01 -1.684661e-02 
1.206900e+01 -1.670992e-02 
1.207000e+01 -1.657373e-02 
1.207100e+01 -1.643802e-02 
1.207200e+01 -1.630281e-02 
1.207300e+01 -1.616809e-02 
1.207400e+01 -1.603387e-02 
1.207500e+01 -1.590015e-02 
1.207600e+01 -1.576693e-02 
1.207700e+01 -1.563420e-02 
1.207800e+01 -1.550198e-02 
1.207900e+01 -1.537026e-02 
1.208000e+01 -1.523904e-02 
1.208100e+01 -1.510832e-02 
1.208200e+01 -1.497811e-02 
1.208300e+01 -1.484841e-02 
1.208400e+01 -1.471921e-02 
1.208500e+01 -1.459052e-02 
1.208600e+01 -1.446234e-02 
1.208700e+01 -1.433467e-02 
1.208800e+01 -1.420751e-02 
1.208900e+01 -1.408086e-02 
1.209000e+01 -1.395472e-02 
1.209100e+01 -1.382910e-02 
1.209200e+01 -1.370398e-02 
1.209300e+01 -1.357939e-02 
1.209400e+01 -1.345531e-02 
1.209500e+01 -1.333174e-02 
1.209600e+01 -1.320869e-02 
1.209700e+01 -1.308616e-02 
1.209800e+01 -1.296415e-02 
1.209900e+01 -1.284266e-02 
1.210000e+01 -1.272169e-02 
1.210100e+01 -1.260123e-02 
1.210200e+01 -1.248130e-02 
1.210300e+01 -1.236189e-02 
1.210400e+01 -1.224300e-02 
1.210500e+01 -1.212463e-02 
1.210600e+01 -1.200679e-02 
1.210700e+01 -1.188947e-02 
1.210800e+01 -1.177268e-02 
1.210900e+01 -1.165641e-02 
1.211000e+01 -1.154066e-02 
1.211100e+01 -1.142544e-02 
1.211200e+01 -1.131075e-02 
1.211300e+01 -1.119658e-02 
1.211400e+01 -1.108295e-02 
1.211500e+01 -1.096983e-02 
1.211600e+01 -1.085725e-02 
1.211700e+01 -1.074520e-02 
1.211800e+01 -1.063367e-02 
1.211900e+01 -1.052267e-02 
1.212000e+01 -1.041220e-02 
1.212100e+01 -1.030226e-02 
1.212200e+01 -1.019285e-02 
1.212300e+01 -1.008398e-02 
1.212400e+01 -9.975627e-03 
1.212500e+01 -9.867809e-03 
1.212600e+01 -9.760522e-03 
1.212700e+01 -9.653765e-03 
1.212800e+01 -9.547540e-03 
1.212900e+01 -9.441846e-03 
1.213000e+01 -9.336683e-03 
1.213100e+01 -9.232053e-03 
1.213200e+01 -9.127953e-03 
1.213300e+01 -9.024386e-03 
1.213400e+01 -8.921350e-03 
1.213500e+01 -8.818847e-03 
1.213600e+01 -8.716875e-03 
1.213700e+01 -8.615436e-03 
1.213800e+01 -8.514528e-03 
1.213900e+01 -8.414153e-03 
1.214000e+01 -8.314310e-03 
1.214100e+01 -8.214998e-03 
1.214200e+01 -8.116219e-03 
1.214300e+01 -8.017971e-03 
1.214400e+01 -7.920256e-03 
1.214500e+01 -7.823072e-03 
1.214600e+01 -7.726419e-03 
1.214700e+01 -7.630299e-03 
1.214800e+01 -7.534709e-03 
1.214900e+01 -7.439651e-03 
1.215000e+01 -7.345123e-03 
1.215100e+01 -7.251127e-03 
1.215200e+01 -7.157661e-03 
1.215300e+01 -7.064725e-03 
1.215400e+01 -6.972320e-03 
1.215500e+01 -6.880444e-03 
1.215600e+01 -6.789098e-03 
1.215700e+01 -6.698282e-03 
1.215800e+01 -6.607994e-03 
1.215900e+01 -6.518235e-03 
1.216000e+01 -6.429005e-03 
1.216100e+01 -6.340303e-03 
1.216200e+01 -6.252128e-03 
1.216300e+01 -6.164481e-03 
1.216400e+01 -6.077361e-03 
1.216500e+01 -5.990768e-03 
1.216600e+01 -5.904700e-03 
1.216700e+01 -5.819158e-03 
1.216800e+01 -5.734142e-03 
1.216900e+01 -5.649650e-03 
1.217000e+01 -5.565683e-03 
1.217100e+01 -5.482240e-03 
1.217200e+01 -5.399320e-03 
1.217300e+01 -5.316922e-03 
1.217400e+01 -5.235048e-03 
1.217500e+01 -5.153695e-03 
1.217600e+01 -5.072863e-03 
1.217700e+01 -4.992551e-03 
1.217800e+01 -4.912760e-03 
1.217900e+01 -4.833489e-03 
1.218000e+01 -4.754736e-03 
1.218100e+01 -4.676501e-03 
1.218200e+01 -4.598784e-03 
1.218300e+01 -4.521584e-03 
1.218400e+01 -4.444901e-03 
1.218500e+01 -4.368733e-03 
1.218600e+01 -4.293079e-03 
1.218700e+01 -4.217940e-03 
1.218800e+01 -4.143315e-03 
1.218900e+01 -4.069202e-03 
1.219000e+01 -3.995601e-03 
1.219100e+01 -3.922512e-03 
1.219200e+01 -3.849933e-03 
1.219300e+01 -3.777863e-03 
1.219400e+01 -3.706303e-03 
1.219500e+01 -3.635251e-03 
1.219600e+01 -3.564706e-03 
1.219700e+01 -3.494667e-03 
1.219800e+01 -3.425134e-03 
1.219900e+01 -3.356106e-03 
1.220000e+01 -3.287581e-03 
1.220100e+01 -3.219560e-03 
1.220200e+01 -3.152040e-03 
1.220300e+01 -3.085022e-03 
1.220400e+01 -3.018504e-03 
1.220500e+01 -2.952485e-03 
1.220600e+01 -2.886965e-03 
1.220700e+01 -2.821942e-03 
1.220800e+01 -2.757416e-03 
1.220900e+01 -2.693385e-03 
1.221000e+01 -2.629849e-03 
1.221100e+01 -2.566806e-03 
1.221200e+01 -2.504256e-03 
1.221300e+01 -2.442197e-03 
1.221400e+01 -2.380628e-03 
1.221500e+01 -2.319549e-03 
1.221600e+01 -2.258958e-03 
1.221700e+01 -2.198855e-03 
1.221800e+01 -2.139237e-03 
1.221900e+01 -2.080105e-03 
1.222000e+01 -2.021457e-03 
1.222100e+01 -1.963291e-03 
1.222200e+01 -1.905607e-03 
1.222300e+01 -1.848404e-03 
1.222400e+01 -1.791681e-03 
1.222500e+01 -1.735435e-03 
1.222600e+01 -1.679667e-03 
1.222700e+01 -1.624375e-03 
1.222800e+01 -1.569558e-03 
1.222900e+01 -1.515214e-03 
1.223000e+01 -1.461342e-03 
1.223100e+01 -1.407942e-03 
1.223200e+01 -1.355012e-03 
1.223300e+01 -1.302550e-03 
1.223400e+01 -1.250556e-03 
1.223500e+01 -1.199028e-03 
1.223600e+01 -1.147965e-03 
1.223700e+01 -1.097366e-03 
1.223800e+01 -1.047229e-03 
1.223900e+01 -9.975534e-04 
1.224000e+01 -9.483374e-04 
1.224100e+01 -8.995800e-04 
1.224200e+01 -8.512796e-04 
1.224300e+01 -8.034352e-04 
1.224400e+01 -7.560452e-04 
1.224500e+01 -7.091084e-04 
1.224600e+01 -6.626234e-04 
1.224700e+01 -6.165888e-04 
1.224800e+01 -5.710033e-04 
1.224900e+01 -5.258655e-04 
1.225000e+01 -4.811739e-04 
1.225100e+01 -4.369273e-04 
1.225200e+01 -3.931242e-04 
1.225300e+01 -3.497631e-04 
1.225400e+01 -3.068427e-04 
1.225500e+01 -2.643615e-04 
1.225600e+01 -2.223180e-04 
1.225700e+01 -1.807109e-04 
1.225800e+01 -1.395387e-04 
1.225900e+01 -9.879994e-05 
1.226000e+01 -5.849309e-05 
1.226100e+01 -1.861671e-05 
1.226200e+01 2.083068e-05 
1.226300e+01 5.985059e-05 
1.226400e+01 9.844450e-05 
1.226500e+01 1.366139e-04 
1.226600e+01 1.743604e-04 
1.226700e+01 2.116854e-04 
1.226800e+01 2.485905e-04 
1.226900e+01 2.850772e-04 
1.227000e+01 3.211471e-04 
1.227100e+01 3.568017e-04 
1.227200e+01 3.920425e-04 
1.227300e+01 4.268712e-04 
1.227400e+01 4.612892e-04 
1.227500e+01 4.952983e-04 
1.227600e+01 5.288998e-04 
1.227700e+01 5.620956e-04 
1.227800e+01 5.948870e-04 
1.227900e+01 6.272758e-04 
1.228000e+01 6.592635e-04 
1.228100e+01 6.908518e-04 
1.228200e+01 7.220422e-04 
1.228300e+01 7.528365e-04 
1.228400e+01 7.832361e-04 
1.228500e+01 8.132429e-04 
1.228600e+01 8.428583e-04 
1.228700e+01 8.720840e-04 
1.228800e+01 9.009218e-04 
1.228900e+01 9.293732e-04 
1.229000e+01 9.574399e-04 
1.229100e+01 9.851236e-04 
1.229200e+01 1.012426e-03 
1.229300e+01 1.039349e-03 
1.229400e+01 1.065893e-03 
1.229500e+01 1.092062e-03 
1.229600e+01 1.117855e-03 
1.229700e+01 1.143276e-03 
1.229800e+01 1.168326e-03 
1.229900e+01 1.193006e-03 
1.230000e+01 1.217318e-03 
1.230100e+01 1.241264e-03 
1.230200e+01 1.264846e-03 
1.230300e+01 1.288065e-03 
1.230400e+01 1.310923e-03 
1.230500e+01 1.333422e-03 
1.230600e+01 1.355564e-03 
1.230700e+01 1.377350e-03 
1.230800e+01 1.398782e-03 
1.230900e+01 1.419861e-03 
1.231000e+01 1.440590e-03 
1.231100e+01 1.460971e-03 
1.231200e+01 1.481004e-03 
1.231300e+01 1.500692e-03 
1.231400e+01 1.520036e-03 
1.231500e+01 1.539039e-03 
1.231600e+01 1.557702e-03 
1.231700e+01 1.576027e-03 
1.231800e+01 1.594015e-03 
1.231900e+01 1.611669e-03 
1.232000e+01 1.628990e-03 
1.232100e+01 1.645979e-03 
1.232200e+01 1.662640e-03 
1.232300e+01 1.678973e-03 
1.232400e+01 1.694980e-03 
1.232500e+01 1.710663e-03 
1.232600e+01 1.726024e-03 
1.232700e+01 1.741065e-03 
1.232800e+01 1.755787e-03 
1.232900e+01 1.770192e-03 
1.233000e+01 1.784283e-03 
1.233100e+01 1.798060e-03 
1.233200e+01 1.811526e-03 
1.233300e+01 1.824682e-03 
1.233400e+01 1.837531e-03 
1.233500e+01 1.850073e-03 
1.233600e+01 1.862312e-03 
1.233700e+01 1.874248e-03 
1.233800e+01 1.885883e-03 
1.233900e+01 1.897220e-03 
1.234000e+01 1.908260e-03 
1.234100e+01 1.919005e-03 
1.234200e+01 1.929457e-03 
1.234300e+01 1.939617e-03 
1.234400e+01 1.949487e-03 
1.234500e+01 1.959070e-03 
1.234600e+01 1.968366e-03 
1.234700e+01 1.977379e-03 
1.234800e+01 1.986109e-03 
1.234900e+01 1.994558e-03 
1.235000e+01 2.002729e-03 
1.235100e+01 2.010622e-03 
1.235200e+01 2.018241e-03 
1.235300e+01 2.025586e-03 
1.235400e+01 2.032660e-03 
1.235500e+01 2.039464e-03 
1.235600e+01 2.046000e-03 
1.235700e+01 2.052270e-03 
1.235800e+01 2.058276e-03 
1.235900e+01 2.064020e-03 
1.236000e+01 2.069503e-03 
1.236100e+01 2.074727e-03 
1.236200e+01 2.079694e-03 
1.236300e+01 2.084405e-03 
1.236400e+01 2.088864e-03 
1.236500e+01 2.093071e-03 
1.236600e+01 2.097028e-03 
1.236700e+01 2.100737e-03 
1.236800e+01 2.104200e-03 
1.236900e+01 2.107419e-03 
1.237000e+01 2.110395e-03 
1.237100e+01 2.113130e-03 
1.237200e+01 2.115627e-03 
1.237300e+01 2.117886e-03 
1.237400e+01 2.119909e-03 
1.237500e+01 2.121700e-03 
1.237600e+01 2.123258e-03 
1.237700e+01 2.124586e-03 
1.237800e+01 2.125687e-03 
1.237900e+01 2.126560e-03 
1.238000e+01 2.127209e-03 
1.238100e+01 2.127636e-03 
1.238200e+01 2.127841e-03 
1.238300e+01 2.127826e-03 
1.238400e+01 2.127594e-03 
1.238500e+01 2.127147e-03 
1.238600e+01 2.126485e-03 
1.238700e+01 2.125611e-03 
1.238800e+01 2.124526e-03 
1.238900e+01 2.123233e-03 
1.239000e+01 2.121732e-03 
1.239100e+01 2.120027e-03 
1.239200e+01 2.118117e-03 
1.239300e+01 2.116006e-03 
1.239400e+01 2.113695e-03 
1.239500e+01 2.111186e-03 
1.239600e+01 2.108480e-03 
1.239700e+01 2.105579e-03 
1.239800e+01 2.102485e-03 
1.239900e+01 2.099199e-03 
1.240000e+01 2.095724e-03 
1.240100e+01 2.092061e-03 
1.240200e+01 2.088211e-03 
1.240300e+01 2.084177e-03 
1.240400e+01 2.079960e-03 
1.240500e+01 2.075561e-03 
1.240600e+01 2.070984e-03 
1.240700e+01 2.066228e-03 
1.240800e+01 2.061296e-03 
1.240900e+01 2.056190e-03 
1.241000e+01 2.050911e-03 
1.241100e+01 2.045460e-03 
1.241200e+01 2.039840e-03 
1.241300e+01 2.034053e-03 
1.241400e+01 2.028099e-03 
1.241500e+01 2.021980e-03 
1.241600e+01 2.015699e-03 
1.241700e+01 2.009257e-03 
1.241800e+01 2.002654e-03 
1.241900e+01 1.995894e-03 
1.242000e+01 1.988977e-03 
1.242100e+01 1.981906e-03 
1.242200e+01 1.974681e-03 
1.242300e+01 1.967305e-03 
1.242400e+01 1.959778e-03 
1.242500e+01 1.952104e-03 
1.242600e+01 1.944282e-03 
1.242700e+01 1.936315e-03 
1.242800e+01 1.928205e-03 
1.242900e+01 1.919952e-03 
1.243000e+01 1.911559e-03 
1.243100e+01 1.903027e-03 
1.243200e+01 1.894357e-03 
1.243300e+01 1.885551e-03 
1.243400e+01 1.876611e-03 
1.243500e+01 1.867539e-03 
1.243600e+01 1.858334e-03 
1.243700e+01 1.849000e-03 
1.243800e+01 1.839538e-03 
1.243900e+01 1.829949e-03 
1.244000e+01 1.820234e-03 
1.244100e+01 1.810395e-03 
1.244200e+01 1.800435e-03 
1.244300e+01 1.790353e-03 
1.244400e+01 1.780151e-03 
1.244500e+01 1.769832e-03 
1.244600e+01 1.759396e-03 
1.244700e+01 1.748845e-03 
1.244800e+01 1.738181e-03 
1.244900e+01 1.727404e-03 
1.245000e+01 1.716516e-03 
1.245100e+01 1.705519e-03 
1.245200e+01 1.694413e-03 
1.245300e+01 1.683202e-03 
1.245400e+01 1.671884e-03 
1.245500e+01 1.660463e-03 
1.245600e+01 1.648940e-03 
1.245700e+01 1.637315e-03 
1.245800e+01 1.625590e-03 
1.245900e+01 1.613767e-03 
1.246000e+01 1.601847e-03 
1.246100e+01 1.589831e-03 
1.246200e+01 1.577721e-03 
1.246300e+01 1.565517e-03 
1.246400e+01 1.553222e-03 
1.246500e+01 1.540836e-03 
1.246600e+01 1.528361e-03 
1.246700e+01 1.515797e-03 
1.246800e+01 1.503147e-03 
1.246900e+01 1.490412e-03 
1.247000e+01 1.477592e-03 
1.247100e+01 1.464689e-03 
1.247200e+01 1.451705e-03 
1.247300e+01 1.438639e-03 
1.247400e+01 1.425495e-03 
1.247500e+01 1.412272e-03 
1.247600e+01 1.398973e-03 
1.247700e+01 1.385597e-03 
1.247800e+01 1.372148e-03 
1.247900e+01 1.358624e-03 
1.248000e+01 1.345029e-03 
1.248100e+01 1.331362e-03 
1.248200e+01 1.317625e-03 
1.248300e+01 1.303819e-03 
1.248400e+01 1.289946e-03 
1.248500e+01 1.276006e-03 
1.248600e+01 1.262001e-03 
1.248700e+01 1.247931e-03 
1.248800e+01 1.233797e-03 
1.248900e+01 1.219602e-03 
1.249000e+01 1.205345e-03 
1.249100e+01 1.191027e-03 
1.249200e+01 1.176651e-03 
1.249300e+01 1.162216e-03 
1.249400e+01 1.147725e-03 
1.249500e+01 1.133177e-03 
1.249600e+01 1.118574e-03 
1.249700e+01 1.103917e-03 
1.249800e+01 1.089206e-03 
1.249900e+01 1.074444e-03 
1.250000e+01 1.059630e-03 
1.250100e+01 1.044766e-03 
1.250200e+01 1.029852e-03 
1.250300e+01 1.014890e-03 
1.250400e+01 9.998800e-04 
1.250500e+01 9.848236e-04 
1.250600e+01 9.697213e-04 
1.250700e+01 9.545740e-04 
1.250800e+01 9.393827e-04 
1.250900e+01 9.241481e-04 
1.251000e+01 9.088711e-04 
1.251100e+01 8.935526e-04 
1.251200e+01 8.781933e-04 
1.251300e+01 8.627940e-04 
1.251400e+01 8.473556e-04 
1.251500e+01 8.318789e-04 
1.251600e+01 8.163645e-04 
1.251700e+01 8.008133e-04 
1.251800e+01 7.852260e-04 
1.251900e+01 7.696033e-04 
1.252000e+01 7.539460e-04 
1.252100e+01 7.382547e-04 
1.252200e+01 7.225303e-04 
1.252300e+01 7.067733e-04 
1.252400e+01 6.909844e-04 
1.252500e+01 6.751643e-04 
1.252600e+01 6.593137e-04 
1.252700e+01 6.434332e-04 
1.252800e+01 6.275234e-04 
1.252900e+01 6.115849e-04 
1.253000e+01 5.956183e-04 
1.253100e+01 5.796243e-04 
1.253200e+01 5.636034e-04 
1.253300e+01 5.475562e-04 
1.253400e+01 5.314832e-04 
1.253500e+01 5.153850e-04 
1.253600e+01 4.992620e-04 
1.253700e+01 4.831149e-04 
1.253800e+01 4.669441e-04 
1.253900e+01 4.507501e-04 
1.254000e+01 4.345333e-04 
1.254100e+01 4.182944e-04 
1.254200e+01 4.020336e-04 
1.254300e+01 3.857515e-04 
1.254400e+01 3.694484e-04 
1.254500e+01 3.531248e-04 
1.254600e+01 3.367812e-04 
1.254700e+01 3.204178e-04 
1.254800e+01 3.040350e-04 
1.254900e+01 2.876332e-04 
1.255000e+01 2.712129e-04 
1.255100e+01 2.547742e-04 
1.255200e+01 2.383175e-04 
1.255300e+01 2.218432e-04 
1.255400e+01 2.053515e-04 
1.255500e+01 1.888427e-04 
1.255600e+01 1.723171e-04 
1.255700e+01 1.557750e-04 
1.255800e+01 1.392165e-04 
1.255900e+01 1.226419e-04 
1.256000e+01 1.060515e-04 
1.256100e+01 8.944542e-05 
1.256200e+01 7.282387e-05 
1.256300e+01 5.618702e-05 
1.256400e+01 3.953504e-05 
1.256500e+01 2.286807e-05 
1.256600e+01 6.186263e-06 
1.256700e+01 -1.051027e-05 
1.256800e+01 -2.722141e-05 
1.256900e+01 -4.394707e-05 
1.257000e+01 -6.068717e-05 
1.257100e+01 -7.744164e-05 
1.257200e+01 -9.421042e-05 
1.257300e+01 -1.109935e-04 
1.257400e+01 -1.277908e-04 
1.257500e+01 -1.446023e-04 
1.257600e+01 -1.614281e-04 
1.257700e+01 -1.782681e-04 
1.257800e+01 -1.951224e-04 
1.257900e+01 -2.119910e-04 
1.258000e+01 -2.288740e-04 
1.258100e+01 -2.457714e-04 
1.258200e+01 -2.626834e-04 
1.258300e+01 -2.796100e-04 
1.258400e+01 -2.965513e-04 
1.258500e+01 -3.135075e-04 
1.258600e+01 -3.304788e-04 
1.258700e+01 -3.474652e-04 
1.258800e+01 -3.644669e-04 
1.258900e+01 -3.814841e-04 
1.259000e+01 -3.985171e-04 
1.259100e+01 -4.155659e-04 
1.259200e+01 -4.326310e-04 
1.259300e+01 -4.497124e-04 
1.259400e+01 -4.668104e-04 
1.259500e+01 -4.839254e-04 
1.259600e+01 -5.010576e-04 
1.259700e+01 -5.182073e-04 
1.259800e+01 -5.353747e-04 
1.259900e+01 -5.525603e-04 
1.260000e+01 -5.697644e-04 
1.260100e+01 -5.869873e-04 
1.260200e+01 -6.042294e-04 
1.260300e+01 -6.214910e-04 
1.260400e+01 -6.387727e-04 
1.260500e+01 -6.560747e-04 
1.260600e+01 -6.733975e-04 
1.260700e+01 -6.907416e-04 
1.260800e+01 -7.081074e-04 
1.260900e+01 -7.254954e-04 
1.261000e+01 -7.429060e-04 
1.261100e+01 -7.603398e-04 
1.261200e+01 -7.777973e-04 
1.261300e+01 -7.952789e-04 
1.261400e+01 -8.127854e-04 
1.261500e+01 -8.303171e-04 
1.261600e+01 -8.478747e-04 
1.261700e+01 -8.654587e-04 
1.261800e+01 -8.830698e-04 
1.261900e+01 -9.007086e-04 
1.262000e+01 -9.183757e-04 
1.262100e+01 -9.360717e-04 
1.262200e+01 -9.537973e-04 
1.262300e+01 -9.715532e-04 
1.262400e+01 -9.893401e-04 
1.262500e+01 -1.007159e-03 
1.262600e+01 -1.025010e-03 
1.262700e+01 -1.042894e-03 
1.262800e+01 -1.060812e-03 
1.262900e+01 -1.078764e-03 
1.263000e+01 -1.096752e-03 
1.263100e+01 -1.114776e-03 
1.263200e+01 -1.132837e-03 
1.263300e+01 -1.150936e-03 
1.263400e+01 -1.169074e-03 
1.263500e+01 -1.187251e-03 
1.263600e+01 -1.205469e-03 
1.263700e+01 -1.223727e-03 
1.263800e+01 -1.242028e-03 
1.263900e+01 -1.260372e-03 
1.264000e+01 -1.278760e-03 
1.264100e+01 -1.297193e-03 
1.264200e+01 -1.315671e-03 
1.264300e+01 -1.334197e-03 
1.264400e+01 -1.352770e-03 
1.264500e+01 -1.371392e-03 
1.264600e+01 -1.390064e-03 
1.264700e+01 -1.408787e-03 
1.264800e+01 -1.427562e-03 
1.264900e+01 -1.446389e-03 
1.265000e+01 -1.465271e-03 
1.265100e+01 -1.484207e-03 
1.265200e+01 -1.503200e-03 
1.265300e+01 -1.522250e-03 
1.265400e+01 -1.541358e-03 
1.265500e+01 -1.560526e-03 
1.265600e+01 -1.579755e-03 
1.265700e+01 -1.599046e-03 
1.265800e+01 -1.618400e-03 
1.265900e+01 -1.637818e-03 
1.266000e+01 -1.657301e-03 
1.266100e+01 -1.676851e-03 
1.266200e+01 -1.696469e-03 
1.266300e+01 -1.716157e-03 
1.266400e+01 -1.735915e-03 
1.266500e+01 -1.755744e-03 
1.266600e+01 -1.775647e-03 
1.266700e+01 -1.795624e-03 
1.266800e+01 -1.815677e-03 
1.266900e+01 -1.835807e-03 
1.267000e+01 -1.856015e-03 
1.267100e+01 -1.876303e-03 
1.267200e+01 -1.896672e-03 
1.267300e+01 -1.917124e-03 
1.267400e+01 -1.937660e-03 
1.267500e+01 -1.958281e-03 
1.267600e+01 -1.978990e-03 
1.267700e+01 -1.999786e-03 
1.267800e+01 -2.020672e-03 
1.267900e+01 -2.041650e-03 
1.268000e+01 -2.062721e-03 
1.268100e+01 -2.083885e-03 
1.268200e+01 -2.105146e-03 
1.268300e+01 -2.126504e-03 
1.268400e+01 -2.147961e-03 
1.268500e+01 -2.169519e-03 
1.268600e+01 -2.191178e-03 
1.268700e+01 -2.212942e-03 
1.268800e+01 -2.234810e-03 
1.268900e+01 -2.256786e-03 
1.269000e+01 -2.278870e-03 
1.269100e+01 -2.301065e-03 
1.269200e+01 -2.323372e-03 
1.269300e+01 -2.345792e-03 
1.269400e+01 -2.368327e-03 
1.269500e+01 -2.390980e-03 
1.269600e+01 -2.413751e-03 
1.269700e+01 -2.436643e-03 
1.269800e+01 -2.459657e-03 
1.269900e+01 -2.482795e-03 
1.270000e+01 -2.506059e-03 
1.270100e+01 -2.529450e-03 
1.270200e+01 -2.552971e-03 
1.270300e+01 -2.576623e-03 
1.270400e+01 -2.600409e-03 
1.270500e+01 -2.624329e-03 
1.270600e+01 -2.648386e-03 
1.270700e+01 -2.672582e-03 
1.270800e+01 -2.696918e-03 
1.270900e+01 -2.721397e-03 
1.271000e+01 -2.746020e-03 
1.271100e+01 -2.770789e-03 
1.271200e+01 -2.795707e-03 
1.271300e+01 -2.820775e-03 
1.271400e+01 -2.845995e-03 
1.271500e+01 -2.871370e-03 
1.271600e+01 -2.896900e-03 
1.271700e+01 -2.922589e-03 
1.271800e+01 -2.948438e-03 
1.271900e+01 -2.974450e-03 
1.272000e+01 -3.000625e-03 
1.272100e+01 -3.026967e-03 
1.272200e+01 -3.053478e-03 
1.272300e+01 -3.080159e-03 
1.272400e+01 -3.107013e-03 
1.272500e+01 -3.134041e-03 
1.272600e+01 -3.161247e-03 
1.272700e+01 -3.188631e-03 
1.272800e+01 -3.216197e-03 
1.272900e+01 -3.243946e-03 
1.273000e+01 -3.271881e-03 
1.273100e+01 -3.300003e-03 
1.273200e+01 -3.328316e-03 
1.273300e+01 -3.356820e-03 
1.273400e+01 -3.385519e-03 
1.273500e+01 -3.414415e-03 
1.273600e+01 -3.443510e-03 
1.273700e+01 -3.472805e-03 
1.273800e+01 -3.502305e-03 
1.273900e+01 -3.532010e-03 
1.274000e+01 -3.561923e-03 
1.274100e+01 -3.592047e-03 
1.274200e+01 -3.622383e-03 
1.274300e+01 -3.652934e-03 
1.274400e+01 -3.683703e-03 
1.274500e+01 -3.714692e-03 
1.274600e+01 -3.745903e-03 
1.274700e+01 -3.777338e-03 
1.274800e+01 -3.809000e-03 
1.274900e+01 -3.840892e-03 
1.275000e+01 -3.873016e-03 
1.275100e+01 -3.905374e-03 
1.275200e+01 -3.937968e-03 
1.275300e+01 -3.970802e-03 
1.275400e+01 -4.003877e-03 
1.275500e+01 -4.037197e-03 
1.275600e+01 -4.070763e-03 
1.275700e+01 -4.104579e-03 
1.275800e+01 -4.138646e-03 
1.275900e+01 -4.172967e-03 
1.276000e+01 -4.207545e-03 
1.276100e+01 -4.242382e-03 
1.276200e+01 -4.277482e-03 
1.276300e+01 -4.312845e-03 
1.276400e+01 -4.348476e-03 
1.276500e+01 -4.384377e-03 
1.276600e+01 -4.420549e-03 
1.276700e+01 -4.456997e-03 
1.276800e+01 -4.493722e-03 
1.276900e+01 -4.530727e-03 
1.277000e+01 -4.568015e-03 
1.277100e+01 -4.605589e-03 
1.277200e+01 -4.643450e-03 
1.277300e+01 -4.681603e-03 
1.277400e+01 -4.720049e-03 
1.277500e+01 -4.758792e-03 
1.277600e+01 -4.797833e-03 
1.277700e+01 -4.837176e-03 
1.277800e+01 -4.876824e-03 
1.277900e+01 -4.916778e-03 
1.278000e+01 -4.957043e-03 
1.278100e+01 -4.997621e-03 
1.278200e+01 -5.038513e-03 
1.278300e+01 -5.079725e-03 
1.278400e+01 -5.121257e-03 
1.278500e+01 -5.163114e-03 
1.278600e+01 -5.205297e-03 
1.278700e+01 -5.247809e-03 
1.278800e+01 -5.290654e-03 
1.278900e+01 -5.333835e-03 
1.279000e+01 -5.377353e-03 
1.279100e+01 -5.421213e-03 
1.279200e+01 -5.465416e-03 
1.279300e+01 -5.509966e-03 
1.279400e+01 -5.554866e-03 
1.279500e+01 -5.600118e-03 
1.279600e+01 -5.645726e-03 
1.279700e+01 -5.691693e-03 
1.279800e+01 -5.738020e-03 
1.279900e+01 -5.784712e-03 
1.280000e+01 -5.831771e-03 
1.280100e+01 -5.879201e-03 
1.280200e+01 -5.927003e-03 
1.280300e+01 -5.975182e-03 
1.280400e+01 -6.023740e-03 
1.280500e+01 -6.072680e-03 
1.280600e+01 -6.122006e-03 
1.280700e+01 -6.171719e-03 
1.280800e+01 -6.221824e-03 
1.280900e+01 -6.272323e-03 
1.281000e+01 -6.323219e-03 
1.281100e+01 -6.374515e-03 
1.281200e+01 -6.426215e-03 
1.281300e+01 -6.478321e-03 
1.281400e+01 -6.530837e-03 
1.281500e+01 -6.583766e-03 
1.281600e+01 -6.637110e-03 
1.281700e+01 -6.690873e-03 
1.281800e+01 -6.745057e-03 
1.281900e+01 -6.799667e-03 
1.282000e+01 -6.854705e-03 
1.282100e+01 -6.910174e-03 
1.282200e+01 -6.966077e-03 
1.282300e+01 -7.022418e-03 
1.282400e+01 -7.079200e-03 
1.282500e+01 -7.136426e-03 
1.282600e+01 -7.194098e-03 
1.282700e+01 -7.252221e-03 
1.282800e+01 -7.310797e-03 
1.282900e+01 -7.369829e-03 
1.283000e+01 -7.429321e-03 
1.283100e+01 -7.489276e-03 
1.283200e+01 -7.549698e-03 
1.283300e+01 -7.610588e-03 
1.283400e+01 -7.671951e-03 
1.283500e+01 -7.733790e-03 
1.283600e+01 -7.796108e-03 
1.283700e+01 -7.858908e-03 
1.283800e+01 -7.922193e-03 
1.283900e+01 -7.985967e-03 
1.284000e+01 -8.050234e-03 
1.284100e+01 -8.114995e-03 
1.284200e+01 -8.180255e-03 
1.284300e+01 -8.246017e-03 
1.284400e+01 -8.312283e-03 
1.284500e+01 -8.379059e-03 
1.284600e+01 -8.446345e-03 
1.284700e+01 -8.514147e-03 
1.284800e+01 -8.582467e-03 
1.284900e+01 -8.651308e-03 
1.285000e+01 -8.720674e-03 
1.285100e+01 -8.790569e-03 
1.285200e+01 -8.860995e-03 
1.285300e+01 -8.931955e-03 
1.285400e+01 -9.003454e-03 
1.285500e+01 -9.075494e-03 
1.285600e+01 -9.148080e-03 
1.285700e+01 -9.221213e-03 
1.285800e+01 -9.294897e-03 
1.285900e+01 -9.369137e-03 
1.286000e+01 -9.443935e-03 
1.286100e+01 -9.519294e-03 
1.286200e+01 -9.595219e-03 
1.286300e+01 -9.671711e-03 
1.286400e+01 -9.748776e-03 
1.286500e+01 -9.826415e-03 
1.286600e+01 -9.904633e-03 
1.286700e+01 -9.983433e-03 
1.286800e+01 -1.006282e-02 
1.286900e+01 -1.014279e-02 
1.287000e+01 -1.022336e-02 
1.287100e+01 -1.030452e-02 
1.287200e+01 -1.038628e-02 
1.287300e+01 -1.046864e-02 
1.287400e+01 -1.055161e-02 
1.287500e+01 -1.063518e-02 
1.287600e+01 -1.071937e-02 
1.287700e+01 -1.080418e-02 
1.287800e+01 -1.088960e-02 
1.287900e+01 -1.097565e-02 
1.288000e+01 -1.106232e-02 
1.288100e+01 -1.114963e-02 
1.288200e+01 -1.123756e-02 
1.288300e+01 -1.132614e-02 
1.288400e+01 -1.141535e-02 
1.288500e+01 -1.150520e-02 
1.288600e+01 -1.159571e-02 
1.288700e+01 -1.168686e-02 
1.288800e+01 -1.177867e-02 
1.288900e+01 -1.187113e-02 
1.289000e+01 -1.196425e-02 
1.289100e+01 -1.205804e-02 
1.289200e+01 -1.215250e-02 
1.289300e+01 -1.224763e-02 
1.289400e+01 -1.234343e-02 
1.289500e+01 -1.243991e-02 
1.289600e+01 -1.253707e-02 
1.289700e+01 -1.263491e-02 
1.289800e+01 -1.273344e-02 
1.289900e+01 -1.283267e-02 
1.290000e+01 -1.293259e-02 
1.290100e+01 -1.303321e-02 
1.290200e+01 -1.313453e-02 
1.290300e+01 -1.323655e-02 
1.290400e+01 -1.333929e-02 
1.290500e+01 -1.344274e-02 
1.290600e+01 -1.354690e-02 
1.290700e+01 -1.365178e-02 
1.290800e+01 -1.375739e-02 
1.290900e+01 -1.386372e-02 
1.291000e+01 -1.397078e-02 
1.291100e+01 -1.407858e-02 
1.291200e+01 -1.418711e-02 
1.291300e+01 -1.429638e-02 
1.291400e+01 -1.440640e-02 
1.291500e+01 -1.451716e-02 
1.291600e+01 -1.462867e-02 
1.291700e+01 -1.474094e-02 
1.291800e+01 -1.485397e-02 
1.291900e+01 -1.496775e-02 
1.292000e+01 -1.508230e-02 
1.292100e+01 -1.519762e-02 
1.292200e+01 -1.531371e-02 
1.292300e+01 -1.543057e-02 
1.292400e+01 -1.554821e-02 
1.292500e+01 -1.566664e-02 
1.292600e+01 -1.578585e-02 
1.292700e+01 -1.590584e-02 
1.292800e+01 -1.602663e-02 
1.292900e+01 -1.614822e-02 
1.293000e+01 -1.627060e-02 
1.293100e+01 -1.639379e-02 
1.293200e+01 -1.651778e-02 
1.293300e+01 -1.664258e-02 
1.293400e+01 -1.676819e-02 
1.293500e+01 -1.689462e-02 
1.293600e+01 -1.702187e-02 
1.293700e+01 -1.714994e-02 
1.293800e+01 -1.727884e-02 
1.293900e+01 -1.740856e-02 
1.294000e+01 -1.753912e-02 
1.294100e+01 -1.767052e-02 
1.294200e+01 -1.780276e-02 
1.294300e+01 -1.793584e-02 
1.294400e+01 -1.806976e-02 
1.294500e+01 -1.820454e-02 
1.294600e+01 -1.834017e-02 
1.294700e+01 -1.847666e-02 
1.294800e+01 -1.861401e-02 
1.294900e+01 -1.875222e-02 
1.295000e+01 -1.889129e-02 
1.295100e+01 -1.903124e-02 
1.295200e+01 -1.917206e-02 
1.295300e+01 -1.931376e-02 
1.295400e+01 -1.945634e-02 
1.295500e+01 -1.959981e-02 
1.295600e+01 -1.974416e-02 
1.295700e+01 -1.988940e-02 
1.295800e+01 -2.003553e-02 
1.295900e+01 -2.018256e-02 
1.296000e+01 -2.033050e-02 
1.296100e+01 -2.047933e-02 
1.296200e+01 -2.062907e-02 
1.296300e+01 -2.077973e-02 
1.296400e+01 -2.093130e-02 
1.296500e+01 -2.108378e-02 
1.296600e+01 -2.123718e-02 
1.296700e+01 -2.139151e-02 
1.296800e+01 -2.154677e-02 
1.296900e+01 -2.170295e-02 
1.297000e+01 -2.186007e-02 
1.297100e+01 -2.201813e-02 
1.297200e+01 -2.217712e-02 
1.297300e+01 -2.233706e-02 
1.297400e+01 -2.249794e-02 
1.297500e+01 -2.265978e-02 
1.297600e+01 -2.282256e-02 
1.297700e+01 -2.298631e-02 
1.297800e+01 -2.315101e-02 
1.297900e+01 -2.331668e-02 
1.298000e+01 -2.348331e-02 
1.298100e+01 -2.365091e-02 
1.298200e+01 -2.381948e-02 
1.298300e+01 -2.398902e-02 
1.298400e+01 -2.415955e-02 
1.298500e+01 -2.433106e-02 
1.298600e+01 -2.450355e-02 
1.298700e+01 -2.467703e-02 
1.298800e+01 -2.485150e-02 
1.298900e+01 -2.502696e-02 
1.299000e+01 -2.520343e-02 
1.299100e+01 -2.538089e-02 
1.299200e+01 -2.555935e-02 
1.299300e+01 -2.573883e-02 
1.299400e+01 -2.591931e-02 
1.299500e+01 -2.610080e-02 
1.299600e+01 -2.628332e-02 
1.299700e+01 -2.646685e-02 
1.299800e+01 -2.665140e-02 
1.299900e+01 -2.683697e-02 
1.300000e+01 -2.702358e-02 
1.300100e+01 -2.721121e-02 
1.300200e+01 -2.739988e-02 
1.300300e+01 -2.758959e-02 
1.300400e+01 -2.778034e-02 
1.300500e+01 -2.797212e-02 
1.300600e+01 -2.816496e-02 
1.300700e+01 -2.835884e-02 
1.300800e+01 -2.855378e-02 
1.300900e+01 -2.874977e-02 
1.301000e+01 -2.894682e-02 
1.301100e+01 -2.914493e-02 
1.301200e+01 -2.934410e-02 
1.301300e+01 -2.954434e-02 
1.301400e+01 -2.974565e-02 
1.301500e+01 -2.994803e-02 
1.301600e+01 -3.015149e-02 
1.301700e+01 -3.035602e-02 
1.301800e+01 -3.056164e-02 
1.301900e+01 -3.076834e-02 
1.302000e+01 -3.097612e-02 
1.302100e+01 -3.118500e-02 
1.302200e+01 -3.139496e-02 
1.302300e+01 -3.160602e-02 
1.302400e+01 -3.181818e-02 
1.302500e+01 -3.203144e-02 
1.302600e+01 -3.224580e-02 
1.302700e+01 -3.246127e-02 
1.302800e+01 -3.267785e-02 
1.302900e+01 -3.289553e-02 
1.303000e+01 -3.311434e-02 
1.303100e+01 -3.333426e-02 
1.303200e+01 -3.355529e-02 
1.303300e+01 -3.377745e-02 
1.303400e+01 -3.400074e-02 
1.303500e+01 -3.422515e-02 
1.303600e+01 -3.445069e-02 
1.303700e+01 -3.467736e-02 
1.303800e+01 -3.490517e-02 
1.303900e+01 -3.513412e-02 
1.304000e+01 -3.536421e-02 
1.304100e+01 -3.559544e-02 
1.304200e+01 -3.582781e-02 
1.304300e+01 -3.606134e-02 
1.304400e+01 -3.629601e-02 
1.304500e+01 -3.653184e-02 
1.304600e+01 -3.676882e-02 
1.304700e+01 -3.700696e-02 
1.304800e+01 -3.724626e-02 
1.304900e+01 -3.748672e-02 
1.305000e+01 -3.772835e-02 
1.305100e+01 -3.797114e-02 
1.305200e+01 -3.821511e-02 
1.305300e+01 -3.846025e-02 
1.305400e+01 -3.870656e-02 
1.305500e+01 -3.895405e-02 
1.305600e+01 -3.920272e-02 
1.305700e+01 -3.945257e-02 
1.305800e+01 -3.970360e-02 
1.305900e+01 -3.995582e-02 
1.306000e+01 -4.020923e-02 
1.306100e+01 -4.046383e-02 
1.306200e+01 -4.071963e-02 
1.306300e+01 -4.097662e-02 
1.306400e+01 -4.123480e-02 
1.306500e+01 -4.149419e-02 
1.306600e+01 -4.175478e-02 
1.306700e+01 -4.201657e-02 
1.306800e+01 -4.227957e-02 
1.306900e+01 -4.254377e-02 
1.307000e+01 -4.280919e-02 
1.307100e+01 -4.307582e-02 
1.307200e+01 -4.334366e-02 
1.307300e+01 -4.361272e-02 
1.307400e+01 -4.388300e-02 
1.307500e+01 -4.415450e-02 
1.307600e+01 -4.442723e-02 
1.307700e+01 -4.470117e-02 
1.307800e+01 -4.497635e-02 
1.307900e+01 -4.525275e-02 
1.308000e+01 -4.553038e-02 
1.308100e+01 -4.580925e-02 
1.308200e+01 -4.608935e-02 
1.308300e+01 -4.637069e-02 
1.308400e+01 -4.665326e-02 
1.308500e+01 -4.693708e-02 
1.308600e+01 -4.722214e-02 
1.308700e+01 -4.750844e-02 
1.308800e+01 -4.779598e-02 
1.308900e+01 -4.808478e-02 
1.309000e+01 -4.837482e-02 
1.309100e+01 -4.866611e-02 
1.309200e+01 -4.895866e-02 
1.309300e+01 -4.925246e-02 
1.309400e+01 -4.954752e-02 
1.309500e+01 -4.984383e-02 
1.309600e+01 -5.014140e-02 
1.309700e+01 -5.044024e-02 
1.309800e+01 -5.074033e-02 
1.309900e+01 -5.104169e-02 
1.310000e+01 -5.134432e-02 
1.310100e+01 -5.164821e-02 
1.310200e+01 -5.195337e-02 
1.310300e+01 -5.225980e-02 
1.310400e+01 -5.256751e-02 
1.310500e+01 -5.287648e-02 
1.310600e+01 -5.318673e-02 
1.310700e+01 -5.349826e-02 
1.310800e+01 -5.381107e-02 
1.310900e+01 -5.412515e-02 
1.311000e+01 -5.444051e-02 
1.311100e+01 -5.475716e-02 
1.311200e+01 -5.507509e-02 
1.311300e+01 -5.539430e-02 
1.311400e+01 -5.571480e-02 
1.311500e+01 -5.603658e-02 
1.311600e+01 -5.635965e-02 
1.311700e+01 -5.668401e-02 
1.311800e+01 -5.700966e-02 
1.311900e+01 -5.733661e-02 
1.312000e+01 -5.766484e-02 
1.312100e+01 -5.799437e-02 
1.312200e+01 -5.832520e-02 
1.312300e+01 -5.865732e-02 
1.312400e+01 -5.899074e-02 
1.312500e+01 -5.932545e-02 
1.312600e+01 -5.966147e-02 
1.312700e+01 -5.999878e-02 
1.312800e+01 -6.033740e-02 
1.312900e+01 -6.067732e-02 
1.313000e+01 -6.101854e-02 
1.313100e+01 -6.136107e-02 
1.313200e+01 -6.170490e-02 
1.313300e+01 -6.205004e-02 
1.313400e+01 -6.239648e-02 
1.313500e+01 -6.274423e-02 
1.313600e+01 -6.309329e-02 
1.313700e+01 -6.344366e-02 
1.313800e+01 -6.379534e-02 
1.313900e+01 -6.414832e-02 
1.314000e+01 -6.450262e-02 
1.314100e+01 -6.485824e-02 
1.314200e+01 -6.521516e-02 
1.314300e+01 -6.557340e-02 
1.314400e+01 -6.593295e-02 
1.314500e+01 -6.629382e-02 
1.314600e+01 -6.665600e-02 
1.314700e+01 -6.701949e-02 
1.314800e+01 -6.738431e-02 
1.314900e+01 -6.775044e-02 
1.315000e+01 -6.811788e-02 
1.315100e+01 -6.848665e-02 
1.315200e+01 -6.885673e-02 
1.315300e+01 -6.922813e-02 
1.315400e+01 -6.960085e-02 
1.315500e+01 -6.997489e-02 
1.315600e+01 -7.035025e-02 
1.315700e+01 -7.072693e-02 
1.315800e+01 -7.110493e-02 
1.315900e+01 -7.148425e-02 
1.316000e+01 -7.186488e-02 
1.316100e+01 -7.224684e-02 
1.316200e+01 -7.263013e-02 
1.316300e+01 -7.301473e-02 
1.316400e+01 -7.340065e-02 
1.316500e+01 -7.378790e-02 
1.316600e+01 -7.417646e-02 
1.316700e+01 -7.456635e-02 
1.316800e+01 -7.495756e-02 
1.316900e+01 -7.535009e-02 
1.317000e+01 -7.574395e-02 
1.317100e+01 -7.613912e-02 
1.317200e+01 -7.653562e-02 
1.317300e+01 -7.693343e-02 
1.317400e+01 -7.733257e-02 
1.317500e+01 -7.773303e-02 
1.317600e+01 -7.813481e-02 
1.317700e+01 -7.853792e-02 
1.317800e+01 -7.894234e-02 
1.317900e+01 -7.934808e-02 
1.318000e+01 -7.975514e-02 
1.318100e+01 -8.016353e-02 
1.318200e+01 -8.057323e-02 
1.318300e+01 -8.098425e-02 
1.318400e+01 -8.139659e-02 
1.318500e+01 -8.181025e-02 
1.318600e+01 -8.222522e-02 
1.318700e+01 -8.264152e-02 
1.318800e+01 -8.305913e-02 
1.318900e+01 -8.347805e-02 
1.319000e+01 -8.389830e-02 
1.319100e+01 -8.431986e-02 
1.319200e+01 -8.474273e-02 
1.319300e+01 -8.516692e-02 
1.319400e+01 -8.559242e-02 
1.319500e+01 -8.601923e-02 
1.319600e+01 -8.644735e-02 
1.319700e+01 -8.687679e-02 
1.319800e+01 -8.730754e-02 
1.319900e+01 -8.773960e-02 
1.320000e+01 -8.817296e-02 
1.320100e+01 -8.860764e-02 
1.320200e+01 -8.904362e-02 
1.320300e+01 -8.948091e-02 
1.320400e+01 -8.991950e-02 
1.320500e+01 -9.035940e-02 
1.320600e+01 -9.080061e-02 
1.320700e+01 -9.124311e-02 
1.320800e+01 -9.168692e-02 
1.320900e+01 -9.213203e-02 
1.321000e+01 -9.257843e-02 
1.321100e+01 -9.302614e-02 
1.321200e+01 -9.347514e-02 
1.321300e+01 -9.392544e-02 
1.321400e+01 -9.437703e-02 
1.321500e+01 -9.482992e-02 
1.321600e+01 -9.528410e-02 
1.321700e+01 -9.573957e-02 
1.321800e+01 -9.619633e-02 
1.321900e+01 -9.665438e-02 
1.322000e+01 -9.711372e-02 
1.322100e+01 -9.757434e-02 
1.322200e+01 -9.803625e-02 
1.322300e+01 -9.849944e-02 
1.322400e+01 -9.896391e-02 
1.322500e+01 -9.942966e-02 
1.322600e+01 -9.989669e-02 
1.322700e+01 -1.003650e-01 
1.322800e+01 -1.008346e-01 
1.322900e+01 -1.013054e-01 
1.323000e+01 -1.017776e-01 
1.323100e+01 -1.022510e-01 
1.323200e+01 -1.027256e-01 
1.323300e+01 -1.032016e-01 
1.323400e+01 -1.036788e-01 
1.323500e+01 -1.041572e-01 
1.323600e+01 -1.046369e-01 
1.323700e+01 -1.051179e-01 
1.323800e+01 -1.056002e-01 
1.323900e+01 -1.060837e-01 
1.324000e+01 -1.065684e-01 
1.324100e+01 -1.070544e-01 
1.324200e+01 -1.075417e-01 
1.324300e+01 -1.080302e-01 
1.324400e+01 -1.085199e-01 
1.324500e+01 -1.090109e-01 
1.324600e+01 -1.095031e-01 
1.324700e+01 -1.099966e-01 
1.324800e+01 -1.104913e-01 
1.324900e+01 -1.109872e-01 
1.325000e+01 -1.114844e-01 
1.325100e+01 -1.119828e-01 
1.325200e+01 -1.124825e-01 
1.325300e+01 -1.129833e-01 
1.325400e+01 -1.134854e-01 
1.325500e+01 -1.139887e-01 
1.325600e+01 -1.144932e-01 
1.325700e+01 -1.149990e-01 
1.325800e+01 -1.155059e-01 
1.325900e+01 -1.160141e-01 
1.326000e+01 -1.165235e-01 
1.326100e+01 -1.170340e-01 
1.326200e+01 -1.175458e-01 
1.326300e+01 -1.180588e-01 
1.326400e+01 -1.185730e-01 
1.326500e+01 -1.190884e-01 
1.326600e+01 -1.196049e-01 
1.326700e+01 -1.201227e-01 
1.326800e+01 -1.206416e-01 
1.326900e+01 -1.211618e-01 
1.327000e+01 -1.216831e-01 
1.327100e+01 -1.222056e-01 
1.327200e+01 -1.227293e-01 
1.327300e+01 -1.232541e-01 
1.327400e+01 -1.237801e-01 
1.327500e+01 -1.243073e-01 
1.327600e+01 -1.248356e-01 
1.327700e+01 -1.253651e-01 
1.327800e+01 -1.258958e-01 
1.327900e+01 -1.264276e-01 
1.328000e+01 -1.269606e-01 
1.328100e+01 -1.274947e-01 
1.328200e+01 -1.280300e-01 
1.328300e+01 -1.285664e-01 
1.328400e+01 -1.291039e-01 
1.328500e+01 -1.296426e-01 
1.328600e+01 -1.301824e-01 
1.328700e+01 -1.307233e-01 
1.328800e+01 -1.312654e-01 
1.328900e+01 -1.318086e-01 
1.329000e+01 -1.323529e-01 
1.329100e+01 -1.328983e-01 
1.329200e+01 -1.334449e-01 
1.329300e+01 -1.339925e-01 
1.329400e+01 -1.345412e-01 
1.329500e+01 -1.350911e-01 
1.329600e+01 -1.356420e-01 
1.329700e+01 -1.361941e-01 
1.329800e+01 -1.367472e-01 
1.329900e+01 -1.373014e-01 
1.330000e+01 -1.378567e-01 
1.330100e+01 -1.384131e-01 
1.330200e+01 -1.389705e-01 
1.330300e+01 -1.395290e-01 
1.330400e+01 -1.400886e-01 
1.330500e+01 -1.406493e-01 
1.330600e+01 -1.412110e-01 
1.330700e+01 -1.417737e-01 
1.330800e+01 -1.423375e-01 
1.330900e+01 -1.429024e-01 
1.331000e+01 -1.434683e-01 
1.331100e+01 -1.440353e-01 
1.331200e+01 -1.446032e-01 
1.331300e+01 -1.451722e-01 
1.331400e+01 -1.457423e-01 
1.331500e+01 -1.463133e-01 
1.331600e+01 -1.468854e-01 
1.331700e+01 -1.474585e-01 
1.331800e+01 -1.480326e-01 
1.331900e+01 -1.486077e-01 
1.332000e+01 -1.491838e-01 
1.332100e+01 -1.497609e-01 
1.332200e+01 -1.503390e-01 
1.332300e+01 -1.509180e-01 
1.332400e+01 -1.514981e-01 
1.332500e+01 -1.520791e-01 
1.332600e+01 -1.526612e-01 
1.332700e+01 -1.532441e-01 
1.332800e+01 -1.538281e-01 
1.332900e+01 -1.544130e-01 
1.333000e+01 -1.549988e-01 
1.333100e+01 -1.555857e-01 
1.333200e+01 -1.561734e-01 
1.333300e+01 -1.567621e-01 
1.333400e+01 -1.573517e-01 
1.333500e+01 -1.579423e-01 
1.333600e+01 -1.585338e-01 
1.333700e+01 -1.591262e-01 
1.333800e+01 -1.597195e-01 
1.333900e+01 -1.603138e-01 
1.334000e+01 -1.609089e-01 
1.334100e+01 -1.615049e-01 
1.334200e+01 -1.621019e-01 
1.334300e+01 -1.626997e-01 
1.334400e+01 -1.632984e-01 
1.334500e+01 -1.638980e-01 
1.334600e+01 -1.644985e-01 
1.334700e+01 -1.650999e-01 
1.334800e+01 -1.657021e-01 
1.334900e+01 -1.663051e-01 
1.335000e+01 -1.669091e-01 
1.335100e+01 -1.675138e-01 
1.335200e+01 -1.681195e-01 
1.335300e+01 -1.687259e-01 
1.335400e+01 -1.693332e-01 
1.335500e+01 -1.699413e-01 
1.335600e+01 -1.705503e-01 
1.335700e+01 -1.711600e-01 
1.335800e+01 -1.717706e-01 
1.335900e+01 -1.723819e-01 
1.336000e+01 -1.729941e-01 
1.336100e+01 -1.736071e-01 
1.336200e+01 -1.742208e-01 
1.336300e+01 -1.748354e-01 
1.336400e+01 -1.754507e-01 
1.336500e+01 -1.760668e-01 
1.336600e+01 -1.766836e-01 
1.336700e+01 -1.773012e-01 
1.336800e+01 -1.779196e-01 
1.336900e+01 -1.785387e-01 
1.337000e+01 -1.791586e-01 
1.337100e+01 -1.797792e-01 
1.337200e+01 -1.804005e-01 
1.337300e+01 -1.810225e-01 
1.337400e+01 -1.816453e-01 
1.337500e+01 -1.822688e-01 
1.337600e+01 -1.828929e-01 
1.337700e+01 -1.835178e-01 
1.337800e+01 -1.841434e-01 
1.337900e+01 -1.847697e-01 
1.338000e+01 -1.853966e-01 
1.338100e+01 -1.860242e-01 
1.338200e+01 -1.866525e-01 
1.338300e+01 -1.872814e-01 
1.338400e+01 -1.879110e-01 
1.338500e+01 -1.885413e-01 
1.338600e+01 -1.891722e-01 
1.338700e+01 -1.898037e-01 
1.338800e+01 -1.904359e-01 
1.338900e+01 -1.910687e-01 
1.339000e+01 -1.917021e-01 
1.339100e+01 -1.923361e-01 
1.339200e+01 -1.929707e-01 
1.339300e+01 -1.936059e-01 
1.339400e+01 -1.942417e-01 
1.339500e+01 -1.948781e-01 
1.339600e+01 -1.955151e-01 
1.339700e+01 -1.961526e-01 
1.339800e+01 -1.967907e-01 
1.339900e+01 -1.974294e-01 
1.340000e+01 -1.980686e-01 
1.340100e+01 -1.987083e-01 
1.340200e+01 -1.993486e-01 
1.340300e+01 -1.999895e-01 
1.340400e+01 -2.006308e-01 
1.340500e+01 -2.012727e-01 
1.340600e+01 -2.019150e-01 
1.340700e+01 -2.025579e-01 
1.340800e+01 -2.032012e-01 
1.340900e+01 -2.038451e-01 
1.341000e+01 -2.044894e-01 
1.341100e+01 -2.051342e-01 
1.341200e+01 -2.057795e-01 
1.341300e+01 -2.064252e-01 
1.341400e+01 -2.070714e-01 
1.341500e+01 -2.077180e-01 
1.341600e+01 -2.083651e-01 
1.341700e+01 -2.090126e-01 
1.341800e+01 -2.096605e-01 
1.341900e+01 -2.103089e-01 
1.342000e+01 -2.109576e-01 
1.342100e+01 -2.116067e-01 
1.342200e+01 -2.122563e-01 
1.342300e+01 -2.129062e-01 
1.342400e+01 -2.135565e-01 
1.342500e+01 -2.142072e-01 
1.342600e+01 -2.148582e-01 
1.342700e+01 -2.155096e-01 
1.342800e+01 -2.161613e-01 
1.342900e+01 -2.168134e-01 
1.343000e+01 -2.174658e-01 
1.343100e+01 -2.181185e-01 
1.343200e+01 -2.187716e-01 
1.343300e+01 -2.194249e-01 
1.343400e+01 -2.200786e-01 
1.343500e+01 -2.207326e-01 
1.343600e+01 -2.213868e-01 
1.343700e+01 -2.220413e-01 
1.343800e+01 -2.226961e-01 
1.343900e+01 -2.233512e-01 
1.344000e+01 -2.240065e-01 
1.344100e+01 -2.246620e-01 
1.344200e+01 -2.253178e-01 
1.344300e+01 -2.259738e-01 
1.344400e+01 -2.266301e-01 
1.344500e+01 -2.272865e-01 
1.344600e+01 -2.279432e-01 
1.344700e+01 -2.286001e-01 
1.344800e+01 -2.292571e-01 
1.344900e+01 -2.299144e-01 
1.345000e+01 -2.305718e-01 
1.345100e+01 -2.312293e-01 
1.345200e+01 -2.318871e-01 
1.345300e+01 -2.325450e-01 
1.345400e+01 -2.332030e-01 
1.345500e+01 -2.338611e-01 
1.345600e+01 -2.345194e-01 
1.345700e+01 -2.351778e-01 
1.345800e+01 -2.358363e-01 
1.345900e+01 -2.364949e-01 
1.346000e+01 -2.371536e-01 
1.346100e+01 -2.378124e-01 
1.346200e+01 -2.384712e-01 
1.346300e+01 -2.391301e-01 
1.346400e+01 -2.397891e-01 
1.346500e+01 -2.404481e-01 
1.346600e+01 -2.411072e-01 
1.346700e+01 -2.417662e-01 
1.346800e+01 -2.424254e-01 
1.346900e+01 -2.430845e-01 
1.347000e+01 -2.437436e-01 
1.347100e+01 -2.444027e-01 
1.347200e+01 -2.450618e-01 
1.347300e+01 -2.457209e-01 
1.347400e+01 -2.463800e-01 
1.347500e+01 -2.470390e-01 
1.347600e+01 -2.476979e-01 
1.347700e+01 -2.483568e-01 
1.347800e+01 -2.490157e-01 
1.347900e+01 -2.496744e-01 
1.348000e+01 -2.503331e-01 
1.348100e+01 -2.509917e-01 
1.348200e+01 -2.516502e-01 
1.348300e+01 -2.523086e-01 
1.348400e+01 -2.529668e-01 
1.348500e+01 -2.536250e-01 
1.348600e+01 -2.542830e-01 
1.348700e+01 -2.549408e-01 
1.348800e+01 -2.555985e-01 
1.348900e+01 -2.562560e-01 
1.349000e+01 -2.569134e-01 
1.349100e+01 -2.575705e-01 
1.349200e+01 -2.582275e-01 
1.349300e+01 -2.588843e-01 
1.349400e+01 -2.595408e-01 
1.349500e+01 -2.601972e-01 
1.349600e+01 -2.608533e-01 
1.349700e+01 -2.615091e-01 
1.349800e+01 -2.621647e-01 
1.349900e+01 -2.628201e-01 
1.350000e+01 -2.634752e-01 
1.350100e+01 -2.641300e-01 
1.350200e+01 -2.647845e-01 
1.350300e+01 -2.654388e-01 
1.350400e+01 -2.660927e-01 
1.350500e+01 -2.667463e-01 
1.350600e+01 -2.673996e-01 
1.350700e+01 -2.680526e-01 
1.350800e+01 -2.687052e-01 
1.350900e+01 -2.693574e-01 
1.351000e+01 -2.700093e-01 
1.351100e+01 -2.706609e-01 
1.351200e+01 -2.713120e-01 
1.351300e+01 -2.719628e-01 
1.351400e+01 -2.726131e-01 
1.351500e+01 -2.732630e-01 
1.351600e+01 -2.739126e-01 
1.351700e+01 -2.745617e-01 
1.351800e+01 -2.752103e-01 
1.351900e+01 -2.758585e-01 
1.352000e+01 -2.765062e-01 
1.352100e+01 -2.771535e-01 
1.352200e+01 -2.778003e-01 
1.352300e+01 -2.784466e-01 
1.352400e+01 -2.790924e-01 
1.352500e+01 -2.797377e-01 
1.352600e+01 -2.803825e-01 
1.352700e+01 -2.810267e-01 
1.352800e+01 -2.816704e-01 
1.352900e+01 -2.823136e-01 
1.353000e+01 -2.829562e-01 
1.353100e+01 -2.835982e-01 
1.353200e+01 -2.842397e-01 
1.353300e+01 -2.848806e-01 
1.353400e+01 -2.855208e-01 
1.353500e+01 -2.861605e-01 
1.353600e+01 -2.867995e-01 
1.353700e+01 -2.874380e-01 
1.353800e+01 -2.880757e-01 
1.353900e+01 -2.887129e-01 
1.354000e+01 -2.893493e-01 
1.354100e+01 -2.899851e-01 
1.354200e+01 -2.906202e-01 
1.354300e+01 -2.912547e-01 
1.354400e+01 -2.918884e-01 
1.354500e+01 -2.925214e-01 
1.354600e+01 -2.931537e-01 
1.354700e+01 -2.937853e-01 
1.354800e+01 -2.944161e-01 
1.354900e+01 -2.950462e-01 
1.355000e+01 -2.956755e-01 
1.355100e+01 -2.963040e-01 
1.355200e+01 -2.969318e-01 
1.355300e+01 -2.975587e-01 
1.355400e+01 -2.981849e-01 
1.355500e+01 -2.988102e-01 
1.355600e+01 -2.994348e-01 
1.355700e+01 -3.000585e-01 
1.355800e+01 -3.006813e-01 
1.355900e+01 -3.013033e-01 
1.356000e+01 -3.019244e-01 
1.356100e+01 -3.025447e-01 
1.356200e+01 -3.031640e-01 
1.356300e+01 -3.037825e-01 
1.356400e+01 -3.044001e-01 
1.356500e+01 -3.050167e-01 
1.356600e+01 -3.056324e-01 
1.356700e+01 -3.062472e-01 
1.356800e+01 -3.068610e-01 
1.356900e+01 -3.074739e-01 
1.357000e+01 -3.080858e-01 
1.357100e+01 -3.086967e-01 
1.357200e+01 -3.093066e-01 
1.357300e+01 -3.099155e-01 
1.357400e+01 -3.105234e-01 
1.357500e+01 -3.111303e-01 
1.357600e+01 -3.117361e-01 
1.357700e+01 -3.123409e-01 
1.357800e+01 -3.129447e-01 
1.357900e+01 -3.135473e-01 
1.358000e+01 -3.141489e-01 
1.358100e+01 -3.147494e-01 
1.358200e+01 -3.153489e-01 
1.358300e+01 -3.159472e-01 
1.358400e+01 -3.165443e-01 
1.358500e+01 -3.171404e-01 
1.358600e+01 -3.177353e-01 
1.358700e+01 -3.183290e-01 
1.358800e+01 -3.189216e-01 
1.358900e+01 -3.195130e-01 
1.359000e+01 -3.201033e-01 
1.359100e+01 -3.206923e-01 
1.359200e+01 -3.212801e-01 
1.359300e+01 -3.218667e-01 
1.359400e+01 -3.224521e-01 
1.359500e+01 -3.230363e-01 
1.359600e+01 -3.236192e-01 
1.359700e+01 -3.242008e-01 
1.359800e+01 -3.247811e-01 
1.359900e+01 -3.253602e-01 
1.360000e+01 -3.259380e-01 
1.360100e+01 -3.265145e-01 
1.360200e+01 -3.270896e-01 
1.360300e+01 -3.276635e-01 
1.360400e+01 -3.282360e-01 
1.360500e+01 -3.288071e-01 
1.360600e+01 -3.293769e-01 
1.360700e+01 -3.299453e-01 
1.360800e+01 -3.305123e-01 
1.360900e+01 -3.310780e-01 
1.361000e+01 -3.316422e-01 
1.361100e+01 -3.322051e-01 
1.361200e+01 -3.327665e-01 
1.361300e+01 -3.333264e-01 
1.361400e+01 -3.338849e-01 
1.361500e+01 -3.344420e-01 
1.361600e+01 -3.349976e-01 
1.361700e+01 -3.355517e-01 
1.361800e+01 -3.361043e-01 
1.361900e+01 -3.366554e-01 
1.362000e+01 -3.372050e-01 
1.362100e+01 -3.377531e-01 
1.362200e+01 -3.382996e-01 
1.362300e+01 -3.388446e-01 
1.362400e+01 -3.393880e-01 
1.362500e+01 -3.399299e-01 
1.362600e+01 -3.404702e-01 
1.362700e+01 -3.410089e-01 
1.362800e+01 -3.415460e-01 
1.362900e+01 -3.420814e-01 
1.363000e+01 -3.426153e-01 
1.363100e+01 -3.431475e-01 
1.363200e+01 -3.436781e-01 
1.363300e+01 -3.442070e-01 
1.363400e+01 -3.447342e-01 
1.363500e+01 -3.452598e-01 
1.363600e+01 -3.457836e-01 
1.363700e+01 -3.463058e-01 
1.363800e+01 -3.468263e-01 
1.363900e+01 -3.473450e-01 
1.364000e+01 -3.478620e-01 
1.364100e+01 -3.483772e-01 
1.364200e+01 -3.488907e-01 
1.364300e+01 -3.494025e-01 
1.364400e+01 -3.499124e-01 
1.364500e+01 -3.504205e-01 
1.364600e+01 -3.509269e-01 
1.364700e+01 -3.514314e-01 
1.364800e+01 -3.519341e-01 
1.364900e+01 -3.524350e-01 
1.365000e+01 -3.529340e-01 
1.365100e+01 -3.534312e-01 
1.365200e+01 -3.539265e-01 
1.365300e+01 -3.544199e-01 
1.365400e+01 -3.549114e-01 
1.365500e+01 -3.554011e-01 
1.365600e+01 -3.558888e-01 
1.365700e+01 -3.563746e-01 
1.365800e+01 -3.568584e-01 
1.365900e+01 -3.573403e-01 
1.366000e+01 -3.578203e-01 
1.366100e+01 -3.582982e-01 
1.366200e+01 -3.587742e-01 
1.366300e+01 -3.592482e-01 
1.366400e+01 -3.597202e-01 
1.366500e+01 -3.601902e-01 
1.366600e+01 -3.606582e-01 
1.366700e+01 -3.611241e-01 
1.366800e+01 -3.615880e-01 
1.366900e+01 -3.620498e-01 
1.367000e+01 -3.625095e-01 
1.367100e+01 -3.629672e-01 
1.367200e+01 -3.634228e-01 
1.367300e+01 -3.638763e-01 
1.367400e+01 -3.643276e-01 
1.367500e+01 -3.647769e-01 
1.367600e+01 -3.652240e-01 
1.367700e+01 -3.656689e-01 
1.367800e+01 -3.661117e-01 
1.367900e+01 -3.665523e-01 
1.368000e+01 -3.669908e-01 
1.368100e+01 -3.674270e-01 
1.368200e+01 -3.678611e-01 
1.368300e+01 -3.682929e-01 
1.368400e+01 -3.687225e-01 
1.368500e+01 -3.691499e-01 
1.368600e+01 -3.695750e-01 
1.368700e+01 -3.699979e-01 
1.368800e+01 -3.704185e-01 
1.368900e+01 -3.708368e-01 
1.369000e+01 -3.712529e-01 
1.369100e+01 -3.716666e-01 
1.369200e+01 -3.720780e-01 
1.369300e+01 -3.724871e-01 
1.369400e+01 -3.728939e-01 
1.369500e+01 -3.732983e-01 
1.369600e+01 -3.737003e-01 
1.369700e+01 -3.741000e-01 
1.369800e+01 -3.744973e-01 
1.369900e+01 -3.748922e-01 
1.370000e+01 -3.752848e-01 
1.370100e+01 -3.756749e-01 
1.370200e+01 -3.760626e-01 
1.370300e+01 -3.764478e-01 
1.370400e+01 -3.768306e-01 
1.370500e+01 -3.772110e-01 
1.370600e+01 -3.775889e-01 
1.370700e+01 -3.779643e-01 
1.370800e+01 -3.783372e-01 
1.370900e+01 -3.787076e-01 
1.371000e+01 -3.790755e-01 
1.371100e+01 -3.794409e-01 
1.371200e+01 -3.798038e-01 
1.371300e+01 -3.801641e-01 
1.371400e+01 -3.805219e-01 
1.371500e+01 -3.808771e-01 
1.371600e+01 -3.812297e-01 
1.371700e+01 -3.815797e-01 
1.371800e+01 -3.819272e-01 
1.371900e+01 -3.822720e-01 
1.372000e+01 -3.826143e-01 
1.372100e+01 -3.829539e-01 
1.372200e+01 -3.832908e-01 
1.372300e+01 -3.836251e-01 
1.372400e+01 -3.839568e-01 
1.372500e+01 -3.842857e-01 
1.372600e+01 -3.846120e-01 
1.372700e+01 -3.849356e-01 
1.372800e+01 -3.852565e-01 
1.372900e+01 -3.855747e-01 
1.373000e+01 -3.858902e-01 
1.373100e+01 -3.862029e-01 
1.373200e+01 -3.865129e-01 
1.373300e+01 -3.868201e-01 
1.373400e+01 -3.871246e-01 
1.373500e+01 -3.874263e-01 
1.373600e+01 -3.877252e-01 
1.373700e+01 -3.880213e-01 
1.373800e+01 -3.883146e-01 
1.373900e+01 -3.886050e-01 
1.374000e+01 -3.888927e-01 
1.374100e+01 -3.891775e-01 
1.374200e+01 -3.894594e-01 
1.374300e+01 -3.897385e-01 
1.374400e+01 -3.900147e-01 
1.374500e+01 -3.902881e-01 
1.374600e+01 -3.905585e-01 
1.374700e+01 -3.908260e-01 
1.374800e+01 -3.910907e-01 
1.374900e+01 -3.913524e-01 
1.375000e+01 -3.916111e-01 
1.375100e+01 -3.918670e-01 
1.375200e+01 -3.921199e-01 
1.375300e+01 -3.923698e-01 
1.375400e+01 -3.926167e-01 
1.375500e+01 -3.928606e-01 
1.375600e+01 -3.931016e-01 
1.375700e+01 -3.933396e-01 
1.375800e+01 -3.935745e-01 
1.375900e+01 -3.938064e-01 
1.376000e+01 -3.940353e-01 
1.376100e+01 -3.942611e-01 
1.376200e+01 -3.944839e-01 
1.376300e+01 -3.947036e-01 
1.376400e+01 -3.949202e-01 
1.376500e+01 -3.951338e-01 
1.376600e+01 -3.953442e-01 
1.376700e+01 -3.955516e-01 
1.376800e+01 -3.957558e-01 
1.376900e+01 -3.959569e-01 
1.377000e+01 -3.961549e-01 
1.377100e+01 -3.963497e-01 
1.377200e+01 -3.965414e-01 
1.377300e+01 -3.967299e-01 
1.377400e+01 -3.969152e-01 
1.377500e+01 -3.970974e-01 
1.377600e+01 -3.972763e-01 
1.377700e+01 -3.974520e-01 
1.377800e+01 -3.976246e-01 
1.377900e+01 -3.977939e-01 
1.378000e+01 -3.979600e-01 
1.378100e+01 -3.981228e-01 
1.378200e+01 -3.982824e-01 
1.378300e+01 -3.984387e-01 
1.378400e+01 -3.985917e-01 
1.378500e+01 -3.987415e-01 
1.378600e+01 -3.988879e-01 
1.378700e+01 -3.990311e-01 
1.378800e+01 -3.991710e-01 
1.378900e+01 -3.993075e-01 
1.379000e+01 -3.994407e-01 
1.379100e+01 -3.995706e-01 
1.379200e+01 -3.996971e-01 
1.379300e+01 -3.998203e-01 
1.379400e+01 -3.999401e-01 
1.379500e+01 -4.000565e-01 
1.379600e+01 -4.001695e-01 
1.379700e+01 -4.002791e-01 
1.379800e+01 -4.003854e-01 
1.379900e+01 -4.004882e-01 
1.380000e+01 -4.005876e-01 
1.380100e+01 -4.006836e-01 
1.380200e+01 -4.007761e-01 
1.380300e+01 -4.008652e-01 
1.380400e+01 -4.009508e-01 
1.380500e+01 -4.010329e-01 
1.380600e+01 -4.011116e-01 
1.380700e+01 -4.011868e-01 
1.380800e+01 -4.012584e-01 
1.380900e+01 -4.013266e-01 
1.381000e+01 -4.013913e-01 
1.381100e+01 -4.014524e-01 
1.381200e+01 -4.015100e-01 
1.381300e+01 -4.015641e-01 
1.381400e+01 -4.016146e-01 
1.381500e+01 -4.016616e-01 
1.381600e+01 -4.017050e-01 
1.381700e+01 -4.017448e-01 
1.381800e+01 -4.017811e-01 
1.381900e+01 -4.018137e-01 
1.382000e+01 -4.018428e-01 
1.382100e+01 -4.018682e-01 
1.382200e+01 -4.018900e-01 
1.382300e+01 -4.019082e-01 
1.382400e+01 -4.019227e-01 
1.382500e+01 -4.019337e-01 
1.382600e+01 -4.019409e-01 
1.382700e+01 -4.019445e-01 
1.382800e+01 -4.019444e-01 
1.382900e+01 -4.019407e-01 
1.383000e+01 -4.019332e-01 
1.383100e+01 -4.019221e-01 
1.383200e+01 -4.019072e-01 
1.383300e+01 -4.018887e-01 
1.383400e+01 -4.018664e-01 
1.383500e+01 -4.018404e-01 
1.383600e+01 -4.018107e-01 
1.383700e+01 -4.017772e-01 
1.383800e+01 -4.017400e-01 
1.383900e+01 -4.016990e-01 
1.384000e+01 -4.016542e-01 
1.384100e+01 -4.016057e-01 
1.384200e+01 -4.015534e-01 
1.384300e+01 -4.014973e-01 
1.384400e+01 -4.014373e-01 
1.384500e+01 -4.013736e-01 
1.384600e+01 -4.013061e-01 
1.384700e+01 -4.012347e-01 
1.384800e+01 -4.011595e-01 
1.384900e+01 -4.010805e-01 
1.385000e+01 -4.009976e-01 
1.385100e+01 -4.009109e-01 
1.385200e+01 -4.008203e-01 
1.385300e+01 -4.007258e-01 
1.385400e+01 -4.006275e-01 
1.385500e+01 -4.005253e-01 
1.385600e+01 -4.004191e-01 
1.385700e+01 -4.003091e-01 
1.385800e+01 -4.001952e-01 
1.385900e+01 -4.000773e-01 
1.386000e+01 -3.999556e-01 
1.386100e+01 -3.998299e-01 
1.386200e+01 -3.997003e-01 
1.386300e+01 -3.995667e-01 
1.386400e+01 -3.994292e-01 
1.386500e+01 -3.992877e-01 
1.386600e+01 -3.991422e-01 
1.386700e+01 -3.989928e-01 
1.386800e+01 -3.988394e-01 
1.386900e+01 -3.986820e-01 
1.387000e+01 -3.985206e-01 
1.387100e+01 -3.983552e-01 
1.387200e+01 -3.981859e-01 
1.387300e+01 -3.980125e-01 
1.387400e+01 -3.978350e-01 
1.387500e+01 -3.976536e-01 
1.387600e+01 -3.974681e-01 
1.387700e+01 -3.972786e-01 
1.387800e+01 -3.970850e-01 
1.387900e+01 -3.968874e-01 
1.388000e+01 -3.966857e-01 
1.388100e+01 -3.964799e-01 
1.388200e+01 -3.962701e-01 
1.388300e+01 -3.960562e-01 
1.388400e+01 -3.958382e-01 
1.388500e+01 -3.956161e-01 
1.388600e+01 -3.953899e-01 
1.388700e+01 -3.951596e-01 
1.388800e+01 -3.949252e-01 
1.388900e+01 -3.946866e-01 
1.389000e+01 -3.944440e-01 
1.389100e+01 -3.941972e-01 
1.389200e+01 -3.939463e-01 
1.389300e+01 -3.936912e-01 
1.389400e+01 -3.934320e-01 
1.389500e+01 -3.931686e-01 
1.389600e+01 -3.929011e-01 
1.389700e+01 -3.926294e-01 
1.389800e+01 -3.923535e-01 
1.389900e+01 -3.920735e-01 
1.390000e+01 -3.917893e-01 
1.390100e+01 -3.915008e-01 
1.390200e+01 -3.912082e-01 
1.390300e+01 -3.909114e-01 
1.390400e+01 -3.906104e-01 
1.390500e+01 -3.903051e-01 
1.390600e+01 -3.899957e-01 
1.390700e+01 -3.896820e-01 
1.390800e+01 -3.893641e-01 
1.390900e+01 -3.890419e-01 
1.391000e+01 -3.887155e-01 
1.391100e+01 -3.883849e-01 
1.391200e+01 -3.880500e-01 
1.391300e+01 -3.877109e-01 
1.391400e+01 -3.873675e-01 
1.391500e+01 -3.870198e-01 
1.391600e+01 -3.866679e-01 
1.391700e+01 -3.863117e-01 
1.391800e+01 -3.859512e-01 
1.391900e+01 -3.855864e-01 
1.392000e+01 -3.852174e-01 
1.392100e+01 -3.848440e-01 
1.392200e+01 -3.844664e-01 
1.392300e+01 -3.840844e-01 
1.392400e+01 -3.836981e-01 
1.392500e+01 -3.833075e-01 
1.392600e+01 -3.829126e-01 
1.392700e+01 -3.825134e-01 
1.392800e+01 -3.821098e-01 
1.392900e+01 -3.817019e-01 
1.393000e+01 -3.812897e-01 
1.393100e+01 -3.808731e-01 
1.393200e+01 -3.804522e-01 
1.393300e+01 -3.800269e-01 
1.393400e+01 -3.795973e-01 
1.393500e+01 -3.791634e-01 
1.393600e+01 -3.787250e-01 
1.393700e+01 -3.782823e-01 
1.393800e+01 -3.778352e-01 
1.393900e+01 -3.773838e-01 
1.394000e+01 -3.769279e-01 
1.394100e+01 -3.764677e-01 
1.394200e+01 -3.760031e-01 
1.394300e+01 -3.755341e-01 
1.394400e+01 -3.750607e-01 
1.394500e+01 -3.745830e-01 
1.394600e+01 -3.741008e-01 
1.394700e+01 -3.736142e-01 
1.394800e+01 -3.731232e-01 
1.394900e+01 -3.726278e-01 
1.395000e+01 -3.721280e-01 
1.395100e+01 -3.716237e-01 
1.395200e+01 -3.711150e-01 
1.395300e+01 -3.706020e-01 
1.395400e+01 -3.700844e-01 
1.395500e+01 -3.695625e-01 
1.395600e+01 -3.690361e-01 
1.395700e+01 -3.685053e-01 
1.395800e+01 -3.679700e-01 
1.395900e+01 -3.674303e-01 
1.396000e+01 -3.668861e-01 
1.396100e+01 -3.663375e-01 
1.396200e+01 -3.657844e-01 
1.396300e+01 -3.652269e-01 
1.396400e+01 -3.646649e-01 
1.396500e+01 -3.640985e-01 
1.396600e+01 -3.635276e-01 
1.396700e+01 -3.629522e-01 
1.396800e+01 -3.623724e-01 
1.396900e+01 -3.617881e-01 
1.397000e+01 -3.611993e-01 
1.397100e+01 -3.606060e-01 
1.397200e+01 -3.600083e-01 
1.397300e+01 -3.594060e-01 
1.397400e+01 -3.587993e-01 
1.397500e+01 -3.581881e-01 
1.397600e+01 -3.575724e-01 
1.397700e+01 -3.569523e-01 
1.397800e+01 -3.563276e-01 
1.397900e+01 -3.556984e-01 
1.398000e+01 -3.550648e-01 
1.398100e+01 -3.544266e-01 
1.398200e+01 -3.537840e-01 
1.398300e+01 -3.531368e-01 
1.398400e+01 -3.524852e-01 
1.398500e+01 -3.518290e-01 
1.398600e+01 -3.511683e-01 
1.398700e+01 -3.505031e-01 
1.398800e+01 -3.498334e-01 
1.398900e+01 -3.491592e-01 
1.399000e+01 -3.484805e-01 
1.399100e+01 -3.477973e-01 
1.399200e+01 -3.471095e-01 
1.399300e+01 -3.464173e-01 
1.399400e+01 -3.457205e-01 
1.399500e+01 -3.450192e-01 
1.399600e+01 -3.443134e-01 
1.399700e+01 -3.436030e-01 
1.399800e+01 -3.428882e-01 
1.399900e+01 -3.421688e-01 
1.400000e+01 -3.414449e-01 
1.400100e+01 -3.407164e-01 
1.400200e+01 -3.399835e-01 
1.400300e+01 -3.392460e-01 
1.400400e+01 -3.385040e-01 
1.400500e+01 -3.377574e-01 
1.400600e+01 -3.370064e-01 
1.400700e+01 -3.362508e-01 
1.400800e+01 -3.354907e-01 
1.400900e+01 -3.347260e-01 
1.401000e+01 -3.339568e-01 
1.401100e+01 -3.331831e-01 
1.401200e+01 -3.324049e-01 
1.401300e+01 -3.316221e-01 
1.401400e+01 -3.308348e-01 
1.401500e+01 -3.300429e-01 
1.401600e+01 -3.292466e-01 
1.401700e+01 -3.284457e-01 
1.401800e+01 -3.276402e-01 
1.401900e+01 -3.268303e-01 
1.402000e+01 -3.260158e-01 
1.402100e+01 -3.251968e-01 
1.402200e+01 -3.243732e-01 
1.402300e+01 -3.235452e-01 
1.402400e+01 -3.227125e-01 
1.402500e+01 -3.218754e-01 
1.402600e+01 -3.210338e-01 
1.402700e+01 -3.201876e-01 
1.402800e+01 -3.193369e-01 
1.402900e+01 -3.184816e-01 
1.403000e+01 -3.176219e-01 
1.403100e+01 -3.167576e-01 
1.403200e+01 -3.158888e-01 
1.403300e+01 -3.150154e-01 
1.403400e+01 -3.141376e-01 
1.403500e+01 -3.132552e-01 
1.403600e+01 -3.123683e-01 
1.403700e+01 -3.114769e-01 
1.403800e+01 -3.105810e-01 
1.403900e+01 -3.096806e-01 
1.404000e+01 -3.087756e-01 
1.404100e+01 -3.078662e-01 
1.404200e+01 -3.069522e-01 
1.404300e+01 -3.060337e-01 
1.404400e+01 -3.051107e-01 
1.404500e+01 -3.041832e-01 
1.404600e+01 -3.032512e-01 
1.404700e+01 -3.023147e-01 
1.404800e+01 -3.013737e-01 
1.404900e+01 -3.004282e-01 
1.405000e+01 -2.994782e-01 
1.405100e+01 -2.985237e-01 
1.405200e+01 -2.975648e-01 
1.405300e+01 -2.966013e-01 
1.405400e+01 -2.956333e-01 
1.405500e+01 -2.946609e-01 
1.405600e+01 -2.936840e-01 
1.405700e+01 -2.927026e-01 
1.405800e+01 -2.917167e-01 
1.405900e+01 -2.907263e-01 
1.406000e+01 -2.897315e-01 
1.406100e+01 -2.887322e-01 
1.406200e+01 -2.877284e-01 
1.406300e+01 -2.867201e-01 
1.406400e+01 -2.857074e-01 
1.406500e+01 -2.846903e-01 
1.406600e+01 -2.836686e-01 
1.406700e+01 -2.826426e-01 
1.406800e+01 -2.816120e-01 
1.406900e+01 -2.805771e-01 
1.407000e+01 -2.795376e-01 
1.407100e+01 -2.784938e-01 
1.407200e+01 -2.774455e-01 
1.407300e+01 -2.763927e-01 
1.407400e+01 -2.753356e-01 
1.407500e+01 -2.742740e-01 
1.407600e+01 -2.732079e-01 
1.407700e+01 -2.721375e-01 
1.407800e+01 -2.710626e-01 
1.407900e+01 -2.699833e-01 
1.408000e+01 -2.688996e-01 
1.408100e+01 -2.678116e-01 
1.408200e+01 -2.667191e-01 
1.408300e+01 -2.656222e-01 
1.408400e+01 -2.645209e-01 
1.408500e+01 -2.634152e-01 
1.408600e+01 -2.623051e-01 
1.408700e+01 -2.611906e-01 
1.408800e+01 -2.600718e-01 
1.408900e+01 -2.589486e-01 
1.409000e+01 -2.578210e-01 
1.409100e+01 -2.566891e-01 
1.409200e+01 -2.555528e-01 
1.409300e+01 -2.544121e-01 
1.409400e+01 -2.532671e-01 
1.409500e+01 -2.521177e-01 
1.409600e+01 -2.509640e-01 
1.409700e+01 -2.498060e-01 
1.409800e+01 -2.486436e-01 
1.409900e+01 -2.474769e-01 
1.410000e+01 -2.463059e-01 
1.410100e+01 -2.451305e-01 
1.410200e+01 -2.439509e-01 
1.410300e+01 -2.427669e-01 
1.410400e+01 -2.415786e-01 
1.410500e+01 -2.403860e-01 
1.410600e+01 -2.391892e-01 
1.410700e+01 -2.379880e-01 
1.410800e+01 -2.367826e-01 
1.410900e+01 -2.355729e-01 
1.411000e+01 -2.343589e-01 
1.411100e+01 -2.331406e-01 
1.411200e+01 -2.319181e-01 
1.411300e+01 -2.306913e-01 
1.411400e+01 -2.294603e-01 
1.411500e+01 -2.282251e-01 
1.411600e+01 -2.269856e-01 
1.411700e+01 -2.257418e-01 
1.411800e+01 -2.244939e-01 
1.411900e+01 -2.232417e-01 
1.412000e+01 -2.219853e-01 
1.412100e+01 -2.207247e-01 
1.412200e+01 -2.194599e-01 
1.412300e+01 -2.181909e-01 
1.412400e+01 -2.169178e-01 
1.412500e+01 -2.156404e-01 
1.412600e+01 -2.143589e-01 
1.412700e+01 -2.130732e-01 
1.412800e+01 -2.117833e-01 
1.412900e+01 -2.104893e-01 
1.413000e+01 -2.091911e-01 
1.413100e+01 -2.078888e-01 
1.413200e+01 -2.065824e-01 
1.413300e+01 -2.052718e-01 
1.413400e+01 -2.039571e-01 
1.413500e+01 -2.026383e-01 
1.413600e+01 -2.013154e-01 
1.413700e+01 -1.999884e-01 
1.413800e+01 -1.986572e-01 
1.413900e+01 -1.973220e-01 
1.414000e+01 -1.959828e-01 
1.414100e+01 -1.946394e-01 
1.414200e+01 -1.932920e-01 
1.414300e+01 -1.919406e-01 
1.414400e+01 -1.905850e-01 
1.414500e+01 -1.892255e-01 
1.414600e+01 -1.878619e-01 
1.414700e+01 -1.864943e-01 
1.414800e+01 -1.851226e-01 
1.414900e+01 -1.837470e-01 
1.415000e+01 -1.823674e-01 
1.415100e+01 -1.809837e-01 
1.415200e+01 -1.795961e-01 
1.415300e+01 -1.782045e-01 
1.415400e+01 -1.768089e-01 
1.415500e+01 -1.754094e-01 
1.415600e+01 -1.740059e-01 
1.415700e+01 -1.725985e-01 
1.415800e+01 -1.711871e-01 
1.415900e+01 -1.697718e-01 
1.416000e+01 -1.683526e-01 
1.416100e+01 -1.669294e-01 
1.416200e+01 -1.655024e-01 
1.416300e+01 -1.640715e-01 
1.416400e+01 -1.626367e-01 
1.416500e+01 -1.611980e-01 
1.416600e+01 -1.597554e-01 
1.416700e+01 -1.583090e-01 
1.416800e+01 -1.568588e-01 
1.416900e+01 -1.554046e-01 
1.417000e+01 -1.539467e-01 
1.417100e+01 -1.524850e-01 
1.417200e+01 -1.510194e-01 
1.417300e+01 -1.495500e-01 
1.417400e+01 -1.480768e-01 
1.417500e+01 -1.465999e-01 
1.417600e+01 -1.451191e-01 
1.417700e+01 -1.436346e-01 
1.417800e+01 -1.421464e-01 
1.417900e+01 -1.406544e-01 
1.418000e+01 -1.391586e-01 
1.418100e+01 -1.376592e-01 
1.418200e+01 -1.361560e-01 
1.418300e+01 -1.346491e-01 
1.418400e+01 -1.331385e-01 
1.418500e+01 -1.316242e-01 
1.418600e+01 -1.301062e-01 
1.418700e+01 -1.285846e-01 
1.418800e+01 -1.270593e-01 
1.418900e+01 -1.255304e-01 
1.419000e+01 -1.239978e-01 
1.419100e+01 -1.224616e-01 
1.419200e+01 -1.209218e-01 
1.419300e+01 -1.193784e-01 
1.419400e+01 -1.178314e-01 
1.419500e+01 -1.162808e-01 
1.419600e+01 -1.147266e-01 
1.419700e+01 -1.131688e-01 
1.419800e+01 -1.116075e-01 
1.419900e+01 -1.100427e-01 
1.420000e+01 -1.084743e-01 
1.420100e+01 -1.069024e-01 
1.420200e+01 -1.053270e-01 
1.420300e+01 -1.037481e-01 
1.420400e+01 -1.021657e-01 
1.420500e+01 -1.005798e-01 
1.420600e+01 -9.899050e-02 
1.420700e+01 -9.739771e-02 
1.420800e+01 -9.580148e-02 
1.420900e+01 -9.420181e-02 
1.421000e+01 -9.259872e-02 
1.421100e+01 -9.099223e-02 
1.421200e+01 -8.938233e-02 
1.421300e+01 -8.776905e-02 
1.421400e+01 -8.615240e-02 
1.421500e+01 -8.453238e-02 
1.421600e+01 -8.290901e-02 
1.421700e+01 -8.128230e-02 
1.421800e+01 -7.965226e-02 
1.421900e+01 -7.801891e-02 
1.422000e+01 -7.638225e-02 
1.422100e+01 -7.474231e-02 
1.422200e+01 -7.309908e-02 
1.422300e+01 -7.145258e-02 
1.422400e+01 -6.980283e-02 
1.422500e+01 -6.814984e-02 
1.422600e+01 -6.649362e-02 
1.422700e+01 -6.483417e-02 
1.422800e+01 -6.317152e-02 
1.422900e+01 -6.150568e-02 
1.423000e+01 -5.983666e-02 
1.423100e+01 -5.816446e-02 
1.423200e+01 -5.648911e-02 
1.423300e+01 -5.481062e-02 
1.423400e+01 -5.312900e-02 
1.423500e+01 -5.144426e-02 
1.423600e+01 -4.975641e-02 
1.423700e+01 -4.806547e-02 
1.423800e+01 -4.637146e-02 
1.423900e+01 -4.467437e-02 
1.424000e+01 -4.297424e-02 
1.424100e+01 -4.127106e-02 
1.424200e+01 -3.956485e-02 
1.424300e+01 -3.785564e-02 
1.424400e+01 -3.614342e-02 
1.424500e+01 -3.442821e-02 
1.424600e+01 -3.271003e-02 
1.424700e+01 -3.098889e-02 
1.424800e+01 -2.926481e-02 
1.424900e+01 -2.753779e-02 
1.425000e+01 -2.580785e-02 
1.425100e+01 -2.407500e-02 
1.425200e+01 -2.233926e-02 
1.425300e+01 -2.060064e-02 
1.425400e+01 -1.885916e-02 
1.425500e+01 -1.711482e-02 
1.425600e+01 -1.536765e-02 
1.425700e+01 -1.361766e-02 
1.425800e+01 -1.186485e-02 
1.425900e+01 -1.010925e-02 
1.426000e+01 -8.350869e-03 
1.426100e+01 -6.589721e-03 
1.426200e+01 -4.825819e-03 
1.426300e+01 -3.059178e-03 
1.426400e+01 -1.289813e-03 
1.426500e+01 4.822617e-04 
1.426600e+01 2.257032e-03 
1.426700e+01 4.034485e-03 
1.426800e+01 5.814603e-03 
1.426900e+01 7.597374e-03 
1.427000e+01 9.382783e-03 
1.427100e+01 1.117081e-02 
1.427200e+01 1.296145e-02 
1.427300e+01 1.475469e-02 
1.427400e+01 1.655050e-02 
1.427500e+01 1.834888e-02 
1.427600e+01 2.014980e-02 
1.427700e+01 2.195326e-02 
1.427800e+01 2.375924e-02 
1.427900e+01 2.556772e-02 
1.428000e+01 2.737869e-02 
1.428100e+01 2.919214e-02 
1.428200e+01 3.100804e-02 
1.428300e+01 3.282639e-02 
1.428400e+01 3.464716e-02 
1.428500e+01 3.647035e-02 
1.428600e+01 3.829594e-02 
1.428700e+01 4.012390e-02 
1.428800e+01 4.195424e-02 
1.428900e+01 4.378692e-02 
1.429000e+01 4.562194e-02 
1.429100e+01 4.745928e-02 
1.429200e+01 4.929893e-02 
1.429300e+01 5.114086e-02 
1.429400e+01 5.298506e-02 
1.429500e+01 5.483152e-02 
1.429600e+01 5.668023e-02 
1.429700e+01 5.853115e-02 
1.429800e+01 6.038429e-02 
1.429900e+01 6.223962e-02 
1.430000e+01 6.409713e-02 
1.430100e+01 6.595680e-02 
1.430200e+01 6.781861e-02 
1.430300e+01 6.968255e-02 
1.430400e+01 7.154860e-02 
1.430500e+01 7.341675e-02 
1.430600e+01 7.528698e-02 
1.430700e+01 7.715928e-02 
1.430800e+01 7.903362e-02 
1.430900e+01 8.090999e-02 
1.431000e+01 8.278837e-02 
1.431100e+01 8.466876e-02 
1.431200e+01 8.655112e-02 
1.431300e+01 8.843545e-02 
1.431400e+01 9.032173e-02 
1.431500e+01 9.220994e-02 
1.431600e+01 9.410006e-02 
1.431700e+01 9.599208e-02 
1.431800e+01 9.788598e-02 
1.431900e+01 9.978174e-02 
1.432000e+01 1.016794e-01 
1.432100e+01 1.035788e-01 
1.432200e+01 1.054800e-01 
1.432300e+01 1.073831e-01 
1.432400e+01 1.092879e-01 
1.432500e+01 1.111945e-01 
1.432600e+01 1.131029e-01 
1.432700e+01 1.150129e-01 
1.432800e+01 1.169247e-01 
1.432900e+01 1.188382e-01 
1.433000e+01 1.207533e-01 
1.433100e+01 1.226701e-01 
1.433200e+01 1.245885e-01 
1.433300e+01 1.265086e-01 
1.433400e+01 1.284303e-01 
1.433500e+01 1.303535e-01 
1.433600e+01 1.322783e-01 
1.433700e+01 1.342047e-01 
1.433800e+01 1.361326e-01 
1.433900e+01 1.380621e-01 
1.434000e+01 1.399930e-01 
1.434100e+01 1.419254e-01 
1.434200e+01 1.438593e-01 
1.434300e+01 1.457946e-01 
1.434400e+01 1.477314e-01 
1.434500e+01 1.496695e-01 
1.434600e+01 1.516091e-01 
1.434700e+01 1.535500e-01 
1.434800e+01 1.554923e-01 
1.434900e+01 1.574359e-01 
1.435000e+01 1.593809e-01 
1.435100e+01 1.613271e-01 
1.435200e+01 1.632746e-01 
1.435300e+01 1.652234e-01 
1.435400e+01 1.671735e-01 
1.435500e+01 1.691248e-01 
1.435600e+01 1.710772e-01 
1.435700e+01 1.730309e-01 
1.435800e+01 1.749858e-01 
1.435900e+01 1.769418e-01 
1.436000e+01 1.788989e-01 
1.436100e+01 1.808572e-01 
1.436200e+01 1.828165e-01 
1.436300e+01 1.847770e-01 
1.436400e+01 1.867385e-01 
1.436500e+01 1.887010e-01 
1.436600e+01 1.906646e-01 
1.436700e+01 1.926292e-01 
1.436800e+01 1.945948e-01 
1.436900e+01 1.965613e-01 
1.437000e+01 1.985288e-01 
1.437100e+01 2.004972e-01 
1.437200e+01 2.024665e-01 
1.437300e+01 2.044368e-01 
1.437400e+01 2.064079e-01 
1.437500e+01 2.083798e-01 
1.437600e+01 2.103526e-01 
1.437700e+01 2.123262e-01 
1.437800e+01 2.143006e-01 
1.437900e+01 2.162758e-01 
1.438000e+01 2.182517e-01 
1.438100e+01 2.202284e-01 
1.438200e+01 2.222058e-01 
1.438300e+01 2.241840e-01 
1.438400e+01 2.261627e-01 
1.438500e+01 2.281422e-01 
1.438600e+01 2.301223e-01 
1.438700e+01 2.321030e-01 
1.438800e+01 2.340844e-01 
1.438900e+01 2.360663e-01 
1.439000e+01 2.380488e-01 
1.439100e+01 2.400318e-01 
1.439200e+01 2.420154e-01 
1.439300e+01 2.439994e-01 
1.439400e+01 2.459840e-01 
1.439500e+01 2.479690e-01 
1.439600e+01 2.499545e-01 
1.439700e+01 2.519404e-01 
1.439800e+01 2.539267e-01 
1.439900e+01 2.559134e-01 
1.440000e+01 2.579005e-01 
1.440100e+01 2.598880e-01 
1.440200e+01 2.618757e-01 
1.440300e+01 2.638638e-01 
1.440400e+01 2.658521e-01 
1.440500e+01 2.678408e-01 
1.440600e+01 2.698297e-01 
1.440700e+01 2.718188e-01 
1.440800e+01 2.738081e-01 
1.440900e+01 2.757976e-01 
1.441000e+01 2.777873e-01 
1.441100e+01 2.797772e-01 
1.441200e+01 2.817672e-01 
1.441300e+01 2.837572e-01 
1.441400e+01 2.857474e-01 
1.441500e+01 2.877377e-01 
1.441600e+01 2.897280e-01 
1.441700e+01 2.917183e-01 
1.441800e+01 2.937087e-01 
1.441900e+01 2.956990e-01 
1.442000e+01 2.976893e-01 
1.442100e+01 2.996796e-01 
1.442200e+01 3.016697e-01 
1.442300e+01 3.036598e-01 
1.442400e+01 3.056498e-01 
1.442500e+01 3.076397e-01 
1.442600e+01 3.096294e-01 
1.442700e+01 3.116189e-01 
1.442800e+01 3.136083e-01 
1.442900e+01 3.155974e-01 
1.443000e+01 3.175863e-01 
1.443100e+01 3.195749e-01 
1.443200e+01 3.215633e-01 
1.443300e+01 3.235514e-01 
1.443400e+01 3.255391e-01 
1.443500e+01 3.275265e-01 
1.443600e+01 3.295136e-01 
1.443700e+01 3.315003e-01 
1.443800e+01 3.334866e-01 
1.443900e+01 3.354724e-01 
1.444000e+01 3.374579e-01 
1.444100e+01 3.394429e-01 
1.444200e+01 3.414273e-01 
1.444300e+01 3.434113e-01 
1.444400e+01 3.453948e-01 
1.444500e+01 3.473777e-01 
1.444600e+01 3.493601e-01 
1.444700e+01 3.513419e-01 
1.444800e+01 3.533231e-01 
1.444900e+01 3.553036e-01 
1.445000e+01 3.572835e-01 
1.445100e+01 3.592628e-01 
1.445200e+01 3.612413e-01 
1.445300e+01 3.632192e-01 
1.445400e+01 3.651963e-01 
1.445500e+01 3.671726e-01 
1.445600e+01 3.691482e-01 
1.445700e+01 3.711230e-01 
1.445800e+01 3.730970e-01 
1.445900e+01 3.750702e-01 
1.446000e+01 3.770425e-01 
1.446100e+01 3.790139e-01 
1.446200e+01 3.809844e-01 
1.446300e+01 3.829540e-01 
1.446400e+01 3.849227e-01 
1.446500e+01 3.868904e-01 
1.446600e+01 3.888571e-01 
1.446700e+01 3.908229e-01 
1.446800e+01 3.927876e-01 
1.446900e+01 3.947512e-01 
1.447000e+01 3.967138e-01 
1.447100e+01 3.986753e-01 
1.447200e+01 4.006357e-01 
1.447300e+01 4.025950e-01 
1.447400e+01 4.045531e-01 
1.447500e+01 4.065101e-01 
1.447600e+01 4.084658e-01 
1.447700e+01 4.104204e-01 
1.447800e+01 4.123737e-01 
1.447900e+01 4.143257e-01 
1.448000e+01 4.162765e-01 
1.448100e+01 4.182260e-01 
1.448200e+01 4.201742e-01 
1.448300e+01 4.221210e-01 
1.448400e+01 4.240664e-01 
1.448500e+01 4.260105e-01 
1.448600e+01 4.279532e-01 
1.448700e+01 4.298944e-01 
1.448800e+01 4.318343e-01 
1.448900e+01 4.337726e-01 
1.449000e+01 4.357094e-01 
1.449100e+01 4.376448e-01 
1.449200e+01 4.395786e-01 
1.449300e+01 4.415108e-01 
1.449400e+01 4.434415e-01 
1.449500e+01 4.453706e-01 
1.449600e+01 4.472981e-01 
1.449700e+01 4.492239e-01 
1.449800e+01 4.511481e-01 
1.449900e+01 4.530706e-01 
1.450000e+01 4.549914e-01 
1.450100e+01 4.569104e-01 
1.450200e+01 4.588278e-01 
1.450300e+01 4.607433e-01 
1.450400e+01 4.626571e-01 
1.450500e+01 4.645691e-01 
1.450600e+01 4.664792e-01 
1.450700e+01 4.683875e-01 
1.450800e+01 4.702939e-01 
1.450900e+01 4.721984e-01 
1.451000e+01 4.741011e-01 
1.451100e+01 4.760017e-01 
1.451200e+01 4.779004e-01 
1.451300e+01 4.797972e-01 
1.451400e+01 4.816919e-01 
1.451500e+01 4.835846e-01 
1.451600e+01 4.854753e-01 
1.451700e+01 4.873639e-01 
1.451800e+01 4.892505e-01 
1.451900e+01 4.911349e-01 
1.452000e+01 4.930172e-01 
1.452100e+01 4.948973e-01 
1.452200e+01 4.967753e-01 
1.452300e+01 4.986511e-01 
1.452400e+01 5.005247e-01 
1.452500e+01 5.023960e-01 
1.452600e+01 5.042651e-01 
1.452700e+01 5.061319e-01 
1.452800e+01 5.079965e-01 
1.452900e+01 5.098586e-01 
1.453000e+01 5.117185e-01 
1.453100e+01 5.135760e-01 
1.453200e+01 5.154311e-01 
1.453300e+01 5.172838e-01 
1.453400e+01 5.191341e-01 
1.453500e+01 5.209820e-01 
1.453600e+01 5.228273e-01 
1.453700e+01 5.246702e-01 
1.453800e+01 5.265106e-01 
1.453900e+01 5.283484e-01 
1.454000e+01 5.301837e-01 
1.454100e+01 5.320164e-01 
1.454200e+01 5.338466e-01 
1.454300e+01 5.356741e-01 
1.454400e+01 5.374989e-01 
1.454500e+01 5.393212e-01 
1.454600e+01 5.411407e-01 
1.454700e+01 5.429575e-01 
1.454800e+01 5.447716e-01 
1.454900e+01 5.465830e-01 
1.455000e+01 5.483916e-01 
1.455100e+01 5.501975e-01 
1.455200e+01 5.520005e-01 
1.455300e+01 5.538007e-01 
1.455400e+01 5.555980e-01 
1.455500e+01 5.573925e-01 
1.455600e+01 5.591841e-01 
1.455700e+01 5.609728e-01 
1.455800e+01 5.627585e-01 
1.455900e+01 5.645413e-01 
1.456000e+01 5.663211e-01 
1.456100e+01 5.680979e-01 
1.456200e+01 5.698717e-01 
1.456300e+01 5.716425e-01 
1.456400e+01 5.734102e-01 
1.456500e+01 5.751749e-01 
1.456600e+01 5.769364e-01 
1.456700e+01 5.786948e-01 
1.456800e+01 5.804501e-01 
1.456900e+01 5.822022e-01 
1.457000e+01 5.839511e-01 
1.457100e+01 5.856968e-01 
1.457200e+01 5.874393e-01 
1.457300e+01 5.891786e-01 
1.457400e+01 5.909146e-01 
1.457500e+01 5.926473e-01 
1.457600e+01 5.943767e-01 
1.457700e+01 5.961027e-01 
1.457800e+01 5.978255e-01 
1.457900e+01 5.995448e-01 
1.458000e+01 6.012608e-01 
1.458100e+01 6.029733e-01 
1.458200e+01 6.046824e-01 
1.458300e+01 6.063881e-01 
1.458400e+01 6.080903e-01 
1.458500e+01 6.097890e-01 
1.458600e+01 6.114842e-01 
1.458700e+01 6.131758e-01 
1.458800e+01 6.148639e-01 
1.458900e+01 6.165484e-01 
1.459000e+01 6.182293e-01 
1.459100e+01 6.199066e-01 
1.459200e+01 6.215803e-01 
1.459300e+01 6.232503e-01 
1.459400e+01 6.249166e-01 
1.459500e+01 6.265793e-01 
1.459600e+01 6.282382e-01 
1.459700e+01 6.298934e-01 
1.459800e+01 6.315448e-01 
1.459900e+01 6.331924e-01 
1.460000e+01 6.348362e-01 
1.460100e+01 6.364763e-01 
1.460200e+01 6.381124e-01 
1.460300e+01 6.397448e-01 
1.460400e+01 6.413732e-01 
1.460500e+01 6.429977e-01 
1.460600e+01 6.446183e-01 
1.460700e+01 6.462350e-01 
1.460800e+01 6.478477e-01 
1.460900e+01 6.494565e-01 
1.461000e+01 6.510612e-01 
1.461100e+01 6.526619e-01 
1.461200e+01 6.542586e-01 
1.461300e+01 6.558512e-01 
1.461400e+01 6.574397e-01 
1.461500e+01 6.590241e-01 
1.461600e+01 6.606044e-01 
1.461700e+01 6.621806e-01 
1.461800e+01 6.637526e-01 
1.461900e+01 6.653204e-01 
1.462000e+01 6.668841e-01 
1.462100e+01 6.684435e-01 
1.462200e+01 6.699986e-01 
1.462300e+01 6.715495e-01 
1.462400e+01 6.730962e-01 
1.462500e+01 6.746385e-01 
1.462600e+01 6.761765e-01 
1.462700e+01 6.777102e-01 
1.462800e+01 6.792395e-01 
1.462900e+01 6.807645e-01 
1.463000e+01 6.822850e-01 
1.463100e+01 6.838011e-01 
1.463200e+01 6.853129e-01 
1.463300e+01 6.868201e-01 
1.463400e+01 6.883229e-01 
1.463500e+01 6.898212e-01 
1.463600e+01 6.913149e-01 
1.463700e+01 6.928042e-01 
1.463800e+01 6.942889e-01 
1.463900e+01 6.957690e-01 
1.464000e+01 6.972445e-01 
1.464100e+01 6.987154e-01 
1.464200e+01 7.001817e-01 
1.464300e+01 7.016434e-01 
1.464400e+01 7.031004e-01 
1.464500e+01 7.045527e-01 
1.464600e+01 7.060003e-01 
1.464700e+01 7.074432e-01 
1.464800e+01 7.088813e-01 
1.464900e+01 7.103147e-01 
1.465000e+01 7.117433e-01 
1.465100e+01 7.131672e-01 
1.465200e+01 7.145862e-01 
1.465300e+01 7.160003e-01 
1.465400e+01 7.174097e-01 
1.465500e+01 7.188141e-01 
1.465600e+01 7.202137e-01 
1.465700e+01 7.216083e-01 
1.465800e+01 7.229980e-01 
1.465900e+01 7.243828e-01 
1.466000e+01 7.257626e-01 
1.466100e+01 7.271375e-01 
1.466200e+01 7.285073e-01 
1.466300e+01 7.298721e-01 
1.466400e+01 7.312319e-01 
1.466500e+01 7.325866e-01 
1.466600e+01 7.339363e-01 
1.466700e+01 7.352808e-01 
1.466800e+01 7.366203e-01 
1.466900e+01 7.379546e-01 
1.467000e+01 7.392838e-01 
1.467100e+01 7.406079e-01 
1.467200e+01 7.419267e-01 
1.467300e+01 7.432403e-01 
1.467400e+01 7.445488e-01 
1.467500e+01 7.458520e-01 
1.467600e+01 7.471499e-01 
1.467700e+01 7.484426e-01 
1.467800e+01 7.497300e-01 
1.467900e+01 7.510121e-01 
1.468000e+01 7.522888e-01 
1.468100e+01 7.535603e-01 
1.468200e+01 7.548263e-01 
1.468300e+01 7.560870e-01 
1.468400e+01 7.573423e-01 
1.468500e+01 7.585922e-01 
1.468600e+01 7.598367e-01 
1.468700e+01 7.610757e-01 
1.468800e+01 7.623093e-01 
1.468900e+01 7.635374e-01 
1.469000e+01 7.647600e-01 
1.469100e+01 7.659771e-01 
1.469200e+01 7.671886e-01 
1.469300e+01 7.683946e-01 
1.469400e+01 7.695951e-01 
1.469500e+01 7.707899e-01 
1.469600e+01 7.719792e-01 
1.469700e+01 7.731628e-01 
1.469800e+01 7.743409e-01 
1.469900e+01 7.755132e-01 
1.470000e+01 7.766800e-01 
1.470100e+01 7.778410e-01 
1.470200e+01 7.789963e-01 
1.470300e+01 7.801460e-01 
1.470400e+01 7.812898e-01 
1.470500e+01 7.824280e-01 
1.470600e+01 7.835604e-01 
1.470700e+01 7.846870e-01 
1.470800e+01 7.858078e-01 
1.470900e+01 7.869228e-01 
1.471000e+01 7.880320e-01 
1.471100e+01 7.891353e-01 
1.471200e+01 7.902328e-01 
1.471300e+01 7.913244e-01 
1.471400e+01 7.924101e-01 
1.471500e+01 7.934899e-01 
1.471600e+01 7.945638e-01 
1.471700e+01 7.956318e-01 
1.471800e+01 7.966938e-01 
1.471900e+01 7.977498e-01 
1.472000e+01 7.987998e-01 
1.472100e+01 7.998438e-01 
1.472200e+01 8.008819e-01 
1.472300e+01 8.019139e-01 
1.472400e+01 8.029398e-01 
1.472500e+01 8.039597e-01 
1.472600e+01 8.049735e-01 
1.472700e+01 8.059812e-01 
1.472800e+01 8.069828e-01 
1.472900e+01 8.079783e-01 
1.473000e+01 8.089676e-01 
1.473100e+01 8.099508e-01 
1.473200e+01 8.109278e-01 
1.473300e+01 8.118986e-01 
1.473400e+01 8.128633e-01 
1.473500e+01 8.138217e-01 
1.473600e+01 8.147739e-01 
1.473700e+01 8.157199e-01 
1.473800e+01 8.166596e-01 
1.473900e+01 8.175930e-01 
1.474000e+01 8.185201e-01 
1.474100e+01 8.194410e-01 
1.474200e+01 8.203555e-01 
1.474300e+01 8.212637e-01 
1.474400e+01 8.221656e-01 
1.474500e+01 8.230611e-01 
1.474600e+01 8.239502e-01 
1.474700e+01 8.248329e-01 
1.474800e+01 8.257093e-01 
1.474900e+01 8.265792e-01 
1.475000e+01 8.274427e-01 
1.475100e+01 8.282998e-01 
1.475200e+01 8.291504e-01 
1.475300e+01 8.299945e-01 
1.475400e+01 8.308322e-01 
1.475500e+01 8.316633e-01 
1.475600e+01 8.324880e-01 
1.475700e+01 8.333061e-01 
1.475800e+01 8.341177e-01 
1.475900e+01 8.349227e-01 
1.476000e+01 8.357212e-01 
1.476100e+01 8.365131e-01 
1.476200e+01 8.372984e-01 
1.476300e+01 8.380771e-01 
1.476400e+01 8.388492e-01 
1.476500e+01 8.396147e-01 
1.476600e+01 8.403735e-01 
1.476700e+01 8.411257e-01 
1.476800e+01 8.418712e-01 
1.476900e+01 8.426100e-01 
1.477000e+01 8.433421e-01 
1.477100e+01 8.440676e-01 
1.477200e+01 8.447863e-01 
1.477300e+01 8.454983e-01 
1.477400e+01 8.462035e-01 
1.477500e+01 8.469020e-01 
1.477600e+01 8.475937e-01 
1.477700e+01 8.482786e-01 
1.477800e+01 8.489568e-01 
1.477900e+01 8.496281e-01 
1.478000e+01 8.502926e-01 
1.478100e+01 8.509503e-01 
1.478200e+01 8.516012e-01 
1.478300e+01 8.522452e-01 
1.478400e+01 8.528823e-01 
1.478500e+01 8.535126e-01 
1.478600e+01 8.541360e-01 
1.478700e+01 8.547524e-01 
1.478800e+01 8.553620e-01 
1.478900e+01 8.559647e-01 
1.479000e+01 8.565604e-01 
1.479100e+01 8.571492e-01 
1.479200e+01 8.577310e-01 
1.479300e+01 8.583058e-01 
1.479400e+01 8.588737e-01 
1.479500e+01 8.594346e-01 
1.479600e+01 8.599885e-01 
1.479700e+01 8.605354e-01 
1.479800e+01 8.610752e-01 
1.479900e+01 8.616081e-01 
1.480000e+01 8.621338e-01 
1.480100e+01 8.626526e-01 
1.480200e+01 8.631643e-01 
1.480300e+01 8.636689e-01 
1.480400e+01 8.641664e-01 
1.480500e+01 8.646568e-01 
1.480600e+01 8.651401e-01 
1.480700e+01 8.656163e-01 
1.480800e+01 8.660854e-01 
1.480900e+01 8.665473e-01 
1.481000e+01 8.670021e-01 
1.481100e+01 8.674498e-01 
1.481200e+01 8.678902e-01 
1.481300e+01 8.683235e-01 
1.481400e+01 8.687496e-01 
1.481500e+01 8.691686e-01 
1.481600e+01 8.695803e-01 
1.481700e+01 8.699848e-01 
1.481800e+01 8.703821e-01 
1.481900e+01 8.707721e-01 
1.482000e+01 8.711550e-01 
1.482100e+01 8.715305e-01 
1.482200e+01 8.718988e-01 
1.482300e+01 8.722599e-01 
1.482400e+01 8.726136e-01 
1.482500e+01 8.729601e-01 
1.482600e+01 8.732993e-01 
1.482700e+01 8.736312e-01 
1.482800e+01 8.739557e-01 
1.482900e+01 8.742730e-01 
1.483000e+01 8.745829e-01 
1.483100e+01 8.748855e-01 
1.483200e+01 8.751807e-01 
1.483300e+01 8.754686e-01 
1.483400e+01 8.757491e-01 
1.483500e+01 8.760222e-01 
1.483600e+01 8.762880e-01 
1.483700e+01 8.765464e-01 
1.483800e+01 8.767973e-01 
1.483900e+01 8.770409e-01 
1.484000e+01 8.772771e-01 
1.484100e+01 8.775059e-01 
1.484200e+01 8.777272e-01 
1.484300e+01 8.779411e-01 
1.484400e+01 8.781475e-01 
1.484500e+01 8.783465e-01 
1.484600e+01 8.785381e-01 
1.484700e+01 8.787222e-01 
1.484800e+01 8.788988e-01 
1.484900e+01 8.790679e-01 
1.485000e+01 8.792296e-01 
1.485100e+01 8.793838e-01 
1.485200e+01 8.795304e-01 
1.485300e+01 8.796696e-01 
1.485400e+01 8.798012e-01 
1.485500e+01 8.799254e-01 
1.485600e+01 8.800420e-01 
1.485700e+01 8.801511e-01 
1.485800e+01 8.802526e-01 
1.485900e+01 8.803466e-01 
1.486000e+01 8.804331e-01 
1.486100e+01 8.805120e-01 
1.486200e+01 8.805833e-01 
1.486300e+01 8.806471e-01 
1.486400e+01 8.807033e-01 
1.486500e+01 8.807519e-01 
1.486600e+01 8.807929e-01 
1.486700e+01 8.808263e-01 
1.486800e+01 8.808522e-01 
1.486900e+01 8.808704e-01 
1.487000e+01 8.808810e-01 
1.487100e+01 8.808841e-01 
1.487200e+01 8.808795e-01 
1.487300e+01 8.808672e-01 
1.487400e+01 8.808474e-01 
1.487500e+01 8.808199e-01 
1.487600e+01 8.807848e-01 
1.487700e+01 8.807420e-01 
1.487800e+01 8.806916e-01 
1.487900e+01 8.806335e-01 
1.488000e+01 8.805678e-01 
1.488100e+01 8.804944e-01 
1.488200e+01 8.804133e-01 
1.488300e+01 8.803246e-01 
1.488400e+01 8.802282e-01 
1.488500e+01 8.801241e-01 
1.488600e+01 8.800123e-01 
1.488700e+01 8.798928e-01 
1.488800e+01 8.797657e-01 
1.488900e+01 8.796308e-01 
1.489000e+01 8.794883e-01 
1.489100e+01 8.793380e-01 
1.489200e+01 8.791801e-01 
1.489300e+01 8.790144e-01 
1.489400e+01 8.788410e-01 
1.489500e+01 8.786599e-01 
1.489600e+01 8.784711e-01 
1.489700e+01 8.782745e-01 
1.489800e+01 8.780703e-01 
1.489900e+01 8.778583e-01 
1.490000e+01 8.776385e-01 
1.490100e+01 8.774110e-01 
1.490200e+01 8.771758e-01 
1.490300e+01 8.769329e-01 
1.490400e+01 8.766822e-01 
1.490500e+01 8.764237e-01 
1.490600e+01 8.761575e-01 
1.490700e+01 8.758835e-01 
1.490800e+01 8.756018e-01 
1.490900e+01 8.753123e-01 
1.491000e+01 8.750151e-01 
1.491100e+01 8.747101e-01 
1.491200e+01 8.743974e-01 
1.491300e+01 8.740768e-01 
1.491400e+01 8.737486e-01 
1.491500e+01 8.734125e-01 
1.491600e+01 8.730687e-01 
1.491700e+01 8.727171e-01 
1.491800e+01 8.723577e-01 
1.491900e+01 8.719905e-01 
1.492000e+01 8.716156e-01 
1.492100e+01 8.712329e-01 
1.492200e+01 8.708424e-01 
1.492300e+01 8.704441e-01 
1.492400e+01 8.700381e-01 
1.492500e+01 8.696242e-01 
1.492600e+01 8.692026e-01 
1.492700e+01 8.687732e-01 
1.492800e+01 8.683360e-01 
1.492900e+01 8.678910e-01 
1.493000e+01 8.674383e-01 
1.493100e+01 8.669777e-01 
1.493200e+01 8.665094e-01 
1.493300e+01 8.660332e-01 
1.493400e+01 8.655493e-01 
1.493500e+01 8.650576e-01 
1.493600e+01 8.645581e-01 
1.493700e+01 8.640508e-01 
1.493800e+01 8.635358e-01 
1.493900e+01 8.630129e-01 
1.494000e+01 8.624823e-01 
1.494100e+01 8.619439e-01 
1.494200e+01 8.613976e-01 
1.494300e+01 8.608436e-01 
1.494400e+01 8.602819e-01 
1.494500e+01 8.597123e-01 
1.494600e+01 8.591349e-01 
1.494700e+01 8.585498e-01 
1.494800e+01 8.579569e-01 
1.494900e+01 8.573562e-01 
1.495000e+01 8.567477e-01 
1.495100e+01 8.561314e-01 
1.495200e+01 8.555074e-01 
1.495300e+01 8.548756e-01 
1.495400e+01 8.542360e-01 
1.495500e+01 8.535886e-01 
1.495600e+01 8.529335e-01 
1.495700e+01 8.522706e-01 
1.495800e+01 8.515999e-01 
1.495900e+01 8.509215e-01 
1.496000e+01 8.502353e-01 
1.496100e+01 8.495414e-01 
1.496200e+01 8.488396e-01 
1.496300e+01 8.481302e-01 
1.496400e+01 8.474129e-01 
1.496500e+01 8.466879e-01 
1.496600e+01 8.459552e-01 
1.496700e+01 8.452147e-01 
1.496800e+01 8.444665e-01 
1.496900e+01 8.437105e-01 
1.497000e+01 8.429468e-01 
1.497100e+01 8.421754e-01 
1.497200e+01 8.413962e-01 
1.497300e+01 8.406093e-01 
1.497400e+01 8.398147e-01 
1.497500e+01 8.390123e-01 
1.497600e+01 8.382023e-01 
1.497700e+01 8.373845e-01 
1.497800e+01 8.365590e-01 
1.497900e+01 8.357258e-01 
1.498000e+01 8.348848e-01 
1.498100e+01 8.340362e-01 
1.498200e+01 8.331799e-01 
1.498300e+01 8.323159e-01 
1.498400e+01 8.314442e-01 
1.498500e+01 8.305648e-01 
1.498600e+01 8.296777e-01 
1.498700e+01 8.287830e-01 
1.498800e+01 8.278805e-01 
1.498900e+01 8.269704e-01 
1.499000e+01 8.260527e-01 
1.499100e+01 8.251273e-01 
1.499200e+01 8.241942e-01 
1.499300e+01 8.232535e-01 
1.499400e+01 8.223051e-01 
1.499500e+01 8.213491e-01 
1.499600e+01 8.203854e-01 
1.499700e+01 8.194142e-01 
1.499800e+01 8.184353e-01 
1.499900e+01 8.174488e-01 
1.500000e+01 8.164546e-01 
1.500100e+01 8.154529e-01 
1.500200e+01 8.144435e-01 
1.500300e+01 8.134266e-01 
1.500400e+01 8.124021e-01 
1.500500e+01 8.113699e-01 
1.500600e+01 8.103302e-01 
1.500700e+01 8.092830e-01 
1.500800e+01 8.082281e-01 
1.500900e+01 8.071657e-01 
1.501000e+01 8.060958e-01 
1.501100e+01 8.050183e-01 
1.501200e+01 8.039332e-01 
1.501300e+01 8.028406e-01 
1.501400e+01 8.017405e-01 
1.501500e+01 8.006329e-01 
1.501600e+01 7.995177e-01 
1.501700e+01 7.983950e-01 
1.501800e+01 7.972649e-01 
1.501900e+01 7.961272e-01 
1.502000e+01 7.949821e-01 
1.502100e+01 7.938294e-01 
1.502200e+01 7.926693e-01 
1.502300e+01 7.915017e-01 
1.502400e+01 7.903267e-01 
1.502500e+01 7.891442e-01 
1.502600e+01 7.879543e-01 
1.502700e+01 7.867569e-01 
1.502800e+01 7.855521e-01 
1.502900e+01 7.843399e-01 
1.503000e+01 7.831203e-01 
1.503100e+01 7.818932e-01 
1.503200e+01 7.806588e-01 
1.503300e+01 7.794170e-01 
1.503400e+01 7.781678e-01 
1.503500e+01 7.769112e-01 
1.503600e+01 7.756473e-01 
1.503700e+01 7.743760e-01 
1.503800e+01 7.730974e-01 
1.503900e+01 7.718114e-01 
1.504000e+01 7.705181e-01 
1.504100e+01 7.692174e-01 
1.504200e+01 7.679095e-01 
1.504300e+01 7.665943e-01 
1.504400e+01 7.652717e-01 
1.504500e+01 7.639419e-01 
1.504600e+01 7.626048e-01 
1.504700e+01 7.612605e-01 
1.504800e+01 7.599088e-01 
1.504900e+01 7.585500e-01 
1.505000e+01 7.571839e-01 
1.505100e+01 7.558106e-01 
1.505200e+01 7.544300e-01 
1.505300e+01 7.530423e-01 
1.505400e+01 7.516473e-01 
1.505500e+01 7.502452e-01 
1.505600e+01 7.488359e-01 
1.505700e+01 7.474194e-01 
1.505800e+01 7.459957e-01 
1.505900e+01 7.445649e-01 
1.506000e+01 7.431270e-01 
1.506100e+01 7.416820e-01 
1.506200e+01 7.402298e-01 
1.506300e+01 7.387705e-01 
1.506400e+01 7.373042e-01 
1.506500e+01 7.358307e-01 
1.506600e+01 7.343502e-01 
1.506700e+01 7.328626e-01 
1.506800e+01 7.313680e-01 
1.506900e+01 7.298663e-01 
1.507000e+01 7.283576e-01 
1.507100e+01 7.268419e-01 
1.507200e+01 7.253192e-01 
1.507300e+01 7.237894e-01 
1.507400e+01 7.222527e-01 
1.507500e+01 7.207091e-01 
1.507600e+01 7.191584e-01 
1.507700e+01 7.176009e-01 
1.507800e+01 7.160363e-01 
1.507900e+01 7.144649e-01 
1.508000e+01 7.128866e-01 
1.508100e+01 7.113013e-01 
1.508200e+01 7.097092e-01 
1.508300e+01 7.081102e-01 
1.508400e+01 7.065043e-01 
1.508500e+01 7.048916e-01 
1.508600e+01 7.032720e-01 
1.508700e+01 7.016456e-01 
1.508800e+01 7.000124e-01 
1.508900e+01 6.983724e-01 
1.509000e+01 6.967256e-01 
1.509100e+01 6.950720e-01 
1.509200e+01 6.934117e-01 
1.509300e+01 6.917446e-01 
1.509400e+01 6.900708e-01 
1.509500e+01 6.883903e-01 
1.509600e+01 6.867031e-01 
1.509700e+01 6.850091e-01 
1.509800e+01 6.833085e-01 
1.509900e+01 6.816012e-01 
1.510000e+01 6.798873e-01 
1.510100e+01 6.781667e-01 
1.510200e+01 6.764395e-01 
1.510300e+01 6.747057e-01 
1.510400e+01 6.729652e-01 
1.510500e+01 6.712182e-01 
1.510600e+01 6.694647e-01 
1.510700e+01 6.677045e-01 
1.510800e+01 6.659378e-01 
1.510900e+01 6.641646e-01 
1.511000e+01 6.623849e-01 
1.511100e+01 6.605987e-01 
1.511200e+01 6.588060e-01 
1.511300e+01 6.570068e-01 
1.511400e+01 6.552011e-01 
1.511500e+01 6.533890e-01 
1.511600e+01 6.515705e-01 
1.511700e+01 6.497456e-01 
1.511800e+01 6.479143e-01 
1.511900e+01 6.460766e-01 
1.512000e+01 6.442325e-01 
1.512100e+01 6.423821e-01 
1.512200e+01 6.405253e-01 
1.512300e+01 6.386623e-01 
1.512400e+01 6.367929e-01 
1.512500e+01 6.349172e-01 
1.512600e+01 6.330352e-01 
1.512700e+01 6.311470e-01 
1.512800e+01 6.292526e-01 
1.512900e+01 6.273519e-01 
1.513000e+01 6.254450e-01 
1.513100e+01 6.235319e-01 
1.513200e+01 6.216126e-01 
1.513300e+01 6.196872e-01 
1.513400e+01 6.177556e-01 
1.513500e+01 6.158179e-01 
1.513600e+01 6.138741e-01 
1.513700e+01 6.119241e-01 
1.513800e+01 6.099681e-01 
1.513900e+01 6.080060e-01 
1.514000e+01 6.060379e-01 
1.514100e+01 6.040637e-01 
1.514200e+01 6.020835e-01 
1.514300e+01 6.000973e-01 
1.514400e+01 5.981052e-01 
1.514500e+01 5.961070e-01 
1.514600e+01 5.941030e-01 
1.514700e+01 5.920930e-01 
1.514800e+01 5.900770e-01 
1.514900e+01 5.880552e-01 
1.515000e+01 5.860275e-01 
1.515100e+01 5.839939e-01 
1.515200e+01 5.819545e-01 
1.515300e+01 5.799093e-01 
1.515400e+01 5.778582e-01 
1.515500e+01 5.758013e-01 
1.515600e+01 5.737387e-01 
1.515700e+01 5.716703e-01 
1.515800e+01 5.695962e-01 
1.515900e+01 5.675164e-01 
1.516000e+01 5.654308e-01 
1.516100e+01 5.633396e-01 
1.516200e+01 5.612427e-01 
1.516300e+01 5.591401e-01 
1.516400e+01 5.570319e-01 
1.516500e+01 5.549181e-01 
1.516600e+01 5.527987e-01 
1.516700e+01 5.506738e-01 
1.516800e+01 5.485432e-01 
1.516900e+01 5.464072e-01 
1.517000e+01 5.442656e-01 
1.517100e+01 5.421185e-01 
1.517200e+01 5.399659e-01 
1.517300e+01 5.378078e-01 
1.517400e+01 5.356444e-01 
1.517500e+01 5.334754e-01 
1.517600e+01 5.313011e-01 
1.517700e+01 5.291214e-01 
1.517800e+01 5.269363e-01 
1.517900e+01 5.247459e-01 
1.518000e+01 5.225501e-01 
1.518100e+01 5.203490e-01 
1.518200e+01 5.181427e-01 
1.518300e+01 5.159310e-01 
1.518400e+01 5.137141e-01 
1.518500e+01 5.114920e-01 
1.518600e+01 5.092646e-01 
1.518700e+01 5.070321e-01 
1.518800e+01 5.047944e-01 
1.518900e+01 5.025515e-01 
1.519000e+01 5.003035e-01 
1.519100e+01 4.980503e-01 
1.519200e+01 4.957921e-01 
1.519300e+01 4.935288e-01 
1.519400e+01 4.912605e-01 
1.519500e+01 4.889871e-01 
1.519600e+01 4.867087e-01 
1.519700e+01 4.844253e-01 
1.519800e+01 4.821369e-01 
1.519900e+01 4.798436e-01 
1.520000e+01 4.775453e-01 
1.520100e+01 4.752421e-01 
1.520200e+01 4.729341e-01 
1.520300e+01 4.706211e-01 
1.520400e+01 4.683033e-01 
1.520500e+01 4.659807e-01 
1.520600e+01 4.636533e-01 
1.520700e+01 4.613211e-01 
1.520800e+01 4.589841e-01 
1.520900e+01 4.566424e-01 
1.521000e+01 4.542959e-01 
1.521100e+01 4.519447e-01 
1.521200e+01 4.495889e-01 
1.521300e+01 4.472284e-01 
1.521400e+01 4.448632e-01 
1.521500e+01 4.424935e-01 
1.521600e+01 4.401191e-01 
1.521700e+01 4.377402e-01 
1.521800e+01 4.353567e-01 
1.521900e+01 4.329686e-01 
1.522000e+01 4.305761e-01 
1.522100e+01 4.281791e-01 
1.522200e+01 4.257776e-01 
1.522300e+01 4.233716e-01 
1.522400e+01 4.209613e-01 
1.522500e+01 4.185465e-01 
1.522600e+01 4.161273e-01 
1.522700e+01 4.137038e-01 
1.522800e+01 4.112760e-01 
1.522900e+01 4.088438e-01 
1.523000e+01 4.064073e-01 
1.523100e+01 4.039666e-01 
1.523200e+01 4.015216e-01 
1.523300e+01 3.990724e-01 
1.523400e+01 3.966190e-01 
1.523500e+01 3.941615e-01 
1.523600e+01 3.916997e-01 
1.523700e+01 3.892338e-01 
1.523800e+01 3.867638e-01 
1.523900e+01 3.842898e-01 
1.524000e+01 3.818116e-01 
1.524100e+01 3.793294e-01 
1.524200e+01 3.768432e-01 
1.524300e+01 3.743530e-01 
1.524400e+01 3.718588e-01 
1.524500e+01 3.693606e-01 
1.524600e+01 3.668586e-01 
1.524700e+01 3.643526e-01 
1.524800e+01 3.618427e-01 
1.524900e+01 3.593290e-01 
1.525000e+01 3.568114e-01 
1.525100e+01 3.542900e-01 
1.525200e+01 3.517648e-01 
1.525300e+01 3.492359e-01 
1.525400e+01 3.467032e-01 
1.525500e+01 3.441668e-01 
1.525600e+01 3.416267e-01 
1.525700e+01 3.390829e-01 
1.525800e+01 3.365355e-01 
1.525900e+01 3.339844e-01 
1.526000e+01 3.314297e-01 
1.526100e+01 3.288715e-01 
1.526200e+01 3.263097e-01 
1.526300e+01 3.237443e-01 
1.526400e+01 3.211755e-01 
1.526500e+01 3.186031e-01 
1.526600e+01 3.160273e-01 
1.526700e+01 3.134481e-01 
1.526800e+01 3.108655e-01 
1.526900e+01 3.082794e-01 
1.527000e+01 3.056900e-01 
1.527100e+01 3.030973e-01 
1.527200e+01 3.005012e-01 
1.527300e+01 2.979019e-01 
1.527400e+01 2.952992e-01 
1.527500e+01 2.926934e-01 
1.527600e+01 2.900843e-01 
1.527700e+01 2.874720e-01 
1.527800e+01 2.848565e-01 
1.527900e+01 2.822379e-01 
1.528000e+01 2.796162e-01 
1.528100e+01 2.769914e-01 
1.528200e+01 2.743635e-01 
1.528300e+01 2.717325e-01 
1.528400e+01 2.690986e-01 
1.528500e+01 2.664616e-01 
1.528600e+01 2.638217e-01 
1.528700e+01 2.611788e-01 
1.528800e+01 2.585329e-01 
1.528900e+01 2.558842e-01 
1.529000e+01 2.532326e-01 
1.529100e+01 2.505782e-01 
1.529200e+01 2.479209e-01 
1.529300e+01 2.452608e-01 
1.529400e+01 2.425980e-01 
1.529500e+01 2.399324e-01 
1.529600e+01 2.372641e-01 
1.529700e+01 2.345930e-01 
1.529800e+01 2.319193e-01 
1.529900e+01 2.292430e-01 
1.530000e+01 2.265640e-01 
1.530100e+01 2.238824e-01 
1.530200e+01 2.211983e-01 
1.530300e+01 2.185116e-01 
1.530400e+01 2.158223e-01 
1.530500e+01 2.131306e-01 
1.530600e+01 2.104364e-01 
1.530700e+01 2.077398e-01 
1.530800e+01 2.050407e-01 
1.530900e+01 2.023392e-01 
1.531000e+01 1.996354e-01 
1.531100e+01 1.969292e-01 
1.531200e+01 1.942207e-01 
1.531300e+01 1.915099e-01 
1.531400e+01 1.887968e-01 
1.531500e+01 1.860815e-01 
1.531600e+01 1.833640e-01 
1.531700e+01 1.806443e-01 
1.531800e+01 1.779224e-01 
1.531900e+01 1.751984e-01 
1.532000e+01 1.724722e-01 
1.532100e+01 1.697440e-01 
1.532200e+01 1.670137e-01 
1.532300e+01 1.642814e-01 
1.532400e+01 1.615471e-01 
1.532500e+01 1.588107e-01 
1.532600e+01 1.560725e-01 
1.532700e+01 1.533322e-01 
1.532800e+01 1.505901e-01 
1.532900e+01 1.478461e-01 
1.533000e+01 1.451003e-01 
1.533100e+01 1.423526e-01 
1.533200e+01 1.396031e-01 
1.533300e+01 1.368518e-01 
1.533400e+01 1.340988e-01 
1.533500e+01 1.313441e-01 
1.533600e+01 1.285877e-01 
1.533700e+01 1.258296e-01 
1.533800e+01 1.230698e-01 
1.533900e+01 1.203084e-01 
1.534000e+01 1.175455e-01 
1.534100e+01 1.147810e-01 
1.534200e+01 1.120149e-01 
1.534300e+01 1.092473e-01 
1.534400e+01 1.064783e-01 
1.534500e+01 1.037077e-01 
1.534600e+01 1.009358e-01 
1.534700e+01 9.816240e-02 
1.534800e+01 9.538766e-02 
1.534900e+01 9.261156e-02 
1.535000e+01 8.983413e-02 
1.535100e+01 8.705540e-02 
1.535200e+01 8.427539e-02 
1.535300e+01 8.149414e-02 
1.535400e+01 7.871167e-02 
1.535500e+01 7.592800e-02 
1.535600e+01 7.314317e-02 
1.535700e+01 7.035719e-02 
1.535800e+01 6.757010e-02 
1.535900e+01 6.478192e-02 
1.536000e+01 6.199268e-02 
1.536100e+01 5.920240e-02 
1.536200e+01 5.641112e-02 
1.536300e+01 5.361885e-02 
1.536400e+01 5.082564e-02 
1.536500e+01 4.803149e-02 
1.536600e+01 4.523644e-02 
1.536700e+01 4.244052e-02 
1.536800e+01 3.964375e-02 
1.536900e+01 3.684617e-02 
1.537000e+01 3.404779e-02 
1.537100e+01 3.124864e-02 
1.537200e+01 2.844875e-02 
1.537300e+01 2.564815e-02 
1.537400e+01 2.284687e-02 
1.537500e+01 2.004493e-02 
1.537600e+01 1.724235e-02 
1.537700e+01 1.443917e-02 
1.537800e+01 1.163541e-02 
1.537900e+01 8.831105e-03 
1.538000e+01 6.026272e-03 
1.538100e+01 3.220943e-03 
1.538200e+01 4.151433e-04 
1.538300e+01 -2.391099e-03 
1.538400e+01 -5.197757e-03 
1.538500e+01 -8.004805e-03 
1.538600e+01 -1.081221e-02 
1.538700e+01 -1.361996e-02 
1.538800e+01 -1.642801e-02 
1.538900e+01 -1.923634e-02 
1.539000e+01 -2.204493e-02 
1.539100e+01 -2.485374e-02 
1.539200e+01 -2.766275e-02 
1.539300e+01 -3.047194e-02 
1.539400e+01 -3.328126e-02 
1.539500e+01 -3.609071e-02 
1.539600e+01 -3.890025e-02 
1.539700e+01 -4.170985e-02 
1.539800e+01 -4.451949e-02 
1.539900e+01 -4.732914e-02 
1.540000e+01 -5.013877e-02 
1.540100e+01 -5.294836e-02 
1.540200e+01 -5.575788e-02 
1.540300e+01 -5.856729e-02 
1.540400e+01 -6.137659e-02 
1.540500e+01 -6.418572e-02 
1.540600e+01 -6.699468e-02 
1.540700e+01 -6.980343e-02 
1.540800e+01 -7.261195e-02 
1.540900e+01 -7.542020e-02 
1.541000e+01 -7.822817e-02 
1.541100e+01 -8.103582e-02 
1.541200e+01 -8.384313e-02 
1.541300e+01 -8.665006e-02 
1.541400e+01 -8.945660e-02 
1.541500e+01 -9.226272e-02 
1.541600e+01 -9.506838e-02 
1.541700e+01 -9.787357e-02 
1.541800e+01 -1.006782e-01 
1.541900e+01 -1.034824e-01 
1.542000e+01 -1.062860e-01 
1.542100e+01 -1.090890e-01 
1.542200e+01 -1.118914e-01 
1.542300e+01 -1.146931e-01 
1.542400e+01 -1.174942e-01 
1.542500e+01 -1.202946e-01 
1.542600e+01 -1.230942e-01 
1.542700e+01 -1.258931e-01 
1.542800e+01 -1.286913e-01 
1.542900e+01 -1.314886e-01 
1.543000e+01 -1.342851e-01 
1.543100e+01 -1.370807e-01 
1.543200e+01 -1.398755e-01 
1.543300e+01 -1.426693e-01 
1.543400e+01 -1.454622e-01 
1.543500e+01 -1.482541e-01 
1.543600e+01 -1.510451e-01 
1.543700e+01 -1.538350e-01 
1.543800e+01 -1.566239e-01 
1.543900e+01 -1.594116e-01 
1.544000e+01 -1.621983e-01 
1.544100e+01 -1.649839e-01 
1.544200e+01 -1.677683e-01 
1.544300e+01 -1.705515e-01 
1.544400e+01 -1.733336e-01 
1.544500e+01 -1.761143e-01 
1.544600e+01 -1.788938e-01 
1.544700e+01 -1.816721e-01 
1.544800e+01 -1.844490e-01 
1.544900e+01 -1.872245e-01 
1.545000e+01 -1.899987e-01 
1.545100e+01 -1.927715e-01 
1.545200e+01 -1.955429e-01 
1.545300e+01 -1.983128e-01 
1.545400e+01 -2.010812e-01 
1.545500e+01 -2.038482e-01 
1.545600e+01 -2.066136e-01 
1.545700e+01 -2.093774e-01 
1.545800e+01 -2.121397e-01 
1.545900e+01 -2.149003e-01 
1.546000e+01 -2.176593e-01 
1.546100e+01 -2.204166e-01 
1.546200e+01 -2.231723e-01 
1.546300e+01 -2.259262e-01 
1.546400e+01 -2.286784e-01 
1.546500e+01 -2.314288e-01 
1.546600e+01 -2.341774e-01 
1.546700e+01 -2.369241e-01 
1.546800e+01 -2.396691e-01 
1.546900e+01 -2.424121e-01 
1.547000e+01 -2.451532e-01 
1.547100e+01 -2.478924e-01 
1.547200e+01 -2.506297e-01 
1.547300e+01 -2.533649e-01 
1.547400e+01 -2.560982e-01 
1.547500e+01 -2.588294e-01 
1.547600e+01 -2.615585e-01 
1.547700e+01 -2.642855e-01 
1.547800e+01 -2.670105e-01 
1.547900e+01 -2.697332e-01 
1.548000e+01 -2.724538e-01 
1.548100e+01 -2.751722e-01 
1.548200e+01 -2.778884e-01 
1.548300e+01 -2.806024e-01 
1.548400e+01 -2.833140e-01 
1.548500e+01 -2.860234e-01 
1.548600e+01 -2.887304e-01 
1.548700e+01 -2.914350e-01 
1.548800e+01 -2.941373e-01 
1.548900e+01 -2.968372e-01 
1.549000e+01 -2.995346e-01 
1.549100e+01 -3.022296e-01 
1.549200e+01 -3.049221e-01 
1.549300e+01 -3.076121e-01 
1.549400e+01 -3.102995e-01 
1.549500e+01 -3.129844e-01 
1.549600e+01 -3.156666e-01 
1.549700e+01 -3.183463e-01 
1.549800e+01 -3.210233e-01 
1.549900e+01 -3.236977e-01 
1.550000e+01 -3.263693e-01 
1.550100e+01 -3.290382e-01 
1.550200e+01 -3.317044e-01 
1.550300e+01 -3.343678e-01 
1.550400e+01 -3.370285e-01 
1.550500e+01 -3.396862e-01 
1.550600e+01 -3.423412e-01 
1.550700e+01 -3.449932e-01 
1.550800e+01 -3.476424e-01 
1.550900e+01 -3.502886e-01 
1.551000e+01 -3.529319e-01 
1.551100e+01 -3.555722e-01 
1.551200e+01 -3.582095e-01 
1.551300e+01 -3.608438e-01 
1.551400e+01 -3.634750e-01 
1.551500e+01 -3.661031e-01 
1.551600e+01 -3.687281e-01 
1.551700e+01 -3.713500e-01 
1.551800e+01 -3.739687e-01 
1.551900e+01 -3.765843e-01 
1.552000e+01 -3.791966e-01 
1.552100e+01 -3.818057e-01 
1.552200e+01 -3.844116e-01 
1.552300e+01 -3.870142e-01 
1.552400e+01 -3.896134e-01 
1.552500e+01 -3.922093e-01 
1.552600e+01 -3.948019e-01 
1.552700e+01 -3.973911e-01 
1.552800e+01 -3.999768e-01 
1.552900e+01 -4.025592e-01 
1.553000e+01 -4.051380e-01 
1.553100e+01 -4.077134e-01 
1.553200e+01 -4.102853e-01 
1.553300e+01 -4.128537e-01 
1.553400e+01 -4.154185e-01 
1.553500e+01 -4.179797e-01 
1.553600e+01 -4.205373e-01 
1.553700e+01 -4.230912e-01 
1.553800e+01 -4.256415e-01 
1.553900e+01 -4.281881e-01 
1.554000e+01 -4.307311e-01 
1.554100e+01 -4.332702e-01 
1.554200e+01 -4.358057e-01 
1.554300e+01 -4.383373e-01 
1.554400e+01 -4.408651e-01 
1.554500e+01 -4.433892e-01 
1.554600e+01 -4.459093e-01 
1.554700e+01 -4.484256e-01 
1.554800e+01 -4.509380e-01 
1.554900e+01 -4.534464e-01 
1.555000e+01 -4.559509e-01 
1.555100e+01 -4.584514e-01 
1.555200e+01 -4.609480e-01 
1.555300e+01 -4.634405e-01 
1.555400e+01 -4.659289e-01 
1.555500e+01 -4.684133e-01 
1.555600e+01 -4.708936e-01 
1.555700e+01 -4.733697e-01 
1.555800e+01 -4.758417e-01 
1.555900e+01 -4.783096e-01 
1.556000e+01 -4.807733e-01 
1.556100e+01 -4.832327e-01 
1.556200e+01 -4.856879e-01 
1.556300e+01 -4.881389e-01 
1.556400e+01 -4.905855e-01 
1.556500e+01 -4.930279e-01 
1.556600e+01 -4.954659e-01 
1.556700e+01 -4.978996e-01 
1.556800e+01 -5.003289e-01 
1.556900e+01 -5.027537e-01 
1.557000e+01 -5.051742e-01 
1.557100e+01 -5.075902e-01 
1.557200e+01 -5.100017e-01 
1.557300e+01 -5.124088e-01 
1.557400e+01 -5.148113e-01 
1.557500e+01 -5.172093e-01 
1.557600e+01 -5.196027e-01 
1.557700e+01 -5.219915e-01 
1.557800e+01 -5.243757e-01 
1.557900e+01 -5.267553e-01 
1.558000e+01 -5.291302e-01 
1.558100e+01 -5.315005e-01 
1.558200e+01 -5.338660e-01 
1.558300e+01 -5.362268e-01 
1.558400e+01 -5.385829e-01 
1.558500e+01 -5.409342e-01 
1.558600e+01 -5.432807e-01 
1.558700e+01 -5.456224e-01 
1.558800e+01 -5.479592e-01 
1.558900e+01 -5.502912e-01 
1.559000e+01 -5.526183e-01 
1.559100e+01 -5.549405e-01 
1.559200e+01 -5.572578e-01 
1.559300e+01 -5.595702e-01 
1.559400e+01 -5.618775e-01 
1.559500e+01 -5.641799e-01 
1.559600e+01 -5.664772e-01 
1.559700e+01 -5.687695e-01 
1.559800e+01 -5.710568e-01 
1.559900e+01 -5.733390e-01 
1.560000e+01 -5.756161e-01 
1.560100e+01 -5.778880e-01 
1.560200e+01 -5.801548e-01 
1.560300e+01 -5.824164e-01 
1.560400e+01 -5.846729e-01 
1.560500e+01 -5.869241e-01 
1.560600e+01 -5.891701e-01 
1.560700e+01 -5.914109e-01 
1.560800e+01 -5.936464e-01 
1.560900e+01 -5.958765e-01 
1.561000e+01 -5.981014e-01 
1.561100e+01 -6.003209e-01 
1.561200e+01 -6.025351e-01 
1.561300e+01 -6.047439e-01 
1.561400e+01 -6.069473e-01 
1.561500e+01 -6.091452e-01 
1.561600e+01 -6.113377e-01 
1.561700e+01 -6.135248e-01 
1.561800e+01 -6.157064e-01 
1.561900e+01 -6.178824e-01 
1.562000e+01 -6.200530e-01 
1.562100e+01 -6.222180e-01 
1.562200e+01 -6.243774e-01 
1.562300e+01 -6.265312e-01 
1.562400e+01 -6.286795e-01 
1.562500e+01 -6.308221e-01 
1.562600e+01 -6.329590e-01 
1.562700e+01 -6.350903e-01 
1.562800e+01 -6.372159e-01 
1.562900e+01 -6.393358e-01 
1.563000e+01 -6.414499e-01 
1.563100e+01 -6.435583e-01 
1.563200e+01 -6.456610e-01 
1.563300e+01 -6.477578e-01 
1.563400e+01 -6.498489e-01 
1.563500e+01 -6.519341e-01 
1.563600e+01 -6.540134e-01 
1.563700e+01 -6.560869e-01 
1.563800e+01 -6.581545e-01 
1.563900e+01 -6.602163e-01 
1.564000e+01 -6.622720e-01 
1.564100e+01 -6.643219e-01 
1.564200e+01 -6.663657e-01 
1.564300e+01 -6.684036e-01 
1.564400e+01 -6.704355e-01 
1.564500e+01 -6.724614e-01 
1.564600e+01 -6.744812e-01 
1.564700e+01 -6.764949e-01 
1.564800e+01 -6.785026e-01 
1.564900e+01 -6.805042e-01 
1.565000e+01 -6.824997e-01 
1.565100e+01 -6.844890e-01 
1.565200e+01 -6.864722e-01 
1.565300e+01 -6.884492e-01 
1.565400e+01 -6.904200e-01 
1.565500e+01 -6.923846e-01 
1.565600e+01 -6.943430e-01 
1.565700e+01 -6.962952e-01 
1.565800e+01 -6.982410e-01 
1.565900e+01 -7.001806e-01 
1.566000e+01 -7.021139e-01 
1.566100e+01 -7.040409e-01 
1.566200e+01 -7.059615e-01 
1.566300e+01 -7.078758e-01 
1.566400e+01 -7.097837e-01 
1.566500e+01 -7.116853e-01 
1.566600e+01 -7.135804e-01 
1.566700e+01 -7.154691e-01 
1.566800e+01 -7.173513e-01 
1.566900e+01 -7.192271e-01 
1.567000e+01 -7.210964e-01 
1.567100e+01 -7.229593e-01 
1.567200e+01 -7.248156e-01 
1.567300e+01 -7.266654e-01 
1.567400e+01 -7.285086e-01 
1.567500e+01 -7.303453e-01 
1.567600e+01 -7.321754e-01 
1.567700e+01 -7.339989e-01 
1.567800e+01 -7.358158e-01 
1.567900e+01 -7.376261e-01 
1.568000e+01 -7.394297e-01 
1.568100e+01 -7.412266e-01 
1.568200e+01 -7.430169e-01 
1.568300e+01 -7.448005e-01 
1.568400e+01 -7.465774e-01 
1.568500e+01 -7.483475e-01 
1.568600e+01 -7.501109e-01 
1.568700e+01 -7.518675e-01 
1.568800e+01 -7.536174e-01 
1.568900e+01 -7.553605e-01 
1.569000e+01 -7.570967e-01 
1.569100e+01 -7.588261e-01 
1.569200e+01 -7.605487e-01 
1.569300e+01 -7.622645e-01 
1.569400e+01 -7.639734e-01 
1.569500e+01 -7.656753e-01 
1.569600e+01 -7.673704e-01 
1.569700e+01 -7.690586e-01 
1.569800e+01 -7.707398e-01 
1.569900e+01 -7.724141e-01 
1.570000e+01 -7.740814e-01 
1.570100e+01 -7.757417e-01 
1.570200e+01 -7.773951e-01 
1.570300e+01 -7.790414e-01 
1.570400e+01 -7.806807e-01 
1.570500e+01 -7.823130e-01 
1.570600e+01 -7.839382e-01 
1.570700e+01 -7.855564e-01 
1.570800e+01 -7.871675e-01 
1.570900e+01 -7.887714e-01 
1.571000e+01 -7.903683e-01 
1.571100e+01 -7.919581e-01 
1.571200e+01 -7.935407e-01 
1.571300e+01 -7.951161e-01 
1.571400e+01 -7.966844e-01 
1.571500e+01 -7.982455e-01 
1.571600e+01 -7.997994e-01 
1.571700e+01 -8.013461e-01 
1.571800e+01 -8.028856e-01 
1.571900e+01 -8.044178e-01 
1.572000e+01 -8.059428e-01 
1.572100e+01 -8.074605e-01 
1.572200e+01 -8.089710e-01 
1.572300e+01 -8.104741e-01 
1.572400e+01 -8.119700e-01 
1.572500e+01 -8.134585e-01 
1.572600e+01 -8.149397e-01 
1.572700e+01 -8.164136e-01 
1.572800e+01 -8.178801e-01 
1.572900e+01 -8.193392e-01 
1.573000e+01 -8.207910e-01 
1.573100e+01 -8.222354e-01 
1.573200e+01 -8.236723e-01 
1.573300e+01 -8.251019e-01 
1.573400e+01 -8.265240e-01 
1.573500e+01 -8.279386e-01 
1.573600e+01 -8.293458e-01 
1.573700e+01 -8.307456e-01 
1.573800e+01 -8.321378e-01 
1.573900e+01 -8.335226e-01 
1.574000e+01 -8.348998e-01 
1.574100e+01 -8.362696e-01 
1.574200e+01 -8.376318e-01 
1.574300e+01 -8.389864e-01 
1.574400e+01 -8.403336e-01 
1.574500e+01 -8.416731e-01 
1.574600e+01 -8.430051e-01 
1.574700e+01 -8.443295e-01 
1.574800e+01 -8.456463e-01 
1.574900e+01 -8.469555e-01 
1.575000e+01 -8.482570e-01 
1.575100e+01 -8.495510e-01 
1.575200e+01 -8.508372e-01 
1.575300e+01 -8.521159e-01 
1.575400e+01 -8.533868e-01 
1.575500e+01 -8.546501e-01 
1.575600e+01 -8.559058e-01 
1.575700e+01 -8.571537e-01 
1.575800e+01 -8.583939e-01 
1.575900e+01 -8.596264e-01 
1.576000e+01 -8.608511e-01 
1.576100e+01 -8.620682e-01 
1.576200e+01 -8.632774e-01 
1.576300e+01 -8.644789e-01 
1.576400e+01 -8.656727e-01 
1.576500e+01 -8.668587e-01 
1.576600e+01 -8.680369e-01 
1.576700e+01 -8.692072e-01 
1.576800e+01 -8.703698e-01 
1.576900e+01 -8.715246e-01 
1.577000e+01 -8.726715e-01 
1.577100e+01 -8.738106e-01 
1.577200e+01 -8.749419e-01 
1.577300e+01 -8.760653e-01 
1.577400e+01 -8.771808e-01 
1.577500e+01 -8.782885e-01 
1.577600e+01 -8.793883e-01 
1.577700e+01 -8.804802e-01 
1.577800e+01 -8.815642e-01 
1.577900e+01 -8.826403e-01 
1.578000e+01 -8.837085e-01 
1.578100e+01 -8.847687e-01 
1.578200e+01 -8.858211e-01 
1.578300e+01 -8.868654e-01 
1.578400e+01 -8.879019e-01 
1.578500e+01 -8.889303e-01 
1.578600e+01 -8.899508e-01 
1.578700e+01 -8.909634e-01 
1.578800e+01 -8.919679e-01 
1.578900e+01 -8.929645e-01 
1.579000e+01 -8.939530e-01 
1.579100e+01 -8.949336e-01 
1.579200e+01 -8.959062e-01 
1.579300e+01 -8.968707e-01 
1.579400e+01 -8.978272e-01 
1.579500e+01 -8.987756e-01 
1.579600e+01 -8.997161e-01 
1.579700e+01 -9.006484e-01 
1.579800e+01 -9.015727e-01 
1.579900e+01 -9.024890e-01 
1.580000e+01 -9.033972e-01 
1.580100e+01 -9.042973e-01 
1.580200e+01 -9.051893e-01 
1.580300e+01 -9.060732e-01 
1.580400e+01 -9.069491e-01 
1.580500e+01 -9.078168e-01 
1.580600e+01 -9.086764e-01 
1.580700e+01 -9.095280e-01 
1.580800e+01 -9.103713e-01 
1.580900e+01 -9.112066e-01 
1.581000e+01 -9.120337e-01 
1.581100e+01 -9.128527e-01 
1.581200e+01 -9.136635e-01 
1.581300e+01 -9.144662e-01 
1.581400e+01 -9.152608e-01 
1.581500e+01 -9.160471e-01 
1.581600e+01 -9.168253e-01 
1.581700e+01 -9.175954e-01 
1.581800e+01 -9.183572e-01 
1.581900e+01 -9.191109e-01 
1.582000e+01 -9.198563e-01 
1.582100e+01 -9.205936e-01 
1.582200e+01 -9.213227e-01 
1.582300e+01 -9.220436e-01 
1.582400e+01 -9.227563e-01 
1.582500e+01 -9.234607e-01 
1.582600e+01 -9.241570e-01 
1.582700e+01 -9.248450e-01 
1.582800e+01 -9.255248e-01 
1.582900e+01 -9.261963e-01 
1.583000e+01 -9.268597e-01 
1.583100e+01 -9.275147e-01 
1.583200e+01 -9.281616e-01 
1.583300e+01 -9.288002e-01 
1.583400e+01 -9.294305e-01 
1.583500e+01 -9.300526e-01 
1.583600e+01 -9.306664e-01 
1.583700e+01 -9.312720e-01 
1.583800e+01 -9.318693e-01 
1.583900e+01 -9.324584e-01 
1.584000e+01 -9.330391e-01 
1.584100e+01 -9.336116e-01 
1.584200e+01 -9.341758e-01 
1.584300e+01 -9.347317e-01 
1.584400e+01 -9.352794e-01 
1.584500e+01 -9.358187e-01 
1.584600e+01 -9.363498e-01 
1.584700e+01 -9.368726e-01 
1.584800e+01 -9.373870e-01 
1.584900e+01 -9.378932e-01 
1.585000e+01 -9.383911e-01 
1.585100e+01 -9.388807e-01 
1.585200e+01 -9.393619e-01 
1.585300e+01 -9.398349e-01 
1.585400e+01 -9.402995e-01 
1.585500e+01 -9.407559e-01 
1.585600e+01 -9.412039e-01 
1.585700e+01 -9.416436e-01 
1.585800e+01 -9.420750e-01 
1.585900e+01 -9.424981e-01 
1.586000e+01 -9.429128e-01 
1.586100e+01 -9.433193e-01 
1.586200e+01 -9.437174e-01 
1.586300e+01 -9.441072e-01 
1.586400e+01 -9.444886e-01 
1.586500e+01 -9.448618e-01 
1.586600e+01 -9.452266e-01 
1.586700e+01 -9.455831e-01 
1.586800e+01 -9.459312e-01 
1.586900e+01 -9.462710e-01 
1.587000e+01 -9.466025e-01 
1.587100e+01 -9.469257e-01 
1.587200e+01 -9.472405e-01 
1.587300e+01 -9.475470e-01 
1.587400e+01 -9.478452e-01 
1.587500e+01 -9.481350e-01 
1.587600e+01 -9.484165e-01 
1.587700e+01 -9.486897e-01 
1.587800e+01 -9.489545e-01 
1.587900e+01 -9.492110e-01 
1.588000e+01 -9.494592e-01 
1.588100e+01 -9.496990e-01 
1.588200e+01 -9.499305e-01 
1.588300e+01 -9.501537e-01 
1.588400e+01 -9.503685e-01 
1.588500e+01 -9.505750e-01 
1.588600e+01 -9.507732e-01 
1.588700e+01 -9.509631e-01 
1.588800e+01 -9.511446e-01 
1.588900e+01 -9.513178e-01 
1.589000e+01 -9.514827e-01 
1.589100e+01 -9.516393e-01 
1.589200e+01 -9.517875e-01 
1.589300e+01 -9.519274e-01 
1.589400e+01 -9.520590e-01 
1.589500e+01 -9.521823e-01 
1.589600e+01 -9.522973e-01 
1.589700e+01 -9.524039e-01 
1.589800e+01 -9.525023e-01 
1.589900e+01 -9.525923e-01 
1.590000e+01 -9.526740e-01 
1.590100e+01 -9.527475e-01 
1.590200e+01 -9.528126e-01 
1.590300e+01 -9.528694e-01 
1.590400e+01 -9.529179e-01 
1.590500e+01 -9.529581e-01 
1.590600e+01 -9.529900e-01 
1.590700e+01 -9.530137e-01 
1.590800e+01 -9.530290e-01 
1.590900e+01 -9.530360e-01 
1.591000e+01 -9.530348e-01 
1.591100e+01 -9.530253e-01 
1.591200e+01 -9.530075e-01 
1.591300e+01 -9.529815e-01 
1.591400e+01 -9.529471e-01 
1.591500e+01 -9.529045e-01 
1.591600e+01 -9.528537e-01 
1.591700e+01 -9.527946e-01 
1.591800e+01 -9.527272e-01 
1.591900e+01 -9.526516e-01 
1.592000e+01 -9.525677e-01 
1.592100e+01 -9.524756e-01 
1.592200e+01 -9.523752e-01 
1.592300e+01 -9.522666e-01 
1.592400e+01 -9.521498e-01 
1.592500e+01 -9.520247e-01 
1.592600e+01 -9.518914e-01 
1.592700e+01 -9.517499e-01 
1.592800e+01 -9.516002e-01 
1.592900e+01 -9.514423e-01 
1.593000e+01 -9.512761e-01 
1.593100e+01 -9.511018e-01 
1.593200e+01 -9.509192e-01 
1.593300e+01 -9.507285e-01 
1.593400e+01 -9.505296e-01 
1.593500e+01 -9.503225e-01 
1.593600e+01 -9.501072e-01 
1.593700e+01 -9.498838e-01 
1.593800e+01 -9.496522e-01 
1.593900e+01 -9.494124e-01 
1.594000e+01 -9.491645e-01 
1.594100e+01 -9.489084e-01 
1.594200e+01 -9.486442e-01 
1.594300e+01 -9.483718e-01 
1.594400e+01 -9.480913e-01 
1.594500e+01 -9.478027e-01 
1.594600e+01 -9.475060e-01 
1.594700e+01 -9.472011e-01 
1.594800e+01 -9.468882e-01 
1.594900e+01 -9.465671e-01 
1.595000e+01 -9.462380e-01 
1.595100e+01 -9.459007e-01 
1.595200e+01 -9.455554e-01 
1.595300e+01 -9.452020e-01 
1.595400e+01 -9.448406e-01 
1.595500e+01 -9.444710e-01 
1.595600e+01 -9.440934e-01 
1.595700e+01 -9.437078e-01 
1.595800e+01 -9.433141e-01 
1.595900e+01 -9.429124e-01 
1.596000e+01 -9.425027e-01 
1.596100e+01 -9.420850e-01 
1.596200e+01 -9.416592e-01 
1.596300e+01 -9.412254e-01 
1.596400e+01 -9.407837e-01 
1.596500e+01 -9.403339e-01 
1.596600e+01 -9.398762e-01 
1.596700e+01 -9.394105e-01 
1.596800e+01 -9.389368e-01 
1.596900e+01 -9.384552e-01 
1.597000e+01 -9.379656e-01 
1.597100e+01 -9.374681e-01 
1.597200e+01 -9.369626e-01 
1.597300e+01 -9.364492e-01 
1.597400e+01 -9.359279e-01 
1.597500e+01 -9.353987e-01 
1.597600e+01 -9.348616e-01 
1.597700e+01 -9.343166e-01 
1.597800e+01 -9.337638e-01 
1.597900e+01 -9.332030e-01 
1.598000e+01 -9.326344e-01 
1.598100e+01 -9.320579e-01 
1.598200e+01 -9.314736e-01 
1.598300e+01 -9.308814e-01 
1.598400e+01 -9.302815e-01 
1.598500e+01 -9.296737e-01 
1.598600e+01 -9.290580e-01 
1.598700e+01 -9.284346e-01 
1.598800e+01 -9.278034e-01 
1.598900e+01 -9.271644e-01 
1.599000e+01 -9.265177e-01 
1.599100e+01 -9.258632e-01 
1.599200e+01 -9.252009e-01 
1.599300e+01 -9.245309e-01 
1.599400e+01 -9.238531e-01 
1.599500e+01 -9.231677e-01 
1.599600e+01 -9.224745e-01 
1.599700e+01 -9.217736e-01 
1.599800e+01 -9.210650e-01 
1.599900e+01 -9.203488e-01 
1.600000e+01 -9.196249e-01 
1.600100e+01 -9.188933e-01 
1.600200e+01 -9.181541e-01 
1.600300e+01 -9.174072e-01 
1.600400e+01 -9.166527e-01 
1.600500e+01 -9.158906e-01 
1.600600e+01 -9.151209e-01 
1.600700e+01 -9.143436e-01 
1.600800e+01 -9.135587e-01 
1.600900e+01 -9.127662e-01 
1.601000e+01 -9.119662e-01 
1.601100e+01 -9.111586e-01 
1.601200e+01 -9.103435e-01 
1.601300e+01 -9.095208e-01 
1.601400e+01 -9.086906e-01 
1.601500e+01 -9.078530e-01 
1.601600e+01 -9.070078e-01 
1.601700e+01 -9.061552e-01 
1.601800e+01 -9.052951e-01 
1.601900e+01 -9.044275e-01 
1.602000e+01 -9.035525e-01 
1.602100e+01 -9.026701e-01 
1.602200e+01 -9.017802e-01 
1.602300e+01 -9.008829e-01 
1.602400e+01 -8.999783e-01 
1.602500e+01 -8.990662e-01 
1.602600e+01 -8.981468e-01 
1.602700e+01 -8.972200e-01 
1.602800e+01 -8.962859e-01 
1.602900e+01 -8.953444e-01 
1.603000e+01 -8.943957e-01 
1.603100e+01 -8.934396e-01 
1.603200e+01 -8.924762e-01 
1.603300e+01 -8.915055e-01 
1.603400e+01 -8.905276e-01 
1.603500e+01 -8.895424e-01 
1.603600e+01 -8.885500e-01 
1.603700e+01 -8.875504e-01 
1.603800e+01 -8.865435e-01 
1.603900e+01 -8.855294e-01 
1.604000e+01 -8.845081e-01 
1.604100e+01 -8.834797e-01 
1.604200e+01 -8.824441e-01 
1.604300e+01 -8.814014e-01 
1.604400e+01 -8.803515e-01 
1.604500e+01 -8.792945e-01 
1.604600e+01 -8.782304e-01 
1.604700e+01 -8.771592e-01 
1.604800e+01 -8.760809e-01 
1.604900e+01 -8.749955e-01 
1.605000e+01 -8.739032e-01 
1.605100e+01 -8.728037e-01 
1.605200e+01 -8.716973e-01 
1.605300e+01 -8.705838e-01 
1.605400e+01 -8.694634e-01 
1.605500e+01 -8.683359e-01 
1.605600e+01 -8.672016e-01 
1.605700e+01 -8.660602e-01 
1.605800e+01 -8.649119e-01 
1.605900e+01 -8.637567e-01 
1.606000e+01 -8.625947e-01 
1.606100e+01 -8.614257e-01 
1.606200e+01 -8.602498e-01 
1.606300e+01 -8.590671e-01 
1.606400e+01 -8.578775e-01 
1.606500e+01 -8.566811e-01 
1.606600e+01 -8.554779e-01 
1.606700e+01 -8.542679e-01 
1.606800e+01 -8.530511e-01 
1.606900e+01 -8.518276e-01 
1.607000e+01 -8.505973e-01 
1.607100e+01 -8.493602e-01 
1.607200e+01 -8.481165e-01 
1.607300e+01 -8.468660e-01 
1.607400e+01 -8.456088e-01 
1.607500e+01 -8.443450e-01 
1.607600e+01 -8.430745e-01 
1.607700e+01 -8.417974e-01 
1.607800e+01 -8.405136e-01 
1.607900e+01 -8.392233e-01 
1.608000e+01 -8.379263e-01 
1.608100e+01 -8.366228e-01 
1.608200e+01 -8.353127e-01 
1.608300e+01 -8.339961e-01 
1.608400e+01 -8.326729e-01 
1.608500e+01 -8.313432e-01 
1.608600e+01 -8.300071e-01 
1.608700e+01 -8.286644e-01 
1.608800e+01 -8.273153e-01 
1.608900e+01 -8.259598e-01 
1.609000e+01 -8.245978e-01 
1.609100e+01 -8.232294e-01 
1.609200e+01 -8.218546e-01 
1.609300e+01 -8.204735e-01 
1.609400e+01 -8.190860e-01 
1.609500e+01 -8.176921e-01 
1.609600e+01 -8.162919e-01 
1.609700e+01 -8.148855e-01 
1.609800e+01 -8.134727e-01 
1.609900e+01 -8.120536e-01 
1.610000e+01 -8.106283e-01 
1.610100e+01 -8.091968e-01 
1.610200e+01 -8.077590e-01 
1.610300e+01 -8.063150e-01 
1.610400e+01 -8.048649e-01 
1.610500e+01 -8.034086e-01 
1.610600e+01 -8.019461e-01 
1.610700e+01 -8.004775e-01 
1.610800e+01 -7.990028e-01 
1.610900e+01 -7.975220e-01 
1.611000e+01 -7.960351e-01 
1.611100e+01 -7.945421e-01 
1.611200e+01 -7.930431e-01 
1.611300e+01 -7.915381e-01 
1.611400e+01 -7.900271e-01 
1.611500e+01 -7.885101e-01 
1.611600e+01 -7.869871e-01 
1.611700e+01 -7.854582e-01 
1.611800e+01 -7.839233e-01 
1.611900e+01 -7.823825e-01 
1.612000e+01 -7.808359e-01 
1.612100e+01 -7.792833e-01 
1.612200e+01 -7.777249e-01 
1.612300e+01 -7.761607e-01 
1.612400e+01 -7.745906e-01 
1.612500e+01 -7.730148e-01 
1.612600e+01 -7.714331e-01 
1.612700e+01 -7.698457e-01 
1.612800e+01 -7.682525e-01 
1.612900e+01 -7.666537e-01 
1.613000e+01 -7.650491e-01 
1.613100e+01 -7.634388e-01 
1.613200e+01 -7.618229e-01 
1.613300e+01 -7.602013e-01 
1.613400e+01 -7.585741e-01 
1.613500e+01 -7.569413e-01 
1.613600e+01 -7.553028e-01 
1.613700e+01 -7.536589e-01 
1.613800e+01 -7.520093e-01 
1.613900e+01 -7.503542e-01 
1.614000e+01 -7.486937e-01 
1.614100e+01 -7.470276e-01 
1.614200e+01 -7.453560e-01 
1.614300e+01 -7.436790e-01 
1.614400e+01 -7.419966e-01 
1.614500e+01 -7.403088e-01 
1.614600e+01 -7.386155e-01 
1.614700e+01 -7.369169e-01 
1.614800e+01 -7.352129e-01 
1.614900e+01 -7.335036e-01 
1.615000e+01 -7.317890e-01 
1.615100e+01 -7.300691e-01 
1.615200e+01 -7.283439e-01 
1.615300e+01 -7.266135e-01 
1.615400e+01 -7.248778e-01 
1.615500e+01 -7.231369e-01 
1.615600e+01 -7.213909e-01 
1.615700e+01 -7.196396e-01 
1.615800e+01 -7.178832e-01 
1.615900e+01 -7.161217e-01 
1.616000e+01 -7.143551e-01 
1.616100e+01 -7.125834e-01 
1.616200e+01 -7.108066e-01 
1.616300e+01 -7.090247e-01 
1.616400e+01 -7.072379e-01 
1.616500e+01 -7.054460e-01 
1.616600e+01 -7.036491e-01 
1.616700e+01 -7.018473e-01 
1.616800e+01 -7.000405e-01 
1.616900e+01 -6.982288e-01 
1.617000e+01 -6.964123e-01 
1.617100e+01 -6.945908e-01 
1.617200e+01 -6.927644e-01 
1.617300e+01 -6.909333e-01 
1.617400e+01 -6.890973e-01 
1.617500e+01 -6.872565e-01 
1.617600e+01 -6.854109e-01 
1.617700e+01 -6.835606e-01 
1.617800e+01 -6.817056e-01 
1.617900e+01 -6.798458e-01 
1.618000e+01 -6.779814e-01 
1.618100e+01 -6.761122e-01 
1.618200e+01 -6.742385e-01 
1.618300e+01 -6.723601e-01 
1.618400e+01 -6.704771e-01 
1.618500e+01 -6.685895e-01 
1.618600e+01 -6.666974e-01 
1.618700e+01 -6.648007e-01 
1.618800e+01 -6.628995e-01 
1.618900e+01 -6.609938e-01 
1.619000e+01 -6.590836e-01 
1.619100e+01 -6.571690e-01 
1.619200e+01 -6.552500e-01 
1.619300e+01 -6.533265e-01 
1.619400e+01 -6.513987e-01 
1.619500e+01 -6.494665e-01 
1.619600e+01 -6.475299e-01 
1.619700e+01 -6.455891e-01 
1.619800e+01 -6.436439e-01 
1.619900e+01 -6.416944e-01 
1.620000e+01 -6.397407e-01 
1.620100e+01 -6.377828e-01 
1.620200e+01 -6.358207e-01 
1.620300e+01 -6.338543e-01 
1.620400e+01 -6.318839e-01 
1.620500e+01 -6.299092e-01 
1.620600e+01 -6.279305e-01 
1.620700e+01 -6.259476e-01 
1.620800e+01 -6.239607e-01 
1.620900e+01 -6.219697e-01 
1.621000e+01 -6.199747e-01 
1.621100e+01 -6.179756e-01 
1.621200e+01 -6.159726e-01 
1.621300e+01 -6.139656e-01 
1.621400e+01 -6.119547e-01 
1.621500e+01 -6.099399e-01 
1.621600e+01 -6.079212e-01 
1.621700e+01 -6.058985e-01 
1.621800e+01 -6.038721e-01 
1.621900e+01 -6.018418e-01 
1.622000e+01 -5.998077e-01 
1.622100e+01 -5.977698e-01 
1.622200e+01 -5.957282e-01 
1.622300e+01 -5.936828e-01 
1.622400e+01 -5.916337e-01 
1.622500e+01 -5.895810e-01 
1.622600e+01 -5.875245e-01 
1.622700e+01 -5.854644e-01 
1.622800e+01 -5.834007e-01 
1.622900e+01 -5.813334e-01 
1.623000e+01 -5.792625e-01 
1.623100e+01 -5.771881e-01 
1.623200e+01 -5.751101e-01 
1.623300e+01 -5.730286e-01 
1.623400e+01 -5.709437e-01 
1.623500e+01 -5.688552e-01 
1.623600e+01 -5.667634e-01 
1.623700e+01 -5.646681e-01 
1.623800e+01 -5.625694e-01 
1.623900e+01 -5.604674e-01 
1.624000e+01 -5.583620e-01 
1.624100e+01 -5.562533e-01 
1.624200e+01 -5.541413e-01 
1.624300e+01 -5.520260e-01 
1.624400e+01 -5.499075e-01 
1.624500e+01 -5.477857e-01 
1.624600e+01 -5.456607e-01 
1.624700e+01 -5.435326e-01 
1.624800e+01 -5.414013e-01 
1.624900e+01 -5.392668e-01 
1.625000e+01 -5.371293e-01 
1.625100e+01 -5.349886e-01 
1.625200e+01 -5.328449e-01 
1.625300e+01 -5.306982e-01 
1.625400e+01 -5.285484e-01 
1.625500e+01 -5.263956e-01 
1.625600e+01 -5.242399e-01 
1.625700e+01 -5.220812e-01 
1.625800e+01 -5.199196e-01 
1.625900e+01 -5.177551e-01 
1.626000e+01 -5.155877e-01 
1.626100e+01 -5.134175e-01 
1.626200e+01 -5.112444e-01 
1.626300e+01 -5.090685e-01 
1.626400e+01 -5.068899e-01 
1.626500e+01 -5.047085e-01 
1.626600e+01 -5.025243e-01 
1.626700e+01 -5.003375e-01 
1.626800e+01 -4.981479e-01 
1.626900e+01 -4.959557e-01 
1.627000e+01 -4.937609e-01 
1.627100e+01 -4.915634e-01 
1.627200e+01 -4.893634e-01 
1.627300e+01 -4.871608e-01 
1.627400e+01 -4.849556e-01 
1.627500e+01 -4.827479e-01 
1.627600e+01 -4.805377e-01 
1.627700e+01 -4.783251e-01 
1.627800e+01 -4.761100e-01 
1.627900e+01 -4.738924e-01 
1.628000e+01 -4.716725e-01 
1.628100e+01 -4.694502e-01 
1.628200e+01 -4.672256e-01 
1.628300e+01 -4.649986e-01 
1.628400e+01 -4.627693e-01 
1.628500e+01 -4.605377e-01 
1.628600e+01 -4.583039e-01 
1.628700e+01 -4.560678e-01 
1.628800e+01 -4.538295e-01 
1.628900e+01 -4.515891e-01 
1.629000e+01 -4.493464e-01 
1.629100e+01 -4.471017e-01 
1.629200e+01 -4.448548e-01 
1.629300e+01 -4.426058e-01 
1.629400e+01 -4.403548e-01 
1.629500e+01 -4.381017e-01 
1.629600e+01 -4.358466e-01 
1.629700e+01 -4.335896e-01 
1.629800e+01 -4.313305e-01 
1.629900e+01 -4.290695e-01 
1.630000e+01 -4.268066e-01 
1.630100e+01 -4.245418e-01 
1.630200e+01 -4.222751e-01 
1.630300e+01 -4.200065e-01 
1.630400e+01 -4.177362e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_1432881518/traj_output.dat <==
% Time y0 y_model0 
0.000000e+00 3.064693e-16 3.064693e-16 
1.000000e-03 -5.403522e-05 9.636423e-11 
2.000000e-03 -1.083378e-04 3.861056e-10 
3.000000e-03 -1.629076e-04 8.702500e-10 
4.000000e-03 -2.177446e-04 1.549847e-09 
5.000000e-03 -2.728487e-04 2.425859e-09 
6.000000e-03 -3.282196e-04 3.499156e-09 
7.000000e-03 -3.838575e-04 4.770522e-09 
8.000000e-03 -4.397620e-04 6.240651e-09 
9.000000e-03 -4.959332e-04 7.910145e-09 
1.000000e-02 -5.523708e-04 9.779520e-09 
1.100000e-02 -6.090747e-04 1.184920e-08 
1.200000e-02 -6.660449e-04 1.411081e-08 
1.300000e-02 -7.232812e-04 1.655443e-08 
1.400000e-02 -7.807833e-04 1.918401e-08 
1.500000e-02 -8.385513e-04 2.200300e-08 
1.600000e-02 -8.965849e-04 2.501432e-08 
1.700000e-02 -9.548839e-04 2.822029e-08 
1.800000e-02 -1.013448e-03 3.162266e-08 
1.900000e-02 -1.072278e-03 3.522262e-08 
2.000000e-02 -1.131372e-03 3.902079e-08 
2.100000e-02 -1.190732e-03 4.301720e-08 
2.200000e-02 -1.250355e-03 4.721131e-08 
2.300000e-02 -1.310244e-03 5.160204e-08 
2.400000e-02 -1.370396e-03 5.618768e-08 
2.500000e-02 -1.430813e-03 6.096601e-08 
2.600000e-02 -1.491493e-03 6.593419e-08 
2.700000e-02 -1.552438e-03 7.108884e-08 
2.800000e-02 -1.613645e-03 7.642598e-08 
2.900000e-02 -1.675116e-03 8.194108e-08 
3.000000e-02 -1.736850e-03 8.762902e-08 
3.100000e-02 -1.798846e-03 9.348414e-08 
3.200000e-02 -1.861106e-03 9.950016e-08 
3.300000e-02 -1.923627e-03 1.056703e-07 
3.400000e-02 -1.986411e-03 1.119871e-07 
3.500000e-02 -2.049457e-03 1.184426e-07 
3.600000e-02 -2.112764e-03 1.250282e-07 
3.700000e-02 -2.176333e-03 1.317350e-07 
3.800000e-02 -2.240163e-03 1.385531e-07 
3.900000e-02 -2.304253e-03 1.454722e-07 
4.000000e-02 -2.368605e-03 1.524817e-07 
4.100000e-02 -2.433216e-03 1.595701e-07 
4.200000e-02 -2.498088e-03 1.667253e-07 
4.300000e-02 -2.563220e-03 1.739348e-07 
4.400000e-02 -2.628612e-03 1.811856e-07 
4.500000e-02 -2.694262e-03 1.884640e-07 
4.600000e-02 -2.760172e-03 1.957555e-07 
4.700000e-02 -2.826340e-03 2.030455e-07 
4.800000e-02 -2.892767e-03 2.103185e-07 
4.900000e-02 -2.959452e-03 2.175586e-07 
5.000000e-02 -3.026395e-03 2.247491e-07 
5.100000e-02 -3.093596e-03 2.318730e-07 
5.200000e-02 -3.161053e-03 2.389125e-07 
5.300000e-02 -3.228768e-03 2.458494e-07 
5.400000e-02 -3.296739e-03 2.526648e-07 
5.500000e-02 -3.364967e-03 2.593393e-07 
5.600000e-02 -3.433450e-03 2.658530e-07 
5.700000e-02 -3.502190e-03 2.721853e-07 
5.800000e-02 -3.571184e-03 2.783150e-07 
5.900000e-02 -3.640434e-03 2.842204e-07 
6.000000e-02 -3.709938e-03 2.898793e-07 
6.100000e-02 -3.779696e-03 2.952687e-07 
6.200000e-02 -3.849709e-03 3.003654e-07 
6.300000e-02 -3.919975e-03 3.051453e-07 
6.400000e-02 -3.990495e-03 3.095838e-07 
6.500000e-02 -4.061267e-03 3.136558e-07 
6.600000e-02 -4.132292e-03 3.173355e-07 
6.700000e-02 -4.203569e-03 3.205968e-07 
6.800000e-02 -4.275098e-03 3.234075e-07 
6.900000e-02 -4.346878e-03 3.257134e-07 
7.000000e-02 -4.418910e-03 3.274813e-07 
7.100000e-02 -4.491192e-03 3.286803e-07 
7.200000e-02 -4.563724e-03 3.292782e-07 
7.300000e-02 -4.636507e-03 3.292414e-07 
7.400000e-02 -4.709539e-03 3.285352e-07 
7.500000e-02 -4.782820e-03 3.271234e-07 
7.600000e-02 -4.856350e-03 3.249688e-07 
7.700000e-02 -4.930128e-03 3.220325e-07 
7.800000e-02 -5.004154e-03 3.182745e-07 
7.900000e-02 -5.078428e-03 3.136535e-07 
8.000000e-02 -5.152949e-03 3.081270e-07 
8.100000e-02 -5.227717e-03 3.016510e-07 
8.200000e-02 -5.302730e-03 2.941802e-07 
8.300000e-02 -5.377990e-03 2.856682e-07 
8.400000e-02 -5.453495e-03 2.760671e-07 
8.500000e-02 -5.529246e-03 2.653278e-07 
8.600000e-02 -5.605240e-03 2.533998e-07 
8.700000e-02 -5.681479e-03 2.402315e-07 
8.800000e-02 -5.757962e-03 2.257697e-07 
8.900000e-02 -5.834688e-03 2.099602e-07 
9.000000e-02 -5.911657e-03 1.927472e-07 
9.100000e-02 -5.988868e-03 1.740739e-07 
9.200000e-02 -6.066321e-03 1.538821e-07 
9.300000e-02 -6.144015e-03 1.321120e-07 
9.400000e-02 -6.221951e-03 1.087030e-07 
9.500000e-02 -6.300127e-03 8.359276e-08 
9.600000e-02 -6.378543e-03 5.671792e-08 
9.700000e-02 -6.457198e-03 2.801370e-08 
9.800000e-02 -6.536093e-03 -2.585977e-09 
9.900000e-02 -6.615227e-03 -3.514847e-08 
1.000000e-01 -6.694598e-03 -6.974246e-08 
1.010000e-01 -6.774208e-03 -1.064379e-07 
1.020000e-01 -6.854054e-03 -1.453061e-07 
1.030000e-01 -6.934137e-03 -1.864196e-07 
1.040000e-01 -7.014457e-03 -2.298523e-07 
1.050000e-01 -7.095012e-03 -2.756794e-07 
1.060000e-01 -7.175802e-03 -3.239773e-07 
1.070000e-01 -7.256827e-03 -3.748240e-07 
1.080000e-01 -7.338087e-03 -4.282983e-07 
1.090000e-01 -7.419580e-03 -4.844808e-07 
1.100000e-01 -7.501306e-03 -5.434532e-07 
1.110000e-01 -7.583265e-03 -6.052984e-07 
1.120000e-01 -7.665456e-03 -6.701007e-07 
1.130000e-01 -7.747879e-03 -7.379458e-07 
1.140000e-01 -7.830533e-03 -8.089205e-07 
1.150000e-01 -7.913417e-03 -8.831131e-07 
1.160000e-01 -7.996532e-03 -9.606131e-07 
1.170000e-01 -8.079876e-03 -1.041511e-06 
1.180000e-01 -8.163449e-03 -1.125900e-06 
1.190000e-01 -8.247250e-03 -1.213879e-06 
1.200000e-01 -8.331280e-03 -1.305560e-06 
1.210000e-01 -8.415537e-03 -1.401039e-06 
1.220000e-01 -8.500020e-03 -1.500417e-06 
1.230000e-01 -8.584730e-03 -1.603795e-06 
1.240000e-01 -8.669666e-03 -1.711275e-06 
1.250000e-01 -8.754827e-03 -1.822963e-06 
1.260000e-01 -8.840212e-03 -1.938964e-06 
1.270000e-01 -8.925822e-03 -2.059389e-06 
1.280000e-01 -9.011655e-03 -2.184347e-06 
1.290000e-01 -9.097710e-03 -2.313951e-06 
1.300000e-01 -9.183989e-03 -2.448315e-06 
1.310000e-01 -9.270489e-03 -2.587556e-06 
1.320000e-01 -9.357210e-03 -2.731791e-06 
1.330000e-01 -9.444152e-03 -2.881140e-06 
1.340000e-01 -9.531314e-03 -3.035725e-06 
1.350000e-01 -9.618695e-03 -3.195670e-06 
1.360000e-01 -9.706296e-03 -3.361100e-06 
1.370000e-01 -9.794114e-03 -3.532143e-06 
1.380000e-01 -9.882150e-03 -3.708928e-06 
1.390000e-01 -9.970404e-03 -3.891586e-06 
1.400000e-01 -1.005887e-02 -4.080250e-06 
1.410000e-01 -1.014756e-02 -4.275055e-06 
1.420000e-01 -1.023646e-02 -4.476138e-06 
1.430000e-01 -1.032558e-02 -4.683638e-06 
1.440000e-01 -1.041491e-02 -4.897695e-06 
1.450000e-01 -1.050445e-02 -5.118451e-06 
1.460000e-01 -1.059421e-02 -5.346051e-06 
1.470000e-01 -1.068418e-02 -5.580641e-06 
1.480000e-01 -1.077436e-02 -5.822369e-06 
1.490000e-01 -1.086475e-02 -6.071385e-06 
1.500000e-01 -1.095535e-02 -6.327840e-06 
1.510000e-01 -1.104616e-02 -6.591889e-06 
1.520000e-01 -1.113718e-02 -6.863687e-06 
1.530000e-01 -1.122841e-02 -7.143391e-06 
1.540000e-01 -1.131985e-02 -7.431160e-06 
1.550000e-01 -1.141149e-02 -7.727157e-06 
1.560000e-01 -1.150334e-02 -8.031543e-06 
1.570000e-01 -1.159540e-02 -8.344484e-06 
1.580000e-01 -1.168766e-02 -8.666146e-06 
1.590000e-01 -1.178013e-02 -8.996699e-06 
1.600000e-01 -1.187280e-02 -9.336312e-06 
1.610000e-01 -1.196568e-02 -9.685158e-06 
1.620000e-01 -1.205876e-02 -1.004341e-05 
1.630000e-01 -1.215204e-02 -1.041125e-05 
1.640000e-01 -1.224552e-02 -1.078885e-05 
1.650000e-01 -1.233920e-02 -1.117639e-05 
1.660000e-01 -1.243308e-02 -1.157407e-05 
1.670000e-01 -1.252716e-02 -1.198207e-05 
1.680000e-01 -1.262144e-02 -1.240058e-05 
1.690000e-01 -1.271592e-02 -1.282979e-05 
1.700000e-01 -1.281060e-02 -1.326989e-05 
1.710000e-01 -1.290547e-02 -1.372107e-05 
1.720000e-01 -1.300054e-02 -1.418353e-05 
1.730000e-01 -1.309581e-02 -1.465747e-05 
1.740000e-01 -1.319127e-02 -1.514309e-05 
1.750000e-01 -1.328692e-02 -1.564058e-05 
1.760000e-01 -1.338277e-02 -1.615017e-05 
1.770000e-01 -1.347881e-02 -1.667204e-05 
1.780000e-01 -1.357505e-02 -1.720643e-05 
1.790000e-01 -1.367147e-02 -1.775352e-05 
1.800000e-01 -1.376809e-02 -1.831355e-05 
1.810000e-01 -1.386489e-02 -1.888672e-05 
1.820000e-01 -1.396189e-02 -1.947326e-05 
1.830000e-01 -1.405907e-02 -2.007338e-05 
1.840000e-01 -1.415644e-02 -2.068732e-05 
1.850000e-01 -1.425400e-02 -2.131529e-05 
1.860000e-01 -1.435175e-02 -2.195752e-05 
1.870000e-01 -1.444968e-02 -2.261425e-05 
1.880000e-01 -1.454780e-02 -2.328570e-05 
1.890000e-01 -1.464610e-02 -2.397212e-05 
1.900000e-01 -1.474458e-02 -2.467374e-05 
1.910000e-01 -1.484325e-02 -2.539080e-05 
1.920000e-01 -1.494210e-02 -2.612353e-05 
1.930000e-01 -1.504114e-02 -2.687220e-05 
1.940000e-01 -1.514035e-02 -2.763703e-05 
1.950000e-01 -1.523975e-02 -2.841828e-05 
1.960000e-01 -1.533932e-02 -2.921621e-05 
1.970000e-01 -1.543907e-02 -3.003106e-05 
1.980000e-01 -1.553901e-02 -3.086309e-05 
1.990000e-01 -1.563912e-02 -3.171256e-05 
2.000000e-01 -1.573940e-02 -3.257973e-05 
2.010000e-01 -1.583986e-02 -3.346486e-05 
2.020000e-01 -1.594050e-02 -3.436821e-05 
2.030000e-01 -1.604131e-02 -3.529006e-05 
2.040000e-01 -1.614230e-02 -3.623067e-05 
2.050000e-01 -1.624346e-02 -3.719031e-05 
2.060000e-01 -1.634479e-02 -3.816926e-05 
2.070000e-01 -1.644629e-02 -3.916780e-05 
2.080000e-01 -1.654797e-02 -4.018620e-05 
2.090000e-01 -1.664981e-02 -4.122474e-05 
2.100000e-01 -1.675183e-02 -4.228372e-05 
2.110000e-01 -1.685401e-02 -4.336343e-05 
2.120000e-01 -1.695636e-02 -4.446414e-05 
2.130000e-01 -1.705888e-02 -4.558616e-05 
2.140000e-01 -1.716157e-02 -4.672977e-05 
2.150000e-01 -1.726442e-02 -4.789527e-05 
2.160000e-01 -1.736743e-02 -4.908297e-05 
2.170000e-01 -1.747062e-02 -5.029316e-05 
2.180000e-01 -1.757396e-02 -5.152614e-05 
2.190000e-01 -1.767747e-02 -5.278223e-05 
2.200000e-01 -1.778114e-02 -5.406173e-05 
2.210000e-01 -1.788497e-02 -5.536496e-05 
2.220000e-01 -1.798896e-02 -5.669222e-05 
2.230000e-01 -1.809312e-02 -5.804385e-05 
2.240000e-01 -1.819743e-02 -5.942015e-05 
2.250000e-01 -1.830190e-02 -6.082144e-05 
2.260000e-01 -1.840652e-02 -6.224806e-05 
2.270000e-01 -1.851131e-02 -6.370033e-05 
2.280000e-01 -1.861625e-02 -6.517858e-05 
2.290000e-01 -1.872135e-02 -6.668314e-05 
2.300000e-01 -1.882660e-02 -6.821435e-05 
2.310000e-01 -1.893201e-02 -6.977254e-05 
2.320000e-01 -1.903756e-02 -7.135806e-05 
2.330000e-01 -1.914328e-02 -7.297125e-05 
2.340000e-01 -1.924914e-02 -7.461245e-05 
2.350000e-01 -1.935515e-02 -7.628200e-05 
2.360000e-01 -1.946132e-02 -7.798027e-05 
2.370000e-01 -1.956763e-02 -7.970761e-05 
2.380000e-01 -1.967409e-02 -8.146436e-05 
2.390000e-01 -1.978071e-02 -8.325089e-05 
2.400000e-01 -1.988746e-02 -8.506756e-05 
2.410000e-01 -1.999437e-02 -8.691473e-05 
2.420000e-01 -2.010142e-02 -8.879277e-05 
2.430000e-01 -2.020861e-02 -9.070204e-05 
2.440000e-01 -2.031595e-02 -9.264292e-05 
2.450000e-01 -2.042344e-02 -9.461578e-05 
2.460000e-01 -2.053106e-02 -9.662100e-05 
2.470000e-01 -2.063883e-02 -9.865895e-05 
2.480000e-01 -2.074674e-02 -1.007300e-04 
2.490000e-01 -2.085479e-02 -1.028346e-04 
2.500000e-01 -2.096297e-02 -1.049730e-04 
2.510000e-01 -2.107130e-02 -1.071458e-04 
2.520000e-01 -2.117977e-02 -1.093532e-04 
2.530000e-01 -2.128837e-02 -1.115956e-04 
2.540000e-01 -2.139711e-02 -1.138735e-04 
2.550000e-01 -2.150599e-02 -1.161873e-04 
2.560000e-01 -2.161500e-02 -1.185374e-04 
2.570000e-01 -2.172414e-02 -1.209241e-04 
2.580000e-01 -2.183342e-02 -1.233479e-04 
2.590000e-01 -2.194283e-02 -1.258092e-04 
2.600000e-01 -2.205237e-02 -1.283084e-04 
2.610000e-01 -2.216205e-02 -1.308459e-04 
2.620000e-01 -2.227185e-02 -1.334221e-04 
2.630000e-01 -2.238178e-02 -1.360375e-04 
2.640000e-01 -2.249185e-02 -1.386925e-04 
2.650000e-01 -2.260204e-02 -1.413875e-04 
2.660000e-01 -2.271236e-02 -1.441229e-04 
2.670000e-01 -2.282280e-02 -1.468992e-04 
2.680000e-01 -2.293337e-02 -1.497169e-04 
2.690000e-01 -2.304407e-02 -1.525762e-04 
2.700000e-01 -2.315489e-02 -1.554777e-04 
2.710000e-01 -2.326583e-02 -1.584219e-04 
2.720000e-01 -2.337689e-02 -1.614092e-04 
2.730000e-01 -2.348808e-02 -1.644399e-04 
2.740000e-01 -2.359939e-02 -1.675147e-04 
2.750000e-01 -2.371082e-02 -1.706338e-04 
2.760000e-01 -2.382237e-02 -1.737979e-04 
2.770000e-01 -2.393404e-02 -1.770073e-04 
2.780000e-01 -2.404582e-02 -1.802624e-04 
2.790000e-01 -2.415773e-02 -1.835639e-04 
2.800000e-01 -2.426975e-02 -1.869121e-04 
2.810000e-01 -2.438188e-02 -1.903075e-04 
2.820000e-01 -2.449413e-02 -1.937506e-04 
2.830000e-01 -2.460650e-02 -1.972418e-04 
2.840000e-01 -2.471898e-02 -2.007817e-04 
2.850000e-01 -2.483157e-02 -2.043707e-04 
2.860000e-01 -2.494427e-02 -2.080093e-04 
2.870000e-01 -2.505708e-02 -2.116980e-04 
2.880000e-01 -2.517001e-02 -2.154372e-04 
2.890000e-01 -2.528304e-02 -2.192275e-04 
2.900000e-01 -2.539618e-02 -2.230694e-04 
2.910000e-01 -2.550943e-02 -2.269633e-04 
2.920000e-01 -2.562279e-02 -2.309098e-04 
2.930000e-01 -2.573625e-02 -2.349093e-04 
2.940000e-01 -2.584982e-02 -2.389624e-04 
2.950000e-01 -2.596350e-02 -2.430696e-04 
2.960000e-01 -2.607728e-02 -2.472313e-04 
2.970000e-01 -2.619116e-02 -2.514482e-04 
2.980000e-01 -2.630514e-02 -2.557206e-04 
2.990000e-01 -2.641923e-02 -2.600492e-04 
3.000000e-01 -2.653342e-02 -2.644345e-04 
3.010000e-01 -2.664771e-02 -2.688769e-04 
3.020000e-01 -2.676209e-02 -2.733770e-04 
3.030000e-01 -2.687658e-02 -2.779353e-04 
3.040000e-01 -2.699117e-02 -2.825525e-04 
3.050000e-01 -2.710585e-02 -2.872289e-04 
3.060000e-01 -2.722062e-02 -2.919651e-04 
3.070000e-01 -2.733550e-02 -2.967618e-04 
3.080000e-01 -2.745047e-02 -3.016193e-04 
3.090000e-01 -2.756553e-02 -3.065383e-04 
3.100000e-01 -2.768069e-02 -3.115194e-04 
3.110000e-01 -2.779593e-02 -3.165630e-04 
3.120000e-01 -2.791128e-02 -3.216697e-04 
3.130000e-01 -2.802671e-02 -3.268401e-04 
3.140000e-01 -2.814223e-02 -3.320747e-04 
3.150000e-01 -2.825784e-02 -3.373742e-04 
3.160000e-01 -2.837354e-02 -3.427390e-04 
3.170000e-01 -2.848933e-02 -3.481697e-04 
3.180000e-01 -2.860520e-02 -3.536669e-04 
3.190000e-01 -2.872117e-02 -3.592312e-04 
3.200000e-01 -2.883721e-02 -3.648632e-04 
3.210000e-01 -2.895335e-02 -3.705633e-04 
3.220000e-01 -2.906956e-02 -3.763323e-04 
3.230000e-01 -2.918587e-02 -3.821707e-04 
3.240000e-01 -2.930225e-02 -3.880790e-04 
3.250000e-01 -2.941871e-02 -3.940579e-04 
3.260000e-01 -2.953526e-02 -4.001079e-04 
3.270000e-01 -2.965189e-02 -4.062297e-04 
3.280000e-01 -2.976859e-02 -4.124239e-04 
3.290000e-01 -2.988538e-02 -4.186910e-04 
3.300000e-01 -3.000224e-02 -4.250316e-04 
3.310000e-01 -3.011918e-02 -4.314464e-04 
3.320000e-01 -3.023620e-02 -4.379359e-04 
3.330000e-01 -3.035329e-02 -4.445008e-04 
3.340000e-01 -3.047046e-02 -4.511417e-04 
3.350000e-01 -3.058771e-02 -4.578592e-04 
3.360000e-01 -3.070502e-02 -4.646539e-04 
3.370000e-01 -3.082241e-02 -4.715264e-04 
3.380000e-01 -3.093987e-02 -4.784774e-04 
3.390000e-01 -3.105741e-02 -4.855074e-04 
3.400000e-01 -3.117501e-02 -4.926172e-04 
3.410000e-01 -3.129269e-02 -4.998073e-04 
3.420000e-01 -3.141043e-02 -5.070784e-04 
3.430000e-01 -3.152824e-02 -5.144310e-04 
3.440000e-01 -3.164612e-02 -5.218660e-04 
3.450000e-01 -3.176406e-02 -5.293838e-04 
3.460000e-01 -3.188208e-02 -5.369851e-04 
3.470000e-01 -3.200015e-02 -5.446706e-04 
3.480000e-01 -3.211830e-02 -5.524410e-04 
3.490000e-01 -3.223650e-02 -5.602968e-04 
3.500000e-01 -3.235477e-02 -5.682387e-04 
3.510000e-01 -3.247310e-02 -5.762675e-04 
3.520000e-01 -3.259150e-02 -5.843836e-04 
3.530000e-01 -3.270995e-02 -5.925879e-04 
3.540000e-01 -3.282847e-02 -6.008810e-04 
3.550000e-01 -3.294704e-02 -6.092635e-04 
3.560000e-01 -3.306568e-02 -6.177360e-04 
3.570000e-01 -3.318437e-02 -6.262994e-04 
3.580000e-01 -3.330312e-02 -6.349542e-04 
3.590000e-01 -3.342192e-02 -6.437011e-04 
3.600000e-01 -3.354078e-02 -6.525409e-04 
3.610000e-01 -3.365970e-02 -6.614741e-04 
3.620000e-01 -3.377867e-02 -6.705014e-04 
3.630000e-01 -3.389770e-02 -6.796237e-04 
3.640000e-01 -3.401677e-02 -6.888414e-04 
3.650000e-01 -3.413591e-02 -6.981554e-04 
3.660000e-01 -3.425509e-02 -7.075664e-04 
3.670000e-01 -3.437432e-02 -7.170749e-04 
3.680000e-01 -3.449360e-02 -7.266818e-04 
3.690000e-01 -3.461294e-02 -7.363877e-04 
3.700000e-01 -3.473232e-02 -7.461933e-04 
3.710000e-01 -3.485175e-02 -7.560994e-04 
3.720000e-01 -3.497122e-02 -7.661065e-04 
3.730000e-01 -3.509074e-02 -7.762156e-04 
3.740000e-01 -3.521031e-02 -7.864272e-04 
3.750000e-01 -3.532993e-02 -7.967421e-04 
3.760000e-01 -3.544959e-02 -8.071609e-04 
3.770000e-01 -3.556929e-02 -8.176845e-04 
3.780000e-01 -3.568903e-02 -8.283135e-04 
3.790000e-01 -3.580882e-02 -8.390487e-04 
3.800000e-01 -3.592865e-02 -8.498908e-04 
3.810000e-01 -3.604852e-02 -8.608405e-04 
3.820000e-01 -3.616843e-02 -8.718985e-04 
3.830000e-01 -3.628838e-02 -8.830657e-04 
3.840000e-01 -3.640837e-02 -8.943426e-04 
3.850000e-01 -3.652840e-02 -9.057301e-04 
3.860000e-01 -3.664846e-02 -9.172290e-04 
3.870000e-01 -3.676856e-02 -9.288398e-04 
3.880000e-01 -3.688870e-02 -9.405635e-04 
3.890000e-01 -3.700887e-02 -9.524007e-04 
3.900000e-01 -3.712908e-02 -9.643522e-04 
3.910000e-01 -3.724932e-02 -9.764187e-04 
3.920000e-01 -3.736960e-02 -9.886010e-04 
3.930000e-01 -3.748991e-02 -1.000900e-03 
3.940000e-01 -3.761025e-02 -1.013316e-03 
3.950000e-01 -3.773062e-02 -1.025850e-03 
3.960000e-01 -3.785102e-02 -1.038503e-03 
3.970000e-01 -3.797145e-02 -1.051276e-03 
3.980000e-01 -3.809191e-02 -1.064169e-03 
3.990000e-01 -3.821240e-02 -1.077183e-03 
4.000000e-01 -3.833292e-02 -1.090319e-03 
4.010000e-01 -3.845346e-02 -1.103578e-03 
4.020000e-01 -3.857403e-02 -1.116960e-03 
4.030000e-01 -3.869463e-02 -1.130467e-03 
4.040000e-01 -3.881525e-02 -1.144098e-03 
4.050000e-01 -3.893590e-02 -1.157856e-03 
4.060000e-01 -3.905657e-02 -1.171739e-03 
4.070000e-01 -3.917726e-02 -1.185751e-03 
4.080000e-01 -3.929798e-02 -1.199890e-03 
4.090000e-01 -3.941872e-02 -1.214158e-03 
4.100000e-01 -3.953948e-02 -1.228557e-03 
4.110000e-01 -3.966026e-02 -1.243085e-03 
4.120000e-01 -3.978106e-02 -1.257745e-03 
4.130000e-01 -3.990188e-02 -1.272537e-03 
4.140000e-01 -4.002272e-02 -1.287462e-03 
4.150000e-01 -4.014358e-02 -1.302521e-03 
4.160000e-01 -4.026445e-02 -1.317715e-03 
4.170000e-01 -4.038534e-02 -1.333043e-03 
4.180000e-01 -4.050625e-02 -1.348508e-03 
4.190000e-01 -4.062717e-02 -1.364110e-03 
4.200000e-01 -4.074811e-02 -1.379850e-03 
4.210000e-01 -4.086906e-02 -1.395728e-03 
4.220000e-01 -4.099003e-02 -1.411745e-03 
4.230000e-01 -4.111101e-02 -1.427903e-03 
4.240000e-01 -4.123200e-02 -1.444202e-03 
4.250000e-01 -4.135300e-02 -1.460643e-03 
4.260000e-01 -4.147401e-02 -1.477227e-03 
4.270000e-01 -4.159504e-02 -1.493954e-03 
4.280000e-01 -4.171607e-02 -1.510825e-03 
4.290000e-01 -4.183711e-02 -1.527842e-03 
4.300000e-01 -4.195817e-02 -1.545005e-03 
4.310000e-01 -4.207922e-02 -1.562314e-03 
4.320000e-01 -4.220029e-02 -1.579772e-03 
4.330000e-01 -4.232137e-02 -1.597377e-03 
4.340000e-01 -4.244244e-02 -1.615133e-03 
4.350000e-01 -4.256353e-02 -1.633038e-03 
4.360000e-01 -4.268462e-02 -1.651094e-03 
4.370000e-01 -4.280571e-02 -1.669303e-03 
4.380000e-01 -4.292681e-02 -1.687664e-03 
4.390000e-01 -4.304791e-02 -1.706178e-03 
4.400000e-01 -4.316902e-02 -1.724848e-03 
4.410000e-01 -4.329012e-02 -1.743672e-03 
4.420000e-01 -4.341123e-02 -1.762653e-03 
4.430000e-01 -4.353234e-02 -1.781790e-03 
4.440000e-01 -4.365345e-02 -1.801085e-03 
4.450000e-01 -4.377455e-02 -1.820540e-03 
4.460000e-01 -4.389566e-02 -1.840153e-03 
4.470000e-01 -4.401676e-02 -1.859927e-03 
4.480000e-01 -4.413787e-02 -1.879863e-03 
4.490000e-01 -4.425897e-02 -1.899960e-03 
4.500000e-01 -4.438006e-02 -1.920221e-03 
4.510000e-01 -4.450115e-02 -1.940646e-03 
4.520000e-01 -4.462224e-02 -1.961235e-03 
4.530000e-01 -4.474332e-02 -1.981990e-03 
4.540000e-01 -4.486440e-02 -2.002911e-03 
4.550000e-01 -4.498547e-02 -2.024000e-03 
4.560000e-01 -4.510654e-02 -2.045257e-03 
4.570000e-01 -4.522759e-02 -2.066683e-03 
4.580000e-01 -4.534864e-02 -2.088280e-03 
4.590000e-01 -4.546968e-02 -2.110047e-03 
4.600000e-01 -4.559071e-02 -2.131986e-03 
4.610000e-01 -4.571173e-02 -2.154097e-03 
4.620000e-01 -4.583274e-02 -2.176382e-03 
4.630000e-01 -4.595374e-02 -2.198842e-03 
4.640000e-01 -4.607473e-02 -2.221477e-03 
4.650000e-01 -4.619571e-02 -2.244288e-03 
4.660000e-01 -4.631667e-02 -2.267276e-03 
4.670000e-01 -4.643763e-02 -2.290442e-03 
4.680000e-01 -4.655856e-02 -2.313787e-03 
4.690000e-01 -4.667949e-02 -2.337312e-03 
4.700000e-01 -4.680040e-02 -2.361017e-03 
4.710000e-01 -4.692129e-02 -2.384904e-03 
4.720000e-01 -4.704217e-02 -2.408974e-03 
4.730000e-01 -4.716303e-02 -2.433226e-03 
4.740000e-01 -4.728388e-02 -2.457663e-03 
4.750000e-01 -4.740471e-02 -2.482286e-03 
4.760000e-01 -4.752552e-02 -2.507094e-03 
4.770000e-01 -4.764631e-02 -2.532089e-03 
4.780000e-01 -4.776709e-02 -2.557272e-03 
4.790000e-01 -4.788784e-02 -2.582644e-03 
4.800000e-01 -4.800857e-02 -2.608205e-03 
4.810000e-01 -4.812929e-02 -2.633957e-03 
4.820000e-01 -4.824998e-02 -2.659901e-03 
4.830000e-01 -4.837065e-02 -2.686036e-03 
4.840000e-01 -4.849130e-02 -2.712365e-03 
4.850000e-01 -4.861193e-02 -2.738889e-03 
4.860000e-01 -4.873254e-02 -2.765607e-03 
4.870000e-01 -4.885312e-02 -2.792522e-03 
4.880000e-01 -4.897368e-02 -2.819633e-03 
4.890000e-01 -4.909421e-02 -2.846943e-03 
4.900000e-01 -4.921472e-02 -2.874451e-03 
4.910000e-01 -4.933520e-02 -2.902158e-03 
4.920000e-01 -4.945566e-02 -2.930067e-03 
4.930000e-01 -4.957609e-02 -2.958177e-03 
4.940000e-01 -4.969649e-02 -2.986489e-03 
4.950000e-01 -4.981687e-02 -3.015005e-03 
4.960000e-01 -4.993722e-02 -3.043725e-03 
4.970000e-01 -5.005754e-02 -3.072650e-03 
4.980000e-01 -5.017783e-02 -3.101782e-03 
4.990000e-01 -5.029809e-02 -3.131120e-03 
5.000000e-01 -5.041832e-02 -3.160667e-03 
5.010000e-01 -5.053853e-02 -3.190422e-03 
5.020000e-01 -5.065870e-02 -3.220388e-03 
5.030000e-01 -5.077884e-02 -3.250564e-03 
5.040000e-01 -5.089895e-02 -3.280951e-03 
5.050000e-01 -5.101902e-02 -3.311552e-03 
5.060000e-01 -5.113907e-02 -3.342366e-03 
5.070000e-01 -5.125908e-02 -3.373394e-03 
5.080000e-01 -5.137906e-02 -3.404638e-03 
5.090000e-01 -5.149900e-02 -3.436098e-03 
5.100000e-01 -5.161891e-02 -3.467776e-03 
5.110000e-01 -5.173879e-02 -3.499671e-03 
5.120000e-01 -5.185863e-02 -3.531786e-03 
5.130000e-01 -5.197843e-02 -3.564121e-03 
5.140000e-01 -5.209820e-02 -3.596677e-03 
5.150000e-01 -5.221793e-02 -3.629455e-03 
5.160000e-01 -5.233762e-02 -3.662455e-03 
5.170000e-01 -5.245728e-02 -3.695680e-03 
5.180000e-01 -5.257690e-02 -3.729129e-03 
5.190000e-01 -5.269648e-02 -3.762804e-03 
5.200000e-01 -5.281602e-02 -3.796706e-03 
5.210000e-01 -5.293553e-02 -3.830835e-03 
5.220000e-01 -5.305499e-02 -3.865192e-03 
5.230000e-01 -5.317441e-02 -3.899779e-03 
5.240000e-01 -5.329379e-02 -3.934597e-03 
5.250000e-01 -5.341314e-02 -3.969645e-03 
5.260000e-01 -5.353244e-02 -4.004926e-03 
5.270000e-01 -5.365170e-02 -4.040440e-03 
5.280000e-01 -5.377091e-02 -4.076189e-03 
5.290000e-01 -5.389009e-02 -4.112172e-03 
5.300000e-01 -5.400922e-02 -4.148391e-03 
5.310000e-01 -5.412831e-02 -4.184847e-03 
5.320000e-01 -5.424735e-02 -4.221541e-03 
5.330000e-01 -5.436635e-02 -4.258474e-03 
5.340000e-01 -5.448531e-02 -4.295647e-03 
5.350000e-01 -5.460422e-02 -4.333060e-03 
5.360000e-01 -5.472308e-02 -4.370715e-03 
5.370000e-01 -5.484191e-02 -4.408613e-03 
5.380000e-01 -5.496068e-02 -4.446754e-03 
5.390000e-01 -5.507941e-02 -4.485139e-03 
5.400000e-01 -5.519809e-02 -4.523770e-03 
5.410000e-01 -5.531672e-02 -4.562648e-03 
5.420000e-01 -5.543531e-02 -4.601772e-03 
5.430000e-01 -5.555384e-02 -4.641145e-03 
5.440000e-01 -5.567233e-02 -4.680767e-03 
5.450000e-01 -5.579078e-02 -4.720639e-03 
5.460000e-01 -5.590917e-02 -4.760762e-03 
5.470000e-01 -5.602751e-02 -4.801137e-03 
5.480000e-01 -5.614580e-02 -4.841765e-03 
5.490000e-01 -5.626405e-02 -4.882647e-03 
5.500000e-01 -5.638224e-02 -4.923784e-03 
5.510000e-01 -5.650038e-02 -4.965176e-03 
5.520000e-01 -5.661847e-02 -5.006825e-03 
5.530000e-01 -5.673651e-02 -5.048732e-03 
5.540000e-01 -5.685449e-02 -5.090897e-03 
5.550000e-01 -5.697243e-02 -5.133322e-03 
5.560000e-01 -5.709031e-02 -5.176007e-03 
5.570000e-01 -5.720814e-02 -5.218953e-03 
5.580000e-01 -5.732591e-02 -5.262162e-03 
5.590000e-01 -5.744363e-02 -5.305634e-03 
5.600000e-01 -5.756130e-02 -5.349370e-03 
5.610000e-01 -5.767891e-02 -5.393371e-03 
5.620000e-01 -5.779647e-02 -5.437639e-03 
5.630000e-01 -5.791397e-02 -5.482173e-03 
5.640000e-01 -5.803142e-02 -5.526975e-03 
5.650000e-01 -5.814881e-02 -5.572046e-03 
5.660000e-01 -5.826615e-02 -5.617387e-03 
5.670000e-01 -5.838343e-02 -5.662998e-03 
5.680000e-01 -5.850065e-02 -5.708882e-03 
5.690000e-01 -5.861782e-02 -5.755037e-03 
5.700000e-01 -5.873493e-02 -5.801467e-03 
5.710000e-01 -5.885198e-02 -5.848170e-03 
5.720000e-01 -5.896897e-02 -5.895149e-03 
5.730000e-01 -5.908591e-02 -5.942404e-03 
5.740000e-01 -5.920278e-02 -5.989937e-03 
5.750000e-01 -5.931960e-02 -6.037748e-03 
5.760000e-01 -5.943636e-02 -6.085837e-03 
5.770000e-01 -5.955306e-02 -6.134207e-03 
5.780000e-01 -5.966970e-02 -6.182858e-03 
5.790000e-01 -5.978628e-02 -6.231790e-03 
5.800000e-01 -5.990280e-02 -6.281006e-03 
5.810000e-01 -6.001926e-02 -6.330505e-03 
5.820000e-01 -6.013565e-02 -6.380288e-03 
5.830000e-01 -6.025199e-02 -6.430357e-03 
5.840000e-01 -6.036826e-02 -6.480713e-03 
5.850000e-01 -6.048448e-02 -6.531356e-03 
5.860000e-01 -6.060063e-02 -6.582287e-03 
5.870000e-01 -6.071672e-02 -6.633508e-03 
5.880000e-01 -6.083274e-02 -6.685018e-03 
5.890000e-01 -6.094871e-02 -6.736820e-03 
5.900000e-01 -6.106461e-02 -6.788914e-03 
5.910000e-01 -6.118044e-02 -6.841300e-03 
5.920000e-01 -6.129622e-02 -6.893980e-03 
5.930000e-01 -6.141193e-02 -6.946955e-03 
5.940000e-01 -6.152757e-02 -7.000226e-03 
5.950000e-01 -6.164315e-02 -7.053793e-03 
5.960000e-01 -6.175867e-02 -7.107658e-03 
5.970000e-01 -6.187412e-02 -7.161820e-03 
5.980000e-01 -6.198950e-02 -7.216282e-03 
5.990000e-01 -6.210482e-02 -7.271044e-03 
6.000000e-01 -6.222008e-02 -7.326108e-03 
6.010000e-01 -6.233527e-02 -7.381473e-03 
6.020000e-01 -6.245039e-02 -7.437141e-03 
6.030000e-01 -6.256544e-02 -7.493112e-03 
6.040000e-01 -6.268043e-02 -7.549388e-03 
6.050000e-01 -6.279535e-02 -7.605970e-03 
6.060000e-01 -6.291021e-02 -7.662858e-03 
6.070000e-01 -6.302500e-02 -7.720054e-03 
6.080000e-01 -6.313972e-02 -7.777558e-03 
6.090000e-01 -6.325437e-02 -7.835370e-03 
6.100000e-01 -6.336895e-02 -7.893493e-03 
6.110000e-01 -6.348346e-02 -7.951927e-03 
6.120000e-01 -6.359791e-02 -8.010672e-03 
6.130000e-01 -6.371229e-02 -8.069730e-03 
6.140000e-01 -6.382660e-02 -8.129101e-03 
6.150000e-01 -6.394084e-02 -8.188787e-03 
6.160000e-01 -6.405500e-02 -8.248788e-03 
6.170000e-01 -6.416910e-02 -8.309105e-03 
6.180000e-01 -6.428313e-02 -8.369740e-03 
6.190000e-01 -6.439709e-02 -8.430692e-03 
6.200000e-01 -6.451098e-02 -8.491963e-03 
6.210000e-01 -6.462480e-02 -8.553553e-03 
6.220000e-01 -6.473855e-02 -8.615464e-03 
6.230000e-01 -6.485223e-02 -8.677697e-03 
6.240000e-01 -6.496583e-02 -8.740252e-03 
6.250000e-01 -6.507937e-02 -8.803129e-03 
6.260000e-01 -6.519283e-02 -8.866331e-03 
6.270000e-01 -6.530622e-02 -8.929858e-03 
6.280000e-01 -6.541954e-02 -8.993710e-03 
6.290000e-01 -6.553279e-02 -9.057888e-03 
6.300000e-01 -6.564596e-02 -9.122394e-03 
6.310000e-01 -6.575906e-02 -9.187229e-03 
6.320000e-01 -6.587209e-02 -9.252392e-03 
6.330000e-01 -6.598505e-02 -9.317885e-03 
6.340000e-01 -6.609793e-02 -9.383709e-03 
6.350000e-01 -6.621074e-02 -9.449865e-03 
6.360000e-01 -6.632348e-02 -9.516353e-03 
6.370000e-01 -6.643614e-02 -9.583175e-03 
6.380000e-01 -6.654873e-02 -9.650330e-03 
6.390000e-01 -6.666124e-02 -9.717820e-03 
6.400000e-01 -6.677368e-02 -9.785647e-03 
6.410000e-01 -6.688605e-02 -9.853809e-03 
6.420000e-01 -6.699834e-02 -9.922310e-03 
6.430000e-01 -6.711056e-02 -9.991148e-03 
6.440000e-01 -6.722270e-02 -1.006033e-02 
6.450000e-01 -6.733477e-02 -1.012984e-02 
6.460000e-01 -6.744676e-02 -1.019970e-02 
6.470000e-01 -6.755868e-02 -1.026990e-02 
6.480000e-01 -6.767052e-02 -1.034044e-02 
6.490000e-01 -6.778228e-02 -1.041133e-02 
6.500000e-01 -6.789397e-02 -1.048256e-02 
6.510000e-01 -6.800559e-02 -1.055413e-02 
6.520000e-01 -6.811712e-02 -1.062605e-02 
6.530000e-01 -6.822859e-02 -1.069832e-02 
6.540000e-01 -6.833997e-02 -1.077093e-02 
6.550000e-01 -6.845128e-02 -1.084389e-02 
6.560000e-01 -6.856251e-02 -1.091720e-02 
6.570000e-01 -6.867366e-02 -1.099086e-02 
6.580000e-01 -6.878474e-02 -1.106487e-02 
6.590000e-01 -6.889574e-02 -1.113923e-02 
6.600000e-01 -6.900666e-02 -1.121394e-02 
6.610000e-01 -6.911751e-02 -1.128901e-02 
6.620000e-01 -6.922828e-02 -1.136443e-02 
6.630000e-01 -6.933897e-02 -1.144020e-02 
6.640000e-01 -6.944958e-02 -1.151633e-02 
6.650000e-01 -6.956012e-02 -1.159281e-02 
6.660000e-01 -6.967057e-02 -1.166965e-02 
6.670000e-01 -6.978095e-02 -1.174685e-02 
6.680000e-01 -6.989125e-02 -1.182441e-02 
6.690000e-01 -7.000147e-02 -1.190232e-02 
6.700000e-01 -7.011161e-02 -1.198060e-02 
6.710000e-01 -7.022168e-02 -1.205923e-02 
6.720000e-01 -7.033166e-02 -1.213823e-02 
6.730000e-01 -7.044157e-02 -1.221758e-02 
6.740000e-01 -7.055140e-02 -1.229730e-02 
6.750000e-01 -7.066114e-02 -1.237739e-02 
6.760000e-01 -7.077081e-02 -1.245784e-02 
6.770000e-01 -7.088040e-02 -1.253865e-02 
6.780000e-01 -7.098991e-02 -1.261982e-02 
6.790000e-01 -7.109934e-02 -1.270137e-02 
6.800000e-01 -7.120869e-02 -1.278328e-02 
6.810000e-01 -7.131796e-02 -1.286556e-02 
6.820000e-01 -7.142715e-02 -1.294820e-02 
6.830000e-01 -7.153626e-02 -1.303122e-02 
6.840000e-01 -7.164529e-02 -1.311461e-02 
6.850000e-01 -7.175424e-02 -1.319836e-02 
6.860000e-01 -7.186311e-02 -1.328249e-02 
6.870000e-01 -7.197190e-02 -1.336699e-02 
6.880000e-01 -7.208061e-02 -1.345186e-02 
6.890000e-01 -7.218924e-02 -1.353711e-02 
6.900000e-01 -7.229778e-02 -1.362272e-02 
6.910000e-01 -7.240625e-02 -1.370872e-02 
6.920000e-01 -7.251464e-02 -1.379509e-02 
6.930000e-01 -7.262294e-02 -1.388183e-02 
6.940000e-01 -7.273116e-02 -1.396895e-02 
6.950000e-01 -7.283931e-02 -1.405645e-02 
6.960000e-01 -7.294737e-02 -1.414433e-02 
6.970000e-01 -7.305535e-02 -1.423259e-02 
6.980000e-01 -7.316324e-02 -1.432122e-02 
6.990000e-01 -7.327106e-02 -1.441024e-02 
7.000000e-01 -7.337879e-02 -1.449963e-02 
7.010000e-01 -7.348645e-02 -1.458941e-02 
7.020000e-01 -7.359402e-02 -1.467957e-02 
7.030000e-01 -7.370151e-02 -1.477011e-02 
7.040000e-01 -7.380891e-02 -1.486104e-02 
7.050000e-01 -7.391624e-02 -1.495235e-02 
7.060000e-01 -7.402348e-02 -1.504404e-02 
7.070000e-01 -7.413064e-02 -1.513612e-02 
7.080000e-01 -7.423772e-02 -1.522859e-02 
7.090000e-01 -7.434472e-02 -1.532144e-02 
7.100000e-01 -7.445163e-02 -1.541468e-02 
7.110000e-01 -7.455846e-02 -1.550830e-02 
7.120000e-01 -7.466521e-02 -1.560232e-02 
7.130000e-01 -7.477188e-02 -1.569672e-02 
7.140000e-01 -7.487846e-02 -1.579151e-02 
7.150000e-01 -7.498496e-02 -1.588670e-02 
7.160000e-01 -7.509138e-02 -1.598227e-02 
7.170000e-01 -7.519772e-02 -1.607823e-02 
7.180000e-01 -7.530397e-02 -1.617459e-02 
7.190000e-01 -7.541014e-02 -1.627134e-02 
7.200000e-01 -7.551623e-02 -1.636848e-02 
7.210000e-01 -7.562223e-02 -1.646601e-02 
7.220000e-01 -7.572815e-02 -1.656394e-02 
7.230000e-01 -7.583399e-02 -1.666227e-02 
7.240000e-01 -7.593974e-02 -1.676099e-02 
7.250000e-01 -7.604541e-02 -1.686010e-02 
7.260000e-01 -7.615100e-02 -1.695961e-02 
7.270000e-01 -7.625650e-02 -1.705952e-02 
7.280000e-01 -7.636192e-02 -1.715983e-02 
7.290000e-01 -7.646726e-02 -1.726053e-02 
7.300000e-01 -7.657251e-02 -1.736163e-02 
7.310000e-01 -7.667768e-02 -1.746313e-02 
7.320000e-01 -7.678277e-02 -1.756503e-02 
7.330000e-01 -7.688777e-02 -1.766734e-02 
7.340000e-01 -7.699269e-02 -1.777004e-02 
7.350000e-01 -7.709752e-02 -1.787314e-02 
7.360000e-01 -7.720227e-02 -1.797664e-02 
7.370000e-01 -7.730694e-02 -1.808055e-02 
7.380000e-01 -7.741152e-02 -1.818486e-02 
7.390000e-01 -7.751602e-02 -1.828957e-02 
7.400000e-01 -7.762043e-02 -1.839469e-02 
7.410000e-01 -7.772476e-02 -1.850021e-02 
7.420000e-01 -7.782901e-02 -1.860613e-02 
7.430000e-01 -7.793317e-02 -1.871246e-02 
7.440000e-01 -7.803725e-02 -1.881919e-02 
7.450000e-01 -7.814124e-02 -1.892634e-02 
7.460000e-01 -7.824515e-02 -1.903388e-02 
7.470000e-01 -7.834898e-02 -1.914184e-02 
7.480000e-01 -7.845272e-02 -1.925020e-02 
7.490000e-01 -7.855637e-02 -1.935897e-02 
7.500000e-01 -7.865995e-02 -1.946815e-02 
7.510000e-01 -7.876343e-02 -1.957773e-02 
7.520000e-01 -7.886684e-02 -1.968773e-02 
7.530000e-01 -7.897016e-02 -1.979813e-02 
7.540000e-01 -7.907339e-02 -1.990895e-02 
7.550000e-01 -7.917654e-02 -2.002017e-02 
7.560000e-01 -7.927960e-02 -2.013181e-02 
7.570000e-01 -7.938258e-02 -2.024385e-02 
7.580000e-01 -7.948548e-02 -2.035631e-02 
7.590000e-01 -7.958829e-02 -2.046918e-02 
7.600000e-01 -7.969101e-02 -2.058247e-02 
7.610000e-01 -7.979365e-02 -2.069616e-02 
7.620000e-01 -7.989621e-02 -2.081027e-02 
7.630000e-01 -7.999868e-02 -2.092479e-02 
7.640000e-01 -8.010107e-02 -2.103973e-02 
7.650000e-01 -8.020337e-02 -2.115508e-02 
7.660000e-01 -8.030559e-02 -2.127085e-02 
7.670000e-01 -8.040772e-02 -2.138703e-02 
7.680000e-01 -8.050976e-02 -2.150362e-02 
7.690000e-01 -8.061172e-02 -2.162063e-02 
7.700000e-01 -8.071360e-02 -2.173806e-02 
7.710000e-01 -8.081539e-02 -2.185590e-02 
7.720000e-01 -8.091710e-02 -2.197416e-02 
7.730000e-01 -8.101872e-02 -2.209284e-02 
7.740000e-01 -8.112025e-02 -2.221194e-02 
7.750000e-01 -8.122170e-02 -2.233145e-02 
7.760000e-01 -8.132307e-02 -2.245138e-02 
7.770000e-01 -8.142435e-02 -2.257173e-02 
7.780000e-01 -8.152554e-02 -2.269249e-02 
7.790000e-01 -8.162665e-02 -2.281368e-02 
7.800000e-01 -8.172768e-02 -2.293528e-02 
7.810000e-01 -8.182862e-02 -2.305731e-02 
7.820000e-01 -8.192947e-02 -2.317975e-02 
7.830000e-01 -8.203024e-02 -2.330262e-02 
7.840000e-01 -8.213092e-02 -2.342590e-02 
7.850000e-01 -8.223152e-02 -2.354961e-02 
7.860000e-01 -8.233203e-02 -2.367373e-02 
7.870000e-01 -8.243246e-02 -2.379828e-02 
7.880000e-01 -8.253280e-02 -2.392325e-02 
7.890000e-01 -8.263305e-02 -2.404864e-02 
7.900000e-01 -8.273322e-02 -2.417445e-02 
7.910000e-01 -8.283331e-02 -2.430068e-02 
7.920000e-01 -8.293330e-02 -2.442733e-02 
7.930000e-01 -8.303322e-02 -2.455441e-02 
7.940000e-01 -8.313304e-02 -2.468191e-02 
7.950000e-01 -8.323278e-02 -2.480983e-02 
7.960000e-01 -8.333244e-02 -2.493818e-02 
7.970000e-01 -8.343201e-02 -2.506695e-02 
7.980000e-01 -8.353149e-02 -2.519614e-02 
7.990000e-01 -8.363089e-02 -2.532576e-02 
8.000000e-01 -8.373020e-02 -2.545580e-02 
8.010000e-01 -8.382943e-02 -2.558626e-02 
8.020000e-01 -8.392857e-02 -2.571715e-02 
8.030000e-01 -8.402763e-02 -2.584846e-02 
8.040000e-01 -8.412660e-02 -2.598019e-02 
8.050000e-01 -8.422548e-02 -2.611235e-02 
8.060000e-01 -8.432428e-02 -2.624494e-02 
8.070000e-01 -8.442299e-02 -2.637795e-02 
8.080000e-01 -8.452161e-02 -2.651138e-02 
8.090000e-01 -8.462015e-02 -2.664524e-02 
8.100000e-01 -8.471860e-02 -2.677953e-02 
8.110000e-01 -8.481697e-02 -2.691424e-02 
8.120000e-01 -8.491525e-02 -2.704937e-02 
8.130000e-01 -8.501345e-02 -2.718493e-02 
8.140000e-01 -8.511156e-02 -2.732092e-02 
8.150000e-01 -8.520958e-02 -2.745733e-02 
8.160000e-01 -8.530751e-02 -2.759417e-02 
8.170000e-01 -8.540536e-02 -2.773143e-02 
8.180000e-01 -8.550313e-02 -2.786912e-02 
8.190000e-01 -8.560080e-02 -2.800724e-02 
8.200000e-01 -8.569839e-02 -2.814578e-02 
8.210000e-01 -8.579590e-02 -2.828474e-02 
8.220000e-01 -8.589332e-02 -2.842414e-02 
8.230000e-01 -8.599065e-02 -2.856395e-02 
8.240000e-01 -8.608789e-02 -2.870420e-02 
8.250000e-01 -8.618505e-02 -2.884487e-02 
8.260000e-01 -8.628212e-02 -2.898597e-02 
8.270000e-01 -8.637911e-02 -2.912749e-02 
8.280000e-01 -8.647601e-02 -2.926944e-02 
8.290000e-01 -8.657282e-02 -2.941181e-02 
8.300000e-01 -8.666955e-02 -2.955462e-02 
8.310000e-01 -8.676618e-02 -2.969784e-02 
8.320000e-01 -8.686274e-02 -2.984150e-02 
8.330000e-01 -8.695920e-02 -2.998558e-02 
8.340000e-01 -8.705558e-02 -3.013008e-02 
8.350000e-01 -8.715187e-02 -3.027501e-02 
8.360000e-01 -8.724808e-02 -3.042037e-02 
8.370000e-01 -8.734419e-02 -3.056615e-02 
8.380000e-01 -8.744022e-02 -3.071236e-02 
8.390000e-01 -8.753617e-02 -3.085899e-02 
8.400000e-01 -8.763202e-02 -3.100605e-02 
8.410000e-01 -8.772779e-02 -3.115354e-02 
8.420000e-01 -8.782348e-02 -3.130145e-02 
8.430000e-01 -8.791907e-02 -3.144979e-02 
8.440000e-01 -8.801458e-02 -3.159855e-02 
8.450000e-01 -8.811000e-02 -3.174774e-02 
8.460000e-01 -8.820533e-02 -3.189735e-02 
8.470000e-01 -8.830058e-02 -3.204738e-02 
8.480000e-01 -8.839574e-02 -3.219784e-02 
8.490000e-01 -8.849081e-02 -3.234873e-02 
8.500000e-01 -8.858579e-02 -3.250004e-02 
8.510000e-01 -8.868069e-02 -3.265178e-02 
8.520000e-01 -8.877550e-02 -3.280393e-02 
8.530000e-01 -8.887022e-02 -3.295652e-02 
8.540000e-01 -8.896485e-02 -3.310952e-02 
8.550000e-01 -8.905939e-02 -3.326295e-02 
8.560000e-01 -8.915385e-02 -3.341681e-02 
8.570000e-01 -8.924822e-02 -3.357108e-02 
8.580000e-01 -8.934250e-02 -3.372578e-02 
8.590000e-01 -8.943669e-02 -3.388091e-02 
8.600000e-01 -8.953080e-02 -3.403645e-02 
8.610000e-01 -8.962482e-02 -3.419242e-02 
8.620000e-01 -8.971874e-02 -3.434881e-02 
8.630000e-01 -8.981259e-02 -3.450562e-02 
8.640000e-01 -8.990634e-02 -3.466286e-02 
8.650000e-01 -9.000000e-02 -3.482051e-02 
8.660000e-01 -9.009358e-02 -3.497859e-02 
8.670000e-01 -9.018706e-02 -3.513709e-02 
8.680000e-01 -9.028046e-02 -3.529601e-02 
8.690000e-01 -9.037377e-02 -3.545534e-02 
8.700000e-01 -9.046699e-02 -3.561510e-02 
8.710000e-01 -9.056012e-02 -3.577528e-02 
8.720000e-01 -9.065317e-02 -3.593588e-02 
8.730000e-01 -9.074612e-02 -3.609690e-02 
8.740000e-01 -9.083899e-02 -3.625833e-02 
8.750000e-01 -9.093176e-02 -3.642019e-02 
8.760000e-01 -9.102445e-02 -3.658246e-02 
8.770000e-01 -9.111705e-02 -3.674515e-02 
8.780000e-01 -9.120956e-02 -3.690826e-02 
8.790000e-01 -9.130198e-02 -3.707179e-02 
8.800000e-01 -9.139430e-02 -3.723573e-02 
8.810000e-01 -9.148654e-02 -3.740009e-02 
8.820000e-01 -9.157869e-02 -3.756487e-02 
8.830000e-01 -9.167076e-02 -3.773006e-02 
8.840000e-01 -9.176273e-02 -3.789567e-02 
8.850000e-01 -9.185461e-02 -3.806169e-02 
8.860000e-01 -9.194640e-02 -3.822813e-02 
8.870000e-01 -9.203810e-02 -3.839498e-02 
8.880000e-01 -9.212971e-02 -3.856224e-02 
8.890000e-01 -9.222123e-02 -3.872992e-02 
8.900000e-01 -9.231266e-02 -3.889801e-02 
8.910000e-01 -9.240400e-02 -3.906652e-02 
8.920000e-01 -9.249525e-02 -3.923543e-02 
8.930000e-01 -9.258640e-02 -3.940476e-02 
8.940000e-01 -9.267747e-02 -3.957450e-02 
8.950000e-01 -9.276845e-02 -3.974465e-02 
8.960000e-01 -9.285933e-02 -3.991521e-02 
8.970000e-01 -9.295013e-02 -4.008618e-02 
8.980000e-01 -9.304083e-02 -4.025756e-02 
8.990000e-01 -9.313144e-02 -4.042934e-02 
9.000000e-01 -9.322196e-02 -4.060154e-02 
9.010000e-01 -9.331239e-02 -4.077414e-02 
9.020000e-01 -9.340273e-02 -4.094716e-02 
9.030000e-01 -9.349297e-02 -4.112057e-02 
9.040000e-01 -9.358312e-02 -4.129440e-02 
9.050000e-01 -9.367318e-02 -4.146863e-02 
9.060000e-01 -9.376315e-02 -4.164326e-02 
9.070000e-01 -9.385303e-02 -4.181830e-02 
9.080000e-01 -9.394281e-02 -4.199374e-02 
9.090000e-01 -9.403251e-02 -4.216959e-02 
9.100000e-01 -9.412210e-02 -4.234584e-02 
9.110000e-01 -9.421161e-02 -4.252249e-02 
9.120000e-01 -9.430102e-02 -4.269955e-02 
9.130000e-01 -9.439034e-02 -4.287700e-02 
9.140000e-01 -9.447957e-02 -4.305486e-02 
9.150000e-01 -9.456870e-02 -4.323311e-02 
9.160000e-01 -9.465774e-02 -4.341177e-02 
9.170000e-01 -9.474669e-02 -4.359082e-02 
9.180000e-01 -9.483554e-02 -4.377027e-02 
9.190000e-01 -9.492430e-02 -4.395012e-02 
9.200000e-01 -9.501297e-02 -4.413036e-02 
9.210000e-01 -9.510154e-02 -4.431101e-02 
9.220000e-01 -9.519001e-02 -4.449204e-02 
9.230000e-01 -9.527840e-02 -4.467347e-02 
9.240000e-01 -9.536668e-02 -4.485530e-02 
9.250000e-01 -9.545488e-02 -4.503752e-02 
9.260000e-01 -9.554297e-02 -4.522013e-02 
9.270000e-01 -9.563098e-02 -4.540313e-02 
9.280000e-01 -9.571888e-02 -4.558653e-02 
9.290000e-01 -9.580669e-02 -4.577031e-02 
9.300000e-01 -9.589441e-02 -4.595448e-02 
9.310000e-01 -9.598203e-02 -4.613905e-02 
9.320000e-01 -9.606955e-02 -4.632400e-02 
9.330000e-01 -9.615698e-02 -4.650934e-02 
9.340000e-01 -9.624431e-02 -4.669506e-02 
9.350000e-01 -9.633155e-02 -4.688118e-02 
9.360000e-01 -9.641869e-02 -4.706767e-02 
9.370000e-01 -9.650573e-02 -4.725455e-02 
9.380000e-01 -9.659267e-02 -4.744182e-02 
9.390000e-01 -9.667952e-02 -4.762947e-02 
9.400000e-01 -9.676627e-02 -4.781750e-02 
9.410000e-01 -9.685292e-02 -4.800591e-02 
9.420000e-01 -9.693948e-02 -4.819470e-02 
9.430000e-01 -9.702594e-02 -4.838387e-02 
9.440000e-01 -9.711229e-02 -4.857342e-02 
9.450000e-01 -9.719855e-02 -4.876335e-02 
9.460000e-01 -9.728472e-02 -4.895365e-02 
9.470000e-01 -9.737078e-02 -4.914433e-02 
9.480000e-01 -9.745674e-02 -4.933539e-02 
9.490000e-01 -9.754261e-02 -4.952682e-02 
9.500000e-01 -9.762837e-02 -4.971862e-02 
9.510000e-01 -9.771404e-02 -4.991080e-02 
9.520000e-01 -9.779960e-02 -5.010334e-02 
9.530000e-01 -9.788507e-02 -5.029626e-02 
9.540000e-01 -9.797043e-02 -5.048955e-02 
9.550000e-01 -9.805570e-02 -5.068321e-02 
9.560000e-01 -9.814086e-02 -5.087723e-02 
9.570000e-01 -9.822593e-02 -5.107163e-02 
9.580000e-01 -9.831089e-02 -5.126639e-02 
9.590000e-01 -9.839575e-02 -5.146151e-02 
9.600000e-01 -9.848051e-02 -5.165700e-02 
9.610000e-01 -9.856517e-02 -5.185285e-02 
9.620000e-01 -9.864972e-02 -5.204906e-02 
9.630000e-01 -9.873417e-02 -5.224564e-02 
9.640000e-01 -9.881852e-02 -5.244257e-02 
9.650000e-01 -9.890277e-02 -5.263987e-02 
9.660000e-01 -9.898692e-02 -5.283752e-02 
9.670000e-01 -9.907096e-02 -5.303553e-02 
9.680000e-01 -9.915489e-02 -5.323389e-02 
9.690000e-01 -9.923873e-02 -5.343261e-02 
9.700000e-01 -9.932246e-02 -5.363169e-02 
9.710000e-01 -9.940608e-02 -5.383112e-02 
9.720000e-01 -9.948960e-02 -5.403090e-02 
9.730000e-01 -9.957302e-02 -5.423103e-02 
9.740000e-01 -9.965633e-02 -5.443151e-02 
9.750000e-01 -9.973953e-02 -5.463234e-02 
9.760000e-01 -9.982263e-02 -5.483351e-02 
9.770000e-01 -9.990563e-02 -5.503504e-02 
9.780000e-01 -9.998851e-02 -5.523691e-02 
9.790000e-01 -1.000713e-01 -5.543912e-02 
9.800000e-01 -1.001540e-01 -5.564168e-02 
9.810000e-01 -1.002365e-01 -5.584457e-02 
9.820000e-01 -1.003190e-01 -5.604781e-02 
9.830000e-01 -1.004013e-01 -5.625139e-02 
9.840000e-01 -1.004836e-01 -5.645531e-02 
9.850000e-01 -1.005657e-01 -5.665957e-02 
9.860000e-01 -1.006478e-01 -5.686416e-02 
9.870000e-01 -1.007297e-01 -5.706908e-02 
9.880000e-01 -1.008115e-01 -5.727434e-02 
9.890000e-01 -1.008932e-01 -5.747994e-02 
9.900000e-01 -1.009748e-01 -5.768586e-02 
9.910000e-01 -1.010562e-01 -5.789212e-02 
9.920000e-01 -1.011376e-01 -5.809870e-02 
9.930000e-01 -1.012189e-01 -5.830561e-02 
9.940000e-01 -1.013000e-01 -5.851285e-02 
9.950000e-01 -1.013811e-01 -5.872041e-02 
9.960000e-01 -1.014620e-01 -5.892830e-02 
9.970000e-01 -1.015428e-01 -5.913651e-02 
9.980000e-01 -1.016235e-01 -5.934504e-02 
9.990000e-01 -1.017041e-01 -5.955390e-02 
1.000000e+00 -1.017846e-01 -5.976307e-02 
1.001000e+00 -1.018649e-01 -5.997256e-02 
1.002000e+00 -1.019452e-01 -6.018236e-02 
1.003000e+00 -1.020253e-01 -6.039248e-02 
1.004000e+00 -1.021053e-01 -6.060292e-02 
1.005000e+00 -1.021852e-01 -6.081366e-02 
1.006000e+00 -1.022650e-01 -6.102472e-02 
1.007000e+00 -1.023447e-01 -6.123609e-02 
1.008000e+00 -1.024242e-01 -6.144776e-02 
1.009000e+00 -1.025037e-01 -6.165975e-02 
1.010000e+00 -1.025830e-01 -6.187203e-02 
1.011000e+00 -1.026622e-01 -6.208463e-02 
1.012000e+00 -1.027413e-01 -6.229752e-02 
1.013000e+00 -1.028203e-01 -6.251072e-02 
1.014000e+00 -1.028991e-01 -6.272422e-02 
1.015000e+00 -1.029779e-01 -6.293801e-02 
1.016000e+00 -1.030565e-01 -6.315211e-02 
1.017000e+00 -1.031350e-01 -6.336650e-02 
1.018000e+00 -1.032133e-01 -6.358118e-02 
1.019000e+00 -1.032916e-01 -6.379616e-02 
1.020000e+00 -1.033697e-01 -6.401142e-02 
1.021000e+00 -1.034478e-01 -6.422698e-02 
1.022000e+00 -1.035257e-01 -6.444283e-02 
1.023000e+00 -1.036034e-01 -6.465896e-02 
1.024000e+00 -1.036811e-01 -6.487538e-02 
1.025000e+00 -1.037586e-01 -6.509209e-02 
1.026000e+00 -1.038360e-01 -6.530908e-02 
1.027000e+00 -1.039133e-01 -6.552634e-02 
1.028000e+00 -1.039905e-01 -6.574389e-02 
1.029000e+00 -1.040675e-01 -6.596172e-02 
1.030000e+00 -1.041444e-01 -6.617982e-02 
1.031000e+00 -1.042212e-01 -6.639820e-02 
1.032000e+00 -1.042978e-01 -6.661685e-02 
1.033000e+00 -1.043744e-01 -6.683577e-02 
1.034000e+00 -1.044508e-01 -6.705497e-02 
1.035000e+00 -1.045271e-01 -6.727443e-02 
1.036000e+00 -1.046032e-01 -6.749416e-02 
1.037000e+00 -1.046792e-01 -6.771416e-02 
1.038000e+00 -1.047551e-01 -6.793442e-02 
1.039000e+00 -1.048309e-01 -6.815494e-02 
1.040000e+00 -1.049066e-01 -6.837572e-02 
1.041000e+00 -1.049821e-01 -6.859677e-02 
1.042000e+00 -1.050574e-01 -6.881807e-02 
1.043000e+00 -1.051327e-01 -6.903962e-02 
1.044000e+00 -1.052078e-01 -6.926144e-02 
1.045000e+00 -1.052828e-01 -6.948350e-02 
1.046000e+00 -1.053577e-01 -6.970582e-02 
1.047000e+00 -1.054324e-01 -6.992838e-02 
1.048000e+00 -1.055070e-01 -7.015119e-02 
1.049000e+00 -1.055814e-01 -7.037425e-02 
1.050000e+00 -1.056558e-01 -7.059756e-02 
1.051000e+00 -1.057299e-01 -7.082110e-02 
1.052000e+00 -1.058040e-01 -7.104489e-02 
1.053000e+00 -1.058779e-01 -7.126892e-02 
1.054000e+00 -1.059517e-01 -7.149318e-02 
1.055000e+00 -1.060254e-01 -7.171768e-02 
1.056000e+00 -1.060989e-01 -7.194242e-02 
1.057000e+00 -1.061722e-01 -7.216738e-02 
1.058000e+00 -1.062455e-01 -7.239258e-02 
1.059000e+00 -1.063186e-01 -7.261801e-02 
1.060000e+00 -1.063915e-01 -7.284366e-02 
1.061000e+00 -1.064643e-01 -7.306954e-02 
1.062000e+00 -1.065370e-01 -7.329564e-02 
1.063000e+00 -1.066096e-01 -7.352197e-02 
1.064000e+00 -1.066820e-01 -7.374851e-02 
1.065000e+00 -1.067542e-01 -7.397528e-02 
1.066000e+00 -1.068263e-01 -7.420226e-02 
1.067000e+00 -1.068983e-01 -7.442945e-02 
1.068000e+00 -1.069701e-01 -7.465686e-02 
1.069000e+00 -1.070418e-01 -7.488448e-02 
1.070000e+00 -1.071133e-01 -7.511230e-02 
1.071000e+00 -1.071847e-01 -7.534034e-02 
1.072000e+00 -1.072560e-01 -7.556858e-02 
1.073000e+00 -1.073271e-01 -7.579702e-02 
1.074000e+00 -1.073981e-01 -7.602567e-02 
1.075000e+00 -1.074689e-01 -7.625452e-02 
1.076000e+00 -1.075395e-01 -7.648356e-02 
1.077000e+00 -1.076100e-01 -7.671280e-02 
1.078000e+00 -1.076804e-01 -7.694223e-02 
1.079000e+00 -1.077506e-01 -7.717186e-02 
1.080000e+00 -1.078207e-01 -7.740168e-02 
1.081000e+00 -1.078906e-01 -7.763168e-02 
1.082000e+00 -1.079604e-01 -7.786187e-02 
1.083000e+00 -1.080300e-01 -7.809225e-02 
1.084000e+00 -1.080994e-01 -7.832281e-02 
1.085000e+00 -1.081687e-01 -7.855355e-02 
1.086000e+00 -1.082379e-01 -7.878447e-02 
1.087000e+00 -1.083069e-01 -7.901556e-02 
1.088000e+00 -1.083757e-01 -7.924683e-02 
1.089000e+00 -1.084444e-01 -7.947827e-02 
1.090000e+00 -1.085129e-01 -7.970989e-02 
1.091000e+00 -1.085813e-01 -7.994167e-02 
1.092000e+00 -1.086495e-01 -8.017362e-02 
1.093000e+00 -1.087176e-01 -8.040573e-02 
1.094000e+00 -1.087855e-01 -8.063801e-02 
1.095000e+00 -1.088532e-01 -8.087045e-02 
1.096000e+00 -1.089208e-01 -8.110304e-02 
1.097000e+00 -1.089882e-01 -8.133580e-02 
1.098000e+00 -1.090555e-01 -8.156871e-02 
1.099000e+00 -1.091226e-01 -8.180177e-02 
1.100000e+00 -1.091895e-01 -8.203498e-02 
1.101000e+00 -1.092563e-01 -8.226834e-02 
1.102000e+00 -1.093229e-01 -8.250184e-02 
1.103000e+00 -1.093893e-01 -8.273549e-02 
1.104000e+00 -1.094556e-01 -8.296928e-02 
1.105000e+00 -1.095217e-01 -8.320322e-02 
1.106000e+00 -1.095877e-01 -8.343729e-02 
1.107000e+00 -1.096534e-01 -8.367149e-02 
1.108000e+00 -1.097190e-01 -8.390583e-02 
1.109000e+00 -1.097845e-01 -8.414031e-02 
1.110000e+00 -1.098497e-01 -8.437491e-02 
1.111000e+00 -1.099148e-01 -8.460964e-02 
1.112000e+00 -1.099798e-01 -8.484449e-02 
1.113000e+00 -1.100445e-01 -8.507947e-02 
1.114000e+00 -1.101091e-01 -8.531456e-02 
1.115000e+00 -1.101735e-01 -8.554978e-02 
1.116000e+00 -1.102378e-01 -8.578511e-02 
1.117000e+00 -1.103018e-01 -8.602056e-02 
1.118000e+00 -1.103657e-01 -8.625612e-02 
1.119000e+00 -1.104294e-01 -8.649179e-02 
1.120000e+00 -1.104930e-01 -8.672757e-02 
1.121000e+00 -1.105563e-01 -8.696345e-02 
1.122000e+00 -1.106195e-01 -8.719944e-02 
1.123000e+00 -1.106825e-01 -8.743553e-02 
1.124000e+00 -1.107453e-01 -8.767171e-02 
1.125000e+00 -1.108080e-01 -8.790800e-02 
1.126000e+00 -1.108704e-01 -8.814437e-02 
1.127000e+00 -1.109327e-01 -8.838084e-02 
1.128000e+00 -1.109948e-01 -8.861740e-02 
1.129000e+00 -1.110567e-01 -8.885405e-02 
1.130000e+00 -1.111184e-01 -8.909078e-02 
1.131000e+00 -1.111800e-01 -8.932760e-02 
1.132000e+00 -1.112413e-01 -8.956450e-02 
1.133000e+00 -1.113025e-01 -8.980147e-02 
1.134000e+00 -1.113635e-01 -9.003852e-02 
1.135000e+00 -1.114243e-01 -9.027565e-02 
1.136000e+00 -1.114849e-01 -9.051284e-02 
1.137000e+00 -1.115453e-01 -9.075011e-02 
1.138000e+00 -1.116056e-01 -9.098744e-02 
1.139000e+00 -1.116656e-01 -9.122484e-02 
1.140000e+00 -1.117254e-01 -9.146230e-02 
1.141000e+00 -1.117851e-01 -9.169982e-02 
1.142000e+00 -1.118445e-01 -9.193740e-02 
1.143000e+00 -1.119038e-01 -9.217503e-02 
1.144000e+00 -1.119629e-01 -9.241272e-02 
1.145000e+00 -1.120217e-01 -9.265045e-02 
1.146000e+00 -1.120804e-01 -9.288824e-02 
1.147000e+00 -1.121389e-01 -9.312607e-02 
1.148000e+00 -1.121972e-01 -9.336394e-02 
1.149000e+00 -1.122553e-01 -9.360186e-02 
1.150000e+00 -1.123131e-01 -9.383981e-02 
1.151000e+00 -1.123708e-01 -9.407780e-02 
1.152000e+00 -1.124283e-01 -9.431582e-02 
1.153000e+00 -1.124856e-01 -9.455387e-02 
1.154000e+00 -1.125426e-01 -9.479196e-02 
1.155000e+00 -1.125995e-01 -9.503007e-02 
1.156000e+00 -1.126562e-01 -9.526820e-02 
1.157000e+00 -1.127126e-01 -9.550635e-02 
1.158000e+00 -1.127689e-01 -9.574453e-02 
1.159000e+00 -1.128249e-01 -9.598272e-02 
1.160000e+00 -1.128807e-01 -9.622092e-02 
1.161000e+00 -1.129364e-01 -9.645914e-02 
1.162000e+00 -1.129918e-01 -9.669736e-02 
1.163000e+00 -1.130470e-01 -9.693559e-02 
1.164000e+00 -1.131020e-01 -9.717383e-02 
1.165000e+00 -1.131567e-01 -9.741207e-02 
1.166000e+00 -1.132113e-01 -9.765031e-02 
1.167000e+00 -1.132657e-01 -9.788854e-02 
1.168000e+00 -1.133198e-01 -9.812677e-02 
1.169000e+00 -1.133737e-01 -9.836499e-02 
1.170000e+00 -1.134274e-01 -9.860320e-02 
1.171000e+00 -1.134809e-01 -9.884139e-02 
1.172000e+00 -1.135341e-01 -9.907957e-02 
1.173000e+00 -1.135872e-01 -9.931773e-02 
1.174000e+00 -1.136400e-01 -9.955587e-02 
1.175000e+00 -1.136926e-01 -9.979399e-02 
1.176000e+00 -1.137449e-01 -1.000321e-01 
1.177000e+00 -1.137971e-01 -1.002701e-01 
1.178000e+00 -1.138490e-01 -1.005082e-01 
1.179000e+00 -1.139007e-01 -1.007462e-01 
1.180000e+00 -1.139522e-01 -1.009841e-01 
1.181000e+00 -1.140034e-01 -1.012220e-01 
1.182000e+00 -1.140544e-01 -1.014599e-01 
1.183000e+00 -1.141052e-01 -1.016978e-01 
1.184000e+00 -1.141558e-01 -1.019356e-01 
1.185000e+00 -1.142061e-01 -1.021733e-01 
1.186000e+00 -1.142562e-01 -1.024110e-01 
1.187000e+00 -1.143060e-01 -1.026486e-01 
1.188000e+00 -1.143557e-01 -1.028862e-01 
1.189000e+00 -1.144050e-01 -1.031237e-01 
1.190000e+00 -1.144542e-01 -1.033612e-01 
1.191000e+00 -1.145031e-01 -1.035985e-01 
1.192000e+00 -1.145518e-01 -1.038359e-01 
1.193000e+00 -1.146002e-01 -1.040731e-01 
1.194000e+00 -1.146484e-01 -1.043103e-01 
1.195000e+00 -1.146964e-01 -1.045474e-01 
1.196000e+00 -1.147441e-01 -1.047844e-01 
1.197000e+00 -1.147915e-01 -1.050213e-01 
1.198000e+00 -1.148387e-01 -1.052582e-01 
1.199000e+00 -1.148857e-01 -1.054950e-01 
1.200000e+00 -1.149325e-01 -1.057316e-01 
1.201000e+00 -1.149789e-01 -1.059682e-01 
1.202000e+00 -1.150252e-01 -1.062047e-01 
1.203000e+00 -1.150712e-01 -1.064411e-01 
1.204000e+00 -1.151169e-01 -1.066774e-01 
1.205000e+00 -1.151624e-01 -1.069136e-01 
1.206000e+00 -1.152076e-01 -1.071497e-01 
1.207000e+00 -1.152526e-01 -1.073857e-01 
1.208000e+00 -1.152973e-01 -1.076215e-01 
1.209000e+00 -1.153418e-01 -1.078573e-01 
1.210000e+00 -1.153860e-01 -1.080929e-01 
1.211000e+00 -1.154299e-01 -1.083285e-01 
1.212000e+00 -1.154736e-01 -1.085639e-01 
1.213000e+00 -1.155171e-01 -1.087991e-01 
1.214000e+00 -1.155602e-01 -1.090343e-01 
1.215000e+00 -1.156032e-01 -1.092693e-01 
1.216000e+00 -1.156458e-01 -1.095042e-01 
1.217000e+00 -1.156882e-01 -1.097389e-01 
1.218000e+00 -1.157303e-01 -1.099735e-01 
1.219000e+00 -1.157722e-01 -1.102080e-01 
1.220000e+00 -1.158138e-01 -1.104423e-01 
1.221000e+00 -1.158551e-01 -1.106765e-01 
1.222000e+00 -1.158961e-01 -1.109105e-01 
1.223000e+00 -1.159369e-01 -1.111444e-01 
1.224000e+00 -1.159774e-01 -1.113781e-01 
1.225000e+00 -1.160177e-01 -1.116116e-01 
1.226000e+00 -1.160576e-01 -1.118450e-01 
1.227000e+00 -1.160973e-01 -1.120783e-01 
1.228000e+00 -1.161367e-01 -1.123113e-01 
1.229000e+00 -1.161759e-01 -1.125442e-01 
1.230000e+00 -1.162147e-01 -1.127770e-01 
1.231000e+00 -1.162533e-01 -1.130095e-01 
1.232000e+00 -1.162916e-01 -1.132419e-01 
1.233000e+00 -1.163296e-01 -1.134741e-01 
1.234000e+00 -1.163674e-01 -1.137061e-01 
1.235000e+00 -1.164048e-01 -1.139379e-01 
1.236000e+00 -1.164420e-01 -1.141695e-01 
1.237000e+00 -1.164789e-01 -1.144010e-01 
1.238000e+00 -1.165155e-01 -1.146322e-01 
1.239000e+00 -1.165518e-01 -1.148633e-01 
1.240000e+00 -1.165878e-01 -1.150941e-01 
1.241000e+00 -1.166235e-01 -1.153248e-01 
1.242000e+00 -1.166589e-01 -1.155552e-01 
1.243000e+00 -1.166941e-01 -1.157854e-01 
1.244000e+00 -1.167289e-01 -1.160154e-01 
1.245000e+00 -1.167635e-01 -1.162452e-01 
1.246000e+00 -1.167978e-01 -1.164748e-01 
1.247000e+00 -1.168317e-01 -1.167042e-01 
1.248000e+00 -1.168654e-01 -1.169333e-01 
1.249000e+00 -1.168988e-01 -1.171622e-01 
1.250000e+00 -1.169318e-01 -1.173909e-01 
1.251000e+00 -1.169646e-01 -1.176193e-01 
1.252000e+00 -1.169970e-01 -1.178475e-01 
1.253000e+00 -1.170292e-01 -1.180755e-01 
1.254000e+00 -1.170611e-01 -1.183032e-01 
1.255000e+00 -1.170926e-01 -1.185307e-01 
1.256000e+00 -1.171238e-01 -1.187580e-01 
1.257000e+00 -1.171548e-01 -1.189850e-01 
1.258000e+00 -1.171854e-01 -1.192117e-01 
1.259000e+00 -1.172157e-01 -1.194382e-01 
1.260000e+00 -1.172457e-01 -1.196644e-01 
1.261000e+00 -1.172754e-01 -1.198903e-01 
1.262000e+00 -1.173047e-01 -1.201160e-01 
1.263000e+00 -1.173338e-01 -1.203415e-01 
1.264000e+00 -1.173625e-01 -1.205666e-01 
1.265000e+00 -1.173910e-01 -1.207915e-01 
1.266000e+00 -1.174190e-01 -1.210161e-01 
1.267000e+00 -1.174468e-01 -1.212404e-01 
1.268000e+00 -1.174743e-01 -1.214645e-01 
1.269000e+00 -1.175014e-01 -1.216882e-01 
1.270000e+00 -1.175282e-01 -1.219117e-01 
1.271000e+00 -1.175547e-01 -1.221349e-01 
1.272000e+00 -1.175809e-01 -1.223577e-01 
1.273000e+00 -1.176067e-01 -1.225803e-01 
1.274000e+00 -1.176322e-01 -1.228026e-01 
1.275000e+00 -1.176574e-01 -1.230246e-01 
1.276000e+00 -1.176822e-01 -1.232462e-01 
1.277000e+00 -1.177067e-01 -1.234676e-01 
1.278000e+00 -1.177309e-01 -1.236886e-01 
1.279000e+00 -1.177547e-01 -1.239094e-01 
1.280000e+00 -1.177782e-01 -1.241298e-01 
1.281000e+00 -1.178014e-01 -1.243499e-01 
1.282000e+00 -1.178242e-01 -1.245697e-01 
1.283000e+00 -1.178467e-01 -1.247891e-01 
1.284000e+00 -1.178688e-01 -1.250082e-01 
1.285000e+00 -1.178906e-01 -1.252270e-01 
1.286000e+00 -1.179121e-01 -1.254454e-01 
1.287000e+00 -1.179332e-01 -1.256635e-01 
1.288000e+00 -1.179540e-01 -1.258813e-01 
1.289000e+00 -1.179744e-01 -1.260987e-01 
1.290000e+00 -1.179945e-01 -1.263157e-01 
1.291000e+00 -1.180142e-01 -1.265325e-01 
1.292000e+00 -1.180336e-01 -1.267488e-01 
1.293000e+00 -1.180526e-01 -1.269648e-01 
1.294000e+00 -1.180712e-01 -1.271804e-01 
1.295000e+00 -1.180895e-01 -1.273957e-01 
1.296000e+00 -1.181075e-01 -1.276106e-01 
1.297000e+00 -1.181251e-01 -1.278252e-01 
1.298000e+00 -1.181423e-01 -1.280393e-01 
1.299000e+00 -1.181592e-01 -1.282531e-01 
1.300000e+00 -1.181757e-01 -1.284665e-01 
1.301000e+00 -1.181918e-01 -1.286795e-01 
1.302000e+00 -1.182076e-01 -1.288922e-01 
1.303000e+00 -1.182230e-01 -1.291044e-01 
1.304000e+00 -1.182381e-01 -1.293163e-01 
1.305000e+00 -1.182528e-01 -1.295277e-01 
1.306000e+00 -1.182671e-01 -1.297388e-01 
1.307000e+00 -1.182811e-01 -1.299495e-01 
1.308000e+00 -1.182946e-01 -1.301597e-01 
1.309000e+00 -1.183078e-01 -1.303696e-01 
1.310000e+00 -1.183207e-01 -1.305790e-01 
1.311000e+00 -1.183331e-01 -1.307881e-01 
1.312000e+00 -1.183452e-01 -1.309967e-01 
1.313000e+00 -1.183569e-01 -1.312049e-01 
1.314000e+00 -1.183682e-01 -1.314127e-01 
1.315000e+00 -1.183791e-01 -1.316200e-01 
1.316000e+00 -1.183897e-01 -1.318270e-01 
1.317000e+00 -1.183998e-01 -1.320334e-01 
1.318000e+00 -1.184096e-01 -1.322395e-01 
1.319000e+00 -1.184190e-01 -1.324451e-01 
1.320000e+00 -1.184280e-01 -1.326503e-01 
1.321000e+00 -1.184367e-01 -1.328550e-01 
1.322000e+00 -1.184449e-01 -1.330593e-01 
1.323000e+00 -1.184527e-01 -1.332632e-01 
1.324000e+00 -1.184602e-01 -1.334666e-01 
1.325000e+00 -1.184672e-01 -1.336695e-01 
1.326000e+00 -1.184739e-01 -1.338720e-01 
1.327000e+00 -1.184802e-01 -1.340740e-01 
1.328000e+00 -1.184860e-01 -1.342755e-01 
1.329000e+00 -1.184915e-01 -1.344766e-01 
1.330000e+00 -1.184966e-01 -1.346772e-01 
1.331000e+00 -1.185012e-01 -1.348774e-01 
1.332000e+00 -1.185055e-01 -1.350770e-01 
1.333000e+00 -1.185094e-01 -1.352762e-01 
1.334000e+00 -1.185128e-01 -1.354749e-01 
1.335000e+00 -1.185158e-01 -1.356731e-01 
1.336000e+00 -1.185185e-01 -1.358708e-01 
1.337000e+00 -1.185207e-01 -1.360680e-01 
1.338000e+00 -1.185225e-01 -1.362647e-01 
1.339000e+00 -1.185239e-01 -1.364610e-01 
1.340000e+00 -1.185249e-01 -1.366567e-01 
1.341000e+00 -1.185255e-01 -1.368519e-01 
1.342000e+00 -1.185256e-01 -1.370466e-01 
1.343000e+00 -1.185254e-01 -1.372408e-01 
1.344000e+00 -1.185247e-01 -1.374345e-01 
1.345000e+00 -1.185236e-01 -1.376277e-01 
1.346000e+00 -1.185221e-01 -1.378203e-01 
1.347000e+00 -1.185201e-01 -1.380125e-01 
1.348000e+00 -1.185177e-01 -1.382041e-01 
1.349000e+00 -1.185149e-01 -1.383951e-01 
1.350000e+00 -1.185117e-01 -1.385857e-01 
1.351000e+00 -1.185080e-01 -1.387757e-01 
1.352000e+00 -1.185040e-01 -1.389651e-01 
1.353000e+00 -1.184994e-01 -1.391541e-01 
1.354000e+00 -1.184945e-01 -1.393424e-01 
1.355000e+00 -1.184891e-01 -1.395303e-01 
1.356000e+00 -1.184833e-01 -1.397175e-01 
1.357000e+00 -1.184770e-01 -1.399042e-01 
1.358000e+00 -1.184703e-01 -1.400904e-01 
1.359000e+00 -1.184632e-01 -1.402760e-01 
1.360000e+00 -1.184556e-01 -1.404611e-01 
1.361000e+00 -1.184476e-01 -1.406455e-01 
1.362000e+00 -1.184391e-01 -1.408294e-01 
1.363000e+00 -1.184302e-01 -1.410128e-01 
1.364000e+00 -1.184209e-01 -1.411955e-01 
1.365000e+00 -1.184111e-01 -1.413777e-01 
1.366000e+00 -1.184008e-01 -1.415593e-01 
1.367000e+00 -1.183901e-01 -1.417403e-01 
1.368000e+00 -1.183790e-01 -1.419207e-01 
1.369000e+00 -1.183674e-01 -1.421005e-01 
1.370000e+00 -1.183553e-01 -1.422797e-01 
1.371000e+00 -1.183428e-01 -1.424584e-01 
1.372000e+00 -1.183298e-01 -1.426364e-01 
1.373000e+00 -1.183164e-01 -1.428138e-01 
1.374000e+00 -1.183025e-01 -1.429907e-01 
1.375000e+00 -1.182881e-01 -1.431669e-01 
1.376000e+00 -1.182733e-01 -1.433425e-01 
1.377000e+00 -1.182580e-01 -1.435175e-01 
1.378000e+00 -1.182423e-01 -1.436918e-01 
1.379000e+00 -1.182261e-01 -1.438656e-01 
1.380000e+00 -1.182094e-01 -1.440387e-01 
1.381000e+00 -1.181922e-01 -1.442112e-01 
1.382000e+00 -1.181746e-01 -1.443830e-01 
1.383000e+00 -1.181565e-01 -1.445543e-01 
1.384000e+00 -1.181379e-01 -1.447248e-01 
1.385000e+00 -1.181189e-01 -1.448948e-01 
1.386000e+00 -1.180993e-01 -1.450641e-01 
1.387000e+00 -1.180793e-01 -1.452328e-01 
1.388000e+00 -1.180589e-01 -1.454008e-01 
1.389000e+00 -1.180379e-01 -1.455681e-01 
1.390000e+00 -1.180165e-01 -1.457348e-01 
1.391000e+00 -1.179945e-01 -1.459009e-01 
1.392000e+00 -1.179721e-01 -1.460662e-01 
1.393000e+00 -1.179492e-01 -1.462309e-01 
1.394000e+00 -1.179258e-01 -1.463950e-01 
1.395000e+00 -1.179019e-01 -1.465584e-01 
1.396000e+00 -1.178776e-01 -1.467211e-01 
1.397000e+00 -1.178527e-01 -1.468831e-01 
1.398000e+00 -1.178274e-01 -1.470444e-01 
1.399000e+00 -1.178015e-01 -1.472051e-01 
1.400000e+00 -1.177752e-01 -1.473651e-01 
1.401000e+00 -1.177483e-01 -1.475244e-01 
1.402000e+00 -1.177210e-01 -1.476830e-01 
1.403000e+00 -1.176932e-01 -1.478409e-01 
1.404000e+00 -1.176648e-01 -1.479981e-01 
1.405000e+00 -1.176360e-01 -1.481546e-01 
1.406000e+00 -1.176066e-01 -1.483104e-01 
1.407000e+00 -1.175768e-01 -1.484654e-01 
1.408000e+00 -1.175464e-01 -1.486198e-01 
1.409000e+00 -1.175155e-01 -1.487735e-01 
1.410000e+00 -1.174841e-01 -1.489264e-01 
1.411000e+00 -1.174523e-01 -1.490787e-01 
1.412000e+00 -1.174198e-01 -1.492302e-01 
1.413000e+00 -1.173869e-01 -1.493810e-01 
1.414000e+00 -1.173535e-01 -1.495310e-01 
1.415000e+00 -1.173195e-01 -1.496804e-01 
1.416000e+00 -1.172851e-01 -1.498289e-01 
1.417000e+00 -1.172501e-01 -1.499768e-01 
1.418000e+00 -1.172146e-01 -1.501239e-01 
1.419000e+00 -1.171785e-01 -1.502703e-01 
1.420000e+00 -1.171420e-01 -1.504159e-01 
1.421000e+00 -1.171049e-01 -1.505608e-01 
1.422000e+00 -1.170673e-01 -1.507049e-01 
1.423000e+00 -1.170292e-01 -1.508483e-01 
1.424000e+00 -1.169905e-01 -1.509909e-01 
1.425000e+00 -1.169513e-01 -1.511328e-01 
1.426000e+00 -1.169116e-01 -1.512739e-01 
1.427000e+00 -1.168713e-01 -1.514142e-01 
1.428000e+00 -1.168305e-01 -1.515537e-01 
1.429000e+00 -1.167892e-01 -1.516925e-01 
1.430000e+00 -1.167473e-01 -1.518305e-01 
1.431000e+00 -1.167049e-01 -1.519678e-01 
1.432000e+00 -1.166620e-01 -1.521042e-01 
1.433000e+00 -1.166185e-01 -1.522399e-01 
1.434000e+00 -1.165745e-01 -1.523748e-01 
1.435000e+00 -1.165299e-01 -1.525088e-01 
1.436000e+00 -1.164848e-01 -1.526421e-01 
1.437000e+00 -1.164391e-01 -1.527746e-01 
1.438000e+00 -1.163929e-01 -1.529063e-01 
1.439000e+00 -1.163461e-01 -1.530372e-01 
1.440000e+00 -1.162988e-01 -1.531673e-01 
1.441000e+00 -1.162510e-01 -1.532966e-01 
1.442000e+00 -1.162025e-01 -1.534251e-01 
1.443000e+00 -1.161536e-01 -1.535528e-01 
1.444000e+00 -1.161040e-01 -1.536796e-01 
1.445000e+00 -1.160539e-01 -1.538057e-01 
1.446000e+00 -1.160033e-01 -1.539309e-01 
1.447000e+00 -1.159521e-01 -1.540553e-01 
1.448000e+00 -1.159003e-01 -1.541788e-01 
1.449000e+00 -1.158480e-01 -1.543015e-01 
1.450000e+00 -1.157951e-01 -1.544234e-01 
1.451000e+00 -1.157416e-01 -1.545445e-01 
1.452000e+00 -1.156876e-01 -1.546647e-01 
1.453000e+00 -1.156330e-01 -1.547841e-01 
1.454000e+00 -1.155778e-01 -1.549026e-01 
1.455000e+00 -1.155221e-01 -1.550203e-01 
1.456000e+00 -1.154657e-01 -1.551372e-01 
1.457000e+00 -1.154088e-01 -1.552531e-01 
1.458000e+00 -1.153514e-01 -1.553683e-01 
1.459000e+00 -1.152933e-01 -1.554826e-01 
1.460000e+00 -1.152347e-01 -1.555960e-01 
1.461000e+00 -1.151755e-01 -1.557085e-01 
1.462000e+00 -1.151158e-01 -1.558202e-01 
1.463000e+00 -1.150554e-01 -1.559310e-01 
1.464000e+00 -1.149944e-01 -1.560409e-01 
1.465000e+00 -1.149329e-01 -1.561500e-01 
1.466000e+00 -1.148708e-01 -1.562582e-01 
1.467000e+00 -1.148081e-01 -1.563655e-01 
1.468000e+00 -1.147448e-01 -1.564719e-01 
1.469000e+00 -1.146809e-01 -1.565775e-01 
1.470000e+00 -1.146165e-01 -1.566821e-01 
1.471000e+00 -1.145514e-01 -1.567859e-01 
1.472000e+00 -1.144858e-01 -1.568887e-01 
1.473000e+00 -1.144195e-01 -1.569907e-01 
1.474000e+00 -1.143527e-01 -1.570918e-01 
1.475000e+00 -1.142852e-01 -1.571919e-01 
1.476000e+00 -1.142172e-01 -1.572912e-01 
1.477000e+00 -1.141485e-01 -1.573895e-01 
1.478000e+00 -1.140793e-01 -1.574870e-01 
1.479000e+00 -1.140094e-01 -1.575835e-01 
1.480000e+00 -1.139390e-01 -1.576791e-01 
1.481000e+00 -1.138679e-01 -1.577738e-01 
1.482000e+00 -1.137963e-01 -1.578676e-01 
1.483000e+00 -1.137240e-01 -1.579604e-01 
1.484000e+00 -1.136511e-01 -1.580524e-01 
1.485000e+00 -1.135776e-01 -1.581434e-01 
1.486000e+00 -1.135035e-01 -1.582334e-01 
1.487000e+00 -1.134288e-01 -1.583226e-01 
1.488000e+00 -1.133535e-01 -1.584107e-01 
1.489000e+00 -1.132775e-01 -1.584980e-01 
1.490000e+00 -1.132009e-01 -1.585843e-01 
1.491000e+00 -1.131238e-01 -1.586697e-01 
1.492000e+00 -1.130460e-01 -1.587541e-01 
1.493000e+00 -1.129675e-01 -1.588375e-01 
1.494000e+00 -1.128885e-01 -1.589201e-01 
1.495000e+00 -1.128088e-01 -1.590016e-01 
1.496000e+00 -1.127285e-01 -1.590822e-01 
1.497000e+00 -1.126476e-01 -1.591619e-01 
1.498000e+00 -1.125661e-01 -1.592405e-01 
1.499000e+00 -1.124839e-01 -1.593182e-01 
1.500000e+00 -1.124011e-01 -1.593950e-01 
1.501000e+00 -1.123177e-01 -1.594708e-01 
1.502000e+00 -1.122336e-01 -1.595456e-01 
1.503000e+00 -1.121489e-01 -1.596194e-01 
1.504000e+00 -1.120636e-01 -1.596922e-01 
1.505000e+00 -1.119776e-01 -1.597641e-01 
1.506000e+00 -1.118910e-01 -1.598350e-01 
1.507000e+00 -1.118038e-01 -1.599049e-01 
1.508000e+00 -1.117159e-01 -1.599738e-01 
1.509000e+00 -1.116274e-01 -1.600417e-01 
1.510000e+00 -1.115382e-01 -1.601086e-01 
1.511000e+00 -1.114484e-01 -1.601745e-01 
1.512000e+00 -1.113579e-01 -1.602394e-01 
1.513000e+00 -1.112668e-01 -1.603034e-01 
1.514000e+00 -1.111751e-01 -1.603663e-01 
1.515000e+00 -1.110827e-01 -1.604282e-01 
1.516000e+00 -1.109897e-01 -1.604891e-01 
1.517000e+00 -1.108960e-01 -1.605490e-01 
1.518000e+00 -1.108016e-01 -1.606079e-01 
1.519000e+00 -1.107066e-01 -1.606658e-01 
1.520000e+00 -1.106110e-01 -1.607226e-01 
1.521000e+00 -1.105147e-01 -1.607785e-01 
1.522000e+00 -1.104177e-01 -1.608333e-01 
1.523000e+00 -1.103201e-01 -1.608871e-01 
1.524000e+00 -1.102218e-01 -1.609398e-01 
1.525000e+00 -1.101229e-01 -1.609915e-01 
1.526000e+00 -1.100233e-01 -1.610422e-01 
1.527000e+00 -1.099230e-01 -1.610919e-01 
1.528000e+00 -1.098221e-01 -1.611405e-01 
1.529000e+00 -1.097205e-01 -1.611881e-01 
1.530000e+00 -1.096183e-01 -1.612346e-01 
1.531000e+00 -1.095154e-01 -1.612801e-01 
1.532000e+00 -1.094118e-01 -1.613246e-01 
1.533000e+00 -1.093075e-01 -1.613680e-01 
1.534000e+00 -1.092026e-01 -1.614104e-01 
1.535000e+00 -1.090970e-01 -1.614517e-01 
1.536000e+00 -1.089908e-01 -1.614919e-01 
1.537000e+00 -1.088838e-01 -1.615311e-01 
1.538000e+00 -1.087762e-01 -1.615692e-01 
1.539000e+00 -1.086679e-01 -1.616063e-01 
1.540000e+00 -1.085590e-01 -1.616423e-01 
1.541000e+00 -1.084493e-01 -1.616772e-01 
1.542000e+00 -1.083390e-01 -1.617111e-01 
1.543000e+00 -1.082280e-01 -1.617439e-01 
1.544000e+00 -1.081163e-01 -1.617756e-01 
1.545000e+00 -1.080039e-01 -1.618062e-01 
1.546000e+00 -1.078909e-01 -1.618358e-01 
1.547000e+00 -1.077772e-01 -1.618643e-01 
1.548000e+00 -1.076627e-01 -1.618917e-01 
1.549000e+00 -1.075476e-01 -1.619180e-01 
1.550000e+00 -1.074319e-01 -1.619433e-01 
1.551000e+00 -1.073154e-01 -1.619674e-01 
1.552000e+00 -1.071982e-01 -1.619905e-01 
1.553000e+00 -1.070803e-01 -1.620124e-01 
1.554000e+00 -1.069618e-01 -1.620333e-01 
1.555000e+00 -1.068425e-01 -1.620531e-01 
1.556000e+00 -1.067226e-01 -1.620717e-01 
1.557000e+00 -1.066020e-01 -1.620893e-01 
1.558000e+00 -1.064806e-01 -1.621058e-01 
1.559000e+00 -1.063586e-01 -1.621211e-01 
1.560000e+00 -1.062359e-01 -1.621354e-01 
1.561000e+00 -1.061125e-01 -1.621485e-01 
1.562000e+00 -1.059884e-01 -1.621606e-01 
1.563000e+00 -1.058635e-01 -1.621715e-01 
1.564000e+00 -1.057380e-01 -1.621813e-01 
1.565000e+00 -1.056118e-01 -1.621900e-01 
1.566000e+00 -1.054848e-01 -1.621976e-01 
1.567000e+00 -1.053572e-01 -1.622040e-01 
1.568000e+00 -1.052289e-01 -1.622093e-01 
1.569000e+00 -1.050998e-01 -1.622135e-01 
1.570000e+00 -1.049700e-01 -1.622166e-01 
1.571000e+00 -1.048396e-01 -1.622185e-01 
1.572000e+00 -1.047084e-01 -1.622193e-01 
1.573000e+00 -1.045765e-01 -1.622190e-01 
1.574000e+00 -1.044439e-01 -1.622175e-01 
1.575000e+00 -1.043106e-01 -1.622149e-01 
1.576000e+00 -1.041766e-01 -1.622112e-01 
1.577000e+00 -1.040418e-01 -1.622063e-01 
1.578000e+00 -1.039064e-01 -1.622003e-01 
1.579000e+00 -1.037702e-01 -1.621931e-01 
1.580000e+00 -1.036333e-01 -1.621848e-01 
1.581000e+00 -1.034957e-01 -1.621754e-01 
1.582000e+00 -1.033574e-01 -1.621647e-01 
1.583000e+00 -1.032183e-01 -1.621530e-01 
1.584000e+00 -1.030786e-01 -1.621400e-01 
1.585000e+00 -1.029381e-01 -1.621260e-01 
1.586000e+00 -1.027968e-01 -1.621107e-01 
1.587000e+00 -1.026549e-01 -1.620943e-01 
1.588000e+00 -1.025122e-01 -1.620768e-01 
1.589000e+00 -1.023689e-01 -1.620581e-01 
1.590000e+00 -1.022247e-01 -1.620382e-01 
1.591000e+00 -1.020799e-01 -1.620171e-01 
1.592000e+00 -1.019343e-01 -1.619949e-01 
1.593000e+00 -1.017880e-01 -1.619715e-01 
1.594000e+00 -1.016410e-01 -1.619470e-01 
1.595000e+00 -1.014932e-01 -1.619212e-01 
1.596000e+00 -1.013447e-01 -1.618943e-01 
1.597000e+00 -1.011955e-01 -1.618662e-01 
1.598000e+00 -1.010456e-01 -1.618369e-01 
1.599000e+00 -1.008949e-01 -1.618065e-01 
1.600000e+00 -1.007434e-01 -1.617749e-01 
1.601000e+00 -1.005913e-01 -1.617421e-01 
1.602000e+00 -1.004384e-01 -1.617081e-01 
1.603000e+00 -1.002847e-01 -1.616729e-01 
1.604000e+00 -1.001304e-01 -1.616365e-01 
1.605000e+00 -9.997525e-02 -1.615989e-01 
1.606000e+00 -9.981939e-02 -1.615602e-01 
1.607000e+00 -9.966280e-02 -1.615202e-01 
1.608000e+00 -9.950546e-02 -1.614791e-01 
1.609000e+00 -9.934738e-02 -1.614367e-01 
1.610000e+00 -9.918856e-02 -1.613932e-01 
1.611000e+00 -9.902900e-02 -1.613484e-01 
1.612000e+00 -9.886869e-02 -1.613025e-01 
1.613000e+00 -9.870763e-02 -1.612553e-01 
1.614000e+00 -9.854583e-02 -1.612070e-01 
1.615000e+00 -9.838329e-02 -1.611574e-01 
1.616000e+00 -9.821999e-02 -1.611067e-01 
1.617000e+00 -9.805595e-02 -1.610547e-01 
1.618000e+00 -9.789116e-02 -1.610015e-01 
1.619000e+00 -9.772562e-02 -1.609471e-01 
1.620000e+00 -9.755933e-02 -1.608915e-01 
1.621000e+00 -9.739229e-02 -1.608347e-01 
1.622000e+00 -9.722449e-02 -1.607767e-01 
1.623000e+00 -9.705595e-02 -1.607174e-01 
1.624000e+00 -9.688665e-02 -1.606569e-01 
1.625000e+00 -9.671660e-02 -1.605952e-01 
1.626000e+00 -9.654579e-02 -1.605323e-01 
1.627000e+00 -9.637423e-02 -1.604682e-01 
1.628000e+00 -9.620192e-02 -1.604028e-01 
1.629000e+00 -9.602884e-02 -1.603362e-01 
1.630000e+00 -9.585501e-02 -1.602684e-01 
1.631000e+00 -9.568043e-02 -1.601994e-01 
1.632000e+00 -9.550508e-02 -1.601291e-01 
1.633000e+00 -9.532898e-02 -1.600576e-01 
1.634000e+00 -9.515211e-02 -1.599849e-01 
1.635000e+00 -9.497449e-02 -1.599109e-01 
1.636000e+00 -9.479610e-02 -1.598357e-01 
1.637000e+00 -9.461696e-02 -1.597592e-01 
1.638000e+00 -9.443705e-02 -1.596816e-01 
1.639000e+00 -9.425638e-02 -1.596026e-01 
1.640000e+00 -9.407495e-02 -1.595225e-01 
1.641000e+00 -9.389275e-02 -1.594411e-01 
1.642000e+00 -9.370979e-02 -1.593585e-01 
1.643000e+00 -9.352607e-02 -1.592746e-01 
1.644000e+00 -9.334158e-02 -1.591895e-01 
1.645000e+00 -9.315633e-02 -1.591031e-01 
1.646000e+00 -9.297030e-02 -1.590155e-01 
1.647000e+00 -9.278352e-02 -1.589266e-01 
1.648000e+00 -9.259596e-02 -1.588365e-01 
1.649000e+00 -9.240764e-02 -1.587451e-01 
1.650000e+00 -9.221855e-02 -1.586525e-01 
1.651000e+00 -9.202868e-02 -1.585586e-01 
1.652000e+00 -9.183805e-02 -1.584635e-01 
1.653000e+00 -9.164666e-02 -1.583672e-01 
1.654000e+00 -9.145449e-02 -1.582695e-01 
1.655000e+00 -9.126155e-02 -1.581706e-01 
1.656000e+00 -9.106783e-02 -1.580705e-01 
1.657000e+00 -9.087335e-02 -1.579691e-01 
1.658000e+00 -9.067809e-02 -1.578665e-01 
1.659000e+00 -9.048207e-02 -1.577625e-01 
1.660000e+00 -9.028527e-02 -1.576574e-01 
1.661000e+00 -9.008769e-02 -1.575509e-01 
1.662000e+00 -8.988934e-02 -1.574432e-01 
1.663000e+00 -8.969022e-02 -1.573342e-01 
1.664000e+00 -8.949032e-02 -1.572240e-01 
1.665000e+00 -8.928965e-02 -1.571125e-01 
1.666000e+00 -8.908820e-02 -1.569998e-01 
1.667000e+00 -8.888598e-02 -1.568857e-01 
1.668000e+00 -8.868298e-02 -1.567704e-01 
1.669000e+00 -8.847921e-02 -1.566539e-01 
1.670000e+00 -8.827465e-02 -1.565360e-01 
1.671000e+00 -8.806932e-02 -1.564169e-01 
1.672000e+00 -8.786322e-02 -1.562965e-01 
1.673000e+00 -8.765633e-02 -1.561749e-01 
1.674000e+00 -8.744867e-02 -1.560520e-01 
1.675000e+00 -8.724022e-02 -1.559278e-01 
1.676000e+00 -8.703100e-02 -1.558023e-01 
1.677000e+00 -8.682100e-02 -1.556756e-01 
1.678000e+00 -8.661022e-02 -1.555475e-01 
1.679000e+00 -8.639866e-02 -1.554182e-01 
1.680000e+00 -8.618632e-02 -1.552877e-01 
1.681000e+00 -8.597320e-02 -1.551558e-01 
1.682000e+00 -8.575930e-02 -1.550227e-01 
1.683000e+00 -8.554462e-02 -1.548883e-01 
1.684000e+00 -8.532915e-02 -1.547526e-01 
1.685000e+00 -8.511291e-02 -1.546156e-01 
1.686000e+00 -8.489588e-02 -1.544773e-01 
1.687000e+00 -8.467808e-02 -1.543378e-01 
1.688000e+00 -8.445949e-02 -1.541970e-01 
1.689000e+00 -8.424011e-02 -1.540549e-01 
1.690000e+00 -8.401996e-02 -1.539115e-01 
1.691000e+00 -8.379902e-02 -1.537668e-01 
1.692000e+00 -8.357730e-02 -1.536209e-01 
1.693000e+00 -8.335480e-02 -1.534737e-01 
1.694000e+00 -8.313151e-02 -1.533251e-01 
1.695000e+00 -8.290744e-02 -1.531753e-01 
1.696000e+00 -8.268259e-02 -1.530242e-01 
1.697000e+00 -8.245695e-02 -1.528719e-01 
1.698000e+00 -8.223053e-02 -1.527182e-01 
1.699000e+00 -8.200332e-02 -1.525632e-01 
1.700000e+00 -8.177533e-02 -1.524070e-01 
1.701000e+00 -8.154656e-02 -1.522495e-01 
1.702000e+00 -8.131700e-02 -1.520906e-01 
1.703000e+00 -8.108666e-02 -1.519305e-01 
1.704000e+00 -8.085553e-02 -1.517691e-01 
1.705000e+00 -8.062362e-02 -1.516064e-01 
1.706000e+00 -8.039092e-02 -1.514425e-01 
1.707000e+00 -8.015744e-02 -1.512772e-01 
1.708000e+00 -7.992317e-02 -1.511106e-01 
1.709000e+00 -7.968812e-02 -1.509428e-01 
1.710000e+00 -7.945229e-02 -1.507736e-01 
1.711000e+00 -7.921567e-02 -1.506032e-01 
1.712000e+00 -7.897826e-02 -1.504315e-01 
1.713000e+00 -7.874007e-02 -1.502585e-01 
1.714000e+00 -7.850110e-02 -1.500841e-01 
1.715000e+00 -7.826133e-02 -1.499085e-01 
1.716000e+00 -7.802079e-02 -1.497316e-01 
1.717000e+00 -7.777946e-02 -1.495535e-01 
1.718000e+00 -7.753734e-02 -1.493740e-01 
1.719000e+00 -7.729444e-02 -1.491932e-01 
1.720000e+00 -7.705076e-02 -1.490111e-01 
1.721000e+00 -7.680629e-02 -1.488278e-01 
1.722000e+00 -7.656103e-02 -1.486431e-01 
1.723000e+00 -7.631499e-02 -1.484571e-01 
1.724000e+00 -7.606817e-02 -1.482699e-01 
1.725000e+00 -7.582056e-02 -1.480814e-01 
1.726000e+00 -7.557217e-02 -1.478915e-01 
1.727000e+00 -7.532299e-02 -1.477004e-01 
1.728000e+00 -7.507303e-02 -1.475080e-01 
1.729000e+00 -7.482228e-02 -1.473143e-01 
1.730000e+00 -7.457075e-02 -1.471193e-01 
1.731000e+00 -7.431844e-02 -1.469230e-01 
1.732000e+00 -7.406534e-02 -1.467254e-01 
1.733000e+00 -7.381146e-02 -1.465265e-01 
1.734000e+00 -7.355680e-02 -1.463263e-01 
1.735000e+00 -7.330135e-02 -1.461248e-01 
1.736000e+00 -7.304512e-02 -1.459220e-01 
1.737000e+00 -7.278811e-02 -1.457180e-01 
1.738000e+00 -7.253031e-02 -1.455126e-01 
1.739000e+00 -7.227173e-02 -1.453059e-01 
1.740000e+00 -7.201237e-02 -1.450980e-01 
1.741000e+00 -7.175223e-02 -1.448888e-01 
1.742000e+00 -7.149131e-02 -1.446782e-01 
1.743000e+00 -7.122960e-02 -1.444664e-01 
1.744000e+00 -7.096712e-02 -1.442533e-01 
1.745000e+00 -7.070385e-02 -1.440389e-01 
1.746000e+00 -7.043980e-02 -1.438232e-01 
1.747000e+00 -7.017498e-02 -1.436062e-01 
1.748000e+00 -6.990937e-02 -1.433879e-01 
1.749000e+00 -6.964298e-02 -1.431683e-01 
1.750000e+00 -6.937581e-02 -1.429475e-01 
1.751000e+00 -6.910787e-02 -1.427253e-01 
1.752000e+00 -6.883914e-02 -1.425019e-01 
1.753000e+00 -6.856964e-02 -1.422771e-01 
1.754000e+00 -6.829936e-02 -1.420511e-01 
1.755000e+00 -6.802830e-02 -1.418238e-01 
1.756000e+00 -6.775646e-02 -1.415952e-01 
1.757000e+00 -6.748385e-02 -1.413653e-01 
1.758000e+00 -6.721046e-02 -1.411341e-01 
1.759000e+00 -6.693629e-02 -1.409017e-01 
1.760000e+00 -6.666135e-02 -1.406679e-01 
1.761000e+00 -6.638563e-02 -1.404329e-01 
1.762000e+00 -6.610914e-02 -1.401965e-01 
1.763000e+00 -6.583187e-02 -1.399589e-01 
1.764000e+00 -6.555383e-02 -1.397200e-01 
1.765000e+00 -6.527502e-02 -1.394799e-01 
1.766000e+00 -6.499543e-02 -1.392384e-01 
1.767000e+00 -6.471507e-02 -1.389956e-01 
1.768000e+00 -6.443393e-02 -1.387516e-01 
1.769000e+00 -6.415203e-02 -1.385063e-01 
1.770000e+00 -6.386935e-02 -1.382597e-01 
1.771000e+00 -6.358591e-02 -1.380118e-01 
1.772000e+00 -6.330169e-02 -1.377627e-01 
1.773000e+00 -6.301670e-02 -1.375122e-01 
1.774000e+00 -6.273095e-02 -1.372605e-01 
1.775000e+00 -6.244443e-02 -1.370075e-01 
1.776000e+00 -6.215713e-02 -1.367533e-01 
1.777000e+00 -6.186907e-02 -1.364977e-01 
1.778000e+00 -6.158025e-02 -1.362409e-01 
1.779000e+00 -6.129065e-02 -1.359828e-01 
1.780000e+00 -6.100030e-02 -1.357234e-01 
1.781000e+00 -6.070917e-02 -1.354628e-01 
1.782000e+00 -6.041728e-02 -1.352009e-01 
1.783000e+00 -6.012463e-02 -1.349377e-01 
1.784000e+00 -5.983122e-02 -1.346732e-01 
1.785000e+00 -5.953704e-02 -1.344075e-01 
1.786000e+00 -5.924210e-02 -1.341405e-01 
1.787000e+00 -5.894640e-02 -1.338722e-01 
1.788000e+00 -5.864994e-02 -1.336027e-01 
1.789000e+00 -5.835272e-02 -1.333319e-01 
1.790000e+00 -5.805474e-02 -1.330598e-01 
1.791000e+00 -5.775600e-02 -1.327864e-01 
1.792000e+00 -5.745650e-02 -1.325118e-01 
1.793000e+00 -5.715625e-02 -1.322360e-01 
1.794000e+00 -5.685524e-02 -1.319588e-01 
1.795000e+00 -5.655347e-02 -1.316804e-01 
1.796000e+00 -5.625095e-02 -1.314008e-01 
1.797000e+00 -5.594768e-02 -1.311199e-01 
1.798000e+00 -5.564365e-02 -1.308377e-01 
1.799000e+00 -5.533887e-02 -1.305543e-01 
1.800000e+00 -5.503334e-02 -1.302696e-01 
1.801000e+00 -5.472705e-02 -1.299837e-01 
1.802000e+00 -5.442002e-02 -1.296965e-01 
1.803000e+00 -5.411224e-02 -1.294080e-01 
1.804000e+00 -5.380371e-02 -1.291183e-01 
1.805000e+00 -5.349443e-02 -1.288274e-01 
1.806000e+00 -5.318440e-02 -1.285352e-01 
1.807000e+00 -5.287363e-02 -1.282417e-01 
1.808000e+00 -5.256211e-02 -1.279470e-01 
1.809000e+00 -5.224985e-02 -1.276511e-01 
1.810000e+00 -5.193685e-02 -1.273539e-01 
1.811000e+00 -5.162310e-02 -1.270555e-01 
1.812000e+00 -5.130862e-02 -1.267558e-01 
1.813000e+00 -5.099339e-02 -1.264549e-01 
1.814000e+00 -5.067742e-02 -1.261527e-01 
1.815000e+00 -5.036072e-02 -1.258493e-01 
1.816000e+00 -5.004327e-02 -1.255447e-01 
1.817000e+00 -4.972509e-02 -1.252388e-01 
1.818000e+00 -4.940618e-02 -1.249317e-01 
1.819000e+00 -4.908652e-02 -1.246234e-01 
1.820000e+00 -4.876614e-02 -1.243138e-01 
1.821000e+00 -4.844502e-02 -1.240030e-01 
1.822000e+00 -4.812317e-02 -1.236910e-01 
1.823000e+00 -4.780059e-02 -1.233777e-01 
1.824000e+00 -4.747728e-02 -1.230632e-01 
1.825000e+00 -4.715325e-02 -1.227475e-01 
1.826000e+00 -4.682848e-02 -1.224306e-01 
1.827000e+00 -4.650299e-02 -1.221124e-01 
1.828000e+00 -4.617677e-02 -1.217931e-01 
1.829000e+00 -4.584983e-02 -1.214725e-01 
1.830000e+00 -4.552216e-02 -1.211507e-01 
1.831000e+00 -4.519377e-02 -1.208276e-01 
1.832000e+00 -4.486467e-02 -1.205034e-01 
1.833000e+00 -4.453484e-02 -1.201779e-01 
1.834000e+00 -4.420429e-02 -1.198513e-01 
1.835000e+00 -4.387302e-02 -1.195234e-01 
1.836000e+00 -4.354104e-02 -1.191943e-01 
1.837000e+00 -4.320835e-02 -1.188640e-01 
1.838000e+00 -4.287494e-02 -1.185325e-01 
1.839000e+00 -4.254081e-02 -1.181998e-01 
1.840000e+00 -4.220598e-02 -1.178659e-01 
1.841000e+00 -4.187043e-02 -1.175308e-01 
1.842000e+00 -4.153417e-02 -1.171945e-01 
1.843000e+00 -4.119721e-02 -1.168570e-01 
1.844000e+00 -4.085954e-02 -1.165183e-01 
1.845000e+00 -4.052116e-02 -1.161785e-01 
1.846000e+00 -4.018208e-02 -1.158374e-01 
1.847000e+00 -3.984230e-02 -1.154951e-01 
1.848000e+00 -3.950182e-02 -1.151517e-01 
1.849000e+00 -3.916063e-02 -1.148070e-01 
1.850000e+00 -3.881875e-02 -1.144612e-01 
1.851000e+00 -3.847616e-02 -1.141142e-01 
1.852000e+00 -3.813288e-02 -1.137660e-01 
1.853000e+00 -3.778891e-02 -1.134166e-01 
1.854000e+00 -3.744424e-02 -1.130661e-01 
1.855000e+00 -3.709888e-02 -1.127144e-01 
1.856000e+00 -3.675283e-02 -1.123615e-01 
1.857000e+00 -3.640609e-02 -1.120074e-01 
1.858000e+00 -3.605866e-02 -1.116522e-01 
1.859000e+00 -3.571054e-02 -1.112958e-01 
1.860000e+00 -3.536174e-02 -1.109383e-01 
1.861000e+00 -3.501225e-02 -1.105795e-01 
1.862000e+00 -3.466208e-02 -1.102197e-01 
1.863000e+00 -3.431123e-02 -1.098586e-01 
1.864000e+00 -3.395970e-02 -1.094964e-01 
1.865000e+00 -3.360749e-02 -1.091331e-01 
1.866000e+00 -3.325460e-02 -1.087686e-01 
1.867000e+00 -3.290104e-02 -1.084029e-01 
1.868000e+00 -3.254681e-02 -1.080361e-01 
1.869000e+00 -3.219190e-02 -1.076681e-01 
1.870000e+00 -3.183632e-02 -1.072990e-01 
1.871000e+00 -3.148007e-02 -1.069288e-01 
1.872000e+00 -3.112316e-02 -1.065574e-01 
1.873000e+00 -3.076557e-02 -1.061849e-01 
1.874000e+00 -3.040733e-02 -1.058112e-01 
1.875000e+00 -3.004842e-02 -1.054365e-01 
1.876000e+00 -2.968884e-02 -1.050605e-01 
1.877000e+00 -2.932861e-02 -1.046835e-01 
1.878000e+00 -2.896772e-02 -1.043053e-01 
1.879000e+00 -2.860617e-02 -1.039260e-01 
1.880000e+00 -2.824397e-02 -1.035456e-01 
1.881000e+00 -2.788111e-02 -1.031641e-01 
1.882000e+00 -2.751760e-02 -1.027814e-01 
1.883000e+00 -2.715345e-02 -1.023976e-01 
1.884000e+00 -2.678864e-02 -1.020127e-01 
1.885000e+00 -2.642318e-02 -1.016267e-01 
1.886000e+00 -2.605708e-02 -1.012396e-01 
1.887000e+00 -2.569034e-02 -1.008514e-01 
1.888000e+00 -2.532295e-02 -1.004621e-01 
1.889000e+00 -2.495493e-02 -1.000717e-01 
1.890000e+00 -2.458626e-02 -9.968016e-02 
1.891000e+00 -2.421696e-02 -9.928755e-02 
1.892000e+00 -2.384703e-02 -9.889384e-02 
1.893000e+00 -2.347646e-02 -9.849904e-02 
1.894000e+00 -2.310525e-02 -9.810315e-02 
1.895000e+00 -2.273342e-02 -9.770618e-02 
1.896000e+00 -2.236096e-02 -9.730812e-02 
1.897000e+00 -2.198788e-02 -9.690898e-02 
1.898000e+00 -2.161417e-02 -9.650876e-02 
1.899000e+00 -2.123984e-02 -9.610747e-02 
1.900000e+00 -2.086488e-02 -9.570510e-02 
1.901000e+00 -2.048931e-02 -9.530166e-02 
1.902000e+00 -2.011312e-02 -9.489715e-02 
1.903000e+00 -1.973632e-02 -9.449158e-02 
1.904000e+00 -1.935890e-02 -9.408494e-02 
1.905000e+00 -1.898087e-02 -9.367724e-02 
1.906000e+00 -1.860223e-02 -9.326849e-02 
1.907000e+00 -1.822298e-02 -9.285868e-02 
1.908000e+00 -1.784313e-02 -9.244781e-02 
1.909000e+00 -1.746268e-02 -9.203590e-02 
1.910000e+00 -1.708162e-02 -9.162294e-02 
1.911000e+00 -1.669996e-02 -9.120893e-02 
1.912000e+00 -1.631770e-02 -9.079389e-02 
1.913000e+00 -1.593485e-02 -9.037780e-02 
1.914000e+00 -1.555140e-02 -8.996068e-02 
1.915000e+00 -1.516737e-02 -8.954252e-02 
1.916000e+00 -1.478274e-02 -8.912334e-02 
1.917000e+00 -1.439752e-02 -8.870313e-02 
1.918000e+00 -1.401172e-02 -8.828189e-02 
1.919000e+00 -1.362533e-02 -8.785963e-02 
1.920000e+00 -1.323836e-02 -8.743635e-02 
1.921000e+00 -1.285081e-02 -8.701205e-02 
1.922000e+00 -1.246268e-02 -8.658674e-02 
1.923000e+00 -1.207398e-02 -8.616042e-02 
1.924000e+00 -1.168470e-02 -8.573310e-02 
1.925000e+00 -1.129485e-02 -8.530476e-02 
1.926000e+00 -1.090443e-02 -8.487543e-02 
1.927000e+00 -1.051345e-02 -8.444510e-02 
1.928000e+00 -1.012190e-02 -8.401377e-02 
1.929000e+00 -9.729780e-03 -8.358145e-02 
1.930000e+00 -9.337104e-03 -8.314814e-02 
1.931000e+00 -8.943868e-03 -8.271384e-02 
1.932000e+00 -8.550076e-03 -8.227856e-02 
1.933000e+00 -8.155729e-03 -8.184230e-02 
1.934000e+00 -7.760829e-03 -8.140506e-02 
1.935000e+00 -7.365379e-03 -8.096685e-02 
1.936000e+00 -6.969381e-03 -8.052766e-02 
1.937000e+00 -6.572836e-03 -8.008751e-02 
1.938000e+00 -6.175748e-03 -7.964639e-02 
1.939000e+00 -5.778119e-03 -7.920431e-02 
1.940000e+00 -5.379950e-03 -7.876127e-02 
1.941000e+00 -4.981244e-03 -7.831728e-02 
1.942000e+00 -4.582003e-03 -7.787233e-02 
1.943000e+00 -4.182230e-03 -7.742643e-02 
1.944000e+00 -3.781927e-03 -7.697959e-02 
1.945000e+00 -3.381095e-03 -7.653181e-02 
1.946000e+00 -2.979738e-03 -7.608308e-02 
1.947000e+00 -2.577858e-03 -7.563342e-02 
1.948000e+00 -2.175457e-03 -7.518282e-02 
1.949000e+00 -1.772536e-03 -7.473130e-02 
1.950000e+00 -1.369100e-03 -7.427885e-02 
1.951000e+00 -9.651497e-04 -7.382547e-02 
1.952000e+00 -5.606876e-04 -7.337118e-02 
1.953000e+00 -1.557163e-04 -7.291596e-02 
1.954000e+00 2.497620e-04 -7.245984e-02 
1.955000e+00 6.557447e-04 -7.200280e-02 
1.956000e+00 1.062230e-03 -7.154486e-02 
1.957000e+00 1.469214e-03 -7.108602e-02 
1.958000e+00 1.876696e-03 -7.062627e-02 
1.959000e+00 2.284672e-03 -7.016563e-02 
1.960000e+00 2.693141e-03 -6.970410e-02 
1.961000e+00 3.102100e-03 -6.924167e-02 
1.962000e+00 3.511547e-03 -6.877836e-02 
1.963000e+00 3.921478e-03 -6.831417e-02 
1.964000e+00 4.331892e-03 -6.784910e-02 
1.965000e+00 4.742786e-03 -6.738315e-02 
1.966000e+00 5.154158e-03 -6.691633e-02 
1.967000e+00 5.566005e-03 -6.644864e-02 
1.968000e+00 5.978324e-03 -6.598008e-02 
1.969000e+00 6.391113e-03 -6.551067e-02 
1.970000e+00 6.804369e-03 -6.504039e-02 
1.971000e+00 7.218091e-03 -6.456927e-02 
1.972000e+00 7.632275e-03 -6.409729e-02 
1.973000e+00 8.046918e-03 -6.362446e-02 
1.974000e+00 8.462019e-03 -6.315079e-02 
1.975000e+00 8.877575e-03 -6.267628e-02 
1.976000e+00 9.293582e-03 -6.220093e-02 
1.977000e+00 9.710039e-03 -6.172475e-02 
1.978000e+00 1.012694e-02 -6.124774e-02 
1.979000e+00 1.054429e-02 -6.076991e-02 
1.980000e+00 1.096208e-02 -6.029125e-02 
1.981000e+00 1.138031e-02 -5.981178e-02 
1.982000e+00 1.179897e-02 -5.933149e-02 
1.983000e+00 1.221807e-02 -5.885039e-02 
1.984000e+00 1.263760e-02 -5.836848e-02 
1.985000e+00 1.305755e-02 -5.788577e-02 
1.986000e+00 1.347794e-02 -5.740226e-02 
1.987000e+00 1.389874e-02 -5.691796e-02 
1.988000e+00 1.431997e-02 -5.643286e-02 
1.989000e+00 1.474161e-02 -5.594698e-02 
1.990000e+00 1.516367e-02 -5.546031e-02 
1.991000e+00 1.558614e-02 -5.497286e-02 
1.992000e+00 1.600901e-02 -5.448463e-02 
1.993000e+00 1.643230e-02 -5.399563e-02 
1.994000e+00 1.685599e-02 -5.350586e-02 
1.995000e+00 1.728007e-02 -5.301533e-02 
1.996000e+00 1.770456e-02 -5.252403e-02 
1.997000e+00 1.812944e-02 -5.203198e-02 
1.998000e+00 1.855472e-02 -5.153918e-02 
1.999000e+00 1.898038e-02 -5.104562e-02 
2.000000e+00 1.940643e-02 -5.055132e-02 
2.001000e+00 1.983287e-02 -5.005628e-02 
2.002000e+00 2.025968e-02 -4.956050e-02 
2.003000e+00 2.068687e-02 -4.906399e-02 
2.004000e+00 2.111444e-02 -4.856674e-02 
2.005000e+00 2.154238e-02 -4.806877e-02 
2.006000e+00 2.197070e-02 -4.757008e-02 
2.007000e+00 2.239937e-02 -4.707068e-02 
2.008000e+00 2.282841e-02 -4.657055e-02 
2.009000e+00 2.325782e-02 -4.606972e-02 
2.010000e+00 2.368758e-02 -4.556819e-02 
2.011000e+00 2.411769e-02 -4.506595e-02 
2.012000e+00 2.454816e-02 -4.456301e-02 
2.013000e+00 2.497897e-02 -4.405938e-02 
2.014000e+00 2.541014e-02 -4.355507e-02 
2.015000e+00 2.584164e-02 -4.305006e-02 
2.016000e+00 2.627349e-02 -4.254438e-02 
2.017000e+00 2.670567e-02 -4.203802e-02 
2.018000e+00 2.713819e-02 -4.153098e-02 
2.019000e+00 2.757104e-02 -4.102328e-02 
2.020000e+00 2.800421e-02 -4.051491e-02 
2.021000e+00 2.843771e-02 -4.000589e-02 
2.022000e+00 2.887154e-02 -3.949620e-02 
2.023000e+00 2.930568e-02 -3.898587e-02 
2.024000e+00 2.974014e-02 -3.847489e-02 
2.025000e+00 3.017491e-02 -3.796326e-02 
2.026000e+00 3.060999e-02 -3.745100e-02 
2.027000e+00 3.104538e-02 -3.693810e-02 
2.028000e+00 3.148107e-02 -3.642457e-02 
2.029000e+00 3.191707e-02 -3.591041e-02 
2.030000e+00 3.235336e-02 -3.539563e-02 
2.031000e+00 3.278994e-02 -3.488023e-02 
2.032000e+00 3.322682e-02 -3.436422e-02 
2.033000e+00 3.366398e-02 -3.384761e-02 
2.034000e+00 3.410143e-02 -3.333038e-02 
2.035000e+00 3.453916e-02 -3.281256e-02 
2.036000e+00 3.497717e-02 -3.229414e-02 
2.037000e+00 3.541546e-02 -3.177512e-02 
2.038000e+00 3.585402e-02 -3.125552e-02 
2.039000e+00 3.629284e-02 -3.073534e-02 
2.040000e+00 3.673194e-02 -3.021458e-02 
2.041000e+00 3.717129e-02 -2.969324e-02 
2.042000e+00 3.761091e-02 -2.917134e-02 
2.043000e+00 3.805078e-02 -2.864887e-02 
2.044000e+00 3.849091e-02 -2.812583e-02 
2.045000e+00 3.893128e-02 -2.760225e-02 
2.046000e+00 3.937191e-02 -2.707810e-02 
2.047000e+00 3.981277e-02 -2.655342e-02 
2.048000e+00 4.025388e-02 -2.602818e-02 
2.049000e+00 4.069522e-02 -2.550241e-02 
2.050000e+00 4.113680e-02 -2.497611e-02 
2.051000e+00 4.157860e-02 -2.444927e-02 
2.052000e+00 4.202064e-02 -2.392191e-02 
2.053000e+00 4.246290e-02 -2.339403e-02 
2.054000e+00 4.290537e-02 -2.286564e-02 
2.055000e+00 4.334807e-02 -2.233673e-02 
2.056000e+00 4.379098e-02 -2.180731e-02 
2.057000e+00 4.423410e-02 -2.127740e-02 
2.058000e+00 4.467743e-02 -2.074698e-02 
2.059000e+00 4.512096e-02 -2.021607e-02 
2.060000e+00 4.556469e-02 -1.968467e-02 
2.061000e+00 4.600862e-02 -1.915279e-02 
2.062000e+00 4.645274e-02 -1.862043e-02 
2.063000e+00 4.689705e-02 -1.808759e-02 
2.064000e+00 4.734155e-02 -1.755429e-02 
2.065000e+00 4.778624e-02 -1.702051e-02 
2.066000e+00 4.823110e-02 -1.648628e-02 
2.067000e+00 4.867614e-02 -1.595159e-02 
2.068000e+00 4.912136e-02 -1.541645e-02 
2.069000e+00 4.956674e-02 -1.488086e-02 
2.070000e+00 5.001229e-02 -1.434483e-02 
2.071000e+00 5.045800e-02 -1.380836e-02 
2.072000e+00 5.090388e-02 -1.327146e-02 
2.073000e+00 5.134991e-02 -1.273413e-02 
2.074000e+00 5.179609e-02 -1.219638e-02 
2.075000e+00 5.224242e-02 -1.165820e-02 
2.076000e+00 5.268890e-02 -1.111962e-02 
2.077000e+00 5.313552e-02 -1.058062e-02 
2.078000e+00 5.358227e-02 -1.004122e-02 
2.079000e+00 5.402917e-02 -9.501423e-03 
2.080000e+00 5.447619e-02 -8.961229e-03 
2.081000e+00 5.492334e-02 -8.420644e-03 
2.082000e+00 5.537062e-02 -7.879674e-03 
2.083000e+00 5.581802e-02 -7.338323e-03 
2.084000e+00 5.626554e-02 -6.796596e-03 
2.085000e+00 5.671317e-02 -6.254499e-03 
2.086000e+00 5.716091e-02 -5.712035e-03 
2.087000e+00 5.760876e-02 -5.169210e-03 
2.088000e+00 5.805671e-02 -4.626028e-03 
2.089000e+00 5.850476e-02 -4.082495e-03 
2.090000e+00 5.895291e-02 -3.538615e-03 
2.091000e+00 5.940115e-02 -2.994393e-03 
2.092000e+00 5.984948e-02 -2.449834e-03 
2.093000e+00 6.029789e-02 -1.904943e-03 
2.094000e+00 6.074639e-02 -1.359725e-03 
2.095000e+00 6.119496e-02 -8.141839e-04 
2.096000e+00 6.164361e-02 -2.683257e-04 
2.097000e+00 6.209233e-02 2.778451e-04 
2.098000e+00 6.254112e-02 8.243235e-04 
2.099000e+00 6.298997e-02 1.371104e-03 
2.100000e+00 6.343888e-02 1.918183e-03 
2.101000e+00 6.388785e-02 2.465555e-03 
2.102000e+00 6.433687e-02 3.013214e-03 
2.103000e+00 6.478594e-02 3.561156e-03 
2.104000e+00 6.523506e-02 4.109377e-03 
2.105000e+00 6.568421e-02 4.657870e-03 
2.106000e+00 6.613341e-02 5.206631e-03 
2.107000e+00 6.658264e-02 5.755655e-03 
2.108000e+00 6.703189e-02 6.304937e-03 
2.109000e+00 6.748118e-02 6.854472e-03 
2.110000e+00 6.793049e-02 7.404255e-03 
2.111000e+00 6.837982e-02 7.954280e-03 
2.112000e+00 6.882916e-02 8.504544e-03 
2.113000e+00 6.927852e-02 9.055041e-03 
2.114000e+00 6.972788e-02 9.605765e-03 
2.115000e+00 7.017725e-02 1.015671e-02 
2.116000e+00 7.062662e-02 1.070788e-02 
2.117000e+00 7.107599e-02 1.125925e-02 
2.118000e+00 7.152535e-02 1.181084e-02 
2.119000e+00 7.197470e-02 1.236263e-02 
2.120000e+00 7.242403e-02 1.291461e-02 
2.121000e+00 7.287335e-02 1.346679e-02 
2.122000e+00 7.332264e-02 1.401915e-02 
2.123000e+00 7.377191e-02 1.457170e-02 
2.124000e+00 7.422115e-02 1.512442e-02 
2.125000e+00 7.467035e-02 1.567732e-02 
2.126000e+00 7.511952e-02 1.623038e-02 
2.127000e+00 7.556865e-02 1.678360e-02 
2.128000e+00 7.601773e-02 1.733698e-02 
2.129000e+00 7.646676e-02 1.789052e-02 
2.130000e+00 7.691574e-02 1.844419e-02 
2.131000e+00 7.736467e-02 1.899801e-02 
2.132000e+00 7.781353e-02 1.955197e-02 
2.133000e+00 7.826233e-02 2.010605e-02 
2.134000e+00 7.871106e-02 2.066027e-02 
2.135000e+00 7.915973e-02 2.121460e-02 
2.136000e+00 7.960831e-02 2.176905e-02 
2.137000e+00 8.005681e-02 2.232360e-02 
2.138000e+00 8.050524e-02 2.287826e-02 
2.139000e+00 8.095357e-02 2.343303e-02 
2.140000e+00 8.140181e-02 2.398788e-02 
2.141000e+00 8.184996e-02 2.454283e-02 
2.142000e+00 8.229801e-02 2.509786e-02 
2.143000e+00 8.274595e-02 2.565297e-02 
2.144000e+00 8.319379e-02 2.620815e-02 
2.145000e+00 8.364152e-02 2.676340e-02 
2.146000e+00 8.408913e-02 2.731871e-02 
2.147000e+00 8.453662e-02 2.787408e-02 
2.148000e+00 8.498399e-02 2.842950e-02 
2.149000e+00 8.543124e-02 2.898498e-02 
2.150000e+00 8.587835e-02 2.954049e-02 
2.151000e+00 8.632533e-02 3.009604e-02 
2.152000e+00 8.677217e-02 3.065162e-02 
2.153000e+00 8.721887e-02 3.120723e-02 
2.154000e+00 8.766542e-02 3.176286e-02 
2.155000e+00 8.811183e-02 3.231850e-02 
2.156000e+00 8.855807e-02 3.287416e-02 
2.157000e+00 8.900416e-02 3.342982e-02 
2.158000e+00 8.945009e-02 3.398548e-02 
2.159000e+00 8.989585e-02 3.454113e-02 
2.160000e+00 9.034144e-02 3.509677e-02 
2.161000e+00 9.078685e-02 3.565240e-02 
2.162000e+00 9.123209e-02 3.620801e-02 
2.163000e+00 9.167715e-02 3.676359e-02 
2.164000e+00 9.212202e-02 3.731914e-02 
2.165000e+00 9.256669e-02 3.787465e-02 
2.166000e+00 9.301118e-02 3.843011e-02 
2.167000e+00 9.345546e-02 3.898553e-02 
2.168000e+00 9.389955e-02 3.954090e-02 
2.169000e+00 9.434342e-02 4.009621e-02 
2.170000e+00 9.478709e-02 4.065145e-02 
2.171000e+00 9.523054e-02 4.120663e-02 
2.172000e+00 9.567377e-02 4.176173e-02 
2.173000e+00 9.611678e-02 4.231675e-02 
2.174000e+00 9.655956e-02 4.287168e-02 
2.175000e+00 9.700212e-02 4.342653e-02 
2.176000e+00 9.744443e-02 4.398127e-02 
2.177000e+00 9.788651e-02 4.453592e-02 
2.178000e+00 9.832835e-02 4.509046e-02 
2.179000e+00 9.876994e-02 4.564489e-02 
2.180000e+00 9.921127e-02 4.619920e-02 
2.181000e+00 9.965236e-02 4.675338e-02 
2.182000e+00 1.000932e-01 4.730744e-02 
2.183000e+00 1.005337e-01 4.786136e-02 
2.184000e+00 1.009740e-01 4.841515e-02 
2.185000e+00 1.014140e-01 4.896879e-02 
2.186000e+00 1.018538e-01 4.952228e-02 
2.187000e+00 1.022933e-01 5.007562e-02 
2.188000e+00 1.027324e-01 5.062879e-02 
2.189000e+00 1.031713e-01 5.118180e-02 
2.190000e+00 1.036099e-01 5.173463e-02 
2.191000e+00 1.040482e-01 5.228729e-02 
2.192000e+00 1.044862e-01 5.283977e-02 
2.193000e+00 1.049239e-01 5.339206e-02 
2.194000e+00 1.053613e-01 5.394416e-02 
2.195000e+00 1.057984e-01 5.449605e-02 
2.196000e+00 1.062352e-01 5.504775e-02 
2.197000e+00 1.066716e-01 5.559923e-02 
2.198000e+00 1.071077e-01 5.615050e-02 
2.199000e+00 1.075435e-01 5.670155e-02 
2.200000e+00 1.079790e-01 5.725237e-02 
2.201000e+00 1.084141e-01 5.780296e-02 
2.202000e+00 1.088488e-01 5.835332e-02 
2.203000e+00 1.092833e-01 5.890343e-02 
2.204000e+00 1.097173e-01 5.945329e-02 
2.205000e+00 1.101511e-01 6.000291e-02 
2.206000e+00 1.105844e-01 6.055226e-02 
2.207000e+00 1.110174e-01 6.110135e-02 
2.208000e+00 1.114501e-01 6.165017e-02 
2.209000e+00 1.118823e-01 6.219872e-02 
2.210000e+00 1.123142e-01 6.274698e-02 
2.211000e+00 1.127457e-01 6.329496e-02 
2.212000e+00 1.131768e-01 6.384265e-02 
2.213000e+00 1.136076e-01 6.439004e-02 
2.214000e+00 1.140379e-01 6.493713e-02 
2.215000e+00 1.144679e-01 6.548392e-02 
2.216000e+00 1.148974e-01 6.603039e-02 
2.217000e+00 1.153266e-01 6.657654e-02 
2.218000e+00 1.157553e-01 6.712237e-02 
2.219000e+00 1.161836e-01 6.766786e-02 
2.220000e+00 1.166115e-01 6.821303e-02 
2.221000e+00 1.170390e-01 6.875785e-02 
2.222000e+00 1.174661e-01 6.930233e-02 
2.223000e+00 1.178927e-01 6.984646e-02 
2.224000e+00 1.183189e-01 7.039023e-02 
2.225000e+00 1.187447e-01 7.093364e-02 
2.226000e+00 1.191700e-01 7.147668e-02 
2.227000e+00 1.195949e-01 7.201934e-02 
2.228000e+00 1.200193e-01 7.256163e-02 
2.229000e+00 1.204432e-01 7.310354e-02 
2.230000e+00 1.208667e-01 7.364506e-02 
2.231000e+00 1.212898e-01 7.418618e-02 
2.232000e+00 1.217124e-01 7.472690e-02 
2.233000e+00 1.221345e-01 7.526721e-02 
2.234000e+00 1.225561e-01 7.580712e-02 
2.235000e+00 1.229772e-01 7.634661e-02 
2.236000e+00 1.233979e-01 7.688567e-02 
2.237000e+00 1.238181e-01 7.742431e-02 
2.238000e+00 1.242378e-01 7.796252e-02 
2.239000e+00 1.246569e-01 7.850028e-02 
2.240000e+00 1.250756e-01 7.903761e-02 
2.241000e+00 1.254938e-01 7.957448e-02 
2.242000e+00 1.259115e-01 8.011090e-02 
2.243000e+00 1.263286e-01 8.064686e-02 
2.244000e+00 1.267453e-01 8.118235e-02 
2.245000e+00 1.271614e-01 8.171737e-02 
2.246000e+00 1.275770e-01 8.225192e-02 
2.247000e+00 1.279920e-01 8.278598e-02 
2.248000e+00 1.284065e-01 8.331955e-02 
2.249000e+00 1.288205e-01 8.385264e-02 
2.250000e+00 1.292340e-01 8.438522e-02 
2.251000e+00 1.296469e-01 8.491730e-02 
2.252000e+00 1.300592e-01 8.544887e-02 
2.253000e+00 1.304710e-01 8.597993e-02 
2.254000e+00 1.308822e-01 8.651046e-02 
2.255000e+00 1.312929e-01 8.704047e-02 
2.256000e+00 1.317030e-01 8.756995e-02 
2.257000e+00 1.321125e-01 8.809889e-02 
2.258000e+00 1.325214e-01 8.862729e-02 
2.259000e+00 1.329298e-01 8.915514e-02 
2.260000e+00 1.333375e-01 8.968244e-02 
2.261000e+00 1.337447e-01 9.020919e-02 
2.262000e+00 1.341513e-01 9.073536e-02 
2.263000e+00 1.345573e-01 9.126097e-02 
2.264000e+00 1.349627e-01 9.178601e-02 
2.265000e+00 1.353675e-01 9.231046e-02 
2.266000e+00 1.357716e-01 9.283433e-02 
2.267000e+00 1.361752e-01 9.335761e-02 
2.268000e+00 1.365781e-01 9.388029e-02 
2.269000e+00 1.369804e-01 9.440237e-02 
2.270000e+00 1.373821e-01 9.492384e-02 
2.271000e+00 1.377831e-01 9.544470e-02 
2.272000e+00 1.381835e-01 9.596495e-02 
2.273000e+00 1.385833e-01 9.648457e-02 
2.274000e+00 1.389824e-01 9.700356e-02 
2.275000e+00 1.393809e-01 9.752191e-02 
2.276000e+00 1.397787e-01 9.803963e-02 
2.277000e+00 1.401759e-01 9.855670e-02 
2.278000e+00 1.405724e-01 9.907312e-02 
2.279000e+00 1.409682e-01 9.958889e-02 
2.280000e+00 1.413634e-01 1.001040e-01 
2.281000e+00 1.417579e-01 1.006184e-01 
2.282000e+00 1.421517e-01 1.011322e-01 
2.283000e+00 1.425448e-01 1.016453e-01 
2.284000e+00 1.429373e-01 1.021577e-01 
2.285000e+00 1.433290e-01 1.026694e-01 
2.286000e+00 1.437201e-01 1.031804e-01 
2.287000e+00 1.441104e-01 1.036908e-01 
2.288000e+00 1.445001e-01 1.042004e-01 
2.289000e+00 1.448890e-01 1.047093e-01 
2.290000e+00 1.452773e-01 1.052175e-01 
2.291000e+00 1.456648e-01 1.057250e-01 
2.292000e+00 1.460516e-01 1.062317e-01 
2.293000e+00 1.464376e-01 1.067378e-01 
2.294000e+00 1.468230e-01 1.072431e-01 
2.295000e+00 1.472076e-01 1.077476e-01 
2.296000e+00 1.475914e-01 1.082514e-01 
2.297000e+00 1.479746e-01 1.087545e-01 
2.298000e+00 1.483569e-01 1.092567e-01 
2.299000e+00 1.487386e-01 1.097583e-01 
2.300000e+00 1.491194e-01 1.102590e-01 
2.301000e+00 1.494995e-01 1.107590e-01 
2.302000e+00 1.498789e-01 1.112582e-01 
2.303000e+00 1.502575e-01 1.117567e-01 
2.304000e+00 1.506353e-01 1.122543e-01 
2.305000e+00 1.510123e-01 1.127511e-01 
2.306000e+00 1.513886e-01 1.132472e-01 
2.307000e+00 1.517641e-01 1.137424e-01 
2.308000e+00 1.521387e-01 1.142368e-01 
2.309000e+00 1.525126e-01 1.147304e-01 
2.310000e+00 1.528857e-01 1.152232e-01 
2.311000e+00 1.532580e-01 1.157152e-01 
2.312000e+00 1.536295e-01 1.162063e-01 
2.313000e+00 1.540002e-01 1.166966e-01 
2.314000e+00 1.543701e-01 1.171861e-01 
2.315000e+00 1.547391e-01 1.176747e-01 
2.316000e+00 1.551073e-01 1.181624e-01 
2.317000e+00 1.554747e-01 1.186493e-01 
2.318000e+00 1.558413e-01 1.191354e-01 
2.319000e+00 1.562070e-01 1.196206e-01 
2.320000e+00 1.565719e-01 1.201048e-01 
2.321000e+00 1.569360e-01 1.205883e-01 
2.322000e+00 1.572992e-01 1.210708e-01 
2.323000e+00 1.576616e-01 1.215524e-01 
2.324000e+00 1.580231e-01 1.220332e-01 
2.325000e+00 1.583837e-01 1.225130e-01 
2.326000e+00 1.587435e-01 1.229920e-01 
2.327000e+00 1.591024e-01 1.234700e-01 
2.328000e+00 1.594605e-01 1.239472e-01 
2.329000e+00 1.598177e-01 1.244234e-01 
2.330000e+00 1.601740e-01 1.248986e-01 
2.331000e+00 1.605294e-01 1.253730e-01 
2.332000e+00 1.608839e-01 1.258464e-01 
2.333000e+00 1.612375e-01 1.263189e-01 
2.334000e+00 1.615903e-01 1.267904e-01 
2.335000e+00 1.619421e-01 1.272610e-01 
2.336000e+00 1.622930e-01 1.277306e-01 
2.337000e+00 1.626431e-01 1.281993e-01 
2.338000e+00 1.629922e-01 1.286670e-01 
2.339000e+00 1.633404e-01 1.291337e-01 
2.340000e+00 1.636876e-01 1.295995e-01 
2.341000e+00 1.640340e-01 1.300642e-01 
2.342000e+00 1.643794e-01 1.305280e-01 
2.343000e+00 1.647239e-01 1.309908e-01 
2.344000e+00 1.650675e-01 1.314526e-01 
2.345000e+00 1.654101e-01 1.319134e-01 
2.346000e+00 1.657517e-01 1.323732e-01 
2.347000e+00 1.660925e-01 1.328320e-01 
2.348000e+00 1.664322e-01 1.332897e-01 
2.349000e+00 1.667710e-01 1.337465e-01 
2.350000e+00 1.671089e-01 1.342022e-01 
2.351000e+00 1.674458e-01 1.346569e-01 
2.352000e+00 1.677817e-01 1.351105e-01 
2.353000e+00 1.681166e-01 1.355631e-01 
2.354000e+00 1.684506e-01 1.360147e-01 
2.355000e+00 1.687836e-01 1.364652e-01 
2.356000e+00 1.691156e-01 1.369147e-01 
2.357000e+00 1.694466e-01 1.373631e-01 
2.358000e+00 1.697766e-01 1.378104e-01 
2.359000e+00 1.701056e-01 1.382567e-01 
2.360000e+00 1.704337e-01 1.387018e-01 
2.361000e+00 1.707607e-01 1.391459e-01 
2.362000e+00 1.710867e-01 1.395890e-01 
2.363000e+00 1.714117e-01 1.400309e-01 
2.364000e+00 1.717357e-01 1.404717e-01 
2.365000e+00 1.720586e-01 1.409115e-01 
2.366000e+00 1.723806e-01 1.413501e-01 
2.367000e+00 1.727015e-01 1.417876e-01 
2.368000e+00 1.730213e-01 1.422240e-01 
2.369000e+00 1.733402e-01 1.426593e-01 
2.370000e+00 1.736580e-01 1.430934e-01 
2.371000e+00 1.739747e-01 1.435265e-01 
2.372000e+00 1.742904e-01 1.439584e-01 
2.373000e+00 1.746051e-01 1.443891e-01 
2.374000e+00 1.749187e-01 1.448187e-01 
2.375000e+00 1.752312e-01 1.452472e-01 
2.376000e+00 1.755427e-01 1.456745e-01 
2.377000e+00 1.758531e-01 1.461006e-01 
2.378000e+00 1.761625e-01 1.465256e-01 
2.379000e+00 1.764707e-01 1.469495e-01 
2.380000e+00 1.767779e-01 1.473721e-01 
2.381000e+00 1.770840e-01 1.477936e-01 
2.382000e+00 1.773890e-01 1.482139e-01 
2.383000e+00 1.776929e-01 1.486330e-01 
2.384000e+00 1.779958e-01 1.490509e-01 
2.385000e+00 1.782975e-01 1.494676e-01 
2.386000e+00 1.785981e-01 1.498831e-01 
2.387000e+00 1.788976e-01 1.502974e-01 
2.388000e+00 1.791960e-01 1.507105e-01 
2.389000e+00 1.794933e-01 1.511224e-01 
2.390000e+00 1.797895e-01 1.515331e-01 
2.391000e+00 1.800846e-01 1.519425e-01 
2.392000e+00 1.803785e-01 1.523507e-01 
2.393000e+00 1.806713e-01 1.527577e-01 
2.394000e+00 1.809630e-01 1.531635e-01 
2.395000e+00 1.812535e-01 1.535680e-01 
2.396000e+00 1.815429e-01 1.539712e-01 
2.397000e+00 1.818312e-01 1.543732e-01 
2.398000e+00 1.821183e-01 1.547740e-01 
2.399000e+00 1.824042e-01 1.551735e-01 
2.400000e+00 1.826890e-01 1.555717e-01 
2.401000e+00 1.829726e-01 1.559686e-01 
2.402000e+00 1.832551e-01 1.563643e-01 
2.403000e+00 1.835364e-01 1.567587e-01 
2.404000e+00 1.838166e-01 1.571518e-01 
2.405000e+00 1.840955e-01 1.575437e-01 
2.406000e+00 1.843733e-01 1.579342e-01 
2.407000e+00 1.846499e-01 1.583234e-01 
2.408000e+00 1.849253e-01 1.587114e-01 
2.409000e+00 1.851996e-01 1.590980e-01 
2.410000e+00 1.854726e-01 1.594833e-01 
2.411000e+00 1.857445e-01 1.598674e-01 
2.412000e+00 1.860151e-01 1.602500e-01 
2.413000e+00 1.862846e-01 1.606314e-01 
2.414000e+00 1.865528e-01 1.610115e-01 
2.415000e+00 1.868198e-01 1.613902e-01 
2.416000e+00 1.870856e-01 1.617675e-01 
2.417000e+00 1.873502e-01 1.621436e-01 
2.418000e+00 1.876136e-01 1.625183e-01 
2.419000e+00 1.878757e-01 1.628916e-01 
2.420000e+00 1.881367e-01 1.632636e-01 
2.421000e+00 1.883964e-01 1.636342e-01 
2.422000e+00 1.886548e-01 1.640035e-01 
2.423000e+00 1.889120e-01 1.643714e-01 
2.424000e+00 1.891680e-01 1.647379e-01 
2.425000e+00 1.894227e-01 1.651031e-01 
2.426000e+00 1.896762e-01 1.654668e-01 
2.427000e+00 1.899284e-01 1.658292e-01 
2.428000e+00 1.901794e-01 1.661902e-01 
2.429000e+00 1.904291e-01 1.665498e-01 
2.430000e+00 1.906775e-01 1.669080e-01 
2.431000e+00 1.909247e-01 1.672649e-01 
2.432000e+00 1.911706e-01 1.676203e-01 
2.433000e+00 1.914153e-01 1.679743e-01 
2.434000e+00 1.916586e-01 1.683269e-01 
2.435000e+00 1.919007e-01 1.686780e-01 
2.436000e+00 1.921415e-01 1.690278e-01 
2.437000e+00 1.923810e-01 1.693761e-01 
2.438000e+00 1.926192e-01 1.697230e-01 
2.439000e+00 1.928561e-01 1.700685e-01 
2.440000e+00 1.930917e-01 1.704125e-01 
2.441000e+00 1.933261e-01 1.707551e-01 
2.442000e+00 1.935591e-01 1.710962e-01 
2.443000e+00 1.937908e-01 1.714359e-01 
2.444000e+00 1.940212e-01 1.717742e-01 
2.445000e+00 1.942502e-01 1.721109e-01 
2.446000e+00 1.944780e-01 1.724463e-01 
2.447000e+00 1.947044e-01 1.727801e-01 
2.448000e+00 1.949296e-01 1.731125e-01 
2.449000e+00 1.951534e-01 1.734434e-01 
2.450000e+00 1.953758e-01 1.737728e-01 
2.451000e+00 1.955969e-01 1.741008e-01 
2.452000e+00 1.958167e-01 1.744273e-01 
2.453000e+00 1.960351e-01 1.747522e-01 
2.454000e+00 1.962522e-01 1.750757e-01 
2.455000e+00 1.964680e-01 1.753977e-01 
2.456000e+00 1.966824e-01 1.757182e-01 
2.457000e+00 1.968954e-01 1.760372e-01 
2.458000e+00 1.971071e-01 1.763547e-01 
2.459000e+00 1.973174e-01 1.766706e-01 
2.460000e+00 1.975264e-01 1.769851e-01 
2.461000e+00 1.977340e-01 1.772980e-01 
2.462000e+00 1.979402e-01 1.776094e-01 
2.463000e+00 1.981451e-01 1.779193e-01 
2.464000e+00 1.983485e-01 1.782276e-01 
2.465000e+00 1.985506e-01 1.785345e-01 
2.466000e+00 1.987513e-01 1.788397e-01 
2.467000e+00 1.989507e-01 1.791435e-01 
2.468000e+00 1.991486e-01 1.794457e-01 
2.469000e+00 1.993451e-01 1.797463e-01 
2.470000e+00 1.995403e-01 1.800454e-01 
2.471000e+00 1.997340e-01 1.803429e-01 
2.472000e+00 1.999264e-01 1.806389e-01 
2.473000e+00 2.001173e-01 1.809333e-01 
2.474000e+00 2.003068e-01 1.812261e-01 
2.475000e+00 2.004950e-01 1.815174e-01 
2.476000e+00 2.006817e-01 1.818071e-01 
2.477000e+00 2.008670e-01 1.820952e-01 
2.478000e+00 2.010508e-01 1.823817e-01 
2.479000e+00 2.012333e-01 1.826667e-01 
2.480000e+00 2.014143e-01 1.829500e-01 
2.481000e+00 2.015939e-01 1.832318e-01 
2.482000e+00 2.017721e-01 1.835120e-01 
2.483000e+00 2.019488e-01 1.837906e-01 
2.484000e+00 2.021241e-01 1.840675e-01 
2.485000e+00 2.022979e-01 1.843429e-01 
2.486000e+00 2.024703e-01 1.846166e-01 
2.487000e+00 2.026413e-01 1.848888e-01 
2.488000e+00 2.028108e-01 1.851593e-01 
2.489000e+00 2.029788e-01 1.854282e-01 
2.490000e+00 2.031454e-01 1.856955e-01 
2.491000e+00 2.033106e-01 1.859612e-01 
2.492000e+00 2.034743e-01 1.862252e-01 
2.493000e+00 2.036365e-01 1.864876e-01 
2.494000e+00 2.037972e-01 1.867483e-01 
2.495000e+00 2.039565e-01 1.870075e-01 
2.496000e+00 2.041143e-01 1.872649e-01 
2.497000e+00 2.042706e-01 1.875208e-01 
2.498000e+00 2.044255e-01 1.877750e-01 
2.499000e+00 2.045789e-01 1.880275e-01 
2.500000e+00 2.047308e-01 1.882784e-01 
2.501000e+00 2.048812e-01 1.885276e-01 
2.502000e+00 2.050301e-01 1.887751e-01 
2.503000e+00 2.051775e-01 1.890210e-01 
2.504000e+00 2.053234e-01 1.892652e-01 
2.505000e+00 2.054679e-01 1.895078e-01 
2.506000e+00 2.056108e-01 1.897487e-01 
2.507000e+00 2.057522e-01 1.899879e-01 
2.508000e+00 2.058921e-01 1.902254e-01 
2.509000e+00 2.060306e-01 1.904612e-01 
2.510000e+00 2.061675e-01 1.906954e-01 
2.511000e+00 2.063028e-01 1.909278e-01 
2.512000e+00 2.064367e-01 1.911586e-01 
2.513000e+00 2.065691e-01 1.913877e-01 
2.514000e+00 2.066999e-01 1.916150e-01 
2.515000e+00 2.068292e-01 1.918407e-01 
2.516000e+00 2.069570e-01 1.920647e-01 
2.517000e+00 2.070833e-01 1.922869e-01 
2.518000e+00 2.072080e-01 1.925075e-01 
2.519000e+00 2.073312e-01 1.927263e-01 
2.520000e+00 2.074528e-01 1.929434e-01 
2.521000e+00 2.075730e-01 1.931588e-01 
2.522000e+00 2.076915e-01 1.933725e-01 
2.523000e+00 2.078086e-01 1.935844e-01 
2.524000e+00 2.079241e-01 1.937947e-01 
2.525000e+00 2.080380e-01 1.940032e-01 
2.526000e+00 2.081504e-01 1.942099e-01 
2.527000e+00 2.082612e-01 1.944150e-01 
2.528000e+00 2.083705e-01 1.946183e-01 
2.529000e+00 2.084782e-01 1.948198e-01 
2.530000e+00 2.085844e-01 1.950196e-01 
2.531000e+00 2.086890e-01 1.952177e-01 
2.532000e+00 2.087920e-01 1.954140e-01 
2.533000e+00 2.088935e-01 1.956085e-01 
2.534000e+00 2.089934e-01 1.958013e-01 
2.535000e+00 2.090917e-01 1.959924e-01 
2.536000e+00 2.091884e-01 1.961817e-01 
2.537000e+00 2.092836e-01 1.963692e-01 
2.538000e+00 2.093772e-01 1.965550e-01 
2.539000e+00 2.094692e-01 1.967390e-01 
2.540000e+00 2.095596e-01 1.969212e-01 
2.541000e+00 2.096484e-01 1.971016e-01 
2.542000e+00 2.097357e-01 1.972803e-01 
2.543000e+00 2.098214e-01 1.974572e-01 
2.544000e+00 2.099054e-01 1.976323e-01 
2.545000e+00 2.099879e-01 1.978057e-01 
2.546000e+00 2.100688e-01 1.979772e-01 
2.547000e+00 2.101480e-01 1.981470e-01 
2.548000e+00 2.102257e-01 1.983150e-01 
2.549000e+00 2.103018e-01 1.984811e-01 
2.550000e+00 2.103762e-01 1.986455e-01 
2.551000e+00 2.104491e-01 1.988081e-01 
2.552000e+00 2.105203e-01 1.989689e-01 
2.553000e+00 2.105900e-01 1.991279e-01 
2.554000e+00 2.106580e-01 1.992851e-01 
2.555000e+00 2.107244e-01 1.994405e-01 
2.556000e+00 2.107892e-01 1.995941e-01 
2.557000e+00 2.108524e-01 1.997459e-01 
2.558000e+00 2.109139e-01 1.998958e-01 
2.559000e+00 2.109738e-01 2.000440e-01 
2.560000e+00 2.110321e-01 2.001903e-01 
2.561000e+00 2.110888e-01 2.003348e-01 
2.562000e+00 2.111438e-01 2.004775e-01 
2.563000e+00 2.111972e-01 2.006183e-01 
2.564000e+00 2.112490e-01 2.007574e-01 
2.565000e+00 2.112991e-01 2.008946e-01 
2.566000e+00 2.113476e-01 2.010300e-01 
2.567000e+00 2.113945e-01 2.011635e-01 
2.568000e+00 2.114397e-01 2.012953e-01 
2.569000e+00 2.114833e-01 2.014251e-01 
2.570000e+00 2.115252e-01 2.015532e-01 
2.571000e+00 2.115655e-01 2.016794e-01 
2.572000e+00 2.116041e-01 2.018038e-01 
2.573000e+00 2.116411e-01 2.019263e-01 
2.574000e+00 2.116765e-01 2.020470e-01 
2.575000e+00 2.117101e-01 2.021658e-01 
2.576000e+00 2.117422e-01 2.022828e-01 
2.577000e+00 2.117725e-01 2.023979e-01 
2.578000e+00 2.118012e-01 2.025112e-01 
2.579000e+00 2.118283e-01 2.026226e-01 
2.580000e+00 2.118537e-01 2.027322e-01 
2.581000e+00 2.118774e-01 2.028399e-01 
2.582000e+00 2.118995e-01 2.029458e-01 
2.583000e+00 2.119198e-01 2.030498e-01 
2.584000e+00 2.119386e-01 2.031519e-01 
2.585000e+00 2.119556e-01 2.032522e-01 
2.586000e+00 2.119710e-01 2.033506e-01 
2.587000e+00 2.119847e-01 2.034471e-01 
2.588000e+00 2.119967e-01 2.035418e-01 
2.589000e+00 2.120071e-01 2.036346e-01 
2.590000e+00 2.120158e-01 2.037255e-01 
2.591000e+00 2.120228e-01 2.038146e-01 
2.592000e+00 2.120281e-01 2.039017e-01 
2.593000e+00 2.120317e-01 2.039870e-01 
2.594000e+00 2.120336e-01 2.040704e-01 
2.595000e+00 2.120339e-01 2.041520e-01 
2.596000e+00 2.120325e-01 2.042316e-01 
2.597000e+00 2.120294e-01 2.043094e-01 
2.598000e+00 2.120246e-01 2.043853e-01 
2.599000e+00 2.120181e-01 2.044593e-01 
2.600000e+00 2.120099e-01 2.045314e-01 
2.601000e+00 2.120000e-01 2.046016e-01 
2.602000e+00 2.119884e-01 2.046699e-01 
2.603000e+00 2.119752e-01 2.047364e-01 
2.604000e+00 2.119602e-01 2.048009e-01 
2.605000e+00 2.119435e-01 2.048636e-01 
2.606000e+00 2.119251e-01 2.049243e-01 
2.607000e+00 2.119051e-01 2.049832e-01 
2.608000e+00 2.118833e-01 2.050402e-01 
2.609000e+00 2.118598e-01 2.050952e-01 
2.610000e+00 2.118346e-01 2.051484e-01 
2.611000e+00 2.118077e-01 2.051997e-01 
2.612000e+00 2.117791e-01 2.052490e-01 
2.613000e+00 2.117488e-01 2.052965e-01 
2.614000e+00 2.117168e-01 2.053420e-01 
2.615000e+00 2.116831e-01 2.053857e-01 
2.616000e+00 2.116477e-01 2.054274e-01 
2.617000e+00 2.116105e-01 2.054672e-01 
2.618000e+00 2.115716e-01 2.055051e-01 
2.619000e+00 2.115311e-01 2.055411e-01 
2.620000e+00 2.114888e-01 2.055752e-01 
2.621000e+00 2.114447e-01 2.056074e-01 
2.622000e+00 2.113990e-01 2.056377e-01 
2.623000e+00 2.113515e-01 2.056660e-01 
2.624000e+00 2.113024e-01 2.056925e-01 
2.625000e+00 2.112515e-01 2.057170e-01 
2.626000e+00 2.111989e-01 2.057396e-01 
2.627000e+00 2.111445e-01 2.057603e-01 
2.628000e+00 2.110884e-01 2.057791e-01 
2.629000e+00 2.110306e-01 2.057959e-01 
2.630000e+00 2.109711e-01 2.058108e-01 
2.631000e+00 2.109099e-01 2.058238e-01 
2.632000e+00 2.108469e-01 2.058349e-01 
2.633000e+00 2.107822e-01 2.058441e-01 
2.634000e+00 2.107158e-01 2.058513e-01 
2.635000e+00 2.106476e-01 2.058566e-01 
2.636000e+00 2.105777e-01 2.058600e-01 
2.637000e+00 2.105061e-01 2.058615e-01 
2.638000e+00 2.104327e-01 2.058610e-01 
2.639000e+00 2.103577e-01 2.058586e-01 
2.640000e+00 2.102808e-01 2.058543e-01 
2.641000e+00 2.102023e-01 2.058481e-01 
2.642000e+00 2.101220e-01 2.058399e-01 
2.643000e+00 2.100400e-01 2.058298e-01 
2.644000e+00 2.099562e-01 2.058177e-01 
2.645000e+00 2.098707e-01 2.058038e-01 
2.646000e+00 2.097834e-01 2.057879e-01 
2.647000e+00 2.096945e-01 2.057700e-01 
2.648000e+00 2.096037e-01 2.057503e-01 
2.649000e+00 2.095113e-01 2.057286e-01 
2.650000e+00 2.094171e-01 2.057050e-01 
2.651000e+00 2.093212e-01 2.056794e-01 
2.652000e+00 2.092235e-01 2.056519e-01 
2.653000e+00 2.091241e-01 2.056225e-01 
2.654000e+00 2.090229e-01 2.055911e-01 
2.655000e+00 2.089200e-01 2.055578e-01 
2.656000e+00 2.088153e-01 2.055226e-01 
2.657000e+00 2.087089e-01 2.054854e-01 
2.658000e+00 2.086008e-01 2.054463e-01 
2.659000e+00 2.084909e-01 2.054053e-01 
2.660000e+00 2.083793e-01 2.053623e-01 
2.661000e+00 2.082659e-01 2.053174e-01 
2.662000e+00 2.081508e-01 2.052706e-01 
2.663000e+00 2.080339e-01 2.052218e-01 
2.664000e+00 2.079153e-01 2.051711e-01 
2.665000e+00 2.077950e-01 2.051184e-01 
2.666000e+00 2.076729e-01 2.050639e-01 
2.667000e+00 2.075490e-01 2.050073e-01 
2.668000e+00 2.074234e-01 2.049489e-01 
2.669000e+00 2.072961e-01 2.048885e-01 
2.670000e+00 2.071670e-01 2.048261e-01 
2.671000e+00 2.070362e-01 2.047619e-01 
2.672000e+00 2.069036e-01 2.046957e-01 
2.673000e+00 2.067693e-01 2.046275e-01 
2.674000e+00 2.066332e-01 2.045574e-01 
2.675000e+00 2.064953e-01 2.044854e-01 
2.676000e+00 2.063558e-01 2.044115e-01 
2.677000e+00 2.062144e-01 2.043356e-01 
2.678000e+00 2.060714e-01 2.042578e-01 
2.679000e+00 2.059265e-01 2.041780e-01 
2.680000e+00 2.057800e-01 2.040963e-01 
2.681000e+00 2.056317e-01 2.040127e-01 
2.682000e+00 2.054816e-01 2.039271e-01 
2.683000e+00 2.053298e-01 2.038396e-01 
2.684000e+00 2.051762e-01 2.037502e-01 
2.685000e+00 2.050209e-01 2.036588e-01 
2.686000e+00 2.048638e-01 2.035655e-01 
2.687000e+00 2.047050e-01 2.034703e-01 
2.688000e+00 2.045445e-01 2.033731e-01 
2.689000e+00 2.043822e-01 2.032740e-01 
2.690000e+00 2.042181e-01 2.031730e-01 
2.691000e+00 2.040523e-01 2.030700e-01 
2.692000e+00 2.038847e-01 2.029651e-01 
2.693000e+00 2.037155e-01 2.028583e-01 
2.694000e+00 2.035444e-01 2.027495e-01 
2.695000e+00 2.033716e-01 2.026388e-01 
2.696000e+00 2.031971e-01 2.025262e-01 
2.697000e+00 2.030208e-01 2.024117e-01 
2.698000e+00 2.028428e-01 2.022952e-01 
2.699000e+00 2.026630e-01 2.021768e-01 
2.700000e+00 2.024815e-01 2.020565e-01 
2.701000e+00 2.022982e-01 2.019342e-01 
2.702000e+00 2.021132e-01 2.018100e-01 
2.703000e+00 2.019264e-01 2.016839e-01 
2.704000e+00 2.017379e-01 2.015559e-01 
2.705000e+00 2.015477e-01 2.014259e-01 
2.706000e+00 2.013557e-01 2.012940e-01 
2.707000e+00 2.011620e-01 2.011602e-01 
2.708000e+00 2.009665e-01 2.010245e-01 
2.709000e+00 2.007693e-01 2.008869e-01 
2.710000e+00 2.005704e-01 2.007473e-01 
2.711000e+00 2.003697e-01 2.006058e-01 
2.712000e+00 2.001672e-01 2.004624e-01 
2.713000e+00 1.999631e-01 2.003171e-01 
2.714000e+00 1.997571e-01 2.001699e-01 
2.715000e+00 1.995495e-01 2.000208e-01 
2.716000e+00 1.993401e-01 1.998697e-01 
2.717000e+00 1.991290e-01 1.997167e-01 
2.718000e+00 1.989161e-01 1.995618e-01 
2.719000e+00 1.987015e-01 1.994050e-01 
2.720000e+00 1.984852e-01 1.992463e-01 
2.721000e+00 1.982671e-01 1.990857e-01 
2.722000e+00 1.980473e-01 1.989232e-01 
2.723000e+00 1.978258e-01 1.987588e-01 
2.724000e+00 1.976025e-01 1.985924e-01 
2.725000e+00 1.973775e-01 1.984242e-01 
2.726000e+00 1.971508e-01 1.982540e-01 
2.727000e+00 1.969223e-01 1.980820e-01 
2.728000e+00 1.966921e-01 1.979080e-01 
2.729000e+00 1.964602e-01 1.977322e-01 
2.730000e+00 1.962266e-01 1.975544e-01 
2.731000e+00 1.959912e-01 1.973748e-01 
2.732000e+00 1.957541e-01 1.971932e-01 
2.733000e+00 1.955153e-01 1.970098e-01 
2.734000e+00 1.952748e-01 1.968245e-01 
2.735000e+00 1.950325e-01 1.966373e-01 
2.736000e+00 1.947885e-01 1.964481e-01 
2.737000e+00 1.945428e-01 1.962571e-01 
2.738000e+00 1.942954e-01 1.960642e-01 
2.739000e+00 1.940462e-01 1.958695e-01 
2.740000e+00 1.937954e-01 1.956728e-01 
2.741000e+00 1.935428e-01 1.954742e-01 
2.742000e+00 1.932885e-01 1.952738e-01 
2.743000e+00 1.930325e-01 1.950715e-01 
2.744000e+00 1.927748e-01 1.948673e-01 
2.745000e+00 1.925153e-01 1.946612e-01 
2.746000e+00 1.922542e-01 1.944533e-01 
2.747000e+00 1.919913e-01 1.942435e-01 
2.748000e+00 1.917267e-01 1.940318e-01 
2.749000e+00 1.914605e-01 1.938182e-01 
2.750000e+00 1.911925e-01 1.936028e-01 
2.751000e+00 1.909228e-01 1.933855e-01 
2.752000e+00 1.906514e-01 1.931663e-01 
2.753000e+00 1.903783e-01 1.929453e-01 
2.754000e+00 1.901035e-01 1.927224e-01 
2.755000e+00 1.898270e-01 1.924976e-01 
2.756000e+00 1.895489e-01 1.922710e-01 
2.757000e+00 1.892690e-01 1.920425e-01 
2.758000e+00 1.889874e-01 1.918122e-01 
2.759000e+00 1.887041e-01 1.915800e-01 
2.760000e+00 1.884191e-01 1.913460e-01 
2.761000e+00 1.881325e-01 1.911101e-01 
2.762000e+00 1.878441e-01 1.908724e-01 
2.763000e+00 1.875541e-01 1.906328e-01 
2.764000e+00 1.872623e-01 1.903914e-01 
2.765000e+00 1.869689e-01 1.901481e-01 
2.766000e+00 1.866738e-01 1.899030e-01 
2.767000e+00 1.863770e-01 1.896560e-01 
2.768000e+00 1.860786e-01 1.894072e-01 
2.769000e+00 1.857784e-01 1.891566e-01 
2.770000e+00 1.854766e-01 1.889042e-01 
2.771000e+00 1.851731e-01 1.886499e-01 
2.772000e+00 1.848679e-01 1.883938e-01 
2.773000e+00 1.845611e-01 1.881358e-01 
2.774000e+00 1.842526e-01 1.878761e-01 
2.775000e+00 1.839424e-01 1.876145e-01 
2.776000e+00 1.836305e-01 1.873511e-01 
2.777000e+00 1.833170e-01 1.870859e-01 
2.778000e+00 1.830018e-01 1.868188e-01 
2.779000e+00 1.826850e-01 1.865500e-01 
2.780000e+00 1.823665e-01 1.862793e-01 
2.781000e+00 1.820463e-01 1.860068e-01 
2.782000e+00 1.817245e-01 1.857326e-01 
2.783000e+00 1.814010e-01 1.854565e-01 
2.784000e+00 1.810758e-01 1.851786e-01 
2.785000e+00 1.807491e-01 1.848989e-01 
2.786000e+00 1.804206e-01 1.846174e-01 
2.787000e+00 1.800905e-01 1.843342e-01 
2.788000e+00 1.797588e-01 1.840491e-01 
2.789000e+00 1.794254e-01 1.837622e-01 
2.790000e+00 1.790904e-01 1.834736e-01 
2.791000e+00 1.787537e-01 1.831832e-01 
2.792000e+00 1.784154e-01 1.828910e-01 
2.793000e+00 1.780755e-01 1.825970e-01 
2.794000e+00 1.777339e-01 1.823012e-01 
2.795000e+00 1.773907e-01 1.820036e-01 
2.796000e+00 1.770459e-01 1.817043e-01 
2.797000e+00 1.766994e-01 1.814032e-01 
2.798000e+00 1.763513e-01 1.811004e-01 
2.799000e+00 1.760016e-01 1.807958e-01 
2.800000e+00 1.756503e-01 1.804894e-01 
2.801000e+00 1.752973e-01 1.801813e-01 
2.802000e+00 1.749427e-01 1.798714e-01 
2.803000e+00 1.745865e-01 1.795597e-01 
2.804000e+00 1.742287e-01 1.792463e-01 
2.805000e+00 1.738693e-01 1.789312e-01 
2.806000e+00 1.735083e-01 1.786143e-01 
2.807000e+00 1.731456e-01 1.782956e-01 
2.808000e+00 1.727814e-01 1.779753e-01 
2.809000e+00 1.724156e-01 1.776531e-01 
2.810000e+00 1.720481e-01 1.773293e-01 
2.811000e+00 1.716791e-01 1.770037e-01 
2.812000e+00 1.713085e-01 1.766764e-01 
2.813000e+00 1.709362e-01 1.763474e-01 
2.814000e+00 1.705624e-01 1.760166e-01 
2.815000e+00 1.701870e-01 1.756841e-01 
2.816000e+00 1.698100e-01 1.753500e-01 
2.817000e+00 1.694314e-01 1.750140e-01 
2.818000e+00 1.690513e-01 1.746764e-01 
2.819000e+00 1.686695e-01 1.743371e-01 
2.820000e+00 1.682862e-01 1.739961e-01 
2.821000e+00 1.679013e-01 1.736533e-01 
2.822000e+00 1.675149e-01 1.733089e-01 
2.823000e+00 1.671269e-01 1.729628e-01 
2.824000e+00 1.667373e-01 1.726150e-01 
2.825000e+00 1.663461e-01 1.722654e-01 
2.826000e+00 1.659534e-01 1.719142e-01 
2.827000e+00 1.655591e-01 1.715614e-01 
2.828000e+00 1.651633e-01 1.712068e-01 
2.829000e+00 1.647659e-01 1.708506e-01 
2.830000e+00 1.643670e-01 1.704927e-01 
2.831000e+00 1.639665e-01 1.701331e-01 
2.832000e+00 1.635645e-01 1.697718e-01 
2.833000e+00 1.631609e-01 1.694089e-01 
2.834000e+00 1.627558e-01 1.690443e-01 
2.835000e+00 1.623491e-01 1.686781e-01 
2.836000e+00 1.619410e-01 1.683102e-01 
2.837000e+00 1.615313e-01 1.679407e-01 
2.838000e+00 1.611200e-01 1.675695e-01 
2.839000e+00 1.607072e-01 1.671967e-01 
2.840000e+00 1.602930e-01 1.668222e-01 
2.841000e+00 1.598771e-01 1.664461e-01 
2.842000e+00 1.594598e-01 1.660684e-01 
2.843000e+00 1.590410e-01 1.656890e-01 
2.844000e+00 1.586206e-01 1.653080e-01 
2.845000e+00 1.581988e-01 1.649254e-01 
2.846000e+00 1.577754e-01 1.645412e-01 
2.847000e+00 1.573505e-01 1.641553e-01 
2.848000e+00 1.569242e-01 1.637678e-01 
2.849000e+00 1.564963e-01 1.633788e-01 
2.850000e+00 1.560669e-01 1.629881e-01 
2.851000e+00 1.556361e-01 1.625958e-01 
2.852000e+00 1.552037e-01 1.622019e-01 
2.853000e+00 1.547699e-01 1.618064e-01 
2.854000e+00 1.543346e-01 1.614094e-01 
2.855000e+00 1.538978e-01 1.610107e-01 
2.856000e+00 1.534595e-01 1.606105e-01 
2.857000e+00 1.530198e-01 1.602086e-01 
2.858000e+00 1.525786e-01 1.598052e-01 
2.859000e+00 1.521359e-01 1.594003e-01 
2.860000e+00 1.516918e-01 1.589937e-01 
2.861000e+00 1.512462e-01 1.585856e-01 
2.862000e+00 1.507992e-01 1.581760e-01 
2.863000e+00 1.503506e-01 1.577648e-01 
2.864000e+00 1.499007e-01 1.573520e-01 
2.865000e+00 1.494493e-01 1.569377e-01 
2.866000e+00 1.489964e-01 1.565218e-01 
2.867000e+00 1.485422e-01 1.561044e-01 
2.868000e+00 1.480864e-01 1.556854e-01 
2.869000e+00 1.476293e-01 1.552649e-01 
2.870000e+00 1.471707e-01 1.548429e-01 
2.871000e+00 1.467107e-01 1.544194e-01 
2.872000e+00 1.462492e-01 1.539943e-01 
2.873000e+00 1.457864e-01 1.535677e-01 
2.874000e+00 1.453221e-01 1.531396e-01 
2.875000e+00 1.448564e-01 1.527100e-01 
2.876000e+00 1.443893e-01 1.522789e-01 
2.877000e+00 1.439208e-01 1.518463e-01 
2.878000e+00 1.434509e-01 1.514122e-01 
2.879000e+00 1.429795e-01 1.509766e-01 
2.880000e+00 1.425068e-01 1.505395e-01 
2.881000e+00 1.420327e-01 1.501009e-01 
2.882000e+00 1.415572e-01 1.496608e-01 
2.883000e+00 1.410804e-01 1.492193e-01 
2.884000e+00 1.406021e-01 1.487762e-01 
2.885000e+00 1.401224e-01 1.483317e-01 
2.886000e+00 1.396414e-01 1.478858e-01 
2.887000e+00 1.391590e-01 1.474384e-01 
2.888000e+00 1.386753e-01 1.469895e-01 
2.889000e+00 1.381902e-01 1.465392e-01 
2.890000e+00 1.377037e-01 1.460874e-01 
2.891000e+00 1.372158e-01 1.456342e-01 
2.892000e+00 1.367266e-01 1.451795e-01 
2.893000e+00 1.362361e-01 1.447234e-01 
2.894000e+00 1.357442e-01 1.442659e-01 
2.895000e+00 1.352510e-01 1.438069e-01 
2.896000e+00 1.347564e-01 1.433466e-01 
2.897000e+00 1.342605e-01 1.428848e-01 
2.898000e+00 1.337633e-01 1.424216e-01 
2.899000e+00 1.332647e-01 1.419570e-01 
2.900000e+00 1.327648e-01 1.414909e-01 
2.901000e+00 1.322636e-01 1.410235e-01 
2.902000e+00 1.317611e-01 1.405547e-01 
2.903000e+00 1.312572e-01 1.400845e-01 
2.904000e+00 1.307521e-01 1.396129e-01 
2.905000e+00 1.302456e-01 1.391399e-01 
2.906000e+00 1.297379e-01 1.386656e-01 
2.907000e+00 1.292288e-01 1.381898e-01 
2.908000e+00 1.287185e-01 1.377127e-01 
2.909000e+00 1.282069e-01 1.372343e-01 
2.910000e+00 1.276940e-01 1.367544e-01 
2.911000e+00 1.271798e-01 1.362733e-01 
2.912000e+00 1.266643e-01 1.357907e-01 
2.913000e+00 1.261475e-01 1.353069e-01 
2.914000e+00 1.256295e-01 1.348216e-01 
2.915000e+00 1.251102e-01 1.343351e-01 
2.916000e+00 1.245897e-01 1.338472e-01 
2.917000e+00 1.240679e-01 1.333580e-01 
2.918000e+00 1.235449e-01 1.328675e-01 
2.919000e+00 1.230206e-01 1.323756e-01 
2.920000e+00 1.224950e-01 1.318824e-01 
2.921000e+00 1.219682e-01 1.313880e-01 
2.922000e+00 1.214402e-01 1.308922e-01 
2.923000e+00 1.209110e-01 1.303951e-01 
2.924000e+00 1.203805e-01 1.298967e-01 
2.925000e+00 1.198488e-01 1.293971e-01 
2.926000e+00 1.193159e-01 1.288961e-01 
2.927000e+00 1.187817e-01 1.283939e-01 
2.928000e+00 1.182464e-01 1.278904e-01 
2.929000e+00 1.177098e-01 1.273856e-01 
2.930000e+00 1.171721e-01 1.268796e-01 
2.931000e+00 1.166331e-01 1.263723e-01 
2.932000e+00 1.160930e-01 1.258637e-01 
2.933000e+00 1.155516e-01 1.253539e-01 
2.934000e+00 1.150091e-01 1.248429e-01 
2.935000e+00 1.144654e-01 1.243306e-01 
2.936000e+00 1.139205e-01 1.238170e-01 
2.937000e+00 1.133744e-01 1.233023e-01 
2.938000e+00 1.128272e-01 1.227863e-01 
2.939000e+00 1.122788e-01 1.222691e-01 
2.940000e+00 1.117293e-01 1.217507e-01 
2.941000e+00 1.111786e-01 1.212310e-01 
2.942000e+00 1.106267e-01 1.207102e-01 
2.943000e+00 1.100737e-01 1.201882e-01 
2.944000e+00 1.095196e-01 1.196649e-01 
2.945000e+00 1.089643e-01 1.191405e-01 
2.946000e+00 1.084079e-01 1.186149e-01 
2.947000e+00 1.078503e-01 1.180881e-01 
2.948000e+00 1.072917e-01 1.175601e-01 
2.949000e+00 1.067319e-01 1.170310e-01 
2.950000e+00 1.061710e-01 1.165007e-01 
2.951000e+00 1.056090e-01 1.159692e-01 
2.952000e+00 1.050459e-01 1.154366e-01 
2.953000e+00 1.044816e-01 1.149029e-01 
2.954000e+00 1.039163e-01 1.143680e-01 
2.955000e+00 1.033499e-01 1.138319e-01 
2.956000e+00 1.027824e-01 1.132947e-01 
2.957000e+00 1.022139e-01 1.127564e-01 
2.958000e+00 1.016442e-01 1.122170e-01 
2.959000e+00 1.010735e-01 1.116764e-01 
2.960000e+00 1.005017e-01 1.111348e-01 
2.961000e+00 9.992883e-02 1.105920e-01 
2.962000e+00 9.935491e-02 1.100481e-01 
2.963000e+00 9.877994e-02 1.095031e-01 
2.964000e+00 9.820392e-02 1.089571e-01 
2.965000e+00 9.762685e-02 1.084099e-01 
2.966000e+00 9.704874e-02 1.078617e-01 
2.967000e+00 9.646960e-02 1.073124e-01 
2.968000e+00 9.588942e-02 1.067620e-01 
2.969000e+00 9.530822e-02 1.062105e-01 
2.970000e+00 9.472600e-02 1.056580e-01 
2.971000e+00 9.414276e-02 1.051045e-01 
2.972000e+00 9.355851e-02 1.045499e-01 
2.973000e+00 9.297325e-02 1.039942e-01 
2.974000e+00 9.238699e-02 1.034375e-01 
2.975000e+00 9.179973e-02 1.028798e-01 
2.976000e+00 9.121148e-02 1.023211e-01 
2.977000e+00 9.062224e-02 1.017613e-01 
2.978000e+00 9.003202e-02 1.012005e-01 
2.979000e+00 8.944082e-02 1.006387e-01 
2.980000e+00 8.884865e-02 1.000759e-01 
2.981000e+00 8.825551e-02 9.951212e-02 
2.982000e+00 8.766141e-02 9.894733e-02 
2.983000e+00 8.706635e-02 9.838154e-02 
2.984000e+00 8.647034e-02 9.781478e-02 
2.985000e+00 8.587338e-02 9.724704e-02 
2.986000e+00 8.527547e-02 9.667832e-02 
2.987000e+00 8.467663e-02 9.610864e-02 
2.988000e+00 8.407686e-02 9.553800e-02 
2.989000e+00 8.347615e-02 9.496641e-02 
2.990000e+00 8.287453e-02 9.439386e-02 
2.991000e+00 8.227198e-02 9.382037e-02 
2.992000e+00 8.166853e-02 9.324594e-02 
2.993000e+00 8.106416e-02 9.267058e-02 
2.994000e+00 8.045890e-02 9.209430e-02 
2.995000e+00 7.985273e-02 9.151709e-02 
2.996000e+00 7.924567e-02 9.093897e-02 
2.997000e+00 7.863773e-02 9.035994e-02 
2.998000e+00 7.802890e-02 8.978000e-02 
2.999000e+00 7.741920e-02 8.919916e-02 
3.000000e+00 7.680862e-02 8.861744e-02 
3.001000e+00 7.619718e-02 8.803482e-02 
3.002000e+00 7.558487e-02 8.745133e-02 
3.003000e+00 7.497171e-02 8.686696e-02 
3.004000e+00 7.435770e-02 8.628172e-02 
3.005000e+00 7.374284e-02 8.569561e-02 
3.006000e+00 7.312714e-02 8.510865e-02 
3.007000e+00 7.251061e-02 8.452084e-02 
3.008000e+00 7.189324e-02 8.393218e-02 
3.009000e+00 7.127505e-02 8.334267e-02 
3.010000e+00 7.065604e-02 8.275234e-02 
3.011000e+00 7.003622e-02 8.216117e-02 
3.012000e+00 6.941558e-02 8.156918e-02 
3.013000e+00 6.879415e-02 8.097638e-02 
3.014000e+00 6.817191e-02 8.038276e-02 
3.015000e+00 6.754888e-02 7.978834e-02 
3.016000e+00 6.692506e-02 7.919312e-02 
3.017000e+00 6.630046e-02 7.859710e-02 
3.018000e+00 6.567508e-02 7.800030e-02 
3.019000e+00 6.504893e-02 7.740271e-02 
3.020000e+00 6.442201e-02 7.680435e-02 
3.021000e+00 6.379434e-02 7.620522e-02 
3.022000e+00 6.316590e-02 7.560532e-02 
3.023000e+00 6.253672e-02 7.500467e-02 
3.024000e+00 6.190679e-02 7.440326e-02 
3.025000e+00 6.127612e-02 7.380111e-02 
3.026000e+00 6.064472e-02 7.319821e-02 
3.027000e+00 6.001258e-02 7.259459e-02 
3.028000e+00 5.937973e-02 7.199023e-02 
3.029000e+00 5.874615e-02 7.138515e-02 
3.030000e+00 5.811187e-02 7.077935e-02 
3.031000e+00 5.747687e-02 7.017285e-02 
3.032000e+00 5.684118e-02 6.956564e-02 
3.033000e+00 5.620479e-02 6.895773e-02 
3.034000e+00 5.556771e-02 6.834913e-02 
3.035000e+00 5.492994e-02 6.773984e-02 
3.036000e+00 5.429150e-02 6.712987e-02 
3.037000e+00 5.365238e-02 6.651923e-02 
3.038000e+00 5.301259e-02 6.590792e-02 
3.039000e+00 5.237214e-02 6.529595e-02 
3.040000e+00 5.173103e-02 6.468332e-02 
3.041000e+00 5.108927e-02 6.407004e-02 
3.042000e+00 5.044687e-02 6.345612e-02 
3.043000e+00 4.980382e-02 6.284155e-02 
3.044000e+00 4.916014e-02 6.222636e-02 
3.045000e+00 4.851583e-02 6.161054e-02 
3.046000e+00 4.787089e-02 6.099411e-02 
3.047000e+00 4.722534e-02 6.037706e-02 
3.048000e+00 4.657918e-02 5.975940e-02 
3.049000e+00 4.593240e-02 5.914114e-02 
3.050000e+00 4.528503e-02 5.852229e-02 
3.051000e+00 4.463706e-02 5.790284e-02 
3.052000e+00 4.398850e-02 5.728282e-02 
3.053000e+00 4.333936e-02 5.666222e-02 
3.054000e+00 4.268964e-02 5.604104e-02 
3.055000e+00 4.203935e-02 5.541931e-02 
3.056000e+00 4.138849e-02 5.479701e-02 
3.057000e+00 4.073706e-02 5.417417e-02 
3.058000e+00 4.008509e-02 5.355078e-02 
3.059000e+00 3.943256e-02 5.292684e-02 
3.060000e+00 3.877949e-02 5.230238e-02 
3.061000e+00 3.812588e-02 5.167739e-02 
3.062000e+00 3.747173e-02 5.105188e-02 
3.063000e+00 3.681706e-02 5.042585e-02 
3.064000e+00 3.616187e-02 4.979932e-02 
3.065000e+00 3.550616e-02 4.917228e-02 
3.066000e+00 3.484995e-02 4.854475e-02 
3.067000e+00 3.419322e-02 4.791673e-02 
3.068000e+00 3.353601e-02 4.728822e-02 
3.069000e+00 3.287829e-02 4.665924e-02 
3.070000e+00 3.222010e-02 4.602979e-02 
3.071000e+00 3.156142e-02 4.539987e-02 
3.072000e+00 3.090226e-02 4.476950e-02 
3.073000e+00 3.024264e-02 4.413867e-02 
3.074000e+00 2.958256e-02 4.350740e-02 
3.075000e+00 2.892201e-02 4.287569e-02 
3.076000e+00 2.826102e-02 4.224354e-02 
3.077000e+00 2.759958e-02 4.161097e-02 
3.078000e+00 2.693770e-02 4.097798e-02 
3.079000e+00 2.627538e-02 4.034458e-02 
3.080000e+00 2.561264e-02 3.971076e-02 
3.081000e+00 2.494947e-02 3.907655e-02 
3.082000e+00 2.428589e-02 3.844194e-02 
3.083000e+00 2.362190e-02 3.780694e-02 
3.084000e+00 2.295751e-02 3.717156e-02 
3.085000e+00 2.229271e-02 3.653580e-02 
3.086000e+00 2.162752e-02 3.589967e-02 
3.087000e+00 2.096195e-02 3.526318e-02 
3.088000e+00 2.029600e-02 3.462634e-02 
3.089000e+00 1.962967e-02 3.398914e-02 
3.090000e+00 1.896297e-02 3.335159e-02 
3.091000e+00 1.829591e-02 3.271371e-02 
3.092000e+00 1.762849e-02 3.207550e-02 
3.093000e+00 1.696072e-02 3.143697e-02 
3.094000e+00 1.629260e-02 3.079811e-02 
3.095000e+00 1.562415e-02 3.015894e-02 
3.096000e+00 1.495536e-02 2.951947e-02 
3.097000e+00 1.428624e-02 2.887969e-02 
3.098000e+00 1.361681e-02 2.823962e-02 
3.099000e+00 1.294706e-02 2.759927e-02 
3.100000e+00 1.227700e-02 2.695863e-02 
3.101000e+00 1.160663e-02 2.631773e-02 
3.102000e+00 1.093597e-02 2.567655e-02 
3.103000e+00 1.026502e-02 2.503511e-02 
3.104000e+00 9.593782e-03 2.439342e-02 
3.105000e+00 8.922265e-03 2.375148e-02 
3.106000e+00 8.250476e-03 2.310929e-02 
3.107000e+00 7.578419e-03 2.246687e-02 
3.108000e+00 6.906100e-03 2.182422e-02 
3.109000e+00 6.233527e-03 2.118135e-02 
3.110000e+00 5.560705e-03 2.053826e-02 
3.111000e+00 4.887640e-03 1.989497e-02 
3.112000e+00 4.214338e-03 1.925147e-02 
3.113000e+00 3.540806e-03 1.860777e-02 
3.114000e+00 2.867048e-03 1.796388e-02 
3.115000e+00 2.193072e-03 1.731980e-02 
3.116000e+00 1.518883e-03 1.667555e-02 
3.117000e+00 8.444877e-04 1.603113e-02 
3.118000e+00 1.698919e-04 1.538654e-02 
3.119000e+00 -5.048982e-04 1.474180e-02 
3.120000e+00 -1.179877e-03 1.409690e-02 
3.121000e+00 -1.855037e-03 1.345186e-02 
3.122000e+00 -2.530374e-03 1.280667e-02 
3.123000e+00 -3.205880e-03 1.216136e-02 
3.124000e+00 -3.881551e-03 1.151592e-02 
3.125000e+00 -4.557379e-03 1.087035e-02 
3.126000e+00 -5.233359e-03 1.022468e-02 
3.127000e+00 -5.909484e-03 9.578899e-03 
3.128000e+00 -6.585748e-03 8.933017e-03 
3.129000e+00 -7.262146e-03 8.287041e-03 
3.130000e+00 -7.938671e-03 7.640978e-03 
3.131000e+00 -8.615317e-03 6.994833e-03 
3.132000e+00 -9.292078e-03 6.348614e-03 
3.133000e+00 -9.968947e-03 5.702327e-03 
3.134000e+00 -1.064592e-02 5.055978e-03 
3.135000e+00 -1.132299e-02 4.409574e-03 
3.136000e+00 -1.200015e-02 3.763122e-03 
3.137000e+00 -1.267739e-02 3.116627e-03 
3.138000e+00 -1.335471e-02 2.470096e-03 
3.139000e+00 -1.403210e-02 1.823536e-03 
3.140000e+00 -1.470956e-02 1.176953e-03 
3.141000e+00 -1.538708e-02 5.303540e-04 
3.142000e+00 -1.606465e-02 -1.162551e-04 
3.143000e+00 -1.674227e-02 -7.628677e-04 
3.144000e+00 -1.741993e-02 -1.409477e-03 
3.145000e+00 -1.809762e-02 -2.056077e-03 
3.146000e+00 -1.877534e-02 -2.702662e-03 
3.147000e+00 -1.945309e-02 -3.349223e-03 
3.148000e+00 -2.013085e-02 -3.995756e-03 
3.149000e+00 -2.080862e-02 -4.642254e-03 
3.150000e+00 -2.148639e-02 -5.288710e-03 
3.151000e+00 -2.216416e-02 -5.935117e-03 
3.152000e+00 -2.284193e-02 -6.581470e-03 
3.153000e+00 -2.351968e-02 -7.227761e-03 
3.154000e+00 -2.419740e-02 -7.873985e-03 
3.155000e+00 -2.487511e-02 -8.520135e-03 
3.156000e+00 -2.555277e-02 -9.166204e-03 
3.157000e+00 -2.623040e-02 -9.812186e-03 
3.158000e+00 -2.690798e-02 -1.045807e-02 
3.159000e+00 -2.758551e-02 -1.110386e-02 
3.160000e+00 -2.826299e-02 -1.174954e-02 
3.161000e+00 -2.894039e-02 -1.239511e-02 
3.162000e+00 -2.961773e-02 -1.304056e-02 
3.163000e+00 -3.029499e-02 -1.368589e-02 
3.164000e+00 -3.097217e-02 -1.433108e-02 
3.165000e+00 -3.164926e-02 -1.497613e-02 
3.166000e+00 -3.232625e-02 -1.562104e-02 
3.167000e+00 -3.300314e-02 -1.626580e-02 
3.168000e+00 -3.367992e-02 -1.691040e-02 
3.169000e+00 -3.435659e-02 -1.755483e-02 
3.170000e+00 -3.503314e-02 -1.819909e-02 
3.171000e+00 -3.570956e-02 -1.884318e-02 
3.172000e+00 -3.638585e-02 -1.948708e-02 
3.173000e+00 -3.706200e-02 -2.013079e-02 
3.174000e+00 -3.773801e-02 -2.077431e-02 
3.175000e+00 -3.841386e-02 -2.141762e-02 
3.176000e+00 -3.908956e-02 -2.206072e-02 
3.177000e+00 -3.976509e-02 -2.270361e-02 
3.178000e+00 -4.044046e-02 -2.334627e-02 
3.179000e+00 -4.111564e-02 -2.398871e-02 
3.180000e+00 -4.179065e-02 -2.463091e-02 
3.181000e+00 -4.246546e-02 -2.527286e-02 
3.182000e+00 -4.314008e-02 -2.591457e-02 
3.183000e+00 -4.381450e-02 -2.655603e-02 
3.184000e+00 -4.448871e-02 -2.719723e-02 
3.185000e+00 -4.516271e-02 -2.783815e-02 
3.186000e+00 -4.583649e-02 -2.847881e-02 
3.187000e+00 -4.651004e-02 -2.911918e-02 
3.188000e+00 -4.718336e-02 -2.975927e-02 
3.189000e+00 -4.785644e-02 -3.039906e-02 
3.190000e+00 -4.852928e-02 -3.103856e-02 
3.191000e+00 -4.920186e-02 -3.167775e-02 
3.192000e+00 -4.987419e-02 -3.231663e-02 
3.193000e+00 -5.054626e-02 -3.295518e-02 
3.194000e+00 -5.121805e-02 -3.359342e-02 
3.195000e+00 -5.188957e-02 -3.423132e-02 
3.196000e+00 -5.256081e-02 -3.486889e-02 
3.197000e+00 -5.323176e-02 -3.550611e-02 
3.198000e+00 -5.390241e-02 -3.614298e-02 
3.199000e+00 -5.457276e-02 -3.677950e-02 
3.200000e+00 -5.524281e-02 -3.741565e-02 
3.201000e+00 -5.591255e-02 -3.805143e-02 
3.202000e+00 -5.658196e-02 -3.868684e-02 
3.203000e+00 -5.725105e-02 -3.932186e-02 
3.204000e+00 -5.791981e-02 -3.995650e-02 
3.205000e+00 -5.858823e-02 -4.059074e-02 
3.206000e+00 -5.925630e-02 -4.122458e-02 
3.207000e+00 -5.992403e-02 -4.185802e-02 
3.208000e+00 -6.059139e-02 -4.249104e-02 
3.209000e+00 -6.125840e-02 -4.312364e-02 
3.210000e+00 -6.192504e-02 -4.375581e-02 
3.211000e+00 -6.259130e-02 -4.438756e-02 
3.212000e+00 -6.325718e-02 -4.501886e-02 
3.213000e+00 -6.392267e-02 -4.564972e-02 
3.214000e+00 -6.458777e-02 -4.628012e-02 
3.215000e+00 -6.525247e-02 -4.691007e-02 
3.216000e+00 -6.591676e-02 -4.753956e-02 
3.217000e+00 -6.658064e-02 -4.816857e-02 
3.218000e+00 -6.724411e-02 -4.879711e-02 
3.219000e+00 -6.790714e-02 -4.942517e-02 
3.220000e+00 -6.856975e-02 -5.005273e-02 
3.221000e+00 -6.923192e-02 -5.067980e-02 
3.222000e+00 -6.989365e-02 -5.130637e-02 
3.223000e+00 -7.055492e-02 -5.193243e-02 
3.224000e+00 -7.121575e-02 -5.255798e-02 
3.225000e+00 -7.187611e-02 -5.318301e-02 
3.226000e+00 -7.253600e-02 -5.380751e-02 
3.227000e+00 -7.319542e-02 -5.443148e-02 
3.228000e+00 -7.385436e-02 -5.505491e-02 
3.229000e+00 -7.451281e-02 -5.567779e-02 
3.230000e+00 -7.517077e-02 -5.630013e-02 
3.231000e+00 -7.582823e-02 -5.692190e-02 
3.232000e+00 -7.648519e-02 -5.754311e-02 
3.233000e+00 -7.714163e-02 -5.816376e-02 
3.234000e+00 -7.779756e-02 -5.878382e-02 
3.235000e+00 -7.845297e-02 -5.940331e-02 
3.236000e+00 -7.910785e-02 -6.002220e-02 
3.237000e+00 -7.976219e-02 -6.064050e-02 
3.238000e+00 -8.041599e-02 -6.125820e-02 
3.239000e+00 -8.106924e-02 -6.187530e-02 
3.240000e+00 -8.172194e-02 -6.249178e-02 
3.241000e+00 -8.237408e-02 -6.310764e-02 
3.242000e+00 -8.302565e-02 -6.372288e-02 
3.243000e+00 -8.367665e-02 -6.433749e-02 
3.244000e+00 -8.432708e-02 -6.495145e-02 
3.245000e+00 -8.497692e-02 -6.556478e-02 
3.246000e+00 -8.562617e-02 -6.617745e-02 
3.247000e+00 -8.627482e-02 -6.678947e-02 
3.248000e+00 -8.692287e-02 -6.740083e-02 
3.249000e+00 -8.757031e-02 -6.801152e-02 
3.250000e+00 -8.821714e-02 -6.862154e-02 
3.251000e+00 -8.886335e-02 -6.923088e-02 
3.252000e+00 -8.950893e-02 -6.983953e-02 
3.253000e+00 -9.015388e-02 -7.044749e-02 
3.254000e+00 -9.079819e-02 -7.105475e-02 
3.255000e+00 -9.144185e-02 -7.166131e-02 
3.256000e+00 -9.208486e-02 -7.226715e-02 
3.257000e+00 -9.272722e-02 -7.287229e-02 
3.258000e+00 -9.336891e-02 -7.347669e-02 
3.259000e+00 -9.400994e-02 -7.408038e-02 
3.260000e+00 -9.465029e-02 -7.468332e-02 
3.261000e+00 -9.528996e-02 -7.528553e-02 
3.262000e+00 -9.592894e-02 -7.588699e-02 
3.263000e+00 -9.656723e-02 -7.648770e-02 
3.264000e+00 -9.720482e-02 -7.708765e-02 
3.265000e+00 -9.784171e-02 -7.768684e-02 
3.266000e+00 -9.847789e-02 -7.828526e-02 
3.267000e+00 -9.911334e-02 -7.888290e-02 
3.268000e+00 -9.974808e-02 -7.947977e-02 
3.269000e+00 -1.003821e-01 -8.007584e-02 
3.270000e+00 -1.010154e-01 -8.067112e-02 
3.271000e+00 -1.016479e-01 -8.126560e-02 
3.272000e+00 -1.022797e-01 -8.185928e-02 
3.273000e+00 -1.029107e-01 -8.245214e-02 
3.274000e+00 -1.035410e-01 -8.304419e-02 
3.275000e+00 -1.041705e-01 -8.363542e-02 
3.276000e+00 -1.047992e-01 -8.422582e-02 
3.277000e+00 -1.054272e-01 -8.481538e-02 
3.278000e+00 -1.060544e-01 -8.540410e-02 
3.279000e+00 -1.066808e-01 -8.599198e-02 
3.280000e+00 -1.073064e-01 -8.657901e-02 
3.281000e+00 -1.079312e-01 -8.716518e-02 
3.282000e+00 -1.085552e-01 -8.775048e-02 
3.283000e+00 -1.091783e-01 -8.833492e-02 
3.284000e+00 -1.098007e-01 -8.891848e-02 
3.285000e+00 -1.104222e-01 -8.950116e-02 
3.286000e+00 -1.110430e-01 -9.008295e-02 
3.287000e+00 -1.116628e-01 -9.066386e-02 
3.288000e+00 -1.122819e-01 -9.124386e-02 
3.289000e+00 -1.129001e-01 -9.182296e-02 
3.290000e+00 -1.135174e-01 -9.240115e-02 
3.291000e+00 -1.141339e-01 -9.297843e-02 
3.292000e+00 -1.147495e-01 -9.355479e-02 
3.293000e+00 -1.153642e-01 -9.413022e-02 
3.294000e+00 -1.159781e-01 -9.470472e-02 
3.295000e+00 -1.165911e-01 -9.527828e-02 
3.296000e+00 -1.172032e-01 -9.585090e-02 
3.297000e+00 -1.178144e-01 -9.642257e-02 
3.298000e+00 -1.184247e-01 -9.699328e-02 
3.299000e+00 -1.190341e-01 -9.756304e-02 
3.300000e+00 -1.196426e-01 -9.813182e-02 
3.301000e+00 -1.202502e-01 -9.869964e-02 
3.302000e+00 -1.208568e-01 -9.926648e-02 
3.303000e+00 -1.214626e-01 -9.983234e-02 
3.304000e+00 -1.220673e-01 -1.003972e-01 
3.305000e+00 -1.226712e-01 -1.009611e-01 
3.306000e+00 -1.232741e-01 -1.015240e-01 
3.307000e+00 -1.238761e-01 -1.020858e-01 
3.308000e+00 -1.244771e-01 -1.026467e-01 
3.309000e+00 -1.250771e-01 -1.032066e-01 
3.310000e+00 -1.256762e-01 -1.037654e-01 
3.311000e+00 -1.262743e-01 -1.043232e-01 
3.312000e+00 -1.268714e-01 -1.048800e-01 
3.313000e+00 -1.274676e-01 -1.054357e-01 
3.314000e+00 -1.280627e-01 -1.059904e-01 
3.315000e+00 -1.286569e-01 -1.065440e-01 
3.316000e+00 -1.292500e-01 -1.070966e-01 
3.317000e+00 -1.298421e-01 -1.076481e-01 
3.318000e+00 -1.304333e-01 -1.081986e-01 
3.319000e+00 -1.310234e-01 -1.087480e-01 
3.320000e+00 -1.316125e-01 -1.092963e-01 
3.321000e+00 -1.322005e-01 -1.098435e-01 
3.322000e+00 -1.327876e-01 -1.103897e-01 
3.323000e+00 -1.333736e-01 -1.109348e-01 
3.324000e+00 -1.339585e-01 -1.114787e-01 
3.325000e+00 -1.345424e-01 -1.120216e-01 
3.326000e+00 -1.351252e-01 -1.125633e-01 
3.327000e+00 -1.357070e-01 -1.131040e-01 
3.328000e+00 -1.362877e-01 -1.136435e-01 
3.329000e+00 -1.368673e-01 -1.141819e-01 
3.330000e+00 -1.374459e-01 -1.147192e-01 
3.331000e+00 -1.380233e-01 -1.152553e-01 
3.332000e+00 -1.385997e-01 -1.157903e-01 
3.333000e+00 -1.391750e-01 -1.163242e-01 
3.334000e+00 -1.397492e-01 -1.168569e-01 
3.335000e+00 -1.403222e-01 -1.173885e-01 
3.336000e+00 -1.408942e-01 -1.179189e-01 
3.337000e+00 -1.414650e-01 -1.184481e-01 
3.338000e+00 -1.420348e-01 -1.189762e-01 
3.339000e+00 -1.426034e-01 -1.195030e-01 
3.340000e+00 -1.431708e-01 -1.200288e-01 
3.341000e+00 -1.437371e-01 -1.205533e-01 
3.342000e+00 -1.443023e-01 -1.210766e-01 
3.343000e+00 -1.448664e-01 -1.215987e-01 
3.344000e+00 -1.454292e-01 -1.221197e-01 
3.345000e+00 -1.459910e-01 -1.226394e-01 
3.346000e+00 -1.465515e-01 -1.231579e-01 
3.347000e+00 -1.471109e-01 -1.236752e-01 
3.348000e+00 -1.476691e-01 -1.241913e-01 
3.349000e+00 -1.482261e-01 -1.247062e-01 
3.350000e+00 -1.487819e-01 -1.252198e-01 
3.351000e+00 -1.493366e-01 -1.257322e-01 
3.352000e+00 -1.498900e-01 -1.262434e-01 
3.353000e+00 -1.504423e-01 -1.267533e-01 
3.354000e+00 -1.509933e-01 -1.272620e-01 
3.355000e+00 -1.515432e-01 -1.277694e-01 
3.356000e+00 -1.520918e-01 -1.282755e-01 
3.357000e+00 -1.526391e-01 -1.287804e-01 
3.358000e+00 -1.531853e-01 -1.292840e-01 
3.359000e+00 -1.537302e-01 -1.297863e-01 
3.360000e+00 -1.542739e-01 -1.302874e-01 
3.361000e+00 -1.548164e-01 -1.307872e-01 
3.362000e+00 -1.553575e-01 -1.312857e-01 
3.363000e+00 -1.558975e-01 -1.317828e-01 
3.364000e+00 -1.564362e-01 -1.322787e-01 
3.365000e+00 -1.569736e-01 -1.327733e-01 
3.366000e+00 -1.575097e-01 -1.332666e-01 
3.367000e+00 -1.580446e-01 -1.337586e-01 
3.368000e+00 -1.585782e-01 -1.342492e-01 
3.369000e+00 -1.591105e-01 -1.347386e-01 
3.370000e+00 -1.596415e-01 -1.352266e-01 
3.371000e+00 -1.601713e-01 -1.357132e-01 
3.372000e+00 -1.606997e-01 -1.361986e-01 
3.373000e+00 -1.612268e-01 -1.366826e-01 
3.374000e+00 -1.617526e-01 -1.371652e-01 
3.375000e+00 -1.622771e-01 -1.376465e-01 
3.376000e+00 -1.628003e-01 -1.381265e-01 
3.377000e+00 -1.633222e-01 -1.386050e-01 
3.378000e+00 -1.638427e-01 -1.390823e-01 
3.379000e+00 -1.643619e-01 -1.395581e-01 
3.380000e+00 -1.648797e-01 -1.400326e-01 
3.381000e+00 -1.653962e-01 -1.405057e-01 
3.382000e+00 -1.659114e-01 -1.409774e-01 
3.383000e+00 -1.664252e-01 -1.414478e-01 
3.384000e+00 -1.669376e-01 -1.419167e-01 
3.385000e+00 -1.674487e-01 -1.423842e-01 
3.386000e+00 -1.679584e-01 -1.428504e-01 
3.387000e+00 -1.684668e-01 -1.433151e-01 
3.388000e+00 -1.689737e-01 -1.437785e-01 
3.389000e+00 -1.694793e-01 -1.442404e-01 
3.390000e+00 -1.699835e-01 -1.447009e-01 
3.391000e+00 -1.704863e-01 -1.451600e-01 
3.392000e+00 -1.709877e-01 -1.456176e-01 
3.393000e+00 -1.714877e-01 -1.460739e-01 
3.394000e+00 -1.719863e-01 -1.465287e-01 
3.395000e+00 -1.724835e-01 -1.469820e-01 
3.396000e+00 -1.729793e-01 -1.474339e-01 
3.397000e+00 -1.734736e-01 -1.478844e-01 
3.398000e+00 -1.739665e-01 -1.483334e-01 
3.399000e+00 -1.744580e-01 -1.487809e-01 
3.400000e+00 -1.749481e-01 -1.492270e-01 
3.401000e+00 -1.754367e-01 -1.496717e-01 
3.402000e+00 -1.759239e-01 -1.501148e-01 
3.403000e+00 -1.764096e-01 -1.505565e-01 
3.404000e+00 -1.768939e-01 -1.509967e-01 
3.405000e+00 -1.773767e-01 -1.514355e-01 
3.406000e+00 -1.778581e-01 -1.518727e-01 
3.407000e+00 -1.783380e-01 -1.523084e-01 
3.408000e+00 -1.788164e-01 -1.527427e-01 
3.409000e+00 -1.792933e-01 -1.531755e-01 
3.410000e+00 -1.797688e-01 -1.536067e-01 
3.411000e+00 -1.802427e-01 -1.540365e-01 
3.412000e+00 -1.807152e-01 -1.544647e-01 
3.413000e+00 -1.811862e-01 -1.548915e-01 
3.414000e+00 -1.816557e-01 -1.553167e-01 
3.415000e+00 -1.821237e-01 -1.557404e-01 
3.416000e+00 -1.825902e-01 -1.561625e-01 
3.417000e+00 -1.830552e-01 -1.565832e-01 
3.418000e+00 -1.835186e-01 -1.570023e-01 
3.419000e+00 -1.839806e-01 -1.574198e-01 
3.420000e+00 -1.844410e-01 -1.578359e-01 
3.421000e+00 -1.848999e-01 -1.582503e-01 
3.422000e+00 -1.853572e-01 -1.586633e-01 
3.423000e+00 -1.858130e-01 -1.590746e-01 
3.424000e+00 -1.862673e-01 -1.594845e-01 
3.425000e+00 -1.867200e-01 -1.598927e-01 
3.426000e+00 -1.871712e-01 -1.602994e-01 
3.427000e+00 -1.876208e-01 -1.607045e-01 
3.428000e+00 -1.880689e-01 -1.611081e-01 
3.429000e+00 -1.885154e-01 -1.615101e-01 
3.430000e+00 -1.889603e-01 -1.619105e-01 
3.431000e+00 -1.894037e-01 -1.623093e-01 
3.432000e+00 -1.898454e-01 -1.627065e-01 
3.433000e+00 -1.902856e-01 -1.631022e-01 
3.434000e+00 -1.907243e-01 -1.634962e-01 
3.435000e+00 -1.911613e-01 -1.638887e-01 
3.436000e+00 -1.915967e-01 -1.642795e-01 
3.437000e+00 -1.920306e-01 -1.646687e-01 
3.438000e+00 -1.924628e-01 -1.650564e-01 
3.439000e+00 -1.928935e-01 -1.654424e-01 
3.440000e+00 -1.933225e-01 -1.658268e-01 
3.441000e+00 -1.937499e-01 -1.662096e-01 
3.442000e+00 -1.941757e-01 -1.665908e-01 
3.443000e+00 -1.945999e-01 -1.669703e-01 
3.444000e+00 -1.950224e-01 -1.673482e-01 
3.445000e+00 -1.954434e-01 -1.677245e-01 
3.446000e+00 -1.958627e-01 -1.680991e-01 
3.447000e+00 -1.962803e-01 -1.684721e-01 
3.448000e+00 -1.966963e-01 -1.688435e-01 
3.449000e+00 -1.971107e-01 -1.692132e-01 
3.450000e+00 -1.975234e-01 -1.695812e-01 
3.451000e+00 -1.979345e-01 -1.699476e-01 
3.452000e+00 -1.983439e-01 -1.703124e-01 
3.453000e+00 -1.987517e-01 -1.706755e-01 
3.454000e+00 -1.991578e-01 -1.710369e-01 
3.455000e+00 -1.995622e-01 -1.713967e-01 
3.456000e+00 -1.999649e-01 -1.717548e-01 
3.457000e+00 -2.003660e-01 -1.721112e-01 
3.458000e+00 -2.007654e-01 -1.724659e-01 
3.459000e+00 -2.011631e-01 -1.728190e-01 
3.460000e+00 -2.015592e-01 -1.731704e-01 
3.461000e+00 -2.019535e-01 -1.735201e-01 
3.462000e+00 -2.023462e-01 -1.738681e-01 
3.463000e+00 -2.027371e-01 -1.742144e-01 
3.464000e+00 -2.031264e-01 -1.745590e-01 
3.465000e+00 -2.035139e-01 -1.749019e-01 
3.466000e+00 -2.038998e-01 -1.752431e-01 
3.467000e+00 -2.042839e-01 -1.755827e-01 
3.468000e+00 -2.046663e-01 -1.759205e-01 
3.469000e+00 -2.050470e-01 -1.762566e-01 
3.470000e+00 -2.054260e-01 -1.765910e-01 
3.471000e+00 -2.058032e-01 -1.769236e-01 
3.472000e+00 -2.061787e-01 -1.772546e-01 
3.473000e+00 -2.065525e-01 -1.775838e-01 
3.474000e+00 -2.069245e-01 -1.779113e-01 
3.475000e+00 -2.072948e-01 -1.782371e-01 
3.476000e+00 -2.076634e-01 -1.785611e-01 
3.477000e+00 -2.080302e-01 -1.788834e-01 
3.478000e+00 -2.083953e-01 -1.792040e-01 
3.479000e+00 -2.087586e-01 -1.795229e-01 
3.480000e+00 -2.091201e-01 -1.798399e-01 
3.481000e+00 -2.094799e-01 -1.801553e-01 
3.482000e+00 -2.098380e-01 -1.804689e-01 
3.483000e+00 -2.101942e-01 -1.807807e-01 
3.484000e+00 -2.105487e-01 -1.810908e-01 
3.485000e+00 -2.109014e-01 -1.813992e-01 
3.486000e+00 -2.112524e-01 -1.817058e-01 
3.487000e+00 -2.116015e-01 -1.820106e-01 
3.488000e+00 -2.119489e-01 -1.823137e-01 
3.489000e+00 -2.122945e-01 -1.826150e-01 
3.490000e+00 -2.126383e-01 -1.829145e-01 
3.491000e+00 -2.129803e-01 -1.832122e-01 
3.492000e+00 -2.133205e-01 -1.835082e-01 
3.493000e+00 -2.136589e-01 -1.838024e-01 
3.494000e+00 -2.139955e-01 -1.840948e-01 
3.495000e+00 -2.143303e-01 -1.843855e-01 
3.496000e+00 -2.146633e-01 -1.846743e-01 
3.497000e+00 -2.149945e-01 -1.849614e-01 
3.498000e+00 -2.153239e-01 -1.852467e-01 
3.499000e+00 -2.156514e-01 -1.855302e-01 
3.500000e+00 -2.159771e-01 -1.858119e-01 
3.501000e+00 -2.163011e-01 -1.860918e-01 
3.502000e+00 -2.166231e-01 -1.863699e-01 
3.503000e+00 -2.169434e-01 -1.866462e-01 
3.504000e+00 -2.172618e-01 -1.869207e-01 
3.505000e+00 -2.175784e-01 -1.871934e-01 
3.506000e+00 -2.178931e-01 -1.874643e-01 
3.507000e+00 -2.182060e-01 -1.877333e-01 
3.508000e+00 -2.185171e-01 -1.880006e-01 
3.509000e+00 -2.188263e-01 -1.882660e-01 
3.510000e+00 -2.191336e-01 -1.885297e-01 
3.511000e+00 -2.194391e-01 -1.887915e-01 
3.512000e+00 -2.197428e-01 -1.890515e-01 
3.513000e+00 -2.200446e-01 -1.893097e-01 
3.514000e+00 -2.203445e-01 -1.895660e-01 
3.515000e+00 -2.206425e-01 -1.898205e-01 
3.516000e+00 -2.209387e-01 -1.900732e-01 
3.517000e+00 -2.212331e-01 -1.903240e-01 
3.518000e+00 -2.215255e-01 -1.905731e-01 
3.519000e+00 -2.218161e-01 -1.908203e-01 
3.520000e+00 -2.221048e-01 -1.910656e-01 
3.521000e+00 -2.223916e-01 -1.913091e-01 
3.522000e+00 -2.226766e-01 -1.915508e-01 
3.523000e+00 -2.229596e-01 -1.917906e-01 
3.524000e+00 -2.232408e-01 -1.920286e-01 
3.525000e+00 -2.235200e-01 -1.922647e-01 
3.526000e+00 -2.237974e-01 -1.924990e-01 
3.527000e+00 -2.240729e-01 -1.927314e-01 
3.528000e+00 -2.243465e-01 -1.929620e-01 
3.529000e+00 -2.246182e-01 -1.931907e-01 
3.530000e+00 -2.248880e-01 -1.934176e-01 
3.531000e+00 -2.251558e-01 -1.936426e-01 
3.532000e+00 -2.254218e-01 -1.938657e-01 
3.533000e+00 -2.256859e-01 -1.940870e-01 
3.534000e+00 -2.259480e-01 -1.943064e-01 
3.535000e+00 -2.262082e-01 -1.945240e-01 
3.536000e+00 -2.264666e-01 -1.947396e-01 
3.537000e+00 -2.267230e-01 -1.949535e-01 
3.538000e+00 -2.269774e-01 -1.951654e-01 
3.539000e+00 -2.272300e-01 -1.953755e-01 
3.540000e+00 -2.274806e-01 -1.955837e-01 
3.541000e+00 -2.277293e-01 -1.957900e-01 
3.542000e+00 -2.279760e-01 -1.959945e-01 
3.543000e+00 -2.282209e-01 -1.961970e-01 
3.544000e+00 -2.284638e-01 -1.963977e-01 
3.545000e+00 -2.287047e-01 -1.965965e-01 
3.546000e+00 -2.289437e-01 -1.967934e-01 
3.547000e+00 -2.291808e-01 -1.969885e-01 
3.548000e+00 -2.294159e-01 -1.971816e-01 
3.549000e+00 -2.296491e-01 -1.973729e-01 
3.550000e+00 -2.298803e-01 -1.975623e-01 
3.551000e+00 -2.301096e-01 -1.977498e-01 
3.552000e+00 -2.303370e-01 -1.979354e-01 
3.553000e+00 -2.305623e-01 -1.981191e-01 
3.554000e+00 -2.307858e-01 -1.983009e-01 
3.555000e+00 -2.310072e-01 -1.984808e-01 
3.556000e+00 -2.312267e-01 -1.986588e-01 
3.557000e+00 -2.314443e-01 -1.988349e-01 
3.558000e+00 -2.316598e-01 -1.990092e-01 
3.559000e+00 -2.318734e-01 -1.991815e-01 
3.560000e+00 -2.320851e-01 -1.993519e-01 
3.561000e+00 -2.322948e-01 -1.995204e-01 
3.562000e+00 -2.325025e-01 -1.996870e-01 
3.563000e+00 -2.327082e-01 -1.998518e-01 
3.564000e+00 -2.329119e-01 -2.000146e-01 
3.565000e+00 -2.331137e-01 -2.001754e-01 
3.566000e+00 -2.333135e-01 -2.003344e-01 
3.567000e+00 -2.335113e-01 -2.004915e-01 
3.568000e+00 -2.337071e-01 -2.006467e-01 
3.569000e+00 -2.339010e-01 -2.007999e-01 
3.570000e+00 -2.340929e-01 -2.009513e-01 
3.571000e+00 -2.342827e-01 -2.011007e-01 
3.572000e+00 -2.344706e-01 -2.012482e-01 
3.573000e+00 -2.346565e-01 -2.013938e-01 
3.574000e+00 -2.348404e-01 -2.015375e-01 
3.575000e+00 -2.350223e-01 -2.016793e-01 
3.576000e+00 -2.352022e-01 -2.018191e-01 
3.577000e+00 -2.353802e-01 -2.019571e-01 
3.578000e+00 -2.355561e-01 -2.020931e-01 
3.579000e+00 -2.357300e-01 -2.022272e-01 
3.580000e+00 -2.359019e-01 -2.023593e-01 
3.581000e+00 -2.360718e-01 -2.024896e-01 
3.582000e+00 -2.362397e-01 -2.026179e-01 
3.583000e+00 -2.364057e-01 -2.027443e-01 
3.584000e+00 -2.365696e-01 -2.028688e-01 
3.585000e+00 -2.367314e-01 -2.029914e-01 
3.586000e+00 -2.368913e-01 -2.031120e-01 
3.587000e+00 -2.370492e-01 -2.032307e-01 
3.588000e+00 -2.372051e-01 -2.033475e-01 
3.589000e+00 -2.373589e-01 -2.034623e-01 
3.590000e+00 -2.375107e-01 -2.035752e-01 
3.591000e+00 -2.376605e-01 -2.036862e-01 
3.592000e+00 -2.378083e-01 -2.037953e-01 
3.593000e+00 -2.379541e-01 -2.039024e-01 
3.594000e+00 -2.380979e-01 -2.040076e-01 
3.595000e+00 -2.382396e-01 -2.041109e-01 
3.596000e+00 -2.383793e-01 -2.042122e-01 
3.597000e+00 -2.385170e-01 -2.043117e-01 
3.598000e+00 -2.386527e-01 -2.044091e-01 
3.599000e+00 -2.387863e-01 -2.045047e-01 
3.600000e+00 -2.389179e-01 -2.045983e-01 
3.601000e+00 -2.390475e-01 -2.046900e-01 
3.602000e+00 -2.391751e-01 -2.047797e-01 
3.603000e+00 -2.393006e-01 -2.048676e-01 
3.604000e+00 -2.394241e-01 -2.049534e-01 
3.605000e+00 -2.395456e-01 -2.050374e-01 
3.606000e+00 -2.396650e-01 -2.051194e-01 
3.607000e+00 -2.397824e-01 -2.051995e-01 
3.608000e+00 -2.398978e-01 -2.052776e-01 
3.609000e+00 -2.400111e-01 -2.053538e-01 
3.610000e+00 -2.401224e-01 -2.054281e-01 
3.611000e+00 -2.402317e-01 -2.055005e-01 
3.612000e+00 -2.403389e-01 -2.055709e-01 
3.613000e+00 -2.404441e-01 -2.056393e-01 
3.614000e+00 -2.405472e-01 -2.057059e-01 
3.615000e+00 -2.406483e-01 -2.057705e-01 
3.616000e+00 -2.407474e-01 -2.058331e-01 
3.617000e+00 -2.408444e-01 -2.058939e-01 
3.618000e+00 -2.409394e-01 -2.059527e-01 
3.619000e+00 -2.410323e-01 -2.060095e-01 
3.620000e+00 -2.411232e-01 -2.060644e-01 
3.621000e+00 -2.412121e-01 -2.061174e-01 
3.622000e+00 -2.412989e-01 -2.061685e-01 
3.623000e+00 -2.413836e-01 -2.062176e-01 
3.624000e+00 -2.414663e-01 -2.062648e-01 
3.625000e+00 -2.415470e-01 -2.063100e-01 
3.626000e+00 -2.416256e-01 -2.063533e-01 
3.627000e+00 -2.417022e-01 -2.063947e-01 
3.628000e+00 -2.417767e-01 -2.064341e-01 
3.629000e+00 -2.418492e-01 -2.064717e-01 
3.630000e+00 -2.419196e-01 -2.065072e-01 
3.631000e+00 -2.419880e-01 -2.065409e-01 
3.632000e+00 -2.420543e-01 -2.065726e-01 
3.633000e+00 -2.421186e-01 -2.066024e-01 
3.634000e+00 -2.421808e-01 -2.066302e-01 
3.635000e+00 -2.422410e-01 -2.066561e-01 
3.636000e+00 -2.422991e-01 -2.066801e-01 
3.637000e+00 -2.423552e-01 -2.067021e-01 
3.638000e+00 -2.424092e-01 -2.067222e-01 
3.639000e+00 -2.424612e-01 -2.067404e-01 
3.640000e+00 -2.425111e-01 -2.067567e-01 
3.641000e+00 -2.425590e-01 -2.067710e-01 
3.642000e+00 -2.426048e-01 -2.067834e-01 
3.643000e+00 -2.426485e-01 -2.067939e-01 
3.644000e+00 -2.426902e-01 -2.068024e-01 
3.645000e+00 -2.427299e-01 -2.068090e-01 
3.646000e+00 -2.427675e-01 -2.068137e-01 
3.647000e+00 -2.428030e-01 -2.068164e-01 
3.648000e+00 -2.428365e-01 -2.068173e-01 
3.649000e+00 -2.428680e-01 -2.068162e-01 
3.650000e+00 -2.428973e-01 -2.068131e-01 
3.651000e+00 -2.429247e-01 -2.068082e-01 
3.652000e+00 -2.429500e-01 -2.068013e-01 
3.653000e+00 -2.429732e-01 -2.067925e-01 
3.654000e+00 -2.429944e-01 -2.067818e-01 
3.655000e+00 -2.430135e-01 -2.067692e-01 
3.656000e+00 -2.430305e-01 -2.067546e-01 
3.657000e+00 -2.430455e-01 -2.067382e-01 
3.658000e+00 -2.430585e-01 -2.067198e-01 
3.659000e+00 -2.430694e-01 -2.066995e-01 
3.660000e+00 -2.430783e-01 -2.066772e-01 
3.661000e+00 -2.430851e-01 -2.066531e-01 
3.662000e+00 -2.430898e-01 -2.066270e-01 
3.663000e+00 -2.430925e-01 -2.065990e-01 
3.664000e+00 -2.430931e-01 -2.065692e-01 
3.665000e+00 -2.430917e-01 -2.065374e-01 
3.666000e+00 -2.430883e-01 -2.065036e-01 
3.667000e+00 -2.430828e-01 -2.064680e-01 
3.668000e+00 -2.430752e-01 -2.064305e-01 
3.669000e+00 -2.430656e-01 -2.063911e-01 
3.670000e+00 -2.430539e-01 -2.063497e-01 
3.671000e+00 -2.430402e-01 -2.063065e-01 
3.672000e+00 -2.430245e-01 -2.062613e-01 
3.673000e+00 -2.430066e-01 -2.062142e-01 
3.674000e+00 -2.429868e-01 -2.061653e-01 
3.675000e+00 -2.429649e-01 -2.061144e-01 
3.676000e+00 -2.429409e-01 -2.060616e-01 
3.677000e+00 -2.429149e-01 -2.060070e-01 
3.678000e+00 -2.428869e-01 -2.059504e-01 
3.679000e+00 -2.428568e-01 -2.058919e-01 
3.680000e+00 -2.428247e-01 -2.058316e-01 
3.681000e+00 -2.427905e-01 -2.057693e-01 
3.682000e+00 -2.427543e-01 -2.057052e-01 
3.683000e+00 -2.427160e-01 -2.056391e-01 
3.684000e+00 -2.426757e-01 -2.055712e-01 
3.685000e+00 -2.426333e-01 -2.055014e-01 
3.686000e+00 -2.425889e-01 -2.054297e-01 
3.687000e+00 -2.425425e-01 -2.053561e-01 
3.688000e+00 -2.424940e-01 -2.052806e-01 
3.689000e+00 -2.424435e-01 -2.052032e-01 
3.690000e+00 -2.423910e-01 -2.051240e-01 
3.691000e+00 -2.423364e-01 -2.050428e-01 
3.692000e+00 -2.422798e-01 -2.049598e-01 
3.693000e+00 -2.422211e-01 -2.048750e-01 
3.694000e+00 -2.421604e-01 -2.047882e-01 
3.695000e+00 -2.420977e-01 -2.046996e-01 
3.696000e+00 -2.420329e-01 -2.046091e-01 
3.697000e+00 -2.419662e-01 -2.045167e-01 
3.698000e+00 -2.418973e-01 -2.044224e-01 
3.699000e+00 -2.418265e-01 -2.043263e-01 
3.700000e+00 -2.417536e-01 -2.042283e-01 
3.701000e+00 -2.416787e-01 -2.041285e-01 
3.702000e+00 -2.416018e-01 -2.040268e-01 
3.703000e+00 -2.415228e-01 -2.039232e-01 
3.704000e+00 -2.414418e-01 -2.038178e-01 
3.705000e+00 -2.413588e-01 -2.037105e-01 
3.706000e+00 -2.412738e-01 -2.036013e-01 
3.707000e+00 -2.411867e-01 -2.034903e-01 
3.708000e+00 -2.410976e-01 -2.033774e-01 
3.709000e+00 -2.410066e-01 -2.032627e-01 
3.710000e+00 -2.409134e-01 -2.031462e-01 
3.711000e+00 -2.408183e-01 -2.030278e-01 
3.712000e+00 -2.407212e-01 -2.029075e-01 
3.713000e+00 -2.406220e-01 -2.027854e-01 
3.714000e+00 -2.405208e-01 -2.026615e-01 
3.715000e+00 -2.404177e-01 -2.025357e-01 
3.716000e+00 -2.403125e-01 -2.024081e-01 
3.717000e+00 -2.402053e-01 -2.022787e-01 
3.718000e+00 -2.400961e-01 -2.021474e-01 
3.719000e+00 -2.399849e-01 -2.020143e-01 
3.720000e+00 -2.398716e-01 -2.018793e-01 
3.721000e+00 -2.397564e-01 -2.017425e-01 
3.722000e+00 -2.396392e-01 -2.016039e-01 
3.723000e+00 -2.395200e-01 -2.014635e-01 
3.724000e+00 -2.393987e-01 -2.013213e-01 
3.725000e+00 -2.392755e-01 -2.011772e-01 
3.726000e+00 -2.391503e-01 -2.010313e-01 
3.727000e+00 -2.390231e-01 -2.008836e-01 
3.728000e+00 -2.388939e-01 -2.007341e-01 
3.729000e+00 -2.387627e-01 -2.005828e-01 
3.730000e+00 -2.386295e-01 -2.004297e-01 
3.731000e+00 -2.384943e-01 -2.002747e-01 
3.732000e+00 -2.383572e-01 -2.001180e-01 
3.733000e+00 -2.382180e-01 -1.999594e-01 
3.734000e+00 -2.380769e-01 -1.997991e-01 
3.735000e+00 -2.379338e-01 -1.996369e-01 
3.736000e+00 -2.377887e-01 -1.994730e-01 
3.737000e+00 -2.376416e-01 -1.993073e-01 
3.738000e+00 -2.374926e-01 -1.991398e-01 
3.739000e+00 -2.373416e-01 -1.989704e-01 
3.740000e+00 -2.371886e-01 -1.987994e-01 
3.741000e+00 -2.370336e-01 -1.986265e-01 
3.742000e+00 -2.368767e-01 -1.984518e-01 
3.743000e+00 -2.367178e-01 -1.982754e-01 
3.744000e+00 -2.365569e-01 -1.980972e-01 
3.745000e+00 -2.363941e-01 -1.979172e-01 
3.746000e+00 -2.362293e-01 -1.977354e-01 
3.747000e+00 -2.360626e-01 -1.975519e-01 
3.748000e+00 -2.358939e-01 -1.973666e-01 
3.749000e+00 -2.357232e-01 -1.971795e-01 
3.750000e+00 -2.355506e-01 -1.969907e-01 
3.751000e+00 -2.353760e-01 -1.968001e-01 
3.752000e+00 -2.351995e-01 -1.966078e-01 
3.753000e+00 -2.350210e-01 -1.964137e-01 
3.754000e+00 -2.348406e-01 -1.962179e-01 
3.755000e+00 -2.346583e-01 -1.960203e-01 
3.756000e+00 -2.344740e-01 -1.958210e-01 
3.757000e+00 -2.342877e-01 -1.956199e-01 
3.758000e+00 -2.340996e-01 -1.954171e-01 
3.759000e+00 -2.339095e-01 -1.952125e-01 
3.760000e+00 -2.337174e-01 -1.950062e-01 
3.761000e+00 -2.335235e-01 -1.947982e-01 
3.762000e+00 -2.333276e-01 -1.945885e-01 
3.763000e+00 -2.331297e-01 -1.943770e-01 
3.764000e+00 -2.329300e-01 -1.941638e-01 
3.765000e+00 -2.327283e-01 -1.939489e-01 
3.766000e+00 -2.325247e-01 -1.937323e-01 
3.767000e+00 -2.323192e-01 -1.935139e-01 
3.768000e+00 -2.321118e-01 -1.932939e-01 
3.769000e+00 -2.319025e-01 -1.930721e-01 
3.770000e+00 -2.316913e-01 -1.928486e-01 
3.771000e+00 -2.314781e-01 -1.926234e-01 
3.772000e+00 -2.312631e-01 -1.923965e-01 
3.773000e+00 -2.310461e-01 -1.921680e-01 
3.774000e+00 -2.308272e-01 -1.919377e-01 
3.775000e+00 -2.306065e-01 -1.917057e-01 
3.776000e+00 -2.303838e-01 -1.914721e-01 
3.777000e+00 -2.301593e-01 -1.912367e-01 
3.778000e+00 -2.299329e-01 -1.909997e-01 
3.779000e+00 -2.297045e-01 -1.907610e-01 
3.780000e+00 -2.294743e-01 -1.905206e-01 
3.781000e+00 -2.292423e-01 -1.902786e-01 
3.782000e+00 -2.290083e-01 -1.900349e-01 
3.783000e+00 -2.287724e-01 -1.897895e-01 
3.784000e+00 -2.285347e-01 -1.895424e-01 
3.785000e+00 -2.282951e-01 -1.892937e-01 
3.786000e+00 -2.280537e-01 -1.890433e-01 
3.787000e+00 -2.278103e-01 -1.887913e-01 
3.788000e+00 -2.275652e-01 -1.885376e-01 
3.789000e+00 -2.273181e-01 -1.882823e-01 
3.790000e+00 -2.270692e-01 -1.880253e-01 
3.791000e+00 -2.268184e-01 -1.877667e-01 
3.792000e+00 -2.265658e-01 -1.875065e-01 
3.793000e+00 -2.263113e-01 -1.872446e-01 
3.794000e+00 -2.260550e-01 -1.869811e-01 
3.795000e+00 -2.257969e-01 -1.867159e-01 
3.796000e+00 -2.255369e-01 -1.864492e-01 
3.797000e+00 -2.252750e-01 -1.861808e-01 
3.798000e+00 -2.250113e-01 -1.859108e-01 
3.799000e+00 -2.247458e-01 -1.856391e-01 
3.800000e+00 -2.244785e-01 -1.853659e-01 
3.801000e+00 -2.242093e-01 -1.850910e-01 
3.802000e+00 -2.239383e-01 -1.848146e-01 
3.803000e+00 -2.236655e-01 -1.845365e-01 
3.804000e+00 -2.233909e-01 -1.842569e-01 
3.805000e+00 -2.231144e-01 -1.839756e-01 
3.806000e+00 -2.228362e-01 -1.836928e-01 
3.807000e+00 -2.225561e-01 -1.834084e-01 
3.808000e+00 -2.222742e-01 -1.831224e-01 
3.809000e+00 -2.219905e-01 -1.828348e-01 
3.810000e+00 -2.217051e-01 -1.825456e-01 
3.811000e+00 -2.214178e-01 -1.822549e-01 
3.812000e+00 -2.211287e-01 -1.819626e-01 
3.813000e+00 -2.208379e-01 -1.816687e-01 
3.814000e+00 -2.205452e-01 -1.813732e-01 
3.815000e+00 -2.202508e-01 -1.810762e-01 
3.816000e+00 -2.199546e-01 -1.807777e-01 
3.817000e+00 -2.196566e-01 -1.804776e-01 
3.818000e+00 -2.193568e-01 -1.801759e-01 
3.819000e+00 -2.190553e-01 -1.798727e-01 
3.820000e+00 -2.187520e-01 -1.795680e-01 
3.821000e+00 -2.184469e-01 -1.792617e-01 
3.822000e+00 -2.181401e-01 -1.789539e-01 
3.823000e+00 -2.178315e-01 -1.786445e-01 
3.824000e+00 -2.175212e-01 -1.783337e-01 
3.825000e+00 -2.172091e-01 -1.780213e-01 
3.826000e+00 -2.168952e-01 -1.777074e-01 
3.827000e+00 -2.165796e-01 -1.773919e-01 
3.828000e+00 -2.162623e-01 -1.770750e-01 
3.829000e+00 -2.159432e-01 -1.767566e-01 
3.830000e+00 -2.156224e-01 -1.764366e-01 
3.831000e+00 -2.152999e-01 -1.761152e-01 
3.832000e+00 -2.149756e-01 -1.757922e-01 
3.833000e+00 -2.146497e-01 -1.754678e-01 
3.834000e+00 -2.143220e-01 -1.751419e-01 
3.835000e+00 -2.139925e-01 -1.748145e-01 
3.836000e+00 -2.136614e-01 -1.744856e-01 
3.837000e+00 -2.133286e-01 -1.741552e-01 
3.838000e+00 -2.129940e-01 -1.738234e-01 
3.839000e+00 -2.126577e-01 -1.734901e-01 
3.840000e+00 -2.123198e-01 -1.731553e-01 
3.841000e+00 -2.119801e-01 -1.728191e-01 
3.842000e+00 -2.116388e-01 -1.724814e-01 
3.843000e+00 -2.112958e-01 -1.721422e-01 
3.844000e+00 -2.109511e-01 -1.718017e-01 
3.845000e+00 -2.106047e-01 -1.714596e-01 
3.846000e+00 -2.102566e-01 -1.711161e-01 
3.847000e+00 -2.099069e-01 -1.707712e-01 
3.848000e+00 -2.095554e-01 -1.704249e-01 
3.849000e+00 -2.092024e-01 -1.700771e-01 
3.850000e+00 -2.088476e-01 -1.697279e-01 
3.851000e+00 -2.084912e-01 -1.693773e-01 
3.852000e+00 -2.081332e-01 -1.690253e-01 
3.853000e+00 -2.077734e-01 -1.686718e-01 
3.854000e+00 -2.074121e-01 -1.683170e-01 
3.855000e+00 -2.070491e-01 -1.679607e-01 
3.856000e+00 -2.066845e-01 -1.676031e-01 
3.857000e+00 -2.063182e-01 -1.672440e-01 
3.858000e+00 -2.059503e-01 -1.668836e-01 
3.859000e+00 -2.055807e-01 -1.665218e-01 
3.860000e+00 -2.052096e-01 -1.661586e-01 
3.861000e+00 -2.048368e-01 -1.657940e-01 
3.862000e+00 -2.044624e-01 -1.654280e-01 
3.863000e+00 -2.040864e-01 -1.650607e-01 
3.864000e+00 -2.037088e-01 -1.646920e-01 
3.865000e+00 -2.033296e-01 -1.643219e-01 
3.866000e+00 -2.029488e-01 -1.639505e-01 
3.867000e+00 -2.025664e-01 -1.635778e-01 
3.868000e+00 -2.021824e-01 -1.632036e-01 
3.869000e+00 -2.017968e-01 -1.628282e-01 
3.870000e+00 -2.014096e-01 -1.624514e-01 
3.871000e+00 -2.010208e-01 -1.620732e-01 
3.872000e+00 -2.006305e-01 -1.616938e-01 
3.873000e+00 -2.002386e-01 -1.613130e-01 
3.874000e+00 -1.998451e-01 -1.609309e-01 
3.875000e+00 -1.994501e-01 -1.605474e-01 
3.876000e+00 -1.990535e-01 -1.601627e-01 
3.877000e+00 -1.986554e-01 -1.597766e-01 
3.878000e+00 -1.982557e-01 -1.593893e-01 
3.879000e+00 -1.978544e-01 -1.590006e-01 
3.880000e+00 -1.974516e-01 -1.586106e-01 
3.881000e+00 -1.970473e-01 -1.582194e-01 
3.882000e+00 -1.966414e-01 -1.578269e-01 
3.883000e+00 -1.962340e-01 -1.574330e-01 
3.884000e+00 -1.958251e-01 -1.570379e-01 
3.885000e+00 -1.954147e-01 -1.566416e-01 
3.886000e+00 -1.950027e-01 -1.562439e-01 
3.887000e+00 -1.945893e-01 -1.558450e-01 
3.888000e+00 -1.941743e-01 -1.554449e-01 
3.889000e+00 -1.937578e-01 -1.550434e-01 
3.890000e+00 -1.933398e-01 -1.546408e-01 
3.891000e+00 -1.929204e-01 -1.542369e-01 
3.892000e+00 -1.924994e-01 -1.538317e-01 
3.893000e+00 -1.920770e-01 -1.534253e-01 
3.894000e+00 -1.916530e-01 -1.530177e-01 
3.895000e+00 -1.912276e-01 -1.526088e-01 
3.896000e+00 -1.908007e-01 -1.521987e-01 
3.897000e+00 -1.903724e-01 -1.517874e-01 
3.898000e+00 -1.899426e-01 -1.513749e-01 
3.899000e+00 -1.895113e-01 -1.509612e-01 
3.900000e+00 -1.890786e-01 -1.505463e-01 
3.901000e+00 -1.886444e-01 -1.501302e-01 
3.902000e+00 -1.882087e-01 -1.497128e-01 
3.903000e+00 -1.877717e-01 -1.492943e-01 
3.904000e+00 -1.873332e-01 -1.488746e-01 
3.905000e+00 -1.868932e-01 -1.484538e-01 
3.906000e+00 -1.864519e-01 -1.480317e-01 
3.907000e+00 -1.860091e-01 -1.476085e-01 
3.908000e+00 -1.855649e-01 -1.471841e-01 
3.909000e+00 -1.851192e-01 -1.467585e-01 
3.910000e+00 -1.846722e-01 -1.463318e-01 
3.911000e+00 -1.842238e-01 -1.459040e-01 
3.912000e+00 -1.837739e-01 -1.454749e-01 
3.913000e+00 -1.833227e-01 -1.450448e-01 
3.914000e+00 -1.828700e-01 -1.446135e-01 
3.915000e+00 -1.824160e-01 -1.441811e-01 
3.916000e+00 -1.819606e-01 -1.437475e-01 
3.917000e+00 -1.815039e-01 -1.433128e-01 
3.918000e+00 -1.810457e-01 -1.428770e-01 
3.919000e+00 -1.805862e-01 -1.424401e-01 
3.920000e+00 -1.801253e-01 -1.420021e-01 
3.921000e+00 -1.796631e-01 -1.415630e-01 
3.922000e+00 -1.791995e-01 -1.411227e-01 
3.923000e+00 -1.787346e-01 -1.406814e-01 
3.924000e+00 -1.782683e-01 -1.402390e-01 
3.925000e+00 -1.778007e-01 -1.397955e-01 
3.926000e+00 -1.773317e-01 -1.393509e-01 
3.927000e+00 -1.768614e-01 -1.389053e-01 
3.928000e+00 -1.763898e-01 -1.384585e-01 
3.929000e+00 -1.759169e-01 -1.380108e-01 
3.930000e+00 -1.754427e-01 -1.375619e-01 
3.931000e+00 -1.749671e-01 -1.371120e-01 
3.932000e+00 -1.744902e-01 -1.366610e-01 
3.933000e+00 -1.740121e-01 -1.362090e-01 
3.934000e+00 -1.735326e-01 -1.357560e-01 
3.935000e+00 -1.730519e-01 -1.353019e-01 
3.936000e+00 -1.725699e-01 -1.348468e-01 
3.937000e+00 -1.720866e-01 -1.343907e-01 
3.938000e+00 -1.716020e-01 -1.339335e-01 
3.939000e+00 -1.711161e-01 -1.334754e-01 
3.940000e+00 -1.706290e-01 -1.330162e-01 
3.941000e+00 -1.701406e-01 -1.325560e-01 
3.942000e+00 -1.696510e-01 -1.320948e-01 
3.943000e+00 -1.691601e-01 -1.316326e-01 
3.944000e+00 -1.686679e-01 -1.311695e-01 
3.945000e+00 -1.681746e-01 -1.307053e-01 
3.946000e+00 -1.676800e-01 -1.302402e-01 
3.947000e+00 -1.671841e-01 -1.297740e-01 
3.948000e+00 -1.666870e-01 -1.293070e-01 
3.949000e+00 -1.661888e-01 -1.288389e-01 
3.950000e+00 -1.656893e-01 -1.283699e-01 
3.951000e+00 -1.651885e-01 -1.278999e-01 
3.952000e+00 -1.646866e-01 -1.274290e-01 
3.953000e+00 -1.641835e-01 -1.269572e-01 
3.954000e+00 -1.636792e-01 -1.264844e-01 
3.955000e+00 -1.631737e-01 -1.260106e-01 
3.956000e+00 -1.626670e-01 -1.255360e-01 
3.957000e+00 -1.621591e-01 -1.250604e-01 
3.958000e+00 -1.616501e-01 -1.245839e-01 
3.959000e+00 -1.611399e-01 -1.241064e-01 
3.960000e+00 -1.606285e-01 -1.236281e-01 
3.961000e+00 -1.601160e-01 -1.231489e-01 
3.962000e+00 -1.596023e-01 -1.226688e-01 
3.963000e+00 -1.590874e-01 -1.221877e-01 
3.964000e+00 -1.585714e-01 -1.217058e-01 
3.965000e+00 -1.580543e-01 -1.212230e-01 
3.966000e+00 -1.575361e-01 -1.207393e-01 
3.967000e+00 -1.570167e-01 -1.202548e-01 
3.968000e+00 -1.564962e-01 -1.197694e-01 
3.969000e+00 -1.559746e-01 -1.192831e-01 
3.970000e+00 -1.554518e-01 -1.187960e-01 
3.971000e+00 -1.549280e-01 -1.183080e-01 
3.972000e+00 -1.544031e-01 -1.178191e-01 
3.973000e+00 -1.538770e-01 -1.173295e-01 
3.974000e+00 -1.533499e-01 -1.168390e-01 
3.975000e+00 -1.528217e-01 -1.163476e-01 
3.976000e+00 -1.522924e-01 -1.158554e-01 
3.977000e+00 -1.517620e-01 -1.153625e-01 
3.978000e+00 -1.512306e-01 -1.148687e-01 
3.979000e+00 -1.506981e-01 -1.143740e-01 
3.980000e+00 -1.501645e-01 -1.138786e-01 
3.981000e+00 -1.496299e-01 -1.133824e-01 
3.982000e+00 -1.490942e-01 -1.128854e-01 
3.983000e+00 -1.485575e-01 -1.123876e-01 
3.984000e+00 -1.480198e-01 -1.118890e-01 
3.985000e+00 -1.474810e-01 -1.113896e-01 
3.986000e+00 -1.469412e-01 -1.108895e-01 
3.987000e+00 -1.464004e-01 -1.103886e-01 
3.988000e+00 -1.458586e-01 -1.098869e-01 
3.989000e+00 -1.453157e-01 -1.093845e-01 
3.990000e+00 -1.447719e-01 -1.088813e-01 
3.991000e+00 -1.442270e-01 -1.083774e-01 
3.992000e+00 -1.436812e-01 -1.078727e-01 
3.993000e+00 -1.431344e-01 -1.073673e-01 
3.994000e+00 -1.425865e-01 -1.068612e-01 
3.995000e+00 -1.420377e-01 -1.063544e-01 
3.996000e+00 -1.414880e-01 -1.058468e-01 
3.997000e+00 -1.409373e-01 -1.053385e-01 
3.998000e+00 -1.403856e-01 -1.048295e-01 
3.999000e+00 -1.398329e-01 -1.043198e-01 
4.000000e+00 -1.392793e-01 -1.038094e-01 
4.001000e+00 -1.387248e-01 -1.032983e-01 
4.002000e+00 -1.381693e-01 -1.027865e-01 
4.003000e+00 -1.376129e-01 -1.022741e-01 
4.004000e+00 -1.370555e-01 -1.017609e-01 
4.005000e+00 -1.364973e-01 -1.012471e-01 
4.006000e+00 -1.359381e-01 -1.007326e-01 
4.007000e+00 -1.353780e-01 -1.002175e-01 
4.008000e+00 -1.348170e-01 -9.970168e-02 
4.009000e+00 -1.342551e-01 -9.918524e-02 
4.010000e+00 -1.336923e-01 -9.866815e-02 
4.011000e+00 -1.331286e-01 -9.815042e-02 
4.012000e+00 -1.325641e-01 -9.763205e-02 
4.013000e+00 -1.319986e-01 -9.711306e-02 
4.014000e+00 -1.314323e-01 -9.659344e-02 
4.015000e+00 -1.308651e-01 -9.607321e-02 
4.016000e+00 -1.302971e-01 -9.555236e-02 
4.017000e+00 -1.297282e-01 -9.503090e-02 
4.018000e+00 -1.291585e-01 -9.450885e-02 
4.019000e+00 -1.285879e-01 -9.398620e-02 
4.020000e+00 -1.280164e-01 -9.346295e-02 
4.021000e+00 -1.274442e-01 -9.293912e-02 
4.022000e+00 -1.268711e-01 -9.241472e-02 
4.023000e+00 -1.262972e-01 -9.188973e-02 
4.024000e+00 -1.257225e-01 -9.136418e-02 
4.025000e+00 -1.251469e-01 -9.083806e-02 
4.026000e+00 -1.245706e-01 -9.031139e-02 
4.027000e+00 -1.239935e-01 -8.978416e-02 
4.028000e+00 -1.234155e-01 -8.925639e-02 
4.029000e+00 -1.228368e-01 -8.872807e-02 
4.030000e+00 -1.222573e-01 -8.819922e-02 
4.031000e+00 -1.216770e-01 -8.766983e-02 
4.032000e+00 -1.210960e-01 -8.713992e-02 
4.033000e+00 -1.205142e-01 -8.660949e-02 
4.034000e+00 -1.199316e-01 -8.607854e-02 
4.035000e+00 -1.193483e-01 -8.554709e-02 
4.036000e+00 -1.187642e-01 -8.501513e-02 
4.037000e+00 -1.181794e-01 -8.448267e-02 
4.038000e+00 -1.175939e-01 -8.394972e-02 
4.039000e+00 -1.170076e-01 -8.341628e-02 
4.040000e+00 -1.164206e-01 -8.288236e-02 
4.041000e+00 -1.158329e-01 -8.234796e-02 
4.042000e+00 -1.152445e-01 -8.181309e-02 
4.043000e+00 -1.146553e-01 -8.127776e-02 
4.044000e+00 -1.140655e-01 -8.074196e-02 
4.045000e+00 -1.134750e-01 -8.020571e-02 
4.046000e+00 -1.128837e-01 -7.966901e-02 
4.047000e+00 -1.122918e-01 -7.913186e-02 
4.048000e+00 -1.116992e-01 -7.859428e-02 
4.049000e+00 -1.111060e-01 -7.805626e-02 
4.050000e+00 -1.105121e-01 -7.751782e-02 
4.051000e+00 -1.099175e-01 -7.697895e-02 
4.052000e+00 -1.093222e-01 -7.643967e-02 
4.053000e+00 -1.087263e-01 -7.589998e-02 
4.054000e+00 -1.081298e-01 -7.535988e-02 
4.055000e+00 -1.075326e-01 -7.481937e-02 
4.056000e+00 -1.069348e-01 -7.427848e-02 
4.057000e+00 -1.063364e-01 -7.373719e-02 
4.058000e+00 -1.057374e-01 -7.319552e-02 
4.059000e+00 -1.051377e-01 -7.265347e-02 
4.060000e+00 -1.045374e-01 -7.211105e-02 
4.061000e+00 -1.039366e-01 -7.156826e-02 
4.062000e+00 -1.033351e-01 -7.102511e-02 
4.063000e+00 -1.027330e-01 -7.048160e-02 
4.064000e+00 -1.021304e-01 -6.993774e-02 
4.065000e+00 -1.015272e-01 -6.939353e-02 
4.066000e+00 -1.009234e-01 -6.884899e-02 
4.067000e+00 -1.003190e-01 -6.830410e-02 
4.068000e+00 -9.971408e-02 -6.775889e-02 
4.069000e+00 -9.910859e-02 -6.721336e-02 
4.070000e+00 -9.850256e-02 -6.666750e-02 
4.071000e+00 -9.789598e-02 -6.612134e-02 
4.072000e+00 -9.728887e-02 -6.557486e-02 
4.073000e+00 -9.668122e-02 -6.502808e-02 
4.074000e+00 -9.607305e-02 -6.448101e-02 
4.075000e+00 -9.546435e-02 -6.393364e-02 
4.076000e+00 -9.485514e-02 -6.338599e-02 
4.077000e+00 -9.424542e-02 -6.283806e-02 
4.078000e+00 -9.363520e-02 -6.228985e-02 
4.079000e+00 -9.302448e-02 -6.174137e-02 
4.080000e+00 -9.241327e-02 -6.119263e-02 
4.081000e+00 -9.180158e-02 -6.064363e-02 
4.082000e+00 -9.118940e-02 -6.009437e-02 
4.083000e+00 -9.057675e-02 -5.954487e-02 
4.084000e+00 -8.996364e-02 -5.899512e-02 
4.085000e+00 -8.935006e-02 -5.844514e-02 
4.086000e+00 -8.873602e-02 -5.789493e-02 
4.087000e+00 -8.812154e-02 -5.734449e-02 
4.088000e+00 -8.750661e-02 -5.679383e-02 
4.089000e+00 -8.689124e-02 -5.624295e-02 
4.090000e+00 -8.627544e-02 -5.569186e-02 
4.091000e+00 -8.565922e-02 -5.514057e-02 
4.092000e+00 -8.504257e-02 -5.458908e-02 
4.093000e+00 -8.442551e-02 -5.403740e-02 
4.094000e+00 -8.380804e-02 -5.348553e-02 
4.095000e+00 -8.319016e-02 -5.293347e-02 
4.096000e+00 -8.257189e-02 -5.238124e-02 
4.097000e+00 -8.195323e-02 -5.182883e-02 
4.098000e+00 -8.133418e-02 -5.127626e-02 
4.099000e+00 -8.071475e-02 -5.072353e-02 
4.100000e+00 -8.009495e-02 -5.017064e-02 
4.101000e+00 -7.947479e-02 -4.961760e-02 
4.102000e+00 -7.885426e-02 -4.906442e-02 
4.103000e+00 -7.823337e-02 -4.851109e-02 
4.104000e+00 -7.761214e-02 -4.795763e-02 
4.105000e+00 -7.699056e-02 -4.740405e-02 
4.106000e+00 -7.636864e-02 -4.685033e-02 
4.107000e+00 -7.574639e-02 -4.629650e-02 
4.108000e+00 -7.512381e-02 -4.574256e-02 
4.109000e+00 -7.450092e-02 -4.518851e-02 
4.110000e+00 -7.387771e-02 -4.463436e-02 
4.111000e+00 -7.325419e-02 -4.408011e-02 
4.112000e+00 -7.263036e-02 -4.352577e-02 
4.113000e+00 -7.200625e-02 -4.297134e-02 
4.114000e+00 -7.138184e-02 -4.241684e-02 
4.115000e+00 -7.075714e-02 -4.186225e-02 
4.116000e+00 -7.013217e-02 -4.130760e-02 
4.117000e+00 -6.950692e-02 -4.075288e-02 
4.118000e+00 -6.888141e-02 -4.019811e-02 
4.119000e+00 -6.825563e-02 -3.964328e-02 
4.120000e+00 -6.762960e-02 -3.908840e-02 
4.121000e+00 -6.700332e-02 -3.853348e-02 
4.122000e+00 -6.637679e-02 -3.797851e-02 
4.123000e+00 -6.575003e-02 -3.742352e-02 
4.124000e+00 -6.512304e-02 -3.686850e-02 
4.125000e+00 -6.449582e-02 -3.631346e-02 
4.126000e+00 -6.386838e-02 -3.575840e-02 
4.127000e+00 -6.324072e-02 -3.520333e-02 
4.128000e+00 -6.261286e-02 -3.464825e-02 
4.129000e+00 -6.198479e-02 -3.409317e-02 
4.130000e+00 -6.135653e-02 -3.353810e-02 
4.131000e+00 -6.072808e-02 -3.298303e-02 
4.132000e+00 -6.009944e-02 -3.242798e-02 
4.133000e+00 -5.947063e-02 -3.187295e-02 
4.134000e+00 -5.884164e-02 -3.131795e-02 
4.135000e+00 -5.821248e-02 -3.076298e-02 
4.136000e+00 -5.758316e-02 -3.020804e-02 
4.137000e+00 -5.695369e-02 -2.965315e-02 
4.138000e+00 -5.632407e-02 -2.909830e-02 
4.139000e+00 -5.569430e-02 -2.854350e-02 
4.140000e+00 -5.506440e-02 -2.798876e-02 
4.141000e+00 -5.443436e-02 -2.743408e-02 
4.142000e+00 -5.380420e-02 -2.687947e-02 
4.143000e+00 -5.317392e-02 -2.632493e-02 
4.144000e+00 -5.254352e-02 -2.577047e-02 
4.145000e+00 -5.191301e-02 -2.521610e-02 
4.146000e+00 -5.128241e-02 -2.466181e-02 
4.147000e+00 -5.065170e-02 -2.410761e-02 
4.148000e+00 -5.002091e-02 -2.355352e-02 
4.149000e+00 -4.939002e-02 -2.299953e-02 
4.150000e+00 -4.875906e-02 -2.244564e-02 
4.151000e+00 -4.812803e-02 -2.189187e-02 
4.152000e+00 -4.749693e-02 -2.133823e-02 
4.153000e+00 -4.686577e-02 -2.078470e-02 
4.154000e+00 -4.623455e-02 -2.023131e-02 
4.155000e+00 -4.560328e-02 -1.967805e-02 
4.156000e+00 -4.497197e-02 -1.912493e-02 
4.157000e+00 -4.434061e-02 -1.857195e-02 
4.158000e+00 -4.370923e-02 -1.801913e-02 
4.159000e+00 -4.307782e-02 -1.746646e-02 
4.160000e+00 -4.244639e-02 -1.691395e-02 
4.161000e+00 -4.181494e-02 -1.636161e-02 
4.162000e+00 -4.118348e-02 -1.580944e-02 
4.163000e+00 -4.055202e-02 -1.525744e-02 
4.164000e+00 -3.992057e-02 -1.470563e-02 
4.165000e+00 -3.928912e-02 -1.415400e-02 
4.166000e+00 -3.865768e-02 -1.360256e-02 
4.167000e+00 -3.802626e-02 -1.305132e-02 
4.168000e+00 -3.739487e-02 -1.250028e-02 
4.169000e+00 -3.676351e-02 -1.194945e-02 
4.170000e+00 -3.613219e-02 -1.139883e-02 
4.171000e+00 -3.550091e-02 -1.084843e-02 
4.172000e+00 -3.486968e-02 -1.029824e-02 
4.173000e+00 -3.423850e-02 -9.748289e-03 
4.174000e+00 -3.360738e-02 -9.198565e-03 
4.175000e+00 -3.297633e-02 -8.649078e-03 
4.176000e+00 -3.234535e-02 -8.099832e-03 
4.177000e+00 -3.171445e-02 -7.550834e-03 
4.178000e+00 -3.108363e-02 -7.002087e-03 
4.179000e+00 -3.045289e-02 -6.453597e-03 
4.180000e+00 -2.982226e-02 -5.905369e-03 
4.181000e+00 -2.919172e-02 -5.357407e-03 
4.182000e+00 -2.856129e-02 -4.809718e-03 
4.183000e+00 -2.793097e-02 -4.262305e-03 
4.184000e+00 -2.730077e-02 -3.715174e-03 
4.185000e+00 -2.667069e-02 -3.168329e-03 
4.186000e+00 -2.604074e-02 -2.621776e-03 
4.187000e+00 -2.541092e-02 -2.075520e-03 
4.188000e+00 -2.478125e-02 -1.529565e-03 
4.189000e+00 -2.415172e-02 -9.839162e-04 
4.190000e+00 -2.352234e-02 -4.385790e-04 
4.191000e+00 -2.289311e-02 1.064420e-04 
4.192000e+00 -2.226406e-02 6.511418e-04 
4.193000e+00 -2.163517e-02 1.195516e-03 
4.194000e+00 -2.100645e-02 1.739559e-03 
4.195000e+00 -2.037791e-02 2.283266e-03 
4.196000e+00 -1.974956e-02 2.826632e-03 
4.197000e+00 -1.912140e-02 3.369653e-03 
4.198000e+00 -1.849344e-02 3.912324e-03 
4.199000e+00 -1.786568e-02 4.454639e-03 
4.200000e+00 -1.723813e-02 4.996595e-03 
4.201000e+00 -1.661079e-02 5.538185e-03 
4.202000e+00 -1.598367e-02 6.079406e-03 
4.203000e+00 -1.535677e-02 6.620252e-03 
4.204000e+00 -1.473011e-02 7.160719e-03 
4.205000e+00 -1.410368e-02 7.700802e-03 
4.206000e+00 -1.347749e-02 8.240496e-03 
4.207000e+00 -1.285155e-02 8.779797e-03 
4.208000e+00 -1.222586e-02 9.318699e-03 
4.209000e+00 -1.160043e-02 9.857198e-03 
4.210000e+00 -1.097527e-02 1.039529e-02 
4.211000e+00 -1.035037e-02 1.093297e-02 
4.212000e+00 -9.725750e-03 1.147023e-02 
4.213000e+00 -9.101410e-03 1.200707e-02 
4.214000e+00 -8.477355e-03 1.254348e-02 
4.215000e+00 -7.853592e-03 1.307946e-02 
4.216000e+00 -7.230126e-03 1.361500e-02 
4.217000e+00 -6.606963e-03 1.415011e-02 
4.218000e+00 -5.984108e-03 1.468476e-02 
4.219000e+00 -5.361567e-03 1.521897e-02 
4.220000e+00 -4.739345e-03 1.575272e-02 
4.221000e+00 -4.117447e-03 1.628602e-02 
4.222000e+00 -3.495879e-03 1.681885e-02 
4.223000e+00 -2.874647e-03 1.735121e-02 
4.224000e+00 -2.253756e-03 1.788309e-02 
4.225000e+00 -1.633211e-03 1.841450e-02 
4.226000e+00 -1.013018e-03 1.894543e-02 
4.227000e+00 -3.931829e-04 1.947586e-02 
4.228000e+00 2.262898e-04 2.000581e-02 
4.229000e+00 8.453942e-04 2.053526e-02 
4.230000e+00 1.464125e-03 2.106421e-02 
4.231000e+00 2.082477e-03 2.159265e-02 
4.232000e+00 2.700444e-03 2.212059e-02 
4.233000e+00 3.318022e-03 2.264801e-02 
4.234000e+00 3.935204e-03 2.317491e-02 
4.235000e+00 4.551986e-03 2.370128e-02 
4.236000e+00 5.168361e-03 2.422713e-02 
4.237000e+00 5.784326e-03 2.475244e-02 
4.238000e+00 6.399873e-03 2.527722e-02 
4.239000e+00 7.014999e-03 2.580146e-02 
4.240000e+00 7.629697e-03 2.632515e-02 
4.241000e+00 8.243963e-03 2.684829e-02 
4.242000e+00 8.857790e-03 2.737087e-02 
4.243000e+00 9.471174e-03 2.789290e-02 
4.244000e+00 1.008411e-02 2.841436e-02 
4.245000e+00 1.069659e-02 2.893525e-02 
4.246000e+00 1.130861e-02 2.945558e-02 
4.247000e+00 1.192017e-02 2.997532e-02 
4.248000e+00 1.253126e-02 3.049448e-02 
4.249000e+00 1.314187e-02 3.101306e-02 
4.250000e+00 1.375201e-02 3.153104e-02 
4.251000e+00 1.436165e-02 3.204844e-02 
4.252000e+00 1.497081e-02 3.256523e-02 
4.253000e+00 1.557947e-02 3.308142e-02 
4.254000e+00 1.618763e-02 3.359700e-02 
4.255000e+00 1.679528e-02 3.411197e-02 
4.256000e+00 1.740242e-02 3.462633e-02 
4.257000e+00 1.800905e-02 3.514006e-02 
4.258000e+00 1.861515e-02 3.565317e-02 
4.259000e+00 1.922072e-02 3.616565e-02 
4.260000e+00 1.982577e-02 3.667750e-02 
4.261000e+00 2.043027e-02 3.718871e-02 
4.262000e+00 2.103424e-02 3.769928e-02 
4.263000e+00 2.163765e-02 3.820920e-02 
4.264000e+00 2.224051e-02 3.871847e-02 
4.265000e+00 2.284282e-02 3.922709e-02 
4.266000e+00 2.344456e-02 3.973505e-02 
4.267000e+00 2.404573e-02 4.024235e-02 
4.268000e+00 2.464633e-02 4.074898e-02 
4.269000e+00 2.524635e-02 4.125494e-02 
4.270000e+00 2.584579e-02 4.176022e-02 
4.271000e+00 2.644464e-02 4.226482e-02 
4.272000e+00 2.704289e-02 4.276875e-02 
4.273000e+00 2.764055e-02 4.327198e-02 
4.274000e+00 2.823760e-02 4.377452e-02 
4.275000e+00 2.883405e-02 4.427637e-02 
4.276000e+00 2.942988e-02 4.477752e-02 
4.277000e+00 3.002509e-02 4.527796e-02 
4.278000e+00 3.061968e-02 4.577770e-02 
4.279000e+00 3.121364e-02 4.627673e-02 
4.280000e+00 3.180697e-02 4.677503e-02 
4.281000e+00 3.239966e-02 4.727262e-02 
4.282000e+00 3.299171e-02 4.776949e-02 
4.283000e+00 3.358310e-02 4.826563e-02 
4.284000e+00 3.417385e-02 4.876103e-02 
4.285000e+00 3.476393e-02 4.925570e-02 
4.286000e+00 3.535335e-02 4.974963e-02 
4.287000e+00 3.594211e-02 5.024282e-02 
4.288000e+00 3.653019e-02 5.073526e-02 
4.289000e+00 3.711759e-02 5.122695e-02 
4.290000e+00 3.770432e-02 5.171788e-02 
4.291000e+00 3.829035e-02 5.220805e-02 
4.292000e+00 3.887569e-02 5.269746e-02 
4.293000e+00 3.946034e-02 5.318611e-02 
4.294000e+00 4.004428e-02 5.367398e-02 
4.295000e+00 4.062752e-02 5.416108e-02 
4.296000e+00 4.121004e-02 5.464739e-02 
4.297000e+00 4.179185e-02 5.513293e-02 
4.298000e+00 4.237294e-02 5.561768e-02 
4.299000e+00 4.295330e-02 5.610164e-02 
4.300000e+00 4.353293e-02 5.658481e-02 
4.301000e+00 4.411182e-02 5.706718e-02 
4.302000e+00 4.468998e-02 5.754875e-02 
4.303000e+00 4.526739e-02 5.802951e-02 
4.304000e+00 4.584405e-02 5.850947e-02 
4.305000e+00 4.641996e-02 5.898861e-02 
4.306000e+00 4.699511e-02 5.946693e-02 
4.307000e+00 4.756950e-02 5.994444e-02 
4.308000e+00 4.814311e-02 6.042112e-02 
4.309000e+00 4.871596e-02 6.089698e-02 
4.310000e+00 4.928802e-02 6.137201e-02 
4.311000e+00 4.985931e-02 6.184620e-02 
4.312000e+00 5.042981e-02 6.231955e-02 
4.313000e+00 5.099952e-02 6.279206e-02 
4.314000e+00 5.156843e-02 6.326372e-02 
4.315000e+00 5.213654e-02 6.373454e-02 
4.316000e+00 5.270385e-02 6.420451e-02 
4.317000e+00 5.327035e-02 6.467361e-02 
4.318000e+00 5.383603e-02 6.514186e-02 
4.319000e+00 5.440089e-02 6.560925e-02 
4.320000e+00 5.496494e-02 6.607577e-02 
4.321000e+00 5.552815e-02 6.654142e-02 
4.322000e+00 5.609053e-02 6.700619e-02 
4.323000e+00 5.665208e-02 6.747009e-02 
4.324000e+00 5.721279e-02 6.793311e-02 
4.325000e+00 5.777265e-02 6.839524e-02 
4.326000e+00 5.833166e-02 6.885649e-02 
4.327000e+00 5.888981e-02 6.931685e-02 
4.328000e+00 5.944711e-02 6.977631e-02 
4.329000e+00 6.000354e-02 7.023487e-02 
4.330000e+00 6.055911e-02 7.069253e-02 
4.331000e+00 6.111381e-02 7.114929e-02 
4.332000e+00 6.166763e-02 7.160514e-02 
4.333000e+00 6.222057e-02 7.206008e-02 
4.334000e+00 6.277262e-02 7.251411e-02 
4.335000e+00 6.332379e-02 7.296722e-02 
4.336000e+00 6.387406e-02 7.341940e-02 
4.337000e+00 6.442343e-02 7.387066e-02 
4.338000e+00 6.497190e-02 7.432100e-02 
4.339000e+00 6.551947e-02 7.477040e-02 
4.340000e+00 6.606613e-02 7.521887e-02 
4.341000e+00 6.661187e-02 7.566640e-02 
4.342000e+00 6.715669e-02 7.611299e-02 
4.343000e+00 6.770059e-02 7.655864e-02 
4.344000e+00 6.824356e-02 7.700334e-02 
4.345000e+00 6.878560e-02 7.744709e-02 
4.346000e+00 6.932670e-02 7.788989e-02 
4.347000e+00 6.986687e-02 7.833172e-02 
4.348000e+00 7.040609e-02 7.877260e-02 
4.349000e+00 7.094436e-02 7.921252e-02 
4.350000e+00 7.148168e-02 7.965147e-02 
4.351000e+00 7.201804e-02 8.008946e-02 
4.352000e+00 7.255345e-02 8.052647e-02 
4.353000e+00 7.308789e-02 8.096250e-02 
4.354000e+00 7.362136e-02 8.139756e-02 
4.355000e+00 7.415385e-02 8.183163e-02 
4.356000e+00 7.468537e-02 8.226472e-02 
4.357000e+00 7.521591e-02 8.269683e-02 
4.358000e+00 7.574547e-02 8.312794e-02 
4.359000e+00 7.627404e-02 8.355806e-02 
4.360000e+00 7.680161e-02 8.398718e-02 
4.361000e+00 7.732819e-02 8.441531e-02 
4.362000e+00 7.785376e-02 8.484243e-02 
4.363000e+00 7.837833e-02 8.526855e-02 
4.364000e+00 7.890190e-02 8.569366e-02 
4.365000e+00 7.942445e-02 8.611775e-02 
4.366000e+00 7.994598e-02 8.654084e-02 
4.367000e+00 8.046650e-02 8.696290e-02 
4.368000e+00 8.098599e-02 8.738395e-02 
4.369000e+00 8.150445e-02 8.780398e-02 
4.370000e+00 8.202188e-02 8.822298e-02 
4.371000e+00 8.253828e-02 8.864095e-02 
4.372000e+00 8.305363e-02 8.905789e-02 
4.373000e+00 8.356795e-02 8.947380e-02 
4.374000e+00 8.408121e-02 8.988867e-02 
4.375000e+00 8.459343e-02 9.030250e-02 
4.376000e+00 8.510459e-02 9.071529e-02 
4.377000e+00 8.561469e-02 9.112704e-02 
4.378000e+00 8.612373e-02 9.153773e-02 
4.379000e+00 8.663170e-02 9.194738e-02 
4.380000e+00 8.713861e-02 9.235598e-02 
4.381000e+00 8.764444e-02 9.276352e-02 
4.382000e+00 8.814920e-02 9.317000e-02 
4.383000e+00 8.865287e-02 9.357542e-02 
4.384000e+00 8.915546e-02 9.397978e-02 
4.385000e+00 8.965696e-02 9.438307e-02 
4.386000e+00 9.015738e-02 9.478529e-02 
4.387000e+00 9.065669e-02 9.518644e-02 
4.388000e+00 9.115491e-02 9.558652e-02 
4.389000e+00 9.165203e-02 9.598552e-02 
4.390000e+00 9.214804e-02 9.638344e-02 
4.391000e+00 9.264294e-02 9.678029e-02 
4.392000e+00 9.313673e-02 9.717604e-02 
4.393000e+00 9.362941e-02 9.757071e-02 
4.394000e+00 9.412096e-02 9.796430e-02 
4.395000e+00 9.461139e-02 9.835679e-02 
4.396000e+00 9.510069e-02 9.874819e-02 
4.397000e+00 9.558887e-02 9.913849e-02 
4.398000e+00 9.607591e-02 9.952769e-02 
4.399000e+00 9.656181e-02 9.991579e-02 
4.400000e+00 9.704658e-02 1.003028e-01 
4.401000e+00 9.753020e-02 1.006887e-01 
4.402000e+00 9.801267e-02 1.010735e-01 
4.403000e+00 9.849399e-02 1.014571e-01 
4.404000e+00 9.897416e-02 1.018397e-01 
4.405000e+00 9.945318e-02 1.022211e-01 
4.406000e+00 9.993103e-02 1.026015e-01 
4.407000e+00 1.004077e-01 1.029807e-01 
4.408000e+00 1.008832e-01 1.033588e-01 
4.409000e+00 1.013576e-01 1.037357e-01 
4.410000e+00 1.018308e-01 1.041116e-01 
4.411000e+00 1.023028e-01 1.044863e-01 
4.412000e+00 1.027736e-01 1.048599e-01 
4.413000e+00 1.032432e-01 1.052323e-01 
4.414000e+00 1.037117e-01 1.056036e-01 
4.415000e+00 1.041789e-01 1.059738e-01 
4.416000e+00 1.046450e-01 1.063428e-01 
4.417000e+00 1.051099e-01 1.067107e-01 
4.418000e+00 1.055736e-01 1.070774e-01 
4.419000e+00 1.060360e-01 1.074430e-01 
4.420000e+00 1.064973e-01 1.078075e-01 
4.421000e+00 1.069574e-01 1.081708e-01 
4.422000e+00 1.074162e-01 1.085329e-01 
4.423000e+00 1.078739e-01 1.088939e-01 
4.424000e+00 1.083303e-01 1.092538e-01 
4.425000e+00 1.087855e-01 1.096125e-01 
4.426000e+00 1.092395e-01 1.099700e-01 
4.427000e+00 1.096922e-01 1.103263e-01 
4.428000e+00 1.101437e-01 1.106815e-01 
4.429000e+00 1.105940e-01 1.110356e-01 
4.430000e+00 1.110431e-01 1.113884e-01 
4.431000e+00 1.114909e-01 1.117401e-01 
4.432000e+00 1.119375e-01 1.120906e-01 
4.433000e+00 1.123828e-01 1.124400e-01 
4.434000e+00 1.128269e-01 1.127881e-01 
4.435000e+00 1.132697e-01 1.131351e-01 
4.436000e+00 1.137113e-01 1.134809e-01 
4.437000e+00 1.141516e-01 1.138256e-01 
4.438000e+00 1.145907e-01 1.141690e-01 
4.439000e+00 1.150285e-01 1.145113e-01 
4.440000e+00 1.154651e-01 1.148523e-01 
4.441000e+00 1.159003e-01 1.151922e-01 
4.442000e+00 1.163344e-01 1.155309e-01 
4.443000e+00 1.167671e-01 1.158684e-01 
4.444000e+00 1.171986e-01 1.162047e-01 
4.445000e+00 1.176287e-01 1.165399e-01 
4.446000e+00 1.180577e-01 1.168738e-01 
4.447000e+00 1.184853e-01 1.172065e-01 
4.448000e+00 1.189116e-01 1.175380e-01 
4.449000e+00 1.193367e-01 1.178683e-01 
4.450000e+00 1.197604e-01 1.181974e-01 
4.451000e+00 1.201829e-01 1.185254e-01 
4.452000e+00 1.206041e-01 1.188521e-01 
4.453000e+00 1.210240e-01 1.191775e-01 
4.454000e+00 1.214425e-01 1.195018e-01 
4.455000e+00 1.218598e-01 1.198249e-01 
4.456000e+00 1.222758e-01 1.201468e-01 
4.457000e+00 1.226905e-01 1.204674e-01 
4.458000e+00 1.231038e-01 1.207868e-01 
4.459000e+00 1.235158e-01 1.211050e-01 
4.460000e+00 1.239266e-01 1.214220e-01 
4.461000e+00 1.243360e-01 1.217378e-01 
4.462000e+00 1.247441e-01 1.220523e-01 
4.463000e+00 1.251508e-01 1.223657e-01 
4.464000e+00 1.255563e-01 1.226778e-01 
4.465000e+00 1.259604e-01 1.229886e-01 
4.466000e+00 1.263631e-01 1.232983e-01 
4.467000e+00 1.267646e-01 1.236067e-01 
4.468000e+00 1.271647e-01 1.239139e-01 
4.469000e+00 1.275635e-01 1.242198e-01 
4.470000e+00 1.279609e-01 1.245245e-01 
4.471000e+00 1.283570e-01 1.248280e-01 
4.472000e+00 1.287518e-01 1.251303e-01 
4.473000e+00 1.291452e-01 1.254313e-01 
4.474000e+00 1.295372e-01 1.257311e-01 
4.475000e+00 1.299280e-01 1.260296e-01 
4.476000e+00 1.303173e-01 1.263269e-01 
4.477000e+00 1.307053e-01 1.266229e-01 
4.478000e+00 1.310920e-01 1.269177e-01 
4.479000e+00 1.314772e-01 1.272113e-01 
4.480000e+00 1.318612e-01 1.275036e-01 
4.481000e+00 1.322437e-01 1.277947e-01 
4.482000e+00 1.326249e-01 1.280845e-01 
4.483000e+00 1.330048e-01 1.283731e-01 
4.484000e+00 1.333832e-01 1.286604e-01 
4.485000e+00 1.337603e-01 1.289465e-01 
4.486000e+00 1.341361e-01 1.292313e-01 
4.487000e+00 1.345104e-01 1.295149e-01 
4.488000e+00 1.348834e-01 1.297972e-01 
4.489000e+00 1.352550e-01 1.300782e-01 
4.490000e+00 1.356252e-01 1.303580e-01 
4.491000e+00 1.359940e-01 1.306366e-01 
4.492000e+00 1.363614e-01 1.309139e-01 
4.493000e+00 1.367275e-01 1.311899e-01 
4.494000e+00 1.370922e-01 1.314646e-01 
4.495000e+00 1.374554e-01 1.317381e-01 
4.496000e+00 1.378173e-01 1.320104e-01 
4.497000e+00 1.381778e-01 1.322814e-01 
4.498000e+00 1.385369e-01 1.325511e-01 
4.499000e+00 1.388946e-01 1.328195e-01 
4.500000e+00 1.392509e-01 1.330867e-01 
4.501000e+00 1.396058e-01 1.333526e-01 
4.502000e+00 1.399593e-01 1.336173e-01 
4.503000e+00 1.403114e-01 1.338806e-01 
4.504000e+00 1.406620e-01 1.341427e-01 
4.505000e+00 1.410113e-01 1.344036e-01 
4.506000e+00 1.413592e-01 1.346631e-01 
4.507000e+00 1.417056e-01 1.349214e-01 
4.508000e+00 1.420507e-01 1.351785e-01 
4.509000e+00 1.423943e-01 1.354342e-01 
4.510000e+00 1.427365e-01 1.356887e-01 
4.511000e+00 1.430773e-01 1.359419e-01 
4.512000e+00 1.434167e-01 1.361938e-01 
4.513000e+00 1.437546e-01 1.364445e-01 
4.514000e+00 1.440911e-01 1.366938e-01 
4.515000e+00 1.444263e-01 1.369419e-01 
4.516000e+00 1.447599e-01 1.371888e-01 
4.517000e+00 1.450922e-01 1.374343e-01 
4.518000e+00 1.454230e-01 1.376786e-01 
4.519000e+00 1.457524e-01 1.379215e-01 
4.520000e+00 1.460804e-01 1.381632e-01 
4.521000e+00 1.464069e-01 1.384037e-01 
4.522000e+00 1.467320e-01 1.386428e-01 
4.523000e+00 1.470556e-01 1.388807e-01 
4.524000e+00 1.473779e-01 1.391172e-01 
4.525000e+00 1.476987e-01 1.393525e-01 
4.526000e+00 1.480180e-01 1.395865e-01 
4.527000e+00 1.483359e-01 1.398193e-01 
4.528000e+00 1.486524e-01 1.400507e-01 
4.529000e+00 1.489674e-01 1.402809e-01 
4.530000e+00 1.492810e-01 1.405097e-01 
4.531000e+00 1.495931e-01 1.407373e-01 
4.532000e+00 1.499038e-01 1.409636e-01 
4.533000e+00 1.502130e-01 1.411886e-01 
4.534000e+00 1.505208e-01 1.414124e-01 
4.535000e+00 1.508271e-01 1.416348e-01 
4.536000e+00 1.511320e-01 1.418560e-01 
4.537000e+00 1.514354e-01 1.420758e-01 
4.538000e+00 1.517374e-01 1.422944e-01 
4.539000e+00 1.520379e-01 1.425117e-01 
4.540000e+00 1.523370e-01 1.427277e-01 
4.541000e+00 1.526346e-01 1.429424e-01 
4.542000e+00 1.529308e-01 1.431558e-01 
4.543000e+00 1.532254e-01 1.433680e-01 
4.544000e+00 1.535187e-01 1.435788e-01 
4.545000e+00 1.538104e-01 1.437884e-01 
4.546000e+00 1.541007e-01 1.439966e-01 
4.547000e+00 1.543896e-01 1.442036e-01 
4.548000e+00 1.546769e-01 1.444093e-01 
4.549000e+00 1.549629e-01 1.446137e-01 
4.550000e+00 1.552473e-01 1.448168e-01 
4.551000e+00 1.555303e-01 1.450186e-01 
4.552000e+00 1.558118e-01 1.452191e-01 
4.553000e+00 1.560918e-01 1.454184e-01 
4.554000e+00 1.563704e-01 1.456163e-01 
4.555000e+00 1.566475e-01 1.458130e-01 
4.556000e+00 1.569231e-01 1.460083e-01 
4.557000e+00 1.571973e-01 1.462024e-01 
4.558000e+00 1.574700e-01 1.463952e-01 
4.559000e+00 1.577412e-01 1.465866e-01 
4.560000e+00 1.580109e-01 1.467768e-01 
4.561000e+00 1.582792e-01 1.469658e-01 
4.562000e+00 1.585459e-01 1.471534e-01 
4.563000e+00 1.588112e-01 1.473397e-01 
4.564000e+00 1.590751e-01 1.475247e-01 
4.565000e+00 1.593374e-01 1.477085e-01 
4.566000e+00 1.595983e-01 1.478909e-01 
4.567000e+00 1.598577e-01 1.480721e-01 
4.568000e+00 1.601156e-01 1.482520e-01 
4.569000e+00 1.603720e-01 1.484305e-01 
4.570000e+00 1.606270e-01 1.486078e-01 
4.571000e+00 1.608805e-01 1.487838e-01 
4.572000e+00 1.611324e-01 1.489586e-01 
4.573000e+00 1.613829e-01 1.491320e-01 
4.574000e+00 1.616320e-01 1.493041e-01 
4.575000e+00 1.618795e-01 1.494750e-01 
4.576000e+00 1.621256e-01 1.496445e-01 
4.577000e+00 1.623701e-01 1.498128e-01 
4.578000e+00 1.626132e-01 1.499798e-01 
4.579000e+00 1.628548e-01 1.501455e-01 
4.580000e+00 1.630949e-01 1.503099e-01 
4.581000e+00 1.633335e-01 1.504730e-01 
4.582000e+00 1.635707e-01 1.506348e-01 
4.583000e+00 1.638063e-01 1.507954e-01 
4.584000e+00 1.640405e-01 1.509546e-01 
4.585000e+00 1.642732e-01 1.511126e-01 
4.586000e+00 1.645043e-01 1.512693e-01 
4.587000e+00 1.647340e-01 1.514247e-01 
4.588000e+00 1.649623e-01 1.515788e-01 
4.589000e+00 1.651890e-01 1.517317e-01 
4.590000e+00 1.654142e-01 1.518832e-01 
4.591000e+00 1.656379e-01 1.520335e-01 
4.592000e+00 1.658602e-01 1.521825e-01 
4.593000e+00 1.660810e-01 1.523302e-01 
4.594000e+00 1.663002e-01 1.524766e-01 
4.595000e+00 1.665180e-01 1.526217e-01 
4.596000e+00 1.667343e-01 1.527656e-01 
4.597000e+00 1.669491e-01 1.529082e-01 
4.598000e+00 1.671624e-01 1.530495e-01 
4.599000e+00 1.673742e-01 1.531895e-01 
4.600000e+00 1.675846e-01 1.533283e-01 
4.601000e+00 1.677934e-01 1.534657e-01 
4.602000e+00 1.680007e-01 1.536019e-01 
4.603000e+00 1.682066e-01 1.537368e-01 
4.604000e+00 1.684110e-01 1.538705e-01 
4.605000e+00 1.686138e-01 1.540028e-01 
4.606000e+00 1.688152e-01 1.541339e-01 
4.607000e+00 1.690151e-01 1.542637e-01 
4.608000e+00 1.692135e-01 1.543923e-01 
4.609000e+00 1.694104e-01 1.545195e-01 
4.610000e+00 1.696059e-01 1.546455e-01 
4.611000e+00 1.697998e-01 1.547703e-01 
4.612000e+00 1.699922e-01 1.548937e-01 
4.613000e+00 1.701832e-01 1.550159e-01 
4.614000e+00 1.703726e-01 1.551368e-01 
4.615000e+00 1.705606e-01 1.552565e-01 
4.616000e+00 1.707471e-01 1.553748e-01 
4.617000e+00 1.709321e-01 1.554919e-01 
4.618000e+00 1.711156e-01 1.556078e-01 
4.619000e+00 1.712976e-01 1.557224e-01 
4.620000e+00 1.714781e-01 1.558357e-01 
4.621000e+00 1.716571e-01 1.559477e-01 
4.622000e+00 1.718347e-01 1.560585e-01 
4.623000e+00 1.720107e-01 1.561681e-01 
4.624000e+00 1.721853e-01 1.562763e-01 
4.625000e+00 1.723584e-01 1.563834e-01 
4.626000e+00 1.725300e-01 1.564891e-01 
4.627000e+00 1.727001e-01 1.565936e-01 
4.628000e+00 1.728687e-01 1.566968e-01 
4.629000e+00 1.730358e-01 1.567988e-01 
4.630000e+00 1.732015e-01 1.568996e-01 
4.631000e+00 1.733656e-01 1.569990e-01 
4.632000e+00 1.735283e-01 1.570973e-01 
4.633000e+00 1.736895e-01 1.571942e-01 
4.634000e+00 1.738492e-01 1.572899e-01 
4.635000e+00 1.740074e-01 1.573844e-01 
4.636000e+00 1.741642e-01 1.574776e-01 
4.637000e+00 1.743195e-01 1.575696e-01 
4.638000e+00 1.744732e-01 1.576603e-01 
4.639000e+00 1.746255e-01 1.577498e-01 
4.640000e+00 1.747764e-01 1.578381e-01 
4.641000e+00 1.749257e-01 1.579250e-01 
4.642000e+00 1.750736e-01 1.580108e-01 
4.643000e+00 1.752199e-01 1.580953e-01 
4.644000e+00 1.753648e-01 1.581786e-01 
4.645000e+00 1.755083e-01 1.582606e-01 
4.646000e+00 1.756502e-01 1.583414e-01 
4.647000e+00 1.757907e-01 1.584210e-01 
4.648000e+00 1.759297e-01 1.584993e-01 
4.649000e+00 1.760672e-01 1.585764e-01 
4.650000e+00 1.762032e-01 1.586522e-01 
4.651000e+00 1.763378e-01 1.587269e-01 
4.652000e+00 1.764709e-01 1.588002e-01 
4.653000e+00 1.766025e-01 1.588724e-01 
4.654000e+00 1.767327e-01 1.589434e-01 
4.655000e+00 1.768614e-01 1.590131e-01 
4.656000e+00 1.769886e-01 1.590816e-01 
4.657000e+00 1.771144e-01 1.591488e-01 
4.658000e+00 1.772386e-01 1.592149e-01 
4.659000e+00 1.773615e-01 1.592797e-01 
4.660000e+00 1.774828e-01 1.593433e-01 
4.661000e+00 1.776027e-01 1.594057e-01 
4.662000e+00 1.777211e-01 1.594668e-01 
4.663000e+00 1.778381e-01 1.595268e-01 
4.664000e+00 1.779536e-01 1.595855e-01 
4.665000e+00 1.780676e-01 1.596430e-01 
4.666000e+00 1.781802e-01 1.596993e-01 
4.667000e+00 1.782913e-01 1.597544e-01 
4.668000e+00 1.784009e-01 1.598083e-01 
4.669000e+00 1.785091e-01 1.598610e-01 
4.670000e+00 1.786159e-01 1.599125e-01 
4.671000e+00 1.787211e-01 1.599628e-01 
4.672000e+00 1.788250e-01 1.600118e-01 
4.673000e+00 1.789274e-01 1.600597e-01 
4.674000e+00 1.790283e-01 1.601064e-01 
4.675000e+00 1.791277e-01 1.601519e-01 
4.676000e+00 1.792258e-01 1.601961e-01 
4.677000e+00 1.793223e-01 1.602392e-01 
4.678000e+00 1.794175e-01 1.602811e-01 
4.679000e+00 1.795112e-01 1.603218e-01 
4.680000e+00 1.796034e-01 1.603613e-01 
4.681000e+00 1.796942e-01 1.603996e-01 
4.682000e+00 1.797835e-01 1.604367e-01 
4.683000e+00 1.798714e-01 1.604727e-01 
4.684000e+00 1.799579e-01 1.605074e-01 
4.685000e+00 1.800429e-01 1.605410e-01 
4.686000e+00 1.801265e-01 1.605734e-01 
4.687000e+00 1.802087e-01 1.606046e-01 
4.688000e+00 1.802894e-01 1.606347e-01 
4.689000e+00 1.803687e-01 1.606635e-01 
4.690000e+00 1.804465e-01 1.606912e-01 
4.691000e+00 1.805229e-01 1.607178e-01 
4.692000e+00 1.805979e-01 1.607431e-01 
4.693000e+00 1.806715e-01 1.607673e-01 
4.694000e+00 1.807436e-01 1.607903e-01 
4.695000e+00 1.808143e-01 1.608121e-01 
4.696000e+00 1.808836e-01 1.608328e-01 
4.697000e+00 1.809515e-01 1.608523e-01 
4.698000e+00 1.810179e-01 1.608707e-01 
4.699000e+00 1.810829e-01 1.608879e-01 
4.700000e+00 1.811465e-01 1.609039e-01 
4.701000e+00 1.812087e-01 1.609188e-01 
4.702000e+00 1.812695e-01 1.609326e-01 
4.703000e+00 1.813288e-01 1.609451e-01 
4.704000e+00 1.813868e-01 1.609566e-01 
4.705000e+00 1.814433e-01 1.609669e-01 
4.706000e+00 1.814984e-01 1.609760e-01 
4.707000e+00 1.815521e-01 1.609840e-01 
4.708000e+00 1.816044e-01 1.609909e-01 
4.709000e+00 1.816553e-01 1.609966e-01 
4.710000e+00 1.817048e-01 1.610012e-01 
4.711000e+00 1.817529e-01 1.610046e-01 
4.712000e+00 1.817996e-01 1.610069e-01 
4.713000e+00 1.818449e-01 1.610081e-01 
4.714000e+00 1.818888e-01 1.610081e-01 
4.715000e+00 1.819313e-01 1.610070e-01 
4.716000e+00 1.819724e-01 1.610048e-01 
4.717000e+00 1.820122e-01 1.610015e-01 
4.718000e+00 1.820505e-01 1.609970e-01 
4.719000e+00 1.820874e-01 1.609915e-01 
4.720000e+00 1.821230e-01 1.609848e-01 
4.721000e+00 1.821572e-01 1.609770e-01 
4.722000e+00 1.821899e-01 1.609680e-01 
4.723000e+00 1.822214e-01 1.609580e-01 
4.724000e+00 1.822514e-01 1.609468e-01 
4.725000e+00 1.822800e-01 1.609346e-01 
4.726000e+00 1.823073e-01 1.609212e-01 
4.727000e+00 1.823332e-01 1.609067e-01 
4.728000e+00 1.823577e-01 1.608912e-01 
4.729000e+00 1.823809e-01 1.608745e-01 
4.730000e+00 1.824027e-01 1.608567e-01 
4.731000e+00 1.824231e-01 1.608378e-01 
4.732000e+00 1.824422e-01 1.608179e-01 
4.733000e+00 1.824599e-01 1.607968e-01 
4.734000e+00 1.824762e-01 1.607747e-01 
4.735000e+00 1.824912e-01 1.607514e-01 
4.736000e+00 1.825048e-01 1.607271e-01 
4.737000e+00 1.825171e-01 1.607017e-01 
4.738000e+00 1.825280e-01 1.606752e-01 
4.739000e+00 1.825375e-01 1.606477e-01 
4.740000e+00 1.825457e-01 1.606190e-01 
4.741000e+00 1.825526e-01 1.605893e-01 
4.742000e+00 1.825581e-01 1.605585e-01 
4.743000e+00 1.825623e-01 1.605267e-01 
4.744000e+00 1.825651e-01 1.604938e-01 
4.745000e+00 1.825666e-01 1.604598e-01 
4.746000e+00 1.825668e-01 1.604247e-01 
4.747000e+00 1.825656e-01 1.603886e-01 
4.748000e+00 1.825631e-01 1.603514e-01 
4.749000e+00 1.825593e-01 1.603132e-01 
4.750000e+00 1.825541e-01 1.602739e-01 
4.751000e+00 1.825476e-01 1.602336e-01 
4.752000e+00 1.825398e-01 1.601922e-01 
4.753000e+00 1.825307e-01 1.601497e-01 
4.754000e+00 1.825202e-01 1.601063e-01 
4.755000e+00 1.825085e-01 1.600617e-01 
4.756000e+00 1.824954e-01 1.600162e-01 
4.757000e+00 1.824810e-01 1.599696e-01 
4.758000e+00 1.824653e-01 1.599219e-01 
4.759000e+00 1.824483e-01 1.598732e-01 
4.760000e+00 1.824299e-01 1.598235e-01 
4.761000e+00 1.824103e-01 1.597728e-01 
4.762000e+00 1.823894e-01 1.597210e-01 
4.763000e+00 1.823672e-01 1.596682e-01 
4.764000e+00 1.823436e-01 1.596144e-01 
4.765000e+00 1.823188e-01 1.595596e-01 
4.766000e+00 1.822927e-01 1.595037e-01 
4.767000e+00 1.822653e-01 1.594469e-01 
4.768000e+00 1.822366e-01 1.593890e-01 
4.769000e+00 1.822066e-01 1.593301e-01 
4.770000e+00 1.821754e-01 1.592702e-01 
4.771000e+00 1.821428e-01 1.592093e-01 
4.772000e+00 1.821090e-01 1.591474e-01 
4.773000e+00 1.820739e-01 1.590845e-01 
4.774000e+00 1.820375e-01 1.590206e-01 
4.775000e+00 1.819999e-01 1.589557e-01 
4.776000e+00 1.819610e-01 1.588898e-01 
4.777000e+00 1.819208e-01 1.588230e-01 
4.778000e+00 1.818794e-01 1.587551e-01 
4.779000e+00 1.818367e-01 1.586862e-01 
4.780000e+00 1.817927e-01 1.586164e-01 
4.781000e+00 1.817475e-01 1.585456e-01 
4.782000e+00 1.817011e-01 1.584738e-01 
4.783000e+00 1.816533e-01 1.584010e-01 
4.784000e+00 1.816044e-01 1.583273e-01 
4.785000e+00 1.815542e-01 1.582525e-01 
4.786000e+00 1.815027e-01 1.581769e-01 
4.787000e+00 1.814500e-01 1.581002e-01 
4.788000e+00 1.813961e-01 1.580226e-01 
4.789000e+00 1.813409e-01 1.579440e-01 
4.790000e+00 1.812845e-01 1.578645e-01 
4.791000e+00 1.812268e-01 1.577840e-01 
4.792000e+00 1.811680e-01 1.577026e-01 
4.793000e+00 1.811079e-01 1.576202e-01 
4.794000e+00 1.810466e-01 1.575369e-01 
4.795000e+00 1.809840e-01 1.574526e-01 
4.796000e+00 1.809203e-01 1.573674e-01 
4.797000e+00 1.808553e-01 1.572812e-01 
4.798000e+00 1.807891e-01 1.571941e-01 
4.799000e+00 1.807218e-01 1.571061e-01 
4.800000e+00 1.806532e-01 1.570171e-01 
4.801000e+00 1.805834e-01 1.569272e-01 
4.802000e+00 1.805124e-01 1.568364e-01 
4.803000e+00 1.804402e-01 1.567446e-01 
4.804000e+00 1.803668e-01 1.566520e-01 
4.805000e+00 1.802922e-01 1.565584e-01 
4.806000e+00 1.802164e-01 1.564639e-01 
4.807000e+00 1.801394e-01 1.563685e-01 
4.808000e+00 1.800613e-01 1.562721e-01 
4.809000e+00 1.799819e-01 1.561749e-01 
4.810000e+00 1.799014e-01 1.560768e-01 
4.811000e+00 1.798197e-01 1.559777e-01 
4.812000e+00 1.797369e-01 1.558778e-01 
4.813000e+00 1.796528e-01 1.557770e-01 
4.814000e+00 1.795676e-01 1.556752e-01 
4.815000e+00 1.794813e-01 1.555726e-01 
4.816000e+00 1.793937e-01 1.554691e-01 
4.817000e+00 1.793050e-01 1.553647e-01 
4.818000e+00 1.792152e-01 1.552594e-01 
4.819000e+00 1.791242e-01 1.551533e-01 
4.820000e+00 1.790320e-01 1.550462e-01 
4.821000e+00 1.789387e-01 1.549383e-01 
4.822000e+00 1.788443e-01 1.548295e-01 
4.823000e+00 1.787487e-01 1.547199e-01 
4.824000e+00 1.786520e-01 1.546093e-01 
4.825000e+00 1.785541e-01 1.544980e-01 
4.826000e+00 1.784551e-01 1.543857e-01 
4.827000e+00 1.783550e-01 1.542726e-01 
4.828000e+00 1.782537e-01 1.541586e-01 
4.829000e+00 1.781513e-01 1.540438e-01 
4.830000e+00 1.780478e-01 1.539281e-01 
4.831000e+00 1.779432e-01 1.538116e-01 
4.832000e+00 1.778375e-01 1.536943e-01 
4.833000e+00 1.777306e-01 1.535761e-01 
4.834000e+00 1.776227e-01 1.534570e-01 
4.835000e+00 1.775136e-01 1.533372e-01 
4.836000e+00 1.774034e-01 1.532164e-01 
4.837000e+00 1.772921e-01 1.530949e-01 
4.838000e+00 1.771798e-01 1.529725e-01 
4.839000e+00 1.770663e-01 1.528494e-01 
4.840000e+00 1.769518e-01 1.527253e-01 
4.841000e+00 1.768361e-01 1.526005e-01 
4.842000e+00 1.767194e-01 1.524749e-01 
4.843000e+00 1.766016e-01 1.523484e-01 
4.844000e+00 1.764827e-01 1.522211e-01 
4.845000e+00 1.763627e-01 1.520930e-01 
4.846000e+00 1.762417e-01 1.519642e-01 
4.847000e+00 1.761196e-01 1.518345e-01 
4.848000e+00 1.759964e-01 1.517040e-01 
4.849000e+00 1.758721e-01 1.515727e-01 
4.850000e+00 1.757468e-01 1.514406e-01 
4.851000e+00 1.756205e-01 1.513078e-01 
4.852000e+00 1.754931e-01 1.511741e-01 
4.853000e+00 1.753646e-01 1.510397e-01 
4.854000e+00 1.752351e-01 1.509045e-01 
4.855000e+00 1.751045e-01 1.507685e-01 
4.856000e+00 1.749729e-01 1.506317e-01 
4.857000e+00 1.748403e-01 1.504941e-01 
4.858000e+00 1.747066e-01 1.503558e-01 
4.859000e+00 1.745719e-01 1.502167e-01 
4.860000e+00 1.744362e-01 1.500769e-01 
4.861000e+00 1.742994e-01 1.499363e-01 
4.862000e+00 1.741616e-01 1.497949e-01 
4.863000e+00 1.740228e-01 1.496528e-01 
4.864000e+00 1.738830e-01 1.495099e-01 
4.865000e+00 1.737422e-01 1.493663e-01 
4.866000e+00 1.736004e-01 1.492219e-01 
4.867000e+00 1.734575e-01 1.490768e-01 
4.868000e+00 1.733137e-01 1.489309e-01 
4.869000e+00 1.731688e-01 1.487844e-01 
4.870000e+00 1.730230e-01 1.486370e-01 
4.871000e+00 1.728762e-01 1.484890e-01 
4.872000e+00 1.727283e-01 1.483402e-01 
4.873000e+00 1.725795e-01 1.481907e-01 
4.874000e+00 1.724297e-01 1.480404e-01 
4.875000e+00 1.722790e-01 1.478895e-01 
4.876000e+00 1.721272e-01 1.477378e-01 
4.877000e+00 1.719745e-01 1.475854e-01 
4.878000e+00 1.718208e-01 1.474323e-01 
4.879000e+00 1.716661e-01 1.472785e-01 
4.880000e+00 1.715105e-01 1.471240e-01 
4.881000e+00 1.713539e-01 1.469688e-01 
4.882000e+00 1.711964e-01 1.468129e-01 
4.883000e+00 1.710379e-01 1.466563e-01 
4.884000e+00 1.708785e-01 1.464990e-01 
4.885000e+00 1.707181e-01 1.463410e-01 
4.886000e+00 1.705567e-01 1.461823e-01 
4.887000e+00 1.703945e-01 1.460229e-01 
4.888000e+00 1.702313e-01 1.458629e-01 
4.889000e+00 1.700671e-01 1.457022e-01 
4.890000e+00 1.699021e-01 1.455408e-01 
4.891000e+00 1.697361e-01 1.453787e-01 
4.892000e+00 1.695692e-01 1.452160e-01 
4.893000e+00 1.694013e-01 1.450526e-01 
4.894000e+00 1.692326e-01 1.448885e-01 
4.895000e+00 1.690629e-01 1.447238e-01 
4.896000e+00 1.688923e-01 1.445584e-01 
4.897000e+00 1.687209e-01 1.443924e-01 
4.898000e+00 1.685485e-01 1.442257e-01 
4.899000e+00 1.683752e-01 1.440584e-01 
4.900000e+00 1.682011e-01 1.438904e-01 
4.901000e+00 1.680260e-01 1.437218e-01 
4.902000e+00 1.678500e-01 1.435525e-01 
4.903000e+00 1.676732e-01 1.433826e-01 
4.904000e+00 1.674955e-01 1.432121e-01 
4.905000e+00 1.673169e-01 1.430409e-01 
4.906000e+00 1.671374e-01 1.428692e-01 
4.907000e+00 1.669571e-01 1.426968e-01 
4.908000e+00 1.667759e-01 1.425237e-01 
4.909000e+00 1.665938e-01 1.423501e-01 
4.910000e+00 1.664109e-01 1.421759e-01 
4.911000e+00 1.662271e-01 1.420010e-01 
4.912000e+00 1.660425e-01 1.418255e-01 
4.913000e+00 1.658570e-01 1.416494e-01 
4.914000e+00 1.656707e-01 1.414728e-01 
4.915000e+00 1.654835e-01 1.412955e-01 
4.916000e+00 1.652955e-01 1.411176e-01 
4.917000e+00 1.651067e-01 1.409391e-01 
4.918000e+00 1.649170e-01 1.407601e-01 
4.919000e+00 1.647265e-01 1.405804e-01 
4.920000e+00 1.645351e-01 1.404002e-01 
4.921000e+00 1.643430e-01 1.402194e-01 
4.922000e+00 1.641500e-01 1.400380e-01 
4.923000e+00 1.639562e-01 1.398561e-01 
4.924000e+00 1.637616e-01 1.396735e-01 
4.925000e+00 1.635662e-01 1.394904e-01 
4.926000e+00 1.633700e-01 1.393068e-01 
4.927000e+00 1.631730e-01 1.391225e-01 
4.928000e+00 1.629752e-01 1.389378e-01 
4.929000e+00 1.627767e-01 1.387524e-01 
4.930000e+00 1.625773e-01 1.385665e-01 
4.931000e+00 1.623771e-01 1.383801e-01 
4.932000e+00 1.621762e-01 1.381931e-01 
4.933000e+00 1.619744e-01 1.380056e-01 
4.934000e+00 1.617719e-01 1.378175e-01 
4.935000e+00 1.615687e-01 1.376289e-01 
4.936000e+00 1.613646e-01 1.374397e-01 
4.937000e+00 1.611598e-01 1.372501e-01 
4.938000e+00 1.609543e-01 1.370598e-01 
4.939000e+00 1.607480e-01 1.368691e-01 
4.940000e+00 1.605409e-01 1.366779e-01 
4.941000e+00 1.603331e-01 1.364861e-01 
4.942000e+00 1.601245e-01 1.362938e-01 
4.943000e+00 1.599152e-01 1.361010e-01 
4.944000e+00 1.597052e-01 1.359077e-01 
4.945000e+00 1.594944e-01 1.357139e-01 
4.946000e+00 1.592829e-01 1.355196e-01 
4.947000e+00 1.590707e-01 1.353247e-01 
4.948000e+00 1.588577e-01 1.351294e-01 
4.949000e+00 1.586440e-01 1.349336e-01 
4.950000e+00 1.584296e-01 1.347373e-01 
4.951000e+00 1.582145e-01 1.345405e-01 
4.952000e+00 1.579987e-01 1.343433e-01 
4.953000e+00 1.577822e-01 1.341455e-01 
4.954000e+00 1.575650e-01 1.339473e-01 
4.955000e+00 1.573471e-01 1.337485e-01 
4.956000e+00 1.571285e-01 1.335494e-01 
4.957000e+00 1.569092e-01 1.333497e-01 
4.958000e+00 1.566892e-01 1.331496e-01 
4.959000e+00 1.564685e-01 1.329490e-01 
4.960000e+00 1.562472e-01 1.327479e-01 
4.961000e+00 1.560251e-01 1.325464e-01 
4.962000e+00 1.558024e-01 1.323445e-01 
4.963000e+00 1.555791e-01 1.321421e-01 
4.964000e+00 1.553550e-01 1.319392e-01 
4.965000e+00 1.551304e-01 1.317359e-01 
4.966000e+00 1.549050e-01 1.315322e-01 
4.967000e+00 1.546790e-01 1.313280e-01 
4.968000e+00 1.544524e-01 1.311234e-01 
4.969000e+00 1.542251e-01 1.309183e-01 
4.970000e+00 1.539971e-01 1.307128e-01 
4.971000e+00 1.537685e-01 1.305069e-01 
4.972000e+00 1.535393e-01 1.303006e-01 
4.973000e+00 1.533095e-01 1.300938e-01 
4.974000e+00 1.530790e-01 1.298867e-01 
4.975000e+00 1.528479e-01 1.296791e-01 
4.976000e+00 1.526162e-01 1.294711e-01 
4.977000e+00 1.523839e-01 1.292627e-01 
4.978000e+00 1.521509e-01 1.290539e-01 
4.979000e+00 1.519174e-01 1.288447e-01 
4.980000e+00 1.516832e-01 1.286350e-01 
4.981000e+00 1.514485e-01 1.284250e-01 
4.982000e+00 1.512131e-01 1.282146e-01 
4.983000e+00 1.509771e-01 1.280038e-01 
4.984000e+00 1.507406e-01 1.277927e-01 
4.985000e+00 1.505035e-01 1.275811e-01 
4.986000e+00 1.502658e-01 1.273691e-01 
4.987000e+00 1.500275e-01 1.271568e-01 
4.988000e+00 1.497886e-01 1.269441e-01 
4.989000e+00 1.495492e-01 1.267311e-01 
4.990000e+00 1.493092e-01 1.265176e-01 
4.991000e+00 1.490686e-01 1.263038e-01 
4.992000e+00 1.488275e-01 1.260896e-01 
4.993000e+00 1.485858e-01 1.258751e-01 
4.994000e+00 1.483435e-01 1.256602e-01 
4.995000e+00 1.481008e-01 1.254450e-01 
4.996000e+00 1.478574e-01 1.252294e-01 
4.997000e+00 1.476135e-01 1.250135e-01 
4.998000e+00 1.473691e-01 1.247972e-01 
4.999000e+00 1.471242e-01 1.245806e-01 
5.000000e+00 1.468787e-01 1.243636e-01 
5.001000e+00 1.466327e-01 1.241463e-01 
5.002000e+00 1.463862e-01 1.239287e-01 
5.003000e+00 1.461391e-01 1.237107e-01 
5.004000e+00 1.458916e-01 1.234924e-01 
5.005000e+00 1.456435e-01 1.232738e-01 
5.006000e+00 1.453949e-01 1.230549e-01 
5.007000e+00 1.451458e-01 1.228356e-01 
5.008000e+00 1.448962e-01 1.226161e-01 
5.009000e+00 1.446461e-01 1.223962e-01 
5.010000e+00 1.443956e-01 1.221760e-01 
5.011000e+00 1.441445e-01 1.219555e-01 
5.012000e+00 1.438929e-01 1.217348e-01 
5.013000e+00 1.436409e-01 1.215137e-01 
5.014000e+00 1.433884e-01 1.212923e-01 
5.015000e+00 1.431354e-01 1.210706e-01 
5.016000e+00 1.428819e-01 1.208486e-01 
5.017000e+00 1.426280e-01 1.206264e-01 
5.018000e+00 1.423736e-01 1.204038e-01 
5.019000e+00 1.421188e-01 1.201810e-01 
5.020000e+00 1.418634e-01 1.199579e-01 
5.021000e+00 1.416077e-01 1.197345e-01 
5.022000e+00 1.413515e-01 1.195108e-01 
5.023000e+00 1.410948e-01 1.192869e-01 
5.024000e+00 1.408377e-01 1.190627e-01 
5.025000e+00 1.405802e-01 1.188383e-01 
5.026000e+00 1.403222e-01 1.186136e-01 
5.027000e+00 1.400638e-01 1.183886e-01 
5.028000e+00 1.398050e-01 1.181633e-01 
5.029000e+00 1.395458e-01 1.179379e-01 
5.030000e+00 1.392861e-01 1.177121e-01 
5.031000e+00 1.390260e-01 1.174862e-01 
5.032000e+00 1.387655e-01 1.172599e-01 
5.033000e+00 1.385046e-01 1.170335e-01 
5.034000e+00 1.382433e-01 1.168068e-01 
5.035000e+00 1.379816e-01 1.165798e-01 
5.036000e+00 1.377195e-01 1.163527e-01 
5.037000e+00 1.374570e-01 1.161253e-01 
5.038000e+00 1.371942e-01 1.158976e-01 
5.039000e+00 1.369309e-01 1.156698e-01 
5.040000e+00 1.366673e-01 1.154417e-01 
5.041000e+00 1.364032e-01 1.152134e-01 
5.042000e+00 1.361388e-01 1.149849e-01 
5.043000e+00 1.358741e-01 1.147562e-01 
5.044000e+00 1.356089e-01 1.145273e-01 
5.045000e+00 1.353434e-01 1.142982e-01 
5.046000e+00 1.350776e-01 1.140688e-01 
5.047000e+00 1.348113e-01 1.138393e-01 
5.048000e+00 1.345448e-01 1.136096e-01 
5.049000e+00 1.342779e-01 1.133797e-01 
5.050000e+00 1.340106e-01 1.131496e-01 
5.051000e+00 1.337430e-01 1.129193e-01 
5.052000e+00 1.334751e-01 1.126888e-01 
5.053000e+00 1.332068e-01 1.124581e-01 
5.054000e+00 1.329382e-01 1.122272e-01 
5.055000e+00 1.326692e-01 1.119962e-01 
5.056000e+00 1.324000e-01 1.117650e-01 
5.057000e+00 1.321304e-01 1.115336e-01 
5.058000e+00 1.318605e-01 1.113021e-01 
5.059000e+00 1.315903e-01 1.110704e-01 
5.060000e+00 1.313198e-01 1.108385e-01 
5.061000e+00 1.310490e-01 1.106065e-01 
5.062000e+00 1.307779e-01 1.103743e-01 
5.063000e+00 1.305065e-01 1.101419e-01 
5.064000e+00 1.302348e-01 1.099094e-01 
5.065000e+00 1.299628e-01 1.096768e-01 
5.066000e+00 1.296905e-01 1.094440e-01 
5.067000e+00 1.294179e-01 1.092111e-01 
5.068000e+00 1.291451e-01 1.089780e-01 
5.069000e+00 1.288720e-01 1.087448e-01 
5.070000e+00 1.285986e-01 1.085114e-01 
5.071000e+00 1.283249e-01 1.082779e-01 
5.072000e+00 1.280510e-01 1.080443e-01 
5.073000e+00 1.277768e-01 1.078106e-01 
5.074000e+00 1.275024e-01 1.075767e-01 
5.075000e+00 1.272277e-01 1.073427e-01 
5.076000e+00 1.269527e-01 1.071086e-01 
5.077000e+00 1.266775e-01 1.068744e-01 
5.078000e+00 1.264021e-01 1.066400e-01 
5.079000e+00 1.261264e-01 1.064056e-01 
5.080000e+00 1.258505e-01 1.061710e-01 
5.081000e+00 1.255744e-01 1.059364e-01 
5.082000e+00 1.252980e-01 1.057016e-01 
5.083000e+00 1.250214e-01 1.054667e-01 
5.084000e+00 1.247446e-01 1.052318e-01 
5.085000e+00 1.244675e-01 1.049967e-01 
5.086000e+00 1.241903e-01 1.047616e-01 
5.087000e+00 1.239128e-01 1.045263e-01 
5.088000e+00 1.236352e-01 1.042910e-01 
5.089000e+00 1.233573e-01 1.040556e-01 
5.090000e+00 1.230792e-01 1.038201e-01 
5.091000e+00 1.228009e-01 1.035845e-01 
5.092000e+00 1.225225e-01 1.033489e-01 
5.093000e+00 1.222438e-01 1.031132e-01 
5.094000e+00 1.219650e-01 1.028774e-01 
5.095000e+00 1.216860e-01 1.026416e-01 
5.096000e+00 1.214068e-01 1.024056e-01 
5.097000e+00 1.211274e-01 1.021697e-01 
5.098000e+00 1.208479e-01 1.019336e-01 
5.099000e+00 1.205681e-01 1.016975e-01 
5.100000e+00 1.202883e-01 1.014614e-01 
5.101000e+00 1.200082e-01 1.012252e-01 
5.102000e+00 1.197280e-01 1.009889e-01 
5.103000e+00 1.194477e-01 1.007526e-01 
5.104000e+00 1.191672e-01 1.005163e-01 
5.105000e+00 1.188865e-01 1.002799e-01 
5.106000e+00 1.186057e-01 1.000435e-01 
5.107000e+00 1.183248e-01 9.980699e-02 
5.108000e+00 1.180437e-01 9.957049e-02 
5.109000e+00 1.177625e-01 9.933397e-02 
5.110000e+00 1.174812e-01 9.909741e-02 
5.111000e+00 1.171997e-01 9.886083e-02 
5.112000e+00 1.169181e-01 9.862423e-02 
5.113000e+00 1.166364e-01 9.838760e-02 
5.114000e+00 1.163546e-01 9.815096e-02 
5.115000e+00 1.160727e-01 9.791429e-02 
5.116000e+00 1.157906e-01 9.767762e-02 
5.117000e+00 1.155085e-01 9.744094e-02 
5.118000e+00 1.152262e-01 9.720424e-02 
5.119000e+00 1.149439e-01 9.696754e-02 
5.120000e+00 1.146615e-01 9.673084e-02 
5.121000e+00 1.143789e-01 9.649414e-02 
5.122000e+00 1.140963e-01 9.625743e-02 
5.123000e+00 1.138136e-01 9.602074e-02 
5.124000e+00 1.135308e-01 9.578405e-02 
5.125000e+00 1.132479e-01 9.554736e-02 
5.126000e+00 1.129650e-01 9.531069e-02 
5.127000e+00 1.126819e-01 9.507404e-02 
5.128000e+00 1.123989e-01 9.483740e-02 
5.129000e+00 1.121157e-01 9.460077e-02 
5.130000e+00 1.118325e-01 9.436417e-02 
5.131000e+00 1.115492e-01 9.412760e-02 
5.132000e+00 1.112659e-01 9.389105e-02 
5.133000e+00 1.109825e-01 9.365452e-02 
5.134000e+00 1.106991e-01 9.341803e-02 
5.135000e+00 1.104156e-01 9.318158e-02 
5.136000e+00 1.101321e-01 9.294516e-02 
5.137000e+00 1.098485e-01 9.270877e-02 
5.138000e+00 1.095649e-01 9.247243e-02 
5.139000e+00 1.092813e-01 9.223613e-02 
5.140000e+00 1.089977e-01 9.199988e-02 
5.141000e+00 1.087140e-01 9.176367e-02 
5.142000e+00 1.084303e-01 9.152752e-02 
5.143000e+00 1.081466e-01 9.129141e-02 
5.144000e+00 1.078629e-01 9.105536e-02 
5.145000e+00 1.075791e-01 9.081937e-02 
5.146000e+00 1.072954e-01 9.058344e-02 
5.147000e+00 1.070116e-01 9.034757e-02 
5.148000e+00 1.067279e-01 9.011176e-02 
5.149000e+00 1.064441e-01 8.987603e-02 
5.150000e+00 1.061603e-01 8.964036e-02 
5.151000e+00 1.058766e-01 8.940476e-02 
5.152000e+00 1.055929e-01 8.916923e-02 
5.153000e+00 1.053091e-01 8.893378e-02 
5.154000e+00 1.050254e-01 8.869841e-02 
5.155000e+00 1.047417e-01 8.846312e-02 
5.156000e+00 1.044581e-01 8.822791e-02 
5.157000e+00 1.041744e-01 8.799279e-02 
5.158000e+00 1.038908e-01 8.775775e-02 
5.159000e+00 1.036073e-01 8.752280e-02 
5.160000e+00 1.033237e-01 8.728795e-02 
5.161000e+00 1.030402e-01 8.705319e-02 
5.162000e+00 1.027568e-01 8.681852e-02 
5.163000e+00 1.024734e-01 8.658396e-02 
5.164000e+00 1.021900e-01 8.634949e-02 
5.165000e+00 1.019067e-01 8.611513e-02 
5.166000e+00 1.016234e-01 8.588087e-02 
5.167000e+00 1.013403e-01 8.564672e-02 
5.168000e+00 1.010571e-01 8.541268e-02 
5.169000e+00 1.007740e-01 8.517875e-02 
5.170000e+00 1.004910e-01 8.494493e-02 
5.171000e+00 1.002081e-01 8.471123e-02 
5.172000e+00 9.992526e-02 8.447765e-02 
5.173000e+00 9.964248e-02 8.424419e-02 
5.174000e+00 9.935977e-02 8.401085e-02 
5.175000e+00 9.907716e-02 8.377763e-02 
5.176000e+00 9.879462e-02 8.354454e-02 
5.177000e+00 9.851218e-02 8.331158e-02 
5.178000e+00 9.822983e-02 8.307876e-02 
5.179000e+00 9.794757e-02 8.284606e-02 
5.180000e+00 9.766541e-02 8.261350e-02 
5.181000e+00 9.738335e-02 8.238108e-02 
5.182000e+00 9.710140e-02 8.214880e-02 
5.183000e+00 9.681955e-02 8.191666e-02 
5.184000e+00 9.653782e-02 8.168466e-02 
5.185000e+00 9.625620e-02 8.145281e-02 
5.186000e+00 9.597469e-02 8.122110e-02 
5.187000e+00 9.569330e-02 8.098955e-02 
5.188000e+00 9.541204e-02 8.075814e-02 
5.189000e+00 9.513089e-02 8.052690e-02 
5.190000e+00 9.484988e-02 8.029580e-02 
5.191000e+00 9.456900e-02 8.006487e-02 
5.192000e+00 9.428825e-02 7.983409e-02 
5.193000e+00 9.400764e-02 7.960348e-02 
5.194000e+00 9.372717e-02 7.937303e-02 
5.195000e+00 9.344684e-02 7.914275e-02 
5.196000e+00 9.316666e-02 7.891263e-02 
5.197000e+00 9.288662e-02 7.868269e-02 
5.198000e+00 9.260674e-02 7.845292e-02 
5.199000e+00 9.232701e-02 7.822332e-02 
5.200000e+00 9.204744e-02 7.799389e-02 
5.201000e+00 9.176803e-02 7.776465e-02 
5.202000e+00 9.148878e-02 7.753558e-02 
5.203000e+00 9.120969e-02 7.730670e-02 
5.204000e+00 9.093078e-02 7.707800e-02 
5.205000e+00 9.065203e-02 7.684949e-02 
5.206000e+00 9.037347e-02 7.662116e-02 
5.207000e+00 9.009507e-02 7.639302e-02 
5.208000e+00 8.981686e-02 7.616508e-02 
5.209000e+00 8.953883e-02 7.593733e-02 
5.210000e+00 8.926099e-02 7.570977e-02 
5.211000e+00 8.898333e-02 7.548241e-02 
5.212000e+00 8.870586e-02 7.525525e-02 
5.213000e+00 8.842859e-02 7.502829e-02 
5.214000e+00 8.815152e-02 7.480153e-02 
5.215000e+00 8.787464e-02 7.457498e-02 
5.216000e+00 8.759797e-02 7.434863e-02 
5.217000e+00 8.732150e-02 7.412249e-02 
5.218000e+00 8.704523e-02 7.389656e-02 
5.219000e+00 8.676918e-02 7.367084e-02 
5.220000e+00 8.649334e-02 7.344534e-02 
5.221000e+00 8.621772e-02 7.322005e-02 
5.222000e+00 8.594232e-02 7.299498e-02 
5.223000e+00 8.566713e-02 7.277013e-02 
5.224000e+00 8.539217e-02 7.254550e-02 
5.225000e+00 8.511744e-02 7.232109e-02 
5.226000e+00 8.484293e-02 7.209691e-02 
5.227000e+00 8.456866e-02 7.187295e-02 
5.228000e+00 8.429462e-02 7.164922e-02 
5.229000e+00 8.402082e-02 7.142572e-02 
5.230000e+00 8.374726e-02 7.120245e-02 
5.231000e+00 8.347394e-02 7.097942e-02 
5.232000e+00 8.320086e-02 7.075662e-02 
5.233000e+00 8.292803e-02 7.053405e-02 
5.234000e+00 8.265545e-02 7.031173e-02 
5.235000e+00 8.238313e-02 7.008964e-02 
5.236000e+00 8.211106e-02 6.986780e-02 
5.237000e+00 8.183924e-02 6.964620e-02 
5.238000e+00 8.156769e-02 6.942484e-02 
5.239000e+00 8.129640e-02 6.920373e-02 
5.240000e+00 8.102538e-02 6.898287e-02 
5.241000e+00 8.075462e-02 6.876226e-02 
5.242000e+00 8.048413e-02 6.854190e-02 
5.243000e+00 8.021392e-02 6.832179e-02 
5.244000e+00 7.994398e-02 6.810194e-02 
5.245000e+00 7.967432e-02 6.788235e-02 
5.246000e+00 7.940494e-02 6.766301e-02 
5.247000e+00 7.913584e-02 6.744393e-02 
5.248000e+00 7.886703e-02 6.722512e-02 
5.249000e+00 7.859850e-02 6.700656e-02 
5.250000e+00 7.833027e-02 6.678828e-02 
5.251000e+00 7.806233e-02 6.657025e-02 
5.252000e+00 7.779468e-02 6.635250e-02 
5.253000e+00 7.752733e-02 6.613501e-02 
5.254000e+00 7.726028e-02 6.591780e-02 
5.255000e+00 7.699353e-02 6.570086e-02 
5.256000e+00 7.672709e-02 6.548419e-02 
5.257000e+00 7.646096e-02 6.526780e-02 
5.258000e+00 7.619513e-02 6.505168e-02 
5.259000e+00 7.592961e-02 6.483584e-02 
5.260000e+00 7.566441e-02 6.462028e-02 
5.261000e+00 7.539953e-02 6.440501e-02 
5.262000e+00 7.513496e-02 6.419001e-02 
5.263000e+00 7.487072e-02 6.397530e-02 
5.264000e+00 7.460680e-02 6.376088e-02 
5.265000e+00 7.434320e-02 6.354674e-02 
5.266000e+00 7.407993e-02 6.333289e-02 
5.267000e+00 7.381700e-02 6.311934e-02 
5.268000e+00 7.355439e-02 6.290607e-02 
5.269000e+00 7.329212e-02 6.269310e-02 
5.270000e+00 7.303019e-02 6.248042e-02 
5.271000e+00 7.276860e-02 6.226804e-02 
5.272000e+00 7.250734e-02 6.205595e-02 
5.273000e+00 7.224644e-02 6.184416e-02 
5.274000e+00 7.198587e-02 6.163268e-02 
5.275000e+00 7.172566e-02 6.142149e-02 
5.276000e+00 7.146580e-02 6.121061e-02 
5.277000e+00 7.120629e-02 6.100003e-02 
5.278000e+00 7.094713e-02 6.078976e-02 
5.279000e+00 7.068833e-02 6.057979e-02 
5.280000e+00 7.042989e-02 6.037014e-02 
5.281000e+00 7.017181e-02 6.016079e-02 
5.282000e+00 6.991410e-02 5.995175e-02 
5.283000e+00 6.965675e-02 5.974303e-02 
5.284000e+00 6.939976e-02 5.953462e-02 
5.285000e+00 6.914315e-02 5.932652e-02 
5.286000e+00 6.888691e-02 5.911874e-02 
5.287000e+00 6.863104e-02 5.891128e-02 
5.288000e+00 6.837555e-02 5.870413e-02 
5.289000e+00 6.812044e-02 5.849731e-02 
5.290000e+00 6.786571e-02 5.829080e-02 
5.291000e+00 6.761136e-02 5.808462e-02 
5.292000e+00 6.735739e-02 5.787877e-02 
5.293000e+00 6.710381e-02 5.767323e-02 
5.294000e+00 6.685062e-02 5.746803e-02 
5.295000e+00 6.659782e-02 5.726315e-02 
5.296000e+00 6.634541e-02 5.705860e-02 
5.297000e+00 6.609339e-02 5.685438e-02 
5.298000e+00 6.584177e-02 5.665049e-02 
5.299000e+00 6.559055e-02 5.644694e-02 
5.300000e+00 6.533973e-02 5.624371e-02 
5.301000e+00 6.508931e-02 5.604083e-02 
5.302000e+00 6.483930e-02 5.583827e-02 
5.303000e+00 6.458969e-02 5.563606e-02 
5.304000e+00 6.434049e-02 5.543418e-02 
5.305000e+00 6.409170e-02 5.523264e-02 
5.306000e+00 6.384332e-02 5.503144e-02 
5.307000e+00 6.359536e-02 5.483059e-02 
5.308000e+00 6.334781e-02 5.463007e-02 
5.309000e+00 6.310068e-02 5.442990e-02 
5.310000e+00 6.285396e-02 5.423008e-02 
5.311000e+00 6.260767e-02 5.403060e-02 
5.312000e+00 6.236180e-02 5.383147e-02 
5.313000e+00 6.211636e-02 5.363268e-02 
5.314000e+00 6.187134e-02 5.343425e-02 
5.315000e+00 6.162675e-02 5.323616e-02 
5.316000e+00 6.138260e-02 5.303843e-02 
5.317000e+00 6.113887e-02 5.284105e-02 
5.318000e+00 6.089558e-02 5.264402e-02 
5.319000e+00 6.065272e-02 5.244734e-02 
5.320000e+00 6.041030e-02 5.225103e-02 
5.321000e+00 6.016832e-02 5.205506e-02 
5.322000e+00 5.992678e-02 5.185946e-02 
5.323000e+00 5.968568e-02 5.166421e-02 
5.324000e+00 5.944503e-02 5.146933e-02 
5.325000e+00 5.920482e-02 5.127480e-02 
5.326000e+00 5.896506e-02 5.108063e-02 
5.327000e+00 5.872575e-02 5.088683e-02 
5.328000e+00 5.848689e-02 5.069339e-02 
5.329000e+00 5.824848e-02 5.050032e-02 
5.330000e+00 5.801053e-02 5.030761e-02 
5.331000e+00 5.777303e-02 5.011526e-02 
5.332000e+00 5.753599e-02 4.992329e-02 
5.333000e+00 5.729941e-02 4.973168e-02 
5.334000e+00 5.706329e-02 4.954044e-02 
5.335000e+00 5.682764e-02 4.934957e-02 
5.336000e+00 5.659244e-02 4.915907e-02 
5.337000e+00 5.635772e-02 4.896894e-02 
5.338000e+00 5.612346e-02 4.877919e-02 
5.339000e+00 5.588966e-02 4.858981e-02 
5.340000e+00 5.565634e-02 4.840080e-02 
5.341000e+00 5.542349e-02 4.821217e-02 
5.342000e+00 5.519112e-02 4.802391e-02 
5.343000e+00 5.495922e-02 4.783603e-02 
5.344000e+00 5.472779e-02 4.764853e-02 
5.345000e+00 5.449684e-02 4.746140e-02 
5.346000e+00 5.426638e-02 4.727466e-02 
5.347000e+00 5.403639e-02 4.708829e-02 
5.348000e+00 5.380689e-02 4.690231e-02 
5.349000e+00 5.357787e-02 4.671671e-02 
5.350000e+00 5.334933e-02 4.653149e-02 
5.351000e+00 5.312128e-02 4.634665e-02 
5.352000e+00 5.289372e-02 4.616220e-02 
5.353000e+00 5.266665e-02 4.597813e-02 
5.354000e+00 5.244007e-02 4.579445e-02 
5.355000e+00 5.221398e-02 4.561115e-02 
5.356000e+00 5.198839e-02 4.542824e-02 
5.357000e+00 5.176329e-02 4.524572e-02 
5.358000e+00 5.153868e-02 4.506359e-02 
5.359000e+00 5.131458e-02 4.488185e-02 
5.360000e+00 5.109097e-02 4.470049e-02 
5.361000e+00 5.086787e-02 4.451953e-02 
5.362000e+00 5.064526e-02 4.433896e-02 
5.363000e+00 5.042316e-02 4.415878e-02 
5.364000e+00 5.020156e-02 4.397899e-02 
5.365000e+00 4.998047e-02 4.379960e-02 
5.366000e+00 4.975989e-02 4.362060e-02 
5.367000e+00 4.953981e-02 4.344199e-02 
5.368000e+00 4.932025e-02 4.326378e-02 
5.369000e+00 4.910119e-02 4.308597e-02 
5.370000e+00 4.888265e-02 4.290855e-02 
5.371000e+00 4.866461e-02 4.273153e-02 
5.372000e+00 4.844710e-02 4.255490e-02 
5.373000e+00 4.823010e-02 4.237868e-02 
5.374000e+00 4.801361e-02 4.220285e-02 
5.375000e+00 4.779765e-02 4.202743e-02 
5.376000e+00 4.758220e-02 4.185240e-02 
5.377000e+00 4.736727e-02 4.167778e-02 
5.378000e+00 4.715287e-02 4.150355e-02 
5.379000e+00 4.693898e-02 4.132973e-02 
5.380000e+00 4.672563e-02 4.115631e-02 
5.381000e+00 4.651279e-02 4.098330e-02 
5.382000e+00 4.630048e-02 4.081068e-02 
5.383000e+00 4.608870e-02 4.063848e-02 
5.384000e+00 4.587745e-02 4.046667e-02 
5.385000e+00 4.566672e-02 4.029527e-02 
5.386000e+00 4.545653e-02 4.012428e-02 
5.387000e+00 4.524687e-02 3.995369e-02 
5.388000e+00 4.503774e-02 3.978351e-02 
5.389000e+00 4.482914e-02 3.961374e-02 
5.390000e+00 4.462108e-02 3.944437e-02 
5.391000e+00 4.441355e-02 3.927541e-02 
5.392000e+00 4.420656e-02 3.910686e-02 
5.393000e+00 4.400011e-02 3.893872e-02 
5.394000e+00 4.379419e-02 3.877099e-02 
5.395000e+00 4.358882e-02 3.860367e-02 
5.396000e+00 4.338398e-02 3.843676e-02 
5.397000e+00 4.317969e-02 3.827026e-02 
5.398000e+00 4.297594e-02 3.810417e-02 
5.399000e+00 4.277273e-02 3.793849e-02 
5.400000e+00 4.257006e-02 3.777323e-02 
5.401000e+00 4.236795e-02 3.760838e-02 
5.402000e+00 4.216637e-02 3.744394e-02 
5.403000e+00 4.196535e-02 3.727991e-02 
5.404000e+00 4.176487e-02 3.711630e-02 
5.405000e+00 4.156494e-02 3.695310e-02 
5.406000e+00 4.136556e-02 3.679031e-02 
5.407000e+00 4.116673e-02 3.662794e-02 
5.408000e+00 4.096845e-02 3.646599e-02 
5.409000e+00 4.077072e-02 3.630445e-02 
5.410000e+00 4.057354e-02 3.614332e-02 
5.411000e+00 4.037692e-02 3.598261e-02 
5.412000e+00 4.018086e-02 3.582232e-02 
5.413000e+00 3.998534e-02 3.566245e-02 
5.414000e+00 3.979039e-02 3.550299e-02 
5.415000e+00 3.959599e-02 3.534395e-02 
5.416000e+00 3.940215e-02 3.518533e-02 
5.417000e+00 3.920886e-02 3.502712e-02 
5.418000e+00 3.901614e-02 3.486933e-02 
5.419000e+00 3.882397e-02 3.471196e-02 
5.420000e+00 3.863237e-02 3.455501e-02 
5.421000e+00 3.844132e-02 3.439848e-02 
5.422000e+00 3.825084e-02 3.424237e-02 
5.423000e+00 3.806092e-02 3.408668e-02 
5.424000e+00 3.787156e-02 3.393140e-02 
5.425000e+00 3.768277e-02 3.377655e-02 
5.426000e+00 3.749454e-02 3.362212e-02 
5.427000e+00 3.730688e-02 3.346810e-02 
5.428000e+00 3.711978e-02 3.331451e-02 
5.429000e+00 3.693325e-02 3.316134e-02 
5.430000e+00 3.674728e-02 3.300859e-02 
5.431000e+00 3.656188e-02 3.285626e-02 
5.432000e+00 3.637705e-02 3.270435e-02 
5.433000e+00 3.619279e-02 3.255286e-02 
5.434000e+00 3.600910e-02 3.240180e-02 
5.435000e+00 3.582598e-02 3.225115e-02 
5.436000e+00 3.564343e-02 3.210093e-02 
5.437000e+00 3.546144e-02 3.195113e-02 
5.438000e+00 3.528004e-02 3.180175e-02 
5.439000e+00 3.509920e-02 3.165280e-02 
5.440000e+00 3.491893e-02 3.150427e-02 
5.441000e+00 3.473924e-02 3.135616e-02 
5.442000e+00 3.456012e-02 3.120847e-02 
5.443000e+00 3.438157e-02 3.106121e-02 
5.444000e+00 3.420360e-02 3.091437e-02 
5.445000e+00 3.402621e-02 3.076795e-02 
5.446000e+00 3.384938e-02 3.062195e-02 
5.447000e+00 3.367314e-02 3.047638e-02 
5.448000e+00 3.349747e-02 3.033123e-02 
5.449000e+00 3.332237e-02 3.018651e-02 
5.450000e+00 3.314786e-02 3.004220e-02 
5.451000e+00 3.297392e-02 2.989833e-02 
5.452000e+00 3.280056e-02 2.975487e-02 
5.453000e+00 3.262777e-02 2.961184e-02 
5.454000e+00 3.245557e-02 2.946923e-02 
5.455000e+00 3.228394e-02 2.932705e-02 
5.456000e+00 3.211289e-02 2.918529e-02 
5.457000e+00 3.194243e-02 2.904395e-02 
5.458000e+00 3.177254e-02 2.890304e-02 
5.459000e+00 3.160323e-02 2.876255e-02 
5.460000e+00 3.143450e-02 2.862248e-02 
5.461000e+00 3.126635e-02 2.848284e-02 
5.462000e+00 3.109879e-02 2.834362e-02 
5.463000e+00 3.093180e-02 2.820482e-02 
5.464000e+00 3.076540e-02 2.806645e-02 
5.465000e+00 3.059957e-02 2.792850e-02 
5.466000e+00 3.043433e-02 2.779098e-02 
5.467000e+00 3.026968e-02 2.765388e-02 
5.468000e+00 3.010560e-02 2.751720e-02 
5.469000e+00 2.994211e-02 2.738095e-02 
5.470000e+00 2.977920e-02 2.724512e-02 
5.471000e+00 2.961687e-02 2.710971e-02 
5.472000e+00 2.945512e-02 2.697472e-02 
5.473000e+00 2.929396e-02 2.684016e-02 
5.474000e+00 2.913339e-02 2.670602e-02 
5.475000e+00 2.897339e-02 2.657231e-02 
5.476000e+00 2.881398e-02 2.643901e-02 
5.477000e+00 2.865516e-02 2.630614e-02 
5.478000e+00 2.849691e-02 2.617369e-02 
5.479000e+00 2.833926e-02 2.604167e-02 
5.480000e+00 2.818218e-02 2.591006e-02 
5.481000e+00 2.802569e-02 2.577888e-02 
5.482000e+00 2.786979e-02 2.564812e-02 
5.483000e+00 2.771447e-02 2.551779e-02 
5.484000e+00 2.755973e-02 2.538787e-02 
5.485000e+00 2.740558e-02 2.525837e-02 
5.486000e+00 2.725201e-02 2.512930e-02 
5.487000e+00 2.709903e-02 2.500065e-02 
5.488000e+00 2.694664e-02 2.487242e-02 
5.489000e+00 2.679482e-02 2.474461e-02 
5.490000e+00 2.664360e-02 2.461722e-02 
5.491000e+00 2.649295e-02 2.449025e-02 
5.492000e+00 2.634290e-02 2.436370e-02 
5.493000e+00 2.619342e-02 2.423757e-02 
5.494000e+00 2.604454e-02 2.411186e-02 
5.495000e+00 2.589623e-02 2.398658e-02 
5.496000e+00 2.574851e-02 2.386171e-02 
5.497000e+00 2.560138e-02 2.373726e-02 
5.498000e+00 2.545483e-02 2.361322e-02 
5.499000e+00 2.530887e-02 2.348961e-02 
5.500000e+00 2.516348e-02 2.336642e-02 
5.501000e+00 2.501869e-02 2.324364e-02 
5.502000e+00 2.487448e-02 2.312128e-02 
5.503000e+00 2.473085e-02 2.299934e-02 
5.504000e+00 2.458780e-02 2.287782e-02 
5.505000e+00 2.444534e-02 2.275671e-02 
5.506000e+00 2.430347e-02 2.263602e-02 
5.507000e+00 2.416217e-02 2.251575e-02 
5.508000e+00 2.402146e-02 2.239590e-02 
5.509000e+00 2.388133e-02 2.227646e-02 
5.510000e+00 2.374179e-02 2.215743e-02 
5.511000e+00 2.360283e-02 2.203882e-02 
5.512000e+00 2.346445e-02 2.192063e-02 
5.513000e+00 2.332665e-02 2.180285e-02 
5.514000e+00 2.318944e-02 2.168548e-02 
5.515000e+00 2.305281e-02 2.156853e-02 
5.516000e+00 2.291676e-02 2.145200e-02 
5.517000e+00 2.278129e-02 2.133587e-02 
5.518000e+00 2.264640e-02 2.122016e-02 
5.519000e+00 2.251209e-02 2.110487e-02 
5.520000e+00 2.237837e-02 2.098998e-02 
5.521000e+00 2.224522e-02 2.087551e-02 
5.522000e+00 2.211265e-02 2.076145e-02 
5.523000e+00 2.198067e-02 2.064780e-02 
5.524000e+00 2.184926e-02 2.053456e-02 
5.525000e+00 2.171843e-02 2.042173e-02 
5.526000e+00 2.158819e-02 2.030931e-02 
5.527000e+00 2.145852e-02 2.019731e-02 
5.528000e+00 2.132942e-02 2.008571e-02 
5.529000e+00 2.120091e-02 1.997452e-02 
5.530000e+00 2.107297e-02 1.986374e-02 
5.531000e+00 2.094561e-02 1.975336e-02 
5.532000e+00 2.081883e-02 1.964340e-02 
5.533000e+00 2.069262e-02 1.953384e-02 
5.534000e+00 2.056699e-02 1.942469e-02 
5.535000e+00 2.044194e-02 1.931595e-02 
5.536000e+00 2.031746e-02 1.920761e-02 
5.537000e+00 2.019355e-02 1.909968e-02 
5.538000e+00 2.007022e-02 1.899215e-02 
5.539000e+00 1.994747e-02 1.888503e-02 
5.540000e+00 1.982528e-02 1.877831e-02 
5.541000e+00 1.970367e-02 1.867199e-02 
5.542000e+00 1.958263e-02 1.856608e-02 
5.543000e+00 1.946217e-02 1.846058e-02 
5.544000e+00 1.934227e-02 1.835547e-02 
5.545000e+00 1.922295e-02 1.825077e-02 
5.546000e+00 1.910419e-02 1.814647e-02 
5.547000e+00 1.898601e-02 1.804256e-02 
5.548000e+00 1.886840e-02 1.793906e-02 
5.549000e+00 1.875135e-02 1.783596e-02 
5.550000e+00 1.863487e-02 1.773326e-02 
5.551000e+00 1.851897e-02 1.763096e-02 
5.552000e+00 1.840362e-02 1.752906e-02 
5.553000e+00 1.828885e-02 1.742755e-02 
5.554000e+00 1.817464e-02 1.732645e-02 
5.555000e+00 1.806100e-02 1.722574e-02 
5.556000e+00 1.794792e-02 1.712542e-02 
5.557000e+00 1.783541e-02 1.702550e-02 
5.558000e+00 1.772346e-02 1.692598e-02 
5.559000e+00 1.761207e-02 1.682685e-02 
5.560000e+00 1.750125e-02 1.672812e-02 
5.561000e+00 1.739099e-02 1.662978e-02 
5.562000e+00 1.728128e-02 1.653183e-02 
5.563000e+00 1.717215e-02 1.643428e-02 
5.564000e+00 1.706357e-02 1.633712e-02 
5.565000e+00 1.695555e-02 1.624035e-02 
5.566000e+00 1.684808e-02 1.614397e-02 
5.567000e+00 1.674118e-02 1.604798e-02 
5.568000e+00 1.663483e-02 1.595238e-02 
5.569000e+00 1.652905e-02 1.585717e-02 
5.570000e+00 1.642381e-02 1.576235e-02 
5.571000e+00 1.631913e-02 1.566792e-02 
5.572000e+00 1.621501e-02 1.557387e-02 
5.573000e+00 1.611144e-02 1.548022e-02 
5.574000e+00 1.600843e-02 1.538694e-02 
5.575000e+00 1.590596e-02 1.529406e-02 
5.576000e+00 1.580405e-02 1.520156e-02 
5.577000e+00 1.570269e-02 1.510944e-02 
5.578000e+00 1.560188e-02 1.501771e-02 
5.579000e+00 1.550161e-02 1.492636e-02 
5.580000e+00 1.540190e-02 1.483539e-02 
5.581000e+00 1.530274e-02 1.474481e-02 
5.582000e+00 1.520412e-02 1.465460e-02 
5.583000e+00 1.510605e-02 1.456478e-02 
5.584000e+00 1.500852e-02 1.447534e-02 
5.585000e+00 1.491154e-02 1.438627e-02 
5.586000e+00 1.481510e-02 1.429759e-02 
5.587000e+00 1.471920e-02 1.420928e-02 
5.588000e+00 1.462385e-02 1.412135e-02 
5.589000e+00 1.452904e-02 1.403380e-02 
5.590000e+00 1.443477e-02 1.394662e-02 
5.591000e+00 1.434104e-02 1.385982e-02 
5.592000e+00 1.424784e-02 1.377340e-02 
5.593000e+00 1.415519e-02 1.368735e-02 
5.594000e+00 1.406307e-02 1.360167e-02 
5.595000e+00 1.397149e-02 1.351636e-02 
5.596000e+00 1.388044e-02 1.343143e-02 
5.597000e+00 1.378993e-02 1.334687e-02 
5.598000e+00 1.369995e-02 1.326268e-02 
5.599000e+00 1.361050e-02 1.317886e-02 
5.600000e+00 1.352159e-02 1.309541e-02 
5.601000e+00 1.343320e-02 1.301232e-02 
5.602000e+00 1.334535e-02 1.292961e-02 
5.603000e+00 1.325802e-02 1.284726e-02 
5.604000e+00 1.317123e-02 1.276528e-02 
5.605000e+00 1.308495e-02 1.268367e-02 
5.606000e+00 1.299921e-02 1.260242e-02 
5.607000e+00 1.291399e-02 1.252153e-02 
5.608000e+00 1.282929e-02 1.244101e-02 
5.609000e+00 1.274512e-02 1.236085e-02 
5.610000e+00 1.266147e-02 1.228105e-02 
5.611000e+00 1.257833e-02 1.220162e-02 
5.612000e+00 1.249572e-02 1.212255e-02 
5.613000e+00 1.241363e-02 1.204383e-02 
5.614000e+00 1.233206e-02 1.196548e-02 
5.615000e+00 1.225100e-02 1.188748e-02 
5.616000e+00 1.217046e-02 1.180984e-02 
5.617000e+00 1.209043e-02 1.173256e-02 
5.618000e+00 1.201092e-02 1.165564e-02 
5.619000e+00 1.193192e-02 1.157907e-02 
5.620000e+00 1.185343e-02 1.150285e-02 
5.621000e+00 1.177545e-02 1.142699e-02 
5.622000e+00 1.169798e-02 1.135148e-02 
5.623000e+00 1.162102e-02 1.127633e-02 
5.624000e+00 1.154457e-02 1.120153e-02 
5.625000e+00 1.146862e-02 1.112708e-02 
5.626000e+00 1.139318e-02 1.105297e-02 
5.627000e+00 1.131825e-02 1.097922e-02 
5.628000e+00 1.124381e-02 1.090582e-02 
5.629000e+00 1.116988e-02 1.083276e-02 
5.630000e+00 1.109645e-02 1.076005e-02 
5.631000e+00 1.102352e-02 1.068769e-02 
5.632000e+00 1.095108e-02 1.061567e-02 
5.633000e+00 1.087914e-02 1.054400e-02 
5.634000e+00 1.080770e-02 1.047267e-02 
5.635000e+00 1.073676e-02 1.040169e-02 
5.636000e+00 1.066631e-02 1.033105e-02 
5.637000e+00 1.059635e-02 1.026074e-02 
5.638000e+00 1.052688e-02 1.019078e-02 
5.639000e+00 1.045790e-02 1.012116e-02 
5.640000e+00 1.038942e-02 1.005188e-02 
5.641000e+00 1.032142e-02 9.982937e-03 
5.642000e+00 1.025390e-02 9.914331e-03 
5.643000e+00 1.018687e-02 9.846062e-03 
5.644000e+00 1.012033e-02 9.778129e-03 
5.645000e+00 1.005427e-02 9.710530e-03 
5.646000e+00 9.988691e-03 9.643266e-03 
5.647000e+00 9.923593e-03 9.576335e-03 
5.648000e+00 9.858974e-03 9.509737e-03 
5.649000e+00 9.794834e-03 9.443470e-03 
5.650000e+00 9.731171e-03 9.377534e-03 
5.651000e+00 9.667983e-03 9.311929e-03 
5.652000e+00 9.605269e-03 9.246652e-03 
5.653000e+00 9.543029e-03 9.181704e-03 
5.654000e+00 9.481261e-03 9.117083e-03 
5.655000e+00 9.419963e-03 9.052789e-03 
5.656000e+00 9.359135e-03 8.988821e-03 
5.657000e+00 9.298775e-03 8.925178e-03 
5.658000e+00 9.238881e-03 8.861859e-03 
5.659000e+00 9.179453e-03 8.798863e-03 
5.660000e+00 9.120489e-03 8.736189e-03 
5.661000e+00 9.061989e-03 8.673837e-03 
5.662000e+00 9.003949e-03 8.611806e-03 
5.663000e+00 8.946370e-03 8.550095e-03 
5.664000e+00 8.889250e-03 8.488702e-03 
5.665000e+00 8.832588e-03 8.427628e-03 
5.666000e+00 8.776381e-03 8.366871e-03 
5.667000e+00 8.720630e-03 8.306431e-03 
5.668000e+00 8.665333e-03 8.246306e-03 
5.669000e+00 8.610487e-03 8.186495e-03 
5.670000e+00 8.556093e-03 8.126999e-03 
5.671000e+00 8.502148e-03 8.067815e-03 
5.672000e+00 8.448651e-03 8.008943e-03 
5.673000e+00 8.395601e-03 7.950383e-03 
5.674000e+00 8.342997e-03 7.892132e-03 
5.675000e+00 8.290836e-03 7.834191e-03 
5.676000e+00 8.239119e-03 7.776559e-03 
5.677000e+00 8.187843e-03 7.719234e-03 
5.678000e+00 8.137006e-03 7.662216e-03 
5.679000e+00 8.086608e-03 7.605504e-03 
5.680000e+00 8.036648e-03 7.549097e-03 
5.681000e+00 7.987123e-03 7.492994e-03 
5.682000e+00 7.938032e-03 7.437195e-03 
5.683000e+00 7.889374e-03 7.381697e-03 
5.684000e+00 7.841148e-03 7.326501e-03 
5.685000e+00 7.793352e-03 7.271605e-03 
5.686000e+00 7.745984e-03 7.217010e-03 
5.687000e+00 7.699043e-03 7.162712e-03 
5.688000e+00 7.652529e-03 7.108713e-03 
5.689000e+00 7.606438e-03 7.055011e-03 
5.690000e+00 7.560771e-03 7.001604e-03 
5.691000e+00 7.515525e-03 6.948493e-03 
5.692000e+00 7.470699e-03 6.895676e-03 
5.693000e+00 7.426291e-03 6.843152e-03 
5.694000e+00 7.382301e-03 6.790921e-03 
5.695000e+00 7.338726e-03 6.738981e-03 
5.696000e+00 7.295565e-03 6.687332e-03 
5.697000e+00 7.252817e-03 6.635972e-03 
5.698000e+00 7.210480e-03 6.584901e-03 
5.699000e+00 7.168552e-03 6.534119e-03 
5.700000e+00 7.127033e-03 6.483623e-03 
5.701000e+00 7.085921e-03 6.433413e-03 
5.702000e+00 7.045213e-03 6.383488e-03 
5.703000e+00 7.004910e-03 6.333848e-03 
5.704000e+00 6.965008e-03 6.284490e-03 
5.705000e+00 6.925507e-03 6.235415e-03 
5.706000e+00 6.886406e-03 6.186622e-03 
5.707000e+00 6.847702e-03 6.138109e-03 
5.708000e+00 6.809394e-03 6.089876e-03 
5.709000e+00 6.771480e-03 6.041921e-03 
5.710000e+00 6.733960e-03 5.994245e-03 
5.711000e+00 6.696832e-03 5.946845e-03 
5.712000e+00 6.660093e-03 5.899721e-03 
5.713000e+00 6.623743e-03 5.852872e-03 
5.714000e+00 6.587779e-03 5.806297e-03 
5.715000e+00 6.552201e-03 5.759996e-03 
5.716000e+00 6.517007e-03 5.713966e-03 
5.717000e+00 6.482195e-03 5.668208e-03 
5.718000e+00 6.447764e-03 5.622721e-03 
5.719000e+00 6.413712e-03 5.577503e-03 
5.720000e+00 6.380038e-03 5.532553e-03 
5.721000e+00 6.346739e-03 5.487871e-03 
5.722000e+00 6.313815e-03 5.443456e-03 
5.723000e+00 6.281264e-03 5.399306e-03 
5.724000e+00 6.249084e-03 5.355421e-03 
5.725000e+00 6.217274e-03 5.311801e-03 
5.726000e+00 6.185832e-03 5.268443e-03 
5.727000e+00 6.154757e-03 5.225347e-03 
5.728000e+00 6.124046e-03 5.182512e-03 
5.729000e+00 6.093699e-03 5.139938e-03 
5.730000e+00 6.063714e-03 5.097622e-03 
5.731000e+00 6.034089e-03 5.055565e-03 
5.732000e+00 6.004822e-03 5.013765e-03 
5.733000e+00 5.975912e-03 4.972222e-03 
5.734000e+00 5.947358e-03 4.930934e-03 
5.735000e+00 5.919157e-03 4.889901e-03 
5.736000e+00 5.891308e-03 4.849122e-03 
5.737000e+00 5.863810e-03 4.808595e-03 
5.738000e+00 5.836661e-03 4.768320e-03 
5.739000e+00 5.809859e-03 4.728296e-03 
5.740000e+00 5.783402e-03 4.688521e-03 
5.741000e+00 5.757290e-03 4.648996e-03 
5.742000e+00 5.731520e-03 4.609718e-03 
5.743000e+00 5.706091e-03 4.570688e-03 
5.744000e+00 5.681000e-03 4.531904e-03 
5.745000e+00 5.656247e-03 4.493365e-03 
5.746000e+00 5.631830e-03 4.455071e-03 
5.747000e+00 5.607747e-03 4.417019e-03 
5.748000e+00 5.583997e-03 4.379210e-03 
5.749000e+00 5.560577e-03 4.341643e-03 
5.750000e+00 5.537487e-03 4.304316e-03 
5.751000e+00 5.514724e-03 4.267229e-03 
5.752000e+00 5.492287e-03 4.230381e-03 
5.753000e+00 5.470174e-03 4.193770e-03 
5.754000e+00 5.448384e-03 4.157396e-03 
5.755000e+00 5.426914e-03 4.121258e-03 
5.756000e+00 5.405764e-03 4.085355e-03 
5.757000e+00 5.384931e-03 4.049686e-03 
5.758000e+00 5.364415e-03 4.014249e-03 
5.759000e+00 5.344212e-03 3.979046e-03 
5.760000e+00 5.324322e-03 3.944073e-03 
5.761000e+00 5.304743e-03 3.909330e-03 
5.762000e+00 5.285473e-03 3.874817e-03 
5.763000e+00 5.266510e-03 3.840532e-03 
5.764000e+00 5.247853e-03 3.806475e-03 
5.765000e+00 5.229501e-03 3.772644e-03 
5.766000e+00 5.211450e-03 3.739039e-03 
5.767000e+00 5.193701e-03 3.705659e-03 
5.768000e+00 5.176250e-03 3.672502e-03 
5.769000e+00 5.159097e-03 3.639568e-03 
5.770000e+00 5.142239e-03 3.606856e-03 
5.771000e+00 5.125675e-03 3.574365e-03 
5.772000e+00 5.109404e-03 3.542094e-03 
5.773000e+00 5.093423e-03 3.510042e-03 
5.774000e+00 5.077731e-03 3.478208e-03 
5.775000e+00 5.062326e-03 3.446591e-03 
5.776000e+00 5.047206e-03 3.415191e-03 
5.777000e+00 5.032370e-03 3.384006e-03 
5.778000e+00 5.017816e-03 3.353036e-03 
5.779000e+00 5.003543e-03 3.322279e-03 
5.780000e+00 4.989548e-03 3.291734e-03 
5.781000e+00 4.975829e-03 3.261402e-03 
5.782000e+00 4.962386e-03 3.231280e-03 
5.783000e+00 4.949217e-03 3.201368e-03 
5.784000e+00 4.936319e-03 3.171665e-03 
5.785000e+00 4.923691e-03 3.142170e-03 
5.786000e+00 4.911331e-03 3.112882e-03 
5.787000e+00 4.899238e-03 3.083800e-03 
5.788000e+00 4.887409e-03 3.054923e-03 
5.789000e+00 4.875844e-03 3.026251e-03 
5.790000e+00 4.864540e-03 2.997782e-03 
5.791000e+00 4.853495e-03 2.969515e-03 
5.792000e+00 4.842708e-03 2.941450e-03 
5.793000e+00 4.832178e-03 2.913586e-03 
5.794000e+00 4.821902e-03 2.885921e-03 
5.795000e+00 4.811879e-03 2.858456e-03 
5.796000e+00 4.802106e-03 2.831188e-03 
5.797000e+00 4.792583e-03 2.804117e-03 
5.798000e+00 4.783307e-03 2.777242e-03 
5.799000e+00 4.774277e-03 2.750563e-03 
5.800000e+00 4.765491e-03 2.724078e-03 
5.801000e+00 4.756948e-03 2.697786e-03 
5.802000e+00 4.748644e-03 2.671686e-03 
5.803000e+00 4.740580e-03 2.645778e-03 
5.804000e+00 4.732753e-03 2.620061e-03 
5.805000e+00 4.725161e-03 2.594533e-03 
5.806000e+00 4.717802e-03 2.569195e-03 
5.807000e+00 4.710675e-03 2.544044e-03 
5.808000e+00 4.703779e-03 2.519080e-03 
5.809000e+00 4.697110e-03 2.494302e-03 
5.810000e+00 4.690668e-03 2.469710e-03 
5.811000e+00 4.684451e-03 2.445302e-03 
5.812000e+00 4.678458e-03 2.421077e-03 
5.813000e+00 4.672685e-03 2.397035e-03 
5.814000e+00 4.667132e-03 2.373175e-03 
5.815000e+00 4.661797e-03 2.349495e-03 
5.816000e+00 4.656678e-03 2.325995e-03 
5.817000e+00 4.651773e-03 2.302675e-03 
5.818000e+00 4.647081e-03 2.279532e-03 
5.819000e+00 4.642600e-03 2.256566e-03 
5.820000e+00 4.638328e-03 2.233777e-03 
5.821000e+00 4.634263e-03 2.211164e-03 
5.822000e+00 4.630403e-03 2.188724e-03 
5.823000e+00 4.626748e-03 2.166459e-03 
5.824000e+00 4.623295e-03 2.144366e-03 
5.825000e+00 4.620042e-03 2.122445e-03 
5.826000e+00 4.616987e-03 2.100696e-03 
5.827000e+00 4.614130e-03 2.079116e-03 
5.828000e+00 4.611467e-03 2.057706e-03 
5.829000e+00 4.608998e-03 2.036464e-03 
5.830000e+00 4.606720e-03 2.015390e-03 
5.831000e+00 4.604632e-03 1.994482e-03 
5.832000e+00 4.602733e-03 1.973740e-03 
5.833000e+00 4.601019e-03 1.953163e-03 
5.834000e+00 4.599490e-03 1.932750e-03 
5.835000e+00 4.598144e-03 1.912500e-03 
5.836000e+00 4.596979e-03 1.892413e-03 
5.837000e+00 4.595994e-03 1.872487e-03 
5.838000e+00 4.595186e-03 1.852722e-03 
5.839000e+00 4.594553e-03 1.833116e-03 
5.840000e+00 4.594095e-03 1.813670e-03 
5.841000e+00 4.593809e-03 1.794381e-03 
5.842000e+00 4.593694e-03 1.775250e-03 
5.843000e+00 4.593748e-03 1.756275e-03 
5.844000e+00 4.593968e-03 1.737455e-03 
5.845000e+00 4.594354e-03 1.718790e-03 
5.846000e+00 4.594904e-03 1.700279e-03 
5.847000e+00 4.595615e-03 1.681921e-03 
5.848000e+00 4.596487e-03 1.663715e-03 
5.849000e+00 4.597516e-03 1.645660e-03 
5.850000e+00 4.598703e-03 1.627756e-03 
5.851000e+00 4.600044e-03 1.610001e-03 
5.852000e+00 4.601538e-03 1.592395e-03 
5.853000e+00 4.603184e-03 1.574937e-03 
5.854000e+00 4.604979e-03 1.557625e-03 
5.855000e+00 4.606923e-03 1.540461e-03 
5.856000e+00 4.609012e-03 1.523441e-03 
5.857000e+00 4.611246e-03 1.506566e-03 
5.858000e+00 4.613622e-03 1.489835e-03 
5.859000e+00 4.616140e-03 1.473247e-03 
5.860000e+00 4.618796e-03 1.456801e-03 
5.861000e+00 4.621590e-03 1.440497e-03 
5.862000e+00 4.624520e-03 1.424332e-03 
5.863000e+00 4.627584e-03 1.408308e-03 
5.864000e+00 4.630779e-03 1.392422e-03 
5.865000e+00 4.634106e-03 1.376674e-03 
5.866000e+00 4.637561e-03 1.361064e-03 
5.867000e+00 4.641144e-03 1.345590e-03 
5.868000e+00 4.644851e-03 1.330251e-03 
5.869000e+00 4.648682e-03 1.315048e-03 
5.870000e+00 4.652636e-03 1.299978e-03 
5.871000e+00 4.656709e-03 1.285042e-03 
5.872000e+00 4.660901e-03 1.270238e-03 
5.873000e+00 4.665209e-03 1.255565e-03 
5.874000e+00 4.669632e-03 1.241024e-03 
5.875000e+00 4.674169e-03 1.226612e-03 
5.876000e+00 4.678817e-03 1.212330e-03 
5.877000e+00 4.683575e-03 1.198176e-03 
5.878000e+00 4.688441e-03 1.184149e-03 
5.879000e+00 4.693414e-03 1.170250e-03 
5.880000e+00 4.698491e-03 1.156476e-03 
5.881000e+00 4.703671e-03 1.142828e-03 
5.882000e+00 4.708952e-03 1.129305e-03 
5.883000e+00 4.714333e-03 1.115905e-03 
5.884000e+00 4.719812e-03 1.102628e-03 
5.885000e+00 4.725387e-03 1.089473e-03 
5.886000e+00 4.731056e-03 1.076440e-03 
5.887000e+00 4.736818e-03 1.063528e-03 
5.888000e+00 4.742672e-03 1.050735e-03 
5.889000e+00 4.748614e-03 1.038061e-03 
5.890000e+00 4.754644e-03 1.025506e-03 
5.891000e+00 4.760760e-03 1.013068e-03 
5.892000e+00 4.766960e-03 1.000748e-03 
5.893000e+00 4.773243e-03 9.885430e-04 
5.894000e+00 4.779607e-03 9.764537e-04 
5.895000e+00 4.786050e-03 9.644789e-04 
5.896000e+00 4.792570e-03 9.526181e-04 
5.897000e+00 4.799166e-03 9.408703e-04 
5.898000e+00 4.805836e-03 9.292348e-04 
5.899000e+00 4.812579e-03 9.177110e-04 
5.900000e+00 4.819392e-03 9.062981e-04 
5.901000e+00 4.826275e-03 8.949952e-04 
5.902000e+00 4.833225e-03 8.838018e-04 
5.903000e+00 4.840240e-03 8.727171e-04 
5.904000e+00 4.847320e-03 8.617402e-04 
5.905000e+00 4.854462e-03 8.508706e-04 
5.906000e+00 4.861665e-03 8.401075e-04 
5.907000e+00 4.868927e-03 8.294501e-04 
5.908000e+00 4.876246e-03 8.188978e-04 
5.909000e+00 4.883621e-03 8.084498e-04 
5.910000e+00 4.891050e-03 7.981054e-04 
5.911000e+00 4.898532e-03 7.878639e-04 
5.912000e+00 4.906064e-03 7.777245e-04 
5.913000e+00 4.913646e-03 7.676867e-04 
5.914000e+00 4.921275e-03 7.577496e-04 
5.915000e+00 4.928950e-03 7.479125e-04 
5.916000e+00 4.936669e-03 7.381749e-04 
5.917000e+00 4.944430e-03 7.285358e-04 
5.918000e+00 4.952233e-03 7.189948e-04 
5.919000e+00 4.960074e-03 7.095510e-04 
5.920000e+00 4.967954e-03 7.002037e-04 
5.921000e+00 4.975869e-03 6.909524e-04 
5.922000e+00 4.983819e-03 6.817962e-04 
5.923000e+00 4.991801e-03 6.727346e-04 
5.924000e+00 4.999815e-03 6.637668e-04 
5.925000e+00 5.007858e-03 6.548921e-04 
5.926000e+00 5.015929e-03 6.461099e-04 
5.927000e+00 5.024027e-03 6.374196e-04 
5.928000e+00 5.032149e-03 6.288203e-04 
5.929000e+00 5.040294e-03 6.203115e-04 
5.930000e+00 5.048460e-03 6.118925e-04 
5.931000e+00 5.056647e-03 6.035626e-04 
5.932000e+00 5.064851e-03 5.953212e-04 
5.933000e+00 5.073073e-03 5.871675e-04 
5.934000e+00 5.081309e-03 5.791010e-04 
5.935000e+00 5.089559e-03 5.711210e-04 
5.936000e+00 5.097820e-03 5.632269e-04 
5.937000e+00 5.106092e-03 5.554179e-04 
5.938000e+00 5.114373e-03 5.476934e-04 
5.939000e+00 5.122660e-03 5.400529e-04 
5.940000e+00 5.130954e-03 5.324956e-04 
5.941000e+00 5.139251e-03 5.250209e-04 
5.942000e+00 5.147550e-03 5.176282e-04 
5.943000e+00 5.155851e-03 5.103168e-04 
5.944000e+00 5.164150e-03 5.030861e-04 
5.945000e+00 5.172448e-03 4.959355e-04 
5.946000e+00 5.180741e-03 4.888643e-04 
5.947000e+00 5.189029e-03 4.818720e-04 
5.948000e+00 5.197310e-03 4.749579e-04 
5.949000e+00 5.205582e-03 4.681213e-04 
5.950000e+00 5.213845e-03 4.613618e-04 
5.951000e+00 5.222095e-03 4.546785e-04 
5.952000e+00 5.230333e-03 4.480710e-04 
5.953000e+00 5.238556e-03 4.415387e-04 
5.954000e+00 5.246762e-03 4.350809e-04 
5.955000e+00 5.254951e-03 4.286970e-04 
5.956000e+00 5.263121e-03 4.223864e-04 
5.957000e+00 5.271269e-03 4.161485e-04 
5.958000e+00 5.279396e-03 4.099828e-04 
5.959000e+00 5.287498e-03 4.038886e-04 
5.960000e+00 5.295575e-03 3.978654e-04 
5.961000e+00 5.303625e-03 3.919125e-04 
5.962000e+00 5.311647e-03 3.860294e-04 
5.963000e+00 5.319638e-03 3.802154e-04 
5.964000e+00 5.327599e-03 3.744701e-04 
5.965000e+00 5.335526e-03 3.687928e-04 
5.966000e+00 5.343419e-03 3.631830e-04 
5.967000e+00 5.351276e-03 3.576401e-04 
5.968000e+00 5.359096e-03 3.521634e-04 
5.969000e+00 5.366877e-03 3.467526e-04 
5.970000e+00 5.374617e-03 3.414069e-04 
5.971000e+00 5.382316e-03 3.361258e-04 
5.972000e+00 5.389971e-03 3.309088e-04 
5.973000e+00 5.397582e-03 3.257553e-04 
5.974000e+00 5.405146e-03 3.206648e-04 
5.975000e+00 5.412663e-03 3.156367e-04 
5.976000e+00 5.420130e-03 3.106704e-04 
5.977000e+00 5.427547e-03 3.057655e-04 
5.978000e+00 5.434912e-03 3.009213e-04 
5.979000e+00 5.442223e-03 2.961374e-04 
5.980000e+00 5.449480e-03 2.914131e-04 
5.981000e+00 5.456680e-03 2.867480e-04 
5.982000e+00 5.463822e-03 2.821416e-04 
5.983000e+00 5.470905e-03 2.775932e-04 
5.984000e+00 5.477927e-03 2.731024e-04 
5.985000e+00 5.484887e-03 2.686687e-04 
5.986000e+00 5.491783e-03 2.642915e-04 
5.987000e+00 5.498615e-03 2.599703e-04 
5.988000e+00 5.505380e-03 2.557045e-04 
5.989000e+00 5.512077e-03 2.514938e-04 
5.990000e+00 5.518706e-03 2.473376e-04 
5.991000e+00 5.525263e-03 2.432353e-04 
5.992000e+00 5.531749e-03 2.391864e-04 
5.993000e+00 5.538161e-03 2.351905e-04 
5.994000e+00 5.544499e-03 2.312471e-04 
5.995000e+00 5.550760e-03 2.273556e-04 
5.996000e+00 5.556944e-03 2.235156e-04 
5.997000e+00 5.563049e-03 2.197266e-04 
5.998000e+00 5.569074e-03 2.159881e-04 
5.999000e+00 5.575017e-03 2.122995e-04 
6.000000e+00 5.580877e-03 2.086605e-04 
6.001000e+00 5.586653e-03 2.050705e-04 
6.002000e+00 5.592343e-03 2.015291e-04 
6.003000e+00 5.597946e-03 1.980357e-04 
6.004000e+00 5.603461e-03 1.945900e-04 
6.005000e+00 5.608885e-03 1.911914e-04 
6.006000e+00 5.614219e-03 1.878395e-04 
6.007000e+00 5.619460e-03 1.845338e-04 
6.008000e+00 5.624608e-03 1.812738e-04 
6.009000e+00 5.629660e-03 1.780591e-04 
6.010000e+00 5.634616e-03 1.748893e-04 
6.011000e+00 5.639475e-03 1.717638e-04 
6.012000e+00 5.644234e-03 1.686823e-04 
6.013000e+00 5.648893e-03 1.656442e-04 
6.014000e+00 5.653450e-03 1.626492e-04 
6.015000e+00 5.657905e-03 1.596968e-04 
6.016000e+00 5.662255e-03 1.567865e-04 
6.017000e+00 5.666499e-03 1.539179e-04 
6.018000e+00 5.670637e-03 1.510906e-04 
6.019000e+00 5.674667e-03 1.483042e-04 
6.020000e+00 5.678587e-03 1.455581e-04 
6.021000e+00 5.682396e-03 1.428521e-04 
6.022000e+00 5.686094e-03 1.401856e-04 
6.023000e+00 5.689679e-03 1.375583e-04 
6.024000e+00 5.693149e-03 1.349697e-04 
6.025000e+00 5.696503e-03 1.324194e-04 
6.026000e+00 5.699740e-03 1.299070e-04 
6.027000e+00 5.702859e-03 1.274321e-04 
6.028000e+00 5.705859e-03 1.249943e-04 
6.029000e+00 5.708738e-03 1.225932e-04 
6.030000e+00 5.711495e-03 1.202283e-04 
6.031000e+00 5.714129e-03 1.178993e-04 
6.032000e+00 5.716639e-03 1.156057e-04 
6.033000e+00 5.719023e-03 1.133473e-04 
6.034000e+00 5.721280e-03 1.111235e-04 
6.035000e+00 5.723409e-03 1.089340e-04 
6.036000e+00 5.725409e-03 1.067785e-04 
6.037000e+00 5.727279e-03 1.046564e-04 
6.038000e+00 5.729017e-03 1.025675e-04 
6.039000e+00 5.730622e-03 1.005114e-04 
6.040000e+00 5.732094e-03 9.848767e-05 
6.041000e+00 5.733430e-03 9.649594e-05 
6.042000e+00 5.734629e-03 9.453586e-05 
6.043000e+00 5.735692e-03 9.260705e-05 
6.044000e+00 5.736615e-03 9.070914e-05 
6.045000e+00 5.737399e-03 8.884179e-05 
6.046000e+00 5.738042e-03 8.700462e-05 
6.047000e+00 5.738542e-03 8.519727e-05 
6.048000e+00 5.738899e-03 8.341939e-05 
6.049000e+00 5.739112e-03 8.167064e-05 
6.050000e+00 5.739180e-03 7.995065e-05 
6.051000e+00 5.739100e-03 7.825908e-05 
6.052000e+00 5.738873e-03 7.659559e-05 
6.053000e+00 5.738497e-03 7.495983e-05 
6.054000e+00 5.737970e-03 7.335146e-05 
6.055000e+00 5.737293e-03 7.177015e-05 
6.056000e+00 5.736463e-03 7.021557e-05 
6.057000e+00 5.735480e-03 6.868737e-05 
6.058000e+00 5.734342e-03 6.718523e-05 
6.059000e+00 5.733049e-03 6.570882e-05 
6.060000e+00 5.731599e-03 6.425782e-05 
6.061000e+00 5.729991e-03 6.283190e-05 
6.062000e+00 5.728224e-03 6.143074e-05 
6.063000e+00 5.726298e-03 6.005404e-05 
6.064000e+00 5.724210e-03 5.870147e-05 
6.065000e+00 5.721960e-03 5.737272e-05 
6.066000e+00 5.719548e-03 5.606748e-05 
6.067000e+00 5.716971e-03 5.478546e-05 
6.068000e+00 5.714229e-03 5.352633e-05 
6.069000e+00 5.711320e-03 5.228980e-05 
6.070000e+00 5.708245e-03 5.107558e-05 
6.071000e+00 5.705001e-03 4.988336e-05 
6.072000e+00 5.701587e-03 4.871285e-05 
6.073000e+00 5.698003e-03 4.756375e-05 
6.074000e+00 5.694248e-03 4.643579e-05 
6.075000e+00 5.690321e-03 4.532866e-05 
6.076000e+00 5.686220e-03 4.424208e-05 
6.077000e+00 5.681944e-03 4.317578e-05 
6.078000e+00 5.677493e-03 4.212947e-05 
6.079000e+00 5.672866e-03 4.110288e-05 
6.080000e+00 5.668061e-03 4.009572e-05 
6.081000e+00 5.663078e-03 3.910773e-05 
6.082000e+00 5.657916e-03 3.813863e-05 
6.083000e+00 5.652573e-03 3.718817e-05 
6.084000e+00 5.647049e-03 3.625606e-05 
6.085000e+00 5.641343e-03 3.534205e-05 
6.086000e+00 5.635453e-03 3.444589e-05 
6.087000e+00 5.629379e-03 3.356730e-05 
6.088000e+00 5.623120e-03 3.270603e-05 
6.089000e+00 5.616675e-03 3.186184e-05 
6.090000e+00 5.610043e-03 3.103446e-05 
6.091000e+00 5.603223e-03 3.022366e-05 
6.092000e+00 5.596215e-03 2.942918e-05 
6.093000e+00 5.589016e-03 2.865078e-05 
6.094000e+00 5.581627e-03 2.788823e-05 
6.095000e+00 5.574046e-03 2.714127e-05 
6.096000e+00 5.566273e-03 2.640968e-05 
6.097000e+00 5.558306e-03 2.569322e-05 
6.098000e+00 5.550145e-03 2.499165e-05 
6.099000e+00 5.541789e-03 2.430475e-05 
6.100000e+00 5.533236e-03 2.363229e-05 
6.101000e+00 5.524487e-03 2.297403e-05 
6.102000e+00 5.515540e-03 2.232976e-05 
6.103000e+00 5.506394e-03 2.169926e-05 
6.104000e+00 5.497049e-03 2.108230e-05 
6.105000e+00 5.487503e-03 2.047868e-05 
6.106000e+00 5.477756e-03 1.988817e-05 
6.107000e+00 5.467807e-03 1.931058e-05 
6.108000e+00 5.457655e-03 1.874568e-05 
6.109000e+00 5.447299e-03 1.819326e-05 
6.110000e+00 5.436739e-03 1.765314e-05 
6.111000e+00 5.425973e-03 1.712509e-05 
6.112000e+00 5.415001e-03 1.660892e-05 
6.113000e+00 5.403822e-03 1.610443e-05 
6.114000e+00 5.392435e-03 1.561143e-05 
6.115000e+00 5.380839e-03 1.512971e-05 
6.116000e+00 5.369033e-03 1.465908e-05 
6.117000e+00 5.357018e-03 1.419936e-05 
6.118000e+00 5.344791e-03 1.375035e-05 
6.119000e+00 5.332353e-03 1.331188e-05 
6.120000e+00 5.319702e-03 1.288374e-05 
6.121000e+00 5.306837e-03 1.246577e-05 
6.122000e+00 5.293759e-03 1.205777e-05 
6.123000e+00 5.280465e-03 1.165958e-05 
6.124000e+00 5.266956e-03 1.127101e-05 
6.125000e+00 5.253230e-03 1.089190e-05 
6.126000e+00 5.239288e-03 1.052206e-05 
6.127000e+00 5.225127e-03 1.016134e-05 
6.128000e+00 5.210747e-03 9.809556e-06 
6.129000e+00 5.196149e-03 9.466549e-06 
6.130000e+00 5.181330e-03 9.132155e-06 
6.131000e+00 5.166290e-03 8.806212e-06 
6.132000e+00 5.151029e-03 8.488561e-06 
6.133000e+00 5.135546e-03 8.179044e-06 
6.134000e+00 5.119840e-03 7.877506e-06 
6.135000e+00 5.103910e-03 7.583795e-06 
6.136000e+00 5.087755e-03 7.297758e-06 
6.137000e+00 5.071376e-03 7.019247e-06 
6.138000e+00 5.054771e-03 6.748115e-06 
6.139000e+00 5.037940e-03 6.484217e-06 
6.140000e+00 5.020882e-03 6.227411e-06 
6.141000e+00 5.003596e-03 5.977551e-06 
6.142000e+00 4.986081e-03 5.734489e-06 
6.143000e+00 4.968338e-03 5.498088e-06 
6.144000e+00 4.950365e-03 5.268214e-06 
6.145000e+00 4.932162e-03 5.044734e-06 
6.146000e+00 4.913728e-03 4.827516e-06 
6.147000e+00 4.895062e-03 4.616431e-06 
6.148000e+00 4.876164e-03 4.411349e-06 
6.149000e+00 4.857034e-03 4.212145e-06 
6.150000e+00 4.837670e-03 4.018694e-06 
6.151000e+00 4.818072e-03 3.830872e-06 
6.152000e+00 4.798239e-03 3.648557e-06 
6.153000e+00 4.778171e-03 3.471630e-06 
6.154000e+00 4.757868e-03 3.299972e-06 
6.155000e+00 4.737328e-03 3.133466e-06 
6.156000e+00 4.716551e-03 2.971997e-06 
6.157000e+00 4.695536e-03 2.815452e-06 
6.158000e+00 4.674283e-03 2.663719e-06 
6.159000e+00 4.652792e-03 2.516688e-06 
6.160000e+00 4.631061e-03 2.374249e-06 
6.161000e+00 4.609091e-03 2.236296e-06 
6.162000e+00 4.586880e-03 2.102724e-06 
6.163000e+00 4.564429e-03 1.973429e-06 
6.164000e+00 4.541736e-03 1.848308e-06 
6.165000e+00 4.518801e-03 1.727263e-06 
6.166000e+00 4.495623e-03 1.610192e-06 
6.167000e+00 4.472203e-03 1.497001e-06 
6.168000e+00 4.448539e-03 1.387592e-06 
6.169000e+00 4.424631e-03 1.281873e-06 
6.170000e+00 4.400478e-03 1.179750e-06 
6.171000e+00 4.376080e-03 1.081134e-06 
6.172000e+00 4.351437e-03 9.859349e-07 
6.173000e+00 4.326548e-03 8.940660e-07 
6.174000e+00 4.301413e-03 8.054413e-07 
6.175000e+00 4.276030e-03 7.199769e-07 
6.176000e+00 4.250400e-03 6.375903e-07 
6.177000e+00 4.224522e-03 5.582007e-07 
6.178000e+00 4.198395e-03 4.817289e-07 
6.179000e+00 4.172020e-03 4.080975e-07 
6.180000e+00 4.145396e-03 3.372305e-07 
6.181000e+00 4.118522e-03 2.690538e-07 
6.182000e+00 4.091397e-03 2.034946e-07 
6.183000e+00 4.064022e-03 1.404820e-07 
6.184000e+00 4.036396e-03 7.994673e-08 
6.185000e+00 4.008519e-03 2.182102e-08 
6.186000e+00 3.980389e-03 -3.396950e-08 
6.187000e+00 3.952008e-03 -8.750256e-08 
6.188000e+00 3.923374e-03 -1.388411e-07 
6.189000e+00 3.894486e-03 -1.880469e-07 
6.190000e+00 3.865345e-03 -2.351806e-07 
6.191000e+00 3.835950e-03 -2.803019e-07 
6.192000e+00 3.806301e-03 -3.234693e-07 
6.193000e+00 3.776398e-03 -3.647405e-07 
6.194000e+00 3.746239e-03 -4.041720e-07 
6.195000e+00 3.715825e-03 -4.418192e-07 
6.196000e+00 3.685155e-03 -4.777365e-07 
6.197000e+00 3.654229e-03 -5.119775e-07 
6.198000e+00 3.623047e-03 -5.445943e-07 
6.199000e+00 3.591607e-03 -5.756384e-07 
6.200000e+00 3.559911e-03 -6.051600e-07 
6.201000e+00 3.527957e-03 -6.332084e-07 
6.202000e+00 3.495745e-03 -6.598316e-07 
6.203000e+00 3.463275e-03 -6.850770e-07 
6.204000e+00 3.430547e-03 -7.089905e-07 
6.205000e+00 3.397560e-03 -7.316173e-07 
6.206000e+00 3.364314e-03 -7.530013e-07 
6.207000e+00 3.330808e-03 -7.731856e-07 
6.208000e+00 3.297043e-03 -7.922120e-07 
6.209000e+00 3.263017e-03 -8.101215e-07 
6.210000e+00 3.228732e-03 -8.269539e-07 
6.211000e+00 3.194185e-03 -8.427480e-07 
6.212000e+00 3.159378e-03 -8.575417e-07 
6.213000e+00 3.124310e-03 -8.713715e-07 
6.214000e+00 3.088980e-03 -8.842733e-07 
6.215000e+00 3.053389e-03 -8.962817e-07 
6.216000e+00 3.017536e-03 -9.074302e-07 
6.217000e+00 2.981421e-03 -9.177514e-07 
6.218000e+00 2.945043e-03 -9.272768e-07 
6.219000e+00 2.908402e-03 -9.360370e-07 
6.220000e+00 2.871499e-03 -9.440613e-07 
6.221000e+00 2.834333e-03 -9.513782e-07 
6.222000e+00 2.796903e-03 -9.580149e-07 
6.223000e+00 2.759209e-03 -9.639979e-07 
6.224000e+00 2.721252e-03 -9.693523e-07 
6.225000e+00 2.683031e-03 -9.741024e-07 
6.226000e+00 2.644546e-03 -9.782714e-07 
6.227000e+00 2.605796e-03 -9.818814e-07 
6.228000e+00 2.566782e-03 -9.849535e-07 
6.229000e+00 2.527503e-03 -9.875078e-07 
6.230000e+00 2.487958e-03 -9.895633e-07 
6.231000e+00 2.448149e-03 -9.911380e-07 
6.232000e+00 2.408075e-03 -9.922488e-07 
6.233000e+00 2.367735e-03 -9.929116e-07 
6.234000e+00 2.327129e-03 -9.931412e-07 
6.235000e+00 2.286257e-03 -9.929671e-07 
6.236000e+00 2.245120e-03 -9.924213e-07 
6.237000e+00 2.203716e-03 -9.915152e-07 
6.238000e+00 2.162046e-03 -9.902597e-07 
6.239000e+00 2.120110e-03 -9.886654e-07 
6.240000e+00 2.077907e-03 -9.867426e-07 
6.241000e+00 2.035438e-03 -9.845014e-07 
6.242000e+00 1.992701e-03 -9.819516e-07 
6.243000e+00 1.949698e-03 -9.791024e-07 
6.244000e+00 1.906428e-03 -9.759632e-07 
6.245000e+00 1.862891e-03 -9.725427e-07 
6.246000e+00 1.819086e-03 -9.688495e-07 
6.247000e+00 1.775014e-03 -9.648919e-07 
6.248000e+00 1.730675e-03 -9.606778e-07 
6.249000e+00 1.686069e-03 -9.562148e-07 
6.250000e+00 1.641194e-03 -9.515104e-07 
6.251000e+00 1.596052e-03 -9.465717e-07 
6.252000e+00 1.550643e-03 -9.414053e-07 
6.253000e+00 1.504965e-03 -9.360179e-07 
6.254000e+00 1.459020e-03 -9.304155e-07 
6.255000e+00 1.412806e-03 -9.246041e-07 
6.256000e+00 1.366325e-03 -9.185892e-07 
6.257000e+00 1.319576e-03 -9.123763e-07 
6.258000e+00 1.272559e-03 -9.059702e-07 
6.259000e+00 1.225273e-03 -8.993757e-07 
6.260000e+00 1.177720e-03 -8.925971e-07 
6.261000e+00 1.129898e-03 -8.856387e-07 
6.262000e+00 1.081808e-03 -8.785043e-07 
6.263000e+00 1.033450e-03 -8.711973e-07 
6.264000e+00 9.848239e-04 -8.637210e-07 
6.265000e+00 9.359294e-04 -8.560783e-07 
6.266000e+00 8.867667e-04 -8.482719e-07 
6.267000e+00 8.373358e-04 -8.403041e-07 
6.268000e+00 7.876367e-04 -8.321770e-07 
6.269000e+00 7.376694e-04 -8.238923e-07 
6.270000e+00 6.874338e-04 -8.154515e-07 
6.271000e+00 6.369302e-04 -8.068557e-07 
6.272000e+00 5.861584e-04 -7.981058e-07 
6.273000e+00 5.351185e-04 -7.892024e-07 
6.274000e+00 4.838105e-04 -7.801457e-07 
6.275000e+00 4.322345e-04 -7.709357e-07 
6.276000e+00 3.803905e-04 -7.615722e-07 
6.277000e+00 3.282785e-04 -7.520544e-07 
6.278000e+00 2.758987e-04 -7.423815e-07 
6.279000e+00 2.232511e-04 -7.325523e-07 
6.280000e+00 1.703357e-04 -7.225653e-07 
6.281000e+00 1.171527e-04 -7.124187e-07 
6.282000e+00 6.370197e-05 -7.021103e-07 
6.283000e+00 9.983747e-06 -6.916379e-07 
6.284000e+00 -4.400193e-05 -6.809987e-07 
6.285000e+00 -9.825496e-05 -6.701897e-07 
6.286000e+00 -1.527753e-04 -6.592077e-07 
6.287000e+00 -2.075628e-04 -6.480491e-07 
6.288000e+00 -2.626173e-04 -6.367100e-07 
6.289000e+00 -3.179389e-04 -6.251863e-07 
6.290000e+00 -3.735272e-04 -6.134736e-07 
6.291000e+00 -4.293824e-04 -6.015670e-07 
6.292000e+00 -4.855041e-04 -5.894775e-07 
6.293000e+00 -5.418924e-04 -5.772226e-07 
6.294000e+00 -5.985470e-04 -5.647987e-07 
6.295000e+00 -6.554678e-04 -5.522026e-07 
6.296000e+00 -7.126548e-04 -5.394315e-07 
6.297000e+00 -7.701077e-04 -5.264830e-07 
6.298000e+00 -8.278264e-04 -5.133555e-07 
6.299000e+00 -8.858108e-04 -5.000475e-07 
6.300000e+00 -9.440607e-04 -4.865583e-07 
6.301000e+00 -1.002576e-03 -4.728875e-07 
6.302000e+00 -1.061356e-03 -4.590353e-07 
6.303000e+00 -1.120402e-03 -4.450023e-07 
6.304000e+00 -1.179712e-03 -4.307896e-07 
6.305000e+00 -1.239287e-03 -4.163987e-07 
6.306000e+00 -1.299126e-03 -4.018319e-07 
6.307000e+00 -1.359230e-03 -3.870916e-07 
6.308000e+00 -1.419597e-03 -3.721808e-07 
6.309000e+00 -1.480229e-03 -3.571033e-07 
6.310000e+00 -1.541124e-03 -3.418628e-07 
6.311000e+00 -1.602283e-03 -3.264641e-07 
6.312000e+00 -1.663705e-03 -3.109120e-07 
6.313000e+00 -1.725390e-03 -2.952120e-07 
6.314000e+00 -1.787338e-03 -2.793701e-07 
6.315000e+00 -1.849549e-03 -2.633927e-07 
6.316000e+00 -1.912022e-03 -2.472868e-07 
6.317000e+00 -1.974757e-03 -2.310598e-07 
6.318000e+00 -2.037754e-03 -2.147196e-07 
6.319000e+00 -2.101013e-03 -1.982745e-07 
6.320000e+00 -2.164533e-03 -1.817335e-07 
6.321000e+00 -2.228315e-03 -1.651059e-07 
6.322000e+00 -2.292357e-03 -1.484015e-07 
6.323000e+00 -2.356660e-03 -1.316306e-07 
6.324000e+00 -2.421224e-03 -1.148042e-07 
6.325000e+00 -2.486048e-03 -9.793335e-08 
6.326000e+00 -2.551131e-03 -8.102999e-08 
6.327000e+00 -2.616474e-03 -6.410633e-08 
6.328000e+00 -2.682077e-03 -4.717513e-08 
6.329000e+00 -2.747939e-03 -3.024962e-08 
6.330000e+00 -2.814059e-03 -1.334352e-08 
6.331000e+00 -2.880438e-03 3.528968e-09 
6.332000e+00 -2.947076e-03 2.035315e-08 
6.333000e+00 -3.013971e-03 3.711386e-08 
6.334000e+00 -3.081123e-03 5.379542e-08 
6.335000e+00 -3.148533e-03 7.038171e-08 
6.336000e+00 -3.216201e-03 8.685610e-08 
6.337000e+00 -3.284124e-03 1.032015e-07 
6.338000e+00 -3.352304e-03 1.194002e-07 
6.339000e+00 -3.420741e-03 1.354342e-07 
6.340000e+00 -3.489432e-03 1.512850e-07 
6.341000e+00 -3.558380e-03 1.669334e-07 
6.342000e+00 -3.627582e-03 1.823583e-07 
6.343000e+00 -3.697039e-03 1.975181e-07 
6.344000e+00 -3.766751e-03 2.123849e-07 
6.345000e+00 -3.836716e-03 2.269365e-07 
6.346000e+00 -3.906935e-03 2.411496e-07 
6.347000e+00 -3.977408e-03 2.549996e-07 
6.348000e+00 -4.048133e-03 2.684605e-07 
6.349000e+00 -4.119111e-03 2.815055e-07 
6.350000e+00 -4.190342e-03 2.941063e-07 
6.351000e+00 -4.261824e-03 3.062337e-07 
6.352000e+00 -4.333558e-03 3.178570e-07 
6.353000e+00 -4.405543e-03 3.289446e-07 
6.354000e+00 -4.477779e-03 3.394636e-07 
6.355000e+00 -4.550265e-03 3.493798e-07 
6.356000e+00 -4.623001e-03 3.586580e-07 
6.357000e+00 -4.695987e-03 3.672616e-07 
6.358000e+00 -4.769222e-03 3.751532e-07 
6.359000e+00 -4.842706e-03 3.822938e-07 
6.360000e+00 -4.916438e-03 3.886434e-07 
6.361000e+00 -4.990418e-03 3.941608e-07 
6.362000e+00 -5.064646e-03 3.988036e-07 
6.363000e+00 -5.139121e-03 4.025283e-07 
6.364000e+00 -5.213843e-03 4.052901e-07 
6.365000e+00 -5.288811e-03 4.070431e-07 
6.366000e+00 -5.364025e-03 4.077401e-07 
6.367000e+00 -5.439485e-03 4.073327e-07 
6.368000e+00 -5.515190e-03 4.057717e-07 
6.369000e+00 -5.591139e-03 4.030061e-07 
6.370000e+00 -5.667333e-03 3.989842e-07 
6.371000e+00 -5.743771e-03 3.936530e-07 
6.372000e+00 -5.820452e-03 3.869581e-07 
6.373000e+00 -5.897375e-03 3.788442e-07 
6.374000e+00 -5.974542e-03 3.692546e-07 
6.375000e+00 -6.051950e-03 3.581316e-07 
6.376000e+00 -6.129600e-03 3.454162e-07 
6.377000e+00 -6.207490e-03 3.310482e-07 
6.378000e+00 -6.285622e-03 3.149662e-07 
6.379000e+00 -6.363994e-03 2.971079e-07 
6.380000e+00 -6.442605e-03 2.774093e-07 
6.381000e+00 -6.521455e-03 2.558057e-07 
6.382000e+00 -6.600545e-03 2.322310e-07 
6.383000e+00 -6.679872e-03 2.066178e-07 
6.384000e+00 -6.759437e-03 1.788977e-07 
6.385000e+00 -6.839240e-03 1.490011e-07 
6.386000e+00 -6.919279e-03 1.168571e-07 
6.387000e+00 -6.999555e-03 8.239382e-08 
6.388000e+00 -7.080067e-03 4.553796e-08 
6.389000e+00 -7.160814e-03 6.215157e-09 
6.390000e+00 -7.241795e-03 -3.565015e-08 
6.391000e+00 -7.323011e-03 -8.013470e-08 
6.392000e+00 -7.404461e-03 -1.273164e-07 
6.393000e+00 -7.486144e-03 -1.772812e-07 
6.394000e+00 -7.568060e-03 -2.301258e-07 
6.395000e+00 -7.650208e-03 -2.859340e-07 
6.396000e+00 -7.732588e-03 -3.447902e-07 
6.397000e+00 -7.815199e-03 -4.067809e-07 
6.398000e+00 -7.898041e-03 -4.719940e-07 
6.399000e+00 -7.981113e-03 -5.405196e-07 
6.400000e+00 -8.064414e-03 -6.124492e-07 
6.401000e+00 -8.147945e-03 -6.878765e-07 
6.402000e+00 -8.231704e-03 -7.668965e-07 
6.403000e+00 -8.315691e-03 -8.496063e-07 
6.404000e+00 -8.399906e-03 -9.361048e-07 
6.405000e+00 -8.484348e-03 -1.026492e-06 
6.406000e+00 -8.569016e-03 -1.120872e-06 
6.407000e+00 -8.653910e-03 -1.219346e-06 
6.408000e+00 -8.739029e-03 -1.322023e-06 
6.409000e+00 -8.824373e-03 -1.429009e-06 
6.410000e+00 -8.909941e-03 -1.540413e-06 
6.411000e+00 -8.995732e-03 -1.656347e-06 
6.412000e+00 -9.081747e-03 -1.776925e-06 
6.413000e+00 -9.167984e-03 -1.902260e-06 
6.414000e+00 -9.254443e-03 -2.032470e-06 
6.415000e+00 -9.341123e-03 -2.167672e-06 
6.416000e+00 -9.428024e-03 -2.307987e-06 
6.417000e+00 -9.515146e-03 -2.453538e-06 
6.418000e+00 -9.602486e-03 -2.604446e-06 
6.419000e+00 -9.690046e-03 -2.760839e-06 
6.420000e+00 -9.777824e-03 -2.922843e-06 
6.421000e+00 -9.865820e-03 -3.090587e-06 
6.422000e+00 -9.954034e-03 -3.264202e-06 
6.423000e+00 -1.004246e-02 -3.443822e-06 
6.424000e+00 -1.013111e-02 -3.629579e-06 
6.425000e+00 -1.021997e-02 -3.821610e-06 
6.426000e+00 -1.030905e-02 -4.020054e-06 
6.427000e+00 -1.039834e-02 -4.225049e-06 
6.428000e+00 -1.048784e-02 -4.436738e-06 
6.429000e+00 -1.057756e-02 -4.655263e-06 
6.430000e+00 -1.066749e-02 -4.880770e-06 
6.431000e+00 -1.075763e-02 -5.113406e-06 
6.432000e+00 -1.084798e-02 -5.353318e-06 
6.433000e+00 -1.093854e-02 -5.600659e-06 
6.434000e+00 -1.102932e-02 -5.855578e-06 
6.435000e+00 -1.112030e-02 -6.118232e-06 
6.436000e+00 -1.121149e-02 -6.388774e-06 
6.437000e+00 -1.130289e-02 -6.667364e-06 
6.438000e+00 -1.139449e-02 -6.954159e-06 
6.439000e+00 -1.148631e-02 -7.249322e-06 
6.440000e+00 -1.157833e-02 -7.553022e-06 
6.441000e+00 -1.167055e-02 -7.865432e-06 
6.442000e+00 -1.176298e-02 -8.186720e-06 
6.443000e+00 -1.185561e-02 -8.517057e-06 
6.444000e+00 -1.194845e-02 -8.856612e-06 
6.445000e+00 -1.204149e-02 -9.205562e-06 
6.446000e+00 -1.213473e-02 -9.564082e-06 
6.447000e+00 -1.222818e-02 -9.932350e-06 
6.448000e+00 -1.232182e-02 -1.031055e-05 
6.449000e+00 -1.241567e-02 -1.069886e-05 
6.450000e+00 -1.250971e-02 -1.109747e-05 
6.451000e+00 -1.260396e-02 -1.150656e-05 
6.452000e+00 -1.269840e-02 -1.192633e-05 
6.453000e+00 -1.279304e-02 -1.235697e-05 
6.454000e+00 -1.288788e-02 -1.279866e-05 
6.455000e+00 -1.298291e-02 -1.325162e-05 
6.456000e+00 -1.307814e-02 -1.371603e-05 
6.457000e+00 -1.317357e-02 -1.419210e-05 
6.458000e+00 -1.326918e-02 -1.468003e-05 
6.459000e+00 -1.336500e-02 -1.518002e-05 
6.460000e+00 -1.346100e-02 -1.569229e-05 
6.461000e+00 -1.355720e-02 -1.621704e-05 
6.462000e+00 -1.365359e-02 -1.675448e-05 
6.463000e+00 -1.375017e-02 -1.730483e-05 
6.464000e+00 -1.384694e-02 -1.786831e-05 
6.465000e+00 -1.394390e-02 -1.844514e-05 
6.466000e+00 -1.404105e-02 -1.903552e-05 
6.467000e+00 -1.413838e-02 -1.963970e-05 
6.468000e+00 -1.423591e-02 -2.025789e-05 
6.469000e+00 -1.433362e-02 -2.089032e-05 
6.470000e+00 -1.443152e-02 -2.153722e-05 
6.471000e+00 -1.452960e-02 -2.219882e-05 
6.472000e+00 -1.462787e-02 -2.287536e-05 
6.473000e+00 -1.472632e-02 -2.356708e-05 
6.474000e+00 -1.482496e-02 -2.427420e-05 
6.475000e+00 -1.492377e-02 -2.499698e-05 
6.476000e+00 -1.502277e-02 -2.573566e-05 
6.477000e+00 -1.512195e-02 -2.649048e-05 
6.478000e+00 -1.522131e-02 -2.726168e-05 
6.479000e+00 -1.532086e-02 -2.804953e-05 
6.480000e+00 -1.542058e-02 -2.885426e-05 
6.481000e+00 -1.552047e-02 -2.967615e-05 
6.482000e+00 -1.562055e-02 -3.051543e-05 
6.483000e+00 -1.572080e-02 -3.137237e-05 
6.484000e+00 -1.582123e-02 -3.224724e-05 
6.485000e+00 -1.592184e-02 -3.314031e-05 
6.486000e+00 -1.602262e-02 -3.405183e-05 
6.487000e+00 -1.612357e-02 -3.498208e-05 
6.488000e+00 -1.622470e-02 -3.593133e-05 
6.489000e+00 -1.632600e-02 -3.689986e-05 
6.490000e+00 -1.642747e-02 -3.788794e-05 
6.491000e+00 -1.652911e-02 -3.889585e-05 
6.492000e+00 -1.663093e-02 -3.992386e-05 
6.493000e+00 -1.673291e-02 -4.097228e-05 
6.494000e+00 -1.683506e-02 -4.204137e-05 
6.495000e+00 -1.693738e-02 -4.313143e-05 
6.496000e+00 -1.703987e-02 -4.424275e-05 
6.497000e+00 -1.714253e-02 -4.537563e-05 
6.498000e+00 -1.724535e-02 -4.653036e-05 
6.499000e+00 -1.734833e-02 -4.770724e-05 
6.500000e+00 -1.745148e-02 -4.890657e-05 
6.501000e+00 -1.755480e-02 -5.012866e-05 
6.502000e+00 -1.765828e-02 -5.137381e-05 
6.503000e+00 -1.776192e-02 -5.264234e-05 
6.504000e+00 -1.786572e-02 -5.393454e-05 
6.505000e+00 -1.796968e-02 -5.525075e-05 
6.506000e+00 -1.807380e-02 -5.659126e-05 
6.507000e+00 -1.817809e-02 -5.795641e-05 
6.508000e+00 -1.828253e-02 -5.934652e-05 
6.509000e+00 -1.838712e-02 -6.076191e-05 
6.510000e+00 -1.849188e-02 -6.220290e-05 
6.511000e+00 -1.859679e-02 -6.366983e-05 
6.512000e+00 -1.870186e-02 -6.516302e-05 
6.513000e+00 -1.880708e-02 -6.668282e-05 
6.514000e+00 -1.891246e-02 -6.822956e-05 
6.515000e+00 -1.901799e-02 -6.980357e-05 
6.516000e+00 -1.912368e-02 -7.140521e-05 
6.517000e+00 -1.922951e-02 -7.303481e-05 
6.518000e+00 -1.933550e-02 -7.469272e-05 
6.519000e+00 -1.944163e-02 -7.637929e-05 
6.520000e+00 -1.954792e-02 -7.809488e-05 
6.521000e+00 -1.965436e-02 -7.983983e-05 
6.522000e+00 -1.976094e-02 -8.161451e-05 
6.523000e+00 -1.986767e-02 -8.341927e-05 
6.524000e+00 -1.997455e-02 -8.525449e-05 
6.525000e+00 -2.008157e-02 -8.712051e-05 
6.526000e+00 -2.018874e-02 -8.901771e-05 
6.527000e+00 -2.029605e-02 -9.094646e-05 
6.528000e+00 -2.040351e-02 -9.290714e-05 
6.529000e+00 -2.051111e-02 -9.490013e-05 
6.530000e+00 -2.061885e-02 -9.692579e-05 
6.531000e+00 -2.072673e-02 -9.898451e-05 
6.532000e+00 -2.083475e-02 -1.010767e-04 
6.533000e+00 -2.094292e-02 -1.032027e-04 
6.534000e+00 -2.105122e-02 -1.053629e-04 
6.535000e+00 -2.115966e-02 -1.075577e-04 
6.536000e+00 -2.126824e-02 -1.097875e-04 
6.537000e+00 -2.137695e-02 -1.120528e-04 
6.538000e+00 -2.148580e-02 -1.143538e-04 
6.539000e+00 -2.159478e-02 -1.166910e-04 
6.540000e+00 -2.170390e-02 -1.190649e-04 
6.541000e+00 -2.181316e-02 -1.214758e-04 
6.542000e+00 -2.192254e-02 -1.239240e-04 
6.543000e+00 -2.203206e-02 -1.264102e-04 
6.544000e+00 -2.214171e-02 -1.289346e-04 
6.545000e+00 -2.225149e-02 -1.314976e-04 
6.546000e+00 -2.236140e-02 -1.340998e-04 
6.547000e+00 -2.247144e-02 -1.367414e-04 
6.548000e+00 -2.258161e-02 -1.394231e-04 
6.549000e+00 -2.269190e-02 -1.421451e-04 
6.550000e+00 -2.280232e-02 -1.449079e-04 
6.551000e+00 -2.291287e-02 -1.477119e-04 
6.552000e+00 -2.302354e-02 -1.505576e-04 
6.553000e+00 -2.313434e-02 -1.534454e-04 
6.554000e+00 -2.324526e-02 -1.563758e-04 
6.555000e+00 -2.335630e-02 -1.593492e-04 
6.556000e+00 -2.346747e-02 -1.623661e-04 
6.557000e+00 -2.357876e-02 -1.654269e-04 
6.558000e+00 -2.369016e-02 -1.685320e-04 
6.559000e+00 -2.380169e-02 -1.716819e-04 
6.560000e+00 -2.391334e-02 -1.748771e-04 
6.561000e+00 -2.402510e-02 -1.781180e-04 
6.562000e+00 -2.413698e-02 -1.814052e-04 
6.563000e+00 -2.424898e-02 -1.847390e-04 
6.564000e+00 -2.436109e-02 -1.881199e-04 
6.565000e+00 -2.447332e-02 -1.915484e-04 
6.566000e+00 -2.458567e-02 -1.950250e-04 
6.567000e+00 -2.469812e-02 -1.985502e-04 
6.568000e+00 -2.481069e-02 -2.021244e-04 
6.569000e+00 -2.492338e-02 -2.057482e-04 
6.570000e+00 -2.503617e-02 -2.094219e-04 
6.571000e+00 -2.514907e-02 -2.131461e-04 
6.572000e+00 -2.526209e-02 -2.169214e-04 
6.573000e+00 -2.537521e-02 -2.207481e-04 
6.574000e+00 -2.548844e-02 -2.246268e-04 
6.575000e+00 -2.560178e-02 -2.285579e-04 
6.576000e+00 -2.571522e-02 -2.325421e-04 
6.577000e+00 -2.582877e-02 -2.365797e-04 
6.578000e+00 -2.594243e-02 -2.406713e-04 
6.579000e+00 -2.605619e-02 -2.448174e-04 
6.580000e+00 -2.617005e-02 -2.490185e-04 
6.581000e+00 -2.628401e-02 -2.532752e-04 
6.582000e+00 -2.639808e-02 -2.575879e-04 
6.583000e+00 -2.651225e-02 -2.619572e-04 
6.584000e+00 -2.662652e-02 -2.663835e-04 
6.585000e+00 -2.674089e-02 -2.708675e-04 
6.586000e+00 -2.685536e-02 -2.754097e-04 
6.587000e+00 -2.696992e-02 -2.800105e-04 
6.588000e+00 -2.708459e-02 -2.846705e-04 
6.589000e+00 -2.719935e-02 -2.893903e-04 
6.590000e+00 -2.731420e-02 -2.941704e-04 
6.591000e+00 -2.742916e-02 -2.990113e-04 
6.592000e+00 -2.754420e-02 -3.039136e-04 
6.593000e+00 -2.765934e-02 -3.088778e-04 
6.594000e+00 -2.777457e-02 -3.139045e-04 
6.595000e+00 -2.788989e-02 -3.189942e-04 
6.596000e+00 -2.800531e-02 -3.241475e-04 
6.597000e+00 -2.812082e-02 -3.293650e-04 
6.598000e+00 -2.823641e-02 -3.346471e-04 
6.599000e+00 -2.835209e-02 -3.399946e-04 
6.600000e+00 -2.846787e-02 -3.454078e-04 
6.601000e+00 -2.858373e-02 -3.508875e-04 
6.602000e+00 -2.869967e-02 -3.564342e-04 
6.603000e+00 -2.881570e-02 -3.620484e-04 
6.604000e+00 -2.893182e-02 -3.677307e-04 
6.605000e+00 -2.904802e-02 -3.734818e-04 
6.606000e+00 -2.916431e-02 -3.793021e-04 
6.607000e+00 -2.928068e-02 -3.851923e-04 
6.608000e+00 -2.939713e-02 -3.911530e-04 
6.609000e+00 -2.951366e-02 -3.971848e-04 
6.610000e+00 -2.963027e-02 -4.032882e-04 
6.611000e+00 -2.974696e-02 -4.094638e-04 
6.612000e+00 -2.986373e-02 -4.157123e-04 
6.613000e+00 -2.998058e-02 -4.220342e-04 
6.614000e+00 -3.009751e-02 -4.284302e-04 
6.615000e+00 -3.021451e-02 -4.349009e-04 
6.616000e+00 -3.033159e-02 -4.414468e-04 
6.617000e+00 -3.044875e-02 -4.480686e-04 
6.618000e+00 -3.056597e-02 -4.547669e-04 
6.619000e+00 -3.068328e-02 -4.615423e-04 
6.620000e+00 -3.080065e-02 -4.683954e-04 
6.621000e+00 -3.091810e-02 -4.753269e-04 
6.622000e+00 -3.103562e-02 -4.823374e-04 
6.623000e+00 -3.115321e-02 -4.894274e-04 
6.624000e+00 -3.127087e-02 -4.965977e-04 
6.625000e+00 -3.138860e-02 -5.038489e-04 
6.626000e+00 -3.150640e-02 -5.111816e-04 
6.627000e+00 -3.162427e-02 -5.185964e-04 
6.628000e+00 -3.174220e-02 -5.260940e-04 
6.629000e+00 -3.186020e-02 -5.336750e-04 
6.630000e+00 -3.197827e-02 -5.413401e-04 
6.631000e+00 -3.209640e-02 -5.490899e-04 
6.632000e+00 -3.221459e-02 -5.569250e-04 
6.633000e+00 -3.233285e-02 -5.648462e-04 
6.634000e+00 -3.245117e-02 -5.728541e-04 
6.635000e+00 -3.256955e-02 -5.809493e-04 
6.636000e+00 -3.268800e-02 -5.891324e-04 
6.637000e+00 -3.280650e-02 -5.974043e-04 
6.638000e+00 -3.292507e-02 -6.057654e-04 
6.639000e+00 -3.304369e-02 -6.142166e-04 
6.640000e+00 -3.316237e-02 -6.227584e-04 
6.641000e+00 -3.328111e-02 -6.313916e-04 
6.642000e+00 -3.339990e-02 -6.401167e-04 
6.643000e+00 -3.351875e-02 -6.489346e-04 
6.644000e+00 -3.363766e-02 -6.578458e-04 
6.645000e+00 -3.375662e-02 -6.668510e-04 
6.646000e+00 -3.387564e-02 -6.759511e-04 
6.647000e+00 -3.399470e-02 -6.851465e-04 
6.648000e+00 -3.411383e-02 -6.944381e-04 
6.649000e+00 -3.423300e-02 -7.038264e-04 
6.650000e+00 -3.435222e-02 -7.133123e-04 
6.651000e+00 -3.447149e-02 -7.228964e-04 
6.652000e+00 -3.459082e-02 -7.325793e-04 
6.653000e+00 -3.471019e-02 -7.423619e-04 
6.654000e+00 -3.482961e-02 -7.522448e-04 
6.655000e+00 -3.494908e-02 -7.622287e-04 
6.656000e+00 -3.506859e-02 -7.723144e-04 
6.657000e+00 -3.518815e-02 -7.825025e-04 
6.658000e+00 -3.530776e-02 -7.927937e-04 
6.659000e+00 -3.542741e-02 -8.031889e-04 
6.660000e+00 -3.554710e-02 -8.136886e-04 
6.661000e+00 -3.566684e-02 -8.242936e-04 
6.662000e+00 -3.578662e-02 -8.350047e-04 
6.663000e+00 -3.590644e-02 -8.458226e-04 
6.664000e+00 -3.602631e-02 -8.567479e-04 
6.665000e+00 -3.614621e-02 -8.677815e-04 
6.666000e+00 -3.626615e-02 -8.789241e-04 
6.667000e+00 -3.638613e-02 -8.901763e-04 
6.668000e+00 -3.650615e-02 -9.015390e-04 
6.669000e+00 -3.662621e-02 -9.130128e-04 
6.670000e+00 -3.674631e-02 -9.245986e-04 
6.671000e+00 -3.686644e-02 -9.362970e-04 
6.672000e+00 -3.698660e-02 -9.481089e-04 
6.673000e+00 -3.710680e-02 -9.600349e-04 
6.674000e+00 -3.722704e-02 -9.720758e-04 
6.675000e+00 -3.734731e-02 -9.842324e-04 
6.676000e+00 -3.746761e-02 -9.965054e-04 
6.677000e+00 -3.758794e-02 -1.008896e-03 
6.678000e+00 -3.770831e-02 -1.021404e-03 
6.679000e+00 -3.782870e-02 -1.034030e-03 
6.680000e+00 -3.794913e-02 -1.046777e-03 
6.681000e+00 -3.806959e-02 -1.059643e-03 
6.682000e+00 -3.819007e-02 -1.072631e-03 
6.683000e+00 -3.831058e-02 -1.085740e-03 
6.684000e+00 -3.843112e-02 -1.098972e-03 
6.685000e+00 -3.855169e-02 -1.112327e-03 
6.686000e+00 -3.867228e-02 -1.125806e-03 
6.687000e+00 -3.879290e-02 -1.139411e-03 
6.688000e+00 -3.891354e-02 -1.153140e-03 
6.689000e+00 -3.903421e-02 -1.166997e-03 
6.690000e+00 -3.915490e-02 -1.180980e-03 
6.691000e+00 -3.927561e-02 -1.195092e-03 
6.692000e+00 -3.939634e-02 -1.209332e-03 
6.693000e+00 -3.951710e-02 -1.223702e-03 
6.694000e+00 -3.963788e-02 -1.238203e-03 
6.695000e+00 -3.975868e-02 -1.252834e-03 
6.696000e+00 -3.987949e-02 -1.267598e-03 
6.697000e+00 -4.000033e-02 -1.282494e-03 
6.698000e+00 -4.012118e-02 -1.297524e-03 
6.699000e+00 -4.024205e-02 -1.312689e-03 
6.700000e+00 -4.036294e-02 -1.327988e-03 
6.701000e+00 -4.048384e-02 -1.343424e-03 
6.702000e+00 -4.060476e-02 -1.358997e-03 
6.703000e+00 -4.072570e-02 -1.374707e-03 
6.704000e+00 -4.084665e-02 -1.390555e-03 
6.705000e+00 -4.096761e-02 -1.406543e-03 
6.706000e+00 -4.108859e-02 -1.422671e-03 
6.707000e+00 -4.120958e-02 -1.438940e-03 
6.708000e+00 -4.133058e-02 -1.455351e-03 
6.709000e+00 -4.145159e-02 -1.471904e-03 
6.710000e+00 -4.157261e-02 -1.488601e-03 
6.711000e+00 -4.169364e-02 -1.505442e-03 
6.712000e+00 -4.181468e-02 -1.522428e-03 
6.713000e+00 -4.193573e-02 -1.539560e-03 
6.714000e+00 -4.205679e-02 -1.556838e-03 
6.715000e+00 -4.217786e-02 -1.574264e-03 
6.716000e+00 -4.229893e-02 -1.591839e-03 
6.717000e+00 -4.242001e-02 -1.609562e-03 
6.718000e+00 -4.254109e-02 -1.627436e-03 
6.719000e+00 -4.266218e-02 -1.645461e-03 
6.720000e+00 -4.278327e-02 -1.663637e-03 
6.721000e+00 -4.290437e-02 -1.681966e-03 
6.722000e+00 -4.302547e-02 -1.700449e-03 
6.723000e+00 -4.314658e-02 -1.719085e-03 
6.724000e+00 -4.326768e-02 -1.737877e-03 
6.725000e+00 -4.338879e-02 -1.756825e-03 
6.726000e+00 -4.350990e-02 -1.775930e-03 
6.727000e+00 -4.363100e-02 -1.795192e-03 
6.728000e+00 -4.375211e-02 -1.814614e-03 
6.729000e+00 -4.387322e-02 -1.834194e-03 
6.730000e+00 -4.399432e-02 -1.853935e-03 
6.731000e+00 -4.411543e-02 -1.873837e-03 
6.732000e+00 -4.423653e-02 -1.893901e-03 
6.733000e+00 -4.435762e-02 -1.914127e-03 
6.734000e+00 -4.447872e-02 -1.934518e-03 
6.735000e+00 -4.459980e-02 -1.955073e-03 
6.736000e+00 -4.472089e-02 -1.975794e-03 
6.737000e+00 -4.484197e-02 -1.996681e-03 
6.738000e+00 -4.496304e-02 -2.017735e-03 
6.739000e+00 -4.508410e-02 -2.038958e-03 
6.740000e+00 -4.520516e-02 -2.060349e-03 
6.741000e+00 -4.532621e-02 -2.081910e-03 
6.742000e+00 -4.544725e-02 -2.103642e-03 
6.743000e+00 -4.556828e-02 -2.125546e-03 
6.744000e+00 -4.568931e-02 -2.147622e-03 
6.745000e+00 -4.581032e-02 -2.169871e-03 
6.746000e+00 -4.593132e-02 -2.192295e-03 
6.747000e+00 -4.605231e-02 -2.214894e-03 
6.748000e+00 -4.617329e-02 -2.237669e-03 
6.749000e+00 -4.629426e-02 -2.260621e-03 
6.750000e+00 -4.641521e-02 -2.283751e-03 
6.751000e+00 -4.653615e-02 -2.307059e-03 
6.752000e+00 -4.665708e-02 -2.330547e-03 
6.753000e+00 -4.677799e-02 -2.354216e-03 
6.754000e+00 -4.689889e-02 -2.378066e-03 
6.755000e+00 -4.701977e-02 -2.402098e-03 
6.756000e+00 -4.714064e-02 -2.426313e-03 
6.757000e+00 -4.726149e-02 -2.450713e-03 
6.758000e+00 -4.738232e-02 -2.475297e-03 
6.759000e+00 -4.750313e-02 -2.500068e-03 
6.760000e+00 -4.762393e-02 -2.525025e-03 
6.761000e+00 -4.774471e-02 -2.550170e-03 
6.762000e+00 -4.786546e-02 -2.575503e-03 
6.763000e+00 -4.798620e-02 -2.601026e-03 
6.764000e+00 -4.810692e-02 -2.626740e-03 
6.765000e+00 -4.822762e-02 -2.652645e-03 
6.766000e+00 -4.834829e-02 -2.678741e-03 
6.767000e+00 -4.846895e-02 -2.705032e-03 
6.768000e+00 -4.858958e-02 -2.731516e-03 
6.769000e+00 -4.871019e-02 -2.758195e-03 
6.770000e+00 -4.883078e-02 -2.785070e-03 
6.771000e+00 -4.895134e-02 -2.812142e-03 
6.772000e+00 -4.907188e-02 -2.839411e-03 
6.773000e+00 -4.919239e-02 -2.866879e-03 
6.774000e+00 -4.931288e-02 -2.894547e-03 
6.775000e+00 -4.943334e-02 -2.922415e-03 
6.776000e+00 -4.955377e-02 -2.950484e-03 
6.777000e+00 -4.967418e-02 -2.978756e-03 
6.778000e+00 -4.979456e-02 -3.007231e-03 
6.779000e+00 -4.991492e-02 -3.035910e-03 
6.780000e+00 -5.003524e-02 -3.064794e-03 
6.781000e+00 -5.015554e-02 -3.093885e-03 
6.782000e+00 -5.027581e-02 -3.123182e-03 
6.783000e+00 -5.039605e-02 -3.152687e-03 
6.784000e+00 -5.051625e-02 -3.182400e-03 
6.785000e+00 -5.063643e-02 -3.212324e-03 
6.786000e+00 -5.075658e-02 -3.242458e-03 
6.787000e+00 -5.087669e-02 -3.272803e-03 
6.788000e+00 -5.099678e-02 -3.303361e-03 
6.789000e+00 -5.111683e-02 -3.334133e-03 
6.790000e+00 -5.123684e-02 -3.365118e-03 
6.791000e+00 -5.135683e-02 -3.396319e-03 
6.792000e+00 -5.147678e-02 -3.427736e-03 
6.793000e+00 -5.159669e-02 -3.459371e-03 
6.794000e+00 -5.171658e-02 -3.491223e-03 
6.795000e+00 -5.183642e-02 -3.523294e-03 
6.796000e+00 -5.195623e-02 -3.555585e-03 
6.797000e+00 -5.207601e-02 -3.588097e-03 
6.798000e+00 -5.219575e-02 -3.620831e-03 
6.799000e+00 -5.231545e-02 -3.653788e-03 
6.800000e+00 -5.243511e-02 -3.686968e-03 
6.801000e+00 -5.255474e-02 -3.720373e-03 
6.802000e+00 -5.267432e-02 -3.754003e-03 
6.803000e+00 -5.279387e-02 -3.787860e-03 
6.804000e+00 -5.291338e-02 -3.821944e-03 
6.805000e+00 -5.303285e-02 -3.856256e-03 
6.806000e+00 -5.315228e-02 -3.890798e-03 
6.807000e+00 -5.327168e-02 -3.925570e-03 
6.808000e+00 -5.339102e-02 -3.960573e-03 
6.809000e+00 -5.351033e-02 -3.995808e-03 
6.810000e+00 -5.362960e-02 -4.031276e-03 
6.811000e+00 -5.374882e-02 -4.066978e-03 
6.812000e+00 -5.386801e-02 -4.102915e-03 
6.813000e+00 -5.398715e-02 -4.139088e-03 
6.814000e+00 -5.410624e-02 -4.175497e-03 
6.815000e+00 -5.422530e-02 -4.212145e-03 
6.816000e+00 -5.434430e-02 -4.249030e-03 
6.817000e+00 -5.446327e-02 -4.286156e-03 
6.818000e+00 -5.458219e-02 -4.323522e-03 
6.819000e+00 -5.470106e-02 -4.361130e-03 
6.820000e+00 -5.481989e-02 -4.398980e-03 
6.821000e+00 -5.493867e-02 -4.437073e-03 
6.822000e+00 -5.505741e-02 -4.475411e-03 
6.823000e+00 -5.517610e-02 -4.513994e-03 
6.824000e+00 -5.529474e-02 -4.552823e-03 
6.825000e+00 -5.541334e-02 -4.591899e-03 
6.826000e+00 -5.553188e-02 -4.631223e-03 
6.827000e+00 -5.565038e-02 -4.670796e-03 
6.828000e+00 -5.576883e-02 -4.710619e-03 
6.829000e+00 -5.588723e-02 -4.750693e-03 
6.830000e+00 -5.600558e-02 -4.791019e-03 
6.831000e+00 -5.612389e-02 -4.831598e-03 
6.832000e+00 -5.624214e-02 -4.872430e-03 
6.833000e+00 -5.636034e-02 -4.913517e-03 
6.834000e+00 -5.647849e-02 -4.954859e-03 
6.835000e+00 -5.659659e-02 -4.996458e-03 
6.836000e+00 -5.671464e-02 -5.038315e-03 
6.837000e+00 -5.683263e-02 -5.080429e-03 
6.838000e+00 -5.695058e-02 -5.122803e-03 
6.839000e+00 -5.706847e-02 -5.165438e-03 
6.840000e+00 -5.718631e-02 -5.208333e-03 
6.841000e+00 -5.730409e-02 -5.251491e-03 
6.842000e+00 -5.742182e-02 -5.294912e-03 
6.843000e+00 -5.753950e-02 -5.338597e-03 
6.844000e+00 -5.765712e-02 -5.382546e-03 
6.845000e+00 -5.777469e-02 -5.426762e-03 
6.846000e+00 -5.789220e-02 -5.471244e-03 
6.847000e+00 -5.800966e-02 -5.515994e-03 
6.848000e+00 -5.812706e-02 -5.561013e-03 
6.849000e+00 -5.824441e-02 -5.606302e-03 
6.850000e+00 -5.836170e-02 -5.651861e-03 
6.851000e+00 -5.847893e-02 -5.697691e-03 
6.852000e+00 -5.859611e-02 -5.743794e-03 
6.853000e+00 -5.871323e-02 -5.790170e-03 
6.854000e+00 -5.883029e-02 -5.836820e-03 
6.855000e+00 -5.894730e-02 -5.883746e-03 
6.856000e+00 -5.906424e-02 -5.930948e-03 
6.857000e+00 -5.918113e-02 -5.978427e-03 
6.858000e+00 -5.929796e-02 -6.026184e-03 
6.859000e+00 -5.941473e-02 -6.074219e-03 
6.860000e+00 -5.953144e-02 -6.122535e-03 
6.861000e+00 -5.964809e-02 -6.171132e-03 
6.862000e+00 -5.976468e-02 -6.220010e-03 
6.863000e+00 -5.988121e-02 -6.269170e-03 
6.864000e+00 -5.999768e-02 -6.318614e-03 
6.865000e+00 -6.011409e-02 -6.368343e-03 
6.866000e+00 -6.023044e-02 -6.418357e-03 
6.867000e+00 -6.034672e-02 -6.468658e-03 
6.868000e+00 -6.046295e-02 -6.519245e-03 
6.869000e+00 -6.057911e-02 -6.570121e-03 
6.870000e+00 -6.069521e-02 -6.621286e-03 
6.871000e+00 -6.081125e-02 -6.672740e-03 
6.872000e+00 -6.092722e-02 -6.724486e-03 
6.873000e+00 -6.104314e-02 -6.776523e-03 
6.874000e+00 -6.115898e-02 -6.828853e-03 
6.875000e+00 -6.127477e-02 -6.881477e-03 
6.876000e+00 -6.139049e-02 -6.934395e-03 
6.877000e+00 -6.150615e-02 -6.987609e-03 
6.878000e+00 -6.162174e-02 -7.041119e-03 
6.879000e+00 -6.173727e-02 -7.094926e-03 
6.880000e+00 -6.185273e-02 -7.149032e-03 
6.881000e+00 -6.196813e-02 -7.203436e-03 
6.882000e+00 -6.208346e-02 -7.258140e-03 
6.883000e+00 -6.219873e-02 -7.313146e-03 
6.884000e+00 -6.231393e-02 -7.368453e-03 
6.885000e+00 -6.242906e-02 -7.424063e-03 
6.886000e+00 -6.254413e-02 -7.479976e-03 
6.887000e+00 -6.265913e-02 -7.536194e-03 
6.888000e+00 -6.277406e-02 -7.592717e-03 
6.889000e+00 -6.288893e-02 -7.649546e-03 
6.890000e+00 -6.300373e-02 -7.706683e-03 
6.891000e+00 -6.311846e-02 -7.764127e-03 
6.892000e+00 -6.323313e-02 -7.821881e-03 
6.893000e+00 -6.334772e-02 -7.879944e-03 
6.894000e+00 -6.346225e-02 -7.938318e-03 
6.895000e+00 -6.357671e-02 -7.997004e-03 
6.896000e+00 -6.369110e-02 -8.056002e-03 
6.897000e+00 -6.380542e-02 -8.115314e-03 
6.898000e+00 -6.391967e-02 -8.174939e-03 
6.899000e+00 -6.403385e-02 -8.234880e-03 
6.900000e+00 -6.414797e-02 -8.295137e-03 
6.901000e+00 -6.426201e-02 -8.355711e-03 
6.902000e+00 -6.437598e-02 -8.416602e-03 
6.903000e+00 -6.448988e-02 -8.477812e-03 
6.904000e+00 -6.460372e-02 -8.539342e-03 
6.905000e+00 -6.471748e-02 -8.601191e-03 
6.906000e+00 -6.483117e-02 -8.663363e-03 
6.907000e+00 -6.494479e-02 -8.725856e-03 
6.908000e+00 -6.505833e-02 -8.788672e-03 
6.909000e+00 -6.517181e-02 -8.851812e-03 
6.910000e+00 -6.528521e-02 -8.915276e-03 
6.911000e+00 -6.539855e-02 -8.979066e-03 
6.912000e+00 -6.551181e-02 -9.043183e-03 
6.913000e+00 -6.562500e-02 -9.107626e-03 
6.914000e+00 -6.573811e-02 -9.172398e-03 
6.915000e+00 -6.585115e-02 -9.237499e-03 
6.916000e+00 -6.596412e-02 -9.302929e-03 
6.917000e+00 -6.607702e-02 -9.368690e-03 
6.918000e+00 -6.618984e-02 -9.434782e-03 
6.919000e+00 -6.630259e-02 -9.501207e-03 
6.920000e+00 -6.641527e-02 -9.567965e-03 
6.921000e+00 -6.652787e-02 -9.635057e-03 
6.922000e+00 -6.664040e-02 -9.702484e-03 
6.923000e+00 -6.675285e-02 -9.770246e-03 
6.924000e+00 -6.686523e-02 -9.838345e-03 
6.925000e+00 -6.697754e-02 -9.906781e-03 
6.926000e+00 -6.708977e-02 -9.975555e-03 
6.927000e+00 -6.720193e-02 -1.004467e-02 
6.928000e+00 -6.731401e-02 -1.011412e-02 
6.929000e+00 -6.742601e-02 -1.018391e-02 
6.930000e+00 -6.753794e-02 -1.025405e-02 
6.931000e+00 -6.764980e-02 -1.032453e-02 
6.932000e+00 -6.776158e-02 -1.039535e-02 
6.933000e+00 -6.787328e-02 -1.046651e-02 
6.934000e+00 -6.798491e-02 -1.053802e-02 
6.935000e+00 -6.809646e-02 -1.060987e-02 
6.936000e+00 -6.820794e-02 -1.068207e-02 
6.937000e+00 -6.831934e-02 -1.075462e-02 
6.938000e+00 -6.843066e-02 -1.082752e-02 
6.939000e+00 -6.854190e-02 -1.090076e-02 
6.940000e+00 -6.865307e-02 -1.097435e-02 
6.941000e+00 -6.876416e-02 -1.104830e-02 
6.942000e+00 -6.887518e-02 -1.112259e-02 
6.943000e+00 -6.898612e-02 -1.119724e-02 
6.944000e+00 -6.909698e-02 -1.127223e-02 
6.945000e+00 -6.920776e-02 -1.134759e-02 
6.946000e+00 -6.931846e-02 -1.142329e-02 
6.947000e+00 -6.942909e-02 -1.149935e-02 
6.948000e+00 -6.953964e-02 -1.157577e-02 
6.949000e+00 -6.965011e-02 -1.165254e-02 
6.950000e+00 -6.976050e-02 -1.172967e-02 
6.951000e+00 -6.987082e-02 -1.180716e-02 
6.952000e+00 -6.998105e-02 -1.188501e-02 
6.953000e+00 -7.009121e-02 -1.196321e-02 
6.954000e+00 -7.020129e-02 -1.204178e-02 
6.955000e+00 -7.031129e-02 -1.212071e-02 
6.956000e+00 -7.042121e-02 -1.220000e-02 
6.957000e+00 -7.053105e-02 -1.227965e-02 
6.958000e+00 -7.064081e-02 -1.235966e-02 
6.959000e+00 -7.075050e-02 -1.244004e-02 
6.960000e+00 -7.086010e-02 -1.252079e-02 
6.961000e+00 -7.096962e-02 -1.260189e-02 
6.962000e+00 -7.107907e-02 -1.268337e-02 
6.963000e+00 -7.118843e-02 -1.276521e-02 
6.964000e+00 -7.129772e-02 -1.284742e-02 
6.965000e+00 -7.140692e-02 -1.293000e-02 
6.966000e+00 -7.151605e-02 -1.301294e-02 
6.967000e+00 -7.162510e-02 -1.309626e-02 
6.968000e+00 -7.173406e-02 -1.317994e-02 
6.969000e+00 -7.184294e-02 -1.326400e-02 
6.970000e+00 -7.195175e-02 -1.334843e-02 
6.971000e+00 -7.206047e-02 -1.343323e-02 
6.972000e+00 -7.216911e-02 -1.351841e-02 
6.973000e+00 -7.227768e-02 -1.360396e-02 
6.974000e+00 -7.238616e-02 -1.368988e-02 
6.975000e+00 -7.249456e-02 -1.377618e-02 
6.976000e+00 -7.260288e-02 -1.386285e-02 
6.977000e+00 -7.271112e-02 -1.394990e-02 
6.978000e+00 -7.281927e-02 -1.403733e-02 
6.979000e+00 -7.292735e-02 -1.412514e-02 
6.980000e+00 -7.303534e-02 -1.421332e-02 
6.981000e+00 -7.314326e-02 -1.430189e-02 
6.982000e+00 -7.325109e-02 -1.439083e-02 
6.983000e+00 -7.335884e-02 -1.448015e-02 
6.984000e+00 -7.346650e-02 -1.456986e-02 
6.985000e+00 -7.357409e-02 -1.465995e-02 
6.986000e+00 -7.368159e-02 -1.475042e-02 
6.987000e+00 -7.378902e-02 -1.484127e-02 
6.988000e+00 -7.389636e-02 -1.493251e-02 
6.989000e+00 -7.400362e-02 -1.502413e-02 
6.990000e+00 -7.411079e-02 -1.511614e-02 
6.991000e+00 -7.421789e-02 -1.520853e-02 
6.992000e+00 -7.432490e-02 -1.530131e-02 
6.993000e+00 -7.443183e-02 -1.539447e-02 
6.994000e+00 -7.453867e-02 -1.548803e-02 
6.995000e+00 -7.464544e-02 -1.558197e-02 
6.996000e+00 -7.475212e-02 -1.567630e-02 
6.997000e+00 -7.485872e-02 -1.577102e-02 
6.998000e+00 -7.496523e-02 -1.586613e-02 
6.999000e+00 -7.507167e-02 -1.596163e-02 
7.000000e+00 -7.517802e-02 -1.605752e-02 
7.001000e+00 -7.528429e-02 -1.615380e-02 
7.002000e+00 -7.539047e-02 -1.625047e-02 
7.003000e+00 -7.549657e-02 -1.634754e-02 
7.004000e+00 -7.560259e-02 -1.644500e-02 
7.005000e+00 -7.570853e-02 -1.654286e-02 
7.006000e+00 -7.581438e-02 -1.664111e-02 
7.007000e+00 -7.592015e-02 -1.673975e-02 
7.008000e+00 -7.602584e-02 -1.683879e-02 
7.009000e+00 -7.613144e-02 -1.693823e-02 
7.010000e+00 -7.623696e-02 -1.703806e-02 
7.011000e+00 -7.634239e-02 -1.713830e-02 
7.012000e+00 -7.644774e-02 -1.723893e-02 
7.013000e+00 -7.655301e-02 -1.733995e-02 
7.014000e+00 -7.665820e-02 -1.744138e-02 
7.015000e+00 -7.676330e-02 -1.754320e-02 
7.016000e+00 -7.686832e-02 -1.764543e-02 
7.017000e+00 -7.697325e-02 -1.774806e-02 
7.018000e+00 -7.707810e-02 -1.785108e-02 
7.019000e+00 -7.718287e-02 -1.795451e-02 
7.020000e+00 -7.728755e-02 -1.805834e-02 
7.021000e+00 -7.739215e-02 -1.816258e-02 
7.022000e+00 -7.749666e-02 -1.826721e-02 
7.023000e+00 -7.760109e-02 -1.837225e-02 
7.024000e+00 -7.770544e-02 -1.847770e-02 
7.025000e+00 -7.780970e-02 -1.858355e-02 
7.026000e+00 -7.791388e-02 -1.868980e-02 
7.027000e+00 -7.801797e-02 -1.879646e-02 
7.028000e+00 -7.812198e-02 -1.890352e-02 
7.029000e+00 -7.822590e-02 -1.901100e-02 
7.030000e+00 -7.832974e-02 -1.911887e-02 
7.031000e+00 -7.843350e-02 -1.922716e-02 
7.032000e+00 -7.853717e-02 -1.933585e-02 
7.033000e+00 -7.864076e-02 -1.944495e-02 
7.034000e+00 -7.874426e-02 -1.955446e-02 
7.035000e+00 -7.884768e-02 -1.966438e-02 
7.036000e+00 -7.895102e-02 -1.977471e-02 
7.037000e+00 -7.905427e-02 -1.988545e-02 
7.038000e+00 -7.915743e-02 -1.999660e-02 
7.039000e+00 -7.926051e-02 -2.010815e-02 
7.040000e+00 -7.936351e-02 -2.022013e-02 
7.041000e+00 -7.946642e-02 -2.033251e-02 
7.042000e+00 -7.956924e-02 -2.044530e-02 
7.043000e+00 -7.967198e-02 -2.055851e-02 
7.044000e+00 -7.977464e-02 -2.067212e-02 
7.045000e+00 -7.987721e-02 -2.078616e-02 
7.046000e+00 -7.997970e-02 -2.090060e-02 
7.047000e+00 -8.008210e-02 -2.101546e-02 
7.048000e+00 -8.018442e-02 -2.113073e-02 
7.049000e+00 -8.028665e-02 -2.124642e-02 
7.050000e+00 -8.038880e-02 -2.136252e-02 
7.051000e+00 -8.049086e-02 -2.147904e-02 
7.052000e+00 -8.059284e-02 -2.159598e-02 
7.053000e+00 -8.069473e-02 -2.171333e-02 
7.054000e+00 -8.079654e-02 -2.183109e-02 
7.055000e+00 -8.089826e-02 -2.194927e-02 
7.056000e+00 -8.099989e-02 -2.206787e-02 
7.057000e+00 -8.110145e-02 -2.218689e-02 
7.058000e+00 -8.120291e-02 -2.230632e-02 
7.059000e+00 -8.130429e-02 -2.242618e-02 
7.060000e+00 -8.140559e-02 -2.254645e-02 
7.061000e+00 -8.150680e-02 -2.266714e-02 
7.062000e+00 -8.160792e-02 -2.278824e-02 
7.063000e+00 -8.170896e-02 -2.290977e-02 
7.064000e+00 -8.180992e-02 -2.303172e-02 
7.065000e+00 -8.191079e-02 -2.315408e-02 
7.066000e+00 -8.201157e-02 -2.327687e-02 
7.067000e+00 -8.211227e-02 -2.340008e-02 
7.068000e+00 -8.221288e-02 -2.352370e-02 
7.069000e+00 -8.231341e-02 -2.364775e-02 
7.070000e+00 -8.241385e-02 -2.377222e-02 
7.071000e+00 -8.251421e-02 -2.389711e-02 
7.072000e+00 -8.261448e-02 -2.402242e-02 
7.073000e+00 -8.271467e-02 -2.414815e-02 
7.074000e+00 -8.281477e-02 -2.427430e-02 
7.075000e+00 -8.291478e-02 -2.440088e-02 
7.076000e+00 -8.301471e-02 -2.452788e-02 
7.077000e+00 -8.311455e-02 -2.465530e-02 
7.078000e+00 -8.321431e-02 -2.478314e-02 
7.079000e+00 -8.331398e-02 -2.491141e-02 
7.080000e+00 -8.341357e-02 -2.504010e-02 
7.081000e+00 -8.351307e-02 -2.516922e-02 
7.082000e+00 -8.361248e-02 -2.529875e-02 
7.083000e+00 -8.371181e-02 -2.542871e-02 
7.084000e+00 -8.381105e-02 -2.555910e-02 
7.085000e+00 -8.391021e-02 -2.568991e-02 
7.086000e+00 -8.400928e-02 -2.582114e-02 
7.087000e+00 -8.410826e-02 -2.595280e-02 
7.088000e+00 -8.420716e-02 -2.608488e-02 
7.089000e+00 -8.430598e-02 -2.621738e-02 
7.090000e+00 -8.440470e-02 -2.635031e-02 
7.091000e+00 -8.450334e-02 -2.648367e-02 
7.092000e+00 -8.460190e-02 -2.661745e-02 
7.093000e+00 -8.470037e-02 -2.675166e-02 
7.094000e+00 -8.479875e-02 -2.688629e-02 
7.095000e+00 -8.489705e-02 -2.702134e-02 
7.096000e+00 -8.499526e-02 -2.715682e-02 
7.097000e+00 -8.509338e-02 -2.729273e-02 
7.098000e+00 -8.519142e-02 -2.742906e-02 
7.099000e+00 -8.528937e-02 -2.756582e-02 
7.100000e+00 -8.538724e-02 -2.770301e-02 
7.101000e+00 -8.548502e-02 -2.784062e-02 
7.102000e+00 -8.558271e-02 -2.797865e-02 
7.103000e+00 -8.568032e-02 -2.811711e-02 
7.104000e+00 -8.577784e-02 -2.825600e-02 
7.105000e+00 -8.587527e-02 -2.839531e-02 
7.106000e+00 -8.597262e-02 -2.853505e-02 
7.107000e+00 -8.606988e-02 -2.867522e-02 
7.108000e+00 -8.616705e-02 -2.881581e-02 
7.109000e+00 -8.626414e-02 -2.895683e-02 
7.110000e+00 -8.636114e-02 -2.909827e-02 
7.111000e+00 -8.645806e-02 -2.924014e-02 
7.112000e+00 -8.655489e-02 -2.938244e-02 
7.113000e+00 -8.665163e-02 -2.952516e-02 
7.114000e+00 -8.674828e-02 -2.966831e-02 
7.115000e+00 -8.684485e-02 -2.981188e-02 
7.116000e+00 -8.694133e-02 -2.995589e-02 
7.117000e+00 -8.703773e-02 -3.010031e-02 
7.118000e+00 -8.713403e-02 -3.024516e-02 
7.119000e+00 -8.723026e-02 -3.039044e-02 
7.120000e+00 -8.732639e-02 -3.053615e-02 
7.121000e+00 -8.742244e-02 -3.068228e-02 
7.122000e+00 -8.751840e-02 -3.082883e-02 
7.123000e+00 -8.761427e-02 -3.097581e-02 
7.124000e+00 -8.771005e-02 -3.112322e-02 
7.125000e+00 -8.780575e-02 -3.127105e-02 
7.126000e+00 -8.790136e-02 -3.141931e-02 
7.127000e+00 -8.799689e-02 -3.156799e-02 
7.128000e+00 -8.809232e-02 -3.171710e-02 
7.129000e+00 -8.818767e-02 -3.186663e-02 
7.130000e+00 -8.828294e-02 -3.201659e-02 
7.131000e+00 -8.837811e-02 -3.216697e-02 
7.132000e+00 -8.847320e-02 -3.231778e-02 
7.133000e+00 -8.856820e-02 -3.246901e-02 
7.134000e+00 -8.866311e-02 -3.262067e-02 
7.135000e+00 -8.875793e-02 -3.277275e-02 
7.136000e+00 -8.885267e-02 -3.292525e-02 
7.137000e+00 -8.894732e-02 -3.307818e-02 
7.138000e+00 -8.904188e-02 -3.323153e-02 
7.139000e+00 -8.913635e-02 -3.338531e-02 
7.140000e+00 -8.923074e-02 -3.353951e-02 
7.141000e+00 -8.932504e-02 -3.369413e-02 
7.142000e+00 -8.941925e-02 -3.384917e-02 
7.143000e+00 -8.951337e-02 -3.400464e-02 
7.144000e+00 -8.960740e-02 -3.416053e-02 
7.145000e+00 -8.970135e-02 -3.431684e-02 
7.146000e+00 -8.979520e-02 -3.447358e-02 
7.147000e+00 -8.988897e-02 -3.463073e-02 
7.148000e+00 -8.998265e-02 -3.478831e-02 
7.149000e+00 -9.007624e-02 -3.494631e-02 
7.150000e+00 -9.016975e-02 -3.510473e-02 
7.151000e+00 -9.026316e-02 -3.526357e-02 
7.152000e+00 -9.035649e-02 -3.542283e-02 
7.153000e+00 -9.044972e-02 -3.558251e-02 
7.154000e+00 -9.054287e-02 -3.574261e-02 
7.155000e+00 -9.063593e-02 -3.590313e-02 
7.156000e+00 -9.072890e-02 -3.606407e-02 
7.157000e+00 -9.082179e-02 -3.622543e-02 
7.158000e+00 -9.091458e-02 -3.638721e-02 
7.159000e+00 -9.100728e-02 -3.654941e-02 
7.160000e+00 -9.109990e-02 -3.671202e-02 
7.161000e+00 -9.119242e-02 -3.687505e-02 
7.162000e+00 -9.128486e-02 -3.703850e-02 
7.163000e+00 -9.137720e-02 -3.720237e-02 
7.164000e+00 -9.146946e-02 -3.736665e-02 
7.165000e+00 -9.156163e-02 -3.753135e-02 
7.166000e+00 -9.165370e-02 -3.769647e-02 
7.167000e+00 -9.174569e-02 -3.786200e-02 
7.168000e+00 -9.183759e-02 -3.802794e-02 
7.169000e+00 -9.192939e-02 -3.819430e-02 
7.170000e+00 -9.202111e-02 -3.836108e-02 
7.171000e+00 -9.211274e-02 -3.852827e-02 
7.172000e+00 -9.220428e-02 -3.869587e-02 
7.173000e+00 -9.229572e-02 -3.886388e-02 
7.174000e+00 -9.238708e-02 -3.903231e-02 
7.175000e+00 -9.247834e-02 -3.920115e-02 
7.176000e+00 -9.256952e-02 -3.937040e-02 
7.177000e+00 -9.266060e-02 -3.954007e-02 
7.178000e+00 -9.275159e-02 -3.971014e-02 
7.179000e+00 -9.284250e-02 -3.988062e-02 
7.180000e+00 -9.293331e-02 -4.005152e-02 
7.181000e+00 -9.302403e-02 -4.022282e-02 
7.182000e+00 -9.311466e-02 -4.039453e-02 
7.183000e+00 -9.320519e-02 -4.056665e-02 
7.184000e+00 -9.329564e-02 -4.073918e-02 
7.185000e+00 -9.338599e-02 -4.091212e-02 
7.186000e+00 -9.347625e-02 -4.108546e-02 
7.187000e+00 -9.356642e-02 -4.125921e-02 
7.188000e+00 -9.365650e-02 -4.143337e-02 
7.189000e+00 -9.374649e-02 -4.160793e-02 
7.190000e+00 -9.383638e-02 -4.178289e-02 
7.191000e+00 -9.392618e-02 -4.195826e-02 
7.192000e+00 -9.401589e-02 -4.213403e-02 
7.193000e+00 -9.410551e-02 -4.231021e-02 
7.194000e+00 -9.419503e-02 -4.248679e-02 
7.195000e+00 -9.428446e-02 -4.266377e-02 
7.196000e+00 -9.437380e-02 -4.284115e-02 
7.197000e+00 -9.446304e-02 -4.301893e-02 
7.198000e+00 -9.455219e-02 -4.319711e-02 
7.199000e+00 -9.464125e-02 -4.337569e-02 
7.200000e+00 -9.473022e-02 -4.355467e-02 
7.201000e+00 -9.481909e-02 -4.373405e-02 
7.202000e+00 -9.490786e-02 -4.391383e-02 
7.203000e+00 -9.499654e-02 -4.409400e-02 
7.204000e+00 -9.508513e-02 -4.427457e-02 
7.205000e+00 -9.517363e-02 -4.445553e-02 
7.206000e+00 -9.526203e-02 -4.463689e-02 
7.207000e+00 -9.535033e-02 -4.481864e-02 
7.208000e+00 -9.543854e-02 -4.500079e-02 
7.209000e+00 -9.552666e-02 -4.518333e-02 
7.210000e+00 -9.561468e-02 -4.536626e-02 
7.211000e+00 -9.570260e-02 -4.554958e-02 
7.212000e+00 -9.579043e-02 -4.573329e-02 
7.213000e+00 -9.587816e-02 -4.591740e-02 
7.214000e+00 -9.596580e-02 -4.610189e-02 
7.215000e+00 -9.605334e-02 -4.628677e-02 
7.216000e+00 -9.614079e-02 -4.647204e-02 
7.217000e+00 -9.622814e-02 -4.665769e-02 
7.218000e+00 -9.631539e-02 -4.684373e-02 
7.219000e+00 -9.640255e-02 -4.703016e-02 
7.220000e+00 -9.648961e-02 -4.721697e-02 
7.221000e+00 -9.657657e-02 -4.740416e-02 
7.222000e+00 -9.666344e-02 -4.759174e-02 
7.223000e+00 -9.675020e-02 -4.777970e-02 
7.224000e+00 -9.683687e-02 -4.796804e-02 
7.225000e+00 -9.692345e-02 -4.815676e-02 
7.226000e+00 -9.700992e-02 -4.834586e-02 
7.227000e+00 -9.709630e-02 -4.853534e-02 
7.228000e+00 -9.718258e-02 -4.872520e-02 
7.229000e+00 -9.726876e-02 -4.891544e-02 
7.230000e+00 -9.735484e-02 -4.910605e-02 
7.231000e+00 -9.744082e-02 -4.929704e-02 
7.232000e+00 -9.752670e-02 -4.948840e-02 
7.233000e+00 -9.761249e-02 -4.968013e-02 
7.234000e+00 -9.769817e-02 -4.987224e-02 
7.235000e+00 -9.778375e-02 -5.006472e-02 
7.236000e+00 -9.786924e-02 -5.025757e-02 
7.237000e+00 -9.795462e-02 -5.045079e-02 
7.238000e+00 -9.803991e-02 -5.064438e-02 
7.239000e+00 -9.812509e-02 -5.083834e-02 
7.240000e+00 -9.821017e-02 -5.103267e-02 
7.241000e+00 -9.829515e-02 -5.122736e-02 
7.242000e+00 -9.838003e-02 -5.142241e-02 
7.243000e+00 -9.846481e-02 -5.161784e-02 
7.244000e+00 -9.854949e-02 -5.181362e-02 
7.245000e+00 -9.863406e-02 -5.200977e-02 
7.246000e+00 -9.871853e-02 -5.220628e-02 
7.247000e+00 -9.880290e-02 -5.240315e-02 
7.248000e+00 -9.888717e-02 -5.260037e-02 
7.249000e+00 -9.897133e-02 -5.279796e-02 
7.250000e+00 -9.905539e-02 -5.299590e-02 
7.251000e+00 -9.913935e-02 -5.319421e-02 
7.252000e+00 -9.922320e-02 -5.339286e-02 
7.253000e+00 -9.930695e-02 -5.359187e-02 
7.254000e+00 -9.939059e-02 -5.379123e-02 
7.255000e+00 -9.947413e-02 -5.399095e-02 
7.256000e+00 -9.955757e-02 -5.419102e-02 
7.257000e+00 -9.964090e-02 -5.439143e-02 
7.258000e+00 -9.972412e-02 -5.459220e-02 
7.259000e+00 -9.980724e-02 -5.479331e-02 
7.260000e+00 -9.989025e-02 -5.499477e-02 
7.261000e+00 -9.997316e-02 -5.519658e-02 
7.262000e+00 -1.000560e-01 -5.539873e-02 
7.263000e+00 -1.001387e-01 -5.560122e-02 
7.264000e+00 -1.002212e-01 -5.580406e-02 
7.265000e+00 -1.003037e-01 -5.600724e-02 
7.266000e+00 -1.003861e-01 -5.621075e-02 
7.267000e+00 -1.004684e-01 -5.641461e-02 
7.268000e+00 -1.005505e-01 -5.661880e-02 
7.269000e+00 -1.006326e-01 -5.682333e-02 
7.270000e+00 -1.007145e-01 -5.702820e-02 
7.271000e+00 -1.007963e-01 -5.723340e-02 
7.272000e+00 -1.008780e-01 -5.743893e-02 
7.273000e+00 -1.009597e-01 -5.764479e-02 
7.274000e+00 -1.010412e-01 -5.785099e-02 
7.275000e+00 -1.011225e-01 -5.805751e-02 
7.276000e+00 -1.012038e-01 -5.826436e-02 
7.277000e+00 -1.012850e-01 -5.847154e-02 
7.278000e+00 -1.013660e-01 -5.867905e-02 
7.279000e+00 -1.014470e-01 -5.888688e-02 
7.280000e+00 -1.015278e-01 -5.909503e-02 
7.281000e+00 -1.016085e-01 -5.930350e-02 
7.282000e+00 -1.016892e-01 -5.951230e-02 
7.283000e+00 -1.017696e-01 -5.972141e-02 
7.284000e+00 -1.018500e-01 -5.993084e-02 
7.285000e+00 -1.019303e-01 -6.014059e-02 
7.286000e+00 -1.020105e-01 -6.035065e-02 
7.287000e+00 -1.020905e-01 -6.056103e-02 
7.288000e+00 -1.021704e-01 -6.077172e-02 
7.289000e+00 -1.022502e-01 -6.098272e-02 
7.290000e+00 -1.023299e-01 -6.119403e-02 
7.291000e+00 -1.024095e-01 -6.140565e-02 
7.292000e+00 -1.024890e-01 -6.161758e-02 
7.293000e+00 -1.025683e-01 -6.182981e-02 
7.294000e+00 -1.026475e-01 -6.204235e-02 
7.295000e+00 -1.027266e-01 -6.225519e-02 
7.296000e+00 -1.028056e-01 -6.246833e-02 
7.297000e+00 -1.028845e-01 -6.268177e-02 
7.298000e+00 -1.029633e-01 -6.289552e-02 
7.299000e+00 -1.030419e-01 -6.310956e-02 
7.300000e+00 -1.031204e-01 -6.332389e-02 
7.301000e+00 -1.031988e-01 -6.353852e-02 
7.302000e+00 -1.032771e-01 -6.375345e-02 
7.303000e+00 -1.033553e-01 -6.396866e-02 
7.304000e+00 -1.034333e-01 -6.418417e-02 
7.305000e+00 -1.035112e-01 -6.439996e-02 
7.306000e+00 -1.035890e-01 -6.461605e-02 
7.307000e+00 -1.036667e-01 -6.483241e-02 
7.308000e+00 -1.037442e-01 -6.504907e-02 
7.309000e+00 -1.038217e-01 -6.526600e-02 
7.310000e+00 -1.038990e-01 -6.548322e-02 
7.311000e+00 -1.039762e-01 -6.570072e-02 
7.312000e+00 -1.040532e-01 -6.591849e-02 
7.313000e+00 -1.041302e-01 -6.613655e-02 
7.314000e+00 -1.042070e-01 -6.635487e-02 
7.315000e+00 -1.042836e-01 -6.657348e-02 
7.316000e+00 -1.043602e-01 -6.679235e-02 
7.317000e+00 -1.044366e-01 -6.701150e-02 
7.318000e+00 -1.045129e-01 -6.723091e-02 
7.319000e+00 -1.045891e-01 -6.745059e-02 
7.320000e+00 -1.046652e-01 -6.767054e-02 
7.321000e+00 -1.047411e-01 -6.789075e-02 
7.322000e+00 -1.048169e-01 -6.811123e-02 
7.323000e+00 -1.048925e-01 -6.833197e-02 
7.324000e+00 -1.049681e-01 -6.855296e-02 
7.325000e+00 -1.050435e-01 -6.877422e-02 
7.326000e+00 -1.051188e-01 -6.899573e-02 
7.327000e+00 -1.051939e-01 -6.921749e-02 
7.328000e+00 -1.052689e-01 -6.943951e-02 
7.329000e+00 -1.053438e-01 -6.966178e-02 
7.330000e+00 -1.054185e-01 -6.988430e-02 
7.331000e+00 -1.054932e-01 -7.010707e-02 
7.332000e+00 -1.055676e-01 -7.033009e-02 
7.333000e+00 -1.056420e-01 -7.055334e-02 
7.334000e+00 -1.057162e-01 -7.077685e-02 
7.335000e+00 -1.057903e-01 -7.100059e-02 
7.336000e+00 -1.058642e-01 -7.122458e-02 
7.337000e+00 -1.059380e-01 -7.144880e-02 
7.338000e+00 -1.060117e-01 -7.167326e-02 
7.339000e+00 -1.060852e-01 -7.189795e-02 
7.340000e+00 -1.061586e-01 -7.212287e-02 
7.341000e+00 -1.062319e-01 -7.234803e-02 
7.342000e+00 -1.063050e-01 -7.257342e-02 
7.343000e+00 -1.063780e-01 -7.279903e-02 
7.344000e+00 -1.064509e-01 -7.302487e-02 
7.345000e+00 -1.065236e-01 -7.325093e-02 
7.346000e+00 -1.065961e-01 -7.347722e-02 
7.347000e+00 -1.066686e-01 -7.370372e-02 
7.348000e+00 -1.067408e-01 -7.393045e-02 
7.349000e+00 -1.068130e-01 -7.415739e-02 
7.350000e+00 -1.068850e-01 -7.438454e-02 
7.351000e+00 -1.069568e-01 -7.461191e-02 
7.352000e+00 -1.070285e-01 -7.483950e-02 
7.353000e+00 -1.071001e-01 -7.506729e-02 
7.354000e+00 -1.071715e-01 -7.529528e-02 
7.355000e+00 -1.072428e-01 -7.552349e-02 
7.356000e+00 -1.073139e-01 -7.575190e-02 
7.357000e+00 -1.073849e-01 -7.598051e-02 
7.358000e+00 -1.074558e-01 -7.620932e-02 
7.359000e+00 -1.075264e-01 -7.643832e-02 
7.360000e+00 -1.075970e-01 -7.666753e-02 
7.361000e+00 -1.076674e-01 -7.689693e-02 
7.362000e+00 -1.077376e-01 -7.712652e-02 
7.363000e+00 -1.078077e-01 -7.735630e-02 
7.364000e+00 -1.078777e-01 -7.758628e-02 
7.365000e+00 -1.079474e-01 -7.781644e-02 
7.366000e+00 -1.080171e-01 -7.804678e-02 
7.367000e+00 -1.080866e-01 -7.827731e-02 
7.368000e+00 -1.081559e-01 -7.850801e-02 
7.369000e+00 -1.082251e-01 -7.873890e-02 
7.370000e+00 -1.082941e-01 -7.896996e-02 
7.371000e+00 -1.083630e-01 -7.920120e-02 
7.372000e+00 -1.084317e-01 -7.943262e-02 
7.373000e+00 -1.085003e-01 -7.966420e-02 
7.374000e+00 -1.085687e-01 -7.989595e-02 
7.375000e+00 -1.086369e-01 -8.012787e-02 
7.376000e+00 -1.087050e-01 -8.035996e-02 
7.377000e+00 -1.087729e-01 -8.059221e-02 
7.378000e+00 -1.088407e-01 -8.082462e-02 
7.379000e+00 -1.089083e-01 -8.105719e-02 
7.380000e+00 -1.089757e-01 -8.128991e-02 
7.381000e+00 -1.090430e-01 -8.152279e-02 
7.382000e+00 -1.091102e-01 -8.175583e-02 
7.383000e+00 -1.091771e-01 -8.198901e-02 
7.384000e+00 -1.092439e-01 -8.222234e-02 
7.385000e+00 -1.093106e-01 -8.245582e-02 
7.386000e+00 -1.093770e-01 -8.268945e-02 
7.387000e+00 -1.094433e-01 -8.292322e-02 
7.388000e+00 -1.095095e-01 -8.315713e-02 
7.389000e+00 -1.095755e-01 -8.339117e-02 
7.390000e+00 -1.096413e-01 -8.362536e-02 
7.391000e+00 -1.097069e-01 -8.385967e-02 
7.392000e+00 -1.097724e-01 -8.409412e-02 
7.393000e+00 -1.098377e-01 -8.432870e-02 
7.394000e+00 -1.099028e-01 -8.456341e-02 
7.395000e+00 -1.099678e-01 -8.479824e-02 
7.396000e+00 -1.100325e-01 -8.503320e-02 
7.397000e+00 -1.100972e-01 -8.526827e-02 
7.398000e+00 -1.101616e-01 -8.550347e-02 
7.399000e+00 -1.102259e-01 -8.573878e-02 
7.400000e+00 -1.102900e-01 -8.597421e-02 
7.401000e+00 -1.103539e-01 -8.620975e-02 
7.402000e+00 -1.104176e-01 -8.644540e-02 
7.403000e+00 -1.104812e-01 -8.668116e-02 
7.404000e+00 -1.105446e-01 -8.691703e-02 
7.405000e+00 -1.106078e-01 -8.715300e-02 
7.406000e+00 -1.106708e-01 -8.738907e-02 
7.407000e+00 -1.107337e-01 -8.762524e-02 
7.408000e+00 -1.107964e-01 -8.786151e-02 
7.409000e+00 -1.108589e-01 -8.809787e-02 
7.410000e+00 -1.109212e-01 -8.833432e-02 
7.411000e+00 -1.109833e-01 -8.857087e-02 
7.412000e+00 -1.110453e-01 -8.880750e-02 
7.413000e+00 -1.111070e-01 -8.904422e-02 
7.414000e+00 -1.111686e-01 -8.928102e-02 
7.415000e+00 -1.112300e-01 -8.951791e-02 
7.416000e+00 -1.112912e-01 -8.975487e-02 
7.417000e+00 -1.113522e-01 -8.999191e-02 
7.418000e+00 -1.114130e-01 -9.022902e-02 
7.419000e+00 -1.114737e-01 -9.046621e-02 
7.420000e+00 -1.115341e-01 -9.070346e-02 
7.421000e+00 -1.115944e-01 -9.094078e-02 
7.422000e+00 -1.116545e-01 -9.117817e-02 
7.423000e+00 -1.117144e-01 -9.141562e-02 
7.424000e+00 -1.117740e-01 -9.165313e-02 
7.425000e+00 -1.118335e-01 -9.189070e-02 
7.426000e+00 -1.118928e-01 -9.212833e-02 
7.427000e+00 -1.119519e-01 -9.236601e-02 
7.428000e+00 -1.120109e-01 -9.260373e-02 
7.429000e+00 -1.120696e-01 -9.284151e-02 
7.430000e+00 -1.121281e-01 -9.307933e-02 
7.431000e+00 -1.121864e-01 -9.331720e-02 
7.432000e+00 -1.122445e-01 -9.355511e-02 
7.433000e+00 -1.123024e-01 -9.379306e-02 
7.434000e+00 -1.123601e-01 -9.403104e-02 
7.435000e+00 -1.124177e-01 -9.426906e-02 
7.436000e+00 -1.124750e-01 -9.450711e-02 
7.437000e+00 -1.125321e-01 -9.474519e-02 
7.438000e+00 -1.125890e-01 -9.498330e-02 
7.439000e+00 -1.126457e-01 -9.522143e-02 
7.440000e+00 -1.127022e-01 -9.545958e-02 
7.441000e+00 -1.127585e-01 -9.569775e-02 
7.442000e+00 -1.128145e-01 -9.593594e-02 
7.443000e+00 -1.128704e-01 -9.617415e-02 
7.444000e+00 -1.129261e-01 -9.641236e-02 
7.445000e+00 -1.129815e-01 -9.665059e-02 
7.446000e+00 -1.130368e-01 -9.688882e-02 
7.447000e+00 -1.130918e-01 -9.712706e-02 
7.448000e+00 -1.131466e-01 -9.736530e-02 
7.449000e+00 -1.132012e-01 -9.760354e-02 
7.450000e+00 -1.132556e-01 -9.784177e-02 
7.451000e+00 -1.133098e-01 -9.808000e-02 
7.452000e+00 -1.133637e-01 -9.831823e-02 
7.453000e+00 -1.134175e-01 -9.855644e-02 
7.454000e+00 -1.134710e-01 -9.879464e-02 
7.455000e+00 -1.135243e-01 -9.903283e-02 
7.456000e+00 -1.135774e-01 -9.927099e-02 
7.457000e+00 -1.136302e-01 -9.950914e-02 
7.458000e+00 -1.136828e-01 -9.974726e-02 
7.459000e+00 -1.137353e-01 -9.998536e-02 
7.460000e+00 -1.137874e-01 -1.002234e-01 
7.461000e+00 -1.138394e-01 -1.004615e-01 
7.462000e+00 -1.138911e-01 -1.006995e-01 
7.463000e+00 -1.139427e-01 -1.009374e-01 
7.464000e+00 -1.139939e-01 -1.011754e-01 
7.465000e+00 -1.140450e-01 -1.014133e-01 
7.466000e+00 -1.140958e-01 -1.016511e-01 
7.467000e+00 -1.141464e-01 -1.018889e-01 
7.468000e+00 -1.141968e-01 -1.021267e-01 
7.469000e+00 -1.142469e-01 -1.023644e-01 
7.470000e+00 -1.142968e-01 -1.026020e-01 
7.471000e+00 -1.143465e-01 -1.028396e-01 
7.472000e+00 -1.143959e-01 -1.030771e-01 
7.473000e+00 -1.144451e-01 -1.033146e-01 
7.474000e+00 -1.144941e-01 -1.035520e-01 
7.475000e+00 -1.145428e-01 -1.037893e-01 
7.476000e+00 -1.145912e-01 -1.040266e-01 
7.477000e+00 -1.146395e-01 -1.042638e-01 
7.478000e+00 -1.146875e-01 -1.045009e-01 
7.479000e+00 -1.147352e-01 -1.047379e-01 
7.480000e+00 -1.147827e-01 -1.049749e-01 
7.481000e+00 -1.148300e-01 -1.052118e-01 
7.482000e+00 -1.148770e-01 -1.054485e-01 
7.483000e+00 -1.149238e-01 -1.056852e-01 
7.484000e+00 -1.149703e-01 -1.059218e-01 
7.485000e+00 -1.150166e-01 -1.061584e-01 
7.486000e+00 -1.150627e-01 -1.063948e-01 
7.487000e+00 -1.151084e-01 -1.066311e-01 
7.488000e+00 -1.151540e-01 -1.068673e-01 
7.489000e+00 -1.151992e-01 -1.071034e-01 
7.490000e+00 -1.152443e-01 -1.073394e-01 
7.491000e+00 -1.152890e-01 -1.075753e-01 
7.492000e+00 -1.153336e-01 -1.078111e-01 
7.493000e+00 -1.153778e-01 -1.080467e-01 
7.494000e+00 -1.154218e-01 -1.082823e-01 
7.495000e+00 -1.154656e-01 -1.085177e-01 
7.496000e+00 -1.155090e-01 -1.087530e-01 
7.497000e+00 -1.155523e-01 -1.089882e-01 
7.498000e+00 -1.155952e-01 -1.092232e-01 
7.499000e+00 -1.156379e-01 -1.094581e-01 
7.500000e+00 -1.156804e-01 -1.096929e-01 
7.501000e+00 -1.157225e-01 -1.099275e-01 
7.502000e+00 -1.157644e-01 -1.101620e-01 
7.503000e+00 -1.158061e-01 -1.103964e-01 
7.504000e+00 -1.158474e-01 -1.106306e-01 
7.505000e+00 -1.158886e-01 -1.108646e-01 
7.506000e+00 -1.159294e-01 -1.110985e-01 
7.507000e+00 -1.159699e-01 -1.113323e-01 
7.508000e+00 -1.160102e-01 -1.115659e-01 
7.509000e+00 -1.160502e-01 -1.117993e-01 
7.510000e+00 -1.160900e-01 -1.120326e-01 
7.511000e+00 -1.161294e-01 -1.122657e-01 
7.512000e+00 -1.161686e-01 -1.124986e-01 
7.513000e+00 -1.162075e-01 -1.127314e-01 
7.514000e+00 -1.162462e-01 -1.129640e-01 
7.515000e+00 -1.162845e-01 -1.131964e-01 
7.516000e+00 -1.163226e-01 -1.134286e-01 
7.517000e+00 -1.163604e-01 -1.136606e-01 
7.518000e+00 -1.163979e-01 -1.138925e-01 
7.519000e+00 -1.164351e-01 -1.141242e-01 
7.520000e+00 -1.164720e-01 -1.143556e-01 
7.521000e+00 -1.165087e-01 -1.145869e-01 
7.522000e+00 -1.165451e-01 -1.148180e-01 
7.523000e+00 -1.165811e-01 -1.150489e-01 
7.524000e+00 -1.166169e-01 -1.152796e-01 
7.525000e+00 -1.166524e-01 -1.155100e-01 
7.526000e+00 -1.166876e-01 -1.157403e-01 
7.527000e+00 -1.167225e-01 -1.159704e-01 
7.528000e+00 -1.167571e-01 -1.162002e-01 
7.529000e+00 -1.167914e-01 -1.164298e-01 
7.530000e+00 -1.168255e-01 -1.166592e-01 
7.531000e+00 -1.168592e-01 -1.168884e-01 
7.532000e+00 -1.168926e-01 -1.171174e-01 
7.533000e+00 -1.169257e-01 -1.173461e-01 
7.534000e+00 -1.169585e-01 -1.175746e-01 
7.535000e+00 -1.169911e-01 -1.178028e-01 
7.536000e+00 -1.170233e-01 -1.180309e-01 
7.537000e+00 -1.170552e-01 -1.182586e-01 
7.538000e+00 -1.170868e-01 -1.184862e-01 
7.539000e+00 -1.171181e-01 -1.187134e-01 
7.540000e+00 -1.171491e-01 -1.189405e-01 
7.541000e+00 -1.171797e-01 -1.191673e-01 
7.542000e+00 -1.172101e-01 -1.193938e-01 
7.543000e+00 -1.172402e-01 -1.196201e-01 
7.544000e+00 -1.172699e-01 -1.198461e-01 
7.545000e+00 -1.172993e-01 -1.200718e-01 
7.546000e+00 -1.173284e-01 -1.202973e-01 
7.547000e+00 -1.173572e-01 -1.205225e-01 
7.548000e+00 -1.173857e-01 -1.207474e-01 
7.549000e+00 -1.174139e-01 -1.209721e-01 
7.550000e+00 -1.174417e-01 -1.211965e-01 
7.551000e+00 -1.174692e-01 -1.214206e-01 
7.552000e+00 -1.174964e-01 -1.216444e-01 
7.553000e+00 -1.175233e-01 -1.218679e-01 
7.554000e+00 -1.175498e-01 -1.220911e-01 
7.555000e+00 -1.175760e-01 -1.223141e-01 
7.556000e+00 -1.176019e-01 -1.225367e-01 
7.557000e+00 -1.176275e-01 -1.227590e-01 
7.558000e+00 -1.176527e-01 -1.229811e-01 
7.559000e+00 -1.176776e-01 -1.232028e-01 
7.560000e+00 -1.177022e-01 -1.234242e-01 
7.561000e+00 -1.177264e-01 -1.236453e-01 
7.562000e+00 -1.177503e-01 -1.238661e-01 
7.563000e+00 -1.177739e-01 -1.240866e-01 
7.564000e+00 -1.177971e-01 -1.243068e-01 
7.565000e+00 -1.178200e-01 -1.245266e-01 
7.566000e+00 -1.178426e-01 -1.247461e-01 
7.567000e+00 -1.178648e-01 -1.249653e-01 
7.568000e+00 -1.178866e-01 -1.251841e-01 
7.569000e+00 -1.179081e-01 -1.254026e-01 
7.570000e+00 -1.179293e-01 -1.256208e-01 
7.571000e+00 -1.179502e-01 -1.258386e-01 
7.572000e+00 -1.179706e-01 -1.260561e-01 
7.573000e+00 -1.179908e-01 -1.262732e-01 
7.574000e+00 -1.180106e-01 -1.264900e-01 
7.575000e+00 -1.180300e-01 -1.267064e-01 
7.576000e+00 -1.180491e-01 -1.269225e-01 
7.577000e+00 -1.180678e-01 -1.271382e-01 
7.578000e+00 -1.180862e-01 -1.273535e-01 
7.579000e+00 -1.181042e-01 -1.275685e-01 
7.580000e+00 -1.181218e-01 -1.277831e-01 
7.581000e+00 -1.181391e-01 -1.279973e-01 
7.582000e+00 -1.181561e-01 -1.282112e-01 
7.583000e+00 -1.181727e-01 -1.284247e-01 
7.584000e+00 -1.181889e-01 -1.286378e-01 
7.585000e+00 -1.182047e-01 -1.288505e-01 
7.586000e+00 -1.182202e-01 -1.290628e-01 
7.587000e+00 -1.182353e-01 -1.292747e-01 
7.588000e+00 -1.182501e-01 -1.294863e-01 
7.589000e+00 -1.182645e-01 -1.296974e-01 
7.590000e+00 -1.182785e-01 -1.299082e-01 
7.591000e+00 -1.182921e-01 -1.301185e-01 
7.592000e+00 -1.183054e-01 -1.303284e-01 
7.593000e+00 -1.183183e-01 -1.305380e-01 
7.594000e+00 -1.183308e-01 -1.307471e-01 
7.595000e+00 -1.183430e-01 -1.309558e-01 
7.596000e+00 -1.183547e-01 -1.311641e-01 
7.597000e+00 -1.183661e-01 -1.313719e-01 
7.598000e+00 -1.183771e-01 -1.315794e-01 
7.599000e+00 -1.183878e-01 -1.317864e-01 
7.600000e+00 -1.183980e-01 -1.319929e-01 
7.601000e+00 -1.184079e-01 -1.321991e-01 
7.602000e+00 -1.184173e-01 -1.324048e-01 
7.603000e+00 -1.184264e-01 -1.326100e-01 
7.604000e+00 -1.184351e-01 -1.328149e-01 
7.605000e+00 -1.184434e-01 -1.330192e-01 
7.606000e+00 -1.184513e-01 -1.332232e-01 
7.607000e+00 -1.184588e-01 -1.334267e-01 
7.608000e+00 -1.184660e-01 -1.336297e-01 
7.609000e+00 -1.184727e-01 -1.338322e-01 
7.610000e+00 -1.184790e-01 -1.340343e-01 
7.611000e+00 -1.184850e-01 -1.342360e-01 
7.612000e+00 -1.184905e-01 -1.344371e-01 
7.613000e+00 -1.184957e-01 -1.346378e-01 
7.614000e+00 -1.185004e-01 -1.348381e-01 
7.615000e+00 -1.185047e-01 -1.350378e-01 
7.616000e+00 -1.185087e-01 -1.352371e-01 
7.617000e+00 -1.185122e-01 -1.354359e-01 
7.618000e+00 -1.185153e-01 -1.356342e-01 
7.619000e+00 -1.185180e-01 -1.358320e-01 
7.620000e+00 -1.185203e-01 -1.360293e-01 
7.621000e+00 -1.185222e-01 -1.362261e-01 
7.622000e+00 -1.185237e-01 -1.364224e-01 
7.623000e+00 -1.185248e-01 -1.366183e-01 
7.624000e+00 -1.185254e-01 -1.368136e-01 
7.625000e+00 -1.185256e-01 -1.370084e-01 
7.626000e+00 -1.185254e-01 -1.372027e-01 
7.627000e+00 -1.185248e-01 -1.373965e-01 
7.628000e+00 -1.185238e-01 -1.375897e-01 
7.629000e+00 -1.185224e-01 -1.377825e-01 
7.630000e+00 -1.185205e-01 -1.379747e-01 
7.631000e+00 -1.185182e-01 -1.381664e-01 
7.632000e+00 -1.185155e-01 -1.383576e-01 
7.633000e+00 -1.185123e-01 -1.385482e-01 
7.634000e+00 -1.185088e-01 -1.387383e-01 
7.635000e+00 -1.185048e-01 -1.389279e-01 
7.636000e+00 -1.185003e-01 -1.391169e-01 
7.637000e+00 -1.184954e-01 -1.393054e-01 
7.638000e+00 -1.184901e-01 -1.394933e-01 
7.639000e+00 -1.184844e-01 -1.396807e-01 
7.640000e+00 -1.184782e-01 -1.398675e-01 
7.641000e+00 -1.184716e-01 -1.400538e-01 
7.642000e+00 -1.184646e-01 -1.402395e-01 
7.643000e+00 -1.184571e-01 -1.404246e-01 
7.644000e+00 -1.184491e-01 -1.406092e-01 
7.645000e+00 -1.184407e-01 -1.407932e-01 
7.646000e+00 -1.184319e-01 -1.409767e-01 
7.647000e+00 -1.184226e-01 -1.411595e-01 
7.648000e+00 -1.184129e-01 -1.413418e-01 
7.649000e+00 -1.184028e-01 -1.415235e-01 
7.650000e+00 -1.183921e-01 -1.417046e-01 
7.651000e+00 -1.183811e-01 -1.418852e-01 
7.652000e+00 -1.183696e-01 -1.420651e-01 
7.653000e+00 -1.183576e-01 -1.422444e-01 
7.654000e+00 -1.183451e-01 -1.424232e-01 
7.655000e+00 -1.183322e-01 -1.426013e-01 
7.656000e+00 -1.183189e-01 -1.427789e-01 
7.657000e+00 -1.183051e-01 -1.429558e-01 
7.658000e+00 -1.182908e-01 -1.431321e-01 
7.659000e+00 -1.182761e-01 -1.433079e-01 
7.660000e+00 -1.182609e-01 -1.434830e-01 
7.661000e+00 -1.182452e-01 -1.436574e-01 
7.662000e+00 -1.182291e-01 -1.438313e-01 
7.663000e+00 -1.182125e-01 -1.440045e-01 
7.664000e+00 -1.181954e-01 -1.441772e-01 
7.665000e+00 -1.181779e-01 -1.443491e-01 
7.666000e+00 -1.181599e-01 -1.445205e-01 
7.667000e+00 -1.181414e-01 -1.446912e-01 
7.668000e+00 -1.181224e-01 -1.448613e-01 
7.669000e+00 -1.181030e-01 -1.450307e-01 
7.670000e+00 -1.180831e-01 -1.451995e-01 
7.671000e+00 -1.180627e-01 -1.453676e-01 
7.672000e+00 -1.180418e-01 -1.455351e-01 
7.673000e+00 -1.180205e-01 -1.457019e-01 
7.674000e+00 -1.179986e-01 -1.458681e-01 
7.675000e+00 -1.179763e-01 -1.460336e-01 
7.676000e+00 -1.179535e-01 -1.461984e-01 
7.677000e+00 -1.179302e-01 -1.463626e-01 
7.678000e+00 -1.179064e-01 -1.465261e-01 
7.679000e+00 -1.178821e-01 -1.466889e-01 
7.680000e+00 -1.178574e-01 -1.468511e-01 
7.681000e+00 -1.178321e-01 -1.470125e-01 
7.682000e+00 -1.178063e-01 -1.471733e-01 
7.683000e+00 -1.177801e-01 -1.473334e-01 
7.684000e+00 -1.177533e-01 -1.474928e-01 
7.685000e+00 -1.177261e-01 -1.476516e-01 
7.686000e+00 -1.176983e-01 -1.478096e-01 
7.687000e+00 -1.176701e-01 -1.479669e-01 
7.688000e+00 -1.176413e-01 -1.481236e-01 
7.689000e+00 -1.176121e-01 -1.482795e-01 
7.690000e+00 -1.175823e-01 -1.484347e-01 
7.691000e+00 -1.175521e-01 -1.485892e-01 
7.692000e+00 -1.175213e-01 -1.487430e-01 
7.693000e+00 -1.174900e-01 -1.488961e-01 
7.694000e+00 -1.174582e-01 -1.490485e-01 
7.695000e+00 -1.174259e-01 -1.492001e-01 
7.696000e+00 -1.173931e-01 -1.493511e-01 
7.697000e+00 -1.173597e-01 -1.495013e-01 
7.698000e+00 -1.173259e-01 -1.496507e-01 
7.699000e+00 -1.172915e-01 -1.497995e-01 
7.700000e+00 -1.172566e-01 -1.499475e-01 
7.701000e+00 -1.172212e-01 -1.500947e-01 
7.702000e+00 -1.171853e-01 -1.502412e-01 
7.703000e+00 -1.171488e-01 -1.503870e-01 
7.704000e+00 -1.171118e-01 -1.505320e-01 
7.705000e+00 -1.170743e-01 -1.506763e-01 
7.706000e+00 -1.170363e-01 -1.508198e-01 
7.707000e+00 -1.169977e-01 -1.509626e-01 
7.708000e+00 -1.169586e-01 -1.511046e-01 
7.709000e+00 -1.169190e-01 -1.512458e-01 
7.710000e+00 -1.168788e-01 -1.513863e-01 
7.711000e+00 -1.168381e-01 -1.515260e-01 
7.712000e+00 -1.167969e-01 -1.516649e-01 
7.713000e+00 -1.167551e-01 -1.518031e-01 
7.714000e+00 -1.167128e-01 -1.519404e-01 
7.715000e+00 -1.166700e-01 -1.520770e-01 
7.716000e+00 -1.166266e-01 -1.522128e-01 
7.717000e+00 -1.165827e-01 -1.523479e-01 
7.718000e+00 -1.165382e-01 -1.524821e-01 
7.719000e+00 -1.164932e-01 -1.526156e-01 
7.720000e+00 -1.164476e-01 -1.527482e-01 
7.721000e+00 -1.164015e-01 -1.528801e-01 
7.722000e+00 -1.163548e-01 -1.530111e-01 
7.723000e+00 -1.163076e-01 -1.531414e-01 
7.724000e+00 -1.162599e-01 -1.532708e-01 
7.725000e+00 -1.162115e-01 -1.533994e-01 
7.726000e+00 -1.161627e-01 -1.535273e-01 
7.727000e+00 -1.161132e-01 -1.536543e-01 
7.728000e+00 -1.160633e-01 -1.537804e-01 
7.729000e+00 -1.160127e-01 -1.539058e-01 
7.730000e+00 -1.159616e-01 -1.540304e-01 
7.731000e+00 -1.159099e-01 -1.541541e-01 
7.732000e+00 -1.158577e-01 -1.542770e-01 
7.733000e+00 -1.158049e-01 -1.543990e-01 
7.734000e+00 -1.157515e-01 -1.545202e-01 
7.735000e+00 -1.156976e-01 -1.546406e-01 
7.736000e+00 -1.156431e-01 -1.547601e-01 
7.737000e+00 -1.155881e-01 -1.548788e-01 
7.738000e+00 -1.155324e-01 -1.549967e-01 
7.739000e+00 -1.154762e-01 -1.551137e-01 
7.740000e+00 -1.154194e-01 -1.552298e-01 
7.741000e+00 -1.153621e-01 -1.553451e-01 
7.742000e+00 -1.153041e-01 -1.554596e-01 
7.743000e+00 -1.152456e-01 -1.555731e-01 
7.744000e+00 -1.151865e-01 -1.556859e-01 
7.745000e+00 -1.151269e-01 -1.557977e-01 
7.746000e+00 -1.150666e-01 -1.559087e-01 
7.747000e+00 -1.150058e-01 -1.560188e-01 
7.748000e+00 -1.149444e-01 -1.561280e-01 
7.749000e+00 -1.148824e-01 -1.562364e-01 
7.750000e+00 -1.148198e-01 -1.563438e-01 
7.751000e+00 -1.147566e-01 -1.564504e-01 
7.752000e+00 -1.146928e-01 -1.565561e-01 
7.753000e+00 -1.146285e-01 -1.566610e-01 
7.754000e+00 -1.145635e-01 -1.567649e-01 
7.755000e+00 -1.144980e-01 -1.568679e-01 
7.756000e+00 -1.144318e-01 -1.569700e-01 
7.757000e+00 -1.143651e-01 -1.570713e-01 
7.758000e+00 -1.142978e-01 -1.571716e-01 
7.759000e+00 -1.142298e-01 -1.572710e-01 
7.760000e+00 -1.141613e-01 -1.573696e-01 
7.761000e+00 -1.140922e-01 -1.574672e-01 
7.762000e+00 -1.140224e-01 -1.575639e-01 
7.763000e+00 -1.139521e-01 -1.576597e-01 
7.764000e+00 -1.138811e-01 -1.577545e-01 
7.765000e+00 -1.138096e-01 -1.578485e-01 
7.766000e+00 -1.137374e-01 -1.579415e-01 
7.767000e+00 -1.136647e-01 -1.580336e-01 
7.768000e+00 -1.135913e-01 -1.581248e-01 
7.769000e+00 -1.135173e-01 -1.582150e-01 
7.770000e+00 -1.134427e-01 -1.583043e-01 
7.771000e+00 -1.133675e-01 -1.583927e-01 
7.772000e+00 -1.132916e-01 -1.584801e-01 
7.773000e+00 -1.132152e-01 -1.585666e-01 
7.774000e+00 -1.131381e-01 -1.586521e-01 
7.775000e+00 -1.130604e-01 -1.587367e-01 
7.776000e+00 -1.129821e-01 -1.588204e-01 
7.777000e+00 -1.129032e-01 -1.589031e-01 
7.778000e+00 -1.128236e-01 -1.589848e-01 
7.779000e+00 -1.127435e-01 -1.590656e-01 
7.780000e+00 -1.126627e-01 -1.591454e-01 
7.781000e+00 -1.125812e-01 -1.592243e-01 
7.782000e+00 -1.124992e-01 -1.593022e-01 
7.783000e+00 -1.124165e-01 -1.593791e-01 
7.784000e+00 -1.123332e-01 -1.594550e-01 
7.785000e+00 -1.122492e-01 -1.595300e-01 
7.786000e+00 -1.121646e-01 -1.596040e-01 
7.787000e+00 -1.120794e-01 -1.596771e-01 
7.788000e+00 -1.119936e-01 -1.597491e-01 
7.789000e+00 -1.119071e-01 -1.598202e-01 
7.790000e+00 -1.118200e-01 -1.598903e-01 
7.791000e+00 -1.117322e-01 -1.599593e-01 
7.792000e+00 -1.116438e-01 -1.600274e-01 
7.793000e+00 -1.115548e-01 -1.600946e-01 
7.794000e+00 -1.114651e-01 -1.601607e-01 
7.795000e+00 -1.113747e-01 -1.602258e-01 
7.796000e+00 -1.112838e-01 -1.602899e-01 
7.797000e+00 -1.111921e-01 -1.603530e-01 
7.798000e+00 -1.110999e-01 -1.604151e-01 
7.799000e+00 -1.110069e-01 -1.604762e-01 
7.800000e+00 -1.109134e-01 -1.605363e-01 
7.801000e+00 -1.108192e-01 -1.605954e-01 
7.802000e+00 -1.107243e-01 -1.606534e-01 
7.803000e+00 -1.106288e-01 -1.607105e-01 
7.804000e+00 -1.105326e-01 -1.607665e-01 
7.805000e+00 -1.104357e-01 -1.608215e-01 
7.806000e+00 -1.103382e-01 -1.608755e-01 
7.807000e+00 -1.102401e-01 -1.609284e-01 
7.808000e+00 -1.101413e-01 -1.609804e-01 
7.809000e+00 -1.100418e-01 -1.610313e-01 
7.810000e+00 -1.099417e-01 -1.610811e-01 
7.811000e+00 -1.098409e-01 -1.611299e-01 
7.812000e+00 -1.097394e-01 -1.611777e-01 
7.813000e+00 -1.096373e-01 -1.612244e-01 
7.814000e+00 -1.095345e-01 -1.612701e-01 
7.815000e+00 -1.094310e-01 -1.613148e-01 
7.816000e+00 -1.093269e-01 -1.613584e-01 
7.817000e+00 -1.092221e-01 -1.614009e-01 
7.818000e+00 -1.091166e-01 -1.614424e-01 
7.819000e+00 -1.090105e-01 -1.614829e-01 
7.820000e+00 -1.089037e-01 -1.615223e-01 
7.821000e+00 -1.087962e-01 -1.615606e-01 
7.822000e+00 -1.086880e-01 -1.615979e-01 
7.823000e+00 -1.085792e-01 -1.616341e-01 
7.824000e+00 -1.084697e-01 -1.616692e-01 
7.825000e+00 -1.083595e-01 -1.617033e-01 
7.826000e+00 -1.082486e-01 -1.617363e-01 
7.827000e+00 -1.081371e-01 -1.617682e-01 
7.828000e+00 -1.080248e-01 -1.617990e-01 
7.829000e+00 -1.079119e-01 -1.618288e-01 
7.830000e+00 -1.077983e-01 -1.618575e-01 
7.831000e+00 -1.076840e-01 -1.618851e-01 
7.832000e+00 -1.075690e-01 -1.619116e-01 
7.833000e+00 -1.074534e-01 -1.619371e-01 
7.834000e+00 -1.073370e-01 -1.619614e-01 
7.835000e+00 -1.072200e-01 -1.619847e-01 
7.836000e+00 -1.071022e-01 -1.620069e-01 
7.837000e+00 -1.069838e-01 -1.620279e-01 
7.838000e+00 -1.068647e-01 -1.620479e-01 
7.839000e+00 -1.067449e-01 -1.620668e-01 
7.840000e+00 -1.066244e-01 -1.620846e-01 
7.841000e+00 -1.065032e-01 -1.621013e-01 
7.842000e+00 -1.063813e-01 -1.621168e-01 
7.843000e+00 -1.062587e-01 -1.621313e-01 
7.844000e+00 -1.061354e-01 -1.621446e-01 
7.845000e+00 -1.060114e-01 -1.621569e-01 
7.846000e+00 -1.058867e-01 -1.621680e-01 
7.847000e+00 -1.057613e-01 -1.621780e-01 
7.848000e+00 -1.056352e-01 -1.621869e-01 
7.849000e+00 -1.055084e-01 -1.621947e-01 
7.850000e+00 -1.053809e-01 -1.622014e-01 
7.851000e+00 -1.052527e-01 -1.622069e-01 
7.852000e+00 -1.051238e-01 -1.622113e-01 
7.853000e+00 -1.049941e-01 -1.622146e-01 
7.854000e+00 -1.048638e-01 -1.622167e-01 
7.855000e+00 -1.047328e-01 -1.622178e-01 
7.856000e+00 -1.046010e-01 -1.622176e-01 
7.857000e+00 -1.044685e-01 -1.622164e-01 
7.858000e+00 -1.043354e-01 -1.622140e-01 
7.859000e+00 -1.042015e-01 -1.622105e-01 
7.860000e+00 -1.040669e-01 -1.622058e-01 
7.861000e+00 -1.039315e-01 -1.622000e-01 
7.862000e+00 -1.037955e-01 -1.621931e-01 
7.863000e+00 -1.036587e-01 -1.621850e-01 
7.864000e+00 -1.035213e-01 -1.621757e-01 
7.865000e+00 -1.033831e-01 -1.621653e-01 
7.866000e+00 -1.032441e-01 -1.621538e-01 
7.867000e+00 -1.031045e-01 -1.621411e-01 
7.868000e+00 -1.029642e-01 -1.621272e-01 
7.869000e+00 -1.028231e-01 -1.621122e-01 
7.870000e+00 -1.026813e-01 -1.620960e-01 
7.871000e+00 -1.025387e-01 -1.620787e-01 
7.872000e+00 -1.023955e-01 -1.620602e-01 
7.873000e+00 -1.022515e-01 -1.620405e-01 
7.874000e+00 -1.021068e-01 -1.620197e-01 
7.875000e+00 -1.019614e-01 -1.619977e-01 
7.876000e+00 -1.018152e-01 -1.619745e-01 
7.877000e+00 -1.016683e-01 -1.619502e-01 
7.878000e+00 -1.015207e-01 -1.619246e-01 
7.879000e+00 -1.013723e-01 -1.618980e-01 
7.880000e+00 -1.012232e-01 -1.618701e-01 
7.881000e+00 -1.010734e-01 -1.618410e-01 
7.882000e+00 -1.009228e-01 -1.618108e-01 
7.883000e+00 -1.007716e-01 -1.617794e-01 
7.884000e+00 -1.006195e-01 -1.617468e-01 
7.885000e+00 -1.004668e-01 -1.617130e-01 
7.886000e+00 -1.003133e-01 -1.616781e-01 
7.887000e+00 -1.001590e-01 -1.616419e-01 
7.888000e+00 -1.000040e-01 -1.616046e-01 
7.889000e+00 -9.984833e-02 -1.615660e-01 
7.890000e+00 -9.969187e-02 -1.615263e-01 
7.891000e+00 -9.953467e-02 -1.614854e-01 
7.892000e+00 -9.937673e-02 -1.614433e-01 
7.893000e+00 -9.921805e-02 -1.614000e-01 
7.894000e+00 -9.905862e-02 -1.613554e-01 
7.895000e+00 -9.889845e-02 -1.613097e-01 
7.896000e+00 -9.873753e-02 -1.612628e-01 
7.897000e+00 -9.857587e-02 -1.612147e-01 
7.898000e+00 -9.841346e-02 -1.611654e-01 
7.899000e+00 -9.825031e-02 -1.611148e-01 
7.900000e+00 -9.808641e-02 -1.610631e-01 
7.901000e+00 -9.792175e-02 -1.610101e-01 
7.902000e+00 -9.775635e-02 -1.609559e-01 
7.903000e+00 -9.759020e-02 -1.609006e-01 
7.904000e+00 -9.742330e-02 -1.608440e-01 
7.905000e+00 -9.725564e-02 -1.607862e-01 
7.906000e+00 -9.708724e-02 -1.607271e-01 
7.907000e+00 -9.691808e-02 -1.606669e-01 
7.908000e+00 -9.674817e-02 -1.606054e-01 
7.909000e+00 -9.657750e-02 -1.605427e-01 
7.910000e+00 -9.640608e-02 -1.604788e-01 
7.911000e+00 -9.623390e-02 -1.604137e-01 
7.912000e+00 -9.606097e-02 -1.603473e-01 
7.913000e+00 -9.588728e-02 -1.602798e-01 
7.914000e+00 -9.571283e-02 -1.602109e-01 
7.915000e+00 -9.553763e-02 -1.601409e-01 
7.916000e+00 -9.536167e-02 -1.600696e-01 
7.917000e+00 -9.518494e-02 -1.599971e-01 
7.918000e+00 -9.500746e-02 -1.599234e-01 
7.919000e+00 -9.482922e-02 -1.598484e-01 
7.920000e+00 -9.465021e-02 -1.597722e-01 
7.921000e+00 -9.447045e-02 -1.596948e-01 
7.922000e+00 -9.428992e-02 -1.596161e-01 
7.923000e+00 -9.410863e-02 -1.595362e-01 
7.924000e+00 -9.392657e-02 -1.594550e-01 
7.925000e+00 -9.374376e-02 -1.593726e-01 
7.926000e+00 -9.356017e-02 -1.592890e-01 
7.927000e+00 -9.337583e-02 -1.592041e-01 
7.928000e+00 -9.319071e-02 -1.591179e-01 
7.929000e+00 -9.300483e-02 -1.590305e-01 
7.930000e+00 -9.281819e-02 -1.589419e-01 
7.931000e+00 -9.263077e-02 -1.588520e-01 
7.932000e+00 -9.244259e-02 -1.587609e-01 
7.933000e+00 -9.225364e-02 -1.586685e-01 
7.934000e+00 -9.206393e-02 -1.585749e-01 
7.935000e+00 -9.187344e-02 -1.584800e-01 
7.936000e+00 -9.168218e-02 -1.583839e-01 
7.937000e+00 -9.149015e-02 -1.582865e-01 
7.938000e+00 -9.129736e-02 -1.581878e-01 
7.939000e+00 -9.110379e-02 -1.580879e-01 
7.940000e+00 -9.090945e-02 -1.579868e-01 
7.941000e+00 -9.071434e-02 -1.578844e-01 
7.942000e+00 -9.051845e-02 -1.577807e-01 
7.943000e+00 -9.032179e-02 -1.576757e-01 
7.944000e+00 -9.012436e-02 -1.575695e-01 
7.945000e+00 -8.992616e-02 -1.574621e-01 
7.946000e+00 -8.972718e-02 -1.573533e-01 
7.947000e+00 -8.952743e-02 -1.572434e-01 
7.948000e+00 -8.932690e-02 -1.571321e-01 
7.949000e+00 -8.912559e-02 -1.570196e-01 
7.950000e+00 -8.892351e-02 -1.569058e-01 
7.951000e+00 -8.872066e-02 -1.567907e-01 
7.952000e+00 -8.851703e-02 -1.566744e-01 
7.953000e+00 -8.831262e-02 -1.565568e-01 
7.954000e+00 -8.810743e-02 -1.564379e-01 
7.955000e+00 -8.790147e-02 -1.563178e-01 
7.956000e+00 -8.769473e-02 -1.561964e-01 
7.957000e+00 -8.748721e-02 -1.560737e-01 
7.958000e+00 -8.727891e-02 -1.559497e-01 
7.959000e+00 -8.706983e-02 -1.558245e-01 
7.960000e+00 -8.685998e-02 -1.556980e-01 
7.961000e+00 -8.664934e-02 -1.555702e-01 
7.962000e+00 -8.643792e-02 -1.554412e-01 
7.963000e+00 -8.622573e-02 -1.553108e-01 
7.964000e+00 -8.601275e-02 -1.551792e-01 
7.965000e+00 -8.579900e-02 -1.550463e-01 
7.966000e+00 -8.558446e-02 -1.549121e-01 
7.967000e+00 -8.536914e-02 -1.547767e-01 
7.968000e+00 -8.515304e-02 -1.546400e-01 
7.969000e+00 -8.493616e-02 -1.545020e-01 
7.970000e+00 -8.471850e-02 -1.543627e-01 
7.971000e+00 -8.450005e-02 -1.542221e-01 
7.972000e+00 -8.428082e-02 -1.540802e-01 
7.973000e+00 -8.406081e-02 -1.539371e-01 
7.974000e+00 -8.384002e-02 -1.537927e-01 
7.975000e+00 -8.361845e-02 -1.536470e-01 
7.976000e+00 -8.339609e-02 -1.535000e-01 
7.977000e+00 -8.317295e-02 -1.533517e-01 
7.978000e+00 -8.294902e-02 -1.532021e-01 
7.979000e+00 -8.272431e-02 -1.530513e-01 
7.980000e+00 -8.249882e-02 -1.528991e-01 
7.981000e+00 -8.227254e-02 -1.527457e-01 
7.982000e+00 -8.204548e-02 -1.525910e-01 
7.983000e+00 -8.181764e-02 -1.524350e-01 
7.984000e+00 -8.158901e-02 -1.522777e-01 
7.985000e+00 -8.135960e-02 -1.521191e-01 
7.986000e+00 -8.112940e-02 -1.519593e-01 
7.987000e+00 -8.089842e-02 -1.517981e-01 
7.988000e+00 -8.066665e-02 -1.516357e-01 
7.989000e+00 -8.043410e-02 -1.514719e-01 
7.990000e+00 -8.020077e-02 -1.513069e-01 
7.991000e+00 -7.996665e-02 -1.511406e-01 
7.992000e+00 -7.973174e-02 -1.509730e-01 
7.993000e+00 -7.949605e-02 -1.508041e-01 
7.994000e+00 -7.925957e-02 -1.506339e-01 
7.995000e+00 -7.902231e-02 -1.504624e-01 
7.996000e+00 -7.878427e-02 -1.502896e-01 
7.997000e+00 -7.854544e-02 -1.501155e-01 
7.998000e+00 -7.830582e-02 -1.499402e-01 
7.999000e+00 -7.806542e-02 -1.497635e-01 
8.000000e+00 -7.782424e-02 -1.495856e-01 
8.001000e+00 -7.758227e-02 -1.494063e-01 
8.002000e+00 -7.733951e-02 -1.492258e-01 
8.003000e+00 -7.709597e-02 -1.490440e-01 
8.004000e+00 -7.685165e-02 -1.488609e-01 
8.005000e+00 -7.660654e-02 -1.486764e-01 
8.006000e+00 -7.636064e-02 -1.484907e-01 
8.007000e+00 -7.611397e-02 -1.483037e-01 
8.008000e+00 -7.586650e-02 -1.481154e-01 
8.009000e+00 -7.561825e-02 -1.479258e-01 
8.010000e+00 -7.536922e-02 -1.477350e-01 
8.011000e+00 -7.511941e-02 -1.475428e-01 
8.012000e+00 -7.486881e-02 -1.473493e-01 
8.013000e+00 -7.461742e-02 -1.471545e-01 
8.014000e+00 -7.436525e-02 -1.469585e-01 
8.015000e+00 -7.411230e-02 -1.467611e-01 
8.016000e+00 -7.385857e-02 -1.465625e-01 
8.017000e+00 -7.360405e-02 -1.463625e-01 
8.018000e+00 -7.334874e-02 -1.461613e-01 
8.019000e+00 -7.309266e-02 -1.459588e-01 
8.020000e+00 -7.283579e-02 -1.457550e-01 
8.021000e+00 -7.257814e-02 -1.455498e-01 
8.022000e+00 -7.231971e-02 -1.453434e-01 
8.023000e+00 -7.206049e-02 -1.451357e-01 
8.024000e+00 -7.180050e-02 -1.449267e-01 
8.025000e+00 -7.153972e-02 -1.447164e-01 
8.026000e+00 -7.127816e-02 -1.445049e-01 
8.027000e+00 -7.101582e-02 -1.442920e-01 
8.028000e+00 -7.075270e-02 -1.440778e-01 
8.029000e+00 -7.048879e-02 -1.438624e-01 
8.030000e+00 -7.022411e-02 -1.436456e-01 
8.031000e+00 -6.995865e-02 -1.434276e-01 
8.032000e+00 -6.969240e-02 -1.432082e-01 
8.033000e+00 -6.942538e-02 -1.429876e-01 
8.034000e+00 -6.915758e-02 -1.427657e-01 
8.035000e+00 -6.888900e-02 -1.425425e-01 
8.036000e+00 -6.861964e-02 -1.423180e-01 
8.037000e+00 -6.834950e-02 -1.420922e-01 
8.038000e+00 -6.807859e-02 -1.418652e-01 
8.039000e+00 -6.780689e-02 -1.416368e-01 
8.040000e+00 -6.753442e-02 -1.414072e-01 
8.041000e+00 -6.726118e-02 -1.411762e-01 
8.042000e+00 -6.698715e-02 -1.409440e-01 
8.043000e+00 -6.671236e-02 -1.407105e-01 
8.044000e+00 -6.643678e-02 -1.404757e-01 
8.045000e+00 -6.616043e-02 -1.402396e-01 
8.046000e+00 -6.588331e-02 -1.400022e-01 
8.047000e+00 -6.560541e-02 -1.397636e-01 
8.048000e+00 -6.532674e-02 -1.395236e-01 
8.049000e+00 -6.504730e-02 -1.392824e-01 
8.050000e+00 -6.476708e-02 -1.390399e-01 
8.051000e+00 -6.448609e-02 -1.387961e-01 
8.052000e+00 -6.420433e-02 -1.385511e-01 
8.053000e+00 -6.392179e-02 -1.383047e-01 
8.054000e+00 -6.363849e-02 -1.380571e-01 
8.055000e+00 -6.335442e-02 -1.378082e-01 
8.056000e+00 -6.306957e-02 -1.375580e-01 
8.057000e+00 -6.278396e-02 -1.373065e-01 
8.058000e+00 -6.249758e-02 -1.370537e-01 
8.059000e+00 -6.221043e-02 -1.367997e-01 
8.060000e+00 -6.192251e-02 -1.365444e-01 
8.061000e+00 -6.163383e-02 -1.362878e-01 
8.062000e+00 -6.134438e-02 -1.360300e-01 
8.063000e+00 -6.105416e-02 -1.357708e-01 
8.064000e+00 -6.076318e-02 -1.355104e-01 
8.065000e+00 -6.047143e-02 -1.352488e-01 
8.066000e+00 -6.017892e-02 -1.349858e-01 
8.067000e+00 -5.988565e-02 -1.347216e-01 
8.068000e+00 -5.959161e-02 -1.344561e-01 
8.069000e+00 -5.929681e-02 -1.341893e-01 
8.070000e+00 -5.900125e-02 -1.339213e-01 
8.071000e+00 -5.870493e-02 -1.336520e-01 
8.072000e+00 -5.840785e-02 -1.333814e-01 
8.073000e+00 -5.811001e-02 -1.331096e-01 
8.074000e+00 -5.781141e-02 -1.328365e-01 
8.075000e+00 -5.751206e-02 -1.325621e-01 
8.076000e+00 -5.721194e-02 -1.322865e-01 
8.077000e+00 -5.691107e-02 -1.320096e-01 
8.078000e+00 -5.660945e-02 -1.317314e-01 
8.079000e+00 -5.630707e-02 -1.314520e-01 
8.080000e+00 -5.600393e-02 -1.311713e-01 
8.081000e+00 -5.570004e-02 -1.308894e-01 
8.082000e+00 -5.539540e-02 -1.306062e-01 
8.083000e+00 -5.509001e-02 -1.303218e-01 
8.084000e+00 -5.478387e-02 -1.300361e-01 
8.085000e+00 -5.447697e-02 -1.297491e-01 
8.086000e+00 -5.416933e-02 -1.294609e-01 
8.087000e+00 -5.386094e-02 -1.291714e-01 
8.088000e+00 -5.355180e-02 -1.288807e-01 
8.089000e+00 -5.324191e-02 -1.285887e-01 
8.090000e+00 -5.293128e-02 -1.282955e-01 
8.091000e+00 -5.261990e-02 -1.280011e-01 
8.092000e+00 -5.230777e-02 -1.277054e-01 
8.093000e+00 -5.199491e-02 -1.274084e-01 
8.094000e+00 -5.168130e-02 -1.271102e-01 
8.095000e+00 -5.136695e-02 -1.268108e-01 
8.096000e+00 -5.105186e-02 -1.265101e-01 
8.097000e+00 -5.073603e-02 -1.262082e-01 
8.098000e+00 -5.041946e-02 -1.259050e-01 
8.099000e+00 -5.010215e-02 -1.256006e-01 
8.100000e+00 -4.978411e-02 -1.252950e-01 
8.101000e+00 -4.946533e-02 -1.249881e-01 
8.102000e+00 -4.914581e-02 -1.246800e-01 
8.103000e+00 -4.882556e-02 -1.243707e-01 
8.104000e+00 -4.850458e-02 -1.240601e-01 
8.105000e+00 -4.818287e-02 -1.237483e-01 
8.106000e+00 -4.786042e-02 -1.234353e-01 
8.107000e+00 -4.753725e-02 -1.231210e-01 
8.108000e+00 -4.721335e-02 -1.228055e-01 
8.109000e+00 -4.688872e-02 -1.224888e-01 
8.110000e+00 -4.656336e-02 -1.221709e-01 
8.111000e+00 -4.623727e-02 -1.218518e-01 
8.112000e+00 -4.591047e-02 -1.215314e-01 
8.113000e+00 -4.558293e-02 -1.212098e-01 
8.114000e+00 -4.525468e-02 -1.208870e-01 
8.115000e+00 -4.492571e-02 -1.205630e-01 
8.116000e+00 -4.459601e-02 -1.202378e-01 
8.117000e+00 -4.426560e-02 -1.199113e-01 
8.118000e+00 -4.393446e-02 -1.195837e-01 
8.119000e+00 -4.360262e-02 -1.192548e-01 
8.120000e+00 -4.327005e-02 -1.189248e-01 
8.121000e+00 -4.293677e-02 -1.185935e-01 
8.122000e+00 -4.260278e-02 -1.182610e-01 
8.123000e+00 -4.226808e-02 -1.179274e-01 
8.124000e+00 -4.193266e-02 -1.175925e-01 
8.125000e+00 -4.159654e-02 -1.172564e-01 
8.126000e+00 -4.125971e-02 -1.169191e-01 
8.127000e+00 -4.092217e-02 -1.165807e-01 
8.128000e+00 -4.058392e-02 -1.162410e-01 
8.129000e+00 -4.024497e-02 -1.159002e-01 
8.130000e+00 -3.990532e-02 -1.155581e-01 
8.131000e+00 -3.956496e-02 -1.152149e-01 
8.132000e+00 -3.922391e-02 -1.148705e-01 
8.133000e+00 -3.888215e-02 -1.145249e-01 
8.134000e+00 -3.853970e-02 -1.141781e-01 
8.135000e+00 -3.819655e-02 -1.138301e-01 
8.136000e+00 -3.785270e-02 -1.134810e-01 
8.137000e+00 -3.750816e-02 -1.131307e-01 
8.138000e+00 -3.716293e-02 -1.127792e-01 
8.139000e+00 -3.681701e-02 -1.124265e-01 
8.140000e+00 -3.647039e-02 -1.120727e-01 
8.141000e+00 -3.612309e-02 -1.117177e-01 
8.142000e+00 -3.577510e-02 -1.113615e-01 
8.143000e+00 -3.542643e-02 -1.110042e-01 
8.144000e+00 -3.507706e-02 -1.106457e-01 
8.145000e+00 -3.472702e-02 -1.102860e-01 
8.146000e+00 -3.437630e-02 -1.099252e-01 
8.147000e+00 -3.402489e-02 -1.095632e-01 
8.148000e+00 -3.367281e-02 -1.092001e-01 
8.149000e+00 -3.332005e-02 -1.088358e-01 
8.150000e+00 -3.296661e-02 -1.084703e-01 
8.151000e+00 -3.261250e-02 -1.081037e-01 
8.152000e+00 -3.225772e-02 -1.077360e-01 
8.153000e+00 -3.190226e-02 -1.073671e-01 
8.154000e+00 -3.154614e-02 -1.069971e-01 
8.155000e+00 -3.118935e-02 -1.066259e-01 
8.156000e+00 -3.083189e-02 -1.062536e-01 
8.157000e+00 -3.047376e-02 -1.058802e-01 
8.158000e+00 -3.011497e-02 -1.055056e-01 
8.159000e+00 -2.975553e-02 -1.051299e-01 
8.160000e+00 -2.939541e-02 -1.047531e-01 
8.161000e+00 -2.903465e-02 -1.043751e-01 
8.162000e+00 -2.867322e-02 -1.039960e-01 
8.163000e+00 -2.831114e-02 -1.036158e-01 
8.164000e+00 -2.794840e-02 -1.032345e-01 
8.165000e+00 -2.758501e-02 -1.028520e-01 
8.166000e+00 -2.722098e-02 -1.024685e-01 
8.167000e+00 -2.685629e-02 -1.020838e-01 
8.168000e+00 -2.649095e-02 -1.016980e-01 
8.169000e+00 -2.612497e-02 -1.013111e-01 
8.170000e+00 -2.575835e-02 -1.009231e-01 
8.171000e+00 -2.539108e-02 -1.005340e-01 
8.172000e+00 -2.502317e-02 -1.001438e-01 
8.173000e+00 -2.465463e-02 -9.975246e-02 
8.174000e+00 -2.428544e-02 -9.936005e-02 
8.175000e+00 -2.391562e-02 -9.896655e-02 
8.176000e+00 -2.354517e-02 -9.857196e-02 
8.177000e+00 -2.317409e-02 -9.817628e-02 
8.178000e+00 -2.280237e-02 -9.777951e-02 
8.179000e+00 -2.243003e-02 -9.738165e-02 
8.180000e+00 -2.205706e-02 -9.698272e-02 
8.181000e+00 -2.168347e-02 -9.658270e-02 
8.182000e+00 -2.130925e-02 -9.618161e-02 
8.183000e+00 -2.093441e-02 -9.577945e-02 
8.184000e+00 -2.055895e-02 -9.537621e-02 
8.185000e+00 -2.018288e-02 -9.497190e-02 
8.186000e+00 -1.980619e-02 -9.456653e-02 
8.187000e+00 -1.942888e-02 -9.416010e-02 
8.188000e+00 -1.905097e-02 -9.375260e-02 
8.189000e+00 -1.867244e-02 -9.334404e-02 
8.190000e+00 -1.829331e-02 -9.293443e-02 
8.191000e+00 -1.791357e-02 -9.252377e-02 
8.192000e+00 -1.753322e-02 -9.211205e-02 
8.193000e+00 -1.715228e-02 -9.169929e-02 
8.194000e+00 -1.677073e-02 -9.128548e-02 
8.195000e+00 -1.638858e-02 -9.087063e-02 
8.196000e+00 -1.600584e-02 -9.045474e-02 
8.197000e+00 -1.562250e-02 -9.003781e-02 
8.198000e+00 -1.523858e-02 -8.961986e-02 
8.199000e+00 -1.485406e-02 -8.920086e-02 
8.200000e+00 -1.446895e-02 -8.878085e-02 
8.201000e+00 -1.408325e-02 -8.835980e-02 
8.202000e+00 -1.369697e-02 -8.793773e-02 
8.203000e+00 -1.331011e-02 -8.751465e-02 
8.204000e+00 -1.292267e-02 -8.709054e-02 
8.205000e+00 -1.253465e-02 -8.666543e-02 
8.206000e+00 -1.214605e-02 -8.623930e-02 
8.207000e+00 -1.175688e-02 -8.581216e-02 
8.208000e+00 -1.136714e-02 -8.538402e-02 
8.209000e+00 -1.097682e-02 -8.495487e-02 
8.210000e+00 -1.058594e-02 -8.452473e-02 
8.211000e+00 -1.019450e-02 -8.409359e-02 
8.212000e+00 -9.802484e-03 -8.366146e-02 
8.213000e+00 -9.409912e-03 -8.322834e-02 
8.214000e+00 -9.016780e-03 -8.279422e-02 
8.215000e+00 -8.623090e-03 -8.235913e-02 
8.216000e+00 -8.228846e-03 -8.192305e-02 
8.217000e+00 -7.834048e-03 -8.148600e-02 
8.218000e+00 -7.438700e-03 -8.104797e-02 
8.219000e+00 -7.042803e-03 -8.060897e-02 
8.220000e+00 -6.646360e-03 -8.016900e-02 
8.221000e+00 -6.249372e-03 -7.972806e-02 
8.222000e+00 -5.851843e-03 -7.928617e-02 
8.223000e+00 -5.453774e-03 -7.884331e-02 
8.224000e+00 -5.055167e-03 -7.839949e-02 
8.225000e+00 -4.656026e-03 -7.795473e-02 
8.226000e+00 -4.256351e-03 -7.750901e-02 
8.227000e+00 -3.856146e-03 -7.706235e-02 
8.228000e+00 -3.455412e-03 -7.661474e-02 
8.229000e+00 -3.054152e-03 -7.616619e-02 
8.230000e+00 -2.652369e-03 -7.571671e-02 
8.231000e+00 -2.250064e-03 -7.526629e-02 
8.232000e+00 -1.847240e-03 -7.481494e-02 
8.233000e+00 -1.443899e-03 -7.436266e-02 
8.234000e+00 -1.040043e-03 -7.390946e-02 
8.235000e+00 -6.356758e-04 -7.345534e-02 
8.236000e+00 -2.307987e-04 -7.300030e-02 
8.237000e+00 1.745858e-04 -7.254435e-02 
8.238000e+00 5.804752e-04 -7.208749e-02 
8.239000e+00 9.868672e-04 -7.162972e-02 
8.240000e+00 1.393759e-03 -7.117104e-02 
8.241000e+00 1.801149e-03 -7.071147e-02 
8.242000e+00 2.209034e-03 -7.025100e-02 
8.243000e+00 2.617412e-03 -6.978963e-02 
8.244000e+00 3.026280e-03 -6.932738e-02 
8.245000e+00 3.435637e-03 -6.886423e-02 
8.246000e+00 3.845479e-03 -6.840021e-02 
8.247000e+00 4.255803e-03 -6.793530e-02 
8.248000e+00 4.666609e-03 -6.746952e-02 
8.249000e+00 5.077892e-03 -6.700287e-02 
8.250000e+00 5.489651e-03 -6.653534e-02 
8.251000e+00 5.901883e-03 -6.606695e-02 
8.252000e+00 6.314585e-03 -6.559770e-02 
8.253000e+00 6.727755e-03 -6.512759e-02 
8.254000e+00 7.141390e-03 -6.465662e-02 
8.255000e+00 7.555489e-03 -6.418480e-02 
8.256000e+00 7.970047e-03 -6.371214e-02 
8.257000e+00 8.385064e-03 -6.323863e-02 
8.258000e+00 8.800535e-03 -6.276428e-02 
8.259000e+00 9.216459e-03 -6.228909e-02 
8.260000e+00 9.632832e-03 -6.181307e-02 
8.261000e+00 1.004965e-02 -6.133621e-02 
8.262000e+00 1.046692e-02 -6.085854e-02 
8.263000e+00 1.088463e-02 -6.038004e-02 
8.264000e+00 1.130277e-02 -5.990072e-02 
8.265000e+00 1.172136e-02 -5.942058e-02 
8.266000e+00 1.214037e-02 -5.893964e-02 
8.267000e+00 1.255982e-02 -5.845788e-02 
8.268000e+00 1.297970e-02 -5.797532e-02 
8.269000e+00 1.340000e-02 -5.749197e-02 
8.270000e+00 1.382073e-02 -5.700781e-02 
8.271000e+00 1.424188e-02 -5.652287e-02 
8.272000e+00 1.466344e-02 -5.603713e-02 
8.273000e+00 1.508543e-02 -5.555061e-02 
8.274000e+00 1.550782e-02 -5.506331e-02 
8.275000e+00 1.593062e-02 -5.457523e-02 
8.276000e+00 1.635383e-02 -5.408638e-02 
8.277000e+00 1.677744e-02 -5.359675e-02 
8.278000e+00 1.720146e-02 -5.310637e-02 
8.279000e+00 1.762587e-02 -5.261522e-02 
8.280000e+00 1.805068e-02 -5.212331e-02 
8.281000e+00 1.847588e-02 -5.163065e-02 
8.282000e+00 1.890147e-02 -5.113723e-02 
8.283000e+00 1.932745e-02 -5.064308e-02 
8.284000e+00 1.975381e-02 -5.014817e-02 
8.285000e+00 2.018056e-02 -4.965254e-02 
8.286000e+00 2.060768e-02 -4.915616e-02 
8.287000e+00 2.103518e-02 -4.865906e-02 
8.288000e+00 2.146306e-02 -4.816123e-02 
8.289000e+00 2.189130e-02 -4.766267e-02 
8.290000e+00 2.231991e-02 -4.716340e-02 
8.291000e+00 2.274888e-02 -4.666342e-02 
8.292000e+00 2.317822e-02 -4.616272e-02 
8.293000e+00 2.360791e-02 -4.566132e-02 
8.294000e+00 2.403796e-02 -4.515921e-02 
8.295000e+00 2.446836e-02 -4.465641e-02 
8.296000e+00 2.489911e-02 -4.415292e-02 
8.297000e+00 2.533021e-02 -4.364873e-02 
8.298000e+00 2.576165e-02 -4.314386e-02 
8.299000e+00 2.619344e-02 -4.263830e-02 
8.300000e+00 2.662556e-02 -4.213207e-02 
8.301000e+00 2.705801e-02 -4.162516e-02 
8.302000e+00 2.749080e-02 -4.111759e-02 
8.303000e+00 2.792392e-02 -4.060935e-02 
8.304000e+00 2.835736e-02 -4.010045e-02 
8.305000e+00 2.879112e-02 -3.959089e-02 
8.306000e+00 2.922521e-02 -3.908068e-02 
8.307000e+00 2.965961e-02 -3.856982e-02 
8.308000e+00 3.009432e-02 -3.805832e-02 
8.309000e+00 3.052934e-02 -3.754618e-02 
8.310000e+00 3.096468e-02 -3.703340e-02 
8.311000e+00 3.140031e-02 -3.651999e-02 
8.312000e+00 3.183625e-02 -3.600595e-02 
8.313000e+00 3.227249e-02 -3.549129e-02 
8.314000e+00 3.270902e-02 -3.497601e-02 
8.315000e+00 3.314584e-02 -3.446012e-02 
8.316000e+00 3.358295e-02 -3.394362e-02 
8.317000e+00 3.402035e-02 -3.342651e-02 
8.318000e+00 3.445803e-02 -3.290880e-02 
8.319000e+00 3.489599e-02 -3.239049e-02 
8.320000e+00 3.533422e-02 -3.187159e-02 
8.321000e+00 3.577273e-02 -3.135211e-02 
8.322000e+00 3.621151e-02 -3.083204e-02 
8.323000e+00 3.665055e-02 -3.031139e-02 
8.324000e+00 3.708986e-02 -2.979016e-02 
8.325000e+00 3.752943e-02 -2.926836e-02 
8.326000e+00 3.796925e-02 -2.874600e-02 
8.327000e+00 3.840933e-02 -2.822308e-02 
8.328000e+00 3.884966e-02 -2.769959e-02 
8.329000e+00 3.929024e-02 -2.717556e-02 
8.330000e+00 3.973106e-02 -2.665097e-02 
8.331000e+00 4.017212e-02 -2.612585e-02 
8.332000e+00 4.061342e-02 -2.560018e-02 
8.333000e+00 4.105495e-02 -2.507398e-02 
8.334000e+00 4.149672e-02 -2.454725e-02 
8.335000e+00 4.193871e-02 -2.401999e-02 
8.336000e+00 4.238093e-02 -2.349221e-02 
8.337000e+00 4.282336e-02 -2.296391e-02 
8.338000e+00 4.326602e-02 -2.243510e-02 
8.339000e+00 4.370889e-02 -2.190578e-02 
8.340000e+00 4.415197e-02 -2.137596e-02 
8.341000e+00 4.459526e-02 -2.084564e-02 
8.342000e+00 4.503875e-02 -2.031483e-02 
8.343000e+00 4.548245e-02 -1.978352e-02 
8.344000e+00 4.592634e-02 -1.925173e-02 
8.345000e+00 4.637043e-02 -1.871947e-02 
8.346000e+00 4.681471e-02 -1.818672e-02 
8.347000e+00 4.725917e-02 -1.765350e-02 
8.348000e+00 4.770382e-02 -1.711982e-02 
8.349000e+00 4.814865e-02 -1.658568e-02 
8.350000e+00 4.859366e-02 -1.605108e-02 
8.351000e+00 4.903884e-02 -1.551602e-02 
8.352000e+00 4.948419e-02 -1.498052e-02 
8.353000e+00 4.992971e-02 -1.444457e-02 
8.354000e+00 5.037540e-02 -1.390819e-02 
8.355000e+00 5.082124e-02 -1.337137e-02 
8.356000e+00 5.126724e-02 -1.283413e-02 
8.357000e+00 5.171340e-02 -1.229645e-02 
8.358000e+00 5.215970e-02 -1.175836e-02 
8.359000e+00 5.260615e-02 -1.121986e-02 
8.360000e+00 5.305274e-02 -1.068094e-02 
8.361000e+00 5.349948e-02 -1.014162e-02 
8.362000e+00 5.394634e-02 -9.601900e-03 
8.363000e+00 5.439334e-02 -9.061782e-03 
8.364000e+00 5.484047e-02 -8.521273e-03 
8.365000e+00 5.528773e-02 -7.980378e-03 
8.366000e+00 5.573511e-02 -7.439101e-03 
8.367000e+00 5.618260e-02 -6.897448e-03 
8.368000e+00 5.663021e-02 -6.355422e-03 
8.369000e+00 5.707793e-02 -5.813030e-03 
8.370000e+00 5.752576e-02 -5.270276e-03 
8.371000e+00 5.797369e-02 -4.727164e-03 
8.372000e+00 5.842173e-02 -4.183699e-03 
8.373000e+00 5.886986e-02 -3.639887e-03 
8.374000e+00 5.931808e-02 -3.095732e-03 
8.375000e+00 5.976639e-02 -2.551239e-03 
8.376000e+00 6.021479e-02 -2.006413e-03 
8.377000e+00 6.066327e-02 -1.461259e-03 
8.378000e+00 6.111183e-02 -9.157815e-04 
8.379000e+00 6.156047e-02 -3.699858e-04 
8.380000e+00 6.200918e-02 1.761234e-04 
8.381000e+00 6.245795e-02 7.225411e-04 
8.382000e+00 6.290679e-02 1.269262e-03 
8.383000e+00 6.335569e-02 1.816282e-03 
8.384000e+00 6.380465e-02 2.363596e-03 
8.385000e+00 6.425366e-02 2.911199e-03 
8.386000e+00 6.470272e-02 3.459085e-03 
8.387000e+00 6.515183e-02 4.007250e-03 
8.388000e+00 6.560098e-02 4.555689e-03 
8.389000e+00 6.605017e-02 5.104397e-03 
8.390000e+00 6.649939e-02 5.653368e-03 
8.391000e+00 6.694864e-02 6.202599e-03 
8.392000e+00 6.739792e-02 6.752083e-03 
8.393000e+00 6.784723e-02 7.301816e-03 
8.394000e+00 6.829655e-02 7.851793e-03 
8.395000e+00 6.874590e-02 8.402009e-03 
8.396000e+00 6.919525e-02 8.952459e-03 
8.397000e+00 6.964461e-02 9.503137e-03 
8.398000e+00 7.009398e-02 1.005404e-02 
8.399000e+00 7.054335e-02 1.060516e-02 
8.400000e+00 7.099272e-02 1.115649e-02 
8.401000e+00 7.144208e-02 1.170804e-02 
8.402000e+00 7.189143e-02 1.225978e-02 
8.403000e+00 7.234077e-02 1.281173e-02 
8.404000e+00 7.279009e-02 1.336387e-02 
8.405000e+00 7.323939e-02 1.391619e-02 
8.406000e+00 7.368866e-02 1.446870e-02 
8.407000e+00 7.413790e-02 1.502139e-02 
8.408000e+00 7.458711e-02 1.557425e-02 
8.409000e+00 7.503629e-02 1.612728e-02 
8.410000e+00 7.548543e-02 1.668047e-02 
8.411000e+00 7.593452e-02 1.723382e-02 
8.412000e+00 7.638356e-02 1.778732e-02 
8.413000e+00 7.683255e-02 1.834096e-02 
8.414000e+00 7.728148e-02 1.889475e-02 
8.415000e+00 7.773036e-02 1.944868e-02 
8.416000e+00 7.817917e-02 2.000274e-02 
8.417000e+00 7.862792e-02 2.055692e-02 
8.418000e+00 7.907659e-02 2.111123e-02 
8.419000e+00 7.952519e-02 2.166565e-02 
8.420000e+00 7.997371e-02 2.222018e-02 
8.421000e+00 8.042215e-02 2.277482e-02 
8.422000e+00 8.087050e-02 2.332956e-02 
8.423000e+00 8.131876e-02 2.388440e-02 
8.424000e+00 8.176692e-02 2.443932e-02 
8.425000e+00 8.221499e-02 2.499433e-02 
8.426000e+00 8.266295e-02 2.554942e-02 
8.427000e+00 8.311081e-02 2.610459e-02 
8.428000e+00 8.355856e-02 2.665982e-02 
8.429000e+00 8.400619e-02 2.721512e-02 
8.430000e+00 8.445371e-02 2.777047e-02 
8.431000e+00 8.490110e-02 2.832588e-02 
8.432000e+00 8.534837e-02 2.888134e-02 
8.433000e+00 8.579551e-02 2.943684e-02 
8.434000e+00 8.624251e-02 2.999238e-02 
8.435000e+00 8.668938e-02 3.054796e-02 
8.436000e+00 8.713611e-02 3.110356e-02 
8.437000e+00 8.758269e-02 3.165918e-02 
8.438000e+00 8.802912e-02 3.221481e-02 
8.439000e+00 8.847539e-02 3.277046e-02 
8.440000e+00 8.892151e-02 3.332612e-02 
8.441000e+00 8.936747e-02 3.388178e-02 
8.442000e+00 8.981326e-02 3.443743e-02 
8.443000e+00 9.025888e-02 3.499307e-02 
8.444000e+00 9.070433e-02 3.554870e-02 
8.445000e+00 9.114960e-02 3.610430e-02 
8.446000e+00 9.159469e-02 3.665989e-02 
8.447000e+00 9.203959e-02 3.721544e-02 
8.448000e+00 9.248431e-02 3.777095e-02 
8.449000e+00 9.292883e-02 3.832642e-02 
8.450000e+00 9.337315e-02 3.888185e-02 
8.451000e+00 9.381727e-02 3.943722e-02 
8.452000e+00 9.426118e-02 3.999254e-02 
8.453000e+00 9.470489e-02 4.054779e-02 
8.454000e+00 9.514838e-02 4.110297e-02 
8.455000e+00 9.559165e-02 4.165808e-02 
8.456000e+00 9.603471e-02 4.221311e-02 
8.457000e+00 9.647753e-02 4.276806e-02 
8.458000e+00 9.692013e-02 4.332292e-02 
8.459000e+00 9.736249e-02 4.387768e-02 
8.460000e+00 9.780461e-02 4.443234e-02 
8.461000e+00 9.824649e-02 4.498690e-02 
8.462000e+00 9.868813e-02 4.554134e-02 
8.463000e+00 9.912951e-02 4.609567e-02 
8.464000e+00 9.957064e-02 4.664987e-02 
8.465000e+00 1.000115e-01 4.720395e-02 
8.466000e+00 1.004521e-01 4.775790e-02 
8.467000e+00 1.008925e-01 4.831171e-02 
8.468000e+00 1.013325e-01 4.886537e-02 
8.469000e+00 1.017723e-01 4.941888e-02 
8.470000e+00 1.022118e-01 4.997224e-02 
8.471000e+00 1.026511e-01 5.052544e-02 
8.472000e+00 1.030900e-01 5.107848e-02 
8.473000e+00 1.035287e-01 5.163134e-02 
8.474000e+00 1.039670e-01 5.218403e-02 
8.475000e+00 1.044051e-01 5.273654e-02 
8.476000e+00 1.048429e-01 5.328886e-02 
8.477000e+00 1.052803e-01 5.384099e-02 
8.478000e+00 1.057174e-01 5.439292e-02 
8.479000e+00 1.061543e-01 5.494465e-02 
8.480000e+00 1.065908e-01 5.549617e-02 
8.481000e+00 1.070269e-01 5.604747e-02 
8.482000e+00 1.074628e-01 5.659856e-02 
8.483000e+00 1.078983e-01 5.714942e-02 
8.484000e+00 1.083335e-01 5.770005e-02 
8.485000e+00 1.087683e-01 5.825044e-02 
8.486000e+00 1.092028e-01 5.880060e-02 
8.487000e+00 1.096369e-01 5.935051e-02 
8.488000e+00 1.100707e-01 5.990016e-02 
8.489000e+00 1.105042e-01 6.044956e-02 
8.490000e+00 1.109372e-01 6.099869e-02 
8.491000e+00 1.113699e-01 6.154756e-02 
8.492000e+00 1.118023e-01 6.209615e-02 
8.493000e+00 1.122342e-01 6.264447e-02 
8.494000e+00 1.126658e-01 6.319250e-02 
8.495000e+00 1.130970e-01 6.374024e-02 
8.496000e+00 1.135278e-01 6.428768e-02 
8.497000e+00 1.139582e-01 6.483482e-02 
8.498000e+00 1.143882e-01 6.538166e-02 
8.499000e+00 1.148179e-01 6.592818e-02 
8.500000e+00 1.152471e-01 6.647439e-02 
8.501000e+00 1.156759e-01 6.702028e-02 
8.502000e+00 1.161043e-01 6.756583e-02 
8.503000e+00 1.165323e-01 6.811105e-02 
8.504000e+00 1.169598e-01 6.865594e-02 
8.505000e+00 1.173870e-01 6.920048e-02 
8.506000e+00 1.178137e-01 6.974466e-02 
8.507000e+00 1.182400e-01 7.028850e-02 
8.508000e+00 1.186658e-01 7.083197e-02 
8.509000e+00 1.190912e-01 7.137507e-02 
8.510000e+00 1.195162e-01 7.191781e-02 
8.511000e+00 1.199407e-01 7.246016e-02 
8.512000e+00 1.203647e-01 7.300214e-02 
8.513000e+00 1.207883e-01 7.354372e-02 
8.514000e+00 1.212114e-01 7.408491e-02 
8.515000e+00 1.216341e-01 7.462571e-02 
8.516000e+00 1.220563e-01 7.516609e-02 
8.517000e+00 1.224780e-01 7.570607e-02 
8.518000e+00 1.228992e-01 7.624563e-02 
8.519000e+00 1.233200e-01 7.678477e-02 
8.520000e+00 1.237403e-01 7.732349e-02 
8.521000e+00 1.241600e-01 7.786177e-02 
8.522000e+00 1.245793e-01 7.839961e-02 
8.523000e+00 1.249981e-01 7.893701e-02 
8.524000e+00 1.254164e-01 7.947397e-02 
8.525000e+00 1.258341e-01 8.001047e-02 
8.526000e+00 1.262514e-01 8.054651e-02 
8.527000e+00 1.266681e-01 8.108208e-02 
8.528000e+00 1.270843e-01 8.161719e-02 
8.529000e+00 1.275000e-01 8.215182e-02 
8.530000e+00 1.279152e-01 8.268597e-02 
8.531000e+00 1.283298e-01 8.321963e-02 
8.532000e+00 1.287439e-01 8.375280e-02 
8.533000e+00 1.291574e-01 8.428547e-02 
8.534000e+00 1.295704e-01 8.481764e-02 
8.535000e+00 1.299828e-01 8.534930e-02 
8.536000e+00 1.303947e-01 8.588045e-02 
8.537000e+00 1.308060e-01 8.641108e-02 
8.538000e+00 1.312168e-01 8.694118e-02 
8.539000e+00 1.316270e-01 8.747076e-02 
8.540000e+00 1.320366e-01 8.799979e-02 
8.541000e+00 1.324457e-01 8.852829e-02 
8.542000e+00 1.328541e-01 8.905624e-02 
8.543000e+00 1.332620e-01 8.958364e-02 
8.544000e+00 1.336693e-01 9.011048e-02 
8.545000e+00 1.340760e-01 9.063676e-02 
8.546000e+00 1.344821e-01 9.116247e-02 
8.547000e+00 1.348876e-01 9.168761e-02 
8.548000e+00 1.352925e-01 9.221217e-02 
8.549000e+00 1.356968e-01 9.273614e-02 
8.550000e+00 1.361004e-01 9.325952e-02 
8.551000e+00 1.365035e-01 9.378231e-02 
8.552000e+00 1.369059e-01 9.430450e-02 
8.553000e+00 1.373077e-01 9.482608e-02 
8.554000e+00 1.377089e-01 9.534705e-02 
8.555000e+00 1.381094e-01 9.586741e-02 
8.556000e+00 1.385093e-01 9.638714e-02 
8.557000e+00 1.389085e-01 9.690624e-02 
8.558000e+00 1.393071e-01 9.742471e-02 
8.559000e+00 1.397051e-01 9.794255e-02 
8.560000e+00 1.401024e-01 9.845973e-02 
8.561000e+00 1.404990e-01 9.897627e-02 
8.562000e+00 1.408949e-01 9.949216e-02 
8.563000e+00 1.412902e-01 1.000074e-01 
8.564000e+00 1.416849e-01 1.005219e-01 
8.565000e+00 1.420788e-01 1.010358e-01 
8.566000e+00 1.424720e-01 1.015490e-01 
8.567000e+00 1.428646e-01 1.020616e-01 
8.568000e+00 1.432565e-01 1.025734e-01 
8.569000e+00 1.436477e-01 1.030846e-01 
8.570000e+00 1.440382e-01 1.035950e-01 
8.571000e+00 1.444279e-01 1.041048e-01 
8.572000e+00 1.448170e-01 1.046138e-01 
8.573000e+00 1.452054e-01 1.051221e-01 
8.574000e+00 1.455930e-01 1.056298e-01 
8.575000e+00 1.459799e-01 1.061366e-01 
8.576000e+00 1.463661e-01 1.066428e-01 
8.577000e+00 1.467516e-01 1.071482e-01 
8.578000e+00 1.471364e-01 1.076529e-01 
8.579000e+00 1.475204e-01 1.081568e-01 
8.580000e+00 1.479036e-01 1.086600e-01 
8.581000e+00 1.482861e-01 1.091624e-01 
8.582000e+00 1.486679e-01 1.096641e-01 
8.583000e+00 1.490489e-01 1.101650e-01 
8.584000e+00 1.494292e-01 1.106651e-01 
8.585000e+00 1.498087e-01 1.111645e-01 
8.586000e+00 1.501874e-01 1.116630e-01 
8.587000e+00 1.505653e-01 1.121608e-01 
8.588000e+00 1.509425e-01 1.126578e-01 
8.589000e+00 1.513189e-01 1.131540e-01 
8.590000e+00 1.516945e-01 1.136494e-01 
8.591000e+00 1.520694e-01 1.141440e-01 
8.592000e+00 1.524434e-01 1.146377e-01 
8.593000e+00 1.528166e-01 1.151307e-01 
8.594000e+00 1.531891e-01 1.156228e-01 
8.595000e+00 1.535607e-01 1.161140e-01 
8.596000e+00 1.539316e-01 1.166045e-01 
8.597000e+00 1.543016e-01 1.170941e-01 
8.598000e+00 1.546708e-01 1.175829e-01 
8.599000e+00 1.550392e-01 1.180708e-01 
8.600000e+00 1.554067e-01 1.185578e-01 
8.601000e+00 1.557734e-01 1.190440e-01 
8.602000e+00 1.561393e-01 1.195293e-01 
8.603000e+00 1.565044e-01 1.200138e-01 
8.604000e+00 1.568686e-01 1.204974e-01 
8.605000e+00 1.572320e-01 1.209801e-01 
8.606000e+00 1.575945e-01 1.214619e-01 
8.607000e+00 1.579562e-01 1.219428e-01 
8.608000e+00 1.583170e-01 1.224228e-01 
8.609000e+00 1.586769e-01 1.229019e-01 
8.610000e+00 1.590360e-01 1.233801e-01 
8.611000e+00 1.593942e-01 1.238574e-01 
8.612000e+00 1.597515e-01 1.243338e-01 
8.613000e+00 1.601080e-01 1.248092e-01 
8.614000e+00 1.604636e-01 1.252838e-01 
8.615000e+00 1.608183e-01 1.257573e-01 
8.616000e+00 1.611721e-01 1.262300e-01 
8.617000e+00 1.615250e-01 1.267017e-01 
8.618000e+00 1.618770e-01 1.271724e-01 
8.619000e+00 1.622281e-01 1.276422e-01 
8.620000e+00 1.625783e-01 1.281111e-01 
8.621000e+00 1.629275e-01 1.285790e-01 
8.622000e+00 1.632759e-01 1.290459e-01 
8.623000e+00 1.636234e-01 1.295118e-01 
8.624000e+00 1.639699e-01 1.299767e-01 
8.625000e+00 1.643155e-01 1.304407e-01 
8.626000e+00 1.646601e-01 1.309037e-01 
8.627000e+00 1.650039e-01 1.313657e-01 
8.628000e+00 1.653466e-01 1.318266e-01 
8.629000e+00 1.656885e-01 1.322866e-01 
8.630000e+00 1.660294e-01 1.327456e-01 
8.631000e+00 1.663693e-01 1.332035e-01 
8.632000e+00 1.667083e-01 1.336605e-01 
8.633000e+00 1.670464e-01 1.341164e-01 
8.634000e+00 1.673834e-01 1.345712e-01 
8.635000e+00 1.677195e-01 1.350251e-01 
8.636000e+00 1.680546e-01 1.354779e-01 
8.637000e+00 1.683888e-01 1.359296e-01 
8.638000e+00 1.687220e-01 1.363803e-01 
8.639000e+00 1.690541e-01 1.368300e-01 
8.640000e+00 1.693853e-01 1.372786e-01 
8.641000e+00 1.697155e-01 1.377261e-01 
8.642000e+00 1.700447e-01 1.381725e-01 
8.643000e+00 1.703730e-01 1.386179e-01 
8.644000e+00 1.707002e-01 1.390622e-01 
8.645000e+00 1.710264e-01 1.395054e-01 
8.646000e+00 1.713515e-01 1.399476e-01 
8.647000e+00 1.716757e-01 1.403886e-01 
8.648000e+00 1.719989e-01 1.408285e-01 
8.649000e+00 1.723210e-01 1.412673e-01 
8.650000e+00 1.726421e-01 1.417051e-01 
8.651000e+00 1.729622e-01 1.421417e-01 
8.652000e+00 1.732812e-01 1.425771e-01 
8.653000e+00 1.735992e-01 1.430115e-01 
8.654000e+00 1.739161e-01 1.434447e-01 
8.655000e+00 1.742320e-01 1.438768e-01 
8.656000e+00 1.745469e-01 1.443078e-01 
8.657000e+00 1.748607e-01 1.447376e-01 
8.658000e+00 1.751734e-01 1.451663e-01 
8.659000e+00 1.754851e-01 1.455938e-01 
8.660000e+00 1.757957e-01 1.460202e-01 
8.661000e+00 1.761052e-01 1.464454e-01 
8.662000e+00 1.764137e-01 1.468694e-01 
8.663000e+00 1.767211e-01 1.472923e-01 
8.664000e+00 1.770274e-01 1.477140e-01 
8.665000e+00 1.773326e-01 1.481345e-01 
8.666000e+00 1.776367e-01 1.485538e-01 
8.667000e+00 1.779397e-01 1.489719e-01 
8.668000e+00 1.782417e-01 1.493889e-01 
8.669000e+00 1.785425e-01 1.498046e-01 
8.670000e+00 1.788422e-01 1.502191e-01 
8.671000e+00 1.791408e-01 1.506324e-01 
8.672000e+00 1.794383e-01 1.510446e-01 
8.673000e+00 1.797347e-01 1.514554e-01 
8.674000e+00 1.800300e-01 1.518651e-01 
8.675000e+00 1.803241e-01 1.522735e-01 
8.676000e+00 1.806171e-01 1.526808e-01 
8.677000e+00 1.809090e-01 1.530867e-01 
8.678000e+00 1.811998e-01 1.534915e-01 
8.679000e+00 1.814894e-01 1.538949e-01 
8.680000e+00 1.817778e-01 1.542972e-01 
8.681000e+00 1.820651e-01 1.546981e-01 
8.682000e+00 1.823513e-01 1.550979e-01 
8.683000e+00 1.826363e-01 1.554963e-01 
8.684000e+00 1.829202e-01 1.558935e-01 
8.685000e+00 1.832029e-01 1.562894e-01 
8.686000e+00 1.834844e-01 1.566840e-01 
8.687000e+00 1.837647e-01 1.570774e-01 
8.688000e+00 1.840439e-01 1.574695e-01 
8.689000e+00 1.843219e-01 1.578602e-01 
8.690000e+00 1.845988e-01 1.582497e-01 
8.691000e+00 1.848744e-01 1.586379e-01 
8.692000e+00 1.851488e-01 1.590248e-01 
8.693000e+00 1.854221e-01 1.594103e-01 
8.694000e+00 1.856942e-01 1.597946e-01 
8.695000e+00 1.859650e-01 1.601775e-01 
8.696000e+00 1.862347e-01 1.605591e-01 
8.697000e+00 1.865032e-01 1.609394e-01 
8.698000e+00 1.867704e-01 1.613184e-01 
8.699000e+00 1.870365e-01 1.616960e-01 
8.700000e+00 1.873013e-01 1.620723e-01 
8.701000e+00 1.875649e-01 1.624472e-01 
8.702000e+00 1.878273e-01 1.628208e-01 
8.703000e+00 1.880884e-01 1.631930e-01 
8.704000e+00 1.883483e-01 1.635639e-01 
8.705000e+00 1.886070e-01 1.639334e-01 
8.706000e+00 1.888645e-01 1.643015e-01 
8.707000e+00 1.891207e-01 1.646683e-01 
8.708000e+00 1.893756e-01 1.650337e-01 
8.709000e+00 1.896293e-01 1.653978e-01 
8.710000e+00 1.898818e-01 1.657604e-01 
8.711000e+00 1.901330e-01 1.661217e-01 
8.712000e+00 1.903829e-01 1.664815e-01 
8.713000e+00 1.906316e-01 1.668400e-01 
8.714000e+00 1.908790e-01 1.671971e-01 
8.715000e+00 1.911252e-01 1.675527e-01 
8.716000e+00 1.913700e-01 1.679070e-01 
8.717000e+00 1.916136e-01 1.682598e-01 
8.718000e+00 1.918559e-01 1.686113e-01 
8.719000e+00 1.920970e-01 1.689613e-01 
8.720000e+00 1.923367e-01 1.693099e-01 
8.721000e+00 1.925752e-01 1.696570e-01 
8.722000e+00 1.928123e-01 1.700028e-01 
8.723000e+00 1.930482e-01 1.703470e-01 
8.724000e+00 1.932827e-01 1.706899e-01 
8.725000e+00 1.935160e-01 1.710313e-01 
8.726000e+00 1.937479e-01 1.713713e-01 
8.727000e+00 1.939786e-01 1.717098e-01 
8.728000e+00 1.942079e-01 1.720468e-01 
8.729000e+00 1.944359e-01 1.723824e-01 
8.730000e+00 1.946626e-01 1.727165e-01 
8.731000e+00 1.948879e-01 1.730492e-01 
8.732000e+00 1.951120e-01 1.733803e-01 
8.733000e+00 1.953347e-01 1.737101e-01 
8.734000e+00 1.955561e-01 1.740383e-01 
8.735000e+00 1.957761e-01 1.743650e-01 
8.736000e+00 1.959948e-01 1.746903e-01 
8.737000e+00 1.962121e-01 1.750140e-01 
8.738000e+00 1.964281e-01 1.753363e-01 
8.739000e+00 1.966428e-01 1.756571e-01 
8.740000e+00 1.968561e-01 1.759763e-01 
8.741000e+00 1.970680e-01 1.762941e-01 
8.742000e+00 1.972786e-01 1.766103e-01 
8.743000e+00 1.974878e-01 1.769250e-01 
8.744000e+00 1.976956e-01 1.772382e-01 
8.745000e+00 1.979021e-01 1.775499e-01 
8.746000e+00 1.981072e-01 1.778601e-01 
8.747000e+00 1.983109e-01 1.781687e-01 
8.748000e+00 1.985133e-01 1.784758e-01 
8.749000e+00 1.987142e-01 1.787814e-01 
8.750000e+00 1.989138e-01 1.790854e-01 
8.751000e+00 1.991120e-01 1.793879e-01 
8.752000e+00 1.993088e-01 1.796888e-01 
8.753000e+00 1.995042e-01 1.799882e-01 
8.754000e+00 1.996982e-01 1.802860e-01 
8.755000e+00 1.998908e-01 1.805822e-01 
8.756000e+00 2.000820e-01 1.808769e-01 
8.757000e+00 2.002718e-01 1.811700e-01 
8.758000e+00 2.004602e-01 1.814616e-01 
8.759000e+00 2.006472e-01 1.817516e-01 
8.760000e+00 2.008327e-01 1.820400e-01 
8.761000e+00 2.010169e-01 1.823268e-01 
8.762000e+00 2.011996e-01 1.826120e-01 
8.763000e+00 2.013809e-01 1.828957e-01 
8.764000e+00 2.015607e-01 1.831777e-01 
8.765000e+00 2.017392e-01 1.834582e-01 
8.766000e+00 2.019161e-01 1.837371e-01 
8.767000e+00 2.020917e-01 1.840143e-01 
8.768000e+00 2.022658e-01 1.842900e-01 
8.769000e+00 2.024385e-01 1.845640e-01 
8.770000e+00 2.026097e-01 1.848365e-01 
8.771000e+00 2.027795e-01 1.851073e-01 
8.772000e+00 2.029478e-01 1.853765e-01 
8.773000e+00 2.031147e-01 1.856441e-01 
8.774000e+00 2.032801e-01 1.859100e-01 
8.775000e+00 2.034440e-01 1.861744e-01 
8.776000e+00 2.036065e-01 1.864371e-01 
8.777000e+00 2.037675e-01 1.866981e-01 
8.778000e+00 2.039271e-01 1.869576e-01 
8.779000e+00 2.040852e-01 1.872153e-01 
8.780000e+00 2.042418e-01 1.874715e-01 
8.781000e+00 2.043969e-01 1.877259e-01 
8.782000e+00 2.045506e-01 1.879788e-01 
8.783000e+00 2.047027e-01 1.882300e-01 
8.784000e+00 2.048534e-01 1.884795e-01 
8.785000e+00 2.050026e-01 1.887273e-01 
8.786000e+00 2.051503e-01 1.889735e-01 
8.787000e+00 2.052965e-01 1.892181e-01 
8.788000e+00 2.054412e-01 1.894609e-01 
8.789000e+00 2.055844e-01 1.897021e-01 
8.790000e+00 2.057261e-01 1.899416e-01 
8.791000e+00 2.058663e-01 1.901794e-01 
8.792000e+00 2.060050e-01 1.904156e-01 
8.793000e+00 2.061422e-01 1.906500e-01 
8.794000e+00 2.062779e-01 1.908828e-01 
8.795000e+00 2.064120e-01 1.911139e-01 
8.796000e+00 2.065447e-01 1.913432e-01 
8.797000e+00 2.066758e-01 1.915709e-01 
8.798000e+00 2.068054e-01 1.917969e-01 
8.799000e+00 2.069335e-01 1.920212e-01 
8.800000e+00 2.070600e-01 1.922438e-01 
8.801000e+00 2.071850e-01 1.924646e-01 
8.802000e+00 2.073085e-01 1.926838e-01 
8.803000e+00 2.074304e-01 1.929012e-01 
8.804000e+00 2.075508e-01 1.931169e-01 
8.805000e+00 2.076697e-01 1.933309e-01 
8.806000e+00 2.077870e-01 1.935432e-01 
8.807000e+00 2.079028e-01 1.937537e-01 
8.808000e+00 2.080170e-01 1.939625e-01 
8.809000e+00 2.081297e-01 1.941696e-01 
8.810000e+00 2.082408e-01 1.943750e-01 
8.811000e+00 2.083504e-01 1.945786e-01 
8.812000e+00 2.084584e-01 1.947804e-01 
8.813000e+00 2.085648e-01 1.949806e-01 
8.814000e+00 2.086697e-01 1.951790e-01 
8.815000e+00 2.087730e-01 1.953756e-01 
8.816000e+00 2.088748e-01 1.955705e-01 
8.817000e+00 2.089750e-01 1.957636e-01 
8.818000e+00 2.090736e-01 1.959550e-01 
8.819000e+00 2.091706e-01 1.961446e-01 
8.820000e+00 2.092661e-01 1.963324e-01 
8.821000e+00 2.093600e-01 1.965185e-01 
8.822000e+00 2.094523e-01 1.967028e-01 
8.823000e+00 2.095430e-01 1.968854e-01 
8.824000e+00 2.096321e-01 1.970661e-01 
8.825000e+00 2.097196e-01 1.972451e-01 
8.826000e+00 2.098056e-01 1.974224e-01 
8.827000e+00 2.098900e-01 1.975978e-01 
8.828000e+00 2.099727e-01 1.977715e-01 
8.829000e+00 2.100539e-01 1.979434e-01 
8.830000e+00 2.101335e-01 1.981135e-01 
8.831000e+00 2.102114e-01 1.982818e-01 
8.832000e+00 2.102878e-01 1.984483e-01 
8.833000e+00 2.103626e-01 1.986130e-01 
8.834000e+00 2.104357e-01 1.987759e-01 
8.835000e+00 2.105073e-01 1.989371e-01 
8.836000e+00 2.105772e-01 1.990964e-01 
8.837000e+00 2.106455e-01 1.992539e-01 
8.838000e+00 2.107122e-01 1.994096e-01 
8.839000e+00 2.107773e-01 1.995635e-01 
8.840000e+00 2.108408e-01 1.997156e-01 
8.841000e+00 2.109026e-01 1.998659e-01 
8.842000e+00 2.109628e-01 2.000144e-01 
8.843000e+00 2.110214e-01 2.001611e-01 
8.844000e+00 2.110784e-01 2.003059e-01 
8.845000e+00 2.111338e-01 2.004489e-01 
8.846000e+00 2.111875e-01 2.005901e-01 
8.847000e+00 2.112395e-01 2.007295e-01 
8.848000e+00 2.112900e-01 2.008671e-01 
8.849000e+00 2.113388e-01 2.010028e-01 
8.850000e+00 2.113859e-01 2.011367e-01 
8.851000e+00 2.114315e-01 2.012687e-01 
8.852000e+00 2.114753e-01 2.013989e-01 
8.853000e+00 2.115176e-01 2.015273e-01 
8.854000e+00 2.115582e-01 2.016539e-01 
8.855000e+00 2.115971e-01 2.017786e-01 
8.856000e+00 2.116344e-01 2.019014e-01 
8.857000e+00 2.116700e-01 2.020225e-01 
8.858000e+00 2.117040e-01 2.021416e-01 
8.859000e+00 2.117364e-01 2.022590e-01 
8.860000e+00 2.117670e-01 2.023744e-01 
8.861000e+00 2.117961e-01 2.024881e-01 
8.862000e+00 2.118234e-01 2.025998e-01 
8.863000e+00 2.118491e-01 2.027097e-01 
8.864000e+00 2.118731e-01 2.028178e-01 
8.865000e+00 2.118955e-01 2.029240e-01 
8.866000e+00 2.119162e-01 2.030283e-01 
8.867000e+00 2.119352e-01 2.031308e-01 
8.868000e+00 2.119526e-01 2.032314e-01 
8.869000e+00 2.119683e-01 2.033302e-01 
8.870000e+00 2.119823e-01 2.034270e-01 
8.871000e+00 2.119946e-01 2.035221e-01 
8.872000e+00 2.120053e-01 2.036152e-01 
8.873000e+00 2.120143e-01 2.037065e-01 
8.874000e+00 2.120216e-01 2.037958e-01 
8.875000e+00 2.120272e-01 2.038834e-01 
8.876000e+00 2.120312e-01 2.039690e-01 
8.877000e+00 2.120334e-01 2.040528e-01 
8.878000e+00 2.120340e-01 2.041346e-01 
8.879000e+00 2.120329e-01 2.042146e-01 
8.880000e+00 2.120301e-01 2.042928e-01 
8.881000e+00 2.120256e-01 2.043690e-01 
8.882000e+00 2.120194e-01 2.044433e-01 
8.883000e+00 2.120115e-01 2.045158e-01 
8.884000e+00 2.120020e-01 2.045864e-01 
8.885000e+00 2.119907e-01 2.046550e-01 
8.886000e+00 2.119777e-01 2.047218e-01 
8.887000e+00 2.119631e-01 2.047867e-01 
8.888000e+00 2.119467e-01 2.048497e-01 
8.889000e+00 2.119287e-01 2.049108e-01 
8.890000e+00 2.119089e-01 2.049700e-01 
8.891000e+00 2.118875e-01 2.050273e-01 
8.892000e+00 2.118643e-01 2.050828e-01 
8.893000e+00 2.118394e-01 2.051363e-01 
8.894000e+00 2.118129e-01 2.051879e-01 
8.895000e+00 2.117846e-01 2.052376e-01 
8.896000e+00 2.117546e-01 2.052854e-01 
8.897000e+00 2.117229e-01 2.053313e-01 
8.898000e+00 2.116895e-01 2.053753e-01 
8.899000e+00 2.116544e-01 2.054174e-01 
8.900000e+00 2.116175e-01 2.054575e-01 
8.901000e+00 2.115790e-01 2.054958e-01 
8.902000e+00 2.115387e-01 2.055322e-01 
8.903000e+00 2.114967e-01 2.055666e-01 
8.904000e+00 2.114530e-01 2.055991e-01 
8.905000e+00 2.114076e-01 2.056298e-01 
8.906000e+00 2.113605e-01 2.056585e-01 
8.907000e+00 2.113116e-01 2.056853e-01 
8.908000e+00 2.112610e-01 2.057101e-01 
8.909000e+00 2.112087e-01 2.057331e-01 
8.910000e+00 2.111547e-01 2.057541e-01 
8.911000e+00 2.110990e-01 2.057732e-01 
8.912000e+00 2.110415e-01 2.057905e-01 
8.913000e+00 2.109823e-01 2.058057e-01 
8.914000e+00 2.109214e-01 2.058191e-01 
8.915000e+00 2.108587e-01 2.058305e-01 
8.916000e+00 2.107943e-01 2.058400e-01 
8.917000e+00 2.107282e-01 2.058476e-01 
8.918000e+00 2.106604e-01 2.058533e-01 
8.919000e+00 2.105908e-01 2.058570e-01 
8.920000e+00 2.105195e-01 2.058588e-01 
8.921000e+00 2.104465e-01 2.058587e-01 
8.922000e+00 2.103717e-01 2.058567e-01 
8.923000e+00 2.102952e-01 2.058527e-01 
8.924000e+00 2.102170e-01 2.058468e-01 
8.925000e+00 2.101370e-01 2.058390e-01 
8.926000e+00 2.100553e-01 2.058293e-01 
8.927000e+00 2.099718e-01 2.058176e-01 
8.928000e+00 2.098867e-01 2.058040e-01 
8.929000e+00 2.097997e-01 2.057884e-01 
8.930000e+00 2.097111e-01 2.057710e-01 
8.931000e+00 2.096207e-01 2.057515e-01 
8.932000e+00 2.095286e-01 2.057302e-01 
8.933000e+00 2.094347e-01 2.057069e-01 
8.934000e+00 2.093391e-01 2.056817e-01 
8.935000e+00 2.092417e-01 2.056546e-01 
8.936000e+00 2.091426e-01 2.056255e-01 
8.937000e+00 2.090418e-01 2.055945e-01 
8.938000e+00 2.089392e-01 2.055616e-01 
8.939000e+00 2.088349e-01 2.055267e-01 
8.940000e+00 2.087288e-01 2.054899e-01 
8.941000e+00 2.086210e-01 2.054512e-01 
8.942000e+00 2.085114e-01 2.054105e-01 
8.943000e+00 2.084001e-01 2.053679e-01 
8.944000e+00 2.082871e-01 2.053233e-01 
8.945000e+00 2.081723e-01 2.052768e-01 
8.946000e+00 2.080557e-01 2.052284e-01 
8.947000e+00 2.079374e-01 2.051780e-01 
8.948000e+00 2.078174e-01 2.051257e-01 
8.949000e+00 2.076956e-01 2.050715e-01 
8.950000e+00 2.075721e-01 2.050153e-01 
8.951000e+00 2.074468e-01 2.049572e-01 
8.952000e+00 2.073198e-01 2.048972e-01 
8.953000e+00 2.071911e-01 2.048352e-01 
8.954000e+00 2.070605e-01 2.047713e-01 
8.955000e+00 2.069283e-01 2.047055e-01 
8.956000e+00 2.067943e-01 2.046377e-01 
8.957000e+00 2.066585e-01 2.045679e-01 
8.958000e+00 2.065210e-01 2.044963e-01 
8.959000e+00 2.063818e-01 2.044227e-01 
8.960000e+00 2.062408e-01 2.043472e-01 
8.961000e+00 2.060980e-01 2.042697e-01 
8.962000e+00 2.059535e-01 2.041903e-01 
8.963000e+00 2.058073e-01 2.041089e-01 
8.964000e+00 2.056593e-01 2.040257e-01 
8.965000e+00 2.055095e-01 2.039405e-01 
8.966000e+00 2.053580e-01 2.038533e-01 
8.967000e+00 2.052048e-01 2.037642e-01 
8.968000e+00 2.050498e-01 2.036732e-01 
8.969000e+00 2.048931e-01 2.035803e-01 
8.970000e+00 2.047346e-01 2.034854e-01 
8.971000e+00 2.045743e-01 2.033886e-01 
8.972000e+00 2.044124e-01 2.032898e-01 
8.973000e+00 2.042486e-01 2.031892e-01 
8.974000e+00 2.040832e-01 2.030865e-01 
8.975000e+00 2.039159e-01 2.029820e-01 
8.976000e+00 2.037470e-01 2.028755e-01 
8.977000e+00 2.035762e-01 2.027671e-01 
8.978000e+00 2.034038e-01 2.026568e-01 
8.979000e+00 2.032296e-01 2.025445e-01 
8.980000e+00 2.030536e-01 2.024303e-01 
8.981000e+00 2.028759e-01 2.023142e-01 
8.982000e+00 2.026964e-01 2.021962e-01 
8.983000e+00 2.025152e-01 2.020762e-01 
8.984000e+00 2.023323e-01 2.019543e-01 
8.985000e+00 2.021476e-01 2.018305e-01 
8.986000e+00 2.019612e-01 2.017047e-01 
8.987000e+00 2.017730e-01 2.015770e-01 
8.988000e+00 2.015831e-01 2.014474e-01 
8.989000e+00 2.013914e-01 2.013159e-01 
8.990000e+00 2.011980e-01 2.011825e-01 
8.991000e+00 2.010029e-01 2.010471e-01 
8.992000e+00 2.008060e-01 2.009098e-01 
8.993000e+00 2.006074e-01 2.007706e-01 
8.994000e+00 2.004070e-01 2.006295e-01 
8.995000e+00 2.002049e-01 2.004864e-01 
8.996000e+00 2.000010e-01 2.003415e-01 
8.997000e+00 1.997954e-01 2.001946e-01 
8.998000e+00 1.995881e-01 2.000458e-01 
8.999000e+00 1.993790e-01 1.998951e-01 
9.000000e+00 1.991682e-01 1.997425e-01 
9.001000e+00 1.989557e-01 1.995879e-01 
9.002000e+00 1.987414e-01 1.994315e-01 
9.003000e+00 1.985254e-01 1.992731e-01 
9.004000e+00 1.983077e-01 1.991129e-01 
9.005000e+00 1.980882e-01 1.989507e-01 
9.006000e+00 1.978670e-01 1.987866e-01 
9.007000e+00 1.976440e-01 1.986206e-01 
9.008000e+00 1.974193e-01 1.984527e-01 
9.009000e+00 1.971929e-01 1.982829e-01 
9.010000e+00 1.969648e-01 1.981112e-01 
9.011000e+00 1.967349e-01 1.979376e-01 
9.012000e+00 1.965033e-01 1.977621e-01 
9.013000e+00 1.962700e-01 1.975847e-01 
9.014000e+00 1.960350e-01 1.974054e-01 
9.015000e+00 1.957982e-01 1.972242e-01 
9.016000e+00 1.955597e-01 1.970411e-01 
9.017000e+00 1.953195e-01 1.968562e-01 
9.018000e+00 1.950775e-01 1.966693e-01 
9.019000e+00 1.948339e-01 1.964805e-01 
9.020000e+00 1.945885e-01 1.962899e-01 
9.021000e+00 1.943414e-01 1.960973e-01 
9.022000e+00 1.940925e-01 1.959029e-01 
9.023000e+00 1.938420e-01 1.957066e-01 
9.024000e+00 1.935897e-01 1.955084e-01 
9.025000e+00 1.933357e-01 1.953083e-01 
9.026000e+00 1.930801e-01 1.951063e-01 
9.027000e+00 1.928226e-01 1.949025e-01 
9.028000e+00 1.925635e-01 1.946967e-01 
9.029000e+00 1.923027e-01 1.944891e-01 
9.030000e+00 1.920402e-01 1.942797e-01 
9.031000e+00 1.917759e-01 1.940683e-01 
9.032000e+00 1.915099e-01 1.938551e-01 
9.033000e+00 1.912423e-01 1.936400e-01 
9.034000e+00 1.909729e-01 1.934230e-01 
9.035000e+00 1.907018e-01 1.932042e-01 
9.036000e+00 1.904291e-01 1.929835e-01 
9.037000e+00 1.901546e-01 1.927610e-01 
9.038000e+00 1.898784e-01 1.925365e-01 
9.039000e+00 1.896005e-01 1.923103e-01 
9.040000e+00 1.893210e-01 1.920821e-01 
9.041000e+00 1.890397e-01 1.918521e-01 
9.042000e+00 1.887567e-01 1.916203e-01 
9.043000e+00 1.884721e-01 1.913866e-01 
9.044000e+00 1.881857e-01 1.911511e-01 
9.045000e+00 1.878977e-01 1.909137e-01 
9.046000e+00 1.876079e-01 1.906744e-01 
9.047000e+00 1.873165e-01 1.904333e-01 
9.048000e+00 1.870234e-01 1.901904e-01 
9.049000e+00 1.867286e-01 1.899456e-01 
9.050000e+00 1.864322e-01 1.896990e-01 
9.051000e+00 1.861340e-01 1.894506e-01 
9.052000e+00 1.858342e-01 1.892003e-01 
9.053000e+00 1.855327e-01 1.889482e-01 
9.054000e+00 1.852295e-01 1.886942e-01 
9.055000e+00 1.849246e-01 1.884384e-01 
9.056000e+00 1.846181e-01 1.881808e-01 
9.057000e+00 1.843099e-01 1.879214e-01 
9.058000e+00 1.840000e-01 1.876602e-01 
9.059000e+00 1.836885e-01 1.873971e-01 
9.060000e+00 1.833752e-01 1.871322e-01 
9.061000e+00 1.830604e-01 1.868655e-01 
9.062000e+00 1.827438e-01 1.865970e-01 
9.063000e+00 1.824256e-01 1.863267e-01 
9.064000e+00 1.821058e-01 1.860545e-01 
9.065000e+00 1.817842e-01 1.857806e-01 
9.066000e+00 1.814611e-01 1.855048e-01 
9.067000e+00 1.811362e-01 1.852273e-01 
9.068000e+00 1.808097e-01 1.849479e-01 
9.069000e+00 1.804816e-01 1.846668e-01 
9.070000e+00 1.801518e-01 1.843838e-01 
9.071000e+00 1.798204e-01 1.840991e-01 
9.072000e+00 1.794873e-01 1.838126e-01 
9.073000e+00 1.791526e-01 1.835242e-01 
9.074000e+00 1.788162e-01 1.832341e-01 
9.075000e+00 1.784782e-01 1.829423e-01 
9.076000e+00 1.781386e-01 1.826486e-01 
9.077000e+00 1.777973e-01 1.823531e-01 
9.078000e+00 1.774544e-01 1.820559e-01 
9.079000e+00 1.771099e-01 1.817569e-01 
9.080000e+00 1.767637e-01 1.814562e-01 
9.081000e+00 1.764159e-01 1.811536e-01 
9.082000e+00 1.760665e-01 1.808494e-01 
9.083000e+00 1.757155e-01 1.805433e-01 
9.084000e+00 1.753628e-01 1.802355e-01 
9.085000e+00 1.750085e-01 1.799259e-01 
9.086000e+00 1.746527e-01 1.796146e-01 
9.087000e+00 1.742951e-01 1.793015e-01 
9.088000e+00 1.739360e-01 1.789867e-01 
9.089000e+00 1.735753e-01 1.786701e-01 
9.090000e+00 1.732130e-01 1.783518e-01 
9.091000e+00 1.728490e-01 1.780317e-01 
9.092000e+00 1.724835e-01 1.777099e-01 
9.093000e+00 1.721163e-01 1.773864e-01 
9.094000e+00 1.717476e-01 1.770611e-01 
9.095000e+00 1.713773e-01 1.767342e-01 
9.096000e+00 1.710053e-01 1.764054e-01 
9.097000e+00 1.706318e-01 1.760750e-01 
9.098000e+00 1.702567e-01 1.757428e-01 
9.099000e+00 1.698800e-01 1.754090e-01 
9.100000e+00 1.695017e-01 1.750734e-01 
9.101000e+00 1.691218e-01 1.747361e-01 
9.102000e+00 1.687404e-01 1.743971e-01 
9.103000e+00 1.683574e-01 1.740563e-01 
9.104000e+00 1.679728e-01 1.737139e-01 
9.105000e+00 1.675866e-01 1.733698e-01 
9.106000e+00 1.671989e-01 1.730240e-01 
9.107000e+00 1.668096e-01 1.726765e-01 
9.108000e+00 1.664187e-01 1.723273e-01 
9.109000e+00 1.660263e-01 1.719764e-01 
9.110000e+00 1.656323e-01 1.716238e-01 
9.111000e+00 1.652368e-01 1.712696e-01 
9.112000e+00 1.648397e-01 1.709136e-01 
9.113000e+00 1.644410e-01 1.705560e-01 
9.114000e+00 1.640408e-01 1.701967e-01 
9.115000e+00 1.636391e-01 1.698358e-01 
9.116000e+00 1.632358e-01 1.694732e-01 
9.117000e+00 1.628310e-01 1.691089e-01 
9.118000e+00 1.624246e-01 1.687430e-01 
9.119000e+00 1.620167e-01 1.683754e-01 
9.120000e+00 1.616073e-01 1.680062e-01 
9.121000e+00 1.611963e-01 1.676353e-01 
9.122000e+00 1.607839e-01 1.672628e-01 
9.123000e+00 1.603698e-01 1.668886e-01 
9.124000e+00 1.599543e-01 1.665128e-01 
9.125000e+00 1.595373e-01 1.661354e-01 
9.126000e+00 1.591187e-01 1.657563e-01 
9.127000e+00 1.586986e-01 1.653756e-01 
9.128000e+00 1.582771e-01 1.649933e-01 
9.129000e+00 1.578540e-01 1.646093e-01 
9.130000e+00 1.574294e-01 1.642238e-01 
9.131000e+00 1.570033e-01 1.638366e-01 
9.132000e+00 1.565757e-01 1.634478e-01 
9.133000e+00 1.561466e-01 1.630574e-01 
9.134000e+00 1.557160e-01 1.626655e-01 
9.135000e+00 1.552840e-01 1.622719e-01 
9.136000e+00 1.548504e-01 1.618767e-01 
9.137000e+00 1.544154e-01 1.614799e-01 
9.138000e+00 1.539789e-01 1.610815e-01 
9.139000e+00 1.535409e-01 1.606816e-01 
9.140000e+00 1.531014e-01 1.602801e-01 
9.141000e+00 1.526605e-01 1.598770e-01 
9.142000e+00 1.522181e-01 1.594723e-01 
9.143000e+00 1.517742e-01 1.590660e-01 
9.144000e+00 1.513289e-01 1.586582e-01 
9.145000e+00 1.508821e-01 1.582488e-01 
9.146000e+00 1.504339e-01 1.578379e-01 
9.147000e+00 1.499842e-01 1.574254e-01 
9.148000e+00 1.495330e-01 1.570114e-01 
9.149000e+00 1.490805e-01 1.565958e-01 
9.150000e+00 1.486264e-01 1.561786e-01 
9.151000e+00 1.481710e-01 1.557600e-01 
9.152000e+00 1.477141e-01 1.553398e-01 
9.153000e+00 1.472558e-01 1.549180e-01 
9.154000e+00 1.467960e-01 1.544948e-01 
9.155000e+00 1.463348e-01 1.540700e-01 
9.156000e+00 1.458722e-01 1.536437e-01 
9.157000e+00 1.454082e-01 1.532159e-01 
9.158000e+00 1.449428e-01 1.527865e-01 
9.159000e+00 1.444759e-01 1.523557e-01 
9.160000e+00 1.440077e-01 1.519233e-01 
9.161000e+00 1.435380e-01 1.514895e-01 
9.162000e+00 1.430670e-01 1.510542e-01 
9.163000e+00 1.425945e-01 1.506173e-01 
9.164000e+00 1.421207e-01 1.501790e-01 
9.165000e+00 1.416454e-01 1.497392e-01 
9.166000e+00 1.411688e-01 1.492980e-01 
9.167000e+00 1.406908e-01 1.488552e-01 
9.168000e+00 1.402114e-01 1.484110e-01 
9.169000e+00 1.397307e-01 1.479653e-01 
9.170000e+00 1.392485e-01 1.475181e-01 
9.171000e+00 1.387650e-01 1.470695e-01 
9.172000e+00 1.382802e-01 1.466195e-01 
9.173000e+00 1.377939e-01 1.461680e-01 
9.174000e+00 1.373063e-01 1.457150e-01 
9.175000e+00 1.368174e-01 1.452606e-01 
9.176000e+00 1.363271e-01 1.448048e-01 
9.177000e+00 1.358355e-01 1.443475e-01 
9.178000e+00 1.353425e-01 1.438888e-01 
9.179000e+00 1.348482e-01 1.434287e-01 
9.180000e+00 1.343525e-01 1.429672e-01 
9.181000e+00 1.338555e-01 1.425042e-01 
9.182000e+00 1.333572e-01 1.420399e-01 
9.183000e+00 1.328575e-01 1.415741e-01 
9.184000e+00 1.323566e-01 1.411070e-01 
9.185000e+00 1.318543e-01 1.406384e-01 
9.186000e+00 1.313507e-01 1.401684e-01 
9.187000e+00 1.308458e-01 1.396971e-01 
9.188000e+00 1.303396e-01 1.392244e-01 
9.189000e+00 1.298321e-01 1.387503e-01 
9.190000e+00 1.293233e-01 1.382748e-01 
9.191000e+00 1.288132e-01 1.377980e-01 
9.192000e+00 1.283018e-01 1.373197e-01 
9.193000e+00 1.277891e-01 1.368402e-01 
9.194000e+00 1.272751e-01 1.363592e-01 
9.195000e+00 1.267599e-01 1.358770e-01 
9.196000e+00 1.262434e-01 1.353933e-01 
9.197000e+00 1.257256e-01 1.349084e-01 
9.198000e+00 1.252066e-01 1.344220e-01 
9.199000e+00 1.246863e-01 1.339344e-01 
9.200000e+00 1.241647e-01 1.334454e-01 
9.201000e+00 1.236419e-01 1.329551e-01 
9.202000e+00 1.231178e-01 1.324635e-01 
9.203000e+00 1.225925e-01 1.319706e-01 
9.204000e+00 1.220659e-01 1.314764e-01 
9.205000e+00 1.215382e-01 1.309808e-01 
9.206000e+00 1.210091e-01 1.304840e-01 
9.207000e+00 1.204789e-01 1.299858e-01 
9.208000e+00 1.199474e-01 1.294864e-01 
9.209000e+00 1.194147e-01 1.289857e-01 
9.210000e+00 1.188808e-01 1.284837e-01 
9.211000e+00 1.183457e-01 1.279804e-01 
9.212000e+00 1.178093e-01 1.274759e-01 
9.213000e+00 1.172718e-01 1.269701e-01 
9.214000e+00 1.167331e-01 1.264630e-01 
9.215000e+00 1.161931e-01 1.259547e-01 
9.216000e+00 1.156520e-01 1.254451e-01 
9.217000e+00 1.151097e-01 1.249343e-01 
9.218000e+00 1.145662e-01 1.244222e-01 
9.219000e+00 1.140216e-01 1.239089e-01 
9.220000e+00 1.134757e-01 1.233944e-01 
9.221000e+00 1.129287e-01 1.228786e-01 
9.222000e+00 1.123805e-01 1.223617e-01 
9.223000e+00 1.118312e-01 1.218435e-01 
9.224000e+00 1.112807e-01 1.213241e-01 
9.225000e+00 1.107291e-01 1.208034e-01 
9.226000e+00 1.101763e-01 1.202816e-01 
9.227000e+00 1.096223e-01 1.197586e-01 
9.228000e+00 1.090673e-01 1.192344e-01 
9.229000e+00 1.085111e-01 1.187090e-01 
9.230000e+00 1.079537e-01 1.181824e-01 
9.231000e+00 1.073953e-01 1.176547e-01 
9.232000e+00 1.068357e-01 1.171258e-01 
9.233000e+00 1.062750e-01 1.165957e-01 
9.234000e+00 1.057132e-01 1.160644e-01 
9.235000e+00 1.051503e-01 1.155320e-01 
9.236000e+00 1.045863e-01 1.149985e-01 
9.237000e+00 1.040212e-01 1.144638e-01 
9.238000e+00 1.034550e-01 1.139279e-01 
9.239000e+00 1.028877e-01 1.133909e-01 
9.240000e+00 1.023193e-01 1.128528e-01 
9.241000e+00 1.017499e-01 1.123136e-01 
9.242000e+00 1.011793e-01 1.117733e-01 
9.243000e+00 1.006077e-01 1.112318e-01 
9.244000e+00 1.000351e-01 1.106892e-01 
9.245000e+00 9.946134e-02 1.101455e-01 
9.246000e+00 9.888657e-02 1.096008e-01 
9.247000e+00 9.831074e-02 1.090549e-01 
9.248000e+00 9.773386e-02 1.085080e-01 
9.249000e+00 9.715595e-02 1.079599e-01 
9.250000e+00 9.657699e-02 1.074108e-01 
9.251000e+00 9.599701e-02 1.068606e-01 
9.252000e+00 9.541600e-02 1.063094e-01 
9.253000e+00 9.483396e-02 1.057571e-01 
9.254000e+00 9.425091e-02 1.052037e-01 
9.255000e+00 9.366685e-02 1.046493e-01 
9.256000e+00 9.308178e-02 1.040938e-01 
9.257000e+00 9.249570e-02 1.035373e-01 
9.258000e+00 9.190863e-02 1.029798e-01 
9.259000e+00 9.132056e-02 1.024212e-01 
9.260000e+00 9.073151e-02 1.018616e-01 
9.261000e+00 9.014147e-02 1.013010e-01 
9.262000e+00 8.955045e-02 1.007394e-01 
9.263000e+00 8.895846e-02 1.001768e-01 
9.264000e+00 8.836550e-02 9.961320e-02 
9.265000e+00 8.777158e-02 9.904859e-02 
9.266000e+00 8.717669e-02 9.848299e-02 
9.267000e+00 8.658086e-02 9.791640e-02 
9.268000e+00 8.598407e-02 9.734884e-02 
9.269000e+00 8.538634e-02 9.678030e-02 
9.270000e+00 8.478767e-02 9.621080e-02 
9.271000e+00 8.418807e-02 9.564033e-02 
9.272000e+00 8.358754e-02 9.506891e-02 
9.273000e+00 8.298608e-02 9.449654e-02 
9.274000e+00 8.238371e-02 9.392322e-02 
9.275000e+00 8.178042e-02 9.334897e-02 
9.276000e+00 8.117623e-02 9.277378e-02 
9.277000e+00 8.057112e-02 9.219766e-02 
9.278000e+00 7.996513e-02 9.162062e-02 
9.279000e+00 7.935823e-02 9.104267e-02 
9.280000e+00 7.875045e-02 9.046380e-02 
9.281000e+00 7.814179e-02 8.988403e-02 
9.282000e+00 7.753225e-02 8.930336e-02 
9.283000e+00 7.692183e-02 8.872179e-02 
9.284000e+00 7.631055e-02 8.813934e-02 
9.285000e+00 7.569840e-02 8.755600e-02 
9.286000e+00 7.508540e-02 8.697179e-02 
9.287000e+00 7.447155e-02 8.638671e-02 
9.288000e+00 7.385684e-02 8.580077e-02 
9.289000e+00 7.324130e-02 8.521396e-02 
9.290000e+00 7.262492e-02 8.462630e-02 
9.291000e+00 7.200771e-02 8.403779e-02 
9.292000e+00 7.138967e-02 8.344845e-02 
9.293000e+00 7.077081e-02 8.285826e-02 
9.294000e+00 7.015114e-02 8.226725e-02 
9.295000e+00 6.953065e-02 8.167541e-02 
9.296000e+00 6.890936e-02 8.108275e-02 
9.297000e+00 6.828727e-02 8.048928e-02 
9.298000e+00 6.766439e-02 7.989501e-02 
9.299000e+00 6.704072e-02 7.929993e-02 
9.300000e+00 6.641626e-02 7.870406e-02 
9.301000e+00 6.579103e-02 7.810740e-02 
9.302000e+00 6.516502e-02 7.750996e-02 
9.303000e+00 6.453824e-02 7.691174e-02 
9.304000e+00 6.391071e-02 7.631274e-02 
9.305000e+00 6.328241e-02 7.571299e-02 
9.306000e+00 6.265337e-02 7.511247e-02 
9.307000e+00 6.202357e-02 7.451120e-02 
9.308000e+00 6.139304e-02 7.390918e-02 
9.309000e+00 6.076177e-02 7.330642e-02 
9.310000e+00 6.012978e-02 7.270293e-02 
9.311000e+00 5.949705e-02 7.209870e-02 
9.312000e+00 5.886361e-02 7.149376e-02 
9.313000e+00 5.822946e-02 7.088809e-02 
9.314000e+00 5.759460e-02 7.028171e-02 
9.315000e+00 5.695903e-02 6.967463e-02 
9.316000e+00 5.632277e-02 6.906685e-02 
9.317000e+00 5.568582e-02 6.845837e-02 
9.318000e+00 5.504818e-02 6.784921e-02 
9.319000e+00 5.440986e-02 6.723937e-02 
9.320000e+00 5.377086e-02 6.662885e-02 
9.321000e+00 5.313120e-02 6.601766e-02 
9.322000e+00 5.249087e-02 6.540581e-02 
9.323000e+00 5.184988e-02 6.479330e-02 
9.324000e+00 5.120824e-02 6.418013e-02 
9.325000e+00 5.056596e-02 6.356633e-02 
9.326000e+00 4.992303e-02 6.295188e-02 
9.327000e+00 4.927946e-02 6.233681e-02 
9.328000e+00 4.863527e-02 6.172110e-02 
9.329000e+00 4.799045e-02 6.110478e-02 
9.330000e+00 4.734501e-02 6.048784e-02 
9.331000e+00 4.669896e-02 5.987029e-02 
9.332000e+00 4.605230e-02 5.925214e-02 
9.333000e+00 4.540504e-02 5.863339e-02 
9.334000e+00 4.475718e-02 5.801406e-02 
9.335000e+00 4.410873e-02 5.739414e-02 
9.336000e+00 4.345970e-02 5.677364e-02 
9.337000e+00 4.281008e-02 5.615257e-02 
9.338000e+00 4.215989e-02 5.553094e-02 
9.339000e+00 4.150914e-02 5.490874e-02 
9.340000e+00 4.085782e-02 5.428600e-02 
9.341000e+00 4.020594e-02 5.366270e-02 
9.342000e+00 3.955352e-02 5.303887e-02 
9.343000e+00 3.890055e-02 5.241450e-02 
9.344000e+00 3.824703e-02 5.178961e-02 
9.345000e+00 3.759299e-02 5.116419e-02 
9.346000e+00 3.693842e-02 5.053826e-02 
9.347000e+00 3.628332e-02 4.991181e-02 
9.348000e+00 3.562771e-02 4.928487e-02 
9.349000e+00 3.497159e-02 4.865743e-02 
9.350000e+00 3.431496e-02 4.802949e-02 
9.351000e+00 3.365783e-02 4.740107e-02 
9.352000e+00 3.300021e-02 4.677218e-02 
9.353000e+00 3.234210e-02 4.614281e-02 
9.354000e+00 3.168351e-02 4.551298e-02 
9.355000e+00 3.102445e-02 4.488269e-02 
9.356000e+00 3.036491e-02 4.425194e-02 
9.357000e+00 2.970491e-02 4.362075e-02 
9.358000e+00 2.904445e-02 4.298912e-02 
9.359000e+00 2.838354e-02 4.235705e-02 
9.360000e+00 2.772218e-02 4.172455e-02 
9.361000e+00 2.706038e-02 4.109164e-02 
9.362000e+00 2.639815e-02 4.045831e-02 
9.363000e+00 2.573548e-02 3.982457e-02 
9.364000e+00 2.507240e-02 3.919042e-02 
9.365000e+00 2.440889e-02 3.855589e-02 
9.366000e+00 2.374498e-02 3.792096e-02 
9.367000e+00 2.308065e-02 3.728564e-02 
9.368000e+00 2.241593e-02 3.664995e-02 
9.369000e+00 2.175082e-02 3.601389e-02 
9.370000e+00 2.108531e-02 3.537747e-02 
9.371000e+00 2.041943e-02 3.474068e-02 
9.372000e+00 1.975317e-02 3.410355e-02 
9.373000e+00 1.908654e-02 3.346607e-02 
9.374000e+00 1.841954e-02 3.282825e-02 
9.375000e+00 1.775219e-02 3.219009e-02 
9.376000e+00 1.708449e-02 3.155162e-02 
9.377000e+00 1.641643e-02 3.091282e-02 
9.378000e+00 1.574804e-02 3.027370e-02 
9.379000e+00 1.507932e-02 2.963428e-02 
9.380000e+00 1.441026e-02 2.899456e-02 
9.381000e+00 1.374088e-02 2.835455e-02 
9.382000e+00 1.307119e-02 2.771424e-02 
9.383000e+00 1.240119e-02 2.707366e-02 
9.384000e+00 1.173088e-02 2.643280e-02 
9.385000e+00 1.106027e-02 2.579167e-02 
9.386000e+00 1.038937e-02 2.515027e-02 
9.387000e+00 9.718188e-03 2.450863e-02 
9.388000e+00 9.046723e-03 2.386673e-02 
9.389000e+00 8.374983e-03 2.322459e-02 
9.390000e+00 7.702975e-03 2.258221e-02 
9.391000e+00 7.030705e-03 2.193960e-02 
9.392000e+00 6.358179e-03 2.129677e-02 
9.393000e+00 5.685403e-03 2.065372e-02 
9.394000e+00 5.012382e-03 2.001046e-02 
9.395000e+00 4.339124e-03 1.936699e-02 
9.396000e+00 3.665633e-03 1.872333e-02 
9.397000e+00 2.991917e-03 1.807947e-02 
9.398000e+00 2.317981e-03 1.743543e-02 
9.399000e+00 1.643831e-03 1.679121e-02 
9.400000e+00 9.694733e-04 1.614682e-02 
9.401000e+00 2.949142e-04 1.550226e-02 
9.402000e+00 -3.798403e-04 1.485754e-02 
9.403000e+00 -1.054784e-03 1.421267e-02 
9.404000e+00 -1.729912e-03 1.356765e-02 
9.405000e+00 -2.405216e-03 1.292249e-02 
9.406000e+00 -3.080691e-03 1.227720e-02 
9.407000e+00 -3.756332e-03 1.163177e-02 
9.408000e+00 -4.432131e-03 1.098623e-02 
9.409000e+00 -5.108083e-03 1.034058e-02 
9.410000e+00 -5.784182e-03 9.694813e-03 
9.411000e+00 -6.460421e-03 9.048948e-03 
9.412000e+00 -7.136795e-03 8.402987e-03 
9.413000e+00 -7.813297e-03 7.756938e-03 
9.414000e+00 -8.489921e-03 7.110806e-03 
9.415000e+00 -9.166661e-03 6.464599e-03 
9.416000e+00 -9.843511e-03 5.818322e-03 
9.417000e+00 -1.052046e-02 5.171982e-03 
9.418000e+00 -1.119752e-02 4.525586e-03 
9.419000e+00 -1.187466e-02 3.879141e-03 
9.420000e+00 -1.255189e-02 3.232651e-03 
9.421000e+00 -1.322919e-02 2.586125e-03 
9.422000e+00 -1.390657e-02 1.939568e-03 
9.423000e+00 -1.458402e-02 1.292988e-03 
9.424000e+00 -1.526152e-02 6.463891e-04 
9.425000e+00 -1.593909e-02 -2.204062e-07 
9.426000e+00 -1.661670e-02 -6.468346e-04 
9.427000e+00 -1.729435e-02 -1.293447e-03 
9.428000e+00 -1.797203e-02 -1.940051e-03 
9.429000e+00 -1.864975e-02 -2.586640e-03 
9.430000e+00 -1.932749e-02 -3.233208e-03 
9.431000e+00 -2.000525e-02 -3.879749e-03 
9.432000e+00 -2.068302e-02 -4.526255e-03 
9.433000e+00 -2.136080e-02 -5.172720e-03 
9.434000e+00 -2.203857e-02 -5.819139e-03 
9.435000e+00 -2.271633e-02 -6.465504e-03 
9.436000e+00 -2.339409e-02 -7.111809e-03 
9.437000e+00 -2.407182e-02 -7.758047e-03 
9.438000e+00 -2.474952e-02 -8.404213e-03 
9.439000e+00 -2.542720e-02 -9.050299e-03 
9.440000e+00 -2.610483e-02 -9.696299e-03 
9.441000e+00 -2.678243e-02 -1.034221e-02 
9.442000e+00 -2.745997e-02 -1.098802e-02 
9.443000e+00 -2.813745e-02 -1.163372e-02 
9.444000e+00 -2.881487e-02 -1.227931e-02 
9.445000e+00 -2.949222e-02 -1.292479e-02 
9.446000e+00 -3.016950e-02 -1.357014e-02 
9.447000e+00 -3.084669e-02 -1.421535e-02 
9.448000e+00 -3.152379e-02 -1.486044e-02 
9.449000e+00 -3.220081e-02 -1.550537e-02 
9.450000e+00 -3.287772e-02 -1.615016e-02 
9.451000e+00 -3.355452e-02 -1.679479e-02 
9.452000e+00 -3.423121e-02 -1.743926e-02 
9.453000e+00 -3.490778e-02 -1.808355e-02 
9.454000e+00 -3.558423e-02 -1.872767e-02 
9.455000e+00 -3.626054e-02 -1.937161e-02 
9.456000e+00 -3.693672e-02 -2.001536e-02 
9.457000e+00 -3.761275e-02 -2.065891e-02 
9.458000e+00 -3.828863e-02 -2.130226e-02 
9.459000e+00 -3.896436e-02 -2.194541e-02 
9.460000e+00 -3.963992e-02 -2.258834e-02 
9.461000e+00 -4.031532e-02 -2.323104e-02 
9.462000e+00 -4.099054e-02 -2.387352e-02 
9.463000e+00 -4.166558e-02 -2.451577e-02 
9.464000e+00 -4.234043e-02 -2.515777e-02 
9.465000e+00 -4.301508e-02 -2.579953e-02 
9.466000e+00 -4.368954e-02 -2.644104e-02 
9.467000e+00 -4.436379e-02 -2.708228e-02 
9.468000e+00 -4.503783e-02 -2.772326e-02 
9.469000e+00 -4.571165e-02 -2.836397e-02 
9.470000e+00 -4.638524e-02 -2.900440e-02 
9.471000e+00 -4.705861e-02 -2.964454e-02 
9.472000e+00 -4.773173e-02 -3.028439e-02 
9.473000e+00 -4.840461e-02 -3.092394e-02 
9.474000e+00 -4.907725e-02 -3.156319e-02 
9.475000e+00 -4.974962e-02 -3.220213e-02 
9.476000e+00 -5.042174e-02 -3.284075e-02 
9.477000e+00 -5.109358e-02 -3.347904e-02 
9.478000e+00 -5.176515e-02 -3.411701e-02 
9.479000e+00 -5.243644e-02 -3.475464e-02 
9.480000e+00 -5.310745e-02 -3.539193e-02 
9.481000e+00 -5.377816e-02 -3.602887e-02 
9.482000e+00 -5.444857e-02 -3.666545e-02 
9.483000e+00 -5.511867e-02 -3.730167e-02 
9.484000e+00 -5.578846e-02 -3.793752e-02 
9.485000e+00 -5.645794e-02 -3.857300e-02 
9.486000e+00 -5.712709e-02 -3.920810e-02 
9.487000e+00 -5.779591e-02 -3.984281e-02 
9.488000e+00 -5.846439e-02 -4.047713e-02 
9.489000e+00 -5.913253e-02 -4.111105e-02 
9.490000e+00 -5.980032e-02 -4.174456e-02 
9.491000e+00 -6.046775e-02 -4.237766e-02 
9.492000e+00 -6.113483e-02 -4.301034e-02 
9.493000e+00 -6.180153e-02 -4.364259e-02 
9.494000e+00 -6.246786e-02 -4.427442e-02 
9.495000e+00 -6.313382e-02 -4.490580e-02 
9.496000e+00 -6.379938e-02 -4.553675e-02 
9.497000e+00 -6.446455e-02 -4.616724e-02 
9.498000e+00 -6.512933e-02 -4.679727e-02 
9.499000e+00 -6.579370e-02 -4.742685e-02 
9.500000e+00 -6.645765e-02 -4.805595e-02 
9.501000e+00 -6.712119e-02 -4.868458e-02 
9.502000e+00 -6.778431e-02 -4.931272e-02 
9.503000e+00 -6.844700e-02 -4.994038e-02 
9.504000e+00 -6.910925e-02 -5.056755e-02 
9.505000e+00 -6.977106e-02 -5.119421e-02 
9.506000e+00 -7.043242e-02 -5.182037e-02 
9.507000e+00 -7.109333e-02 -5.244601e-02 
9.508000e+00 -7.175377e-02 -5.307114e-02 
9.509000e+00 -7.241375e-02 -5.369574e-02 
9.510000e+00 -7.307326e-02 -5.431981e-02 
9.511000e+00 -7.373229e-02 -5.494334e-02 
9.512000e+00 -7.439083e-02 -5.556633e-02 
9.513000e+00 -7.504888e-02 -5.618877e-02 
9.514000e+00 -7.570644e-02 -5.681065e-02 
9.515000e+00 -7.636349e-02 -5.743196e-02 
9.516000e+00 -7.702003e-02 -5.805271e-02 
9.517000e+00 -7.767605e-02 -5.867289e-02 
9.518000e+00 -7.833156e-02 -5.929248e-02 
9.519000e+00 -7.898653e-02 -5.991149e-02 
9.520000e+00 -7.964097e-02 -6.052990e-02 
9.521000e+00 -8.029487e-02 -6.114772e-02 
9.522000e+00 -8.094823e-02 -6.176493e-02 
9.523000e+00 -8.160103e-02 -6.238152e-02 
9.524000e+00 -8.225327e-02 -6.299750e-02 
9.525000e+00 -8.290495e-02 -6.361286e-02 
9.526000e+00 -8.355606e-02 -6.422758e-02 
9.527000e+00 -8.420659e-02 -6.484167e-02 
9.528000e+00 -8.485654e-02 -6.545512e-02 
9.529000e+00 -8.550590e-02 -6.606791e-02 
9.530000e+00 -8.615466e-02 -6.668006e-02 
9.531000e+00 -8.680283e-02 -6.729154e-02 
9.532000e+00 -8.745038e-02 -6.790236e-02 
9.533000e+00 -8.809732e-02 -6.851250e-02 
9.534000e+00 -8.874365e-02 -6.912196e-02 
9.535000e+00 -8.938934e-02 -6.973074e-02 
9.536000e+00 -9.003441e-02 -7.033883e-02 
9.537000e+00 -9.067884e-02 -7.094623e-02 
9.538000e+00 -9.132262e-02 -7.155291e-02 
9.539000e+00 -9.196576e-02 -7.215890e-02 
9.540000e+00 -9.260824e-02 -7.276416e-02 
9.541000e+00 -9.325005e-02 -7.336871e-02 
9.542000e+00 -9.389120e-02 -7.397252e-02 
9.543000e+00 -9.453168e-02 -7.457561e-02 
9.544000e+00 -9.517148e-02 -7.517795e-02 
9.545000e+00 -9.581059e-02 -7.577956e-02 
9.546000e+00 -9.644901e-02 -7.638041e-02 
9.547000e+00 -9.708673e-02 -7.698050e-02 
9.548000e+00 -9.772374e-02 -7.757983e-02 
9.549000e+00 -9.836005e-02 -7.817839e-02 
9.550000e+00 -9.899564e-02 -7.877618e-02 
9.551000e+00 -9.963051e-02 -7.937319e-02 
9.552000e+00 -1.002647e-01 -7.996941e-02 
9.553000e+00 -1.008981e-01 -8.056484e-02 
9.554000e+00 -1.015307e-01 -8.115947e-02 
9.555000e+00 -1.021627e-01 -8.175330e-02 
9.556000e+00 -1.027938e-01 -8.234632e-02 
9.557000e+00 -1.034242e-01 -8.293852e-02 
9.558000e+00 -1.040539e-01 -8.352990e-02 
9.559000e+00 -1.046828e-01 -8.412045e-02 
9.560000e+00 -1.053109e-01 -8.471017e-02 
9.561000e+00 -1.059382e-01 -8.529905e-02 
9.562000e+00 -1.065648e-01 -8.588709e-02 
9.563000e+00 -1.071905e-01 -8.647428e-02 
9.564000e+00 -1.078154e-01 -8.706061e-02 
9.565000e+00 -1.084396e-01 -8.764607e-02 
9.566000e+00 -1.090629e-01 -8.823067e-02 
9.567000e+00 -1.096854e-01 -8.881440e-02 
9.568000e+00 -1.103071e-01 -8.939724e-02 
9.569000e+00 -1.109280e-01 -8.997920e-02 
9.570000e+00 -1.115480e-01 -9.056027e-02 
9.571000e+00 -1.121672e-01 -9.114044e-02 
9.572000e+00 -1.127856e-01 -9.171971e-02 
9.573000e+00 -1.134031e-01 -9.229808e-02 
9.574000e+00 -1.140197e-01 -9.287552e-02 
9.575000e+00 -1.146355e-01 -9.345205e-02 
9.576000e+00 -1.152504e-01 -9.402766e-02 
9.577000e+00 -1.158644e-01 -9.460233e-02 
9.578000e+00 -1.164776e-01 -9.517607e-02 
9.579000e+00 -1.170898e-01 -9.574886e-02 
9.580000e+00 -1.177012e-01 -9.632071e-02 
9.581000e+00 -1.183117e-01 -9.689160e-02 
9.582000e+00 -1.189212e-01 -9.746153e-02 
9.583000e+00 -1.195299e-01 -9.803050e-02 
9.584000e+00 -1.201377e-01 -9.859850e-02 
9.585000e+00 -1.207445e-01 -9.916553e-02 
9.586000e+00 -1.213504e-01 -9.973157e-02 
9.587000e+00 -1.219553e-01 -1.002966e-01 
9.588000e+00 -1.225594e-01 -1.008607e-01 
9.589000e+00 -1.231625e-01 -1.014238e-01 
9.590000e+00 -1.237646e-01 -1.019858e-01 
9.591000e+00 -1.243658e-01 -1.025469e-01 
9.592000e+00 -1.249660e-01 -1.031069e-01 
9.593000e+00 -1.255652e-01 -1.036659e-01 
9.594000e+00 -1.261635e-01 -1.042239e-01 
9.595000e+00 -1.267608e-01 -1.047809e-01 
9.596000e+00 -1.273572e-01 -1.053368e-01 
9.597000e+00 -1.279525e-01 -1.058917e-01 
9.598000e+00 -1.285468e-01 -1.064455e-01 
9.599000e+00 -1.291402e-01 -1.069983e-01 
9.600000e+00 -1.297325e-01 -1.075500e-01 
9.601000e+00 -1.303238e-01 -1.081007e-01 
9.602000e+00 -1.309141e-01 -1.086503e-01 
9.603000e+00 -1.315034e-01 -1.091988e-01 
9.604000e+00 -1.320916e-01 -1.097462e-01 
9.605000e+00 -1.326789e-01 -1.102926e-01 
9.606000e+00 -1.332650e-01 -1.108379e-01 
9.607000e+00 -1.338502e-01 -1.113820e-01 
9.608000e+00 -1.344343e-01 -1.119251e-01 
9.609000e+00 -1.350173e-01 -1.124671e-01 
9.610000e+00 -1.355993e-01 -1.130079e-01 
9.611000e+00 -1.361802e-01 -1.135477e-01 
9.612000e+00 -1.367600e-01 -1.140863e-01 
9.613000e+00 -1.373387e-01 -1.146238e-01 
9.614000e+00 -1.379164e-01 -1.151601e-01 
9.615000e+00 -1.384930e-01 -1.156953e-01 
9.616000e+00 -1.390685e-01 -1.162294e-01 
9.617000e+00 -1.396429e-01 -1.167623e-01 
9.618000e+00 -1.402161e-01 -1.172941e-01 
9.619000e+00 -1.407883e-01 -1.178247e-01 
9.620000e+00 -1.413594e-01 -1.183542e-01 
9.621000e+00 -1.419293e-01 -1.188824e-01 
9.622000e+00 -1.424981e-01 -1.194095e-01 
9.623000e+00 -1.430658e-01 -1.199355e-01 
9.624000e+00 -1.436323e-01 -1.204602e-01 
9.625000e+00 -1.441977e-01 -1.209838e-01 
9.626000e+00 -1.447619e-01 -1.215061e-01 
9.627000e+00 -1.453250e-01 -1.220273e-01 
9.628000e+00 -1.458869e-01 -1.225472e-01 
9.629000e+00 -1.464477e-01 -1.230660e-01 
9.630000e+00 -1.470073e-01 -1.235835e-01 
9.631000e+00 -1.475657e-01 -1.240998e-01 
9.632000e+00 -1.481230e-01 -1.246149e-01 
9.633000e+00 -1.486790e-01 -1.251288e-01 
9.634000e+00 -1.492339e-01 -1.256414e-01 
9.635000e+00 -1.497876e-01 -1.261528e-01 
9.636000e+00 -1.503400e-01 -1.266630e-01 
9.637000e+00 -1.508913e-01 -1.271718e-01 
9.638000e+00 -1.514414e-01 -1.276795e-01 
9.639000e+00 -1.519902e-01 -1.281859e-01 
9.640000e+00 -1.525378e-01 -1.286910e-01 
9.641000e+00 -1.530842e-01 -1.291948e-01 
9.642000e+00 -1.536293e-01 -1.296974e-01 
9.643000e+00 -1.541733e-01 -1.301987e-01 
9.644000e+00 -1.547159e-01 -1.306987e-01 
9.645000e+00 -1.552574e-01 -1.311974e-01 
9.646000e+00 -1.557975e-01 -1.316949e-01 
9.647000e+00 -1.563364e-01 -1.321910e-01 
9.648000e+00 -1.568741e-01 -1.326858e-01 
9.649000e+00 -1.574105e-01 -1.331794e-01 
9.650000e+00 -1.579456e-01 -1.336716e-01 
9.651000e+00 -1.584794e-01 -1.341625e-01 
9.652000e+00 -1.590120e-01 -1.346521e-01 
9.653000e+00 -1.595432e-01 -1.351403e-01 
9.654000e+00 -1.600732e-01 -1.356272e-01 
9.655000e+00 -1.606019e-01 -1.361128e-01 
9.656000e+00 -1.611292e-01 -1.365971e-01 
9.657000e+00 -1.616553e-01 -1.370800e-01 
9.658000e+00 -1.621800e-01 -1.375615e-01 
9.659000e+00 -1.627034e-01 -1.380417e-01 
9.660000e+00 -1.632255e-01 -1.385205e-01 
9.661000e+00 -1.637463e-01 -1.389980e-01 
9.662000e+00 -1.642658e-01 -1.394741e-01 
9.663000e+00 -1.647839e-01 -1.399489e-01 
9.664000e+00 -1.653006e-01 -1.404222e-01 
9.665000e+00 -1.658160e-01 -1.408942e-01 
9.666000e+00 -1.663301e-01 -1.413648e-01 
9.667000e+00 -1.668428e-01 -1.418340e-01 
9.668000e+00 -1.673541e-01 -1.423018e-01 
9.669000e+00 -1.678641e-01 -1.427682e-01 
9.670000e+00 -1.683727e-01 -1.432332e-01 
9.671000e+00 -1.688799e-01 -1.436968e-01 
9.672000e+00 -1.693857e-01 -1.441590e-01 
9.673000e+00 -1.698902e-01 -1.446198e-01 
9.674000e+00 -1.703933e-01 -1.450791e-01 
9.675000e+00 -1.708949e-01 -1.455370e-01 
9.676000e+00 -1.713952e-01 -1.459935e-01 
9.677000e+00 -1.718940e-01 -1.464486e-01 
9.678000e+00 -1.723915e-01 -1.469022e-01 
9.679000e+00 -1.728875e-01 -1.473544e-01 
9.680000e+00 -1.733821e-01 -1.478051e-01 
9.681000e+00 -1.738753e-01 -1.482544e-01 
9.682000e+00 -1.743671e-01 -1.487022e-01 
9.683000e+00 -1.748574e-01 -1.491486e-01 
9.684000e+00 -1.753463e-01 -1.495935e-01 
9.685000e+00 -1.758337e-01 -1.500369e-01 
9.686000e+00 -1.763197e-01 -1.504789e-01 
9.687000e+00 -1.768043e-01 -1.509194e-01 
9.688000e+00 -1.772874e-01 -1.513584e-01 
9.689000e+00 -1.777690e-01 -1.517959e-01 
9.690000e+00 -1.782491e-01 -1.522319e-01 
9.691000e+00 -1.787278e-01 -1.526664e-01 
9.692000e+00 -1.792050e-01 -1.530995e-01 
9.693000e+00 -1.796808e-01 -1.535310e-01 
9.694000e+00 -1.801550e-01 -1.539611e-01 
9.695000e+00 -1.806278e-01 -1.543896e-01 
9.696000e+00 -1.810991e-01 -1.548166e-01 
9.697000e+00 -1.815688e-01 -1.552421e-01 
9.698000e+00 -1.820371e-01 -1.556661e-01 
9.699000e+00 -1.825039e-01 -1.560885e-01 
9.700000e+00 -1.829691e-01 -1.565094e-01 
9.701000e+00 -1.834329e-01 -1.569288e-01 
9.702000e+00 -1.838951e-01 -1.573467e-01 
9.703000e+00 -1.843558e-01 -1.577630e-01 
9.704000e+00 -1.848149e-01 -1.581778e-01 
9.705000e+00 -1.852726e-01 -1.585910e-01 
9.706000e+00 -1.857287e-01 -1.590026e-01 
9.707000e+00 -1.861832e-01 -1.594127e-01 
9.708000e+00 -1.866362e-01 -1.598213e-01 
9.709000e+00 -1.870877e-01 -1.602283e-01 
9.710000e+00 -1.875376e-01 -1.606337e-01 
9.711000e+00 -1.879860e-01 -1.610375e-01 
9.712000e+00 -1.884327e-01 -1.614398e-01 
9.713000e+00 -1.888780e-01 -1.618405e-01 
9.714000e+00 -1.893216e-01 -1.622396e-01 
9.715000e+00 -1.897637e-01 -1.626371e-01 
9.716000e+00 -1.902042e-01 -1.630331e-01 
9.717000e+00 -1.906431e-01 -1.634274e-01 
9.718000e+00 -1.910804e-01 -1.638202e-01 
9.719000e+00 -1.915162e-01 -1.642113e-01 
9.720000e+00 -1.919503e-01 -1.646008e-01 
9.721000e+00 -1.923828e-01 -1.649888e-01 
9.722000e+00 -1.928138e-01 -1.653751e-01 
9.723000e+00 -1.932431e-01 -1.657598e-01 
9.724000e+00 -1.936708e-01 -1.661429e-01 
9.725000e+00 -1.940969e-01 -1.665244e-01 
9.726000e+00 -1.945214e-01 -1.669042e-01 
9.727000e+00 -1.949443e-01 -1.672824e-01 
9.728000e+00 -1.953655e-01 -1.676590e-01 
9.729000e+00 -1.957851e-01 -1.680339e-01 
9.730000e+00 -1.962030e-01 -1.684072e-01 
9.731000e+00 -1.966194e-01 -1.687789e-01 
9.732000e+00 -1.970340e-01 -1.691489e-01 
9.733000e+00 -1.974471e-01 -1.695173e-01 
9.734000e+00 -1.978584e-01 -1.698840e-01 
9.735000e+00 -1.982682e-01 -1.702491e-01 
9.736000e+00 -1.986762e-01 -1.706125e-01 
9.737000e+00 -1.990826e-01 -1.709742e-01 
9.738000e+00 -1.994874e-01 -1.713343e-01 
9.739000e+00 -1.998904e-01 -1.716927e-01 
9.740000e+00 -2.002918e-01 -1.720494e-01 
9.741000e+00 -2.006915e-01 -1.724044e-01 
9.742000e+00 -2.010896e-01 -1.727578e-01 
9.743000e+00 -2.014859e-01 -1.731095e-01 
9.744000e+00 -2.018806e-01 -1.734595e-01 
9.745000e+00 -2.022735e-01 -1.738078e-01 
9.746000e+00 -2.026648e-01 -1.741545e-01 
9.747000e+00 -2.030544e-01 -1.744994e-01 
9.748000e+00 -2.034422e-01 -1.748426e-01 
9.749000e+00 -2.038284e-01 -1.751842e-01 
9.750000e+00 -2.042128e-01 -1.755240e-01 
9.751000e+00 -2.045956e-01 -1.758621e-01 
9.752000e+00 -2.049766e-01 -1.761986e-01 
9.753000e+00 -2.053559e-01 -1.765333e-01 
9.754000e+00 -2.057334e-01 -1.768662e-01 
9.755000e+00 -2.061093e-01 -1.771975e-01 
9.756000e+00 -2.064834e-01 -1.775271e-01 
9.757000e+00 -2.068557e-01 -1.778549e-01 
9.758000e+00 -2.072263e-01 -1.781810e-01 
9.759000e+00 -2.075952e-01 -1.785053e-01 
9.760000e+00 -2.079624e-01 -1.788280e-01 
9.761000e+00 -2.083278e-01 -1.791489e-01 
9.762000e+00 -2.086914e-01 -1.794680e-01 
9.763000e+00 -2.090533e-01 -1.797855e-01 
9.764000e+00 -2.094134e-01 -1.801011e-01 
9.765000e+00 -2.097717e-01 -1.804151e-01 
9.766000e+00 -2.101283e-01 -1.807272e-01 
9.767000e+00 -2.104832e-01 -1.810377e-01 
9.768000e+00 -2.108362e-01 -1.813463e-01 
9.769000e+00 -2.111875e-01 -1.816532e-01 
9.770000e+00 -2.115370e-01 -1.819584e-01 
9.771000e+00 -2.118847e-01 -1.822618e-01 
9.772000e+00 -2.122306e-01 -1.825634e-01 
9.773000e+00 -2.125747e-01 -1.828632e-01 
9.774000e+00 -2.129171e-01 -1.831613e-01 
9.775000e+00 -2.132576e-01 -1.834576e-01 
9.776000e+00 -2.135963e-01 -1.837522e-01 
9.777000e+00 -2.139333e-01 -1.840449e-01 
9.778000e+00 -2.142684e-01 -1.843359e-01 
9.779000e+00 -2.146018e-01 -1.846251e-01 
9.780000e+00 -2.149333e-01 -1.849125e-01 
9.781000e+00 -2.152630e-01 -1.851981e-01 
9.782000e+00 -2.155909e-01 -1.854819e-01 
9.783000e+00 -2.159169e-01 -1.857640e-01 
9.784000e+00 -2.162412e-01 -1.860442e-01 
9.785000e+00 -2.165636e-01 -1.863226e-01 
9.786000e+00 -2.168842e-01 -1.865993e-01 
9.787000e+00 -2.172029e-01 -1.868741e-01 
9.788000e+00 -2.175198e-01 -1.871471e-01 
9.789000e+00 -2.178349e-01 -1.874183e-01 
9.790000e+00 -2.181482e-01 -1.876878e-01 
9.791000e+00 -2.184596e-01 -1.879554e-01 
9.792000e+00 -2.187691e-01 -1.882211e-01 
9.793000e+00 -2.190768e-01 -1.884851e-01 
9.794000e+00 -2.193826e-01 -1.887473e-01 
9.795000e+00 -2.196866e-01 -1.890076e-01 
9.796000e+00 -2.199888e-01 -1.892661e-01 
9.797000e+00 -2.202890e-01 -1.895228e-01 
9.798000e+00 -2.205875e-01 -1.897776e-01 
9.799000e+00 -2.208840e-01 -1.900307e-01 
9.800000e+00 -2.211787e-01 -1.902818e-01 
9.801000e+00 -2.214715e-01 -1.905312e-01 
9.802000e+00 -2.217624e-01 -1.907787e-01 
9.803000e+00 -2.220514e-01 -1.910244e-01 
9.804000e+00 -2.223386e-01 -1.912683e-01 
9.805000e+00 -2.226239e-01 -1.915103e-01 
9.806000e+00 -2.229073e-01 -1.917504e-01 
9.807000e+00 -2.231888e-01 -1.919888e-01 
9.808000e+00 -2.234684e-01 -1.922252e-01 
9.809000e+00 -2.237462e-01 -1.924598e-01 
9.810000e+00 -2.240220e-01 -1.926926e-01 
9.811000e+00 -2.242959e-01 -1.929235e-01 
9.812000e+00 -2.245680e-01 -1.931526e-01 
9.813000e+00 -2.248381e-01 -1.933798e-01 
9.814000e+00 -2.251063e-01 -1.936052e-01 
9.815000e+00 -2.253727e-01 -1.938286e-01 
9.816000e+00 -2.256371e-01 -1.940503e-01 
9.817000e+00 -2.258996e-01 -1.942700e-01 
9.818000e+00 -2.261602e-01 -1.944879e-01 
9.819000e+00 -2.264188e-01 -1.947040e-01 
9.820000e+00 -2.266756e-01 -1.949181e-01 
9.821000e+00 -2.269304e-01 -1.951304e-01 
9.822000e+00 -2.271833e-01 -1.953408e-01 
9.823000e+00 -2.274343e-01 -1.955494e-01 
9.824000e+00 -2.276833e-01 -1.957561e-01 
9.825000e+00 -2.279305e-01 -1.959609e-01 
9.826000e+00 -2.281757e-01 -1.961638e-01 
9.827000e+00 -2.284189e-01 -1.963648e-01 
9.828000e+00 -2.286602e-01 -1.965640e-01 
9.829000e+00 -2.288996e-01 -1.967612e-01 
9.830000e+00 -2.291370e-01 -1.969566e-01 
9.831000e+00 -2.293725e-01 -1.971501e-01 
9.832000e+00 -2.296061e-01 -1.973418e-01 
9.833000e+00 -2.298376e-01 -1.975315e-01 
9.834000e+00 -2.300673e-01 -1.977193e-01 
9.835000e+00 -2.302950e-01 -1.979053e-01 
9.836000e+00 -2.305207e-01 -1.980893e-01 
9.837000e+00 -2.307445e-01 -1.982715e-01 
9.838000e+00 -2.309663e-01 -1.984518e-01 
9.839000e+00 -2.311862e-01 -1.986301e-01 
9.840000e+00 -2.314041e-01 -1.988066e-01 
9.841000e+00 -2.316200e-01 -1.989812e-01 
9.842000e+00 -2.318340e-01 -1.991538e-01 
9.843000e+00 -2.320460e-01 -1.993246e-01 
9.844000e+00 -2.322561e-01 -1.994935e-01 
9.845000e+00 -2.324641e-01 -1.996605e-01 
9.846000e+00 -2.326702e-01 -1.998255e-01 
9.847000e+00 -2.328743e-01 -1.999887e-01 
9.848000e+00 -2.330765e-01 -2.001499e-01 
9.849000e+00 -2.332766e-01 -2.003093e-01 
9.850000e+00 -2.334748e-01 -2.004667e-01 
9.851000e+00 -2.336710e-01 -2.006222e-01 
9.852000e+00 -2.338652e-01 -2.007758e-01 
9.853000e+00 -2.340575e-01 -2.009275e-01 
9.854000e+00 -2.342477e-01 -2.010773e-01 
9.855000e+00 -2.344360e-01 -2.012252e-01 
9.856000e+00 -2.346222e-01 -2.013711e-01 
9.857000e+00 -2.348065e-01 -2.015152e-01 
9.858000e+00 -2.349888e-01 -2.016573e-01 
9.859000e+00 -2.351691e-01 -2.017975e-01 
9.860000e+00 -2.353473e-01 -2.019358e-01 
9.861000e+00 -2.355236e-01 -2.020722e-01 
9.862000e+00 -2.356979e-01 -2.022066e-01 
9.863000e+00 -2.358702e-01 -2.023391e-01 
9.864000e+00 -2.360405e-01 -2.024697e-01 
9.865000e+00 -2.362088e-01 -2.025984e-01 
9.866000e+00 -2.363751e-01 -2.027252e-01 
9.867000e+00 -2.365393e-01 -2.028500e-01 
9.868000e+00 -2.367016e-01 -2.029729e-01 
9.869000e+00 -2.368619e-01 -2.030939e-01 
9.870000e+00 -2.370201e-01 -2.032130e-01 
9.871000e+00 -2.371763e-01 -2.033301e-01 
9.872000e+00 -2.373305e-01 -2.034453e-01 
9.873000e+00 -2.374827e-01 -2.035586e-01 
9.874000e+00 -2.376329e-01 -2.036699e-01 
9.875000e+00 -2.377811e-01 -2.037794e-01 
9.876000e+00 -2.379273e-01 -2.038869e-01 
9.877000e+00 -2.380714e-01 -2.039924e-01 
9.878000e+00 -2.382135e-01 -2.040961e-01 
9.879000e+00 -2.383536e-01 -2.041978e-01 
9.880000e+00 -2.384917e-01 -2.042975e-01 
9.881000e+00 -2.386277e-01 -2.043954e-01 
9.882000e+00 -2.387617e-01 -2.044913e-01 
9.883000e+00 -2.388937e-01 -2.045852e-01 
9.884000e+00 -2.390237e-01 -2.046773e-01 
9.885000e+00 -2.391516e-01 -2.047674e-01 
9.886000e+00 -2.392775e-01 -2.048556e-01 
9.887000e+00 -2.394014e-01 -2.049418e-01 
9.888000e+00 -2.395232e-01 -2.050261e-01 
9.889000e+00 -2.396430e-01 -2.051085e-01 
9.890000e+00 -2.397608e-01 -2.051889e-01 
9.891000e+00 -2.398766e-01 -2.052674e-01 
9.892000e+00 -2.399903e-01 -2.053440e-01 
9.893000e+00 -2.401019e-01 -2.054186e-01 
9.894000e+00 -2.402116e-01 -2.054913e-01 
9.895000e+00 -2.403192e-01 -2.055621e-01 
9.896000e+00 -2.404247e-01 -2.056309e-01 
9.897000e+00 -2.405283e-01 -2.056978e-01 
9.898000e+00 -2.406297e-01 -2.057628e-01 
9.899000e+00 -2.407292e-01 -2.058258e-01 
9.900000e+00 -2.408266e-01 -2.058869e-01 
9.901000e+00 -2.409219e-01 -2.059461e-01 
9.902000e+00 -2.410153e-01 -2.060033e-01 
9.903000e+00 -2.411065e-01 -2.060585e-01 
9.904000e+00 -2.411958e-01 -2.061119e-01 
9.905000e+00 -2.412829e-01 -2.061633e-01 
9.906000e+00 -2.413681e-01 -2.062128e-01 
9.907000e+00 -2.414512e-01 -2.062603e-01 
9.908000e+00 -2.415322e-01 -2.063059e-01 
9.909000e+00 -2.416112e-01 -2.063496e-01 
9.910000e+00 -2.416882e-01 -2.063913e-01 
9.911000e+00 -2.417631e-01 -2.064311e-01 
9.912000e+00 -2.418359e-01 -2.064690e-01 
9.913000e+00 -2.419067e-01 -2.065049e-01 
9.914000e+00 -2.419755e-01 -2.065389e-01 
9.915000e+00 -2.420422e-01 -2.065710e-01 
9.916000e+00 -2.421068e-01 -2.066011e-01 
9.917000e+00 -2.421694e-01 -2.066293e-01 
9.918000e+00 -2.422300e-01 -2.066556e-01 
9.919000e+00 -2.422885e-01 -2.066799e-01 
9.920000e+00 -2.423450e-01 -2.067023e-01 
9.921000e+00 -2.423994e-01 -2.067228e-01 
9.922000e+00 -2.424517e-01 -2.067413e-01 
9.923000e+00 -2.425020e-01 -2.067579e-01 
9.924000e+00 -2.425502e-01 -2.067726e-01 
9.925000e+00 -2.425964e-01 -2.067854e-01 
9.926000e+00 -2.426406e-01 -2.067962e-01 
9.927000e+00 -2.426827e-01 -2.068051e-01 
9.928000e+00 -2.427227e-01 -2.068121e-01 
9.929000e+00 -2.427607e-01 -2.068171e-01 
9.930000e+00 -2.427966e-01 -2.068202e-01 
9.931000e+00 -2.428305e-01 -2.068214e-01 
9.932000e+00 -2.428623e-01 -2.068207e-01 
9.933000e+00 -2.428921e-01 -2.068180e-01 
9.934000e+00 -2.429198e-01 -2.068134e-01 
9.935000e+00 -2.429454e-01 -2.068069e-01 
9.936000e+00 -2.429690e-01 -2.067984e-01 
9.937000e+00 -2.429906e-01 -2.067881e-01 
9.938000e+00 -2.430101e-01 -2.067758e-01 
9.939000e+00 -2.430275e-01 -2.067616e-01 
9.940000e+00 -2.430429e-01 -2.067455e-01 
9.941000e+00 -2.430563e-01 -2.067275e-01 
9.942000e+00 -2.430675e-01 -2.067075e-01 
9.943000e+00 -2.430768e-01 -2.066856e-01 
9.944000e+00 -2.430840e-01 -2.066618e-01 
9.945000e+00 -2.430891e-01 -2.066361e-01 
9.946000e+00 -2.430922e-01 -2.066085e-01 
9.947000e+00 -2.430932e-01 -2.065790e-01 
9.948000e+00 -2.430921e-01 -2.065475e-01 
9.949000e+00 -2.430891e-01 -2.065142e-01 
9.950000e+00 -2.430839e-01 -2.064789e-01 
9.951000e+00 -2.430768e-01 -2.064417e-01 
9.952000e+00 -2.430675e-01 -2.064026e-01 
9.953000e+00 -2.430562e-01 -2.063616e-01 
9.954000e+00 -2.430429e-01 -2.063187e-01 
9.955000e+00 -2.430275e-01 -2.062739e-01 
9.956000e+00 -2.430101e-01 -2.062272e-01 
9.957000e+00 -2.429906e-01 -2.061786e-01 
9.958000e+00 -2.429691e-01 -2.061281e-01 
9.959000e+00 -2.429455e-01 -2.060757e-01 
9.960000e+00 -2.429199e-01 -2.060213e-01 
9.961000e+00 -2.428922e-01 -2.059651e-01 
9.962000e+00 -2.428625e-01 -2.059070e-01 
9.963000e+00 -2.428308e-01 -2.058470e-01 
9.964000e+00 -2.427970e-01 -2.057851e-01 
9.965000e+00 -2.427611e-01 -2.057213e-01 
9.966000e+00 -2.427232e-01 -2.056556e-01 
9.967000e+00 -2.426833e-01 -2.055880e-01 
9.968000e+00 -2.426413e-01 -2.055186e-01 
9.969000e+00 -2.425973e-01 -2.054472e-01 
9.970000e+00 -2.425513e-01 -2.053740e-01 
9.971000e+00 -2.425032e-01 -2.052988e-01 
9.972000e+00 -2.424530e-01 -2.052218e-01 
9.973000e+00 -2.424009e-01 -2.051429e-01 
9.974000e+00 -2.423467e-01 -2.050621e-01 
9.975000e+00 -2.422904e-01 -2.049795e-01 
9.976000e+00 -2.422321e-01 -2.048949e-01 
9.977000e+00 -2.421718e-01 -2.048085e-01 
9.978000e+00 -2.421095e-01 -2.047202e-01 
9.979000e+00 -2.420451e-01 -2.046301e-01 
9.980000e+00 -2.419787e-01 -2.045380e-01 
9.981000e+00 -2.419102e-01 -2.044441e-01 
9.982000e+00 -2.418398e-01 -2.043484e-01 
9.983000e+00 -2.417673e-01 -2.042507e-01 
9.984000e+00 -2.416927e-01 -2.041512e-01 
9.985000e+00 -2.416162e-01 -2.040499e-01 
9.986000e+00 -2.415376e-01 -2.039466e-01 
9.987000e+00 -2.414570e-01 -2.038415e-01 
9.988000e+00 -2.413743e-01 -2.037346e-01 
9.989000e+00 -2.412897e-01 -2.036258e-01 
9.990000e+00 -2.412030e-01 -2.035151e-01 
9.991000e+00 -2.411143e-01 -2.034026e-01 
9.992000e+00 -2.410236e-01 -2.032882e-01 
9.993000e+00 -2.409308e-01 -2.031720e-01 
9.994000e+00 -2.408361e-01 -2.030540e-01 
9.995000e+00 -2.407393e-01 -2.029341e-01 
9.996000e+00 -2.406405e-01 -2.028123e-01 
9.997000e+00 -2.405397e-01 -2.026887e-01 
9.998000e+00 -2.404369e-01 -2.025633e-01 
9.999000e+00 -2.403321e-01 -2.024360e-01 
1.000000e+01 -2.402253e-01 -2.023069e-01 
1.000100e+01 -2.401165e-01 -2.021759e-01 
1.000200e+01 -2.400056e-01 -2.020432e-01 
1.000300e+01 -2.398928e-01 -2.019086e-01 
1.000400e+01 -2.397779e-01 -2.017721e-01 
1.000500e+01 -2.396611e-01 -2.016339e-01 
1.000600e+01 -2.395422e-01 -2.014938e-01 
1.000700e+01 -2.394214e-01 -2.013519e-01 
1.000800e+01 -2.392985e-01 -2.012081e-01 
1.000900e+01 -2.391737e-01 -2.010626e-01 
1.001000e+01 -2.390468e-01 -2.009152e-01 
1.001100e+01 -2.389180e-01 -2.007660e-01 
1.001200e+01 -2.387871e-01 -2.006151e-01 
1.001300e+01 -2.386543e-01 -2.004623e-01 
1.001400e+01 -2.385195e-01 -2.003077e-01 
1.001500e+01 -2.383827e-01 -2.001512e-01 
1.001600e+01 -2.382440e-01 -1.999930e-01 
1.001700e+01 -2.381032e-01 -1.998330e-01 
1.001800e+01 -2.379605e-01 -1.996712e-01 
1.001900e+01 -2.378157e-01 -1.995076e-01 
1.002000e+01 -2.376690e-01 -1.993422e-01 
1.002100e+01 -2.375203e-01 -1.991750e-01 
1.002200e+01 -2.373697e-01 -1.990060e-01 
1.002300e+01 -2.372171e-01 -1.988353e-01 
1.002400e+01 -2.370625e-01 -1.986627e-01 
1.002500e+01 -2.369059e-01 -1.984884e-01 
1.002600e+01 -2.367474e-01 -1.983123e-01 
1.002700e+01 -2.365869e-01 -1.981344e-01 
1.002800e+01 -2.364244e-01 -1.979547e-01 
1.002900e+01 -2.362600e-01 -1.977733e-01 
1.003000e+01 -2.360936e-01 -1.975901e-01 
1.003100e+01 -2.359253e-01 -1.974051e-01 
1.003200e+01 -2.357550e-01 -1.972184e-01 
1.003300e+01 -2.355827e-01 -1.970299e-01 
1.003400e+01 -2.354085e-01 -1.968397e-01 
1.003500e+01 -2.352323e-01 -1.966477e-01 
1.003600e+01 -2.350542e-01 -1.964539e-01 
1.003700e+01 -2.348742e-01 -1.962584e-01 
1.003800e+01 -2.346922e-01 -1.960611e-01 
1.003900e+01 -2.345083e-01 -1.958621e-01 
1.004000e+01 -2.343224e-01 -1.956614e-01 
1.004100e+01 -2.341346e-01 -1.954589e-01 
1.004200e+01 -2.339448e-01 -1.952546e-01 
1.004300e+01 -2.337532e-01 -1.950487e-01 
1.004400e+01 -2.335596e-01 -1.948410e-01 
1.004500e+01 -2.333640e-01 -1.946315e-01 
1.004600e+01 -2.331665e-01 -1.944204e-01 
1.004700e+01 -2.329672e-01 -1.942075e-01 
1.004800e+01 -2.327658e-01 -1.939929e-01 
1.004900e+01 -2.325626e-01 -1.937766e-01 
1.005000e+01 -2.323575e-01 -1.935586e-01 
1.005100e+01 -2.321504e-01 -1.933388e-01 
1.005200e+01 -2.319414e-01 -1.931174e-01 
1.005300e+01 -2.317305e-01 -1.928942e-01 
1.005400e+01 -2.315177e-01 -1.926693e-01 
1.005500e+01 -2.313030e-01 -1.924428e-01 
1.005600e+01 -2.310864e-01 -1.922145e-01 
1.005700e+01 -2.308679e-01 -1.919845e-01 
1.005800e+01 -2.306475e-01 -1.917529e-01 
1.005900e+01 -2.304252e-01 -1.915196e-01 
1.006000e+01 -2.302010e-01 -1.912845e-01 
1.006100e+01 -2.299750e-01 -1.910478e-01 
1.006200e+01 -2.297470e-01 -1.908094e-01 
1.006300e+01 -2.295171e-01 -1.905694e-01 
1.006400e+01 -2.292854e-01 -1.903276e-01 
1.006500e+01 -2.290518e-01 -1.900842e-01 
1.006600e+01 -2.288163e-01 -1.898391e-01 
1.006700e+01 -2.285789e-01 -1.895924e-01 
1.006800e+01 -2.283397e-01 -1.893440e-01 
1.006900e+01 -2.280986e-01 -1.890939e-01 
1.007000e+01 -2.278556e-01 -1.888422e-01 
1.007100e+01 -2.276107e-01 -1.885888e-01 
1.007200e+01 -2.273640e-01 -1.883338e-01 
1.007300e+01 -2.271155e-01 -1.880771e-01 
1.007400e+01 -2.268650e-01 -1.878188e-01 
1.007500e+01 -2.266128e-01 -1.875589e-01 
1.007600e+01 -2.263586e-01 -1.872973e-01 
1.007700e+01 -2.261027e-01 -1.870341e-01 
1.007800e+01 -2.258448e-01 -1.867692e-01 
1.007900e+01 -2.255852e-01 -1.865028e-01 
1.008000e+01 -2.253237e-01 -1.862347e-01 
1.008100e+01 -2.250603e-01 -1.859649e-01 
1.008200e+01 -2.247952e-01 -1.856936e-01 
1.008300e+01 -2.245282e-01 -1.854207e-01 
1.008400e+01 -2.242593e-01 -1.851461e-01 
1.008500e+01 -2.239887e-01 -1.848700e-01 
1.008600e+01 -2.237162e-01 -1.845922e-01 
1.008700e+01 -2.234419e-01 -1.843129e-01 
1.008800e+01 -2.231658e-01 -1.840319e-01 
1.008900e+01 -2.228879e-01 -1.837494e-01 
1.009000e+01 -2.226081e-01 -1.834652e-01 
1.009100e+01 -2.223266e-01 -1.831795e-01 
1.009200e+01 -2.220432e-01 -1.828922e-01 
1.009300e+01 -2.217581e-01 -1.826033e-01 
1.009400e+01 -2.214712e-01 -1.823129e-01 
1.009500e+01 -2.211824e-01 -1.820209e-01 
1.009600e+01 -2.208919e-01 -1.817273e-01 
1.009700e+01 -2.205996e-01 -1.814321e-01 
1.009800e+01 -2.203055e-01 -1.811354e-01 
1.009900e+01 -2.200096e-01 -1.808371e-01 
1.010000e+01 -2.197119e-01 -1.805373e-01 
1.010100e+01 -2.194125e-01 -1.802359e-01 
1.010200e+01 -2.191113e-01 -1.799330e-01 
1.010300e+01 -2.188083e-01 -1.796286e-01 
1.010400e+01 -2.185036e-01 -1.793226e-01 
1.010500e+01 -2.181971e-01 -1.790150e-01 
1.010600e+01 -2.178888e-01 -1.787060e-01 
1.010700e+01 -2.175788e-01 -1.783954e-01 
1.010800e+01 -2.172670e-01 -1.780833e-01 
1.010900e+01 -2.169535e-01 -1.777697e-01 
1.011000e+01 -2.166382e-01 -1.774545e-01 
1.011100e+01 -2.163212e-01 -1.771378e-01 
1.011200e+01 -2.160025e-01 -1.768197e-01 
1.011300e+01 -2.156820e-01 -1.765000e-01 
1.011400e+01 -2.153598e-01 -1.761788e-01 
1.011500e+01 -2.150359e-01 -1.758562e-01 
1.011600e+01 -2.147102e-01 -1.755320e-01 
1.011700e+01 -2.143828e-01 -1.752064e-01 
1.011800e+01 -2.140537e-01 -1.748792e-01 
1.011900e+01 -2.137229e-01 -1.745506e-01 
1.012000e+01 -2.133904e-01 -1.742205e-01 
1.012100e+01 -2.130561e-01 -1.738890e-01 
1.012200e+01 -2.127202e-01 -1.735559e-01 
1.012300e+01 -2.123825e-01 -1.732214e-01 
1.012400e+01 -2.120432e-01 -1.728855e-01 
1.012500e+01 -2.117022e-01 -1.725481e-01 
1.012600e+01 -2.113595e-01 -1.722092e-01 
1.012700e+01 -2.110151e-01 -1.718689e-01 
1.012800e+01 -2.106690e-01 -1.715271e-01 
1.012900e+01 -2.103212e-01 -1.711839e-01 
1.013000e+01 -2.099718e-01 -1.708392e-01 
1.013100e+01 -2.096207e-01 -1.704932e-01 
1.013200e+01 -2.092679e-01 -1.701457e-01 
1.013300e+01 -2.089135e-01 -1.697967e-01 
1.013400e+01 -2.085574e-01 -1.694464e-01 
1.013500e+01 -2.081996e-01 -1.690946e-01 
1.013600e+01 -2.078402e-01 -1.687414e-01 
1.013700e+01 -2.074792e-01 -1.683868e-01 
1.013800e+01 -2.071165e-01 -1.680308e-01 
1.013900e+01 -2.067522e-01 -1.676734e-01 
1.014000e+01 -2.063862e-01 -1.673147e-01 
1.014100e+01 -2.060186e-01 -1.669545e-01 
1.014200e+01 -2.056493e-01 -1.665929e-01 
1.014300e+01 -2.052785e-01 -1.662300e-01 
1.014400e+01 -2.049060e-01 -1.658656e-01 
1.014500e+01 -2.045319e-01 -1.654999e-01 
1.014600e+01 -2.041562e-01 -1.651328e-01 
1.014700e+01 -2.037789e-01 -1.647644e-01 
1.014800e+01 -2.034000e-01 -1.643946e-01 
1.014900e+01 -2.030195e-01 -1.640234e-01 
1.015000e+01 -2.026373e-01 -1.636509e-01 
1.015100e+01 -2.022536e-01 -1.632770e-01 
1.015200e+01 -2.018683e-01 -1.629018e-01 
1.015300e+01 -2.014815e-01 -1.625253e-01 
1.015400e+01 -2.010930e-01 -1.621474e-01 
1.015500e+01 -2.007030e-01 -1.617681e-01 
1.015600e+01 -2.003113e-01 -1.613876e-01 
1.015700e+01 -1.999182e-01 -1.610057e-01 
1.015800e+01 -1.995234e-01 -1.606225e-01 
1.015900e+01 -1.991271e-01 -1.602380e-01 
1.016000e+01 -1.987293e-01 -1.598522e-01 
1.016100e+01 -1.983298e-01 -1.594651e-01 
1.016200e+01 -1.979289e-01 -1.590767e-01 
1.016300e+01 -1.975264e-01 -1.586869e-01 
1.016400e+01 -1.971223e-01 -1.582959e-01 
1.016500e+01 -1.967168e-01 -1.579036e-01 
1.016600e+01 -1.963097e-01 -1.575100e-01 
1.016700e+01 -1.959010e-01 -1.571152e-01 
1.016800e+01 -1.954909e-01 -1.567191e-01 
1.016900e+01 -1.950792e-01 -1.563216e-01 
1.017000e+01 -1.946660e-01 -1.559230e-01 
1.017100e+01 -1.942513e-01 -1.555230e-01 
1.017200e+01 -1.938351e-01 -1.551219e-01 
1.017300e+01 -1.934174e-01 -1.547194e-01 
1.017400e+01 -1.929982e-01 -1.543157e-01 
1.017500e+01 -1.925775e-01 -1.539108e-01 
1.017600e+01 -1.921553e-01 -1.535046e-01 
1.017700e+01 -1.917317e-01 -1.530972e-01 
1.017800e+01 -1.913066e-01 -1.526886e-01 
1.017900e+01 -1.908799e-01 -1.522787e-01 
1.018000e+01 -1.904519e-01 -1.518677e-01 
1.018100e+01 -1.900223e-01 -1.514554e-01 
1.018200e+01 -1.895913e-01 -1.510419e-01 
1.018300e+01 -1.891589e-01 -1.506272e-01 
1.018400e+01 -1.887249e-01 -1.502113e-01 
1.018500e+01 -1.882896e-01 -1.497942e-01 
1.018600e+01 -1.878528e-01 -1.493759e-01 
1.018700e+01 -1.874145e-01 -1.489564e-01 
1.018800e+01 -1.869749e-01 -1.485358e-01 
1.018900e+01 -1.865338e-01 -1.481139e-01 
1.019000e+01 -1.860912e-01 -1.476909e-01 
1.019100e+01 -1.856473e-01 -1.472667e-01 
1.019200e+01 -1.852019e-01 -1.468414e-01 
1.019300e+01 -1.847551e-01 -1.464149e-01 
1.019400e+01 -1.843070e-01 -1.459872e-01 
1.019500e+01 -1.838574e-01 -1.455584e-01 
1.019600e+01 -1.834064e-01 -1.451285e-01 
1.019700e+01 -1.829540e-01 -1.446974e-01 
1.019800e+01 -1.825003e-01 -1.442652e-01 
1.019900e+01 -1.820451e-01 -1.438318e-01 
1.020000e+01 -1.815886e-01 -1.433974e-01 
1.020100e+01 -1.811307e-01 -1.429618e-01 
1.020200e+01 -1.806715e-01 -1.425251e-01 
1.020300e+01 -1.802108e-01 -1.420872e-01 
1.020400e+01 -1.797489e-01 -1.416483e-01 
1.020500e+01 -1.792855e-01 -1.412083e-01 
1.020600e+01 -1.788208e-01 -1.407672e-01 
1.020700e+01 -1.783548e-01 -1.403249e-01 
1.020800e+01 -1.778874e-01 -1.398816e-01 
1.020900e+01 -1.774187e-01 -1.394373e-01 
1.021000e+01 -1.769487e-01 -1.389918e-01 
1.021100e+01 -1.764773e-01 -1.385453e-01 
1.021200e+01 -1.760046e-01 -1.380977e-01 
1.021300e+01 -1.755306e-01 -1.376490e-01 
1.021400e+01 -1.750553e-01 -1.371993e-01 
1.021500e+01 -1.745787e-01 -1.367486e-01 
1.021600e+01 -1.741008e-01 -1.362968e-01 
1.021700e+01 -1.736216e-01 -1.358439e-01 
1.021800e+01 -1.731411e-01 -1.353900e-01 
1.021900e+01 -1.726593e-01 -1.349351e-01 
1.022000e+01 -1.721762e-01 -1.344792e-01 
1.022100e+01 -1.716919e-01 -1.340222e-01 
1.022200e+01 -1.712062e-01 -1.335642e-01 
1.022300e+01 -1.707194e-01 -1.331052e-01 
1.022400e+01 -1.702312e-01 -1.326452e-01 
1.022500e+01 -1.697418e-01 -1.321842e-01 
1.022600e+01 -1.692511e-01 -1.317222e-01 
1.022700e+01 -1.687592e-01 -1.312592e-01 
1.022800e+01 -1.682661e-01 -1.307952e-01 
1.022900e+01 -1.677717e-01 -1.303303e-01 
1.023000e+01 -1.672761e-01 -1.298643e-01 
1.023100e+01 -1.667792e-01 -1.293974e-01 
1.023200e+01 -1.662812e-01 -1.289296e-01 
1.023300e+01 -1.657819e-01 -1.284607e-01 
1.023400e+01 -1.652814e-01 -1.279909e-01 
1.023500e+01 -1.647797e-01 -1.275202e-01 
1.023600e+01 -1.642768e-01 -1.270485e-01 
1.023700e+01 -1.637727e-01 -1.265759e-01 
1.023800e+01 -1.632674e-01 -1.261023e-01 
1.023900e+01 -1.627610e-01 -1.256278e-01 
1.024000e+01 -1.622533e-01 -1.251524e-01 
1.024100e+01 -1.617445e-01 -1.246761e-01 
1.024200e+01 -1.612345e-01 -1.241988e-01 
1.024300e+01 -1.607233e-01 -1.237207e-01 
1.024400e+01 -1.602110e-01 -1.232416e-01 
1.024500e+01 -1.596975e-01 -1.227616e-01 
1.024600e+01 -1.591829e-01 -1.222808e-01 
1.024700e+01 -1.586671e-01 -1.217990e-01 
1.024800e+01 -1.581502e-01 -1.213164e-01 
1.024900e+01 -1.576322e-01 -1.208329e-01 
1.025000e+01 -1.571130e-01 -1.203485e-01 
1.025100e+01 -1.565927e-01 -1.198632e-01 
1.025200e+01 -1.560713e-01 -1.193771e-01 
1.025300e+01 -1.555488e-01 -1.188901e-01 
1.025400e+01 -1.550251e-01 -1.184023e-01 
1.025500e+01 -1.545004e-01 -1.179136e-01 
1.025600e+01 -1.539746e-01 -1.174241e-01 
1.025700e+01 -1.534477e-01 -1.169337e-01 
1.025800e+01 -1.529196e-01 -1.164425e-01 
1.025900e+01 -1.523905e-01 -1.159505e-01 
1.026000e+01 -1.518604e-01 -1.154577e-01 
1.026100e+01 -1.513291e-01 -1.149640e-01 
1.026200e+01 -1.507968e-01 -1.144696e-01 
1.026300e+01 -1.502635e-01 -1.139743e-01 
1.026400e+01 -1.497291e-01 -1.134782e-01 
1.026500e+01 -1.491936e-01 -1.129813e-01 
1.026600e+01 -1.486571e-01 -1.124837e-01 
1.026700e+01 -1.481195e-01 -1.119852e-01 
1.026800e+01 -1.475809e-01 -1.114860e-01 
1.026900e+01 -1.470413e-01 -1.109860e-01 
1.027000e+01 -1.465007e-01 -1.104853e-01 
1.027100e+01 -1.459591e-01 -1.099837e-01 
1.027200e+01 -1.454164e-01 -1.094814e-01 
1.027300e+01 -1.448727e-01 -1.089784e-01 
1.027400e+01 -1.443281e-01 -1.084746e-01 
1.027500e+01 -1.437824e-01 -1.079701e-01 
1.027600e+01 -1.432358e-01 -1.074648e-01 
1.027700e+01 -1.426881e-01 -1.069588e-01 
1.027800e+01 -1.421395e-01 -1.064521e-01 
1.027900e+01 -1.415899e-01 -1.059447e-01 
1.028000e+01 -1.410394e-01 -1.054365e-01 
1.028100e+01 -1.404879e-01 -1.049276e-01 
1.028200e+01 -1.399354e-01 -1.044181e-01 
1.028300e+01 -1.393820e-01 -1.039078e-01 
1.028400e+01 -1.388276e-01 -1.033968e-01 
1.028500e+01 -1.382723e-01 -1.028852e-01 
1.028600e+01 -1.377161e-01 -1.023728e-01 
1.028700e+01 -1.371589e-01 -1.018598e-01 
1.028800e+01 -1.366008e-01 -1.013461e-01 
1.028900e+01 -1.360418e-01 -1.008318e-01 
1.029000e+01 -1.354819e-01 -1.003167e-01 
1.029100e+01 -1.349210e-01 -9.980106e-02 
1.029200e+01 -1.343593e-01 -9.928473e-02 
1.029300e+01 -1.337967e-01 -9.876776e-02 
1.029400e+01 -1.332332e-01 -9.825015e-02 
1.029500e+01 -1.326688e-01 -9.773190e-02 
1.029600e+01 -1.321035e-01 -9.721302e-02 
1.029700e+01 -1.315373e-01 -9.669351e-02 
1.029800e+01 -1.309703e-01 -9.617339e-02 
1.029900e+01 -1.304024e-01 -9.565266e-02 
1.030000e+01 -1.298337e-01 -9.513131e-02 
1.030100e+01 -1.292641e-01 -9.460937e-02 
1.030200e+01 -1.286937e-01 -9.408682e-02 
1.030300e+01 -1.281224e-01 -9.356369e-02 
1.030400e+01 -1.275503e-01 -9.303996e-02 
1.030500e+01 -1.269774e-01 -9.251566e-02 
1.030600e+01 -1.264036e-01 -9.199078e-02 
1.030700e+01 -1.258290e-01 -9.146533e-02 
1.030800e+01 -1.252536e-01 -9.093932e-02 
1.030900e+01 -1.246775e-01 -9.041274e-02 
1.031000e+01 -1.241005e-01 -8.988562e-02 
1.031100e+01 -1.235227e-01 -8.935794e-02 
1.031200e+01 -1.229441e-01 -8.882972e-02 
1.031300e+01 -1.223648e-01 -8.830097e-02 
1.031400e+01 -1.217846e-01 -8.777168e-02 
1.031500e+01 -1.212037e-01 -8.724186e-02 
1.031600e+01 -1.206221e-01 -8.671152e-02 
1.031700e+01 -1.200396e-01 -8.618067e-02 
1.031800e+01 -1.194564e-01 -8.564931e-02 
1.031900e+01 -1.188725e-01 -8.511744e-02 
1.032000e+01 -1.182878e-01 -8.458507e-02 
1.032100e+01 -1.177024e-01 -8.405221e-02 
1.032200e+01 -1.171163e-01 -8.351886e-02 
1.032300e+01 -1.165294e-01 -8.298502e-02 
1.032400e+01 -1.159419e-01 -8.245071e-02 
1.032500e+01 -1.153536e-01 -8.191593e-02 
1.032600e+01 -1.147645e-01 -8.138068e-02 
1.032700e+01 -1.141748e-01 -8.084496e-02 
1.032800e+01 -1.135844e-01 -8.030879e-02 
1.032900e+01 -1.129933e-01 -7.977218e-02 
1.033000e+01 -1.124016e-01 -7.923511e-02 
1.033100e+01 -1.118091e-01 -7.869761e-02 
1.033200e+01 -1.112160e-01 -7.815967e-02 
1.033300e+01 -1.106222e-01 -7.762130e-02 
1.033400e+01 -1.100277e-01 -7.708251e-02 
1.033500e+01 -1.094326e-01 -7.654330e-02 
1.033600e+01 -1.088368e-01 -7.600368e-02 
1.033700e+01 -1.082404e-01 -7.546365e-02 
1.033800e+01 -1.076434e-01 -7.492322e-02 
1.033900e+01 -1.070457e-01 -7.438240e-02 
1.034000e+01 -1.064474e-01 -7.384118e-02 
1.034100e+01 -1.058484e-01 -7.329958e-02 
1.034200e+01 -1.052489e-01 -7.275760e-02 
1.034300e+01 -1.046487e-01 -7.221524e-02 
1.034400e+01 -1.040480e-01 -7.167252e-02 
1.034500e+01 -1.034466e-01 -7.112943e-02 
1.034600e+01 -1.028446e-01 -7.058599e-02 
1.034700e+01 -1.022421e-01 -7.004219e-02 
1.034800e+01 -1.016390e-01 -6.949805e-02 
1.034900e+01 -1.010353e-01 -6.895356e-02 
1.035000e+01 -1.004310e-01 -6.840874e-02 
1.035100e+01 -9.982622e-02 -6.786358e-02 
1.035200e+01 -9.922084e-02 -6.731811e-02 
1.035300e+01 -9.861490e-02 -6.677231e-02 
1.035400e+01 -9.800843e-02 -6.622620e-02 
1.035500e+01 -9.740141e-02 -6.567978e-02 
1.035600e+01 -9.679386e-02 -6.513305e-02 
1.035700e+01 -9.618579e-02 -6.458603e-02 
1.035800e+01 -9.557719e-02 -6.403871e-02 
1.035900e+01 -9.496807e-02 -6.349111e-02 
1.036000e+01 -9.435845e-02 -6.294323e-02 
1.036100e+01 -9.374832e-02 -6.239507e-02 
1.036200e+01 -9.313769e-02 -6.184664e-02 
1.036300e+01 -9.252657e-02 -6.129794e-02 
1.036400e+01 -9.191497e-02 -6.074899e-02 
1.036500e+01 -9.130288e-02 -6.019978e-02 
1.036600e+01 -9.069032e-02 -5.965032e-02 
1.036700e+01 -9.007729e-02 -5.910062e-02 
1.036800e+01 -8.946379e-02 -5.855068e-02 
1.036900e+01 -8.884984e-02 -5.800050e-02 
1.037000e+01 -8.823544e-02 -5.745010e-02 
1.037100e+01 -8.762059e-02 -5.689948e-02 
1.037200e+01 -8.700531e-02 -5.634864e-02 
1.037300e+01 -8.638959e-02 -5.579759e-02 
1.037400e+01 -8.577344e-02 -5.524634e-02 
1.037500e+01 -8.515687e-02 -5.469488e-02 
1.037600e+01 -8.453988e-02 -5.414323e-02 
1.037700e+01 -8.392249e-02 -5.359139e-02 
1.037800e+01 -8.330469e-02 -5.303937e-02 
1.037900e+01 -8.268649e-02 -5.248716e-02 
1.038000e+01 -8.206790e-02 -5.193479e-02 
1.038100e+01 -8.144892e-02 -5.138224e-02 
1.038200e+01 -8.082957e-02 -5.082954e-02 
1.038300e+01 -8.020984e-02 -5.027668e-02 
1.038400e+01 -7.958974e-02 -4.972366e-02 
1.038500e+01 -7.896927e-02 -4.917050e-02 
1.038600e+01 -7.834845e-02 -4.861720e-02 
1.038700e+01 -7.772728e-02 -4.806376e-02 
1.038800e+01 -7.710577e-02 -4.751020e-02 
1.038900e+01 -7.648391e-02 -4.695651e-02 
1.039000e+01 -7.586172e-02 -4.640270e-02 
1.039100e+01 -7.523921e-02 -4.584877e-02 
1.039200e+01 -7.461637e-02 -4.529474e-02 
1.039300e+01 -7.399321e-02 -4.474060e-02 
1.039400e+01 -7.336975e-02 -4.418637e-02 
1.039500e+01 -7.274599e-02 -4.363204e-02 
1.039600e+01 -7.212192e-02 -4.307763e-02 
1.039700e+01 -7.149757e-02 -4.252314e-02 
1.039800e+01 -7.087292e-02 -4.196857e-02 
1.039900e+01 -7.024800e-02 -4.141392e-02 
1.040000e+01 -6.962280e-02 -4.085922e-02 
1.040100e+01 -6.899734e-02 -4.030445e-02 
1.040200e+01 -6.837161e-02 -3.974962e-02 
1.040300e+01 -6.774563e-02 -3.919475e-02 
1.040400e+01 -6.711939e-02 -3.863983e-02 
1.040500e+01 -6.649291e-02 -3.808488e-02 
1.040600e+01 -6.586619e-02 -3.752989e-02 
1.040700e+01 -6.523924e-02 -3.697487e-02 
1.040800e+01 -6.461206e-02 -3.641983e-02 
1.040900e+01 -6.398466e-02 -3.586477e-02 
1.041000e+01 -6.335705e-02 -3.530970e-02 
1.041100e+01 -6.272922e-02 -3.475462e-02 
1.041200e+01 -6.210119e-02 -3.419954e-02 
1.041300e+01 -6.147297e-02 -3.364446e-02 
1.041400e+01 -6.084455e-02 -3.308939e-02 
1.041500e+01 -6.021595e-02 -3.253434e-02 
1.041600e+01 -5.958716e-02 -3.197930e-02 
1.041700e+01 -5.895821e-02 -3.142429e-02 
1.041800e+01 -5.832908e-02 -3.086931e-02 
1.041900e+01 -5.769979e-02 -3.031436e-02 
1.042000e+01 -5.707035e-02 -2.975946e-02 
1.042100e+01 -5.644075e-02 -2.920460e-02 
1.042200e+01 -5.581101e-02 -2.864979e-02 
1.042300e+01 -5.518113e-02 -2.809504e-02 
1.042400e+01 -5.455112e-02 -2.754034e-02 
1.042500e+01 -5.392098e-02 -2.698572e-02 
1.042600e+01 -5.329072e-02 -2.643116e-02 
1.042700e+01 -5.266034e-02 -2.587669e-02 
1.042800e+01 -5.202986e-02 -2.532229e-02 
1.042900e+01 -5.139927e-02 -2.476798e-02 
1.043000e+01 -5.076858e-02 -2.421377e-02 
1.043100e+01 -5.013780e-02 -2.365965e-02 
1.043200e+01 -4.950694e-02 -2.310564e-02 
1.043300e+01 -4.887599e-02 -2.255173e-02 
1.043400e+01 -4.824497e-02 -2.199794e-02 
1.043500e+01 -4.761388e-02 -2.144427e-02 
1.043600e+01 -4.698273e-02 -2.089072e-02 
1.043700e+01 -4.635152e-02 -2.033729e-02 
1.043800e+01 -4.572026e-02 -1.978401e-02 
1.043900e+01 -4.508896e-02 -1.923086e-02 
1.044000e+01 -4.445761e-02 -1.867785e-02 
1.044100e+01 -4.382623e-02 -1.812500e-02 
1.044200e+01 -4.319483e-02 -1.757230e-02 
1.044300e+01 -4.256340e-02 -1.701976e-02 
1.044400e+01 -4.193195e-02 -1.646738e-02 
1.044500e+01 -4.130050e-02 -1.591518e-02 
1.044600e+01 -4.066904e-02 -1.536315e-02 
1.044700e+01 -4.003758e-02 -1.481130e-02 
1.044800e+01 -3.940613e-02 -1.425963e-02 
1.044900e+01 -3.877469e-02 -1.370816e-02 
1.045000e+01 -3.814327e-02 -1.315688e-02 
1.045100e+01 -3.751187e-02 -1.260580e-02 
1.045200e+01 -3.688051e-02 -1.205492e-02 
1.045300e+01 -3.624918e-02 -1.150426e-02 
1.045400e+01 -3.561789e-02 -1.095382e-02 
1.045500e+01 -3.498665e-02 -1.040359e-02 
1.045600e+01 -3.435546e-02 -9.853588e-03 
1.045700e+01 -3.372433e-02 -9.303818e-03 
1.045800e+01 -3.309326e-02 -8.754285e-03 
1.045900e+01 -3.246227e-02 -8.204992e-03 
1.046000e+01 -3.183135e-02 -7.655944e-03 
1.046100e+01 -3.120051e-02 -7.107148e-03 
1.046200e+01 -3.056977e-02 -6.558608e-03 
1.046300e+01 -2.993911e-02 -6.010328e-03 
1.046400e+01 -2.930856e-02 -5.462315e-03 
1.046500e+01 -2.867810e-02 -4.914572e-03 
1.046600e+01 -2.804776e-02 -4.367105e-03 
1.046700e+01 -2.741754e-02 -3.819919e-03 
1.046800e+01 -2.678744e-02 -3.273018e-03 
1.046900e+01 -2.615746e-02 -2.726409e-03 
1.047000e+01 -2.552762e-02 -2.180095e-03 
1.047100e+01 -2.489792e-02 -1.634081e-03 
1.047200e+01 -2.426836e-02 -1.088373e-03 
1.047300e+01 -2.363895e-02 -5.429752e-04 
1.047400e+01 -2.300970e-02 2.107087e-06 
1.047500e+01 -2.238061e-02 5.468692e-04 
1.047600e+01 -2.175169e-02 1.091306e-03 
1.047700e+01 -2.112294e-02 1.635413e-03 
1.047800e+01 -2.049437e-02 2.179185e-03 
1.047900e+01 -1.986599e-02 2.722618e-03 
1.048000e+01 -1.923779e-02 3.265706e-03 
1.048100e+01 -1.860979e-02 3.808444e-03 
1.048200e+01 -1.798199e-02 4.350828e-03 
1.048300e+01 -1.735440e-02 4.892853e-03 
1.048400e+01 -1.672702e-02 5.434514e-03 
1.048500e+01 -1.609986e-02 5.975806e-03 
1.048600e+01 -1.547292e-02 6.516725e-03 
1.048700e+01 -1.484621e-02 7.057265e-03 
1.048800e+01 -1.421974e-02 7.597422e-03 
1.048900e+01 -1.359351e-02 8.137191e-03 
1.049000e+01 -1.296752e-02 8.676567e-03 
1.049100e+01 -1.234179e-02 9.215546e-03 
1.049200e+01 -1.171631e-02 9.754123e-03 
1.049300e+01 -1.109109e-02 1.029229e-02 
1.049400e+01 -1.046615e-02 1.083005e-02 
1.049500e+01 -9.841476e-03 1.136739e-02 
1.049600e+01 -9.217083e-03 1.190431e-02 
1.049700e+01 -8.592975e-03 1.244080e-02 
1.049800e+01 -7.969158e-03 1.297687e-02 
1.049900e+01 -7.345637e-03 1.351250e-02 
1.050000e+01 -6.722417e-03 1.404768e-02 
1.050100e+01 -6.099504e-03 1.458243e-02 
1.050200e+01 -5.476904e-03 1.511672e-02 
1.050300e+01 -4.854622e-03 1.565056e-02 
1.050400e+01 -4.232664e-03 1.618394e-02 
1.050500e+01 -3.611035e-03 1.671686e-02 
1.050600e+01 -2.989740e-03 1.724931e-02 
1.050700e+01 -2.368785e-03 1.778129e-02 
1.050800e+01 -1.748176e-03 1.831279e-02 
1.050900e+01 -1.127918e-03 1.884380e-02 
1.051000e+01 -5.080156e-04 1.937433e-02 
1.051100e+01 1.115247e-04 1.990438e-02 
1.051200e+01 7.306977e-04 2.043392e-02 
1.051300e+01 1.349498e-03 2.096296e-02 
1.051400e+01 1.967921e-03 2.149150e-02 
1.051500e+01 2.585960e-03 2.201954e-02 
1.051600e+01 3.203610e-03 2.254705e-02 
1.051700e+01 3.820866e-03 2.307405e-02 
1.051800e+01 4.437722e-03 2.360053e-02 
1.051900e+01 5.054173e-03 2.412648e-02 
1.052000e+01 5.670214e-03 2.465189e-02 
1.052100e+01 6.285840e-03 2.517677e-02 
1.052200e+01 6.901044e-03 2.570111e-02 
1.052300e+01 7.515822e-03 2.622491e-02 
1.052400e+01 8.130168e-03 2.674815e-02 
1.052500e+01 8.744077e-03 2.727084e-02 
1.052600e+01 9.357544e-03 2.779298e-02 
1.052700e+01 9.970563e-03 2.831454e-02 
1.052800e+01 1.058313e-02 2.883555e-02 
1.052900e+01 1.119524e-02 2.935598e-02 
1.053000e+01 1.180688e-02 2.987583e-02 
1.053100e+01 1.241806e-02 3.039510e-02 
1.053200e+01 1.302876e-02 3.091379e-02 
1.053300e+01 1.363898e-02 3.143189e-02 
1.053400e+01 1.424872e-02 3.194939e-02 
1.053500e+01 1.485797e-02 3.246630e-02 
1.053600e+01 1.546672e-02 3.298260e-02 
1.053700e+01 1.607497e-02 3.349830e-02 
1.053800e+01 1.668272e-02 3.401339e-02 
1.053900e+01 1.728995e-02 3.452786e-02 
1.054000e+01 1.789667e-02 3.504171e-02 
1.054100e+01 1.850287e-02 3.555494e-02 
1.054200e+01 1.910855e-02 3.606754e-02 
1.054300e+01 1.971369e-02 3.657951e-02 
1.054400e+01 2.031829e-02 3.709084e-02 
1.054500e+01 2.092236e-02 3.760153e-02 
1.054600e+01 2.152587e-02 3.811157e-02 
1.054700e+01 2.212884e-02 3.862097e-02 
1.054800e+01 2.273125e-02 3.912971e-02 
1.054900e+01 2.333309e-02 3.963780e-02 
1.055000e+01 2.393437e-02 4.014522e-02 
1.055100e+01 2.453508e-02 4.065198e-02 
1.055200e+01 2.513521e-02 4.115806e-02 
1.055300e+01 2.573475e-02 4.166348e-02 
1.055400e+01 2.633371e-02 4.216821e-02 
1.055500e+01 2.693208e-02 4.267226e-02 
1.055600e+01 2.752985e-02 4.317563e-02 
1.055700e+01 2.812701e-02 4.367830e-02 
1.055800e+01 2.872357e-02 4.418028e-02 
1.055900e+01 2.931952e-02 4.468156e-02 
1.056000e+01 2.991484e-02 4.518214e-02 
1.056100e+01 3.050955e-02 4.568201e-02 
1.056200e+01 3.110363e-02 4.618117e-02 
1.056300e+01 3.169707e-02 4.667961e-02 
1.056400e+01 3.228988e-02 4.717734e-02 
1.056500e+01 3.288204e-02 4.767434e-02 
1.056600e+01 3.347356e-02 4.817062e-02 
1.056700e+01 3.406443e-02 4.866616e-02 
1.056800e+01 3.465463e-02 4.916097e-02 
1.056900e+01 3.524418e-02 4.965504e-02 
1.057000e+01 3.583306e-02 5.014837e-02 
1.057100e+01 3.642127e-02 5.064095e-02 
1.057200e+01 3.700880e-02 5.113278e-02 
1.057300e+01 3.759564e-02 5.162386e-02 
1.057400e+01 3.818181e-02 5.211417e-02 
1.057500e+01 3.876728e-02 5.260373e-02 
1.057600e+01 3.935205e-02 5.309252e-02 
1.057700e+01 3.993612e-02 5.358054e-02 
1.057800e+01 4.051949e-02 5.406778e-02 
1.057900e+01 4.110215e-02 5.455425e-02 
1.058000e+01 4.168409e-02 5.503993e-02 
1.058100e+01 4.226531e-02 5.552483e-02 
1.058200e+01 4.284581e-02 5.600894e-02 
1.058300e+01 4.342557e-02 5.649226e-02 
1.058400e+01 4.400461e-02 5.697478e-02 
1.058500e+01 4.458290e-02 5.745650e-02 
1.058600e+01 4.516045e-02 5.793741e-02 
1.058700e+01 4.573725e-02 5.841752e-02 
1.058800e+01 4.631330e-02 5.889682e-02 
1.058900e+01 4.688859e-02 5.937530e-02 
1.059000e+01 4.746312e-02 5.985296e-02 
1.059100e+01 4.803688e-02 6.032980e-02 
1.059200e+01 4.860986e-02 6.080581e-02 
1.059300e+01 4.918208e-02 6.128099e-02 
1.059400e+01 4.975351e-02 6.175534e-02 
1.059500e+01 5.032415e-02 6.222885e-02 
1.059600e+01 5.089401e-02 6.270152e-02 
1.059700e+01 5.146307e-02 6.317335e-02 
1.059800e+01 5.203133e-02 6.364432e-02 
1.059900e+01 5.259878e-02 6.411445e-02 
1.060000e+01 5.316543e-02 6.458372e-02 
1.060100e+01 5.373127e-02 6.505213e-02 
1.060200e+01 5.429628e-02 6.551968e-02 
1.060300e+01 5.486048e-02 6.598636e-02 
1.060400e+01 5.542385e-02 6.645218e-02 
1.060500e+01 5.598638e-02 6.691712e-02 
1.060600e+01 5.654808e-02 6.738118e-02 
1.060700e+01 5.710895e-02 6.784436e-02 
1.060800e+01 5.766896e-02 6.830667e-02 
1.060900e+01 5.822813e-02 6.876808e-02 
1.061000e+01 5.878645e-02 6.922860e-02 
1.061100e+01 5.934390e-02 6.968823e-02 
1.061200e+01 5.990050e-02 7.014697e-02 
1.061300e+01 6.045623e-02 7.060480e-02 
1.061400e+01 6.101108e-02 7.106173e-02 
1.061500e+01 6.156507e-02 7.151775e-02 
1.061600e+01 6.211817e-02 7.197286e-02 
1.061700e+01 6.267039e-02 7.242706e-02 
1.061800e+01 6.322172e-02 7.288034e-02 
1.061900e+01 6.377216e-02 7.333270e-02 
1.062000e+01 6.432170e-02 7.378414e-02 
1.062100e+01 6.487034e-02 7.423465e-02 
1.062200e+01 6.541807e-02 7.468423e-02 
1.062300e+01 6.596490e-02 7.513287e-02 
1.062400e+01 6.651081e-02 7.558058e-02 
1.062500e+01 6.705580e-02 7.602735e-02 
1.062600e+01 6.759987e-02 7.647317e-02 
1.062700e+01 6.814301e-02 7.691805e-02 
1.062800e+01 6.868523e-02 7.736198e-02 
1.062900e+01 6.922650e-02 7.780496e-02 
1.063000e+01 6.976684e-02 7.824698e-02 
1.063100e+01 7.030624e-02 7.868804e-02 
1.063200e+01 7.084469e-02 7.912814e-02 
1.063300e+01 7.138218e-02 7.956727e-02 
1.063400e+01 7.191872e-02 8.000543e-02 
1.063500e+01 7.245431e-02 8.044263e-02 
1.063600e+01 7.298892e-02 8.087885e-02 
1.063700e+01 7.352257e-02 8.131409e-02 
1.063800e+01 7.405525e-02 8.174835e-02 
1.063900e+01 7.458695e-02 8.218162e-02 
1.064000e+01 7.511768e-02 8.261391e-02 
1.064100e+01 7.564741e-02 8.304521e-02 
1.064200e+01 7.617616e-02 8.347552e-02 
1.064300e+01 7.670392e-02 8.390483e-02 
1.064400e+01 7.723068e-02 8.433314e-02 
1.064500e+01 7.775645e-02 8.476046e-02 
1.064600e+01 7.828120e-02 8.518676e-02 
1.064700e+01 7.880495e-02 8.561206e-02 
1.064800e+01 7.932769e-02 8.603635e-02 
1.064900e+01 7.984942e-02 8.645962e-02 
1.065000e+01 8.037012e-02 8.688188e-02 
1.065100e+01 8.088980e-02 8.730312e-02 
1.065200e+01 8.140845e-02 8.772334e-02 
1.065300e+01 8.192608e-02 8.814253e-02 
1.065400e+01 8.244266e-02 8.856070e-02 
1.065500e+01 8.295821e-02 8.897784e-02 
1.065600e+01 8.347272e-02 8.939394e-02 
1.065700e+01 8.398618e-02 8.980900e-02 
1.065800e+01 8.449859e-02 9.022303e-02 
1.065900e+01 8.500994e-02 9.063602e-02 
1.066000e+01 8.552024e-02 9.104796e-02 
1.066100e+01 8.602948e-02 9.145886e-02 
1.066200e+01 8.653765e-02 9.186870e-02 
1.066300e+01 8.704476e-02 9.227749e-02 
1.066400e+01 8.755079e-02 9.268523e-02 
1.066500e+01 8.805574e-02 9.309191e-02 
1.066600e+01 8.855962e-02 9.349753e-02 
1.066700e+01 8.906241e-02 9.390209e-02 
1.066800e+01 8.956411e-02 9.430558e-02 
1.066900e+01 9.006473e-02 9.470801e-02 
1.067000e+01 9.056425e-02 9.510936e-02 
1.067100e+01 9.106267e-02 9.550964e-02 
1.067200e+01 9.155999e-02 9.590885e-02 
1.067300e+01 9.205621e-02 9.630697e-02 
1.067400e+01 9.255132e-02 9.670402e-02 
1.067500e+01 9.304531e-02 9.709998e-02 
1.067600e+01 9.353819e-02 9.749485e-02 
1.067700e+01 9.402996e-02 9.788864e-02 
1.067800e+01 9.452059e-02 9.828134e-02 
1.067900e+01 9.501011e-02 9.867294e-02 
1.068000e+01 9.549849e-02 9.906345e-02 
1.068100e+01 9.598574e-02 9.945286e-02 
1.068200e+01 9.647186e-02 9.984117e-02 
1.068300e+01 9.695683e-02 1.002284e-01 
1.068400e+01 9.744067e-02 1.006145e-01 
1.068500e+01 9.792335e-02 1.009995e-01 
1.068600e+01 9.840489e-02 1.013834e-01 
1.068700e+01 9.888527e-02 1.017661e-01 
1.068800e+01 9.936450e-02 1.021478e-01 
1.068900e+01 9.984257e-02 1.025283e-01 
1.069000e+01 1.003195e-01 1.029077e-01 
1.069100e+01 1.007952e-01 1.032860e-01 
1.069200e+01 1.012698e-01 1.036632e-01 
1.069300e+01 1.017432e-01 1.040393e-01 
1.069400e+01 1.022154e-01 1.044142e-01 
1.069500e+01 1.026864e-01 1.047880e-01 
1.069600e+01 1.031563e-01 1.051606e-01 
1.069700e+01 1.036250e-01 1.055321e-01 
1.069800e+01 1.040925e-01 1.059025e-01 
1.069900e+01 1.045587e-01 1.062718e-01 
1.070000e+01 1.050238e-01 1.066399e-01 
1.070100e+01 1.054877e-01 1.070068e-01 
1.070200e+01 1.059504e-01 1.073727e-01 
1.070300e+01 1.064119e-01 1.077373e-01 
1.070400e+01 1.068722e-01 1.081008e-01 
1.070500e+01 1.073313e-01 1.084632e-01 
1.070600e+01 1.077892e-01 1.088244e-01 
1.070700e+01 1.082458e-01 1.091845e-01 
1.070800e+01 1.087012e-01 1.095434e-01 
1.070900e+01 1.091554e-01 1.099011e-01 
1.071000e+01 1.096084e-01 1.102577e-01 
1.071100e+01 1.100602e-01 1.106131e-01 
1.071200e+01 1.105107e-01 1.109673e-01 
1.071300e+01 1.109600e-01 1.113204e-01 
1.071400e+01 1.114080e-01 1.116723e-01 
1.071500e+01 1.118548e-01 1.120231e-01 
1.071600e+01 1.123004e-01 1.123726e-01 
1.071700e+01 1.127447e-01 1.127210e-01 
1.071800e+01 1.131878e-01 1.130682e-01 
1.071900e+01 1.136296e-01 1.134143e-01 
1.072000e+01 1.140701e-01 1.137591e-01 
1.072100e+01 1.145094e-01 1.141028e-01 
1.072200e+01 1.149475e-01 1.144453e-01 
1.072300e+01 1.153843e-01 1.147866e-01 
1.072400e+01 1.158198e-01 1.151267e-01 
1.072500e+01 1.162540e-01 1.154656e-01 
1.072600e+01 1.166870e-01 1.158033e-01 
1.072700e+01 1.171187e-01 1.161399e-01 
1.072800e+01 1.175491e-01 1.164752e-01 
1.072900e+01 1.179783e-01 1.168094e-01 
1.073000e+01 1.184061e-01 1.171423e-01 
1.073100e+01 1.188327e-01 1.174740e-01 
1.073200e+01 1.192580e-01 1.178046e-01 
1.073300e+01 1.196820e-01 1.181339e-01 
1.073400e+01 1.201047e-01 1.184621e-01 
1.073500e+01 1.205261e-01 1.187890e-01 
1.073600e+01 1.209463e-01 1.191147e-01 
1.073700e+01 1.213651e-01 1.194392e-01 
1.073800e+01 1.217826e-01 1.197625e-01 
1.073900e+01 1.221988e-01 1.200846e-01 
1.074000e+01 1.226137e-01 1.204055e-01 
1.074100e+01 1.230273e-01 1.207251e-01 
1.074200e+01 1.234396e-01 1.210436e-01 
1.074300e+01 1.238506e-01 1.213608e-01 
1.074400e+01 1.242602e-01 1.216768e-01 
1.074500e+01 1.246685e-01 1.219916e-01 
1.074600e+01 1.250755e-01 1.223051e-01 
1.074700e+01 1.254812e-01 1.226174e-01 
1.074800e+01 1.258856e-01 1.229285e-01 
1.074900e+01 1.262886e-01 1.232384e-01 
1.075000e+01 1.266903e-01 1.235471e-01 
1.075100e+01 1.270907e-01 1.238545e-01 
1.075200e+01 1.274897e-01 1.241607e-01 
1.075300e+01 1.278874e-01 1.244656e-01 
1.075400e+01 1.282837e-01 1.247693e-01 
1.075500e+01 1.286787e-01 1.250718e-01 
1.075600e+01 1.290724e-01 1.253730e-01 
1.075700e+01 1.294647e-01 1.256730e-01 
1.075800e+01 1.298557e-01 1.259718e-01 
1.075900e+01 1.302453e-01 1.262693e-01 
1.076000e+01 1.306335e-01 1.265656e-01 
1.076100e+01 1.310204e-01 1.268607e-01 
1.076200e+01 1.314060e-01 1.271545e-01 
1.076300e+01 1.317901e-01 1.274470e-01 
1.076400e+01 1.321730e-01 1.277383e-01 
1.076500e+01 1.325544e-01 1.280284e-01 
1.076600e+01 1.329345e-01 1.283172e-01 
1.076700e+01 1.333132e-01 1.286047e-01 
1.076800e+01 1.336906e-01 1.288910e-01 
1.076900e+01 1.340665e-01 1.291761e-01 
1.077000e+01 1.344411e-01 1.294599e-01 
1.077100e+01 1.348144e-01 1.297424e-01 
1.077200e+01 1.351862e-01 1.300237e-01 
1.077300e+01 1.355567e-01 1.303038e-01 
1.077400e+01 1.359257e-01 1.305826e-01 
1.077500e+01 1.362934e-01 1.308601e-01 
1.077600e+01 1.366598e-01 1.311363e-01 
1.077700e+01 1.370247e-01 1.314113e-01 
1.077800e+01 1.373882e-01 1.316851e-01 
1.077900e+01 1.377504e-01 1.319575e-01 
1.078000e+01 1.381111e-01 1.322288e-01 
1.078100e+01 1.384705e-01 1.324987e-01 
1.078200e+01 1.388284e-01 1.327674e-01 
1.078300e+01 1.391850e-01 1.330348e-01 
1.078400e+01 1.395401e-01 1.333010e-01 
1.078500e+01 1.398939e-01 1.335659e-01 
1.078600e+01 1.402462e-01 1.338295e-01 
1.078700e+01 1.405972e-01 1.340918e-01 
1.078800e+01 1.409467e-01 1.343529e-01 
1.078900e+01 1.412948e-01 1.346127e-01 
1.079000e+01 1.416415e-01 1.348712e-01 
1.079100e+01 1.419868e-01 1.351285e-01 
1.079200e+01 1.423307e-01 1.353845e-01 
1.079300e+01 1.426732e-01 1.356392e-01 
1.079400e+01 1.430143e-01 1.358926e-01 
1.079500e+01 1.433539e-01 1.361448e-01 
1.079600e+01 1.436921e-01 1.363957e-01 
1.079700e+01 1.440289e-01 1.366453e-01 
1.079800e+01 1.443643e-01 1.368936e-01 
1.079900e+01 1.446982e-01 1.371407e-01 
1.080000e+01 1.450307e-01 1.373865e-01 
1.080100e+01 1.453618e-01 1.376310e-01 
1.080200e+01 1.456915e-01 1.378742e-01 
1.080300e+01 1.460197e-01 1.381162e-01 
1.080400e+01 1.463465e-01 1.383568e-01 
1.080500e+01 1.466719e-01 1.385962e-01 
1.080600e+01 1.469958e-01 1.388343e-01 
1.080700e+01 1.473183e-01 1.390711e-01 
1.080800e+01 1.476393e-01 1.393066e-01 
1.080900e+01 1.479589e-01 1.395409e-01 
1.081000e+01 1.482771e-01 1.397739e-01 
1.081100e+01 1.485938e-01 1.400055e-01 
1.081200e+01 1.489091e-01 1.402359e-01 
1.081300e+01 1.492230e-01 1.404651e-01 
1.081400e+01 1.495354e-01 1.406929e-01 
1.081500e+01 1.498463e-01 1.409194e-01 
1.081600e+01 1.501558e-01 1.411447e-01 
1.081700e+01 1.504639e-01 1.413687e-01 
1.081800e+01 1.507705e-01 1.415913e-01 
1.081900e+01 1.510756e-01 1.418127e-01 
1.082000e+01 1.513793e-01 1.420328e-01 
1.082100e+01 1.516816e-01 1.422517e-01 
1.082200e+01 1.519824e-01 1.424692e-01 
1.082300e+01 1.522817e-01 1.426854e-01 
1.082400e+01 1.525796e-01 1.429004e-01 
1.082500e+01 1.528760e-01 1.431141e-01 
1.082600e+01 1.531709e-01 1.433264e-01 
1.082700e+01 1.534644e-01 1.435375e-01 
1.082800e+01 1.537565e-01 1.437473e-01 
1.082900e+01 1.540470e-01 1.439558e-01 
1.083000e+01 1.543362e-01 1.441630e-01 
1.083100e+01 1.546238e-01 1.443690e-01 
1.083200e+01 1.549100e-01 1.445736e-01 
1.083300e+01 1.551947e-01 1.447770e-01 
1.083400e+01 1.554780e-01 1.449790e-01 
1.083500e+01 1.557597e-01 1.451798e-01 
1.083600e+01 1.560400e-01 1.453792e-01 
1.083700e+01 1.563189e-01 1.455774e-01 
1.083800e+01 1.565963e-01 1.457743e-01 
1.083900e+01 1.568722e-01 1.459699e-01 
1.084000e+01 1.571466e-01 1.461642e-01 
1.084100e+01 1.574195e-01 1.463573e-01 
1.084200e+01 1.576910e-01 1.465490e-01 
1.084300e+01 1.579610e-01 1.467394e-01 
1.084400e+01 1.582296e-01 1.469286e-01 
1.084500e+01 1.584966e-01 1.471164e-01 
1.084600e+01 1.587622e-01 1.473030e-01 
1.084700e+01 1.590263e-01 1.474883e-01 
1.084800e+01 1.592889e-01 1.476723e-01 
1.084900e+01 1.595501e-01 1.478550e-01 
1.085000e+01 1.598097e-01 1.480364e-01 
1.085100e+01 1.600679e-01 1.482165e-01 
1.085200e+01 1.603246e-01 1.483953e-01 
1.085300e+01 1.605799e-01 1.485729e-01 
1.085400e+01 1.608336e-01 1.487491e-01 
1.085500e+01 1.610859e-01 1.489241e-01 
1.085600e+01 1.613366e-01 1.490977e-01 
1.085700e+01 1.615859e-01 1.492701e-01 
1.085800e+01 1.618337e-01 1.494412e-01 
1.085900e+01 1.620801e-01 1.496110e-01 
1.086000e+01 1.623249e-01 1.497795e-01 
1.086100e+01 1.625683e-01 1.499467e-01 
1.086200e+01 1.628101e-01 1.501127e-01 
1.086300e+01 1.630505e-01 1.502773e-01 
1.086400e+01 1.632894e-01 1.504407e-01 
1.086500e+01 1.635268e-01 1.506028e-01 
1.086600e+01 1.637628e-01 1.507635e-01 
1.086700e+01 1.639972e-01 1.509230e-01 
1.086800e+01 1.642302e-01 1.510813e-01 
1.086900e+01 1.644616e-01 1.512382e-01 
1.087000e+01 1.646916e-01 1.513938e-01 
1.087100e+01 1.649201e-01 1.515482e-01 
1.087200e+01 1.651471e-01 1.517013e-01 
1.087300e+01 1.653726e-01 1.518531e-01 
1.087400e+01 1.655966e-01 1.520036e-01 
1.087500e+01 1.658191e-01 1.521528e-01 
1.087600e+01 1.660402e-01 1.523008e-01 
1.087700e+01 1.662597e-01 1.524474e-01 
1.087800e+01 1.664778e-01 1.525928e-01 
1.087900e+01 1.666943e-01 1.527369e-01 
1.088000e+01 1.669094e-01 1.528797e-01 
1.088100e+01 1.671230e-01 1.530213e-01 
1.088200e+01 1.673351e-01 1.531615e-01 
1.088300e+01 1.675457e-01 1.533005e-01 
1.088400e+01 1.677548e-01 1.534382e-01 
1.088500e+01 1.679624e-01 1.535747e-01 
1.088600e+01 1.681686e-01 1.537098e-01 
1.088700e+01 1.683732e-01 1.538437e-01 
1.088800e+01 1.685764e-01 1.539763e-01 
1.088900e+01 1.687780e-01 1.541076e-01 
1.089000e+01 1.689782e-01 1.542377e-01 
1.089100e+01 1.691769e-01 1.543665e-01 
1.089200e+01 1.693741e-01 1.544940e-01 
1.089300e+01 1.695698e-01 1.546202e-01 
1.089400e+01 1.697640e-01 1.547452e-01 
1.089500e+01 1.699567e-01 1.548688e-01 
1.089600e+01 1.701479e-01 1.549913e-01 
1.089700e+01 1.703376e-01 1.551124e-01 
1.089800e+01 1.705259e-01 1.552323e-01 
1.089900e+01 1.707126e-01 1.553509e-01 
1.090000e+01 1.708979e-01 1.554683e-01 
1.090100e+01 1.710817e-01 1.555844e-01 
1.090200e+01 1.712640e-01 1.556992e-01 
1.090300e+01 1.714448e-01 1.558127e-01 
1.090400e+01 1.716241e-01 1.559250e-01 
1.090500e+01 1.718019e-01 1.560361e-01 
1.090600e+01 1.719782e-01 1.561458e-01 
1.090700e+01 1.721531e-01 1.562543e-01 
1.090800e+01 1.723264e-01 1.563616e-01 
1.090900e+01 1.724983e-01 1.564676e-01 
1.091000e+01 1.726687e-01 1.565723e-01 
1.091100e+01 1.728376e-01 1.566758e-01 
1.091200e+01 1.730050e-01 1.567780e-01 
1.091300e+01 1.731709e-01 1.568790e-01 
1.091400e+01 1.733353e-01 1.569787e-01 
1.091500e+01 1.734983e-01 1.570771e-01 
1.091600e+01 1.736598e-01 1.571743e-01 
1.091700e+01 1.738197e-01 1.572703e-01 
1.091800e+01 1.739782e-01 1.573650e-01 
1.091900e+01 1.741353e-01 1.574585e-01 
1.092000e+01 1.742908e-01 1.575507e-01 
1.092100e+01 1.744449e-01 1.576416e-01 
1.092200e+01 1.745974e-01 1.577313e-01 
1.092300e+01 1.747485e-01 1.578198e-01 
1.092400e+01 1.748981e-01 1.579070e-01 
1.092500e+01 1.750463e-01 1.579930e-01 
1.092600e+01 1.751929e-01 1.580778e-01 
1.092700e+01 1.753381e-01 1.581613e-01 
1.092800e+01 1.754818e-01 1.582435e-01 
1.092900e+01 1.756240e-01 1.583246e-01 
1.093000e+01 1.757648e-01 1.584044e-01 
1.093100e+01 1.759040e-01 1.584829e-01 
1.093200e+01 1.760418e-01 1.585602e-01 
1.093300e+01 1.761781e-01 1.586363e-01 
1.093400e+01 1.763130e-01 1.587112e-01 
1.093500e+01 1.764464e-01 1.587848e-01 
1.093600e+01 1.765783e-01 1.588572e-01 
1.093700e+01 1.767087e-01 1.589284e-01 
1.093800e+01 1.768377e-01 1.589983e-01 
1.093900e+01 1.769651e-01 1.590670e-01 
1.094000e+01 1.770912e-01 1.591345e-01 
1.094100e+01 1.772157e-01 1.592008e-01 
1.094200e+01 1.773388e-01 1.592658e-01 
1.094300e+01 1.774604e-01 1.593297e-01 
1.094400e+01 1.775806e-01 1.593923e-01 
1.094500e+01 1.776993e-01 1.594537e-01 
1.094600e+01 1.778165e-01 1.595139e-01 
1.094700e+01 1.779323e-01 1.595728e-01 
1.094800e+01 1.780466e-01 1.596306e-01 
1.094900e+01 1.781594e-01 1.596871e-01 
1.095000e+01 1.782708e-01 1.597424e-01 
1.095100e+01 1.783807e-01 1.597966e-01 
1.095200e+01 1.784892e-01 1.598495e-01 
1.095300e+01 1.785962e-01 1.599012e-01 
1.095400e+01 1.787017e-01 1.599517e-01 
1.095500e+01 1.788058e-01 1.600010e-01 
1.095600e+01 1.789085e-01 1.600491e-01 
1.095700e+01 1.790097e-01 1.600960e-01 
1.095800e+01 1.791094e-01 1.601417e-01 
1.095900e+01 1.792077e-01 1.601862e-01 
1.096000e+01 1.793046e-01 1.602295e-01 
1.096100e+01 1.794000e-01 1.602716e-01 
1.096200e+01 1.794939e-01 1.603125e-01 
1.096300e+01 1.795864e-01 1.603522e-01 
1.096400e+01 1.796775e-01 1.603908e-01 
1.096500e+01 1.797671e-01 1.604281e-01 
1.096600e+01 1.798553e-01 1.604643e-01 
1.096700e+01 1.799420e-01 1.604993e-01 
1.096800e+01 1.800273e-01 1.605331e-01 
1.096900e+01 1.801111e-01 1.605657e-01 
1.097000e+01 1.801936e-01 1.605971e-01 
1.097100e+01 1.802745e-01 1.606274e-01 
1.097200e+01 1.803541e-01 1.606565e-01 
1.097300e+01 1.804322e-01 1.606844e-01 
1.097400e+01 1.805089e-01 1.607111e-01 
1.097500e+01 1.805841e-01 1.607367e-01 
1.097600e+01 1.806580e-01 1.607611e-01 
1.097700e+01 1.807304e-01 1.607843e-01 
1.097800e+01 1.808013e-01 1.608064e-01 
1.097900e+01 1.808709e-01 1.608273e-01 
1.098000e+01 1.809390e-01 1.608470e-01 
1.098100e+01 1.810057e-01 1.608656e-01 
1.098200e+01 1.810710e-01 1.608830e-01 
1.098300e+01 1.811349e-01 1.608993e-01 
1.098400e+01 1.811973e-01 1.609144e-01 
1.098500e+01 1.812583e-01 1.609284e-01 
1.098600e+01 1.813179e-01 1.609412e-01 
1.098700e+01 1.813761e-01 1.609528e-01 
1.098800e+01 1.814329e-01 1.609633e-01 
1.098900e+01 1.814883e-01 1.609727e-01 
1.099000e+01 1.815423e-01 1.609809e-01 
1.099100e+01 1.815949e-01 1.609880e-01 
1.099200e+01 1.816460e-01 1.609939e-01 
1.099300e+01 1.816958e-01 1.609987e-01 
1.099400e+01 1.817441e-01 1.610023e-01 
1.099500e+01 1.817911e-01 1.610049e-01 
1.099600e+01 1.818366e-01 1.610063e-01 
1.099700e+01 1.818808e-01 1.610065e-01 
1.099800e+01 1.819236e-01 1.610056e-01 
1.099900e+01 1.819649e-01 1.610036e-01 
1.100000e+01 1.820049e-01 1.610005e-01 
1.100100e+01 1.820435e-01 1.609963e-01 
1.100200e+01 1.820807e-01 1.609909e-01 
1.100300e+01 1.821165e-01 1.609844e-01 
1.100400e+01 1.821509e-01 1.609768e-01 
1.100500e+01 1.821840e-01 1.609681e-01 
1.100600e+01 1.822156e-01 1.609583e-01 
1.100700e+01 1.822459e-01 1.609473e-01 
1.100800e+01 1.822748e-01 1.609353e-01 
1.100900e+01 1.823024e-01 1.609221e-01 
1.101000e+01 1.823285e-01 1.609078e-01 
1.101100e+01 1.823533e-01 1.608925e-01 
1.101200e+01 1.823767e-01 1.608760e-01 
1.101300e+01 1.823987e-01 1.608584e-01 
1.101400e+01 1.824194e-01 1.608398e-01 
1.101500e+01 1.824387e-01 1.608200e-01 
1.101600e+01 1.824567e-01 1.607992e-01 
1.101700e+01 1.824733e-01 1.607772e-01 
1.101800e+01 1.824885e-01 1.607542e-01 
1.101900e+01 1.825024e-01 1.607301e-01 
1.102000e+01 1.825149e-01 1.607049e-01 
1.102100e+01 1.825260e-01 1.606786e-01 
1.102200e+01 1.825359e-01 1.606513e-01 
1.102300e+01 1.825443e-01 1.606228e-01 
1.102400e+01 1.825514e-01 1.605933e-01 
1.102500e+01 1.825572e-01 1.605627e-01 
1.102600e+01 1.825616e-01 1.605311e-01 
1.102700e+01 1.825647e-01 1.604984e-01 
1.102800e+01 1.825665e-01 1.604646e-01 
1.102900e+01 1.825669e-01 1.604297e-01 
1.103000e+01 1.825660e-01 1.603938e-01 
1.103100e+01 1.825637e-01 1.603568e-01 
1.103200e+01 1.825601e-01 1.603188e-01 
1.103300e+01 1.825552e-01 1.602797e-01 
1.103400e+01 1.825489e-01 1.602396e-01 
1.103500e+01 1.825414e-01 1.601984e-01 
1.103600e+01 1.825325e-01 1.601561e-01 
1.103700e+01 1.825223e-01 1.601128e-01 
1.103800e+01 1.825108e-01 1.600685e-01 
1.103900e+01 1.824979e-01 1.600231e-01 
1.104000e+01 1.824838e-01 1.599767e-01 
1.104100e+01 1.824683e-01 1.599293e-01 
1.104200e+01 1.824515e-01 1.598808e-01 
1.104300e+01 1.824334e-01 1.598313e-01 
1.104400e+01 1.824140e-01 1.597807e-01 
1.104500e+01 1.823934e-01 1.597292e-01 
1.104600e+01 1.823714e-01 1.596766e-01 
1.104700e+01 1.823481e-01 1.596230e-01 
1.104800e+01 1.823235e-01 1.595683e-01 
1.104900e+01 1.822976e-01 1.595127e-01 
1.105000e+01 1.822705e-01 1.594560e-01 
1.105100e+01 1.822420e-01 1.593983e-01 
1.105200e+01 1.822123e-01 1.593396e-01 
1.105300e+01 1.821813e-01 1.592799e-01 
1.105400e+01 1.821489e-01 1.592192e-01 
1.105500e+01 1.821154e-01 1.591575e-01 
1.105600e+01 1.820805e-01 1.590948e-01 
1.105700e+01 1.820444e-01 1.590311e-01 
1.105800e+01 1.820070e-01 1.589664e-01 
1.105900e+01 1.819683e-01 1.589007e-01 
1.106000e+01 1.819284e-01 1.588340e-01 
1.106100e+01 1.818872e-01 1.587663e-01 
1.106200e+01 1.818447e-01 1.586976e-01 
1.106300e+01 1.818010e-01 1.586280e-01 
1.106400e+01 1.817560e-01 1.585573e-01 
1.106500e+01 1.817098e-01 1.584857e-01 
1.106600e+01 1.816623e-01 1.584131e-01 
1.106700e+01 1.816135e-01 1.583396e-01 
1.106800e+01 1.815636e-01 1.582650e-01 
1.106900e+01 1.815123e-01 1.581895e-01 
1.107000e+01 1.814599e-01 1.581131e-01 
1.107100e+01 1.814061e-01 1.580356e-01 
1.107200e+01 1.813512e-01 1.579573e-01 
1.107300e+01 1.812950e-01 1.578779e-01 
1.107400e+01 1.812376e-01 1.577976e-01 
1.107500e+01 1.811790e-01 1.577163e-01 
1.107600e+01 1.811191e-01 1.576341e-01 
1.107700e+01 1.810580e-01 1.575510e-01 
1.107800e+01 1.809957e-01 1.574669e-01 
1.107900e+01 1.809322e-01 1.573818e-01 
1.108000e+01 1.808675e-01 1.572959e-01 
1.108100e+01 1.808015e-01 1.572089e-01 
1.108200e+01 1.807343e-01 1.571211e-01 
1.108300e+01 1.806660e-01 1.570323e-01 
1.108400e+01 1.805964e-01 1.569426e-01 
1.108500e+01 1.805256e-01 1.568519e-01 
1.108600e+01 1.804536e-01 1.567604e-01 
1.108700e+01 1.803805e-01 1.566679e-01 
1.108800e+01 1.803061e-01 1.565744e-01 
1.108900e+01 1.802305e-01 1.564801e-01 
1.109000e+01 1.801538e-01 1.563849e-01 
1.109100e+01 1.800759e-01 1.562887e-01 
1.109200e+01 1.799967e-01 1.561917e-01 
1.109300e+01 1.799164e-01 1.560937e-01 
1.109400e+01 1.798350e-01 1.559948e-01 
1.109500e+01 1.797523e-01 1.558951e-01 
1.109600e+01 1.796685e-01 1.557944e-01 
1.109700e+01 1.795835e-01 1.556928e-01 
1.109800e+01 1.794974e-01 1.555904e-01 
1.109900e+01 1.794100e-01 1.554870e-01 
1.110000e+01 1.793216e-01 1.553828e-01 
1.110100e+01 1.792319e-01 1.552777e-01 
1.110200e+01 1.791411e-01 1.551717e-01 
1.110300e+01 1.790492e-01 1.550648e-01 
1.110400e+01 1.789561e-01 1.549571e-01 
1.110500e+01 1.788619e-01 1.548485e-01 
1.110600e+01 1.787665e-01 1.547390e-01 
1.110700e+01 1.786700e-01 1.546286e-01 
1.110800e+01 1.785723e-01 1.545174e-01 
1.110900e+01 1.784735e-01 1.544053e-01 
1.111000e+01 1.783736e-01 1.542924e-01 
1.111100e+01 1.782726e-01 1.541786e-01 
1.111200e+01 1.781704e-01 1.540639e-01 
1.111300e+01 1.780671e-01 1.539484e-01 
1.111400e+01 1.779627e-01 1.538320e-01 
1.111500e+01 1.778571e-01 1.537148e-01 
1.111600e+01 1.777505e-01 1.535968e-01 
1.111700e+01 1.776427e-01 1.534779e-01 
1.111800e+01 1.775339e-01 1.533582e-01 
1.111900e+01 1.774239e-01 1.532377e-01 
1.112000e+01 1.773128e-01 1.531163e-01 
1.112100e+01 1.772007e-01 1.529941e-01 
1.112200e+01 1.770874e-01 1.528710e-01 
1.112300e+01 1.769731e-01 1.527472e-01 
1.112400e+01 1.768576e-01 1.526225e-01 
1.112500e+01 1.767411e-01 1.524970e-01 
1.112600e+01 1.766235e-01 1.523707e-01 
1.112700e+01 1.765048e-01 1.522436e-01 
1.112800e+01 1.763850e-01 1.521156e-01 
1.112900e+01 1.762642e-01 1.519869e-01 
1.113000e+01 1.761423e-01 1.518574e-01 
1.113100e+01 1.760193e-01 1.517270e-01 
1.113200e+01 1.758952e-01 1.515959e-01 
1.113300e+01 1.757701e-01 1.514640e-01 
1.113400e+01 1.756440e-01 1.513313e-01 
1.113500e+01 1.755168e-01 1.511978e-01 
1.113600e+01 1.753885e-01 1.510635e-01 
1.113700e+01 1.752592e-01 1.509284e-01 
1.113800e+01 1.751288e-01 1.507926e-01 
1.113900e+01 1.749974e-01 1.506559e-01 
1.114000e+01 1.748650e-01 1.505185e-01 
1.114100e+01 1.747315e-01 1.503804e-01 
1.114200e+01 1.745970e-01 1.502414e-01 
1.114300e+01 1.744614e-01 1.501017e-01 
1.114400e+01 1.743248e-01 1.499613e-01 
1.114500e+01 1.741873e-01 1.498200e-01 
1.114600e+01 1.740486e-01 1.496781e-01 
1.114700e+01 1.739090e-01 1.495353e-01 
1.114800e+01 1.737684e-01 1.493918e-01 
1.114900e+01 1.736267e-01 1.492476e-01 
1.115000e+01 1.734841e-01 1.491026e-01 
1.115100e+01 1.733404e-01 1.489569e-01 
1.115200e+01 1.731957e-01 1.488105e-01 
1.115300e+01 1.730501e-01 1.486633e-01 
1.115400e+01 1.729034e-01 1.485154e-01 
1.115500e+01 1.727558e-01 1.483667e-01 
1.115600e+01 1.726072e-01 1.482173e-01 
1.115700e+01 1.724576e-01 1.480672e-01 
1.115800e+01 1.723070e-01 1.479164e-01 
1.115900e+01 1.721554e-01 1.477649e-01 
1.116000e+01 1.720029e-01 1.476126e-01 
1.116100e+01 1.718493e-01 1.474597e-01 
1.116200e+01 1.716949e-01 1.473060e-01 
1.116300e+01 1.715394e-01 1.471516e-01 
1.116400e+01 1.713830e-01 1.469966e-01 
1.116500e+01 1.712257e-01 1.468408e-01 
1.116600e+01 1.710673e-01 1.466843e-01 
1.116700e+01 1.709081e-01 1.465271e-01 
1.116800e+01 1.707479e-01 1.463693e-01 
1.116900e+01 1.705867e-01 1.462107e-01 
1.117000e+01 1.704246e-01 1.460515e-01 
1.117100e+01 1.702616e-01 1.458916e-01 
1.117200e+01 1.700976e-01 1.457310e-01 
1.117300e+01 1.699327e-01 1.455697e-01 
1.117400e+01 1.697669e-01 1.454078e-01 
1.117500e+01 1.696002e-01 1.452452e-01 
1.117600e+01 1.694325e-01 1.450819e-01 
1.117700e+01 1.692639e-01 1.449180e-01 
1.117800e+01 1.690944e-01 1.447534e-01 
1.117900e+01 1.689240e-01 1.445881e-01 
1.118000e+01 1.687527e-01 1.444222e-01 
1.118100e+01 1.685805e-01 1.442557e-01 
1.118200e+01 1.684074e-01 1.440884e-01 
1.118300e+01 1.682334e-01 1.439206e-01 
1.118400e+01 1.680585e-01 1.437521e-01 
1.118500e+01 1.678827e-01 1.435830e-01 
1.118600e+01 1.677060e-01 1.434132e-01 
1.118700e+01 1.675285e-01 1.432428e-01 
1.118800e+01 1.673501e-01 1.430718e-01 
1.118900e+01 1.671708e-01 1.429001e-01 
1.119000e+01 1.669906e-01 1.427278e-01 
1.119100e+01 1.668095e-01 1.425549e-01 
1.119200e+01 1.666276e-01 1.423814e-01 
1.119300e+01 1.664449e-01 1.422073e-01 
1.119400e+01 1.662613e-01 1.420325e-01 
1.119500e+01 1.660768e-01 1.418572e-01 
1.119600e+01 1.658914e-01 1.416812e-01 
1.119700e+01 1.657053e-01 1.415046e-01 
1.119800e+01 1.655183e-01 1.413275e-01 
1.119900e+01 1.653304e-01 1.411497e-01 
1.120000e+01 1.651417e-01 1.409713e-01 
1.120100e+01 1.649522e-01 1.407924e-01 
1.120200e+01 1.647618e-01 1.406129e-01 
1.120300e+01 1.645707e-01 1.404328e-01 
1.120400e+01 1.643787e-01 1.402521e-01 
1.120500e+01 1.641858e-01 1.400708e-01 
1.120600e+01 1.639922e-01 1.398889e-01 
1.120700e+01 1.637978e-01 1.397065e-01 
1.120800e+01 1.636025e-01 1.395235e-01 
1.120900e+01 1.634065e-01 1.393400e-01 
1.121000e+01 1.632096e-01 1.391559e-01 
1.121100e+01 1.630120e-01 1.389712e-01 
1.121200e+01 1.628135e-01 1.387859e-01 
1.121300e+01 1.626143e-01 1.386002e-01 
1.121400e+01 1.624143e-01 1.384138e-01 
1.121500e+01 1.622135e-01 1.382269e-01 
1.121600e+01 1.620119e-01 1.380395e-01 
1.121700e+01 1.618095e-01 1.378515e-01 
1.121800e+01 1.616064e-01 1.376630e-01 
1.121900e+01 1.614025e-01 1.374740e-01 
1.122000e+01 1.611979e-01 1.372844e-01 
1.122100e+01 1.609924e-01 1.370943e-01 
1.122200e+01 1.607863e-01 1.369037e-01 
1.122300e+01 1.605793e-01 1.367125e-01 
1.122400e+01 1.603717e-01 1.365209e-01 
1.122500e+01 1.601632e-01 1.363287e-01 
1.122600e+01 1.599541e-01 1.361360e-01 
1.122700e+01 1.597442e-01 1.359428e-01 
1.122800e+01 1.595335e-01 1.357491e-01 
1.122900e+01 1.593222e-01 1.355548e-01 
1.123000e+01 1.591101e-01 1.353601e-01 
1.123100e+01 1.588972e-01 1.351649e-01 
1.123200e+01 1.586837e-01 1.349692e-01 
1.123300e+01 1.584694e-01 1.347730e-01 
1.123400e+01 1.582545e-01 1.345763e-01 
1.123500e+01 1.580388e-01 1.343791e-01 
1.123600e+01 1.578224e-01 1.341814e-01 
1.123700e+01 1.576053e-01 1.339833e-01 
1.123800e+01 1.573875e-01 1.337847e-01 
1.123900e+01 1.571690e-01 1.335856e-01 
1.124000e+01 1.569499e-01 1.333860e-01 
1.124100e+01 1.567300e-01 1.331860e-01 
1.124200e+01 1.565095e-01 1.329855e-01 
1.124300e+01 1.562882e-01 1.327845e-01 
1.124400e+01 1.560663e-01 1.325831e-01 
1.124500e+01 1.558438e-01 1.323812e-01 
1.124600e+01 1.556205e-01 1.321789e-01 
1.124700e+01 1.553966e-01 1.319761e-01 
1.124800e+01 1.551720e-01 1.317729e-01 
1.124900e+01 1.549468e-01 1.315693e-01 
1.125000e+01 1.547209e-01 1.313652e-01 
1.125100e+01 1.544944e-01 1.311606e-01 
1.125200e+01 1.542672e-01 1.309557e-01 
1.125300e+01 1.540394e-01 1.307503e-01 
1.125400e+01 1.538109e-01 1.305444e-01 
1.125500e+01 1.535818e-01 1.303382e-01 
1.125600e+01 1.533521e-01 1.301315e-01 
1.125700e+01 1.531218e-01 1.299244e-01 
1.125800e+01 1.528908e-01 1.297169e-01 
1.125900e+01 1.526592e-01 1.295090e-01 
1.126000e+01 1.524270e-01 1.293007e-01 
1.126100e+01 1.521941e-01 1.290919e-01 
1.126200e+01 1.519607e-01 1.288828e-01 
1.126300e+01 1.517267e-01 1.286733e-01 
1.126400e+01 1.514920e-01 1.284633e-01 
1.126500e+01 1.512568e-01 1.282530e-01 
1.126600e+01 1.510209e-01 1.280423e-01 
1.126700e+01 1.507845e-01 1.278312e-01 
1.126800e+01 1.505475e-01 1.276197e-01 
1.126900e+01 1.503099e-01 1.274078e-01 
1.127000e+01 1.500717e-01 1.271956e-01 
1.127100e+01 1.498329e-01 1.269830e-01 
1.127200e+01 1.495936e-01 1.267700e-01 
1.127300e+01 1.493537e-01 1.265566e-01 
1.127400e+01 1.491132e-01 1.263429e-01 
1.127500e+01 1.488722e-01 1.261288e-01 
1.127600e+01 1.486306e-01 1.259143e-01 
1.127700e+01 1.483885e-01 1.256995e-01 
1.127800e+01 1.481458e-01 1.254843e-01 
1.127900e+01 1.479026e-01 1.252688e-01 
1.128000e+01 1.476588e-01 1.250529e-01 
1.128100e+01 1.474145e-01 1.248367e-01 
1.128200e+01 1.471696e-01 1.246202e-01 
1.128300e+01 1.469242e-01 1.244033e-01 
1.128400e+01 1.466783e-01 1.241860e-01 
1.128500e+01 1.464319e-01 1.239685e-01 
1.128600e+01 1.461849e-01 1.237506e-01 
1.128700e+01 1.459375e-01 1.235324e-01 
1.128800e+01 1.456895e-01 1.233138e-01 
1.128900e+01 1.454410e-01 1.230950e-01 
1.129000e+01 1.451920e-01 1.228758e-01 
1.129100e+01 1.449425e-01 1.226563e-01 
1.129200e+01 1.446925e-01 1.224365e-01 
1.129300e+01 1.444420e-01 1.222163e-01 
1.129400e+01 1.441910e-01 1.219959e-01 
1.129500e+01 1.439396e-01 1.217752e-01 
1.129600e+01 1.436876e-01 1.215541e-01 
1.129700e+01 1.434352e-01 1.213328e-01 
1.129800e+01 1.431823e-01 1.211112e-01 
1.129900e+01 1.429289e-01 1.208893e-01 
1.130000e+01 1.426751e-01 1.206671e-01 
1.130100e+01 1.424208e-01 1.204446e-01 
1.130200e+01 1.421660e-01 1.202218e-01 
1.130300e+01 1.419108e-01 1.199988e-01 
1.130400e+01 1.416551e-01 1.197754e-01 
1.130500e+01 1.413990e-01 1.195518e-01 
1.130600e+01 1.411424e-01 1.193280e-01 
1.130700e+01 1.408854e-01 1.191038e-01 
1.130800e+01 1.406280e-01 1.188794e-01 
1.130900e+01 1.403701e-01 1.186548e-01 
1.131000e+01 1.401117e-01 1.184298e-01 
1.131100e+01 1.398530e-01 1.182047e-01 
1.131200e+01 1.395938e-01 1.179792e-01 
1.131300e+01 1.393343e-01 1.177535e-01 
1.131400e+01 1.390743e-01 1.175276e-01 
1.131500e+01 1.388138e-01 1.173014e-01 
1.131600e+01 1.385530e-01 1.170750e-01 
1.131700e+01 1.382918e-01 1.168484e-01 
1.131800e+01 1.380302e-01 1.166215e-01 
1.131900e+01 1.377681e-01 1.163944e-01 
1.132000e+01 1.375057e-01 1.161670e-01 
1.132100e+01 1.372429e-01 1.159394e-01 
1.132200e+01 1.369797e-01 1.157116e-01 
1.132300e+01 1.367161e-01 1.154836e-01 
1.132400e+01 1.364522e-01 1.152554e-01 
1.132500e+01 1.361879e-01 1.150269e-01 
1.132600e+01 1.359231e-01 1.147982e-01 
1.132700e+01 1.356581e-01 1.145694e-01 
1.132800e+01 1.353926e-01 1.143403e-01 
1.132900e+01 1.351269e-01 1.141110e-01 
1.133000e+01 1.348607e-01 1.138815e-01 
1.133100e+01 1.345942e-01 1.136518e-01 
1.133200e+01 1.343273e-01 1.134219e-01 
1.133300e+01 1.340601e-01 1.131919e-01 
1.133400e+01 1.337926e-01 1.129616e-01 
1.133500e+01 1.335247e-01 1.127311e-01 
1.133600e+01 1.332565e-01 1.125005e-01 
1.133700e+01 1.329880e-01 1.122697e-01 
1.133800e+01 1.327191e-01 1.120387e-01 
1.133900e+01 1.324499e-01 1.118075e-01 
1.134000e+01 1.321804e-01 1.115762e-01 
1.134100e+01 1.319106e-01 1.113447e-01 
1.134200e+01 1.316404e-01 1.111130e-01 
1.134300e+01 1.313700e-01 1.108812e-01 
1.134400e+01 1.310992e-01 1.106492e-01 
1.134500e+01 1.308281e-01 1.104170e-01 
1.134600e+01 1.305568e-01 1.101847e-01 
1.134700e+01 1.302851e-01 1.099522e-01 
1.134800e+01 1.300132e-01 1.097196e-01 
1.134900e+01 1.297410e-01 1.094868e-01 
1.135000e+01 1.294685e-01 1.092539e-01 
1.135100e+01 1.291957e-01 1.090209e-01 
1.135200e+01 1.289226e-01 1.087877e-01 
1.135300e+01 1.286493e-01 1.085544e-01 
1.135400e+01 1.283756e-01 1.083209e-01 
1.135500e+01 1.281018e-01 1.080873e-01 
1.135600e+01 1.278276e-01 1.078536e-01 
1.135700e+01 1.275532e-01 1.076198e-01 
1.135800e+01 1.272786e-01 1.073858e-01 
1.135900e+01 1.270037e-01 1.071517e-01 
1.136000e+01 1.267285e-01 1.069175e-01 
1.136100e+01 1.264532e-01 1.066832e-01 
1.136200e+01 1.261775e-01 1.064488e-01 
1.136300e+01 1.259017e-01 1.062143e-01 
1.136400e+01 1.256256e-01 1.059796e-01 
1.136500e+01 1.253492e-01 1.057449e-01 
1.136600e+01 1.250727e-01 1.055100e-01 
1.136700e+01 1.247959e-01 1.052751e-01 
1.136800e+01 1.245189e-01 1.050401e-01 
1.136900e+01 1.242417e-01 1.048049e-01 
1.137000e+01 1.239643e-01 1.045697e-01 
1.137100e+01 1.236866e-01 1.043344e-01 
1.137200e+01 1.234088e-01 1.040990e-01 
1.137300e+01 1.231308e-01 1.038636e-01 
1.137400e+01 1.228525e-01 1.036280e-01 
1.137500e+01 1.225741e-01 1.033924e-01 
1.137600e+01 1.222955e-01 1.031567e-01 
1.137700e+01 1.220167e-01 1.029209e-01 
1.137800e+01 1.217377e-01 1.026851e-01 
1.137900e+01 1.214585e-01 1.024492e-01 
1.138000e+01 1.211792e-01 1.022132e-01 
1.138100e+01 1.208997e-01 1.019772e-01 
1.138200e+01 1.206200e-01 1.017411e-01 
1.138300e+01 1.203401e-01 1.015050e-01 
1.138400e+01 1.200601e-01 1.012688e-01 
1.138500e+01 1.197800e-01 1.010325e-01 
1.138600e+01 1.194996e-01 1.007963e-01 
1.138700e+01 1.192192e-01 1.005599e-01 
1.138800e+01 1.189385e-01 1.003236e-01 
1.138900e+01 1.186578e-01 1.000871e-01 
1.139000e+01 1.183769e-01 9.985069e-02 
1.139100e+01 1.180958e-01 9.961420e-02 
1.139200e+01 1.178146e-01 9.937769e-02 
1.139300e+01 1.175333e-01 9.914114e-02 
1.139400e+01 1.172519e-01 9.890457e-02 
1.139500e+01 1.169703e-01 9.866797e-02 
1.139600e+01 1.166886e-01 9.843135e-02 
1.139700e+01 1.164069e-01 9.819471e-02 
1.139800e+01 1.161249e-01 9.795806e-02 
1.139900e+01 1.158429e-01 9.772139e-02 
1.140000e+01 1.155608e-01 9.748471e-02 
1.140100e+01 1.152786e-01 9.724803e-02 
1.140200e+01 1.149962e-01 9.701133e-02 
1.140300e+01 1.147138e-01 9.677463e-02 
1.140400e+01 1.144313e-01 9.653793e-02 
1.140500e+01 1.141487e-01 9.630124e-02 
1.140600e+01 1.138660e-01 9.606454e-02 
1.140700e+01 1.135832e-01 9.582785e-02 
1.140800e+01 1.133003e-01 9.559117e-02 
1.140900e+01 1.130174e-01 9.535450e-02 
1.141000e+01 1.127344e-01 9.511785e-02 
1.141100e+01 1.124513e-01 9.488121e-02 
1.141200e+01 1.121682e-01 9.464459e-02 
1.141300e+01 1.118850e-01 9.440799e-02 
1.141400e+01 1.116017e-01 9.417141e-02 
1.141500e+01 1.113184e-01 9.393486e-02 
1.141600e+01 1.110350e-01 9.369834e-02 
1.141700e+01 1.107516e-01 9.346184e-02 
1.141800e+01 1.104681e-01 9.322538e-02 
1.141900e+01 1.101846e-01 9.298896e-02 
1.142000e+01 1.099011e-01 9.275257e-02 
1.142100e+01 1.096175e-01 9.251623e-02 
1.142200e+01 1.093339e-01 9.227993e-02 
1.142300e+01 1.090502e-01 9.204367e-02 
1.142400e+01 1.087666e-01 9.180746e-02 
1.142500e+01 1.084829e-01 9.157129e-02 
1.142600e+01 1.081992e-01 9.133519e-02 
1.142700e+01 1.079154e-01 9.109913e-02 
1.142800e+01 1.076317e-01 9.086313e-02 
1.142900e+01 1.073480e-01 9.062719e-02 
1.143000e+01 1.070642e-01 9.039132e-02 
1.143100e+01 1.067804e-01 9.015550e-02 
1.143200e+01 1.064967e-01 8.991976e-02 
1.143300e+01 1.062129e-01 8.968408e-02 
1.143400e+01 1.059292e-01 8.944847e-02 
1.143500e+01 1.056454e-01 8.921293e-02 
1.143600e+01 1.053617e-01 8.897747e-02 
1.143700e+01 1.050780e-01 8.874209e-02 
1.143800e+01 1.047943e-01 8.850679e-02 
1.143900e+01 1.045106e-01 8.827157e-02 
1.144000e+01 1.042270e-01 8.803644e-02 
1.144100e+01 1.039434e-01 8.780139e-02 
1.144200e+01 1.036598e-01 8.756643e-02 
1.144300e+01 1.033763e-01 8.733156e-02 
1.144400e+01 1.030928e-01 8.709678e-02 
1.144500e+01 1.028093e-01 8.686210e-02 
1.144600e+01 1.025259e-01 8.662752e-02 
1.144700e+01 1.022425e-01 8.639304e-02 
1.144800e+01 1.019592e-01 8.615866e-02 
1.144900e+01 1.016759e-01 8.592439e-02 
1.145000e+01 1.013927e-01 8.569022e-02 
1.145100e+01 1.011096e-01 8.545617e-02 
1.145200e+01 1.008265e-01 8.522222e-02 
1.145300e+01 1.005435e-01 8.498839e-02 
1.145400e+01 1.002605e-01 8.475467e-02 
1.145500e+01 9.997767e-02 8.452107e-02 
1.145600e+01 9.969487e-02 8.428759e-02 
1.145700e+01 9.941215e-02 8.405423e-02 
1.145800e+01 9.912952e-02 8.382100e-02 
1.145900e+01 9.884697e-02 8.358789e-02 
1.146000e+01 9.856451e-02 8.335491e-02 
1.146100e+01 9.828214e-02 8.312206e-02 
1.146200e+01 9.799987e-02 8.288935e-02 
1.146300e+01 9.771769e-02 8.265677e-02 
1.146400e+01 9.743561e-02 8.242432e-02 
1.146500e+01 9.715364e-02 8.219202e-02 
1.146600e+01 9.687177e-02 8.195985e-02 
1.146700e+01 9.659002e-02 8.172783e-02 
1.146800e+01 9.630837e-02 8.149596e-02 
1.146900e+01 9.602685e-02 8.126423e-02 
1.147000e+01 9.574544e-02 8.103265e-02 
1.147100e+01 9.546415e-02 8.080123e-02 
1.147200e+01 9.518298e-02 8.056995e-02 
1.147300e+01 9.490195e-02 8.033883e-02 
1.147400e+01 9.462104e-02 8.010787e-02 
1.147500e+01 9.434027e-02 7.987707e-02 
1.147600e+01 9.405963e-02 7.964644e-02 
1.147700e+01 9.377913e-02 7.941596e-02 
1.147800e+01 9.349878e-02 7.918565e-02 
1.147900e+01 9.321857e-02 7.895551e-02 
1.148000e+01 9.293850e-02 7.872554e-02 
1.148100e+01 9.265859e-02 7.849574e-02 
1.148200e+01 9.237883e-02 7.826611e-02 
1.148300e+01 9.209923e-02 7.803666e-02 
1.148400e+01 9.181979e-02 7.780738e-02 
1.148500e+01 9.154051e-02 7.757829e-02 
1.148600e+01 9.126140e-02 7.734938e-02 
1.148700e+01 9.098245e-02 7.712065e-02 
1.148800e+01 9.070367e-02 7.689210e-02 
1.148900e+01 9.042507e-02 7.666374e-02 
1.149000e+01 9.014665e-02 7.643558e-02 
1.149100e+01 8.986840e-02 7.620760e-02 
1.149200e+01 8.959034e-02 7.597981e-02 
1.149300e+01 8.931246e-02 7.575223e-02 
1.149400e+01 8.903477e-02 7.552483e-02 
1.149500e+01 8.875726e-02 7.529764e-02 
1.149600e+01 8.847996e-02 7.507064e-02 
1.149700e+01 8.820284e-02 7.484385e-02 
1.149800e+01 8.792593e-02 7.461727e-02 
1.149900e+01 8.764922e-02 7.439089e-02 
1.150000e+01 8.737271e-02 7.416471e-02 
1.150100e+01 8.709641e-02 7.393875e-02 
1.150200e+01 8.682032e-02 7.371300e-02 
1.150300e+01 8.654444e-02 7.348746e-02 
1.150400e+01 8.626878e-02 7.326213e-02 
1.150500e+01 8.599333e-02 7.303703e-02 
1.150600e+01 8.571811e-02 7.281214e-02 
1.150700e+01 8.544311e-02 7.258747e-02 
1.150800e+01 8.516833e-02 7.236303e-02 
1.150900e+01 8.489378e-02 7.213880e-02 
1.151000e+01 8.461947e-02 7.191481e-02 
1.151100e+01 8.434538e-02 7.169104e-02 
1.151200e+01 8.407154e-02 7.146750e-02 
1.151300e+01 8.379793e-02 7.124420e-02 
1.151400e+01 8.352457e-02 7.102112e-02 
1.151500e+01 8.325144e-02 7.079828e-02 
1.151600e+01 8.297857e-02 7.057568e-02 
1.151700e+01 8.270595e-02 7.035331e-02 
1.151800e+01 8.243357e-02 7.013118e-02 
1.151900e+01 8.216145e-02 6.990930e-02 
1.152000e+01 8.188959e-02 6.968766e-02 
1.152100e+01 8.161799e-02 6.946626e-02 
1.152200e+01 8.134665e-02 6.924511e-02 
1.152300e+01 8.107558e-02 6.902421e-02 
1.152400e+01 8.080477e-02 6.880355e-02 
1.152500e+01 8.053424e-02 6.858315e-02 
1.152600e+01 8.026397e-02 6.836300e-02 
1.152700e+01 7.999398e-02 6.814311e-02 
1.152800e+01 7.972427e-02 6.792347e-02 
1.152900e+01 7.945484e-02 6.770409e-02 
1.153000e+01 7.918569e-02 6.748497e-02 
1.153100e+01 7.891682e-02 6.726611e-02 
1.153200e+01 7.864824e-02 6.704751e-02 
1.153300e+01 7.837995e-02 6.682918e-02 
1.153400e+01 7.811196e-02 6.661111e-02 
1.153500e+01 7.784426e-02 6.639331e-02 
1.153600e+01 7.757685e-02 6.617578e-02 
1.153700e+01 7.730975e-02 6.595852e-02 
1.153800e+01 7.704294e-02 6.574153e-02 
1.153900e+01 7.677644e-02 6.552481e-02 
1.154000e+01 7.651025e-02 6.530837e-02 
1.154100e+01 7.624436e-02 6.509221e-02 
1.154200e+01 7.597879e-02 6.487632e-02 
1.154300e+01 7.571353e-02 6.466072e-02 
1.154400e+01 7.544859e-02 6.444539e-02 
1.154500e+01 7.518397e-02 6.423035e-02 
1.154600e+01 7.491966e-02 6.401559e-02 
1.154700e+01 7.465568e-02 6.380112e-02 
1.154800e+01 7.439202e-02 6.358693e-02 
1.154900e+01 7.412870e-02 6.337303e-02 
1.155000e+01 7.386570e-02 6.315943e-02 
1.155100e+01 7.360303e-02 6.294611e-02 
1.155200e+01 7.334070e-02 6.273309e-02 
1.155300e+01 7.307870e-02 6.252036e-02 
1.155400e+01 7.281705e-02 6.230793e-02 
1.155500e+01 7.255573e-02 6.209579e-02 
1.155600e+01 7.229476e-02 6.188395e-02 
1.155700e+01 7.203413e-02 6.167241e-02 
1.155800e+01 7.177385e-02 6.146118e-02 
1.155900e+01 7.151392e-02 6.125024e-02 
1.156000e+01 7.125435e-02 6.103961e-02 
1.156100e+01 7.099513e-02 6.082929e-02 
1.156200e+01 7.073626e-02 6.061927e-02 
1.156300e+01 7.047775e-02 6.040956e-02 
1.156400e+01 7.021961e-02 6.020015e-02 
1.156500e+01 6.996182e-02 5.999106e-02 
1.156600e+01 6.970441e-02 5.978229e-02 
1.156700e+01 6.944736e-02 5.957382e-02 
1.156800e+01 6.919067e-02 5.936567e-02 
1.156900e+01 6.893436e-02 5.915783e-02 
1.157000e+01 6.867843e-02 5.895032e-02 
1.157100e+01 6.842287e-02 5.874312e-02 
1.157200e+01 6.816768e-02 5.853624e-02 
1.157300e+01 6.791288e-02 5.832968e-02 
1.157400e+01 6.765846e-02 5.812344e-02 
1.157500e+01 6.740442e-02 5.791753e-02 
1.157600e+01 6.715077e-02 5.771194e-02 
1.157700e+01 6.689751e-02 5.750668e-02 
1.157800e+01 6.664463e-02 5.730175e-02 
1.157900e+01 6.639215e-02 5.709714e-02 
1.158000e+01 6.614006e-02 5.689286e-02 
1.158100e+01 6.588837e-02 5.668892e-02 
1.158200e+01 6.563707e-02 5.648530e-02 
1.158300e+01 6.538618e-02 5.628202e-02 
1.158400e+01 6.513569e-02 5.607908e-02 
1.158500e+01 6.488560e-02 5.587646e-02 
1.158600e+01 6.463592e-02 5.567419e-02 
1.158700e+01 6.438664e-02 5.547225e-02 
1.158800e+01 6.413777e-02 5.527066e-02 
1.158900e+01 6.388932e-02 5.506940e-02 
1.159000e+01 6.364128e-02 5.486848e-02 
1.159100e+01 6.339365e-02 5.466791e-02 
1.159200e+01 6.314644e-02 5.446768e-02 
1.159300e+01 6.289965e-02 5.426780e-02 
1.159400e+01 6.265328e-02 5.406826e-02 
1.159500e+01 6.240733e-02 5.386906e-02 
1.159600e+01 6.216181e-02 5.367022e-02 
1.159700e+01 6.191671e-02 5.347172e-02 
1.159800e+01 6.167205e-02 5.327358e-02 
1.159900e+01 6.142781e-02 5.307578e-02 
1.160000e+01 6.118400e-02 5.287834e-02 
1.160100e+01 6.094063e-02 5.268125e-02 
1.160200e+01 6.069769e-02 5.248451e-02 
1.160300e+01 6.045519e-02 5.228813e-02 
1.160400e+01 6.021313e-02 5.209211e-02 
1.160500e+01 5.997150e-02 5.189644e-02 
1.160600e+01 5.973032e-02 5.170113e-02 
1.160700e+01 5.948959e-02 5.150618e-02 
1.160800e+01 5.924930e-02 5.131160e-02 
1.160900e+01 5.900945e-02 5.111737e-02 
1.161000e+01 5.877006e-02 5.092350e-02 
1.161100e+01 5.853112e-02 5.073000e-02 
1.161200e+01 5.829263e-02 5.053686e-02 
1.161300e+01 5.805459e-02 5.034409e-02 
1.161400e+01 5.781701e-02 5.015168e-02 
1.161500e+01 5.757988e-02 4.995964e-02 
1.161600e+01 5.734322e-02 4.976797e-02 
1.161700e+01 5.710701e-02 4.957666e-02 
1.161800e+01 5.687127e-02 4.938573e-02 
1.161900e+01 5.663599e-02 4.919516e-02 
1.162000e+01 5.640118e-02 4.900497e-02 
1.162100e+01 5.616683e-02 4.881515e-02 
1.162200e+01 5.593295e-02 4.862570e-02 
1.162300e+01 5.569954e-02 4.843663e-02 
1.162400e+01 5.546661e-02 4.824793e-02 
1.162500e+01 5.523414e-02 4.805961e-02 
1.162600e+01 5.500215e-02 4.787167e-02 
1.162700e+01 5.477064e-02 4.768410e-02 
1.162800e+01 5.453960e-02 4.749691e-02 
1.162900e+01 5.430905e-02 4.731010e-02 
1.163000e+01 5.407897e-02 4.712367e-02 
1.163100e+01 5.384938e-02 4.693762e-02 
1.163200e+01 5.362027e-02 4.675195e-02 
1.163300e+01 5.339164e-02 4.656666e-02 
1.163400e+01 5.316350e-02 4.638176e-02 
1.163500e+01 5.293585e-02 4.619724e-02 
1.163600e+01 5.270869e-02 4.601310e-02 
1.163700e+01 5.248202e-02 4.582935e-02 
1.163800e+01 5.225584e-02 4.564599e-02 
1.163900e+01 5.203015e-02 4.546301e-02 
1.164000e+01 5.180496e-02 4.528042e-02 
1.164100e+01 5.158027e-02 4.509822e-02 
1.164200e+01 5.135607e-02 4.491641e-02 
1.164300e+01 5.113237e-02 4.473499e-02 
1.164400e+01 5.090917e-02 4.455396e-02 
1.164500e+01 5.068647e-02 4.437332e-02 
1.164600e+01 5.046428e-02 4.419307e-02 
1.164700e+01 5.024259e-02 4.401321e-02 
1.164800e+01 5.002140e-02 4.383375e-02 
1.164900e+01 4.980073e-02 4.365468e-02 
1.165000e+01 4.958056e-02 4.347600e-02 
1.165100e+01 4.936089e-02 4.329772e-02 
1.165200e+01 4.914174e-02 4.311984e-02 
1.165300e+01 4.892310e-02 4.294235e-02 
1.165400e+01 4.870498e-02 4.276526e-02 
1.165500e+01 4.848737e-02 4.258857e-02 
1.165600e+01 4.827027e-02 4.241228e-02 
1.165700e+01 4.805369e-02 4.223638e-02 
1.165800e+01 4.783763e-02 4.206088e-02 
1.165900e+01 4.762208e-02 4.188579e-02 
1.166000e+01 4.740706e-02 4.171109e-02 
1.166100e+01 4.719256e-02 4.153680e-02 
1.166200e+01 4.697858e-02 4.136291e-02 
1.166300e+01 4.676512e-02 4.118942e-02 
1.166400e+01 4.655219e-02 4.101633e-02 
1.166500e+01 4.633978e-02 4.084365e-02 
1.166600e+01 4.612791e-02 4.067137e-02 
1.166700e+01 4.591655e-02 4.049949e-02 
1.166800e+01 4.570573e-02 4.032802e-02 
1.166900e+01 4.549544e-02 4.015696e-02 
1.167000e+01 4.528568e-02 3.998630e-02 
1.167100e+01 4.507645e-02 3.981605e-02 
1.167200e+01 4.486775e-02 3.964620e-02 
1.167300e+01 4.465959e-02 3.947676e-02 
1.167400e+01 4.445197e-02 3.930773e-02 
1.167500e+01 4.424488e-02 3.913911e-02 
1.167600e+01 4.403832e-02 3.897090e-02 
1.167700e+01 4.383231e-02 3.880310e-02 
1.167800e+01 4.362683e-02 3.863570e-02 
1.167900e+01 4.342190e-02 3.846872e-02 
1.168000e+01 4.321750e-02 3.830215e-02 
1.168100e+01 4.301365e-02 3.813599e-02 
1.168200e+01 4.281034e-02 3.797024e-02 
1.168300e+01 4.260758e-02 3.780490e-02 
1.168400e+01 4.240536e-02 3.763998e-02 
1.168500e+01 4.220368e-02 3.747546e-02 
1.168600e+01 4.200256e-02 3.731137e-02 
1.168700e+01 4.180198e-02 3.714768e-02 
1.168800e+01 4.160194e-02 3.698441e-02 
1.168900e+01 4.140246e-02 3.682155e-02 
1.169000e+01 4.120353e-02 3.665911e-02 
1.169100e+01 4.100515e-02 3.649708e-02 
1.169200e+01 4.080732e-02 3.633547e-02 
1.169300e+01 4.061004e-02 3.617427e-02 
1.169400e+01 4.041332e-02 3.601349e-02 
1.169500e+01 4.021715e-02 3.585312e-02 
1.169600e+01 4.002153e-02 3.569317e-02 
1.169700e+01 3.982647e-02 3.553364e-02 
1.169800e+01 3.963197e-02 3.537453e-02 
1.169900e+01 3.943802e-02 3.521583e-02 
1.170000e+01 3.924464e-02 3.505755e-02 
1.170100e+01 3.905181e-02 3.489969e-02 
1.170200e+01 3.885954e-02 3.474225e-02 
1.170300e+01 3.866783e-02 3.458522e-02 
1.170400e+01 3.847668e-02 3.442862e-02 
1.170500e+01 3.828610e-02 3.427243e-02 
1.170600e+01 3.809607e-02 3.411667e-02 
1.170700e+01 3.790661e-02 3.396132e-02 
1.170800e+01 3.771771e-02 3.380639e-02 
1.170900e+01 3.752938e-02 3.365188e-02 
1.171000e+01 3.734161e-02 3.349780e-02 
1.171100e+01 3.715441e-02 3.334413e-02 
1.171200e+01 3.696777e-02 3.319088e-02 
1.171300e+01 3.678170e-02 3.303806e-02 
1.171400e+01 3.659620e-02 3.288566e-02 
1.171500e+01 3.641126e-02 3.273367e-02 
1.171600e+01 3.622689e-02 3.258211e-02 
1.171700e+01 3.604310e-02 3.243097e-02 
1.171800e+01 3.585987e-02 3.228026e-02 
1.171900e+01 3.567721e-02 3.212996e-02 
1.172000e+01 3.549512e-02 3.198009e-02 
1.172100e+01 3.531361e-02 3.183063e-02 
1.172200e+01 3.513266e-02 3.168160e-02 
1.172300e+01 3.495229e-02 3.153300e-02 
1.172400e+01 3.477249e-02 3.138481e-02 
1.172500e+01 3.459327e-02 3.123705e-02 
1.172600e+01 3.441462e-02 3.108971e-02 
1.172700e+01 3.423654e-02 3.094280e-02 
1.172800e+01 3.405903e-02 3.079631e-02 
1.172900e+01 3.388211e-02 3.065024e-02 
1.173000e+01 3.370575e-02 3.050459e-02 
1.173100e+01 3.352998e-02 3.035937e-02 
1.173200e+01 3.335478e-02 3.021457e-02 
1.173300e+01 3.318015e-02 3.007019e-02 
1.173400e+01 3.300611e-02 2.992624e-02 
1.173500e+01 3.283264e-02 2.978271e-02 
1.173600e+01 3.265975e-02 2.963960e-02 
1.173700e+01 3.248744e-02 2.949692e-02 
1.173800e+01 3.231570e-02 2.935466e-02 
1.173900e+01 3.214455e-02 2.921282e-02 
1.174000e+01 3.197397e-02 2.907141e-02 
1.174100e+01 3.180397e-02 2.893043e-02 
1.174200e+01 3.163456e-02 2.878986e-02 
1.174300e+01 3.146572e-02 2.864972e-02 
1.174400e+01 3.129747e-02 2.851000e-02 
1.174500e+01 3.112979e-02 2.837071e-02 
1.174600e+01 3.096270e-02 2.823184e-02 
1.174700e+01 3.079619e-02 2.809339e-02 
1.174800e+01 3.063026e-02 2.795537e-02 
1.174900e+01 3.046491e-02 2.781777e-02 
1.175000e+01 3.030014e-02 2.768060e-02 
1.175100e+01 3.013596e-02 2.754384e-02 
1.175200e+01 2.997236e-02 2.740752e-02 
1.175300e+01 2.980934e-02 2.727161e-02 
1.175400e+01 2.964690e-02 2.713613e-02 
1.175500e+01 2.948505e-02 2.700107e-02 
1.175600e+01 2.932378e-02 2.686643e-02 
1.175700e+01 2.916310e-02 2.673222e-02 
1.175800e+01 2.900300e-02 2.659843e-02 
1.175900e+01 2.884348e-02 2.646506e-02 
1.176000e+01 2.868454e-02 2.633211e-02 
1.176100e+01 2.852619e-02 2.619959e-02 
1.176200e+01 2.836843e-02 2.606749e-02 
1.176300e+01 2.821124e-02 2.593581e-02 
1.176400e+01 2.805465e-02 2.580456e-02 
1.176500e+01 2.789863e-02 2.567372e-02 
1.176600e+01 2.774321e-02 2.554331e-02 
1.176700e+01 2.758836e-02 2.541332e-02 
1.176800e+01 2.743410e-02 2.528375e-02 
1.176900e+01 2.728043e-02 2.515461e-02 
1.177000e+01 2.712734e-02 2.502588e-02 
1.177100e+01 2.697483e-02 2.489758e-02 
1.177200e+01 2.682291e-02 2.476969e-02 
1.177300e+01 2.667158e-02 2.464223e-02 
1.177400e+01 2.652083e-02 2.451519e-02 
1.177500e+01 2.637066e-02 2.438856e-02 
1.177600e+01 2.622108e-02 2.426236e-02 
1.177700e+01 2.607208e-02 2.413658e-02 
1.177800e+01 2.592367e-02 2.401122e-02 
1.177900e+01 2.577584e-02 2.388627e-02 
1.178000e+01 2.562860e-02 2.376175e-02 
1.178100e+01 2.548194e-02 2.363764e-02 
1.178200e+01 2.533587e-02 2.351396e-02 
1.178300e+01 2.519038e-02 2.339069e-02 
1.178400e+01 2.504548e-02 2.326784e-02 
1.178500e+01 2.490116e-02 2.314541e-02 
1.178600e+01 2.475742e-02 2.302339e-02 
1.178700e+01 2.461427e-02 2.290180e-02 
1.178800e+01 2.447170e-02 2.278062e-02 
1.178900e+01 2.432971e-02 2.265985e-02 
1.179000e+01 2.418831e-02 2.253951e-02 
1.179100e+01 2.404749e-02 2.241958e-02 
1.179200e+01 2.390726e-02 2.230007e-02 
1.179300e+01 2.376760e-02 2.218097e-02 
1.179400e+01 2.362854e-02 2.206229e-02 
1.179500e+01 2.349005e-02 2.194402e-02 
1.179600e+01 2.335214e-02 2.182617e-02 
1.179700e+01 2.321482e-02 2.170873e-02 
1.179800e+01 2.307808e-02 2.159171e-02 
1.179900e+01 2.294192e-02 2.147510e-02 
1.180000e+01 2.280635e-02 2.135890e-02 
1.180100e+01 2.267135e-02 2.124312e-02 
1.180200e+01 2.253694e-02 2.112775e-02 
1.180300e+01 2.240310e-02 2.101279e-02 
1.180400e+01 2.226985e-02 2.089824e-02 
1.180500e+01 2.213718e-02 2.078411e-02 
1.180600e+01 2.200508e-02 2.067039e-02 
1.180700e+01 2.187357e-02 2.055708e-02 
1.180800e+01 2.174263e-02 2.044418e-02 
1.180900e+01 2.161228e-02 2.033169e-02 
1.181000e+01 2.148250e-02 2.021961e-02 
1.181100e+01 2.135330e-02 2.010794e-02 
1.181200e+01 2.122468e-02 1.999668e-02 
1.181300e+01 2.109664e-02 1.988582e-02 
1.181400e+01 2.096917e-02 1.977538e-02 
1.181500e+01 2.084228e-02 1.966534e-02 
1.181600e+01 2.071597e-02 1.955571e-02 
1.181700e+01 2.059023e-02 1.944649e-02 
1.181800e+01 2.046507e-02 1.933767e-02 
1.181900e+01 2.034048e-02 1.922926e-02 
1.182000e+01 2.021647e-02 1.912126e-02 
1.182100e+01 2.009303e-02 1.901366e-02 
1.182200e+01 1.997017e-02 1.890647e-02 
1.182300e+01 1.984788e-02 1.879968e-02 
1.182400e+01 1.972616e-02 1.869330e-02 
1.182500e+01 1.960502e-02 1.858731e-02 
1.182600e+01 1.948445e-02 1.848174e-02 
1.182700e+01 1.936445e-02 1.837656e-02 
1.182800e+01 1.924502e-02 1.827179e-02 
1.182900e+01 1.912616e-02 1.816741e-02 
1.183000e+01 1.900787e-02 1.806344e-02 
1.183100e+01 1.889015e-02 1.795987e-02 
1.183200e+01 1.877300e-02 1.785670e-02 
1.183300e+01 1.865642e-02 1.775393e-02 
1.183400e+01 1.854040e-02 1.765156e-02 
1.183500e+01 1.842495e-02 1.754958e-02 
1.183600e+01 1.831008e-02 1.744801e-02 
1.183700e+01 1.819576e-02 1.734683e-02 
1.183800e+01 1.808201e-02 1.724605e-02 
1.183900e+01 1.796883e-02 1.714567e-02 
1.184000e+01 1.785621e-02 1.704568e-02 
1.184100e+01 1.774416e-02 1.694609e-02 
1.184200e+01 1.763267e-02 1.684689e-02 
1.184300e+01 1.752174e-02 1.674809e-02 
1.184400e+01 1.741138e-02 1.664968e-02 
1.184500e+01 1.730157e-02 1.655167e-02 
1.184600e+01 1.719233e-02 1.645404e-02 
1.184700e+01 1.708364e-02 1.635681e-02 
1.184800e+01 1.697552e-02 1.625997e-02 
1.184900e+01 1.686796e-02 1.616353e-02 
1.185000e+01 1.676095e-02 1.606747e-02 
1.185100e+01 1.665450e-02 1.597180e-02 
1.185200e+01 1.654861e-02 1.587652e-02 
1.185300e+01 1.644327e-02 1.578163e-02 
1.185400e+01 1.633849e-02 1.568713e-02 
1.185500e+01 1.623426e-02 1.559302e-02 
1.185600e+01 1.613059e-02 1.549929e-02 
1.185700e+01 1.602747e-02 1.540595e-02 
1.185800e+01 1.592491e-02 1.531300e-02 
1.185900e+01 1.582289e-02 1.522043e-02 
1.186000e+01 1.572143e-02 1.512825e-02 
1.186100e+01 1.562052e-02 1.503645e-02 
1.186200e+01 1.552015e-02 1.494503e-02 
1.186300e+01 1.542034e-02 1.485400e-02 
1.186400e+01 1.532107e-02 1.476334e-02 
1.186500e+01 1.522235e-02 1.467307e-02 
1.186600e+01 1.512418e-02 1.458318e-02 
1.186700e+01 1.502655e-02 1.449367e-02 
1.186800e+01 1.492947e-02 1.440454e-02 
1.186900e+01 1.483293e-02 1.431579e-02 
1.187000e+01 1.473693e-02 1.422742e-02 
1.187100e+01 1.464148e-02 1.413943e-02 
1.187200e+01 1.454657e-02 1.405181e-02 
1.187300e+01 1.445220e-02 1.396457e-02 
1.187400e+01 1.435837e-02 1.387770e-02 
1.187500e+01 1.426507e-02 1.379121e-02 
1.187600e+01 1.417232e-02 1.370509e-02 
1.187700e+01 1.408010e-02 1.361935e-02 
1.187800e+01 1.398842e-02 1.353398e-02 
1.187900e+01 1.389727e-02 1.344898e-02 
1.188000e+01 1.380666e-02 1.336435e-02 
1.188100e+01 1.371658e-02 1.328010e-02 
1.188200e+01 1.362704e-02 1.319621e-02 
1.188300e+01 1.353803e-02 1.311270e-02 
1.188400e+01 1.344954e-02 1.302955e-02 
1.188500e+01 1.336159e-02 1.294677e-02 
1.188600e+01 1.327417e-02 1.286436e-02 
1.188700e+01 1.318727e-02 1.278231e-02 
1.188800e+01 1.310090e-02 1.270063e-02 
1.188900e+01 1.301506e-02 1.261932e-02 
1.189000e+01 1.292974e-02 1.253837e-02 
1.189100e+01 1.284495e-02 1.245779e-02 
1.189200e+01 1.276068e-02 1.237756e-02 
1.189300e+01 1.267693e-02 1.229770e-02 
1.189400e+01 1.259370e-02 1.221821e-02 
1.189500e+01 1.251099e-02 1.213907e-02 
1.189600e+01 1.242880e-02 1.206029e-02 
1.189700e+01 1.234713e-02 1.198187e-02 
1.189800e+01 1.226598e-02 1.190382e-02 
1.189900e+01 1.218534e-02 1.182611e-02 
1.190000e+01 1.210522e-02 1.174877e-02 
1.190100e+01 1.202561e-02 1.167178e-02 
1.190200e+01 1.194652e-02 1.159515e-02 
1.190300e+01 1.186794e-02 1.151888e-02 
1.190400e+01 1.178986e-02 1.144295e-02 
1.190500e+01 1.171230e-02 1.136738e-02 
1.190600e+01 1.163525e-02 1.129217e-02 
1.190700e+01 1.155870e-02 1.121730e-02 
1.190800e+01 1.148266e-02 1.114279e-02 
1.190900e+01 1.140713e-02 1.106863e-02 
1.191000e+01 1.133209e-02 1.099481e-02 
1.191100e+01 1.125757e-02 1.092135e-02 
1.191200e+01 1.118354e-02 1.084823e-02 
1.191300e+01 1.111002e-02 1.077546e-02 
1.191400e+01 1.103699e-02 1.070304e-02 
1.191500e+01 1.096447e-02 1.063096e-02 
1.191600e+01 1.089244e-02 1.055923e-02 
1.191700e+01 1.082091e-02 1.048784e-02 
1.191800e+01 1.074987e-02 1.041680e-02 
1.191900e+01 1.067933e-02 1.034609e-02 
1.192000e+01 1.060928e-02 1.027573e-02 
1.192100e+01 1.053972e-02 1.020571e-02 
1.192200e+01 1.047065e-02 1.013603e-02 
1.192300e+01 1.040207e-02 1.006669e-02 
1.192400e+01 1.033398e-02 9.997691e-03 
1.192500e+01 1.026638e-02 9.929026e-03 
1.192600e+01 1.019926e-02 9.860698e-03 
1.192700e+01 1.013262e-02 9.792706e-03 
1.192800e+01 1.006647e-02 9.725049e-03 
1.192900e+01 1.000081e-02 9.657727e-03 
1.193000e+01 9.935620e-03 9.590738e-03 
1.193100e+01 9.870913e-03 9.524081e-03 
1.193200e+01 9.806684e-03 9.457757e-03 
1.193300e+01 9.742932e-03 9.391764e-03 
1.193400e+01 9.679656e-03 9.326100e-03 
1.193500e+01 9.616855e-03 9.260766e-03 
1.193600e+01 9.554527e-03 9.195761e-03 
1.193700e+01 9.492671e-03 9.131083e-03 
1.193800e+01 9.431287e-03 9.066732e-03 
1.193900e+01 9.370371e-03 9.002707e-03 
1.194000e+01 9.309925e-03 8.939008e-03 
1.194100e+01 9.249945e-03 8.875632e-03 
1.194200e+01 9.190431e-03 8.812580e-03 
1.194300e+01 9.131381e-03 8.749850e-03 
1.194400e+01 9.072794e-03 8.687443e-03 
1.194500e+01 9.014670e-03 8.625356e-03 
1.194600e+01 8.957005e-03 8.563589e-03 
1.194700e+01 8.899800e-03 8.502141e-03 
1.194800e+01 8.843053e-03 8.441011e-03 
1.194900e+01 8.786762e-03 8.380199e-03 
1.195000e+01 8.730927e-03 8.319703e-03 
1.195100e+01 8.675545e-03 8.259524e-03 
1.195200e+01 8.620616e-03 8.199658e-03 
1.195300e+01 8.566138e-03 8.140107e-03 
1.195400e+01 8.512110e-03 8.080869e-03 
1.195500e+01 8.458531e-03 8.021943e-03 
1.195600e+01 8.405398e-03 7.963329e-03 
1.195700e+01 8.352711e-03 7.905025e-03 
1.195800e+01 8.300469e-03 7.847030e-03 
1.195900e+01 8.248669e-03 7.789344e-03 
1.196000e+01 8.197311e-03 7.731966e-03 
1.196100e+01 8.146393e-03 7.674895e-03 
1.196200e+01 8.095914e-03 7.618130e-03 
1.196300e+01 8.045873e-03 7.561670e-03 
1.196400e+01 7.996267e-03 7.505514e-03 
1.196500e+01 7.947096e-03 7.449662e-03 
1.196600e+01 7.898358e-03 7.394112e-03 
1.196700e+01 7.850052e-03 7.338864e-03 
1.196800e+01 7.802176e-03 7.283916e-03 
1.196900e+01 7.754729e-03 7.229268e-03 
1.197000e+01 7.707710e-03 7.174919e-03 
1.197100e+01 7.661116e-03 7.120868e-03 
1.197200e+01 7.614947e-03 7.067115e-03 
1.197300e+01 7.569202e-03 7.013657e-03 
1.197400e+01 7.523878e-03 6.960495e-03 
1.197500e+01 7.478974e-03 6.907627e-03 
1.197600e+01 7.434489e-03 6.855052e-03 
1.197700e+01 7.390421e-03 6.802770e-03 
1.197800e+01 7.346769e-03 6.750780e-03 
1.197900e+01 7.303532e-03 6.699080e-03 
1.198000e+01 7.260707e-03 6.647671e-03 
1.198100e+01 7.218294e-03 6.596550e-03 
1.198200e+01 7.176291e-03 6.545717e-03 
1.198300e+01 7.134696e-03 6.495172e-03 
1.198400e+01 7.093508e-03 6.444912e-03 
1.198500e+01 7.052726e-03 6.394938e-03 
1.198600e+01 7.012348e-03 6.345249e-03 
1.198700e+01 6.972372e-03 6.295843e-03 
1.198800e+01 6.932797e-03 6.246719e-03 
1.198900e+01 6.893621e-03 6.197877e-03 
1.199000e+01 6.854844e-03 6.149316e-03 
1.199100e+01 6.816463e-03 6.101034e-03 
1.199200e+01 6.778476e-03 6.053032e-03 
1.199300e+01 6.740883e-03 6.005307e-03 
1.199400e+01 6.703682e-03 5.957860e-03 
1.199500e+01 6.666871e-03 5.910688e-03 
1.199600e+01 6.630449e-03 5.863792e-03 
1.199700e+01 6.594414e-03 5.817170e-03 
1.199800e+01 6.558765e-03 5.770821e-03 
1.199900e+01 6.523500e-03 5.724745e-03 
1.200000e+01 6.488617e-03 5.678940e-03 
1.200100e+01 6.454116e-03 5.633406e-03 
1.200200e+01 6.419994e-03 5.588141e-03 
1.200300e+01 6.386249e-03 5.543146e-03 
1.200400e+01 6.352881e-03 5.498418e-03 
1.200500e+01 6.319888e-03 5.453956e-03 
1.200600e+01 6.287268e-03 5.409761e-03 
1.200700e+01 6.255020e-03 5.365831e-03 
1.200800e+01 6.223141e-03 5.322165e-03 
1.200900e+01 6.191631e-03 5.278761e-03 
1.201000e+01 6.160488e-03 5.235621e-03 
1.201100e+01 6.129710e-03 5.192741e-03 
1.201200e+01 6.099295e-03 5.150122e-03 
1.201300e+01 6.069243e-03 5.107762e-03 
1.201400e+01 6.039551e-03 5.065660e-03 
1.201500e+01 6.010218e-03 5.023816e-03 
1.201600e+01 5.981242e-03 4.982229e-03 
1.201700e+01 5.952622e-03 4.940898e-03 
1.201800e+01 5.924356e-03 4.899821e-03 
1.201900e+01 5.896442e-03 4.858998e-03 
1.202000e+01 5.868879e-03 4.818427e-03 
1.202100e+01 5.841666e-03 4.778109e-03 
1.202200e+01 5.814799e-03 4.738042e-03 
1.202300e+01 5.788279e-03 4.698225e-03 
1.202400e+01 5.762103e-03 4.658657e-03 
1.202500e+01 5.736270e-03 4.619337e-03 
1.202600e+01 5.710777e-03 4.580264e-03 
1.202700e+01 5.685624e-03 4.541438e-03 
1.202800e+01 5.660809e-03 4.502857e-03 
1.202900e+01 5.636330e-03 4.464521e-03 
1.203000e+01 5.612185e-03 4.426428e-03 
1.203100e+01 5.588373e-03 4.388578e-03 
1.203200e+01 5.564892e-03 4.350969e-03 
1.203300e+01 5.541741e-03 4.313601e-03 
1.203400e+01 5.518917e-03 4.276473e-03 
1.203500e+01 5.496420e-03 4.239584e-03 
1.203600e+01 5.474247e-03 4.202932e-03 
1.203700e+01 5.452397e-03 4.166518e-03 
1.203800e+01 5.430869e-03 4.130340e-03 
1.203900e+01 5.409659e-03 4.094396e-03 
1.204000e+01 5.388768e-03 4.058687e-03 
1.204100e+01 5.368193e-03 4.023212e-03 
1.204200e+01 5.347932e-03 3.987968e-03 
1.204300e+01 5.327984e-03 3.952956e-03 
1.204400e+01 5.308348e-03 3.918174e-03 
1.204500e+01 5.289020e-03 3.883622e-03 
1.204600e+01 5.270001e-03 3.849298e-03 
1.204700e+01 5.251287e-03 3.815202e-03 
1.204800e+01 5.232879e-03 3.781333e-03 
1.204900e+01 5.214772e-03 3.747689e-03 
1.205000e+01 5.196967e-03 3.714271e-03 
1.205100e+01 5.179461e-03 3.681076e-03 
1.205200e+01 5.162253e-03 3.648104e-03 
1.205300e+01 5.145341e-03 3.615354e-03 
1.205400e+01 5.128723e-03 3.582826e-03 
1.205500e+01 5.112397e-03 3.550517e-03 
1.205600e+01 5.096363e-03 3.518428e-03 
1.205700e+01 5.080617e-03 3.486557e-03 
1.205800e+01 5.065159e-03 3.454904e-03 
1.205900e+01 5.049987e-03 3.423467e-03 
1.206000e+01 5.035098e-03 3.392245e-03 
1.206100e+01 5.020492e-03 3.361238e-03 
1.206200e+01 5.006167e-03 3.330445e-03 
1.206300e+01 4.992120e-03 3.299865e-03 
1.206400e+01 4.978351e-03 3.269497e-03 
1.206500e+01 4.964857e-03 3.239339e-03 
1.206600e+01 4.951637e-03 3.209392e-03 
1.206700e+01 4.938688e-03 3.179653e-03 
1.206800e+01 4.926010e-03 3.150123e-03 
1.206900e+01 4.913601e-03 3.120800e-03 
1.207000e+01 4.901458e-03 3.091683e-03 
1.207100e+01 4.889581e-03 3.062772e-03 
1.207200e+01 4.877967e-03 3.034065e-03 
1.207300e+01 4.866615e-03 3.005562e-03 
1.207400e+01 4.855522e-03 2.977261e-03 
1.207500e+01 4.844688e-03 2.949162e-03 
1.207600e+01 4.834110e-03 2.921264e-03 
1.207700e+01 4.823787e-03 2.893566e-03 
1.207800e+01 4.813717e-03 2.866067e-03 
1.207900e+01 4.803898e-03 2.838765e-03 
1.208000e+01 4.794329e-03 2.811661e-03 
1.208100e+01 4.785008e-03 2.784754e-03 
1.208200e+01 4.775932e-03 2.758041e-03 
1.208300e+01 4.767101e-03 2.731523e-03 
1.208400e+01 4.758513e-03 2.705199e-03 
1.208500e+01 4.750165e-03 2.679067e-03 
1.208600e+01 4.742056e-03 2.653127e-03 
1.208700e+01 4.734185e-03 2.627378e-03 
1.208800e+01 4.726550e-03 2.601818e-03 
1.208900e+01 4.719148e-03 2.576448e-03 
1.209000e+01 4.711978e-03 2.551265e-03 
1.209100e+01 4.705039e-03 2.526270e-03 
1.209200e+01 4.698329e-03 2.501462e-03 
1.209300e+01 4.691845e-03 2.476838e-03 
1.209400e+01 4.685587e-03 2.452399e-03 
1.209500e+01 4.679552e-03 2.428144e-03 
1.209600e+01 4.673738e-03 2.404071e-03 
1.209700e+01 4.668145e-03 2.380181e-03 
1.209800e+01 4.662769e-03 2.356471e-03 
1.209900e+01 4.657610e-03 2.332941e-03 
1.210000e+01 4.652666e-03 2.309590e-03 
1.210100e+01 4.647935e-03 2.286418e-03 
1.210200e+01 4.643414e-03 2.263423e-03 
1.210300e+01 4.639104e-03 2.240604e-03 
1.210400e+01 4.635000e-03 2.217961e-03 
1.210500e+01 4.631103e-03 2.195493e-03 
1.210600e+01 4.627410e-03 2.173199e-03 
1.210700e+01 4.623919e-03 2.151077e-03 
1.210800e+01 4.620629e-03 2.129128e-03 
1.210900e+01 4.617538e-03 2.107350e-03 
1.211000e+01 4.614644e-03 2.085742e-03 
1.211100e+01 4.611946e-03 2.064304e-03 
1.211200e+01 4.609441e-03 2.043034e-03 
1.211300e+01 4.607128e-03 2.021932e-03 
1.211400e+01 4.605005e-03 2.000996e-03 
1.211500e+01 4.603071e-03 1.980227e-03 
1.211600e+01 4.601323e-03 1.959623e-03 
1.211700e+01 4.599760e-03 1.939183e-03 
1.211800e+01 4.598380e-03 1.918906e-03 
1.211900e+01 4.597182e-03 1.898792e-03 
1.212000e+01 4.596163e-03 1.878839e-03 
1.212100e+01 4.595322e-03 1.859047e-03 
1.212200e+01 4.594657e-03 1.839415e-03 
1.212300e+01 4.594167e-03 1.819942e-03 
1.212400e+01 4.593849e-03 1.800628e-03 
1.212500e+01 4.593703e-03 1.781470e-03 
1.212600e+01 4.593725e-03 1.762470e-03 
1.212700e+01 4.593915e-03 1.743624e-03 
1.212800e+01 4.594270e-03 1.724934e-03 
1.212900e+01 4.594790e-03 1.706398e-03 
1.213000e+01 4.595471e-03 1.688014e-03 
1.213100e+01 4.596313e-03 1.669783e-03 
1.213200e+01 4.597314e-03 1.651704e-03 
1.213300e+01 4.598471e-03 1.633775e-03 
1.213400e+01 4.599784e-03 1.615995e-03 
1.213500e+01 4.601250e-03 1.598365e-03 
1.213600e+01 4.602868e-03 1.580882e-03 
1.213700e+01 4.604635e-03 1.563547e-03 
1.213800e+01 4.606551e-03 1.546359e-03 
1.213900e+01 4.608614e-03 1.529315e-03 
1.214000e+01 4.610821e-03 1.512417e-03 
1.214100e+01 4.613171e-03 1.495662e-03 
1.214200e+01 4.615662e-03 1.479051e-03 
1.214300e+01 4.618293e-03 1.462582e-03 
1.214400e+01 4.621062e-03 1.446254e-03 
1.214500e+01 4.623967e-03 1.430067e-03 
1.214600e+01 4.627006e-03 1.414020e-03 
1.214700e+01 4.630177e-03 1.398112e-03 
1.214800e+01 4.633480e-03 1.382341e-03 
1.214900e+01 4.636911e-03 1.366709e-03 
1.215000e+01 4.640470e-03 1.351213e-03 
1.215100e+01 4.644155e-03 1.335852e-03 
1.215200e+01 4.647963e-03 1.320627e-03 
1.215300e+01 4.651894e-03 1.305535e-03 
1.215400e+01 4.655945e-03 1.290577e-03 
1.215500e+01 4.660115e-03 1.275752e-03 
1.215600e+01 4.664402e-03 1.261058e-03 
1.215700e+01 4.668804e-03 1.246495e-03 
1.215800e+01 4.673320e-03 1.232063e-03 
1.215900e+01 4.677947e-03 1.217760e-03 
1.216000e+01 4.682685e-03 1.203585e-03 
1.216100e+01 4.687531e-03 1.189538e-03 
1.216200e+01 4.692484e-03 1.175618e-03 
1.216300e+01 4.697542e-03 1.161825e-03 
1.216400e+01 4.702703e-03 1.148156e-03 
1.216500e+01 4.707966e-03 1.134613e-03 
1.216600e+01 4.713329e-03 1.121193e-03 
1.216700e+01 4.718790e-03 1.107897e-03 
1.216800e+01 4.724347e-03 1.094722e-03 
1.216900e+01 4.729999e-03 1.081670e-03 
1.217000e+01 4.735744e-03 1.068738e-03 
1.217100e+01 4.741580e-03 1.055926e-03 
1.217200e+01 4.747506e-03 1.043233e-03 
1.217300e+01 4.753520e-03 1.030659e-03 
1.217400e+01 4.759620e-03 1.018203e-03 
1.217500e+01 4.765805e-03 1.005864e-03 
1.217600e+01 4.772073e-03 9.936407e-04 
1.217700e+01 4.778421e-03 9.815331e-04 
1.217800e+01 4.784850e-03 9.695402e-04 
1.217900e+01 4.791356e-03 9.576612e-04 
1.218000e+01 4.797938e-03 9.458956e-04 
1.218100e+01 4.804595e-03 9.342424e-04 
1.218200e+01 4.811324e-03 9.227009e-04 
1.218300e+01 4.818124e-03 9.112704e-04 
1.218400e+01 4.824994e-03 8.999503e-04 
1.218500e+01 4.831932e-03 8.887396e-04 
1.218600e+01 4.838935e-03 8.776378e-04 
1.218700e+01 4.846003e-03 8.666440e-04 
1.218800e+01 4.853134e-03 8.557575e-04 
1.218900e+01 4.860326e-03 8.449777e-04 
1.219000e+01 4.867577e-03 8.343038e-04 
1.219100e+01 4.874886e-03 8.237350e-04 
1.219200e+01 4.882251e-03 8.132707e-04 
1.219300e+01 4.889670e-03 8.029101e-04 
1.219400e+01 4.897142e-03 7.926525e-04 
1.219500e+01 4.904665e-03 7.824973e-04 
1.219600e+01 4.912237e-03 7.724436e-04 
1.219700e+01 4.919858e-03 7.624908e-04 
1.219800e+01 4.927524e-03 7.526383e-04 
1.219900e+01 4.935235e-03 7.428852e-04 
1.220000e+01 4.942989e-03 7.332308e-04 
1.220100e+01 4.950784e-03 7.236746e-04 
1.220200e+01 4.958618e-03 7.142158e-04 
1.220300e+01 4.966491e-03 7.048536e-04 
1.220400e+01 4.974400e-03 6.955875e-04 
1.220500e+01 4.982343e-03 6.864167e-04 
1.220600e+01 4.990320e-03 6.773406e-04 
1.220700e+01 4.998328e-03 6.683584e-04 
1.220800e+01 5.006366e-03 6.594694e-04 
1.220900e+01 5.014432e-03 6.506731e-04 
1.221000e+01 5.022524e-03 6.419687e-04 
1.221100e+01 5.030642e-03 6.333555e-04 
1.221200e+01 5.038783e-03 6.248329e-04 
1.221300e+01 5.046945e-03 6.164002e-04 
1.221400e+01 5.055128e-03 6.080568e-04 
1.221500e+01 5.063330e-03 5.998019e-04 
1.221600e+01 5.071548e-03 5.916349e-04 
1.221700e+01 5.079782e-03 5.835553e-04 
1.221800e+01 5.088029e-03 5.755622e-04 
1.221900e+01 5.096288e-03 5.676550e-04 
1.222000e+01 5.104559e-03 5.598332e-04 
1.222100e+01 5.112838e-03 5.520960e-04 
1.222200e+01 5.121124e-03 5.444429e-04 
1.222300e+01 5.129416e-03 5.368730e-04 
1.222400e+01 5.137713e-03 5.293860e-04 
1.222500e+01 5.146012e-03 5.219810e-04 
1.222600e+01 5.154313e-03 5.146574e-04 
1.222700e+01 5.162612e-03 5.074147e-04 
1.222800e+01 5.170910e-03 5.002522e-04 
1.222900e+01 5.179205e-03 4.931692e-04 
1.223000e+01 5.187494e-03 4.861652e-04 
1.223100e+01 5.195776e-03 4.792395e-04 
1.223200e+01 5.204050e-03 4.723914e-04 
1.223300e+01 5.212315e-03 4.656205e-04 
1.223400e+01 5.220568e-03 4.589260e-04 
1.223500e+01 5.228808e-03 4.523074e-04 
1.223600e+01 5.237033e-03 4.457640e-04 
1.223700e+01 5.245243e-03 4.392952e-04 
1.223800e+01 5.253435e-03 4.329005e-04 
1.223900e+01 5.261608e-03 4.265792e-04 
1.224000e+01 5.269761e-03 4.203307e-04 
1.224100e+01 5.277891e-03 4.141545e-04 
1.224200e+01 5.285998e-03 4.080499e-04 
1.224300e+01 5.294080e-03 4.020164e-04 
1.224400e+01 5.302135e-03 3.960534e-04 
1.224500e+01 5.310162e-03 3.901602e-04 
1.224600e+01 5.318160e-03 3.843363e-04 
1.224700e+01 5.326126e-03 3.785811e-04 
1.224800e+01 5.334060e-03 3.728941e-04 
1.224900e+01 5.341959e-03 3.672746e-04 
1.225000e+01 5.349823e-03 3.617221e-04 
1.225100e+01 5.357650e-03 3.562360e-04 
1.225200e+01 5.365438e-03 3.508158e-04 
1.225300e+01 5.373186e-03 3.454609e-04 
1.225400e+01 5.380893e-03 3.401707e-04 
1.225500e+01 5.388556e-03 3.349446e-04 
1.225600e+01 5.396175e-03 3.297822e-04 
1.225700e+01 5.403748e-03 3.246828e-04 
1.225800e+01 5.411274e-03 3.196460e-04 
1.225900e+01 5.418750e-03 3.146710e-04 
1.226000e+01 5.426177e-03 3.097575e-04 
1.226100e+01 5.433551e-03 3.049049e-04 
1.226200e+01 5.440873e-03 3.001126e-04 
1.226300e+01 5.448139e-03 2.953801e-04 
1.226400e+01 5.455350e-03 2.907068e-04 
1.226500e+01 5.462503e-03 2.860923e-04 
1.226600e+01 5.469597e-03 2.815360e-04 
1.226700e+01 5.476630e-03 2.770373e-04 
1.226800e+01 5.483602e-03 2.725958e-04 
1.226900e+01 5.490510e-03 2.682108e-04 
1.227000e+01 5.497354e-03 2.638820e-04 
1.227100e+01 5.504131e-03 2.596088e-04 
1.227200e+01 5.510842e-03 2.553907e-04 
1.227300e+01 5.517483e-03 2.512271e-04 
1.227400e+01 5.524054e-03 2.471175e-04 
1.227500e+01 5.530553e-03 2.430615e-04 
1.227600e+01 5.536979e-03 2.390586e-04 
1.227700e+01 5.543330e-03 2.351082e-04 
1.227800e+01 5.549606e-03 2.312099e-04 
1.227900e+01 5.555804e-03 2.273631e-04 
1.228000e+01 5.561924e-03 2.235673e-04 
1.228100e+01 5.567964e-03 2.198222e-04 
1.228200e+01 5.573922e-03 2.161271e-04 
1.228300e+01 5.579798e-03 2.124816e-04 
1.228400e+01 5.585589e-03 2.088853e-04 
1.228500e+01 5.591295e-03 2.053376e-04 
1.228600e+01 5.596914e-03 2.018380e-04 
1.228700e+01 5.602445e-03 1.983862e-04 
1.228800e+01 5.607887e-03 1.949816e-04 
1.228900e+01 5.613238e-03 1.916237e-04 
1.229000e+01 5.618496e-03 1.883122e-04 
1.229100e+01 5.623661e-03 1.850464e-04 
1.229200e+01 5.628731e-03 1.818261e-04 
1.229300e+01 5.633705e-03 1.786506e-04 
1.229400e+01 5.638582e-03 1.755196e-04 
1.229500e+01 5.643360e-03 1.724326e-04 
1.229600e+01 5.648037e-03 1.693892e-04 
1.229700e+01 5.652613e-03 1.663889e-04 
1.229800e+01 5.657087e-03 1.634312e-04 
1.229900e+01 5.661456e-03 1.605158e-04 
1.230000e+01 5.665721e-03 1.576422e-04 
1.230100e+01 5.669878e-03 1.548099e-04 
1.230200e+01 5.673928e-03 1.520186e-04 
1.230300e+01 5.677869e-03 1.492677e-04 
1.230400e+01 5.681699e-03 1.465569e-04 
1.230500e+01 5.685417e-03 1.438858e-04 
1.230600e+01 5.689023e-03 1.412539e-04 
1.230700e+01 5.692514e-03 1.386608e-04 
1.230800e+01 5.695890e-03 1.361060e-04 
1.230900e+01 5.699149e-03 1.335893e-04 
1.231000e+01 5.702290e-03 1.311101e-04 
1.231100e+01 5.705312e-03 1.286680e-04 
1.231200e+01 5.708214e-03 1.262627e-04 
1.231300e+01 5.710994e-03 1.238937e-04 
1.231400e+01 5.713651e-03 1.215607e-04 
1.231500e+01 5.716183e-03 1.192632e-04 
1.231600e+01 5.718591e-03 1.170009e-04 
1.231700e+01 5.720872e-03 1.147733e-04 
1.231800e+01 5.723025e-03 1.125801e-04 
1.231900e+01 5.725049e-03 1.104208e-04 
1.232000e+01 5.726943e-03 1.082952e-04 
1.232100e+01 5.728705e-03 1.062028e-04 
1.232200e+01 5.730335e-03 1.041431e-04 
1.232300e+01 5.731831e-03 1.021160e-04 
1.232400e+01 5.733192e-03 1.001209e-04 
1.232500e+01 5.734417e-03 9.815756e-05 
1.232600e+01 5.735505e-03 9.622553e-05 
1.232700e+01 5.736455e-03 9.432448e-05 
1.232800e+01 5.737264e-03 9.245404e-05 
1.232900e+01 5.737933e-03 9.061385e-05 
1.233000e+01 5.738460e-03 8.880354e-05 
1.233100e+01 5.738844e-03 8.702278e-05 
1.233200e+01 5.739084e-03 8.527119e-05 
1.233300e+01 5.739178e-03 8.354843e-05 
1.233400e+01 5.739126e-03 8.185415e-05 
1.233500e+01 5.738926e-03 8.018801e-05 
1.233600e+01 5.738578e-03 7.854966e-05 
1.233700e+01 5.738079e-03 7.693876e-05 
1.233800e+01 5.737430e-03 7.535498e-05 
1.233900e+01 5.736628e-03 7.379798e-05 
1.234000e+01 5.735673e-03 7.226743e-05 
1.234100e+01 5.734564e-03 7.076299e-05 
1.234200e+01 5.733300e-03 6.928435e-05 
1.234300e+01 5.731879e-03 6.783117e-05 
1.234400e+01 5.730301e-03 6.640313e-05 
1.234500e+01 5.728564e-03 6.499992e-05 
1.234600e+01 5.726667e-03 6.362121e-05 
1.234700e+01 5.724609e-03 6.226669e-05 
1.234800e+01 5.722390e-03 6.093605e-05 
1.234900e+01 5.720007e-03 5.962898e-05 
1.235000e+01 5.717461e-03 5.834516e-05 
1.235100e+01 5.714749e-03 5.708430e-05 
1.235200e+01 5.711872e-03 5.584609e-05 
1.235300e+01 5.708827e-03 5.463023e-05 
1.235400e+01 5.705614e-03 5.343642e-05 
1.235500e+01 5.702233e-03 5.226438e-05 
1.235600e+01 5.698680e-03 5.111379e-05 
1.235700e+01 5.694957e-03 4.998438e-05 
1.235800e+01 5.691062e-03 4.887586e-05 
1.235900e+01 5.686993e-03 4.778795e-05 
1.236000e+01 5.682750e-03 4.672035e-05 
1.236100e+01 5.678331e-03 4.567279e-05 
1.236200e+01 5.673737e-03 4.464498e-05 
1.236300e+01 5.668965e-03 4.363667e-05 
1.236400e+01 5.664015e-03 4.264757e-05 
1.236500e+01 5.658886e-03 4.167741e-05 
1.236600e+01 5.653577e-03 4.072592e-05 
1.236700e+01 5.648086e-03 3.979284e-05 
1.236800e+01 5.642414e-03 3.887791e-05 
1.236900e+01 5.636558e-03 3.798086e-05 
1.237000e+01 5.630519e-03 3.710144e-05 
1.237100e+01 5.624294e-03 3.623940e-05 
1.237200e+01 5.617884e-03 3.539447e-05 
1.237300e+01 5.611286e-03 3.456639e-05 
1.237400e+01 5.604501e-03 3.375494e-05 
1.237500e+01 5.597528e-03 3.295984e-05 
1.237600e+01 5.590364e-03 3.218087e-05 
1.237700e+01 5.583011e-03 3.141778e-05 
1.237800e+01 5.575465e-03 3.067034e-05 
1.237900e+01 5.567728e-03 2.993829e-05 
1.238000e+01 5.559797e-03 2.922142e-05 
1.238100e+01 5.551672e-03 2.851948e-05 
1.238200e+01 5.543352e-03 2.783226e-05 
1.238300e+01 5.534836e-03 2.715951e-05 
1.238400e+01 5.526123e-03 2.650101e-05 
1.238500e+01 5.517213e-03 2.585654e-05 
1.238600e+01 5.508104e-03 2.522588e-05 
1.238700e+01 5.498796e-03 2.460880e-05 
1.238800e+01 5.489287e-03 2.400509e-05 
1.238900e+01 5.479578e-03 2.341454e-05 
1.239000e+01 5.469666e-03 2.283694e-05 
1.239100e+01 5.459552e-03 2.227206e-05 
1.239200e+01 5.449234e-03 2.171970e-05 
1.239300e+01 5.438711e-03 2.117966e-05 
1.239400e+01 5.427984e-03 2.065173e-05 
1.239500e+01 5.417050e-03 2.013571e-05 
1.239600e+01 5.405909e-03 1.963140e-05 
1.239700e+01 5.394560e-03 1.913861e-05 
1.239800e+01 5.383003e-03 1.865713e-05 
1.239900e+01 5.371237e-03 1.818677e-05 
1.240000e+01 5.359260e-03 1.772734e-05 
1.240100e+01 5.347073e-03 1.727866e-05 
1.240200e+01 5.334674e-03 1.684053e-05 
1.240300e+01 5.322062e-03 1.641277e-05 
1.240400e+01 5.309237e-03 1.599521e-05 
1.240500e+01 5.296199e-03 1.558765e-05 
1.240600e+01 5.282945e-03 1.518992e-05 
1.240700e+01 5.269476e-03 1.480185e-05 
1.240800e+01 5.255790e-03 1.442326e-05 
1.240900e+01 5.241888e-03 1.405398e-05 
1.241000e+01 5.227767e-03 1.369383e-05 
1.241100e+01 5.213429e-03 1.334266e-05 
1.241200e+01 5.198871e-03 1.300030e-05 
1.241300e+01 5.184093e-03 1.266659e-05 
1.241400e+01 5.169094e-03 1.234136e-05 
1.241500e+01 5.153874e-03 1.202444e-05 
1.241600e+01 5.138432e-03 1.171568e-05 
1.241700e+01 5.122767e-03 1.141492e-05 
1.241800e+01 5.106878e-03 1.112201e-05 
1.241900e+01 5.090766e-03 1.083680e-05 
1.242000e+01 5.074428e-03 1.055914e-05 
1.242100e+01 5.057865e-03 1.028889e-05 
1.242200e+01 5.041076e-03 1.002589e-05 
1.242300e+01 5.024060e-03 9.770000e-06 
1.242400e+01 5.006816e-03 9.521085e-06 
1.242500e+01 4.989344e-03 9.279000e-06 
1.242600e+01 4.971643e-03 9.043607e-06 
1.242700e+01 4.953713e-03 8.814770e-06 
1.242800e+01 4.935553e-03 8.592353e-06 
1.242900e+01 4.917161e-03 8.376223e-06 
1.243000e+01 4.898539e-03 8.166248e-06 
1.243100e+01 4.879684e-03 7.962298e-06 
1.243200e+01 4.860597e-03 7.764246e-06 
1.243300e+01 4.841276e-03 7.571966e-06 
1.243400e+01 4.821721e-03 7.385331e-06 
1.243500e+01 4.801932e-03 7.204221e-06 
1.243600e+01 4.781908e-03 7.028513e-06 
1.243700e+01 4.761648e-03 6.858088e-06 
1.243800e+01 4.741152e-03 6.692830e-06 
1.243900e+01 4.720419e-03 6.532621e-06 
1.244000e+01 4.699448e-03 6.377348e-06 
1.244100e+01 4.678240e-03 6.226899e-06 
1.244200e+01 4.656793e-03 6.081162e-06 
1.244300e+01 4.635106e-03 5.940030e-06 
1.244400e+01 4.613180e-03 5.803395e-06 
1.244500e+01 4.591014e-03 5.671152e-06 
1.244600e+01 4.568607e-03 5.543198e-06 
1.244700e+01 4.545959e-03 5.419429e-06 
1.244800e+01 4.523069e-03 5.299748e-06 
1.244900e+01 4.499936e-03 5.184054e-06 
1.245000e+01 4.476561e-03 5.072252e-06 
1.245100e+01 4.452942e-03 4.964247e-06 
1.245200e+01 4.429079e-03 4.859945e-06 
1.245300e+01 4.404972e-03 4.759257e-06 
1.245400e+01 4.380620e-03 4.662090e-06 
1.245500e+01 4.356022e-03 4.568360e-06 
1.245600e+01 4.331179e-03 4.477978e-06 
1.245700e+01 4.306089e-03 4.390861e-06 
1.245800e+01 4.280752e-03 4.306926e-06 
1.245900e+01 4.255168e-03 4.226080e-06 
1.246000e+01 4.229336e-03 4.148237e-06 
1.246100e+01 4.203256e-03 4.073320e-06 
1.246200e+01 4.176927e-03 4.001251e-06 
1.246300e+01 4.150348e-03 3.931956e-06 
1.246400e+01 4.123520e-03 3.865361e-06 
1.246500e+01 4.096442e-03 3.801393e-06 
1.246600e+01 4.069114e-03 3.739981e-06 
1.246700e+01 4.041535e-03 3.681055e-06 
1.246800e+01 4.013704e-03 3.624545e-06 
1.246900e+01 3.985621e-03 3.570384e-06 
1.247000e+01 3.957286e-03 3.518504e-06 
1.247100e+01 3.928699e-03 3.468841e-06 
1.247200e+01 3.899858e-03 3.421329e-06 
1.247300e+01 3.870764e-03 3.375906e-06 
1.247400e+01 3.841417e-03 3.332510e-06 
1.247500e+01 3.811815e-03 3.291080e-06 
1.247600e+01 3.781958e-03 3.251555e-06 
1.247700e+01 3.751847e-03 3.213879e-06 
1.247800e+01 3.721480e-03 3.177993e-06 
1.247900e+01 3.690858e-03 3.143842e-06 
1.248000e+01 3.659979e-03 3.111371e-06 
1.248100e+01 3.628844e-03 3.080525e-06 
1.248200e+01 3.597453e-03 3.051253e-06 
1.248300e+01 3.565804e-03 3.023503e-06 
1.248400e+01 3.533898e-03 2.997226e-06 
1.248500e+01 3.501734e-03 2.972371e-06 
1.248600e+01 3.469312e-03 2.948893e-06 
1.248700e+01 3.436631e-03 2.926743e-06 
1.248800e+01 3.403692e-03 2.905876e-06 
1.248900e+01 3.370494e-03 2.886249e-06 
1.249000e+01 3.337036e-03 2.867818e-06 
1.249100e+01 3.303319e-03 2.850542e-06 
1.249200e+01 3.269342e-03 2.834381e-06 
1.249300e+01 3.235105e-03 2.819293e-06 
1.249400e+01 3.200607e-03 2.805242e-06 
1.249500e+01 3.165848e-03 2.792191e-06 
1.249600e+01 3.130828e-03 2.780102e-06 
1.249700e+01 3.095547e-03 2.768943e-06 
1.249800e+01 3.060004e-03 2.758679e-06 
1.249900e+01 3.024200e-03 2.749278e-06 
1.250000e+01 2.988133e-03 2.740709e-06 
1.250100e+01 2.951804e-03 2.732942e-06 
1.250200e+01 2.915212e-03 2.725949e-06 
1.250300e+01 2.878357e-03 2.719701e-06 
1.250400e+01 2.841240e-03 2.714173e-06 
1.250500e+01 2.803859e-03 2.709338e-06 
1.250600e+01 2.766214e-03 2.705173e-06 
1.250700e+01 2.728306e-03 2.701633e-06 
1.250800e+01 2.690134e-03 2.698688e-06 
1.250900e+01 2.651697e-03 2.696317e-06 
1.251000e+01 2.612997e-03 2.694502e-06 
1.251100e+01 2.574031e-03 2.693222e-06 
1.251200e+01 2.534801e-03 2.692459e-06 
1.251300e+01 2.495306e-03 2.692194e-06 
1.251400e+01 2.455546e-03 2.692409e-06 
1.251500e+01 2.415521e-03 2.693087e-06 
1.251600e+01 2.375230e-03 2.694211e-06 
1.251700e+01 2.334673e-03 2.695764e-06 
1.251800e+01 2.293851e-03 2.697731e-06 
1.251900e+01 2.252763e-03 2.700095e-06 
1.252000e+01 2.211409e-03 2.702842e-06 
1.252100e+01 2.169788e-03 2.705958e-06 
1.252200e+01 2.127901e-03 2.709427e-06 
1.252300e+01 2.085748e-03 2.713236e-06 
1.252400e+01 2.043328e-03 2.717373e-06 
1.252500e+01 2.000641e-03 2.721824e-06 
1.252600e+01 1.957687e-03 2.726577e-06 
1.252700e+01 1.914467e-03 2.731621e-06 
1.252800e+01 1.870979e-03 2.736945e-06 
1.252900e+01 1.827224e-03 2.742537e-06 
1.253000e+01 1.783201e-03 2.748388e-06 
1.253100e+01 1.738912e-03 2.754487e-06 
1.253200e+01 1.694355e-03 2.760826e-06 
1.253300e+01 1.649530e-03 2.767395e-06 
1.253400e+01 1.604438e-03 2.774186e-06 
1.253500e+01 1.559078e-03 2.781191e-06 
1.253600e+01 1.513450e-03 2.788404e-06 
1.253700e+01 1.467554e-03 2.795816e-06 
1.253800e+01 1.421390e-03 2.803422e-06 
1.253900e+01 1.374959e-03 2.811216e-06 
1.254000e+01 1.328259e-03 2.819192e-06 
1.254100e+01 1.281292e-03 2.827345e-06 
1.254200e+01 1.234056e-03 2.835671e-06 
1.254300e+01 1.186552e-03 2.844165e-06 
1.254400e+01 1.138780e-03 2.852825e-06 
1.254500e+01 1.090740e-03 2.861647e-06 
1.254600e+01 1.042432e-03 2.870628e-06 
1.254700e+01 9.938549e-04 2.879767e-06 
1.254800e+01 9.450102e-04 2.889061e-06 
1.254900e+01 8.958972e-04 2.898511e-06 
1.255000e+01 8.465160e-04 2.908114e-06 
1.255100e+01 7.968665e-04 2.917871e-06 
1.255200e+01 7.469489e-04 2.927783e-06 
1.255300e+01 6.967631e-04 2.937849e-06 
1.255400e+01 6.463091e-04 2.948072e-06 
1.255500e+01 5.955870e-04 2.958452e-06 
1.255600e+01 5.445968e-04 2.968993e-06 
1.255700e+01 4.933384e-04 2.979697e-06 
1.255800e+01 4.418121e-04 2.990567e-06 
1.255900e+01 3.900178e-04 3.001606e-06 
1.256000e+01 3.379555e-04 3.012820e-06 
1.256100e+01 2.856253e-04 3.024200e-06 
1.256200e+01 2.330273e-04 3.035727e-06 
1.256300e+01 1.801615e-04 3.047405e-06 
1.256400e+01 1.270281e-04 3.059238e-06 
1.256500e+01 7.362696e-05 3.071231e-06 
1.256600e+01 1.995831e-05 3.083386e-06 
1.256700e+01 -3.397781e-05 3.095707e-06 
1.256800e+01 -8.818131e-05 3.108198e-06 
1.256900e+01 -1.426521e-04 3.120859e-06 
1.257000e+01 -1.973901e-04 3.133696e-06 
1.257100e+01 -2.523952e-04 3.146708e-06 
1.257200e+01 -3.076672e-04 3.159898e-06 
1.257300e+01 -3.632062e-04 3.173268e-06 
1.257400e+01 -4.190119e-04 3.186819e-06 
1.257500e+01 -4.750842e-04 3.200552e-06 
1.257600e+01 -5.314231e-04 3.214467e-06 
1.257700e+01 -5.880284e-04 3.228565e-06 
1.257800e+01 -6.448999e-04 3.242846e-06 
1.257900e+01 -7.020376e-04 3.257310e-06 
1.258000e+01 -7.594412e-04 3.271956e-06 
1.258100e+01 -8.171107e-04 3.286783e-06 
1.258200e+01 -8.750458e-04 3.301790e-06 
1.258300e+01 -9.332465e-04 3.316976e-06 
1.258400e+01 -9.917126e-04 3.332339e-06 
1.258500e+01 -1.050444e-03 3.347878e-06 
1.258600e+01 -1.109440e-03 3.363589e-06 
1.258700e+01 -1.168701e-03 3.379471e-06 
1.258800e+01 -1.228227e-03 3.395520e-06 
1.258900e+01 -1.288017e-03 3.411734e-06 
1.259000e+01 -1.348072e-03 3.428108e-06 
1.259100e+01 -1.408391e-03 3.444640e-06 
1.259200e+01 -1.468974e-03 3.461324e-06 
1.259300e+01 -1.529820e-03 3.478158e-06 
1.259400e+01 -1.590930e-03 3.495136e-06 
1.259500e+01 -1.652303e-03 3.512252e-06 
1.259600e+01 -1.713940e-03 3.529503e-06 
1.259700e+01 -1.775839e-03 3.546883e-06 
1.259800e+01 -1.838001e-03 3.564385e-06 
1.259900e+01 -1.900425e-03 3.582004e-06 
1.260000e+01 -1.963112e-03 3.599733e-06 
1.260100e+01 -2.026061e-03 3.617566e-06 
1.260200e+01 -2.089271e-03 3.635496e-06 
1.260300e+01 -2.152743e-03 3.653515e-06 
1.260400e+01 -2.216476e-03 3.671616e-06 
1.260500e+01 -2.280470e-03 3.689791e-06 
1.260600e+01 -2.344725e-03 3.708032e-06 
1.260700e+01 -2.409240e-03 3.726330e-06 
1.260800e+01 -2.474016e-03 3.744677e-06 
1.260900e+01 -2.539051e-03 3.763064e-06 
1.261000e+01 -2.604346e-03 3.781482e-06 
1.261100e+01 -2.669901e-03 3.799920e-06 
1.261200e+01 -2.735715e-03 3.818369e-06 
1.261300e+01 -2.801787e-03 3.836811e-06 
1.261400e+01 -2.868118e-03 3.855212e-06 
1.261500e+01 -2.934708e-03 3.873558e-06 
1.261600e+01 -3.001555e-03 3.891837e-06 
1.261700e+01 -3.068660e-03 3.910035e-06 
1.261800e+01 -3.136022e-03 3.928137e-06 
1.261900e+01 -3.203642e-03 3.946127e-06 
1.262000e+01 -3.271518e-03 3.963990e-06 
1.262100e+01 -3.339651e-03 3.981707e-06 
1.262200e+01 -3.408039e-03 3.999259e-06 
1.262300e+01 -3.476684e-03 4.016627e-06 
1.262400e+01 -3.545584e-03 4.033789e-06 
1.262500e+01 -3.614739e-03 4.050725e-06 
1.262600e+01 -3.684149e-03 4.067411e-06 
1.262700e+01 -3.753813e-03 4.083823e-06 
1.262800e+01 -3.823732e-03 4.099936e-06 
1.262900e+01 -3.893904e-03 4.115725e-06 
1.263000e+01 -3.964330e-03 4.131162e-06 
1.263100e+01 -4.035008e-03 4.146219e-06 
1.263200e+01 -4.105940e-03 4.160868e-06 
1.263300e+01 -4.177123e-03 4.175078e-06 
1.263400e+01 -4.248559e-03 4.188818e-06 
1.263500e+01 -4.320246e-03 4.202056e-06 
1.263600e+01 -4.392185e-03 4.214758e-06 
1.263700e+01 -4.464374e-03 4.226891e-06 
1.263800e+01 -4.536814e-03 4.238420e-06 
1.263900e+01 -4.609504e-03 4.249308e-06 
1.264000e+01 -4.682443e-03 4.259518e-06 
1.264100e+01 -4.755632e-03 4.269011e-06 
1.264200e+01 -4.829070e-03 4.277748e-06 
1.264300e+01 -4.902756e-03 4.285690e-06 
1.264400e+01 -4.976690e-03 4.292794e-06 
1.264500e+01 -5.050872e-03 4.299018e-06 
1.264600e+01 -5.125302e-03 4.304319e-06 
1.264700e+01 -5.199978e-03 4.308652e-06 
1.264800e+01 -5.274900e-03 4.311972e-06 
1.264900e+01 -5.350069e-03 4.314231e-06 
1.265000e+01 -5.425483e-03 4.315384e-06 
1.265100e+01 -5.501143e-03 4.315381e-06 
1.265200e+01 -5.577047e-03 4.314172e-06 
1.265300e+01 -5.653196e-03 4.311706e-06 
1.265400e+01 -5.729588e-03 4.307933e-06 
1.265500e+01 -5.806224e-03 4.302800e-06 
1.265600e+01 -5.883103e-03 4.296252e-06 
1.265700e+01 -5.960224e-03 4.288235e-06 
1.265800e+01 -6.037587e-03 4.278694e-06 
1.265900e+01 -6.115192e-03 4.267570e-06 
1.266000e+01 -6.193039e-03 4.254808e-06 
1.266100e+01 -6.271125e-03 4.240347e-06 
1.266200e+01 -6.349453e-03 4.224127e-06 
1.266300e+01 -6.428020e-03 4.206089e-06 
1.266400e+01 -6.506826e-03 4.186170e-06 
1.266500e+01 -6.585871e-03 4.164303e-06 
1.266600e+01 -6.665154e-03 4.140404e-06 
1.266700e+01 -6.744676e-03 4.114403e-06 
1.266800e+01 -6.824434e-03 4.086234e-06 
1.266900e+01 -6.904430e-03 4.055826e-06 
1.267000e+01 -6.984662e-03 4.023109e-06 
1.267100e+01 -7.065130e-03 3.988008e-06 
1.267200e+01 -7.145833e-03 3.950449e-06 
1.267300e+01 -7.226771e-03 3.910357e-06 
1.267400e+01 -7.307944e-03 3.867652e-06 
1.267500e+01 -7.389350e-03 3.822257e-06 
1.267600e+01 -7.470990e-03 3.774088e-06 
1.267700e+01 -7.552863e-03 3.723064e-06 
1.267800e+01 -7.634968e-03 3.669100e-06 
1.267900e+01 -7.717305e-03 3.612109e-06 
1.268000e+01 -7.799873e-03 3.552003e-06 
1.268100e+01 -7.882672e-03 3.488694e-06 
1.268200e+01 -7.965701e-03 3.422090e-06 
1.268300e+01 -8.048960e-03 3.352097e-06 
1.268400e+01 -8.132449e-03 3.278622e-06 
1.268500e+01 -8.216166e-03 3.201568e-06 
1.268600e+01 -8.300111e-03 3.120838e-06 
1.268700e+01 -8.384283e-03 3.036331e-06 
1.268800e+01 -8.468683e-03 2.947947e-06 
1.268900e+01 -8.553309e-03 2.855583e-06 
1.269000e+01 -8.638161e-03 2.759134e-06 
1.269100e+01 -8.723239e-03 2.658494e-06 
1.269200e+01 -8.808541e-03 2.553556e-06 
1.269300e+01 -8.894067e-03 2.444209e-06 
1.269400e+01 -8.979818e-03 2.330343e-06 
1.269500e+01 -9.065791e-03 2.211846e-06 
1.269600e+01 -9.151987e-03 2.088602e-06 
1.269700e+01 -9.238405e-03 1.960495e-06 
1.269800e+01 -9.325044e-03 1.827408e-06 
1.269900e+01 -9.411904e-03 1.689221e-06 
1.270000e+01 -9.498985e-03 1.545813e-06 
1.270100e+01 -9.586285e-03 1.397062e-06 
1.270200e+01 -9.673804e-03 1.242843e-06 
1.270300e+01 -9.761542e-03 1.083029e-06 
1.270400e+01 -9.849498e-03 9.174944e-07 
1.270500e+01 -9.937671e-03 7.461082e-07 
1.270600e+01 -1.002606e-02 5.687398e-07 
1.270700e+01 -1.011467e-02 3.852566e-07 
1.270800e+01 -1.020349e-02 1.955242e-07 
1.270900e+01 -1.029252e-02 -5.935342e-10 
1.271000e+01 -1.038177e-02 -2.032341e-07 
1.271100e+01 -1.047124e-02 -4.125370e-07 
1.271200e+01 -1.056092e-02 -6.286430e-07 
1.271300e+01 -1.065081e-02 -8.517021e-07 
1.271400e+01 -1.074091e-02 -1.081869e-06 
1.271500e+01 -1.083122e-02 -1.319291e-06 
1.271600e+01 -1.092175e-02 -1.564117e-06 
1.271700e+01 -1.101248e-02 -1.816498e-06 
1.271800e+01 -1.110342e-02 -2.076589e-06 
1.271900e+01 -1.119458e-02 -2.344544e-06 
1.272000e+01 -1.128594e-02 -2.620522e-06 
1.272100e+01 -1.137750e-02 -2.904682e-06 
1.272200e+01 -1.146928e-02 -3.197186e-06 
1.272300e+01 -1.156126e-02 -3.498200e-06 
1.272400e+01 -1.165345e-02 -3.807888e-06 
1.272500e+01 -1.174584e-02 -4.126420e-06 
1.272600e+01 -1.183843e-02 -4.453967e-06 
1.272700e+01 -1.193123e-02 -4.790700e-06 
1.272800e+01 -1.202424e-02 -5.136795e-06 
1.272900e+01 -1.211744e-02 -5.492429e-06 
1.273000e+01 -1.221085e-02 -5.857781e-06 
1.273100e+01 -1.230446e-02 -6.233032e-06 
1.273200e+01 -1.239826e-02 -6.618367e-06 
1.273300e+01 -1.249227e-02 -7.013970e-06 
1.273400e+01 -1.258648e-02 -7.420029e-06 
1.273500e+01 -1.268089e-02 -7.836734e-06 
1.273600e+01 -1.277549e-02 -8.264277e-06 
1.273700e+01 -1.287029e-02 -8.702853e-06 
1.273800e+01 -1.296529e-02 -9.152657e-06 
1.273900e+01 -1.306048e-02 -9.613888e-06 
1.274000e+01 -1.315587e-02 -1.008675e-05 
1.274100e+01 -1.325145e-02 -1.057144e-05 
1.274200e+01 -1.334723e-02 -1.106816e-05 
1.274300e+01 -1.344320e-02 -1.157713e-05 
1.274400e+01 -1.353936e-02 -1.209855e-05 
1.274500e+01 -1.363571e-02 -1.263263e-05 
1.274600e+01 -1.373226e-02 -1.317958e-05 
1.274700e+01 -1.382899e-02 -1.373963e-05 
1.274800e+01 -1.392592e-02 -1.431299e-05 
1.274900e+01 -1.402303e-02 -1.489987e-05 
1.275000e+01 -1.412033e-02 -1.550051e-05 
1.275100e+01 -1.421782e-02 -1.611512e-05 
1.275200e+01 -1.431550e-02 -1.674394e-05 
1.275300e+01 -1.441336e-02 -1.738718e-05 
1.275400e+01 -1.451141e-02 -1.804508e-05 
1.275500e+01 -1.460964e-02 -1.871788e-05 
1.275600e+01 -1.470806e-02 -1.940581e-05 
1.275700e+01 -1.480666e-02 -2.010910e-05 
1.275800e+01 -1.490545e-02 -2.082800e-05 
1.275900e+01 -1.500441e-02 -2.156275e-05 
1.276000e+01 -1.510356e-02 -2.231361e-05 
1.276100e+01 -1.520289e-02 -2.308082e-05 
1.276200e+01 -1.530240e-02 -2.386462e-05 
1.276300e+01 -1.540208e-02 -2.466527e-05 
1.276400e+01 -1.550195e-02 -2.548302e-05 
1.276500e+01 -1.560199e-02 -2.631814e-05 
1.276600e+01 -1.570221e-02 -2.717087e-05 
1.276700e+01 -1.580261e-02 -2.804148e-05 
1.276800e+01 -1.590318e-02 -2.893023e-05 
1.276900e+01 -1.600393e-02 -2.983740e-05 
1.277000e+01 -1.610485e-02 -3.076324e-05 
1.277100e+01 -1.620595e-02 -3.170804e-05 
1.277200e+01 -1.630721e-02 -3.267206e-05 
1.277300e+01 -1.640865e-02 -3.365558e-05 
1.277400e+01 -1.651027e-02 -3.465889e-05 
1.277500e+01 -1.661205e-02 -3.568225e-05 
1.277600e+01 -1.671400e-02 -3.672596e-05 
1.277700e+01 -1.681612e-02 -3.779031e-05 
1.277800e+01 -1.691841e-02 -3.887557e-05 
1.277900e+01 -1.702087e-02 -3.998205e-05 
1.278000e+01 -1.712349e-02 -4.111003e-05 
1.278100e+01 -1.722628e-02 -4.225982e-05 
1.278200e+01 -1.732924e-02 -4.343170e-05 
1.278300e+01 -1.743236e-02 -4.462599e-05 
1.278400e+01 -1.753564e-02 -4.584299e-05 
1.278500e+01 -1.763909e-02 -4.708299e-05 
1.278600e+01 -1.774270e-02 -4.834632e-05 
1.278700e+01 -1.784647e-02 -4.963328e-05 
1.278800e+01 -1.795040e-02 -5.094418e-05 
1.278900e+01 -1.805450e-02 -5.227935e-05 
1.279000e+01 -1.815875e-02 -5.363909e-05 
1.279100e+01 -1.826316e-02 -5.502374e-05 
1.279200e+01 -1.836773e-02 -5.643361e-05 
1.279300e+01 -1.847246e-02 -5.786903e-05 
1.279400e+01 -1.857734e-02 -5.933033e-05 
1.279500e+01 -1.868238e-02 -6.081783e-05 
1.279600e+01 -1.878757e-02 -6.233188e-05 
1.279700e+01 -1.889292e-02 -6.387281e-05 
1.279800e+01 -1.899842e-02 -6.544096e-05 
1.279900e+01 -1.910408e-02 -6.703666e-05 
1.280000e+01 -1.920989e-02 -6.866026e-05 
1.280100e+01 -1.931585e-02 -7.031212e-05 
1.280200e+01 -1.942195e-02 -7.199257e-05 
1.280300e+01 -1.952821e-02 -7.370198e-05 
1.280400e+01 -1.963462e-02 -7.544070e-05 
1.280500e+01 -1.974118e-02 -7.720907e-05 
1.280600e+01 -1.984788e-02 -7.900747e-05 
1.280700e+01 -1.995473e-02 -8.083625e-05 
1.280800e+01 -2.006173e-02 -8.269579e-05 
1.280900e+01 -2.016887e-02 -8.458643e-05 
1.281000e+01 -2.027615e-02 -8.650857e-05 
1.281100e+01 -2.038358e-02 -8.846256e-05 
1.281200e+01 -2.049116e-02 -9.044879e-05 
1.281300e+01 -2.059887e-02 -9.246763e-05 
1.281400e+01 -2.070673e-02 -9.451946e-05 
1.281500e+01 -2.081473e-02 -9.660467e-05 
1.281600e+01 -2.092286e-02 -9.872364e-05 
1.281700e+01 -2.103114e-02 -1.008768e-04 
1.281800e+01 -2.113955e-02 -1.030644e-04 
1.281900e+01 -2.124810e-02 -1.052870e-04 
1.282000e+01 -2.135679e-02 -1.075450e-04 
1.282100e+01 -2.146562e-02 -1.098386e-04 
1.282200e+01 -2.157458e-02 -1.121684e-04 
1.282300e+01 -2.168367e-02 -1.145347e-04 
1.282400e+01 -2.179290e-02 -1.169380e-04 
1.282500e+01 -2.190226e-02 -1.193787e-04 
1.282600e+01 -2.201176e-02 -1.218571e-04 
1.282700e+01 -2.212138e-02 -1.243737e-04 
1.282800e+01 -2.223114e-02 -1.269288e-04 
1.282900e+01 -2.234103e-02 -1.295231e-04 
1.283000e+01 -2.245104e-02 -1.321567e-04 
1.283100e+01 -2.256118e-02 -1.348302e-04 
1.283200e+01 -2.267145e-02 -1.375441e-04 
1.283300e+01 -2.278185e-02 -1.402986e-04 
1.283400e+01 -2.289238e-02 -1.430943e-04 
1.283500e+01 -2.300303e-02 -1.459317e-04 
1.283600e+01 -2.311380e-02 -1.488110e-04 
1.283700e+01 -2.322470e-02 -1.517329e-04 
1.283800e+01 -2.333572e-02 -1.546976e-04 
1.283900e+01 -2.344686e-02 -1.577058e-04 
1.284000e+01 -2.355812e-02 -1.607577e-04 
1.284100e+01 -2.366951e-02 -1.638540e-04 
1.284200e+01 -2.378101e-02 -1.669950e-04 
1.284300e+01 -2.389264e-02 -1.701811e-04 
1.284400e+01 -2.400438e-02 -1.734129e-04 
1.284500e+01 -2.411624e-02 -1.766909e-04 
1.284600e+01 -2.422822e-02 -1.800154e-04 
1.284700e+01 -2.434031e-02 -1.833870e-04 
1.284800e+01 -2.445252e-02 -1.868060e-04 
1.284900e+01 -2.456484e-02 -1.902731e-04 
1.285000e+01 -2.467728e-02 -1.937887e-04 
1.285100e+01 -2.478983e-02 -1.973532e-04 
1.285200e+01 -2.490249e-02 -2.009671e-04 
1.285300e+01 -2.501526e-02 -2.046310e-04 
1.285400e+01 -2.512814e-02 -2.083453e-04 
1.285500e+01 -2.524114e-02 -2.121105e-04 
1.285600e+01 -2.535424e-02 -2.159270e-04 
1.285700e+01 -2.546745e-02 -2.197955e-04 
1.285800e+01 -2.558077e-02 -2.237163e-04 
1.285900e+01 -2.569419e-02 -2.276901e-04 
1.286000e+01 -2.580772e-02 -2.317172e-04 
1.286100e+01 -2.592136e-02 -2.357982e-04 
1.286200e+01 -2.603510e-02 -2.399337e-04 
1.286300e+01 -2.614894e-02 -2.441241e-04 
1.286400e+01 -2.626289e-02 -2.483699e-04 
1.286500e+01 -2.637694e-02 -2.526716e-04 
1.286600e+01 -2.649109e-02 -2.570299e-04 
1.286700e+01 -2.660534e-02 -2.614451e-04 
1.286800e+01 -2.671969e-02 -2.659179e-04 
1.286900e+01 -2.683414e-02 -2.704487e-04 
1.287000e+01 -2.694869e-02 -2.750381e-04 
1.287100e+01 -2.706333e-02 -2.796866e-04 
1.287200e+01 -2.717808e-02 -2.843948e-04 
1.287300e+01 -2.729291e-02 -2.891631e-04 
1.287400e+01 -2.740785e-02 -2.939923e-04 
1.287500e+01 -2.752287e-02 -2.988826e-04 
1.287600e+01 -2.763800e-02 -3.038349e-04 
1.287700e+01 -2.775321e-02 -3.088495e-04 
1.287800e+01 -2.786852e-02 -3.139270e-04 
1.287900e+01 -2.798392e-02 -3.190680e-04 
1.288000e+01 -2.809940e-02 -3.242731e-04 
1.288100e+01 -2.821498e-02 -3.295427e-04 
1.288200e+01 -2.833065e-02 -3.348776e-04 
1.288300e+01 -2.844641e-02 -3.402782e-04 
1.288400e+01 -2.856225e-02 -3.457450e-04 
1.288500e+01 -2.867818e-02 -3.512788e-04 
1.288600e+01 -2.879420e-02 -3.568800e-04 
1.288700e+01 -2.891030e-02 -3.625493e-04 
1.288800e+01 -2.902648e-02 -3.682871e-04 
1.288900e+01 -2.914275e-02 -3.740941e-04 
1.289000e+01 -2.925911e-02 -3.799709e-04 
1.289100e+01 -2.937554e-02 -3.859181e-04 
1.289200e+01 -2.949206e-02 -3.919362e-04 
1.289300e+01 -2.960865e-02 -3.980259e-04 
1.289400e+01 -2.972533e-02 -4.041877e-04 
1.289500e+01 -2.984209e-02 -4.104223e-04 
1.289600e+01 -2.995892e-02 -4.167302e-04 
1.289700e+01 -3.007583e-02 -4.231120e-04 
1.289800e+01 -3.019282e-02 -4.295684e-04 
1.289900e+01 -3.030989e-02 -4.361000e-04 
1.290000e+01 -3.042703e-02 -4.427073e-04 
1.290100e+01 -3.054425e-02 -4.493910e-04 
1.290200e+01 -3.066154e-02 -4.561517e-04 
1.290300e+01 -3.077890e-02 -4.629900e-04 
1.290400e+01 -3.089633e-02 -4.699066e-04 
1.290500e+01 -3.101384e-02 -4.769020e-04 
1.290600e+01 -3.113142e-02 -4.839769e-04 
1.290700e+01 -3.124907e-02 -4.911320e-04 
1.290800e+01 -3.136678e-02 -4.983678e-04 
1.290900e+01 -3.148457e-02 -5.056849e-04 
1.291000e+01 -3.160242e-02 -5.130841e-04 
1.291100e+01 -3.172034e-02 -5.205660e-04 
1.291200e+01 -3.183833e-02 -5.281312e-04 
1.291300e+01 -3.195639e-02 -5.357803e-04 
1.291400e+01 -3.207450e-02 -5.435140e-04 
1.291500e+01 -3.219269e-02 -5.513330e-04 
1.291600e+01 -3.231093e-02 -5.592379e-04 
1.291700e+01 -3.242924e-02 -5.672293e-04 
1.291800e+01 -3.254761e-02 -5.753079e-04 
1.291900e+01 -3.266604e-02 -5.834745e-04 
1.292000e+01 -3.278454e-02 -5.917295e-04 
1.292100e+01 -3.290309e-02 -6.000738e-04 
1.292200e+01 -3.302170e-02 -6.085079e-04 
1.292300e+01 -3.314037e-02 -6.170326e-04 
1.292400e+01 -3.325910e-02 -6.256485e-04 
1.292500e+01 -3.337788e-02 -6.343563e-04 
1.292600e+01 -3.349673e-02 -6.431566e-04 
1.292700e+01 -3.361562e-02 -6.520502e-04 
1.292800e+01 -3.373457e-02 -6.610378e-04 
1.292900e+01 -3.385358e-02 -6.701199e-04 
1.293000e+01 -3.397264e-02 -6.792973e-04 
1.293100e+01 -3.409175e-02 -6.885708e-04 
1.293200e+01 -3.421091e-02 -6.979409e-04 
1.293300e+01 -3.433012e-02 -7.074084e-04 
1.293400e+01 -3.444939e-02 -7.169740e-04 
1.293500e+01 -3.456870e-02 -7.266384e-04 
1.293600e+01 -3.468807e-02 -7.364022e-04 
1.293700e+01 -3.480748e-02 -7.462663e-04 
1.293800e+01 -3.492694e-02 -7.562312e-04 
1.293900e+01 -3.504644e-02 -7.662978e-04 
1.294000e+01 -3.516599e-02 -7.764666e-04 
1.294100e+01 -3.528559e-02 -7.867385e-04 
1.294200e+01 -3.540523e-02 -7.971142e-04 
1.294300e+01 -3.552492e-02 -8.075943e-04 
1.294400e+01 -3.564465e-02 -8.181796e-04 
1.294500e+01 -3.576442e-02 -8.288708e-04 
1.294600e+01 -3.588424e-02 -8.396686e-04 
1.294700e+01 -3.600409e-02 -8.505738e-04 
1.294800e+01 -3.612399e-02 -8.615871e-04 
1.294900e+01 -3.624392e-02 -8.727092e-04 
1.295000e+01 -3.636390e-02 -8.839409e-04 
1.295100e+01 -3.648391e-02 -8.952829e-04 
1.295200e+01 -3.660396e-02 -9.067359e-04 
1.295300e+01 -3.672405e-02 -9.183007e-04 
1.295400e+01 -3.684417e-02 -9.299780e-04 
1.295500e+01 -3.696433e-02 -9.417686e-04 
1.295600e+01 -3.708453e-02 -9.536733e-04 
1.295700e+01 -3.720476e-02 -9.656927e-04 
1.295800e+01 -3.732502e-02 -9.778276e-04 
1.295900e+01 -3.744531e-02 -9.900788e-04 
1.296000e+01 -3.756564e-02 -1.002447e-03 
1.296100e+01 -3.768600e-02 -1.014933e-03 
1.296200e+01 -3.780639e-02 -1.027538e-03 
1.296300e+01 -3.792681e-02 -1.040262e-03 
1.296400e+01 -3.804726e-02 -1.053106e-03 
1.296500e+01 -3.816774e-02 -1.066071e-03 
1.296600e+01 -3.828825e-02 -1.079157e-03 
1.296700e+01 -3.840878e-02 -1.092366e-03 
1.296800e+01 -3.852934e-02 -1.105699e-03 
1.296900e+01 -3.864993e-02 -1.119155e-03 
1.297000e+01 -3.877055e-02 -1.132736e-03 
1.297100e+01 -3.889118e-02 -1.146442e-03 
1.297200e+01 -3.901185e-02 -1.160275e-03 
1.297300e+01 -3.913253e-02 -1.174234e-03 
1.297400e+01 -3.925324e-02 -1.188322e-03 
1.297500e+01 -3.937397e-02 -1.202539e-03 
1.297600e+01 -3.949472e-02 -1.216884e-03 
1.297700e+01 -3.961550e-02 -1.231361e-03 
1.297800e+01 -3.973629e-02 -1.245968e-03 
1.297900e+01 -3.985710e-02 -1.260707e-03 
1.298000e+01 -3.997793e-02 -1.275579e-03 
1.298100e+01 -4.009878e-02 -1.290584e-03 
1.298200e+01 -4.021965e-02 -1.305723e-03 
1.298300e+01 -4.034054e-02 -1.320998e-03 
1.298400e+01 -4.046144e-02 -1.336408e-03 
1.298500e+01 -4.058236e-02 -1.351955e-03 
1.298600e+01 -4.070329e-02 -1.367640e-03 
1.298700e+01 -4.082423e-02 -1.383463e-03 
1.298800e+01 -4.094520e-02 -1.399425e-03 
1.298900e+01 -4.106617e-02 -1.415527e-03 
1.299000e+01 -4.118715e-02 -1.431770e-03 
1.299100e+01 -4.130815e-02 -1.448154e-03 
1.299200e+01 -4.142916e-02 -1.464681e-03 
1.299300e+01 -4.155018e-02 -1.481351e-03 
1.299400e+01 -4.167121e-02 -1.498165e-03 
1.299500e+01 -4.179225e-02 -1.515124e-03 
1.299600e+01 -4.191330e-02 -1.532228e-03 
1.299700e+01 -4.203436e-02 -1.549480e-03 
1.299800e+01 -4.215542e-02 -1.566878e-03 
1.299900e+01 -4.227649e-02 -1.584425e-03 
1.300000e+01 -4.239757e-02 -1.602121e-03 
1.300100e+01 -4.251865e-02 -1.619967e-03 
1.300200e+01 -4.263974e-02 -1.637964e-03 
1.300300e+01 -4.276084e-02 -1.656112e-03 
1.300400e+01 -4.288193e-02 -1.674413e-03 
1.300500e+01 -4.300303e-02 -1.692867e-03 
1.300600e+01 -4.312413e-02 -1.711475e-03 
1.300700e+01 -4.324524e-02 -1.730238e-03 
1.300800e+01 -4.336635e-02 -1.749157e-03 
1.300900e+01 -4.348745e-02 -1.768233e-03 
1.301000e+01 -4.360856e-02 -1.787466e-03 
1.301100e+01 -4.372967e-02 -1.806858e-03 
1.301200e+01 -4.385078e-02 -1.826409e-03 
1.301300e+01 -4.397188e-02 -1.846120e-03 
1.301400e+01 -4.409298e-02 -1.865992e-03 
1.301500e+01 -4.421409e-02 -1.886026e-03 
1.301600e+01 -4.433518e-02 -1.906223e-03 
1.301700e+01 -4.445628e-02 -1.926583e-03 
1.301800e+01 -4.457737e-02 -1.947108e-03 
1.301900e+01 -4.469845e-02 -1.967798e-03 
1.302000e+01 -4.481953e-02 -1.988654e-03 
1.302100e+01 -4.494060e-02 -2.009678e-03 
1.302200e+01 -4.506167e-02 -2.030869e-03 
1.302300e+01 -4.518273e-02 -2.052229e-03 
1.302400e+01 -4.530378e-02 -2.073759e-03 
1.302500e+01 -4.542482e-02 -2.095459e-03 
1.302600e+01 -4.554586e-02 -2.117331e-03 
1.302700e+01 -4.566688e-02 -2.139375e-03 
1.302800e+01 -4.578790e-02 -2.161593e-03 
1.302900e+01 -4.590890e-02 -2.183984e-03 
1.303000e+01 -4.602989e-02 -2.206551e-03 
1.303100e+01 -4.615087e-02 -2.229293e-03 
1.303200e+01 -4.627184e-02 -2.252213e-03 
1.303300e+01 -4.639280e-02 -2.275310e-03 
1.303400e+01 -4.651374e-02 -2.298585e-03 
1.303500e+01 -4.663467e-02 -2.322040e-03 
1.303600e+01 -4.675559e-02 -2.345675e-03 
1.303700e+01 -4.687649e-02 -2.369491e-03 
1.303800e+01 -4.699737e-02 -2.393490e-03 
1.303900e+01 -4.711824e-02 -2.417672e-03 
1.304000e+01 -4.723909e-02 -2.442037e-03 
1.304100e+01 -4.735993e-02 -2.466588e-03 
1.304200e+01 -4.748075e-02 -2.491324e-03 
1.304300e+01 -4.760155e-02 -2.516246e-03 
1.304400e+01 -4.772233e-02 -2.541357e-03 
1.304500e+01 -4.784309e-02 -2.566655e-03 
1.304600e+01 -4.796383e-02 -2.592143e-03 
1.304700e+01 -4.808455e-02 -2.617822e-03 
1.304800e+01 -4.820525e-02 -2.643691e-03 
1.304900e+01 -4.832593e-02 -2.669752e-03 
1.305000e+01 -4.844659e-02 -2.696007e-03 
1.305100e+01 -4.856723e-02 -2.722455e-03 
1.305200e+01 -4.868784e-02 -2.749098e-03 
1.305300e+01 -4.880843e-02 -2.775937e-03 
1.305400e+01 -4.892900e-02 -2.802973e-03 
1.305500e+01 -4.904954e-02 -2.830206e-03 
1.305600e+01 -4.917006e-02 -2.857637e-03 
1.305700e+01 -4.929055e-02 -2.885268e-03 
1.305800e+01 -4.941102e-02 -2.913100e-03 
1.305900e+01 -4.953146e-02 -2.941132e-03 
1.306000e+01 -4.965187e-02 -2.969367e-03 
1.306100e+01 -4.977226e-02 -2.997804e-03 
1.306200e+01 -4.989262e-02 -3.026446e-03 
1.306300e+01 -5.001295e-02 -3.055292e-03 
1.306400e+01 -5.013325e-02 -3.084344e-03 
1.306500e+01 -5.025352e-02 -3.113603e-03 
1.306600e+01 -5.037377e-02 -3.143070e-03 
1.306700e+01 -5.049398e-02 -3.172745e-03 
1.306800e+01 -5.061416e-02 -3.202630e-03 
1.306900e+01 -5.073432e-02 -3.232725e-03 
1.307000e+01 -5.085444e-02 -3.263032e-03 
1.307100e+01 -5.097453e-02 -3.293551e-03 
1.307200e+01 -5.109458e-02 -3.324283e-03 
1.307300e+01 -5.121461e-02 -3.355229e-03 
1.307400e+01 -5.133460e-02 -3.386390e-03 
1.307500e+01 -5.145455e-02 -3.417768e-03 
1.307600e+01 -5.157448e-02 -3.449362e-03 
1.307700e+01 -5.169436e-02 -3.481174e-03 
1.307800e+01 -5.181422e-02 -3.513205e-03 
1.307900e+01 -5.193403e-02 -3.545456e-03 
1.308000e+01 -5.205382e-02 -3.577927e-03 
1.308100e+01 -5.217356e-02 -3.610620e-03 
1.308200e+01 -5.229327e-02 -3.643536e-03 
1.308300e+01 -5.241294e-02 -3.676675e-03 
1.308400e+01 -5.253257e-02 -3.710038e-03 
1.308500e+01 -5.265217e-02 -3.743627e-03 
1.308600e+01 -5.277172e-02 -3.777442e-03 
1.308700e+01 -5.289124e-02 -3.811484e-03 
1.308800e+01 -5.301072e-02 -3.845754e-03 
1.308900e+01 -5.313016e-02 -3.880254e-03 
1.309000e+01 -5.324955e-02 -3.914984e-03 
1.309100e+01 -5.336891e-02 -3.949944e-03 
1.309200e+01 -5.348823e-02 -3.985137e-03 
1.309300e+01 -5.360750e-02 -4.020562e-03 
1.309400e+01 -5.372673e-02 -4.056221e-03 
1.309500e+01 -5.384592e-02 -4.092115e-03 
1.309600e+01 -5.396507e-02 -4.128244e-03 
1.309700e+01 -5.408418e-02 -4.164610e-03 
1.309800e+01 -5.420324e-02 -4.201214e-03 
1.309900e+01 -5.432225e-02 -4.238056e-03 
1.310000e+01 -5.444123e-02 -4.275138e-03 
1.310100e+01 -5.456015e-02 -4.312460e-03 
1.310200e+01 -5.467904e-02 -4.350023e-03 
1.310300e+01 -5.479787e-02 -4.387828e-03 
1.310400e+01 -5.491667e-02 -4.425877e-03 
1.310500e+01 -5.503541e-02 -4.464170e-03 
1.310600e+01 -5.515411e-02 -4.502708e-03 
1.310700e+01 -5.527276e-02 -4.541491e-03 
1.310800e+01 -5.539136e-02 -4.580522e-03 
1.310900e+01 -5.550992e-02 -4.619801e-03 
1.311000e+01 -5.562843e-02 -4.659328e-03 
1.311100e+01 -5.574689e-02 -4.699106e-03 
1.311200e+01 -5.586530e-02 -4.739133e-03 
1.311300e+01 -5.598366e-02 -4.779413e-03 
1.311400e+01 -5.610197e-02 -4.819945e-03 
1.311500e+01 -5.622023e-02 -4.860731e-03 
1.311600e+01 -5.633844e-02 -4.901771e-03 
1.311700e+01 -5.645660e-02 -4.943066e-03 
1.311800e+01 -5.657471e-02 -4.984618e-03 
1.311900e+01 -5.669277e-02 -5.026427e-03 
1.312000e+01 -5.681077e-02 -5.068495e-03 
1.312100e+01 -5.692872e-02 -5.110821e-03 
1.312200e+01 -5.704662e-02 -5.153408e-03 
1.312300e+01 -5.716447e-02 -5.196256e-03 
1.312400e+01 -5.728227e-02 -5.239365e-03 
1.312500e+01 -5.740001e-02 -5.282738e-03 
1.312600e+01 -5.751770e-02 -5.326374e-03 
1.312700e+01 -5.763533e-02 -5.370275e-03 
1.312800e+01 -5.775291e-02 -5.414442e-03 
1.312900e+01 -5.787043e-02 -5.458875e-03 
1.313000e+01 -5.798790e-02 -5.503576e-03 
1.313100e+01 -5.810531e-02 -5.548546e-03 
1.313200e+01 -5.822267e-02 -5.593785e-03 
1.313300e+01 -5.833997e-02 -5.639294e-03 
1.313400e+01 -5.845721e-02 -5.685075e-03 
1.313500e+01 -5.857440e-02 -5.731128e-03 
1.313600e+01 -5.869153e-02 -5.777454e-03 
1.313700e+01 -5.880860e-02 -5.824054e-03 
1.313800e+01 -5.892562e-02 -5.870929e-03 
1.313900e+01 -5.904258e-02 -5.918081e-03 
1.314000e+01 -5.915947e-02 -5.965509e-03 
1.314100e+01 -5.927631e-02 -6.013215e-03 
1.314200e+01 -5.939309e-02 -6.061199e-03 
1.314300e+01 -5.950982e-02 -6.109464e-03 
1.314400e+01 -5.962648e-02 -6.158009e-03 
1.314500e+01 -5.974308e-02 -6.206835e-03 
1.314600e+01 -5.985962e-02 -6.255944e-03 
1.314700e+01 -5.997610e-02 -6.305336e-03 
1.314800e+01 -6.009252e-02 -6.355013e-03 
1.314900e+01 -6.020888e-02 -6.404974e-03 
1.315000e+01 -6.032518e-02 -6.455222e-03 
1.315100e+01 -6.044141e-02 -6.505757e-03 
1.315200e+01 -6.055759e-02 -6.556580e-03 
1.315300e+01 -6.067370e-02 -6.607692e-03 
1.315400e+01 -6.078975e-02 -6.659093e-03 
1.315500e+01 -6.090574e-02 -6.710786e-03 
1.315600e+01 -6.102166e-02 -6.762769e-03 
1.315700e+01 -6.113752e-02 -6.815046e-03 
1.315800e+01 -6.125332e-02 -6.867616e-03 
1.315900e+01 -6.136905e-02 -6.920480e-03 
1.316000e+01 -6.148472e-02 -6.973640e-03 
1.316100e+01 -6.160032e-02 -7.027095e-03 
1.316200e+01 -6.171586e-02 -7.080848e-03 
1.316300e+01 -6.183134e-02 -7.134899e-03 
1.316400e+01 -6.194675e-02 -7.189248e-03 
1.316500e+01 -6.206209e-02 -7.243898e-03 
1.316600e+01 -6.217737e-02 -7.298848e-03 
1.316700e+01 -6.229258e-02 -7.354100e-03 
1.316800e+01 -6.240773e-02 -7.409654e-03 
1.316900e+01 -6.252281e-02 -7.465512e-03 
1.317000e+01 -6.263782e-02 -7.521674e-03 
1.317100e+01 -6.275277e-02 -7.578141e-03 
1.317200e+01 -6.286765e-02 -7.634915e-03 
1.317300e+01 -6.298246e-02 -7.691995e-03 
1.317400e+01 -6.309721e-02 -7.749383e-03 
1.317500e+01 -6.321188e-02 -7.807080e-03 
1.317600e+01 -6.332649e-02 -7.865087e-03 
1.317700e+01 -6.344103e-02 -7.923404e-03 
1.317800e+01 -6.355550e-02 -7.982033e-03 
1.317900e+01 -6.366991e-02 -8.040974e-03 
1.318000e+01 -6.378424e-02 -8.100228e-03 
1.318100e+01 -6.389850e-02 -8.159796e-03 
1.318200e+01 -6.401270e-02 -8.219679e-03 
1.318300e+01 -6.412683e-02 -8.279878e-03 
1.318400e+01 -6.424088e-02 -8.340394e-03 
1.318500e+01 -6.435487e-02 -8.401227e-03 
1.318600e+01 -6.446878e-02 -8.462379e-03 
1.318700e+01 -6.458263e-02 -8.523850e-03 
1.318800e+01 -6.469640e-02 -8.585641e-03 
1.318900e+01 -6.481011e-02 -8.647754e-03 
1.319000e+01 -6.492374e-02 -8.710188e-03 
1.319100e+01 -6.503730e-02 -8.772945e-03 
1.319200e+01 -6.515079e-02 -8.836025e-03 
1.319300e+01 -6.526421e-02 -8.899430e-03 
1.319400e+01 -6.537755e-02 -8.963161e-03 
1.319500e+01 -6.549082e-02 -9.027218e-03 
1.319600e+01 -6.560403e-02 -9.091601e-03 
1.319700e+01 -6.571715e-02 -9.156313e-03 
1.319800e+01 -6.583021e-02 -9.221353e-03 
1.319900e+01 -6.594319e-02 -9.286724e-03 
1.320000e+01 -6.605610e-02 -9.352424e-03 
1.320100e+01 -6.616894e-02 -9.418456e-03 
1.320200e+01 -6.628171e-02 -9.484820e-03 
1.320300e+01 -6.639440e-02 -9.551517e-03 
1.320400e+01 -6.650701e-02 -9.618548e-03 
1.320500e+01 -6.661955e-02 -9.685913e-03 
1.320600e+01 -6.673202e-02 -9.753614e-03 
1.320700e+01 -6.684442e-02 -9.821651e-03 
1.320800e+01 -6.695673e-02 -9.890025e-03 
1.320900e+01 -6.706898e-02 -9.958738e-03 
1.321000e+01 -6.718115e-02 -1.002779e-02 
1.321100e+01 -6.729324e-02 -1.009718e-02 
1.321200e+01 -6.740526e-02 -1.016691e-02 
1.321300e+01 -6.751721e-02 -1.023698e-02 
1.321400e+01 -6.762908e-02 -1.030740e-02 
1.321500e+01 -6.774087e-02 -1.037816e-02 
1.321600e+01 -6.785259e-02 -1.044926e-02 
1.321700e+01 -6.796423e-02 -1.052070e-02 
1.321800e+01 -6.807580e-02 -1.059249e-02 
1.321900e+01 -6.818729e-02 -1.066463e-02 
1.322000e+01 -6.829870e-02 -1.073711e-02 
1.322100e+01 -6.841003e-02 -1.080995e-02 
1.322200e+01 -6.852129e-02 -1.088313e-02 
1.322300e+01 -6.863248e-02 -1.095665e-02 
1.322400e+01 -6.874358e-02 -1.103053e-02 
1.322500e+01 -6.885461e-02 -1.110476e-02 
1.322600e+01 -6.896556e-02 -1.117935e-02 
1.322700e+01 -6.907644e-02 -1.125428e-02 
1.322800e+01 -6.918724e-02 -1.132957e-02 
1.322900e+01 -6.929795e-02 -1.140521e-02 
1.323000e+01 -6.940860e-02 -1.148121e-02 
1.323100e+01 -6.951916e-02 -1.155756e-02 
1.323200e+01 -6.962964e-02 -1.163426e-02 
1.323300e+01 -6.974005e-02 -1.171133e-02 
1.323400e+01 -6.985038e-02 -1.178875e-02 
1.323500e+01 -6.996063e-02 -1.186653e-02 
1.323600e+01 -7.007080e-02 -1.194467e-02 
1.323700e+01 -7.018090e-02 -1.202317e-02 
1.323800e+01 -7.029091e-02 -1.210204e-02 
1.323900e+01 -7.040085e-02 -1.218126e-02 
1.324000e+01 -7.051070e-02 -1.226084e-02 
1.324100e+01 -7.062048e-02 -1.234079e-02 
1.324200e+01 -7.073018e-02 -1.242110e-02 
1.324300e+01 -7.083980e-02 -1.250178e-02 
1.324400e+01 -7.094933e-02 -1.258282e-02 
1.324500e+01 -7.105879e-02 -1.266423e-02 
1.324600e+01 -7.116817e-02 -1.274600e-02 
1.324700e+01 -7.127747e-02 -1.282815e-02 
1.324800e+01 -7.138669e-02 -1.291066e-02 
1.324900e+01 -7.149583e-02 -1.299354e-02 
1.325000e+01 -7.160489e-02 -1.307678e-02 
1.325100e+01 -7.171387e-02 -1.316040e-02 
1.325200e+01 -7.182277e-02 -1.324439e-02 
1.325300e+01 -7.193159e-02 -1.332875e-02 
1.325400e+01 -7.204033e-02 -1.341349e-02 
1.325500e+01 -7.214899e-02 -1.349859e-02 
1.325600e+01 -7.225757e-02 -1.358407e-02 
1.325700e+01 -7.236606e-02 -1.366993e-02 
1.325800e+01 -7.247448e-02 -1.375616e-02 
1.325900e+01 -7.258281e-02 -1.384276e-02 
1.326000e+01 -7.269106e-02 -1.392975e-02 
1.326100e+01 -7.279924e-02 -1.401711e-02 
1.326200e+01 -7.290733e-02 -1.410484e-02 
1.326300e+01 -7.301534e-02 -1.419296e-02 
1.326400e+01 -7.312326e-02 -1.428145e-02 
1.326500e+01 -7.323111e-02 -1.437033e-02 
1.326600e+01 -7.333888e-02 -1.445958e-02 
1.326700e+01 -7.344656e-02 -1.454922e-02 
1.326800e+01 -7.355416e-02 -1.463924e-02 
1.326900e+01 -7.366168e-02 -1.472964e-02 
1.327000e+01 -7.376912e-02 -1.482042e-02 
1.327100e+01 -7.387647e-02 -1.491159e-02 
1.327200e+01 -7.398375e-02 -1.500314e-02 
1.327300e+01 -7.409094e-02 -1.509508e-02 
1.327400e+01 -7.419805e-02 -1.518740e-02 
1.327500e+01 -7.430507e-02 -1.528011e-02 
1.327600e+01 -7.441202e-02 -1.537320e-02 
1.327700e+01 -7.451888e-02 -1.546668e-02 
1.327800e+01 -7.462566e-02 -1.556055e-02 
1.327900e+01 -7.473236e-02 -1.565481e-02 
1.328000e+01 -7.483897e-02 -1.574946e-02 
1.328100e+01 -7.494550e-02 -1.584450e-02 
1.328200e+01 -7.505195e-02 -1.593993e-02 
1.328300e+01 -7.515832e-02 -1.603575e-02 
1.328400e+01 -7.526460e-02 -1.613196e-02 
1.328500e+01 -7.537080e-02 -1.622856e-02 
1.328600e+01 -7.547692e-02 -1.632556e-02 
1.328700e+01 -7.558295e-02 -1.642295e-02 
1.328800e+01 -7.568890e-02 -1.652073e-02 
1.328900e+01 -7.579477e-02 -1.661891e-02 
1.329000e+01 -7.590056e-02 -1.671748e-02 
1.329100e+01 -7.600626e-02 -1.681645e-02 
1.329200e+01 -7.611187e-02 -1.691582e-02 
1.329300e+01 -7.621741e-02 -1.701558e-02 
1.329400e+01 -7.632286e-02 -1.711574e-02 
1.329500e+01 -7.642823e-02 -1.721629e-02 
1.329600e+01 -7.653351e-02 -1.731725e-02 
1.329700e+01 -7.663871e-02 -1.741860e-02 
1.329800e+01 -7.674383e-02 -1.752035e-02 
1.329900e+01 -7.684886e-02 -1.762251e-02 
1.330000e+01 -7.695381e-02 -1.772506e-02 
1.330100e+01 -7.705868e-02 -1.782802e-02 
1.330200e+01 -7.716346e-02 -1.793137e-02 
1.330300e+01 -7.726816e-02 -1.803513e-02 
1.330400e+01 -7.737277e-02 -1.813929e-02 
1.330500e+01 -7.747730e-02 -1.824385e-02 
1.330600e+01 -7.758175e-02 -1.834882e-02 
1.330700e+01 -7.768611e-02 -1.845419e-02 
1.330800e+01 -7.779038e-02 -1.855996e-02 
1.330900e+01 -7.789458e-02 -1.866614e-02 
1.331000e+01 -7.799869e-02 -1.877273e-02 
1.331100e+01 -7.810271e-02 -1.887972e-02 
1.331200e+01 -7.820665e-02 -1.898712e-02 
1.331300e+01 -7.831051e-02 -1.909492e-02 
1.331400e+01 -7.841428e-02 -1.920313e-02 
1.331500e+01 -7.851797e-02 -1.931175e-02 
1.331600e+01 -7.862157e-02 -1.942078e-02 
1.331700e+01 -7.872509e-02 -1.953021e-02 
1.331800e+01 -7.882852e-02 -1.964006e-02 
1.331900e+01 -7.893187e-02 -1.975031e-02 
1.332000e+01 -7.903514e-02 -1.986097e-02 
1.332100e+01 -7.913832e-02 -1.997205e-02 
1.332200e+01 -7.924142e-02 -2.008353e-02 
1.332300e+01 -7.934443e-02 -2.019543e-02 
1.332400e+01 -7.944735e-02 -2.030773e-02 
1.332500e+01 -7.955019e-02 -2.042045e-02 
1.332600e+01 -7.965295e-02 -2.053358e-02 
1.332700e+01 -7.975562e-02 -2.064713e-02 
1.332800e+01 -7.985821e-02 -2.076108e-02 
1.332900e+01 -7.996071e-02 -2.087545e-02 
1.333000e+01 -8.006313e-02 -2.099024e-02 
1.333100e+01 -8.016546e-02 -2.110543e-02 
1.333200e+01 -8.026771e-02 -2.122105e-02 
1.333300e+01 -8.036988e-02 -2.133707e-02 
1.333400e+01 -8.047195e-02 -2.145352e-02 
1.333500e+01 -8.057395e-02 -2.157037e-02 
1.333600e+01 -8.067585e-02 -2.168765e-02 
1.333700e+01 -8.077768e-02 -2.180534e-02 
1.333800e+01 -8.087941e-02 -2.192345e-02 
1.333900e+01 -8.098107e-02 -2.204197e-02 
1.334000e+01 -8.108263e-02 -2.216091e-02 
1.334100e+01 -8.118412e-02 -2.228027e-02 
1.334200e+01 -8.128551e-02 -2.240004e-02 
1.334300e+01 -8.138682e-02 -2.252024e-02 
1.334400e+01 -8.148805e-02 -2.264085e-02 
1.334500e+01 -8.158919e-02 -2.276188e-02 
1.334600e+01 -8.169025e-02 -2.288333e-02 
1.334700e+01 -8.179122e-02 -2.300520e-02 
1.334800e+01 -8.189210e-02 -2.312749e-02 
1.334900e+01 -8.199290e-02 -2.325020e-02 
1.335000e+01 -8.209362e-02 -2.337333e-02 
1.335100e+01 -8.219425e-02 -2.349688e-02 
1.335200e+01 -8.229479e-02 -2.362085e-02 
1.335300e+01 -8.239525e-02 -2.374524e-02 
1.335400e+01 -8.249562e-02 -2.387006e-02 
1.335500e+01 -8.259591e-02 -2.399529e-02 
1.335600e+01 -8.269611e-02 -2.412095e-02 
1.335700e+01 -8.279622e-02 -2.424702e-02 
1.335800e+01 -8.289625e-02 -2.437352e-02 
1.335900e+01 -8.299620e-02 -2.450045e-02 
1.336000e+01 -8.309606e-02 -2.462779e-02 
1.336100e+01 -8.319583e-02 -2.475556e-02 
1.336200e+01 -8.329552e-02 -2.488375e-02 
1.336300e+01 -8.339512e-02 -2.501236e-02 
1.336400e+01 -8.349463e-02 -2.514140e-02 
1.336500e+01 -8.359406e-02 -2.527086e-02 
1.336600e+01 -8.369341e-02 -2.540074e-02 
1.336700e+01 -8.379267e-02 -2.553105e-02 
1.336800e+01 -8.389184e-02 -2.566178e-02 
1.336900e+01 -8.399093e-02 -2.579294e-02 
1.337000e+01 -8.408993e-02 -2.592452e-02 
1.337100e+01 -8.418884e-02 -2.605652e-02 
1.337200e+01 -8.428767e-02 -2.618895e-02 
1.337300e+01 -8.438641e-02 -2.632180e-02 
1.337400e+01 -8.448507e-02 -2.645508e-02 
1.337500e+01 -8.458364e-02 -2.658878e-02 
1.337600e+01 -8.468213e-02 -2.672291e-02 
1.337700e+01 -8.478053e-02 -2.685747e-02 
1.337800e+01 -8.487884e-02 -2.699245e-02 
1.337900e+01 -8.497706e-02 -2.712785e-02 
1.338000e+01 -8.507521e-02 -2.726368e-02 
1.338100e+01 -8.517326e-02 -2.739994e-02 
1.338200e+01 -8.527123e-02 -2.753662e-02 
1.338300e+01 -8.536911e-02 -2.767372e-02 
1.338400e+01 -8.546690e-02 -2.781126e-02 
1.338500e+01 -8.556461e-02 -2.794921e-02 
1.338600e+01 -8.566224e-02 -2.808760e-02 
1.338700e+01 -8.575977e-02 -2.822641e-02 
1.338800e+01 -8.585722e-02 -2.836564e-02 
1.338900e+01 -8.595459e-02 -2.850531e-02 
1.339000e+01 -8.605186e-02 -2.864540e-02 
1.339100e+01 -8.614905e-02 -2.878591e-02 
1.339200e+01 -8.624616e-02 -2.892685e-02 
1.339300e+01 -8.634318e-02 -2.906822e-02 
1.339400e+01 -8.644011e-02 -2.921001e-02 
1.339500e+01 -8.653695e-02 -2.935223e-02 
1.339600e+01 -8.663371e-02 -2.949487e-02 
1.339700e+01 -8.673038e-02 -2.963794e-02 
1.339800e+01 -8.682696e-02 -2.978144e-02 
1.339900e+01 -8.692346e-02 -2.992536e-02 
1.340000e+01 -8.701987e-02 -3.006971e-02 
1.340100e+01 -8.711619e-02 -3.021449e-02 
1.340200e+01 -8.721243e-02 -3.035969e-02 
1.340300e+01 -8.730858e-02 -3.050532e-02 
1.340400e+01 -8.740464e-02 -3.065137e-02 
1.340500e+01 -8.750062e-02 -3.079785e-02 
1.340600e+01 -8.759651e-02 -3.094475e-02 
1.340700e+01 -8.769231e-02 -3.109208e-02 
1.340800e+01 -8.778802e-02 -3.123983e-02 
1.340900e+01 -8.788365e-02 -3.138802e-02 
1.341000e+01 -8.797919e-02 -3.153662e-02 
1.341100e+01 -8.807465e-02 -3.168565e-02 
1.341200e+01 -8.817001e-02 -3.183511e-02 
1.341300e+01 -8.826529e-02 -3.198499e-02 
1.341400e+01 -8.836048e-02 -3.213529e-02 
1.341500e+01 -8.845558e-02 -3.228602e-02 
1.341600e+01 -8.855060e-02 -3.243718e-02 
1.341700e+01 -8.864553e-02 -3.258876e-02 
1.341800e+01 -8.874037e-02 -3.274076e-02 
1.341900e+01 -8.883512e-02 -3.289319e-02 
1.342000e+01 -8.892979e-02 -3.304604e-02 
1.342100e+01 -8.902436e-02 -3.319932e-02 
1.342200e+01 -8.911885e-02 -3.335301e-02 
1.342300e+01 -8.921326e-02 -3.350714e-02 
1.342400e+01 -8.930757e-02 -3.366168e-02 
1.342500e+01 -8.940179e-02 -3.381665e-02 
1.342600e+01 -8.949593e-02 -3.397204e-02 
1.342700e+01 -8.958998e-02 -3.412785e-02 
1.342800e+01 -8.968394e-02 -3.428409e-02 
1.342900e+01 -8.977782e-02 -3.444075e-02 
1.343000e+01 -8.987160e-02 -3.459783e-02 
1.343100e+01 -8.996530e-02 -3.475533e-02 
1.343200e+01 -9.005891e-02 -3.491325e-02 
1.343300e+01 -9.015243e-02 -3.507159e-02 
1.343400e+01 -9.024586e-02 -3.523036e-02 
1.343500e+01 -9.033920e-02 -3.538954e-02 
1.343600e+01 -9.043245e-02 -3.554915e-02 
1.343700e+01 -9.052562e-02 -3.570917e-02 
1.343800e+01 -9.061870e-02 -3.586962e-02 
1.343900e+01 -9.071168e-02 -3.603048e-02 
1.344000e+01 -9.080458e-02 -3.619177e-02 
1.344100e+01 -9.089739e-02 -3.635347e-02 
1.344200e+01 -9.099011e-02 -3.651559e-02 
1.344300e+01 -9.108274e-02 -3.667813e-02 
1.344400e+01 -9.117528e-02 -3.684108e-02 
1.344500e+01 -9.126773e-02 -3.700446e-02 
1.344600e+01 -9.136010e-02 -3.716825e-02 
1.344700e+01 -9.145237e-02 -3.733246e-02 
1.344800e+01 -9.154455e-02 -3.749708e-02 
1.344900e+01 -9.163665e-02 -3.766212e-02 
1.345000e+01 -9.172865e-02 -3.782758e-02 
1.345100e+01 -9.182056e-02 -3.799345e-02 
1.345200e+01 -9.191239e-02 -3.815973e-02 
1.345300e+01 -9.200412e-02 -3.832643e-02 
1.345400e+01 -9.209577e-02 -3.849354e-02 
1.345500e+01 -9.218732e-02 -3.866107e-02 
1.345600e+01 -9.227878e-02 -3.882901e-02 
1.345700e+01 -9.237016e-02 -3.899737e-02 
1.345800e+01 -9.246144e-02 -3.916613e-02 
1.345900e+01 -9.255263e-02 -3.933531e-02 
1.346000e+01 -9.264373e-02 -3.950490e-02 
1.346100e+01 -9.273474e-02 -3.967490e-02 
1.346200e+01 -9.282566e-02 -3.984531e-02 
1.346300e+01 -9.291649e-02 -4.001613e-02 
1.346400e+01 -9.300722e-02 -4.018736e-02 
1.346500e+01 -9.309787e-02 -4.035900e-02 
1.346600e+01 -9.318842e-02 -4.053104e-02 
1.346700e+01 -9.327889e-02 -4.070350e-02 
1.346800e+01 -9.336926e-02 -4.087636e-02 
1.346900e+01 -9.345953e-02 -4.104963e-02 
1.347000e+01 -9.354972e-02 -4.122331e-02 
1.347100e+01 -9.363982e-02 -4.139739e-02 
1.347200e+01 -9.372982e-02 -4.157187e-02 
1.347300e+01 -9.381973e-02 -4.174677e-02 
1.347400e+01 -9.390955e-02 -4.192206e-02 
1.347500e+01 -9.399928e-02 -4.209776e-02 
1.347600e+01 -9.408891e-02 -4.227387e-02 
1.347700e+01 -9.417845e-02 -4.245037e-02 
1.347800e+01 -9.426790e-02 -4.262728e-02 
1.347900e+01 -9.435725e-02 -4.280459e-02 
1.348000e+01 -9.444651e-02 -4.298230e-02 
1.348100e+01 -9.453568e-02 -4.316041e-02 
1.348200e+01 -9.462476e-02 -4.333892e-02 
1.348300e+01 -9.471374e-02 -4.351782e-02 
1.348400e+01 -9.480262e-02 -4.369713e-02 
1.348500e+01 -9.489142e-02 -4.387683e-02 
1.348600e+01 -9.498012e-02 -4.405693e-02 
1.348700e+01 -9.506872e-02 -4.423743e-02 
1.348800e+01 -9.515724e-02 -4.441832e-02 
1.348900e+01 -9.524565e-02 -4.459961e-02 
1.349000e+01 -9.533397e-02 -4.478129e-02 
1.349100e+01 -9.542220e-02 -4.496337e-02 
1.349200e+01 -9.551033e-02 -4.514584e-02 
1.349300e+01 -9.559837e-02 -4.532870e-02 
1.349400e+01 -9.568631e-02 -4.551195e-02 
1.349500e+01 -9.577416e-02 -4.569559e-02 
1.349600e+01 -9.586191e-02 -4.587962e-02 
1.349700e+01 -9.594957e-02 -4.606405e-02 
1.349800e+01 -9.603713e-02 -4.624886e-02 
1.349900e+01 -9.612459e-02 -4.643405e-02 
1.350000e+01 -9.621196e-02 -4.661964e-02 
1.350100e+01 -9.629923e-02 -4.680561e-02 
1.350200e+01 -9.638640e-02 -4.699197e-02 
1.350300e+01 -9.647348e-02 -4.717871e-02 
1.350400e+01 -9.656046e-02 -4.736583e-02 
1.350500e+01 -9.664735e-02 -4.755334e-02 
1.350600e+01 -9.673413e-02 -4.774123e-02 
1.350700e+01 -9.682082e-02 -4.792951e-02 
1.350800e+01 -9.690741e-02 -4.811816e-02 
1.350900e+01 -9.699390e-02 -4.830719e-02 
1.351000e+01 -9.708030e-02 -4.849661e-02 
1.351100e+01 -9.716660e-02 -4.868640e-02 
1.351200e+01 -9.725279e-02 -4.887656e-02 
1.351300e+01 -9.733889e-02 -4.906711e-02 
1.351400e+01 -9.742489e-02 -4.925803e-02 
1.351500e+01 -9.751080e-02 -4.944932e-02 
1.351600e+01 -9.759660e-02 -4.964099e-02 
1.351700e+01 -9.768230e-02 -4.983303e-02 
1.351800e+01 -9.776790e-02 -5.002544e-02 
1.351900e+01 -9.785341e-02 -5.021823e-02 
1.352000e+01 -9.793881e-02 -5.041138e-02 
1.352100e+01 -9.802411e-02 -5.060491e-02 
1.352200e+01 -9.810931e-02 -5.079880e-02 
1.352300e+01 -9.819441e-02 -5.099306e-02 
1.352400e+01 -9.827941e-02 -5.118768e-02 
1.352500e+01 -9.836431e-02 -5.138267e-02 
1.352600e+01 -9.844911e-02 -5.157803e-02 
1.352700e+01 -9.853380e-02 -5.177375e-02 
1.352800e+01 -9.861840e-02 -5.196983e-02 
1.352900e+01 -9.870289e-02 -5.216628e-02 
1.353000e+01 -9.878727e-02 -5.236308e-02 
1.353100e+01 -9.887156e-02 -5.256024e-02 
1.353200e+01 -9.895574e-02 -5.275777e-02 
1.353300e+01 -9.903982e-02 -5.295565e-02 
1.353400e+01 -9.912380e-02 -5.315388e-02 
1.353500e+01 -9.920767e-02 -5.335248e-02 
1.353600e+01 -9.929144e-02 -5.355142e-02 
1.353700e+01 -9.937510e-02 -5.375072e-02 
1.353800e+01 -9.945866e-02 -5.395038e-02 
1.353900e+01 -9.954212e-02 -5.415038e-02 
1.354000e+01 -9.962546e-02 -5.435073e-02 
1.354100e+01 -9.970871e-02 -5.455144e-02 
1.354200e+01 -9.979185e-02 -5.475249e-02 
1.354300e+01 -9.987488e-02 -5.495389e-02 
1.354400e+01 -9.995781e-02 -5.515563e-02 
1.354500e+01 -1.000406e-01 -5.535772e-02 
1.354600e+01 -1.001233e-01 -5.556015e-02 
1.354700e+01 -1.002059e-01 -5.576293e-02 
1.354800e+01 -1.002884e-01 -5.596604e-02 
1.354900e+01 -1.003708e-01 -5.616950e-02 
1.355000e+01 -1.004531e-01 -5.637329e-02 
1.355100e+01 -1.005353e-01 -5.657743e-02 
1.355200e+01 -1.006174e-01 -5.678190e-02 
1.355300e+01 -1.006993e-01 -5.698670e-02 
1.355400e+01 -1.007812e-01 -5.719184e-02 
1.355500e+01 -1.008629e-01 -5.739732e-02 
1.355600e+01 -1.009445e-01 -5.760312e-02 
1.355700e+01 -1.010261e-01 -5.780926e-02 
1.355800e+01 -1.011075e-01 -5.801572e-02 
1.355900e+01 -1.011888e-01 -5.822252e-02 
1.356000e+01 -1.012700e-01 -5.842964e-02 
1.356100e+01 -1.013510e-01 -5.863708e-02 
1.356200e+01 -1.014320e-01 -5.884485e-02 
1.356300e+01 -1.015129e-01 -5.905295e-02 
1.356400e+01 -1.015936e-01 -5.926136e-02 
1.356500e+01 -1.016742e-01 -5.947010e-02 
1.356600e+01 -1.017547e-01 -5.967916e-02 
1.356700e+01 -1.018351e-01 -5.988853e-02 
1.356800e+01 -1.019154e-01 -6.009822e-02 
1.356900e+01 -1.019956e-01 -6.030823e-02 
1.357000e+01 -1.020757e-01 -6.051855e-02 
1.357100e+01 -1.021556e-01 -6.072919e-02 
1.357200e+01 -1.022354e-01 -6.094013e-02 
1.357300e+01 -1.023152e-01 -6.115139e-02 
1.357400e+01 -1.023948e-01 -6.136295e-02 
1.357500e+01 -1.024742e-01 -6.157483e-02 
1.357600e+01 -1.025536e-01 -6.178700e-02 
1.357700e+01 -1.026329e-01 -6.199949e-02 
1.357800e+01 -1.027120e-01 -6.221228e-02 
1.357900e+01 -1.027910e-01 -6.242536e-02 
1.358000e+01 -1.028699e-01 -6.263875e-02 
1.358100e+01 -1.029487e-01 -6.285244e-02 
1.358200e+01 -1.030273e-01 -6.306643e-02 
1.358300e+01 -1.031059e-01 -6.328071e-02 
1.358400e+01 -1.031843e-01 -6.349529e-02 
1.358500e+01 -1.032626e-01 -6.371016e-02 
1.358600e+01 -1.033408e-01 -6.392533e-02 
1.358700e+01 -1.034189e-01 -6.414078e-02 
1.358800e+01 -1.034968e-01 -6.435653e-02 
1.358900e+01 -1.035746e-01 -6.457256e-02 
1.359000e+01 -1.036523e-01 -6.478887e-02 
1.359100e+01 -1.037299e-01 -6.500548e-02 
1.359200e+01 -1.038073e-01 -6.522236e-02 
1.359300e+01 -1.038847e-01 -6.543953e-02 
1.359400e+01 -1.039619e-01 -6.565698e-02 
1.359500e+01 -1.040390e-01 -6.587471e-02 
1.359600e+01 -1.041159e-01 -6.609271e-02 
1.359700e+01 -1.041927e-01 -6.631099e-02 
1.359800e+01 -1.042694e-01 -6.652954e-02 
1.359900e+01 -1.043460e-01 -6.674837e-02 
1.360000e+01 -1.044225e-01 -6.696747e-02 
1.360100e+01 -1.044988e-01 -6.718683e-02 
1.360200e+01 -1.045750e-01 -6.740647e-02 
1.360300e+01 -1.046511e-01 -6.762637e-02 
1.360400e+01 -1.047270e-01 -6.784654e-02 
1.360500e+01 -1.048028e-01 -6.806697e-02 
1.360600e+01 -1.048785e-01 -6.828766e-02 
1.360700e+01 -1.049541e-01 -6.850861e-02 
1.360800e+01 -1.050295e-01 -6.872982e-02 
1.360900e+01 -1.051048e-01 -6.895128e-02 
1.361000e+01 -1.051800e-01 -6.917300e-02 
1.361100e+01 -1.052550e-01 -6.939498e-02 
1.361200e+01 -1.053299e-01 -6.961720e-02 
1.361300e+01 -1.054047e-01 -6.983968e-02 
1.361400e+01 -1.054793e-01 -7.006241e-02 
1.361500e+01 -1.055539e-01 -7.028538e-02 
1.361600e+01 -1.056282e-01 -7.050859e-02 
1.361700e+01 -1.057025e-01 -7.073205e-02 
1.361800e+01 -1.057766e-01 -7.095576e-02 
1.361900e+01 -1.058505e-01 -7.117970e-02 
1.362000e+01 -1.059244e-01 -7.140388e-02 
1.362100e+01 -1.059981e-01 -7.162830e-02 
1.362200e+01 -1.060716e-01 -7.185295e-02 
1.362300e+01 -1.061451e-01 -7.207783e-02 
1.362400e+01 -1.062183e-01 -7.230295e-02 
1.362500e+01 -1.062915e-01 -7.252829e-02 
1.362600e+01 -1.063645e-01 -7.275387e-02 
1.362700e+01 -1.064374e-01 -7.297967e-02 
1.362800e+01 -1.065101e-01 -7.320569e-02 
1.362900e+01 -1.065827e-01 -7.343194e-02 
1.363000e+01 -1.066551e-01 -7.365841e-02 
1.363100e+01 -1.067275e-01 -7.388509e-02 
1.363200e+01 -1.067996e-01 -7.411200e-02 
1.363300e+01 -1.068716e-01 -7.433912e-02 
1.363400e+01 -1.069435e-01 -7.456645e-02 
1.363500e+01 -1.070153e-01 -7.479399e-02 
1.363600e+01 -1.070869e-01 -7.502175e-02 
1.363700e+01 -1.071583e-01 -7.524971e-02 
1.363800e+01 -1.072296e-01 -7.547788e-02 
1.363900e+01 -1.073008e-01 -7.570625e-02 
1.364000e+01 -1.073718e-01 -7.593483e-02 
1.364100e+01 -1.074426e-01 -7.616360e-02 
1.364200e+01 -1.075134e-01 -7.639258e-02 
1.364300e+01 -1.075839e-01 -7.662175e-02 
1.364400e+01 -1.076543e-01 -7.685111e-02 
1.364500e+01 -1.077246e-01 -7.708067e-02 
1.364600e+01 -1.077947e-01 -7.731042e-02 
1.364700e+01 -1.078647e-01 -7.754036e-02 
1.364800e+01 -1.079345e-01 -7.777049e-02 
1.364900e+01 -1.080042e-01 -7.800080e-02 
1.365000e+01 -1.080737e-01 -7.823130e-02 
1.365100e+01 -1.081431e-01 -7.846198e-02 
1.365200e+01 -1.082123e-01 -7.869283e-02 
1.365300e+01 -1.082813e-01 -7.892387e-02 
1.365400e+01 -1.083502e-01 -7.915507e-02 
1.365500e+01 -1.084190e-01 -7.938646e-02 
1.365600e+01 -1.084876e-01 -7.961801e-02 
1.365700e+01 -1.085560e-01 -7.984974e-02 
1.365800e+01 -1.086243e-01 -8.008163e-02 
1.365900e+01 -1.086924e-01 -8.031369e-02 
1.366000e+01 -1.087603e-01 -8.054591e-02 
1.366100e+01 -1.088281e-01 -8.077829e-02 
1.366200e+01 -1.088958e-01 -8.101083e-02 
1.366300e+01 -1.089633e-01 -8.124353e-02 
1.366400e+01 -1.090306e-01 -8.147639e-02 
1.366500e+01 -1.090977e-01 -8.170939e-02 
1.366600e+01 -1.091647e-01 -8.194255e-02 
1.366700e+01 -1.092316e-01 -8.217586e-02 
1.366800e+01 -1.092982e-01 -8.240932e-02 
1.366900e+01 -1.093647e-01 -8.264292e-02 
1.367000e+01 -1.094311e-01 -8.287666e-02 
1.367100e+01 -1.094972e-01 -8.311055e-02 
1.367200e+01 -1.095632e-01 -8.334457e-02 
1.367300e+01 -1.096291e-01 -8.357873e-02 
1.367400e+01 -1.096947e-01 -8.381303e-02 
1.367500e+01 -1.097602e-01 -8.404745e-02 
1.367600e+01 -1.098256e-01 -8.428201e-02 
1.367700e+01 -1.098907e-01 -8.451670e-02 
1.367800e+01 -1.099557e-01 -8.475151e-02 
1.367900e+01 -1.100206e-01 -8.498645e-02 
1.368000e+01 -1.100852e-01 -8.522150e-02 
1.368100e+01 -1.101497e-01 -8.545668e-02 
1.368200e+01 -1.102140e-01 -8.569198e-02 
1.368300e+01 -1.102781e-01 -8.592739e-02 
1.368400e+01 -1.103421e-01 -8.616291e-02 
1.368500e+01 -1.104058e-01 -8.639854e-02 
1.368600e+01 -1.104694e-01 -8.663428e-02 
1.368700e+01 -1.105329e-01 -8.687013e-02 
1.368800e+01 -1.105961e-01 -8.710609e-02 
1.368900e+01 -1.106592e-01 -8.734214e-02 
1.369000e+01 -1.107221e-01 -8.757830e-02 
1.369100e+01 -1.107848e-01 -8.781455e-02 
1.369200e+01 -1.108473e-01 -8.805089e-02 
1.369300e+01 -1.109096e-01 -8.828734e-02 
1.369400e+01 -1.109718e-01 -8.852387e-02 
1.369500e+01 -1.110338e-01 -8.876049e-02 
1.369600e+01 -1.110956e-01 -8.899719e-02 
1.369700e+01 -1.111572e-01 -8.923398e-02 
1.369800e+01 -1.112186e-01 -8.947085e-02 
1.369900e+01 -1.112799e-01 -8.970780e-02 
1.370000e+01 -1.113409e-01 -8.994483e-02 
1.370100e+01 -1.114018e-01 -9.018193e-02 
1.370200e+01 -1.114625e-01 -9.041911e-02 
1.370300e+01 -1.115230e-01 -9.065635e-02 
1.370400e+01 -1.115833e-01 -9.089367e-02 
1.370500e+01 -1.116434e-01 -9.113105e-02 
1.370600e+01 -1.117033e-01 -9.136849e-02 
1.370700e+01 -1.117630e-01 -9.160599e-02 
1.370800e+01 -1.118225e-01 -9.184355e-02 
1.370900e+01 -1.118819e-01 -9.208117e-02 
1.371000e+01 -1.119410e-01 -9.231884e-02 
1.371100e+01 -1.120000e-01 -9.255656e-02 
1.371200e+01 -1.120587e-01 -9.279433e-02 
1.371300e+01 -1.121173e-01 -9.303215e-02 
1.371400e+01 -1.121756e-01 -9.327001e-02 
1.371500e+01 -1.122338e-01 -9.350792e-02 
1.371600e+01 -1.122917e-01 -9.374586e-02 
1.371700e+01 -1.123495e-01 -9.398384e-02 
1.371800e+01 -1.124070e-01 -9.422186e-02 
1.371900e+01 -1.124644e-01 -9.445990e-02 
1.372000e+01 -1.125215e-01 -9.469798e-02 
1.372100e+01 -1.125785e-01 -9.493608e-02 
1.372200e+01 -1.126352e-01 -9.517421e-02 
1.372300e+01 -1.126917e-01 -9.541236e-02 
1.372400e+01 -1.127481e-01 -9.565054e-02 
1.372500e+01 -1.128042e-01 -9.588873e-02 
1.372600e+01 -1.128601e-01 -9.612693e-02 
1.372700e+01 -1.129158e-01 -9.636515e-02 
1.372800e+01 -1.129713e-01 -9.660337e-02 
1.372900e+01 -1.130265e-01 -9.684161e-02 
1.373000e+01 -1.130816e-01 -9.707985e-02 
1.373100e+01 -1.131365e-01 -9.731809e-02 
1.373200e+01 -1.131911e-01 -9.755633e-02 
1.373300e+01 -1.132455e-01 -9.779457e-02 
1.373400e+01 -1.132997e-01 -9.803281e-02 
1.373500e+01 -1.133537e-01 -9.827104e-02 
1.373600e+01 -1.134075e-01 -9.850925e-02 
1.373700e+01 -1.134611e-01 -9.874746e-02 
1.373800e+01 -1.135144e-01 -9.898565e-02 
1.373900e+01 -1.135675e-01 -9.922382e-02 
1.374000e+01 -1.136204e-01 -9.946197e-02 
1.374100e+01 -1.136731e-01 -9.970011e-02 
1.374200e+01 -1.137256e-01 -9.993821e-02 
1.374300e+01 -1.137778e-01 -1.001763e-01 
1.374400e+01 -1.138298e-01 -1.004143e-01 
1.374500e+01 -1.138816e-01 -1.006523e-01 
1.374600e+01 -1.139331e-01 -1.008903e-01 
1.374700e+01 -1.139845e-01 -1.011283e-01 
1.374800e+01 -1.140356e-01 -1.013662e-01 
1.374900e+01 -1.140864e-01 -1.016040e-01 
1.375000e+01 -1.141371e-01 -1.018418e-01 
1.375100e+01 -1.141875e-01 -1.020796e-01 
1.375200e+01 -1.142376e-01 -1.023173e-01 
1.375300e+01 -1.142876e-01 -1.025550e-01 
1.375400e+01 -1.143373e-01 -1.027926e-01 
1.375500e+01 -1.143868e-01 -1.030301e-01 
1.375600e+01 -1.144360e-01 -1.032676e-01 
1.375700e+01 -1.144850e-01 -1.035050e-01 
1.375800e+01 -1.145338e-01 -1.037424e-01 
1.375900e+01 -1.145823e-01 -1.039796e-01 
1.376000e+01 -1.146306e-01 -1.042168e-01 
1.376100e+01 -1.146786e-01 -1.044540e-01 
1.376200e+01 -1.147264e-01 -1.046910e-01 
1.376300e+01 -1.147740e-01 -1.049280e-01 
1.376400e+01 -1.148213e-01 -1.051649e-01 
1.376500e+01 -1.148683e-01 -1.054017e-01 
1.376600e+01 -1.149152e-01 -1.056384e-01 
1.376700e+01 -1.149617e-01 -1.058751e-01 
1.376800e+01 -1.150081e-01 -1.061116e-01 
1.376900e+01 -1.150541e-01 -1.063480e-01 
1.377000e+01 -1.151000e-01 -1.065844e-01 
1.377100e+01 -1.151456e-01 -1.068206e-01 
1.377200e+01 -1.151909e-01 -1.070567e-01 
1.377300e+01 -1.152359e-01 -1.072928e-01 
1.377400e+01 -1.152808e-01 -1.075287e-01 
1.377500e+01 -1.153253e-01 -1.077645e-01 
1.377600e+01 -1.153696e-01 -1.080002e-01 
1.377700e+01 -1.154137e-01 -1.082357e-01 
1.377800e+01 -1.154575e-01 -1.084712e-01 
1.377900e+01 -1.155010e-01 -1.087065e-01 
1.378000e+01 -1.155443e-01 -1.089417e-01 
1.378100e+01 -1.155873e-01 -1.091768e-01 
1.378200e+01 -1.156300e-01 -1.094117e-01 
1.378300e+01 -1.156725e-01 -1.096465e-01 
1.378400e+01 -1.157147e-01 -1.098812e-01 
1.378500e+01 -1.157567e-01 -1.101157e-01 
1.378600e+01 -1.157984e-01 -1.103501e-01 
1.378700e+01 -1.158398e-01 -1.105843e-01 
1.378800e+01 -1.158810e-01 -1.108184e-01 
1.378900e+01 -1.159218e-01 -1.110523e-01 
1.379000e+01 -1.159624e-01 -1.112861e-01 
1.379100e+01 -1.160028e-01 -1.115197e-01 
1.379200e+01 -1.160428e-01 -1.117532e-01 
1.379300e+01 -1.160826e-01 -1.119865e-01 
1.379400e+01 -1.161222e-01 -1.122196e-01 
1.379500e+01 -1.161614e-01 -1.124526e-01 
1.379600e+01 -1.162004e-01 -1.126854e-01 
1.379700e+01 -1.162390e-01 -1.129180e-01 
1.379800e+01 -1.162774e-01 -1.131504e-01 
1.379900e+01 -1.163156e-01 -1.133827e-01 
1.380000e+01 -1.163534e-01 -1.136148e-01 
1.380100e+01 -1.163910e-01 -1.138467e-01 
1.380200e+01 -1.164282e-01 -1.140784e-01 
1.380300e+01 -1.164652e-01 -1.143099e-01 
1.380400e+01 -1.165019e-01 -1.145412e-01 
1.380500e+01 -1.165383e-01 -1.147724e-01 
1.380600e+01 -1.165745e-01 -1.150033e-01 
1.380700e+01 -1.166103e-01 -1.152340e-01 
1.380800e+01 -1.166458e-01 -1.154645e-01 
1.380900e+01 -1.166811e-01 -1.156948e-01 
1.381000e+01 -1.167161e-01 -1.159249e-01 
1.381100e+01 -1.167507e-01 -1.161548e-01 
1.381200e+01 -1.167851e-01 -1.163845e-01 
1.381300e+01 -1.168192e-01 -1.166139e-01 
1.381400e+01 -1.168529e-01 -1.168431e-01 
1.381500e+01 -1.168864e-01 -1.170721e-01 
1.381600e+01 -1.169196e-01 -1.173009e-01 
1.381700e+01 -1.169525e-01 -1.175294e-01 
1.381800e+01 -1.169850e-01 -1.177578e-01 
1.381900e+01 -1.170173e-01 -1.179858e-01 
1.382000e+01 -1.170493e-01 -1.182136e-01 
1.382100e+01 -1.170809e-01 -1.184412e-01 
1.382200e+01 -1.171123e-01 -1.186686e-01 
1.382300e+01 -1.171433e-01 -1.188956e-01 
1.382400e+01 -1.171741e-01 -1.191225e-01 
1.382500e+01 -1.172045e-01 -1.193491e-01 
1.382600e+01 -1.172346e-01 -1.195754e-01 
1.382700e+01 -1.172644e-01 -1.198014e-01 
1.382800e+01 -1.172939e-01 -1.200272e-01 
1.382900e+01 -1.173231e-01 -1.202528e-01 
1.383000e+01 -1.173519e-01 -1.204780e-01 
1.383100e+01 -1.173805e-01 -1.207030e-01 
1.383200e+01 -1.174087e-01 -1.209277e-01 
1.383300e+01 -1.174366e-01 -1.211521e-01 
1.383400e+01 -1.174641e-01 -1.213763e-01 
1.383500e+01 -1.174914e-01 -1.216002e-01 
1.383600e+01 -1.175183e-01 -1.218237e-01 
1.383700e+01 -1.175449e-01 -1.220470e-01 
1.383800e+01 -1.175712e-01 -1.222700e-01 
1.383900e+01 -1.175972e-01 -1.224927e-01 
1.384000e+01 -1.176228e-01 -1.227151e-01 
1.384100e+01 -1.176481e-01 -1.229372e-01 
1.384200e+01 -1.176730e-01 -1.231590e-01 
1.384300e+01 -1.176977e-01 -1.233805e-01 
1.384400e+01 -1.177220e-01 -1.236017e-01 
1.384500e+01 -1.177459e-01 -1.238225e-01 
1.384600e+01 -1.177696e-01 -1.240431e-01 
1.384700e+01 -1.177928e-01 -1.242633e-01 
1.384800e+01 -1.178158e-01 -1.244832e-01 
1.384900e+01 -1.178384e-01 -1.247027e-01 
1.385000e+01 -1.178607e-01 -1.249220e-01 
1.385100e+01 -1.178826e-01 -1.251409e-01 
1.385200e+01 -1.179042e-01 -1.253594e-01 
1.385300e+01 -1.179254e-01 -1.255777e-01 
1.385400e+01 -1.179463e-01 -1.257956e-01 
1.385500e+01 -1.179669e-01 -1.260131e-01 
1.385600e+01 -1.179871e-01 -1.262303e-01 
1.385700e+01 -1.180069e-01 -1.264471e-01 
1.385800e+01 -1.180264e-01 -1.266636e-01 
1.385900e+01 -1.180456e-01 -1.268798e-01 
1.386000e+01 -1.180644e-01 -1.270956e-01 
1.386100e+01 -1.180828e-01 -1.273110e-01 
1.386200e+01 -1.181009e-01 -1.275260e-01 
1.386300e+01 -1.181186e-01 -1.277407e-01 
1.386400e+01 -1.181360e-01 -1.279550e-01 
1.386500e+01 -1.181530e-01 -1.281689e-01 
1.386600e+01 -1.181696e-01 -1.283825e-01 
1.386700e+01 -1.181859e-01 -1.285957e-01 
1.386800e+01 -1.182018e-01 -1.288084e-01 
1.386900e+01 -1.182174e-01 -1.290208e-01 
1.387000e+01 -1.182326e-01 -1.292329e-01 
1.387100e+01 -1.182474e-01 -1.294445e-01 
1.387200e+01 -1.182618e-01 -1.296557e-01 
1.387300e+01 -1.182759e-01 -1.298665e-01 
1.387400e+01 -1.182896e-01 -1.300769e-01 
1.387500e+01 -1.183030e-01 -1.302869e-01 
1.387600e+01 -1.183159e-01 -1.304966e-01 
1.387700e+01 -1.183285e-01 -1.307057e-01 
1.387800e+01 -1.183407e-01 -1.309145e-01 
1.387900e+01 -1.183526e-01 -1.311229e-01 
1.388000e+01 -1.183640e-01 -1.313308e-01 
1.388100e+01 -1.183751e-01 -1.315383e-01 
1.388200e+01 -1.183858e-01 -1.317454e-01 
1.388300e+01 -1.183961e-01 -1.319521e-01 
1.388400e+01 -1.184061e-01 -1.321583e-01 
1.388500e+01 -1.184156e-01 -1.323641e-01 
1.388600e+01 -1.184248e-01 -1.325695e-01 
1.388700e+01 -1.184335e-01 -1.327744e-01 
1.388800e+01 -1.184419e-01 -1.329788e-01 
1.388900e+01 -1.184499e-01 -1.331828e-01 
1.389000e+01 -1.184575e-01 -1.333864e-01 
1.389100e+01 -1.184647e-01 -1.335895e-01 
1.389200e+01 -1.184715e-01 -1.337922e-01 
1.389300e+01 -1.184779e-01 -1.339943e-01 
1.389400e+01 -1.184839e-01 -1.341961e-01 
1.389500e+01 -1.184895e-01 -1.343973e-01 
1.389600e+01 -1.184947e-01 -1.345981e-01 
1.389700e+01 -1.184996e-01 -1.347984e-01 
1.389800e+01 -1.185040e-01 -1.349983e-01 
1.389900e+01 -1.185080e-01 -1.351976e-01 
1.390000e+01 -1.185116e-01 -1.353965e-01 
1.390100e+01 -1.185148e-01 -1.355949e-01 
1.390200e+01 -1.185175e-01 -1.357928e-01 
1.390300e+01 -1.185199e-01 -1.359902e-01 
1.390400e+01 -1.185219e-01 -1.361871e-01 
1.390500e+01 -1.185234e-01 -1.363836e-01 
1.390600e+01 -1.185246e-01 -1.365795e-01 
1.390700e+01 -1.185253e-01 -1.367749e-01 
1.390800e+01 -1.185256e-01 -1.369698e-01 
1.390900e+01 -1.185255e-01 -1.371642e-01 
1.391000e+01 -1.185250e-01 -1.373581e-01 
1.391100e+01 -1.185240e-01 -1.375515e-01 
1.391200e+01 -1.185227e-01 -1.377443e-01 
1.391300e+01 -1.185209e-01 -1.379366e-01 
1.391400e+01 -1.185187e-01 -1.381284e-01 
1.391500e+01 -1.185160e-01 -1.383197e-01 
1.391600e+01 -1.185129e-01 -1.385104e-01 
1.391700e+01 -1.185095e-01 -1.387006e-01 
1.391800e+01 -1.185055e-01 -1.388903e-01 
1.391900e+01 -1.185012e-01 -1.390794e-01 
1.392000e+01 -1.184964e-01 -1.392680e-01 
1.392100e+01 -1.184912e-01 -1.394561e-01 
1.392200e+01 -1.184855e-01 -1.396435e-01 
1.392300e+01 -1.184794e-01 -1.398305e-01 
1.392400e+01 -1.184729e-01 -1.400168e-01 
1.392500e+01 -1.184659e-01 -1.402027e-01 
1.392600e+01 -1.184585e-01 -1.403879e-01 
1.392700e+01 -1.184506e-01 -1.405726e-01 
1.392800e+01 -1.184423e-01 -1.407567e-01 
1.392900e+01 -1.184336e-01 -1.409403e-01 
1.393000e+01 -1.184244e-01 -1.411232e-01 
1.393100e+01 -1.184148e-01 -1.413056e-01 
1.393200e+01 -1.184047e-01 -1.414874e-01 
1.393300e+01 -1.183941e-01 -1.416687e-01 
1.393400e+01 -1.183832e-01 -1.418493e-01 
1.393500e+01 -1.183717e-01 -1.420294e-01 
1.393600e+01 -1.183598e-01 -1.422088e-01 
1.393700e+01 -1.183475e-01 -1.423877e-01 
1.393800e+01 -1.183347e-01 -1.425659e-01 
1.393900e+01 -1.183214e-01 -1.427436e-01 
1.394000e+01 -1.183077e-01 -1.429207e-01 
1.394100e+01 -1.182935e-01 -1.430971e-01 
1.394200e+01 -1.182789e-01 -1.432729e-01 
1.394300e+01 -1.182637e-01 -1.434482e-01 
1.394400e+01 -1.182482e-01 -1.436228e-01 
1.394500e+01 -1.182321e-01 -1.437967e-01 
1.394600e+01 -1.182156e-01 -1.439701e-01 
1.394700e+01 -1.181986e-01 -1.441428e-01 
1.394800e+01 -1.181812e-01 -1.443149e-01 
1.394900e+01 -1.181633e-01 -1.444864e-01 
1.395000e+01 -1.181449e-01 -1.446572e-01 
1.395100e+01 -1.181260e-01 -1.448274e-01 
1.395200e+01 -1.181066e-01 -1.449970e-01 
1.395300e+01 -1.180868e-01 -1.451659e-01 
1.395400e+01 -1.180665e-01 -1.453341e-01 
1.395500e+01 -1.180457e-01 -1.455017e-01 
1.395600e+01 -1.180245e-01 -1.456687e-01 
1.395700e+01 -1.180027e-01 -1.458350e-01 
1.395800e+01 -1.179805e-01 -1.460006e-01 
1.395900e+01 -1.179578e-01 -1.461656e-01 
1.396000e+01 -1.179345e-01 -1.463299e-01 
1.396100e+01 -1.179109e-01 -1.464935e-01 
1.396200e+01 -1.178867e-01 -1.466564e-01 
1.396300e+01 -1.178620e-01 -1.468187e-01 
1.396400e+01 -1.178368e-01 -1.469803e-01 
1.396500e+01 -1.178112e-01 -1.471413e-01 
1.396600e+01 -1.177850e-01 -1.473015e-01 
1.396700e+01 -1.177583e-01 -1.474610e-01 
1.396800e+01 -1.177312e-01 -1.476199e-01 
1.396900e+01 -1.177035e-01 -1.477781e-01 
1.397000e+01 -1.176754e-01 -1.479355e-01 
1.397100e+01 -1.176467e-01 -1.480923e-01 
1.397200e+01 -1.176176e-01 -1.482484e-01 
1.397300e+01 -1.175879e-01 -1.484037e-01 
1.397400e+01 -1.175577e-01 -1.485584e-01 
1.397500e+01 -1.175270e-01 -1.487123e-01 
1.397600e+01 -1.174958e-01 -1.488655e-01 
1.397700e+01 -1.174641e-01 -1.490180e-01 
1.397800e+01 -1.174319e-01 -1.491698e-01 
1.397900e+01 -1.173992e-01 -1.493209e-01 
1.398000e+01 -1.173659e-01 -1.494712e-01 
1.398100e+01 -1.173322e-01 -1.496208e-01 
1.398200e+01 -1.172979e-01 -1.497697e-01 
1.398300e+01 -1.172631e-01 -1.499178e-01 
1.398400e+01 -1.172278e-01 -1.500652e-01 
1.398500e+01 -1.171920e-01 -1.502119e-01 
1.398600e+01 -1.171556e-01 -1.503578e-01 
1.398700e+01 -1.171187e-01 -1.505029e-01 
1.398800e+01 -1.170813e-01 -1.506474e-01 
1.398900e+01 -1.170434e-01 -1.507910e-01 
1.399000e+01 -1.170049e-01 -1.509339e-01 
1.399100e+01 -1.169659e-01 -1.510761e-01 
1.399200e+01 -1.169264e-01 -1.512174e-01 
1.399300e+01 -1.168863e-01 -1.513581e-01 
1.399400e+01 -1.168457e-01 -1.514979e-01 
1.399500e+01 -1.168046e-01 -1.516370e-01 
1.399600e+01 -1.167629e-01 -1.517753e-01 
1.399700e+01 -1.167207e-01 -1.519128e-01 
1.399800e+01 -1.166780e-01 -1.520496e-01 
1.399900e+01 -1.166347e-01 -1.521855e-01 
1.400000e+01 -1.165909e-01 -1.523207e-01 
1.400100e+01 -1.165465e-01 -1.524551e-01 
1.400200e+01 -1.165016e-01 -1.525887e-01 
1.400300e+01 -1.164561e-01 -1.527215e-01 
1.400400e+01 -1.164101e-01 -1.528535e-01 
1.400500e+01 -1.163635e-01 -1.529847e-01 
1.400600e+01 -1.163164e-01 -1.531151e-01 
1.400700e+01 -1.162688e-01 -1.532447e-01 
1.400800e+01 -1.162205e-01 -1.533735e-01 
1.400900e+01 -1.161718e-01 -1.535015e-01 
1.401000e+01 -1.161224e-01 -1.536286e-01 
1.401100e+01 -1.160726e-01 -1.537550e-01 
1.401200e+01 -1.160221e-01 -1.538805e-01 
1.401300e+01 -1.159711e-01 -1.540052e-01 
1.401400e+01 -1.159196e-01 -1.541290e-01 
1.401500e+01 -1.158674e-01 -1.542521e-01 
1.401600e+01 -1.158147e-01 -1.543743e-01 
1.401700e+01 -1.157615e-01 -1.544957e-01 
1.401800e+01 -1.157077e-01 -1.546162e-01 
1.401900e+01 -1.156533e-01 -1.547359e-01 
1.402000e+01 -1.155983e-01 -1.548548e-01 
1.402100e+01 -1.155428e-01 -1.549728e-01 
1.402200e+01 -1.154867e-01 -1.550899e-01 
1.402300e+01 -1.154300e-01 -1.552063e-01 
1.402400e+01 -1.153727e-01 -1.553217e-01 
1.402500e+01 -1.153149e-01 -1.554363e-01 
1.402600e+01 -1.152565e-01 -1.555500e-01 
1.402700e+01 -1.151975e-01 -1.556629e-01 
1.402800e+01 -1.151380e-01 -1.557749e-01 
1.402900e+01 -1.150778e-01 -1.558861e-01 
1.403000e+01 -1.150171e-01 -1.559963e-01 
1.403100e+01 -1.149558e-01 -1.561057e-01 
1.403200e+01 -1.148939e-01 -1.562143e-01 
1.403300e+01 -1.148314e-01 -1.563219e-01 
1.403400e+01 -1.147683e-01 -1.564287e-01 
1.403500e+01 -1.147047e-01 -1.565345e-01 
1.403600e+01 -1.146404e-01 -1.566395e-01 
1.403700e+01 -1.145756e-01 -1.567436e-01 
1.403800e+01 -1.145102e-01 -1.568468e-01 
1.403900e+01 -1.144441e-01 -1.569491e-01 
1.404000e+01 -1.143775e-01 -1.570505e-01 
1.404100e+01 -1.143103e-01 -1.571510e-01 
1.404200e+01 -1.142425e-01 -1.572506e-01 
1.404300e+01 -1.141740e-01 -1.573493e-01 
1.404400e+01 -1.141050e-01 -1.574471e-01 
1.404500e+01 -1.140354e-01 -1.575440e-01 
1.404600e+01 -1.139652e-01 -1.576400e-01 
1.404700e+01 -1.138943e-01 -1.577350e-01 
1.404800e+01 -1.138229e-01 -1.578291e-01 
1.404900e+01 -1.137508e-01 -1.579223e-01 
1.405000e+01 -1.136782e-01 -1.580146e-01 
1.405100e+01 -1.136049e-01 -1.581059e-01 
1.405200e+01 -1.135310e-01 -1.581963e-01 
1.405300e+01 -1.134566e-01 -1.582858e-01 
1.405400e+01 -1.133814e-01 -1.583744e-01 
1.405500e+01 -1.133057e-01 -1.584620e-01 
1.405600e+01 -1.132294e-01 -1.585486e-01 
1.405700e+01 -1.131524e-01 -1.586344e-01 
1.405800e+01 -1.130749e-01 -1.587191e-01 
1.405900e+01 -1.129967e-01 -1.588030e-01 
1.406000e+01 -1.129179e-01 -1.588858e-01 
1.406100e+01 -1.128384e-01 -1.589677e-01 
1.406200e+01 -1.127584e-01 -1.590487e-01 
1.406300e+01 -1.126777e-01 -1.591287e-01 
1.406400e+01 -1.125964e-01 -1.592078e-01 
1.406500e+01 -1.125144e-01 -1.592858e-01 
1.406600e+01 -1.124319e-01 -1.593629e-01 
1.406700e+01 -1.123487e-01 -1.594391e-01 
1.406800e+01 -1.122648e-01 -1.595142e-01 
1.406900e+01 -1.121804e-01 -1.595884e-01 
1.407000e+01 -1.120953e-01 -1.596616e-01 
1.407100e+01 -1.120095e-01 -1.597339e-01 
1.407200e+01 -1.119232e-01 -1.598051e-01 
1.407300e+01 -1.118362e-01 -1.598754e-01 
1.407400e+01 -1.117485e-01 -1.599447e-01 
1.407500e+01 -1.116602e-01 -1.600130e-01 
1.407600e+01 -1.115713e-01 -1.600803e-01 
1.407700e+01 -1.114817e-01 -1.601466e-01 
1.407800e+01 -1.113915e-01 -1.602119e-01 
1.407900e+01 -1.113007e-01 -1.602762e-01 
1.408000e+01 -1.112092e-01 -1.603395e-01 
1.408100e+01 -1.111170e-01 -1.604018e-01 
1.408200e+01 -1.110242e-01 -1.604631e-01 
1.408300e+01 -1.109308e-01 -1.605233e-01 
1.408400e+01 -1.108367e-01 -1.605826e-01 
1.408500e+01 -1.107419e-01 -1.606409e-01 
1.408600e+01 -1.106465e-01 -1.606981e-01 
1.408700e+01 -1.105504e-01 -1.607543e-01 
1.408800e+01 -1.104537e-01 -1.608095e-01 
1.408900e+01 -1.103564e-01 -1.608637e-01 
1.409000e+01 -1.102583e-01 -1.609168e-01 
1.409100e+01 -1.101596e-01 -1.609689e-01 
1.409200e+01 -1.100603e-01 -1.610200e-01 
1.409300e+01 -1.099603e-01 -1.610701e-01 
1.409400e+01 -1.098596e-01 -1.611191e-01 
1.409500e+01 -1.097583e-01 -1.611671e-01 
1.409600e+01 -1.096563e-01 -1.612140e-01 
1.409700e+01 -1.095536e-01 -1.612599e-01 
1.409800e+01 -1.094503e-01 -1.613047e-01 
1.409900e+01 -1.093463e-01 -1.613485e-01 
1.410000e+01 -1.092416e-01 -1.613913e-01 
1.410100e+01 -1.091362e-01 -1.614330e-01 
1.410200e+01 -1.090302e-01 -1.614736e-01 
1.410300e+01 -1.089235e-01 -1.615132e-01 
1.410400e+01 -1.088162e-01 -1.615518e-01 
1.410500e+01 -1.087081e-01 -1.615892e-01 
1.410600e+01 -1.085994e-01 -1.616256e-01 
1.410700e+01 -1.084900e-01 -1.616610e-01 
1.410800e+01 -1.083800e-01 -1.616952e-01 
1.410900e+01 -1.082692e-01 -1.617284e-01 
1.411000e+01 -1.081578e-01 -1.617606e-01 
1.411100e+01 -1.080457e-01 -1.617916e-01 
1.411200e+01 -1.079329e-01 -1.618216e-01 
1.411300e+01 -1.078194e-01 -1.618505e-01 
1.411400e+01 -1.077052e-01 -1.618783e-01 
1.411500e+01 -1.075904e-01 -1.619050e-01 
1.411600e+01 -1.074748e-01 -1.619307e-01 
1.411700e+01 -1.073586e-01 -1.619552e-01 
1.411800e+01 -1.072417e-01 -1.619787e-01 
1.411900e+01 -1.071241e-01 -1.620011e-01 
1.412000e+01 -1.070058e-01 -1.620224e-01 
1.412100e+01 -1.068868e-01 -1.620425e-01 
1.412200e+01 -1.067671e-01 -1.620616e-01 
1.412300e+01 -1.066468e-01 -1.620796e-01 
1.412400e+01 -1.065257e-01 -1.620965e-01 
1.412500e+01 -1.064039e-01 -1.621123e-01 
1.412600e+01 -1.062815e-01 -1.621269e-01 
1.412700e+01 -1.061583e-01 -1.621405e-01 
1.412800e+01 -1.060344e-01 -1.621530e-01 
1.412900e+01 -1.059099e-01 -1.621643e-01 
1.413000e+01 -1.057846e-01 -1.621745e-01 
1.413100e+01 -1.056586e-01 -1.621836e-01 
1.413200e+01 -1.055320e-01 -1.621916e-01 
1.413300e+01 -1.054046e-01 -1.621985e-01 
1.413400e+01 -1.052765e-01 -1.622042e-01 
1.413500e+01 -1.051477e-01 -1.622089e-01 
1.413600e+01 -1.050182e-01 -1.622124e-01 
1.413700e+01 -1.048880e-01 -1.622147e-01 
1.413800e+01 -1.047571e-01 -1.622160e-01 
1.413900e+01 -1.046255e-01 -1.622161e-01 
1.414000e+01 -1.044931e-01 -1.622150e-01 
1.414100e+01 -1.043601e-01 -1.622128e-01 
1.414200e+01 -1.042263e-01 -1.622095e-01 
1.414300e+01 -1.040919e-01 -1.622051e-01 
1.414400e+01 -1.039567e-01 -1.621995e-01 
1.414500e+01 -1.038208e-01 -1.621928e-01 
1.414600e+01 -1.036841e-01 -1.621849e-01 
1.414700e+01 -1.035468e-01 -1.621758e-01 
1.414800e+01 -1.034087e-01 -1.621657e-01 
1.414900e+01 -1.032699e-01 -1.621543e-01 
1.415000e+01 -1.031304e-01 -1.621418e-01 
1.415100e+01 -1.029902e-01 -1.621282e-01 
1.415200e+01 -1.028493e-01 -1.621134e-01 
1.415300e+01 -1.027076e-01 -1.620974e-01 
1.415400e+01 -1.025652e-01 -1.620803e-01 
1.415500e+01 -1.024221e-01 -1.620620e-01 
1.415600e+01 -1.022782e-01 -1.620426e-01 
1.415700e+01 -1.021337e-01 -1.620220e-01 
1.415800e+01 -1.019884e-01 -1.620002e-01 
1.415900e+01 -1.018423e-01 -1.619773e-01 
1.416000e+01 -1.016956e-01 -1.619531e-01 
1.416100e+01 -1.015481e-01 -1.619278e-01 
1.416200e+01 -1.013999e-01 -1.619014e-01 
1.416300e+01 -1.012509e-01 -1.618737e-01 
1.416400e+01 -1.011012e-01 -1.618449e-01 
1.416500e+01 -1.009508e-01 -1.618149e-01 
1.416600e+01 -1.007996e-01 -1.617837e-01 
1.416700e+01 -1.006478e-01 -1.617513e-01 
1.416800e+01 -1.004951e-01 -1.617178e-01 
1.416900e+01 -1.003418e-01 -1.616831e-01 
1.417000e+01 -1.001877e-01 -1.616471e-01 
1.417100e+01 -1.000328e-01 -1.616100e-01 
1.417200e+01 -9.987724e-02 -1.615717e-01 
1.417300e+01 -9.972092e-02 -1.615322e-01 
1.417400e+01 -9.956386e-02 -1.614915e-01 
1.417500e+01 -9.940606e-02 -1.614496e-01 
1.417600e+01 -9.924751e-02 -1.614065e-01 
1.417700e+01 -9.908822e-02 -1.613622e-01 
1.417800e+01 -9.892819e-02 -1.613167e-01 
1.417900e+01 -9.876741e-02 -1.612700e-01 
1.418000e+01 -9.860589e-02 -1.612221e-01 
1.418100e+01 -9.844362e-02 -1.611730e-01 
1.418200e+01 -9.828060e-02 -1.611227e-01 
1.418300e+01 -9.811683e-02 -1.610712e-01 
1.418400e+01 -9.795232e-02 -1.610185e-01 
1.418500e+01 -9.778706e-02 -1.609646e-01 
1.418600e+01 -9.762105e-02 -1.609094e-01 
1.418700e+01 -9.745428e-02 -1.608530e-01 
1.418800e+01 -9.728677e-02 -1.607955e-01 
1.418900e+01 -9.711850e-02 -1.607367e-01 
1.419000e+01 -9.694948e-02 -1.606766e-01 
1.419100e+01 -9.677971e-02 -1.606154e-01 
1.419200e+01 -9.660918e-02 -1.605530e-01 
1.419300e+01 -9.643790e-02 -1.604893e-01 
1.419400e+01 -9.626587e-02 -1.604244e-01 
1.419500e+01 -9.609307e-02 -1.603583e-01 
1.419600e+01 -9.591952e-02 -1.602909e-01 
1.419700e+01 -9.574522e-02 -1.602223e-01 
1.419800e+01 -9.557015e-02 -1.601525e-01 
1.419900e+01 -9.539433e-02 -1.600815e-01 
1.420000e+01 -9.521775e-02 -1.600092e-01 
1.420100e+01 -9.504041e-02 -1.599357e-01 
1.420200e+01 -9.486231e-02 -1.598609e-01 
1.420300e+01 -9.468344e-02 -1.597850e-01 
1.420400e+01 -9.450382e-02 -1.597078e-01 
1.420500e+01 -9.432343e-02 -1.596293e-01 
1.420600e+01 -9.414228e-02 -1.595496e-01 
1.420700e+01 -9.396037e-02 -1.594687e-01 
1.420800e+01 -9.377769e-02 -1.593865e-01 
1.420900e+01 -9.359425e-02 -1.593031e-01 
1.421000e+01 -9.341004e-02 -1.592185e-01 
1.421100e+01 -9.322507e-02 -1.591326e-01 
1.421200e+01 -9.303934e-02 -1.590454e-01 
1.421300e+01 -9.285283e-02 -1.589570e-01 
1.421400e+01 -9.266556e-02 -1.588674e-01 
1.421500e+01 -9.247752e-02 -1.587765e-01 
1.421600e+01 -9.228871e-02 -1.586843e-01 
1.421700e+01 -9.209914e-02 -1.585909e-01 
1.421800e+01 -9.190879e-02 -1.584963e-01 
1.421900e+01 -9.171768e-02 -1.584004e-01 
1.422000e+01 -9.152580e-02 -1.583032e-01 
1.422100e+01 -9.133314e-02 -1.582048e-01 
1.422200e+01 -9.113972e-02 -1.581052e-01 
1.422300e+01 -9.094552e-02 -1.580042e-01 
1.422400e+01 -9.075055e-02 -1.579021e-01 
1.422500e+01 -9.055481e-02 -1.577986e-01 
1.422600e+01 -9.035829e-02 -1.576939e-01 
1.422700e+01 -9.016101e-02 -1.575880e-01 
1.422800e+01 -8.996294e-02 -1.574807e-01 
1.422900e+01 -8.976411e-02 -1.573722e-01 
1.423000e+01 -8.956450e-02 -1.572625e-01 
1.423100e+01 -8.936411e-02 -1.571515e-01 
1.423200e+01 -8.916295e-02 -1.570392e-01 
1.423300e+01 -8.896102e-02 -1.569256e-01 
1.423400e+01 -8.875831e-02 -1.568108e-01 
1.423500e+01 -8.855482e-02 -1.566947e-01 
1.423600e+01 -8.835055e-02 -1.565774e-01 
1.423700e+01 -8.814551e-02 -1.564587e-01 
1.423800e+01 -8.793969e-02 -1.563388e-01 
1.423900e+01 -8.773310e-02 -1.562177e-01 
1.424000e+01 -8.752572e-02 -1.560952e-01 
1.424100e+01 -8.731757e-02 -1.559715e-01 
1.424200e+01 -8.710863e-02 -1.558465e-01 
1.424300e+01 -8.689892e-02 -1.557202e-01 
1.424400e+01 -8.668843e-02 -1.555927e-01 
1.424500e+01 -8.647716e-02 -1.554639e-01 
1.424600e+01 -8.626511e-02 -1.553338e-01 
1.424700e+01 -8.605228e-02 -1.552024e-01 
1.424800e+01 -8.583867e-02 -1.550698e-01 
1.424900e+01 -8.562427e-02 -1.549358e-01 
1.425000e+01 -8.540910e-02 -1.548006e-01 
1.425100e+01 -8.519314e-02 -1.546641e-01 
1.425200e+01 -8.497641e-02 -1.545264e-01 
1.425300e+01 -8.475889e-02 -1.543873e-01 
1.425400e+01 -8.454059e-02 -1.542470e-01 
1.425500e+01 -8.432151e-02 -1.541054e-01 
1.425600e+01 -8.410164e-02 -1.539625e-01 
1.425700e+01 -8.388100e-02 -1.538183e-01 
1.425800e+01 -8.365956e-02 -1.536728e-01 
1.425900e+01 -8.343735e-02 -1.535261e-01 
1.426000e+01 -8.321435e-02 -1.533780e-01 
1.426100e+01 -8.299057e-02 -1.532287e-01 
1.426200e+01 -8.276601e-02 -1.530781e-01 
1.426300e+01 -8.254066e-02 -1.529262e-01 
1.426400e+01 -8.231453e-02 -1.527730e-01 
1.426500e+01 -8.208762e-02 -1.526185e-01 
1.426600e+01 -8.185992e-02 -1.524628e-01 
1.426700e+01 -8.163144e-02 -1.523057e-01 
1.426800e+01 -8.140217e-02 -1.521474e-01 
1.426900e+01 -8.117212e-02 -1.519878e-01 
1.427000e+01 -8.094128e-02 -1.518269e-01 
1.427100e+01 -8.070966e-02 -1.516647e-01 
1.427200e+01 -8.047725e-02 -1.515012e-01 
1.427300e+01 -8.024406e-02 -1.513364e-01 
1.427400e+01 -8.001009e-02 -1.511703e-01 
1.427500e+01 -7.977533e-02 -1.510029e-01 
1.427600e+01 -7.953978e-02 -1.508343e-01 
1.427700e+01 -7.930345e-02 -1.506643e-01 
1.427800e+01 -7.906634e-02 -1.504931e-01 
1.427900e+01 -7.882844e-02 -1.503206e-01 
1.428000e+01 -7.858975e-02 -1.501467e-01 
1.428100e+01 -7.835028e-02 -1.499716e-01 
1.428200e+01 -7.811003e-02 -1.497952e-01 
1.428300e+01 -7.786899e-02 -1.496175e-01 
1.428400e+01 -7.762717e-02 -1.494385e-01 
1.428500e+01 -7.738456e-02 -1.492582e-01 
1.428600e+01 -7.714116e-02 -1.490766e-01 
1.428700e+01 -7.689698e-02 -1.488938e-01 
1.428800e+01 -7.665202e-02 -1.487096e-01 
1.428900e+01 -7.640627e-02 -1.485241e-01 
1.429000e+01 -7.615974e-02 -1.483374e-01 
1.429100e+01 -7.591242e-02 -1.481493e-01 
1.429200e+01 -7.566432e-02 -1.479600e-01 
1.429300e+01 -7.541543e-02 -1.477693e-01 
1.429400e+01 -7.516576e-02 -1.475774e-01 
1.429500e+01 -7.491530e-02 -1.473842e-01 
1.429600e+01 -7.466406e-02 -1.471896e-01 
1.429700e+01 -7.441204e-02 -1.469938e-01 
1.429800e+01 -7.415923e-02 -1.467967e-01 
1.429900e+01 -7.390564e-02 -1.465983e-01 
1.430000e+01 -7.365127e-02 -1.463986e-01 
1.430100e+01 -7.339611e-02 -1.461976e-01 
1.430200e+01 -7.314017e-02 -1.459953e-01 
1.430300e+01 -7.288345e-02 -1.457918e-01 
1.430400e+01 -7.262595e-02 -1.455869e-01 
1.430500e+01 -7.236766e-02 -1.453807e-01 
1.430600e+01 -7.210859e-02 -1.451733e-01 
1.430700e+01 -7.184874e-02 -1.449645e-01 
1.430800e+01 -7.158810e-02 -1.447545e-01 
1.430900e+01 -7.132669e-02 -1.445431e-01 
1.431000e+01 -7.106449e-02 -1.443305e-01 
1.431100e+01 -7.080151e-02 -1.441166e-01 
1.431200e+01 -7.053775e-02 -1.439014e-01 
1.431300e+01 -7.027322e-02 -1.436849e-01 
1.431400e+01 -7.000790e-02 -1.434671e-01 
1.431500e+01 -6.974180e-02 -1.432480e-01 
1.431600e+01 -6.947492e-02 -1.430276e-01 
1.431700e+01 -6.920726e-02 -1.428059e-01 
1.431800e+01 -6.893883e-02 -1.425830e-01 
1.431900e+01 -6.866961e-02 -1.423587e-01 
1.432000e+01 -6.839962e-02 -1.421332e-01 
1.432100e+01 -6.812885e-02 -1.419064e-01 
1.432200e+01 -6.785730e-02 -1.416782e-01 
1.432300e+01 -6.758497e-02 -1.414488e-01 
1.432400e+01 -6.731187e-02 -1.412181e-01 
1.432500e+01 -6.703799e-02 -1.409862e-01 
1.432600e+01 -6.676334e-02 -1.407529e-01 
1.432700e+01 -6.648791e-02 -1.405183e-01 
1.432800e+01 -6.621170e-02 -1.402825e-01 
1.432900e+01 -6.593472e-02 -1.400454e-01 
1.433000e+01 -6.565697e-02 -1.398070e-01 
1.433100e+01 -6.537844e-02 -1.395673e-01 
1.433200e+01 -6.509914e-02 -1.393263e-01 
1.433300e+01 -6.481906e-02 -1.390840e-01 
1.433400e+01 -6.453822e-02 -1.388405e-01 
1.433500e+01 -6.425660e-02 -1.385956e-01 
1.433600e+01 -6.397421e-02 -1.383495e-01 
1.433700e+01 -6.369105e-02 -1.381021e-01 
1.433800e+01 -6.340712e-02 -1.378535e-01 
1.433900e+01 -6.312241e-02 -1.376035e-01 
1.434000e+01 -6.283694e-02 -1.373523e-01 
1.434100e+01 -6.255070e-02 -1.370998e-01 
1.434200e+01 -6.226370e-02 -1.368460e-01 
1.434300e+01 -6.197592e-02 -1.365909e-01 
1.434400e+01 -6.168738e-02 -1.363346e-01 
1.434500e+01 -6.139807e-02 -1.360770e-01 
1.434600e+01 -6.110800e-02 -1.358181e-01 
1.434700e+01 -6.081716e-02 -1.355579e-01 
1.434800e+01 -6.052555e-02 -1.352965e-01 
1.434900e+01 -6.023318e-02 -1.350337e-01 
1.435000e+01 -5.994005e-02 -1.347698e-01 
1.435100e+01 -5.964616e-02 -1.345045e-01 
1.435200e+01 -5.935150e-02 -1.342380e-01 
1.435300e+01 -5.905608e-02 -1.339702e-01 
1.435400e+01 -5.875990e-02 -1.337011e-01 
1.435500e+01 -5.846296e-02 -1.334308e-01 
1.435600e+01 -5.816526e-02 -1.331592e-01 
1.435700e+01 -5.786680e-02 -1.328863e-01 
1.435800e+01 -5.756759e-02 -1.326122e-01 
1.435900e+01 -5.726761e-02 -1.323368e-01 
1.436000e+01 -5.696688e-02 -1.320602e-01 
1.436100e+01 -5.666540e-02 -1.317822e-01 
1.436200e+01 -5.636316e-02 -1.315031e-01 
1.436300e+01 -5.606016e-02 -1.312226e-01 
1.436400e+01 -5.575641e-02 -1.309409e-01 
1.436500e+01 -5.545191e-02 -1.306580e-01 
1.436600e+01 -5.514666e-02 -1.303738e-01 
1.436700e+01 -5.484065e-02 -1.300883e-01 
1.436800e+01 -5.453390e-02 -1.298016e-01 
1.436900e+01 -5.422639e-02 -1.295136e-01 
1.437000e+01 -5.391814e-02 -1.292244e-01 
1.437100e+01 -5.360914e-02 -1.289339e-01 
1.437200e+01 -5.329939e-02 -1.286422e-01 
1.437300e+01 -5.298889e-02 -1.283492e-01 
1.437400e+01 -5.267765e-02 -1.280550e-01 
1.437500e+01 -5.236567e-02 -1.277595e-01 
1.437600e+01 -5.205294e-02 -1.274628e-01 
1.437700e+01 -5.173947e-02 -1.271648e-01 
1.437800e+01 -5.142526e-02 -1.268656e-01 
1.437900e+01 -5.111030e-02 -1.265651e-01 
1.438000e+01 -5.079461e-02 -1.262635e-01 
1.438100e+01 -5.047818e-02 -1.259605e-01 
1.438200e+01 -5.016101e-02 -1.256564e-01 
1.438300e+01 -4.984310e-02 -1.253510e-01 
1.438400e+01 -4.952446e-02 -1.250443e-01 
1.438500e+01 -4.920508e-02 -1.247365e-01 
1.438600e+01 -4.888496e-02 -1.244273e-01 
1.438700e+01 -4.856412e-02 -1.241170e-01 
1.438800e+01 -4.824254e-02 -1.238054e-01 
1.438900e+01 -4.792023e-02 -1.234927e-01 
1.439000e+01 -4.759719e-02 -1.231786e-01 
1.439100e+01 -4.727342e-02 -1.228634e-01 
1.439200e+01 -4.694893e-02 -1.225469e-01 
1.439300e+01 -4.662370e-02 -1.222292e-01 
1.439400e+01 -4.629775e-02 -1.219103e-01 
1.439500e+01 -4.597108e-02 -1.215902e-01 
1.439600e+01 -4.564368e-02 -1.212688e-01 
1.439700e+01 -4.531556e-02 -1.209463e-01 
1.439800e+01 -4.498672e-02 -1.206225e-01 
1.439900e+01 -4.465716e-02 -1.202975e-01 
1.440000e+01 -4.432688e-02 -1.199713e-01 
1.440100e+01 -4.399588e-02 -1.196438e-01 
1.440200e+01 -4.366416e-02 -1.193152e-01 
1.440300e+01 -4.333173e-02 -1.189854e-01 
1.440400e+01 -4.299859e-02 -1.186543e-01 
1.440500e+01 -4.266473e-02 -1.183221e-01 
1.440600e+01 -4.233015e-02 -1.179886e-01 
1.440700e+01 -4.199487e-02 -1.176540e-01 
1.440800e+01 -4.165888e-02 -1.173181e-01 
1.440900e+01 -4.132218e-02 -1.169811e-01 
1.441000e+01 -4.098477e-02 -1.166429e-01 
1.441100e+01 -4.064665e-02 -1.163034e-01 
1.441200e+01 -4.030783e-02 -1.159628e-01 
1.441300e+01 -3.996831e-02 -1.156210e-01 
1.441400e+01 -3.962809e-02 -1.152780e-01 
1.441500e+01 -3.928716e-02 -1.149338e-01 
1.441600e+01 -3.894553e-02 -1.145884e-01 
1.441700e+01 -3.860321e-02 -1.142419e-01 
1.441800e+01 -3.826019e-02 -1.138941e-01 
1.441900e+01 -3.791647e-02 -1.135452e-01 
1.442000e+01 -3.757206e-02 -1.131951e-01 
1.442100e+01 -3.722696e-02 -1.128438e-01 
1.442200e+01 -3.688116e-02 -1.124914e-01 
1.442300e+01 -3.653468e-02 -1.121378e-01 
1.442400e+01 -3.618750e-02 -1.117830e-01 
1.442500e+01 -3.583964e-02 -1.114270e-01 
1.442600e+01 -3.549109e-02 -1.110699e-01 
1.442700e+01 -3.514186e-02 -1.107116e-01 
1.442800e+01 -3.479194e-02 -1.103522e-01 
1.442900e+01 -3.444134e-02 -1.099916e-01 
1.443000e+01 -3.409006e-02 -1.096298e-01 
1.443100e+01 -3.373810e-02 -1.092669e-01 
1.443200e+01 -3.338547e-02 -1.089028e-01 
1.443300e+01 -3.303216e-02 -1.085376e-01 
1.443400e+01 -3.267817e-02 -1.081712e-01 
1.443500e+01 -3.232351e-02 -1.078037e-01 
1.443600e+01 -3.196818e-02 -1.074350e-01 
1.443700e+01 -3.161218e-02 -1.070652e-01 
1.443800e+01 -3.125551e-02 -1.066943e-01 
1.443900e+01 -3.089818e-02 -1.063222e-01 
1.444000e+01 -3.054018e-02 -1.059490e-01 
1.444100e+01 -3.018151e-02 -1.055746e-01 
1.444200e+01 -2.982218e-02 -1.051991e-01 
1.444300e+01 -2.946220e-02 -1.048225e-01 
1.444400e+01 -2.910155e-02 -1.044447e-01 
1.444500e+01 -2.874024e-02 -1.040659e-01 
1.444600e+01 -2.837828e-02 -1.036859e-01 
1.444700e+01 -2.801567e-02 -1.033047e-01 
1.444800e+01 -2.765240e-02 -1.029225e-01 
1.444900e+01 -2.728848e-02 -1.025392e-01 
1.445000e+01 -2.692392e-02 -1.021547e-01 
1.445100e+01 -2.655870e-02 -1.017691e-01 
1.445200e+01 -2.619284e-02 -1.013824e-01 
1.445300e+01 -2.582633e-02 -1.009946e-01 
1.445400e+01 -2.545919e-02 -1.006057e-01 
1.445500e+01 -2.509140e-02 -1.002157e-01 
1.445600e+01 -2.472297e-02 -9.982462e-02 
1.445700e+01 -2.435390e-02 -9.943242e-02 
1.445800e+01 -2.398420e-02 -9.903913e-02 
1.445900e+01 -2.361387e-02 -9.864474e-02 
1.446000e+01 -2.324290e-02 -9.824926e-02 
1.446100e+01 -2.287130e-02 -9.785270e-02 
1.446200e+01 -2.249908e-02 -9.745505e-02 
1.446300e+01 -2.212622e-02 -9.705632e-02 
1.446400e+01 -2.175274e-02 -9.665651e-02 
1.446500e+01 -2.137864e-02 -9.625562e-02 
1.446600e+01 -2.100392e-02 -9.585366e-02 
1.446700e+01 -2.062858e-02 -9.545062e-02 
1.446800e+01 -2.025261e-02 -9.504652e-02 
1.446900e+01 -1.987604e-02 -9.464135e-02 
1.447000e+01 -1.949885e-02 -9.423511e-02 
1.447100e+01 -1.912104e-02 -9.382782e-02 
1.447200e+01 -1.874263e-02 -9.341946e-02 
1.447300e+01 -1.836361e-02 -9.301005e-02 
1.447400e+01 -1.798398e-02 -9.259958e-02 
1.447500e+01 -1.760375e-02 -9.218807e-02 
1.447600e+01 -1.722291e-02 -9.177550e-02 
1.447700e+01 -1.684148e-02 -9.136189e-02 
1.447800e+01 -1.645944e-02 -9.094724e-02 
1.447900e+01 -1.607681e-02 -9.053155e-02 
1.448000e+01 -1.569358e-02 -9.011482e-02 
1.448100e+01 -1.530976e-02 -8.969705e-02 
1.448200e+01 -1.492535e-02 -8.927826e-02 
1.448300e+01 -1.454036e-02 -8.885843e-02 
1.448400e+01 -1.415477e-02 -8.843758e-02 
1.448500e+01 -1.376860e-02 -8.801571e-02 
1.448600e+01 -1.338184e-02 -8.759281e-02 
1.448700e+01 -1.299451e-02 -8.716890e-02 
1.448800e+01 -1.260660e-02 -8.674398e-02 
1.448900e+01 -1.221811e-02 -8.631804e-02 
1.449000e+01 -1.182904e-02 -8.589109e-02 
1.449100e+01 -1.143940e-02 -8.546314e-02 
1.449200e+01 -1.104919e-02 -8.503419e-02 
1.449300e+01 -1.065842e-02 -8.460423e-02 
1.449400e+01 -1.026708e-02 -8.417328e-02 
1.449500e+01 -9.875169e-03 -8.374134e-02 
1.449600e+01 -9.482701e-03 -8.330840e-02 
1.449700e+01 -9.089672e-03 -8.287448e-02 
1.449800e+01 -8.696086e-03 -8.243957e-02 
1.449900e+01 -8.301944e-03 -8.200368e-02 
1.450000e+01 -7.907249e-03 -8.156681e-02 
1.450100e+01 -7.512002e-03 -8.112896e-02 
1.450200e+01 -7.116207e-03 -8.069015e-02 
1.450300e+01 -6.719865e-03 -8.025036e-02 
1.450400e+01 -6.322978e-03 -7.980961e-02 
1.450500e+01 -5.925549e-03 -7.936789e-02 
1.450600e+01 -5.527580e-03 -7.892522e-02 
1.450700e+01 -5.129073e-03 -7.848158e-02 
1.450800e+01 -4.730030e-03 -7.803700e-02 
1.450900e+01 -4.330454e-03 -7.759146e-02 
1.451000e+01 -3.930347e-03 -7.714498e-02 
1.451100e+01 -3.529711e-03 -7.669755e-02 
1.451200e+01 -3.128548e-03 -7.624918e-02 
1.451300e+01 -2.726861e-03 -7.579987e-02 
1.451400e+01 -2.324653e-03 -7.534963e-02 
1.451500e+01 -1.921925e-03 -7.489846e-02 
1.451600e+01 -1.518679e-03 -7.444635e-02 
1.451700e+01 -1.114919e-03 -7.399333e-02 
1.451800e+01 -7.106466e-04 -7.353938e-02 
1.451900e+01 -3.058637e-04 -7.308452e-02 
1.452000e+01 9.942694e-05 -7.262874e-02 
1.452100e+01 5.052230e-04 -7.217205e-02 
1.452200e+01 9.115220e-04 -7.171445e-02 
1.452300e+01 1.318322e-03 -7.125595e-02 
1.452400e+01 1.725619e-03 -7.079654e-02 
1.452500e+01 2.133413e-03 -7.033624e-02 
1.452600e+01 2.541700e-03 -6.987505e-02 
1.452700e+01 2.950477e-03 -6.941296e-02 
1.452800e+01 3.359743e-03 -6.894999e-02 
1.452900e+01 3.769495e-03 -6.848613e-02 
1.453000e+01 4.179731e-03 -6.802139e-02 
1.453100e+01 4.590447e-03 -6.755577e-02 
1.453200e+01 5.001642e-03 -6.708928e-02 
1.453300e+01 5.413313e-03 -6.662193e-02 
1.453400e+01 5.825457e-03 -6.615370e-02 
1.453500e+01 6.238073e-03 -6.568461e-02 
1.453600e+01 6.651156e-03 -6.521466e-02 
1.453700e+01 7.064706e-03 -6.474386e-02 
1.453800e+01 7.478719e-03 -6.427220e-02 
1.453900e+01 7.893192e-03 -6.379970e-02 
1.454000e+01 8.308124e-03 -6.332635e-02 
1.454100e+01 8.723511e-03 -6.285216e-02 
1.454200e+01 9.139351e-03 -6.237713e-02 
1.454300e+01 9.555642e-03 -6.190126e-02 
1.454400e+01 9.972380e-03 -6.142457e-02 
1.454500e+01 1.038956e-02 -6.094705e-02 
1.454600e+01 1.080719e-02 -6.046870e-02 
1.454700e+01 1.122525e-02 -5.998954e-02 
1.454800e+01 1.164376e-02 -5.950956e-02 
1.454900e+01 1.206270e-02 -5.902877e-02 
1.455000e+01 1.248206e-02 -5.854717e-02 
1.455100e+01 1.290186e-02 -5.806476e-02 
1.455200e+01 1.332209e-02 -5.758156e-02 
1.455300e+01 1.374274e-02 -5.709756e-02 
1.455400e+01 1.416381e-02 -5.661276e-02 
1.455500e+01 1.458529e-02 -5.612717e-02 
1.455600e+01 1.500720e-02 -5.564080e-02 
1.455700e+01 1.542951e-02 -5.515365e-02 
1.455800e+01 1.585224e-02 -5.466572e-02 
1.455900e+01 1.627538e-02 -5.417701e-02 
1.456000e+01 1.669891e-02 -5.368754e-02 
1.456100e+01 1.712285e-02 -5.319730e-02 
1.456200e+01 1.754719e-02 -5.270629e-02 
1.456300e+01 1.797193e-02 -5.221453e-02 
1.456400e+01 1.839706e-02 -5.172201e-02 
1.456500e+01 1.882258e-02 -5.122874e-02 
1.456600e+01 1.924849e-02 -5.073472e-02 
1.456700e+01 1.967478e-02 -5.023996e-02 
1.456800e+01 2.010145e-02 -4.974446e-02 
1.456900e+01 2.052851e-02 -4.924823e-02 
1.457000e+01 2.095594e-02 -4.875127e-02 
1.457100e+01 2.138374e-02 -4.825357e-02 
1.457200e+01 2.181191e-02 -4.775516e-02 
1.457300e+01 2.224046e-02 -4.725602e-02 
1.457400e+01 2.266936e-02 -4.675618e-02 
1.457500e+01 2.309863e-02 -4.625561e-02 
1.457600e+01 2.352826e-02 -4.575435e-02 
1.457700e+01 2.395824e-02 -4.525238e-02 
1.457800e+01 2.438858e-02 -4.474971e-02 
1.457900e+01 2.481927e-02 -4.424634e-02 
1.458000e+01 2.525030e-02 -4.374229e-02 
1.458100e+01 2.568168e-02 -4.323755e-02 
1.458200e+01 2.611340e-02 -4.273212e-02 
1.458300e+01 2.654546e-02 -4.222602e-02 
1.458400e+01 2.697785e-02 -4.171924e-02 
1.458500e+01 2.741058e-02 -4.121180e-02 
1.458600e+01 2.784363e-02 -4.070368e-02 
1.458700e+01 2.827701e-02 -4.019491e-02 
1.458800e+01 2.871072e-02 -3.968548e-02 
1.458900e+01 2.914474e-02 -3.917539e-02 
1.459000e+01 2.957909e-02 -3.866466e-02 
1.459100e+01 3.001374e-02 -3.815328e-02 
1.459200e+01 3.044871e-02 -3.764126e-02 
1.459300e+01 3.088398e-02 -3.712860e-02 
1.459400e+01 3.131956e-02 -3.661531e-02 
1.459500e+01 3.175545e-02 -3.610139e-02 
1.459600e+01 3.219163e-02 -3.558685e-02 
1.459700e+01 3.262810e-02 -3.507169e-02 
1.459800e+01 3.306487e-02 -3.455592e-02 
1.459900e+01 3.350193e-02 -3.403953e-02 
1.460000e+01 3.393927e-02 -3.352254e-02 
1.460100e+01 3.437690e-02 -3.300495e-02 
1.460200e+01 3.481481e-02 -3.248675e-02 
1.460300e+01 3.525299e-02 -3.196797e-02 
1.460400e+01 3.569145e-02 -3.144859e-02 
1.460500e+01 3.613018e-02 -3.092863e-02 
1.460600e+01 3.656917e-02 -3.040809e-02 
1.460700e+01 3.700843e-02 -2.988698e-02 
1.460800e+01 3.744795e-02 -2.936529e-02 
1.460900e+01 3.788773e-02 -2.884304e-02 
1.461000e+01 3.832776e-02 -2.832022e-02 
1.461100e+01 3.876804e-02 -2.779685e-02 
1.461200e+01 3.920858e-02 -2.727292e-02 
1.461300e+01 3.964935e-02 -2.674844e-02 
1.461400e+01 4.009037e-02 -2.622342e-02 
1.461500e+01 4.053163e-02 -2.569785e-02 
1.461600e+01 4.097312e-02 -2.517175e-02 
1.461700e+01 4.141484e-02 -2.464512e-02 
1.461800e+01 4.185679e-02 -2.411797e-02 
1.461900e+01 4.229896e-02 -2.359029e-02 
1.462000e+01 4.274136e-02 -2.306209e-02 
1.462100e+01 4.318398e-02 -2.253338e-02 
1.462200e+01 4.362681e-02 -2.200416e-02 
1.462300e+01 4.406985e-02 -2.147443e-02 
1.462400e+01 4.451310e-02 -2.094421e-02 
1.462500e+01 4.495656e-02 -2.041349e-02 
1.462600e+01 4.540021e-02 -1.988228e-02 
1.462700e+01 4.584407e-02 -1.935059e-02 
1.462800e+01 4.628812e-02 -1.881841e-02 
1.462900e+01 4.673236e-02 -1.828576e-02 
1.463000e+01 4.717679e-02 -1.775263e-02 
1.463100e+01 4.762141e-02 -1.721904e-02 
1.463200e+01 4.806621e-02 -1.668499e-02 
1.463300e+01 4.851118e-02 -1.615047e-02 
1.463400e+01 4.895633e-02 -1.561551e-02 
1.463500e+01 4.940165e-02 -1.508009e-02 
1.463600e+01 4.984714e-02 -1.454423e-02 
1.463700e+01 5.029280e-02 -1.400793e-02 
1.463800e+01 5.073861e-02 -1.347120e-02 
1.463900e+01 5.118458e-02 -1.293404e-02 
1.464000e+01 5.163071e-02 -1.239645e-02 
1.464100e+01 5.207699e-02 -1.185844e-02 
1.464200e+01 5.252341e-02 -1.132001e-02 
1.464300e+01 5.296998e-02 -1.078118e-02 
1.464400e+01 5.341668e-02 -1.024193e-02 
1.464500e+01 5.386353e-02 -9.702291e-03 
1.464600e+01 5.431050e-02 -9.162250e-03 
1.464700e+01 5.475761e-02 -8.621817e-03 
1.464800e+01 5.520484e-02 -8.080997e-03 
1.464900e+01 5.565219e-02 -7.539795e-03 
1.465000e+01 5.609967e-02 -6.998215e-03 
1.465100e+01 5.654726e-02 -6.456263e-03 
1.465200e+01 5.699496e-02 -5.913942e-03 
1.465300e+01 5.744277e-02 -5.371258e-03 
1.465400e+01 5.789068e-02 -4.828217e-03 
1.465500e+01 5.833869e-02 -4.284821e-03 
1.465600e+01 5.878681e-02 -3.741077e-03 
1.465700e+01 5.923501e-02 -3.196989e-03 
1.465800e+01 5.968331e-02 -2.652563e-03 
1.465900e+01 6.013169e-02 -2.107802e-03 
1.466000e+01 6.058016e-02 -1.562713e-03 
1.466100e+01 6.102871e-02 -1.017299e-03 
1.466200e+01 6.147733e-02 -4.715661e-04 
1.466300e+01 6.192602e-02 7.448127e-05 
1.466400e+01 6.237479e-02 6.208380e-04 
1.466500e+01 6.282361e-02 1.167499e-03 
1.466600e+01 6.327250e-02 1.714460e-03 
1.466700e+01 6.372145e-02 2.261716e-03 
1.466800e+01 6.417045e-02 2.809261e-03 
1.466900e+01 6.461950e-02 3.357091e-03 
1.467000e+01 6.506860e-02 3.905200e-03 
1.467100e+01 6.551774e-02 4.453585e-03 
1.467200e+01 6.596692e-02 5.002239e-03 
1.467300e+01 6.641614e-02 5.551158e-03 
1.467400e+01 6.686539e-02 6.100336e-03 
1.467500e+01 6.731467e-02 6.649770e-03 
1.467600e+01 6.776397e-02 7.199453e-03 
1.467700e+01 6.821329e-02 7.749382e-03 
1.467800e+01 6.866263e-02 8.299550e-03 
1.467900e+01 6.911198e-02 8.849952e-03 
1.468000e+01 6.956134e-02 9.400585e-03 
1.468100e+01 7.001071e-02 9.951442e-03 
1.468200e+01 7.046008e-02 1.050252e-02 
1.468300e+01 7.090945e-02 1.105381e-02 
1.468400e+01 7.135881e-02 1.160531e-02 
1.468500e+01 7.180816e-02 1.215701e-02 
1.468600e+01 7.225750e-02 1.270892e-02 
1.468700e+01 7.270683e-02 1.326102e-02 
1.468800e+01 7.315613e-02 1.381331e-02 
1.468900e+01 7.360541e-02 1.436578e-02 
1.469000e+01 7.405466e-02 1.491843e-02 
1.469100e+01 7.450388e-02 1.547125e-02 
1.469200e+01 7.495306e-02 1.602424e-02 
1.469300e+01 7.540220e-02 1.657740e-02 
1.469400e+01 7.585130e-02 1.713072e-02 
1.469500e+01 7.630035e-02 1.768418e-02 
1.469600e+01 7.674935e-02 1.823780e-02 
1.469700e+01 7.719830e-02 1.879156e-02 
1.469800e+01 7.764718e-02 1.934546e-02 
1.469900e+01 7.809601e-02 1.989949e-02 
1.470000e+01 7.854477e-02 2.045364e-02 
1.470100e+01 7.899345e-02 2.100792e-02 
1.470200e+01 7.944207e-02 2.156232e-02 
1.470300e+01 7.989060e-02 2.211683e-02 
1.470400e+01 8.033905e-02 2.267145e-02 
1.470500e+01 8.078742e-02 2.322616e-02 
1.470600e+01 8.123570e-02 2.378098e-02 
1.470700e+01 8.168388e-02 2.433588e-02 
1.470800e+01 8.213197e-02 2.489087e-02 
1.470900e+01 8.257995e-02 2.544594e-02 
1.471000e+01 8.302783e-02 2.600109e-02 
1.471100e+01 8.347560e-02 2.655631e-02 
1.471200e+01 8.392325e-02 2.711159e-02 
1.471300e+01 8.437079e-02 2.766693e-02 
1.471400e+01 8.481821e-02 2.822233e-02 
1.471500e+01 8.526550e-02 2.877777e-02 
1.471600e+01 8.571266e-02 2.933326e-02 
1.471700e+01 8.615969e-02 2.988879e-02 
1.471800e+01 8.660658e-02 3.044436e-02 
1.471900e+01 8.705334e-02 3.099995e-02 
1.472000e+01 8.749994e-02 3.155556e-02 
1.472100e+01 8.794640e-02 3.211119e-02 
1.472200e+01 8.839271e-02 3.266683e-02 
1.472300e+01 8.883885e-02 3.322249e-02 
1.472400e+01 8.928484e-02 3.377814e-02 
1.472500e+01 8.973066e-02 3.433379e-02 
1.472600e+01 9.017632e-02 3.488943e-02 
1.472700e+01 9.062180e-02 3.544505e-02 
1.472800e+01 9.106710e-02 3.600066e-02 
1.472900e+01 9.151222e-02 3.655624e-02 
1.473000e+01 9.195716e-02 3.711180e-02 
1.473100e+01 9.240191e-02 3.766731e-02 
1.473200e+01 9.284647e-02 3.822279e-02 
1.473300e+01 9.329083e-02 3.877822e-02 
1.473400e+01 9.373499e-02 3.933360e-02 
1.473500e+01 9.417894e-02 3.988892e-02 
1.473600e+01 9.462268e-02 4.044418e-02 
1.473700e+01 9.506621e-02 4.099937e-02 
1.473800e+01 9.550953e-02 4.155449e-02 
1.473900e+01 9.595262e-02 4.210954e-02 
1.474000e+01 9.639549e-02 4.266450e-02 
1.474100e+01 9.683813e-02 4.321937e-02 
1.474200e+01 9.728053e-02 4.377414e-02 
1.474300e+01 9.772270e-02 4.432882e-02 
1.474400e+01 9.816463e-02 4.488339e-02 
1.474500e+01 9.860631e-02 4.543785e-02 
1.474600e+01 9.904774e-02 4.599220e-02 
1.474700e+01 9.948891e-02 4.654642e-02 
1.474800e+01 9.992983e-02 4.710052e-02 
1.474900e+01 1.003705e-01 4.765448e-02 
1.475000e+01 1.008109e-01 4.820831e-02 
1.475100e+01 1.012510e-01 4.876200e-02 
1.475200e+01 1.016909e-01 4.931554e-02 
1.475300e+01 1.021304e-01 4.986892e-02 
1.475400e+01 1.025697e-01 5.042215e-02 
1.475500e+01 1.030087e-01 5.097521e-02 
1.475600e+01 1.034474e-01 5.152810e-02 
1.475700e+01 1.038858e-01 5.208082e-02 
1.475800e+01 1.043239e-01 5.263336e-02 
1.475900e+01 1.047618e-01 5.318571e-02 
1.476000e+01 1.051993e-01 5.373787e-02 
1.476100e+01 1.056365e-01 5.428984e-02 
1.476200e+01 1.060733e-01 5.484160e-02 
1.476300e+01 1.065099e-01 5.539315e-02 
1.476400e+01 1.069461e-01 5.594449e-02 
1.476500e+01 1.073820e-01 5.649562e-02 
1.476600e+01 1.078176e-01 5.704651e-02 
1.476700e+01 1.082529e-01 5.759718e-02 
1.476800e+01 1.086878e-01 5.814762e-02 
1.476900e+01 1.091223e-01 5.869781e-02 
1.477000e+01 1.095565e-01 5.924776e-02 
1.477100e+01 1.099904e-01 5.979746e-02 
1.477200e+01 1.104239e-01 6.034690e-02 
1.477300e+01 1.108570e-01 6.089608e-02 
1.477400e+01 1.112898e-01 6.144500e-02 
1.477500e+01 1.117222e-01 6.199364e-02 
1.477600e+01 1.121542e-01 6.254200e-02 
1.477700e+01 1.125858e-01 6.309008e-02 
1.477800e+01 1.130171e-01 6.363787e-02 
1.477900e+01 1.134480e-01 6.418536e-02 
1.478000e+01 1.138785e-01 6.473256e-02 
1.478100e+01 1.143086e-01 6.527945e-02 
1.478200e+01 1.147383e-01 6.582603e-02 
1.478300e+01 1.151676e-01 6.637229e-02 
1.478400e+01 1.155965e-01 6.691823e-02 
1.478500e+01 1.160249e-01 6.746384e-02 
1.478600e+01 1.164530e-01 6.800912e-02 
1.478700e+01 1.168806e-01 6.855406e-02 
1.478800e+01 1.173079e-01 6.909866e-02 
1.478900e+01 1.177347e-01 6.964291e-02 
1.479000e+01 1.181610e-01 7.018681e-02 
1.479100e+01 1.185869e-01 7.073034e-02 
1.479200e+01 1.190124e-01 7.127351e-02 
1.479300e+01 1.194374e-01 7.181631e-02 
1.479400e+01 1.198620e-01 7.235873e-02 
1.479500e+01 1.202862e-01 7.290077e-02 
1.479600e+01 1.207098e-01 7.344243e-02 
1.479700e+01 1.211331e-01 7.398369e-02 
1.479800e+01 1.215558e-01 7.452455e-02 
1.479900e+01 1.219781e-01 7.506501e-02 
1.480000e+01 1.223999e-01 7.560506e-02 
1.480100e+01 1.228212e-01 7.614469e-02 
1.480200e+01 1.232421e-01 7.668391e-02 
1.480300e+01 1.236624e-01 7.722270e-02 
1.480400e+01 1.240823e-01 7.776106e-02 
1.480500e+01 1.245016e-01 7.829898e-02 
1.480600e+01 1.249205e-01 7.883646e-02 
1.480700e+01 1.253389e-01 7.937349e-02 
1.480800e+01 1.257567e-01 7.991007e-02 
1.480900e+01 1.261741e-01 8.044619e-02 
1.481000e+01 1.265909e-01 8.098185e-02 
1.481100e+01 1.270072e-01 8.151704e-02 
1.481200e+01 1.274230e-01 8.205175e-02 
1.481300e+01 1.278383e-01 8.258599e-02 
1.481400e+01 1.282530e-01 8.311974e-02 
1.481500e+01 1.286672e-01 8.365299e-02 
1.481600e+01 1.290808e-01 8.418576e-02 
1.481700e+01 1.294939e-01 8.471802e-02 
1.481800e+01 1.299064e-01 8.524977e-02 
1.481900e+01 1.303184e-01 8.578101e-02 
1.482000e+01 1.307299e-01 8.631173e-02 
1.482100e+01 1.311407e-01 8.684192e-02 
1.482200e+01 1.315510e-01 8.737159e-02 
1.482300e+01 1.319608e-01 8.790073e-02 
1.482400e+01 1.323699e-01 8.842932e-02 
1.482500e+01 1.327785e-01 8.895737e-02 
1.482600e+01 1.331865e-01 8.948487e-02 
1.482700e+01 1.335939e-01 9.001181e-02 
1.482800e+01 1.340007e-01 9.053819e-02 
1.482900e+01 1.344069e-01 9.106400e-02 
1.483000e+01 1.348125e-01 9.158924e-02 
1.483100e+01 1.352175e-01 9.211390e-02 
1.483200e+01 1.356219e-01 9.263798e-02 
1.483300e+01 1.360257e-01 9.316147e-02 
1.483400e+01 1.364288e-01 9.368437e-02 
1.483500e+01 1.368314e-01 9.420666e-02 
1.483600e+01 1.372333e-01 9.472835e-02 
1.483700e+01 1.376346e-01 9.524943e-02 
1.483800e+01 1.380352e-01 9.576990e-02 
1.483900e+01 1.384352e-01 9.628974e-02 
1.484000e+01 1.388346e-01 9.680896e-02 
1.484100e+01 1.392333e-01 9.732754e-02 
1.484200e+01 1.396314e-01 9.784549e-02 
1.484300e+01 1.400288e-01 9.836279e-02 
1.484400e+01 1.404255e-01 9.887945e-02 
1.484500e+01 1.408216e-01 9.939545e-02 
1.484600e+01 1.412170e-01 9.991079e-02 
1.484700e+01 1.416118e-01 1.004255e-01 
1.484800e+01 1.420058e-01 1.009395e-01 
1.484900e+01 1.423992e-01 1.014528e-01 
1.485000e+01 1.427919e-01 1.019655e-01 
1.485100e+01 1.431839e-01 1.024774e-01 
1.485200e+01 1.435752e-01 1.029887e-01 
1.485300e+01 1.439659e-01 1.034993e-01 
1.485400e+01 1.443558e-01 1.040092e-01 
1.485500e+01 1.447450e-01 1.045183e-01 
1.485600e+01 1.451335e-01 1.050268e-01 
1.485700e+01 1.455212e-01 1.055345e-01 
1.485800e+01 1.459083e-01 1.060416e-01 
1.485900e+01 1.462946e-01 1.065478e-01 
1.486000e+01 1.466802e-01 1.070534e-01 
1.486100e+01 1.470651e-01 1.075582e-01 
1.486200e+01 1.474493e-01 1.080623e-01 
1.486300e+01 1.478327e-01 1.085656e-01 
1.486400e+01 1.482153e-01 1.090682e-01 
1.486500e+01 1.485972e-01 1.095700e-01 
1.486600e+01 1.489784e-01 1.100710e-01 
1.486700e+01 1.493588e-01 1.105713e-01 
1.486800e+01 1.497384e-01 1.110708e-01 
1.486900e+01 1.501173e-01 1.115695e-01 
1.487000e+01 1.504954e-01 1.120674e-01 
1.487100e+01 1.508727e-01 1.125645e-01 
1.487200e+01 1.512492e-01 1.130608e-01 
1.487300e+01 1.516250e-01 1.135564e-01 
1.487400e+01 1.520000e-01 1.140511e-01 
1.487500e+01 1.523742e-01 1.145450e-01 
1.487600e+01 1.527475e-01 1.150381e-01 
1.487700e+01 1.531201e-01 1.155303e-01 
1.487800e+01 1.534919e-01 1.160218e-01 
1.487900e+01 1.538629e-01 1.165124e-01 
1.488000e+01 1.542331e-01 1.170021e-01 
1.488100e+01 1.546024e-01 1.174911e-01 
1.488200e+01 1.549710e-01 1.179791e-01 
1.488300e+01 1.553387e-01 1.184663e-01 
1.488400e+01 1.557055e-01 1.189527e-01 
1.488500e+01 1.560716e-01 1.194382e-01 
1.488600e+01 1.564368e-01 1.199228e-01 
1.488700e+01 1.568012e-01 1.204065e-01 
1.488800e+01 1.571647e-01 1.208894e-01 
1.488900e+01 1.575274e-01 1.213713e-01 
1.489000e+01 1.578892e-01 1.218524e-01 
1.489100e+01 1.582502e-01 1.223326e-01 
1.489200e+01 1.586103e-01 1.228119e-01 
1.489300e+01 1.589695e-01 1.232902e-01 
1.489400e+01 1.593279e-01 1.237677e-01 
1.489500e+01 1.596854e-01 1.242442e-01 
1.489600e+01 1.600420e-01 1.247198e-01 
1.489700e+01 1.603978e-01 1.251945e-01 
1.489800e+01 1.607526e-01 1.256683e-01 
1.489900e+01 1.611066e-01 1.261411e-01 
1.490000e+01 1.614596e-01 1.266130e-01 
1.490100e+01 1.618118e-01 1.270839e-01 
1.490200e+01 1.621631e-01 1.275539e-01 
1.490300e+01 1.625134e-01 1.280229e-01 
1.490400e+01 1.628629e-01 1.284909e-01 
1.490500e+01 1.632114e-01 1.289580e-01 
1.490600e+01 1.635590e-01 1.294241e-01 
1.490700e+01 1.639057e-01 1.298892e-01 
1.490800e+01 1.642515e-01 1.303534e-01 
1.490900e+01 1.645963e-01 1.308165e-01 
1.491000e+01 1.649402e-01 1.312787e-01 
1.491100e+01 1.652832e-01 1.317399e-01 
1.491200e+01 1.656252e-01 1.322000e-01 
1.491300e+01 1.659663e-01 1.326592e-01 
1.491400e+01 1.663064e-01 1.331173e-01 
1.491500e+01 1.666456e-01 1.335744e-01 
1.491600e+01 1.669838e-01 1.340305e-01 
1.491700e+01 1.673210e-01 1.344856e-01 
1.491800e+01 1.676573e-01 1.349396e-01 
1.491900e+01 1.679926e-01 1.353926e-01 
1.492000e+01 1.683269e-01 1.358445e-01 
1.492100e+01 1.686603e-01 1.362954e-01 
1.492200e+01 1.689927e-01 1.367453e-01 
1.492300e+01 1.693240e-01 1.371940e-01 
1.492400e+01 1.696544e-01 1.376418e-01 
1.492500e+01 1.699838e-01 1.380884e-01 
1.492600e+01 1.703122e-01 1.385340e-01 
1.492700e+01 1.706396e-01 1.389785e-01 
1.492800e+01 1.709660e-01 1.394219e-01 
1.492900e+01 1.712914e-01 1.398642e-01 
1.493000e+01 1.716157e-01 1.403054e-01 
1.493100e+01 1.719391e-01 1.407456e-01 
1.493200e+01 1.722614e-01 1.411846e-01 
1.493300e+01 1.725827e-01 1.416225e-01 
1.493400e+01 1.729029e-01 1.420593e-01 
1.493500e+01 1.732221e-01 1.424950e-01 
1.493600e+01 1.735403e-01 1.429296e-01 
1.493700e+01 1.738575e-01 1.433630e-01 
1.493800e+01 1.741736e-01 1.437953e-01 
1.493900e+01 1.744886e-01 1.442265e-01 
1.494000e+01 1.748026e-01 1.446565e-01 
1.494100e+01 1.751155e-01 1.450854e-01 
1.494200e+01 1.754274e-01 1.455131e-01 
1.494300e+01 1.757382e-01 1.459397e-01 
1.494400e+01 1.760479e-01 1.463651e-01 
1.494500e+01 1.763566e-01 1.467894e-01 
1.494600e+01 1.766642e-01 1.472125e-01 
1.494700e+01 1.769707e-01 1.476344e-01 
1.494800e+01 1.772761e-01 1.480551e-01 
1.494900e+01 1.775804e-01 1.484746e-01 
1.495000e+01 1.778836e-01 1.488930e-01 
1.495100e+01 1.781858e-01 1.493101e-01 
1.495200e+01 1.784868e-01 1.497261e-01 
1.495300e+01 1.787867e-01 1.501408e-01 
1.495400e+01 1.790856e-01 1.505544e-01 
1.495500e+01 1.793833e-01 1.509667e-01 
1.495600e+01 1.796799e-01 1.513778e-01 
1.495700e+01 1.799753e-01 1.517877e-01 
1.495800e+01 1.802697e-01 1.521964e-01 
1.495900e+01 1.805629e-01 1.526038e-01 
1.496000e+01 1.808550e-01 1.530100e-01 
1.496100e+01 1.811460e-01 1.534149e-01 
1.496200e+01 1.814358e-01 1.538186e-01 
1.496300e+01 1.817245e-01 1.542211e-01 
1.496400e+01 1.820120e-01 1.546223e-01 
1.496500e+01 1.822984e-01 1.550223e-01 
1.496600e+01 1.825836e-01 1.554209e-01 
1.496700e+01 1.828677e-01 1.558184e-01 
1.496800e+01 1.831506e-01 1.562145e-01 
1.496900e+01 1.834323e-01 1.566094e-01 
1.497000e+01 1.837129e-01 1.570030e-01 
1.497100e+01 1.839923e-01 1.573953e-01 
1.497200e+01 1.842705e-01 1.577863e-01 
1.497300e+01 1.845475e-01 1.581760e-01 
1.497400e+01 1.848234e-01 1.585644e-01 
1.497500e+01 1.850981e-01 1.589515e-01 
1.497600e+01 1.853716e-01 1.593373e-01 
1.497700e+01 1.856439e-01 1.597218e-01 
1.497800e+01 1.859149e-01 1.601050e-01 
1.497900e+01 1.861848e-01 1.604868e-01 
1.498000e+01 1.864535e-01 1.608674e-01 
1.498100e+01 1.867210e-01 1.612465e-01 
1.498200e+01 1.869873e-01 1.616244e-01 
1.498300e+01 1.872523e-01 1.620009e-01 
1.498400e+01 1.875161e-01 1.623761e-01 
1.498500e+01 1.877787e-01 1.627499e-01 
1.498600e+01 1.880401e-01 1.631224e-01 
1.498700e+01 1.883003e-01 1.634935e-01 
1.498800e+01 1.885592e-01 1.638633e-01 
1.498900e+01 1.888168e-01 1.642317e-01 
1.499000e+01 1.890733e-01 1.645987e-01 
1.499100e+01 1.893285e-01 1.649644e-01 
1.499200e+01 1.895824e-01 1.653287e-01 
1.499300e+01 1.898351e-01 1.656916e-01 
1.499400e+01 1.900865e-01 1.660531e-01 
1.499500e+01 1.903367e-01 1.664132e-01 
1.499600e+01 1.905856e-01 1.667719e-01 
1.499700e+01 1.908333e-01 1.671292e-01 
1.499800e+01 1.910796e-01 1.674852e-01 
1.499900e+01 1.913248e-01 1.678397e-01 
1.500000e+01 1.915686e-01 1.681928e-01 
1.500100e+01 1.918111e-01 1.685445e-01 
1.500200e+01 1.920524e-01 1.688948e-01 
1.500300e+01 1.922924e-01 1.692436e-01 
1.500400e+01 1.925311e-01 1.695910e-01 
1.500500e+01 1.927685e-01 1.699370e-01 
1.500600e+01 1.930046e-01 1.702816e-01 
1.500700e+01 1.932394e-01 1.706247e-01 
1.500800e+01 1.934729e-01 1.709663e-01 
1.500900e+01 1.937051e-01 1.713066e-01 
1.501000e+01 1.939359e-01 1.716453e-01 
1.501100e+01 1.941655e-01 1.719827e-01 
1.501200e+01 1.943938e-01 1.723185e-01 
1.501300e+01 1.946207e-01 1.726529e-01 
1.501400e+01 1.948463e-01 1.729858e-01 
1.501500e+01 1.950706e-01 1.733173e-01 
1.501600e+01 1.952935e-01 1.736472e-01 
1.501700e+01 1.955151e-01 1.739757e-01 
1.501800e+01 1.957354e-01 1.743028e-01 
1.501900e+01 1.959543e-01 1.746283e-01 
1.502000e+01 1.961719e-01 1.749523e-01 
1.502100e+01 1.963882e-01 1.752748e-01 
1.502200e+01 1.966031e-01 1.755959e-01 
1.502300e+01 1.968166e-01 1.759154e-01 
1.502400e+01 1.970288e-01 1.762334e-01 
1.502500e+01 1.972396e-01 1.765500e-01 
1.502600e+01 1.974491e-01 1.768650e-01 
1.502700e+01 1.976572e-01 1.771785e-01 
1.502800e+01 1.978639e-01 1.774904e-01 
1.502900e+01 1.980693e-01 1.778009e-01 
1.503000e+01 1.982733e-01 1.781098e-01 
1.503100e+01 1.984759e-01 1.784171e-01 
1.503200e+01 1.986771e-01 1.787230e-01 
1.503300e+01 1.988769e-01 1.790273e-01 
1.503400e+01 1.990754e-01 1.793300e-01 
1.503500e+01 1.992725e-01 1.796312e-01 
1.503600e+01 1.994681e-01 1.799309e-01 
1.503700e+01 1.996624e-01 1.802290e-01 
1.503800e+01 1.998552e-01 1.805255e-01 
1.503900e+01 2.000467e-01 1.808205e-01 
1.504000e+01 2.002368e-01 1.811139e-01 
1.504100e+01 2.004254e-01 1.814058e-01 
1.504200e+01 2.006126e-01 1.816960e-01 
1.504300e+01 2.007985e-01 1.819847e-01 
1.504400e+01 2.009829e-01 1.822718e-01 
1.504500e+01 2.011658e-01 1.825574e-01 
1.504600e+01 2.013474e-01 1.828413e-01 
1.504700e+01 2.015275e-01 1.831237e-01 
1.504800e+01 2.017062e-01 1.834044e-01 
1.504900e+01 2.018835e-01 1.836836e-01 
1.505000e+01 2.020593e-01 1.839611e-01 
1.505100e+01 2.022337e-01 1.842371e-01 
1.505200e+01 2.024066e-01 1.845114e-01 
1.505300e+01 2.025781e-01 1.847842e-01 
1.505400e+01 2.027481e-01 1.850553e-01 
1.505500e+01 2.029167e-01 1.853248e-01 
1.505600e+01 2.030839e-01 1.855927e-01 
1.505700e+01 2.032495e-01 1.858589e-01 
1.505800e+01 2.034138e-01 1.861235e-01 
1.505900e+01 2.035765e-01 1.863865e-01 
1.506000e+01 2.037378e-01 1.866479e-01 
1.506100e+01 2.038976e-01 1.869076e-01 
1.506200e+01 2.040560e-01 1.871657e-01 
1.506300e+01 2.042129e-01 1.874221e-01 
1.506400e+01 2.043683e-01 1.876769e-01 
1.506500e+01 2.045222e-01 1.879301e-01 
1.506600e+01 2.046746e-01 1.881815e-01 
1.506700e+01 2.048256e-01 1.884314e-01 
1.506800e+01 2.049751e-01 1.886795e-01 
1.506900e+01 2.051230e-01 1.889260e-01 
1.507000e+01 2.052695e-01 1.891709e-01 
1.507100e+01 2.054145e-01 1.894140e-01 
1.507200e+01 2.055580e-01 1.896555e-01 
1.507300e+01 2.057000e-01 1.898953e-01 
1.507400e+01 2.058405e-01 1.901334e-01 
1.507500e+01 2.059794e-01 1.903699e-01 
1.507600e+01 2.061169e-01 1.906047e-01 
1.507700e+01 2.062528e-01 1.908377e-01 
1.507800e+01 2.063873e-01 1.910691e-01 
1.507900e+01 2.065202e-01 1.912988e-01 
1.508000e+01 2.066516e-01 1.915268e-01 
1.508100e+01 2.067815e-01 1.917531e-01 
1.508200e+01 2.069098e-01 1.919777e-01 
1.508300e+01 2.070367e-01 1.922006e-01 
1.508400e+01 2.071620e-01 1.924218e-01 
1.508500e+01 2.072857e-01 1.926412e-01 
1.508600e+01 2.074079e-01 1.928590e-01 
1.508700e+01 2.075286e-01 1.930750e-01 
1.508800e+01 2.076478e-01 1.932893e-01 
1.508900e+01 2.077654e-01 1.935019e-01 
1.509000e+01 2.078814e-01 1.937128e-01 
1.509100e+01 2.079960e-01 1.939219e-01 
1.509200e+01 2.081089e-01 1.941293e-01 
1.509300e+01 2.082203e-01 1.943349e-01 
1.509400e+01 2.083302e-01 1.945389e-01 
1.509500e+01 2.084385e-01 1.947411e-01 
1.509600e+01 2.085452e-01 1.949415e-01 
1.509700e+01 2.086504e-01 1.951402e-01 
1.509800e+01 2.087540e-01 1.953372e-01 
1.509900e+01 2.088560e-01 1.955324e-01 
1.510000e+01 2.089565e-01 1.957258e-01 
1.510100e+01 2.090554e-01 1.959175e-01 
1.510200e+01 2.091528e-01 1.961074e-01 
1.510300e+01 2.092485e-01 1.962956e-01 
1.510400e+01 2.093427e-01 1.964820e-01 
1.510500e+01 2.094353e-01 1.966667e-01 
1.510600e+01 2.095263e-01 1.968495e-01 
1.510700e+01 2.096157e-01 1.970306e-01 
1.510800e+01 2.097035e-01 1.972100e-01 
1.510900e+01 2.097898e-01 1.973875e-01 
1.511000e+01 2.098744e-01 1.975633e-01 
1.511100e+01 2.099575e-01 1.977373e-01 
1.511200e+01 2.100390e-01 1.979095e-01 
1.511300e+01 2.101188e-01 1.980799e-01 
1.511400e+01 2.101971e-01 1.982485e-01 
1.511500e+01 2.102738e-01 1.984154e-01 
1.511600e+01 2.103488e-01 1.985804e-01 
1.511700e+01 2.104223e-01 1.987437e-01 
1.511800e+01 2.104941e-01 1.989051e-01 
1.511900e+01 2.105644e-01 1.990648e-01 
1.512000e+01 2.106330e-01 1.992226e-01 
1.512100e+01 2.107000e-01 1.993787e-01 
1.512200e+01 2.107654e-01 1.995329e-01 
1.512300e+01 2.108291e-01 1.996854e-01 
1.512400e+01 2.108913e-01 1.998360e-01 
1.512500e+01 2.109518e-01 1.999848e-01 
1.512600e+01 2.110107e-01 2.001318e-01 
1.512700e+01 2.110680e-01 2.002770e-01 
1.512800e+01 2.111236e-01 2.004203e-01 
1.512900e+01 2.111776e-01 2.005619e-01 
1.513000e+01 2.112300e-01 2.007016e-01 
1.513100e+01 2.112808e-01 2.008395e-01 
1.513200e+01 2.113299e-01 2.009755e-01 
1.513300e+01 2.113773e-01 2.011097e-01 
1.513400e+01 2.114232e-01 2.012421e-01 
1.513500e+01 2.114673e-01 2.013727e-01 
1.513600e+01 2.115099e-01 2.015014e-01 
1.513700e+01 2.115508e-01 2.016283e-01 
1.513800e+01 2.115900e-01 2.017533e-01 
1.513900e+01 2.116276e-01 2.018766e-01 
1.514000e+01 2.116636e-01 2.019979e-01 
1.514100e+01 2.116979e-01 2.021174e-01 
1.514200e+01 2.117305e-01 2.022351e-01 
1.514300e+01 2.117615e-01 2.023509e-01 
1.514400e+01 2.117908e-01 2.024649e-01 
1.514500e+01 2.118185e-01 2.025770e-01 
1.514600e+01 2.118445e-01 2.026872e-01 
1.514700e+01 2.118688e-01 2.027956e-01 
1.514800e+01 2.118915e-01 2.029022e-01 
1.514900e+01 2.119125e-01 2.030068e-01 
1.515000e+01 2.119318e-01 2.031097e-01 
1.515100e+01 2.119495e-01 2.032106e-01 
1.515200e+01 2.119655e-01 2.033097e-01 
1.515300e+01 2.119798e-01 2.034069e-01 
1.515400e+01 2.119925e-01 2.035023e-01 
1.515500e+01 2.120034e-01 2.035958e-01 
1.515600e+01 2.120127e-01 2.036874e-01 
1.515700e+01 2.120204e-01 2.037771e-01 
1.515800e+01 2.120263e-01 2.038650e-01 
1.515900e+01 2.120305e-01 2.039509e-01 
1.516000e+01 2.120331e-01 2.040350e-01 
1.516100e+01 2.120340e-01 2.041173e-01 
1.516200e+01 2.120332e-01 2.041976e-01 
1.516300e+01 2.120307e-01 2.042761e-01 
1.516400e+01 2.120265e-01 2.043527e-01 
1.516500e+01 2.120207e-01 2.044273e-01 
1.516600e+01 2.120131e-01 2.045001e-01 
1.516700e+01 2.120039e-01 2.045711e-01 
1.516800e+01 2.119929e-01 2.046401e-01 
1.516900e+01 2.119803e-01 2.047072e-01 
1.517000e+01 2.119659e-01 2.047725e-01 
1.517100e+01 2.119499e-01 2.048358e-01 
1.517200e+01 2.119321e-01 2.048973e-01 
1.517300e+01 2.119127e-01 2.049568e-01 
1.517400e+01 2.118916e-01 2.050145e-01 
1.517500e+01 2.118687e-01 2.050702e-01 
1.517600e+01 2.118442e-01 2.051241e-01 
1.517700e+01 2.118179e-01 2.051761e-01 
1.517800e+01 2.117899e-01 2.052261e-01 
1.517900e+01 2.117603e-01 2.052743e-01 
1.518000e+01 2.117289e-01 2.053205e-01 
1.518100e+01 2.116958e-01 2.053649e-01 
1.518200e+01 2.116610e-01 2.054073e-01 
1.518300e+01 2.116245e-01 2.054478e-01 
1.518400e+01 2.115862e-01 2.054864e-01 
1.518500e+01 2.115463e-01 2.055232e-01 
1.518600e+01 2.115046e-01 2.055579e-01 
1.518700e+01 2.114612e-01 2.055908e-01 
1.518800e+01 2.114161e-01 2.056218e-01 
1.518900e+01 2.113693e-01 2.056509e-01 
1.519000e+01 2.113208e-01 2.056780e-01 
1.519100e+01 2.112705e-01 2.057032e-01 
1.519200e+01 2.112186e-01 2.057265e-01 
1.519300e+01 2.111648e-01 2.057479e-01 
1.519400e+01 2.111094e-01 2.057674e-01 
1.519500e+01 2.110523e-01 2.057850e-01 
1.519600e+01 2.109934e-01 2.058006e-01 
1.519700e+01 2.109328e-01 2.058143e-01 
1.519800e+01 2.108705e-01 2.058261e-01 
1.519900e+01 2.108064e-01 2.058360e-01 
1.520000e+01 2.107406e-01 2.058439e-01 
1.520100e+01 2.106731e-01 2.058499e-01 
1.520200e+01 2.106038e-01 2.058540e-01 
1.520300e+01 2.105329e-01 2.058562e-01 
1.520400e+01 2.104601e-01 2.058564e-01 
1.520500e+01 2.103857e-01 2.058547e-01 
1.520600e+01 2.103095e-01 2.058511e-01 
1.520700e+01 2.102316e-01 2.058456e-01 
1.520800e+01 2.101519e-01 2.058381e-01 
1.520900e+01 2.100706e-01 2.058287e-01 
1.521000e+01 2.099874e-01 2.058174e-01 
1.521100e+01 2.099026e-01 2.058041e-01 
1.521200e+01 2.098160e-01 2.057889e-01 
1.521300e+01 2.097276e-01 2.057718e-01 
1.521400e+01 2.096376e-01 2.057528e-01 
1.521500e+01 2.095458e-01 2.057318e-01 
1.521600e+01 2.094522e-01 2.057089e-01 
1.521700e+01 2.093569e-01 2.056840e-01 
1.521800e+01 2.092599e-01 2.056572e-01 
1.521900e+01 2.091611e-01 2.056285e-01 
1.522000e+01 2.090606e-01 2.055979e-01 
1.522100e+01 2.089583e-01 2.055653e-01 
1.522200e+01 2.088543e-01 2.055308e-01 
1.522300e+01 2.087486e-01 2.054943e-01 
1.522400e+01 2.086411e-01 2.054559e-01 
1.522500e+01 2.085318e-01 2.054156e-01 
1.522600e+01 2.084209e-01 2.053733e-01 
1.522700e+01 2.083081e-01 2.053292e-01 
1.522800e+01 2.081937e-01 2.052830e-01 
1.522900e+01 2.080775e-01 2.052350e-01 
1.523000e+01 2.079595e-01 2.051850e-01 
1.523100e+01 2.078398e-01 2.051330e-01 
1.523200e+01 2.077183e-01 2.050791e-01 
1.523300e+01 2.075951e-01 2.050233e-01 
1.523400e+01 2.074702e-01 2.049656e-01 
1.523500e+01 2.073435e-01 2.049059e-01 
1.523600e+01 2.072151e-01 2.048443e-01 
1.523700e+01 2.070849e-01 2.047807e-01 
1.523800e+01 2.069529e-01 2.047152e-01 
1.523900e+01 2.068192e-01 2.046478e-01 
1.524000e+01 2.066838e-01 2.045784e-01 
1.524100e+01 2.065466e-01 2.045071e-01 
1.524200e+01 2.064077e-01 2.044339e-01 
1.524300e+01 2.062670e-01 2.043587e-01 
1.524400e+01 2.061246e-01 2.042816e-01 
1.524500e+01 2.059804e-01 2.042025e-01 
1.524600e+01 2.058345e-01 2.041215e-01 
1.524700e+01 2.056868e-01 2.040386e-01 
1.524800e+01 2.055374e-01 2.039538e-01 
1.524900e+01 2.053862e-01 2.038670e-01 
1.525000e+01 2.052333e-01 2.037783e-01 
1.525100e+01 2.050787e-01 2.036876e-01 
1.525200e+01 2.049222e-01 2.035950e-01 
1.525300e+01 2.047641e-01 2.035005e-01 
1.525400e+01 2.046042e-01 2.034040e-01 
1.525500e+01 2.044425e-01 2.033056e-01 
1.525600e+01 2.042791e-01 2.032053e-01 
1.525700e+01 2.041139e-01 2.031030e-01 
1.525800e+01 2.039470e-01 2.029989e-01 
1.525900e+01 2.037784e-01 2.028927e-01 
1.526000e+01 2.036080e-01 2.027847e-01 
1.526100e+01 2.034359e-01 2.026747e-01 
1.526200e+01 2.032620e-01 2.025628e-01 
1.526300e+01 2.030863e-01 2.024490e-01 
1.526400e+01 2.029090e-01 2.023332e-01 
1.526500e+01 2.027298e-01 2.022155e-01 
1.526600e+01 2.025489e-01 2.020959e-01 
1.526700e+01 2.023663e-01 2.019743e-01 
1.526800e+01 2.021820e-01 2.018509e-01 
1.526900e+01 2.019959e-01 2.017255e-01 
1.527000e+01 2.018080e-01 2.015981e-01 
1.527100e+01 2.016184e-01 2.014689e-01 
1.527200e+01 2.014271e-01 2.013377e-01 
1.527300e+01 2.012340e-01 2.012046e-01 
1.527400e+01 2.010392e-01 2.010696e-01 
1.527500e+01 2.008426e-01 2.009327e-01 
1.527600e+01 2.006443e-01 2.007938e-01 
1.527700e+01 2.004442e-01 2.006530e-01 
1.527800e+01 2.002425e-01 2.005104e-01 
1.527900e+01 2.000389e-01 2.003657e-01 
1.528000e+01 1.998337e-01 2.002192e-01 
1.528100e+01 1.996267e-01 2.000708e-01 
1.528200e+01 1.994179e-01 1.999204e-01 
1.528300e+01 1.992074e-01 1.997681e-01 
1.528400e+01 1.989952e-01 1.996140e-01 
1.528500e+01 1.987813e-01 1.994579e-01 
1.528600e+01 1.985656e-01 1.992999e-01 
1.528700e+01 1.983481e-01 1.991399e-01 
1.528800e+01 1.981290e-01 1.989781e-01 
1.528900e+01 1.979081e-01 1.988144e-01 
1.529000e+01 1.976855e-01 1.986488e-01 
1.529100e+01 1.974611e-01 1.984812e-01 
1.529200e+01 1.972350e-01 1.983118e-01 
1.529300e+01 1.970072e-01 1.981404e-01 
1.529400e+01 1.967777e-01 1.979672e-01 
1.529500e+01 1.965464e-01 1.977920e-01 
1.529600e+01 1.963134e-01 1.976150e-01 
1.529700e+01 1.960787e-01 1.974360e-01 
1.529800e+01 1.958422e-01 1.972552e-01 
1.529900e+01 1.956040e-01 1.970724e-01 
1.530000e+01 1.953641e-01 1.968878e-01 
1.530100e+01 1.951225e-01 1.967013e-01 
1.530200e+01 1.948791e-01 1.965128e-01 
1.530300e+01 1.946341e-01 1.963225e-01 
1.530400e+01 1.943873e-01 1.961303e-01 
1.530500e+01 1.941388e-01 1.959362e-01 
1.530600e+01 1.938885e-01 1.957403e-01 
1.530700e+01 1.936366e-01 1.955424e-01 
1.530800e+01 1.933829e-01 1.953427e-01 
1.530900e+01 1.931276e-01 1.951410e-01 
1.531000e+01 1.928705e-01 1.949375e-01 
1.531100e+01 1.926117e-01 1.947322e-01 
1.531200e+01 1.923512e-01 1.945249e-01 
1.531300e+01 1.920889e-01 1.943158e-01 
1.531400e+01 1.918250e-01 1.941048e-01 
1.531500e+01 1.915594e-01 1.938919e-01 
1.531600e+01 1.912920e-01 1.936772e-01 
1.531700e+01 1.910230e-01 1.934605e-01 
1.531800e+01 1.907522e-01 1.932421e-01 
1.531900e+01 1.904797e-01 1.930217e-01 
1.532000e+01 1.902056e-01 1.927995e-01 
1.532100e+01 1.899297e-01 1.925754e-01 
1.532200e+01 1.896522e-01 1.923495e-01 
1.532300e+01 1.893729e-01 1.921217e-01 
1.532400e+01 1.890919e-01 1.918920e-01 
1.532500e+01 1.888093e-01 1.916605e-01 
1.532600e+01 1.885249e-01 1.914272e-01 
1.532700e+01 1.882389e-01 1.911920e-01 
1.532800e+01 1.879512e-01 1.909549e-01 
1.532900e+01 1.876618e-01 1.907160e-01 
1.533000e+01 1.873707e-01 1.904753e-01 
1.533100e+01 1.870779e-01 1.902327e-01 
1.533200e+01 1.867834e-01 1.899882e-01 
1.533300e+01 1.864872e-01 1.897420e-01 
1.533400e+01 1.861894e-01 1.894938e-01 
1.533500e+01 1.858899e-01 1.892439e-01 
1.533600e+01 1.855887e-01 1.889921e-01 
1.533700e+01 1.852858e-01 1.887385e-01 
1.533800e+01 1.849812e-01 1.884831e-01 
1.533900e+01 1.846750e-01 1.882258e-01 
1.534000e+01 1.843671e-01 1.879667e-01 
1.534100e+01 1.840575e-01 1.877058e-01 
1.534200e+01 1.837463e-01 1.874431e-01 
1.534300e+01 1.834334e-01 1.871785e-01 
1.534400e+01 1.831188e-01 1.869121e-01 
1.534500e+01 1.828026e-01 1.866439e-01 
1.534600e+01 1.824847e-01 1.863740e-01 
1.534700e+01 1.821652e-01 1.861021e-01 
1.534800e+01 1.818439e-01 1.858285e-01 
1.534900e+01 1.815211e-01 1.855531e-01 
1.535000e+01 1.811965e-01 1.852759e-01 
1.535100e+01 1.808704e-01 1.849969e-01 
1.535200e+01 1.805425e-01 1.847161e-01 
1.535300e+01 1.802131e-01 1.844334e-01 
1.535400e+01 1.798819e-01 1.841490e-01 
1.535500e+01 1.795492e-01 1.838628e-01 
1.535600e+01 1.792147e-01 1.835748e-01 
1.535700e+01 1.788787e-01 1.832851e-01 
1.535800e+01 1.785410e-01 1.829935e-01 
1.535900e+01 1.782017e-01 1.827002e-01 
1.536000e+01 1.778607e-01 1.824051e-01 
1.536100e+01 1.775181e-01 1.821082e-01 
1.536200e+01 1.771739e-01 1.818095e-01 
1.536300e+01 1.768280e-01 1.815091e-01 
1.536400e+01 1.764805e-01 1.812069e-01 
1.536500e+01 1.761314e-01 1.809029e-01 
1.536600e+01 1.757807e-01 1.805972e-01 
1.536700e+01 1.754283e-01 1.802897e-01 
1.536800e+01 1.750743e-01 1.799804e-01 
1.536900e+01 1.747187e-01 1.796694e-01 
1.537000e+01 1.743615e-01 1.793567e-01 
1.537100e+01 1.740027e-01 1.790422e-01 
1.537200e+01 1.736423e-01 1.787259e-01 
1.537300e+01 1.732802e-01 1.784079e-01 
1.537400e+01 1.729166e-01 1.780882e-01 
1.537500e+01 1.725513e-01 1.777667e-01 
1.537600e+01 1.721845e-01 1.774435e-01 
1.537700e+01 1.718160e-01 1.771185e-01 
1.537800e+01 1.714460e-01 1.767919e-01 
1.537900e+01 1.710744e-01 1.764635e-01 
1.538000e+01 1.707011e-01 1.761333e-01 
1.538100e+01 1.703263e-01 1.758015e-01 
1.538200e+01 1.699499e-01 1.754679e-01 
1.538300e+01 1.695719e-01 1.751326e-01 
1.538400e+01 1.691924e-01 1.747957e-01 
1.538500e+01 1.688112e-01 1.744570e-01 
1.538600e+01 1.684285e-01 1.741166e-01 
1.538700e+01 1.680442e-01 1.737744e-01 
1.538800e+01 1.676583e-01 1.734306e-01 
1.538900e+01 1.672709e-01 1.730851e-01 
1.539000e+01 1.668818e-01 1.727379e-01 
1.539100e+01 1.664913e-01 1.723890e-01 
1.539200e+01 1.660991e-01 1.720385e-01 
1.539300e+01 1.657054e-01 1.716862e-01 
1.539400e+01 1.653102e-01 1.713323e-01 
1.539500e+01 1.649134e-01 1.709766e-01 
1.539600e+01 1.645150e-01 1.706193e-01 
1.539700e+01 1.641151e-01 1.702604e-01 
1.539800e+01 1.637136e-01 1.698997e-01 
1.539900e+01 1.633107e-01 1.695374e-01 
1.540000e+01 1.629061e-01 1.691735e-01 
1.540100e+01 1.625000e-01 1.688078e-01 
1.540200e+01 1.620924e-01 1.684406e-01 
1.540300e+01 1.616833e-01 1.680716e-01 
1.540400e+01 1.612726e-01 1.677011e-01 
1.540500e+01 1.608604e-01 1.673288e-01 
1.540600e+01 1.604467e-01 1.669550e-01 
1.540700e+01 1.600314e-01 1.665795e-01 
1.540800e+01 1.596147e-01 1.662023e-01 
1.540900e+01 1.591964e-01 1.658236e-01 
1.541000e+01 1.587766e-01 1.654432e-01 
1.541100e+01 1.583553e-01 1.650611e-01 
1.541200e+01 1.579325e-01 1.646775e-01 
1.541300e+01 1.575082e-01 1.642922e-01 
1.541400e+01 1.570823e-01 1.639054e-01 
1.541500e+01 1.566550e-01 1.635169e-01 
1.541600e+01 1.562262e-01 1.631268e-01 
1.541700e+01 1.557959e-01 1.627351e-01 
1.541800e+01 1.553641e-01 1.623418e-01 
1.541900e+01 1.549309e-01 1.619469e-01 
1.542000e+01 1.544961e-01 1.615504e-01 
1.542100e+01 1.540599e-01 1.611523e-01 
1.542200e+01 1.536221e-01 1.607527e-01 
1.542300e+01 1.531830e-01 1.603514e-01 
1.542400e+01 1.527423e-01 1.599486e-01 
1.542500e+01 1.523002e-01 1.595442e-01 
1.542600e+01 1.518566e-01 1.591383e-01 
1.542700e+01 1.514115e-01 1.587307e-01 
1.542800e+01 1.509650e-01 1.583217e-01 
1.542900e+01 1.505170e-01 1.579110e-01 
1.543000e+01 1.500676e-01 1.574988e-01 
1.543100e+01 1.496168e-01 1.570850e-01 
1.543200e+01 1.491644e-01 1.566697e-01 
1.543300e+01 1.487107e-01 1.562529e-01 
1.543400e+01 1.482555e-01 1.558345e-01 
1.543500e+01 1.477989e-01 1.554146e-01 
1.543600e+01 1.473408e-01 1.549931e-01 
1.543700e+01 1.468813e-01 1.545701e-01 
1.543800e+01 1.464204e-01 1.541456e-01 
1.543900e+01 1.459581e-01 1.537196e-01 
1.544000e+01 1.454943e-01 1.532921e-01 
1.544100e+01 1.450291e-01 1.528630e-01 
1.544200e+01 1.445626e-01 1.524324e-01 
1.544300e+01 1.440946e-01 1.520004e-01 
1.544400e+01 1.436252e-01 1.515668e-01 
1.544500e+01 1.431544e-01 1.511317e-01 
1.544600e+01 1.426822e-01 1.506952e-01 
1.544700e+01 1.422086e-01 1.502572e-01 
1.544800e+01 1.417336e-01 1.498176e-01 
1.544900e+01 1.412573e-01 1.493766e-01 
1.545000e+01 1.407795e-01 1.489341e-01 
1.545100e+01 1.403004e-01 1.484902e-01 
1.545200e+01 1.398199e-01 1.480448e-01 
1.545300e+01 1.393380e-01 1.475979e-01 
1.545400e+01 1.388547e-01 1.471496e-01 
1.545500e+01 1.383701e-01 1.466998e-01 
1.545600e+01 1.378841e-01 1.462485e-01 
1.545700e+01 1.373968e-01 1.457958e-01 
1.545800e+01 1.369081e-01 1.453417e-01 
1.545900e+01 1.364181e-01 1.448861e-01 
1.546000e+01 1.359267e-01 1.444291e-01 
1.546100e+01 1.354339e-01 1.439707e-01 
1.546200e+01 1.349399e-01 1.435108e-01 
1.546300e+01 1.344444e-01 1.430496e-01 
1.546400e+01 1.339477e-01 1.425869e-01 
1.546500e+01 1.334496e-01 1.421228e-01 
1.546600e+01 1.329502e-01 1.416573e-01 
1.546700e+01 1.324495e-01 1.411904e-01 
1.546800e+01 1.319475e-01 1.407221e-01 
1.546900e+01 1.314441e-01 1.402524e-01 
1.547000e+01 1.309395e-01 1.397813e-01 
1.547100e+01 1.304335e-01 1.393088e-01 
1.547200e+01 1.299262e-01 1.388350e-01 
1.547300e+01 1.294176e-01 1.383597e-01 
1.547400e+01 1.289078e-01 1.378831e-01 
1.547500e+01 1.283966e-01 1.374052e-01 
1.547600e+01 1.278842e-01 1.369258e-01 
1.547700e+01 1.273705e-01 1.364452e-01 
1.547800e+01 1.268555e-01 1.359631e-01 
1.547900e+01 1.263392e-01 1.354798e-01 
1.548000e+01 1.258217e-01 1.349950e-01 
1.548100e+01 1.253028e-01 1.345090e-01 
1.548200e+01 1.247828e-01 1.340216e-01 
1.548300e+01 1.242614e-01 1.335328e-01 
1.548400e+01 1.237389e-01 1.330428e-01 
1.548500e+01 1.232150e-01 1.325514e-01 
1.548600e+01 1.226899e-01 1.320587e-01 
1.548700e+01 1.221636e-01 1.315647e-01 
1.548800e+01 1.216361e-01 1.310694e-01 
1.548900e+01 1.211073e-01 1.305728e-01 
1.549000e+01 1.205772e-01 1.300749e-01 
1.549100e+01 1.200460e-01 1.295757e-01 
1.549200e+01 1.195135e-01 1.290753e-01 
1.549300e+01 1.189798e-01 1.285735e-01 
1.549400e+01 1.184449e-01 1.280705e-01 
1.549500e+01 1.179088e-01 1.275662e-01 
1.549600e+01 1.173715e-01 1.270606e-01 
1.549700e+01 1.168330e-01 1.265537e-01 
1.549800e+01 1.162933e-01 1.260456e-01 
1.549900e+01 1.157524e-01 1.255363e-01 
1.550000e+01 1.152103e-01 1.250257e-01 
1.550100e+01 1.146670e-01 1.245139e-01 
1.550200e+01 1.141226e-01 1.240008e-01 
1.550300e+01 1.135769e-01 1.234865e-01 
1.550400e+01 1.130302e-01 1.229710e-01 
1.550500e+01 1.124822e-01 1.224542e-01 
1.550600e+01 1.119331e-01 1.219362e-01 
1.550700e+01 1.113828e-01 1.214170e-01 
1.550800e+01 1.108314e-01 1.208966e-01 
1.550900e+01 1.102788e-01 1.203750e-01 
1.551000e+01 1.097251e-01 1.198522e-01 
1.551100e+01 1.091702e-01 1.193283e-01 
1.551200e+01 1.086142e-01 1.188031e-01 
1.551300e+01 1.080571e-01 1.182767e-01 
1.551400e+01 1.074988e-01 1.177492e-01 
1.551500e+01 1.069395e-01 1.172205e-01 
1.551600e+01 1.063790e-01 1.166906e-01 
1.551700e+01 1.058174e-01 1.161596e-01 
1.551800e+01 1.052547e-01 1.156274e-01 
1.551900e+01 1.046909e-01 1.150940e-01 
1.552000e+01 1.041260e-01 1.145595e-01 
1.552100e+01 1.035600e-01 1.140239e-01 
1.552200e+01 1.029929e-01 1.134871e-01 
1.552300e+01 1.024247e-01 1.129492e-01 
1.552400e+01 1.018555e-01 1.124102e-01 
1.552500e+01 1.012851e-01 1.118701e-01 
1.552600e+01 1.007137e-01 1.113288e-01 
1.552700e+01 1.001413e-01 1.107864e-01 
1.552800e+01 9.956774e-02 1.102430e-01 
1.552900e+01 9.899316e-02 1.096984e-01 
1.553000e+01 9.841752e-02 1.091527e-01 
1.553100e+01 9.784084e-02 1.086060e-01 
1.553200e+01 9.726312e-02 1.080581e-01 
1.553300e+01 9.668436e-02 1.075092e-01 
1.553400e+01 9.610456e-02 1.069592e-01 
1.553500e+01 9.552374e-02 1.064082e-01 
1.553600e+01 9.494190e-02 1.058561e-01 
1.553700e+01 9.435903e-02 1.053029e-01 
1.553800e+01 9.377516e-02 1.047487e-01 
1.553900e+01 9.319027e-02 1.041934e-01 
1.554000e+01 9.260438e-02 1.036371e-01 
1.554100e+01 9.201749e-02 1.030797e-01 
1.554200e+01 9.142961e-02 1.025214e-01 
1.554300e+01 9.084074e-02 1.019620e-01 
1.554400e+01 9.025088e-02 1.014016e-01 
1.554500e+01 8.966004e-02 1.008401e-01 
1.554600e+01 8.906823e-02 1.002777e-01 
1.554700e+01 8.847545e-02 9.971427e-02 
1.554800e+01 8.788171e-02 9.914984e-02 
1.554900e+01 8.728700e-02 9.858441e-02 
1.555000e+01 8.669134e-02 9.801801e-02 
1.555100e+01 8.609473e-02 9.745062e-02 
1.555200e+01 8.549718e-02 9.688226e-02 
1.555300e+01 8.489868e-02 9.631294e-02 
1.555400e+01 8.429925e-02 9.574265e-02 
1.555500e+01 8.369889e-02 9.517140e-02 
1.555600e+01 8.309761e-02 9.459920e-02 
1.555700e+01 8.249540e-02 9.402605e-02 
1.555800e+01 8.189228e-02 9.345197e-02 
1.555900e+01 8.128826e-02 9.287695e-02 
1.556000e+01 8.068332e-02 9.230100e-02 
1.556100e+01 8.007749e-02 9.172413e-02 
1.556200e+01 7.947076e-02 9.114634e-02 
1.556300e+01 7.886315e-02 9.056764e-02 
1.556400e+01 7.825465e-02 8.998804e-02 
1.556500e+01 7.764527e-02 8.940753e-02 
1.556600e+01 7.703501e-02 8.882613e-02 
1.556700e+01 7.642389e-02 8.824384e-02 
1.556800e+01 7.581190e-02 8.766066e-02 
1.556900e+01 7.519906e-02 8.707661e-02 
1.557000e+01 7.458536e-02 8.649169e-02 
1.557100e+01 7.397082e-02 8.590590e-02 
1.557200e+01 7.335543e-02 8.531925e-02 
1.557300e+01 7.273920e-02 8.473175e-02 
1.557400e+01 7.212214e-02 8.414340e-02 
1.557500e+01 7.150426e-02 8.355420e-02 
1.557600e+01 7.088555e-02 8.296417e-02 
1.557700e+01 7.026603e-02 8.237331e-02 
1.557800e+01 6.964569e-02 8.178162e-02 
1.557900e+01 6.902455e-02 8.118911e-02 
1.558000e+01 6.840261e-02 8.059579e-02 
1.558100e+01 6.777988e-02 8.000166e-02 
1.558200e+01 6.715635e-02 7.940673e-02 
1.558300e+01 6.653204e-02 7.881100e-02 
1.558400e+01 6.590695e-02 7.821449e-02 
1.558500e+01 6.528108e-02 7.761719e-02 
1.558600e+01 6.465445e-02 7.701911e-02 
1.558700e+01 6.402705e-02 7.642025e-02 
1.558800e+01 6.339890e-02 7.582064e-02 
1.558900e+01 6.276999e-02 7.522026e-02 
1.559000e+01 6.214034e-02 7.461913e-02 
1.559100e+01 6.150994e-02 7.401724e-02 
1.559200e+01 6.087881e-02 7.341462e-02 
1.559300e+01 6.024694e-02 7.281126e-02 
1.559400e+01 5.961436e-02 7.220717e-02 
1.559500e+01 5.898105e-02 7.160235e-02 
1.559600e+01 5.834703e-02 7.099682e-02 
1.559700e+01 5.771229e-02 7.039057e-02 
1.559800e+01 5.707686e-02 6.978361e-02 
1.559900e+01 5.644073e-02 6.917596e-02 
1.560000e+01 5.580390e-02 6.856761e-02 
1.560100e+01 5.516639e-02 6.795857e-02 
1.560200e+01 5.452819e-02 6.734885e-02 
1.560300e+01 5.388932e-02 6.673845e-02 
1.560400e+01 5.324978e-02 6.612738e-02 
1.560500e+01 5.260958e-02 6.551565e-02 
1.560600e+01 5.196871e-02 6.490326e-02 
1.560700e+01 5.132719e-02 6.429022e-02 
1.560800e+01 5.068502e-02 6.367653e-02 
1.560900e+01 5.004222e-02 6.306220e-02 
1.561000e+01 4.939877e-02 6.244724e-02 
1.561100e+01 4.875469e-02 6.183165e-02 
1.561200e+01 4.810999e-02 6.121543e-02 
1.561300e+01 4.746466e-02 6.059861e-02 
1.561400e+01 4.681872e-02 5.998117e-02 
1.561500e+01 4.617218e-02 5.936313e-02 
1.561600e+01 4.552503e-02 5.874449e-02 
1.561700e+01 4.487728e-02 5.812526e-02 
1.561800e+01 4.422894e-02 5.750545e-02 
1.561900e+01 4.358001e-02 5.688505e-02 
1.562000e+01 4.293050e-02 5.626409e-02 
1.562100e+01 4.228042e-02 5.564256e-02 
1.562200e+01 4.162977e-02 5.502046e-02 
1.562300e+01 4.097856e-02 5.439782e-02 
1.562400e+01 4.032678e-02 5.377462e-02 
1.562500e+01 3.967446e-02 5.315089e-02 
1.562600e+01 3.902159e-02 5.252662e-02 
1.562700e+01 3.836818e-02 5.190182e-02 
1.562800e+01 3.771423e-02 5.127649e-02 
1.562900e+01 3.705975e-02 5.065065e-02 
1.563000e+01 3.640475e-02 5.002430e-02 
1.563100e+01 3.574924e-02 4.939745e-02 
1.563200e+01 3.509321e-02 4.877009e-02 
1.563300e+01 3.443667e-02 4.814225e-02 
1.563400e+01 3.377964e-02 4.751392e-02 
1.563500e+01 3.312211e-02 4.688511e-02 
1.563600e+01 3.246409e-02 4.625583e-02 
1.563700e+01 3.180559e-02 4.562608e-02 
1.563800e+01 3.114661e-02 4.499587e-02 
1.563900e+01 3.048716e-02 4.436520e-02 
1.564000e+01 2.982725e-02 4.373409e-02 
1.564100e+01 2.916687e-02 4.310254e-02 
1.564200e+01 2.850604e-02 4.247055e-02 
1.564300e+01 2.784477e-02 4.183813e-02 
1.564400e+01 2.718305e-02 4.120529e-02 
1.564500e+01 2.652090e-02 4.057204e-02 
1.564600e+01 2.585831e-02 3.993837e-02 
1.564700e+01 2.519530e-02 3.930430e-02 
1.564800e+01 2.453187e-02 3.866983e-02 
1.564900e+01 2.386803e-02 3.803497e-02 
1.565000e+01 2.320379e-02 3.739973e-02 
1.565100e+01 2.253914e-02 3.676410e-02 
1.565200e+01 2.187410e-02 3.612811e-02 
1.565300e+01 2.120867e-02 3.549175e-02 
1.565400e+01 2.054285e-02 3.485503e-02 
1.565500e+01 1.987666e-02 3.421796e-02 
1.565600e+01 1.921010e-02 3.358054e-02 
1.565700e+01 1.854317e-02 3.294278e-02 
1.565800e+01 1.787588e-02 3.230469e-02 
1.565900e+01 1.720824e-02 3.166626e-02 
1.566000e+01 1.654025e-02 3.102752e-02 
1.566100e+01 1.587192e-02 3.038846e-02 
1.566200e+01 1.520326e-02 2.974910e-02 
1.566300e+01 1.453427e-02 2.910943e-02 
1.566400e+01 1.386495e-02 2.846947e-02 
1.566500e+01 1.319531e-02 2.782922e-02 
1.566600e+01 1.252537e-02 2.718868e-02 
1.566700e+01 1.185511e-02 2.654787e-02 
1.566800e+01 1.118456e-02 2.590679e-02 
1.566900e+01 1.051372e-02 2.526544e-02 
1.567000e+01 9.842585e-03 2.462384e-02 
1.567100e+01 9.171171e-03 2.398198e-02 
1.567200e+01 8.499482e-03 2.333988e-02 
1.567300e+01 7.827523e-03 2.269755e-02 
1.567400e+01 7.155301e-03 2.205498e-02 
1.567500e+01 6.482822e-03 2.141219e-02 
1.567600e+01 5.810091e-03 2.076917e-02 
1.567700e+01 5.137116e-03 2.012595e-02 
1.567800e+01 4.463901e-03 1.948252e-02 
1.567900e+01 3.790453e-03 1.883889e-02 
1.568000e+01 3.116778e-03 1.819507e-02 
1.568100e+01 2.442882e-03 1.755106e-02 
1.568200e+01 1.768772e-03 1.690687e-02 
1.568300e+01 1.094452e-03 1.626251e-02 
1.568400e+01 4.199298e-04 1.561797e-02 
1.568500e+01 -2.547890e-04 1.497328e-02 
1.568600e+01 -9.296983e-04 1.432844e-02 
1.568700e+01 -1.604792e-03 1.368344e-02 
1.568800e+01 -2.280064e-03 1.303831e-02 
1.568900e+01 -2.955508e-03 1.239304e-02 
1.569000e+01 -3.631119e-03 1.174764e-02 
1.569100e+01 -4.306889e-03 1.110212e-02 
1.569200e+01 -4.982813e-03 1.045648e-02 
1.569300e+01 -5.658885e-03 9.810734e-03 
1.569400e+01 -6.335099e-03 9.164885e-03 
1.569500e+01 -7.011448e-03 8.518939e-03 
1.569600e+01 -7.687927e-03 7.872904e-03 
1.569700e+01 -8.364529e-03 7.226785e-03 
1.569800e+01 -9.041248e-03 6.580590e-03 
1.569900e+01 -9.718077e-03 5.934324e-03 
1.570000e+01 -1.039501e-02 5.287994e-03 
1.570100e+01 -1.107205e-02 4.641606e-03 
1.570200e+01 -1.174917e-02 3.995167e-03 
1.570300e+01 -1.242638e-02 3.348684e-03 
1.570400e+01 -1.310368e-02 2.702162e-03 
1.570500e+01 -1.378104e-02 2.055609e-03 
1.570600e+01 -1.445848e-02 1.409030e-03 
1.570700e+01 -1.513597e-02 7.624328e-04 
1.570800e+01 -1.581353e-02 1.158232e-04 
1.570900e+01 -1.649113e-02 -5.307922e-04 
1.571000e+01 -1.716877e-02 -1.177407e-03 
1.571100e+01 -1.784645e-02 -1.824015e-03 
1.571200e+01 -1.852416e-02 -2.470609e-03 
1.571300e+01 -1.920190e-02 -3.117183e-03 
1.571400e+01 -1.987966e-02 -3.763731e-03 
1.571500e+01 -2.055742e-02 -4.410245e-03 
1.571600e+01 -2.123520e-02 -5.056721e-03 
1.571700e+01 -2.191297e-02 -5.703150e-03 
1.571800e+01 -2.259074e-02 -6.349527e-03 
1.571900e+01 -2.326850e-02 -6.995845e-03 
1.572000e+01 -2.394623e-02 -7.642098e-03 
1.572100e+01 -2.462394e-02 -8.288279e-03 
1.572200e+01 -2.530162e-02 -8.934382e-03 
1.572300e+01 -2.597927e-02 -9.580401e-03 
1.572400e+01 -2.665687e-02 -1.022633e-02 
1.572500e+01 -2.733442e-02 -1.087216e-02 
1.572600e+01 -2.801191e-02 -1.151788e-02 
1.572700e+01 -2.868934e-02 -1.216350e-02 
1.572800e+01 -2.936671e-02 -1.280900e-02 
1.572900e+01 -3.004400e-02 -1.345437e-02 
1.573000e+01 -3.072121e-02 -1.409962e-02 
1.573100e+01 -3.139833e-02 -1.474472e-02 
1.573200e+01 -3.207536e-02 -1.538969e-02 
1.573300e+01 -3.275229e-02 -1.603451e-02 
1.573400e+01 -3.342911e-02 -1.667917e-02 
1.573500e+01 -3.410582e-02 -1.732367e-02 
1.573600e+01 -3.478242e-02 -1.796800e-02 
1.573700e+01 -3.545889e-02 -1.861215e-02 
1.573800e+01 -3.613523e-02 -1.925613e-02 
1.573900e+01 -3.681143e-02 -1.989991e-02 
1.574000e+01 -3.748749e-02 -2.054350e-02 
1.574100e+01 -3.816340e-02 -2.118690e-02 
1.574200e+01 -3.883916e-02 -2.183008e-02 
1.574300e+01 -3.951475e-02 -2.247305e-02 
1.574400e+01 -4.019018e-02 -2.311580e-02 
1.574500e+01 -4.086543e-02 -2.375832e-02 
1.574600e+01 -4.154050e-02 -2.440061e-02 
1.574700e+01 -4.221539e-02 -2.504267e-02 
1.574800e+01 -4.289008e-02 -2.568447e-02 
1.574900e+01 -4.356457e-02 -2.632603e-02 
1.575000e+01 -4.423886e-02 -2.696732e-02 
1.575100e+01 -4.491294e-02 -2.760835e-02 
1.575200e+01 -4.558680e-02 -2.824911e-02 
1.575300e+01 -4.626044e-02 -2.888959e-02 
1.575400e+01 -4.693384e-02 -2.952979e-02 
1.575500e+01 -4.760701e-02 -3.016970e-02 
1.575600e+01 -4.827994e-02 -3.080931e-02 
1.575700e+01 -4.895262e-02 -3.144861e-02 
1.575800e+01 -4.962505e-02 -3.208761e-02 
1.575900e+01 -5.029721e-02 -3.272629e-02 
1.576000e+01 -5.096911e-02 -3.336465e-02 
1.576100e+01 -5.164073e-02 -3.400268e-02 
1.576200e+01 -5.231207e-02 -3.464037e-02 
1.576300e+01 -5.298313e-02 -3.527773e-02 
1.576400e+01 -5.365389e-02 -3.591473e-02 
1.576500e+01 -5.432436e-02 -3.655138e-02 
1.576600e+01 -5.499452e-02 -3.718767e-02 
1.576700e+01 -5.566437e-02 -3.782360e-02 
1.576800e+01 -5.633390e-02 -3.845915e-02 
1.576900e+01 -5.700311e-02 -3.909432e-02 
1.577000e+01 -5.767200e-02 -3.972910e-02 
1.577100e+01 -5.834054e-02 -4.036349e-02 
1.577200e+01 -5.900874e-02 -4.099749e-02 
1.577300e+01 -5.967660e-02 -4.163108e-02 
1.577400e+01 -6.034410e-02 -4.226425e-02 
1.577500e+01 -6.101124e-02 -4.289701e-02 
1.577600e+01 -6.167802e-02 -4.352935e-02 
1.577700e+01 -6.234442e-02 -4.416126e-02 
1.577800e+01 -6.301044e-02 -4.479273e-02 
1.577900e+01 -6.367608e-02 -4.542375e-02 
1.578000e+01 -6.434132e-02 -4.605433e-02 
1.578100e+01 -6.500617e-02 -4.668445e-02 
1.578200e+01 -6.567061e-02 -4.731411e-02 
1.578300e+01 -6.633465e-02 -4.794330e-02 
1.578400e+01 -6.699827e-02 -4.857202e-02 
1.578500e+01 -6.766146e-02 -4.920026e-02 
1.578600e+01 -6.832423e-02 -4.982801e-02 
1.578700e+01 -6.898656e-02 -5.045527e-02 
1.578800e+01 -6.964845e-02 -5.108203e-02 
1.578900e+01 -7.030990e-02 -5.170828e-02 
1.579000e+01 -7.097089e-02 -5.233402e-02 
1.579100e+01 -7.163142e-02 -5.295925e-02 
1.579200e+01 -7.229149e-02 -5.358395e-02 
1.579300e+01 -7.295108e-02 -5.420811e-02 
1.579400e+01 -7.361020e-02 -5.483175e-02 
1.579500e+01 -7.426883e-02 -5.545484e-02 
1.579600e+01 -7.492698e-02 -5.607738e-02 
1.579700e+01 -7.558462e-02 -5.669936e-02 
1.579800e+01 -7.624177e-02 -5.732079e-02 
1.579900e+01 -7.689841e-02 -5.794165e-02 
1.580000e+01 -7.755453e-02 -5.856193e-02 
1.580100e+01 -7.821013e-02 -5.918163e-02 
1.580200e+01 -7.886520e-02 -5.980075e-02 
1.580300e+01 -7.951974e-02 -6.041928e-02 
1.580400e+01 -8.017374e-02 -6.103720e-02 
1.580500e+01 -8.082720e-02 -6.165452e-02 
1.580600e+01 -8.148010e-02 -6.227124e-02 
1.580700e+01 -8.213245e-02 -6.288733e-02 
1.580800e+01 -8.278424e-02 -6.350280e-02 
1.580900e+01 -8.343545e-02 -6.411765e-02 
1.581000e+01 -8.408609e-02 -6.473186e-02 
1.581100e+01 -8.473615e-02 -6.534542e-02 
1.581200e+01 -8.538561e-02 -6.595834e-02 
1.581300e+01 -8.603449e-02 -6.657061e-02 
1.581400e+01 -8.668276e-02 -6.718221e-02 
1.581500e+01 -8.733043e-02 -6.779316e-02 
1.581600e+01 -8.797749e-02 -6.840343e-02 
1.581700e+01 -8.862393e-02 -6.901302e-02 
1.581800e+01 -8.926974e-02 -6.962193e-02 
1.581900e+01 -8.991492e-02 -7.023015e-02 
1.582000e+01 -9.055947e-02 -7.083767e-02 
1.582100e+01 -9.120337e-02 -7.144449e-02 
1.582200e+01 -9.184663e-02 -7.205060e-02 
1.582300e+01 -9.248923e-02 -7.265600e-02 
1.582400e+01 -9.313117e-02 -7.326068e-02 
1.582500e+01 -9.377245e-02 -7.386464e-02 
1.582600e+01 -9.441305e-02 -7.446786e-02 
1.582700e+01 -9.505297e-02 -7.507034e-02 
1.582800e+01 -9.569221e-02 -7.567209e-02 
1.582900e+01 -9.633075e-02 -7.627308e-02 
1.583000e+01 -9.696861e-02 -7.687331e-02 
1.583100e+01 -9.760575e-02 -7.747279e-02 
1.583200e+01 -9.824219e-02 -7.807149e-02 
1.583300e+01 -9.887792e-02 -7.866943e-02 
1.583400e+01 -9.951292e-02 -7.926658e-02 
1.583500e+01 -1.001472e-01 -7.986295e-02 
1.583600e+01 -1.007807e-01 -8.045853e-02 
1.583700e+01 -1.014136e-01 -8.105331e-02 
1.583800e+01 -1.020456e-01 -8.164729e-02 
1.583900e+01 -1.026769e-01 -8.224046e-02 
1.584000e+01 -1.033075e-01 -8.283281e-02 
1.584100e+01 -1.039373e-01 -8.342435e-02 
1.584200e+01 -1.045663e-01 -8.401506e-02 
1.584300e+01 -1.051946e-01 -8.460493e-02 
1.584400e+01 -1.058220e-01 -8.519397e-02 
1.584500e+01 -1.064487e-01 -8.578216e-02 
1.584600e+01 -1.070746e-01 -8.636951e-02 
1.584700e+01 -1.076997e-01 -8.695600e-02 
1.584800e+01 -1.083240e-01 -8.754163e-02 
1.584900e+01 -1.089475e-01 -8.812639e-02 
1.585000e+01 -1.095701e-01 -8.871028e-02 
1.585100e+01 -1.101920e-01 -8.929329e-02 
1.585200e+01 -1.108130e-01 -8.987541e-02 
1.585300e+01 -1.114332e-01 -9.045665e-02 
1.585400e+01 -1.120525e-01 -9.103699e-02 
1.585500e+01 -1.126710e-01 -9.161643e-02 
1.585600e+01 -1.132887e-01 -9.219496e-02 
1.585700e+01 -1.139055e-01 -9.277258e-02 
1.585800e+01 -1.145214e-01 -9.334928e-02 
1.585900e+01 -1.151365e-01 -9.392506e-02 
1.586000e+01 -1.157507e-01 -9.449990e-02 
1.586100e+01 -1.163640e-01 -9.507381e-02 
1.586200e+01 -1.169764e-01 -9.564678e-02 
1.586300e+01 -1.175880e-01 -9.621881e-02 
1.586400e+01 -1.181986e-01 -9.678988e-02 
1.586500e+01 -1.188084e-01 -9.735999e-02 
1.586600e+01 -1.194172e-01 -9.792914e-02 
1.586700e+01 -1.200251e-01 -9.849732e-02 
1.586800e+01 -1.206321e-01 -9.906453e-02 
1.586900e+01 -1.212382e-01 -9.963075e-02 
1.587000e+01 -1.218433e-01 -1.001960e-01 
1.587100e+01 -1.224475e-01 -1.007602e-01 
1.587200e+01 -1.230508e-01 -1.013235e-01 
1.587300e+01 -1.236531e-01 -1.018857e-01 
1.587400e+01 -1.242544e-01 -1.024470e-01 
1.587500e+01 -1.248548e-01 -1.030072e-01 
1.587600e+01 -1.254543e-01 -1.035664e-01 
1.587700e+01 -1.260527e-01 -1.041246e-01 
1.587800e+01 -1.266502e-01 -1.046818e-01 
1.587900e+01 -1.272467e-01 -1.052379e-01 
1.588000e+01 -1.278422e-01 -1.057930e-01 
1.588100e+01 -1.284368e-01 -1.063470e-01 
1.588200e+01 -1.290303e-01 -1.069000e-01 
1.588300e+01 -1.296228e-01 -1.074519e-01 
1.588400e+01 -1.302143e-01 -1.080028e-01 
1.588500e+01 -1.308048e-01 -1.085525e-01 
1.588600e+01 -1.313943e-01 -1.091013e-01 
1.588700e+01 -1.319827e-01 -1.096489e-01 
1.588800e+01 -1.325701e-01 -1.101955e-01 
1.588900e+01 -1.331565e-01 -1.107409e-01 
1.589000e+01 -1.337418e-01 -1.112853e-01 
1.589100e+01 -1.343261e-01 -1.118286e-01 
1.589200e+01 -1.349093e-01 -1.123708e-01 
1.589300e+01 -1.354915e-01 -1.129118e-01 
1.589400e+01 -1.360726e-01 -1.134518e-01 
1.589500e+01 -1.366526e-01 -1.139906e-01 
1.589600e+01 -1.372316e-01 -1.145283e-01 
1.589700e+01 -1.378094e-01 -1.150648e-01 
1.589800e+01 -1.383862e-01 -1.156003e-01 
1.589900e+01 -1.389619e-01 -1.161345e-01 
1.590000e+01 -1.395365e-01 -1.166677e-01 
1.590100e+01 -1.401100e-01 -1.171997e-01 
1.590200e+01 -1.406824e-01 -1.177305e-01 
1.590300e+01 -1.412536e-01 -1.182602e-01 
1.590400e+01 -1.418238e-01 -1.187887e-01 
1.590500e+01 -1.423928e-01 -1.193160e-01 
1.590600e+01 -1.429606e-01 -1.198421e-01 
1.590700e+01 -1.435274e-01 -1.203671e-01 
1.590800e+01 -1.440930e-01 -1.208909e-01 
1.590900e+01 -1.446575e-01 -1.214135e-01 
1.591000e+01 -1.452208e-01 -1.219349e-01 
1.591100e+01 -1.457829e-01 -1.224550e-01 
1.591200e+01 -1.463439e-01 -1.229740e-01 
1.591300e+01 -1.469037e-01 -1.234918e-01 
1.591400e+01 -1.474623e-01 -1.240083e-01 
1.591500e+01 -1.480198e-01 -1.245236e-01 
1.591600e+01 -1.485761e-01 -1.250377e-01 
1.591700e+01 -1.491312e-01 -1.255506e-01 
1.591800e+01 -1.496851e-01 -1.260622e-01 
1.591900e+01 -1.502378e-01 -1.265726e-01 
1.592000e+01 -1.507892e-01 -1.270817e-01 
1.592100e+01 -1.513395e-01 -1.275896e-01 
1.592200e+01 -1.518886e-01 -1.280962e-01 
1.592300e+01 -1.524364e-01 -1.286015e-01 
1.592400e+01 -1.529830e-01 -1.291056e-01 
1.592500e+01 -1.535284e-01 -1.296084e-01 
1.592600e+01 -1.540726e-01 -1.301100e-01 
1.592700e+01 -1.546155e-01 -1.306102e-01 
1.592800e+01 -1.551571e-01 -1.311092e-01 
1.592900e+01 -1.556975e-01 -1.316069e-01 
1.593000e+01 -1.562367e-01 -1.321032e-01 
1.593100e+01 -1.567746e-01 -1.325983e-01 
1.593200e+01 -1.573112e-01 -1.330921e-01 
1.593300e+01 -1.578465e-01 -1.335845e-01 
1.593400e+01 -1.583806e-01 -1.340757e-01 
1.593500e+01 -1.589134e-01 -1.345655e-01 
1.593600e+01 -1.594449e-01 -1.350540e-01 
1.593700e+01 -1.599751e-01 -1.355412e-01 
1.593800e+01 -1.605040e-01 -1.360270e-01 
1.593900e+01 -1.610316e-01 -1.365115e-01 
1.594000e+01 -1.615579e-01 -1.369946e-01 
1.594100e+01 -1.620829e-01 -1.374764e-01 
1.594200e+01 -1.626066e-01 -1.379569e-01 
1.594300e+01 -1.631289e-01 -1.384360e-01 
1.594400e+01 -1.636499e-01 -1.389137e-01 
1.594500e+01 -1.641696e-01 -1.393901e-01 
1.594600e+01 -1.646880e-01 -1.398651e-01 
1.594700e+01 -1.652050e-01 -1.403387e-01 
1.594800e+01 -1.657206e-01 -1.408109e-01 
1.594900e+01 -1.662349e-01 -1.412818e-01 
1.595000e+01 -1.667479e-01 -1.417512e-01 
1.595100e+01 -1.672595e-01 -1.422193e-01 
1.595200e+01 -1.677697e-01 -1.426860e-01 
1.595300e+01 -1.682785e-01 -1.431512e-01 
1.595400e+01 -1.687860e-01 -1.436151e-01 
1.595500e+01 -1.692921e-01 -1.440775e-01 
1.595600e+01 -1.697968e-01 -1.445386e-01 
1.595700e+01 -1.703001e-01 -1.449982e-01 
1.595800e+01 -1.708021e-01 -1.454564e-01 
1.595900e+01 -1.713026e-01 -1.459131e-01 
1.596000e+01 -1.718017e-01 -1.463684e-01 
1.596100e+01 -1.722994e-01 -1.468223e-01 
1.596200e+01 -1.727957e-01 -1.472748e-01 
1.596300e+01 -1.732906e-01 -1.477258e-01 
1.596400e+01 -1.737840e-01 -1.481753e-01 
1.596500e+01 -1.742761e-01 -1.486234e-01 
1.596600e+01 -1.747666e-01 -1.490701e-01 
1.596700e+01 -1.752558e-01 -1.495152e-01 
1.596800e+01 -1.757435e-01 -1.499589e-01 
1.596900e+01 -1.762298e-01 -1.504012e-01 
1.597000e+01 -1.767146e-01 -1.508419e-01 
1.597100e+01 -1.771979e-01 -1.512812e-01 
1.597200e+01 -1.776798e-01 -1.517190e-01 
1.597300e+01 -1.781603e-01 -1.521553e-01 
1.597400e+01 -1.786392e-01 -1.525901e-01 
1.597500e+01 -1.791167e-01 -1.530235e-01 
1.597600e+01 -1.795927e-01 -1.534553e-01 
1.597700e+01 -1.800673e-01 -1.538856e-01 
1.597800e+01 -1.805403e-01 -1.543144e-01 
1.597900e+01 -1.810118e-01 -1.547417e-01 
1.598000e+01 -1.814819e-01 -1.551675e-01 
1.598100e+01 -1.819504e-01 -1.555917e-01 
1.598200e+01 -1.824175e-01 -1.560145e-01 
1.598300e+01 -1.828830e-01 -1.564357e-01 
1.598400e+01 -1.833470e-01 -1.568553e-01 
1.598500e+01 -1.838095e-01 -1.572735e-01 
1.598600e+01 -1.842705e-01 -1.576901e-01 
1.598700e+01 -1.847300e-01 -1.581051e-01 
1.598800e+01 -1.851879e-01 -1.585186e-01 
1.598900e+01 -1.856443e-01 -1.589306e-01 
1.599000e+01 -1.860991e-01 -1.593410e-01 
1.599100e+01 -1.865524e-01 -1.597498e-01 
1.599200e+01 -1.870042e-01 -1.601571e-01 
1.599300e+01 -1.874544e-01 -1.605628e-01 
1.599400e+01 -1.879030e-01 -1.609669e-01 
1.599500e+01 -1.883501e-01 -1.613695e-01 
1.599600e+01 -1.887956e-01 -1.617705e-01 
1.599700e+01 -1.892395e-01 -1.621699e-01 
1.599800e+01 -1.896819e-01 -1.625677e-01 
1.599900e+01 -1.901227e-01 -1.629639e-01 
1.600000e+01 -1.905619e-01 -1.633586e-01 
1.600100e+01 -1.909995e-01 -1.637516e-01 
1.600200e+01 -1.914355e-01 -1.641431e-01 
1.600300e+01 -1.918700e-01 -1.645329e-01 
1.600400e+01 -1.923028e-01 -1.649211e-01 
1.600500e+01 -1.927340e-01 -1.653077e-01 
1.600600e+01 -1.931637e-01 -1.656928e-01 
1.600700e+01 -1.935917e-01 -1.660761e-01 
1.600800e+01 -1.940181e-01 -1.664579e-01 
1.600900e+01 -1.944429e-01 -1.668380e-01 
1.601000e+01 -1.948660e-01 -1.672166e-01 
1.601100e+01 -1.952875e-01 -1.675934e-01 
1.601200e+01 -1.957074e-01 -1.679687e-01 
1.601300e+01 -1.961257e-01 -1.683423e-01 
1.601400e+01 -1.965423e-01 -1.687143e-01 
1.601500e+01 -1.969573e-01 -1.690846e-01 
1.601600e+01 -1.973707e-01 -1.694533e-01 
1.601700e+01 -1.977823e-01 -1.698203e-01 
1.601800e+01 -1.981924e-01 -1.701857e-01 
1.601900e+01 -1.986007e-01 -1.705494e-01 
1.602000e+01 -1.990075e-01 -1.709114e-01 
1.602100e+01 -1.994125e-01 -1.712718e-01 
1.602200e+01 -1.998159e-01 -1.716305e-01 
1.602300e+01 -2.002176e-01 -1.719875e-01 
1.602400e+01 -2.006176e-01 -1.723429e-01 
1.602500e+01 -2.010159e-01 -1.726966e-01 
1.602600e+01 -2.014126e-01 -1.730486e-01 
1.602700e+01 -2.018076e-01 -1.733989e-01 
1.602800e+01 -2.022008e-01 -1.737475e-01 
1.602900e+01 -2.025924e-01 -1.740945e-01 
1.603000e+01 -2.029823e-01 -1.744397e-01 
1.603100e+01 -2.033705e-01 -1.747833e-01 
1.603200e+01 -2.037570e-01 -1.751251e-01 
1.603300e+01 -2.041417e-01 -1.754653e-01 
1.603400e+01 -2.045248e-01 -1.758037e-01 
1.603500e+01 -2.049061e-01 -1.761405e-01 
1.603600e+01 -2.052857e-01 -1.764755e-01 
1.603700e+01 -2.056636e-01 -1.768088e-01 
1.603800e+01 -2.060397e-01 -1.771404e-01 
1.603900e+01 -2.064142e-01 -1.774702e-01 
1.604000e+01 -2.067869e-01 -1.777984e-01 
1.604100e+01 -2.071578e-01 -1.781248e-01 
1.604200e+01 -2.075270e-01 -1.784495e-01 
1.604300e+01 -2.078945e-01 -1.787725e-01 
1.604400e+01 -2.082602e-01 -1.790937e-01 
1.604500e+01 -2.086241e-01 -1.794132e-01 
1.604600e+01 -2.089863e-01 -1.797309e-01 
1.604700e+01 -2.093468e-01 -1.800469e-01 
1.604800e+01 -2.097055e-01 -1.803611e-01 
1.604900e+01 -2.100624e-01 -1.806736e-01 
1.605000e+01 -2.104175e-01 -1.809844e-01 
1.605100e+01 -2.107709e-01 -1.812934e-01 
1.605200e+01 -2.111225e-01 -1.816006e-01 
1.605300e+01 -2.114723e-01 -1.819061e-01 
1.605400e+01 -2.118204e-01 -1.822098e-01 
1.605500e+01 -2.121666e-01 -1.825118e-01 
1.605600e+01 -2.125111e-01 -1.828119e-01 
1.605700e+01 -2.128538e-01 -1.831104e-01 
1.605800e+01 -2.131946e-01 -1.834070e-01 
1.605900e+01 -2.135337e-01 -1.837019e-01 
1.606000e+01 -2.138710e-01 -1.839949e-01 
1.606100e+01 -2.142065e-01 -1.842862e-01 
1.606200e+01 -2.145401e-01 -1.845758e-01 
1.606300e+01 -2.148720e-01 -1.848635e-01 
1.606400e+01 -2.152020e-01 -1.851494e-01 
1.606500e+01 -2.155302e-01 -1.854336e-01 
1.606600e+01 -2.158566e-01 -1.857160e-01 
1.606700e+01 -2.161812e-01 -1.859965e-01 
1.606800e+01 -2.165040e-01 -1.862753e-01 
1.606900e+01 -2.168249e-01 -1.865523e-01 
1.607000e+01 -2.171440e-01 -1.868274e-01 
1.607100e+01 -2.174613e-01 -1.871008e-01 
1.607200e+01 -2.177767e-01 -1.873724e-01 
1.607300e+01 -2.180903e-01 -1.876421e-01 
1.607400e+01 -2.184020e-01 -1.879100e-01 
1.607500e+01 -2.187119e-01 -1.881762e-01 
1.607600e+01 -2.190199e-01 -1.884405e-01 
1.607700e+01 -2.193261e-01 -1.887030e-01 
1.607800e+01 -2.196304e-01 -1.889636e-01 
1.607900e+01 -2.199329e-01 -1.892225e-01 
1.608000e+01 -2.202335e-01 -1.894795e-01 
1.608100e+01 -2.205323e-01 -1.897347e-01 
1.608200e+01 -2.208292e-01 -1.899880e-01 
1.608300e+01 -2.211242e-01 -1.902396e-01 
1.608400e+01 -2.214173e-01 -1.904893e-01 
1.608500e+01 -2.217086e-01 -1.907371e-01 
1.608600e+01 -2.219980e-01 -1.909832e-01 
1.608700e+01 -2.222855e-01 -1.912274e-01 
1.608800e+01 -2.225712e-01 -1.914697e-01 
1.608900e+01 -2.228549e-01 -1.917102e-01 
1.609000e+01 -2.231368e-01 -1.919489e-01 
1.609100e+01 -2.234168e-01 -1.921857e-01 
1.609200e+01 -2.236948e-01 -1.924206e-01 
1.609300e+01 -2.239710e-01 -1.926538e-01 
1.609400e+01 -2.242453e-01 -1.928850e-01 
1.609500e+01 -2.245177e-01 -1.931144e-01 
1.609600e+01 -2.247882e-01 -1.933420e-01 
1.609700e+01 -2.250568e-01 -1.935677e-01 
1.609800e+01 -2.253235e-01 -1.937915e-01 
1.609900e+01 -2.255882e-01 -1.940135e-01 
1.610000e+01 -2.258511e-01 -1.942336e-01 
1.610100e+01 -2.261120e-01 -1.944518e-01 
1.610200e+01 -2.263711e-01 -1.946682e-01 
1.610300e+01 -2.266282e-01 -1.948827e-01 
1.610400e+01 -2.268833e-01 -1.950954e-01 
1.610500e+01 -2.271366e-01 -1.953061e-01 
1.610600e+01 -2.273879e-01 -1.955150e-01 
1.610700e+01 -2.276373e-01 -1.957220e-01 
1.610800e+01 -2.278848e-01 -1.959272e-01 
1.610900e+01 -2.281304e-01 -1.961305e-01 
1.611000e+01 -2.283740e-01 -1.963318e-01 
1.611100e+01 -2.286156e-01 -1.965313e-01 
1.611200e+01 -2.288554e-01 -1.967290e-01 
1.611300e+01 -2.290932e-01 -1.969247e-01 
1.611400e+01 -2.293290e-01 -1.971186e-01 
1.611500e+01 -2.295629e-01 -1.973105e-01 
1.611600e+01 -2.297949e-01 -1.975006e-01 
1.611700e+01 -2.300249e-01 -1.976888e-01 
1.611800e+01 -2.302529e-01 -1.978751e-01 
1.611900e+01 -2.304790e-01 -1.980595e-01 
1.612000e+01 -2.307032e-01 -1.982420e-01 
1.612100e+01 -2.309254e-01 -1.984226e-01 
1.612200e+01 -2.311456e-01 -1.986014e-01 
1.612300e+01 -2.313639e-01 -1.987782e-01 
1.612400e+01 -2.315802e-01 -1.989531e-01 
1.612500e+01 -2.317945e-01 -1.991261e-01 
1.612600e+01 -2.320069e-01 -1.992973e-01 
1.612700e+01 -2.322173e-01 -1.994665e-01 
1.612800e+01 -2.324257e-01 -1.996338e-01 
1.612900e+01 -2.326322e-01 -1.997992e-01 
1.613000e+01 -2.328367e-01 -1.999627e-01 
1.613100e+01 -2.330392e-01 -2.001243e-01 
1.613200e+01 -2.332397e-01 -2.002840e-01 
1.613300e+01 -2.334382e-01 -2.004418e-01 
1.613400e+01 -2.336348e-01 -2.005977e-01 
1.613500e+01 -2.338294e-01 -2.007517e-01 
1.613600e+01 -2.340220e-01 -2.009037e-01 
1.613700e+01 -2.342126e-01 -2.010538e-01 
1.613800e+01 -2.344012e-01 -2.012021e-01 
1.613900e+01 -2.345879e-01 -2.013484e-01 
1.614000e+01 -2.347725e-01 -2.014928e-01 
1.614100e+01 -2.349551e-01 -2.016353e-01 
1.614200e+01 -2.351358e-01 -2.017758e-01 
1.614300e+01 -2.353145e-01 -2.019145e-01 
1.614400e+01 -2.354911e-01 -2.020512e-01 
1.614500e+01 -2.356658e-01 -2.021860e-01 
1.614600e+01 -2.358384e-01 -2.023189e-01 
1.614700e+01 -2.360091e-01 -2.024498e-01 
1.614800e+01 -2.361778e-01 -2.025789e-01 
1.614900e+01 -2.363444e-01 -2.027060e-01 
1.615000e+01 -2.365090e-01 -2.028312e-01 
1.615100e+01 -2.366717e-01 -2.029544e-01 
1.615200e+01 -2.368323e-01 -2.030758e-01 
1.615300e+01 -2.369909e-01 -2.031952e-01 
1.615400e+01 -2.371475e-01 -2.033127e-01 
1.615500e+01 -2.373021e-01 -2.034283e-01 
1.615600e+01 -2.374547e-01 -2.035419e-01 
1.615700e+01 -2.376053e-01 -2.036536e-01 
1.615800e+01 -2.377538e-01 -2.037634e-01 
1.615900e+01 -2.379003e-01 -2.038712e-01 
1.616000e+01 -2.380448e-01 -2.039772e-01 
1.616100e+01 -2.381873e-01 -2.040811e-01 
1.616200e+01 -2.383278e-01 -2.041832e-01 
1.616300e+01 -2.384662e-01 -2.042833e-01 
1.616400e+01 -2.386026e-01 -2.043815e-01 
1.616500e+01 -2.387370e-01 -2.044778e-01 
1.616600e+01 -2.388694e-01 -2.045721e-01 
1.616700e+01 -2.389997e-01 -2.046645e-01 
1.616800e+01 -2.391280e-01 -2.047550e-01 
1.616900e+01 -2.392543e-01 -2.048435e-01 
1.617000e+01 -2.393786e-01 -2.049301e-01 
1.617100e+01 -2.395008e-01 -2.050148e-01 
1.617200e+01 -2.396210e-01 -2.050975e-01 
1.617300e+01 -2.397391e-01 -2.051783e-01 
1.617400e+01 -2.398553e-01 -2.052572e-01 
1.617500e+01 -2.399693e-01 -2.053341e-01 
1.617600e+01 -2.400814e-01 -2.054091e-01 
1.617700e+01 -2.401914e-01 -2.054822e-01 
1.617800e+01 -2.402994e-01 -2.055533e-01 
1.617900e+01 -2.404053e-01 -2.056225e-01 
1.618000e+01 -2.405092e-01 -2.056897e-01 
1.618100e+01 -2.406111e-01 -2.057550e-01 
1.618200e+01 -2.407109e-01 -2.058184e-01 
1.618300e+01 -2.408087e-01 -2.058799e-01 
1.618400e+01 -2.409044e-01 -2.059394e-01 
1.618500e+01 -2.409981e-01 -2.059970e-01 
1.618600e+01 -2.410898e-01 -2.060526e-01 
1.618700e+01 -2.411794e-01 -2.061063e-01 
1.618800e+01 -2.412669e-01 -2.061581e-01 
1.618900e+01 -2.413524e-01 -2.062079e-01 
1.619000e+01 -2.414359e-01 -2.062558e-01 
1.619100e+01 -2.415173e-01 -2.063018e-01 
1.619200e+01 -2.415967e-01 -2.063458e-01 
1.619300e+01 -2.416741e-01 -2.063879e-01 
1.619400e+01 -2.417493e-01 -2.064280e-01 
1.619500e+01 -2.418226e-01 -2.064663e-01 
1.619600e+01 -2.418938e-01 -2.065026e-01 
1.619700e+01 -2.419629e-01 -2.065369e-01 
1.619800e+01 -2.420300e-01 -2.065693e-01 
1.619900e+01 -2.420950e-01 -2.065998e-01 
1.620000e+01 -2.421580e-01 -2.066284e-01 
1.620100e+01 -2.422189e-01 -2.066550e-01 
1.620200e+01 -2.422778e-01 -2.066797e-01 
1.620300e+01 -2.423347e-01 -2.067025e-01 
1.620400e+01 -2.423894e-01 -2.067233e-01 
1.620500e+01 -2.424422e-01 -2.067422e-01 
1.620600e+01 -2.424928e-01 -2.067591e-01 
1.620700e+01 -2.425415e-01 -2.067742e-01 
1.620800e+01 -2.425880e-01 -2.067873e-01 
1.620900e+01 -2.426326e-01 -2.067985e-01 
1.621000e+01 -2.426750e-01 -2.068077e-01 
1.621100e+01 -2.427154e-01 -2.068150e-01 
1.621200e+01 -2.427538e-01 -2.068204e-01 
1.621300e+01 -2.427901e-01 -2.068239e-01 
1.621400e+01 -2.428244e-01 -2.068254e-01 
1.621500e+01 -2.428566e-01 -2.068251e-01 
1.621600e+01 -2.428867e-01 -2.068228e-01 
1.621700e+01 -2.429148e-01 -2.068185e-01 
1.621800e+01 -2.429408e-01 -2.068124e-01 
1.621900e+01 -2.429648e-01 -2.068043e-01 
1.622000e+01 -2.429867e-01 -2.067943e-01 
1.622100e+01 -2.430066e-01 -2.067824e-01 
1.622200e+01 -2.430244e-01 -2.067685e-01 
1.622300e+01 -2.430402e-01 -2.067528e-01 
1.622400e+01 -2.430539e-01 -2.067351e-01 
1.622500e+01 -2.430656e-01 -2.067155e-01 
1.622600e+01 -2.430752e-01 -2.066939e-01 
1.622700e+01 -2.430828e-01 -2.066705e-01 
1.622800e+01 -2.430883e-01 -2.066452e-01 
1.622900e+01 -2.430917e-01 -2.066179e-01 
1.623000e+01 -2.430931e-01 -2.065887e-01 
1.623100e+01 -2.430925e-01 -2.065576e-01 
1.623200e+01 -2.430898e-01 -2.065246e-01 
1.623300e+01 -2.430850e-01 -2.064897e-01 
1.623400e+01 -2.430782e-01 -2.064529e-01 
1.623500e+01 -2.430694e-01 -2.064141e-01 
1.623600e+01 -2.430585e-01 -2.063735e-01 
1.623700e+01 -2.430455e-01 -2.063310e-01 
1.623800e+01 -2.430305e-01 -2.062865e-01 
1.623900e+01 -2.430135e-01 -2.062401e-01 
1.624000e+01 -2.429944e-01 -2.061919e-01 
1.624100e+01 -2.429732e-01 -2.061417e-01 
1.624200e+01 -2.429500e-01 -2.060896e-01 
1.624300e+01 -2.429248e-01 -2.060357e-01 
1.624400e+01 -2.428975e-01 -2.059798e-01 
1.624500e+01 -2.428682e-01 -2.059221e-01 
1.624600e+01 -2.428368e-01 -2.058624e-01 
1.624700e+01 -2.428034e-01 -2.058008e-01 
1.624800e+01 -2.427679e-01 -2.057374e-01 
1.624900e+01 -2.427304e-01 -2.056720e-01 
1.625000e+01 -2.426909e-01 -2.056048e-01 
1.625100e+01 -2.426493e-01 -2.055357e-01 
1.625200e+01 -2.426056e-01 -2.054647e-01 
1.625300e+01 -2.425600e-01 -2.053918e-01 
1.625400e+01 -2.425122e-01 -2.053170e-01 
1.625500e+01 -2.424625e-01 -2.052403e-01 
1.625600e+01 -2.424107e-01 -2.051618e-01 
1.625700e+01 -2.423569e-01 -2.050814e-01 
1.625800e+01 -2.423010e-01 -2.049991e-01 
1.625900e+01 -2.422431e-01 -2.049149e-01 
1.626000e+01 -2.421832e-01 -2.048288e-01 
1.626100e+01 -2.421212e-01 -2.047409e-01 
1.626200e+01 -2.420572e-01 -2.046510e-01 
1.626300e+01 -2.419911e-01 -2.045594e-01 
1.626400e+01 -2.419231e-01 -2.044658e-01 
1.626500e+01 -2.418530e-01 -2.043704e-01 
1.626600e+01 -2.417808e-01 -2.042731e-01 
1.626700e+01 -2.417067e-01 -2.041739e-01 
1.626800e+01 -2.416305e-01 -2.040729e-01 
1.626900e+01 -2.415523e-01 -2.039700e-01 
1.627000e+01 -2.414721e-01 -2.038653e-01 
1.627100e+01 -2.413898e-01 -2.037587e-01 
1.627200e+01 -2.413055e-01 -2.036502e-01 
1.627300e+01 -2.412192e-01 -2.035399e-01 
1.627400e+01 -2.411309e-01 -2.034277e-01 
1.627500e+01 -2.410405e-01 -2.033137e-01 
1.627600e+01 -2.409482e-01 -2.031978e-01 
1.627700e+01 -2.408538e-01 -2.030801e-01 
1.627800e+01 -2.407574e-01 -2.029605e-01 
1.627900e+01 -2.406590e-01 -2.028391e-01 
1.628000e+01 -2.405586e-01 -2.027158e-01 
1.628100e+01 -2.404561e-01 -2.025908e-01 
1.628200e+01 -2.403517e-01 -2.024638e-01 
1.628300e+01 -2.402452e-01 -2.023350e-01 
1.628400e+01 -2.401368e-01 -2.022044e-01 
1.628500e+01 -2.400263e-01 -2.020720e-01 
1.628600e+01 -2.399138e-01 -2.019377e-01 
1.628700e+01 -2.397993e-01 -2.018016e-01 
1.628800e+01 -2.396829e-01 -2.016637e-01 
1.628900e+01 -2.395644e-01 -2.015240e-01 
1.629000e+01 -2.394439e-01 -2.013824e-01 
1.629100e+01 -2.393214e-01 -2.012390e-01 
1.629200e+01 -2.391969e-01 -2.010938e-01 
1.629300e+01 -2.390705e-01 -2.009468e-01 
1.629400e+01 -2.389420e-01 -2.007979e-01 
1.629500e+01 -2.388115e-01 -2.006473e-01 
1.629600e+01 -2.386791e-01 -2.004948e-01 
1.629700e+01 -2.385447e-01 -2.003405e-01 
1.629800e+01 -2.384082e-01 -2.001845e-01 
1.629900e+01 -2.382698e-01 -2.000266e-01 
1.630000e+01 -2.381294e-01 -1.998669e-01 
1.630100e+01 -2.379871e-01 -1.997054e-01 
1.630200e+01 -2.378427e-01 -1.995421e-01 
1.630300e+01 -2.376964e-01 -1.993771e-01 
1.630400e+01 -2.375480e-01 -1.992102e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_1432881518/traj_state_down.dat <==
% Time x_recovered0 x_recovered1 x_recovered2 x_true0 x_true1 x_true2 
0.000000e+00 1.452781e-16 -2.331028e-16 1.611911e-16 1.452781e-16 -2.331028e-16 1.611911e-16 
1.000000e-02 3.453887e-03 -7.170922e-03 -4.006258e-03 8.112940e-14 3.247432e-11 9.779439e-09 
2.000000e-02 6.932295e-03 -1.437561e-02 -8.063667e-03 1.373692e-12 2.453641e-10 3.901942e-08 
3.000000e-02 1.043165e-02 -2.160603e-02 -1.216849e-02 7.134264e-12 8.594918e-10 8.762189e-08 
4.000000e-02 1.394833e-02 -2.885415e-02 -1.631694e-02 2.197723e-11 2.074628e-09 1.524597e-07 
5.000000e-02 1.747872e-02 -3.611189e-02 -2.050511e-02 5.156008e-11 3.979761e-09 2.246975e-07 
6.000000e-02 2.101915e-02 -4.337117e-02 -2.472909e-02 1.025828e-10 6.552570e-09 2.897767e-07 
7.000000e-02 2.456597e-02 -5.062391e-02 -2.898488e-02 1.825797e-10 9.652474e-09 3.272988e-07 
8.000000e-02 2.811548e-02 -5.786204e-02 -3.326842e-02 2.953373e-10 1.286389e-08 3.078317e-07 
9.000000e-02 3.166399e-02 -6.507752e-02 -3.757565e-02 4.399478e-10 1.548331e-08 1.923073e-07 
1.000000e-01 3.520783e-02 -7.226234e-02 -4.190243e-02 6.023238e-10 1.627425e-08 -7.034478e-08 
1.100000e-01 3.874329e-02 -7.940854e-02 -4.624460e-02 7.528337e-10 1.339231e-08 -5.442060e-07 
1.200000e-01 4.226671e-02 -8.650820e-02 -5.059799e-02 8.460282e-10 4.380422e-09 -1.306406e-06 
1.300000e-01 4.577442e-02 -9.355350e-02 -5.495841e-02 8.067614e-10 -1.406871e-08 -2.449122e-06 
1.400000e-01 4.926277e-02 -1.005367e-01 -5.932164e-02 5.216369e-10 -4.624157e-08 -4.080772e-06 
1.500000e-01 5.272814e-02 -1.074500e-01 -6.368348e-02 -1.776425e-10 -9.768308e-08 -6.327663e-06 
1.600000e-01 5.616692e-02 -1.142861e-01 -6.803972e-02 -1.520880e-09 -1.753112e-07 -9.334791e-06 
1.700000e-01 5.957555e-02 -1.210372e-01 -7.238615e-02 -3.803865e-09 -2.874696e-07 -1.326609e-05 
1.800000e-01 6.295051e-02 -1.276963e-01 -7.671860e-02 -7.419261e-09 -4.442746e-07 -1.830613e-05 
1.900000e-01 6.628830e-02 -1.342559e-01 -8.103288e-02 -1.287250e-08 -6.577834e-07 -2.466087e-05 
2.000000e-01 6.958548e-02 -1.407092e-01 -8.532488e-02 -2.080880e-08 -9.423249e-07 -3.255892e-05 
2.100000e-01 7.283866e-02 -1.470490e-01 -8.959049e-02 -3.201634e-08 -1.314537e-06 -4.225171e-05 
2.200000e-01 7.604450e-02 -1.532688e-01 -9.382564e-02 -4.745970e-08 -1.793648e-06 -5.401427e-05 
2.300000e-01 7.919971e-02 -1.593619e-01 -9.802631e-02 -6.831385e-08 -2.401741e-06 -6.814604e-05 
2.400000e-01 8.230109e-02 -1.653219e-01 -1.021886e-01 -9.600225e-08 -3.164106e-06 -8.497156e-05 
2.500000e-01 8.534549e-02 -1.711427e-01 -1.063085e-01 -1.322104e-07 -4.109372e-06 -1.048408e-04 
2.600000e-01 8.832981e-02 -1.768180e-01 -1.103822e-01 -1.789130e-07 -5.269686e-06 -1.281295e-04 
2.700000e-01 9.125107e-02 -1.823423e-01 -1.144060e-01 -2.384358e-07 -6.681078e-06 -1.552393e-04 
2.800000e-01 9.410633e-02 -1.877098e-01 -1.183761e-01 -3.134965e-07 -8.383768e-06 -1.865986e-04 
2.900000e-01 9.689275e-02 -1.929152e-01 -1.222889e-01 -4.072350e-07 -1.042239e-05 -2.226621e-04 
3.000000e-01 9.960757e-02 -1.979532e-01 -1.261410e-01 -5.232363e-07 -1.284612e-05 -2.639112e-04 
3.100000e-01 1.022481e-01 -2.028191e-01 -1.299288e-01 -6.656161e-07 -1.570905e-05 -3.108538e-04 
3.200000e-01 1.048118e-01 -2.075081e-01 -1.336490e-01 -8.390681e-07 -1.907049e-05 -3.640241e-04 
3.300000e-01 1.072962e-01 -2.120157e-01 -1.372985e-01 -1.048907e-06 -2.299524e-05 -4.239827e-04 
3.400000e-01 1.096989e-01 -2.163378e-01 -1.408739e-01 -1.301095e-06 -2.755364e-05 -4.913161e-04 
3.500000e-01 1.120176e-01 -2.204705e-01 -1.443724e-01 -1.602341e-06 -3.282201e-05 -5.666364e-04 
3.600000e-01 1.142501e-01 -2.244100e-01 -1.477909e-01 -1.960164e-06 -3.888285e-05 -6.505807e-04 
3.700000e-01 1.163944e-01 -2.281530e-01 -1.511267e-01 -2.382941e-06 -4.582514e-05 -7.438104e-04 
3.800000e-01 1.184485e-01 -2.316965e-01 -1.543771e-01 -2.879934e-06 -5.374441e-05 -8.470109e-04 
3.900000e-01 1.204105e-01 -2.350374e-01 -1.575396e-01 -3.461420e-06 -6.274309e-05 -9.608907e-04 
4.000000e-01 1.222787e-01 -2.381733e-01 -1.606116e-01 -4.138746e-06 -7.293069e-05 -1.086181e-03 
4.100000e-01 1.240515e-01 -2.411018e-01 -1.635910e-01 -4.924392e-06 -8.442409e-05 -1.223632e-03 
4.200000e-01 1.257274e-01 -2.438210e-01 -1.664755e-01 -5.832006e-06 -9.734757e-05 -1.374018e-03 
4.300000e-01 1.273050e-01 -2.463291e-01 -1.692632e-01 -6.876541e-06 -1.118331e-04 -1.538128e-03 
4.400000e-01 1.287830e-01 -2.486247e-01 -1.719520e-01 -8.074327e-06 -1.280205e-04 -1.716773e-03 
4.500000e-01 1.301602e-01 -2.507067e-01 -1.745403e-01 -9.443126e-06 -1.460577e-04 -1.910778e-03 
4.600000e-01 1.314357e-01 -2.525742e-01 -1.770264e-01 -1.100218e-05 -1.661006e-04 -2.120984e-03 
4.700000e-01 1.326085e-01 -2.542267e-01 -1.794089e-01 -1.277236e-05 -1.883135e-04 -2.348245e-03 
4.800000e-01 1.336778e-01 -2.556639e-01 -1.816864e-01 -1.477624e-05 -2.128690e-04 -2.593429e-03 
4.900000e-01 1.346430e-01 -2.568858e-01 -1.838577e-01 -1.703816e-05 -2.399483e-04 -2.857413e-03 
5.000000e-01 1.355035e-01 -2.578927e-01 -1.859219e-01 -1.958426e-05 -2.697412e-04 -3.141083e-03 
5.100000e-01 1.362590e-01 -2.586852e-01 -1.878779e-01 -2.244268e-05 -3.024459e-04 -3.445333e-03 
5.200000e-01 1.369091e-01 -2.592643e-01 -1.897251e-01 -2.564357e-05 -3.382694e-04 -3.771062e-03 
5.300000e-01 1.374536e-01 -2.596310e-01 -1.914628e-01 -2.921919e-05 -3.774276e-04 -4.119172e-03 
5.400000e-01 1.378925e-01 -2.597869e-01 -1.930906e-01 -3.320399e-05 -4.201447e-04 -4.490566e-03 
5.500000e-01 1.382259e-01 -2.597337e-01 -1.946081e-01 -3.763471e-05 -4.666540e-04 -4.886149e-03 
5.600000e-01 1.384540e-01 -2.594733e-01 -1.960153e-01 -4.255051e-05 -5.171970e-04 -5.306820e-03 
5.700000e-01 1.385770e-01 -2.590080e-01 -1.973119e-01 -4.799295e-05 -5.720242e-04 -5.753474e-03 
5.800000e-01 1.385955e-01 -2.583404e-01 -1.984983e-01 -5.400614e-05 -6.313943e-04 -6.226999e-03 
5.900000e-01 1.385099e-01 -2.574734e-01 -1.995745e-01 -6.063685e-05 -6.955746e-04 -6.728277e-03 
6.000000e-01 1.383209e-01 -2.564098e-01 -2.005410e-01 -6.793458e-05 -7.648403e-04 -7.258173e-03 
6.100000e-01 1.380294e-01 -2.551531e-01 -2.013983e-01 -7.595157e-05 -8.394751e-04 -7.817541e-03 
6.200000e-01 1.376361e-01 -2.537068e-01 -2.021471e-01 -8.474295e-05 -9.197705e-04 -8.407220e-03 
6.300000e-01 1.371421e-01 -2.520747e-01 -2.027881e-01 -9.436682e-05 -1.006026e-03 -9.028028e-03 
6.400000e-01 1.365486e-01 -2.502608e-01 -2.033223e-01 -1.048844e-04 -1.098547e-03 -9.680762e-03 
6.500000e-01 1.358566e-01 -2.482694e-01 -2.037506e-01 -1.163597e-04 -1.197649e-03 -1.036620e-02 
6.600000e-01 1.350676e-01 -2.461049e-01 -2.040742e-01 -1.288603e-04 -1.303652e-03 -1.108508e-02 
6.700000e-01 1.341828e-01 -2.437720e-01 -2.042945e-01 -1.424568e-04 -1.416884e-03 -1.183814e-02 
6.800000e-01 1.332040e-01 -2.412757e-01 -2.044127e-01 -1.572232e-04 -1.537678e-03 -1.262606e-02 
6.900000e-01 1.321326e-01 -2.386208e-01 -2.044304e-01 -1.732368e-04 -1.666375e-03 -1.344949e-02 
7.000000e-01 1.309703e-01 -2.358128e-01 -2.043491e-01 -1.905782e-04 -1.803319e-03 -1.430906e-02 
7.100000e-01 1.297190e-01 -2.328571e-01 -2.041707e-01 -2.093318e-04 -1.948862e-03 -1.520534e-02 
7.200000e-01 1.283805e-01 -2.297592e-01 -2.038968e-01 -2.295853e-04 -2.103359e-03 -1.613889e-02 
7.300000e-01 1.269568e-01 -2.265249e-01 -2.035293e-01 -2.514300e-04 -2.267169e-03 -1.711020e-02 
7.400000e-01 1.254499e-01 -2.231602e-01 -2.030703e-01 -2.749609e-04 -2.440656e-03 -1.811973e-02 
7.500000e-01 1.238618e-01 -2.196710e-01 -2.025218e-01 -3.002766e-04 -2.624187e-03 -1.916787e-02 
7.600000e-01 1.221948e-01 -2.160635e-01 -2.018859e-01 -3.274794e-04 -2.818131e-03 -2.025499e-02 
7.700000e-01 1.204512e-01 -2.123441e-01 -2.011648e-01 -3.566752e-04 -3.022861e-03 -2.138138e-02 
7.800000e-01 1.186332e-01 -2.085192e-01 -2.003608e-01 -3.879738e-04 -3.238750e-03 -2.254731e-02 
7.900000e-01 1.167431e-01 -2.045951e-01 -1.994763e-01 -4.214886e-04 -3.466173e-03 -2.375296e-02 
8.000000e-01 1.147835e-01 -2.005786e-01 -1.985137e-01 -4.573369e-04 -3.705505e-03 -2.499846e-02 
8.100000e-01 1.127567e-01 -1.964763e-01 -1.974753e-01 -4.956397e-04 -3.957120e-03 -2.628389e-02 
8.200000e-01 1.106654e-01 -1.922949e-01 -1.963638e-01 -5.365215e-04 -4.221394e-03 -2.760925e-02 
8.300000e-01 1.085120e-01 -1.880412e-01 -1.951815e-01 -5.801110e-04 -4.498699e-03 -2.897450e-02 
8.400000e-01 1.062991e-01 -1.837220e-01 -1.939311e-01 -6.265402e-04 -4.789405e-03 -3.037951e-02 
8.500000e-01 1.040294e-01 -1.793441e-01 -1.926152e-01 -6.759450e-04 -5.093880e-03 -3.182410e-02 
8.600000e-01 1.017056e-01 -1.749146e-01 -1.912364e-01 -7.284649e-04 -5.412489e-03 -3.330799e-02 
8.700000e-01 9.933036e-02 -1.704402e-01 -1.897974e-01 -7.842431e-04 -5.745590e-03 -3.483086e-02 
8.800000e-01 9.690634e-02 -1.659278e-01 -1.883006e-01 -8.434262e-04 -6.093538e-03 -3.639231e-02 
8.900000e-01 9.443630e-02 -1.613843e-01 -1.867490e-01 -9.061645e-04 -6.456683e-03 -3.799185e-02 
9.000000e-01 9.192297e-02 -1.568166e-01 -1.851449e-01 -9.726116e-04 -6.835365e-03 -3.962893e-02 
9.100000e-01 8.936910e-02 -1.522315e-01 -1.834912e-01 -1.042925e-03 -7.229919e-03 -4.130292e-02 
9.200000e-01 8.677745e-02 -1.476357e-01 -1.817904e-01 -1.117264e-03 -7.640672e-03 -4.301310e-02 
9.300000e-01 8.415077e-02 -1.430360e-01 -1.800452e-01 -1.195793e-03 -8.067940e-03 -4.475869e-02 
9.400000e-01 8.149180e-02 -1.384391e-01 -1.782581e-01 -1.278679e-03 -8.512030e-03 -4.653882e-02 
9.500000e-01 7.880328e-02 -1.338514e-01 -1.764316e-01 -1.366091e-03 -8.973240e-03 -4.835253e-02 
9.600000e-01 7.608793e-02 -1.292795e-01 -1.745684e-01 -1.458202e-03 -9.451852e-03 -5.019880e-02 
9.700000e-01 7.334847e-02 -1.247299e-01 -1.726709e-01 -1.555187e-03 -9.948140e-03 -5.207650e-02 
9.800000e-01 7.058757e-02 -1.202087e-01 -1.707415e-01 -1.657224e-03 -1.046236e-02 -5.398445e-02 
9.900000e-01 6.780791e-02 -1.157221e-01 -1.687827e-01 -1.764495e-03 -1.099476e-02 -5.592137e-02 
1.000000e+00 6.501211e-02 -1.112761e-01 -1.667967e-01 -1.877181e-03 -1.154557e-02 -5.788589e-02 
1.010000e+00 6.220277e-02 -1.068768e-01 -1.647858e-01 -1.995468e-03 -1.211501e-02 -5.987657e-02 
1.020000e+00 5.938245e-02 -1.025297e-01 -1.627522e-01 -2.119544e-03 -1.270326e-02 -6.189188e-02 
1.030000e+00 5.655367e-02 -9.824060e-02 -1.606981e-01 -2.249597e-03 -1.331051e-02 -6.393022e-02 
1.040000e+00 5.371892e-02 -9.401481e-02 -1.586255e-01 -2.385818e-03 -1.393692e-02 -6.598991e-02 
1.050000e+00 5.088061e-02 -8.985762e-02 -1.565364e-01 -2.528400e-03 -1.458264e-02 -6.806916e-02 
1.060000e+00 4.804113e-02 -8.577411e-02 -1.544327e-01 -2.677535e-03 -1.524777e-02 -7.016613e-02 
1.070000e+00 4.520279e-02 -8.176917e-02 -1.523161e-01 -2.833420e-03 -1.593244e-02 -7.227888e-02 
1.080000e+00 4.236788e-02 -7.784749e-02 -1.501886e-01 -2.996249e-03 -1.663671e-02 -7.440543e-02 
1.090000e+00 3.953858e-02 -7.401357e-02 -1.480515e-01 -3.166220e-03 -1.736064e-02 -7.654367e-02 
1.100000e+00 3.671704e-02 -7.027167e-02 -1.459066e-01 -3.343528e-03 -1.810426e-02 -7.869145e-02 
1.110000e+00 3.390534e-02 -6.662586e-02 -1.437551e-01 -3.528371e-03 -1.886759e-02 -8.084654e-02 
1.120000e+00 3.110548e-02 -6.307998e-02 -1.415984e-01 -3.720945e-03 -1.965062e-02 -8.300662e-02 
1.130000e+00 2.831939e-02 -5.963763e-02 -1.394378e-01 -3.921449e-03 -2.045329e-02 -8.516933e-02 
1.140000e+00 2.554893e-02 -5.630219e-02 -1.372744e-01 -4.130076e-03 -2.127555e-02 -8.733223e-02 
1.150000e+00 2.279589e-02 -5.307679e-02 -1.351090e-01 -4.347024e-03 -2.211730e-02 -8.949278e-02 
1.160000e+00 2.006197e-02 -4.996432e-02 -1.329427e-01 -4.572487e-03 -2.297842e-02 -9.164843e-02 
1.170000e+00 1.734878e-02 -4.696741e-02 -1.307762e-01 -4.806657e-03 -2.385876e-02 -9.379654e-02 
1.180000e+00 1.465788e-02 -4.408846e-02 -1.286101e-01 -5.049726e-03 -2.475815e-02 -9.593440e-02 
1.190000e+00 1.199072e-02 -4.132960e-02 -1.264449e-01 -5.301883e-03 -2.567638e-02 -9.805927e-02 
1.200000e+00 9.348665e-03 -3.869268e-02 -1.242811e-01 -5.563315e-03 -2.661322e-02 -1.001683e-01 
1.210000e+00 6.733006e-03 -3.617934e-02 -1.221190e-01 -5.834208e-03 -2.756839e-02 -1.022587e-01 
1.220000e+00 4.144939e-03 -3.379090e-02 -1.199587e-01 -6.114743e-03 -2.854160e-02 -1.043276e-01 
1.230000e+00 1.585568e-03 -3.152845e-02 -1.178003e-01 -6.405099e-03 -2.953253e-02 -1.063719e-01 
1.240000e+00 -9.440867e-04 -2.939281e-02 -1.156437e-01 -6.705452e-03 -3.054081e-02 -1.083887e-01 
1.250000e+00 -3.443100e-03 -2.738451e-02 -1.134887e-01 -7.015972e-03 -3.156606e-02 -1.103749e-01 
1.260000e+00 -5.910636e-03 -2.550384e-02 -1.113351e-01 -7.336828e-03 -3.260785e-02 -1.123276e-01 
1.270000e+00 -8.345951e-03 -2.375080e-02 -1.091823e-01 -7.668183e-03 -3.366572e-02 -1.142435e-01 
1.280000e+00 -1.074839e-02 -2.212514e-02 -1.070298e-01 -8.010194e-03 -3.473918e-02 -1.161196e-01 
1.290000e+00 -1.311740e-02 -2.062632e-02 -1.048771e-01 -8.363017e-03 -3.582773e-02 -1.179527e-01 
1.300000e+00 -1.545250e-02 -1.925356e-02 -1.027232e-01 -8.726797e-03 -3.693079e-02 -1.197397e-01 
1.310000e+00 -1.775332e-02 -1.800580e-02 -1.005673e-01 -9.101679e-03 -3.804778e-02 -1.214774e-01 
1.320000e+00 -2.001956e-02 -1.688173e-02 -9.840849e-02 -9.487797e-03 -3.917809e-02 -1.231625e-01 
1.330000e+00 -2.225104e-02 -1.587976e-02 -9.624553e-02 -9.885283e-03 -4.032105e-02 -1.247919e-01 
1.340000e+00 -2.444763e-02 -1.499808e-02 -9.407727e-02 -1.029426e-02 -4.147599e-02 -1.263624e-01 
1.350000e+00 -2.660933e-02 -1.423459e-02 -9.190237e-02 -1.071484e-02 -4.264217e-02 -1.278708e-01 
1.360000e+00 -2.873619e-02 -1.358696e-02 -8.971943e-02 -1.114714e-02 -4.381885e-02 -1.293139e-01 
1.370000e+00 -3.082837e-02 -1.305263e-02 -8.752693e-02 -1.159125e-02 -4.500524e-02 -1.306885e-01 
1.380000e+00 -3.288611e-02 -1.262877e-02 -8.532326e-02 -1.204727e-02 -4.620052e-02 -1.319914e-01 
1.390000e+00 -3.490971e-02 -1.231233e-02 -8.310674e-02 -1.251529e-02 -4.740383e-02 -1.332195e-01 
1.400000e+00 -3.689958e-02 -1.210005e-02 -8.087559e-02 -1.299537e-02 -4.861430e-02 -1.343697e-01 
1.410000e+00 -3.885620e-02 -1.198842e-02 -7.862795e-02 -1.348759e-02 -4.983101e-02 -1.354388e-01 
1.420000e+00 -4.078012e-02 -1.197373e-02 -7.636188e-02 -1.399201e-02 -5.105301e-02 -1.364239e-01 
1.430000e+00 -4.267197e-02 -1.205204e-02 -7.407538e-02 -1.450867e-02 -5.227932e-02 -1.373219e-01 
1.440000e+00 -4.453244e-02 -1.221924e-02 -7.176638e-02 -1.503761e-02 -5.350893e-02 -1.381297e-01 
1.450000e+00 -4.636232e-02 -1.247100e-02 -6.943275e-02 -1.557885e-02 -5.474081e-02 -1.388446e-01 
1.460000e+00 -4.816243e-02 -1.280280e-02 -6.707230e-02 -1.613243e-02 -5.597388e-02 -1.394635e-01 
1.470000e+00 -4.993368e-02 -1.320997e-02 -6.468279e-02 -1.669833e-02 -5.720706e-02 -1.399838e-01 
1.480000e+00 -5.167704e-02 -1.368763e-02 -6.226194e-02 -1.727656e-02 -5.843921e-02 -1.404026e-01 
1.490000e+00 -5.339352e-02 -1.423076e-02 -5.980743e-02 -1.786711e-02 -5.966919e-02 -1.407172e-01 
1.500000e+00 -5.508420e-02 -1.483419e-02 -5.731691e-02 -1.846994e-02 -6.089582e-02 -1.409250e-01 
1.510000e+00 -5.675021e-02 -1.549258e-02 -5.478798e-02 -1.908501e-02 -6.211789e-02 -1.410236e-01 
1.520000e+00 -5.839273e-02 -1.620048e-02 -5.221825e-02 -1.971228e-02 -6.333417e-02 -1.410104e-01 
1.530000e+00 -6.001299e-02 -1.695231e-02 -4.960530e-02 -2.035167e-02 -6.454343e-02 -1.408830e-01 
1.540000e+00 -6.161225e-02 -1.774235e-02 -4.694670e-02 -2.100312e-02 -6.574437e-02 -1.406392e-01 
1.550000e+00 -6.319182e-02 -1.856481e-02 -4.424003e-02 -2.166653e-02 -6.693571e-02 -1.402767e-01 
1.560000e+00 -6.475305e-02 -1.941378e-02 -4.148285e-02 -2.234179e-02 -6.811613e-02 -1.397936e-01 
1.570000e+00 -6.629729e-02 -2.028326e-02 -3.867275e-02 -2.302881e-02 -6.928430e-02 -1.391878e-01 
1.580000e+00 -6.782597e-02 -2.116720e-02 -3.580734e-02 -2.372744e-02 -7.043886e-02 -1.384574e-01 
1.590000e+00 -6.934049e-02 -2.205947e-02 -3.288425e-02 -2.443753e-02 -7.157844e-02 -1.376006e-01 
1.600000e+00 -7.084231e-02 -2.295387e-02 -2.990112e-02 -2.515895e-02 -7.270166e-02 -1.366159e-01 
1.610000e+00 -7.233290e-02 -2.384418e-02 -2.685566e-02 -2.589151e-02 -7.380711e-02 -1.355017e-01 
1.620000e+00 -7.381372e-02 -2.472415e-02 -2.374561e-02 -2.663503e-02 -7.489339e-02 -1.342565e-01 
1.630000e+00 -7.528626e-02 -2.558749e-02 -2.056875e-02 -2.738931e-02 -7.595906e-02 -1.328791e-01 
1.640000e+00 -7.675201e-02 -2.642792e-02 -1.732294e-02 -2.815414e-02 -7.700270e-02 -1.313684e-01 
1.650000e+00 -7.821247e-02 -2.723914e-02 -1.400607e-02 -2.892928e-02 -7.802287e-02 -1.297232e-01 
1.660000e+00 -7.966912e-02 -2.801487e-02 -1.061615e-02 -2.971451e-02 -7.901810e-02 -1.279428e-01 
1.670000e+00 -8.112344e-02 -2.874888e-02 -7.151212e-03 -3.050956e-02 -7.998695e-02 -1.260265e-01 
1.680000e+00 -8.257691e-02 -2.943493e-02 -3.609414e-03 -3.131416e-02 -8.092795e-02 -1.239735e-01 
1.690000e+00 -8.403098e-02 -3.006685e-02 1.101673e-05 -3.212802e-02 -8.183965e-02 -1.217835e-01 
1.700000e+00 -8.548708e-02 -3.063852e-02 3.711752e-03 -3.295085e-02 -8.272057e-02 -1.194562e-01 
1.710000e+00 -8.694665e-02 -3.114390e-02 7.494361e-03 -3.378232e-02 -8.356927e-02 -1.169913e-01 
1.720000e+00 -8.841106e-02 -3.157702e-02 1.136031e-02 -3.462212e-02 -8.438427e-02 -1.143890e-01 
1.730000e+00 -8.988168e-02 -3.193199e-02 1.531093e-02 -3.546989e-02 -8.516412e-02 -1.116494e-01 
1.740000e+00 -9.135984e-02 -3.220302e-02 1.934747e-02 -3.632528e-02 -8.590737e-02 -1.087727e-01 
1.750000e+00 -9.284683e-02 -3.238445e-02 2.347102e-02 -3.718791e-02 -8.661259e-02 -1.057596e-01 
1.760000e+00 -9.434390e-02 -3.247071e-02 2.768255e-02 -3.805740e-02 -8.727833e-02 -1.026105e-01 
1.770000e+00 -9.585225e-02 -3.245640e-02 3.198290e-02 -3.893334e-02 -8.790318e-02 -9.932637e-02 
1.780000e+00 -9.737305e-02 -3.233622e-02 3.637276e-02 -3.981532e-02 -8.848572e-02 -9.590811e-02 
1.790000e+00 -9.890741e-02 -3.210504e-02 4.085267e-02 -4.070291e-02 -8.902457e-02 -9.235687e-02 
1.800000e+00 -1.004564e-01 -3.175790e-02 4.542303e-02 -4.159566e-02 -8.951835e-02 -8.867393e-02 
1.810000e+00 -1.020209e-01 -3.128998e-02 5.008409e-02 -4.249312e-02 -8.996569e-02 -8.486076e-02 
1.820000e+00 -1.036021e-01 -3.069665e-02 5.483591e-02 -4.339482e-02 -9.036526e-02 -8.091898e-02 
1.830000e+00 -1.052006e-01 -2.997349e-02 5.967842e-02 -4.430026e-02 -9.071574e-02 -7.685040e-02 
1.840000e+00 -1.068173e-01 -2.911623e-02 6.461137e-02 -4.520896e-02 -9.101583e-02 -7.265696e-02 
1.850000e+00 -1.084531e-01 -2.812085e-02 6.963432e-02 -4.612041e-02 -9.126428e-02 -6.834079e-02 
1.860000e+00 -1.101084e-01 -2.698350e-02 7.474669e-02 -4.703407e-02 -9.145983e-02 -6.390419e-02 
1.870000e+00 -1.117840e-01 -2.570058e-02 7.994770e-02 -4.794943e-02 -9.160128e-02 -5.934962e-02 
1.880000e+00 -1.134804e-01 -2.426870e-02 8.523640e-02 -4.886592e-02 -9.168745e-02 -5.467968e-02 
1.890000e+00 -1.151979e-01 -2.268470e-02 9.061164e-02 -4.978299e-02 -9.171718e-02 -4.989717e-02 
1.900000e+00 -1.169370e-01 -2.094566e-02 9.607211e-02 -5.070007e-02 -9.168936e-02 -4.500503e-02 
1.910000e+00 -1.186979e-01 -1.904892e-02 1.016163e-01 -5.161658e-02 -9.160293e-02 -4.000636e-02 
1.920000e+00 -1.204808e-01 -1.699206e-02 1.072425e-01 -5.253193e-02 -9.145682e-02 -3.490442e-02 
1.930000e+00 -1.222859e-01 -1.477291e-02 1.129488e-01 -5.344551e-02 -9.125005e-02 -2.970263e-02 
1.940000e+00 -1.241131e-01 -1.238956e-02 1.187332e-01 -5.435672e-02 -9.098165e-02 -2.440455e-02 
1.950000e+00 -1.259625e-01 -9.840386e-03 1.245934e-01 -5.526494e-02 -9.065071e-02 -1.901391e-02 
1.960000e+00 -1.278337e-01 -7.124016e-03 1.305268e-01 -5.616953e-02 -9.025635e-02 -1.353457e-02 
1.970000e+00 -1.297266e-01 -4.239356e-03 1.365310e-01 -5.706985e-02 -8.979774e-02 -7.970546e-03 
1.980000e+00 -1.316409e-01 -1.185589e-03 1.426030e-01 -5.796526e-02 -8.927411e-02 -2.325989e-03 
1.990000e+00 -1.335761e-01 2.037822e-03 1.487398e-01 -5.885511e-02 -8.868472e-02 3.394807e-03 
2.000000e+00 -1.355317e-01 5.431132e-03 1.549381e-01 -5.973874e-02 -8.802889e-02 9.187416e-03 
2.010000e+00 -1.375071e-01 8.994310e-03 1.611947e-01 -6.061547e-02 -8.730599e-02 1.504728e-02 
2.020000e+00 -1.395015e-01 1.272704e-02 1.675057e-01 -6.148463e-02 -8.651545e-02 2.096972e-02 
2.030000e+00 -1.415142e-01 1.662873e-02 1.738676e-01 -6.234555e-02 -8.565674e-02 2.694992e-02 
2.040000e+00 -1.435443e-01 2.069847e-02 1.802763e-01 -6.319754e-02 -8.472940e-02 3.298296e-02 
2.050000e+00 -1.455908e-01 2.493510e-02 1.867276e-01 -6.403991e-02 -8.373300e-02 3.906380e-02 
2.060000e+00 -1.476526e-01 2.933715e-02 1.932173e-01 -6.487197e-02 -8.266721e-02 4.518729e-02 
2.070000e+00 -1.497286e-01 3.390287e-02 1.997409e-01 -6.569302e-02 -8.153173e-02 5.134819e-02 
2.080000e+00 -1.518174e-01 3.863021e-02 2.062936e-01 -6.650237e-02 -8.032632e-02 5.754114e-02 
2.090000e+00 -1.539178e-01 4.351686e-02 2.128707e-01 -6.729931e-02 -7.905081e-02 6.376070e-02 
2.100000e+00 -1.560283e-01 4.856022e-02 2.194672e-01 -6.808315e-02 -7.770510e-02 7.000133e-02 
2.110000e+00 -1.581474e-01 5.375739e-02 2.260779e-01 -6.885318e-02 -7.628912e-02 7.625743e-02 
2.120000e+00 -1.602734e-01 5.910522e-02 2.326974e-01 -6.960870e-02 -7.480290e-02 8.252331e-02 
2.130000e+00 -1.624047e-01 6.460027e-02 2.393205e-01 -7.034900e-02 -7.324652e-02 8.879320e-02 
2.140000e+00 -1.645396e-01 7.023885e-02 2.459414e-01 -7.107339e-02 -7.162011e-02 9.506128e-02 
2.150000e+00 -1.666761e-01 7.601697e-02 2.525545e-01 -7.178117e-02 -6.992390e-02 1.013217e-01 
2.160000e+00 -1.688123e-01 8.193041e-02 2.591538e-01 -7.247164e-02 -6.815816e-02 1.075684e-01 
2.170000e+00 -1.709463e-01 8.797469e-02 2.657334e-01 -7.314410e-02 -6.632323e-02 1.137956e-01 
2.180000e+00 -1.730760e-01 9.414506e-02 2.722872e-01 -7.379788e-02 -6.441951e-02 1.199971e-01 
2.190000e+00 -1.751991e-01 1.004366e-01 2.788091e-01 -7.443227e-02 -6.244750e-02 1.261669e-01 
2.200000e+00 -1.773136e-01 1.068439e-01 2.852925e-01 -7.504660e-02 -6.040772e-02 1.322990e-01 
2.210000e+00 -1.794171e-01 1.133618e-01 2.917313e-01 -7.564020e-02 -5.830080e-02 1.383872e-01 
2.220000e+00 -1.815072e-01 1.199844e-01 2.981188e-01 -7.621239e-02 -5.612741e-02 1.444254e-01 
2.230000e+00 -1.835817e-01 1.267058e-01 3.044485e-01 -7.676253e-02 -5.388831e-02 1.504076e-01 
2.240000e+00 -1.856380e-01 1.335201e-01 3.107137e-01 -7.728994e-02 -5.158430e-02 1.563275e-01 
2.250000e+00 -1.876737e-01 1.404208e-01 3.169077e-01 -7.779400e-02 -4.921626e-02 1.621792e-01 
2.260000e+00 -1.896862e-01 1.474015e-01 3.230237e-01 -7.827406e-02 -4.678516e-02 1.679565e-01 
2.270000e+00 -1.916729e-01 1.544554e-01 3.290550e-01 -7.872950e-02 -4.429200e-02 1.736533e-01 
2.280000e+00 -1.936312e-01 1.615758e-01 3.349946e-01 -7.915970e-02 -4.173787e-02 1.792637e-01 
2.290000e+00 -1.955584e-01 1.687556e-01 3.408357e-01 -7.956405e-02 -3.912393e-02 1.847816e-01 
2.300000e+00 -1.974518e-01 1.759876e-01 3.465713e-01 -7.994198e-02 -3.645138e-02 1.902010e-01 
2.310000e+00 -1.993088e-01 1.832645e-01 3.521945e-01 -8.029289e-02 -3.372151e-02 1.955161e-01 
2.320000e+00 -2.011264e-01 1.905788e-01 3.576984e-01 -8.061622e-02 -3.093566e-02 2.007211e-01 
2.330000e+00 -2.029021e-01 1.979230e-01 3.630760e-01 -8.091142e-02 -2.809524e-02 2.058101e-01 
2.340000e+00 -2.046329e-01 2.052892e-01 3.683205e-01 -8.117795e-02 -2.520173e-02 2.107774e-01 
2.350000e+00 -2.063161e-01 2.126698e-01 3.734250e-01 -8.141528e-02 -2.225666e-02 2.156175e-01 
2.360000e+00 -2.079489e-01 2.200567e-01 3.783826e-01 -8.162292e-02 -1.926161e-02 2.203248e-01 
2.370000e+00 -2.095285e-01 2.274420e-01 3.831865e-01 -8.180036e-02 -1.621826e-02 2.248938e-01 
2.380000e+00 -2.110521e-01 2.348176e-01 3.878300e-01 -8.194713e-02 -1.312831e-02 2.293192e-01 
2.390000e+00 -2.125168e-01 2.421755e-01 3.923063e-01 -8.206277e-02 -9.993536e-03 2.335959e-01 
2.400000e+00 -2.139199e-01 2.495073e-01 3.966089e-01 -8.214685e-02 -6.815759e-03 2.377185e-01 
2.410000e+00 -2.152587e-01 2.568049e-01 4.007313e-01 -8.219895e-02 -3.596864e-03 2.416823e-01 
2.420000e+00 -2.165303e-01 2.640601e-01 4.046669e-01 -8.221866e-02 -3.387878e-04 2.454822e-01 
2.430000e+00 -2.177320e-01 2.712645e-01 4.084095e-01 -8.220560e-02 2.956483e-03 2.491136e-01 
2.440000e+00 -2.188612e-01 2.784099e-01 4.119529e-01 -8.215941e-02 6.286910e-03 2.525719e-01 
2.450000e+00 -2.199151e-01 2.854881e-01 4.152909e-01 -8.207975e-02 9.650406e-03 2.558526e-01 
2.460000e+00 -2.208911e-01 2.924908e-01 4.184175e-01 -8.196630e-02 1.304484e-02 2.589514e-01 
2.470000e+00 -2.217867e-01 2.994097e-01 4.213270e-01 -8.181876e-02 1.646803e-02 2.618641e-01 
2.480000e+00 -2.225993e-01 3.062368e-01 4.240136e-01 -8.163685e-02 1.991775e-02 2.645869e-01 
2.490000e+00 -2.233264e-01 3.129639e-01 4.264719e-01 -8.142033e-02 2.339174e-02 2.671158e-01 
2.500000e+00 -2.239656e-01 3.195830e-01 4.286964e-01 -8.116895e-02 2.688770e-02 2.694473e-01 
2.510000e+00 -2.245146e-01 3.260860e-01 4.306820e-01 -8.088251e-02 3.040328e-02 2.715779e-01 
2.520000e+00 -2.249709e-01 3.324652e-01 4.324237e-01 -8.056082e-02 3.393611e-02 2.735042e-01 
2.530000e+00 -2.253323e-01 3.387127e-01 4.339167e-01 -8.020373e-02 3.748377e-02 2.752233e-01 
2.540000e+00 -2.255968e-01 3.448208e-01 4.351564e-01 -7.981111e-02 4.104383e-02 2.767323e-01 
2.550000e+00 -2.257621e-01 3.507821e-01 4.361383e-01 -7.938283e-02 4.461381e-02 2.780284e-01 
2.560000e+00 -2.258263e-01 3.565890e-01 4.368584e-01 -7.891881e-02 4.819121e-02 2.791091e-01 
2.570000e+00 -2.257874e-01 3.622343e-01 4.373127e-01 -7.841898e-02 5.177352e-02 2.799722e-01 
2.580000e+00 -2.256437e-01 3.677109e-01 4.374974e-01 -7.788333e-02 5.535819e-02 2.806155e-01 
2.590000e+00 -2.253933e-01 3.730119e-01 4.374090e-01 -7.731182e-02 5.894264e-02 2.810373e-01 
2.600000e+00 -2.250345e-01 3.781304e-01 4.370444e-01 -7.670448e-02 6.252431e-02 2.812359e-01 
2.610000e+00 -2.245659e-01 3.830598e-01 4.364006e-01 -7.606135e-02 6.610058e-02 2.812097e-01 
2.620000e+00 -2.239860e-01 3.877938e-01 4.354747e-01 -7.538250e-02 6.966886e-02 2.809577e-01 
2.630000e+00 -2.232933e-01 3.923261e-01 4.342645e-01 -7.466801e-02 7.322651e-02 2.804788e-01 
2.640000e+00 -2.224868e-01 3.966508e-01 4.327676e-01 -7.391801e-02 7.677092e-02 2.797723e-01 
2.650000e+00 -2.215651e-01 4.007620e-01 4.309822e-01 -7.313265e-02 8.029944e-02 2.788376e-01 
2.660000e+00 -2.205273e-01 4.046542e-01 4.289066e-01 -7.231209e-02 8.380944e-02 2.776744e-01 
2.670000e+00 -2.193725e-01 4.083221e-01 4.265395e-01 -7.145653e-02 8.729829e-02 2.762827e-01 
2.680000e+00 -2.180999e-01 4.117606e-01 4.238799e-01 -7.056620e-02 9.076335e-02 2.746625e-01 
2.690000e+00 -2.167088e-01 4.149650e-01 4.209269e-01 -6.964135e-02 9.420199e-02 2.728143e-01 
2.700000e+00 -2.151987e-01 4.179306e-01 4.176802e-01 -6.868226e-02 9.761159e-02 2.707387e-01 
2.710000e+00 -2.135691e-01 4.206532e-01 4.141394e-01 -6.768922e-02 1.009895e-01 2.684365e-01 
2.720000e+00 -2.118197e-01 4.231287e-01 4.103049e-01 -6.666258e-02 1.043332e-01 2.659089e-01 
2.730000e+00 -2.099503e-01 4.253534e-01 4.061769e-01 -6.560268e-02 1.076401e-01 2.631571e-01 
2.740000e+00 -2.079610e-01 4.273238e-01 4.017564e-01 -6.450991e-02 1.109076e-01 2.601827e-01 
2.750000e+00 -2.058517e-01 4.290367e-01 3.970442e-01 -6.338467e-02 1.141331e-01 2.569875e-01 
2.760000e+00 -2.036227e-01 4.304892e-01 3.920419e-01 -6.222739e-02 1.173142e-01 2.535734e-01 
2.770000e+00 -2.012744e-01 4.316788e-01 3.867510e-01 -6.103854e-02 1.204483e-01 2.499427e-01 
2.780000e+00 -1.988071e-01 4.326031e-01 3.811735e-01 -5.981859e-02 1.235330e-01 2.460979e-01 
2.790000e+00 -1.962215e-01 4.332602e-01 3.753119e-01 -5.856805e-02 1.265658e-01 2.420416e-01 
2.800000e+00 -1.935184e-01 4.336483e-01 3.691686e-01 -5.728746e-02 1.295444e-01 2.377769e-01 
2.810000e+00 -1.906985e-01 4.337661e-01 3.627466e-01 -5.597736e-02 1.324663e-01 2.333067e-01 
2.820000e+00 -1.877630e-01 4.336125e-01 3.560492e-01 -5.463833e-02 1.353293e-01 2.286344e-01 
2.830000e+00 -1.847129e-01 4.331867e-01 3.490799e-01 -5.327097e-02 1.381310e-01 2.237636e-01 
2.840000e+00 -1.815495e-01 4.324882e-01 3.418424e-01 -5.187592e-02 1.408693e-01 2.186981e-01 
2.850000e+00 -1.782742e-01 4.315170e-01 3.343411e-01 -5.045381e-02 1.435418e-01 2.134419e-01 
2.860000e+00 -1.748885e-01 4.302732e-01 3.265803e-01 -4.900531e-02 1.461465e-01 2.079990e-01 
2.870000e+00 -1.713940e-01 4.287573e-01 3.185647e-01 -4.753111e-02 1.486812e-01 2.023740e-01 
2.880000e+00 -1.677927e-01 4.269701e-01 3.102995e-01 -4.603192e-02 1.511439e-01 1.965714e-01 
2.890000e+00 -1.640862e-01 4.249126e-01 3.017899e-01 -4.450848e-02 1.535326e-01 1.905959e-01 
2.900000e+00 -1.602768e-01 4.225864e-01 2.930416e-01 -4.296153e-02 1.558453e-01 1.844525e-01 
2.910000e+00 -1.563665e-01 4.199930e-01 2.840604e-01 -4.139183e-02 1.580803e-01 1.781463e-01 
2.920000e+00 -1.523576e-01 4.171346e-01 2.748526e-01 -3.980019e-02 1.602355e-01 1.716826e-01 
2.930000e+00 -1.482525e-01 4.140135e-01 2.654245e-01 -3.818739e-02 1.623093e-01 1.650670e-01 
2.940000e+00 -1.440536e-01 4.106322e-01 2.557829e-01 -3.655428e-02 1.643000e-01 1.583050e-01 
2.950000e+00 -1.397637e-01 4.069938e-01 2.459347e-01 -3.490168e-02 1.662060e-01 1.514024e-01 
2.960000e+00 -1.353855e-01 4.031013e-01 2.358872e-01 -3.323045e-02 1.680256e-01 1.443652e-01 
2.970000e+00 -1.309217e-01 3.989584e-01 2.256477e-01 -3.154146e-02 1.697574e-01 1.371995e-01 
2.980000e+00 -1.263754e-01 3.945687e-01 2.152240e-01 -2.983559e-02 1.714000e-01 1.299115e-01 
2.990000e+00 -1.217495e-01 3.899364e-01 2.046240e-01 -2.811376e-02 1.729519e-01 1.225076e-01 
3.000000e+00 -1.170472e-01 3.850656e-01 1.938558e-01 -2.637686e-02 1.744120e-01 1.149943e-01 
3.010000e+00 -1.122717e-01 3.799611e-01 1.829278e-01 -2.462583e-02 1.757789e-01 1.073782e-01 
3.020000e+00 -1.074265e-01 3.746277e-01 1.718485e-01 -2.286160e-02 1.770517e-01 9.966595e-02 
3.030000e+00 -1.025148e-01 3.690703e-01 1.606266e-01 -2.108511e-02 1.782292e-01 9.186447e-02 
3.040000e+00 -9.754013e-02 3.632944e-01 1.492712e-01 -1.929734e-02 1.793104e-01 8.398065e-02 
3.050000e+00 -9.250614e-02 3.573056e-01 1.377912e-01 -1.749923e-02 1.802944e-01 7.602152e-02 
3.060000e+00 -8.741644e-02 3.511095e-01 1.261959e-01 -1.569177e-02 1.811805e-01 6.799415e-02 
3.070000e+00 -8.227476e-02 3.447122e-01 1.144949e-01 -1.387595e-02 1.819679e-01 5.990574e-02 
3.080000e+00 -7.708488e-02 3.381199e-01 1.026975e-01 -1.205275e-02 1.826560e-01 5.176351e-02 
3.090000e+00 -7.185064e-02 3.313391e-01 9.081361e-02 -1.022316e-02 1.832441e-01 4.357476e-02 
3.100000e+00 -6.657596e-02 3.243763e-01 7.885295e-02 -8.388200e-03 1.837318e-01 3.534683e-02 
3.110000e+00 -6.126478e-02 3.172383e-01 6.682549e-02 -6.548864e-03 1.841186e-01 2.708713e-02 
3.120000e+00 -5.592112e-02 3.099321e-01 5.474124e-02 -4.706164e-03 1.844044e-01 1.880306e-02 
3.130000e+00 -5.054902e-02 3.024648e-01 4.261035e-02 -2.861114e-03 1.845888e-01 1.050209e-02 
3.140000e+00 -4.515256e-02 2.948437e-01 3.044300e-02 -1.014727e-03 1.846716e-01 2.191681e-03 
3.150000e+00 -3.973587e-02 2.870762e-01 1.824948e-02 8.319800e-04 1.846529e-01 -6.120690e-03 
3.160000e+00 -3.430310e-02 2.791699e-01 6.040112e-03 2.677992e-03 1.845326e-01 -1.442754e-02 
3.170000e+00 -2.885840e-02 2.711324e-01 -6.174737e-03 4.522293e-03 1.843108e-01 -2.272139e-02 
3.180000e+00 -2.340598e-02 2.629716e-01 -1.838466e-02 6.363871e-03 1.839878e-01 -3.099478e-02 
3.190000e+00 -1.795003e-02 2.546953e-01 -3.057925e-02 8.201713e-03 1.835638e-01 -3.924027e-02 
3.200000e+00 -1.249475e-02 2.463115e-01 -4.274806e-02 1.003481e-02 1.830391e-01 -4.745046e-02 
3.210000e+00 -7.044369e-03 2.378282e-01 -5.488067e-02 1.186216e-02 1.824142e-01 -5.561797e-02 
3.220000e+00 -1.603079e-03 2.292537e-01 -6.696667e-02 1.368276e-02 1.816897e-01 -6.373549e-02 
3.230000e+00 3.824915e-03 2.205960e-01 -7.899568e-02 1.549562e-02 1.808661e-01 -7.179575e-02 
3.240000e+00 9.235427e-03 2.118635e-01 -9.095737e-02 1.729976e-02 1.799441e-01 -7.979154e-02 
3.250000e+00 1.462429e-02 2.030643e-01 -1.028414e-01 1.909418e-02 1.789245e-01 -8.771572e-02 
3.260000e+00 1.998736e-02 1.942068e-01 -1.146376e-01 2.087792e-02 1.778082e-01 -9.556125e-02 
3.270000e+00 2.532051e-02 1.852992e-01 -1.263359e-01 2.265002e-02 1.765961e-01 -1.033211e-01 
3.280000e+00 3.061968e-02 1.763500e-01 -1.379260e-01 2.440953e-02 1.752891e-01 -1.109885e-01 
3.290000e+00 3.588080e-02 1.673672e-01 -1.493982e-01 2.615549e-02 1.738885e-01 -1.185566e-01 
3.300000e+00 4.109990e-02 1.583593e-01 -1.607425e-01 2.788699e-02 1.723953e-01 -1.260188e-01 
3.310000e+00 4.627300e-02 1.493345e-01 -1.719492e-01 2.960310e-02 1.708108e-01 -1.333685e-01 
3.320000e+00 5.139622e-02 1.403008e-01 -1.830087e-01 3.130290e-02 1.691363e-01 -1.405992e-01 
3.330000e+00 5.646571e-02 1.312666e-01 -1.939116e-01 3.298553e-02 1.673732e-01 -1.477047e-01 
3.340000e+00 6.147771e-02 1.222399e-01 -2.046485e-01 3.465008e-02 1.655230e-01 -1.546788e-01 
3.350000e+00 6.642849e-02 1.132286e-01 -2.152104e-01 3.629570e-02 1.635872e-01 -1.615155e-01 
3.360000e+00 7.131443e-02 1.042407e-01 -2.255883e-01 3.792154e-02 1.615673e-01 -1.682089e-01 
3.370000e+00 7.613196e-02 9.528394e-02 -2.357735e-01 3.952677e-02 1.594651e-01 -1.747533e-01 
3.380000e+00 8.087761e-02 8.636612e-02 -2.457573e-01 4.111058e-02 1.572823e-01 -1.811432e-01 
3.390000e+00 8.554797e-02 7.749480e-02 -2.555315e-01 4.267215e-02 1.550206e-01 -1.873731e-01 
3.400000e+00 9.013975e-02 6.867745e-02 -2.650878e-01 4.421073e-02 1.526820e-01 -1.934378e-01 
3.410000e+00 9.464973e-02 5.992140e-02 -2.744185e-01 4.572554e-02 1.502683e-01 -1.993323e-01 
3.420000e+00 9.907480e-02 5.123385e-02 -2.835158e-01 4.721585e-02 1.477815e-01 -2.050517e-01 
3.430000e+00 1.034119e-01 4.262183e-02 -2.923722e-01 4.868094e-02 1.452236e-01 -2.105914e-01 
3.440000e+00 1.076582e-01 3.409222e-02 -3.009807e-01 5.012010e-02 1.425968e-01 -2.159469e-01 
3.450000e+00 1.118109e-01 2.565172e-02 -3.093343e-01 5.153265e-02 1.399030e-01 -2.211139e-01 
3.460000e+00 1.158672e-01 1.730687e-02 -3.174264e-01 5.291794e-02 1.371446e-01 -2.260883e-01 
3.470000e+00 1.198247e-01 9.064000e-03 -3.252506e-01 5.427533e-02 1.343236e-01 -2.308663e-01 
3.480000e+00 1.236807e-01 9.292710e-04 -3.328009e-01 5.560421e-02 1.314425e-01 -2.354442e-01 
3.490000e+00 1.274331e-01 -7.091370e-03 -3.400713e-01 5.690399e-02 1.285035e-01 -2.398185e-01 
3.500000e+00 1.310795e-01 -1.499218e-02 -3.470566e-01 5.817410e-02 1.255088e-01 -2.439860e-01 
3.510000e+00 1.346178e-01 -2.276763e-02 -3.537515e-01 5.941399e-02 1.224611e-01 -2.479437e-01 
3.520000e+00 1.380462e-01 -3.041241e-02 -3.601510e-01 6.062315e-02 1.193625e-01 -2.516887e-01 
3.530000e+00 1.413628e-01 -3.792143e-02 -3.662507e-01 6.180108e-02 1.162156e-01 -2.552186e-01 
3.540000e+00 1.445658e-01 -4.528983e-02 -3.720464e-01 6.294731e-02 1.130229e-01 -2.585310e-01 
3.550000e+00 1.476537e-01 -5.251300e-02 -3.775340e-01 6.406139e-02 1.097869e-01 -2.616237e-01 
3.560000e+00 1.506250e-01 -5.958656e-02 -3.827101e-01 6.514291e-02 1.065101e-01 -2.644948e-01 
3.570000e+00 1.534785e-01 -6.650637e-02 -3.875713e-01 6.619147e-02 1.031950e-01 -2.671428e-01 
3.580000e+00 1.562129e-01 -7.326853e-02 -3.921148e-01 6.720669e-02 9.984426e-02 -2.695660e-01 
3.590000e+00 1.588273e-01 -7.986942e-02 -3.963380e-01 6.818824e-02 9.646042e-02 -2.717635e-01 
3.600000e+00 1.613207e-01 -8.630564e-02 -4.002386e-01 6.913580e-02 9.304610e-02 -2.737341e-01 
3.610000e+00 1.636924e-01 -9.257406e-02 -4.038148e-01 7.004907e-02 8.960390e-02 -2.754772e-01 
3.620000e+00 1.659417e-01 -9.867183e-02 -4.070649e-01 7.092779e-02 8.613645e-02 -2.769922e-01 
3.630000e+00 1.680682e-01 -1.045963e-01 -4.099878e-01 7.177173e-02 8.264637e-02 -2.782790e-01 
3.640000e+00 1.700716e-01 -1.103452e-01 -4.125827e-01 7.258065e-02 7.913631e-02 -2.793373e-01 
3.650000e+00 1.719516e-01 -1.159164e-01 -4.148489e-01 7.335439e-02 7.560889e-02 -2.801675e-01 
3.660000e+00 1.737082e-01 -1.213080e-01 -4.167865e-01 7.409278e-02 7.206675e-02 -2.807700e-01 
3.670000e+00 1.753414e-01 -1.265186e-01 -4.183954e-01 7.479569e-02 6.851251e-02 -2.811454e-01 
3.680000e+00 1.768516e-01 -1.315467e-01 -4.196762e-01 7.546300e-02 6.494880e-02 -2.812946e-01 
3.690000e+00 1.782389e-01 -1.363915e-01 -4.206299e-01 7.609464e-02 6.137823e-02 -2.812186e-01 
3.700000e+00 1.795039e-01 -1.410520e-01 -4.212575e-01 7.669055e-02 5.780340e-02 -2.809189e-01 
3.710000e+00 1.806472e-01 -1.455279e-01 -4.215607e-01 7.725070e-02 5.422690e-02 -2.803969e-01 
3.720000e+00 1.816696e-01 -1.498187e-01 -4.215413e-01 7.777509e-02 5.065130e-02 -2.796544e-01 
3.730000e+00 1.825720e-01 -1.539246e-01 -4.212015e-01 7.826374e-02 4.707916e-02 -2.786934e-01 
3.740000e+00 1.833553e-01 -1.578458e-01 -4.205438e-01 7.871670e-02 4.351300e-02 -2.775160e-01 
3.750000e+00 1.840206e-01 -1.615827e-01 -4.195712e-01 7.913403e-02 3.995533e-02 -2.761247e-01 
3.760000e+00 1.845693e-01 -1.651362e-01 -4.182867e-01 7.951584e-02 3.640865e-02 -2.745221e-01 
3.770000e+00 1.850026e-01 -1.685072e-01 -4.166939e-01 7.986225e-02 3.287539e-02 -2.727109e-01 
3.780000e+00 1.853222e-01 -1.716968e-01 -4.147965e-01 8.017340e-02 2.935799e-02 -2.706940e-01 
3.790000e+00 1.855295e-01 -1.747067e-01 -4.125987e-01 8.044947e-02 2.585883e-02 -2.684748e-01 
3.800000e+00 1.856264e-01 -1.775384e-01 -4.101048e-01 8.069065e-02 2.238028e-02 -2.660565e-01 
3.810000e+00 1.856146e-01 -1.801938e-01 -4.073196e-01 8.089715e-02 1.892466e-02 -2.634428e-01 
3.820000e+00 1.854960e-01 -1.826751e-01 -4.042480e-01 8.106922e-02 1.549424e-02 -2.606372e-01 
3.830000e+00 1.852728e-01 -1.849847e-01 -4.008953e-01 8.120713e-02 1.209127e-02 -2.576437e-01 
3.840000e+00 1.849471e-01 -1.871249e-01 -3.972669e-01 8.131115e-02 8.717946e-03 -2.544664e-01 
3.850000e+00 1.845210e-01 -1.890986e-01 -3.933686e-01 8.138159e-02 5.376427e-03 -2.511095e-01 
3.860000e+00 1.839969e-01 -1.909088e-01 -3.892065e-01 8.141879e-02 2.068819e-03 -2.475774e-01 
3.870000e+00 1.833773e-01 -1.925584e-01 -3.847869e-01 8.142309e-02 -1.202818e-03 -2.438745e-01 
3.880000e+00 1.826646e-01 -1.940508e-01 -3.801162e-01 8.139486e-02 -4.436470e-03 -2.400055e-01 
3.890000e+00 1.818613e-01 -1.953894e-01 -3.752012e-01 8.133449e-02 -7.630180e-03 -2.359753e-01 
3.900000e+00 1.809702e-01 -1.965779e-01 -3.700488e-01 8.124239e-02 -1.078204e-02 -2.317887e-01 
3.910000e+00 1.799940e-01 -1.976200e-01 -3.646662e-01 8.111900e-02 -1.389019e-02 -2.274508e-01 
3.920000e+00 1.789354e-01 -1.985197e-01 -3.590607e-01 8.096474e-02 -1.695285e-02 -2.229668e-01 
3.930000e+00 1.777973e-01 -1.992809e-01 -3.532399e-01 8.078010e-02 -1.996825e-02 -2.183420e-01 
3.940000e+00 1.765826e-01 -1.999079e-01 -3.472116e-01 8.056554e-02 -2.293474e-02 -2.135817e-01 
3.950000e+00 1.752942e-01 -2.004049e-01 -3.409835e-01 8.032157e-02 -2.585067e-02 -2.086915e-01 
3.960000e+00 1.739353e-01 -2.007764e-01 -3.345638e-01 8.004870e-02 -2.871449e-02 -2.036768e-01 
3.970000e+00 1.725087e-01 -2.010269e-01 -3.279606e-01 7.974746e-02 -3.152469e-02 -1.985434e-01 
3.980000e+00 1.710177e-01 -2.011609e-01 -3.211822e-01 7.941839e-02 -3.427983e-02 -1.932970e-01 
3.990000e+00 1.694653e-01 -2.011832e-01 -3.142371e-01 7.906205e-02 -3.697855e-02 -1.879434e-01 
4.000000e+00 1.678546e-01 -2.010985e-01 -3.071340e-01 7.867901e-02 -3.961952e-02 -1.824884e-01 
4.010000e+00 1.661890e-01 -2.009116e-01 -2.998813e-01 7.826986e-02 -4.220149e-02 -1.769380e-01 
4.020000e+00 1.644715e-01 -2.006274e-01 -2.924879e-01 7.783518e-02 -4.472329e-02 -1.712981e-01 
4.030000e+00 1.627053e-01 -2.002508e-01 -2.849626e-01 7.737560e-02 -4.718380e-02 -1.655748e-01 
4.040000e+00 1.608937e-01 -1.997869e-01 -2.773144e-01 7.689171e-02 -4.958196e-02 -1.597741e-01 
4.050000e+00 1.590400e-01 -1.992404e-01 -2.695520e-01 7.638417e-02 -5.191679e-02 -1.539020e-01 
4.060000e+00 1.571473e-01 -1.986166e-01 -2.616847e-01 7.585359e-02 -5.418739e-02 -1.479646e-01 
4.070000e+00 1.552188e-01 -1.979203e-01 -2.537214e-01 7.530064e-02 -5.639289e-02 -1.419681e-01 
4.080000e+00 1.532578e-01 -1.971566e-01 -2.456711e-01 7.472596e-02 -5.853251e-02 -1.359186e-01 
4.090000e+00 1.512674e-01 -1.963305e-01 -2.375429e-01 7.413021e-02 -6.060555e-02 -1.298221e-01 
4.100000e+00 1.492509e-01 -1.954469e-01 -2.293458e-01 7.351407e-02 -6.261136e-02 -1.236847e-01 
4.110000e+00 1.472113e-01 -1.945108e-01 -2.210890e-01 7.287821e-02 -6.454935e-02 -1.175126e-01 
4.120000e+00 1.451519e-01 -1.935271e-01 -2.127815e-01 7.222331e-02 -6.641901e-02 -1.113117e-01 
4.130000e+00 1.430756e-01 -1.925006e-01 -2.044321e-01 7.155006e-02 -6.821991e-02 -1.050882e-01 
4.140000e+00 1.409855e-01 -1.914363e-01 -1.960499e-01 7.085914e-02 -6.995166e-02 -9.884790e-02 
4.150000e+00 1.388847e-01 -1.903387e-01 -1.876438e-01 7.015126e-02 -7.161396e-02 -9.259690e-02 
4.160000e+00 1.367761e-01 -1.892125e-01 -1.792225e-01 6.942709e-02 -7.320655e-02 -8.634105e-02 
4.170000e+00 1.346626e-01 -1.880624e-01 -1.707948e-01 6.868736e-02 -7.472927e-02 -8.008619e-02 
4.180000e+00 1.325471e-01 -1.868928e-01 -1.623694e-01 6.793274e-02 -7.618200e-02 -7.383811e-02 
4.190000e+00 1.304324e-01 -1.857081e-01 -1.539547e-01 6.716395e-02 -7.756468e-02 -6.760253e-02 
4.200000e+00 1.283212e-01 -1.845127e-01 -1.455593e-01 6.638168e-02 -7.887734e-02 -6.138509e-02 
4.210000e+00 1.262161e-01 -1.833106e-01 -1.371914e-01 6.558664e-02 -8.012006e-02 -5.519135e-02 
4.220000e+00 1.241199e-01 -1.821060e-01 -1.288592e-01 6.477951e-02 -8.129296e-02 -4.902679e-02 
4.230000e+00 1.220349e-01 -1.809028e-01 -1.205708e-01 6.396101e-02 -8.239626e-02 -4.289680e-02 
4.240000e+00 1.199637e-01 -1.797047e-01 -1.123340e-01 6.313182e-02 -8.343021e-02 -3.680667e-02 
4.250000e+00 1.179086e-01 -1.785155e-01 -1.041566e-01 6.229264e-02 -8.439515e-02 -3.076159e-02 
4.260000e+00 1.158719e-01 -1.773386e-01 -9.604618e-02 6.144415e-02 -8.529143e-02 -2.476665e-02 
4.270000e+00 1.138559e-01 -1.761774e-01 -8.801010e-02 6.058703e-02 -8.611952e-02 -1.882681e-02 
4.280000e+00 1.118626e-01 -1.750351e-01 -8.005559e-02 5.972198e-02 -8.687988e-02 -1.294695e-02 
4.290000e+00 1.098940e-01 -1.739147e-01 -7.218966e-02 5.884966e-02 -8.757309e-02 -7.131782e-03 
4.300000e+00 1.079521e-01 -1.728192e-01 -6.441913e-02 5.797074e-02 -8.819972e-02 -1.385931e-03 
4.310000e+00 1.060387e-01 -1.717512e-01 -5.675063e-02 5.708589e-02 -8.876045e-02 4.286119e-03 
4.320000e+00 1.041555e-01 -1.707132e-01 -4.919056e-02 5.619575e-02 -8.925596e-02 9.880019e-03 
4.330000e+00 1.023042e-01 -1.697076e-01 -4.174510e-02 5.530098e-02 -8.968702e-02 1.539155e-02 
4.340000e+00 1.004863e-01 -1.687366e-01 -3.442021e-02 5.440222e-02 -9.005442e-02 2.081665e-02 
4.350000e+00 9.870329e-02 -1.678021e-01 -2.722161e-02 5.350010e-02 -9.035902e-02 2.615137e-02 
4.360000e+00 9.695641e-02 -1.669059e-01 -2.015480e-02 5.259525e-02 -9.060170e-02 3.139194e-02 
4.370000e+00 9.524691e-02 -1.660497e-01 -1.322503e-02 5.168827e-02 -9.078341e-02 3.653471e-02 
4.380000e+00 9.357590e-02 -1.652348e-01 -6.437289e-03 5.077978e-02 -9.090511e-02 4.157620e-02 
4.390000e+00 9.194438e-02 -1.644624e-01 2.036592e-04 4.987037e-02 -9.096782e-02 4.651308e-02 
4.400000e+00 9.035325e-02 -1.637336e-01 6.693323e-03 4.896062e-02 -9.097261e-02 5.134217e-02 
4.410000e+00 8.880330e-02 -1.630491e-01 1.302747e-02 4.805110e-02 -9.092056e-02 5.606047e-02 
4.420000e+00 8.729521e-02 -1.624097e-01 1.920211e-02 4.714239e-02 -9.081281e-02 6.066511e-02 
4.430000e+00 8.582953e-02 -1.618157e-01 2.521355e-02 4.623503e-02 -9.065050e-02 6.515339e-02 
4.440000e+00 8.440673e-02 -1.612674e-01 3.105833e-02 4.532956e-02 -9.043484e-02 6.952279e-02 
4.450000e+00 8.302716e-02 -1.607647e-01 3.673328e-02 4.442651e-02 -9.016705e-02 7.377094e-02 
4.460000e+00 8.169106e-02 -1.603076e-01 4.223551e-02 4.352639e-02 -8.984837e-02 7.789563e-02 
4.470000e+00 8.039856e-02 -1.598956e-01 4.756236e-02 4.262970e-02 -8.948009e-02 8.189484e-02 
4.480000e+00 7.914969e-02 -1.595283e-01 5.271149e-02 4.173695e-02 -8.906351e-02 8.576667e-02 
4.490000e+00 7.794436e-02 -1.592049e-01 5.768080e-02 4.084859e-02 -8.859994e-02 8.950944e-02 
4.500000e+00 7.678240e-02 -1.589244e-01 6.246848e-02 3.996510e-02 -8.809074e-02 9.312160e-02 
4.510000e+00 7.566351e-02 -1.586858e-01 6.707300e-02 3.908692e-02 -8.753727e-02 9.660177e-02 
4.520000e+00 7.458730e-02 -1.584877e-01 7.149307e-02 3.821450e-02 -8.694091e-02 9.994875e-02 
4.530000e+00 7.355327e-02 -1.583287e-01 7.572769e-02 3.734824e-02 -8.630305e-02 1.031615e-01 
4.540000e+00 7.256085e-02 -1.582072e-01 7.977615e-02 3.648857e-02 -8.562512e-02 1.062391e-01 
4.550000e+00 7.160934e-02 -1.581214e-01 8.363797e-02 3.563587e-02 -8.490852e-02 1.091809e-01 
4.560000e+00 7.069795e-02 -1.580692e-01 8.731295e-02 3.479052e-02 -8.415469e-02 1.119863e-01 
4.570000e+00 6.982582e-02 -1.580485e-01 9.080116e-02 3.395289e-02 -8.336508e-02 1.146549e-01 
4.580000e+00 6.899199e-02 -1.580571e-01 9.410292e-02 3.312334e-02 -8.254114e-02 1.171865e-01 
4.590000e+00 6.819540e-02 -1.580925e-01 9.721881e-02 3.230218e-02 -8.168431e-02 1.195810e-01 
4.600000e+00 6.743491e-02 -1.581521e-01 1.001497e-01 3.148975e-02 -8.079605e-02 1.218385e-01 
4.610000e+00 6.670932e-02 -1.582332e-01 1.028965e-01 3.068636e-02 -7.987782e-02 1.239592e-01 
4.620000e+00 6.601732e-02 -1.583330e-01 1.054608e-01 2.989229e-02 -7.893108e-02 1.259434e-01 
4.630000e+00 6.535755e-02 -1.584484e-01 1.078439e-01 2.910783e-02 -7.795728e-02 1.277917e-01 
4.640000e+00 6.472858e-02 -1.585764e-01 1.100478e-01 2.833323e-02 -7.695788e-02 1.295048e-01 
4.650000e+00 6.412888e-02 -1.587138e-01 1.120744e-01 2.756875e-02 -7.593433e-02 1.310835e-01 
4.660000e+00 6.355688e-02 -1.588572e-01 1.139259e-01 2.681462e-02 -7.488807e-02 1.325287e-01 
4.670000e+00 6.301095e-02 -1.590033e-01 1.156049e-01 2.607106e-02 -7.382053e-02 1.338414e-01 
4.680000e+00 6.248940e-02 -1.591485e-01 1.171140e-01 2.533828e-02 -7.273313e-02 1.350230e-01 
4.690000e+00 6.199048e-02 -1.592894e-01 1.184560e-01 2.461646e-02 -7.162730e-02 1.360748e-01 
4.700000e+00 6.151239e-02 -1.594222e-01 1.196341e-01 2.390579e-02 -7.050443e-02 1.369981e-01 
4.710000e+00 6.105329e-02 -1.595432e-01 1.206515e-01 2.320642e-02 -6.936591e-02 1.377947e-01 
4.720000e+00 6.061130e-02 -1.596486e-01 1.215117e-01 2.251852e-02 -6.821312e-02 1.384663e-01 
4.730000e+00 6.018449e-02 -1.597347e-01 1.222182e-01 2.184220e-02 -6.704741e-02 1.390145e-01 
4.740000e+00 5.977092e-02 -1.597976e-01 1.227748e-01 2.117761e-02 -6.587012e-02 1.394414e-01 
4.750000e+00 5.936858e-02 -1.598334e-01 1.231856e-01 2.052484e-02 -6.468257e-02 1.397491e-01 
4.760000e+00 5.897548e-02 -1.598382e-01 1.234545e-01 1.988399e-02 -6.348606e-02 1.399395e-01 
4.770000e+00 5.858959e-02 -1.598081e-01 1.235858e-01 1.925514e-02 -6.228188e-02 1.400151e-01 
4.780000e+00 5.820885e-02 -1.597391e-01 1.235839e-01 1.863837e-02 -6.107128e-02 1.399780e-01 
4.790000e+00 5.783122e-02 -1.596273e-01 1.234533e-01 1.803373e-02 -5.985550e-02 1.398308e-01 
4.800000e+00 5.745461e-02 -1.594688e-01 1.231986e-01 1.744127e-02 -5.863574e-02 1.395758e-01 
4.810000e+00 5.707698e-02 -1.592598e-01 1.228245e-01 1.686103e-02 -5.741320e-02 1.392158e-01 
4.820000e+00 5.669623e-02 -1.589963e-01 1.223358e-01 1.629302e-02 -5.618903e-02 1.387532e-01 
4.830000e+00 5.631033e-02 -1.586746e-01 1.217375e-01 1.573725e-02 -5.496437e-02 1.381909e-01 
4.840000e+00 5.591720e-02 -1.582908e-01 1.210346e-01 1.519373e-02 -5.374032e-02 1.375316e-01 
4.850000e+00 5.551481e-02 -1.578414e-01 1.202320e-01 1.466244e-02 -5.251796e-02 1.367782e-01 
4.860000e+00 5.510115e-02 -1.573225e-01 1.193350e-01 1.414336e-02 -5.129835e-02 1.359335e-01 
4.870000e+00 5.467421e-02 -1.567307e-01 1.183488e-01 1.363646e-02 -5.008249e-02 1.350006e-01 
4.880000e+00 5.423203e-02 -1.560624e-01 1.172785e-01 1.314169e-02 -4.887139e-02 1.339823e-01 
4.890000e+00 5.377266e-02 -1.553143e-01 1.161294e-01 1.265901e-02 -4.766600e-02 1.328818e-01 
4.900000e+00 5.329421e-02 -1.544831e-01 1.149068e-01 1.218835e-02 -4.646724e-02 1.317020e-01 
4.910000e+00 5.279480e-02 -1.535655e-01 1.136161e-01 1.172964e-02 -4.527602e-02 1.304462e-01 
4.920000e+00 5.227262e-02 -1.525585e-01 1.122625e-01 1.128280e-02 -4.409319e-02 1.291174e-01 
4.930000e+00 5.172590e-02 -1.514591e-01 1.108514e-01 1.084775e-02 -4.291960e-02 1.277188e-01 
4.940000e+00 5.115291e-02 -1.502644e-01 1.093880e-01 1.042438e-02 -4.175603e-02 1.262535e-01 
4.950000e+00 5.055198e-02 -1.489719e-01 1.078777e-01 1.001259e-02 -4.060326e-02 1.247247e-01 
4.960000e+00 4.992152e-02 -1.475789e-01 1.063256e-01 9.612272e-03 -3.946203e-02 1.231357e-01 
4.970000e+00 4.925996e-02 -1.460831e-01 1.047372e-01 9.223308e-03 -3.833302e-02 1.214895e-01 
4.980000e+00 4.856583e-02 -1.444821e-01 1.031174e-01 8.845569e-03 -3.721692e-02 1.197895e-01 
4.990000e+00 4.783771e-02 -1.427740e-01 1.014715e-01 8.478924e-03 -3.611435e-02 1.180387e-01 
5.000000e+00 4.707427e-02 -1.409567e-01 9.980443e-02 8.123235e-03 -3.502592e-02 1.162404e-01 
5.010000e+00 4.627424e-02 -1.390287e-01 9.812131e-02 7.778357e-03 -3.395219e-02 1.143977e-01 
5.020000e+00 4.543643e-02 -1.369882e-01 9.642701e-02 7.444140e-03 -3.289371e-02 1.125137e-01 
5.030000e+00 4.455974e-02 -1.348340e-01 9.472636e-02 7.120430e-03 -3.185096e-02 1.105917e-01 
5.040000e+00 4.364315e-02 -1.325649e-01 9.302411e-02 6.807067e-03 -3.082443e-02 1.086347e-01 
5.050000e+00 4.268570e-02 -1.301798e-01 9.132489e-02 6.503886e-03 -2.981455e-02 1.066457e-01 
5.060000e+00 4.168657e-02 -1.276780e-01 8.963325e-02 6.210719e-03 -2.882173e-02 1.046278e-01 
5.070000e+00 4.064498e-02 -1.250589e-01 8.795360e-02 5.927393e-03 -2.784633e-02 1.025840e-01 
5.080000e+00 3.956027e-02 -1.223221e-01 8.629023e-02 5.653733e-03 -2.688870e-02 1.005173e-01 
5.090000e+00 3.843188e-02 -1.194675e-01 8.464734e-02 5.389559e-03 -2.594916e-02 9.843056e-02 
5.100000e+00 3.725932e-02 -1.164951e-01 8.302895e-02 5.134689e-03 -2.502797e-02 9.632668e-02 
5.110000e+00 3.604222e-02 -1.134051e-01 8.143897e-02 4.888937e-03 -2.412539e-02 9.420848e-02 
5.120000e+00 3.478030e-02 -1.101980e-01 7.988115e-02 4.652118e-03 -2.324165e-02 9.207872e-02 
5.130000e+00 3.347338e-02 -1.068745e-01 7.835911e-02 4.424041e-03 -2.237692e-02 8.994013e-02 
5.140000e+00 3.212139e-02 -1.034355e-01 7.687629e-02 4.204516e-03 -2.153138e-02 8.779536e-02 
5.150000e+00 3.072435e-02 -9.988219e-02 7.543600e-02 3.993349e-03 -2.070514e-02 8.564701e-02 
5.160000e+00 2.928239e-02 -9.621583e-02 7.404135e-02 3.790348e-03 -1.989833e-02 8.349760e-02 
5.170000e+00 2.779574e-02 -9.243801e-02 7.269531e-02 3.595317e-03 -1.911102e-02 8.134961e-02 
5.180000e+00 2.626474e-02 -8.855054e-02 7.140067e-02 3.408062e-03 -1.834326e-02 7.920544e-02 
5.190000e+00 2.468983e-02 -8.455540e-02 7.016005e-02 3.228387e-03 -1.759508e-02 7.706742e-02 
5.200000e+00 2.307155e-02 -8.045484e-02 6.897589e-02 3.056096e-03 -1.686648e-02 7.493780e-02 
5.210000e+00 2.141055e-02 -7.625128e-02 6.785043e-02 2.890992e-03 -1.615743e-02 7.281878e-02 
5.220000e+00 1.970759e-02 -7.194740e-02 6.678575e-02 2.732882e-03 -1.546790e-02 7.071246e-02 
5.230000e+00 1.796351e-02 -6.754606e-02 6.578375e-02 2.581569e-03 -1.479781e-02 6.862088e-02 
5.240000e+00 1.617927e-02 -6.305034e-02 6.484610e-02 2.436861e-03 -1.414708e-02 6.654601e-02 
5.250000e+00 1.435593e-02 -5.846352e-02 6.397434e-02 2.298564e-03 -1.351559e-02 6.448971e-02 
5.260000e+00 1.249465e-02 -5.378912e-02 6.316976e-02 2.166486e-03 -1.290321e-02 6.245380e-02 
5.270000e+00 1.059668e-02 -4.903081e-02 6.243351e-02 2.040436e-03 -1.230979e-02 6.043998e-02 
5.280000e+00 8.663368e-03 -4.419248e-02 6.176652e-02 1.920227e-03 -1.173516e-02 5.844991e-02 
5.290000e+00 6.696171e-03 -3.927822e-02 6.116953e-02 1.805671e-03 -1.117913e-02 5.648513e-02 
5.300000e+00 4.696629e-03 -3.429230e-02 6.064310e-02 1.696583e-03 -1.064150e-02 5.454713e-02 
5.310000e+00 2.666376e-03 -2.923917e-02 6.018759e-02 1.592780e-03 -1.012204e-02 5.263730e-02 
5.320000e+00 6.071357e-04 -2.412345e-02 5.980316e-02 1.494082e-03 -9.620529e-03 5.075694e-02 
5.330000e+00 -1.479281e-03 -1.894995e-02 5.948981e-02 1.400311e-03 -9.136702e-03 4.890730e-02 
5.340000e+00 -3.590977e-03 -1.372362e-02 5.924732e-02 1.311290e-03 -8.670299e-03 4.708951e-02 
5.350000e+00 -5.725974e-03 -8.449584e-03 5.907530e-02 1.226848e-03 -8.221043e-03 4.530464e-02 
5.360000e+00 -7.882215e-03 -3.133122e-03 5.897319e-02 1.146813e-03 -7.788645e-03 4.355368e-02 
5.370000e+00 -1.005756e-02 2.220353e-03 5.894021e-02 1.071020e-03 -7.372804e-03 4.183753e-02 
5.380000e+00 -1.224981e-02 7.605287e-03 5.897544e-02 9.993030e-04 -6.973209e-03 4.015701e-02 
5.390000e+00 -1.445668e-02 1.301600e-02 5.907776e-02 9.315023e-04 -6.589541e-03 3.851287e-02 
5.400000e+00 -1.667582e-02 1.844667e-02 5.924588e-02 8.674601e-04 -6.221471e-03 3.690577e-02 
5.410000e+00 -1.890482e-02 2.389140e-02 5.947837e-02 8.070220e-04 -5.868662e-03 3.533630e-02 
5.420000e+00 -2.114122e-02 2.934414e-02 5.977359e-02 7.500372e-04 -5.530770e-03 3.380498e-02 
5.430000e+00 -2.338248e-02 3.479879e-02 6.012976e-02 6.963581e-04 -5.207445e-03 3.231223e-02 
5.440000e+00 -2.562603e-02 4.024913e-02 6.054496e-02 6.458409e-04 -4.898333e-03 3.085843e-02 
5.450000e+00 -2.786923e-02 4.568888e-02 6.101709e-02 5.983453e-04 -4.603073e-03 2.944386e-02 
5.460000e+00 -3.010942e-02 5.111166e-02 6.154392e-02 5.537345e-04 -4.321301e-03 2.806875e-02 
5.470000e+00 -3.234387e-02 5.651107e-02 6.212307e-02 5.118755e-04 -4.052650e-03 2.673324e-02 
5.480000e+00 -3.456984e-02 6.188062e-02 6.275202e-02 4.726390e-04 -3.796750e-03 2.543742e-02 
5.490000e+00 -3.678454e-02 6.721381e-02 6.342814e-02 4.358992e-04 -3.553230e-03 2.418132e-02 
5.500000e+00 -3.898516e-02 7.250409e-02 6.414864e-02 4.015344e-04 -3.321717e-03 2.296488e-02 
5.510000e+00 -4.116886e-02 7.774489e-02 6.491065e-02 3.694261e-04 -3.101839e-03 2.178801e-02 
5.520000e+00 -4.333278e-02 8.292963e-02 6.571115e-02 3.394600e-04 -2.893222e-03 2.065052e-02 
5.530000e+00 -4.547406e-02 8.805172e-02 6.654703e-02 3.115254e-04 -2.695494e-03 1.955221e-02 
5.540000e+00 -4.758981e-02 9.310460e-02 6.741509e-02 2.855151e-04 -2.508285e-03 1.849279e-02 
5.550000e+00 -4.967714e-02 9.808169e-02 6.831201e-02 2.613259e-04 -2.331226e-03 1.747194e-02 
5.560000e+00 -5.173316e-02 1.029765e-01 6.923441e-02 2.388580e-04 -2.163951e-03 1.648926e-02 
5.570000e+00 -5.375499e-02 1.077825e-01 7.017880e-02 2.180154e-04 -2.006097e-03 1.554434e-02 
5.580000e+00 -5.573975e-02 1.124932e-01 7.114165e-02 1.987058e-04 -1.857305e-03 1.463668e-02 
5.590000e+00 -5.768456e-02 1.171023e-01 7.211933e-02 1.808403e-04 -1.717220e-03 1.376578e-02 
5.600000e+00 -5.958659e-02 1.216034e-01 7.310818e-02 1.643336e-04 -1.585490e-03 1.293107e-02 
5.610000e+00 -6.144299e-02 1.259904e-01 7.410446e-02 1.491038e-04 -1.461771e-03 1.213195e-02 
5.620000e+00 -6.325098e-02 1.302570e-01 7.510441e-02 1.350726e-04 -1.345721e-03 1.136778e-02 
5.630000e+00 -6.500777e-02 1.343972e-01 7.610422e-02 1.221649e-04 -1.237006e-03 1.063789e-02 
5.640000e+00 -6.671063e-02 1.384050e-01 7.710004e-02 1.103091e-04 -1.135298e-03 9.941572e-03 
5.650000e+00 -6.835686e-02 1.422746e-01 7.808803e-02 9.943671e-05 -1.040275e-03 9.278098e-03 
5.660000e+00 -6.994381e-02 1.460003e-01 7.906430e-02 8.948240e-05 -9.516210e-04 8.646707e-03 
5.670000e+00 -7.146887e-02 1.495766e-01 8.002496e-02 8.038408e-05 -8.690287e-04 8.046614e-03 
5.680000e+00 -7.292949e-02 1.529980e-01 8.096614e-02 7.208263e-05 -7.921973e-04 7.477015e-03 
5.690000e+00 -7.432317e-02 1.562592e-01 8.188394e-02 6.452191e-05 -7.208337e-04 6.937082e-03 
5.700000e+00 -7.564749e-02 1.593551e-01 8.277452e-02 5.764868e-05 -6.546524e-04 6.425974e-03 
5.710000e+00 -7.690006e-02 1.622808e-01 8.363402e-02 5.141251e-05 -5.933761e-04 5.942832e-03 
5.720000e+00 -7.807860e-02 1.650315e-01 8.445863e-02 4.576571e-05 -5.367356e-04 5.486787e-03 
5.730000e+00 -7.918086e-02 1.676027e-01 8.524458e-02 4.066322e-05 -4.844701e-04 5.056959e-03 
5.740000e+00 -8.020472e-02 1.699900e-01 8.598812e-02 3.606256e-05 -4.363269e-04 4.652459e-03 
5.750000e+00 -8.114808e-02 1.721891e-01 8.668557e-02 3.192376e-05 -3.920622e-04 4.272393e-03 
5.760000e+00 -8.200898e-02 1.741962e-01 8.733330e-02 2.820918e-05 -3.514405e-04 3.915864e-03 
5.770000e+00 -8.278551e-02 1.760075e-01 8.792775e-02 2.488355e-05 -3.142350e-04 3.581972e-03 
5.780000e+00 -8.347586e-02 1.776195e-01 8.846541e-02 2.191382e-05 -2.802275e-04 3.269821e-03 
5.790000e+00 -8.407833e-02 1.790288e-01 8.894287e-02 1.926905e-05 -2.492085e-04 2.978513e-03 
5.800000e+00 -8.459131e-02 1.802324e-01 8.935680e-02 1.692036e-05 -2.209771e-04 2.707157e-03 
5.810000e+00 -8.501327e-02 1.812276e-01 8.970394e-02 1.484085e-05 -1.953410e-04 2.454869e-03 
5.820000e+00 -8.534281e-02 1.820116e-01 8.998114e-02 1.300551e-05 -1.721167e-04 2.220772e-03 
5.830000e+00 -8.557863e-02 1.825823e-01 9.018535e-02 1.139107e-05 -1.511287e-04 2.003999e-03 
5.840000e+00 -8.571953e-02 1.829375e-01 9.031362e-02 9.976030e-06 -1.322103e-04 1.803694e-03 
5.850000e+00 -8.576442e-02 1.830755e-01 9.036313e-02 8.740493e-06 -1.152029e-04 1.619015e-03 
5.860000e+00 -8.571234e-02 1.829948e-01 9.033114e-02 7.666112e-06 -9.995603e-05 1.449135e-03 
5.870000e+00 -8.556243e-02 1.826940e-01 9.021507e-02 6.735984e-06 -8.632736e-05 1.293242e-03 
5.880000e+00 -8.531396e-02 1.821721e-01 9.001245e-02 5.934612e-06 -7.418234e-05 1.150542e-03 
5.890000e+00 -8.496629e-02 1.814286e-01 8.972093e-02 5.247814e-06 -6.339421e-05 1.020258e-03 
5.900000e+00 -8.451893e-02 1.804628e-01 8.933832e-02 4.662611e-06 -5.384362e-05 9.016354e-04 
5.910000e+00 -8.397151e-02 1.792747e-01 8.886256e-02 4.167189e-06 -4.541863e-05 7.939382e-04 
5.920000e+00 -8.332376e-02 1.778644e-01 8.829172e-02 3.750831e-06 -3.801442e-05 6.964529e-04 
5.930000e+00 -8.257556e-02 1.762322e-01 8.762402e-02 3.403829e-06 -3.153310e-05 6.084886e-04 
5.940000e+00 -8.172691e-02 1.743789e-01 8.685786e-02 3.117403e-06 -2.588342e-05 5.293782e-04 
5.950000e+00 -8.077791e-02 1.723055e-01 8.599175e-02 2.883667e-06 -2.098067e-05 4.584781e-04 
5.960000e+00 -7.972881e-02 1.700131e-01 8.502439e-02 2.695559e-06 -1.674638e-05 3.951698e-04 
5.970000e+00 -7.857999e-02 1.675033e-01 8.395461e-02 2.546759e-06 -1.310802e-05 3.388601e-04 
5.980000e+00 -7.733194e-02 1.647779e-01 8.278142e-02 2.431638e-06 -9.998794e-06 2.889815e-04 
5.990000e+00 -7.598528e-02 1.618390e-01 8.150399e-02 2.345218e-06 -7.357461e-06 2.449923e-04 
6.000000e+00 -7.454076e-02 1.586889e-01 8.012164e-02 2.283115e-06 -5.128028e-06 2.063774e-04 
6.010000e+00 -7.299926e-02 1.553304e-01 7.863388e-02 2.241462e-06 -3.259392e-06 1.726478e-04 
6.020000e+00 -7.136177e-02 1.517663e-01 7.704036e-02 2.216881e-06 -1.705209e-06 1.433413e-04 
6.030000e+00 -6.962941e-02 1.479998e-01 7.534091e-02 2.206444e-06 -4.236348e-07 1.180218e-04 
6.040000e+00 -6.780343e-02 1.440343e-01 7.353553e-02 2.207625e-06 6.229687e-07 9.628004e-05 
6.050000e+00 -6.588520e-02 1.398736e-01 7.162438e-02 2.218239e-06 1.468396e-06 7.773241e-05 
6.060000e+00 -6.387619e-02 1.355217e-01 6.960779e-02 2.236423e-06 2.142694e-06 6.202139e-05 
6.070000e+00 -6.177802e-02 1.309826e-01 6.748626e-02 2.260606e-06 2.672452e-06 4.881497e-05 
6.080000e+00 -5.959239e-02 1.262610e-01 6.526045e-02 2.289469e-06 3.081072e-06 3.780625e-05 
6.090000e+00 -5.732116e-02 1.213615e-01 6.293120e-02 2.321898e-06 3.389122e-06 2.871257e-05 
6.100000e+00 -5.496626e-02 1.162890e-01 6.049950e-02 2.356976e-06 3.614410e-06 2.127531e-05 
6.110000e+00 -5.252976e-02 1.110488e-01 5.796650e-02 2.393957e-06 3.772252e-06 1.525918e-05 
6.120000e+00 -5.001381e-02 1.056462e-01 5.533351e-02 2.432240e-06 3.875725e-06 1.045150e-05 
6.130000e+00 -4.742070e-02 1.000869e-01 5.260203e-02 2.471332e-06 3.935981e-06 6.660823e-06 
6.140000e+00 -4.475279e-02 9.437665e-02 4.977367e-02 2.510848e-06 3.962340e-06 3.716563e-06 
6.150000e+00 -4.201256e-02 8.852151e-02 4.685023e-02 2.550489e-06 3.962453e-06 1.468205e-06 
6.160000e+00 -3.920258e-02 8.252769e-02 4.383364e-02 2.590028e-06 3.942578e-06 -2.157796e-07 
6.170000e+00 -3.632551e-02 7.640161e-02 4.072599e-02 2.629293e-06 3.907794e-06 -1.449543e-06 
6.180000e+00 -3.338410e-02 7.014983e-02 3.752950e-02 2.668151e-06 3.862161e-06 -2.330920e-06 
6.190000e+00 -3.038120e-02 6.377912e-02 3.424655e-02 2.706510e-06 3.808747e-06 -2.941691e-06 
6.200000e+00 -2.731973e-02 5.729638e-02 3.087964e-02 2.744306e-06 3.749901e-06 -3.349466e-06 
6.210000e+00 -2.420269e-02 5.070867e-02 2.743142e-02 2.781495e-06 3.687353e-06 -3.608449e-06 
6.220000e+00 -2.103316e-02 4.402320e-02 2.390466e-02 2.818047e-06 3.622412e-06 -3.762108e-06 
6.230000e+00 -1.781428e-02 3.724730e-02 2.030224e-02 2.853940e-06 3.555993e-06 -3.843503e-06 
6.240000e+00 -1.454928e-02 3.038841e-02 1.662718e-02 2.889163e-06 3.488658e-06 -3.875906e-06 
6.250000e+00 -1.124143e-02 2.345411e-02 1.288262e-02 2.923710e-06 3.420820e-06 -3.875221e-06 
6.260000e+00 -7.894067e-03 1.645205e-02 9.071787e-03 2.957578e-06 3.352757e-06 -3.850175e-06 
6.270000e+00 -4.510592e-03 9.389998e-03 5.198025e-03 2.990766e-06 3.284705e-06 -3.806217e-06 
6.280000e+00 -1.094444e-03 2.275773e-03 1.264780e-03 3.023274e-06 3.216862e-06 -3.745839e-06 
6.290000e+00 2.350887e-03 -4.882717e-03 -2.724414e-03 3.055105e-06 3.149396e-06 -3.668579e-06 
6.300000e+00 5.821871e-03 -1.207751e-02 -6.765931e-03 3.086264e-06 3.082458e-06 -3.572822e-06 
6.310000e+00 9.314940e-03 -1.930061e-02 -1.085606e-02 3.116757e-06 3.016272e-06 -3.458620e-06 
6.320000e+00 1.282650e-02 -2.654397e-02 -1.499103e-02 3.146593e-06 2.951024e-06 -3.328327e-06 
6.330000e+00 1.635292e-02 -3.379952e-02 -1.916698e-02 3.175781e-06 2.886826e-06 -3.189125e-06 
6.340000e+00 1.989055e-02 -4.105919e-02 -2.337998e-02 3.204332e-06 2.823711e-06 -3.053047e-06 
6.350000e+00 2.343573e-02 -4.831489e-02 -2.762607e-02 3.232258e-06 2.761580e-06 -2.938152e-06 
6.360000e+00 2.698478e-02 -5.555855e-02 -3.190122e-02 3.259567e-06 2.700129e-06 -2.870924e-06 
6.370000e+00 3.053401e-02 -6.278212e-02 -3.620135e-02 3.286264e-06 2.638733e-06 -2.887279e-06 
6.380000e+00 3.407974e-02 -6.997757e-02 -4.052234e-02 3.312340e-06 2.576274e-06 -3.034930e-06 
6.390000e+00 3.761827e-02 -7.713693e-02 -4.486007e-02 3.337777e-06 2.511139e-06 -3.373428e-06 
6.400000e+00 4.114593e-02 -8.425227e-02 -4.921034e-02 3.362543e-06 2.441127e-06 -3.974992e-06 
6.410000e+00 4.465904e-02 -9.131573e-02 -5.356898e-02 3.386575e-06 2.363206e-06 -4.926987e-06 
6.420000e+00 4.815395e-02 -9.831953e-02 -5.793177e-02 3.409772e-06 2.273392e-06 -6.332615e-06 
6.430000e+00 5.162702e-02 -1.052560e-01 -6.229451e-02 3.431987e-06 2.166493e-06 -8.312757e-06 
6.440000e+00 5.507466e-02 -1.121174e-01 -6.665299e-02 3.453020e-06 2.036101e-06 -1.100604e-05 
6.450000e+00 5.849329e-02 -1.188964e-01 -7.100300e-02 3.472601e-06 1.874365e-06 -1.457007e-05 
6.460000e+00 6.187935e-02 -1.255856e-01 -7.534035e-02 3.490374e-06 1.671763e-06 -1.918266e-05 
6.470000e+00 6.522935e-02 -1.321777e-01 -7.966087e-02 3.505868e-06 1.416811e-06 -2.504309e-05 
6.480000e+00 6.853984e-02 -1.386656e-01 -8.396042e-02 3.518488e-06 1.095905e-06 -3.237275e-05 
6.490000e+00 7.180740e-02 -1.450423e-01 -8.823487e-02 3.527508e-06 6.932430e-07 -4.141545e-05 
6.500000e+00 7.502868e-02 -1.513011e-01 -9.248016e-02 3.532021e-06 1.904422e-07 -5.243859e-05 
6.510000e+00 7.820037e-02 -1.574352e-01 -9.669225e-02 3.530920e-06 -4.336804e-07 -6.573382e-05 
6.520000e+00 8.131925e-02 -1.634383e-01 -1.008672e-01 3.522863e-06 -1.203426e-06 -8.161774e-05 
6.530000e+00 8.438213e-02 -1.693041e-01 -1.050010e-01 3.506267e-06 -2.146262e-06 -1.004321e-04 
6.540000e+00 8.738592e-02 -1.750264e-01 -1.090898e-01 3.479256e-06 -3.293182e-06 -1.225441e-04 
6.550000e+00 9.032759e-02 -1.805994e-01 -1.131299e-01 3.439616e-06 -4.678964e-06 -1.483475e-04 
6.560000e+00 9.320418e-02 -1.860174e-01 -1.171175e-01 3.384754e-06 -6.342535e-06 -1.782619e-04 
6.570000e+00 9.601283e-02 -1.912750e-01 -1.210490e-01 3.311688e-06 -8.327044e-06 -2.127336e-04 
6.580000e+00 9.875075e-02 -1.963669e-01 -1.249208e-01 3.216981e-06 -1.068017e-05 -2.522355e-04 
6.590000e+00 1.014152e-01 -2.012881e-01 -1.287294e-01 3.096690e-06 -1.345442e-05 -2.972671e-04 
6.600000e+00 1.040037e-01 -2.060340e-01 -1.324716e-01 2.946303e-06 -1.670749e-05 -3.483541e-04 
6.610000e+00 1.065136e-01 -2.105998e-01 -1.361439e-01 2.760726e-06 -2.050235e-05 -4.060489e-04 
6.620000e+00 1.089426e-01 -2.149814e-01 -1.397432e-01 2.534216e-06 -2.490753e-05 -4.709296e-04 
6.630000e+00 1.112883e-01 -2.191749e-01 -1.432665e-01 2.260303e-06 -2.999743e-05 -5.436004e-04 
6.640000e+00 1.135485e-01 -2.231763e-01 -1.467108e-01 1.931724e-06 -3.585259e-05 -6.246901e-04 
6.650000e+00 1.157211e-01 -2.269823e-01 -1.500733e-01 1.540402e-06 -4.255990e-05 -7.148527e-04 
6.660000e+00 1.178041e-01 -2.305896e-01 -1.533512e-01 1.077369e-06 -5.021275e-05 -8.147660e-04 
6.670000e+00 1.197956e-01 -2.339953e-01 -1.565419e-01 5.326733e-07 -5.891133e-05 -9.251313e-04 
6.680000e+00 1.216939e-01 -2.371968e-01 -1.596430e-01 -1.046940e-07 -6.876294e-05 -1.046672e-03 
6.690000e+00 1.234973e-01 -2.401916e-01 -1.626522e-01 -8.468215e-07 -7.988206e-05 -1.180133e-03 
6.700000e+00 1.252042e-01 -2.429777e-01 -1.655671e-01 -1.706971e-06 -9.239059e-05 -1.326281e-03 
6.710000e+00 1.268132e-01 -2.455532e-01 -1.683858e-01 -2.699682e-06 -1.064180e-04 -1.485901e-03 
6.720000e+00 1.283231e-01 -2.479166e-01 -1.711063e-01 -3.840846e-06 -1.221017e-04 -1.659796e-03 
6.730000e+00 1.297325e-01 -2.500668e-01 -1.737268e-01 -5.147734e-06 -1.395869e-04 -1.848787e-03 
6.740000e+00 1.310405e-01 -2.520027e-01 -1.762457e-01 -6.639102e-06 -1.590270e-04 -2.053710e-03 
6.750000e+00 1.322461e-01 -2.537237e-01 -1.786613e-01 -8.335312e-06 -1.805836e-04 -2.275415e-03 
6.760000e+00 1.333485e-01 -2.552295e-01 -1.809724e-01 -1.025839e-05 -2.044266e-04 -2.514767e-03 
6.770000e+00 1.343469e-01 -2.565199e-01 -1.831777e-01 -1.243208e-05 -2.307346e-04 -2.772638e-03 
6.780000e+00 1.352408e-01 -2.575953e-01 -1.852761e-01 -1.488192e-05 -2.596945e-04 -3.049913e-03 
6.790000e+00 1.360298e-01 -2.584560e-01 -1.872666e-01 -1.763544e-05 -2.915019e-04 -3.347483e-03 
6.800000e+00 1.367134e-01 -2.591030e-01 -1.891485e-01 -2.072213e-05 -3.263610e-04 -3.666246e-03 
6.810000e+00 1.372916e-01 -2.595372e-01 -1.909212e-01 -2.417356e-05 -3.644848e-04 -4.007102e-03 
6.820000e+00 1.377641e-01 -2.597601e-01 -1.925840e-01 -2.802345e-05 -4.060949e-04 -4.370956e-03 
6.830000e+00 1.381311e-01 -2.597732e-01 -1.941367e-01 -3.230782e-05 -4.514217e-04 -4.758711e-03 
6.840000e+00 1.383927e-01 -2.595786e-01 -1.955790e-01 -3.706507e-05 -5.007041e-04 -5.171268e-03 
6.850000e+00 1.385492e-01 -2.591783e-01 -1.969109e-01 -4.233593e-05 -5.541897e-04 -5.609525e-03 
6.860000e+00 1.386009e-01 -2.585749e-01 -1.981323e-01 -4.816372e-05 -6.121346e-04 -6.074371e-03 
6.870000e+00 1.385484e-01 -2.577710e-01 -1.992436e-01 -5.459435e-05 -6.748034e-04 -6.566691e-03 
6.880000e+00 1.383923e-01 -2.567697e-01 -2.002450e-01 -6.167645e-05 -7.424689e-04 -7.087355e-03 
6.890000e+00 1.381333e-01 -2.555742e-01 -2.011371e-01 -6.946134e-05 -8.154120e-04 -7.637221e-03 
6.900000e+00 1.377724e-01 -2.541878e-01 -2.019203e-01 -7.800323e-05 -8.939217e-04 -8.217134e-03 
6.910000e+00 1.373104e-01 -2.526145e-01 -2.025956e-01 -8.735930e-05 -9.782948e-04 -8.827917e-03 
6.920000e+00 1.367484e-01 -2.508581e-01 -2.031636e-01 -9.758970e-05 -1.068836e-03 -9.470375e-03 
6.930000e+00 1.360876e-01 -2.489227e-01 -2.036256e-01 -1.087576e-04 -1.165856e-03 -1.014529e-02 
6.940000e+00 1.353293e-01 -2.468129e-01 -2.039824e-01 -1.209295e-04 -1.269674e-03 -1.085342e-02 
6.950000e+00 1.344749e-01 -2.445331e-01 -2.042354e-01 -1.341748e-04 -1.380615e-03 -1.159550e-02 
6.960000e+00 1.335259e-01 -2.420883e-01 -2.043860e-01 -1.485666e-04 -1.499012e-03 -1.237222e-02 
6.970000e+00 1.324838e-01 -2.394834e-01 -2.044356e-01 -1.641810e-04 -1.625202e-03 -1.318425e-02 
6.980000e+00 1.313503e-01 -2.367236e-01 -2.043856e-01 -1.810978e-04 -1.759529e-03 -1.403222e-02 
6.990000e+00 1.301272e-01 -2.338143e-01 -2.042380e-01 -1.993999e-04 -1.902341e-03 -1.491674e-02 
7.000000e+00 1.288162e-01 -2.307611e-01 -2.039942e-01 -2.191741e-04 -2.053994e-03 -1.583834e-02 
7.010000e+00 1.274194e-01 -2.275696e-01 -2.036564e-01 -2.405104e-04 -2.214845e-03 -1.679755e-02 
7.020000e+00 1.259388e-01 -2.242458e-01 -2.032263e-01 -2.635028e-04 -2.385256e-03 -1.779484e-02 
7.030000e+00 1.243763e-01 -2.207955e-01 -2.027061e-01 -2.882486e-04 -2.565594e-03 -1.883062e-02 
7.040000e+00 1.227343e-01 -2.172251e-01 -2.020978e-01 -3.148490e-04 -2.756227e-03 -1.990528e-02 
7.050000e+00 1.210148e-01 -2.135407e-01 -2.014036e-01 -3.434088e-04 -2.957527e-03 -2.101912e-02 
7.060000e+00 1.192202e-01 -2.097486e-01 -2.006258e-01 -3.740363e-04 -3.169866e-03 -2.217241e-02 
7.070000e+00 1.173528e-01 -2.058554e-01 -1.997667e-01 -4.068441e-04 -3.393619e-03 -2.336537e-02 
7.080000e+00 1.154151e-01 -2.018676e-01 -1.988287e-01 -4.419481e-04 -3.629162e-03 -2.459815e-02 
7.090000e+00 1.134094e-01 -1.977919e-01 -1.978141e-01 -4.794679e-04 -3.876868e-03 -2.587085e-02 
7.100000e+00 1.113384e-01 -1.936350e-01 -1.967256e-01 -5.195272e-04 -4.137114e-03 -2.718348e-02 
7.110000e+00 1.092045e-01 -1.894035e-01 -1.955656e-01 -5.622532e-04 -4.410272e-03 -2.853602e-02 
7.120000e+00 1.070103e-01 -1.851045e-01 -1.943366e-01 -6.077769e-04 -4.696713e-03 -2.992837e-02 
7.130000e+00 1.047584e-01 -1.807446e-01 -1.930413e-01 -6.562330e-04 -4.996806e-03 -3.136036e-02 
7.140000e+00 1.024516e-01 -1.763307e-01 -1.916823e-01 -7.077597e-04 -5.310916e-03 -3.283175e-02 
7.150000e+00 1.000924e-01 -1.718698e-01 -1.902621e-01 -7.624992e-04 -5.639405e-03 -3.434223e-02 
7.160000e+00 9.768359e-02 -1.673688e-01 -1.887835e-01 -8.205970e-04 -5.982629e-03 -3.589142e-02 
7.170000e+00 9.522791e-02 -1.628345e-01 -1.872490e-01 -8.822021e-04 -6.340937e-03 -3.747887e-02 
7.180000e+00 9.272807e-02 -1.582738e-01 -1.856614e-01 -9.474671e-04 -6.714676e-03 -3.910405e-02 
7.190000e+00 9.018682e-02 -1.536934e-01 -1.840232e-01 -1.016548e-03 -7.104180e-03 -4.076634e-02 
7.200000e+00 8.760691e-02 -1.491003e-01 -1.823371e-01 -1.089604e-03 -7.509780e-03 -4.246507e-02 
7.210000e+00 8.499108e-02 -1.445012e-01 -1.806058e-01 -1.166798e-03 -7.931794e-03 -4.419946e-02 
7.220000e+00 8.234210e-02 -1.399026e-01 -1.788317e-01 -1.248296e-03 -8.370535e-03 -4.596867e-02 
7.230000e+00 7.966269e-02 -1.353113e-01 -1.770175e-01 -1.334266e-03 -8.826300e-03 -4.777178e-02 
7.240000e+00 7.695560e-02 -1.307337e-01 -1.751658e-01 -1.424880e-03 -9.299379e-03 -4.960779e-02 
7.250000e+00 7.422352e-02 -1.261763e-01 -1.732789e-01 -1.520312e-03 -9.790048e-03 -5.147559e-02 
7.260000e+00 7.146917e-02 -1.216453e-01 -1.713594e-01 -1.620740e-03 -1.029857e-02 -5.337403e-02 
7.270000e+00 6.869519e-02 -1.171471e-01 -1.694097e-01 -1.726344e-03 -1.082519e-02 -5.530185e-02 
7.280000e+00 6.590425e-02 -1.126875e-01 -1.674321e-01 -1.837305e-03 -1.137016e-02 -5.725772e-02 
7.290000e+00 6.309894e-02 -1.082727e-01 -1.654289e-01 -1.953809e-03 -1.193367e-02 -5.924022e-02 
7.300000e+00 6.028184e-02 -1.039084e-01 -1.634023e-01 -2.076041e-03 -1.251595e-02 -6.124785e-02 
7.310000e+00 5.745549e-02 -9.960020e-02 -1.613545e-01 -2.204191e-03 -1.311717e-02 -6.327903e-02 
7.320000e+00 5.462237e-02 -9.535366e-02 -1.592875e-01 -2.338448e-03 -1.373750e-02 -6.533209e-02 
7.330000e+00 5.178494e-02 -9.117405e-02 -1.572035e-01 -2.479005e-03 -1.437709e-02 -6.740530e-02 
7.340000e+00 4.894557e-02 -8.706654e-02 -1.551042e-01 -2.626055e-03 -1.503606e-02 -6.949682e-02 
7.350000e+00 4.610663e-02 -8.303605e-02 -1.529916e-01 -2.779791e-03 -1.571454e-02 -7.160475e-02 
7.360000e+00 4.327038e-02 -7.908735e-02 -1.508674e-01 -2.940411e-03 -1.641259e-02 -7.372712e-02 
7.370000e+00 4.043906e-02 -7.522500e-02 -1.487332e-01 -3.108109e-03 -1.713029e-02 -7.586186e-02 
7.380000e+00 3.761482e-02 -7.145334e-02 -1.465906e-01 -3.283082e-03 -1.786767e-02 -7.800683e-02 
7.390000e+00 3.479976e-02 -6.777650e-02 -1.444410e-01 -3.465528e-03 -1.862476e-02 -8.015983e-02 
7.400000e+00 3.199592e-02 -6.419838e-02 -1.422859e-01 -3.655643e-03 -1.940155e-02 -8.231857e-02 
7.410000e+00 2.920524e-02 -6.072268e-02 -1.401264e-01 -3.853624e-03 -2.019801e-02 -8.448070e-02 
7.420000e+00 2.642960e-02 -5.735283e-02 -1.379637e-01 -4.059669e-03 -2.101407e-02 -8.664379e-02 
7.430000e+00 2.367082e-02 -5.409206e-02 -1.357989e-01 -4.273971e-03 -2.184966e-02 -8.880536e-02 
7.440000e+00 2.093063e-02 -5.094332e-02 -1.336328e-01 -4.496726e-03 -2.270466e-02 -9.096285e-02 
7.450000e+00 1.821067e-02 -4.790933e-02 -1.314663e-01 -4.728128e-03 -2.357893e-02 -9.311364e-02 
7.460000e+00 1.551251e-02 -4.499256e-02 -1.293000e-01 -4.968369e-03 -2.447231e-02 -9.525506e-02 
7.470000e+00 1.283763e-02 -4.219523e-02 -1.271344e-01 -5.217637e-03 -2.538459e-02 -9.738436e-02 
7.480000e+00 1.018743e-02 -3.951928e-02 -1.249702e-01 -5.476123e-03 -2.631556e-02 -9.949876e-02 
7.490000e+00 7.563235e-03 -3.696642e-02 -1.228075e-01 -5.744010e-03 -2.726495e-02 -1.015954e-01 
7.500000e+00 4.966254e-03 -3.453806e-02 -1.206466e-01 -6.021482e-03 -2.823249e-02 -1.036714e-01 
7.510000e+00 2.397628e-03 -3.223538e-02 -1.184876e-01 -6.308719e-03 -2.921784e-02 -1.057239e-01 
7.520000e+00 -1.415971e-04 -3.005928e-02 -1.163305e-01 -6.605897e-03 -3.022067e-02 -1.077497e-01 
7.530000e+00 -2.650466e-03 -2.801037e-02 -1.141750e-01 -6.913190e-03 -3.124059e-02 -1.097460e-01 
7.540000e+00 -5.128114e-03 -2.608904e-02 -1.120209e-01 -7.230765e-03 -3.227718e-02 -1.117097e-01 
7.550000e+00 -7.573767e-03 -2.429536e-02 -1.098679e-01 -7.558787e-03 -3.333001e-02 -1.136377e-01 
7.560000e+00 -9.986745e-03 -2.262916e-02 -1.077155e-01 -7.897417e-03 -3.439860e-02 -1.155268e-01 
7.570000e+00 -1.236646e-02 -2.109002e-02 -1.055629e-01 -8.246810e-03 -3.548242e-02 -1.173740e-01 
7.580000e+00 -1.471240e-02 -1.967720e-02 -1.034094e-01 -8.607115e-03 -3.658095e-02 -1.191760e-01 
7.590000e+00 -1.702417e-02 -1.838976e-02 -1.012543e-01 -8.978476e-03 -3.769360e-02 -1.209297e-01 
7.600000e+00 -1.930146e-02 -1.722645e-02 -9.909654e-02 -9.361032e-03 -3.881977e-02 -1.226319e-01 
7.610000e+00 -2.154403e-02 -1.618577e-02 -9.693502e-02 -9.754914e-03 -3.995880e-02 -1.242794e-01 
7.620000e+00 -2.375174e-02 -1.526599e-02 -9.476858e-02 -1.016025e-02 -4.111003e-02 -1.258690e-01 
7.630000e+00 -2.592455e-02 -1.446509e-02 -9.259595e-02 -1.057715e-02 -4.227273e-02 -1.273976e-01 
7.640000e+00 -2.806250e-02 -1.378083e-02 -9.041573e-02 -1.100574e-02 -4.344618e-02 -1.288618e-01 
7.650000e+00 -3.016570e-02 -1.321070e-02 -8.822644e-02 -1.144611e-02 -4.462959e-02 -1.302585e-01 
7.660000e+00 -3.223438e-02 -1.275197e-02 -8.602651e-02 -1.189836e-02 -4.582215e-02 -1.315846e-01 
7.670000e+00 -3.426881e-02 -1.240166e-02 -8.381428e-02 -1.236258e-02 -4.702303e-02 -1.328369e-01 
7.680000e+00 -3.626938e-02 -1.215657e-02 -8.158798e-02 -1.283885e-02 -4.823134e-02 -1.340122e-01 
7.690000e+00 -3.823653e-02 -1.201328e-02 -7.934580e-02 -1.332723e-02 -4.944619e-02 -1.351075e-01 
7.700000e+00 -4.017080e-02 -1.196812e-02 -7.708581e-02 -1.382779e-02 -5.066663e-02 -1.361197e-01 
7.710000e+00 -4.207279e-02 -1.201725e-02 -7.480604e-02 -1.434058e-02 -5.189170e-02 -1.370457e-01 
7.720000e+00 -4.394318e-02 -1.215659e-02 -7.250444e-02 -1.486564e-02 -5.312039e-02 -1.378826e-01 
7.730000e+00 -4.578272e-02 -1.238190e-02 -7.017889e-02 -1.540299e-02 -5.435169e-02 -1.386274e-01 
7.740000e+00 -4.759222e-02 -1.268871e-02 -6.782722e-02 -1.595267e-02 -5.558452e-02 -1.392772e-01 
7.750000e+00 -4.937256e-02 -1.307239e-02 -6.544721e-02 -1.651469e-02 -5.681781e-02 -1.398292e-01 
7.760000e+00 -5.112469e-02 -1.352813e-02 -6.303660e-02 -1.708903e-02 -5.805044e-02 -1.402805e-01 
7.770000e+00 -5.284962e-02 -1.405097e-02 -6.059306e-02 -1.767569e-02 -5.928126e-02 -1.406286e-01 
7.780000e+00 -5.454839e-02 -1.463576e-02 -5.811427e-02 -1.827464e-02 -6.050910e-02 -1.408708e-01 
7.790000e+00 -5.622214e-02 -1.527723e-02 -5.559783e-02 -1.888586e-02 -6.173278e-02 -1.410044e-01 
7.800000e+00 -5.787201e-02 -1.596996e-02 -5.304136e-02 -1.950928e-02 -6.295106e-02 -1.410270e-01 
7.810000e+00 -5.949923e-02 -1.670841e-02 -5.044245e-02 -2.014486e-02 -6.416271e-02 -1.409363e-01 
7.820000e+00 -6.110504e-02 -1.748690e-02 -4.779865e-02 -2.079251e-02 -6.536646e-02 -1.407298e-01 
7.830000e+00 -6.269074e-02 -1.829967e-02 -4.510755e-02 -2.145215e-02 -6.656103e-02 -1.404054e-01 
7.840000e+00 -6.425766e-02 -1.914084e-02 -4.236672e-02 -2.212369e-02 -6.774509e-02 -1.399609e-01 
7.850000e+00 -6.580716e-02 -2.000445e-02 -3.957374e-02 -2.280702e-02 -6.891732e-02 -1.393943e-01 
7.860000e+00 -6.734064e-02 -2.088445e-02 -3.672621e-02 -2.350200e-02 -7.007638e-02 -1.387038e-01 
7.870000e+00 -6.885952e-02 -2.177473e-02 -3.382175e-02 -2.420850e-02 -7.122090e-02 -1.378875e-01 
7.880000e+00 -7.036523e-02 -2.266912e-02 -3.085800e-02 -2.492636e-02 -7.234950e-02 -1.369437e-01 
7.890000e+00 -7.185923e-02 -2.356141e-02 -2.783264e-02 -2.565543e-02 -7.346078e-02 -1.358709e-01 
7.900000e+00 -7.334300e-02 -2.444536e-02 -2.474340e-02 -2.639552e-02 -7.455334e-02 -1.346676e-01 
7.910000e+00 -7.481802e-02 -2.531468e-02 -2.158806e-02 -2.714643e-02 -7.562575e-02 -1.333324e-01 
7.920000e+00 -7.628577e-02 -2.616308e-02 -1.836444e-02 -2.790796e-02 -7.667658e-02 -1.318643e-01 
7.930000e+00 -7.774776e-02 -2.698429e-02 -1.507043e-02 -2.867988e-02 -7.770439e-02 -1.302620e-01 
7.940000e+00 -7.920546e-02 -2.777201e-02 -1.170399e-02 -2.946196e-02 -7.870774e-02 -1.285248e-01 
7.950000e+00 -8.066036e-02 -2.851998e-02 -8.263155e-03 -3.025395e-02 -7.968516e-02 -1.266518e-01 
7.960000e+00 -8.211394e-02 -2.922198e-02 -4.746037e-03 -3.105558e-02 -8.063521e-02 -1.246424e-01 
7.970000e+00 -8.356766e-02 -2.987181e-02 -1.150840e-03 -3.186656e-02 -8.155641e-02 -1.224961e-01 
7.980000e+00 -8.502296e-02 -3.046334e-02 2.524140e-03 -3.268660e-02 -8.244731e-02 -1.202125e-01 
7.990000e+00 -8.648127e-02 -3.099049e-02 6.280506e-03 -3.351540e-02 -8.330644e-02 -1.177915e-01 
8.000000e+00 -8.794399e-02 -3.144726e-02 1.011975e-02 -3.435262e-02 -8.413235e-02 -1.152330e-01 
8.010000e+00 -8.941249e-02 -3.182775e-02 1.404327e-02 -3.519793e-02 -8.492356e-02 -1.125370e-01 
8.020000e+00 -9.088811e-02 -3.212614e-02 1.805232e-02 -3.605097e-02 -8.567865e-02 -1.097040e-01 
8.030000e+00 -9.237215e-02 -3.233672e-02 2.214804e-02 -3.691138e-02 -8.639614e-02 -1.067342e-01 
8.040000e+00 -9.386587e-02 -3.245390e-02 2.633145e-02 -3.777877e-02 -8.707463e-02 -1.036284e-01 
8.050000e+00 -9.537050e-02 -3.247220e-02 3.060342e-02 -3.865274e-02 -8.771266e-02 -1.003872e-01 
8.060000e+00 -9.688721e-02 -3.238631e-02 3.496470e-02 -3.953288e-02 -8.830885e-02 -9.701153e-02 
8.070000e+00 -9.841713e-02 -3.219103e-02 3.941588e-02 -4.041877e-02 -8.886177e-02 -9.350251e-02 
8.080000e+00 -9.996133e-02 -3.188136e-02 4.395740e-02 -4.130997e-02 -8.937006e-02 -8.986137e-02 
8.090000e+00 -1.015208e-01 -3.145242e-02 4.858955e-02 -4.220602e-02 -8.983235e-02 -8.608951e-02 
8.100000e+00 -1.030966e-01 -3.089953e-02 5.331246e-02 -4.310646e-02 -9.024729e-02 -8.218851e-02 
8.110000e+00 -1.046895e-01 -3.021819e-02 5.812610e-02 -4.401080e-02 -9.061355e-02 -7.816011e-02 
8.120000e+00 -1.063003e-01 -2.940410e-02 6.303028e-02 -4.491856e-02 -9.092984e-02 -7.400621e-02 
8.130000e+00 -1.079299e-01 -2.845314e-02 6.802462e-02 -4.582923e-02 -9.119489e-02 -6.972890e-02 
8.140000e+00 -1.095790e-01 -2.736141e-02 7.310859e-02 -4.674228e-02 -9.140743e-02 -6.533040e-02 
8.150000e+00 -1.112481e-01 -2.612524e-02 7.828146e-02 -4.765720e-02 -9.156625e-02 -6.081313e-02 
8.160000e+00 -1.129378e-01 -2.474116e-02 8.354234e-02 -4.857342e-02 -9.167015e-02 -5.617964e-02 
8.170000e+00 -1.146485e-01 -2.320594e-02 8.889014e-02 -4.949041e-02 -9.171799e-02 -5.143268e-02 
8.180000e+00 -1.163807e-01 -2.151659e-02 9.432362e-02 -5.040759e-02 -9.170863e-02 -4.657513e-02 
8.190000e+00 -1.181346e-01 -1.967036e-02 9.984131e-02 -5.132439e-02 -9.164098e-02 -4.161004e-02 
8.200000e+00 -1.199105e-01 -1.766475e-02 1.054416e-01 -5.224022e-02 -9.151400e-02 -3.654063e-02 
8.210000e+00 -1.217085e-01 -1.549751e-02 1.111226e-01 -5.315447e-02 -9.132666e-02 -3.137026e-02 
8.220000e+00 -1.235287e-01 -1.316665e-02 1.168824e-01 -5.406654e-02 -9.107800e-02 -2.610246e-02 
8.230000e+00 -1.253710e-01 -1.067046e-02 1.227186e-01 -5.497582e-02 -9.076707e-02 -2.074088e-02 
8.240000e+00 -1.272353e-01 -8.007482e-03 1.286290e-01 -5.588167e-02 -9.039301e-02 -1.528937e-02 
8.250000e+00 -1.291213e-01 -5.176529e-03 1.346110e-01 -5.678347e-02 -8.995495e-02 -9.751873e-03 
8.260000e+00 -1.310289e-01 -2.176699e-03 1.406617e-01 -5.768056e-02 -8.945212e-02 -4.132507e-03 
8.270000e+00 -1.329575e-01 9.926336e-04 1.467782e-01 -5.857229e-02 -8.888375e-02 1.564479e-03 
8.280000e+00 -1.349066e-01 4.331815e-03 1.529573e-01 -5.945801e-02 -8.824916e-02 7.334704e-03 
8.290000e+00 -1.368758e-01 7.840905e-03 1.591957e-01 -6.033705e-02 -8.754769e-02 1.317365e-02 
8.300000e+00 -1.388642e-01 1.151968e-02 1.654898e-01 -6.120874e-02 -8.677876e-02 1.907667e-02 
8.310000e+00 -1.408712e-01 1.536763e-02 1.718359e-01 -6.207240e-02 -8.594181e-02 2.503900e-02 
8.320000e+00 -1.428959e-01 1.938396e-02 1.782301e-01 -6.292735e-02 -8.503638e-02 3.105575e-02 
8.330000e+00 -1.449372e-01 2.356758e-02 1.846683e-01 -6.377290e-02 -8.406202e-02 3.712192e-02 
8.340000e+00 -1.469943e-01 2.791711e-02 1.911463e-01 -6.460836e-02 -8.301837e-02 4.323240e-02 
8.350000e+00 -1.490659e-01 3.243090e-02 1.976595e-01 -6.543303e-02 -8.190511e-02 4.938196e-02 
8.360000e+00 -1.511507e-01 3.710700e-02 2.042035e-01 -6.624623e-02 -8.072199e-02 5.556529e-02 
8.370000e+00 -1.532476e-01 4.194318e-02 2.107734e-01 -6.704724e-02 -7.946882e-02 6.177696e-02 
8.380000e+00 -1.553550e-01 4.693691e-02 2.173642e-01 -6.783537e-02 -7.814547e-02 6.801149e-02 
8.390000e+00 -1.574715e-01 5.208542e-02 2.239709e-01 -6.860992e-02 -7.675187e-02 7.426328e-02 
8.400000e+00 -1.595955e-01 5.738562e-02 2.305883e-01 -6.937017e-02 -7.528802e-02 8.052667e-02 
8.410000e+00 -1.617254e-01 6.283417e-02 2.372108e-01 -7.011544e-02 -7.375397e-02 8.679591e-02 
8.420000e+00 -1.638593e-01 6.842745e-02 2.438330e-01 -7.084502e-02 -7.214984e-02 9.306520e-02 
8.430000e+00 -1.659955e-01 7.416157e-02 2.504492e-01 -7.155821e-02 -7.047584e-02 9.932868e-02 
8.440000e+00 -1.681320e-01 8.003238e-02 2.570535e-01 -7.225430e-02 -6.873220e-02 1.055804e-01 
8.450000e+00 -1.702670e-01 8.603548e-02 2.636401e-01 -7.293262e-02 -6.691926e-02 1.118145e-01 
8.460000e+00 -1.723982e-01 9.216622e-02 2.702028e-01 -7.359246e-02 -6.503740e-02 1.180248e-01 
8.470000e+00 -1.745237e-01 9.841969e-02 2.767355e-01 -7.423314e-02 -6.308708e-02 1.242054e-01 
8.480000e+00 -1.766411e-01 1.047907e-01 2.832319e-01 -7.485397e-02 -6.106882e-02 1.303501e-01 
8.490000e+00 -1.787484e-01 1.112740e-01 2.896856e-01 -7.545429e-02 -5.898320e-02 1.364530e-01 
8.500000e+00 -1.808430e-01 1.178638e-01 2.960901e-01 -7.603342e-02 -5.683090e-02 1.425078e-01 
8.510000e+00 -1.829228e-01 1.245545e-01 3.024389e-01 -7.659069e-02 -5.461263e-02 1.485085e-01 
8.520000e+00 -1.849852e-01 1.313398e-01 3.087254e-01 -7.712545e-02 -5.232919e-02 1.544489e-01 
8.530000e+00 -1.870277e-01 1.382137e-01 3.149428e-01 -7.763706e-02 -4.998144e-02 1.603230e-01 
8.540000e+00 -1.890478e-01 1.451696e-01 3.210845e-01 -7.812487e-02 -4.757031e-02 1.661247e-01 
8.550000e+00 -1.910430e-01 1.522010e-01 3.271435e-01 -7.858826e-02 -4.509680e-02 1.718478e-01 
8.560000e+00 -1.930107e-01 1.593010e-01 3.331130e-01 -7.902660e-02 -4.256196e-02 1.774863e-01 
8.570000e+00 -1.949481e-01 1.664626e-01 3.389862e-01 -7.943930e-02 -3.996693e-02 1.830343e-01 
8.580000e+00 -1.968526e-01 1.736788e-01 3.447562e-01 -7.982574e-02 -3.731289e-02 1.884858e-01 
8.590000e+00 -1.987214e-01 1.809422e-01 3.504159e-01 -8.018536e-02 -3.460113e-02 1.938347e-01 
8.600000e+00 -2.005519e-01 1.882454e-01 3.559586e-01 -8.051758e-02 -3.183294e-02 1.990754e-01 
8.610000e+00 -2.023412e-01 1.955809e-01 3.613772e-01 -8.082184e-02 -2.900974e-02 2.042020e-01 
8.620000e+00 -2.040866e-01 2.029409e-01 3.666649e-01 -8.109759e-02 -2.613296e-02 2.092087e-01 
8.630000e+00 -2.057853e-01 2.103178e-01 3.718147e-01 -8.134432e-02 -2.320413e-02 2.140899e-01 
8.640000e+00 -2.074345e-01 2.177035e-01 3.768198e-01 -8.156151e-02 -2.022481e-02 2.188401e-01 
8.650000e+00 -2.090313e-01 2.250902e-01 3.816734e-01 -8.174866e-02 -1.719665e-02 2.234537e-01 
8.660000e+00 -2.105730e-01 2.324698e-01 3.863687e-01 -8.190528e-02 -1.412134e-02 2.279255e-01 
8.670000e+00 -2.120568e-01 2.398342e-01 3.908990e-01 -8.203093e-02 -1.100063e-02 2.322501e-01 
8.680000e+00 -2.134799e-01 2.471752e-01 3.952577e-01 -8.212515e-02 -7.836335e-03 2.364223e-01 
8.690000e+00 -2.148394e-01 2.544846e-01 3.994382e-01 -8.218752e-02 -4.630314e-03 2.404372e-01 
8.700000e+00 -2.161327e-01 2.617542e-01 4.034340e-01 -8.221762e-02 -1.384488e-03 2.442899e-01 
8.710000e+00 -2.173570e-01 2.689757e-01 4.072387e-01 -8.221508e-02 1.899171e-03 2.479755e-01 
8.720000e+00 -2.185095e-01 2.761408e-01 4.108462e-01 -8.217952e-02 5.218641e-03 2.514894e-01 
8.730000e+00 -2.195877e-01 2.832413e-01 4.142503e-01 -8.211060e-02 8.571850e-03 2.548271e-01 
8.740000e+00 -2.205888e-01 2.902689e-01 4.174449e-01 -8.200798e-02 1.195668e-02 2.579843e-01 
8.750000e+00 -2.215103e-01 2.972154e-01 4.204242e-01 -8.187136e-02 1.537097e-02 2.609568e-01 
8.760000e+00 -2.223496e-01 3.040726e-01 4.231824e-01 -8.170047e-02 1.881250e-02 2.637404e-01 
8.770000e+00 -2.231043e-01 3.108325e-01 4.257140e-01 -8.149503e-02 2.227903e-02 2.663315e-01 
8.780000e+00 -2.237717e-01 3.174868e-01 4.280135e-01 -8.125481e-02 2.576826e-02 2.687263e-01 
8.790000e+00 -2.243497e-01 3.240277e-01 4.300758e-01 -8.097960e-02 2.927787e-02 2.709212e-01 
8.800000e+00 -2.248357e-01 3.304472e-01 4.318957e-01 -8.066920e-02 3.280548e-02 2.729130e-01 
8.810000e+00 -2.252276e-01 3.367374e-01 4.334684e-01 -8.032344e-02 3.634870e-02 2.746984e-01 
8.820000e+00 -2.255232e-01 3.428908e-01 4.347893e-01 -7.994218e-02 3.990510e-02 2.762746e-01 
8.830000e+00 -2.257203e-01 3.488996e-01 4.358538e-01 -7.952530e-02 4.347221e-02 2.776388e-01 
8.840000e+00 -2.258169e-01 3.547565e-01 4.366577e-01 -7.907271e-02 4.704755e-02 2.787883e-01 
8.850000e+00 -2.258111e-01 3.604541e-01 4.371971e-01 -7.858433e-02 5.062859e-02 2.797210e-01 
8.860000e+00 -2.257010e-01 3.659852e-01 4.374680e-01 -7.806012e-02 5.421281e-02 2.804346e-01 
8.870000e+00 -2.254847e-01 3.713429e-01 4.374670e-01 -7.750007e-02 5.779763e-02 2.809271e-01 
8.880000e+00 -2.251607e-01 3.765202e-01 4.371907e-01 -7.690418e-02 6.138049e-02 2.811969e-01 
8.890000e+00 -2.247272e-01 3.815106e-01 4.366361e-01 -7.627248e-02 6.495879e-02 2.812425e-01 
8.900000e+00 -2.241829e-01 3.863075e-01 4.358004e-01 -7.560503e-02 6.852992e-02 2.810626e-01 
8.910000e+00 -2.235263e-01 3.909047e-01 4.346810e-01 -7.490191e-02 7.209126e-02 2.806560e-01 
8.920000e+00 -2.227561e-01 3.952961e-01 4.332756e-01 -7.416324e-02 7.564020e-02 2.800221e-01 
8.930000e+00 -2.218712e-01 3.994759e-01 4.315823e-01 -7.338916e-02 7.917409e-02 2.791601e-01 
8.940000e+00 -2.208705e-01 4.034385e-01 4.295993e-01 -7.257982e-02 8.269031e-02 2.780697e-01 
8.950000e+00 -2.197531e-01 4.071784e-01 4.273252e-01 -7.173542e-02 8.618620e-02 2.767508e-01 
8.960000e+00 -2.185181e-01 4.106906e-01 4.247589e-01 -7.085617e-02 8.965915e-02 2.752033e-01 
8.970000e+00 -2.171648e-01 4.139700e-01 4.218994e-01 -6.994232e-02 9.310652e-02 2.734277e-01 
8.980000e+00 -2.156927e-01 4.170122e-01 4.187463e-01 -6.899414e-02 9.652568e-02 2.714245e-01 
8.990000e+00 -2.141011e-01 4.198126e-01 4.152992e-01 -6.801191e-02 9.991402e-02 2.691944e-01 
9.000000e+00 -2.123899e-01 4.223672e-01 4.115582e-01 -6.699597e-02 1.032689e-01 2.667384e-01 
9.010000e+00 -2.105588e-01 4.246722e-01 4.075236e-01 -6.594665e-02 1.065878e-01 2.640579e-01 
9.020000e+00 -2.086077e-01 4.267239e-01 4.031962e-01 -6.486434e-02 1.098682e-01 2.611542e-01 
9.030000e+00 -2.065366e-01 4.285192e-01 3.985767e-01 -6.374942e-02 1.131074e-01 2.580291e-01 
9.040000e+00 -2.043457e-01 4.300550e-01 3.936667e-01 -6.260234e-02 1.163029e-01 2.546845e-01 
9.050000e+00 -2.020353e-01 4.313286e-01 3.884675e-01 -6.142352e-02 1.194523e-01 2.511225e-01 
9.060000e+00 -1.996059e-01 4.323376e-01 3.829811e-01 -6.021345e-02 1.225530e-01 2.473457e-01 
9.070000e+00 -1.970579e-01 4.330800e-01 3.772097e-01 -5.897263e-02 1.256026e-01 2.433564e-01 
9.080000e+00 -1.943921e-01 4.335540e-01 3.711558e-01 -5.770158e-02 1.285988e-01 2.391578e-01 
9.090000e+00 -1.916093e-01 4.337580e-01 3.648223e-01 -5.640084e-02 1.315390e-01 2.347526e-01 
9.100000e+00 -1.887105e-01 4.336909e-01 3.582122e-01 -5.507099e-02 1.344211e-01 2.301444e-01 
9.110000e+00 -1.856968e-01 4.333519e-01 3.513291e-01 -5.371262e-02 1.372426e-01 2.253364e-01 
9.120000e+00 -1.825693e-01 4.327403e-01 3.441766e-01 -5.232635e-02 1.400013e-01 2.203325e-01 
9.130000e+00 -1.793295e-01 4.318560e-01 3.367589e-01 -5.091281e-02 1.426950e-01 2.151366e-01 
9.140000e+00 -1.759788e-01 4.306990e-01 3.290802e-01 -4.947267e-02 1.453216e-01 2.097527e-01 
9.150000e+00 -1.725188e-01 4.292697e-01 3.211453e-01 -4.800661e-02 1.478789e-01 2.041853e-01 
9.160000e+00 -1.689513e-01 4.275688e-01 3.129590e-01 -4.651533e-02 1.503647e-01 1.984387e-01 
9.170000e+00 -1.652781e-01 4.255972e-01 3.045267e-01 -4.499956e-02 1.527773e-01 1.925177e-01 
9.180000e+00 -1.615013e-01 4.233564e-01 2.958538e-01 -4.346004e-02 1.551145e-01 1.864272e-01 
9.190000e+00 -1.576228e-01 4.208479e-01 2.869461e-01 -4.189753e-02 1.573744e-01 1.801723e-01 
9.200000e+00 -1.536451e-01 4.180737e-01 2.778098e-01 -4.031281e-02 1.595552e-01 1.737582e-01 
9.210000e+00 -1.495704e-01 4.150360e-01 2.684512e-01 -3.870669e-02 1.616552e-01 1.671904e-01 
9.220000e+00 -1.454011e-01 4.117373e-01 2.588768e-01 -3.707998e-02 1.636726e-01 1.604744e-01 
9.230000e+00 -1.411399e-01 4.081805e-01 2.490937e-01 -3.543352e-02 1.656058e-01 1.536159e-01 
9.240000e+00 -1.367895e-01 4.043685e-01 2.391088e-01 -3.376816e-02 1.674531e-01 1.466210e-01 
9.250000e+00 -1.323527e-01 4.003050e-01 2.289297e-01 -3.208475e-02 1.692131e-01 1.394956e-01 
9.260000e+00 -1.278323e-01 3.959935e-01 2.185638e-01 -3.038419e-02 1.708842e-01 1.322458e-01 
9.270000e+00 -1.232314e-01 3.914380e-01 2.080191e-01 -2.866737e-02 1.724652e-01 1.248782e-01 
9.280000e+00 -1.185531e-01 3.866427e-01 1.973036e-01 -2.693519e-02 1.739547e-01 1.173990e-01 
9.290000e+00 -1.138006e-01 3.816122e-01 1.864255e-01 -2.518858e-02 1.753515e-01 1.098149e-01 
9.300000e+00 -1.089772e-01 3.763511e-01 1.753935e-01 -2.342847e-02 1.766544e-01 1.021325e-01 
9.310000e+00 -1.040863e-01 3.708645e-01 1.642161e-01 -2.165581e-02 1.778624e-01 9.435874e-02 
9.320000e+00 -9.913132e-02 3.651576e-01 1.529022e-01 -1.987155e-02 1.789744e-01 8.650039e-02 
9.330000e+00 -9.411584e-02 3.592360e-01 1.414609e-01 -1.807665e-02 1.799895e-01 7.856448e-02 
9.340000e+00 -8.904349e-02 3.531052e-01 1.299013e-01 -1.627208e-02 1.809069e-01 7.055808e-02 
9.350000e+00 -8.391796e-02 3.467714e-01 1.182329e-01 -1.445883e-02 1.817259e-01 6.248833e-02 
9.360000e+00 -7.874301e-02 3.402405e-01 1.064652e-01 -1.263789e-02 1.824457e-01 5.436245e-02 
9.370000e+00 -7.352248e-02 3.335190e-01 9.460780e-02 -1.081025e-02 1.830657e-01 4.618772e-02 
9.380000e+00 -6.826026e-02 3.266135e-01 8.267052e-02 -8.976914e-03 1.835855e-01 3.797148e-02 
9.390000e+00 -6.296027e-02 3.195305e-01 7.066325e-02 -7.138880e-03 1.840045e-01 2.972109e-02 
9.400000e+00 -5.762652e-02 3.122771e-01 5.859599e-02 -5.297160e-03 1.843226e-01 2.144398e-02 
9.410000e+00 -5.226303e-02 3.048604e-01 4.647885e-02 -3.452766e-03 1.845393e-01 1.314758e-02 
9.420000e+00 -4.687389e-02 2.972875e-01 3.432201e-02 -1.606713e-03 1.846545e-01 4.839364e-03 
9.430000e+00 -4.146320e-02 2.895658e-01 2.213571e-02 2.399856e-04 1.846682e-01 -3.473194e-03 
9.440000e+00 -3.603510e-02 2.817029e-01 9.930262e-03 2.086313e-03 1.845803e-01 -1.178261e-02 
9.450000e+00 -3.059375e-02 2.737063e-01 -2.283970e-03 3.931253e-03 1.843909e-01 -2.008141e-02 
9.460000e+00 -2.514333e-02 2.655839e-01 -1.449660e-02 5.773792e-03 1.841001e-01 -2.836213e-02 
9.470000e+00 -1.968804e-02 2.573436e-01 -2.669720e-02 7.612918e-03 1.837082e-01 -3.661731e-02 
9.480000e+00 -1.423210e-02 2.489931e-01 -3.887535e-02 9.447621e-03 1.832156e-01 -4.483955e-02 
9.490000e+00 -8.779697e-03 2.405407e-01 -5.102062e-02 1.127690e-02 1.826226e-01 -5.302145e-02 
9.500000e+00 -3.335054e-03 2.319944e-01 -6.312260e-02 1.309974e-02 1.819298e-01 -6.115569e-02 
9.510000e+00 2.097630e-03 2.233623e-01 -7.517089e-02 1.491516e-02 1.811377e-01 -6.923497e-02 
9.520000e+00 7.514164e-03 2.146527e-01 -8.715514e-02 1.672217e-02 1.802471e-01 -7.725207e-02 
9.530000e+00 1.291037e-02 2.058738e-01 -9.906504e-02 1.851978e-02 1.792585e-01 -8.519983e-02 
9.540000e+00 1.828210e-02 1.970340e-01 -1.108903e-01 2.030701e-02 1.781730e-01 -9.307117e-02 
9.550000e+00 2.362523e-02 1.881415e-01 -1.226209e-01 2.208291e-02 1.769913e-01 -1.008591e-01 
9.560000e+00 2.893567e-02 1.792046e-01 -1.342466e-01 2.384652e-02 1.757145e-01 -1.085567e-01 
9.570000e+00 3.420935e-02 1.702316e-01 -1.457574e-01 2.559689e-02 1.743436e-01 -1.161572e-01 
9.580000e+00 3.944226e-02 1.612308e-01 -1.571435e-01 2.733308e-02 1.728798e-01 -1.236538e-01 
9.590000e+00 4.463044e-02 1.522105e-01 -1.683950e-01 2.905418e-02 1.713243e-01 -1.310400e-01 
9.600000e+00 4.976997e-02 1.431788e-01 -1.795025e-01 3.075927e-02 1.696783e-01 -1.383093e-01 
9.610000e+00 5.485699e-02 1.341439e-01 -1.904562e-01 3.244745e-02 1.679434e-01 -1.454554e-01 
9.620000e+00 5.988770e-02 1.251139e-01 -2.012471e-01 3.411784e-02 1.661208e-01 -1.524720e-01 
9.630000e+00 6.485838e-02 1.160968e-01 -2.118657e-01 3.576958e-02 1.642121e-01 -1.593531e-01 
9.640000e+00 6.976537e-02 1.071006e-01 -2.223032e-01 3.740180e-02 1.622188e-01 -1.660928e-01 
9.650000e+00 7.460507e-02 9.813308e-02 -2.325507e-01 3.901368e-02 1.601427e-01 -1.726853e-01 
9.660000e+00 7.937398e-02 8.920204e-02 -2.425995e-01 4.060439e-02 1.579854e-01 -1.791249e-01 
9.670000e+00 8.406869e-02 8.031509e-02 -2.524414e-01 4.217312e-02 1.557488e-01 -1.854063e-01 
9.680000e+00 8.868585e-02 7.147974e-02 -2.620680e-01 4.371910e-02 1.534345e-01 -1.915242e-01 
9.690000e+00 9.322223e-02 6.270338e-02 -2.714714e-01 4.524156e-02 1.510445e-01 -1.974735e-01 
9.700000e+00 9.767468e-02 5.399324e-02 -2.806438e-01 4.673975e-02 1.485808e-01 -2.032492e-01 
9.710000e+00 1.020401e-01 4.535640e-02 -2.895778e-01 4.821294e-02 1.460454e-01 -2.088466e-01 
9.720000e+00 1.063157e-01 3.679980e-02 -2.982660e-01 4.966042e-02 1.434403e-01 -2.142613e-01 
9.730000e+00 1.104985e-01 2.833020e-02 -3.067015e-01 5.108152e-02 1.407677e-01 -2.194888e-01 
9.740000e+00 1.145858e-01 1.995419e-02 -3.148776e-01 5.247556e-02 1.380297e-01 -2.245250e-01 
9.750000e+00 1.185750e-01 1.167816e-02 -3.227878e-01 5.384190e-02 1.352284e-01 -2.293659e-01 
9.760000e+00 1.224636e-01 3.508329e-03 -3.304260e-01 5.517993e-02 1.323663e-01 -2.340079e-01 
9.770000e+00 1.262492e-01 -4.549286e-03 -3.377862e-01 5.648903e-02 1.294455e-01 -2.384474e-01 
9.780000e+00 1.299296e-01 -1.248888e-02 -3.448629e-01 5.776865e-02 1.264683e-01 -2.426811e-01 
9.790000e+00 1.335026e-01 -2.030484e-02 -3.516508e-01 5.901822e-02 1.234373e-01 -2.467060e-01 
9.800000e+00 1.369662e-01 -2.799181e-02 -3.581449e-01 6.023722e-02 1.203546e-01 -2.505191e-01 
9.810000e+00 1.403186e-01 -3.554461e-02 -3.643406e-01 6.142515e-02 1.172229e-01 -2.541178e-01 
9.820000e+00 1.435580e-01 -4.295832e-02 -3.702335e-01 6.258152e-02 1.140446e-01 -2.574996e-01 
9.830000e+00 1.466827e-01 -5.022824e-02 -3.758197e-01 6.370589e-02 1.108222e-01 -2.606625e-01 
9.840000e+00 1.496913e-01 -5.734991e-02 -3.810954e-01 6.479783e-02 1.075581e-01 -2.636044e-01 
9.850000e+00 1.525824e-01 -6.431913e-02 -3.860572e-01 6.585693e-02 1.042550e-01 -2.663236e-01 
9.860000e+00 1.553549e-01 -7.113191e-02 -3.907022e-01 6.688281e-02 1.009153e-01 -2.688186e-01 
9.870000e+00 1.580076e-01 -7.778455e-02 -3.950277e-01 6.787512e-02 9.754180e-02 -2.710881e-01 
9.880000e+00 1.605396e-01 -8.427357e-02 -3.990313e-01 6.883354e-02 9.413694e-02 -2.731311e-01 
9.890000e+00 1.629502e-01 -9.059577e-02 -4.027110e-01 6.975776e-02 9.070338e-02 -2.749467e-01 
9.900000e+00 1.652385e-01 -9.674819e-02 -4.060651e-01 7.064752e-02 8.724373e-02 -2.765344e-01 
9.910000e+00 1.674042e-01 -1.027281e-01 -4.090924e-01 7.150256e-02 8.376062e-02 -2.778939e-01 
9.920000e+00 1.694468e-01 -1.085332e-01 -4.117918e-01 7.232266e-02 8.025668e-02 -2.790250e-01 
9.930000e+00 1.713662e-01 -1.141612e-01 -4.141628e-01 7.310763e-02 7.673454e-02 -2.799278e-01 
9.940000e+00 1.731621e-01 -1.196102e-01 -4.162050e-01 7.385730e-02 7.319685e-02 -2.806028e-01 
9.950000e+00 1.748346e-01 -1.248786e-01 -4.179185e-01 7.457153e-02 6.964622e-02 -2.810504e-01 
9.960000e+00 1.763839e-01 -1.299650e-01 -4.193038e-01 7.525019e-02 6.608528e-02 -2.812715e-01 
9.970000e+00 1.778103e-01 -1.348682e-01 -4.203615e-01 7.589321e-02 6.251665e-02 -2.812672e-01 
9.980000e+00 1.791142e-01 -1.395875e-01 -4.210929e-01 7.650051e-02 5.894294e-02 -2.810386e-01 
9.990000e+00 1.802962e-01 -1.441222e-01 -4.214992e-01 7.707206e-02 5.536673e-02 -2.805872e-01 
1.000000e+01 1.813571e-01 -1.484720e-01 -4.215823e-01 7.760784e-02 5.179061e-02 -2.799147e-01 
1.001000e+01 1.822975e-01 -1.526368e-01 -4.213443e-01 7.810788e-02 4.821713e-02 -2.790231e-01 
1.002000e+01 1.831186e-01 -1.566168e-01 -4.207876e-01 7.857220e-02 4.464883e-02 -2.779144e-01 
1.003000e+01 1.838214e-01 -1.604124e-01 -4.199150e-01 7.900088e-02 4.108823e-02 -2.765910e-01 
1.004000e+01 1.844071e-01 -1.640242e-01 -4.187295e-01 7.939400e-02 3.753782e-02 -2.750554e-01 
1.005000e+01 1.848770e-01 -1.674531e-01 -4.172345e-01 7.975168e-02 3.400006e-02 -2.733102e-01 
1.006000e+01 1.852326e-01 -1.707004e-01 -4.154337e-01 8.007405e-02 3.047739e-02 -2.713586e-01 
1.007000e+01 1.854755e-01 -1.737674e-01 -4.133311e-01 8.036128e-02 2.697221e-02 -2.692035e-01 
1.008000e+01 1.856074e-01 -1.766556e-01 -4.109311e-01 8.061356e-02 2.348688e-02 -2.668482e-01 
1.009000e+01 1.856300e-01 -1.793670e-01 -4.082381e-01 8.083110e-02 2.002374e-02 -2.642963e-01 
1.010000e+01 1.855452e-01 -1.819035e-01 -4.052572e-01 8.101412e-02 1.658509e-02 -2.615514e-01 
1.011000e+01 1.853552e-01 -1.842675e-01 -4.019934e-01 8.116289e-02 1.317318e-02 -2.586174e-01 
1.012000e+01 1.850618e-01 -1.864614e-01 -3.984522e-01 8.127768e-02 9.790214e-03 -2.554982e-01 
1.013000e+01 1.846675e-01 -1.884878e-01 -3.946393e-01 8.135879e-02 6.438373e-03 -2.521980e-01 
1.014000e+01 1.841744e-01 -1.903498e-01 -3.905605e-01 8.140656e-02 3.119777e-03 -2.487212e-01 
1.015000e+01 1.835849e-01 -1.920501e-01 -3.862222e-01 8.142131e-02 -1.634984e-04 -2.450722e-01 
1.016000e+01 1.829015e-01 -1.935923e-01 -3.816308e-01 8.140341e-02 -3.409426e-03 -2.412556e-01 
1.017000e+01 1.821269e-01 -1.949795e-01 -3.767929e-01 8.135325e-02 -6.616029e-03 -2.372762e-01 
1.018000e+01 1.812634e-01 -1.962154e-01 -3.717153e-01 8.127123e-02 -9.781383e-03 -2.331389e-01 
1.019000e+01 1.803140e-01 -1.973037e-01 -3.664052e-01 8.115777e-02 -1.290362e-02 -2.288487e-01 
1.020000e+01 1.792814e-01 -1.982483e-01 -3.608700e-01 8.101331e-02 -1.598092e-02 -2.244107e-01 
1.021000e+01 1.781683e-01 -1.990532e-01 -3.551169e-01 8.083830e-02 -1.901152e-02 -2.198301e-01 
1.022000e+01 1.769776e-01 -1.997225e-01 -3.491538e-01 8.063324e-02 -2.199373e-02 -2.151124e-01 
1.023000e+01 1.757124e-01 -2.002604e-01 -3.429885e-01 8.039860e-02 -2.492589e-02 -2.102629e-01 
1.024000e+01 1.743756e-01 -2.006714e-01 -3.366290e-01 8.013489e-02 -2.780644e-02 -2.052873e-01 
1.025000e+01 1.729703e-01 -2.009599e-01 -3.300833e-01 7.984264e-02 -3.063384e-02 -2.001911e-01 
1.026000e+01 1.714994e-01 -2.011306e-01 -3.233598e-01 7.952240e-02 -3.340664e-02 -1.949801e-01 
1.027000e+01 1.699662e-01 -2.011879e-01 -3.164669e-01 7.917470e-02 -3.612344e-02 -1.896600e-01 
1.028000e+01 1.683738e-01 -2.011368e-01 -3.094132e-01 7.880012e-02 -3.878290e-02 -1.842366e-01 
1.029000e+01 1.667253e-01 -2.009819e-01 -3.022072e-01 7.839924e-02 -4.138376e-02 -1.787160e-01 
1.030000e+01 1.650240e-01 -2.007282e-01 -2.948577e-01 7.797264e-02 -4.392481e-02 -1.731040e-01 
1.031000e+01 1.632730e-01 -2.003805e-01 -2.873734e-01 7.752094e-02 -4.640492e-02 -1.674066e-01 
1.032000e+01 1.614755e-01 -1.999438e-01 -2.797634e-01 7.704475e-02 -4.882302e-02 -1.616298e-01 
1.033000e+01 1.596349e-01 -1.994231e-01 -2.720364e-01 7.654469e-02 -5.117809e-02 -1.557798e-01 
1.034000e+01 1.577542e-01 -1.988234e-01 -2.642015e-01 7.602140e-02 -5.346920e-02 -1.498626e-01 
1.035000e+01 1.558368e-01 -1.981497e-01 -2.562678e-01 7.547552e-02 -5.569549e-02 -1.438843e-01 
1.036000e+01 1.538858e-01 -1.974069e-01 -2.482442e-01 7.490771e-02 -5.785614e-02 -1.378509e-01 
1.037000e+01 1.519044e-01 -1.966001e-01 -2.401398e-01 7.431862e-02 -5.995043e-02 -1.317687e-01 
1.038000e+01 1.498959e-01 -1.957343e-01 -2.319638e-01 7.370893e-02 -6.197768e-02 -1.256437e-01 
1.039000e+01 1.478633e-01 -1.948144e-01 -2.237250e-01 7.307929e-02 -6.393729e-02 -1.194820e-01 
1.040000e+01 1.458098e-01 -1.938453e-01 -2.154326e-01 7.243041e-02 -6.582874e-02 -1.132896e-01 
1.041000e+01 1.437386e-01 -1.928319e-01 -2.070956e-01 7.176295e-02 -6.765155e-02 -1.070726e-01 
1.042000e+01 1.416526e-01 -1.917791e-01 -1.987229e-01 7.107761e-02 -6.940533e-02 -1.008371e-01 
1.043000e+01 1.395549e-01 -1.906916e-01 -1.903235e-01 7.037507e-02 -7.108974e-02 -9.458884e-02 
1.044000e+01 1.374484e-01 -1.895740e-01 -1.819061e-01 6.965604e-02 -7.270453e-02 -8.833390e-02 
1.045000e+01 1.353362e-01 -1.884311e-01 -1.734795e-01 6.892122e-02 -7.424949e-02 -8.207809e-02 
1.046000e+01 1.332210e-01 -1.872672e-01 -1.650524e-01 6.817129e-02 -7.572448e-02 -7.582723e-02 
1.047000e+01 1.311058e-01 -1.860869e-01 -1.566334e-01 6.740696e-02 -7.712945e-02 -6.958705e-02 
1.048000e+01 1.289931e-01 -1.848944e-01 -1.482309e-01 6.662893e-02 -7.846437e-02 -6.336323e-02 
1.049000e+01 1.268858e-01 -1.836940e-01 -1.398534e-01 6.583790e-02 -7.972932e-02 -5.716134e-02 
1.050000e+01 1.247865e-01 -1.824898e-01 -1.315089e-01 6.503458e-02 -8.092441e-02 -5.098689e-02 
1.051000e+01 1.226977e-01 -1.812857e-01 -1.232057e-01 6.421965e-02 -8.204982e-02 -4.484531e-02 
1.052000e+01 1.206218e-01 -1.800856e-01 -1.149516e-01 6.339381e-02 -8.310580e-02 -3.874192e-02 
1.053000e+01 1.185613e-01 -1.788931e-01 -1.067545e-01 6.255776e-02 -8.409264e-02 -3.268193e-02 
1.054000e+01 1.165186e-01 -1.777119e-01 -9.862188e-02 6.171219e-02 -8.501072e-02 -2.667048e-02 
1.055000e+01 1.144957e-01 -1.765454e-01 -9.056133e-02 6.085778e-02 -8.586045e-02 -2.071256e-02 
1.056000e+01 1.124949e-01 -1.753967e-01 -8.258006e-02 5.999521e-02 -8.664229e-02 -1.481307e-02 
1.057000e+01 1.105182e-01 -1.742690e-01 -7.468516e-02 5.912516e-02 -8.735680e-02 -8.976785e-03 
1.058000e+01 1.085676e-01 -1.731653e-01 -6.688352e-02 5.824829e-02 -8.800454e-02 -3.208363e-03 
1.059000e+01 1.066449e-01 -1.720882e-01 -5.918182e-02 5.736529e-02 -8.858615e-02 2.487673e-03 
1.060000e+01 1.047520e-01 -1.710404e-01 -5.158653e-02 5.647679e-02 -8.910233e-02 8.106930e-03 
1.061000e+01 1.028903e-01 -1.700243e-01 -4.410390e-02 5.558345e-02 -8.955380e-02 1.364515e-02 
1.062000e+01 1.010617e-01 -1.690420e-01 -3.673997e-02 5.468593e-02 -8.994136e-02 1.909821e-02 
1.063000e+01 9.926738e-02 -1.680957e-01 -2.950054e-02 5.378484e-02 -9.026584e-02 2.446214e-02 
1.064000e+01 9.750884e-02 -1.671871e-01 -2.239117e-02 5.288082e-02 -9.052812e-02 2.973310e-02 
1.065000e+01 9.578731e-02 -1.663180e-01 -1.541719e-02 5.197448e-02 -9.072911e-02 3.490740e-02 
1.066000e+01 9.410392e-02 -1.654898e-01 -8.583682e-03 5.106643e-02 -9.086979e-02 3.998153e-02 
1.067000e+01 9.245973e-02 -1.647037e-01 -1.895477e-03 5.015728e-02 -9.095115e-02 4.495208e-02 
1.068000e+01 9.085564e-02 -1.639609e-01 4.642849e-03 4.924761e-02 -9.097425e-02 4.981584e-02 
1.069000e+01 8.929250e-02 -1.632623e-01 1.102697e-02 4.833799e-02 -9.094015e-02 5.456975e-02 
1.070000e+01 8.777100e-02 -1.626085e-01 1.725284e-02 4.742899e-02 -9.084999e-02 5.921089e-02 
1.071000e+01 8.629176e-02 -1.620000e-01 2.331665e-02 4.652117e-02 -9.070490e-02 6.373652e-02 
1.072000e+01 8.485526e-02 -1.614371e-01 2.921487e-02 4.561507e-02 -9.050608e-02 6.814405e-02 
1.073000e+01 8.346189e-02 -1.609199e-01 3.494425e-02 4.471122e-02 -9.025473e-02 7.243107e-02 
1.074000e+01 8.211192e-02 -1.604483e-01 4.050179e-02 4.381015e-02 -8.995210e-02 7.659532e-02 
1.075000e+01 8.080553e-02 -1.600220e-01 4.588478e-02 4.291235e-02 -8.959946e-02 8.063470e-02 
1.076000e+01 7.954276e-02 -1.596405e-01 5.109075e-02 4.201832e-02 -8.919809e-02 8.454730e-02 
1.077000e+01 7.832358e-02 -1.593032e-01 5.611755e-02 4.112854e-02 -8.874932e-02 8.833136e-02 
1.078000e+01 7.714783e-02 -1.590091e-01 6.096327e-02 4.024349e-02 -8.825448e-02 9.198527e-02 
1.079000e+01 7.601526e-02 -1.587573e-01 6.562628e-02 3.936360e-02 -8.771494e-02 9.550763e-02 
1.080000e+01 7.492550e-02 -1.585465e-01 7.010522e-02 3.848933e-02 -8.713206e-02 9.889715e-02 
1.081000e+01 7.387810e-02 -1.583752e-01 7.439901e-02 3.762110e-02 -8.650725e-02 1.021528e-01 
1.082000e+01 7.287249e-02 -1.582420e-01 7.850683e-02 3.675932e-02 -8.584190e-02 1.052735e-01 
1.083000e+01 7.190803e-02 -1.581450e-01 8.242813e-02 3.590439e-02 -8.513744e-02 1.082586e-01 
1.084000e+01 7.098395e-02 -1.580823e-01 8.616263e-02 3.505670e-02 -8.439530e-02 1.111075e-01 
1.085000e+01 7.009942e-02 -1.580518e-01 8.971031e-02 3.421661e-02 -8.361690e-02 1.138198e-01 
1.086000e+01 6.925350e-02 -1.580513e-01 9.307141e-02 3.338448e-02 -8.280372e-02 1.163950e-01 
1.087000e+01 6.844516e-02 -1.580785e-01 9.624643e-02 3.256065e-02 -8.195718e-02 1.188332e-01 
1.088000e+01 6.767330e-02 -1.581306e-01 9.923611e-02 3.174544e-02 -8.107875e-02 1.211343e-01 
1.089000e+01 6.693673e-02 -1.582052e-01 1.020415e-01 3.093917e-02 -8.016989e-02 1.232985e-01 
1.090000e+01 6.623418e-02 -1.582993e-01 1.046637e-01 3.014214e-02 -7.923205e-02 1.253261e-01 
1.091000e+01 6.556430e-02 -1.584101e-01 1.071044e-01 2.935462e-02 -7.826669e-02 1.272177e-01 
1.092000e+01 6.492567e-02 -1.585345e-01 1.093651e-01 2.857689e-02 -7.727527e-02 1.289738e-01 
1.093000e+01 6.431682e-02 -1.586692e-01 1.114479e-01 2.780920e-02 -7.625924e-02 1.305952e-01 
1.094000e+01 6.373617e-02 -1.588111e-01 1.133550e-01 2.705179e-02 -7.522003e-02 1.320827e-01 
1.095000e+01 6.318212e-02 -1.589567e-01 1.150887e-01 2.630487e-02 -7.415910e-02 1.334376e-01 
1.096000e+01 6.265299e-02 -1.591026e-01 1.166516e-01 2.556867e-02 -7.307785e-02 1.346608e-01 
1.097000e+01 6.214706e-02 -1.592452e-01 1.180465e-01 2.484338e-02 -7.197772e-02 1.357538e-01 
1.098000e+01 6.166253e-02 -1.593810e-01 1.192765e-01 2.412917e-02 -7.086011e-02 1.367179e-01 
1.099000e+01 6.119758e-02 -1.595061e-01 1.203447e-01 2.342623e-02 -6.972641e-02 1.375547e-01 
1.100000e+01 6.075035e-02 -1.596170e-01 1.212546e-01 2.273470e-02 -6.857800e-02 1.382658e-01 
1.101000e+01 6.031892e-02 -1.597096e-01 1.220096e-01 2.205471e-02 -6.741624e-02 1.388531e-01 
1.102000e+01 5.990134e-02 -1.597803e-01 1.226135e-01 2.138641e-02 -6.624248e-02 1.393185e-01 
1.103000e+01 5.949564e-02 -1.598252e-01 1.230703e-01 2.072990e-02 -6.505804e-02 1.396639e-01 
1.104000e+01 5.909982e-02 -1.598403e-01 1.233839e-01 2.008528e-02 -6.386423e-02 1.398914e-01 
1.105000e+01 5.871185e-02 -1.598217e-01 1.235586e-01 1.945264e-02 -6.266234e-02 1.400034e-01 
1.106000e+01 5.832969e-02 -1.597655e-01 1.235987e-01 1.883206e-02 -6.145363e-02 1.400019e-01 
1.107000e+01 5.795129e-02 -1.596678e-01 1.235086e-01 1.822359e-02 -6.023935e-02 1.398895e-01 
1.108000e+01 5.757459e-02 -1.595246e-01 1.232929e-01 1.762728e-02 -5.902072e-02 1.396686e-01 
1.109000e+01 5.719750e-02 -1.593321e-01 1.229563e-01 1.704318e-02 -5.779892e-02 1.393417e-01 
1.110000e+01 5.681797e-02 -1.590864e-01 1.225036e-01 1.647131e-02 -5.657513e-02 1.389115e-01 
1.111000e+01 5.643393e-02 -1.587836e-01 1.219397e-01 1.591168e-02 -5.535049e-02 1.383807e-01 
1.112000e+01 5.604333e-02 -1.584200e-01 1.212695e-01 1.536430e-02 -5.412612e-02 1.377520e-01 
1.113000e+01 5.564411e-02 -1.579919e-01 1.204982e-01 1.482916e-02 -5.290310e-02 1.370282e-01 
1.114000e+01 5.523426e-02 -1.574955e-01 1.196307e-01 1.430623e-02 -5.168249e-02 1.362123e-01 
1.115000e+01 5.481177e-02 -1.569273e-01 1.186723e-01 1.379550e-02 -5.046532e-02 1.353071e-01 
1.116000e+01 5.437465e-02 -1.562838e-01 1.176282e-01 1.329691e-02 -4.925258e-02 1.343157e-01 
1.117000e+01 5.392097e-02 -1.555615e-01 1.165037e-01 1.281043e-02 -4.804526e-02 1.332411e-01 
1.118000e+01 5.344880e-02 -1.547571e-01 1.153039e-01 1.233598e-02 -4.684428e-02 1.320862e-01 
1.119000e+01 5.295626e-02 -1.538673e-01 1.140343e-01 1.187352e-02 -4.565055e-02 1.308543e-01 
1.120000e+01 5.244153e-02 -1.528891e-01 1.127002e-01 1.142295e-02 -4.446495e-02 1.295484e-01 
1.121000e+01 5.190282e-02 -1.518194e-01 1.113068e-01 1.098419e-02 -4.328832e-02 1.281717e-01 
1.122000e+01 5.133838e-02 -1.506555e-01 1.098595e-01 1.055715e-02 -4.212146e-02 1.267273e-01 
1.123000e+01 5.074653e-02 -1.493944e-01 1.083635e-01 1.014172e-02 -4.096517e-02 1.252184e-01 
1.124000e+01 5.012564e-02 -1.480337e-01 1.068242e-01 9.737807e-03 -3.982017e-02 1.236482e-01 
1.125000e+01 4.947415e-02 -1.465708e-01 1.052468e-01 9.345280e-03 -3.868719e-02 1.220199e-01 
1.126000e+01 4.879055e-02 -1.450036e-01 1.036364e-01 8.964020e-03 -3.756690e-02 1.203366e-01 
1.127000e+01 4.807341e-02 -1.433298e-01 1.019983e-01 8.593898e-03 -3.645995e-02 1.186017e-01 
1.128000e+01 4.732136e-02 -1.415475e-01 1.003374e-01 8.234775e-03 -3.536694e-02 1.168182e-01 
1.129000e+01 4.653312e-02 -1.396549e-01 9.865888e-02 7.886510e-03 -3.428847e-02 1.149893e-01 
1.130000e+01 4.570747e-02 -1.376505e-01 9.696761e-02 7.548955e-03 -3.322507e-02 1.131181e-01 
1.131000e+01 4.484328e-02 -1.355326e-01 9.526847e-02 7.221957e-03 -3.217725e-02 1.112079e-01 
1.132000e+01 4.393950e-02 -1.333002e-01 9.356622e-02 6.905357e-03 -3.114550e-02 1.092616e-01 
1.133000e+01 4.299516e-02 -1.309521e-01 9.186554e-02 6.598992e-03 -3.013027e-02 1.072825e-01 
1.134000e+01 4.200939e-02 -1.284876e-01 9.017100e-02 6.302695e-03 -2.913196e-02 1.052735e-01 
1.135000e+01 4.098141e-02 -1.259059e-01 8.848705e-02 6.016295e-03 -2.815097e-02 1.032376e-01 
1.136000e+01 3.991050e-02 -1.232067e-01 8.681804e-02 5.739617e-03 -2.718765e-02 1.011779e-01 
1.137000e+01 3.879608e-02 -1.203896e-01 8.516818e-02 5.472482e-03 -2.624231e-02 9.909724e-02 
1.138000e+01 3.763763e-02 -1.174547e-01 8.354156e-02 5.214710e-03 -2.531525e-02 9.699851e-02 
1.139000e+01 3.643476e-02 -1.144021e-01 8.194211e-02 4.966115e-03 -2.440672e-02 9.488457e-02 
1.140000e+01 3.518714e-02 -1.112322e-01 8.037365e-02 4.726513e-03 -2.351695e-02 9.275820e-02 
1.141000e+01 3.389456e-02 -1.079457e-01 7.883983e-02 4.495713e-03 -2.264614e-02 9.062214e-02 
1.142000e+01 3.255693e-02 -1.045434e-01 7.734416e-02 4.273526e-03 -2.179447e-02 8.847905e-02 
1.143000e+01 3.117423e-02 -1.010264e-01 7.588997e-02 4.059759e-03 -2.096208e-02 8.633156e-02 
1.144000e+01 2.974656e-02 -9.739585e-02 7.448045e-02 3.854220e-03 -2.014907e-02 8.418222e-02 
1.145000e+01 2.827411e-02 -9.365336e-02 7.311861e-02 3.656713e-03 -1.935554e-02 8.203351e-02 
1.146000e+01 2.675720e-02 -8.980060e-02 7.180731e-02 3.467044e-03 -1.858155e-02 7.988787e-02 
1.147000e+01 2.519622e-02 -8.583953e-02 7.054921e-02 3.285017e-03 -1.782713e-02 7.774764e-02 
1.148000e+01 2.359169e-02 -8.177229e-02 6.934681e-02 3.110436e-03 -1.709230e-02 7.561510e-02 
1.149000e+01 2.194423e-02 -7.760127e-02 6.820242e-02 2.943106e-03 -1.637703e-02 7.349247e-02 
1.150000e+01 2.025454e-02 -7.332904e-02 6.711817e-02 2.782830e-03 -1.568129e-02 7.138188e-02 
1.151000e+01 1.852346e-02 -6.895842e-02 6.609601e-02 2.629415e-03 -1.500502e-02 6.928539e-02 
1.152000e+01 1.675190e-02 -6.449241e-02 6.513769e-02 2.482665e-03 -1.434814e-02 6.720499e-02 
1.153000e+01 1.494090e-02 -5.993424e-02 6.424479e-02 2.342388e-03 -1.371054e-02 6.514258e-02 
1.154000e+01 1.309157e-02 -5.528735e-02 6.341868e-02 2.208391e-03 -1.309209e-02 6.309998e-02 
1.155000e+01 1.120514e-02 -5.055535e-02 6.266056e-02 2.080483e-03 -1.249266e-02 6.107894e-02 
1.156000e+01 9.282935e-03 -4.574208e-02 6.197141e-02 1.958475e-03 -1.191207e-02 5.908114e-02 
1.157000e+01 7.326370e-03 -4.085155e-02 6.135206e-02 1.842179e-03 -1.135014e-02 5.710814e-02 
1.158000e+01 5.336958e-03 -3.588798e-02 6.080310e-02 1.731410e-03 -1.080668e-02 5.516145e-02 
1.159000e+01 3.316304e-03 -3.085576e-02 6.032497e-02 1.625985e-03 -1.028146e-02 5.324250e-02 
1.160000e+01 1.266105e-03 -2.575947e-02 5.991790e-02 1.525721e-03 -9.774267e-03 5.135262e-02 
1.161000e+01 -8.118572e-04 -2.060384e-02 5.958192e-02 1.430440e-03 -9.284841e-03 4.949306e-02 
1.162000e+01 -2.915712e-03 -1.539379e-02 5.931689e-02 1.339966e-03 -8.812925e-03 4.766501e-02 
1.163000e+01 -5.043507e-03 -1.013439e-02 5.912248e-02 1.254124e-03 -8.358247e-03 4.586954e-02 
1.164000e+01 -7.193209e-03 -4.830857e-03 5.899817e-02 1.172744e-03 -7.920520e-03 4.410768e-02 
1.165000e+01 -9.362707e-03 5.114251e-04 5.894326e-02 1.095658e-03 -7.499448e-03 4.238035e-02 
1.166000e+01 -1.154982e-02 5.886949e-03 5.895688e-02 1.022701e-03 -7.094722e-03 4.068839e-02 
1.167000e+01 -1.375228e-02 1.129007e-02 5.903796e-02 9.537103e-04 -6.706026e-03 3.903259e-02 
1.168000e+01 -1.596777e-02 1.671502e-02 5.918527e-02 8.885280e-04 -6.333034e-03 3.741362e-02 
1.169000e+01 -1.819390e-02 2.215592e-02 5.939742e-02 8.269985e-04 -5.975412e-03 3.583211e-02 
1.170000e+01 -2.042821e-02 2.760678e-02 5.967285e-02 7.689697e-04 -5.632817e-03 3.428858e-02 
1.171000e+01 -2.266820e-02 3.306149e-02 6.000981e-02 7.142932e-04 -5.304903e-03 3.278350e-02 
1.172000e+01 -2.491130e-02 3.851388e-02 6.040643e-02 6.628239e-04 -4.991314e-03 3.131726e-02 
1.173000e+01 -2.715490e-02 4.395769e-02 6.086066e-02 6.144204e-04 -4.691694e-03 2.989017e-02 
1.174000e+01 -2.939634e-02 4.938657e-02 6.137031e-02 5.689447e-04 -4.405678e-03 2.850247e-02 
1.175000e+01 -3.163292e-02 5.479412e-02 6.193306e-02 5.262627e-04 -4.132901e-03 2.715433e-02 
1.176000e+01 -3.386189e-02 6.017389e-02 6.254644e-02 4.862438e-04 -3.872993e-03 2.584587e-02 
1.177000e+01 -3.608049e-02 6.551937e-02 6.320782e-02 4.487612e-04 -3.625584e-03 2.457712e-02 
1.178000e+01 -3.828590e-02 7.082403e-02 6.391450e-02 4.136917e-04 -3.390302e-03 2.334806e-02 
1.179000e+01 -4.047529e-02 7.608130e-02 6.466360e-02 3.809159e-04 -3.166772e-03 2.215859e-02 
1.180000e+01 -4.264583e-02 8.128461e-02 6.545217e-02 3.503183e-04 -2.954624e-03 2.100858e-02 
1.181000e+01 -4.479463e-02 8.642738e-02 6.627713e-02 3.217868e-04 -2.753483e-03 1.989782e-02 
1.182000e+01 -4.691882e-02 9.150301e-02 6.713529e-02 2.952132e-04 -2.562980e-03 1.882605e-02 
1.183000e+01 -4.901552e-02 9.650496e-02 6.802339e-02 2.704930e-04 -2.382744e-03 1.779295e-02 
1.184000e+01 -5.108183e-02 1.014267e-01 6.893804e-02 2.475253e-04 -2.212409e-03 1.679816e-02 
1.185000e+01 -5.311486e-02 1.062616e-01 6.987581e-02 2.262130e-04 -2.051610e-03 1.584126e-02 
1.186000e+01 -5.511174e-02 1.110034e-01 7.083317e-02 2.064625e-04 -1.899988e-03 1.492179e-02 
1.187000e+01 -5.706959e-02 1.156456e-01 7.180652e-02 1.881838e-04 -1.757186e-03 1.403924e-02 
1.188000e+01 -5.898555e-02 1.201818e-01 7.279221e-02 1.712906e-04 -1.622851e-03 1.319306e-02 
1.189000e+01 -6.085679e-02 1.246058e-01 7.378653e-02 1.556998e-04 -1.496635e-03 1.238267e-02 
1.190000e+01 -6.268050e-02 1.289114e-01 7.478573e-02 1.413319e-04 -1.378198e-03 1.160744e-02 
1.191000e+01 -6.445390e-02 1.330925e-01 7.578600e-02 1.281110e-04 -1.267202e-03 1.086670e-02 
1.192000e+01 -6.617423e-02 1.371431e-01 7.678351e-02 1.159642e-04 -1.163317e-03 1.015977e-02 
1.193000e+01 -6.783879e-02 1.410574e-01 7.777441e-02 1.048220e-04 -1.066219e-03 9.485916e-03 
1.194000e+01 -6.944491e-02 1.448295e-01 7.875483e-02 9.461824e-05 -9.755906e-04 8.844389e-03 
1.195000e+01 -7.098996e-02 1.484540e-01 7.972089e-02 8.528969e-05 -8.911213e-04 8.234414e-03 
1.196000e+01 -7.247138e-02 1.519253e-01 8.066869e-02 7.677631e-05 -8.125083e-04 7.655190e-03 
1.197000e+01 -7.388666e-02 1.552381e-01 8.159437e-02 6.902100e-05 -7.394558e-04 7.105898e-03 
1.198000e+01 -7.523333e-02 1.583872e-01 8.249404e-02 6.196961e-05 -6.716761e-04 6.585701e-03 
1.199000e+01 -7.650901e-02 1.613677e-01 8.336385e-02 5.557083e-05 -6.088892e-04 6.093745e-03 
1.200000e+01 -7.771137e-02 1.641746e-01 8.419999e-02 4.977610e-05 -5.508234e-04 5.629164e-03 
1.201000e+01 -7.883817e-02 1.668035e-01 8.499866e-02 4.453950e-05 -4.972150e-04 5.191081e-03 
1.202000e+01 -7.988723e-02 1.692498e-01 8.575611e-02 3.981778e-05 -4.478089e-04 4.778610e-03 
1.203000e+01 -8.085645e-02 1.715093e-01 8.646863e-02 3.557015e-05 -4.023583e-04 4.390858e-03 
1.204000e+01 -8.174382e-02 1.735780e-01 8.713259e-02 3.175823e-05 -3.606252e-04 4.026929e-03 
1.205000e+01 -8.254743e-02 1.754520e-01 8.774439e-02 2.834601e-05 -3.223798e-04 3.685925e-03 
1.206000e+01 -8.326542e-02 1.771279e-01 8.830052e-02 2.529975e-05 -2.874014e-04 3.366945e-03 
1.207000e+01 -8.389607e-02 1.786021e-01 8.879752e-02 2.258781e-05 -2.554776e-04 3.069095e-03 
1.208000e+01 -8.443772e-02 1.798715e-01 8.923205e-02 2.018069e-05 -2.264048e-04 2.791481e-03 
1.209000e+01 -8.488883e-02 1.809334e-01 8.960081e-02 1.805086e-05 -1.999880e-04 2.533215e-03 
1.210000e+01 -8.524795e-02 1.817849e-01 8.990062e-02 1.617270e-05 -1.760408e-04 2.293418e-03 
1.211000e+01 -8.551376e-02 1.824238e-01 9.012841e-02 1.452241e-05 -1.543852e-04 2.071220e-03 
1.212000e+01 -8.568502e-02 1.828479e-01 9.028118e-02 1.307792e-05 -1.348518e-04 1.865761e-03 
1.213000e+01 -8.576060e-02 1.830553e-01 9.035608e-02 1.181884e-05 -1.172792e-04 1.676196e-03 
1.214000e+01 -8.573951e-02 1.830443e-01 9.035033e-02 1.072632e-05 -1.015146e-04 1.501691e-03 
1.215000e+01 -8.562085e-02 1.828137e-01 9.026132e-02 9.783000e-06 -8.741295e-05 1.341430e-03 
1.216000e+01 -8.540384e-02 1.823624e-01 9.008653e-02 8.972965e-06 -7.483729e-05 1.194612e-03 
1.217000e+01 -8.508783e-02 1.816895e-01 8.982357e-02 8.281605e-06 -6.365838e-05 1.060456e-03 
1.218000e+01 -8.467227e-02 1.807945e-01 8.947021e-02 7.695553e-06 -5.375450e-05 9.382000e-04 
1.219000e+01 -8.415676e-02 1.796773e-01 8.902433e-02 7.202640e-06 -4.501139e-05 8.271011e-04 
1.220000e+01 -8.354099e-02 1.783377e-01 8.848398e-02 6.791812e-06 -3.732202e-05 7.264390e-04 
1.221000e+01 -8.282479e-02 1.767761e-01 8.784732e-02 6.453029e-06 -3.058625e-05 6.355156e-04 
1.222000e+01 -8.200813e-02 1.749932e-01 8.711269e-02 6.177221e-06 -2.471076e-05 5.536560e-04 
1.223000e+01 -8.109107e-02 1.729897e-01 8.627856e-02 5.956229e-06 -1.960880e-05 4.802089e-04 
1.224000e+01 -8.007382e-02 1.707669e-01 8.534359e-02 5.782737e-06 -1.519993e-05 4.145480e-04 
1.225000e+01 -7.895672e-02 1.683262e-01 8.430654e-02 5.650176e-06 -1.140970e-05 3.560719e-04 
1.226000e+01 -7.774022e-02 1.656693e-01 8.316639e-02 5.552707e-06 -8.169560e-06 3.042048e-04 
1.227000e+01 -7.642489e-02 1.627981e-01 8.192225e-02 5.485156e-06 -5.416549e-06 2.583969e-04 
1.228000e+01 -7.501146e-02 1.597151e-01 8.057338e-02 5.442949e-06 -3.092988e-06 2.181244e-04 
1.229000e+01 -7.350075e-02 1.564227e-01 7.911924e-02 5.422046e-06 -1.146210e-06 1.828901e-04 
1.230000e+01 -7.189371e-02 1.529237e-01 7.755943e-02 5.418924e-06 4.715655e-07 1.522233e-04 
1.231000e+01 -7.019145e-02 1.492213e-01 7.589374e-02 5.430522e-06 1.803573e-06 1.256795e-04 
1.232000e+01 -6.839515e-02 1.453188e-01 7.412209e-02 5.454179e-06 2.888819e-06 1.028410e-04 
1.233000e+01 -6.650614e-02 1.412199e-01 7.224460e-02 5.487596e-06 3.762316e-06 8.331595e-05 
1.234000e+01 -6.452588e-02 1.369284e-01 7.026155e-02 5.528819e-06 4.455219e-06 6.673861e-05 
1.235000e+01 -6.245592e-02 1.324485e-01 6.817338e-02 5.576188e-06 4.995182e-06 5.276897e-05 
1.236000e+01 -6.029796e-02 1.277845e-01 6.598071e-02 5.628299e-06 5.406660e-06 4.109205e-05 
1.237000e+01 -5.805379e-02 1.229411e-01 6.368431e-02 5.683968e-06 5.711114e-06 3.141748e-05 
1.238000e+01 -5.572533e-02 1.179232e-01 6.128512e-02 5.742223e-06 5.927144e-06 2.347920e-05 
1.239000e+01 -5.331459e-02 1.127358e-01 5.878425e-02 5.802267e-06 6.070830e-06 1.703467e-05 
1.240000e+01 -5.082370e-02 1.073844e-01 5.618296e-02 5.863448e-06 6.155992e-06 1.186389e-05 
1.241000e+01 -4.825492e-02 1.018744e-01 5.348269e-02 5.925235e-06 6.194409e-06 7.768599e-06 
1.242000e+01 -4.561057e-02 9.621156e-02 5.068500e-02 5.987212e-06 6.195887e-06 4.571932e-06 
1.243000e+01 -4.289310e-02 9.040190e-02 4.779164e-02 6.049054e-06 6.168593e-06 2.117194e-06 
1.244000e+01 -4.010505e-02 8.445157e-02 4.480450e-02 6.110511e-06 6.119232e-06 2.668369e-07 
1.245000e+01 -3.724906e-02 7.836691e-02 4.172562e-02 6.171387e-06 6.053303e-06 -1.099135e-06 
1.246000e+01 -3.432784e-02 7.215445e-02 3.855718e-02 6.231537e-06 5.975116e-06 -2.083299e-06 
1.247000e+01 -3.134422e-02 6.582088e-02 3.530150e-02 6.290857e-06 5.888027e-06 -2.772353e-06 
1.248000e+01 -2.830108e-02 5.937306e-02 3.196106e-02 6.349275e-06 5.794596e-06 -3.237904e-06 
1.249000e+01 -2.520141e-02 5.281802e-02 2.853845e-02 6.406736e-06 5.696790e-06 -3.538918e-06 
1.250000e+01 -2.204826e-02 4.616290e-02 2.503639e-02 6.463203e-06 5.596065e-06 -3.722494e-06 
1.251000e+01 -1.884475e-02 3.941500e-02 2.145775e-02 6.518651e-06 5.493381e-06 -3.824150e-06 
1.252000e+01 -1.559409e-02 3.258173e-02 1.780550e-02 6.573065e-06 5.389421e-06 -3.870223e-06 
1.253000e+01 -1.229953e-02 2.567062e-02 1.408273e-02 6.626436e-06 5.284643e-06 -3.878048e-06 
1.254000e+01 -8.964387e-03 1.868931e-02 1.029265e-02 6.678757e-06 5.179390e-06 -3.859565e-06 
1.255000e+01 -5.592044e-03 1.164552e-02 6.438560e-03 6.730024e-06 5.073927e-06 -3.821910e-06 
1.256000e+01 -2.185927e-03 4.547055e-03 2.523882e-03 6.780236e-06 4.968430e-06 -3.767416e-06 
1.257000e+01 1.250490e-03 -2.598197e-03 -1.447880e-03 6.829393e-06 4.863044e-06 -3.695698e-06 
1.258000e+01 4.713688e-03 -9.782296e-03 -5.473129e-03 6.877498e-06 4.757988e-06 -3.605543e-06 
1.259000e+01 8.200112e-03 -1.699725e-02 -9.548184e-03 6.924555e-06 4.653462e-06 -3.496447e-06 
1.260000e+01 1.170617e-02 -2.423503e-02 -1.366928e-02 6.970570e-06 4.549641e-06 -3.370836e-06 
1.261000e+01 1.522825e-02 -3.148758e-02 -1.783260e-02 7.015550e-06 4.446671e-06 -3.234069e-06 
1.262000e+01 1.876271e-02 -3.874681e-02 -2.203423e-02 7.059506e-06 4.344634e-06 -3.095516e-06 
1.263000e+01 2.230589e-02 -4.600465e-02 -2.627022e-02 7.102447e-06 4.243505e-06 -2.971285e-06 
1.264000e+01 2.585410e-02 -5.325302e-02 -3.053655e-02 7.144381e-06 4.143068e-06 -2.884863e-06 
1.265000e+01 2.940368e-02 -6.048386e-02 -3.482916e-02 7.185310e-06 4.042743e-06 -2.869926e-06 
1.266000e+01 3.295092e-02 -6.768913e-02 -3.914396e-02 7.225231e-06 3.941580e-06 -2.970423e-06 
1.267000e+01 3.649214e-02 -7.486085e-02 -4.347681e-02 7.264132e-06 3.838222e-06 -3.241023e-06 
1.268000e+01 4.002366e-02 -8.199107e-02 -4.782354e-02 7.301981e-06 3.730656e-06 -3.749978e-06 
1.269000e+01 4.354180e-02 -8.907191e-02 -5.217997e-02 7.338725e-06 3.616147e-06 -4.579591e-06 
1.270000e+01 4.704291e-02 -9.609555e-02 -5.654189e-02 7.374272e-06 3.490955e-06 -5.828458e-06 
1.271000e+01 5.052333e-02 -1.030543e-01 -6.090511e-02 7.408490e-06 3.350306e-06 -7.611724e-06 
1.272000e+01 5.397946e-02 -1.099404e-01 -6.526540e-02 7.441202e-06 3.188283e-06 -1.006172e-05 
1.273000e+01 5.740772e-02 -1.167465e-01 -6.961856e-02 7.472161e-06 2.997513e-06 -1.332994e-05 
1.274000e+01 6.080453e-02 -1.234651e-01 -7.396040e-02 7.501032e-06 2.768998e-06 -1.758778e-05 
1.275000e+01 6.416640e-02 -1.300889e-01 -7.828673e-02 7.527380e-06 2.491839e-06 -2.302789e-05 
1.276000e+01 6.748985e-02 -1.366107e-01 -8.259341e-02 7.550659e-06 2.153219e-06 -2.986427e-05 
1.277000e+01 7.077145e-02 -1.430236e-01 -8.687630e-02 7.570187e-06 1.738071e-06 -3.833343e-05 
1.278000e+01 7.400783e-02 -1.493207e-01 -9.113132e-02 7.585113e-06 1.228874e-06 -4.869515e-05 
1.279000e+01 7.719567e-02 -1.554952e-01 -9.535442e-02 7.594388e-06 6.052819e-07 -6.123348e-05 
1.280000e+01 8.033172e-02 -1.615408e-01 -9.954160e-02 7.596755e-06 -1.559536e-07 -7.625702e-05 
1.281000e+01 8.341277e-02 -1.674509e-01 -1.036889e-01 7.590717e-06 -1.081207e-06 -9.409929e-05 
1.282000e+01 8.643572e-02 -1.732196e-01 -1.077925e-01 7.574490e-06 -2.200308e-06 -1.151194e-04 
1.283000e+01 8.939750e-02 -1.788408e-01 -1.118485e-01 7.545960e-06 -3.546870e-06 -1.397027e-04 
1.284000e+01 9.229513e-02 -1.843088e-01 -1.158533e-01 7.502664e-06 -5.158477e-06 -1.682604e-04 
1.285000e+01 9.512573e-02 -1.896180e-01 -1.198030e-01 7.441761e-06 -7.076823e-06 -2.012304e-04 
1.286000e+01 9.788648e-02 -1.947633e-01 -1.236942e-01 7.359957e-06 -9.348110e-06 -2.390772e-04 
1.287000e+01 1.005747e-01 -1.997394e-01 -1.275233e-01 7.253462e-06 -1.202333e-05 -2.822915e-04 
1.288000e+01 1.031876e-01 -2.045416e-01 -1.312870e-01 7.117953e-06 -1.515852e-05 -3.313910e-04 
1.289000e+01 1.057228e-01 -2.091652e-01 -1.349819e-01 6.948546e-06 -1.881486e-05 -3.869195e-04 
1.290000e+01 1.081778e-01 -2.136060e-01 -1.386048e-01 6.739702e-06 -2.305909e-05 -4.494470e-04 
1.291000e+01 1.105503e-01 -2.178598e-01 -1.421527e-01 6.485174e-06 -2.796372e-05 -5.195693e-04 
1.292000e+01 1.128379e-01 -2.219228e-01 -1.456225e-01 6.177960e-06 -3.360737e-05 -5.979075e-04 
1.293000e+01 1.150387e-01 -2.257914e-01 -1.490113e-01 5.810270e-06 -4.007480e-05 -6.851076e-04 
1.294000e+01 1.171504e-01 -2.294623e-01 -1.523164e-01 5.373420e-06 -4.745728e-05 -7.818401e-04 
1.295000e+01 1.191713e-01 -2.329326e-01 -1.555352e-01 4.857761e-06 -5.585286e-05 -8.887986e-04 
1.296000e+01 1.210995e-01 -2.361993e-01 -1.586651e-01 4.252630e-06 -6.536657e-05 -1.006700e-03 
1.297000e+01 1.229333e-01 -2.392602e-01 -1.617038e-01 3.546317e-06 -7.611053e-05 -1.136282e-03 
1.298000e+01 1.246711e-01 -2.421130e-01 -1.646490e-01 2.725929e-06 -8.820424e-05 -1.278305e-03 
1.299000e+01 1.263114e-01 -2.447557e-01 -1.674986e-01 1.777324e-06 -1.017748e-04 -1.433547e-03 
1.300000e+01 1.278530e-01 -2.471869e-01 -1.702506e-01 6.850539e-07 -1.169570e-04 -1.602806e-03 
1.301000e+01 1.292945e-01 -2.494051e-01 -1.729031e-01 -5.676747e-07 -1.338935e-04 -1.786899e-03 
1.302000e+01 1.306349e-01 -2.514093e-01 -1.754545e-01 -1.999155e-06 -1.527352e-04 -1.986655e-03 
1.303000e+01 1.318732e-01 -2.531989e-01 -1.779031e-01 -3.629245e-06 -1.736410e-04 -2.202922e-03 
1.304000e+01 1.330086e-01 -2.547732e-01 -1.802477e-01 -5.479423e-06 -1.967782e-04 -2.436558e-03 
1.305000e+01 1.340402e-01 -2.561322e-01 -1.824868e-01 -7.572844e-06 -2.223226e-04 -2.688434e-03 
1.306000e+01 1.349674e-01 -2.572761e-01 -1.846193e-01 -9.934497e-06 -2.504583e-04 -2.959432e-03 
1.307000e+01 1.357899e-01 -2.582051e-01 -1.866443e-01 -1.259128e-05 -2.813782e-04 -3.250441e-03 
1.308000e+01 1.365071e-01 -2.589200e-01 -1.885609e-01 -1.557203e-05 -3.152839e-04 -3.562355e-03 
1.309000e+01 1.371189e-01 -2.594219e-01 -1.903684e-01 -1.890762e-05 -3.523854e-04 -3.896076e-03 
1.310000e+01 1.376251e-01 -2.597119e-01 -1.920663e-01 -2.263110e-05 -3.929017e-04 -4.252507e-03 
1.311000e+01 1.380257e-01 -2.597917e-01 -1.936541e-01 -2.677778e-05 -4.370602e-04 -4.632551e-03 
1.312000e+01 1.383208e-01 -2.596630e-01 -1.951316e-01 -3.138525e-05 -4.850973e-04 -5.037110e-03 
1.313000e+01 1.385107e-01 -2.593280e-01 -1.964986e-01 -3.649348e-05 -5.372577e-04 -5.467083e-03 
1.314000e+01 1.385958e-01 -2.587890e-01 -1.977552e-01 -4.214497e-05 -5.937950e-04 -5.923364e-03 
1.315000e+01 1.385764e-01 -2.580487e-01 -1.989016e-01 -4.838483e-05 -6.549708e-04 -6.406837e-03 
1.316000e+01 1.384532e-01 -2.571099e-01 -1.999379e-01 -5.526077e-05 -7.210554e-04 -6.918379e-03 
1.317000e+01 1.382269e-01 -2.559758e-01 -2.008648e-01 -6.282323e-05 -7.923273e-04 -7.458851e-03 
1.318000e+01 1.378984e-01 -2.546499e-01 -2.016826e-01 -7.112554e-05 -8.690728e-04 -8.029102e-03 
1.319000e+01 1.374684e-01 -2.531357e-01 -2.023922e-01 -8.022391e-05 -9.515862e-04 -8.629964e-03 
1.320000e+01 1.369382e-01 -2.514372e-01 -2.029943e-01 -9.017752e-05 -1.040169e-03 -9.262247e-03 
1.321000e+01 1.363087e-01 -2.495583e-01 -2.034899e-01 -1.010486e-04 -1.135132e-03 -9.926740e-03 
1.322000e+01 1.355814e-01 -2.475036e-01 -2.038801e-01 -1.129024e-04 -1.236790e-03 -1.062421e-02 
1.323000e+01 1.347574e-01 -2.452774e-01 -2.041660e-01 -1.258078e-04 -1.345467e-03 -1.135540e-02 
1.324000e+01 1.338384e-01 -2.428847e-01 -2.043491e-01 -1.398363e-04 -1.461493e-03 -1.212101e-02 
1.325000e+01 1.328257e-01 -2.403302e-01 -2.044306e-01 -1.550632e-04 -1.585203e-03 -1.292172e-02 
1.326000e+01 1.317212e-01 -2.376191e-01 -2.044122e-01 -1.715671e-04 -1.716941e-03 -1.375818e-02 
1.327000e+01 1.305264e-01 -2.347569e-01 -2.042955e-01 -1.894300e-04 -1.857052e-03 -1.463099e-02 
1.328000e+01 1.292432e-01 -2.317489e-01 -2.040822e-01 -2.087373e-04 -2.005890e-03 -1.554072e-02 
1.329000e+01 1.278735e-01 -2.286008e-01 -2.037741e-01 -2.295780e-04 -2.163812e-03 -1.648790e-02 
1.330000e+01 1.264194e-01 -2.253185e-01 -2.033732e-01 -2.520450e-04 -2.331178e-03 -1.747302e-02 
1.331000e+01 1.248828e-01 -2.219079e-01 -2.028814e-01 -2.762343e-04 -2.508353e-03 -1.849649e-02 
1.332000e+01 1.232658e-01 -2.183751e-01 -2.023009e-01 -3.022460e-04 -2.695706e-03 -1.955873e-02 
1.333000e+01 1.215707e-01 -2.147262e-01 -2.016339e-01 -3.301836e-04 -2.893607e-03 -2.066005e-02 
1.334000e+01 1.197998e-01 -2.109678e-01 -2.008825e-01 -3.601545e-04 -3.102428e-03 -2.180076e-02 
1.335000e+01 1.179554e-01 -2.071061e-01 -2.000490e-01 -3.922698e-04 -3.322544e-03 -2.298106e-02 
1.336000e+01 1.160398e-01 -2.031477e-01 -1.991359e-01 -4.266443e-04 -3.554329e-03 -2.420115e-02 
1.337000e+01 1.140555e-01 -1.990993e-01 -1.981454e-01 -4.633965e-04 -3.798159e-03 -2.546112e-02 
1.338000e+01 1.120050e-01 -1.949675e-01 -1.970802e-01 -5.026488e-04 -4.054408e-03 -2.676103e-02 
1.339000e+01 1.098908e-01 -1.907590e-01 -1.959427e-01 -5.445273e-04 -4.323451e-03 -2.810087e-02 
1.340000e+01 1.077156e-01 -1.864808e-01 -1.947354e-01 -5.891618e-04 -4.605659e-03 -2.948055e-02 
1.341000e+01 1.054818e-01 -1.821395e-01 -1.934610e-01 -6.366856e-04 -4.901401e-03 -3.089994e-02 
1.342000e+01 1.031922e-01 -1.777421e-01 -1.921219e-01 -6.872361e-04 -5.211045e-03 -3.235880e-02 
1.343000e+01 1.008494e-01 -1.732955e-01 -1.907210e-01 -7.409541e-04 -5.534953e-03 -3.385687e-02 
1.344000e+01 9.845608e-02 -1.688065e-01 -1.892607e-01 -7.979839e-04 -5.873482e-03 -3.539378e-02 
1.345000e+01 9.601504e-02 -1.642820e-01 -1.877437e-01 -8.584736e-04 -6.226985e-03 -3.696910e-02 
1.346000e+01 9.352897e-02 -1.597289e-01 -1.861727e-01 -9.225747e-04 -6.595809e-03 -3.858232e-02 
1.347000e+01 9.100061e-02 -1.551541e-01 -1.845503e-01 -9.904420e-04 -6.980292e-03 -4.023286e-02 
1.348000e+01 8.843272e-02 -1.505644e-01 -1.828792e-01 -1.062234e-03 -7.380766e-03 -4.192006e-02 
1.349000e+01 8.582803e-02 -1.459664e-01 -1.811620e-01 -1.138112e-03 -7.797555e-03 -4.364318e-02 
1.350000e+01 8.318931e-02 -1.413669e-01 -1.794013e-01 -1.218240e-03 -8.230971e-03 -4.540140e-02 
1.351000e+01 8.051930e-02 -1.367726e-01 -1.775996e-01 -1.302788e-03 -8.681317e-03 -4.719382e-02 
1.352000e+01 7.782073e-02 -1.321899e-01 -1.757595e-01 -1.391924e-03 -9.148887e-03 -4.901946e-02 
1.353000e+01 7.509632e-02 -1.276254e-01 -1.738836e-01 -1.485824e-03 -9.633959e-03 -5.087726e-02 
1.354000e+01 7.234877e-02 -1.230853e-01 -1.719742e-01 -1.584663e-03 -1.013680e-02 -5.276607e-02 
1.355000e+01 6.958076e-02 -1.185760e-01 -1.700339e-01 -1.688620e-03 -1.065767e-02 -5.468467e-02 
1.356000e+01 6.679493e-02 -1.141035e-01 -1.680649e-01 -1.797877e-03 -1.119680e-02 -5.663176e-02 
1.357000e+01 6.399392e-02 -1.096738e-01 -1.660696e-01 -1.912617e-03 -1.175442e-02 -5.860593e-02 
1.358000e+01 6.118030e-02 -1.052927e-01 -1.640502e-01 -2.033028e-03 -1.233073e-02 -6.060573e-02 
1.359000e+01 5.835662e-02 -1.009661e-01 -1.620089e-01 -2.159295e-03 -1.292593e-02 -6.262958e-02 
1.360000e+01 5.552539e-02 -9.669930e-02 -1.599479e-01 -2.291610e-03 -1.354019e-02 -6.467586e-02 
1.361000e+01 5.268907e-02 -9.249780e-02 -1.578691e-01 -2.430163e-03 -1.417367e-02 -6.674284e-02 
1.362000e+01 4.985006e-02 -8.836678e-02 -1.557744e-01 -2.575148e-03 -1.482649e-02 -6.882873e-02 
1.363000e+01 4.701073e-02 -8.431123e-02 -1.536659e-01 -2.726758e-03 -1.549877e-02 -7.093165e-02 
1.364000e+01 4.417338e-02 -8.033598e-02 -1.515452e-01 -2.885188e-03 -1.619061e-02 -7.304964e-02 
1.365000e+01 4.134025e-02 -7.644564e-02 -1.494140e-01 -3.050635e-03 -1.690208e-02 -7.518066e-02 
1.366000e+01 3.851353e-02 -7.264463e-02 -1.472739e-01 -3.223295e-03 -1.763323e-02 -7.732261e-02 
1.367000e+01 3.569532e-02 -6.893715e-02 -1.451264e-01 -3.403366e-03 -1.838407e-02 -7.947330e-02 
1.368000e+01 3.288769e-02 -6.532718e-02 -1.429729e-01 -3.591043e-03 -1.915462e-02 -8.163046e-02 
1.369000e+01 3.009261e-02 -6.181847e-02 -1.408147e-01 -3.786524e-03 -1.994485e-02 -8.379177e-02 
1.370000e+01 2.731198e-02 -5.841454e-02 -1.386529e-01 -3.990005e-03 -2.075471e-02 -8.595483e-02 
1.371000e+01 2.454764e-02 -5.511869e-02 -1.364887e-01 -4.201683e-03 -2.158412e-02 -8.811716e-02 
1.372000e+01 2.180135e-02 -5.193396e-02 -1.343229e-01 -4.421752e-03 -2.243298e-02 -9.027623e-02 
1.373000e+01 1.907477e-02 -4.886314e-02 -1.321564e-01 -4.650407e-03 -2.330116e-02 -9.242944e-02 
1.374000e+01 1.636950e-02 -4.590878e-02 -1.299899e-01 -4.887839e-03 -2.418850e-02 -9.457414e-02 
1.375000e+01 1.368705e-02 -4.307318e-02 -1.278241e-01 -5.134240e-03 -2.509482e-02 -9.670760e-02 
1.376000e+01 1.102884e-02 -4.035837e-02 -1.256594e-01 -5.389798e-03 -2.601989e-02 -9.882705e-02 
1.377000e+01 8.396225e-03 -3.776613e-02 -1.234962e-01 -5.654700e-03 -2.696347e-02 -1.009297e-01 
1.378000e+01 5.790447e-03 -3.529798e-02 -1.213347e-01 -5.929128e-03 -2.792529e-02 -1.030126e-01 
1.379000e+01 3.212671e-03 -3.295516e-02 -1.191751e-01 -6.213265e-03 -2.890503e-02 -1.050728e-01 
1.380000e+01 6.639732e-04 -3.073865e-02 -1.170174e-01 -6.507288e-03 -2.990236e-02 -1.071075e-01 
1.381000e+01 -1.854663e-03 -2.864918e-02 -1.148614e-01 -6.811370e-03 -3.091691e-02 -1.091136e-01 
1.382000e+01 -4.342344e-03 -2.668718e-02 -1.127069e-01 -7.125682e-03 -3.194827e-02 -1.110880e-01 
1.383000e+01 -6.798267e-03 -2.485285e-02 -1.105537e-01 -7.450390e-03 -3.299601e-02 -1.130276e-01 
1.384000e+01 -9.221721e-03 -2.314608e-02 -1.084011e-01 -7.785655e-03 -3.405965e-02 -1.149295e-01 
1.385000e+01 -1.161209e-02 -2.156653e-02 -1.062486e-01 -8.131634e-03 -3.513871e-02 -1.167903e-01 
1.386000e+01 -1.396884e-02 -2.011357e-02 -1.040955e-01 -8.488479e-03 -3.623264e-02 -1.186071e-01 
1.387000e+01 -1.629153e-02 -1.878631e-02 -1.019410e-01 -8.856335e-03 -3.734089e-02 -1.203765e-01 
1.388000e+01 -1.857983e-02 -1.758361e-02 -9.978421e-02 -9.235342e-03 -3.846284e-02 -1.220955e-01 
1.389000e+01 -2.083348e-02 -1.650405e-02 -9.762400e-02 -9.625635e-03 -3.959787e-02 -1.237608e-01 
1.390000e+01 -2.305230e-02 -1.554596e-02 -9.545927e-02 -1.002734e-02 -4.074532e-02 -1.253692e-01 
1.391000e+01 -2.523623e-02 -1.470743e-02 -9.328875e-02 -1.044058e-02 -4.190447e-02 -1.269175e-01 
1.392000e+01 -2.738527e-02 -1.398627e-02 -9.111111e-02 -1.086547e-02 -4.307460e-02 -1.284026e-01 
1.393000e+01 -2.949953e-02 -1.338008e-02 -8.892487e-02 -1.130211e-02 -4.425495e-02 -1.298211e-01 
1.394000e+01 -3.157917e-02 -1.288617e-02 -8.672851e-02 -1.175060e-02 -4.544471e-02 -1.311701e-01 
1.395000e+01 -3.362448e-02 -1.250167e-02 -8.452038e-02 -1.221103e-02 -4.664306e-02 -1.324462e-01 
1.396000e+01 -3.563579e-02 -1.222343e-02 -8.229876e-02 -1.268348e-02 -4.784912e-02 -1.336464e-01 
1.397000e+01 -3.761353e-02 -1.204809e-02 -8.006184e-02 -1.316803e-02 -4.906201e-02 -1.347675e-01 
1.398000e+01 -3.955821e-02 -1.197208e-02 -7.780774e-02 -1.366474e-02 -5.028080e-02 -1.358065e-01 
1.399000e+01 -4.147041e-02 -1.199161e-02 -7.553449e-02 -1.417367e-02 -5.150452e-02 -1.367603e-01 
1.400000e+01 -4.335079e-02 -1.210267e-02 -7.324006e-02 -1.469485e-02 -5.273220e-02 -1.376259e-01 
1.401000e+01 -4.520007e-02 -1.230107e-02 -7.092237e-02 -1.522832e-02 -5.396280e-02 -1.384003e-01 
1.402000e+01 -4.701904e-02 -1.258241e-02 -6.857927e-02 -1.577411e-02 -5.519528e-02 -1.390807e-01 
1.403000e+01 -4.880857e-02 -1.294212e-02 -6.620853e-02 -1.633223e-02 -5.642856e-02 -1.396641e-01 
1.404000e+01 -5.056959e-02 -1.337544e-02 -6.380791e-02 -1.690268e-02 -5.766154e-02 -1.401478e-01 
1.405000e+01 -5.230307e-02 -1.387745e-02 -6.137512e-02 -1.748546e-02 -5.889309e-02 -1.405291e-01 
1.406000e+01 -5.401005e-02 -1.444308e-02 -5.890781e-02 -1.808053e-02 -6.012203e-02 -1.408053e-01 
1.407000e+01 -5.569165e-02 -1.506707e-02 -5.640363e-02 -1.868788e-02 -6.134718e-02 -1.409738e-01 
1.408000e+01 -5.734900e-02 -1.574407e-02 -5.386017e-02 -1.930746e-02 -6.256734e-02 -1.410320e-01 
1.409000e+01 -5.898329e-02 -1.646857e-02 -5.127504e-02 -1.993921e-02 -6.378126e-02 -1.409776e-01 
1.410000e+01 -6.059578e-02 -1.723493e-02 -4.864580e-02 -2.058306e-02 -6.498768e-02 -1.408082e-01 
1.411000e+01 -6.218775e-02 -1.803742e-02 -4.597003e-02 -2.123893e-02 -6.618533e-02 -1.405216e-01 
1.412000e+01 -6.376050e-02 -1.887018e-02 -4.324531e-02 -2.190673e-02 -6.737290e-02 -1.401156e-01 
1.413000e+01 -6.531540e-02 -1.972729e-02 -4.046920e-02 -2.258635e-02 -6.854906e-02 -1.395882e-01 
1.414000e+01 -6.685383e-02 -2.060273e-02 -3.763931e-02 -2.327767e-02 -6.971248e-02 -1.389373e-01 
1.415000e+01 -6.837721e-02 -2.149040e-02 -3.475323e-02 -2.398056e-02 -7.086180e-02 -1.381613e-01 
1.416000e+01 -6.988695e-02 -2.238416e-02 -3.180862e-02 -2.469486e-02 -7.199564e-02 -1.372583e-01 
1.417000e+01 -7.138453e-02 -2.327780e-02 -2.880313e-02 -2.542041e-02 -7.311260e-02 -1.362267e-01 
1.418000e+01 -7.287140e-02 -2.416508e-02 -2.573449e-02 -2.615705e-02 -7.421129e-02 -1.350651e-01 
1.419000e+01 -7.434904e-02 -2.503974e-02 -2.260044e-02 -2.690457e-02 -7.529029e-02 -1.337721e-01 
1.420000e+01 -7.581895e-02 -2.589549e-02 -1.939880e-02 -2.766278e-02 -7.634816e-02 -1.323464e-01 
1.421000e+01 -7.728261e-02 -2.672605e-02 -1.612744e-02 -2.843146e-02 -7.738348e-02 -1.307870e-01 
1.422000e+01 -7.874151e-02 -2.752511e-02 -1.278429e-02 -2.921037e-02 -7.839479e-02 -1.290929e-01 
1.423000e+01 -8.019714e-02 -2.828642e-02 -9.367358e-03 -2.999927e-02 -7.938064e-02 -1.272632e-01 
1.424000e+01 -8.165098e-02 -2.900374e-02 -5.874738e-03 -3.079790e-02 -8.033958e-02 -1.252973e-01 
1.425000e+01 -8.310450e-02 -2.967085e-02 -2.304600e-03 -3.160597e-02 -8.127015e-02 -1.231947e-01 
1.426000e+01 -8.455914e-02 -3.028161e-02 1.344788e-03 -3.242320e-02 -8.217087e-02 -1.209548e-01 
1.427000e+01 -8.601634e-02 -3.082993e-02 5.075062e-03 -3.324928e-02 -8.304029e-02 -1.185776e-01 
1.428000e+01 -8.747751e-02 -3.130976e-02 8.887754e-03 -3.408390e-02 -8.387695e-02 -1.160628e-01 
1.429000e+01 -8.894402e-02 -3.171519e-02 1.278428e-02 -3.492671e-02 -8.467938e-02 -1.134107e-01 
1.430000e+01 -9.041723e-02 -3.204036e-02 1.676596e-02 -3.577736e-02 -8.544614e-02 -1.106213e-01 
1.431000e+01 -9.189844e-02 -3.227952e-02 2.083395e-02 -3.663551e-02 -8.617578e-02 -1.076950e-01 
1.432000e+01 -9.338895e-02 -3.242704e-02 2.498933e-02 -3.750075e-02 -8.686686e-02 -1.046324e-01 
1.433000e+01 -9.488997e-02 -3.247743e-02 2.923301e-02 -3.837271e-02 -8.751794e-02 -1.014342e-01 
1.434000e+01 -9.640271e-02 -3.242529e-02 3.356577e-02 -3.925097e-02 -8.812762e-02 -9.810131e-02 
1.435000e+01 -9.792831e-02 -3.226541e-02 3.798825e-02 -4.013512e-02 -8.869448e-02 -9.463465e-02 
1.436000e+01 -9.946784e-02 -3.199271e-02 4.250096e-02 -4.102471e-02 -8.921715e-02 -9.103544e-02 
1.437000e+01 -1.010224e-01 -3.160228e-02 4.710422e-02 -4.191931e-02 -8.969424e-02 -8.730506e-02 
1.438000e+01 -1.025928e-01 -3.108937e-02 5.179821e-02 -4.281844e-02 -9.012441e-02 -8.344501e-02 
1.439000e+01 -1.041802e-01 -3.044943e-02 5.658297e-02 -4.372164e-02 -9.050633e-02 -7.945699e-02 
1.440000e+01 -1.057852e-01 -2.967807e-02 6.145834e-02 -4.462840e-02 -9.083869e-02 -7.534285e-02 
1.441000e+01 -1.074088e-01 -2.877114e-02 6.642401e-02 -4.553824e-02 -9.112020e-02 -7.110462e-02 
1.442000e+01 -1.090516e-01 -2.772467e-02 7.147950e-02 -4.645064e-02 -9.134960e-02 -6.674447e-02 
1.443000e+01 -1.107142e-01 -2.653489e-02 7.662414e-02 -4.736506e-02 -9.152567e-02 -6.226476e-02 
1.444000e+01 -1.123973e-01 -2.519829e-02 8.185709e-02 -4.828097e-02 -9.164720e-02 -5.766800e-02 
1.445000e+01 -1.141013e-01 -2.371155e-02 8.717734e-02 -4.919781e-02 -9.171303e-02 -5.295687e-02 
1.446000e+01 -1.158266e-01 -2.207160e-02 9.258368e-02 -5.011504e-02 -9.172201e-02 -4.813423e-02 
1.447000e+01 -1.175736e-01 -2.027563e-02 9.807471e-02 -5.103206e-02 -9.167305e-02 -4.320305e-02 
1.448000e+01 -1.193424e-01 -1.832104e-02 1.036489e-01 -5.194830e-02 -9.156508e-02 -3.816651e-02 
1.449000e+01 -1.211334e-01 -1.620551e-02 1.093044e-01 -5.286316e-02 -9.139708e-02 -3.302793e-02 
1.450000e+01 -1.229465e-01 -1.392697e-02 1.150393e-01 -5.377604e-02 -9.116805e-02 -2.779077e-02 
1.451000e+01 -1.247818e-01 -1.148362e-02 1.208514e-01 -5.468632e-02 -9.087706e-02 -2.245866e-02 
1.452000e+01 -1.266391e-01 -8.873903e-03 1.267385e-01 -5.559337e-02 -9.052321e-02 -1.703537e-02 
1.453000e+01 -1.285182e-01 -6.096566e-03 1.326980e-01 -5.649657e-02 -9.010563e-02 -1.152482e-02 
1.454000e+01 -1.304190e-01 -3.150610e-03 1.387271e-01 -5.739527e-02 -8.962351e-02 -5.931078e-03 
1.455000e+01 -1.323409e-01 -3.531991e-05 1.448229e-01 -5.828882e-02 -8.907610e-02 -2.583464e-04 
1.456000e+01 -1.342835e-01 3.249739e-03 1.509825e-01 -5.917657e-02 -8.846267e-02 5.489034e-03 
1.457000e+01 -1.362464e-01 6.704719e-03 1.572023e-01 -6.005785e-02 -8.778257e-02 1.130659e-02 
1.458000e+01 -1.382288e-01 1.032949e-02 1.634791e-01 -6.093200e-02 -8.703519e-02 1.718971e-02 
1.459000e+01 -1.402300e-01 1.412362e-02 1.698090e-01 -6.179833e-02 -8.621996e-02 2.313368e-02 
1.460000e+01 -1.422491e-01 1.808642e-02 1.761884e-01 -6.265617e-02 -8.533639e-02 2.913363e-02 
1.461000e+01 -1.442853e-01 2.221689e-02 1.826130e-01 -6.350483e-02 -8.438403e-02 3.518461e-02 
1.462000e+01 -1.463374e-01 2.651374e-02 1.890788e-01 -6.434362e-02 -8.336248e-02 4.128153e-02 
1.463000e+01 -1.484045e-01 3.097540e-02 1.955813e-01 -6.517185e-02 -8.227142e-02 4.741921e-02 
1.464000e+01 -1.504853e-01 3.560003e-02 2.021160e-01 -6.598882e-02 -8.111058e-02 5.359237e-02 
1.465000e+01 -1.525785e-01 4.038548e-02 2.086781e-01 -6.679383e-02 -7.987974e-02 5.979561e-02 
1.466000e+01 -1.546827e-01 4.532932e-02 2.152629e-01 -6.758618e-02 -7.857875e-02 6.602346e-02 
1.467000e+01 -1.567965e-01 5.042885e-02 2.218651e-01 -6.836517e-02 -7.720753e-02 7.227037e-02 
1.468000e+01 -1.589183e-01 5.568108e-02 2.284796e-01 -6.913009e-02 -7.576604e-02 7.853068e-02 
1.469000e+01 -1.610464e-01 6.108275e-02 2.351011e-01 -6.988025e-02 -7.425433e-02 8.479868e-02 
1.470000e+01 -1.631792e-01 6.663034e-02 2.417240e-01 -7.061495e-02 -7.267251e-02 9.106859e-02 
1.471000e+01 -1.653149e-01 7.232003e-02 2.483427e-01 -7.133347e-02 -7.102073e-02 9.733456e-02 
1.472000e+01 -1.674516e-01 7.814777e-02 2.549515e-01 -7.203513e-02 -6.929924e-02 1.035907e-01 
1.473000e+01 -1.695872e-01 8.410923e-02 2.615444e-01 -7.271922e-02 -6.750832e-02 1.098310e-01 
1.474000e+01 -1.717199e-01 9.019983e-02 2.681154e-01 -7.338506e-02 -6.564836e-02 1.160496e-01 
1.475000e+01 -1.738474e-01 9.641475e-02 2.746583e-01 -7.403196e-02 -6.371979e-02 1.222403e-01 
1.476000e+01 -1.759677e-01 1.027489e-01 2.811669e-01 -7.465923e-02 -6.172310e-02 1.283971e-01 
1.477000e+01 -1.780784e-01 1.091970e-01 2.876349e-01 -7.526620e-02 -5.965886e-02 1.345140e-01 
1.478000e+01 -1.801773e-01 1.157536e-01 2.940558e-01 -7.585219e-02 -5.752772e-02 1.405847e-01 
1.479000e+01 -1.822621e-01 1.224127e-01 3.004231e-01 -7.641653e-02 -5.533037e-02 1.466033e-01 
1.480000e+01 -1.843303e-01 1.291686e-01 3.067302e-01 -7.695858e-02 -5.306759e-02 1.525636e-01 
1.481000e+01 -1.863794e-01 1.360150e-01 3.129703e-01 -7.747767e-02 -5.074022e-02 1.584595e-01 
1.482000e+01 -1.884070e-01 1.429455e-01 3.191368e-01 -7.797317e-02 -4.834916e-02 1.642849e-01 
1.483000e+01 -1.904104e-01 1.499535e-01 3.252229e-01 -7.844444e-02 -4.589539e-02 1.700337e-01 
1.484000e+01 -1.923871e-01 1.570324e-01 3.312217e-01 -7.889087e-02 -4.337996e-02 1.756998e-01 
1.485000e+01 -1.943344e-01 1.641752e-01 3.371263e-01 -7.931184e-02 -4.080396e-02 1.812773e-01 
1.486000e+01 -1.962497e-01 1.713747e-01 3.429299e-01 -7.970675e-02 -3.816857e-02 1.867601e-01 
1.487000e+01 -1.981302e-01 1.786239e-01 3.486255e-01 -8.007502e-02 -3.547504e-02 1.921424e-01 
1.488000e+01 -1.999731e-01 1.859152e-01 3.542062e-01 -8.041606e-02 -3.272467e-02 1.974182e-01 
1.489000e+01 -2.017759e-01 1.932413e-01 3.596651e-01 -8.072933e-02 -2.991883e-02 2.025817e-01 
1.490000e+01 -2.035356e-01 2.005943e-01 3.649952e-01 -8.101426e-02 -2.705894e-02 2.076272e-01 
1.491000e+01 -2.052495e-01 2.079667e-01 3.701897e-01 -8.127033e-02 -2.414650e-02 2.125490e-01 
1.492000e+01 -2.069147e-01 2.153504e-01 3.752417e-01 -8.149702e-02 -2.118308e-02 2.173415e-01 
1.493000e+01 -2.085285e-01 2.227377e-01 3.801442e-01 -8.169383e-02 -1.817028e-02 2.219993e-01 
1.494000e+01 -2.100881e-01 2.301205e-01 3.848907e-01 -8.186027e-02 -1.510979e-02 2.265168e-01 
1.495000e+01 -2.115906e-01 2.374906e-01 3.894743e-01 -8.199587e-02 -1.200333e-02 2.308888e-01 
1.496000e+01 -2.130333e-01 2.448399e-01 3.938883e-01 -8.210019e-02 -8.852699e-03 2.351102e-01 
1.497000e+01 -2.144134e-01 2.521603e-01 3.981263e-01 -8.217278e-02 -5.659747e-03 2.391757e-01 
1.498000e+01 -2.157281e-01 2.594434e-01 4.021816e-01 -8.221325e-02 -2.426372e-03 2.430806e-01 
1.499000e+01 -2.169746e-01 2.666811e-01 4.060479e-01 -8.222118e-02 8.454700e-04 2.468199e-01 
1.500000e+01 -2.181503e-01 2.738651e-01 4.097189e-01 -8.219621e-02 4.153773e-03 2.503890e-01 
1.501000e+01 -2.192525e-01 2.809871e-01 4.131884e-01 -8.213799e-02 7.496481e-03 2.537833e-01 
1.502000e+01 -2.202785e-01 2.880388e-01 4.164504e-01 -8.204618e-02 1.087149e-02 2.569985e-01 
1.503000e+01 -2.212256e-01 2.950120e-01 4.194989e-01 -8.192046e-02 1.427665e-02 2.600302e-01 
1.504000e+01 -2.220914e-01 3.018986e-01 4.223281e-01 -8.176055e-02 1.770977e-02 2.628745e-01 
1.505000e+01 -2.228732e-01 3.086903e-01 4.249325e-01 -8.156618e-02 2.116860e-02 2.655273e-01 
1.506000e+01 -2.235687e-01 3.153791e-01 4.273065e-01 -8.133710e-02 2.465087e-02 2.679850e-01 
1.507000e+01 -2.241754e-01 3.219570e-01 4.294449e-01 -8.107309e-02 2.815426e-02 2.702439e-01 
1.508000e+01 -2.246910e-01 3.284160e-01 4.313426e-01 -8.077395e-02 3.167642e-02 2.723008e-01 
1.509000e+01 -2.251131e-01 3.347483e-01 4.329946e-01 -8.043951e-02 3.521495e-02 2.741523e-01 
1.510000e+01 -2.254396e-01 3.409461e-01 4.343961e-01 -8.006961e-02 3.876744e-02 2.757954e-01 
1.511000e+01 -2.256683e-01 3.470018e-01 4.355428e-01 -7.966412e-02 4.233143e-02 2.772274e-01 
1.512000e+01 -2.257972e-01 3.529078e-01 4.364302e-01 -7.922295e-02 4.590444e-02 2.784456e-01 
1.513000e+01 -2.258242e-01 3.586570e-01 4.370542e-01 -7.874601e-02 4.948396e-02 2.794476e-01 
1.514000e+01 -2.257475e-01 3.642419e-01 4.374111e-01 -7.823326e-02 5.306746e-02 2.802312e-01 
1.515000e+01 -2.255652e-01 3.696555e-01 4.374970e-01 -7.768466e-02 5.665240e-02 2.807943e-01 
1.516000e+01 -2.252757e-01 3.748910e-01 4.373088e-01 -7.710021e-02 6.023618e-02 2.811353e-01 
1.517000e+01 -2.248772e-01 3.799417e-01 4.368432e-01 -7.647995e-02 6.381624e-02 2.812524e-01 
1.518000e+01 -2.243684e-01 3.848009e-01 4.360973e-01 -7.582391e-02 6.738996e-02 2.811444e-01 
1.519000e+01 -2.237477e-01 3.894624e-01 4.350685e-01 -7.513218e-02 7.095473e-02 2.808102e-01 
1.520000e+01 -2.230138e-01 3.939200e-01 4.337544e-01 -7.440485e-02 7.450793e-02 2.802487e-01 
1.521000e+01 -2.221656e-01 3.981678e-01 4.321530e-01 -7.364207e-02 7.804693e-02 2.794595e-01 
1.522000e+01 -2.212019e-01 4.022002e-01 4.302625e-01 -7.284397e-02 8.156908e-02 2.784418e-01 
1.523000e+01 -2.201218e-01 4.060116e-01 4.280813e-01 -7.201075e-02 8.507177e-02 2.771957e-01 
1.524000e+01 -2.189243e-01 4.095968e-01 4.256081e-01 -7.114261e-02 8.855234e-02 2.757210e-01 
1.525000e+01 -2.176088e-01 4.129509e-01 4.228421e-01 -7.023978e-02 9.200816e-02 2.740180e-01 
1.526000e+01 -2.161745e-01 4.160692e-01 4.197825e-01 -6.930254e-02 9.543662e-02 2.720872e-01 
1.527000e+01 -2.146211e-01 4.189471e-01 4.164291e-01 -6.833115e-02 9.883509e-02 2.699293e-01 
1.528000e+01 -2.129480e-01 4.215804e-01 4.127817e-01 -6.732594e-02 1.022010e-01 2.675452e-01 
1.529000e+01 -2.111551e-01 4.239653e-01 4.088406e-01 -6.628725e-02 1.055316e-01 2.649360e-01 
1.530000e+01 -2.092422e-01 4.260981e-01 4.046063e-01 -6.521544e-02 1.088246e-01 2.621032e-01 
1.531000e+01 -2.072093e-01 4.279754e-01 4.000798e-01 -6.411089e-02 1.120772e-01 2.590484e-01 
1.532000e+01 -2.050566e-01 4.295941e-01 3.952621e-01 -6.297404e-02 1.152869e-01 2.557735e-01 
1.533000e+01 -2.027842e-01 4.309515e-01 3.901548e-01 -6.180531e-02 1.184513e-01 2.522806e-01 
1.534000e+01 -2.003926e-01 4.320451e-01 3.847597e-01 -6.060517e-02 1.215678e-01 2.485719e-01 
1.535000e+01 -1.978823e-01 4.328726e-01 3.790789e-01 -5.937412e-02 1.246340e-01 2.446500e-01 
1.536000e+01 -1.952540e-01 4.334322e-01 3.731147e-01 -5.811267e-02 1.276475e-01 2.405177e-01 
1.537000e+01 -1.925084e-01 4.337224e-01 3.668699e-01 -5.682135e-02 1.306058e-01 2.361780e-01 
1.538000e+01 -1.896464e-01 4.337418e-01 3.603476e-01 -5.550074e-02 1.335067e-01 2.316341e-01 
1.539000e+01 -1.866692e-01 4.334894e-01 3.535510e-01 -5.415142e-02 1.363478e-01 2.268893e-01 
1.540000e+01 -1.835778e-01 4.329647e-01 3.464839e-01 -5.277399e-02 1.391268e-01 2.219475e-01 
1.541000e+01 -1.803736e-01 4.321673e-01 3.391502e-01 -5.136910e-02 1.418415e-01 2.168123e-01 
1.542000e+01 -1.770580e-01 4.310971e-01 3.315541e-01 -4.993738e-02 1.444897e-01 2.114878e-01 
1.543000e+01 -1.736327e-01 4.297545e-01 3.237003e-01 -4.847953e-02 1.470693e-01 2.059783e-01 
1.544000e+01 -1.700992e-01 4.281400e-01 3.155935e-01 -4.699624e-02 1.495781e-01 2.002883e-01 
1.545000e+01 -1.664595e-01 4.262545e-01 3.072390e-01 -4.548821e-02 1.520143e-01 1.944224e-01 
1.546000e+01 -1.627154e-01 4.240993e-01 2.986421e-01 -4.395620e-02 1.543757e-01 1.883853e-01 
1.547000e+01 -1.588691e-01 4.216759e-01 2.898086e-01 -4.240095e-02 1.566605e-01 1.821822e-01 
1.548000e+01 -1.549228e-01 4.189861e-01 2.807444e-01 -4.082325e-02 1.588668e-01 1.758183e-01 
1.549000e+01 -1.508787e-01 4.160321e-01 2.714559e-01 -3.922389e-02 1.609927e-01 1.692988e-01 
1.550000e+01 -1.467392e-01 4.128162e-01 2.619495e-01 -3.760367e-02 1.630366e-01 1.626294e-01 
1.551000e+01 -1.425071e-01 4.093413e-01 2.522321e-01 -3.596343e-02 1.649968e-01 1.558157e-01 
1.552000e+01 -1.381848e-01 4.056102e-01 2.423107e-01 -3.430402e-02 1.668717e-01 1.488635e-01 
1.553000e+01 -1.337751e-01 4.016265e-01 2.321927e-01 -3.262629e-02 1.686597e-01 1.417790e-01 
1.554000e+01 -1.292811e-01 3.973935e-01 2.218854e-01 -3.093112e-02 1.703593e-01 1.345682e-01 
1.555000e+01 -1.247055e-01 3.929153e-01 2.113968e-01 -2.921940e-02 1.719692e-01 1.272374e-01 
1.556000e+01 -1.200515e-01 3.881959e-01 2.007348e-01 -2.749204e-02 1.734880e-01 1.197930e-01 
1.557000e+01 -1.153223e-01 3.832398e-01 1.899076e-01 -2.574995e-02 1.749145e-01 1.122416e-01 
1.558000e+01 -1.105211e-01 3.780516e-01 1.789237e-01 -2.399406e-02 1.762475e-01 1.045898e-01 
1.559000e+01 -1.056513e-01 3.726363e-01 1.677917e-01 -2.222531e-02 1.774858e-01 9.684444e-02 
1.560000e+01 -1.007164e-01 3.669990e-01 1.565203e-01 -2.044466e-02 1.786285e-01 8.901227e-02 
1.561000e+01 -9.571977e-02 3.611452e-01 1.451185e-01 -1.865306e-02 1.796747e-01 8.110030e-02 
1.562000e+01 -9.066514e-02 3.550804e-01 1.335956e-01 -1.685149e-02 1.806233e-01 7.311558e-02 
1.563000e+01 -8.555614e-02 3.488106e-01 1.219609e-01 -1.504093e-02 1.814738e-01 6.506523e-02 
1.564000e+01 -8.039652e-02 3.423418e-01 1.102238e-01 -1.322235e-02 1.822252e-01 5.695644e-02 
1.565000e+01 -7.519010e-02 3.356803e-01 9.839388e-02 -1.139675e-02 1.828771e-01 4.879648e-02 
1.566000e+01 -6.994072e-02 3.288327e-01 8.648098e-02 -9.565139e-03 1.834289e-01 4.059266e-02 
1.567000e+01 -6.465234e-02 3.218055e-01 7.449492e-02 -7.728509e-03 1.838802e-01 3.235235e-02 
1.568000e+01 -5.932890e-02 3.146056e-01 6.244568e-02 -5.887872e-03 1.842304e-01 2.408294e-02 
1.569000e+01 -5.397445e-02 3.072401e-01 5.034333e-02 -4.044238e-03 1.844795e-01 1.579188e-02 
1.570000e+01 -4.859303e-02 2.997162e-01 3.819802e-02 -2.198620e-03 1.846271e-01 7.486614e-03 
1.571000e+01 -4.318876e-02 2.920411e-01 2.601999e-02 -3.520344e-04 1.846732e-01 -8.253726e-04 
1.572000e+01 -3.776575e-02 2.842223e-01 1.381952e-02 1.494504e-03 1.846176e-01 -9.136602e-03 
1.573000e+01 -3.232817e-02 2.762675e-01 1.606960e-03 3.339980e-03 1.844606e-01 -1.743960e-02 
1.574000e+01 -2.688018e-02 2.681844e-01 -1.060731e-02 5.183378e-03 1.842021e-01 -2.572688e-02 
1.575000e+01 -2.142599e-02 2.599807e-01 -2.281287e-02 7.023685e-03 1.838425e-01 -3.399101e-02 
1.576000e+01 -1.596980e-02 2.516645e-01 -3.499931e-02 8.859891e-03 1.833819e-01 -4.222454e-02 
1.577000e+01 -1.051581e-02 2.432436e-01 -4.715618e-02 1.069099e-02 1.828209e-01 -5.042009e-02 
1.578000e+01 -5.068242e-03 2.347263e-01 -5.927308e-02 1.251598e-02 1.821599e-01 -5.857030e-02 
1.579000e+01 3.687065e-04 2.261207e-01 -7.133960e-02 1.433385e-02 1.813994e-01 -6.666788e-02 
1.580000e+01 5.790839e-03 2.174349e-01 -8.334536e-02 1.614363e-02 1.805401e-01 -7.470556e-02 
1.581000e+01 1.119397e-02 2.086772e-01 -9.528006e-02 1.794433e-02 1.795827e-01 -8.267618e-02 
1.582000e+01 1.657395e-02 1.998559e-01 -1.071334e-01 1.973496e-02 1.785279e-01 -9.057263e-02 
1.583000e+01 2.192664e-02 1.909793e-01 -1.188952e-01 2.151457e-02 1.773768e-01 -9.838788e-02 
1.584000e+01 2.724793e-02 1.820556e-01 -1.305554e-01 2.328218e-02 1.761302e-01 -1.061150e-01 
1.585000e+01 3.253375e-02 1.730932e-01 -1.421039e-01 2.503686e-02 1.747892e-01 -1.137471e-01 
1.586000e+01 3.778008e-02 1.641004e-01 -1.535308e-01 2.677765e-02 1.733549e-01 -1.212776e-01 
1.587000e+01 4.298294e-02 1.550854e-01 -1.648262e-01 2.850365e-02 1.718285e-01 -1.286996e-01 
1.588000e+01 4.813838e-02 1.460564e-01 -1.759806e-01 3.021392e-02 1.702113e-01 -1.360069e-01 
1.589000e+01 5.324255e-02 1.370216e-01 -1.869844e-01 3.190758e-02 1.685046e-01 -1.431929e-01 
1.590000e+01 5.829160e-02 1.279892e-01 -1.978281e-01 3.358372e-02 1.667098e-01 -1.502514e-01 
1.591000e+01 6.328181e-02 1.189671e-01 -2.085026e-01 3.524148e-02 1.648284e-01 -1.571763e-01 
1.592000e+01 6.820947e-02 1.099634e-01 -2.189987e-01 3.688001e-02 1.628620e-01 -1.639617e-01 
1.593000e+01 7.307099e-02 1.009859e-01 -2.293077e-01 3.849844e-02 1.608121e-01 -1.706017e-01 
1.594000e+01 7.786283e-02 9.204242e-02 -2.394207e-01 4.009597e-02 1.586805e-01 -1.770906e-01 
1.595000e+01 8.258154e-02 8.314061e-02 -2.493294e-01 4.167179e-02 1.564690e-01 -1.834230e-01 
1.596000e+01 8.722376e-02 7.428802e-02 -2.590255e-01 4.322509e-02 1.541792e-01 -1.895935e-01 
1.597000e+01 9.178622e-02 6.549208e-02 -2.685008e-01 4.475512e-02 1.518132e-01 -1.955971e-01 
1.598000e+01 9.626573e-02 5.676006e-02 -2.777476e-01 4.626111e-02 1.493729e-01 -2.014286e-01 
1.599000e+01 1.006592e-01 4.809912e-02 -2.867583e-01 4.774233e-02 1.468601e-01 -2.070833e-01 
1.600000e+01 1.049637e-01 3.951622e-02 -2.955256e-01 4.919808e-02 1.442770e-01 -2.125567e-01 
1.601000e+01 1.091764e-01 3.101819e-02 -3.040424e-01 5.062765e-02 1.416257e-01 -2.178442e-01 
1.602000e+01 1.132944e-01 2.261166e-02 -3.123018e-01 5.203037e-02 1.389083e-01 -2.229418e-01 
1.603000e+01 1.173151e-01 1.430309e-02 -3.202974e-01 5.340560e-02 1.361270e-01 -2.278453e-01 
1.604000e+01 1.212360e-01 6.098775e-03 -3.280229e-01 5.475271e-02 1.332841e-01 -2.325511e-01 
1.605000e+01 1.250547e-01 -1.995224e-03 -3.354722e-01 5.607108e-02 1.303817e-01 -2.370555e-01 
1.606000e+01 1.287688e-01 -9.973027e-03 -3.426398e-01 5.736015e-02 1.274223e-01 -2.413551e-01 
1.607000e+01 1.323763e-01 -1.782897e-02 -3.495203e-01 5.861935e-02 1.244082e-01 -2.454468e-01 
1.608000e+01 1.358750e-01 -2.555759e-02 -3.561085e-01 5.984814e-02 1.213418e-01 -2.493276e-01 
1.609000e+01 1.392630e-01 -3.315367e-02 -3.623997e-01 6.104602e-02 1.182255e-01 -2.529949e-01 
1.610000e+01 1.425385e-01 -4.061221e-02 -3.683896e-01 6.221249e-02 1.150618e-01 -2.564461e-01 
1.611000e+01 1.456999e-01 -4.792843e-02 -3.740739e-01 6.334710e-02 1.118532e-01 -2.596789e-01 
1.612000e+01 1.487456e-01 -5.509779e-02 -3.794488e-01 6.444941e-02 1.086021e-01 -2.626914e-01 
1.613000e+01 1.516743e-01 -6.211601e-02 -3.845110e-01 6.551901e-02 1.053112e-01 -2.654817e-01 
1.614000e+01 1.544847e-01 -6.897904e-02 -3.892572e-01 6.655551e-02 1.019829e-01 -2.680483e-01 
1.615000e+01 1.571757e-01 -7.568307e-02 -3.936847e-01 6.755856e-02 9.861997e-02 -2.703897e-01 
1.616000e+01 1.597463e-01 -8.222457e-02 -3.977911e-01 6.852781e-02 9.522485e-02 -2.725050e-01 
1.617000e+01 1.621956e-01 -8.860024e-02 -4.015741e-01 6.946295e-02 9.180019e-02 -2.743931e-01 
1.618000e+01 1.645229e-01 -9.480705e-02 -4.050321e-01 7.036372e-02 8.834860e-02 -2.760534e-01 
1.619000e+01 1.667277e-01 -1.008422e-01 -4.081636e-01 7.122985e-02 8.487272e-02 -2.774856e-01 
1.620000e+01 1.688096e-01 -1.067032e-01 -4.109676e-01 7.206110e-02 8.137517e-02 -2.786895e-01 
1.621000e+01 1.707682e-01 -1.123878e-01 -4.134432e-01 7.285729e-02 7.785859e-02 -2.796650e-01 
1.622000e+01 1.726034e-01 -1.178940e-01 -4.155901e-01 7.361822e-02 7.432560e-02 -2.804125e-01 
1.623000e+01 1.743152e-01 -1.232201e-01 -4.174084e-01 7.434375e-02 7.077885e-02 -2.809325e-01 
1.624000e+01 1.759037e-01 -1.283646e-01 -4.188981e-01 7.503376e-02 6.722095e-02 -2.812256e-01 
1.625000e+01 1.773692e-01 -1.333263e-01 -4.200601e-01 7.568814e-02 6.365453e-02 -2.812930e-01 
1.626000e+01 1.787121e-01 -1.381043e-01 -4.208953e-01 7.630683e-02 6.008220e-02 -2.811356e-01 
1.627000e+01 1.799329e-01 -1.426978e-01 -4.214050e-01 7.688978e-02 5.650655e-02 -2.807550e-01 
1.628000e+01 1.810323e-01 -1.471066e-01 -4.215908e-01 7.743696e-02 5.293016e-02 -2.801528e-01 
1.629000e+01 1.820110e-01 -1.513303e-01 -4.214549e-01 7.794838e-02 4.935560e-02 -2.793308e-01 
1.630000e+01 1.828700e-01 -1.553691e-01 -4.209994e-01 7.842408e-02 4.578542e-02 -2.782910e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_211875280/pe_input.dat <==
% Time u_pe
0.000000e+00 6.443979e-01
1.000000e-03 6.392903e-01
2.000000e-03 6.341928e-01
3.000000e-03 6.291053e-01
4.000000e-03 6.240278e-01
5.000000e-03 6.189604e-01
6.000000e-03 6.139029e-01
7.000000e-03 6.088556e-01
8.000000e-03 6.038182e-01
9.000000e-03 5.987910e-01
1.000000e-02 5.937738e-01
1.100000e-02 5.887666e-01
1.200000e-02 5.837696e-01
1.300000e-02 5.787826e-01
1.400000e-02 5.738058e-01
1.500000e-02 5.688390e-01
1.600000e-02 5.638824e-01
1.700000e-02 5.589358e-01
1.800000e-02 5.539994e-01
1.900000e-02 5.490731e-01
2.000000e-02 5.441570e-01
2.100000e-02 5.392510e-01
2.200000e-02 5.343551e-01
2.300000e-02 5.294694e-01
2.400000e-02 5.245938e-01
2.500000e-02 5.197284e-01
2.600000e-02 5.148732e-01
2.700000e-02 5.100281e-01
2.800000e-02 5.051933e-01
2.900000e-02 5.003686e-01
3.000000e-02 4.955541e-01
3.100000e-02 4.907498e-01
3.200000e-02 4.859557e-01
3.300000e-02 4.811718e-01
3.400000e-02 4.763981e-01
3.500000e-02 4.716347e-01
3.600000e-02 4.668814e-01
3.700000e-02 4.621384e-01
3.800000e-02 4.574056e-01
3.900000e-02 4.526831e-01
4.000000e-02 4.479708e-01
4.100000e-02 4.432687e-01
4.200000e-02 4.385769e-01
4.300000e-02 4.338954e-01
4.400000e-02 4.292241e-01
4.500000e-02 4.245630e-01
4.600000e-02 4.199123e-01
4.700000e-02 4.152718e-01
4.800000e-02 4.106416e-01
4.900000e-02 4.060216e-01
5.000000e-02 4.014120e-01
5.100000e-02 3.968126e-01
5.200000e-02 3.922235e-01
5.300000e-02 3.876447e-01
5.400000e-02 3.830762e-01
5.500000e-02 3.785180e-01
5.600000e-02 3.739701e-01
5.700000e-02 3.694325e-01
5.800000e-02 3.649053e-01
5.900000e-02 3.603883e-01
6.000000e-02 3.558816e-01
6.100000e-02 3.513853e-01
6.200000e-02 3.468993e-01
6.300000e-02 3.424236e-01
6.400000e-02 3.379582e-01
6.500000e-02 3.335032e-01
6.600000e-02 3.290585e-01
6.700000e-02 3.246241e-01
6.800000e-02 3.202001e-01
6.900000e-02 3.157864e-01
7.000000e-02 3.113830e-01
7.100000e-02 3.069900e-01
7.200000e-02 3.026074e-01
7.300000e-02 2.982350e-01
7.400000e-02 2.938731e-01
7.500000e-02 2.895214e-01
7.600000e-02 2.851801e-01
7.700000e-02 2.808492e-01
7.800000e-02 2.765287e-01
7.900000e-02 2.722184e-01
8.000000e-02 2.679186e-01
8.100000e-02 2.636291e-01
8.200000e-02 2.593500e-01
8.300000e-02 2.550812e-01
8.400000e-02 2.508228e-01
8.500000e-02 2.465747e-01
8.600000e-02 2.423370e-01
8.700000e-02 2.381097e-01
8.800000e-02 2.338928e-01
8.900000e-02 2.296862e-01
9.000000e-02 2.254900e-01
9.100000e-02 2.213041e-01
9.200000e-02 2.171286e-01
9.300000e-02 2.129635e-01
9.400000e-02 2.088088e-01
9.500000e-02 2.046644e-01
9.600000e-02 2.005304e-01
9.700000e-02 1.964068e-01
9.800000e-02 1.922935e-01
9.900000e-02 1.881906e-01
1.000000e-01 1.840981e-01
1.010000e-01 1.800159e-01
1.020000e-01 1.759441e-01
1.030000e-01 1.718827e-01
1.040000e-01 1.678317e-01
1.050000e-01 1.637910e-01
1.060000e-01 1.597607e-01
1.070000e-01 1.557407e-01
1.080000e-01 1.517312e-01
1.090000e-01 1.477320e-01
1.100000e-01 1.437431e-01
1.110000e-01 1.397647e-01
1.120000e-01 1.357965e-01
1.130000e-01 1.318388e-01
1.140000e-01 1.278914e-01
1.150000e-01 1.239544e-01
1.160000e-01 1.200277e-01
1.170000e-01 1.161114e-01
1.180000e-01 1.122055e-01
1.190000e-01 1.083099e-01
1.200000e-01 1.044246e-01
1.210000e-01 1.005497e-01
1.220000e-01 9.668520e-02
1.230000e-01 9.283102e-02
1.240000e-01 8.898718e-02
1.250000e-01 8.515369e-02
1.260000e-01 8.133054e-02
1.270000e-01 7.751774e-02
1.280000e-01 7.371528e-02
1.290000e-01 6.992315e-02
1.300000e-01 6.614137e-02
1.310000e-01 6.236991e-02
1.320000e-01 5.860879e-02
1.330000e-01 5.485800e-02
1.340000e-01 5.111754e-02
1.350000e-01 4.738740e-02
1.360000e-01 4.366759e-02
1.370000e-01 3.995810e-02
1.380000e-01 3.625892e-02
1.390000e-01 3.257006e-02
1.400000e-01 2.889151e-02
1.410000e-01 2.522327e-02
1.420000e-01 2.156534e-02
1.430000e-01 1.791771e-02
1.440000e-01 1.428038e-02
1.450000e-01 1.065335e-02
1.460000e-01 7.036616e-03
1.470000e-01 3.430173e-03
1.480000e-01 -1.659828e-04
1.490000e-01 -3.751853e-03
1.500000e-01 -7.327442e-03
1.510000e-01 -1.089275e-02
1.520000e-01 -1.444779e-02
1.530000e-01 -1.799255e-02
1.540000e-01 -2.152705e-02
1.550000e-01 -2.505128e-02
1.560000e-01 -2.856525e-02
1.570000e-01 -3.206896e-02
1.580000e-01 -3.556243e-02
1.590000e-01 -3.904564e-02
1.600000e-01 -4.251861e-02
1.610000e-01 -4.598133e-02
1.620000e-01 -4.943382e-02
1.630000e-01 -5.287608e-02
1.640000e-01 -5.630811e-02
1.650000e-01 -5.972991e-02
1.660000e-01 -6.314149e-02
1.670000e-01 -6.654286e-02
1.680000e-01 -6.993402e-02
1.690000e-01 -7.331496e-02
1.700000e-01 -7.668571e-02
1.710000e-01 -8.004626e-02
1.720000e-01 -8.339661e-02
1.730000e-01 -8.673678e-02
1.740000e-01 -9.006676e-02
1.750000e-01 -9.338656e-02
1.760000e-01 -9.669619e-02
1.770000e-01 -9.999565e-02
1.780000e-01 -1.032849e-01
1.790000e-01 -1.065641e-01
1.800000e-01 -1.098331e-01
1.810000e-01 -1.130919e-01
1.820000e-01 -1.163406e-01
1.830000e-01 -1.195791e-01
1.840000e-01 -1.228075e-01
1.850000e-01 -1.260258e-01
1.860000e-01 -1.292340e-01
1.870000e-01 -1.324321e-01
1.880000e-01 -1.356200e-01
1.890000e-01 -1.387978e-01
1.900000e-01 -1.419655e-01
1.910000e-01 -1.451232e-01
1.920000e-01 -1.482707e-01
1.930000e-01 -1.514082e-01
1.940000e-01 -1.545356e-01
1.950000e-01 -1.576529e-01
1.960000e-01 -1.607601e-01
1.970000e-01 -1.638573e-01
1.980000e-01 -1.669445e-01
1.990000e-01 -1.700215e-01
2.000000e-01 -1.730886e-01
2.010000e-01 -1.761456e-01
2.020000e-01 -1.791926e-01
2.030000e-01 -1.822295e-01
2.040000e-01 -1.852565e-01
2.050000e-01 -1.882734e-01
2.060000e-01 -1.912803e-01
2.070000e-01 -1.942773e-01
2.080000e-01 -1.972642e-01
2.090000e-01 -2.002412e-01
2.100000e-01 -2.032081e-01
2.110000e-01 -2.061651e-01
2.120000e-01 -2.091122e-01
2.130000e-01 -2.120493e-01
2.140000e-01 -2.149764e-01
2.150000e-01 -2.178936e-01
2.160000e-01 -2.208009e-01
2.170000e-01 -2.236982e-01
2.180000e-01 -2.265856e-01
2.190000e-01 -2.294631e-01
2.200000e-01 -2.323307e-01
2.210000e-01 -2.351884e-01
2.220000e-01 -2.380362e-01
2.230000e-01 -2.408741e-01
2.240000e-01 -2.437021e-01
2.250000e-01 -2.465202e-01
2.260000e-01 -2.493285e-01
2.270000e-01 -2.521269e-01
2.280000e-01 -2.549155e-01
2.290000e-01 -2.576943e-01
2.300000e-01 -2.604632e-01
2.310000e-01 -2.632223e-01
2.320000e-01 -2.659715e-01
2.330000e-01 -2.687110e-01
2.340000e-01 -2.714406e-01
2.350000e-01 -2.741605e-01
2.360000e-01 -2.768705e-01
2.370000e-01 -2.795708e-01
2.380000e-01 -2.822613e-01
2.390000e-01 -2.849421e-01
2.400000e-01 -2.876131e-01
2.410000e-01 -2.902743e-01
2.420000e-01 -2.929258e-01
2.430000e-01 -2.955676e-01
2.440000e-01 -2.981997e-01
2.450000e-01 -3.008220e-01
2.460000e-01 -3.034347e-01
2.470000e-01 -3.060376e-01
2.480000e-01 -3.086308e-01
2.490000e-01 -3.112144e-01
2.500000e-01 -3.137883e-01
2.510000e-01 -3.163525e-01
2.520000e-01 -3.189071e-01
2.530000e-01 -3.214520e-01
2.540000e-01 -3.239873e-01
2.550000e-01 -3.265130e-01
2.560000e-01 -3.290290e-01
2.570000e-01 -3.315355e-01
2.580000e-01 -3.340323e-01
2.590000e-01 -3.365195e-01
2.600000e-01 -3.389972e-01
2.610000e-01 -3.414653e-01
2.620000e-01 -3.439238e-01
2.630000e-01 -3.463727e-01
2.640000e-01 -3.488121e-01
2.650000e-01 -3.512420e-01
2.660000e-01 -3.536623e-01
2.670000e-01 -3.560731e-01
2.680000e-01 -3.584744e-01
2.690000e-01 -3.608662e-01
2.700000e-01 -3.632485e-01
2.710000e-01 -3.656213e-01
2.720000e-01 -3.679847e-01
2.730000e-01 -3.703386e-01
2.740000e-01 -3.726830e-01
2.750000e-01 -3.750180e-01
2.760000e-01 -3.773435e-01
2.770000e-01 -3.796596e-01
2.780000e-01 -3.819663e-01
2.790000e-01 -3.842636e-01
2.800000e-01 -3.865515e-01
2.810000e-01 -3.888300e-01
2.820000e-01 -3.910991e-01
2.830000e-01 -3.933589e-01
2.840000e-01 -3.956093e-01
2.850000e-01 -3.978504e-01
2.860000e-01 -4.000821e-01
2.870000e-01 -4.023045e-01
2.880000e-01 -4.045175e-01
2.890000e-01 -4.067213e-01
2.900000e-01 -4.089157e-01
2.910000e-01 -4.111009e-01
2.920000e-01 -4.132768e-01
2.930000e-01 -4.154434e-01
2.940000e-01 -4.176008e-01
2.950000e-01 -4.197489e-01
2.960000e-01 -4.218878e-01
2.970000e-01 -4.240174e-01
2.980000e-01 -4.261379e-01
2.990000e-01 -4.282491e-01
3.000000e-01 -4.303512e-01
3.010000e-01 -4.324440e-01
3.020000e-01 -4.345277e-01
3.030000e-01 -4.366022e-01
3.040000e-01 -4.386676e-01
3.050000e-01 -4.407238e-01
3.060000e-01 -4.427709e-01
3.070000e-01 -4.448088e-01
3.080000e-01 -4.468377e-01
3.090000e-01 -4.488574e-01
3.100000e-01 -4.508681e-01
3.110000e-01 -4.528697e-01
3.120000e-01 -4.548622e-01
3.130000e-01 -4.568457e-01
3.140000e-01 -4.588201e-01
3.150000e-01 -4.607855e-01
3.160000e-01 -4.627419e-01
3.170000e-01 -4.646892e-01
3.180000e-01 -4.666276e-01
3.190000e-01 -4.685569e-01
3.200000e-01 -4.704773e-01
3.210000e-01 -4.723887e-01
3.220000e-01 -4.742912e-01
3.230000e-01 -4.761847e-01
3.240000e-01 -4.780692e-01
3.250000e-01 -4.799449e-01
3.260000e-01 -4.818116e-01
3.270000e-01 -4.836695e-01
3.280000e-01 -4.855184e-01
3.290000e-01 -4.873585e-01
3.300000e-01 -4.891897e-01
3.310000e-01 -4.910121e-01
3.320000e-01 -4.928256e-01
3.330000e-01 -4.946302e-01
3.340000e-01 -4.964261e-01
3.350000e-01 -4.982132e-01
3.360000e-01 -4.999914e-01
3.370000e-01 -5.017609e-01
3.380000e-01 -5.035216e-01
3.390000e-01 -5.052735e-01
3.400000e-01 -5.070167e-01
3.410000e-01 -5.087511e-01
3.420000e-01 -5.104769e-01
3.430000e-01 -5.121939e-01
3.440000e-01 -5.139022e-01
3.450000e-01 -5.156018e-01
3.460000e-01 -5.172927e-01
3.470000e-01 -5.189750e-01
3.480000e-01 -5.206486e-01
3.490000e-01 -5.223136e-01
3.500000e-01 -5.239699e-01
3.510000e-01 -5.256176e-01
3.520000e-01 -5.272567e-01
3.530000e-01 -5.288872e-01
3.540000e-01 -5.305092e-01
3.550000e-01 -5.321225e-01
3.560000e-01 -5.337273e-01
3.570000e-01 -5.353236e-01
3.580000e-01 -5.369113e-01
3.590000e-01 -5.384905e-01
3.600000e-01 -5.400612e-01
3.610000e-01 -5.416234e-01
3.620000e-01 -5.431771e-01
3.630000e-01 -5.447224e-01
3.640000e-01 -5.462592e-01
3.650000e-01 -5.477875e-01
3.660000e-01 -5.493074e-01
3.670000e-01 -5.508189e-01
3.680000e-01 -5.523220e-01
3.690000e-01 -5.538166e-01
3.700000e-01 -5.553029e-01
3.710000e-01 -5.567808e-01
3.720000e-01 -5.582504e-01
3.730000e-01 -5.597116e-01
3.740000e-01 -5.611645e-01
3.750000e-01 -5.626090e-01
3.760000e-01 -5.640453e-01
3.770000e-01 -5.654732e-01
3.780000e-01 -5.668929e-01
3.790000e-01 -5.683043e-01
3.800000e-01 -5.697074e-01
3.810000e-01 -5.711023e-01
3.820000e-01 -5.724890e-01
3.830000e-01 -5.738674e-01
3.840000e-01 -5.752376e-01
3.850000e-01 -5.765997e-01
3.860000e-01 -5.779535e-01
3.870000e-01 -5.792992e-01
3.880000e-01 -5.806368e-01
3.890000e-01 -5.819662e-01
3.900000e-01 -5.832874e-01
3.910000e-01 -5.846006e-01
3.920000e-01 -5.859056e-01
3.930000e-01 -5.872026e-01
3.940000e-01 -5.884915e-01
3.950000e-01 -5.897723e-01
3.960000e-01 -5.910451e-01
3.970000e-01 -5.923098e-01
3.980000e-01 -5.935665e-01
3.990000e-01 -5.948152e-01
4.000000e-01 -5.960559e-01
4.010000e-01 -5.972887e-01
4.020000e-01 -5.985134e-01
4.030000e-01 -5.997302e-01
4.040000e-01 -6.009390e-01
4.050000e-01 -6.021400e-01
4.060000e-01 -6.033330e-01
4.070000e-01 -6.045181e-01
4.080000e-01 -6.056953e-01
4.090000e-01 -6.068646e-01
4.100000e-01 -6.080261e-01
4.110000e-01 -6.091797e-01
4.120000e-01 -6.103255e-01
4.130000e-01 -6.114634e-01
4.140000e-01 -6.125936e-01
4.150000e-01 -6.137159e-01
4.160000e-01 -6.148305e-01
4.170000e-01 -6.159373e-01
4.180000e-01 -6.170364e-01
4.190000e-01 -6.181277e-01
4.200000e-01 -6.192112e-01
4.210000e-01 -6.202871e-01
4.220000e-01 -6.213553e-01
4.230000e-01 -6.224157e-01
4.240000e-01 -6.234685e-01
4.250000e-01 -6.245137e-01
4.260000e-01 -6.255512e-01
4.270000e-01 -6.265811e-01
4.280000e-01 -6.276033e-01
4.290000e-01 -6.286180e-01
4.300000e-01 -6.296250e-01
4.310000e-01 -6.306245e-01
4.320000e-01 -6.316164e-01
4.330000e-01 -6.326008e-01
4.340000e-01 -6.335776e-01
4.350000e-01 -6.345469e-01
4.360000e-01 -6.355087e-01
4.370000e-01 -6.364630e-01
4.380000e-01 -6.374098e-01
4.390000e-01 -6.383492e-01
4.400000e-01 -6.392811e-01
4.410000e-01 -6.402056e-01
4.420000e-01 -6.411227e-01
4.430000e-01 -6.420323e-01
4.440000e-01 -6.429345e-01
4.450000e-01 -6.438294e-01
4.460000e-01 -6.447169e-01
4.470000e-01 -6.455971e-01
4.480000e-01 -6.464699e-01
4.490000e-01 -6.473353e-01
4.500000e-01 -6.481935e-01
4.510000e-01 -6.490444e-01
4.520000e-01 -6.498880e-01
4.530000e-01 -6.507243e-01
4.540000e-01 -6.515534e-01
4.550000e-01 -6.523752e-01
4.560000e-01 -6.531898e-01
4.570000e-01 -6.539972e-01
4.580000e-01 -6.547974e-01
4.590000e-01 -6.555904e-01
4.600000e-01 -6.563763e-01
4.610000e-01 -6.571550e-01
4.620000e-01 -6.579265e-01
4.630000e-01 -6.586910e-01
4.640000e-01 -6.594483e-01
4.650000e-01 -6.601985e-01
4.660000e-01 -6.609416e-01
4.670000e-01 -6.616777e-01
4.680000e-01 -6.624067e-01
4.690000e-01 -6.631287e-01
4.700000e-01 -6.638436e-01
4.710000e-01 -6.645516e-01
4.720000e-01 -6.652525e-01
4.730000e-01 -6.659465e-01
4.740000e-01 -6.666335e-01
4.750000e-01 -6.673135e-01
4.760000e-01 -6.679866e-01
4.770000e-01 -6.686528e-01
4.780000e-01 -6.693121e-01
4.790000e-01 -6.699645e-01
4.800000e-01 -6.706100e-01
4.810000e-01 -6.712486e-01
4.820000e-01 -6.718804e-01
4.830000e-01 -6.725053e-01
4.840000e-01 -6.731234e-01
4.850000e-01 -6.737347e-01
4.860000e-01 -6.743393e-01
4.870000e-01 -6.749370e-01
4.880000e-01 -6.755280e-01
4.890000e-01 -6.761122e-01
4.900000e-01 -6.766897e-01
4.910000e-01 -6.772605e-01
4.920000e-01 -6.778246e-01
4.930000e-01 -6.783819e-01
4.940000e-01 -6.789327e-01
4.950000e-01 -6.794767e-01
4.960000e-01 -6.800141e-01
4.970000e-01 -6.805449e-01
4.980000e-01 -6.810690e-01
4.990000e-01 -6.815866e-01
5.000000e-01 -6.820975e-01
5.010000e-01 -6.826019e-01
5.020000e-01 -6.830997e-01
5.030000e-01 -6.835910e-01
5.040000e-01 -6.840758e-01
5.050000e-01 -6.845540e-01
5.060000e-01 -6.850258e-01
5.070000e-01 -6.854910e-01
5.080000e-01 -6.859498e-01
5.090000e-01 -6.864022e-01
5.100000e-01 -6.868481e-01
5.110000e-01 -6.872876e-01
5.120000e-01 -6.877206e-01
5.130000e-01 -6.881473e-01
5.140000e-01 -6.885676e-01
5.150000e-01 -6.889815e-01
5.160000e-01 -6.893891e-01
5.170000e-01 -6.897903e-01
5.180000e-01 -6.901852e-01
5.190000e-01 -6.905739e-01
5.200000e-01 -6.909562e-01
5.210000e-01 -6.913322e-01
5.220000e-01 -6.917020e-01
5.230000e-01 -6.920655e-01
5.240000e-01 -6.924229e-01
5.250000e-01 -6.927739e-01
5.260000e-01 -6.931188e-01
5.270000e-01 -6.934575e-01
5.280000e-01 -6.937901e-01
5.290000e-01 -6.941164e-01
5.300000e-01 -6.944367e-01
5.310000e-01 -6.947508e-01
5.320000e-01 -6.950588e-01
5.330000e-01 -6.953607e-01
5.340000e-01 -6.956565e-01
5.350000e-01 -6.959462e-01
5.360000e-01 -6.962299e-01
5.370000e-01 -6.965076e-01
5.380000e-01 -6.967792e-01
5.390000e-01 -6.970449e-01
5.400000e-01 -6.973045e-01
5.410000e-01 -6.975582e-01
5.420000e-01 -6.978059e-01
5.430000e-01 -6.980476e-01
5.440000e-01 -6.982835e-01
5.450000e-01 -6.985134e-01
5.460000e-01 -6.987374e-01
5.470000e-01 -6.989555e-01
5.480000e-01 -6.991678e-01
5.490000e-01 -6.993742e-01
5.500000e-01 -6.995747e-01
5.510000e-01 -6.997694e-01
5.520000e-01 -6.999583e-01
5.530000e-01 -7.001415e-01
5.540000e-01 -7.003188e-01
5.550000e-01 -7.004904e-01
5.560000e-01 -7.006562e-01
5.570000e-01 -7.008163e-01
5.580000e-01 -7.009706e-01
5.590000e-01 -7.011193e-01
5.600000e-01 -7.012623e-01
5.610000e-01 -7.013996e-01
5.620000e-01 -7.015312e-01
5.630000e-01 -7.016572e-01
5.640000e-01 -7.017775e-01
5.650000e-01 -7.018923e-01
5.660000e-01 -7.020014e-01
5.670000e-01 -7.021050e-01
5.680000e-01 -7.022030e-01
5.690000e-01 -7.022954e-01
5.700000e-01 -7.023823e-01
5.710000e-01 -7.024637e-01
5.720000e-01 -7.025395e-01
5.730000e-01 -7.026099e-01
5.740000e-01 -7.026748e-01
5.750000e-01 -7.027342e-01
5.760000e-01 -7.027882e-01
5.770000e-01 -7.028367e-01
5.780000e-01 -7.028799e-01
5.790000e-01 -7.029176e-01
5.800000e-01 -7.029499e-01
5.810000e-01 -7.029769e-01
5.820000e-01 -7.029985e-01
5.830000e-01 -7.030147e-01
5.840000e-01 -7.030257e-01
5.850000e-01 -7.030313e-01
5.860000e-01 -7.030316e-01
5.870000e-01 -7.030267e-01
5.880000e-01 -7.030164e-01
5.890000e-01 -7.030009e-01
5.900000e-01 -7.029802e-01
5.910000e-01 -7.029543e-01
5.920000e-01 -7.029232e-01
5.930000e-01 -7.028868e-01
5.940000e-01 -7.028453e-01
5.950000e-01 -7.027986e-01
5.960000e-01 -7.027468e-01
5.970000e-01 -7.026899e-01
5.980000e-01 -7.026278e-01
5.990000e-01 -7.025606e-01
6.000000e-01 -7.024884e-01
6.010000e-01 -7.024111e-01
6.020000e-01 -7.023287e-01
6.030000e-01 -7.022413e-01
6.040000e-01 -7.021489e-01
6.050000e-01 -7.020514e-01
6.060000e-01 -7.019490e-01
6.070000e-01 -7.018415e-01
6.080000e-01 -7.017292e-01
6.090000e-01 -7.016118e-01
6.100000e-01 -7.014896e-01
6.110000e-01 -7.013624e-01
6.120000e-01 -7.012303e-01
6.130000e-01 -7.010933e-01
6.140000e-01 -7.009514e-01
6.150000e-01 -7.008047e-01
6.160000e-01 -7.006532e-01
6.170000e-01 -7.004968e-01
6.180000e-01 -7.003356e-01
6.190000e-01 -7.001696e-01
6.200000e-01 -6.999988e-01
6.210000e-01 -6.998233e-01
6.220000e-01 -6.996430e-01
6.230000e-01 -6.994580e-01
6.240000e-01 -6.992682e-01
6.250000e-01 -6.990737e-01
6.260000e-01 -6.988746e-01
6.270000e-01 -6.986708e-01
6.280000e-01 -6.984623e-01
6.290000e-01 -6.982491e-01
6.300000e-01 -6.980314e-01
6.310000e-01 -6.978090e-01
6.320000e-01 -6.975820e-01
6.330000e-01 -6.973504e-01
6.340000e-01 -6.971143e-01
6.350000e-01 -6.968735e-01
6.360000e-01 -6.966283e-01
6.370000e-01 -6.963785e-01
6.380000e-01 -6.961242e-01
6.390000e-01 -6.958655e-01
6.400000e-01 -6.956022e-01
6.410000e-01 -6.953345e-01
6.420000e-01 -6.950623e-01
6.430000e-01 -6.947857e-01
6.440000e-01 -6.945047e-01
6.450000e-01 -6.942192e-01
6.460000e-01 -6.939294e-01
6.470000e-01 -6.936352e-01
6.480000e-01 -6.933366e-01
6.490000e-01 -6.930337e-01
6.500000e-01 -6.927265e-01
6.510000e-01 -6.924149e-01
6.520000e-01 -6.920990e-01
6.530000e-01 -6.917789e-01
6.540000e-01 -6.914545e-01
6.550000e-01 -6.911258e-01
6.560000e-01 -6.907929e-01
6.570000e-01 -6.904557e-01
6.580000e-01 -6.901144e-01
6.590000e-01 -6.897688e-01
6.600000e-01 -6.894191e-01
6.610000e-01 -6.890652e-01
6.620000e-01 -6.887072e-01
6.630000e-01 -6.883450e-01
6.640000e-01 -6.879787e-01
6.650000e-01 -6.876083e-01
6.660000e-01 -6.872338e-01
6.670000e-01 -6.868552e-01
6.680000e-01 -6.864726e-01
6.690000e-01 -6.860859e-01
6.700000e-01 -6.856951e-01
6.710000e-01 -6.853004e-01
6.720000e-01 -6.849017e-01
6.730000e-01 -6.844989e-01
6.740000e-01 -6.840922e-01
6.750000e-01 -6.836816e-01
6.760000e-01 -6.832670e-01
6.770000e-01 -6.828485e-01
6.780000e-01 -6.824260e-01
6.790000e-01 -6.819997e-01
6.800000e-01 -6.815695e-01
6.810000e-01 -6.811354e-01
6.820000e-01 -6.806974e-01
6.830000e-01 -6.802557e-01
6.840000e-01 -6.798100e-01
6.850000e-01 -6.793606e-01
6.860000e-01 -6.789074e-01
6.870000e-01 -6.784504e-01
6.880000e-01 -6.779897e-01
6.890000e-01 -6.775252e-01
6.900000e-01 -6.770569e-01
6.910000e-01 -6.765850e-01
6.920000e-01 -6.761093e-01
6.930000e-01 -6.756299e-01
6.940000e-01 -6.751469e-01
6.950000e-01 -6.746602e-01
6.960000e-01 -6.741699e-01
6.970000e-01 -6.736759e-01
6.980000e-01 -6.731783e-01
6.990000e-01 -6.726771e-01
7.000000e-01 -6.721723e-01
7.010000e-01 -6.716639e-01
7.020000e-01 -6.711520e-01
7.030000e-01 -6.706366e-01
7.040000e-01 -6.701176e-01
7.050000e-01 -6.695951e-01
7.060000e-01 -6.690690e-01
7.070000e-01 -6.685396e-01
7.080000e-01 -6.680066e-01
7.090000e-01 -6.674702e-01
7.100000e-01 -6.669303e-01
7.110000e-01 -6.663870e-01
7.120000e-01 -6.658403e-01
7.130000e-01 -6.652902e-01
7.140000e-01 -6.647367e-01
7.150000e-01 -6.641798e-01
7.160000e-01 -6.636196e-01
7.170000e-01 -6.630561e-01
7.180000e-01 -6.624892e-01
7.190000e-01 -6.619190e-01
7.200000e-01 -6.613455e-01
7.210000e-01 -6.607687e-01
7.220000e-01 -6.601887e-01
7.230000e-01 -6.596054e-01
7.240000e-01 -6.590189e-01
7.250000e-01 -6.584291e-01
7.260000e-01 -6.578361e-01
7.270000e-01 -6.572400e-01
7.280000e-01 -6.566406e-01
7.290000e-01 -6.560381e-01
7.300000e-01 -6.554324e-01
7.310000e-01 -6.548236e-01
7.320000e-01 -6.542117e-01
7.330000e-01 -6.535967e-01
7.340000e-01 -6.529785e-01
7.350000e-01 -6.523573e-01
7.360000e-01 -6.517330e-01
7.370000e-01 -6.511057e-01
7.380000e-01 -6.504753e-01
7.390000e-01 -6.498419e-01
7.400000e-01 -6.492055e-01
7.410000e-01 -6.485661e-01
7.420000e-01 -6.479238e-01
7.430000e-01 -6.472784e-01
7.440000e-01 -6.466301e-01
7.450000e-01 -6.459789e-01
7.460000e-01 -6.453247e-01
7.470000e-01 -6.446677e-01
7.480000e-01 -6.440077e-01
7.490000e-01 -6.433448e-01
7.500000e-01 -6.426791e-01
7.510000e-01 -6.420106e-01
7.520000e-01 -6.413391e-01
7.530000e-01 -6.406649e-01
7.540000e-01 -6.399879e-01
7.550000e-01 -6.393080e-01
7.560000e-01 -6.386254e-01
7.570000e-01 -6.379400e-01
7.580000e-01 -6.372519e-01
7.590000e-01 -6.365610e-01
7.600000e-01 -6.358674e-01
7.610000e-01 -6.351710e-01
7.620000e-01 -6.344720e-01
7.630000e-01 -6.337703e-01
7.640000e-01 -6.330659e-01
7.650000e-01 -6.323589e-01
7.660000e-01 -6.316492e-01
7.670000e-01 -6.309369e-01
7.680000e-01 -6.302220e-01
7.690000e-01 -6.295045e-01
7.700000e-01 -6.287844e-01
7.710000e-01 -6.280617e-01
7.720000e-01 -6.273364e-01
7.730000e-01 -6.266087e-01
7.740000e-01 -6.258784e-01
7.750000e-01 -6.251455e-01
7.760000e-01 -6.244102e-01
7.770000e-01 -6.236724e-01
7.780000e-01 -6.229321e-01
7.790000e-01 -6.221893e-01
7.800000e-01 -6.214441e-01
7.810000e-01 -6.206964e-01
7.820000e-01 -6.199464e-01
7.830000e-01 -6.191939e-01
7.840000e-01 -6.184390e-01
7.850000e-01 -6.176818e-01
7.860000e-01 -6.169222e-01
7.870000e-01 -6.161602e-01
7.880000e-01 -6.153959e-01
7.890000e-01 -6.146293e-01
7.900000e-01 -6.138603e-01
7.910000e-01 -6.130891e-01
7.920000e-01 -6.123156e-01
7.930000e-01 -6.115398e-01
7.940000e-01 -6.107618e-01
7.950000e-01 -6.099815e-01
7.960000e-01 -6.091989e-01
7.970000e-01 -6.084142e-01
7.980000e-01 -6.076273e-01
7.990000e-01 -6.068381e-01
8.000000e-01 -6.060468e-01
8.010000e-01 -6.052534e-01
8.020000e-01 -6.044578e-01
8.030000e-01 -6.036600e-01
8.040000e-01 -6.028602e-01
8.050000e-01 -6.020582e-01
8.060000e-01 -6.012541e-01
8.070000e-01 -6.004479e-01
8.080000e-01 -5.996397e-01
8.090000e-01 -5.988295e-01
8.100000e-01 -5.980171e-01
8.110000e-01 -5.972028e-01
8.120000e-01 -5.963864e-01
8.130000e-01 -5.955681e-01
8.140000e-01 -5.947477e-01
8.150000e-01 -5.939254e-01
8.160000e-01 -5.931011e-01
8.170000e-01 -5.922749e-01
8.180000e-01 -5.914467e-01
8.190000e-01 -5.906166e-01
8.200000e-01 -5.897846e-01
8.210000e-01 -5.889507e-01
8.220000e-01 -5.881150e-01
8.230000e-01 -5.872773e-01
8.240000e-01 -5.864378e-01
8.250000e-01 -5.855965e-01
8.260000e-01 -5.847533e-01
8.270000e-01 -5.839083e-01
8.280000e-01 -5.830615e-01
8.290000e-01 -5.822129e-01
8.300000e-01 -5.813626e-01
8.310000e-01 -5.805104e-01
8.320000e-01 -5.796566e-01
8.330000e-01 -5.788010e-01
8.340000e-01 -5.779436e-01
8.350000e-01 -5.770846e-01
8.360000e-01 -5.762238e-01
8.370000e-01 -5.753614e-01
8.380000e-01 -5.744973e-01
8.390000e-01 -5.736315e-01
8.400000e-01 -5.727641e-01
8.410000e-01 -5.718950e-01
8.420000e-01 -5.710243e-01
8.430000e-01 -5.701521e-01
8.440000e-01 -5.692782e-01
8.450000e-01 -5.684027e-01
8.460000e-01 -5.675257e-01
8.470000e-01 -5.666471e-01
8.480000e-01 -5.657669e-01
8.490000e-01 -5.648853e-01
8.500000e-01 -5.640021e-01
8.510000e-01 -5.631174e-01
8.520000e-01 -5.622312e-01
8.530000e-01 -5.613435e-01
8.540000e-01 -5.604544e-01
8.550000e-01 -5.595638e-01
8.560000e-01 -5.586717e-01
8.570000e-01 -5.577782e-01
8.580000e-01 -5.568833e-01
8.590000e-01 -5.559870e-01
8.600000e-01 -5.550894e-01
8.610000e-01 -5.541903e-01
8.620000e-01 -5.532898e-01
8.630000e-01 -5.523880e-01
8.640000e-01 -5.514849e-01
8.650000e-01 -5.505804e-01
8.660000e-01 -5.496746e-01
8.670000e-01 -5.487675e-01
8.680000e-01 -5.478591e-01
8.690000e-01 -5.469494e-01
8.700000e-01 -5.460385e-01
8.710000e-01 -5.451263e-01
8.720000e-01 -5.442129e-01
8.730000e-01 -5.432982e-01
8.740000e-01 -5.423823e-01
8.750000e-01 -5.414652e-01
8.760000e-01 -5.405469e-01
8.770000e-01 -5.396274e-01
8.780000e-01 -5.387067e-01
8.790000e-01 -5.377849e-01
8.800000e-01 -5.368620e-01
8.810000e-01 -5.359379e-01
8.820000e-01 -5.350126e-01
8.830000e-01 -5.340863e-01
8.840000e-01 -5.331589e-01
8.850000e-01 -5.322304e-01
8.860000e-01 -5.313008e-01
8.870000e-01 -5.303702e-01
8.880000e-01 -5.294385e-01
8.890000e-01 -5.285057e-01
8.900000e-01 -5.275720e-01
8.910000e-01 -5.266372e-01
8.920000e-01 -5.257014e-01
8.930000e-01 -5.247647e-01
8.940000e-01 -5.238269e-01
8.950000e-01 -5.228882e-01
8.960000e-01 -5.219486e-01
8.970000e-01 -5.210080e-01
8.980000e-01 -5.200664e-01
8.990000e-01 -5.191240e-01
9.000000e-01 -5.181806e-01
9.010000e-01 -5.172364e-01
9.020000e-01 -5.162912e-01
9.030000e-01 -5.153452e-01
9.040000e-01 -5.143984e-01
9.050000e-01 -5.134507e-01
9.060000e-01 -5.125021e-01
9.070000e-01 -5.115527e-01
9.080000e-01 -5.106026e-01
9.090000e-01 -5.096516e-01
9.100000e-01 -5.086998e-01
9.110000e-01 -5.077472e-01
9.120000e-01 -5.067939e-01
9.130000e-01 -5.058399e-01
9.140000e-01 -5.048850e-01
9.150000e-01 -5.039295e-01
9.160000e-01 -5.029732e-01
9.170000e-01 -5.020162e-01
9.180000e-01 -5.010586e-01
9.190000e-01 -5.001002e-01
9.200000e-01 -4.991412e-01
9.210000e-01 -4.981815e-01
9.220000e-01 -4.972211e-01
9.230000e-01 -4.962602e-01
9.240000e-01 -4.952985e-01
9.250000e-01 -4.943363e-01
9.260000e-01 -4.933735e-01
9.270000e-01 -4.924100e-01
9.280000e-01 -4.914460e-01
9.290000e-01 -4.904814e-01
9.300000e-01 -4.895163e-01
9.310000e-01 -4.885506e-01
9.320000e-01 -4.875844e-01
9.330000e-01 -4.866176e-01
9.340000e-01 -4.856503e-01
9.350000e-01 -4.846825e-01
9.360000e-01 -4.837142e-01
9.370000e-01 -4.827455e-01
9.380000e-01 -4.817762e-01
9.390000e-01 -4.808066e-01
9.400000e-01 -4.798364e-01
9.410000e-01 -4.788658e-01
9.420000e-01 -4.778948e-01
9.430000e-01 -4.769234e-01
9.440000e-01 -4.759516e-01
9.450000e-01 -4.749793e-01
9.460000e-01 -4.740067e-01
9.470000e-01 -4.730337e-01
9.480000e-01 -4.720604e-01
9.490000e-01 -4.710867e-01
9.500000e-01 -4.701127e-01
9.510000e-01 -4.691383e-01
9.520000e-01 -4.681636e-01
9.530000e-01 -4.671886e-01
9.540000e-01 -4.662133e-01
9.550000e-01 -4.652378e-01
9.560000e-01 -4.642619e-01
9.570000e-01 -4.632858e-01
9.580000e-01 -4.623094e-01
9.590000e-01 -4.613328e-01
9.600000e-01 -4.603560e-01
9.610000e-01 -4.593789e-01
9.620000e-01 -4.584016e-01
9.630000e-01 -4.574241e-01
9.640000e-01 -4.564464e-01
9.650000e-01 -4.554686e-01
9.660000e-01 -4.544906e-01
9.670000e-01 -4.535124e-01
9.680000e-01 -4.525341e-01
9.690000e-01 -4.515556e-01
9.700000e-01 -4.505770e-01
9.710000e-01 -4.495983e-01
9.720000e-01 -4.486194e-01
9.730000e-01 -4.476405e-01
9.740000e-01 -4.466615e-01
9.750000e-01 -4.456824e-01
9.760000e-01 -4.447033e-01
9.770000e-01 -4.437241e-01
9.780000e-01 -4.427448e-01
9.790000e-01 -4.417655e-01
9.800000e-01 -4.407862e-01
9.810000e-01 -4.398069e-01
9.820000e-01 -4.388276e-01
9.830000e-01 -4.378483e-01
9.840000e-01 -4.368689e-01
9.850000e-01 -4.358897e-01
9.860000e-01 -4.349104e-01
9.870000e-01 -4.339312e-01
9.880000e-01 -4.329521e-01
9.890000e-01 -4.319730e-01
9.900000e-01 -4.309940e-01
9.910000e-01 -4.300151e-01
9.920000e-01 -4.290363e-01
9.930000e-01 -4.280575e-01
9.940000e-01 -4.270789e-01
9.950000e-01 -4.261005e-01
9.960000e-01 -4.251221e-01
9.970000e-01 -4.241439e-01
9.980000e-01 -4.231659e-01
9.990000e-01 -4.221880e-01
1.000000e+00 -4.212103e-01
1.001000e+00 -4.202328e-01
1.002000e+00 -4.192555e-01
1.003000e+00 -4.182784e-01
1.004000e+00 -4.173015e-01
1.005000e+00 -4.163248e-01
1.006000e+00 -4.153483e-01
1.007000e+00 -4.143721e-01
1.008000e+00 -4.133962e-01
1.009000e+00 -4.124205e-01
1.010000e+00 -4.114451e-01
1.011000e+00 -4.104699e-01
1.012000e+00 -4.094951e-01
1.013000e+00 -4.085205e-01
1.014000e+00 -4.075463e-01
1.015000e+00 -4.065724e-01
1.016000e+00 -4.055988e-01
1.017000e+00 -4.046255e-01
1.018000e+00 -4.036526e-01
1.019000e+00 -4.026801e-01
1.020000e+00 -4.017079e-01
1.021000e+00 -4.007361e-01
1.022000e+00 -3.997646e-01
1.023000e+00 -3.987936e-01
1.024000e+00 -3.978230e-01
1.025000e+00 -3.968528e-01
1.026000e+00 -3.958830e-01
1.027000e+00 -3.949136e-01
1.028000e+00 -3.939447e-01
1.029000e+00 -3.929762e-01
1.030000e+00 -3.920082e-01
1.031000e+00 -3.910406e-01
1.032000e+00 -3.900735e-01
1.033000e+00 -3.891069e-01
1.034000e+00 -3.881408e-01
1.035000e+00 -3.871752e-01
1.036000e+00 -3.862101e-01
1.037000e+00 -3.852456e-01
1.038000e+00 -3.842815e-01
1.039000e+00 -3.833180e-01
1.040000e+00 -3.823551e-01
1.041000e+00 -3.813927e-01
1.042000e+00 -3.804309e-01
1.043000e+00 -3.794696e-01
1.044000e+00 -3.785090e-01
1.045000e+00 -3.775489e-01
1.046000e+00 -3.765894e-01
1.047000e+00 -3.756305e-01
1.048000e+00 -3.746723e-01
1.049000e+00 -3.737147e-01
1.050000e+00 -3.727577e-01
1.051000e+00 -3.718013e-01
1.052000e+00 -3.708456e-01
1.053000e+00 -3.698906e-01
1.054000e+00 -3.689362e-01
1.055000e+00 -3.679826e-01
1.056000e+00 -3.670296e-01
1.057000e+00 -3.660773e-01
1.058000e+00 -3.651257e-01
1.059000e+00 -3.641748e-01
1.060000e+00 -3.632246e-01
1.061000e+00 -3.622752e-01
1.062000e+00 -3.613265e-01
1.063000e+00 -3.603785e-01
1.064000e+00 -3.594313e-01
1.065000e+00 -3.584849e-01
1.066000e+00 -3.575392e-01
1.067000e+00 -3.565943e-01
1.068000e+00 -3.556502e-01
1.069000e+00 -3.547069e-01
1.070000e+00 -3.537644e-01
1.071000e+00 -3.528227e-01
1.072000e+00 -3.518819e-01
1.073000e+00 -3.509418e-01
1.074000e+00 -3.500026e-01
1.075000e+00 -3.490643e-01
1.076000e+00 -3.481268e-01
1.077000e+00 -3.471901e-01
1.078000e+00 -3.462543e-01
1.079000e+00 -3.453194e-01
1.080000e+00 -3.443854e-01
1.081000e+00 -3.434523e-01
1.082000e+00 -3.425201e-01
1.083000e+00 -3.415888e-01
1.084000e+00 -3.406584e-01
1.085000e+00 -3.397289e-01
1.086000e+00 -3.388003e-01
1.087000e+00 -3.378727e-01
1.088000e+00 -3.369461e-01
1.089000e+00 -3.360204e-01
1.090000e+00 -3.350956e-01
1.091000e+00 -3.341719e-01
1.092000e+00 -3.332491e-01
1.093000e+00 -3.323273e-01
1.094000e+00 -3.314065e-01
1.095000e+00 -3.304867e-01
1.096000e+00 -3.295679e-01
1.097000e+00 -3.286501e-01
1.098000e+00 -3.277333e-01
1.099000e+00 -3.268176e-01
1.100000e+00 -3.259029e-01
1.101000e+00 -3.249893e-01
1.102000e+00 -3.240767e-01
1.103000e+00 -3.231652e-01
1.104000e+00 -3.222547e-01
1.105000e+00 -3.213453e-01
1.106000e+00 -3.204370e-01
1.107000e+00 -3.195298e-01
1.108000e+00 -3.186237e-01
1.109000e+00 -3.177187e-01
1.110000e+00 -3.168148e-01
1.111000e+00 -3.159121e-01
1.112000e+00 -3.150104e-01
1.113000e+00 -3.141099e-01
1.114000e+00 -3.132106e-01
1.115000e+00 -3.123123e-01
1.116000e+00 -3.114153e-01
1.117000e+00 -3.105194e-01
1.118000e+00 -3.096247e-01
1.119000e+00 -3.087311e-01
1.120000e+00 -3.078388e-01
1.121000e+00 -3.069476e-01
1.122000e+00 -3.060576e-01
1.123000e+00 -3.051689e-01
1.124000e+00 -3.042813e-01
1.125000e+00 -3.033950e-01
1.126000e+00 -3.025099e-01
1.127000e+00 -3.016260e-01
1.128000e+00 -3.007434e-01
1.129000e+00 -2.998620e-01
1.130000e+00 -2.989818e-01
1.131000e+00 -2.981030e-01
1.132000e+00 -2.972254e-01
1.133000e+00 -2.963490e-01
1.134000e+00 -2.954740e-01
1.135000e+00 -2.946002e-01
1.136000e+00 -2.937277e-01
1.137000e+00 -2.928566e-01
1.138000e+00 -2.919867e-01
1.139000e+00 -2.911182e-01
1.140000e+00 -2.902509e-01
1.141000e+00 -2.893850e-01
1.142000e+00 -2.885205e-01
1.143000e+00 -2.876572e-01
1.144000e+00 -2.867954e-01
1.145000e+00 -2.859348e-01
1.146000e+00 -2.850757e-01
1.147000e+00 -2.842179e-01
1.148000e+00 -2.833614e-01
1.149000e+00 -2.825064e-01
1.150000e+00 -2.816527e-01
1.151000e+00 -2.808005e-01
1.152000e+00 -2.799496e-01
1.153000e+00 -2.791001e-01
1.154000e+00 -2.782520e-01
1.155000e+00 -2.774054e-01
1.156000e+00 -2.765602e-01
1.157000e+00 -2.757164e-01
1.158000e+00 -2.748740e-01
1.159000e+00 -2.740331e-01
1.160000e+00 -2.731936e-01
1.161000e+00 -2.723556e-01
1.162000e+00 -2.715191e-01
1.163000e+00 -2.706840e-01
1.164000e+00 -2.698503e-01
1.165000e+00 -2.690182e-01
1.166000e+00 -2.681875e-01
1.167000e+00 -2.673584e-01
1.168000e+00 -2.665307e-01
1.169000e+00 -2.657045e-01
1.170000e+00 -2.648798e-01
1.171000e+00 -2.640567e-01
1.172000e+00 -2.632350e-01
1.173000e+00 -2.624149e-01
1.174000e+00 -2.615963e-01
1.175000e+00 -2.607793e-01
1.176000e+00 -2.599638e-01
1.177000e+00 -2.591498e-01
1.178000e+00 -2.583374e-01
1.179000e+00 -2.575266e-01
1.180000e+00 -2.567173e-01
1.181000e+00 -2.559096e-01
1.182000e+00 -2.551034e-01
1.183000e+00 -2.542989e-01
1.184000e+00 -2.534959e-01
1.185000e+00 -2.526945e-01
1.186000e+00 -2.518948e-01
1.187000e+00 -2.510966e-01
1.188000e+00 -2.503000e-01
1.189000e+00 -2.495051e-01
1.190000e+00 -2.487117e-01
1.191000e+00 -2.479200e-01
1.192000e+00 -2.471299e-01
1.193000e+00 -2.463415e-01
1.194000e+00 -2.455547e-01
1.195000e+00 -2.447695e-01
1.196000e+00 -2.439860e-01
1.197000e+00 -2.432042e-01
1.198000e+00 -2.424240e-01
1.199000e+00 -2.416454e-01
1.200000e+00 -2.408686e-01
1.201000e+00 -2.400934e-01
1.202000e+00 -2.393199e-01
1.203000e+00 -2.385481e-01
1.204000e+00 -2.377780e-01
1.205000e+00 -2.370096e-01
1.206000e+00 -2.362429e-01
1.207000e+00 -2.354779e-01
1.208000e+00 -2.347146e-01
1.209000e+00 -2.339530e-01
1.210000e+00 -2.331932e-01
1.211000e+00 -2.324350e-01
1.212000e+00 -2.316786e-01
1.213000e+00 -2.309240e-01
1.214000e+00 -2.301711e-01
1.215000e+00 -2.294199e-01
1.216000e+00 -2.286705e-01
1.217000e+00 -2.279228e-01
1.218000e+00 -2.271769e-01
1.219000e+00 -2.264328e-01
1.220000e+00 -2.256904e-01
1.221000e+00 -2.249498e-01
1.222000e+00 -2.242110e-01
1.223000e+00 -2.234740e-01
1.224000e+00 -2.227388e-01
1.225000e+00 -2.220053e-01
1.226000e+00 -2.212737e-01
1.227000e+00 -2.205439e-01
1.228000e+00 -2.198158e-01
1.229000e+00 -2.190896e-01
1.230000e+00 -2.183652e-01
1.231000e+00 -2.176426e-01
1.232000e+00 -2.169218e-01
1.233000e+00 -2.162029e-01
1.234000e+00 -2.154858e-01
1.235000e+00 -2.147705e-01
1.236000e+00 -2.140571e-01
1.237000e+00 -2.133455e-01
1.238000e+00 -2.126358e-01
1.239000e+00 -2.119280e-01
1.240000e+00 -2.112220e-01
1.241000e+00 -2.105178e-01
1.242000e+00 -2.098155e-01
1.243000e+00 -2.091151e-01
1.244000e+00 -2.084166e-01
1.245000e+00 -2.077199e-01
1.246000e+00 -2.070252e-01
1.247000e+00 -2.063323e-01
1.248000e+00 -2.056413e-01
1.249000e+00 -2.049522e-01
1.250000e+00 -2.042650e-01
1.251000e+00 -2.035798e-01
1.252000e+00 -2.028964e-01
1.253000e+00 -2.022149e-01
1.254000e+00 -2.015354e-01
1.255000e+00 -2.008577e-01
1.256000e+00 -2.001820e-01
1.257000e+00 -1.995082e-01
1.258000e+00 -1.988364e-01
1.259000e+00 -1.981665e-01
1.260000e+00 -1.974985e-01
1.261000e+00 -1.968325e-01
1.262000e+00 -1.961684e-01
1.263000e+00 -1.955063e-01
1.264000e+00 -1.948461e-01
1.265000e+00 -1.941879e-01
1.266000e+00 -1.935316e-01
1.267000e+00 -1.928773e-01
1.268000e+00 -1.922250e-01
1.269000e+00 -1.915746e-01
1.270000e+00 -1.909262e-01
1.271000e+00 -1.902798e-01
1.272000e+00 -1.896354e-01
1.273000e+00 -1.889929e-01
1.274000e+00 -1.883525e-01
1.275000e+00 -1.877140e-01
1.276000e+00 -1.870776e-01
1.277000e+00 -1.864431e-01
1.278000e+00 -1.858107e-01
1.279000e+00 -1.851802e-01
1.280000e+00 -1.845518e-01
1.281000e+00 -1.839253e-01
1.282000e+00 -1.833009e-01
1.283000e+00 -1.826785e-01
1.284000e+00 -1.820581e-01
1.285000e+00 -1.814398e-01
1.286000e+00 -1.808235e-01
1.287000e+00 -1.802092e-01
1.288000e+00 -1.795969e-01
1.289000e+00 -1.789867e-01
1.290000e+00 -1.783785e-01
1.291000e+00 -1.777724e-01
1.292000e+00 -1.771683e-01
1.293000e+00 -1.765663e-01
1.294000e+00 -1.759663e-01
1.295000e+00 -1.753683e-01
1.296000e+00 -1.747725e-01
1.297000e+00 -1.741787e-01
1.298000e+00 -1.735869e-01
1.299000e+00 -1.729972e-01
1.300000e+00 -1.724096e-01
1.301000e+00 -1.718241e-01
1.302000e+00 -1.712406e-01
1.303000e+00 -1.706592e-01
1.304000e+00 -1.700799e-01
1.305000e+00 -1.695027e-01
1.306000e+00 -1.689276e-01
1.307000e+00 -1.683546e-01
1.308000e+00 -1.677836e-01
1.309000e+00 -1.672148e-01
1.310000e+00 -1.666480e-01
1.311000e+00 -1.660833e-01
1.312000e+00 -1.655208e-01
1.313000e+00 -1.649603e-01
1.314000e+00 -1.644020e-01
1.315000e+00 -1.638458e-01
1.316000e+00 -1.632917e-01
1.317000e+00 -1.627396e-01
1.318000e+00 -1.621898e-01
1.319000e+00 -1.616420e-01
1.320000e+00 -1.610964e-01
1.321000e+00 -1.605528e-01
1.322000e+00 -1.600114e-01
1.323000e+00 -1.594722e-01
1.324000e+00 -1.589350e-01
1.325000e+00 -1.584000e-01
1.326000e+00 -1.578672e-01
1.327000e+00 -1.573364e-01
1.328000e+00 -1.568079e-01
1.329000e+00 -1.562814e-01
1.330000e+00 -1.557571e-01
1.331000e+00 -1.552350e-01
1.332000e+00 -1.547150e-01
1.333000e+00 -1.541971e-01
1.334000e+00 -1.536814e-01
1.335000e+00 -1.531679e-01
1.336000e+00 -1.526565e-01
1.337000e+00 -1.521473e-01
1.338000e+00 -1.516402e-01
1.339000e+00 -1.511353e-01
1.340000e+00 -1.506326e-01
1.341000e+00 -1.501320e-01
1.342000e+00 -1.496336e-01
1.343000e+00 -1.491373e-01
1.344000e+00 -1.486433e-01
1.345000e+00 -1.481514e-01
1.346000e+00 -1.476617e-01
1.347000e+00 -1.471742e-01
1.348000e+00 -1.466888e-01
1.349000e+00 -1.462056e-01
1.350000e+00 -1.457247e-01
1.351000e+00 -1.452459e-01
1.352000e+00 -1.447692e-01
1.353000e+00 -1.442948e-01
1.354000e+00 -1.438226e-01
1.355000e+00 -1.433525e-01
1.356000e+00 -1.428847e-01
1.357000e+00 -1.424190e-01
1.358000e+00 -1.419556e-01
1.359000e+00 -1.414943e-01
1.360000e+00 -1.410352e-01
1.361000e+00 -1.405784e-01
1.362000e+00 -1.401237e-01
1.363000e+00 -1.396713e-01
1.364000e+00 -1.392210e-01
1.365000e+00 -1.387730e-01
1.366000e+00 -1.383271e-01
1.367000e+00 -1.378835e-01
1.368000e+00 -1.374421e-01
1.369000e+00 -1.370029e-01
1.370000e+00 -1.365659e-01
1.371000e+00 -1.361311e-01
1.372000e+00 -1.356985e-01
1.373000e+00 -1.352682e-01
1.374000e+00 -1.348400e-01
1.375000e+00 -1.344141e-01
1.376000e+00 -1.339904e-01
1.377000e+00 -1.335689e-01
1.378000e+00 -1.331497e-01
1.379000e+00 -1.327327e-01
1.380000e+00 -1.323179e-01
1.381000e+00 -1.319053e-01
1.382000e+00 -1.314949e-01
1.383000e+00 -1.310868e-01
1.384000e+00 -1.306809e-01
1.385000e+00 -1.302773e-01
1.386000e+00 -1.298758e-01
1.387000e+00 -1.294766e-01
1.388000e+00 -1.290797e-01
1.389000e+00 -1.286849e-01
1.390000e+00 -1.282924e-01
1.391000e+00 -1.279021e-01
1.392000e+00 -1.275141e-01
1.393000e+00 -1.271283e-01
1.394000e+00 -1.267448e-01
1.395000e+00 -1.263634e-01
1.396000e+00 -1.259844e-01
1.397000e+00 -1.256075e-01
1.398000e+00 -1.252329e-01
1.399000e+00 -1.248605e-01
1.400000e+00 -1.244904e-01
1.401000e+00 -1.241225e-01
1.402000e+00 -1.237569e-01
1.403000e+00 -1.233935e-01
1.404000e+00 -1.230324e-01
1.405000e+00 -1.226734e-01
1.406000e+00 -1.223168e-01
1.407000e+00 -1.219624e-01
1.408000e+00 -1.216102e-01
1.409000e+00 -1.212603e-01
1.410000e+00 -1.209126e-01
1.411000e+00 -1.205672e-01
1.412000e+00 -1.202240e-01
1.413000e+00 -1.198830e-01
1.414000e+00 -1.195443e-01
1.415000e+00 -1.192079e-01
1.416000e+00 -1.188737e-01
1.417000e+00 -1.185418e-01
1.418000e+00 -1.182121e-01
1.419000e+00 -1.178846e-01
1.420000e+00 -1.175594e-01
1.421000e+00 -1.172365e-01
1.422000e+00 -1.169158e-01
1.423000e+00 -1.165973e-01
1.424000e+00 -1.162811e-01
1.425000e+00 -1.159672e-01
1.426000e+00 -1.156555e-01
1.427000e+00 -1.153460e-01
1.428000e+00 -1.150389e-01
1.429000e+00 -1.147339e-01
1.430000e+00 -1.144312e-01
1.431000e+00 -1.141308e-01
1.432000e+00 -1.138326e-01
1.433000e+00 -1.135366e-01
1.434000e+00 -1.132429e-01
1.435000e+00 -1.129515e-01
1.436000e+00 -1.126623e-01
1.437000e+00 -1.123754e-01
1.438000e+00 -1.120907e-01
1.439000e+00 -1.118082e-01
1.440000e+00 -1.115280e-01
1.441000e+00 -1.112501e-01
1.442000e+00 -1.109744e-01
1.443000e+00 -1.107010e-01
1.444000e+00 -1.104298e-01
1.445000e+00 -1.101608e-01
1.446000e+00 -1.098941e-01
1.447000e+00 -1.096297e-01
1.448000e+00 -1.093675e-01
1.449000e+00 -1.091075e-01
1.450000e+00 -1.088498e-01
1.451000e+00 -1.085943e-01
1.452000e+00 -1.083411e-01
1.453000e+00 -1.080902e-01
1.454000e+00 -1.078414e-01
1.455000e+00 -1.075949e-01
1.456000e+00 -1.073507e-01
1.457000e+00 -1.071087e-01
1.458000e+00 -1.068690e-01
1.459000e+00 -1.066314e-01
1.460000e+00 -1.063962e-01
1.461000e+00 -1.061631e-01
1.462000e+00 -1.059324e-01
1.463000e+00 -1.057038e-01
1.464000e+00 -1.054775e-01
1.465000e+00 -1.052534e-01
1.466000e+00 -1.050316e-01
1.467000e+00 -1.048120e-01
1.468000e+00 -1.045946e-01
1.469000e+00 -1.043795e-01
1.470000e+00 -1.041666e-01
1.471000e+00 -1.039560e-01
1.472000e+00 -1.037475e-01
1.473000e+00 -1.035414e-01
1.474000e+00 -1.033374e-01
1.475000e+00 -1.031357e-01
1.476000e+00 -1.029362e-01
1.477000e+00 -1.027389e-01
1.478000e+00 -1.025438e-01
1.479000e+00 -1.023510e-01
1.480000e+00 -1.021604e-01
1.481000e+00 -1.019721e-01
1.482000e+00 -1.017859e-01
1.483000e+00 -1.016020e-01
1.484000e+00 -1.014203e-01
1.485000e+00 -1.012408e-01
1.486000e+00 -1.010636e-01
1.487000e+00 -1.008885e-01
1.488000e+00 -1.007157e-01
1.489000e+00 -1.005451e-01
1.490000e+00 -1.003767e-01
1.491000e+00 -1.002105e-01
1.492000e+00 -1.000466e-01
1.493000e+00 -9.988483e-02
1.494000e+00 -9.972528e-02
1.495000e+00 -9.956795e-02
1.496000e+00 -9.941282e-02
1.497000e+00 -9.925990e-02
1.498000e+00 -9.910919e-02
1.499000e+00 -9.896067e-02
1.500000e+00 -9.881436e-02
1.501000e+00 -9.867026e-02
1.502000e+00 -9.852835e-02
1.503000e+00 -9.838864e-02
1.504000e+00 -9.825112e-02
1.505000e+00 -9.811580e-02
1.506000e+00 -9.798268e-02
1.507000e+00 -9.785174e-02
1.508000e+00 -9.772300e-02
1.509000e+00 -9.759645e-02
1.510000e+00 -9.747208e-02
1.511000e+00 -9.734990e-02
1.512000e+00 -9.722991e-02
1.513000e+00 -9.711209e-02
1.514000e+00 -9.699646e-02
1.515000e+00 -9.688301e-02
1.516000e+00 -9.677174e-02
1.517000e+00 -9.666264e-02
1.518000e+00 -9.655572e-02
1.519000e+00 -9.645097e-02
1.520000e+00 -9.634839e-02
1.521000e+00 -9.624799e-02
1.522000e+00 -9.614975e-02
1.523000e+00 -9.605367e-02
1.524000e+00 -9.595976e-02
1.525000e+00 -9.586801e-02
1.526000e+00 -9.577843e-02
1.527000e+00 -9.569100e-02
1.528000e+00 -9.560573e-02
1.529000e+00 -9.552261e-02
1.530000e+00 -9.544165e-02
1.531000e+00 -9.536284e-02
1.532000e+00 -9.528617e-02
1.533000e+00 -9.521166e-02
1.534000e+00 -9.513929e-02
1.535000e+00 -9.506906e-02
1.536000e+00 -9.500098e-02
1.537000e+00 -9.493503e-02
1.538000e+00 -9.487122e-02
1.539000e+00 -9.480955e-02
1.540000e+00 -9.475001e-02
1.541000e+00 -9.469260e-02
1.542000e+00 -9.463732e-02
1.543000e+00 -9.458416e-02
1.544000e+00 -9.453314e-02
1.545000e+00 -9.448423e-02
1.546000e+00 -9.443744e-02
1.547000e+00 -9.439278e-02
1.548000e+00 -9.435022e-02
1.549000e+00 -9.430978e-02
1.550000e+00 -9.427146e-02
1.551000e+00 -9.423524e-02
1.552000e+00 -9.420113e-02
1.553000e+00 -9.416912e-02
1.554000e+00 -9.413922e-02
1.555000e+00 -9.411141e-02
1.556000e+00 -9.408571e-02
1.557000e+00 -9.406210e-02
1.558000e+00 -9.404058e-02
1.559000e+00 -9.402115e-02
1.560000e+00 -9.400381e-02
1.561000e+00 -9.398856e-02
1.562000e+00 -9.397538e-02
1.563000e+00 -9.396429e-02
1.564000e+00 -9.395528e-02
1.565000e+00 -9.394835e-02
1.566000e+00 -9.394348e-02
1.567000e+00 -9.394069e-02
1.568000e+00 -9.393996e-02
1.569000e+00 -9.394130e-02
1.570000e+00 -9.394471e-02
1.571000e+00 -9.395017e-02
1.572000e+00 -9.395769e-02
1.573000e+00 -9.396727e-02
1.574000e+00 -9.397890e-02
1.575000e+00 -9.399258e-02
1.576000e+00 -9.400830e-02
1.577000e+00 -9.402607e-02
1.578000e+00 -9.404589e-02
1.579000e+00 -9.406774e-02
1.580000e+00 -9.409162e-02
1.581000e+00 -9.411754e-02
1.582000e+00 -9.414549e-02
1.583000e+00 -9.417547e-02
1.584000e+00 -9.420748e-02
1.585000e+00 -9.424150e-02
1.586000e+00 -9.427755e-02
1.587000e+00 -9.431561e-02
1.588000e+00 -9.435569e-02
1.589000e+00 -9.439777e-02
1.590000e+00 -9.444187e-02
1.591000e+00 -9.448796e-02
1.592000e+00 -9.453607e-02
1.593000e+00 -9.458617e-02
1.594000e+00 -9.463826e-02
1.595000e+00 -9.469235e-02
1.596000e+00 -9.474843e-02
1.597000e+00 -9.480650e-02
1.598000e+00 -9.486654e-02
1.599000e+00 -9.492858e-02
1.600000e+00 -9.499258e-02
1.601000e+00 -9.505857e-02
1.602000e+00 -9.512652e-02
1.603000e+00 -9.519645e-02
1.604000e+00 -9.526834e-02
1.605000e+00 -9.534219e-02
1.606000e+00 -9.541800e-02
1.607000e+00 -9.549577e-02
1.608000e+00 -9.557549e-02
1.609000e+00 -9.565715e-02
1.610000e+00 -9.574077e-02
1.611000e+00 -9.582633e-02
1.612000e+00 -9.591383e-02
1.613000e+00 -9.600326e-02
1.614000e+00 -9.609463e-02
1.615000e+00 -9.618793e-02
1.616000e+00 -9.628315e-02
1.617000e+00 -9.638030e-02
1.618000e+00 -9.647937e-02
1.619000e+00 -9.658036e-02
1.620000e+00 -9.668326e-02
1.621000e+00 -9.678807e-02
1.622000e+00 -9.689478e-02
1.623000e+00 -9.700340e-02
1.624000e+00 -9.711392e-02
1.625000e+00 -9.722633e-02
1.626000e+00 -9.734064e-02
1.627000e+00 -9.745684e-02
1.628000e+00 -9.757492e-02
1.629000e+00 -9.769489e-02
1.630000e+00 -9.781673e-02
1.631000e+00 -9.794045e-02
1.632000e+00 -9.806604e-02
1.633000e+00 -9.819350e-02
1.634000e+00 -9.832283e-02
1.635000e+00 -9.845401e-02
1.636000e+00 -9.858705e-02
1.637000e+00 -9.872195e-02
1.638000e+00 -9.885870e-02
1.639000e+00 -9.899729e-02
1.640000e+00 -9.913773e-02
1.641000e+00 -9.928001e-02
1.642000e+00 -9.942412e-02
1.643000e+00 -9.957006e-02
1.644000e+00 -9.971783e-02
1.645000e+00 -9.986743e-02
1.646000e+00 -1.000188e-01
1.647000e+00 -1.001721e-01
1.648000e+00 -1.003271e-01
1.649000e+00 -1.004840e-01
1.650000e+00 -1.006426e-01
1.651000e+00 -1.008031e-01
1.652000e+00 -1.009654e-01
1.653000e+00 -1.011294e-01
1.654000e+00 -1.012953e-01
1.655000e+00 -1.014629e-01
1.656000e+00 -1.016323e-01
1.657000e+00 -1.018035e-01
1.658000e+00 -1.019765e-01
1.659000e+00 -1.021512e-01
1.660000e+00 -1.023277e-01
1.661000e+00 -1.025060e-01
1.662000e+00 -1.026860e-01
1.663000e+00 -1.028678e-01
1.664000e+00 -1.030513e-01
1.665000e+00 -1.032366e-01
1.666000e+00 -1.034237e-01
1.667000e+00 -1.036124e-01
1.668000e+00 -1.038029e-01
1.669000e+00 -1.039951e-01
1.670000e+00 -1.041891e-01
1.671000e+00 -1.043848e-01
1.672000e+00 -1.045822e-01
1.673000e+00 -1.047813e-01
1.674000e+00 -1.049821e-01
1.675000e+00 -1.051846e-01
1.676000e+00 -1.053889e-01
1.677000e+00 -1.055948e-01
1.678000e+00 -1.058024e-01
1.679000e+00 -1.060117e-01
1.680000e+00 -1.062227e-01
1.681000e+00 -1.064354e-01
1.682000e+00 -1.066498e-01
1.683000e+00 -1.068658e-01
1.684000e+00 -1.070835e-01
1.685000e+00 -1.073029e-01
1.686000e+00 -1.075239e-01
1.687000e+00 -1.077466e-01
1.688000e+00 -1.079709e-01
1.689000e+00 -1.081969e-01
1.690000e+00 -1.084245e-01
1.691000e+00 -1.086537e-01
1.692000e+00 -1.088846e-01
1.693000e+00 -1.091172e-01
1.694000e+00 -1.093513e-01
1.695000e+00 -1.095871e-01
1.696000e+00 -1.098245e-01
1.697000e+00 -1.100635e-01
1.698000e+00 -1.103041e-01
1.699000e+00 -1.105463e-01
1.700000e+00 -1.107901e-01
1.701000e+00 -1.110355e-01
1.702000e+00 -1.112825e-01
1.703000e+00 -1.115311e-01
1.704000e+00 -1.117812e-01
1.705000e+00 -1.120330e-01
1.706000e+00 -1.122863e-01
1.707000e+00 -1.125411e-01
1.708000e+00 -1.127976e-01
1.709000e+00 -1.130556e-01
1.710000e+00 -1.133151e-01
1.711000e+00 -1.135762e-01
1.712000e+00 -1.138389e-01
1.713000e+00 -1.141031e-01
1.714000e+00 -1.143688e-01
1.715000e+00 -1.146360e-01
1.716000e+00 -1.149048e-01
1.717000e+00 -1.151751e-01
1.718000e+00 -1.154469e-01
1.719000e+00 -1.157203e-01
1.720000e+00 -1.159951e-01
1.721000e+00 -1.162714e-01
1.722000e+00 -1.165493e-01
1.723000e+00 -1.168286e-01
1.724000e+00 -1.171094e-01
1.725000e+00 -1.173917e-01
1.726000e+00 -1.176755e-01
1.727000e+00 -1.179608e-01
1.728000e+00 -1.182475e-01
1.729000e+00 -1.185357e-01
1.730000e+00 -1.188254e-01
1.731000e+00 -1.191165e-01
1.732000e+00 -1.194091e-01
1.733000e+00 -1.197031e-01
1.734000e+00 -1.199985e-01
1.735000e+00 -1.202954e-01
1.736000e+00 -1.205937e-01
1.737000e+00 -1.208935e-01
1.738000e+00 -1.211946e-01
1.739000e+00 -1.214972e-01
1.740000e+00 -1.218012e-01
1.741000e+00 -1.221066e-01
1.742000e+00 -1.224134e-01
1.743000e+00 -1.227216e-01
1.744000e+00 -1.230312e-01
1.745000e+00 -1.233422e-01
1.746000e+00 -1.236546e-01
1.747000e+00 -1.239683e-01
1.748000e+00 -1.242834e-01
1.749000e+00 -1.245999e-01
1.750000e+00 -1.249178e-01
1.751000e+00 -1.252370e-01
1.752000e+00 -1.255575e-01
1.753000e+00 -1.258794e-01
1.754000e+00 -1.262027e-01
1.755000e+00 -1.265273e-01
1.756000e+00 -1.268532e-01
1.757000e+00 -1.271804e-01
1.758000e+00 -1.275090e-01
1.759000e+00 -1.278389e-01
1.760000e+00 -1.281701e-01
1.761000e+00 -1.285026e-01
1.762000e+00 -1.288364e-01
1.763000e+00 -1.291715e-01
1.764000e+00 -1.295079e-01
1.765000e+00 -1.298456e-01
1.766000e+00 -1.301846e-01
1.767000e+00 -1.305248e-01
1.768000e+00 -1.308663e-01
1.769000e+00 -1.312091e-01
1.770000e+00 -1.315531e-01
1.771000e+00 -1.318984e-01
1.772000e+00 -1.322450e-01
1.773000e+00 -1.325928e-01
1.774000e+00 -1.329418e-01
1.775000e+00 -1.332921e-01
1.776000e+00 -1.336436e-01
1.777000e+00 -1.339963e-01
1.778000e+00 -1.343502e-01
1.779000e+00 -1.347054e-01
1.780000e+00 -1.350617e-01
1.781000e+00 -1.354193e-01
1.782000e+00 -1.357781e-01
1.783000e+00 -1.361380e-01
1.784000e+00 -1.364992e-01
1.785000e+00 -1.368615e-01
1.786000e+00 -1.372250e-01
1.787000e+00 -1.375897e-01
1.788000e+00 -1.379555e-01
1.789000e+00 -1.383225e-01
1.790000e+00 -1.386906e-01
1.791000e+00 -1.390600e-01
1.792000e+00 -1.394304e-01
1.793000e+00 -1.398020e-01
1.794000e+00 -1.401747e-01
1.795000e+00 -1.405486e-01
1.796000e+00 -1.409236e-01
1.797000e+00 -1.412996e-01
1.798000e+00 -1.416769e-01
1.799000e+00 -1.420552e-01
1.800000e+00 -1.424346e-01
1.801000e+00 -1.428151e-01
1.802000e+00 -1.431967e-01
1.803000e+00 -1.435794e-01
1.804000e+00 -1.439631e-01
1.805000e+00 -1.443480e-01
1.806000e+00 -1.447339e-01
1.807000e+00 -1.451209e-01
1.808000e+00 -1.455089e-01
1.809000e+00 -1.458980e-01
1.810000e+00 -1.462881e-01
1.811000e+00 -1.466793e-01
1.812000e+00 -1.470715e-01
1.813000e+00 -1.474647e-01
1.814000e+00 -1.478590e-01
1.815000e+00 -1.482543e-01
1.816000e+00 -1.486506e-01
1.817000e+00 -1.490479e-01
1.818000e+00 -1.494462e-01
1.819000e+00 -1.498455e-01
1.820000e+00 -1.502457e-01
1.821000e+00 -1.506470e-01
1.822000e+00 -1.510493e-01
1.823000e+00 -1.514525e-01
1.824000e+00 -1.518567e-01
1.825000e+00 -1.522619e-01
1.826000e+00 -1.526680e-01
1.827000e+00 -1.530751e-01
1.828000e+00 -1.534831e-01
1.829000e+00 -1.538920e-01
1.830000e+00 -1.543019e-01
1.831000e+00 -1.547128e-01
1.832000e+00 -1.551245e-01
1.833000e+00 -1.555372e-01
1.834000e+00 -1.559507e-01
1.835000e+00 -1.563652e-01
1.836000e+00 -1.567806e-01
1.837000e+00 -1.571969e-01
1.838000e+00 -1.576141e-01
1.839000e+00 -1.580321e-01
1.840000e+00 -1.584510e-01
1.841000e+00 -1.588708e-01
1.842000e+00 -1.592915e-01
1.843000e+00 -1.597130e-01
1.844000e+00 -1.601354e-01
1.845000e+00 -1.605586e-01
1.846000e+00 -1.609827e-01
1.847000e+00 -1.614076e-01
1.848000e+00 -1.618334e-01
1.849000e+00 -1.622600e-01
1.850000e+00 -1.626873e-01
1.851000e+00 -1.631156e-01
1.852000e+00 -1.635446e-01
1.853000e+00 -1.639744e-01
1.854000e+00 -1.644050e-01
1.855000e+00 -1.648364e-01
1.856000e+00 -1.652686e-01
1.857000e+00 -1.657016e-01
1.858000e+00 -1.661353e-01
1.859000e+00 -1.665698e-01
1.860000e+00 -1.670051e-01
1.861000e+00 -1.674411e-01
1.862000e+00 -1.678779e-01
1.863000e+00 -1.683155e-01
1.864000e+00 -1.687537e-01
1.865000e+00 -1.691927e-01
1.866000e+00 -1.696324e-01
1.867000e+00 -1.700729e-01
1.868000e+00 -1.705141e-01
1.869000e+00 -1.709559e-01
1.870000e+00 -1.713985e-01
1.871000e+00 -1.718418e-01
1.872000e+00 -1.722857e-01
1.873000e+00 -1.727304e-01
1.874000e+00 -1.731757e-01
1.875000e+00 -1.736217e-01
1.876000e+00 -1.740684e-01
1.877000e+00 -1.745157e-01
1.878000e+00 -1.749637e-01
1.879000e+00 -1.754124e-01
1.880000e+00 -1.758616e-01
1.881000e+00 -1.763116e-01
1.882000e+00 -1.767621e-01
1.883000e+00 -1.772133e-01
1.884000e+00 -1.776651e-01
1.885000e+00 -1.781175e-01
1.886000e+00 -1.785705e-01
1.887000e+00 -1.790242e-01
1.888000e+00 -1.794784e-01
1.889000e+00 -1.799332e-01
1.890000e+00 -1.803886e-01
1.891000e+00 -1.808446e-01
1.892000e+00 -1.813011e-01
1.893000e+00 -1.817582e-01
1.894000e+00 -1.822159e-01
1.895000e+00 -1.826742e-01
1.896000e+00 -1.831329e-01
1.897000e+00 -1.835923e-01
1.898000e+00 -1.840521e-01
1.899000e+00 -1.845125e-01
1.900000e+00 -1.849734e-01
1.901000e+00 -1.854348e-01
1.902000e+00 -1.858968e-01
1.903000e+00 -1.863592e-01
1.904000e+00 -1.868222e-01
1.905000e+00 -1.872856e-01
1.906000e+00 -1.877496e-01
1.907000e+00 -1.882140e-01
1.908000e+00 -1.886789e-01
1.909000e+00 -1.891442e-01
1.910000e+00 -1.896101e-01
1.911000e+00 -1.900763e-01
1.912000e+00 -1.905431e-01
1.913000e+00 -1.910103e-01
1.914000e+00 -1.914779e-01
1.915000e+00 -1.919459e-01
1.916000e+00 -1.924144e-01
1.917000e+00 -1.928833e-01
1.918000e+00 -1.933526e-01
1.919000e+00 -1.938223e-01
1.920000e+00 -1.942925e-01
1.921000e+00 -1.947630e-01
1.922000e+00 -1.952339e-01
1.923000e+00 -1.957052e-01
1.924000e+00 -1.961769e-01
1.925000e+00 -1.966489e-01
1.926000e+00 -1.971214e-01
1.927000e+00 -1.975941e-01
1.928000e+00 -1.980673e-01
1.929000e+00 -1.985408e-01
1.930000e+00 -1.990146e-01
1.931000e+00 -1.994887e-01
1.932000e+00 -1.999632e-01
1.933000e+00 -2.004380e-01
1.934000e+00 -2.009132e-01
1.935000e+00 -2.013886e-01
1.936000e+00 -2.018643e-01
1.937000e+00 -2.023404e-01
1.938000e+00 -2.028167e-01
1.939000e+00 -2.032933e-01
1.940000e+00 -2.037702e-01
1.941000e+00 -2.042474e-01
1.942000e+00 -2.047249e-01
1.943000e+00 -2.052026e-01
1.944000e+00 -2.056805e-01
1.945000e+00 -2.061588e-01
1.946000e+00 -2.066372e-01
1.947000e+00 -2.071159e-01
1.948000e+00 -2.075948e-01
1.949000e+00 -2.080740e-01
1.950000e+00 -2.085533e-01
1.951000e+00 -2.090329e-01
1.952000e+00 -2.095127e-01
1.953000e+00 -2.099927e-01
1.954000e+00 -2.104729e-01
1.955000e+00 -2.109532e-01
1.956000e+00 -2.114338e-01
1.957000e+00 -2.119145e-01
1.958000e+00 -2.123954e-01
1.959000e+00 -2.128765e-01
1.960000e+00 -2.133577e-01
1.961000e+00 -2.138391e-01
1.962000e+00 -2.143206e-01
1.963000e+00 -2.148022e-01
1.964000e+00 -2.152840e-01
1.965000e+00 -2.157659e-01
1.966000e+00 -2.162479e-01
1.967000e+00 -2.167301e-01
1.968000e+00 -2.172123e-01
1.969000e+00 -2.176947e-01
1.970000e+00 -2.181771e-01
1.971000e+00 -2.186597e-01
1.972000e+00 -2.191423e-01
1.973000e+00 -2.196250e-01
1.974000e+00 -2.201077e-01
1.975000e+00 -2.205905e-01
1.976000e+00 -2.210734e-01
1.977000e+00 -2.215564e-01
1.978000e+00 -2.220394e-01
1.979000e+00 -2.225224e-01
1.980000e+00 -2.230054e-01
1.981000e+00 -2.234885e-01
1.982000e+00 -2.239716e-01
1.983000e+00 -2.244547e-01
1.984000e+00 -2.249378e-01
1.985000e+00 -2.254210e-01
1.986000e+00 -2.259041e-01
1.987000e+00 -2.263872e-01
1.988000e+00 -2.268703e-01
1.989000e+00 -2.273534e-01
1.990000e+00 -2.278364e-01
1.991000e+00 -2.283194e-01
1.992000e+00 -2.288024e-01
1.993000e+00 -2.292853e-01
1.994000e+00 -2.297681e-01
1.995000e+00 -2.302509e-01
1.996000e+00 -2.307337e-01
1.997000e+00 -2.312163e-01
1.998000e+00 -2.316989e-01
1.999000e+00 -2.321814e-01
2.000000e+00 -2.326638e-01
2.001000e+00 -2.331461e-01
2.002000e+00 -2.336284e-01
2.003000e+00 -2.341104e-01
2.004000e+00 -2.345924e-01
2.005000e+00 -2.350743e-01
2.006000e+00 -2.355560e-01
2.007000e+00 -2.360376e-01
2.008000e+00 -2.365191e-01
2.009000e+00 -2.370004e-01
2.010000e+00 -2.374815e-01
2.011000e+00 -2.379625e-01
2.012000e+00 -2.384433e-01
2.013000e+00 -2.389240e-01
2.014000e+00 -2.394045e-01
2.015000e+00 -2.398848e-01
2.016000e+00 -2.403649e-01
2.017000e+00 -2.408448e-01
2.018000e+00 -2.413245e-01
2.019000e+00 -2.418040e-01
2.020000e+00 -2.422833e-01
2.021000e+00 -2.427623e-01
2.022000e+00 -2.432411e-01
2.023000e+00 -2.437197e-01
2.024000e+00 -2.441981e-01
2.025000e+00 -2.446762e-01
2.026000e+00 -2.451541e-01
2.027000e+00 -2.456316e-01
2.028000e+00 -2.461090e-01
2.029000e+00 -2.465860e-01
2.030000e+00 -2.470628e-01
2.031000e+00 -2.475393e-01
2.032000e+00 -2.480155e-01
2.033000e+00 -2.484915e-01
2.034000e+00 -2.489671e-01
2.035000e+00 -2.494424e-01
2.036000e+00 -2.499174e-01
2.037000e+00 -2.503920e-01
2.038000e+00 -2.508664e-01
2.039000e+00 -2.513404e-01
2.040000e+00 -2.518141e-01
2.041000e+00 -2.522874e-01
2.042000e+00 -2.527604e-01
2.043000e+00 -2.532330e-01
2.044000e+00 -2.537052e-01
2.045000e+00 -2.541771e-01
2.046000e+00 -2.546486e-01
2.047000e+00 -2.551197e-01
2.048000e+00 -2.555905e-01
2.049000e+00 -2.560608e-01
2.050000e+00 -2.565308e-01
2.051000e+00 -2.570003e-01
2.052000e+00 -2.574694e-01
2.053000e+00 -2.579381e-01
2.054000e+00 -2.584064e-01
2.055000e+00 -2.588742e-01
2.056000e+00 -2.593417e-01
2.057000e+00 -2.598086e-01
2.058000e+00 -2.602751e-01
2.059000e+00 -2.607412e-01
2.060000e+00 -2.612068e-01
2.061000e+00 -2.616719e-01
2.062000e+00 -2.621366e-01
2.063000e+00 -2.626008e-01
2.064000e+00 -2.630644e-01
2.065000e+00 -2.635276e-01
2.066000e+00 -2.639903e-01
2.067000e+00 -2.644525e-01
2.068000e+00 -2.649142e-01
2.069000e+00 -2.653754e-01
2.070000e+00 -2.658360e-01
2.071000e+00 -2.662961e-01
2.072000e+00 -2.667557e-01
2.073000e+00 -2.672148e-01
2.074000e+00 -2.676732e-01
2.075000e+00 -2.681312e-01
2.076000e+00 -2.685886e-01
2.077000e+00 -2.690454e-01
2.078000e+00 -2.695016e-01
2.079000e+00 -2.699573e-01
2.080000e+00 -2.704124e-01
2.081000e+00 -2.708668e-01
2.082000e+00 -2.713207e-01
2.083000e+00 -2.717740e-01
2.084000e+00 -2.722267e-01
2.085000e+00 -2.726788e-01
2.086000e+00 -2.731302e-01
2.087000e+00 -2.735811e-01
2.088000e+00 -2.740312e-01
2.089000e+00 -2.744808e-01
2.090000e+00 -2.749297e-01
2.091000e+00 -2.753780e-01
2.092000e+00 -2.758256e-01
2.093000e+00 -2.762725e-01
2.094000e+00 -2.767188e-01
2.095000e+00 -2.771644e-01
2.096000e+00 -2.776093e-01
2.097000e+00 -2.780535e-01
2.098000e+00 -2.784971e-01
2.099000e+00 -2.789399e-01
2.100000e+00 -2.793821e-01
2.101000e+00 -2.798235e-01
2.102000e+00 -2.802642e-01
2.103000e+00 -2.807042e-01
2.104000e+00 -2.811435e-01
2.105000e+00 -2.815820e-01
2.106000e+00 -2.820198e-01
2.107000e+00 -2.824568e-01
2.108000e+00 -2.828931e-01
2.109000e+00 -2.833286e-01
2.110000e+00 -2.837634e-01
2.111000e+00 -2.841974e-01
2.112000e+00 -2.846306e-01
2.113000e+00 -2.850631e-01
2.114000e+00 -2.854947e-01
2.115000e+00 -2.859256e-01
2.116000e+00 -2.863557e-01
2.117000e+00 -2.867849e-01
2.118000e+00 -2.872134e-01
2.119000e+00 -2.876410e-01
2.120000e+00 -2.880678e-01
2.121000e+00 -2.884938e-01
2.122000e+00 -2.889189e-01
2.123000e+00 -2.893432e-01
2.124000e+00 -2.897667e-01
2.125000e+00 -2.901893e-01
2.126000e+00 -2.906111e-01
2.127000e+00 -2.910319e-01
2.128000e+00 -2.914520e-01
2.129000e+00 -2.918711e-01
2.130000e+00 -2.922894e-01
2.131000e+00 -2.927067e-01
2.132000e+00 -2.931232e-01
2.133000e+00 -2.935388e-01
2.134000e+00 -2.939535e-01
2.135000e+00 -2.943672e-01
2.136000e+00 -2.947801e-01
2.137000e+00 -2.951920e-01
2.138000e+00 -2.956030e-01
2.139000e+00 -2.960131e-01
2.140000e+00 -2.964222e-01
2.141000e+00 -2.968304e-01
2.142000e+00 -2.972376e-01
2.143000e+00 -2.976439e-01
2.144000e+00 -2.980492e-01
2.145000e+00 -2.984535e-01
2.146000e+00 -2.988569e-01
2.147000e+00 -2.992593e-01
2.148000e+00 -2.996607e-01
2.149000e+00 -3.000611e-01
2.150000e+00 -3.004606e-01
2.151000e+00 -3.008590e-01
2.152000e+00 -3.012564e-01
2.153000e+00 -3.016528e-01
2.154000e+00 -3.020481e-01
2.155000e+00 -3.024425e-01
2.156000e+00 -3.028358e-01
2.157000e+00 -3.032281e-01
2.158000e+00 -3.036193e-01
2.159000e+00 -3.040095e-01
2.160000e+00 -3.043987e-01
2.161000e+00 -3.047868e-01
2.162000e+00 -3.051738e-01
2.163000e+00 -3.055597e-01
2.164000e+00 -3.059446e-01
2.165000e+00 -3.063284e-01
2.166000e+00 -3.067111e-01
2.167000e+00 -3.070927e-01
2.168000e+00 -3.074732e-01
2.169000e+00 -3.078526e-01
2.170000e+00 -3.082309e-01
2.171000e+00 -3.086081e-01
2.172000e+00 -3.089841e-01
2.173000e+00 -3.093591e-01
2.174000e+00 -3.097329e-01
2.175000e+00 -3.101055e-01
2.176000e+00 -3.104770e-01
2.177000e+00 -3.108474e-01
2.178000e+00 -3.112166e-01
2.179000e+00 -3.115847e-01
2.180000e+00 -3.119516e-01
2.181000e+00 -3.123173e-01
2.182000e+00 -3.126819e-01
2.183000e+00 -3.130452e-01
2.184000e+00 -3.134074e-01
2.185000e+00 -3.137684e-01
2.186000e+00 -3.141282e-01
2.187000e+00 -3.144868e-01
2.188000e+00 -3.148442e-01
2.189000e+00 -3.152003e-01
2.190000e+00 -3.155553e-01
2.191000e+00 -3.159090e-01
2.192000e+00 -3.162615e-01
2.193000e+00 -3.166127e-01
2.194000e+00 -3.169627e-01
2.195000e+00 -3.173115e-01
2.196000e+00 -3.176590e-01
2.197000e+00 -3.180053e-01
2.198000e+00 -3.183503e-01
2.199000e+00 -3.186940e-01
2.200000e+00 -3.190364e-01
2.201000e+00 -3.193776e-01
2.202000e+00 -3.197175e-01
2.203000e+00 -3.200561e-01
2.204000e+00 -3.203934e-01
2.205000e+00 -3.207294e-01
2.206000e+00 -3.210641e-01
2.207000e+00 -3.213975e-01
2.208000e+00 -3.217295e-01
2.209000e+00 -3.220603e-01
2.210000e+00 -3.223897e-01
2.211000e+00 -3.227178e-01
2.212000e+00 -3.230446e-01
2.213000e+00 -3.233700e-01
2.214000e+00 -3.236940e-01
2.215000e+00 -3.240167e-01
2.216000e+00 -3.243381e-01
2.217000e+00 -3.246581e-01
2.218000e+00 -3.249767e-01
2.219000e+00 -3.252939e-01
2.220000e+00 -3.256098e-01
2.221000e+00 -3.259243e-01
2.222000e+00 -3.262374e-01
2.223000e+00 -3.265491e-01
2.224000e+00 -3.268594e-01
2.225000e+00 -3.271683e-01
2.226000e+00 -3.274758e-01
2.227000e+00 -3.277819e-01
2.228000e+00 -3.280865e-01
2.229000e+00 -3.283897e-01
2.230000e+00 -3.286915e-01
2.231000e+00 -3.289919e-01
2.232000e+00 -3.292908e-01
2.233000e+00 -3.295883e-01
2.234000e+00 -3.298843e-01
2.235000e+00 -3.301789e-01
2.236000e+00 -3.304720e-01
2.237000e+00 -3.307636e-01
2.238000e+00 -3.310538e-01
2.239000e+00 -3.313425e-01
2.240000e+00 -3.316297e-01
2.241000e+00 -3.319154e-01
2.242000e+00 -3.321997e-01
2.243000e+00 -3.324824e-01
2.244000e+00 -3.327637e-01
2.245000e+00 -3.330434e-01
2.246000e+00 -3.333216e-01
2.247000e+00 -3.335984e-01
2.248000e+00 -3.338735e-01
2.249000e+00 -3.341472e-01
2.250000e+00 -3.344194e-01
2.251000e+00 -3.346900e-01
2.252000e+00 -3.349590e-01
2.253000e+00 -3.352265e-01
2.254000e+00 -3.354925e-01
2.255000e+00 -3.357569e-01
2.256000e+00 -3.360198e-01
2.257000e+00 -3.362811e-01
2.258000e+00 -3.365408e-01
2.259000e+00 -3.367989e-01
2.260000e+00 -3.370555e-01
2.261000e+00 -3.373105e-01
2.262000e+00 -3.375639e-01
2.263000e+00 -3.378157e-01
2.264000e+00 -3.380659e-01
2.265000e+00 -3.383145e-01
2.266000e+00 -3.385615e-01
2.267000e+00 -3.388069e-01
2.268000e+00 -3.390507e-01
2.269000e+00 -3.392928e-01
2.270000e+00 -3.395333e-01
2.271000e+00 -3.397722e-01
2.272000e+00 -3.400095e-01
2.273000e+00 -3.402451e-01
2.274000e+00 -3.404791e-01
2.275000e+00 -3.407114e-01
2.276000e+00 -3.409420e-01
2.277000e+00 -3.411711e-01
2.278000e+00 -3.413984e-01
2.279000e+00 -3.416241e-01
2.280000e+00 -3.418481e-01
2.281000e+00 -3.420704e-01
2.282000e+00 -3.422911e-01
2.283000e+00 -3.425100e-01
2.284000e+00 -3.427273e-01
2.285000e+00 -3.429429e-01
2.286000e+00 -3.431568e-01
2.287000e+00 -3.433689e-01
2.288000e+00 -3.435794e-01
2.289000e+00 -3.437881e-01
2.290000e+00 -3.439952e-01
2.291000e+00 -3.442005e-01
2.292000e+00 -3.444041e-01
2.293000e+00 -3.446059e-01
2.294000e+00 -3.448060e-01
2.295000e+00 -3.450044e-01
2.296000e+00 -3.452010e-01
2.297000e+00 -3.453959e-01
2.298000e+00 -3.455891e-01
2.299000e+00 -3.457804e-01
2.300000e+00 -3.459700e-01
2.301000e+00 -3.461579e-01
2.302000e+00 -3.463440e-01
2.303000e+00 -3.465283e-01
2.304000e+00 -3.467108e-01
2.305000e+00 -3.468915e-01
2.306000e+00 -3.470705e-01
2.307000e+00 -3.472476e-01
2.308000e+00 -3.474230e-01
2.309000e+00 -3.475966e-01
2.310000e+00 -3.477683e-01
2.311000e+00 -3.479383e-01
2.312000e+00 -3.481064e-01
2.313000e+00 -3.482727e-01
2.314000e+00 -3.484372e-01
2.315000e+00 -3.485999e-01
2.316000e+00 -3.487607e-01
2.317000e+00 -3.489197e-01
2.318000e+00 -3.490769e-01
2.319000e+00 -3.492322e-01
2.320000e+00 -3.493857e-01
2.321000e+00 -3.495373e-01
2.322000e+00 -3.496871e-01
2.323000e+00 -3.498350e-01
2.324000e+00 -3.499810e-01
2.325000e+00 -3.501252e-01
2.326000e+00 -3.502675e-01
2.327000e+00 -3.504080e-01
2.328000e+00 -3.505465e-01
2.329000e+00 -3.506832e-01
2.330000e+00 -3.508180e-01
2.331000e+00 -3.509509e-01
2.332000e+00 -3.510819e-01
2.333000e+00 -3.512110e-01
2.334000e+00 -3.513382e-01
2.335000e+00 -3.514635e-01
2.336000e+00 -3.515868e-01
2.337000e+00 -3.517083e-01
2.338000e+00 -3.518279e-01
2.339000e+00 -3.519455e-01
2.340000e+00 -3.520612e-01
2.341000e+00 -3.521749e-01
2.342000e+00 -3.522868e-01
2.343000e+00 -3.523967e-01
2.344000e+00 -3.525046e-01
2.345000e+00 -3.526106e-01
2.346000e+00 -3.527147e-01
2.347000e+00 -3.528168e-01
2.348000e+00 -3.529169e-01
2.349000e+00 -3.530151e-01
2.350000e+00 -3.531113e-01
2.351000e+00 -3.532056e-01
2.352000e+00 -3.532978e-01
2.353000e+00 -3.533881e-01
2.354000e+00 -3.534765e-01
2.355000e+00 -3.535628e-01
2.356000e+00 -3.536471e-01
2.357000e+00 -3.537295e-01
2.358000e+00 -3.538099e-01
2.359000e+00 -3.538882e-01
2.360000e+00 -3.539646e-01
2.361000e+00 -3.540390e-01
2.362000e+00 -3.541113e-01
2.363000e+00 -3.541817e-01
2.364000e+00 -3.542500e-01
2.365000e+00 -3.543163e-01
2.366000e+00 -3.543806e-01
2.367000e+00 -3.544428e-01
2.368000e+00 -3.545031e-01
2.369000e+00 -3.545613e-01
2.370000e+00 -3.546174e-01
2.371000e+00 -3.546715e-01
2.372000e+00 -3.547236e-01
2.373000e+00 -3.547736e-01
2.374000e+00 -3.548216e-01
2.375000e+00 -3.548675e-01
2.376000e+00 -3.549114e-01
2.377000e+00 -3.549532e-01
2.378000e+00 -3.549929e-01
2.379000e+00 -3.550306e-01
2.380000e+00 -3.550662e-01
2.381000e+00 -3.550997e-01
2.382000e+00 -3.551312e-01
2.383000e+00 -3.551605e-01
2.384000e+00 -3.551878e-01
2.385000e+00 -3.552130e-01
2.386000e+00 -3.552361e-01
2.387000e+00 -3.552571e-01
2.388000e+00 -3.552760e-01
2.389000e+00 -3.552928e-01
2.390000e+00 -3.553075e-01
2.391000e+00 -3.553201e-01
2.392000e+00 -3.553306e-01
2.393000e+00 -3.553390e-01
2.394000e+00 -3.553453e-01
2.395000e+00 -3.553494e-01
2.396000e+00 -3.553514e-01
2.397000e+00 -3.553513e-01
2.398000e+00 -3.553491e-01
2.399000e+00 -3.553447e-01
2.400000e+00 -3.553382e-01
2.401000e+00 -3.553296e-01
2.402000e+00 -3.553188e-01
2.403000e+00 -3.553058e-01
2.404000e+00 -3.552908e-01
2.405000e+00 -3.552735e-01
2.406000e+00 -3.552542e-01
2.407000e+00 -3.552326e-01
2.408000e+00 -3.552089e-01
2.409000e+00 -3.551831e-01
2.410000e+00 -3.551551e-01
2.411000e+00 -3.551249e-01
2.412000e+00 -3.550925e-01
2.413000e+00 -3.550580e-01
2.414000e+00 -3.550213e-01
2.415000e+00 -3.549824e-01
2.416000e+00 -3.549413e-01
2.417000e+00 -3.548981e-01
2.418000e+00 -3.548526e-01
2.419000e+00 -3.548050e-01
2.420000e+00 -3.547552e-01
2.421000e+00 -3.547032e-01
2.422000e+00 -3.546489e-01
2.423000e+00 -3.545925e-01
2.424000e+00 -3.545339e-01
2.425000e+00 -3.544731e-01
2.426000e+00 -3.544100e-01
2.427000e+00 -3.543448e-01
2.428000e+00 -3.542773e-01
2.429000e+00 -3.542076e-01
2.430000e+00 -3.541357e-01
2.431000e+00 -3.540616e-01
2.432000e+00 -3.539852e-01
2.433000e+00 -3.539066e-01
2.434000e+00 -3.538258e-01
2.435000e+00 -3.537428e-01
2.436000e+00 -3.536575e-01
2.437000e+00 -3.535700e-01
2.438000e+00 -3.534802e-01
2.439000e+00 -3.533882e-01
2.440000e+00 -3.532940e-01
2.441000e+00 -3.531975e-01
2.442000e+00 -3.530987e-01
2.443000e+00 -3.529977e-01
2.444000e+00 -3.528945e-01
2.445000e+00 -3.527890e-01
2.446000e+00 -3.526812e-01
2.447000e+00 -3.525712e-01
2.448000e+00 -3.524589e-01
2.449000e+00 -3.523443e-01
2.450000e+00 -3.522275e-01
2.451000e+00 -3.521083e-01
2.452000e+00 -3.519870e-01
2.453000e+00 -3.518633e-01
2.454000e+00 -3.517374e-01
2.455000e+00 -3.516092e-01
2.456000e+00 -3.514787e-01
2.457000e+00 -3.513459e-01
2.458000e+00 -3.512108e-01
2.459000e+00 -3.510735e-01
2.460000e+00 -3.509338e-01
2.461000e+00 -3.507919e-01
2.462000e+00 -3.506476e-01
2.463000e+00 -3.505011e-01
2.464000e+00 -3.503522e-01
2.465000e+00 -3.502011e-01
2.466000e+00 -3.500477e-01
2.467000e+00 -3.498919e-01
2.468000e+00 -3.497338e-01
2.469000e+00 -3.495735e-01
2.470000e+00 -3.494108e-01
2.471000e+00 -3.492458e-01
2.472000e+00 -3.490785e-01
2.473000e+00 -3.489089e-01
2.474000e+00 -3.487369e-01
2.475000e+00 -3.485626e-01
2.476000e+00 -3.483860e-01
2.477000e+00 -3.482071e-01
2.478000e+00 -3.480259e-01
2.479000e+00 -3.478423e-01
2.480000e+00 -3.476564e-01
2.481000e+00 -3.474681e-01
2.482000e+00 -3.472776e-01
2.483000e+00 -3.470846e-01
2.484000e+00 -3.468894e-01
2.485000e+00 -3.466918e-01
2.486000e+00 -3.464919e-01
2.487000e+00 -3.462896e-01
2.488000e+00 -3.460850e-01
2.489000e+00 -3.458780e-01
2.490000e+00 -3.456687e-01
2.491000e+00 -3.454570e-01
2.492000e+00 -3.452430e-01
2.493000e+00 -3.450266e-01
2.494000e+00 -3.448079e-01
2.495000e+00 -3.445868e-01
2.496000e+00 -3.443633e-01
2.497000e+00 -3.441375e-01
2.498000e+00 -3.439094e-01
2.499000e+00 -3.436788e-01
2.500000e+00 -3.434459e-01
2.501000e+00 -3.432107e-01
2.502000e+00 -3.429730e-01
2.503000e+00 -3.427330e-01
2.504000e+00 -3.424907e-01
2.505000e+00 -3.422459e-01
2.506000e+00 -3.419988e-01
2.507000e+00 -3.417493e-01
2.508000e+00 -3.414975e-01
2.509000e+00 -3.412432e-01
2.510000e+00 -3.409866e-01
2.511000e+00 -3.407276e-01
2.512000e+00 -3.404662e-01
2.513000e+00 -3.402024e-01
2.514000e+00 -3.399363e-01
2.515000e+00 -3.396678e-01
2.516000e+00 -3.393968e-01
2.517000e+00 -3.391235e-01
2.518000e+00 -3.388478e-01
2.519000e+00 -3.385697e-01
2.520000e+00 -3.382893e-01
2.521000e+00 -3.380064e-01
2.522000e+00 -3.377211e-01
2.523000e+00 -3.374335e-01
2.524000e+00 -3.371434e-01
2.525000e+00 -3.368510e-01
2.526000e+00 -3.365561e-01
2.527000e+00 -3.362589e-01
2.528000e+00 -3.359592e-01
2.529000e+00 -3.356572e-01
2.530000e+00 -3.353527e-01
2.531000e+00 -3.350459e-01
2.532000e+00 -3.347366e-01
2.533000e+00 -3.344249e-01
2.534000e+00 -3.341109e-01
2.535000e+00 -3.337944e-01
2.536000e+00 -3.334755e-01
2.537000e+00 -3.331542e-01
2.538000e+00 -3.328305e-01
2.539000e+00 -3.325044e-01
2.540000e+00 -3.321759e-01
2.541000e+00 -3.318449e-01
2.542000e+00 -3.315116e-01
2.543000e+00 -3.311758e-01
2.544000e+00 -3.308377e-01
2.545000e+00 -3.304971e-01
2.546000e+00 -3.301541e-01
2.547000e+00 -3.298086e-01
2.548000e+00 -3.294608e-01
2.549000e+00 -3.291105e-01
2.550000e+00 -3.287579e-01
2.551000e+00 -3.284028e-01
2.552000e+00 -3.280453e-01
2.553000e+00 -3.276853e-01
2.554000e+00 -3.273230e-01
2.555000e+00 -3.269582e-01
2.556000e+00 -3.265910e-01
2.557000e+00 -3.262214e-01
2.558000e+00 -3.258493e-01
2.559000e+00 -3.254749e-01
2.560000e+00 -3.250980e-01
2.561000e+00 -3.247186e-01
2.562000e+00 -3.243369e-01
2.563000e+00 -3.239527e-01
2.564000e+00 -3.235661e-01
2.565000e+00 -3.231771e-01
2.566000e+00 -3.227857e-01
2.567000e+00 -3.223918e-01
2.568000e+00 -3.219955e-01
2.569000e+00 -3.215968e-01
2.570000e+00 -3.211956e-01
2.571000e+00 -3.207920e-01
2.572000e+00 -3.203860e-01
2.573000e+00 -3.199776e-01
2.574000e+00 -3.195667e-01
2.575000e+00 -3.191534e-01
2.576000e+00 -3.187377e-01
2.577000e+00 -3.183195e-01
2.578000e+00 -3.178989e-01
2.579000e+00 -3.174759e-01
2.580000e+00 -3.170505e-01
2.581000e+00 -3.166226e-01
2.582000e+00 -3.161923e-01
2.583000e+00 -3.157595e-01
2.584000e+00 -3.153244e-01
2.585000e+00 -3.148868e-01
2.586000e+00 -3.144467e-01
2.587000e+00 -3.140043e-01
2.588000e+00 -3.135594e-01
2.589000e+00 -3.131121e-01
2.590000e+00 -3.126623e-01
2.591000e+00 -3.122101e-01
2.592000e+00 -3.117555e-01
2.593000e+00 -3.112985e-01
2.594000e+00 -3.108390e-01
2.595000e+00 -3.103771e-01
2.596000e+00 -3.099128e-01
2.597000e+00 -3.094460e-01
2.598000e+00 -3.089768e-01
2.599000e+00 -3.085052e-01
2.600000e+00 -3.080311e-01
2.601000e+00 -3.075547e-01
2.602000e+00 -3.070758e-01
2.603000e+00 -3.065944e-01
2.604000e+00 -3.061107e-01
2.605000e+00 -3.056245e-01
2.606000e+00 -3.051359e-01
2.607000e+00 -3.046448e-01
2.608000e+00 -3.041513e-01
2.609000e+00 -3.036554e-01
2.610000e+00 -3.031571e-01
2.611000e+00 -3.026564e-01
2.612000e+00 -3.021532e-01
2.613000e+00 -3.016476e-01
2.614000e+00 -3.011396e-01
2.615000e+00 -3.006291e-01
2.616000e+00 -3.001163e-01
2.617000e+00 -2.996010e-01
2.618000e+00 -2.990833e-01
2.619000e+00 -2.985631e-01
2.620000e+00 -2.980406e-01
2.621000e+00 -2.975156e-01
2.622000e+00 -2.969882e-01
2.623000e+00 -2.964584e-01
2.624000e+00 -2.959262e-01
2.625000e+00 -2.953915e-01
2.626000e+00 -2.948545e-01
2.627000e+00 -2.943150e-01
2.628000e+00 -2.937731e-01
2.629000e+00 -2.932288e-01
2.630000e+00 -2.926821e-01
2.631000e+00 -2.921329e-01
2.632000e+00 -2.915814e-01
2.633000e+00 -2.910274e-01
2.634000e+00 -2.904710e-01
2.635000e+00 -2.899123e-01
2.636000e+00 -2.893511e-01
2.637000e+00 -2.887875e-01
2.638000e+00 -2.882215e-01
2.639000e+00 -2.876531e-01
2.640000e+00 -2.870822e-01
2.641000e+00 -2.865090e-01
2.642000e+00 -2.859334e-01
2.643000e+00 -2.853554e-01
2.644000e+00 -2.847750e-01
2.645000e+00 -2.841921e-01
2.646000e+00 -2.836069e-01
2.647000e+00 -2.830193e-01
2.648000e+00 -2.824293e-01
2.649000e+00 -2.818368e-01
2.650000e+00 -2.812420e-01
2.651000e+00 -2.806448e-01
2.652000e+00 -2.800452e-01
2.653000e+00 -2.794432e-01
2.654000e+00 -2.788389e-01
2.655000e+00 -2.782321e-01
2.656000e+00 -2.776229e-01
2.657000e+00 -2.770114e-01
2.658000e+00 -2.763975e-01
2.659000e+00 -2.757812e-01
2.660000e+00 -2.751625e-01
2.661000e+00 -2.745414e-01
2.662000e+00 -2.739180e-01
2.663000e+00 -2.732921e-01
2.664000e+00 -2.726639e-01
2.665000e+00 -2.720333e-01
2.666000e+00 -2.714004e-01
2.667000e+00 -2.707650e-01
2.668000e+00 -2.701273e-01
2.669000e+00 -2.694873e-01
2.670000e+00 -2.688448e-01
2.671000e+00 -2.682000e-01
2.672000e+00 -2.675529e-01
2.673000e+00 -2.669033e-01
2.674000e+00 -2.662514e-01
2.675000e+00 -2.655972e-01
2.676000e+00 -2.649406e-01
2.677000e+00 -2.642816e-01
2.678000e+00 -2.636203e-01
2.679000e+00 -2.629566e-01
2.680000e+00 -2.622905e-01
2.681000e+00 -2.616222e-01
2.682000e+00 -2.609514e-01
2.683000e+00 -2.602783e-01
2.684000e+00 -2.596029e-01
2.685000e+00 -2.589251e-01
2.686000e+00 -2.582450e-01
2.687000e+00 -2.575626e-01
2.688000e+00 -2.568778e-01
2.689000e+00 -2.561907e-01
2.690000e+00 -2.555012e-01
2.691000e+00 -2.548094e-01
2.692000e+00 -2.541153e-01
2.693000e+00 -2.534188e-01
2.694000e+00 -2.527201e-01
2.695000e+00 -2.520189e-01
2.696000e+00 -2.513155e-01
2.697000e+00 -2.506098e-01
2.698000e+00 -2.499017e-01
2.699000e+00 -2.491913e-01
2.700000e+00 -2.484786e-01
2.701000e+00 -2.477636e-01
2.702000e+00 -2.470463e-01
2.703000e+00 -2.463267e-01
2.704000e+00 -2.456047e-01
2.705000e+00 -2.448805e-01
2.706000e+00 -2.441539e-01
2.707000e+00 -2.434251e-01
2.708000e+00 -2.426939e-01
2.709000e+00 -2.419605e-01
2.710000e+00 -2.412248e-01
2.711000e+00 -2.404868e-01
2.712000e+00 -2.397464e-01
2.713000e+00 -2.390038e-01
2.714000e+00 -2.382590e-01
2.715000e+00 -2.375118e-01
2.716000e+00 -2.367624e-01
2.717000e+00 -2.360106e-01
2.718000e+00 -2.352566e-01
2.719000e+00 -2.345004e-01
2.720000e+00 -2.337418e-01
2.721000e+00 -2.329810e-01
2.722000e+00 -2.322179e-01
2.723000e+00 -2.314526e-01
2.724000e+00 -2.306850e-01
2.725000e+00 -2.299152e-01
2.726000e+00 -2.291431e-01
2.727000e+00 -2.283687e-01
2.728000e+00 -2.275921e-01
2.729000e+00 -2.268132e-01
2.730000e+00 -2.260321e-01
2.731000e+00 -2.252488e-01
2.732000e+00 -2.244632e-01
2.733000e+00 -2.236754e-01
2.734000e+00 -2.228853e-01
2.735000e+00 -2.220930e-01
2.736000e+00 -2.212985e-01
2.737000e+00 -2.205018e-01
2.738000e+00 -2.197028e-01
2.739000e+00 -2.189016e-01
2.740000e+00 -2.180982e-01
2.741000e+00 -2.172926e-01
2.742000e+00 -2.164847e-01
2.743000e+00 -2.156747e-01
2.744000e+00 -2.148624e-01
2.745000e+00 -2.140480e-01
2.746000e+00 -2.132313e-01
2.747000e+00 -2.124125e-01
2.748000e+00 -2.115914e-01
2.749000e+00 -2.107682e-01
2.750000e+00 -2.099427e-01
2.751000e+00 -2.091151e-01
2.752000e+00 -2.082853e-01
2.753000e+00 -2.074533e-01
2.754000e+00 -2.066192e-01
2.755000e+00 -2.057828e-01
2.756000e+00 -2.049443e-01
2.757000e+00 -2.041036e-01
2.758000e+00 -2.032608e-01
2.759000e+00 -2.024158e-01
2.760000e+00 -2.015686e-01
2.761000e+00 -2.007193e-01
2.762000e+00 -1.998679e-01
2.763000e+00 -1.990142e-01
2.764000e+00 -1.981585e-01
2.765000e+00 -1.973006e-01
2.766000e+00 -1.964405e-01
2.767000e+00 -1.955783e-01
2.768000e+00 -1.947140e-01
2.769000e+00 -1.938476e-01
2.770000e+00 -1.929790e-01
2.771000e+00 -1.921083e-01
2.772000e+00 -1.912355e-01
2.773000e+00 -1.903606e-01
2.774000e+00 -1.894835e-01
2.775000e+00 -1.886044e-01
2.776000e+00 -1.877231e-01
2.777000e+00 -1.868397e-01
2.778000e+00 -1.859543e-01
2.779000e+00 -1.850667e-01
2.780000e+00 -1.841770e-01
2.781000e+00 -1.832853e-01
2.782000e+00 -1.823915e-01
2.783000e+00 -1.814956e-01
2.784000e+00 -1.805976e-01
2.785000e+00 -1.796975e-01
2.786000e+00 -1.787954e-01
2.787000e+00 -1.778912e-01
2.788000e+00 -1.769849e-01
2.789000e+00 -1.760766e-01
2.790000e+00 -1.751662e-01
2.791000e+00 -1.742538e-01
2.792000e+00 -1.733393e-01
2.793000e+00 -1.724228e-01
2.794000e+00 -1.715042e-01
2.795000e+00 -1.705836e-01
2.796000e+00 -1.696609e-01
2.797000e+00 -1.687363e-01
2.798000e+00 -1.678096e-01
2.799000e+00 -1.668808e-01
2.800000e+00 -1.659501e-01
2.801000e+00 -1.650173e-01
2.802000e+00 -1.640826e-01
2.803000e+00 -1.631458e-01
2.804000e+00 -1.622070e-01
2.805000e+00 -1.612662e-01
2.806000e+00 -1.603235e-01
2.807000e+00 -1.593787e-01
2.808000e+00 -1.584320e-01
2.809000e+00 -1.574832e-01
2.810000e+00 -1.565325e-01
2.811000e+00 -1.555798e-01
2.812000e+00 -1.546251e-01
2.813000e+00 -1.536685e-01
2.814000e+00 -1.527099e-01
2.815000e+00 -1.517494e-01
2.816000e+00 -1.507869e-01
2.817000e+00 -1.498224e-01
2.818000e+00 -1.488560e-01
2.819000e+00 -1.478876e-01
2.820000e+00 -1.469174e-01
2.821000e+00 -1.459451e-01
2.822000e+00 -1.449710e-01
2.823000e+00 -1.439949e-01
2.824000e+00 -1.430169e-01
2.825000e+00 -1.420370e-01
2.826000e+00 -1.410552e-01
2.827000e+00 -1.400714e-01
2.828000e+00 -1.390858e-01
2.829000e+00 -1.380982e-01
2.830000e+00 -1.371088e-01
2.831000e+00 -1.361175e-01
2.832000e+00 -1.351243e-01
2.833000e+00 -1.341292e-01
2.834000e+00 -1.331322e-01
2.835000e+00 -1.321333e-01
2.836000e+00 -1.311326e-01
2.837000e+00 -1.301300e-01
2.838000e+00 -1.291256e-01
2.839000e+00 -1.281193e-01
2.840000e+00 -1.271111e-01
2.841000e+00 -1.261012e-01
2.842000e+00 -1.250893e-01
2.843000e+00 -1.240756e-01
2.844000e+00 -1.230601e-01
2.845000e+00 -1.220428e-01
2.846000e+00 -1.210236e-01
2.847000e+00 -1.200027e-01
2.848000e+00 -1.189799e-01
2.849000e+00 -1.179553e-01
2.850000e+00 -1.169289e-01
2.851000e+00 -1.159007e-01
2.852000e+00 -1.148707e-01
2.853000e+00 -1.138389e-01
2.854000e+00 -1.128053e-01
2.855000e+00 -1.117699e-01
2.856000e+00 -1.107328e-01
2.857000e+00 -1.096939e-01
2.858000e+00 -1.086532e-01
2.859000e+00 -1.076108e-01
2.860000e+00 -1.065666e-01
2.861000e+00 -1.055206e-01
2.862000e+00 -1.044729e-01
2.863000e+00 -1.034235e-01
2.864000e+00 -1.023723e-01
2.865000e+00 -1.013194e-01
2.866000e+00 -1.002648e-01
2.867000e+00 -9.920845e-02
2.868000e+00 -9.815038e-02
2.869000e+00 -9.709060e-02
2.870000e+00 -9.602911e-02
2.871000e+00 -9.496592e-02
2.872000e+00 -9.390103e-02
2.873000e+00 -9.283445e-02
2.874000e+00 -9.176618e-02
2.875000e+00 -9.069623e-02
2.876000e+00 -8.962460e-02
2.877000e+00 -8.855130e-02
2.878000e+00 -8.747633e-02
2.879000e+00 -8.639971e-02
2.880000e+00 -8.532142e-02
2.881000e+00 -8.424149e-02
2.882000e+00 -8.315991e-02
2.883000e+00 -8.207669e-02
2.884000e+00 -8.099183e-02
2.885000e+00 -7.990535e-02
2.886000e+00 -7.881724e-02
2.887000e+00 -7.772751e-02
2.888000e+00 -7.663616e-02
2.889000e+00 -7.554321e-02
2.890000e+00 -7.444865e-02
2.891000e+00 -7.335250e-02
2.892000e+00 -7.225475e-02
2.893000e+00 -7.115542e-02
2.894000e+00 -7.005450e-02
2.895000e+00 -6.895201e-02
2.896000e+00 -6.784795e-02
2.897000e+00 -6.674232e-02
2.898000e+00 -6.563513e-02
2.899000e+00 -6.452638e-02
2.900000e+00 -6.341609e-02
2.901000e+00 -6.230425e-02
2.902000e+00 -6.119088e-02
2.903000e+00 -6.007597e-02
2.904000e+00 -5.895954e-02
2.905000e+00 -5.784158e-02
2.906000e+00 -5.672211e-02
2.907000e+00 -5.560113e-02
2.908000e+00 -5.447865e-02
2.909000e+00 -5.335466e-02
2.910000e+00 -5.222918e-02
2.911000e+00 -5.110222e-02
2.912000e+00 -4.997377e-02
2.913000e+00 -4.884385e-02
2.914000e+00 -4.771245e-02
2.915000e+00 -4.657960e-02
2.916000e+00 -4.544528e-02
2.917000e+00 -4.430951e-02
2.918000e+00 -4.317229e-02
2.919000e+00 -4.203363e-02
2.920000e+00 -4.089354e-02
2.921000e+00 -3.975201e-02
2.922000e+00 -3.860906e-02
2.923000e+00 -3.746469e-02
2.924000e+00 -3.631891e-02
2.925000e+00 -3.517173e-02
2.926000e+00 -3.402314e-02
2.927000e+00 -3.287316e-02
2.928000e+00 -3.172179e-02
2.929000e+00 -3.056903e-02
2.930000e+00 -2.941490e-02
2.931000e+00 -2.825940e-02
2.932000e+00 -2.710253e-02
2.933000e+00 -2.594431e-02
2.934000e+00 -2.478473e-02
2.935000e+00 -2.362380e-02
2.936000e+00 -2.246153e-02
2.937000e+00 -2.129793e-02
2.938000e+00 -2.013300e-02
2.939000e+00 -1.896675e-02
2.940000e+00 -1.779918e-02
2.941000e+00 -1.663030e-02
2.942000e+00 -1.546011e-02
2.943000e+00 -1.428863e-02
2.944000e+00 -1.311586e-02
2.945000e+00 -1.194180e-02
2.946000e+00 -1.076646e-02
2.947000e+00 -9.589842e-03
2.948000e+00 -8.411960e-03
2.949000e+00 -7.232818e-03
2.950000e+00 -6.052421e-03
2.951000e+00 -4.870775e-03
2.952000e+00 -3.687887e-03
2.953000e+00 -2.503763e-03
2.954000e+00 -1.318409e-03
2.955000e+00 -1.318315e-04
2.956000e+00 1.055963e-03
2.957000e+00 2.244968e-03
2.958000e+00 3.435178e-03
2.959000e+00 4.626586e-03
2.960000e+00 5.819185e-03
2.961000e+00 7.012970e-03
2.962000e+00 8.207933e-03
2.963000e+00 9.404070e-03
2.964000e+00 1.060137e-02
2.965000e+00 1.179983e-02
2.966000e+00 1.299945e-02
2.967000e+00 1.420021e-02
2.968000e+00 1.540211e-02
2.969000e+00 1.660515e-02
2.970000e+00 1.780931e-02
2.971000e+00 1.901459e-02
2.972000e+00 2.022099e-02
2.973000e+00 2.142850e-02
2.974000e+00 2.263710e-02
2.975000e+00 2.384680e-02
2.976000e+00 2.505759e-02
2.977000e+00 2.626946e-02
2.978000e+00 2.748240e-02
2.979000e+00 2.869642e-02
2.980000e+00 2.991149e-02
2.981000e+00 3.112762e-02
2.982000e+00 3.234480e-02
2.983000e+00 3.356301e-02
2.984000e+00 3.478227e-02
2.985000e+00 3.600255e-02
2.986000e+00 3.722385e-02
2.987000e+00 3.844616e-02
2.988000e+00 3.966949e-02
2.989000e+00 4.089381e-02
2.990000e+00 4.211913e-02
2.991000e+00 4.334544e-02
2.992000e+00 4.457273e-02
2.993000e+00 4.580099e-02
2.994000e+00 4.703021e-02
2.995000e+00 4.826040e-02
2.996000e+00 4.949155e-02
2.997000e+00 5.072363e-02
2.998000e+00 5.195666e-02
2.999000e+00 5.319062e-02
3.000000e+00 5.442551e-02
3.001000e+00 5.566131e-02
3.002000e+00 5.689803e-02
3.003000e+00 5.813566e-02
3.004000e+00 5.937418e-02
3.005000e+00 6.061359e-02
3.006000e+00 6.185389e-02
3.007000e+00 6.309506e-02
3.008000e+00 6.433710e-02
3.009000e+00 6.558001e-02
3.010000e+00 6.682378e-02
3.011000e+00 6.806839e-02
3.012000e+00 6.931385e-02
3.013000e+00 7.056014e-02
3.014000e+00 7.180726e-02
3.015000e+00 7.305520e-02
3.016000e+00 7.430395e-02
3.017000e+00 7.555351e-02
3.018000e+00 7.680387e-02
3.019000e+00 7.805503e-02
3.020000e+00 7.930697e-02
3.021000e+00 8.055969e-02
3.022000e+00 8.181317e-02
3.023000e+00 8.306743e-02
3.024000e+00 8.432244e-02
3.025000e+00 8.557820e-02
3.026000e+00 8.683470e-02
3.027000e+00 8.809194e-02
3.028000e+00 8.934991e-02
3.029000e+00 9.060860e-02
3.030000e+00 9.186800e-02
3.031000e+00 9.312810e-02
3.032000e+00 9.438891e-02
3.033000e+00 9.565041e-02
3.034000e+00 9.691260e-02
3.035000e+00 9.817546e-02
3.036000e+00 9.943899e-02
3.037000e+00 1.007032e-01
3.038000e+00 1.019680e-01
3.039000e+00 1.032335e-01
3.040000e+00 1.044997e-01
3.041000e+00 1.057664e-01
3.042000e+00 1.070338e-01
3.043000e+00 1.083019e-01
3.044000e+00 1.095705e-01
3.045000e+00 1.108397e-01
3.046000e+00 1.121096e-01
3.047000e+00 1.133800e-01
3.048000e+00 1.146510e-01
3.049000e+00 1.159225e-01
3.050000e+00 1.171947e-01
3.051000e+00 1.184674e-01
3.052000e+00 1.197406e-01
3.053000e+00 1.210144e-01
3.054000e+00 1.222888e-01
3.055000e+00 1.235636e-01
3.056000e+00 1.248390e-01
3.057000e+00 1.261149e-01
3.058000e+00 1.273913e-01
3.059000e+00 1.286682e-01
3.060000e+00 1.299456e-01
3.061000e+00 1.312235e-01
3.062000e+00 1.325019e-01
3.063000e+00 1.337807e-01
3.064000e+00 1.350600e-01
3.065000e+00 1.363398e-01
3.066000e+00 1.376199e-01
3.067000e+00 1.389006e-01
3.068000e+00 1.401816e-01
3.069000e+00 1.414631e-01
3.070000e+00 1.427450e-01
3.071000e+00 1.440273e-01
3.072000e+00 1.453100e-01
3.073000e+00 1.465932e-01
3.074000e+00 1.478766e-01
3.075000e+00 1.491605e-01
3.076000e+00 1.504447e-01
3.077000e+00 1.517293e-01
3.078000e+00 1.530143e-01
3.079000e+00 1.542996e-01
3.080000e+00 1.555852e-01
3.081000e+00 1.568712e-01
3.082000e+00 1.581575e-01
3.083000e+00 1.594441e-01
3.084000e+00 1.607310e-01
3.085000e+00 1.620183e-01
3.086000e+00 1.633058e-01
3.087000e+00 1.645936e-01
3.088000e+00 1.658817e-01
3.089000e+00 1.671700e-01
3.090000e+00 1.684586e-01
3.091000e+00 1.697475e-01
3.092000e+00 1.710366e-01
3.093000e+00 1.723259e-01
3.094000e+00 1.736155e-01
3.095000e+00 1.749053e-01
3.096000e+00 1.761953e-01
3.097000e+00 1.774855e-01
3.098000e+00 1.787759e-01
3.099000e+00 1.800666e-01
3.100000e+00 1.813573e-01
3.101000e+00 1.826483e-01
3.102000e+00 1.839394e-01
3.103000e+00 1.852307e-01
3.104000e+00 1.865222e-01
3.105000e+00 1.878138e-01
3.106000e+00 1.891055e-01
3.107000e+00 1.903974e-01
3.108000e+00 1.916893e-01
3.109000e+00 1.929814e-01
3.110000e+00 1.942736e-01
3.111000e+00 1.955659e-01
3.112000e+00 1.968583e-01
3.113000e+00 1.981507e-01
3.114000e+00 1.994432e-01
3.115000e+00 2.007358e-01
3.116000e+00 2.020285e-01
3.117000e+00 2.033212e-01
3.118000e+00 2.046139e-01
3.119000e+00 2.059067e-01
3.120000e+00 2.071995e-01
3.121000e+00 2.084923e-01
3.122000e+00 2.097851e-01
3.123000e+00 2.110779e-01
3.124000e+00 2.123707e-01
3.125000e+00 2.136635e-01
3.126000e+00 2.149563e-01
3.127000e+00 2.162490e-01
3.128000e+00 2.175417e-01
3.129000e+00 2.188343e-01
3.130000e+00 2.201269e-01
3.131000e+00 2.214194e-01
3.132000e+00 2.227119e-01
3.133000e+00 2.240043e-01
3.134000e+00 2.252965e-01
3.135000e+00 2.265887e-01
3.136000e+00 2.278808e-01
3.137000e+00 2.291728e-01
3.138000e+00 2.304646e-01
3.139000e+00 2.317563e-01
3.140000e+00 2.330479e-01
3.141000e+00 2.343393e-01
3.142000e+00 2.356306e-01
3.143000e+00 2.369217e-01
3.144000e+00 2.382127e-01
3.145000e+00 2.395034e-01
3.146000e+00 2.407940e-01
3.147000e+00 2.420844e-01
3.148000e+00 2.433746e-01
3.149000e+00 2.446646e-01
3.150000e+00 2.459543e-01
3.151000e+00 2.472438e-01
3.152000e+00 2.485331e-01
3.153000e+00 2.498222e-01
3.154000e+00 2.511110e-01
3.155000e+00 2.523995e-01
3.156000e+00 2.536878e-01
3.157000e+00 2.549757e-01
3.158000e+00 2.562634e-01
3.159000e+00 2.575509e-01
3.160000e+00 2.588380e-01
3.161000e+00 2.601248e-01
3.162000e+00 2.614112e-01
3.163000e+00 2.626974e-01
3.164000e+00 2.639832e-01
3.165000e+00 2.652687e-01
3.166000e+00 2.665538e-01
3.167000e+00 2.678386e-01
3.168000e+00 2.691230e-01
3.169000e+00 2.704070e-01
3.170000e+00 2.716906e-01
3.171000e+00 2.729739e-01
3.172000e+00 2.742567e-01
3.173000e+00 2.755391e-01
3.174000e+00 2.768212e-01
3.175000e+00 2.781028e-01
3.176000e+00 2.793839e-01
3.177000e+00 2.806646e-01
3.178000e+00 2.819449e-01
3.179000e+00 2.832247e-01
3.180000e+00 2.845040e-01
3.181000e+00 2.857829e-01
3.182000e+00 2.870613e-01
3.183000e+00 2.883392e-01
3.184000e+00 2.896165e-01
3.185000e+00 2.908934e-01
3.186000e+00 2.921698e-01
3.187000e+00 2.934456e-01
3.188000e+00 2.947209e-01
3.189000e+00 2.959957e-01
3.190000e+00 2.972699e-01
3.191000e+00 2.985435e-01
3.192000e+00 2.998166e-01
3.193000e+00 3.010891e-01
3.194000e+00 3.023610e-01
3.195000e+00 3.036324e-01
3.196000e+00 3.049031e-01
3.197000e+00 3.061732e-01
3.198000e+00 3.074427e-01
3.199000e+00 3.087116e-01
3.200000e+00 3.099798e-01
3.201000e+00 3.112474e-01
3.202000e+00 3.125144e-01
3.203000e+00 3.137807e-01
3.204000e+00 3.150463e-01
3.205000e+00 3.163112e-01
3.206000e+00 3.175755e-01
3.207000e+00 3.188391e-01
3.208000e+00 3.201019e-01
3.209000e+00 3.213641e-01
3.210000e+00 3.226255e-01
3.211000e+00 3.238862e-01
3.212000e+00 3.251462e-01
3.213000e+00 3.264055e-01
3.214000e+00 3.276639e-01
3.215000e+00 3.289217e-01
3.216000e+00 3.301786e-01
3.217000e+00 3.314348e-01
3.218000e+00 3.326902e-01
3.219000e+00 3.339448e-01
3.220000e+00 3.351986e-01
3.221000e+00 3.364516e-01
3.222000e+00 3.377037e-01
3.223000e+00 3.389551e-01
3.224000e+00 3.402056e-01
3.225000e+00 3.414552e-01
3.226000e+00 3.427040e-01
3.227000e+00 3.439520e-01
3.228000e+00 3.451990e-01
3.229000e+00 3.464452e-01
3.230000e+00 3.476906e-01
3.231000e+00 3.489350e-01
3.232000e+00 3.501785e-01
3.233000e+00 3.514211e-01
3.234000e+00 3.526628e-01
3.235000e+00 3.539035e-01
3.236000e+00 3.551433e-01
3.237000e+00 3.563822e-01
3.238000e+00 3.576201e-01
3.239000e+00 3.588571e-01
3.240000e+00 3.600931e-01
3.241000e+00 3.613281e-01
3.242000e+00 3.625621e-01
3.243000e+00 3.637951e-01
3.244000e+00 3.650271e-01
3.245000e+00 3.662581e-01
3.246000e+00 3.674881e-01
3.247000e+00 3.687171e-01
3.248000e+00 3.699450e-01
3.249000e+00 3.711719e-01
3.250000e+00 3.723977e-01
3.251000e+00 3.736224e-01
3.252000e+00 3.748461e-01
3.253000e+00 3.760687e-01
3.254000e+00 3.772902e-01
3.255000e+00 3.785107e-01
3.256000e+00 3.797300e-01
3.257000e+00 3.809482e-01
3.258000e+00 3.821653e-01
3.259000e+00 3.833812e-01
3.260000e+00 3.845960e-01
3.261000e+00 3.858097e-01
3.262000e+00 3.870222e-01
3.263000e+00 3.882335e-01
3.264000e+00 3.894437e-01
3.265000e+00 3.906527e-01
3.266000e+00 3.918605e-01
3.267000e+00 3.930671e-01
3.268000e+00 3.942725e-01
3.269000e+00 3.954766e-01
3.270000e+00 3.966796e-01
3.271000e+00 3.978813e-01
3.272000e+00 3.990818e-01
3.273000e+00 4.002811e-01
3.274000e+00 4.014790e-01
3.275000e+00 4.026758e-01
3.276000e+00 4.038712e-01
3.277000e+00 4.050654e-01
3.278000e+00 4.062582e-01
3.279000e+00 4.074498e-01
3.280000e+00 4.086401e-01
3.281000e+00 4.098290e-01
3.282000e+00 4.110167e-01
3.283000e+00 4.122030e-01
3.284000e+00 4.133879e-01
3.285000e+00 4.145715e-01
3.286000e+00 4.157538e-01
3.287000e+00 4.169347e-01
3.288000e+00 4.181142e-01
3.289000e+00 4.192923e-01
3.290000e+00 4.204691e-01
3.291000e+00 4.216444e-01
3.292000e+00 4.228184e-01
3.293000e+00 4.239909e-01
3.294000e+00 4.251620e-01
3.295000e+00 4.263316e-01
3.296000e+00 4.274999e-01
3.297000e+00 4.286667e-01
3.298000e+00 4.298320e-01
3.299000e+00 4.309958e-01
3.300000e+00 4.321582e-01
3.301000e+00 4.333191e-01
3.302000e+00 4.344785e-01
3.303000e+00 4.356364e-01
3.304000e+00 4.367928e-01
3.305000e+00 4.379477e-01
3.306000e+00 4.391011e-01
3.307000e+00 4.402529e-01
3.308000e+00 4.414032e-01
3.309000e+00 4.425520e-01
3.310000e+00 4.436992e-01
3.311000e+00 4.448448e-01
3.312000e+00 4.459889e-01
3.313000e+00 4.471313e-01
3.314000e+00 4.482722e-01
3.315000e+00 4.494115e-01
3.316000e+00 4.505492e-01
3.317000e+00 4.516852e-01
3.318000e+00 4.528197e-01
3.319000e+00 4.539525e-01
3.320000e+00 4.550837e-01
3.321000e+00 4.562132e-01
3.322000e+00 4.573411e-01
3.323000e+00 4.584673e-01
3.324000e+00 4.595918e-01
3.325000e+00 4.607147e-01
3.326000e+00 4.618358e-01
3.327000e+00 4.629553e-01
3.328000e+00 4.640731e-01
3.329000e+00 4.651891e-01
3.330000e+00 4.663035e-01
3.331000e+00 4.674161e-01
3.332000e+00 4.685269e-01
3.333000e+00 4.696361e-01
3.334000e+00 4.707434e-01
3.335000e+00 4.718490e-01
3.336000e+00 4.729529e-01
3.337000e+00 4.740549e-01
3.338000e+00 4.751552e-01
3.339000e+00 4.762537e-01
3.340000e+00 4.773503e-01
3.341000e+00 4.784452e-01
3.342000e+00 4.795383e-01
3.343000e+00 4.806295e-01
3.344000e+00 4.817189e-01
3.345000e+00 4.828064e-01
3.346000e+00 4.838921e-01
3.347000e+00 4.849759e-01
3.348000e+00 4.860579e-01
3.349000e+00 4.871380e-01
3.350000e+00 4.882162e-01
3.351000e+00 4.892925e-01
3.352000e+00 4.903669e-01
3.353000e+00 4.914394e-01
3.354000e+00 4.925100e-01
3.355000e+00 4.935787e-01
3.356000e+00 4.946454e-01
3.357000e+00 4.957102e-01
3.358000e+00 4.967730e-01
3.359000e+00 4.978339e-01
3.360000e+00 4.988929e-01
3.361000e+00 4.999498e-01
3.362000e+00 5.010048e-01
3.363000e+00 5.020578e-01
3.364000e+00 5.031088e-01
3.365000e+00 5.041578e-01
3.366000e+00 5.052048e-01
3.367000e+00 5.062497e-01
3.368000e+00 5.072927e-01
3.369000e+00 5.083335e-01
3.370000e+00 5.093724e-01
3.371000e+00 5.104092e-01
3.372000e+00 5.114440e-01
3.373000e+00 5.124766e-01
3.374000e+00 5.135072e-01
3.375000e+00 5.145358e-01
3.376000e+00 5.155622e-01
3.377000e+00 5.165865e-01
3.378000e+00 5.176087e-01
3.379000e+00 5.186289e-01
3.380000e+00 5.196468e-01
3.381000e+00 5.206627e-01
3.382000e+00 5.216764e-01
3.383000e+00 5.226880e-01
3.384000e+00 5.236974e-01
3.385000e+00 5.247047e-01
3.386000e+00 5.257098e-01
3.387000e+00 5.267127e-01
3.388000e+00 5.277134e-01
3.389000e+00 5.287120e-01
3.390000e+00 5.297083e-01
3.391000e+00 5.307025e-01
3.392000e+00 5.316944e-01
3.393000e+00 5.326841e-01
3.394000e+00 5.336715e-01
3.395000e+00 5.346568e-01
3.396000e+00 5.356398e-01
3.397000e+00 5.366205e-01
3.398000e+00 5.375989e-01
3.399000e+00 5.385751e-01
3.400000e+00 5.395491e-01
3.401000e+00 5.405207e-01
3.402000e+00 5.414900e-01
3.403000e+00 5.424571e-01
3.404000e+00 5.434218e-01
3.405000e+00 5.443842e-01
3.406000e+00 5.453443e-01
3.407000e+00 5.463021e-01
3.408000e+00 5.472575e-01
3.409000e+00 5.482106e-01
3.410000e+00 5.491614e-01
3.411000e+00 5.501097e-01
3.412000e+00 5.510557e-01
3.413000e+00 5.519994e-01
3.414000e+00 5.529406e-01
3.415000e+00 5.538795e-01
3.416000e+00 5.548159e-01
3.417000e+00 5.557500e-01
3.418000e+00 5.566816e-01
3.419000e+00 5.576108e-01
3.420000e+00 5.585376e-01
3.421000e+00 5.594620e-01
3.422000e+00 5.603839e-01
3.423000e+00 5.613033e-01
3.424000e+00 5.622203e-01
3.425000e+00 5.631349e-01
3.426000e+00 5.640469e-01
3.427000e+00 5.649565e-01
3.428000e+00 5.658636e-01
3.429000e+00 5.667682e-01
3.430000e+00 5.676703e-01
3.431000e+00 5.685699e-01
3.432000e+00 5.694670e-01
3.433000e+00 5.703615e-01
3.434000e+00 5.712536e-01
3.435000e+00 5.721431e-01
3.436000e+00 5.730300e-01
3.437000e+00 5.739144e-01
3.438000e+00 5.747962e-01
3.439000e+00 5.756754e-01
3.440000e+00 5.765521e-01
3.441000e+00 5.774262e-01
3.442000e+00 5.782977e-01
3.443000e+00 5.791666e-01
3.444000e+00 5.800330e-01
3.445000e+00 5.808967e-01
3.446000e+00 5.817577e-01
3.447000e+00 5.826162e-01
3.448000e+00 5.834720e-01
3.449000e+00 5.843252e-01
3.450000e+00 5.851757e-01
3.451000e+00 5.860236e-01
3.452000e+00 5.868688e-01
3.453000e+00 5.877114e-01
3.454000e+00 5.885513e-01
3.455000e+00 5.893885e-01
3.456000e+00 5.902230e-01
3.457000e+00 5.910548e-01
3.458000e+00 5.918839e-01
3.459000e+00 5.927103e-01
3.460000e+00 5.935340e-01
3.461000e+00 5.943550e-01
3.462000e+00 5.951732e-01
3.463000e+00 5.959887e-01
3.464000e+00 5.968014e-01
3.465000e+00 5.976114e-01
3.466000e+00 5.984187e-01
3.467000e+00 5.992231e-01
3.468000e+00 6.000248e-01
3.469000e+00 6.008237e-01
3.470000e+00 6.016199e-01
3.471000e+00 6.024132e-01
3.472000e+00 6.032038e-01
3.473000e+00 6.039915e-01
3.474000e+00 6.047764e-01
3.475000e+00 6.055585e-01
3.476000e+00 6.063378e-01
3.477000e+00 6.071142e-01
3.478000e+00 6.078878e-01
3.479000e+00 6.086586e-01
3.480000e+00 6.094265e-01
3.481000e+00 6.101915e-01
3.482000e+00 6.109537e-01
3.483000e+00 6.117130e-01
3.484000e+00 6.124694e-01
3.485000e+00 6.132229e-01
3.486000e+00 6.139736e-01
3.487000e+00 6.147213e-01
3.488000e+00 6.154661e-01
3.489000e+00 6.162081e-01
3.490000e+00 6.169471e-01
3.491000e+00 6.176831e-01
3.492000e+00 6.184163e-01
3.493000e+00 6.191465e-01
3.494000e+00 6.198737e-01
3.495000e+00 6.205980e-01
3.496000e+00 6.213193e-01
3.497000e+00 6.220377e-01
3.498000e+00 6.227531e-01
3.499000e+00 6.234655e-01
3.500000e+00 6.241750e-01
3.501000e+00 6.248814e-01
3.502000e+00 6.255849e-01
3.503000e+00 6.262853e-01
3.504000e+00 6.269828e-01
3.505000e+00 6.276772e-01
3.506000e+00 6.283686e-01
3.507000e+00 6.290569e-01
3.508000e+00 6.297423e-01
3.509000e+00 6.304245e-01
3.510000e+00 6.311038e-01
3.511000e+00 6.317800e-01
3.512000e+00 6.324531e-01
3.513000e+00 6.331231e-01
3.514000e+00 6.337901e-01
3.515000e+00 6.344540e-01
3.516000e+00 6.351149e-01
3.517000e+00 6.357726e-01
3.518000e+00 6.364272e-01
3.519000e+00 6.370787e-01
3.520000e+00 6.377272e-01
3.521000e+00 6.383725e-01
3.522000e+00 6.390146e-01
3.523000e+00 6.396537e-01
3.524000e+00 6.402896e-01
3.525000e+00 6.409224e-01
3.526000e+00 6.415520e-01
3.527000e+00 6.421785e-01
3.528000e+00 6.428018e-01
3.529000e+00 6.434219e-01
3.530000e+00 6.440389e-01
3.531000e+00 6.446527e-01
3.532000e+00 6.452634e-01
3.533000e+00 6.458708e-01
3.534000e+00 6.464750e-01
3.535000e+00 6.470761e-01
3.536000e+00 6.476739e-01
3.537000e+00 6.482686e-01
3.538000e+00 6.488600e-01
3.539000e+00 6.494482e-01
3.540000e+00 6.500331e-01
3.541000e+00 6.506149e-01
3.542000e+00 6.511933e-01
3.543000e+00 6.517686e-01
3.544000e+00 6.523406e-01
3.545000e+00 6.529093e-01
3.546000e+00 6.534748e-01
3.547000e+00 6.540370e-01
3.548000e+00 6.545959e-01
3.549000e+00 6.551516e-01
3.550000e+00 6.557039e-01
3.551000e+00 6.562530e-01
3.552000e+00 6.567988e-01
3.553000e+00 6.573413e-01
3.554000e+00 6.578804e-01
3.555000e+00 6.584163e-01
3.556000e+00 6.589488e-01
3.557000e+00 6.594780e-01
3.558000e+00 6.600039e-01
3.559000e+00 6.605265e-01
3.560000e+00 6.610457e-01
3.561000e+00 6.615616e-01
3.562000e+00 6.620741e-01
3.563000e+00 6.625832e-01
3.564000e+00 6.630890e-01
3.565000e+00 6.635915e-01
3.566000e+00 6.640905e-01
3.567000e+00 6.645862e-01
3.568000e+00 6.650785e-01
3.569000e+00 6.655674e-01
3.570000e+00 6.660529e-01
3.571000e+00 6.665351e-01
3.572000e+00 6.670138e-01
3.573000e+00 6.674891e-01
3.574000e+00 6.679610e-01
3.575000e+00 6.684295e-01
3.576000e+00 6.688945e-01
3.577000e+00 6.693562e-01
3.578000e+00 6.698144e-01
3.579000e+00 6.702691e-01
3.580000e+00 6.707204e-01
3.581000e+00 6.711683e-01
3.582000e+00 6.716127e-01
3.583000e+00 6.720536e-01
3.584000e+00 6.724911e-01
3.585000e+00 6.729251e-01
3.586000e+00 6.733557e-01
3.587000e+00 6.737828e-01
3.588000e+00 6.742063e-01
3.589000e+00 6.746264e-01
3.590000e+00 6.750430e-01
3.591000e+00 6.754561e-01
3.592000e+00 6.758658e-01
3.593000e+00 6.762718e-01
3.594000e+00 6.766744e-01
3.595000e+00 6.770735e-01
3.596000e+00 6.774690e-01
3.597000e+00 6.778611e-01
3.598000e+00 6.782496e-01
3.599000e+00 6.786345e-01
3.600000e+00 6.790159e-01
3.601000e+00 6.793938e-01
3.602000e+00 6.797681e-01
3.603000e+00 6.801389e-01
3.604000e+00 6.805061e-01
3.605000e+00 6.808697e-01
3.606000e+00 6.812298e-01
3.607000e+00 6.815863e-01
3.608000e+00 6.819393e-01
3.609000e+00 6.822886e-01
3.610000e+00 6.826344e-01
3.611000e+00 6.829766e-01
3.612000e+00 6.833151e-01
3.613000e+00 6.836501e-01
3.614000e+00 6.839815e-01
3.615000e+00 6.843093e-01
3.616000e+00 6.846335e-01
3.617000e+00 6.849540e-01
3.618000e+00 6.852710e-01
3.619000e+00 6.855843e-01
3.620000e+00 6.858939e-01
3.621000e+00 6.862000e-01
3.622000e+00 6.865024e-01
3.623000e+00 6.868012e-01
3.624000e+00 6.870963e-01
3.625000e+00 6.873878e-01
3.626000e+00 6.876756e-01
3.627000e+00 6.879598e-01
3.628000e+00 6.882403e-01
3.629000e+00 6.885172e-01
3.630000e+00 6.887904e-01
3.631000e+00 6.890599e-01
3.632000e+00 6.893257e-01
3.633000e+00 6.895878e-01
3.634000e+00 6.898463e-01
3.635000e+00 6.901011e-01
3.636000e+00 6.903522e-01
3.637000e+00 6.905996e-01
3.638000e+00 6.908433e-01
3.639000e+00 6.910833e-01
3.640000e+00 6.913196e-01
3.641000e+00 6.915521e-01
3.642000e+00 6.917810e-01
3.643000e+00 6.920061e-01
3.644000e+00 6.922276e-01
3.645000e+00 6.924453e-01
3.646000e+00 6.926592e-01
3.647000e+00 6.928695e-01
3.648000e+00 6.930760e-01
3.649000e+00 6.932787e-01
3.650000e+00 6.934777e-01
3.651000e+00 6.936730e-01
3.652000e+00 6.938645e-01
3.653000e+00 6.940523e-01
3.654000e+00 6.942363e-01
3.655000e+00 6.944166e-01
3.656000e+00 6.945931e-01
3.657000e+00 6.947658e-01
3.658000e+00 6.949347e-01
3.659000e+00 6.950999e-01
3.660000e+00 6.952613e-01
3.661000e+00 6.954189e-01
3.662000e+00 6.955728e-01
3.663000e+00 6.957228e-01
3.664000e+00 6.958691e-01
3.665000e+00 6.960116e-01
3.666000e+00 6.961502e-01
3.667000e+00 6.962851e-01
3.668000e+00 6.964162e-01
3.669000e+00 6.965435e-01
3.670000e+00 6.966669e-01
3.671000e+00 6.967866e-01
3.672000e+00 6.969024e-01
3.673000e+00 6.970144e-01
3.674000e+00 6.971226e-01
3.675000e+00 6.972270e-01
3.676000e+00 6.973275e-01
3.677000e+00 6.974242e-01
3.678000e+00 6.975171e-01
3.679000e+00 6.976062e-01
3.680000e+00 6.976914e-01
3.681000e+00 6.977728e-01
3.682000e+00 6.978503e-01
3.683000e+00 6.979240e-01
3.684000e+00 6.979938e-01
3.685000e+00 6.980598e-01
3.686000e+00 6.981220e-01
3.687000e+00 6.981802e-01
3.688000e+00 6.982347e-01
3.689000e+00 6.982852e-01
3.690000e+00 6.983319e-01
3.691000e+00 6.983747e-01
3.692000e+00 6.984137e-01
3.693000e+00 6.984488e-01
3.694000e+00 6.984800e-01
3.695000e+00 6.985073e-01
3.696000e+00 6.985308e-01
3.697000e+00 6.985504e-01
3.698000e+00 6.985661e-01
3.699000e+00 6.985779e-01
3.700000e+00 6.985858e-01
3.701000e+00 6.985898e-01
3.702000e+00 6.985900e-01
3.703000e+00 6.985862e-01
3.704000e+00 6.985785e-01
3.705000e+00 6.985670e-01
3.706000e+00 6.985515e-01
3.707000e+00 6.985322e-01
3.708000e+00 6.985089e-01
3.709000e+00 6.984817e-01
3.710000e+00 6.984507e-01
3.711000e+00 6.984157e-01
3.712000e+00 6.983768e-01
3.713000e+00 6.983339e-01
3.714000e+00 6.982872e-01
3.715000e+00 6.982365e-01
3.716000e+00 6.981819e-01
3.717000e+00 6.981234e-01
3.718000e+00 6.980610e-01
3.719000e+00 6.979946e-01
3.720000e+00 6.979244e-01
3.721000e+00 6.978501e-01
3.722000e+00 6.977720e-01
3.723000e+00 6.976899e-01
3.724000e+00 6.976039e-01
3.725000e+00 6.975139e-01
3.726000e+00 6.974200e-01
3.727000e+00 6.973222e-01
3.728000e+00 6.972204e-01
3.729000e+00 6.971147e-01
3.730000e+00 6.970050e-01
3.731000e+00 6.968914e-01
3.732000e+00 6.967739e-01
3.733000e+00 6.966524e-01
3.734000e+00 6.965269e-01
3.735000e+00 6.963975e-01
3.736000e+00 6.962641e-01
3.737000e+00 6.961268e-01
3.738000e+00 6.959855e-01
3.739000e+00 6.958403e-01
3.740000e+00 6.956911e-01
3.741000e+00 6.955379e-01
3.742000e+00 6.953808e-01
3.743000e+00 6.952197e-01
3.744000e+00 6.950547e-01
3.745000e+00 6.948857e-01
3.746000e+00 6.947127e-01
3.747000e+00 6.945357e-01
3.748000e+00 6.943548e-01
3.749000e+00 6.941699e-01
3.750000e+00 6.939811e-01
3.751000e+00 6.937883e-01
3.752000e+00 6.935915e-01
3.753000e+00 6.933907e-01
3.754000e+00 6.931860e-01
3.755000e+00 6.929772e-01
3.756000e+00 6.927646e-01
3.757000e+00 6.925479e-01
3.758000e+00 6.923272e-01
3.759000e+00 6.921026e-01
3.760000e+00 6.918740e-01
3.761000e+00 6.916414e-01
3.762000e+00 6.914049e-01
3.763000e+00 6.911643e-01
3.764000e+00 6.909198e-01
3.765000e+00 6.906713e-01
3.766000e+00 6.904188e-01
3.767000e+00 6.901624e-01
3.768000e+00 6.899019e-01
3.769000e+00 6.896375e-01
3.770000e+00 6.893691e-01
3.771000e+00 6.890967e-01
3.772000e+00 6.888203e-01
3.773000e+00 6.885399e-01
3.774000e+00 6.882555e-01
3.775000e+00 6.879672e-01
3.776000e+00 6.876748e-01
3.777000e+00 6.873785e-01
3.778000e+00 6.870782e-01
3.779000e+00 6.867739e-01
3.780000e+00 6.864657e-01
3.781000e+00 6.861534e-01
3.782000e+00 6.858371e-01
3.783000e+00 6.855169e-01
3.784000e+00 6.851927e-01
3.785000e+00 6.848644e-01
3.786000e+00 6.845322e-01
3.787000e+00 6.841961e-01
3.788000e+00 6.838559e-01
3.789000e+00 6.835117e-01
3.790000e+00 6.831636e-01
3.791000e+00 6.828114e-01
3.792000e+00 6.824553e-01
3.793000e+00 6.820952e-01
3.794000e+00 6.817311e-01
3.795000e+00 6.813630e-01
3.796000e+00 6.809909e-01
3.797000e+00 6.806149e-01
3.798000e+00 6.802348e-01
3.799000e+00 6.798508e-01
3.800000e+00 6.794628e-01
3.801000e+00 6.790708e-01
3.802000e+00 6.786748e-01
3.803000e+00 6.782749e-01
3.804000e+00 6.778709e-01
3.805000e+00 6.774630e-01
3.806000e+00 6.770511e-01
3.807000e+00 6.766352e-01
3.808000e+00 6.762153e-01
3.809000e+00 6.757915e-01
3.810000e+00 6.753637e-01
3.811000e+00 6.749319e-01
3.812000e+00 6.744961e-01
3.813000e+00 6.740563e-01
3.814000e+00 6.736126e-01
3.815000e+00 6.731649e-01
3.816000e+00 6.727132e-01
3.817000e+00 6.722576e-01
3.818000e+00 6.717979e-01
3.819000e+00 6.713343e-01
3.820000e+00 6.708668e-01
3.821000e+00 6.703952e-01
3.822000e+00 6.699197e-01
3.823000e+00 6.694403e-01
3.824000e+00 6.689568e-01
3.825000e+00 6.684694e-01
3.826000e+00 6.679781e-01
3.827000e+00 6.674827e-01
3.828000e+00 6.669835e-01
3.829000e+00 6.664802e-01
3.830000e+00 6.659730e-01
3.831000e+00 6.654618e-01
3.832000e+00 6.649467e-01
3.833000e+00 6.644277e-01
3.834000e+00 6.639046e-01
3.835000e+00 6.633777e-01
3.836000e+00 6.628467e-01
3.837000e+00 6.623119e-01
3.838000e+00 6.617730e-01
3.839000e+00 6.612303e-01
3.840000e+00 6.606835e-01
3.841000e+00 6.601329e-01
3.842000e+00 6.595783e-01
3.843000e+00 6.590198e-01
3.844000e+00 6.584573e-01
3.845000e+00 6.578909e-01
3.846000e+00 6.573205e-01
3.847000e+00 6.567463e-01
3.848000e+00 6.561681e-01
3.849000e+00 6.555859e-01
3.850000e+00 6.549999e-01
3.851000e+00 6.544099e-01
3.852000e+00 6.538160e-01
3.853000e+00 6.532181e-01
3.854000e+00 6.526164e-01
3.855000e+00 6.520107e-01
3.856000e+00 6.514011e-01
3.857000e+00 6.507877e-01
3.858000e+00 6.501703e-01
3.859000e+00 6.495489e-01
3.860000e+00 6.489237e-01
3.861000e+00 6.482946e-01
3.862000e+00 6.476616e-01
3.863000e+00 6.470247e-01
3.864000e+00 6.463838e-01
3.865000e+00 6.457391e-01
3.866000e+00 6.450905e-01
3.867000e+00 6.444380e-01
3.868000e+00 6.437816e-01
3.869000e+00 6.431214e-01
3.870000e+00 6.424572e-01
3.871000e+00 6.417892e-01
3.872000e+00 6.411173e-01
3.873000e+00 6.404415e-01
3.874000e+00 6.397618e-01
3.875000e+00 6.390783e-01
3.876000e+00 6.383909e-01
3.877000e+00 6.376996e-01
3.878000e+00 6.370045e-01
3.879000e+00 6.363055e-01
3.880000e+00 6.356027e-01
3.881000e+00 6.348960e-01
3.882000e+00 6.341854e-01
3.883000e+00 6.334711e-01
3.884000e+00 6.327528e-01
3.885000e+00 6.320307e-01
3.886000e+00 6.313048e-01
3.887000e+00 6.305751e-01
3.888000e+00 6.298415e-01
3.889000e+00 6.291041e-01
3.890000e+00 6.283628e-01
3.891000e+00 6.276178e-01
3.892000e+00 6.268689e-01
3.893000e+00 6.261162e-01
3.894000e+00 6.253596e-01
3.895000e+00 6.245993e-01
3.896000e+00 6.238352e-01
3.897000e+00 6.230672e-01
3.898000e+00 6.222955e-01
3.899000e+00 6.215199e-01
3.900000e+00 6.207406e-01
3.901000e+00 6.199575e-01
3.902000e+00 6.191706e-01
3.903000e+00 6.183799e-01
3.904000e+00 6.175854e-01
3.905000e+00 6.167871e-01
3.906000e+00 6.159851e-01
3.907000e+00 6.151793e-01
3.908000e+00 6.143697e-01
3.909000e+00 6.135564e-01
3.910000e+00 6.127393e-01
3.911000e+00 6.119185e-01
3.912000e+00 6.110939e-01
3.913000e+00 6.102655e-01
3.914000e+00 6.094335e-01
3.915000e+00 6.085976e-01
3.916000e+00 6.077581e-01
3.917000e+00 6.069148e-01
3.918000e+00 6.060678e-01
3.919000e+00 6.052170e-01
3.920000e+00 6.043626e-01
3.921000e+00 6.035044e-01
3.922000e+00 6.026425e-01
3.923000e+00 6.017769e-01
3.924000e+00 6.009076e-01
3.925000e+00 6.000346e-01
3.926000e+00 5.991579e-01
3.927000e+00 5.982775e-01
3.928000e+00 5.973934e-01
3.929000e+00 5.965056e-01
3.930000e+00 5.956142e-01
3.931000e+00 5.947191e-01
3.932000e+00 5.938203e-01
3.933000e+00 5.929178e-01
3.934000e+00 5.920117e-01
3.935000e+00 5.911020e-01
3.936000e+00 5.901885e-01
3.937000e+00 5.892715e-01
3.938000e+00 5.883508e-01
3.939000e+00 5.874264e-01
3.940000e+00 5.864984e-01
3.941000e+00 5.855668e-01
3.942000e+00 5.846316e-01
3.943000e+00 5.836928e-01
3.944000e+00 5.827503e-01
3.945000e+00 5.818042e-01
3.946000e+00 5.808545e-01
3.947000e+00 5.799012e-01
3.948000e+00 5.789444e-01
3.949000e+00 5.779839e-01
3.950000e+00 5.770198e-01
3.951000e+00 5.760522e-01
3.952000e+00 5.750810e-01
3.953000e+00 5.741062e-01
3.954000e+00 5.731278e-01
3.955000e+00 5.721459e-01
3.956000e+00 5.711605e-01
3.957000e+00 5.701715e-01
3.958000e+00 5.691789e-01
3.959000e+00 5.681828e-01
3.960000e+00 5.671832e-01
3.961000e+00 5.661800e-01
3.962000e+00 5.651733e-01
3.963000e+00 5.641631e-01
3.964000e+00 5.631494e-01
3.965000e+00 5.621321e-01
3.966000e+00 5.611114e-01
3.967000e+00 5.600872e-01
3.968000e+00 5.590595e-01
3.969000e+00 5.580282e-01
3.970000e+00 5.569936e-01
3.971000e+00 5.559554e-01
3.972000e+00 5.549138e-01
3.973000e+00 5.538687e-01
3.974000e+00 5.528201e-01
3.975000e+00 5.517681e-01
3.976000e+00 5.507126e-01
3.977000e+00 5.496537e-01
3.978000e+00 5.485914e-01
3.979000e+00 5.475257e-01
3.980000e+00 5.464565e-01
3.981000e+00 5.453839e-01
3.982000e+00 5.443079e-01
3.983000e+00 5.432284e-01
3.984000e+00 5.421456e-01
3.985000e+00 5.410594e-01
3.986000e+00 5.399698e-01
3.987000e+00 5.388768e-01
3.988000e+00 5.377805e-01
3.989000e+00 5.366807e-01
3.990000e+00 5.355776e-01
3.991000e+00 5.344712e-01
3.992000e+00 5.333614e-01
3.993000e+00 5.322482e-01
3.994000e+00 5.311318e-01
3.995000e+00 5.300119e-01
3.996000e+00 5.288888e-01
3.997000e+00 5.277623e-01
3.998000e+00 5.266326e-01
3.999000e+00 5.254995e-01
4.000000e+00 5.243631e-01
4.001000e+00 5.232234e-01
4.002000e+00 5.220805e-01
4.003000e+00 5.209342e-01
4.004000e+00 5.197847e-01
4.005000e+00 5.186319e-01
4.006000e+00 5.174759e-01
4.007000e+00 5.163166e-01
4.008000e+00 5.151540e-01
4.009000e+00 5.139882e-01
4.010000e+00 5.128192e-01
4.011000e+00 5.116470e-01
4.012000e+00 5.104715e-01
4.013000e+00 5.092928e-01
4.014000e+00 5.081109e-01
4.015000e+00 5.069258e-01
4.016000e+00 5.057376e-01
4.017000e+00 5.045461e-01
4.018000e+00 5.033515e-01
4.019000e+00 5.021536e-01
4.020000e+00 5.009527e-01
4.021000e+00 4.997485e-01
4.022000e+00 4.985412e-01
4.023000e+00 4.973308e-01
4.024000e+00 4.961172e-01
4.025000e+00 4.949005e-01
4.026000e+00 4.936807e-01
4.027000e+00 4.924578e-01
4.028000e+00 4.912318e-01
4.029000e+00 4.900026e-01
4.030000e+00 4.887704e-01
4.031000e+00 4.875351e-01
4.032000e+00 4.862967e-01
4.033000e+00 4.850552e-01
4.034000e+00 4.838107e-01
4.035000e+00 4.825631e-01
4.036000e+00 4.813125e-01
4.037000e+00 4.800588e-01
4.038000e+00 4.788021e-01
4.039000e+00 4.775424e-01
4.040000e+00 4.762797e-01
4.041000e+00 4.750139e-01
4.042000e+00 4.737452e-01
4.043000e+00 4.724734e-01
4.044000e+00 4.711987e-01
4.045000e+00 4.699210e-01
4.046000e+00 4.686403e-01
4.047000e+00 4.673567e-01
4.048000e+00 4.660701e-01
4.049000e+00 4.647805e-01
4.050000e+00 4.634880e-01
4.051000e+00 4.621926e-01
4.052000e+00 4.608943e-01
4.053000e+00 4.595931e-01
4.054000e+00 4.582889e-01
4.055000e+00 4.569819e-01
4.056000e+00 4.556719e-01
4.057000e+00 4.543591e-01
4.058000e+00 4.530434e-01
4.059000e+00 4.517248e-01
4.060000e+00 4.504034e-01
4.061000e+00 4.490791e-01
4.062000e+00 4.477520e-01
4.063000e+00 4.464221e-01
4.064000e+00 4.450893e-01
4.065000e+00 4.437538e-01
4.066000e+00 4.424154e-01
4.067000e+00 4.410742e-01
4.068000e+00 4.397302e-01
4.069000e+00 4.383835e-01
4.070000e+00 4.370339e-01
4.071000e+00 4.356816e-01
4.072000e+00 4.343266e-01
4.073000e+00 4.329688e-01
4.074000e+00 4.316082e-01
4.075000e+00 4.302450e-01
4.076000e+00 4.288790e-01
4.077000e+00 4.275103e-01
4.078000e+00 4.261389e-01
4.079000e+00 4.247648e-01
4.080000e+00 4.233880e-01
4.081000e+00 4.220086e-01
4.082000e+00 4.206264e-01
4.083000e+00 4.192416e-01
4.084000e+00 4.178542e-01
4.085000e+00 4.164641e-01
4.086000e+00 4.150714e-01
4.087000e+00 4.136761e-01
4.088000e+00 4.122781e-01
4.089000e+00 4.108776e-01
4.090000e+00 4.094744e-01
4.091000e+00 4.080687e-01
4.092000e+00 4.066604e-01
4.093000e+00 4.052495e-01
4.094000e+00 4.038361e-01
4.095000e+00 4.024201e-01
4.096000e+00 4.010016e-01
4.097000e+00 3.995805e-01
4.098000e+00 3.981569e-01
4.099000e+00 3.967308e-01
4.100000e+00 3.953022e-01
4.101000e+00 3.938711e-01
4.102000e+00 3.924376e-01
4.103000e+00 3.910015e-01
4.104000e+00 3.895630e-01
4.105000e+00 3.881220e-01
4.106000e+00 3.866786e-01
4.107000e+00 3.852328e-01
4.108000e+00 3.837845e-01
4.109000e+00 3.823338e-01
4.110000e+00 3.808807e-01
4.111000e+00 3.794252e-01
4.112000e+00 3.779673e-01
4.113000e+00 3.765070e-01
4.114000e+00 3.750444e-01
4.115000e+00 3.735794e-01
4.116000e+00 3.721121e-01
4.117000e+00 3.706424e-01
4.118000e+00 3.691704e-01
4.119000e+00 3.676961e-01
4.120000e+00 3.662194e-01
4.121000e+00 3.647405e-01
4.122000e+00 3.632593e-01
4.123000e+00 3.617758e-01
4.124000e+00 3.602900e-01
4.125000e+00 3.588020e-01
4.126000e+00 3.573117e-01
4.127000e+00 3.558192e-01
4.128000e+00 3.543244e-01
4.129000e+00 3.528275e-01
4.130000e+00 3.513283e-01
4.131000e+00 3.498269e-01
4.132000e+00 3.483234e-01
4.133000e+00 3.468176e-01
4.134000e+00 3.453097e-01
4.135000e+00 3.437997e-01
4.136000e+00 3.422875e-01
4.137000e+00 3.407731e-01
4.138000e+00 3.392567e-01
4.139000e+00 3.377381e-01
4.140000e+00 3.362174e-01
4.141000e+00 3.346946e-01
4.142000e+00 3.331698e-01
4.143000e+00 3.316429e-01
4.144000e+00 3.301139e-01
4.145000e+00 3.285828e-01
4.146000e+00 3.270497e-01
4.147000e+00 3.255146e-01
4.148000e+00 3.239775e-01
4.149000e+00 3.224384e-01
4.150000e+00 3.208972e-01
4.151000e+00 3.193541e-01
4.152000e+00 3.178090e-01
4.153000e+00 3.162619e-01
4.154000e+00 3.147129e-01
4.155000e+00 3.131620e-01
4.156000e+00 3.116091e-01
4.157000e+00 3.100543e-01
4.158000e+00 3.084975e-01
4.159000e+00 3.069389e-01
4.160000e+00 3.053784e-01
4.161000e+00 3.038160e-01
4.162000e+00 3.022517e-01
4.163000e+00 3.006856e-01
4.164000e+00 2.991177e-01
4.165000e+00 2.975479e-01
4.166000e+00 2.959763e-01
4.167000e+00 2.944028e-01
4.168000e+00 2.928276e-01
4.169000e+00 2.912506e-01
4.170000e+00 2.896718e-01
4.171000e+00 2.880913e-01
4.172000e+00 2.865090e-01
4.173000e+00 2.849249e-01
4.174000e+00 2.833391e-01
4.175000e+00 2.817516e-01
4.176000e+00 2.801624e-01
4.177000e+00 2.785715e-01
4.178000e+00 2.769789e-01
4.179000e+00 2.753846e-01
4.180000e+00 2.737887e-01
4.181000e+00 2.721911e-01
4.182000e+00 2.705919e-01
4.183000e+00 2.689910e-01
4.184000e+00 2.673886e-01
4.185000e+00 2.657845e-01
4.186000e+00 2.641788e-01
4.187000e+00 2.625716e-01
4.188000e+00 2.609628e-01
4.189000e+00 2.593524e-01
4.190000e+00 2.577405e-01
4.191000e+00 2.561270e-01
4.192000e+00 2.545120e-01
4.193000e+00 2.528955e-01
4.194000e+00 2.512775e-01
4.195000e+00 2.496580e-01
4.196000e+00 2.480371e-01
4.197000e+00 2.464147e-01
4.198000e+00 2.447908e-01
4.199000e+00 2.431655e-01
4.200000e+00 2.415387e-01
4.201000e+00 2.399106e-01
4.202000e+00 2.382810e-01
4.203000e+00 2.366501e-01
4.204000e+00 2.350178e-01
4.205000e+00 2.333841e-01
4.206000e+00 2.317490e-01
4.207000e+00 2.301126e-01
4.208000e+00 2.284749e-01
4.209000e+00 2.268358e-01
4.210000e+00 2.251955e-01
4.211000e+00 2.235538e-01
4.212000e+00 2.219109e-01
4.213000e+00 2.202667e-01
4.214000e+00 2.186212e-01
4.215000e+00 2.169745e-01
4.216000e+00 2.153266e-01
4.217000e+00 2.136774e-01
4.218000e+00 2.120271e-01
4.219000e+00 2.103755e-01
4.220000e+00 2.087227e-01
4.221000e+00 2.070688e-01
4.222000e+00 2.054137e-01
4.223000e+00 2.037575e-01
4.224000e+00 2.021002e-01
4.225000e+00 2.004417e-01
4.226000e+00 1.987821e-01
4.227000e+00 1.971214e-01
4.228000e+00 1.954596e-01
4.229000e+00 1.937968e-01
4.230000e+00 1.921329e-01
4.231000e+00 1.904680e-01
4.232000e+00 1.888020e-01
4.233000e+00 1.871350e-01
4.234000e+00 1.854670e-01
4.235000e+00 1.837980e-01
4.236000e+00 1.821280e-01
4.237000e+00 1.804571e-01
4.238000e+00 1.787852e-01
4.239000e+00 1.771123e-01
4.240000e+00 1.754385e-01
4.241000e+00 1.737638e-01
4.242000e+00 1.720882e-01
4.243000e+00 1.704117e-01
4.244000e+00 1.687343e-01
4.245000e+00 1.670561e-01
4.246000e+00 1.653770e-01
4.247000e+00 1.636971e-01
4.248000e+00 1.620163e-01
4.249000e+00 1.603347e-01
4.250000e+00 1.586523e-01
4.251000e+00 1.569692e-01
4.252000e+00 1.552852e-01
4.253000e+00 1.536005e-01
4.254000e+00 1.519151e-01
4.255000e+00 1.502289e-01
4.256000e+00 1.485420e-01
4.257000e+00 1.468543e-01
4.258000e+00 1.451660e-01
4.259000e+00 1.434770e-01
4.260000e+00 1.417873e-01
4.261000e+00 1.400970e-01
4.262000e+00 1.384060e-01
4.263000e+00 1.367144e-01
4.264000e+00 1.350222e-01
4.265000e+00 1.333294e-01
4.266000e+00 1.316360e-01
4.267000e+00 1.299420e-01
4.268000e+00 1.282474e-01
4.269000e+00 1.265523e-01
4.270000e+00 1.248566e-01
4.271000e+00 1.231605e-01
4.272000e+00 1.214638e-01
4.273000e+00 1.197666e-01
4.274000e+00 1.180690e-01
4.275000e+00 1.163708e-01
4.276000e+00 1.146722e-01
4.277000e+00 1.129732e-01
4.278000e+00 1.112737e-01
4.279000e+00 1.095739e-01
4.280000e+00 1.078736e-01
4.281000e+00 1.061729e-01
4.282000e+00 1.044719e-01
4.283000e+00 1.027705e-01
4.284000e+00 1.010687e-01
4.285000e+00 9.936663e-02
4.286000e+00 9.766422e-02
4.287000e+00 9.596151e-02
4.288000e+00 9.425850e-02
4.289000e+00 9.255521e-02
4.290000e+00 9.085166e-02
4.291000e+00 8.914785e-02
4.292000e+00 8.744381e-02
4.293000e+00 8.573954e-02
4.294000e+00 8.403506e-02
4.295000e+00 8.233038e-02
4.296000e+00 8.062552e-02
4.297000e+00 7.892049e-02
4.298000e+00 7.721530e-02
4.299000e+00 7.550997e-02
4.300000e+00 7.380452e-02
4.301000e+00 7.209895e-02
4.302000e+00 7.039328e-02
4.303000e+00 6.868752e-02
4.304000e+00 6.698169e-02
4.305000e+00 6.527580e-02
4.306000e+00 6.356987e-02
4.307000e+00 6.186391e-02
4.308000e+00 6.015793e-02
4.309000e+00 5.845194e-02
4.310000e+00 5.674597e-02
4.311000e+00 5.504003e-02
4.312000e+00 5.333412e-02
4.313000e+00 5.162827e-02
4.314000e+00 4.992249e-02
4.315000e+00 4.821678e-02
4.316000e+00 4.651117e-02
4.317000e+00 4.480568e-02
4.318000e+00 4.310030e-02
4.319000e+00 4.139507e-02
4.320000e+00 3.968998e-02
4.321000e+00 3.798506e-02
4.322000e+00 3.628033e-02
4.323000e+00 3.457578e-02
4.324000e+00 3.287145e-02
4.325000e+00 3.116734e-02
4.326000e+00 2.946346e-02
4.327000e+00 2.775984e-02
4.328000e+00 2.605648e-02
4.329000e+00 2.435340e-02
4.330000e+00 2.265062e-02
4.331000e+00 2.094814e-02
4.332000e+00 1.924599e-02
4.333000e+00 1.754417e-02
4.334000e+00 1.584271e-02
4.335000e+00 1.414161e-02
4.336000e+00 1.244089e-02
4.337000e+00 1.074056e-02
4.338000e+00 9.040645e-03
4.339000e+00 7.341150e-03
4.340000e+00 5.642092e-03
4.341000e+00 3.943485e-03
4.342000e+00 2.245344e-03
4.343000e+00 5.476831e-04
4.344000e+00 -1.149483e-03
4.345000e+00 -2.846141e-03
4.346000e+00 -4.542275e-03
4.347000e+00 -6.237871e-03
4.348000e+00 -7.932915e-03
4.349000e+00 -9.627393e-03
4.350000e+00 -1.132129e-02
4.351000e+00 -1.301459e-02
4.352000e+00 -1.470728e-02
4.353000e+00 -1.639935e-02
4.354000e+00 -1.809078e-02
4.355000e+00 -1.978155e-02
4.356000e+00 -2.147166e-02
4.357000e+00 -2.316108e-02
4.358000e+00 -2.484981e-02
4.359000e+00 -2.653782e-02
4.360000e+00 -2.822511e-02
4.361000e+00 -2.991166e-02
4.362000e+00 -3.159746e-02
4.363000e+00 -3.328248e-02
4.364000e+00 -3.496672e-02
4.365000e+00 -3.665016e-02
4.366000e+00 -3.833279e-02
4.367000e+00 -4.001459e-02
4.368000e+00 -4.169555e-02
4.369000e+00 -4.337565e-02
4.370000e+00 -4.505488e-02
4.371000e+00 -4.673323e-02
4.372000e+00 -4.841067e-02
4.373000e+00 -5.008720e-02
4.374000e+00 -5.176279e-02
4.375000e+00 -5.343745e-02
4.376000e+00 -5.511114e-02
4.377000e+00 -5.678386e-02
4.378000e+00 -5.845559e-02
4.379000e+00 -6.012632e-02
4.380000e+00 -6.179603e-02
4.381000e+00 -6.346470e-02
4.382000e+00 -6.513233e-02
4.383000e+00 -6.679890e-02
4.384000e+00 -6.846439e-02
4.385000e+00 -7.012879e-02
4.386000e+00 -7.179209e-02
4.387000e+00 -7.345426e-02
4.388000e+00 -7.511530e-02
4.389000e+00 -7.677519e-02
4.390000e+00 -7.843392e-02
4.391000e+00 -8.009146e-02
4.392000e+00 -8.174781e-02
4.393000e+00 -8.340295e-02
4.394000e+00 -8.505687e-02
4.395000e+00 -8.670955e-02
4.396000e+00 -8.836098e-02
4.397000e+00 -9.001114e-02
4.398000e+00 -9.166002e-02
4.399000e+00 -9.330760e-02
4.400000e+00 -9.495387e-02
4.401000e+00 -9.659881e-02
4.402000e+00 -9.824241e-02
4.403000e+00 -9.988466e-02
4.404000e+00 -1.015255e-01
4.405000e+00 -1.031650e-01
4.406000e+00 -1.048031e-01
4.407000e+00 -1.064398e-01
4.408000e+00 -1.080750e-01
4.409000e+00 -1.097088e-01
4.410000e+00 -1.113412e-01
4.411000e+00 -1.129720e-01
4.412000e+00 -1.146014e-01
4.413000e+00 -1.162293e-01
4.414000e+00 -1.178557e-01
4.415000e+00 -1.194805e-01
4.416000e+00 -1.211038e-01
4.417000e+00 -1.227255e-01
4.418000e+00 -1.243456e-01
4.419000e+00 -1.259641e-01
4.420000e+00 -1.275811e-01
4.421000e+00 -1.291964e-01
4.422000e+00 -1.308101e-01
4.423000e+00 -1.324221e-01
4.424000e+00 -1.340325e-01
4.425000e+00 -1.356412e-01
4.426000e+00 -1.372482e-01
4.427000e+00 -1.388534e-01
4.428000e+00 -1.404570e-01
4.429000e+00 -1.420588e-01
4.430000e+00 -1.436589e-01
4.431000e+00 -1.452572e-01
4.432000e+00 -1.468537e-01
4.433000e+00 -1.484484e-01
4.434000e+00 -1.500413e-01
4.435000e+00 -1.516324e-01
4.436000e+00 -1.532216e-01
4.437000e+00 -1.548090e-01
4.438000e+00 -1.563945e-01
4.439000e+00 -1.579781e-01
4.440000e+00 -1.595598e-01
4.441000e+00 -1.611396e-01
4.442000e+00 -1.627175e-01
4.443000e+00 -1.642934e-01
4.444000e+00 -1.658673e-01
4.445000e+00 -1.674393e-01
4.446000e+00 -1.690093e-01
4.447000e+00 -1.705773e-01
4.448000e+00 -1.721433e-01
4.449000e+00 -1.737072e-01
4.450000e+00 -1.752691e-01
4.451000e+00 -1.768290e-01
4.452000e+00 -1.783867e-01
4.453000e+00 -1.799424e-01
4.454000e+00 -1.814959e-01
4.455000e+00 -1.830474e-01
4.456000e+00 -1.845967e-01
4.457000e+00 -1.861438e-01
4.458000e+00 -1.876888e-01
4.459000e+00 -1.892316e-01
4.460000e+00 -1.907722e-01
4.461000e+00 -1.923106e-01
4.462000e+00 -1.938468e-01
4.463000e+00 -1.953807e-01
4.464000e+00 -1.969124e-01
4.465000e+00 -1.984418e-01
4.466000e+00 -1.999689e-01
4.467000e+00 -2.014938e-01
4.468000e+00 -2.030163e-01
4.469000e+00 -2.045365e-01
4.470000e+00 -2.060544e-01
4.471000e+00 -2.075699e-01
4.472000e+00 -2.090830e-01
4.473000e+00 -2.105938e-01
4.474000e+00 -2.121021e-01
4.475000e+00 -2.136081e-01
4.476000e+00 -2.151116e-01
4.477000e+00 -2.166127e-01
4.478000e+00 -2.181113e-01
4.479000e+00 -2.196074e-01
4.480000e+00 -2.211011e-01
4.481000e+00 -2.225923e-01
4.482000e+00 -2.240809e-01
4.483000e+00 -2.255670e-01
4.484000e+00 -2.270506e-01
4.485000e+00 -2.285316e-01
4.486000e+00 -2.300101e-01
4.487000e+00 -2.314859e-01
4.488000e+00 -2.329592e-01
4.489000e+00 -2.344299e-01
4.490000e+00 -2.358979e-01
4.491000e+00 -2.373633e-01
4.492000e+00 -2.388260e-01
4.493000e+00 -2.402860e-01
4.494000e+00 -2.417434e-01
4.495000e+00 -2.431980e-01
4.496000e+00 -2.446500e-01
4.497000e+00 -2.460992e-01
4.498000e+00 -2.475457e-01
4.499000e+00 -2.489894e-01
4.500000e+00 -2.504303e-01
4.501000e+00 -2.518685e-01
4.502000e+00 -2.533038e-01
4.503000e+00 -2.547364e-01
4.504000e+00 -2.561661e-01
4.505000e+00 -2.575930e-01
4.506000e+00 -2.590170e-01
4.507000e+00 -2.604381e-01
4.508000e+00 -2.618564e-01
4.509000e+00 -2.632717e-01
4.510000e+00 -2.646842e-01
4.511000e+00 -2.660937e-01
4.512000e+00 -2.675003e-01
4.513000e+00 -2.689039e-01
4.514000e+00 -2.703045e-01
4.515000e+00 -2.717022e-01
4.516000e+00 -2.730969e-01
4.517000e+00 -2.744885e-01
4.518000e+00 -2.758771e-01
4.519000e+00 -2.772627e-01
4.520000e+00 -2.786453e-01
4.521000e+00 -2.800247e-01
4.522000e+00 -2.814011e-01
4.523000e+00 -2.827744e-01
4.524000e+00 -2.841446e-01
4.525000e+00 -2.855116e-01
4.526000e+00 -2.868756e-01
4.527000e+00 -2.882363e-01
4.528000e+00 -2.895939e-01
4.529000e+00 -2.909484e-01
4.530000e+00 -2.922996e-01
4.531000e+00 -2.936476e-01
4.532000e+00 -2.949924e-01
4.533000e+00 -2.963340e-01
4.534000e+00 -2.976723e-01
4.535000e+00 -2.990074e-01
4.536000e+00 -3.003392e-01
4.537000e+00 -3.016677e-01
4.538000e+00 -3.029929e-01
4.539000e+00 -3.043148e-01
4.540000e+00 -3.056333e-01
4.541000e+00 -3.069485e-01
4.542000e+00 -3.082604e-01
4.543000e+00 -3.095689e-01
4.544000e+00 -3.108740e-01
4.545000e+00 -3.121757e-01
4.546000e+00 -3.134740e-01
4.547000e+00 -3.147688e-01
4.548000e+00 -3.160603e-01
4.549000e+00 -3.173483e-01
4.550000e+00 -3.186328e-01
4.551000e+00 -3.199138e-01
4.552000e+00 -3.211914e-01
4.553000e+00 -3.224654e-01
4.554000e+00 -3.237359e-01
4.555000e+00 -3.250029e-01
4.556000e+00 -3.262664e-01
4.557000e+00 -3.275263e-01
4.558000e+00 -3.287826e-01
4.559000e+00 -3.300353e-01
4.560000e+00 -3.312845e-01
4.561000e+00 -3.325300e-01
4.562000e+00 -3.337719e-01
4.563000e+00 -3.350102e-01
4.564000e+00 -3.362448e-01
4.565000e+00 -3.374757e-01
4.566000e+00 -3.387030e-01
4.567000e+00 -3.399266e-01
4.568000e+00 -3.411465e-01
4.569000e+00 -3.423627e-01
4.570000e+00 -3.435751e-01
4.571000e+00 -3.447838e-01
4.572000e+00 -3.459887e-01
4.573000e+00 -3.471899e-01
4.574000e+00 -3.483873e-01
4.575000e+00 -3.495809e-01
4.576000e+00 -3.507707e-01
4.577000e+00 -3.519567e-01
4.578000e+00 -3.531389e-01
4.579000e+00 -3.543172e-01
4.580000e+00 -3.554916e-01
4.581000e+00 -3.566622e-01
4.582000e+00 -3.578289e-01
4.583000e+00 -3.589917e-01
4.584000e+00 -3.601506e-01
4.585000e+00 -3.613056e-01
4.586000e+00 -3.624567e-01
4.587000e+00 -3.636038e-01
4.588000e+00 -3.647469e-01
4.589000e+00 -3.658861e-01
4.590000e+00 -3.670213e-01
4.591000e+00 -3.681525e-01
4.592000e+00 -3.692797e-01
4.593000e+00 -3.704028e-01
4.594000e+00 -3.715220e-01
4.595000e+00 -3.726371e-01
4.596000e+00 -3.737481e-01
4.597000e+00 -3.748551e-01
4.598000e+00 -3.759580e-01
4.599000e+00 -3.770567e-01
4.600000e+00 -3.781514e-01
4.601000e+00 -3.792420e-01
4.602000e+00 -3.803284e-01
4.603000e+00 -3.814107e-01
4.604000e+00 -3.824889e-01
4.605000e+00 -3.835629e-01
4.606000e+00 -3.846327e-01
4.607000e+00 -3.856983e-01
4.608000e+00 -3.867597e-01
4.609000e+00 -3.878169e-01
4.610000e+00 -3.888698e-01
4.611000e+00 -3.899185e-01
4.612000e+00 -3.909630e-01
4.613000e+00 -3.920032e-01
4.614000e+00 -3.930392e-01
4.615000e+00 -3.940708e-01
4.616000e+00 -3.950982e-01
4.617000e+00 -3.961212e-01
4.618000e+00 -3.971400e-01
4.619000e+00 -3.981544e-01
4.620000e+00 -3.991644e-01
4.621000e+00 -4.001701e-01
4.622000e+00 -4.011715e-01
4.623000e+00 -4.021684e-01
4.624000e+00 -4.031610e-01
4.625000e+00 -4.041491e-01
4.626000e+00 -4.051329e-01
4.627000e+00 -4.061122e-01
4.628000e+00 -4.070871e-01
4.629000e+00 -4.080575e-01
4.630000e+00 -4.090235e-01
4.631000e+00 -4.099851e-01
4.632000e+00 -4.109421e-01
4.633000e+00 -4.118946e-01
4.634000e+00 -4.128427e-01
4.635000e+00 -4.137862e-01
4.636000e+00 -4.147252e-01
4.637000e+00 -4.156597e-01
4.638000e+00 -4.165896e-01
4.639000e+00 -4.175150e-01
4.640000e+00 -4.184358e-01
4.641000e+00 -4.193520e-01
4.642000e+00 -4.202636e-01
4.643000e+00 -4.211706e-01
4.644000e+00 -4.220730e-01
4.645000e+00 -4.229708e-01
4.646000e+00 -4.238640e-01
4.647000e+00 -4.247525e-01
4.648000e+00 -4.256363e-01
4.649000e+00 -4.265155e-01
4.650000e+00 -4.273900e-01
4.651000e+00 -4.282599e-01
4.652000e+00 -4.291250e-01
4.653000e+00 -4.299854e-01
4.654000e+00 -4.308411e-01
4.655000e+00 -4.316921e-01
4.656000e+00 -4.325383e-01
4.657000e+00 -4.333798e-01
4.658000e+00 -4.342165e-01
4.659000e+00 -4.350485e-01
4.660000e+00 -4.358757e-01
4.661000e+00 -4.366981e-01
4.662000e+00 -4.375156e-01
4.663000e+00 -4.383284e-01
4.664000e+00 -4.391364e-01
4.665000e+00 -4.399395e-01
4.666000e+00 -4.407378e-01
4.667000e+00 -4.415312e-01
4.668000e+00 -4.423198e-01
4.669000e+00 -4.431035e-01
4.670000e+00 -4.438823e-01
4.671000e+00 -4.446562e-01
4.672000e+00 -4.454252e-01
4.673000e+00 -4.461893e-01
4.674000e+00 -4.469485e-01
4.675000e+00 -4.477028e-01
4.676000e+00 -4.484521e-01
4.677000e+00 -4.491965e-01
4.678000e+00 -4.499359e-01
4.679000e+00 -4.506704e-01
4.680000e+00 -4.513999e-01
4.681000e+00 -4.521244e-01
4.682000e+00 -4.528439e-01
4.683000e+00 -4.535584e-01
4.684000e+00 -4.542679e-01
4.685000e+00 -4.549723e-01
4.686000e+00 -4.556717e-01
4.687000e+00 -4.563661e-01
4.688000e+00 -4.570554e-01
4.689000e+00 -4.577397e-01
4.690000e+00 -4.584189e-01
4.691000e+00 -4.590930e-01
4.692000e+00 -4.597621e-01
4.693000e+00 -4.604260e-01
4.694000e+00 -4.610849e-01
4.695000e+00 -4.617386e-01
4.696000e+00 -4.623872e-01
4.697000e+00 -4.630306e-01
4.698000e+00 -4.636690e-01
4.699000e+00 -4.643022e-01
4.700000e+00 -4.649302e-01
4.701000e+00 -4.655530e-01
4.702000e+00 -4.661707e-01
4.703000e+00 -4.667832e-01
4.704000e+00 -4.673905e-01
4.705000e+00 -4.679927e-01
4.706000e+00 -4.685896e-01
4.707000e+00 -4.691812e-01
4.708000e+00 -4.697677e-01
4.709000e+00 -4.703489e-01
4.710000e+00 -4.709249e-01
4.711000e+00 -4.714957e-01
4.712000e+00 -4.720612e-01
4.713000e+00 -4.726214e-01
4.714000e+00 -4.731763e-01
4.715000e+00 -4.737260e-01
4.716000e+00 -4.742704e-01
4.717000e+00 -4.748094e-01
4.718000e+00 -4.753432e-01
4.719000e+00 -4.758717e-01
4.720000e+00 -4.763948e-01
4.721000e+00 -4.769126e-01
4.722000e+00 -4.774251e-01
4.723000e+00 -4.779322e-01
4.724000e+00 -4.784340e-01
4.725000e+00 -4.789305e-01
4.726000e+00 -4.794215e-01
4.727000e+00 -4.799072e-01
4.728000e+00 -4.803875e-01
4.729000e+00 -4.808624e-01
4.730000e+00 -4.813320e-01
4.731000e+00 -4.817961e-01
4.732000e+00 -4.822548e-01
4.733000e+00 -4.827081e-01
4.734000e+00 -4.831560e-01
4.735000e+00 -4.835984e-01
4.736000e+00 -4.840354e-01
4.737000e+00 -4.844670e-01
4.738000e+00 -4.848931e-01
4.739000e+00 -4.853138e-01
4.740000e+00 -4.857289e-01
4.741000e+00 -4.861387e-01
4.742000e+00 -4.865429e-01
4.743000e+00 -4.869417e-01
4.744000e+00 -4.873349e-01
4.745000e+00 -4.877227e-01
4.746000e+00 -4.881049e-01
4.747000e+00 -4.884817e-01
4.748000e+00 -4.888529e-01
4.749000e+00 -4.892186e-01
4.750000e+00 -4.895788e-01
4.751000e+00 -4.899335e-01
4.752000e+00 -4.902826e-01
4.753000e+00 -4.906261e-01
4.754000e+00 -4.909641e-01
4.755000e+00 -4.912965e-01
4.756000e+00 -4.916234e-01
4.757000e+00 -4.919447e-01
4.758000e+00 -4.922604e-01
4.759000e+00 -4.925706e-01
4.760000e+00 -4.928751e-01
4.761000e+00 -4.931741e-01
4.762000e+00 -4.934674e-01
4.763000e+00 -4.937551e-01
4.764000e+00 -4.940373e-01
4.765000e+00 -4.943138e-01
4.766000e+00 -4.945847e-01
4.767000e+00 -4.948499e-01
4.768000e+00 -4.951095e-01
4.769000e+00 -4.953635e-01
4.770000e+00 -4.956119e-01
4.771000e+00 -4.958545e-01
4.772000e+00 -4.960916e-01
4.773000e+00 -4.963229e-01
4.774000e+00 -4.965486e-01
4.775000e+00 -4.967687e-01
4.776000e+00 -4.969830e-01
4.777000e+00 -4.971917e-01
4.778000e+00 -4.973947e-01
4.779000e+00 -4.975920e-01
4.780000e+00 -4.977836e-01
4.781000e+00 -4.979695e-01
4.782000e+00 -4.981497e-01
4.783000e+00 -4.983242e-01
4.784000e+00 -4.984930e-01
4.785000e+00 -4.986560e-01
4.786000e+00 -4.988134e-01
4.787000e+00 -4.989650e-01
4.788000e+00 -4.991109e-01
4.789000e+00 -4.992510e-01
4.790000e+00 -4.993854e-01
4.791000e+00 -4.995141e-01
4.792000e+00 -4.996370e-01
4.793000e+00 -4.997541e-01
4.794000e+00 -4.998655e-01
4.795000e+00 -4.999712e-01
4.796000e+00 -5.000711e-01
4.797000e+00 -5.001652e-01
4.798000e+00 -5.002535e-01
4.799000e+00 -5.003361e-01
4.800000e+00 -5.004129e-01
4.801000e+00 -5.004839e-01
4.802000e+00 -5.005491e-01
4.803000e+00 -5.006085e-01
4.804000e+00 -5.006621e-01
4.805000e+00 -5.007100e-01
4.806000e+00 -5.007520e-01
4.807000e+00 -5.007883e-01
4.808000e+00 -5.008187e-01
4.809000e+00 -5.008433e-01
4.810000e+00 -5.008621e-01
4.811000e+00 -5.008751e-01
4.812000e+00 -5.008823e-01
4.813000e+00 -5.008836e-01
4.814000e+00 -5.008791e-01
4.815000e+00 -5.008688e-01
4.816000e+00 -5.008527e-01
4.817000e+00 -5.008307e-01
4.818000e+00 -5.008029e-01
4.819000e+00 -5.007693e-01
4.820000e+00 -5.007298e-01
4.821000e+00 -5.006845e-01
4.822000e+00 -5.006333e-01
4.823000e+00 -5.005763e-01
4.824000e+00 -5.005134e-01
4.825000e+00 -5.004447e-01
4.826000e+00 -5.003702e-01
4.827000e+00 -5.002897e-01
4.828000e+00 -5.002034e-01
4.829000e+00 -5.001113e-01
4.830000e+00 -5.000133e-01
4.831000e+00 -4.999094e-01
4.832000e+00 -4.997996e-01
4.833000e+00 -4.996840e-01
4.834000e+00 -4.995625e-01
4.835000e+00 -4.994352e-01
4.836000e+00 -4.993020e-01
4.837000e+00 -4.991629e-01
4.838000e+00 -4.990179e-01
4.839000e+00 -4.988670e-01
4.840000e+00 -4.987103e-01
4.841000e+00 -4.985476e-01
4.842000e+00 -4.983791e-01
4.843000e+00 -4.982048e-01
4.844000e+00 -4.980245e-01
4.845000e+00 -4.978383e-01
4.846000e+00 -4.976463e-01
4.847000e+00 -4.974483e-01
4.848000e+00 -4.972445e-01
4.849000e+00 -4.970348e-01
4.850000e+00 -4.968192e-01
4.851000e+00 -4.965977e-01
4.852000e+00 -4.963703e-01
4.853000e+00 -4.961371e-01
4.854000e+00 -4.958979e-01
4.855000e+00 -4.956528e-01
4.856000e+00 -4.954019e-01
4.857000e+00 -4.951450e-01
4.858000e+00 -4.948823e-01
4.859000e+00 -4.946136e-01
4.860000e+00 -4.943391e-01
4.861000e+00 -4.940587e-01
4.862000e+00 -4.937723e-01
4.863000e+00 -4.934801e-01
4.864000e+00 -4.931820e-01
4.865000e+00 -4.928780e-01
4.866000e+00 -4.925681e-01
4.867000e+00 -4.922523e-01
4.868000e+00 -4.919306e-01
4.869000e+00 -4.916030e-01
4.870000e+00 -4.912695e-01
4.871000e+00 -4.909301e-01
4.872000e+00 -4.905849e-01
4.873000e+00 -4.902337e-01
4.874000e+00 -4.898766e-01
4.875000e+00 -4.895137e-01
4.876000e+00 -4.891449e-01
4.877000e+00 -4.887701e-01
4.878000e+00 -4.883895e-01
4.879000e+00 -4.880030e-01
4.880000e+00 -4.876106e-01
4.881000e+00 -4.872124e-01
4.882000e+00 -4.868082e-01
4.883000e+00 -4.863982e-01
4.884000e+00 -4.859822e-01
4.885000e+00 -4.855604e-01
4.886000e+00 -4.851328e-01
4.887000e+00 -4.846992e-01
4.888000e+00 -4.842598e-01
4.889000e+00 -4.838144e-01
4.890000e+00 -4.833633e-01
4.891000e+00 -4.829062e-01
4.892000e+00 -4.824433e-01
4.893000e+00 -4.819745e-01
4.894000e+00 -4.814998e-01
4.895000e+00 -4.810193e-01
4.896000e+00 -4.805329e-01
4.897000e+00 -4.800407e-01
4.898000e+00 -4.795426e-01
4.899000e+00 -4.790386e-01
4.900000e+00 -4.785288e-01
4.901000e+00 -4.780131e-01
4.902000e+00 -4.774916e-01
4.903000e+00 -4.769643e-01
4.904000e+00 -4.764311e-01
4.905000e+00 -4.758920e-01
4.906000e+00 -4.753471e-01
4.907000e+00 -4.747964e-01
4.908000e+00 -4.742399e-01
4.909000e+00 -4.736775e-01
4.910000e+00 -4.731093e-01
4.911000e+00 -4.725353e-01
4.912000e+00 -4.719554e-01
4.913000e+00 -4.713697e-01
4.914000e+00 -4.707782e-01
4.915000e+00 -4.701809e-01
4.916000e+00 -4.695778e-01
4.917000e+00 -4.689689e-01
4.918000e+00 -4.683542e-01
4.919000e+00 -4.677337e-01
4.920000e+00 -4.671074e-01
4.921000e+00 -4.664753e-01
4.922000e+00 -4.658374e-01
4.923000e+00 -4.651937e-01
4.924000e+00 -4.645443e-01
4.925000e+00 -4.638890e-01
4.926000e+00 -4.632280e-01
4.927000e+00 -4.625612e-01
4.928000e+00 -4.618887e-01
4.929000e+00 -4.612104e-01
4.930000e+00 -4.605263e-01
4.931000e+00 -4.598365e-01
4.932000e+00 -4.591410e-01
4.933000e+00 -4.584397e-01
4.934000e+00 -4.577326e-01
4.935000e+00 -4.570198e-01
4.936000e+00 -4.563013e-01
4.937000e+00 -4.555771e-01
4.938000e+00 -4.548471e-01
4.939000e+00 -4.541115e-01
4.940000e+00 -4.533701e-01
4.941000e+00 -4.526230e-01
4.942000e+00 -4.518702e-01
4.943000e+00 -4.511117e-01
4.944000e+00 -4.503475e-01
4.945000e+00 -4.495776e-01
4.946000e+00 -4.488021e-01
4.947000e+00 -4.480209e-01
4.948000e+00 -4.472340e-01
4.949000e+00 -4.464414e-01
4.950000e+00 -4.456432e-01
4.951000e+00 -4.448393e-01
4.952000e+00 -4.440297e-01
4.953000e+00 -4.432146e-01
4.954000e+00 -4.423937e-01
4.955000e+00 -4.415673e-01
4.956000e+00 -4.407352e-01
4.957000e+00 -4.398975e-01
4.958000e+00 -4.390542e-01
4.959000e+00 -4.382053e-01
4.960000e+00 -4.373508e-01
4.961000e+00 -4.364906e-01
4.962000e+00 -4.356249e-01
4.963000e+00 -4.347536e-01
4.964000e+00 -4.338767e-01
4.965000e+00 -4.329943e-01
4.966000e+00 -4.321063e-01
4.967000e+00 -4.312127e-01
4.968000e+00 -4.303136e-01
4.969000e+00 -4.294089e-01
4.970000e+00 -4.284987e-01
4.971000e+00 -4.275829e-01
4.972000e+00 -4.266616e-01
4.973000e+00 -4.257348e-01
4.974000e+00 -4.248025e-01
4.975000e+00 -4.238647e-01
4.976000e+00 -4.229214e-01
4.977000e+00 -4.219726e-01
4.978000e+00 -4.210183e-01
4.979000e+00 -4.200586e-01
4.980000e+00 -4.190933e-01
4.981000e+00 -4.181227e-01
4.982000e+00 -4.171465e-01
4.983000e+00 -4.161649e-01
4.984000e+00 -4.151779e-01
4.985000e+00 -4.141854e-01
4.986000e+00 -4.131875e-01
4.987000e+00 -4.121842e-01
4.988000e+00 -4.111755e-01
4.989000e+00 -4.101614e-01
4.990000e+00 -4.091419e-01
4.991000e+00 -4.081170e-01
4.992000e+00 -4.070867e-01
4.993000e+00 -4.060511e-01
4.994000e+00 -4.050101e-01
4.995000e+00 -4.039637e-01
4.996000e+00 -4.029120e-01
4.997000e+00 -4.018550e-01
4.998000e+00 -4.007927e-01
4.999000e+00 -3.997250e-01
5.000000e+00 -3.986520e-01
5.001000e+00 -3.975737e-01
5.002000e+00 -3.964901e-01
5.003000e+00 -3.954013e-01
5.004000e+00 -3.943071e-01
5.005000e+00 -3.932077e-01
5.006000e+00 -3.921031e-01
5.007000e+00 -3.909932e-01
5.008000e+00 -3.898780e-01
5.009000e+00 -3.887576e-01
5.010000e+00 -3.876320e-01
5.011000e+00 -3.865012e-01
5.012000e+00 -3.853652e-01
5.013000e+00 -3.842240e-01
5.014000e+00 -3.830776e-01
5.015000e+00 -3.819261e-01
5.016000e+00 -3.807693e-01
5.017000e+00 -3.796074e-01
5.018000e+00 -3.784404e-01
5.019000e+00 -3.772683e-01
5.020000e+00 -3.760910e-01
5.021000e+00 -3.749086e-01
5.022000e+00 -3.737211e-01
5.023000e+00 -3.725285e-01
5.024000e+00 -3.713308e-01
5.025000e+00 -3.701280e-01
5.026000e+00 -3.689202e-01
5.027000e+00 -3.677073e-01
5.028000e+00 -3.664894e-01
5.029000e+00 -3.652664e-01
5.030000e+00 -3.640384e-01
5.031000e+00 -3.628054e-01
5.032000e+00 -3.615674e-01
5.033000e+00 -3.603244e-01
5.034000e+00 -3.590764e-01
5.035000e+00 -3.578235e-01
5.036000e+00 -3.565656e-01
5.037000e+00 -3.553027e-01
5.038000e+00 -3.540349e-01
5.039000e+00 -3.527622e-01
5.040000e+00 -3.514846e-01
5.041000e+00 -3.502020e-01
5.042000e+00 -3.489146e-01
5.043000e+00 -3.476223e-01
5.044000e+00 -3.463251e-01
5.045000e+00 -3.450230e-01
5.046000e+00 -3.437161e-01
5.047000e+00 -3.424044e-01
5.048000e+00 -3.410878e-01
5.049000e+00 -3.397665e-01
5.050000e+00 -3.384403e-01
5.051000e+00 -3.371093e-01
5.052000e+00 -3.357736e-01
5.053000e+00 -3.344331e-01
5.054000e+00 -3.330878e-01
5.055000e+00 -3.317378e-01
5.056000e+00 -3.303830e-01
5.057000e+00 -3.290236e-01
5.058000e+00 -3.276594e-01
5.059000e+00 -3.262906e-01
5.060000e+00 -3.249170e-01
5.061000e+00 -3.235388e-01
5.062000e+00 -3.221559e-01
5.063000e+00 -3.207684e-01
5.064000e+00 -3.193763e-01
5.065000e+00 -3.179795e-01
5.066000e+00 -3.165781e-01
5.067000e+00 -3.151721e-01
5.068000e+00 -3.137616e-01
5.069000e+00 -3.123464e-01
5.070000e+00 -3.109268e-01
5.071000e+00 -3.095025e-01
5.072000e+00 -3.080738e-01
5.073000e+00 -3.066405e-01
5.074000e+00 -3.052027e-01
5.075000e+00 -3.037605e-01
5.076000e+00 -3.023137e-01
5.077000e+00 -3.008625e-01
5.078000e+00 -2.994068e-01
5.079000e+00 -2.979467e-01
5.080000e+00 -2.964822e-01
5.081000e+00 -2.950132e-01
5.082000e+00 -2.935399e-01
5.083000e+00 -2.920622e-01
5.084000e+00 -2.905801e-01
5.085000e+00 -2.890936e-01
5.086000e+00 -2.876028e-01
5.087000e+00 -2.861077e-01
5.088000e+00 -2.846083e-01
5.089000e+00 -2.831045e-01
5.090000e+00 -2.815965e-01
5.091000e+00 -2.800842e-01
5.092000e+00 -2.785676e-01
5.093000e+00 -2.770468e-01
5.094000e+00 -2.755218e-01
5.095000e+00 -2.739925e-01
5.096000e+00 -2.724591e-01
5.097000e+00 -2.709214e-01
5.098000e+00 -2.693796e-01
5.099000e+00 -2.678336e-01
5.100000e+00 -2.662835e-01
5.101000e+00 -2.647292e-01
5.102000e+00 -2.631708e-01
5.103000e+00 -2.616084e-01
5.104000e+00 -2.600418e-01
5.105000e+00 -2.584712e-01
5.106000e+00 -2.568965e-01
5.107000e+00 -2.553177e-01
5.108000e+00 -2.537350e-01
5.109000e+00 -2.521482e-01
5.110000e+00 -2.505574e-01
5.111000e+00 -2.489627e-01
5.112000e+00 -2.473640e-01
5.113000e+00 -2.457613e-01
5.114000e+00 -2.441547e-01
5.115000e+00 -2.425442e-01
5.116000e+00 -2.409298e-01
5.117000e+00 -2.393115e-01
5.118000e+00 -2.376893e-01
5.119000e+00 -2.360632e-01
5.120000e+00 -2.344333e-01
5.121000e+00 -2.327996e-01
5.122000e+00 -2.311621e-01
5.123000e+00 -2.295207e-01
5.124000e+00 -2.278756e-01
5.125000e+00 -2.262268e-01
5.126000e+00 -2.245741e-01
5.127000e+00 -2.229178e-01
5.128000e+00 -2.212577e-01
5.129000e+00 -2.195940e-01
5.130000e+00 -2.179265e-01
5.131000e+00 -2.162554e-01
5.132000e+00 -2.145806e-01
5.133000e+00 -2.129022e-01
5.134000e+00 -2.112202e-01
5.135000e+00 -2.095346e-01
5.136000e+00 -2.078453e-01
5.137000e+00 -2.061526e-01
5.138000e+00 -2.044562e-01
5.139000e+00 -2.027563e-01
5.140000e+00 -2.010530e-01
5.141000e+00 -1.993461e-01
5.142000e+00 -1.976357e-01
5.143000e+00 -1.959218e-01
5.144000e+00 -1.942045e-01
5.145000e+00 -1.924838e-01
5.146000e+00 -1.907596e-01
5.147000e+00 -1.890320e-01
5.148000e+00 -1.873011e-01
5.149000e+00 -1.855668e-01
5.150000e+00 -1.838291e-01
5.151000e+00 -1.820881e-01
5.152000e+00 -1.803438e-01
5.153000e+00 -1.785961e-01
5.154000e+00 -1.768452e-01
5.155000e+00 -1.750911e-01
5.156000e+00 -1.733337e-01
5.157000e+00 -1.715730e-01
5.158000e+00 -1.698092e-01
5.159000e+00 -1.680421e-01
5.160000e+00 -1.662719e-01
5.161000e+00 -1.644985e-01
5.162000e+00 -1.627219e-01
5.163000e+00 -1.609423e-01
5.164000e+00 -1.591595e-01
5.165000e+00 -1.573737e-01
5.166000e+00 -1.555847e-01
5.167000e+00 -1.537928e-01
5.168000e+00 -1.519977e-01
5.169000e+00 -1.501997e-01
5.170000e+00 -1.483987e-01
5.171000e+00 -1.465947e-01
5.172000e+00 -1.447877e-01
5.173000e+00 -1.429778e-01
5.174000e+00 -1.411649e-01
5.175000e+00 -1.393492e-01
5.176000e+00 -1.375305e-01
5.177000e+00 -1.357090e-01
5.178000e+00 -1.338846e-01
5.179000e+00 -1.320574e-01
5.180000e+00 -1.302274e-01
5.181000e+00 -1.283945e-01
5.182000e+00 -1.265589e-01
5.183000e+00 -1.247206e-01
5.184000e+00 -1.228795e-01
5.185000e+00 -1.210356e-01
5.186000e+00 -1.191891e-01
5.187000e+00 -1.173399e-01
5.188000e+00 -1.154880e-01
5.189000e+00 -1.136334e-01
5.190000e+00 -1.117763e-01
5.191000e+00 -1.099165e-01
5.192000e+00 -1.080541e-01
5.193000e+00 -1.061891e-01
5.194000e+00 -1.043216e-01
5.195000e+00 -1.024516e-01
5.196000e+00 -1.005790e-01
5.197000e+00 -9.870397e-02
5.198000e+00 -9.682644e-02
5.199000e+00 -9.494645e-02
5.200000e+00 -9.306401e-02
5.201000e+00 -9.117916e-02
5.202000e+00 -8.929191e-02
5.203000e+00 -8.740227e-02
5.204000e+00 -8.551027e-02
5.205000e+00 -8.361593e-02
5.206000e+00 -8.171927e-02
5.207000e+00 -7.982030e-02
5.208000e+00 -7.791905e-02
5.209000e+00 -7.601553e-02
5.210000e+00 -7.410977e-02
5.211000e+00 -7.220178e-02
5.212000e+00 -7.029158e-02
5.213000e+00 -6.837920e-02
5.214000e+00 -6.646465e-02
5.215000e+00 -6.454796e-02
5.216000e+00 -6.262914e-02
5.217000e+00 -6.070821e-02
5.218000e+00 -5.878520e-02
5.219000e+00 -5.686012e-02
5.220000e+00 -5.493299e-02
5.221000e+00 -5.300383e-02
5.222000e+00 -5.107267e-02
5.223000e+00 -4.913952e-02
5.224000e+00 -4.720440e-02
5.225000e+00 -4.526733e-02
5.226000e+00 -4.332834e-02
5.227000e+00 -4.138744e-02
5.228000e+00 -3.944466e-02
5.229000e+00 -3.750001e-02
5.230000e+00 -3.555351e-02
5.231000e+00 -3.360519e-02
5.232000e+00 -3.165506e-02
5.233000e+00 -2.970315e-02
5.234000e+00 -2.774947e-02
5.235000e+00 -2.579405e-02
5.236000e+00 -2.383691e-02
5.237000e+00 -2.187806e-02
5.238000e+00 -1.991753e-02
5.239000e+00 -1.795534e-02
5.240000e+00 -1.599150e-02
5.241000e+00 -1.402605e-02
5.242000e+00 -1.205900e-02
5.243000e+00 -1.009036e-02
5.244000e+00 -8.120170e-03
5.245000e+00 -6.148440e-03
5.246000e+00 -4.175193e-03
5.247000e+00 -2.200449e-03
5.248000e+00 -2.242297e-04
5.249000e+00 1.753445e-03
5.250000e+00 3.732553e-03
5.251000e+00 5.713074e-03
5.252000e+00 7.694987e-03
5.253000e+00 9.678272e-03
5.254000e+00 1.166291e-02
5.255000e+00 1.364887e-02
5.256000e+00 1.563614e-02
5.257000e+00 1.762470e-02
5.258000e+00 1.961453e-02
5.259000e+00 2.160560e-02
5.260000e+00 2.359789e-02
5.261000e+00 2.559139e-02
5.262000e+00 2.758607e-02
5.263000e+00 2.958190e-02
5.264000e+00 3.157888e-02
5.265000e+00 3.357698e-02
5.266000e+00 3.557617e-02
5.267000e+00 3.757644e-02
5.268000e+00 3.957776e-02
5.269000e+00 4.158011e-02
5.270000e+00 4.358348e-02
5.271000e+00 4.558783e-02
5.272000e+00 4.759316e-02
5.273000e+00 4.959943e-02
5.274000e+00 5.160662e-02
5.275000e+00 5.361472e-02
5.276000e+00 5.562371e-02
5.277000e+00 5.763355e-02
5.278000e+00 5.964424e-02
5.279000e+00 6.165574e-02
5.280000e+00 6.366804e-02
5.281000e+00 6.568111e-02
5.282000e+00 6.769494e-02
5.283000e+00 6.970949e-02
5.284000e+00 7.172476e-02
5.285000e+00 7.374072e-02
5.286000e+00 7.575734e-02
5.287000e+00 7.777461e-02
5.288000e+00 7.979250e-02
5.289000e+00 8.181100e-02
5.290000e+00 8.383007e-02
5.291000e+00 8.584970e-02
5.292000e+00 8.786987e-02
5.293000e+00 8.989055e-02
5.294000e+00 9.191173e-02
5.295000e+00 9.393337e-02
5.296000e+00 9.595546e-02
5.297000e+00 9.797799e-02
5.298000e+00 1.000009e-01
5.299000e+00 1.020242e-01
5.300000e+00 1.040479e-01
5.301000e+00 1.060719e-01
5.302000e+00 1.080962e-01
5.303000e+00 1.101209e-01
5.304000e+00 1.121458e-01
5.305000e+00 1.141709e-01
5.306000e+00 1.161963e-01
5.307000e+00 1.182219e-01
5.308000e+00 1.202476e-01
5.309000e+00 1.222736e-01
5.310000e+00 1.242996e-01
5.311000e+00 1.263258e-01
5.312000e+00 1.283521e-01
5.313000e+00 1.303785e-01
5.314000e+00 1.324049e-01
5.315000e+00 1.344314e-01
5.316000e+00 1.364578e-01
5.317000e+00 1.384843e-01
5.318000e+00 1.405107e-01
5.319000e+00 1.425370e-01
5.320000e+00 1.445633e-01
5.321000e+00 1.465895e-01
5.322000e+00 1.486155e-01
5.323000e+00 1.506414e-01
5.324000e+00 1.526672e-01
5.325000e+00 1.546927e-01
5.326000e+00 1.567181e-01
5.327000e+00 1.587432e-01
5.328000e+00 1.607680e-01
5.329000e+00 1.627925e-01
5.330000e+00 1.648168e-01
5.331000e+00 1.668407e-01
5.332000e+00 1.688643e-01
5.333000e+00 1.708875e-01
5.334000e+00 1.729104e-01
5.335000e+00 1.749328e-01
5.336000e+00 1.769548e-01
5.337000e+00 1.789763e-01
5.338000e+00 1.809973e-01
5.339000e+00 1.830179e-01
5.340000e+00 1.850379e-01
5.341000e+00 1.870573e-01
5.342000e+00 1.890762e-01
5.343000e+00 1.910945e-01
5.344000e+00 1.931122e-01
5.345000e+00 1.951293e-01
5.346000e+00 1.971457e-01
5.347000e+00 1.991614e-01
5.348000e+00 2.011764e-01
5.349000e+00 2.031907e-01
5.350000e+00 2.052043e-01
5.351000e+00 2.072170e-01
5.352000e+00 2.092290e-01
5.353000e+00 2.112402e-01
5.354000e+00 2.132505e-01
5.355000e+00 2.152600e-01
5.356000e+00 2.172685e-01
5.357000e+00 2.192762e-01
5.358000e+00 2.212830e-01
5.359000e+00 2.232888e-01
5.360000e+00 2.252936e-01
5.361000e+00 2.272974e-01
5.362000e+00 2.293003e-01
5.363000e+00 2.313021e-01
5.364000e+00 2.333028e-01
5.365000e+00 2.353024e-01
5.366000e+00 2.373010e-01
5.367000e+00 2.392984e-01
5.368000e+00 2.412946e-01
5.369000e+00 2.432897e-01
5.370000e+00 2.452836e-01
5.371000e+00 2.472763e-01
5.372000e+00 2.492677e-01
5.373000e+00 2.512579e-01
5.374000e+00 2.532468e-01
5.375000e+00 2.552344e-01
5.376000e+00 2.572206e-01
5.377000e+00 2.592055e-01
5.378000e+00 2.611891e-01
5.379000e+00 2.631712e-01
5.380000e+00 2.651519e-01
5.381000e+00 2.671312e-01
5.382000e+00 2.691090e-01
5.383000e+00 2.710853e-01
5.384000e+00 2.730602e-01
5.385000e+00 2.750335e-01
5.386000e+00 2.770052e-01
5.387000e+00 2.789754e-01
5.388000e+00 2.809440e-01
5.389000e+00 2.829109e-01
5.390000e+00 2.848762e-01
5.391000e+00 2.868399e-01
5.392000e+00 2.888019e-01
5.393000e+00 2.907621e-01
5.394000e+00 2.927207e-01
5.395000e+00 2.946775e-01
5.396000e+00 2.966325e-01
5.397000e+00 2.985857e-01
5.398000e+00 3.005371e-01
5.399000e+00 3.024866e-01
5.400000e+00 3.044343e-01
5.401000e+00 3.063802e-01
5.402000e+00 3.083241e-01
5.403000e+00 3.102661e-01
5.404000e+00 3.122061e-01
5.405000e+00 3.141442e-01
5.406000e+00 3.160802e-01
5.407000e+00 3.180143e-01
5.408000e+00 3.199463e-01
5.409000e+00 3.218762e-01
5.410000e+00 3.238041e-01
5.411000e+00 3.257299e-01
5.412000e+00 3.276535e-01
5.413000e+00 3.295750e-01
5.414000e+00 3.314943e-01
5.415000e+00 3.334115e-01
5.416000e+00 3.353264e-01
5.417000e+00 3.372391e-01
5.418000e+00 3.391495e-01
5.419000e+00 3.410577e-01
5.420000e+00 3.429635e-01
5.421000e+00 3.448670e-01
5.422000e+00 3.467682e-01
5.423000e+00 3.486670e-01
5.424000e+00 3.505635e-01
5.425000e+00 3.524575e-01
5.426000e+00 3.543491e-01
5.427000e+00 3.562382e-01
5.428000e+00 3.581248e-01
5.429000e+00 3.600090e-01
5.430000e+00 3.618906e-01
5.431000e+00 3.637697e-01
5.432000e+00 3.656463e-01
5.433000e+00 3.675202e-01
5.434000e+00 3.693916e-01
5.435000e+00 3.712603e-01
5.436000e+00 3.731264e-01
5.437000e+00 3.749898e-01
5.438000e+00 3.768505e-01
5.439000e+00 3.787086e-01
5.440000e+00 3.805638e-01
5.441000e+00 3.824163e-01
5.442000e+00 3.842661e-01
5.443000e+00 3.861130e-01
5.444000e+00 3.879572e-01
5.445000e+00 3.897985e-01
5.446000e+00 3.916369e-01
5.447000e+00 3.934724e-01
5.448000e+00 3.953051e-01
5.449000e+00 3.971348e-01
5.450000e+00 3.989615e-01
5.451000e+00 4.007853e-01
5.452000e+00 4.026061e-01
5.453000e+00 4.044239e-01
5.454000e+00 4.062387e-01
5.455000e+00 4.080504e-01
5.456000e+00 4.098591e-01
5.457000e+00 4.116646e-01
5.458000e+00 4.134671e-01
5.459000e+00 4.152663e-01
5.460000e+00 4.170625e-01
5.461000e+00 4.188554e-01
5.462000e+00 4.206452e-01
5.463000e+00 4.224318e-01
5.464000e+00 4.242151e-01
5.465000e+00 4.259951e-01
5.466000e+00 4.277718e-01
5.467000e+00 4.295453e-01
5.468000e+00 4.313154e-01
5.469000e+00 4.330822e-01
5.470000e+00 4.348456e-01
5.471000e+00 4.366057e-01
5.472000e+00 4.383623e-01
5.473000e+00 4.401155e-01
5.474000e+00 4.418652e-01
5.475000e+00 4.436115e-01
5.476000e+00 4.453543e-01
5.477000e+00 4.470936e-01
5.478000e+00 4.488294e-01
5.479000e+00 4.505616e-01
5.480000e+00 4.522902e-01
5.481000e+00 4.540153e-01
5.482000e+00 4.557367e-01
5.483000e+00 4.574545e-01
5.484000e+00 4.591686e-01
5.485000e+00 4.608791e-01
5.486000e+00 4.625859e-01
5.487000e+00 4.642890e-01
5.488000e+00 4.659883e-01
5.489000e+00 4.676839e-01
5.490000e+00 4.693758e-01
5.491000e+00 4.710638e-01
5.492000e+00 4.727480e-01
5.493000e+00 4.744284e-01
5.494000e+00 4.761049e-01
5.495000e+00 4.777776e-01
5.496000e+00 4.794463e-01
5.497000e+00 4.811112e-01
5.498000e+00 4.827721e-01
5.499000e+00 4.844291e-01
5.500000e+00 4.860821e-01
5.501000e+00 4.877311e-01
5.502000e+00 4.893761e-01
5.503000e+00 4.910171e-01
5.504000e+00 4.926541e-01
5.505000e+00 4.942869e-01
5.506000e+00 4.959157e-01
5.507000e+00 4.975404e-01
5.508000e+00 4.991609e-01
5.509000e+00 5.007773e-01
5.510000e+00 5.023895e-01
5.511000e+00 5.039976e-01
5.512000e+00 5.056014e-01
5.513000e+00 5.072010e-01
5.514000e+00 5.087964e-01
5.515000e+00 5.103875e-01
5.516000e+00 5.119744e-01
5.517000e+00 5.135569e-01
5.518000e+00 5.151351e-01
5.519000e+00 5.167090e-01
5.520000e+00 5.182785e-01
5.521000e+00 5.198437e-01
5.522000e+00 5.214045e-01
5.523000e+00 5.229608e-01
5.524000e+00 5.245127e-01
5.525000e+00 5.260602e-01
5.526000e+00 5.276032e-01
5.527000e+00 5.291417e-01
5.528000e+00 5.306757e-01
5.529000e+00 5.322052e-01
5.530000e+00 5.337302e-01
5.531000e+00 5.352506e-01
5.532000e+00 5.367664e-01
5.533000e+00 5.382776e-01
5.534000e+00 5.397842e-01
5.535000e+00 5.412862e-01
5.536000e+00 5.427835e-01
5.537000e+00 5.442761e-01
5.538000e+00 5.457641e-01
5.539000e+00 5.472473e-01
5.540000e+00 5.487258e-01
5.541000e+00 5.501996e-01
5.542000e+00 5.516687e-01
5.543000e+00 5.531329e-01
5.544000e+00 5.545924e-01
5.545000e+00 5.560470e-01
5.546000e+00 5.574968e-01
5.547000e+00 5.589418e-01
5.548000e+00 5.603819e-01
5.549000e+00 5.618171e-01
5.550000e+00 5.632474e-01
5.551000e+00 5.646728e-01
5.552000e+00 5.660932e-01
5.553000e+00 5.675087e-01
5.554000e+00 5.689193e-01
5.555000e+00 5.703248e-01
5.556000e+00 5.717254e-01
5.557000e+00 5.731209e-01
5.558000e+00 5.745114e-01
5.559000e+00 5.758968e-01
5.560000e+00 5.772772e-01
5.561000e+00 5.786524e-01
5.562000e+00 5.800226e-01
5.563000e+00 5.813876e-01
5.564000e+00 5.827475e-01
5.565000e+00 5.841022e-01
5.566000e+00 5.854518e-01
5.567000e+00 5.867962e-01
5.568000e+00 5.881353e-01
5.569000e+00 5.894693e-01
5.570000e+00 5.907980e-01
5.571000e+00 5.921214e-01
5.572000e+00 5.934396e-01
5.573000e+00 5.947525e-01
5.574000e+00 5.960600e-01
5.575000e+00 5.973623e-01
5.576000e+00 5.986592e-01
5.577000e+00 5.999508e-01
5.578000e+00 6.012370e-01
5.579000e+00 6.025178e-01
5.580000e+00 6.037932e-01
5.581000e+00 6.050632e-01
5.582000e+00 6.063277e-01
5.583000e+00 6.075868e-01
5.584000e+00 6.088405e-01
5.585000e+00 6.100886e-01
5.586000e+00 6.113313e-01
5.587000e+00 6.125685e-01
5.588000e+00 6.138001e-01
5.589000e+00 6.150262e-01
5.590000e+00 6.162467e-01
5.591000e+00 6.174616e-01
5.592000e+00 6.186710e-01
5.593000e+00 6.198748e-01
5.594000e+00 6.210729e-01
5.595000e+00 6.222654e-01
5.596000e+00 6.234523e-01
5.597000e+00 6.246335e-01
5.598000e+00 6.258090e-01
5.599000e+00 6.269788e-01
5.600000e+00 6.281429e-01
5.601000e+00 6.293013e-01
5.602000e+00 6.304540e-01
5.603000e+00 6.316009e-01
5.604000e+00 6.327420e-01
5.605000e+00 6.338774e-01
5.606000e+00 6.350069e-01
5.607000e+00 6.361307e-01
5.608000e+00 6.372486e-01
5.609000e+00 6.383607e-01
5.610000e+00 6.394669e-01
5.611000e+00 6.405673e-01
5.612000e+00 6.416618e-01
5.613000e+00 6.427504e-01
5.614000e+00 6.438331e-01
5.615000e+00 6.449098e-01
5.616000e+00 6.459806e-01
5.617000e+00 6.470455e-01
5.618000e+00 6.481044e-01
5.619000e+00 6.491574e-01
5.620000e+00 6.502043e-01
5.621000e+00 6.512453e-01
5.622000e+00 6.522802e-01
5.623000e+00 6.533091e-01
5.624000e+00 6.543319e-01
5.625000e+00 6.553487e-01
5.626000e+00 6.563594e-01
5.627000e+00 6.573641e-01
5.628000e+00 6.583626e-01
5.629000e+00 6.593551e-01
5.630000e+00 6.603414e-01
5.631000e+00 6.613215e-01
5.632000e+00 6.622956e-01
5.633000e+00 6.632634e-01
5.634000e+00 6.642251e-01
5.635000e+00 6.651806e-01
5.636000e+00 6.661299e-01
5.637000e+00 6.670730e-01
5.638000e+00 6.680099e-01
5.639000e+00 6.689406e-01
5.640000e+00 6.698650e-01
5.641000e+00 6.707831e-01
5.642000e+00 6.716950e-01
5.643000e+00 6.726005e-01
5.644000e+00 6.734998e-01
5.645000e+00 6.743928e-01
5.646000e+00 6.752795e-01
5.647000e+00 6.761598e-01
5.648000e+00 6.770338e-01
5.649000e+00 6.779014e-01
5.650000e+00 6.787627e-01
5.651000e+00 6.796175e-01
5.652000e+00 6.804660e-01
5.653000e+00 6.813081e-01
5.654000e+00 6.821438e-01
5.655000e+00 6.829731e-01
5.656000e+00 6.837959e-01
5.657000e+00 6.846123e-01
5.658000e+00 6.854222e-01
5.659000e+00 6.862257e-01
5.660000e+00 6.870227e-01
5.661000e+00 6.878132e-01
5.662000e+00 6.885972e-01
5.663000e+00 6.893747e-01
5.664000e+00 6.901457e-01
5.665000e+00 6.909101e-01
5.666000e+00 6.916680e-01
5.667000e+00 6.924193e-01
5.668000e+00 6.931641e-01
5.669000e+00 6.939024e-01
5.670000e+00 6.946340e-01
5.671000e+00 6.953590e-01
5.672000e+00 6.960775e-01
5.673000e+00 6.967893e-01
5.674000e+00 6.974945e-01
5.675000e+00 6.981931e-01
5.676000e+00 6.988850e-01
5.677000e+00 6.995703e-01
5.678000e+00 7.002489e-01
5.679000e+00 7.009209e-01
5.680000e+00 7.015862e-01
5.681000e+00 7.022448e-01
5.682000e+00 7.028967e-01
5.683000e+00 7.035418e-01
5.684000e+00 7.041803e-01
5.685000e+00 7.048121e-01
5.686000e+00 7.054371e-01
5.687000e+00 7.060553e-01
5.688000e+00 7.066669e-01
5.689000e+00 7.072716e-01
5.690000e+00 7.078696e-01
5.691000e+00 7.084608e-01
5.692000e+00 7.090452e-01
5.693000e+00 7.096229e-01
5.694000e+00 7.101937e-01
5.695000e+00 7.107577e-01
5.696000e+00 7.113149e-01
5.697000e+00 7.118653e-01
5.698000e+00 7.124088e-01
5.699000e+00 7.129455e-01
5.700000e+00 7.134754e-01
5.701000e+00 7.139984e-01
5.702000e+00 7.145145e-01
5.703000e+00 7.150237e-01
5.704000e+00 7.155261e-01
5.705000e+00 7.160216e-01
5.706000e+00 7.165101e-01
5.707000e+00 7.169918e-01
5.708000e+00 7.174666e-01
5.709000e+00 7.179344e-01
5.710000e+00 7.183953e-01
5.711000e+00 7.188493e-01
5.712000e+00 7.192964e-01
5.713000e+00 7.197365e-01
5.714000e+00 7.201696e-01
5.715000e+00 7.205958e-01
5.716000e+00 7.210150e-01
5.717000e+00 7.214273e-01
5.718000e+00 7.218325e-01
5.719000e+00 7.222308e-01
5.720000e+00 7.226221e-01
5.721000e+00 7.230064e-01
5.722000e+00 7.233837e-01
5.723000e+00 7.237539e-01
5.724000e+00 7.241172e-01
5.725000e+00 7.244734e-01
5.726000e+00 7.248226e-01
5.727000e+00 7.251648e-01
5.728000e+00 7.254999e-01
5.729000e+00 7.258280e-01
5.730000e+00 7.261490e-01
5.731000e+00 7.264630e-01
5.732000e+00 7.267699e-01
5.733000e+00 7.270698e-01
5.734000e+00 7.273625e-01
5.735000e+00 7.276482e-01
5.736000e+00 7.279268e-01
5.737000e+00 7.281984e-01
5.738000e+00 7.284628e-01
5.739000e+00 7.287201e-01
5.740000e+00 7.289703e-01
5.741000e+00 7.292135e-01
5.742000e+00 7.294495e-01
5.743000e+00 7.296784e-01
5.744000e+00 7.299001e-01
5.745000e+00 7.301148e-01
5.746000e+00 7.303223e-01
5.747000e+00 7.305227e-01
5.748000e+00 7.307159e-01
5.749000e+00 7.309020e-01
5.750000e+00 7.310810e-01
5.751000e+00 7.312528e-01
5.752000e+00 7.314174e-01
5.753000e+00 7.315749e-01
5.754000e+00 7.317252e-01
5.755000e+00 7.318684e-01
5.756000e+00 7.320044e-01
5.757000e+00 7.321332e-01
5.758000e+00 7.322549e-01
5.759000e+00 7.323694e-01
5.760000e+00 7.324767e-01
5.761000e+00 7.325768e-01
5.762000e+00 7.326697e-01
5.763000e+00 7.327554e-01
5.764000e+00 7.328340e-01
5.765000e+00 7.329053e-01
5.766000e+00 7.329695e-01
5.767000e+00 7.330264e-01
5.768000e+00 7.330762e-01
5.769000e+00 7.331187e-01
5.770000e+00 7.331540e-01
5.771000e+00 7.331821e-01
5.772000e+00 7.332031e-01
5.773000e+00 7.332168e-01
5.774000e+00 7.332232e-01
5.775000e+00 7.332225e-01
5.776000e+00 7.332145e-01
5.777000e+00 7.331993e-01
5.778000e+00 7.331769e-01
5.779000e+00 7.331473e-01
5.780000e+00 7.331105e-01
5.781000e+00 7.330664e-01
5.782000e+00 7.330151e-01
5.783000e+00 7.329565e-01
5.784000e+00 7.328907e-01
5.785000e+00 7.328177e-01
5.786000e+00 7.327375e-01
5.787000e+00 7.326500e-01
5.788000e+00 7.325553e-01
5.789000e+00 7.324533e-01
5.790000e+00 7.323442e-01
5.791000e+00 7.322277e-01
5.792000e+00 7.321041e-01
5.793000e+00 7.319732e-01
5.794000e+00 7.318350e-01
5.795000e+00 7.316897e-01
5.796000e+00 7.315370e-01
5.797000e+00 7.313772e-01
5.798000e+00 7.312101e-01
5.799000e+00 7.310357e-01
5.800000e+00 7.308542e-01
5.801000e+00 7.306654e-01
5.802000e+00 7.304693e-01
5.803000e+00 7.302660e-01
5.804000e+00 7.300555e-01
5.805000e+00 7.298377e-01
5.806000e+00 7.296127e-01
5.807000e+00 7.293805e-01
5.808000e+00 7.291410e-01
5.809000e+00 7.288943e-01
5.810000e+00 7.286404e-01
5.811000e+00 7.283792e-01
5.812000e+00 7.281108e-01
5.813000e+00 7.278352e-01
5.814000e+00 7.275523e-01
5.815000e+00 7.272622e-01
5.816000e+00 7.269649e-01
5.817000e+00 7.266604e-01
5.818000e+00 7.263486e-01
5.819000e+00 7.260297e-01
5.820000e+00 7.257035e-01
5.821000e+00 7.253700e-01
5.822000e+00 7.250294e-01
5.823000e+00 7.246816e-01
5.824000e+00 7.243265e-01
5.825000e+00 7.239643e-01
5.826000e+00 7.235948e-01
5.827000e+00 7.232181e-01
5.828000e+00 7.228343e-01
5.829000e+00 7.224432e-01
5.830000e+00 7.220449e-01
5.831000e+00 7.216395e-01
5.832000e+00 7.212268e-01
5.833000e+00 7.208070e-01
5.834000e+00 7.203800e-01
5.835000e+00 7.199458e-01
5.836000e+00 7.195044e-01
5.837000e+00 7.190559e-01
5.838000e+00 7.186001e-01
5.839000e+00 7.181373e-01
5.840000e+00 7.176672e-01
5.841000e+00 7.171900e-01
5.842000e+00 7.167056e-01
5.843000e+00 7.162141e-01
5.844000e+00 7.157154e-01
5.845000e+00 7.152096e-01
5.846000e+00 7.146966e-01
5.847000e+00 7.141765e-01
5.848000e+00 7.136493e-01
5.849000e+00 7.131149e-01
5.850000e+00 7.125734e-01
5.851000e+00 7.120248e-01
5.852000e+00 7.114690e-01
5.853000e+00 7.109062e-01
5.854000e+00 7.103362e-01
5.855000e+00 7.097592e-01
5.856000e+00 7.091750e-01
5.857000e+00 7.085838e-01
5.858000e+00 7.079854e-01
5.859000e+00 7.073800e-01
5.860000e+00 7.067675e-01
5.861000e+00 7.061480e-01
5.862000e+00 7.055213e-01
5.863000e+00 7.048876e-01
5.864000e+00 7.042469e-01
5.865000e+00 7.035990e-01
5.866000e+00 7.029442e-01
5.867000e+00 7.022823e-01
5.868000e+00 7.016134e-01
5.869000e+00 7.009374e-01
5.870000e+00 7.002544e-01
5.871000e+00 6.995644e-01
5.872000e+00 6.988674e-01
5.873000e+00 6.981634e-01
5.874000e+00 6.974524e-01
5.875000e+00 6.967344e-01
5.876000e+00 6.960094e-01
5.877000e+00 6.952774e-01
5.878000e+00 6.945385e-01
5.879000e+00 6.937926e-01
5.880000e+00 6.930397e-01
5.881000e+00 6.922799e-01
5.882000e+00 6.915131e-01
5.883000e+00 6.907394e-01
5.884000e+00 6.899588e-01
5.885000e+00 6.891712e-01
5.886000e+00 6.883767e-01
5.887000e+00 6.875753e-01
5.888000e+00 6.867670e-01
5.889000e+00 6.859519e-01
5.890000e+00 6.851298e-01
5.891000e+00 6.843008e-01
5.892000e+00 6.834650e-01
5.893000e+00 6.826223e-01
5.894000e+00 6.817728e-01
5.895000e+00 6.809164e-01
5.896000e+00 6.800531e-01
5.897000e+00 6.791831e-01
5.898000e+00 6.783062e-01
5.899000e+00 6.774224e-01
5.900000e+00 6.765319e-01
5.901000e+00 6.756346e-01
5.902000e+00 6.747305e-01
5.903000e+00 6.738196e-01
5.904000e+00 6.729019e-01
5.905000e+00 6.719775e-01
5.906000e+00 6.710463e-01
5.907000e+00 6.701083e-01
5.908000e+00 6.691637e-01
5.909000e+00 6.682123e-01
5.910000e+00 6.672541e-01
5.911000e+00 6.662893e-01
5.912000e+00 6.653177e-01
5.913000e+00 6.643395e-01
5.914000e+00 6.633546e-01
5.915000e+00 6.623630e-01
5.916000e+00 6.613647e-01
5.917000e+00 6.603598e-01
5.918000e+00 6.593482e-01
5.919000e+00 6.583300e-01
5.920000e+00 6.573052e-01
5.921000e+00 6.562737e-01
5.922000e+00 6.552357e-01
5.923000e+00 6.541910e-01
5.924000e+00 6.531398e-01
5.925000e+00 6.520820e-01
5.926000e+00 6.510176e-01
5.927000e+00 6.499467e-01
5.928000e+00 6.488692e-01
5.929000e+00 6.477852e-01
5.930000e+00 6.466946e-01
5.931000e+00 6.455976e-01
5.932000e+00 6.444940e-01
5.933000e+00 6.433840e-01
5.934000e+00 6.422675e-01
5.935000e+00 6.411445e-01
5.936000e+00 6.400150e-01
5.937000e+00 6.388791e-01
5.938000e+00 6.377368e-01
5.939000e+00 6.365880e-01
5.940000e+00 6.354328e-01
5.941000e+00 6.342713e-01
5.942000e+00 6.331033e-01
5.943000e+00 6.319289e-01
5.944000e+00 6.307482e-01
5.945000e+00 6.295611e-01
5.946000e+00 6.283677e-01
5.947000e+00 6.271679e-01
5.948000e+00 6.259619e-01
5.949000e+00 6.247495e-01
5.950000e+00 6.235308e-01
5.951000e+00 6.223058e-01
5.952000e+00 6.210746e-01
5.953000e+00 6.198371e-01
5.954000e+00 6.185933e-01
5.955000e+00 6.173433e-01
5.956000e+00 6.160871e-01
5.957000e+00 6.148247e-01
5.958000e+00 6.135561e-01
5.959000e+00 6.122813e-01
5.960000e+00 6.110003e-01
5.961000e+00 6.097132e-01
5.962000e+00 6.084199e-01
5.963000e+00 6.071205e-01
5.964000e+00 6.058149e-01
5.965000e+00 6.045033e-01
5.966000e+00 6.031855e-01
5.967000e+00 6.018617e-01
5.968000e+00 6.005318e-01
5.969000e+00 5.991958e-01
5.970000e+00 5.978539e-01
5.971000e+00 5.965058e-01
5.972000e+00 5.951518e-01
5.973000e+00 5.937918e-01
5.974000e+00 5.924257e-01
5.975000e+00 5.910537e-01
5.976000e+00 5.896758e-01
5.977000e+00 5.882919e-01
5.978000e+00 5.869020e-01
5.979000e+00 5.855063e-01
5.980000e+00 5.841046e-01
5.981000e+00 5.826971e-01
5.982000e+00 5.812837e-01
5.983000e+00 5.798644e-01
5.984000e+00 5.784393e-01
5.985000e+00 5.770083e-01
5.986000e+00 5.755715e-01
5.987000e+00 5.741289e-01
5.988000e+00 5.726806e-01
5.989000e+00 5.712264e-01
5.990000e+00 5.697665e-01
5.991000e+00 5.683009e-01
5.992000e+00 5.668295e-01
5.993000e+00 5.653524e-01
5.994000e+00 5.638696e-01
5.995000e+00 5.623811e-01
5.996000e+00 5.608870e-01
5.997000e+00 5.593872e-01
5.998000e+00 5.578817e-01
5.999000e+00 5.563707e-01
6.000000e+00 5.548540e-01
6.001000e+00 5.533317e-01
6.002000e+00 5.518039e-01
6.003000e+00 5.502705e-01
6.004000e+00 5.487316e-01
6.005000e+00 5.471871e-01
6.006000e+00 5.456371e-01
6.007000e+00 5.440816e-01
6.008000e+00 5.425206e-01
6.009000e+00 5.409542e-01
6.010000e+00 5.393823e-01
6.011000e+00 5.378050e-01
6.012000e+00 5.362222e-01
6.013000e+00 5.346341e-01
6.014000e+00 5.330406e-01
6.015000e+00 5.314417e-01
6.016000e+00 5.298374e-01
6.017000e+00 5.282278e-01
6.018000e+00 5.266129e-01
6.019000e+00 5.249927e-01
6.020000e+00 5.233672e-01
6.021000e+00 5.217364e-01
6.022000e+00 5.201004e-01
6.023000e+00 5.184591e-01
6.024000e+00 5.168127e-01
6.025000e+00 5.151610e-01
6.026000e+00 5.135041e-01
6.027000e+00 5.118421e-01
6.028000e+00 5.101749e-01
6.029000e+00 5.085025e-01
6.030000e+00 5.068251e-01
6.031000e+00 5.051426e-01
6.032000e+00 5.034549e-01
6.033000e+00 5.017622e-01
6.034000e+00 5.000645e-01
6.035000e+00 4.983617e-01
6.036000e+00 4.966539e-01
6.037000e+00 4.949411e-01
6.038000e+00 4.932234e-01
6.039000e+00 4.915007e-01
6.040000e+00 4.897730e-01
6.041000e+00 4.880404e-01
6.042000e+00 4.863029e-01
6.043000e+00 4.845605e-01
6.044000e+00 4.828133e-01
6.045000e+00 4.810612e-01
6.046000e+00 4.793042e-01
6.047000e+00 4.775425e-01
6.048000e+00 4.757759e-01
6.049000e+00 4.740046e-01
6.050000e+00 4.722285e-01
6.051000e+00 4.704476e-01
6.052000e+00 4.686621e-01
6.053000e+00 4.668718e-01
6.054000e+00 4.650768e-01
6.055000e+00 4.632772e-01
6.056000e+00 4.614729e-01
6.057000e+00 4.596640e-01
6.058000e+00 4.578505e-01
6.059000e+00 4.560323e-01
6.060000e+00 4.542096e-01
6.061000e+00 4.523824e-01
6.062000e+00 4.505506e-01
6.063000e+00 4.487143e-01
6.064000e+00 4.468734e-01
6.065000e+00 4.450282e-01
6.066000e+00 4.431784e-01
6.067000e+00 4.413242e-01
6.068000e+00 4.394656e-01
6.069000e+00 4.376025e-01
6.070000e+00 4.357351e-01
6.071000e+00 4.338633e-01
6.072000e+00 4.319872e-01
6.073000e+00 4.301067e-01
6.074000e+00 4.282220e-01
6.075000e+00 4.263329e-01
6.076000e+00 4.244396e-01
6.077000e+00 4.225420e-01
6.078000e+00 4.206402e-01
6.079000e+00 4.187342e-01
6.080000e+00 4.168240e-01
6.081000e+00 4.149096e-01
6.082000e+00 4.129911e-01
6.083000e+00 4.110685e-01
6.084000e+00 4.091417e-01
6.085000e+00 4.072109e-01
6.086000e+00 4.052760e-01
6.087000e+00 4.033370e-01
6.088000e+00 4.013940e-01
6.089000e+00 3.994470e-01
6.090000e+00 3.974960e-01
6.091000e+00 3.955410e-01
6.092000e+00 3.935821e-01
6.093000e+00 3.916193e-01
6.094000e+00 3.896525e-01
6.095000e+00 3.876819e-01
6.096000e+00 3.857074e-01
6.097000e+00 3.837290e-01
6.098000e+00 3.817468e-01
6.099000e+00 3.797609e-01
6.100000e+00 3.777711e-01
6.101000e+00 3.757775e-01
6.102000e+00 3.737803e-01
6.103000e+00 3.717793e-01
6.104000e+00 3.697746e-01
6.105000e+00 3.677662e-01
6.106000e+00 3.657542e-01
6.107000e+00 3.637385e-01
6.108000e+00 3.617192e-01
6.109000e+00 3.596963e-01
6.110000e+00 3.576698e-01
6.111000e+00 3.556398e-01
6.112000e+00 3.536062e-01
6.113000e+00 3.515691e-01
6.114000e+00 3.495286e-01
6.115000e+00 3.474846e-01
6.116000e+00 3.454371e-01
6.117000e+00 3.433862e-01
6.118000e+00 3.413318e-01
6.119000e+00 3.392741e-01
6.120000e+00 3.372131e-01
6.121000e+00 3.351487e-01
6.122000e+00 3.330809e-01
6.123000e+00 3.310099e-01
6.124000e+00 3.289356e-01
6.125000e+00 3.268580e-01
6.126000e+00 3.247773e-01
6.127000e+00 3.226932e-01
6.128000e+00 3.206061e-01
6.129000e+00 3.185157e-01
6.130000e+00 3.164222e-01
6.131000e+00 3.143255e-01
6.132000e+00 3.122258e-01
6.133000e+00 3.101230e-01
6.134000e+00 3.080171e-01
6.135000e+00 3.059082e-01
6.136000e+00 3.037962e-01
6.137000e+00 3.016813e-01
6.138000e+00 2.995634e-01
6.139000e+00 2.974425e-01
6.140000e+00 2.953188e-01
6.141000e+00 2.931921e-01
6.142000e+00 2.910625e-01
6.143000e+00 2.889301e-01
6.144000e+00 2.867948e-01
6.145000e+00 2.846567e-01
6.146000e+00 2.825158e-01
6.147000e+00 2.803722e-01
6.148000e+00 2.782258e-01
6.149000e+00 2.760766e-01
6.150000e+00 2.739248e-01
6.151000e+00 2.717703e-01
6.152000e+00 2.696131e-01
6.153000e+00 2.674533e-01
6.154000e+00 2.652909e-01
6.155000e+00 2.631258e-01
6.156000e+00 2.609582e-01
6.157000e+00 2.587881e-01
6.158000e+00 2.566154e-01
6.159000e+00 2.544403e-01
6.160000e+00 2.522626e-01
6.161000e+00 2.500825e-01
6.162000e+00 2.479000e-01
6.163000e+00 2.457150e-01
6.164000e+00 2.435277e-01
6.165000e+00 2.413380e-01
6.166000e+00 2.391459e-01
6.167000e+00 2.369516e-01
6.168000e+00 2.347549e-01
6.169000e+00 2.325560e-01
6.170000e+00 2.303548e-01
6.171000e+00 2.281514e-01
6.172000e+00 2.259457e-01
6.173000e+00 2.237379e-01
6.174000e+00 2.215280e-01
6.175000e+00 2.193159e-01
6.176000e+00 2.171017e-01
6.177000e+00 2.148854e-01
6.178000e+00 2.126670e-01
6.179000e+00 2.104466e-01
6.180000e+00 2.082241e-01
6.181000e+00 2.059997e-01
6.182000e+00 2.037733e-01
6.183000e+00 2.015449e-01
6.184000e+00 1.993146e-01
6.185000e+00 1.970824e-01
6.186000e+00 1.948484e-01
6.187000e+00 1.926124e-01
6.188000e+00 1.903747e-01
6.189000e+00 1.881351e-01
6.190000e+00 1.858937e-01
6.191000e+00 1.836506e-01
6.192000e+00 1.814057e-01
6.193000e+00 1.791591e-01
6.194000e+00 1.769108e-01
6.195000e+00 1.746608e-01
6.196000e+00 1.724092e-01
6.197000e+00 1.701560e-01
6.198000e+00 1.679012e-01
6.199000e+00 1.656447e-01
6.200000e+00 1.633868e-01
6.201000e+00 1.611273e-01
6.202000e+00 1.588663e-01
6.203000e+00 1.566038e-01
6.204000e+00 1.543398e-01
6.205000e+00 1.520745e-01
6.206000e+00 1.498077e-01
6.207000e+00 1.475395e-01
6.208000e+00 1.452699e-01
6.209000e+00 1.429990e-01
6.210000e+00 1.407268e-01
6.211000e+00 1.384533e-01
6.212000e+00 1.361785e-01
6.213000e+00 1.339025e-01
6.214000e+00 1.316253e-01
6.215000e+00 1.293468e-01
6.216000e+00 1.270672e-01
6.217000e+00 1.247864e-01
6.218000e+00 1.225045e-01
6.219000e+00 1.202215e-01
6.220000e+00 1.179374e-01
6.221000e+00 1.156522e-01
6.222000e+00 1.133661e-01
6.223000e+00 1.110789e-01
6.224000e+00 1.087907e-01
6.225000e+00 1.065015e-01
6.226000e+00 1.042115e-01
6.227000e+00 1.019205e-01
6.228000e+00 9.962858e-02
6.229000e+00 9.733583e-02
6.230000e+00 9.504223e-02
6.231000e+00 9.274782e-02
6.232000e+00 9.045261e-02
6.233000e+00 8.815663e-02
6.234000e+00 8.585990e-02
6.235000e+00 8.356244e-02
6.236000e+00 8.126429e-02
6.237000e+00 7.896546e-02
6.238000e+00 7.666598e-02
6.239000e+00 7.436587e-02
6.240000e+00 7.206516e-02
6.241000e+00 6.976387e-02
6.242000e+00 6.746202e-02
6.243000e+00 6.515964e-02
6.244000e+00 6.285674e-02
6.245000e+00 6.055337e-02
6.246000e+00 5.824953e-02
6.247000e+00 5.594526e-02
6.248000e+00 5.364058e-02
6.249000e+00 5.133550e-02
6.250000e+00 4.903006e-02
6.251000e+00 4.672428e-02
6.252000e+00 4.441818e-02
6.253000e+00 4.211179e-02
6.254000e+00 3.980513e-02
6.255000e+00 3.749823e-02
6.256000e+00 3.519110e-02
6.257000e+00 3.288378e-02
6.258000e+00 3.057628e-02
6.259000e+00 2.826864e-02
6.260000e+00 2.596087e-02
6.261000e+00 2.365299e-02
6.262000e+00 2.134504e-02
6.263000e+00 1.903704e-02
6.264000e+00 1.672900e-02
6.265000e+00 1.442097e-02
6.266000e+00 1.211294e-02
6.267000e+00 9.804966e-03
6.268000e+00 7.497053e-03
6.269000e+00 5.189230e-03
6.270000e+00 2.881522e-03
6.271000e+00 5.739512e-04
6.272000e+00 -1.733458e-03
6.273000e+00 -4.040680e-03
6.274000e+00 -6.347694e-03
6.275000e+00 -8.654473e-03
6.276000e+00 -1.096100e-02
6.277000e+00 -1.326724e-02
6.278000e+00 -1.557317e-02
6.279000e+00 -1.787878e-02
6.280000e+00 -2.018403e-02
6.281000e+00 -2.248891e-02
6.282000e+00 -2.479338e-02
6.283000e+00 -2.709743e-02
6.284000e+00 -2.940103e-02
6.285000e+00 -3.170416e-02
6.286000e+00 -3.400680e-02
6.287000e+00 -3.630891e-02
6.288000e+00 -3.861048e-02
6.289000e+00 -4.091148e-02
6.290000e+00 -4.321189e-02
6.291000e+00 -4.551168e-02
6.292000e+00 -4.781084e-02
6.293000e+00 -5.010933e-02
6.294000e+00 -5.240714e-02
6.295000e+00 -5.470423e-02
6.296000e+00 -5.700059e-02
6.297000e+00 -5.929619e-02
6.298000e+00 -6.159101e-02
6.299000e+00 -6.388503e-02
6.300000e+00 -6.617821e-02
6.301000e+00 -6.847055e-02
6.302000e+00 -7.076200e-02
6.303000e+00 -7.305256e-02
6.304000e+00 -7.534219e-02
6.305000e+00 -7.763088e-02
6.306000e+00 -7.991859e-02
6.307000e+00 -8.220531e-02
6.308000e+00 -8.449101e-02
6.309000e+00 -8.677566e-02
6.310000e+00 -8.905926e-02
6.311000e+00 -9.134176e-02
6.312000e+00 -9.362315e-02
6.313000e+00 -9.590340e-02
6.314000e+00 -9.818249e-02
6.315000e+00 -1.004604e-01
6.316000e+00 -1.027371e-01
6.317000e+00 -1.050126e-01
6.318000e+00 -1.072868e-01
6.319000e+00 -1.095597e-01
6.320000e+00 -1.118314e-01
6.321000e+00 -1.141017e-01
6.322000e+00 -1.163707e-01
6.323000e+00 -1.186383e-01
6.324000e+00 -1.209045e-01
6.325000e+00 -1.231692e-01
6.326000e+00 -1.254326e-01
6.327000e+00 -1.276945e-01
6.328000e+00 -1.299549e-01
6.329000e+00 -1.322137e-01
6.330000e+00 -1.344711e-01
6.331000e+00 -1.367269e-01
6.332000e+00 -1.389811e-01
6.333000e+00 -1.412337e-01
6.334000e+00 -1.434847e-01
6.335000e+00 -1.457340e-01
6.336000e+00 -1.479816e-01
6.337000e+00 -1.502276e-01
6.338000e+00 -1.524718e-01
6.339000e+00 -1.547143e-01
6.340000e+00 -1.569551e-01
6.341000e+00 -1.591940e-01
6.342000e+00 -1.614311e-01
6.343000e+00 -1.636664e-01
6.344000e+00 -1.658999e-01
6.345000e+00 -1.681314e-01
6.346000e+00 -1.703611e-01
6.347000e+00 -1.725888e-01
6.348000e+00 -1.748146e-01
6.349000e+00 -1.770384e-01
6.350000e+00 -1.792602e-01
6.351000e+00 -1.814800e-01
6.352000e+00 -1.836977e-01
6.353000e+00 -1.859134e-01
6.354000e+00 -1.881270e-01
6.355000e+00 -1.903385e-01
6.356000e+00 -1.925478e-01
6.357000e+00 -1.947550e-01
6.358000e+00 -1.969601e-01
6.359000e+00 -1.991629e-01
6.360000e+00 -2.013635e-01
6.361000e+00 -2.035618e-01
6.362000e+00 -2.057579e-01
6.363000e+00 -2.079517e-01
6.364000e+00 -2.101432e-01
6.365000e+00 -2.123324e-01
6.366000e+00 -2.145192e-01
6.367000e+00 -2.167036e-01
6.368000e+00 -2.188856e-01
6.369000e+00 -2.210652e-01
6.370000e+00 -2.232423e-01
6.371000e+00 -2.254170e-01
6.372000e+00 -2.275892e-01
6.373000e+00 -2.297589e-01
6.374000e+00 -2.319260e-01
6.375000e+00 -2.340906e-01
6.376000e+00 -2.362526e-01
6.377000e+00 -2.384120e-01
6.378000e+00 -2.405688e-01
6.379000e+00 -2.427229e-01
6.380000e+00 -2.448743e-01
6.381000e+00 -2.470231e-01
6.382000e+00 -2.491692e-01
6.383000e+00 -2.513125e-01
6.384000e+00 -2.534531e-01
6.385000e+00 -2.555908e-01
6.386000e+00 -2.577258e-01
6.387000e+00 -2.598580e-01
6.388000e+00 -2.619873e-01
6.389000e+00 -2.641138e-01
6.390000e+00 -2.662374e-01
6.391000e+00 -2.683580e-01
6.392000e+00 -2.704758e-01
6.393000e+00 -2.725906e-01
6.394000e+00 -2.747024e-01
6.395000e+00 -2.768112e-01
6.396000e+00 -2.789170e-01
6.397000e+00 -2.810198e-01
6.398000e+00 -2.831195e-01
6.399000e+00 -2.852161e-01
6.400000e+00 -2.873096e-01
6.401000e+00 -2.894000e-01
6.402000e+00 -2.914873e-01
6.403000e+00 -2.935714e-01
6.404000e+00 -2.956523e-01
6.405000e+00 -2.977300e-01
6.406000e+00 -2.998044e-01
6.407000e+00 -3.018757e-01
6.408000e+00 -3.039436e-01
6.409000e+00 -3.060083e-01
6.410000e+00 -3.080696e-01
6.411000e+00 -3.101276e-01
6.412000e+00 -3.121823e-01
6.413000e+00 -3.142336e-01
6.414000e+00 -3.162815e-01
6.415000e+00 -3.183259e-01
6.416000e+00 -3.203670e-01
6.417000e+00 -3.224045e-01
6.418000e+00 -3.244386e-01
6.419000e+00 -3.264692e-01
6.420000e+00 -3.284963e-01
6.421000e+00 -3.305198e-01
6.422000e+00 -3.325398e-01
6.423000e+00 -3.345562e-01
6.424000e+00 -3.365690e-01
6.425000e+00 -3.385782e-01
6.426000e+00 -3.405837e-01
6.427000e+00 -3.425856e-01
6.428000e+00 -3.445837e-01
6.429000e+00 -3.465782e-01
6.430000e+00 -3.485690e-01
6.431000e+00 -3.505560e-01
6.432000e+00 -3.525392e-01
6.433000e+00 -3.545187e-01
6.434000e+00 -3.564943e-01
6.435000e+00 -3.584661e-01
6.436000e+00 -3.604341e-01
6.437000e+00 -3.623983e-01
6.438000e+00 -3.643585e-01
6.439000e+00 -3.663148e-01
6.440000e+00 -3.682672e-01
6.441000e+00 -3.702157e-01
6.442000e+00 -3.721602e-01
6.443000e+00 -3.741007e-01
6.444000e+00 -3.760373e-01
6.445000e+00 -3.779698e-01
6.446000e+00 -3.798982e-01
6.447000e+00 -3.818226e-01
6.448000e+00 -3.837430e-01
6.449000e+00 -3.856592e-01
6.450000e+00 -3.875713e-01
6.451000e+00 -3.894793e-01
6.452000e+00 -3.913831e-01
6.453000e+00 -3.932827e-01
6.454000e+00 -3.951782e-01
6.455000e+00 -3.970694e-01
6.456000e+00 -3.989564e-01
6.457000e+00 -4.008391e-01
6.458000e+00 -4.027176e-01
6.459000e+00 -4.045918e-01
6.460000e+00 -4.064617e-01
6.461000e+00 -4.083272e-01
6.462000e+00 -4.101884e-01
6.463000e+00 -4.120453e-01
6.464000e+00 -4.138978e-01
6.465000e+00 -4.157458e-01
6.466000e+00 -4.175895e-01
6.467000e+00 -4.194287e-01
6.468000e+00 -4.212634e-01
6.469000e+00 -4.230937e-01
6.470000e+00 -4.249194e-01
6.471000e+00 -4.267407e-01
6.472000e+00 -4.285574e-01
6.473000e+00 -4.303696e-01
6.474000e+00 -4.321773e-01
6.475000e+00 -4.339803e-01
6.476000e+00 -4.357787e-01
6.477000e+00 -4.375725e-01
6.478000e+00 -4.393617e-01
6.479000e+00 -4.411462e-01
6.480000e+00 -4.429261e-01
6.481000e+00 -4.447012e-01
6.482000e+00 -4.464717e-01
6.483000e+00 -4.482374e-01
6.484000e+00 -4.499984e-01
6.485000e+00 -4.517546e-01
6.486000e+00 -4.535060e-01
6.487000e+00 -4.552527e-01
6.488000e+00 -4.569945e-01
6.489000e+00 -4.587315e-01
6.490000e+00 -4.604636e-01
6.491000e+00 -4.621909e-01
6.492000e+00 -4.639133e-01
6.493000e+00 -4.656308e-01
6.494000e+00 -4.673434e-01
6.495000e+00 -4.690510e-01
6.496000e+00 -4.707537e-01
6.497000e+00 -4.724515e-01
6.498000e+00 -4.741442e-01
6.499000e+00 -4.758319e-01
6.500000e+00 -4.775147e-01
6.501000e+00 -4.791924e-01
6.502000e+00 -4.808650e-01
6.503000e+00 -4.825326e-01
6.504000e+00 -4.841950e-01
6.505000e+00 -4.858524e-01
6.506000e+00 -4.875047e-01
6.507000e+00 -4.891518e-01
6.508000e+00 -4.907938e-01
6.509000e+00 -4.924306e-01
6.510000e+00 -4.940622e-01
6.511000e+00 -4.956887e-01
6.512000e+00 -4.973099e-01
6.513000e+00 -4.989259e-01
6.514000e+00 -5.005366e-01
6.515000e+00 -5.021421e-01
6.516000e+00 -5.037423e-01
6.517000e+00 -5.053372e-01
6.518000e+00 -5.069268e-01
6.519000e+00 -5.085111e-01
6.520000e+00 -5.100900e-01
6.521000e+00 -5.116636e-01
6.522000e+00 -5.132318e-01
6.523000e+00 -5.147946e-01
6.524000e+00 -5.163520e-01
6.525000e+00 -5.179040e-01
6.526000e+00 -5.194506e-01
6.527000e+00 -5.209917e-01
6.528000e+00 -5.225274e-01
6.529000e+00 -5.240575e-01
6.530000e+00 -5.255822e-01
6.531000e+00 -5.271014e-01
6.532000e+00 -5.286150e-01
6.533000e+00 -5.301232e-01
6.534000e+00 -5.316257e-01
6.535000e+00 -5.331227e-01
6.536000e+00 -5.346141e-01
6.537000e+00 -5.360999e-01
6.538000e+00 -5.375801e-01
6.539000e+00 -5.390547e-01
6.540000e+00 -5.405237e-01
6.541000e+00 -5.419869e-01
6.542000e+00 -5.434446e-01
6.543000e+00 -5.448965e-01
6.544000e+00 -5.463427e-01
6.545000e+00 -5.477833e-01
6.546000e+00 -5.492181e-01
6.547000e+00 -5.506471e-01
6.548000e+00 -5.520704e-01
6.549000e+00 -5.534880e-01
6.550000e+00 -5.548997e-01
6.551000e+00 -5.563057e-01
6.552000e+00 -5.577059e-01
6.553000e+00 -5.591002e-01
6.554000e+00 -5.604887e-01
6.555000e+00 -5.618714e-01
6.556000e+00 -5.632482e-01
6.557000e+00 -5.646191e-01
6.558000e+00 -5.659841e-01
6.559000e+00 -5.673433e-01
6.560000e+00 -5.686965e-01
6.561000e+00 -5.700438e-01
6.562000e+00 -5.713851e-01
6.563000e+00 -5.727205e-01
6.564000e+00 -5.740500e-01
6.565000e+00 -5.753734e-01
6.566000e+00 -5.766909e-01
6.567000e+00 -5.780023e-01
6.568000e+00 -5.793078e-01
6.569000e+00 -5.806072e-01
6.570000e+00 -5.819006e-01
6.571000e+00 -5.831879e-01
6.572000e+00 -5.844691e-01
6.573000e+00 -5.857443e-01
6.574000e+00 -5.870134e-01
6.575000e+00 -5.882764e-01
6.576000e+00 -5.895332e-01
6.577000e+00 -5.907840e-01
6.578000e+00 -5.920286e-01
6.579000e+00 -5.932670e-01
6.580000e+00 -5.944993e-01
6.581000e+00 -5.957254e-01
6.582000e+00 -5.969453e-01
6.583000e+00 -5.981590e-01
6.584000e+00 -5.993665e-01
6.585000e+00 -6.005678e-01
6.586000e+00 -6.017629e-01
6.587000e+00 -6.029517e-01
6.588000e+00 -6.041342e-01
6.589000e+00 -6.053105e-01
6.590000e+00 -6.064805e-01
6.591000e+00 -6.076443e-01
6.592000e+00 -6.088017e-01
6.593000e+00 -6.099528e-01
6.594000e+00 -6.110976e-01
6.595000e+00 -6.122360e-01
6.596000e+00 -6.133682e-01
6.597000e+00 -6.144939e-01
6.598000e+00 -6.156133e-01
6.599000e+00 -6.167263e-01
6.600000e+00 -6.178330e-01
6.601000e+00 -6.189332e-01
6.602000e+00 -6.200270e-01
6.603000e+00 -6.211144e-01
6.604000e+00 -6.221954e-01
6.605000e+00 -6.232700e-01
6.606000e+00 -6.243381e-01
6.607000e+00 -6.253997e-01
6.608000e+00 -6.264549e-01
6.609000e+00 -6.275036e-01
6.610000e+00 -6.285458e-01
6.611000e+00 -6.295815e-01
6.612000e+00 -6.306108e-01
6.613000e+00 -6.316335e-01
6.614000e+00 -6.326496e-01
6.615000e+00 -6.336593e-01
6.616000e+00 -6.346623e-01
6.617000e+00 -6.356589e-01
6.618000e+00 -6.366489e-01
6.619000e+00 -6.376323e-01
6.620000e+00 -6.386091e-01
6.621000e+00 -6.395793e-01
6.622000e+00 -6.405429e-01
6.623000e+00 -6.415000e-01
6.624000e+00 -6.424504e-01
6.625000e+00 -6.433941e-01
6.626000e+00 -6.443313e-01
6.627000e+00 -6.452618e-01
6.628000e+00 -6.461856e-01
6.629000e+00 -6.471028e-01
6.630000e+00 -6.480133e-01
6.631000e+00 -6.489172e-01
6.632000e+00 -6.498143e-01
6.633000e+00 -6.507048e-01
6.634000e+00 -6.515886e-01
6.635000e+00 -6.524656e-01
6.636000e+00 -6.533359e-01
6.637000e+00 -6.541995e-01
6.638000e+00 -6.550564e-01
6.639000e+00 -6.559065e-01
6.640000e+00 -6.567499e-01
6.641000e+00 -6.575866e-01
6.642000e+00 -6.584164e-01
6.643000e+00 -6.592395e-01
6.644000e+00 -6.600558e-01
6.645000e+00 -6.608653e-01
6.646000e+00 -6.616681e-01
6.647000e+00 -6.624640e-01
6.648000e+00 -6.632531e-01
6.649000e+00 -6.640354e-01
6.650000e+00 -6.648109e-01
6.651000e+00 -6.655795e-01
6.652000e+00 -6.663413e-01
6.653000e+00 -6.670963e-01
6.654000e+00 -6.678444e-01
6.655000e+00 -6.685857e-01
6.656000e+00 -6.693201e-01
6.657000e+00 -6.700476e-01
6.658000e+00 -6.707683e-01
6.659000e+00 -6.714820e-01
6.660000e+00 -6.721889e-01
6.661000e+00 -6.728889e-01
6.662000e+00 -6.735820e-01
6.663000e+00 -6.742681e-01
6.664000e+00 -6.749474e-01
6.665000e+00 -6.756197e-01
6.666000e+00 -6.762851e-01
6.667000e+00 -6.769436e-01
6.668000e+00 -6.775952e-01
6.669000e+00 -6.782398e-01
6.670000e+00 -6.788774e-01
6.671000e+00 -6.795081e-01
6.672000e+00 -6.801319e-01
6.673000e+00 -6.807486e-01
6.674000e+00 -6.813584e-01
6.675000e+00 -6.819613e-01
6.676000e+00 -6.825571e-01
6.677000e+00 -6.831460e-01
6.678000e+00 -6.837278e-01
6.679000e+00 -6.843027e-01
6.680000e+00 -6.848706e-01
6.681000e+00 -6.854315e-01
6.682000e+00 -6.859853e-01
6.683000e+00 -6.865322e-01
6.684000e+00 -6.870720e-01
6.685000e+00 -6.876048e-01
6.686000e+00 -6.881305e-01
6.687000e+00 -6.886493e-01
6.688000e+00 -6.891610e-01
6.689000e+00 -6.896656e-01
6.690000e+00 -6.901632e-01
6.691000e+00 -6.906538e-01
6.692000e+00 -6.911373e-01
6.693000e+00 -6.916138e-01
6.694000e+00 -6.920831e-01
6.695000e+00 -6.925455e-01
6.696000e+00 -6.930007e-01
6.697000e+00 -6.934489e-01
6.698000e+00 -6.938900e-01
6.699000e+00 -6.943240e-01
6.700000e+00 -6.947510e-01
6.701000e+00 -6.951708e-01
6.702000e+00 -6.955836e-01
6.703000e+00 -6.959892e-01
6.704000e+00 -6.963878e-01
6.705000e+00 -6.967793e-01
6.706000e+00 -6.971636e-01
6.707000e+00 -6.975409e-01
6.708000e+00 -6.979110e-01
6.709000e+00 -6.982741e-01
6.710000e+00 -6.986300e-01
6.711000e+00 -6.989788e-01
6.712000e+00 -6.993205e-01
6.713000e+00 -6.996550e-01
6.714000e+00 -6.999825e-01
6.715000e+00 -7.003028e-01
6.716000e+00 -7.006160e-01
6.717000e+00 -7.009220e-01
6.718000e+00 -7.012209e-01
6.719000e+00 -7.015127e-01
6.720000e+00 -7.017974e-01
6.721000e+00 -7.020749e-01
6.722000e+00 -7.023452e-01
6.723000e+00 -7.026084e-01
6.724000e+00 -7.028645e-01
6.725000e+00 -7.031134e-01
6.726000e+00 -7.033552e-01
6.727000e+00 -7.035898e-01
6.728000e+00 -7.038173e-01
6.729000e+00 -7.040376e-01
6.730000e+00 -7.042508e-01
6.731000e+00 -7.044568e-01
6.732000e+00 -7.046556e-01
6.733000e+00 -7.048473e-01
6.734000e+00 -7.050319e-01
6.735000e+00 -7.052092e-01
6.736000e+00 -7.053794e-01
6.737000e+00 -7.055425e-01
6.738000e+00 -7.056984e-01
6.739000e+00 -7.058471e-01
6.740000e+00 -7.059887e-01
6.741000e+00 -7.061231e-01
6.742000e+00 -7.062503e-01
6.743000e+00 -7.063704e-01
6.744000e+00 -7.064833e-01
6.745000e+00 -7.065890e-01
6.746000e+00 -7.066876e-01
6.747000e+00 -7.067790e-01
6.748000e+00 -7.068632e-01
6.749000e+00 -7.069403e-01
6.750000e+00 -7.070102e-01
6.751000e+00 -7.070729e-01
6.752000e+00 -7.071285e-01
6.753000e+00 -7.071769e-01
6.754000e+00 -7.072182e-01
6.755000e+00 -7.072522e-01
6.756000e+00 -7.072792e-01
6.757000e+00 -7.072989e-01
6.758000e+00 -7.073115e-01
6.759000e+00 -7.073169e-01
6.760000e+00 -7.073152e-01
6.761000e+00 -7.073063e-01
6.762000e+00 -7.072903e-01
6.763000e+00 -7.072671e-01
6.764000e+00 -7.072367e-01
6.765000e+00 -7.071992e-01
6.766000e+00 -7.071545e-01
6.767000e+00 -7.071027e-01
6.768000e+00 -7.070437e-01
6.769000e+00 -7.069776e-01
6.770000e+00 -7.069043e-01
6.771000e+00 -7.068239e-01
6.772000e+00 -7.067363e-01
6.773000e+00 -7.066416e-01
6.774000e+00 -7.065397e-01
6.775000e+00 -7.064307e-01
6.776000e+00 -7.063146e-01
6.777000e+00 -7.061913e-01
6.778000e+00 -7.060609e-01
6.779000e+00 -7.059234e-01
6.780000e+00 -7.057787e-01
6.781000e+00 -7.056269e-01
6.782000e+00 -7.054680e-01
6.783000e+00 -7.053020e-01
6.784000e+00 -7.051288e-01
6.785000e+00 -7.049486e-01
6.786000e+00 -7.047612e-01
6.787000e+00 -7.045667e-01
6.788000e+00 -7.043651e-01
6.789000e+00 -7.041563e-01
6.790000e+00 -7.039405e-01
6.791000e+00 -7.037176e-01
6.792000e+00 -7.034876e-01
6.793000e+00 -7.032505e-01
6.794000e+00 -7.030063e-01
6.795000e+00 -7.027550e-01
6.796000e+00 -7.024966e-01
6.797000e+00 -7.022311e-01
6.798000e+00 -7.019586e-01
6.799000e+00 -7.016790e-01
6.800000e+00 -7.013923e-01
6.801000e+00 -7.010986e-01
6.802000e+00 -7.007978e-01
6.803000e+00 -7.004899e-01
6.804000e+00 -7.001750e-01
6.805000e+00 -6.998530e-01
6.806000e+00 -6.995240e-01
6.807000e+00 -6.991879e-01
6.808000e+00 -6.988448e-01
6.809000e+00 -6.984947e-01
6.810000e+00 -6.981376e-01
6.811000e+00 -6.977734e-01
6.812000e+00 -6.974022e-01
6.813000e+00 -6.970239e-01
6.814000e+00 -6.966387e-01
6.815000e+00 -6.962464e-01
6.816000e+00 -6.958472e-01
6.817000e+00 -6.954410e-01
6.818000e+00 -6.950277e-01
6.819000e+00 -6.946075e-01
6.820000e+00 -6.941803e-01
6.821000e+00 -6.937461e-01
6.822000e+00 -6.933049e-01
6.823000e+00 -6.928568e-01
6.824000e+00 -6.924017e-01
6.825000e+00 -6.919397e-01
6.826000e+00 -6.914707e-01
6.827000e+00 -6.909947e-01
6.828000e+00 -6.905118e-01
6.829000e+00 -6.900220e-01
6.830000e+00 -6.895253e-01
6.831000e+00 -6.890216e-01
6.832000e+00 -6.885110e-01
6.833000e+00 -6.879935e-01
6.834000e+00 -6.874691e-01
6.835000e+00 -6.869378e-01
6.836000e+00 -6.863996e-01
6.837000e+00 -6.858545e-01
6.838000e+00 -6.853025e-01
6.839000e+00 -6.847436e-01
6.840000e+00 -6.841779e-01
6.841000e+00 -6.836054e-01
6.842000e+00 -6.830259e-01
6.843000e+00 -6.824396e-01
6.844000e+00 -6.818465e-01
6.845000e+00 -6.812465e-01
6.846000e+00 -6.806397e-01
6.847000e+00 -6.800261e-01
6.848000e+00 -6.794057e-01
6.849000e+00 -6.787785e-01
6.850000e+00 -6.781444e-01
6.851000e+00 -6.775036e-01
6.852000e+00 -6.768560e-01
6.853000e+00 -6.762016e-01
6.854000e+00 -6.755404e-01
6.855000e+00 -6.748724e-01
6.856000e+00 -6.741977e-01
6.857000e+00 -6.735163e-01
6.858000e+00 -6.728281e-01
6.859000e+00 -6.721331e-01
6.860000e+00 -6.714315e-01
6.861000e+00 -6.707231e-01
6.862000e+00 -6.700080e-01
6.863000e+00 -6.692862e-01
6.864000e+00 -6.685577e-01
6.865000e+00 -6.678225e-01
6.866000e+00 -6.670807e-01
6.867000e+00 -6.663321e-01
6.868000e+00 -6.655769e-01
6.869000e+00 -6.648151e-01
6.870000e+00 -6.640466e-01
6.871000e+00 -6.632714e-01
6.872000e+00 -6.624897e-01
6.873000e+00 -6.617013e-01
6.874000e+00 -6.609062e-01
6.875000e+00 -6.601046e-01
6.876000e+00 -6.592964e-01
6.877000e+00 -6.584816e-01
6.878000e+00 -6.576602e-01
6.879000e+00 -6.568323e-01
6.880000e+00 -6.559978e-01
6.881000e+00 -6.551567e-01
6.882000e+00 -6.543091e-01
6.883000e+00 -6.534549e-01
6.884000e+00 -6.525943e-01
6.885000e+00 -6.517271e-01
6.886000e+00 -6.508534e-01
6.887000e+00 -6.499732e-01
6.888000e+00 -6.490865e-01
6.889000e+00 -6.481934e-01
6.890000e+00 -6.472938e-01
6.891000e+00 -6.463877e-01
6.892000e+00 -6.454751e-01
6.893000e+00 -6.445562e-01
6.894000e+00 -6.436308e-01
6.895000e+00 -6.426990e-01
6.896000e+00 -6.417607e-01
6.897000e+00 -6.408161e-01
6.898000e+00 -6.398651e-01
6.899000e+00 -6.389077e-01
6.900000e+00 -6.379439e-01
6.901000e+00 -6.369738e-01
6.902000e+00 -6.359973e-01
6.903000e+00 -6.350145e-01
6.904000e+00 -6.340253e-01
6.905000e+00 -6.330299e-01
6.906000e+00 -6.320281e-01
6.907000e+00 -6.310200e-01
6.908000e+00 -6.300057e-01
6.909000e+00 -6.289851e-01
6.910000e+00 -6.279582e-01
6.911000e+00 -6.269250e-01
6.912000e+00 -6.258856e-01
6.913000e+00 -6.248400e-01
6.914000e+00 -6.237882e-01
6.915000e+00 -6.227301e-01
6.916000e+00 -6.216659e-01
6.917000e+00 -6.205955e-01
6.918000e+00 -6.195188e-01
6.919000e+00 -6.184361e-01
6.920000e+00 -6.173471e-01
6.921000e+00 -6.162521e-01
6.922000e+00 -6.151509e-01
6.923000e+00 -6.140435e-01
6.924000e+00 -6.129301e-01
6.925000e+00 -6.118106e-01
6.926000e+00 -6.106850e-01
6.927000e+00 -6.095533e-01
6.928000e+00 -6.084156e-01
6.929000e+00 -6.072718e-01
6.930000e+00 -6.061220e-01
6.931000e+00 -6.049661e-01
6.932000e+00 -6.038043e-01
6.933000e+00 -6.026364e-01
6.934000e+00 -6.014625e-01
6.935000e+00 -6.002827e-01
6.936000e+00 -5.990969e-01
6.937000e+00 -5.979052e-01
6.938000e+00 -5.967075e-01
6.939000e+00 -5.955039e-01
6.940000e+00 -5.942944e-01
6.941000e+00 -5.930790e-01
6.942000e+00 -5.918577e-01
6.943000e+00 -5.906305e-01
6.944000e+00 -5.893975e-01
6.945000e+00 -5.881586e-01
6.946000e+00 -5.869138e-01
6.947000e+00 -5.856633e-01
6.948000e+00 -5.844069e-01
6.949000e+00 -5.831447e-01
6.950000e+00 -5.818768e-01
6.951000e+00 -5.806031e-01
6.952000e+00 -5.793236e-01
6.953000e+00 -5.780384e-01
6.954000e+00 -5.767474e-01
6.955000e+00 -5.754507e-01
6.956000e+00 -5.741483e-01
6.957000e+00 -5.728402e-01
6.958000e+00 -5.715265e-01
6.959000e+00 -5.702071e-01
6.960000e+00 -5.688820e-01
6.961000e+00 -5.675513e-01
6.962000e+00 -5.662150e-01
6.963000e+00 -5.648730e-01
6.964000e+00 -5.635255e-01
6.965000e+00 -5.621724e-01
6.966000e+00 -5.608137e-01
6.967000e+00 -5.594494e-01
6.968000e+00 -5.580796e-01
6.969000e+00 -5.567043e-01
6.970000e+00 -5.553235e-01
6.971000e+00 -5.539372e-01
6.972000e+00 -5.525454e-01
6.973000e+00 -5.511481e-01
6.974000e+00 -5.497454e-01
6.975000e+00 -5.483372e-01
6.976000e+00 -5.469236e-01
6.977000e+00 -5.455046e-01
6.978000e+00 -5.440802e-01
6.979000e+00 -5.426504e-01
6.980000e+00 -5.412152e-01
6.981000e+00 -5.397747e-01
6.982000e+00 -5.383289e-01
6.983000e+00 -5.368777e-01
6.984000e+00 -5.354212e-01
6.985000e+00 -5.339594e-01
6.986000e+00 -5.324924e-01
6.987000e+00 -5.310201e-01
6.988000e+00 -5.295425e-01
6.989000e+00 -5.280597e-01
6.990000e+00 -5.265717e-01
6.991000e+00 -5.250785e-01
6.992000e+00 -5.235801e-01
6.993000e+00 -5.220765e-01
6.994000e+00 -5.205678e-01
6.995000e+00 -5.190539e-01
6.996000e+00 -5.175349e-01
6.997000e+00 -5.160108e-01
6.998000e+00 -5.144816e-01
6.999000e+00 -5.129473e-01
7.000000e+00 -5.114079e-01
7.001000e+00 -5.098635e-01
7.002000e+00 -5.083141e-01
7.003000e+00 -5.067597e-01
7.004000e+00 -5.052002e-01
7.005000e+00 -5.036358e-01
7.006000e+00 -5.020664e-01
7.007000e+00 -5.004920e-01
7.008000e+00 -4.989127e-01
7.009000e+00 -4.973285e-01
7.010000e+00 -4.957394e-01
7.011000e+00 -4.941454e-01
7.012000e+00 -4.925465e-01
7.013000e+00 -4.909428e-01
7.014000e+00 -4.893342e-01
7.015000e+00 -4.877208e-01
7.016000e+00 -4.861026e-01
7.017000e+00 -4.844797e-01
7.018000e+00 -4.828519e-01
7.019000e+00 -4.812194e-01
7.020000e+00 -4.795821e-01
7.021000e+00 -4.779401e-01
7.022000e+00 -4.762935e-01
7.023000e+00 -4.746421e-01
7.024000e+00 -4.729860e-01
7.025000e+00 -4.713253e-01
7.026000e+00 -4.696600e-01
7.027000e+00 -4.679900e-01
7.028000e+00 -4.663154e-01
7.029000e+00 -4.646363e-01
7.030000e+00 -4.629525e-01
7.031000e+00 -4.612642e-01
7.032000e+00 -4.595714e-01
7.033000e+00 -4.578740e-01
7.034000e+00 -4.561722e-01
7.035000e+00 -4.544659e-01
7.036000e+00 -4.527550e-01
7.037000e+00 -4.510398e-01
7.038000e+00 -4.493201e-01
7.039000e+00 -4.475960e-01
7.040000e+00 -4.458675e-01
7.041000e+00 -4.441346e-01
7.042000e+00 -4.423973e-01
7.043000e+00 -4.406557e-01
7.044000e+00 -4.389098e-01
7.045000e+00 -4.371596e-01
7.046000e+00 -4.354050e-01
7.047000e+00 -4.336462e-01
7.048000e+00 -4.318832e-01
7.049000e+00 -4.301159e-01
7.050000e+00 -4.283444e-01
7.051000e+00 -4.265686e-01
7.052000e+00 -4.247887e-01
7.053000e+00 -4.230046e-01
7.054000e+00 -4.212164e-01
7.055000e+00 -4.194240e-01
7.056000e+00 -4.176276e-01
7.057000e+00 -4.158270e-01
7.058000e+00 -4.140223e-01
7.059000e+00 -4.122136e-01
7.060000e+00 -4.104009e-01
7.061000e+00 -4.085841e-01
7.062000e+00 -4.067633e-01
7.063000e+00 -4.049386e-01
7.064000e+00 -4.031098e-01
7.065000e+00 -4.012772e-01
7.066000e+00 -3.994406e-01
7.067000e+00 -3.976001e-01
7.068000e+00 -3.957556e-01
7.069000e+00 -3.939074e-01
7.070000e+00 -3.920552e-01
7.071000e+00 -3.901992e-01
7.072000e+00 -3.883394e-01
7.073000e+00 -3.864759e-01
7.074000e+00 -3.846085e-01
7.075000e+00 -3.827373e-01
7.076000e+00 -3.808625e-01
7.077000e+00 -3.789839e-01
7.078000e+00 -3.771016e-01
7.079000e+00 -3.752156e-01
7.080000e+00 -3.733259e-01
7.081000e+00 -3.714326e-01
7.082000e+00 -3.695357e-01
7.083000e+00 -3.676351e-01
7.084000e+00 -3.657310e-01
7.085000e+00 -3.638233e-01
7.086000e+00 -3.619120e-01
7.087000e+00 -3.599972e-01
7.088000e+00 -3.580789e-01
7.089000e+00 -3.561571e-01
7.090000e+00 -3.542318e-01
7.091000e+00 -3.523031e-01
7.092000e+00 -3.503710e-01
7.093000e+00 -3.484354e-01
7.094000e+00 -3.464964e-01
7.095000e+00 -3.445540e-01
7.096000e+00 -3.426083e-01
7.097000e+00 -3.406593e-01
7.098000e+00 -3.387069e-01
7.099000e+00 -3.367513e-01
7.100000e+00 -3.347923e-01
7.101000e+00 -3.328301e-01
7.102000e+00 -3.308647e-01
7.103000e+00 -3.288960e-01
7.104000e+00 -3.269241e-01
7.105000e+00 -3.249491e-01
7.106000e+00 -3.229709e-01
7.107000e+00 -3.209896e-01
7.108000e+00 -3.190051e-01
7.109000e+00 -3.170175e-01
7.110000e+00 -3.150269e-01
7.111000e+00 -3.130332e-01
7.112000e+00 -3.110365e-01
7.113000e+00 -3.090367e-01
7.114000e+00 -3.070339e-01
7.115000e+00 -3.050282e-01
7.116000e+00 -3.030195e-01
7.117000e+00 -3.010079e-01
7.118000e+00 -2.989933e-01
7.119000e+00 -2.969758e-01
7.120000e+00 -2.949555e-01
7.121000e+00 -2.929323e-01
7.122000e+00 -2.909063e-01
7.123000e+00 -2.888774e-01
7.124000e+00 -2.868458e-01
7.125000e+00 -2.848114e-01
7.126000e+00 -2.827742e-01
7.127000e+00 -2.807343e-01
7.128000e+00 -2.786917e-01
7.129000e+00 -2.766464e-01
7.130000e+00 -2.745984e-01
7.131000e+00 -2.725477e-01
7.132000e+00 -2.704945e-01
7.133000e+00 -2.684386e-01
7.134000e+00 -2.663801e-01
7.135000e+00 -2.643191e-01
7.136000e+00 -2.622555e-01
7.137000e+00 -2.601893e-01
7.138000e+00 -2.581207e-01
7.139000e+00 -2.560496e-01
7.140000e+00 -2.539760e-01
7.141000e+00 -2.519000e-01
7.142000e+00 -2.498215e-01
7.143000e+00 -2.477407e-01
7.144000e+00 -2.456574e-01
7.145000e+00 -2.435718e-01
7.146000e+00 -2.414839e-01
7.147000e+00 -2.393936e-01
7.148000e+00 -2.373011e-01
7.149000e+00 -2.352062e-01
7.150000e+00 -2.331091e-01
7.151000e+00 -2.310098e-01
7.152000e+00 -2.289083e-01
7.153000e+00 -2.268045e-01
7.154000e+00 -2.246986e-01
7.155000e+00 -2.225906e-01
7.156000e+00 -2.204804e-01
7.157000e+00 -2.183681e-01
7.158000e+00 -2.162537e-01
7.159000e+00 -2.141373e-01
7.160000e+00 -2.120188e-01
7.161000e+00 -2.098983e-01
7.162000e+00 -2.077758e-01
7.163000e+00 -2.056513e-01
7.164000e+00 -2.035249e-01
7.165000e+00 -2.013965e-01
7.166000e+00 -1.992662e-01
7.167000e+00 -1.971340e-01
7.168000e+00 -1.949999e-01
7.169000e+00 -1.928640e-01
7.170000e+00 -1.907262e-01
7.171000e+00 -1.885867e-01
7.172000e+00 -1.864454e-01
7.173000e+00 -1.843022e-01
7.174000e+00 -1.821574e-01
7.175000e+00 -1.800108e-01
7.176000e+00 -1.778626e-01
7.177000e+00 -1.757126e-01
7.178000e+00 -1.735610e-01
7.179000e+00 -1.714078e-01
7.180000e+00 -1.692529e-01
7.181000e+00 -1.670965e-01
7.182000e+00 -1.649385e-01
7.183000e+00 -1.627789e-01
7.184000e+00 -1.606178e-01
7.185000e+00 -1.584552e-01
7.186000e+00 -1.562911e-01
7.187000e+00 -1.541256e-01
7.188000e+00 -1.519586e-01
7.189000e+00 -1.497902e-01
7.190000e+00 -1.476204e-01
7.191000e+00 -1.454493e-01
7.192000e+00 -1.432768e-01
7.193000e+00 -1.411029e-01
7.194000e+00 -1.389278e-01
7.195000e+00 -1.367513e-01
7.196000e+00 -1.345736e-01
7.197000e+00 -1.323947e-01
7.198000e+00 -1.302145e-01
7.199000e+00 -1.280332e-01
7.200000e+00 -1.258506e-01
7.201000e+00 -1.236670e-01
7.202000e+00 -1.214821e-01
7.203000e+00 -1.192962e-01
7.204000e+00 -1.171092e-01
7.205000e+00 -1.149211e-01
7.206000e+00 -1.127320e-01
7.207000e+00 -1.105418e-01
7.208000e+00 -1.083507e-01
7.209000e+00 -1.061586e-01
7.210000e+00 -1.039655e-01
7.211000e+00 -1.017715e-01
7.212000e+00 -9.957657e-02
7.213000e+00 -9.738076e-02
7.214000e+00 -9.518409e-02
7.215000e+00 -9.298657e-02
7.216000e+00 -9.078823e-02
7.217000e+00 -8.858909e-02
7.218000e+00 -8.638917e-02
7.219000e+00 -8.418850e-02
7.220000e+00 -8.198710e-02
7.221000e+00 -7.978498e-02
7.222000e+00 -7.758218e-02
7.223000e+00 -7.537871e-02
7.224000e+00 -7.317460e-02
7.225000e+00 -7.096987e-02
7.226000e+00 -6.876453e-02
7.227000e+00 -6.655863e-02
7.228000e+00 -6.435216e-02
7.229000e+00 -6.214517e-02
7.230000e+00 -5.993766e-02
7.231000e+00 -5.772967e-02
7.232000e+00 -5.552121e-02
7.233000e+00 -5.331231e-02
7.234000e+00 -5.110299e-02
7.235000e+00 -4.889327e-02
7.236000e+00 -4.668318e-02
7.237000e+00 -4.447273e-02
7.238000e+00 -4.226196e-02
7.239000e+00 -4.005087e-02
7.240000e+00 -3.783950e-02
7.241000e+00 -3.562787e-02
7.242000e+00 -3.341599e-02
7.243000e+00 -3.120390e-02
7.244000e+00 -2.899161e-02
7.245000e+00 -2.677914e-02
7.246000e+00 -2.456653e-02
7.247000e+00 -2.235378e-02
7.248000e+00 -2.014093e-02
7.249000e+00 -1.792800e-02
7.250000e+00 -1.571500e-02
7.251000e+00 -1.350197e-02
7.252000e+00 -1.128892e-02
7.253000e+00 -9.075875e-03
7.254000e+00 -6.862858e-03
7.255000e+00 -4.649893e-03
7.256000e+00 -2.437001e-03
7.257000e+00 -2.242049e-04
7.258000e+00 1.988473e-03
7.259000e+00 4.201009e-03
7.260000e+00 6.413383e-03
7.261000e+00 8.625570e-03
7.262000e+00 1.083755e-02
7.263000e+00 1.304930e-02
7.264000e+00 1.526079e-02
7.265000e+00 1.747201e-02
7.266000e+00 1.968293e-02
7.267000e+00 2.189353e-02
7.268000e+00 2.410379e-02
7.269000e+00 2.631368e-02
7.270000e+00 2.852318e-02
7.271000e+00 3.073227e-02
7.272000e+00 3.294093e-02
7.273000e+00 3.514913e-02
7.274000e+00 3.735685e-02
7.275000e+00 3.956408e-02
7.276000e+00 4.177077e-02
7.277000e+00 4.397693e-02
7.278000e+00 4.618251e-02
7.279000e+00 4.838751e-02
7.280000e+00 5.059189e-02
7.281000e+00 5.279563e-02
7.282000e+00 5.499872e-02
7.283000e+00 5.720112e-02
7.284000e+00 5.940282e-02
7.285000e+00 6.160380e-02
7.286000e+00 6.380403e-02
7.287000e+00 6.600349e-02
7.288000e+00 6.820215e-02
7.289000e+00 7.040000e-02
7.290000e+00 7.259701e-02
7.291000e+00 7.479316e-02
7.292000e+00 7.698842e-02
7.293000e+00 7.918278e-02
7.294000e+00 8.137622e-02
7.295000e+00 8.356870e-02
7.296000e+00 8.576021e-02
7.297000e+00 8.795072e-02
7.298000e+00 9.014022e-02
7.299000e+00 9.232867e-02
7.300000e+00 9.451607e-02
7.301000e+00 9.670237e-02
7.302000e+00 9.888758e-02
7.303000e+00 1.010716e-01
7.304000e+00 1.032546e-01
7.305000e+00 1.054363e-01
7.306000e+00 1.076169e-01
7.307000e+00 1.097962e-01
7.308000e+00 1.119743e-01
7.309000e+00 1.141511e-01
7.310000e+00 1.163266e-01
7.311000e+00 1.185009e-01
7.312000e+00 1.206738e-01
7.313000e+00 1.228453e-01
7.314000e+00 1.250155e-01
7.315000e+00 1.271842e-01
7.316000e+00 1.293516e-01
7.317000e+00 1.315175e-01
7.318000e+00 1.336819e-01
7.319000e+00 1.358449e-01
7.320000e+00 1.380063e-01
7.321000e+00 1.401662e-01
7.322000e+00 1.423246e-01
7.323000e+00 1.444814e-01
7.324000e+00 1.466366e-01
7.325000e+00 1.487901e-01
7.326000e+00 1.509421e-01
7.327000e+00 1.530923e-01
7.328000e+00 1.552409e-01
7.329000e+00 1.573877e-01
7.330000e+00 1.595329e-01
7.331000e+00 1.616763e-01
7.332000e+00 1.638179e-01
7.333000e+00 1.659577e-01
7.334000e+00 1.680956e-01
7.335000e+00 1.702318e-01
7.336000e+00 1.723661e-01
7.337000e+00 1.744984e-01
7.338000e+00 1.766289e-01
7.339000e+00 1.787575e-01
7.340000e+00 1.808841e-01
7.341000e+00 1.830087e-01
7.342000e+00 1.851313e-01
7.343000e+00 1.872519e-01
7.344000e+00 1.893705e-01
7.345000e+00 1.914870e-01
7.346000e+00 1.936014e-01
7.347000e+00 1.957138e-01
7.348000e+00 1.978240e-01
7.349000e+00 1.999320e-01
7.350000e+00 2.020379e-01
7.351000e+00 2.041415e-01
7.352000e+00 2.062430e-01
7.353000e+00 2.083422e-01
7.354000e+00 2.104392e-01
7.355000e+00 2.125339e-01
7.356000e+00 2.146263e-01
7.357000e+00 2.167163e-01
7.358000e+00 2.188040e-01
7.359000e+00 2.208894e-01
7.360000e+00 2.229723e-01
7.361000e+00 2.250529e-01
7.362000e+00 2.271310e-01
7.363000e+00 2.292066e-01
7.364000e+00 2.312798e-01
7.365000e+00 2.333505e-01
7.366000e+00 2.354186e-01
7.367000e+00 2.374843e-01
7.368000e+00 2.395473e-01
7.369000e+00 2.416078e-01
7.370000e+00 2.436657e-01
7.371000e+00 2.457209e-01
7.372000e+00 2.477735e-01
7.373000e+00 2.498234e-01
7.374000e+00 2.518707e-01
7.375000e+00 2.539152e-01
7.376000e+00 2.559570e-01
7.377000e+00 2.579960e-01
7.378000e+00 2.600322e-01
7.379000e+00 2.620657e-01
7.380000e+00 2.640963e-01
7.381000e+00 2.661241e-01
7.382000e+00 2.681491e-01
7.383000e+00 2.701711e-01
7.384000e+00 2.721902e-01
7.385000e+00 2.742065e-01
7.386000e+00 2.762197e-01
7.387000e+00 2.782300e-01
7.388000e+00 2.802373e-01
7.389000e+00 2.822416e-01
7.390000e+00 2.842429e-01
7.391000e+00 2.862411e-01
7.392000e+00 2.882363e-01
7.393000e+00 2.902283e-01
7.394000e+00 2.922172e-01
7.395000e+00 2.942030e-01
7.396000e+00 2.961857e-01
7.397000e+00 2.981651e-01
7.398000e+00 3.001414e-01
7.399000e+00 3.021144e-01
7.400000e+00 3.040842e-01
7.401000e+00 3.060508e-01
7.402000e+00 3.080140e-01
7.403000e+00 3.099740e-01
7.404000e+00 3.119306e-01
7.405000e+00 3.138839e-01
7.406000e+00 3.158338e-01
7.407000e+00 3.177803e-01
7.408000e+00 3.197235e-01
7.409000e+00 3.216631e-01
7.410000e+00 3.235994e-01
7.411000e+00 3.255322e-01
7.412000e+00 3.274615e-01
7.413000e+00 3.293872e-01
7.414000e+00 3.313095e-01
7.415000e+00 3.332282e-01
7.416000e+00 3.351433e-01
7.417000e+00 3.370548e-01
7.418000e+00 3.389628e-01
7.419000e+00 3.408671e-01
7.420000e+00 3.427677e-01
7.421000e+00 3.446647e-01
7.422000e+00 3.465579e-01
7.423000e+00 3.484475e-01
7.424000e+00 3.503333e-01
7.425000e+00 3.522154e-01
7.426000e+00 3.540937e-01
7.427000e+00 3.559682e-01
7.428000e+00 3.578389e-01
7.429000e+00 3.597058e-01
7.430000e+00 3.615688e-01
7.431000e+00 3.634279e-01
7.432000e+00 3.652831e-01
7.433000e+00 3.671345e-01
7.434000e+00 3.689819e-01
7.435000e+00 3.708253e-01
7.436000e+00 3.726648e-01
7.437000e+00 3.745002e-01
7.438000e+00 3.763317e-01
7.439000e+00 3.781591e-01
7.440000e+00 3.799825e-01
7.441000e+00 3.818018e-01
7.442000e+00 3.836170e-01
7.443000e+00 3.854281e-01
7.444000e+00 3.872351e-01
7.445000e+00 3.890379e-01
7.446000e+00 3.908366e-01
7.447000e+00 3.926310e-01
7.448000e+00 3.944213e-01
7.449000e+00 3.962073e-01
7.450000e+00 3.979891e-01
7.451000e+00 3.997666e-01
7.452000e+00 4.015398e-01
7.453000e+00 4.033088e-01
7.454000e+00 4.050734e-01
7.455000e+00 4.068336e-01
7.456000e+00 4.085895e-01
7.457000e+00 4.103410e-01
7.458000e+00 4.120881e-01
7.459000e+00 4.138308e-01
7.460000e+00 4.155691e-01
7.461000e+00 4.173029e-01
7.462000e+00 4.190322e-01
7.463000e+00 4.207571e-01
7.464000e+00 4.224774e-01
7.465000e+00 4.241932e-01
7.466000e+00 4.259044e-01
7.467000e+00 4.276111e-01
7.468000e+00 4.293131e-01
7.469000e+00 4.310106e-01
7.470000e+00 4.327034e-01
7.471000e+00 4.343916e-01
7.472000e+00 4.360752e-01
7.473000e+00 4.377540e-01
7.474000e+00 4.394282e-01
7.475000e+00 4.410976e-01
7.476000e+00 4.427623e-01
7.477000e+00 4.444223e-01
7.478000e+00 4.460774e-01
7.479000e+00 4.477278e-01
7.480000e+00 4.493734e-01
7.481000e+00 4.510141e-01
7.482000e+00 4.526500e-01
7.483000e+00 4.542811e-01
7.484000e+00 4.559072e-01
7.485000e+00 4.575285e-01
7.486000e+00 4.591448e-01
7.487000e+00 4.607562e-01
7.488000e+00 4.623626e-01
7.489000e+00 4.639641e-01
7.490000e+00 4.655606e-01
7.491000e+00 4.671521e-01
7.492000e+00 4.687385e-01
7.493000e+00 4.703199e-01
7.494000e+00 4.718963e-01
7.495000e+00 4.734675e-01
7.496000e+00 4.750337e-01
7.497000e+00 4.765948e-01
7.498000e+00 4.781507e-01
7.499000e+00 4.797015e-01
7.500000e+00 4.812471e-01
7.501000e+00 4.827875e-01
7.502000e+00 4.843228e-01
7.503000e+00 4.858528e-01
7.504000e+00 4.873776e-01
7.505000e+00 4.888971e-01
7.506000e+00 4.904114e-01
7.507000e+00 4.919204e-01
7.508000e+00 4.934241e-01
7.509000e+00 4.949224e-01
7.510000e+00 4.964154e-01
7.511000e+00 4.979031e-01
7.512000e+00 4.993854e-01
7.513000e+00 5.008623e-01
7.514000e+00 5.023339e-01
7.515000e+00 5.038000e-01
7.516000e+00 5.052606e-01
7.517000e+00 5.067158e-01
7.518000e+00 5.081656e-01
7.519000e+00 5.096098e-01
7.520000e+00 5.110486e-01
7.521000e+00 5.124818e-01
7.522000e+00 5.139095e-01
7.523000e+00 5.153316e-01
7.524000e+00 5.167482e-01
7.525000e+00 5.181592e-01
7.526000e+00 5.195646e-01
7.527000e+00 5.209643e-01
7.528000e+00 5.223585e-01
7.529000e+00 5.237470e-01
7.530000e+00 5.251298e-01
7.531000e+00 5.265070e-01
7.532000e+00 5.278784e-01
7.533000e+00 5.292442e-01
7.534000e+00 5.306042e-01
7.535000e+00 5.319584e-01
7.536000e+00 5.333070e-01
7.537000e+00 5.346497e-01
7.538000e+00 5.359866e-01
7.539000e+00 5.373178e-01
7.540000e+00 5.386431e-01
7.541000e+00 5.399626e-01
7.542000e+00 5.412762e-01
7.543000e+00 5.425840e-01
7.544000e+00 5.438859e-01
7.545000e+00 5.451819e-01
7.546000e+00 5.464719e-01
7.547000e+00 5.477561e-01
7.548000e+00 5.490343e-01
7.549000e+00 5.503065e-01
7.550000e+00 5.515728e-01
7.551000e+00 5.528331e-01
7.552000e+00 5.540874e-01
7.553000e+00 5.553356e-01
7.554000e+00 5.565779e-01
7.555000e+00 5.578140e-01
7.556000e+00 5.590442e-01
7.557000e+00 5.602682e-01
7.558000e+00 5.614862e-01
7.559000e+00 5.626980e-01
7.560000e+00 5.639038e-01
7.561000e+00 5.651034e-01
7.562000e+00 5.662968e-01
7.563000e+00 5.674841e-01
7.564000e+00 5.686652e-01
7.565000e+00 5.698401e-01
7.566000e+00 5.710089e-01
7.567000e+00 5.721714e-01
7.568000e+00 5.733276e-01
7.569000e+00 5.744777e-01
7.570000e+00 5.756214e-01
7.571000e+00 5.767589e-01
7.572000e+00 5.778901e-01
7.573000e+00 5.790150e-01
7.574000e+00 5.801336e-01
7.575000e+00 5.812458e-01
7.576000e+00 5.823518e-01
7.577000e+00 5.834513e-01
7.578000e+00 5.845445e-01
7.579000e+00 5.856313e-01
7.580000e+00 5.867117e-01
7.581000e+00 5.877857e-01
7.582000e+00 5.888533e-01
7.583000e+00 5.899144e-01
7.584000e+00 5.909691e-01
7.585000e+00 5.920174e-01
7.586000e+00 5.930591e-01
7.587000e+00 5.940944e-01
7.588000e+00 5.951232e-01
7.589000e+00 5.961454e-01
7.590000e+00 5.971612e-01
7.591000e+00 5.981704e-01
7.592000e+00 5.991730e-01
7.593000e+00 6.001691e-01
7.594000e+00 6.011586e-01
7.595000e+00 6.021415e-01
7.596000e+00 6.031179e-01
7.597000e+00 6.040876e-01
7.598000e+00 6.050506e-01
7.599000e+00 6.060071e-01
7.600000e+00 6.069569e-01
7.601000e+00 6.079000e-01
7.602000e+00 6.088365e-01
7.603000e+00 6.097663e-01
7.604000e+00 6.106893e-01
7.605000e+00 6.116057e-01
7.606000e+00 6.125153e-01
7.607000e+00 6.134183e-01
7.608000e+00 6.143144e-01
7.609000e+00 6.152039e-01
7.610000e+00 6.160865e-01
7.611000e+00 6.169624e-01
7.612000e+00 6.178315e-01
7.613000e+00 6.186937e-01
7.614000e+00 6.195492e-01
7.615000e+00 6.203979e-01
7.616000e+00 6.212397e-01
7.617000e+00 6.220746e-01
7.618000e+00 6.229027e-01
7.619000e+00 6.237240e-01
7.620000e+00 6.245383e-01
7.621000e+00 6.253458e-01
7.622000e+00 6.261464e-01
7.623000e+00 6.269400e-01
7.624000e+00 6.277268e-01
7.625000e+00 6.285066e-01
7.626000e+00 6.292794e-01
7.627000e+00 6.300454e-01
7.628000e+00 6.308043e-01
7.629000e+00 6.315563e-01
7.630000e+00 6.323013e-01
7.631000e+00 6.330393e-01
7.632000e+00 6.337703e-01
7.633000e+00 6.344942e-01
7.634000e+00 6.352112e-01
7.635000e+00 6.359211e-01
7.636000e+00 6.366240e-01
7.637000e+00 6.373198e-01
7.638000e+00 6.380086e-01
7.639000e+00 6.386903e-01
7.640000e+00 6.393649e-01
7.641000e+00 6.400324e-01
7.642000e+00 6.406928e-01
7.643000e+00 6.413461e-01
7.644000e+00 6.419923e-01
7.645000e+00 6.426313e-01
7.646000e+00 6.432632e-01
7.647000e+00 6.438880e-01
7.648000e+00 6.445056e-01
7.649000e+00 6.451160e-01
7.650000e+00 6.457193e-01
7.651000e+00 6.463154e-01
7.652000e+00 6.469043e-01
7.653000e+00 6.474860e-01
7.654000e+00 6.480605e-01
7.655000e+00 6.486277e-01
7.656000e+00 6.491877e-01
7.657000e+00 6.497405e-01
7.658000e+00 6.502861e-01
7.659000e+00 6.508244e-01
7.660000e+00 6.513554e-01
7.661000e+00 6.518792e-01
7.662000e+00 6.523957e-01
7.663000e+00 6.529049e-01
7.664000e+00 6.534069e-01
7.665000e+00 6.539015e-01
7.666000e+00 6.543888e-01
7.667000e+00 6.548688e-01
7.668000e+00 6.553415e-01
7.669000e+00 6.558068e-01
7.670000e+00 6.562648e-01
7.671000e+00 6.567155e-01
7.672000e+00 6.571588e-01
7.673000e+00 6.575947e-01
7.674000e+00 6.580233e-01
7.675000e+00 6.584445e-01
7.676000e+00 6.588583e-01
7.677000e+00 6.592647e-01
7.678000e+00 6.596638e-01
7.679000e+00 6.600554e-01
7.680000e+00 6.604396e-01
7.681000e+00 6.608164e-01
7.682000e+00 6.611858e-01
7.683000e+00 6.615477e-01
7.684000e+00 6.619022e-01
7.685000e+00 6.622493e-01
7.686000e+00 6.625889e-01
7.687000e+00 6.629211e-01
7.688000e+00 6.632458e-01
7.689000e+00 6.635630e-01
7.690000e+00 6.638727e-01
7.691000e+00 6.641750e-01
7.692000e+00 6.644698e-01
7.693000e+00 6.647571e-01
7.694000e+00 6.650369e-01
7.695000e+00 6.653092e-01
7.696000e+00 6.655740e-01
7.697000e+00 6.658312e-01
7.698000e+00 6.660810e-01
7.699000e+00 6.663232e-01
7.700000e+00 6.665579e-01
7.701000e+00 6.667850e-01
7.702000e+00 6.670046e-01
7.703000e+00 6.672167e-01
7.704000e+00 6.674212e-01
7.705000e+00 6.676182e-01
7.706000e+00 6.678075e-01
7.707000e+00 6.679894e-01
7.708000e+00 6.681636e-01
7.709000e+00 6.683303e-01
7.710000e+00 6.684894e-01
7.711000e+00 6.686409e-01
7.712000e+00 6.687848e-01
7.713000e+00 6.689211e-01
7.714000e+00 6.690498e-01
7.715000e+00 6.691709e-01
7.716000e+00 6.692844e-01
7.717000e+00 6.693903e-01
7.718000e+00 6.694886e-01
7.719000e+00 6.695792e-01
7.720000e+00 6.696623e-01
7.721000e+00 6.697377e-01
7.722000e+00 6.698054e-01
7.723000e+00 6.698656e-01
7.724000e+00 6.699181e-01
7.725000e+00 6.699629e-01
7.726000e+00 6.700001e-01
7.727000e+00 6.700297e-01
7.728000e+00 6.700516e-01
7.729000e+00 6.700658e-01
7.730000e+00 6.700724e-01
7.731000e+00 6.700714e-01
7.732000e+00 6.700626e-01
7.733000e+00 6.700462e-01
7.734000e+00 6.700222e-01
7.735000e+00 6.699904e-01
7.736000e+00 6.699510e-01
7.737000e+00 6.699039e-01
7.738000e+00 6.698491e-01
7.739000e+00 6.697866e-01
7.740000e+00 6.697165e-01
7.741000e+00 6.696386e-01
7.742000e+00 6.695531e-01
7.743000e+00 6.694599e-01
7.744000e+00 6.693589e-01
7.745000e+00 6.692503e-01
7.746000e+00 6.691340e-01
7.747000e+00 6.690100e-01
7.748000e+00 6.688783e-01
7.749000e+00 6.687388e-01
7.750000e+00 6.685917e-01
7.751000e+00 6.684369e-01
7.752000e+00 6.682743e-01
7.753000e+00 6.681041e-01
7.754000e+00 6.679261e-01
7.755000e+00 6.677404e-01
7.756000e+00 6.675470e-01
7.757000e+00 6.673459e-01
7.758000e+00 6.671371e-01
7.759000e+00 6.669206e-01
7.760000e+00 6.666963e-01
7.761000e+00 6.664643e-01
7.762000e+00 6.662247e-01
7.763000e+00 6.659772e-01
7.764000e+00 6.657221e-01
7.765000e+00 6.654593e-01
7.766000e+00 6.651887e-01
7.767000e+00 6.649104e-01
7.768000e+00 6.646244e-01
7.769000e+00 6.643307e-01
7.770000e+00 6.640292e-01
7.771000e+00 6.637200e-01
7.772000e+00 6.634031e-01
7.773000e+00 6.630785e-01
7.774000e+00 6.627462e-01
7.775000e+00 6.624061e-01
7.776000e+00 6.620583e-01
7.777000e+00 6.617028e-01
7.778000e+00 6.613396e-01
7.779000e+00 6.609687e-01
7.780000e+00 6.605901e-01
7.781000e+00 6.602037e-01
7.782000e+00 6.598096e-01
7.783000e+00 6.594078e-01
7.784000e+00 6.589983e-01
7.785000e+00 6.585811e-01
7.786000e+00 6.581562e-01
7.787000e+00 6.577236e-01
7.788000e+00 6.572832e-01
7.789000e+00 6.568352e-01
7.790000e+00 6.563794e-01
7.791000e+00 6.559160e-01
7.792000e+00 6.554448e-01
7.793000e+00 6.549660e-01
7.794000e+00 6.544794e-01
7.795000e+00 6.539852e-01
7.796000e+00 6.534832e-01
7.797000e+00 6.529736e-01
7.798000e+00 6.524563e-01
7.799000e+00 6.519313e-01
7.800000e+00 6.513986e-01
7.801000e+00 6.508583e-01
7.802000e+00 6.503102e-01
7.803000e+00 6.497545e-01
7.804000e+00 6.491911e-01
7.805000e+00 6.486200e-01
7.806000e+00 6.480413e-01
7.807000e+00 6.474549e-01
7.808000e+00 6.468608e-01
7.809000e+00 6.462591e-01
7.810000e+00 6.456498e-01
7.811000e+00 6.450327e-01
7.812000e+00 6.444081e-01
7.813000e+00 6.437758e-01
7.814000e+00 6.431358e-01
7.815000e+00 6.424882e-01
7.816000e+00 6.418330e-01
7.817000e+00 6.411701e-01
7.818000e+00 6.404997e-01
7.819000e+00 6.398215e-01
7.820000e+00 6.391358e-01
7.821000e+00 6.384425e-01
7.822000e+00 6.377415e-01
7.823000e+00 6.370330e-01
7.824000e+00 6.363168e-01
7.825000e+00 6.355931e-01
7.826000e+00 6.348618e-01
7.827000e+00 6.341228e-01
7.828000e+00 6.333763e-01
7.829000e+00 6.326222e-01
7.830000e+00 6.318606e-01
7.831000e+00 6.310914e-01
7.832000e+00 6.303146e-01
7.833000e+00 6.295302e-01
7.834000e+00 6.287383e-01
7.835000e+00 6.279389e-01
7.836000e+00 6.271319e-01
7.837000e+00 6.263174e-01
7.838000e+00 6.254953e-01
7.839000e+00 6.246658e-01
7.840000e+00 6.238287e-01
7.841000e+00 6.229841e-01
7.842000e+00 6.221319e-01
7.843000e+00 6.212723e-01
7.844000e+00 6.204052e-01
7.845000e+00 6.195306e-01
7.846000e+00 6.186485e-01
7.847000e+00 6.177590e-01
7.848000e+00 6.168620e-01
7.849000e+00 6.159575e-01
7.850000e+00 6.150455e-01
7.851000e+00 6.141261e-01
7.852000e+00 6.131993e-01
7.853000e+00 6.122650e-01
7.854000e+00 6.113233e-01
7.855000e+00 6.103742e-01
7.856000e+00 6.094176e-01
7.857000e+00 6.084537e-01
7.858000e+00 6.074823e-01
7.859000e+00 6.065036e-01
7.860000e+00 6.055174e-01
7.861000e+00 6.045239e-01
7.862000e+00 6.035230e-01
7.863000e+00 6.025148e-01
7.864000e+00 6.014992e-01
7.865000e+00 6.004762e-01
7.866000e+00 5.994459e-01
7.867000e+00 5.984083e-01
7.868000e+00 5.973634e-01
7.869000e+00 5.963111e-01
7.870000e+00 5.952515e-01
7.871000e+00 5.941847e-01
7.872000e+00 5.931105e-01
7.873000e+00 5.920291e-01
7.874000e+00 5.909403e-01
7.875000e+00 5.898444e-01
7.876000e+00 5.887411e-01
7.877000e+00 5.876306e-01
7.878000e+00 5.865129e-01
7.879000e+00 5.853880e-01
7.880000e+00 5.842558e-01
7.881000e+00 5.831164e-01
7.882000e+00 5.819699e-01
7.883000e+00 5.808161e-01
7.884000e+00 5.796551e-01
7.885000e+00 5.784870e-01
7.886000e+00 5.773117e-01
7.887000e+00 5.761293e-01
7.888000e+00 5.749397e-01
7.889000e+00 5.737429e-01
7.890000e+00 5.725391e-01
7.891000e+00 5.713281e-01
7.892000e+00 5.701101e-01
7.893000e+00 5.688849e-01
7.894000e+00 5.676527e-01
7.895000e+00 5.664134e-01
7.896000e+00 5.651670e-01
7.897000e+00 5.639136e-01
7.898000e+00 5.626531e-01
7.899000e+00 5.613856e-01
7.900000e+00 5.601111e-01
7.901000e+00 5.588296e-01
7.902000e+00 5.575410e-01
7.903000e+00 5.562455e-01
7.904000e+00 5.549430e-01
7.905000e+00 5.536336e-01
7.906000e+00 5.523172e-01
7.907000e+00 5.509938e-01
7.908000e+00 5.496636e-01
7.909000e+00 5.483264e-01
7.910000e+00 5.469823e-01
7.911000e+00 5.456313e-01
7.912000e+00 5.442734e-01
7.913000e+00 5.429087e-01
7.914000e+00 5.415371e-01
7.915000e+00 5.401586e-01
7.916000e+00 5.387733e-01
7.917000e+00 5.373812e-01
7.918000e+00 5.359823e-01
7.919000e+00 5.345766e-01
7.920000e+00 5.331641e-01
7.921000e+00 5.317448e-01
7.922000e+00 5.303188e-01
7.923000e+00 5.288860e-01
7.924000e+00 5.274465e-01
7.925000e+00 5.260002e-01
7.926000e+00 5.245473e-01
7.927000e+00 5.230877e-01
7.928000e+00 5.216213e-01
7.929000e+00 5.201483e-01
7.930000e+00 5.186687e-01
7.931000e+00 5.171824e-01
7.932000e+00 5.156895e-01
7.933000e+00 5.141900e-01
7.934000e+00 5.126838e-01
7.935000e+00 5.111711e-01
7.936000e+00 5.096518e-01
7.937000e+00 5.081260e-01
7.938000e+00 5.065936e-01
7.939000e+00 5.050547e-01
7.940000e+00 5.035092e-01
7.941000e+00 5.019573e-01
7.942000e+00 5.003989e-01
7.943000e+00 4.988340e-01
7.944000e+00 4.972626e-01
7.945000e+00 4.956848e-01
7.946000e+00 4.941006e-01
7.947000e+00 4.925099e-01
7.948000e+00 4.909129e-01
7.949000e+00 4.893094e-01
7.950000e+00 4.876996e-01
7.951000e+00 4.860835e-01
7.952000e+00 4.844610e-01
7.953000e+00 4.828321e-01
7.954000e+00 4.811970e-01
7.955000e+00 4.795556e-01
7.956000e+00 4.779079e-01
7.957000e+00 4.762539e-01
7.958000e+00 4.745937e-01
7.959000e+00 4.729273e-01
7.960000e+00 4.712546e-01
7.961000e+00 4.695757e-01
7.962000e+00 4.678907e-01
7.963000e+00 4.661995e-01
7.964000e+00 4.645022e-01
7.965000e+00 4.627987e-01
7.966000e+00 4.610891e-01
7.967000e+00 4.593734e-01
7.968000e+00 4.576516e-01
7.969000e+00 4.559237e-01
7.970000e+00 4.541898e-01
7.971000e+00 4.524499e-01
7.972000e+00 4.507039e-01
7.973000e+00 4.489519e-01
7.974000e+00 4.471940e-01
7.975000e+00 4.454301e-01
7.976000e+00 4.436602e-01
7.977000e+00 4.418845e-01
7.978000e+00 4.401028e-01
7.979000e+00 4.383152e-01
7.980000e+00 4.365217e-01
7.981000e+00 4.347223e-01
7.982000e+00 4.329172e-01
7.983000e+00 4.311062e-01
7.984000e+00 4.292893e-01
7.985000e+00 4.274667e-01
7.986000e+00 4.256384e-01
7.987000e+00 4.238042e-01
7.988000e+00 4.219644e-01
7.989000e+00 4.201188e-01
7.990000e+00 4.182675e-01
7.991000e+00 4.164106e-01
7.992000e+00 4.145479e-01
7.993000e+00 4.126797e-01
7.994000e+00 4.108058e-01
7.995000e+00 4.089263e-01
7.996000e+00 4.070412e-01
7.997000e+00 4.051506e-01
7.998000e+00 4.032544e-01
7.999000e+00 4.013526e-01
8.000000e+00 3.994454e-01
8.001000e+00 3.975327e-01
8.002000e+00 3.956145e-01
8.003000e+00 3.936908e-01
8.004000e+00 3.917618e-01
8.005000e+00 3.898273e-01
8.006000e+00 3.878874e-01
8.007000e+00 3.859421e-01
8.008000e+00 3.839915e-01
8.009000e+00 3.820355e-01
8.010000e+00 3.800743e-01
8.011000e+00 3.781077e-01
8.012000e+00 3.761359e-01
8.013000e+00 3.741588e-01
8.014000e+00 3.721765e-01
8.015000e+00 3.701890e-01
8.016000e+00 3.681963e-01
8.017000e+00 3.661984e-01
8.018000e+00 3.641953e-01
8.019000e+00 3.621872e-01
8.020000e+00 3.601739e-01
8.021000e+00 3.581555e-01
8.022000e+00 3.561321e-01
8.023000e+00 3.541036e-01
8.024000e+00 3.520701e-01
8.025000e+00 3.500316e-01
8.026000e+00 3.479881e-01
8.027000e+00 3.459397e-01
8.028000e+00 3.438863e-01
8.029000e+00 3.418280e-01
8.030000e+00 3.397648e-01
8.031000e+00 3.376967e-01
8.032000e+00 3.356238e-01
8.033000e+00 3.335460e-01
8.034000e+00 3.314635e-01
8.035000e+00 3.293761e-01
8.036000e+00 3.272840e-01
8.037000e+00 3.251871e-01
8.038000e+00 3.230856e-01
8.039000e+00 3.209793e-01
8.040000e+00 3.188683e-01
8.041000e+00 3.167527e-01
8.042000e+00 3.146325e-01
8.043000e+00 3.125076e-01
8.044000e+00 3.103782e-01
8.045000e+00 3.082442e-01
8.046000e+00 3.061057e-01
8.047000e+00 3.039626e-01
8.048000e+00 3.018151e-01
8.049000e+00 2.996631e-01
8.050000e+00 2.975066e-01
8.051000e+00 2.953457e-01
8.052000e+00 2.931805e-01
8.053000e+00 2.910108e-01
8.054000e+00 2.888368e-01
8.055000e+00 2.866584e-01
8.056000e+00 2.844758e-01
8.057000e+00 2.822888e-01
8.058000e+00 2.800977e-01
8.059000e+00 2.779022e-01
8.060000e+00 2.757026e-01
8.061000e+00 2.734988e-01
8.062000e+00 2.712908e-01
8.063000e+00 2.690786e-01
8.064000e+00 2.668624e-01
8.065000e+00 2.646421e-01
8.066000e+00 2.624177e-01
8.067000e+00 2.601892e-01
8.068000e+00 2.579568e-01
8.069000e+00 2.557203e-01
8.070000e+00 2.534799e-01
8.071000e+00 2.512355e-01
8.072000e+00 2.489873e-01
8.073000e+00 2.467351e-01
8.074000e+00 2.444790e-01
8.075000e+00 2.422192e-01
8.076000e+00 2.399555e-01
8.077000e+00 2.376880e-01
8.078000e+00 2.354167e-01
8.079000e+00 2.331417e-01
8.080000e+00 2.308630e-01
8.081000e+00 2.285806e-01
8.082000e+00 2.262945e-01
8.083000e+00 2.240048e-01
8.084000e+00 2.217114e-01
8.085000e+00 2.194145e-01
8.086000e+00 2.171140e-01
8.087000e+00 2.148100e-01
8.088000e+00 2.125025e-01
8.089000e+00 2.101915e-01
8.090000e+00 2.078770e-01
8.091000e+00 2.055591e-01
8.092000e+00 2.032378e-01
8.093000e+00 2.009131e-01
8.094000e+00 1.985851e-01
8.095000e+00 1.962537e-01
8.096000e+00 1.939190e-01
8.097000e+00 1.915811e-01
8.098000e+00 1.892399e-01
8.099000e+00 1.868955e-01
8.100000e+00 1.845479e-01
8.101000e+00 1.821971e-01
8.102000e+00 1.798432e-01
8.103000e+00 1.774862e-01
8.104000e+00 1.751261e-01
8.105000e+00 1.727630e-01
8.106000e+00 1.703968e-01
8.107000e+00 1.680276e-01
8.108000e+00 1.656554e-01
8.109000e+00 1.632803e-01
8.110000e+00 1.609023e-01
8.111000e+00 1.585213e-01
8.112000e+00 1.561375e-01
8.113000e+00 1.537509e-01
8.114000e+00 1.513615e-01
8.115000e+00 1.489693e-01
8.116000e+00 1.465743e-01
8.117000e+00 1.441766e-01
8.118000e+00 1.417762e-01
8.119000e+00 1.393731e-01
8.120000e+00 1.369674e-01
8.121000e+00 1.345591e-01
8.122000e+00 1.321482e-01
8.123000e+00 1.297347e-01
8.124000e+00 1.273187e-01
8.125000e+00 1.249002e-01
8.126000e+00 1.224793e-01
8.127000e+00 1.200559e-01
8.128000e+00 1.176301e-01
8.129000e+00 1.152019e-01
8.130000e+00 1.127713e-01
8.131000e+00 1.103384e-01
8.132000e+00 1.079033e-01
8.133000e+00 1.054658e-01
8.134000e+00 1.030261e-01
8.135000e+00 1.005842e-01
8.136000e+00 9.814017e-02
8.137000e+00 9.569394e-02
8.138000e+00 9.324560e-02
8.139000e+00 9.079516e-02
8.140000e+00 8.834266e-02
8.141000e+00 8.588812e-02
8.142000e+00 8.343159e-02
8.143000e+00 8.097307e-02
8.144000e+00 7.851262e-02
8.145000e+00 7.605025e-02
8.146000e+00 7.358600e-02
8.147000e+00 7.111989e-02
8.148000e+00 6.865196e-02
8.149000e+00 6.618223e-02
8.150000e+00 6.371074e-02
8.151000e+00 6.123752e-02
8.152000e+00 5.876259e-02


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_211875280/pe_output.dat <==
% Time y_pe_eval y_pe_true
0.000000e+00 9.513061e-01 9.688045e-01
1.000000e-03 9.748667e-01 9.684974e-01
2.000000e-03 9.661143e-01 9.681908e-01
3.000000e-03 1.003649e+00 9.678844e-01
4.000000e-03 9.437529e-01 9.675784e-01
5.000000e-03 9.581851e-01 9.672728e-01
6.000000e-03 9.693008e-01 9.669675e-01
7.000000e-03 9.646066e-01 9.666625e-01
8.000000e-03 9.727426e-01 9.663578e-01
9.000000e-03 9.958103e-01 9.660535e-01
1.000000e-02 9.692710e-01 9.657496e-01
1.100000e-02 9.527476e-01 9.654460e-01
1.200000e-02 9.286287e-01 9.651427e-01
1.300000e-02 9.749010e-01 9.648398e-01
1.400000e-02 9.565955e-01 9.645372e-01
1.500000e-02 9.608706e-01 9.642349e-01
1.600000e-02 9.802921e-01 9.639331e-01
1.700000e-02 9.681264e-01 9.636315e-01
1.800000e-02 9.563171e-01 9.633303e-01
1.900000e-02 9.917671e-01 9.630295e-01
2.000000e-02 9.493000e-01 9.627290e-01
2.100000e-02 9.400227e-01 9.624288e-01
2.200000e-02 9.615094e-01 9.621290e-01
2.300000e-02 9.705374e-01 9.618296e-01
2.400000e-02 9.590567e-01 9.615305e-01
2.500000e-02 9.552319e-01 9.612317e-01
2.600000e-02 9.649378e-01 9.609333e-01
2.700000e-02 9.336637e-01 9.606353e-01
2.800000e-02 9.786913e-01 9.603376e-01
2.900000e-02 9.390704e-01 9.600402e-01
3.000000e-02 9.532711e-01 9.597432e-01
3.100000e-02 9.269017e-01 9.594466e-01
3.200000e-02 9.598231e-01 9.591503e-01
3.300000e-02 9.827654e-01 9.588544e-01
3.400000e-02 9.548594e-01 9.585588e-01
3.500000e-02 9.982088e-01 9.582636e-01
3.600000e-02 9.831676e-01 9.579687e-01
3.700000e-02 9.575727e-01 9.576742e-01
3.800000e-02 9.619313e-01 9.573801e-01
3.900000e-02 9.659546e-01 9.570863e-01
4.000000e-02 9.417994e-01 9.567928e-01
4.100000e-02 9.752267e-01 9.564997e-01
4.200000e-02 9.536095e-01 9.562070e-01
4.300000e-02 9.064627e-01 9.559146e-01
4.400000e-02 9.763716e-01 9.556226e-01
4.500000e-02 9.526618e-01 9.553310e-01
4.600000e-02 9.383279e-01 9.550397e-01
4.700000e-02 9.492097e-01 9.547487e-01
4.800000e-02 9.610574e-01 9.544581e-01
4.900000e-02 9.181849e-01 9.541679e-01
5.000000e-02 9.051387e-01 9.538780e-01
5.100000e-02 9.643745e-01 9.535885e-01
5.200000e-02 9.504860e-01 9.532994e-01
5.300000e-02 9.748343e-01 9.530106e-01
5.400000e-02 9.592079e-01 9.527221e-01
5.500000e-02 9.625292e-01 9.524341e-01
5.600000e-02 9.358835e-01 9.521463e-01
5.700000e-02 9.656943e-01 9.518590e-01
5.800000e-02 9.521110e-01 9.515720e-01
5.900000e-02 9.331700e-01 9.512853e-01
6.000000e-02 9.507008e-01 9.509991e-01
6.100000e-02 9.891353e-01 9.507131e-01
6.200000e-02 9.492957e-01 9.504276e-01
6.300000e-02 9.580370e-01 9.501423e-01
6.400000e-02 9.301774e-01 9.498575e-01
6.500000e-02 9.434444e-01 9.495730e-01
6.600000e-02 9.778183e-01 9.492888e-01
6.700000e-02 9.704088e-01 9.490051e-01
6.800000e-02 9.411045e-01 9.487216e-01
6.900000e-02 9.353592e-01 9.484386e-01
7.000000e-02 9.299198e-01 9.481559e-01
7.100000e-02 9.610894e-01 9.478735e-01
7.200000e-02 9.196261e-01 9.475915e-01
7.300000e-02 9.450708e-01 9.473099e-01
7.400000e-02 9.638052e-01 9.470286e-01
7.500000e-02 8.710738e-01 9.467477e-01
7.600000e-02 9.400329e-01 9.464671e-01
7.700000e-02 9.544589e-01 9.461869e-01
7.800000e-02 9.434808e-01 9.459070e-01
7.900000e-02 9.801226e-01 9.456275e-01
8.000000e-02 9.689665e-01 9.453484e-01
8.100000e-02 9.490827e-01 9.450696e-01
8.200000e-02 9.477663e-01 9.447911e-01
8.300000e-02 9.935905e-01 9.445130e-01
8.400000e-02 9.458175e-01 9.442353e-01
8.500000e-02 9.525114e-01 9.439579e-01
8.600000e-02 9.418394e-01 9.436809e-01
8.700000e-02 9.036115e-01 9.434042e-01
8.800000e-02 9.541342e-01 9.431279e-01
8.900000e-02 9.590961e-01 9.428519e-01
9.000000e-02 9.703908e-01 9.425763e-01
9.100000e-02 9.702365e-01 9.423010e-01
9.200000e-02 9.384032e-01 9.420261e-01
9.300000e-02 9.473767e-01 9.417515e-01
9.400000e-02 9.470478e-01 9.414773e-01
9.500000e-02 9.342780e-01 9.412035e-01
9.600000e-02 9.279212e-01 9.409299e-01
9.700000e-02 9.006303e-01 9.406568e-01
9.800000e-02 9.582234e-01 9.403839e-01
9.900000e-02 9.421829e-01 9.401114e-01
1.000000e-01 9.374388e-01 9.398393e-01
1.010000e-01 9.662938e-01 9.395675e-01
1.020000e-01 9.289152e-01 9.392961e-01
1.030000e-01 9.260149e-01 9.390250e-01
1.040000e-01 9.484518e-01 9.387542e-01
1.050000e-01 9.551467e-01 9.384838e-01
1.060000e-01 9.083737e-01 9.382138e-01
1.070000e-01 9.752767e-01 9.379440e-01
1.080000e-01 9.399054e-01 9.376747e-01
1.090000e-01 9.834639e-01 9.374056e-01
1.100000e-01 9.045967e-01 9.371369e-01
1.110000e-01 9.426795e-01 9.368686e-01
1.120000e-01 9.678413e-01 9.366005e-01
1.130000e-01 9.293611e-01 9.363328e-01
1.140000e-01 9.027005e-01 9.360655e-01
1.150000e-01 9.235119e-01 9.357985e-01
1.160000e-01 9.289716e-01 9.355318e-01
1.170000e-01 9.447612e-01 9.352655e-01
1.180000e-01 9.371583e-01 9.349995e-01
1.190000e-01 9.599059e-01 9.347338e-01
1.200000e-01 9.285064e-01 9.344685e-01
1.210000e-01 9.592677e-01 9.342035e-01
1.220000e-01 9.222164e-01 9.339388e-01
1.230000e-01 9.093669e-01 9.336745e-01
1.240000e-01 9.594449e-01 9.334105e-01
1.250000e-01 9.620040e-01 9.331468e-01
1.260000e-01 9.292066e-01 9.328835e-01
1.270000e-01 9.437877e-01 9.326204e-01
1.280000e-01 9.635418e-01 9.323577e-01
1.290000e-01 9.691379e-01 9.320954e-01
1.300000e-01 8.872386e-01 9.318333e-01
1.310000e-01 9.372262e-01 9.315716e-01
1.320000e-01 9.085726e-01 9.313102e-01
1.330000e-01 9.376820e-01 9.310492e-01
1.340000e-01 9.086923e-01 9.307884e-01
1.350000e-01 9.249953e-01 9.305280e-01
1.360000e-01 9.322364e-01 9.302679e-01
1.370000e-01 9.412375e-01 9.300081e-01
1.380000e-01 9.101429e-01 9.297486e-01
1.390000e-01 9.570605e-01 9.294894e-01
1.400000e-01 9.199977e-01 9.292306e-01
1.410000e-01 9.488481e-01 9.289721e-01
1.420000e-01 9.142503e-01 9.287139e-01
1.430000e-01 9.082087e-01 9.284560e-01
1.440000e-01 9.669112e-01 9.281984e-01
1.450000e-01 9.498021e-01 9.279411e-01
1.460000e-01 9.298329e-01 9.276841e-01
1.470000e-01 9.540135e-01 9.274275e-01
1.480000e-01 9.050072e-01 9.271711e-01
1.490000e-01 9.371979e-01 9.269151e-01
1.500000e-01 9.371879e-01 9.266593e-01
1.510000e-01 9.129127e-01 9.264039e-01
1.520000e-01 9.125616e-01 9.261488e-01
1.530000e-01 9.244511e-01 9.258940e-01
1.540000e-01 8.973173e-01 9.256394e-01
1.550000e-01 9.120272e-01 9.253852e-01
1.560000e-01 9.449616e-01 9.251313e-01
1.570000e-01 9.496468e-01 9.248777e-01
1.580000e-01 9.179558e-01 9.246243e-01
1.590000e-01 9.051428e-01 9.243713e-01
1.600000e-01 9.323236e-01 9.241185e-01
1.610000e-01 9.357163e-01 9.238661e-01
1.620000e-01 9.314660e-01 9.236139e-01
1.630000e-01 9.383324e-01 9.233621e-01
1.640000e-01 9.190667e-01 9.231105e-01
1.650000e-01 8.841743e-01 9.228592e-01
1.660000e-01 9.458071e-01 9.226082e-01
1.670000e-01 9.148365e-01 9.223575e-01
1.680000e-01 9.271785e-01 9.221071e-01
1.690000e-01 9.306206e-01 9.218569e-01
1.700000e-01 9.264070e-01 9.216070e-01
1.710000e-01 9.948935e-01 9.213575e-01
1.720000e-01 9.341158e-01 9.211082e-01
1.730000e-01 9.167194e-01 9.208591e-01
1.740000e-01 9.252274e-01 9.206104e-01
1.750000e-01 9.183730e-01 9.203619e-01
1.760000e-01 9.178696e-01 9.201137e-01
1.770000e-01 9.403943e-01 9.198658e-01
1.780000e-01 9.561128e-01 9.196181e-01
1.790000e-01 9.327169e-01 9.193707e-01
1.800000e-01 9.104864e-01 9.191236e-01
1.810000e-01 8.888083e-01 9.188768e-01
1.820000e-01 8.864234e-01 9.186302e-01
1.830000e-01 9.199917e-01 9.183839e-01
1.840000e-01 9.361253e-01 9.181378e-01
1.850000e-01 9.167210e-01 9.178920e-01
1.860000e-01 8.925347e-01 9.176465e-01
1.870000e-01 9.115662e-01 9.174012e-01
1.880000e-01 9.347418e-01 9.171562e-01
1.890000e-01 9.287217e-01 9.169115e-01
1.900000e-01 9.194281e-01 9.166670e-01
1.910000e-01 9.102141e-01 9.164227e-01
1.920000e-01 9.079504e-01 9.161787e-01
1.930000e-01 9.171797e-01 9.159350e-01
1.940000e-01 9.318317e-01 9.156915e-01
1.950000e-01 9.227728e-01 9.154482e-01
1.960000e-01 9.175395e-01 9.152052e-01
1.970000e-01 9.186861e-01 9.149625e-01
1.980000e-01 9.133701e-01 9.147200e-01
1.990000e-01 9.430060e-01 9.144777e-01
2.000000e-01 9.567802e-01 9.142357e-01
2.010000e-01 9.248604e-01 9.139939e-01
2.020000e-01 9.052156e-01 9.137523e-01
2.030000e-01 8.875491e-01 9.135110e-01
2.040000e-01 9.163402e-01 9.132699e-01
2.050000e-01 9.112074e-01 9.130291e-01
2.060000e-01 8.928474e-01 9.127884e-01
2.070000e-01 9.222891e-01 9.125480e-01
2.080000e-01 8.899542e-01 9.123079e-01
2.090000e-01 8.887116e-01 9.120679e-01
2.100000e-01 9.052634e-01 9.118282e-01
2.110000e-01 8.943865e-01 9.115887e-01
2.120000e-01 8.881184e-01 9.113495e-01
2.130000e-01 9.070333e-01 9.111104e-01
2.140000e-01 9.079375e-01 9.108716e-01
2.150000e-01 9.469612e-01 9.106330e-01
2.160000e-01 9.038774e-01 9.103946e-01
2.170000e-01 9.272078e-01 9.101564e-01
2.180000e-01 8.970208e-01 9.099184e-01
2.190000e-01 9.056651e-01 9.096806e-01
2.200000e-01 8.961642e-01 9.094431e-01
2.210000e-01 9.143241e-01 9.092057e-01
2.220000e-01 8.994770e-01 9.089686e-01
2.230000e-01 9.173633e-01 9.087316e-01
2.240000e-01 8.912097e-01 9.084949e-01
2.250000e-01 8.967692e-01 9.082584e-01
2.260000e-01 9.384968e-01 9.080220e-01
2.270000e-01 9.077696e-01 9.077859e-01
2.280000e-01 9.270353e-01 9.075499e-01
2.290000e-01 9.053192e-01 9.073142e-01
2.300000e-01 8.874761e-01 9.070786e-01
2.310000e-01 9.251376e-01 9.068432e-01
2.320000e-01 9.247720e-01 9.066080e-01
2.330000e-01 9.152776e-01 9.063730e-01
2.340000e-01 8.967063e-01 9.061382e-01
2.350000e-01 8.972226e-01 9.059036e-01
2.360000e-01 9.062138e-01 9.056691e-01
2.370000e-01 8.989836e-01 9.054348e-01
2.380000e-01 8.910856e-01 9.052007e-01
2.390000e-01 8.798328e-01 9.049668e-01
2.400000e-01 9.298583e-01 9.047330e-01
2.410000e-01 8.881358e-01 9.044994e-01
2.420000e-01 8.972828e-01 9.042660e-01
2.430000e-01 9.150729e-01 9.040328e-01
2.440000e-01 9.143092e-01 9.037997e-01
2.450000e-01 9.227656e-01 9.035668e-01
2.460000e-01 9.053066e-01 9.033340e-01
2.470000e-01 8.992883e-01 9.031014e-01
2.480000e-01 8.936511e-01 9.028690e-01
2.490000e-01 9.010637e-01 9.026367e-01
2.500000e-01 9.012321e-01 9.024046e-01
2.510000e-01 9.032590e-01 9.021726e-01
2.520000e-01 8.887020e-01 9.019408e-01
2.530000e-01 8.964238e-01 9.017092e-01
2.540000e-01 9.344434e-01 9.014776e-01
2.550000e-01 8.851285e-01 9.012463e-01
2.560000e-01 8.784122e-01 9.010150e-01
2.570000e-01 9.054892e-01 9.007839e-01
2.580000e-01 8.928464e-01 9.005530e-01
2.590000e-01 8.709621e-01 9.003222e-01
2.600000e-01 8.699492e-01 9.000915e-01
2.610000e-01 8.863673e-01 8.998610e-01
2.620000e-01 9.195582e-01 8.996306e-01
2.630000e-01 9.038797e-01 8.994003e-01
2.640000e-01 8.997416e-01 8.991701e-01
2.650000e-01 8.773530e-01 8.989401e-01
2.660000e-01 8.829548e-01 8.987102e-01
2.670000e-01 9.368254e-01 8.984804e-01
2.680000e-01 9.104114e-01 8.982508e-01
2.690000e-01 8.929276e-01 8.980212e-01
2.700000e-01 9.092397e-01 8.977918e-01
2.710000e-01 9.089502e-01 8.975625e-01
2.720000e-01 8.932280e-01 8.973333e-01
2.730000e-01 8.972196e-01 8.971042e-01
2.740000e-01 8.752234e-01 8.968752e-01
2.750000e-01 8.775025e-01 8.966464e-01
2.760000e-01 8.942334e-01 8.964176e-01
2.770000e-01 9.270827e-01 8.961889e-01
2.780000e-01 8.720164e-01 8.959604e-01
2.790000e-01 9.073981e-01 8.957319e-01
2.800000e-01 9.213469e-01 8.955035e-01
2.810000e-01 8.908007e-01 8.952752e-01
2.820000e-01 8.959383e-01 8.950471e-01
2.830000e-01 8.953353e-01 8.948190e-01
2.840000e-01 8.734244e-01 8.945910e-01
2.850000e-01 9.064232e-01 8.943630e-01
2.860000e-01 9.129287e-01 8.941352e-01
2.870000e-01 9.104970e-01 8.939074e-01
2.880000e-01 8.836259e-01 8.936798e-01
2.890000e-01 9.170242e-01 8.934522e-01
2.900000e-01 8.202669e-01 8.932247e-01
2.910000e-01 9.022519e-01 8.929972e-01
2.920000e-01 8.760433e-01 8.927698e-01
2.930000e-01 8.821848e-01 8.925425e-01
2.940000e-01 8.688711e-01 8.923153e-01
2.950000e-01 9.074949e-01 8.920881e-01
2.960000e-01 8.855085e-01 8.918610e-01
2.970000e-01 9.163334e-01 8.916339e-01
2.980000e-01 8.877919e-01 8.914069e-01
2.990000e-01 8.882436e-01 8.911800e-01
3.000000e-01 8.926918e-01 8.909531e-01
3.010000e-01 8.492425e-01 8.907263e-01
3.020000e-01 8.793959e-01 8.904995e-01
3.030000e-01 8.856873e-01 8.902728e-01
3.040000e-01 8.647262e-01 8.900461e-01
3.050000e-01 8.950685e-01 8.898194e-01
3.060000e-01 8.695190e-01 8.895928e-01
3.070000e-01 8.877289e-01 8.893662e-01
3.080000e-01 8.937293e-01 8.891397e-01
3.090000e-01 8.970169e-01 8.889132e-01
3.100000e-01 8.828693e-01 8.886868e-01
3.110000e-01 8.908712e-01 8.884603e-01
3.120000e-01 8.751759e-01 8.882339e-01
3.130000e-01 8.800965e-01 8.880076e-01
3.140000e-01 8.985658e-01 8.877812e-01
3.150000e-01 8.844937e-01 8.875549e-01
3.160000e-01 8.916290e-01 8.873286e-01
3.170000e-01 8.765451e-01 8.871023e-01
3.180000e-01 8.917321e-01 8.868760e-01
3.190000e-01 8.562523e-01 8.866497e-01
3.200000e-01 8.732657e-01 8.864235e-01
3.210000e-01 9.008177e-01 8.861972e-01
3.220000e-01 8.877259e-01 8.859710e-01
3.230000e-01 9.280050e-01 8.857447e-01
3.240000e-01 8.702790e-01 8.855185e-01
3.250000e-01 8.800854e-01 8.852923e-01
3.260000e-01 8.964676e-01 8.850660e-01
3.270000e-01 9.115125e-01 8.848398e-01
3.280000e-01 8.634540e-01 8.846135e-01
3.290000e-01 8.577955e-01 8.843873e-01
3.300000e-01 8.826013e-01 8.841610e-01
3.310000e-01 8.672129e-01 8.839347e-01
3.320000e-01 8.765211e-01 8.837084e-01
3.330000e-01 8.885043e-01 8.834821e-01
3.340000e-01 8.680570e-01 8.832558e-01
3.350000e-01 9.070001e-01 8.830294e-01
3.360000e-01 8.761666e-01 8.828030e-01
3.370000e-01 9.073442e-01 8.825766e-01
3.380000e-01 8.620315e-01 8.823501e-01
3.390000e-01 9.209711e-01 8.821237e-01
3.400000e-01 8.653188e-01 8.818971e-01
3.410000e-01 8.582959e-01 8.816706e-01
3.420000e-01 8.609648e-01 8.814440e-01
3.430000e-01 8.887671e-01 8.812174e-01
3.440000e-01 8.886704e-01 8.809907e-01
3.450000e-01 8.958074e-01 8.807640e-01
3.460000e-01 9.000271e-01 8.805372e-01
3.470000e-01 8.978543e-01 8.803104e-01
3.480000e-01 8.893899e-01 8.800835e-01
3.490000e-01 8.760746e-01 8.798566e-01
3.500000e-01 8.956547e-01 8.796296e-01
3.510000e-01 8.784820e-01 8.794025e-01
3.520000e-01 8.368647e-01 8.791754e-01
3.530000e-01 8.751264e-01 8.789483e-01
3.540000e-01 8.906937e-01 8.787210e-01
3.550000e-01 8.713529e-01 8.784937e-01
3.560000e-01 8.703067e-01 8.782663e-01
3.570000e-01 8.924883e-01 8.780389e-01
3.580000e-01 8.699081e-01 8.778113e-01
3.590000e-01 8.737395e-01 8.775837e-01
3.600000e-01 8.911236e-01 8.773560e-01
3.610000e-01 9.044512e-01 8.771283e-01
3.620000e-01 8.902414e-01 8.769004e-01
3.630000e-01 8.483800e-01 8.766725e-01
3.640000e-01 8.547621e-01 8.764444e-01
3.650000e-01 9.044296e-01 8.762163e-01
3.660000e-01 8.778575e-01 8.759881e-01
3.670000e-01 9.041492e-01 8.757597e-01
3.680000e-01 8.869513e-01 8.755313e-01
3.690000e-01 8.535457e-01 8.753028e-01
3.700000e-01 9.042413e-01 8.750741e-01
3.710000e-01 8.611604e-01 8.748454e-01
3.720000e-01 8.656617e-01 8.746166e-01
3.730000e-01 8.576129e-01 8.743876e-01
3.740000e-01 8.797036e-01 8.741585e-01
3.750000e-01 8.941148e-01 8.739293e-01
3.760000e-01 8.877735e-01 8.737000e-01
3.770000e-01 8.922560e-01 8.734706e-01
3.780000e-01 8.913963e-01 8.732410e-01
3.790000e-01 8.970885e-01 8.730113e-01
3.800000e-01 8.860204e-01 8.727815e-01
3.810000e-01 8.513200e-01 8.725516e-01
3.820000e-01 8.561458e-01 8.723215e-01
3.830000e-01 8.521518e-01 8.720913e-01
3.840000e-01 8.944665e-01 8.718610e-01
3.850000e-01 8.547870e-01 8.716305e-01
3.860000e-01 8.534807e-01 8.713998e-01
3.870000e-01 8.583438e-01 8.711691e-01
3.880000e-01 8.603437e-01 8.709381e-01
3.890000e-01 8.706341e-01 8.707071e-01
3.900000e-01 8.777136e-01 8.704758e-01
3.910000e-01 8.826596e-01 8.702444e-01
3.920000e-01 8.542969e-01 8.700129e-01
3.930000e-01 8.928971e-01 8.697812e-01
3.940000e-01 8.833480e-01 8.695493e-01
3.950000e-01 8.529138e-01 8.693173e-01
3.960000e-01 8.287597e-01 8.690851e-01
3.970000e-01 8.665956e-01 8.688527e-01
3.980000e-01 8.952400e-01 8.686202e-01
3.990000e-01 8.490296e-01 8.683875e-01
4.000000e-01 8.946604e-01 8.681546e-01
4.010000e-01 8.649266e-01 8.679215e-01
4.020000e-01 8.261450e-01 8.676883e-01
4.030000e-01 8.826300e-01 8.674548e-01
4.040000e-01 8.846751e-01 8.672212e-01
4.050000e-01 8.703525e-01 8.669874e-01
4.060000e-01 8.822513e-01 8.667534e-01
4.070000e-01 8.790040e-01 8.665192e-01
4.080000e-01 8.574909e-01 8.662848e-01
4.090000e-01 8.788657e-01 8.660502e-01
4.100000e-01 8.713440e-01 8.658154e-01
4.110000e-01 8.762306e-01 8.655804e-01
4.120000e-01 8.783384e-01 8.653452e-01
4.130000e-01 8.620029e-01 8.651098e-01
4.140000e-01 8.906936e-01 8.648742e-01
4.150000e-01 8.401291e-01 8.646384e-01
4.160000e-01 8.922477e-01 8.644023e-01
4.170000e-01 8.622966e-01 8.641660e-01
4.180000e-01 8.685963e-01 8.639295e-01
4.190000e-01 8.893976e-01 8.636928e-01
4.200000e-01 8.561108e-01 8.634559e-01
4.210000e-01 8.567047e-01 8.632187e-01
4.220000e-01 8.734267e-01 8.629813e-01
4.230000e-01 8.515857e-01 8.627437e-01
4.240000e-01 8.729574e-01 8.625058e-01
4.250000e-01 8.204123e-01 8.622677e-01
4.260000e-01 8.973356e-01 8.620293e-01
4.270000e-01 8.411138e-01 8.617907e-01
4.280000e-01 8.720852e-01 8.615519e-01
4.290000e-01 8.755948e-01 8.613128e-01
4.300000e-01 8.864235e-01 8.610735e-01
4.310000e-01 8.420152e-01 8.608339e-01
4.320000e-01 8.527121e-01 8.605940e-01
4.330000e-01 8.686204e-01 8.603539e-01
4.340000e-01 8.782647e-01 8.601136e-01
4.350000e-01 8.590213e-01 8.598729e-01
4.360000e-01 8.610725e-01 8.596321e-01
4.370000e-01 8.806157e-01 8.593909e-01
4.380000e-01 8.695401e-01 8.591495e-01
4.390000e-01 8.347916e-01 8.589078e-01
4.400000e-01 8.751414e-01 8.586658e-01
4.410000e-01 8.777913e-01 8.584235e-01
4.420000e-01 8.279540e-01 8.581810e-01
4.430000e-01 8.936828e-01 8.579382e-01
4.440000e-01 8.292343e-01 8.576950e-01
4.450000e-01 8.435037e-01 8.574517e-01
4.460000e-01 8.441160e-01 8.572080e-01
4.470000e-01 8.797659e-01 8.569640e-01
4.480000e-01 8.342478e-01 8.567197e-01
4.490000e-01 8.305219e-01 8.564751e-01
4.500000e-01 8.759130e-01 8.562303e-01
4.510000e-01 8.130140e-01 8.559851e-01
4.520000e-01 8.562965e-01 8.557396e-01
4.530000e-01 8.771657e-01 8.554938e-01
4.540000e-01 8.694355e-01 8.552477e-01
4.550000e-01 8.642997e-01 8.550013e-01
4.560000e-01 8.615773e-01 8.547546e-01
4.570000e-01 8.464084e-01 8.545076e-01
4.580000e-01 8.450937e-01 8.542602e-01
4.590000e-01 8.832766e-01 8.540125e-01
4.600000e-01 8.517160e-01 8.537645e-01
4.610000e-01 8.045693e-01 8.535162e-01
4.620000e-01 9.003894e-01 8.532675e-01
4.630000e-01 8.632589e-01 8.530185e-01
4.640000e-01 8.721728e-01 8.527692e-01
4.650000e-01 8.452830e-01 8.525195e-01
4.660000e-01 8.551080e-01 8.522695e-01
4.670000e-01 8.581384e-01 8.520191e-01
4.680000e-01 8.492736e-01 8.517684e-01
4.690000e-01 8.811790e-01 8.515174e-01
4.700000e-01 8.417627e-01 8.512660e-01
4.710000e-01 8.436343e-01 8.510143e-01
4.720000e-01 8.574939e-01 8.507622e-01
4.730000e-01 8.542649e-01 8.505097e-01
4.740000e-01 8.331345e-01 8.502569e-01
4.750000e-01 8.483700e-01 8.500037e-01
4.760000e-01 8.463206e-01 8.497502e-01
4.770000e-01 8.299606e-01 8.494962e-01
4.780000e-01 8.460104e-01 8.492420e-01
4.790000e-01 8.604588e-01 8.489873e-01
4.800000e-01 8.280456e-01 8.487323e-01
4.810000e-01 8.332879e-01 8.484769e-01
4.820000e-01 8.883825e-01 8.482211e-01
4.830000e-01 8.600428e-01 8.479649e-01
4.840000e-01 8.288929e-01 8.477084e-01
4.850000e-01 8.720050e-01 8.474514e-01
4.860000e-01 8.319828e-01 8.471941e-01
4.870000e-01 8.497230e-01 8.469364e-01
4.880000e-01 8.388119e-01 8.466783e-01
4.890000e-01 8.613773e-01 8.464198e-01
4.900000e-01 8.364265e-01 8.461609e-01
4.910000e-01 8.168883e-01 8.459016e-01
4.920000e-01 8.792374e-01 8.456418e-01
4.930000e-01 8.137678e-01 8.453817e-01
4.940000e-01 8.183245e-01 8.451212e-01
4.950000e-01 8.139983e-01 8.448602e-01
4.960000e-01 8.495370e-01 8.445989e-01
4.970000e-01 8.380373e-01 8.443371e-01
4.980000e-01 8.533830e-01 8.440749e-01
4.990000e-01 8.363980e-01 8.438123e-01
5.000000e-01 7.967509e-01 8.435493e-01
5.010000e-01 8.692388e-01 8.432858e-01
5.020000e-01 8.440039e-01 8.430219e-01
5.030000e-01 8.208558e-01 8.427576e-01
5.040000e-01 8.446453e-01 8.424928e-01
5.050000e-01 8.675591e-01 8.422276e-01
5.060000e-01 8.411315e-01 8.419620e-01
5.070000e-01 8.211734e-01 8.416959e-01
5.080000e-01 8.632366e-01 8.414294e-01
5.090000e-01 8.286630e-01 8.411625e-01
5.100000e-01 8.135010e-01 8.408950e-01
5.110000e-01 8.226732e-01 8.406272e-01
5.120000e-01 8.227475e-01 8.403589e-01
5.130000e-01 8.826336e-01 8.400901e-01
5.140000e-01 8.485644e-01 8.398209e-01
5.150000e-01 8.641682e-01 8.395512e-01
5.160000e-01 8.287632e-01 8.392810e-01
5.170000e-01 8.331888e-01 8.390104e-01
5.180000e-01 8.528819e-01 8.387393e-01
5.190000e-01 8.282690e-01 8.384678e-01
5.200000e-01 8.476705e-01 8.381957e-01
5.210000e-01 8.246575e-01 8.379232e-01
5.220000e-01 8.306889e-01 8.376502e-01
5.230000e-01 8.405272e-01 8.373768e-01
5.240000e-01 8.540477e-01 8.371028e-01
5.250000e-01 8.317505e-01 8.368284e-01
5.260000e-01 8.302579e-01 8.365535e-01
5.270000e-01 8.471387e-01 8.362781e-01
5.280000e-01 8.087871e-01 8.360022e-01
5.290000e-01 8.150138e-01 8.357258e-01
5.300000e-01 8.299446e-01 8.354489e-01
5.310000e-01 8.015632e-01 8.351715e-01
5.320000e-01 8.441898e-01 8.348936e-01
5.330000e-01 8.573746e-01 8.346152e-01
5.340000e-01 8.262067e-01 8.343363e-01
5.350000e-01 8.653597e-01 8.340569e-01
5.360000e-01 8.626775e-01 8.337770e-01
5.370000e-01 8.500925e-01 8.334965e-01
5.380000e-01 8.422900e-01 8.332156e-01
5.390000e-01 8.528944e-01 8.329341e-01
5.400000e-01 8.631461e-01 8.326521e-01
5.410000e-01 8.112709e-01 8.323696e-01
5.420000e-01 8.134280e-01 8.320865e-01
5.430000e-01 8.296875e-01 8.318029e-01
5.440000e-01 8.373040e-01 8.315188e-01
5.450000e-01 8.104726e-01 8.312342e-01
5.460000e-01 8.280555e-01 8.309490e-01
5.470000e-01 8.414812e-01 8.306633e-01
5.480000e-01 8.402980e-01 8.303771e-01
5.490000e-01 8.478025e-01 8.300903e-01
5.500000e-01 8.247259e-01 8.298029e-01
5.510000e-01 8.020851e-01 8.295150e-01
5.520000e-01 8.238250e-01 8.292266e-01
5.530000e-01 8.342477e-01 8.289376e-01
5.540000e-01 8.315990e-01 8.286480e-01
5.550000e-01 8.581799e-01 8.283579e-01
5.560000e-01 8.100467e-01 8.280673e-01
5.570000e-01 8.134900e-01 8.277761e-01
5.580000e-01 8.075578e-01 8.274843e-01
5.590000e-01 8.568967e-01 8.271919e-01
5.600000e-01 8.114633e-01 8.268990e-01
5.610000e-01 8.392052e-01 8.266055e-01
5.620000e-01 8.367745e-01 8.263114e-01
5.630000e-01 8.414198e-01 8.260168e-01
5.640000e-01 8.190750e-01 8.257215e-01
5.650000e-01 8.333543e-01 8.254257e-01
5.660000e-01 8.130632e-01 8.251294e-01
5.670000e-01 8.366187e-01 8.248324e-01
5.680000e-01 8.432500e-01 8.245348e-01
5.690000e-01 7.914042e-01 8.242367e-01
5.700000e-01 7.949022e-01 8.239379e-01
5.710000e-01 8.123034e-01 8.236386e-01
5.720000e-01 8.368983e-01 8.233386e-01
5.730000e-01 8.258760e-01 8.230381e-01
5.740000e-01 8.425307e-01 8.227370e-01
5.750000e-01 8.228072e-01 8.224352e-01
5.760000e-01 8.044035e-01 8.221329e-01
5.770000e-01 7.672773e-01 8.218299e-01
5.780000e-01 8.042873e-01 8.215264e-01
5.790000e-01 8.251352e-01 8.212222e-01
5.800000e-01 8.002370e-01 8.209174e-01
5.810000e-01 8.471011e-01 8.206120e-01
5.820000e-01 8.111895e-01 8.203059e-01
5.830000e-01 8.000708e-01 8.199993e-01
5.840000e-01 8.308605e-01 8.196920e-01
5.850000e-01 8.500206e-01 8.193841e-01
5.860000e-01 8.283835e-01 8.190755e-01
5.870000e-01 8.448517e-01 8.187663e-01
5.880000e-01 8.317732e-01 8.184565e-01
5.890000e-01 8.415953e-01 8.181461e-01
5.900000e-01 8.198258e-01 8.178350e-01
5.910000e-01 8.546666e-01 8.175233e-01
5.920000e-01 7.995843e-01 8.172109e-01
5.930000e-01 8.552117e-01 8.168979e-01
5.940000e-01 8.010899e-01 8.165842e-01
5.950000e-01 8.250402e-01 8.162699e-01
5.960000e-01 8.408588e-01 8.159550e-01
5.970000e-01 8.023122e-01 8.156393e-01
5.980000e-01 8.309815e-01 8.153231e-01
5.990000e-01 8.412018e-01 8.150061e-01
6.000000e-01 8.325505e-01 8.146885e-01
6.010000e-01 8.339285e-01 8.143703e-01
6.020000e-01 8.377152e-01 8.140513e-01
6.030000e-01 7.796042e-01 8.137317e-01
6.040000e-01 8.181739e-01 8.134115e-01
6.050000e-01 8.154477e-01 8.130905e-01
6.060000e-01 7.992437e-01 8.127689e-01
6.070000e-01 8.118249e-01 8.124466e-01
6.080000e-01 7.986589e-01 8.121237e-01
6.090000e-01 8.512730e-01 8.118000e-01
6.100000e-01 8.133196e-01 8.114757e-01
6.110000e-01 8.484725e-01 8.111506e-01
6.120000e-01 7.864006e-01 8.108249e-01
6.130000e-01 7.898216e-01 8.104985e-01
6.140000e-01 8.182420e-01 8.101714e-01
6.150000e-01 8.000669e-01 8.098436e-01
6.160000e-01 8.209793e-01 8.095152e-01
6.170000e-01 7.894193e-01 8.091860e-01
6.180000e-01 8.308708e-01 8.088561e-01
6.190000e-01 8.171068e-01 8.085255e-01
6.200000e-01 8.337578e-01 8.081942e-01
6.210000e-01 8.093581e-01 8.078622e-01
6.220000e-01 7.837467e-01 8.075295e-01
6.230000e-01 8.166620e-01 8.071960e-01
6.240000e-01 7.880591e-01 8.068619e-01
6.250000e-01 8.093567e-01 8.065270e-01
6.260000e-01 8.061875e-01 8.061914e-01
6.270000e-01 8.152985e-01 8.058551e-01
6.280000e-01 8.172184e-01 8.055181e-01
6.290000e-01 8.133215e-01 8.051803e-01
6.300000e-01 8.066136e-01 8.048419e-01
6.310000e-01 8.369785e-01 8.045026e-01
6.320000e-01 8.380850e-01 8.041627e-01
6.330000e-01 8.085074e-01 8.038220e-01
6.340000e-01 7.845905e-01 8.034806e-01
6.350000e-01 7.910696e-01 8.031384e-01
6.360000e-01 8.084802e-01 8.027955e-01
6.370000e-01 8.150167e-01 8.024519e-01
6.380000e-01 8.283946e-01 8.021075e-01
6.390000e-01 7.903194e-01 8.017624e-01
6.400000e-01 8.038812e-01 8.014165e-01
6.410000e-01 7.848902e-01 8.010699e-01
6.420000e-01 7.948636e-01 8.007225e-01
6.430000e-01 7.935819e-01 8.003743e-01
6.440000e-01 8.106458e-01 8.000254e-01
6.450000e-01 7.903964e-01 7.996758e-01
6.460000e-01 7.735242e-01 7.993254e-01
6.470000e-01 7.999941e-01 7.989742e-01
6.480000e-01 7.846942e-01 7.986222e-01
6.490000e-01 8.199910e-01 7.982695e-01
6.500000e-01 8.126258e-01 7.979160e-01
6.510000e-01 7.883320e-01 7.975617e-01
6.520000e-01 7.775447e-01 7.972067e-01
6.530000e-01 8.203352e-01 7.968509e-01
6.540000e-01 8.331206e-01 7.964943e-01
6.550000e-01 8.045777e-01 7.961369e-01
6.560000e-01 7.620431e-01 7.957787e-01
6.570000e-01 7.824802e-01 7.954198e-01
6.580000e-01 7.898758e-01 7.950601e-01
6.590000e-01 7.821400e-01 7.946995e-01
6.600000e-01 7.665481e-01 7.943382e-01
6.610000e-01 7.990961e-01 7.939761e-01
6.620000e-01 8.027730e-01 7.936132e-01
6.630000e-01 7.637364e-01 7.932495e-01
6.640000e-01 8.174315e-01 7.928850e-01
6.650000e-01 8.146388e-01 7.925197e-01
6.660000e-01 8.093266e-01 7.921536e-01
6.670000e-01 7.867511e-01 7.917867e-01
6.680000e-01 8.006632e-01 7.914190e-01
6.690000e-01 8.073711e-01 7.910504e-01
6.700000e-01 7.728880e-01 7.906811e-01
6.710000e-01 8.117405e-01 7.903109e-01
6.720000e-01 8.039260e-01 7.899400e-01
6.730000e-01 7.789215e-01 7.895682e-01
6.740000e-01 8.101394e-01 7.891956e-01
6.750000e-01 7.603507e-01 7.888222e-01
6.760000e-01 7.852774e-01 7.884479e-01
6.770000e-01 7.887318e-01 7.880728e-01
6.780000e-01 7.659555e-01 7.876969e-01
6.790000e-01 7.899093e-01 7.873202e-01
6.800000e-01 7.704451e-01 7.869426e-01
6.810000e-01 7.709233e-01 7.865642e-01
6.820000e-01 7.893451e-01 7.861850e-01
6.830000e-01 7.757582e-01 7.858049e-01
6.840000e-01 8.097907e-01 7.854240e-01
6.850000e-01 7.986072e-01 7.850422e-01
6.860000e-01 8.198661e-01 7.846596e-01
6.870000e-01 7.998031e-01 7.842762e-01
6.880000e-01 7.776617e-01 7.838919e-01
6.890000e-01 7.810645e-01 7.835067e-01
6.900000e-01 7.880306e-01 7.831207e-01
6.910000e-01 8.043298e-01 7.827339e-01
6.920000e-01 7.821884e-01 7.823462e-01
6.930000e-01 7.774105e-01 7.819576e-01
6.940000e-01 7.863642e-01 7.815682e-01
6.950000e-01 8.158354e-01 7.811779e-01
6.960000e-01 8.072724e-01 7.807868e-01
6.970000e-01 7.650550e-01 7.803948e-01
6.980000e-01 7.891582e-01 7.800019e-01
6.990000e-01 7.672384e-01 7.796082e-01
7.000000e-01 7.754657e-01 7.792136e-01
7.010000e-01 7.412418e-01 7.788181e-01
7.020000e-01 8.008854e-01 7.784217e-01
7.030000e-01 7.893994e-01 7.780245e-01
7.040000e-01 8.097503e-01 7.776264e-01
7.050000e-01 7.980647e-01 7.772274e-01
7.060000e-01 7.669101e-01 7.768275e-01
7.070000e-01 7.707337e-01 7.764268e-01
7.080000e-01 7.785583e-01 7.760251e-01
7.090000e-01 7.695902e-01 7.756226e-01
7.100000e-01 8.003678e-01 7.752192e-01
7.110000e-01 7.602094e-01 7.748149e-01
7.120000e-01 7.703433e-01 7.744097e-01
7.130000e-01 7.523085e-01 7.740036e-01
7.140000e-01 7.673140e-01 7.735966e-01
7.150000e-01 7.723769e-01 7.731887e-01
7.160000e-01 7.699768e-01 7.727799e-01
7.170000e-01 7.628139e-01 7.723702e-01
7.180000e-01 7.925495e-01 7.719596e-01
7.190000e-01 7.887801e-01 7.715481e-01
7.200000e-01 7.934887e-01 7.711357e-01
7.210000e-01 7.493551e-01 7.707224e-01
7.220000e-01 7.945333e-01 7.703082e-01
7.230000e-01 7.839597e-01 7.698931e-01
7.240000e-01 7.426935e-01 7.694770e-01
7.250000e-01 7.693925e-01 7.690600e-01
7.260000e-01 7.723144e-01 7.686421e-01
7.270000e-01 7.383841e-01 7.682233e-01
7.280000e-01 7.697288e-01 7.678036e-01
7.290000e-01 7.944900e-01 7.673830e-01
7.300000e-01 7.770964e-01 7.669614e-01
7.310000e-01 7.533563e-01 7.665389e-01
7.320000e-01 7.908336e-01 7.661154e-01
7.330000e-01 7.536967e-01 7.656911e-01
7.340000e-01 7.815446e-01 7.652658e-01
7.350000e-01 7.826906e-01 7.648396e-01
7.360000e-01 7.351353e-01 7.644124e-01
7.370000e-01 7.801716e-01 7.639843e-01
7.380000e-01 7.591291e-01 7.635553e-01
7.390000e-01 7.798590e-01 7.631253e-01
7.400000e-01 7.698982e-01 7.626944e-01
7.410000e-01 7.712845e-01 7.622625e-01
7.420000e-01 7.618692e-01 7.618297e-01
7.430000e-01 7.596998e-01 7.613959e-01
7.440000e-01 7.647409e-01 7.609612e-01
7.450000e-01 7.192709e-01 7.605256e-01
7.460000e-01 7.551722e-01 7.600890e-01
7.470000e-01 7.637318e-01 7.596514e-01
7.480000e-01 7.876108e-01 7.592129e-01
7.490000e-01 7.213734e-01 7.587734e-01
7.500000e-01 7.590608e-01 7.583330e-01
7.510000e-01 7.736040e-01 7.578916e-01
7.520000e-01 7.775268e-01 7.574492e-01
7.530000e-01 7.412505e-01 7.570059e-01
7.540000e-01 7.807030e-01 7.565616e-01
7.550000e-01 7.493497e-01 7.561164e-01
7.560000e-01 7.552319e-01 7.556701e-01
7.570000e-01 7.603293e-01 7.552229e-01
7.580000e-01 7.528087e-01 7.547748e-01
7.590000e-01 7.979332e-01 7.543256e-01
7.600000e-01 7.362321e-01 7.538755e-01
7.610000e-01 7.605523e-01 7.534244e-01
7.620000e-01 7.442034e-01 7.529724e-01
7.630000e-01 7.230534e-01 7.525193e-01
7.640000e-01 7.831868e-01 7.520653e-01
7.650000e-01 7.336585e-01 7.516103e-01
7.660000e-01 7.596144e-01 7.511543e-01
7.670000e-01 7.624616e-01 7.506973e-01
7.680000e-01 7.501098e-01 7.502393e-01
7.690000e-01 7.394432e-01 7.497803e-01
7.700000e-01 7.495866e-01 7.493204e-01
7.710000e-01 7.530341e-01 7.488594e-01
7.720000e-01 7.200020e-01 7.483975e-01
7.730000e-01 6.821309e-01 7.479346e-01
7.740000e-01 7.721878e-01 7.474706e-01
7.750000e-01 7.401292e-01 7.470057e-01
7.760000e-01 7.681850e-01 7.465398e-01
7.770000e-01 7.597229e-01 7.460729e-01
7.780000e-01 7.501214e-01 7.456049e-01
7.790000e-01 7.619658e-01 7.451360e-01
7.800000e-01 7.541875e-01 7.446660e-01
7.810000e-01 7.546390e-01 7.441951e-01
7.820000e-01 7.556803e-01 7.437231e-01
7.830000e-01 7.328810e-01 7.432501e-01
7.840000e-01 7.415061e-01 7.427762e-01
7.850000e-01 7.258780e-01 7.423012e-01
7.860000e-01 7.272188e-01 7.418251e-01
7.870000e-01 7.465268e-01 7.413481e-01
7.880000e-01 7.244035e-01 7.408701e-01
7.890000e-01 7.378072e-01 7.403910e-01
7.900000e-01 7.538548e-01 7.399109e-01
7.910000e-01 7.362148e-01 7.394298e-01
7.920000e-01 7.430896e-01 7.389477e-01
7.930000e-01 7.355259e-01 7.384645e-01
7.940000e-01 7.399610e-01 7.379803e-01
7.950000e-01 7.559940e-01 7.374951e-01
7.960000e-01 7.714699e-01 7.370089e-01
7.970000e-01 7.265001e-01 7.365216e-01
7.980000e-01 7.524330e-01 7.360333e-01
7.990000e-01 7.506964e-01 7.355439e-01
8.000000e-01 7.493510e-01 7.350536e-01
8.010000e-01 7.298173e-01 7.345622e-01
8.020000e-01 6.954561e-01 7.340697e-01
8.030000e-01 7.177533e-01 7.335762e-01
8.040000e-01 7.320961e-01 7.330817e-01
8.050000e-01 7.511548e-01 7.325861e-01
8.060000e-01 7.318972e-01 7.320895e-01
8.070000e-01 7.219569e-01 7.315919e-01
8.080000e-01 7.222713e-01 7.310932e-01
8.090000e-01 7.062777e-01 7.305934e-01
8.100000e-01 7.631114e-01 7.300926e-01
8.110000e-01 7.213237e-01 7.295908e-01
8.120000e-01 7.527053e-01 7.290879e-01
8.130000e-01 7.218128e-01 7.285839e-01
8.140000e-01 7.357702e-01 7.280789e-01
8.150000e-01 7.446323e-01 7.275728e-01
8.160000e-01 7.419480e-01 7.270657e-01
8.170000e-01 7.541795e-01 7.265575e-01
8.180000e-01 7.133477e-01 7.260483e-01
8.190000e-01 7.337658e-01 7.255380e-01
8.200000e-01 7.484077e-01 7.250267e-01
8.210000e-01 6.967200e-01 7.245142e-01
8.220000e-01 7.327241e-01 7.240008e-01
8.230000e-01 7.057767e-01 7.234862e-01
8.240000e-01 6.962944e-01 7.229706e-01
8.250000e-01 7.288249e-01 7.224539e-01
8.260000e-01 7.393633e-01 7.219361e-01
8.270000e-01 7.510320e-01 7.214173e-01
8.280000e-01 6.988667e-01 7.208974e-01
8.290000e-01 7.140037e-01 7.203765e-01
8.300000e-01 7.144368e-01 7.198544e-01
8.310000e-01 7.272567e-01 7.193313e-01
8.320000e-01 7.164297e-01 7.188071e-01
8.330000e-01 6.920775e-01 7.182818e-01
8.340000e-01 6.674219e-01 7.177555e-01
8.350000e-01 7.020135e-01 7.172281e-01
8.360000e-01 7.361050e-01 7.166995e-01
8.370000e-01 7.439759e-01 7.161700e-01
8.380000e-01 7.029900e-01 7.156393e-01
8.390000e-01 7.560428e-01 7.151075e-01
8.400000e-01 7.548775e-01 7.145747e-01
8.410000e-01 7.255145e-01 7.140407e-01
8.420000e-01 6.954499e-01 7.135057e-01
8.430000e-01 7.251631e-01 7.129696e-01
8.440000e-01 6.968239e-01 7.124324e-01
8.450000e-01 7.264307e-01 7.118941e-01
8.460000e-01 7.105282e-01 7.113547e-01
8.470000e-01 7.228652e-01 7.108142e-01
8.480000e-01 7.023005e-01 7.102726e-01
8.490000e-01 7.069293e-01 7.097300e-01
8.500000e-01 7.175873e-01 7.091862e-01
8.510000e-01 6.875244e-01 7.086413e-01
8.520000e-01 7.095772e-01 7.080954e-01
8.530000e-01 7.078206e-01 7.075483e-01
8.540000e-01 7.500693e-01 7.070001e-01
8.550000e-01 7.356906e-01 7.064508e-01
8.560000e-01 7.008238e-01 7.059005e-01
8.570000e-01 6.949335e-01 7.053490e-01
8.580000e-01 6.950889e-01 7.047964e-01
8.590000e-01 6.934681e-01 7.042427e-01
8.600000e-01 7.034133e-01 7.036879e-01
8.610000e-01 6.850260e-01 7.031320e-01
8.620000e-01 7.004125e-01 7.025749e-01
8.630000e-01 6.875184e-01 7.020168e-01
8.640000e-01 7.069917e-01 7.014576e-01
8.650000e-01 7.113415e-01 7.008972e-01
8.660000e-01 7.135895e-01 7.003357e-01
8.670000e-01 7.405094e-01 6.997731e-01
8.680000e-01 7.085974e-01 6.992094e-01
8.690000e-01 7.073702e-01 6.986446e-01
8.700000e-01 6.945035e-01 6.980787e-01
8.710000e-01 7.445278e-01 6.975116e-01
8.720000e-01 6.848349e-01 6.969434e-01
8.730000e-01 6.590710e-01 6.963741e-01
8.740000e-01 6.781702e-01 6.958037e-01
8.750000e-01 6.537410e-01 6.952322e-01
8.760000e-01 7.007140e-01 6.946595e-01
8.770000e-01 7.076235e-01 6.940857e-01
8.780000e-01 6.999322e-01 6.935108e-01
8.790000e-01 7.144405e-01 6.929347e-01
8.800000e-01 7.097087e-01 6.923575e-01
8.810000e-01 6.908448e-01 6.917792e-01
8.820000e-01 6.826976e-01 6.911998e-01
8.830000e-01 7.094328e-01 6.906192e-01
8.840000e-01 6.960728e-01 6.900375e-01
8.850000e-01 6.874740e-01 6.894547e-01
8.860000e-01 6.968658e-01 6.888708e-01
8.870000e-01 6.941838e-01 6.882857e-01
8.880000e-01 6.880605e-01 6.876994e-01
8.890000e-01 6.747124e-01 6.871121e-01
8.900000e-01 7.121552e-01 6.865236e-01
8.910000e-01 6.974338e-01 6.859339e-01
8.920000e-01 7.019092e-01 6.853431e-01
8.930000e-01 7.032951e-01 6.847512e-01
8.940000e-01 6.755669e-01 6.841582e-01
8.950000e-01 6.550225e-01 6.835640e-01
8.960000e-01 6.798337e-01 6.829686e-01
8.970000e-01 6.754812e-01 6.823721e-01
8.980000e-01 6.872075e-01 6.817745e-01
8.990000e-01 6.610180e-01 6.811757e-01
9.000000e-01 6.571474e-01 6.805758e-01
9.010000e-01 6.719879e-01 6.799748e-01
9.020000e-01 6.787246e-01 6.793725e-01
9.030000e-01 6.915935e-01 6.787692e-01
9.040000e-01 6.944685e-01 6.781647e-01
9.050000e-01 6.915147e-01 6.775590e-01
9.060000e-01 7.159208e-01 6.769522e-01
9.070000e-01 6.790009e-01 6.763443e-01
9.080000e-01 6.786109e-01 6.757352e-01
9.090000e-01 6.729995e-01 6.751249e-01
9.100000e-01 6.718905e-01 6.745135e-01
9.110000e-01 6.743392e-01 6.739009e-01
9.120000e-01 6.594035e-01 6.732872e-01
9.130000e-01 6.773283e-01 6.726723e-01
9.140000e-01 6.932982e-01 6.720563e-01
9.150000e-01 6.601756e-01 6.714391e-01
9.160000e-01 6.858299e-01 6.708208e-01
9.170000e-01 6.835653e-01 6.702013e-01
9.180000e-01 6.699279e-01 6.695806e-01
9.190000e-01 6.855778e-01 6.689588e-01
9.200000e-01 6.614517e-01 6.683358e-01
9.210000e-01 6.740591e-01 6.677117e-01
9.220000e-01 6.368759e-01 6.670864e-01
9.230000e-01 6.565261e-01 6.664599e-01
9.240000e-01 7.132302e-01 6.658323e-01
9.250000e-01 6.493296e-01 6.652035e-01
9.260000e-01 6.184922e-01 6.645736e-01
9.270000e-01 6.137800e-01 6.639424e-01
9.280000e-01 6.574414e-01 6.633102e-01
9.290000e-01 6.160061e-01 6.626767e-01
9.300000e-01 6.703259e-01 6.620421e-01
9.310000e-01 6.933205e-01 6.614063e-01
9.320000e-01 6.485809e-01 6.607694e-01
9.330000e-01 6.741311e-01 6.601313e-01
9.340000e-01 6.669250e-01 6.594920e-01
9.350000e-01 6.275769e-01 6.588515e-01
9.360000e-01 6.693204e-01 6.582099e-01
9.370000e-01 6.891643e-01 6.575671e-01
9.380000e-01 6.256087e-01 6.569231e-01
9.390000e-01 6.718925e-01 6.562780e-01
9.400000e-01 6.246626e-01 6.556317e-01
9.410000e-01 6.422275e-01 6.549842e-01
9.420000e-01 6.489195e-01 6.543355e-01
9.430000e-01 6.528354e-01 6.536857e-01
9.440000e-01 6.541643e-01 6.530347e-01
9.450000e-01 6.763447e-01 6.523825e-01
9.460000e-01 6.638773e-01 6.517292e-01
9.470000e-01 6.253109e-01 6.510746e-01
9.480000e-01 6.300161e-01 6.504189e-01
9.490000e-01 6.747749e-01 6.497620e-01
9.500000e-01 6.610649e-01 6.491040e-01
9.510000e-01 6.436872e-01 6.484447e-01
9.520000e-01 7.010025e-01 6.477843e-01
9.530000e-01 6.424877e-01 6.471227e-01
9.540000e-01 6.419082e-01 6.464599e-01
9.550000e-01 6.291627e-01 6.457960e-01
9.560000e-01 6.575578e-01 6.451308e-01
9.570000e-01 6.203057e-01 6.444645e-01
9.580000e-01 6.477921e-01 6.437970e-01
9.590000e-01 6.185937e-01 6.431283e-01
9.600000e-01 6.056963e-01 6.424585e-01
9.610000e-01 6.811188e-01 6.417874e-01
9.620000e-01 6.414659e-01 6.411152e-01
9.630000e-01 6.454958e-01 6.404418e-01
9.640000e-01 6.423149e-01 6.397672e-01
9.650000e-01 6.537905e-01 6.390914e-01
9.660000e-01 6.362688e-01 6.384144e-01
9.670000e-01 6.047508e-01 6.377363e-01
9.680000e-01 6.567163e-01 6.370569e-01
9.690000e-01 6.293895e-01 6.363764e-01
9.700000e-01 6.799877e-01 6.356947e-01
9.710000e-01 6.499393e-01 6.350118e-01
9.720000e-01 6.514173e-01 6.343277e-01
9.730000e-01 5.985381e-01 6.336424e-01
9.740000e-01 6.327171e-01 6.329560e-01
9.750000e-01 6.384886e-01 6.322683e-01
9.760000e-01 6.506095e-01 6.315795e-01
9.770000e-01 6.108727e-01 6.308895e-01
9.780000e-01 6.214963e-01 6.301983e-01
9.790000e-01 6.231537e-01 6.295059e-01
9.800000e-01 6.647267e-01 6.288123e-01
9.810000e-01 6.336415e-01 6.281175e-01
9.820000e-01 5.861093e-01 6.274215e-01
9.830000e-01 6.113395e-01 6.267243e-01
9.840000e-01 6.755072e-01 6.260260e-01
9.850000e-01 6.419894e-01 6.253265e-01
9.860000e-01 6.161264e-01 6.246257e-01
9.870000e-01 6.119384e-01 6.239238e-01
9.880000e-01 6.295656e-01 6.232207e-01
9.890000e-01 6.237256e-01 6.225164e-01
9.900000e-01 6.181690e-01 6.218109e-01
9.910000e-01 6.140234e-01 6.211042e-01
9.920000e-01 6.281087e-01 6.203963e-01
9.930000e-01 6.504010e-01 6.196872e-01
9.940000e-01 5.930716e-01 6.189769e-01
9.950000e-01 6.381821e-01 6.182654e-01
9.960000e-01 6.261709e-01 6.175528e-01
9.970000e-01 5.769784e-01 6.168389e-01
9.980000e-01 5.749912e-01 6.161239e-01
9.990000e-01 6.143678e-01 6.154076e-01
1.000000e+00 6.073753e-01 6.146902e-01
1.001000e+00 6.182820e-01 6.139716e-01
1.002000e+00 6.245274e-01 6.132517e-01
1.003000e+00 6.015011e-01 6.125307e-01
1.004000e+00 6.428016e-01 6.118085e-01
1.005000e+00 6.449389e-01 6.110851e-01
1.006000e+00 6.166298e-01 6.103605e-01
1.007000e+00 6.124804e-01 6.096347e-01
1.008000e+00 6.052011e-01 6.089077e-01
1.009000e+00 6.108840e-01 6.081795e-01
1.010000e+00 6.105066e-01 6.074501e-01
1.011000e+00 5.958763e-01 6.067195e-01
1.012000e+00 5.976874e-01 6.059877e-01
1.013000e+00 6.122605e-01 6.052547e-01
1.014000e+00 6.165173e-01 6.045206e-01
1.015000e+00 6.232377e-01 6.037852e-01
1.016000e+00 6.127664e-01 6.030486e-01
1.017000e+00 5.684803e-01 6.023109e-01
1.018000e+00 5.761651e-01 6.015719e-01
1.019000e+00 6.415467e-01 6.008317e-01
1.020000e+00 6.067289e-01 6.000904e-01
1.021000e+00 5.759398e-01 5.993478e-01
1.022000e+00 6.178132e-01 5.986041e-01
1.023000e+00 6.250419e-01 5.978591e-01
1.024000e+00 5.871749e-01 5.971130e-01
1.025000e+00 5.956314e-01 5.963657e-01
1.026000e+00 5.888391e-01 5.956171e-01
1.027000e+00 5.929893e-01 5.948674e-01
1.028000e+00 6.028462e-01 5.941165e-01
1.029000e+00 5.831482e-01 5.933643e-01
1.030000e+00 5.946299e-01 5.926110e-01
1.031000e+00 5.667503e-01 5.918565e-01
1.032000e+00 5.898313e-01 5.911008e-01
1.033000e+00 6.304036e-01 5.903438e-01
1.034000e+00 5.996145e-01 5.895857e-01
1.035000e+00 5.930784e-01 5.888264e-01
1.036000e+00 5.814688e-01 5.880659e-01
1.037000e+00 6.015234e-01 5.873042e-01
1.038000e+00 5.978295e-01 5.865413e-01
1.039000e+00 5.450581e-01 5.857772e-01
1.040000e+00 5.719668e-01 5.850119e-01
1.041000e+00 6.057316e-01 5.842454e-01
1.042000e+00 5.668545e-01 5.834778e-01
1.043000e+00 5.795247e-01 5.827089e-01
1.044000e+00 5.754119e-01 5.819388e-01
1.045000e+00 5.848307e-01 5.811675e-01
1.046000e+00 5.910367e-01 5.803950e-01
1.047000e+00 5.691315e-01 5.796214e-01
1.048000e+00 5.515632e-01 5.788465e-01
1.049000e+00 5.612808e-01 5.780705e-01
1.050000e+00 5.905466e-01 5.772932e-01
1.051000e+00 5.905805e-01 5.765148e-01
1.052000e+00 5.885016e-01 5.757351e-01
1.053000e+00 5.260657e-01 5.749543e-01
1.054000e+00 5.670270e-01 5.741722e-01
1.055000e+00 5.883216e-01 5.733890e-01
1.056000e+00 6.271105e-01 5.726046e-01
1.057000e+00 5.595946e-01 5.718190e-01
1.058000e+00 5.865360e-01 5.710322e-01
1.059000e+00 5.770110e-01 5.702442e-01
1.060000e+00 5.734700e-01 5.694550e-01
1.061000e+00 5.535561e-01 5.686646e-01
1.062000e+00 5.715076e-01 5.678730e-01
1.063000e+00 5.620718e-01 5.670802e-01
1.064000e+00 5.698907e-01 5.662862e-01
1.065000e+00 5.716850e-01 5.654911e-01
1.066000e+00 5.656799e-01 5.646947e-01
1.067000e+00 5.800171e-01 5.638971e-01
1.068000e+00 5.499743e-01 5.630984e-01
1.069000e+00 5.735103e-01 5.622985e-01
1.070000e+00 5.722416e-01 5.614973e-01
1.071000e+00 5.578439e-01 5.606950e-01
1.072000e+00 5.381156e-01 5.598915e-01
1.073000e+00 5.702225e-01 5.590868e-01
1.074000e+00 5.584995e-01 5.582809e-01
1.075000e+00 5.841208e-01 5.574738e-01
1.076000e+00 5.505230e-01 5.566656e-01
1.077000e+00 5.715781e-01 5.558561e-01
1.078000e+00 5.818710e-01 5.550455e-01
1.079000e+00 5.379737e-01 5.542336e-01
1.080000e+00 5.664364e-01 5.534206e-01
1.081000e+00 5.727306e-01 5.526064e-01
1.082000e+00 5.399285e-01 5.517910e-01
1.083000e+00 5.836463e-01 5.509744e-01
1.084000e+00 5.708381e-01 5.501566e-01
1.085000e+00 5.406704e-01 5.493377e-01
1.086000e+00 5.514082e-01 5.485175e-01
1.087000e+00 5.411864e-01 5.476962e-01
1.088000e+00 5.401960e-01 5.468737e-01
1.089000e+00 5.587752e-01 5.460499e-01
1.090000e+00 5.706429e-01 5.452251e-01
1.091000e+00 5.127946e-01 5.443990e-01
1.092000e+00 5.053948e-01 5.435717e-01
1.093000e+00 5.310461e-01 5.427433e-01
1.094000e+00 5.568176e-01 5.419136e-01
1.095000e+00 5.394840e-01 5.410828e-01
1.096000e+00 5.499786e-01 5.402508e-01
1.097000e+00 5.519779e-01 5.394177e-01
1.098000e+00 5.232225e-01 5.385833e-01
1.099000e+00 5.446575e-01 5.377478e-01
1.100000e+00 5.160002e-01 5.369110e-01
1.101000e+00 5.467828e-01 5.360731e-01
1.102000e+00 5.321508e-01 5.352341e-01
1.103000e+00 5.369384e-01 5.343938e-01
1.104000e+00 5.357446e-01 5.335524e-01
1.105000e+00 5.699283e-01 5.327097e-01
1.106000e+00 5.081058e-01 5.318660e-01
1.107000e+00 5.139388e-01 5.310210e-01
1.108000e+00 5.462946e-01 5.301748e-01
1.109000e+00 5.043690e-01 5.293275e-01
1.110000e+00 5.317801e-01 5.284790e-01
1.111000e+00 5.443389e-01 5.276293e-01
1.112000e+00 4.707092e-01 5.267785e-01
1.113000e+00 5.006186e-01 5.259265e-01
1.114000e+00 5.302667e-01 5.250733e-01
1.115000e+00 5.104285e-01 5.242189e-01
1.116000e+00 5.301666e-01 5.233633e-01
1.117000e+00 5.604807e-01 5.225066e-01
1.118000e+00 4.879058e-01 5.216487e-01
1.119000e+00 4.994402e-01 5.207897e-01
1.120000e+00 5.213023e-01 5.199294e-01
1.121000e+00 5.209850e-01 5.190680e-01
1.122000e+00 5.334526e-01 5.182055e-01
1.123000e+00 5.154919e-01 5.173417e-01
1.124000e+00 5.005310e-01 5.164768e-01
1.125000e+00 5.082841e-01 5.156107e-01
1.126000e+00 5.154570e-01 5.147435e-01
1.127000e+00 4.950716e-01 5.138751e-01
1.128000e+00 5.370746e-01 5.130055e-01
1.129000e+00 5.335003e-01 5.121348e-01
1.130000e+00 4.933652e-01 5.112629e-01
1.131000e+00 4.858379e-01 5.103898e-01
1.132000e+00 5.355092e-01 5.095156e-01
1.133000e+00 5.013339e-01 5.086402e-01
1.134000e+00 5.145213e-01 5.077636e-01
1.135000e+00 4.887383e-01 5.068859e-01
1.136000e+00 5.201499e-01 5.060070e-01
1.137000e+00 5.268831e-01 5.051270e-01
1.138000e+00 5.203996e-01 5.042458e-01
1.139000e+00 4.948445e-01 5.033634e-01
1.140000e+00 4.849805e-01 5.024799e-01
1.141000e+00 5.040907e-01 5.015952e-01
1.142000e+00 4.760747e-01 5.007094e-01
1.143000e+00 5.372605e-01 4.998224e-01
1.144000e+00 4.884049e-01 4.989343e-01
1.145000e+00 5.132681e-01 4.980450e-01
1.146000e+00 4.944751e-01 4.971546e-01
1.147000e+00 5.140204e-01 4.962630e-01
1.148000e+00 5.003418e-01 4.953702e-01
1.149000e+00 4.760979e-01 4.944763e-01
1.150000e+00 4.997974e-01 4.935813e-01
1.151000e+00 5.033334e-01 4.926851e-01
1.152000e+00 5.094220e-01 4.917877e-01
1.153000e+00 4.886089e-01 4.908892e-01
1.154000e+00 5.231714e-01 4.899896e-01
1.155000e+00 4.945217e-01 4.890888e-01
1.156000e+00 5.009875e-01 4.881868e-01
1.157000e+00 4.695951e-01 4.872837e-01
1.158000e+00 4.750948e-01 4.863795e-01
1.159000e+00 4.883953e-01 4.854741e-01
1.160000e+00 5.238671e-01 4.845676e-01
1.161000e+00 4.896785e-01 4.836599e-01
1.162000e+00 4.737860e-01 4.827511e-01
1.163000e+00 4.923007e-01 4.818412e-01
1.164000e+00 4.788379e-01 4.809301e-01
1.165000e+00 4.919694e-01 4.800179e-01
1.166000e+00 5.043181e-01 4.791046e-01
1.167000e+00 4.612742e-01 4.781901e-01
1.168000e+00 4.859030e-01 4.772744e-01
1.169000e+00 4.568036e-01 4.763577e-01
1.170000e+00 4.682282e-01 4.754398e-01
1.171000e+00 4.807275e-01 4.745207e-01
1.172000e+00 4.221454e-01 4.736006e-01
1.173000e+00 4.863961e-01 4.726793e-01
1.174000e+00 4.896071e-01 4.717568e-01
1.175000e+00 4.483098e-01 4.708333e-01
1.176000e+00 4.778794e-01 4.699086e-01
1.177000e+00 4.944805e-01 4.689828e-01
1.178000e+00 4.216351e-01 4.680558e-01
1.179000e+00 4.571482e-01 4.671278e-01
1.180000e+00 4.545392e-01 4.661986e-01
1.181000e+00 4.673207e-01 4.652683e-01
1.182000e+00 4.752022e-01 4.643368e-01
1.183000e+00 4.746838e-01 4.634043e-01
1.184000e+00 4.518579e-01 4.624706e-01
1.185000e+00 4.569876e-01 4.615358e-01
1.186000e+00 4.725676e-01 4.605999e-01
1.187000e+00 4.739956e-01 4.596628e-01
1.188000e+00 4.744211e-01 4.587247e-01
1.189000e+00 4.480588e-01 4.577854e-01
1.190000e+00 4.422297e-01 4.568450e-01
1.191000e+00 4.586891e-01 4.559035e-01
1.192000e+00 4.566847e-01 4.549609e-01
1.193000e+00 4.346810e-01 4.540171e-01
1.194000e+00 4.864703e-01 4.530723e-01
1.195000e+00 4.677154e-01 4.521263e-01
1.196000e+00 4.010372e-01 4.511793e-01
1.197000e+00 4.347925e-01 4.502311e-01
1.198000e+00 4.753986e-01 4.492818e-01
1.199000e+00 4.242252e-01 4.483314e-01
1.200000e+00 4.236906e-01 4.473799e-01
1.201000e+00 4.301595e-01 4.464273e-01
1.202000e+00 4.527084e-01 4.454736e-01
1.203000e+00 4.384354e-01 4.445188e-01
1.204000e+00 4.147381e-01 4.435629e-01
1.205000e+00 4.610433e-01 4.426059e-01
1.206000e+00 4.740687e-01 4.416478e-01
1.207000e+00 4.809660e-01 4.406886e-01
1.208000e+00 4.513982e-01 4.397283e-01
1.209000e+00 4.381488e-01 4.387669e-01
1.210000e+00 4.621838e-01 4.378044e-01
1.211000e+00 4.403358e-01 4.368409e-01
1.212000e+00 4.250172e-01 4.358762e-01
1.213000e+00 4.240295e-01 4.349104e-01
1.214000e+00 4.631266e-01 4.339436e-01
1.215000e+00 4.272245e-01 4.329756e-01
1.216000e+00 4.100499e-01 4.320066e-01
1.217000e+00 4.514146e-01 4.310365e-01
1.218000e+00 4.289080e-01 4.300653e-01
1.219000e+00 4.299686e-01 4.290930e-01
1.220000e+00 3.883245e-01 4.281196e-01
1.221000e+00 3.960675e-01 4.271452e-01
1.222000e+00 4.224405e-01 4.261696e-01
1.223000e+00 4.210944e-01 4.251930e-01
1.224000e+00 4.261929e-01 4.242153e-01
1.225000e+00 4.305002e-01 4.232365e-01
1.226000e+00 4.259504e-01 4.222567e-01
1.227000e+00 4.169575e-01 4.212758e-01
1.228000e+00 4.039088e-01 4.202938e-01
1.229000e+00 4.239996e-01 4.193107e-01
1.230000e+00 3.927890e-01 4.183266e-01
1.231000e+00 4.307039e-01 4.173414e-01
1.232000e+00 3.923020e-01 4.163551e-01
1.233000e+00 4.437237e-01 4.153678e-01
1.234000e+00 4.253853e-01 4.143794e-01
1.235000e+00 4.052656e-01 4.133899e-01
1.236000e+00 3.937320e-01 4.123993e-01
1.237000e+00 4.232979e-01 4.114077e-01
1.238000e+00 4.098606e-01 4.104151e-01
1.239000e+00 4.219249e-01 4.094214e-01
1.240000e+00 4.033286e-01 4.084266e-01
1.241000e+00 4.253465e-01 4.074307e-01
1.242000e+00 4.016778e-01 4.064338e-01
1.243000e+00 4.280150e-01 4.054359e-01
1.244000e+00 4.184546e-01 4.044369e-01
1.245000e+00 4.362655e-01 4.034368e-01
1.246000e+00 4.044737e-01 4.024357e-01
1.247000e+00 3.847592e-01 4.014336e-01
1.248000e+00 4.104745e-01 4.004304e-01
1.249000e+00 4.320343e-01 3.994261e-01
1.250000e+00 3.730695e-01 3.984208e-01
1.251000e+00 3.584581e-01 3.974145e-01
1.252000e+00 4.084238e-01 3.964071e-01
1.253000e+00 3.880911e-01 3.953987e-01
1.254000e+00 4.398847e-01 3.943892e-01
1.255000e+00 4.098311e-01 3.933787e-01
1.256000e+00 3.926479e-01 3.923671e-01
1.257000e+00 3.813772e-01 3.913546e-01
1.258000e+00 3.703458e-01 3.903410e-01
1.259000e+00 3.796956e-01 3.893263e-01
1.260000e+00 4.146318e-01 3.883106e-01
1.261000e+00 4.158367e-01 3.872939e-01
1.262000e+00 3.649698e-01 3.862762e-01
1.263000e+00 3.930895e-01 3.852574e-01
1.264000e+00 3.607014e-01 3.842376e-01
1.265000e+00 4.018183e-01 3.832168e-01
1.266000e+00 3.453278e-01 3.821949e-01
1.267000e+00 3.835204e-01 3.811721e-01
1.268000e+00 3.854613e-01 3.801482e-01
1.269000e+00 4.080764e-01 3.791233e-01
1.270000e+00 3.884371e-01 3.780974e-01
1.271000e+00 3.992846e-01 3.770704e-01
1.272000e+00 4.017491e-01 3.760425e-01
1.273000e+00 3.469956e-01 3.750135e-01
1.274000e+00 3.498581e-01 3.739835e-01
1.275000e+00 3.789361e-01 3.729525e-01
1.276000e+00 3.837902e-01 3.719205e-01
1.277000e+00 3.967579e-01 3.708875e-01
1.278000e+00 3.763174e-01 3.698535e-01
1.279000e+00 3.467148e-01 3.688185e-01
1.280000e+00 3.770195e-01 3.677825e-01
1.281000e+00 3.845835e-01 3.667454e-01
1.282000e+00 3.982434e-01 3.657074e-01
1.283000e+00 3.718088e-01 3.646684e-01
1.284000e+00 3.767706e-01 3.636284e-01
1.285000e+00 3.452092e-01 3.625873e-01
1.286000e+00 3.315177e-01 3.615453e-01
1.287000e+00 3.824839e-01 3.605023e-01
1.288000e+00 3.817206e-01 3.594583e-01
1.289000e+00 3.475437e-01 3.584133e-01
1.290000e+00 3.727402e-01 3.573674e-01
1.291000e+00 3.330659e-01 3.563204e-01
1.292000e+00 3.655736e-01 3.552725e-01
1.293000e+00 3.632532e-01 3.542235e-01
1.294000e+00 3.609005e-01 3.531736e-01
1.295000e+00 3.414239e-01 3.521227e-01
1.296000e+00 3.929400e-01 3.510709e-01
1.297000e+00 3.988764e-01 3.500180e-01
1.298000e+00 3.379679e-01 3.489642e-01
1.299000e+00 3.266233e-01 3.479094e-01
1.300000e+00 3.512177e-01 3.468536e-01
1.301000e+00 3.240490e-01 3.457969e-01
1.302000e+00 3.583381e-01 3.447392e-01
1.303000e+00 3.326297e-01 3.436805e-01
1.304000e+00 3.317997e-01 3.426209e-01
1.305000e+00 3.670240e-01 3.415602e-01
1.306000e+00 3.371051e-01 3.404987e-01
1.307000e+00 3.179832e-01 3.394361e-01
1.308000e+00 3.421507e-01 3.383727e-01
1.309000e+00 3.550869e-01 3.373082e-01
1.310000e+00 3.121560e-01 3.362428e-01
1.311000e+00 3.678512e-01 3.351764e-01
1.312000e+00 2.759250e-01 3.341091e-01
1.313000e+00 3.421091e-01 3.330409e-01
1.314000e+00 3.306288e-01 3.319717e-01
1.315000e+00 3.332437e-01 3.309015e-01
1.316000e+00 3.333780e-01 3.298304e-01
1.317000e+00 2.891787e-01 3.287583e-01
1.318000e+00 3.204428e-01 3.276854e-01
1.319000e+00 3.041350e-01 3.266114e-01
1.320000e+00 3.332427e-01 3.255365e-01
1.321000e+00 2.915166e-01 3.244607e-01
1.322000e+00 3.124915e-01 3.233840e-01
1.323000e+00 3.126789e-01 3.223063e-01
1.324000e+00 3.519502e-01 3.212277e-01
1.325000e+00 3.234088e-01 3.201481e-01
1.326000e+00 3.447030e-01 3.190677e-01
1.327000e+00 3.283848e-01 3.179863e-01
1.328000e+00 2.878798e-01 3.169039e-01
1.329000e+00 3.200610e-01 3.158207e-01
1.330000e+00 3.424905e-01 3.147365e-01
1.331000e+00 2.788263e-01 3.136514e-01
1.332000e+00 3.187143e-01 3.125654e-01
1.333000e+00 3.307528e-01 3.114785e-01
1.334000e+00 3.198514e-01 3.103906e-01
1.335000e+00 2.999298e-01 3.093019e-01
1.336000e+00 3.009846e-01 3.082122e-01
1.337000e+00 3.187555e-01 3.071216e-01
1.338000e+00 2.950356e-01 3.060301e-01
1.339000e+00 2.911507e-01 3.049377e-01
1.340000e+00 2.885364e-01 3.038444e-01
1.341000e+00 3.229363e-01 3.027502e-01
1.342000e+00 3.013314e-01 3.016551e-01
1.343000e+00 3.041588e-01 3.005591e-01
1.344000e+00 3.231389e-01 2.994622e-01
1.345000e+00 3.097431e-01 2.983644e-01
1.346000e+00 3.002947e-01 2.972657e-01
1.347000e+00 2.738174e-01 2.961662e-01
1.348000e+00 2.905790e-01 2.950657e-01
1.349000e+00 3.089752e-01 2.939643e-01
1.350000e+00 2.655701e-01 2.928621e-01
1.351000e+00 2.843918e-01 2.917590e-01
1.352000e+00 2.955580e-01 2.906549e-01
1.353000e+00 2.953847e-01 2.895501e-01
1.354000e+00 3.237611e-01 2.884443e-01
1.355000e+00 2.964607e-01 2.873376e-01
1.356000e+00 3.261010e-01 2.862301e-01
1.357000e+00 2.877422e-01 2.851217e-01
1.358000e+00 2.458179e-01 2.840124e-01
1.359000e+00 2.896802e-01 2.829023e-01
1.360000e+00 2.814949e-01 2.817913e-01
1.361000e+00 3.145100e-01 2.806794e-01
1.362000e+00 2.755287e-01 2.795667e-01
1.363000e+00 2.662176e-01 2.784531e-01
1.364000e+00 2.433433e-01 2.773386e-01
1.365000e+00 2.727360e-01 2.762233e-01
1.366000e+00 2.708152e-01 2.751071e-01
1.367000e+00 2.869816e-01 2.739901e-01
1.368000e+00 2.612634e-01 2.728722e-01
1.369000e+00 2.753980e-01 2.717535e-01
1.370000e+00 3.129246e-01 2.706339e-01
1.371000e+00 2.364253e-01 2.695135e-01
1.372000e+00 2.918424e-01 2.683922e-01
1.373000e+00 2.828551e-01 2.672701e-01
1.374000e+00 2.645774e-01 2.661471e-01
1.375000e+00 2.695424e-01 2.650233e-01
1.376000e+00 2.608641e-01 2.638987e-01
1.377000e+00 2.771026e-01 2.627732e-01
1.378000e+00 2.531469e-01 2.616469e-01
1.379000e+00 3.061714e-01 2.605198e-01
1.380000e+00 2.468626e-01 2.593918e-01
1.381000e+00 2.715381e-01 2.582631e-01
1.382000e+00 2.611183e-01 2.571334e-01
1.383000e+00 2.490486e-01 2.560030e-01
1.384000e+00 2.271729e-01 2.548717e-01
1.385000e+00 2.239984e-01 2.537397e-01
1.386000e+00 2.669124e-01 2.526068e-01
1.387000e+00 2.853814e-01 2.514731e-01
1.388000e+00 2.507019e-01 2.503385e-01
1.389000e+00 2.229841e-01 2.492032e-01
1.390000e+00 2.734926e-01 2.480671e-01
1.391000e+00 2.442216e-01 2.469301e-01
1.392000e+00 2.162282e-01 2.457924e-01
1.393000e+00 2.308319e-01 2.446538e-01
1.394000e+00 2.424522e-01 2.435144e-01
1.395000e+00 2.402250e-01 2.423743e-01
1.396000e+00 2.409786e-01 2.412333e-01
1.397000e+00 2.383490e-01 2.400916e-01
1.398000e+00 2.283361e-01 2.389490e-01
1.399000e+00 2.417371e-01 2.378057e-01
1.400000e+00 2.464728e-01 2.366616e-01
1.401000e+00 2.412200e-01 2.355167e-01
1.402000e+00 2.305495e-01 2.343710e-01
1.403000e+00 2.471961e-01 2.332245e-01
1.404000e+00 2.036973e-01 2.320773e-01
1.405000e+00 2.075972e-01 2.309292e-01
1.406000e+00 2.256747e-01 2.297804e-01
1.407000e+00 2.398143e-01 2.286308e-01
1.408000e+00 2.456769e-01 2.274805e-01
1.409000e+00 2.252696e-01 2.263293e-01
1.410000e+00 2.054540e-01 2.251774e-01
1.411000e+00 2.267659e-01 2.240248e-01
1.412000e+00 2.391924e-01 2.228714e-01
1.413000e+00 2.448466e-01 2.217172e-01
1.414000e+00 1.810866e-01 2.205622e-01
1.415000e+00 2.091635e-01 2.194065e-01
1.416000e+00 2.341288e-01 2.182501e-01
1.417000e+00 2.251375e-01 2.170929e-01
1.418000e+00 1.807797e-01 2.159349e-01
1.419000e+00 2.077391e-01 2.147762e-01
1.420000e+00 1.841752e-01 2.136167e-01
1.421000e+00 1.979762e-01 2.124565e-01
1.422000e+00 2.068212e-01 2.112956e-01
1.423000e+00 1.945628e-01 2.101339e-01
1.424000e+00 2.160073e-01 2.089715e-01
1.425000e+00 2.044412e-01 2.078083e-01
1.426000e+00 2.115468e-01 2.066444e-01
1.427000e+00 2.275847e-01 2.054798e-01
1.428000e+00 1.851370e-01 2.043144e-01
1.429000e+00 1.672925e-01 2.031484e-01
1.430000e+00 2.227317e-01 2.019815e-01
1.431000e+00 2.035270e-01 2.008140e-01
1.432000e+00 2.049789e-01 1.996458e-01
1.433000e+00 1.998583e-01 1.984768e-01
1.434000e+00 1.697410e-01 1.973071e-01
1.435000e+00 2.271788e-01 1.961367e-01
1.436000e+00 1.692818e-01 1.949656e-01
1.437000e+00 1.551195e-01 1.937938e-01
1.438000e+00 1.740318e-01 1.926213e-01
1.439000e+00 2.095217e-01 1.914480e-01
1.440000e+00 2.192224e-01 1.902741e-01
1.441000e+00 1.915312e-01 1.890994e-01
1.442000e+00 2.173286e-01 1.879241e-01
1.443000e+00 1.566509e-01 1.867481e-01
1.444000e+00 2.039847e-01 1.855713e-01
1.445000e+00 1.512149e-01 1.843939e-01
1.446000e+00 1.763262e-01 1.832158e-01
1.447000e+00 1.621000e-01 1.820370e-01
1.448000e+00 2.069284e-01 1.808575e-01
1.449000e+00 1.917593e-01 1.796774e-01
1.450000e+00 1.919798e-01 1.784965e-01
1.451000e+00 1.571554e-01 1.773150e-01
1.452000e+00 1.598912e-01 1.761328e-01
1.453000e+00 1.492437e-01 1.749499e-01
1.454000e+00 1.871645e-01 1.737664e-01
1.455000e+00 1.748407e-01 1.725822e-01
1.456000e+00 1.661993e-01 1.713973e-01
1.457000e+00 1.620063e-01 1.702118e-01
1.458000e+00 1.622633e-01 1.690255e-01
1.459000e+00 1.633012e-01 1.678387e-01
1.460000e+00 1.787708e-01 1.666511e-01
1.461000e+00 1.546383e-01 1.654630e-01
1.462000e+00 1.529087e-01 1.642741e-01
1.463000e+00 1.307232e-01 1.630846e-01
1.464000e+00 1.502777e-01 1.618945e-01
1.465000e+00 1.800622e-01 1.607037e-01
1.466000e+00 1.317246e-01 1.595123e-01
1.467000e+00 1.475795e-01 1.583202e-01
1.468000e+00 1.633285e-01 1.571275e-01
1.469000e+00 1.635807e-01 1.559342e-01
1.470000e+00 1.465512e-01 1.547402e-01
1.471000e+00 1.647999e-01 1.535456e-01
1.472000e+00 1.830190e-01 1.523503e-01
1.473000e+00 1.301133e-01 1.511545e-01
1.474000e+00 1.108171e-01 1.499580e-01
1.475000e+00 1.577181e-01 1.487609e-01
1.476000e+00 1.147655e-01 1.475631e-01
1.477000e+00 1.802921e-01 1.463648e-01
1.478000e+00 1.355996e-01 1.451658e-01
1.479000e+00 1.288205e-01 1.439662e-01
1.480000e+00 1.614712e-01 1.427660e-01
1.481000e+00 1.201724e-01 1.415652e-01
1.482000e+00 1.534311e-01 1.403638e-01
1.483000e+00 1.012854e-01 1.391617e-01
1.484000e+00 1.307190e-01 1.379591e-01
1.485000e+00 1.140276e-01 1.367559e-01
1.486000e+00 1.406118e-01 1.355521e-01
1.487000e+00 1.062184e-01 1.343477e-01
1.488000e+00 1.257557e-01 1.331427e-01
1.489000e+00 1.455037e-01 1.319371e-01
1.490000e+00 1.436700e-01 1.307309e-01
1.491000e+00 1.376576e-01 1.295241e-01
1.492000e+00 1.237362e-01 1.283168e-01
1.493000e+00 1.442546e-01 1.271088e-01
1.494000e+00 1.332214e-01 1.259003e-01
1.495000e+00 1.179440e-01 1.246912e-01
1.496000e+00 1.397841e-01 1.234816e-01
1.497000e+00 7.951728e-02 1.222714e-01
1.498000e+00 1.164401e-01 1.210606e-01
1.499000e+00 1.058982e-01 1.198492e-01
1.500000e+00 8.936590e-02 1.186373e-01
1.501000e+00 1.230811e-01 1.174248e-01
1.502000e+00 1.185514e-01 1.162117e-01
1.503000e+00 1.212419e-01 1.149981e-01
1.504000e+00 9.835689e-02 1.137840e-01
1.505000e+00 1.062352e-01 1.125693e-01
1.506000e+00 7.524397e-02 1.113540e-01
1.507000e+00 9.257737e-02 1.101382e-01
1.508000e+00 1.016211e-01 1.089219e-01
1.509000e+00 9.057845e-02 1.077050e-01
1.510000e+00 1.044779e-01 1.064876e-01
1.511000e+00 9.916750e-02 1.052696e-01
1.512000e+00 1.225939e-01 1.040511e-01
1.513000e+00 8.444178e-02 1.028321e-01
1.514000e+00 1.341720e-01 1.016125e-01
1.515000e+00 7.466359e-02 1.003924e-01
1.516000e+00 8.936724e-02 9.917180e-02
1.517000e+00 1.429622e-01 9.795067e-02
1.518000e+00 1.061064e-01 9.672902e-02
1.519000e+00 9.790855e-02 9.550685e-02
1.520000e+00 1.002205e-01 9.428417e-02
1.521000e+00 5.707033e-02 9.306098e-02
1.522000e+00 1.056534e-01 9.183728e-02
1.523000e+00 7.531355e-02 9.061306e-02
1.524000e+00 9.143852e-02 8.938835e-02
1.525000e+00 1.163299e-01 8.816313e-02
1.526000e+00 1.012269e-01 8.693742e-02
1.527000e+00 9.727017e-02 8.571121e-02
1.528000e+00 7.715433e-02 8.448450e-02
1.529000e+00 6.255903e-02 8.325730e-02
1.530000e+00 4.467907e-02 8.202961e-02
1.531000e+00 5.014418e-02 8.080144e-02
1.532000e+00 9.039762e-02 7.957278e-02
1.533000e+00 3.372266e-02 7.834364e-02
1.534000e+00 7.408475e-02 7.711402e-02
1.535000e+00 8.031224e-02 7.588392e-02
1.536000e+00 4.894684e-02 7.465335e-02
1.537000e+00 3.945511e-02 7.342231e-02
1.538000e+00 5.210949e-02 7.219079e-02
1.539000e+00 5.538843e-02 7.095881e-02
1.540000e+00 6.524871e-02 6.972637e-02
1.541000e+00 4.461910e-02 6.849347e-02
1.542000e+00 7.123829e-02 6.726010e-02
1.543000e+00 5.840534e-02 6.602628e-02
1.544000e+00 4.320717e-02 6.479201e-02
1.545000e+00 3.752461e-02 6.355728e-02
1.546000e+00 5.579299e-02 6.232211e-02
1.547000e+00 5.641076e-02 6.108649e-02
1.548000e+00 8.370392e-02 5.985043e-02
1.549000e+00 8.412021e-02 5.861392e-02
1.550000e+00 5.453537e-02 5.737698e-02
1.551000e+00 5.674355e-02 5.613960e-02
1.552000e+00 3.920997e-02 5.490178e-02
1.553000e+00 8.966996e-02 5.366354e-02
1.554000e+00 5.497332e-02 5.242487e-02
1.555000e+00 3.835038e-02 5.118577e-02
1.556000e+00 5.709939e-02 4.994625e-02
1.557000e+00 6.727718e-02 4.870631e-02
1.558000e+00 3.594246e-02 4.746595e-02
1.559000e+00 4.770802e-02 4.622517e-02
1.560000e+00 3.393444e-02 4.498398e-02
1.561000e+00 6.441342e-02 4.374239e-02
1.562000e+00 4.231618e-02 4.250038e-02
1.563000e+00 6.791104e-02 4.125797e-02
1.564000e+00 4.108960e-02 4.001516e-02
1.565000e+00 5.455512e-02 3.877194e-02
1.566000e+00 5.016552e-02 3.752833e-02
1.567000e+00 2.308107e-02 3.628433e-02
1.568000e+00 5.770051e-02 3.503993e-02
1.569000e+00 2.807095e-02 3.379515e-02
1.570000e+00 2.469640e-02 3.254998e-02
1.571000e+00 3.307573e-02 3.130442e-02
1.572000e+00 -2.571278e-03 3.005848e-02
1.573000e+00 1.962133e-02 2.881216e-02
1.574000e+00 5.474268e-02 2.756547e-02
1.575000e+00 1.392577e-02 2.631840e-02
1.576000e+00 4.720923e-02 2.507096e-02
1.577000e+00 7.706298e-02 2.382316e-02
1.578000e+00 2.870977e-02 2.257499e-02
1.579000e+00 2.707535e-02 2.132645e-02
1.580000e+00 7.754136e-03 2.007756e-02
1.581000e+00 -1.047878e-02 1.882830e-02
1.582000e+00 2.847918e-02 1.757869e-02
1.583000e+00 2.636368e-03 1.632873e-02
1.584000e+00 -1.913172e-02 1.507842e-02
1.585000e+00 1.078140e-02 1.382776e-02
1.586000e+00 2.727122e-02 1.257676e-02
1.587000e+00 6.733171e-03 1.132542e-02
1.588000e+00 1.818065e-02 1.007373e-02
1.589000e+00 -2.406199e-02 8.821714e-03
1.590000e+00 -3.182709e-02 7.569359e-03
1.591000e+00 -1.356647e-02 6.316674e-03
1.592000e+00 7.608410e-03 5.063659e-03
1.593000e+00 1.687151e-02 3.810318e-03
1.594000e+00 3.503322e-04 2.556654e-03
1.595000e+00 -8.051129e-03 1.302670e-03
1.596000e+00 1.051673e-02 4.836708e-05
1.597000e+00 -4.630920e-03 -1.206251e-03
1.598000e+00 1.687305e-02 -2.461182e-03
1.599000e+00 -3.538842e-02 -3.716422e-03
1.600000e+00 -1.639641e-02 -4.971970e-03
1.601000e+00 -1.254104e-03 -6.227823e-03
1.602000e+00 2.859882e-02 -7.483977e-03
1.603000e+00 2.637236e-02 -8.740431e-03
1.604000e+00 -2.566442e-02 -9.997181e-03
1.605000e+00 -5.982737e-03 -1.125423e-02
1.606000e+00 -1.132207e-02 -1.251156e-02
1.607000e+00 -7.278272e-03 -1.376918e-02
1.608000e+00 -1.396268e-02 -1.502709e-02
1.609000e+00 -3.424115e-02 -1.628529e-02
1.610000e+00 -1.565228e-02 -1.754376e-02
1.611000e+00 2.673843e-02 -1.880251e-02
1.612000e+00 -2.102739e-02 -2.006154e-02
1.613000e+00 -3.424799e-02 -2.132083e-02
1.614000e+00 -3.675557e-02 -2.258040e-02
1.615000e+00 -2.466692e-02 -2.384024e-02
1.616000e+00 -3.139836e-02 -2.510033e-02
1.617000e+00 -2.406228e-02 -2.636069e-02
1.618000e+00 -4.203036e-02 -2.762131e-02
1.619000e+00 6.537457e-03 -2.888219e-02
1.620000e+00 -2.656900e-02 -3.014332e-02
1.621000e+00 -3.848821e-02 -3.140469e-02
1.622000e+00 -3.202014e-02 -3.266632e-02
1.623000e+00 -3.241553e-02 -3.392819e-02
1.624000e+00 -7.297888e-02 -3.519031e-02
1.625000e+00 -2.853959e-02 -3.645266e-02
1.626000e+00 -5.698111e-02 -3.771525e-02
1.627000e+00 -7.423139e-02 -3.897808e-02
1.628000e+00 -5.747116e-02 -4.024113e-02
1.629000e+00 -1.543769e-02 -4.150442e-02
1.630000e+00 -9.882315e-03 -4.276793e-02
1.631000e+00 -7.249300e-02 -4.403167e-02
1.632000e+00 -1.317379e-02 -4.529562e-02
1.633000e+00 -7.867446e-02 -4.655980e-02
1.634000e+00 -8.612319e-02 -4.782419e-02
1.635000e+00 -7.659792e-02 -4.908879e-02
1.636000e+00 -5.241514e-02 -5.035360e-02
1.637000e+00 -2.533619e-02 -5.161862e-02
1.638000e+00 -5.436591e-02 -5.288384e-02
1.639000e+00 -5.348702e-02 -5.414927e-02
1.640000e+00 -5.698314e-02 -5.541489e-02
1.641000e+00 -6.508362e-02 -5.668071e-02
1.642000e+00 -4.332652e-02 -5.794672e-02
1.643000e+00 -4.049015e-02 -5.921293e-02
1.644000e+00 -7.199747e-02 -6.047932e-02
1.645000e+00 -7.188338e-02 -6.174589e-02
1.646000e+00 -6.865733e-02 -6.301265e-02
1.647000e+00 -6.294051e-02 -6.427959e-02
1.648000e+00 -5.927197e-02 -6.554670e-02
1.649000e+00 -7.871190e-02 -6.681399e-02
1.650000e+00 -7.202972e-02 -6.808145e-02
1.651000e+00 -6.356612e-02 -6.934908e-02
1.652000e+00 -1.000167e-01 -7.061688e-02
1.653000e+00 -6.378960e-02 -7.188484e-02
1.654000e+00 -6.389411e-02 -7.315295e-02
1.655000e+00 -4.210120e-02 -7.442123e-02
1.656000e+00 -8.179630e-02 -7.568966e-02
1.657000e+00 -7.481602e-02 -7.695824e-02
1.658000e+00 -8.076244e-02 -7.822697e-02
1.659000e+00 -4.741249e-02 -7.949585e-02
1.660000e+00 -1.161249e-01 -8.076487e-02
1.661000e+00 -8.166412e-02 -8.203404e-02
1.662000e+00 -5.988844e-02 -8.330334e-02
1.663000e+00 -8.956985e-02 -8.457277e-02
1.664000e+00 -9.247785e-02 -8.584234e-02
1.665000e+00 -8.068842e-02 -8.711204e-02
1.666000e+00 -6.747033e-02 -8.838187e-02
1.667000e+00 -7.907465e-02 -8.965182e-02
1.668000e+00 -9.662735e-02 -9.092189e-02
1.669000e+00 -1.140118e-01 -9.219208e-02
1.670000e+00 -1.011194e-01 -9.346239e-02
1.671000e+00 -1.083967e-01 -9.473281e-02
1.672000e+00 -8.053899e-02 -9.600334e-02
1.673000e+00 -9.225133e-02 -9.727397e-02
1.674000e+00 -1.361656e-01 -9.854472e-02
1.675000e+00 -1.181761e-01 -9.981556e-02
1.676000e+00 -1.161098e-01 -1.010865e-01
1.677000e+00 -1.040299e-01 -1.023575e-01
1.678000e+00 -1.225255e-01 -1.036287e-01
1.679000e+00 -1.295301e-01 -1.048999e-01
1.680000e+00 -8.209001e-02 -1.061712e-01
1.681000e+00 -9.896165e-02 -1.074426e-01
1.682000e+00 -1.154449e-01 -1.087141e-01
1.683000e+00 -9.558802e-02 -1.099857e-01
1.684000e+00 -9.619358e-02 -1.112573e-01
1.685000e+00 -8.336661e-02 -1.125290e-01
1.686000e+00 -1.046469e-01 -1.138008e-01
1.687000e+00 -6.844265e-02 -1.150726e-01
1.688000e+00 -1.211340e-01 -1.163445e-01
1.689000e+00 -1.274917e-01 -1.176165e-01
1.690000e+00 -1.161504e-01 -1.188886e-01
1.691000e+00 -1.162340e-01 -1.201607e-01
1.692000e+00 -1.113567e-01 -1.214328e-01
1.693000e+00 -8.658150e-02 -1.227050e-01
1.694000e+00 -1.266669e-01 -1.239773e-01
1.695000e+00 -1.059624e-01 -1.252496e-01
1.696000e+00 -1.092988e-01 -1.265219e-01
1.697000e+00 -1.393590e-01 -1.277943e-01
1.698000e+00 -1.318167e-01 -1.290667e-01
1.699000e+00 -1.484750e-01 -1.303392e-01
1.700000e+00 -1.261750e-01 -1.316116e-01
1.701000e+00 -1.138563e-01 -1.328842e-01
1.702000e+00 -1.143553e-01 -1.341567e-01
1.703000e+00 -1.379205e-01 -1.354293e-01
1.704000e+00 -1.181651e-01 -1.367019e-01
1.705000e+00 -1.468765e-01 -1.379745e-01
1.706000e+00 -1.450285e-01 -1.392471e-01
1.707000e+00 -1.673172e-01 -1.405197e-01
1.708000e+00 -1.220875e-01 -1.417924e-01
1.709000e+00 -1.816280e-01 -1.430650e-01
1.710000e+00 -1.529069e-01 -1.443377e-01
1.711000e+00 -1.595531e-01 -1.456103e-01
1.712000e+00 -1.272144e-01 -1.468830e-01
1.713000e+00 -1.446395e-01 -1.481556e-01
1.714000e+00 -1.565543e-01 -1.494283e-01
1.715000e+00 -1.684534e-01 -1.507009e-01
1.716000e+00 -1.649507e-01 -1.519735e-01
1.717000e+00 -1.673609e-01 -1.532461e-01
1.718000e+00 -1.472388e-01 -1.545187e-01
1.719000e+00 -1.617316e-01 -1.557913e-01
1.720000e+00 -1.694497e-01 -1.570638e-01
1.721000e+00 -1.117024e-01 -1.583363e-01
1.722000e+00 -1.186715e-01 -1.596088e-01
1.723000e+00 -1.538399e-01 -1.608812e-01
1.724000e+00 -1.542648e-01 -1.621536e-01
1.725000e+00 -1.746765e-01 -1.634260e-01
1.726000e+00 -1.548992e-01 -1.646984e-01
1.727000e+00 -1.266501e-01 -1.659706e-01
1.728000e+00 -1.579634e-01 -1.672429e-01
1.729000e+00 -1.774726e-01 -1.685151e-01
1.730000e+00 -1.748809e-01 -1.697872e-01
1.731000e+00 -1.578942e-01 -1.710593e-01
1.732000e+00 -1.370259e-01 -1.723313e-01
1.733000e+00 -1.827196e-01 -1.736033e-01
1.734000e+00 -1.430626e-01 -1.748752e-01
1.735000e+00 -1.559589e-01 -1.761470e-01
1.736000e+00 -1.987388e-01 -1.774188e-01
1.737000e+00 -1.806463e-01 -1.786905e-01
1.738000e+00 -1.471741e-01 -1.799621e-01
1.739000e+00 -1.584873e-01 -1.812337e-01
1.740000e+00 -1.607654e-01 -1.825051e-01
1.741000e+00 -2.115829e-01 -1.837765e-01
1.742000e+00 -1.602938e-01 -1.850478e-01
1.743000e+00 -1.997354e-01 -1.863190e-01
1.744000e+00 -2.013927e-01 -1.875901e-01
1.745000e+00 -2.009675e-01 -1.888611e-01
1.746000e+00 -1.509882e-01 -1.901321e-01
1.747000e+00 -1.857609e-01 -1.914029e-01
1.748000e+00 -1.943477e-01 -1.926736e-01
1.749000e+00 -2.216309e-01 -1.939442e-01
1.750000e+00 -1.925426e-01 -1.952147e-01
1.751000e+00 -1.985880e-01 -1.964851e-01
1.752000e+00 -1.976422e-01 -1.977554e-01
1.753000e+00 -1.855027e-01 -1.990255e-01
1.754000e+00 -2.113409e-01 -2.002956e-01
1.755000e+00 -1.986335e-01 -2.015655e-01
1.756000e+00 -2.169611e-01 -2.028353e-01
1.757000e+00 -2.162895e-01 -2.041049e-01
1.758000e+00 -1.836938e-01 -2.053745e-01
1.759000e+00 -1.800272e-01 -2.066439e-01
1.760000e+00 -2.159852e-01 -2.079131e-01
1.761000e+00 -2.146861e-01 -2.091822e-01
1.762000e+00 -2.103547e-01 -2.104512e-01
1.763000e+00 -2.109059e-01 -2.117201e-01
1.764000e+00 -2.503231e-01 -2.129887e-01
1.765000e+00 -2.150545e-01 -2.142573e-01
1.766000e+00 -2.168107e-01 -2.155257e-01
1.767000e+00 -2.220053e-01 -2.167939e-01
1.768000e+00 -1.942257e-01 -2.180619e-01
1.769000e+00 -2.106573e-01 -2.193298e-01
1.770000e+00 -2.142592e-01 -2.205976e-01
1.771000e+00 -2.270960e-01 -2.218651e-01
1.772000e+00 -2.339435e-01 -2.231325e-01
1.773000e+00 -2.160777e-01 -2.243998e-01
1.774000e+00 -2.248814e-01 -2.256668e-01
1.775000e+00 -2.484161e-01 -2.269337e-01
1.776000e+00 -2.269063e-01 -2.282004e-01
1.777000e+00 -2.180440e-01 -2.294669e-01
1.778000e+00 -2.581884e-01 -2.307332e-01
1.779000e+00 -2.286330e-01 -2.319993e-01
1.780000e+00 -2.376133e-01 -2.332652e-01
1.781000e+00 -2.565799e-01 -2.345310e-01
1.782000e+00 -2.531411e-01 -2.357965e-01
1.783000e+00 -2.439683e-01 -2.370618e-01
1.784000e+00 -2.222828e-01 -2.383270e-01
1.785000e+00 -1.962228e-01 -2.395919e-01
1.786000e+00 -2.121294e-01 -2.408566e-01
1.787000e+00 -2.452293e-01 -2.421211e-01
1.788000e+00 -2.510178e-01 -2.433854e-01
1.789000e+00 -2.556113e-01 -2.446495e-01
1.790000e+00 -2.423900e-01 -2.459133e-01
1.791000e+00 -2.216901e-01 -2.471769e-01
1.792000e+00 -2.617594e-01 -2.484403e-01
1.793000e+00 -2.826737e-01 -2.497035e-01
1.794000e+00 -2.553099e-01 -2.509664e-01
1.795000e+00 -2.181285e-01 -2.522291e-01
1.796000e+00 -2.368343e-01 -2.534915e-01
1.797000e+00 -2.333684e-01 -2.547538e-01
1.798000e+00 -2.726802e-01 -2.560157e-01
1.799000e+00 -2.881402e-01 -2.572775e-01
1.800000e+00 -2.645149e-01 -2.585389e-01
1.801000e+00 -2.859134e-01 -2.598001e-01
1.802000e+00 -2.706042e-01 -2.610611e-01
1.803000e+00 -2.549031e-01 -2.623218e-01
1.804000e+00 -2.235874e-01 -2.635823e-01
1.805000e+00 -2.801733e-01 -2.648425e-01
1.806000e+00 -2.508102e-01 -2.661024e-01
1.807000e+00 -2.695379e-01 -2.673620e-01
1.808000e+00 -2.502453e-01 -2.686214e-01
1.809000e+00 -2.725024e-01 -2.698805e-01
1.810000e+00 -2.885117e-01 -2.711393e-01
1.811000e+00 -2.860686e-01 -2.723979e-01
1.812000e+00 -2.691121e-01 -2.736561e-01
1.813000e+00 -2.534199e-01 -2.749141e-01
1.814000e+00 -2.865581e-01 -2.761718e-01
1.815000e+00 -3.032253e-01 -2.774292e-01
1.816000e+00 -2.873666e-01 -2.786863e-01
1.817000e+00 -2.888427e-01 -2.799431e-01
1.818000e+00 -2.775643e-01 -2.811996e-01
1.819000e+00 -2.943391e-01 -2.824558e-01
1.820000e+00 -2.935434e-01 -2.837117e-01
1.821000e+00 -2.808756e-01 -2.849673e-01
1.822000e+00 -2.645128e-01 -2.862226e-01
1.823000e+00 -2.852490e-01 -2.874775e-01
1.824000e+00 -3.016562e-01 -2.887322e-01
1.825000e+00 -2.927965e-01 -2.899865e-01
1.826000e+00 -2.915915e-01 -2.912405e-01
1.827000e+00 -3.182707e-01 -2.924942e-01
1.828000e+00 -2.394708e-01 -2.937475e-01
1.829000e+00 -2.891912e-01 -2.950005e-01
1.830000e+00 -2.805882e-01 -2.962532e-01
1.831000e+00 -2.876003e-01 -2.975056e-01
1.832000e+00 -2.995869e-01 -2.987576e-01
1.833000e+00 -3.094068e-01 -3.000093e-01
1.834000e+00 -2.930534e-01 -3.012606e-01
1.835000e+00 -3.279654e-01 -3.025116e-01
1.836000e+00 -3.211683e-01 -3.037622e-01
1.837000e+00 -2.798056e-01 -3.050125e-01
1.838000e+00 -3.196656e-01 -3.062624e-01
1.839000e+00 -3.160026e-01 -3.075120e-01
1.840000e+00 -3.139200e-01 -3.087612e-01
1.841000e+00 -3.241293e-01 -3.100100e-01
1.842000e+00 -2.943346e-01 -3.112585e-01
1.843000e+00 -3.174526e-01 -3.125066e-01
1.844000e+00 -3.463947e-01 -3.137543e-01
1.845000e+00 -3.012205e-01 -3.150017e-01
1.846000e+00 -3.372441e-01 -3.162486e-01
1.847000e+00 -2.919967e-01 -3.174952e-01
1.848000e+00 -2.968003e-01 -3.187414e-01
1.849000e+00 -3.115546e-01 -3.199873e-01
1.850000e+00 -3.044190e-01 -3.212327e-01
1.851000e+00 -2.846793e-01 -3.224778e-01
1.852000e+00 -3.322696e-01 -3.237224e-01
1.853000e+00 -3.004995e-01 -3.249667e-01
1.854000e+00 -3.382193e-01 -3.262105e-01
1.855000e+00 -3.207846e-01 -3.274540e-01
1.856000e+00 -3.576717e-01 -3.286970e-01
1.857000e+00 -3.364416e-01 -3.299397e-01
1.858000e+00 -3.390663e-01 -3.311819e-01
1.859000e+00 -3.449390e-01 -3.324237e-01
1.860000e+00 -3.320873e-01 -3.336651e-01
1.861000e+00 -3.504124e-01 -3.349061e-01
1.862000e+00 -3.301245e-01 -3.361466e-01
1.863000e+00 -3.150108e-01 -3.373868e-01
1.864000e+00 -3.472598e-01 -3.386265e-01
1.865000e+00 -3.437985e-01 -3.398658e-01
1.866000e+00 -3.511995e-01 -3.411046e-01
1.867000e+00 -3.052482e-01 -3.423430e-01
1.868000e+00 -3.310471e-01 -3.435810e-01
1.869000e+00 -3.094311e-01 -3.448185e-01
1.870000e+00 -3.092216e-01 -3.460556e-01
1.871000e+00 -3.178880e-01 -3.472922e-01
1.872000e+00 -3.516271e-01 -3.485284e-01
1.873000e+00 -3.553369e-01 -3.497642e-01
1.874000e+00 -3.474837e-01 -3.509995e-01
1.875000e+00 -3.916690e-01 -3.522343e-01
1.876000e+00 -3.502900e-01 -3.534687e-01
1.877000e+00 -3.650744e-01 -3.547026e-01
1.878000e+00 -3.481076e-01 -3.559360e-01
1.879000e+00 -3.398795e-01 -3.571690e-01
1.880000e+00 -3.933631e-01 -3.584015e-01
1.881000e+00 -3.643499e-01 -3.596335e-01
1.882000e+00 -3.799790e-01 -3.608651e-01
1.883000e+00 -3.792419e-01 -3.620961e-01
1.884000e+00 -3.496966e-01 -3.633267e-01
1.885000e+00 -3.727837e-01 -3.645568e-01
1.886000e+00 -3.486929e-01 -3.657865e-01
1.887000e+00 -3.824273e-01 -3.670156e-01
1.888000e+00 -4.015584e-01 -3.682442e-01
1.889000e+00 -3.882494e-01 -3.694724e-01
1.890000e+00 -3.686415e-01 -3.707000e-01
1.891000e+00 -3.528762e-01 -3.719272e-01
1.892000e+00 -4.008328e-01 -3.731538e-01
1.893000e+00 -4.093517e-01 -3.743799e-01
1.894000e+00 -3.677689e-01 -3.756056e-01
1.895000e+00 -3.802491e-01 -3.768307e-01
1.896000e+00 -3.526900e-01 -3.780553e-01
1.897000e+00 -3.631419e-01 -3.792794e-01
1.898000e+00 -3.667697e-01 -3.805029e-01
1.899000e+00 -3.618562e-01 -3.817260e-01
1.900000e+00 -3.822103e-01 -3.829485e-01
1.901000e+00 -3.674067e-01 -3.841705e-01
1.902000e+00 -3.757431e-01 -3.853920e-01
1.903000e+00 -3.659478e-01 -3.866129e-01
1.904000e+00 -3.838785e-01 -3.878333e-01
1.905000e+00 -3.926501e-01 -3.890532e-01
1.906000e+00 -3.994361e-01 -3.902725e-01
1.907000e+00 -3.831234e-01 -3.914912e-01
1.908000e+00 -3.721949e-01 -3.927095e-01
1.909000e+00 -3.951512e-01 -3.939271e-01
1.910000e+00 -4.238557e-01 -3.951443e-01
1.911000e+00 -4.088966e-01 -3.963608e-01
1.912000e+00 -3.886489e-01 -3.975769e-01
1.913000e+00 -3.878144e-01 -3.987923e-01
1.914000e+00 -4.240713e-01 -4.000072e-01
1.915000e+00 -3.782747e-01 -4.012215e-01
1.916000e+00 -4.391995e-01 -4.024353e-01
1.917000e+00 -3.780808e-01 -4.036485e-01
1.918000e+00 -4.134754e-01 -4.048611e-01
1.919000e+00 -4.208739e-01 -4.060732e-01
1.920000e+00 -3.927469e-01 -4.072846e-01
1.921000e+00 -3.786072e-01 -4.084955e-01
1.922000e+00 -4.333600e-01 -4.097058e-01
1.923000e+00 -4.109475e-01 -4.109155e-01
1.924000e+00 -4.206768e-01 -4.121247e-01
1.925000e+00 -4.380817e-01 -4.133332e-01
1.926000e+00 -4.327745e-01 -4.145412e-01
1.927000e+00 -4.231198e-01 -4.157485e-01
1.928000e+00 -3.789484e-01 -4.169553e-01
1.929000e+00 -4.196464e-01 -4.181614e-01
1.930000e+00 -4.217372e-01 -4.193670e-01
1.931000e+00 -4.145800e-01 -4.205719e-01
1.932000e+00 -4.424792e-01 -4.217762e-01
1.933000e+00 -4.364749e-01 -4.229799e-01
1.934000e+00 -3.904616e-01 -4.241830e-01
1.935000e+00 -4.343669e-01 -4.253855e-01
1.936000e+00 -4.340382e-01 -4.265874e-01
1.937000e+00 -4.109733e-01 -4.277886e-01
1.938000e+00 -4.207277e-01 -4.289893e-01
1.939000e+00 -4.138103e-01 -4.301892e-01
1.940000e+00 -4.728485e-01 -4.313886e-01
1.941000e+00 -4.392291e-01 -4.325873e-01
1.942000e+00 -4.438994e-01 -4.337854e-01
1.943000e+00 -4.751402e-01 -4.349829e-01
1.944000e+00 -4.299556e-01 -4.361797e-01
1.945000e+00 -4.700172e-01 -4.373759e-01
1.946000e+00 -4.373242e-01 -4.385714e-01
1.947000e+00 -4.206802e-01 -4.397663e-01
1.948000e+00 -4.372539e-01 -4.409605e-01
1.949000e+00 -4.388026e-01 -4.421541e-01
1.950000e+00 -4.372913e-01 -4.433470e-01
1.951000e+00 -4.604980e-01 -4.445392e-01
1.952000e+00 -4.259881e-01 -4.457308e-01
1.953000e+00 -4.549141e-01 -4.469218e-01
1.954000e+00 -4.702759e-01 -4.481120e-01
1.955000e+00 -4.419188e-01 -4.493016e-01
1.956000e+00 -4.625369e-01 -4.504906e-01
1.957000e+00 -4.619430e-01 -4.516788e-01
1.958000e+00 -4.310849e-01 -4.528664e-01
1.959000e+00 -4.687085e-01 -4.540533e-01
1.960000e+00 -4.715116e-01 -4.552395e-01
1.961000e+00 -4.352963e-01 -4.564250e-01
1.962000e+00 -4.801150e-01 -4.576099e-01
1.963000e+00 -4.799753e-01 -4.587940e-01
1.964000e+00 -4.695790e-01 -4.599775e-01
1.965000e+00 -4.684091e-01 -4.611603e-01
1.966000e+00 -4.779424e-01 -4.623424e-01
1.967000e+00 -4.629854e-01 -4.635237e-01
1.968000e+00 -5.038498e-01 -4.647044e-01
1.969000e+00 -4.358409e-01 -4.658844e-01
1.970000e+00 -5.274063e-01 -4.670636e-01
1.971000e+00 -4.504031e-01 -4.682422e-01
1.972000e+00 -4.648143e-01 -4.694200e-01
1.973000e+00 -4.635494e-01 -4.705972e-01
1.974000e+00 -4.914488e-01 -4.717736e-01
1.975000e+00 -4.907618e-01 -4.729493e-01
1.976000e+00 -4.807003e-01 -4.741243e-01
1.977000e+00 -4.853570e-01 -4.752985e-01
1.978000e+00 -4.762090e-01 -4.764720e-01
1.979000e+00 -4.752297e-01 -4.776448e-01
1.980000e+00 -4.811714e-01 -4.788169e-01
1.981000e+00 -4.577394e-01 -4.799882e-01
1.982000e+00 -4.845655e-01 -4.811588e-01
1.983000e+00 -4.901447e-01 -4.823286e-01
1.984000e+00 -4.904518e-01 -4.834977e-01
1.985000e+00 -4.844001e-01 -4.846661e-01
1.986000e+00 -5.134303e-01 -4.858337e-01
1.987000e+00 -4.597178e-01 -4.870006e-01
1.988000e+00 -4.959640e-01 -4.881667e-01
1.989000e+00 -4.752753e-01 -4.893321e-01
1.990000e+00 -5.255831e-01 -4.904967e-01
1.991000e+00 -4.934114e-01 -4.916605e-01
1.992000e+00 -4.844994e-01 -4.928236e-01
1.993000e+00 -4.793951e-01 -4.939859e-01
1.994000e+00 -4.784414e-01 -4.951475e-01
1.995000e+00 -5.028576e-01 -4.963083e-01
1.996000e+00 -4.727929e-01 -4.974683e-01
1.997000e+00 -4.815162e-01 -4.986276e-01
1.998000e+00 -4.980529e-01 -4.997860e-01
1.999000e+00 -4.761730e-01 -5.009437e-01
2.000000e+00 -4.740740e-01 -5.021006e-01
2.001000e+00 -4.987523e-01 -5.032567e-01
2.002000e+00 -4.970556e-01 -5.044121e-01
2.003000e+00 -4.772491e-01 -5.055666e-01
2.004000e+00 -5.160764e-01 -5.067204e-01
2.005000e+00 -5.106089e-01 -5.078734e-01
2.006000e+00 -5.074908e-01 -5.090255e-01
2.007000e+00 -5.098805e-01 -5.101769e-01
2.008000e+00 -4.886747e-01 -5.113275e-01
2.009000e+00 -5.231362e-01 -5.124773e-01
2.010000e+00 -5.430508e-01 -5.136262e-01
2.011000e+00 -5.342363e-01 -5.147744e-01
2.012000e+00 -5.439539e-01 -5.159217e-01
2.013000e+00 -5.411706e-01 -5.170683e-01
2.014000e+00 -5.012994e-01 -5.182140e-01
2.015000e+00 -5.181648e-01 -5.193589e-01
2.016000e+00 -5.262611e-01 -5.205030e-01
2.017000e+00 -5.128232e-01 -5.216463e-01
2.018000e+00 -5.276813e-01 -5.227887e-01
2.019000e+00 -5.061944e-01 -5.239303e-01
2.020000e+00 -5.316837e-01 -5.250711e-01
2.021000e+00 -5.136299e-01 -5.262111e-01
2.022000e+00 -5.231331e-01 -5.273502e-01
2.023000e+00 -5.377972e-01 -5.284885e-01
2.024000e+00 -5.259348e-01 -5.296259e-01
2.025000e+00 -5.197208e-01 -5.307625e-01
2.026000e+00 -5.471898e-01 -5.318983e-01
2.027000e+00 -5.006026e-01 -5.330332e-01
2.028000e+00 -5.372443e-01 -5.341673e-01
2.029000e+00 -5.489936e-01 -5.353005e-01
2.030000e+00 -5.282534e-01 -5.364329e-01
2.031000e+00 -5.282820e-01 -5.375644e-01
2.032000e+00 -5.215082e-01 -5.386951e-01
2.033000e+00 -5.638211e-01 -5.398249e-01
2.034000e+00 -5.382091e-01 -5.409538e-01
2.035000e+00 -5.107267e-01 -5.420819e-01
2.036000e+00 -5.642353e-01 -5.432091e-01
2.037000e+00 -5.125028e-01 -5.443354e-01
2.038000e+00 -5.367452e-01 -5.454609e-01
2.039000e+00 -5.102316e-01 -5.465855e-01
2.040000e+00 -5.384916e-01 -5.477092e-01
2.041000e+00 -5.536982e-01 -5.488320e-01
2.042000e+00 -5.120118e-01 -5.499540e-01
2.043000e+00 -5.631681e-01 -5.510751e-01
2.044000e+00 -5.361935e-01 -5.521953e-01
2.045000e+00 -5.717582e-01 -5.533146e-01
2.046000e+00 -5.275500e-01 -5.544330e-01
2.047000e+00 -5.681170e-01 -5.555505e-01
2.048000e+00 -5.482466e-01 -5.566672e-01
2.049000e+00 -5.488305e-01 -5.577829e-01
2.050000e+00 -5.738807e-01 -5.588978e-01
2.051000e+00 -5.882611e-01 -5.600117e-01
2.052000e+00 -5.735555e-01 -5.611247e-01
2.053000e+00 -5.656809e-01 -5.622369e-01
2.054000e+00 -5.100492e-01 -5.633481e-01
2.055000e+00 -5.550294e-01 -5.644584e-01
2.056000e+00 -5.295683e-01 -5.655678e-01
2.057000e+00 -5.698285e-01 -5.666763e-01
2.058000e+00 -5.342458e-01 -5.677839e-01
2.059000e+00 -5.250614e-01 -5.688905e-01
2.060000e+00 -5.665386e-01 -5.699963e-01
2.061000e+00 -5.732133e-01 -5.711011e-01
2.062000e+00 -5.801135e-01 -5.722050e-01
2.063000e+00 -5.637120e-01 -5.733080e-01
2.064000e+00 -5.779709e-01 -5.744100e-01
2.065000e+00 -5.740454e-01 -5.755111e-01
2.066000e+00 -5.547508e-01 -5.766113e-01
2.067000e+00 -5.962943e-01 -5.777105e-01
2.068000e+00 -5.867719e-01 -5.788088e-01
2.069000e+00 -5.827418e-01 -5.799061e-01
2.070000e+00 -5.931422e-01 -5.810025e-01
2.071000e+00 -5.878246e-01 -5.820980e-01
2.072000e+00 -5.610501e-01 -5.831925e-01
2.073000e+00 -6.012104e-01 -5.842861e-01
2.074000e+00 -5.894466e-01 -5.853787e-01
2.075000e+00 -5.657376e-01 -5.864704e-01
2.076000e+00 -5.711604e-01 -5.875611e-01
2.077000e+00 -5.916096e-01 -5.886509e-01
2.078000e+00 -5.901609e-01 -5.897397e-01
2.079000e+00 -5.595827e-01 -5.908275e-01
2.080000e+00 -5.934008e-01 -5.919144e-01
2.081000e+00 -5.917836e-01 -5.930003e-01
2.082000e+00 -5.811395e-01 -5.940852e-01
2.083000e+00 -5.788687e-01 -5.951691e-01
2.084000e+00 -5.840230e-01 -5.962521e-01
2.085000e+00 -6.062700e-01 -5.973342e-01
2.086000e+00 -6.119630e-01 -5.984152e-01
2.087000e+00 -6.082061e-01 -5.994953e-01
2.088000e+00 -5.794693e-01 -6.005743e-01
2.089000e+00 -6.239847e-01 -6.016524e-01
2.090000e+00 -6.259619e-01 -6.027295e-01
2.091000e+00 -6.057005e-01 -6.038057e-01
2.092000e+00 -6.068306e-01 -6.048808e-01
2.093000e+00 -6.117927e-01 -6.059549e-01
2.094000e+00 -6.051185e-01 -6.070281e-01
2.095000e+00 -5.960671e-01 -6.081002e-01
2.096000e+00 -6.683749e-01 -6.091714e-01
2.097000e+00 -6.250777e-01 -6.102415e-01
2.098000e+00 -6.144700e-01 -6.113107e-01
2.099000e+00 -6.053731e-01 -6.123788e-01
2.100000e+00 -5.956781e-01 -6.134460e-01
2.101000e+00 -6.555116e-01 -6.145121e-01
2.102000e+00 -6.489581e-01 -6.155772e-01
2.103000e+00 -5.839652e-01 -6.166413e-01
2.104000e+00 -6.094534e-01 -6.177044e-01
2.105000e+00 -6.397211e-01 -6.187665e-01
2.106000e+00 -6.443293e-01 -6.198276e-01
2.107000e+00 -6.169797e-01 -6.208876e-01
2.108000e+00 -6.612598e-01 -6.219466e-01
2.109000e+00 -6.026711e-01 -6.230046e-01
2.110000e+00 -6.436401e-01 -6.240616e-01
2.111000e+00 -6.266028e-01 -6.251175e-01
2.112000e+00 -6.193258e-01 -6.261724e-01
2.113000e+00 -5.817222e-01 -6.272263e-01
2.114000e+00 -6.247270e-01 -6.282791e-01
2.115000e+00 -6.437552e-01 -6.293309e-01
2.116000e+00 -6.666408e-01 -6.303817e-01
2.117000e+00 -6.358131e-01 -6.314314e-01
2.118000e+00 -6.373254e-01 -6.324801e-01
2.119000e+00 -5.991997e-01 -6.335277e-01
2.120000e+00 -6.193286e-01 -6.345743e-01
2.121000e+00 -6.073683e-01 -6.356198e-01
2.122000e+00 -6.308859e-01 -6.366643e-01
2.123000e+00 -6.392350e-01 -6.377078e-01
2.124000e+00 -6.505692e-01 -6.387501e-01
2.125000e+00 -6.066181e-01 -6.397915e-01
2.126000e+00 -6.815151e-01 -6.408317e-01
2.127000e+00 -6.201166e-01 -6.418709e-01
2.128000e+00 -6.283643e-01 -6.429091e-01
2.129000e+00 -6.457864e-01 -6.439462e-01
2.130000e+00 -6.547602e-01 -6.449822e-01
2.131000e+00 -6.638791e-01 -6.460171e-01
2.132000e+00 -6.185148e-01 -6.470510e-01
2.133000e+00 -6.267831e-01 -6.480838e-01
2.134000e+00 -6.376650e-01 -6.491155e-01
2.135000e+00 -6.415936e-01 -6.501462e-01
2.136000e+00 -6.665909e-01 -6.511757e-01
2.137000e+00 -6.974715e-01 -6.522042e-01
2.138000e+00 -6.422563e-01 -6.532316e-01
2.139000e+00 -6.372983e-01 -6.542580e-01
2.140000e+00 -6.718793e-01 -6.552832e-01
2.141000e+00 -6.564767e-01 -6.563074e-01
2.142000e+00 -6.452543e-01 -6.573304e-01
2.143000e+00 -6.577966e-01 -6.583524e-01
2.144000e+00 -6.473897e-01 -6.593733e-01
2.145000e+00 -6.383199e-01 -6.603931e-01
2.146000e+00 -6.807210e-01 -6.614118e-01
2.147000e+00 -6.555038e-01 -6.624293e-01
2.148000e+00 -6.817622e-01 -6.634458e-01
2.149000e+00 -6.681546e-01 -6.644612e-01
2.150000e+00 -7.053850e-01 -6.654755e-01
2.151000e+00 -6.615054e-01 -6.664887e-01
2.152000e+00 -6.460927e-01 -6.675008e-01
2.153000e+00 -6.652610e-01 -6.685117e-01
2.154000e+00 -6.956403e-01 -6.695216e-01
2.155000e+00 -6.388838e-01 -6.705303e-01
2.156000e+00 -6.996552e-01 -6.715379e-01
2.157000e+00 -6.886136e-01 -6.725444e-01
2.158000e+00 -6.740746e-01 -6.735498e-01
2.159000e+00 -6.903979e-01 -6.745541e-01
2.160000e+00 -6.625822e-01 -6.755572e-01
2.161000e+00 -6.745298e-01 -6.765592e-01
2.162000e+00 -6.727949e-01 -6.775601e-01
2.163000e+00 -6.860464e-01 -6.785599e-01
2.164000e+00 -6.581029e-01 -6.795585e-01
2.165000e+00 -6.571478e-01 -6.805560e-01
2.166000e+00 -6.626058e-01 -6.815524e-01
2.167000e+00 -6.613639e-01 -6.825476e-01
2.168000e+00 -7.071665e-01 -6.835417e-01
2.169000e+00 -7.049335e-01 -6.845347e-01
2.170000e+00 -7.066033e-01 -6.855265e-01
2.171000e+00 -6.585345e-01 -6.865172e-01
2.172000e+00 -6.738468e-01 -6.875067e-01
2.173000e+00 -6.980672e-01 -6.884951e-01
2.174000e+00 -7.243767e-01 -6.894824e-01
2.175000e+00 -6.904800e-01 -6.904685e-01
2.176000e+00 -6.995298e-01 -6.914534e-01
2.177000e+00 -7.181760e-01 -6.924372e-01
2.178000e+00 -6.707083e-01 -6.934198e-01
2.179000e+00 -7.343107e-01 -6.944013e-01
2.180000e+00 -6.902548e-01 -6.953816e-01
2.181000e+00 -6.965351e-01 -6.963608e-01
2.182000e+00 -6.934875e-01 -6.973388e-01
2.183000e+00 -6.822207e-01 -6.983157e-01
2.184000e+00 -7.140117e-01 -6.992913e-01
2.185000e+00 -6.974376e-01 -7.002658e-01
2.186000e+00 -7.007386e-01 -7.012392e-01
2.187000e+00 -7.318790e-01 -7.022114e-01
2.188000e+00 -7.311788e-01 -7.031824e-01
2.189000e+00 -7.208618e-01 -7.041522e-01
2.190000e+00 -7.450135e-01 -7.051209e-01
2.191000e+00 -7.123483e-01 -7.060883e-01
2.192000e+00 -7.257642e-01 -7.070546e-01
2.193000e+00 -7.191360e-01 -7.080198e-01
2.194000e+00 -6.794128e-01 -7.089837e-01
2.195000e+00 -7.379774e-01 -7.099465e-01
2.196000e+00 -7.398544e-01 -7.109080e-01
2.197000e+00 -7.349768e-01 -7.118684e-01
2.198000e+00 -7.303945e-01 -7.128276e-01
2.199000e+00 -7.598695e-01 -7.137856e-01
2.200000e+00 -7.107537e-01 -7.147425e-01
2.201000e+00 -7.165811e-01 -7.156981e-01
2.202000e+00 -7.404949e-01 -7.166525e-01
2.203000e+00 -6.987794e-01 -7.176058e-01
2.204000e+00 -7.349269e-01 -7.185578e-01
2.205000e+00 -7.177591e-01 -7.195087e-01
2.206000e+00 -7.436873e-01 -7.204583e-01
2.207000e+00 -7.341861e-01 -7.214067e-01
2.208000e+00 -7.222238e-01 -7.223540e-01
2.209000e+00 -7.112799e-01 -7.233000e-01
2.210000e+00 -7.276922e-01 -7.242448e-01
2.211000e+00 -6.910368e-01 -7.251885e-01
2.212000e+00 -7.093635e-01 -7.261309e-01
2.213000e+00 -7.356767e-01 -7.270721e-01
2.214000e+00 -7.017300e-01 -7.280121e-01
2.215000e+00 -7.390592e-01 -7.289508e-01
2.216000e+00 -6.910295e-01 -7.298884e-01
2.217000e+00 -7.482948e-01 -7.308247e-01
2.218000e+00 -7.165520e-01 -7.317599e-01
2.219000e+00 -7.610796e-01 -7.326938e-01
2.220000e+00 -7.403521e-01 -7.336264e-01
2.221000e+00 -7.245370e-01 -7.345579e-01
2.222000e+00 -7.622697e-01 -7.354881e-01
2.223000e+00 -7.443610e-01 -7.364171e-01
2.224000e+00 -7.372705e-01 -7.373449e-01
2.225000e+00 -7.531325e-01 -7.382714e-01
2.226000e+00 -7.368680e-01 -7.391968e-01
2.227000e+00 -7.665486e-01 -7.401208e-01
2.228000e+00 -7.458413e-01 -7.410437e-01
2.229000e+00 -7.673830e-01 -7.419653e-01
2.230000e+00 -7.624977e-01 -7.428857e-01
2.231000e+00 -7.621526e-01 -7.438048e-01
2.232000e+00 -7.534733e-01 -7.447227e-01
2.233000e+00 -7.279480e-01 -7.456394e-01
2.234000e+00 -7.118497e-01 -7.465548e-01
2.235000e+00 -7.573716e-01 -7.474690e-01
2.236000e+00 -7.399151e-01 -7.483819e-01
2.237000e+00 -7.478036e-01 -7.492936e-01
2.238000e+00 -7.921663e-01 -7.502040e-01
2.239000e+00 -7.690816e-01 -7.511132e-01
2.240000e+00 -7.032117e-01 -7.520212e-01
2.241000e+00 -7.696878e-01 -7.529278e-01
2.242000e+00 -7.624897e-01 -7.538333e-01
2.243000e+00 -7.551606e-01 -7.547374e-01
2.244000e+00 -7.320982e-01 -7.556403e-01
2.245000e+00 -7.565674e-01 -7.565420e-01
2.246000e+00 -7.267780e-01 -7.574424e-01
2.247000e+00 -7.756880e-01 -7.583415e-01
2.248000e+00 -7.414843e-01 -7.592394e-01
2.249000e+00 -7.854954e-01 -7.601360e-01
2.250000e+00 -7.406100e-01 -7.610314e-01
2.251000e+00 -8.227478e-01 -7.619255e-01
2.252000e+00 -7.546624e-01 -7.628183e-01
2.253000e+00 -7.910792e-01 -7.637098e-01
2.254000e+00 -7.285956e-01 -7.646001e-01
2.255000e+00 -7.885777e-01 -7.654891e-01
2.256000e+00 -7.708480e-01 -7.663768e-01
2.257000e+00 -7.533406e-01 -7.672633e-01
2.258000e+00 -7.849240e-01 -7.681485e-01
2.259000e+00 -7.703074e-01 -7.690324e-01
2.260000e+00 -7.940309e-01 -7.699150e-01
2.261000e+00 -7.745824e-01 -7.707964e-01
2.262000e+00 -7.502484e-01 -7.716764e-01
2.263000e+00 -7.663254e-01 -7.725552e-01
2.264000e+00 -7.888815e-01 -7.734327e-01
2.265000e+00 -8.023129e-01 -7.743090e-01
2.266000e+00 -7.646752e-01 -7.751839e-01
2.267000e+00 -7.928740e-01 -7.760575e-01
2.268000e+00 -7.746799e-01 -7.769299e-01
2.269000e+00 -7.829463e-01 -7.778010e-01
2.270000e+00 -7.880487e-01 -7.786707e-01
2.271000e+00 -7.682152e-01 -7.795392e-01
2.272000e+00 -7.891698e-01 -7.804064e-01
2.273000e+00 -7.843747e-01 -7.812723e-01
2.274000e+00 -8.148913e-01 -7.821369e-01
2.275000e+00 -7.848573e-01 -7.830002e-01
2.276000e+00 -7.944524e-01 -7.838622e-01
2.277000e+00 -7.799159e-01 -7.847229e-01
2.278000e+00 -7.700086e-01 -7.855824e-01
2.279000e+00 -8.268306e-01 -7.864405e-01
2.280000e+00 -8.080023e-01 -7.872973e-01
2.281000e+00 -7.557411e-01 -7.881528e-01
2.282000e+00 -7.896104e-01 -7.890070e-01
2.283000e+00 -7.965558e-01 -7.898598e-01
2.284000e+00 -7.914037e-01 -7.907114e-01
2.285000e+00 -7.975504e-01 -7.915617e-01
2.286000e+00 -7.811755e-01 -7.924107e-01
2.287000e+00 -8.003914e-01 -7.932583e-01
2.288000e+00 -7.950791e-01 -7.941047e-01
2.289000e+00 -8.068321e-01 -7.949497e-01
2.290000e+00 -7.656172e-01 -7.957934e-01
2.291000e+00 -7.768678e-01 -7.966358e-01
2.292000e+00 -7.891298e-01 -7.974769e-01
2.293000e+00 -7.933727e-01 -7.983166e-01
2.294000e+00 -8.323380e-01 -7.991551e-01
2.295000e+00 -7.905220e-01 -7.999922e-01
2.296000e+00 -7.642079e-01 -8.008280e-01
2.297000e+00 -8.261657e-01 -8.016625e-01
2.298000e+00 -7.670072e-01 -8.024956e-01
2.299000e+00 -7.946754e-01 -8.033274e-01
2.300000e+00 -8.023964e-01 -8.041580e-01
2.301000e+00 -8.310334e-01 -8.049871e-01
2.302000e+00 -8.194909e-01 -8.058150e-01
2.303000e+00 -7.685436e-01 -8.066415e-01
2.304000e+00 -7.876890e-01 -8.074667e-01
2.305000e+00 -7.753157e-01 -8.082906e-01
2.306000e+00 -8.147047e-01 -8.091131e-01
2.307000e+00 -8.475884e-01 -8.099343e-01
2.308000e+00 -8.012185e-01 -8.107541e-01
2.309000e+00 -8.052932e-01 -8.115727e-01
2.310000e+00 -8.040965e-01 -8.123899e-01
2.311000e+00 -8.232898e-01 -8.132057e-01
2.312000e+00 -8.232571e-01 -8.140202e-01
2.313000e+00 -8.201608e-01 -8.148334e-01
2.314000e+00 -8.187748e-01 -8.156452e-01
2.315000e+00 -8.383748e-01 -8.164557e-01
2.316000e+00 -8.111898e-01 -8.172649e-01
2.317000e+00 -8.404242e-01 -8.180727e-01
2.318000e+00 -8.482611e-01 -8.188792e-01
2.319000e+00 -8.164892e-01 -8.196843e-01
2.320000e+00 -8.462436e-01 -8.204881e-01
2.321000e+00 -8.059903e-01 -8.212905e-01
2.322000e+00 -8.408590e-01 -8.220916e-01
2.323000e+00 -8.173456e-01 -8.228913e-01
2.324000e+00 -8.115667e-01 -8.236897e-01
2.325000e+00 -8.341771e-01 -8.244867e-01
2.326000e+00 -7.997763e-01 -8.252824e-01
2.327000e+00 -8.318278e-01 -8.260767e-01
2.328000e+00 -8.074743e-01 -8.268697e-01
2.329000e+00 -8.515903e-01 -8.276613e-01
2.330000e+00 -8.285551e-01 -8.284516e-01
2.331000e+00 -8.063111e-01 -8.292405e-01
2.332000e+00 -8.646710e-01 -8.300280e-01
2.333000e+00 -8.407536e-01 -8.308142e-01
2.334000e+00 -8.294731e-01 -8.315990e-01
2.335000e+00 -8.481258e-01 -8.323825e-01
2.336000e+00 -8.611369e-01 -8.331646e-01
2.337000e+00 -8.374822e-01 -8.339454e-01
2.338000e+00 -8.481584e-01 -8.347248e-01
2.339000e+00 -8.569934e-01 -8.355028e-01
2.340000e+00 -8.280343e-01 -8.362794e-01
2.341000e+00 -8.400437e-01 -8.370547e-01
2.342000e+00 -8.297139e-01 -8.378287e-01
2.343000e+00 -8.331674e-01 -8.386012e-01
2.344000e+00 -8.221822e-01 -8.393724e-01
2.345000e+00 -8.484699e-01 -8.401422e-01
2.346000e+00 -8.487867e-01 -8.409107e-01
2.347000e+00 -8.583443e-01 -8.416778e-01
2.348000e+00 -8.649832e-01 -8.424435e-01
2.349000e+00 -8.268966e-01 -8.432078e-01
2.350000e+00 -8.599311e-01 -8.439708e-01
2.351000e+00 -8.651470e-01 -8.447324e-01
2.352000e+00 -8.363165e-01 -8.454926e-01
2.353000e+00 -8.873361e-01 -8.462515e-01
2.354000e+00 -8.239700e-01 -8.470089e-01
2.355000e+00 -8.191975e-01 -8.477650e-01
2.356000e+00 -8.435666e-01 -8.485198e-01
2.357000e+00 -8.182223e-01 -8.492731e-01
2.358000e+00 -8.268278e-01 -8.500251e-01
2.359000e+00 -8.784232e-01 -8.507756e-01
2.360000e+00 -8.315136e-01 -8.515248e-01
2.361000e+00 -8.633043e-01 -8.522727e-01
2.362000e+00 -8.485863e-01 -8.530191e-01
2.363000e+00 -8.709459e-01 -8.537642e-01
2.364000e+00 -8.632789e-01 -8.545078e-01
2.365000e+00 -8.421614e-01 -8.552501e-01
2.366000e+00 -8.792378e-01 -8.559910e-01
2.367000e+00 -8.855919e-01 -8.567305e-01
2.368000e+00 -8.491626e-01 -8.574687e-01
2.369000e+00 -8.247410e-01 -8.582054e-01
2.370000e+00 -8.349927e-01 -8.589408e-01
2.371000e+00 -8.395336e-01 -8.596748e-01
2.372000e+00 -8.610204e-01 -8.604073e-01
2.373000e+00 -8.422331e-01 -8.611385e-01
2.374000e+00 -8.640259e-01 -8.618683e-01
2.375000e+00 -8.654020e-01 -8.625967e-01
2.376000e+00 -8.569255e-01 -8.633238e-01
2.377000e+00 -8.552820e-01 -8.640494e-01
2.378000e+00 -8.907840e-01 -8.647736e-01
2.379000e+00 -8.778425e-01 -8.654965e-01
2.380000e+00 -8.829227e-01 -8.662179e-01
2.381000e+00 -8.771393e-01 -8.669380e-01
2.382000e+00 -8.747309e-01 -8.676566e-01
2.383000e+00 -8.987007e-01 -8.683739e-01
2.384000e+00 -8.705121e-01 -8.690898e-01
2.385000e+00 -8.701082e-01 -8.698042e-01
2.386000e+00 -9.002573e-01 -8.705173e-01
2.387000e+00 -8.819812e-01 -8.712290e-01
2.388000e+00 -8.755801e-01 -8.719392e-01
2.389000e+00 -8.250052e-01 -8.726481e-01
2.390000e+00 -8.751145e-01 -8.733556e-01
2.391000e+00 -8.813508e-01 -8.740617e-01
2.392000e+00 -8.911690e-01 -8.747664e-01
2.393000e+00 -8.667704e-01 -8.754696e-01
2.394000e+00 -8.790272e-01 -8.761715e-01
2.395000e+00 -8.880581e-01 -8.768720e-01
2.396000e+00 -8.432699e-01 -8.775710e-01
2.397000e+00 -8.380981e-01 -8.782687e-01
2.398000e+00 -8.755926e-01 -8.789649e-01
2.399000e+00 -9.016843e-01 -8.796598e-01
2.400000e+00 -8.797928e-01 -8.803532e-01
2.401000e+00 -8.952178e-01 -8.810453e-01
2.402000e+00 -9.108479e-01 -8.817359e-01
2.403000e+00 -9.102527e-01 -8.824252e-01
2.404000e+00 -8.784560e-01 -8.831130e-01
2.405000e+00 -8.859136e-01 -8.837994e-01
2.406000e+00 -8.753353e-01 -8.844844e-01
2.407000e+00 -8.475483e-01 -8.851680e-01
2.408000e+00 -8.825435e-01 -8.858502e-01
2.409000e+00 -8.975001e-01 -8.865310e-01
2.410000e+00 -8.837902e-01 -8.872103e-01
2.411000e+00 -8.576063e-01 -8.878883e-01
2.412000e+00 -8.867935e-01 -8.885648e-01
2.413000e+00 -8.859709e-01 -8.892400e-01
2.414000e+00 -8.726144e-01 -8.899137e-01
2.415000e+00 -8.907250e-01 -8.905860e-01
2.416000e+00 -8.903004e-01 -8.912569e-01
2.417000e+00 -8.974958e-01 -8.919264e-01
2.418000e+00 -8.978730e-01 -8.925944e-01
2.419000e+00 -8.889656e-01 -8.932611e-01
2.420000e+00 -8.527587e-01 -8.939264e-01
2.421000e+00 -9.002967e-01 -8.945902e-01
2.422000e+00 -8.835513e-01 -8.952526e-01
2.423000e+00 -9.052500e-01 -8.959136e-01
2.424000e+00 -8.927085e-01 -8.965732e-01
2.425000e+00 -9.180090e-01 -8.972313e-01
2.426000e+00 -8.737679e-01 -8.978881e-01
2.427000e+00 -8.975888e-01 -8.985434e-01
2.428000e+00 -9.293854e-01 -8.991973e-01
2.429000e+00 -8.726819e-01 -8.998498e-01
2.430000e+00 -8.981145e-01 -9.005009e-01
2.431000e+00 -9.067729e-01 -9.011506e-01
2.432000e+00 -8.712172e-01 -9.017988e-01
2.433000e+00 -8.987012e-01 -9.024456e-01
2.434000e+00 -9.102150e-01 -9.030911e-01
2.435000e+00 -9.057658e-01 -9.037350e-01
2.436000e+00 -8.948838e-01 -9.043776e-01
2.437000e+00 -9.246248e-01 -9.050188e-01
2.438000e+00 -9.237430e-01 -9.056585e-01
2.439000e+00 -9.194036e-01 -9.062968e-01
2.440000e+00 -9.123704e-01 -9.069337e-01
2.441000e+00 -9.248934e-01 -9.075691e-01
2.442000e+00 -9.081300e-01 -9.082032e-01
2.443000e+00 -9.178765e-01 -9.088358e-01
2.444000e+00 -9.089543e-01 -9.094670e-01
2.445000e+00 -9.173042e-01 -9.100968e-01
2.446000e+00 -9.153075e-01 -9.107251e-01
2.447000e+00 -8.613337e-01 -9.113520e-01
2.448000e+00 -8.956949e-01 -9.119775e-01
2.449000e+00 -8.946477e-01 -9.126016e-01
2.450000e+00 -9.247425e-01 -9.132243e-01
2.451000e+00 -9.336373e-01 -9.138455e-01
2.452000e+00 -9.311900e-01 -9.144653e-01
2.453000e+00 -9.138901e-01 -9.150837e-01
2.454000e+00 -8.985785e-01 -9.157007e-01
2.455000e+00 -9.405431e-01 -9.163162e-01
2.456000e+00 -9.111289e-01 -9.169303e-01
2.457000e+00 -9.363643e-01 -9.175430e-01
2.458000e+00 -9.196241e-01 -9.181543e-01
2.459000e+00 -9.222084e-01 -9.187641e-01
2.460000e+00 -9.396422e-01 -9.193725e-01
2.461000e+00 -9.449980e-01 -9.199795e-01
2.462000e+00 -9.568455e-01 -9.205851e-01
2.463000e+00 -9.231945e-01 -9.211892e-01
2.464000e+00 -8.939658e-01 -9.217919e-01
2.465000e+00 -9.014981e-01 -9.223932e-01
2.466000e+00 -9.053140e-01 -9.229931e-01
2.467000e+00 -8.853511e-01 -9.235915e-01
2.468000e+00 -9.243976e-01 -9.241885e-01
2.469000e+00 -9.487911e-01 -9.247841e-01
2.470000e+00 -9.388469e-01 -9.253782e-01
2.471000e+00 -9.137576e-01 -9.259710e-01
2.472000e+00 -9.510176e-01 -9.265623e-01
2.473000e+00 -9.124632e-01 -9.271521e-01
2.474000e+00 -9.201908e-01 -9.277406e-01
2.475000e+00 -9.002953e-01 -9.283276e-01
2.476000e+00 -9.512619e-01 -9.289132e-01
2.477000e+00 -9.439546e-01 -9.294974e-01
2.478000e+00 -9.211817e-01 -9.300801e-01
2.479000e+00 -9.275025e-01 -9.306614e-01
2.480000e+00 -9.193695e-01 -9.312413e-01
2.481000e+00 -9.220841e-01 -9.318197e-01
2.482000e+00 -9.311900e-01 -9.323968e-01
2.483000e+00 -8.997579e-01 -9.329724e-01
2.484000e+00 -9.008692e-01 -9.335465e-01
2.485000e+00 -9.427882e-01 -9.341193e-01
2.486000e+00 -9.231436e-01 -9.346906e-01
2.487000e+00 -9.289953e-01 -9.352605e-01
2.488000e+00 -9.666647e-01 -9.358289e-01
2.489000e+00 -9.230646e-01 -9.363960e-01
2.490000e+00 -9.301216e-01 -9.369616e-01
2.491000e+00 -9.249549e-01 -9.375258e-01
2.492000e+00 -9.450164e-01 -9.380885e-01
2.493000e+00 -9.532425e-01 -9.386498e-01
2.494000e+00 -9.542569e-01 -9.392097e-01
2.495000e+00 -9.374271e-01 -9.397682e-01
2.496000e+00 -9.456153e-01 -9.403252e-01
2.497000e+00 -9.610412e-01 -9.408808e-01
2.498000e+00 -9.355438e-01 -9.414350e-01
2.499000e+00 -9.195008e-01 -9.419878e-01
2.500000e+00 -9.385287e-01 -9.425391e-01
2.501000e+00 -9.542346e-01 -9.430890e-01
2.502000e+00 -9.594765e-01 -9.436375e-01
2.503000e+00 -9.483448e-01 -9.441846e-01
2.504000e+00 -9.464094e-01 -9.447302e-01
2.505000e+00 -9.214012e-01 -9.452744e-01
2.506000e+00 -9.393275e-01 -9.458171e-01
2.507000e+00 -9.662740e-01 -9.463585e-01
2.508000e+00 -9.680267e-01 -9.468984e-01
2.509000e+00 -9.393525e-01 -9.474369e-01
2.510000e+00 -9.317504e-01 -9.479740e-01
2.511000e+00 -9.707578e-01 -9.485096e-01
2.512000e+00 -9.423763e-01 -9.490438e-01
2.513000e+00 -9.580052e-01 -9.495766e-01
2.514000e+00 -9.449894e-01 -9.501080e-01
2.515000e+00 -9.526820e-01 -9.506379e-01
2.516000e+00 -9.173644e-01 -9.511664e-01
2.517000e+00 -9.500975e-01 -9.516935e-01
2.518000e+00 -9.522803e-01 -9.522192e-01
2.519000e+00 -9.397304e-01 -9.527434e-01
2.520000e+00 -9.555201e-01 -9.532662e-01
2.521000e+00 -9.372575e-01 -9.537876e-01
2.522000e+00 -9.786273e-01 -9.543076e-01
2.523000e+00 -9.592675e-01 -9.548261e-01
2.524000e+00 -9.338371e-01 -9.553432e-01
2.525000e+00 -9.681713e-01 -9.558589e-01
2.526000e+00 -9.727493e-01 -9.563732e-01
2.527000e+00 -9.453239e-01 -9.568860e-01
2.528000e+00 -9.611688e-01 -9.573974e-01
2.529000e+00 -9.557895e-01 -9.579074e-01
2.530000e+00 -9.395755e-01 -9.584160e-01
2.531000e+00 -9.647534e-01 -9.589232e-01
2.532000e+00 -9.817208e-01 -9.594289e-01
2.533000e+00 -9.761907e-01 -9.599332e-01
2.534000e+00 -9.903125e-01 -9.604361e-01
2.535000e+00 -9.966284e-01 -9.609376e-01
2.536000e+00 -9.702446e-01 -9.614376e-01
2.537000e+00 -9.516029e-01 -9.619362e-01
2.538000e+00 -9.453756e-01 -9.624335e-01
2.539000e+00 -9.483562e-01 -9.629292e-01
2.540000e+00 -9.361258e-01 -9.634236e-01
2.541000e+00 -9.607529e-01 -9.639166e-01
2.542000e+00 -9.749484e-01 -9.644081e-01
2.543000e+00 -9.654121e-01 -9.648982e-01
2.544000e+00 -9.806996e-01 -9.653869e-01
2.545000e+00 -9.753365e-01 -9.658741e-01
2.546000e+00 -9.657067e-01 -9.663600e-01
2.547000e+00 -9.639099e-01 -9.668444e-01
2.548000e+00 -9.479716e-01 -9.673275e-01
2.549000e+00 -9.724667e-01 -9.678091e-01
2.550000e+00 -9.653221e-01 -9.682892e-01
2.551000e+00 -9.795878e-01 -9.687680e-01
2.552000e+00 -9.354713e-01 -9.692454e-01
2.553000e+00 -1.010906e+00 -9.697213e-01
2.554000e+00 -9.759144e-01 -9.701958e-01
2.555000e+00 -9.557962e-01 -9.706689e-01
2.556000e+00 -9.944165e-01 -9.711406e-01
2.557000e+00 -9.722300e-01 -9.716109e-01
2.558000e+00 -9.968036e-01 -9.720798e-01
2.559000e+00 -9.602188e-01 -9.725472e-01
2.560000e+00 -9.869064e-01 -9.730133e-01
2.561000e+00 -9.720031e-01 -9.734779e-01
2.562000e+00 -9.574749e-01 -9.739411e-01
2.563000e+00 -9.470156e-01 -9.744029e-01
2.564000e+00 -9.628536e-01 -9.748633e-01
2.565000e+00 -9.384359e-01 -9.753223e-01
2.566000e+00 -9.705296e-01 -9.757799e-01
2.567000e+00 -9.916343e-01 -9.762360e-01
2.568000e+00 -9.913262e-01 -9.766908e-01
2.569000e+00 -9.490643e-01 -9.771441e-01
2.570000e+00 -9.660368e-01 -9.775961e-01
2.571000e+00 -9.597162e-01 -9.780466e-01
2.572000e+00 -9.601333e-01 -9.784957e-01
2.573000e+00 -9.685182e-01 -9.789434e-01
2.574000e+00 -1.028137e+00 -9.793897e-01
2.575000e+00 -9.559284e-01 -9.798346e-01
2.576000e+00 -9.857585e-01 -9.802781e-01
2.577000e+00 -9.547600e-01 -9.807202e-01
2.578000e+00 -9.447382e-01 -9.811609e-01
2.579000e+00 -9.831667e-01 -9.816002e-01
2.580000e+00 -9.782774e-01 -9.820381e-01
2.581000e+00 -9.831827e-01 -9.824745e-01
2.582000e+00 -9.756540e-01 -9.829096e-01
2.583000e+00 -9.452864e-01 -9.833433e-01
2.584000e+00 -9.854453e-01 -9.837756e-01
2.585000e+00 -9.858127e-01 -9.842064e-01
2.586000e+00 -9.662843e-01 -9.846359e-01
2.587000e+00 -9.982139e-01 -9.850640e-01
2.588000e+00 -9.742692e-01 -9.854906e-01
2.589000e+00 -9.664569e-01 -9.859159e-01
2.590000e+00 -9.757813e-01 -9.863398e-01
2.591000e+00 -9.851026e-01 -9.867622e-01
2.592000e+00 -1.003285e+00 -9.871833e-01
2.593000e+00 -1.007500e+00 -9.876030e-01
2.594000e+00 -9.979087e-01 -9.880213e-01
2.595000e+00 -9.801846e-01 -9.884382e-01
2.596000e+00 -9.907557e-01 -9.888537e-01
2.597000e+00 -9.888145e-01 -9.892678e-01
2.598000e+00 -9.883548e-01 -9.896805e-01
2.599000e+00 -1.010777e+00 -9.900918e-01
2.600000e+00 -9.858793e-01 -9.905017e-01
2.601000e+00 -9.731882e-01 -9.909103e-01
2.602000e+00 -9.737048e-01 -9.913174e-01
2.603000e+00 -1.004685e+00 -9.917232e-01
2.604000e+00 -9.856497e-01 -9.921275e-01
2.605000e+00 -9.696448e-01 -9.925305e-01
2.606000e+00 -1.007836e+00 -9.929321e-01
2.607000e+00 -9.941982e-01 -9.933323e-01
2.608000e+00 -1.046586e+00 -9.937311e-01
2.609000e+00 -9.799108e-01 -9.941285e-01
2.610000e+00 -9.919588e-01 -9.945245e-01
2.611000e+00 -1.000586e+00 -9.949192e-01
2.612000e+00 -1.032412e+00 -9.953125e-01
2.613000e+00 -9.924359e-01 -9.957044e-01
2.614000e+00 -9.694306e-01 -9.960949e-01
2.615000e+00 -1.002892e+00 -9.964840e-01
2.616000e+00 -9.775568e-01 -9.968717e-01
2.617000e+00 -9.987880e-01 -9.972581e-01
2.618000e+00 -1.011054e+00 -9.976430e-01
2.619000e+00 -9.580668e-01 -9.980266e-01
2.620000e+00 -1.002319e+00 -9.984089e-01
2.621000e+00 -9.953765e-01 -9.987897e-01
2.622000e+00 -9.628500e-01 -9.991692e-01
2.623000e+00 -9.796807e-01 -9.995473e-01
2.624000e+00 -1.008556e+00 -9.999240e-01
2.625000e+00 -9.999425e-01 -1.000299e+00
2.626000e+00 -9.995549e-01 -1.000673e+00
2.627000e+00 -1.000275e+00 -1.001046e+00
2.628000e+00 -1.021989e+00 -1.001417e+00
2.629000e+00 -1.006177e+00 -1.001787e+00
2.630000e+00 -1.000306e+00 -1.002155e+00
2.631000e+00 -9.870932e-01 -1.002522e+00
2.632000e+00 -9.983661e-01 -1.002888e+00
2.633000e+00 -1.010008e+00 -1.003253e+00
2.634000e+00 -1.000144e+00 -1.003616e+00
2.635000e+00 -1.003792e+00 -1.003977e+00
2.636000e+00 -9.675030e-01 -1.004337e+00
2.637000e+00 -1.034777e+00 -1.004696e+00
2.638000e+00 -1.010099e+00 -1.005054e+00
2.639000e+00 -9.833493e-01 -1.005410e+00
2.640000e+00 -1.001879e+00 -1.005765e+00
2.641000e+00 -1.016481e+00 -1.006118e+00
2.642000e+00 -1.006658e+00 -1.006470e+00
2.643000e+00 -9.810370e-01 -1.006821e+00
2.644000e+00 -9.922246e-01 -1.007170e+00
2.645000e+00 -1.010268e+00 -1.007519e+00
2.646000e+00 -9.482594e-01 -1.007865e+00
2.647000e+00 -1.027996e+00 -1.008210e+00
2.648000e+00 -1.012269e+00 -1.008554e+00
2.649000e+00 -1.017643e+00 -1.008897e+00
2.650000e+00 -1.001325e+00 -1.009238e+00
2.651000e+00 -1.006621e+00 -1.009578e+00
2.652000e+00 -9.963484e-01 -1.009917e+00
2.653000e+00 -9.942337e-01 -1.010254e+00
2.654000e+00 -1.023326e+00 -1.010590e+00
2.655000e+00 -1.032008e+00 -1.010924e+00
2.656000e+00 -1.029921e+00 -1.011257e+00
2.657000e+00 -9.954117e-01 -1.011589e+00
2.658000e+00 -9.648474e-01 -1.011919e+00
2.659000e+00 -1.012470e+00 -1.012248e+00
2.660000e+00 -1.016626e+00 -1.012576e+00
2.661000e+00 -1.048616e+00 -1.012902e+00
2.662000e+00 -1.035637e+00 -1.013227e+00
2.663000e+00 -1.020642e+00 -1.013551e+00
2.664000e+00 -1.023297e+00 -1.013874e+00
2.665000e+00 -1.004708e+00 -1.014195e+00
2.666000e+00 -1.021629e+00 -1.014514e+00
2.667000e+00 -1.026313e+00 -1.014833e+00
2.668000e+00 -1.068515e+00 -1.015150e+00
2.669000e+00 -1.049833e+00 -1.015465e+00
2.670000e+00 -1.017468e+00 -1.015780e+00
2.671000e+00 -1.026645e+00 -1.016093e+00
2.672000e+00 -1.003957e+00 -1.016404e+00
2.673000e+00 -9.739375e-01 -1.016714e+00
2.674000e+00 -1.070882e+00 -1.017023e+00
2.675000e+00 -1.054701e+00 -1.017331e+00
2.676000e+00 -1.036454e+00 -1.017637e+00
2.677000e+00 -9.947294e-01 -1.017942e+00
2.678000e+00 -9.933888e-01 -1.018246e+00
2.679000e+00 -1.041905e+00 -1.018548e+00
2.680000e+00 -1.032222e+00 -1.018849e+00
2.681000e+00 -9.949468e-01 -1.019149e+00
2.682000e+00 -1.035976e+00 -1.019448e+00
2.683000e+00 -1.011620e+00 -1.019745e+00
2.684000e+00 -1.044658e+00 -1.020040e+00
2.685000e+00 -1.043490e+00 -1.020335e+00
2.686000e+00 -1.023482e+00 -1.020628e+00
2.687000e+00 -1.027107e+00 -1.020920e+00
2.688000e+00 -1.019665e+00 -1.021210e+00
2.689000e+00 -1.003822e+00 -1.021499e+00
2.690000e+00 -1.021255e+00 -1.021787e+00
2.691000e+00 -1.039622e+00 -1.022073e+00
2.692000e+00 -1.013129e+00 -1.022359e+00
2.693000e+00 -1.036860e+00 -1.022642e+00
2.694000e+00 -1.032012e+00 -1.022925e+00
2.695000e+00 -1.025988e+00 -1.023206e+00
2.696000e+00 -1.011075e+00 -1.023486e+00
2.697000e+00 -1.025614e+00 -1.023765e+00
2.698000e+00 -1.017431e+00 -1.024042e+00
2.699000e+00 -1.021716e+00 -1.024318e+00
2.700000e+00 -1.008799e+00 -1.024593e+00
2.701000e+00 -1.031504e+00 -1.024866e+00
2.702000e+00 -1.003947e+00 -1.025138e+00
2.703000e+00 -1.016236e+00 -1.025409e+00
2.704000e+00 -1.031004e+00 -1.025679e+00
2.705000e+00 -1.049787e+00 -1.025947e+00
2.706000e+00 -1.044841e+00 -1.026214e+00
2.707000e+00 -1.016251e+00 -1.026479e+00
2.708000e+00 -9.975807e-01 -1.026744e+00
2.709000e+00 -1.051183e+00 -1.027007e+00
2.710000e+00 -1.021446e+00 -1.027269e+00
2.711000e+00 -1.019309e+00 -1.027529e+00
2.712000e+00 -1.065179e+00 -1.027788e+00
2.713000e+00 -1.033436e+00 -1.028046e+00
2.714000e+00 -9.776028e-01 -1.028303e+00
2.715000e+00 -1.008517e+00 -1.028558e+00
2.716000e+00 -1.004020e+00 -1.028812e+00
2.717000e+00 -1.009708e+00 -1.029065e+00
2.718000e+00 -1.046286e+00 -1.029316e+00
2.719000e+00 -1.047675e+00 -1.029566e+00
2.720000e+00 -1.030121e+00 -1.029815e+00
2.721000e+00 -1.051614e+00 -1.030063e+00
2.722000e+00 -1.028569e+00 -1.030309e+00
2.723000e+00 -1.051178e+00 -1.030554e+00
2.724000e+00 -1.026838e+00 -1.030798e+00
2.725000e+00 -1.009567e+00 -1.031040e+00
2.726000e+00 -1.018920e+00 -1.031281e+00
2.727000e+00 -1.074096e+00 -1.031521e+00
2.728000e+00 -1.015866e+00 -1.031760e+00
2.729000e+00 -1.040444e+00 -1.031997e+00
2.730000e+00 -1.052468e+00 -1.032233e+00
2.731000e+00 -1.018041e+00 -1.032468e+00
2.732000e+00 -1.024933e+00 -1.032702e+00
2.733000e+00 -1.048436e+00 -1.032934e+00
2.734000e+00 -1.035042e+00 -1.033165e+00
2.735000e+00 -1.032538e+00 -1.033395e+00
2.736000e+00 -1.027507e+00 -1.033623e+00
2.737000e+00 -1.032664e+00 -1.033851e+00
2.738000e+00 -1.049906e+00 -1.034077e+00
2.739000e+00 -1.064116e+00 -1.034301e+00
2.740000e+00 -1.037013e+00 -1.034525e+00
2.741000e+00 -1.038629e+00 -1.034747e+00
2.742000e+00 -1.046176e+00 -1.034968e+00
2.743000e+00 -1.058619e+00 -1.035188e+00
2.744000e+00 -1.022335e+00 -1.035406e+00
2.745000e+00 -1.029241e+00 -1.035623e+00
2.746000e+00 -1.034168e+00 -1.035839e+00
2.747000e+00 -1.027794e+00 -1.036054e+00
2.748000e+00 -1.041674e+00 -1.036268e+00
2.749000e+00 -1.031541e+00 -1.036480e+00
2.750000e+00 -1.000441e+00 -1.036691e+00
2.751000e+00 -1.046135e+00 -1.036901e+00
2.752000e+00 -1.062320e+00 -1.037109e+00
2.753000e+00 -1.053250e+00 -1.037316e+00
2.754000e+00 -1.020554e+00 -1.037522e+00
2.755000e+00 -1.047709e+00 -1.037727e+00
2.756000e+00 -1.033374e+00 -1.037931e+00
2.757000e+00 -1.016127e+00 -1.038133e+00
2.758000e+00 -1.082316e+00 -1.038334e+00
2.759000e+00 -1.066034e+00 -1.038534e+00
2.760000e+00 -1.037884e+00 -1.038733e+00
2.761000e+00 -1.018890e+00 -1.038930e+00
2.762000e+00 -1.063331e+00 -1.039126e+00
2.763000e+00 -1.033142e+00 -1.039321e+00
2.764000e+00 -1.015883e+00 -1.039515e+00
2.765000e+00 -1.064275e+00 -1.039707e+00
2.766000e+00 -1.043121e+00 -1.039899e+00
2.767000e+00 -1.047404e+00 -1.040089e+00
2.768000e+00 -1.046349e+00 -1.040277e+00
2.769000e+00 -1.033578e+00 -1.040465e+00
2.770000e+00 -1.024498e+00 -1.040651e+00
2.771000e+00 -1.038415e+00 -1.040837e+00
2.772000e+00 -1.037647e+00 -1.041021e+00
2.773000e+00 -1.034375e+00 -1.041203e+00
2.774000e+00 -1.061507e+00 -1.041385e+00
2.775000e+00 -1.009070e+00 -1.041565e+00
2.776000e+00 -1.024929e+00 -1.041744e+00
2.777000e+00 -1.041125e+00 -1.041922e+00
2.778000e+00 -1.015906e+00 -1.042099e+00
2.779000e+00 -1.015925e+00 -1.042274e+00
2.780000e+00 -1.057405e+00 -1.042449e+00
2.781000e+00 -1.117457e+00 -1.042622e+00
2.782000e+00 -1.052761e+00 -1.042794e+00
2.783000e+00 -1.037186e+00 -1.042965e+00
2.784000e+00 -1.089747e+00 -1.043134e+00
2.785000e+00 -1.035770e+00 -1.043302e+00
2.786000e+00 -1.006970e+00 -1.043469e+00
2.787000e+00 -1.030086e+00 -1.043635e+00
2.788000e+00 -1.054380e+00 -1.043800e+00
2.789000e+00 -1.033513e+00 -1.043964e+00
2.790000e+00 -1.040921e+00 -1.044126e+00
2.791000e+00 -1.019304e+00 -1.044287e+00
2.792000e+00 -1.054577e+00 -1.044447e+00
2.793000e+00 -1.070630e+00 -1.044606e+00
2.794000e+00 -1.064562e+00 -1.044764e+00
2.795000e+00 -1.035375e+00 -1.044920e+00
2.796000e+00 -1.066890e+00 -1.045075e+00
2.797000e+00 -1.027062e+00 -1.045229e+00
2.798000e+00 -1.048349e+00 -1.045382e+00
2.799000e+00 -1.062311e+00 -1.045534e+00
2.800000e+00 -1.058093e+00 -1.045685e+00
2.801000e+00 -1.067423e+00 -1.045834e+00
2.802000e+00 -1.045819e+00 -1.045982e+00
2.803000e+00 -1.041886e+00 -1.046129e+00
2.804000e+00 -1.092285e+00 -1.046275e+00
2.805000e+00 -1.048791e+00 -1.046420e+00
2.806000e+00 -1.032204e+00 -1.046563e+00
2.807000e+00 -1.066220e+00 -1.046706e+00
2.808000e+00 -1.024001e+00 -1.046847e+00
2.809000e+00 -1.015076e+00 -1.046987e+00
2.810000e+00 -1.037877e+00 -1.047126e+00
2.811000e+00 -1.068741e+00 -1.047264e+00
2.812000e+00 -1.043711e+00 -1.047400e+00
2.813000e+00 -1.042816e+00 -1.047536e+00
2.814000e+00 -1.062779e+00 -1.047670e+00
2.815000e+00 -1.033804e+00 -1.047803e+00
2.816000e+00 -1.067361e+00 -1.047935e+00
2.817000e+00 -1.025995e+00 -1.048066e+00
2.818000e+00 -9.998893e-01 -1.048196e+00
2.819000e+00 -1.068464e+00 -1.048325e+00
2.820000e+00 -1.065368e+00 -1.048452e+00
2.821000e+00 -9.949907e-01 -1.048578e+00
2.822000e+00 -1.049191e+00 -1.048703e+00
2.823000e+00 -1.035389e+00 -1.048827e+00
2.824000e+00 -1.068836e+00 -1.048950e+00
2.825000e+00 -1.046910e+00 -1.049072e+00
2.826000e+00 -1.086929e+00 -1.049193e+00
2.827000e+00 -1.072553e+00 -1.049312e+00
2.828000e+00 -1.051201e+00 -1.049430e+00
2.829000e+00 -9.969187e-01 -1.049548e+00
2.830000e+00 -1.005455e+00 -1.049664e+00
2.831000e+00 -1.093226e+00 -1.049779e+00
2.832000e+00 -1.072949e+00 -1.049893e+00
2.833000e+00 -1.049399e+00 -1.050005e+00
2.834000e+00 -1.049785e+00 -1.050117e+00
2.835000e+00 -1.054958e+00 -1.050227e+00
2.836000e+00 -1.080882e+00 -1.050337e+00
2.837000e+00 -1.041164e+00 -1.050445e+00
2.838000e+00 -1.058542e+00 -1.050552e+00
2.839000e+00 -1.066059e+00 -1.050658e+00
2.840000e+00 -1.045613e+00 -1.050763e+00
2.841000e+00 -1.062211e+00 -1.050867e+00
2.842000e+00 -1.022537e+00 -1.050970e+00
2.843000e+00 -1.044191e+00 -1.051071e+00
2.844000e+00 -1.065489e+00 -1.051172e+00
2.845000e+00 -1.055248e+00 -1.051271e+00
2.846000e+00 -1.064036e+00 -1.051369e+00
2.847000e+00 -1.050332e+00 -1.051466e+00
2.848000e+00 -1.077119e+00 -1.051563e+00
2.849000e+00 -1.067436e+00 -1.051658e+00
2.850000e+00 -1.073921e+00 -1.051751e+00
2.851000e+00 -1.039950e+00 -1.051844e+00
2.852000e+00 -1.071884e+00 -1.051936e+00
2.853000e+00 -1.050917e+00 -1.052027e+00
2.854000e+00 -1.038718e+00 -1.052116e+00
2.855000e+00 -1.074363e+00 -1.052205e+00
2.856000e+00 -1.030672e+00 -1.052292e+00
2.857000e+00 -1.089293e+00 -1.052378e+00
2.858000e+00 -1.046371e+00 -1.052464e+00
2.859000e+00 -1.050069e+00 -1.052548e+00
2.860000e+00 -1.066075e+00 -1.052631e+00
2.861000e+00 -1.065868e+00 -1.052713e+00
2.862000e+00 -1.021504e+00 -1.052794e+00
2.863000e+00 -1.051586e+00 -1.052873e+00
2.864000e+00 -1.068957e+00 -1.052952e+00
2.865000e+00 -1.043714e+00 -1.053030e+00
2.866000e+00 -1.030951e+00 -1.053107e+00
2.867000e+00 -1.057390e+00 -1.053182e+00
2.868000e+00 -1.077139e+00 -1.053257e+00
2.869000e+00 -1.047734e+00 -1.053330e+00
2.870000e+00 -1.069022e+00 -1.053402e+00
2.871000e+00 -1.059219e+00 -1.053474e+00
2.872000e+00 -1.026759e+00 -1.053544e+00
2.873000e+00 -1.059892e+00 -1.053613e+00
2.874000e+00 -1.031787e+00 -1.053681e+00
2.875000e+00 -1.035193e+00 -1.053748e+00
2.876000e+00 -1.036772e+00 -1.053815e+00
2.877000e+00 -1.039828e+00 -1.053880e+00
2.878000e+00 -1.050445e+00 -1.053943e+00
2.879000e+00 -1.028036e+00 -1.054006e+00
2.880000e+00 -1.016933e+00 -1.054068e+00
2.881000e+00 -1.000782e+00 -1.054129e+00
2.882000e+00 -1.043573e+00 -1.054189e+00
2.883000e+00 -1.046971e+00 -1.054248e+00
2.884000e+00 -1.047415e+00 -1.054305e+00
2.885000e+00 -1.055854e+00 -1.054362e+00
2.886000e+00 -1.028936e+00 -1.054418e+00
2.887000e+00 -1.038391e+00 -1.054472e+00
2.888000e+00 -1.069428e+00 -1.054526e+00
2.889000e+00 -1.060070e+00 -1.054578e+00
2.890000e+00 -1.035003e+00 -1.054630e+00
2.891000e+00 -1.073611e+00 -1.054681e+00
2.892000e+00 -1.041883e+00 -1.054730e+00
2.893000e+00 -1.054315e+00 -1.054779e+00
2.894000e+00 -1.050823e+00 -1.054826e+00
2.895000e+00 -1.039919e+00 -1.054872e+00
2.896000e+00 -1.081387e+00 -1.054918e+00
2.897000e+00 -1.072408e+00 -1.054962e+00
2.898000e+00 -1.070375e+00 -1.055006e+00
2.899000e+00 -1.056573e+00 -1.055048e+00
2.900000e+00 -1.058169e+00 -1.055089e+00
2.901000e+00 -1.052062e+00 -1.055130e+00
2.902000e+00 -1.041385e+00 -1.055169e+00
2.903000e+00 -1.057990e+00 -1.055208e+00
2.904000e+00 -1.043096e+00 -1.055245e+00
2.905000e+00 -1.041830e+00 -1.055281e+00
2.906000e+00 -1.043282e+00 -1.055317e+00
2.907000e+00 -1.040912e+00 -1.055351e+00
2.908000e+00 -1.043396e+00 -1.055384e+00
2.909000e+00 -1.066023e+00 -1.055417e+00
2.910000e+00 -1.037157e+00 -1.055448e+00
2.911000e+00 -1.039936e+00 -1.055479e+00
2.912000e+00 -1.095162e+00 -1.055508e+00
2.913000e+00 -1.064094e+00 -1.055536e+00
2.914000e+00 -1.067163e+00 -1.055564e+00
2.915000e+00 -1.019867e+00 -1.055590e+00
2.916000e+00 -1.054005e+00 -1.055616e+00
2.917000e+00 -1.052299e+00 -1.055640e+00
2.918000e+00 -1.067938e+00 -1.055664e+00
2.919000e+00 -1.052393e+00 -1.055687e+00
2.920000e+00 -1.067526e+00 -1.055708e+00
2.921000e+00 -1.045502e+00 -1.055729e+00
2.922000e+00 -1.049661e+00 -1.055748e+00
2.923000e+00 -1.047399e+00 -1.055767e+00
2.924000e+00 -1.077507e+00 -1.055785e+00
2.925000e+00 -1.068713e+00 -1.055802e+00
2.926000e+00 -1.062354e+00 -1.055817e+00
2.927000e+00 -1.056376e+00 -1.055832e+00
2.928000e+00 -1.033413e+00 -1.055846e+00
2.929000e+00 -1.080328e+00 -1.055859e+00
2.930000e+00 -1.055338e+00 -1.055871e+00
2.931000e+00 -1.023178e+00 -1.055882e+00
2.932000e+00 -1.069085e+00 -1.055892e+00
2.933000e+00 -1.047905e+00 -1.055901e+00
2.934000e+00 -1.052314e+00 -1.055909e+00
2.935000e+00 -1.046516e+00 -1.055917e+00
2.936000e+00 -1.085201e+00 -1.055923e+00
2.937000e+00 -1.039221e+00 -1.055928e+00
2.938000e+00 -1.018866e+00 -1.055933e+00
2.939000e+00 -1.088993e+00 -1.055936e+00
2.940000e+00 -1.058986e+00 -1.055939e+00
2.941000e+00 -1.041934e+00 -1.055940e+00
2.942000e+00 -1.058249e+00 -1.055941e+00
2.943000e+00 -1.048542e+00 -1.055941e+00
2.944000e+00 -1.011379e+00 -1.055940e+00
2.945000e+00 -1.066278e+00 -1.055937e+00
2.946000e+00 -1.026544e+00 -1.055934e+00
2.947000e+00 -1.039793e+00 -1.055931e+00
2.948000e+00 -1.028323e+00 -1.055926e+00
2.949000e+00 -1.027845e+00 -1.055920e+00
2.950000e+00 -1.028457e+00 -1.055913e+00
2.951000e+00 -1.040451e+00 -1.055906e+00
2.952000e+00 -1.078813e+00 -1.055897e+00
2.953000e+00 -1.060746e+00 -1.055888e+00
2.954000e+00 -1.011909e+00 -1.055877e+00
2.955000e+00 -1.063633e+00 -1.055866e+00
2.956000e+00 -1.070499e+00 -1.055854e+00
2.957000e+00 -1.072734e+00 -1.055841e+00
2.958000e+00 -1.046437e+00 -1.055827e+00
2.959000e+00 -1.082489e+00 -1.055812e+00
2.960000e+00 -1.078136e+00 -1.055796e+00
2.961000e+00 -1.049526e+00 -1.055779e+00
2.962000e+00 -1.077785e+00 -1.055762e+00
2.963000e+00 -1.079254e+00 -1.055743e+00
2.964000e+00 -1.054970e+00 -1.055724e+00
2.965000e+00 -1.070663e+00 -1.055704e+00
2.966000e+00 -1.082711e+00 -1.055683e+00
2.967000e+00 -1.014797e+00 -1.055661e+00
2.968000e+00 -1.041671e+00 -1.055638e+00
2.969000e+00 -1.052672e+00 -1.055614e+00
2.970000e+00 -1.077225e+00 -1.055589e+00
2.971000e+00 -1.092850e+00 -1.055564e+00
2.972000e+00 -1.059800e+00 -1.055537e+00
2.973000e+00 -1.032354e+00 -1.055510e+00
2.974000e+00 -1.034786e+00 -1.055482e+00
2.975000e+00 -1.082354e+00 -1.055453e+00
2.976000e+00 -1.049036e+00 -1.055423e+00
2.977000e+00 -1.061816e+00 -1.055392e+00
2.978000e+00 -1.048314e+00 -1.055361e+00
2.979000e+00 -1.066002e+00 -1.055328e+00
2.980000e+00 -1.033306e+00 -1.055295e+00
2.981000e+00 -1.062305e+00 -1.055260e+00
2.982000e+00 -1.038435e+00 -1.055225e+00
2.983000e+00 -1.026216e+00 -1.055190e+00
2.984000e+00 -1.007047e+00 -1.055153e+00
2.985000e+00 -1.071398e+00 -1.055115e+00
2.986000e+00 -1.046471e+00 -1.055077e+00
2.987000e+00 -1.006282e+00 -1.055037e+00
2.988000e+00 -1.040167e+00 -1.054997e+00
2.989000e+00 -1.081516e+00 -1.054956e+00
2.990000e+00 -1.003768e+00 -1.054914e+00
2.991000e+00 -1.028088e+00 -1.054872e+00
2.992000e+00 -1.099788e+00 -1.054828e+00
2.993000e+00 -1.043421e+00 -1.054784e+00
2.994000e+00 -1.074756e+00 -1.054738e+00
2.995000e+00 -1.071502e+00 -1.054692e+00
2.996000e+00 -1.045601e+00 -1.054646e+00
2.997000e+00 -1.077342e+00 -1.054598e+00
2.998000e+00 -1.065269e+00 -1.054549e+00
2.999000e+00 -1.049509e+00 -1.054500e+00
3.000000e+00 -1.040516e+00 -1.054450e+00
3.001000e+00 -1.035171e+00 -1.054399e+00
3.002000e+00 -1.054908e+00 -1.054347e+00
3.003000e+00 -1.023443e+00 -1.054294e+00
3.004000e+00 -1.069134e+00 -1.054241e+00
3.005000e+00 -1.084028e+00 -1.054187e+00
3.006000e+00 -1.025247e+00 -1.054132e+00
3.007000e+00 -1.039885e+00 -1.054076e+00
3.008000e+00 -1.080434e+00 -1.054019e+00
3.009000e+00 -1.036832e+00 -1.053962e+00
3.010000e+00 -1.039733e+00 -1.053903e+00
3.011000e+00 -1.065463e+00 -1.053844e+00
3.012000e+00 -1.044688e+00 -1.053784e+00
3.013000e+00 -1.066861e+00 -1.053724e+00
3.014000e+00 -1.050656e+00 -1.053662e+00
3.015000e+00 -1.045250e+00 -1.053600e+00
3.016000e+00 -1.099441e+00 -1.053537e+00
3.017000e+00 -1.047631e+00 -1.053473e+00
3.018000e+00 -1.073857e+00 -1.053408e+00
3.019000e+00 -1.046059e+00 -1.053343e+00
3.020000e+00 -1.051694e+00 -1.053277e+00
3.021000e+00 -1.048003e+00 -1.053210e+00
3.022000e+00 -1.074343e+00 -1.053142e+00
3.023000e+00 -1.059884e+00 -1.053073e+00
3.024000e+00 -1.024089e+00 -1.053004e+00
3.025000e+00 -1.054960e+00 -1.052934e+00
3.026000e+00 -1.051310e+00 -1.052863e+00
3.027000e+00 -1.024839e+00 -1.052791e+00
3.028000e+00 -1.072118e+00 -1.052719e+00
3.029000e+00 -1.050936e+00 -1.052646e+00
3.030000e+00 -1.010056e+00 -1.052572e+00
3.031000e+00 -1.064733e+00 -1.052497e+00
3.032000e+00 -1.061307e+00 -1.052421e+00
3.033000e+00 -1.072757e+00 -1.052345e+00
3.034000e+00 -1.054801e+00 -1.052268e+00
3.035000e+00 -1.045050e+00 -1.052190e+00
3.036000e+00 -1.037300e+00 -1.052112e+00
3.037000e+00 -1.079746e+00 -1.052033e+00
3.038000e+00 -1.045125e+00 -1.051952e+00
3.039000e+00 -1.044702e+00 -1.051872e+00
3.040000e+00 -1.047448e+00 -1.051790e+00
3.041000e+00 -1.084095e+00 -1.051708e+00
3.042000e+00 -1.040747e+00 -1.051625e+00
3.043000e+00 -1.041525e+00 -1.051541e+00
3.044000e+00 -1.066751e+00 -1.051457e+00
3.045000e+00 -1.060097e+00 -1.051371e+00
3.046000e+00 -1.078191e+00 -1.051285e+00
3.047000e+00 -1.004031e+00 -1.051199e+00
3.048000e+00 -1.060789e+00 -1.051111e+00
3.049000e+00 -1.042602e+00 -1.051023e+00
3.050000e+00 -1.042115e+00 -1.050934e+00
3.051000e+00 -1.049621e+00 -1.050845e+00
3.052000e+00 -1.033888e+00 -1.050754e+00
3.053000e+00 -1.019964e+00 -1.050663e+00
3.054000e+00 -1.014983e+00 -1.050571e+00
3.055000e+00 -1.046591e+00 -1.050479e+00
3.056000e+00 -1.032879e+00 -1.050386e+00
3.057000e+00 -1.047078e+00 -1.050292e+00
3.058000e+00 -1.061238e+00 -1.050197e+00
3.059000e+00 -1.051300e+00 -1.050102e+00
3.060000e+00 -1.045337e+00 -1.050006e+00
3.061000e+00 -9.971363e-01 -1.049909e+00
3.062000e+00 -1.036581e+00 -1.049812e+00
3.063000e+00 -1.050248e+00 -1.049713e+00
3.064000e+00 -1.082490e+00 -1.049614e+00
3.065000e+00 -1.038684e+00 -1.049515e+00
3.066000e+00 -1.026281e+00 -1.049415e+00
3.067000e+00 -1.039561e+00 -1.049314e+00
3.068000e+00 -1.073431e+00 -1.049212e+00
3.069000e+00 -1.069005e+00 -1.049110e+00
3.070000e+00 -1.062910e+00 -1.049007e+00
3.071000e+00 -1.057037e+00 -1.048903e+00
3.072000e+00 -1.040077e+00 -1.048798e+00
3.073000e+00 -1.031105e+00 -1.048693e+00
3.074000e+00 -1.038769e+00 -1.048588e+00
3.075000e+00 -1.031485e+00 -1.048481e+00
3.076000e+00 -1.027386e+00 -1.048374e+00
3.077000e+00 -1.054764e+00 -1.048266e+00
3.078000e+00 -1.051614e+00 -1.048158e+00
3.079000e+00 -1.057142e+00 -1.048048e+00
3.080000e+00 -1.040881e+00 -1.047939e+00
3.081000e+00 -1.030827e+00 -1.047828e+00
3.082000e+00 -1.049503e+00 -1.047717e+00
3.083000e+00 -1.086313e+00 -1.047605e+00
3.084000e+00 -1.048776e+00 -1.047493e+00
3.085000e+00 -1.021543e+00 -1.047379e+00
3.086000e+00 -1.072636e+00 -1.047266e+00
3.087000e+00 -1.041690e+00 -1.047151e+00
3.088000e+00 -1.067038e+00 -1.047036e+00
3.089000e+00 -1.047007e+00 -1.046920e+00
3.090000e+00 -1.037017e+00 -1.046804e+00
3.091000e+00 -1.001543e+00 -1.046687e+00
3.092000e+00 -1.046958e+00 -1.046569e+00
3.093000e+00 -1.063313e+00 -1.046450e+00
3.094000e+00 -1.053679e+00 -1.046331e+00
3.095000e+00 -1.084783e+00 -1.046212e+00
3.096000e+00 -1.038226e+00 -1.046091e+00
3.097000e+00 -1.047784e+00 -1.045970e+00
3.098000e+00 -1.016166e+00 -1.045849e+00
3.099000e+00 -1.038570e+00 -1.045727e+00
3.100000e+00 -1.024209e+00 -1.045604e+00
3.101000e+00 -9.983548e-01 -1.045480e+00
3.102000e+00 -1.066106e+00 -1.045356e+00
3.103000e+00 -1.041800e+00 -1.045231e+00
3.104000e+00 -1.066919e+00 -1.045106e+00
3.105000e+00 -1.062054e+00 -1.044980e+00
3.106000e+00 -1.077434e+00 -1.044853e+00
3.107000e+00 -1.057781e+00 -1.044726e+00
3.108000e+00 -1.043796e+00 -1.044598e+00
3.109000e+00 -1.031018e+00 -1.044470e+00
3.110000e+00 -1.048206e+00 -1.044341e+00
3.111000e+00 -1.032379e+00 -1.044211e+00
3.112000e+00 -1.033834e+00 -1.044081e+00
3.113000e+00 -1.065359e+00 -1.043950e+00
3.114000e+00 -1.053989e+00 -1.043818e+00
3.115000e+00 -1.061169e+00 -1.043686e+00
3.116000e+00 -1.055708e+00 -1.043553e+00
3.117000e+00 -1.075614e+00 -1.043420e+00
3.118000e+00 -1.060025e+00 -1.043286e+00
3.119000e+00 -1.029869e+00 -1.043151e+00
3.120000e+00 -1.036822e+00 -1.043016e+00
3.121000e+00 -1.060972e+00 -1.042880e+00
3.122000e+00 -1.039401e+00 -1.042744e+00
3.123000e+00 -1.054089e+00 -1.042607e+00
3.124000e+00 -1.031038e+00 -1.042470e+00
3.125000e+00 -9.968483e-01 -1.042331e+00
3.126000e+00 -1.060735e+00 -1.042193e+00
3.127000e+00 -1.010285e+00 -1.042053e+00
3.128000e+00 -1.064488e+00 -1.041914e+00
3.129000e+00 -1.046013e+00 -1.041773e+00
3.130000e+00 -1.058429e+00 -1.041632e+00
3.131000e+00 -1.029214e+00 -1.041491e+00
3.132000e+00 -1.027924e+00 -1.041348e+00
3.133000e+00 -1.035617e+00 -1.041206e+00
3.134000e+00 -1.051923e+00 -1.041062e+00
3.135000e+00 -1.083291e+00 -1.040918e+00
3.136000e+00 -1.021431e+00 -1.040774e+00
3.137000e+00 -1.023447e+00 -1.040629e+00
3.138000e+00 -1.042656e+00 -1.040483e+00
3.139000e+00 -1.038197e+00 -1.040337e+00
3.140000e+00 -1.063729e+00 -1.040191e+00
3.141000e+00 -1.023012e+00 -1.040043e+00
3.142000e+00 -1.031937e+00 -1.039895e+00
3.143000e+00 -1.078080e+00 -1.039747e+00
3.144000e+00 -1.054699e+00 -1.039598e+00
3.145000e+00 -1.053476e+00 -1.039449e+00
3.146000e+00 -1.041480e+00 -1.039299e+00
3.147000e+00 -1.016489e+00 -1.039148e+00
3.148000e+00 -1.049938e+00 -1.038997e+00
3.149000e+00 -1.052246e+00 -1.038845e+00
3.150000e+00 -1.052936e+00 -1.038693e+00
3.151000e+00 -1.061831e+00 -1.038540e+00
3.152000e+00 -1.035770e+00 -1.038387e+00
3.153000e+00 -1.015348e+00 -1.038233e+00
3.154000e+00 -1.026340e+00 -1.038079e+00
3.155000e+00 -1.067734e+00 -1.037924e+00
3.156000e+00 -9.855086e-01 -1.037768e+00
3.157000e+00 -1.039692e+00 -1.037612e+00
3.158000e+00 -1.011387e+00 -1.037456e+00
3.159000e+00 -1.014165e+00 -1.037299e+00
3.160000e+00 -1.070106e+00 -1.037141e+00
3.161000e+00 -1.040456e+00 -1.036983e+00
3.162000e+00 -1.024449e+00 -1.036825e+00
3.163000e+00 -1.031008e+00 -1.036666e+00
3.164000e+00 -1.037855e+00 -1.036506e+00
3.165000e+00 -1.064820e+00 -1.036346e+00
3.166000e+00 -1.059794e+00 -1.036185e+00
3.167000e+00 -1.028221e+00 -1.036024e+00
3.168000e+00 -1.049161e+00 -1.035862e+00
3.169000e+00 -1.034984e+00 -1.035700e+00
3.170000e+00 -1.049465e+00 -1.035538e+00
3.171000e+00 -1.051685e+00 -1.035374e+00
3.172000e+00 -1.026476e+00 -1.035211e+00
3.173000e+00 -1.039796e+00 -1.035046e+00
3.174000e+00 -1.035073e+00 -1.034882e+00
3.175000e+00 -1.027491e+00 -1.034717e+00
3.176000e+00 -1.041098e+00 -1.034551e+00
3.177000e+00 -1.037689e+00 -1.034385e+00
3.178000e+00 -1.047884e+00 -1.034218e+00
3.179000e+00 -1.040693e+00 -1.034051e+00
3.180000e+00 -1.025064e+00 -1.033883e+00
3.181000e+00 -1.015226e+00 -1.033715e+00
3.182000e+00 -9.906657e-01 -1.033546e+00
3.183000e+00 -1.025481e+00 -1.033377e+00
3.184000e+00 -1.043718e+00 -1.033208e+00
3.185000e+00 -1.027727e+00 -1.033037e+00
3.186000e+00 -1.013807e+00 -1.032867e+00
3.187000e+00 -1.009429e+00 -1.032696e+00
3.188000e+00 -1.023800e+00 -1.032524e+00
3.189000e+00 -9.930592e-01 -1.032352e+00
3.190000e+00 -9.986197e-01 -1.032180e+00
3.191000e+00 -1.031506e+00 -1.032007e+00
3.192000e+00 -1.027421e+00 -1.031833e+00
3.193000e+00 -1.017238e+00 -1.031659e+00
3.194000e+00 -1.029824e+00 -1.031485e+00
3.195000e+00 -1.019429e+00 -1.031310e+00
3.196000e+00 -9.979325e-01 -1.031135e+00
3.197000e+00 -9.957018e-01 -1.030959e+00
3.198000e+00 -1.003874e+00 -1.030783e+00
3.199000e+00 -1.037116e+00 -1.030606e+00
3.200000e+00 -1.007653e+00 -1.030429e+00
3.201000e+00 -1.021116e+00 -1.030252e+00
3.202000e+00 -1.029871e+00 -1.030074e+00
3.203000e+00 -1.044218e+00 -1.029895e+00
3.204000e+00 -1.032604e+00 -1.029716e+00
3.205000e+00 -1.004101e+00 -1.029537e+00
3.206000e+00 -1.036862e+00 -1.029357e+00
3.207000e+00 -1.010553e+00 -1.029177e+00
3.208000e+00 -9.723154e-01 -1.028996e+00
3.209000e+00 -1.031940e+00 -1.028815e+00
3.210000e+00 -1.012175e+00 -1.028633e+00
3.211000e+00 -1.014298e+00 -1.028451e+00
3.212000e+00 -1.051209e+00 -1.028269e+00
3.213000e+00 -1.017644e+00 -1.028086e+00
3.214000e+00 -9.969761e-01 -1.027903e+00
3.215000e+00 -9.975902e-01 -1.027719e+00
3.216000e+00 -1.027995e+00 -1.027535e+00
3.217000e+00 -1.025721e+00 -1.027350e+00
3.218000e+00 -1.012919e+00 -1.027165e+00
3.219000e+00 -1.025266e+00 -1.026979e+00
3.220000e+00 -1.028710e+00 -1.026793e+00
3.221000e+00 -1.024877e+00 -1.026607e+00
3.222000e+00 -1.012919e+00 -1.026420e+00
3.223000e+00 -1.045263e+00 -1.026233e+00
3.224000e+00 -1.029875e+00 -1.026046e+00
3.225000e+00 -1.019383e+00 -1.025858e+00
3.226000e+00 -1.042160e+00 -1.025669e+00
3.227000e+00 -1.023980e+00 -1.025480e+00
3.228000e+00 -1.038418e+00 -1.025291e+00
3.229000e+00 -1.013842e+00 -1.025101e+00
3.230000e+00 -9.824410e-01 -1.024911e+00
3.231000e+00 -1.017135e+00 -1.024721e+00
3.232000e+00 -1.022307e+00 -1.024530e+00
3.233000e+00 -1.043448e+00 -1.024339e+00
3.234000e+00 -9.945061e-01 -1.024147e+00
3.235000e+00 -1.053606e+00 -1.023955e+00
3.236000e+00 -9.792844e-01 -1.023762e+00
3.237000e+00 -1.021573e+00 -1.023569e+00
3.238000e+00 -1.002727e+00 -1.023376e+00
3.239000e+00 -1.036062e+00 -1.023183e+00
3.240000e+00 -1.033467e+00 -1.022988e+00
3.241000e+00 -1.019053e+00 -1.022794e+00
3.242000e+00 -1.027293e+00 -1.022599e+00
3.243000e+00 -1.000281e+00 -1.022404e+00
3.244000e+00 -1.039793e+00 -1.022208e+00
3.245000e+00 -1.043115e+00 -1.022012e+00
3.246000e+00 -1.011073e+00 -1.021816e+00
3.247000e+00 -1.020330e+00 -1.021619e+00
3.248000e+00 -1.038628e+00 -1.021422e+00
3.249000e+00 -1.039367e+00 -1.021224e+00
3.250000e+00 -1.049041e+00 -1.021026e+00
3.251000e+00 -9.625447e-01 -1.020828e+00
3.252000e+00 -1.001607e+00 -1.020630e+00
3.253000e+00 -1.040078e+00 -1.020430e+00
3.254000e+00 -1.050456e+00 -1.020231e+00
3.255000e+00 -1.010350e+00 -1.020031e+00
3.256000e+00 -1.036496e+00 -1.019831e+00
3.257000e+00 -9.994990e-01 -1.019631e+00
3.258000e+00 -1.024802e+00 -1.019430e+00
3.259000e+00 -1.013880e+00 -1.019228e+00
3.260000e+00 -1.052253e+00 -1.019027e+00
3.261000e+00 -1.005360e+00 -1.018825e+00
3.262000e+00 -1.033560e+00 -1.018623e+00
3.263000e+00 -1.013913e+00 -1.018420e+00
3.264000e+00 -1.055160e+00 -1.018217e+00
3.265000e+00 -1.013569e+00 -1.018013e+00
3.266000e+00 -1.000750e+00 -1.017810e+00
3.267000e+00 -1.031326e+00 -1.017606e+00
3.268000e+00 -1.010693e+00 -1.017401e+00
3.269000e+00 -1.021765e+00 -1.017196e+00
3.270000e+00 -9.939259e-01 -1.016991e+00
3.271000e+00 -1.003510e+00 -1.016786e+00
3.272000e+00 -1.064971e+00 -1.016580e+00
3.273000e+00 -1.034454e+00 -1.016373e+00
3.274000e+00 -1.041856e+00 -1.016167e+00
3.275000e+00 -9.868481e-01 -1.015960e+00
3.276000e+00 -1.034735e+00 -1.015753e+00
3.277000e+00 -1.018877e+00 -1.015545e+00
3.278000e+00 -1.036877e+00 -1.015337e+00
3.279000e+00 -1.022929e+00 -1.015129e+00
3.280000e+00 -1.003145e+00 -1.014920e+00
3.281000e+00 -1.013733e+00 -1.014712e+00
3.282000e+00 -1.054556e+00 -1.014502e+00
3.283000e+00 -1.024498e+00 -1.014293e+00
3.284000e+00 -1.045982e+00 -1.014083e+00
3.285000e+00 -1.016447e+00 -1.013873e+00
3.286000e+00 -1.041113e+00 -1.013662e+00
3.287000e+00 -1.015773e+00 -1.013451e+00
3.288000e+00 -1.042336e+00 -1.013240e+00
3.289000e+00 -1.000575e+00 -1.013028e+00
3.290000e+00 -9.766012e-01 -1.012816e+00
3.291000e+00 -1.009145e+00 -1.012604e+00
3.292000e+00 -1.017754e+00 -1.012392e+00
3.293000e+00 -1.010059e+00 -1.012179e+00
3.294000e+00 -1.015371e+00 -1.011966e+00
3.295000e+00 -9.934020e-01 -1.011752e+00
3.296000e+00 -1.014180e+00 -1.011539e+00
3.297000e+00 -1.044268e+00 -1.011325e+00
3.298000e+00 -1.023618e+00 -1.011110e+00
3.299000e+00 -9.985294e-01 -1.010895e+00
3.300000e+00 -1.030444e+00 -1.010680e+00
3.301000e+00 -1.020211e+00 -1.010465e+00
3.302000e+00 -1.044998e+00 -1.010250e+00
3.303000e+00 -9.870692e-01 -1.010034e+00
3.304000e+00 -9.948585e-01 -1.009817e+00
3.305000e+00 -1.019417e+00 -1.009601e+00
3.306000e+00 -1.001793e+00 -1.009384e+00
3.307000e+00 -1.006974e+00 -1.009167e+00
3.308000e+00 -9.990236e-01 -1.008949e+00
3.309000e+00 -1.014354e+00 -1.008732e+00
3.310000e+00 -1.042986e+00 -1.008514e+00
3.311000e+00 -9.871124e-01 -1.008295e+00
3.312000e+00 -9.901572e-01 -1.008077e+00
3.313000e+00 -1.010358e+00 -1.007858e+00
3.314000e+00 -9.927224e-01 -1.007639e+00
3.315000e+00 -9.807129e-01 -1.007419e+00
3.316000e+00 -9.966115e-01 -1.007199e+00
3.317000e+00 -9.787012e-01 -1.006979e+00
3.318000e+00 -1.002868e+00 -1.006759e+00
3.319000e+00 -9.964423e-01 -1.006538e+00
3.320000e+00 -1.030671e+00 -1.006317e+00
3.321000e+00 -9.843166e-01 -1.006096e+00
3.322000e+00 -1.019251e+00 -1.005875e+00
3.323000e+00 -9.822019e-01 -1.005653e+00
3.324000e+00 -1.015403e+00 -1.005431e+00
3.325000e+00 -1.020666e+00 -1.005209e+00
3.326000e+00 -1.031356e+00 -1.004986e+00
3.327000e+00 -1.029417e+00 -1.004763e+00
3.328000e+00 -1.011245e+00 -1.004540e+00
3.329000e+00 -1.031263e+00 -1.004317e+00
3.330000e+00 -9.909934e-01 -1.004093e+00
3.331000e+00 -9.936244e-01 -1.003869e+00
3.332000e+00 -9.880756e-01 -1.003645e+00
3.333000e+00 -1.003949e+00 -1.003420e+00
3.334000e+00 -9.929784e-01 -1.003195e+00
3.335000e+00 -9.899402e-01 -1.002970e+00
3.336000e+00 -9.802189e-01 -1.002745e+00
3.337000e+00 -1.013960e+00 -1.002520e+00
3.338000e+00 -9.878814e-01 -1.002294e+00
3.339000e+00 -9.988676e-01 -1.002068e+00
3.340000e+00 -1.025438e+00 -1.001841e+00
3.341000e+00 -1.006077e+00 -1.001615e+00
3.342000e+00 -1.009218e+00 -1.001388e+00
3.343000e+00 -1.001479e+00 -1.001161e+00
3.344000e+00 -9.965274e-01 -1.000933e+00
3.345000e+00 -9.932226e-01 -1.000706e+00
3.346000e+00 -1.058004e+00 -1.000478e+00
3.347000e+00 -9.881370e-01 -1.000250e+00
3.348000e+00 -9.901847e-01 -1.000021e+00
3.349000e+00 -9.722743e-01 -9.997924e-01
3.350000e+00 -9.611496e-01 -9.995635e-01
3.351000e+00 -1.016552e+00 -9.993344e-01
3.352000e+00 -9.602810e-01 -9.991050e-01
3.353000e+00 -9.656005e-01 -9.988753e-01
3.354000e+00 -1.003225e+00 -9.986454e-01
3.355000e+00 -9.954126e-01 -9.984153e-01
3.356000e+00 -9.862231e-01 -9.981849e-01
3.357000e+00 -1.005120e+00 -9.979542e-01
3.358000e+00 -9.924674e-01 -9.977234e-01
3.359000e+00 -9.802373e-01 -9.974922e-01
3.360000e+00 -9.687296e-01 -9.972609e-01
3.361000e+00 -9.568829e-01 -9.970293e-01
3.362000e+00 -9.704739e-01 -9.967974e-01
3.363000e+00 -9.620126e-01 -9.965654e-01
3.364000e+00 -9.894333e-01 -9.963330e-01
3.365000e+00 -9.566337e-01 -9.961005e-01
3.366000e+00 -1.007824e+00 -9.958677e-01
3.367000e+00 -9.922824e-01 -9.956347e-01
3.368000e+00 -9.714409e-01 -9.954015e-01
3.369000e+00 -1.008795e+00 -9.951680e-01
3.370000e+00 -1.028739e+00 -9.949343e-01
3.371000e+00 -9.826546e-01 -9.947003e-01
3.372000e+00 -1.014454e+00 -9.944661e-01
3.373000e+00 -9.858759e-01 -9.942317e-01
3.374000e+00 -9.791140e-01 -9.939971e-01
3.375000e+00 -1.006347e+00 -9.937623e-01
3.376000e+00 -9.968223e-01 -9.935272e-01
3.377000e+00 -1.018296e+00 -9.932919e-01
3.378000e+00 -1.013317e+00 -9.930563e-01
3.379000e+00 -9.373214e-01 -9.928206e-01
3.380000e+00 -9.967168e-01 -9.925846e-01
3.381000e+00 -1.024172e+00 -9.923484e-01
3.382000e+00 -9.703714e-01 -9.921120e-01
3.383000e+00 -9.762460e-01 -9.918754e-01
3.384000e+00 -9.615079e-01 -9.916385e-01
3.385000e+00 -9.969744e-01 -9.914015e-01
3.386000e+00 -9.808316e-01 -9.911642e-01
3.387000e+00 -9.814261e-01 -9.909267e-01
3.388000e+00 -9.972395e-01 -9.906890e-01
3.389000e+00 -9.837165e-01 -9.904510e-01
3.390000e+00 -1.022042e+00 -9.902129e-01
3.391000e+00 -9.685953e-01 -9.899745e-01
3.392000e+00 -9.767355e-01 -9.897360e-01
3.393000e+00 -1.007473e+00 -9.894972e-01
3.394000e+00 -1.014149e+00 -9.892582e-01
3.395000e+00 -9.978868e-01 -9.890190e-01
3.396000e+00 -9.714186e-01 -9.887796e-01
3.397000e+00 -9.690231e-01 -9.885400e-01
3.398000e+00 -1.000471e+00 -9.883001e-01
3.399000e+00 -1.001125e+00 -9.880601e-01
3.400000e+00 -9.810883e-01 -9.878199e-01
3.401000e+00 -1.003702e+00 -9.875794e-01
3.402000e+00 -1.025510e+00 -9.873388e-01
3.403000e+00 -9.996031e-01 -9.870979e-01
3.404000e+00 -9.950348e-01 -9.868569e-01
3.405000e+00 -9.904829e-01 -9.866156e-01
3.406000e+00 -1.001408e+00 -9.863742e-01
3.407000e+00 -9.947798e-01 -9.861325e-01
3.408000e+00 -9.880364e-01 -9.858907e-01
3.409000e+00 -9.743429e-01 -9.856486e-01
3.410000e+00 -9.817952e-01 -9.854064e-01
3.411000e+00 -9.429625e-01 -9.851639e-01
3.412000e+00 -9.729110e-01 -9.849213e-01
3.413000e+00 -9.944979e-01 -9.846784e-01
3.414000e+00 -9.831868e-01 -9.844354e-01
3.415000e+00 -9.964123e-01 -9.841922e-01
3.416000e+00 -9.846539e-01 -9.839487e-01
3.417000e+00 -9.810337e-01 -9.837051e-01
3.418000e+00 -9.507852e-01 -9.834613e-01
3.419000e+00 -9.526539e-01 -9.832173e-01
3.420000e+00 -9.775391e-01 -9.829731e-01
3.421000e+00 -9.863004e-01 -9.827287e-01
3.422000e+00 -9.871904e-01 -9.824841e-01
3.423000e+00 -9.908439e-01 -9.822394e-01
3.424000e+00 -9.490721e-01 -9.819944e-01
3.425000e+00 -9.618943e-01 -9.817493e-01
3.426000e+00 -9.680741e-01 -9.815039e-01
3.427000e+00 -9.588265e-01 -9.812584e-01
3.428000e+00 -1.014135e+00 -9.810127e-01
3.429000e+00 -9.639304e-01 -9.807668e-01
3.430000e+00 -1.018903e+00 -9.805207e-01
3.431000e+00 -9.895205e-01 -9.802745e-01
3.432000e+00 -9.997441e-01 -9.800280e-01
3.433000e+00 -9.783576e-01 -9.797814e-01
3.434000e+00 -9.944514e-01 -9.795345e-01
3.435000e+00 -1.010181e+00 -9.792875e-01
3.436000e+00 -9.590364e-01 -9.790404e-01
3.437000e+00 -9.615228e-01 -9.787930e-01
3.438000e+00 -9.524212e-01 -9.785455e-01
3.439000e+00 -9.602983e-01 -9.782977e-01
3.440000e+00 -1.015679e+00 -9.780498e-01
3.441000e+00 -9.873051e-01 -9.778017e-01
3.442000e+00 -9.853785e-01 -9.775535e-01
3.443000e+00 -1.003322e+00 -9.773050e-01
3.444000e+00 -9.432769e-01 -9.770564e-01
3.445000e+00 -9.582501e-01 -9.768076e-01
3.446000e+00 -9.803977e-01 -9.765586e-01
3.447000e+00 -9.532243e-01 -9.763095e-01
3.448000e+00 -9.921442e-01 -9.760601e-01
3.449000e+00 -9.752362e-01 -9.758106e-01
3.450000e+00 -9.687840e-01 -9.755609e-01
3.451000e+00 -9.854011e-01 -9.753111e-01
3.452000e+00 -9.679231e-01 -9.750610e-01
3.453000e+00 -9.612015e-01 -9.748108e-01
3.454000e+00 -9.789876e-01 -9.745605e-01
3.455000e+00 -9.871555e-01 -9.743099e-01
3.456000e+00 -9.830982e-01 -9.740592e-01
3.457000e+00 -9.812256e-01 -9.738083e-01
3.458000e+00 -9.686621e-01 -9.735572e-01
3.459000e+00 -9.791814e-01 -9.733060e-01
3.460000e+00 -9.708509e-01 -9.730546e-01
3.461000e+00 -9.679190e-01 -9.728030e-01
3.462000e+00 -9.734605e-01 -9.725512e-01
3.463000e+00 -9.841735e-01 -9.722993e-01
3.464000e+00 -9.924228e-01 -9.720472e-01
3.465000e+00 -9.558906e-01 -9.717949e-01
3.466000e+00 -9.533886e-01 -9.715425e-01
3.467000e+00 -9.711901e-01 -9.712899e-01
3.468000e+00 -9.789541e-01 -9.710371e-01
3.469000e+00 -9.512033e-01 -9.707842e-01
3.470000e+00 -9.845004e-01 -9.705311e-01
3.471000e+00 -9.739430e-01 -9.702778e-01
3.472000e+00 -1.001241e+00 -9.700244e-01
3.473000e+00 -9.833540e-01 -9.697708e-01
3.474000e+00 -9.491706e-01 -9.695170e-01
3.475000e+00 -9.813271e-01 -9.692631e-01
3.476000e+00 -9.785801e-01 -9.690090e-01
3.477000e+00 -9.888536e-01 -9.687547e-01
3.478000e+00 -9.474426e-01 -9.685002e-01
3.479000e+00 -9.641584e-01 -9.682456e-01
3.480000e+00 -9.321115e-01 -9.679909e-01
3.481000e+00 -9.726353e-01 -9.677359e-01
3.482000e+00 -9.707941e-01 -9.674809e-01
3.483000e+00 -9.671468e-01 -9.672256e-01
3.484000e+00 -9.572319e-01 -9.669702e-01
3.485000e+00 -9.594602e-01 -9.667146e-01
3.486000e+00 -9.537984e-01 -9.664588e-01
3.487000e+00 -1.002140e+00 -9.662029e-01
3.488000e+00 -9.469007e-01 -9.659468e-01
3.489000e+00 -1.005931e+00 -9.656906e-01
3.490000e+00 -9.987007e-01 -9.654342e-01
3.491000e+00 -9.594950e-01 -9.651776e-01
3.492000e+00 -9.807966e-01 -9.649209e-01
3.493000e+00 -9.423204e-01 -9.646640e-01
3.494000e+00 -9.791263e-01 -9.644070e-01
3.495000e+00 -9.755893e-01 -9.641497e-01
3.496000e+00 -9.492675e-01 -9.638924e-01
3.497000e+00 -9.686677e-01 -9.636348e-01
3.498000e+00 -9.631601e-01 -9.633771e-01
3.499000e+00 -9.876229e-01 -9.631193e-01
3.500000e+00 -9.634874e-01 -9.628613e-01
3.501000e+00 -9.979466e-01 -9.626031e-01
3.502000e+00 -9.734014e-01 -9.623447e-01
3.503000e+00 -9.400196e-01 -9.620862e-01
3.504000e+00 -9.528824e-01 -9.618276e-01
3.505000e+00 -9.982851e-01 -9.615687e-01
3.506000e+00 -9.582184e-01 -9.613097e-01
3.507000e+00 -9.207281e-01 -9.610506e-01
3.508000e+00 -9.898385e-01 -9.607913e-01
3.509000e+00 -9.352226e-01 -9.605318e-01
3.510000e+00 -9.631813e-01 -9.602722e-01
3.511000e+00 -9.716076e-01 -9.600124e-01
3.512000e+00 -9.586788e-01 -9.597524e-01
3.513000e+00 -9.491543e-01 -9.594923e-01
3.514000e+00 -9.571640e-01 -9.592321e-01
3.515000e+00 -9.851927e-01 -9.589716e-01
3.516000e+00 -9.224704e-01 -9.587110e-01
3.517000e+00 -9.971379e-01 -9.584503e-01
3.518000e+00 -9.454716e-01 -9.581894e-01
3.519000e+00 -9.357990e-01 -9.579283e-01
3.520000e+00 -9.867935e-01 -9.576671e-01
3.521000e+00 -9.326155e-01 -9.574057e-01
3.522000e+00 -9.681873e-01 -9.571441e-01
3.523000e+00 -9.784225e-01 -9.568824e-01
3.524000e+00 -9.478080e-01 -9.566205e-01
3.525000e+00 -9.528640e-01 -9.563585e-01
3.526000e+00 -9.781111e-01 -9.560963e-01
3.527000e+00 -9.677125e-01 -9.558339e-01
3.528000e+00 -9.271252e-01 -9.555714e-01
3.529000e+00 -9.524668e-01 -9.553087e-01
3.530000e+00 -9.553602e-01 -9.550459e-01
3.531000e+00 -9.669083e-01 -9.547829e-01
3.532000e+00 -9.858087e-01 -9.545197e-01
3.533000e+00 -9.484817e-01 -9.542564e-01
3.534000e+00 -9.457912e-01 -9.539929e-01
3.535000e+00 -9.453672e-01 -9.537292e-01
3.536000e+00 -9.484354e-01 -9.534654e-01
3.537000e+00 -9.452916e-01 -9.532015e-01
3.538000e+00 -9.557996e-01 -9.529373e-01
3.539000e+00 -9.649816e-01 -9.526730e-01
3.540000e+00 -9.666114e-01 -9.524086e-01
3.541000e+00 -9.562100e-01 -9.521439e-01
3.542000e+00 -9.520784e-01 -9.518792e-01
3.543000e+00 -9.521094e-01 -9.516142e-01
3.544000e+00 -9.445896e-01 -9.513491e-01
3.545000e+00 -9.335199e-01 -9.510838e-01
3.546000e+00 -9.606495e-01 -9.508184e-01
3.547000e+00 -9.264284e-01 -9.505528e-01
3.548000e+00 -9.435948e-01 -9.502870e-01
3.549000e+00 -9.473923e-01 -9.500211e-01
3.550000e+00 -9.518299e-01 -9.497550e-01
3.551000e+00 -9.660027e-01 -9.494887e-01
3.552000e+00 -9.740252e-01 -9.492223e-01
3.553000e+00 -9.226675e-01 -9.489557e-01
3.554000e+00 -9.533728e-01 -9.486890e-01
3.555000e+00 -9.018030e-01 -9.484221e-01
3.556000e+00 -9.417835e-01 -9.481550e-01
3.557000e+00 -9.741304e-01 -9.478877e-01
3.558000e+00 -9.653784e-01 -9.476203e-01
3.559000e+00 -9.835887e-01 -9.473527e-01
3.560000e+00 -9.403911e-01 -9.470850e-01
3.561000e+00 -9.622375e-01 -9.468170e-01
3.562000e+00 -9.743560e-01 -9.465490e-01
3.563000e+00 -9.701660e-01 -9.462807e-01
3.564000e+00 -9.106958e-01 -9.460123e-01
3.565000e+00 -9.484548e-01 -9.457437e-01
3.566000e+00 -9.570218e-01 -9.454749e-01
3.567000e+00 -9.264025e-01 -9.452060e-01
3.568000e+00 -9.084858e-01 -9.449369e-01
3.569000e+00 -9.726209e-01 -9.446676e-01
3.570000e+00 -9.221049e-01 -9.443982e-01
3.571000e+00 -9.604848e-01 -9.441285e-01
3.572000e+00 -9.401720e-01 -9.438588e-01
3.573000e+00 -9.476247e-01 -9.435888e-01
3.574000e+00 -9.488835e-01 -9.433187e-01
3.575000e+00 -9.551770e-01 -9.430484e-01
3.576000e+00 -9.392667e-01 -9.427779e-01
3.577000e+00 -9.478044e-01 -9.425072e-01
3.578000e+00 -9.298562e-01 -9.422364e-01
3.579000e+00 -9.488382e-01 -9.419654e-01
3.580000e+00 -9.603458e-01 -9.416942e-01
3.581000e+00 -9.482393e-01 -9.414229e-01
3.582000e+00 -9.693920e-01 -9.411513e-01
3.583000e+00 -9.796807e-01 -9.408796e-01
3.584000e+00 -9.699174e-01 -9.406078e-01
3.585000e+00 -9.364761e-01 -9.403357e-01
3.586000e+00 -9.289469e-01 -9.400635e-01
3.587000e+00 -9.050955e-01 -9.397911e-01
3.588000e+00 -9.216482e-01 -9.395185e-01
3.589000e+00 -9.201390e-01 -9.392457e-01
3.590000e+00 -9.300970e-01 -9.389727e-01
3.591000e+00 -9.751726e-01 -9.386996e-01
3.592000e+00 -9.211570e-01 -9.384263e-01
3.593000e+00 -9.595815e-01 -9.381528e-01
3.594000e+00 -9.184012e-01 -9.378791e-01
3.595000e+00 -9.146371e-01 -9.376052e-01
3.596000e+00 -9.270442e-01 -9.373312e-01
3.597000e+00 -9.473754e-01 -9.370570e-01
3.598000e+00 -9.599340e-01 -9.367825e-01
3.599000e+00 -9.303298e-01 -9.365079e-01
3.600000e+00 -9.374955e-01 -9.362332e-01
3.601000e+00 -9.235814e-01 -9.359582e-01
3.602000e+00 -9.775804e-01 -9.356830e-01
3.603000e+00 -9.139861e-01 -9.354077e-01
3.604000e+00 -9.192063e-01 -9.351321e-01
3.605000e+00 -9.624463e-01 -9.348564e-01
3.606000e+00 -9.355576e-01 -9.345805e-01
3.607000e+00 -9.474558e-01 -9.343044e-01
3.608000e+00 -9.282858e-01 -9.340281e-01
3.609000e+00 -9.208065e-01 -9.337516e-01
3.610000e+00 -9.208753e-01 -9.334749e-01
3.611000e+00 -9.579080e-01 -9.331981e-01
3.612000e+00 -8.975186e-01 -9.329210e-01
3.613000e+00 -9.038109e-01 -9.326437e-01
3.614000e+00 -9.432350e-01 -9.323663e-01
3.615000e+00 -9.683299e-01 -9.320886e-01
3.616000e+00 -9.411390e-01 -9.318108e-01
3.617000e+00 -9.252810e-01 -9.315327e-01
3.618000e+00 -9.354909e-01 -9.312545e-01
3.619000e+00 -9.437097e-01 -9.309761e-01
3.620000e+00 -9.223708e-01 -9.306974e-01
3.621000e+00 -9.357924e-01 -9.304186e-01
3.622000e+00 -9.013793e-01 -9.301395e-01
3.623000e+00 -9.151600e-01 -9.298603e-01
3.624000e+00 -9.533527e-01 -9.295808e-01
3.625000e+00 -9.252870e-01 -9.293012e-01
3.626000e+00 -9.504252e-01 -9.290213e-01
3.627000e+00 -9.518848e-01 -9.287413e-01
3.628000e+00 -9.288498e-01 -9.284610e-01
3.629000e+00 -9.159018e-01 -9.281805e-01
3.630000e+00 -9.174721e-01 -9.278999e-01
3.631000e+00 -9.389277e-01 -9.276190e-01
3.632000e+00 -9.350054e-01 -9.273379e-01
3.633000e+00 -9.430747e-01 -9.270566e-01
3.634000e+00 -9.319558e-01 -9.267751e-01
3.635000e+00 -9.210904e-01 -9.264933e-01
3.636000e+00 -9.401942e-01 -9.262114e-01
3.637000e+00 -9.427916e-01 -9.259292e-01
3.638000e+00 -9.352640e-01 -9.256469e-01
3.639000e+00 -9.458958e-01 -9.253643e-01
3.640000e+00 -9.062987e-01 -9.250815e-01
3.641000e+00 -9.456302e-01 -9.247984e-01
3.642000e+00 -9.337937e-01 -9.245152e-01
3.643000e+00 -9.381739e-01 -9.242317e-01
3.644000e+00 -9.176759e-01 -9.239481e-01
3.645000e+00 -9.355444e-01 -9.236642e-01
3.646000e+00 -9.234123e-01 -9.233801e-01
3.647000e+00 -9.153991e-01 -9.230957e-01
3.648000e+00 -9.226676e-01 -9.228111e-01
3.649000e+00 -9.150444e-01 -9.225264e-01
3.650000e+00 -9.290335e-01 -9.222413e-01
3.651000e+00 -9.250625e-01 -9.219561e-01
3.652000e+00 -9.302334e-01 -9.216706e-01
3.653000e+00 -9.009640e-01 -9.213849e-01
3.654000e+00 -9.179145e-01 -9.210990e-01
3.655000e+00 -9.319981e-01 -9.208128e-01
3.656000e+00 -9.086660e-01 -9.205264e-01
3.657000e+00 -9.203514e-01 -9.202398e-01
3.658000e+00 -9.043863e-01 -9.199529e-01
3.659000e+00 -8.669834e-01 -9.196659e-01
3.660000e+00 -9.194474e-01 -9.193785e-01
3.661000e+00 -9.333788e-01 -9.190910e-01
3.662000e+00 -9.054641e-01 -9.188031e-01
3.663000e+00 -8.914653e-01 -9.185151e-01
3.664000e+00 -9.353449e-01 -9.182268e-01
3.665000e+00 -9.453539e-01 -9.179383e-01
3.666000e+00 -9.026485e-01 -9.176495e-01
3.667000e+00 -9.284763e-01 -9.173605e-01
3.668000e+00 -9.182977e-01 -9.170712e-01
3.669000e+00 -9.148267e-01 -9.167817e-01
3.670000e+00 -9.261708e-01 -9.164920e-01
3.671000e+00 -8.677555e-01 -9.162020e-01
3.672000e+00 -9.093180e-01 -9.159117e-01
3.673000e+00 -9.114390e-01 -9.156212e-01
3.674000e+00 -9.261359e-01 -9.153305e-01
3.675000e+00 -9.237437e-01 -9.150395e-01
3.676000e+00 -9.085483e-01 -9.147482e-01
3.677000e+00 -9.143446e-01 -9.144567e-01
3.678000e+00 -9.276783e-01 -9.141649e-01
3.679000e+00 -9.200131e-01 -9.138729e-01
3.680000e+00 -9.025663e-01 -9.135806e-01
3.681000e+00 -9.314527e-01 -9.132881e-01
3.682000e+00 -8.889065e-01 -9.129953e-01
3.683000e+00 -9.615558e-01 -9.127022e-01
3.684000e+00 -9.195909e-01 -9.124089e-01
3.685000e+00 -9.212189e-01 -9.121153e-01
3.686000e+00 -9.200199e-01 -9.118214e-01
3.687000e+00 -8.850898e-01 -9.115273e-01
3.688000e+00 -9.594878e-01 -9.112329e-01
3.689000e+00 -8.898124e-01 -9.109382e-01
3.690000e+00 -9.187191e-01 -9.106433e-01
3.691000e+00 -8.856726e-01 -9.103481e-01
3.692000e+00 -9.152017e-01 -9.100526e-01
3.693000e+00 -9.258276e-01 -9.097568e-01
3.694000e+00 -8.781607e-01 -9.094608e-01
3.695000e+00 -8.853535e-01 -9.091644e-01
3.696000e+00 -9.016208e-01 -9.088679e-01
3.697000e+00 -8.899464e-01 -9.085710e-01
3.698000e+00 -9.399757e-01 -9.082738e-01
3.699000e+00 -9.255649e-01 -9.079764e-01
3.700000e+00 -8.819342e-01 -9.076787e-01
3.701000e+00 -9.392538e-01 -9.073806e-01
3.702000e+00 -8.709728e-01 -9.070823e-01
3.703000e+00 -9.103325e-01 -9.067838e-01
3.704000e+00 -9.297110e-01 -9.064849e-01
3.705000e+00 -9.246088e-01 -9.061857e-01
3.706000e+00 -9.257575e-01 -9.058863e-01
3.707000e+00 -8.979481e-01 -9.055865e-01
3.708000e+00 -9.047332e-01 -9.052864e-01
3.709000e+00 -9.052006e-01 -9.049861e-01
3.710000e+00 -9.248776e-01 -9.046855e-01
3.711000e+00 -8.791833e-01 -9.043845e-01
3.712000e+00 -8.779261e-01 -9.040833e-01
3.713000e+00 -8.777671e-01 -9.037817e-01
3.714000e+00 -9.272380e-01 -9.034799e-01
3.715000e+00 -9.163455e-01 -9.031777e-01
3.716000e+00 -8.822913e-01 -9.028752e-01
3.717000e+00 -8.759276e-01 -9.025725e-01
3.718000e+00 -9.168727e-01 -9.022694e-01
3.719000e+00 -8.870446e-01 -9.019660e-01
3.720000e+00 -9.035742e-01 -9.016623e-01
3.721000e+00 -9.360902e-01 -9.013583e-01
3.722000e+00 -9.087820e-01 -9.010539e-01
3.723000e+00 -8.943643e-01 -9.007493e-01
3.724000e+00 -8.957841e-01 -9.004443e-01
3.725000e+00 -8.803765e-01 -9.001390e-01
3.726000e+00 -9.089708e-01 -8.998334e-01
3.727000e+00 -8.812514e-01 -8.995274e-01
3.728000e+00 -9.003277e-01 -8.992212e-01
3.729000e+00 -8.979769e-01 -8.989146e-01
3.730000e+00 -8.804080e-01 -8.986076e-01
3.731000e+00 -8.546141e-01 -8.983004e-01
3.732000e+00 -9.274948e-01 -8.979928e-01
3.733000e+00 -9.182932e-01 -8.976849e-01
3.734000e+00 -8.826954e-01 -8.973766e-01
3.735000e+00 -8.940695e-01 -8.970680e-01
3.736000e+00 -8.841349e-01 -8.967591e-01
3.737000e+00 -8.984676e-01 -8.964498e-01
3.738000e+00 -9.053681e-01 -8.961402e-01
3.739000e+00 -9.089302e-01 -8.958303e-01
3.740000e+00 -9.068355e-01 -8.955200e-01
3.741000e+00 -8.788198e-01 -8.952093e-01
3.742000e+00 -8.800887e-01 -8.948984e-01
3.743000e+00 -9.324511e-01 -8.945870e-01
3.744000e+00 -8.849980e-01 -8.942753e-01
3.745000e+00 -8.850874e-01 -8.939633e-01
3.746000e+00 -8.985884e-01 -8.936509e-01
3.747000e+00 -9.139561e-01 -8.933381e-01
3.748000e+00 -8.586862e-01 -8.930250e-01
3.749000e+00 -8.881526e-01 -8.927116e-01
3.750000e+00 -8.783466e-01 -8.923977e-01
3.751000e+00 -9.039875e-01 -8.920835e-01
3.752000e+00 -8.810128e-01 -8.917690e-01
3.753000e+00 -8.814411e-01 -8.914540e-01
3.754000e+00 -9.212453e-01 -8.911387e-01
3.755000e+00 -8.888865e-01 -8.908231e-01
3.756000e+00 -8.642026e-01 -8.905070e-01
3.757000e+00 -8.928255e-01 -8.901906e-01
3.758000e+00 -8.989612e-01 -8.898738e-01
3.759000e+00 -8.562043e-01 -8.895567e-01
3.760000e+00 -8.798762e-01 -8.892391e-01
3.761000e+00 -8.854639e-01 -8.889212e-01
3.762000e+00 -8.962643e-01 -8.886029e-01
3.763000e+00 -8.831872e-01 -8.882842e-01
3.764000e+00 -9.143125e-01 -8.879651e-01
3.765000e+00 -9.046493e-01 -8.876457e-01
3.766000e+00 -8.706512e-01 -8.873258e-01
3.767000e+00 -8.662008e-01 -8.870056e-01
3.768000e+00 -8.886641e-01 -8.866849e-01
3.769000e+00 -8.740661e-01 -8.863639e-01
3.770000e+00 -8.691768e-01 -8.860425e-01
3.771000e+00 -8.750782e-01 -8.857207e-01
3.772000e+00 -8.607180e-01 -8.853984e-01
3.773000e+00 -8.769557e-01 -8.850758e-01
3.774000e+00 -8.750514e-01 -8.847528e-01
3.775000e+00 -8.872384e-01 -8.844293e-01
3.776000e+00 -8.813039e-01 -8.841055e-01
3.777000e+00 -8.944282e-01 -8.837812e-01
3.778000e+00 -8.757408e-01 -8.834565e-01
3.779000e+00 -8.709940e-01 -8.831315e-01
3.780000e+00 -8.856618e-01 -8.828060e-01
3.781000e+00 -8.382693e-01 -8.824800e-01
3.782000e+00 -8.493645e-01 -8.821537e-01
3.783000e+00 -8.860303e-01 -8.818269e-01
3.784000e+00 -8.546020e-01 -8.814997e-01
3.785000e+00 -8.880869e-01 -8.811721e-01
3.786000e+00 -8.988926e-01 -8.808441e-01
3.787000e+00 -8.748489e-01 -8.805156e-01
3.788000e+00 -8.506302e-01 -8.801867e-01
3.789000e+00 -8.669969e-01 -8.798574e-01
3.790000e+00 -8.821885e-01 -8.795276e-01
3.791000e+00 -8.728728e-01 -8.791974e-01
3.792000e+00 -8.648176e-01 -8.788668e-01
3.793000e+00 -9.074326e-01 -8.785357e-01
3.794000e+00 -8.853905e-01 -8.782042e-01
3.795000e+00 -8.660375e-01 -8.778722e-01
3.796000e+00 -8.765854e-01 -8.775398e-01
3.797000e+00 -8.612638e-01 -8.772069e-01
3.798000e+00 -8.703888e-01 -8.768736e-01
3.799000e+00 -8.941944e-01 -8.765398e-01
3.800000e+00 -8.943189e-01 -8.762056e-01
3.801000e+00 -8.834743e-01 -8.758709e-01
3.802000e+00 -8.882830e-01 -8.755358e-01
3.803000e+00 -9.098703e-01 -8.752002e-01
3.804000e+00 -9.199786e-01 -8.748641e-01
3.805000e+00 -8.426857e-01 -8.745275e-01
3.806000e+00 -8.525154e-01 -8.741905e-01
3.807000e+00 -8.701223e-01 -8.738531e-01
3.808000e+00 -9.140945e-01 -8.735151e-01
3.809000e+00 -8.809684e-01 -8.731767e-01
3.810000e+00 -8.504353e-01 -8.728378e-01
3.811000e+00 -8.582344e-01 -8.724984e-01
3.812000e+00 -8.831682e-01 -8.721586e-01
3.813000e+00 -8.542303e-01 -8.718182e-01
3.814000e+00 -8.812312e-01 -8.714774e-01
3.815000e+00 -8.943023e-01 -8.711361e-01
3.816000e+00 -8.600032e-01 -8.707943e-01
3.817000e+00 -8.852696e-01 -8.704520e-01
3.818000e+00 -8.473614e-01 -8.701092e-01
3.819000e+00 -9.074120e-01 -8.697659e-01
3.820000e+00 -8.577639e-01 -8.694221e-01
3.821000e+00 -8.738667e-01 -8.690779e-01
3.822000e+00 -8.750779e-01 -8.687331e-01
3.823000e+00 -8.617574e-01 -8.683878e-01
3.824000e+00 -8.293814e-01 -8.680420e-01
3.825000e+00 -8.826660e-01 -8.676957e-01
3.826000e+00 -8.750788e-01 -8.673489e-01
3.827000e+00 -8.404286e-01 -8.670016e-01
3.828000e+00 -9.060092e-01 -8.666537e-01
3.829000e+00 -8.538886e-01 -8.663054e-01
3.830000e+00 -8.669941e-01 -8.659565e-01
3.831000e+00 -8.763467e-01 -8.656071e-01
3.832000e+00 -9.001577e-01 -8.652572e-01
3.833000e+00 -8.088407e-01 -8.649067e-01
3.834000e+00 -8.088584e-01 -8.645557e-01
3.835000e+00 -8.630166e-01 -8.642042e-01
3.836000e+00 -8.586583e-01 -8.638522e-01
3.837000e+00 -8.367375e-01 -8.634996e-01
3.838000e+00 -9.067632e-01 -8.631465e-01
3.839000e+00 -8.320261e-01 -8.627929e-01
3.840000e+00 -8.578177e-01 -8.624387e-01
3.841000e+00 -8.394254e-01 -8.620839e-01
3.842000e+00 -8.938091e-01 -8.617286e-01
3.843000e+00 -8.799932e-01 -8.613728e-01
3.844000e+00 -8.482910e-01 -8.610164e-01
3.845000e+00 -8.231328e-01 -8.606595e-01
3.846000e+00 -8.301469e-01 -8.603020e-01
3.847000e+00 -8.439219e-01 -8.599439e-01
3.848000e+00 -8.689346e-01 -8.595853e-01
3.849000e+00 -8.715445e-01 -8.592261e-01
3.850000e+00 -8.533694e-01 -8.588664e-01
3.851000e+00 -8.711190e-01 -8.585060e-01
3.852000e+00 -8.550458e-01 -8.581452e-01
3.853000e+00 -9.019578e-01 -8.577837e-01
3.854000e+00 -9.031013e-01 -8.574217e-01
3.855000e+00 -8.739931e-01 -8.570591e-01
3.856000e+00 -8.329312e-01 -8.566959e-01
3.857000e+00 -8.310947e-01 -8.563321e-01
3.858000e+00 -8.653185e-01 -8.559677e-01
3.859000e+00 -8.552766e-01 -8.556028e-01
3.860000e+00 -8.339472e-01 -8.552373e-01
3.861000e+00 -8.593134e-01 -8.548711e-01
3.862000e+00 -8.502782e-01 -8.545044e-01
3.863000e+00 -8.630993e-01 -8.541371e-01
3.864000e+00 -8.833314e-01 -8.537692e-01
3.865000e+00 -8.805398e-01 -8.534007e-01
3.866000e+00 -8.909184e-01 -8.530316e-01
3.867000e+00 -8.782075e-01 -8.526619e-01
3.868000e+00 -8.336661e-01 -8.522915e-01
3.869000e+00 -8.492106e-01 -8.519206e-01
3.870000e+00 -8.262732e-01 -8.515490e-01
3.871000e+00 -8.567737e-01 -8.511769e-01
3.872000e+00 -8.519687e-01 -8.508041e-01
3.873000e+00 -8.726643e-01 -8.504307e-01
3.874000e+00 -8.562127e-01 -8.500566e-01
3.875000e+00 -8.521917e-01 -8.496820e-01
3.876000e+00 -8.591210e-01 -8.493067e-01
3.877000e+00 -8.565562e-01 -8.489308e-01
3.878000e+00 -8.892923e-01 -8.485542e-01
3.879000e+00 -8.775530e-01 -8.481770e-01
3.880000e+00 -8.370057e-01 -8.477992e-01
3.881000e+00 -8.133192e-01 -8.474208e-01
3.882000e+00 -8.549465e-01 -8.470417e-01
3.883000e+00 -8.531552e-01 -8.466619e-01
3.884000e+00 -8.548985e-01 -8.462815e-01
3.885000e+00 -8.220259e-01 -8.459005e-01
3.886000e+00 -8.517990e-01 -8.455188e-01
3.887000e+00 -8.762668e-01 -8.451364e-01
3.888000e+00 -8.655437e-01 -8.447534e-01
3.889000e+00 -8.193609e-01 -8.443697e-01
3.890000e+00 -8.759492e-01 -8.439854e-01
3.891000e+00 -8.779309e-01 -8.436003e-01
3.892000e+00 -8.541638e-01 -8.432147e-01
3.893000e+00 -8.323701e-01 -8.428283e-01
3.894000e+00 -8.475800e-01 -8.424413e-01
3.895000e+00 -8.402331e-01 -8.420536e-01
3.896000e+00 -8.325897e-01 -8.416652e-01
3.897000e+00 -8.839167e-01 -8.412762e-01
3.898000e+00 -8.339222e-01 -8.408864e-01
3.899000e+00 -8.560764e-01 -8.404960e-01
3.900000e+00 -8.194548e-01 -8.401049e-01
3.901000e+00 -8.765813e-01 -8.397131e-01
3.902000e+00 -7.988433e-01 -8.393206e-01
3.903000e+00 -8.095365e-01 -8.389274e-01
3.904000e+00 -8.179921e-01 -8.385335e-01
3.905000e+00 -8.547514e-01 -8.381389e-01
3.906000e+00 -8.452545e-01 -8.377436e-01
3.907000e+00 -8.331646e-01 -8.373476e-01
3.908000e+00 -8.525171e-01 -8.369509e-01
3.909000e+00 -8.422995e-01 -8.365534e-01
3.910000e+00 -8.316176e-01 -8.361553e-01
3.911000e+00 -8.280620e-01 -8.357564e-01
3.912000e+00 -8.242290e-01 -8.353568e-01
3.913000e+00 -8.513413e-01 -8.349565e-01
3.914000e+00 -8.426188e-01 -8.345555e-01
3.915000e+00 -8.458535e-01 -8.341537e-01
3.916000e+00 -8.374220e-01 -8.337512e-01
3.917000e+00 -8.126222e-01 -8.333480e-01
3.918000e+00 -8.399067e-01 -8.329440e-01
3.919000e+00 -8.778571e-01 -8.325393e-01
3.920000e+00 -8.142795e-01 -8.321339e-01
3.921000e+00 -8.048924e-01 -8.317277e-01
3.922000e+00 -8.184708e-01 -8.313208e-01
3.923000e+00 -8.404838e-01 -8.309131e-01
3.924000e+00 -8.388258e-01 -8.305046e-01
3.925000e+00 -8.069926e-01 -8.300955e-01
3.926000e+00 -8.455556e-01 -8.296855e-01
3.927000e+00 -8.099193e-01 -8.292748e-01
3.928000e+00 -8.169015e-01 -8.288633e-01
3.929000e+00 -8.354597e-01 -8.284511e-01
3.930000e+00 -8.079336e-01 -8.280381e-01
3.931000e+00 -8.185074e-01 -8.276243e-01
3.932000e+00 -8.481554e-01 -8.272097e-01
3.933000e+00 -8.117770e-01 -8.267944e-01
3.934000e+00 -8.030290e-01 -8.263783e-01
3.935000e+00 -8.257872e-01 -8.259614e-01
3.936000e+00 -8.494491e-01 -8.255437e-01
3.937000e+00 -8.106540e-01 -8.251253e-01
3.938000e+00 -8.190228e-01 -8.247060e-01
3.939000e+00 -8.061984e-01 -8.242860e-01
3.940000e+00 -8.389701e-01 -8.238651e-01
3.941000e+00 -8.016512e-01 -8.234435e-01
3.942000e+00 -8.157269e-01 -8.230211e-01
3.943000e+00 -8.129913e-01 -8.225978e-01
3.944000e+00 -8.613420e-01 -8.221738e-01
3.945000e+00 -8.079451e-01 -8.217489e-01
3.946000e+00 -8.243029e-01 -8.213232e-01
3.947000e+00 -7.812266e-01 -8.208967e-01
3.948000e+00 -8.210317e-01 -8.204694e-01
3.949000e+00 -8.153251e-01 -8.200413e-01
3.950000e+00 -8.309630e-01 -8.196123e-01
3.951000e+00 -8.124106e-01 -8.191826e-01
3.952000e+00 -8.034912e-01 -8.187520e-01
3.953000e+00 -8.283775e-01 -8.183205e-01
3.954000e+00 -8.330920e-01 -8.178883e-01
3.955000e+00 -8.495173e-01 -8.174552e-01
3.956000e+00 -8.272839e-01 -8.170212e-01
3.957000e+00 -7.925836e-01 -8.165864e-01
3.958000e+00 -7.930732e-01 -8.161508e-01
3.959000e+00 -8.230243e-01 -8.157143e-01
3.960000e+00 -8.020527e-01 -8.152770e-01
3.961000e+00 -8.158208e-01 -8.148388e-01
3.962000e+00 -8.375968e-01 -8.143997e-01
3.963000e+00 -7.687463e-01 -8.139598e-01
3.964000e+00 -8.195749e-01 -8.135190e-01
3.965000e+00 -8.250611e-01 -8.130774e-01
3.966000e+00 -8.000147e-01 -8.126349e-01
3.967000e+00 -8.439669e-01 -8.121915e-01
3.968000e+00 -8.173360e-01 -8.117473e-01
3.969000e+00 -8.330577e-01 -8.113022e-01
3.970000e+00 -7.644724e-01 -8.108562e-01
3.971000e+00 -7.955996e-01 -8.104093e-01
3.972000e+00 -8.085149e-01 -8.099615e-01
3.973000e+00 -7.953754e-01 -8.095129e-01
3.974000e+00 -8.209606e-01 -8.090633e-01
3.975000e+00 -7.908110e-01 -8.086129e-01
3.976000e+00 -8.070172e-01 -8.081615e-01
3.977000e+00 -8.010619e-01 -8.077093e-01
3.978000e+00 -8.089524e-01 -8.072561e-01
3.979000e+00 -8.061226e-01 -8.068021e-01
3.980000e+00 -8.067076e-01 -8.063471e-01
3.981000e+00 -8.046385e-01 -8.058913e-01
3.982000e+00 -8.344861e-01 -8.054345e-01
3.983000e+00 -8.085161e-01 -8.049768e-01
3.984000e+00 -7.899011e-01 -8.045182e-01
3.985000e+00 -7.786726e-01 -8.040587e-01
3.986000e+00 -8.269781e-01 -8.035982e-01
3.987000e+00 -8.031970e-01 -8.031368e-01
3.988000e+00 -8.410501e-01 -8.026745e-01
3.989000e+00 -7.628428e-01 -8.022113e-01
3.990000e+00 -8.230918e-01 -8.017471e-01
3.991000e+00 -8.190131e-01 -8.012819e-01
3.992000e+00 -7.767888e-01 -8.008159e-01
3.993000e+00 -7.953741e-01 -8.003489e-01
3.994000e+00 -8.084203e-01 -7.998809e-01
3.995000e+00 -7.785287e-01 -7.994120e-01
3.996000e+00 -8.069485e-01 -7.989421e-01
3.997000e+00 -7.949038e-01 -7.984713e-01
3.998000e+00 -7.846665e-01 -7.979995e-01
3.999000e+00 -7.909464e-01 -7.975268e-01
4.000000e+00 -7.758914e-01 -7.970531e-01
4.001000e+00 -7.796144e-01 -7.965784e-01
4.002000e+00 -8.226715e-01 -7.961027e-01
4.003000e+00 -7.919691e-01 -7.956261e-01
4.004000e+00 -7.772295e-01 -7.951485e-01
4.005000e+00 -7.609788e-01 -7.946699e-01
4.006000e+00 -7.914821e-01 -7.941904e-01
4.007000e+00 -8.140958e-01 -7.937098e-01
4.008000e+00 -7.760773e-01 -7.932283e-01
4.009000e+00 -7.978346e-01 -7.927457e-01
4.010000e+00 -8.031116e-01 -7.922622e-01
4.011000e+00 -7.600484e-01 -7.917777e-01
4.012000e+00 -7.968895e-01 -7.912922e-01
4.013000e+00 -7.985363e-01 -7.908057e-01
4.014000e+00 -7.946505e-01 -7.903181e-01
4.015000e+00 -7.853873e-01 -7.898296e-01
4.016000e+00 -7.958172e-01 -7.893401e-01
4.017000e+00 -7.583332e-01 -7.888495e-01
4.018000e+00 -8.228211e-01 -7.883579e-01
4.019000e+00 -7.667928e-01 -7.878653e-01
4.020000e+00 -7.821178e-01 -7.873717e-01
4.021000e+00 -7.402637e-01 -7.868770e-01
4.022000e+00 -7.798003e-01 -7.863813e-01
4.023000e+00 -7.478391e-01 -7.858846e-01
4.024000e+00 -7.527087e-01 -7.853869e-01
4.025000e+00 -7.807232e-01 -7.848881e-01
4.026000e+00 -7.875155e-01 -7.843883e-01
4.027000e+00 -7.836684e-01 -7.838874e-01
4.028000e+00 -7.736831e-01 -7.833855e-01
4.029000e+00 -7.656692e-01 -7.828825e-01
4.030000e+00 -7.421512e-01 -7.823785e-01
4.031000e+00 -8.181478e-01 -7.818734e-01
4.032000e+00 -8.419296e-01 -7.813673e-01
4.033000e+00 -7.868300e-01 -7.808601e-01
4.034000e+00 -7.754574e-01 -7.803519e-01
4.035000e+00 -7.736732e-01 -7.798425e-01
4.036000e+00 -7.726802e-01 -7.793321e-01
4.037000e+00 -8.063854e-01 -7.788207e-01
4.038000e+00 -7.612432e-01 -7.783081e-01
4.039000e+00 -7.748774e-01 -7.777945e-01
4.040000e+00 -7.852259e-01 -7.772798e-01
4.041000e+00 -7.710599e-01 -7.767640e-01
4.042000e+00 -7.692539e-01 -7.762472e-01
4.043000e+00 -7.627911e-01 -7.757292e-01
4.044000e+00 -7.761574e-01 -7.752101e-01
4.045000e+00 -7.266193e-01 -7.746900e-01
4.046000e+00 -7.782598e-01 -7.741687e-01
4.047000e+00 -7.540523e-01 -7.736464e-01
4.048000e+00 -7.512230e-01 -7.731229e-01
4.049000e+00 -7.889646e-01 -7.725984e-01
4.050000e+00 -7.554775e-01 -7.720727e-01
4.051000e+00 -7.703781e-01 -7.715459e-01
4.052000e+00 -8.062122e-01 -7.710180e-01
4.053000e+00 -7.550741e-01 -7.704890e-01
4.054000e+00 -7.811626e-01 -7.699588e-01
4.055000e+00 -7.818274e-01 -7.694275e-01
4.056000e+00 -8.030220e-01 -7.688951e-01
4.057000e+00 -7.838009e-01 -7.683616e-01
4.058000e+00 -7.864593e-01 -7.678269e-01
4.059000e+00 -7.715805e-01 -7.672911e-01
4.060000e+00 -7.684883e-01 -7.667542e-01
4.061000e+00 -7.797453e-01 -7.662161e-01
4.062000e+00 -7.634355e-01 -7.656769e-01
4.063000e+00 -7.922675e-01 -7.651365e-01
4.064000e+00 -7.627293e-01 -7.645949e-01
4.065000e+00 -7.654904e-01 -7.640522e-01
4.066000e+00 -7.568521e-01 -7.635084e-01
4.067000e+00 -7.604170e-01 -7.629634e-01
4.068000e+00 -7.740849e-01 -7.624172e-01
4.069000e+00 -7.334002e-01 -7.618699e-01
4.070000e+00 -7.688431e-01 -7.613214e-01
4.071000e+00 -7.830289e-01 -7.607717e-01
4.072000e+00 -7.731072e-01 -7.602208e-01
4.073000e+00 -7.529555e-01 -7.596688e-01
4.074000e+00 -7.537583e-01 -7.591156e-01
4.075000e+00 -7.583609e-01 -7.585612e-01
4.076000e+00 -7.701396e-01 -7.580056e-01
4.077000e+00 -7.607570e-01 -7.574489e-01
4.078000e+00 -7.924193e-01 -7.568909e-01
4.079000e+00 -7.567588e-01 -7.563317e-01
4.080000e+00 -7.385067e-01 -7.557714e-01
4.081000e+00 -7.774297e-01 -7.552098e-01
4.082000e+00 -7.459183e-01 -7.546471e-01
4.083000e+00 -7.685792e-01 -7.540831e-01
4.084000e+00 -7.452965e-01 -7.535179e-01
4.085000e+00 -8.128654e-01 -7.529515e-01
4.086000e+00 -7.558243e-01 -7.523839e-01
4.087000e+00 -7.489238e-01 -7.518151e-01
4.088000e+00 -7.357187e-01 -7.512451e-01
4.089000e+00 -7.584591e-01 -7.506738e-01
4.090000e+00 -7.330203e-01 -7.501013e-01
4.091000e+00 -7.374414e-01 -7.495276e-01
4.092000e+00 -7.556513e-01 -7.489526e-01
4.093000e+00 -7.740708e-01 -7.483764e-01
4.094000e+00 -7.497346e-01 -7.477990e-01
4.095000e+00 -7.315611e-01 -7.472203e-01
4.096000e+00 -7.596658e-01 -7.466404e-01
4.097000e+00 -7.379673e-01 -7.460592e-01
4.098000e+00 -7.446311e-01 -7.454768e-01
4.099000e+00 -7.665120e-01 -7.448931e-01
4.100000e+00 -7.462138e-01 -7.443082e-01
4.101000e+00 -7.628603e-01 -7.437220e-01
4.102000e+00 -7.306214e-01 -7.431345e-01
4.103000e+00 -7.506168e-01 -7.425458e-01
4.104000e+00 -7.419895e-01 -7.419558e-01
4.105000e+00 -7.400400e-01 -7.413646e-01
4.106000e+00 -7.070638e-01 -7.407721e-01
4.107000e+00 -7.243032e-01 -7.401783e-01
4.108000e+00 -7.361116e-01 -7.395832e-01
4.109000e+00 -7.793957e-01 -7.389868e-01
4.110000e+00 -7.113487e-01 -7.383892e-01
4.111000e+00 -7.159488e-01 -7.377903e-01
4.112000e+00 -7.177307e-01 -7.371900e-01
4.113000e+00 -7.615967e-01 -7.365885e-01
4.114000e+00 -7.369412e-01 -7.359857e-01
4.115000e+00 -7.478626e-01 -7.353816e-01
4.116000e+00 -7.635329e-01 -7.347762e-01
4.117000e+00 -7.269656e-01 -7.341695e-01
4.118000e+00 -7.807189e-01 -7.335614e-01
4.119000e+00 -7.277784e-01 -7.329521e-01
4.120000e+00 -7.508317e-01 -7.323415e-01
4.121000e+00 -7.420476e-01 -7.317295e-01
4.122000e+00 -7.228357e-01 -7.311162e-01
4.123000e+00 -7.092435e-01 -7.305016e-01
4.124000e+00 -7.390999e-01 -7.298857e-01
4.125000e+00 -7.283619e-01 -7.292685e-01
4.126000e+00 -7.193080e-01 -7.286499e-01
4.127000e+00 -7.043889e-01 -7.280300e-01
4.128000e+00 -7.464471e-01 -7.274087e-01
4.129000e+00 -7.125045e-01 -7.267861e-01
4.130000e+00 -7.149368e-01 -7.261622e-01
4.131000e+00 -7.426714e-01 -7.255369e-01
4.132000e+00 -6.720464e-01 -7.249103e-01
4.133000e+00 -6.758561e-01 -7.242824e-01
4.134000e+00 -7.237824e-01 -7.236530e-01
4.135000e+00 -7.509016e-01 -7.230224e-01
4.136000e+00 -7.006543e-01 -7.223903e-01
4.137000e+00 -7.286288e-01 -7.217570e-01
4.138000e+00 -7.393082e-01 -7.211222e-01
4.139000e+00 -7.218316e-01 -7.204861e-01
4.140000e+00 -7.155981e-01 -7.198486e-01
4.141000e+00 -7.287070e-01 -7.192097e-01
4.142000e+00 -7.541247e-01 -7.185695e-01
4.143000e+00 -7.157618e-01 -7.179279e-01
4.144000e+00 -7.692655e-01 -7.172849e-01
4.145000e+00 -6.928861e-01 -7.166406e-01
4.146000e+00 -7.031349e-01 -7.159948e-01
4.147000e+00 -6.933378e-01 -7.153477e-01
4.148000e+00 -6.871127e-01 -7.146991e-01
4.149000e+00 -7.037942e-01 -7.140492e-01
4.150000e+00 -6.847602e-01 -7.133979e-01
4.151000e+00 -6.919478e-01 -7.127452e-01
4.152000e+00 -7.399302e-01 -7.120911e-01
4.153000e+00 -6.959488e-01 -7.114356e-01
4.154000e+00 -6.741770e-01 -7.107786e-01
4.155000e+00 -7.039062e-01 -7.101203e-01
4.156000e+00 -7.119294e-01 -7.094606e-01
4.157000e+00 -7.262995e-01 -7.087994e-01
4.158000e+00 -7.094316e-01 -7.081368e-01
4.159000e+00 -7.003896e-01 -7.074728e-01
4.160000e+00 -6.730848e-01 -7.068074e-01
4.161000e+00 -6.909470e-01 -7.061406e-01
4.162000e+00 -7.112980e-01 -7.054723e-01
4.163000e+00 -7.184437e-01 -7.048026e-01
4.164000e+00 -7.133704e-01 -7.041314e-01
4.165000e+00 -6.791320e-01 -7.034589e-01
4.166000e+00 -7.059132e-01 -7.027849e-01
4.167000e+00 -7.322676e-01 -7.021094e-01
4.168000e+00 -6.784401e-01 -7.014325e-01
4.169000e+00 -7.069042e-01 -7.007542e-01
4.170000e+00 -6.931516e-01 -7.000744e-01
4.171000e+00 -7.230344e-01 -6.993931e-01
4.172000e+00 -6.907117e-01 -6.987104e-01
4.173000e+00 -7.204774e-01 -6.980263e-01
4.174000e+00 -6.935659e-01 -6.973407e-01
4.175000e+00 -7.013911e-01 -6.966536e-01
4.176000e+00 -7.104569e-01 -6.959651e-01
4.177000e+00 -6.777866e-01 -6.952750e-01
4.178000e+00 -7.056023e-01 -6.945836e-01
4.179000e+00 -7.204836e-01 -6.938906e-01
4.180000e+00 -6.865947e-01 -6.931962e-01
4.181000e+00 -7.037000e-01 -6.925003e-01
4.182000e+00 -6.811895e-01 -6.918029e-01
4.183000e+00 -6.841579e-01 -6.911040e-01
4.184000e+00 -6.820919e-01 -6.904037e-01
4.185000e+00 -7.215648e-01 -6.897019e-01
4.186000e+00 -6.921177e-01 -6.889985e-01
4.187000e+00 -6.902122e-01 -6.882937e-01
4.188000e+00 -6.702536e-01 -6.875874e-01
4.189000e+00 -6.893227e-01 -6.868796e-01
4.190000e+00 -6.832469e-01 -6.861703e-01
4.191000e+00 -6.760973e-01 -6.854594e-01
4.192000e+00 -6.945079e-01 -6.847471e-01
4.193000e+00 -6.413645e-01 -6.840333e-01
4.194000e+00 -7.097377e-01 -6.833179e-01
4.195000e+00 -7.198672e-01 -6.826011e-01
4.196000e+00 -6.777130e-01 -6.818827e-01
4.197000e+00 -6.681441e-01 -6.811628e-01
4.198000e+00 -6.737632e-01 -6.804414e-01
4.199000e+00 -6.593919e-01 -6.797185e-01
4.200000e+00 -6.798967e-01 -6.789940e-01
4.201000e+00 -7.022195e-01 -6.782680e-01
4.202000e+00 -6.989422e-01 -6.775405e-01
4.203000e+00 -6.523406e-01 -6.768115e-01
4.204000e+00 -6.406788e-01 -6.760809e-01
4.205000e+00 -6.560285e-01 -6.753488e-01
4.206000e+00 -6.707825e-01 -6.746151e-01
4.207000e+00 -6.678680e-01 -6.738799e-01
4.208000e+00 -6.543656e-01 -6.731432e-01
4.209000e+00 -6.634317e-01 -6.724049e-01
4.210000e+00 -6.610645e-01 -6.716650e-01
4.211000e+00 -6.775214e-01 -6.709236e-01
4.212000e+00 -6.686560e-01 -6.701807e-01
4.213000e+00 -6.653179e-01 -6.694362e-01
4.214000e+00 -6.834081e-01 -6.686901e-01
4.215000e+00 -6.913922e-01 -6.679425e-01
4.216000e+00 -6.426934e-01 -6.671933e-01
4.217000e+00 -6.719707e-01 -6.664425e-01
4.218000e+00 -6.135332e-01 -6.656902e-01
4.219000e+00 -6.672225e-01 -6.649363e-01
4.220000e+00 -6.618949e-01 -6.641808e-01
4.221000e+00 -6.440134e-01 -6.634238e-01
4.222000e+00 -6.814677e-01 -6.626651e-01
4.223000e+00 -6.500905e-01 -6.619049e-01
4.224000e+00 -6.413742e-01 -6.611431e-01
4.225000e+00 -6.692272e-01 -6.603798e-01
4.226000e+00 -6.775238e-01 -6.596148e-01
4.227000e+00 -6.561504e-01 -6.588482e-01
4.228000e+00 -6.786359e-01 -6.580801e-01
4.229000e+00 -6.644876e-01 -6.573104e-01
4.230000e+00 -6.707784e-01 -6.565390e-01
4.231000e+00 -6.683200e-01 -6.557661e-01
4.232000e+00 -6.560188e-01 -6.549916e-01
4.233000e+00 -6.417175e-01 -6.542154e-01
4.234000e+00 -6.492369e-01 -6.534377e-01
4.235000e+00 -6.256725e-01 -6.526584e-01
4.236000e+00 -6.413613e-01 -6.518774e-01
4.237000e+00 -6.606725e-01 -6.510948e-01
4.238000e+00 -6.685474e-01 -6.503107e-01
4.239000e+00 -6.712818e-01 -6.495249e-01
4.240000e+00 -6.375952e-01 -6.487374e-01
4.241000e+00 -6.492417e-01 -6.479484e-01
4.242000e+00 -6.319512e-01 -6.471577e-01
4.243000e+00 -6.794034e-01 -6.463655e-01
4.244000e+00 -6.678579e-01 -6.455715e-01
4.245000e+00 -6.328944e-01 -6.447760e-01
4.246000e+00 -6.414487e-01 -6.439788e-01
4.247000e+00 -6.453220e-01 -6.431800e-01
4.248000e+00 -6.378331e-01 -6.423796e-01
4.249000e+00 -6.262560e-01 -6.415775e-01
4.250000e+00 -6.537596e-01 -6.407738e-01
4.251000e+00 -6.402088e-01 -6.399684e-01
4.252000e+00 -6.503532e-01 -6.391614e-01
4.253000e+00 -6.209453e-01 -6.383528e-01
4.254000e+00 -6.303033e-01 -6.375425e-01
4.255000e+00 -6.540706e-01 -6.367305e-01
4.256000e+00 -6.259953e-01 -6.359169e-01
4.257000e+00 -6.083143e-01 -6.351016e-01
4.258000e+00 -6.103196e-01 -6.342847e-01
4.259000e+00 -6.125356e-01 -6.334662e-01
4.260000e+00 -6.315029e-01 -6.326459e-01
4.261000e+00 -6.100054e-01 -6.318240e-01
4.262000e+00 -6.205289e-01 -6.310005e-01
4.263000e+00 -6.360236e-01 -6.301752e-01
4.264000e+00 -6.451552e-01 -6.293484e-01
4.265000e+00 -5.978178e-01 -6.285198e-01
4.266000e+00 -6.370405e-01 -6.276895e-01
4.267000e+00 -6.210665e-01 -6.268576e-01
4.268000e+00 -6.367811e-01 -6.260240e-01
4.269000e+00 -6.278343e-01 -6.251888e-01
4.270000e+00 -6.097395e-01 -6.243518e-01
4.271000e+00 -6.004638e-01 -6.235132e-01
4.272000e+00 -5.935710e-01 -6.226729e-01
4.273000e+00 -6.432910e-01 -6.218309e-01
4.274000e+00 -6.263234e-01 -6.209872e-01
4.275000e+00 -6.138758e-01 -6.201418e-01
4.276000e+00 -6.648253e-01 -6.192947e-01
4.277000e+00 -6.025089e-01 -6.184460e-01
4.278000e+00 -6.412008e-01 -6.175955e-01
4.279000e+00 -6.148305e-01 -6.167433e-01
4.280000e+00 -6.211671e-01 -6.158895e-01
4.281000e+00 -6.043814e-01 -6.150339e-01
4.282000e+00 -5.897990e-01 -6.141767e-01
4.283000e+00 -6.368187e-01 -6.133177e-01
4.284000e+00 -6.266384e-01 -6.124570e-01
4.285000e+00 -5.738378e-01 -6.115946e-01
4.286000e+00 -6.260927e-01 -6.107305e-01
4.287000e+00 -5.983356e-01 -6.098647e-01
4.288000e+00 -6.223905e-01 -6.089972e-01
4.289000e+00 -6.158047e-01 -6.081280e-01
4.290000e+00 -6.135474e-01 -6.072570e-01
4.291000e+00 -5.894879e-01 -6.063843e-01
4.292000e+00 -5.740466e-01 -6.055099e-01
4.293000e+00 -6.217685e-01 -6.046338e-01
4.294000e+00 -6.224444e-01 -6.037560e-01
4.295000e+00 -5.970989e-01 -6.028764e-01
4.296000e+00 -5.730603e-01 -6.019951e-01
4.297000e+00 -5.571843e-01 -6.011121e-01
4.298000e+00 -5.825185e-01 -6.002273e-01
4.299000e+00 -6.046811e-01 -5.993408e-01
4.300000e+00 -5.873122e-01 -5.984526e-01
4.301000e+00 -6.099849e-01 -5.975627e-01
4.302000e+00 -5.794194e-01 -5.966710e-01
4.303000e+00 -5.917055e-01 -5.957775e-01
4.304000e+00 -6.054709e-01 -5.948823e-01
4.305000e+00 -5.680923e-01 -5.939854e-01
4.306000e+00 -5.953682e-01 -5.930868e-01
4.307000e+00 -6.028904e-01 -5.921863e-01
4.308000e+00 -6.031119e-01 -5.912842e-01
4.309000e+00 -5.955729e-01 -5.903803e-01
4.310000e+00 -6.040411e-01 -5.894746e-01
4.311000e+00 -5.624249e-01 -5.885672e-01
4.312000e+00 -5.757831e-01 -5.876580e-01
4.313000e+00 -5.756919e-01 -5.867471e-01
4.314000e+00 -5.958297e-01 -5.858344e-01
4.315000e+00 -5.850392e-01 -5.849200e-01
4.316000e+00 -5.670623e-01 -5.840038e-01
4.317000e+00 -6.055623e-01 -5.830859e-01
4.318000e+00 -6.012090e-01 -5.821661e-01
4.319000e+00 -5.924082e-01 -5.812447e-01
4.320000e+00 -5.829737e-01 -5.803214e-01
4.321000e+00 -6.096920e-01 -5.793964e-01
4.322000e+00 -5.860514e-01 -5.784696e-01
4.323000e+00 -6.073832e-01 -5.775411e-01
4.324000e+00 -5.613017e-01 -5.766107e-01
4.325000e+00 -5.608813e-01 -5.756786e-01
4.326000e+00 -5.949535e-01 -5.747448e-01
4.327000e+00 -5.152677e-01 -5.738091e-01
4.328000e+00 -5.693321e-01 -5.728717e-01
4.329000e+00 -6.324574e-01 -5.719325e-01
4.330000e+00 -5.656370e-01 -5.709915e-01
4.331000e+00 -5.698871e-01 -5.700487e-01
4.332000e+00 -5.430918e-01 -5.691042e-01
4.333000e+00 -5.713471e-01 -5.681579e-01
4.334000e+00 -5.825479e-01 -5.672098e-01
4.335000e+00 -5.362934e-01 -5.662599e-01
4.336000e+00 -5.737506e-01 -5.653082e-01
4.337000e+00 -5.629475e-01 -5.643547e-01
4.338000e+00 -5.824964e-01 -5.633994e-01
4.339000e+00 -5.498731e-01 -5.624424e-01
4.340000e+00 -5.270418e-01 -5.614835e-01
4.341000e+00 -5.512145e-01 -5.605229e-01
4.342000e+00 -5.652257e-01 -5.595604e-01
4.343000e+00 -5.940722e-01 -5.585962e-01
4.344000e+00 -5.717382e-01 -5.576302e-01
4.345000e+00 -5.530625e-01 -5.566623e-01
4.346000e+00 -5.898205e-01 -5.556927e-01
4.347000e+00 -5.400924e-01 -5.547213e-01
4.348000e+00 -5.502564e-01 -5.537480e-01
4.349000e+00 -5.904420e-01 -5.527730e-01
4.350000e+00 -5.531075e-01 -5.517962e-01
4.351000e+00 -5.315768e-01 -5.508175e-01
4.352000e+00 -5.764760e-01 -5.498371e-01
4.353000e+00 -5.603471e-01 -5.488548e-01
4.354000e+00 -5.474362e-01 -5.478707e-01
4.355000e+00 -5.602427e-01 -5.468849e-01
4.356000e+00 -5.354935e-01 -5.458972e-01
4.357000e+00 -5.422299e-01 -5.449077e-01
4.358000e+00 -5.610010e-01 -5.439163e-01
4.359000e+00 -5.393072e-01 -5.429232e-01
4.360000e+00 -5.744863e-01 -5.419283e-01
4.361000e+00 -5.151437e-01 -5.409315e-01
4.362000e+00 -5.204701e-01 -5.399329e-01
4.363000e+00 -5.314912e-01 -5.389325e-01
4.364000e+00 -5.102291e-01 -5.379303e-01
4.365000e+00 -5.345603e-01 -5.369263e-01
4.366000e+00 -5.220028e-01 -5.359204e-01
4.367000e+00 -5.471805e-01 -5.349128e-01
4.368000e+00 -5.229249e-01 -5.339033e-01
4.369000e+00 -5.442495e-01 -5.328919e-01
4.370000e+00 -4.838509e-01 -5.318788e-01
4.371000e+00 -5.151541e-01 -5.308638e-01
4.372000e+00 -5.347191e-01 -5.298470e-01
4.373000e+00 -5.308723e-01 -5.288284e-01
4.374000e+00 -5.338193e-01 -5.278080e-01
4.375000e+00 -5.361924e-01 -5.267857e-01
4.376000e+00 -5.336040e-01 -5.257616e-01
4.377000e+00 -5.667474e-01 -5.247356e-01
4.378000e+00 -5.461532e-01 -5.237079e-01
4.379000e+00 -5.294681e-01 -5.226783e-01
4.380000e+00 -5.084459e-01 -5.216468e-01
4.381000e+00 -5.260485e-01 -5.206136e-01
4.382000e+00 -4.967642e-01 -5.195785e-01
4.383000e+00 -4.749594e-01 -5.185415e-01
4.384000e+00 -5.300807e-01 -5.175027e-01
4.385000e+00 -5.254830e-01 -5.164621e-01
4.386000e+00 -5.629651e-01 -5.154197e-01
4.387000e+00 -5.162988e-01 -5.143754e-01
4.388000e+00 -4.890161e-01 -5.133293e-01
4.389000e+00 -5.146970e-01 -5.122813e-01
4.390000e+00 -5.257478e-01 -5.112315e-01
4.391000e+00 -5.293885e-01 -5.101799e-01
4.392000e+00 -5.465455e-01 -5.091264e-01
4.393000e+00 -5.358596e-01 -5.080711e-01
4.394000e+00 -4.995665e-01 -5.070139e-01
4.395000e+00 -4.822065e-01 -5.059549e-01
4.396000e+00 -4.628624e-01 -5.048941e-01
4.397000e+00 -5.206285e-01 -5.038314e-01
4.398000e+00 -5.073612e-01 -5.027669e-01
4.399000e+00 -5.205964e-01 -5.017005e-01
4.400000e+00 -5.047585e-01 -5.006323e-01
4.401000e+00 -5.062603e-01 -4.995622e-01
4.402000e+00 -4.779256e-01 -4.984903e-01
4.403000e+00 -5.029844e-01 -4.974165e-01
4.404000e+00 -4.898115e-01 -4.963409e-01
4.405000e+00 -4.974000e-01 -4.952635e-01
4.406000e+00 -4.649735e-01 -4.941842e-01
4.407000e+00 -5.094834e-01 -4.931030e-01
4.408000e+00 -4.828961e-01 -4.920200e-01
4.409000e+00 -4.864628e-01 -4.909352e-01
4.410000e+00 -4.743993e-01 -4.898485e-01
4.411000e+00 -4.756128e-01 -4.887600e-01
4.412000e+00 -4.482615e-01 -4.876696e-01
4.413000e+00 -5.009590e-01 -4.865773e-01
4.414000e+00 -4.822804e-01 -4.854832e-01
4.415000e+00 -4.903706e-01 -4.843873e-01
4.416000e+00 -5.202632e-01 -4.832895e-01
4.417000e+00 -5.086449e-01 -4.821899e-01
4.418000e+00 -4.386522e-01 -4.810884e-01
4.419000e+00 -4.826679e-01 -4.799850e-01
4.420000e+00 -4.822365e-01 -4.788798e-01
4.421000e+00 -4.927609e-01 -4.777728e-01
4.422000e+00 -4.868631e-01 -4.766639e-01
4.423000e+00 -4.912110e-01 -4.755531e-01
4.424000e+00 -4.694681e-01 -4.744405e-01
4.425000e+00 -4.663419e-01 -4.733260e-01
4.426000e+00 -4.777874e-01 -4.722097e-01
4.427000e+00 -4.635201e-01 -4.710915e-01
4.428000e+00 -4.533076e-01 -4.699715e-01
4.429000e+00 -4.464071e-01 -4.688497e-01
4.430000e+00 -4.739621e-01 -4.677259e-01
4.431000e+00 -4.750865e-01 -4.666003e-01
4.432000e+00 -4.719377e-01 -4.654729e-01
4.433000e+00 -4.704385e-01 -4.643436e-01
4.434000e+00 -4.760635e-01 -4.632125e-01
4.435000e+00 -4.798498e-01 -4.620795e-01
4.436000e+00 -4.681913e-01 -4.609446e-01
4.437000e+00 -5.357980e-01 -4.598079e-01
4.438000e+00 -4.895445e-01 -4.586694e-01
4.439000e+00 -4.592269e-01 -4.575290e-01
4.440000e+00 -4.370590e-01 -4.563867e-01
4.441000e+00 -4.453138e-01 -4.552426e-01
4.442000e+00 -4.594030e-01 -4.540966e-01
4.443000e+00 -4.359290e-01 -4.529488e-01
4.444000e+00 -4.608855e-01 -4.517991e-01
4.445000e+00 -4.368817e-01 -4.506476e-01
4.446000e+00 -4.611865e-01 -4.494942e-01
4.447000e+00 -4.354551e-01 -4.483389e-01
4.448000e+00 -4.407959e-01 -4.471818e-01
4.449000e+00 -4.698073e-01 -4.460229e-01
4.450000e+00 -4.539663e-01 -4.448621e-01
4.451000e+00 -4.519369e-01 -4.436995e-01
4.452000e+00 -4.537476e-01 -4.425350e-01
4.453000e+00 -4.389512e-01 -4.413686e-01
4.454000e+00 -4.055654e-01 -4.402004e-01
4.455000e+00 -4.506048e-01 -4.390304e-01
4.456000e+00 -4.293175e-01 -4.378585e-01
4.457000e+00 -4.455945e-01 -4.366847e-01
4.458000e+00 -3.984295e-01 -4.355091e-01
4.459000e+00 -4.402385e-01 -4.343316e-01
4.460000e+00 -4.477309e-01 -4.331523e-01
4.461000e+00 -4.359894e-01 -4.319712e-01
4.462000e+00 -4.360690e-01 -4.307882e-01
4.463000e+00 -4.385018e-01 -4.296033e-01
4.464000e+00 -4.010376e-01 -4.284166e-01
4.465000e+00 -4.283063e-01 -4.272281e-01
4.466000e+00 -4.358667e-01 -4.260377e-01
4.467000e+00 -4.410693e-01 -4.248455e-01
4.468000e+00 -4.090845e-01 -4.236514e-01
4.469000e+00 -3.944617e-01 -4.224555e-01
4.470000e+00 -4.170178e-01 -4.212577e-01
4.471000e+00 -4.367299e-01 -4.200581e-01
4.472000e+00 -4.370974e-01 -4.188566e-01
4.473000e+00 -4.525099e-01 -4.176533e-01
4.474000e+00 -4.091114e-01 -4.164482e-01
4.475000e+00 -4.193802e-01 -4.152412e-01
4.476000e+00 -4.310549e-01 -4.140323e-01
4.477000e+00 -4.433007e-01 -4.128217e-01
4.478000e+00 -3.650427e-01 -4.116091e-01
4.479000e+00 -4.149002e-01 -4.103948e-01
4.480000e+00 -3.929018e-01 -4.091786e-01
4.481000e+00 -4.255434e-01 -4.079606e-01
4.482000e+00 -4.069819e-01 -4.067407e-01
4.483000e+00 -4.292673e-01 -4.055190e-01
4.484000e+00 -4.094632e-01 -4.042954e-01
4.485000e+00 -3.924210e-01 -4.030701e-01
4.486000e+00 -4.309215e-01 -4.018428e-01
4.487000e+00 -3.971132e-01 -4.006138e-01
4.488000e+00 -3.636379e-01 -3.993829e-01
4.489000e+00 -4.016862e-01 -3.981502e-01
4.490000e+00 -3.969062e-01 -3.969156e-01
4.491000e+00 -3.469080e-01 -3.956793e-01
4.492000e+00 -4.195065e-01 -3.944411e-01
4.493000e+00 -3.751535e-01 -3.932010e-01
4.494000e+00 -3.988767e-01 -3.919592e-01
4.495000e+00 -4.232551e-01 -3.907155e-01
4.496000e+00 -4.058278e-01 -3.894699e-01
4.497000e+00 -3.938683e-01 -3.882226e-01
4.498000e+00 -3.712335e-01 -3.869734e-01
4.499000e+00 -4.064748e-01 -3.857224e-01
4.500000e+00 -4.081836e-01 -3.844696e-01
4.501000e+00 -3.605176e-01 -3.832150e-01
4.502000e+00 -3.706108e-01 -3.819585e-01
4.503000e+00 -4.201874e-01 -3.807002e-01
4.504000e+00 -3.780887e-01 -3.794401e-01
4.505000e+00 -3.738988e-01 -3.781782e-01
4.506000e+00 -4.050317e-01 -3.769144e-01
4.507000e+00 -3.986835e-01 -3.756489e-01
4.508000e+00 -3.862854e-01 -3.743815e-01
4.509000e+00 -3.364150e-01 -3.731123e-01
4.510000e+00 -4.096386e-01 -3.718413e-01
4.511000e+00 -4.062003e-01 -3.705685e-01
4.512000e+00 -3.760068e-01 -3.692939e-01
4.513000e+00 -3.481891e-01 -3.680175e-01
4.514000e+00 -3.402152e-01 -3.667392e-01
4.515000e+00 -4.084728e-01 -3.654592e-01
4.516000e+00 -3.842244e-01 -3.641774e-01
4.517000e+00 -3.683622e-01 -3.628937e-01
4.518000e+00 -3.455518e-01 -3.616082e-01
4.519000e+00 -3.249111e-01 -3.603210e-01
4.520000e+00 -3.752489e-01 -3.590319e-01
4.521000e+00 -3.294122e-01 -3.577411e-01
4.522000e+00 -3.362179e-01 -3.564484e-01
4.523000e+00 -3.592075e-01 -3.551539e-01
4.524000e+00 -3.379696e-01 -3.538577e-01
4.525000e+00 -3.423647e-01 -3.525596e-01
4.526000e+00 -3.503907e-01 -3.512598e-01
4.527000e+00 -3.770495e-01 -3.499582e-01
4.528000e+00 -3.426880e-01 -3.486548e-01
4.529000e+00 -3.770003e-01 -3.473495e-01
4.530000e+00 -3.771755e-01 -3.460425e-01
4.531000e+00 -3.948908e-01 -3.447338e-01
4.532000e+00 -3.543625e-01 -3.434232e-01
4.533000e+00 -3.268976e-01 -3.421108e-01
4.534000e+00 -3.394554e-01 -3.407967e-01
4.535000e+00 -3.408841e-01 -3.394808e-01
4.536000e+00 -3.581899e-01 -3.381631e-01
4.537000e+00 -3.182892e-01 -3.368436e-01
4.538000e+00 -3.558965e-01 -3.355224e-01
4.539000e+00 -3.294145e-01 -3.341994e-01
4.540000e+00 -3.522782e-01 -3.328746e-01
4.541000e+00 -3.167387e-01 -3.315480e-01
4.542000e+00 -3.184402e-01 -3.302197e-01
4.543000e+00 -3.373371e-01 -3.288896e-01
4.544000e+00 -3.254653e-01 -3.275577e-01
4.545000e+00 -3.494166e-01 -3.262241e-01
4.546000e+00 -3.150500e-01 -3.248887e-01
4.547000e+00 -3.037729e-01 -3.235516e-01
4.548000e+00 -2.782555e-01 -3.222127e-01
4.549000e+00 -3.242381e-01 -3.208720e-01
4.550000e+00 -3.243641e-01 -3.195296e-01
4.551000e+00 -3.005523e-01 -3.181854e-01
4.552000e+00 -3.368129e-01 -3.168395e-01
4.553000e+00 -3.375553e-01 -3.154918e-01
4.554000e+00 -3.240282e-01 -3.141424e-01
4.555000e+00 -3.099300e-01 -3.127912e-01
4.556000e+00 -3.406840e-01 -3.114383e-01
4.557000e+00 -3.398610e-01 -3.100836e-01
4.558000e+00 -2.989900e-01 -3.087272e-01
4.559000e+00 -3.123765e-01 -3.073691e-01
4.560000e+00 -3.058689e-01 -3.060092e-01
4.561000e+00 -3.080504e-01 -3.046476e-01
4.562000e+00 -2.852215e-01 -3.032842e-01
4.563000e+00 -2.975546e-01 -3.019191e-01
4.564000e+00 -3.253848e-01 -3.005523e-01
4.565000e+00 -2.597321e-01 -2.991838e-01
4.566000e+00 -3.127378e-01 -2.978135e-01
4.567000e+00 -3.141646e-01 -2.964416e-01
4.568000e+00 -3.090862e-01 -2.950678e-01
4.569000e+00 -2.911634e-01 -2.936924e-01
4.570000e+00 -3.017236e-01 -2.923153e-01
4.571000e+00 -3.082730e-01 -2.909364e-01
4.572000e+00 -2.674110e-01 -2.895558e-01
4.573000e+00 -3.071255e-01 -2.881736e-01
4.574000e+00 -3.059529e-01 -2.867896e-01
4.575000e+00 -2.708978e-01 -2.854039e-01
4.576000e+00 -3.060741e-01 -2.840165e-01
4.577000e+00 -2.534737e-01 -2.826274e-01
4.578000e+00 -2.874938e-01 -2.812365e-01
4.579000e+00 -3.261116e-01 -2.798440e-01
4.580000e+00 -2.540924e-01 -2.784498e-01
4.581000e+00 -2.500007e-01 -2.770539e-01
4.582000e+00 -2.789689e-01 -2.756564e-01
4.583000e+00 -2.546025e-01 -2.742571e-01
4.584000e+00 -2.705505e-01 -2.728561e-01
4.585000e+00 -2.694387e-01 -2.714535e-01
4.586000e+00 -2.613567e-01 -2.700491e-01
4.587000e+00 -2.637207e-01 -2.686431e-01
4.588000e+00 -2.423668e-01 -2.672354e-01
4.589000e+00 -2.800554e-01 -2.658261e-01
4.590000e+00 -2.724562e-01 -2.644150e-01
4.591000e+00 -2.770823e-01 -2.630023e-01
4.592000e+00 -2.589161e-01 -2.615880e-01
4.593000e+00 -2.806528e-01 -2.601719e-01
4.594000e+00 -2.950185e-01 -2.587542e-01
4.595000e+00 -2.481485e-01 -2.573348e-01
4.596000e+00 -2.505942e-01 -2.559138e-01
4.597000e+00 -2.761068e-01 -2.544911e-01
4.598000e+00 -2.361146e-01 -2.530668e-01
4.599000e+00 -2.894187e-01 -2.516408e-01
4.600000e+00 -2.183910e-01 -2.502132e-01
4.601000e+00 -2.864216e-01 -2.487839e-01
4.602000e+00 -2.895554e-01 -2.473530e-01
4.603000e+00 -2.545179e-01 -2.459204e-01
4.604000e+00 -2.530249e-01 -2.444862e-01
4.605000e+00 -2.810150e-01 -2.430504e-01
4.606000e+00 -2.362747e-01 -2.416129e-01
4.607000e+00 -2.452746e-01 -2.401738e-01
4.608000e+00 -2.495306e-01 -2.387331e-01
4.609000e+00 -2.318700e-01 -2.372908e-01
4.610000e+00 -2.339119e-01 -2.358468e-01
4.611000e+00 -2.317265e-01 -2.344012e-01
4.612000e+00 -2.435149e-01 -2.329540e-01
4.613000e+00 -2.132189e-01 -2.315052e-01
4.614000e+00 -2.185878e-01 -2.300548e-01
4.615000e+00 -1.954232e-01 -2.286027e-01
4.616000e+00 -2.349000e-01 -2.271491e-01
4.617000e+00 -2.387570e-01 -2.256938e-01
4.618000e+00 -2.187612e-01 -2.242370e-01
4.619000e+00 -2.155435e-01 -2.227785e-01
4.620000e+00 -2.066397e-01 -2.213185e-01
4.621000e+00 -1.800505e-01 -2.198569e-01
4.622000e+00 -2.058602e-01 -2.183936e-01
4.623000e+00 -2.210609e-01 -2.169288e-01
4.624000e+00 -2.637364e-01 -2.154625e-01
4.625000e+00 -2.436585e-01 -2.139945e-01
4.626000e+00 -2.041106e-01 -2.125249e-01
4.627000e+00 -2.122668e-01 -2.110538e-01
4.628000e+00 -2.301312e-01 -2.095811e-01
4.629000e+00 -2.279049e-01 -2.081069e-01
4.630000e+00 -2.002581e-01 -2.066311e-01
4.631000e+00 -1.640766e-01 -2.051537e-01
4.632000e+00 -2.146438e-01 -2.036748e-01
4.633000e+00 -2.258788e-01 -2.021943e-01
4.634000e+00 -2.097579e-01 -2.007122e-01
4.635000e+00 -1.879314e-01 -1.992286e-01
4.636000e+00 -2.159825e-01 -1.977435e-01
4.637000e+00 -1.959962e-01 -1.962568e-01
4.638000e+00 -2.031630e-01 -1.947686e-01
4.639000e+00 -1.637925e-01 -1.932788e-01
4.640000e+00 -2.388199e-01 -1.917875e-01
4.641000e+00 -1.632858e-01 -1.902947e-01
4.642000e+00 -1.949644e-01 -1.888003e-01
4.643000e+00 -1.595647e-01 -1.873045e-01
4.644000e+00 -1.584177e-01 -1.858071e-01
4.645000e+00 -2.155021e-01 -1.843081e-01
4.646000e+00 -1.991757e-01 -1.828077e-01
4.647000e+00 -1.582005e-01 -1.813058e-01
4.648000e+00 -1.746508e-01 -1.798023e-01
4.649000e+00 -2.101219e-01 -1.782974e-01
4.650000e+00 -1.845525e-01 -1.767909e-01
4.651000e+00 -1.953681e-01 -1.752830e-01
4.652000e+00 -2.034002e-01 -1.737735e-01
4.653000e+00 -1.918276e-01 -1.722626e-01
4.654000e+00 -1.824715e-01 -1.707502e-01
4.655000e+00 -1.611395e-01 -1.692363e-01
4.656000e+00 -1.721127e-01 -1.677209e-01
4.657000e+00 -1.738617e-01 -1.662040e-01
4.658000e+00 -1.890015e-01 -1.646857e-01
4.659000e+00 -1.300545e-01 -1.631659e-01
4.660000e+00 -1.907421e-01 -1.616446e-01
4.661000e+00 -1.843349e-01 -1.601219e-01
4.662000e+00 -1.767107e-01 -1.585977e-01
4.663000e+00 -1.585976e-01 -1.570720e-01
4.664000e+00 -1.678064e-01 -1.555449e-01
4.665000e+00 -1.462424e-01 -1.540163e-01
4.666000e+00 -1.464069e-01 -1.524863e-01
4.667000e+00 -1.351794e-01 -1.509549e-01
4.668000e+00 -1.392086e-01 -1.494220e-01
4.669000e+00 -1.683654e-01 -1.478877e-01
4.670000e+00 -1.633975e-01 -1.463519e-01
4.671000e+00 -1.470492e-01 -1.448148e-01
4.672000e+00 -1.324760e-01 -1.432761e-01
4.673000e+00 -1.367308e-01 -1.417361e-01
4.674000e+00 -1.407487e-01 -1.401947e-01
4.675000e+00 -1.568403e-01 -1.386518e-01
4.676000e+00 -1.039277e-01 -1.371076e-01
4.677000e+00 -1.624582e-01 -1.355619e-01
4.678000e+00 -1.392744e-01 -1.340148e-01
4.679000e+00 -1.222710e-01 -1.324664e-01
4.680000e+00 -1.401354e-01 -1.309165e-01
4.681000e+00 -1.530072e-01 -1.293653e-01
4.682000e+00 -1.545796e-01 -1.278126e-01
4.683000e+00 -1.060127e-01 -1.262586e-01
4.684000e+00 -8.559899e-02 -1.247032e-01
4.685000e+00 -1.135396e-01 -1.231464e-01
4.686000e+00 -6.775875e-02 -1.215883e-01
4.687000e+00 -9.333631e-02 -1.200288e-01
4.688000e+00 -1.395683e-01 -1.184679e-01
4.689000e+00 -9.346859e-02 -1.169057e-01
4.690000e+00 -9.824308e-02 -1.153421e-01
4.691000e+00 -1.349155e-01 -1.137772e-01
4.692000e+00 -1.007167e-01 -1.122109e-01
4.693000e+00 -7.233222e-02 -1.106432e-01
4.694000e+00 -1.415766e-01 -1.090743e-01
4.695000e+00 -7.446995e-02 -1.075040e-01
4.696000e+00 -1.055170e-01 -1.059323e-01
4.697000e+00 -1.138130e-01 -1.043594e-01
4.698000e+00 -6.885110e-02 -1.027851e-01
4.699000e+00 -7.949252e-02 -1.012095e-01
4.700000e+00 -8.253547e-02 -9.963256e-02
4.701000e+00 -1.410892e-01 -9.805433e-02
4.702000e+00 -1.151916e-01 -9.647479e-02
4.703000e+00 -1.018997e-01 -9.489395e-02
4.704000e+00 -9.337908e-02 -9.331181e-02
4.705000e+00 -9.756151e-02 -9.172837e-02
4.706000e+00 -8.718113e-02 -9.014365e-02
4.707000e+00 -6.868470e-02 -8.855764e-02
4.708000e+00 -6.847286e-02 -8.697034e-02
4.709000e+00 -5.055315e-02 -8.538177e-02
4.710000e+00 -6.315510e-02 -8.379193e-02
4.711000e+00 -1.173351e-01 -8.220081e-02
4.712000e+00 -1.012044e-01 -8.060844e-02
4.713000e+00 -8.922418e-02 -7.901480e-02
4.714000e+00 -7.548624e-02 -7.741990e-02
4.715000e+00 -8.080919e-02 -7.582375e-02
4.716000e+00 -1.011706e-01 -7.422636e-02
4.717000e+00 -3.289665e-02 -7.262772e-02
4.718000e+00 -5.877408e-02 -7.102784e-02
4.719000e+00 -8.822939e-02 -6.942673e-02
4.720000e+00 -1.072742e-01 -6.782438e-02
4.721000e+00 -2.362172e-02 -6.622081e-02
4.722000e+00 -7.085665e-02 -6.461602e-02
4.723000e+00 -5.993141e-02 -6.301001e-02
4.724000e+00 -7.320151e-02 -6.140279e-02
4.725000e+00 -6.202587e-02 -5.979436e-02
4.726000e+00 -4.136052e-02 -5.818473e-02
4.727000e+00 -1.919486e-02 -5.657390e-02
4.728000e+00 -5.340898e-02 -5.496187e-02
4.729000e+00 -2.727563e-02 -5.334865e-02
4.730000e+00 -4.635544e-02 -5.173424e-02
4.731000e+00 -4.664170e-02 -5.011866e-02
4.732000e+00 -2.241115e-02 -4.850189e-02
4.733000e+00 -4.874861e-02 -4.688396e-02
4.734000e+00 -4.074457e-02 -4.526485e-02
4.735000e+00 -2.360884e-02 -4.364459e-02
4.736000e+00 -6.207888e-02 -4.202316e-02
4.737000e+00 -3.756981e-02 -4.040058e-02
4.738000e+00 -7.890429e-02 -3.877685e-02
4.739000e+00 -5.544118e-02 -3.715198e-02
4.740000e+00 -3.803235e-02 -3.552597e-02
4.741000e+00 -2.915573e-02 -3.389882e-02
4.742000e+00 -3.781900e-02 -3.227054e-02
4.743000e+00 -2.867557e-03 -3.064113e-02
4.744000e+00 -3.039059e-02 -2.901060e-02
4.745000e+00 -1.175941e-03 -2.737895e-02
4.746000e+00 -1.279722e-02 -2.574620e-02
4.747000e+00 2.513762e-03 -2.411233e-02
4.748000e+00 -1.661918e-02 -2.247737e-02
4.749000e+00 -4.708582e-02 -2.084130e-02
4.750000e+00 -4.170771e-02 -1.920414e-02
4.751000e+00 -1.892820e-02 -1.756589e-02
4.752000e+00 -1.389144e-03 -1.592656e-02
4.753000e+00 -1.425661e-02 -1.428616e-02
4.754000e+00 -1.600574e-02 -1.264467e-02
4.755000e+00 -7.946833e-03 -1.100212e-02
4.756000e+00 3.365240e-03 -9.358505e-03
4.757000e+00 -4.216022e-03 -7.713829e-03
4.758000e+00 1.182054e-02 -6.068100e-03
4.759000e+00 7.060823e-03 -4.421320e-03
4.760000e+00 2.462598e-02 -2.773496e-03
4.761000e+00 -9.885658e-04 -1.124633e-03
4.762000e+00 5.607705e-02 5.252657e-04
4.763000e+00 2.097770e-02 2.176194e-03
4.764000e+00 1.047703e-02 3.828147e-03
4.765000e+00 -1.742290e-02 5.481120e-03
4.766000e+00 1.629938e-02 7.135108e-03
4.767000e+00 6.293676e-03 8.790106e-03
4.768000e+00 -4.251539e-03 1.044611e-02
4.769000e+00 -9.849481e-03 1.210311e-02
4.770000e+00 4.338438e-02 1.376111e-02
4.771000e+00 2.791514e-03 1.542009e-02
4.772000e+00 1.233758e-02 1.708007e-02
4.773000e+00 2.435214e-02 1.874102e-02
4.774000e+00 2.030487e-02 2.040294e-02
4.775000e+00 9.894759e-03 2.206584e-02
4.776000e+00 2.862500e-02 2.372970e-02
4.777000e+00 5.905831e-02 2.539452e-02
4.778000e+00 4.637986e-02 2.706029e-02
4.779000e+00 5.365478e-02 2.872701e-02
4.780000e+00 4.335441e-02 3.039468e-02
4.781000e+00 1.387897e-02 3.206328e-02
4.782000e+00 3.767302e-02 3.373282e-02
4.783000e+00 8.793691e-02 3.540328e-02
4.784000e+00 4.258030e-02 3.707467e-02
4.785000e+00 4.923640e-02 3.874698e-02
4.786000e+00 5.298353e-02 4.042020e-02
4.787000e+00 4.296358e-02 4.209433e-02
4.788000e+00 2.967824e-02 4.376936e-02
4.789000e+00 4.930184e-02 4.544528e-02
4.790000e+00 7.972790e-02 4.712210e-02
4.791000e+00 3.800374e-02 4.879981e-02
4.792000e+00 2.737889e-02 5.047839e-02
4.793000e+00 5.967305e-02 5.215785e-02
4.794000e+00 6.606447e-02 5.383818e-02
4.795000e+00 2.882973e-02 5.551938e-02
4.796000e+00 4.560401e-02 5.720144e-02
4.797000e+00 6.900063e-02 5.888435e-02
4.798000e+00 7.119149e-02 6.056811e-02
4.799000e+00 4.627055e-02 6.225271e-02
4.800000e+00 1.079641e-01 6.393815e-02
4.801000e+00 7.123879e-02 6.562443e-02
4.802000e+00 4.604287e-02 6.731153e-02
4.803000e+00 7.754565e-02 6.899945e-02
4.804000e+00 3.529913e-02 7.068819e-02
4.805000e+00 7.581780e-02 7.237775e-02
4.806000e+00 9.834059e-02 7.406810e-02
4.807000e+00 6.111135e-02 7.575926e-02
4.808000e+00 8.194433e-02 7.745121e-02
4.809000e+00 6.292548e-02 7.914396e-02
4.810000e+00 8.061552e-02 8.083748e-02
4.811000e+00 9.061988e-02 8.253179e-02
4.812000e+00 6.077584e-02 8.422686e-02
4.813000e+00 8.089570e-02 8.592271e-02
4.814000e+00 5.418097e-02 8.761931e-02
4.815000e+00 9.453274e-02 8.931668e-02
4.816000e+00 9.184720e-02 9.101479e-02
4.817000e+00 1.266469e-01 9.271365e-02
4.818000e+00 8.275632e-02 9.441325e-02
4.819000e+00 9.252799e-02 9.611358e-02
4.820000e+00 1.066961e-01 9.781464e-02
4.821000e+00 7.781738e-02 9.951642e-02
4.822000e+00 9.674391e-02 1.012189e-01
4.823000e+00 1.112964e-01 1.029221e-01
4.824000e+00 8.178377e-02 1.046261e-01
4.825000e+00 1.165544e-01 1.063307e-01
4.826000e+00 1.305971e-01 1.080360e-01
4.827000e+00 1.322567e-01 1.097420e-01
4.828000e+00 1.210928e-01 1.114487e-01
4.829000e+00 1.135775e-01 1.131560e-01
4.830000e+00 1.260743e-01 1.148641e-01
4.831000e+00 1.396602e-01 1.165728e-01
4.832000e+00 1.384038e-01 1.182821e-01
4.833000e+00 9.821968e-02 1.199921e-01
4.834000e+00 9.353900e-02 1.217028e-01
4.835000e+00 1.149777e-01 1.234141e-01
4.836000e+00 1.186576e-01 1.251261e-01
4.837000e+00 1.350426e-01 1.268386e-01
4.838000e+00 1.111683e-01 1.285518e-01
4.839000e+00 1.324895e-01 1.302657e-01
4.840000e+00 1.337747e-01 1.319801e-01
4.841000e+00 1.258379e-01 1.336951e-01
4.842000e+00 1.287356e-01 1.354108e-01
4.843000e+00 1.201817e-01 1.371270e-01
4.844000e+00 1.511243e-01 1.388439e-01
4.845000e+00 1.249876e-01 1.405613e-01
4.846000e+00 1.752556e-01 1.422793e-01
4.847000e+00 1.624260e-01 1.439978e-01
4.848000e+00 1.521375e-01 1.457170e-01
4.849000e+00 1.461258e-01 1.474367e-01
4.850000e+00 1.455371e-01 1.491569e-01
4.851000e+00 1.274841e-01 1.508777e-01
4.852000e+00 1.454237e-01 1.525991e-01
4.853000e+00 1.431214e-01 1.543210e-01
4.854000e+00 1.438395e-01 1.560434e-01
4.855000e+00 1.506181e-01 1.577663e-01
4.856000e+00 1.708581e-01 1.594898e-01
4.857000e+00 1.962416e-01 1.612138e-01
4.858000e+00 1.559658e-01 1.629383e-01
4.859000e+00 1.210109e-01 1.646633e-01
4.860000e+00 1.883369e-01 1.663888e-01
4.861000e+00 1.598591e-01 1.681147e-01
4.862000e+00 1.745124e-01 1.698412e-01
4.863000e+00 1.568360e-01 1.715681e-01
4.864000e+00 1.606704e-01 1.732955e-01
4.865000e+00 1.931406e-01 1.750234e-01
4.866000e+00 1.605272e-01 1.767518e-01
4.867000e+00 1.818837e-01 1.784806e-01
4.868000e+00 1.859470e-01 1.802098e-01
4.869000e+00 1.591269e-01 1.819395e-01
4.870000e+00 2.002055e-01 1.836696e-01
4.871000e+00 1.887579e-01 1.854001e-01
4.872000e+00 1.822249e-01 1.871311e-01
4.873000e+00 1.796156e-01 1.888625e-01
4.874000e+00 2.312462e-01 1.905943e-01
4.875000e+00 1.942367e-01 1.923265e-01
4.876000e+00 2.247383e-01 1.940591e-01
4.877000e+00 2.199339e-01 1.957921e-01
4.878000e+00 1.828970e-01 1.975255e-01
4.879000e+00 2.075952e-01 1.992593e-01
4.880000e+00 2.168399e-01 2.009934e-01
4.881000e+00 2.005902e-01 2.027279e-01
4.882000e+00 2.089491e-01 2.044628e-01
4.883000e+00 1.910628e-01 2.061980e-01
4.884000e+00 2.237137e-01 2.079336e-01
4.885000e+00 2.207521e-01 2.096695e-01
4.886000e+00 1.874189e-01 2.114058e-01
4.887000e+00 2.125917e-01 2.131424e-01
4.888000e+00 2.444313e-01 2.148793e-01
4.889000e+00 2.277441e-01 2.166165e-01
4.890000e+00 1.758331e-01 2.183541e-01
4.891000e+00 2.307854e-01 2.200920e-01
4.892000e+00 2.177991e-01 2.218301e-01
4.893000e+00 2.143205e-01 2.235686e-01
4.894000e+00 2.230053e-01 2.253073e-01
4.895000e+00 2.168148e-01 2.270463e-01
4.896000e+00 2.478609e-01 2.287856e-01
4.897000e+00 2.205361e-01 2.305252e-01
4.898000e+00 2.765052e-01 2.322651e-01
4.899000e+00 1.909884e-01 2.340051e-01
4.900000e+00 2.583086e-01 2.357455e-01
4.901000e+00 2.686576e-01 2.374861e-01
4.902000e+00 2.176649e-01 2.392269e-01
4.903000e+00 2.424439e-01 2.409680e-01
4.904000e+00 2.434295e-01 2.427092e-01
4.905000e+00 2.695668e-01 2.444507e-01
4.906000e+00 2.405568e-01 2.461925e-01
4.907000e+00 2.666093e-01 2.479344e-01
4.908000e+00 2.407387e-01 2.496765e-01
4.909000e+00 2.532917e-01 2.514188e-01
4.910000e+00 2.472168e-01 2.531613e-01
4.911000e+00 2.518054e-01 2.549040e-01
4.912000e+00 2.866119e-01 2.566469e-01
4.913000e+00 2.711215e-01 2.583899e-01
4.914000e+00 2.564080e-01 2.601331e-01
4.915000e+00 2.290356e-01 2.618764e-01
4.916000e+00 2.521178e-01 2.636199e-01
4.917000e+00 2.840706e-01 2.653636e-01
4.918000e+00 2.818038e-01 2.671074e-01
4.919000e+00 2.412628e-01 2.688513e-01
4.920000e+00 2.447783e-01 2.705953e-01
4.921000e+00 2.761450e-01 2.723394e-01
4.922000e+00 2.332966e-01 2.740837e-01
4.923000e+00 2.919412e-01 2.758281e-01
4.924000e+00 3.023709e-01 2.775725e-01
4.925000e+00 2.875381e-01 2.793171e-01
4.926000e+00 2.944802e-01 2.810617e-01
4.927000e+00 2.919141e-01 2.828064e-01
4.928000e+00 2.828223e-01 2.845512e-01
4.929000e+00 2.720674e-01 2.862961e-01
4.930000e+00 3.166069e-01 2.880410e-01
4.931000e+00 2.687429e-01 2.897860e-01
4.932000e+00 3.093196e-01 2.915310e-01
4.933000e+00 2.895965e-01 2.932761e-01
4.934000e+00 3.076114e-01 2.950212e-01
4.935000e+00 3.040226e-01 2.967663e-01
4.936000e+00 3.044399e-01 2.985114e-01
4.937000e+00 3.014663e-01 3.002566e-01
4.938000e+00 3.249099e-01 3.020017e-01
4.939000e+00 3.162808e-01 3.037469e-01
4.940000e+00 2.818496e-01 3.054921e-01
4.941000e+00 2.995794e-01 3.072372e-01
4.942000e+00 3.090248e-01 3.089824e-01
4.943000e+00 2.959164e-01 3.107275e-01
4.944000e+00 3.355360e-01 3.124725e-01
4.945000e+00 3.137045e-01 3.142176e-01
4.946000e+00 3.146829e-01 3.159626e-01
4.947000e+00 3.131519e-01 3.177075e-01
4.948000e+00 3.400015e-01 3.194524e-01
4.949000e+00 2.999915e-01 3.211972e-01
4.950000e+00 3.427078e-01 3.229420e-01
4.951000e+00 3.196326e-01 3.246867e-01
4.952000e+00 3.407549e-01 3.264313e-01
4.953000e+00 3.326581e-01 3.281758e-01
4.954000e+00 3.751397e-01 3.299202e-01
4.955000e+00 3.200283e-01 3.316645e-01
4.956000e+00 3.505620e-01 3.334087e-01
4.957000e+00 3.312549e-01 3.351528e-01
4.958000e+00 3.322332e-01 3.368967e-01
4.959000e+00 3.371124e-01 3.386406e-01
4.960000e+00 3.126367e-01 3.403843e-01
4.961000e+00 3.225752e-01 3.421278e-01
4.962000e+00 3.328180e-01 3.438712e-01
4.963000e+00 3.240345e-01 3.456145e-01
4.964000e+00 3.705801e-01 3.473575e-01
4.965000e+00 3.523977e-01 3.491005e-01
4.966000e+00 3.507733e-01 3.508432e-01
4.967000e+00 3.630057e-01 3.525858e-01
4.968000e+00 3.562542e-01 3.543282e-01
4.969000e+00 3.630492e-01 3.560703e-01
4.970000e+00 3.758118e-01 3.578123e-01
4.971000e+00 3.661984e-01 3.595541e-01
4.972000e+00 3.612745e-01 3.612957e-01
4.973000e+00 3.672269e-01 3.630370e-01
4.974000e+00 3.516543e-01 3.647781e-01
4.975000e+00 3.901988e-01 3.665190e-01
4.976000e+00 3.805962e-01 3.682596e-01
4.977000e+00 3.454194e-01 3.700000e-01
4.978000e+00 3.794641e-01 3.717401e-01
4.979000e+00 3.500576e-01 3.734800e-01
4.980000e+00 4.010157e-01 3.752196e-01
4.981000e+00 3.847313e-01 3.769590e-01
4.982000e+00 3.348534e-01 3.786980e-01
4.983000e+00 4.063583e-01 3.804368e-01
4.984000e+00 4.146959e-01 3.821753e-01
4.985000e+00 3.467143e-01 3.839134e-01
4.986000e+00 3.861890e-01 3.856513e-01
4.987000e+00 3.642878e-01 3.873889e-01
4.988000e+00 3.818832e-01 3.891261e-01
4.989000e+00 3.896099e-01 3.908630e-01
4.990000e+00 3.851648e-01 3.925996e-01
4.991000e+00 4.027266e-01 3.943358e-01
4.992000e+00 3.901048e-01 3.960717e-01
4.993000e+00 3.846765e-01 3.978073e-01
4.994000e+00 3.958819e-01 3.995425e-01
4.995000e+00 4.081040e-01 4.012773e-01
4.996000e+00 4.008976e-01 4.030117e-01
4.997000e+00 4.392374e-01 4.047458e-01
4.998000e+00 4.434024e-01 4.064795e-01
4.999000e+00 4.399146e-01 4.082127e-01
5.000000e+00 4.090662e-01 4.099456e-01
5.001000e+00 4.037395e-01 4.116781e-01
5.002000e+00 3.943545e-01 4.134102e-01
5.003000e+00 3.940865e-01 4.151418e-01
5.004000e+00 4.075005e-01 4.168731e-01
5.005000e+00 3.979637e-01 4.186038e-01
5.006000e+00 4.118456e-01 4.203342e-01
5.007000e+00 4.357192e-01 4.220641e-01
5.008000e+00 4.414035e-01 4.237936e-01
5.009000e+00 4.188252e-01 4.255226e-01
5.010000e+00 4.132952e-01 4.272511e-01
5.011000e+00 4.509663e-01 4.289791e-01
5.012000e+00 4.273488e-01 4.307067e-01
5.013000e+00 4.405140e-01 4.324338e-01
5.014000e+00 4.620702e-01 4.341604e-01
5.015000e+00 4.298339e-01 4.358865e-01
5.016000e+00 4.721670e-01 4.376121e-01
5.017000e+00 4.652084e-01 4.393372e-01
5.018000e+00 4.178079e-01 4.410618e-01
5.019000e+00 4.565318e-01 4.427858e-01
5.020000e+00 4.291850e-01 4.445094e-01
5.021000e+00 4.667002e-01 4.462323e-01
5.022000e+00 4.210227e-01 4.479548e-01
5.023000e+00 4.476455e-01 4.496767e-01
5.024000e+00 4.093762e-01 4.513980e-01
5.025000e+00 4.930023e-01 4.531187e-01
5.026000e+00 4.879198e-01 4.548389e-01
5.027000e+00 4.784383e-01 4.565585e-01
5.028000e+00 4.564650e-01 4.582776e-01
5.029000e+00 4.530007e-01 4.599960e-01
5.030000e+00 4.679906e-01 4.617138e-01
5.031000e+00 4.702301e-01 4.634311e-01
5.032000e+00 4.567695e-01 4.651477e-01
5.033000e+00 4.268904e-01 4.668637e-01
5.034000e+00 4.570965e-01 4.685791e-01
5.035000e+00 4.692560e-01 4.702938e-01
5.036000e+00 4.433423e-01 4.720079e-01
5.037000e+00 4.739518e-01 4.737214e-01
5.038000e+00 4.890031e-01 4.754342e-01
5.039000e+00 4.530016e-01 4.771464e-01
5.040000e+00 4.534574e-01 4.788579e-01
5.041000e+00 5.320370e-01 4.805687e-01
5.042000e+00 4.525618e-01 4.822788e-01
5.043000e+00 4.704158e-01 4.839883e-01
5.044000e+00 4.804782e-01 4.856971e-01
5.045000e+00 4.909508e-01 4.874051e-01
5.046000e+00 4.850381e-01 4.891125e-01
5.047000e+00 5.032558e-01 4.908192e-01
5.048000e+00 5.037743e-01 4.925251e-01
5.049000e+00 5.065309e-01 4.942304e-01
5.050000e+00 4.976299e-01 4.959349e-01
5.051000e+00 4.943240e-01 4.976386e-01
5.052000e+00 5.185971e-01 4.993416e-01
5.053000e+00 4.511042e-01 5.010439e-01
5.054000e+00 5.329629e-01 5.027454e-01
5.055000e+00 5.045304e-01 5.044462e-01
5.056000e+00 5.012335e-01 5.061462e-01
5.057000e+00 5.092730e-01 5.078454e-01
5.058000e+00 4.834735e-01 5.095438e-01
5.059000e+00 5.250878e-01 5.112415e-01
5.060000e+00 4.931256e-01 5.129383e-01
5.061000e+00 5.406501e-01 5.146343e-01
5.062000e+00 5.134534e-01 5.163296e-01
5.063000e+00 5.473868e-01 5.180240e-01
5.064000e+00 5.365968e-01 5.197176e-01
5.065000e+00 4.898963e-01 5.214104e-01
5.066000e+00 4.801374e-01 5.231023e-01
5.067000e+00 5.185662e-01 5.247934e-01
5.068000e+00 5.240017e-01 5.264837e-01
5.069000e+00 5.604757e-01 5.281731e-01
5.070000e+00 5.176972e-01 5.298616e-01
5.071000e+00 5.083471e-01 5.315493e-01
5.072000e+00 5.239528e-01 5.332361e-01
5.073000e+00 5.126788e-01 5.349220e-01
5.074000e+00 5.593657e-01 5.366071e-01
5.075000e+00 5.404534e-01 5.382912e-01
5.076000e+00 5.232604e-01 5.399745e-01
5.077000e+00 5.350688e-01 5.416568e-01
5.078000e+00 5.156959e-01 5.433382e-01
5.079000e+00 5.239226e-01 5.450187e-01
5.080000e+00 5.746413e-01 5.466983e-01
5.081000e+00 5.563412e-01 5.483770e-01
5.082000e+00 5.591327e-01 5.500547e-01
5.083000e+00 5.326181e-01 5.517315e-01
5.084000e+00 5.809061e-01 5.534073e-01
5.085000e+00 5.688045e-01 5.550822e-01
5.086000e+00 5.545430e-01 5.567561e-01
5.087000e+00 5.732216e-01 5.584290e-01
5.088000e+00 5.697400e-01 5.601010e-01
5.089000e+00 5.712438e-01 5.617720e-01
5.090000e+00 5.446708e-01 5.634420e-01
5.091000e+00 5.412548e-01 5.651110e-01
5.092000e+00 5.841545e-01 5.667790e-01
5.093000e+00 5.614375e-01 5.684460e-01
5.094000e+00 5.818852e-01 5.701119e-01
5.095000e+00 5.642807e-01 5.717769e-01
5.096000e+00 6.108761e-01 5.734408e-01
5.097000e+00 5.693282e-01 5.751037e-01
5.098000e+00 5.773347e-01 5.767656e-01
5.099000e+00 6.026205e-01 5.784264e-01
5.100000e+00 6.026976e-01 5.800861e-01
5.101000e+00 6.000254e-01 5.817448e-01
5.102000e+00 5.765630e-01 5.834025e-01
5.103000e+00 5.995360e-01 5.850590e-01
5.104000e+00 5.952334e-01 5.867145e-01
5.105000e+00 5.793750e-01 5.883689e-01
5.106000e+00 5.906776e-01 5.900222e-01
5.107000e+00 6.158606e-01 5.916744e-01
5.108000e+00 5.499099e-01 5.933255e-01
5.109000e+00 6.167172e-01 5.949755e-01
5.110000e+00 5.772053e-01 5.966244e-01
5.111000e+00 5.940905e-01 5.982722e-01
5.112000e+00 5.946237e-01 5.999188e-01
5.113000e+00 6.229755e-01 6.015643e-01
5.114000e+00 6.065946e-01 6.032087e-01
5.115000e+00 6.154024e-01 6.048519e-01
5.116000e+00 6.071567e-01 6.064940e-01
5.117000e+00 6.087417e-01 6.081349e-01
5.118000e+00 6.053979e-01 6.097746e-01
5.119000e+00 6.492088e-01 6.114132e-01
5.120000e+00 6.480879e-01 6.130506e-01
5.121000e+00 6.361932e-01 6.146868e-01
5.122000e+00 6.082200e-01 6.163218e-01
5.123000e+00 6.676892e-01 6.179556e-01
5.124000e+00 5.961409e-01 6.195882e-01
5.125000e+00 6.129406e-01 6.212196e-01
5.126000e+00 6.677603e-01 6.228498e-01
5.127000e+00 6.012423e-01 6.244788e-01
5.128000e+00 6.113606e-01 6.261065e-01
5.129000e+00 6.192910e-01 6.277330e-01
5.130000e+00 6.136174e-01 6.293583e-01
5.131000e+00 6.510557e-01 6.309823e-01
5.132000e+00 6.266722e-01 6.326051e-01
5.133000e+00 6.684019e-01 6.342266e-01
5.134000e+00 6.775178e-01 6.358468e-01
5.135000e+00 6.453757e-01 6.374658e-01
5.136000e+00 6.575050e-01 6.390835e-01
5.137000e+00 6.351273e-01 6.406999e-01
5.138000e+00 6.055569e-01 6.423150e-01
5.139000e+00 6.508361e-01 6.439289e-01
5.140000e+00 6.409521e-01 6.455414e-01
5.141000e+00 6.725358e-01 6.471526e-01
5.142000e+00 6.517285e-01 6.487625e-01
5.143000e+00 6.679792e-01 6.503711e-01
5.144000e+00 6.617990e-01 6.519784e-01
5.145000e+00 6.744055e-01 6.535843e-01
5.146000e+00 7.075457e-01 6.551889e-01
5.147000e+00 6.797019e-01 6.567922e-01
5.148000e+00 6.520651e-01 6.583941e-01
5.149000e+00 6.700223e-01 6.599947e-01
5.150000e+00 6.670891e-01 6.615939e-01
5.151000e+00 6.761678e-01 6.631917e-01
5.152000e+00 6.528490e-01 6.647881e-01
5.153000e+00 6.597041e-01 6.663832e-01
5.154000e+00 6.843974e-01 6.679769e-01
5.155000e+00 6.757654e-01 6.695692e-01
5.156000e+00 6.590037e-01 6.711601e-01
5.157000e+00 6.657890e-01 6.727496e-01
5.158000e+00 6.539859e-01 6.743377e-01
5.159000e+00 7.065561e-01 6.759244e-01
5.160000e+00 6.506041e-01 6.775097e-01
5.161000e+00 6.859076e-01 6.790935e-01
5.162000e+00 7.113811e-01 6.806759e-01
5.163000e+00 6.840925e-01 6.822569e-01
5.164000e+00 6.912963e-01 6.838364e-01
5.165000e+00 6.371302e-01 6.854145e-01
5.166000e+00 6.788446e-01 6.869911e-01
5.167000e+00 6.726992e-01 6.885662e-01
5.168000e+00 7.180783e-01 6.901399e-01
5.169000e+00 6.781368e-01 6.917122e-01
5.170000e+00 7.066582e-01 6.932829e-01
5.171000e+00 6.859157e-01 6.948522e-01
5.172000e+00 7.009111e-01 6.964199e-01
5.173000e+00 6.783754e-01 6.979862e-01
5.174000e+00 7.307207e-01 6.995510e-01
5.175000e+00 6.922142e-01 7.011143e-01
5.176000e+00 7.233567e-01 7.026760e-01
5.177000e+00 6.923417e-01 7.042362e-01
5.178000e+00 7.113291e-01 7.057950e-01
5.179000e+00 7.173663e-01 7.073521e-01
5.180000e+00 6.988105e-01 7.089078e-01
5.181000e+00 7.255405e-01 7.104619e-01
5.182000e+00 7.250448e-01 7.120145e-01
5.183000e+00 7.046738e-01 7.135655e-01
5.184000e+00 7.213260e-01 7.151149e-01
5.185000e+00 6.961562e-01 7.166628e-01
5.186000e+00 7.337828e-01 7.182091e-01
5.187000e+00 6.923205e-01 7.197539e-01
5.188000e+00 7.186771e-01 7.212970e-01
5.189000e+00 7.256127e-01 7.228386e-01
5.190000e+00 7.125054e-01 7.243786e-01
5.191000e+00 7.233459e-01 7.259170e-01
5.192000e+00 7.414145e-01 7.274538e-01
5.193000e+00 7.432621e-01 7.289889e-01
5.194000e+00 7.074865e-01 7.305225e-01
5.195000e+00 7.497015e-01 7.320544e-01
5.196000e+00 7.680529e-01 7.335848e-01
5.197000e+00 7.228250e-01 7.351135e-01
5.198000e+00 7.509132e-01 7.366405e-01
5.199000e+00 7.679512e-01 7.381659e-01
5.200000e+00 7.273477e-01 7.396897e-01
5.201000e+00 7.651618e-01 7.412118e-01
5.202000e+00 7.732437e-01 7.427323e-01
5.203000e+00 7.312285e-01 7.442511e-01
5.204000e+00 7.501143e-01 7.457682e-01
5.205000e+00 7.239861e-01 7.472836e-01
5.206000e+00 7.395430e-01 7.487974e-01
5.207000e+00 7.577473e-01 7.503095e-01
5.208000e+00 7.662771e-01 7.518199e-01
5.209000e+00 7.238573e-01 7.533286e-01
5.210000e+00 7.247200e-01 7.548356e-01
5.211000e+00 7.628097e-01 7.563409e-01
5.212000e+00 7.956996e-01 7.578445e-01
5.213000e+00 7.552573e-01 7.593464e-01
5.214000e+00 7.800024e-01 7.608465e-01
5.215000e+00 7.450656e-01 7.623449e-01
5.216000e+00 7.714866e-01 7.638416e-01
5.217000e+00 7.419565e-01 7.653366e-01
5.218000e+00 7.945441e-01 7.668298e-01
5.219000e+00 7.689498e-01 7.683212e-01
5.220000e+00 7.471165e-01 7.698109e-01
5.221000e+00 7.691397e-01 7.712989e-01
5.222000e+00 7.625633e-01 7.727851e-01
5.223000e+00 7.280850e-01 7.742695e-01
5.224000e+00 7.749068e-01 7.757521e-01
5.225000e+00 7.765822e-01 7.772330e-01
5.226000e+00 7.827171e-01 7.787121e-01
5.227000e+00 7.695565e-01 7.801894e-01
5.228000e+00 7.698221e-01 7.816649e-01
5.229000e+00 7.718160e-01 7.831386e-01
5.230000e+00 7.540170e-01 7.846105e-01
5.231000e+00 7.835972e-01 7.860805e-01
5.232000e+00 8.374072e-01 7.875488e-01
5.233000e+00 8.171396e-01 7.890153e-01
5.234000e+00 8.032175e-01 7.904799e-01
5.235000e+00 7.799023e-01 7.919427e-01
5.236000e+00 7.702230e-01 7.934036e-01
5.237000e+00 7.514604e-01 7.948628e-01
5.238000e+00 7.872500e-01 7.963200e-01
5.239000e+00 7.983231e-01 7.977755e-01
5.240000e+00 8.174989e-01 7.992290e-01
5.241000e+00 7.859450e-01 8.006808e-01
5.242000e+00 7.967998e-01 8.021306e-01
5.243000e+00 8.031869e-01 8.035786e-01
5.244000e+00 8.035630e-01 8.050247e-01
5.245000e+00 7.866277e-01 8.064689e-01
5.246000e+00 8.297300e-01 8.079113e-01
5.247000e+00 8.445540e-01 8.093517e-01
5.248000e+00 8.064913e-01 8.107903e-01
5.249000e+00 8.058642e-01 8.122269e-01
5.250000e+00 8.641468e-01 8.136617e-01
5.251000e+00 7.907265e-01 8.150945e-01
5.252000e+00 7.979050e-01 8.165255e-01
5.253000e+00 8.180804e-01 8.179545e-01
5.254000e+00 8.371024e-01 8.193816e-01
5.255000e+00 8.263006e-01 8.208068e-01
5.256000e+00 7.901585e-01 8.222300e-01
5.257000e+00 8.230381e-01 8.236513e-01
5.258000e+00 8.631692e-01 8.250707e-01
5.259000e+00 8.051794e-01 8.264881e-01
5.260000e+00 8.450921e-01 8.279036e-01
5.261000e+00 8.455943e-01 8.293171e-01
5.262000e+00 8.333819e-01 8.307286e-01
5.263000e+00 8.186119e-01 8.321382e-01
5.264000e+00 8.219825e-01 8.335459e-01
5.265000e+00 8.587505e-01 8.349515e-01
5.266000e+00 8.261748e-01 8.363552e-01
5.267000e+00 8.662090e-01 8.377569e-01
5.268000e+00 8.498263e-01 8.391566e-01
5.269000e+00 8.107764e-01 8.405543e-01
5.270000e+00 8.450824e-01 8.419500e-01
5.271000e+00 8.553103e-01 8.433437e-01
5.272000e+00 8.641036e-01 8.447354e-01
5.273000e+00 8.333695e-01 8.461251e-01
5.274000e+00 8.281113e-01 8.475128e-01
5.275000e+00 8.394621e-01 8.488985e-01
5.276000e+00 8.701012e-01 8.502821e-01
5.277000e+00 8.755399e-01 8.516637e-01
5.278000e+00 8.839981e-01 8.530433e-01
5.279000e+00 8.590900e-01 8.544209e-01
5.280000e+00 8.523531e-01 8.557964e-01
5.281000e+00 8.372744e-01 8.571698e-01
5.282000e+00 8.751688e-01 8.585412e-01
5.283000e+00 8.343490e-01 8.599106e-01
5.284000e+00 8.789398e-01 8.612779e-01
5.285000e+00 8.744834e-01 8.626432e-01
5.286000e+00 8.496689e-01 8.640063e-01
5.287000e+00 8.478000e-01 8.653674e-01
5.288000e+00 8.510644e-01 8.667265e-01
5.289000e+00 8.165672e-01 8.680834e-01
5.290000e+00 8.722675e-01 8.694383e-01
5.291000e+00 9.060390e-01 8.707911e-01
5.292000e+00 8.755602e-01 8.721418e-01
5.293000e+00 8.914307e-01 8.734904e-01
5.294000e+00 8.874032e-01 8.748369e-01
5.295000e+00 9.227848e-01 8.761813e-01
5.296000e+00 9.086475e-01 8.775236e-01
5.297000e+00 8.917930e-01 8.788637e-01
5.298000e+00 9.071327e-01 8.802018e-01
5.299000e+00 8.915923e-01 8.815377e-01
5.300000e+00 8.852907e-01 8.828716e-01
5.301000e+00 8.562592e-01 8.842032e-01
5.302000e+00 8.373650e-01 8.855328e-01
5.303000e+00 8.904675e-01 8.868602e-01
5.304000e+00 9.013864e-01 8.881855e-01
5.305000e+00 9.048481e-01 8.895086e-01
5.306000e+00 8.844202e-01 8.908296e-01
5.307000e+00 9.018381e-01 8.921484e-01
5.308000e+00 8.531608e-01 8.934651e-01
5.309000e+00 8.828060e-01 8.947796e-01
5.310000e+00 9.064787e-01 8.960920e-01
5.311000e+00 8.824024e-01 8.974022e-01
5.312000e+00 9.084665e-01 8.987102e-01
5.313000e+00 9.008056e-01 9.000161e-01
5.314000e+00 9.199700e-01 9.013197e-01
5.315000e+00 9.212847e-01 9.026212e-01
5.316000e+00 9.075039e-01 9.039205e-01
5.317000e+00 9.198090e-01 9.052176e-01
5.318000e+00 8.824242e-01 9.065125e-01
5.319000e+00 9.208797e-01 9.078052e-01
5.320000e+00 9.281631e-01 9.090957e-01
5.321000e+00 8.806294e-01 9.103840e-01
5.322000e+00 8.917015e-01 9.116701e-01
5.323000e+00 8.797462e-01 9.129540e-01
5.324000e+00 9.310616e-01 9.142357e-01
5.325000e+00 8.691817e-01 9.155151e-01
5.326000e+00 9.323668e-01 9.167924e-01
5.327000e+00 9.522970e-01 9.180674e-01
5.328000e+00 9.538025e-01 9.193401e-01
5.329000e+00 9.022583e-01 9.206107e-01
5.330000e+00 9.172970e-01 9.218790e-01
5.331000e+00 9.367098e-01 9.231450e-01
5.332000e+00 9.137185e-01 9.244089e-01
5.333000e+00 9.171869e-01 9.256704e-01
5.334000e+00 9.232132e-01 9.269297e-01
5.335000e+00 9.139456e-01 9.281868e-01
5.336000e+00 9.341637e-01 9.294416e-01
5.337000e+00 9.175519e-01 9.306941e-01
5.338000e+00 9.024356e-01 9.319444e-01
5.339000e+00 9.175315e-01 9.331924e-01
5.340000e+00 9.220331e-01 9.344382e-01
5.341000e+00 9.563007e-01 9.356816e-01
5.342000e+00 9.349956e-01 9.369228e-01
5.343000e+00 9.432682e-01 9.381617e-01
5.344000e+00 9.150909e-01 9.393983e-01
5.345000e+00 9.428115e-01 9.406327e-01
5.346000e+00 8.875730e-01 9.418647e-01
5.347000e+00 9.545096e-01 9.430944e-01
5.348000e+00 9.350372e-01 9.443219e-01
5.349000e+00 9.583809e-01 9.455470e-01
5.350000e+00 9.384247e-01 9.467699e-01
5.351000e+00 9.381691e-01 9.479904e-01
5.352000e+00 9.672080e-01 9.492086e-01
5.353000e+00 9.895782e-01 9.504245e-01
5.354000e+00 9.674992e-01 9.516381e-01
5.355000e+00 9.437039e-01 9.528494e-01
5.356000e+00 9.473250e-01 9.540584e-01
5.357000e+00 9.355493e-01 9.552650e-01
5.358000e+00 9.639516e-01 9.564693e-01
5.359000e+00 9.570029e-01 9.576712e-01
5.360000e+00 9.323042e-01 9.588709e-01
5.361000e+00 9.680328e-01 9.600682e-01
5.362000e+00 9.108676e-01 9.612631e-01
5.363000e+00 9.872015e-01 9.624557e-01
5.364000e+00 9.768841e-01 9.636460e-01
5.365000e+00 9.836051e-01 9.648339e-01
5.366000e+00 9.618071e-01 9.660194e-01
5.367000e+00 9.470136e-01 9.672026e-01
5.368000e+00 9.711044e-01 9.683835e-01
5.369000e+00 9.794107e-01 9.695620e-01
5.370000e+00 9.814163e-01 9.707381e-01
5.371000e+00 1.019304e+00 9.719118e-01
5.372000e+00 9.895777e-01 9.730832e-01
5.373000e+00 9.625152e-01 9.742522e-01
5.374000e+00 9.800127e-01 9.754188e-01
5.375000e+00 9.786404e-01 9.765831e-01
5.376000e+00 9.985559e-01 9.777450e-01
5.377000e+00 9.840725e-01 9.789045e-01
5.378000e+00 9.772931e-01 9.800616e-01
5.379000e+00 1.018141e+00 9.812163e-01
5.380000e+00 9.872439e-01 9.823686e-01
5.381000e+00 1.021597e+00 9.835185e-01
5.382000e+00 9.763492e-01 9.846661e-01
5.383000e+00 9.797591e-01 9.858112e-01
5.384000e+00 1.001367e+00 9.869539e-01
5.385000e+00 9.698194e-01 9.880943e-01
5.386000e+00 9.767349e-01 9.892322e-01
5.387000e+00 9.908728e-01 9.903677e-01
5.388000e+00 9.858146e-01 9.915008e-01
5.389000e+00 9.884201e-01 9.926315e-01
5.390000e+00 9.839253e-01 9.937598e-01
5.391000e+00 1.009097e+00 9.948856e-01
5.392000e+00 9.989529e-01 9.960091e-01
5.393000e+00 9.750829e-01 9.971301e-01
5.394000e+00 1.020830e+00 9.982487e-01
5.395000e+00 1.018577e+00 9.993648e-01
5.396000e+00 1.012195e+00 1.000479e+00
5.397000e+00 9.723255e-01 1.001590e+00
5.398000e+00 1.009768e+00 1.002699e+00
5.399000e+00 9.931755e-01 1.003805e+00
5.400000e+00 9.909930e-01 1.004909e+00
5.401000e+00 9.696070e-01 1.006011e+00
5.402000e+00 1.017843e+00 1.007110e+00
5.403000e+00 9.940075e-01 1.008206e+00
5.404000e+00 9.853804e-01 1.009301e+00
5.405000e+00 1.007386e+00 1.010392e+00
5.406000e+00 9.874636e-01 1.011482e+00
5.407000e+00 1.006210e+00 1.012568e+00
5.408000e+00 1.007683e+00 1.013653e+00
5.409000e+00 9.456713e-01 1.014735e+00
5.410000e+00 1.029218e+00 1.015814e+00
5.411000e+00 1.007661e+00 1.016891e+00
5.412000e+00 1.017060e+00 1.017966e+00
5.413000e+00 1.019443e+00 1.019038e+00
5.414000e+00 1.005806e+00 1.020107e+00
5.415000e+00 1.037874e+00 1.021174e+00
5.416000e+00 1.020773e+00 1.022239e+00
5.417000e+00 1.017782e+00 1.023301e+00
5.418000e+00 9.886201e-01 1.024361e+00
5.419000e+00 1.041802e+00 1.025418e+00
5.420000e+00 1.046719e+00 1.026473e+00
5.421000e+00 1.056491e+00 1.027525e+00
5.422000e+00 1.037495e+00 1.028575e+00
5.423000e+00 1.041090e+00 1.029622e+00
5.424000e+00 1.031799e+00 1.030667e+00
5.425000e+00 1.025864e+00 1.031709e+00
5.426000e+00 1.060557e+00 1.032749e+00
5.427000e+00 1.026037e+00 1.033786e+00
5.428000e+00 1.035448e+00 1.034821e+00
5.429000e+00 1.021446e+00 1.035854e+00
5.430000e+00 1.003879e+00 1.036883e+00
5.431000e+00 1.024532e+00 1.037911e+00
5.432000e+00 1.025041e+00 1.038935e+00
5.433000e+00 1.035454e+00 1.039958e+00
5.434000e+00 1.039227e+00 1.040978e+00
5.435000e+00 1.047929e+00 1.041995e+00
5.436000e+00 1.050124e+00 1.043010e+00
5.437000e+00 1.038148e+00 1.044022e+00
5.438000e+00 1.002525e+00 1.045032e+00
5.439000e+00 1.089375e+00 1.046039e+00
5.440000e+00 1.080210e+00 1.047044e+00
5.441000e+00 1.065502e+00 1.048046e+00
5.442000e+00 1.040513e+00 1.049046e+00
5.443000e+00 1.034115e+00 1.050043e+00
5.444000e+00 1.094210e+00 1.051038e+00
5.445000e+00 1.056175e+00 1.052030e+00
5.446000e+00 1.074657e+00 1.053019e+00
5.447000e+00 1.065642e+00 1.054006e+00
5.448000e+00 1.054712e+00 1.054991e+00
5.449000e+00 1.026760e+00 1.055973e+00
5.450000e+00 1.051148e+00 1.056953e+00
5.451000e+00 1.075123e+00 1.057930e+00
5.452000e+00 1.047464e+00 1.058904e+00
5.453000e+00 1.059533e+00 1.059876e+00
5.454000e+00 1.032065e+00 1.060845e+00
5.455000e+00 1.080815e+00 1.061812e+00
5.456000e+00 1.063149e+00 1.062777e+00
5.457000e+00 1.093501e+00 1.063738e+00
5.458000e+00 1.056659e+00 1.064698e+00
5.459000e+00 1.052863e+00 1.065654e+00
5.460000e+00 1.081952e+00 1.066608e+00
5.461000e+00 1.087132e+00 1.067560e+00
5.462000e+00 1.090022e+00 1.068509e+00
5.463000e+00 1.065991e+00 1.069456e+00
5.464000e+00 1.092744e+00 1.070400e+00
5.465000e+00 1.102863e+00 1.071341e+00
5.466000e+00 1.078333e+00 1.072280e+00
5.467000e+00 1.088825e+00 1.073216e+00
5.468000e+00 1.092520e+00 1.074150e+00
5.469000e+00 1.076059e+00 1.075081e+00
5.470000e+00 1.103508e+00 1.076010e+00
5.471000e+00 1.065848e+00 1.076936e+00
5.472000e+00 1.116657e+00 1.077860e+00
5.473000e+00 1.114508e+00 1.078781e+00
5.474000e+00 1.077643e+00 1.079699e+00
5.475000e+00 1.071050e+00 1.080615e+00
5.476000e+00 1.088128e+00 1.081529e+00
5.477000e+00 1.102550e+00 1.082440e+00
5.478000e+00 1.122472e+00 1.083348e+00
5.479000e+00 1.119771e+00 1.084254e+00
5.480000e+00 1.054791e+00 1.085157e+00
5.481000e+00 1.073019e+00 1.086057e+00
5.482000e+00 1.080559e+00 1.086955e+00
5.483000e+00 1.078850e+00 1.087851e+00
5.484000e+00 1.077859e+00 1.088744e+00
5.485000e+00 1.118724e+00 1.089634e+00
5.486000e+00 1.071435e+00 1.090522e+00
5.487000e+00 1.109122e+00 1.091407e+00
5.488000e+00 1.067680e+00 1.092290e+00
5.489000e+00 1.082034e+00 1.093170e+00
5.490000e+00 1.107754e+00 1.094047e+00
5.491000e+00 1.095724e+00 1.094922e+00
5.492000e+00 1.072631e+00 1.095795e+00
5.493000e+00 1.094145e+00 1.096665e+00
5.494000e+00 1.090215e+00 1.097532e+00
5.495000e+00 1.116756e+00 1.098397e+00
5.496000e+00 1.092012e+00 1.099259e+00
5.497000e+00 1.074546e+00 1.100118e+00
5.498000e+00 1.081210e+00 1.100975e+00
5.499000e+00 1.133562e+00 1.101830e+00
5.500000e+00 1.104133e+00 1.102682e+00
5.501000e+00 1.117326e+00 1.103531e+00
5.502000e+00 1.095142e+00 1.104378e+00
5.503000e+00 1.114508e+00 1.105222e+00
5.504000e+00 1.092598e+00 1.106063e+00
5.505000e+00 1.141322e+00 1.106902e+00
5.506000e+00 1.143331e+00 1.107739e+00
5.507000e+00 1.116175e+00 1.108573e+00
5.508000e+00 1.081174e+00 1.109404e+00
5.509000e+00 1.121939e+00 1.110233e+00
5.510000e+00 1.112544e+00 1.111059e+00
5.511000e+00 1.122656e+00 1.111882e+00
5.512000e+00 1.107198e+00 1.112704e+00
5.513000e+00 1.105608e+00 1.113522e+00
5.514000e+00 1.087728e+00 1.114338e+00
5.515000e+00 1.092368e+00 1.115151e+00
5.516000e+00 1.110458e+00 1.115962e+00
5.517000e+00 1.084383e+00 1.116770e+00
5.518000e+00 1.123978e+00 1.117576e+00
5.519000e+00 1.107016e+00 1.118379e+00
5.520000e+00 1.145767e+00 1.119179e+00
5.521000e+00 1.122731e+00 1.119977e+00
5.522000e+00 1.123066e+00 1.120772e+00
5.523000e+00 1.096063e+00 1.121565e+00
5.524000e+00 1.123700e+00 1.122355e+00
5.525000e+00 1.129308e+00 1.123143e+00
5.526000e+00 1.124386e+00 1.123928e+00
5.527000e+00 1.161451e+00 1.124710e+00
5.528000e+00 1.150188e+00 1.125490e+00
5.529000e+00 1.115358e+00 1.126267e+00
5.530000e+00 1.086256e+00 1.127042e+00
5.531000e+00 1.085296e+00 1.127814e+00
5.532000e+00 1.107617e+00 1.128584e+00
5.533000e+00 1.155174e+00 1.129351e+00
5.534000e+00 1.167705e+00 1.130115e+00
5.535000e+00 1.133140e+00 1.130877e+00
5.536000e+00 1.133771e+00 1.131637e+00
5.537000e+00 1.121911e+00 1.132393e+00
5.538000e+00 1.175536e+00 1.133148e+00
5.539000e+00 1.131858e+00 1.133899e+00
5.540000e+00 1.107243e+00 1.134648e+00
5.541000e+00 1.128687e+00 1.135395e+00
5.542000e+00 1.141884e+00 1.136139e+00
5.543000e+00 1.136137e+00 1.136880e+00
5.544000e+00 1.147828e+00 1.137619e+00
5.545000e+00 1.153820e+00 1.138355e+00
5.546000e+00 1.131639e+00 1.139089e+00
5.547000e+00 1.117064e+00 1.139820e+00
5.548000e+00 1.181525e+00 1.140548e+00
5.549000e+00 1.128080e+00 1.141274e+00
5.550000e+00 1.103891e+00 1.141998e+00
5.551000e+00 1.139986e+00 1.142719e+00
5.552000e+00 1.156269e+00 1.143437e+00
5.553000e+00 1.138008e+00 1.144153e+00
5.554000e+00 1.150365e+00 1.144866e+00
5.555000e+00 1.181656e+00 1.145576e+00
5.556000e+00 1.138491e+00 1.146284e+00
5.557000e+00 1.119600e+00 1.146990e+00
5.558000e+00 1.133578e+00 1.147693e+00
5.559000e+00 1.161792e+00 1.148393e+00
5.560000e+00 1.151065e+00 1.149091e+00
5.561000e+00 1.152349e+00 1.149786e+00
5.562000e+00 1.146724e+00 1.150479e+00
5.563000e+00 1.164537e+00 1.151169e+00
5.564000e+00 1.135278e+00 1.151857e+00
5.565000e+00 1.160819e+00 1.152542e+00
5.566000e+00 1.115281e+00 1.153225e+00
5.567000e+00 1.174972e+00 1.153905e+00
5.568000e+00 1.175397e+00 1.154582e+00
5.569000e+00 1.173610e+00 1.155257e+00
5.570000e+00 1.175413e+00 1.155929e+00
5.571000e+00 1.168070e+00 1.156599e+00
5.572000e+00 1.182351e+00 1.157266e+00
5.573000e+00 1.137750e+00 1.157931e+00
5.574000e+00 1.137684e+00 1.158593e+00
5.575000e+00 1.149074e+00 1.159253e+00
5.576000e+00 1.160774e+00 1.159910e+00
5.577000e+00 1.195609e+00 1.160565e+00
5.578000e+00 1.184062e+00 1.161217e+00
5.579000e+00 1.142302e+00 1.161866e+00
5.580000e+00 1.161906e+00 1.162513e+00
5.581000e+00 1.154617e+00 1.163157e+00
5.582000e+00 1.164437e+00 1.163799e+00
5.583000e+00 1.175172e+00 1.164439e+00
5.584000e+00 1.182729e+00 1.165076e+00
5.585000e+00 1.154162e+00 1.165710e+00
5.586000e+00 1.141150e+00 1.166342e+00
5.587000e+00 1.181085e+00 1.166971e+00
5.588000e+00 1.159389e+00 1.167598e+00
5.589000e+00 1.179628e+00 1.168222e+00
5.590000e+00 1.148252e+00 1.168844e+00
5.591000e+00 1.152343e+00 1.169463e+00
5.592000e+00 1.155898e+00 1.170079e+00
5.593000e+00 1.118881e+00 1.170694e+00
5.594000e+00 1.194660e+00 1.171305e+00
5.595000e+00 1.192127e+00 1.171914e+00
5.596000e+00 1.129634e+00 1.172521e+00
5.597000e+00 1.192299e+00 1.173125e+00
5.598000e+00 1.163876e+00 1.173726e+00
5.599000e+00 1.157307e+00 1.174326e+00
5.600000e+00 1.178674e+00 1.174922e+00
5.601000e+00 1.210223e+00 1.175516e+00
5.602000e+00 1.168928e+00 1.176108e+00
5.603000e+00 1.163536e+00 1.176697e+00
5.604000e+00 1.190540e+00 1.177283e+00
5.605000e+00 1.195652e+00 1.177867e+00
5.606000e+00 1.192877e+00 1.178449e+00
5.607000e+00 1.183753e+00 1.179028e+00
5.608000e+00 1.203966e+00 1.179604e+00
5.609000e+00 1.170896e+00 1.180179e+00
5.610000e+00 1.174251e+00 1.180750e+00
5.611000e+00 1.176200e+00 1.181319e+00
5.612000e+00 1.209352e+00 1.181886e+00
5.613000e+00 1.222918e+00 1.182450e+00
5.614000e+00 1.177874e+00 1.183012e+00
5.615000e+00 1.164588e+00 1.183571e+00
5.616000e+00 1.174781e+00 1.184127e+00
5.617000e+00 1.171135e+00 1.184682e+00
5.618000e+00 1.175634e+00 1.185233e+00
5.619000e+00 1.209256e+00 1.185782e+00
5.620000e+00 1.167896e+00 1.186329e+00
5.621000e+00 1.177786e+00 1.186874e+00
5.622000e+00 1.196704e+00 1.187415e+00
5.623000e+00 1.189044e+00 1.187955e+00
5.624000e+00 1.166760e+00 1.188492e+00
5.625000e+00 1.181498e+00 1.189026e+00
5.626000e+00 1.175947e+00 1.189558e+00
5.627000e+00 1.186837e+00 1.190088e+00
5.628000e+00 1.160670e+00 1.190615e+00
5.629000e+00 1.169724e+00 1.191139e+00
5.630000e+00 1.211809e+00 1.191661e+00
5.631000e+00 1.202362e+00 1.192181e+00
5.632000e+00 1.205042e+00 1.192698e+00
5.633000e+00 1.195134e+00 1.193213e+00
5.634000e+00 1.236919e+00 1.193725e+00
5.635000e+00 1.165067e+00 1.194235e+00
5.636000e+00 1.193900e+00 1.194743e+00
5.637000e+00 1.174256e+00 1.195248e+00
5.638000e+00 1.139487e+00 1.195750e+00
5.639000e+00 1.177686e+00 1.196251e+00
5.640000e+00 1.209525e+00 1.196748e+00
5.641000e+00 1.217266e+00 1.197244e+00
5.642000e+00 1.205664e+00 1.197736e+00
5.643000e+00 1.192160e+00 1.198227e+00
5.644000e+00 1.163136e+00 1.198715e+00
5.645000e+00 1.203528e+00 1.199201e+00
5.646000e+00 1.252481e+00 1.199684e+00
5.647000e+00 1.219084e+00 1.200164e+00
5.648000e+00 1.244316e+00 1.200643e+00
5.649000e+00 1.191045e+00 1.201119e+00
5.650000e+00 1.228249e+00 1.201592e+00
5.651000e+00 1.181246e+00 1.202063e+00
5.652000e+00 1.184910e+00 1.202532e+00
5.653000e+00 1.170046e+00 1.202998e+00
5.654000e+00 1.186304e+00 1.203462e+00
5.655000e+00 1.229879e+00 1.203924e+00
5.656000e+00 1.206006e+00 1.204383e+00
5.657000e+00 1.240238e+00 1.204840e+00
5.658000e+00 1.207036e+00 1.205294e+00
5.659000e+00 1.239883e+00 1.205746e+00
5.660000e+00 1.204993e+00 1.206196e+00
5.661000e+00 1.220838e+00 1.206643e+00
5.662000e+00 1.194678e+00 1.207088e+00
5.663000e+00 1.178299e+00 1.207530e+00
5.664000e+00 1.200644e+00 1.207970e+00
5.665000e+00 1.227639e+00 1.208408e+00
5.666000e+00 1.221390e+00 1.208843e+00
5.667000e+00 1.211188e+00 1.209276e+00
5.668000e+00 1.203539e+00 1.209707e+00
5.669000e+00 1.218088e+00 1.210135e+00
5.670000e+00 1.209590e+00 1.210561e+00
5.671000e+00 1.221057e+00 1.210984e+00
5.672000e+00 1.197280e+00 1.211406e+00
5.673000e+00 1.241103e+00 1.211824e+00
5.674000e+00 1.209076e+00 1.212241e+00
5.675000e+00 1.245508e+00 1.212655e+00
5.676000e+00 1.228955e+00 1.213067e+00
5.677000e+00 1.215468e+00 1.213476e+00
5.678000e+00 1.224107e+00 1.213883e+00
5.679000e+00 1.207924e+00 1.214288e+00
5.680000e+00 1.243516e+00 1.214691e+00
5.681000e+00 1.226592e+00 1.215091e+00
5.682000e+00 1.215535e+00 1.215489e+00
5.683000e+00 1.213418e+00 1.215884e+00
5.684000e+00 1.205296e+00 1.216277e+00
5.685000e+00 1.211263e+00 1.216668e+00
5.686000e+00 1.202264e+00 1.217057e+00
5.687000e+00 1.228458e+00 1.217443e+00
5.688000e+00 1.234162e+00 1.217827e+00
5.689000e+00 1.239305e+00 1.218208e+00
5.690000e+00 1.224860e+00 1.218588e+00
5.691000e+00 1.233259e+00 1.218965e+00
5.692000e+00 1.210259e+00 1.219339e+00
5.693000e+00 1.215090e+00 1.219712e+00
5.694000e+00 1.185756e+00 1.220082e+00
5.695000e+00 1.226116e+00 1.220450e+00
5.696000e+00 1.225765e+00 1.220815e+00
5.697000e+00 1.225906e+00 1.221179e+00
5.698000e+00 1.206317e+00 1.221540e+00
5.699000e+00 1.195959e+00 1.221898e+00
5.700000e+00 1.223337e+00 1.222255e+00
5.701000e+00 1.201121e+00 1.222609e+00
5.702000e+00 1.228950e+00 1.222961e+00
5.703000e+00 1.242480e+00 1.223310e+00
5.704000e+00 1.220645e+00 1.223658e+00
5.705000e+00 1.241247e+00 1.224003e+00
5.706000e+00 1.243513e+00 1.224346e+00
5.707000e+00 1.257768e+00 1.224687e+00
5.708000e+00 1.254571e+00 1.225025e+00
5.709000e+00 1.209477e+00 1.225361e+00
5.710000e+00 1.205376e+00 1.225695e+00
5.711000e+00 1.230170e+00 1.226027e+00
5.712000e+00 1.230816e+00 1.226356e+00
5.713000e+00 1.226761e+00 1.226683e+00
5.714000e+00 1.238560e+00 1.227008e+00
5.715000e+00 1.226789e+00 1.227331e+00
5.716000e+00 1.223516e+00 1.227652e+00
5.717000e+00 1.229453e+00 1.227970e+00
5.718000e+00 1.228275e+00 1.228286e+00
5.719000e+00 1.208279e+00 1.228600e+00
5.720000e+00 1.228736e+00 1.228912e+00
5.721000e+00 1.245852e+00 1.229221e+00
5.722000e+00 1.282179e+00 1.229529e+00
5.723000e+00 1.226540e+00 1.229834e+00
5.724000e+00 1.213257e+00 1.230137e+00
5.725000e+00 1.220364e+00 1.230437e+00
5.726000e+00 1.229488e+00 1.230736e+00
5.727000e+00 1.220867e+00 1.231032e+00
5.728000e+00 1.232440e+00 1.231326e+00
5.729000e+00 1.237281e+00 1.231618e+00
5.730000e+00 1.240291e+00 1.231908e+00
5.731000e+00 1.255354e+00 1.232196e+00
5.732000e+00 1.242612e+00 1.232481e+00
5.733000e+00 1.275725e+00 1.232765e+00
5.734000e+00 1.275984e+00 1.233046e+00
5.735000e+00 1.237123e+00 1.233325e+00
5.736000e+00 1.225476e+00 1.233602e+00
5.737000e+00 1.199305e+00 1.233877e+00
5.738000e+00 1.268842e+00 1.234149e+00
5.739000e+00 1.242773e+00 1.234420e+00
5.740000e+00 1.243335e+00 1.234688e+00
5.741000e+00 1.251453e+00 1.234954e+00
5.742000e+00 1.208427e+00 1.235218e+00
5.743000e+00 1.246544e+00 1.235480e+00
5.744000e+00 1.275492e+00 1.235740e+00
5.745000e+00 1.222522e+00 1.235998e+00
5.746000e+00 1.265765e+00 1.236253e+00
5.747000e+00 1.257072e+00 1.236507e+00
5.748000e+00 1.235623e+00 1.236758e+00
5.749000e+00 1.278408e+00 1.237007e+00
5.750000e+00 1.258012e+00 1.237255e+00
5.751000e+00 1.273989e+00 1.237500e+00
5.752000e+00 1.227624e+00 1.237743e+00
5.753000e+00 1.218329e+00 1.237984e+00
5.754000e+00 1.209111e+00 1.238222e+00
5.755000e+00 1.211721e+00 1.238459e+00
5.756000e+00 1.209024e+00 1.238694e+00
5.757000e+00 1.209959e+00 1.238926e+00
5.758000e+00 1.244147e+00 1.239157e+00
5.759000e+00 1.226827e+00 1.239385e+00
5.760000e+00 1.257726e+00 1.239612e+00
5.761000e+00 1.248008e+00 1.239836e+00
5.762000e+00 1.229828e+00 1.240058e+00
5.763000e+00 1.226304e+00 1.240279e+00
5.764000e+00 1.219400e+00 1.240497e+00
5.765000e+00 1.240829e+00 1.240713e+00
5.766000e+00 1.226615e+00 1.240927e+00
5.767000e+00 1.213914e+00 1.241139e+00
5.768000e+00 1.243094e+00 1.241349e+00
5.769000e+00 1.220705e+00 1.241557e+00
5.770000e+00 1.209710e+00 1.241763e+00
5.771000e+00 1.252932e+00 1.241967e+00
5.772000e+00 1.247726e+00 1.242169e+00
5.773000e+00 1.246108e+00 1.242369e+00
5.774000e+00 1.232352e+00 1.242567e+00
5.775000e+00 1.242573e+00 1.242763e+00
5.776000e+00 1.213958e+00 1.242957e+00
5.777000e+00 1.230882e+00 1.243149e+00
5.778000e+00 1.238446e+00 1.243339e+00
5.779000e+00 1.235168e+00 1.243527e+00
5.780000e+00 1.218180e+00 1.243713e+00
5.781000e+00 1.262705e+00 1.243897e+00
5.782000e+00 1.238545e+00 1.244079e+00
5.783000e+00 1.238078e+00 1.244259e+00
5.784000e+00 1.260588e+00 1.244437e+00
5.785000e+00 1.203273e+00 1.244614e+00
5.786000e+00 1.258028e+00 1.244788e+00
5.787000e+00 1.249915e+00 1.244960e+00
5.788000e+00 1.239500e+00 1.245130e+00
5.789000e+00 1.252487e+00 1.245299e+00
5.790000e+00 1.241951e+00 1.245465e+00
5.791000e+00 1.246029e+00 1.245630e+00
5.792000e+00 1.251797e+00 1.245792e+00
5.793000e+00 1.232307e+00 1.245953e+00
5.794000e+00 1.230809e+00 1.246112e+00
5.795000e+00 1.265243e+00 1.246269e+00
5.796000e+00 1.234644e+00 1.246423e+00
5.797000e+00 1.234592e+00 1.246576e+00
5.798000e+00 1.241538e+00 1.246728e+00
5.799000e+00 1.273134e+00 1.246877e+00
5.800000e+00 1.258618e+00 1.247024e+00
5.801000e+00 1.259994e+00 1.247169e+00
5.802000e+00 1.231352e+00 1.247313e+00
5.803000e+00 1.235358e+00 1.247454e+00
5.804000e+00 1.222598e+00 1.247594e+00
5.805000e+00 1.240782e+00 1.247732e+00
5.806000e+00 1.235929e+00 1.247868e+00
5.807000e+00 1.274647e+00 1.248002e+00
5.808000e+00 1.279476e+00 1.248134e+00
5.809000e+00 1.256262e+00 1.248265e+00
5.810000e+00 1.274843e+00 1.248393e+00
5.811000e+00 1.267859e+00 1.248520e+00
5.812000e+00 1.246389e+00 1.248645e+00
5.813000e+00 1.222336e+00 1.248768e+00
5.814000e+00 1.237402e+00 1.248889e+00
5.815000e+00 1.248775e+00 1.249009e+00
5.816000e+00 1.283103e+00 1.249126e+00
5.817000e+00 1.274476e+00 1.249242e+00
5.818000e+00 1.255925e+00 1.249356e+00
5.819000e+00 1.214093e+00 1.249468e+00
5.820000e+00 1.239529e+00 1.249578e+00
5.821000e+00 1.245705e+00 1.249686e+00
5.822000e+00 1.233646e+00 1.249793e+00
5.823000e+00 1.248451e+00 1.249898e+00
5.824000e+00 1.231323e+00 1.250001e+00
5.825000e+00 1.259337e+00 1.250102e+00
5.826000e+00 1.279249e+00 1.250202e+00
5.827000e+00 1.307381e+00 1.250300e+00
5.828000e+00 1.253933e+00 1.250395e+00
5.829000e+00 1.266374e+00 1.250490e+00
5.830000e+00 1.232060e+00 1.250582e+00
5.831000e+00 1.232477e+00 1.250673e+00
5.832000e+00 1.257126e+00 1.250762e+00
5.833000e+00 1.227565e+00 1.250849e+00
5.834000e+00 1.262809e+00 1.250934e+00
5.835000e+00 1.273068e+00 1.251018e+00
5.836000e+00 1.240765e+00 1.251100e+00
5.837000e+00 1.245011e+00 1.251180e+00
5.838000e+00 1.242164e+00 1.251258e+00
5.839000e+00 1.239938e+00 1.251335e+00
5.840000e+00 1.282870e+00 1.251410e+00
5.841000e+00 1.302109e+00 1.251483e+00
5.842000e+00 1.257658e+00 1.251555e+00
5.843000e+00 1.251267e+00 1.251625e+00
5.844000e+00 1.290670e+00 1.251693e+00
5.845000e+00 1.268522e+00 1.251760e+00
5.846000e+00 1.238102e+00 1.251824e+00
5.847000e+00 1.256060e+00 1.251887e+00
5.848000e+00 1.223656e+00 1.251949e+00
5.849000e+00 1.232654e+00 1.252009e+00
5.850000e+00 1.235941e+00 1.252067e+00
5.851000e+00 1.216484e+00 1.252123e+00
5.852000e+00 1.264428e+00 1.252178e+00
5.853000e+00 1.292681e+00 1.252231e+00
5.854000e+00 1.262944e+00 1.252282e+00
5.855000e+00 1.288070e+00 1.252332e+00
5.856000e+00 1.259753e+00 1.252380e+00
5.857000e+00 1.251014e+00 1.252427e+00
5.858000e+00 1.233592e+00 1.252472e+00
5.859000e+00 1.258705e+00 1.252515e+00
5.860000e+00 1.277398e+00 1.252556e+00
5.861000e+00 1.238880e+00 1.252596e+00
5.862000e+00 1.279739e+00 1.252635e+00
5.863000e+00 1.264639e+00 1.252672e+00
5.864000e+00 1.264255e+00 1.252707e+00
5.865000e+00 1.243826e+00 1.252740e+00
5.866000e+00 1.246401e+00 1.252772e+00
5.867000e+00 1.259526e+00 1.252803e+00
5.868000e+00 1.253877e+00 1.252831e+00
5.869000e+00 1.208342e+00 1.252859e+00
5.870000e+00 1.227398e+00 1.252884e+00
5.871000e+00 1.248272e+00 1.252908e+00
5.872000e+00 1.235079e+00 1.252931e+00
5.873000e+00 1.226715e+00 1.252952e+00
5.874000e+00 1.269058e+00 1.252971e+00
5.875000e+00 1.277425e+00 1.252989e+00
5.876000e+00 1.286638e+00 1.253005e+00
5.877000e+00 1.262091e+00 1.253020e+00
5.878000e+00 1.232669e+00 1.253033e+00
5.879000e+00 1.248955e+00 1.253044e+00
5.880000e+00 1.268622e+00 1.253054e+00
5.881000e+00 1.259321e+00 1.253063e+00
5.882000e+00 1.267057e+00 1.253070e+00
5.883000e+00 1.223151e+00 1.253076e+00
5.884000e+00 1.254205e+00 1.253080e+00
5.885000e+00 1.248295e+00 1.253082e+00
5.886000e+00 1.244838e+00 1.253083e+00
5.887000e+00 1.251134e+00 1.253083e+00
5.888000e+00 1.243873e+00 1.253081e+00
5.889000e+00 1.216586e+00 1.253077e+00
5.890000e+00 1.263772e+00 1.253072e+00
5.891000e+00 1.277427e+00 1.253066e+00
5.892000e+00 1.234327e+00 1.253058e+00
5.893000e+00 1.213680e+00 1.253048e+00
5.894000e+00 1.251520e+00 1.253038e+00
5.895000e+00 1.252967e+00 1.253025e+00
5.896000e+00 1.294789e+00 1.253012e+00
5.897000e+00 1.229531e+00 1.252996e+00
5.898000e+00 1.257303e+00 1.252980e+00
5.899000e+00 1.275896e+00 1.252962e+00
5.900000e+00 1.218562e+00 1.252942e+00
5.901000e+00 1.213329e+00 1.252921e+00
5.902000e+00 1.225728e+00 1.252899e+00
5.903000e+00 1.250852e+00 1.252875e+00
5.904000e+00 1.262044e+00 1.252850e+00
5.905000e+00 1.239864e+00 1.252823e+00
5.906000e+00 1.274206e+00 1.252795e+00
5.907000e+00 1.255251e+00 1.252766e+00
5.908000e+00 1.257710e+00 1.252735e+00
5.909000e+00 1.251034e+00 1.252703e+00
5.910000e+00 1.274060e+00 1.252669e+00
5.911000e+00 1.255470e+00 1.252634e+00
5.912000e+00 1.217007e+00 1.252598e+00
5.913000e+00 1.257568e+00 1.252560e+00
5.914000e+00 1.277546e+00 1.252521e+00
5.915000e+00 1.279676e+00 1.252481e+00
5.916000e+00 1.267073e+00 1.252439e+00
5.917000e+00 1.257665e+00 1.252396e+00
5.918000e+00 1.267809e+00 1.252352e+00
5.919000e+00 1.241724e+00 1.252306e+00
5.920000e+00 1.253865e+00 1.252259e+00
5.921000e+00 1.254956e+00 1.252210e+00
5.922000e+00 1.287348e+00 1.252160e+00
5.923000e+00 1.219926e+00 1.252109e+00
5.924000e+00 1.260431e+00 1.252057e+00
5.925000e+00 1.277567e+00 1.252003e+00
5.926000e+00 1.294588e+00 1.251948e+00
5.927000e+00 1.274312e+00 1.251892e+00
5.928000e+00 1.253149e+00 1.251834e+00
5.929000e+00 1.258916e+00 1.251775e+00
5.930000e+00 1.212513e+00 1.251715e+00
5.931000e+00 1.227926e+00 1.251653e+00
5.932000e+00 1.248253e+00 1.251591e+00
5.933000e+00 1.278196e+00 1.251527e+00
5.934000e+00 1.261114e+00 1.251461e+00
5.935000e+00 1.238596e+00 1.251395e+00
5.936000e+00 1.230891e+00 1.251327e+00
5.937000e+00 1.277490e+00 1.251258e+00
5.938000e+00 1.251352e+00 1.251187e+00
5.939000e+00 1.262761e+00 1.251116e+00
5.940000e+00 1.248329e+00 1.251043e+00
5.941000e+00 1.264707e+00 1.250969e+00
5.942000e+00 1.216633e+00 1.250894e+00
5.943000e+00 1.236039e+00 1.250817e+00
5.944000e+00 1.271221e+00 1.250740e+00
5.945000e+00 1.253634e+00 1.250661e+00
5.946000e+00 1.247087e+00 1.250581e+00
5.947000e+00 1.265249e+00 1.250499e+00
5.948000e+00 1.241730e+00 1.250417e+00
5.949000e+00 1.272872e+00 1.250333e+00
5.950000e+00 1.246776e+00 1.250248e+00
5.951000e+00 1.238056e+00 1.250162e+00
5.952000e+00 1.260551e+00 1.250075e+00
5.953000e+00 1.250282e+00 1.249987e+00
5.954000e+00 1.279624e+00 1.249897e+00
5.955000e+00 1.254480e+00 1.249806e+00
5.956000e+00 1.267789e+00 1.249714e+00
5.957000e+00 1.247846e+00 1.249621e+00
5.958000e+00 1.262421e+00 1.249527e+00
5.959000e+00 1.269784e+00 1.249432e+00
5.960000e+00 1.272219e+00 1.249335e+00
5.961000e+00 1.239600e+00 1.249238e+00
5.962000e+00 1.236062e+00 1.249139e+00
5.963000e+00 1.243753e+00 1.249039e+00
5.964000e+00 1.237350e+00 1.248938e+00
5.965000e+00 1.262314e+00 1.248836e+00
5.966000e+00 1.261155e+00 1.248733e+00
5.967000e+00 1.247919e+00 1.248629e+00
5.968000e+00 1.227148e+00 1.248523e+00
5.969000e+00 1.209672e+00 1.248417e+00
5.970000e+00 1.263669e+00 1.248309e+00
5.971000e+00 1.242392e+00 1.248201e+00
5.972000e+00 1.274894e+00 1.248091e+00
5.973000e+00 1.252708e+00 1.247980e+00
5.974000e+00 1.234444e+00 1.247868e+00
5.975000e+00 1.240771e+00 1.247756e+00
5.976000e+00 1.243570e+00 1.247642e+00
5.977000e+00 1.226514e+00 1.247527e+00
5.978000e+00 1.272264e+00 1.247411e+00
5.979000e+00 1.263805e+00 1.247293e+00
5.980000e+00 1.235590e+00 1.247175e+00
5.981000e+00 1.239366e+00 1.247056e+00
5.982000e+00 1.237914e+00 1.246936e+00
5.983000e+00 1.258546e+00 1.246815e+00
5.984000e+00 1.250104e+00 1.246693e+00
5.985000e+00 1.260329e+00 1.246569e+00
5.986000e+00 1.243275e+00 1.246445e+00
5.987000e+00 1.246980e+00 1.246320e+00
5.988000e+00 1.227117e+00 1.246194e+00
5.989000e+00 1.215694e+00 1.246066e+00
5.990000e+00 1.277231e+00 1.245938e+00
5.991000e+00 1.257703e+00 1.245809e+00
5.992000e+00 1.236170e+00 1.245679e+00
5.993000e+00 1.211042e+00 1.245548e+00
5.994000e+00 1.254590e+00 1.245415e+00
5.995000e+00 1.241515e+00 1.245282e+00
5.996000e+00 1.224625e+00 1.245148e+00
5.997000e+00 1.239482e+00 1.245013e+00
5.998000e+00 1.255243e+00 1.244877e+00
5.999000e+00 1.249918e+00 1.244741e+00
6.000000e+00 1.241540e+00 1.244603e+00
6.001000e+00 1.242668e+00 1.244464e+00
6.002000e+00 1.258578e+00 1.244324e+00
6.003000e+00 1.258736e+00 1.244184e+00
6.004000e+00 1.242296e+00 1.244042e+00
6.005000e+00 1.255008e+00 1.243900e+00
6.006000e+00 1.232736e+00 1.243756e+00
6.007000e+00 1.216274e+00 1.243612e+00
6.008000e+00 1.252486e+00 1.243467e+00
6.009000e+00 1.273101e+00 1.243321e+00
6.010000e+00 1.230965e+00 1.243174e+00
6.011000e+00 1.234408e+00 1.243026e+00
6.012000e+00 1.223101e+00 1.242878e+00
6.013000e+00 1.244279e+00 1.242728e+00
6.014000e+00 1.243950e+00 1.242578e+00
6.015000e+00 1.243804e+00 1.242426e+00
6.016000e+00 1.258789e+00 1.242274e+00
6.017000e+00 1.240507e+00 1.242121e+00
6.018000e+00 1.236096e+00 1.241967e+00
6.019000e+00 1.243210e+00 1.241813e+00
6.020000e+00 1.266327e+00 1.241657e+00
6.021000e+00 1.283432e+00 1.241501e+00
6.022000e+00 1.249097e+00 1.241344e+00
6.023000e+00 1.240331e+00 1.241186e+00
6.024000e+00 1.219980e+00 1.241027e+00
6.025000e+00 1.241829e+00 1.240867e+00
6.026000e+00 1.249637e+00 1.240707e+00
6.027000e+00 1.225529e+00 1.240546e+00
6.028000e+00 1.229878e+00 1.240383e+00
6.029000e+00 1.224071e+00 1.240221e+00
6.030000e+00 1.243996e+00 1.240057e+00
6.031000e+00 1.230268e+00 1.239893e+00
6.032000e+00 1.272450e+00 1.239727e+00
6.033000e+00 1.228446e+00 1.239561e+00
6.034000e+00 1.253788e+00 1.239395e+00
6.035000e+00 1.244926e+00 1.239227e+00
6.036000e+00 1.249202e+00 1.239059e+00
6.037000e+00 1.219221e+00 1.238890e+00
6.038000e+00 1.287724e+00 1.238720e+00
6.039000e+00 1.219373e+00 1.238549e+00
6.040000e+00 1.233644e+00 1.238378e+00
6.041000e+00 1.248626e+00 1.238206e+00
6.042000e+00 1.229012e+00 1.238033e+00
6.043000e+00 1.240680e+00 1.237860e+00
6.044000e+00 1.237582e+00 1.237686e+00
6.045000e+00 1.229162e+00 1.237511e+00
6.046000e+00 1.229230e+00 1.237335e+00
6.047000e+00 1.227462e+00 1.237159e+00
6.048000e+00 1.212217e+00 1.236982e+00
6.049000e+00 1.239750e+00 1.236804e+00
6.050000e+00 1.261782e+00 1.236625e+00
6.051000e+00 1.214992e+00 1.236446e+00
6.052000e+00 1.244058e+00 1.236267e+00
6.053000e+00 1.245927e+00 1.236086e+00
6.054000e+00 1.220327e+00 1.235905e+00
6.055000e+00 1.208747e+00 1.235723e+00
6.056000e+00 1.212086e+00 1.235541e+00
6.057000e+00 1.206653e+00 1.235357e+00
6.058000e+00 1.208197e+00 1.235174e+00
6.059000e+00 1.248207e+00 1.234989e+00
6.060000e+00 1.208725e+00 1.234804e+00
6.061000e+00 1.229762e+00 1.234618e+00
6.062000e+00 1.218911e+00 1.234432e+00
6.063000e+00 1.265525e+00 1.234245e+00
6.064000e+00 1.250099e+00 1.234057e+00
6.065000e+00 1.248645e+00 1.233869e+00
6.066000e+00 1.248018e+00 1.233680e+00
6.067000e+00 1.220304e+00 1.233490e+00
6.068000e+00 1.237614e+00 1.233300e+00
6.069000e+00 1.214531e+00 1.233109e+00
6.070000e+00 1.240234e+00 1.232918e+00
6.071000e+00 1.199357e+00 1.232726e+00
6.072000e+00 1.235364e+00 1.232534e+00
6.073000e+00 1.232137e+00 1.232341e+00
6.074000e+00 1.214925e+00 1.232147e+00
6.075000e+00 1.232741e+00 1.231953e+00
6.076000e+00 1.221196e+00 1.231758e+00
6.077000e+00 1.207152e+00 1.231562e+00
6.078000e+00 1.237799e+00 1.231366e+00
6.079000e+00 1.220381e+00 1.231170e+00
6.080000e+00 1.238199e+00 1.230973e+00
6.081000e+00 1.213731e+00 1.230775e+00
6.082000e+00 1.262672e+00 1.230577e+00
6.083000e+00 1.216694e+00 1.230378e+00
6.084000e+00 1.233000e+00 1.230179e+00
6.085000e+00 1.224832e+00 1.229979e+00
6.086000e+00 1.260653e+00 1.229779e+00
6.087000e+00 1.232501e+00 1.229578e+00
6.088000e+00 1.203857e+00 1.229377e+00
6.089000e+00 1.217247e+00 1.229175e+00
6.090000e+00 1.259867e+00 1.228972e+00
6.091000e+00 1.224356e+00 1.228769e+00
6.092000e+00 1.218844e+00 1.228566e+00
6.093000e+00 1.200270e+00 1.228362e+00
6.094000e+00 1.211909e+00 1.228158e+00
6.095000e+00 1.222277e+00 1.227953e+00
6.096000e+00 1.249348e+00 1.227747e+00
6.097000e+00 1.231847e+00 1.227542e+00
6.098000e+00 1.210913e+00 1.227335e+00
6.099000e+00 1.259534e+00 1.227129e+00
6.100000e+00 1.171715e+00 1.226921e+00
6.101000e+00 1.237538e+00 1.226714e+00
6.102000e+00 1.224430e+00 1.226505e+00
6.103000e+00 1.209814e+00 1.226297e+00
6.104000e+00 1.208322e+00 1.226088e+00
6.105000e+00 1.194858e+00 1.225878e+00
6.106000e+00 1.219333e+00 1.225668e+00
6.107000e+00 1.208013e+00 1.225458e+00
6.108000e+00 1.244571e+00 1.225247e+00
6.109000e+00 1.249833e+00 1.225036e+00
6.110000e+00 1.199659e+00 1.224824e+00
6.111000e+00 1.229922e+00 1.224612e+00
6.112000e+00 1.216879e+00 1.224400e+00
6.113000e+00 1.215958e+00 1.224187e+00
6.114000e+00 1.224555e+00 1.223974e+00
6.115000e+00 1.229285e+00 1.223760e+00
6.116000e+00 1.199102e+00 1.223546e+00
6.117000e+00 1.198643e+00 1.223332e+00
6.118000e+00 1.247248e+00 1.223117e+00
6.119000e+00 1.196582e+00 1.222901e+00
6.120000e+00 1.184917e+00 1.222686e+00
6.121000e+00 1.241943e+00 1.222470e+00
6.122000e+00 1.204473e+00 1.222254e+00
6.123000e+00 1.222532e+00 1.222037e+00
6.124000e+00 1.197885e+00 1.221820e+00
6.125000e+00 1.192752e+00 1.221602e+00
6.126000e+00 1.221691e+00 1.221385e+00
6.127000e+00 1.216386e+00 1.221166e+00
6.128000e+00 1.260166e+00 1.220948e+00
6.129000e+00 1.247357e+00 1.220729e+00
6.130000e+00 1.206016e+00 1.220510e+00
6.131000e+00 1.241148e+00 1.220290e+00
6.132000e+00 1.237565e+00 1.220071e+00
6.133000e+00 1.213659e+00 1.219851e+00
6.134000e+00 1.197980e+00 1.219630e+00
6.135000e+00 1.235196e+00 1.219409e+00
6.136000e+00 1.210417e+00 1.219188e+00
6.137000e+00 1.235228e+00 1.218967e+00
6.138000e+00 1.241058e+00 1.218745e+00
6.139000e+00 1.255582e+00 1.218523e+00
6.140000e+00 1.235369e+00 1.218301e+00
6.141000e+00 1.265642e+00 1.218078e+00
6.142000e+00 1.207778e+00 1.217856e+00
6.143000e+00 1.261818e+00 1.217632e+00
6.144000e+00 1.230820e+00 1.217409e+00
6.145000e+00 1.208291e+00 1.217185e+00
6.146000e+00 1.213885e+00 1.216961e+00
6.147000e+00 1.241147e+00 1.216737e+00
6.148000e+00 1.226674e+00 1.216513e+00
6.149000e+00 1.204410e+00 1.216288e+00
6.150000e+00 1.209368e+00 1.216063e+00
6.151000e+00 1.217186e+00 1.215838e+00
6.152000e+00 1.196637e+00 1.215612e+00
6.153000e+00 1.198640e+00 1.215387e+00
6.154000e+00 1.200467e+00 1.215161e+00
6.155000e+00 1.179951e+00 1.214934e+00
6.156000e+00 1.240321e+00 1.214708e+00
6.157000e+00 1.219681e+00 1.214481e+00
6.158000e+00 1.217740e+00 1.214255e+00
6.159000e+00 1.246631e+00 1.214027e+00
6.160000e+00 1.219738e+00 1.213800e+00
6.161000e+00 1.247870e+00 1.213573e+00
6.162000e+00 1.202747e+00 1.213345e+00
6.163000e+00 1.204296e+00 1.213117e+00
6.164000e+00 1.224760e+00 1.212889e+00
6.165000e+00 1.193872e+00 1.212661e+00
6.166000e+00 1.202906e+00 1.212432e+00
6.167000e+00 1.241235e+00 1.212203e+00
6.168000e+00 1.221882e+00 1.211975e+00
6.169000e+00 1.208093e+00 1.211746e+00
6.170000e+00 1.241913e+00 1.211516e+00
6.171000e+00 1.213487e+00 1.211287e+00
6.172000e+00 1.190037e+00 1.211057e+00
6.173000e+00 1.191147e+00 1.210828e+00
6.174000e+00 1.197780e+00 1.210598e+00
6.175000e+00 1.214711e+00 1.210368e+00
6.176000e+00 1.189732e+00 1.210138e+00
6.177000e+00 1.197782e+00 1.209907e+00
6.178000e+00 1.187040e+00 1.209677e+00
6.179000e+00 1.206722e+00 1.209446e+00
6.180000e+00 1.206419e+00 1.209215e+00
6.181000e+00 1.226114e+00 1.208985e+00
6.182000e+00 1.194616e+00 1.208753e+00
6.183000e+00 1.236667e+00 1.208522e+00
6.184000e+00 1.205511e+00 1.208291e+00
6.185000e+00 1.241758e+00 1.208060e+00
6.186000e+00 1.190546e+00 1.207828e+00
6.187000e+00 1.159672e+00 1.207597e+00
6.188000e+00 1.253653e+00 1.207365e+00
6.189000e+00 1.191714e+00 1.207133e+00
6.190000e+00 1.211586e+00 1.206901e+00
6.191000e+00 1.185828e+00 1.206669e+00
6.192000e+00 1.209890e+00 1.206437e+00
6.193000e+00 1.243240e+00 1.206205e+00
6.194000e+00 1.169434e+00 1.205972e+00
6.195000e+00 1.206940e+00 1.205740e+00
6.196000e+00 1.191837e+00 1.205507e+00
6.197000e+00 1.210999e+00 1.205275e+00
6.198000e+00 1.200334e+00 1.205042e+00
6.199000e+00 1.192870e+00 1.204810e+00
6.200000e+00 1.209592e+00 1.204577e+00
6.201000e+00 1.198144e+00 1.204344e+00
6.202000e+00 1.234601e+00 1.204111e+00
6.203000e+00 1.220084e+00 1.203878e+00
6.204000e+00 1.226093e+00 1.203645e+00
6.205000e+00 1.215405e+00 1.203412e+00
6.206000e+00 1.227486e+00 1.203179e+00
6.207000e+00 1.214558e+00 1.202946e+00
6.208000e+00 1.205636e+00 1.202713e+00
6.209000e+00 1.152744e+00 1.202480e+00
6.210000e+00 1.217388e+00 1.202246e+00
6.211000e+00 1.203716e+00 1.202013e+00
6.212000e+00 1.199355e+00 1.201780e+00
6.213000e+00 1.199930e+00 1.201547e+00
6.214000e+00 1.186834e+00 1.201313e+00
6.215000e+00 1.202852e+00 1.201080e+00
6.216000e+00 1.216468e+00 1.200847e+00
6.217000e+00 1.205475e+00 1.200613e+00
6.218000e+00 1.179820e+00 1.200380e+00
6.219000e+00 1.184986e+00 1.200147e+00
6.220000e+00 1.205464e+00 1.199913e+00
6.221000e+00 1.223546e+00 1.199680e+00
6.222000e+00 1.199463e+00 1.199447e+00
6.223000e+00 1.160713e+00 1.199213e+00
6.224000e+00 1.183452e+00 1.198980e+00
6.225000e+00 1.215758e+00 1.198747e+00
6.226000e+00 1.234052e+00 1.198513e+00
6.227000e+00 1.172978e+00 1.198280e+00
6.228000e+00 1.183317e+00 1.198047e+00
6.229000e+00 1.219707e+00 1.197814e+00
6.230000e+00 1.237386e+00 1.197580e+00
6.231000e+00 1.185611e+00 1.197347e+00
6.232000e+00 1.177414e+00 1.197114e+00
6.233000e+00 1.203636e+00 1.196881e+00
6.234000e+00 1.218356e+00 1.196648e+00
6.235000e+00 1.193307e+00 1.196415e+00
6.236000e+00 1.163684e+00 1.196182e+00
6.237000e+00 1.187918e+00 1.195950e+00
6.238000e+00 1.186389e+00 1.195717e+00
6.239000e+00 1.192439e+00 1.195484e+00
6.240000e+00 1.202437e+00 1.195251e+00
6.241000e+00 1.185425e+00 1.195019e+00
6.242000e+00 1.175803e+00 1.194786e+00
6.243000e+00 1.177991e+00 1.194554e+00
6.244000e+00 1.150656e+00 1.194321e+00
6.245000e+00 1.210990e+00 1.194089e+00
6.246000e+00 1.187335e+00 1.193857e+00
6.247000e+00 1.192073e+00 1.193625e+00
6.248000e+00 1.161082e+00 1.193393e+00
6.249000e+00 1.184338e+00 1.193161e+00
6.250000e+00 1.180320e+00 1.192929e+00
6.251000e+00 1.181083e+00 1.192697e+00
6.252000e+00 1.197832e+00 1.192465e+00
6.253000e+00 1.177934e+00 1.192234e+00
6.254000e+00 1.187208e+00 1.192002e+00
6.255000e+00 1.163916e+00 1.191771e+00
6.256000e+00 1.172922e+00 1.191540e+00
6.257000e+00 1.177424e+00 1.191309e+00
6.258000e+00 1.168007e+00 1.191078e+00
6.259000e+00 1.186896e+00 1.190847e+00
6.260000e+00 1.224287e+00 1.190616e+00
6.261000e+00 1.165811e+00 1.190385e+00
6.262000e+00 1.189408e+00 1.190155e+00
6.263000e+00 1.214190e+00 1.189924e+00
6.264000e+00 1.204516e+00 1.189694e+00
6.265000e+00 1.172580e+00 1.189464e+00
6.266000e+00 1.180836e+00 1.189234e+00
6.267000e+00 1.187285e+00 1.189004e+00
6.268000e+00 1.144498e+00 1.188774e+00
6.269000e+00 1.177449e+00 1.188545e+00
6.270000e+00 1.161090e+00 1.188315e+00
6.271000e+00 1.206852e+00 1.188086e+00
6.272000e+00 1.184231e+00 1.187857e+00
6.273000e+00 1.213329e+00 1.187628e+00
6.274000e+00 1.194977e+00 1.187399e+00
6.275000e+00 1.198960e+00 1.187171e+00
6.276000e+00 1.204280e+00 1.186942e+00
6.277000e+00 1.167987e+00 1.186714e+00
6.278000e+00 1.185924e+00 1.186486e+00
6.279000e+00 1.180259e+00 1.186258e+00
6.280000e+00 1.154737e+00 1.186030e+00
6.281000e+00 1.161313e+00 1.185802e+00
6.282000e+00 1.194662e+00 1.185575e+00
6.283000e+00 1.186977e+00 1.185347e+00
6.284000e+00 1.166120e+00 1.185120e+00
6.285000e+00 1.185612e+00 1.184893e+00
6.286000e+00 1.141772e+00 1.184667e+00
6.287000e+00 1.210435e+00 1.184440e+00
6.288000e+00 1.189199e+00 1.184214e+00
6.289000e+00 1.180472e+00 1.183988e+00
6.290000e+00 1.202782e+00 1.183762e+00
6.291000e+00 1.193533e+00 1.183536e+00
6.292000e+00 1.175672e+00 1.183310e+00
6.293000e+00 1.182861e+00 1.183085e+00
6.294000e+00 1.167719e+00 1.182860e+00
6.295000e+00 1.204984e+00 1.182635e+00
6.296000e+00 1.160125e+00 1.182410e+00
6.297000e+00 1.191185e+00 1.182186e+00
6.298000e+00 1.189360e+00 1.181961e+00
6.299000e+00 1.160965e+00 1.181737e+00
6.300000e+00 1.159755e+00 1.181514e+00
6.301000e+00 1.162352e+00 1.181290e+00
6.302000e+00 1.141330e+00 1.181066e+00
6.303000e+00 1.217913e+00 1.180843e+00
6.304000e+00 1.169306e+00 1.180620e+00
6.305000e+00 1.185807e+00 1.180398e+00
6.306000e+00 1.194981e+00 1.180175e+00
6.307000e+00 1.203071e+00 1.179953e+00
6.308000e+00 1.190806e+00 1.179731e+00
6.309000e+00 1.185301e+00 1.179509e+00
6.310000e+00 1.178831e+00 1.179287e+00
6.311000e+00 1.190876e+00 1.179066e+00
6.312000e+00 1.167961e+00 1.178845e+00
6.313000e+00 1.235055e+00 1.178624e+00
6.314000e+00 1.192532e+00 1.178404e+00
6.315000e+00 1.152772e+00 1.178183e+00
6.316000e+00 1.126190e+00 1.177963e+00
6.317000e+00 1.183347e+00 1.177744e+00
6.318000e+00 1.175660e+00 1.177524e+00
6.319000e+00 1.167020e+00 1.177305e+00
6.320000e+00 1.177717e+00 1.177086e+00
6.321000e+00 1.203727e+00 1.176867e+00
6.322000e+00 1.181054e+00 1.176648e+00
6.323000e+00 1.185025e+00 1.176430e+00
6.324000e+00 1.156777e+00 1.176212e+00
6.325000e+00 1.182030e+00 1.175995e+00
6.326000e+00 1.204321e+00 1.175777e+00
6.327000e+00 1.161092e+00 1.175560e+00
6.328000e+00 1.182456e+00 1.175343e+00
6.329000e+00 1.180244e+00 1.175126e+00
6.330000e+00 1.146947e+00 1.174910e+00
6.331000e+00 1.164788e+00 1.174694e+00
6.332000e+00 1.210948e+00 1.174478e+00
6.333000e+00 1.158290e+00 1.174263e+00
6.334000e+00 1.173404e+00 1.174048e+00
6.335000e+00 1.142375e+00 1.173833e+00
6.336000e+00 1.153843e+00 1.173618e+00
6.337000e+00 1.205120e+00 1.173404e+00
6.338000e+00 1.201468e+00 1.173190e+00
6.339000e+00 1.176790e+00 1.172976e+00
6.340000e+00 1.211012e+00 1.172763e+00
6.341000e+00 1.184731e+00 1.172549e+00
6.342000e+00 1.136905e+00 1.172337e+00
6.343000e+00 1.190914e+00 1.172124e+00
6.344000e+00 1.179516e+00 1.171912e+00
6.345000e+00 1.154495e+00 1.171700e+00
6.346000e+00 1.161462e+00 1.171488e+00
6.347000e+00 1.188545e+00 1.171277e+00
6.348000e+00 1.153646e+00 1.171066e+00
6.349000e+00 1.183595e+00 1.170855e+00
6.350000e+00 1.138892e+00 1.170645e+00
6.351000e+00 1.110334e+00 1.170435e+00
6.352000e+00 1.187541e+00 1.170225e+00
6.353000e+00 1.177773e+00 1.170015e+00
6.354000e+00 1.152473e+00 1.169806e+00
6.355000e+00 1.172403e+00 1.169597e+00
6.356000e+00 1.190365e+00 1.169389e+00
6.357000e+00 1.168136e+00 1.169181e+00
6.358000e+00 1.159466e+00 1.168973e+00
6.359000e+00 1.162085e+00 1.168765e+00
6.360000e+00 1.169378e+00 1.168558e+00
6.361000e+00 1.177515e+00 1.168351e+00
6.362000e+00 1.138515e+00 1.168144e+00
6.363000e+00 1.198579e+00 1.167938e+00
6.364000e+00 1.150550e+00 1.167732e+00
6.365000e+00 1.157154e+00 1.167527e+00
6.366000e+00 1.160534e+00 1.167321e+00
6.367000e+00 1.153801e+00 1.167117e+00
6.368000e+00 1.148613e+00 1.166912e+00
6.369000e+00 1.169644e+00 1.166708e+00
6.370000e+00 1.149176e+00 1.166504e+00
6.371000e+00 1.195129e+00 1.166300e+00
6.372000e+00 1.208971e+00 1.166097e+00
6.373000e+00 1.155577e+00 1.165894e+00
6.374000e+00 1.150111e+00 1.165692e+00
6.375000e+00 1.168128e+00 1.165489e+00
6.376000e+00 1.159214e+00 1.165287e+00
6.377000e+00 1.129714e+00 1.165086e+00
6.378000e+00 1.189143e+00 1.164885e+00
6.379000e+00 1.187155e+00 1.164684e+00
6.380000e+00 1.168170e+00 1.164483e+00
6.381000e+00 1.115852e+00 1.164283e+00
6.382000e+00 1.192849e+00 1.164083e+00
6.383000e+00 1.163455e+00 1.163884e+00
6.384000e+00 1.176778e+00 1.163685e+00
6.385000e+00 1.154199e+00 1.163486e+00
6.386000e+00 1.193187e+00 1.163288e+00
6.387000e+00 1.135111e+00 1.163090e+00
6.388000e+00 1.178423e+00 1.162892e+00
6.389000e+00 1.170270e+00 1.162695e+00
6.390000e+00 1.166617e+00 1.162498e+00
6.391000e+00 1.156684e+00 1.162301e+00
6.392000e+00 1.147761e+00 1.162105e+00
6.393000e+00 1.189734e+00 1.161909e+00
6.394000e+00 1.138035e+00 1.161714e+00
6.395000e+00 1.166329e+00 1.161518e+00
6.396000e+00 1.184009e+00 1.161324e+00
6.397000e+00 1.182057e+00 1.161129e+00
6.398000e+00 1.157829e+00 1.160935e+00
6.399000e+00 1.157453e+00 1.160741e+00
6.400000e+00 1.169990e+00 1.160548e+00
6.401000e+00 1.167902e+00 1.160355e+00
6.402000e+00 1.157170e+00 1.160163e+00
6.403000e+00 1.161306e+00 1.159970e+00
6.404000e+00 1.139969e+00 1.159778e+00
6.405000e+00 1.148200e+00 1.159587e+00
6.406000e+00 1.169529e+00 1.159396e+00
6.407000e+00 1.163182e+00 1.159205e+00
6.408000e+00 1.193977e+00 1.159015e+00
6.409000e+00 1.157838e+00 1.158825e+00
6.410000e+00 1.133231e+00 1.158635e+00
6.411000e+00 1.157568e+00 1.158446e+00
6.412000e+00 1.153098e+00 1.158257e+00
6.413000e+00 1.167350e+00 1.158068e+00
6.414000e+00 1.164990e+00 1.157880e+00
6.415000e+00 1.155114e+00 1.157692e+00
6.416000e+00 1.172862e+00 1.157505e+00
6.417000e+00 1.128089e+00 1.157318e+00
6.418000e+00 1.168678e+00 1.157131e+00
6.419000e+00 1.131896e+00 1.156945e+00
6.420000e+00 1.134252e+00 1.156759e+00
6.421000e+00 1.147847e+00 1.156573e+00
6.422000e+00 1.189164e+00 1.156388e+00
6.423000e+00 1.150606e+00 1.156203e+00
6.424000e+00 1.155375e+00 1.156019e+00
6.425000e+00 1.151098e+00 1.155835e+00
6.426000e+00 1.180979e+00 1.155651e+00
6.427000e+00 1.168801e+00 1.155468e+00
6.428000e+00 1.177267e+00 1.155285e+00
6.429000e+00 1.154255e+00 1.155102e+00
6.430000e+00 1.178287e+00 1.154920e+00
6.431000e+00 1.196668e+00 1.154738e+00
6.432000e+00 1.171152e+00 1.154557e+00
6.433000e+00 1.163911e+00 1.154376e+00
6.434000e+00 1.160586e+00 1.154195e+00
6.435000e+00 1.207171e+00 1.154015e+00
6.436000e+00 1.143575e+00 1.153835e+00
6.437000e+00 1.156659e+00 1.153656e+00
6.438000e+00 1.137550e+00 1.153477e+00
6.439000e+00 1.134972e+00 1.153298e+00
6.440000e+00 1.139194e+00 1.153120e+00
6.441000e+00 1.154256e+00 1.152942e+00
6.442000e+00 1.127798e+00 1.152764e+00
6.443000e+00 1.155218e+00 1.152587e+00
6.444000e+00 1.134677e+00 1.152410e+00
6.445000e+00 1.154473e+00 1.152234e+00
6.446000e+00 1.135764e+00 1.152058e+00
6.447000e+00 1.182793e+00 1.151882e+00
6.448000e+00 1.118631e+00 1.151707e+00
6.449000e+00 1.147182e+00 1.151532e+00
6.450000e+00 1.151025e+00 1.151357e+00
6.451000e+00 1.176058e+00 1.151183e+00
6.452000e+00 1.123858e+00 1.151009e+00
6.453000e+00 1.157249e+00 1.150836e+00
6.454000e+00 1.167175e+00 1.150663e+00
6.455000e+00 1.138907e+00 1.150490e+00
6.456000e+00 1.169401e+00 1.150318e+00
6.457000e+00 1.143975e+00 1.150146e+00
6.458000e+00 1.176583e+00 1.149974e+00
6.459000e+00 1.135882e+00 1.149803e+00
6.460000e+00 1.156000e+00 1.149633e+00
6.461000e+00 1.196760e+00 1.149462e+00
6.462000e+00 1.150788e+00 1.149292e+00
6.463000e+00 1.158307e+00 1.149123e+00
6.464000e+00 1.149965e+00 1.148953e+00
6.465000e+00 1.133894e+00 1.148784e+00
6.466000e+00 1.135292e+00 1.148616e+00
6.467000e+00 1.150953e+00 1.148448e+00
6.468000e+00 1.096038e+00 1.148280e+00
6.469000e+00 1.150335e+00 1.148113e+00
6.470000e+00 1.141681e+00 1.147946e+00
6.471000e+00 1.188897e+00 1.147779e+00
6.472000e+00 1.121189e+00 1.147613e+00
6.473000e+00 1.136726e+00 1.147447e+00
6.474000e+00 1.162078e+00 1.147282e+00
6.475000e+00 1.144728e+00 1.147117e+00
6.476000e+00 1.158830e+00 1.146952e+00
6.477000e+00 1.162193e+00 1.146788e+00
6.478000e+00 1.141475e+00 1.146624e+00
6.479000e+00 1.138855e+00 1.146460e+00
6.480000e+00 1.165758e+00 1.146297e+00
6.481000e+00 1.168757e+00 1.146134e+00
6.482000e+00 1.160731e+00 1.145971e+00
6.483000e+00 1.139808e+00 1.145809e+00
6.484000e+00 1.119402e+00 1.145648e+00
6.485000e+00 1.132736e+00 1.145486e+00
6.486000e+00 1.159983e+00 1.145325e+00
6.487000e+00 1.143054e+00 1.145165e+00
6.488000e+00 1.113767e+00 1.145004e+00
6.489000e+00 1.103542e+00 1.144844e+00
6.490000e+00 1.129881e+00 1.144685e+00
6.491000e+00 1.148700e+00 1.144526e+00
6.492000e+00 1.161950e+00 1.144367e+00
6.493000e+00 1.137745e+00 1.144208e+00
6.494000e+00 1.144313e+00 1.144050e+00
6.495000e+00 1.128624e+00 1.143893e+00
6.496000e+00 1.158796e+00 1.143735e+00
6.497000e+00 1.175274e+00 1.143578e+00
6.498000e+00 1.172052e+00 1.143422e+00
6.499000e+00 1.168403e+00 1.143265e+00
6.500000e+00 1.175496e+00 1.143109e+00
6.501000e+00 1.164083e+00 1.142954e+00
6.502000e+00 1.138797e+00 1.142799e+00
6.503000e+00 1.148582e+00 1.142644e+00
6.504000e+00 1.141438e+00 1.142489e+00
6.505000e+00 1.138339e+00 1.142335e+00
6.506000e+00 1.133248e+00 1.142181e+00
6.507000e+00 1.118248e+00 1.142028e+00
6.508000e+00 1.147075e+00 1.141875e+00
6.509000e+00 1.162186e+00 1.141722e+00
6.510000e+00 1.158047e+00 1.141570e+00
6.511000e+00 1.156497e+00 1.141418e+00
6.512000e+00 1.145559e+00 1.141266e+00
6.513000e+00 1.137817e+00 1.141115e+00
6.514000e+00 1.141791e+00 1.140964e+00
6.515000e+00 1.133415e+00 1.140813e+00
6.516000e+00 1.155388e+00 1.140663e+00
6.517000e+00 1.129622e+00 1.140513e+00
6.518000e+00 1.133262e+00 1.140363e+00
6.519000e+00 1.118374e+00 1.140214e+00
6.520000e+00 1.135729e+00 1.140065e+00
6.521000e+00 1.131727e+00 1.139916e+00
6.522000e+00 1.140001e+00 1.139768e+00
6.523000e+00 1.158814e+00 1.139620e+00
6.524000e+00 1.109180e+00 1.139472e+00
6.525000e+00 1.096315e+00 1.139325e+00
6.526000e+00 1.127065e+00 1.139178e+00
6.527000e+00 1.204556e+00 1.139031e+00
6.528000e+00 1.152676e+00 1.138885e+00
6.529000e+00 1.115714e+00 1.138739e+00
6.530000e+00 1.173997e+00 1.138594e+00
6.531000e+00 1.126600e+00 1.138448e+00
6.532000e+00 1.152011e+00 1.138303e+00
6.533000e+00 1.124984e+00 1.138159e+00
6.534000e+00 1.138710e+00 1.138014e+00
6.535000e+00 1.153293e+00 1.137870e+00
6.536000e+00 1.148743e+00 1.137727e+00
6.537000e+00 1.145134e+00 1.137583e+00
6.538000e+00 1.155261e+00 1.137440e+00
6.539000e+00 1.139666e+00 1.137297e+00
6.540000e+00 1.152635e+00 1.137155e+00
6.541000e+00 1.131063e+00 1.137013e+00
6.542000e+00 1.149193e+00 1.136871e+00
6.543000e+00 1.127400e+00 1.136729e+00
6.544000e+00 1.146425e+00 1.136588e+00
6.545000e+00 1.124911e+00 1.136447e+00
6.546000e+00 1.142041e+00 1.136307e+00
6.547000e+00 1.117493e+00 1.136167e+00
6.548000e+00 1.114607e+00 1.136027e+00
6.549000e+00 1.160419e+00 1.135887e+00
6.550000e+00 1.134326e+00 1.135747e+00
6.551000e+00 1.138051e+00 1.135608e+00
6.552000e+00 1.155041e+00 1.135470e+00
6.553000e+00 1.171210e+00 1.135331e+00
6.554000e+00 1.103977e+00 1.135193e+00
6.555000e+00 1.114620e+00 1.135055e+00
6.556000e+00 1.135345e+00 1.134917e+00
6.557000e+00 1.151147e+00 1.134780e+00
6.558000e+00 1.117478e+00 1.134643e+00
6.559000e+00 1.161092e+00 1.134506e+00
6.560000e+00 1.104085e+00 1.134370e+00
6.561000e+00 1.150794e+00 1.134233e+00
6.562000e+00 1.151613e+00 1.134098e+00
6.563000e+00 1.121485e+00 1.133962e+00
6.564000e+00 1.141996e+00 1.133827e+00
6.565000e+00 1.134278e+00 1.133691e+00
6.566000e+00 1.162543e+00 1.133557e+00
6.567000e+00 1.155625e+00 1.133422e+00
6.568000e+00 1.107391e+00 1.133288e+00
6.569000e+00 1.130299e+00 1.133154e+00
6.570000e+00 1.146144e+00 1.133020e+00
6.571000e+00 1.123874e+00 1.132886e+00
6.572000e+00 1.129979e+00 1.132753e+00
6.573000e+00 1.151662e+00 1.132620e+00
6.574000e+00 1.141927e+00 1.132487e+00
6.575000e+00 1.135875e+00 1.132355e+00
6.576000e+00 1.121450e+00 1.132223e+00
6.577000e+00 1.107078e+00 1.132091e+00
6.578000e+00 1.128700e+00 1.131959e+00
6.579000e+00 1.154448e+00 1.131828e+00
6.580000e+00 1.123632e+00 1.131696e+00
6.581000e+00 1.149916e+00 1.131565e+00
6.582000e+00 1.116112e+00 1.131435e+00
6.583000e+00 1.163910e+00 1.131304e+00
6.584000e+00 1.106470e+00 1.131174e+00
6.585000e+00 1.141945e+00 1.131044e+00
6.586000e+00 1.090665e+00 1.130914e+00
6.587000e+00 1.125380e+00 1.130784e+00
6.588000e+00 1.154238e+00 1.130655e+00
6.589000e+00 1.153309e+00 1.130526e+00
6.590000e+00 1.103946e+00 1.130397e+00
6.591000e+00 1.144483e+00 1.130268e+00
6.592000e+00 1.105927e+00 1.130140e+00
6.593000e+00 1.119276e+00 1.130012e+00
6.594000e+00 1.118929e+00 1.129884e+00
6.595000e+00 1.128356e+00 1.129756e+00
6.596000e+00 1.128217e+00 1.129628e+00
6.597000e+00 1.129880e+00 1.129501e+00
6.598000e+00 1.151934e+00 1.129374e+00
6.599000e+00 1.151493e+00 1.129247e+00
6.600000e+00 1.137206e+00 1.129120e+00
6.601000e+00 1.131215e+00 1.128994e+00
6.602000e+00 1.128697e+00 1.128867e+00
6.603000e+00 1.129020e+00 1.128741e+00
6.604000e+00 1.146002e+00 1.128615e+00
6.605000e+00 1.143394e+00 1.128489e+00
6.606000e+00 1.128727e+00 1.128364e+00
6.607000e+00 1.136494e+00 1.128238e+00
6.608000e+00 1.116293e+00 1.128113e+00
6.609000e+00 1.131013e+00 1.127988e+00
6.610000e+00 1.117446e+00 1.127863e+00
6.611000e+00 1.135691e+00 1.127738e+00
6.612000e+00 1.134882e+00 1.127614e+00
6.613000e+00 1.139778e+00 1.127490e+00
6.614000e+00 1.122033e+00 1.127365e+00
6.615000e+00 1.126787e+00 1.127241e+00
6.616000e+00 1.152701e+00 1.127118e+00
6.617000e+00 1.151163e+00 1.126994e+00
6.618000e+00 1.103191e+00 1.126870e+00
6.619000e+00 1.126666e+00 1.126747e+00
6.620000e+00 1.092183e+00 1.126624e+00
6.621000e+00 1.127540e+00 1.126501e+00
6.622000e+00 1.148316e+00 1.126378e+00
6.623000e+00 1.134075e+00 1.126255e+00
6.624000e+00 1.107348e+00 1.126132e+00
6.625000e+00 1.114156e+00 1.126010e+00
6.626000e+00 1.122220e+00 1.125888e+00
6.627000e+00 1.132463e+00 1.125765e+00
6.628000e+00 1.135708e+00 1.125643e+00
6.629000e+00 1.127110e+00 1.125522e+00
6.630000e+00 1.115011e+00 1.125400e+00
6.631000e+00 1.107719e+00 1.125278e+00
6.632000e+00 1.115476e+00 1.125156e+00
6.633000e+00 1.106588e+00 1.125035e+00
6.634000e+00 1.106228e+00 1.124914e+00
6.635000e+00 1.123411e+00 1.124793e+00
6.636000e+00 1.153247e+00 1.124671e+00
6.637000e+00 1.121148e+00 1.124551e+00
6.638000e+00 1.108717e+00 1.124430e+00
6.639000e+00 1.147210e+00 1.124309e+00
6.640000e+00 1.140260e+00 1.124188e+00
6.641000e+00 1.134904e+00 1.124068e+00
6.642000e+00 1.132165e+00 1.123947e+00
6.643000e+00 1.136966e+00 1.123827e+00
6.644000e+00 1.119589e+00 1.123707e+00
6.645000e+00 1.134733e+00 1.123586e+00
6.646000e+00 1.146318e+00 1.123466e+00
6.647000e+00 1.112854e+00 1.123346e+00
6.648000e+00 1.113944e+00 1.123226e+00
6.649000e+00 1.108576e+00 1.123106e+00
6.650000e+00 1.113961e+00 1.122987e+00
6.651000e+00 1.151628e+00 1.122867e+00
6.652000e+00 1.098525e+00 1.122747e+00
6.653000e+00 1.117769e+00 1.122628e+00
6.654000e+00 1.127250e+00 1.122508e+00
6.655000e+00 1.107521e+00 1.122389e+00
6.656000e+00 1.111112e+00 1.122269e+00
6.657000e+00 1.117317e+00 1.122150e+00
6.658000e+00 1.120282e+00 1.122031e+00
6.659000e+00 1.084443e+00 1.121911e+00
6.660000e+00 1.148064e+00 1.121792e+00
6.661000e+00 1.116108e+00 1.121673e+00
6.662000e+00 1.113540e+00 1.121554e+00
6.663000e+00 1.137069e+00 1.121435e+00
6.664000e+00 1.078693e+00 1.121316e+00
6.665000e+00 1.133997e+00 1.121197e+00
6.666000e+00 1.118704e+00 1.121078e+00
6.667000e+00 1.158479e+00 1.120958e+00
6.668000e+00 1.122451e+00 1.120840e+00
6.669000e+00 1.124588e+00 1.120721e+00
6.670000e+00 1.092512e+00 1.120602e+00
6.671000e+00 1.141353e+00 1.120483e+00
6.672000e+00 1.120150e+00 1.120364e+00
6.673000e+00 1.127812e+00 1.120245e+00
6.674000e+00 1.106387e+00 1.120126e+00
6.675000e+00 1.137762e+00 1.120007e+00
6.676000e+00 1.111651e+00 1.119888e+00
6.677000e+00 1.157288e+00 1.119769e+00
6.678000e+00 1.107119e+00 1.119650e+00
6.679000e+00 1.097267e+00 1.119531e+00
6.680000e+00 1.137863e+00 1.119412e+00
6.681000e+00 1.094781e+00 1.119293e+00
6.682000e+00 1.093456e+00 1.119174e+00
6.683000e+00 1.117543e+00 1.119055e+00
6.684000e+00 1.141227e+00 1.118936e+00
6.685000e+00 1.085684e+00 1.118817e+00
6.686000e+00 1.130793e+00 1.118698e+00
6.687000e+00 1.071086e+00 1.118578e+00
6.688000e+00 1.110032e+00 1.118459e+00
6.689000e+00 1.108572e+00 1.118340e+00
6.690000e+00 1.155156e+00 1.118220e+00
6.691000e+00 1.135411e+00 1.118101e+00
6.692000e+00 1.106382e+00 1.117981e+00
6.693000e+00 1.133330e+00 1.117862e+00
6.694000e+00 1.102740e+00 1.117742e+00
6.695000e+00 1.105090e+00 1.117623e+00
6.696000e+00 1.153043e+00 1.117503e+00
6.697000e+00 1.085888e+00 1.117383e+00
6.698000e+00 1.129414e+00 1.117263e+00
6.699000e+00 1.115938e+00 1.117143e+00
6.700000e+00 1.130481e+00 1.117023e+00
6.701000e+00 1.129915e+00 1.116903e+00
6.702000e+00 1.122911e+00 1.116783e+00
6.703000e+00 1.120096e+00 1.116662e+00
6.704000e+00 1.134162e+00 1.116542e+00
6.705000e+00 1.123590e+00 1.116421e+00
6.706000e+00 1.151219e+00 1.116301e+00
6.707000e+00 1.139759e+00 1.116180e+00
6.708000e+00 1.129168e+00 1.116059e+00
6.709000e+00 1.123563e+00 1.115938e+00
6.710000e+00 1.089497e+00 1.115817e+00
6.711000e+00 1.106016e+00 1.115696e+00
6.712000e+00 1.100831e+00 1.115574e+00
6.713000e+00 1.137196e+00 1.115453e+00
6.714000e+00 1.099602e+00 1.115331e+00
6.715000e+00 1.099851e+00 1.115209e+00
6.716000e+00 1.114696e+00 1.115087e+00
6.717000e+00 1.115798e+00 1.114965e+00
6.718000e+00 1.120835e+00 1.114843e+00
6.719000e+00 1.117262e+00 1.114721e+00
6.720000e+00 1.107192e+00 1.114598e+00
6.721000e+00 1.134785e+00 1.114476e+00
6.722000e+00 1.107439e+00 1.114353e+00
6.723000e+00 1.089552e+00 1.114230e+00
6.724000e+00 1.114914e+00 1.114106e+00
6.725000e+00 1.074677e+00 1.113983e+00
6.726000e+00 1.070030e+00 1.113860e+00
6.727000e+00 1.107382e+00 1.113736e+00
6.728000e+00 1.113268e+00 1.113612e+00
6.729000e+00 1.099041e+00 1.113488e+00
6.730000e+00 1.095245e+00 1.113363e+00
6.731000e+00 1.119030e+00 1.113239e+00
6.732000e+00 1.106308e+00 1.113114e+00
6.733000e+00 1.121342e+00 1.112989e+00
6.734000e+00 1.102275e+00 1.112864e+00
6.735000e+00 1.144335e+00 1.112739e+00
6.736000e+00 1.149247e+00 1.112613e+00
6.737000e+00 1.110939e+00 1.112487e+00
6.738000e+00 1.143191e+00 1.112361e+00
6.739000e+00 1.100122e+00 1.112235e+00
6.740000e+00 1.094402e+00 1.112109e+00
6.741000e+00 1.091745e+00 1.111982e+00
6.742000e+00 1.107480e+00 1.111855e+00
6.743000e+00 1.103888e+00 1.111728e+00
6.744000e+00 1.106396e+00 1.111600e+00
6.745000e+00 1.113544e+00 1.111473e+00
6.746000e+00 1.103926e+00 1.111345e+00
6.747000e+00 1.069067e+00 1.111217e+00
6.748000e+00 1.119301e+00 1.111088e+00
6.749000e+00 1.161232e+00 1.110959e+00
6.750000e+00 1.066200e+00 1.110830e+00
6.751000e+00 1.134324e+00 1.110701e+00
6.752000e+00 1.096852e+00 1.110572e+00
6.753000e+00 1.082025e+00 1.110442e+00
6.754000e+00 1.124879e+00 1.110312e+00
6.755000e+00 1.065989e+00 1.110181e+00
6.756000e+00 1.144005e+00 1.110050e+00
6.757000e+00 1.141387e+00 1.109919e+00
6.758000e+00 1.090009e+00 1.109788e+00
6.759000e+00 1.099009e+00 1.109656e+00
6.760000e+00 1.086436e+00 1.109525e+00
6.761000e+00 1.120982e+00 1.109392e+00
6.762000e+00 1.166443e+00 1.109260e+00
6.763000e+00 1.107653e+00 1.109127e+00
6.764000e+00 1.133361e+00 1.108994e+00
6.765000e+00 1.112257e+00 1.108860e+00
6.766000e+00 1.126157e+00 1.108726e+00
6.767000e+00 1.068870e+00 1.108592e+00
6.768000e+00 1.113609e+00 1.108457e+00
6.769000e+00 1.111258e+00 1.108322e+00
6.770000e+00 1.090120e+00 1.108187e+00
6.771000e+00 1.110092e+00 1.108051e+00
6.772000e+00 1.102411e+00 1.107915e+00
6.773000e+00 1.120301e+00 1.107779e+00
6.774000e+00 1.115477e+00 1.107642e+00
6.775000e+00 1.110110e+00 1.107505e+00
6.776000e+00 1.113092e+00 1.107368e+00
6.777000e+00 1.097750e+00 1.107230e+00
6.778000e+00 1.099285e+00 1.107092e+00
6.779000e+00 1.071378e+00 1.106953e+00
6.780000e+00 1.130078e+00 1.106814e+00
6.781000e+00 1.084424e+00 1.106674e+00
6.782000e+00 1.122531e+00 1.106535e+00
6.783000e+00 1.086730e+00 1.106394e+00
6.784000e+00 1.124648e+00 1.106254e+00
6.785000e+00 1.135485e+00 1.106113e+00
6.786000e+00 1.121611e+00 1.105971e+00
6.787000e+00 1.117859e+00 1.105829e+00
6.788000e+00 1.081324e+00 1.105687e+00
6.789000e+00 1.096085e+00 1.105544e+00
6.790000e+00 1.097502e+00 1.105401e+00
6.791000e+00 1.098483e+00 1.105257e+00
6.792000e+00 1.075474e+00 1.105113e+00
6.793000e+00 1.113266e+00 1.104969e+00
6.794000e+00 1.104213e+00 1.104824e+00
6.795000e+00 1.081306e+00 1.104678e+00
6.796000e+00 1.104451e+00 1.104532e+00
6.797000e+00 1.102092e+00 1.104386e+00
6.798000e+00 1.120790e+00 1.104239e+00
6.799000e+00 1.102359e+00 1.104092e+00
6.800000e+00 1.111433e+00 1.103944e+00
6.801000e+00 1.112988e+00 1.103796e+00
6.802000e+00 1.112755e+00 1.103647e+00
6.803000e+00 1.096853e+00 1.103498e+00
6.804000e+00 1.064881e+00 1.103348e+00
6.805000e+00 1.104712e+00 1.103198e+00
6.806000e+00 1.109107e+00 1.103047e+00
6.807000e+00 1.091386e+00 1.102896e+00
6.808000e+00 1.096865e+00 1.102744e+00
6.809000e+00 1.123220e+00 1.102591e+00
6.810000e+00 1.115947e+00 1.102439e+00
6.811000e+00 1.132818e+00 1.102285e+00
6.812000e+00 1.079338e+00 1.102131e+00
6.813000e+00 1.087590e+00 1.101977e+00
6.814000e+00 1.079539e+00 1.101822e+00
6.815000e+00 1.096635e+00 1.101666e+00
6.816000e+00 1.155763e+00 1.101510e+00
6.817000e+00 1.104721e+00 1.101354e+00
6.818000e+00 1.116218e+00 1.101197e+00
6.819000e+00 1.059072e+00 1.101039e+00
6.820000e+00 1.104207e+00 1.100880e+00
6.821000e+00 1.116453e+00 1.100722e+00
6.822000e+00 1.076603e+00 1.100562e+00
6.823000e+00 1.102737e+00 1.100402e+00
6.824000e+00 1.131444e+00 1.100241e+00
6.825000e+00 1.118258e+00 1.100080e+00
6.826000e+00 1.106755e+00 1.099918e+00
6.827000e+00 1.105864e+00 1.099756e+00
6.828000e+00 1.126704e+00 1.099593e+00
6.829000e+00 1.065548e+00 1.099429e+00
6.830000e+00 1.067192e+00 1.099265e+00
6.831000e+00 1.077788e+00 1.099100e+00
6.832000e+00 1.108940e+00 1.098935e+00
6.833000e+00 1.084392e+00 1.098769e+00
6.834000e+00 1.113049e+00 1.098602e+00
6.835000e+00 1.115830e+00 1.098435e+00
6.836000e+00 1.095781e+00 1.098267e+00
6.837000e+00 1.095488e+00 1.098098e+00
6.838000e+00 1.092962e+00 1.097929e+00
6.839000e+00 1.098632e+00 1.097759e+00
6.840000e+00 1.124028e+00 1.097588e+00
6.841000e+00 1.129355e+00 1.097417e+00
6.842000e+00 1.093484e+00 1.097245e+00
6.843000e+00 1.076947e+00 1.097072e+00
6.844000e+00 1.125417e+00 1.096899e+00
6.845000e+00 1.084933e+00 1.096725e+00
6.846000e+00 1.087342e+00 1.096551e+00
6.847000e+00 1.099011e+00 1.096375e+00
6.848000e+00 1.079541e+00 1.096199e+00
6.849000e+00 1.092201e+00 1.096023e+00
6.850000e+00 1.111671e+00 1.095845e+00
6.851000e+00 1.153413e+00 1.095667e+00
6.852000e+00 1.104645e+00 1.095488e+00
6.853000e+00 1.085188e+00 1.095309e+00
6.854000e+00 1.091685e+00 1.095128e+00
6.855000e+00 1.129708e+00 1.094947e+00
6.856000e+00 1.086925e+00 1.094766e+00
6.857000e+00 1.123179e+00 1.094583e+00
6.858000e+00 1.069335e+00 1.094400e+00
6.859000e+00 1.128050e+00 1.094216e+00
6.860000e+00 1.110162e+00 1.094031e+00
6.861000e+00 1.110012e+00 1.093846e+00
6.862000e+00 1.118202e+00 1.093659e+00
6.863000e+00 1.085391e+00 1.093472e+00
6.864000e+00 1.092504e+00 1.093285e+00
6.865000e+00 1.103427e+00 1.093096e+00
6.866000e+00 1.076950e+00 1.092907e+00
6.867000e+00 1.127355e+00 1.092717e+00
6.868000e+00 1.067142e+00 1.092526e+00
6.869000e+00 1.108378e+00 1.092334e+00
6.870000e+00 1.081731e+00 1.092142e+00
6.871000e+00 1.104883e+00 1.091949e+00
6.872000e+00 1.102866e+00 1.091754e+00
6.873000e+00 1.085335e+00 1.091560e+00
6.874000e+00 1.117472e+00 1.091364e+00
6.875000e+00 1.103093e+00 1.091167e+00
6.876000e+00 1.112144e+00 1.090970e+00
6.877000e+00 1.103176e+00 1.090772e+00
6.878000e+00 1.077991e+00 1.090573e+00
6.879000e+00 1.062041e+00 1.090373e+00
6.880000e+00 1.121461e+00 1.090172e+00
6.881000e+00 1.077393e+00 1.089971e+00
6.882000e+00 1.122967e+00 1.089768e+00
6.883000e+00 1.126945e+00 1.089565e+00
6.884000e+00 1.087253e+00 1.089361e+00
6.885000e+00 1.096747e+00 1.089156e+00
6.886000e+00 1.049987e+00 1.088950e+00
6.887000e+00 1.088484e+00 1.088744e+00
6.888000e+00 1.089391e+00 1.088536e+00
6.889000e+00 1.048607e+00 1.088327e+00
6.890000e+00 1.084717e+00 1.088118e+00
6.891000e+00 1.100279e+00 1.087908e+00
6.892000e+00 1.085896e+00 1.087697e+00
6.893000e+00 1.084228e+00 1.087484e+00
6.894000e+00 1.099867e+00 1.087271e+00
6.895000e+00 1.113327e+00 1.087058e+00
6.896000e+00 1.071360e+00 1.086843e+00
6.897000e+00 1.064225e+00 1.086627e+00
6.898000e+00 1.106827e+00 1.086410e+00
6.899000e+00 1.076730e+00 1.086193e+00
6.900000e+00 1.080352e+00 1.085974e+00
6.901000e+00 1.100738e+00 1.085755e+00
6.902000e+00 1.093526e+00 1.085534e+00
6.903000e+00 1.085294e+00 1.085313e+00
6.904000e+00 1.103312e+00 1.085090e+00
6.905000e+00 1.098160e+00 1.084867e+00
6.906000e+00 1.095144e+00 1.084643e+00
6.907000e+00 1.101940e+00 1.084418e+00
6.908000e+00 1.071815e+00 1.084191e+00
6.909000e+00 1.058426e+00 1.083964e+00
6.910000e+00 1.077950e+00 1.083736e+00
6.911000e+00 1.086777e+00 1.083507e+00
6.912000e+00 1.074672e+00 1.083277e+00
6.913000e+00 1.082787e+00 1.083045e+00
6.914000e+00 1.079181e+00 1.082813e+00
6.915000e+00 1.074028e+00 1.082580e+00
6.916000e+00 1.068003e+00 1.082346e+00
6.917000e+00 1.085538e+00 1.082111e+00
6.918000e+00 1.077591e+00 1.081874e+00
6.919000e+00 1.048177e+00 1.081637e+00
6.920000e+00 1.078201e+00 1.081399e+00
6.921000e+00 1.076919e+00 1.081159e+00
6.922000e+00 1.072639e+00 1.080919e+00
6.923000e+00 1.081516e+00 1.080677e+00
6.924000e+00 1.080906e+00 1.080435e+00
6.925000e+00 1.099780e+00 1.080191e+00
6.926000e+00 1.085343e+00 1.079947e+00
6.927000e+00 1.106915e+00 1.079701e+00
6.928000e+00 1.059367e+00 1.079454e+00
6.929000e+00 1.067067e+00 1.079206e+00
6.930000e+00 1.077178e+00 1.078958e+00
6.931000e+00 1.069154e+00 1.078708e+00
6.932000e+00 1.093447e+00 1.078456e+00
6.933000e+00 1.053349e+00 1.078204e+00
6.934000e+00 1.064771e+00 1.077951e+00
6.935000e+00 1.012408e+00 1.077697e+00
6.936000e+00 1.074645e+00 1.077441e+00
6.937000e+00 1.029094e+00 1.077184e+00
6.938000e+00 1.068524e+00 1.076927e+00
6.939000e+00 1.060762e+00 1.076668e+00
6.940000e+00 1.090603e+00 1.076408e+00
6.941000e+00 1.073800e+00 1.076147e+00
6.942000e+00 1.111207e+00 1.075884e+00
6.943000e+00 1.057397e+00 1.075621e+00
6.944000e+00 1.080436e+00 1.075356e+00
6.945000e+00 1.089177e+00 1.075090e+00
6.946000e+00 1.065739e+00 1.074824e+00
6.947000e+00 1.113356e+00 1.074556e+00
6.948000e+00 1.074501e+00 1.074286e+00
6.949000e+00 1.067057e+00 1.074016e+00
6.950000e+00 1.078939e+00 1.073744e+00
6.951000e+00 1.091888e+00 1.073472e+00
6.952000e+00 1.087588e+00 1.073198e+00
6.953000e+00 1.079904e+00 1.072922e+00
6.954000e+00 1.058361e+00 1.072646e+00
6.955000e+00 1.078945e+00 1.072369e+00
6.956000e+00 1.058071e+00 1.072090e+00
6.957000e+00 1.073211e+00 1.071810e+00
6.958000e+00 1.106940e+00 1.071529e+00
6.959000e+00 1.047631e+00 1.071246e+00
6.960000e+00 1.090945e+00 1.070963e+00
6.961000e+00 1.049715e+00 1.070678e+00
6.962000e+00 1.100983e+00 1.070392e+00
6.963000e+00 1.041422e+00 1.070104e+00
6.964000e+00 1.069690e+00 1.069816e+00
6.965000e+00 1.069878e+00 1.069526e+00
6.966000e+00 1.094110e+00 1.069235e+00
6.967000e+00 1.080359e+00 1.068942e+00
6.968000e+00 1.073553e+00 1.068649e+00
6.969000e+00 1.083627e+00 1.068354e+00
6.970000e+00 1.067162e+00 1.068058e+00
6.971000e+00 1.046583e+00 1.067760e+00
6.972000e+00 1.097342e+00 1.067462e+00
6.973000e+00 1.037020e+00 1.067161e+00
6.974000e+00 1.083701e+00 1.066860e+00
6.975000e+00 1.050649e+00 1.066558e+00
6.976000e+00 1.093281e+00 1.066254e+00
6.977000e+00 1.054053e+00 1.065948e+00
6.978000e+00 1.034777e+00 1.065642e+00
6.979000e+00 1.037499e+00 1.065334e+00
6.980000e+00 1.057349e+00 1.065025e+00
6.981000e+00 1.053638e+00 1.064714e+00
6.982000e+00 1.048897e+00 1.064403e+00
6.983000e+00 1.033514e+00 1.064089e+00
6.984000e+00 1.046834e+00 1.063775e+00
6.985000e+00 1.054639e+00 1.063459e+00
6.986000e+00 1.050693e+00 1.063142e+00
6.987000e+00 1.068015e+00 1.062823e+00
6.988000e+00 1.070620e+00 1.062503e+00
6.989000e+00 1.086207e+00 1.062182e+00
6.990000e+00 1.063961e+00 1.061859e+00
6.991000e+00 1.102869e+00 1.061535e+00
6.992000e+00 1.068299e+00 1.061210e+00
6.993000e+00 1.069898e+00 1.060883e+00
6.994000e+00 1.099446e+00 1.060555e+00
6.995000e+00 1.015485e+00 1.060225e+00
6.996000e+00 1.062077e+00 1.059894e+00
6.997000e+00 1.061593e+00 1.059562e+00
6.998000e+00 1.081710e+00 1.059228e+00
6.999000e+00 1.051878e+00 1.058893e+00
7.000000e+00 1.034090e+00 1.058556e+00
7.001000e+00 1.056684e+00 1.058218e+00
7.002000e+00 1.040140e+00 1.057879e+00
7.003000e+00 1.067108e+00 1.057538e+00
7.004000e+00 1.061183e+00 1.057196e+00
7.005000e+00 1.093884e+00 1.056852e+00
7.006000e+00 1.084346e+00 1.056507e+00
7.007000e+00 1.014647e+00 1.056160e+00
7.008000e+00 1.047290e+00 1.055812e+00
7.009000e+00 1.065785e+00 1.055462e+00
7.010000e+00 1.045814e+00 1.055111e+00
7.011000e+00 1.067012e+00 1.054759e+00
7.012000e+00 1.059634e+00 1.054405e+00
7.013000e+00 1.039543e+00 1.054049e+00
7.014000e+00 1.047418e+00 1.053692e+00
7.015000e+00 1.074876e+00 1.053334e+00
7.016000e+00 1.032682e+00 1.052974e+00
7.017000e+00 1.056560e+00 1.052612e+00
7.018000e+00 1.082966e+00 1.052250e+00
7.019000e+00 9.987308e-01 1.051885e+00
7.020000e+00 1.034234e+00 1.051519e+00
7.021000e+00 1.061150e+00 1.051152e+00
7.022000e+00 1.030443e+00 1.050783e+00
7.023000e+00 1.026622e+00 1.050412e+00
7.024000e+00 1.048174e+00 1.050040e+00
7.025000e+00 1.033640e+00 1.049667e+00
7.026000e+00 1.020808e+00 1.049291e+00
7.027000e+00 1.020992e+00 1.048915e+00
7.028000e+00 1.057103e+00 1.048537e+00
7.029000e+00 1.055295e+00 1.048157e+00
7.030000e+00 1.070207e+00 1.047776e+00
7.031000e+00 1.021081e+00 1.047393e+00
7.032000e+00 1.054036e+00 1.047008e+00
7.033000e+00 1.043857e+00 1.046622e+00
7.034000e+00 1.019484e+00 1.046235e+00
7.035000e+00 1.059694e+00 1.045845e+00
7.036000e+00 1.043785e+00 1.045455e+00
7.037000e+00 1.031390e+00 1.045062e+00
7.038000e+00 1.012788e+00 1.044668e+00
7.039000e+00 1.065775e+00 1.044273e+00
7.040000e+00 1.052388e+00 1.043876e+00
7.041000e+00 1.025310e+00 1.043477e+00
7.042000e+00 1.058931e+00 1.043077e+00
7.043000e+00 1.056771e+00 1.042675e+00
7.044000e+00 1.035734e+00 1.042271e+00
7.045000e+00 1.013014e+00 1.041866e+00
7.046000e+00 1.011287e+00 1.041459e+00
7.047000e+00 1.027827e+00 1.041051e+00
7.048000e+00 1.060956e+00 1.040640e+00
7.049000e+00 1.051307e+00 1.040229e+00
7.050000e+00 1.065611e+00 1.039815e+00
7.051000e+00 1.005393e+00 1.039400e+00
7.052000e+00 1.046704e+00 1.038983e+00
7.053000e+00 1.081661e+00 1.038565e+00
7.054000e+00 1.073675e+00 1.038145e+00
7.055000e+00 1.019361e+00 1.037723e+00
7.056000e+00 1.044298e+00 1.037300e+00
7.057000e+00 1.064401e+00 1.036875e+00
7.058000e+00 1.043687e+00 1.036448e+00
7.059000e+00 1.032811e+00 1.036020e+00
7.060000e+00 1.050990e+00 1.035589e+00
7.061000e+00 1.048958e+00 1.035158e+00
7.062000e+00 1.074513e+00 1.034724e+00
7.063000e+00 1.046758e+00 1.034289e+00
7.064000e+00 1.027128e+00 1.033852e+00
7.065000e+00 1.013040e+00 1.033413e+00
7.066000e+00 1.048737e+00 1.032973e+00
7.067000e+00 1.034746e+00 1.032531e+00
7.068000e+00 1.012262e+00 1.032087e+00
7.069000e+00 1.057761e+00 1.031641e+00
7.070000e+00 1.016698e+00 1.031194e+00
7.071000e+00 1.054640e+00 1.030745e+00
7.072000e+00 1.042835e+00 1.030294e+00
7.073000e+00 1.015348e+00 1.029841e+00
7.074000e+00 1.042058e+00 1.029387e+00
7.075000e+00 1.032581e+00 1.028931e+00
7.076000e+00 1.004195e+00 1.028473e+00
7.077000e+00 1.006810e+00 1.028014e+00
7.078000e+00 1.059047e+00 1.027552e+00
7.079000e+00 1.029590e+00 1.027089e+00
7.080000e+00 1.023248e+00 1.026624e+00
7.081000e+00 1.035235e+00 1.026157e+00
7.082000e+00 1.023694e+00 1.025689e+00
7.083000e+00 1.029025e+00 1.025219e+00
7.084000e+00 1.053864e+00 1.024747e+00
7.085000e+00 1.035692e+00 1.024273e+00
7.086000e+00 1.062341e+00 1.023797e+00
7.087000e+00 1.018061e+00 1.023319e+00
7.088000e+00 1.025806e+00 1.022840e+00
7.089000e+00 1.005741e+00 1.022359e+00
7.090000e+00 1.015016e+00 1.021876e+00
7.091000e+00 1.018420e+00 1.021391e+00
7.092000e+00 1.013982e+00 1.020905e+00
7.093000e+00 1.036679e+00 1.020416e+00
7.094000e+00 1.056742e+00 1.019926e+00
7.095000e+00 1.014899e+00 1.019434e+00
7.096000e+00 1.050044e+00 1.018940e+00
7.097000e+00 1.036928e+00 1.018444e+00
7.098000e+00 1.021216e+00 1.017946e+00
7.099000e+00 1.018530e+00 1.017447e+00
7.100000e+00 1.051267e+00 1.016945e+00
7.101000e+00 1.054812e+00 1.016442e+00
7.102000e+00 1.027099e+00 1.015937e+00
7.103000e+00 1.026304e+00 1.015430e+00
7.104000e+00 1.011347e+00 1.014921e+00
7.105000e+00 1.025894e+00 1.014410e+00
7.106000e+00 1.013292e+00 1.013897e+00
7.107000e+00 1.002425e+00 1.013383e+00
7.108000e+00 1.031219e+00 1.012866e+00
7.109000e+00 9.852112e-01 1.012348e+00
7.110000e+00 1.045945e+00 1.011827e+00
7.111000e+00 1.011509e+00 1.011305e+00
7.112000e+00 1.052037e+00 1.010781e+00
7.113000e+00 1.012501e+00 1.010255e+00
7.114000e+00 1.011455e+00 1.009727e+00
7.115000e+00 1.021639e+00 1.009197e+00
7.116000e+00 9.997798e-01 1.008665e+00
7.117000e+00 9.960546e-01 1.008132e+00
7.118000e+00 1.036362e+00 1.007596e+00
7.119000e+00 1.017953e+00 1.007058e+00
7.120000e+00 9.955382e-01 1.006519e+00
7.121000e+00 1.036184e+00 1.005977e+00
7.122000e+00 9.945417e-01 1.005434e+00
7.123000e+00 9.961431e-01 1.004888e+00
7.124000e+00 9.928887e-01 1.004341e+00
7.125000e+00 9.795147e-01 1.003792e+00
7.126000e+00 1.023157e+00 1.003240e+00
7.127000e+00 1.016164e+00 1.002687e+00
7.128000e+00 9.870813e-01 1.002132e+00
7.129000e+00 9.722781e-01 1.001574e+00
7.130000e+00 9.962033e-01 1.001015e+00
7.131000e+00 9.931339e-01 1.000454e+00
7.132000e+00 1.057436e+00 9.998906e-01
7.133000e+00 1.010981e+00 9.993254e-01
7.134000e+00 1.007265e+00 9.987582e-01
7.135000e+00 9.930492e-01 9.981889e-01
7.136000e+00 9.887482e-01 9.976177e-01
7.137000e+00 1.010154e+00 9.970445e-01
7.138000e+00 9.518899e-01 9.964692e-01
7.139000e+00 1.005582e+00 9.958919e-01
7.140000e+00 9.779381e-01 9.953126e-01
7.141000e+00 9.897878e-01 9.947313e-01
7.142000e+00 9.965840e-01 9.941479e-01
7.143000e+00 9.844605e-01 9.935625e-01
7.144000e+00 9.929737e-01 9.929750e-01
7.145000e+00 1.017850e+00 9.923856e-01
7.146000e+00 1.014533e+00 9.917940e-01
7.147000e+00 1.007494e+00 9.912005e-01
7.148000e+00 1.012077e+00 9.906048e-01
7.149000e+00 9.908842e-01 9.900071e-01
7.150000e+00 9.866926e-01 9.894074e-01
7.151000e+00 9.898882e-01 9.888056e-01
7.152000e+00 9.914545e-01 9.882017e-01
7.153000e+00 9.950109e-01 9.875958e-01
7.154000e+00 9.736629e-01 9.869877e-01
7.155000e+00 9.973368e-01 9.863776e-01
7.156000e+00 9.885926e-01 9.857654e-01
7.157000e+00 9.694208e-01 9.851512e-01
7.158000e+00 9.752976e-01 9.845348e-01
7.159000e+00 9.974759e-01 9.839164e-01
7.160000e+00 9.868676e-01 9.832958e-01
7.161000e+00 1.006280e+00 9.826732e-01
7.162000e+00 9.873769e-01 9.820484e-01
7.163000e+00 9.970780e-01 9.814216e-01
7.164000e+00 9.783258e-01 9.807926e-01
7.165000e+00 9.945090e-01 9.801615e-01
7.166000e+00 9.758592e-01 9.795283e-01
7.167000e+00 1.006389e+00 9.788930e-01
7.168000e+00 9.963108e-01 9.782556e-01
7.169000e+00 9.866527e-01 9.776160e-01
7.170000e+00 9.602721e-01 9.769743e-01
7.171000e+00 9.379477e-01 9.763304e-01
7.172000e+00 9.783534e-01 9.756845e-01
7.173000e+00 9.752364e-01 9.750364e-01
7.174000e+00 9.877650e-01 9.743861e-01
7.175000e+00 9.566874e-01 9.737337e-01
7.176000e+00 9.655555e-01 9.730791e-01
7.177000e+00 9.806706e-01 9.724224e-01
7.178000e+00 1.002461e+00 9.717635e-01
7.179000e+00 9.752354e-01 9.711025e-01
7.180000e+00 9.627960e-01 9.704393e-01
7.181000e+00 9.751494e-01 9.697739e-01
7.182000e+00 9.470028e-01 9.691064e-01
7.183000e+00 1.000499e+00 9.684367e-01
7.184000e+00 9.731598e-01 9.677648e-01
7.185000e+00 9.812815e-01 9.670907e-01
7.186000e+00 9.652700e-01 9.664145e-01
7.187000e+00 9.844554e-01 9.657361e-01
7.188000e+00 9.533416e-01 9.650554e-01
7.189000e+00 9.260412e-01 9.643726e-01
7.190000e+00 9.704178e-01 9.636876e-01
7.191000e+00 9.820287e-01 9.630004e-01
7.192000e+00 9.561703e-01 9.623109e-01
7.193000e+00 9.462433e-01 9.616193e-01
7.194000e+00 9.809539e-01 9.609255e-01
7.195000e+00 9.891737e-01 9.602294e-01
7.196000e+00 9.470845e-01 9.595311e-01
7.197000e+00 9.695236e-01 9.588307e-01
7.198000e+00 9.561970e-01 9.581279e-01
7.199000e+00 9.259607e-01 9.574230e-01
7.200000e+00 9.520972e-01 9.567159e-01
7.201000e+00 9.710760e-01 9.560065e-01
7.202000e+00 9.823918e-01 9.552948e-01
7.203000e+00 9.472611e-01 9.545810e-01
7.204000e+00 9.484624e-01 9.538649e-01
7.205000e+00 9.736331e-01 9.531465e-01
7.206000e+00 9.493660e-01 9.524259e-01
7.207000e+00 9.865495e-01 9.517031e-01
7.208000e+00 9.722389e-01 9.509780e-01
7.209000e+00 9.506153e-01 9.502506e-01
7.210000e+00 9.441139e-01 9.495210e-01
7.211000e+00 9.429744e-01 9.487892e-01
7.212000e+00 9.478243e-01 9.480550e-01
7.213000e+00 9.139073e-01 9.473186e-01
7.214000e+00 9.623796e-01 9.465800e-01
7.215000e+00 9.428947e-01 9.458390e-01
7.216000e+00 9.119037e-01 9.450958e-01
7.217000e+00 9.388116e-01 9.443503e-01
7.218000e+00 9.663485e-01 9.436026e-01
7.219000e+00 9.335480e-01 9.428525e-01
7.220000e+00 9.190613e-01 9.421002e-01
7.221000e+00 9.409973e-01 9.413456e-01
7.222000e+00 9.023053e-01 9.405886e-01
7.223000e+00 8.956915e-01 9.398294e-01
7.224000e+00 9.453151e-01 9.390679e-01
7.225000e+00 9.545878e-01 9.383041e-01
7.226000e+00 9.380405e-01 9.375380e-01
7.227000e+00 9.428310e-01 9.367696e-01
7.228000e+00 9.382553e-01 9.359988e-01
7.229000e+00 9.247186e-01 9.352258e-01
7.230000e+00 8.986110e-01 9.344505e-01
7.231000e+00 9.521255e-01 9.336728e-01
7.232000e+00 9.194511e-01 9.328928e-01
7.233000e+00 8.761094e-01 9.321105e-01
7.234000e+00 9.546112e-01 9.313259e-01
7.235000e+00 9.171179e-01 9.305389e-01
7.236000e+00 9.642632e-01 9.297497e-01
7.237000e+00 9.342296e-01 9.289580e-01
7.238000e+00 9.069253e-01 9.281641e-01
7.239000e+00 9.397179e-01 9.273678e-01
7.240000e+00 9.244777e-01 9.265692e-01
7.241000e+00 9.322851e-01 9.257682e-01
7.242000e+00 8.858916e-01 9.249649e-01
7.243000e+00 9.409348e-01 9.241593e-01
7.244000e+00 8.902903e-01 9.233513e-01
7.245000e+00 9.109645e-01 9.225410e-01
7.246000e+00 9.230875e-01 9.217283e-01
7.247000e+00 8.869856e-01 9.209132e-01
7.248000e+00 8.850404e-01 9.200958e-01
7.249000e+00 9.223282e-01 9.192760e-01
7.250000e+00 8.890814e-01 9.184539e-01
7.251000e+00 9.391589e-01 9.176294e-01
7.252000e+00 9.230032e-01 9.168025e-01
7.253000e+00 9.368078e-01 9.159733e-01
7.254000e+00 8.968800e-01 9.151417e-01
7.255000e+00 8.877340e-01 9.143077e-01
7.256000e+00 9.086538e-01 9.134714e-01
7.257000e+00 8.704547e-01 9.126326e-01
7.258000e+00 9.088017e-01 9.117915e-01
7.259000e+00 8.709899e-01 9.109480e-01
7.260000e+00 9.231345e-01 9.101022e-01
7.261000e+00 9.203338e-01 9.092539e-01
7.262000e+00 9.190140e-01 9.084033e-01
7.263000e+00 9.292681e-01 9.075502e-01
7.264000e+00 8.803506e-01 9.066948e-01
7.265000e+00 9.500989e-01 9.058370e-01
7.266000e+00 9.142289e-01 9.049767e-01
7.267000e+00 9.004380e-01 9.041141e-01
7.268000e+00 9.193046e-01 9.032491e-01
7.269000e+00 9.321949e-01 9.023817e-01
7.270000e+00 9.127644e-01 9.015118e-01
7.271000e+00 9.485348e-01 9.006396e-01
7.272000e+00 8.566835e-01 8.997650e-01
7.273000e+00 8.829251e-01 8.988879e-01
7.274000e+00 9.049927e-01 8.980084e-01
7.275000e+00 9.167423e-01 8.971265e-01
7.276000e+00 8.790103e-01 8.962422e-01
7.277000e+00 8.698832e-01 8.953555e-01
7.278000e+00 9.121257e-01 8.944664e-01
7.279000e+00 8.829868e-01 8.935748e-01
7.280000e+00 9.314978e-01 8.926809e-01
7.281000e+00 8.553417e-01 8.917844e-01
7.282000e+00 8.919158e-01 8.908856e-01
7.283000e+00 8.987532e-01 8.899844e-01
7.284000e+00 9.026967e-01 8.890807e-01
7.285000e+00 8.982133e-01 8.881745e-01
7.286000e+00 9.060609e-01 8.872660e-01
7.287000e+00 9.121078e-01 8.863550e-01
7.288000e+00 8.970360e-01 8.854415e-01
7.289000e+00 9.184945e-01 8.845257e-01
7.290000e+00 8.973128e-01 8.836074e-01
7.291000e+00 8.914390e-01 8.826866e-01
7.292000e+00 8.854010e-01 8.817634e-01
7.293000e+00 8.724075e-01 8.808378e-01
7.294000e+00 8.887671e-01 8.799097e-01
7.295000e+00 8.677838e-01 8.789791e-01
7.296000e+00 8.769274e-01 8.780461e-01
7.297000e+00 8.882360e-01 8.771107e-01
7.298000e+00 8.975592e-01 8.761728e-01
7.299000e+00 8.299544e-01 8.752325e-01
7.300000e+00 8.517655e-01 8.742897e-01
7.301000e+00 8.684740e-01 8.733444e-01
7.302000e+00 9.140190e-01 8.723967e-01
7.303000e+00 8.786487e-01 8.714465e-01
7.304000e+00 8.364355e-01 8.704938e-01
7.305000e+00 8.535505e-01 8.695387e-01
7.306000e+00 8.110380e-01 8.685812e-01
7.307000e+00 8.405585e-01 8.676211e-01
7.308000e+00 8.672475e-01 8.666586e-01
7.309000e+00 8.478080e-01 8.656937e-01
7.310000e+00 8.665840e-01 8.647262e-01
7.311000e+00 8.479881e-01 8.637563e-01
7.312000e+00 8.550627e-01 8.627839e-01
7.313000e+00 8.551458e-01 8.618091e-01
7.314000e+00 8.916772e-01 8.608317e-01
7.315000e+00 8.899106e-01 8.598519e-01
7.316000e+00 8.262278e-01 8.588696e-01
7.317000e+00 8.860664e-01 8.578849e-01
7.318000e+00 8.615361e-01 8.568976e-01
7.319000e+00 8.412536e-01 8.559079e-01
7.320000e+00 8.682588e-01 8.549157e-01
7.321000e+00 8.479216e-01 8.539210e-01
7.322000e+00 8.743374e-01 8.529238e-01
7.323000e+00 8.321290e-01 8.519242e-01
7.324000e+00 8.327561e-01 8.509220e-01
7.325000e+00 8.304342e-01 8.499174e-01
7.326000e+00 8.159061e-01 8.489103e-01
7.327000e+00 8.652666e-01 8.479007e-01
7.328000e+00 8.543462e-01 8.468886e-01
7.329000e+00 8.360867e-01 8.458740e-01
7.330000e+00 8.697602e-01 8.448569e-01
7.331000e+00 8.769239e-01 8.438373e-01
7.332000e+00 8.569100e-01 8.428153e-01
7.333000e+00 8.281463e-01 8.417907e-01
7.334000e+00 8.256216e-01 8.407637e-01
7.335000e+00 8.316715e-01 8.397341e-01
7.336000e+00 8.697917e-01 8.387021e-01
7.337000e+00 8.572688e-01 8.376676e-01
7.338000e+00 8.381669e-01 8.366305e-01
7.339000e+00 8.578963e-01 8.355910e-01
7.340000e+00 8.408095e-01 8.345490e-01
7.341000e+00 8.384710e-01 8.335044e-01
7.342000e+00 8.347535e-01 8.324574e-01
7.343000e+00 8.384190e-01 8.314079e-01
7.344000e+00 8.105398e-01 8.303558e-01
7.345000e+00 8.197677e-01 8.293013e-01
7.346000e+00 8.266264e-01 8.282443e-01
7.347000e+00 8.266431e-01 8.271847e-01
7.348000e+00 8.517786e-01 8.261227e-01
7.349000e+00 8.084303e-01 8.250581e-01
7.350000e+00 8.144388e-01 8.239911e-01
7.351000e+00 8.581845e-01 8.229215e-01
7.352000e+00 7.952420e-01 8.218494e-01
7.353000e+00 8.488347e-01 8.207749e-01
7.354000e+00 8.155209e-01 8.196978e-01
7.355000e+00 7.879241e-01 8.186182e-01
7.356000e+00 8.137573e-01 8.175361e-01
7.357000e+00 7.826713e-01 8.164515e-01
7.358000e+00 8.085032e-01 8.153644e-01
7.359000e+00 7.789960e-01 8.142748e-01
7.360000e+00 8.210771e-01 8.131826e-01
7.361000e+00 8.325964e-01 8.120880e-01
7.362000e+00 7.856693e-01 8.109909e-01
7.363000e+00 8.249960e-01 8.098912e-01
7.364000e+00 8.042566e-01 8.087890e-01
7.365000e+00 7.985321e-01 8.076844e-01
7.366000e+00 8.053180e-01 8.065772e-01
7.367000e+00 8.185227e-01 8.054675e-01
7.368000e+00 8.145503e-01 8.043553e-01
7.369000e+00 8.300194e-01 8.032406e-01
7.370000e+00 8.000458e-01 8.021233e-01
7.371000e+00 8.014354e-01 8.010036e-01
7.372000e+00 7.673141e-01 7.998813e-01
7.373000e+00 7.433624e-01 7.987566e-01
7.374000e+00 7.895048e-01 7.976293e-01
7.375000e+00 7.856874e-01 7.964995e-01
7.376000e+00 8.010753e-01 7.953672e-01
7.377000e+00 7.964194e-01 7.942324e-01
7.378000e+00 7.932077e-01 7.930951e-01
7.379000e+00 7.802935e-01 7.919553e-01
7.380000e+00 7.580223e-01 7.908130e-01
7.381000e+00 7.914347e-01 7.896681e-01
7.382000e+00 7.882745e-01 7.885208e-01
7.383000e+00 7.936622e-01 7.873709e-01
7.384000e+00 7.911182e-01 7.862185e-01
7.385000e+00 7.752320e-01 7.850636e-01
7.386000e+00 8.227049e-01 7.839062e-01
7.387000e+00 7.781803e-01 7.827463e-01
7.388000e+00 7.702206e-01 7.815839e-01
7.389000e+00 7.846310e-01 7.804190e-01
7.390000e+00 7.750280e-01 7.792516e-01
7.391000e+00 7.580713e-01 7.780816e-01
7.392000e+00 7.645293e-01 7.769092e-01
7.393000e+00 7.641908e-01 7.757342e-01
7.394000e+00 7.634494e-01 7.745568e-01
7.395000e+00 7.687404e-01 7.733768e-01
7.396000e+00 7.760094e-01 7.721943e-01
7.397000e+00 7.353209e-01 7.710094e-01
7.398000e+00 7.936631e-01 7.698219e-01
7.399000e+00 7.470844e-01 7.686319e-01
7.400000e+00 7.711018e-01 7.674394e-01
7.401000e+00 7.540989e-01 7.662444e-01
7.402000e+00 7.457647e-01 7.650469e-01
7.403000e+00 7.569892e-01 7.638469e-01
7.404000e+00 7.671613e-01 7.626444e-01
7.405000e+00 7.131809e-01 7.614394e-01
7.406000e+00 7.691040e-01 7.602319e-01
7.407000e+00 7.635927e-01 7.590219e-01
7.408000e+00 7.681902e-01 7.578094e-01
7.409000e+00 7.903468e-01 7.565944e-01
7.410000e+00 7.532205e-01 7.553769e-01
7.411000e+00 7.403171e-01 7.541569e-01
7.412000e+00 7.618231e-01 7.529345e-01
7.413000e+00 7.566444e-01 7.517095e-01
7.414000e+00 7.698102e-01 7.504820e-01
7.415000e+00 7.503810e-01 7.492521e-01
7.416000e+00 7.655977e-01 7.480196e-01
7.417000e+00 7.617580e-01 7.467846e-01
7.418000e+00 7.645293e-01 7.455472e-01
7.419000e+00 7.592048e-01 7.443073e-01
7.420000e+00 7.620820e-01 7.430649e-01
7.421000e+00 7.399577e-01 7.418200e-01
7.422000e+00 7.261171e-01 7.405726e-01
7.423000e+00 7.258991e-01 7.393227e-01
7.424000e+00 7.242510e-01 7.380703e-01
7.425000e+00 7.458377e-01 7.368155e-01
7.426000e+00 7.136268e-01 7.355582e-01
7.427000e+00 7.348240e-01 7.342984e-01
7.428000e+00 7.354245e-01 7.330361e-01
7.429000e+00 7.221872e-01 7.317713e-01
7.430000e+00 7.424180e-01 7.305041e-01
7.431000e+00 7.458112e-01 7.292344e-01
7.432000e+00 7.226563e-01 7.279622e-01
7.433000e+00 7.526217e-01 7.266875e-01
7.434000e+00 7.234574e-01 7.254104e-01
7.435000e+00 7.182149e-01 7.241308e-01
7.436000e+00 7.131713e-01 7.228487e-01
7.437000e+00 7.153343e-01 7.215642e-01
7.438000e+00 7.474181e-01 7.202772e-01
7.439000e+00 6.967861e-01 7.189877e-01
7.440000e+00 7.518705e-01 7.176958e-01
7.441000e+00 7.231109e-01 7.164014e-01
7.442000e+00 7.168148e-01 7.151045e-01
7.443000e+00 7.106251e-01 7.138052e-01
7.444000e+00 7.345265e-01 7.125034e-01
7.445000e+00 7.055237e-01 7.111992e-01
7.446000e+00 6.897506e-01 7.098925e-01
7.447000e+00 6.975416e-01 7.085834e-01
7.448000e+00 7.196131e-01 7.072718e-01
7.449000e+00 7.007261e-01 7.059577e-01
7.450000e+00 6.892457e-01 7.046412e-01
7.451000e+00 6.747952e-01 7.033223e-01
7.452000e+00 6.531324e-01 7.020009e-01
7.453000e+00 7.278186e-01 7.006771e-01
7.454000e+00 7.077274e-01 6.993508e-01
7.455000e+00 7.061446e-01 6.980221e-01
7.456000e+00 6.716463e-01 6.966910e-01
7.457000e+00 7.147244e-01 6.953574e-01
7.458000e+00 7.060465e-01 6.940214e-01
7.459000e+00 7.070617e-01 6.926829e-01
7.460000e+00 6.773136e-01 6.913421e-01
7.461000e+00 6.684974e-01 6.899988e-01
7.462000e+00 6.928878e-01 6.886530e-01
7.463000e+00 7.160053e-01 6.873049e-01
7.464000e+00 6.891753e-01 6.859543e-01
7.465000e+00 6.461736e-01 6.846013e-01
7.466000e+00 6.702151e-01 6.832459e-01
7.467000e+00 6.812260e-01 6.818880e-01
7.468000e+00 6.934677e-01 6.805278e-01
7.469000e+00 6.815822e-01 6.791651e-01
7.470000e+00 6.728150e-01 6.778001e-01
7.471000e+00 6.885537e-01 6.764326e-01
7.472000e+00 6.902995e-01 6.750627e-01
7.473000e+00 6.803517e-01 6.736904e-01
7.474000e+00 6.685737e-01 6.723157e-01
7.475000e+00 6.990822e-01 6.709387e-01
7.476000e+00 6.657567e-01 6.695592e-01
7.477000e+00 6.888183e-01 6.681773e-01
7.478000e+00 6.379901e-01 6.667930e-01
7.479000e+00 6.583247e-01 6.654064e-01
7.480000e+00 6.260446e-01 6.640173e-01
7.481000e+00 6.652129e-01 6.626259e-01
7.482000e+00 6.544402e-01 6.612321e-01
7.483000e+00 6.610749e-01 6.598359e-01
7.484000e+00 6.573811e-01 6.584373e-01
7.485000e+00 6.517853e-01 6.570363e-01
7.486000e+00 7.044890e-01 6.556330e-01
7.487000e+00 6.501001e-01 6.542273e-01
7.488000e+00 6.869654e-01 6.528193e-01
7.489000e+00 6.452717e-01 6.514088e-01
7.490000e+00 6.785906e-01 6.499961e-01
7.491000e+00 6.298158e-01 6.485809e-01
7.492000e+00 6.711265e-01 6.471634e-01
7.493000e+00 6.407443e-01 6.457436e-01
7.494000e+00 6.367540e-01 6.443213e-01
7.495000e+00 6.522320e-01 6.428968e-01
7.496000e+00 6.436752e-01 6.414699e-01
7.497000e+00 6.455907e-01 6.400406e-01
7.498000e+00 6.679069e-01 6.386090e-01
7.499000e+00 6.435753e-01 6.371751e-01
7.500000e+00 6.191106e-01 6.357388e-01
7.501000e+00 6.240111e-01 6.343003e-01
7.502000e+00 6.345573e-01 6.328593e-01
7.503000e+00 6.189746e-01 6.314161e-01
7.504000e+00 6.490493e-01 6.299705e-01
7.505000e+00 6.321755e-01 6.285226e-01
7.506000e+00 6.249319e-01 6.270724e-01
7.507000e+00 6.250241e-01 6.256199e-01
7.508000e+00 6.283944e-01 6.241650e-01
7.509000e+00 5.928822e-01 6.227079e-01
7.510000e+00 6.019147e-01 6.212484e-01
7.511000e+00 6.185613e-01 6.197867e-01
7.512000e+00 5.885566e-01 6.183226e-01
7.513000e+00 6.264043e-01 6.168563e-01
7.514000e+00 6.044175e-01 6.153876e-01
7.515000e+00 6.019664e-01 6.139167e-01
7.516000e+00 6.122904e-01 6.124435e-01
7.517000e+00 6.431011e-01 6.109680e-01
7.518000e+00 6.091050e-01 6.094902e-01
7.519000e+00 6.167853e-01 6.080101e-01
7.520000e+00 6.222471e-01 6.065278e-01
7.521000e+00 6.059663e-01 6.050432e-01
7.522000e+00 6.415026e-01 6.035563e-01
7.523000e+00 5.740090e-01 6.020672e-01
7.524000e+00 6.079499e-01 6.005758e-01
7.525000e+00 5.801407e-01 5.990822e-01
7.526000e+00 6.301712e-01 5.975863e-01
7.527000e+00 6.234506e-01 5.960881e-01
7.528000e+00 6.040617e-01 5.945877e-01
7.529000e+00 5.923867e-01 5.930851e-01
7.530000e+00 5.667712e-01 5.915802e-01
7.531000e+00 6.001703e-01 5.900731e-01
7.532000e+00 5.743340e-01 5.885637e-01
7.533000e+00 6.241158e-01 5.870522e-01
7.534000e+00 5.632737e-01 5.855384e-01
7.535000e+00 6.064420e-01 5.840224e-01
7.536000e+00 6.048535e-01 5.825041e-01
7.537000e+00 5.865715e-01 5.809837e-01
7.538000e+00 5.882891e-01 5.794610e-01
7.539000e+00 5.762667e-01 5.779362e-01
7.540000e+00 5.521875e-01 5.764091e-01
7.541000e+00 5.458682e-01 5.748798e-01
7.542000e+00 5.466203e-01 5.733484e-01
7.543000e+00 5.763713e-01 5.718147e-01
7.544000e+00 5.935271e-01 5.702789e-01
7.545000e+00 5.720123e-01 5.687409e-01
7.546000e+00 5.781195e-01 5.672007e-01
7.547000e+00 5.541441e-01 5.656583e-01
7.548000e+00 5.553160e-01 5.641138e-01
7.549000e+00 5.591271e-01 5.625671e-01
7.550000e+00 5.442772e-01 5.610182e-01
7.551000e+00 5.445761e-01 5.594672e-01
7.552000e+00 5.678564e-01 5.579140e-01
7.553000e+00 5.426525e-01 5.563587e-01
7.554000e+00 5.459571e-01 5.548012e-01
7.555000e+00 5.930005e-01 5.532416e-01
7.556000e+00 5.926224e-01 5.516798e-01
7.557000e+00 5.716917e-01 5.501159e-01
7.558000e+00 5.382013e-01 5.485499e-01
7.559000e+00 5.246002e-01 5.469817e-01
7.560000e+00 5.099146e-01 5.454115e-01
7.561000e+00 5.639819e-01 5.438391e-01
7.562000e+00 5.409115e-01 5.422646e-01
7.563000e+00 5.082447e-01 5.406880e-01
7.564000e+00 5.449991e-01 5.391093e-01
7.565000e+00 5.445869e-01 5.375285e-01
7.566000e+00 5.606324e-01 5.359456e-01
7.567000e+00 5.408827e-01 5.343606e-01
7.568000e+00 5.349297e-01 5.327735e-01
7.569000e+00 4.974317e-01 5.311844e-01
7.570000e+00 5.405165e-01 5.295932e-01
7.571000e+00 5.399497e-01 5.279999e-01
7.572000e+00 5.266019e-01 5.264045e-01
7.573000e+00 5.368095e-01 5.248071e-01
7.574000e+00 5.484052e-01 5.232076e-01
7.575000e+00 5.191583e-01 5.216060e-01
7.576000e+00 5.540020e-01 5.200024e-01
7.577000e+00 5.061056e-01 5.183968e-01
7.578000e+00 5.158579e-01 5.167891e-01
7.579000e+00 5.057342e-01 5.151794e-01
7.580000e+00 5.065353e-01 5.135677e-01
7.581000e+00 5.161189e-01 5.119539e-01
7.582000e+00 5.217304e-01 5.103381e-01
7.583000e+00 5.028349e-01 5.087203e-01
7.584000e+00 4.924451e-01 5.071005e-01
7.585000e+00 4.973914e-01 5.054787e-01
7.586000e+00 5.171197e-01 5.038549e-01
7.587000e+00 4.526469e-01 5.022291e-01
7.588000e+00 4.918496e-01 5.006013e-01
7.589000e+00 5.052838e-01 4.989715e-01
7.590000e+00 5.338202e-01 4.973397e-01
7.591000e+00 4.958033e-01 4.957060e-01
7.592000e+00 4.977822e-01 4.940703e-01
7.593000e+00 4.883375e-01 4.924326e-01
7.594000e+00 4.895313e-01 4.907930e-01
7.595000e+00 5.008261e-01 4.891514e-01
7.596000e+00 4.438702e-01 4.875078e-01
7.597000e+00 5.037199e-01 4.858624e-01
7.598000e+00 4.663721e-01 4.842149e-01
7.599000e+00 4.606588e-01 4.825656e-01
7.600000e+00 5.115930e-01 4.809143e-01
7.601000e+00 4.694665e-01 4.792611e-01
7.602000e+00 4.571484e-01 4.776059e-01
7.603000e+00 4.579774e-01 4.759489e-01
7.604000e+00 5.114577e-01 4.742899e-01
7.605000e+00 4.756445e-01 4.726291e-01
7.606000e+00 5.085984e-01 4.709663e-01
7.607000e+00 5.111245e-01 4.693017e-01
7.608000e+00 5.090601e-01 4.676352e-01
7.609000e+00 4.556678e-01 4.659668e-01
7.610000e+00 4.603356e-01 4.642965e-01
7.611000e+00 4.459060e-01 4.626243e-01
7.612000e+00 4.776967e-01 4.609503e-01
7.613000e+00 4.632127e-01 4.592744e-01
7.614000e+00 4.824946e-01 4.575967e-01
7.615000e+00 4.421038e-01 4.559171e-01
7.616000e+00 4.789769e-01 4.542357e-01
7.617000e+00 4.853140e-01 4.525525e-01
7.618000e+00 4.485147e-01 4.508674e-01
7.619000e+00 4.732745e-01 4.491805e-01
7.620000e+00 4.482125e-01 4.474917e-01
7.621000e+00 4.405782e-01 4.458012e-01
7.622000e+00 4.683669e-01 4.441089e-01
7.623000e+00 4.350563e-01 4.424147e-01
7.624000e+00 4.509037e-01 4.407188e-01
7.625000e+00 4.028353e-01 4.390210e-01
7.626000e+00 4.229514e-01 4.373215e-01
7.627000e+00 4.244379e-01 4.356202e-01
7.628000e+00 4.091552e-01 4.339172e-01
7.629000e+00 4.430728e-01 4.322123e-01
7.630000e+00 4.323014e-01 4.305057e-01
7.631000e+00 4.117070e-01 4.287974e-01
7.632000e+00 4.615247e-01 4.270873e-01
7.633000e+00 3.987023e-01 4.253755e-01
7.634000e+00 4.382131e-01 4.236619e-01
7.635000e+00 4.117561e-01 4.219466e-01
7.636000e+00 4.068775e-01 4.202296e-01
7.637000e+00 4.482984e-01 4.185108e-01
7.638000e+00 3.965337e-01 4.167904e-01
7.639000e+00 4.134189e-01 4.150682e-01
7.640000e+00 4.417789e-01 4.133444e-01
7.641000e+00 4.092555e-01 4.116188e-01
7.642000e+00 4.015091e-01 4.098916e-01
7.643000e+00 4.110392e-01 4.081627e-01
7.644000e+00 4.060329e-01 4.064321e-01
7.645000e+00 3.927670e-01 4.046998e-01
7.646000e+00 4.362388e-01 4.029659e-01
7.647000e+00 3.913665e-01 4.012304e-01
7.648000e+00 3.911525e-01 3.994932e-01
7.649000e+00 4.201385e-01 3.977543e-01
7.650000e+00 3.871218e-01 3.960138e-01
7.651000e+00 4.187967e-01 3.942717e-01
7.652000e+00 3.781470e-01 3.925279e-01
7.653000e+00 3.890359e-01 3.907826e-01
7.654000e+00 3.949403e-01 3.890356e-01
7.655000e+00 4.043806e-01 3.872871e-01
7.656000e+00 3.719325e-01 3.855369e-01
7.657000e+00 4.009359e-01 3.837851e-01
7.658000e+00 4.003302e-01 3.820318e-01
7.659000e+00 4.037665e-01 3.802769e-01
7.660000e+00 3.729352e-01 3.785204e-01
7.661000e+00 3.750628e-01 3.767624e-01
7.662000e+00 3.934702e-01 3.750028e-01
7.663000e+00 4.048028e-01 3.732416e-01
7.664000e+00 3.603086e-01 3.714789e-01
7.665000e+00 3.648283e-01 3.697147e-01
7.666000e+00 3.678288e-01 3.679490e-01
7.667000e+00 3.820763e-01 3.661817e-01
7.668000e+00 3.590284e-01 3.644129e-01
7.669000e+00 3.793630e-01 3.626426e-01
7.670000e+00 3.978038e-01 3.608708e-01
7.671000e+00 3.706402e-01 3.590975e-01
7.672000e+00 3.026016e-01 3.573227e-01
7.673000e+00 3.592487e-01 3.555465e-01
7.674000e+00 3.122838e-01 3.537687e-01
7.675000e+00 3.767824e-01 3.519895e-01
7.676000e+00 3.307803e-01 3.502089e-01
7.677000e+00 3.601486e-01 3.484268e-01
7.678000e+00 3.584654e-01 3.466432e-01
7.679000e+00 3.648576e-01 3.448582e-01
7.680000e+00 3.550414e-01 3.430718e-01
7.681000e+00 3.323452e-01 3.412840e-01
7.682000e+00 3.642326e-01 3.394947e-01
7.683000e+00 3.321696e-01 3.377041e-01
7.684000e+00 3.389223e-01 3.359120e-01
7.685000e+00 3.216684e-01 3.341185e-01
7.686000e+00 3.584477e-01 3.323237e-01
7.687000e+00 3.287359e-01 3.305274e-01
7.688000e+00 3.486645e-01 3.287298e-01
7.689000e+00 2.978305e-01 3.269309e-01
7.690000e+00 3.682985e-01 3.251306e-01
7.691000e+00 3.138398e-01 3.233289e-01
7.692000e+00 3.029195e-01 3.215259e-01
7.693000e+00 3.364971e-01 3.197215e-01
7.694000e+00 3.228734e-01 3.179158e-01
7.695000e+00 2.889806e-01 3.161088e-01
7.696000e+00 2.767255e-01 3.143005e-01
7.697000e+00 3.012297e-01 3.124909e-01
7.698000e+00 3.176928e-01 3.106800e-01
7.699000e+00 3.128092e-01 3.088678e-01
7.700000e+00 2.957863e-01 3.070543e-01
7.701000e+00 3.113530e-01 3.052395e-01
7.702000e+00 2.919628e-01 3.034235e-01
7.703000e+00 3.166715e-01 3.016062e-01
7.704000e+00 3.261728e-01 2.997877e-01
7.705000e+00 3.086697e-01 2.979679e-01
7.706000e+00 2.953362e-01 2.961469e-01
7.707000e+00 3.170891e-01 2.943246e-01
7.708000e+00 2.826707e-01 2.925012e-01
7.709000e+00 2.644783e-01 2.906765e-01
7.710000e+00 3.025223e-01 2.888506e-01
7.711000e+00 2.850819e-01 2.870235e-01
7.712000e+00 2.809777e-01 2.851952e-01
7.713000e+00 2.954870e-01 2.833658e-01
7.714000e+00 3.031203e-01 2.815351e-01
7.715000e+00 2.824566e-01 2.797033e-01
7.716000e+00 2.722496e-01 2.778704e-01
7.717000e+00 2.324702e-01 2.760363e-01
7.718000e+00 2.452556e-01 2.742010e-01
7.719000e+00 2.712493e-01 2.723647e-01
7.720000e+00 2.799485e-01 2.705272e-01
7.721000e+00 2.474402e-01 2.686886e-01
7.722000e+00 2.829337e-01 2.668488e-01
7.723000e+00 2.114848e-01 2.650080e-01
7.724000e+00 2.759282e-01 2.631661e-01
7.725000e+00 2.709526e-01 2.613231e-01
7.726000e+00 2.944759e-01 2.594790e-01
7.727000e+00 2.554066e-01 2.576338e-01
7.728000e+00 2.839301e-01 2.557876e-01
7.729000e+00 2.571732e-01 2.539403e-01
7.730000e+00 2.274711e-01 2.520920e-01
7.731000e+00 2.934232e-01 2.502427e-01
7.732000e+00 2.431826e-01 2.483923e-01
7.733000e+00 2.344993e-01 2.465409e-01
7.734000e+00 2.321014e-01 2.446885e-01
7.735000e+00 2.476362e-01 2.428351e-01
7.736000e+00 2.356578e-01 2.409807e-01
7.737000e+00 2.495549e-01 2.391253e-01
7.738000e+00 2.435611e-01 2.372690e-01
7.739000e+00 2.259890e-01 2.354116e-01
7.740000e+00 2.178859e-01 2.335533e-01
7.741000e+00 2.017426e-01 2.316941e-01
7.742000e+00 2.221773e-01 2.298339e-01
7.743000e+00 2.523177e-01 2.279728e-01
7.744000e+00 2.051631e-01 2.261107e-01
7.745000e+00 2.256211e-01 2.242478e-01
7.746000e+00 2.402031e-01 2.223839e-01
7.747000e+00 1.930520e-01 2.205191e-01
7.748000e+00 2.020083e-01 2.186535e-01
7.749000e+00 2.178313e-01 2.167869e-01
7.750000e+00 2.146469e-01 2.149195e-01
7.751000e+00 2.163320e-01 2.130512e-01
7.752000e+00 2.046732e-01 2.111821e-01
7.753000e+00 1.751001e-01 2.093121e-01
7.754000e+00 2.044468e-01 2.074413e-01
7.755000e+00 2.108791e-01 2.055696e-01
7.756000e+00 2.275524e-01 2.036971e-01
7.757000e+00 2.058126e-01 2.018238e-01
7.758000e+00 1.828854e-01 1.999497e-01
7.759000e+00 2.232799e-01 1.980748e-01
7.760000e+00 1.700450e-01 1.961991e-01
7.761000e+00 1.900131e-01 1.943227e-01
7.762000e+00 1.834042e-01 1.924454e-01
7.763000e+00 1.845495e-01 1.905674e-01
7.764000e+00 2.100422e-01 1.886887e-01
7.765000e+00 1.845515e-01 1.868092e-01
7.766000e+00 1.851033e-01 1.849290e-01
7.767000e+00 1.822575e-01 1.830481e-01
7.768000e+00 2.020737e-01 1.811664e-01
7.769000e+00 1.550345e-01 1.792840e-01
7.770000e+00 1.921482e-01 1.774010e-01
7.771000e+00 1.600329e-01 1.755172e-01
7.772000e+00 1.487610e-01 1.736328e-01
7.773000e+00 1.867161e-01 1.717477e-01
7.774000e+00 1.731580e-01 1.698620e-01
7.775000e+00 1.653038e-01 1.679756e-01
7.776000e+00 1.488484e-01 1.660885e-01
7.777000e+00 1.441456e-01 1.642008e-01
7.778000e+00 1.633601e-01 1.623125e-01
7.779000e+00 1.534023e-01 1.604236e-01
7.780000e+00 1.776383e-01 1.585341e-01
7.781000e+00 1.825260e-01 1.566439e-01
7.782000e+00 1.418811e-01 1.547532e-01
7.783000e+00 1.937493e-01 1.528620e-01
7.784000e+00 1.676456e-01 1.509701e-01
7.785000e+00 1.586264e-01 1.490777e-01
7.786000e+00 1.370526e-01 1.471847e-01
7.787000e+00 1.600838e-01 1.452912e-01
7.788000e+00 1.244380e-01 1.433972e-01
7.789000e+00 1.762699e-01 1.415026e-01
7.790000e+00 1.713054e-01 1.396076e-01
7.791000e+00 1.228410e-01 1.377120e-01
7.792000e+00 1.535741e-01 1.358159e-01
7.793000e+00 1.354109e-01 1.339194e-01
7.794000e+00 1.628452e-01 1.320224e-01
7.795000e+00 1.149268e-01 1.301249e-01
7.796000e+00 1.470101e-01 1.282269e-01
7.797000e+00 1.172919e-01 1.263286e-01
7.798000e+00 1.579168e-01 1.244297e-01
7.799000e+00 9.080152e-02 1.225305e-01
7.800000e+00 5.991668e-02 1.206308e-01
7.801000e+00 8.901596e-02 1.187308e-01
7.802000e+00 9.941986e-02 1.168303e-01
7.803000e+00 1.184654e-01 1.149295e-01
7.804000e+00 8.897086e-02 1.130282e-01
7.805000e+00 1.402064e-01 1.111266e-01
7.806000e+00 1.090402e-01 1.092247e-01
7.807000e+00 1.198691e-01 1.073224e-01
7.808000e+00 1.145322e-01 1.054197e-01
7.809000e+00 1.059954e-01 1.035167e-01
7.810000e+00 1.020459e-01 1.016134e-01
7.811000e+00 6.779447e-02 9.970984e-02
7.812000e+00 1.279658e-01 9.780593e-02
7.813000e+00 1.251869e-01 9.590174e-02
7.814000e+00 9.125835e-02 9.399726e-02
7.815000e+00 1.327965e-01 9.209251e-02
7.816000e+00 1.180722e-01 9.018751e-02
7.817000e+00 1.186399e-01 8.828225e-02
7.818000e+00 1.090115e-01 8.637676e-02
7.819000e+00 7.019667e-02 8.447103e-02
7.820000e+00 7.536551e-02 8.256508e-02
7.821000e+00 5.675951e-02 8.065892e-02
7.822000e+00 5.792310e-02 7.875256e-02
7.823000e+00 4.656038e-02 7.684601e-02
7.824000e+00 8.325292e-02 7.493928e-02
7.825000e+00 7.535082e-02 7.303238e-02
7.826000e+00 8.801954e-02 7.112531e-02
7.827000e+00 4.683191e-02 6.921810e-02
7.828000e+00 6.879378e-02 6.731074e-02
7.829000e+00 3.831635e-02 6.540326e-02
7.830000e+00 2.567361e-02 6.349565e-02
7.831000e+00 6.185232e-02 6.158794e-02
7.832000e+00 6.050242e-02 5.968012e-02
7.833000e+00 8.083264e-02 5.777222e-02
7.834000e+00 6.013068e-02 5.586423e-02
7.835000e+00 1.104399e-01 5.395618e-02
7.836000e+00 2.015236e-02 5.204806e-02
7.837000e+00 8.723746e-02 5.013990e-02
7.838000e+00 5.973516e-02 4.823169e-02
7.839000e+00 4.918104e-02 4.632346e-02
7.840000e+00 3.100579e-02 4.441521e-02
7.841000e+00 4.634421e-02 4.250695e-02
7.842000e+00 5.784878e-02 4.059869e-02
7.843000e+00 2.489396e-02 3.869044e-02
7.844000e+00 7.369496e-02 3.678222e-02
7.845000e+00 5.812542e-02 3.487402e-02
7.846000e+00 5.278604e-02 3.296587e-02
7.847000e+00 1.593780e-02 3.105778e-02
7.848000e+00 2.589486e-02 2.914975e-02
7.849000e+00 6.246307e-02 2.724179e-02
7.850000e+00 1.748489e-02 2.533391e-02
7.851000e+00 2.771226e-02 2.342613e-02
7.852000e+00 8.203530e-03 2.151846e-02
7.853000e+00 9.572814e-03 1.961090e-02
7.854000e+00 2.789191e-02 1.770346e-02
7.855000e+00 8.812715e-03 1.579616e-02
7.856000e+00 4.101805e-02 1.388901e-02
7.857000e+00 3.633124e-02 1.198202e-02
7.858000e+00 1.376735e-02 1.007519e-02
7.859000e+00 2.750631e-02 8.168539e-03
7.860000e+00 -1.304693e-03 6.262078e-03
7.861000e+00 6.820878e-03 4.355816e-03
7.862000e+00 -2.603907e-02 2.449763e-03
7.863000e+00 -1.958713e-02 5.439303e-04
7.864000e+00 -3.191209e-02 -1.361672e-03
7.865000e+00 -3.678333e-02 -3.267033e-03
7.866000e+00 2.152879e-02 -5.172142e-03
7.867000e+00 7.538644e-03 -7.076989e-03
7.868000e+00 -5.090800e-04 -8.981563e-03
7.869000e+00 2.992506e-03 -1.088585e-02
7.870000e+00 -6.094297e-02 -1.278985e-02
7.871000e+00 1.985682e-02 -1.469354e-02
7.872000e+00 -4.350129e-02 -1.659692e-02
7.873000e+00 -2.262742e-02 -1.849997e-02
7.874000e+00 -1.477735e-02 -2.040268e-02
7.875000e+00 -3.633992e-03 -2.230505e-02
7.876000e+00 -1.170238e-02 -2.420706e-02
7.877000e+00 -7.700483e-02 -2.610870e-02
7.878000e+00 -4.139715e-02 -2.800995e-02
7.879000e+00 -5.021467e-02 -2.991082e-02
7.880000e+00 -2.231636e-02 -3.181129e-02
7.881000e+00 -4.858889e-02 -3.371135e-02
7.882000e+00 5.483301e-03 -3.561098e-02
7.883000e+00 -3.770339e-02 -3.751018e-02
7.884000e+00 -2.676848e-02 -3.940894e-02
7.885000e+00 -7.842281e-02 -4.130724e-02
7.886000e+00 -3.734958e-02 -4.320507e-02
7.887000e+00 -8.023889e-02 -4.510243e-02
7.888000e+00 -6.341791e-02 -4.699930e-02
7.889000e+00 -8.024156e-02 -4.889567e-02
7.890000e+00 -4.947784e-02 -5.079153e-02
7.891000e+00 -6.474055e-02 -5.268687e-02
7.892000e+00 -4.151311e-02 -5.458168e-02
7.893000e+00 -1.301625e-02 -5.647595e-02
7.894000e+00 -4.901129e-02 -5.836967e-02
7.895000e+00 -4.134928e-02 -6.026282e-02
7.896000e+00 -8.998874e-02 -6.215540e-02
7.897000e+00 -5.835257e-02 -6.404739e-02
7.898000e+00 -7.222018e-02 -6.593879e-02
7.899000e+00 -4.855064e-02 -6.782958e-02
7.900000e+00 -7.464776e-02 -6.971976e-02
7.901000e+00 -1.069148e-01 -7.160930e-02
7.902000e+00 -6.951432e-02 -7.349820e-02
7.903000e+00 -1.204089e-01 -7.538646e-02
7.904000e+00 -1.133895e-01 -7.727405e-02
7.905000e+00 -8.099323e-02 -7.916097e-02
7.906000e+00 -1.089068e-01 -8.104720e-02
7.907000e+00 -7.385274e-02 -8.293274e-02
7.908000e+00 -8.448012e-02 -8.481758e-02
7.909000e+00 -6.525078e-02 -8.670169e-02
7.910000e+00 -9.642270e-02 -8.858508e-02
7.911000e+00 -4.827919e-02 -9.046773e-02
7.912000e+00 -9.987622e-02 -9.234963e-02
7.913000e+00 -1.069622e-01 -9.423077e-02
7.914000e+00 -9.038030e-02 -9.611114e-02
7.915000e+00 -7.839272e-02 -9.799072e-02
7.916000e+00 -8.528781e-02 -9.986951e-02
7.917000e+00 -1.084443e-01 -1.017475e-01
7.918000e+00 -1.272630e-01 -1.036247e-01
7.919000e+00 -9.871257e-02 -1.055010e-01
7.920000e+00 -7.736004e-02 -1.073765e-01
7.921000e+00 -9.224881e-02 -1.092511e-01
7.922000e+00 -1.293400e-01 -1.111249e-01
7.923000e+00 -1.282466e-01 -1.129979e-01
7.924000e+00 -1.222483e-01 -1.148699e-01
7.925000e+00 -1.195204e-01 -1.167410e-01
7.926000e+00 -1.380764e-01 -1.186113e-01
7.927000e+00 -1.408416e-01 -1.204806e-01
7.928000e+00 -8.852520e-02 -1.223490e-01
7.929000e+00 -1.529580e-01 -1.242164e-01
7.930000e+00 -1.115257e-01 -1.260829e-01
7.931000e+00 -1.410596e-01 -1.279485e-01
7.932000e+00 -1.256796e-01 -1.298131e-01
7.933000e+00 -1.120172e-01 -1.316766e-01
7.934000e+00 -1.260654e-01 -1.335392e-01
7.935000e+00 -1.147391e-01 -1.354008e-01
7.936000e+00 -1.635846e-01 -1.372614e-01
7.937000e+00 -1.249113e-01 -1.391210e-01
7.938000e+00 -1.751970e-01 -1.409795e-01
7.939000e+00 -1.659492e-01 -1.428369e-01
7.940000e+00 -1.695560e-01 -1.446933e-01
7.941000e+00 -1.561688e-01 -1.465486e-01
7.942000e+00 -1.598882e-01 -1.484029e-01
7.943000e+00 -1.501939e-01 -1.502560e-01
7.944000e+00 -1.554954e-01 -1.521081e-01
7.945000e+00 -1.645755e-01 -1.539590e-01
7.946000e+00 -1.558953e-01 -1.558088e-01
7.947000e+00 -1.414921e-01 -1.576574e-01
7.948000e+00 -1.422781e-01 -1.595049e-01
7.949000e+00 -1.171040e-01 -1.613513e-01
7.950000e+00 -1.605251e-01 -1.631964e-01
7.951000e+00 -1.940524e-01 -1.650404e-01
7.952000e+00 -1.617465e-01 -1.668832e-01
7.953000e+00 -1.789018e-01 -1.687248e-01
7.954000e+00 -2.072644e-01 -1.705652e-01
7.955000e+00 -2.064189e-01 -1.724043e-01
7.956000e+00 -1.636033e-01 -1.742422e-01
7.957000e+00 -1.988659e-01 -1.760788e-01
7.958000e+00 -2.091875e-01 -1.779142e-01
7.959000e+00 -2.127242e-01 -1.797483e-01
7.960000e+00 -1.948052e-01 -1.815811e-01
7.961000e+00 -1.758162e-01 -1.834127e-01
7.962000e+00 -1.796642e-01 -1.852429e-01
7.963000e+00 -1.639119e-01 -1.870718e-01
7.964000e+00 -1.580360e-01 -1.888993e-01
7.965000e+00 -1.974340e-01 -1.907256e-01
7.966000e+00 -1.839977e-01 -1.925504e-01
7.967000e+00 -1.909062e-01 -1.943739e-01
7.968000e+00 -1.725735e-01 -1.961961e-01
7.969000e+00 -2.329663e-01 -1.980168e-01
7.970000e+00 -2.339705e-01 -1.998362e-01
7.971000e+00 -2.143192e-01 -2.016541e-01
7.972000e+00 -2.044081e-01 -2.034706e-01
7.973000e+00 -2.241074e-01 -2.052857e-01
7.974000e+00 -1.816046e-01 -2.070993e-01
7.975000e+00 -2.060538e-01 -2.089115e-01
7.976000e+00 -1.943259e-01 -2.107222e-01
7.977000e+00 -1.883451e-01 -2.125315e-01
7.978000e+00 -1.915609e-01 -2.143392e-01
7.979000e+00 -2.320957e-01 -2.161455e-01
7.980000e+00 -2.480844e-01 -2.179502e-01
7.981000e+00 -1.919575e-01 -2.197534e-01
7.982000e+00 -2.317972e-01 -2.215551e-01
7.983000e+00 -2.349690e-01 -2.233553e-01
7.984000e+00 -2.442000e-01 -2.251539e-01
7.985000e+00 -2.360749e-01 -2.269509e-01
7.986000e+00 -1.961806e-01 -2.287463e-01
7.987000e+00 -2.699181e-01 -2.305402e-01
7.988000e+00 -2.200557e-01 -2.323324e-01
7.989000e+00 -2.606152e-01 -2.341231e-01
7.990000e+00 -2.502794e-01 -2.359121e-01
7.991000e+00 -2.741418e-01 -2.376995e-01
7.992000e+00 -2.435401e-01 -2.394852e-01
7.993000e+00 -2.529196e-01 -2.412693e-01
7.994000e+00 -2.603190e-01 -2.430517e-01
7.995000e+00 -2.382865e-01 -2.448324e-01
7.996000e+00 -2.569326e-01 -2.466115e-01
7.997000e+00 -2.603549e-01 -2.483888e-01
7.998000e+00 -2.745788e-01 -2.501644e-01
7.999000e+00 -2.603153e-01 -2.519383e-01
8.000000e+00 -2.466737e-01 -2.537105e-01
8.001000e+00 -2.919608e-01 -2.554809e-01
8.002000e+00 -2.547981e-01 -2.572496e-01
8.003000e+00 -2.599303e-01 -2.590165e-01
8.004000e+00 -3.217055e-01 -2.607816e-01
8.005000e+00 -2.692291e-01 -2.625449e-01
8.006000e+00 -2.705473e-01 -2.643064e-01
8.007000e+00 -2.573620e-01 -2.660661e-01
8.008000e+00 -2.930116e-01 -2.678240e-01
8.009000e+00 -2.586266e-01 -2.695800e-01
8.010000e+00 -2.790982e-01 -2.713342e-01
8.011000e+00 -2.875704e-01 -2.730865e-01
8.012000e+00 -2.705459e-01 -2.748370e-01
8.013000e+00 -2.815165e-01 -2.765856e-01
8.014000e+00 -2.893603e-01 -2.783323e-01
8.015000e+00 -2.726290e-01 -2.800771e-01
8.016000e+00 -3.345189e-01 -2.818199e-01
8.017000e+00 -2.885873e-01 -2.835609e-01
8.018000e+00 -3.020144e-01 -2.852999e-01
8.019000e+00 -2.865747e-01 -2.870370e-01
8.020000e+00 -2.693575e-01 -2.887721e-01
8.021000e+00 -3.195872e-01 -2.905052e-01
8.022000e+00 -2.824192e-01 -2.922363e-01
8.023000e+00 -2.613004e-01 -2.939655e-01
8.024000e+00 -2.825912e-01 -2.956927e-01
8.025000e+00 -3.128356e-01 -2.974178e-01
8.026000e+00 -2.746781e-01 -2.991409e-01
8.027000e+00 -3.008758e-01 -3.008620e-01
8.028000e+00 -3.076879e-01 -3.025811e-01
8.029000e+00 -2.742488e-01 -3.042981e-01
8.030000e+00 -3.066046e-01 -3.060130e-01
8.031000e+00 -3.194445e-01 -3.077258e-01
8.032000e+00 -2.834841e-01 -3.094366e-01
8.033000e+00 -3.058862e-01 -3.111452e-01
8.034000e+00 -3.346394e-01 -3.128517e-01
8.035000e+00 -3.061281e-01 -3.145561e-01
8.036000e+00 -3.142685e-01 -3.162584e-01
8.037000e+00 -3.036639e-01 -3.179585e-01
8.038000e+00 -3.388617e-01 -3.196565e-01
8.039000e+00 -3.371599e-01 -3.213523e-01
8.040000e+00 -2.982314e-01 -3.230459e-01
8.041000e+00 -3.318641e-01 -3.247374e-01
8.042000e+00 -3.198751e-01 -3.264266e-01
8.043000e+00 -3.169904e-01 -3.281136e-01
8.044000e+00 -3.613642e-01 -3.297984e-01
8.045000e+00 -3.093067e-01 -3.314810e-01
8.046000e+00 -3.230237e-01 -3.331613e-01
8.047000e+00 -3.245663e-01 -3.348394e-01
8.048000e+00 -3.419964e-01 -3.365152e-01
8.049000e+00 -3.302736e-01 -3.381887e-01
8.050000e+00 -3.552790e-01 -3.398600e-01
8.051000e+00 -3.232815e-01 -3.415289e-01
8.052000e+00 -3.512541e-01 -3.431955e-01
8.053000e+00 -3.387256e-01 -3.448598e-01
8.054000e+00 -3.558959e-01 -3.465218e-01
8.055000e+00 -3.392090e-01 -3.481815e-01
8.056000e+00 -3.397407e-01 -3.498388e-01
8.057000e+00 -3.454823e-01 -3.514937e-01
8.058000e+00 -3.255863e-01 -3.531462e-01
8.059000e+00 -3.525414e-01 -3.547964e-01
8.060000e+00 -3.482554e-01 -3.564442e-01
8.061000e+00 -4.061649e-01 -3.580896e-01
8.062000e+00 -3.790381e-01 -3.597325e-01
8.063000e+00 -4.070967e-01 -3.613730e-01
8.064000e+00 -3.702658e-01 -3.630111e-01
8.065000e+00 -3.585693e-01 -3.646468e-01
8.066000e+00 -3.672910e-01 -3.662800e-01
8.067000e+00 -3.537464e-01 -3.679107e-01
8.068000e+00 -3.645980e-01 -3.695389e-01
8.069000e+00 -3.530299e-01 -3.711647e-01
8.070000e+00 -3.319412e-01 -3.727879e-01
8.071000e+00 -3.992111e-01 -3.744087e-01
8.072000e+00 -3.557465e-01 -3.760269e-01
8.073000e+00 -3.662851e-01 -3.776425e-01
8.074000e+00 -3.743935e-01 -3.792557e-01
8.075000e+00 -3.717264e-01 -3.808663e-01
8.076000e+00 -3.834718e-01 -3.824743e-01
8.077000e+00 -3.554639e-01 -3.840797e-01
8.078000e+00 -3.686066e-01 -3.856826e-01
8.079000e+00 -3.571035e-01 -3.872829e-01
8.080000e+00 -3.842448e-01 -3.888805e-01
8.081000e+00 -4.553161e-01 -3.904756e-01
8.082000e+00 -3.872792e-01 -3.920680e-01
8.083000e+00 -3.895008e-01 -3.936578e-01
8.084000e+00 -4.229428e-01 -3.952449e-01
8.085000e+00 -4.144119e-01 -3.968294e-01
8.086000e+00 -3.919234e-01 -3.984112e-01
8.087000e+00 -3.926993e-01 -3.999904e-01
8.088000e+00 -4.014267e-01 -4.015668e-01
8.089000e+00 -4.120069e-01 -4.031406e-01
8.090000e+00 -3.901294e-01 -4.047116e-01
8.091000e+00 -3.731594e-01 -4.062799e-01
8.092000e+00 -3.886441e-01 -4.078455e-01
8.093000e+00 -4.193653e-01 -4.094084e-01
8.094000e+00 -4.025822e-01 -4.109685e-01
8.095000e+00 -4.203638e-01 -4.125258e-01
8.096000e+00 -4.015783e-01 -4.140804e-01
8.097000e+00 -4.150053e-01 -4.156322e-01
8.098000e+00 -4.176191e-01 -4.171813e-01
8.099000e+00 -4.003771e-01 -4.187275e-01
8.100000e+00 -4.564918e-01 -4.202709e-01
8.101000e+00 -3.860265e-01 -4.218115e-01
8.102000e+00 -4.502337e-01 -4.233493e-01
8.103000e+00 -3.864198e-01 -4.248842e-01
8.104000e+00 -4.286303e-01 -4.264163e-01
8.105000e+00 -4.080622e-01 -4.279455e-01
8.106000e+00 -4.306997e-01 -4.294719e-01
8.107000e+00 -4.145322e-01 -4.309953e-01
8.108000e+00 -4.394814e-01 -4.325159e-01
8.109000e+00 -4.108206e-01 -4.340336e-01
8.110000e+00 -4.275798e-01 -4.355484e-01
8.111000e+00 -4.497770e-01 -4.370603e-01
8.112000e+00 -4.434009e-01 -4.385692e-01
8.113000e+00 -4.463023e-01 -4.400752e-01
8.114000e+00 -4.300857e-01 -4.415783e-01
8.115000e+00 -4.305313e-01 -4.430784e-01
8.116000e+00 -4.148085e-01 -4.445756e-01
8.117000e+00 -4.495404e-01 -4.460697e-01
8.118000e+00 -4.604986e-01 -4.475609e-01
8.119000e+00 -4.535500e-01 -4.490491e-01
8.120000e+00 -4.415869e-01 -4.505343e-01
8.121000e+00 -4.767783e-01 -4.520165e-01
8.122000e+00 -4.405424e-01 -4.534957e-01
8.123000e+00 -4.656338e-01 -4.549718e-01
8.124000e+00 -4.439741e-01 -4.564449e-01
8.125000e+00 -4.585727e-01 -4.579149e-01
8.126000e+00 -4.630733e-01 -4.593819e-01
8.127000e+00 -4.744065e-01 -4.608458e-01
8.128000e+00 -4.670952e-01 -4.623066e-01
8.129000e+00 -4.348305e-01 -4.637644e-01
8.130000e+00 -4.412853e-01 -4.652190e-01
8.131000e+00 -4.582855e-01 -4.666705e-01
8.132000e+00 -4.807529e-01 -4.681190e-01
8.133000e+00 -4.587592e-01 -4.695643e-01
8.134000e+00 -4.657628e-01 -4.710064e-01
8.135000e+00 -4.454589e-01 -4.724455e-01
8.136000e+00 -4.619535e-01 -4.738813e-01
8.137000e+00 -5.004912e-01 -4.753141e-01
8.138000e+00 -4.830088e-01 -4.767436e-01
8.139000e+00 -4.316917e-01 -4.781700e-01
8.140000e+00 -4.369737e-01 -4.795932e-01
8.141000e+00 -4.687012e-01 -4.810131e-01
8.142000e+00 -5.089434e-01 -4.824299e-01
8.143000e+00 -4.825676e-01 -4.838435e-01
8.144000e+00 -4.761328e-01 -4.852538e-01
8.145000e+00 -4.772762e-01 -4.866609e-01
8.146000e+00 -4.721738e-01 -4.880648e-01
8.147000e+00 -5.075481e-01 -4.894654e-01
8.148000e+00 -4.966047e-01 -4.908628e-01
8.149000e+00 -4.853555e-01 -4.922569e-01
8.150000e+00 -4.974361e-01 -4.936477e-01
8.151000e+00 -5.302476e-01 -4.950352e-01
8.152000e+00 -5.047718e-01 -4.964195e-01


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_211875280/traj_input.dat <==
% Time u0 
0.000000e+00 4.640396e-15 
1.000000e-03 1.807862e-04 
2.000000e-03 3.609011e-04 
3.000000e-03 5.403428e-04 
4.000000e-03 7.191095e-04 
5.000000e-03 8.971994e-04 
6.000000e-03 1.074611e-03 
7.000000e-03 1.251341e-03 
8.000000e-03 1.427389e-03 
9.000000e-03 1.602753e-03 
1.000000e-02 1.777431e-03 
1.100000e-02 1.951421e-03 
1.200000e-02 2.124721e-03 
1.300000e-02 2.297329e-03 
1.400000e-02 2.469244e-03 
1.500000e-02 2.640464e-03 
1.600000e-02 2.810986e-03 
1.700000e-02 2.980809e-03 
1.800000e-02 3.149931e-03 
1.900000e-02 3.318350e-03 
2.000000e-02 3.486065e-03 
2.100000e-02 3.653073e-03 
2.200000e-02 3.819372e-03 
2.300000e-02 3.984962e-03 
2.400000e-02 4.149839e-03 
2.500000e-02 4.314002e-03 
2.600000e-02 4.477449e-03 
2.700000e-02 4.640179e-03 
2.800000e-02 4.802188e-03 
2.900000e-02 4.963477e-03 
3.000000e-02 5.124041e-03 
3.100000e-02 5.283881e-03 
3.200000e-02 5.442993e-03 
3.300000e-02 5.601377e-03 
3.400000e-02 5.759029e-03 
3.500000e-02 5.915949e-03 
3.600000e-02 6.072134e-03 
3.700000e-02 6.227583e-03 
3.800000e-02 6.382293e-03 
3.900000e-02 6.536263e-03 
4.000000e-02 6.689490e-03 
4.100000e-02 6.841974e-03 
4.200000e-02 6.993712e-03 
4.300000e-02 7.144702e-03 
4.400000e-02 7.294942e-03 
4.500000e-02 7.444430e-03 
4.600000e-02 7.593165e-03 
4.700000e-02 7.741145e-03 
4.800000e-02 7.888367e-03 
4.900000e-02 8.034830e-03 
5.000000e-02 8.180532e-03 
5.100000e-02 8.325471e-03 
5.200000e-02 8.469645e-03 
5.300000e-02 8.613052e-03 
5.400000e-02 8.755691e-03 
5.500000e-02 8.897559e-03 
5.600000e-02 9.038655e-03 
5.700000e-02 9.178976e-03 
5.800000e-02 9.318521e-03 
5.900000e-02 9.457288e-03 
6.000000e-02 9.595275e-03 
6.100000e-02 9.732480e-03 
6.200000e-02 9.868901e-03 
6.300000e-02 1.000454e-02 
6.400000e-02 1.013938e-02 
6.500000e-02 1.027344e-02 
6.600000e-02 1.040671e-02 
6.700000e-02 1.053918e-02 
6.800000e-02 1.067086e-02 
6.900000e-02 1.080174e-02 
7.000000e-02 1.093182e-02 
7.100000e-02 1.106110e-02 
7.200000e-02 1.118958e-02 
7.300000e-02 1.131725e-02 
7.400000e-02 1.144412e-02 
7.500000e-02 1.157017e-02 
7.600000e-02 1.169542e-02 
7.700000e-02 1.181985e-02 
7.800000e-02 1.194347e-02 
7.900000e-02 1.206628e-02 
8.000000e-02 1.218826e-02 
8.100000e-02 1.230942e-02 
8.200000e-02 1.242977e-02 
8.300000e-02 1.254929e-02 
8.400000e-02 1.266798e-02 
8.500000e-02 1.278584e-02 
8.600000e-02 1.290288e-02 
8.700000e-02 1.301908e-02 
8.800000e-02 1.313445e-02 
8.900000e-02 1.324898e-02 
9.000000e-02 1.336268e-02 
9.100000e-02 1.347553e-02 
9.200000e-02 1.358755e-02 
9.300000e-02 1.369872e-02 
9.400000e-02 1.380905e-02 
9.500000e-02 1.391853e-02 
9.600000e-02 1.402716e-02 
9.700000e-02 1.413494e-02 
9.800000e-02 1.424186e-02 
9.900000e-02 1.434794e-02 
1.000000e-01 1.445315e-02 
1.010000e-01 1.455751e-02 
1.020000e-01 1.466100e-02 
1.030000e-01 1.476364e-02 
1.040000e-01 1.486540e-02 
1.050000e-01 1.496631e-02 
1.060000e-01 1.506634e-02 
1.070000e-01 1.516550e-02 
1.080000e-01 1.526379e-02 
1.090000e-01 1.536121e-02 
1.100000e-01 1.545775e-02 
1.110000e-01 1.555341e-02 
1.120000e-01 1.564820e-02 
1.130000e-01 1.574210e-02 
1.140000e-01 1.583511e-02 
1.150000e-01 1.592725e-02 
1.160000e-01 1.601849e-02 
1.170000e-01 1.610884e-02 
1.180000e-01 1.619830e-02 
1.190000e-01 1.628687e-02 
1.200000e-01 1.637455e-02 
1.210000e-01 1.646132e-02 
1.220000e-01 1.654720e-02 
1.230000e-01 1.663217e-02 
1.240000e-01 1.671625e-02 
1.250000e-01 1.679941e-02 
1.260000e-01 1.688167e-02 
1.270000e-01 1.696302e-02 
1.280000e-01 1.704346e-02 
1.290000e-01 1.712299e-02 
1.300000e-01 1.720160e-02 
1.310000e-01 1.727930e-02 
1.320000e-01 1.735608e-02 
1.330000e-01 1.743193e-02 
1.340000e-01 1.750687e-02 
1.350000e-01 1.758088e-02 
1.360000e-01 1.765396e-02 
1.370000e-01 1.772612e-02 
1.380000e-01 1.779734e-02 
1.390000e-01 1.786763e-02 
1.400000e-01 1.793699e-02 
1.410000e-01 1.800541e-02 
1.420000e-01 1.807290e-02 
1.430000e-01 1.813944e-02 
1.440000e-01 1.820504e-02 
1.450000e-01 1.826970e-02 
1.460000e-01 1.833342e-02 
1.470000e-01 1.839618e-02 
1.480000e-01 1.845800e-02 
1.490000e-01 1.851886e-02 
1.500000e-01 1.857877e-02 
1.510000e-01 1.863773e-02 
1.520000e-01 1.869573e-02 
1.530000e-01 1.875277e-02 
1.540000e-01 1.880885e-02 
1.550000e-01 1.886396e-02 
1.560000e-01 1.891811e-02 
1.570000e-01 1.897130e-02 
1.580000e-01 1.902351e-02 
1.590000e-01 1.907476e-02 
1.600000e-01 1.912503e-02 
1.610000e-01 1.917432e-02 
1.620000e-01 1.922265e-02 
1.630000e-01 1.926999e-02 
1.640000e-01 1.931635e-02 
1.650000e-01 1.936173e-02 
1.660000e-01 1.940613e-02 
1.670000e-01 1.944954e-02 
1.680000e-01 1.949196e-02 
1.690000e-01 1.953339e-02 
1.700000e-01 1.957383e-02 
1.710000e-01 1.961328e-02 
1.720000e-01 1.965173e-02 
1.730000e-01 1.968918e-02 
1.740000e-01 1.972564e-02 
1.750000e-01 1.976109e-02 
1.760000e-01 1.979554e-02 
1.770000e-01 1.982899e-02 
1.780000e-01 1.986143e-02 
1.790000e-01 1.989286e-02 
1.800000e-01 1.992328e-02 
1.810000e-01 1.995268e-02 
1.820000e-01 1.998107e-02 
1.830000e-01 2.000845e-02 
1.840000e-01 2.003481e-02 
1.850000e-01 2.006014e-02 
1.860000e-01 2.008446e-02 
1.870000e-01 2.010775e-02 
1.880000e-01 2.013002e-02 
1.890000e-01 2.015126e-02 
1.900000e-01 2.017146e-02 
1.910000e-01 2.019064e-02 
1.920000e-01 2.020878e-02 
1.930000e-01 2.022589e-02 
1.940000e-01 2.024197e-02 
1.950000e-01 2.025700e-02 
1.960000e-01 2.027099e-02 
1.970000e-01 2.028394e-02 
1.980000e-01 2.029585e-02 
1.990000e-01 2.030670e-02 
2.000000e-01 2.031652e-02 
2.010000e-01 2.032528e-02 
2.020000e-01 2.033298e-02 
2.030000e-01 2.033964e-02 
2.040000e-01 2.034524e-02 
2.050000e-01 2.034978e-02 
2.060000e-01 2.035327e-02 
2.070000e-01 2.035569e-02 
2.080000e-01 2.035705e-02 
2.090000e-01 2.035734e-02 
2.100000e-01 2.035657e-02 
2.110000e-01 2.035473e-02 
2.120000e-01 2.035182e-02 
2.130000e-01 2.034783e-02 
2.140000e-01 2.034278e-02 
2.150000e-01 2.033665e-02 
2.160000e-01 2.032944e-02 
2.170000e-01 2.032115e-02 
2.180000e-01 2.031178e-02 
2.190000e-01 2.030132e-02 
2.200000e-01 2.028979e-02 
2.210000e-01 2.027716e-02 
2.220000e-01 2.026345e-02 
2.230000e-01 2.024865e-02 
2.240000e-01 2.023275e-02 
2.250000e-01 2.021576e-02 
2.260000e-01 2.019768e-02 
2.270000e-01 2.017850e-02 
2.280000e-01 2.015822e-02 
2.290000e-01 2.013684e-02 
2.300000e-01 2.011436e-02 
2.310000e-01 2.009077e-02 
2.320000e-01 2.006608e-02 
2.330000e-01 2.004028e-02 
2.340000e-01 2.001336e-02 
2.350000e-01 1.998534e-02 
2.360000e-01 1.995621e-02 
2.370000e-01 1.992596e-02 
2.380000e-01 1.989459e-02 
2.390000e-01 1.986211e-02 
2.400000e-01 1.982850e-02 
2.410000e-01 1.979377e-02 
2.420000e-01 1.975792e-02 
2.430000e-01 1.972095e-02 
2.440000e-01 1.968285e-02 
2.450000e-01 1.964361e-02 
2.460000e-01 1.960325e-02 
2.470000e-01 1.956176e-02 
2.480000e-01 1.951913e-02 
2.490000e-01 1.947537e-02 
2.500000e-01 1.943047e-02 
2.510000e-01 1.938443e-02 
2.520000e-01 1.933725e-02 
2.530000e-01 1.928893e-02 
2.540000e-01 1.923947e-02 
2.550000e-01 1.918886e-02 
2.560000e-01 1.913710e-02 
2.570000e-01 1.908419e-02 
2.580000e-01 1.903013e-02 
2.590000e-01 1.897492e-02 
2.600000e-01 1.891856e-02 
2.610000e-01 1.886104e-02 
2.620000e-01 1.880237e-02 
2.630000e-01 1.874253e-02 
2.640000e-01 1.868154e-02 
2.650000e-01 1.861938e-02 
2.660000e-01 1.855606e-02 
2.670000e-01 1.849157e-02 
2.680000e-01 1.842592e-02 
2.690000e-01 1.835910e-02 
2.700000e-01 1.829111e-02 
2.710000e-01 1.822194e-02 
2.720000e-01 1.815161e-02 
2.730000e-01 1.808010e-02 
2.740000e-01 1.800741e-02 
2.750000e-01 1.793354e-02 
2.760000e-01 1.785850e-02 
2.770000e-01 1.778227e-02 
2.780000e-01 1.770486e-02 
2.790000e-01 1.762627e-02 
2.800000e-01 1.754649e-02 
2.810000e-01 1.746553e-02 
2.820000e-01 1.738337e-02 
2.830000e-01 1.730003e-02 
2.840000e-01 1.721549e-02 
2.850000e-01 1.712976e-02 
2.860000e-01 1.704284e-02 
2.870000e-01 1.695472e-02 
2.880000e-01 1.686540e-02 
2.890000e-01 1.677488e-02 
2.900000e-01 1.668316e-02 
2.910000e-01 1.659024e-02 
2.920000e-01 1.649611e-02 
2.930000e-01 1.640078e-02 
2.940000e-01 1.630424e-02 
2.950000e-01 1.620650e-02 
2.960000e-01 1.610754e-02 
2.970000e-01 1.600738e-02 
2.980000e-01 1.590600e-02 
2.990000e-01 1.580340e-02 
3.000000e-01 1.569960e-02 
3.010000e-01 1.559457e-02 
3.020000e-01 1.548833e-02 
3.030000e-01 1.538086e-02 
3.040000e-01 1.527218e-02 
3.050000e-01 1.516228e-02 
3.060000e-01 1.505115e-02 
3.070000e-01 1.493879e-02 
3.080000e-01 1.482521e-02 
3.090000e-01 1.471040e-02 
3.100000e-01 1.459436e-02 
3.110000e-01 1.447709e-02 
3.120000e-01 1.435859e-02 
3.130000e-01 1.423886e-02 
3.140000e-01 1.411789e-02 
3.150000e-01 1.399568e-02 
3.160000e-01 1.387224e-02 
3.170000e-01 1.374756e-02 
3.180000e-01 1.362164e-02 
3.190000e-01 1.349448e-02 
3.200000e-01 1.336608e-02 
3.210000e-01 1.323643e-02 
3.220000e-01 1.310554e-02 
3.230000e-01 1.297340e-02 
3.240000e-01 1.284002e-02 
3.250000e-01 1.270538e-02 
3.260000e-01 1.256950e-02 
3.270000e-01 1.243237e-02 
3.280000e-01 1.229398e-02 
3.290000e-01 1.215434e-02 
3.300000e-01 1.201345e-02 
3.310000e-01 1.187129e-02 
3.320000e-01 1.172789e-02 
3.330000e-01 1.158322e-02 
3.340000e-01 1.143730e-02 
3.350000e-01 1.129011e-02 
3.360000e-01 1.114166e-02 
3.370000e-01 1.099195e-02 
3.380000e-01 1.084098e-02 
3.390000e-01 1.068874e-02 
3.400000e-01 1.053523e-02 
3.410000e-01 1.038046e-02 
3.420000e-01 1.022442e-02 
3.430000e-01 1.006711e-02 
3.440000e-01 9.908525e-03 
3.450000e-01 9.748672e-03 
3.460000e-01 9.587546e-03 
3.470000e-01 9.425147e-03 
3.480000e-01 9.261472e-03 
3.490000e-01 9.096522e-03 
3.500000e-01 8.930295e-03 
3.510000e-01 8.762790e-03 
3.520000e-01 8.594007e-03 
3.530000e-01 8.423943e-03 
3.540000e-01 8.252598e-03 
3.550000e-01 8.079972e-03 
3.560000e-01 7.906063e-03 
3.570000e-01 7.730870e-03 
3.580000e-01 7.554392e-03 
3.590000e-01 7.376629e-03 
3.600000e-01 7.197579e-03 
3.610000e-01 7.017241e-03 
3.620000e-01 6.835615e-03 
3.630000e-01 6.652700e-03 
3.640000e-01 6.468495e-03 
3.650000e-01 6.282998e-03 
3.660000e-01 6.096210e-03 
3.670000e-01 5.908128e-03 
3.680000e-01 5.718753e-03 
3.690000e-01 5.528084e-03 
3.700000e-01 5.336119e-03 
3.710000e-01 5.142858e-03 
3.720000e-01 4.948300e-03 
3.730000e-01 4.752444e-03 
3.740000e-01 4.555290e-03 
3.750000e-01 4.356836e-03 
3.760000e-01 4.157082e-03 
3.770000e-01 3.956028e-03 
3.780000e-01 3.753671e-03 
3.790000e-01 3.550013e-03 
3.800000e-01 3.345051e-03 
3.810000e-01 3.138786e-03 
3.820000e-01 2.931216e-03 
3.830000e-01 2.722341e-03 
3.840000e-01 2.512160e-03 
3.850000e-01 2.300672e-03 
3.860000e-01 2.087878e-03 
3.870000e-01 1.873775e-03 
3.880000e-01 1.658364e-03 
3.890000e-01 1.441644e-03 
3.900000e-01 1.223615e-03 
3.910000e-01 1.004275e-03 
3.920000e-01 7.836238e-04 
3.930000e-01 5.616615e-04 
3.940000e-01 3.383871e-04 
3.950000e-01 1.138002e-04 
3.960000e-01 -1.120999e-04 
3.970000e-01 -3.393137e-04 
3.980000e-01 -5.678416e-04 
3.990000e-01 -7.976842e-04 
4.000000e-01 -1.028842e-03 
4.010000e-01 -1.261315e-03 
4.020000e-01 -1.495105e-03 
4.030000e-01 -1.730211e-03 
4.040000e-01 -1.966634e-03 
4.050000e-01 -2.204375e-03 
4.060000e-01 -2.443434e-03 
4.070000e-01 -2.683811e-03 
4.080000e-01 -2.925506e-03 
4.090000e-01 -3.168521e-03 
4.100000e-01 -3.412855e-03 
4.110000e-01 -3.658510e-03 
4.120000e-01 -3.905484e-03 
4.130000e-01 -4.153779e-03 
4.140000e-01 -4.403394e-03 
4.150000e-01 -4.654331e-03 
4.160000e-01 -4.906589e-03 
4.170000e-01 -5.160169e-03 
4.180000e-01 -5.415071e-03 
4.190000e-01 -5.671296e-03 
4.200000e-01 -5.928842e-03 
4.210000e-01 -6.187712e-03 
4.220000e-01 -6.447904e-03 
4.230000e-01 -6.709420e-03 
4.240000e-01 -6.972259e-03 
4.250000e-01 -7.236422e-03 
4.260000e-01 -7.501908e-03 
4.270000e-01 -7.768719e-03 
4.280000e-01 -8.036853e-03 
4.290000e-01 -8.306311e-03 
4.300000e-01 -8.577094e-03 
4.310000e-01 -8.849201e-03 
4.320000e-01 -9.122632e-03 
4.330000e-01 -9.397388e-03 
4.340000e-01 -9.673469e-03 
4.350000e-01 -9.950874e-03 
4.360000e-01 -1.022960e-02 
4.370000e-01 -1.050966e-02 
4.380000e-01 -1.079104e-02 
4.390000e-01 -1.107374e-02 
4.400000e-01 -1.135777e-02 
4.410000e-01 -1.164312e-02 
4.420000e-01 -1.192980e-02 
4.430000e-01 -1.221780e-02 
4.440000e-01 -1.250713e-02 
4.450000e-01 -1.279778e-02 
4.460000e-01 -1.308976e-02 
4.470000e-01 -1.338306e-02 
4.480000e-01 -1.367768e-02 
4.490000e-01 -1.397363e-02 
4.500000e-01 -1.427090e-02 
4.510000e-01 -1.456949e-02 
4.520000e-01 -1.486941e-02 
4.530000e-01 -1.517065e-02 
4.540000e-01 -1.547321e-02 
4.550000e-01 -1.577710e-02 
4.560000e-01 -1.608230e-02 
4.570000e-01 -1.638883e-02 
4.580000e-01 -1.669669e-02 
4.590000e-01 -1.700586e-02 
4.600000e-01 -1.731635e-02 
4.610000e-01 -1.762817e-02 
4.620000e-01 -1.794130e-02 
4.630000e-01 -1.825576e-02 
4.640000e-01 -1.857154e-02 
4.650000e-01 -1.888863e-02 
4.660000e-01 -1.920704e-02 
4.670000e-01 -1.952678e-02 
4.680000e-01 -1.984783e-02 
4.690000e-01 -2.017019e-02 
4.700000e-01 -2.049388e-02 
4.710000e-01 -2.081888e-02 
4.720000e-01 -2.114520e-02 
4.730000e-01 -2.147283e-02 
4.740000e-01 -2.180178e-02 
4.750000e-01 -2.213204e-02 
4.760000e-01 -2.246362e-02 
4.770000e-01 -2.279651e-02 
4.780000e-01 -2.313072e-02 
4.790000e-01 -2.346623e-02 
4.800000e-01 -2.380306e-02 
4.810000e-01 -2.414120e-02 
4.820000e-01 -2.448065e-02 
4.830000e-01 -2.482140e-02 
4.840000e-01 -2.516347e-02 
4.850000e-01 -2.550685e-02 
4.860000e-01 -2.585153e-02 
4.870000e-01 -2.619752e-02 
4.880000e-01 -2.654482e-02 
4.890000e-01 -2.689342e-02 
4.900000e-01 -2.724332e-02 
4.910000e-01 -2.759453e-02 
4.920000e-01 -2.794704e-02 
4.930000e-01 -2.830086e-02 
4.940000e-01 -2.865597e-02 
4.950000e-01 -2.901239e-02 
4.960000e-01 -2.937010e-02 
4.970000e-01 -2.972911e-02 
4.980000e-01 -3.008943e-02 
4.990000e-01 -3.045103e-02 
5.000000e-01 -3.081394e-02 
5.010000e-01 -3.117813e-02 
5.020000e-01 -3.154362e-02 
5.030000e-01 -3.191041e-02 
5.040000e-01 -3.227848e-02 
5.050000e-01 -3.264785e-02 
5.060000e-01 -3.301851e-02 
5.070000e-01 -3.339045e-02 
5.080000e-01 -3.376368e-02 
5.090000e-01 -3.413820e-02 
5.100000e-01 -3.451400e-02 
5.110000e-01 -3.489109e-02 
5.120000e-01 -3.526946e-02 
5.130000e-01 -3.564911e-02 
5.140000e-01 -3.603004e-02 
5.150000e-01 -3.641225e-02 
5.160000e-01 -3.679574e-02 
5.170000e-01 -3.718051e-02 
5.180000e-01 -3.756655e-02 
5.190000e-01 -3.795386e-02 
5.200000e-01 -3.834245e-02 
5.210000e-01 -3.873231e-02 
5.220000e-01 -3.912344e-02 
5.230000e-01 -3.951584e-02 
5.240000e-01 -3.990951e-02 
5.250000e-01 -4.030444e-02 
5.260000e-01 -4.070064e-02 
5.270000e-01 -4.109810e-02 
5.280000e-01 -4.149682e-02 
5.290000e-01 -4.189680e-02 
5.300000e-01 -4.229805e-02 
5.310000e-01 -4.270054e-02 
5.320000e-01 -4.310430e-02 
5.330000e-01 -4.350931e-02 
5.340000e-01 -4.391557e-02 
5.350000e-01 -4.432308e-02 
5.360000e-01 -4.473185e-02 
5.370000e-01 -4.514186e-02 
5.380000e-01 -4.555311e-02 
5.390000e-01 -4.596561e-02 
5.400000e-01 -4.637936e-02 
5.410000e-01 -4.679434e-02 
5.420000e-01 -4.721057e-02 
5.430000e-01 -4.762803e-02 
5.440000e-01 -4.804673e-02 
5.450000e-01 -4.846667e-02 
5.460000e-01 -4.888783e-02 
5.470000e-01 -4.931023e-02 
5.480000e-01 -4.973386e-02 
5.490000e-01 -5.015871e-02 
5.500000e-01 -5.058479e-02 
5.510000e-01 -5.101209e-02 
5.520000e-01 -5.144061e-02 
5.530000e-01 -5.187036e-02 
5.540000e-01 -5.230132e-02 
5.550000e-01 -5.273349e-02 
5.560000e-01 -5.316688e-02 
5.570000e-01 -5.360148e-02 
5.580000e-01 -5.403730e-02 
5.590000e-01 -5.447432e-02 
5.600000e-01 -5.491254e-02 
5.610000e-01 -5.535197e-02 
5.620000e-01 -5.579260e-02 
5.630000e-01 -5.623443e-02 
5.640000e-01 -5.667746e-02 
5.650000e-01 -5.712168e-02 
5.660000e-01 -5.756709e-02 
5.670000e-01 -5.801370e-02 
5.680000e-01 -5.846149e-02 
5.690000e-01 -5.891047e-02 
5.700000e-01 -5.936064e-02 
5.710000e-01 -5.981199e-02 
5.720000e-01 -6.026451e-02 
5.730000e-01 -6.071822e-02 
5.740000e-01 -6.117309e-02 
5.750000e-01 -6.162915e-02 
5.760000e-01 -6.208637e-02 
5.770000e-01 -6.254476e-02 
5.780000e-01 -6.300431e-02 
5.790000e-01 -6.346503e-02 
5.800000e-01 -6.392691e-02 
5.810000e-01 -6.438994e-02 
5.820000e-01 -6.485414e-02 
5.830000e-01 -6.531948e-02 
5.840000e-01 -6.578598e-02 
5.850000e-01 -6.625362e-02 
5.860000e-01 -6.672241e-02 
5.870000e-01 -6.719234e-02 
5.880000e-01 -6.766342e-02 
5.890000e-01 -6.813563e-02 
5.900000e-01 -6.860897e-02 
5.910000e-01 -6.908345e-02 
5.920000e-01 -6.955906e-02 
5.930000e-01 -7.003579e-02 
5.940000e-01 -7.051365e-02 
5.950000e-01 -7.099263e-02 
5.960000e-01 -7.147273e-02 
5.970000e-01 -7.195395e-02 
5.980000e-01 -7.243628e-02 
5.990000e-01 -7.291972e-02 
6.000000e-01 -7.340427e-02 
6.010000e-01 -7.388992e-02 
6.020000e-01 -7.437667e-02 
6.030000e-01 -7.486452e-02 
6.040000e-01 -7.535347e-02 
6.050000e-01 -7.584352e-02 
6.060000e-01 -7.633465e-02 
6.070000e-01 -7.682687e-02 
6.080000e-01 -7.732017e-02 
6.090000e-01 -7.781455e-02 
6.100000e-01 -7.831002e-02 
6.110000e-01 -7.880655e-02 
6.120000e-01 -7.930416e-02 
6.130000e-01 -7.980284e-02 
6.140000e-01 -8.030258e-02 
6.150000e-01 -8.080339e-02 
6.160000e-01 -8.130525e-02 
6.170000e-01 -8.180818e-02 
6.180000e-01 -8.231215e-02 
6.190000e-01 -8.281717e-02 
6.200000e-01 -8.332324e-02 
6.210000e-01 -8.383036e-02 
6.220000e-01 -8.433851e-02 
6.230000e-01 -8.484770e-02 
6.240000e-01 -8.535792e-02 
6.250000e-01 -8.586917e-02 
6.260000e-01 -8.638145e-02 
6.270000e-01 -8.689476e-02 
6.280000e-01 -8.740908e-02 
6.290000e-01 -8.792442e-02 
6.300000e-01 -8.844077e-02 
6.310000e-01 -8.895813e-02 
6.320000e-01 -8.947649e-02 
6.330000e-01 -8.999586e-02 
6.340000e-01 -9.051622e-02 
6.350000e-01 -9.103759e-02 
6.360000e-01 -9.155994e-02 
6.370000e-01 -9.208328e-02 
6.380000e-01 -9.260760e-02 
6.390000e-01 -9.313291e-02 
6.400000e-01 -9.365919e-02 
6.410000e-01 -9.418645e-02 
6.420000e-01 -9.471467e-02 
6.430000e-01 -9.524386e-02 
6.440000e-01 -9.577401e-02 
6.450000e-01 -9.630513e-02 
6.460000e-01 -9.683719e-02 
6.470000e-01 -9.737021e-02 
6.480000e-01 -9.790417e-02 
6.490000e-01 -9.843907e-02 
6.500000e-01 -9.897492e-02 
6.510000e-01 -9.951170e-02 
6.520000e-01 -1.000494e-01 
6.530000e-01 -1.005880e-01 
6.540000e-01 -1.011276e-01 
6.550000e-01 -1.016681e-01 
6.560000e-01 -1.022095e-01 
6.570000e-01 -1.027518e-01 
6.580000e-01 -1.032950e-01 
6.590000e-01 -1.038391e-01 
6.600000e-01 -1.043841e-01 
6.610000e-01 -1.049300e-01 
6.620000e-01 -1.054768e-01 
6.630000e-01 -1.060245e-01 
6.640000e-01 -1.065731e-01 
6.650000e-01 -1.071226e-01 
6.660000e-01 -1.076729e-01 
6.670000e-01 -1.082241e-01 
6.680000e-01 -1.087761e-01 
6.690000e-01 -1.093290e-01 
6.700000e-01 -1.098828e-01 
6.710000e-01 -1.104374e-01 
6.720000e-01 -1.109929e-01 
6.730000e-01 -1.115492e-01 
6.740000e-01 -1.121064e-01 
6.750000e-01 -1.126644e-01 
6.760000e-01 -1.132232e-01 
6.770000e-01 -1.137829e-01 
6.780000e-01 -1.143433e-01 
6.790000e-01 -1.149046e-01 
6.800000e-01 -1.154667e-01 
6.810000e-01 -1.160296e-01 
6.820000e-01 -1.165934e-01 
6.830000e-01 -1.171579e-01 
6.840000e-01 -1.177232e-01 
6.850000e-01 -1.182893e-01 
6.860000e-01 -1.188561e-01 
6.870000e-01 -1.194238e-01 
6.880000e-01 -1.199922e-01 
6.890000e-01 -1.205615e-01 
6.900000e-01 -1.211314e-01 
6.910000e-01 -1.217022e-01 
6.920000e-01 -1.222737e-01 
6.930000e-01 -1.228459e-01 
6.940000e-01 -1.234189e-01 
6.950000e-01 -1.239926e-01 
6.960000e-01 -1.245671e-01 
6.970000e-01 -1.251423e-01 
6.980000e-01 -1.257182e-01 
6.990000e-01 -1.262949e-01 
7.000000e-01 -1.268722e-01 
7.010000e-01 -1.274503e-01 
7.020000e-01 -1.280291e-01 
7.030000e-01 -1.286086e-01 
7.040000e-01 -1.291888e-01 
7.050000e-01 -1.297697e-01 
7.060000e-01 -1.303512e-01 
7.070000e-01 -1.309335e-01 
7.080000e-01 -1.315164e-01 
7.090000e-01 -1.321000e-01 
7.100000e-01 -1.326843e-01 
7.110000e-01 -1.332692e-01 
7.120000e-01 -1.338548e-01 
7.130000e-01 -1.344411e-01 
7.140000e-01 -1.350279e-01 
7.150000e-01 -1.356155e-01 
7.160000e-01 -1.362036e-01 
7.170000e-01 -1.367924e-01 
7.180000e-01 -1.373818e-01 
7.190000e-01 -1.379719e-01 
7.200000e-01 -1.385625e-01 
7.210000e-01 -1.391538e-01 
7.220000e-01 -1.397457e-01 
7.230000e-01 -1.403381e-01 
7.240000e-01 -1.409312e-01 
7.250000e-01 -1.415248e-01 
7.260000e-01 -1.421190e-01 
7.270000e-01 -1.427138e-01 
7.280000e-01 -1.433092e-01 
7.290000e-01 -1.439051e-01 
7.300000e-01 -1.445016e-01 
7.310000e-01 -1.450987e-01 
7.320000e-01 -1.456963e-01 
7.330000e-01 -1.462944e-01 
7.340000e-01 -1.468931e-01 
7.350000e-01 -1.474923e-01 
7.360000e-01 -1.480920e-01 
7.370000e-01 -1.486923e-01 
7.380000e-01 -1.492931e-01 
7.390000e-01 -1.498943e-01 
7.400000e-01 -1.504961e-01 
7.410000e-01 -1.510984e-01 
7.420000e-01 -1.517012e-01 
7.430000e-01 -1.523044e-01 
7.440000e-01 -1.529081e-01 
7.450000e-01 -1.535123e-01 
7.460000e-01 -1.541170e-01 
7.470000e-01 -1.547222e-01 
7.480000e-01 -1.553277e-01 
7.490000e-01 -1.559338e-01 
7.500000e-01 -1.565403e-01 
7.510000e-01 -1.571472e-01 
7.520000e-01 -1.577545e-01 
7.530000e-01 -1.583623e-01 
7.540000e-01 -1.589705e-01 
7.550000e-01 -1.595791e-01 
7.560000e-01 -1.601881e-01 
7.570000e-01 -1.607976e-01 
7.580000e-01 -1.614074e-01 
7.590000e-01 -1.620176e-01 
7.600000e-01 -1.626282e-01 
7.610000e-01 -1.632391e-01 
7.620000e-01 -1.638505e-01 
7.630000e-01 -1.644622e-01 
7.640000e-01 -1.650742e-01 
7.650000e-01 -1.656866e-01 
7.660000e-01 -1.662994e-01 
7.670000e-01 -1.669125e-01 
7.680000e-01 -1.675259e-01 
7.690000e-01 -1.681397e-01 
7.700000e-01 -1.687537e-01 
7.710000e-01 -1.693681e-01 
7.720000e-01 -1.699828e-01 
7.730000e-01 -1.705978e-01 
7.740000e-01 -1.712131e-01 
7.750000e-01 -1.718287e-01 
7.760000e-01 -1.724445e-01 
7.770000e-01 -1.730606e-01 
7.780000e-01 -1.736770e-01 
7.790000e-01 -1.742937e-01 
7.800000e-01 -1.749106e-01 
7.810000e-01 -1.755278e-01 
7.820000e-01 -1.761452e-01 
7.830000e-01 -1.767628e-01 
7.840000e-01 -1.773807e-01 
7.850000e-01 -1.779988e-01 
7.860000e-01 -1.786171e-01 
7.870000e-01 -1.792356e-01 
7.880000e-01 -1.798543e-01 
7.890000e-01 -1.804733e-01 
7.900000e-01 -1.810924e-01 
7.910000e-01 -1.817116e-01 
7.920000e-01 -1.823311e-01 
7.930000e-01 -1.829507e-01 
7.940000e-01 -1.835705e-01 
7.950000e-01 -1.841905e-01 
7.960000e-01 -1.848105e-01 
7.970000e-01 -1.854308e-01 
7.980000e-01 -1.860511e-01 
7.990000e-01 -1.866716e-01 
8.000000e-01 -1.872922e-01 
8.010000e-01 -1.879130e-01 
8.020000e-01 -1.885338e-01 
8.030000e-01 -1.891547e-01 
8.040000e-01 -1.897757e-01 
8.050000e-01 -1.903969e-01 
8.060000e-01 -1.910180e-01 
8.070000e-01 -1.916393e-01 
8.080000e-01 -1.922606e-01 
8.090000e-01 -1.928820e-01 
8.100000e-01 -1.935034e-01 
8.110000e-01 -1.941249e-01 
8.120000e-01 -1.947464e-01 
8.130000e-01 -1.953679e-01 
8.140000e-01 -1.959895e-01 
8.150000e-01 -1.966110e-01 
8.160000e-01 -1.972326e-01 
8.170000e-01 -1.978542e-01 
8.180000e-01 -1.984757e-01 
8.190000e-01 -1.990973e-01 
8.200000e-01 -1.997188e-01 
8.210000e-01 -2.003403e-01 
8.220000e-01 -2.009617e-01 
8.230000e-01 -2.015831e-01 
8.240000e-01 -2.022045e-01 
8.250000e-01 -2.028258e-01 
8.260000e-01 -2.034470e-01 
8.270000e-01 -2.040682e-01 
8.280000e-01 -2.046893e-01 
8.290000e-01 -2.053102e-01 
8.300000e-01 -2.059311e-01 
8.310000e-01 -2.065519e-01 
8.320000e-01 -2.071726e-01 
8.330000e-01 -2.077931e-01 
8.340000e-01 -2.084136e-01 
8.350000e-01 -2.090339e-01 
8.360000e-01 -2.096540e-01 
8.370000e-01 -2.102740e-01 
8.380000e-01 -2.108939e-01 
8.390000e-01 -2.115136e-01 
8.400000e-01 -2.121331e-01 
8.410000e-01 -2.127524e-01 
8.420000e-01 -2.133715e-01 
8.430000e-01 -2.139905e-01 
8.440000e-01 -2.146092e-01 
8.450000e-01 -2.152278e-01 
8.460000e-01 -2.158461e-01 
8.470000e-01 -2.164642e-01 
8.480000e-01 -2.170820e-01 
8.490000e-01 -2.176996e-01 
8.500000e-01 -2.183170e-01 
8.510000e-01 -2.189341e-01 
8.520000e-01 -2.195510e-01 
8.530000e-01 -2.201675e-01 
8.540000e-01 -2.207838e-01 
8.550000e-01 -2.213998e-01 
8.560000e-01 -2.220155e-01 
8.570000e-01 -2.226309e-01 
8.580000e-01 -2.232460e-01 
8.590000e-01 -2.238608e-01 
8.600000e-01 -2.244752e-01 
8.610000e-01 -2.250893e-01 
8.620000e-01 -2.257031e-01 
8.630000e-01 -2.263165e-01 
8.640000e-01 -2.269295e-01 
8.650000e-01 -2.275422e-01 
8.660000e-01 -2.281545e-01 
8.670000e-01 -2.287665e-01 
8.680000e-01 -2.293780e-01 
8.690000e-01 -2.299891e-01 
8.700000e-01 -2.305998e-01 
8.710000e-01 -2.312101e-01 
8.720000e-01 -2.318200e-01 
8.730000e-01 -2.324295e-01 
8.740000e-01 -2.330385e-01 
8.750000e-01 -2.336470e-01 
8.760000e-01 -2.342551e-01 
8.770000e-01 -2.348628e-01 
8.780000e-01 -2.354700e-01 
8.790000e-01 -2.360766e-01 
8.800000e-01 -2.366828e-01 
8.810000e-01 -2.372885e-01 
8.820000e-01 -2.378937e-01 
8.830000e-01 -2.384984e-01 
8.840000e-01 -2.391026e-01 
8.850000e-01 -2.397062e-01 
8.860000e-01 -2.403093e-01 
8.870000e-01 -2.409118e-01 
8.880000e-01 -2.415138e-01 
8.890000e-01 -2.421152e-01 
8.900000e-01 -2.427160e-01 
8.910000e-01 -2.433163e-01 
8.920000e-01 -2.439160e-01 
8.930000e-01 -2.445151e-01 
8.940000e-01 -2.451135e-01 
8.950000e-01 -2.457114e-01 
8.960000e-01 -2.463086e-01 
8.970000e-01 -2.469052e-01 
8.980000e-01 -2.475012e-01 
8.990000e-01 -2.480965e-01 
9.000000e-01 -2.486912e-01 
9.010000e-01 -2.492852e-01 
9.020000e-01 -2.498785e-01 
9.030000e-01 -2.504711e-01 
9.040000e-01 -2.510631e-01 
9.050000e-01 -2.516544e-01 
9.060000e-01 -2.522449e-01 
9.070000e-01 -2.528347e-01 
9.080000e-01 -2.534238e-01 
9.090000e-01 -2.540122e-01 
9.100000e-01 -2.545998e-01 
9.110000e-01 -2.551867e-01 
9.120000e-01 -2.557728e-01 
9.130000e-01 -2.563582e-01 
9.140000e-01 -2.569428e-01 
9.150000e-01 -2.575266e-01 
9.160000e-01 -2.581096e-01 
9.170000e-01 -2.586918e-01 
9.180000e-01 -2.592732e-01 
9.190000e-01 -2.598537e-01 
9.200000e-01 -2.604335e-01 
9.210000e-01 -2.610124e-01 
9.220000e-01 -2.615905e-01 
9.230000e-01 -2.621677e-01 
9.240000e-01 -2.627440e-01 
9.250000e-01 -2.633195e-01 
9.260000e-01 -2.638941e-01 
9.270000e-01 -2.644678e-01 
9.280000e-01 -2.650406e-01 
9.290000e-01 -2.656125e-01 
9.300000e-01 -2.661835e-01 
9.310000e-01 -2.667536e-01 
9.320000e-01 -2.673227e-01 
9.330000e-01 -2.678909e-01 
9.340000e-01 -2.684581e-01 
9.350000e-01 -2.690244e-01 
9.360000e-01 -2.695897e-01 
9.370000e-01 -2.701541e-01 
9.380000e-01 -2.707174e-01 
9.390000e-01 -2.712798e-01 
9.400000e-01 -2.718412e-01 
9.410000e-01 -2.724015e-01 
9.420000e-01 -2.729608e-01 
9.430000e-01 -2.735191e-01 
9.440000e-01 -2.740764e-01 
9.450000e-01 -2.746326e-01 
9.460000e-01 -2.751877e-01 
9.470000e-01 -2.757418e-01 
9.480000e-01 -2.762949e-01 
9.490000e-01 -2.768468e-01 
9.500000e-01 -2.773976e-01 
9.510000e-01 -2.779474e-01 
9.520000e-01 -2.784960e-01 
9.530000e-01 -2.790435e-01 
9.540000e-01 -2.795899e-01 
9.550000e-01 -2.801352e-01 
9.560000e-01 -2.806793e-01 
9.570000e-01 -2.812222e-01 
9.580000e-01 -2.817640e-01 
9.590000e-01 -2.823046e-01 
9.600000e-01 -2.828441e-01 
9.610000e-01 -2.833823e-01 
9.620000e-01 -2.839194e-01 
9.630000e-01 -2.844552e-01 
9.640000e-01 -2.849898e-01 
9.650000e-01 -2.855232e-01 
9.660000e-01 -2.860554e-01 
9.670000e-01 -2.865863e-01 
9.680000e-01 -2.871160e-01 
9.690000e-01 -2.876444e-01 
9.700000e-01 -2.881715e-01 
9.710000e-01 -2.886973e-01 
9.720000e-01 -2.892219e-01 
9.730000e-01 -2.897452e-01 
9.740000e-01 -2.902671e-01 
9.750000e-01 -2.907878e-01 
9.760000e-01 -2.913071e-01 
9.770000e-01 -2.918251e-01 
9.780000e-01 -2.923417e-01 
9.790000e-01 -2.928570e-01 
9.800000e-01 -2.933709e-01 
9.810000e-01 -2.938835e-01 
9.820000e-01 -2.943946e-01 
9.830000e-01 -2.949044e-01 
9.840000e-01 -2.954128e-01 
9.850000e-01 -2.959198e-01 
9.860000e-01 -2.964254e-01 
9.870000e-01 -2.969295e-01 
9.880000e-01 -2.974322e-01 
9.890000e-01 -2.979335e-01 
9.900000e-01 -2.984333e-01 
9.910000e-01 -2.989316e-01 
9.920000e-01 -2.994285e-01 
9.930000e-01 -2.999239e-01 
9.940000e-01 -3.004178e-01 
9.950000e-01 -3.009102e-01 
9.960000e-01 -3.014011e-01 
9.970000e-01 -3.018905e-01 
9.980000e-01 -3.023784e-01 
9.990000e-01 -3.028647e-01 
1.000000e+00 -3.033495e-01 
1.001000e+00 -3.038327e-01 
1.002000e+00 -3.043144e-01 
1.003000e+00 -3.047945e-01 
1.004000e+00 -3.052730e-01 
1.005000e+00 -3.057500e-01 
1.006000e+00 -3.062253e-01 
1.007000e+00 -3.066990e-01 
1.008000e+00 -3.071712e-01 
1.009000e+00 -3.076416e-01 
1.010000e+00 -3.081105e-01 
1.011000e+00 -3.085777e-01 
1.012000e+00 -3.090433e-01 
1.013000e+00 -3.095072e-01 
1.014000e+00 -3.099694e-01 
1.015000e+00 -3.104299e-01 
1.016000e+00 -3.108888e-01 
1.017000e+00 -3.113459e-01 
1.018000e+00 -3.118014e-01 
1.019000e+00 -3.122551e-01 
1.020000e+00 -3.127071e-01 
1.021000e+00 -3.131574e-01 
1.022000e+00 -3.136059e-01 
1.023000e+00 -3.140527e-01 
1.024000e+00 -3.144977e-01 
1.025000e+00 -3.149410e-01 
1.026000e+00 -3.153824e-01 
1.027000e+00 -3.158221e-01 
1.028000e+00 -3.162600e-01 
1.029000e+00 -3.166960e-01 
1.030000e+00 -3.171303e-01 
1.031000e+00 -3.175627e-01 
1.032000e+00 -3.179933e-01 
1.033000e+00 -3.184220e-01 
1.034000e+00 -3.188489e-01 
1.035000e+00 -3.192740e-01 
1.036000e+00 -3.196971e-01 
1.037000e+00 -3.201184e-01 
1.038000e+00 -3.205378e-01 
1.039000e+00 -3.209553e-01 
1.040000e+00 -3.213709e-01 
1.041000e+00 -3.217845e-01 
1.042000e+00 -3.221963e-01 
1.043000e+00 -3.226061e-01 
1.044000e+00 -3.230139e-01 
1.045000e+00 -3.234198e-01 
1.046000e+00 -3.238238e-01 
1.047000e+00 -3.242258e-01 
1.048000e+00 -3.246258e-01 
1.049000e+00 -3.250238e-01 
1.050000e+00 -3.254198e-01 
1.051000e+00 -3.258138e-01 
1.052000e+00 -3.262058e-01 
1.053000e+00 -3.265958e-01 
1.054000e+00 -3.269837e-01 
1.055000e+00 -3.273696e-01 
1.056000e+00 -3.277534e-01 
1.057000e+00 -3.281352e-01 
1.058000e+00 -3.285149e-01 
1.059000e+00 -3.288925e-01 
1.060000e+00 -3.292680e-01 
1.061000e+00 -3.296415e-01 
1.062000e+00 -3.300128e-01 
1.063000e+00 -3.303820e-01 
1.064000e+00 -3.307491e-01 
1.065000e+00 -3.311141e-01 
1.066000e+00 -3.314769e-01 
1.067000e+00 -3.318376e-01 
1.068000e+00 -3.321961e-01 
1.069000e+00 -3.325525e-01 
1.070000e+00 -3.329066e-01 
1.071000e+00 -3.332586e-01 
1.072000e+00 -3.336084e-01 
1.073000e+00 -3.339560e-01 
1.074000e+00 -3.343013e-01 
1.075000e+00 -3.346445e-01 
1.076000e+00 -3.349854e-01 
1.077000e+00 -3.353241e-01 
1.078000e+00 -3.356605e-01 
1.079000e+00 -3.359947e-01 
1.080000e+00 -3.363266e-01 
1.081000e+00 -3.366562e-01 
1.082000e+00 -3.369836e-01 
1.083000e+00 -3.373086e-01 
1.084000e+00 -3.376314e-01 
1.085000e+00 -3.379518e-01 
1.086000e+00 -3.382700e-01 
1.087000e+00 -3.385858e-01 
1.088000e+00 -3.388992e-01 
1.089000e+00 -3.392104e-01 
1.090000e+00 -3.395191e-01 
1.091000e+00 -3.398255e-01 
1.092000e+00 -3.401296e-01 
1.093000e+00 -3.404312e-01 
1.094000e+00 -3.407305e-01 
1.095000e+00 -3.410274e-01 
1.096000e+00 -3.413218e-01 
1.097000e+00 -3.416139e-01 
1.098000e+00 -3.419035e-01 
1.099000e+00 -3.421907e-01 
1.100000e+00 -3.424754e-01 
1.101000e+00 -3.427577e-01 
1.102000e+00 -3.430376e-01 
1.103000e+00 -3.433150e-01 
1.104000e+00 -3.435899e-01 
1.105000e+00 -3.438623e-01 
1.106000e+00 -3.441322e-01 
1.107000e+00 -3.443997e-01 
1.108000e+00 -3.446646e-01 
1.109000e+00 -3.449270e-01 
1.110000e+00 -3.451869e-01 
1.111000e+00 -3.454442e-01 
1.112000e+00 -3.456990e-01 
1.113000e+00 -3.459513e-01 
1.114000e+00 -3.462010e-01 
1.115000e+00 -3.464481e-01 
1.116000e+00 -3.466927e-01 
1.117000e+00 -3.469346e-01 
1.118000e+00 -3.471740e-01 
1.119000e+00 -3.474108e-01 
1.120000e+00 -3.476449e-01 
1.121000e+00 -3.478765e-01 
1.122000e+00 -3.481054e-01 
1.123000e+00 -3.483317e-01 
1.124000e+00 -3.485553e-01 
1.125000e+00 -3.487763e-01 
1.126000e+00 -3.489946e-01 
1.127000e+00 -3.492103e-01 
1.128000e+00 -3.494232e-01 
1.129000e+00 -3.496335e-01 
1.130000e+00 -3.498411e-01 
1.131000e+00 -3.500460e-01 
1.132000e+00 -3.502482e-01 
1.133000e+00 -3.504477e-01 
1.134000e+00 -3.506444e-01 
1.135000e+00 -3.508384e-01 
1.136000e+00 -3.510297e-01 
1.137000e+00 -3.512182e-01 
1.138000e+00 -3.514040e-01 
1.139000e+00 -3.515870e-01 
1.140000e+00 -3.517672e-01 
1.141000e+00 -3.519447e-01 
1.142000e+00 -3.521193e-01 
1.143000e+00 -3.522912e-01 
1.144000e+00 -3.524602e-01 
1.145000e+00 -3.526264e-01 
1.146000e+00 -3.527898e-01 
1.147000e+00 -3.529504e-01 
1.148000e+00 -3.531082e-01 
1.149000e+00 -3.532630e-01 
1.150000e+00 -3.534151e-01 
1.151000e+00 -3.535643e-01 
1.152000e+00 -3.537106e-01 
1.153000e+00 -3.538540e-01 
1.154000e+00 -3.539945e-01 
1.155000e+00 -3.541322e-01 
1.156000e+00 -3.542669e-01 
1.157000e+00 -3.543988e-01 
1.158000e+00 -3.545277e-01 
1.159000e+00 -3.546537e-01 
1.160000e+00 -3.547768e-01 
1.161000e+00 -3.548969e-01 
1.162000e+00 -3.550141e-01 
1.163000e+00 -3.551283e-01 
1.164000e+00 -3.552396e-01 
1.165000e+00 -3.553479e-01 
1.166000e+00 -3.554532e-01 
1.167000e+00 -3.555555e-01 
1.168000e+00 -3.556548e-01 
1.169000e+00 -3.557512e-01 
1.170000e+00 -3.558445e-01 
1.171000e+00 -3.559348e-01 
1.172000e+00 -3.560221e-01 
1.173000e+00 -3.561064e-01 
1.174000e+00 -3.561876e-01 
1.175000e+00 -3.562658e-01 
1.176000e+00 -3.563409e-01 
1.177000e+00 -3.564129e-01 
1.178000e+00 -3.564819e-01 
1.179000e+00 -3.565479e-01 
1.180000e+00 -3.566107e-01 
1.181000e+00 -3.566704e-01 
1.182000e+00 -3.567271e-01 
1.183000e+00 -3.567806e-01 
1.184000e+00 -3.568311e-01 
1.185000e+00 -3.568784e-01 
1.186000e+00 -3.569226e-01 
1.187000e+00 -3.569637e-01 
1.188000e+00 -3.570016e-01 
1.189000e+00 -3.570364e-01 
1.190000e+00 -3.570680e-01 
1.191000e+00 -3.570964e-01 
1.192000e+00 -3.571217e-01 
1.193000e+00 -3.571439e-01 
1.194000e+00 -3.571628e-01 
1.195000e+00 -3.571786e-01 
1.196000e+00 -3.571911e-01 
1.197000e+00 -3.572005e-01 
1.198000e+00 -3.572066e-01 
1.199000e+00 -3.572095e-01 
1.200000e+00 -3.572092e-01 
1.201000e+00 -3.572057e-01 
1.202000e+00 -3.571989e-01 
1.203000e+00 -3.571889e-01 
1.204000e+00 -3.571757e-01 
1.205000e+00 -3.571591e-01 
1.206000e+00 -3.571394e-01 
1.207000e+00 -3.571163e-01 
1.208000e+00 -3.570900e-01 
1.209000e+00 -3.570604e-01 
1.210000e+00 -3.570275e-01 
1.211000e+00 -3.569913e-01 
1.212000e+00 -3.569518e-01 
1.213000e+00 -3.569090e-01 
1.214000e+00 -3.568629e-01 
1.215000e+00 -3.568134e-01 
1.216000e+00 -3.567606e-01 
1.217000e+00 -3.567045e-01 
1.218000e+00 -3.566451e-01 
1.219000e+00 -3.565823e-01 
1.220000e+00 -3.565161e-01 
1.221000e+00 -3.564466e-01 
1.222000e+00 -3.563737e-01 
1.223000e+00 -3.562975e-01 
1.224000e+00 -3.562178e-01 
1.225000e+00 -3.561348e-01 
1.226000e+00 -3.560484e-01 
1.227000e+00 -3.559586e-01 
1.228000e+00 -3.558653e-01 
1.229000e+00 -3.557687e-01 
1.230000e+00 -3.556687e-01 
1.231000e+00 -3.555652e-01 
1.232000e+00 -3.554583e-01 
1.233000e+00 -3.553480e-01 
1.234000e+00 -3.552342e-01 
1.235000e+00 -3.551170e-01 
1.236000e+00 -3.549964e-01 
1.237000e+00 -3.548722e-01 
1.238000e+00 -3.547446e-01 
1.239000e+00 -3.546136e-01 
1.240000e+00 -3.544791e-01 
1.241000e+00 -3.543410e-01 
1.242000e+00 -3.541995e-01 
1.243000e+00 -3.540546e-01 
1.244000e+00 -3.539061e-01 
1.245000e+00 -3.537541e-01 
1.246000e+00 -3.535986e-01 
1.247000e+00 -3.534396e-01 
1.248000e+00 -3.532770e-01 
1.249000e+00 -3.531110e-01 
1.250000e+00 -3.529414e-01 
1.251000e+00 -3.527683e-01 
1.252000e+00 -3.525916e-01 
1.253000e+00 -3.524114e-01 
1.254000e+00 -3.522276e-01 
1.255000e+00 -3.520403e-01 
1.256000e+00 -3.518494e-01 
1.257000e+00 -3.516549e-01 
1.258000e+00 -3.514569e-01 
1.259000e+00 -3.512553e-01 
1.260000e+00 -3.510501e-01 
1.261000e+00 -3.508413e-01 
1.262000e+00 -3.506290e-01 
1.263000e+00 -3.504130e-01 
1.264000e+00 -3.501934e-01 
1.265000e+00 -3.499702e-01 
1.266000e+00 -3.497434e-01 
1.267000e+00 -3.495130e-01 
1.268000e+00 -3.492790e-01 
1.269000e+00 -3.490413e-01 
1.270000e+00 -3.488000e-01 
1.271000e+00 -3.485550e-01 
1.272000e+00 -3.483065e-01 
1.273000e+00 -3.480542e-01 
1.274000e+00 -3.477983e-01 
1.275000e+00 -3.475388e-01 
1.276000e+00 -3.472756e-01 
1.277000e+00 -3.470087e-01 
1.278000e+00 -3.467382e-01 
1.279000e+00 -3.464640e-01 
1.280000e+00 -3.461861e-01 
1.281000e+00 -3.459045e-01 
1.282000e+00 -3.456192e-01 
1.283000e+00 -3.453303e-01 
1.284000e+00 -3.450376e-01 
1.285000e+00 -3.447413e-01 
1.286000e+00 -3.444412e-01 
1.287000e+00 -3.441374e-01 
1.288000e+00 -3.438299e-01 
1.289000e+00 -3.435187e-01 
1.290000e+00 -3.432038e-01 
1.291000e+00 -3.428851e-01 
1.292000e+00 -3.425627e-01 
1.293000e+00 -3.422366e-01 
1.294000e+00 -3.419068e-01 
1.295000e+00 -3.415732e-01 
1.296000e+00 -3.412358e-01 
1.297000e+00 -3.408947e-01 
1.298000e+00 -3.405499e-01 
1.299000e+00 -3.402012e-01 
1.300000e+00 -3.398489e-01 
1.301000e+00 -3.394927e-01 
1.302000e+00 -3.391328e-01 
1.303000e+00 -3.387691e-01 
1.304000e+00 -3.384017e-01 
1.305000e+00 -3.380304e-01 
1.306000e+00 -3.376554e-01 
1.307000e+00 -3.372766e-01 
1.308000e+00 -3.368940e-01 
1.309000e+00 -3.365076e-01 
1.310000e+00 -3.361174e-01 
1.311000e+00 -3.357234e-01 
1.312000e+00 -3.353256e-01 
1.313000e+00 -3.349240e-01 
1.314000e+00 -3.345186e-01 
1.315000e+00 -3.341094e-01 
1.316000e+00 -3.336963e-01 
1.317000e+00 -3.332795e-01 
1.318000e+00 -3.328588e-01 
1.319000e+00 -3.324343e-01 
1.320000e+00 -3.320059e-01 
1.321000e+00 -3.315737e-01 
1.322000e+00 -3.311377e-01 
1.323000e+00 -3.306979e-01 
1.324000e+00 -3.302542e-01 
1.325000e+00 -3.298066e-01 
1.326000e+00 -3.293552e-01 
1.327000e+00 -3.289000e-01 
1.328000e+00 -3.284409e-01 
1.329000e+00 -3.279780e-01 
1.330000e+00 -3.275112e-01 
1.331000e+00 -3.270405e-01 
1.332000e+00 -3.265660e-01 
1.333000e+00 -3.260876e-01 
1.334000e+00 -3.256053e-01 
1.335000e+00 -3.251192e-01 
1.336000e+00 -3.246292e-01 
1.337000e+00 -3.241353e-01 
1.338000e+00 -3.236376e-01 
1.339000e+00 -3.231360e-01 
1.340000e+00 -3.226304e-01 
1.341000e+00 -3.221210e-01 
1.342000e+00 -3.216078e-01 
1.343000e+00 -3.210906e-01 
1.344000e+00 -3.205695e-01 
1.345000e+00 -3.200446e-01 
1.346000e+00 -3.195157e-01 
1.347000e+00 -3.189830e-01 
1.348000e+00 -3.184463e-01 
1.349000e+00 -3.179058e-01 
1.350000e+00 -3.173613e-01 
1.351000e+00 -3.168130e-01 
1.352000e+00 -3.162607e-01 
1.353000e+00 -3.157046e-01 
1.354000e+00 -3.151445e-01 
1.355000e+00 -3.145805e-01 
1.356000e+00 -3.140126e-01 
1.357000e+00 -3.134408e-01 
1.358000e+00 -3.128651e-01 
1.359000e+00 -3.122855e-01 
1.360000e+00 -3.117019e-01 
1.361000e+00 -3.111144e-01 
1.362000e+00 -3.105230e-01 
1.363000e+00 -3.099277e-01 
1.364000e+00 -3.093285e-01 
1.365000e+00 -3.087253e-01 
1.366000e+00 -3.081182e-01 
1.367000e+00 -3.075072e-01 
1.368000e+00 -3.068922e-01 
1.369000e+00 -3.062734e-01 
1.370000e+00 -3.056506e-01 
1.371000e+00 -3.050238e-01 
1.372000e+00 -3.043931e-01 
1.373000e+00 -3.037585e-01 
1.374000e+00 -3.031200e-01 
1.375000e+00 -3.024775e-01 
1.376000e+00 -3.018311e-01 
1.377000e+00 -3.011808e-01 
1.378000e+00 -3.005265e-01 
1.379000e+00 -2.998683e-01 
1.380000e+00 -2.992062e-01 
1.381000e+00 -2.985401e-01 
1.382000e+00 -2.978700e-01 
1.383000e+00 -2.971961e-01 
1.384000e+00 -2.965182e-01 
1.385000e+00 -2.958363e-01 
1.386000e+00 -2.951505e-01 
1.387000e+00 -2.944608e-01 
1.388000e+00 -2.937672e-01 
1.389000e+00 -2.930696e-01 
1.390000e+00 -2.923680e-01 
1.391000e+00 -2.916625e-01 
1.392000e+00 -2.909531e-01 
1.393000e+00 -2.902397e-01 
1.394000e+00 -2.895224e-01 
1.395000e+00 -2.888012e-01 
1.396000e+00 -2.880760e-01 
1.397000e+00 -2.873469e-01 
1.398000e+00 -2.866138e-01 
1.399000e+00 -2.858768e-01 
1.400000e+00 -2.851358e-01 
1.401000e+00 -2.843910e-01 
1.402000e+00 -2.836421e-01 
1.403000e+00 -2.828894e-01 
1.404000e+00 -2.821327e-01 
1.405000e+00 -2.813720e-01 
1.406000e+00 -2.806075e-01 
1.407000e+00 -2.798390e-01 
1.408000e+00 -2.790665e-01 
1.409000e+00 -2.782901e-01 
1.410000e+00 -2.775098e-01 
1.411000e+00 -2.767256e-01 
1.412000e+00 -2.759374e-01 
1.413000e+00 -2.751453e-01 
1.414000e+00 -2.743493e-01 
1.415000e+00 -2.735493e-01 
1.416000e+00 -2.727454e-01 
1.417000e+00 -2.719376e-01 
1.418000e+00 -2.711258e-01 
1.419000e+00 -2.703102e-01 
1.420000e+00 -2.694906e-01 
1.421000e+00 -2.686670e-01 
1.422000e+00 -2.678396e-01 
1.423000e+00 -2.670083e-01 
1.424000e+00 -2.661730e-01 
1.425000e+00 -2.653338e-01 
1.426000e+00 -2.644907e-01 
1.427000e+00 -2.636437e-01 
1.428000e+00 -2.627927e-01 
1.429000e+00 -2.619379e-01 
1.430000e+00 -2.610792e-01 
1.431000e+00 -2.602165e-01 
1.432000e+00 -2.593499e-01 
1.433000e+00 -2.584795e-01 
1.434000e+00 -2.576051e-01 
1.435000e+00 -2.567269e-01 
1.436000e+00 -2.558447e-01 
1.437000e+00 -2.549586e-01 
1.438000e+00 -2.540687e-01 
1.439000e+00 -2.531749e-01 
1.440000e+00 -2.522771e-01 
1.441000e+00 -2.513755e-01 
1.442000e+00 -2.504700e-01 
1.443000e+00 -2.495606e-01 
1.444000e+00 -2.486474e-01 
1.445000e+00 -2.477303e-01 
1.446000e+00 -2.468092e-01 
1.447000e+00 -2.458844e-01 
1.448000e+00 -2.449556e-01 
1.449000e+00 -2.440230e-01 
1.450000e+00 -2.430865e-01 
1.451000e+00 -2.421462e-01 
1.452000e+00 -2.412020e-01 
1.453000e+00 -2.402539e-01 
1.454000e+00 -2.393020e-01 
1.455000e+00 -2.383462e-01 
1.456000e+00 -2.373866e-01 
1.457000e+00 -2.364232e-01 
1.458000e+00 -2.354559e-01 
1.459000e+00 -2.344847e-01 
1.460000e+00 -2.335097e-01 
1.461000e+00 -2.325309e-01 
1.462000e+00 -2.315483e-01 
1.463000e+00 -2.305619e-01 
1.464000e+00 -2.295716e-01 
1.465000e+00 -2.285775e-01 
1.466000e+00 -2.275796e-01 
1.467000e+00 -2.265778e-01 
1.468000e+00 -2.255723e-01 
1.469000e+00 -2.245630e-01 
1.470000e+00 -2.235498e-01 
1.471000e+00 -2.225329e-01 
1.472000e+00 -2.215121e-01 
1.473000e+00 -2.204876e-01 
1.474000e+00 -2.194593e-01 
1.475000e+00 -2.184272e-01 
1.476000e+00 -2.173913e-01 
1.477000e+00 -2.163517e-01 
1.478000e+00 -2.153083e-01 
1.479000e+00 -2.142611e-01 
1.480000e+00 -2.132101e-01 
1.481000e+00 -2.121554e-01 
1.482000e+00 -2.110970e-01 
1.483000e+00 -2.100348e-01 
1.484000e+00 -2.089688e-01 
1.485000e+00 -2.078991e-01 
1.486000e+00 -2.068257e-01 
1.487000e+00 -2.057485e-01 
1.488000e+00 -2.046676e-01 
1.489000e+00 -2.035830e-01 
1.490000e+00 -2.024946e-01 
1.491000e+00 -2.014026e-01 
1.492000e+00 -2.003068e-01 
1.493000e+00 -1.992073e-01 
1.494000e+00 -1.981042e-01 
1.495000e+00 -1.969973e-01 
1.496000e+00 -1.958867e-01 
1.497000e+00 -1.947725e-01 
1.498000e+00 -1.936546e-01 
1.499000e+00 -1.925330e-01 
1.500000e+00 -1.914077e-01 
1.501000e+00 -1.902787e-01 
1.502000e+00 -1.891461e-01 
1.503000e+00 -1.880099e-01 
1.504000e+00 -1.868700e-01 
1.505000e+00 -1.857264e-01 
1.506000e+00 -1.845792e-01 
1.507000e+00 -1.834284e-01 
1.508000e+00 -1.822740e-01 
1.509000e+00 -1.811159e-01 
1.510000e+00 -1.799542e-01 
1.511000e+00 -1.787889e-01 
1.512000e+00 -1.776200e-01 
1.513000e+00 -1.764474e-01 
1.514000e+00 -1.752713e-01 
1.515000e+00 -1.740916e-01 
1.516000e+00 -1.729083e-01 
1.517000e+00 -1.717215e-01 
1.518000e+00 -1.705310e-01 
1.519000e+00 -1.693370e-01 
1.520000e+00 -1.681395e-01 
1.521000e+00 -1.669384e-01 
1.522000e+00 -1.657337e-01 
1.523000e+00 -1.645255e-01 
1.524000e+00 -1.633138e-01 
1.525000e+00 -1.620985e-01 
1.526000e+00 -1.608797e-01 
1.527000e+00 -1.596574e-01 
1.528000e+00 -1.584316e-01 
1.529000e+00 -1.572023e-01 
1.530000e+00 -1.559694e-01 
1.531000e+00 -1.547331e-01 
1.532000e+00 -1.534933e-01 
1.533000e+00 -1.522501e-01 
1.534000e+00 -1.510033e-01 
1.535000e+00 -1.497531e-01 
1.536000e+00 -1.484995e-01 
1.537000e+00 -1.472424e-01 
1.538000e+00 -1.459818e-01 
1.539000e+00 -1.447178e-01 
1.540000e+00 -1.434504e-01 
1.541000e+00 -1.421795e-01 
1.542000e+00 -1.409053e-01 
1.543000e+00 -1.396276e-01 
1.544000e+00 -1.383466e-01 
1.545000e+00 -1.370621e-01 
1.546000e+00 -1.357742e-01 
1.547000e+00 -1.344830e-01 
1.548000e+00 -1.331884e-01 
1.549000e+00 -1.318905e-01 
1.550000e+00 -1.305891e-01 
1.551000e+00 -1.292845e-01 
1.552000e+00 -1.279765e-01 
1.553000e+00 -1.266651e-01 
1.554000e+00 -1.253505e-01 
1.555000e+00 -1.240325e-01 
1.556000e+00 -1.227112e-01 
1.557000e+00 -1.213866e-01 
1.558000e+00 -1.200587e-01 
1.559000e+00 -1.187275e-01 
1.560000e+00 -1.173930e-01 
1.561000e+00 -1.160553e-01 
1.562000e+00 -1.147143e-01 
1.563000e+00 -1.133700e-01 
1.564000e+00 -1.120225e-01 
1.565000e+00 -1.106718e-01 
1.566000e+00 -1.093178e-01 
1.567000e+00 -1.079606e-01 
1.568000e+00 -1.066002e-01 
1.569000e+00 -1.052366e-01 
1.570000e+00 -1.038698e-01 
1.571000e+00 -1.024998e-01 
1.572000e+00 -1.011266e-01 
1.573000e+00 -9.975025e-02 
1.574000e+00 -9.837073e-02 
1.575000e+00 -9.698806e-02 
1.576000e+00 -9.560225e-02 
1.577000e+00 -9.421329e-02 
1.578000e+00 -9.282121e-02 
1.579000e+00 -9.142601e-02 
1.580000e+00 -9.002770e-02 
1.581000e+00 -8.862628e-02 
1.582000e+00 -8.722178e-02 
1.583000e+00 -8.581419e-02 
1.584000e+00 -8.440353e-02 
1.585000e+00 -8.298980e-02 
1.586000e+00 -8.157301e-02 
1.587000e+00 -8.015318e-02 
1.588000e+00 -7.873031e-02 
1.589000e+00 -7.730441e-02 
1.590000e+00 -7.587550e-02 
1.591000e+00 -7.444357e-02 
1.592000e+00 -7.300864e-02 
1.593000e+00 -7.157073e-02 
1.594000e+00 -7.012983e-02 
1.595000e+00 -6.868596e-02 
1.596000e+00 -6.723913e-02 
1.597000e+00 -6.578934e-02 
1.598000e+00 -6.433662e-02 
1.599000e+00 -6.288096e-02 
1.600000e+00 -6.142238e-02 
1.601000e+00 -5.996088e-02 
1.602000e+00 -5.849649e-02 
1.603000e+00 -5.702920e-02 
1.604000e+00 -5.555902e-02 
1.605000e+00 -5.408598e-02 
1.606000e+00 -5.261007e-02 
1.607000e+00 -5.113131e-02 
1.608000e+00 -4.964970e-02 
1.609000e+00 -4.816526e-02 
1.610000e+00 -4.667801e-02 
1.611000e+00 -4.518794e-02 
1.612000e+00 -4.369506e-02 
1.613000e+00 -4.219940e-02 
1.614000e+00 -4.070096e-02 
1.615000e+00 -3.919975e-02 
1.616000e+00 -3.769577e-02 
1.617000e+00 -3.618905e-02 
1.618000e+00 -3.467960e-02 
1.619000e+00 -3.316741e-02 
1.620000e+00 -3.165251e-02 
1.621000e+00 -3.013490e-02 
1.622000e+00 -2.861459e-02 
1.623000e+00 -2.709161e-02 
1.624000e+00 -2.556594e-02 
1.625000e+00 -2.403762e-02 
1.626000e+00 -2.250664e-02 
1.627000e+00 -2.097303e-02 
1.628000e+00 -1.943678e-02 
1.629000e+00 -1.789792e-02 
1.630000e+00 -1.635645e-02 
1.631000e+00 -1.481239e-02 
1.632000e+00 -1.326574e-02 
1.633000e+00 -1.171651e-02 
1.634000e+00 -1.016473e-02 
1.635000e+00 -8.610394e-03 
1.636000e+00 -7.053520e-03 
1.637000e+00 -5.494119e-03 
1.638000e+00 -3.932201e-03 
1.639000e+00 -2.367780e-03 
1.640000e+00 -8.008651e-04 
1.641000e+00 7.685306e-04 
1.642000e+00 2.340396e-03 
1.643000e+00 3.914718e-03 
1.644000e+00 5.491487e-03 
1.645000e+00 7.070690e-03 
1.646000e+00 8.652315e-03 
1.647000e+00 1.023635e-02 
1.648000e+00 1.182278e-02 
1.649000e+00 1.341160e-02 
1.650000e+00 1.500280e-02 
1.651000e+00 1.659635e-02 
1.652000e+00 1.819226e-02 
1.653000e+00 1.979050e-02 
1.654000e+00 2.139107e-02 
1.655000e+00 2.299396e-02 
1.656000e+00 2.459914e-02 
1.657000e+00 2.620662e-02 
1.658000e+00 2.781637e-02 
1.659000e+00 2.942838e-02 
1.660000e+00 3.104265e-02 
1.661000e+00 3.265915e-02 
1.662000e+00 3.427788e-02 
1.663000e+00 3.589883e-02 
1.664000e+00 3.752198e-02 
1.665000e+00 3.914731e-02 
1.666000e+00 4.077482e-02 
1.667000e+00 4.240450e-02 
1.668000e+00 4.403632e-02 
1.669000e+00 4.567029e-02 
1.670000e+00 4.730637e-02 
1.671000e+00 4.894457e-02 
1.672000e+00 5.058487e-02 
1.673000e+00 5.222726e-02 
1.674000e+00 5.387172e-02 
1.675000e+00 5.551823e-02 
1.676000e+00 5.716680e-02 
1.677000e+00 5.881740e-02 
1.678000e+00 6.047002e-02 
1.679000e+00 6.212464e-02 
1.680000e+00 6.378126e-02 
1.681000e+00 6.543986e-02 
1.682000e+00 6.710043e-02 
1.683000e+00 6.876295e-02 
1.684000e+00 7.042741e-02 
1.685000e+00 7.209380e-02 
1.686000e+00 7.376211e-02 
1.687000e+00 7.543231e-02 
1.688000e+00 7.710440e-02 
1.689000e+00 7.877836e-02 
1.690000e+00 8.045419e-02 
1.691000e+00 8.213185e-02 
1.692000e+00 8.381135e-02 
1.693000e+00 8.549267e-02 
1.694000e+00 8.717579e-02 
1.695000e+00 8.886071e-02 
1.696000e+00 9.054739e-02 
1.697000e+00 9.223585e-02 
1.698000e+00 9.392605e-02 
1.699000e+00 9.561798e-02 
1.700000e+00 9.731164e-02 
1.701000e+00 9.900700e-02 
1.702000e+00 1.007041e-01 
1.703000e+00 1.024028e-01 
1.704000e+00 1.041032e-01 
1.705000e+00 1.058052e-01 
1.706000e+00 1.075089e-01 
1.707000e+00 1.092142e-01 
1.708000e+00 1.109211e-01 
1.709000e+00 1.126296e-01 
1.710000e+00 1.143397e-01 
1.711000e+00 1.160514e-01 
1.712000e+00 1.177646e-01 
1.713000e+00 1.194793e-01 
1.714000e+00 1.211956e-01 
1.715000e+00 1.229133e-01 
1.716000e+00 1.246326e-01 
1.717000e+00 1.263533e-01 
1.718000e+00 1.280755e-01 
1.719000e+00 1.297991e-01 
1.720000e+00 1.315242e-01 
1.721000e+00 1.332507e-01 
1.722000e+00 1.349786e-01 
1.723000e+00 1.367079e-01 
1.724000e+00 1.384385e-01 
1.725000e+00 1.401705e-01 
1.726000e+00 1.419039e-01 
1.727000e+00 1.436386e-01 
1.728000e+00 1.453746e-01 
1.729000e+00 1.471118e-01 
1.730000e+00 1.488504e-01 
1.731000e+00 1.505903e-01 
1.732000e+00 1.523314e-01 
1.733000e+00 1.540737e-01 
1.734000e+00 1.558173e-01 
1.735000e+00 1.575620e-01 
1.736000e+00 1.593080e-01 
1.737000e+00 1.610552e-01 
1.738000e+00 1.628035e-01 
1.739000e+00 1.645529e-01 
1.740000e+00 1.663035e-01 
1.741000e+00 1.680552e-01 
1.742000e+00 1.698080e-01 
1.743000e+00 1.715618e-01 
1.744000e+00 1.733168e-01 
1.745000e+00 1.750728e-01 
1.746000e+00 1.768298e-01 
1.747000e+00 1.785879e-01 
1.748000e+00 1.803470e-01 
1.749000e+00 1.821070e-01 
1.750000e+00 1.838681e-01 
1.751000e+00 1.856301e-01 
1.752000e+00 1.873930e-01 
1.753000e+00 1.891569e-01 
1.754000e+00 1.909216e-01 
1.755000e+00 1.926873e-01 
1.756000e+00 1.944539e-01 
1.757000e+00 1.962213e-01 
1.758000e+00 1.979896e-01 
1.759000e+00 1.997587e-01 
1.760000e+00 2.015286e-01 
1.761000e+00 2.032993e-01 
1.762000e+00 2.050708e-01 
1.763000e+00 2.068431e-01 
1.764000e+00 2.086161e-01 
1.765000e+00 2.103899e-01 
1.766000e+00 2.121643e-01 
1.767000e+00 2.139395e-01 
1.768000e+00 2.157154e-01 
1.769000e+00 2.174920e-01 
1.770000e+00 2.192692e-01 
1.771000e+00 2.210470e-01 
1.772000e+00 2.228255e-01 
1.773000e+00 2.246045e-01 
1.774000e+00 2.263842e-01 
1.775000e+00 2.281644e-01 
1.776000e+00 2.299452e-01 
1.777000e+00 2.317265e-01 
1.778000e+00 2.335084e-01 
1.779000e+00 2.352907e-01 
1.780000e+00 2.370736e-01 
1.781000e+00 2.388569e-01 
1.782000e+00 2.406407e-01 
1.783000e+00 2.424249e-01 
1.784000e+00 2.442096e-01 
1.785000e+00 2.459946e-01 
1.786000e+00 2.477801e-01 
1.787000e+00 2.495659e-01 
1.788000e+00 2.513521e-01 
1.789000e+00 2.531386e-01 
1.790000e+00 2.549255e-01 
1.791000e+00 2.567126e-01 
1.792000e+00 2.585001e-01 
1.793000e+00 2.602878e-01 
1.794000e+00 2.620757e-01 
1.795000e+00 2.638640e-01 
1.796000e+00 2.656524e-01 
1.797000e+00 2.674410e-01 
1.798000e+00 2.692299e-01 
1.799000e+00 2.710189e-01 
1.800000e+00 2.728080e-01 
1.801000e+00 2.745973e-01 
1.802000e+00 2.763868e-01 
1.803000e+00 2.781763e-01 
1.804000e+00 2.799659e-01 
1.805000e+00 2.817556e-01 
1.806000e+00 2.835453e-01 
1.807000e+00 2.853351e-01 
1.808000e+00 2.871249e-01 
1.809000e+00 2.889147e-01 
1.810000e+00 2.907044e-01 
1.811000e+00 2.924942e-01 
1.812000e+00 2.942839e-01 
1.813000e+00 2.960735e-01 
1.814000e+00 2.978630e-01 
1.815000e+00 2.996525e-01 
1.816000e+00 3.014418e-01 
1.817000e+00 3.032310e-01 
1.818000e+00 3.050200e-01 
1.819000e+00 3.068088e-01 
1.820000e+00 3.085975e-01 
1.821000e+00 3.103859e-01 
1.822000e+00 3.121742e-01 
1.823000e+00 3.139622e-01 
1.824000e+00 3.157499e-01 
1.825000e+00 3.175373e-01 
1.826000e+00 3.193245e-01 
1.827000e+00 3.211113e-01 
1.828000e+00 3.228979e-01 
1.829000e+00 3.246840e-01 
1.830000e+00 3.264698e-01 
1.831000e+00 3.282553e-01 
1.832000e+00 3.300403e-01 
1.833000e+00 3.318249e-01 
1.834000e+00 3.336091e-01 
1.835000e+00 3.353928e-01 
1.836000e+00 3.371760e-01 
1.837000e+00 3.389588e-01 
1.838000e+00 3.407411e-01 
1.839000e+00 3.425228e-01 
1.840000e+00 3.443040e-01 
1.841000e+00 3.460846e-01 
1.842000e+00 3.478647e-01 
1.843000e+00 3.496441e-01 
1.844000e+00 3.514230e-01 
1.845000e+00 3.532012e-01 
1.846000e+00 3.549788e-01 
1.847000e+00 3.567557e-01 
1.848000e+00 3.585319e-01 
1.849000e+00 3.603074e-01 
1.850000e+00 3.620822e-01 
1.851000e+00 3.638563e-01 
1.852000e+00 3.656296e-01 
1.853000e+00 3.674021e-01 
1.854000e+00 3.691738e-01 
1.855000e+00 3.709448e-01 
1.856000e+00 3.727149e-01 
1.857000e+00 3.744841e-01 
1.858000e+00 3.762525e-01 
1.859000e+00 3.780200e-01 
1.860000e+00 3.797867e-01 
1.861000e+00 3.815524e-01 
1.862000e+00 3.833171e-01 
1.863000e+00 3.850809e-01 
1.864000e+00 3.868438e-01 
1.865000e+00 3.886056e-01 
1.866000e+00 3.903665e-01 
1.867000e+00 3.921263e-01 
1.868000e+00 3.938851e-01 
1.869000e+00 3.956428e-01 
1.870000e+00 3.973994e-01 
1.871000e+00 3.991550e-01 
1.872000e+00 4.009094e-01 
1.873000e+00 4.026627e-01 
1.874000e+00 4.044148e-01 
1.875000e+00 4.061658e-01 
1.876000e+00 4.079156e-01 
1.877000e+00 4.096641e-01 
1.878000e+00 4.114115e-01 
1.879000e+00 4.131576e-01 
1.880000e+00 4.149024e-01 
1.881000e+00 4.166460e-01 
1.882000e+00 4.183883e-01 
1.883000e+00 4.201292e-01 
1.884000e+00 4.218688e-01 
1.885000e+00 4.236071e-01 
1.886000e+00 4.253440e-01 
1.887000e+00 4.270795e-01 
1.888000e+00 4.288136e-01 
1.889000e+00 4.305463e-01 
1.890000e+00 4.322775e-01 
1.891000e+00 4.340073e-01 
1.892000e+00 4.357356e-01 
1.893000e+00 4.374624e-01 
1.894000e+00 4.391876e-01 
1.895000e+00 4.409114e-01 
1.896000e+00 4.426336e-01 
1.897000e+00 4.443542e-01 
1.898000e+00 4.460732e-01 
1.899000e+00 4.477906e-01 
1.900000e+00 4.495064e-01 
1.901000e+00 4.512206e-01 
1.902000e+00 4.529331e-01 
1.903000e+00 4.546439e-01 
1.904000e+00 4.563530e-01 
1.905000e+00 4.580604e-01 
1.906000e+00 4.597661e-01 
1.907000e+00 4.614700e-01 
1.908000e+00 4.631721e-01 
1.909000e+00 4.648724e-01 
1.910000e+00 4.665710e-01 
1.911000e+00 4.682677e-01 
1.912000e+00 4.699626e-01 
1.913000e+00 4.716556e-01 
1.914000e+00 4.733467e-01 
1.915000e+00 4.750359e-01 
1.916000e+00 4.767232e-01 
1.917000e+00 4.784086e-01 
1.918000e+00 4.800920e-01 
1.919000e+00 4.817734e-01 
1.920000e+00 4.834528e-01 
1.921000e+00 4.851303e-01 
1.922000e+00 4.868057e-01 
1.923000e+00 4.884790e-01 
1.924000e+00 4.901503e-01 
1.925000e+00 4.918196e-01 
1.926000e+00 4.934867e-01 
1.927000e+00 4.951517e-01 
1.928000e+00 4.968145e-01 
1.929000e+00 4.984752e-01 
1.930000e+00 5.001337e-01 
1.931000e+00 5.017901e-01 
1.932000e+00 5.034442e-01 
1.933000e+00 5.050961e-01 
1.934000e+00 5.067457e-01 
1.935000e+00 5.083931e-01 
1.936000e+00 5.100382e-01 
1.937000e+00 5.116810e-01 
1.938000e+00 5.133215e-01 
1.939000e+00 5.149596e-01 
1.940000e+00 5.165954e-01 
1.941000e+00 5.182288e-01 
1.942000e+00 5.198598e-01 
1.943000e+00 5.214884e-01 
1.944000e+00 5.231146e-01 
1.945000e+00 5.247383e-01 
1.946000e+00 5.263596e-01 
1.947000e+00 5.279783e-01 
1.948000e+00 5.295946e-01 
1.949000e+00 5.312084e-01 
1.950000e+00 5.328196e-01 
1.951000e+00 5.344282e-01 
1.952000e+00 5.360343e-01 
1.953000e+00 5.376378e-01 
1.954000e+00 5.392387e-01 
1.955000e+00 5.408369e-01 
1.956000e+00 5.424325e-01 
1.957000e+00 5.440255e-01 
1.958000e+00 5.456157e-01 
1.959000e+00 5.472033e-01 
1.960000e+00 5.487881e-01 
1.961000e+00 5.503702e-01 
1.962000e+00 5.519496e-01 
1.963000e+00 5.535261e-01 
1.964000e+00 5.550999e-01 
1.965000e+00 5.566709e-01 
1.966000e+00 5.582390e-01 
1.967000e+00 5.598043e-01 
1.968000e+00 5.613667e-01 
1.969000e+00 5.629263e-01 
1.970000e+00 5.644829e-01 
1.971000e+00 5.660367e-01 
1.972000e+00 5.675875e-01 
1.973000e+00 5.691353e-01 
1.974000e+00 5.706802e-01 
1.975000e+00 5.722221e-01 
1.976000e+00 5.737610e-01 
1.977000e+00 5.752968e-01 
1.978000e+00 5.768296e-01 
1.979000e+00 5.783594e-01 
1.980000e+00 5.798861e-01 
1.981000e+00 5.814096e-01 
1.982000e+00 5.829301e-01 
1.983000e+00 5.844474e-01 
1.984000e+00 5.859616e-01 
1.985000e+00 5.874726e-01 
1.986000e+00 5.889805e-01 
1.987000e+00 5.904851e-01 
1.988000e+00 5.919865e-01 
1.989000e+00 5.934847e-01 
1.990000e+00 5.949796e-01 
1.991000e+00 5.964712e-01 
1.992000e+00 5.979596e-01 
1.993000e+00 5.994446e-01 
1.994000e+00 6.009264e-01 
1.995000e+00 6.024047e-01 
1.996000e+00 6.038798e-01 
1.997000e+00 6.053514e-01 
1.998000e+00 6.068196e-01 
1.999000e+00 6.082845e-01 
2.000000e+00 6.097459e-01 
2.001000e+00 6.112038e-01 
2.002000e+00 6.126583e-01 
2.003000e+00 6.141093e-01 
2.004000e+00 6.155568e-01 
2.005000e+00 6.170008e-01 
2.006000e+00 6.184412e-01 
2.007000e+00 6.198781e-01 
2.008000e+00 6.213114e-01 
2.009000e+00 6.227412e-01 
2.010000e+00 6.241673e-01 
2.011000e+00 6.255898e-01 
2.012000e+00 6.270087e-01 
2.013000e+00 6.284239e-01 
2.014000e+00 6.298354e-01 
2.015000e+00 6.312433e-01 
2.016000e+00 6.326474e-01 
2.017000e+00 6.340478e-01 
2.018000e+00 6.354445e-01 
2.019000e+00 6.368374e-01 
2.020000e+00 6.382266e-01 
2.021000e+00 6.396119e-01 
2.022000e+00 6.409934e-01 
2.023000e+00 6.423711e-01 
2.024000e+00 6.437450e-01 
2.025000e+00 6.451150e-01 
2.026000e+00 6.464811e-01 
2.027000e+00 6.478433e-01 
2.028000e+00 6.492017e-01 
2.029000e+00 6.505560e-01 
2.030000e+00 6.519065e-01 
2.031000e+00 6.532530e-01 
2.032000e+00 6.545955e-01 
2.033000e+00 6.559340e-01 
2.034000e+00 6.572685e-01 
2.035000e+00 6.585989e-01 
2.036000e+00 6.599253e-01 
2.037000e+00 6.612477e-01 
2.038000e+00 6.625660e-01 
2.039000e+00 6.638801e-01 
2.040000e+00 6.651902e-01 
2.041000e+00 6.664961e-01 
2.042000e+00 6.677979e-01 
2.043000e+00 6.690955e-01 
2.044000e+00 6.703890e-01 
2.045000e+00 6.716782e-01 
2.046000e+00 6.729633e-01 
2.047000e+00 6.742441e-01 
2.048000e+00 6.755207e-01 
2.049000e+00 6.767930e-01 
2.050000e+00 6.780610e-01 
2.051000e+00 6.793247e-01 
2.052000e+00 6.805842e-01 
2.053000e+00 6.818393e-01 
2.054000e+00 6.830900e-01 
2.055000e+00 6.843364e-01 
2.056000e+00 6.855785e-01 
2.057000e+00 6.868161e-01 
2.058000e+00 6.880494e-01 
2.059000e+00 6.892782e-01 
2.060000e+00 6.905026e-01 
2.061000e+00 6.917225e-01 
2.062000e+00 6.929379e-01 
2.063000e+00 6.941489e-01 
2.064000e+00 6.953554e-01 
2.065000e+00 6.965573e-01 
2.066000e+00 6.977547e-01 
2.067000e+00 6.989476e-01 
2.068000e+00 7.001359e-01 
2.069000e+00 7.013196e-01 
2.070000e+00 7.024987e-01 
2.071000e+00 7.036733e-01 
2.072000e+00 7.048431e-01 
2.073000e+00 7.060084e-01 
2.074000e+00 7.071690e-01 
2.075000e+00 7.083249e-01 
2.076000e+00 7.094761e-01 
2.077000e+00 7.106226e-01 
2.078000e+00 7.117644e-01 
2.079000e+00 7.129015e-01 
2.080000e+00 7.140338e-01 
2.081000e+00 7.151614e-01 
2.082000e+00 7.162841e-01 
2.083000e+00 7.174021e-01 
2.084000e+00 7.185153e-01 
2.085000e+00 7.196236e-01 
2.086000e+00 7.207271e-01 
2.087000e+00 7.218257e-01 
2.088000e+00 7.229195e-01 
2.089000e+00 7.240084e-01 
2.090000e+00 7.250924e-01 
2.091000e+00 7.261714e-01 
2.092000e+00 7.272455e-01 
2.093000e+00 7.283147e-01 
2.094000e+00 7.293789e-01 
2.095000e+00 7.304382e-01 
2.096000e+00 7.314924e-01 
2.097000e+00 7.325417e-01 
2.098000e+00 7.335859e-01 
2.099000e+00 7.346251e-01 
2.100000e+00 7.356593e-01 
2.101000e+00 7.366883e-01 
2.102000e+00 7.377124e-01 
2.103000e+00 7.387313e-01 
2.104000e+00 7.397451e-01 
2.105000e+00 7.407538e-01 
2.106000e+00 7.417573e-01 
2.107000e+00 7.427557e-01 
2.108000e+00 7.437489e-01 
2.109000e+00 7.447370e-01 
2.110000e+00 7.457199e-01 
2.111000e+00 7.466975e-01 
2.112000e+00 7.476700e-01 
2.113000e+00 7.486372e-01 
2.114000e+00 7.495991e-01 
2.115000e+00 7.505558e-01 
2.116000e+00 7.515072e-01 
2.117000e+00 7.524534e-01 
2.118000e+00 7.533942e-01 
2.119000e+00 7.543297e-01 
2.120000e+00 7.552599e-01 
2.121000e+00 7.561847e-01 
2.122000e+00 7.571042e-01 
2.123000e+00 7.580183e-01 
2.124000e+00 7.589270e-01 
2.125000e+00 7.598303e-01 
2.126000e+00 7.607282e-01 
2.127000e+00 7.616207e-01 
2.128000e+00 7.625077e-01 
2.129000e+00 7.633893e-01 
2.130000e+00 7.642654e-01 
2.131000e+00 7.651360e-01 
2.132000e+00 7.660012e-01 
2.133000e+00 7.668608e-01 
2.134000e+00 7.677149e-01 
2.135000e+00 7.685635e-01 
2.136000e+00 7.694065e-01 
2.137000e+00 7.702440e-01 
2.138000e+00 7.710759e-01 
2.139000e+00 7.719022e-01 
2.140000e+00 7.727230e-01 
2.141000e+00 7.735381e-01 
2.142000e+00 7.743476e-01 
2.143000e+00 7.751515e-01 
2.144000e+00 7.759497e-01 
2.145000e+00 7.767422e-01 
2.146000e+00 7.775291e-01 
2.147000e+00 7.783103e-01 
2.148000e+00 7.790858e-01 
2.149000e+00 7.798556e-01 
2.150000e+00 7.806197e-01 
2.151000e+00 7.813780e-01 
2.152000e+00 7.821306e-01 
2.153000e+00 7.828774e-01 
2.154000e+00 7.836185e-01 
2.155000e+00 7.843537e-01 
2.156000e+00 7.850832e-01 
2.157000e+00 7.858069e-01 
2.158000e+00 7.865247e-01 
2.159000e+00 7.872367e-01 
2.160000e+00 7.879429e-01 
2.161000e+00 7.886432e-01 
2.162000e+00 7.893377e-01 
2.163000e+00 7.900263e-01 
2.164000e+00 7.907090e-01 
2.165000e+00 7.913857e-01 
2.166000e+00 7.920566e-01 
2.167000e+00 7.927216e-01 
2.168000e+00 7.933806e-01 
2.169000e+00 7.940336e-01 
2.170000e+00 7.946807e-01 
2.171000e+00 7.953219e-01 
2.172000e+00 7.959570e-01 
2.173000e+00 7.965862e-01 
2.174000e+00 7.972093e-01 
2.175000e+00 7.978265e-01 
2.176000e+00 7.984376e-01 
2.177000e+00 7.990427e-01 
2.178000e+00 7.996417e-01 
2.179000e+00 8.002347e-01 
2.180000e+00 8.008216e-01 
2.181000e+00 8.014024e-01 
2.182000e+00 8.019771e-01 
2.183000e+00 8.025458e-01 
2.184000e+00 8.031083e-01 
2.185000e+00 8.036647e-01 
2.186000e+00 8.042150e-01 
2.187000e+00 8.047591e-01 
2.188000e+00 8.052971e-01 
2.189000e+00 8.058289e-01 
2.190000e+00 8.063545e-01 
2.191000e+00 8.068739e-01 
2.192000e+00 8.073872e-01 
2.193000e+00 8.078942e-01 
2.194000e+00 8.083951e-01 
2.195000e+00 8.088897e-01 
2.196000e+00 8.093780e-01 
2.197000e+00 8.098602e-01 
2.198000e+00 8.103360e-01 
2.199000e+00 8.108057e-01 
2.200000e+00 8.112690e-01 
2.201000e+00 8.117260e-01 
2.202000e+00 8.121768e-01 
2.203000e+00 8.126213e-01 
2.204000e+00 8.130594e-01 
2.205000e+00 8.134912e-01 
2.206000e+00 8.139167e-01 
2.207000e+00 8.143359e-01 
2.208000e+00 8.147487e-01 
2.209000e+00 8.151551e-01 
2.210000e+00 8.155552e-01 
2.211000e+00 8.159489e-01 
2.212000e+00 8.163362e-01 
2.213000e+00 8.167171e-01 
2.214000e+00 8.170917e-01 
2.215000e+00 8.174598e-01 
2.216000e+00 8.178214e-01 
2.217000e+00 8.181767e-01 
2.218000e+00 8.185255e-01 
2.219000e+00 8.188679e-01 
2.220000e+00 8.192038e-01 
2.221000e+00 8.195332e-01 
2.222000e+00 8.198562e-01 
2.223000e+00 8.201727e-01 
2.224000e+00 8.204827e-01 
2.225000e+00 8.207862e-01 
2.226000e+00 8.210832e-01 
2.227000e+00 8.213737e-01 
2.228000e+00 8.216577e-01 
2.229000e+00 8.219351e-01 
2.230000e+00 8.222060e-01 
2.231000e+00 8.224704e-01 
2.232000e+00 8.227282e-01 
2.233000e+00 8.229794e-01 
2.234000e+00 8.232241e-01 
2.235000e+00 8.234622e-01 
2.236000e+00 8.236937e-01 
2.237000e+00 8.239187e-01 
2.238000e+00 8.241370e-01 
2.239000e+00 8.243487e-01 
2.240000e+00 8.245538e-01 
2.241000e+00 8.247523e-01 
2.242000e+00 8.249442e-01 
2.243000e+00 8.251294e-01 
2.244000e+00 8.253080e-01 
2.245000e+00 8.254799e-01 
2.246000e+00 8.256452e-01 
2.247000e+00 8.258038e-01 
2.248000e+00 8.259557e-01 
2.249000e+00 8.261010e-01 
2.250000e+00 8.262396e-01 
2.251000e+00 8.263715e-01 
2.252000e+00 8.264967e-01 
2.253000e+00 8.266152e-01 
2.254000e+00 8.267270e-01 
2.255000e+00 8.268320e-01 
2.256000e+00 8.269304e-01 
2.257000e+00 8.270220e-01 
2.258000e+00 8.271069e-01 
2.259000e+00 8.271850e-01 
2.260000e+00 8.272564e-01 
2.261000e+00 8.273211e-01 
2.262000e+00 8.273790e-01 
2.263000e+00 8.274301e-01 
2.264000e+00 8.274745e-01 
2.265000e+00 8.275121e-01 
2.266000e+00 8.275429e-01 
2.267000e+00 8.275669e-01 
2.268000e+00 8.275841e-01 
2.269000e+00 8.275945e-01 
2.270000e+00 8.275982e-01 
2.271000e+00 8.275950e-01 
2.272000e+00 8.275850e-01 
2.273000e+00 8.275682e-01 
2.274000e+00 8.275445e-01 
2.275000e+00 8.275141e-01 
2.276000e+00 8.274767e-01 
2.277000e+00 8.274326e-01 
2.278000e+00 8.273816e-01 
2.279000e+00 8.273238e-01 
2.280000e+00 8.272591e-01 
2.281000e+00 8.271876e-01 
2.282000e+00 8.271092e-01 
2.283000e+00 8.270239e-01 
2.284000e+00 8.269317e-01 
2.285000e+00 8.268327e-01 
2.286000e+00 8.267268e-01 
2.287000e+00 8.266140e-01 
2.288000e+00 8.264944e-01 
2.289000e+00 8.263678e-01 
2.290000e+00 8.262344e-01 
2.291000e+00 8.260940e-01 
2.292000e+00 8.259467e-01 
2.293000e+00 8.257926e-01 
2.294000e+00 8.256315e-01 
2.295000e+00 8.254635e-01 
2.296000e+00 8.252886e-01 
2.297000e+00 8.251067e-01 
2.298000e+00 8.249179e-01 
2.299000e+00 8.247222e-01 
2.300000e+00 8.245196e-01 
2.301000e+00 8.243101e-01 
2.302000e+00 8.240935e-01 
2.303000e+00 8.238701e-01 
2.304000e+00 8.236397e-01 
2.305000e+00 8.234024e-01 
2.306000e+00 8.231581e-01 
2.307000e+00 8.229068e-01 
2.308000e+00 8.226486e-01 
2.309000e+00 8.223834e-01 
2.310000e+00 8.221113e-01 
2.311000e+00 8.218322e-01 
2.312000e+00 8.215461e-01 
2.313000e+00 8.212531e-01 
2.314000e+00 8.209531e-01 
2.315000e+00 8.206461e-01 
2.316000e+00 8.203321e-01 
2.317000e+00 8.200112e-01 
2.318000e+00 8.196833e-01 
2.319000e+00 8.193484e-01 
2.320000e+00 8.190065e-01 
2.321000e+00 8.186576e-01 
2.322000e+00 8.183017e-01 
2.323000e+00 8.179389e-01 
2.324000e+00 8.175690e-01 
2.325000e+00 8.171922e-01 
2.326000e+00 8.168083e-01 
2.327000e+00 8.164175e-01 
2.328000e+00 8.160196e-01 
2.329000e+00 8.156148e-01 
2.330000e+00 8.152030e-01 
2.331000e+00 8.147841e-01 
2.332000e+00 8.143583e-01 
2.333000e+00 8.139254e-01 
2.334000e+00 8.134855e-01 
2.335000e+00 8.130387e-01 
2.336000e+00 8.125848e-01 
2.337000e+00 8.121239e-01 
2.338000e+00 8.116560e-01 
2.339000e+00 8.111811e-01 
2.340000e+00 8.106992e-01 
2.341000e+00 8.102103e-01 
2.342000e+00 8.097143e-01 
2.343000e+00 8.092114e-01 
2.344000e+00 8.087014e-01 
2.345000e+00 8.081845e-01 
2.346000e+00 8.076605e-01 
2.347000e+00 8.071295e-01 
2.348000e+00 8.065915e-01 
2.349000e+00 8.060465e-01 
2.350000e+00 8.054944e-01 
2.351000e+00 8.049354e-01 
2.352000e+00 8.043693e-01 
2.353000e+00 8.037963e-01 
2.354000e+00 8.032162e-01 
2.355000e+00 8.026291e-01 
2.356000e+00 8.020350e-01 
2.357000e+00 8.014339e-01 
2.358000e+00 8.008258e-01 
2.359000e+00 8.002106e-01 
2.360000e+00 7.995885e-01 
2.361000e+00 7.989594e-01 
2.362000e+00 7.983232e-01 
2.363000e+00 7.976801e-01 
2.364000e+00 7.970299e-01 
2.365000e+00 7.963728e-01 
2.366000e+00 7.957086e-01 
2.367000e+00 7.950375e-01 
2.368000e+00 7.943594e-01 
2.369000e+00 7.936742e-01 
2.370000e+00 7.929821e-01 
2.371000e+00 7.922830e-01 
2.372000e+00 7.915768e-01 
2.373000e+00 7.908637e-01 
2.374000e+00 7.901436e-01 
2.375000e+00 7.894166e-01 
2.376000e+00 7.886825e-01 
2.377000e+00 7.879415e-01 
2.378000e+00 7.871935e-01 
2.379000e+00 7.864385e-01 
2.380000e+00 7.856765e-01 
2.381000e+00 7.849076e-01 
2.382000e+00 7.841316e-01 
2.383000e+00 7.833488e-01 
2.384000e+00 7.825589e-01 
2.385000e+00 7.817621e-01 
2.386000e+00 7.809584e-01 
2.387000e+00 7.801477e-01 
2.388000e+00 7.793300e-01 
2.389000e+00 7.785054e-01 
2.390000e+00 7.776738e-01 
2.391000e+00 7.768353e-01 
2.392000e+00 7.759898e-01 
2.393000e+00 7.751375e-01 
2.394000e+00 7.742781e-01 
2.395000e+00 7.734119e-01 
2.396000e+00 7.725387e-01 
2.397000e+00 7.716586e-01 
2.398000e+00 7.707716e-01 
2.399000e+00 7.698776e-01 
2.400000e+00 7.689768e-01 
2.401000e+00 7.680690e-01 
2.402000e+00 7.671544e-01 
2.403000e+00 7.662328e-01 
2.404000e+00 7.653044e-01 
2.405000e+00 7.643690e-01 
2.406000e+00 7.634268e-01 
2.407000e+00 7.624776e-01 
2.408000e+00 7.615216e-01 
2.409000e+00 7.605587e-01 
2.410000e+00 7.595890e-01 
2.411000e+00 7.586124e-01 
2.412000e+00 7.576289e-01 
2.413000e+00 7.566386e-01 
2.414000e+00 7.556414e-01 
2.415000e+00 7.546373e-01 
2.416000e+00 7.536265e-01 
2.417000e+00 7.526088e-01 
2.418000e+00 7.515842e-01 
2.419000e+00 7.505528e-01 
2.420000e+00 7.495146e-01 
2.421000e+00 7.484696e-01 
2.422000e+00 7.474178e-01 
2.423000e+00 7.463592e-01 
2.424000e+00 7.452937e-01 
2.425000e+00 7.442215e-01 
2.426000e+00 7.431425e-01 
2.427000e+00 7.420567e-01 
2.428000e+00 7.409641e-01 
2.429000e+00 7.398648e-01 
2.430000e+00 7.387587e-01 
2.431000e+00 7.376458e-01 
2.432000e+00 7.365262e-01 
2.433000e+00 7.353998e-01 
2.434000e+00 7.342667e-01 
2.435000e+00 7.331269e-01 
2.436000e+00 7.319803e-01 
2.437000e+00 7.308270e-01 
2.438000e+00 7.296670e-01 
2.439000e+00 7.285003e-01 
2.440000e+00 7.273268e-01 
2.441000e+00 7.261467e-01 
2.442000e+00 7.249599e-01 
2.443000e+00 7.237664e-01 
2.444000e+00 7.225663e-01 
2.445000e+00 7.213594e-01 
2.446000e+00 7.201459e-01 
2.447000e+00 7.189258e-01 
2.448000e+00 7.176990e-01 
2.449000e+00 7.164656e-01 
2.450000e+00 7.152255e-01 
2.451000e+00 7.139788e-01 
2.452000e+00 7.127255e-01 
2.453000e+00 7.114656e-01 
2.454000e+00 7.101991e-01 
2.455000e+00 7.089260e-01 
2.456000e+00 7.076463e-01 
2.457000e+00 7.063600e-01 
2.458000e+00 7.050672e-01 
2.459000e+00 7.037677e-01 
2.460000e+00 7.024618e-01 
2.461000e+00 7.011493e-01 
2.462000e+00 6.998302e-01 
2.463000e+00 6.985047e-01 
2.464000e+00 6.971726e-01 
2.465000e+00 6.958340e-01 
2.466000e+00 6.944889e-01 
2.467000e+00 6.931373e-01 
2.468000e+00 6.917792e-01 
2.469000e+00 6.904146e-01 
2.470000e+00 6.890436e-01 
2.471000e+00 6.876661e-01 
2.472000e+00 6.862821e-01 
2.473000e+00 6.848917e-01 
2.474000e+00 6.834949e-01 
2.475000e+00 6.820916e-01 
2.476000e+00 6.806820e-01 
2.477000e+00 6.792659e-01 
2.478000e+00 6.778434e-01 
2.479000e+00 6.764146e-01 
2.480000e+00 6.749793e-01 
2.481000e+00 6.735378e-01 
2.482000e+00 6.720898e-01 
2.483000e+00 6.706355e-01 
2.484000e+00 6.691748e-01 
2.485000e+00 6.677079e-01 
2.486000e+00 6.662346e-01 
2.487000e+00 6.647550e-01 
2.488000e+00 6.632691e-01 
2.489000e+00 6.617769e-01 
2.490000e+00 6.602784e-01 
2.491000e+00 6.587737e-01 
2.492000e+00 6.572627e-01 
2.493000e+00 6.557454e-01 
2.494000e+00 6.542220e-01 
2.495000e+00 6.526923e-01 
2.496000e+00 6.511563e-01 
2.497000e+00 6.496142e-01 
2.498000e+00 6.480659e-01 
2.499000e+00 6.465114e-01 
2.500000e+00 6.449507e-01 
2.501000e+00 6.433839e-01 
2.502000e+00 6.418109e-01 
2.503000e+00 6.402318e-01 
2.504000e+00 6.386465e-01 
2.505000e+00 6.370551e-01 
2.506000e+00 6.354576e-01 
2.507000e+00 6.338541e-01 
2.508000e+00 6.322444e-01 
2.509000e+00 6.306287e-01 
2.510000e+00 6.290069e-01 
2.511000e+00 6.273790e-01 
2.512000e+00 6.257451e-01 
2.513000e+00 6.241052e-01 
2.514000e+00 6.224593e-01 
2.515000e+00 6.208074e-01 
2.516000e+00 6.191495e-01 
2.517000e+00 6.174856e-01 
2.518000e+00 6.158157e-01 
2.519000e+00 6.141399e-01 
2.520000e+00 6.124582e-01 
2.521000e+00 6.107705e-01 
2.522000e+00 6.090769e-01 
2.523000e+00 6.073774e-01 
2.524000e+00 6.056720e-01 
2.525000e+00 6.039607e-01 
2.526000e+00 6.022436e-01 
2.527000e+00 6.005206e-01 
2.528000e+00 5.987918e-01 
2.529000e+00 5.970571e-01 
2.530000e+00 5.953167e-01 
2.531000e+00 5.935704e-01 
2.532000e+00 5.918183e-01 
2.533000e+00 5.900605e-01 
2.534000e+00 5.882969e-01 
2.535000e+00 5.865275e-01 
2.536000e+00 5.847524e-01 
2.537000e+00 5.829716e-01 
2.538000e+00 5.811851e-01 
2.539000e+00 5.793928e-01 
2.540000e+00 5.775949e-01 
2.541000e+00 5.757913e-01 
2.542000e+00 5.739821e-01 
2.543000e+00 5.721672e-01 
2.544000e+00 5.703467e-01 
2.545000e+00 5.685206e-01 
2.546000e+00 5.666889e-01 
2.547000e+00 5.648516e-01 
2.548000e+00 5.630087e-01 
2.549000e+00 5.611603e-01 
2.550000e+00 5.593063e-01 
2.551000e+00 5.574468e-01 
2.552000e+00 5.555817e-01 
2.553000e+00 5.537112e-01 
2.554000e+00 5.518352e-01 
2.555000e+00 5.499537e-01 
2.556000e+00 5.480667e-01 
2.557000e+00 5.461743e-01 
2.558000e+00 5.442765e-01 
2.559000e+00 5.423733e-01 
2.560000e+00 5.404646e-01 
2.561000e+00 5.385506e-01 
2.562000e+00 5.366312e-01 
2.563000e+00 5.347065e-01 
2.564000e+00 5.327764e-01 
2.565000e+00 5.308410e-01 
2.566000e+00 5.289003e-01 
2.567000e+00 5.269543e-01 
2.568000e+00 5.250030e-01 
2.569000e+00 5.230464e-01 
2.570000e+00 5.210846e-01 
2.571000e+00 5.191175e-01 
2.572000e+00 5.171453e-01 
2.573000e+00 5.151678e-01 
2.574000e+00 5.131852e-01 
2.575000e+00 5.111974e-01 
2.576000e+00 5.092044e-01 
2.577000e+00 5.072063e-01 
2.578000e+00 5.052030e-01 
2.579000e+00 5.031947e-01 
2.580000e+00 5.011813e-01 
2.581000e+00 4.991627e-01 
2.582000e+00 4.971392e-01 
2.583000e+00 4.951106e-01 
2.584000e+00 4.930769e-01 
2.585000e+00 4.910383e-01 
2.586000e+00 4.889946e-01 
2.587000e+00 4.869460e-01 
2.588000e+00 4.848924e-01 
2.589000e+00 4.828339e-01 
2.590000e+00 4.807704e-01 
2.591000e+00 4.787020e-01 
2.592000e+00 4.766288e-01 
2.593000e+00 4.745506e-01 
2.594000e+00 4.724676e-01 
2.595000e+00 4.703798e-01 
2.596000e+00 4.682871e-01 
2.597000e+00 4.661896e-01 
2.598000e+00 4.640873e-01 
2.599000e+00 4.619802e-01 
2.600000e+00 4.598684e-01 
2.601000e+00 4.577518e-01 
2.602000e+00 4.556306e-01 
2.603000e+00 4.535046e-01 
2.604000e+00 4.513739e-01 
2.605000e+00 4.492385e-01 
2.606000e+00 4.470985e-01 
2.607000e+00 4.449538e-01 
2.608000e+00 4.428045e-01 
2.609000e+00 4.406506e-01 
2.610000e+00 4.384922e-01 
2.611000e+00 4.363291e-01 
2.612000e+00 4.341615e-01 
2.613000e+00 4.319894e-01 
2.614000e+00 4.298127e-01 
2.615000e+00 4.276316e-01 
2.616000e+00 4.254460e-01 
2.617000e+00 4.232559e-01 
2.618000e+00 4.210614e-01 
2.619000e+00 4.188624e-01 
2.620000e+00 4.166591e-01 
2.621000e+00 4.144513e-01 
2.622000e+00 4.122392e-01 
2.623000e+00 4.100228e-01 
2.624000e+00 4.078020e-01 
2.625000e+00 4.055769e-01 
2.626000e+00 4.033475e-01 
2.627000e+00 4.011138e-01 
2.628000e+00 3.988758e-01 
2.629000e+00 3.966336e-01 
2.630000e+00 3.943872e-01 
2.631000e+00 3.921366e-01 
2.632000e+00 3.898818e-01 
2.633000e+00 3.876228e-01 
2.634000e+00 3.853597e-01 
2.635000e+00 3.830925e-01 
2.636000e+00 3.808211e-01 
2.637000e+00 3.785457e-01 
2.638000e+00 3.762662e-01 
2.639000e+00 3.739826e-01 
2.640000e+00 3.716950e-01 
2.641000e+00 3.694034e-01 
2.642000e+00 3.671078e-01 
2.643000e+00 3.648083e-01 
2.644000e+00 3.625047e-01 
2.645000e+00 3.601973e-01 
2.646000e+00 3.578859e-01 
2.647000e+00 3.555706e-01 
2.648000e+00 3.532514e-01 
2.649000e+00 3.509284e-01 
2.650000e+00 3.486016e-01 
2.651000e+00 3.462709e-01 
2.652000e+00 3.439364e-01 
2.653000e+00 3.415982e-01 
2.654000e+00 3.392562e-01 
2.655000e+00 3.369104e-01 
2.656000e+00 3.345609e-01 
2.657000e+00 3.322078e-01 
2.658000e+00 3.298509e-01 
2.659000e+00 3.274904e-01 
2.660000e+00 3.251263e-01 
2.661000e+00 3.227585e-01 
2.662000e+00 3.203871e-01 
2.663000e+00 3.180122e-01 
2.664000e+00 3.156337e-01 
2.665000e+00 3.132516e-01 
2.666000e+00 3.108661e-01 
2.667000e+00 3.084770e-01 
2.668000e+00 3.060845e-01 
2.669000e+00 3.036885e-01 
2.670000e+00 3.012891e-01 
2.671000e+00 2.988862e-01 
2.672000e+00 2.964800e-01 
2.673000e+00 2.940704e-01 
2.674000e+00 2.916574e-01 
2.675000e+00 2.892411e-01 
2.676000e+00 2.868215e-01 
2.677000e+00 2.843986e-01 
2.678000e+00 2.819725e-01 
2.679000e+00 2.795430e-01 
2.680000e+00 2.771104e-01 
2.681000e+00 2.746745e-01 
2.682000e+00 2.722355e-01 
2.683000e+00 2.697933e-01 
2.684000e+00 2.673479e-01 
2.685000e+00 2.648995e-01 
2.686000e+00 2.624479e-01 
2.687000e+00 2.599932e-01 
2.688000e+00 2.575355e-01 
2.689000e+00 2.550748e-01 
2.690000e+00 2.526110e-01 
2.691000e+00 2.501442e-01 
2.692000e+00 2.476745e-01 
2.693000e+00 2.452018e-01 
2.694000e+00 2.427261e-01 
2.695000e+00 2.402476e-01 
2.696000e+00 2.377662e-01 
2.697000e+00 2.352819e-01 
2.698000e+00 2.327948e-01 
2.699000e+00 2.303048e-01 
2.700000e+00 2.278120e-01 
2.701000e+00 2.253165e-01 
2.702000e+00 2.228182e-01 
2.703000e+00 2.203172e-01 
2.704000e+00 2.178134e-01 
2.705000e+00 2.153070e-01 
2.706000e+00 2.127979e-01 
2.707000e+00 2.102861e-01 
2.708000e+00 2.077717e-01 
2.709000e+00 2.052547e-01 
2.710000e+00 2.027351e-01 
2.711000e+00 2.002130e-01 
2.712000e+00 1.976883e-01 
2.713000e+00 1.951611e-01 
2.714000e+00 1.926314e-01 
2.715000e+00 1.900993e-01 
2.716000e+00 1.875647e-01 
2.717000e+00 1.850276e-01 
2.718000e+00 1.824882e-01 
2.719000e+00 1.799464e-01 
2.720000e+00 1.774022e-01 
2.721000e+00 1.748556e-01 
2.722000e+00 1.723068e-01 
2.723000e+00 1.697557e-01 
2.724000e+00 1.672023e-01 
2.725000e+00 1.646466e-01 
2.726000e+00 1.620887e-01 
2.727000e+00 1.595286e-01 
2.728000e+00 1.569664e-01 
2.729000e+00 1.544020e-01 
2.730000e+00 1.518354e-01 
2.731000e+00 1.492667e-01 
2.732000e+00 1.466960e-01 
2.733000e+00 1.441231e-01 
2.734000e+00 1.415483e-01 
2.735000e+00 1.389714e-01 
2.736000e+00 1.363925e-01 
2.737000e+00 1.338116e-01 
2.738000e+00 1.312288e-01 
2.739000e+00 1.286440e-01 
2.740000e+00 1.260573e-01 
2.741000e+00 1.234688e-01 
2.742000e+00 1.208784e-01 
2.743000e+00 1.182861e-01 
2.744000e+00 1.156921e-01 
2.745000e+00 1.130962e-01 
2.746000e+00 1.104986e-01 
2.747000e+00 1.078992e-01 
2.748000e+00 1.052981e-01 
2.749000e+00 1.026953e-01 
2.750000e+00 1.000909e-01 
2.751000e+00 9.748473e-02 
2.752000e+00 9.487697e-02 
2.753000e+00 9.226761e-02 
2.754000e+00 8.965666e-02 
2.755000e+00 8.704415e-02 
2.756000e+00 8.443010e-02 
2.757000e+00 8.181454e-02 
2.758000e+00 7.919749e-02 
2.759000e+00 7.657897e-02 
2.760000e+00 7.395901e-02 
2.761000e+00 7.133762e-02 
2.762000e+00 6.871484e-02 
2.763000e+00 6.609068e-02 
2.764000e+00 6.346518e-02 
2.765000e+00 6.083835e-02 
2.766000e+00 5.821021e-02 
2.767000e+00 5.558080e-02 
2.768000e+00 5.295013e-02 
2.769000e+00 5.031822e-02 
2.770000e+00 4.768511e-02 
2.771000e+00 4.505081e-02 
2.772000e+00 4.241535e-02 
2.773000e+00 3.977875e-02 
2.774000e+00 3.714104e-02 
2.775000e+00 3.450224e-02 
2.776000e+00 3.186237e-02 
2.777000e+00 2.922145e-02 
2.778000e+00 2.657952e-02 
2.779000e+00 2.393659e-02 
2.780000e+00 2.129269e-02 
2.781000e+00 1.864784e-02 
2.782000e+00 1.600207e-02 
2.783000e+00 1.335539e-02 
2.784000e+00 1.070784e-02 
2.785000e+00 8.059438e-03 
2.786000e+00 5.410205e-03 
2.787000e+00 2.760167e-03 
2.788000e+00 1.093467e-04 
2.789000e+00 -2.542231e-03 
2.790000e+00 -5.194542e-03 
2.791000e+00 -7.847562e-03 
2.792000e+00 -1.050127e-02 
2.793000e+00 -1.315564e-02 
2.794000e+00 -1.581064e-02 
2.795000e+00 -1.846626e-02 
2.796000e+00 -2.112247e-02 
2.797000e+00 -2.377925e-02 
2.798000e+00 -2.643656e-02 
2.799000e+00 -2.909440e-02 
2.800000e+00 -3.175272e-02 
2.801000e+00 -3.441152e-02 
2.802000e+00 -3.707077e-02 
2.803000e+00 -3.973043e-02 
2.804000e+00 -4.239049e-02 
2.805000e+00 -4.505093e-02 
2.806000e+00 -4.771171e-02 
2.807000e+00 -5.037282e-02 
2.808000e+00 -5.303423e-02 
2.809000e+00 -5.569592e-02 
2.810000e+00 -5.835786e-02 
2.811000e+00 -6.102003e-02 
2.812000e+00 -6.368241e-02 
2.813000e+00 -6.634496e-02 
2.814000e+00 -6.900767e-02 
2.815000e+00 -7.167051e-02 
2.816000e+00 -7.433346e-02 
2.817000e+00 -7.699650e-02 
2.818000e+00 -7.965959e-02 
2.819000e+00 -8.232272e-02 
2.820000e+00 -8.498586e-02 
2.821000e+00 -8.764898e-02 
2.822000e+00 -9.031207e-02 
2.823000e+00 -9.297510e-02 
2.824000e+00 -9.563804e-02 
2.825000e+00 -9.830087e-02 
2.826000e+00 -1.009636e-01 
2.827000e+00 -1.036261e-01 
2.828000e+00 -1.062885e-01 
2.829000e+00 -1.089506e-01 
2.830000e+00 -1.116125e-01 
2.831000e+00 -1.142742e-01 
2.832000e+00 -1.169356e-01 
2.833000e+00 -1.195966e-01 
2.834000e+00 -1.222574e-01 
2.835000e+00 -1.249178e-01 
2.836000e+00 -1.275778e-01 
2.837000e+00 -1.302374e-01 
2.838000e+00 -1.328966e-01 
2.839000e+00 -1.355554e-01 
2.840000e+00 -1.382136e-01 
2.841000e+00 -1.408714e-01 
2.842000e+00 -1.435286e-01 
2.843000e+00 -1.461853e-01 
2.844000e+00 -1.488415e-01 
2.845000e+00 -1.514970e-01 
2.846000e+00 -1.541519e-01 
2.847000e+00 -1.568062e-01 
2.848000e+00 -1.594598e-01 
2.849000e+00 -1.621127e-01 
2.850000e+00 -1.647649e-01 
2.851000e+00 -1.674164e-01 
2.852000e+00 -1.700670e-01 
2.853000e+00 -1.727169e-01 
2.854000e+00 -1.753660e-01 
2.855000e+00 -1.780143e-01 
2.856000e+00 -1.806617e-01 
2.857000e+00 -1.833082e-01 
2.858000e+00 -1.859538e-01 
2.859000e+00 -1.885984e-01 
2.860000e+00 -1.912421e-01 
2.861000e+00 -1.938848e-01 
2.862000e+00 -1.965265e-01 
2.863000e+00 -1.991672e-01 
2.864000e+00 -2.018068e-01 
2.865000e+00 -2.044453e-01 
2.866000e+00 -2.070828e-01 
2.867000e+00 -2.097191e-01 
2.868000e+00 -2.123542e-01 
2.869000e+00 -2.149882e-01 
2.870000e+00 -2.176210e-01 
2.871000e+00 -2.202525e-01 
2.872000e+00 -2.228828e-01 
2.873000e+00 -2.255118e-01 
2.874000e+00 -2.281396e-01 
2.875000e+00 -2.307660e-01 
2.876000e+00 -2.333910e-01 
2.877000e+00 -2.360147e-01 
2.878000e+00 -2.386370e-01 
2.879000e+00 -2.412579e-01 
2.880000e+00 -2.438773e-01 
2.881000e+00 -2.464953e-01 
2.882000e+00 -2.491118e-01 
2.883000e+00 -2.517267e-01 
2.884000e+00 -2.543402e-01 
2.885000e+00 -2.569520e-01 
2.886000e+00 -2.595623e-01 
2.887000e+00 -2.621710e-01 
2.888000e+00 -2.647780e-01 
2.889000e+00 -2.673834e-01 
2.890000e+00 -2.699870e-01 
2.891000e+00 -2.725890e-01 
2.892000e+00 -2.751893e-01 
2.893000e+00 -2.777878e-01 
2.894000e+00 -2.803845e-01 
2.895000e+00 -2.829794e-01 
2.896000e+00 -2.855725e-01 
2.897000e+00 -2.881638e-01 
2.898000e+00 -2.907531e-01 
2.899000e+00 -2.933406e-01 
2.900000e+00 -2.959262e-01 
2.901000e+00 -2.985098e-01 
2.902000e+00 -3.010914e-01 
2.903000e+00 -3.036710e-01 
2.904000e+00 -3.062487e-01 
2.905000e+00 -3.088243e-01 
2.906000e+00 -3.113978e-01 
2.907000e+00 -3.139692e-01 
2.908000e+00 -3.165385e-01 
2.909000e+00 -3.191057e-01 
2.910000e+00 -3.216708e-01 
2.911000e+00 -3.242336e-01 
2.912000e+00 -3.267942e-01 
2.913000e+00 -3.293527e-01 
2.914000e+00 -3.319088e-01 
2.915000e+00 -3.344627e-01 
2.916000e+00 -3.370143e-01 
2.917000e+00 -3.395635e-01 
2.918000e+00 -3.421105e-01 
2.919000e+00 -3.446550e-01 
2.920000e+00 -3.471971e-01 
2.921000e+00 -3.497369e-01 
2.922000e+00 -3.522742e-01 
2.923000e+00 -3.548090e-01 
2.924000e+00 -3.573413e-01 
2.925000e+00 -3.598711e-01 
2.926000e+00 -3.623984e-01 
2.927000e+00 -3.649232e-01 
2.928000e+00 -3.674453e-01 
2.929000e+00 -3.699649e-01 
2.930000e+00 -3.724818e-01 
2.931000e+00 -3.749960e-01 
2.932000e+00 -3.775076e-01 
2.933000e+00 -3.800165e-01 
2.934000e+00 -3.825227e-01 
2.935000e+00 -3.850261e-01 
2.936000e+00 -3.875268e-01 
2.937000e+00 -3.900247e-01 
2.938000e+00 -3.925197e-01 
2.939000e+00 -3.950120e-01 
2.940000e+00 -3.975013e-01 
2.941000e+00 -3.999878e-01 
2.942000e+00 -4.024714e-01 
2.943000e+00 -4.049520e-01 
2.944000e+00 -4.074297e-01 
2.945000e+00 -4.099045e-01 
2.946000e+00 -4.123762e-01 
2.947000e+00 -4.148449e-01 
2.948000e+00 -4.173106e-01 
2.949000e+00 -4.197732e-01 
2.950000e+00 -4.222327e-01 
2.951000e+00 -4.246891e-01 
2.952000e+00 -4.271424e-01 
2.953000e+00 -4.295925e-01 
2.954000e+00 -4.320394e-01 
2.955000e+00 -4.344832e-01 
2.956000e+00 -4.369237e-01 
2.957000e+00 -4.393609e-01 
2.958000e+00 -4.417949e-01 
2.959000e+00 -4.442257e-01 
2.960000e+00 -4.466531e-01 
2.961000e+00 -4.490771e-01 
2.962000e+00 -4.514978e-01 
2.963000e+00 -4.539151e-01 
2.964000e+00 -4.563291e-01 
2.965000e+00 -4.587395e-01 
2.966000e+00 -4.611466e-01 
2.967000e+00 -4.635502e-01 
2.968000e+00 -4.659503e-01 
2.969000e+00 -4.683468e-01 
2.970000e+00 -4.707399e-01 
2.971000e+00 -4.731293e-01 
2.972000e+00 -4.755152e-01 
2.973000e+00 -4.778975e-01 
2.974000e+00 -4.802762e-01 
2.975000e+00 -4.826512e-01 
2.976000e+00 -4.850226e-01 
2.977000e+00 -4.873902e-01 
2.978000e+00 -4.897542e-01 
2.979000e+00 -4.921144e-01 
2.980000e+00 -4.944709e-01 
2.981000e+00 -4.968235e-01 
2.982000e+00 -4.991724e-01 
2.983000e+00 -5.015175e-01 
2.984000e+00 -5.038587e-01 
2.985000e+00 -5.061961e-01 
2.986000e+00 -5.085295e-01 
2.987000e+00 -5.108591e-01 
2.988000e+00 -5.131847e-01 
2.989000e+00 -5.155064e-01 
2.990000e+00 -5.178241e-01 
2.991000e+00 -5.201379e-01 
2.992000e+00 -5.224476e-01 
2.993000e+00 -5.247532e-01 
2.994000e+00 -5.270549e-01 
2.995000e+00 -5.293524e-01 
2.996000e+00 -5.316458e-01 
2.997000e+00 -5.339351e-01 
2.998000e+00 -5.362203e-01 
2.999000e+00 -5.385013e-01 
3.000000e+00 -5.407782e-01 
3.001000e+00 -5.430508e-01 
3.002000e+00 -5.453192e-01 
3.003000e+00 -5.475833e-01 
3.004000e+00 -5.498432e-01 
3.005000e+00 -5.520988e-01 
3.006000e+00 -5.543501e-01 
3.007000e+00 -5.565971e-01 
3.008000e+00 -5.588397e-01 
3.009000e+00 -5.610779e-01 
3.010000e+00 -5.633118e-01 
3.011000e+00 -5.655412e-01 
3.012000e+00 -5.677662e-01 
3.013000e+00 -5.699867e-01 
3.014000e+00 -5.722028e-01 
3.015000e+00 -5.744144e-01 
3.016000e+00 -5.766214e-01 
3.017000e+00 -5.788240e-01 
3.018000e+00 -5.810219e-01 
3.019000e+00 -5.832153e-01 
3.020000e+00 -5.854041e-01 
3.021000e+00 -5.875883e-01 
3.022000e+00 -5.897679e-01 
3.023000e+00 -5.919428e-01 
3.024000e+00 -5.941130e-01 
3.025000e+00 -5.962785e-01 
3.026000e+00 -5.984393e-01 
3.027000e+00 -6.005954e-01 
3.028000e+00 -6.027467e-01 
3.029000e+00 -6.048932e-01 
3.030000e+00 -6.070350e-01 
3.031000e+00 -6.091719e-01 
3.032000e+00 -6.113040e-01 
3.033000e+00 -6.134313e-01 
3.034000e+00 -6.155536e-01 
3.035000e+00 -6.176711e-01 
3.036000e+00 -6.197837e-01 
3.037000e+00 -6.218913e-01 
3.038000e+00 -6.239940e-01 
3.039000e+00 -6.260917e-01 
3.040000e+00 -6.281844e-01 
3.041000e+00 -6.302721e-01 
3.042000e+00 -6.323548e-01 
3.043000e+00 -6.344324e-01 
3.044000e+00 -6.365050e-01 
3.045000e+00 -6.385725e-01 
3.046000e+00 -6.406349e-01 
3.047000e+00 -6.426921e-01 
3.048000e+00 -6.447442e-01 
3.049000e+00 -6.467912e-01 
3.050000e+00 -6.488330e-01 
3.051000e+00 -6.508695e-01 
3.052000e+00 -6.529009e-01 
3.053000e+00 -6.549270e-01 
3.054000e+00 -6.569479e-01 
3.055000e+00 -6.589635e-01 
3.056000e+00 -6.609738e-01 
3.057000e+00 -6.629788e-01 
3.058000e+00 -6.649785e-01 
3.059000e+00 -6.669728e-01 
3.060000e+00 -6.689617e-01 
3.061000e+00 -6.709453e-01 
3.062000e+00 -6.729235e-01 
3.063000e+00 -6.748963e-01 
3.064000e+00 -6.768636e-01 
3.065000e+00 -6.788254e-01 
3.066000e+00 -6.807818e-01 
3.067000e+00 -6.827327e-01 
3.068000e+00 -6.846781e-01 
3.069000e+00 -6.866180e-01 
3.070000e+00 -6.885523e-01 
3.071000e+00 -6.904811e-01 
3.072000e+00 -6.924043e-01 
3.073000e+00 -6.943219e-01 
3.074000e+00 -6.962338e-01 
3.075000e+00 -6.981402e-01 
3.076000e+00 -7.000409e-01 
3.077000e+00 -7.019359e-01 
3.078000e+00 -7.038253e-01 
3.079000e+00 -7.057089e-01 
3.080000e+00 -7.075868e-01 
3.081000e+00 -7.094590e-01 
3.082000e+00 -7.113255e-01 
3.083000e+00 -7.131861e-01 
3.084000e+00 -7.150410e-01 
3.085000e+00 -7.168901e-01 
3.086000e+00 -7.187334e-01 
3.087000e+00 -7.205708e-01 
3.088000e+00 -7.224024e-01 
3.089000e+00 -7.242281e-01 
3.090000e+00 -7.260479e-01 
3.091000e+00 -7.278618e-01 
3.092000e+00 -7.296698e-01 
3.093000e+00 -7.314719e-01 
3.094000e+00 -7.332680e-01 
3.095000e+00 -7.350582e-01 
3.096000e+00 -7.368423e-01 
3.097000e+00 -7.386205e-01 
3.098000e+00 -7.403926e-01 
3.099000e+00 -7.421587e-01 
3.100000e+00 -7.439188e-01 
3.101000e+00 -7.456728e-01 
3.102000e+00 -7.474207e-01 
3.103000e+00 -7.491626e-01 
3.104000e+00 -7.508983e-01 
3.105000e+00 -7.526279e-01 
3.106000e+00 -7.543513e-01 
3.107000e+00 -7.560686e-01 
3.108000e+00 -7.577797e-01 
3.109000e+00 -7.594846e-01 
3.110000e+00 -7.611834e-01 
3.111000e+00 -7.628759e-01 
3.112000e+00 -7.645621e-01 
3.113000e+00 -7.662421e-01 
3.114000e+00 -7.679159e-01 
3.115000e+00 -7.695834e-01 
3.116000e+00 -7.712445e-01 
3.117000e+00 -7.728994e-01 
3.118000e+00 -7.745480e-01 
3.119000e+00 -7.761902e-01 
3.120000e+00 -7.778260e-01 
3.121000e+00 -7.794555e-01 
3.122000e+00 -7.810786e-01 
3.123000e+00 -7.826953e-01 
3.124000e+00 -7.843055e-01 
3.125000e+00 -7.859094e-01 
3.126000e+00 -7.875068e-01 
3.127000e+00 -7.890978e-01 
3.128000e+00 -7.906823e-01 
3.129000e+00 -7.922603e-01 
3.130000e+00 -7.938318e-01 
3.131000e+00 -7.953968e-01 
3.132000e+00 -7.969552e-01 
3.133000e+00 -7.985072e-01 
3.134000e+00 -8.000525e-01 
3.135000e+00 -8.015913e-01 
3.136000e+00 -8.031236e-01 
3.137000e+00 -8.046492e-01 
3.138000e+00 -8.061682e-01 
3.139000e+00 -8.076806e-01 
3.140000e+00 -8.091864e-01 
3.141000e+00 -8.106855e-01 
3.142000e+00 -8.121779e-01 
3.143000e+00 -8.136637e-01 
3.144000e+00 -8.151428e-01 
3.145000e+00 -8.166152e-01 
3.146000e+00 -8.180809e-01 
3.147000e+00 -8.195398e-01 
3.148000e+00 -8.209920e-01 
3.149000e+00 -8.224375e-01 
3.150000e+00 -8.238762e-01 
3.151000e+00 -8.253081e-01 
3.152000e+00 -8.267332e-01 
3.153000e+00 -8.281515e-01 
3.154000e+00 -8.295630e-01 
3.155000e+00 -8.309677e-01 
3.156000e+00 -8.323655e-01 
3.157000e+00 -8.337565e-01 
3.158000e+00 -8.351406e-01 
3.159000e+00 -8.365178e-01 
3.160000e+00 -8.378881e-01 
3.161000e+00 -8.392516e-01 
3.162000e+00 -8.406081e-01 
3.163000e+00 -8.419577e-01 
3.164000e+00 -8.433004e-01 
3.165000e+00 -8.446361e-01 
3.166000e+00 -8.459648e-01 
3.167000e+00 -8.472866e-01 
3.168000e+00 -8.486014e-01 
3.169000e+00 -8.499092e-01 
3.170000e+00 -8.512100e-01 
3.171000e+00 -8.525038e-01 
3.172000e+00 -8.537905e-01 
3.173000e+00 -8.550702e-01 
3.174000e+00 -8.563429e-01 
3.175000e+00 -8.576085e-01 
3.176000e+00 -8.588670e-01 
3.177000e+00 -8.601185e-01 
3.178000e+00 -8.613628e-01 
3.179000e+00 -8.626000e-01 
3.180000e+00 -8.638302e-01 
3.181000e+00 -8.650532e-01 
3.182000e+00 -8.662690e-01 
3.183000e+00 -8.674777e-01 
3.184000e+00 -8.686793e-01 
3.185000e+00 -8.698737e-01 
3.186000e+00 -8.710609e-01 
3.187000e+00 -8.722409e-01 
3.188000e+00 -8.734137e-01 
3.189000e+00 -8.745793e-01 
3.190000e+00 -8.757377e-01 
3.191000e+00 -8.768889e-01 
3.192000e+00 -8.780328e-01 
3.193000e+00 -8.791695e-01 
3.194000e+00 -8.802989e-01 
3.195000e+00 -8.814210e-01 
3.196000e+00 -8.825359e-01 
3.197000e+00 -8.836435e-01 
3.198000e+00 -8.847438e-01 
3.199000e+00 -8.858368e-01 
3.200000e+00 -8.869225e-01 
3.201000e+00 -8.880008e-01 
3.202000e+00 -8.890718e-01 
3.203000e+00 -8.901355e-01 
3.204000e+00 -8.911919e-01 
3.205000e+00 -8.922408e-01 
3.206000e+00 -8.932824e-01 
3.207000e+00 -8.943167e-01 
3.208000e+00 -8.953435e-01 
3.209000e+00 -8.963629e-01 
3.210000e+00 -8.973750e-01 
3.211000e+00 -8.983796e-01 
3.212000e+00 -8.993768e-01 
3.213000e+00 -9.003666e-01 
3.214000e+00 -9.013490e-01 
3.215000e+00 -9.023239e-01 
3.216000e+00 -9.032914e-01 
3.217000e+00 -9.042514e-01 
3.218000e+00 -9.052039e-01 
3.219000e+00 -9.061490e-01 
3.220000e+00 -9.070865e-01 
3.221000e+00 -9.080166e-01 
3.222000e+00 -9.089392e-01 
3.223000e+00 -9.098543e-01 
3.224000e+00 -9.107619e-01 
3.225000e+00 -9.116619e-01 
3.226000e+00 -9.125545e-01 
3.227000e+00 -9.134395e-01 
3.228000e+00 -9.143169e-01 
3.229000e+00 -9.151868e-01 
3.230000e+00 -9.160492e-01 
3.231000e+00 -9.169040e-01 
3.232000e+00 -9.177512e-01 
3.233000e+00 -9.185908e-01 
3.234000e+00 -9.194229e-01 
3.235000e+00 -9.202474e-01 
3.236000e+00 -9.210642e-01 
3.237000e+00 -9.218735e-01 
3.238000e+00 -9.226752e-01 
3.239000e+00 -9.234692e-01 
3.240000e+00 -9.242557e-01 
3.241000e+00 -9.250345e-01 
3.242000e+00 -9.258056e-01 
3.243000e+00 -9.265692e-01 
3.244000e+00 -9.273251e-01 
3.245000e+00 -9.280733e-01 
3.246000e+00 -9.288139e-01 
3.247000e+00 -9.295468e-01 
3.248000e+00 -9.302721e-01 
3.249000e+00 -9.309897e-01 
3.250000e+00 -9.316996e-01 
3.251000e+00 -9.324018e-01 
3.252000e+00 -9.330963e-01 
3.253000e+00 -9.337832e-01 
3.254000e+00 -9.344623e-01 
3.255000e+00 -9.351337e-01 
3.256000e+00 -9.357975e-01 
3.257000e+00 -9.364535e-01 
3.258000e+00 -9.371018e-01 
3.259000e+00 -9.377424e-01 
3.260000e+00 -9.383752e-01 
3.261000e+00 -9.390003e-01 
3.262000e+00 -9.396177e-01 
3.263000e+00 -9.402273e-01 
3.264000e+00 -9.408292e-01 
3.265000e+00 -9.414233e-01 
3.266000e+00 -9.420097e-01 
3.267000e+00 -9.425884e-01 
3.268000e+00 -9.431592e-01 
3.269000e+00 -9.437223e-01 
3.270000e+00 -9.442776e-01 
3.271000e+00 -9.448252e-01 
3.272000e+00 -9.453650e-01 
3.273000e+00 -9.458970e-01 
3.274000e+00 -9.464212e-01 
3.275000e+00 -9.469376e-01 
3.276000e+00 -9.474462e-01 
3.277000e+00 -9.479471e-01 
3.278000e+00 -9.484401e-01 
3.279000e+00 -9.489253e-01 
3.280000e+00 -9.494028e-01 
3.281000e+00 -9.498724e-01 
3.282000e+00 -9.503342e-01 
3.283000e+00 -9.507882e-01 
3.284000e+00 -9.512344e-01 
3.285000e+00 -9.516728e-01 
3.286000e+00 -9.521033e-01 
3.287000e+00 -9.525260e-01 
3.288000e+00 -9.529409e-01 
3.289000e+00 -9.533480e-01 
3.290000e+00 -9.537472e-01 
3.291000e+00 -9.541386e-01 
3.292000e+00 -9.545222e-01 
3.293000e+00 -9.548979e-01 
3.294000e+00 -9.552658e-01 
3.295000e+00 -9.556259e-01 
3.296000e+00 -9.559781e-01 
3.297000e+00 -9.563225e-01 
3.298000e+00 -9.566590e-01 
3.299000e+00 -9.569876e-01 
3.300000e+00 -9.573085e-01 
3.301000e+00 -9.576214e-01 
3.302000e+00 -9.579266e-01 
3.303000e+00 -9.582238e-01 
3.304000e+00 -9.585132e-01 
3.305000e+00 -9.587948e-01 
3.306000e+00 -9.590685e-01 
3.307000e+00 -9.593343e-01 
3.308000e+00 -9.595923e-01 
3.309000e+00 -9.598424e-01 
3.310000e+00 -9.600847e-01 
3.311000e+00 -9.603191e-01 
3.312000e+00 -9.605456e-01 
3.313000e+00 -9.607643e-01 
3.314000e+00 -9.609751e-01 
3.315000e+00 -9.611780e-01 
3.316000e+00 -9.613731e-01 
3.317000e+00 -9.615603e-01 
3.318000e+00 -9.617397e-01 
3.319000e+00 -9.619112e-01 
3.320000e+00 -9.620748e-01 
3.321000e+00 -9.622306e-01 
3.322000e+00 -9.623785e-01 
3.323000e+00 -9.625186e-01 
3.324000e+00 -9.626507e-01 
3.325000e+00 -9.627751e-01 
3.326000e+00 -9.628915e-01 
3.327000e+00 -9.630001e-01 
3.328000e+00 -9.631009e-01 
3.329000e+00 -9.631937e-01 
3.330000e+00 -9.632788e-01 
3.331000e+00 -9.633559e-01 
3.332000e+00 -9.634252e-01 
3.333000e+00 -9.634867e-01 
3.334000e+00 -9.635403e-01 
3.335000e+00 -9.635860e-01 
3.336000e+00 -9.636239e-01 
3.337000e+00 -9.636540e-01 
3.338000e+00 -9.636762e-01 
3.339000e+00 -9.636905e-01 
3.340000e+00 -9.636970e-01 
3.341000e+00 -9.636957e-01 
3.342000e+00 -9.636865e-01 
3.343000e+00 -9.636695e-01 
3.344000e+00 -9.636446e-01 
3.345000e+00 -9.636119e-01 
3.346000e+00 -9.635714e-01 
3.347000e+00 -9.635230e-01 
3.348000e+00 -9.634668e-01 
3.349000e+00 -9.634028e-01 
3.350000e+00 -9.633309e-01 
3.351000e+00 -9.632512e-01 
3.352000e+00 -9.631638e-01 
3.353000e+00 -9.630684e-01 
3.354000e+00 -9.629653e-01 
3.355000e+00 -9.628544e-01 
3.356000e+00 -9.627356e-01 
3.357000e+00 -9.626091e-01 
3.358000e+00 -9.624747e-01 
3.359000e+00 -9.623326e-01 
3.360000e+00 -9.621826e-01 
3.361000e+00 -9.620249e-01 
3.362000e+00 -9.618593e-01 
3.363000e+00 -9.616860e-01 
3.364000e+00 -9.615049e-01 
3.365000e+00 -9.613160e-01 
3.366000e+00 -9.611194e-01 
3.367000e+00 -9.609149e-01 
3.368000e+00 -9.607027e-01 
3.369000e+00 -9.604827e-01 
3.370000e+00 -9.602550e-01 
3.371000e+00 -9.600195e-01 
3.372000e+00 -9.597763e-01 
3.373000e+00 -9.595253e-01 
3.374000e+00 -9.592666e-01 
3.375000e+00 -9.590001e-01 
3.376000e+00 -9.587259e-01 
3.377000e+00 -9.584439e-01 
3.378000e+00 -9.581543e-01 
3.379000e+00 -9.578569e-01 
3.380000e+00 -9.575518e-01 
3.381000e+00 -9.572390e-01 
3.382000e+00 -9.569184e-01 
3.383000e+00 -9.565902e-01 
3.384000e+00 -9.562543e-01 
3.385000e+00 -9.559106e-01 
3.386000e+00 -9.555593e-01 
3.387000e+00 -9.552003e-01 
3.388000e+00 -9.548337e-01 
3.389000e+00 -9.544593e-01 
3.390000e+00 -9.540773e-01 
3.391000e+00 -9.536876e-01 
3.392000e+00 -9.532903e-01 
3.393000e+00 -9.528854e-01 
3.394000e+00 -9.524727e-01 
3.395000e+00 -9.520525e-01 
3.396000e+00 -9.516246e-01 
3.397000e+00 -9.511891e-01 
3.398000e+00 -9.507459e-01 
3.399000e+00 -9.502952e-01 
3.400000e+00 -9.498368e-01 
3.401000e+00 -9.493709e-01 
3.402000e+00 -9.488973e-01 
3.403000e+00 -9.484162e-01 
3.404000e+00 -9.479275e-01 
3.405000e+00 -9.474312e-01 
3.406000e+00 -9.469273e-01 
3.407000e+00 -9.464159e-01 
3.408000e+00 -9.458969e-01 
3.409000e+00 -9.453704e-01 
3.410000e+00 -9.448363e-01 
3.411000e+00 -9.442947e-01 
3.412000e+00 -9.437455e-01 
3.413000e+00 -9.431889e-01 
3.414000e+00 -9.426247e-01 
3.415000e+00 -9.420530e-01 
3.416000e+00 -9.414738e-01 
3.417000e+00 -9.408872e-01 
3.418000e+00 -9.402930e-01 
3.419000e+00 -9.396914e-01 
3.420000e+00 -9.390823e-01 
3.421000e+00 -9.384658e-01 
3.422000e+00 -9.378417e-01 
3.423000e+00 -9.372103e-01 
3.424000e+00 -9.365714e-01 
3.425000e+00 -9.359251e-01 
3.426000e+00 -9.352713e-01 
3.427000e+00 -9.346102e-01 
3.428000e+00 -9.339416e-01 
3.429000e+00 -9.332657e-01 
3.430000e+00 -9.325823e-01 
3.431000e+00 -9.318916e-01 
3.432000e+00 -9.311935e-01 
3.433000e+00 -9.304881e-01 
3.434000e+00 -9.297753e-01 
3.435000e+00 -9.290551e-01 
3.436000e+00 -9.283276e-01 
3.437000e+00 -9.275928e-01 
3.438000e+00 -9.268507e-01 
3.439000e+00 -9.261013e-01 
3.440000e+00 -9.253445e-01 
3.441000e+00 -9.245805e-01 
3.442000e+00 -9.238092e-01 
3.443000e+00 -9.230306e-01 
3.444000e+00 -9.222447e-01 
3.445000e+00 -9.214516e-01 
3.446000e+00 -9.206513e-01 
3.447000e+00 -9.198437e-01 
3.448000e+00 -9.190289e-01 
3.449000e+00 -9.182069e-01 
3.450000e+00 -9.173777e-01 
3.451000e+00 -9.165412e-01 
3.452000e+00 -9.156976e-01 
3.453000e+00 -9.148469e-01 
3.454000e+00 -9.139889e-01 
3.455000e+00 -9.131238e-01 
3.456000e+00 -9.122516e-01 
3.457000e+00 -9.113722e-01 
3.458000e+00 -9.104857e-01 
3.459000e+00 -9.095921e-01 
3.460000e+00 -9.086913e-01 
3.461000e+00 -9.077835e-01 
3.462000e+00 -9.068686e-01 
3.463000e+00 -9.059467e-01 
3.464000e+00 -9.050176e-01 
3.465000e+00 -9.040815e-01 
3.466000e+00 -9.031384e-01 
3.467000e+00 -9.021883e-01 
3.468000e+00 -9.012311e-01 
3.469000e+00 -9.002669e-01 
3.470000e+00 -8.992958e-01 
3.471000e+00 -8.983176e-01 
3.472000e+00 -8.973325e-01 
3.473000e+00 -8.963404e-01 
3.474000e+00 -8.953414e-01 
3.475000e+00 -8.943354e-01 
3.476000e+00 -8.933225e-01 
3.477000e+00 -8.923027e-01 
3.478000e+00 -8.912759e-01 
3.479000e+00 -8.902423e-01 
3.480000e+00 -8.892018e-01 
3.481000e+00 -8.881545e-01 
3.482000e+00 -8.871003e-01 
3.483000e+00 -8.860392e-01 
3.484000e+00 -8.849713e-01 
3.485000e+00 -8.838966e-01 
3.486000e+00 -8.828151e-01 
3.487000e+00 -8.817267e-01 
3.488000e+00 -8.806316e-01 
3.489000e+00 -8.795298e-01 
3.490000e+00 -8.784211e-01 
3.491000e+00 -8.773057e-01 
3.492000e+00 -8.761836e-01 
3.493000e+00 -8.750548e-01 
3.494000e+00 -8.739193e-01 
3.495000e+00 -8.727770e-01 
3.496000e+00 -8.716281e-01 
3.497000e+00 -8.704725e-01 
3.498000e+00 -8.693103e-01 
3.499000e+00 -8.681414e-01 
3.500000e+00 -8.669658e-01 
3.501000e+00 -8.657837e-01 
3.502000e+00 -8.645949e-01 
3.503000e+00 -8.633996e-01 
3.504000e+00 -8.621977e-01 
3.505000e+00 -8.609892e-01 
3.506000e+00 -8.597742e-01 
3.507000e+00 -8.585526e-01 
3.508000e+00 -8.573245e-01 
3.509000e+00 -8.560899e-01 
3.510000e+00 -8.548488e-01 
3.511000e+00 -8.536012e-01 
3.512000e+00 -8.523472e-01 
3.513000e+00 -8.510867e-01 
3.514000e+00 -8.498197e-01 
3.515000e+00 -8.485463e-01 
3.516000e+00 -8.472665e-01 
3.517000e+00 -8.459803e-01 
3.518000e+00 -8.446878e-01 
3.519000e+00 -8.433888e-01 
3.520000e+00 -8.420835e-01 
3.521000e+00 -8.407719e-01 
3.522000e+00 -8.394539e-01 
3.523000e+00 -8.381296e-01 
3.524000e+00 -8.367990e-01 
3.525000e+00 -8.354621e-01 
3.526000e+00 -8.341190e-01 
3.527000e+00 -8.327696e-01 
3.528000e+00 -8.314139e-01 
3.529000e+00 -8.300520e-01 
3.530000e+00 -8.286840e-01 
3.531000e+00 -8.273097e-01 
3.532000e+00 -8.259292e-01 
3.533000e+00 -8.245426e-01 
3.534000e+00 -8.231498e-01 
3.535000e+00 -8.217509e-01 
3.536000e+00 -8.203459e-01 
3.537000e+00 -8.189347e-01 
3.538000e+00 -8.175175e-01 
3.539000e+00 -8.160942e-01 
3.540000e+00 -8.146648e-01 
3.541000e+00 -8.132294e-01 
3.542000e+00 -8.117880e-01 
3.543000e+00 -8.103405e-01 
3.544000e+00 -8.088870e-01 
3.545000e+00 -8.074276e-01 
3.546000e+00 -8.059622e-01 
3.547000e+00 -8.044909e-01 
3.548000e+00 -8.030136e-01 
3.549000e+00 -8.015304e-01 
3.550000e+00 -8.000412e-01 
3.551000e+00 -7.985463e-01 
3.552000e+00 -7.970454e-01 
3.553000e+00 -7.955387e-01 
3.554000e+00 -7.940261e-01 
3.555000e+00 -7.925077e-01 
3.556000e+00 -7.909835e-01 
3.557000e+00 -7.894535e-01 
3.558000e+00 -7.879178e-01 
3.559000e+00 -7.863763e-01 
3.560000e+00 -7.848290e-01 
3.561000e+00 -7.832760e-01 
3.562000e+00 -7.817173e-01 
3.563000e+00 -7.801530e-01 
3.564000e+00 -7.785829e-01 
3.565000e+00 -7.770072e-01 
3.566000e+00 -7.754258e-01 
3.567000e+00 -7.738388e-01 
3.568000e+00 -7.722463e-01 
3.569000e+00 -7.706481e-01 
3.570000e+00 -7.690443e-01 
3.571000e+00 -7.674350e-01 
3.572000e+00 -7.658202e-01 
3.573000e+00 -7.641998e-01 
3.574000e+00 -7.625739e-01 
3.575000e+00 -7.609426e-01 
3.576000e+00 -7.593057e-01 
3.577000e+00 -7.576634e-01 
3.578000e+00 -7.560157e-01 
3.579000e+00 -7.543626e-01 
3.580000e+00 -7.527040e-01 
3.581000e+00 -7.510401e-01 
3.582000e+00 -7.493708e-01 
3.583000e+00 -7.476961e-01 
3.584000e+00 -7.460161e-01 
3.585000e+00 -7.443308e-01 
3.586000e+00 -7.426402e-01 
3.587000e+00 -7.409444e-01 
3.588000e+00 -7.392432e-01 
3.589000e+00 -7.375369e-01 
3.590000e+00 -7.358253e-01 
3.591000e+00 -7.341084e-01 
3.592000e+00 -7.323865e-01 
3.593000e+00 -7.306593e-01 
3.594000e+00 -7.289270e-01 
3.595000e+00 -7.271895e-01 
3.596000e+00 -7.254469e-01 
3.597000e+00 -7.236992e-01 
3.598000e+00 -7.219465e-01 
3.599000e+00 -7.201887e-01 
3.600000e+00 -7.184258e-01 
3.601000e+00 -7.166579e-01 
3.602000e+00 -7.148850e-01 
3.603000e+00 -7.131071e-01 
3.604000e+00 -7.113243e-01 
3.605000e+00 -7.095365e-01 
3.606000e+00 -7.077437e-01 
3.607000e+00 -7.059461e-01 
3.608000e+00 -7.041435e-01 
3.609000e+00 -7.023361e-01 
3.610000e+00 -7.005238e-01 
3.611000e+00 -6.987067e-01 
3.612000e+00 -6.968847e-01 
3.613000e+00 -6.950580e-01 
3.614000e+00 -6.932265e-01 
3.615000e+00 -6.913902e-01 
3.616000e+00 -6.895491e-01 
3.617000e+00 -6.877033e-01 
3.618000e+00 -6.858529e-01 
3.619000e+00 -6.839977e-01 
3.620000e+00 -6.821379e-01 
3.621000e+00 -6.802734e-01 
3.622000e+00 -6.784042e-01 
3.623000e+00 -6.765305e-01 
3.624000e+00 -6.746522e-01 
3.625000e+00 -6.727693e-01 
3.626000e+00 -6.708818e-01 
3.627000e+00 -6.689899e-01 
3.628000e+00 -6.670934e-01 
3.629000e+00 -6.651924e-01 
3.630000e+00 -6.632869e-01 
3.631000e+00 -6.613770e-01 
3.632000e+00 -6.594626e-01 
3.633000e+00 -6.575438e-01 
3.634000e+00 -6.556206e-01 
3.635000e+00 -6.536931e-01 
3.636000e+00 -6.517611e-01 
3.637000e+00 -6.498249e-01 
3.638000e+00 -6.478843e-01 
3.639000e+00 -6.459394e-01 
3.640000e+00 -6.439903e-01 
3.641000e+00 -6.420368e-01 
3.642000e+00 -6.400792e-01 
3.643000e+00 -6.381173e-01 
3.644000e+00 -6.361512e-01 
3.645000e+00 -6.341810e-01 
3.646000e+00 -6.322066e-01 
3.647000e+00 -6.302280e-01 
3.648000e+00 -6.282453e-01 
3.649000e+00 -6.262586e-01 
3.650000e+00 -6.242677e-01 
3.651000e+00 -6.222728e-01 
3.652000e+00 -6.202738e-01 
3.653000e+00 -6.182709e-01 
3.654000e+00 -6.162639e-01 
3.655000e+00 -6.142529e-01 
3.656000e+00 -6.122380e-01 
3.657000e+00 -6.102192e-01 
3.658000e+00 -6.081964e-01 
3.659000e+00 -6.061698e-01 
3.660000e+00 -6.041392e-01 
3.661000e+00 -6.021048e-01 
3.662000e+00 -6.000666e-01 
3.663000e+00 -5.980246e-01 
3.664000e+00 -5.959787e-01 
3.665000e+00 -5.939291e-01 
3.666000e+00 -5.918757e-01 
3.667000e+00 -5.898186e-01 
3.668000e+00 -5.877578e-01 
3.669000e+00 -5.856933e-01 
3.670000e+00 -5.836252e-01 
3.671000e+00 -5.815533e-01 
3.672000e+00 -5.794779e-01 
3.673000e+00 -5.773988e-01 
3.674000e+00 -5.753162e-01 
3.675000e+00 -5.732300e-01 
3.676000e+00 -5.711402e-01 
3.677000e+00 -5.690470e-01 
3.678000e+00 -5.669502e-01 
3.679000e+00 -5.648499e-01 
3.680000e+00 -5.627462e-01 
3.681000e+00 -5.606390e-01 
3.682000e+00 -5.585284e-01 
3.683000e+00 -5.564144e-01 
3.684000e+00 -5.542971e-01 
3.685000e+00 -5.521763e-01 
3.686000e+00 -5.500523e-01 
3.687000e+00 -5.479249e-01 
3.688000e+00 -5.457942e-01 
3.689000e+00 -5.436603e-01 
3.690000e+00 -5.415231e-01 
3.691000e+00 -5.393827e-01 
3.692000e+00 -5.372391e-01 
3.693000e+00 -5.350923e-01 
3.694000e+00 -5.329423e-01 
3.695000e+00 -5.307892e-01 
3.696000e+00 -5.286329e-01 
3.697000e+00 -5.264736e-01 
3.698000e+00 -5.243111e-01 
3.699000e+00 -5.221456e-01 
3.700000e+00 -5.199771e-01 
3.701000e+00 -5.178056e-01 
3.702000e+00 -5.156310e-01 
3.703000e+00 -5.134535e-01 
3.704000e+00 -5.112731e-01 
3.705000e+00 -5.090897e-01 
3.706000e+00 -5.069034e-01 
3.707000e+00 -5.047142e-01 
3.708000e+00 -5.025221e-01 
3.709000e+00 -5.003272e-01 
3.710000e+00 -4.981295e-01 
3.711000e+00 -4.959290e-01 
3.712000e+00 -4.937257e-01 
3.713000e+00 -4.915196e-01 
3.714000e+00 -4.893108e-01 
3.715000e+00 -4.870993e-01 
3.716000e+00 -4.848851e-01 
3.717000e+00 -4.826683e-01 
3.718000e+00 -4.804487e-01 
3.719000e+00 -4.782266e-01 
3.720000e+00 -4.760018e-01 
3.721000e+00 -4.737745e-01 
3.722000e+00 -4.715446e-01 
3.723000e+00 -4.693121e-01 
3.724000e+00 -4.670772e-01 
3.725000e+00 -4.648397e-01 
3.726000e+00 -4.625998e-01 
3.727000e+00 -4.603574e-01 
3.728000e+00 -4.581126e-01 
3.729000e+00 -4.558653e-01 
3.730000e+00 -4.536157e-01 
3.731000e+00 -4.513637e-01 
3.732000e+00 -4.491094e-01 
3.733000e+00 -4.468528e-01 
3.734000e+00 -4.445938e-01 
3.735000e+00 -4.423326e-01 
3.736000e+00 -4.400691e-01 
3.737000e+00 -4.378034e-01 
3.738000e+00 -4.355355e-01 
3.739000e+00 -4.332653e-01 
3.740000e+00 -4.309931e-01 
3.741000e+00 -4.287186e-01 
3.742000e+00 -4.264421e-01 
3.743000e+00 -4.241634e-01 
3.744000e+00 -4.218827e-01 
3.745000e+00 -4.195999e-01 
3.746000e+00 -4.173150e-01 
3.747000e+00 -4.150282e-01 
3.748000e+00 -4.127393e-01 
3.749000e+00 -4.104485e-01 
3.750000e+00 -4.081557e-01 
3.751000e+00 -4.058610e-01 
3.752000e+00 -4.035645e-01 
3.753000e+00 -4.012660e-01 
3.754000e+00 -3.989656e-01 
3.755000e+00 -3.966635e-01 
3.756000e+00 -3.943595e-01 
3.757000e+00 -3.920537e-01 
3.758000e+00 -3.897461e-01 
3.759000e+00 -3.874368e-01 
3.760000e+00 -3.851258e-01 
3.761000e+00 -3.828131e-01 
3.762000e+00 -3.804986e-01 
3.763000e+00 -3.781826e-01 
3.764000e+00 -3.758648e-01 
3.765000e+00 -3.735455e-01 
3.766000e+00 -3.712246e-01 
3.767000e+00 -3.689021e-01 
3.768000e+00 -3.665780e-01 
3.769000e+00 -3.642524e-01 
3.770000e+00 -3.619253e-01 
3.771000e+00 -3.595968e-01 
3.772000e+00 -3.572667e-01 
3.773000e+00 -3.549352e-01 
3.774000e+00 -3.526023e-01 
3.775000e+00 -3.502681e-01 
3.776000e+00 -3.479324e-01 
3.777000e+00 -3.455954e-01 
3.778000e+00 -3.432570e-01 
3.779000e+00 -3.409174e-01 
3.780000e+00 -3.385765e-01 
3.781000e+00 -3.362343e-01 
3.782000e+00 -3.338908e-01 
3.783000e+00 -3.315462e-01 
3.784000e+00 -3.292003e-01 
3.785000e+00 -3.268533e-01 
3.786000e+00 -3.245051e-01 
3.787000e+00 -3.221558e-01 
3.788000e+00 -3.198054e-01 
3.789000e+00 -3.174539e-01 
3.790000e+00 -3.151013e-01 
3.791000e+00 -3.127477e-01 
3.792000e+00 -3.103931e-01 
3.793000e+00 -3.080375e-01 
3.794000e+00 -3.056809e-01 
3.795000e+00 -3.033233e-01 
3.796000e+00 -3.009649e-01 
3.797000e+00 -2.986055e-01 
3.798000e+00 -2.962452e-01 
3.799000e+00 -2.938841e-01 
3.800000e+00 -2.915221e-01 
3.801000e+00 -2.891593e-01 
3.802000e+00 -2.867957e-01 
3.803000e+00 -2.844313e-01 
3.804000e+00 -2.820662e-01 
3.805000e+00 -2.797003e-01 
3.806000e+00 -2.773337e-01 
3.807000e+00 -2.749665e-01 
3.808000e+00 -2.725986e-01 
3.809000e+00 -2.702300e-01 
3.810000e+00 -2.678608e-01 
3.811000e+00 -2.654910e-01 
3.812000e+00 -2.631207e-01 
3.813000e+00 -2.607497e-01 
3.814000e+00 -2.583783e-01 
3.815000e+00 -2.560063e-01 
3.816000e+00 -2.536339e-01 
3.817000e+00 -2.512609e-01 
3.818000e+00 -2.488876e-01 
3.819000e+00 -2.465138e-01 
3.820000e+00 -2.441396e-01 
3.821000e+00 -2.417650e-01 
3.822000e+00 -2.393901e-01 
3.823000e+00 -2.370148e-01 
3.824000e+00 -2.346392e-01 
3.825000e+00 -2.322633e-01 
3.826000e+00 -2.298872e-01 
3.827000e+00 -2.275108e-01 
3.828000e+00 -2.251342e-01 
3.829000e+00 -2.227574e-01 
3.830000e+00 -2.203803e-01 
3.831000e+00 -2.180032e-01 
3.832000e+00 -2.156259e-01 
3.833000e+00 -2.132484e-01 
3.834000e+00 -2.108709e-01 
3.835000e+00 -2.084933e-01 
3.836000e+00 -2.061157e-01 
3.837000e+00 -2.037380e-01 
3.838000e+00 -2.013603e-01 
3.839000e+00 -1.989826e-01 
3.840000e+00 -1.966050e-01 
3.841000e+00 -1.942274e-01 
3.842000e+00 -1.918499e-01 
3.843000e+00 -1.894725e-01 
3.844000e+00 -1.870952e-01 
3.845000e+00 -1.847180e-01 
3.846000e+00 -1.823410e-01 
3.847000e+00 -1.799642e-01 
3.848000e+00 -1.775876e-01 
3.849000e+00 -1.752113e-01 
3.850000e+00 -1.728352e-01 
3.851000e+00 -1.704593e-01 
3.852000e+00 -1.680838e-01 
3.853000e+00 -1.657086e-01 
3.854000e+00 -1.633337e-01 
3.855000e+00 -1.609591e-01 
3.856000e+00 -1.585850e-01 
3.857000e+00 -1.562112e-01 
3.858000e+00 -1.538379e-01 
3.859000e+00 -1.514650e-01 
3.860000e+00 -1.490926e-01 
3.861000e+00 -1.467206e-01 
3.862000e+00 -1.443492e-01 
3.863000e+00 -1.419783e-01 
3.864000e+00 -1.396079e-01 
3.865000e+00 -1.372382e-01 
3.866000e+00 -1.348690e-01 
3.867000e+00 -1.325004e-01 
3.868000e+00 -1.301324e-01 
3.869000e+00 -1.277652e-01 
3.870000e+00 -1.253985e-01 
3.871000e+00 -1.230326e-01 
3.872000e+00 -1.206674e-01 
3.873000e+00 -1.183030e-01 
3.874000e+00 -1.159393e-01 
3.875000e+00 -1.135764e-01 
3.876000e+00 -1.112143e-01 
3.877000e+00 -1.088530e-01 
3.878000e+00 -1.064926e-01 
3.879000e+00 -1.041330e-01 
3.880000e+00 -1.017743e-01 
3.881000e+00 -9.941655e-02 
3.882000e+00 -9.705970e-02 
3.883000e+00 -9.470381e-02 
3.884000e+00 -9.234889e-02 
3.885000e+00 -8.999495e-02 
3.886000e+00 -8.764204e-02 
3.887000e+00 -8.529015e-02 
3.888000e+00 -8.293932e-02 
3.889000e+00 -8.058956e-02 
3.890000e+00 -7.824089e-02 
3.891000e+00 -7.589335e-02 
3.892000e+00 -7.354693e-02 
3.893000e+00 -7.120168e-02 
3.894000e+00 -6.885760e-02 
3.895000e+00 -6.651472e-02 
3.896000e+00 -6.417306e-02 
3.897000e+00 -6.183264e-02 
3.898000e+00 -5.949348e-02 
3.899000e+00 -5.715560e-02 
3.900000e+00 -5.481902e-02 
3.901000e+00 -5.248376e-02 
3.902000e+00 -5.014984e-02 
3.903000e+00 -4.781728e-02 
3.904000e+00 -4.548610e-02 
3.905000e+00 -4.315633e-02 
3.906000e+00 -4.082797e-02 
3.907000e+00 -3.850106e-02 
3.908000e+00 -3.617561e-02 
3.909000e+00 -3.385165e-02 
3.910000e+00 -3.152919e-02 
3.911000e+00 -2.920825e-02 
3.912000e+00 -2.688885e-02 
3.913000e+00 -2.457102e-02 
3.914000e+00 -2.225477e-02 
3.915000e+00 -1.994012e-02 
3.916000e+00 -1.762709e-02 
3.917000e+00 -1.531571e-02 
3.918000e+00 -1.300599e-02 
3.919000e+00 -1.069795e-02 
3.920000e+00 -8.391616e-03 
3.921000e+00 -6.087003e-03 
3.922000e+00 -3.784131e-03 
3.923000e+00 -1.483021e-03 
3.924000e+00 8.163086e-04 
3.925000e+00 3.113837e-03 
3.926000e+00 5.409545e-03 
3.927000e+00 7.703413e-03 
3.928000e+00 9.995422e-03 
3.929000e+00 1.228555e-02 
3.930000e+00 1.457378e-02 
3.931000e+00 1.686010e-02 
3.932000e+00 1.914447e-02 
3.933000e+00 2.142689e-02 
3.934000e+00 2.370734e-02 
3.935000e+00 2.598578e-02 
3.936000e+00 2.826222e-02 
3.937000e+00 3.053662e-02 
3.938000e+00 3.280897e-02 
3.939000e+00 3.507924e-02 
3.940000e+00 3.734742e-02 
3.941000e+00 3.961350e-02 
3.942000e+00 4.187744e-02 
3.943000e+00 4.413924e-02 
3.944000e+00 4.639886e-02 
3.945000e+00 4.865630e-02 
3.946000e+00 5.091154e-02 
3.947000e+00 5.316455e-02 
3.948000e+00 5.541532e-02 
3.949000e+00 5.766383e-02 
3.950000e+00 5.991006e-02 
3.951000e+00 6.215398e-02 
3.952000e+00 6.439559e-02 
3.953000e+00 6.663487e-02 
3.954000e+00 6.887178e-02 
3.955000e+00 7.110633e-02 
3.956000e+00 7.333848e-02 
3.957000e+00 7.556822e-02 
3.958000e+00 7.779553e-02 
3.959000e+00 8.002040e-02 
3.960000e+00 8.224279e-02 
3.961000e+00 8.446271e-02 
3.962000e+00 8.668012e-02 
3.963000e+00 8.889501e-02 
3.964000e+00 9.110736e-02 
3.965000e+00 9.331715e-02 
3.966000e+00 9.552437e-02 
3.967000e+00 9.772900e-02 
3.968000e+00 9.993101e-02 
3.969000e+00 1.021304e-01 
3.970000e+00 1.043271e-01 
3.971000e+00 1.065212e-01 
3.972000e+00 1.087126e-01 
3.973000e+00 1.109013e-01 
3.974000e+00 1.130872e-01 
3.975000e+00 1.152705e-01 
3.976000e+00 1.174509e-01 
3.977000e+00 1.196286e-01 
3.978000e+00 1.218036e-01 
3.979000e+00 1.239757e-01 
3.980000e+00 1.261449e-01 
3.981000e+00 1.283114e-01 
3.982000e+00 1.304750e-01 
3.983000e+00 1.326357e-01 
3.984000e+00 1.347935e-01 
3.985000e+00 1.369484e-01 
3.986000e+00 1.391003e-01 
3.987000e+00 1.412494e-01 
3.988000e+00 1.433954e-01 
3.989000e+00 1.455385e-01 
3.990000e+00 1.476786e-01 
3.991000e+00 1.498156e-01 
3.992000e+00 1.519496e-01 
3.993000e+00 1.540806e-01 
3.994000e+00 1.562085e-01 
3.995000e+00 1.583334e-01 
3.996000e+00 1.604551e-01 
3.997000e+00 1.625737e-01 
3.998000e+00 1.646892e-01 
3.999000e+00 1.668015e-01 
4.000000e+00 1.689107e-01 
4.001000e+00 1.710167e-01 
4.002000e+00 1.731194e-01 
4.003000e+00 1.752190e-01 
4.004000e+00 1.773153e-01 
4.005000e+00 1.794084e-01 
4.006000e+00 1.814982e-01 
4.007000e+00 1.835847e-01 
4.008000e+00 1.856680e-01 
4.009000e+00 1.877479e-01 
4.010000e+00 1.898245e-01 
4.011000e+00 1.918977e-01 
4.012000e+00 1.939676e-01 
4.013000e+00 1.960341e-01 
4.014000e+00 1.980972e-01 
4.015000e+00 2.001569e-01 
4.016000e+00 2.022132e-01 
4.017000e+00 2.042660e-01 
4.018000e+00 2.063153e-01 
4.019000e+00 2.083612e-01 
4.020000e+00 2.104036e-01 
4.021000e+00 2.124425e-01 
4.022000e+00 2.144779e-01 
4.023000e+00 2.165097e-01 
4.024000e+00 2.185380e-01 
4.025000e+00 2.205627e-01 
4.026000e+00 2.225838e-01 
4.027000e+00 2.246014e-01 
4.028000e+00 2.266153e-01 
4.029000e+00 2.286256e-01 
4.030000e+00 2.306322e-01 
4.031000e+00 2.326352e-01 
4.032000e+00 2.346345e-01 
4.033000e+00 2.366301e-01 
4.034000e+00 2.386220e-01 
4.035000e+00 2.406102e-01 
4.036000e+00 2.425947e-01 
4.037000e+00 2.445754e-01 
4.038000e+00 2.465523e-01 
4.039000e+00 2.485255e-01 
4.040000e+00 2.504948e-01 
4.041000e+00 2.524604e-01 
4.042000e+00 2.544221e-01 
4.043000e+00 2.563800e-01 
4.044000e+00 2.583341e-01 
4.045000e+00 2.602843e-01 
4.046000e+00 2.622306e-01 
4.047000e+00 2.641730e-01 
4.048000e+00 2.661114e-01 
4.049000e+00 2.680460e-01 
4.050000e+00 2.699766e-01 
4.051000e+00 2.719033e-01 
4.052000e+00 2.738260e-01 
4.053000e+00 2.757447e-01 
4.054000e+00 2.776595e-01 
4.055000e+00 2.795702e-01 
4.056000e+00 2.814769e-01 
4.057000e+00 2.833796e-01 
4.058000e+00 2.852782e-01 
4.059000e+00 2.871727e-01 
4.060000e+00 2.890632e-01 
4.061000e+00 2.909496e-01 
4.062000e+00 2.928319e-01 
4.063000e+00 2.947100e-01 
4.064000e+00 2.965840e-01 
4.065000e+00 2.984539e-01 
4.066000e+00 3.003196e-01 
4.067000e+00 3.021812e-01 
4.068000e+00 3.040386e-01 
4.069000e+00 3.058917e-01 
4.070000e+00 3.077407e-01 
4.071000e+00 3.095854e-01 
4.072000e+00 3.114259e-01 
4.073000e+00 3.132621e-01 
4.074000e+00 3.150941e-01 
4.075000e+00 3.169218e-01 
4.076000e+00 3.187452e-01 
4.077000e+00 3.205644e-01 
4.078000e+00 3.223792e-01 
4.079000e+00 3.241896e-01 
4.080000e+00 3.259958e-01 
4.081000e+00 3.277975e-01 
4.082000e+00 3.295950e-01 
4.083000e+00 3.313880e-01 
4.084000e+00 3.331767e-01 
4.085000e+00 3.349609e-01 
4.086000e+00 3.367407e-01 
4.087000e+00 3.385161e-01 
4.088000e+00 3.402871e-01 
4.089000e+00 3.420536e-01 
4.090000e+00 3.438157e-01 
4.091000e+00 3.455733e-01 
4.092000e+00 3.473264e-01 
4.093000e+00 3.490750e-01 
4.094000e+00 3.508191e-01 
4.095000e+00 3.525586e-01 
4.096000e+00 3.542937e-01 
4.097000e+00 3.560242e-01 
4.098000e+00 3.577501e-01 
4.099000e+00 3.594715e-01 
4.100000e+00 3.611883e-01 
4.101000e+00 3.629005e-01 
4.102000e+00 3.646081e-01 
4.103000e+00 3.663110e-01 
4.104000e+00 3.680094e-01 
4.105000e+00 3.697031e-01 
4.106000e+00 3.713922e-01 
4.107000e+00 3.730766e-01 
4.108000e+00 3.747564e-01 
4.109000e+00 3.764314e-01 
4.110000e+00 3.781018e-01 
4.111000e+00 3.797675e-01 
4.112000e+00 3.814285e-01 
4.113000e+00 3.830847e-01 
4.114000e+00 3.847362e-01 
4.115000e+00 3.863830e-01 
4.116000e+00 3.880250e-01 
4.117000e+00 3.896623e-01 
4.118000e+00 3.912947e-01 
4.119000e+00 3.929224e-01 
4.120000e+00 3.945453e-01 
4.121000e+00 3.961634e-01 
4.122000e+00 3.977767e-01 
4.123000e+00 3.993851e-01 
4.124000e+00 4.009887e-01 
4.125000e+00 4.025875e-01 
4.126000e+00 4.041814e-01 
4.127000e+00 4.057705e-01 
4.128000e+00 4.073546e-01 
4.129000e+00 4.089339e-01 
4.130000e+00 4.105083e-01 
4.131000e+00 4.120778e-01 
4.132000e+00 4.136423e-01 
4.133000e+00 4.152020e-01 
4.134000e+00 4.167567e-01 
4.135000e+00 4.183064e-01 
4.136000e+00 4.198513e-01 
4.137000e+00 4.213911e-01 
4.138000e+00 4.229260e-01 
4.139000e+00 4.244559e-01 
4.140000e+00 4.259808e-01 
4.141000e+00 4.275007e-01 
4.142000e+00 4.290156e-01 
4.143000e+00 4.305255e-01 
4.144000e+00 4.320304e-01 
4.145000e+00 4.335302e-01 
4.146000e+00 4.350250e-01 
4.147000e+00 4.365147e-01 
4.148000e+00 4.379994e-01 
4.149000e+00 4.394790e-01 
4.150000e+00 4.409536e-01 
4.151000e+00 4.424230e-01 
4.152000e+00 4.438874e-01 
4.153000e+00 4.453466e-01 
4.154000e+00 4.468008e-01 
4.155000e+00 4.482498e-01 
4.156000e+00 4.496937e-01 
4.157000e+00 4.511325e-01 
4.158000e+00 4.525661e-01 
4.159000e+00 4.539946e-01 
4.160000e+00 4.554179e-01 
4.161000e+00 4.568361e-01 
4.162000e+00 4.582491e-01 
4.163000e+00 4.596569e-01 
4.164000e+00 4.610595e-01 
4.165000e+00 4.624569e-01 
4.166000e+00 4.638491e-01 
4.167000e+00 4.652361e-01 
4.168000e+00 4.666179e-01 
4.169000e+00 4.679944e-01 
4.170000e+00 4.693657e-01 
4.171000e+00 4.707318e-01 
4.172000e+00 4.720927e-01 
4.173000e+00 4.734482e-01 
4.174000e+00 4.747986e-01 
4.175000e+00 4.761436e-01 
4.176000e+00 4.774834e-01 
4.177000e+00 4.788179e-01 
4.178000e+00 4.801471e-01 
4.179000e+00 4.814710e-01 
4.180000e+00 4.827896e-01 
4.181000e+00 4.841029e-01 
4.182000e+00 4.854108e-01 
4.183000e+00 4.867135e-01 
4.184000e+00 4.880108e-01 
4.185000e+00 4.893028e-01 
4.186000e+00 4.905894e-01 
4.187000e+00 4.918708e-01 
4.188000e+00 4.931467e-01 
4.189000e+00 4.944173e-01 
4.190000e+00 4.956825e-01 
4.191000e+00 4.969424e-01 
4.192000e+00 4.981968e-01 
4.193000e+00 4.994459e-01 
4.194000e+00 5.006896e-01 
4.195000e+00 5.019279e-01 
4.196000e+00 5.031608e-01 
4.197000e+00 5.043883e-01 
4.198000e+00 5.056104e-01 
4.199000e+00 5.068271e-01 
4.200000e+00 5.080383e-01 
4.201000e+00 5.092441e-01 
4.202000e+00 5.104445e-01 
4.203000e+00 5.116394e-01 
4.204000e+00 5.128289e-01 
4.205000e+00 5.140130e-01 
4.206000e+00 5.151916e-01 
4.207000e+00 5.163647e-01 
4.208000e+00 5.175324e-01 
4.209000e+00 5.186946e-01 
4.210000e+00 5.198513e-01 
4.211000e+00 5.210026e-01 
4.212000e+00 5.221484e-01 
4.213000e+00 5.232886e-01 
4.214000e+00 5.244234e-01 
4.215000e+00 5.255527e-01 
4.216000e+00 5.266765e-01 
4.217000e+00 5.277948e-01 
4.218000e+00 5.289075e-01 
4.219000e+00 5.300148e-01 
4.220000e+00 5.311165e-01 
4.221000e+00 5.322128e-01 
4.222000e+00 5.333035e-01 
4.223000e+00 5.343886e-01 
4.224000e+00 5.354682e-01 
4.225000e+00 5.365423e-01 
4.226000e+00 5.376109e-01 
4.227000e+00 5.386739e-01 
4.228000e+00 5.397313e-01 
4.229000e+00 5.407832e-01 
4.230000e+00 5.418295e-01 
4.231000e+00 5.428703e-01 
4.232000e+00 5.439055e-01 
4.233000e+00 5.449352e-01 
4.234000e+00 5.459592e-01 
4.235000e+00 5.469777e-01 
4.236000e+00 5.479907e-01 
4.237000e+00 5.489980e-01 
4.238000e+00 5.499997e-01 
4.239000e+00 5.509959e-01 
4.240000e+00 5.519865e-01 
4.241000e+00 5.529715e-01 
4.242000e+00 5.539509e-01 
4.243000e+00 5.549247e-01 
4.244000e+00 5.558929e-01 
4.245000e+00 5.568554e-01 
4.246000e+00 5.578124e-01 
4.247000e+00 5.587638e-01 
4.248000e+00 5.597096e-01 
4.249000e+00 5.606497e-01 
4.250000e+00 5.615842e-01 
4.251000e+00 5.625132e-01 
4.252000e+00 5.634364e-01 
4.253000e+00 5.643541e-01 
4.254000e+00 5.652662e-01 
4.255000e+00 5.661726e-01 
4.256000e+00 5.670734e-01 
4.257000e+00 5.679685e-01 
4.258000e+00 5.688581e-01 
4.259000e+00 5.697419e-01 
4.260000e+00 5.706202e-01 
4.261000e+00 5.714928e-01 
4.262000e+00 5.723598e-01 
4.263000e+00 5.732211e-01 
4.264000e+00 5.740768e-01 
4.265000e+00 5.749269e-01 
4.266000e+00 5.757713e-01 
4.267000e+00 5.766100e-01 
4.268000e+00 5.774431e-01 
4.269000e+00 5.782706e-01 
4.270000e+00 5.790924e-01 
4.271000e+00 5.799085e-01 
4.272000e+00 5.807190e-01 
4.273000e+00 5.815239e-01 
4.274000e+00 5.823231e-01 
4.275000e+00 5.831166e-01 
4.276000e+00 5.839045e-01 
4.277000e+00 5.846867e-01 
4.278000e+00 5.854633e-01 
4.279000e+00 5.862342e-01 
4.280000e+00 5.869994e-01 
4.281000e+00 5.877590e-01 
4.282000e+00 5.885129e-01 
4.283000e+00 5.892612e-01 
4.284000e+00 5.900038e-01 
4.285000e+00 5.907408e-01 
4.286000e+00 5.914720e-01 
4.287000e+00 5.921977e-01 
4.288000e+00 5.929176e-01 
4.289000e+00 5.936319e-01 
4.290000e+00 5.943406e-01 
4.291000e+00 5.950435e-01 
4.292000e+00 5.957409e-01 
4.293000e+00 5.964325e-01 
4.294000e+00 5.971185e-01 
4.295000e+00 5.977988e-01 
4.296000e+00 5.984735e-01 
4.297000e+00 5.991425e-01 
4.298000e+00 5.998059e-01 
4.299000e+00 6.004636e-01 
4.300000e+00 6.011156e-01 
4.301000e+00 6.017620e-01 
4.302000e+00 6.024027e-01 
4.303000e+00 6.030378e-01 
4.304000e+00 6.036672e-01 
4.305000e+00 6.042910e-01 
4.306000e+00 6.049091e-01 
4.307000e+00 6.055215e-01 
4.308000e+00 6.061283e-01 
4.309000e+00 6.067295e-01 
4.310000e+00 6.073250e-01 
4.311000e+00 6.079148e-01 
4.312000e+00 6.084991e-01 
4.313000e+00 6.090776e-01 
4.314000e+00 6.096505e-01 
4.315000e+00 6.102178e-01 
4.316000e+00 6.107795e-01 
4.317000e+00 6.113355e-01 
4.318000e+00 6.118858e-01 
4.319000e+00 6.124306e-01 
4.320000e+00 6.129697e-01 
4.321000e+00 6.135031e-01 
4.322000e+00 6.140310e-01 
4.323000e+00 6.145532e-01 
4.324000e+00 6.150697e-01 
4.325000e+00 6.155807e-01 
4.326000e+00 6.160860e-01 
4.327000e+00 6.165857e-01 
4.328000e+00 6.170798e-01 
4.329000e+00 6.175683e-01 
4.330000e+00 6.180512e-01 
4.331000e+00 6.185285e-01 
4.332000e+00 6.190001e-01 
4.333000e+00 6.194661e-01 
4.334000e+00 6.199266e-01 
4.335000e+00 6.203814e-01 
4.336000e+00 6.208307e-01 
4.337000e+00 6.212743e-01 
4.338000e+00 6.217124e-01 
4.339000e+00 6.221448e-01 
4.340000e+00 6.225717e-01 
4.341000e+00 6.229930e-01 
4.342000e+00 6.234087e-01 
4.343000e+00 6.238189e-01 
4.344000e+00 6.242234e-01 
4.345000e+00 6.246224e-01 
4.346000e+00 6.250158e-01 
4.347000e+00 6.254037e-01 
4.348000e+00 6.257860e-01 
4.349000e+00 6.261627e-01 
4.350000e+00 6.265339e-01 
4.351000e+00 6.268996e-01 
4.352000e+00 6.272596e-01 
4.353000e+00 6.276142e-01 
4.354000e+00 6.279632e-01 
4.355000e+00 6.283066e-01 
4.356000e+00 6.286446e-01 
4.357000e+00 6.289770e-01 
4.358000e+00 6.293038e-01 
4.359000e+00 6.296252e-01 
4.360000e+00 6.299410e-01 
4.361000e+00 6.302514e-01 
4.362000e+00 6.305562e-01 
4.363000e+00 6.308555e-01 
4.364000e+00 6.311493e-01 
4.365000e+00 6.314376e-01 
4.366000e+00 6.317204e-01 
4.367000e+00 6.319977e-01 
4.368000e+00 6.322696e-01 
4.369000e+00 6.325359e-01 
4.370000e+00 6.327968e-01 
4.371000e+00 6.330522e-01 
4.372000e+00 6.333022e-01 
4.373000e+00 6.335467e-01 
4.374000e+00 6.337857e-01 
4.375000e+00 6.340193e-01 
4.376000e+00 6.342474e-01 
4.377000e+00 6.344701e-01 
4.378000e+00 6.346873e-01 
4.379000e+00 6.348992e-01 
4.380000e+00 6.351055e-01 
4.381000e+00 6.353065e-01 
4.382000e+00 6.355021e-01 
4.383000e+00 6.356922e-01 
4.384000e+00 6.358769e-01 
4.385000e+00 6.360563e-01 
4.386000e+00 6.362302e-01 
4.387000e+00 6.363987e-01 
4.388000e+00 6.365619e-01 
4.389000e+00 6.367197e-01 
4.390000e+00 6.368721e-01 
4.391000e+00 6.370191e-01 
4.392000e+00 6.371608e-01 
4.393000e+00 6.372971e-01 
4.394000e+00 6.374280e-01 
4.395000e+00 6.375536e-01 
4.396000e+00 6.376739e-01 
4.397000e+00 6.377888e-01 
4.398000e+00 6.378984e-01 
4.399000e+00 6.380027e-01 
4.400000e+00 6.381017e-01 
4.401000e+00 6.381953e-01 
4.402000e+00 6.382837e-01 
4.403000e+00 6.383667e-01 
4.404000e+00 6.384445e-01 
4.405000e+00 6.385169e-01 
4.406000e+00 6.385841e-01 
4.407000e+00 6.386460e-01 
4.408000e+00 6.387027e-01 
4.409000e+00 6.387541e-01 
4.410000e+00 6.388002e-01 
4.411000e+00 6.388411e-01 
4.412000e+00 6.388767e-01 
4.413000e+00 6.389071e-01 
4.414000e+00 6.389323e-01 
4.415000e+00 6.389523e-01 
4.416000e+00 6.389670e-01 
4.417000e+00 6.389765e-01 
4.418000e+00 6.389808e-01 
4.419000e+00 6.389800e-01 
4.420000e+00 6.389739e-01 
4.421000e+00 6.389627e-01 
4.422000e+00 6.389463e-01 
4.423000e+00 6.389247e-01 
4.424000e+00 6.388980e-01 
4.425000e+00 6.388661e-01 
4.426000e+00 6.388290e-01 
4.427000e+00 6.387869e-01 
4.428000e+00 6.387396e-01 
4.429000e+00 6.386871e-01 
4.430000e+00 6.386296e-01 
4.431000e+00 6.385669e-01 
4.432000e+00 6.384992e-01 
4.433000e+00 6.384263e-01 
4.434000e+00 6.383484e-01 
4.435000e+00 6.382654e-01 
4.436000e+00 6.381773e-01 
4.437000e+00 6.380842e-01 
4.438000e+00 6.379860e-01 
4.439000e+00 6.378827e-01 
4.440000e+00 6.377744e-01 
4.441000e+00 6.376611e-01 
4.442000e+00 6.375428e-01 
4.443000e+00 6.374194e-01 
4.444000e+00 6.372911e-01 
4.445000e+00 6.371577e-01 
4.446000e+00 6.370193e-01 
4.447000e+00 6.368760e-01 
4.448000e+00 6.367277e-01 
4.449000e+00 6.365744e-01 
4.450000e+00 6.364161e-01 
4.451000e+00 6.362529e-01 
4.452000e+00 6.360848e-01 
4.453000e+00 6.359117e-01 
4.454000e+00 6.357337e-01 
4.455000e+00 6.355508e-01 
4.456000e+00 6.353630e-01 
4.457000e+00 6.351702e-01 
4.458000e+00 6.349726e-01 
4.459000e+00 6.347701e-01 
4.460000e+00 6.345627e-01 
4.461000e+00 6.343505e-01 
4.462000e+00 6.341334e-01 
4.463000e+00 6.339114e-01 
4.464000e+00 6.336846e-01 
4.465000e+00 6.334530e-01 
4.466000e+00 6.332166e-01 
4.467000e+00 6.329753e-01 
4.468000e+00 6.327292e-01 
4.469000e+00 6.324784e-01 
4.470000e+00 6.322227e-01 
4.471000e+00 6.319623e-01 
4.472000e+00 6.316971e-01 
4.473000e+00 6.314272e-01 
4.474000e+00 6.311525e-01 
4.475000e+00 6.308730e-01 
4.476000e+00 6.305889e-01 
4.477000e+00 6.303000e-01 
4.478000e+00 6.300064e-01 
4.479000e+00 6.297081e-01 
4.480000e+00 6.294051e-01 
4.481000e+00 6.290974e-01 
4.482000e+00 6.287850e-01 
4.483000e+00 6.284680e-01 
4.484000e+00 6.281463e-01 
4.485000e+00 6.278200e-01 
4.486000e+00 6.274890e-01 
4.487000e+00 6.271534e-01 
4.488000e+00 6.268132e-01 
4.489000e+00 6.264684e-01 
4.490000e+00 6.261190e-01 
4.491000e+00 6.257650e-01 
4.492000e+00 6.254064e-01 
4.493000e+00 6.250433e-01 
4.494000e+00 6.246756e-01 
4.495000e+00 6.243033e-01 
4.496000e+00 6.239265e-01 
4.497000e+00 6.235452e-01 
4.498000e+00 6.231593e-01 
4.499000e+00 6.227690e-01 
4.500000e+00 6.223742e-01 
4.501000e+00 6.219748e-01 
4.502000e+00 6.215710e-01 
4.503000e+00 6.211627e-01 
4.504000e+00 6.207500e-01 
4.505000e+00 6.203328e-01 
4.506000e+00 6.199112e-01 
4.507000e+00 6.194851e-01 
4.508000e+00 6.190547e-01 
4.509000e+00 6.186198e-01 
4.510000e+00 6.181806e-01 
4.511000e+00 6.177369e-01 
4.512000e+00 6.172889e-01 
4.513000e+00 6.168365e-01 
4.514000e+00 6.163798e-01 
4.515000e+00 6.159187e-01 
4.516000e+00 6.154533e-01 
4.517000e+00 6.149835e-01 
4.518000e+00 6.145095e-01 
4.519000e+00 6.140312e-01 
4.520000e+00 6.135485e-01 
4.521000e+00 6.130616e-01 
4.522000e+00 6.125704e-01 
4.523000e+00 6.120750e-01 
4.524000e+00 6.115753e-01 
4.525000e+00 6.110714e-01 
4.526000e+00 6.105633e-01 
4.527000e+00 6.100509e-01 
4.528000e+00 6.095344e-01 
4.529000e+00 6.090137e-01 
4.530000e+00 6.084887e-01 
4.531000e+00 6.079597e-01 
4.532000e+00 6.074264e-01 
4.533000e+00 6.068890e-01 
4.534000e+00 6.063475e-01 
4.535000e+00 6.058018e-01 
4.536000e+00 6.052521e-01 
4.537000e+00 6.046982e-01 
4.538000e+00 6.041403e-01 
4.539000e+00 6.035782e-01 
4.540000e+00 6.030121e-01 
4.541000e+00 6.024420e-01 
4.542000e+00 6.018678e-01 
4.543000e+00 6.012896e-01 
4.544000e+00 6.007073e-01 
4.545000e+00 6.001210e-01 
4.546000e+00 5.995308e-01 
4.547000e+00 5.989365e-01 
4.548000e+00 5.983383e-01 
4.549000e+00 5.977361e-01 
4.550000e+00 5.971300e-01 
4.551000e+00 5.965199e-01 
4.552000e+00 5.959059e-01 
4.553000e+00 5.952880e-01 
4.554000e+00 5.946661e-01 
4.555000e+00 5.940404e-01 
4.556000e+00 5.934108e-01 
4.557000e+00 5.927773e-01 
4.558000e+00 5.921400e-01 
4.559000e+00 5.914988e-01 
4.560000e+00 5.908538e-01 
4.561000e+00 5.902049e-01 
4.562000e+00 5.895523e-01 
4.563000e+00 5.888958e-01 
4.564000e+00 5.882356e-01 
4.565000e+00 5.875716e-01 
4.566000e+00 5.869038e-01 
4.567000e+00 5.862322e-01 
4.568000e+00 5.855570e-01 
4.569000e+00 5.848780e-01 
4.570000e+00 5.841953e-01 
4.571000e+00 5.835089e-01 
4.572000e+00 5.828188e-01 
4.573000e+00 5.821250e-01 
4.574000e+00 5.814275e-01 
4.575000e+00 5.807264e-01 
4.576000e+00 5.800217e-01 
4.577000e+00 5.793133e-01 
4.578000e+00 5.786013e-01 
4.579000e+00 5.778857e-01 
4.580000e+00 5.771665e-01 
4.581000e+00 5.764437e-01 
4.582000e+00 5.757174e-01 
4.583000e+00 5.749875e-01 
4.584000e+00 5.742541e-01 
4.585000e+00 5.735171e-01 
4.586000e+00 5.727766e-01 
4.587000e+00 5.720326e-01 
4.588000e+00 5.712851e-01 
4.589000e+00 5.705341e-01 
4.590000e+00 5.697797e-01 
4.591000e+00 5.690218e-01 
4.592000e+00 5.682605e-01 
4.593000e+00 5.674957e-01 
4.594000e+00 5.667275e-01 
4.595000e+00 5.659559e-01 
4.596000e+00 5.651809e-01 
4.597000e+00 5.644025e-01 
4.598000e+00 5.636208e-01 
4.599000e+00 5.628357e-01 
4.600000e+00 5.620473e-01 
4.601000e+00 5.612555e-01 
4.602000e+00 5.604604e-01 
4.603000e+00 5.596620e-01 
4.604000e+00 5.588603e-01 
4.605000e+00 5.580554e-01 
4.606000e+00 5.572471e-01 
4.607000e+00 5.564357e-01 
4.608000e+00 5.556209e-01 
4.609000e+00 5.548030e-01 
4.610000e+00 5.539818e-01 
4.611000e+00 5.531574e-01 
4.612000e+00 5.523299e-01 
4.613000e+00 5.514991e-01 
4.614000e+00 5.506652e-01 
4.615000e+00 5.498282e-01 
4.616000e+00 5.489880e-01 
4.617000e+00 5.481447e-01 
4.618000e+00 5.472983e-01 
4.619000e+00 5.464487e-01 
4.620000e+00 5.455961e-01 
4.621000e+00 5.447404e-01 
4.622000e+00 5.438817e-01 
4.623000e+00 5.430199e-01 
4.624000e+00 5.421551e-01 
4.625000e+00 5.412872e-01 
4.626000e+00 5.404164e-01 
4.627000e+00 5.395425e-01 
4.628000e+00 5.386657e-01 
4.629000e+00 5.377859e-01 
4.630000e+00 5.369031e-01 
4.631000e+00 5.360174e-01 
4.632000e+00 5.351288e-01 
4.633000e+00 5.342373e-01 
4.634000e+00 5.333428e-01 
4.635000e+00 5.324455e-01 
4.636000e+00 5.315453e-01 
4.637000e+00 5.306422e-01 
4.638000e+00 5.297363e-01 
4.639000e+00 5.288275e-01 
4.640000e+00 5.279159e-01 
4.641000e+00 5.270015e-01 
4.642000e+00 5.260843e-01 
4.643000e+00 5.251643e-01 
4.644000e+00 5.242416e-01 
4.645000e+00 5.233161e-01 
4.646000e+00 5.223878e-01 
4.647000e+00 5.214568e-01 
4.648000e+00 5.205231e-01 
4.649000e+00 5.195867e-01 
4.650000e+00 5.186476e-01 
4.651000e+00 5.177058e-01 
4.652000e+00 5.167614e-01 
4.653000e+00 5.158143e-01 
4.654000e+00 5.148645e-01 
4.655000e+00 5.139122e-01 
4.656000e+00 5.129572e-01 
4.657000e+00 5.119996e-01 
4.658000e+00 5.110395e-01 
4.659000e+00 5.100768e-01 
4.660000e+00 5.091115e-01 
4.661000e+00 5.081436e-01 
4.662000e+00 5.071733e-01 
4.663000e+00 5.062004e-01 
4.664000e+00 5.052250e-01 
4.665000e+00 5.042472e-01 
4.666000e+00 5.032668e-01 
4.667000e+00 5.022840e-01 
4.668000e+00 5.012987e-01 
4.669000e+00 5.003110e-01 
4.670000e+00 4.993209e-01 
4.671000e+00 4.983284e-01 
4.672000e+00 4.973335e-01 
4.673000e+00 4.963361e-01 
4.674000e+00 4.953365e-01 
4.675000e+00 4.943344e-01 
4.676000e+00 4.933300e-01 
4.677000e+00 4.923233e-01 
4.678000e+00 4.913143e-01 
4.679000e+00 4.903030e-01 
4.680000e+00 4.892893e-01 
4.681000e+00 4.882734e-01 
4.682000e+00 4.872553e-01 
4.683000e+00 4.862349e-01 
4.684000e+00 4.852122e-01 
4.685000e+00 4.841874e-01 
4.686000e+00 4.831603e-01 
4.687000e+00 4.821310e-01 
4.688000e+00 4.810996e-01 
4.689000e+00 4.800660e-01 
4.690000e+00 4.790302e-01 
4.691000e+00 4.779923e-01 
4.692000e+00 4.769523e-01 
4.693000e+00 4.759101e-01 
4.694000e+00 4.748659e-01 
4.695000e+00 4.738195e-01 
4.696000e+00 4.727711e-01 
4.697000e+00 4.717206e-01 
4.698000e+00 4.706681e-01 
4.699000e+00 4.696136e-01 
4.700000e+00 4.685570e-01 
4.701000e+00 4.674984e-01 
4.702000e+00 4.664379e-01 
4.703000e+00 4.653753e-01 
4.704000e+00 4.643108e-01 
4.705000e+00 4.632444e-01 
4.706000e+00 4.621760e-01 
4.707000e+00 4.611056e-01 
4.708000e+00 4.600334e-01 
4.709000e+00 4.589593e-01 
4.710000e+00 4.578833e-01 
4.711000e+00 4.568054e-01 
4.712000e+00 4.557256e-01 
4.713000e+00 4.546441e-01 
4.714000e+00 4.535606e-01 
4.715000e+00 4.524754e-01 
4.716000e+00 4.513884e-01 
4.717000e+00 4.502996e-01 
4.718000e+00 4.492090e-01 
4.719000e+00 4.481166e-01 
4.720000e+00 4.470225e-01 
4.721000e+00 4.459266e-01 
4.722000e+00 4.448291e-01 
4.723000e+00 4.437298e-01 
4.724000e+00 4.426288e-01 
4.725000e+00 4.415262e-01 
4.726000e+00 4.404219e-01 
4.727000e+00 4.393159e-01 
4.728000e+00 4.382083e-01 
4.729000e+00 4.370990e-01 
4.730000e+00 4.359882e-01 
4.731000e+00 4.348757e-01 
4.732000e+00 4.337617e-01 
4.733000e+00 4.326461e-01 
4.734000e+00 4.315289e-01 
4.735000e+00 4.304101e-01 
4.736000e+00 4.292899e-01 
4.737000e+00 4.281681e-01 
4.738000e+00 4.270448e-01 
4.739000e+00 4.259200e-01 
4.740000e+00 4.247938e-01 
4.741000e+00 4.236661e-01 
4.742000e+00 4.225369e-01 
4.743000e+00 4.214063e-01 
4.744000e+00 4.202742e-01 
4.745000e+00 4.191407e-01 
4.746000e+00 4.180059e-01 
4.747000e+00 4.168696e-01 
4.748000e+00 4.157320e-01 
4.749000e+00 4.145930e-01 
4.750000e+00 4.134527e-01 
4.751000e+00 4.123111e-01 
4.752000e+00 4.111681e-01 
4.753000e+00 4.100238e-01 
4.754000e+00 4.088782e-01 
4.755000e+00 4.077314e-01 
4.756000e+00 4.065832e-01 
4.757000e+00 4.054339e-01 
4.758000e+00 4.042832e-01 
4.759000e+00 4.031314e-01 
4.760000e+00 4.019783e-01 
4.761000e+00 4.008241e-01 
4.762000e+00 3.996686e-01 
4.763000e+00 3.985120e-01 
4.764000e+00 3.973542e-01 
4.765000e+00 3.961953e-01 
4.766000e+00 3.950352e-01 
4.767000e+00 3.938741e-01 
4.768000e+00 3.927118e-01 
4.769000e+00 3.915484e-01 
4.770000e+00 3.903839e-01 
4.771000e+00 3.892184e-01 
4.772000e+00 3.880518e-01 
4.773000e+00 3.868841e-01 
4.774000e+00 3.857155e-01 
4.775000e+00 3.845458e-01 
4.776000e+00 3.833751e-01 
4.777000e+00 3.822034e-01 
4.778000e+00 3.810308e-01 
4.779000e+00 3.798572e-01 
4.780000e+00 3.786826e-01 
4.781000e+00 3.775071e-01 
4.782000e+00 3.763307e-01 
4.783000e+00 3.751533e-01 
4.784000e+00 3.739751e-01 
4.785000e+00 3.727960e-01 
4.786000e+00 3.716160e-01 
4.787000e+00 3.704351e-01 
4.788000e+00 3.692534e-01 
4.789000e+00 3.680709e-01 
4.790000e+00 3.668875e-01 
4.791000e+00 3.657033e-01 
4.792000e+00 3.645184e-01 
4.793000e+00 3.633326e-01 
4.794000e+00 3.621461e-01 
4.795000e+00 3.609588e-01 
4.796000e+00 3.597708e-01 
4.797000e+00 3.585821e-01 
4.798000e+00 3.573926e-01 
4.799000e+00 3.562024e-01 
4.800000e+00 3.550115e-01 
4.801000e+00 3.538200e-01 
4.802000e+00 3.526278e-01 
4.803000e+00 3.514349e-01 
4.804000e+00 3.502414e-01 
4.805000e+00 3.490472e-01 
4.806000e+00 3.478525e-01 
4.807000e+00 3.466571e-01 
4.808000e+00 3.454612e-01 
4.809000e+00 3.442646e-01 
4.810000e+00 3.430675e-01 
4.811000e+00 3.418699e-01 
4.812000e+00 3.406717e-01 
4.813000e+00 3.394730e-01 
4.814000e+00 3.382737e-01 
4.815000e+00 3.370740e-01 
4.816000e+00 3.358737e-01 
4.817000e+00 3.346730e-01 
4.818000e+00 3.334718e-01 
4.819000e+00 3.322702e-01 
4.820000e+00 3.310681e-01 
4.821000e+00 3.298656e-01 
4.822000e+00 3.286627e-01 
4.823000e+00 3.274594e-01 
4.824000e+00 3.262557e-01 
4.825000e+00 3.250516e-01 
4.826000e+00 3.238471e-01 
4.827000e+00 3.226423e-01 
4.828000e+00 3.214371e-01 
4.829000e+00 3.202317e-01 
4.830000e+00 3.190259e-01 
4.831000e+00 3.178197e-01 
4.832000e+00 3.166133e-01 
4.833000e+00 3.154067e-01 
4.834000e+00 3.141997e-01 
4.835000e+00 3.129925e-01 
4.836000e+00 3.117850e-01 
4.837000e+00 3.105774e-01 
4.838000e+00 3.093695e-01 
4.839000e+00 3.081613e-01 
4.840000e+00 3.069530e-01 
4.841000e+00 3.057445e-01 
4.842000e+00 3.045359e-01 
4.843000e+00 3.033270e-01 
4.844000e+00 3.021181e-01 
4.845000e+00 3.009090e-01 
4.846000e+00 2.996997e-01 
4.847000e+00 2.984904e-01 
4.848000e+00 2.972809e-01 
4.849000e+00 2.960714e-01 
4.850000e+00 2.948618e-01 
4.851000e+00 2.936521e-01 
4.852000e+00 2.924424e-01 
4.853000e+00 2.912326e-01 
4.854000e+00 2.900228e-01 
4.855000e+00 2.888130e-01 
4.856000e+00 2.876032e-01 
4.857000e+00 2.863934e-01 
4.858000e+00 2.851836e-01 
4.859000e+00 2.839738e-01 
4.860000e+00 2.827641e-01 
4.861000e+00 2.815544e-01 
4.862000e+00 2.803448e-01 
4.863000e+00 2.791353e-01 
4.864000e+00 2.779259e-01 
4.865000e+00 2.767165e-01 
4.866000e+00 2.755073e-01 
4.867000e+00 2.742982e-01 
4.868000e+00 2.730892e-01 
4.869000e+00 2.718804e-01 
4.870000e+00 2.706717e-01 
4.871000e+00 2.694632e-01 
4.872000e+00 2.682549e-01 
4.873000e+00 2.670467e-01 
4.874000e+00 2.658388e-01 
4.875000e+00 2.646311e-01 
4.876000e+00 2.634236e-01 
4.877000e+00 2.622163e-01 
4.878000e+00 2.610093e-01 
4.879000e+00 2.598026e-01 
4.880000e+00 2.585961e-01 
4.881000e+00 2.573899e-01 
4.882000e+00 2.561840e-01 
4.883000e+00 2.549784e-01 
4.884000e+00 2.537731e-01 
4.885000e+00 2.525681e-01 
4.886000e+00 2.513635e-01 
4.887000e+00 2.501592e-01 
4.888000e+00 2.489553e-01 
4.889000e+00 2.477517e-01 
4.890000e+00 2.465486e-01 
4.891000e+00 2.453458e-01 
4.892000e+00 2.441434e-01 
4.893000e+00 2.429414e-01 
4.894000e+00 2.417399e-01 
4.895000e+00 2.405388e-01 
4.896000e+00 2.393381e-01 
4.897000e+00 2.381379e-01 
4.898000e+00 2.369382e-01 
4.899000e+00 2.357389e-01 
4.900000e+00 2.345402e-01 
4.901000e+00 2.333419e-01 
4.902000e+00 2.321442e-01 
4.903000e+00 2.309469e-01 
4.904000e+00 2.297502e-01 
4.905000e+00 2.285541e-01 
4.906000e+00 2.273584e-01 
4.907000e+00 2.261634e-01 
4.908000e+00 2.249689e-01 
4.909000e+00 2.237750e-01 
4.910000e+00 2.225818e-01 
4.911000e+00 2.213891e-01 
4.912000e+00 2.201970e-01 
4.913000e+00 2.190055e-01 
4.914000e+00 2.178147e-01 
4.915000e+00 2.166246e-01 
4.916000e+00 2.154351e-01 
4.917000e+00 2.142462e-01 
4.918000e+00 2.130581e-01 
4.919000e+00 2.118706e-01 
4.920000e+00 2.106838e-01 
4.921000e+00 2.094978e-01 
4.922000e+00 2.083124e-01 
4.923000e+00 2.071278e-01 
4.924000e+00 2.059439e-01 
4.925000e+00 2.047608e-01 
4.926000e+00 2.035784e-01 
4.927000e+00 2.023968e-01 
4.928000e+00 2.012160e-01 
4.929000e+00 2.000359e-01 
4.930000e+00 1.988567e-01 
4.931000e+00 1.976782e-01 
4.932000e+00 1.965006e-01 
4.933000e+00 1.953238e-01 
4.934000e+00 1.941479e-01 
4.935000e+00 1.929728e-01 
4.936000e+00 1.917985e-01 
4.937000e+00 1.906252e-01 
4.938000e+00 1.894527e-01 
4.939000e+00 1.882810e-01 
4.940000e+00 1.871103e-01 
4.941000e+00 1.859405e-01 
4.942000e+00 1.847716e-01 
4.943000e+00 1.836036e-01 
4.944000e+00 1.824366e-01 
4.945000e+00 1.812705e-01 
4.946000e+00 1.801053e-01 
4.947000e+00 1.789412e-01 
4.948000e+00 1.777780e-01 
4.949000e+00 1.766157e-01 
4.950000e+00 1.754545e-01 
4.951000e+00 1.742943e-01 
4.952000e+00 1.731350e-01 
4.953000e+00 1.719768e-01 
4.954000e+00 1.708196e-01 
4.955000e+00 1.696635e-01 
4.956000e+00 1.685084e-01 
4.957000e+00 1.673543e-01 
4.958000e+00 1.662014e-01 
4.959000e+00 1.650495e-01 
4.960000e+00 1.638986e-01 
4.961000e+00 1.627489e-01 
4.962000e+00 1.616003e-01 
4.963000e+00 1.604528e-01 
4.964000e+00 1.593064e-01 
4.965000e+00 1.581611e-01 
4.966000e+00 1.570169e-01 
4.967000e+00 1.558739e-01 
4.968000e+00 1.547321e-01 
4.969000e+00 1.535914e-01 
4.970000e+00 1.524519e-01 
4.971000e+00 1.513136e-01 
4.972000e+00 1.501764e-01 
4.973000e+00 1.490405e-01 
4.974000e+00 1.479058e-01 
4.975000e+00 1.467723e-01 
4.976000e+00 1.456400e-01 
4.977000e+00 1.445089e-01 
4.978000e+00 1.433791e-01 
4.979000e+00 1.422505e-01 
4.980000e+00 1.411232e-01 
4.981000e+00 1.399971e-01 
4.982000e+00 1.388723e-01 
4.983000e+00 1.377488e-01 
4.984000e+00 1.366266e-01 
4.985000e+00 1.355057e-01 
4.986000e+00 1.343861e-01 
4.987000e+00 1.332678e-01 
4.988000e+00 1.321509e-01 
4.989000e+00 1.310352e-01 
4.990000e+00 1.299210e-01 
4.991000e+00 1.288080e-01 
4.992000e+00 1.276964e-01 
4.993000e+00 1.265862e-01 
4.994000e+00 1.254773e-01 
4.995000e+00 1.243699e-01 
4.996000e+00 1.232638e-01 
4.997000e+00 1.221591e-01 
4.998000e+00 1.210558e-01 
4.999000e+00 1.199540e-01 
5.000000e+00 1.188535e-01 
5.001000e+00 1.177545e-01 
5.002000e+00 1.166569e-01 
5.003000e+00 1.155607e-01 
5.004000e+00 1.144661e-01 
5.005000e+00 1.133728e-01 
5.006000e+00 1.122810e-01 
5.007000e+00 1.111907e-01 
5.008000e+00 1.101019e-01 
5.009000e+00 1.090146e-01 
5.010000e+00 1.079288e-01 
5.011000e+00 1.068444e-01 
5.012000e+00 1.057616e-01 
5.013000e+00 1.046803e-01 
5.014000e+00 1.036005e-01 
5.015000e+00 1.025223e-01 
5.016000e+00 1.014456e-01 
5.017000e+00 1.003704e-01 
5.018000e+00 9.929684e-02 
5.019000e+00 9.822480e-02 
5.020000e+00 9.715433e-02 
5.021000e+00 9.608544e-02 
5.022000e+00 9.501813e-02 
5.023000e+00 9.395241e-02 
5.024000e+00 9.288829e-02 
5.025000e+00 9.182577e-02 
5.026000e+00 9.076487e-02 
5.027000e+00 8.970558e-02 
5.028000e+00 8.864792e-02 
5.029000e+00 8.759189e-02 
5.030000e+00 8.653750e-02 
5.031000e+00 8.548476e-02 
5.032000e+00 8.443367e-02 
5.033000e+00 8.338424e-02 
5.034000e+00 8.233647e-02 
5.035000e+00 8.129038e-02 
5.036000e+00 8.024597e-02 
5.037000e+00 7.920325e-02 
5.038000e+00 7.816221e-02 
5.039000e+00 7.712288e-02 
5.040000e+00 7.608525e-02 
5.041000e+00 7.504934e-02 
5.042000e+00 7.401514e-02 
5.043000e+00 7.298267e-02 
5.044000e+00 7.195193e-02 
5.045000e+00 7.092293e-02 
5.046000e+00 6.989567e-02 
5.047000e+00 6.887017e-02 
5.048000e+00 6.784642e-02 
5.049000e+00 6.682444e-02 
5.050000e+00 6.580422e-02 
5.051000e+00 6.478578e-02 
5.052000e+00 6.376912e-02 
5.053000e+00 6.275425e-02 
5.054000e+00 6.174117e-02 
5.055000e+00 6.072990e-02 
5.056000e+00 5.972043e-02 
5.057000e+00 5.871277e-02 
5.058000e+00 5.770693e-02 
5.059000e+00 5.670291e-02 
5.060000e+00 5.570072e-02 
5.061000e+00 5.470037e-02 
5.062000e+00 5.370186e-02 
5.063000e+00 5.270520e-02 
5.064000e+00 5.171039e-02 
5.065000e+00 5.071744e-02 
5.066000e+00 4.972635e-02 
5.067000e+00 4.873713e-02 
5.068000e+00 4.774979e-02 
5.069000e+00 4.676433e-02 
5.070000e+00 4.578076e-02 
5.071000e+00 4.479908e-02 
5.072000e+00 4.381929e-02 
5.073000e+00 4.284141e-02 
5.074000e+00 4.186544e-02 
5.075000e+00 4.089138e-02 
5.076000e+00 3.991924e-02 
5.077000e+00 3.894902e-02 
5.078000e+00 3.798074e-02 
5.079000e+00 3.701439e-02 
5.080000e+00 3.604998e-02 
5.081000e+00 3.508751e-02 
5.082000e+00 3.412700e-02 
5.083000e+00 3.316844e-02 
5.084000e+00 3.221185e-02 
5.085000e+00 3.125721e-02 
5.086000e+00 3.030455e-02 
5.087000e+00 2.935387e-02 
5.088000e+00 2.840517e-02 
5.089000e+00 2.745845e-02 
5.090000e+00 2.651372e-02 
5.091000e+00 2.557099e-02 
5.092000e+00 2.463026e-02 
5.093000e+00 2.369153e-02 
5.094000e+00 2.275482e-02 
5.095000e+00 2.182011e-02 
5.096000e+00 2.088743e-02 
5.097000e+00 1.995677e-02 
5.098000e+00 1.902814e-02 
5.099000e+00 1.810155e-02 
5.100000e+00 1.717699e-02 
5.101000e+00 1.625447e-02 
5.102000e+00 1.533400e-02 
5.103000e+00 1.441558e-02 
5.104000e+00 1.349922e-02 
5.105000e+00 1.258492e-02 
5.106000e+00 1.167268e-02 
5.107000e+00 1.076251e-02 
5.108000e+00 9.854411e-03 
5.109000e+00 8.948392e-03 
5.110000e+00 8.044454e-03 
5.111000e+00 7.142601e-03 
5.112000e+00 6.242839e-03 
5.113000e+00 5.345171e-03 
5.114000e+00 4.449600e-03 
5.115000e+00 3.556132e-03 
5.116000e+00 2.664771e-03 
5.117000e+00 1.775519e-03 
5.118000e+00 8.883818e-04 
5.119000e+00 3.362716e-06 
5.120000e+00 -8.795343e-04 
5.121000e+00 -1.760305e-03 
5.122000e+00 -2.638947e-03 
5.123000e+00 -3.515454e-03 
5.124000e+00 -4.389825e-03 
5.125000e+00 -5.262054e-03 
5.126000e+00 -6.132138e-03 
5.127000e+00 -7.000074e-03 
5.128000e+00 -7.865858e-03 
5.129000e+00 -8.729486e-03 
5.130000e+00 -9.590954e-03 
5.131000e+00 -1.045026e-02 
5.132000e+00 -1.130740e-02 
5.133000e+00 -1.216237e-02 
5.134000e+00 -1.301516e-02 
5.135000e+00 -1.386578e-02 
5.136000e+00 -1.471422e-02 
5.137000e+00 -1.556048e-02 
5.138000e+00 -1.640455e-02 
5.139000e+00 -1.724642e-02 
5.140000e+00 -1.808611e-02 
5.141000e+00 -1.892360e-02 
5.142000e+00 -1.975888e-02 
5.143000e+00 -2.059197e-02 
5.144000e+00 -2.142285e-02 
5.145000e+00 -2.225152e-02 
5.146000e+00 -2.307797e-02 
5.147000e+00 -2.390222e-02 
5.148000e+00 -2.472424e-02 
5.149000e+00 -2.554404e-02 
5.150000e+00 -2.636162e-02 
5.151000e+00 -2.717697e-02 
5.152000e+00 -2.799009e-02 
5.153000e+00 -2.880098e-02 
5.154000e+00 -2.960963e-02 
5.155000e+00 -3.041604e-02 
5.156000e+00 -3.122021e-02 
5.157000e+00 -3.202214e-02 
5.158000e+00 -3.282182e-02 
5.159000e+00 -3.361925e-02 
5.160000e+00 -3.441443e-02 
5.161000e+00 -3.520736e-02 
5.162000e+00 -3.599802e-02 
5.163000e+00 -3.678643e-02 
5.164000e+00 -3.757258e-02 
5.165000e+00 -3.835646e-02 
5.166000e+00 -3.913807e-02 
5.167000e+00 -3.991741e-02 
5.168000e+00 -4.069449e-02 
5.169000e+00 -4.146928e-02 
5.170000e+00 -4.224180e-02 
5.171000e+00 -4.301205e-02 
5.172000e+00 -4.378001e-02 
5.173000e+00 -4.454568e-02 
5.174000e+00 -4.530907e-02 
5.175000e+00 -4.607018e-02 
5.176000e+00 -4.682899e-02 
5.177000e+00 -4.758551e-02 
5.178000e+00 -4.833974e-02 
5.179000e+00 -4.909167e-02 
5.180000e+00 -4.984131e-02 
5.181000e+00 -5.058864e-02 
5.182000e+00 -5.133367e-02 
5.183000e+00 -5.207640e-02 
5.184000e+00 -5.281682e-02 
5.185000e+00 -5.355493e-02 
5.186000e+00 -5.429073e-02 
5.187000e+00 -5.502423e-02 
5.188000e+00 -5.575540e-02 
5.189000e+00 -5.648427e-02 
5.190000e+00 -5.721082e-02 
5.191000e+00 -5.793504e-02 
5.192000e+00 -5.865695e-02 
5.193000e+00 -5.937654e-02 
5.194000e+00 -6.009380e-02 
5.195000e+00 -6.080874e-02 
5.196000e+00 -6.152136e-02 
5.197000e+00 -6.223164e-02 
5.198000e+00 -6.293960e-02 
5.199000e+00 -6.364522e-02 
5.200000e+00 -6.434852e-02 
5.201000e+00 -6.504948e-02 
5.202000e+00 -6.574810e-02 
5.203000e+00 -6.644439e-02 
5.204000e+00 -6.713834e-02 
5.205000e+00 -6.782995e-02 
5.206000e+00 -6.851923e-02 
5.207000e+00 -6.920616e-02 
5.208000e+00 -6.989075e-02 
5.209000e+00 -7.057299e-02 
5.210000e+00 -7.125289e-02 
5.211000e+00 -7.193045e-02 
5.212000e+00 -7.260565e-02 
5.213000e+00 -7.327851e-02 
5.214000e+00 -7.394903e-02 
5.215000e+00 -7.461719e-02 
5.216000e+00 -7.528300e-02 
5.217000e+00 -7.594646e-02 
5.218000e+00 -7.660756e-02 
5.219000e+00 -7.726632e-02 
5.220000e+00 -7.792272e-02 
5.221000e+00 -7.857676e-02 
5.222000e+00 -7.922845e-02 
5.223000e+00 -7.987778e-02 
5.224000e+00 -8.052475e-02 
5.225000e+00 -8.116937e-02 
5.226000e+00 -8.181163e-02 
5.227000e+00 -8.245152e-02 
5.228000e+00 -8.308906e-02 
5.229000e+00 -8.372424e-02 
5.230000e+00 -8.435706e-02 
5.231000e+00 -8.498751e-02 
5.232000e+00 -8.561561e-02 
5.233000e+00 -8.624134e-02 
5.234000e+00 -8.686470e-02 
5.235000e+00 -8.748571e-02 
5.236000e+00 -8.810435e-02 
5.237000e+00 -8.872062e-02 
5.238000e+00 -8.933454e-02 
5.239000e+00 -8.994608e-02 
5.240000e+00 -9.055526e-02 
5.241000e+00 -9.116208e-02 
5.242000e+00 -9.176653e-02 
5.243000e+00 -9.236862e-02 
5.244000e+00 -9.296834e-02 
5.245000e+00 -9.356569e-02 
5.246000e+00 -9.416068e-02 
5.247000e+00 -9.475330e-02 
5.248000e+00 -9.534355e-02 
5.249000e+00 -9.593144e-02 
5.250000e+00 -9.651696e-02 
5.251000e+00 -9.710012e-02 
5.252000e+00 -9.768091e-02 
5.253000e+00 -9.825933e-02 
5.254000e+00 -9.883539e-02 
5.255000e+00 -9.940908e-02 
5.256000e+00 -9.998040e-02 
5.257000e+00 -1.005494e-01 
5.258000e+00 -1.011160e-01 
5.259000e+00 -1.016802e-01 
5.260000e+00 -1.022421e-01 
5.261000e+00 -1.028016e-01 
5.262000e+00 -1.033587e-01 
5.263000e+00 -1.039135e-01 
5.264000e+00 -1.044659e-01 
5.265000e+00 -1.050159e-01 
5.266000e+00 -1.055636e-01 
5.267000e+00 -1.061089e-01 
5.268000e+00 -1.066519e-01 
5.269000e+00 -1.071925e-01 
5.270000e+00 -1.077307e-01 
5.271000e+00 -1.082666e-01 
5.272000e+00 -1.088001e-01 
5.273000e+00 -1.093312e-01 
5.274000e+00 -1.098600e-01 
5.275000e+00 -1.103865e-01 
5.276000e+00 -1.109106e-01 
5.277000e+00 -1.114323e-01 
5.278000e+00 -1.119516e-01 
5.279000e+00 -1.124687e-01 
5.280000e+00 -1.129833e-01 
5.281000e+00 -1.134956e-01 
5.282000e+00 -1.140056e-01 
5.283000e+00 -1.145132e-01 
5.284000e+00 -1.150184e-01 
5.285000e+00 -1.155213e-01 
5.286000e+00 -1.160219e-01 
5.287000e+00 -1.165201e-01 
5.288000e+00 -1.170159e-01 
5.289000e+00 -1.175094e-01 
5.290000e+00 -1.180006e-01 
5.291000e+00 -1.184894e-01 
5.292000e+00 -1.189759e-01 
5.293000e+00 -1.194600e-01 
5.294000e+00 -1.199418e-01 
5.295000e+00 -1.204212e-01 
5.296000e+00 -1.208984e-01 
5.297000e+00 -1.213731e-01 
5.298000e+00 -1.218456e-01 
5.299000e+00 -1.223157e-01 
5.300000e+00 -1.227834e-01 
5.301000e+00 -1.232489e-01 
5.302000e+00 -1.237120e-01 
5.303000e+00 -1.241727e-01 
5.304000e+00 -1.246312e-01 
5.305000e+00 -1.250873e-01 
5.306000e+00 -1.255411e-01 
5.307000e+00 -1.259925e-01 
5.308000e+00 -1.264417e-01 
5.309000e+00 -1.268885e-01 
5.310000e+00 -1.273330e-01 
5.311000e+00 -1.277752e-01 
5.312000e+00 -1.282150e-01 
5.313000e+00 -1.286526e-01 
5.314000e+00 -1.290878e-01 
5.315000e+00 -1.295207e-01 
5.316000e+00 -1.299513e-01 
5.317000e+00 -1.303796e-01 
5.318000e+00 -1.308056e-01 
5.319000e+00 -1.312293e-01 
5.320000e+00 -1.316507e-01 
5.321000e+00 -1.320697e-01 
5.322000e+00 -1.324865e-01 
5.323000e+00 -1.329010e-01 
5.324000e+00 -1.333132e-01 
5.325000e+00 -1.337230e-01 
5.326000e+00 -1.341306e-01 
5.327000e+00 -1.345359e-01 
5.328000e+00 -1.349389e-01 
5.329000e+00 -1.353396e-01 
5.330000e+00 -1.357381e-01 
5.331000e+00 -1.361342e-01 
5.332000e+00 -1.365281e-01 
5.333000e+00 -1.369196e-01 
5.334000e+00 -1.373089e-01 
5.335000e+00 -1.376960e-01 
5.336000e+00 -1.380807e-01 
5.337000e+00 -1.384632e-01 
5.338000e+00 -1.388434e-01 
5.339000e+00 -1.392213e-01 
5.340000e+00 -1.395970e-01 
5.341000e+00 -1.399704e-01 
5.342000e+00 -1.403415e-01 
5.343000e+00 -1.407104e-01 
5.344000e+00 -1.410770e-01 
5.345000e+00 -1.414414e-01 
5.346000e+00 -1.418035e-01 
5.347000e+00 -1.421634e-01 
5.348000e+00 -1.425210e-01 
5.349000e+00 -1.428764e-01 
5.350000e+00 -1.432295e-01 
5.351000e+00 -1.435804e-01 
5.352000e+00 -1.439290e-01 
5.353000e+00 -1.442754e-01 
5.354000e+00 -1.446196e-01 
5.355000e+00 -1.449615e-01 
5.356000e+00 -1.453012e-01 
5.357000e+00 -1.456387e-01 
5.358000e+00 -1.459739e-01 
5.359000e+00 -1.463070e-01 
5.360000e+00 -1.466378e-01 
5.361000e+00 -1.469664e-01 
5.362000e+00 -1.472927e-01 
5.363000e+00 -1.476169e-01 
5.364000e+00 -1.479388e-01 
5.365000e+00 -1.482586e-01 
5.366000e+00 -1.485761e-01 
5.367000e+00 -1.488914e-01 
5.368000e+00 -1.492046e-01 
5.369000e+00 -1.495155e-01 
5.370000e+00 -1.498243e-01 
5.371000e+00 -1.501308e-01 
5.372000e+00 -1.504352e-01 
5.373000e+00 -1.507373e-01 
5.374000e+00 -1.510373e-01 
5.375000e+00 -1.513351e-01 
5.376000e+00 -1.516308e-01 
5.377000e+00 -1.519242e-01 
5.378000e+00 -1.522155e-01 
5.379000e+00 -1.525046e-01 
5.380000e+00 -1.527915e-01 
5.381000e+00 -1.530763e-01 
5.382000e+00 -1.533589e-01 
5.383000e+00 -1.536394e-01 
5.384000e+00 -1.539177e-01 
5.385000e+00 -1.541939e-01 
5.386000e+00 -1.544679e-01 
5.387000e+00 -1.547397e-01 
5.388000e+00 -1.550094e-01 
5.389000e+00 -1.552770e-01 
5.390000e+00 -1.555424e-01 
5.391000e+00 -1.558057e-01 
5.392000e+00 -1.560669e-01 
5.393000e+00 -1.563259e-01 
5.394000e+00 -1.565828e-01 
5.395000e+00 -1.568376e-01 
5.396000e+00 -1.570903e-01 
5.397000e+00 -1.573408e-01 
5.398000e+00 -1.575893e-01 
5.399000e+00 -1.578356e-01 
5.400000e+00 -1.580798e-01 
5.401000e+00 -1.583219e-01 
5.402000e+00 -1.585619e-01 
5.403000e+00 -1.587998e-01 
5.404000e+00 -1.590357e-01 
5.405000e+00 -1.592694e-01 
5.406000e+00 -1.595010e-01 
5.407000e+00 -1.597306e-01 
5.408000e+00 -1.599581e-01 
5.409000e+00 -1.601835e-01 
5.410000e+00 -1.604068e-01 
5.411000e+00 -1.606280e-01 
5.412000e+00 -1.608472e-01 
5.413000e+00 -1.610643e-01 
5.414000e+00 -1.612794e-01 
5.415000e+00 -1.614924e-01 
5.416000e+00 -1.617033e-01 
5.417000e+00 -1.619122e-01 
5.418000e+00 -1.621191e-01 
5.419000e+00 -1.623239e-01 
5.420000e+00 -1.625266e-01 
5.421000e+00 -1.627273e-01 
5.422000e+00 -1.629260e-01 
5.423000e+00 -1.631227e-01 
5.424000e+00 -1.633173e-01 
5.425000e+00 -1.635099e-01 
5.426000e+00 -1.637005e-01 
5.427000e+00 -1.638890e-01 
5.428000e+00 -1.640756e-01 
5.429000e+00 -1.642601e-01 
5.430000e+00 -1.644427e-01 
5.431000e+00 -1.646232e-01 
5.432000e+00 -1.648017e-01 
5.433000e+00 -1.649783e-01 
5.434000e+00 -1.651528e-01 
5.435000e+00 -1.653254e-01 
5.436000e+00 -1.654959e-01 
5.437000e+00 -1.656645e-01 
5.438000e+00 -1.658312e-01 
5.439000e+00 -1.659958e-01 
5.440000e+00 -1.661585e-01 
5.441000e+00 -1.663192e-01 
5.442000e+00 -1.664779e-01 
5.443000e+00 -1.666347e-01 
5.444000e+00 -1.667895e-01 
5.445000e+00 -1.669424e-01 
5.446000e+00 -1.670933e-01 
5.447000e+00 -1.672423e-01 
5.448000e+00 -1.673894e-01 
5.449000e+00 -1.675345e-01 
5.450000e+00 -1.676776e-01 
5.451000e+00 -1.678189e-01 
5.452000e+00 -1.679582e-01 
5.453000e+00 -1.680956e-01 
5.454000e+00 -1.682311e-01 
5.455000e+00 -1.683647e-01 
5.456000e+00 -1.684963e-01 
5.457000e+00 -1.686261e-01 
5.458000e+00 -1.687539e-01 
5.459000e+00 -1.688799e-01 
5.460000e+00 -1.690039e-01 
5.461000e+00 -1.691261e-01 
5.462000e+00 -1.692464e-01 
5.463000e+00 -1.693648e-01 
5.464000e+00 -1.694813e-01 
5.465000e+00 -1.695959e-01 
5.466000e+00 -1.697087e-01 
5.467000e+00 -1.698196e-01 
5.468000e+00 -1.699287e-01 
5.469000e+00 -1.700359e-01 
5.470000e+00 -1.701412e-01 
5.471000e+00 -1.702447e-01 
5.472000e+00 -1.703463e-01 
5.473000e+00 -1.704461e-01 
5.474000e+00 -1.705441e-01 
5.475000e+00 -1.706402e-01 
5.476000e+00 -1.707345e-01 
5.477000e+00 -1.708269e-01 
5.478000e+00 -1.709176e-01 
5.479000e+00 -1.710064e-01 
5.480000e+00 -1.710934e-01 
5.481000e+00 -1.711786e-01 
5.482000e+00 -1.712620e-01 
5.483000e+00 -1.713436e-01 
5.484000e+00 -1.714234e-01 
5.485000e+00 -1.715014e-01 
5.486000e+00 -1.715776e-01 
5.487000e+00 -1.716520e-01 
5.488000e+00 -1.717246e-01 
5.489000e+00 -1.717955e-01 
5.490000e+00 -1.718646e-01 
5.491000e+00 -1.719319e-01 
5.492000e+00 -1.719975e-01 
5.493000e+00 -1.720613e-01 
5.494000e+00 -1.721233e-01 
5.495000e+00 -1.721836e-01 
5.496000e+00 -1.722421e-01 
5.497000e+00 -1.722989e-01 
5.498000e+00 -1.723540e-01 
5.499000e+00 -1.724073e-01 
5.500000e+00 -1.724589e-01 
5.501000e+00 -1.725087e-01 
5.502000e+00 -1.725569e-01 
5.503000e+00 -1.726033e-01 
5.504000e+00 -1.726480e-01 
5.505000e+00 -1.726910e-01 
5.506000e+00 -1.727323e-01 
5.507000e+00 -1.727719e-01 
5.508000e+00 -1.728098e-01 
5.509000e+00 -1.728459e-01 
5.510000e+00 -1.728805e-01 
5.511000e+00 -1.729133e-01 
5.512000e+00 -1.729444e-01 
5.513000e+00 -1.729739e-01 
5.514000e+00 -1.730017e-01 
5.515000e+00 -1.730278e-01 
5.516000e+00 -1.730523e-01 
5.517000e+00 -1.730751e-01 
5.518000e+00 -1.730963e-01 
5.519000e+00 -1.731158e-01 
5.520000e+00 -1.731336e-01 
5.521000e+00 -1.731498e-01 
5.522000e+00 -1.731644e-01 
5.523000e+00 -1.731774e-01 
5.524000e+00 -1.731887e-01 
5.525000e+00 -1.731984e-01 
5.526000e+00 -1.732065e-01 
5.527000e+00 -1.732129e-01 
5.528000e+00 -1.732178e-01 
5.529000e+00 -1.732210e-01 
5.530000e+00 -1.732227e-01 
5.531000e+00 -1.732227e-01 
5.532000e+00 -1.732212e-01 
5.533000e+00 -1.732180e-01 
5.534000e+00 -1.732133e-01 
5.535000e+00 -1.732070e-01 
5.536000e+00 -1.731991e-01 
5.537000e+00 -1.731897e-01 
5.538000e+00 -1.731787e-01 
5.539000e+00 -1.731661e-01 
5.540000e+00 -1.731520e-01 
5.541000e+00 -1.731363e-01 
5.542000e+00 -1.731191e-01 
5.543000e+00 -1.731003e-01 
5.544000e+00 -1.730800e-01 
5.545000e+00 -1.730581e-01 
5.546000e+00 -1.730347e-01 
5.547000e+00 -1.730098e-01 
5.548000e+00 -1.729834e-01 
5.549000e+00 -1.729554e-01 
5.550000e+00 -1.729260e-01 
5.551000e+00 -1.728950e-01 
5.552000e+00 -1.728625e-01 
5.553000e+00 -1.728286e-01 
5.554000e+00 -1.727931e-01 
5.555000e+00 -1.727561e-01 
5.556000e+00 -1.727177e-01 
5.557000e+00 -1.726777e-01 
5.558000e+00 -1.726363e-01 
5.559000e+00 -1.725935e-01 
5.560000e+00 -1.725491e-01 
5.561000e+00 -1.725033e-01 
5.562000e+00 -1.724560e-01 
5.563000e+00 -1.724073e-01 
5.564000e+00 -1.723571e-01 
5.565000e+00 -1.723055e-01 
5.566000e+00 -1.722524e-01 
5.567000e+00 -1.721979e-01 
5.568000e+00 -1.721420e-01 
5.569000e+00 -1.720846e-01 
5.570000e+00 -1.720259e-01 
5.571000e+00 -1.719657e-01 
5.572000e+00 -1.719040e-01 
5.573000e+00 -1.718410e-01 
5.574000e+00 -1.717766e-01 
5.575000e+00 -1.717108e-01 
5.576000e+00 -1.716435e-01 
5.577000e+00 -1.715749e-01 
5.578000e+00 -1.715049e-01 
5.579000e+00 -1.714335e-01 
5.580000e+00 -1.713607e-01 
5.581000e+00 -1.712866e-01 
5.582000e+00 -1.712111e-01 
5.583000e+00 -1.711342e-01 
5.584000e+00 -1.710560e-01 
5.585000e+00 -1.709764e-01 
5.586000e+00 -1.708954e-01 
5.587000e+00 -1.708132e-01 
5.588000e+00 -1.707295e-01 
5.589000e+00 -1.706446e-01 
5.590000e+00 -1.705583e-01 
5.591000e+00 -1.704706e-01 
5.592000e+00 -1.703817e-01 
5.593000e+00 -1.702914e-01 
5.594000e+00 -1.701998e-01 
5.595000e+00 -1.701069e-01 
5.596000e+00 -1.700127e-01 
5.597000e+00 -1.699172e-01 
5.598000e+00 -1.698204e-01 
5.599000e+00 -1.697223e-01 
5.600000e+00 -1.696229e-01 
5.601000e+00 -1.695223e-01 
5.602000e+00 -1.694203e-01 
5.603000e+00 -1.693171e-01 
5.604000e+00 -1.692126e-01 
5.605000e+00 -1.691069e-01 
5.606000e+00 -1.689999e-01 
5.607000e+00 -1.688916e-01 
5.608000e+00 -1.687821e-01 
5.609000e+00 -1.686713e-01 
5.610000e+00 -1.685593e-01 
5.611000e+00 -1.684461e-01 
5.612000e+00 -1.683316e-01 
5.613000e+00 -1.682159e-01 
5.614000e+00 -1.680990e-01 
5.615000e+00 -1.679808e-01 
5.616000e+00 -1.678615e-01 
5.617000e+00 -1.677409e-01 
5.618000e+00 -1.676191e-01 
5.619000e+00 -1.674961e-01 
5.620000e+00 -1.673720e-01 
5.621000e+00 -1.672466e-01 
5.622000e+00 -1.671200e-01 
5.623000e+00 -1.669923e-01 
5.624000e+00 -1.668634e-01 
5.625000e+00 -1.667333e-01 
5.626000e+00 -1.666020e-01 
5.627000e+00 -1.664696e-01 
5.628000e+00 -1.663360e-01 
5.629000e+00 -1.662012e-01 
5.630000e+00 -1.660653e-01 
5.631000e+00 -1.659283e-01 
5.632000e+00 -1.657901e-01 
5.633000e+00 -1.656508e-01 
5.634000e+00 -1.655103e-01 
5.635000e+00 -1.653687e-01 
5.636000e+00 -1.652260e-01 
5.637000e+00 -1.650821e-01 
5.638000e+00 -1.649372e-01 
5.639000e+00 -1.647911e-01 
5.640000e+00 -1.646439e-01 
5.641000e+00 -1.644957e-01 
5.642000e+00 -1.643463e-01 
5.643000e+00 -1.641958e-01 
5.644000e+00 -1.640443e-01 
5.645000e+00 -1.638916e-01 
5.646000e+00 -1.637379e-01 
5.647000e+00 -1.635831e-01 
5.648000e+00 -1.634272e-01 
5.649000e+00 -1.632703e-01 
5.650000e+00 -1.631123e-01 
5.651000e+00 -1.629532e-01 
5.652000e+00 -1.627931e-01 
5.653000e+00 -1.626320e-01 
5.654000e+00 -1.624698e-01 
5.655000e+00 -1.623065e-01 
5.656000e+00 -1.621422e-01 
5.657000e+00 -1.619769e-01 
5.658000e+00 -1.618106e-01 
5.659000e+00 -1.616432e-01 
5.660000e+00 -1.614748e-01 
5.661000e+00 -1.613054e-01 
5.662000e+00 -1.611350e-01 
5.663000e+00 -1.609636e-01 
5.664000e+00 -1.607912e-01 
5.665000e+00 -1.606178e-01 
5.666000e+00 -1.604434e-01 
5.667000e+00 -1.602680e-01 
5.668000e+00 -1.600916e-01 
5.669000e+00 -1.599143e-01 
5.670000e+00 -1.597360e-01 
5.671000e+00 -1.595567e-01 
5.672000e+00 -1.593764e-01 
5.673000e+00 -1.591952e-01 
5.674000e+00 -1.590130e-01 
5.675000e+00 -1.588299e-01 
5.676000e+00 -1.586458e-01 
5.677000e+00 -1.584608e-01 
5.678000e+00 -1.582748e-01 
5.679000e+00 -1.580880e-01 
5.680000e+00 -1.579001e-01 
5.681000e+00 -1.577114e-01 
5.682000e+00 -1.575217e-01 
5.683000e+00 -1.573311e-01 
5.684000e+00 -1.571396e-01 
5.685000e+00 -1.569472e-01 
5.686000e+00 -1.567539e-01 
5.687000e+00 -1.565597e-01 
5.688000e+00 -1.563645e-01 
5.689000e+00 -1.561685e-01 
5.690000e+00 -1.559716e-01 
5.691000e+00 -1.557739e-01 
5.692000e+00 -1.555752e-01 
5.693000e+00 -1.553757e-01 
5.694000e+00 -1.551753e-01 
5.695000e+00 -1.549740e-01 
5.696000e+00 -1.547719e-01 
5.697000e+00 -1.545689e-01 
5.698000e+00 -1.543650e-01 
5.699000e+00 -1.541603e-01 
5.700000e+00 -1.539548e-01 
5.701000e+00 -1.537484e-01 
5.702000e+00 -1.535412e-01 
5.703000e+00 -1.533332e-01 
5.704000e+00 -1.531243e-01 
5.705000e+00 -1.529146e-01 
5.706000e+00 -1.527041e-01 
5.707000e+00 -1.524927e-01 
5.708000e+00 -1.522806e-01 
5.709000e+00 -1.520677e-01 
5.710000e+00 -1.518539e-01 
5.711000e+00 -1.516393e-01 
5.712000e+00 -1.514240e-01 
5.713000e+00 -1.512079e-01 
5.714000e+00 -1.509909e-01 
5.715000e+00 -1.507732e-01 
5.716000e+00 -1.505548e-01 
5.717000e+00 -1.503355e-01 
5.718000e+00 -1.501155e-01 
5.719000e+00 -1.498947e-01 
5.720000e+00 -1.496731e-01 
5.721000e+00 -1.494508e-01 
5.722000e+00 -1.492278e-01 
5.723000e+00 -1.490039e-01 
5.724000e+00 -1.487794e-01 
5.725000e+00 -1.485541e-01 
5.726000e+00 -1.483281e-01 
5.727000e+00 -1.481013e-01 
5.728000e+00 -1.478738e-01 
5.729000e+00 -1.476456e-01 
5.730000e+00 -1.474166e-01 
5.731000e+00 -1.471870e-01 
5.732000e+00 -1.469566e-01 
5.733000e+00 -1.467256e-01 
5.734000e+00 -1.464938e-01 
5.735000e+00 -1.462613e-01 
5.736000e+00 -1.460281e-01 
5.737000e+00 -1.457943e-01 
5.738000e+00 -1.455597e-01 
5.739000e+00 -1.453245e-01 
5.740000e+00 -1.450886e-01 
5.741000e+00 -1.448520e-01 
5.742000e+00 -1.446147e-01 
5.743000e+00 -1.443768e-01 
5.744000e+00 -1.441382e-01 
5.745000e+00 -1.438989e-01 
5.746000e+00 -1.436590e-01 
5.747000e+00 -1.434184e-01 
5.748000e+00 -1.431772e-01 
5.749000e+00 -1.429354e-01 
5.750000e+00 -1.426929e-01 
5.751000e+00 -1.424498e-01 
5.752000e+00 -1.422060e-01 
5.753000e+00 -1.419616e-01 
5.754000e+00 -1.417166e-01 
5.755000e+00 -1.414710e-01 
5.756000e+00 -1.412247e-01 
5.757000e+00 -1.409778e-01 
5.758000e+00 -1.407304e-01 
5.759000e+00 -1.404823e-01 
5.760000e+00 -1.402336e-01 
5.761000e+00 -1.399843e-01 
5.762000e+00 -1.397345e-01 
5.763000e+00 -1.394840e-01 
5.764000e+00 -1.392330e-01 
5.765000e+00 -1.389813e-01 
5.766000e+00 -1.387291e-01 
5.767000e+00 -1.384764e-01 
5.768000e+00 -1.382230e-01 
5.769000e+00 -1.379691e-01 
5.770000e+00 -1.377146e-01 
5.771000e+00 -1.374596e-01 
5.772000e+00 -1.372040e-01 
5.773000e+00 -1.369479e-01 
5.774000e+00 -1.366912e-01 
5.775000e+00 -1.364340e-01 
5.776000e+00 -1.361762e-01 
5.777000e+00 -1.359179e-01 
5.778000e+00 -1.356591e-01 
5.779000e+00 -1.353997e-01 
5.780000e+00 -1.351398e-01 
5.781000e+00 -1.348794e-01 
5.782000e+00 -1.346185e-01 
5.783000e+00 -1.343571e-01 
5.784000e+00 -1.340951e-01 
5.785000e+00 -1.338327e-01 
5.786000e+00 -1.335697e-01 
5.787000e+00 -1.333063e-01 
5.788000e+00 -1.330423e-01 
5.789000e+00 -1.327779e-01 
5.790000e+00 -1.325130e-01 
5.791000e+00 -1.322475e-01 
5.792000e+00 -1.319817e-01 
5.793000e+00 -1.317153e-01 
5.794000e+00 -1.314485e-01 
5.795000e+00 -1.311811e-01 
5.796000e+00 -1.309134e-01 
5.797000e+00 -1.306451e-01 
5.798000e+00 -1.303764e-01 
5.799000e+00 -1.301073e-01 
5.800000e+00 -1.298377e-01 
5.801000e+00 -1.295677e-01 
5.802000e+00 -1.292972e-01 
5.803000e+00 -1.290262e-01 
5.804000e+00 -1.287549e-01 
5.805000e+00 -1.284831e-01 
5.806000e+00 -1.282109e-01 
5.807000e+00 -1.279382e-01 
5.808000e+00 -1.276651e-01 
5.809000e+00 -1.273916e-01 
5.810000e+00 -1.271177e-01 
5.811000e+00 -1.268434e-01 
5.812000e+00 -1.265687e-01 
5.813000e+00 -1.262935e-01 
5.814000e+00 -1.260180e-01 
5.815000e+00 -1.257421e-01 
5.816000e+00 -1.254657e-01 
5.817000e+00 -1.251890e-01 
5.818000e+00 -1.249119e-01 
5.819000e+00 -1.246344e-01 
5.820000e+00 -1.243566e-01 
5.821000e+00 -1.240783e-01 
5.822000e+00 -1.237997e-01 
5.823000e+00 -1.235207e-01 
5.824000e+00 -1.232413e-01 
5.825000e+00 -1.229616e-01 
5.826000e+00 -1.226815e-01 
5.827000e+00 -1.224011e-01 
5.828000e+00 -1.221203e-01 
5.829000e+00 -1.218392e-01 
5.830000e+00 -1.215577e-01 
5.831000e+00 -1.212759e-01 
5.832000e+00 -1.209937e-01 
5.833000e+00 -1.207112e-01 
5.834000e+00 -1.204284e-01 
5.835000e+00 -1.201452e-01 
5.836000e+00 -1.198617e-01 
5.837000e+00 -1.195779e-01 
5.838000e+00 -1.192938e-01 
5.839000e+00 -1.190093e-01 
5.840000e+00 -1.187246e-01 
5.841000e+00 -1.184395e-01 
5.842000e+00 -1.181541e-01 
5.843000e+00 -1.178685e-01 
5.844000e+00 -1.175825e-01 
5.845000e+00 -1.172962e-01 
5.846000e+00 -1.170096e-01 
5.847000e+00 -1.167228e-01 
5.848000e+00 -1.164356e-01 
5.849000e+00 -1.161482e-01 
5.850000e+00 -1.158605e-01 
5.851000e+00 -1.155725e-01 
5.852000e+00 -1.152843e-01 
5.853000e+00 -1.149958e-01 
5.854000e+00 -1.147070e-01 
5.855000e+00 -1.144179e-01 
5.856000e+00 -1.141286e-01 
5.857000e+00 -1.138390e-01 
5.858000e+00 -1.135492e-01 
5.859000e+00 -1.132591e-01 
5.860000e+00 -1.129688e-01 
5.861000e+00 -1.126782e-01 
5.862000e+00 -1.123874e-01 
5.863000e+00 -1.120964e-01 
5.864000e+00 -1.118051e-01 
5.865000e+00 -1.115135e-01 
5.866000e+00 -1.112218e-01 
5.867000e+00 -1.109298e-01 
5.868000e+00 -1.106376e-01 
5.869000e+00 -1.103452e-01 
5.870000e+00 -1.100526e-01 
5.871000e+00 -1.097597e-01 
5.872000e+00 -1.094667e-01 
5.873000e+00 -1.091734e-01 
5.874000e+00 -1.088800e-01 
5.875000e+00 -1.085863e-01 
5.876000e+00 -1.082924e-01 
5.877000e+00 -1.079984e-01 
5.878000e+00 -1.077041e-01 
5.879000e+00 -1.074097e-01 
5.880000e+00 -1.071150e-01 
5.881000e+00 -1.068202e-01 
5.882000e+00 -1.065252e-01 
5.883000e+00 -1.062300e-01 
5.884000e+00 -1.059347e-01 
5.885000e+00 -1.056392e-01 
5.886000e+00 -1.053435e-01 
5.887000e+00 -1.050477e-01 
5.888000e+00 -1.047516e-01 
5.889000e+00 -1.044555e-01 
5.890000e+00 -1.041592e-01 
5.891000e+00 -1.038627e-01 
5.892000e+00 -1.035660e-01 
5.893000e+00 -1.032693e-01 
5.894000e+00 -1.029723e-01 
5.895000e+00 -1.026753e-01 
5.896000e+00 -1.023781e-01 
5.897000e+00 -1.020807e-01 
5.898000e+00 -1.017833e-01 
5.899000e+00 -1.014857e-01 
5.900000e+00 -1.011879e-01 
5.901000e+00 -1.008901e-01 
5.902000e+00 -1.005921e-01 
5.903000e+00 -1.002940e-01 
5.904000e+00 -9.999582e-02 
5.905000e+00 -9.969750e-02 
5.906000e+00 -9.939907e-02 
5.907000e+00 -9.910053e-02 
5.908000e+00 -9.880189e-02 
5.909000e+00 -9.850314e-02 
5.910000e+00 -9.820430e-02 
5.911000e+00 -9.790536e-02 
5.912000e+00 -9.760633e-02 
5.913000e+00 -9.730721e-02 
5.914000e+00 -9.700800e-02 
5.915000e+00 -9.670871e-02 
5.916000e+00 -9.640933e-02 
5.917000e+00 -9.610988e-02 
5.918000e+00 -9.581034e-02 
5.919000e+00 -9.551074e-02 
5.920000e+00 -9.521106e-02 
5.921000e+00 -9.491132e-02 
5.922000e+00 -9.461151e-02 
5.923000e+00 -9.431163e-02 
5.924000e+00 -9.401170e-02 
5.925000e+00 -9.371171e-02 
5.926000e+00 -9.341166e-02 
5.927000e+00 -9.311157e-02 
5.928000e+00 -9.281142e-02 
5.929000e+00 -9.251123e-02 
5.930000e+00 -9.221099e-02 
5.931000e+00 -9.191071e-02 
5.932000e+00 -9.161039e-02 
5.933000e+00 -9.131004e-02 
5.934000e+00 -9.100965e-02 
5.935000e+00 -9.070924e-02 
5.936000e+00 -9.040879e-02 
5.937000e+00 -9.010832e-02 
5.938000e+00 -8.980783e-02 
5.939000e+00 -8.950731e-02 
5.940000e+00 -8.920678e-02 
5.941000e+00 -8.890624e-02 
5.942000e+00 -8.860568e-02 
5.943000e+00 -8.830511e-02 
5.944000e+00 -8.800454e-02 
5.945000e+00 -8.770396e-02 
5.946000e+00 -8.740337e-02 
5.947000e+00 -8.710279e-02 
5.948000e+00 -8.680221e-02 
5.949000e+00 -8.650164e-02 
5.950000e+00 -8.620108e-02 
5.951000e+00 -8.590052e-02 
5.952000e+00 -8.559998e-02 
5.953000e+00 -8.529946e-02 
5.954000e+00 -8.499895e-02 
5.955000e+00 -8.469847e-02 
5.956000e+00 -8.439800e-02 
5.957000e+00 -8.409757e-02 
5.958000e+00 -8.379716e-02 
5.959000e+00 -8.349678e-02 
5.960000e+00 -8.319644e-02 
5.961000e+00 -8.289613e-02 
5.962000e+00 -8.259586e-02 
5.963000e+00 -8.229563e-02 
5.964000e+00 -8.199545e-02 
5.965000e+00 -8.169531e-02 
5.966000e+00 -8.139522e-02 
5.967000e+00 -8.109518e-02 
5.968000e+00 -8.079519e-02 
5.969000e+00 -8.049526e-02 
5.970000e+00 -8.019538e-02 
5.971000e+00 -7.989557e-02 
5.972000e+00 -7.959582e-02 
5.973000e+00 -7.929613e-02 
5.974000e+00 -7.899651e-02 
5.975000e+00 -7.869697e-02 
5.976000e+00 -7.839749e-02 
5.977000e+00 -7.809809e-02 
5.978000e+00 -7.779876e-02 
5.979000e+00 -7.749952e-02 
5.980000e+00 -7.720036e-02 
5.981000e+00 -7.690128e-02 
5.982000e+00 -7.660229e-02 
5.983000e+00 -7.630338e-02 
5.984000e+00 -7.600457e-02 
5.985000e+00 -7.570585e-02 
5.986000e+00 -7.540723e-02 
5.987000e+00 -7.510871e-02 
5.988000e+00 -7.481029e-02 
5.989000e+00 -7.451197e-02 
5.990000e+00 -7.421375e-02 
5.991000e+00 -7.391564e-02 
5.992000e+00 -7.361765e-02 
5.993000e+00 -7.331976e-02 
5.994000e+00 -7.302199e-02 
5.995000e+00 -7.272434e-02 
5.996000e+00 -7.242681e-02 
5.997000e+00 -7.212939e-02 
5.998000e+00 -7.183210e-02 
5.999000e+00 -7.153494e-02 
6.000000e+00 -7.123791e-02 
6.001000e+00 -7.094100e-02 
6.002000e+00 -7.064423e-02 
6.003000e+00 -7.034760e-02 
6.004000e+00 -7.005110e-02 
6.005000e+00 -6.975474e-02 
6.006000e+00 -6.945852e-02 
6.007000e+00 -6.916245e-02 
6.008000e+00 -6.886652e-02 
6.009000e+00 -6.857074e-02 
6.010000e+00 -6.827511e-02 
6.011000e+00 -6.797963e-02 
6.012000e+00 -6.768431e-02 
6.013000e+00 -6.738915e-02 
6.014000e+00 -6.709415e-02 
6.015000e+00 -6.679931e-02 
6.016000e+00 -6.650463e-02 
6.017000e+00 -6.621012e-02 
6.018000e+00 -6.591577e-02 
6.019000e+00 -6.562160e-02 
6.020000e+00 -6.532760e-02 
6.021000e+00 -6.503377e-02 
6.022000e+00 -6.474012e-02 
6.023000e+00 -6.444665e-02 
6.024000e+00 -6.415336e-02 
6.025000e+00 -6.386026e-02 
6.026000e+00 -6.356734e-02 
6.027000e+00 -6.327461e-02 
6.028000e+00 -6.298206e-02 
6.029000e+00 -6.268971e-02 
6.030000e+00 -6.239756e-02 
6.031000e+00 -6.210560e-02 
6.032000e+00 -6.181383e-02 
6.033000e+00 -6.152227e-02 
6.034000e+00 -6.123091e-02 
6.035000e+00 -6.093976e-02 
6.036000e+00 -6.064881e-02 
6.037000e+00 -6.035807e-02 
6.038000e+00 -6.006755e-02 
6.039000e+00 -5.977723e-02 
6.040000e+00 -5.948713e-02 
6.041000e+00 -5.919725e-02 
6.042000e+00 -5.890759e-02 
6.043000e+00 -5.861815e-02 
6.044000e+00 -5.832893e-02 
6.045000e+00 -5.803994e-02 
6.046000e+00 -5.775117e-02 
6.047000e+00 -5.746264e-02 
6.048000e+00 -5.717433e-02 
6.049000e+00 -5.688626e-02 
6.050000e+00 -5.659843e-02 
6.051000e+00 -5.631083e-02 
6.052000e+00 -5.602348e-02 
6.053000e+00 -5.573636e-02 
6.054000e+00 -5.544949e-02 
6.055000e+00 -5.516287e-02 
6.056000e+00 -5.487649e-02 
6.057000e+00 -5.459037e-02 
6.058000e+00 -5.430449e-02 
6.059000e+00 -5.401887e-02 
6.060000e+00 -5.373351e-02 
6.061000e+00 -5.344841e-02 
6.062000e+00 -5.316356e-02 
6.063000e+00 -5.287898e-02 
6.064000e+00 -5.259466e-02 
6.065000e+00 -5.231060e-02 
6.066000e+00 -5.202682e-02 
6.067000e+00 -5.174331e-02 
6.068000e+00 -5.146006e-02 
6.069000e+00 -5.117709e-02 
6.070000e+00 -5.089440e-02 
6.071000e+00 -5.061199e-02 
6.072000e+00 -5.032985e-02 
6.073000e+00 -5.004800e-02 
6.074000e+00 -4.976643e-02 
6.075000e+00 -4.948515e-02 
6.076000e+00 -4.920416e-02 
6.077000e+00 -4.892345e-02 
6.078000e+00 -4.864304e-02 
6.079000e+00 -4.836292e-02 
6.080000e+00 -4.808310e-02 
6.081000e+00 -4.780357e-02 
6.082000e+00 -4.752435e-02 
6.083000e+00 -4.724542e-02 
6.084000e+00 -4.696680e-02 
6.085000e+00 -4.668849e-02 
6.086000e+00 -4.641048e-02 
6.087000e+00 -4.613278e-02 
6.088000e+00 -4.585539e-02 
6.089000e+00 -4.557832e-02 
6.090000e+00 -4.530156e-02 
6.091000e+00 -4.502512e-02 
6.092000e+00 -4.474899e-02 
6.093000e+00 -4.447319e-02 
6.094000e+00 -4.419771e-02 
6.095000e+00 -4.392256e-02 
6.096000e+00 -4.364773e-02 
6.097000e+00 -4.337323e-02 
6.098000e+00 -4.309906e-02 
6.099000e+00 -4.282523e-02 
6.100000e+00 -4.255172e-02 
6.101000e+00 -4.227856e-02 
6.102000e+00 -4.200573e-02 
6.103000e+00 -4.173324e-02 
6.104000e+00 -4.146109e-02 
6.105000e+00 -4.118929e-02 
6.106000e+00 -4.091783e-02 
6.107000e+00 -4.064672e-02 
6.108000e+00 -4.037596e-02 
6.109000e+00 -4.010555e-02 
6.110000e+00 -3.983550e-02 
6.111000e+00 -3.956579e-02 
6.112000e+00 -3.929645e-02 
6.113000e+00 -3.902746e-02 
6.114000e+00 -3.875884e-02 
6.115000e+00 -3.849058e-02 
6.116000e+00 -3.822268e-02 
6.117000e+00 -3.795515e-02 
6.118000e+00 -3.768798e-02 
6.119000e+00 -3.742119e-02 
6.120000e+00 -3.715476e-02 
6.121000e+00 -3.688872e-02 
6.122000e+00 -3.662304e-02 
6.123000e+00 -3.635775e-02 
6.124000e+00 -3.609283e-02 
6.125000e+00 -3.582829e-02 
6.126000e+00 -3.556414e-02 
6.127000e+00 -3.530037e-02 
6.128000e+00 -3.503699e-02 
6.129000e+00 -3.477400e-02 
6.130000e+00 -3.451140e-02 
6.131000e+00 -3.424919e-02 
6.132000e+00 -3.398737e-02 
6.133000e+00 -3.372595e-02 
6.134000e+00 -3.346493e-02 
6.135000e+00 -3.320430e-02 
6.136000e+00 -3.294408e-02 
6.137000e+00 -3.268426e-02 
6.138000e+00 -3.242485e-02 
6.139000e+00 -3.216584e-02 
6.140000e+00 -3.190724e-02 
6.141000e+00 -3.164905e-02 
6.142000e+00 -3.139127e-02 
6.143000e+00 -3.113391e-02 
6.144000e+00 -3.087697e-02 
6.145000e+00 -3.062044e-02 
6.146000e+00 -3.036433e-02 
6.147000e+00 -3.010864e-02 
6.148000e+00 -2.985338e-02 
6.149000e+00 -2.959854e-02 
6.150000e+00 -2.934413e-02 
6.151000e+00 -2.909014e-02 
6.152000e+00 -2.883659e-02 
6.153000e+00 -2.858347e-02 
6.154000e+00 -2.833078e-02 
6.155000e+00 -2.807853e-02 
6.156000e+00 -2.782672e-02 
6.157000e+00 -2.757535e-02 
6.158000e+00 -2.732441e-02 
6.159000e+00 -2.707393e-02 
6.160000e+00 -2.682388e-02 
6.161000e+00 -2.657428e-02 
6.162000e+00 -2.632514e-02 
6.163000e+00 -2.607644e-02 
6.164000e+00 -2.582819e-02 
6.165000e+00 -2.558040e-02 
6.166000e+00 -2.533306e-02 
6.167000e+00 -2.508619e-02 
6.168000e+00 -2.483977e-02 
6.169000e+00 -2.459381e-02 
6.170000e+00 -2.434831e-02 
6.171000e+00 -2.410328e-02 
6.172000e+00 -2.385872e-02 
6.173000e+00 -2.361463e-02 
6.174000e+00 -2.337100e-02 
6.175000e+00 -2.312785e-02 
6.176000e+00 -2.288517e-02 
6.177000e+00 -2.264297e-02 
6.178000e+00 -2.240124e-02 
6.179000e+00 -2.215999e-02 
6.180000e+00 -2.191923e-02 
6.181000e+00 -2.167895e-02 
6.182000e+00 -2.143915e-02 
6.183000e+00 -2.119984e-02 
6.184000e+00 -2.096101e-02 
6.185000e+00 -2.072268e-02 
6.186000e+00 -2.048484e-02 
6.187000e+00 -2.024749e-02 
6.188000e+00 -2.001064e-02 
6.189000e+00 -1.977428e-02 
6.190000e+00 -1.953842e-02 
6.191000e+00 -1.930307e-02 
6.192000e+00 -1.906821e-02 
6.193000e+00 -1.883386e-02 
6.194000e+00 -1.860002e-02 
6.195000e+00 -1.836669e-02 
6.196000e+00 -1.813386e-02 
6.197000e+00 -1.790155e-02 
6.198000e+00 -1.766975e-02 
6.199000e+00 -1.743846e-02 
6.200000e+00 -1.720769e-02 
6.201000e+00 -1.697744e-02 
6.202000e+00 -1.674771e-02 
6.203000e+00 -1.651851e-02 
6.204000e+00 -1.628982e-02 
6.205000e+00 -1.606167e-02 
6.206000e+00 -1.583404e-02 
6.207000e+00 -1.560694e-02 
6.208000e+00 -1.538037e-02 
6.209000e+00 -1.515433e-02 
6.210000e+00 -1.492883e-02 
6.211000e+00 -1.470387e-02 
6.212000e+00 -1.447944e-02 
6.213000e+00 -1.425556e-02 
6.214000e+00 -1.403221e-02 
6.215000e+00 -1.380941e-02 
6.216000e+00 -1.358716e-02 
6.217000e+00 -1.336545e-02 
6.218000e+00 -1.314430e-02 
6.219000e+00 -1.292369e-02 
6.220000e+00 -1.270364e-02 
6.221000e+00 -1.248414e-02 
6.222000e+00 -1.226519e-02 
6.223000e+00 -1.204681e-02 
6.224000e+00 -1.182898e-02 
6.225000e+00 -1.161172e-02 
6.226000e+00 -1.139502e-02 
6.227000e+00 -1.117889e-02 
6.228000e+00 -1.096332e-02 
6.229000e+00 -1.074832e-02 
6.230000e+00 -1.053390e-02 
6.231000e+00 -1.032004e-02 
6.232000e+00 -1.010676e-02 
6.233000e+00 -9.894060e-03 
6.234000e+00 -9.681934e-03 
6.235000e+00 -9.470388e-03 
6.236000e+00 -9.259424e-03 
6.237000e+00 -9.049043e-03 
6.238000e+00 -8.839248e-03 
6.239000e+00 -8.630039e-03 
6.240000e+00 -8.421419e-03 
6.241000e+00 -8.213390e-03 
6.242000e+00 -8.005954e-03 
6.243000e+00 -7.799111e-03 
6.244000e+00 -7.592865e-03 
6.245000e+00 -7.387217e-03 
6.246000e+00 -7.182168e-03 
6.247000e+00 -6.977721e-03 
6.248000e+00 -6.773877e-03 
6.249000e+00 -6.570638e-03 
6.250000e+00 -6.368006e-03 
6.251000e+00 -6.165983e-03 
6.252000e+00 -5.964571e-03 
6.253000e+00 -5.763771e-03 
6.254000e+00 -5.563585e-03 
6.255000e+00 -5.364015e-03 
6.256000e+00 -5.165063e-03 
6.257000e+00 -4.966731e-03 
6.258000e+00 -4.769020e-03 
6.259000e+00 -4.571933e-03 
6.260000e+00 -4.375470e-03 
6.261000e+00 -4.179635e-03 
6.262000e+00 -3.984428e-03 
6.263000e+00 -3.789852e-03 
6.264000e+00 -3.595908e-03 
6.265000e+00 -3.402599e-03 
6.266000e+00 -3.209926e-03 
6.267000e+00 -3.017890e-03 
6.268000e+00 -2.826495e-03 
6.269000e+00 -2.635741e-03 
6.270000e+00 -2.445630e-03 
6.271000e+00 -2.256164e-03 
6.272000e+00 -2.067346e-03 
6.273000e+00 -1.879176e-03 
6.274000e+00 -1.691658e-03 
6.275000e+00 -1.504791e-03 
6.276000e+00 -1.318580e-03 
6.277000e+00 -1.133024e-03 
6.278000e+00 -9.481265e-04 
6.279000e+00 -7.638889e-04 
6.280000e+00 -5.803131e-04 
6.281000e+00 -3.974009e-04 
6.282000e+00 -2.151541e-04 
6.283000e+00 -3.357456e-05 
6.284000e+00 1.473358e-04 
6.285000e+00 3.275753e-04 
6.286000e+00 5.071419e-04 
6.287000e+00 6.860338e-04 
6.288000e+00 8.642492e-04 
6.289000e+00 1.041786e-03 
6.290000e+00 1.218643e-03 
6.291000e+00 1.394818e-03 
6.292000e+00 1.570309e-03 
6.293000e+00 1.745114e-03 
6.294000e+00 1.919231e-03 
6.295000e+00 2.092659e-03 
6.296000e+00 2.265396e-03 
6.297000e+00 2.437440e-03 
6.298000e+00 2.608788e-03 
6.299000e+00 2.779440e-03 
6.300000e+00 2.949392e-03 
6.301000e+00 3.118644e-03 
6.302000e+00 3.287194e-03 
6.303000e+00 3.455039e-03 
6.304000e+00 3.622179e-03 
6.305000e+00 3.788610e-03 
6.306000e+00 3.954331e-03 
6.307000e+00 4.119340e-03 
6.308000e+00 4.283635e-03 
6.309000e+00 4.447215e-03 
6.310000e+00 4.610078e-03 
6.311000e+00 4.772221e-03 
6.312000e+00 4.933643e-03 
6.313000e+00 5.094342e-03 
6.314000e+00 5.254316e-03 
6.315000e+00 5.413564e-03 
6.316000e+00 5.572082e-03 
6.317000e+00 5.729871e-03 
6.318000e+00 5.886926e-03 
6.319000e+00 6.043248e-03 
6.320000e+00 6.198833e-03 
6.321000e+00 6.353680e-03 
6.322000e+00 6.507787e-03 
6.323000e+00 6.661152e-03 
6.324000e+00 6.813774e-03 
6.325000e+00 6.965650e-03 
6.326000e+00 7.116779e-03 
6.327000e+00 7.267158e-03 
6.328000e+00 7.416786e-03 
6.329000e+00 7.565660e-03 
6.330000e+00 7.713780e-03 
6.331000e+00 7.861143e-03 
6.332000e+00 8.007747e-03 
6.333000e+00 8.153590e-03 
6.334000e+00 8.298670e-03 
6.335000e+00 8.442986e-03 
6.336000e+00 8.586536e-03 
6.337000e+00 8.729317e-03 
6.338000e+00 8.871328e-03 
6.339000e+00 9.012567e-03 
6.340000e+00 9.153032e-03 
6.341000e+00 9.292721e-03 
6.342000e+00 9.431633e-03 
6.343000e+00 9.569764e-03 
6.344000e+00 9.707114e-03 
6.345000e+00 9.843680e-03 
6.346000e+00 9.979461e-03 
6.347000e+00 1.011446e-02 
6.348000e+00 1.024866e-02 
6.349000e+00 1.038207e-02 
6.350000e+00 1.051469e-02 
6.351000e+00 1.064652e-02 
6.352000e+00 1.077755e-02 
6.353000e+00 1.090778e-02 
6.354000e+00 1.103720e-02 
6.355000e+00 1.116583e-02 
6.356000e+00 1.129365e-02 
6.357000e+00 1.142067e-02 
6.358000e+00 1.154688e-02 
6.359000e+00 1.167227e-02 
6.360000e+00 1.179686e-02 
6.361000e+00 1.192063e-02 
6.362000e+00 1.204358e-02 
6.363000e+00 1.216572e-02 
6.364000e+00 1.228703e-02 
6.365000e+00 1.240753e-02 
6.366000e+00 1.252720e-02 
6.367000e+00 1.264605e-02 
6.368000e+00 1.276406e-02 
6.369000e+00 1.288125e-02 
6.370000e+00 1.299761e-02 
6.371000e+00 1.311313e-02 
6.372000e+00 1.322782e-02 
6.373000e+00 1.334167e-02 
6.374000e+00 1.345468e-02 
6.375000e+00 1.356686e-02 
6.376000e+00 1.367818e-02 
6.377000e+00 1.378867e-02 
6.378000e+00 1.389830e-02 
6.379000e+00 1.400709e-02 
6.380000e+00 1.411503e-02 
6.381000e+00 1.422211e-02 
6.382000e+00 1.432834e-02 
6.383000e+00 1.443372e-02 
6.384000e+00 1.453823e-02 
6.385000e+00 1.464189e-02 
6.386000e+00 1.474468e-02 
6.387000e+00 1.484661e-02 
6.388000e+00 1.494767e-02 
6.389000e+00 1.504787e-02 
6.390000e+00 1.514719e-02 
6.391000e+00 1.524565e-02 
6.392000e+00 1.534322e-02 
6.393000e+00 1.543993e-02 
6.394000e+00 1.553575e-02 
6.395000e+00 1.563070e-02 
6.396000e+00 1.572476e-02 
6.397000e+00 1.581794e-02 
6.398000e+00 1.591024e-02 
6.399000e+00 1.600165e-02 
6.400000e+00 1.609217e-02 
6.401000e+00 1.618179e-02 
6.402000e+00 1.627053e-02 
6.403000e+00 1.635837e-02 
6.404000e+00 1.644531e-02 
6.405000e+00 1.653135e-02 
6.406000e+00 1.661650e-02 
6.407000e+00 1.670074e-02 
6.408000e+00 1.678407e-02 
6.409000e+00 1.686650e-02 
6.410000e+00 1.694802e-02 
6.411000e+00 1.702863e-02 
6.412000e+00 1.710832e-02 
6.413000e+00 1.718711e-02 
6.414000e+00 1.726497e-02 
6.415000e+00 1.734192e-02 
6.416000e+00 1.741795e-02 
6.417000e+00 1.749305e-02 
6.418000e+00 1.756723e-02 
6.419000e+00 1.764049e-02 
6.420000e+00 1.771281e-02 
6.421000e+00 1.778421e-02 
6.422000e+00 1.785468e-02 
6.423000e+00 1.792421e-02 
6.424000e+00 1.799280e-02 
6.425000e+00 1.806046e-02 
6.426000e+00 1.812718e-02 
6.427000e+00 1.819296e-02 
6.428000e+00 1.825779e-02 
6.429000e+00 1.832168e-02 
6.430000e+00 1.838462e-02 
6.431000e+00 1.844662e-02 
6.432000e+00 1.850766e-02 
6.433000e+00 1.856774e-02 
6.434000e+00 1.862688e-02 
6.435000e+00 1.868505e-02 
6.436000e+00 1.874227e-02 
6.437000e+00 1.879853e-02 
6.438000e+00 1.885382e-02 
6.439000e+00 1.890815e-02 
6.440000e+00 1.896151e-02 
6.441000e+00 1.901391e-02 
6.442000e+00 1.906533e-02 
6.443000e+00 1.911579e-02 
6.444000e+00 1.916526e-02 
6.445000e+00 1.921377e-02 
6.446000e+00 1.926129e-02 
6.447000e+00 1.930783e-02 
6.448000e+00 1.935340e-02 
6.449000e+00 1.939797e-02 
6.450000e+00 1.944157e-02 
6.451000e+00 1.948417e-02 
6.452000e+00 1.952579e-02 
6.453000e+00 1.956641e-02 
6.454000e+00 1.960604e-02 
6.455000e+00 1.964468e-02 
6.456000e+00 1.968232e-02 
6.457000e+00 1.971896e-02 
6.458000e+00 1.975460e-02 
6.459000e+00 1.978923e-02 
6.460000e+00 1.982287e-02 
6.461000e+00 1.985549e-02 
6.462000e+00 1.988711e-02 
6.463000e+00 1.991771e-02 
6.464000e+00 1.994731e-02 
6.465000e+00 1.997589e-02 
6.466000e+00 2.000345e-02 
6.467000e+00 2.003000e-02 
6.468000e+00 2.005553e-02 
6.469000e+00 2.008003e-02 
6.470000e+00 2.010351e-02 
6.471000e+00 2.012597e-02 
6.472000e+00 2.014740e-02 
6.473000e+00 2.016780e-02 
6.474000e+00 2.018717e-02 
6.475000e+00 2.020550e-02 
6.476000e+00 2.022280e-02 
6.477000e+00 2.023907e-02 
6.478000e+00 2.025429e-02 
6.479000e+00 2.026848e-02 
6.480000e+00 2.028162e-02 
6.481000e+00 2.029372e-02 
6.482000e+00 2.030477e-02 
6.483000e+00 2.031478e-02 
6.484000e+00 2.032373e-02 
6.485000e+00 2.033164e-02 
6.486000e+00 2.033849e-02 
6.487000e+00 2.034428e-02 
6.488000e+00 2.034902e-02 
6.489000e+00 2.035270e-02 
6.490000e+00 2.035532e-02 
6.491000e+00 2.035687e-02 
6.492000e+00 2.035737e-02 
6.493000e+00 2.035679e-02 
6.494000e+00 2.035515e-02 
6.495000e+00 2.035244e-02 
6.496000e+00 2.034865e-02 
6.497000e+00 2.034380e-02 
6.498000e+00 2.033786e-02 
6.499000e+00 2.033085e-02 
6.500000e+00 2.032276e-02 
6.501000e+00 2.031360e-02 
6.502000e+00 2.030334e-02 
6.503000e+00 2.029201e-02 
6.504000e+00 2.027958e-02 
6.505000e+00 2.026607e-02 
6.506000e+00 2.025147e-02 
6.507000e+00 2.023578e-02 
6.508000e+00 2.021900e-02 
6.509000e+00 2.020112e-02 
6.510000e+00 2.018214e-02 
6.511000e+00 2.016206e-02 
6.512000e+00 2.014089e-02 
6.513000e+00 2.011861e-02 
6.514000e+00 2.009522e-02 
6.515000e+00 2.007074e-02 
6.516000e+00 2.004514e-02 
6.517000e+00 2.001844e-02 
6.518000e+00 1.999062e-02 
6.519000e+00 1.996169e-02 
6.520000e+00 1.993165e-02 
6.521000e+00 1.990049e-02 
6.522000e+00 1.986821e-02 
6.523000e+00 1.983481e-02 
6.524000e+00 1.980029e-02 
6.525000e+00 1.976465e-02 
6.526000e+00 1.972788e-02 
6.527000e+00 1.968999e-02 
6.528000e+00 1.965097e-02 
6.529000e+00 1.961082e-02 
6.530000e+00 1.956953e-02 
6.531000e+00 1.952712e-02 
6.532000e+00 1.948357e-02 
6.533000e+00 1.943888e-02 
6.534000e+00 1.939305e-02 
6.535000e+00 1.934608e-02 
6.536000e+00 1.929797e-02 
6.537000e+00 1.924872e-02 
6.538000e+00 1.919832e-02 
6.539000e+00 1.914677e-02 
6.540000e+00 1.909408e-02 
6.541000e+00 1.904024e-02 
6.542000e+00 1.898524e-02 
6.543000e+00 1.892909e-02 
6.544000e+00 1.887179e-02 
6.545000e+00 1.881333e-02 
6.546000e+00 1.875371e-02 
6.547000e+00 1.869293e-02 
6.548000e+00 1.863098e-02 
6.549000e+00 1.856788e-02 
6.550000e+00 1.850361e-02 
6.551000e+00 1.843817e-02 
6.552000e+00 1.837157e-02 
6.553000e+00 1.830379e-02 
6.554000e+00 1.823485e-02 
6.555000e+00 1.816473e-02 
6.556000e+00 1.809344e-02 
6.557000e+00 1.802097e-02 
6.558000e+00 1.794732e-02 
6.559000e+00 1.787249e-02 
6.560000e+00 1.779649e-02 
6.561000e+00 1.771930e-02 
6.562000e+00 1.764093e-02 
6.563000e+00 1.756137e-02 
6.564000e+00 1.748062e-02 
6.565000e+00 1.739869e-02 
6.566000e+00 1.731556e-02 
6.567000e+00 1.723125e-02 
6.568000e+00 1.714574e-02 
6.569000e+00 1.705903e-02 
6.570000e+00 1.697114e-02 
6.571000e+00 1.688204e-02 
6.572000e+00 1.679174e-02 
6.573000e+00 1.670025e-02 
6.574000e+00 1.660755e-02 
6.575000e+00 1.651364e-02 
6.576000e+00 1.641854e-02 
6.577000e+00 1.632222e-02 
6.578000e+00 1.622470e-02 
6.579000e+00 1.612597e-02 
6.580000e+00 1.602603e-02 
6.581000e+00 1.592487e-02 
6.582000e+00 1.582251e-02 
6.583000e+00 1.571892e-02 
6.584000e+00 1.561412e-02 
6.585000e+00 1.550811e-02 
6.586000e+00 1.540087e-02 
6.587000e+00 1.529241e-02 
6.588000e+00 1.518273e-02 
6.589000e+00 1.507183e-02 
6.590000e+00 1.495970e-02 
6.591000e+00 1.484635e-02 
6.592000e+00 1.473177e-02 
6.593000e+00 1.461596e-02 
6.594000e+00 1.449892e-02 
6.595000e+00 1.438064e-02 
6.596000e+00 1.426114e-02 
6.597000e+00 1.414040e-02 
6.598000e+00 1.401842e-02 
6.599000e+00 1.389521e-02 
6.600000e+00 1.377076e-02 
6.601000e+00 1.364507e-02 
6.602000e+00 1.351814e-02 
6.603000e+00 1.338997e-02 
6.604000e+00 1.326055e-02 
6.605000e+00 1.312989e-02 
6.606000e+00 1.299798e-02 
6.607000e+00 1.286483e-02 
6.608000e+00 1.273043e-02 
6.609000e+00 1.259478e-02 
6.610000e+00 1.245787e-02 
6.611000e+00 1.231972e-02 
6.612000e+00 1.218031e-02 
6.613000e+00 1.203965e-02 
6.614000e+00 1.189773e-02 
6.615000e+00 1.175456e-02 
6.616000e+00 1.161012e-02 
6.617000e+00 1.146443e-02 
6.618000e+00 1.131748e-02 
6.619000e+00 1.116927e-02 
6.620000e+00 1.101979e-02 
6.621000e+00 1.086905e-02 
6.622000e+00 1.071704e-02 
6.623000e+00 1.056377e-02 
6.624000e+00 1.040924e-02 
6.625000e+00 1.025343e-02 
6.626000e+00 1.009635e-02 
6.627000e+00 9.938008e-03 
6.628000e+00 9.778390e-03 
6.629000e+00 9.617500e-03 
6.630000e+00 9.455337e-03 
6.631000e+00 9.291899e-03 
6.632000e+00 9.127185e-03 
6.633000e+00 8.961195e-03 
6.634000e+00 8.793927e-03 
6.635000e+00 8.625380e-03 
6.636000e+00 8.455554e-03 
6.637000e+00 8.284446e-03 
6.638000e+00 8.112058e-03 
6.639000e+00 7.938386e-03 
6.640000e+00 7.763431e-03 
6.641000e+00 7.587192e-03 
6.642000e+00 7.409667e-03 
6.643000e+00 7.230855e-03 
6.644000e+00 7.050756e-03 
6.645000e+00 6.869369e-03 
6.646000e+00 6.686693e-03 
6.647000e+00 6.502727e-03 
6.648000e+00 6.317469e-03 
6.649000e+00 6.130920e-03 
6.650000e+00 5.943079e-03 
6.651000e+00 5.753943e-03 
6.652000e+00 5.563514e-03 
6.653000e+00 5.371789e-03 
6.654000e+00 5.178768e-03 
6.655000e+00 4.984451e-03 
6.656000e+00 4.788835e-03 
6.657000e+00 4.591922e-03 
6.658000e+00 4.393709e-03 
6.659000e+00 4.194196e-03 
6.660000e+00 3.993383e-03 
6.661000e+00 3.791268e-03 
6.662000e+00 3.587850e-03 
6.663000e+00 3.383130e-03 
6.664000e+00 3.177107e-03 
6.665000e+00 2.969778e-03 
6.666000e+00 2.761145e-03 
6.667000e+00 2.551206e-03 
6.668000e+00 2.339961e-03 
6.669000e+00 2.127409e-03 
6.670000e+00 1.913549e-03 
6.671000e+00 1.698380e-03 
6.672000e+00 1.481903e-03 
6.673000e+00 1.264116e-03 
6.674000e+00 1.045019e-03 
6.675000e+00 8.246110e-04 
6.676000e+00 6.028917e-04 
6.677000e+00 3.798605e-04 
6.678000e+00 1.555168e-04 
6.679000e+00 -7.013987e-05 
6.680000e+00 -2.971101e-04 
6.681000e+00 -5.253945e-04 
6.682000e+00 -7.549934e-04 
6.683000e+00 -9.859075e-04 
6.684000e+00 -1.218137e-03 
6.685000e+00 -1.451683e-03 
6.686000e+00 -1.686545e-03 
6.687000e+00 -1.922724e-03 
6.688000e+00 -2.160221e-03 
6.689000e+00 -2.399035e-03 
6.690000e+00 -2.639168e-03 
6.691000e+00 -2.880619e-03 
6.692000e+00 -3.123389e-03 
6.693000e+00 -3.367479e-03 
6.694000e+00 -3.612888e-03 
6.695000e+00 -3.859618e-03 
6.696000e+00 -4.107668e-03 
6.697000e+00 -4.357039e-03 
6.698000e+00 -4.607731e-03 
6.699000e+00 -4.859744e-03 
6.700000e+00 -5.113079e-03 
6.701000e+00 -5.367736e-03 
6.702000e+00 -5.623716e-03 
6.703000e+00 -5.881017e-03 
6.704000e+00 -6.139642e-03 
6.705000e+00 -6.399589e-03 
6.706000e+00 -6.660860e-03 
6.707000e+00 -6.923453e-03 
6.708000e+00 -7.187371e-03 
6.709000e+00 -7.452612e-03 
6.710000e+00 -7.719177e-03 
6.711000e+00 -7.987066e-03 
6.712000e+00 -8.256279e-03 
6.713000e+00 -8.526816e-03 
6.714000e+00 -8.798678e-03 
6.715000e+00 -9.071864e-03 
6.716000e+00 -9.346374e-03 
6.717000e+00 -9.622209e-03 
6.718000e+00 -9.899369e-03 
6.719000e+00 -1.017785e-02 
6.720000e+00 -1.045766e-02 
6.721000e+00 -1.073880e-02 
6.722000e+00 -1.102125e-02 
6.723000e+00 -1.130504e-02 
6.724000e+00 -1.159015e-02 
6.725000e+00 -1.187658e-02 
6.726000e+00 -1.216433e-02 
6.727000e+00 -1.245342e-02 
6.728000e+00 -1.274382e-02 
6.729000e+00 -1.303555e-02 
6.730000e+00 -1.332860e-02 
6.731000e+00 -1.362298e-02 
6.732000e+00 -1.391868e-02 
6.733000e+00 -1.421571e-02 
6.734000e+00 -1.451406e-02 
6.735000e+00 -1.481373e-02 
6.736000e+00 -1.511473e-02 
6.737000e+00 -1.541704e-02 
6.738000e+00 -1.572068e-02 
6.739000e+00 -1.602565e-02 
6.740000e+00 -1.633193e-02 
6.741000e+00 -1.663954e-02 
6.742000e+00 -1.694847e-02 
6.743000e+00 -1.725872e-02 
6.744000e+00 -1.757029e-02 
6.745000e+00 -1.788318e-02 
6.746000e+00 -1.819739e-02 
6.747000e+00 -1.851292e-02 
6.748000e+00 -1.882977e-02 
6.749000e+00 -1.914794e-02 
6.750000e+00 -1.946743e-02 
6.751000e+00 -1.978823e-02 
6.752000e+00 -2.011036e-02 
6.753000e+00 -2.043380e-02 
6.754000e+00 -2.075856e-02 
6.755000e+00 -2.108463e-02 
6.756000e+00 -2.141202e-02 
6.757000e+00 -2.174073e-02 
6.758000e+00 -2.207075e-02 
6.759000e+00 -2.240208e-02 
6.760000e+00 -2.273473e-02 
6.761000e+00 -2.306869e-02 
6.762000e+00 -2.340396e-02 
6.763000e+00 -2.374054e-02 
6.764000e+00 -2.407844e-02 
6.765000e+00 -2.441765e-02 
6.766000e+00 -2.475816e-02 
6.767000e+00 -2.509999e-02 
6.768000e+00 -2.544312e-02 
6.769000e+00 -2.578756e-02 
6.770000e+00 -2.613331e-02 
6.771000e+00 -2.648036e-02 
6.772000e+00 -2.682872e-02 
6.773000e+00 -2.717838e-02 
6.774000e+00 -2.752935e-02 
6.775000e+00 -2.788162e-02 
6.776000e+00 -2.823519e-02 
6.777000e+00 -2.859007e-02 
6.778000e+00 -2.894624e-02 
6.779000e+00 -2.930372e-02 
6.780000e+00 -2.966249e-02 
6.781000e+00 -3.002256e-02 
6.782000e+00 -3.038393e-02 
6.783000e+00 -3.074659e-02 
6.784000e+00 -3.111055e-02 
6.785000e+00 -3.147580e-02 
6.786000e+00 -3.184234e-02 
6.787000e+00 -3.221018e-02 
6.788000e+00 -3.257931e-02 
6.789000e+00 -3.294972e-02 
6.790000e+00 -3.332143e-02 
6.791000e+00 -3.369442e-02 
6.792000e+00 -3.406870e-02 
6.793000e+00 -3.444427e-02 
6.794000e+00 -3.482112e-02 
6.795000e+00 -3.519925e-02 
6.796000e+00 -3.557866e-02 
6.797000e+00 -3.595936e-02 
6.798000e+00 -3.634133e-02 
6.799000e+00 -3.672458e-02 
6.800000e+00 -3.710911e-02 
6.801000e+00 -3.749492e-02 
6.802000e+00 -3.788200e-02 
6.803000e+00 -3.827035e-02 
6.804000e+00 -3.865997e-02 
6.805000e+00 -3.905087e-02 
6.806000e+00 -3.944303e-02 
6.807000e+00 -3.983646e-02 
6.808000e+00 -4.023116e-02 
6.809000e+00 -4.062712e-02 
6.810000e+00 -4.102435e-02 
6.811000e+00 -4.142284e-02 
6.812000e+00 -4.182259e-02 
6.813000e+00 -4.222360e-02 
6.814000e+00 -4.262586e-02 
6.815000e+00 -4.302939e-02 
6.816000e+00 -4.343416e-02 
6.817000e+00 -4.384019e-02 
6.818000e+00 -4.424747e-02 
6.819000e+00 -4.465600e-02 
6.820000e+00 -4.506578e-02 
6.821000e+00 -4.547681e-02 
6.822000e+00 -4.588908e-02 
6.823000e+00 -4.630259e-02 
6.824000e+00 -4.671735e-02 
6.825000e+00 -4.713335e-02 
6.826000e+00 -4.755058e-02 
6.827000e+00 -4.796905e-02 
6.828000e+00 -4.838876e-02 
6.829000e+00 -4.880969e-02 
6.830000e+00 -4.923186e-02 
6.831000e+00 -4.965526e-02 
6.832000e+00 -5.007989e-02 
6.833000e+00 -5.050574e-02 
6.834000e+00 -5.093281e-02 
6.835000e+00 -5.136111e-02 
6.836000e+00 -5.179063e-02 
6.837000e+00 -5.222136e-02 
6.838000e+00 -5.265332e-02 
6.839000e+00 -5.308648e-02 
6.840000e+00 -5.352086e-02 
6.841000e+00 -5.395645e-02 
6.842000e+00 -5.439324e-02 
6.843000e+00 -5.483124e-02 
6.844000e+00 -5.527045e-02 
6.845000e+00 -5.571086e-02 
6.846000e+00 -5.615246e-02 
6.847000e+00 -5.659527e-02 
6.848000e+00 -5.703927e-02 
6.849000e+00 -5.748446e-02 
6.850000e+00 -5.793085e-02 
6.851000e+00 -5.837842e-02 
6.852000e+00 -5.882719e-02 
6.853000e+00 -5.927713e-02 
6.854000e+00 -5.972826e-02 
6.855000e+00 -6.018057e-02 
6.856000e+00 -6.063405e-02 
6.857000e+00 -6.108871e-02 
6.858000e+00 -6.154455e-02 
6.859000e+00 -6.200155e-02 
6.860000e+00 -6.245972e-02 
6.861000e+00 -6.291906e-02 
6.862000e+00 -6.337957e-02 
6.863000e+00 -6.384123e-02 
6.864000e+00 -6.430405e-02 
6.865000e+00 -6.476803e-02 
6.866000e+00 -6.523316e-02 
6.867000e+00 -6.569944e-02 
6.868000e+00 -6.616688e-02 
6.869000e+00 -6.663545e-02 
6.870000e+00 -6.710517e-02 
6.871000e+00 -6.757604e-02 
6.872000e+00 -6.804804e-02 
6.873000e+00 -6.852117e-02 
6.874000e+00 -6.899544e-02 
6.875000e+00 -6.947084e-02 
6.876000e+00 -6.994737e-02 
6.877000e+00 -7.042502e-02 
6.878000e+00 -7.090379e-02 
6.879000e+00 -7.138368e-02 
6.880000e+00 -7.186469e-02 
6.881000e+00 -7.234682e-02 
6.882000e+00 -7.283005e-02 
6.883000e+00 -7.331439e-02 
6.884000e+00 -7.379984e-02 
6.885000e+00 -7.428639e-02 
6.886000e+00 -7.477404e-02 
6.887000e+00 -7.526279e-02 
6.888000e+00 -7.575262e-02 
6.889000e+00 -7.624355e-02 
6.890000e+00 -7.673557e-02 
6.891000e+00 -7.722867e-02 
6.892000e+00 -7.772286e-02 
6.893000e+00 -7.821812e-02 
6.894000e+00 -7.871446e-02 
6.895000e+00 -7.921187e-02 
6.896000e+00 -7.971035e-02 
6.897000e+00 -8.020990e-02 
6.898000e+00 -8.071051e-02 
6.899000e+00 -8.121217e-02 
6.900000e+00 -8.171490e-02 
6.901000e+00 -8.221868e-02 
6.902000e+00 -8.272351e-02 
6.903000e+00 -8.322939e-02 
6.904000e+00 -8.373631e-02 
6.905000e+00 -8.424427e-02 
6.906000e+00 -8.475326e-02 
6.907000e+00 -8.526330e-02 
6.908000e+00 -8.577436e-02 
6.909000e+00 -8.628645e-02 
6.910000e+00 -8.679956e-02 
6.911000e+00 -8.731369e-02 
6.912000e+00 -8.782884e-02 
6.913000e+00 -8.834501e-02 
6.914000e+00 -8.886218e-02 
6.915000e+00 -8.938036e-02 
6.916000e+00 -8.989954e-02 
6.917000e+00 -9.041972e-02 
6.918000e+00 -9.094090e-02 
6.919000e+00 -9.146307e-02 
6.920000e+00 -9.198623e-02 
6.921000e+00 -9.251037e-02 
6.922000e+00 -9.303549e-02 
6.923000e+00 -9.356159e-02 
6.924000e+00 -9.408867e-02 
6.925000e+00 -9.461671e-02 
6.926000e+00 -9.514573e-02 
6.927000e+00 -9.567570e-02 
6.928000e+00 -9.620663e-02 
6.929000e+00 -9.673852e-02 
6.930000e+00 -9.727136e-02 
6.931000e+00 -9.780515e-02 
6.932000e+00 -9.833988e-02 
6.933000e+00 -9.887555e-02 
6.934000e+00 -9.941216e-02 
6.935000e+00 -9.994970e-02 
6.936000e+00 -1.004882e-01 
6.937000e+00 -1.010276e-01 
6.938000e+00 -1.015679e-01 
6.939000e+00 -1.021091e-01 
6.940000e+00 -1.026512e-01 
6.941000e+00 -1.031943e-01 
6.942000e+00 -1.037382e-01 
6.943000e+00 -1.042831e-01 
6.944000e+00 -1.048288e-01 
6.945000e+00 -1.053755e-01 
6.946000e+00 -1.059230e-01 
6.947000e+00 -1.064714e-01 
6.948000e+00 -1.070207e-01 
6.949000e+00 -1.075708e-01 
6.950000e+00 -1.081219e-01 
6.951000e+00 -1.086738e-01 
6.952000e+00 -1.092265e-01 
6.953000e+00 -1.097801e-01 
6.954000e+00 -1.103346e-01 
6.955000e+00 -1.108899e-01 
6.956000e+00 -1.114461e-01 
6.957000e+00 -1.120031e-01 
6.958000e+00 -1.125609e-01 
6.959000e+00 -1.131196e-01 
6.960000e+00 -1.136791e-01 
6.961000e+00 -1.142394e-01 
6.962000e+00 -1.148006e-01 
6.963000e+00 -1.153625e-01 
6.964000e+00 -1.159253e-01 
6.965000e+00 -1.164888e-01 
6.966000e+00 -1.170532e-01 
6.967000e+00 -1.176184e-01 
6.968000e+00 -1.181843e-01 
6.969000e+00 -1.187510e-01 
6.970000e+00 -1.193186e-01 
6.971000e+00 -1.198869e-01 
6.972000e+00 -1.204559e-01 
6.973000e+00 -1.210257e-01 
6.974000e+00 -1.215963e-01 
6.975000e+00 -1.221677e-01 
6.976000e+00 -1.227398e-01 
6.977000e+00 -1.233126e-01 
6.978000e+00 -1.238862e-01 
6.979000e+00 -1.244606e-01 
6.980000e+00 -1.250356e-01 
6.981000e+00 -1.256114e-01 
6.982000e+00 -1.261880e-01 
6.983000e+00 -1.267652e-01 
6.984000e+00 -1.273431e-01 
6.985000e+00 -1.279218e-01 
6.986000e+00 -1.285012e-01 
6.987000e+00 -1.290812e-01 
6.988000e+00 -1.296620e-01 
6.989000e+00 -1.302434e-01 
6.990000e+00 -1.308256e-01 
6.991000e+00 -1.314084e-01 
6.992000e+00 -1.319918e-01 
6.993000e+00 -1.325760e-01 
6.994000e+00 -1.331608e-01 
6.995000e+00 -1.337463e-01 
6.996000e+00 -1.343324e-01 
6.997000e+00 -1.349191e-01 
6.998000e+00 -1.355066e-01 
6.999000e+00 -1.360946e-01 
7.000000e+00 -1.366833e-01 
7.001000e+00 -1.372726e-01 
7.002000e+00 -1.378625e-01 
7.003000e+00 -1.384530e-01 
7.004000e+00 -1.390442e-01 
7.005000e+00 -1.396359e-01 
7.006000e+00 -1.402283e-01 
7.007000e+00 -1.408212e-01 
7.008000e+00 -1.414148e-01 
7.009000e+00 -1.420089e-01 
7.010000e+00 -1.426036e-01 
7.011000e+00 -1.431988e-01 
7.012000e+00 -1.437947e-01 
7.013000e+00 -1.443911e-01 
7.014000e+00 -1.449880e-01 
7.015000e+00 -1.455855e-01 
7.016000e+00 -1.461835e-01 
7.017000e+00 -1.467821e-01 
7.018000e+00 -1.473812e-01 
7.019000e+00 -1.479809e-01 
7.020000e+00 -1.485810e-01 
7.021000e+00 -1.491817e-01 
7.022000e+00 -1.497829e-01 
7.023000e+00 -1.503846e-01 
7.024000e+00 -1.509867e-01 
7.025000e+00 -1.515894e-01 
7.026000e+00 -1.521926e-01 
7.027000e+00 -1.527962e-01 
7.028000e+00 -1.534003e-01 
7.029000e+00 -1.540049e-01 
7.030000e+00 -1.546100e-01 
7.031000e+00 -1.552155e-01 
7.032000e+00 -1.558214e-01 
7.033000e+00 -1.564278e-01 
7.034000e+00 -1.570347e-01 
7.035000e+00 -1.576420e-01 
7.036000e+00 -1.582497e-01 
7.037000e+00 -1.588578e-01 
7.038000e+00 -1.594663e-01 
7.039000e+00 -1.600753e-01 
7.040000e+00 -1.606846e-01 
7.041000e+00 -1.612943e-01 
7.042000e+00 -1.619045e-01 
7.043000e+00 -1.625150e-01 
7.044000e+00 -1.631259e-01 
7.045000e+00 -1.637372e-01 
7.046000e+00 -1.643488e-01 
7.047000e+00 -1.649608e-01 
7.048000e+00 -1.655731e-01 
7.049000e+00 -1.661858e-01 
7.050000e+00 -1.667988e-01 
7.051000e+00 -1.674122e-01 
7.052000e+00 -1.680259e-01 
7.053000e+00 -1.686399e-01 
7.054000e+00 -1.692542e-01 
7.055000e+00 -1.698689e-01 
7.056000e+00 -1.704838e-01 
7.057000e+00 -1.710990e-01 
7.058000e+00 -1.717146e-01 
7.059000e+00 -1.723304e-01 
7.060000e+00 -1.729465e-01 
7.061000e+00 -1.735628e-01 
7.062000e+00 -1.741794e-01 
7.063000e+00 -1.747963e-01 
7.064000e+00 -1.754134e-01 
7.065000e+00 -1.760308e-01 
7.066000e+00 -1.766484e-01 
7.067000e+00 -1.772662e-01 
7.068000e+00 -1.778842e-01 
7.069000e+00 -1.785025e-01 
7.070000e+00 -1.791210e-01 
7.071000e+00 -1.797397e-01 
7.072000e+00 -1.803586e-01 
7.073000e+00 -1.809776e-01 
7.074000e+00 -1.815969e-01 
7.075000e+00 -1.822163e-01 
7.076000e+00 -1.828359e-01 
7.077000e+00 -1.834557e-01 
7.078000e+00 -1.840756e-01 
7.079000e+00 -1.846956e-01 
7.080000e+00 -1.853158e-01 
7.081000e+00 -1.859362e-01 
7.082000e+00 -1.865566e-01 
7.083000e+00 -1.871772e-01 
7.084000e+00 -1.877979e-01 
7.085000e+00 -1.884187e-01 
7.086000e+00 -1.890397e-01 
7.087000e+00 -1.896607e-01 
7.088000e+00 -1.902818e-01 
7.089000e+00 -1.909029e-01 
7.090000e+00 -1.915242e-01 
7.091000e+00 -1.921455e-01 
7.092000e+00 -1.927668e-01 
7.093000e+00 -1.933882e-01 
7.094000e+00 -1.940097e-01 
7.095000e+00 -1.946312e-01 
7.096000e+00 -1.952527e-01 
7.097000e+00 -1.958743e-01 
7.098000e+00 -1.964958e-01 
7.099000e+00 -1.971174e-01 
7.100000e+00 -1.977390e-01 
7.101000e+00 -1.983605e-01 
7.102000e+00 -1.989821e-01 
7.103000e+00 -1.996036e-01 
7.104000e+00 -2.002251e-01 
7.105000e+00 -2.008466e-01 
7.106000e+00 -2.014680e-01 
7.107000e+00 -2.020894e-01 
7.108000e+00 -2.027107e-01 
7.109000e+00 -2.033319e-01 
7.110000e+00 -2.039531e-01 
7.111000e+00 -2.045742e-01 
7.112000e+00 -2.051952e-01 
7.113000e+00 -2.058161e-01 
7.114000e+00 -2.064369e-01 
7.115000e+00 -2.070576e-01 
7.116000e+00 -2.076782e-01 
7.117000e+00 -2.082986e-01 
7.118000e+00 -2.089189e-01 
7.119000e+00 -2.095391e-01 
7.120000e+00 -2.101591e-01 
7.121000e+00 -2.107790e-01 
7.122000e+00 -2.113987e-01 
7.123000e+00 -2.120183e-01 
7.124000e+00 -2.126376e-01 
7.125000e+00 -2.132568e-01 
7.126000e+00 -2.138758e-01 
7.127000e+00 -2.144946e-01 
7.128000e+00 -2.151132e-01 
7.129000e+00 -2.157315e-01 
7.130000e+00 -2.163496e-01 
7.131000e+00 -2.169675e-01 
7.132000e+00 -2.175852e-01 
7.133000e+00 -2.182026e-01 
7.134000e+00 -2.188198e-01 
7.135000e+00 -2.194367e-01 
7.136000e+00 -2.200533e-01 
7.137000e+00 -2.206696e-01 
7.138000e+00 -2.212857e-01 
7.139000e+00 -2.219014e-01 
7.140000e+00 -2.225169e-01 
7.141000e+00 -2.231321e-01 
7.142000e+00 -2.237469e-01 
7.143000e+00 -2.243614e-01 
7.144000e+00 -2.249755e-01 
7.145000e+00 -2.255894e-01 
7.146000e+00 -2.262029e-01 
7.147000e+00 -2.268160e-01 
7.148000e+00 -2.274287e-01 
7.149000e+00 -2.280411e-01 
7.150000e+00 -2.286531e-01 
7.151000e+00 -2.292647e-01 
7.152000e+00 -2.298759e-01 
7.153000e+00 -2.304867e-01 
7.154000e+00 -2.310971e-01 
7.155000e+00 -2.317070e-01 
7.156000e+00 -2.323166e-01 
7.157000e+00 -2.329257e-01 
7.158000e+00 -2.335343e-01 
7.159000e+00 -2.341425e-01 
7.160000e+00 -2.347502e-01 
7.161000e+00 -2.353575e-01 
7.162000e+00 -2.359642e-01 
7.163000e+00 -2.365705e-01 
7.164000e+00 -2.371763e-01 
7.165000e+00 -2.377816e-01 
7.166000e+00 -2.383864e-01 
7.167000e+00 -2.389906e-01 
7.168000e+00 -2.395944e-01 
7.169000e+00 -2.401975e-01 
7.170000e+00 -2.408002e-01 
7.171000e+00 -2.414023e-01 
7.172000e+00 -2.420038e-01 
7.173000e+00 -2.426047e-01 
7.174000e+00 -2.432051e-01 
7.175000e+00 -2.438049e-01 
7.176000e+00 -2.444041e-01 
7.177000e+00 -2.450027e-01 
7.178000e+00 -2.456007e-01 
7.179000e+00 -2.461980e-01 
7.180000e+00 -2.467947e-01 
7.181000e+00 -2.473908e-01 
7.182000e+00 -2.479863e-01 
7.183000e+00 -2.485810e-01 
7.184000e+00 -2.491752e-01 
7.185000e+00 -2.497686e-01 
7.186000e+00 -2.503614e-01 
7.187000e+00 -2.509535e-01 
7.188000e+00 -2.515448e-01 
7.189000e+00 -2.521355e-01 
7.190000e+00 -2.527255e-01 
7.191000e+00 -2.533147e-01 
7.192000e+00 -2.539032e-01 
7.193000e+00 -2.544910e-01 
7.194000e+00 -2.550780e-01 
7.195000e+00 -2.556643e-01 
7.196000e+00 -2.562498e-01 
7.197000e+00 -2.568345e-01 
7.198000e+00 -2.574185e-01 
7.199000e+00 -2.580016e-01 
7.200000e+00 -2.585840e-01 
7.201000e+00 -2.591655e-01 
7.202000e+00 -2.597462e-01 
7.203000e+00 -2.603261e-01 
7.204000e+00 -2.609052e-01 
7.205000e+00 -2.614834e-01 
7.206000e+00 -2.620608e-01 
7.207000e+00 -2.626373e-01 
7.208000e+00 -2.632129e-01 
7.209000e+00 -2.637877e-01 
7.210000e+00 -2.643616e-01 
7.211000e+00 -2.649345e-01 
7.212000e+00 -2.655066e-01 
7.213000e+00 -2.660778e-01 
7.214000e+00 -2.666480e-01 
7.215000e+00 -2.672173e-01 
7.216000e+00 -2.677857e-01 
7.217000e+00 -2.683531e-01 
7.218000e+00 -2.689196e-01 
7.219000e+00 -2.694851e-01 
7.220000e+00 -2.700496e-01 
7.221000e+00 -2.706131e-01 
7.222000e+00 -2.711757e-01 
7.223000e+00 -2.717372e-01 
7.224000e+00 -2.722977e-01 
7.225000e+00 -2.728573e-01 
7.226000e+00 -2.734157e-01 
7.227000e+00 -2.739732e-01 
7.228000e+00 -2.745296e-01 
7.229000e+00 -2.750850e-01 
7.230000e+00 -2.756392e-01 
7.231000e+00 -2.761925e-01 
7.232000e+00 -2.767446e-01 
7.233000e+00 -2.772956e-01 
7.234000e+00 -2.778456e-01 
7.235000e+00 -2.783944e-01 
7.236000e+00 -2.789422e-01 
7.237000e+00 -2.794887e-01 
7.238000e+00 -2.800342e-01 
7.239000e+00 -2.805785e-01 
7.240000e+00 -2.811217e-01 
7.241000e+00 -2.816637e-01 
7.242000e+00 -2.822045e-01 
7.243000e+00 -2.827442e-01 
7.244000e+00 -2.832827e-01 
7.245000e+00 -2.838199e-01 
7.246000e+00 -2.843560e-01 
7.247000e+00 -2.848908e-01 
7.248000e+00 -2.854245e-01 
7.249000e+00 -2.859569e-01 
7.250000e+00 -2.864880e-01 
7.251000e+00 -2.870179e-01 
7.252000e+00 -2.875465e-01 
7.253000e+00 -2.880739e-01 
7.254000e+00 -2.886000e-01 
7.255000e+00 -2.891248e-01 
7.256000e+00 -2.896483e-01 
7.257000e+00 -2.901705e-01 
7.258000e+00 -2.906914e-01 
7.259000e+00 -2.912110e-01 
7.260000e+00 -2.917292e-01 
7.261000e+00 -2.922461e-01 
7.262000e+00 -2.927616e-01 
7.263000e+00 -2.932758e-01 
7.264000e+00 -2.937886e-01 
7.265000e+00 -2.943000e-01 
7.266000e+00 -2.948101e-01 
7.267000e+00 -2.953187e-01 
7.268000e+00 -2.958260e-01 
7.269000e+00 -2.963318e-01 
7.270000e+00 -2.968362e-01 
7.271000e+00 -2.973392e-01 
7.272000e+00 -2.978407e-01 
7.273000e+00 -2.983408e-01 
7.274000e+00 -2.988394e-01 
7.275000e+00 -2.993365e-01 
7.276000e+00 -2.998322e-01 
7.277000e+00 -3.003264e-01 
7.278000e+00 -3.008191e-01 
7.279000e+00 -3.013103e-01 
7.280000e+00 -3.018000e-01 
7.281000e+00 -3.022881e-01 
7.282000e+00 -3.027747e-01 
7.283000e+00 -3.032598e-01 
7.284000e+00 -3.037433e-01 
7.285000e+00 -3.042253e-01 
7.286000e+00 -3.047057e-01 
7.287000e+00 -3.051845e-01 
7.288000e+00 -3.056617e-01 
7.289000e+00 -3.061373e-01 
7.290000e+00 -3.066114e-01 
7.291000e+00 -3.070838e-01 
7.292000e+00 -3.075546e-01 
7.293000e+00 -3.080237e-01 
7.294000e+00 -3.084912e-01 
7.295000e+00 -3.089571e-01 
7.296000e+00 -3.094213e-01 
7.297000e+00 -3.098838e-01 
7.298000e+00 -3.103447e-01 
7.299000e+00 -3.108039e-01 
7.300000e+00 -3.112613e-01 
7.301000e+00 -3.117171e-01 
7.302000e+00 -3.121712e-01 
7.303000e+00 -3.126235e-01 
7.304000e+00 -3.130741e-01 
7.305000e+00 -3.135229e-01 
7.306000e+00 -3.139700e-01 
7.307000e+00 -3.144154e-01 
7.308000e+00 -3.148589e-01 
7.309000e+00 -3.153007e-01 
7.310000e+00 -3.157407e-01 
7.311000e+00 -3.161790e-01 
7.312000e+00 -3.166154e-01 
7.313000e+00 -3.170499e-01 
7.314000e+00 -3.174827e-01 
7.315000e+00 -3.179136e-01 
7.316000e+00 -3.183427e-01 
7.317000e+00 -3.187700e-01 
7.318000e+00 -3.191953e-01 
7.319000e+00 -3.196188e-01 
7.320000e+00 -3.200405e-01 
7.321000e+00 -3.204602e-01 
7.322000e+00 -3.208781e-01 
7.323000e+00 -3.212940e-01 
7.324000e+00 -3.217080e-01 
7.325000e+00 -3.221201e-01 
7.326000e+00 -3.225303e-01 
7.327000e+00 -3.229385e-01 
7.328000e+00 -3.233448e-01 
7.329000e+00 -3.237491e-01 
7.330000e+00 -3.241514e-01 
7.331000e+00 -3.245518e-01 
7.332000e+00 -3.249502e-01 
7.333000e+00 -3.253466e-01 
7.334000e+00 -3.257409e-01 
7.335000e+00 -3.261333e-01 
7.336000e+00 -3.265236e-01 
7.337000e+00 -3.269119e-01 
7.338000e+00 -3.272982e-01 
7.339000e+00 -3.276824e-01 
7.340000e+00 -3.280646e-01 
7.341000e+00 -3.284447e-01 
7.342000e+00 -3.288227e-01 
7.343000e+00 -3.291986e-01 
7.344000e+00 -3.295724e-01 
7.345000e+00 -3.299442e-01 
7.346000e+00 -3.303138e-01 
7.347000e+00 -3.306813e-01 
7.348000e+00 -3.310466e-01 
7.349000e+00 -3.314099e-01 
7.350000e+00 -3.317709e-01 
7.351000e+00 -3.321298e-01 
7.352000e+00 -3.324866e-01 
7.353000e+00 -3.328412e-01 
7.354000e+00 -3.331935e-01 
7.355000e+00 -3.335437e-01 
7.356000e+00 -3.338917e-01 
7.357000e+00 -3.342375e-01 
7.358000e+00 -3.345811e-01 
7.359000e+00 -3.349224e-01 
7.360000e+00 -3.352615e-01 
7.361000e+00 -3.355983e-01 
7.362000e+00 -3.359329e-01 
7.363000e+00 -3.362653e-01 
7.364000e+00 -3.365953e-01 
7.365000e+00 -3.369231e-01 
7.366000e+00 -3.372486e-01 
7.367000e+00 -3.375718e-01 
7.368000e+00 -3.378926e-01 
7.369000e+00 -3.382112e-01 
7.370000e+00 -3.385274e-01 
7.371000e+00 -3.388413e-01 
7.372000e+00 -3.391529e-01 
7.373000e+00 -3.394621e-01 
7.374000e+00 -3.397689e-01 
7.375000e+00 -3.400734e-01 
7.376000e+00 -3.403755e-01 
7.377000e+00 -3.406752e-01 
7.378000e+00 -3.409725e-01 
7.379000e+00 -3.412674e-01 
7.380000e+00 -3.415599e-01 
7.381000e+00 -3.418500e-01 
7.382000e+00 -3.421377e-01 
7.383000e+00 -3.424229e-01 
7.384000e+00 -3.427056e-01 
7.385000e+00 -3.429859e-01 
7.386000e+00 -3.432638e-01 
7.387000e+00 -3.435391e-01 
7.388000e+00 -3.438120e-01 
7.389000e+00 -3.440824e-01 
7.390000e+00 -3.443503e-01 
7.391000e+00 -3.446157e-01 
7.392000e+00 -3.448786e-01 
7.393000e+00 -3.451389e-01 
7.394000e+00 -3.453967e-01 
7.395000e+00 -3.456520e-01 
7.396000e+00 -3.459047e-01 
7.397000e+00 -3.461549e-01 
7.398000e+00 -3.464025e-01 
7.399000e+00 -3.466475e-01 
7.400000e+00 -3.468900e-01 
7.401000e+00 -3.471298e-01 
7.402000e+00 -3.473671e-01 
7.403000e+00 -3.476017e-01 
7.404000e+00 -3.478338e-01 
7.405000e+00 -3.480632e-01 
7.406000e+00 -3.482899e-01 
7.407000e+00 -3.485141e-01 
7.408000e+00 -3.487355e-01 
7.409000e+00 -3.489543e-01 
7.410000e+00 -3.491705e-01 
7.411000e+00 -3.493840e-01 
7.412000e+00 -3.495948e-01 
7.413000e+00 -3.498029e-01 
7.414000e+00 -3.500083e-01 
7.415000e+00 -3.502110e-01 
7.416000e+00 -3.504109e-01 
7.417000e+00 -3.506082e-01 
7.418000e+00 -3.508027e-01 
7.419000e+00 -3.509945e-01 
7.420000e+00 -3.511835e-01 
7.421000e+00 -3.513698e-01 
7.422000e+00 -3.515533e-01 
7.423000e+00 -3.517340e-01 
7.424000e+00 -3.519120e-01 
7.425000e+00 -3.520872e-01 
7.426000e+00 -3.522595e-01 
7.427000e+00 -3.524291e-01 
7.428000e+00 -3.525958e-01 
7.429000e+00 -3.527598e-01 
7.430000e+00 -3.529209e-01 
7.431000e+00 -3.530791e-01 
7.432000e+00 -3.532346e-01 
7.433000e+00 -3.533871e-01 
7.434000e+00 -3.535368e-01 
7.435000e+00 -3.536837e-01 
7.436000e+00 -3.538276e-01 
7.437000e+00 -3.539687e-01 
7.438000e+00 -3.541069e-01 
7.439000e+00 -3.542422e-01 
7.440000e+00 -3.543746e-01 
7.441000e+00 -3.545040e-01 
7.442000e+00 -3.546306e-01 
7.443000e+00 -3.547542e-01 
7.444000e+00 -3.548749e-01 
7.445000e+00 -3.549926e-01 
7.446000e+00 -3.551074e-01 
7.447000e+00 -3.552192e-01 
7.448000e+00 -3.553280e-01 
7.449000e+00 -3.554339e-01 
7.450000e+00 -3.555368e-01 
7.451000e+00 -3.556367e-01 
7.452000e+00 -3.557335e-01 
7.453000e+00 -3.558274e-01 
7.454000e+00 -3.559183e-01 
7.455000e+00 -3.560062e-01 
7.456000e+00 -3.560910e-01 
7.457000e+00 -3.561728e-01 
7.458000e+00 -3.562515e-01 
7.459000e+00 -3.563272e-01 
7.460000e+00 -3.563998e-01 
7.461000e+00 -3.564694e-01 
7.462000e+00 -3.565359e-01 
7.463000e+00 -3.565993e-01 
7.464000e+00 -3.566596e-01 
7.465000e+00 -3.567168e-01 
7.466000e+00 -3.567710e-01 
7.467000e+00 -3.568220e-01 
7.468000e+00 -3.568699e-01 
7.469000e+00 -3.569146e-01 
7.470000e+00 -3.569563e-01 
7.471000e+00 -3.569948e-01 
7.472000e+00 -3.570302e-01 
7.473000e+00 -3.570624e-01 
7.474000e+00 -3.570914e-01 
7.475000e+00 -3.571173e-01 
7.476000e+00 -3.571400e-01 
7.477000e+00 -3.571595e-01 
7.478000e+00 -3.571759e-01 
7.479000e+00 -3.571890e-01 
7.480000e+00 -3.571990e-01 
7.481000e+00 -3.572057e-01 
7.482000e+00 -3.572092e-01 
7.483000e+00 -3.572095e-01 
7.484000e+00 -3.572066e-01 
7.485000e+00 -3.572004e-01 
7.486000e+00 -3.571910e-01 
7.487000e+00 -3.571784e-01 
7.488000e+00 -3.571625e-01 
7.489000e+00 -3.571433e-01 
7.490000e+00 -3.571208e-01 
7.491000e+00 -3.570951e-01 
7.492000e+00 -3.570661e-01 
7.493000e+00 -3.570338e-01 
7.494000e+00 -3.569982e-01 
7.495000e+00 -3.569594e-01 
7.496000e+00 -3.569172e-01 
7.497000e+00 -3.568717e-01 
7.498000e+00 -3.568228e-01 
7.499000e+00 -3.567707e-01 
7.500000e+00 -3.567152e-01 
7.501000e+00 -3.566563e-01 
7.502000e+00 -3.565942e-01 
7.503000e+00 -3.565286e-01 
7.504000e+00 -3.564597e-01 
7.505000e+00 -3.563875e-01 
7.506000e+00 -3.563118e-01 
7.507000e+00 -3.562328e-01 
7.508000e+00 -3.561504e-01 
7.509000e+00 -3.560646e-01 
7.510000e+00 -3.559755e-01 
7.511000e+00 -3.558829e-01 
7.512000e+00 -3.557869e-01 
7.513000e+00 -3.556875e-01 
7.514000e+00 -3.555846e-01 
7.515000e+00 -3.554784e-01 
7.516000e+00 -3.553687e-01 
7.517000e+00 -3.552556e-01 
7.518000e+00 -3.551390e-01 
7.519000e+00 -3.550190e-01 
7.520000e+00 -3.548955e-01 
7.521000e+00 -3.547685e-01 
7.522000e+00 -3.546381e-01 
7.523000e+00 -3.545042e-01 
7.524000e+00 -3.543669e-01 
7.525000e+00 -3.542260e-01 
7.526000e+00 -3.540817e-01 
7.527000e+00 -3.539339e-01 
7.528000e+00 -3.537825e-01 
7.529000e+00 -3.536277e-01 
7.530000e+00 -3.534693e-01 
7.531000e+00 -3.533074e-01 
7.532000e+00 -3.531420e-01 
7.533000e+00 -3.529731e-01 
7.534000e+00 -3.528006e-01 
7.535000e+00 -3.526246e-01 
7.536000e+00 -3.524450e-01 
7.537000e+00 -3.522619e-01 
7.538000e+00 -3.520753e-01 
7.539000e+00 -3.518850e-01 
7.540000e+00 -3.516912e-01 
7.541000e+00 -3.514939e-01 
7.542000e+00 -3.512929e-01 
7.543000e+00 -3.510884e-01 
7.544000e+00 -3.508803e-01 
7.545000e+00 -3.506686e-01 
7.546000e+00 -3.504533e-01 
7.547000e+00 -3.502344e-01 
7.548000e+00 -3.500119e-01 
7.549000e+00 -3.497857e-01 
7.550000e+00 -3.495560e-01 
7.551000e+00 -3.493226e-01 
7.552000e+00 -3.490856e-01 
7.553000e+00 -3.488450e-01 
7.554000e+00 -3.486007e-01 
7.555000e+00 -3.483528e-01 
7.556000e+00 -3.481012e-01 
7.557000e+00 -3.478460e-01 
7.558000e+00 -3.475872e-01 
7.559000e+00 -3.473246e-01 
7.560000e+00 -3.470585e-01 
7.561000e+00 -3.467886e-01 
7.562000e+00 -3.465151e-01 
7.563000e+00 -3.462379e-01 
7.564000e+00 -3.459570e-01 
7.565000e+00 -3.456724e-01 
7.566000e+00 -3.453841e-01 
7.567000e+00 -3.450921e-01 
7.568000e+00 -3.447965e-01 
7.569000e+00 -3.444971e-01 
7.570000e+00 -3.441940e-01 
7.571000e+00 -3.438872e-01 
7.572000e+00 -3.435767e-01 
7.573000e+00 -3.432624e-01 
7.574000e+00 -3.429445e-01 
7.575000e+00 -3.426228e-01 
7.576000e+00 -3.422973e-01 
7.577000e+00 -3.419682e-01 
7.578000e+00 -3.416353e-01 
7.579000e+00 -3.412986e-01 
7.580000e+00 -3.409582e-01 
7.581000e+00 -3.406140e-01 
7.582000e+00 -3.402661e-01 
7.583000e+00 -3.399145e-01 
7.584000e+00 -3.395590e-01 
7.585000e+00 -3.391998e-01 
7.586000e+00 -3.388368e-01 
7.587000e+00 -3.384701e-01 
7.588000e+00 -3.380995e-01 
7.589000e+00 -3.377252e-01 
7.590000e+00 -3.373471e-01 
7.591000e+00 -3.369652e-01 
7.592000e+00 -3.365795e-01 
7.593000e+00 -3.361900e-01 
7.594000e+00 -3.357967e-01 
7.595000e+00 -3.353996e-01 
7.596000e+00 -3.349987e-01 
7.597000e+00 -3.345940e-01 
7.598000e+00 -3.341855e-01 
7.599000e+00 -3.337732e-01 
7.600000e+00 -3.333570e-01 
7.601000e+00 -3.329370e-01 
7.602000e+00 -3.325132e-01 
7.603000e+00 -3.320856e-01 
7.604000e+00 -3.316541e-01 
7.605000e+00 -3.312188e-01 
7.606000e+00 -3.307797e-01 
7.607000e+00 -3.303367e-01 
7.608000e+00 -3.298898e-01 
7.609000e+00 -3.294392e-01 
7.610000e+00 -3.289847e-01 
7.611000e+00 -3.285263e-01 
7.612000e+00 -3.280640e-01 
7.613000e+00 -3.275980e-01 
7.614000e+00 -3.271280e-01 
7.615000e+00 -3.266542e-01 
7.616000e+00 -3.261765e-01 
7.617000e+00 -3.256950e-01 
7.618000e+00 -3.252096e-01 
7.619000e+00 -3.247203e-01 
7.620000e+00 -3.242272e-01 
7.621000e+00 -3.237301e-01 
7.622000e+00 -3.232292e-01 
7.623000e+00 -3.227244e-01 
7.624000e+00 -3.222157e-01 
7.625000e+00 -3.217032e-01 
7.626000e+00 -3.211867e-01 
7.627000e+00 -3.206664e-01 
7.628000e+00 -3.201421e-01 
7.629000e+00 -3.196140e-01 
7.630000e+00 -3.190820e-01 
7.631000e+00 -3.185461e-01 
7.632000e+00 -3.180063e-01 
7.633000e+00 -3.174625e-01 
7.634000e+00 -3.169149e-01 
7.635000e+00 -3.163634e-01 
7.636000e+00 -3.158079e-01 
7.637000e+00 -3.152486e-01 
7.638000e+00 -3.146853e-01 
7.639000e+00 -3.141182e-01 
7.640000e+00 -3.135471e-01 
7.641000e+00 -3.129721e-01 
7.642000e+00 -3.123932e-01 
7.643000e+00 -3.118103e-01 
7.644000e+00 -3.112236e-01 
7.645000e+00 -3.106329e-01 
7.646000e+00 -3.100383e-01 
7.647000e+00 -3.094398e-01 
7.648000e+00 -3.088374e-01 
7.649000e+00 -3.082310e-01 
7.650000e+00 -3.076207e-01 
7.651000e+00 -3.070065e-01 
7.652000e+00 -3.063883e-01 
7.653000e+00 -3.057663e-01 
7.654000e+00 -3.051402e-01 
7.655000e+00 -3.045103e-01 
7.656000e+00 -3.038764e-01 
7.657000e+00 -3.032386e-01 
7.658000e+00 -3.025969e-01 
7.659000e+00 -3.019512e-01 
7.660000e+00 -3.013016e-01 
7.661000e+00 -3.006481e-01 
7.662000e+00 -2.999906e-01 
7.663000e+00 -2.993292e-01 
7.664000e+00 -2.986638e-01 
7.665000e+00 -2.979945e-01 
7.666000e+00 -2.973213e-01 
7.667000e+00 -2.966441e-01 
7.668000e+00 -2.959630e-01 
7.669000e+00 -2.952779e-01 
7.670000e+00 -2.945889e-01 
7.671000e+00 -2.938960e-01 
7.672000e+00 -2.931991e-01 
7.673000e+00 -2.924983e-01 
7.674000e+00 -2.917936e-01 
7.675000e+00 -2.910849e-01 
7.676000e+00 -2.903722e-01 
7.677000e+00 -2.896556e-01 
7.678000e+00 -2.889351e-01 
7.679000e+00 -2.882107e-01 
7.680000e+00 -2.874823e-01 
7.681000e+00 -2.867499e-01 
7.682000e+00 -2.860137e-01 
7.683000e+00 -2.852734e-01 
7.684000e+00 -2.845293e-01 
7.685000e+00 -2.837812e-01 
7.686000e+00 -2.830292e-01 
7.687000e+00 -2.822732e-01 
7.688000e+00 -2.815133e-01 
7.689000e+00 -2.807494e-01 
7.690000e+00 -2.799817e-01 
7.691000e+00 -2.792099e-01 
7.692000e+00 -2.784343e-01 
7.693000e+00 -2.776547e-01 
7.694000e+00 -2.768712e-01 
7.695000e+00 -2.760838e-01 
7.696000e+00 -2.752924e-01 
7.697000e+00 -2.744971e-01 
7.698000e+00 -2.736978e-01 
7.699000e+00 -2.728947e-01 
7.700000e+00 -2.720876e-01 
7.701000e+00 -2.712765e-01 
7.702000e+00 -2.704616e-01 
7.703000e+00 -2.696427e-01 
7.704000e+00 -2.688199e-01 
7.705000e+00 -2.679932e-01 
7.706000e+00 -2.671626e-01 
7.707000e+00 -2.663281e-01 
7.708000e+00 -2.654896e-01 
7.709000e+00 -2.646472e-01 
7.710000e+00 -2.638009e-01 
7.711000e+00 -2.629507e-01 
7.712000e+00 -2.620966e-01 
7.713000e+00 -2.612386e-01 
7.714000e+00 -2.603767e-01 
7.715000e+00 -2.595108e-01 
7.716000e+00 -2.586411e-01 
7.717000e+00 -2.577674e-01 
7.718000e+00 -2.568899e-01 
7.719000e+00 -2.560085e-01 
7.720000e+00 -2.551231e-01 
7.721000e+00 -2.542339e-01 
7.722000e+00 -2.533408e-01 
7.723000e+00 -2.524438e-01 
7.724000e+00 -2.515429e-01 
7.725000e+00 -2.506381e-01 
7.726000e+00 -2.497295e-01 
7.727000e+00 -2.488169e-01 
7.728000e+00 -2.479005e-01 
7.729000e+00 -2.469802e-01 
7.730000e+00 -2.460560e-01 
7.731000e+00 -2.451280e-01 
7.732000e+00 -2.441961e-01 
7.733000e+00 -2.432603e-01 
7.734000e+00 -2.423207e-01 
7.735000e+00 -2.413772e-01 
7.736000e+00 -2.404299e-01 
7.737000e+00 -2.394787e-01 
7.738000e+00 -2.385236e-01 
7.739000e+00 -2.375647e-01 
7.740000e+00 -2.366020e-01 
7.741000e+00 -2.356354e-01 
7.742000e+00 -2.346650e-01 
7.743000e+00 -2.336907e-01 
7.744000e+00 -2.327126e-01 
7.745000e+00 -2.317307e-01 
7.746000e+00 -2.307449e-01 
7.747000e+00 -2.297554e-01 
7.748000e+00 -2.287620e-01 
7.749000e+00 -2.277648e-01 
7.750000e+00 -2.267638e-01 
7.751000e+00 -2.257589e-01 
7.752000e+00 -2.247503e-01 
7.753000e+00 -2.237378e-01 
7.754000e+00 -2.227216e-01 
7.755000e+00 -2.217016e-01 
7.756000e+00 -2.206778e-01 
7.757000e+00 -2.196501e-01 
7.758000e+00 -2.186188e-01 
7.759000e+00 -2.175836e-01 
7.760000e+00 -2.165446e-01 
7.761000e+00 -2.155019e-01 
7.762000e+00 -2.144554e-01 
7.763000e+00 -2.134052e-01 
7.764000e+00 -2.123512e-01 
7.765000e+00 -2.112934e-01 
7.766000e+00 -2.102319e-01 
7.767000e+00 -2.091666e-01 
7.768000e+00 -2.080976e-01 
7.769000e+00 -2.070249e-01 
7.770000e+00 -2.059484e-01 
7.771000e+00 -2.048682e-01 
7.772000e+00 -2.037842e-01 
7.773000e+00 -2.026966e-01 
7.774000e+00 -2.016052e-01 
7.775000e+00 -2.005101e-01 
7.776000e+00 -1.994114e-01 
7.777000e+00 -1.983089e-01 
7.778000e+00 -1.972027e-01 
7.779000e+00 -1.960928e-01 
7.780000e+00 -1.949792e-01 
7.781000e+00 -1.938620e-01 
7.782000e+00 -1.927411e-01 
7.783000e+00 -1.916165e-01 
7.784000e+00 -1.904882e-01 
7.785000e+00 -1.893563e-01 
7.786000e+00 -1.882207e-01 
7.787000e+00 -1.870815e-01 
7.788000e+00 -1.859386e-01 
7.789000e+00 -1.847921e-01 
7.790000e+00 -1.836419e-01 
7.791000e+00 -1.824882e-01 
7.792000e+00 -1.813307e-01 
7.793000e+00 -1.801697e-01 
7.794000e+00 -1.790051e-01 
7.795000e+00 -1.778368e-01 
7.796000e+00 -1.766650e-01 
7.797000e+00 -1.754895e-01 
7.798000e+00 -1.743105e-01 
7.799000e+00 -1.731279e-01 
7.800000e+00 -1.719417e-01 
7.801000e+00 -1.707519e-01 
7.802000e+00 -1.695586e-01 
7.803000e+00 -1.683617e-01 
7.804000e+00 -1.671612e-01 
7.805000e+00 -1.659572e-01 
7.806000e+00 -1.647497e-01 
7.807000e+00 -1.635386e-01 
7.808000e+00 -1.623240e-01 
7.809000e+00 -1.611058e-01 
7.810000e+00 -1.598842e-01 
7.811000e+00 -1.586590e-01 
7.812000e+00 -1.574303e-01 
7.813000e+00 -1.561982e-01 
7.814000e+00 -1.549625e-01 
7.815000e+00 -1.537233e-01 
7.816000e+00 -1.524807e-01 
7.817000e+00 -1.512346e-01 
7.818000e+00 -1.499851e-01 
7.819000e+00 -1.487320e-01 
7.820000e+00 -1.474756e-01 
7.821000e+00 -1.462156e-01 
7.822000e+00 -1.449523e-01 
7.823000e+00 -1.436855e-01 
7.824000e+00 -1.424153e-01 
7.825000e+00 -1.411417e-01 
7.826000e+00 -1.398646e-01 
7.827000e+00 -1.385842e-01 
7.828000e+00 -1.373004e-01 
7.829000e+00 -1.360132e-01 
7.830000e+00 -1.347226e-01 
7.831000e+00 -1.334286e-01 
7.832000e+00 -1.321312e-01 
7.833000e+00 -1.308305e-01 
7.834000e+00 -1.295265e-01 
7.835000e+00 -1.282191e-01 
7.836000e+00 -1.269084e-01 
7.837000e+00 -1.255943e-01 
7.838000e+00 -1.242770e-01 
7.839000e+00 -1.229563e-01 
7.840000e+00 -1.216323e-01 
7.841000e+00 -1.203050e-01 
7.842000e+00 -1.189744e-01 
7.843000e+00 -1.176406e-01 
7.844000e+00 -1.163034e-01 
7.845000e+00 -1.149630e-01 
7.846000e+00 -1.136194e-01 
7.847000e+00 -1.122725e-01 
7.848000e+00 -1.109223e-01 
7.849000e+00 -1.095690e-01 
7.850000e+00 -1.082124e-01 
7.851000e+00 -1.068525e-01 
7.852000e+00 -1.054895e-01 
7.853000e+00 -1.041233e-01 
7.854000e+00 -1.027539e-01 
7.855000e+00 -1.013813e-01 
7.856000e+00 -1.000055e-01 
7.857000e+00 -9.862660e-02 
7.858000e+00 -9.724452e-02 
7.859000e+00 -9.585928e-02 
7.860000e+00 -9.447091e-02 
7.861000e+00 -9.307941e-02 
7.862000e+00 -9.168479e-02 
7.863000e+00 -9.028705e-02 
7.864000e+00 -8.888621e-02 
7.865000e+00 -8.748228e-02 
7.866000e+00 -8.607526e-02 
7.867000e+00 -8.466516e-02 
7.868000e+00 -8.325200e-02 
7.869000e+00 -8.183578e-02 
7.870000e+00 -8.041651e-02 
7.871000e+00 -7.899421e-02 
7.872000e+00 -7.756887e-02 
7.873000e+00 -7.614051e-02 
7.874000e+00 -7.470914e-02 
7.875000e+00 -7.327477e-02 
7.876000e+00 -7.183741e-02 
7.877000e+00 -7.039706e-02 
7.878000e+00 -6.895374e-02 
7.879000e+00 -6.750746e-02 
7.880000e+00 -6.605822e-02 
7.881000e+00 -6.460604e-02 
7.882000e+00 -6.315092e-02 
7.883000e+00 -6.169288e-02 
7.884000e+00 -6.023193e-02 
7.885000e+00 -5.876807e-02 
7.886000e+00 -5.730131e-02 
7.887000e+00 -5.583167e-02 
7.888000e+00 -5.435916e-02 
7.889000e+00 -5.288378e-02 
7.890000e+00 -5.140555e-02 
7.891000e+00 -4.992447e-02 
7.892000e+00 -4.844055e-02 
7.893000e+00 -4.695382e-02 
7.894000e+00 -4.546427e-02 
7.895000e+00 -4.397192e-02 
7.896000e+00 -4.247677e-02 
7.897000e+00 -4.097884e-02 
7.898000e+00 -3.947814e-02 
7.899000e+00 -3.797468e-02 
7.900000e+00 -3.646847e-02 
7.901000e+00 -3.495952e-02 
7.902000e+00 -3.344783e-02 
7.903000e+00 -3.193343e-02 
7.904000e+00 -3.041632e-02 
7.905000e+00 -2.889652e-02 
7.906000e+00 -2.737403e-02 
7.907000e+00 -2.584886e-02 
7.908000e+00 -2.432103e-02 
7.909000e+00 -2.279055e-02 
7.910000e+00 -2.125742e-02 
7.911000e+00 -1.972166e-02 
7.912000e+00 -1.818328e-02 
7.913000e+00 -1.664229e-02 
7.914000e+00 -1.509871e-02 
7.915000e+00 -1.355254e-02 
7.916000e+00 -1.200379e-02 
7.917000e+00 -1.045248e-02 
7.918000e+00 -8.898616e-03 
7.919000e+00 -7.342211e-03 
7.920000e+00 -5.783277e-03 
7.921000e+00 -4.221825e-03 
7.922000e+00 -2.657867e-03 
7.923000e+00 -1.091413e-03 
7.924000e+00 4.775235e-04 
7.925000e+00 2.048932e-03 
7.926000e+00 3.622800e-03 
7.927000e+00 5.199116e-03 
7.928000e+00 6.777869e-03 
7.929000e+00 8.359046e-03 
7.930000e+00 9.942635e-03 
7.931000e+00 1.152863e-02 
7.932000e+00 1.311700e-02 
7.933000e+00 1.470776e-02 
7.934000e+00 1.630088e-02 
7.935000e+00 1.789635e-02 
7.936000e+00 1.949416e-02 
7.937000e+00 2.109430e-02 
7.938000e+00 2.269676e-02 
7.939000e+00 2.430152e-02 
7.940000e+00 2.590857e-02 
7.941000e+00 2.751790e-02 
7.942000e+00 2.912949e-02 
7.943000e+00 3.074334e-02 
7.944000e+00 3.235943e-02 
7.945000e+00 3.397775e-02 
7.946000e+00 3.559829e-02 
7.947000e+00 3.722103e-02 
7.948000e+00 3.884596e-02 
7.949000e+00 4.047307e-02 
7.950000e+00 4.210234e-02 
7.951000e+00 4.373377e-02 
7.952000e+00 4.536734e-02 
7.953000e+00 4.700304e-02 
7.954000e+00 4.864085e-02 
7.955000e+00 5.028076e-02 
7.956000e+00 5.192276e-02 
7.957000e+00 5.356683e-02 
7.958000e+00 5.521297e-02 
7.959000e+00 5.686115e-02 
7.960000e+00 5.851138e-02 
7.961000e+00 6.016362e-02 
7.962000e+00 6.181788e-02 
7.963000e+00 6.347413e-02 
7.964000e+00 6.513236e-02 
7.965000e+00 6.679257e-02 
7.966000e+00 6.845473e-02 
7.967000e+00 7.011883e-02 
7.968000e+00 7.178487e-02 
7.969000e+00 7.345281e-02 
7.970000e+00 7.512267e-02 
7.971000e+00 7.679441e-02 
7.972000e+00 7.846803e-02 
7.973000e+00 8.014350e-02 
7.974000e+00 8.182083e-02 
7.975000e+00 8.349999e-02 
7.976000e+00 8.518097e-02 
7.977000e+00 8.686376e-02 
7.978000e+00 8.854834e-02 
7.979000e+00 9.023471e-02 
7.980000e+00 9.192283e-02 
7.981000e+00 9.361271e-02 
7.982000e+00 9.530432e-02 
7.983000e+00 9.699766e-02 
7.984000e+00 9.869271e-02 
7.985000e+00 1.003895e-01 
7.986000e+00 1.020879e-01 
7.987000e+00 1.037880e-01 
7.988000e+00 1.054897e-01 
7.989000e+00 1.071931e-01 
7.990000e+00 1.088981e-01 
7.991000e+00 1.106047e-01 
7.992000e+00 1.123129e-01 
7.993000e+00 1.140227e-01 
7.994000e+00 1.157341e-01 
7.995000e+00 1.174470e-01 
7.996000e+00 1.191614e-01 
7.997000e+00 1.208774e-01 
7.998000e+00 1.225949e-01 
7.999000e+00 1.243139e-01 
8.000000e+00 1.260343e-01 
8.001000e+00 1.277562e-01 
8.002000e+00 1.294796e-01 
8.003000e+00 1.312044e-01 
8.004000e+00 1.329306e-01 
8.005000e+00 1.346583e-01 
8.006000e+00 1.363873e-01 
8.007000e+00 1.381177e-01 
8.008000e+00 1.398495e-01 
8.009000e+00 1.415826e-01 
8.010000e+00 1.433170e-01 
8.011000e+00 1.450528e-01 
8.012000e+00 1.467898e-01 
8.013000e+00 1.485282e-01 
8.014000e+00 1.502678e-01 
8.015000e+00 1.520086e-01 
8.016000e+00 1.537508e-01 
8.017000e+00 1.554941e-01 
8.018000e+00 1.572386e-01 
8.019000e+00 1.589844e-01 
8.020000e+00 1.607313e-01 
8.021000e+00 1.624794e-01 
8.022000e+00 1.642286e-01 
8.023000e+00 1.659790e-01 
8.024000e+00 1.677305e-01 
8.025000e+00 1.694831e-01 
8.026000e+00 1.712368e-01 
8.027000e+00 1.729915e-01 
8.028000e+00 1.747473e-01 
8.029000e+00 1.765042e-01 
8.030000e+00 1.782620e-01 
8.031000e+00 1.800209e-01 
8.032000e+00 1.817808e-01 
8.033000e+00 1.835417e-01 
8.034000e+00 1.853035e-01 
8.035000e+00 1.870662e-01 
8.036000e+00 1.888299e-01 
8.037000e+00 1.905945e-01 
8.038000e+00 1.923601e-01 
8.039000e+00 1.941265e-01 
8.040000e+00 1.958937e-01 
8.041000e+00 1.976618e-01 
8.042000e+00 1.994308e-01 
8.043000e+00 2.012005e-01 
8.044000e+00 2.029711e-01 
8.045000e+00 2.047425e-01 
8.046000e+00 2.065146e-01 
8.047000e+00 2.082875e-01 
8.048000e+00 2.100611e-01 
8.049000e+00 2.118355e-01 
8.050000e+00 2.136105e-01 
8.051000e+00 2.153863e-01 
8.052000e+00 2.171627e-01 
8.053000e+00 2.189398e-01 
8.054000e+00 2.207175e-01 
8.055000e+00 2.224958e-01 
8.056000e+00 2.242748e-01 
8.057000e+00 2.260544e-01 
8.058000e+00 2.278345e-01 
8.059000e+00 2.296152e-01 
8.060000e+00 2.313964e-01 
8.061000e+00 2.331781e-01 
8.062000e+00 2.349604e-01 
8.063000e+00 2.367432e-01 
8.064000e+00 2.385264e-01 
8.065000e+00 2.403101e-01 
8.066000e+00 2.420943e-01 
8.067000e+00 2.438788e-01 
8.068000e+00 2.456638e-01 
8.069000e+00 2.474492e-01 
8.070000e+00 2.492350e-01 
8.071000e+00 2.510211e-01 
8.072000e+00 2.528075e-01 
8.073000e+00 2.545943e-01 
8.074000e+00 2.563814e-01 
8.075000e+00 2.581688e-01 
8.076000e+00 2.599565e-01 
8.077000e+00 2.617444e-01 
8.078000e+00 2.635326e-01 
8.079000e+00 2.653210e-01 
8.080000e+00 2.671096e-01 
8.081000e+00 2.688984e-01 
8.082000e+00 2.706874e-01 
8.083000e+00 2.724765e-01 
8.084000e+00 2.742658e-01 
8.085000e+00 2.760552e-01 
8.086000e+00 2.778447e-01 
8.087000e+00 2.796343e-01 
8.088000e+00 2.814239e-01 
8.089000e+00 2.832137e-01 
8.090000e+00 2.850034e-01 
8.091000e+00 2.867932e-01 
8.092000e+00 2.885830e-01 
8.093000e+00 2.903728e-01 
8.094000e+00 2.921625e-01 
8.095000e+00 2.939522e-01 
8.096000e+00 2.957419e-01 
8.097000e+00 2.975314e-01 
8.098000e+00 2.993209e-01 
8.099000e+00 3.011102e-01 
8.100000e+00 3.028994e-01 
8.101000e+00 3.046885e-01 
8.102000e+00 3.064774e-01 
8.103000e+00 3.082661e-01 
8.104000e+00 3.100545e-01 
8.105000e+00 3.118428e-01 
8.106000e+00 3.136309e-01 
8.107000e+00 3.154186e-01 
8.108000e+00 3.172061e-01 
8.109000e+00 3.189934e-01 
8.110000e+00 3.207803e-01 
8.111000e+00 3.225668e-01 
8.112000e+00 3.243531e-01 
8.113000e+00 3.261389e-01 
8.114000e+00 3.279244e-01 
8.115000e+00 3.297095e-01 
8.116000e+00 3.314942e-01 
8.117000e+00 3.332785e-01 
8.118000e+00 3.350623e-01 
8.119000e+00 3.368456e-01 
8.120000e+00 3.386285e-01 
8.121000e+00 3.404108e-01 
8.122000e+00 3.421927e-01 
8.123000e+00 3.439739e-01 
8.124000e+00 3.457547e-01 
8.125000e+00 3.475348e-01 
8.126000e+00 3.493144e-01 
8.127000e+00 3.510934e-01 
8.128000e+00 3.528717e-01 
8.129000e+00 3.546494e-01 
8.130000e+00 3.564264e-01 
8.131000e+00 3.582028e-01 
8.132000e+00 3.599784e-01 
8.133000e+00 3.617534e-01 
8.134000e+00 3.635276e-01 
8.135000e+00 3.653010e-01 
8.136000e+00 3.670737e-01 
8.137000e+00 3.688456e-01 
8.138000e+00 3.706167e-01 
8.139000e+00 3.723869e-01 
8.140000e+00 3.741563e-01 
8.141000e+00 3.759249e-01 
8.142000e+00 3.776926e-01 
8.143000e+00 3.794594e-01 
8.144000e+00 3.812252e-01 
8.145000e+00 3.829902e-01 
8.146000e+00 3.847542e-01 
8.147000e+00 3.865172e-01 
8.148000e+00 3.882792e-01 
8.149000e+00 3.900403e-01 
8.150000e+00 3.918003e-01 
8.151000e+00 3.935592e-01 
8.152000e+00 3.953172e-01 
8.153000e+00 3.970740e-01 
8.154000e+00 3.988297e-01 
8.155000e+00 4.005844e-01 
8.156000e+00 4.023379e-01 
8.157000e+00 4.040902e-01 
8.158000e+00 4.058414e-01 
8.159000e+00 4.075914e-01 
8.160000e+00 4.093402e-01 
8.161000e+00 4.110878e-01 
8.162000e+00 4.128341e-01 
8.163000e+00 4.145792e-01 
8.164000e+00 4.163230e-01 
8.165000e+00 4.180655e-01 
8.166000e+00 4.198067e-01 
8.167000e+00 4.215466e-01 
8.168000e+00 4.232851e-01 
8.169000e+00 4.250222e-01 
8.170000e+00 4.267580e-01 
8.171000e+00 4.284924e-01 
8.172000e+00 4.302253e-01 
8.173000e+00 4.319568e-01 
8.174000e+00 4.336868e-01 
8.175000e+00 4.354154e-01 
8.176000e+00 4.371425e-01 
8.177000e+00 4.388680e-01 
8.178000e+00 4.405921e-01 
8.179000e+00 4.423146e-01 
8.180000e+00 4.440355e-01 
8.181000e+00 4.457548e-01 
8.182000e+00 4.474725e-01 
8.183000e+00 4.491886e-01 
8.184000e+00 4.509031e-01 
8.185000e+00 4.526159e-01 
8.186000e+00 4.543270e-01 
8.187000e+00 4.560364e-01 
8.188000e+00 4.577441e-01 
8.189000e+00 4.594501e-01 
8.190000e+00 4.611544e-01 
8.191000e+00 4.628568e-01 
8.192000e+00 4.645575e-01 
8.193000e+00 4.662564e-01 
8.194000e+00 4.679534e-01 
8.195000e+00 4.696486e-01 
8.196000e+00 4.713420e-01 
8.197000e+00 4.730334e-01 
8.198000e+00 4.747230e-01 
8.199000e+00 4.764107e-01 
8.200000e+00 4.780964e-01 
8.201000e+00 4.797802e-01 
8.202000e+00 4.814620e-01 
8.203000e+00 4.831418e-01 
8.204000e+00 4.848196e-01 
8.205000e+00 4.864954e-01 
8.206000e+00 4.881691e-01 
8.207000e+00 4.898408e-01 
8.208000e+00 4.915104e-01 
8.209000e+00 4.931779e-01 
8.210000e+00 4.948433e-01 
8.211000e+00 4.965065e-01 
8.212000e+00 4.981676e-01 
8.213000e+00 4.998266e-01 
8.214000e+00 5.014833e-01 
8.215000e+00 5.031378e-01 
8.216000e+00 5.047901e-01 
8.217000e+00 5.064402e-01 
8.218000e+00 5.080880e-01 
8.219000e+00 5.097335e-01 
8.220000e+00 5.113767e-01 
8.221000e+00 5.130177e-01 
8.222000e+00 5.146562e-01 
8.223000e+00 5.162924e-01 
8.224000e+00 5.179263e-01 
8.225000e+00 5.195577e-01 
8.226000e+00 5.211868e-01 
8.227000e+00 5.228134e-01 
8.228000e+00 5.244376e-01 
8.229000e+00 5.260593e-01 
8.230000e+00 5.276786e-01 
8.231000e+00 5.292953e-01 
8.232000e+00 5.309095e-01 
8.233000e+00 5.325212e-01 
8.234000e+00 5.341303e-01 
8.235000e+00 5.357369e-01 
8.236000e+00 5.373409e-01 
8.237000e+00 5.389422e-01 
8.238000e+00 5.405410e-01 
8.239000e+00 5.421371e-01 
8.240000e+00 5.437305e-01 
8.241000e+00 5.453212e-01 
8.242000e+00 5.469093e-01 
8.243000e+00 5.484946e-01 
8.244000e+00 5.500773e-01 
8.245000e+00 5.516571e-01 
8.246000e+00 5.532342e-01 
8.247000e+00 5.548085e-01 
8.248000e+00 5.563800e-01 
8.249000e+00 5.579486e-01 
8.250000e+00 5.595145e-01 
8.251000e+00 5.610774e-01 
8.252000e+00 5.626375e-01 
8.253000e+00 5.641947e-01 
8.254000e+00 5.657490e-01 
8.255000e+00 5.673003e-01 
8.256000e+00 5.688487e-01 
8.257000e+00 5.703941e-01 
8.258000e+00 5.719366e-01 
8.259000e+00 5.734760e-01 
8.260000e+00 5.750124e-01 
8.261000e+00 5.765458e-01 
8.262000e+00 5.780761e-01 
8.263000e+00 5.796034e-01 
8.264000e+00 5.811275e-01 
8.265000e+00 5.826486e-01 
8.266000e+00 5.841665e-01 
8.267000e+00 5.856813e-01 
8.268000e+00 5.871929e-01 
8.269000e+00 5.887013e-01 
8.270000e+00 5.902065e-01 
8.271000e+00 5.917085e-01 
8.272000e+00 5.932073e-01 
8.273000e+00 5.947028e-01 
8.274000e+00 5.961951e-01 
8.275000e+00 5.976840e-01 
8.276000e+00 5.991697e-01 
8.277000e+00 6.006520e-01 
8.278000e+00 6.021310e-01 
8.279000e+00 6.036067e-01 
8.280000e+00 6.050789e-01 
8.281000e+00 6.065478e-01 
8.282000e+00 6.080133e-01 
8.283000e+00 6.094753e-01 
8.284000e+00 6.109339e-01 
8.285000e+00 6.123890e-01 
8.286000e+00 6.138407e-01 
8.287000e+00 6.152888e-01 
8.288000e+00 6.167335e-01 
8.289000e+00 6.181746e-01 
8.290000e+00 6.196121e-01 
8.291000e+00 6.210461e-01 
8.292000e+00 6.224765e-01 
8.293000e+00 6.239033e-01 
8.294000e+00 6.253265e-01 
8.295000e+00 6.267460e-01 
8.296000e+00 6.281619e-01 
8.297000e+00 6.295741e-01 
8.298000e+00 6.309827e-01 
8.299000e+00 6.323875e-01 
8.300000e+00 6.337886e-01 
8.301000e+00 6.351860e-01 
8.302000e+00 6.365796e-01 
8.303000e+00 6.379694e-01 
8.304000e+00 6.393555e-01 
8.305000e+00 6.407377e-01 
8.306000e+00 6.421161e-01 
8.307000e+00 6.434907e-01 
8.308000e+00 6.448614e-01 
8.309000e+00 6.462283e-01 
8.310000e+00 6.475912e-01 
8.311000e+00 6.489503e-01 
8.312000e+00 6.503054e-01 
8.313000e+00 6.516565e-01 
8.314000e+00 6.530038e-01 
8.315000e+00 6.543470e-01 
8.316000e+00 6.556862e-01 
8.317000e+00 6.570215e-01 
8.318000e+00 6.583527e-01 
8.319000e+00 6.596798e-01 
8.320000e+00 6.610029e-01 
8.321000e+00 6.623220e-01 
8.322000e+00 6.636369e-01 
8.323000e+00 6.649477e-01 
8.324000e+00 6.662544e-01 
8.325000e+00 6.675570e-01 
8.326000e+00 6.688554e-01 
8.327000e+00 6.701496e-01 
8.328000e+00 6.714396e-01 
8.329000e+00 6.727255e-01 
8.330000e+00 6.740071e-01 
8.331000e+00 6.752844e-01 
8.332000e+00 6.765575e-01 
8.333000e+00 6.778264e-01 
8.334000e+00 6.790909e-01 
8.335000e+00 6.803511e-01 
8.336000e+00 6.816070e-01 
8.337000e+00 6.828586e-01 
8.338000e+00 6.841058e-01 
8.339000e+00 6.853487e-01 
8.340000e+00 6.865871e-01 
8.341000e+00 6.878212e-01 
8.342000e+00 6.890508e-01 
8.343000e+00 6.902760e-01 
8.344000e+00 6.914967e-01 
8.345000e+00 6.927130e-01 
8.346000e+00 6.939248e-01 
8.347000e+00 6.951321e-01 
8.348000e+00 6.963349e-01 
8.349000e+00 6.975332e-01 
8.350000e+00 6.987269e-01 
8.351000e+00 6.999160e-01 
8.352000e+00 7.011006e-01 
8.353000e+00 7.022806e-01 
8.354000e+00 7.034560e-01 
8.355000e+00 7.046267e-01 
8.356000e+00 7.057928e-01 
8.357000e+00 7.069543e-01 
8.358000e+00 7.081111e-01 
8.359000e+00 7.092631e-01 
8.360000e+00 7.104105e-01 
8.361000e+00 7.115532e-01 
8.362000e+00 7.126912e-01 
8.363000e+00 7.138244e-01 
8.364000e+00 7.149528e-01 
8.365000e+00 7.160764e-01 
8.366000e+00 7.171953e-01 
8.367000e+00 7.183094e-01 
8.368000e+00 7.194186e-01 
8.369000e+00 7.205230e-01 
8.370000e+00 7.216225e-01 
8.371000e+00 7.227172e-01 
8.372000e+00 7.238070e-01 
8.373000e+00 7.248919e-01 
8.374000e+00 7.259718e-01 
8.375000e+00 7.270469e-01 
8.376000e+00 7.281170e-01 
8.377000e+00 7.291821e-01 
8.378000e+00 7.302423e-01 
8.379000e+00 7.312975e-01 
8.380000e+00 7.323476e-01 
8.381000e+00 7.333928e-01 
8.382000e+00 7.344329e-01 
8.383000e+00 7.354680e-01 
8.384000e+00 7.364980e-01 
8.385000e+00 7.375230e-01 
8.386000e+00 7.385428e-01 
8.387000e+00 7.395576e-01 
8.388000e+00 7.405672e-01 
8.389000e+00 7.415717e-01 
8.390000e+00 7.425711e-01 
8.391000e+00 7.435653e-01 
8.392000e+00 7.445543e-01 
8.393000e+00 7.455381e-01 
8.394000e+00 7.465168e-01 
8.395000e+00 7.474902e-01 
8.396000e+00 7.484583e-01 
8.397000e+00 7.494213e-01 
8.398000e+00 7.503789e-01 
8.399000e+00 7.513313e-01 
8.400000e+00 7.522784e-01 
8.401000e+00 7.532202e-01 
8.402000e+00 7.541567e-01 
8.403000e+00 7.550879e-01 
8.404000e+00 7.560137e-01 
8.405000e+00 7.569342e-01 
8.406000e+00 7.578493e-01 
8.407000e+00 7.587590e-01 
8.408000e+00 7.596633e-01 
8.409000e+00 7.605622e-01 
8.410000e+00 7.614557e-01 
8.411000e+00 7.623437e-01 
8.412000e+00 7.632263e-01 
8.413000e+00 7.641034e-01 
8.414000e+00 7.649751e-01 
8.415000e+00 7.658413e-01 
8.416000e+00 7.667019e-01 
8.417000e+00 7.675571e-01 
8.418000e+00 7.684067e-01 
8.419000e+00 7.692507e-01 
8.420000e+00 7.700892e-01 
8.421000e+00 7.709222e-01 
8.422000e+00 7.717495e-01 
8.423000e+00 7.725713e-01 
8.424000e+00 7.733875e-01 
8.425000e+00 7.741980e-01 
8.426000e+00 7.750029e-01 
8.427000e+00 7.758022e-01 
8.428000e+00 7.765958e-01 
8.429000e+00 7.773837e-01 
8.430000e+00 7.781660e-01 
8.431000e+00 7.789425e-01 
8.432000e+00 7.797134e-01 
8.433000e+00 7.804785e-01 
8.434000e+00 7.812379e-01 
8.435000e+00 7.819916e-01 
8.436000e+00 7.827394e-01 
8.437000e+00 7.834816e-01 
8.438000e+00 7.842179e-01 
8.439000e+00 7.849485e-01 
8.440000e+00 7.856732e-01 
8.441000e+00 7.863921e-01 
8.442000e+00 7.871052e-01 
8.443000e+00 7.878125e-01 
8.444000e+00 7.885139e-01 
8.445000e+00 7.892095e-01 
8.446000e+00 7.898991e-01 
8.447000e+00 7.905829e-01 
8.448000e+00 7.912608e-01 
8.449000e+00 7.919327e-01 
8.450000e+00 7.925988e-01 
8.451000e+00 7.932589e-01 
8.452000e+00 7.939131e-01 
8.453000e+00 7.945613e-01 
8.454000e+00 7.952035e-01 
8.455000e+00 7.958398e-01 
8.456000e+00 7.964700e-01 
8.457000e+00 7.970943e-01 
8.458000e+00 7.977126e-01 
8.459000e+00 7.983248e-01 
8.460000e+00 7.989310e-01 
8.461000e+00 7.995312e-01 
8.462000e+00 8.001253e-01 
8.463000e+00 8.007133e-01 
8.464000e+00 8.012952e-01 
8.465000e+00 8.018711e-01 
8.466000e+00 8.024409e-01 
8.467000e+00 8.030045e-01 
8.468000e+00 8.035621e-01 
8.469000e+00 8.041135e-01 
8.470000e+00 8.046587e-01 
8.471000e+00 8.051978e-01 
8.472000e+00 8.057308e-01 
8.473000e+00 8.062576e-01 
8.474000e+00 8.067781e-01 
8.475000e+00 8.072925e-01 
8.476000e+00 8.078007e-01 
8.477000e+00 8.083027e-01 
8.478000e+00 8.087985e-01 
8.479000e+00 8.092880e-01 
8.480000e+00 8.097713e-01 
8.481000e+00 8.102483e-01 
8.482000e+00 8.107191e-01 
8.483000e+00 8.111836e-01 
8.484000e+00 8.116418e-01 
8.485000e+00 8.120937e-01 
8.486000e+00 8.125394e-01 
8.487000e+00 8.129787e-01 
8.488000e+00 8.134117e-01 
8.489000e+00 8.138384e-01 
8.490000e+00 8.142587e-01 
8.491000e+00 8.146727e-01 
8.492000e+00 8.150803e-01 
8.493000e+00 8.154815e-01 
8.494000e+00 8.158764e-01 
8.495000e+00 8.162649e-01 
8.496000e+00 8.166470e-01 
8.497000e+00 8.170227e-01 
8.498000e+00 8.173920e-01 
8.499000e+00 8.177549e-01 
8.500000e+00 8.181114e-01 
8.501000e+00 8.184614e-01 
8.502000e+00 8.188049e-01 
8.503000e+00 8.191420e-01 
8.504000e+00 8.194727e-01 
8.505000e+00 8.197969e-01 
8.506000e+00 8.201146e-01 
8.507000e+00 8.204258e-01 
8.508000e+00 8.207305e-01 
8.509000e+00 8.210287e-01 
8.510000e+00 8.213204e-01 
8.511000e+00 8.216056e-01 
8.512000e+00 8.218842e-01 
8.513000e+00 8.221563e-01 
8.514000e+00 8.224219e-01 
8.515000e+00 8.226809e-01 
8.516000e+00 8.229334e-01 
8.517000e+00 8.231793e-01 
8.518000e+00 8.234186e-01 
8.519000e+00 8.236513e-01 
8.520000e+00 8.238775e-01 
8.521000e+00 8.240970e-01 
8.522000e+00 8.243100e-01 
8.523000e+00 8.245163e-01 
8.524000e+00 8.247160e-01 
8.525000e+00 8.249091e-01 
8.526000e+00 8.250956e-01 
8.527000e+00 8.252754e-01 
8.528000e+00 8.254485e-01 
8.529000e+00 8.256150e-01 
8.530000e+00 8.257749e-01 
8.531000e+00 8.259281e-01 
8.532000e+00 8.260746e-01 
8.533000e+00 8.262144e-01 
8.534000e+00 8.263475e-01 
8.535000e+00 8.264740e-01 
8.536000e+00 8.265937e-01 
8.537000e+00 8.267067e-01 
8.538000e+00 8.268131e-01 
8.539000e+00 8.269127e-01 
8.540000e+00 8.270055e-01 
8.541000e+00 8.270917e-01 
8.542000e+00 8.271711e-01 
8.543000e+00 8.272437e-01 
8.544000e+00 8.273096e-01 
8.545000e+00 8.273688e-01 
8.546000e+00 8.274211e-01 
8.547000e+00 8.274668e-01 
8.548000e+00 8.275056e-01 
8.549000e+00 8.275377e-01 
8.550000e+00 8.275629e-01 
8.551000e+00 8.275814e-01 
8.552000e+00 8.275931e-01 
8.553000e+00 8.275980e-01 
8.554000e+00 8.275961e-01 
8.555000e+00 8.275873e-01 
8.556000e+00 8.275718e-01 
8.557000e+00 8.275494e-01 
8.558000e+00 8.275202e-01 
8.559000e+00 8.274842e-01 
8.560000e+00 8.274413e-01 
8.561000e+00 8.273916e-01 
8.562000e+00 8.273350e-01 
8.563000e+00 8.272716e-01 
8.564000e+00 8.272013e-01 
8.565000e+00 8.271242e-01 
8.566000e+00 8.270402e-01 
8.567000e+00 8.269493e-01 
8.568000e+00 8.268516e-01 
8.569000e+00 8.267470e-01 
8.570000e+00 8.266355e-01 
8.571000e+00 8.265171e-01 
8.572000e+00 8.263918e-01 
8.573000e+00 8.262596e-01 
8.574000e+00 8.261205e-01 
8.575000e+00 8.259745e-01 
8.576000e+00 8.258217e-01 
8.577000e+00 8.256618e-01 
8.578000e+00 8.254951e-01 
8.579000e+00 8.253215e-01 
8.580000e+00 8.251409e-01 
8.581000e+00 8.249534e-01 
8.582000e+00 8.247590e-01 
8.583000e+00 8.245577e-01 
8.584000e+00 8.243494e-01 
8.585000e+00 8.241342e-01 
8.586000e+00 8.239120e-01 
8.587000e+00 8.236829e-01 
8.588000e+00 8.234469e-01 
8.589000e+00 8.232039e-01 
8.590000e+00 8.229539e-01 
8.591000e+00 8.226970e-01 
8.592000e+00 8.224331e-01 
8.593000e+00 8.221623e-01 
8.594000e+00 8.218844e-01 
8.595000e+00 8.215997e-01 
8.596000e+00 8.213079e-01 
8.597000e+00 8.210092e-01 
8.598000e+00 8.207035e-01 
8.599000e+00 8.203909e-01 
8.600000e+00 8.200712e-01 
8.601000e+00 8.197446e-01 
8.602000e+00 8.194110e-01 
8.603000e+00 8.190704e-01 
8.604000e+00 8.187228e-01 
8.605000e+00 8.183682e-01 
8.606000e+00 8.180066e-01 
8.607000e+00 8.176381e-01 
8.608000e+00 8.172625e-01 
8.609000e+00 8.168800e-01 
8.610000e+00 8.164904e-01 
8.611000e+00 8.160939e-01 
8.612000e+00 8.156903e-01 
8.613000e+00 8.152798e-01 
8.614000e+00 8.148623e-01 
8.615000e+00 8.144377e-01 
8.616000e+00 8.140061e-01 
8.617000e+00 8.135676e-01 
8.618000e+00 8.131220e-01 
8.619000e+00 8.126694e-01 
8.620000e+00 8.122099e-01 
8.621000e+00 8.117433e-01 
8.622000e+00 8.112697e-01 
8.623000e+00 8.107890e-01 
8.624000e+00 8.103014e-01 
8.625000e+00 8.098068e-01 
8.626000e+00 8.093051e-01 
8.627000e+00 8.087965e-01 
8.628000e+00 8.082808e-01 
8.629000e+00 8.077581e-01 
8.630000e+00 8.072284e-01 
8.631000e+00 8.066917e-01 
8.632000e+00 8.061480e-01 
8.633000e+00 8.055972e-01 
8.634000e+00 8.050395e-01 
8.635000e+00 8.044747e-01 
8.636000e+00 8.039030e-01 
8.637000e+00 8.033242e-01 
8.638000e+00 8.027384e-01 
8.639000e+00 8.021456e-01 
8.640000e+00 8.015458e-01 
8.641000e+00 8.009390e-01 
8.642000e+00 8.003252e-01 
8.643000e+00 7.997043e-01 
8.644000e+00 7.990765e-01 
8.645000e+00 7.984416e-01 
8.646000e+00 7.977998e-01 
8.647000e+00 7.971509e-01 
8.648000e+00 7.964951e-01 
8.649000e+00 7.958322e-01 
8.650000e+00 7.951624e-01 
8.651000e+00 7.944855e-01 
8.652000e+00 7.938017e-01 
8.653000e+00 7.931109e-01 
8.654000e+00 7.924130e-01 
8.655000e+00 7.917082e-01 
8.656000e+00 7.909964e-01 
8.657000e+00 7.902776e-01 
8.658000e+00 7.895518e-01 
8.659000e+00 7.888191e-01 
8.660000e+00 7.880793e-01 
8.661000e+00 7.873326e-01 
8.662000e+00 7.865789e-01 
8.663000e+00 7.858182e-01 
8.664000e+00 7.850506e-01 
8.665000e+00 7.842760e-01 
8.666000e+00 7.834944e-01 
8.667000e+00 7.827058e-01 
8.668000e+00 7.819103e-01 
8.669000e+00 7.811078e-01 
8.670000e+00 7.802984e-01 
8.671000e+00 7.794820e-01 
8.672000e+00 7.786587e-01 
8.673000e+00 7.778284e-01 
8.674000e+00 7.769912e-01 
8.675000e+00 7.761470e-01 
8.676000e+00 7.752959e-01 
8.677000e+00 7.744379e-01 
8.678000e+00 7.735729e-01 
8.679000e+00 7.727010e-01 
8.680000e+00 7.718222e-01 
8.681000e+00 7.709365e-01 
8.682000e+00 7.700438e-01 
8.683000e+00 7.691443e-01 
8.684000e+00 7.682378e-01 
8.685000e+00 7.673244e-01 
8.686000e+00 7.664041e-01 
8.687000e+00 7.654769e-01 
8.688000e+00 7.645428e-01 
8.689000e+00 7.636019e-01 
8.690000e+00 7.626540e-01 
8.691000e+00 7.616993e-01 
8.692000e+00 7.607377e-01 
8.693000e+00 7.597692e-01 
8.694000e+00 7.587939e-01 
8.695000e+00 7.578117e-01 
8.696000e+00 7.568226e-01 
8.697000e+00 7.558267e-01 
8.698000e+00 7.548239e-01 
8.699000e+00 7.538143e-01 
8.700000e+00 7.527979e-01 
8.701000e+00 7.517746e-01 
8.702000e+00 7.507445e-01 
8.703000e+00 7.497075e-01 
8.704000e+00 7.486638e-01 
8.705000e+00 7.476132e-01 
8.706000e+00 7.465559e-01 
8.707000e+00 7.454917e-01 
8.708000e+00 7.444207e-01 
8.709000e+00 7.433430e-01 
8.710000e+00 7.422584e-01 
8.711000e+00 7.411671e-01 
8.712000e+00 7.400690e-01 
8.713000e+00 7.389642e-01 
8.714000e+00 7.378526e-01 
8.715000e+00 7.367342e-01 
8.716000e+00 7.356091e-01 
8.717000e+00 7.344772e-01 
8.718000e+00 7.333386e-01 
8.719000e+00 7.321933e-01 
8.720000e+00 7.310412e-01 
8.721000e+00 7.298824e-01 
8.722000e+00 7.287170e-01 
8.723000e+00 7.275448e-01 
8.724000e+00 7.263659e-01 
8.725000e+00 7.251803e-01 
8.726000e+00 7.239881e-01 
8.727000e+00 7.227892e-01 
8.728000e+00 7.215836e-01 
8.729000e+00 7.203713e-01 
8.730000e+00 7.191524e-01 
8.731000e+00 7.179268e-01 
8.732000e+00 7.166946e-01 
8.733000e+00 7.154558e-01 
8.734000e+00 7.142103e-01 
8.735000e+00 7.129582e-01 
8.736000e+00 7.116996e-01 
8.737000e+00 7.104343e-01 
8.738000e+00 7.091624e-01 
8.739000e+00 7.078839e-01 
8.740000e+00 7.065988e-01 
8.741000e+00 7.053072e-01 
8.742000e+00 7.040090e-01 
8.743000e+00 7.027043e-01 
8.744000e+00 7.013930e-01 
8.745000e+00 7.000752e-01 
8.746000e+00 6.987508e-01 
8.747000e+00 6.974199e-01 
8.748000e+00 6.960825e-01 
8.749000e+00 6.947386e-01 
8.750000e+00 6.933882e-01 
8.751000e+00 6.920313e-01 
8.752000e+00 6.906679e-01 
8.753000e+00 6.892981e-01 
8.754000e+00 6.879218e-01 
8.755000e+00 6.865390e-01 
8.756000e+00 6.851498e-01 
8.757000e+00 6.837542e-01 
8.758000e+00 6.823522e-01 
8.759000e+00 6.809437e-01 
8.760000e+00 6.795288e-01 
8.761000e+00 6.781075e-01 
8.762000e+00 6.766798e-01 
8.763000e+00 6.752458e-01 
8.764000e+00 6.738054e-01 
8.765000e+00 6.723586e-01 
8.766000e+00 6.709055e-01 
8.767000e+00 6.694460e-01 
8.768000e+00 6.679802e-01 
8.769000e+00 6.665081e-01 
8.770000e+00 6.650296e-01 
8.771000e+00 6.635449e-01 
8.772000e+00 6.620539e-01 
8.773000e+00 6.605566e-01 
8.774000e+00 6.590530e-01 
8.775000e+00 6.575432e-01 
8.776000e+00 6.560271e-01 
8.777000e+00 6.545048e-01 
8.778000e+00 6.529762e-01 
8.779000e+00 6.514414e-01 
8.780000e+00 6.499005e-01 
8.781000e+00 6.483533e-01 
8.782000e+00 6.467999e-01 
8.783000e+00 6.452404e-01 
8.784000e+00 6.436747e-01 
8.785000e+00 6.421028e-01 
8.786000e+00 6.405248e-01 
8.787000e+00 6.389407e-01 
8.788000e+00 6.373505e-01 
8.789000e+00 6.357541e-01 
8.790000e+00 6.341517e-01 
8.791000e+00 6.325431e-01 
8.792000e+00 6.309285e-01 
8.793000e+00 6.293078e-01 
8.794000e+00 6.276811e-01 
8.795000e+00 6.260484e-01 
8.796000e+00 6.244096e-01 
8.797000e+00 6.227648e-01 
8.798000e+00 6.211140e-01 
8.799000e+00 6.194572e-01 
8.800000e+00 6.177944e-01 
8.801000e+00 6.161256e-01 
8.802000e+00 6.144509e-01 
8.803000e+00 6.127703e-01 
8.804000e+00 6.110837e-01 
8.805000e+00 6.093912e-01 
8.806000e+00 6.076928e-01 
8.807000e+00 6.059885e-01 
8.808000e+00 6.042783e-01 
8.809000e+00 6.025623e-01 
8.810000e+00 6.008403e-01 
8.811000e+00 5.991126e-01 
8.812000e+00 5.973790e-01 
8.813000e+00 5.956396e-01 
8.814000e+00 5.938944e-01 
8.815000e+00 5.921434e-01 
8.816000e+00 5.903866e-01 
8.817000e+00 5.886241e-01 
8.818000e+00 5.868558e-01 
8.819000e+00 5.850818e-01 
8.820000e+00 5.833020e-01 
8.821000e+00 5.815165e-01 
8.822000e+00 5.797254e-01 
8.823000e+00 5.779285e-01 
8.824000e+00 5.761260e-01 
8.825000e+00 5.743178e-01 
8.826000e+00 5.725040e-01 
8.827000e+00 5.706845e-01 
8.828000e+00 5.688594e-01 
8.829000e+00 5.670287e-01 
8.830000e+00 5.651925e-01 
8.831000e+00 5.633506e-01 
8.832000e+00 5.615032e-01 
8.833000e+00 5.596503e-01 
8.834000e+00 5.577918e-01 
8.835000e+00 5.559278e-01 
8.836000e+00 5.540582e-01 
8.837000e+00 5.521832e-01 
8.838000e+00 5.503028e-01 
8.839000e+00 5.484168e-01 
8.840000e+00 5.465254e-01 
8.841000e+00 5.446286e-01 
8.842000e+00 5.427264e-01 
8.843000e+00 5.408187e-01 
8.844000e+00 5.389057e-01 
8.845000e+00 5.369873e-01 
8.846000e+00 5.350636e-01 
8.847000e+00 5.331345e-01 
8.848000e+00 5.312000e-01 
8.849000e+00 5.292603e-01 
8.850000e+00 5.273153e-01 
8.851000e+00 5.253649e-01 
8.852000e+00 5.234094e-01 
8.853000e+00 5.214485e-01 
8.854000e+00 5.194824e-01 
8.855000e+00 5.175112e-01 
8.856000e+00 5.155347e-01 
8.857000e+00 5.135530e-01 
8.858000e+00 5.115661e-01 
8.859000e+00 5.095741e-01 
8.860000e+00 5.075769e-01 
8.861000e+00 5.055746e-01 
8.862000e+00 5.035672e-01 
8.863000e+00 5.015547e-01 
8.864000e+00 4.995372e-01 
8.865000e+00 4.975145e-01 
8.866000e+00 4.954869e-01 
8.867000e+00 4.934541e-01 
8.868000e+00 4.914164e-01 
8.869000e+00 4.893737e-01 
8.870000e+00 4.873260e-01 
8.871000e+00 4.852733e-01 
8.872000e+00 4.832157e-01 
8.873000e+00 4.811532e-01 
8.874000e+00 4.790857e-01 
8.875000e+00 4.770133e-01 
8.876000e+00 4.749361e-01 
8.877000e+00 4.728540e-01 
8.878000e+00 4.707670e-01 
8.879000e+00 4.686752e-01 
8.880000e+00 4.665786e-01 
8.881000e+00 4.644772e-01 
8.882000e+00 4.623711e-01 
8.883000e+00 4.602601e-01 
8.884000e+00 4.581444e-01 
8.885000e+00 4.560240e-01 
8.886000e+00 4.538989e-01 
8.887000e+00 4.517690e-01 
8.888000e+00 4.496345e-01 
8.889000e+00 4.474954e-01 
8.890000e+00 4.453516e-01 
8.891000e+00 4.432031e-01 
8.892000e+00 4.410501e-01 
8.893000e+00 4.388925e-01 
8.894000e+00 4.367303e-01 
8.895000e+00 4.345635e-01 
8.896000e+00 4.323922e-01 
8.897000e+00 4.302164e-01 
8.898000e+00 4.280361e-01 
8.899000e+00 4.258513e-01 
8.900000e+00 4.236621e-01 
8.901000e+00 4.214684e-01 
8.902000e+00 4.192703e-01 
8.903000e+00 4.170677e-01 
8.904000e+00 4.148608e-01 
8.905000e+00 4.126495e-01 
8.906000e+00 4.104338e-01 
8.907000e+00 4.082138e-01 
8.908000e+00 4.059895e-01 
8.909000e+00 4.037609e-01 
8.910000e+00 4.015280e-01 
8.911000e+00 3.992908e-01 
8.912000e+00 3.970494e-01 
8.913000e+00 3.948038e-01 
8.914000e+00 3.925540e-01 
8.915000e+00 3.903000e-01 
8.916000e+00 3.880418e-01 
8.917000e+00 3.857794e-01 
8.918000e+00 3.835129e-01 
8.919000e+00 3.812424e-01 
8.920000e+00 3.789677e-01 
8.921000e+00 3.766889e-01 
8.922000e+00 3.744061e-01 
8.923000e+00 3.721193e-01 
8.924000e+00 3.698284e-01 
8.925000e+00 3.675335e-01 
8.926000e+00 3.652347e-01 
8.927000e+00 3.629319e-01 
8.928000e+00 3.606251e-01 
8.929000e+00 3.583145e-01 
8.930000e+00 3.559999e-01 
8.931000e+00 3.536815e-01 
8.932000e+00 3.513592e-01 
8.933000e+00 3.490330e-01 
8.934000e+00 3.467031e-01 
8.935000e+00 3.443693e-01 
8.936000e+00 3.420317e-01 
8.937000e+00 3.396904e-01 
8.938000e+00 3.373454e-01 
8.939000e+00 3.349966e-01 
8.940000e+00 3.326441e-01 
8.941000e+00 3.302879e-01 
8.942000e+00 3.279281e-01 
8.943000e+00 3.255646e-01 
8.944000e+00 3.231975e-01 
8.945000e+00 3.208268e-01 
8.946000e+00 3.184526e-01 
8.947000e+00 3.160747e-01 
8.948000e+00 3.136933e-01 
8.949000e+00 3.113084e-01 
8.950000e+00 3.089200e-01 
8.951000e+00 3.065281e-01 
8.952000e+00 3.041328e-01 
8.953000e+00 3.017340e-01 
8.954000e+00 2.993318e-01 
8.955000e+00 2.969262e-01 
8.956000e+00 2.945172e-01 
8.957000e+00 2.921048e-01 
8.958000e+00 2.896891e-01 
8.959000e+00 2.872701e-01 
8.960000e+00 2.848479e-01 
8.961000e+00 2.824223e-01 
8.962000e+00 2.799935e-01 
8.963000e+00 2.775614e-01 
8.964000e+00 2.751262e-01 
8.965000e+00 2.726877e-01 
8.966000e+00 2.702461e-01 
8.967000e+00 2.678013e-01 
8.968000e+00 2.653534e-01 
8.969000e+00 2.629024e-01 
8.970000e+00 2.604483e-01 
8.971000e+00 2.579912e-01 
8.972000e+00 2.555310e-01 
8.973000e+00 2.530678e-01 
8.974000e+00 2.506015e-01 
8.975000e+00 2.481324e-01 
8.976000e+00 2.456602e-01 
8.977000e+00 2.431851e-01 
8.978000e+00 2.407071e-01 
8.979000e+00 2.382262e-01 
8.980000e+00 2.357425e-01 
8.981000e+00 2.332559e-01 
8.982000e+00 2.307664e-01 
8.983000e+00 2.282742e-01 
8.984000e+00 2.257792e-01 
8.985000e+00 2.232814e-01 
8.986000e+00 2.207808e-01 
8.987000e+00 2.182776e-01 
8.988000e+00 2.157716e-01 
8.989000e+00 2.132630e-01 
8.990000e+00 2.107517e-01 
8.991000e+00 2.082378e-01 
8.992000e+00 2.057213e-01 
8.993000e+00 2.032022e-01 
8.994000e+00 2.006806e-01 
8.995000e+00 1.981564e-01 
8.996000e+00 1.956296e-01 
8.997000e+00 1.931004e-01 
8.998000e+00 1.905687e-01 
8.999000e+00 1.880345e-01 
9.000000e+00 1.854979e-01 
9.001000e+00 1.829589e-01 
9.002000e+00 1.804176e-01 
9.003000e+00 1.778738e-01 
9.004000e+00 1.753277e-01 
9.005000e+00 1.727793e-01 
9.006000e+00 1.702286e-01 
9.007000e+00 1.676756e-01 
9.008000e+00 1.651204e-01 
9.009000e+00 1.625629e-01 
9.010000e+00 1.600032e-01 
9.011000e+00 1.574413e-01 
9.012000e+00 1.548773e-01 
9.013000e+00 1.523112e-01 
9.014000e+00 1.497429e-01 
9.015000e+00 1.471725e-01 
9.016000e+00 1.446001e-01 
9.017000e+00 1.420256e-01 
9.018000e+00 1.394490e-01 
9.019000e+00 1.368705e-01 
9.020000e+00 1.342900e-01 
9.021000e+00 1.317075e-01 
9.022000e+00 1.291231e-01 
9.023000e+00 1.265368e-01 
9.024000e+00 1.239486e-01 
9.025000e+00 1.213586e-01 
9.026000e+00 1.187666e-01 
9.027000e+00 1.161729e-01 
9.028000e+00 1.135774e-01 
9.029000e+00 1.109801e-01 
9.030000e+00 1.083810e-01 
9.031000e+00 1.057803e-01 
9.032000e+00 1.031778e-01 
9.033000e+00 1.005736e-01 
9.034000e+00 9.796779e-02 
9.035000e+00 9.536033e-02 
9.036000e+00 9.275126e-02 
9.037000e+00 9.014061e-02 
9.038000e+00 8.752838e-02 
9.039000e+00 8.491462e-02 
9.040000e+00 8.229934e-02 
9.041000e+00 7.968256e-02 
9.042000e+00 7.706431e-02 
9.043000e+00 7.444461e-02 
9.044000e+00 7.182349e-02 
9.045000e+00 6.920096e-02 
9.046000e+00 6.657706e-02 
9.047000e+00 6.395180e-02 
9.048000e+00 6.132522e-02 
9.049000e+00 5.869732e-02 
9.050000e+00 5.606814e-02 
9.051000e+00 5.343770e-02 
9.052000e+00 5.080602e-02 
9.053000e+00 4.817313e-02 
9.054000e+00 4.553905e-02 
9.055000e+00 4.290381e-02 
9.056000e+00 4.026742e-02 
9.057000e+00 3.762991e-02 
9.058000e+00 3.499131e-02 
9.059000e+00 3.235163e-02 
9.060000e+00 2.971091e-02 
9.061000e+00 2.706917e-02 
9.062000e+00 2.442642e-02 
9.063000e+00 2.178270e-02 
9.064000e+00 1.913802e-02 
9.065000e+00 1.649242e-02 
9.066000e+00 1.384591e-02 
9.067000e+00 1.119852e-02 
9.068000e+00 8.550270e-03 
9.069000e+00 5.901188e-03 
9.070000e+00 3.251297e-03 
9.071000e+00 6.006205e-04 
9.072000e+00 -2.050818e-03 
9.073000e+00 -4.702995e-03 
9.074000e+00 -7.355886e-03 
9.075000e+00 -1.000947e-02 
9.076000e+00 -1.266371e-02 
9.077000e+00 -1.531860e-02 
9.078000e+00 -1.797411e-02 
9.079000e+00 -2.063021e-02 
9.080000e+00 -2.328688e-02 
9.081000e+00 -2.594410e-02 
9.082000e+00 -2.860184e-02 
9.083000e+00 -3.126008e-02 
9.084000e+00 -3.391879e-02 
9.085000e+00 -3.657796e-02 
9.086000e+00 -3.923754e-02 
9.087000e+00 -4.189754e-02 
9.088000e+00 -4.455790e-02 
9.089000e+00 -4.721863e-02 
9.090000e+00 -4.987968e-02 
9.091000e+00 -5.254103e-02 
9.092000e+00 -5.520267e-02 
9.093000e+00 -5.786457e-02 
9.094000e+00 -6.052670e-02 
9.095000e+00 -6.318903e-02 
9.096000e+00 -6.585156e-02 
9.097000e+00 -6.851424e-02 
9.098000e+00 -7.117706e-02 
9.099000e+00 -7.383999e-02 
9.100000e+00 -7.650301e-02 
9.101000e+00 -7.916609e-02 
9.102000e+00 -8.182922e-02 
9.103000e+00 -8.449236e-02 
9.104000e+00 -8.715549e-02 
9.105000e+00 -8.981858e-02 
9.106000e+00 -9.248162e-02 
9.107000e+00 -9.514458e-02 
9.108000e+00 -9.780744e-02 
9.109000e+00 -1.004702e-01 
9.110000e+00 -1.031327e-01 
9.111000e+00 -1.057951e-01 
9.112000e+00 -1.084573e-01 
9.113000e+00 -1.111193e-01 
9.114000e+00 -1.137810e-01 
9.115000e+00 -1.164424e-01 
9.116000e+00 -1.191035e-01 
9.117000e+00 -1.217644e-01 
9.118000e+00 -1.244248e-01 
9.119000e+00 -1.270849e-01 
9.120000e+00 -1.297446e-01 
9.121000e+00 -1.324039e-01 
9.122000e+00 -1.350627e-01 
9.123000e+00 -1.377211e-01 
9.124000e+00 -1.403789e-01 
9.125000e+00 -1.430363e-01 
9.126000e+00 -1.456931e-01 
9.127000e+00 -1.483493e-01 
9.128000e+00 -1.510050e-01 
9.129000e+00 -1.536600e-01 
9.130000e+00 -1.563144e-01 
9.131000e+00 -1.589681e-01 
9.132000e+00 -1.616212e-01 
9.133000e+00 -1.642735e-01 
9.134000e+00 -1.669251e-01 
9.135000e+00 -1.695759e-01 
9.136000e+00 -1.722260e-01 
9.137000e+00 -1.748752e-01 
9.138000e+00 -1.775236e-01 
9.139000e+00 -1.801712e-01 
9.140000e+00 -1.828178e-01 
9.141000e+00 -1.854636e-01 
9.142000e+00 -1.881084e-01 
9.143000e+00 -1.907523e-01 
9.144000e+00 -1.933952e-01 
9.145000e+00 -1.960371e-01 
9.146000e+00 -1.986779e-01 
9.147000e+00 -2.013177e-01 
9.148000e+00 -2.039565e-01 
9.149000e+00 -2.065941e-01 
9.150000e+00 -2.092306e-01 
9.151000e+00 -2.118660e-01 
9.152000e+00 -2.145002e-01 
9.153000e+00 -2.171332e-01 
9.154000e+00 -2.197650e-01 
9.155000e+00 -2.223955e-01 
9.156000e+00 -2.250248e-01 
9.157000e+00 -2.276527e-01 
9.158000e+00 -2.302794e-01 
9.159000e+00 -2.329047e-01 
9.160000e+00 -2.355286e-01 
9.161000e+00 -2.381512e-01 
9.162000e+00 -2.407723e-01 
9.163000e+00 -2.433920e-01 
9.164000e+00 -2.460103e-01 
9.165000e+00 -2.486270e-01 
9.166000e+00 -2.512423e-01 
9.167000e+00 -2.538560e-01 
9.168000e+00 -2.564681e-01 
9.169000e+00 -2.590787e-01 
9.170000e+00 -2.616877e-01 
9.171000e+00 -2.642950e-01 
9.172000e+00 -2.669007e-01 
9.173000e+00 -2.695047e-01 
9.174000e+00 -2.721070e-01 
9.175000e+00 -2.747076e-01 
9.176000e+00 -2.773064e-01 
9.177000e+00 -2.799035e-01 
9.178000e+00 -2.824987e-01 
9.179000e+00 -2.850921e-01 
9.180000e+00 -2.876837e-01 
9.181000e+00 -2.902734e-01 
9.182000e+00 -2.928613e-01 
9.183000e+00 -2.954472e-01 
9.184000e+00 -2.980311e-01 
9.185000e+00 -3.006132e-01 
9.186000e+00 -3.031932e-01 
9.187000e+00 -3.057712e-01 
9.188000e+00 -3.083471e-01 
9.189000e+00 -3.109210e-01 
9.190000e+00 -3.134929e-01 
9.191000e+00 -3.160626e-01 
9.192000e+00 -3.186302e-01 
9.193000e+00 -3.211956e-01 
9.194000e+00 -3.237589e-01 
9.195000e+00 -3.263199e-01 
9.196000e+00 -3.288787e-01 
9.197000e+00 -3.314353e-01 
9.198000e+00 -3.339896e-01 
9.199000e+00 -3.365416e-01 
9.200000e+00 -3.390913e-01 
9.201000e+00 -3.416387e-01 
9.202000e+00 -3.441837e-01 
9.203000e+00 -3.467262e-01 
9.204000e+00 -3.492664e-01 
9.205000e+00 -3.518042e-01 
9.206000e+00 -3.543394e-01 
9.207000e+00 -3.568722e-01 
9.208000e+00 -3.594025e-01 
9.209000e+00 -3.619303e-01 
9.210000e+00 -3.644555e-01 
9.211000e+00 -3.669781e-01 
9.212000e+00 -3.694982e-01 
9.213000e+00 -3.720156e-01 
9.214000e+00 -3.745303e-01 
9.215000e+00 -3.770424e-01 
9.216000e+00 -3.795518e-01 
9.217000e+00 -3.820585e-01 
9.218000e+00 -3.845624e-01 
9.219000e+00 -3.870636e-01 
9.220000e+00 -3.895620e-01 
9.221000e+00 -3.920576e-01 
9.222000e+00 -3.945503e-01 
9.223000e+00 -3.970402e-01 
9.224000e+00 -3.995273e-01 
9.225000e+00 -4.020114e-01 
9.226000e+00 -4.044926e-01 
9.227000e+00 -4.069708e-01 
9.228000e+00 -4.094461e-01 
9.229000e+00 -4.119184e-01 
9.230000e+00 -4.143877e-01 
9.231000e+00 -4.168539e-01 
9.232000e+00 -4.193171e-01 
9.233000e+00 -4.217772e-01 
9.234000e+00 -4.242341e-01 
9.235000e+00 -4.266880e-01 
9.236000e+00 -4.291387e-01 
9.237000e+00 -4.315862e-01 
9.238000e+00 -4.340306e-01 
9.239000e+00 -4.364717e-01 
9.240000e+00 -4.389096e-01 
9.241000e+00 -4.413442e-01 
9.242000e+00 -4.437755e-01 
9.243000e+00 -4.462035e-01 
9.244000e+00 -4.486282e-01 
9.245000e+00 -4.510495e-01 
9.246000e+00 -4.534674e-01 
9.247000e+00 -4.558820e-01 
9.248000e+00 -4.582931e-01 
9.249000e+00 -4.607008e-01 
9.250000e+00 -4.631050e-01 
9.251000e+00 -4.655058e-01 
9.252000e+00 -4.679030e-01 
9.253000e+00 -4.702967e-01 
9.254000e+00 -4.726868e-01 
9.255000e+00 -4.750734e-01 
9.256000e+00 -4.774563e-01 
9.257000e+00 -4.798357e-01 
9.258000e+00 -4.822114e-01 
9.259000e+00 -4.845834e-01 
9.260000e+00 -4.869518e-01 
9.261000e+00 -4.893164e-01 
9.262000e+00 -4.916773e-01 
9.263000e+00 -4.940345e-01 
9.264000e+00 -4.963879e-01 
9.265000e+00 -4.987374e-01 
9.266000e+00 -5.010832e-01 
9.267000e+00 -5.034252e-01 
9.268000e+00 -5.057632e-01 
9.269000e+00 -5.080974e-01 
9.270000e+00 -5.104277e-01 
9.271000e+00 -5.127541e-01 
9.272000e+00 -5.150765e-01 
9.273000e+00 -5.173950e-01 
9.274000e+00 -5.197094e-01 
9.275000e+00 -5.220199e-01 
9.276000e+00 -5.243263e-01 
9.277000e+00 -5.266287e-01 
9.278000e+00 -5.289269e-01 
9.279000e+00 -5.312211e-01 
9.280000e+00 -5.335112e-01 
9.281000e+00 -5.357972e-01 
9.282000e+00 -5.380790e-01 
9.283000e+00 -5.403566e-01 
9.284000e+00 -5.426300e-01 
9.285000e+00 -5.448992e-01 
9.286000e+00 -5.471641e-01 
9.287000e+00 -5.494248e-01 
9.288000e+00 -5.516812e-01 
9.289000e+00 -5.539333e-01 
9.290000e+00 -5.561810e-01 
9.291000e+00 -5.584244e-01 
9.292000e+00 -5.606635e-01 
9.293000e+00 -5.628981e-01 
9.294000e+00 -5.651284e-01 
9.295000e+00 -5.673542e-01 
9.296000e+00 -5.695756e-01 
9.297000e+00 -5.717925e-01 
9.298000e+00 -5.740049e-01 
9.299000e+00 -5.762128e-01 
9.300000e+00 -5.784162e-01 
9.301000e+00 -5.806150e-01 
9.302000e+00 -5.828092e-01 
9.303000e+00 -5.849989e-01 
9.304000e+00 -5.871839e-01 
9.305000e+00 -5.893643e-01 
9.306000e+00 -5.915401e-01 
9.307000e+00 -5.937112e-01 
9.308000e+00 -5.958776e-01 
9.309000e+00 -5.980393e-01 
9.310000e+00 -6.001962e-01 
9.311000e+00 -6.023484e-01 
9.312000e+00 -6.044958e-01 
9.313000e+00 -6.066385e-01 
9.314000e+00 -6.087763e-01 
9.315000e+00 -6.109093e-01 
9.316000e+00 -6.130374e-01 
9.317000e+00 -6.151607e-01 
9.318000e+00 -6.172791e-01 
9.319000e+00 -6.193926e-01 
9.320000e+00 -6.215011e-01 
9.321000e+00 -6.236047e-01 
9.322000e+00 -6.257033e-01 
9.323000e+00 -6.277970e-01 
9.324000e+00 -6.298856e-01 
9.325000e+00 -6.319692e-01 
9.326000e+00 -6.340478e-01 
9.327000e+00 -6.361213e-01 
9.328000e+00 -6.381898e-01 
9.329000e+00 -6.402531e-01 
9.330000e+00 -6.423113e-01 
9.331000e+00 -6.443644e-01 
9.332000e+00 -6.464123e-01 
9.333000e+00 -6.484550e-01 
9.334000e+00 -6.504925e-01 
9.335000e+00 -6.525249e-01 
9.336000e+00 -6.545520e-01 
9.337000e+00 -6.565738e-01 
9.338000e+00 -6.585904e-01 
9.339000e+00 -6.606017e-01 
9.340000e+00 -6.626077e-01 
9.341000e+00 -6.646083e-01 
9.342000e+00 -6.666036e-01 
9.343000e+00 -6.685936e-01 
9.344000e+00 -6.705782e-01 
9.345000e+00 -6.725573e-01 
9.346000e+00 -6.745311e-01 
9.347000e+00 -6.764994e-01 
9.348000e+00 -6.784623e-01 
9.349000e+00 -6.804197e-01 
9.350000e+00 -6.823716e-01 
9.351000e+00 -6.843181e-01 
9.352000e+00 -6.862589e-01 
9.353000e+00 -6.881943e-01 
9.354000e+00 -6.901241e-01 
9.355000e+00 -6.920483e-01 
9.356000e+00 -6.939669e-01 
9.357000e+00 -6.958800e-01 
9.358000e+00 -6.977874e-01 
9.359000e+00 -6.996891e-01 
9.360000e+00 -7.015852e-01 
9.361000e+00 -7.034756e-01 
9.362000e+00 -7.053603e-01 
9.363000e+00 -7.072393e-01 
9.364000e+00 -7.091125e-01 
9.365000e+00 -7.109800e-01 
9.366000e+00 -7.128418e-01 
9.367000e+00 -7.146977e-01 
9.368000e+00 -7.165479e-01 
9.369000e+00 -7.183922e-01 
9.370000e+00 -7.202308e-01 
9.371000e+00 -7.220634e-01 
9.372000e+00 -7.238902e-01 
9.373000e+00 -7.257111e-01 
9.374000e+00 -7.275261e-01 
9.375000e+00 -7.293352e-01 
9.376000e+00 -7.311384e-01 
9.377000e+00 -7.329356e-01 
9.378000e+00 -7.347269e-01 
9.379000e+00 -7.365122e-01 
9.380000e+00 -7.382914e-01 
9.381000e+00 -7.400647e-01 
9.382000e+00 -7.418319e-01 
9.383000e+00 -7.435931e-01 
9.384000e+00 -7.453482e-01 
9.385000e+00 -7.470973e-01 
9.386000e+00 -7.488403e-01 
9.387000e+00 -7.505771e-01 
9.388000e+00 -7.523078e-01 
9.389000e+00 -7.540324e-01 
9.390000e+00 -7.557508e-01 
9.391000e+00 -7.574631e-01 
9.392000e+00 -7.591692e-01 
9.393000e+00 -7.608690e-01 
9.394000e+00 -7.625627e-01 
9.395000e+00 -7.642501e-01 
9.396000e+00 -7.659313e-01 
9.397000e+00 -7.676062e-01 
9.398000e+00 -7.692749e-01 
9.399000e+00 -7.709372e-01 
9.400000e+00 -7.725932e-01 
9.401000e+00 -7.742429e-01 
9.402000e+00 -7.758863e-01 
9.403000e+00 -7.775233e-01 
9.404000e+00 -7.791540e-01 
9.405000e+00 -7.807783e-01 
9.406000e+00 -7.823962e-01 
9.407000e+00 -7.840076e-01 
9.408000e+00 -7.856127e-01 
9.409000e+00 -7.872113e-01 
9.410000e+00 -7.888034e-01 
9.411000e+00 -7.903891e-01 
9.412000e+00 -7.919683e-01 
9.413000e+00 -7.935410e-01 
9.414000e+00 -7.951073e-01 
9.415000e+00 -7.966669e-01 
9.416000e+00 -7.982201e-01 
9.417000e+00 -7.997667e-01 
9.418000e+00 -8.013067e-01 
9.419000e+00 -8.028401e-01 
9.420000e+00 -8.043670e-01 
9.421000e+00 -8.058872e-01 
9.422000e+00 -8.074009e-01 
9.423000e+00 -8.089078e-01 
9.424000e+00 -8.104082e-01 
9.425000e+00 -8.119019e-01 
9.426000e+00 -8.133889e-01 
9.427000e+00 -8.148692e-01 
9.428000e+00 -8.163429e-01 
9.429000e+00 -8.178098e-01 
9.430000e+00 -8.192700e-01 
9.431000e+00 -8.207234e-01 
9.432000e+00 -8.221701e-01 
9.433000e+00 -8.236101e-01 
9.434000e+00 -8.250432e-01 
9.435000e+00 -8.264696e-01 
9.436000e+00 -8.278892e-01 
9.437000e+00 -8.293019e-01 
9.438000e+00 -8.307079e-01 
9.439000e+00 -8.321070e-01 
9.440000e+00 -8.334992e-01 
9.441000e+00 -8.348846e-01 
9.442000e+00 -8.362631e-01 
9.443000e+00 -8.376347e-01 
9.444000e+00 -8.389994e-01 
9.445000e+00 -8.403572e-01 
9.446000e+00 -8.417081e-01 
9.447000e+00 -8.430521e-01 
9.448000e+00 -8.443891e-01 
9.449000e+00 -8.457191e-01 
9.450000e+00 -8.470422e-01 
9.451000e+00 -8.483583e-01 
9.452000e+00 -8.496674e-01 
9.453000e+00 -8.509695e-01 
9.454000e+00 -8.522646e-01 
9.455000e+00 -8.535526e-01 
9.456000e+00 -8.548336e-01 
9.457000e+00 -8.561076e-01 
9.458000e+00 -8.573745e-01 
9.459000e+00 -8.586343e-01 
9.460000e+00 -8.598871e-01 
9.461000e+00 -8.611328e-01 
9.462000e+00 -8.623713e-01 
9.463000e+00 -8.636028e-01 
9.464000e+00 -8.648271e-01 
9.465000e+00 -8.660443e-01 
9.466000e+00 -8.672543e-01 
9.467000e+00 -8.684572e-01 
9.468000e+00 -8.696529e-01 
9.469000e+00 -8.708414e-01 
9.470000e+00 -8.720228e-01 
9.471000e+00 -8.731969e-01 
9.472000e+00 -8.743639e-01 
9.473000e+00 -8.755236e-01 
9.474000e+00 -8.766761e-01 
9.475000e+00 -8.778214e-01 
9.476000e+00 -8.789594e-01 
9.477000e+00 -8.800902e-01 
9.478000e+00 -8.812137e-01 
9.479000e+00 -8.823299e-01 
9.480000e+00 -8.834388e-01 
9.481000e+00 -8.845405e-01 
9.482000e+00 -8.856348e-01 
9.483000e+00 -8.867218e-01 
9.484000e+00 -8.878016e-01 
9.485000e+00 -8.888739e-01 
9.486000e+00 -8.899390e-01 
9.487000e+00 -8.909967e-01 
9.488000e+00 -8.920470e-01 
9.489000e+00 -8.930900e-01 
9.490000e+00 -8.941256e-01 
9.491000e+00 -8.951538e-01 
9.492000e+00 -8.961746e-01 
9.493000e+00 -8.971880e-01 
9.494000e+00 -8.981940e-01 
9.495000e+00 -8.991926e-01 
9.496000e+00 -9.001838e-01 
9.497000e+00 -9.011675e-01 
9.498000e+00 -9.021438e-01 
9.499000e+00 -9.031126e-01 
9.500000e+00 -9.040740e-01 
9.501000e+00 -9.050280e-01 
9.502000e+00 -9.059744e-01 
9.503000e+00 -9.069134e-01 
9.504000e+00 -9.078448e-01 
9.505000e+00 -9.087688e-01 
9.506000e+00 -9.096853e-01 
9.507000e+00 -9.105943e-01 
9.508000e+00 -9.114957e-01 
9.509000e+00 -9.123896e-01 
9.510000e+00 -9.132760e-01 
9.511000e+00 -9.141549e-01 
9.512000e+00 -9.150262e-01 
9.513000e+00 -9.158899e-01 
9.514000e+00 -9.167461e-01 
9.515000e+00 -9.175948e-01 
9.516000e+00 -9.184358e-01 
9.517000e+00 -9.192693e-01 
9.518000e+00 -9.200951e-01 
9.519000e+00 -9.209134e-01 
9.520000e+00 -9.217241e-01 
9.521000e+00 -9.225272e-01 
9.522000e+00 -9.233227e-01 
9.523000e+00 -9.241105e-01 
9.524000e+00 -9.248907e-01 
9.525000e+00 -9.256633e-01 
9.526000e+00 -9.264283e-01 
9.527000e+00 -9.271856e-01 
9.528000e+00 -9.279352e-01 
9.529000e+00 -9.286772e-01 
9.530000e+00 -9.294116e-01 
9.531000e+00 -9.301383e-01 
9.532000e+00 -9.308573e-01 
9.533000e+00 -9.315686e-01 
9.534000e+00 -9.322722e-01 
9.535000e+00 -9.329682e-01 
9.536000e+00 -9.336565e-01 
9.537000e+00 -9.343370e-01 
9.538000e+00 -9.350099e-01 
9.539000e+00 -9.356751e-01 
9.540000e+00 -9.363325e-01 
9.541000e+00 -9.369822e-01 
9.542000e+00 -9.376242e-01 
9.543000e+00 -9.382585e-01 
9.544000e+00 -9.388851e-01 
9.545000e+00 -9.395039e-01 
9.546000e+00 -9.401149e-01 
9.547000e+00 -9.407183e-01 
9.548000e+00 -9.413138e-01 
9.549000e+00 -9.419017e-01 
9.550000e+00 -9.424817e-01 
9.551000e+00 -9.430540e-01 
9.552000e+00 -9.436186e-01 
9.553000e+00 -9.441753e-01 
9.554000e+00 -9.447243e-01 
9.555000e+00 -9.452655e-01 
9.556000e+00 -9.457990e-01 
9.557000e+00 -9.463246e-01 
9.558000e+00 -9.468425e-01 
9.559000e+00 -9.473526e-01 
9.560000e+00 -9.478549e-01 
9.561000e+00 -9.483493e-01 
9.562000e+00 -9.488360e-01 
9.563000e+00 -9.493149e-01 
9.564000e+00 -9.497860e-01 
9.565000e+00 -9.502492e-01 
9.566000e+00 -9.507047e-01 
9.567000e+00 -9.511523e-01 
9.568000e+00 -9.515921e-01 
9.569000e+00 -9.520241e-01 
9.570000e+00 -9.524483e-01 
9.571000e+00 -9.528646e-01 
9.572000e+00 -9.532732e-01 
9.573000e+00 -9.536739e-01 
9.574000e+00 -9.540667e-01 
9.575000e+00 -9.544517e-01 
9.576000e+00 -9.548289e-01 
9.577000e+00 -9.551983e-01 
9.578000e+00 -9.555598e-01 
9.579000e+00 -9.559134e-01 
9.580000e+00 -9.562592e-01 
9.581000e+00 -9.565972e-01 
9.582000e+00 -9.569273e-01 
9.583000e+00 -9.572496e-01 
9.584000e+00 -9.575640e-01 
9.585000e+00 -9.578706e-01 
9.586000e+00 -9.581693e-01 
9.587000e+00 -9.584602e-01 
9.588000e+00 -9.587432e-01 
9.589000e+00 -9.590183e-01 
9.590000e+00 -9.592856e-01 
9.591000e+00 -9.595451e-01 
9.592000e+00 -9.597967e-01 
9.593000e+00 -9.600404e-01 
9.594000e+00 -9.602762e-01 
9.595000e+00 -9.605042e-01 
9.596000e+00 -9.607243e-01 
9.597000e+00 -9.609366e-01 
9.598000e+00 -9.611410e-01 
9.599000e+00 -9.613376e-01 
9.600000e+00 -9.615262e-01 
9.601000e+00 -9.617071e-01 
9.602000e+00 -9.618800e-01 
9.603000e+00 -9.620451e-01 
9.604000e+00 -9.622023e-01 
9.605000e+00 -9.623517e-01 
9.606000e+00 -9.624932e-01 
9.607000e+00 -9.626268e-01 
9.608000e+00 -9.627526e-01 
9.609000e+00 -9.628705e-01 
9.610000e+00 -9.629806e-01 
9.611000e+00 -9.630828e-01 
9.612000e+00 -9.631771e-01 
9.613000e+00 -9.632636e-01 
9.614000e+00 -9.633422e-01 
9.615000e+00 -9.634130e-01 
9.616000e+00 -9.634759e-01 
9.617000e+00 -9.635309e-01 
9.618000e+00 -9.635781e-01 
9.619000e+00 -9.636175e-01 
9.620000e+00 -9.636490e-01 
9.621000e+00 -9.636726e-01 
9.622000e+00 -9.636884e-01 
9.623000e+00 -9.636964e-01 
9.624000e+00 -9.636965e-01 
9.625000e+00 -9.636888e-01 
9.626000e+00 -9.636732e-01 
9.627000e+00 -9.636498e-01 
9.628000e+00 -9.636185e-01 
9.629000e+00 -9.635795e-01 
9.630000e+00 -9.635325e-01 
9.631000e+00 -9.634778e-01 
9.632000e+00 -9.634152e-01 
9.633000e+00 -9.633448e-01 
9.634000e+00 -9.632666e-01 
9.635000e+00 -9.631806e-01 
9.636000e+00 -9.630867e-01 
9.637000e+00 -9.629850e-01 
9.638000e+00 -9.628755e-01 
9.639000e+00 -9.627582e-01 
9.640000e+00 -9.626331e-01 
9.641000e+00 -9.625002e-01 
9.642000e+00 -9.623595e-01 
9.643000e+00 -9.622110e-01 
9.644000e+00 -9.620547e-01 
9.645000e+00 -9.618906e-01 
9.646000e+00 -9.617187e-01 
9.647000e+00 -9.615391e-01 
9.648000e+00 -9.613516e-01 
9.649000e+00 -9.611564e-01 
9.650000e+00 -9.609534e-01 
9.651000e+00 -9.607426e-01 
9.652000e+00 -9.605241e-01 
9.653000e+00 -9.602978e-01 
9.654000e+00 -9.600638e-01 
9.655000e+00 -9.598219e-01 
9.656000e+00 -9.595724e-01 
9.657000e+00 -9.593151e-01 
9.658000e+00 -9.590501e-01 
9.659000e+00 -9.587773e-01 
9.660000e+00 -9.584968e-01 
9.661000e+00 -9.582085e-01 
9.662000e+00 -9.579126e-01 
9.663000e+00 -9.576089e-01 
9.664000e+00 -9.572975e-01 
9.665000e+00 -9.569784e-01 
9.666000e+00 -9.566516e-01 
9.667000e+00 -9.563171e-01 
9.668000e+00 -9.559749e-01 
9.669000e+00 -9.556250e-01 
9.670000e+00 -9.552674e-01 
9.671000e+00 -9.549022e-01 
9.672000e+00 -9.545293e-01 
9.673000e+00 -9.541487e-01 
9.674000e+00 -9.537604e-01 
9.675000e+00 -9.533645e-01 
9.676000e+00 -9.529610e-01 
9.677000e+00 -9.525498e-01 
9.678000e+00 -9.521309e-01 
9.679000e+00 -9.517045e-01 
9.680000e+00 -9.512704e-01 
9.681000e+00 -9.508286e-01 
9.682000e+00 -9.503793e-01 
9.683000e+00 -9.499223e-01 
9.684000e+00 -9.494578e-01 
9.685000e+00 -9.489857e-01 
9.686000e+00 -9.485059e-01 
9.687000e+00 -9.480186e-01 
9.688000e+00 -9.475237e-01 
9.689000e+00 -9.470212e-01 
9.690000e+00 -9.465112e-01 
9.691000e+00 -9.459936e-01 
9.692000e+00 -9.454685e-01 
9.693000e+00 -9.449358e-01 
9.694000e+00 -9.443956e-01 
9.695000e+00 -9.438479e-01 
9.696000e+00 -9.432926e-01 
9.697000e+00 -9.427298e-01 
9.698000e+00 -9.421595e-01 
9.699000e+00 -9.415817e-01 
9.700000e+00 -9.409965e-01 
9.701000e+00 -9.404037e-01 
9.702000e+00 -9.398035e-01 
9.703000e+00 -9.391957e-01 
9.704000e+00 -9.385806e-01 
9.705000e+00 -9.379579e-01 
9.706000e+00 -9.373279e-01 
9.707000e+00 -9.366904e-01 
9.708000e+00 -9.360454e-01 
9.709000e+00 -9.353930e-01 
9.710000e+00 -9.347333e-01 
9.711000e+00 -9.340661e-01 
9.712000e+00 -9.333915e-01 
9.713000e+00 -9.327095e-01 
9.714000e+00 -9.320202e-01 
9.715000e+00 -9.313235e-01 
9.716000e+00 -9.306194e-01 
9.717000e+00 -9.299079e-01 
9.718000e+00 -9.291891e-01 
9.719000e+00 -9.284630e-01 
9.720000e+00 -9.277295e-01 
9.721000e+00 -9.269888e-01 
9.722000e+00 -9.262407e-01 
9.723000e+00 -9.254853e-01 
9.724000e+00 -9.247226e-01 
9.725000e+00 -9.239527e-01 
9.726000e+00 -9.231754e-01 
9.727000e+00 -9.223909e-01 
9.728000e+00 -9.215992e-01 
9.729000e+00 -9.208001e-01 
9.730000e+00 -9.199939e-01 
9.731000e+00 -9.191804e-01 
9.732000e+00 -9.183598e-01 
9.733000e+00 -9.175319e-01 
9.734000e+00 -9.166968e-01 
9.735000e+00 -9.158545e-01 
9.736000e+00 -9.150051e-01 
9.737000e+00 -9.141484e-01 
9.738000e+00 -9.132847e-01 
9.739000e+00 -9.124137e-01 
9.740000e+00 -9.115357e-01 
9.741000e+00 -9.106505e-01 
9.742000e+00 -9.097582e-01 
9.743000e+00 -9.088588e-01 
9.744000e+00 -9.079523e-01 
9.745000e+00 -9.070387e-01 
9.746000e+00 -9.061180e-01 
9.747000e+00 -9.051903e-01 
9.748000e+00 -9.042555e-01 
9.749000e+00 -9.033137e-01 
9.750000e+00 -9.023649e-01 
9.751000e+00 -9.014090e-01 
9.752000e+00 -9.004461e-01 
9.753000e+00 -8.994762e-01 
9.754000e+00 -8.984994e-01 
9.755000e+00 -8.975156e-01 
9.756000e+00 -8.965248e-01 
9.757000e+00 -8.955270e-01 
9.758000e+00 -8.945223e-01 
9.759000e+00 -8.935107e-01 
9.760000e+00 -8.924922e-01 
9.761000e+00 -8.914667e-01 
9.762000e+00 -8.904344e-01 
9.763000e+00 -8.893952e-01 
9.764000e+00 -8.883491e-01 
9.765000e+00 -8.872961e-01 
9.766000e+00 -8.862363e-01 
9.767000e+00 -8.851697e-01 
9.768000e+00 -8.840962e-01 
9.769000e+00 -8.830160e-01 
9.770000e+00 -8.819289e-01 
9.771000e+00 -8.808351e-01 
9.772000e+00 -8.797345e-01 
9.773000e+00 -8.786271e-01 
9.774000e+00 -8.775129e-01 
9.775000e+00 -8.763921e-01 
9.776000e+00 -8.752645e-01 
9.777000e+00 -8.741302e-01 
9.778000e+00 -8.729892e-01 
9.779000e+00 -8.718415e-01 
9.780000e+00 -8.706871e-01 
9.781000e+00 -8.695261e-01 
9.782000e+00 -8.683585e-01 
9.783000e+00 -8.671842e-01 
9.784000e+00 -8.660033e-01 
9.785000e+00 -8.648157e-01 
9.786000e+00 -8.636216e-01 
9.787000e+00 -8.624209e-01 
9.788000e+00 -8.612137e-01 
9.789000e+00 -8.599998e-01 
9.790000e+00 -8.587795e-01 
9.791000e+00 -8.575526e-01 
9.792000e+00 -8.563192e-01 
9.793000e+00 -8.550793e-01 
9.794000e+00 -8.538329e-01 
9.795000e+00 -8.525800e-01 
9.796000e+00 -8.513207e-01 
9.797000e+00 -8.500550e-01 
9.798000e+00 -8.487828e-01 
9.799000e+00 -8.475042e-01 
9.800000e+00 -8.462192e-01 
9.801000e+00 -8.449278e-01 
9.802000e+00 -8.436300e-01 
9.803000e+00 -8.423259e-01 
9.804000e+00 -8.410154e-01 
9.805000e+00 -8.396986e-01 
9.806000e+00 -8.383755e-01 
9.807000e+00 -8.370460e-01 
9.808000e+00 -8.357103e-01 
9.809000e+00 -8.343683e-01 
9.810000e+00 -8.330201e-01 
9.811000e+00 -8.316656e-01 
9.812000e+00 -8.303049e-01 
9.813000e+00 -8.289379e-01 
9.814000e+00 -8.275648e-01 
9.815000e+00 -8.261855e-01 
9.816000e+00 -8.248000e-01 
9.817000e+00 -8.234084e-01 
9.818000e+00 -8.220106e-01 
9.819000e+00 -8.206067e-01 
9.820000e+00 -8.191967e-01 
9.821000e+00 -8.177806e-01 
9.822000e+00 -8.163584e-01 
9.823000e+00 -8.149301e-01 
9.824000e+00 -8.134958e-01 
9.825000e+00 -8.120555e-01 
9.826000e+00 -8.106092e-01 
9.827000e+00 -8.091568e-01 
9.828000e+00 -8.076985e-01 
9.829000e+00 -8.062342e-01 
9.830000e+00 -8.047640e-01 
9.831000e+00 -8.032878e-01 
9.832000e+00 -8.018057e-01 
9.833000e+00 -8.003176e-01 
9.834000e+00 -7.988237e-01 
9.835000e+00 -7.973239e-01 
9.836000e+00 -7.958183e-01 
9.837000e+00 -7.943068e-01 
9.838000e+00 -7.927895e-01 
9.839000e+00 -7.912664e-01 
9.840000e+00 -7.897375e-01 
9.841000e+00 -7.882028e-01 
9.842000e+00 -7.866623e-01 
9.843000e+00 -7.851162e-01 
9.844000e+00 -7.835642e-01 
9.845000e+00 -7.820066e-01 
9.846000e+00 -7.804433e-01 
9.847000e+00 -7.788743e-01 
9.848000e+00 -7.772996e-01 
9.849000e+00 -7.757193e-01 
9.850000e+00 -7.741334e-01 
9.851000e+00 -7.725418e-01 
9.852000e+00 -7.709447e-01 
9.853000e+00 -7.693419e-01 
9.854000e+00 -7.677337e-01 
9.855000e+00 -7.661198e-01 
9.856000e+00 -7.645005e-01 
9.857000e+00 -7.628756e-01 
9.858000e+00 -7.612453e-01 
9.859000e+00 -7.596094e-01 
9.860000e+00 -7.579682e-01 
9.861000e+00 -7.563214e-01 
9.862000e+00 -7.546693e-01 
9.863000e+00 -7.530117e-01 
9.864000e+00 -7.513488e-01 
9.865000e+00 -7.496805e-01 
9.866000e+00 -7.480068e-01 
9.867000e+00 -7.463278e-01 
9.868000e+00 -7.446435e-01 
9.869000e+00 -7.429539e-01 
9.870000e+00 -7.412590e-01 
9.871000e+00 -7.395589e-01 
9.872000e+00 -7.378535e-01 
9.873000e+00 -7.361428e-01 
9.874000e+00 -7.344270e-01 
9.875000e+00 -7.327059e-01 
9.876000e+00 -7.309797e-01 
9.877000e+00 -7.292484e-01 
9.878000e+00 -7.275118e-01 
9.879000e+00 -7.257702e-01 
9.880000e+00 -7.240235e-01 
9.881000e+00 -7.222717e-01 
9.882000e+00 -7.205148e-01 
9.883000e+00 -7.187529e-01 
9.884000e+00 -7.169859e-01 
9.885000e+00 -7.152139e-01 
9.886000e+00 -7.134370e-01 
9.887000e+00 -7.116550e-01 
9.888000e+00 -7.098682e-01 
9.889000e+00 -7.080763e-01 
9.890000e+00 -7.062796e-01 
9.891000e+00 -7.044779e-01 
9.892000e+00 -7.026714e-01 
9.893000e+00 -7.008600e-01 
9.894000e+00 -6.990438e-01 
9.895000e+00 -6.972227e-01 
9.896000e+00 -6.953969e-01 
9.897000e+00 -6.935662e-01 
9.898000e+00 -6.917308e-01 
9.899000e+00 -6.898906e-01 
9.900000e+00 -6.880457e-01 
9.901000e+00 -6.861961e-01 
9.902000e+00 -6.843418e-01 
9.903000e+00 -6.824828e-01 
9.904000e+00 -6.806192e-01 
9.905000e+00 -6.787510e-01 
9.906000e+00 -6.768781e-01 
9.907000e+00 -6.750006e-01 
9.908000e+00 -6.731186e-01 
9.909000e+00 -6.712319e-01 
9.910000e+00 -6.693408e-01 
9.911000e+00 -6.674451e-01 
9.912000e+00 -6.655450e-01 
9.913000e+00 -6.636403e-01 
9.914000e+00 -6.617312e-01 
9.915000e+00 -6.598177e-01 
9.916000e+00 -6.578997e-01 
9.917000e+00 -6.559773e-01 
9.918000e+00 -6.540506e-01 
9.919000e+00 -6.521195e-01 
9.920000e+00 -6.501840e-01 
9.921000e+00 -6.482442e-01 
9.922000e+00 -6.463001e-01 
9.923000e+00 -6.443518e-01 
9.924000e+00 -6.423992e-01 
9.925000e+00 -6.404423e-01 
9.926000e+00 -6.384812e-01 
9.927000e+00 -6.365159e-01 
9.928000e+00 -6.345464e-01 
9.929000e+00 -6.325728e-01 
9.930000e+00 -6.305950e-01 
9.931000e+00 -6.286130e-01 
9.932000e+00 -6.266270e-01 
9.933000e+00 -6.246369e-01 
9.934000e+00 -6.226428e-01 
9.935000e+00 -6.206446e-01 
9.936000e+00 -6.186423e-01 
9.937000e+00 -6.166361e-01 
9.938000e+00 -6.146259e-01 
9.939000e+00 -6.126117e-01 
9.940000e+00 -6.105936e-01 
9.941000e+00 -6.085715e-01 
9.942000e+00 -6.065456e-01 
9.943000e+00 -6.045158e-01 
9.944000e+00 -6.024821e-01 
9.945000e+00 -6.004446e-01 
9.946000e+00 -5.984032e-01 
9.947000e+00 -5.963581e-01 
9.948000e+00 -5.943092e-01 
9.949000e+00 -5.922565e-01 
9.950000e+00 -5.902001e-01 
9.951000e+00 -5.881400e-01 
9.952000e+00 -5.860762e-01 
9.953000e+00 -5.840087e-01 
9.954000e+00 -5.819375e-01 
9.955000e+00 -5.798628e-01 
9.956000e+00 -5.777844e-01 
9.957000e+00 -5.757024e-01 
9.958000e+00 -5.736168e-01 
9.959000e+00 -5.715277e-01 
9.960000e+00 -5.694351e-01 
9.961000e+00 -5.673390e-01 
9.962000e+00 -5.652394e-01 
9.963000e+00 -5.631363e-01 
9.964000e+00 -5.610297e-01 
9.965000e+00 -5.589198e-01 
9.966000e+00 -5.568064e-01 
9.967000e+00 -5.546897e-01 
9.968000e+00 -5.525696e-01 
9.969000e+00 -5.504461e-01 
9.970000e+00 -5.483194e-01 
9.971000e+00 -5.461893e-01 
9.972000e+00 -5.440560e-01 
9.973000e+00 -5.419194e-01 
9.974000e+00 -5.397796e-01 
9.975000e+00 -5.376365e-01 
9.976000e+00 -5.354903e-01 
9.977000e+00 -5.333409e-01 
9.978000e+00 -5.311884e-01 
9.979000e+00 -5.290327e-01 
9.980000e+00 -5.268739e-01 
9.981000e+00 -5.247121e-01 
9.982000e+00 -5.225472e-01 
9.983000e+00 -5.203792e-01 
9.984000e+00 -5.182082e-01 
9.985000e+00 -5.160342e-01 
9.986000e+00 -5.138573e-01 
9.987000e+00 -5.116773e-01 
9.988000e+00 -5.094945e-01 
9.989000e+00 -5.073087e-01 
9.990000e+00 -5.051201e-01 
9.991000e+00 -5.029286e-01 
9.992000e+00 -5.007342e-01 
9.993000e+00 -4.985370e-01 
9.994000e+00 -4.963370e-01 
9.995000e+00 -4.941342e-01 
9.996000e+00 -4.919286e-01 
9.997000e+00 -4.897203e-01 
9.998000e+00 -4.875093e-01 
9.999000e+00 -4.852956e-01 
1.000000e+01 -4.830793e-01 
1.000100e+01 -4.808602e-01 
1.000200e+01 -4.786386e-01 
1.000300e+01 -4.764143e-01 
1.000400e+01 -4.741874e-01 
1.000500e+01 -4.719580e-01 
1.000600e+01 -4.697260e-01 
1.000700e+01 -4.674915e-01 
1.000800e+01 -4.652545e-01 
1.000900e+01 -4.630150e-01 
1.001000e+01 -4.607731e-01 
1.001100e+01 -4.585287e-01 
1.001200e+01 -4.562820e-01 
1.001300e+01 -4.540328e-01 
1.001400e+01 -4.517812e-01 
1.001500e+01 -4.495273e-01 
1.001600e+01 -4.472711e-01 
1.001700e+01 -4.450126e-01 
1.001800e+01 -4.427518e-01 
1.001900e+01 -4.404887e-01 
1.002000e+01 -4.382234e-01 
1.002100e+01 -4.359559e-01 
1.002200e+01 -4.336862e-01 
1.002300e+01 -4.314143e-01 
1.002400e+01 -4.291403e-01 
1.002500e+01 -4.268641e-01 
1.002600e+01 -4.245858e-01 
1.002700e+01 -4.223054e-01 
1.002800e+01 -4.200230e-01 
1.002900e+01 -4.177386e-01 
1.003000e+01 -4.154521e-01 
1.003100e+01 -4.131636e-01 
1.003200e+01 -4.108732e-01 
1.003300e+01 -4.085807e-01 
1.003400e+01 -4.062864e-01 
1.003500e+01 -4.039902e-01 
1.003600e+01 -4.016920e-01 
1.003700e+01 -3.993920e-01 
1.003800e+01 -3.970902e-01 
1.003900e+01 -3.947866e-01 
1.004000e+01 -3.924811e-01 
1.004100e+01 -3.901739e-01 
1.004200e+01 -3.878649e-01 
1.004300e+01 -3.855542e-01 
1.004400e+01 -3.832418e-01 
1.004500e+01 -3.809276e-01 
1.004600e+01 -3.786119e-01 
1.004700e+01 -3.762944e-01 
1.004800e+01 -3.739754e-01 
1.004900e+01 -3.716548e-01 
1.005000e+01 -3.693326e-01 
1.005100e+01 -3.670088e-01 
1.005200e+01 -3.646835e-01 
1.005300e+01 -3.623567e-01 
1.005400e+01 -3.600284e-01 
1.005500e+01 -3.576986e-01 
1.005600e+01 -3.553674e-01 
1.005700e+01 -3.530348e-01 
1.005800e+01 -3.507007e-01 
1.005900e+01 -3.483653e-01 
1.006000e+01 -3.460285e-01 
1.006100e+01 -3.436904e-01 
1.006200e+01 -3.413510e-01 
1.006300e+01 -3.390103e-01 
1.006400e+01 -3.366684e-01 
1.006500e+01 -3.343252e-01 
1.006600e+01 -3.319807e-01 
1.006700e+01 -3.296351e-01 
1.006800e+01 -3.272883e-01 
1.006900e+01 -3.249403e-01 
1.007000e+01 -3.225912e-01 
1.007100e+01 -3.202410e-01 
1.007200e+01 -3.178897e-01 
1.007300e+01 -3.155374e-01 
1.007400e+01 -3.131839e-01 
1.007500e+01 -3.108295e-01 
1.007600e+01 -3.084741e-01 
1.007700e+01 -3.061176e-01 
1.007800e+01 -3.037603e-01 
1.007900e+01 -3.014020e-01 
1.008000e+01 -2.990427e-01 
1.008100e+01 -2.966826e-01 
1.008200e+01 -2.943217e-01 
1.008300e+01 -2.919598e-01 
1.008400e+01 -2.895972e-01 
1.008500e+01 -2.872337e-01 
1.008600e+01 -2.848695e-01 
1.008700e+01 -2.825045e-01 
1.008800e+01 -2.801388e-01 
1.008900e+01 -2.777723e-01 
1.009000e+01 -2.754052e-01 
1.009100e+01 -2.730374e-01 
1.009200e+01 -2.706690e-01 
1.009300e+01 -2.682999e-01 
1.009400e+01 -2.659302e-01 
1.009500e+01 -2.635599e-01 
1.009600e+01 -2.611891e-01 
1.009700e+01 -2.588178e-01 
1.009800e+01 -2.564459e-01 
1.009900e+01 -2.540735e-01 
1.010000e+01 -2.517007e-01 
1.010100e+01 -2.493274e-01 
1.010200e+01 -2.469537e-01 
1.010300e+01 -2.445796e-01 
1.010400e+01 -2.422051e-01 
1.010500e+01 -2.398302e-01 
1.010600e+01 -2.374550e-01 
1.010700e+01 -2.350795e-01 
1.010800e+01 -2.327036e-01 
1.010900e+01 -2.303275e-01 
1.011000e+01 -2.279512e-01 
1.011100e+01 -2.255746e-01 
1.011200e+01 -2.231978e-01 
1.011300e+01 -2.208208e-01 
1.011400e+01 -2.184437e-01 
1.011500e+01 -2.160664e-01 
1.011600e+01 -2.136890e-01 
1.011700e+01 -2.113115e-01 
1.011800e+01 -2.089339e-01 
1.011900e+01 -2.065563e-01 
1.012000e+01 -2.041786e-01 
1.012100e+01 -2.018009e-01 
1.012200e+01 -1.994232e-01 
1.012300e+01 -1.970456e-01 
1.012400e+01 -1.946680e-01 
1.012500e+01 -1.922904e-01 
1.012600e+01 -1.899130e-01 
1.012700e+01 -1.875357e-01 
1.012800e+01 -1.851585e-01 
1.012900e+01 -1.827815e-01 
1.013000e+01 -1.804047e-01 
1.013100e+01 -1.780280e-01 
1.013200e+01 -1.756516e-01 
1.013300e+01 -1.732755e-01 
1.013400e+01 -1.708996e-01 
1.013500e+01 -1.685240e-01 
1.013600e+01 -1.661487e-01 
1.013700e+01 -1.637737e-01 
1.013800e+01 -1.613991e-01 
1.013900e+01 -1.590249e-01 
1.014000e+01 -1.566511e-01 
1.014100e+01 -1.542776e-01 
1.014200e+01 -1.519047e-01 
1.014300e+01 -1.495322e-01 
1.014400e+01 -1.471601e-01 
1.014500e+01 -1.447886e-01 
1.014600e+01 -1.424176e-01 
1.014700e+01 -1.400471e-01 
1.014800e+01 -1.376772e-01 
1.014900e+01 -1.353079e-01 
1.015000e+01 -1.329393e-01 
1.015100e+01 -1.305712e-01 
1.015200e+01 -1.282038e-01 
1.015300e+01 -1.258370e-01 
1.015400e+01 -1.234710e-01 
1.015500e+01 -1.211057e-01 
1.015600e+01 -1.187411e-01 
1.015700e+01 -1.163772e-01 
1.015800e+01 -1.140142e-01 
1.015900e+01 -1.116519e-01 
1.016000e+01 -1.092905e-01 
1.016100e+01 -1.069299e-01 
1.016200e+01 -1.045702e-01 
1.016300e+01 -1.022113e-01 
1.016400e+01 -9.985339e-02 
1.016500e+01 -9.749637e-02 
1.016600e+01 -9.514030e-02 
1.016700e+01 -9.278520e-02 
1.016800e+01 -9.043108e-02 
1.016900e+01 -8.807797e-02 
1.017000e+01 -8.572589e-02 
1.017100e+01 -8.337486e-02 
1.017200e+01 -8.102490e-02 
1.017300e+01 -7.867603e-02 
1.017400e+01 -7.632828e-02 
1.017500e+01 -7.398165e-02 
1.017600e+01 -7.163618e-02 
1.017700e+01 -6.929189e-02 
1.017800e+01 -6.694878e-02 
1.017900e+01 -6.460690e-02 
1.018000e+01 -6.226624e-02 
1.018100e+01 -5.992685e-02 
1.018200e+01 -5.758873e-02 
1.018300e+01 -5.525190e-02 
1.018400e+01 -5.291640e-02 
1.018500e+01 -5.058223e-02 
1.018600e+01 -4.824941e-02 
1.018700e+01 -4.591798e-02 
1.018800e+01 -4.358794e-02 
1.018900e+01 -4.125933e-02 
1.019000e+01 -3.893215e-02 
1.019100e+01 -3.660643e-02 
1.019200e+01 -3.428218e-02 
1.019300e+01 -3.195944e-02 
1.019400e+01 -2.963822e-02 
1.019500e+01 -2.731853e-02 
1.019600e+01 -2.500041e-02 
1.019700e+01 -2.268386e-02 
1.019800e+01 -2.036892e-02 
1.019900e+01 -1.805559e-02 
1.020000e+01 -1.574390e-02 
1.020100e+01 -1.343387e-02 
1.020200e+01 -1.112552e-02 
1.020300e+01 -8.818867e-03 
1.020400e+01 -6.513933e-03 
1.020500e+01 -4.210737e-03 
1.020600e+01 -1.909299e-03 
1.020700e+01 3.903617e-04 
1.020800e+01 2.688225e-03 
1.020900e+01 4.984272e-03 
1.021000e+01 7.278483e-03 
1.021100e+01 9.570838e-03 
1.021200e+01 1.186132e-02 
1.021300e+01 1.414990e-02 
1.021400e+01 1.643657e-02 
1.021500e+01 1.872131e-02 
1.021600e+01 2.100409e-02 
1.021700e+01 2.328490e-02 
1.021800e+01 2.556372e-02 
1.021900e+01 2.784053e-02 
1.022000e+01 3.011531e-02 
1.022100e+01 3.238804e-02 
1.022200e+01 3.465870e-02 
1.022300e+01 3.692727e-02 
1.022400e+01 3.919374e-02 
1.022500e+01 4.145808e-02 
1.022600e+01 4.372027e-02 
1.022700e+01 4.598030e-02 
1.022800e+01 4.823815e-02 
1.022900e+01 5.049380e-02 
1.023000e+01 5.274722e-02 
1.023100e+01 5.499841e-02 
1.023200e+01 5.724734e-02 
1.023300e+01 5.949399e-02 
1.023400e+01 6.173834e-02 
1.023500e+01 6.398038e-02 
1.023600e+01 6.622009e-02 
1.023700e+01 6.845745e-02 
1.023800e+01 7.069243e-02 
1.023900e+01 7.292503e-02 
1.024000e+01 7.515522e-02 
1.024100e+01 7.738298e-02 
1.024200e+01 7.960830e-02 
1.024300e+01 8.183116e-02 
1.024400e+01 8.405153e-02 
1.024500e+01 8.626941e-02 
1.024600e+01 8.848477e-02 
1.024700e+01 9.069759e-02 
1.024800e+01 9.290786e-02 
1.024900e+01 9.511555e-02 
1.025000e+01 9.732066e-02 
1.025100e+01 9.952316e-02 
1.025200e+01 1.017230e-01 
1.025300e+01 1.039203e-01 
1.025400e+01 1.061148e-01 
1.025500e+01 1.083067e-01 
1.025600e+01 1.104959e-01 
1.025700e+01 1.126824e-01 
1.025800e+01 1.148661e-01 
1.025900e+01 1.170471e-01 
1.026000e+01 1.192253e-01 
1.026100e+01 1.214007e-01 
1.026200e+01 1.235734e-01 
1.026300e+01 1.257432e-01 
1.026400e+01 1.279101e-01 
1.026500e+01 1.300743e-01 
1.026600e+01 1.322355e-01 
1.026700e+01 1.343938e-01 
1.026800e+01 1.365493e-01 
1.026900e+01 1.387018e-01 
1.027000e+01 1.408513e-01 
1.027100e+01 1.429979e-01 
1.027200e+01 1.451416e-01 
1.027300e+01 1.472822e-01 
1.027400e+01 1.494198e-01 
1.027500e+01 1.515544e-01 
1.027600e+01 1.536860e-01 
1.027700e+01 1.558144e-01 
1.027800e+01 1.579398e-01 
1.027900e+01 1.600622e-01 
1.028000e+01 1.621813e-01 
1.028100e+01 1.642974e-01 
1.028200e+01 1.664103e-01 
1.028300e+01 1.685201e-01 
1.028400e+01 1.706266e-01 
1.028500e+01 1.727300e-01 
1.028600e+01 1.748302e-01 
1.028700e+01 1.769271e-01 
1.028800e+01 1.790208e-01 
1.028900e+01 1.811112e-01 
1.029000e+01 1.831983e-01 
1.029100e+01 1.852822e-01 
1.029200e+01 1.873627e-01 
1.029300e+01 1.894399e-01 
1.029400e+01 1.915138e-01 
1.029500e+01 1.935843e-01 
1.029600e+01 1.956514e-01 
1.029700e+01 1.977152e-01 
1.029800e+01 1.997755e-01 
1.029900e+01 2.018324e-01 
1.030000e+01 2.038858e-01 
1.030100e+01 2.059358e-01 
1.030200e+01 2.079824e-01 
1.030300e+01 2.100254e-01 
1.030400e+01 2.120650e-01 
1.030500e+01 2.141010e-01 
1.030600e+01 2.161335e-01 
1.030700e+01 2.181624e-01 
1.030800e+01 2.201878e-01 
1.030900e+01 2.222096e-01 
1.031000e+01 2.242278e-01 
1.031100e+01 2.262424e-01 
1.031200e+01 2.282533e-01 
1.031300e+01 2.302606e-01 
1.031400e+01 2.322643e-01 
1.031500e+01 2.342643e-01 
1.031600e+01 2.362606e-01 
1.031700e+01 2.382532e-01 
1.031800e+01 2.402421e-01 
1.031900e+01 2.422272e-01 
1.032000e+01 2.442086e-01 
1.032100e+01 2.461863e-01 
1.032200e+01 2.481601e-01 
1.032300e+01 2.501302e-01 
1.032400e+01 2.520965e-01 
1.032500e+01 2.540589e-01 
1.032600e+01 2.560175e-01 
1.032700e+01 2.579723e-01 
1.032800e+01 2.599232e-01 
1.032900e+01 2.618702e-01 
1.033000e+01 2.638133e-01 
1.033100e+01 2.657525e-01 
1.033200e+01 2.676878e-01 
1.033300e+01 2.696192e-01 
1.033400e+01 2.715466e-01 
1.033500e+01 2.734700e-01 
1.033600e+01 2.753895e-01 
1.033700e+01 2.773050e-01 
1.033800e+01 2.792164e-01 
1.033900e+01 2.811239e-01 
1.034000e+01 2.830273e-01 
1.034100e+01 2.849267e-01 
1.034200e+01 2.868220e-01 
1.034300e+01 2.887132e-01 
1.034400e+01 2.906003e-01 
1.034500e+01 2.924834e-01 
1.034600e+01 2.943623e-01 
1.034700e+01 2.962371e-01 
1.034800e+01 2.981077e-01 
1.034900e+01 2.999742e-01 
1.035000e+01 3.018365e-01 
1.035100e+01 3.036947e-01 
1.035200e+01 3.055486e-01 
1.035300e+01 3.073984e-01 
1.035400e+01 3.092439e-01 
1.035500e+01 3.110852e-01 
1.035600e+01 3.129222e-01 
1.035700e+01 3.147550e-01 
1.035800e+01 3.165835e-01 
1.035900e+01 3.184077e-01 
1.036000e+01 3.202276e-01 
1.036100e+01 3.220432e-01 
1.036200e+01 3.238545e-01 
1.036300e+01 3.256614e-01 
1.036400e+01 3.274640e-01 
1.036500e+01 3.292622e-01 
1.036600e+01 3.310561e-01 
1.036700e+01 3.328455e-01 
1.036800e+01 3.346306e-01 
1.036900e+01 3.364113e-01 
1.037000e+01 3.381875e-01 
1.037100e+01 3.399593e-01 
1.037200e+01 3.417266e-01 
1.037300e+01 3.434895e-01 
1.037400e+01 3.452479e-01 
1.037500e+01 3.470019e-01 
1.037600e+01 3.487513e-01 
1.037700e+01 3.504962e-01 
1.037800e+01 3.522366e-01 
1.037900e+01 3.539725e-01 
1.038000e+01 3.557038e-01 
1.038100e+01 3.574306e-01 
1.038200e+01 3.591528e-01 
1.038300e+01 3.608705e-01 
1.038400e+01 3.625835e-01 
1.038500e+01 3.642920e-01 
1.038600e+01 3.659958e-01 
1.038700e+01 3.676950e-01 
1.038800e+01 3.693896e-01 
1.038900e+01 3.710796e-01 
1.039000e+01 3.727648e-01 
1.039100e+01 3.744455e-01 
1.039200e+01 3.761214e-01 
1.039300e+01 3.777927e-01 
1.039400e+01 3.794592e-01 
1.039500e+01 3.811210e-01 
1.039600e+01 3.827782e-01 
1.039700e+01 3.844306e-01 
1.039800e+01 3.860782e-01 
1.039900e+01 3.877211e-01 
1.040000e+01 3.893592e-01 
1.040100e+01 3.909926e-01 
1.040200e+01 3.926212e-01 
1.040300e+01 3.942450e-01 
1.040400e+01 3.958639e-01 
1.040500e+01 3.974781e-01 
1.040600e+01 3.990874e-01 
1.040700e+01 4.006919e-01 
1.040800e+01 4.022916e-01 
1.040900e+01 4.038864e-01 
1.041000e+01 4.054764e-01 
1.041100e+01 4.070614e-01 
1.041200e+01 4.086416e-01 
1.041300e+01 4.102169e-01 
1.041400e+01 4.117873e-01 
1.041500e+01 4.133528e-01 
1.041600e+01 4.149133e-01 
1.041700e+01 4.164689e-01 
1.041800e+01 4.180196e-01 
1.041900e+01 4.195654e-01 
1.042000e+01 4.211061e-01 
1.042100e+01 4.226419e-01 
1.042200e+01 4.241728e-01 
1.042300e+01 4.256986e-01 
1.042400e+01 4.272194e-01 
1.042500e+01 4.287353e-01 
1.042600e+01 4.302461e-01 
1.042700e+01 4.317519e-01 
1.042800e+01 4.332527e-01 
1.042900e+01 4.347484e-01 
1.043000e+01 4.362391e-01 
1.043100e+01 4.377247e-01 
1.043200e+01 4.392052e-01 
1.043300e+01 4.406807e-01 
1.043400e+01 4.421511e-01 
1.043500e+01 4.436164e-01 
1.043600e+01 4.450766e-01 
1.043700e+01 4.465317e-01 
1.043800e+01 4.479817e-01 
1.043900e+01 4.494265e-01 
1.044000e+01 4.508663e-01 
1.044100e+01 4.523009e-01 
1.044200e+01 4.537303e-01 
1.044300e+01 4.551546e-01 
1.044400e+01 4.565737e-01 
1.044500e+01 4.579876e-01 
1.044600e+01 4.593964e-01 
1.044700e+01 4.607999e-01 
1.044800e+01 4.621983e-01 
1.044900e+01 4.635915e-01 
1.045000e+01 4.649795e-01 
1.045100e+01 4.663622e-01 
1.045200e+01 4.677397e-01 
1.045300e+01 4.691120e-01 
1.045400e+01 4.704791e-01 
1.045500e+01 4.718409e-01 
1.045600e+01 4.731974e-01 
1.045700e+01 4.745487e-01 
1.045800e+01 4.758948e-01 
1.045900e+01 4.772355e-01 
1.046000e+01 4.785710e-01 
1.046100e+01 4.799012e-01 
1.046200e+01 4.812260e-01 
1.046300e+01 4.825456e-01 
1.046400e+01 4.838599e-01 
1.046500e+01 4.851689e-01 
1.046600e+01 4.864725e-01 
1.046700e+01 4.877708e-01 
1.046800e+01 4.890638e-01 
1.046900e+01 4.903514e-01 
1.047000e+01 4.916337e-01 
1.047100e+01 4.929107e-01 
1.047200e+01 4.941822e-01 
1.047300e+01 4.954485e-01 
1.047400e+01 4.967093e-01 
1.047500e+01 4.979648e-01 
1.047600e+01 4.992149e-01 
1.047700e+01 5.004596e-01 
1.047800e+01 5.016989e-01 
1.047900e+01 5.029328e-01 
1.048000e+01 5.041613e-01 
1.048100e+01 5.053843e-01 
1.048200e+01 5.066020e-01 
1.048300e+01 5.078143e-01 
1.048400e+01 5.090211e-01 
1.048500e+01 5.102225e-01 
1.048600e+01 5.114184e-01 
1.048700e+01 5.126089e-01 
1.048800e+01 5.137940e-01 
1.048900e+01 5.149736e-01 
1.049000e+01 5.161478e-01 
1.049100e+01 5.173164e-01 
1.049200e+01 5.184797e-01 
1.049300e+01 5.196374e-01 
1.049400e+01 5.207897e-01 
1.049500e+01 5.219364e-01 
1.049600e+01 5.230777e-01 
1.049700e+01 5.242135e-01 
1.049800e+01 5.253439e-01 
1.049900e+01 5.264687e-01 
1.050000e+01 5.275880e-01 
1.050100e+01 5.287018e-01 
1.050200e+01 5.298100e-01 
1.050300e+01 5.309128e-01 
1.050400e+01 5.320100e-01 
1.050500e+01 5.331018e-01 
1.050600e+01 5.341879e-01 
1.050700e+01 5.352686e-01 
1.050800e+01 5.363437e-01 
1.050900e+01 5.374133e-01 
1.051000e+01 5.384773e-01 
1.051100e+01 5.395358e-01 
1.051200e+01 5.405887e-01 
1.051300e+01 5.416361e-01 
1.051400e+01 5.426779e-01 
1.051500e+01 5.437141e-01 
1.051600e+01 5.447448e-01 
1.051700e+01 5.457699e-01 
1.051800e+01 5.467894e-01 
1.051900e+01 5.478034e-01 
1.052000e+01 5.488117e-01 
1.052100e+01 5.498145e-01 
1.052200e+01 5.508117e-01 
1.052300e+01 5.518034e-01 
1.052400e+01 5.527894e-01 
1.052500e+01 5.537698e-01 
1.052600e+01 5.547446e-01 
1.052700e+01 5.557139e-01 
1.052800e+01 5.566775e-01 
1.052900e+01 5.576355e-01 
1.053000e+01 5.585879e-01 
1.053100e+01 5.595347e-01 
1.053200e+01 5.604759e-01 
1.053300e+01 5.614115e-01 
1.053400e+01 5.623414e-01 
1.053500e+01 5.632658e-01 
1.053600e+01 5.641845e-01 
1.053700e+01 5.650976e-01 
1.053800e+01 5.660050e-01 
1.053900e+01 5.669069e-01 
1.054000e+01 5.678031e-01 
1.054100e+01 5.686936e-01 
1.054200e+01 5.695786e-01 
1.054300e+01 5.704579e-01 
1.054400e+01 5.713315e-01 
1.054500e+01 5.721996e-01 
1.054600e+01 5.730619e-01 
1.054700e+01 5.739187e-01 
1.054800e+01 5.747698e-01 
1.054900e+01 5.756152e-01 
1.055000e+01 5.764550e-01 
1.055100e+01 5.772892e-01 
1.055200e+01 5.781177e-01 
1.055300e+01 5.789405e-01 
1.055400e+01 5.797577e-01 
1.055500e+01 5.805693e-01 
1.055600e+01 5.813752e-01 
1.055700e+01 5.821754e-01 
1.055800e+01 5.829700e-01 
1.055900e+01 5.837589e-01 
1.056000e+01 5.845422e-01 
1.056100e+01 5.853198e-01 
1.056200e+01 5.860918e-01 
1.056300e+01 5.868580e-01 
1.056400e+01 5.876187e-01 
1.056500e+01 5.883737e-01 
1.056600e+01 5.891230e-01 
1.056700e+01 5.898666e-01 
1.056800e+01 5.906046e-01 
1.056900e+01 5.913370e-01 
1.057000e+01 5.920636e-01 
1.057100e+01 5.927846e-01 
1.057200e+01 5.935000e-01 
1.057300e+01 5.942097e-01 
1.057400e+01 5.949137e-01 
1.057500e+01 5.956121e-01 
1.057600e+01 5.963048e-01 
1.057700e+01 5.969918e-01 
1.057800e+01 5.976732e-01 
1.057900e+01 5.983489e-01 
1.058000e+01 5.990190e-01 
1.058100e+01 5.996834e-01 
1.058200e+01 6.003421e-01 
1.058300e+01 6.009952e-01 
1.058400e+01 6.016426e-01 
1.058500e+01 6.022844e-01 
1.058600e+01 6.029205e-01 
1.058700e+01 6.035510e-01 
1.058800e+01 6.041758e-01 
1.058900e+01 6.047950e-01 
1.059000e+01 6.054085e-01 
1.059100e+01 6.060163e-01 
1.059200e+01 6.066185e-01 
1.059300e+01 6.072151e-01 
1.059400e+01 6.078060e-01 
1.059500e+01 6.083912e-01 
1.059600e+01 6.089708e-01 
1.059700e+01 6.095448e-01 
1.059800e+01 6.101131e-01 
1.059900e+01 6.106758e-01 
1.060000e+01 6.112329e-01 
1.060100e+01 6.117843e-01 
1.060200e+01 6.123300e-01 
1.060300e+01 6.128702e-01 
1.060400e+01 6.134047e-01 
1.060500e+01 6.139336e-01 
1.060600e+01 6.144568e-01 
1.060700e+01 6.149744e-01 
1.060800e+01 6.154864e-01 
1.060900e+01 6.159928e-01 
1.061000e+01 6.164936e-01 
1.061100e+01 6.169887e-01 
1.061200e+01 6.174782e-01 
1.061300e+01 6.179621e-01 
1.061400e+01 6.184404e-01 
1.061500e+01 6.189131e-01 
1.061600e+01 6.193802e-01 
1.061700e+01 6.198417e-01 
1.061800e+01 6.202976e-01 
1.061900e+01 6.207478e-01 
1.062000e+01 6.211925e-01 
1.062100e+01 6.216316e-01 
1.062200e+01 6.220651e-01 
1.062300e+01 6.224930e-01 
1.062400e+01 6.229154e-01 
1.062500e+01 6.233321e-01 
1.062600e+01 6.237433e-01 
1.062700e+01 6.241489e-01 
1.062800e+01 6.245489e-01 
1.062900e+01 6.249434e-01 
1.063000e+01 6.253323e-01 
1.063100e+01 6.257156e-01 
1.063200e+01 6.260933e-01 
1.063300e+01 6.264656e-01 
1.063400e+01 6.268322e-01 
1.063500e+01 6.271933e-01 
1.063600e+01 6.275489e-01 
1.063700e+01 6.278989e-01 
1.063800e+01 6.282434e-01 
1.063900e+01 6.285824e-01 
1.064000e+01 6.289158e-01 
1.064100e+01 6.292437e-01 
1.064200e+01 6.295661e-01 
1.064300e+01 6.298829e-01 
1.064400e+01 6.301943e-01 
1.064500e+01 6.305001e-01 
1.064600e+01 6.308004e-01 
1.064700e+01 6.310952e-01 
1.064800e+01 6.313846e-01 
1.064900e+01 6.316684e-01 
1.065000e+01 6.319467e-01 
1.065100e+01 6.322196e-01 
1.065200e+01 6.324870e-01 
1.065300e+01 6.327489e-01 
1.065400e+01 6.330053e-01 
1.065500e+01 6.332563e-01 
1.065600e+01 6.335018e-01 
1.065700e+01 6.337418e-01 
1.065800e+01 6.339764e-01 
1.065900e+01 6.342055e-01 
1.066000e+01 6.344292e-01 
1.066100e+01 6.346475e-01 
1.066200e+01 6.348603e-01 
1.066300e+01 6.350677e-01 
1.066400e+01 6.352697e-01 
1.066500e+01 6.354662e-01 
1.066600e+01 6.356574e-01 
1.066700e+01 6.358431e-01 
1.066800e+01 6.360234e-01 
1.066900e+01 6.361984e-01 
1.067000e+01 6.363679e-01 
1.067100e+01 6.365321e-01 
1.067200e+01 6.366908e-01 
1.067300e+01 6.368442e-01 
1.067400e+01 6.369923e-01 
1.067500e+01 6.371349e-01 
1.067600e+01 6.372722e-01 
1.067700e+01 6.374042e-01 
1.067800e+01 6.375308e-01 
1.067900e+01 6.376520e-01 
1.068000e+01 6.377679e-01 
1.068100e+01 6.378785e-01 
1.068200e+01 6.379838e-01 
1.068300e+01 6.380837e-01 
1.068400e+01 6.381784e-01 
1.068500e+01 6.382677e-01 
1.068600e+01 6.383517e-01 
1.068700e+01 6.384305e-01 
1.068800e+01 6.385039e-01 
1.068900e+01 6.385721e-01 
1.069000e+01 6.386350e-01 
1.069100e+01 6.386926e-01 
1.069200e+01 6.387450e-01 
1.069300e+01 6.387921e-01 
1.069400e+01 6.388339e-01 
1.069500e+01 6.388705e-01 
1.069600e+01 6.389019e-01 
1.069700e+01 6.389280e-01 
1.069800e+01 6.389489e-01 
1.069900e+01 6.389647e-01 
1.070000e+01 6.389751e-01 
1.070100e+01 6.389804e-01 
1.070200e+01 6.389805e-01 
1.070300e+01 6.389754e-01 
1.070400e+01 6.389652e-01 
1.070500e+01 6.389497e-01 
1.070600e+01 6.389291e-01 
1.070700e+01 6.389033e-01 
1.070800e+01 6.388724e-01 
1.070900e+01 6.388363e-01 
1.071000e+01 6.387951e-01 
1.071100e+01 6.387487e-01 
1.071200e+01 6.386972e-01 
1.071300e+01 6.386406e-01 
1.071400e+01 6.385789e-01 
1.071500e+01 6.385121e-01 
1.071600e+01 6.384402e-01 
1.071700e+01 6.383632e-01 
1.071800e+01 6.382812e-01 
1.071900e+01 6.381940e-01 
1.072000e+01 6.381018e-01 
1.072100e+01 6.380046e-01 
1.072200e+01 6.379022e-01 
1.072300e+01 6.377949e-01 
1.072400e+01 6.376825e-01 
1.072500e+01 6.375651e-01 
1.072600e+01 6.374427e-01 
1.072700e+01 6.373152e-01 
1.072800e+01 6.371828e-01 
1.072900e+01 6.370453e-01 
1.073000e+01 6.369029e-01 
1.073100e+01 6.367555e-01 
1.073200e+01 6.366032e-01 
1.073300e+01 6.364458e-01 
1.073400e+01 6.362835e-01 
1.073500e+01 6.361163e-01 
1.073600e+01 6.359442e-01 
1.073700e+01 6.357671e-01 
1.073800e+01 6.355851e-01 
1.073900e+01 6.353981e-01 
1.074000e+01 6.352063e-01 
1.074100e+01 6.350096e-01 
1.074200e+01 6.348080e-01 
1.074300e+01 6.346015e-01 
1.074400e+01 6.343902e-01 
1.074500e+01 6.341740e-01 
1.074600e+01 6.339529e-01 
1.074700e+01 6.337270e-01 
1.074800e+01 6.334963e-01 
1.074900e+01 6.332607e-01 
1.075000e+01 6.330204e-01 
1.075100e+01 6.327752e-01 
1.075200e+01 6.325252e-01 
1.075300e+01 6.322705e-01 
1.075400e+01 6.320109e-01 
1.075500e+01 6.317466e-01 
1.075600e+01 6.314776e-01 
1.075700e+01 6.312037e-01 
1.075800e+01 6.309252e-01 
1.075900e+01 6.306419e-01 
1.076000e+01 6.303539e-01 
1.076100e+01 6.300611e-01 
1.076200e+01 6.297637e-01 
1.076300e+01 6.294616e-01 
1.076400e+01 6.291548e-01 
1.076500e+01 6.288433e-01 
1.076600e+01 6.285271e-01 
1.076700e+01 6.282063e-01 
1.076800e+01 6.278808e-01 
1.076900e+01 6.275507e-01 
1.077000e+01 6.272160e-01 
1.077100e+01 6.268766e-01 
1.077200e+01 6.265327e-01 
1.077300e+01 6.261841e-01 
1.077400e+01 6.258309e-01 
1.077500e+01 6.254732e-01 
1.077600e+01 6.251109e-01 
1.077700e+01 6.247440e-01 
1.077800e+01 6.243726e-01 
1.077900e+01 6.239967e-01 
1.078000e+01 6.236162e-01 
1.078100e+01 6.232312e-01 
1.078200e+01 6.228417e-01 
1.078300e+01 6.224477e-01 
1.078400e+01 6.220492e-01 
1.078500e+01 6.216462e-01 
1.078600e+01 6.212387e-01 
1.078700e+01 6.208268e-01 
1.078800e+01 6.204105e-01 
1.078900e+01 6.199897e-01 
1.079000e+01 6.195644e-01 
1.079100e+01 6.191348e-01 
1.079200e+01 6.187007e-01 
1.079300e+01 6.182623e-01 
1.079400e+01 6.178194e-01 
1.079500e+01 6.173722e-01 
1.079600e+01 6.169207e-01 
1.079700e+01 6.164647e-01 
1.079800e+01 6.160045e-01 
1.079900e+01 6.155398e-01 
1.080000e+01 6.150709e-01 
1.080100e+01 6.145977e-01 
1.080200e+01 6.141201e-01 
1.080300e+01 6.136383e-01 
1.080400e+01 6.131522e-01 
1.080500e+01 6.126618e-01 
1.080600e+01 6.121671e-01 
1.080700e+01 6.116683e-01 
1.080800e+01 6.111651e-01 
1.080900e+01 6.106578e-01 
1.081000e+01 6.101462e-01 
1.081100e+01 6.096304e-01 
1.081200e+01 6.091105e-01 
1.081300e+01 6.085863e-01 
1.081400e+01 6.080580e-01 
1.081500e+01 6.075255e-01 
1.081600e+01 6.069889e-01 
1.081700e+01 6.064482e-01 
1.081800e+01 6.059033e-01 
1.081900e+01 6.053543e-01 
1.082000e+01 6.048012e-01 
1.082100e+01 6.042440e-01 
1.082200e+01 6.036827e-01 
1.082300e+01 6.031173e-01 
1.082400e+01 6.025479e-01 
1.082500e+01 6.019745e-01 
1.082600e+01 6.013970e-01 
1.082700e+01 6.008155e-01 
1.082800e+01 6.002300e-01 
1.082900e+01 5.996405e-01 
1.083000e+01 5.990469e-01 
1.083100e+01 5.984495e-01 
1.083200e+01 5.978480e-01 
1.083300e+01 5.972426e-01 
1.083400e+01 5.966332e-01 
1.083500e+01 5.960200e-01 
1.083600e+01 5.954028e-01 
1.083700e+01 5.947816e-01 
1.083800e+01 5.941566e-01 
1.083900e+01 5.935277e-01 
1.084000e+01 5.928950e-01 
1.084100e+01 5.922584e-01 
1.084200e+01 5.916179e-01 
1.084300e+01 5.909736e-01 
1.084400e+01 5.903254e-01 
1.084500e+01 5.896735e-01 
1.084600e+01 5.890177e-01 
1.084700e+01 5.883582e-01 
1.084800e+01 5.876949e-01 
1.084900e+01 5.870278e-01 
1.085000e+01 5.863570e-01 
1.085100e+01 5.856824e-01 
1.085200e+01 5.850041e-01 
1.085300e+01 5.843221e-01 
1.085400e+01 5.836363e-01 
1.085500e+01 5.829469e-01 
1.085600e+01 5.822538e-01 
1.085700e+01 5.815570e-01 
1.085800e+01 5.808566e-01 
1.085900e+01 5.801525e-01 
1.086000e+01 5.794448e-01 
1.086100e+01 5.787335e-01 
1.086200e+01 5.780186e-01 
1.086300e+01 5.773000e-01 
1.086400e+01 5.765779e-01 
1.086500e+01 5.758523e-01 
1.086600e+01 5.751230e-01 
1.086700e+01 5.743902e-01 
1.086800e+01 5.736539e-01 
1.086900e+01 5.729141e-01 
1.087000e+01 5.721707e-01 
1.087100e+01 5.714239e-01 
1.087200e+01 5.706736e-01 
1.087300e+01 5.699198e-01 
1.087400e+01 5.691625e-01 
1.087500e+01 5.684018e-01 
1.087600e+01 5.676377e-01 
1.087700e+01 5.668701e-01 
1.087800e+01 5.660991e-01 
1.087900e+01 5.653248e-01 
1.088000e+01 5.645470e-01 
1.088100e+01 5.637659e-01 
1.088200e+01 5.629814e-01 
1.088300e+01 5.621936e-01 
1.088400e+01 5.614025e-01 
1.088500e+01 5.606080e-01 
1.088600e+01 5.598102e-01 
1.088700e+01 5.590091e-01 
1.088800e+01 5.582048e-01 
1.088900e+01 5.573972e-01 
1.089000e+01 5.565863e-01 
1.089100e+01 5.557722e-01 
1.089200e+01 5.549548e-01 
1.089300e+01 5.541342e-01 
1.089400e+01 5.533104e-01 
1.089500e+01 5.524835e-01 
1.089600e+01 5.516533e-01 
1.089700e+01 5.508200e-01 
1.089800e+01 5.499835e-01 
1.089900e+01 5.491439e-01 
1.090000e+01 5.483012e-01 
1.090100e+01 5.474554e-01 
1.090200e+01 5.466064e-01 
1.090300e+01 5.457544e-01 
1.090400e+01 5.448992e-01 
1.090500e+01 5.440411e-01 
1.090600e+01 5.431798e-01 
1.090700e+01 5.423156e-01 
1.090800e+01 5.414483e-01 
1.090900e+01 5.405780e-01 
1.091000e+01 5.397047e-01 
1.091100e+01 5.388284e-01 
1.091200e+01 5.379492e-01 
1.091300e+01 5.370669e-01 
1.091400e+01 5.361818e-01 
1.091500e+01 5.352937e-01 
1.091600e+01 5.344027e-01 
1.091700e+01 5.335088e-01 
1.091800e+01 5.326120e-01 
1.091900e+01 5.317123e-01 
1.092000e+01 5.308097e-01 
1.092100e+01 5.299043e-01 
1.092200e+01 5.289961e-01 
1.092300e+01 5.280850e-01 
1.092400e+01 5.271712e-01 
1.092500e+01 5.262545e-01 
1.092600e+01 5.253350e-01 
1.092700e+01 5.244128e-01 
1.092800e+01 5.234878e-01 
1.092900e+01 5.225600e-01 
1.093000e+01 5.216295e-01 
1.093100e+01 5.206963e-01 
1.093200e+01 5.197604e-01 
1.093300e+01 5.188218e-01 
1.093400e+01 5.178805e-01 
1.093500e+01 5.169366e-01 
1.093600e+01 5.159900e-01 
1.093700e+01 5.150407e-01 
1.093800e+01 5.140888e-01 
1.093900e+01 5.131344e-01 
1.094000e+01 5.121773e-01 
1.094100e+01 5.112176e-01 
1.094200e+01 5.102554e-01 
1.094300e+01 5.092905e-01 
1.094400e+01 5.083232e-01 
1.094500e+01 5.073533e-01 
1.094600e+01 5.063809e-01 
1.094700e+01 5.054060e-01 
1.094800e+01 5.044286e-01 
1.094900e+01 5.034487e-01 
1.095000e+01 5.024663e-01 
1.095100e+01 5.014815e-01 
1.095200e+01 5.004943e-01 
1.095300e+01 4.995046e-01 
1.095400e+01 4.985125e-01 
1.095500e+01 4.975180e-01 
1.095600e+01 4.965211e-01 
1.095700e+01 4.955219e-01 
1.095800e+01 4.945203e-01 
1.095900e+01 4.935163e-01 
1.096000e+01 4.925100e-01 
1.096100e+01 4.915014e-01 
1.096200e+01 4.904905e-01 
1.096300e+01 4.894773e-01 
1.096400e+01 4.884619e-01 
1.096500e+01 4.874441e-01 
1.096600e+01 4.864241e-01 
1.096700e+01 4.854019e-01 
1.096800e+01 4.843775e-01 
1.096900e+01 4.833508e-01 
1.097000e+01 4.823219e-01 
1.097100e+01 4.812909e-01 
1.097200e+01 4.802577e-01 
1.097300e+01 4.792223e-01 
1.097400e+01 4.781848e-01 
1.097500e+01 4.771451e-01 
1.097600e+01 4.761034e-01 
1.097700e+01 4.750595e-01 
1.097800e+01 4.740136e-01 
1.097900e+01 4.729655e-01 
1.098000e+01 4.719155e-01 
1.098100e+01 4.708633e-01 
1.098200e+01 4.698091e-01 
1.098300e+01 4.687529e-01 
1.098400e+01 4.676947e-01 
1.098500e+01 4.666345e-01 
1.098600e+01 4.655724e-01 
1.098700e+01 4.645082e-01 
1.098800e+01 4.634421e-01 
1.098900e+01 4.623741e-01 
1.099000e+01 4.613041e-01 
1.099100e+01 4.602322e-01 
1.099200e+01 4.591585e-01 
1.099300e+01 4.580828e-01 
1.099400e+01 4.570053e-01 
1.099500e+01 4.559259e-01 
1.099600e+01 4.548446e-01 
1.099700e+01 4.537615e-01 
1.099800e+01 4.526766e-01 
1.099900e+01 4.515899e-01 
1.100000e+01 4.505015e-01 
1.100100e+01 4.494112e-01 
1.100200e+01 4.483192e-01 
1.100300e+01 4.472254e-01 
1.100400e+01 4.461298e-01 
1.100500e+01 4.450326e-01 
1.100600e+01 4.439336e-01 
1.100700e+01 4.428330e-01 
1.100800e+01 4.417306e-01 
1.100900e+01 4.406266e-01 
1.101000e+01 4.395210e-01 
1.101100e+01 4.384136e-01 
1.101200e+01 4.373047e-01 
1.101300e+01 4.361941e-01 
1.101400e+01 4.350820e-01 
1.101500e+01 4.339682e-01 
1.101600e+01 4.328529e-01 
1.101700e+01 4.317360e-01 
1.101800e+01 4.306176e-01 
1.101900e+01 4.294976e-01 
1.102000e+01 4.283761e-01 
1.102100e+01 4.272531e-01 
1.102200e+01 4.261286e-01 
1.102300e+01 4.250026e-01 
1.102400e+01 4.238751e-01 
1.102500e+01 4.227462e-01 
1.102600e+01 4.216159e-01 
1.102700e+01 4.204841e-01 
1.102800e+01 4.193509e-01 
1.102900e+01 4.182163e-01 
1.103000e+01 4.170803e-01 
1.103100e+01 4.159429e-01 
1.103200e+01 4.148042e-01 
1.103300e+01 4.136641e-01 
1.103400e+01 4.125227e-01 
1.103500e+01 4.113800e-01 
1.103600e+01 4.102359e-01 
1.103700e+01 4.090906e-01 
1.103800e+01 4.079440e-01 
1.103900e+01 4.067961e-01 
1.104000e+01 4.056469e-01 
1.104100e+01 4.044966e-01 
1.104200e+01 4.033449e-01 
1.104300e+01 4.021921e-01 
1.104400e+01 4.010381e-01 
1.104500e+01 3.998828e-01 
1.104600e+01 3.987264e-01 
1.104700e+01 3.975689e-01 
1.104800e+01 3.964101e-01 
1.104900e+01 3.952503e-01 
1.105000e+01 3.940893e-01 
1.105100e+01 3.929272e-01 
1.105200e+01 3.917640e-01 
1.105300e+01 3.905998e-01 
1.105400e+01 3.894344e-01 
1.105500e+01 3.882680e-01 
1.105600e+01 3.871006e-01 
1.105700e+01 3.859321e-01 
1.105800e+01 3.847626e-01 
1.105900e+01 3.835921e-01 
1.106000e+01 3.824206e-01 
1.106100e+01 3.812482e-01 
1.106200e+01 3.800747e-01 
1.106300e+01 3.789003e-01 
1.106400e+01 3.777250e-01 
1.106500e+01 3.765487e-01 
1.106600e+01 3.753716e-01 
1.106700e+01 3.741935e-01 
1.106800e+01 3.730145e-01 
1.106900e+01 3.718347e-01 
1.107000e+01 3.706540e-01 
1.107100e+01 3.694724e-01 
1.107200e+01 3.682901e-01 
1.107300e+01 3.671068e-01 
1.107400e+01 3.659228e-01 
1.107500e+01 3.647380e-01 
1.107600e+01 3.635524e-01 
1.107700e+01 3.623660e-01 
1.107800e+01 3.611789e-01 
1.107900e+01 3.599910e-01 
1.108000e+01 3.588024e-01 
1.108100e+01 3.576131e-01 
1.108200e+01 3.564230e-01 
1.108300e+01 3.552323e-01 
1.108400e+01 3.540408e-01 
1.108500e+01 3.528487e-01 
1.108600e+01 3.516560e-01 
1.108700e+01 3.504626e-01 
1.108800e+01 3.492686e-01 
1.108900e+01 3.480739e-01 
1.109000e+01 3.468787e-01 
1.109100e+01 3.456828e-01 
1.109200e+01 3.444864e-01 
1.109300e+01 3.432894e-01 
1.109400e+01 3.420918e-01 
1.109500e+01 3.408937e-01 
1.109600e+01 3.396951e-01 
1.109700e+01 3.384960e-01 
1.109800e+01 3.372963e-01 
1.109900e+01 3.360962e-01 
1.110000e+01 3.348956e-01 
1.110100e+01 3.336945e-01 
1.110200e+01 3.324929e-01 
1.110300e+01 3.312909e-01 
1.110400e+01 3.300885e-01 
1.110500e+01 3.288857e-01 
1.110600e+01 3.276824e-01 
1.110700e+01 3.264788e-01 
1.110800e+01 3.252747e-01 
1.110900e+01 3.240703e-01 
1.111000e+01 3.228656e-01 
1.111100e+01 3.216605e-01 
1.111200e+01 3.204551e-01 
1.111300e+01 3.192493e-01 
1.111400e+01 3.180433e-01 
1.111500e+01 3.168369e-01 
1.111600e+01 3.156303e-01 
1.111700e+01 3.144234e-01 
1.111800e+01 3.132162e-01 
1.111900e+01 3.120088e-01 
1.112000e+01 3.108012e-01 
1.112100e+01 3.095933e-01 
1.112200e+01 3.083852e-01 
1.112300e+01 3.071770e-01 
1.112400e+01 3.059685e-01 
1.112500e+01 3.047599e-01 
1.112600e+01 3.035511e-01 
1.112700e+01 3.023421e-01 
1.112800e+01 3.011330e-01 
1.112900e+01 2.999238e-01 
1.113000e+01 2.987145e-01 
1.113100e+01 2.975051e-01 
1.113200e+01 2.962956e-01 
1.113300e+01 2.950860e-01 
1.113400e+01 2.938763e-01 
1.113500e+01 2.926666e-01 
1.113600e+01 2.914568e-01 
1.113700e+01 2.902470e-01 
1.113800e+01 2.890372e-01 
1.113900e+01 2.878274e-01 
1.114000e+01 2.866176e-01 
1.114100e+01 2.854078e-01 
1.114200e+01 2.841980e-01 
1.114300e+01 2.829883e-01 
1.114400e+01 2.817786e-01 
1.114500e+01 2.805690e-01 
1.114600e+01 2.793594e-01 
1.114700e+01 2.781500e-01 
1.114800e+01 2.769406e-01 
1.114900e+01 2.757314e-01 
1.115000e+01 2.745222e-01 
1.115100e+01 2.733132e-01 
1.115200e+01 2.721044e-01 
1.115300e+01 2.708957e-01 
1.115400e+01 2.696871e-01 
1.115500e+01 2.684788e-01 
1.115600e+01 2.672706e-01 
1.115700e+01 2.660626e-01 
1.115800e+01 2.648549e-01 
1.115900e+01 2.636473e-01 
1.116000e+01 2.624400e-01 
1.116100e+01 2.612330e-01 
1.116200e+01 2.600262e-01 
1.116300e+01 2.588196e-01 
1.116400e+01 2.576134e-01 
1.116500e+01 2.564074e-01 
1.116600e+01 2.552018e-01 
1.116700e+01 2.539964e-01 
1.116800e+01 2.527914e-01 
1.116900e+01 2.515867e-01 
1.117000e+01 2.503823e-01 
1.117100e+01 2.491784e-01 
1.117200e+01 2.479747e-01 
1.117300e+01 2.467715e-01 
1.117400e+01 2.455686e-01 
1.117500e+01 2.443662e-01 
1.117600e+01 2.431641e-01 
1.117700e+01 2.419625e-01 
1.117800e+01 2.407613e-01 
1.117900e+01 2.395606e-01 
1.118000e+01 2.383603e-01 
1.118100e+01 2.371605e-01 
1.118200e+01 2.359611e-01 
1.118300e+01 2.347623e-01 
1.118400e+01 2.335639e-01 
1.118500e+01 2.323661e-01 
1.118600e+01 2.311687e-01 
1.118700e+01 2.299719e-01 
1.118800e+01 2.287757e-01 
1.118900e+01 2.275800e-01 
1.119000e+01 2.263848e-01 
1.119100e+01 2.251902e-01 
1.119200e+01 2.239962e-01 
1.119300e+01 2.228028e-01 
1.119400e+01 2.216100e-01 
1.119500e+01 2.204178e-01 
1.119600e+01 2.192263e-01 
1.119700e+01 2.180354e-01 
1.119800e+01 2.168451e-01 
1.119900e+01 2.156554e-01 
1.120000e+01 2.144665e-01 
1.120100e+01 2.132782e-01 
1.120200e+01 2.120906e-01 
1.120300e+01 2.109037e-01 
1.120400e+01 2.097175e-01 
1.120500e+01 2.085320e-01 
1.120600e+01 2.073472e-01 
1.120700e+01 2.061632e-01 
1.120800e+01 2.049800e-01 
1.120900e+01 2.037974e-01 
1.121000e+01 2.026157e-01 
1.121100e+01 2.014347e-01 
1.121200e+01 2.002545e-01 
1.121300e+01 1.990751e-01 
1.121400e+01 1.978965e-01 
1.121500e+01 1.967188e-01 
1.121600e+01 1.955418e-01 
1.121700e+01 1.943657e-01 
1.121800e+01 1.931905e-01 
1.121900e+01 1.920161e-01 
1.122000e+01 1.908425e-01 
1.122100e+01 1.896699e-01 
1.122200e+01 1.884981e-01 
1.122300e+01 1.873272e-01 
1.122400e+01 1.861572e-01 
1.122500e+01 1.849881e-01 
1.122600e+01 1.838200e-01 
1.122700e+01 1.826528e-01 
1.122800e+01 1.814865e-01 
1.122900e+01 1.803212e-01 
1.123000e+01 1.791568e-01 
1.123100e+01 1.779934e-01 
1.123200e+01 1.768310e-01 
1.123300e+01 1.756696e-01 
1.123400e+01 1.745092e-01 
1.123500e+01 1.733498e-01 
1.123600e+01 1.721914e-01 
1.123700e+01 1.710340e-01 
1.123800e+01 1.698777e-01 
1.123900e+01 1.687224e-01 
1.124000e+01 1.675681e-01 
1.124100e+01 1.664149e-01 
1.124200e+01 1.652628e-01 
1.124300e+01 1.641118e-01 
1.124400e+01 1.629619e-01 
1.124500e+01 1.618130e-01 
1.124600e+01 1.606653e-01 
1.124700e+01 1.595187e-01 
1.124800e+01 1.583732e-01 
1.124900e+01 1.572289e-01 
1.125000e+01 1.560857e-01 
1.125100e+01 1.549436e-01 
1.125200e+01 1.538027e-01 
1.125300e+01 1.526630e-01 
1.125400e+01 1.515244e-01 
1.125500e+01 1.503871e-01 
1.125600e+01 1.492509e-01 
1.125700e+01 1.481160e-01 
1.125800e+01 1.469822e-01 
1.125900e+01 1.458497e-01 
1.126000e+01 1.447184e-01 
1.126100e+01 1.435883e-01 
1.126200e+01 1.424595e-01 
1.126300e+01 1.413320e-01 
1.126400e+01 1.402057e-01 
1.126500e+01 1.390807e-01 
1.126600e+01 1.379569e-01 
1.126700e+01 1.368345e-01 
1.126800e+01 1.357133e-01 
1.126900e+01 1.345935e-01 
1.127000e+01 1.334750e-01 
1.127100e+01 1.323578e-01 
1.127200e+01 1.312419e-01 
1.127300e+01 1.301273e-01 
1.127400e+01 1.290141e-01 
1.127500e+01 1.279023e-01 
1.127600e+01 1.267918e-01 
1.127700e+01 1.256827e-01 
1.127800e+01 1.245750e-01 
1.127900e+01 1.234687e-01 
1.128000e+01 1.223637e-01 
1.128100e+01 1.212602e-01 
1.128200e+01 1.201580e-01 
1.128300e+01 1.190573e-01 
1.128400e+01 1.179580e-01 
1.128500e+01 1.168602e-01 
1.128600e+01 1.157638e-01 
1.128700e+01 1.146688e-01 
1.128800e+01 1.135753e-01 
1.128900e+01 1.124832e-01 
1.129000e+01 1.113927e-01 
1.129100e+01 1.103036e-01 
1.129200e+01 1.092160e-01 
1.129300e+01 1.081299e-01 
1.129400e+01 1.070453e-01 
1.129500e+01 1.059622e-01 
1.129600e+01 1.048806e-01 
1.129700e+01 1.038005e-01 
1.129800e+01 1.027220e-01 
1.129900e+01 1.016450e-01 
1.130000e+01 1.005696e-01 
1.130100e+01 9.949566e-02 
1.130200e+01 9.842334e-02 
1.130300e+01 9.735258e-02 
1.130400e+01 9.628339e-02 
1.130500e+01 9.521579e-02 
1.130600e+01 9.414977e-02 
1.130700e+01 9.308536e-02 
1.130800e+01 9.202254e-02 
1.130900e+01 9.096134e-02 
1.131000e+01 8.990175e-02 
1.131100e+01 8.884379e-02 
1.131200e+01 8.778746e-02 
1.131300e+01 8.673277e-02 
1.131400e+01 8.567972e-02 
1.131500e+01 8.462832e-02 
1.131600e+01 8.357858e-02 
1.131700e+01 8.253051e-02 
1.131800e+01 8.148410e-02 
1.131900e+01 8.043938e-02 
1.132000e+01 7.939634e-02 
1.132100e+01 7.835500e-02 
1.132200e+01 7.731535e-02 
1.132300e+01 7.627740e-02 
1.132400e+01 7.524117e-02 
1.132500e+01 7.420665e-02 
1.132600e+01 7.317386e-02 
1.132700e+01 7.214280e-02 
1.132800e+01 7.111348e-02 
1.132900e+01 7.008590e-02 
1.133000e+01 6.906007e-02 
1.133100e+01 6.803600e-02 
1.133200e+01 6.701368e-02 
1.133300e+01 6.599314e-02 
1.133400e+01 6.497437e-02 
1.133500e+01 6.395738e-02 
1.133600e+01 6.294218e-02 
1.133700e+01 6.192877e-02 
1.133800e+01 6.091716e-02 
1.133900e+01 5.990735e-02 
1.134000e+01 5.889936e-02 
1.134100e+01 5.789318e-02 
1.134200e+01 5.688883e-02 
1.134300e+01 5.588630e-02 
1.134400e+01 5.488561e-02 
1.134500e+01 5.388676e-02 
1.134600e+01 5.288975e-02 
1.134700e+01 5.189460e-02 
1.134800e+01 5.090130e-02 
1.134900e+01 4.990987e-02 
1.135000e+01 4.892030e-02 
1.135100e+01 4.793261e-02 
1.135200e+01 4.694680e-02 
1.135300e+01 4.596288e-02 
1.135400e+01 4.498085e-02 
1.135500e+01 4.400071e-02 
1.135600e+01 4.302247e-02 
1.135700e+01 4.204615e-02 
1.135800e+01 4.107173e-02 
1.135900e+01 4.009924e-02 
1.136000e+01 3.912867e-02 
1.136100e+01 3.816002e-02 
1.136200e+01 3.719331e-02 
1.136300e+01 3.622854e-02 
1.136400e+01 3.526572e-02 
1.136500e+01 3.430484e-02 
1.136600e+01 3.334592e-02 
1.136700e+01 3.238896e-02 
1.136800e+01 3.143397e-02 
1.136900e+01 3.048094e-02 
1.137000e+01 2.952989e-02 
1.137100e+01 2.858082e-02 
1.137200e+01 2.763373e-02 
1.137300e+01 2.668864e-02 
1.137400e+01 2.574553e-02 
1.137500e+01 2.480443e-02 
1.137600e+01 2.386533e-02 
1.137700e+01 2.292824e-02 
1.137800e+01 2.199317e-02 
1.137900e+01 2.106011e-02 
1.138000e+01 2.012908e-02 
1.138100e+01 1.920007e-02 
1.138200e+01 1.827310e-02 
1.138300e+01 1.734816e-02 
1.138400e+01 1.642527e-02 
1.138500e+01 1.550442e-02 
1.138600e+01 1.458562e-02 
1.138700e+01 1.366887e-02 
1.138800e+01 1.275419e-02 
1.138900e+01 1.184157e-02 
1.139000e+01 1.093101e-02 
1.139100e+01 1.002253e-02 
1.139200e+01 9.116127e-03 
1.139300e+01 8.211802e-03 
1.139400e+01 7.309563e-03 
1.139500e+01 6.409413e-03 
1.139600e+01 5.511357e-03 
1.139700e+01 4.615397e-03 
1.139800e+01 3.721540e-03 
1.139900e+01 2.829787e-03 
1.140000e+01 1.940144e-03 
1.140100e+01 1.052615e-03 
1.140200e+01 1.672030e-04 
1.140300e+01 -7.160875e-04 
1.140400e+01 -1.597253e-03 
1.140500e+01 -2.476289e-03 
1.140600e+01 -3.353192e-03 
1.140700e+01 -4.227959e-03 
1.140800e+01 -5.100585e-03 
1.140900e+01 -5.971067e-03 
1.141000e+01 -6.839402e-03 
1.141100e+01 -7.705584e-03 
1.141200e+01 -8.569612e-03 
1.141300e+01 -9.431481e-03 
1.141400e+01 -1.029119e-02 
1.141500e+01 -1.114873e-02 
1.141600e+01 -1.200410e-02 
1.141700e+01 -1.285730e-02 
1.141800e+01 -1.370832e-02 
1.141900e+01 -1.455716e-02 
1.142000e+01 -1.540382e-02 
1.142100e+01 -1.624830e-02 
1.142200e+01 -1.709058e-02 
1.142300e+01 -1.793067e-02 
1.142400e+01 -1.876857e-02 
1.142500e+01 -1.960427e-02 
1.142600e+01 -2.043776e-02 
1.142700e+01 -2.126905e-02 
1.142800e+01 -2.209813e-02 
1.142900e+01 -2.292499e-02 
1.143000e+01 -2.374965e-02 
1.143100e+01 -2.457208e-02 
1.143200e+01 -2.539229e-02 
1.143300e+01 -2.621028e-02 
1.143400e+01 -2.702605e-02 
1.143500e+01 -2.783958e-02 
1.143600e+01 -2.865088e-02 
1.143700e+01 -2.945995e-02 
1.143800e+01 -3.026678e-02 
1.143900e+01 -3.107136e-02 
1.144000e+01 -3.187371e-02 
1.144100e+01 -3.267380e-02 
1.144200e+01 -3.347165e-02 
1.144300e+01 -3.426725e-02 
1.144400e+01 -3.506059e-02 
1.144500e+01 -3.585168e-02 
1.144600e+01 -3.664050e-02 
1.144700e+01 -3.742707e-02 
1.144800e+01 -3.821137e-02 
1.144900e+01 -3.899340e-02 
1.145000e+01 -3.977317e-02 
1.145100e+01 -4.055066e-02 
1.145200e+01 -4.132588e-02 
1.145300e+01 -4.209882e-02 
1.145400e+01 -4.286949e-02 
1.145500e+01 -4.363787e-02 
1.145600e+01 -4.440397e-02 
1.145700e+01 -4.516779e-02 
1.145800e+01 -4.592931e-02 
1.145900e+01 -4.668855e-02 
1.146000e+01 -4.744550e-02 
1.146100e+01 -4.820015e-02 
1.146200e+01 -4.895251e-02 
1.146300e+01 -4.970257e-02 
1.146400e+01 -5.045033e-02 
1.146500e+01 -5.119578e-02 
1.146600e+01 -5.193894e-02 
1.146700e+01 -5.267979e-02 
1.146800e+01 -5.341833e-02 
1.146900e+01 -5.415456e-02 
1.147000e+01 -5.488848e-02 
1.147100e+01 -5.562009e-02 
1.147200e+01 -5.634938e-02 
1.147300e+01 -5.707636e-02 
1.147400e+01 -5.780101e-02 
1.147500e+01 -5.852335e-02 
1.147600e+01 -5.924337e-02 
1.147700e+01 -5.996107e-02 
1.147800e+01 -6.067644e-02 
1.147900e+01 -6.138948e-02 
1.148000e+01 -6.210020e-02 
1.148100e+01 -6.280858e-02 
1.148200e+01 -6.351464e-02 
1.148300e+01 -6.421837e-02 
1.148400e+01 -6.491976e-02 
1.148500e+01 -6.561882e-02 
1.148600e+01 -6.631554e-02 
1.148700e+01 -6.700992e-02 
1.148800e+01 -6.770197e-02 
1.148900e+01 -6.839167e-02 
1.149000e+01 -6.907904e-02 
1.149100e+01 -6.976406e-02 
1.149200e+01 -7.044674e-02 
1.149300e+01 -7.112708e-02 
1.149400e+01 -7.180507e-02 
1.149500e+01 -7.248071e-02 
1.149600e+01 -7.315401e-02 
1.149700e+01 -7.382495e-02 
1.149800e+01 -7.449355e-02 
1.149900e+01 -7.515980e-02 
1.150000e+01 -7.582369e-02 
1.150100e+01 -7.648523e-02 
1.150200e+01 -7.714442e-02 
1.150300e+01 -7.780126e-02 
1.150400e+01 -7.845574e-02 
1.150500e+01 -7.910786e-02 
1.150600e+01 -7.975763e-02 
1.150700e+01 -8.040504e-02 
1.150800e+01 -8.105010e-02 
1.150900e+01 -8.169279e-02 
1.151000e+01 -8.233313e-02 
1.151100e+01 -8.297110e-02 
1.151200e+01 -8.360672e-02 
1.151300e+01 -8.423997e-02 
1.151400e+01 -8.487086e-02 
1.151500e+01 -8.549939e-02 
1.151600e+01 -8.612556e-02 
1.151700e+01 -8.674937e-02 
1.151800e+01 -8.737081e-02 
1.151900e+01 -8.798989e-02 
1.152000e+01 -8.860660e-02 
1.152100e+01 -8.922095e-02 
1.152200e+01 -8.983294e-02 
1.152300e+01 -9.044256e-02 
1.152400e+01 -9.104981e-02 
1.152500e+01 -9.165470e-02 
1.152600e+01 -9.225722e-02 
1.152700e+01 -9.285738e-02 
1.152800e+01 -9.345517e-02 
1.152900e+01 -9.405060e-02 
1.153000e+01 -9.464366e-02 
1.153100e+01 -9.523435e-02 
1.153200e+01 -9.582268e-02 
1.153300e+01 -9.640864e-02 
1.153400e+01 -9.699223e-02 
1.153500e+01 -9.757346e-02 
1.153600e+01 -9.815232e-02 
1.153700e+01 -9.872882e-02 
1.153800e+01 -9.930295e-02 
1.153900e+01 -9.987471e-02 
1.154000e+01 -1.004441e-01 
1.154100e+01 -1.010111e-01 
1.154200e+01 -1.015758e-01 
1.154300e+01 -1.021381e-01 
1.154400e+01 -1.026981e-01 
1.154500e+01 -1.032556e-01 
1.154600e+01 -1.038108e-01 
1.154700e+01 -1.043637e-01 
1.154800e+01 -1.049142e-01 
1.154900e+01 -1.054623e-01 
1.155000e+01 -1.060080e-01 
1.155100e+01 -1.065514e-01 
1.155200e+01 -1.070925e-01 
1.155300e+01 -1.076311e-01 
1.155400e+01 -1.081674e-01 
1.155500e+01 -1.087014e-01 
1.155600e+01 -1.092330e-01 
1.155700e+01 -1.097622e-01 
1.155800e+01 -1.102891e-01 
1.155900e+01 -1.108136e-01 
1.156000e+01 -1.113358e-01 
1.156100e+01 -1.118556e-01 
1.156200e+01 -1.123730e-01 
1.156300e+01 -1.128881e-01 
1.156400e+01 -1.134009e-01 
1.156500e+01 -1.139113e-01 
1.156600e+01 -1.144193e-01 
1.156700e+01 -1.149250e-01 
1.156800e+01 -1.154283e-01 
1.156900e+01 -1.159293e-01 
1.157000e+01 -1.164279e-01 
1.157100e+01 -1.169242e-01 
1.157200e+01 -1.174182e-01 
1.157300e+01 -1.179098e-01 
1.157400e+01 -1.183990e-01 
1.157500e+01 -1.188859e-01 
1.157600e+01 -1.193705e-01 
1.157700e+01 -1.198527e-01 
1.157800e+01 -1.203326e-01 
1.157900e+01 -1.208101e-01 
1.158000e+01 -1.212853e-01 
1.158100e+01 -1.217582e-01 
1.158200e+01 -1.222287e-01 
1.158300e+01 -1.226969e-01 
1.158400e+01 -1.231628e-01 
1.158500e+01 -1.236263e-01 
1.158600e+01 -1.240875e-01 
1.158700e+01 -1.245464e-01 
1.158800e+01 -1.250029e-01 
1.158900e+01 -1.254572e-01 
1.159000e+01 -1.259091e-01 
1.159100e+01 -1.263586e-01 
1.159200e+01 -1.268059e-01 
1.159300e+01 -1.272508e-01 
1.159400e+01 -1.276934e-01 
1.159500e+01 -1.281337e-01 
1.159600e+01 -1.285717e-01 
1.159700e+01 -1.290073e-01 
1.159800e+01 -1.294407e-01 
1.159900e+01 -1.298717e-01 
1.160000e+01 -1.303004e-01 
1.160100e+01 -1.307268e-01 
1.160200e+01 -1.311510e-01 
1.160300e+01 -1.315728e-01 
1.160400e+01 -1.319923e-01 
1.160500e+01 -1.324095e-01 
1.160600e+01 -1.328244e-01 
1.160700e+01 -1.332370e-01 
1.160800e+01 -1.336473e-01 
1.160900e+01 -1.340553e-01 
1.161000e+01 -1.344610e-01 
1.161100e+01 -1.348644e-01 
1.161200e+01 -1.352656e-01 
1.161300e+01 -1.356644e-01 
1.161400e+01 -1.360610e-01 
1.161500e+01 -1.364552e-01 
1.161600e+01 -1.368472e-01 
1.161700e+01 -1.372370e-01 
1.161800e+01 -1.376244e-01 
1.161900e+01 -1.380096e-01 
1.162000e+01 -1.383925e-01 
1.162100e+01 -1.387731e-01 
1.162200e+01 -1.391515e-01 
1.162300e+01 -1.395275e-01 
1.162400e+01 -1.399014e-01 
1.162500e+01 -1.402729e-01 
1.162600e+01 -1.406422e-01 
1.162700e+01 -1.410093e-01 
1.162800e+01 -1.413741e-01 
1.162900e+01 -1.417366e-01 
1.163000e+01 -1.420969e-01 
1.163100e+01 -1.424549e-01 
1.163200e+01 -1.428107e-01 
1.163300e+01 -1.431642e-01 
1.163400e+01 -1.435155e-01 
1.163500e+01 -1.438646e-01 
1.163600e+01 -1.442114e-01 
1.163700e+01 -1.445560e-01 
1.163800e+01 -1.448983e-01 
1.163900e+01 -1.452384e-01 
1.164000e+01 -1.455763e-01 
1.164100e+01 -1.459120e-01 
1.164200e+01 -1.462454e-01 
1.164300e+01 -1.465766e-01 
1.164400e+01 -1.469056e-01 
1.164500e+01 -1.472324e-01 
1.164600e+01 -1.475570e-01 
1.164700e+01 -1.478793e-01 
1.164800e+01 -1.481995e-01 
1.164900e+01 -1.485174e-01 
1.165000e+01 -1.488332e-01 
1.165100e+01 -1.491467e-01 
1.165200e+01 -1.494581e-01 
1.165300e+01 -1.497672e-01 
1.165400e+01 -1.500742e-01 
1.165500e+01 -1.503789e-01 
1.165600e+01 -1.506815e-01 
1.165700e+01 -1.509819e-01 
1.165800e+01 -1.512801e-01 
1.165900e+01 -1.515761e-01 
1.166000e+01 -1.518700e-01 
1.166100e+01 -1.521617e-01 
1.166200e+01 -1.524512e-01 
1.166300e+01 -1.527385e-01 
1.166400e+01 -1.530237e-01 
1.166500e+01 -1.533067e-01 
1.166600e+01 -1.535876e-01 
1.166700e+01 -1.538663e-01 
1.166800e+01 -1.541428e-01 
1.166900e+01 -1.544172e-01 
1.167000e+01 -1.546895e-01 
1.167100e+01 -1.549596e-01 
1.167200e+01 -1.552276e-01 
1.167300e+01 -1.554934e-01 
1.167400e+01 -1.557571e-01 
1.167500e+01 -1.560186e-01 
1.167600e+01 -1.562781e-01 
1.167700e+01 -1.565354e-01 
1.167800e+01 -1.567906e-01 
1.167900e+01 -1.570436e-01 
1.168000e+01 -1.572946e-01 
1.168100e+01 -1.575434e-01 
1.168200e+01 -1.577901e-01 
1.168300e+01 -1.580347e-01 
1.168400e+01 -1.582772e-01 
1.168500e+01 -1.585176e-01 
1.168600e+01 -1.587559e-01 
1.168700e+01 -1.589921e-01 
1.168800e+01 -1.592262e-01 
1.168900e+01 -1.594583e-01 
1.169000e+01 -1.596882e-01 
1.169100e+01 -1.599161e-01 
1.169200e+01 -1.601419e-01 
1.169300e+01 -1.603656e-01 
1.169400e+01 -1.605872e-01 
1.169500e+01 -1.608068e-01 
1.169600e+01 -1.610243e-01 
1.169700e+01 -1.612397e-01 
1.169800e+01 -1.614531e-01 
1.169900e+01 -1.616644e-01 
1.170000e+01 -1.618737e-01 
1.170100e+01 -1.620809e-01 
1.170200e+01 -1.622861e-01 
1.170300e+01 -1.624892e-01 
1.170400e+01 -1.626903e-01 
1.170500e+01 -1.628894e-01 
1.170600e+01 -1.630864e-01 
1.170700e+01 -1.632814e-01 
1.170800e+01 -1.634744e-01 
1.170900e+01 -1.636653e-01 
1.171000e+01 -1.638543e-01 
1.171100e+01 -1.640412e-01 
1.171200e+01 -1.642261e-01 
1.171300e+01 -1.644090e-01 
1.171400e+01 -1.645899e-01 
1.171500e+01 -1.647688e-01 
1.171600e+01 -1.649457e-01 
1.171700e+01 -1.651206e-01 
1.171800e+01 -1.652936e-01 
1.171900e+01 -1.654645e-01 
1.172000e+01 -1.656334e-01 
1.172100e+01 -1.658004e-01 
1.172200e+01 -1.659654e-01 
1.172300e+01 -1.661285e-01 
1.172400e+01 -1.662895e-01 
1.172500e+01 -1.664486e-01 
1.172600e+01 -1.666058e-01 
1.172700e+01 -1.667610e-01 
1.172800e+01 -1.669142e-01 
1.172900e+01 -1.670655e-01 
1.173000e+01 -1.672148e-01 
1.173100e+01 -1.673623e-01 
1.173200e+01 -1.675077e-01 
1.173300e+01 -1.676512e-01 
1.173400e+01 -1.677929e-01 
1.173500e+01 -1.679325e-01 
1.173600e+01 -1.680703e-01 
1.173700e+01 -1.682061e-01 
1.173800e+01 -1.683400e-01 
1.173900e+01 -1.684721e-01 
1.174000e+01 -1.686022e-01 
1.174100e+01 -1.687304e-01 
1.174200e+01 -1.688567e-01 
1.174300e+01 -1.689811e-01 
1.174400e+01 -1.691036e-01 
1.174500e+01 -1.692242e-01 
1.174600e+01 -1.693430e-01 
1.174700e+01 -1.694598e-01 
1.174800e+01 -1.695748e-01 
1.174900e+01 -1.696880e-01 
1.175000e+01 -1.697992e-01 
1.175100e+01 -1.699086e-01 
1.175200e+01 -1.700161e-01 
1.175300e+01 -1.701218e-01 
1.175400e+01 -1.702256e-01 
1.175500e+01 -1.703276e-01 
1.175600e+01 -1.704278e-01 
1.175700e+01 -1.705260e-01 
1.175800e+01 -1.706225e-01 
1.175900e+01 -1.707171e-01 
1.176000e+01 -1.708099e-01 
1.176100e+01 -1.709009e-01 
1.176200e+01 -1.709901e-01 
1.176300e+01 -1.710774e-01 
1.176400e+01 -1.711629e-01 
1.176500e+01 -1.712467e-01 
1.176600e+01 -1.713286e-01 
1.176700e+01 -1.714087e-01 
1.176800e+01 -1.714870e-01 
1.176900e+01 -1.715636e-01 
1.177000e+01 -1.716383e-01 
1.177100e+01 -1.717113e-01 
1.177200e+01 -1.717825e-01 
1.177300e+01 -1.718519e-01 
1.177400e+01 -1.719196e-01 
1.177500e+01 -1.719854e-01 
1.177600e+01 -1.720496e-01 
1.177700e+01 -1.721119e-01 
1.177800e+01 -1.721725e-01 
1.177900e+01 -1.722314e-01 
1.178000e+01 -1.722885e-01 
1.178100e+01 -1.723439e-01 
1.178200e+01 -1.723975e-01 
1.178300e+01 -1.724494e-01 
1.178400e+01 -1.724996e-01 
1.178500e+01 -1.725481e-01 
1.178600e+01 -1.725948e-01 
1.178700e+01 -1.726398e-01 
1.178800e+01 -1.726831e-01 
1.178900e+01 -1.727248e-01 
1.179000e+01 -1.727647e-01 
1.179100e+01 -1.728029e-01 
1.179200e+01 -1.728394e-01 
1.179300e+01 -1.728742e-01 
1.179400e+01 -1.729073e-01 
1.179500e+01 -1.729388e-01 
1.179600e+01 -1.729686e-01 
1.179700e+01 -1.729967e-01 
1.179800e+01 -1.730231e-01 
1.179900e+01 -1.730479e-01 
1.180000e+01 -1.730710e-01 
1.180100e+01 -1.730925e-01 
1.180200e+01 -1.731123e-01 
1.180300e+01 -1.731304e-01 
1.180400e+01 -1.731470e-01 
1.180500e+01 -1.731618e-01 
1.180600e+01 -1.731751e-01 
1.180700e+01 -1.731867e-01 
1.180800e+01 -1.731967e-01 
1.180900e+01 -1.732051e-01 
1.181000e+01 -1.732118e-01 
1.181100e+01 -1.732170e-01 
1.181200e+01 -1.732205e-01 
1.181300e+01 -1.732225e-01 
1.181400e+01 -1.732228e-01 
1.181500e+01 -1.732216e-01 
1.181600e+01 -1.732187e-01 
1.181700e+01 -1.732143e-01 
1.181800e+01 -1.732083e-01 
1.181900e+01 -1.732007e-01 
1.182000e+01 -1.731916e-01 
1.182100e+01 -1.731808e-01 
1.182200e+01 -1.731686e-01 
1.182300e+01 -1.731547e-01 
1.182400e+01 -1.731393e-01 
1.182500e+01 -1.731224e-01 
1.182600e+01 -1.731039e-01 
1.182700e+01 -1.730838e-01 
1.182800e+01 -1.730623e-01 
1.182900e+01 -1.730392e-01 
1.183000e+01 -1.730145e-01 
1.183100e+01 -1.729884e-01 
1.183200e+01 -1.729607e-01 
1.183300e+01 -1.729315e-01 
1.183400e+01 -1.729009e-01 
1.183500e+01 -1.728687e-01 
1.183600e+01 -1.728350e-01 
1.183700e+01 -1.727998e-01 
1.183800e+01 -1.727631e-01 
1.183900e+01 -1.727249e-01 
1.184000e+01 -1.726853e-01 
1.184100e+01 -1.726441e-01 
1.184200e+01 -1.726015e-01 
1.184300e+01 -1.725574e-01 
1.184400e+01 -1.725119e-01 
1.184500e+01 -1.724649e-01 
1.184600e+01 -1.724164e-01 
1.184700e+01 -1.723665e-01 
1.184800e+01 -1.723152e-01 
1.184900e+01 -1.722624e-01 
1.185000e+01 -1.722081e-01 
1.185100e+01 -1.721525e-01 
1.185200e+01 -1.720954e-01 
1.185300e+01 -1.720369e-01 
1.185400e+01 -1.719769e-01 
1.185500e+01 -1.719156e-01 
1.185600e+01 -1.718528e-01 
1.185700e+01 -1.717886e-01 
1.185800e+01 -1.717231e-01 
1.185900e+01 -1.716561e-01 
1.186000e+01 -1.715877e-01 
1.186100e+01 -1.715180e-01 
1.186200e+01 -1.714468e-01 
1.186300e+01 -1.713743e-01 
1.186400e+01 -1.713004e-01 
1.186500e+01 -1.712252e-01 
1.186600e+01 -1.711486e-01 
1.186700e+01 -1.710706e-01 
1.186800e+01 -1.709912e-01 
1.186900e+01 -1.709105e-01 
1.187000e+01 -1.708285e-01 
1.187100e+01 -1.707451e-01 
1.187200e+01 -1.706604e-01 
1.187300e+01 -1.705744e-01 
1.187400e+01 -1.704870e-01 
1.187500e+01 -1.703983e-01 
1.187600e+01 -1.703082e-01 
1.187700e+01 -1.702169e-01 
1.187800e+01 -1.701242e-01 
1.187900e+01 -1.700303e-01 
1.188000e+01 -1.699350e-01 
1.188100e+01 -1.698385e-01 
1.188200e+01 -1.697406e-01 
1.188300e+01 -1.696415e-01 
1.188400e+01 -1.695410e-01 
1.188500e+01 -1.694393e-01 
1.188600e+01 -1.693364e-01 
1.188700e+01 -1.692321e-01 
1.188800e+01 -1.691266e-01 
1.188900e+01 -1.690198e-01 
1.189000e+01 -1.689118e-01 
1.189100e+01 -1.688025e-01 
1.189200e+01 -1.686920e-01 
1.189300e+01 -1.685802e-01 
1.189400e+01 -1.684672e-01 
1.189500e+01 -1.683529e-01 
1.189600e+01 -1.682375e-01 
1.189700e+01 -1.681207e-01 
1.189800e+01 -1.680028e-01 
1.189900e+01 -1.678837e-01 
1.190000e+01 -1.677633e-01 
1.190100e+01 -1.676418e-01 
1.190200e+01 -1.675190e-01 
1.190300e+01 -1.673951e-01 
1.190400e+01 -1.672699e-01 
1.190500e+01 -1.671436e-01 
1.190600e+01 -1.670161e-01 
1.190700e+01 -1.668873e-01 
1.190800e+01 -1.667575e-01 
1.190900e+01 -1.666264e-01 
1.191000e+01 -1.664942e-01 
1.191100e+01 -1.663608e-01 
1.191200e+01 -1.662263e-01 
1.191300e+01 -1.660906e-01 
1.191400e+01 -1.659538e-01 
1.191500e+01 -1.658158e-01 
1.191600e+01 -1.656767e-01 
1.191700e+01 -1.655364e-01 
1.191800e+01 -1.653950e-01 
1.191900e+01 -1.652525e-01 
1.192000e+01 -1.651089e-01 
1.192100e+01 -1.649641e-01 
1.192200e+01 -1.648183e-01 
1.192300e+01 -1.646713e-01 
1.192400e+01 -1.645232e-01 
1.192500e+01 -1.643741e-01 
1.192600e+01 -1.642238e-01 
1.192700e+01 -1.640724e-01 
1.192800e+01 -1.639200e-01 
1.192900e+01 -1.637665e-01 
1.193000e+01 -1.636119e-01 
1.193100e+01 -1.634562e-01 
1.193200e+01 -1.632995e-01 
1.193300e+01 -1.631417e-01 
1.193400e+01 -1.629828e-01 
1.193500e+01 -1.628229e-01 
1.193600e+01 -1.626619e-01 
1.193700e+01 -1.624999e-01 
1.193800e+01 -1.623368e-01 
1.193900e+01 -1.621727e-01 
1.194000e+01 -1.620076e-01 
1.194100e+01 -1.618415e-01 
1.194200e+01 -1.616743e-01 
1.194300e+01 -1.615061e-01 
1.194400e+01 -1.613369e-01 
1.194500e+01 -1.611667e-01 
1.194600e+01 -1.609955e-01 
1.194700e+01 -1.608232e-01 
1.194800e+01 -1.606500e-01 
1.194900e+01 -1.604758e-01 
1.195000e+01 -1.603006e-01 
1.195100e+01 -1.601244e-01 
1.195200e+01 -1.599472e-01 
1.195300e+01 -1.597691e-01 
1.195400e+01 -1.595900e-01 
1.195500e+01 -1.594099e-01 
1.195600e+01 -1.592289e-01 
1.195700e+01 -1.590469e-01 
1.195800e+01 -1.588639e-01 
1.195900e+01 -1.586800e-01 
1.196000e+01 -1.584952e-01 
1.196100e+01 -1.583094e-01 
1.196200e+01 -1.581227e-01 
1.196300e+01 -1.579350e-01 
1.196400e+01 -1.577464e-01 
1.196500e+01 -1.575569e-01 
1.196600e+01 -1.573665e-01 
1.196700e+01 -1.571752e-01 
1.196800e+01 -1.569829e-01 
1.196900e+01 -1.567898e-01 
1.197000e+01 -1.565957e-01 
1.197100e+01 -1.564008e-01 
1.197200e+01 -1.562049e-01 
1.197300e+01 -1.560082e-01 
1.197400e+01 -1.558106e-01 
1.197500e+01 -1.556121e-01 
1.197600e+01 -1.554127e-01 
1.197700e+01 -1.552125e-01 
1.197800e+01 -1.550114e-01 
1.197900e+01 -1.548094e-01 
1.198000e+01 -1.546066e-01 
1.198100e+01 -1.544029e-01 
1.198200e+01 -1.541983e-01 
1.198300e+01 -1.539930e-01 
1.198400e+01 -1.537867e-01 
1.198500e+01 -1.535797e-01 
1.198600e+01 -1.533718e-01 
1.198700e+01 -1.531631e-01 
1.198800e+01 -1.529535e-01 
1.198900e+01 -1.527432e-01 
1.199000e+01 -1.525320e-01 
1.199100e+01 -1.523200e-01 
1.199200e+01 -1.521072e-01 
1.199300e+01 -1.518936e-01 
1.199400e+01 -1.516792e-01 
1.199500e+01 -1.514640e-01 
1.199600e+01 -1.512480e-01 
1.199700e+01 -1.510312e-01 
1.199800e+01 -1.508136e-01 
1.199900e+01 -1.505953e-01 
1.200000e+01 -1.503762e-01 
1.200100e+01 -1.501563e-01 
1.200200e+01 -1.499357e-01 
1.200300e+01 -1.497142e-01 
1.200400e+01 -1.494921e-01 
1.200500e+01 -1.492692e-01 
1.200600e+01 -1.490455e-01 
1.200700e+01 -1.488211e-01 
1.200800e+01 -1.485959e-01 
1.200900e+01 -1.483700e-01 
1.201000e+01 -1.481434e-01 
1.201100e+01 -1.479160e-01 
1.201200e+01 -1.476879e-01 
1.201300e+01 -1.474591e-01 
1.201400e+01 -1.472296e-01 
1.201500e+01 -1.469994e-01 
1.201600e+01 -1.467684e-01 
1.201700e+01 -1.465368e-01 
1.201800e+01 -1.463044e-01 
1.201900e+01 -1.460714e-01 
1.202000e+01 -1.458376e-01 
1.202100e+01 -1.456032e-01 
1.202200e+01 -1.453681e-01 
1.202300e+01 -1.451323e-01 
1.202400e+01 -1.448959e-01 
1.202500e+01 -1.446587e-01 
1.202600e+01 -1.444209e-01 
1.202700e+01 -1.441824e-01 
1.202800e+01 -1.439433e-01 
1.202900e+01 -1.437035e-01 
1.203000e+01 -1.434631e-01 
1.203100e+01 -1.432220e-01 
1.203200e+01 -1.429802e-01 
1.203300e+01 -1.427379e-01 
1.203400e+01 -1.424949e-01 
1.203500e+01 -1.422512e-01 
1.203600e+01 -1.420069e-01 
1.203700e+01 -1.417620e-01 
1.203800e+01 -1.415165e-01 
1.203900e+01 -1.412704e-01 
1.204000e+01 -1.410236e-01 
1.204100e+01 -1.407763e-01 
1.204200e+01 -1.405283e-01 
1.204300e+01 -1.402797e-01 
1.204400e+01 -1.400306e-01 
1.204500e+01 -1.397808e-01 
1.204600e+01 -1.395305e-01 
1.204700e+01 -1.392795e-01 
1.204800e+01 -1.390280e-01 
1.204900e+01 -1.387759e-01 
1.205000e+01 -1.385233e-01 
1.205100e+01 -1.382700e-01 
1.205200e+01 -1.380162e-01 
1.205300e+01 -1.377618e-01 
1.205400e+01 -1.375069e-01 
1.205500e+01 -1.372514e-01 
1.205600e+01 -1.369954e-01 
1.205700e+01 -1.367388e-01 
1.205800e+01 -1.364817e-01 
1.205900e+01 -1.362240e-01 
1.206000e+01 -1.359658e-01 
1.206100e+01 -1.357071e-01 
1.206200e+01 -1.354478e-01 
1.206300e+01 -1.351880e-01 
1.206400e+01 -1.349277e-01 
1.206500e+01 -1.346669e-01 
1.206600e+01 -1.344056e-01 
1.206700e+01 -1.341437e-01 
1.206800e+01 -1.338813e-01 
1.206900e+01 -1.336185e-01 
1.207000e+01 -1.333551e-01 
1.207100e+01 -1.330913e-01 
1.207200e+01 -1.328269e-01 
1.207300e+01 -1.325621e-01 
1.207400e+01 -1.322968e-01 
1.207500e+01 -1.320310e-01 
1.207600e+01 -1.317647e-01 
1.207700e+01 -1.314979e-01 
1.207800e+01 -1.312307e-01 
1.207900e+01 -1.309630e-01 
1.208000e+01 -1.306949e-01 
1.208100e+01 -1.304263e-01 
1.208200e+01 -1.301572e-01 
1.208300e+01 -1.298877e-01 
1.208400e+01 -1.296177e-01 
1.208500e+01 -1.293473e-01 
1.208600e+01 -1.290765e-01 
1.208700e+01 -1.288052e-01 
1.208800e+01 -1.285335e-01 
1.208900e+01 -1.282613e-01 
1.209000e+01 -1.279888e-01 
1.209100e+01 -1.277158e-01 
1.209200e+01 -1.274423e-01 
1.209300e+01 -1.271685e-01 
1.209400e+01 -1.268943e-01 
1.209500e+01 -1.266196e-01 
1.209600e+01 -1.263445e-01 
1.209700e+01 -1.260691e-01 
1.209800e+01 -1.257932e-01 
1.209900e+01 -1.255170e-01 
1.210000e+01 -1.252403e-01 
1.210100e+01 -1.249633e-01 
1.210200e+01 -1.246859e-01 
1.210300e+01 -1.244081e-01 
1.210400e+01 -1.241299e-01 
1.210500e+01 -1.238513e-01 
1.210600e+01 -1.235724e-01 
1.210700e+01 -1.232931e-01 
1.210800e+01 -1.230135e-01 
1.210900e+01 -1.227335e-01 
1.211000e+01 -1.224531e-01 
1.211100e+01 -1.221724e-01 
1.211200e+01 -1.218913e-01 
1.211300e+01 -1.216099e-01 
1.211400e+01 -1.213281e-01 
1.211500e+01 -1.210460e-01 
1.211600e+01 -1.207636e-01 
1.211700e+01 -1.204808e-01 
1.211800e+01 -1.201977e-01 
1.211900e+01 -1.199143e-01 
1.212000e+01 -1.196305e-01 
1.212100e+01 -1.193465e-01 
1.212200e+01 -1.190621e-01 
1.212300e+01 -1.187774e-01 
1.212400e+01 -1.184924e-01 
1.212500e+01 -1.182070e-01 
1.212600e+01 -1.179214e-01 
1.212700e+01 -1.176355e-01 
1.212800e+01 -1.173493e-01 
1.212900e+01 -1.170628e-01 
1.213000e+01 -1.167760e-01 
1.213100e+01 -1.164889e-01 
1.213200e+01 -1.162015e-01 
1.213300e+01 -1.159139e-01 
1.213400e+01 -1.156259e-01 
1.213500e+01 -1.153377e-01 
1.213600e+01 -1.150492e-01 
1.213700e+01 -1.147605e-01 
1.213800e+01 -1.144715e-01 
1.213900e+01 -1.141822e-01 
1.214000e+01 -1.138927e-01 
1.214100e+01 -1.136029e-01 
1.214200e+01 -1.133129e-01 
1.214300e+01 -1.130226e-01 
1.214400e+01 -1.127321e-01 
1.214500e+01 -1.124413e-01 
1.214600e+01 -1.121503e-01 
1.214700e+01 -1.118591e-01 
1.214800e+01 -1.115676e-01 
1.214900e+01 -1.112759e-01 
1.215000e+01 -1.109840e-01 
1.215100e+01 -1.106918e-01 
1.215200e+01 -1.103994e-01 
1.215300e+01 -1.101068e-01 
1.215400e+01 -1.098140e-01 
1.215500e+01 -1.095210e-01 
1.215600e+01 -1.092278e-01 
1.215700e+01 -1.089343e-01 
1.215800e+01 -1.086407e-01 
1.215900e+01 -1.083469e-01 
1.216000e+01 -1.080529e-01 
1.216100e+01 -1.077586e-01 
1.216200e+01 -1.074642e-01 
1.216300e+01 -1.071696e-01 
1.216400e+01 -1.068749e-01 
1.216500e+01 -1.065799e-01 
1.216600e+01 -1.062848e-01 
1.216700e+01 -1.059894e-01 
1.216800e+01 -1.056940e-01 
1.216900e+01 -1.053983e-01 
1.217000e+01 -1.051025e-01 
1.217100e+01 -1.048065e-01 
1.217200e+01 -1.045104e-01 
1.217300e+01 -1.042141e-01 
1.217400e+01 -1.039176e-01 
1.217500e+01 -1.036210e-01 
1.217600e+01 -1.033243e-01 
1.217700e+01 -1.030274e-01 
1.217800e+01 -1.027303e-01 
1.217900e+01 -1.024332e-01 
1.218000e+01 -1.021359e-01 
1.218100e+01 -1.018384e-01 
1.218200e+01 -1.015408e-01 
1.218300e+01 -1.012431e-01 
1.218400e+01 -1.009453e-01 
1.218500e+01 -1.006473e-01 
1.218600e+01 -1.003493e-01 
1.218700e+01 -1.000511e-01 
1.218800e+01 -9.975279e-02 
1.218900e+01 -9.945438e-02 
1.219000e+01 -9.915586e-02 
1.219100e+01 -9.885724e-02 
1.219200e+01 -9.855851e-02 
1.219300e+01 -9.825969e-02 
1.219400e+01 -9.796077e-02 
1.219500e+01 -9.766175e-02 
1.219600e+01 -9.736265e-02 
1.219700e+01 -9.706345e-02 
1.219800e+01 -9.676418e-02 
1.219900e+01 -9.646481e-02 
1.220000e+01 -9.616537e-02 
1.220100e+01 -9.586586e-02 
1.220200e+01 -9.556626e-02 
1.220300e+01 -9.526660e-02 
1.220400e+01 -9.496687e-02 
1.220500e+01 -9.466707e-02 
1.220600e+01 -9.436721e-02 
1.220700e+01 -9.406728e-02 
1.220800e+01 -9.376730e-02 
1.220900e+01 -9.346727e-02 
1.221000e+01 -9.316718e-02 
1.221100e+01 -9.286704e-02 
1.221200e+01 -9.256686e-02 
1.221300e+01 -9.226663e-02 
1.221400e+01 -9.196636e-02 
1.221500e+01 -9.166605e-02 
1.221600e+01 -9.136570e-02 
1.221700e+01 -9.106532e-02 
1.221800e+01 -9.076491e-02 
1.221900e+01 -9.046447e-02 
1.222000e+01 -9.016400e-02 
1.222100e+01 -8.986351e-02 
1.222200e+01 -8.956300e-02 
1.222300e+01 -8.926248e-02 
1.222400e+01 -8.896193e-02 
1.222500e+01 -8.866138e-02 
1.222600e+01 -8.836081e-02 
1.222700e+01 -8.806023e-02 
1.222800e+01 -8.775966e-02 
1.222900e+01 -8.745907e-02 
1.223000e+01 -8.715849e-02 
1.223100e+01 -8.685791e-02 
1.223200e+01 -8.655734e-02 
1.223300e+01 -8.625677e-02 
1.223400e+01 -8.595622e-02 
1.223500e+01 -8.565567e-02 
1.223600e+01 -8.535515e-02 
1.223700e+01 -8.505464e-02 
1.223800e+01 -8.475415e-02 
1.223900e+01 -8.445368e-02 
1.224000e+01 -8.415324e-02 
1.224100e+01 -8.385283e-02 
1.224200e+01 -8.355244e-02 
1.224300e+01 -8.325209e-02 
1.224400e+01 -8.295178e-02 
1.224500e+01 -8.265150e-02 
1.224600e+01 -8.235127e-02 
1.224700e+01 -8.205107e-02 
1.224800e+01 -8.175092e-02 
1.224900e+01 -8.145082e-02 
1.225000e+01 -8.115077e-02 
1.225100e+01 -8.085078e-02 
1.225200e+01 -8.055083e-02 
1.225300e+01 -8.025095e-02 
1.225400e+01 -7.995112e-02 
1.225500e+01 -7.965136e-02 
1.225600e+01 -7.935166e-02 
1.225700e+01 -7.905203e-02 
1.225800e+01 -7.875247e-02 
1.225900e+01 -7.845298e-02 
1.226000e+01 -7.815356e-02 
1.226100e+01 -7.785422e-02 
1.226200e+01 -7.755496e-02 
1.226300e+01 -7.725579e-02 
1.226400e+01 -7.695669e-02 
1.226500e+01 -7.665768e-02 
1.226600e+01 -7.635876e-02 
1.226700e+01 -7.605994e-02 
1.226800e+01 -7.576120e-02 
1.226900e+01 -7.546256e-02 
1.227000e+01 -7.516402e-02 
1.227100e+01 -7.486558e-02 
1.227200e+01 -7.456724e-02 
1.227300e+01 -7.426900e-02 
1.227400e+01 -7.397088e-02 
1.227500e+01 -7.367286e-02 
1.227600e+01 -7.337495e-02 
1.227700e+01 -7.307716e-02 
1.227800e+01 -7.277949e-02 
1.227900e+01 -7.248193e-02 
1.228000e+01 -7.218450e-02 
1.228100e+01 -7.188718e-02 
1.228200e+01 -7.159000e-02 
1.228300e+01 -7.129294e-02 
1.228400e+01 -7.099601e-02 
1.228500e+01 -7.069922e-02 
1.228600e+01 -7.040255e-02 
1.228700e+01 -7.010603e-02 
1.228800e+01 -6.980964e-02 
1.228900e+01 -6.951340e-02 
1.229000e+01 -6.921730e-02 
1.229100e+01 -6.892134e-02 
1.229200e+01 -6.862554e-02 
1.229300e+01 -6.832988e-02 
1.229400e+01 -6.803438e-02 
1.229500e+01 -6.773903e-02 
1.229600e+01 -6.744384e-02 
1.229700e+01 -6.714880e-02 
1.229800e+01 -6.685393e-02 
1.229900e+01 -6.655922e-02 
1.230000e+01 -6.626468e-02 
1.230100e+01 -6.597030e-02 
1.230200e+01 -6.567610e-02 
1.230300e+01 -6.538206e-02 
1.230400e+01 -6.508821e-02 
1.230500e+01 -6.479452e-02 
1.230600e+01 -6.450102e-02 
1.230700e+01 -6.420770e-02 
1.230800e+01 -6.391456e-02 
1.230900e+01 -6.362160e-02 
1.231000e+01 -6.332884e-02 
1.231100e+01 -6.303626e-02 
1.231200e+01 -6.274387e-02 
1.231300e+01 -6.245168e-02 
1.231400e+01 -6.215968e-02 
1.231500e+01 -6.186789e-02 
1.231600e+01 -6.157629e-02 
1.231700e+01 -6.128489e-02 
1.231800e+01 -6.099370e-02 
1.231900e+01 -6.070271e-02 
1.232000e+01 -6.041193e-02 
1.232100e+01 -6.012137e-02 
1.232200e+01 -5.983101e-02 
1.232300e+01 -5.954087e-02 
1.232400e+01 -5.925095e-02 
1.232500e+01 -5.896125e-02 
1.232600e+01 -5.867177e-02 
1.232700e+01 -5.838251e-02 
1.232800e+01 -5.809347e-02 
1.232900e+01 -5.780467e-02 
1.233000e+01 -5.751609e-02 
1.233100e+01 -5.722774e-02 
1.233200e+01 -5.693963e-02 
1.233300e+01 -5.665175e-02 
1.233400e+01 -5.636411e-02 
1.233500e+01 -5.607671e-02 
1.233600e+01 -5.578955e-02 
1.233700e+01 -5.550263e-02 
1.233800e+01 -5.521597e-02 
1.233900e+01 -5.492954e-02 
1.234000e+01 -5.464337e-02 
1.234100e+01 -5.435745e-02 
1.234200e+01 -5.407178e-02 
1.234300e+01 -5.378637e-02 
1.234400e+01 -5.350122e-02 
1.234500e+01 -5.321632e-02 
1.234600e+01 -5.293169e-02 
1.234700e+01 -5.264732e-02 
1.234800e+01 -5.236322e-02 
1.234900e+01 -5.207939e-02 
1.235000e+01 -5.179582e-02 
1.235100e+01 -5.151253e-02 
1.235200e+01 -5.122951e-02 
1.235300e+01 -5.094677e-02 
1.235400e+01 -5.066430e-02 
1.235500e+01 -5.038211e-02 
1.235600e+01 -5.010021e-02 
1.235700e+01 -4.981859e-02 
1.235800e+01 -4.953725e-02 
1.235900e+01 -4.925620e-02 
1.236000e+01 -4.897545e-02 
1.236100e+01 -4.869498e-02 
1.236200e+01 -4.841481e-02 
1.236300e+01 -4.813493e-02 
1.236400e+01 -4.785535e-02 
1.236500e+01 -4.757607e-02 
1.236600e+01 -4.729709e-02 
1.236700e+01 -4.701841e-02 
1.236800e+01 -4.674004e-02 
1.236900e+01 -4.646197e-02 
1.237000e+01 -4.618422e-02 
1.237100e+01 -4.590677e-02 
1.237200e+01 -4.562964e-02 
1.237300e+01 -4.535282e-02 
1.237400e+01 -4.507632e-02 
1.237500e+01 -4.480014e-02 
1.237600e+01 -4.452428e-02 
1.237700e+01 -4.424874e-02 
1.237800e+01 -4.397352e-02 
1.237900e+01 -4.369863e-02 
1.238000e+01 -4.342407e-02 
1.238100e+01 -4.314984e-02 
1.238200e+01 -4.287594e-02 
1.238300e+01 -4.260238e-02 
1.238400e+01 -4.232915e-02 
1.238500e+01 -4.205626e-02 
1.238600e+01 -4.178371e-02 
1.238700e+01 -4.151150e-02 
1.238800e+01 -4.123963e-02 
1.238900e+01 -4.096811e-02 
1.239000e+01 -4.069693e-02 
1.239100e+01 -4.042611e-02 
1.239200e+01 -4.015563e-02 
1.239300e+01 -3.988551e-02 
1.239400e+01 -3.961574e-02 
1.239500e+01 -3.934633e-02 
1.239600e+01 -3.907728e-02 
1.239700e+01 -3.880859e-02 
1.239800e+01 -3.854026e-02 
1.239900e+01 -3.827229e-02 
1.240000e+01 -3.800469e-02 
1.240100e+01 -3.773746e-02 
1.240200e+01 -3.747060e-02 
1.240300e+01 -3.720411e-02 
1.240400e+01 -3.693799e-02 
1.240500e+01 -3.667225e-02 
1.240600e+01 -3.640688e-02 
1.240700e+01 -3.614189e-02 
1.240800e+01 -3.587729e-02 
1.240900e+01 -3.561306e-02 
1.241000e+01 -3.534922e-02 
1.241100e+01 -3.508577e-02 
1.241200e+01 -3.482270e-02 
1.241300e+01 -3.456003e-02 
1.241400e+01 -3.429775e-02 
1.241500e+01 -3.403586e-02 
1.241600e+01 -3.377436e-02 
1.241700e+01 -3.351326e-02 
1.241800e+01 -3.325257e-02 
1.241900e+01 -3.299227e-02 
1.242000e+01 -3.273238e-02 
1.242100e+01 -3.247289e-02 
1.242200e+01 -3.221380e-02 
1.242300e+01 -3.195513e-02 
1.242400e+01 -3.169686e-02 
1.242500e+01 -3.143901e-02 
1.242600e+01 -3.118157e-02 
1.242700e+01 -3.092455e-02 
1.242800e+01 -3.066794e-02 
1.242900e+01 -3.041176e-02 
1.243000e+01 -3.015599e-02 
1.243100e+01 -2.990065e-02 
1.243200e+01 -2.964573e-02 
1.243300e+01 -2.939124e-02 
1.243400e+01 -2.913718e-02 
1.243500e+01 -2.888354e-02 
1.243600e+01 -2.863034e-02 
1.243700e+01 -2.837757e-02 
1.243800e+01 -2.812524e-02 
1.243900e+01 -2.787335e-02 
1.244000e+01 -2.762189e-02 
1.244100e+01 -2.737088e-02 
1.244200e+01 -2.712031e-02 
1.244300e+01 -2.687018e-02 
1.244400e+01 -2.662050e-02 
1.244500e+01 -2.637127e-02 
1.244600e+01 -2.612249e-02 
1.244700e+01 -2.587416e-02 
1.244800e+01 -2.562628e-02 
1.244900e+01 -2.537886e-02 
1.245000e+01 -2.513190e-02 
1.245100e+01 -2.488539e-02 
1.245200e+01 -2.463935e-02 
1.245300e+01 -2.439377e-02 
1.245400e+01 -2.414865e-02 
1.245500e+01 -2.390400e-02 
1.245600e+01 -2.365982e-02 
1.245700e+01 -2.341611e-02 
1.245800e+01 -2.317287e-02 
1.245900e+01 -2.293010e-02 
1.246000e+01 -2.268781e-02 
1.246100e+01 -2.244600e-02 
1.246200e+01 -2.220466e-02 
1.246300e+01 -2.196381e-02 
1.246400e+01 -2.172343e-02 
1.246500e+01 -2.148355e-02 
1.246600e+01 -2.124414e-02 
1.246700e+01 -2.100523e-02 
1.246800e+01 -2.076681e-02 
1.246900e+01 -2.052887e-02 
1.247000e+01 -2.029143e-02 
1.247100e+01 -2.005449e-02 
1.247200e+01 -1.981804e-02 
1.247300e+01 -1.958209e-02 
1.247400e+01 -1.934664e-02 
1.247500e+01 -1.911170e-02 
1.247600e+01 -1.887725e-02 
1.247700e+01 -1.864332e-02 
1.247800e+01 -1.840989e-02 
1.247900e+01 -1.817697e-02 
1.248000e+01 -1.794456e-02 
1.248100e+01 -1.771266e-02 
1.248200e+01 -1.748128e-02 
1.248300e+01 -1.725042e-02 
1.248400e+01 -1.702007e-02 
1.248500e+01 -1.679025e-02 
1.248600e+01 -1.656094e-02 
1.248700e+01 -1.633216e-02 
1.248800e+01 -1.610391e-02 
1.248900e+01 -1.587618e-02 
1.249000e+01 -1.564898e-02 
1.249100e+01 -1.542231e-02 
1.249200e+01 -1.519618e-02 
1.249300e+01 -1.497058e-02 
1.249400e+01 -1.474552e-02 
1.249500e+01 -1.452099e-02 
1.249600e+01 -1.429700e-02 
1.249700e+01 -1.407356e-02 
1.249800e+01 -1.385066e-02 
1.249900e+01 -1.362830e-02 
1.250000e+01 -1.340650e-02 
1.250100e+01 -1.318524e-02 
1.250200e+01 -1.296453e-02 
1.250300e+01 -1.274437e-02 
1.250400e+01 -1.252477e-02 
1.250500e+01 -1.230572e-02 
1.250600e+01 -1.208723e-02 
1.250700e+01 -1.186931e-02 
1.250800e+01 -1.165194e-02 
1.250900e+01 -1.143514e-02 
1.251000e+01 -1.121890e-02 
1.251100e+01 -1.100322e-02 
1.251200e+01 -1.078812e-02 
1.251300e+01 -1.057359e-02 
1.251400e+01 -1.035963e-02 
1.251500e+01 -1.014624e-02 
1.251600e+01 -9.933432e-03 
1.251700e+01 -9.721199e-03 
1.251800e+01 -9.509545e-03 
1.251900e+01 -9.298473e-03 
1.252000e+01 -9.087984e-03 
1.252100e+01 -8.878080e-03 
1.252200e+01 -8.668763e-03 
1.252300e+01 -8.460034e-03 
1.252400e+01 -8.251895e-03 
1.252500e+01 -8.044348e-03 
1.252600e+01 -7.837396e-03 
1.252700e+01 -7.631039e-03 
1.252800e+01 -7.425280e-03 
1.252900e+01 -7.220120e-03 
1.253000e+01 -7.015561e-03 
1.253100e+01 -6.811605e-03 
1.253200e+01 -6.608254e-03 
1.253300e+01 -6.405510e-03 
1.253400e+01 -6.203374e-03 
1.253500e+01 -6.001848e-03 
1.253600e+01 -5.800934e-03 
1.253700e+01 -5.600634e-03 
1.253800e+01 -5.400950e-03 
1.253900e+01 -5.201884e-03 
1.254000e+01 -5.003436e-03 
1.254100e+01 -4.805610e-03 
1.254200e+01 -4.608407e-03 
1.254300e+01 -4.411829e-03 
1.254400e+01 -4.215877e-03 
1.254500e+01 -4.020554e-03 
1.254600e+01 -3.825861e-03 
1.254700e+01 -3.631800e-03 
1.254800e+01 -3.438373e-03 
1.254900e+01 -3.245581e-03 
1.255000e+01 -3.053428e-03 
1.255100e+01 -2.861913e-03 
1.255200e+01 -2.671040e-03 
1.255300e+01 -2.480810e-03 
1.255400e+01 -2.291225e-03 
1.255500e+01 -2.102286e-03 
1.255600e+01 -1.913997e-03 
1.255700e+01 -1.726357e-03 
1.255800e+01 -1.539370e-03 
1.255900e+01 -1.353037e-03 
1.256000e+01 -1.167359e-03 
1.256100e+01 -9.823396e-04 
1.256200e+01 -7.979796e-04 
1.256300e+01 -6.142810e-04 
1.256400e+01 -4.312456e-04 
1.256500e+01 -2.488754e-04 
1.256600e+01 -6.717209e-05 
1.256700e+01 1.138624e-04 
1.256800e+01 2.942263e-04 
1.256900e+01 4.739177e-04 
1.257000e+01 6.529348e-04 
1.257100e+01 8.312758e-04 
1.257200e+01 1.008939e-03 
1.257300e+01 1.185922e-03 
1.257400e+01 1.362223e-03 
1.257500e+01 1.537841e-03 
1.257600e+01 1.712773e-03 
1.257700e+01 1.887018e-03 
1.257800e+01 2.060574e-03 
1.257900e+01 2.233439e-03 
1.258000e+01 2.405611e-03 
1.258100e+01 2.577088e-03 
1.258200e+01 2.747869e-03 
1.258300e+01 2.917952e-03 
1.258400e+01 3.087334e-03 
1.258500e+01 3.256014e-03 
1.258600e+01 3.423990e-03 
1.258700e+01 3.591260e-03 
1.258800e+01 3.757822e-03 
1.258900e+01 3.923675e-03 
1.259000e+01 4.088816e-03 
1.259100e+01 4.253244e-03 
1.259200e+01 4.416957e-03 
1.259300e+01 4.579953e-03 
1.259400e+01 4.742229e-03 
1.259500e+01 4.903785e-03 
1.259600e+01 5.064618e-03 
1.259700e+01 5.224727e-03 
1.259800e+01 5.384109e-03 
1.259900e+01 5.542763e-03 
1.260000e+01 5.700686e-03 
1.260100e+01 5.857878e-03 
1.260200e+01 6.014336e-03 
1.260300e+01 6.170057e-03 
1.260400e+01 6.325041e-03 
1.260500e+01 6.479286e-03 
1.260600e+01 6.632789e-03 
1.260700e+01 6.785548e-03 
1.260800e+01 6.937563e-03 
1.260900e+01 7.088830e-03 
1.261000e+01 7.239348e-03 
1.261100e+01 7.389115e-03 
1.261200e+01 7.538130e-03 
1.261300e+01 7.686389e-03 
1.261400e+01 7.833893e-03 
1.261500e+01 7.980637e-03 
1.261600e+01 8.126621e-03 
1.261700e+01 8.271843e-03 
1.261800e+01 8.416301e-03 
1.261900e+01 8.559993e-03 
1.262000e+01 8.702917e-03 
1.262100e+01 8.845071e-03 
1.262200e+01 8.986453e-03 
1.262300e+01 9.127062e-03 
1.262400e+01 9.266895e-03 
1.262500e+01 9.405950e-03 
1.262600e+01 9.544226e-03 
1.262700e+01 9.681721e-03 
1.262800e+01 9.818433e-03 
1.262900e+01 9.954360e-03 
1.263000e+01 1.008950e-02 
1.263100e+01 1.022385e-02 
1.263200e+01 1.035741e-02 
1.263300e+01 1.049018e-02 
1.263400e+01 1.062215e-02 
1.263500e+01 1.075333e-02 
1.263600e+01 1.088370e-02 
1.263700e+01 1.101328e-02 
1.263800e+01 1.114206e-02 
1.263900e+01 1.127003e-02 
1.264000e+01 1.139719e-02 
1.264100e+01 1.152355e-02 
1.264200e+01 1.164910e-02 
1.264300e+01 1.177383e-02 
1.264400e+01 1.189775e-02 
1.264500e+01 1.202086e-02 
1.264600e+01 1.214315e-02 
1.264700e+01 1.226462e-02 
1.264800e+01 1.238526e-02 
1.264900e+01 1.250509e-02 
1.265000e+01 1.262408e-02 
1.265100e+01 1.274226e-02 
1.265200e+01 1.285960e-02 
1.265300e+01 1.297611e-02 
1.265400e+01 1.309179e-02 
1.265500e+01 1.320663e-02 
1.265600e+01 1.332064e-02 
1.265700e+01 1.343381e-02 
1.265800e+01 1.354613e-02 
1.265900e+01 1.365762e-02 
1.266000e+01 1.376826e-02 
1.266100e+01 1.387805e-02 
1.266200e+01 1.398700e-02 
1.266300e+01 1.409509e-02 
1.266400e+01 1.420234e-02 
1.266500e+01 1.430872e-02 
1.266600e+01 1.441426e-02 
1.266700e+01 1.451893e-02 
1.266800e+01 1.462275e-02 
1.266900e+01 1.472570e-02 
1.267000e+01 1.482779e-02 
1.267100e+01 1.492901e-02 
1.267200e+01 1.502937e-02 
1.267300e+01 1.512885e-02 
1.267400e+01 1.522747e-02 
1.267500e+01 1.532521e-02 
1.267600e+01 1.542207e-02 
1.267700e+01 1.551806e-02 
1.267800e+01 1.561317e-02 
1.267900e+01 1.570740e-02 
1.268000e+01 1.580074e-02 
1.268100e+01 1.589320e-02 
1.268200e+01 1.598478e-02 
1.268300e+01 1.607546e-02 
1.268400e+01 1.616525e-02 
1.268500e+01 1.625415e-02 
1.268600e+01 1.634216e-02 
1.268700e+01 1.642927e-02 
1.268800e+01 1.651548e-02 
1.268900e+01 1.660079e-02 
1.269000e+01 1.668519e-02 
1.269100e+01 1.676870e-02 
1.269200e+01 1.685129e-02 
1.269300e+01 1.693298e-02 
1.269400e+01 1.701376e-02 
1.269500e+01 1.709362e-02 
1.269600e+01 1.717258e-02 
1.269700e+01 1.725061e-02 
1.269800e+01 1.732773e-02 
1.269900e+01 1.740393e-02 
1.270000e+01 1.747920e-02 
1.270100e+01 1.755356e-02 
1.270200e+01 1.762698e-02 
1.270300e+01 1.769948e-02 
1.270400e+01 1.777105e-02 
1.270500e+01 1.784169e-02 
1.270600e+01 1.791139e-02 
1.270700e+01 1.798016e-02 
1.270800e+01 1.804800e-02 
1.270900e+01 1.811489e-02 
1.271000e+01 1.818084e-02 
1.271100e+01 1.824585e-02 
1.271200e+01 1.830991e-02 
1.271300e+01 1.837303e-02 
1.271400e+01 1.843520e-02 
1.271500e+01 1.849642e-02 
1.271600e+01 1.855668e-02 
1.271700e+01 1.861599e-02 
1.271800e+01 1.867435e-02 
1.271900e+01 1.873174e-02 
1.272000e+01 1.878818e-02 
1.272100e+01 1.884365e-02 
1.272200e+01 1.889816e-02 
1.272300e+01 1.895170e-02 
1.272400e+01 1.900427e-02 
1.272500e+01 1.905588e-02 
1.272600e+01 1.910651e-02 
1.272700e+01 1.915617e-02 
1.272800e+01 1.920485e-02 
1.272900e+01 1.925256e-02 
1.273000e+01 1.929928e-02 
1.273100e+01 1.934503e-02 
1.273200e+01 1.938979e-02 
1.273300e+01 1.943356e-02 
1.273400e+01 1.947635e-02 
1.273500e+01 1.951815e-02 
1.273600e+01 1.955896e-02 
1.273700e+01 1.959877e-02 
1.273800e+01 1.963760e-02 
1.273900e+01 1.967542e-02 
1.274000e+01 1.971224e-02 
1.274100e+01 1.974807e-02 
1.274200e+01 1.978289e-02 
1.274300e+01 1.981671e-02 
1.274400e+01 1.984952e-02 
1.274500e+01 1.988133e-02 
1.274600e+01 1.991212e-02 
1.274700e+01 1.994190e-02 
1.274800e+01 1.997067e-02 
1.274900e+01 1.999842e-02 
1.275000e+01 2.002516e-02 
1.275100e+01 2.005087e-02 
1.275200e+01 2.007557e-02 
1.275300e+01 2.009924e-02 
1.275400e+01 2.012188e-02 
1.275500e+01 2.014350e-02 
1.275600e+01 2.016409e-02 
1.275700e+01 2.018365e-02 
1.275800e+01 2.020218e-02 
1.275900e+01 2.021967e-02 
1.276000e+01 2.023613e-02 
1.276100e+01 2.025155e-02 
1.276200e+01 2.026593e-02 
1.276300e+01 2.027926e-02 
1.276400e+01 2.029156e-02 
1.276500e+01 2.030280e-02 
1.276600e+01 2.031300e-02 
1.276700e+01 2.032215e-02 
1.276800e+01 2.033025e-02 
1.276900e+01 2.033730e-02 
1.277000e+01 2.034329e-02 
1.277100e+01 2.034822e-02 
1.277200e+01 2.035210e-02 
1.277300e+01 2.035491e-02 
1.277400e+01 2.035667e-02 
1.277500e+01 2.035736e-02 
1.277600e+01 2.035698e-02 
1.277700e+01 2.035554e-02 
1.277800e+01 2.035302e-02 
1.277900e+01 2.034944e-02 
1.278000e+01 2.034478e-02 
1.278100e+01 2.033904e-02 
1.278200e+01 2.033223e-02 
1.278300e+01 2.032435e-02 
1.278400e+01 2.031538e-02 
1.278500e+01 2.030532e-02 
1.278600e+01 2.029419e-02 
1.278700e+01 2.028197e-02 
1.278800e+01 2.026866e-02 
1.278900e+01 2.025426e-02 
1.279000e+01 2.023877e-02 
1.279100e+01 2.022219e-02 
1.279200e+01 2.020451e-02 
1.279300e+01 2.018574e-02 
1.279400e+01 2.016587e-02 
1.279500e+01 2.014489e-02 
1.279600e+01 2.012282e-02 
1.279700e+01 2.009964e-02 
1.279800e+01 2.007536e-02 
1.279900e+01 2.004997e-02 
1.280000e+01 2.002347e-02 
1.280100e+01 1.999586e-02 
1.280200e+01 1.996713e-02 
1.280300e+01 1.993730e-02 
1.280400e+01 1.990635e-02 
1.280500e+01 1.987428e-02 
1.280600e+01 1.984109e-02 
1.280700e+01 1.980677e-02 
1.280800e+01 1.977134e-02 
1.280900e+01 1.973478e-02 
1.281000e+01 1.969710e-02 
1.281100e+01 1.965829e-02 
1.281200e+01 1.961834e-02 
1.281300e+01 1.957727e-02 
1.281400e+01 1.953506e-02 
1.281500e+01 1.949172e-02 
1.281600e+01 1.944724e-02 
1.281700e+01 1.940163e-02 
1.281800e+01 1.935487e-02 
1.281900e+01 1.930697e-02 
1.282000e+01 1.925793e-02 
1.282100e+01 1.920775e-02 
1.282200e+01 1.915641e-02 
1.282300e+01 1.910393e-02 
1.282400e+01 1.905030e-02 
1.282500e+01 1.899552e-02 
1.282600e+01 1.893958e-02 
1.282700e+01 1.888249e-02 
1.282800e+01 1.882425e-02 
1.282900e+01 1.876484e-02 
1.283000e+01 1.870428e-02 
1.283100e+01 1.864255e-02 
1.283200e+01 1.857966e-02 
1.283300e+01 1.851561e-02 
1.283400e+01 1.845039e-02 
1.283500e+01 1.838400e-02 
1.283600e+01 1.831644e-02 
1.283700e+01 1.824771e-02 
1.283800e+01 1.817781e-02 
1.283900e+01 1.810674e-02 
1.284000e+01 1.803449e-02 
1.284100e+01 1.796106e-02 
1.284200e+01 1.788645e-02 
1.284300e+01 1.781066e-02 
1.284400e+01 1.773369e-02 
1.284500e+01 1.765554e-02 
1.284600e+01 1.757620e-02 
1.284700e+01 1.749567e-02 
1.284800e+01 1.741396e-02 
1.284900e+01 1.733106e-02 
1.285000e+01 1.724696e-02 
1.285100e+01 1.716167e-02 
1.285200e+01 1.707519e-02 
1.285300e+01 1.698751e-02 
1.285400e+01 1.689864e-02 
1.285500e+01 1.680857e-02 
1.285600e+01 1.671729e-02 
1.285700e+01 1.662482e-02 
1.285800e+01 1.653114e-02 
1.285900e+01 1.643625e-02 
1.286000e+01 1.634016e-02 
1.286100e+01 1.624286e-02 
1.286200e+01 1.614436e-02 
1.286300e+01 1.604464e-02 
1.286400e+01 1.594371e-02 
1.286500e+01 1.584157e-02 
1.286600e+01 1.573821e-02 
1.286700e+01 1.563364e-02 
1.286800e+01 1.552784e-02 
1.286900e+01 1.542083e-02 
1.287000e+01 1.531260e-02 
1.287100e+01 1.520315e-02 
1.287200e+01 1.509247e-02 
1.287300e+01 1.498057e-02 
1.287400e+01 1.486745e-02 
1.287500e+01 1.475309e-02 
1.287600e+01 1.463751e-02 
1.287700e+01 1.452070e-02 
1.287800e+01 1.440265e-02 
1.287900e+01 1.428338e-02 
1.288000e+01 1.416287e-02 
1.288100e+01 1.404112e-02 
1.288200e+01 1.391814e-02 
1.288300e+01 1.379392e-02 
1.288400e+01 1.366846e-02 
1.288500e+01 1.354176e-02 
1.288600e+01 1.341381e-02 
1.288700e+01 1.328463e-02 
1.288800e+01 1.315420e-02 
1.288900e+01 1.302252e-02 
1.289000e+01 1.288960e-02 
1.289100e+01 1.275543e-02 
1.289200e+01 1.262001e-02 
1.289300e+01 1.248334e-02 
1.289400e+01 1.234541e-02 
1.289500e+01 1.220624e-02 
1.289600e+01 1.206581e-02 
1.289700e+01 1.192412e-02 
1.289800e+01 1.178118e-02 
1.289900e+01 1.163698e-02 
1.290000e+01 1.149152e-02 
1.290100e+01 1.134481e-02 
1.290200e+01 1.119683e-02 
1.290300e+01 1.104758e-02 
1.290400e+01 1.089708e-02 
1.290500e+01 1.074531e-02 
1.290600e+01 1.059227e-02 
1.290700e+01 1.043797e-02 
1.290800e+01 1.028240e-02 
1.290900e+01 1.012556e-02 
1.291000e+01 9.967446e-03 
1.291100e+01 9.808064e-03 
1.291200e+01 9.647410e-03 
1.291300e+01 9.485483e-03 
1.291400e+01 9.322281e-03 
1.291500e+01 9.157804e-03 
1.291600e+01 8.992050e-03 
1.291700e+01 8.825019e-03 
1.291800e+01 8.656709e-03 
1.291900e+01 8.487120e-03 
1.292000e+01 8.316250e-03 
1.292100e+01 8.144099e-03 
1.292200e+01 7.970666e-03 
1.292300e+01 7.795949e-03 
1.292400e+01 7.619947e-03 
1.292500e+01 7.442660e-03 
1.292600e+01 7.264087e-03 
1.292700e+01 7.084227e-03 
1.292800e+01 6.903079e-03 
1.292900e+01 6.720641e-03 
1.293000e+01 6.536914e-03 
1.293100e+01 6.351896e-03 
1.293200e+01 6.165587e-03 
1.293300e+01 5.977985e-03 
1.293400e+01 5.789089e-03 
1.293500e+01 5.598900e-03 
1.293600e+01 5.407415e-03 
1.293700e+01 5.214634e-03 
1.293800e+01 5.020557e-03 
1.293900e+01 4.825182e-03 
1.294000e+01 4.628509e-03 
1.294100e+01 4.430537e-03 
1.294200e+01 4.231266e-03 
1.294300e+01 4.030693e-03 
1.294400e+01 3.828819e-03 
1.294500e+01 3.625643e-03 
1.294600e+01 3.421165e-03 
1.294700e+01 3.215383e-03 
1.294800e+01 3.008296e-03 
1.294900e+01 2.799905e-03 
1.295000e+01 2.590208e-03 
1.295100e+01 2.379205e-03 
1.295200e+01 2.166895e-03 
1.295300e+01 1.953277e-03 
1.295400e+01 1.738351e-03 
1.295500e+01 1.522117e-03 
1.295600e+01 1.304572e-03 
1.295700e+01 1.085718e-03 
1.295800e+01 8.655531e-04 
1.295900e+01 6.440769e-04 
1.296000e+01 4.212888e-04 
1.296100e+01 1.971884e-04 
1.296200e+01 -2.822492e-05 
1.296300e+01 -2.549517e-04 
1.296400e+01 -4.829925e-04 
1.296500e+01 -7.123478e-04 
1.296600e+01 -9.430182e-04 
1.296700e+01 -1.175004e-03 
1.296800e+01 -1.408306e-03 
1.296900e+01 -1.642924e-03 
1.297000e+01 -1.878859e-03 
1.297100e+01 -2.116111e-03 
1.297200e+01 -2.354682e-03 
1.297300e+01 -2.594570e-03 
1.297400e+01 -2.835777e-03 
1.297500e+01 -3.078303e-03 
1.297600e+01 -3.322148e-03 
1.297700e+01 -3.567313e-03 
1.297800e+01 -3.813798e-03 
1.297900e+01 -4.061603e-03 
1.298000e+01 -4.310729e-03 
1.298100e+01 -4.561176e-03 
1.298200e+01 -4.812945e-03 
1.298300e+01 -5.066035e-03 
1.298400e+01 -5.320447e-03 
1.298500e+01 -5.576181e-03 
1.298600e+01 -5.833238e-03 
1.298700e+01 -6.091617e-03 
1.298800e+01 -6.351319e-03 
1.298900e+01 -6.612344e-03 
1.299000e+01 -6.874693e-03 
1.299100e+01 -7.138365e-03 
1.299200e+01 -7.403361e-03 
1.299300e+01 -7.669680e-03 
1.299400e+01 -7.937324e-03 
1.299500e+01 -8.206292e-03 
1.299600e+01 -8.476583e-03 
1.299700e+01 -8.748200e-03 
1.299800e+01 -9.021140e-03 
1.299900e+01 -9.295405e-03 
1.300000e+01 -9.570995e-03 
1.300100e+01 -9.847909e-03 
1.300200e+01 -1.012615e-02 
1.300300e+01 -1.040571e-02 
1.300400e+01 -1.068660e-02 
1.300500e+01 -1.096881e-02 
1.300600e+01 -1.125235e-02 
1.300700e+01 -1.153721e-02 
1.300800e+01 -1.182340e-02 
1.300900e+01 -1.211091e-02 
1.301000e+01 -1.239975e-02 
1.301100e+01 -1.268991e-02 
1.301200e+01 -1.298139e-02 
1.301300e+01 -1.327420e-02 
1.301400e+01 -1.356833e-02 
1.301500e+01 -1.386379e-02 
1.301600e+01 -1.416057e-02 
1.301700e+01 -1.445867e-02 
1.301800e+01 -1.475810e-02 
1.301900e+01 -1.505885e-02 
1.302000e+01 -1.536092e-02 
1.302100e+01 -1.566432e-02 
1.302200e+01 -1.596904e-02 
1.302300e+01 -1.627508e-02 
1.302400e+01 -1.658244e-02 
1.302500e+01 -1.689112e-02 
1.302600e+01 -1.720113e-02 
1.302700e+01 -1.751245e-02 
1.302800e+01 -1.782510e-02 
1.302900e+01 -1.813906e-02 
1.303000e+01 -1.845435e-02 
1.303100e+01 -1.877096e-02 
1.303200e+01 -1.908888e-02 
1.303300e+01 -1.940812e-02 
1.303400e+01 -1.972869e-02 
1.303500e+01 -2.005057e-02 
1.303600e+01 -2.037376e-02 
1.303700e+01 -2.069828e-02 
1.303800e+01 -2.102411e-02 
1.303900e+01 -2.135125e-02 
1.304000e+01 -2.167971e-02 
1.304100e+01 -2.200949e-02 
1.304200e+01 -2.234058e-02 
1.304300e+01 -2.267299e-02 
1.304400e+01 -2.300670e-02 
1.304500e+01 -2.334173e-02 
1.304600e+01 -2.367807e-02 
1.304700e+01 -2.401573e-02 
1.304800e+01 -2.435469e-02 
1.304900e+01 -2.469496e-02 
1.305000e+01 -2.503654e-02 
1.305100e+01 -2.537943e-02 
1.305200e+01 -2.572363e-02 
1.305300e+01 -2.606914e-02 
1.305400e+01 -2.641595e-02 
1.305500e+01 -2.676407e-02 
1.305600e+01 -2.711349e-02 
1.305700e+01 -2.746422e-02 
1.305800e+01 -2.781625e-02 
1.305900e+01 -2.816958e-02 
1.306000e+01 -2.852421e-02 
1.306100e+01 -2.888014e-02 
1.306200e+01 -2.923738e-02 
1.306300e+01 -2.959591e-02 
1.306400e+01 -2.995574e-02 
1.306500e+01 -3.031686e-02 
1.306600e+01 -3.067929e-02 
1.306700e+01 -3.104301e-02 
1.306800e+01 -3.140802e-02 
1.306900e+01 -3.177432e-02 
1.307000e+01 -3.214192e-02 
1.307100e+01 -3.251081e-02 
1.307200e+01 -3.288098e-02 
1.307300e+01 -3.325245e-02 
1.307400e+01 -3.362521e-02 
1.307500e+01 -3.399925e-02 
1.307600e+01 -3.437457e-02 
1.307700e+01 -3.475119e-02 
1.307800e+01 -3.512908e-02 
1.307900e+01 -3.550826e-02 
1.308000e+01 -3.588871e-02 
1.308100e+01 -3.627045e-02 
1.308200e+01 -3.665347e-02 
1.308300e+01 -3.703776e-02 
1.308400e+01 -3.742333e-02 
1.308500e+01 -3.781017e-02 
1.308600e+01 -3.819829e-02 
1.308700e+01 -3.858768e-02 
1.308800e+01 -3.897834e-02 
1.308900e+01 -3.937027e-02 
1.309000e+01 -3.976346e-02 
1.309100e+01 -4.015793e-02 
1.309200e+01 -4.055365e-02 
1.309300e+01 -4.095065e-02 
1.309400e+01 -4.134890e-02 
1.309500e+01 -4.174842e-02 
1.309600e+01 -4.214919e-02 
1.309700e+01 -4.255123e-02 
1.309800e+01 -4.295452e-02 
1.309900e+01 -4.335906e-02 
1.310000e+01 -4.376486e-02 
1.310100e+01 -4.417191e-02 
1.310200e+01 -4.458021e-02 
1.310300e+01 -4.498975e-02 
1.310400e+01 -4.540055e-02 
1.310500e+01 -4.581259e-02 
1.310600e+01 -4.622587e-02 
1.310700e+01 -4.664040e-02 
1.310800e+01 -4.705617e-02 
1.310900e+01 -4.747317e-02 
1.311000e+01 -4.789141e-02 
1.311100e+01 -4.831089e-02 
1.311200e+01 -4.873160e-02 
1.311300e+01 -4.915354e-02 
1.311400e+01 -4.957671e-02 
1.311500e+01 -5.000111e-02 
1.311600e+01 -5.042673e-02 
1.311700e+01 -5.085358e-02 
1.311800e+01 -5.128165e-02 
1.311900e+01 -5.171094e-02 
1.312000e+01 -5.214145e-02 
1.312100e+01 -5.257318e-02 
1.312200e+01 -5.300612e-02 
1.312300e+01 -5.344027e-02 
1.312400e+01 -5.387564e-02 
1.312500e+01 -5.431221e-02 
1.312600e+01 -5.474999e-02 
1.312700e+01 -5.518897e-02 
1.312800e+01 -5.562916e-02 
1.312900e+01 -5.607054e-02 
1.313000e+01 -5.651312e-02 
1.313100e+01 -5.695690e-02 
1.313200e+01 -5.740188e-02 
1.313300e+01 -5.784804e-02 
1.313400e+01 -5.829540e-02 
1.313500e+01 -5.874394e-02 
1.313600e+01 -5.919366e-02 
1.313700e+01 -5.964457e-02 
1.313800e+01 -6.009666e-02 
1.313900e+01 -6.054993e-02 
1.314000e+01 -6.100437e-02 
1.314100e+01 -6.145999e-02 
1.314200e+01 -6.191678e-02 
1.314300e+01 -6.237473e-02 
1.314400e+01 -6.283386e-02 
1.314500e+01 -6.329414e-02 
1.314600e+01 -6.375559e-02 
1.314700e+01 -6.421820e-02 
1.314800e+01 -6.468196e-02 
1.314900e+01 -6.514688e-02 
1.315000e+01 -6.561295e-02 
1.315100e+01 -6.608017e-02 
1.315200e+01 -6.654854e-02 
1.315300e+01 -6.701805e-02 
1.315400e+01 -6.748870e-02 
1.315500e+01 -6.796049e-02 
1.315600e+01 -6.843341e-02 
1.315700e+01 -6.890747e-02 
1.315800e+01 -6.938266e-02 
1.315900e+01 -6.985898e-02 
1.316000e+01 -7.033642e-02 
1.316100e+01 -7.081499e-02 
1.316200e+01 -7.129467e-02 
1.316300e+01 -7.177547e-02 
1.316400e+01 -7.225739e-02 
1.316500e+01 -7.274042e-02 
1.316600e+01 -7.322456e-02 
1.316700e+01 -7.370980e-02 
1.316800e+01 -7.419615e-02 
1.316900e+01 -7.468359e-02 
1.317000e+01 -7.517213e-02 
1.317100e+01 -7.566177e-02 
1.317200e+01 -7.615250e-02 
1.317300e+01 -7.664432e-02 
1.317400e+01 -7.713722e-02 
1.317500e+01 -7.763120e-02 
1.317600e+01 -7.812626e-02 
1.317700e+01 -7.862240e-02 
1.317800e+01 -7.911962e-02 
1.317900e+01 -7.961790e-02 
1.318000e+01 -8.011725e-02 
1.318100e+01 -8.061766e-02 
1.318200e+01 -8.111913e-02 
1.318300e+01 -8.162166e-02 
1.318400e+01 -8.212525e-02 
1.318500e+01 -8.262988e-02 
1.318600e+01 -8.313556e-02 
1.318700e+01 -8.364229e-02 
1.318800e+01 -8.415006e-02 
1.318900e+01 -8.465887e-02 
1.319000e+01 -8.516871e-02 
1.319100e+01 -8.567958e-02 
1.319200e+01 -8.619148e-02 
1.319300e+01 -8.670440e-02 
1.319400e+01 -8.721834e-02 
1.319500e+01 -8.773331e-02 
1.319600e+01 -8.824928e-02 
1.319700e+01 -8.876627e-02 
1.319800e+01 -8.928426e-02 
1.319900e+01 -8.980326e-02 
1.320000e+01 -9.032325e-02 
1.320100e+01 -9.084425e-02 
1.320200e+01 -9.136623e-02 
1.320300e+01 -9.188921e-02 
1.320400e+01 -9.241317e-02 
1.320500e+01 -9.293811e-02 
1.320600e+01 -9.346403e-02 
1.320700e+01 -9.399092e-02 
1.320800e+01 -9.451879e-02 
1.320900e+01 -9.504762e-02 
1.321000e+01 -9.557742e-02 
1.321100e+01 -9.610818e-02 
1.321200e+01 -9.663989e-02 
1.321300e+01 -9.717255e-02 
1.321400e+01 -9.770616e-02 
1.321500e+01 -9.824072e-02 
1.321600e+01 -9.877622e-02 
1.321700e+01 -9.931265e-02 
1.321800e+01 -9.985002e-02 
1.321900e+01 -1.003883e-01 
1.322000e+01 -1.009275e-01 
1.322100e+01 -1.014677e-01 
1.322200e+01 -1.020087e-01 
1.322300e+01 -1.025507e-01 
1.322400e+01 -1.030936e-01 
1.322500e+01 -1.036374e-01 
1.322600e+01 -1.041820e-01 
1.322700e+01 -1.047276e-01 
1.322800e+01 -1.052741e-01 
1.322900e+01 -1.058215e-01 
1.323000e+01 -1.063697e-01 
1.323100e+01 -1.069188e-01 
1.323200e+01 -1.074688e-01 
1.323300e+01 -1.080197e-01 
1.323400e+01 -1.085714e-01 
1.323500e+01 -1.091240e-01 
1.323600e+01 -1.096775e-01 
1.323700e+01 -1.102318e-01 
1.323800e+01 -1.107870e-01 
1.323900e+01 -1.113430e-01 
1.324000e+01 -1.118998e-01 
1.324100e+01 -1.124575e-01 
1.324200e+01 -1.130160e-01 
1.324300e+01 -1.135754e-01 
1.324400e+01 -1.141355e-01 
1.324500e+01 -1.146965e-01 
1.324600e+01 -1.152583e-01 
1.324700e+01 -1.158209e-01 
1.324800e+01 -1.163843e-01 
1.324900e+01 -1.169486e-01 
1.325000e+01 -1.175136e-01 
1.325100e+01 -1.180794e-01 
1.325200e+01 -1.186460e-01 
1.325300e+01 -1.192133e-01 
1.325400e+01 -1.197815e-01 
1.325500e+01 -1.203504e-01 
1.325600e+01 -1.209201e-01 
1.325700e+01 -1.214905e-01 
1.325800e+01 -1.220618e-01 
1.325900e+01 -1.226337e-01 
1.326000e+01 -1.232064e-01 
1.326100e+01 -1.237799e-01 
1.326200e+01 -1.243541e-01 
1.326300e+01 -1.249290e-01 
1.326400e+01 -1.255047e-01 
1.326500e+01 -1.260811e-01 
1.326600e+01 -1.266582e-01 
1.326700e+01 -1.272360e-01 
1.326800e+01 -1.278145e-01 
1.326900e+01 -1.283938e-01 
1.327000e+01 -1.289737e-01 
1.327100e+01 -1.295543e-01 
1.327200e+01 -1.301356e-01 
1.327300e+01 -1.307176e-01 
1.327400e+01 -1.313003e-01 
1.327500e+01 -1.318837e-01 
1.327600e+01 -1.324677e-01 
1.327700e+01 -1.330524e-01 
1.327800e+01 -1.336377e-01 
1.327900e+01 -1.342237e-01 
1.328000e+01 -1.348104e-01 
1.328100e+01 -1.353977e-01 
1.328200e+01 -1.359856e-01 
1.328300e+01 -1.365741e-01 
1.328400e+01 -1.371633e-01 
1.328500e+01 -1.377531e-01 
1.328600e+01 -1.383436e-01 
1.328700e+01 -1.389346e-01 
1.328800e+01 -1.395262e-01 
1.328900e+01 -1.401185e-01 
1.329000e+01 -1.407113e-01 
1.329100e+01 -1.413047e-01 
1.329200e+01 -1.418987e-01 
1.329300e+01 -1.424933e-01 
1.329400e+01 -1.430885e-01 
1.329500e+01 -1.436842e-01 
1.329600e+01 -1.442805e-01 
1.329700e+01 -1.448773e-01 
1.329800e+01 -1.454747e-01 
1.329900e+01 -1.460727e-01 
1.330000e+01 -1.466712e-01 
1.330100e+01 -1.472702e-01 
1.330200e+01 -1.478697e-01 
1.330300e+01 -1.484698e-01 
1.330400e+01 -1.490703e-01 
1.330500e+01 -1.496714e-01 
1.330600e+01 -1.502730e-01 
1.330700e+01 -1.508751e-01 
1.330800e+01 -1.514777e-01 
1.330900e+01 -1.520808e-01 
1.331000e+01 -1.526843e-01 
1.331100e+01 -1.532884e-01 
1.331200e+01 -1.538929e-01 
1.331300e+01 -1.544978e-01 
1.331400e+01 -1.551032e-01 
1.331500e+01 -1.557091e-01 
1.331600e+01 -1.563154e-01 
1.331700e+01 -1.569222e-01 
1.331800e+01 -1.575294e-01 
1.331900e+01 -1.581370e-01 
1.332000e+01 -1.587451e-01 
1.332100e+01 -1.593535e-01 
1.332200e+01 -1.599624e-01 
1.332300e+01 -1.605717e-01 
1.332400e+01 -1.611813e-01 
1.332500e+01 -1.617914e-01 
1.332600e+01 -1.624018e-01 
1.332700e+01 -1.630127e-01 
1.332800e+01 -1.636239e-01 
1.332900e+01 -1.642354e-01 
1.333000e+01 -1.648473e-01 
1.333100e+01 -1.654596e-01 
1.333200e+01 -1.660722e-01 
1.333300e+01 -1.666852e-01 
1.333400e+01 -1.672985e-01 
1.333500e+01 -1.679122e-01 
1.333600e+01 -1.685261e-01 
1.333700e+01 -1.691404e-01 
1.333800e+01 -1.697550e-01 
1.333900e+01 -1.703698e-01 
1.334000e+01 -1.709850e-01 
1.334100e+01 -1.716005e-01 
1.334200e+01 -1.722162e-01 
1.334300e+01 -1.728323e-01 
1.334400e+01 -1.734486e-01 
1.334500e+01 -1.740651e-01 
1.334600e+01 -1.746820e-01 
1.334700e+01 -1.752990e-01 
1.334800e+01 -1.759163e-01 
1.334900e+01 -1.765339e-01 
1.335000e+01 -1.771517e-01 
1.335100e+01 -1.777697e-01 
1.335200e+01 -1.783879e-01 
1.335300e+01 -1.790064e-01 
1.335400e+01 -1.796250e-01 
1.335500e+01 -1.802439e-01 
1.335600e+01 -1.808629e-01 
1.335700e+01 -1.814821e-01 
1.335800e+01 -1.821015e-01 
1.335900e+01 -1.827211e-01 
1.336000e+01 -1.833408e-01 
1.336100e+01 -1.839607e-01 
1.336200e+01 -1.845807e-01 
1.336300e+01 -1.852009e-01 
1.336400e+01 -1.858212e-01 
1.336500e+01 -1.864417e-01 
1.336600e+01 -1.870622e-01 
1.336700e+01 -1.876829e-01 
1.336800e+01 -1.883037e-01 
1.336900e+01 -1.889246e-01 
1.337000e+01 -1.895456e-01 
1.337100e+01 -1.901667e-01 
1.337200e+01 -1.907878e-01 
1.337300e+01 -1.914090e-01 
1.337400e+01 -1.920303e-01 
1.337500e+01 -1.926517e-01 
1.337600e+01 -1.932731e-01 
1.337700e+01 -1.938945e-01 
1.337800e+01 -1.945160e-01 
1.337900e+01 -1.951376e-01 
1.338000e+01 -1.957591e-01 
1.338100e+01 -1.963807e-01 
1.338200e+01 -1.970022e-01 
1.338300e+01 -1.976238e-01 
1.338400e+01 -1.982454e-01 
1.338500e+01 -1.988669e-01 
1.338600e+01 -1.994884e-01 
1.338700e+01 -2.001099e-01 
1.338800e+01 -2.007314e-01 
1.338900e+01 -2.013528e-01 
1.339000e+01 -2.019742e-01 
1.339100e+01 -2.025955e-01 
1.339200e+01 -2.032168e-01 
1.339300e+01 -2.038380e-01 
1.339400e+01 -2.044591e-01 
1.339500e+01 -2.050801e-01 
1.339600e+01 -2.057010e-01 
1.339700e+01 -2.063219e-01 
1.339800e+01 -2.069426e-01 
1.339900e+01 -2.075632e-01 
1.340000e+01 -2.081837e-01 
1.340100e+01 -2.088040e-01 
1.340200e+01 -2.094242e-01 
1.340300e+01 -2.100443e-01 
1.340400e+01 -2.106642e-01 
1.340500e+01 -2.112839e-01 
1.340600e+01 -2.119035e-01 
1.340700e+01 -2.125229e-01 
1.340800e+01 -2.131421e-01 
1.340900e+01 -2.137611e-01 
1.341000e+01 -2.143799e-01 
1.341100e+01 -2.149985e-01 
1.341200e+01 -2.156169e-01 
1.341300e+01 -2.162351e-01 
1.341400e+01 -2.168531e-01 
1.341500e+01 -2.174708e-01 
1.341600e+01 -2.180882e-01 
1.341700e+01 -2.187054e-01 
1.341800e+01 -2.193224e-01 
1.341900e+01 -2.199390e-01 
1.342000e+01 -2.205554e-01 
1.342100e+01 -2.211715e-01 
1.342200e+01 -2.217874e-01 
1.342300e+01 -2.224029e-01 
1.342400e+01 -2.230181e-01 
1.342500e+01 -2.236330e-01 
1.342600e+01 -2.242475e-01 
1.342700e+01 -2.248618e-01 
1.342800e+01 -2.254757e-01 
1.342900e+01 -2.260892e-01 
1.343000e+01 -2.267024e-01 
1.343100e+01 -2.273152e-01 
1.343200e+01 -2.279276e-01 
1.343300e+01 -2.285397e-01 
1.343400e+01 -2.291514e-01 
1.343500e+01 -2.297627e-01 
1.343600e+01 -2.303735e-01 
1.343700e+01 -2.309840e-01 
1.343800e+01 -2.315940e-01 
1.343900e+01 -2.322037e-01 
1.344000e+01 -2.328128e-01 
1.344100e+01 -2.334216e-01 
1.344200e+01 -2.340298e-01 
1.344300e+01 -2.346376e-01 
1.344400e+01 -2.352450e-01 
1.344500e+01 -2.358518e-01 
1.344600e+01 -2.364582e-01 
1.344700e+01 -2.370641e-01 
1.344800e+01 -2.376695e-01 
1.344900e+01 -2.382744e-01 
1.345000e+01 -2.388787e-01 
1.345100e+01 -2.394825e-01 
1.345200e+01 -2.400858e-01 
1.345300e+01 -2.406886e-01 
1.345400e+01 -2.412907e-01 
1.345500e+01 -2.418924e-01 
1.345600e+01 -2.424934e-01 
1.345700e+01 -2.430939e-01 
1.345800e+01 -2.436938e-01 
1.345900e+01 -2.442931e-01 
1.346000e+01 -2.448918e-01 
1.346100e+01 -2.454899e-01 
1.346200e+01 -2.460874e-01 
1.346300e+01 -2.466842e-01 
1.346400e+01 -2.472804e-01 
1.346500e+01 -2.478760e-01 
1.346600e+01 -2.484709e-01 
1.346700e+01 -2.490651e-01 
1.346800e+01 -2.496587e-01 
1.346900e+01 -2.502516e-01 
1.347000e+01 -2.508438e-01 
1.347100e+01 -2.514353e-01 
1.347200e+01 -2.520261e-01 
1.347300e+01 -2.526162e-01 
1.347400e+01 -2.532056e-01 
1.347500e+01 -2.537942e-01 
1.347600e+01 -2.543821e-01 
1.347700e+01 -2.549693e-01 
1.347800e+01 -2.555557e-01 
1.347900e+01 -2.561414e-01 
1.348000e+01 -2.567262e-01 
1.348100e+01 -2.573103e-01 
1.348200e+01 -2.578936e-01 
1.348300e+01 -2.584761e-01 
1.348400e+01 -2.590578e-01 
1.348500e+01 -2.596387e-01 
1.348600e+01 -2.602187e-01 
1.348700e+01 -2.607979e-01 
1.348800e+01 -2.613763e-01 
1.348900e+01 -2.619538e-01 
1.349000e+01 -2.625305e-01 
1.349100e+01 -2.631063e-01 
1.349200e+01 -2.636812e-01 
1.349300e+01 -2.642553e-01 
1.349400e+01 -2.648284e-01 
1.349500e+01 -2.654007e-01 
1.349600e+01 -2.659720e-01 
1.349700e+01 -2.665424e-01 
1.349800e+01 -2.671119e-01 
1.349900e+01 -2.676804e-01 
1.350000e+01 -2.682480e-01 
1.350100e+01 -2.688147e-01 
1.350200e+01 -2.693803e-01 
1.350300e+01 -2.699450e-01 
1.350400e+01 -2.705088e-01 
1.350500e+01 -2.710715e-01 
1.350600e+01 -2.716332e-01 
1.350700e+01 -2.721939e-01 
1.350800e+01 -2.727536e-01 
1.350900e+01 -2.733123e-01 
1.351000e+01 -2.738700e-01 
1.351100e+01 -2.744266e-01 
1.351200e+01 -2.749821e-01 
1.351300e+01 -2.755366e-01 
1.351400e+01 -2.760900e-01 
1.351500e+01 -2.766424e-01 
1.351600e+01 -2.771936e-01 
1.351700e+01 -2.777438e-01 
1.351800e+01 -2.782928e-01 
1.351900e+01 -2.788407e-01 
1.352000e+01 -2.793875e-01 
1.352100e+01 -2.799332e-01 
1.352200e+01 -2.804778e-01 
1.352300e+01 -2.810211e-01 
1.352400e+01 -2.815634e-01 
1.352500e+01 -2.821044e-01 
1.352600e+01 -2.826443e-01 
1.352700e+01 -2.831830e-01 
1.352800e+01 -2.837205e-01 
1.352900e+01 -2.842567e-01 
1.353000e+01 -2.847918e-01 
1.353100e+01 -2.853257e-01 
1.353200e+01 -2.858583e-01 
1.353300e+01 -2.863897e-01 
1.353400e+01 -2.869198e-01 
1.353500e+01 -2.874487e-01 
1.353600e+01 -2.879763e-01 
1.353700e+01 -2.885026e-01 
1.353800e+01 -2.890276e-01 
1.353900e+01 -2.895514e-01 
1.354000e+01 -2.900738e-01 
1.354100e+01 -2.905950e-01 
1.354200e+01 -2.911148e-01 
1.354300e+01 -2.916333e-01 
1.354400e+01 -2.921504e-01 
1.354500e+01 -2.926662e-01 
1.354600e+01 -2.931806e-01 
1.354700e+01 -2.936937e-01 
1.354800e+01 -2.942054e-01 
1.354900e+01 -2.947157e-01 
1.355000e+01 -2.952246e-01 
1.355100e+01 -2.957321e-01 
1.355200e+01 -2.962382e-01 
1.355300e+01 -2.967428e-01 
1.355400e+01 -2.972461e-01 
1.355500e+01 -2.977479e-01 
1.355600e+01 -2.982482e-01 
1.355700e+01 -2.987471e-01 
1.355800e+01 -2.992445e-01 
1.355900e+01 -2.997405e-01 
1.356000e+01 -3.002349e-01 
1.356100e+01 -3.007279e-01 
1.356200e+01 -3.012194e-01 
1.356300e+01 -3.017093e-01 
1.356400e+01 -3.021978e-01 
1.356500e+01 -3.026847e-01 
1.356600e+01 -3.031700e-01 
1.356700e+01 -3.036538e-01 
1.356800e+01 -3.041361e-01 
1.356900e+01 -3.046168e-01 
1.357000e+01 -3.050959e-01 
1.357100e+01 -3.055734e-01 
1.357200e+01 -3.060493e-01 
1.357300e+01 -3.065237e-01 
1.357400e+01 -3.069964e-01 
1.357500e+01 -3.074675e-01 
1.357600e+01 -3.079369e-01 
1.357700e+01 -3.084047e-01 
1.357800e+01 -3.088709e-01 
1.357900e+01 -3.093354e-01 
1.358000e+01 -3.097983e-01 
1.358100e+01 -3.102594e-01 
1.358200e+01 -3.107189e-01 
1.358300e+01 -3.111767e-01 
1.358400e+01 -3.116328e-01 
1.358500e+01 -3.120872e-01 
1.358600e+01 -3.125398e-01 
1.358700e+01 -3.129907e-01 
1.358800e+01 -3.134399e-01 
1.358900e+01 -3.138873e-01 
1.359000e+01 -3.143330e-01 
1.359100e+01 -3.147769e-01 
1.359200e+01 -3.152190e-01 
1.359300e+01 -3.156593e-01 
1.359400e+01 -3.160979e-01 
1.359500e+01 -3.165346e-01 
1.359600e+01 -3.169695e-01 
1.359700e+01 -3.174027e-01 
1.359800e+01 -3.178339e-01 
1.359900e+01 -3.182634e-01 
1.360000e+01 -3.186909e-01 
1.360100e+01 -3.191167e-01 
1.360200e+01 -3.195405e-01 
1.360300e+01 -3.199625e-01 
1.360400e+01 -3.203826e-01 
1.360500e+01 -3.208008e-01 
1.360600e+01 -3.212171e-01 
1.360700e+01 -3.216314e-01 
1.360800e+01 -3.220439e-01 
1.360900e+01 -3.224544e-01 
1.361000e+01 -3.228630e-01 
1.361100e+01 -3.232696e-01 
1.361200e+01 -3.236743e-01 
1.361300e+01 -3.240770e-01 
1.361400e+01 -3.244778e-01 
1.361500e+01 -3.248765e-01 
1.361600e+01 -3.252733e-01 
1.361700e+01 -3.256680e-01 
1.361800e+01 -3.260607e-01 
1.361900e+01 -3.264515e-01 
1.362000e+01 -3.268401e-01 
1.362100e+01 -3.272268e-01 
1.362200e+01 -3.276114e-01 
1.362300e+01 -3.279939e-01 
1.362400e+01 -3.283744e-01 
1.362500e+01 -3.287528e-01 
1.362600e+01 -3.291291e-01 
1.362700e+01 -3.295033e-01 
1.362800e+01 -3.298754e-01 
1.362900e+01 -3.302454e-01 
1.363000e+01 -3.306133e-01 
1.363100e+01 -3.309791e-01 
1.363200e+01 -3.313427e-01 
1.363300e+01 -3.317042e-01 
1.363400e+01 -3.320635e-01 
1.363500e+01 -3.324206e-01 
1.363600e+01 -3.327756e-01 
1.363700e+01 -3.331284e-01 
1.363800e+01 -3.334790e-01 
1.363900e+01 -3.338274e-01 
1.364000e+01 -3.341736e-01 
1.364100e+01 -3.345176e-01 
1.364200e+01 -3.348593e-01 
1.364300e+01 -3.351988e-01 
1.364400e+01 -3.355361e-01 
1.364500e+01 -3.358711e-01 
1.364600e+01 -3.362039e-01 
1.364700e+01 -3.365343e-01 
1.364800e+01 -3.368625e-01 
1.364900e+01 -3.371884e-01 
1.365000e+01 -3.375120e-01 
1.365100e+01 -3.378333e-01 
1.365200e+01 -3.381523e-01 
1.365300e+01 -3.384690e-01 
1.365400e+01 -3.387833e-01 
1.365500e+01 -3.390953e-01 
1.365600e+01 -3.394050e-01 
1.365700e+01 -3.397122e-01 
1.365800e+01 -3.400172e-01 
1.365900e+01 -3.403197e-01 
1.366000e+01 -3.406199e-01 
1.366100e+01 -3.409176e-01 
1.366200e+01 -3.412130e-01 
1.366300e+01 -3.415059e-01 
1.366400e+01 -3.417964e-01 
1.366500e+01 -3.420845e-01 
1.366600e+01 -3.423702e-01 
1.366700e+01 -3.426534e-01 
1.366800e+01 -3.429342e-01 
1.366900e+01 -3.432125e-01 
1.367000e+01 -3.434883e-01 
1.367100e+01 -3.437616e-01 
1.367200e+01 -3.440325e-01 
1.367300e+01 -3.443009e-01 
1.367400e+01 -3.445667e-01 
1.367500e+01 -3.448301e-01 
1.367600e+01 -3.450909e-01 
1.367700e+01 -3.453492e-01 
1.367800e+01 -3.456049e-01 
1.367900e+01 -3.458581e-01 
1.368000e+01 -3.461087e-01 
1.368100e+01 -3.463568e-01 
1.368200e+01 -3.466023e-01 
1.368300e+01 -3.468453e-01 
1.368400e+01 -3.470856e-01 
1.368500e+01 -3.473233e-01 
1.368600e+01 -3.475584e-01 
1.368700e+01 -3.477910e-01 
1.368800e+01 -3.480208e-01 
1.368900e+01 -3.482481e-01 
1.369000e+01 -3.484727e-01 
1.369100e+01 -3.486947e-01 
1.369200e+01 -3.489140e-01 
1.369300e+01 -3.491306e-01 
1.369400e+01 -3.493446e-01 
1.369500e+01 -3.495559e-01 
1.369600e+01 -3.497645e-01 
1.369700e+01 -3.499704e-01 
1.369800e+01 -3.501736e-01 
1.369900e+01 -3.503741e-01 
1.370000e+01 -3.505718e-01 
1.370100e+01 -3.507669e-01 
1.370200e+01 -3.509592e-01 
1.370300e+01 -3.511487e-01 
1.370400e+01 -3.513355e-01 
1.370500e+01 -3.515195e-01 
1.370600e+01 -3.517008e-01 
1.370700e+01 -3.518792e-01 
1.370800e+01 -3.520549e-01 
1.370900e+01 -3.522278e-01 
1.371000e+01 -3.523979e-01 
1.371100e+01 -3.525652e-01 
1.371200e+01 -3.527296e-01 
1.371300e+01 -3.528912e-01 
1.371400e+01 -3.530500e-01 
1.371500e+01 -3.532060e-01 
1.371600e+01 -3.533591e-01 
1.371700e+01 -3.535093e-01 
1.371800e+01 -3.536567e-01 
1.371900e+01 -3.538012e-01 
1.372000e+01 -3.539428e-01 
1.372100e+01 -3.540815e-01 
1.372200e+01 -3.542173e-01 
1.372300e+01 -3.543503e-01 
1.372400e+01 -3.544803e-01 
1.372500e+01 -3.546073e-01 
1.372600e+01 -3.547315e-01 
1.372700e+01 -3.548527e-01 
1.372800e+01 -3.549710e-01 
1.372900e+01 -3.550863e-01 
1.373000e+01 -3.551987e-01 
1.373100e+01 -3.553081e-01 
1.373200e+01 -3.554145e-01 
1.373300e+01 -3.555179e-01 
1.373400e+01 -3.556184e-01 
1.373500e+01 -3.557158e-01 
1.373600e+01 -3.558103e-01 
1.373700e+01 -3.559017e-01 
1.373800e+01 -3.559901e-01 
1.373900e+01 -3.560755e-01 
1.374000e+01 -3.561578e-01 
1.374100e+01 -3.562371e-01 
1.374200e+01 -3.563134e-01 
1.374300e+01 -3.563866e-01 
1.374400e+01 -3.564567e-01 
1.374500e+01 -3.565238e-01 
1.374600e+01 -3.565878e-01 
1.374700e+01 -3.566487e-01 
1.374800e+01 -3.567065e-01 
1.374900e+01 -3.567612e-01 
1.375000e+01 -3.568128e-01 
1.375100e+01 -3.568612e-01 
1.375200e+01 -3.569066e-01 
1.375300e+01 -3.569488e-01 
1.375400e+01 -3.569879e-01 
1.375500e+01 -3.570238e-01 
1.375600e+01 -3.570566e-01 
1.375700e+01 -3.570863e-01 
1.375800e+01 -3.571127e-01 
1.375900e+01 -3.571360e-01 
1.376000e+01 -3.571562e-01 
1.376100e+01 -3.571731e-01 
1.376200e+01 -3.571868e-01 
1.376300e+01 -3.571974e-01 
1.376400e+01 -3.572047e-01 
1.376500e+01 -3.572088e-01 
1.376600e+01 -3.572097e-01 
1.376700e+01 -3.572074e-01 
1.376800e+01 -3.572018e-01 
1.376900e+01 -3.571930e-01 
1.377000e+01 -3.571810e-01 
1.377100e+01 -3.571657e-01 
1.377200e+01 -3.571471e-01 
1.377300e+01 -3.571252e-01 
1.377400e+01 -3.571001e-01 
1.377500e+01 -3.570717e-01 
1.377600e+01 -3.570401e-01 
1.377700e+01 -3.570051e-01 
1.377800e+01 -3.569668e-01 
1.377900e+01 -3.569252e-01 
1.378000e+01 -3.568803e-01 
1.378100e+01 -3.568321e-01 
1.378200e+01 -3.567806e-01 
1.378300e+01 -3.567257e-01 
1.378400e+01 -3.566675e-01 
1.378500e+01 -3.566059e-01 
1.378600e+01 -3.565410e-01 
1.378700e+01 -3.564727e-01 
1.378800e+01 -3.564011e-01 
1.378900e+01 -3.563261e-01 
1.379000e+01 -3.562477e-01 
1.379100e+01 -3.561660e-01 
1.379200e+01 -3.560808e-01 
1.379300e+01 -3.559922e-01 
1.379400e+01 -3.559003e-01 
1.379500e+01 -3.558049e-01 
1.379600e+01 -3.557062e-01 
1.379700e+01 -3.556040e-01 
1.379800e+01 -3.554983e-01 
1.379900e+01 -3.553893e-01 
1.380000e+01 -3.552768e-01 
1.380100e+01 -3.551609e-01 
1.380200e+01 -3.550415e-01 
1.380300e+01 -3.549186e-01 
1.380400e+01 -3.547923e-01 
1.380500e+01 -3.546626e-01 
1.380600e+01 -3.545293e-01 
1.380700e+01 -3.543926e-01 
1.380800e+01 -3.542524e-01 
1.380900e+01 -3.541087e-01 
1.381000e+01 -3.539615e-01 
1.381100e+01 -3.538108e-01 
1.381200e+01 -3.536566e-01 
1.381300e+01 -3.534989e-01 
1.381400e+01 -3.533377e-01 
1.381500e+01 -3.531729e-01 
1.381600e+01 -3.530047e-01 
1.381700e+01 -3.528328e-01 
1.381800e+01 -3.526575e-01 
1.381900e+01 -3.524786e-01 
1.382000e+01 -3.522961e-01 
1.382100e+01 -3.521101e-01 
1.382200e+01 -3.519206e-01 
1.382300e+01 -3.517274e-01 
1.382400e+01 -3.515307e-01 
1.382500e+01 -3.513304e-01 
1.382600e+01 -3.511266e-01 
1.382700e+01 -3.509191e-01 
1.382800e+01 -3.507081e-01 
1.382900e+01 -3.504934e-01 
1.383000e+01 -3.502752e-01 
1.383100e+01 -3.500534e-01 
1.383200e+01 -3.498279e-01 
1.383300e+01 -3.495988e-01 
1.383400e+01 -3.493661e-01 
1.383500e+01 -3.491298e-01 
1.383600e+01 -3.488898e-01 
1.383700e+01 -3.486462e-01 
1.383800e+01 -3.483990e-01 
1.383900e+01 -3.481481e-01 
1.384000e+01 -3.478936e-01 
1.384100e+01 -3.476354e-01 
1.384200e+01 -3.473736e-01 
1.384300e+01 -3.471081e-01 
1.384400e+01 -3.468389e-01 
1.384500e+01 -3.465660e-01 
1.384600e+01 -3.462895e-01 
1.384700e+01 -3.460093e-01 
1.384800e+01 -3.457254e-01 
1.384900e+01 -3.454378e-01 
1.385000e+01 -3.451465e-01 
1.385100e+01 -3.448515e-01 
1.385200e+01 -3.445528e-01 
1.385300e+01 -3.442504e-01 
1.385400e+01 -3.439443e-01 
1.385500e+01 -3.436345e-01 
1.385600e+01 -3.433209e-01 
1.385700e+01 -3.430037e-01 
1.385800e+01 -3.426827e-01 
1.385900e+01 -3.423579e-01 
1.386000e+01 -3.420295e-01 
1.386100e+01 -3.416972e-01 
1.386200e+01 -3.413613e-01 
1.386300e+01 -3.410216e-01 
1.386400e+01 -3.406781e-01 
1.386500e+01 -3.403309e-01 
1.386600e+01 -3.399799e-01 
1.386700e+01 -3.396252e-01 
1.386800e+01 -3.392666e-01 
1.386900e+01 -3.389044e-01 
1.387000e+01 -3.385383e-01 
1.387100e+01 -3.381685e-01 
1.387200e+01 -3.377948e-01 
1.387300e+01 -3.374174e-01 
1.387400e+01 -3.370362e-01 
1.387500e+01 -3.366513e-01 
1.387600e+01 -3.362625e-01 
1.387700e+01 -3.358699e-01 
1.387800e+01 -3.354735e-01 
1.387900e+01 -3.350733e-01 
1.388000e+01 -3.346693e-01 
1.388100e+01 -3.342615e-01 
1.388200e+01 -3.338499e-01 
1.388300e+01 -3.334344e-01 
1.388400e+01 -3.330151e-01 
1.388500e+01 -3.325920e-01 
1.388600e+01 -3.321651e-01 
1.388700e+01 -3.317343e-01 
1.388800e+01 -3.312998e-01 
1.388900e+01 -3.308613e-01 
1.389000e+01 -3.304191e-01 
1.389100e+01 -3.299729e-01 
1.389200e+01 -3.295230e-01 
1.389300e+01 -3.290692e-01 
1.389400e+01 -3.286115e-01 
1.389500e+01 -3.281500e-01 
1.389600e+01 -3.276846e-01 
1.389700e+01 -3.272154e-01 
1.389800e+01 -3.267423e-01 
1.389900e+01 -3.262653e-01 
1.390000e+01 -3.257845e-01 
1.390100e+01 -3.252998e-01 
1.390200e+01 -3.248113e-01 
1.390300e+01 -3.243188e-01 
1.390400e+01 -3.238225e-01 
1.390500e+01 -3.233223e-01 
1.390600e+01 -3.228182e-01 
1.390700e+01 -3.223103e-01 
1.390800e+01 -3.217984e-01 
1.390900e+01 -3.212827e-01 
1.391000e+01 -3.207631e-01 
1.391100e+01 -3.202396e-01 
1.391200e+01 -3.197122e-01 
1.391300e+01 -3.191809e-01 
1.391400e+01 -3.186457e-01 
1.391500e+01 -3.181066e-01 
1.391600e+01 -3.175636e-01 
1.391700e+01 -3.170167e-01 
1.391800e+01 -3.164659e-01 
1.391900e+01 -3.159112e-01 
1.392000e+01 -3.153525e-01 
1.392100e+01 -3.147900e-01 
1.392200e+01 -3.142236e-01 
1.392300e+01 -3.136532e-01 
1.392400e+01 -3.130789e-01 
1.392500e+01 -3.125007e-01 
1.392600e+01 -3.119186e-01 
1.392700e+01 -3.113326e-01 
1.392800e+01 -3.107427e-01 
1.392900e+01 -3.101488e-01 
1.393000e+01 -3.095510e-01 
1.393100e+01 -3.089493e-01 
1.393200e+01 -3.083437e-01 
1.393300e+01 -3.077341e-01 
1.393400e+01 -3.071206e-01 
1.393500e+01 -3.065032e-01 
1.393600e+01 -3.058818e-01 
1.393700e+01 -3.052565e-01 
1.393800e+01 -3.046273e-01 
1.393900e+01 -3.039942e-01 
1.394000e+01 -3.033571e-01 
1.394100e+01 -3.027161e-01 
1.394200e+01 -3.020712e-01 
1.394300e+01 -3.014223e-01 
1.394400e+01 -3.007695e-01 
1.394500e+01 -3.001127e-01 
1.394600e+01 -2.994520e-01 
1.394700e+01 -2.987874e-01 
1.394800e+01 -2.981188e-01 
1.394900e+01 -2.974463e-01 
1.395000e+01 -2.967699e-01 
1.395100e+01 -2.960895e-01 
1.395200e+01 -2.954052e-01 
1.395300e+01 -2.947169e-01 
1.395400e+01 -2.940247e-01 
1.395500e+01 -2.933286e-01 
1.395600e+01 -2.926285e-01 
1.395700e+01 -2.919245e-01 
1.395800e+01 -2.912165e-01 
1.395900e+01 -2.905046e-01 
1.396000e+01 -2.897887e-01 
1.396100e+01 -2.890689e-01 
1.396200e+01 -2.883452e-01 
1.396300e+01 -2.876176e-01 
1.396400e+01 -2.868859e-01 
1.396500e+01 -2.861504e-01 
1.396600e+01 -2.854109e-01 
1.396700e+01 -2.846675e-01 
1.396800e+01 -2.839201e-01 
1.396900e+01 -2.831688e-01 
1.397000e+01 -2.824136e-01 
1.397100e+01 -2.816544e-01 
1.397200e+01 -2.808913e-01 
1.397300e+01 -2.801242e-01 
1.397400e+01 -2.793532e-01 
1.397500e+01 -2.785783e-01 
1.397600e+01 -2.777995e-01 
1.397700e+01 -2.770167e-01 
1.397800e+01 -2.762300e-01 
1.397900e+01 -2.754393e-01 
1.398000e+01 -2.746447e-01 
1.398100e+01 -2.738462e-01 
1.398200e+01 -2.730438e-01 
1.398300e+01 -2.722374e-01 
1.398400e+01 -2.714271e-01 
1.398500e+01 -2.706129e-01 
1.398600e+01 -2.697948e-01 
1.398700e+01 -2.689727e-01 
1.398800e+01 -2.681467e-01 
1.398900e+01 -2.673168e-01 
1.399000e+01 -2.664830e-01 
1.399100e+01 -2.656453e-01 
1.399200e+01 -2.648036e-01 
1.399300e+01 -2.639580e-01 
1.399400e+01 -2.631086e-01 
1.399500e+01 -2.622552e-01 
1.399600e+01 -2.613979e-01 
1.399700e+01 -2.605367e-01 
1.399800e+01 -2.596716e-01 
1.399900e+01 -2.588025e-01 
1.400000e+01 -2.579296e-01 
1.400100e+01 -2.570528e-01 
1.400200e+01 -2.561721e-01 
1.400300e+01 -2.552875e-01 
1.400400e+01 -2.543990e-01 
1.400500e+01 -2.535066e-01 
1.400600e+01 -2.526103e-01 
1.400700e+01 -2.517101e-01 
1.400800e+01 -2.508061e-01 
1.400900e+01 -2.498981e-01 
1.401000e+01 -2.489863e-01 
1.401100e+01 -2.480706e-01 
1.401200e+01 -2.471510e-01 
1.401300e+01 -2.462276e-01 
1.401400e+01 -2.453003e-01 
1.401500e+01 -2.443691e-01 
1.401600e+01 -2.434340e-01 
1.401700e+01 -2.424951e-01 
1.401800e+01 -2.415523e-01 
1.401900e+01 -2.406057e-01 
1.402000e+01 -2.396552e-01 
1.402100e+01 -2.387009e-01 
1.402200e+01 -2.377427e-01 
1.402300e+01 -2.367807e-01 
1.402400e+01 -2.358148e-01 
1.402500e+01 -2.348451e-01 
1.402600e+01 -2.338715e-01 
1.402700e+01 -2.328942e-01 
1.402800e+01 -2.319129e-01 
1.402900e+01 -2.309279e-01 
1.403000e+01 -2.299390e-01 
1.403100e+01 -2.289463e-01 
1.403200e+01 -2.279498e-01 
1.403300e+01 -2.269495e-01 
1.403400e+01 -2.259454e-01 
1.403500e+01 -2.249375e-01 
1.403600e+01 -2.239257e-01 
1.403700e+01 -2.229102e-01 
1.403800e+01 -2.218909e-01 
1.403900e+01 -2.208678e-01 
1.404000e+01 -2.198409e-01 
1.404100e+01 -2.188102e-01 
1.404200e+01 -2.177757e-01 
1.404300e+01 -2.167374e-01 
1.404400e+01 -2.156954e-01 
1.404500e+01 -2.146496e-01 
1.404600e+01 -2.136001e-01 
1.404700e+01 -2.125468e-01 
1.404800e+01 -2.114897e-01 
1.404900e+01 -2.104289e-01 
1.405000e+01 -2.093643e-01 
1.405100e+01 -2.082960e-01 
1.405200e+01 -2.072239e-01 
1.405300e+01 -2.061481e-01 
1.405400e+01 -2.050686e-01 
1.405500e+01 -2.039854e-01 
1.405600e+01 -2.028984e-01 
1.405700e+01 -2.018077e-01 
1.405800e+01 -2.007133e-01 
1.405900e+01 -1.996152e-01 
1.406000e+01 -1.985134e-01 
1.406100e+01 -1.974079e-01 
1.406200e+01 -1.962988e-01 
1.406300e+01 -1.951859e-01 
1.406400e+01 -1.940693e-01 
1.406500e+01 -1.929491e-01 
1.406600e+01 -1.918252e-01 
1.406700e+01 -1.906976e-01 
1.406800e+01 -1.895663e-01 
1.406900e+01 -1.884314e-01 
1.407000e+01 -1.872929e-01 
1.407100e+01 -1.861507e-01 
1.407200e+01 -1.850048e-01 
1.407300e+01 -1.838553e-01 
1.407400e+01 -1.827022e-01 
1.407500e+01 -1.815455e-01 
1.407600e+01 -1.803851e-01 
1.407700e+01 -1.792212e-01 
1.407800e+01 -1.780536e-01 
1.407900e+01 -1.768824e-01 
1.408000e+01 -1.757076e-01 
1.408100e+01 -1.745293e-01 
1.408200e+01 -1.733473e-01 
1.408300e+01 -1.721618e-01 
1.408400e+01 -1.709726e-01 
1.408500e+01 -1.697800e-01 
1.408600e+01 -1.685837e-01 
1.408700e+01 -1.673839e-01 
1.408800e+01 -1.661806e-01 
1.408900e+01 -1.649737e-01 
1.409000e+01 -1.637633e-01 
1.409100e+01 -1.625493e-01 
1.409200e+01 -1.613318e-01 
1.409300e+01 -1.601108e-01 
1.409400e+01 -1.588863e-01 
1.409500e+01 -1.576583e-01 
1.409600e+01 -1.564267e-01 
1.409700e+01 -1.551917e-01 
1.409800e+01 -1.539532e-01 
1.409900e+01 -1.527112e-01 
1.410000e+01 -1.514658e-01 
1.410100e+01 -1.502169e-01 
1.410200e+01 -1.489645e-01 
1.410300e+01 -1.477087e-01 
1.410400e+01 -1.464494e-01 
1.410500e+01 -1.451867e-01 
1.410600e+01 -1.439205e-01 
1.410700e+01 -1.426509e-01 
1.410800e+01 -1.413779e-01 
1.410900e+01 -1.401015e-01 
1.411000e+01 -1.388217e-01 
1.411100e+01 -1.375385e-01 
1.411200e+01 -1.362519e-01 
1.411300e+01 -1.349620e-01 
1.411400e+01 -1.336686e-01 
1.411500e+01 -1.323719e-01 
1.411600e+01 -1.310718e-01 
1.411700e+01 -1.297684e-01 
1.411800e+01 -1.284616e-01 
1.411900e+01 -1.271515e-01 
1.412000e+01 -1.258381e-01 
1.412100e+01 -1.245213e-01 
1.412200e+01 -1.232012e-01 
1.412300e+01 -1.218779e-01 
1.412400e+01 -1.205512e-01 
1.412500e+01 -1.192212e-01 
1.412600e+01 -1.178880e-01 
1.412700e+01 -1.165514e-01 
1.412800e+01 -1.152117e-01 
1.412900e+01 -1.138686e-01 
1.413000e+01 -1.125223e-01 
1.413100e+01 -1.111728e-01 
1.413200e+01 -1.098200e-01 
1.413300e+01 -1.084640e-01 
1.413400e+01 -1.071048e-01 
1.413500e+01 -1.057423e-01 
1.413600e+01 -1.043767e-01 
1.413700e+01 -1.030079e-01 
1.413800e+01 -1.016359e-01 
1.413900e+01 -1.002607e-01 
1.414000e+01 -9.888237e-02 
1.414100e+01 -9.750087e-02 
1.414200e+01 -9.611621e-02 
1.414300e+01 -9.472842e-02 
1.414400e+01 -9.333750e-02 
1.414500e+01 -9.194345e-02 
1.414600e+01 -9.054629e-02 
1.414700e+01 -8.914603e-02 
1.414800e+01 -8.774267e-02 
1.414900e+01 -8.633622e-02 
1.415000e+01 -8.492670e-02 
1.415100e+01 -8.351410e-02 
1.415200e+01 -8.209845e-02 
1.415300e+01 -8.067975e-02 
1.415400e+01 -7.925800e-02 
1.415500e+01 -7.783322e-02 
1.415600e+01 -7.640542e-02 
1.415700e+01 -7.497461e-02 
1.415800e+01 -7.354080e-02 
1.415900e+01 -7.210399e-02 
1.416000e+01 -7.066419e-02 
1.416100e+01 -6.922142e-02 
1.416200e+01 -6.777569e-02 
1.416300e+01 -6.632700e-02 
1.416400e+01 -6.487536e-02 
1.416500e+01 -6.342079e-02 
1.416600e+01 -6.196329e-02 
1.416700e+01 -6.050287e-02 
1.416800e+01 -5.903955e-02 
1.416900e+01 -5.757333e-02 
1.417000e+01 -5.610423e-02 
1.417100e+01 -5.463224e-02 
1.417200e+01 -5.315739e-02 
1.417300e+01 -5.167969e-02 
1.417400e+01 -5.019914e-02 
1.417500e+01 -4.871575e-02 
1.417600e+01 -4.722953e-02 
1.417700e+01 -4.574050e-02 
1.417800e+01 -4.424867e-02 
1.417900e+01 -4.275404e-02 
1.418000e+01 -4.125663e-02 
1.418100e+01 -3.975644e-02 
1.418200e+01 -3.825349e-02 
1.418300e+01 -3.674779e-02 
1.418400e+01 -3.523934e-02 
1.418500e+01 -3.372816e-02 
1.418600e+01 -3.221427e-02 
1.418700e+01 -3.069766e-02 
1.418800e+01 -2.917835e-02 
1.418900e+01 -2.765636e-02 
1.419000e+01 -2.613169e-02 
1.419100e+01 -2.460435e-02 
1.419200e+01 -2.307435e-02 
1.419300e+01 -2.154172e-02 
1.419400e+01 -2.000645e-02 
1.419500e+01 -1.846855e-02 
1.419600e+01 -1.692805e-02 
1.419700e+01 -1.538494e-02 
1.419800e+01 -1.383925e-02 
1.419900e+01 -1.229098e-02 
1.420000e+01 -1.074014e-02 
1.420100e+01 -9.186750e-03 
1.420200e+01 -7.630816e-03 
1.420300e+01 -6.072349e-03 
1.420400e+01 -4.511363e-03 
1.420500e+01 -2.947868e-03 
1.420600e+01 -1.381876e-03 
1.420700e+01 1.866014e-04 
1.420800e+01 1.757553e-03 
1.420900e+01 3.330966e-03 
1.421000e+01 4.906829e-03 
1.421100e+01 6.485131e-03 
1.421200e+01 8.065860e-03 
1.421300e+01 9.649003e-03 
1.421400e+01 1.123455e-02 
1.421500e+01 1.282249e-02 
1.421600e+01 1.441280e-02 
1.421700e+01 1.600548e-02 
1.421800e+01 1.760052e-02 
1.421900e+01 1.919790e-02 
1.422000e+01 2.079761e-02 
1.422100e+01 2.239964e-02 
1.422200e+01 2.400397e-02 
1.422300e+01 2.561060e-02 
1.422400e+01 2.721951e-02 
1.422500e+01 2.883068e-02 
1.422600e+01 3.044411e-02 
1.422700e+01 3.205979e-02 
1.422800e+01 3.367770e-02 
1.422900e+01 3.529783e-02 
1.423000e+01 3.692016e-02 
1.423100e+01 3.854468e-02 
1.423200e+01 4.017139e-02 
1.423300e+01 4.180027e-02 
1.423400e+01 4.343130e-02 
1.423500e+01 4.506447e-02 
1.423600e+01 4.669977e-02 
1.423700e+01 4.833719e-02 
1.423800e+01 4.997671e-02 
1.423900e+01 5.161832e-02 
1.424000e+01 5.326202e-02 
1.424100e+01 5.490777e-02 
1.424200e+01 5.655558e-02 
1.424300e+01 5.820542e-02 
1.424400e+01 5.985730e-02 
1.424500e+01 6.151118e-02 
1.424600e+01 6.316706e-02 
1.424700e+01 6.482493e-02 
1.424800e+01 6.648477e-02 
1.424900e+01 6.814657e-02 
1.425000e+01 6.981032e-02 
1.425100e+01 7.147599e-02 
1.425200e+01 7.314359e-02 
1.425300e+01 7.481309e-02 
1.425400e+01 7.648448e-02 
1.425500e+01 7.815775e-02 
1.425600e+01 7.983289e-02 
1.425700e+01 8.150987e-02 
1.425800e+01 8.318869e-02 
1.425900e+01 8.486934e-02 
1.426000e+01 8.655179e-02 
1.426100e+01 8.823604e-02 
1.426200e+01 8.992208e-02 
1.426300e+01 9.160988e-02 
1.426400e+01 9.329943e-02 
1.426500e+01 9.499072e-02 
1.426600e+01 9.668374e-02 
1.426700e+01 9.837848e-02 
1.426800e+01 1.000749e-01 
1.426900e+01 1.017730e-01 
1.427000e+01 1.034728e-01 
1.427100e+01 1.051742e-01 
1.427200e+01 1.068773e-01 
1.427300e+01 1.085820e-01 
1.427400e+01 1.102883e-01 
1.427500e+01 1.119963e-01 
1.427600e+01 1.137058e-01 
1.427700e+01 1.154168e-01 
1.427800e+01 1.171295e-01 
1.427900e+01 1.188436e-01 
1.428000e+01 1.205593e-01 
1.428100e+01 1.222765e-01 
1.428200e+01 1.239952e-01 
1.428300e+01 1.257154e-01 
1.428400e+01 1.274370e-01 
1.428500e+01 1.291602e-01 
1.428600e+01 1.308847e-01 
1.428700e+01 1.326107e-01 
1.428800e+01 1.343380e-01 
1.428900e+01 1.360668e-01 
1.429000e+01 1.377969e-01 
1.429100e+01 1.395285e-01 
1.429200e+01 1.412613e-01 
1.429300e+01 1.429955e-01 
1.429400e+01 1.447310e-01 
1.429500e+01 1.464678e-01 
1.429600e+01 1.482059e-01 
1.429700e+01 1.499453e-01 
1.429800e+01 1.516860e-01 
1.429900e+01 1.534278e-01 
1.430000e+01 1.551709e-01 
1.430100e+01 1.569153e-01 
1.430200e+01 1.586608e-01 
1.430300e+01 1.604075e-01 
1.430400e+01 1.621554e-01 
1.430500e+01 1.639044e-01 
1.430600e+01 1.656546e-01 
1.430700e+01 1.674058e-01 
1.430800e+01 1.691582e-01 
1.430900e+01 1.709117e-01 
1.431000e+01 1.726663e-01 
1.431100e+01 1.744219e-01 
1.431200e+01 1.761785e-01 
1.431300e+01 1.779362e-01 
1.431400e+01 1.796949e-01 
1.431500e+01 1.814546e-01 
1.431600e+01 1.832153e-01 
1.431700e+01 1.849769e-01 
1.431800e+01 1.867395e-01 
1.431900e+01 1.885030e-01 
1.432000e+01 1.902675e-01 
1.432100e+01 1.920328e-01 
1.432200e+01 1.937991e-01 
1.432300e+01 1.955662e-01 
1.432400e+01 1.973341e-01 
1.432500e+01 1.991029e-01 
1.432600e+01 2.008725e-01 
1.432700e+01 2.026430e-01 
1.432800e+01 2.044142e-01 
1.432900e+01 2.061862e-01 
1.433000e+01 2.079589e-01 
1.433100e+01 2.097324e-01 
1.433200e+01 2.115066e-01 
1.433300e+01 2.132815e-01 
1.433400e+01 2.150572e-01 
1.433500e+01 2.168335e-01 
1.433600e+01 2.186104e-01 
1.433700e+01 2.203880e-01 
1.433800e+01 2.221663e-01 
1.433900e+01 2.239451e-01 
1.434000e+01 2.257245e-01 
1.434100e+01 2.275046e-01 
1.434200e+01 2.292851e-01 
1.434300e+01 2.310663e-01 
1.434400e+01 2.328479e-01 
1.434500e+01 2.346301e-01 
1.434600e+01 2.364128e-01 
1.434700e+01 2.381959e-01 
1.434800e+01 2.399796e-01 
1.434900e+01 2.417636e-01 
1.435000e+01 2.435481e-01 
1.435100e+01 2.453330e-01 
1.435200e+01 2.471183e-01 
1.435300e+01 2.489040e-01 
1.435400e+01 2.506901e-01 
1.435500e+01 2.524765e-01 
1.435600e+01 2.542632e-01 
1.435700e+01 2.560502e-01 
1.435800e+01 2.578376e-01 
1.435900e+01 2.596252e-01 
1.436000e+01 2.614131e-01 
1.436100e+01 2.632012e-01 
1.436200e+01 2.649896e-01 
1.436300e+01 2.667781e-01 
1.436400e+01 2.685669e-01 
1.436500e+01 2.703558e-01 
1.436600e+01 2.721449e-01 
1.436700e+01 2.739342e-01 
1.436800e+01 2.757236e-01 
1.436900e+01 2.775131e-01 
1.437000e+01 2.793026e-01 
1.437100e+01 2.810923e-01 
1.437200e+01 2.828820e-01 
1.437300e+01 2.846718e-01 
1.437400e+01 2.864616e-01 
1.437500e+01 2.882513e-01 
1.437600e+01 2.900411e-01 
1.437700e+01 2.918309e-01 
1.437800e+01 2.936206e-01 
1.437900e+01 2.954102e-01 
1.438000e+01 2.971998e-01 
1.438100e+01 2.989893e-01 
1.438200e+01 3.007786e-01 
1.438300e+01 3.025679e-01 
1.438400e+01 3.043570e-01 
1.438500e+01 3.061459e-01 
1.438600e+01 3.079346e-01 
1.438700e+01 3.097231e-01 
1.438800e+01 3.115115e-01 
1.438900e+01 3.132995e-01 
1.439000e+01 3.150874e-01 
1.439100e+01 3.168749e-01 
1.439200e+01 3.186622e-01 
1.439300e+01 3.204492e-01 
1.439400e+01 3.222358e-01 
1.439500e+01 3.240221e-01 
1.439600e+01 3.258080e-01 
1.439700e+01 3.275936e-01 
1.439800e+01 3.293788e-01 
1.439900e+01 3.311635e-01 
1.440000e+01 3.329479e-01 
1.440100e+01 3.347318e-01 
1.440200e+01 3.365152e-01 
1.440300e+01 3.382981e-01 
1.440400e+01 3.400806e-01 
1.440500e+01 3.418625e-01 
1.440600e+01 3.436439e-01 
1.440700e+01 3.454247e-01 
1.440800e+01 3.472050e-01 
1.440900e+01 3.489847e-01 
1.441000e+01 3.507638e-01 
1.441100e+01 3.525422e-01 
1.441200e+01 3.543200e-01 
1.441300e+01 3.560972e-01 
1.441400e+01 3.578737e-01 
1.441500e+01 3.596494e-01 
1.441600e+01 3.614245e-01 
1.441700e+01 3.631988e-01 
1.441800e+01 3.649724e-01 
1.441900e+01 3.667453e-01 
1.442000e+01 3.685173e-01 
1.442100e+01 3.702885e-01 
1.442200e+01 3.720589e-01 
1.442300e+01 3.738285e-01 
1.442400e+01 3.755972e-01 
1.442500e+01 3.773651e-01 
1.442600e+01 3.791320e-01 
1.442700e+01 3.808981e-01 
1.442800e+01 3.826632e-01 
1.442900e+01 3.844274e-01 
1.443000e+01 3.861906e-01 
1.443100e+01 3.879528e-01 
1.443200e+01 3.897140e-01 
1.443300e+01 3.914742e-01 
1.443400e+01 3.932334e-01 
1.443500e+01 3.949915e-01 
1.443600e+01 3.967485e-01 
1.443700e+01 3.985045e-01 
1.443800e+01 4.002593e-01 
1.443900e+01 4.020130e-01 
1.444000e+01 4.037656e-01 
1.444100e+01 4.055170e-01 
1.444200e+01 4.072672e-01 
1.444300e+01 4.090162e-01 
1.444400e+01 4.107640e-01 
1.444500e+01 4.125106e-01 
1.444600e+01 4.142559e-01 
1.444700e+01 4.160000e-01 
1.444800e+01 4.177427e-01 
1.444900e+01 4.194841e-01 
1.445000e+01 4.212243e-01 
1.445100e+01 4.229630e-01 
1.445200e+01 4.247004e-01 
1.445300e+01 4.264365e-01 
1.445400e+01 4.281711e-01 
1.445500e+01 4.299043e-01 
1.445600e+01 4.316361e-01 
1.445700e+01 4.333664e-01 
1.445800e+01 4.350952e-01 
1.445900e+01 4.368226e-01 
1.446000e+01 4.385484e-01 
1.446100e+01 4.402727e-01 
1.446200e+01 4.419955e-01 
1.446300e+01 4.437167e-01 
1.446400e+01 4.454363e-01 
1.446500e+01 4.471543e-01 
1.446600e+01 4.488707e-01 
1.446700e+01 4.505855e-01 
1.446800e+01 4.522986e-01 
1.446900e+01 4.540100e-01 
1.447000e+01 4.557198e-01 
1.447100e+01 4.574278e-01 
1.447200e+01 4.591341e-01 
1.447300e+01 4.608387e-01 
1.447400e+01 4.625415e-01 
1.447500e+01 4.642425e-01 
1.447600e+01 4.659417e-01 
1.447700e+01 4.676391e-01 
1.447800e+01 4.693346e-01 
1.447900e+01 4.710283e-01 
1.448000e+01 4.727201e-01 
1.448100e+01 4.744101e-01 
1.448200e+01 4.760981e-01 
1.448300e+01 4.777842e-01 
1.448400e+01 4.794683e-01 
1.448500e+01 4.811505e-01 
1.448600e+01 4.828306e-01 
1.448700e+01 4.845088e-01 
1.448800e+01 4.861850e-01 
1.448900e+01 4.878591e-01 
1.449000e+01 4.895312e-01 
1.449100e+01 4.912012e-01 
1.449200e+01 4.928691e-01 
1.449300e+01 4.945348e-01 
1.449400e+01 4.961985e-01 
1.449500e+01 4.978600e-01 
1.449600e+01 4.995193e-01 
1.449700e+01 5.011765e-01 
1.449800e+01 5.028314e-01 
1.449900e+01 5.044841e-01 
1.450000e+01 5.061346e-01 
1.450100e+01 5.077828e-01 
1.450200e+01 5.094288e-01 
1.450300e+01 5.110724e-01 
1.450400e+01 5.127138e-01 
1.450500e+01 5.143528e-01 
1.450600e+01 5.159894e-01 
1.450700e+01 5.176237e-01 
1.450800e+01 5.192556e-01 
1.450900e+01 5.208851e-01 
1.451000e+01 5.225122e-01 
1.451100e+01 5.241368e-01 
1.451200e+01 5.257590e-01 
1.451300e+01 5.273787e-01 
1.451400e+01 5.289959e-01 
1.451500e+01 5.306106e-01 
1.451600e+01 5.322227e-01 
1.451700e+01 5.338323e-01 
1.451800e+01 5.354394e-01 
1.451900e+01 5.370438e-01 
1.452000e+01 5.386457e-01 
1.452100e+01 5.402449e-01 
1.452200e+01 5.418415e-01 
1.452300e+01 5.434354e-01 
1.452400e+01 5.450267e-01 
1.452500e+01 5.466152e-01 
1.452600e+01 5.482011e-01 
1.452700e+01 5.497842e-01 
1.452800e+01 5.513646e-01 
1.452900e+01 5.529422e-01 
1.453000e+01 5.545170e-01 
1.453100e+01 5.560890e-01 
1.453200e+01 5.576582e-01 
1.453300e+01 5.592245e-01 
1.453400e+01 5.607880e-01 
1.453500e+01 5.623486e-01 
1.453600e+01 5.639064e-01 
1.453700e+01 5.654612e-01 
1.453800e+01 5.670131e-01 
1.453900e+01 5.685620e-01 
1.454000e+01 5.701080e-01 
1.454100e+01 5.716510e-01 
1.454200e+01 5.731910e-01 
1.454300e+01 5.747280e-01 
1.454400e+01 5.762619e-01 
1.454500e+01 5.777928e-01 
1.454600e+01 5.793206e-01 
1.454700e+01 5.808453e-01 
1.454800e+01 5.823670e-01 
1.454900e+01 5.838855e-01 
1.455000e+01 5.854008e-01 
1.455100e+01 5.869130e-01 
1.455200e+01 5.884220e-01 
1.455300e+01 5.899278e-01 
1.455400e+01 5.914304e-01 
1.455500e+01 5.929298e-01 
1.455600e+01 5.944259e-01 
1.455700e+01 5.959188e-01 
1.455800e+01 5.974084e-01 
1.455900e+01 5.988947e-01 
1.456000e+01 6.003776e-01 
1.456100e+01 6.018572e-01 
1.456200e+01 6.033335e-01 
1.456300e+01 6.048064e-01 
1.456400e+01 6.062759e-01 
1.456500e+01 6.077420e-01 
1.456600e+01 6.092046e-01 
1.456700e+01 6.106639e-01 
1.456800e+01 6.121196e-01 
1.456900e+01 6.135719e-01 
1.457000e+01 6.150207e-01 
1.457100e+01 6.164660e-01 
1.457200e+01 6.179078e-01 
1.457300e+01 6.193460e-01 
1.457400e+01 6.207806e-01 
1.457500e+01 6.222117e-01 
1.457600e+01 6.236392e-01 
1.457700e+01 6.250630e-01 
1.457800e+01 6.264832e-01 
1.457900e+01 6.278998e-01 
1.458000e+01 6.293127e-01 
1.458100e+01 6.307219e-01 
1.458200e+01 6.321275e-01 
1.458300e+01 6.335293e-01 
1.458400e+01 6.349273e-01 
1.458500e+01 6.363216e-01 
1.458600e+01 6.377122e-01 
1.458700e+01 6.390989e-01 
1.458800e+01 6.404819e-01 
1.458900e+01 6.418610e-01 
1.459000e+01 6.432363e-01 
1.459100e+01 6.446077e-01 
1.459200e+01 6.459753e-01 
1.459300e+01 6.473389e-01 
1.459400e+01 6.486987e-01 
1.459500e+01 6.500546e-01 
1.459600e+01 6.514065e-01 
1.459700e+01 6.527544e-01 
1.459800e+01 6.540984e-01 
1.459900e+01 6.554384e-01 
1.460000e+01 6.567743e-01 
1.460100e+01 6.581063e-01 
1.460200e+01 6.594342e-01 
1.460300e+01 6.607581e-01 
1.460400e+01 6.620779e-01 
1.460500e+01 6.633936e-01 
1.460600e+01 6.647051e-01 
1.460700e+01 6.660126e-01 
1.460800e+01 6.673159e-01 
1.460900e+01 6.686151e-01 
1.461000e+01 6.699101e-01 
1.461100e+01 6.712009e-01 
1.461200e+01 6.724875e-01 
1.461300e+01 6.737699e-01 
1.461400e+01 6.750480e-01 
1.461500e+01 6.763219e-01 
1.461600e+01 6.775916e-01 
1.461700e+01 6.788569e-01 
1.461800e+01 6.801179e-01 
1.461900e+01 6.813746e-01 
1.462000e+01 6.826270e-01 
1.462100e+01 6.838750e-01 
1.462200e+01 6.851187e-01 
1.462300e+01 6.863579e-01 
1.462400e+01 6.875928e-01 
1.462500e+01 6.888233e-01 
1.462600e+01 6.900493e-01 
1.462700e+01 6.912709e-01 
1.462800e+01 6.924880e-01 
1.462900e+01 6.937006e-01 
1.463000e+01 6.949088e-01 
1.463100e+01 6.961124e-01 
1.463200e+01 6.973115e-01 
1.463300e+01 6.985060e-01 
1.463400e+01 6.996960e-01 
1.463500e+01 7.008814e-01 
1.463600e+01 7.020623e-01 
1.463700e+01 7.032385e-01 
1.463800e+01 7.044101e-01 
1.463900e+01 7.055771e-01 
1.464000e+01 7.067394e-01 
1.464100e+01 7.078970e-01 
1.464200e+01 7.090500e-01 
1.464300e+01 7.101983e-01 
1.464400e+01 7.113418e-01 
1.464500e+01 7.124806e-01 
1.464600e+01 7.136147e-01 
1.464700e+01 7.147440e-01 
1.464800e+01 7.158686e-01 
1.464900e+01 7.169883e-01 
1.465000e+01 7.181033e-01 
1.465100e+01 7.192134e-01 
1.465200e+01 7.203187e-01 
1.465300e+01 7.214191e-01 
1.465400e+01 7.225147e-01 
1.465500e+01 7.236054e-01 
1.465600e+01 7.246912e-01 
1.465700e+01 7.257721e-01 
1.465800e+01 7.268480e-01 
1.465900e+01 7.279190e-01 
1.466000e+01 7.289851e-01 
1.466100e+01 7.300462e-01 
1.466200e+01 7.311023e-01 
1.466300e+01 7.321534e-01 
1.466400e+01 7.331995e-01 
1.466500e+01 7.342406e-01 
1.466600e+01 7.352766e-01 
1.466700e+01 7.363075e-01 
1.466800e+01 7.373334e-01 
1.466900e+01 7.383542e-01 
1.467000e+01 7.393699e-01 
1.467100e+01 7.403805e-01 
1.467200e+01 7.413860e-01 
1.467300e+01 7.423863e-01 
1.467400e+01 7.433814e-01 
1.467500e+01 7.443714e-01 
1.467600e+01 7.453562e-01 
1.467700e+01 7.463358e-01 
1.467800e+01 7.473102e-01 
1.467900e+01 7.482793e-01 
1.468000e+01 7.492432e-01 
1.468100e+01 7.502019e-01 
1.468200e+01 7.511552e-01 
1.468300e+01 7.521033e-01 
1.468400e+01 7.530461e-01 
1.468500e+01 7.539836e-01 
1.468600e+01 7.549158e-01 
1.468700e+01 7.558426e-01 
1.468800e+01 7.567640e-01 
1.468900e+01 7.576801e-01 
1.469000e+01 7.585908e-01 
1.469100e+01 7.594961e-01 
1.469200e+01 7.603960e-01 
1.469300e+01 7.612905e-01 
1.469400e+01 7.621796e-01 
1.469500e+01 7.630632e-01 
1.469600e+01 7.639413e-01 
1.469700e+01 7.648140e-01 
1.469800e+01 7.656812e-01 
1.469900e+01 7.665428e-01 
1.470000e+01 7.673990e-01 
1.470100e+01 7.682496e-01 
1.470200e+01 7.690947e-01 
1.470300e+01 7.699343e-01 
1.470400e+01 7.707683e-01 
1.470500e+01 7.715967e-01 
1.470600e+01 7.724195e-01 
1.470700e+01 7.732367e-01 
1.470800e+01 7.740482e-01 
1.470900e+01 7.748542e-01 
1.471000e+01 7.756545e-01 
1.471100e+01 7.764492e-01 
1.471200e+01 7.772381e-01 
1.471300e+01 7.780214e-01 
1.471400e+01 7.787991e-01 
1.471500e+01 7.795710e-01 
1.471600e+01 7.803372e-01 
1.471700e+01 7.810976e-01 
1.471800e+01 7.818523e-01 
1.471900e+01 7.826013e-01 
1.472000e+01 7.833445e-01 
1.472100e+01 7.840819e-01 
1.472200e+01 7.848135e-01 
1.472300e+01 7.855394e-01 
1.472400e+01 7.862594e-01 
1.472500e+01 7.869735e-01 
1.472600e+01 7.876819e-01 
1.472700e+01 7.883844e-01 
1.472800e+01 7.890810e-01 
1.472900e+01 7.897718e-01 
1.473000e+01 7.904566e-01 
1.473100e+01 7.911356e-01 
1.473200e+01 7.918087e-01 
1.473300e+01 7.924758e-01 
1.473400e+01 7.931370e-01 
1.473500e+01 7.937923e-01 
1.473600e+01 7.944416e-01 
1.473700e+01 7.950850e-01 
1.473800e+01 7.957223e-01 
1.473900e+01 7.963537e-01 
1.474000e+01 7.969791e-01 
1.474100e+01 7.975985e-01 
1.474200e+01 7.982118e-01 
1.474300e+01 7.988191e-01 
1.474400e+01 7.994204e-01 
1.474500e+01 8.000156e-01 
1.474600e+01 8.006048e-01 
1.474700e+01 8.011879e-01 
1.474800e+01 8.017649e-01 
1.474900e+01 8.023357e-01 
1.475000e+01 8.029005e-01 
1.475100e+01 8.034592e-01 
1.475200e+01 8.040117e-01 
1.475300e+01 8.045581e-01 
1.475400e+01 8.050984e-01 
1.475500e+01 8.056325e-01 
1.475600e+01 8.061604e-01 
1.475700e+01 8.066821e-01 
1.475800e+01 8.071977e-01 
1.475900e+01 8.077070e-01 
1.476000e+01 8.082102e-01 
1.476100e+01 8.087071e-01 
1.476200e+01 8.091978e-01 
1.476300e+01 8.096822e-01 
1.476400e+01 8.101604e-01 
1.476500e+01 8.106323e-01 
1.476600e+01 8.110980e-01 
1.476700e+01 8.115574e-01 
1.476800e+01 8.120105e-01 
1.476900e+01 8.124573e-01 
1.477000e+01 8.128978e-01 
1.477100e+01 8.133319e-01 
1.477200e+01 8.137598e-01 
1.477300e+01 8.141813e-01 
1.477400e+01 8.145964e-01 
1.477500e+01 8.150052e-01 
1.477600e+01 8.154077e-01 
1.477700e+01 8.158037e-01 
1.477800e+01 8.161934e-01 
1.477900e+01 8.165767e-01 
1.478000e+01 8.169536e-01 
1.478100e+01 8.173241e-01 
1.478200e+01 8.176881e-01 
1.478300e+01 8.180458e-01 
1.478400e+01 8.183970e-01 
1.478500e+01 8.187417e-01 
1.478600e+01 8.190801e-01 
1.478700e+01 8.194119e-01 
1.478800e+01 8.197373e-01 
1.478900e+01 8.200562e-01 
1.479000e+01 8.203686e-01 
1.479100e+01 8.206745e-01 
1.479200e+01 8.209739e-01 
1.479300e+01 8.212668e-01 
1.479400e+01 8.215532e-01 
1.479500e+01 8.218331e-01 
1.479600e+01 8.221064e-01 
1.479700e+01 8.223732e-01 
1.479800e+01 8.226334e-01 
1.479900e+01 8.228871e-01 
1.480000e+01 8.231342e-01 
1.480100e+01 8.233747e-01 
1.480200e+01 8.236087e-01 
1.480300e+01 8.238361e-01 
1.480400e+01 8.240568e-01 
1.480500e+01 8.242710e-01 
1.480600e+01 8.244786e-01 
1.480700e+01 8.246795e-01 
1.480800e+01 8.248738e-01 
1.480900e+01 8.250615e-01 
1.481000e+01 8.252425e-01 
1.481100e+01 8.254169e-01 
1.481200e+01 8.255847e-01 
1.481300e+01 8.257458e-01 
1.481400e+01 8.259002e-01 
1.481500e+01 8.260479e-01 
1.481600e+01 8.261890e-01 
1.481700e+01 8.263234e-01 
1.481800e+01 8.264510e-01 
1.481900e+01 8.265720e-01 
1.482000e+01 8.266863e-01 
1.482100e+01 8.267939e-01 
1.482200e+01 8.268947e-01 
1.482300e+01 8.269888e-01 
1.482400e+01 8.270762e-01 
1.482500e+01 8.271569e-01 
1.482600e+01 8.272308e-01 
1.482700e+01 8.272979e-01 
1.482800e+01 8.273583e-01 
1.482900e+01 8.274120e-01 
1.483000e+01 8.274588e-01 
1.483100e+01 8.274989e-01 
1.483200e+01 8.275322e-01 
1.483300e+01 8.275588e-01 
1.483400e+01 8.275785e-01 
1.483500e+01 8.275915e-01 
1.483600e+01 8.275976e-01 
1.483700e+01 8.275969e-01 
1.483800e+01 8.275895e-01 
1.483900e+01 8.275752e-01 
1.484000e+01 8.275541e-01 
1.484100e+01 8.275261e-01 
1.484200e+01 8.274914e-01 
1.484300e+01 8.274498e-01 
1.484400e+01 8.274013e-01 
1.484500e+01 8.273460e-01 
1.484600e+01 8.272839e-01 
1.484700e+01 8.272149e-01 
1.484800e+01 8.271390e-01 
1.484900e+01 8.270563e-01 
1.485000e+01 8.269667e-01 
1.485100e+01 8.268702e-01 
1.485200e+01 8.267669e-01 
1.485300e+01 8.266566e-01 
1.485400e+01 8.265395e-01 
1.485500e+01 8.264155e-01 
1.485600e+01 8.262846e-01 
1.485700e+01 8.261468e-01 
1.485800e+01 8.260021e-01 
1.485900e+01 8.258505e-01 
1.486000e+01 8.256920e-01 
1.486100e+01 8.255265e-01 
1.486200e+01 8.253542e-01 
1.486300e+01 8.251749e-01 
1.486400e+01 8.249887e-01 
1.486500e+01 8.247956e-01 
1.486600e+01 8.245955e-01 
1.486700e+01 8.243885e-01 
1.486800e+01 8.241746e-01 
1.486900e+01 8.239537e-01 
1.487000e+01 8.237259e-01 
1.487100e+01 8.234911e-01 
1.487200e+01 8.232494e-01 
1.487300e+01 8.230007e-01 
1.487400e+01 8.227451e-01 
1.487500e+01 8.224825e-01 
1.487600e+01 8.222130e-01 
1.487700e+01 8.219365e-01 
1.487800e+01 8.216530e-01 
1.487900e+01 8.213625e-01 
1.488000e+01 8.210651e-01 
1.488100e+01 8.207607e-01 
1.488200e+01 8.204493e-01 
1.488300e+01 8.201310e-01 
1.488400e+01 8.198056e-01 
1.488500e+01 8.194733e-01 
1.488600e+01 8.191340e-01 
1.488700e+01 8.187877e-01 
1.488800e+01 8.184344e-01 
1.488900e+01 8.180742e-01 
1.489000e+01 8.177069e-01 
1.489100e+01 8.173327e-01 
1.489200e+01 8.169514e-01 
1.489300e+01 8.165632e-01 
1.489400e+01 8.161679e-01 
1.489500e+01 8.157657e-01 
1.489600e+01 8.153564e-01 
1.489700e+01 8.149402e-01 
1.489800e+01 8.145169e-01 
1.489900e+01 8.140866e-01 
1.490000e+01 8.136494e-01 
1.490100e+01 8.132051e-01 
1.490200e+01 8.127538e-01 
1.490300e+01 8.122955e-01 
1.490400e+01 8.118302e-01 
1.490500e+01 8.113579e-01 
1.490600e+01 8.108786e-01 
1.490700e+01 8.103923e-01 
1.490800e+01 8.098990e-01 
1.490900e+01 8.093986e-01 
1.491000e+01 8.088913e-01 
1.491100e+01 8.083769e-01 
1.491200e+01 8.078555e-01 
1.491300e+01 8.073271e-01 
1.491400e+01 8.067917e-01 
1.491500e+01 8.062493e-01 
1.491600e+01 8.056998e-01 
1.491700e+01 8.051434e-01 
1.491800e+01 8.045799e-01 
1.491900e+01 8.040095e-01 
1.492000e+01 8.034320e-01 
1.492100e+01 8.028475e-01 
1.492200e+01 8.022560e-01 
1.492300e+01 8.016575e-01 
1.492400e+01 8.010520e-01 
1.492500e+01 8.004394e-01 
1.492600e+01 7.998199e-01 
1.492700e+01 7.991934e-01 
1.492800e+01 7.985598e-01 
1.492900e+01 7.979193e-01 
1.493000e+01 7.972717e-01 
1.493100e+01 7.966172e-01 
1.493200e+01 7.959556e-01 
1.493300e+01 7.952871e-01 
1.493400e+01 7.946115e-01 
1.493500e+01 7.939290e-01 
1.493600e+01 7.932394e-01 
1.493700e+01 7.925429e-01 
1.493800e+01 7.918394e-01 
1.493900e+01 7.911288e-01 
1.494000e+01 7.904113e-01 
1.494100e+01 7.896869e-01 
1.494200e+01 7.889554e-01 
1.494300e+01 7.882169e-01 
1.494400e+01 7.874715e-01 
1.494500e+01 7.867191e-01 
1.494600e+01 7.859597e-01 
1.494700e+01 7.851933e-01 
1.494800e+01 7.844200e-01 
1.494900e+01 7.836397e-01 
1.495000e+01 7.828525e-01 
1.495100e+01 7.820582e-01 
1.495200e+01 7.812571e-01 
1.495300e+01 7.804489e-01 
1.495400e+01 7.796338e-01 
1.495500e+01 7.788118e-01 
1.495600e+01 7.779828e-01 
1.495700e+01 7.771469e-01 
1.495800e+01 7.763040e-01 
1.495900e+01 7.754542e-01 
1.496000e+01 7.745974e-01 
1.496100e+01 7.737337e-01 
1.496200e+01 7.728631e-01 
1.496300e+01 7.719856e-01 
1.496400e+01 7.711011e-01 
1.496500e+01 7.702098e-01 
1.496600e+01 7.693115e-01 
1.496700e+01 7.684063e-01 
1.496800e+01 7.674942e-01 
1.496900e+01 7.665752e-01 
1.497000e+01 7.656493e-01 
1.497100e+01 7.647165e-01 
1.497200e+01 7.637768e-01 
1.497300e+01 7.628302e-01 
1.497400e+01 7.618767e-01 
1.497500e+01 7.609164e-01 
1.497600e+01 7.599492e-01 
1.497700e+01 7.589751e-01 
1.497800e+01 7.579942e-01 
1.497900e+01 7.570064e-01 
1.498000e+01 7.560117e-01 
1.498100e+01 7.550103e-01 
1.498200e+01 7.540019e-01 
1.498300e+01 7.529867e-01 
1.498400e+01 7.519647e-01 
1.498500e+01 7.509359e-01 
1.498600e+01 7.499002e-01 
1.498700e+01 7.488577e-01 
1.498800e+01 7.478084e-01 
1.498900e+01 7.467523e-01 
1.499000e+01 7.456894e-01 
1.499100e+01 7.446197e-01 
1.499200e+01 7.435432e-01 
1.499300e+01 7.424599e-01 
1.499400e+01 7.413699e-01 
1.499500e+01 7.402730e-01 
1.499600e+01 7.391694e-01 
1.499700e+01 7.380591e-01 
1.499800e+01 7.369419e-01 
1.499900e+01 7.358181e-01 
1.500000e+01 7.346874e-01 
1.500100e+01 7.335501e-01 
1.500200e+01 7.324060e-01 
1.500300e+01 7.312552e-01 
1.500400e+01 7.300977e-01 
1.500500e+01 7.289334e-01 
1.500600e+01 7.277625e-01 
1.500700e+01 7.265849e-01 
1.500800e+01 7.254005e-01 
1.500900e+01 7.242095e-01 
1.501000e+01 7.230118e-01 
1.501100e+01 7.218075e-01 
1.501200e+01 7.205964e-01 
1.501300e+01 7.193788e-01 
1.501400e+01 7.181544e-01 
1.501500e+01 7.169235e-01 
1.501600e+01 7.156859e-01 
1.501700e+01 7.144416e-01 
1.501800e+01 7.131908e-01 
1.501900e+01 7.119333e-01 
1.502000e+01 7.106692e-01 
1.502100e+01 7.093986e-01 
1.502200e+01 7.081213e-01 
1.502300e+01 7.068375e-01 
1.502400e+01 7.055471e-01 
1.502500e+01 7.042501e-01 
1.502600e+01 7.029466e-01 
1.502700e+01 7.016365e-01 
1.502800e+01 7.003199e-01 
1.502900e+01 6.989967e-01 
1.503000e+01 6.976670e-01 
1.503100e+01 6.963308e-01 
1.503200e+01 6.949881e-01 
1.503300e+01 6.936389e-01 
1.503400e+01 6.922832e-01 
1.503500e+01 6.909211e-01 
1.503600e+01 6.895524e-01 
1.503700e+01 6.881773e-01 
1.503800e+01 6.867958e-01 
1.503900e+01 6.854078e-01 
1.504000e+01 6.840133e-01 
1.504100e+01 6.826125e-01 
1.504200e+01 6.812052e-01 
1.504300e+01 6.797915e-01 
1.504400e+01 6.783714e-01 
1.504500e+01 6.769449e-01 
1.504600e+01 6.755120e-01 
1.504700e+01 6.740728e-01 
1.504800e+01 6.726272e-01 
1.504900e+01 6.711752e-01 
1.505000e+01 6.697169e-01 
1.505100e+01 6.682523e-01 
1.505200e+01 6.667813e-01 
1.505300e+01 6.653041e-01 
1.505400e+01 6.638205e-01 
1.505500e+01 6.623306e-01 
1.505600e+01 6.608345e-01 
1.505700e+01 6.593321e-01 
1.505800e+01 6.578234e-01 
1.505900e+01 6.563085e-01 
1.506000e+01 6.547873e-01 
1.506100e+01 6.532599e-01 
1.506200e+01 6.517263e-01 
1.506300e+01 6.501865e-01 
1.506400e+01 6.486404e-01 
1.506500e+01 6.470882e-01 
1.506600e+01 6.455298e-01 
1.506700e+01 6.439653e-01 
1.506800e+01 6.423946e-01 
1.506900e+01 6.408177e-01 
1.507000e+01 6.392347e-01 
1.507100e+01 6.376456e-01 
1.507200e+01 6.360504e-01 
1.507300e+01 6.344491e-01 
1.507400e+01 6.328417e-01 
1.507500e+01 6.312282e-01 
1.507600e+01 6.296086e-01 
1.507700e+01 6.279830e-01 
1.507800e+01 6.263514e-01 
1.507900e+01 6.247137e-01 
1.508000e+01 6.230700e-01 
1.508100e+01 6.214203e-01 
1.508200e+01 6.197646e-01 
1.508300e+01 6.181030e-01 
1.508400e+01 6.164353e-01 
1.508500e+01 6.147617e-01 
1.508600e+01 6.130822e-01 
1.508700e+01 6.113967e-01 
1.508800e+01 6.097053e-01 
1.508900e+01 6.080080e-01 
1.509000e+01 6.063047e-01 
1.509100e+01 6.045957e-01 
1.509200e+01 6.028807e-01 
1.509300e+01 6.011599e-01 
1.509400e+01 5.994332e-01 
1.509500e+01 5.977007e-01 
1.509600e+01 5.959624e-01 
1.509700e+01 5.942182e-01 
1.509800e+01 5.924683e-01 
1.509900e+01 5.907126e-01 
1.510000e+01 5.889511e-01 
1.510100e+01 5.871839e-01 
1.510200e+01 5.854109e-01 
1.510300e+01 5.836322e-01 
1.510400e+01 5.818478e-01 
1.510500e+01 5.800577e-01 
1.510600e+01 5.782619e-01 
1.510700e+01 5.764604e-01 
1.510800e+01 5.746533e-01 
1.510900e+01 5.728405e-01 
1.511000e+01 5.710221e-01 
1.511100e+01 5.691980e-01 
1.511200e+01 5.673684e-01 
1.511300e+01 5.655332e-01 
1.511400e+01 5.636923e-01 
1.511500e+01 5.618460e-01 
1.511600e+01 5.599940e-01 
1.511700e+01 5.581366e-01 
1.511800e+01 5.562736e-01 
1.511900e+01 5.544051e-01 
1.512000e+01 5.525311e-01 
1.512100e+01 5.506516e-01 
1.512200e+01 5.487667e-01 
1.512300e+01 5.468763e-01 
1.512400e+01 5.449805e-01 
1.512500e+01 5.430793e-01 
1.512600e+01 5.411726e-01 
1.512700e+01 5.392606e-01 
1.512800e+01 5.373432e-01 
1.512900e+01 5.354204e-01 
1.513000e+01 5.334923e-01 
1.513100e+01 5.315589e-01 
1.513200e+01 5.296201e-01 
1.513300e+01 5.276761e-01 
1.513400e+01 5.257267e-01 
1.513500e+01 5.237721e-01 
1.513600e+01 5.218123e-01 
1.513700e+01 5.198472e-01 
1.513800e+01 5.178768e-01 
1.513900e+01 5.159013e-01 
1.514000e+01 5.139206e-01 
1.514100e+01 5.119347e-01 
1.514200e+01 5.099436e-01 
1.514300e+01 5.079474e-01 
1.514400e+01 5.059461e-01 
1.514500e+01 5.039396e-01 
1.514600e+01 5.019281e-01 
1.514700e+01 4.999114e-01 
1.514800e+01 4.978897e-01 
1.514900e+01 4.958630e-01 
1.515000e+01 4.938312e-01 
1.515100e+01 4.917944e-01 
1.515200e+01 4.897526e-01 
1.515300e+01 4.877058e-01 
1.515400e+01 4.856541e-01 
1.515500e+01 4.835974e-01 
1.515600e+01 4.815357e-01 
1.515700e+01 4.794692e-01 
1.515800e+01 4.773977e-01 
1.515900e+01 4.753214e-01 
1.516000e+01 4.732402e-01 
1.516100e+01 4.711541e-01 
1.516200e+01 4.690632e-01 
1.516300e+01 4.669675e-01 
1.516400e+01 4.648670e-01 
1.516500e+01 4.627617e-01 
1.516600e+01 4.606516e-01 
1.516700e+01 4.585368e-01 
1.516800e+01 4.564173e-01 
1.516900e+01 4.542930e-01 
1.517000e+01 4.521641e-01 
1.517100e+01 4.500304e-01 
1.517200e+01 4.478921e-01 
1.517300e+01 4.457492e-01 
1.517400e+01 4.436016e-01 
1.517500e+01 4.414494e-01 
1.517600e+01 4.392926e-01 
1.517700e+01 4.371313e-01 
1.517800e+01 4.349654e-01 
1.517900e+01 4.327949e-01 
1.518000e+01 4.306200e-01 
1.518100e+01 4.284405e-01 
1.518200e+01 4.262565e-01 
1.518300e+01 4.240681e-01 
1.518400e+01 4.218752e-01 
1.518500e+01 4.196779e-01 
1.518600e+01 4.174762e-01 
1.518700e+01 4.152701e-01 
1.518800e+01 4.130596e-01 
1.518900e+01 4.108447e-01 
1.519000e+01 4.086255e-01 
1.519100e+01 4.064020e-01 
1.519200e+01 4.041742e-01 
1.519300e+01 4.019421e-01 
1.519400e+01 3.997057e-01 
1.519500e+01 3.974651e-01 
1.519600e+01 3.952203e-01 
1.519700e+01 3.929712e-01 
1.519800e+01 3.907180e-01 
1.519900e+01 3.884605e-01 
1.520000e+01 3.861990e-01 
1.520100e+01 3.839332e-01 
1.520200e+01 3.816634e-01 
1.520300e+01 3.793895e-01 
1.520400e+01 3.771115e-01 
1.520500e+01 3.748294e-01 
1.520600e+01 3.725433e-01 
1.520700e+01 3.702532e-01 
1.520800e+01 3.679591e-01 
1.520900e+01 3.656610e-01 
1.521000e+01 3.633589e-01 
1.521100e+01 3.610529e-01 
1.521200e+01 3.587430e-01 
1.521300e+01 3.564291e-01 
1.521400e+01 3.541114e-01 
1.521500e+01 3.517898e-01 
1.521600e+01 3.494644e-01 
1.521700e+01 3.471351e-01 
1.521800e+01 3.448021e-01 
1.521900e+01 3.424652e-01 
1.522000e+01 3.401246e-01 
1.522100e+01 3.377802e-01 
1.522200e+01 3.354321e-01 
1.522300e+01 3.330803e-01 
1.522400e+01 3.307248e-01 
1.522500e+01 3.283657e-01 
1.522600e+01 3.260029e-01 
1.522700e+01 3.236364e-01 
1.522800e+01 3.212664e-01 
1.522900e+01 3.188928e-01 
1.523000e+01 3.165156e-01 
1.523100e+01 3.141349e-01 
1.523200e+01 3.117506e-01 
1.523300e+01 3.093629e-01 
1.523400e+01 3.069716e-01 
1.523500e+01 3.045769e-01 
1.523600e+01 3.021787e-01 
1.523700e+01 2.997772e-01 
1.523800e+01 2.973722e-01 
1.523900e+01 2.949638e-01 
1.524000e+01 2.925521e-01 
1.524100e+01 2.901370e-01 
1.524200e+01 2.877187e-01 
1.524300e+01 2.852970e-01 
1.524400e+01 2.828720e-01 
1.524500e+01 2.804438e-01 
1.524600e+01 2.780123e-01 
1.524700e+01 2.755777e-01 
1.524800e+01 2.731398e-01 
1.524900e+01 2.706988e-01 
1.525000e+01 2.682546e-01 
1.525100e+01 2.658073e-01 
1.525200e+01 2.633568e-01 
1.525300e+01 2.609033e-01 
1.525400e+01 2.584467e-01 
1.525500e+01 2.559871e-01 
1.525600e+01 2.535244e-01 
1.525700e+01 2.510588e-01 
1.525800e+01 2.485901e-01 
1.525900e+01 2.461185e-01 
1.526000e+01 2.436440e-01 
1.526100e+01 2.411665e-01 
1.526200e+01 2.386862e-01 
1.526300e+01 2.362029e-01 
1.526400e+01 2.337169e-01 
1.526500e+01 2.312279e-01 
1.526600e+01 2.287362e-01 
1.526700e+01 2.262417e-01 
1.526800e+01 2.237444e-01 
1.526900e+01 2.212444e-01 
1.527000e+01 2.187417e-01 
1.527100e+01 2.162362e-01 
1.527200e+01 2.137281e-01 
1.527300e+01 2.112173e-01 
1.527400e+01 2.087039e-01 
1.527500e+01 2.061879e-01 
1.527600e+01 2.036692e-01 
1.527700e+01 2.011480e-01 
1.527800e+01 1.986243e-01 
1.527900e+01 1.960980e-01 
1.528000e+01 1.935693e-01 
1.528100e+01 1.910380e-01 
1.528200e+01 1.885043e-01 
1.528300e+01 1.859682e-01 
1.528400e+01 1.834296e-01 
1.528500e+01 1.808887e-01 
1.528600e+01 1.783454e-01 
1.528700e+01 1.757997e-01 
1.528800e+01 1.732517e-01 
1.528900e+01 1.707014e-01 
1.529000e+01 1.681489e-01 
1.529100e+01 1.655940e-01 
1.529200e+01 1.630370e-01 
1.529300e+01 1.604777e-01 
1.529400e+01 1.579162e-01 
1.529500e+01 1.553526e-01 
1.529600e+01 1.527868e-01 
1.529700e+01 1.502190e-01 
1.529800e+01 1.476490e-01 
1.529900e+01 1.450769e-01 
1.530000e+01 1.425028e-01 
1.530100e+01 1.399266e-01 
1.530200e+01 1.373485e-01 
1.530300e+01 1.347683e-01 
1.530400e+01 1.321862e-01 
1.530500e+01 1.296022e-01 
1.530600e+01 1.270162e-01 
1.530700e+01 1.244284e-01 
1.530800e+01 1.218387e-01 
1.530900e+01 1.192471e-01 
1.531000e+01 1.166537e-01 
1.531100e+01 1.140585e-01 
1.531200e+01 1.114615e-01 
1.531300e+01 1.088628e-01 
1.531400e+01 1.062623e-01 
1.531500e+01 1.036602e-01 
1.531600e+01 1.010563e-01 
1.531700e+01 9.845079e-02 
1.531800e+01 9.584363e-02 
1.531900e+01 9.323486e-02 
1.532000e+01 9.062450e-02 
1.532100e+01 8.801256e-02 
1.532200e+01 8.539908e-02 
1.532300e+01 8.278408e-02 
1.532400e+01 8.016758e-02 
1.532500e+01 7.754960e-02 
1.532600e+01 7.493017e-02 
1.532700e+01 7.230931e-02 
1.532800e+01 6.968704e-02 
1.532900e+01 6.706339e-02 
1.533000e+01 6.443838e-02 
1.533100e+01 6.181204e-02 
1.533200e+01 5.918439e-02 
1.533300e+01 5.655544e-02 
1.533400e+01 5.392523e-02 
1.533500e+01 5.129378e-02 
1.533600e+01 4.866112e-02 
1.533700e+01 4.602726e-02 
1.533800e+01 4.339222e-02 
1.533900e+01 4.075604e-02 
1.534000e+01 3.811874e-02 
1.534100e+01 3.548034e-02 
1.534200e+01 3.284086e-02 
1.534300e+01 3.020033e-02 
1.534400e+01 2.755878e-02 
1.534500e+01 2.491621e-02 
1.534600e+01 2.227267e-02 
1.534700e+01 1.962817e-02 
1.534800e+01 1.698274e-02 
1.534900e+01 1.433639e-02 
1.535000e+01 1.168916e-02 
1.535100e+01 9.041073e-03 
1.535200e+01 6.392144e-03 
1.535300e+01 3.742401e-03 
1.535400e+01 1.091868e-03 
1.535500e+01 -1.559431e-03 
1.535600e+01 -4.211473e-03 
1.535700e+01 -6.864233e-03 
1.535800e+01 -9.517688e-03 
1.535900e+01 -1.217181e-02 
1.536000e+01 -1.482659e-02 
1.536100e+01 -1.748198e-02 
1.536200e+01 -2.013797e-02 
1.536300e+01 -2.279454e-02 
1.536400e+01 -2.545166e-02 
1.536500e+01 -2.810931e-02 
1.536600e+01 -3.076745e-02 
1.536700e+01 -3.342608e-02 
1.536800e+01 -3.608516e-02 
1.536900e+01 -3.874467e-02 
1.537000e+01 -4.140459e-02 
1.537100e+01 -4.406489e-02 
1.537200e+01 -4.672555e-02 
1.537300e+01 -4.938654e-02 
1.537400e+01 -5.204784e-02 
1.537500e+01 -5.470943e-02 
1.537600e+01 -5.737128e-02 
1.537700e+01 -6.003337e-02 
1.537800e+01 -6.269567e-02 
1.537900e+01 -6.535816e-02 
1.538000e+01 -6.802081e-02 
1.538100e+01 -7.068361e-02 
1.538200e+01 -7.334652e-02 
1.538300e+01 -7.600953e-02 
1.538400e+01 -7.867260e-02 
1.538500e+01 -8.133572e-02 
1.538600e+01 -8.399886e-02 
1.538700e+01 -8.666199e-02 
1.538800e+01 -8.932510e-02 
1.538900e+01 -9.198815e-02 
1.539000e+01 -9.465112e-02 
1.539100e+01 -9.731400e-02 
1.539200e+01 -9.997675e-02 
1.539300e+01 -1.026393e-01 
1.539400e+01 -1.053018e-01 
1.539500e+01 -1.079640e-01 
1.539600e+01 -1.106260e-01 
1.539700e+01 -1.132878e-01 
1.539800e+01 -1.159493e-01 
1.539900e+01 -1.186104e-01 
1.540000e+01 -1.212713e-01 
1.540100e+01 -1.239318e-01 
1.540200e+01 -1.265920e-01 
1.540300e+01 -1.292518e-01 
1.540400e+01 -1.319111e-01 
1.540500e+01 -1.345700e-01 
1.540600e+01 -1.372285e-01 
1.540700e+01 -1.398864e-01 
1.540800e+01 -1.425439e-01 
1.540900e+01 -1.452008e-01 
1.541000e+01 -1.478571e-01 
1.541100e+01 -1.505129e-01 
1.541200e+01 -1.531680e-01 
1.541300e+01 -1.558226e-01 
1.541400e+01 -1.584764e-01 
1.541500e+01 -1.611296e-01 
1.541600e+01 -1.637820e-01 
1.541700e+01 -1.664338e-01 
1.541800e+01 -1.690848e-01 
1.541900e+01 -1.717349e-01 
1.542000e+01 -1.743843e-01 
1.542100e+01 -1.770329e-01 
1.542200e+01 -1.796806e-01 
1.542300e+01 -1.823274e-01 
1.542400e+01 -1.849734e-01 
1.542500e+01 -1.876184e-01 
1.542600e+01 -1.902624e-01 
1.542700e+01 -1.929055e-01 
1.542800e+01 -1.955476e-01 
1.542900e+01 -1.981886e-01 
1.543000e+01 -2.008286e-01 
1.543100e+01 -2.034676e-01 
1.543200e+01 -2.061054e-01 
1.543300e+01 -2.087422e-01 
1.543400e+01 -2.113777e-01 
1.543500e+01 -2.140121e-01 
1.543600e+01 -2.166454e-01 
1.543700e+01 -2.192774e-01 
1.543800e+01 -2.219081e-01 
1.543900e+01 -2.245376e-01 
1.544000e+01 -2.271658e-01 
1.544100e+01 -2.297927e-01 
1.544200e+01 -2.324183e-01 
1.544300e+01 -2.350425e-01 
1.544400e+01 -2.376653e-01 
1.544500e+01 -2.402867e-01 
1.544600e+01 -2.429067e-01 
1.544700e+01 -2.455252e-01 
1.544800e+01 -2.481422e-01 
1.544900e+01 -2.507578e-01 
1.545000e+01 -2.533718e-01 
1.545100e+01 -2.559842e-01 
1.545200e+01 -2.585951e-01 
1.545300e+01 -2.612043e-01 
1.545400e+01 -2.638120e-01 
1.545500e+01 -2.664180e-01 
1.545600e+01 -2.690223e-01 
1.545700e+01 -2.716249e-01 
1.545800e+01 -2.742258e-01 
1.545900e+01 -2.768250e-01 
1.546000e+01 -2.794223e-01 
1.546100e+01 -2.820179e-01 
1.546200e+01 -2.846117e-01 
1.546300e+01 -2.872036e-01 
1.546400e+01 -2.897937e-01 
1.546500e+01 -2.923819e-01 
1.546600e+01 -2.949681e-01 
1.546700e+01 -2.975525e-01 
1.546800e+01 -3.001348e-01 
1.546900e+01 -3.027152e-01 
1.547000e+01 -3.052936e-01 
1.547100e+01 -3.078699e-01 
1.547200e+01 -3.104442e-01 
1.547300e+01 -3.130164e-01 
1.547400e+01 -3.155866e-01 
1.547500e+01 -3.181545e-01 
1.547600e+01 -3.207204e-01 
1.547700e+01 -3.232840e-01 
1.547800e+01 -3.258455e-01 
1.547900e+01 -3.284047e-01 
1.548000e+01 -3.309617e-01 
1.548100e+01 -3.335165e-01 
1.548200e+01 -3.360689e-01 
1.548300e+01 -3.386190e-01 
1.548400e+01 -3.411668e-01 
1.548500e+01 -3.437122e-01 
1.548600e+01 -3.462553e-01 
1.548700e+01 -3.487959e-01 
1.548800e+01 -3.513341e-01 
1.548900e+01 -3.538698e-01 
1.549000e+01 -3.564031e-01 
1.549100e+01 -3.589338e-01 
1.549200e+01 -3.614621e-01 
1.549300e+01 -3.639878e-01 
1.549400e+01 -3.665109e-01 
1.549500e+01 -3.690314e-01 
1.549600e+01 -3.715493e-01 
1.549700e+01 -3.740645e-01 
1.549800e+01 -3.765771e-01 
1.549900e+01 -3.790870e-01 
1.550000e+01 -3.815942e-01 
1.550100e+01 -3.840986e-01 
1.550200e+01 -3.866003e-01 
1.550300e+01 -3.890992e-01 
1.550400e+01 -3.915954e-01 
1.550500e+01 -3.940886e-01 
1.550600e+01 -3.965791e-01 
1.550700e+01 -3.990666e-01 
1.550800e+01 -4.015513e-01 
1.550900e+01 -4.040330e-01 
1.551000e+01 -4.065118e-01 
1.551100e+01 -4.089876e-01 
1.551200e+01 -4.114605e-01 
1.551300e+01 -4.139303e-01 
1.551400e+01 -4.163971e-01 
1.551500e+01 -4.188609e-01 
1.551600e+01 -4.213215e-01 
1.551700e+01 -4.237791e-01 
1.551800e+01 -4.262335e-01 
1.551900e+01 -4.286848e-01 
1.552000e+01 -4.311329e-01 
1.552100e+01 -4.335779e-01 
1.552200e+01 -4.360196e-01 
1.552300e+01 -4.384580e-01 
1.552400e+01 -4.408933e-01 
1.552500e+01 -4.433252e-01 
1.552600e+01 -4.457538e-01 
1.552700e+01 -4.481791e-01 
1.552800e+01 -4.506011e-01 
1.552900e+01 -4.530196e-01 
1.553000e+01 -4.554348e-01 
1.553100e+01 -4.578466e-01 
1.553200e+01 -4.602549e-01 
1.553300e+01 -4.626598e-01 
1.553400e+01 -4.650612e-01 
1.553500e+01 -4.674590e-01 
1.553600e+01 -4.698534e-01 
1.553700e+01 -4.722442e-01 
1.553800e+01 -4.746314e-01 
1.553900e+01 -4.770150e-01 
1.554000e+01 -4.793950e-01 
1.554100e+01 -4.817714e-01 
1.554200e+01 -4.841441e-01 
1.554300e+01 -4.865132e-01 
1.554400e+01 -4.888785e-01 
1.554500e+01 -4.912401e-01 
1.554600e+01 -4.935980e-01 
1.554700e+01 -4.959520e-01 
1.554800e+01 -4.983023e-01 
1.554900e+01 -5.006488e-01 
1.555000e+01 -5.029915e-01 
1.555100e+01 -5.053303e-01 
1.555200e+01 -5.076652e-01 
1.555300e+01 -5.099962e-01 
1.555400e+01 -5.123233e-01 
1.555500e+01 -5.146464e-01 
1.555600e+01 -5.169656e-01 
1.555700e+01 -5.192808e-01 
1.555800e+01 -5.215920e-01 
1.555900e+01 -5.238992e-01 
1.556000e+01 -5.262023e-01 
1.556100e+01 -5.285014e-01 
1.556200e+01 -5.307963e-01 
1.556300e+01 -5.330872e-01 
1.556400e+01 -5.353739e-01 
1.556500e+01 -5.376564e-01 
1.556600e+01 -5.399348e-01 
1.556700e+01 -5.422090e-01 
1.556800e+01 -5.444790e-01 
1.556900e+01 -5.467447e-01 
1.557000e+01 -5.490062e-01 
1.557100e+01 -5.512634e-01 
1.557200e+01 -5.535163e-01 
1.557300e+01 -5.557648e-01 
1.557400e+01 -5.580090e-01 
1.557500e+01 -5.602489e-01 
1.557600e+01 -5.624844e-01 
1.557700e+01 -5.647154e-01 
1.557800e+01 -5.669421e-01 
1.557900e+01 -5.691643e-01 
1.558000e+01 -5.713820e-01 
1.558100e+01 -5.735953e-01 
1.558200e+01 -5.758040e-01 
1.558300e+01 -5.780082e-01 
1.558400e+01 -5.802079e-01 
1.558500e+01 -5.824030e-01 
1.558600e+01 -5.845935e-01 
1.558700e+01 -5.867794e-01 
1.558800e+01 -5.889606e-01 
1.558900e+01 -5.911373e-01 
1.559000e+01 -5.933092e-01 
1.559100e+01 -5.954765e-01 
1.559200e+01 -5.976390e-01 
1.559300e+01 -5.997969e-01 
1.559400e+01 -6.019500e-01 
1.559500e+01 -6.040983e-01 
1.559600e+01 -6.062418e-01 
1.559700e+01 -6.083805e-01 
1.559800e+01 -6.105144e-01 
1.559900e+01 -6.126434e-01 
1.560000e+01 -6.147676e-01 
1.560100e+01 -6.168869e-01 
1.560200e+01 -6.190013e-01 
1.560300e+01 -6.211108e-01 
1.560400e+01 -6.232153e-01 
1.560500e+01 -6.253148e-01 
1.560600e+01 -6.274094e-01 
1.560700e+01 -6.294990e-01 
1.560800e+01 -6.315835e-01 
1.560900e+01 -6.336630e-01 
1.561000e+01 -6.357375e-01 
1.561100e+01 -6.378068e-01 
1.561200e+01 -6.398711e-01 
1.561300e+01 -6.419303e-01 
1.561400e+01 -6.439843e-01 
1.561500e+01 -6.460332e-01 
1.561600e+01 -6.480769e-01 
1.561700e+01 -6.501154e-01 
1.561800e+01 -6.521487e-01 
1.561900e+01 -6.541767e-01 
1.562000e+01 -6.561995e-01 
1.562100e+01 -6.582171e-01 
1.562200e+01 -6.602294e-01 
1.562300e+01 -6.622363e-01 
1.562400e+01 -6.642380e-01 
1.562500e+01 -6.662343e-01 
1.562600e+01 -6.682252e-01 
1.562700e+01 -6.702108e-01 
1.562800e+01 -6.721910e-01 
1.562900e+01 -6.741658e-01 
1.563000e+01 -6.761351e-01 
1.563100e+01 -6.780990e-01 
1.563200e+01 -6.800574e-01 
1.563300e+01 -6.820103e-01 
1.563400e+01 -6.839578e-01 
1.563500e+01 -6.858997e-01 
1.563600e+01 -6.878361e-01 
1.563700e+01 -6.897669e-01 
1.563800e+01 -6.916922e-01 
1.563900e+01 -6.936118e-01 
1.564000e+01 -6.955259e-01 
1.564100e+01 -6.974343e-01 
1.564200e+01 -6.993371e-01 
1.564300e+01 -7.012342e-01 
1.564400e+01 -7.031257e-01 
1.564500e+01 -7.050115e-01 
1.564600e+01 -7.068915e-01 
1.564700e+01 -7.087658e-01 
1.564800e+01 -7.106344e-01 
1.564900e+01 -7.124972e-01 
1.565000e+01 -7.143542e-01 
1.565100e+01 -7.162055e-01 
1.565200e+01 -7.180509e-01 
1.565300e+01 -7.198905e-01 
1.565400e+01 -7.217243e-01 
1.565500e+01 -7.235521e-01 
1.565600e+01 -7.253741e-01 
1.565700e+01 -7.271903e-01 
1.565800e+01 -7.290004e-01 
1.565900e+01 -7.308047e-01 
1.566000e+01 -7.326030e-01 
1.566100e+01 -7.343954e-01 
1.566200e+01 -7.361818e-01 
1.566300e+01 -7.379622e-01 
1.566400e+01 -7.397365e-01 
1.566500e+01 -7.415049e-01 
1.566600e+01 -7.432672e-01 
1.566700e+01 -7.450235e-01 
1.566800e+01 -7.467736e-01 
1.566900e+01 -7.485177e-01 
1.567000e+01 -7.502557e-01 
1.567100e+01 -7.519876e-01 
1.567200e+01 -7.537133e-01 
1.567300e+01 -7.554329e-01 
1.567400e+01 -7.571463e-01 
1.567500e+01 -7.588535e-01 
1.567600e+01 -7.605545e-01 
1.567700e+01 -7.622493e-01 
1.567800e+01 -7.639379e-01 
1.567900e+01 -7.656202e-01 
1.568000e+01 -7.672963e-01 
1.568100e+01 -7.689661e-01 
1.568200e+01 -7.706296e-01 
1.568300e+01 -7.722868e-01 
1.568400e+01 -7.739377e-01 
1.568500e+01 -7.755823e-01 
1.568600e+01 -7.772205e-01 
1.568700e+01 -7.788523e-01 
1.568800e+01 -7.804778e-01 
1.568900e+01 -7.820968e-01 
1.569000e+01 -7.837095e-01 
1.569100e+01 -7.853157e-01 
1.569200e+01 -7.869155e-01 
1.569300e+01 -7.885089e-01 
1.569400e+01 -7.900958e-01 
1.569500e+01 -7.916762e-01 
1.569600e+01 -7.932501e-01 
1.569700e+01 -7.948175e-01 
1.569800e+01 -7.963784e-01 
1.569900e+01 -7.979328e-01 
1.570000e+01 -7.994806e-01 
1.570100e+01 -8.010218e-01 
1.570200e+01 -8.025565e-01 
1.570300e+01 -8.040845e-01 
1.570400e+01 -8.056060e-01 
1.570500e+01 -8.071209e-01 
1.570600e+01 -8.086291e-01 
1.570700e+01 -8.101307e-01 
1.570800e+01 -8.116256e-01 
1.570900e+01 -8.131138e-01 
1.571000e+01 -8.145954e-01 
1.571100e+01 -8.160703e-01 
1.571200e+01 -8.175384e-01 
1.571300e+01 -8.189999e-01 
1.571400e+01 -8.204546e-01 
1.571500e+01 -8.219026e-01 
1.571600e+01 -8.233437e-01 
1.571700e+01 -8.247782e-01 
1.571800e+01 -8.262058e-01 
1.571900e+01 -8.276266e-01 
1.572000e+01 -8.290407e-01 
1.572100e+01 -8.304479e-01 
1.572200e+01 -8.318482e-01 
1.572300e+01 -8.332417e-01 
1.572400e+01 -8.346284e-01 
1.572500e+01 -8.360082e-01 
1.572600e+01 -8.373811e-01 
1.572700e+01 -8.387471e-01 
1.572800e+01 -8.401062e-01 
1.572900e+01 -8.414583e-01 
1.573000e+01 -8.428036e-01 
1.573100e+01 -8.441418e-01 
1.573200e+01 -8.454732e-01 
1.573300e+01 -8.467975e-01 
1.573400e+01 -8.481149e-01 
1.573500e+01 -8.494253e-01 
1.573600e+01 -8.507287e-01 
1.573700e+01 -8.520251e-01 
1.573800e+01 -8.533145e-01 
1.573900e+01 -8.545968e-01 
1.574000e+01 -8.558721e-01 
1.574100e+01 -8.571403e-01 
1.574200e+01 -8.584014e-01 
1.574300e+01 -8.596555e-01 
1.574400e+01 -8.609025e-01 
1.574500e+01 -8.621423e-01 
1.574600e+01 -8.633751e-01 
1.574700e+01 -8.646007e-01 
1.574800e+01 -8.658192e-01 
1.574900e+01 -8.670306e-01 
1.575000e+01 -8.682348e-01 
1.575100e+01 -8.694318e-01 
1.575200e+01 -8.706217e-01 
1.575300e+01 -8.718044e-01 
1.575400e+01 -8.729799e-01 
1.575500e+01 -8.741482e-01 
1.575600e+01 -8.753092e-01 
1.575700e+01 -8.764631e-01 
1.575800e+01 -8.776097e-01 
1.575900e+01 -8.787491e-01 
1.576000e+01 -8.798812e-01 
1.576100e+01 -8.810060e-01 
1.576200e+01 -8.821236e-01 
1.576300e+01 -8.832339e-01 
1.576400e+01 -8.843369e-01 
1.576500e+01 -8.854326e-01 
1.576600e+01 -8.865210e-01 
1.576700e+01 -8.876020e-01 
1.576800e+01 -8.886758e-01 
1.576900e+01 -8.897422e-01 
1.577000e+01 -8.908012e-01 
1.577100e+01 -8.918529e-01 
1.577200e+01 -8.928973e-01 
1.577300e+01 -8.939342e-01 
1.577400e+01 -8.949638e-01 
1.577500e+01 -8.959860e-01 
1.577600e+01 -8.970008e-01 
1.577700e+01 -8.980082e-01 
1.577800e+01 -8.990081e-01 
1.577900e+01 -9.000007e-01 
1.578000e+01 -9.009858e-01 
1.578100e+01 -9.019635e-01 
1.578200e+01 -9.029337e-01 
1.578300e+01 -9.038964e-01 
1.578400e+01 -9.048517e-01 
1.578500e+01 -9.057996e-01 
1.578600e+01 -9.067399e-01 
1.578700e+01 -9.076728e-01 
1.578800e+01 -9.085982e-01 
1.578900e+01 -9.095160e-01 
1.579000e+01 -9.104264e-01 
1.579100e+01 -9.113292e-01 
1.579200e+01 -9.122246e-01 
1.579300e+01 -9.131124e-01 
1.579400e+01 -9.139926e-01 
1.579500e+01 -9.148653e-01 
1.579600e+01 -9.157305e-01 
1.579700e+01 -9.165880e-01 
1.579800e+01 -9.174381e-01 
1.579900e+01 -9.182805e-01 
1.580000e+01 -9.191154e-01 
1.580100e+01 -9.199427e-01 
1.580200e+01 -9.207624e-01 
1.580300e+01 -9.215745e-01 
1.580400e+01 -9.223790e-01 
1.580500e+01 -9.231758e-01 
1.580600e+01 -9.239651e-01 
1.580700e+01 -9.247467e-01 
1.580800e+01 -9.255207e-01 
1.580900e+01 -9.262871e-01 
1.581000e+01 -9.270458e-01 
1.581100e+01 -9.277969e-01 
1.581200e+01 -9.285403e-01 
1.581300e+01 -9.292761e-01 
1.581400e+01 -9.300042e-01 
1.581500e+01 -9.307246e-01 
1.581600e+01 -9.314374e-01 
1.581700e+01 -9.321424e-01 
1.581800e+01 -9.328398e-01 
1.581900e+01 -9.335295e-01 
1.582000e+01 -9.342115e-01 
1.582100e+01 -9.348858e-01 
1.582200e+01 -9.355524e-01 
1.582300e+01 -9.362113e-01 
1.582400e+01 -9.368624e-01 
1.582500e+01 -9.375058e-01 
1.582600e+01 -9.381416e-01 
1.582700e+01 -9.387695e-01 
1.582800e+01 -9.393898e-01 
1.582900e+01 -9.400023e-01 
1.583000e+01 -9.406070e-01 
1.583100e+01 -9.412041e-01 
1.583200e+01 -9.417933e-01 
1.583300e+01 -9.423748e-01 
1.583400e+01 -9.429486e-01 
1.583500e+01 -9.435145e-01 
1.583600e+01 -9.440727e-01 
1.583700e+01 -9.446232e-01 
1.583800e+01 -9.451658e-01 
1.583900e+01 -9.457007e-01 
1.584000e+01 -9.462278e-01 
1.584100e+01 -9.467471e-01 
1.584200e+01 -9.472586e-01 
1.584300e+01 -9.477624e-01 
1.584400e+01 -9.482583e-01 
1.584500e+01 -9.487464e-01 
1.584600e+01 -9.492267e-01 
1.584700e+01 -9.496993e-01 
1.584800e+01 -9.501640e-01 
1.584900e+01 -9.506209e-01 
1.585000e+01 -9.510700e-01 
1.585100e+01 -9.515112e-01 
1.585200e+01 -9.519447e-01 
1.585300e+01 -9.523703e-01 
1.585400e+01 -9.527881e-01 
1.585500e+01 -9.531981e-01 
1.585600e+01 -9.536002e-01 
1.585700e+01 -9.539945e-01 
1.585800e+01 -9.543810e-01 
1.585900e+01 -9.547596e-01 
1.586000e+01 -9.551304e-01 
1.586100e+01 -9.554934e-01 
1.586200e+01 -9.558485e-01 
1.586300e+01 -9.561958e-01 
1.586400e+01 -9.565352e-01 
1.586500e+01 -9.568668e-01 
1.586600e+01 -9.571905e-01 
1.586700e+01 -9.575064e-01 
1.586800e+01 -9.578144e-01 
1.586900e+01 -9.581146e-01 
1.587000e+01 -9.584069e-01 
1.587100e+01 -9.586913e-01 
1.587200e+01 -9.589680e-01 
1.587300e+01 -9.592367e-01 
1.587400e+01 -9.594976e-01 
1.587500e+01 -9.597506e-01 
1.587600e+01 -9.599958e-01 
1.587700e+01 -9.602331e-01 
1.587800e+01 -9.604626e-01 
1.587900e+01 -9.606841e-01 
1.588000e+01 -9.608979e-01 
1.588100e+01 -9.611037e-01 
1.588200e+01 -9.613017e-01 
1.588300e+01 -9.614919e-01 
1.588400e+01 -9.616741e-01 
1.588500e+01 -9.618486e-01 
1.588600e+01 -9.620151e-01 
1.588700e+01 -9.621738e-01 
1.588800e+01 -9.623246e-01 
1.588900e+01 -9.624676e-01 
1.589000e+01 -9.626027e-01 
1.589100e+01 -9.627299e-01 
1.589200e+01 -9.628493e-01 
1.589300e+01 -9.629608e-01 
1.589400e+01 -9.630644e-01 
1.589500e+01 -9.631602e-01 
1.589600e+01 -9.632482e-01 
1.589700e+01 -9.633282e-01 
1.589800e+01 -9.634005e-01 
1.589900e+01 -9.634648e-01 
1.590000e+01 -9.635213e-01 
1.590100e+01 -9.635700e-01 
1.590200e+01 -9.636108e-01 
1.590300e+01 -9.636437e-01 
1.590400e+01 -9.636688e-01 
1.590500e+01 -9.636861e-01 
1.590600e+01 -9.636955e-01 
1.590700e+01 -9.636971e-01 
1.590800e+01 -9.636908e-01 
1.590900e+01 -9.636767e-01 
1.591000e+01 -9.636547e-01 
1.591100e+01 -9.636249e-01 
1.591200e+01 -9.635873e-01 
1.591300e+01 -9.635418e-01 
1.591400e+01 -9.634885e-01 
1.591500e+01 -9.634274e-01 
1.591600e+01 -9.633585e-01 
1.591700e+01 -9.632817e-01 
1.591800e+01 -9.631971e-01 
1.591900e+01 -9.631047e-01 
1.592000e+01 -9.630045e-01 
1.592100e+01 -9.628964e-01 
1.592200e+01 -9.627806e-01 
1.592300e+01 -9.626569e-01 
1.592400e+01 -9.625254e-01 
1.592500e+01 -9.623862e-01 
1.592600e+01 -9.622391e-01 
1.592700e+01 -9.620842e-01 
1.592800e+01 -9.619216e-01 
1.592900e+01 -9.617512e-01 
1.593000e+01 -9.615729e-01 
1.593100e+01 -9.613869e-01 
1.593200e+01 -9.611932e-01 
1.593300e+01 -9.609916e-01 
1.593400e+01 -9.607823e-01 
1.593500e+01 -9.605652e-01 
1.593600e+01 -9.603403e-01 
1.593700e+01 -9.601077e-01 
1.593800e+01 -9.598673e-01 
1.593900e+01 -9.596192e-01 
1.594000e+01 -9.593634e-01 
1.594100e+01 -9.590998e-01 
1.594200e+01 -9.588284e-01 
1.594300e+01 -9.585493e-01 
1.594400e+01 -9.582625e-01 
1.594500e+01 -9.579680e-01 
1.594600e+01 -9.576657e-01 
1.594700e+01 -9.573558e-01 
1.594800e+01 -9.570381e-01 
1.594900e+01 -9.567127e-01 
1.595000e+01 -9.563797e-01 
1.595100e+01 -9.560389e-01 
1.595200e+01 -9.556904e-01 
1.595300e+01 -9.553343e-01 
1.595400e+01 -9.549705e-01 
1.595500e+01 -9.545990e-01 
1.595600e+01 -9.542198e-01 
1.595700e+01 -9.538330e-01 
1.595800e+01 -9.534385e-01 
1.595900e+01 -9.530363e-01 
1.596000e+01 -9.526265e-01 
1.596100e+01 -9.522091e-01 
1.596200e+01 -9.517841e-01 
1.596300e+01 -9.513514e-01 
1.596400e+01 -9.509111e-01 
1.596500e+01 -9.504631e-01 
1.596600e+01 -9.500076e-01 
1.596700e+01 -9.495445e-01 
1.596800e+01 -9.490737e-01 
1.596900e+01 -9.485954e-01 
1.597000e+01 -9.481095e-01 
1.597100e+01 -9.476160e-01 
1.597200e+01 -9.471149e-01 
1.597300e+01 -9.466063e-01 
1.597400e+01 -9.460901e-01 
1.597500e+01 -9.455664e-01 
1.597600e+01 -9.450351e-01 
1.597700e+01 -9.444963e-01 
1.597800e+01 -9.439499e-01 
1.597900e+01 -9.433961e-01 
1.598000e+01 -9.428347e-01 
1.598100e+01 -9.422658e-01 
1.598200e+01 -9.416894e-01 
1.598300e+01 -9.411055e-01 
1.598400e+01 -9.405141e-01 
1.598500e+01 -9.399152e-01 
1.598600e+01 -9.393089e-01 
1.598700e+01 -9.386951e-01 
1.598800e+01 -9.380739e-01 
1.598900e+01 -9.374452e-01 
1.599000e+01 -9.368091e-01 
1.599100e+01 -9.361655e-01 
1.599200e+01 -9.355145e-01 
1.599300e+01 -9.348561e-01 
1.599400e+01 -9.341903e-01 
1.599500e+01 -9.335171e-01 
1.599600e+01 -9.328365e-01 
1.599700e+01 -9.321485e-01 
1.599800e+01 -9.314531e-01 
1.599900e+01 -9.307504e-01 
1.600000e+01 -9.300403e-01 
1.600100e+01 -9.293229e-01 
1.600200e+01 -9.285981e-01 
1.600300e+01 -9.278660e-01 
1.600400e+01 -9.271266e-01 
1.600500e+01 -9.263799e-01 
1.600600e+01 -9.256258e-01 
1.600700e+01 -9.248645e-01 
1.600800e+01 -9.240959e-01 
1.600900e+01 -9.233200e-01 
1.601000e+01 -9.225368e-01 
1.601100e+01 -9.217464e-01 
1.601200e+01 -9.209488e-01 
1.601300e+01 -9.201439e-01 
1.601400e+01 -9.193317e-01 
1.601500e+01 -9.185124e-01 
1.601600e+01 -9.176858e-01 
1.601700e+01 -9.168521e-01 
1.601800e+01 -9.160111e-01 
1.601900e+01 -9.151630e-01 
1.602000e+01 -9.143077e-01 
1.602100e+01 -9.134453e-01 
1.602200e+01 -9.125757e-01 
1.602300e+01 -9.116989e-01 
1.602400e+01 -9.108151e-01 
1.602500e+01 -9.099241e-01 
1.602600e+01 -9.090260e-01 
1.602700e+01 -9.081208e-01 
1.602800e+01 -9.072085e-01 
1.602900e+01 -9.062892e-01 
1.603000e+01 -9.053628e-01 
1.603100e+01 -9.044293e-01 
1.603200e+01 -9.034888e-01 
1.603300e+01 -9.025412e-01 
1.603400e+01 -9.015867e-01 
1.603500e+01 -9.006251e-01 
1.603600e+01 -8.996565e-01 
1.603700e+01 -8.986809e-01 
1.603800e+01 -8.976984e-01 
1.603900e+01 -8.967089e-01 
1.604000e+01 -8.957124e-01 
1.604100e+01 -8.947090e-01 
1.604200e+01 -8.936987e-01 
1.604300e+01 -8.926814e-01 
1.604400e+01 -8.916573e-01 
1.604500e+01 -8.906262e-01 
1.604600e+01 -8.895883e-01 
1.604700e+01 -8.885434e-01 
1.604800e+01 -8.874918e-01 
1.604900e+01 -8.864332e-01 
1.605000e+01 -8.853679e-01 
1.605100e+01 -8.842957e-01 
1.605200e+01 -8.832167e-01 
1.605300e+01 -8.821309e-01 
1.605400e+01 -8.810383e-01 
1.605500e+01 -8.799389e-01 
1.605600e+01 -8.788328e-01 
1.605700e+01 -8.777199e-01 
1.605800e+01 -8.766003e-01 
1.605900e+01 -8.754739e-01 
1.606000e+01 -8.743409e-01 
1.606100e+01 -8.732011e-01 
1.606200e+01 -8.720547e-01 
1.606300e+01 -8.709016e-01 
1.606400e+01 -8.697418e-01 
1.606500e+01 -8.685753e-01 
1.606600e+01 -8.674023e-01 
1.606700e+01 -8.662226e-01 
1.606800e+01 -8.650363e-01 
1.606900e+01 -8.638434e-01 
1.607000e+01 -8.626439e-01 
1.607100e+01 -8.614379e-01 
1.607200e+01 -8.602253e-01 
1.607300e+01 -8.590061e-01 
1.607400e+01 -8.577804e-01 
1.607500e+01 -8.565482e-01 
1.607600e+01 -8.553095e-01 
1.607700e+01 -8.540644e-01 
1.607800e+01 -8.528127e-01 
1.607900e+01 -8.515546e-01 
1.608000e+01 -8.502900e-01 
1.608100e+01 -8.490190e-01 
1.608200e+01 -8.477416e-01 
1.608300e+01 -8.464578e-01 
1.608400e+01 -8.451676e-01 
1.608500e+01 -8.438710e-01 
1.608600e+01 -8.425680e-01 
1.608700e+01 -8.412587e-01 
1.608800e+01 -8.399431e-01 
1.608900e+01 -8.386211e-01 
1.609000e+01 -8.372929e-01 
1.609100e+01 -8.359583e-01 
1.609200e+01 -8.346175e-01 
1.609300e+01 -8.332704e-01 
1.609400e+01 -8.319171e-01 
1.609500e+01 -8.305575e-01 
1.609600e+01 -8.291917e-01 
1.609700e+01 -8.278197e-01 
1.609800e+01 -8.264416e-01 
1.609900e+01 -8.250572e-01 
1.610000e+01 -8.236667e-01 
1.610100e+01 -8.222701e-01 
1.610200e+01 -8.208673e-01 
1.610300e+01 -8.194584e-01 
1.610400e+01 -8.180434e-01 
1.610500e+01 -8.166224e-01 
1.610600e+01 -8.151953e-01 
1.610700e+01 -8.137621e-01 
1.610800e+01 -8.123229e-01 
1.610900e+01 -8.108777e-01 
1.611000e+01 -8.094264e-01 
1.611100e+01 -8.079692e-01 
1.611200e+01 -8.065060e-01 
1.611300e+01 -8.050369e-01 
1.611400e+01 -8.035618e-01 
1.611500e+01 -8.020807e-01 
1.611600e+01 -8.005938e-01 
1.611700e+01 -7.991010e-01 
1.611800e+01 -7.976023e-01 
1.611900e+01 -7.960978e-01 
1.612000e+01 -7.945874e-01 
1.612100e+01 -7.930711e-01 
1.612200e+01 -7.915491e-01 
1.612300e+01 -7.900212e-01 
1.612400e+01 -7.884876e-01 
1.612500e+01 -7.869482e-01 
1.612600e+01 -7.854031e-01 
1.612700e+01 -7.838522e-01 
1.612800e+01 -7.822957e-01 
1.612900e+01 -7.807334e-01 
1.613000e+01 -7.791654e-01 
1.613100e+01 -7.775918e-01 
1.613200e+01 -7.760126e-01 
1.613300e+01 -7.744277e-01 
1.613400e+01 -7.728372e-01 
1.613500e+01 -7.712410e-01 
1.613600e+01 -7.696394e-01 
1.613700e+01 -7.680321e-01 
1.613800e+01 -7.664193e-01 
1.613900e+01 -7.648010e-01 
1.614000e+01 -7.631771e-01 
1.614100e+01 -7.615478e-01 
1.614200e+01 -7.599130e-01 
1.614300e+01 -7.582727e-01 
1.614400e+01 -7.566270e-01 
1.614500e+01 -7.549759e-01 
1.614600e+01 -7.533193e-01 
1.614700e+01 -7.516574e-01 
1.614800e+01 -7.499901e-01 
1.614900e+01 -7.483174e-01 
1.615000e+01 -7.466394e-01 
1.615100e+01 -7.449560e-01 
1.615200e+01 -7.432674e-01 
1.615300e+01 -7.415735e-01 
1.615400e+01 -7.398743e-01 
1.615500e+01 -7.381699e-01 
1.615600e+01 -7.364602e-01 
1.615700e+01 -7.347453e-01 
1.615800e+01 -7.330253e-01 
1.615900e+01 -7.313000e-01 
1.616000e+01 -7.295696e-01 
1.616100e+01 -7.278340e-01 
1.616200e+01 -7.260933e-01 
1.616300e+01 -7.243476e-01 
1.616400e+01 -7.225967e-01 
1.616500e+01 -7.208407e-01 
1.616600e+01 -7.190797e-01 
1.616700e+01 -7.173137e-01 
1.616800e+01 -7.155427e-01 
1.616900e+01 -7.137666e-01 
1.617000e+01 -7.119856e-01 
1.617100e+01 -7.101996e-01 
1.617200e+01 -7.084087e-01 
1.617300e+01 -7.066129e-01 
1.617400e+01 -7.048122e-01 
1.617500e+01 -7.030065e-01 
1.617600e+01 -7.011960e-01 
1.617700e+01 -6.993807e-01 
1.617800e+01 -6.975605e-01 
1.617900e+01 -6.957356e-01 
1.618000e+01 -6.939058e-01 
1.618100e+01 -6.920713e-01 
1.618200e+01 -6.902320e-01 
1.618300e+01 -6.883880e-01 
1.618400e+01 -6.865392e-01 
1.618500e+01 -6.846858e-01 
1.618600e+01 -6.828277e-01 
1.618700e+01 -6.809649e-01 
1.618800e+01 -6.790975e-01 
1.618900e+01 -6.772255e-01 
1.619000e+01 -6.753489e-01 
1.619100e+01 -6.734677e-01 
1.619200e+01 -6.715819e-01 
1.619300e+01 -6.696916e-01 
1.619400e+01 -6.677968e-01 
1.619500e+01 -6.658974e-01 
1.619600e+01 -6.639936e-01 
1.619700e+01 -6.620853e-01 
1.619800e+01 -6.601726e-01 
1.619900e+01 -6.582554e-01 
1.620000e+01 -6.563339e-01 
1.620100e+01 -6.544080e-01 
1.620200e+01 -6.524776e-01 
1.620300e+01 -6.505430e-01 
1.620400e+01 -6.486040e-01 
1.620500e+01 -6.466607e-01 
1.620600e+01 -6.447131e-01 
1.620700e+01 -6.427613e-01 
1.620800e+01 -6.408052e-01 
1.620900e+01 -6.388449e-01 
1.621000e+01 -6.368804e-01 
1.621100e+01 -6.349117e-01 
1.621200e+01 -6.329388e-01 
1.621300e+01 -6.309618e-01 
1.621400e+01 -6.289806e-01 
1.621500e+01 -6.269954e-01 
1.621600e+01 -6.250060e-01 
1.621700e+01 -6.230126e-01 
1.621800e+01 -6.210151e-01 
1.621900e+01 -6.190137e-01 
1.622000e+01 -6.170082e-01 
1.622100e+01 -6.149987e-01 
1.622200e+01 -6.129852e-01 
1.622300e+01 -6.109679e-01 
1.622400e+01 -6.089465e-01 
1.622500e+01 -6.069213e-01 
1.622600e+01 -6.048922e-01 
1.622700e+01 -6.028593e-01 
1.622800e+01 -6.008224e-01 
1.622900e+01 -5.987818e-01 
1.623000e+01 -5.967374e-01 
1.623100e+01 -5.946892e-01 
1.623200e+01 -5.926372e-01 
1.623300e+01 -5.905815e-01 
1.623400e+01 -5.885220e-01 
1.623500e+01 -5.864589e-01 
1.623600e+01 -5.843921e-01 
1.623700e+01 -5.823216e-01 
1.623800e+01 -5.802475e-01 
1.623900e+01 -5.781698e-01 
1.624000e+01 -5.760885e-01 
1.624100e+01 -5.740036e-01 
1.624200e+01 -5.719151e-01 
1.624300e+01 -5.698232e-01 
1.624400e+01 -5.677277e-01 
1.624500e+01 -5.656287e-01 
1.624600e+01 -5.635262e-01 
1.624700e+01 -5.614203e-01 
1.624800e+01 -5.593110e-01 
1.624900e+01 -5.571983e-01 
1.625000e+01 -5.550822e-01 
1.625100e+01 -5.529627e-01 
1.625200e+01 -5.508399e-01 
1.625300e+01 -5.487137e-01 
1.625400e+01 -5.465843e-01 
1.625500e+01 -5.444516e-01 
1.625600e+01 -5.423156e-01 
1.625700e+01 -5.401763e-01 
1.625800e+01 -5.380339e-01 
1.625900e+01 -5.358883e-01 
1.626000e+01 -5.337395e-01 
1.626100e+01 -5.315875e-01 
1.626200e+01 -5.294324e-01 
1.626300e+01 -5.272742e-01 
1.626400e+01 -5.251129e-01 
1.626500e+01 -5.229486e-01 
1.626600e+01 -5.207812e-01 
1.626700e+01 -5.186107e-01 
1.626800e+01 -5.164373e-01 
1.626900e+01 -5.142609e-01 
1.627000e+01 -5.120815e-01 
1.627100e+01 -5.098992e-01 
1.627200e+01 -5.077140e-01 
1.627300e+01 -5.055259e-01 
1.627400e+01 -5.033349e-01 
1.627500e+01 -5.011410e-01 
1.627600e+01 -4.989443e-01 
1.627700e+01 -4.967449e-01 
1.627800e+01 -4.945426e-01 
1.627900e+01 -4.923375e-01 
1.628000e+01 -4.901298e-01 
1.628100e+01 -4.879193e-01 
1.628200e+01 -4.857061e-01 
1.628300e+01 -4.834902e-01 
1.628400e+01 -4.812716e-01 
1.628500e+01 -4.790504e-01 
1.628600e+01 -4.768267e-01 
1.628700e+01 -4.746003e-01 
1.628800e+01 -4.723713e-01 
1.628900e+01 -4.701398e-01 
1.629000e+01 -4.679058e-01 
1.629100e+01 -4.656692e-01 
1.629200e+01 -4.634302e-01 
1.629300e+01 -4.611887e-01 
1.629400e+01 -4.589448e-01 
1.629500e+01 -4.566985e-01 
1.629600e+01 -4.544497e-01 
1.629700e+01 -4.521986e-01 
1.629800e+01 -4.499452e-01 
1.629900e+01 -4.476894e-01 
1.630000e+01 -4.454313e-01 
1.630100e+01 -4.431709e-01 
1.630200e+01 -4.409083e-01 
1.630300e+01 -4.386434e-01 
1.630400e+01 -4.363763e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_211875280/traj_input_down.dat <==
% Time u0 
0.000000e+00 4.640396e-15 
1.000000e-02 1.777431e-03 
2.000000e-02 3.486065e-03 
3.000000e-02 5.124041e-03 
4.000000e-02 6.689490e-03 
5.000000e-02 8.180532e-03 
6.000000e-02 9.595275e-03 
7.000000e-02 1.093182e-02 
8.000000e-02 1.218826e-02 
9.000000e-02 1.336268e-02 
1.000000e-01 1.445315e-02 
1.100000e-01 1.545775e-02 
1.200000e-01 1.637455e-02 
1.300000e-01 1.720160e-02 
1.400000e-01 1.793699e-02 
1.500000e-01 1.857877e-02 
1.600000e-01 1.912503e-02 
1.700000e-01 1.957383e-02 
1.800000e-01 1.992328e-02 
1.900000e-01 2.017146e-02 
2.000000e-01 2.031652e-02 
2.100000e-01 2.035657e-02 
2.200000e-01 2.028979e-02 
2.300000e-01 2.011436e-02 
2.400000e-01 1.982850e-02 
2.500000e-01 1.943047e-02 
2.600000e-01 1.891856e-02 
2.700000e-01 1.829111e-02 
2.800000e-01 1.754649e-02 
2.900000e-01 1.668316e-02 
3.000000e-01 1.569960e-02 
3.100000e-01 1.459436e-02 
3.200000e-01 1.336608e-02 
3.300000e-01 1.201345e-02 
3.400000e-01 1.053523e-02 
3.500000e-01 8.930295e-03 
3.600000e-01 7.197579e-03 
3.700000e-01 5.336119e-03 
3.800000e-01 3.345051e-03 
3.900000e-01 1.223615e-03 
4.000000e-01 -1.028842e-03 
4.100000e-01 -3.412855e-03 
4.200000e-01 -5.928842e-03 
4.300000e-01 -8.577094e-03 
4.400000e-01 -1.135777e-02 
4.500000e-01 -1.427090e-02 
4.600000e-01 -1.731635e-02 
4.700000e-01 -2.049388e-02 
4.800000e-01 -2.380306e-02 
4.900000e-01 -2.724332e-02 
5.000000e-01 -3.081394e-02 
5.100000e-01 -3.451400e-02 
5.200000e-01 -3.834245e-02 
5.300000e-01 -4.229805e-02 
5.400000e-01 -4.637936e-02 
5.500000e-01 -5.058479e-02 
5.600000e-01 -5.491254e-02 
5.700000e-01 -5.936064e-02 
5.800000e-01 -6.392691e-02 
5.900000e-01 -6.860897e-02 
6.000000e-01 -7.340427e-02 
6.100000e-01 -7.831002e-02 
6.200000e-01 -8.332324e-02 
6.300000e-01 -8.844077e-02 
6.400000e-01 -9.365919e-02 
6.500000e-01 -9.897492e-02 
6.600000e-01 -1.043841e-01 
6.700000e-01 -1.098828e-01 
6.800000e-01 -1.154667e-01 
6.900000e-01 -1.211314e-01 
7.000000e-01 -1.268722e-01 
7.100000e-01 -1.326843e-01 
7.200000e-01 -1.385625e-01 
7.300000e-01 -1.445016e-01 
7.400000e-01 -1.504961e-01 
7.500000e-01 -1.565403e-01 
7.600000e-01 -1.626282e-01 
7.700000e-01 -1.687537e-01 
7.800000e-01 -1.749106e-01 
7.900000e-01 -1.810924e-01 
8.000000e-01 -1.872922e-01 
8.100000e-01 -1.935034e-01 
8.200000e-01 -1.997188e-01 
8.300000e-01 -2.059311e-01 
8.400000e-01 -2.121331e-01 
8.500000e-01 -2.183170e-01 
8.600000e-01 -2.244752e-01 
8.700000e-01 -2.305998e-01 
8.800000e-01 -2.366828e-01 
8.900000e-01 -2.427160e-01 
9.000000e-01 -2.486912e-01 
9.100000e-01 -2.545998e-01 
9.200000e-01 -2.604335e-01 
9.300000e-01 -2.661835e-01 
9.400000e-01 -2.718412e-01 
9.500000e-01 -2.773976e-01 
9.600000e-01 -2.828441e-01 
9.700000e-01 -2.881715e-01 
9.800000e-01 -2.933709e-01 
9.900000e-01 -2.984333e-01 
1.000000e+00 -3.033495e-01 
1.010000e+00 -3.081105e-01 
1.020000e+00 -3.127071e-01 
1.030000e+00 -3.171303e-01 
1.040000e+00 -3.213709e-01 
1.050000e+00 -3.254198e-01 
1.060000e+00 -3.292680e-01 
1.070000e+00 -3.329066e-01 
1.080000e+00 -3.363266e-01 
1.090000e+00 -3.395191e-01 
1.100000e+00 -3.424754e-01 
1.110000e+00 -3.451869e-01 
1.120000e+00 -3.476449e-01 
1.130000e+00 -3.498411e-01 
1.140000e+00 -3.517672e-01 
1.150000e+00 -3.534151e-01 
1.160000e+00 -3.547768e-01 
1.170000e+00 -3.558445e-01 
1.180000e+00 -3.566107e-01 
1.190000e+00 -3.570680e-01 
1.200000e+00 -3.572092e-01 
1.210000e+00 -3.570275e-01 
1.220000e+00 -3.565161e-01 
1.230000e+00 -3.556687e-01 
1.240000e+00 -3.544791e-01 
1.250000e+00 -3.529414e-01 
1.260000e+00 -3.510501e-01 
1.270000e+00 -3.488000e-01 
1.280000e+00 -3.461861e-01 
1.290000e+00 -3.432038e-01 
1.300000e+00 -3.398489e-01 
1.310000e+00 -3.361174e-01 
1.320000e+00 -3.320059e-01 
1.330000e+00 -3.275112e-01 
1.340000e+00 -3.226304e-01 
1.350000e+00 -3.173613e-01 
1.360000e+00 -3.117019e-01 
1.370000e+00 -3.056506e-01 
1.380000e+00 -2.992062e-01 
1.390000e+00 -2.923680e-01 
1.400000e+00 -2.851358e-01 
1.410000e+00 -2.775098e-01 
1.420000e+00 -2.694906e-01 
1.430000e+00 -2.610792e-01 
1.440000e+00 -2.522771e-01 
1.450000e+00 -2.430865e-01 
1.460000e+00 -2.335097e-01 
1.470000e+00 -2.235498e-01 
1.480000e+00 -2.132101e-01 
1.490000e+00 -2.024946e-01 
1.500000e+00 -1.914077e-01 
1.510000e+00 -1.799542e-01 
1.520000e+00 -1.681395e-01 
1.530000e+00 -1.559694e-01 
1.540000e+00 -1.434504e-01 
1.550000e+00 -1.305891e-01 
1.560000e+00 -1.173930e-01 
1.570000e+00 -1.038698e-01 
1.580000e+00 -9.002770e-02 
1.590000e+00 -7.587550e-02 
1.600000e+00 -6.142238e-02 
1.610000e+00 -4.667801e-02 
1.620000e+00 -3.165251e-02 
1.630000e+00 -1.635645e-02 
1.640000e+00 -8.008651e-04 
1.650000e+00 1.500280e-02 
1.660000e+00 3.104265e-02 
1.670000e+00 4.730637e-02 
1.680000e+00 6.378126e-02 
1.690000e+00 8.045419e-02 
1.700000e+00 9.731164e-02 
1.710000e+00 1.143397e-01 
1.720000e+00 1.315242e-01 
1.730000e+00 1.488504e-01 
1.740000e+00 1.663035e-01 
1.750000e+00 1.838681e-01 
1.760000e+00 2.015286e-01 
1.770000e+00 2.192692e-01 
1.780000e+00 2.370736e-01 
1.790000e+00 2.549255e-01 
1.800000e+00 2.728080e-01 
1.810000e+00 2.907044e-01 
1.820000e+00 3.085975e-01 
1.830000e+00 3.264698e-01 
1.840000e+00 3.443040e-01 
1.850000e+00 3.620822e-01 
1.860000e+00 3.797867e-01 
1.870000e+00 3.973994e-01 
1.880000e+00 4.149024e-01 
1.890000e+00 4.322775e-01 
1.900000e+00 4.495064e-01 
1.910000e+00 4.665710e-01 
1.920000e+00 4.834528e-01 
1.930000e+00 5.001337e-01 
1.940000e+00 5.165954e-01 
1.950000e+00 5.328196e-01 
1.960000e+00 5.487881e-01 
1.970000e+00 5.644829e-01 
1.980000e+00 5.798861e-01 
1.990000e+00 5.949796e-01 
2.000000e+00 6.097459e-01 
2.010000e+00 6.241673e-01 
2.020000e+00 6.382266e-01 
2.030000e+00 6.519065e-01 
2.040000e+00 6.651902e-01 
2.050000e+00 6.780610e-01 
2.060000e+00 6.905026e-01 
2.070000e+00 7.024987e-01 
2.080000e+00 7.140338e-01 
2.090000e+00 7.250924e-01 
2.100000e+00 7.356593e-01 
2.110000e+00 7.457199e-01 
2.120000e+00 7.552599e-01 
2.130000e+00 7.642654e-01 
2.140000e+00 7.727230e-01 
2.150000e+00 7.806197e-01 
2.160000e+00 7.879429e-01 
2.170000e+00 7.946807e-01 
2.180000e+00 8.008216e-01 
2.190000e+00 8.063545e-01 
2.200000e+00 8.112690e-01 
2.210000e+00 8.155552e-01 
2.220000e+00 8.192038e-01 
2.230000e+00 8.222060e-01 
2.240000e+00 8.245538e-01 
2.250000e+00 8.262396e-01 
2.260000e+00 8.272564e-01 
2.270000e+00 8.275982e-01 
2.280000e+00 8.272591e-01 
2.290000e+00 8.262344e-01 
2.300000e+00 8.245196e-01 
2.310000e+00 8.221113e-01 
2.320000e+00 8.190065e-01 
2.330000e+00 8.152030e-01 
2.340000e+00 8.106992e-01 
2.350000e+00 8.054944e-01 
2.360000e+00 7.995885e-01 
2.370000e+00 7.929821e-01 
2.380000e+00 7.856765e-01 
2.390000e+00 7.776738e-01 
2.400000e+00 7.689768e-01 
2.410000e+00 7.595890e-01 
2.420000e+00 7.495146e-01 
2.430000e+00 7.387587e-01 
2.440000e+00 7.273268e-01 
2.450000e+00 7.152255e-01 
2.460000e+00 7.024618e-01 
2.470000e+00 6.890436e-01 
2.480000e+00 6.749793e-01 
2.490000e+00 6.602784e-01 
2.500000e+00 6.449507e-01 
2.510000e+00 6.290069e-01 
2.520000e+00 6.124582e-01 
2.530000e+00 5.953167e-01 
2.540000e+00 5.775949e-01 
2.550000e+00 5.593063e-01 
2.560000e+00 5.404646e-01 
2.570000e+00 5.210846e-01 
2.580000e+00 5.011813e-01 
2.590000e+00 4.807704e-01 
2.600000e+00 4.598684e-01 
2.610000e+00 4.384922e-01 
2.620000e+00 4.166591e-01 
2.630000e+00 3.943872e-01 
2.640000e+00 3.716950e-01 
2.650000e+00 3.486016e-01 
2.660000e+00 3.251263e-01 
2.670000e+00 3.012891e-01 
2.680000e+00 2.771104e-01 
2.690000e+00 2.526110e-01 
2.700000e+00 2.278120e-01 
2.710000e+00 2.027351e-01 
2.720000e+00 1.774022e-01 
2.730000e+00 1.518354e-01 
2.740000e+00 1.260573e-01 
2.750000e+00 1.000909e-01 
2.760000e+00 7.395901e-02 
2.770000e+00 4.768511e-02 
2.780000e+00 2.129269e-02 
2.790000e+00 -5.194542e-03 
2.800000e+00 -3.175272e-02 
2.810000e+00 -5.835786e-02 
2.820000e+00 -8.498586e-02 
2.830000e+00 -1.116125e-01 
2.840000e+00 -1.382136e-01 
2.850000e+00 -1.647649e-01 
2.860000e+00 -1.912421e-01 
2.870000e+00 -2.176210e-01 
2.880000e+00 -2.438773e-01 
2.890000e+00 -2.699870e-01 
2.900000e+00 -2.959262e-01 
2.910000e+00 -3.216708e-01 
2.920000e+00 -3.471971e-01 
2.930000e+00 -3.724818e-01 
2.940000e+00 -3.975013e-01 
2.950000e+00 -4.222327e-01 
2.960000e+00 -4.466531e-01 
2.970000e+00 -4.707399e-01 
2.980000e+00 -4.944709e-01 
2.990000e+00 -5.178241e-01 
3.000000e+00 -5.407782e-01 
3.010000e+00 -5.633118e-01 
3.020000e+00 -5.854041e-01 
3.030000e+00 -6.070350e-01 
3.040000e+00 -6.281844e-01 
3.050000e+00 -6.488330e-01 
3.060000e+00 -6.689617e-01 
3.070000e+00 -6.885523e-01 
3.080000e+00 -7.075868e-01 
3.090000e+00 -7.260479e-01 
3.100000e+00 -7.439188e-01 
3.110000e+00 -7.611834e-01 
3.120000e+00 -7.778260e-01 
3.130000e+00 -7.938318e-01 
3.140000e+00 -8.091864e-01 
3.150000e+00 -8.238762e-01 
3.160000e+00 -8.378881e-01 
3.170000e+00 -8.512100e-01 
3.180000e+00 -8.638302e-01 
3.190000e+00 -8.757377e-01 
3.200000e+00 -8.869225e-01 
3.210000e+00 -8.973750e-01 
3.220000e+00 -9.070865e-01 
3.230000e+00 -9.160492e-01 
3.240000e+00 -9.242557e-01 
3.250000e+00 -9.316996e-01 
3.260000e+00 -9.383752e-01 
3.270000e+00 -9.442776e-01 
3.280000e+00 -9.494028e-01 
3.290000e+00 -9.537472e-01 
3.300000e+00 -9.573085e-01 
3.310000e+00 -9.600847e-01 
3.320000e+00 -9.620748e-01 
3.330000e+00 -9.632788e-01 
3.340000e+00 -9.636970e-01 
3.350000e+00 -9.633309e-01 
3.360000e+00 -9.621826e-01 
3.370000e+00 -9.602550e-01 
3.380000e+00 -9.575518e-01 
3.390000e+00 -9.540773e-01 
3.400000e+00 -9.498368e-01 
3.410000e+00 -9.448363e-01 
3.420000e+00 -9.390823e-01 
3.430000e+00 -9.325823e-01 
3.440000e+00 -9.253445e-01 
3.450000e+00 -9.173777e-01 
3.460000e+00 -9.086913e-01 
3.470000e+00 -8.992958e-01 
3.480000e+00 -8.892018e-01 
3.490000e+00 -8.784211e-01 
3.500000e+00 -8.669658e-01 
3.510000e+00 -8.548488e-01 
3.520000e+00 -8.420835e-01 
3.530000e+00 -8.286840e-01 
3.540000e+00 -8.146648e-01 
3.550000e+00 -8.000412e-01 
3.560000e+00 -7.848290e-01 
3.570000e+00 -7.690443e-01 
3.580000e+00 -7.527040e-01 
3.590000e+00 -7.358253e-01 
3.600000e+00 -7.184258e-01 
3.610000e+00 -7.005238e-01 
3.620000e+00 -6.821379e-01 
3.630000e+00 -6.632869e-01 
3.640000e+00 -6.439903e-01 
3.650000e+00 -6.242677e-01 
3.660000e+00 -6.041392e-01 
3.670000e+00 -5.836252e-01 
3.680000e+00 -5.627462e-01 
3.690000e+00 -5.415231e-01 
3.700000e+00 -5.199771e-01 
3.710000e+00 -4.981295e-01 
3.720000e+00 -4.760018e-01 
3.730000e+00 -4.536157e-01 
3.740000e+00 -4.309931e-01 
3.750000e+00 -4.081557e-01 
3.760000e+00 -3.851258e-01 
3.770000e+00 -3.619253e-01 
3.780000e+00 -3.385765e-01 
3.790000e+00 -3.151013e-01 
3.800000e+00 -2.915221e-01 
3.810000e+00 -2.678608e-01 
3.820000e+00 -2.441396e-01 
3.830000e+00 -2.203803e-01 
3.840000e+00 -1.966050e-01 
3.850000e+00 -1.728352e-01 
3.860000e+00 -1.490926e-01 
3.870000e+00 -1.253985e-01 
3.880000e+00 -1.017743e-01 
3.890000e+00 -7.824089e-02 
3.900000e+00 -5.481902e-02 
3.910000e+00 -3.152919e-02 
3.920000e+00 -8.391616e-03 
3.930000e+00 1.457378e-02 
3.940000e+00 3.734742e-02 
3.950000e+00 5.991006e-02 
3.960000e+00 8.224279e-02 
3.970000e+00 1.043271e-01 
3.980000e+00 1.261449e-01 
3.990000e+00 1.476786e-01 
4.000000e+00 1.689107e-01 
4.010000e+00 1.898245e-01 
4.020000e+00 2.104036e-01 
4.030000e+00 2.306322e-01 
4.040000e+00 2.504948e-01 
4.050000e+00 2.699766e-01 
4.060000e+00 2.890632e-01 
4.070000e+00 3.077407e-01 
4.080000e+00 3.259958e-01 
4.090000e+00 3.438157e-01 
4.100000e+00 3.611883e-01 
4.110000e+00 3.781018e-01 
4.120000e+00 3.945453e-01 
4.130000e+00 4.105083e-01 
4.140000e+00 4.259808e-01 
4.150000e+00 4.409536e-01 
4.160000e+00 4.554179e-01 
4.170000e+00 4.693657e-01 
4.180000e+00 4.827896e-01 
4.190000e+00 4.956825e-01 
4.200000e+00 5.080383e-01 
4.210000e+00 5.198513e-01 
4.220000e+00 5.311165e-01 
4.230000e+00 5.418295e-01 
4.240000e+00 5.519865e-01 
4.250000e+00 5.615842e-01 
4.260000e+00 5.706202e-01 
4.270000e+00 5.790924e-01 
4.280000e+00 5.869994e-01 
4.290000e+00 5.943406e-01 
4.300000e+00 6.011156e-01 
4.310000e+00 6.073250e-01 
4.320000e+00 6.129697e-01 
4.330000e+00 6.180512e-01 
4.340000e+00 6.225717e-01 
4.350000e+00 6.265339e-01 
4.360000e+00 6.299410e-01 
4.370000e+00 6.327968e-01 
4.380000e+00 6.351055e-01 
4.390000e+00 6.368721e-01 
4.400000e+00 6.381017e-01 
4.410000e+00 6.388002e-01 
4.420000e+00 6.389739e-01 
4.430000e+00 6.386296e-01 
4.440000e+00 6.377744e-01 
4.450000e+00 6.364161e-01 
4.460000e+00 6.345627e-01 
4.470000e+00 6.322227e-01 
4.480000e+00 6.294051e-01 
4.490000e+00 6.261190e-01 
4.500000e+00 6.223742e-01 
4.510000e+00 6.181806e-01 
4.520000e+00 6.135485e-01 
4.530000e+00 6.084887e-01 
4.540000e+00 6.030121e-01 
4.550000e+00 5.971300e-01 
4.560000e+00 5.908538e-01 
4.570000e+00 5.841953e-01 
4.580000e+00 5.771665e-01 
4.590000e+00 5.697797e-01 
4.600000e+00 5.620473e-01 
4.610000e+00 5.539818e-01 
4.620000e+00 5.455961e-01 
4.630000e+00 5.369031e-01 
4.640000e+00 5.279159e-01 
4.650000e+00 5.186476e-01 
4.660000e+00 5.091115e-01 
4.670000e+00 4.993209e-01 
4.680000e+00 4.892893e-01 
4.690000e+00 4.790302e-01 
4.700000e+00 4.685570e-01 
4.710000e+00 4.578833e-01 
4.720000e+00 4.470225e-01 
4.730000e+00 4.359882e-01 
4.740000e+00 4.247938e-01 
4.750000e+00 4.134527e-01 
4.760000e+00 4.019783e-01 
4.770000e+00 3.903839e-01 
4.780000e+00 3.786826e-01 
4.790000e+00 3.668875e-01 
4.800000e+00 3.550115e-01 
4.810000e+00 3.430675e-01 
4.820000e+00 3.310681e-01 
4.830000e+00 3.190259e-01 
4.840000e+00 3.069530e-01 
4.850000e+00 2.948618e-01 
4.860000e+00 2.827641e-01 
4.870000e+00 2.706717e-01 
4.880000e+00 2.585961e-01 
4.890000e+00 2.465486e-01 
4.900000e+00 2.345402e-01 
4.910000e+00 2.225818e-01 
4.920000e+00 2.106838e-01 
4.930000e+00 1.988567e-01 
4.940000e+00 1.871103e-01 
4.950000e+00 1.754545e-01 
4.960000e+00 1.638986e-01 
4.970000e+00 1.524519e-01 
4.980000e+00 1.411232e-01 
4.990000e+00 1.299210e-01 
5.000000e+00 1.188535e-01 
5.010000e+00 1.079288e-01 
5.020000e+00 9.715433e-02 
5.030000e+00 8.653750e-02 
5.040000e+00 7.608525e-02 
5.050000e+00 6.580422e-02 
5.060000e+00 5.570072e-02 
5.070000e+00 4.578076e-02 
5.080000e+00 3.604998e-02 
5.090000e+00 2.651372e-02 
5.100000e+00 1.717699e-02 
5.110000e+00 8.044454e-03 
5.120000e+00 -8.795343e-04 
5.130000e+00 -9.590954e-03 
5.140000e+00 -1.808611e-02 
5.150000e+00 -2.636162e-02 
5.160000e+00 -3.441443e-02 
5.170000e+00 -4.224180e-02 
5.180000e+00 -4.984131e-02 
5.190000e+00 -5.721082e-02 
5.200000e+00 -6.434852e-02 
5.210000e+00 -7.125289e-02 
5.220000e+00 -7.792272e-02 
5.230000e+00 -8.435706e-02 
5.240000e+00 -9.055526e-02 
5.250000e+00 -9.651696e-02 
5.260000e+00 -1.022421e-01 
5.270000e+00 -1.077307e-01 
5.280000e+00 -1.129833e-01 
5.290000e+00 -1.180006e-01 
5.300000e+00 -1.227834e-01 
5.310000e+00 -1.273330e-01 
5.320000e+00 -1.316507e-01 
5.330000e+00 -1.357381e-01 
5.340000e+00 -1.395970e-01 
5.350000e+00 -1.432295e-01 
5.360000e+00 -1.466378e-01 
5.370000e+00 -1.498243e-01 
5.380000e+00 -1.527915e-01 
5.390000e+00 -1.555424e-01 
5.400000e+00 -1.580798e-01 
5.410000e+00 -1.604068e-01 
5.420000e+00 -1.625266e-01 
5.430000e+00 -1.644427e-01 
5.440000e+00 -1.661585e-01 
5.450000e+00 -1.676776e-01 
5.460000e+00 -1.690039e-01 
5.470000e+00 -1.701412e-01 
5.480000e+00 -1.710934e-01 
5.490000e+00 -1.718646e-01 
5.500000e+00 -1.724589e-01 
5.510000e+00 -1.728805e-01 
5.520000e+00 -1.731336e-01 
5.530000e+00 -1.732227e-01 
5.540000e+00 -1.731520e-01 
5.550000e+00 -1.729260e-01 
5.560000e+00 -1.725491e-01 
5.570000e+00 -1.720259e-01 
5.580000e+00 -1.713607e-01 
5.590000e+00 -1.705583e-01 
5.600000e+00 -1.696229e-01 
5.610000e+00 -1.685593e-01 
5.620000e+00 -1.673720e-01 
5.630000e+00 -1.660653e-01 
5.640000e+00 -1.646439e-01 
5.650000e+00 -1.631123e-01 
5.660000e+00 -1.614748e-01 
5.670000e+00 -1.597360e-01 
5.680000e+00 -1.579001e-01 
5.690000e+00 -1.559716e-01 
5.700000e+00 -1.539548e-01 
5.710000e+00 -1.518539e-01 
5.720000e+00 -1.496731e-01 
5.730000e+00 -1.474166e-01 
5.740000e+00 -1.450886e-01 
5.750000e+00 -1.426929e-01 
5.760000e+00 -1.402336e-01 
5.770000e+00 -1.377146e-01 
5.780000e+00 -1.351398e-01 
5.790000e+00 -1.325130e-01 
5.800000e+00 -1.298377e-01 
5.810000e+00 -1.271177e-01 
5.820000e+00 -1.243566e-01 
5.830000e+00 -1.215577e-01 
5.840000e+00 -1.187246e-01 
5.850000e+00 -1.158605e-01 
5.860000e+00 -1.129688e-01 
5.870000e+00 -1.100526e-01 
5.880000e+00 -1.071150e-01 
5.890000e+00 -1.041592e-01 
5.900000e+00 -1.011879e-01 
5.910000e+00 -9.820430e-02 
5.920000e+00 -9.521106e-02 
5.930000e+00 -9.221099e-02 
5.940000e+00 -8.920678e-02 
5.950000e+00 -8.620108e-02 
5.960000e+00 -8.319644e-02 
5.970000e+00 -8.019538e-02 
5.980000e+00 -7.720036e-02 
5.990000e+00 -7.421375e-02 
6.000000e+00 -7.123791e-02 
6.010000e+00 -6.827511e-02 
6.020000e+00 -6.532760e-02 
6.030000e+00 -6.239756e-02 
6.040000e+00 -5.948713e-02 
6.050000e+00 -5.659843e-02 
6.060000e+00 -5.373351e-02 
6.070000e+00 -5.089440e-02 
6.080000e+00 -4.808310e-02 
6.090000e+00 -4.530156e-02 
6.100000e+00 -4.255172e-02 
6.110000e+00 -3.983550e-02 
6.120000e+00 -3.715476e-02 
6.130000e+00 -3.451140e-02 
6.140000e+00 -3.190724e-02 
6.150000e+00 -2.934413e-02 
6.160000e+00 -2.682388e-02 
6.170000e+00 -2.434831e-02 
6.180000e+00 -2.191923e-02 
6.190000e+00 -1.953842e-02 
6.200000e+00 -1.720769e-02 
6.210000e+00 -1.492883e-02 
6.220000e+00 -1.270364e-02 
6.230000e+00 -1.053390e-02 
6.240000e+00 -8.421419e-03 
6.250000e+00 -6.368006e-03 
6.260000e+00 -4.375470e-03 
6.270000e+00 -2.445630e-03 
6.280000e+00 -5.803131e-04 
6.290000e+00 1.218643e-03 
6.300000e+00 2.949392e-03 
6.310000e+00 4.610078e-03 
6.320000e+00 6.198833e-03 
6.330000e+00 7.713780e-03 
6.340000e+00 9.153032e-03 
6.350000e+00 1.051469e-02 
6.360000e+00 1.179686e-02 
6.370000e+00 1.299761e-02 
6.380000e+00 1.411503e-02 
6.390000e+00 1.514719e-02 
6.400000e+00 1.609217e-02 
6.410000e+00 1.694802e-02 
6.420000e+00 1.771281e-02 
6.430000e+00 1.838462e-02 
6.440000e+00 1.896151e-02 
6.450000e+00 1.944157e-02 
6.460000e+00 1.982287e-02 
6.470000e+00 2.010351e-02 
6.480000e+00 2.028162e-02 
6.490000e+00 2.035532e-02 
6.500000e+00 2.032276e-02 
6.510000e+00 2.018214e-02 
6.520000e+00 1.993165e-02 
6.530000e+00 1.956953e-02 
6.540000e+00 1.909408e-02 
6.550000e+00 1.850361e-02 
6.560000e+00 1.779649e-02 
6.570000e+00 1.697114e-02 
6.580000e+00 1.602603e-02 
6.590000e+00 1.495970e-02 
6.600000e+00 1.377076e-02 
6.610000e+00 1.245787e-02 
6.620000e+00 1.101979e-02 
6.630000e+00 9.455337e-03 
6.640000e+00 7.763431e-03 
6.650000e+00 5.943079e-03 
6.660000e+00 3.993383e-03 
6.670000e+00 1.913549e-03 
6.680000e+00 -2.971101e-04 
6.690000e+00 -2.639168e-03 
6.700000e+00 -5.113079e-03 
6.710000e+00 -7.719177e-03 
6.720000e+00 -1.045766e-02 
6.730000e+00 -1.332860e-02 
6.740000e+00 -1.633193e-02 
6.750000e+00 -1.946743e-02 
6.760000e+00 -2.273473e-02 
6.770000e+00 -2.613331e-02 
6.780000e+00 -2.966249e-02 
6.790000e+00 -3.332143e-02 
6.800000e+00 -3.710911e-02 
6.810000e+00 -4.102435e-02 
6.820000e+00 -4.506578e-02 
6.830000e+00 -4.923186e-02 
6.840000e+00 -5.352086e-02 
6.850000e+00 -5.793085e-02 
6.860000e+00 -6.245972e-02 
6.870000e+00 -6.710517e-02 
6.880000e+00 -7.186469e-02 
6.890000e+00 -7.673557e-02 
6.900000e+00 -8.171490e-02 
6.910000e+00 -8.679956e-02 
6.920000e+00 -9.198623e-02 
6.930000e+00 -9.727136e-02 
6.940000e+00 -1.026512e-01 
6.950000e+00 -1.081219e-01 
6.960000e+00 -1.136791e-01 
6.970000e+00 -1.193186e-01 
6.980000e+00 -1.250356e-01 
6.990000e+00 -1.308256e-01 
7.000000e+00 -1.366833e-01 
7.010000e+00 -1.426036e-01 
7.020000e+00 -1.485810e-01 
7.030000e+00 -1.546100e-01 
7.040000e+00 -1.606846e-01 
7.050000e+00 -1.667988e-01 
7.060000e+00 -1.729465e-01 
7.070000e+00 -1.791210e-01 
7.080000e+00 -1.853158e-01 
7.090000e+00 -1.915242e-01 
7.100000e+00 -1.977390e-01 
7.110000e+00 -2.039531e-01 
7.120000e+00 -2.101591e-01 
7.130000e+00 -2.163496e-01 
7.140000e+00 -2.225169e-01 
7.150000e+00 -2.286531e-01 
7.160000e+00 -2.347502e-01 
7.170000e+00 -2.408002e-01 
7.180000e+00 -2.467947e-01 
7.190000e+00 -2.527255e-01 
7.200000e+00 -2.585840e-01 
7.210000e+00 -2.643616e-01 
7.220000e+00 -2.700496e-01 
7.230000e+00 -2.756392e-01 
7.240000e+00 -2.811217e-01 
7.250000e+00 -2.864880e-01 
7.260000e+00 -2.917292e-01 
7.270000e+00 -2.968362e-01 
7.280000e+00 -3.018000e-01 
7.290000e+00 -3.066114e-01 
7.300000e+00 -3.112613e-01 
7.310000e+00 -3.157407e-01 
7.320000e+00 -3.200405e-01 
7.330000e+00 -3.241514e-01 
7.340000e+00 -3.280646e-01 
7.350000e+00 -3.317709e-01 
7.360000e+00 -3.352615e-01 
7.370000e+00 -3.385274e-01 
7.380000e+00 -3.415599e-01 
7.390000e+00 -3.443503e-01 
7.400000e+00 -3.468900e-01 
7.410000e+00 -3.491705e-01 
7.420000e+00 -3.511835e-01 
7.430000e+00 -3.529209e-01 
7.440000e+00 -3.543746e-01 
7.450000e+00 -3.555368e-01 
7.460000e+00 -3.563998e-01 
7.470000e+00 -3.569563e-01 
7.480000e+00 -3.571990e-01 
7.490000e+00 -3.571208e-01 
7.500000e+00 -3.567152e-01 
7.510000e+00 -3.559755e-01 
7.520000e+00 -3.548955e-01 
7.530000e+00 -3.534693e-01 
7.540000e+00 -3.516912e-01 
7.550000e+00 -3.495560e-01 
7.560000e+00 -3.470585e-01 
7.570000e+00 -3.441940e-01 
7.580000e+00 -3.409582e-01 
7.590000e+00 -3.373471e-01 
7.600000e+00 -3.333570e-01 
7.610000e+00 -3.289847e-01 
7.620000e+00 -3.242272e-01 
7.630000e+00 -3.190820e-01 
7.640000e+00 -3.135471e-01 
7.650000e+00 -3.076207e-01 
7.660000e+00 -3.013016e-01 
7.670000e+00 -2.945889e-01 
7.680000e+00 -2.874823e-01 
7.690000e+00 -2.799817e-01 
7.700000e+00 -2.720876e-01 
7.710000e+00 -2.638009e-01 
7.720000e+00 -2.551231e-01 
7.730000e+00 -2.460560e-01 
7.740000e+00 -2.366020e-01 
7.750000e+00 -2.267638e-01 
7.760000e+00 -2.165446e-01 
7.770000e+00 -2.059484e-01 
7.780000e+00 -1.949792e-01 
7.790000e+00 -1.836419e-01 
7.800000e+00 -1.719417e-01 
7.810000e+00 -1.598842e-01 
7.820000e+00 -1.474756e-01 
7.830000e+00 -1.347226e-01 
7.840000e+00 -1.216323e-01 
7.850000e+00 -1.082124e-01 
7.860000e+00 -9.447091e-02 
7.870000e+00 -8.041651e-02 
7.880000e+00 -6.605822e-02 
7.890000e+00 -5.140555e-02 
7.900000e+00 -3.646847e-02 
7.910000e+00 -2.125742e-02 
7.920000e+00 -5.783277e-03 
7.930000e+00 9.942635e-03 
7.940000e+00 2.590857e-02 
7.950000e+00 4.210234e-02 
7.960000e+00 5.851138e-02 
7.970000e+00 7.512267e-02 
7.980000e+00 9.192283e-02 
7.990000e+00 1.088981e-01 
8.000000e+00 1.260343e-01 
8.010000e+00 1.433170e-01 
8.020000e+00 1.607313e-01 
8.030000e+00 1.782620e-01 
8.040000e+00 1.958937e-01 
8.050000e+00 2.136105e-01 
8.060000e+00 2.313964e-01 
8.070000e+00 2.492350e-01 
8.080000e+00 2.671096e-01 
8.090000e+00 2.850034e-01 
8.100000e+00 3.028994e-01 
8.110000e+00 3.207803e-01 
8.120000e+00 3.386285e-01 
8.130000e+00 3.564264e-01 
8.140000e+00 3.741563e-01 
8.150000e+00 3.918003e-01 
8.160000e+00 4.093402e-01 
8.170000e+00 4.267580e-01 
8.180000e+00 4.440355e-01 
8.190000e+00 4.611544e-01 
8.200000e+00 4.780964e-01 
8.210000e+00 4.948433e-01 
8.220000e+00 5.113767e-01 
8.230000e+00 5.276786e-01 
8.240000e+00 5.437305e-01 
8.250000e+00 5.595145e-01 
8.260000e+00 5.750124e-01 
8.270000e+00 5.902065e-01 
8.280000e+00 6.050789e-01 
8.290000e+00 6.196121e-01 
8.300000e+00 6.337886e-01 
8.310000e+00 6.475912e-01 
8.320000e+00 6.610029e-01 
8.330000e+00 6.740071e-01 
8.340000e+00 6.865871e-01 
8.350000e+00 6.987269e-01 
8.360000e+00 7.104105e-01 
8.370000e+00 7.216225e-01 
8.380000e+00 7.323476e-01 
8.390000e+00 7.425711e-01 
8.400000e+00 7.522784e-01 
8.410000e+00 7.614557e-01 
8.420000e+00 7.700892e-01 
8.430000e+00 7.781660e-01 
8.440000e+00 7.856732e-01 
8.450000e+00 7.925988e-01 
8.460000e+00 7.989310e-01 
8.470000e+00 8.046587e-01 
8.480000e+00 8.097713e-01 
8.490000e+00 8.142587e-01 
8.500000e+00 8.181114e-01 
8.510000e+00 8.213204e-01 
8.520000e+00 8.238775e-01 
8.530000e+00 8.257749e-01 
8.540000e+00 8.270055e-01 
8.550000e+00 8.275629e-01 
8.560000e+00 8.274413e-01 
8.570000e+00 8.266355e-01 
8.580000e+00 8.251409e-01 
8.590000e+00 8.229539e-01 
8.600000e+00 8.200712e-01 
8.610000e+00 8.164904e-01 
8.620000e+00 8.122099e-01 
8.630000e+00 8.072284e-01 
8.640000e+00 8.015458e-01 
8.650000e+00 7.951624e-01 
8.660000e+00 7.880793e-01 
8.670000e+00 7.802984e-01 
8.680000e+00 7.718222e-01 
8.690000e+00 7.626540e-01 
8.700000e+00 7.527979e-01 
8.710000e+00 7.422584e-01 
8.720000e+00 7.310412e-01 
8.730000e+00 7.191524e-01 
8.740000e+00 7.065988e-01 
8.750000e+00 6.933882e-01 
8.760000e+00 6.795288e-01 
8.770000e+00 6.650296e-01 
8.780000e+00 6.499005e-01 
8.790000e+00 6.341517e-01 
8.800000e+00 6.177944e-01 
8.810000e+00 6.008403e-01 
8.820000e+00 5.833020e-01 
8.830000e+00 5.651925e-01 
8.840000e+00 5.465254e-01 
8.850000e+00 5.273153e-01 
8.860000e+00 5.075769e-01 
8.870000e+00 4.873260e-01 
8.880000e+00 4.665786e-01 
8.890000e+00 4.453516e-01 
8.900000e+00 4.236621e-01 
8.910000e+00 4.015280e-01 
8.920000e+00 3.789677e-01 
8.930000e+00 3.559999e-01 
8.940000e+00 3.326441e-01 
8.950000e+00 3.089200e-01 
8.960000e+00 2.848479e-01 
8.970000e+00 2.604483e-01 
8.980000e+00 2.357425e-01 
8.990000e+00 2.107517e-01 
9.000000e+00 1.854979e-01 
9.010000e+00 1.600032e-01 
9.020000e+00 1.342900e-01 
9.030000e+00 1.083810e-01 
9.040000e+00 8.229934e-02 
9.050000e+00 5.606814e-02 
9.060000e+00 2.971091e-02 
9.070000e+00 3.251297e-03 
9.080000e+00 -2.328688e-02 
9.090000e+00 -4.987968e-02 
9.100000e+00 -7.650301e-02 
9.110000e+00 -1.031327e-01 
9.120000e+00 -1.297446e-01 
9.130000e+00 -1.563144e-01 
9.140000e+00 -1.828178e-01 
9.150000e+00 -2.092306e-01 
9.160000e+00 -2.355286e-01 
9.170000e+00 -2.616877e-01 
9.180000e+00 -2.876837e-01 
9.190000e+00 -3.134929e-01 
9.200000e+00 -3.390913e-01 
9.210000e+00 -3.644555e-01 
9.220000e+00 -3.895620e-01 
9.230000e+00 -4.143877e-01 
9.240000e+00 -4.389096e-01 
9.250000e+00 -4.631050e-01 
9.260000e+00 -4.869518e-01 
9.270000e+00 -5.104277e-01 
9.280000e+00 -5.335112e-01 
9.290000e+00 -5.561810e-01 
9.300000e+00 -5.784162e-01 
9.310000e+00 -6.001962e-01 
9.320000e+00 -6.215011e-01 
9.330000e+00 -6.423113e-01 
9.340000e+00 -6.626077e-01 
9.350000e+00 -6.823716e-01 
9.360000e+00 -7.015852e-01 
9.370000e+00 -7.202308e-01 
9.380000e+00 -7.382914e-01 
9.390000e+00 -7.557508e-01 
9.400000e+00 -7.725932e-01 
9.410000e+00 -7.888034e-01 
9.420000e+00 -8.043670e-01 
9.430000e+00 -8.192700e-01 
9.440000e+00 -8.334992e-01 
9.450000e+00 -8.470422e-01 
9.460000e+00 -8.598871e-01 
9.470000e+00 -8.720228e-01 
9.480000e+00 -8.834388e-01 
9.490000e+00 -8.941256e-01 
9.500000e+00 -9.040740e-01 
9.510000e+00 -9.132760e-01 
9.520000e+00 -9.217241e-01 
9.530000e+00 -9.294116e-01 
9.540000e+00 -9.363325e-01 
9.550000e+00 -9.424817e-01 
9.560000e+00 -9.478549e-01 
9.570000e+00 -9.524483e-01 
9.580000e+00 -9.562592e-01 
9.590000e+00 -9.592856e-01 
9.600000e+00 -9.615262e-01 
9.610000e+00 -9.629806e-01 
9.620000e+00 -9.636490e-01 
9.630000e+00 -9.635325e-01 
9.640000e+00 -9.626331e-01 
9.650000e+00 -9.609534e-01 
9.660000e+00 -9.584968e-01 
9.670000e+00 -9.552674e-01 
9.680000e+00 -9.512704e-01 
9.690000e+00 -9.465112e-01 
9.700000e+00 -9.409965e-01 
9.710000e+00 -9.347333e-01 
9.720000e+00 -9.277295e-01 
9.730000e+00 -9.199939e-01 
9.740000e+00 -9.115357e-01 
9.750000e+00 -9.023649e-01 
9.760000e+00 -8.924922e-01 
9.770000e+00 -8.819289e-01 
9.780000e+00 -8.706871e-01 
9.790000e+00 -8.587795e-01 
9.800000e+00 -8.462192e-01 
9.810000e+00 -8.330201e-01 
9.820000e+00 -8.191967e-01 
9.830000e+00 -8.047640e-01 
9.840000e+00 -7.897375e-01 
9.850000e+00 -7.741334e-01 
9.860000e+00 -7.579682e-01 
9.870000e+00 -7.412590e-01 
9.880000e+00 -7.240235e-01 
9.890000e+00 -7.062796e-01 
9.900000e+00 -6.880457e-01 
9.910000e+00 -6.693408e-01 
9.920000e+00 -6.501840e-01 
9.930000e+00 -6.305950e-01 
9.940000e+00 -6.105936e-01 
9.950000e+00 -5.902001e-01 
9.960000e+00 -5.694351e-01 
9.970000e+00 -5.483194e-01 
9.980000e+00 -5.268739e-01 
9.990000e+00 -5.051201e-01 
1.000000e+01 -4.830793e-01 
1.001000e+01 -4.607731e-01 
1.002000e+01 -4.382234e-01 
1.003000e+01 -4.154521e-01 
1.004000e+01 -3.924811e-01 
1.005000e+01 -3.693326e-01 
1.006000e+01 -3.460285e-01 
1.007000e+01 -3.225912e-01 
1.008000e+01 -2.990427e-01 
1.009000e+01 -2.754052e-01 
1.010000e+01 -2.517007e-01 
1.011000e+01 -2.279512e-01 
1.012000e+01 -2.041786e-01 
1.013000e+01 -1.804047e-01 
1.014000e+01 -1.566511e-01 
1.015000e+01 -1.329393e-01 
1.016000e+01 -1.092905e-01 
1.017000e+01 -8.572589e-02 
1.018000e+01 -6.226624e-02 
1.019000e+01 -3.893215e-02 
1.020000e+01 -1.574390e-02 
1.021000e+01 7.278483e-03 
1.022000e+01 3.011531e-02 
1.023000e+01 5.274722e-02 
1.024000e+01 7.515522e-02 
1.025000e+01 9.732066e-02 
1.026000e+01 1.192253e-01 
1.027000e+01 1.408513e-01 
1.028000e+01 1.621813e-01 
1.029000e+01 1.831983e-01 
1.030000e+01 2.038858e-01 
1.031000e+01 2.242278e-01 
1.032000e+01 2.442086e-01 
1.033000e+01 2.638133e-01 
1.034000e+01 2.830273e-01 
1.035000e+01 3.018365e-01 
1.036000e+01 3.202276e-01 
1.037000e+01 3.381875e-01 
1.038000e+01 3.557038e-01 
1.039000e+01 3.727648e-01 
1.040000e+01 3.893592e-01 
1.041000e+01 4.054764e-01 
1.042000e+01 4.211061e-01 
1.043000e+01 4.362391e-01 
1.044000e+01 4.508663e-01 
1.045000e+01 4.649795e-01 
1.046000e+01 4.785710e-01 
1.047000e+01 4.916337e-01 
1.048000e+01 5.041613e-01 
1.049000e+01 5.161478e-01 
1.050000e+01 5.275880e-01 
1.051000e+01 5.384773e-01 
1.052000e+01 5.488117e-01 
1.053000e+01 5.585879e-01 
1.054000e+01 5.678031e-01 
1.055000e+01 5.764550e-01 
1.056000e+01 5.845422e-01 
1.057000e+01 5.920636e-01 
1.058000e+01 5.990190e-01 
1.059000e+01 6.054085e-01 
1.060000e+01 6.112329e-01 
1.061000e+01 6.164936e-01 
1.062000e+01 6.211925e-01 
1.063000e+01 6.253323e-01 
1.064000e+01 6.289158e-01 
1.065000e+01 6.319467e-01 
1.066000e+01 6.344292e-01 
1.067000e+01 6.363679e-01 
1.068000e+01 6.377679e-01 
1.069000e+01 6.386350e-01 
1.070000e+01 6.389751e-01 
1.071000e+01 6.387951e-01 
1.072000e+01 6.381018e-01 
1.073000e+01 6.369029e-01 
1.074000e+01 6.352063e-01 
1.075000e+01 6.330204e-01 
1.076000e+01 6.303539e-01 
1.077000e+01 6.272160e-01 
1.078000e+01 6.236162e-01 
1.079000e+01 6.195644e-01 
1.080000e+01 6.150709e-01 
1.081000e+01 6.101462e-01 
1.082000e+01 6.048012e-01 
1.083000e+01 5.990469e-01 
1.084000e+01 5.928950e-01 
1.085000e+01 5.863570e-01 
1.086000e+01 5.794448e-01 
1.087000e+01 5.721707e-01 
1.088000e+01 5.645470e-01 
1.089000e+01 5.565863e-01 
1.090000e+01 5.483012e-01 
1.091000e+01 5.397047e-01 
1.092000e+01 5.308097e-01 
1.093000e+01 5.216295e-01 
1.094000e+01 5.121773e-01 
1.095000e+01 5.024663e-01 
1.096000e+01 4.925100e-01 
1.097000e+01 4.823219e-01 
1.098000e+01 4.719155e-01 
1.099000e+01 4.613041e-01 
1.100000e+01 4.505015e-01 
1.101000e+01 4.395210e-01 
1.102000e+01 4.283761e-01 
1.103000e+01 4.170803e-01 
1.104000e+01 4.056469e-01 
1.105000e+01 3.940893e-01 
1.106000e+01 3.824206e-01 
1.107000e+01 3.706540e-01 
1.108000e+01 3.588024e-01 
1.109000e+01 3.468787e-01 
1.110000e+01 3.348956e-01 
1.111000e+01 3.228656e-01 
1.112000e+01 3.108012e-01 
1.113000e+01 2.987145e-01 
1.114000e+01 2.866176e-01 
1.115000e+01 2.745222e-01 
1.116000e+01 2.624400e-01 
1.117000e+01 2.503823e-01 
1.118000e+01 2.383603e-01 
1.119000e+01 2.263848e-01 
1.120000e+01 2.144665e-01 
1.121000e+01 2.026157e-01 
1.122000e+01 1.908425e-01 
1.123000e+01 1.791568e-01 
1.124000e+01 1.675681e-01 
1.125000e+01 1.560857e-01 
1.126000e+01 1.447184e-01 
1.127000e+01 1.334750e-01 
1.128000e+01 1.223637e-01 
1.129000e+01 1.113927e-01 
1.130000e+01 1.005696e-01 
1.131000e+01 8.990175e-02 
1.132000e+01 7.939634e-02 
1.133000e+01 6.906007e-02 
1.134000e+01 5.889936e-02 
1.135000e+01 4.892030e-02 
1.136000e+01 3.912867e-02 
1.137000e+01 2.952989e-02 
1.138000e+01 2.012908e-02 
1.139000e+01 1.093101e-02 
1.140000e+01 1.940144e-03 
1.141000e+01 -6.839402e-03 
1.142000e+01 -1.540382e-02 
1.143000e+01 -2.374965e-02 
1.144000e+01 -3.187371e-02 
1.145000e+01 -3.977317e-02 
1.146000e+01 -4.744550e-02 
1.147000e+01 -5.488848e-02 
1.148000e+01 -6.210020e-02 
1.149000e+01 -6.907904e-02 
1.150000e+01 -7.582369e-02 
1.151000e+01 -8.233313e-02 
1.152000e+01 -8.860660e-02 
1.153000e+01 -9.464366e-02 
1.154000e+01 -1.004441e-01 
1.155000e+01 -1.060080e-01 
1.156000e+01 -1.113358e-01 
1.157000e+01 -1.164279e-01 
1.158000e+01 -1.212853e-01 
1.159000e+01 -1.259091e-01 
1.160000e+01 -1.303004e-01 
1.161000e+01 -1.344610e-01 
1.162000e+01 -1.383925e-01 
1.163000e+01 -1.420969e-01 
1.164000e+01 -1.455763e-01 
1.165000e+01 -1.488332e-01 
1.166000e+01 -1.518700e-01 
1.167000e+01 -1.546895e-01 
1.168000e+01 -1.572946e-01 
1.169000e+01 -1.596882e-01 
1.170000e+01 -1.618737e-01 
1.171000e+01 -1.638543e-01 
1.172000e+01 -1.656334e-01 
1.173000e+01 -1.672148e-01 
1.174000e+01 -1.686022e-01 
1.175000e+01 -1.697992e-01 
1.176000e+01 -1.708099e-01 
1.177000e+01 -1.716383e-01 
1.178000e+01 -1.722885e-01 
1.179000e+01 -1.727647e-01 
1.180000e+01 -1.730710e-01 
1.181000e+01 -1.732118e-01 
1.182000e+01 -1.731916e-01 
1.183000e+01 -1.730145e-01 
1.184000e+01 -1.726853e-01 
1.185000e+01 -1.722081e-01 
1.186000e+01 -1.715877e-01 
1.187000e+01 -1.708285e-01 
1.188000e+01 -1.699350e-01 
1.189000e+01 -1.689118e-01 
1.190000e+01 -1.677633e-01 
1.191000e+01 -1.664942e-01 
1.192000e+01 -1.651089e-01 
1.193000e+01 -1.636119e-01 
1.194000e+01 -1.620076e-01 
1.195000e+01 -1.603006e-01 
1.196000e+01 -1.584952e-01 
1.197000e+01 -1.565957e-01 
1.198000e+01 -1.546066e-01 
1.199000e+01 -1.525320e-01 
1.200000e+01 -1.503762e-01 
1.201000e+01 -1.481434e-01 
1.202000e+01 -1.458376e-01 
1.203000e+01 -1.434631e-01 
1.204000e+01 -1.410236e-01 
1.205000e+01 -1.385233e-01 
1.206000e+01 -1.359658e-01 
1.207000e+01 -1.333551e-01 
1.208000e+01 -1.306949e-01 
1.209000e+01 -1.279888e-01 
1.210000e+01 -1.252403e-01 
1.211000e+01 -1.224531e-01 
1.212000e+01 -1.196305e-01 
1.213000e+01 -1.167760e-01 
1.214000e+01 -1.138927e-01 
1.215000e+01 -1.109840e-01 
1.216000e+01 -1.080529e-01 
1.217000e+01 -1.051025e-01 
1.218000e+01 -1.021359e-01 
1.219000e+01 -9.915586e-02 
1.220000e+01 -9.616537e-02 
1.221000e+01 -9.316718e-02 
1.222000e+01 -9.016400e-02 
1.223000e+01 -8.715849e-02 
1.224000e+01 -8.415324e-02 
1.225000e+01 -8.115077e-02 
1.226000e+01 -7.815356e-02 
1.227000e+01 -7.516402e-02 
1.228000e+01 -7.218450e-02 
1.229000e+01 -6.921730e-02 
1.230000e+01 -6.626468e-02 
1.231000e+01 -6.332884e-02 
1.232000e+01 -6.041193e-02 
1.233000e+01 -5.751609e-02 
1.234000e+01 -5.464337e-02 
1.235000e+01 -5.179582e-02 
1.236000e+01 -4.897545e-02 
1.237000e+01 -4.618422e-02 
1.238000e+01 -4.342407e-02 
1.239000e+01 -4.069693e-02 
1.240000e+01 -3.800469e-02 
1.241000e+01 -3.534922e-02 
1.242000e+01 -3.273238e-02 
1.243000e+01 -3.015599e-02 
1.244000e+01 -2.762189e-02 
1.245000e+01 -2.513190e-02 
1.246000e+01 -2.268781e-02 
1.247000e+01 -2.029143e-02 
1.248000e+01 -1.794456e-02 
1.249000e+01 -1.564898e-02 
1.250000e+01 -1.340650e-02 
1.251000e+01 -1.121890e-02 
1.252000e+01 -9.087984e-03 
1.253000e+01 -7.015561e-03 
1.254000e+01 -5.003436e-03 
1.255000e+01 -3.053428e-03 
1.256000e+01 -1.167359e-03 
1.257000e+01 6.529348e-04 
1.258000e+01 2.405611e-03 
1.259000e+01 4.088816e-03 
1.260000e+01 5.700686e-03 
1.261000e+01 7.239348e-03 
1.262000e+01 8.702917e-03 
1.263000e+01 1.008950e-02 
1.264000e+01 1.139719e-02 
1.265000e+01 1.262408e-02 
1.266000e+01 1.376826e-02 
1.267000e+01 1.482779e-02 
1.268000e+01 1.580074e-02 
1.269000e+01 1.668519e-02 
1.270000e+01 1.747920e-02 
1.271000e+01 1.818084e-02 
1.272000e+01 1.878818e-02 
1.273000e+01 1.929928e-02 
1.274000e+01 1.971224e-02 
1.275000e+01 2.002516e-02 
1.276000e+01 2.023613e-02 
1.277000e+01 2.034329e-02 
1.278000e+01 2.034478e-02 
1.279000e+01 2.023877e-02 
1.280000e+01 2.002347e-02 
1.281000e+01 1.969710e-02 
1.282000e+01 1.925793e-02 
1.283000e+01 1.870428e-02 
1.284000e+01 1.803449e-02 
1.285000e+01 1.724696e-02 
1.286000e+01 1.634016e-02 
1.287000e+01 1.531260e-02 
1.288000e+01 1.416287e-02 
1.289000e+01 1.288960e-02 
1.290000e+01 1.149152e-02 
1.291000e+01 9.967446e-03 
1.292000e+01 8.316250e-03 
1.293000e+01 6.536914e-03 
1.294000e+01 4.628509e-03 
1.295000e+01 2.590208e-03 
1.296000e+01 4.212888e-04 
1.297000e+01 -1.878859e-03 
1.298000e+01 -4.310729e-03 
1.299000e+01 -6.874693e-03 
1.300000e+01 -9.570995e-03 
1.301000e+01 -1.239975e-02 
1.302000e+01 -1.536092e-02 
1.303000e+01 -1.845435e-02 
1.304000e+01 -2.167971e-02 
1.305000e+01 -2.503654e-02 
1.306000e+01 -2.852421e-02 
1.307000e+01 -3.214192e-02 
1.308000e+01 -3.588871e-02 
1.309000e+01 -3.976346e-02 
1.310000e+01 -4.376486e-02 
1.311000e+01 -4.789141e-02 
1.312000e+01 -5.214145e-02 
1.313000e+01 -5.651312e-02 
1.314000e+01 -6.100437e-02 
1.315000e+01 -6.561295e-02 
1.316000e+01 -7.033642e-02 
1.317000e+01 -7.517213e-02 
1.318000e+01 -8.011725e-02 
1.319000e+01 -8.516871e-02 
1.320000e+01 -9.032325e-02 
1.321000e+01 -9.557742e-02 
1.322000e+01 -1.009275e-01 
1.323000e+01 -1.063697e-01 
1.324000e+01 -1.118998e-01 
1.325000e+01 -1.175136e-01 
1.326000e+01 -1.232064e-01 
1.327000e+01 -1.289737e-01 
1.328000e+01 -1.348104e-01 
1.329000e+01 -1.407113e-01 
1.330000e+01 -1.466712e-01 
1.331000e+01 -1.526843e-01 
1.332000e+01 -1.587451e-01 
1.333000e+01 -1.648473e-01 
1.334000e+01 -1.709850e-01 
1.335000e+01 -1.771517e-01 
1.336000e+01 -1.833408e-01 
1.337000e+01 -1.895456e-01 
1.338000e+01 -1.957591e-01 
1.339000e+01 -2.019742e-01 
1.340000e+01 -2.081837e-01 
1.341000e+01 -2.143799e-01 
1.342000e+01 -2.205554e-01 
1.343000e+01 -2.267024e-01 
1.344000e+01 -2.328128e-01 
1.345000e+01 -2.388787e-01 
1.346000e+01 -2.448918e-01 
1.347000e+01 -2.508438e-01 
1.348000e+01 -2.567262e-01 
1.349000e+01 -2.625305e-01 
1.350000e+01 -2.682480e-01 
1.351000e+01 -2.738700e-01 
1.352000e+01 -2.793875e-01 
1.353000e+01 -2.847918e-01 
1.354000e+01 -2.900738e-01 
1.355000e+01 -2.952246e-01 
1.356000e+01 -3.002349e-01 
1.357000e+01 -3.050959e-01 
1.358000e+01 -3.097983e-01 
1.359000e+01 -3.143330e-01 
1.360000e+01 -3.186909e-01 
1.361000e+01 -3.228630e-01 
1.362000e+01 -3.268401e-01 
1.363000e+01 -3.306133e-01 
1.364000e+01 -3.341736e-01 
1.365000e+01 -3.375120e-01 
1.366000e+01 -3.406199e-01 
1.367000e+01 -3.434883e-01 
1.368000e+01 -3.461087e-01 
1.369000e+01 -3.484727e-01 
1.370000e+01 -3.505718e-01 
1.371000e+01 -3.523979e-01 
1.372000e+01 -3.539428e-01 
1.373000e+01 -3.551987e-01 
1.374000e+01 -3.561578e-01 
1.375000e+01 -3.568128e-01 
1.376000e+01 -3.571562e-01 
1.377000e+01 -3.571810e-01 
1.378000e+01 -3.568803e-01 
1.379000e+01 -3.562477e-01 
1.380000e+01 -3.552768e-01 
1.381000e+01 -3.539615e-01 
1.382000e+01 -3.522961e-01 
1.383000e+01 -3.502752e-01 
1.384000e+01 -3.478936e-01 
1.385000e+01 -3.451465e-01 
1.386000e+01 -3.420295e-01 
1.387000e+01 -3.385383e-01 
1.388000e+01 -3.346693e-01 
1.389000e+01 -3.304191e-01 
1.390000e+01 -3.257845e-01 
1.391000e+01 -3.207631e-01 
1.392000e+01 -3.153525e-01 
1.393000e+01 -3.095510e-01 
1.394000e+01 -3.033571e-01 
1.395000e+01 -2.967699e-01 
1.396000e+01 -2.897887e-01 
1.397000e+01 -2.824136e-01 
1.398000e+01 -2.746447e-01 
1.399000e+01 -2.664830e-01 
1.400000e+01 -2.579296e-01 
1.401000e+01 -2.489863e-01 
1.402000e+01 -2.396552e-01 
1.403000e+01 -2.299390e-01 
1.404000e+01 -2.198409e-01 
1.405000e+01 -2.093643e-01 
1.406000e+01 -1.985134e-01 
1.407000e+01 -1.872929e-01 
1.408000e+01 -1.757076e-01 
1.409000e+01 -1.637633e-01 
1.410000e+01 -1.514658e-01 
1.411000e+01 -1.388217e-01 
1.412000e+01 -1.258381e-01 
1.413000e+01 -1.125223e-01 
1.414000e+01 -9.888237e-02 
1.415000e+01 -8.492670e-02 
1.416000e+01 -7.066419e-02 
1.417000e+01 -5.610423e-02 
1.418000e+01 -4.125663e-02 
1.419000e+01 -2.613169e-02 
1.420000e+01 -1.074014e-02 
1.421000e+01 4.906829e-03 
1.422000e+01 2.079761e-02 
1.423000e+01 3.692016e-02 
1.424000e+01 5.326202e-02 
1.425000e+01 6.981032e-02 
1.426000e+01 8.655179e-02 
1.427000e+01 1.034728e-01 
1.428000e+01 1.205593e-01 
1.429000e+01 1.377969e-01 
1.430000e+01 1.551709e-01 
1.431000e+01 1.726663e-01 
1.432000e+01 1.902675e-01 
1.433000e+01 2.079589e-01 
1.434000e+01 2.257245e-01 
1.435000e+01 2.435481e-01 
1.436000e+01 2.614131e-01 
1.437000e+01 2.793026e-01 
1.438000e+01 2.971998e-01 
1.439000e+01 3.150874e-01 
1.440000e+01 3.329479e-01 
1.441000e+01 3.507638e-01 
1.442000e+01 3.685173e-01 
1.443000e+01 3.861906e-01 
1.444000e+01 4.037656e-01 
1.445000e+01 4.212243e-01 
1.446000e+01 4.385484e-01 
1.447000e+01 4.557198e-01 
1.448000e+01 4.727201e-01 
1.449000e+01 4.895312e-01 
1.450000e+01 5.061346e-01 
1.451000e+01 5.225122e-01 
1.452000e+01 5.386457e-01 
1.453000e+01 5.545170e-01 
1.454000e+01 5.701080e-01 
1.455000e+01 5.854008e-01 
1.456000e+01 6.003776e-01 
1.457000e+01 6.150207e-01 
1.458000e+01 6.293127e-01 
1.459000e+01 6.432363e-01 
1.460000e+01 6.567743e-01 
1.461000e+01 6.699101e-01 
1.462000e+01 6.826270e-01 
1.463000e+01 6.949088e-01 
1.464000e+01 7.067394e-01 
1.465000e+01 7.181033e-01 
1.466000e+01 7.289851e-01 
1.467000e+01 7.393699e-01 
1.468000e+01 7.492432e-01 
1.469000e+01 7.585908e-01 
1.470000e+01 7.673990e-01 
1.471000e+01 7.756545e-01 
1.472000e+01 7.833445e-01 
1.473000e+01 7.904566e-01 
1.474000e+01 7.969791e-01 
1.475000e+01 8.029005e-01 
1.476000e+01 8.082102e-01 
1.477000e+01 8.128978e-01 
1.478000e+01 8.169536e-01 
1.479000e+01 8.203686e-01 
1.480000e+01 8.231342e-01 
1.481000e+01 8.252425e-01 
1.482000e+01 8.266863e-01 
1.483000e+01 8.274588e-01 
1.484000e+01 8.275541e-01 
1.485000e+01 8.269667e-01 
1.486000e+01 8.256920e-01 
1.487000e+01 8.237259e-01 
1.488000e+01 8.210651e-01 
1.489000e+01 8.177069e-01 
1.490000e+01 8.136494e-01 
1.491000e+01 8.088913e-01 
1.492000e+01 8.034320e-01 
1.493000e+01 7.972717e-01 
1.494000e+01 7.904113e-01 
1.495000e+01 7.828525e-01 
1.496000e+01 7.745974e-01 
1.497000e+01 7.656493e-01 
1.498000e+01 7.560117e-01 
1.499000e+01 7.456894e-01 
1.500000e+01 7.346874e-01 
1.501000e+01 7.230118e-01 
1.502000e+01 7.106692e-01 
1.503000e+01 6.976670e-01 
1.504000e+01 6.840133e-01 
1.505000e+01 6.697169e-01 
1.506000e+01 6.547873e-01 
1.507000e+01 6.392347e-01 
1.508000e+01 6.230700e-01 
1.509000e+01 6.063047e-01 
1.510000e+01 5.889511e-01 
1.511000e+01 5.710221e-01 
1.512000e+01 5.525311e-01 
1.513000e+01 5.334923e-01 
1.514000e+01 5.139206e-01 
1.515000e+01 4.938312e-01 
1.516000e+01 4.732402e-01 
1.517000e+01 4.521641e-01 
1.518000e+01 4.306200e-01 
1.519000e+01 4.086255e-01 
1.520000e+01 3.861990e-01 
1.521000e+01 3.633589e-01 
1.522000e+01 3.401246e-01 
1.523000e+01 3.165156e-01 
1.524000e+01 2.925521e-01 
1.525000e+01 2.682546e-01 
1.526000e+01 2.436440e-01 
1.527000e+01 2.187417e-01 
1.528000e+01 1.935693e-01 
1.529000e+01 1.681489e-01 
1.530000e+01 1.425028e-01 
1.531000e+01 1.166537e-01 
1.532000e+01 9.062450e-02 
1.533000e+01 6.443838e-02 
1.534000e+01 3.811874e-02 
1.535000e+01 1.168916e-02 
1.536000e+01 -1.482659e-02 
1.537000e+01 -4.140459e-02 
1.538000e+01 -6.802081e-02 
1.539000e+01 -9.465112e-02 
1.540000e+01 -1.212713e-01 
1.541000e+01 -1.478571e-01 
1.542000e+01 -1.743843e-01 
1.543000e+01 -2.008286e-01 
1.544000e+01 -2.271658e-01 
1.545000e+01 -2.533718e-01 
1.546000e+01 -2.794223e-01 
1.547000e+01 -3.052936e-01 
1.548000e+01 -3.309617e-01 
1.549000e+01 -3.564031e-01 
1.550000e+01 -3.815942e-01 
1.551000e+01 -4.065118e-01 
1.552000e+01 -4.311329e-01 
1.553000e+01 -4.554348e-01 
1.554000e+01 -4.793950e-01 
1.555000e+01 -5.029915e-01 
1.556000e+01 -5.262023e-01 
1.557000e+01 -5.490062e-01 
1.558000e+01 -5.713820e-01 
1.559000e+01 -5.933092e-01 
1.560000e+01 -6.147676e-01 
1.561000e+01 -6.357375e-01 
1.562000e+01 -6.561995e-01 
1.563000e+01 -6.761351e-01 
1.564000e+01 -6.955259e-01 
1.565000e+01 -7.143542e-01 
1.566000e+01 -7.326030e-01 
1.567000e+01 -7.502557e-01 
1.568000e+01 -7.672963e-01 
1.569000e+01 -7.837095e-01 
1.570000e+01 -7.994806e-01 
1.571000e+01 -8.145954e-01 
1.572000e+01 -8.290407e-01 
1.573000e+01 -8.428036e-01 
1.574000e+01 -8.558721e-01 
1.575000e+01 -8.682348e-01 
1.576000e+01 -8.798812e-01 
1.577000e+01 -8.908012e-01 
1.578000e+01 -9.009858e-01 
1.579000e+01 -9.104264e-01 
1.580000e+01 -9.191154e-01 
1.581000e+01 -9.270458e-01 
1.582000e+01 -9.342115e-01 
1.583000e+01 -9.406070e-01 
1.584000e+01 -9.462278e-01 
1.585000e+01 -9.510700e-01 
1.586000e+01 -9.551304e-01 
1.587000e+01 -9.584069e-01 
1.588000e+01 -9.608979e-01 
1.589000e+01 -9.626027e-01 
1.590000e+01 -9.635213e-01 
1.591000e+01 -9.636547e-01 
1.592000e+01 -9.630045e-01 
1.593000e+01 -9.615729e-01 
1.594000e+01 -9.593634e-01 
1.595000e+01 -9.563797e-01 
1.596000e+01 -9.526265e-01 
1.597000e+01 -9.481095e-01 
1.598000e+01 -9.428347e-01 
1.599000e+01 -9.368091e-01 
1.600000e+01 -9.300403e-01 
1.601000e+01 -9.225368e-01 
1.602000e+01 -9.143077e-01 
1.603000e+01 -9.053628e-01 
1.604000e+01 -8.957124e-01 
1.605000e+01 -8.853679e-01 
1.606000e+01 -8.743409e-01 
1.607000e+01 -8.626439e-01 
1.608000e+01 -8.502900e-01 
1.609000e+01 -8.372929e-01 
1.610000e+01 -8.236667e-01 
1.611000e+01 -8.094264e-01 
1.612000e+01 -7.945874e-01 
1.613000e+01 -7.791654e-01 
1.614000e+01 -7.631771e-01 
1.615000e+01 -7.466394e-01 
1.616000e+01 -7.295696e-01 
1.617000e+01 -7.119856e-01 
1.618000e+01 -6.939058e-01 
1.619000e+01 -6.753489e-01 
1.620000e+01 -6.563339e-01 
1.621000e+01 -6.368804e-01 
1.622000e+01 -6.170082e-01 
1.623000e+01 -5.967374e-01 
1.624000e+01 -5.760885e-01 
1.625000e+01 -5.550822e-01 
1.626000e+01 -5.337395e-01 
1.627000e+01 -5.120815e-01 
1.628000e+01 -4.901298e-01 
1.629000e+01 -4.679058e-01 
1.630000e+01 -4.454313e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_211875280/traj_output.dat <==
% Time y0 y_model0 
0.000000e+00 -1.386661e-16 -1.386661e-16 
1.000000e-03 -3.094039e-04 -1.235042e-13 
2.000000e-03 -6.178771e-04 -1.022520e-12 
3.000000e-03 -9.254166e-04 -3.440444e-12 
4.000000e-03 -1.232019e-03 -8.097191e-12 
5.000000e-03 -1.537682e-03 -1.580215e-11 
6.000000e-03 -1.842403e-03 -2.745486e-11 
7.000000e-03 -2.146177e-03 -4.404498e-11 
8.000000e-03 -2.449003e-03 -6.665236e-11 
9.000000e-03 -2.750878e-03 -9.644696e-11 
1.000000e-02 -3.051798e-03 -1.346889e-10 
1.100000e-02 -3.351760e-03 -1.827284e-10 
1.200000e-02 -3.650763e-03 -2.506702e-10 
1.300000e-02 -3.948802e-03 -3.501370e-10 
1.400000e-02 -4.245876e-03 -4.789960e-10 
1.500000e-02 -4.541981e-03 -6.355713e-10 
1.600000e-02 -4.837114e-03 -8.187582e-10 
1.700000e-02 -5.131273e-03 -1.028024e-09 
1.800000e-02 -5.424455e-03 -1.263405e-09 
1.900000e-02 -5.716658e-03 -1.525513e-09 
2.000000e-02 -6.007878e-03 -1.815526e-09 
2.100000e-02 -6.298112e-03 -2.135198e-09 
2.200000e-02 -6.587359e-03 -2.486852e-09 
2.300000e-02 -6.875615e-03 -2.873382e-09 
2.400000e-02 -7.162878e-03 -3.298254e-09 
2.500000e-02 -7.449146e-03 -3.765504e-09 
2.600000e-02 -7.734414e-03 -4.279743e-09 
2.700000e-02 -8.018682e-03 -4.846149e-09 
2.800000e-02 -8.301947e-03 -5.470473e-09 
2.900000e-02 -8.584205e-03 -6.159039e-09 
3.000000e-02 -8.865454e-03 -6.918739e-09 
3.100000e-02 -9.145692e-03 -7.757039e-09 
3.200000e-02 -9.424917e-03 -8.681975e-09 
3.300000e-02 -9.703126e-03 -9.702155e-09 
3.400000e-02 -9.980315e-03 -1.082676e-08 
3.500000e-02 -1.025648e-02 -1.206553e-08 
3.600000e-02 -1.053163e-02 -1.342880e-08 
3.700000e-02 -1.080575e-02 -1.492746e-08 
3.800000e-02 -1.107884e-02 -1.657297e-08 
3.900000e-02 -1.135090e-02 -1.837736e-08 
4.000000e-02 -1.162193e-02 -2.035325e-08 
4.100000e-02 -1.189192e-02 -2.251382e-08 
4.200000e-02 -1.216088e-02 -2.487280e-08 
4.300000e-02 -1.242879e-02 -2.744452e-08 
4.400000e-02 -1.269567e-02 -3.024388e-08 
4.500000e-02 -1.296149e-02 -3.328634e-08 
4.600000e-02 -1.322628e-02 -3.658793e-08 
4.700000e-02 -1.349001e-02 -4.016526e-08 
4.800000e-02 -1.375269e-02 -4.403550e-08 
4.900000e-02 -1.401432e-02 -4.821641e-08 
5.000000e-02 -1.427490e-02 -5.272630e-08 
5.100000e-02 -1.453441e-02 -5.758407e-08 
5.200000e-02 -1.479287e-02 -6.280917e-08 
5.300000e-02 -1.505027e-02 -6.842165e-08 
5.400000e-02 -1.530660e-02 -7.444210e-08 
5.500000e-02 -1.556187e-02 -8.089171e-08 
5.600000e-02 -1.581607e-02 -8.779221e-08 
5.700000e-02 -1.606920e-02 -9.516594e-08 
5.800000e-02 -1.632125e-02 -1.030358e-07 
5.900000e-02 -1.657224e-02 -1.114252e-07 
6.000000e-02 -1.682215e-02 -1.203582e-07 
6.100000e-02 -1.707098e-02 -1.298594e-07 
6.200000e-02 -1.731873e-02 -1.399540e-07 
6.300000e-02 -1.756540e-02 -1.506678e-07 
6.400000e-02 -1.781099e-02 -1.620270e-07 
6.500000e-02 -1.805549e-02 -1.740585e-07 
6.600000e-02 -1.829891e-02 -1.867898e-07 
6.700000e-02 -1.854124e-02 -2.002490e-07 
6.800000e-02 -1.878248e-02 -2.144708e-07 
6.900000e-02 -1.902262e-02 -2.295109e-07 
7.000000e-02 -1.926167e-02 -2.454036e-07 
7.100000e-02 -1.949963e-02 -2.621814e-07 
7.200000e-02 -1.973649e-02 -2.798784e-07 
7.300000e-02 -1.997225e-02 -2.985298e-07 
7.400000e-02 -2.020691e-02 -3.181722e-07 
7.500000e-02 -2.044047e-02 -3.388434e-07 
7.600000e-02 -2.067292e-02 -3.605826e-07 
7.700000e-02 -2.090427e-02 -3.834303e-07 
7.800000e-02 -2.113451e-02 -4.074283e-07 
7.900000e-02 -2.136364e-02 -4.326195e-07 
8.000000e-02 -2.159167e-02 -4.590483e-07 
8.100000e-02 -2.181858e-02 -4.867605e-07 
8.200000e-02 -2.204438e-02 -5.158029e-07 
8.300000e-02 -2.226906e-02 -5.462238e-07 
8.400000e-02 -2.249263e-02 -5.780727e-07 
8.500000e-02 -2.271508e-02 -6.114006e-07 
8.600000e-02 -2.293642e-02 -6.462595e-07 
8.700000e-02 -2.315663e-02 -6.827030e-07 
8.800000e-02 -2.337572e-02 -7.207857e-07 
8.900000e-02 -2.359369e-02 -7.605637e-07 
9.000000e-02 -2.381053e-02 -8.020944e-07 
9.100000e-02 -2.402625e-02 -8.454364e-07 
9.200000e-02 -2.424084e-02 -8.906496e-07 
9.300000e-02 -2.445431e-02 -9.377953e-07 
9.400000e-02 -2.466664e-02 -9.869361e-07 
9.500000e-02 -2.487785e-02 -1.038136e-06 
9.600000e-02 -2.508792e-02 -1.091459e-06 
9.700000e-02 -2.529686e-02 -1.146973e-06 
9.800000e-02 -2.550467e-02 -1.204746e-06 
9.900000e-02 -2.571134e-02 -1.264845e-06 
1.000000e-01 -2.591688e-02 -1.327342e-06 
1.010000e-01 -2.612128e-02 -1.392308e-06 
1.020000e-01 -2.632454e-02 -1.459817e-06 
1.030000e-01 -2.652666e-02 -1.529942e-06 
1.040000e-01 -2.672764e-02 -1.602758e-06 
1.050000e-01 -2.692748e-02 -1.678344e-06 
1.060000e-01 -2.712618e-02 -1.756776e-06 
1.070000e-01 -2.732374e-02 -1.838134e-06 
1.080000e-01 -2.752015e-02 -1.922500e-06 
1.090000e-01 -2.771541e-02 -2.009954e-06 
1.100000e-01 -2.790953e-02 -2.100581e-06 
1.110000e-01 -2.810251e-02 -2.194465e-06 
1.120000e-01 -2.829433e-02 -2.291692e-06 
1.130000e-01 -2.848501e-02 -2.392349e-06 
1.140000e-01 -2.867454e-02 -2.496524e-06 
1.150000e-01 -2.886292e-02 -2.604308e-06 
1.160000e-01 -2.905015e-02 -2.715792e-06 
1.170000e-01 -2.923622e-02 -2.831068e-06 
1.180000e-01 -2.942115e-02 -2.950229e-06 
1.190000e-01 -2.960492e-02 -3.073379e-06 
1.200000e-01 -2.978754e-02 -3.200630e-06 
1.210000e-01 -2.996900e-02 -3.332080e-06 
1.220000e-01 -3.014931e-02 -3.467830e-06 
1.230000e-01 -3.032846e-02 -3.607983e-06 
1.240000e-01 -3.050646e-02 -3.752643e-06 
1.250000e-01 -3.068330e-02 -3.901918e-06 
1.260000e-01 -3.085898e-02 -4.055915e-06 
1.270000e-01 -3.103351e-02 -4.214745e-06 
1.280000e-01 -3.120688e-02 -4.378519e-06 
1.290000e-01 -3.137909e-02 -4.547353e-06 
1.300000e-01 -3.155014e-02 -4.721361e-06 
1.310000e-01 -3.172003e-02 -4.900661e-06 
1.320000e-01 -3.188876e-02 -5.085374e-06 
1.330000e-01 -3.205633e-02 -5.275620e-06 
1.340000e-01 -3.222274e-02 -5.471522e-06 
1.350000e-01 -3.238799e-02 -5.673207e-06 
1.360000e-01 -3.255208e-02 -5.880801e-06 
1.370000e-01 -3.271501e-02 -6.094433e-06 
1.380000e-01 -3.287677e-02 -6.314233e-06 
1.390000e-01 -3.303737e-02 -6.540336e-06 
1.400000e-01 -3.319681e-02 -6.772874e-06 
1.410000e-01 -3.335509e-02 -7.011984e-06 
1.420000e-01 -3.351221e-02 -7.257806e-06 
1.430000e-01 -3.366816e-02 -7.510478e-06 
1.440000e-01 -3.382295e-02 -7.770143e-06 
1.450000e-01 -3.397658e-02 -8.036945e-06 
1.460000e-01 -3.412904e-02 -8.311029e-06 
1.470000e-01 -3.428034e-02 -8.592544e-06 
1.480000e-01 -3.443048e-02 -8.881638e-06 
1.490000e-01 -3.457945e-02 -9.178464e-06 
1.500000e-01 -3.472726e-02 -9.483173e-06 
1.510000e-01 -3.487391e-02 -9.795922e-06 
1.520000e-01 -3.501939e-02 -1.011687e-05 
1.530000e-01 -3.516371e-02 -1.044617e-05 
1.540000e-01 -3.530686e-02 -1.078398e-05 
1.550000e-01 -3.544886e-02 -1.113048e-05 
1.560000e-01 -3.558969e-02 -1.148582e-05 
1.570000e-01 -3.572936e-02 -1.185016e-05 
1.580000e-01 -3.586786e-02 -1.222369e-05 
1.590000e-01 -3.600520e-02 -1.260656e-05 
1.600000e-01 -3.614138e-02 -1.299895e-05 
1.610000e-01 -3.627640e-02 -1.340104e-05 
1.620000e-01 -3.641026e-02 -1.381299e-05 
1.630000e-01 -3.654295e-02 -1.423499e-05 
1.640000e-01 -3.667449e-02 -1.466721e-05 
1.650000e-01 -3.680486e-02 -1.510985e-05 
1.660000e-01 -3.693407e-02 -1.556309e-05 
1.670000e-01 -3.706212e-02 -1.602712e-05 
1.680000e-01 -3.718902e-02 -1.650213e-05 
1.690000e-01 -3.731475e-02 -1.698830e-05 
1.700000e-01 -3.743932e-02 -1.748584e-05 
1.710000e-01 -3.756274e-02 -1.799494e-05 
1.720000e-01 -3.768499e-02 -1.851579e-05 
1.730000e-01 -3.780609e-02 -1.904860e-05 
1.740000e-01 -3.792604e-02 -1.959356e-05 
1.750000e-01 -3.804482e-02 -2.015087e-05 
1.760000e-01 -3.816245e-02 -2.072076e-05 
1.770000e-01 -3.827893e-02 -2.130342e-05 
1.780000e-01 -3.839425e-02 -2.189907e-05 
1.790000e-01 -3.850841e-02 -2.250792e-05 
1.800000e-01 -3.862143e-02 -2.313018e-05 
1.810000e-01 -3.873329e-02 -2.376607e-05 
1.820000e-01 -3.884399e-02 -2.441582e-05 
1.830000e-01 -3.895355e-02 -2.507964e-05 
1.840000e-01 -3.906196e-02 -2.575777e-05 
1.850000e-01 -3.916921e-02 -2.645042e-05 
1.860000e-01 -3.927532e-02 -2.715783e-05 
1.870000e-01 -3.938028e-02 -2.788022e-05 
1.880000e-01 -3.948409e-02 -2.861784e-05 
1.890000e-01 -3.958675e-02 -2.937092e-05 
1.900000e-01 -3.968827e-02 -3.013969e-05 
1.910000e-01 -3.978864e-02 -3.092440e-05 
1.920000e-01 -3.988787e-02 -3.172530e-05 
1.930000e-01 -3.998596e-02 -3.254262e-05 
1.940000e-01 -4.008290e-02 -3.337661e-05 
1.950000e-01 -4.017871e-02 -3.422752e-05 
1.960000e-01 -4.027337e-02 -3.509561e-05 
1.970000e-01 -4.036689e-02 -3.598113e-05 
1.980000e-01 -4.045928e-02 -3.688434e-05 
1.990000e-01 -4.055053e-02 -3.780550e-05 
2.000000e-01 -4.064064e-02 -3.874486e-05 
2.010000e-01 -4.072962e-02 -3.970269e-05 
2.020000e-01 -4.081746e-02 -4.067926e-05 
2.030000e-01 -4.090418e-02 -4.167483e-05 
2.040000e-01 -4.098976e-02 -4.268968e-05 
2.050000e-01 -4.107421e-02 -4.372408e-05 
2.060000e-01 -4.115753e-02 -4.477830e-05 
2.070000e-01 -4.123972e-02 -4.585262e-05 
2.080000e-01 -4.132079e-02 -4.694733e-05 
2.090000e-01 -4.140073e-02 -4.806269e-05 
2.100000e-01 -4.147955e-02 -4.919902e-05 
2.110000e-01 -4.155725e-02 -5.035658e-05 
2.120000e-01 -4.163382e-02 -5.153568e-05 
2.130000e-01 -4.170928e-02 -5.273660e-05 
2.140000e-01 -4.178362e-02 -5.395964e-05 
2.150000e-01 -4.185684e-02 -5.520509e-05 
2.160000e-01 -4.192894e-02 -5.647327e-05 
2.170000e-01 -4.199993e-02 -5.776446e-05 
2.180000e-01 -4.206981e-02 -5.907898e-05 
2.190000e-01 -4.213857e-02 -6.041712e-05 
2.200000e-01 -4.220623e-02 -6.177922e-05 
2.210000e-01 -4.227278e-02 -6.316556e-05 
2.220000e-01 -4.233822e-02 -6.457648e-05 
2.230000e-01 -4.240256e-02 -6.601228e-05 
2.240000e-01 -4.246579e-02 -6.747329e-05 
2.250000e-01 -4.252792e-02 -6.895984e-05 
2.260000e-01 -4.258895e-02 -7.047224e-05 
2.270000e-01 -4.264889e-02 -7.201083e-05 
2.280000e-01 -4.270772e-02 -7.357593e-05 
2.290000e-01 -4.276547e-02 -7.516788e-05 
2.300000e-01 -4.282211e-02 -7.678702e-05 
2.310000e-01 -4.287767e-02 -7.843368e-05 
2.320000e-01 -4.293214e-02 -8.010820e-05 
2.330000e-01 -4.298552e-02 -8.181093e-05 
2.340000e-01 -4.303781e-02 -8.354222e-05 
2.350000e-01 -4.308902e-02 -8.530241e-05 
2.360000e-01 -4.313914e-02 -8.709185e-05 
2.370000e-01 -4.318819e-02 -8.891090e-05 
2.380000e-01 -4.323615e-02 -9.075991e-05 
2.390000e-01 -4.328304e-02 -9.263925e-05 
2.400000e-01 -4.332885e-02 -9.454927e-05 
2.410000e-01 -4.337360e-02 -9.649034e-05 
2.420000e-01 -4.341727e-02 -9.846282e-05 
2.430000e-01 -4.345987e-02 -1.004671e-04 
2.440000e-01 -4.350140e-02 -1.025035e-04 
2.450000e-01 -4.354187e-02 -1.045724e-04 
2.460000e-01 -4.358128e-02 -1.066743e-04 
2.470000e-01 -4.361962e-02 -1.088094e-04 
2.480000e-01 -4.365691e-02 -1.109782e-04 
2.490000e-01 -4.369314e-02 -1.131811e-04 
2.500000e-01 -4.372831e-02 -1.154184e-04 
2.510000e-01 -4.376244e-02 -1.176905e-04 
2.520000e-01 -4.379551e-02 -1.199979e-04 
2.530000e-01 -4.382754e-02 -1.223408e-04 
2.540000e-01 -4.385852e-02 -1.247198e-04 
2.550000e-01 -4.388845e-02 -1.271352e-04 
2.560000e-01 -4.391735e-02 -1.295874e-04 
2.570000e-01 -4.394520e-02 -1.320769e-04 
2.580000e-01 -4.397202e-02 -1.346040e-04 
2.590000e-01 -4.399781e-02 -1.371691e-04 
2.600000e-01 -4.402256e-02 -1.397727e-04 
2.610000e-01 -4.404629e-02 -1.424151e-04 
2.620000e-01 -4.406898e-02 -1.450969e-04 
2.630000e-01 -4.409065e-02 -1.478184e-04 
2.640000e-01 -4.411130e-02 -1.505800e-04 
2.650000e-01 -4.413093e-02 -1.533822e-04 
2.660000e-01 -4.414954e-02 -1.562254e-04 
2.670000e-01 -4.416714e-02 -1.591100e-04 
2.680000e-01 -4.418373e-02 -1.620365e-04 
2.690000e-01 -4.419930e-02 -1.650053e-04 
2.700000e-01 -4.421387e-02 -1.680168e-04 
2.710000e-01 -4.422743e-02 -1.710716e-04 
2.720000e-01 -4.423999e-02 -1.741699e-04 
2.730000e-01 -4.425155e-02 -1.773124e-04 
2.740000e-01 -4.426211e-02 -1.804994e-04 
2.750000e-01 -4.427168e-02 -1.837314e-04 
2.760000e-01 -4.428026e-02 -1.870088e-04 
2.770000e-01 -4.428785e-02 -1.903322e-04 
2.780000e-01 -4.429445e-02 -1.937019e-04 
2.790000e-01 -4.430007e-02 -1.971184e-04 
2.800000e-01 -4.430471e-02 -2.005823e-04 
2.810000e-01 -4.430836e-02 -2.040939e-04 
2.820000e-01 -4.431105e-02 -2.076537e-04 
2.830000e-01 -4.431276e-02 -2.112623e-04 
2.840000e-01 -4.431350e-02 -2.149201e-04 
2.850000e-01 -4.431327e-02 -2.186276e-04 
2.860000e-01 -4.431208e-02 -2.223852e-04 
2.870000e-01 -4.430993e-02 -2.261935e-04 
2.880000e-01 -4.430682e-02 -2.300529e-04 
2.890000e-01 -4.430276e-02 -2.339640e-04 
2.900000e-01 -4.429774e-02 -2.379272e-04 
2.910000e-01 -4.429177e-02 -2.419430e-04 
2.920000e-01 -4.428486e-02 -2.460119e-04 
2.930000e-01 -4.427700e-02 -2.501345e-04 
2.940000e-01 -4.426820e-02 -2.543112e-04 
2.950000e-01 -4.425847e-02 -2.585425e-04 
2.960000e-01 -4.424780e-02 -2.628290e-04 
2.970000e-01 -4.423619e-02 -2.671711e-04 
2.980000e-01 -4.422366e-02 -2.715694e-04 
2.990000e-01 -4.421021e-02 -2.760244e-04 
3.000000e-01 -4.419583e-02 -2.805367e-04 
3.010000e-01 -4.418053e-02 -2.851067e-04 
3.020000e-01 -4.416432e-02 -2.897349e-04 
3.030000e-01 -4.414719e-02 -2.944220e-04 
3.040000e-01 -4.412916e-02 -2.991684e-04 
3.050000e-01 -4.411021e-02 -3.039746e-04 
3.060000e-01 -4.409037e-02 -3.088413e-04 
3.070000e-01 -4.406962e-02 -3.137689e-04 
3.080000e-01 -4.404798e-02 -3.187580e-04 
3.090000e-01 -4.402544e-02 -3.238092e-04 
3.100000e-01 -4.400202e-02 -3.289229e-04 
3.110000e-01 -4.397770e-02 -3.340998e-04 
3.120000e-01 -4.395251e-02 -3.393403e-04 
3.130000e-01 -4.392643e-02 -3.446451e-04 
3.140000e-01 -4.389947e-02 -3.500147e-04 
3.150000e-01 -4.387165e-02 -3.554497e-04 
3.160000e-01 -4.384295e-02 -3.609505e-04 
3.170000e-01 -4.381338e-02 -3.665179e-04 
3.180000e-01 -4.378296e-02 -3.721524e-04 
3.190000e-01 -4.375167e-02 -3.778545e-04 
3.200000e-01 -4.371953e-02 -3.836248e-04 
3.210000e-01 -4.368653e-02 -3.894639e-04 
3.220000e-01 -4.365268e-02 -3.953723e-04 
3.230000e-01 -4.361799e-02 -4.013508e-04 
3.240000e-01 -4.358246e-02 -4.073997e-04 
3.250000e-01 -4.354608e-02 -4.135198e-04 
3.260000e-01 -4.350887e-02 -4.197116e-04 
3.270000e-01 -4.347083e-02 -4.259757e-04 
3.280000e-01 -4.343197e-02 -4.323127e-04 
3.290000e-01 -4.339227e-02 -4.387233e-04 
3.300000e-01 -4.335176e-02 -4.452079e-04 
3.310000e-01 -4.331043e-02 -4.517673e-04 
3.320000e-01 -4.326828e-02 -4.584019e-04 
3.330000e-01 -4.322533e-02 -4.651125e-04 
3.340000e-01 -4.318157e-02 -4.718997e-04 
3.350000e-01 -4.313701e-02 -4.787640e-04 
3.360000e-01 -4.309165e-02 -4.857060e-04 
3.370000e-01 -4.304549e-02 -4.927265e-04 
3.380000e-01 -4.299854e-02 -4.998260e-04 
3.390000e-01 -4.295081e-02 -5.070051e-04 
3.400000e-01 -4.290229e-02 -5.142645e-04 
3.410000e-01 -4.285299e-02 -5.216047e-04 
3.420000e-01 -4.280291e-02 -5.290265e-04 
3.430000e-01 -4.275207e-02 -5.365305e-04 
3.440000e-01 -4.270045e-02 -5.441172e-04 
3.450000e-01 -4.264807e-02 -5.517875e-04 
3.460000e-01 -4.259493e-02 -5.595418e-04 
3.470000e-01 -4.254104e-02 -5.673808e-04 
3.480000e-01 -4.248639e-02 -5.753052e-04 
3.490000e-01 -4.243099e-02 -5.833156e-04 
3.500000e-01 -4.237485e-02 -5.914127e-04 
3.510000e-01 -4.231796e-02 -5.995972e-04 
3.520000e-01 -4.226034e-02 -6.078696e-04 
3.530000e-01 -4.220199e-02 -6.162307e-04 
3.540000e-01 -4.214290e-02 -6.246811e-04 
3.550000e-01 -4.208310e-02 -6.332215e-04 
3.560000e-01 -4.202257e-02 -6.418526e-04 
3.570000e-01 -4.196132e-02 -6.505749e-04 
3.580000e-01 -4.189936e-02 -6.593893e-04 
3.590000e-01 -4.183670e-02 -6.682963e-04 
3.600000e-01 -4.177332e-02 -6.772967e-04 
3.610000e-01 -4.170925e-02 -6.863911e-04 
3.620000e-01 -4.164448e-02 -6.955802e-04 
3.630000e-01 -4.157902e-02 -7.048647e-04 
3.640000e-01 -4.151288e-02 -7.142453e-04 
3.650000e-01 -4.144604e-02 -7.237226e-04 
3.660000e-01 -4.137853e-02 -7.332975e-04 
3.670000e-01 -4.131034e-02 -7.429704e-04 
3.680000e-01 -4.124149e-02 -7.527423e-04 
3.690000e-01 -4.117196e-02 -7.626137e-04 
3.700000e-01 -4.110177e-02 -7.725853e-04 
3.710000e-01 -4.103092e-02 -7.826580e-04 
3.720000e-01 -4.095942e-02 -7.928323e-04 
3.730000e-01 -4.088727e-02 -8.031090e-04 
3.740000e-01 -4.081447e-02 -8.134887e-04 
3.750000e-01 -4.074103e-02 -8.239723e-04 
3.760000e-01 -4.066696e-02 -8.345604e-04 
3.770000e-01 -4.059225e-02 -8.452537e-04 
3.780000e-01 -4.051691e-02 -8.560530e-04 
3.790000e-01 -4.044095e-02 -8.669590e-04 
3.800000e-01 -4.036437e-02 -8.779724e-04 
3.810000e-01 -4.028717e-02 -8.890940e-04 
3.820000e-01 -4.020937e-02 -9.003244e-04 
3.830000e-01 -4.013095e-02 -9.116645e-04 
3.840000e-01 -4.005194e-02 -9.231148e-04 
3.850000e-01 -3.997232e-02 -9.346763e-04 
3.860000e-01 -3.989212e-02 -9.463496e-04 
3.870000e-01 -3.981132e-02 -9.581354e-04 
3.880000e-01 -3.972994e-02 -9.700345e-04 
3.890000e-01 -3.964798e-02 -9.820477e-04 
3.900000e-01 -3.956545e-02 -9.941757e-04 
3.910000e-01 -3.948234e-02 -1.006419e-03 
3.920000e-01 -3.939867e-02 -1.018779e-03 
3.930000e-01 -3.931444e-02 -1.031256e-03 
3.940000e-01 -3.922965e-02 -1.043851e-03 
3.950000e-01 -3.914431e-02 -1.056564e-03 
3.960000e-01 -3.905841e-02 -1.069397e-03 
3.970000e-01 -3.897198e-02 -1.082349e-03 
3.980000e-01 -3.888501e-02 -1.095423e-03 
3.990000e-01 -3.879750e-02 -1.108618e-03 
4.000000e-01 -3.870946e-02 -1.121936e-03 
4.010000e-01 -3.862090e-02 -1.135377e-03 
4.020000e-01 -3.853182e-02 -1.148942e-03 
4.030000e-01 -3.844222e-02 -1.162631e-03 
4.040000e-01 -3.835211e-02 -1.176446e-03 
4.050000e-01 -3.826149e-02 -1.190387e-03 
4.060000e-01 -3.817038e-02 -1.204456e-03 
4.070000e-01 -3.807876e-02 -1.218652e-03 
4.080000e-01 -3.798666e-02 -1.232977e-03 
4.090000e-01 -3.789406e-02 -1.247431e-03 
4.100000e-01 -3.780099e-02 -1.262016e-03 
4.110000e-01 -3.770743e-02 -1.276731e-03 
4.120000e-01 -3.761340e-02 -1.291579e-03 
4.130000e-01 -3.751891e-02 -1.306559e-03 
4.140000e-01 -3.742395e-02 -1.321672e-03 
4.150000e-01 -3.732853e-02 -1.336920e-03 
4.160000e-01 -3.723265e-02 -1.352302e-03 
4.170000e-01 -3.713633e-02 -1.367821e-03 
4.180000e-01 -3.703956e-02 -1.383476e-03 
4.190000e-01 -3.694235e-02 -1.399268e-03 
4.200000e-01 -3.684471e-02 -1.415199e-03 
4.210000e-01 -3.674664e-02 -1.431269e-03 
4.220000e-01 -3.664814e-02 -1.447479e-03 
4.230000e-01 -3.654922e-02 -1.463829e-03 
4.240000e-01 -3.644989e-02 -1.480321e-03 
4.250000e-01 -3.635015e-02 -1.496956e-03 
4.260000e-01 -3.625000e-02 -1.513733e-03 
4.270000e-01 -3.614944e-02 -1.530655e-03 
4.280000e-01 -3.604850e-02 -1.547721e-03 
4.290000e-01 -3.594716e-02 -1.564933e-03 
4.300000e-01 -3.584544e-02 -1.582291e-03 
4.310000e-01 -3.574333e-02 -1.599797e-03 
4.320000e-01 -3.564085e-02 -1.617451e-03 
4.330000e-01 -3.553800e-02 -1.635254e-03 
4.340000e-01 -3.543478e-02 -1.653206e-03 
4.350000e-01 -3.533120e-02 -1.671310e-03 
4.360000e-01 -3.522726e-02 -1.689564e-03 
4.370000e-01 -3.512298e-02 -1.707972e-03 
4.380000e-01 -3.501834e-02 -1.726532e-03 
4.390000e-01 -3.491337e-02 -1.745246e-03 
4.400000e-01 -3.480806e-02 -1.764115e-03 
4.410000e-01 -3.470241e-02 -1.783140e-03 
4.420000e-01 -3.459644e-02 -1.802322e-03 
4.430000e-01 -3.449015e-02 -1.821661e-03 
4.440000e-01 -3.438355e-02 -1.841158e-03 
4.450000e-01 -3.427663e-02 -1.860814e-03 
4.460000e-01 -3.416941e-02 -1.880630e-03 
4.470000e-01 -3.406188e-02 -1.900607e-03 
4.480000e-01 -3.395406e-02 -1.920746e-03 
4.490000e-01 -3.384595e-02 -1.941048e-03 
4.500000e-01 -3.373755e-02 -1.961512e-03 
4.510000e-01 -3.362888e-02 -1.982141e-03 
4.520000e-01 -3.351992e-02 -2.002936e-03 
4.530000e-01 -3.341070e-02 -2.023896e-03 
4.540000e-01 -3.330121e-02 -2.045023e-03 
4.550000e-01 -3.319146e-02 -2.066318e-03 
4.560000e-01 -3.308146e-02 -2.087782e-03 
4.570000e-01 -3.297120e-02 -2.109415e-03 
4.580000e-01 -3.286070e-02 -2.131219e-03 
4.590000e-01 -3.274997e-02 -2.153193e-03 
4.600000e-01 -3.263899e-02 -2.175340e-03 
4.610000e-01 -3.252779e-02 -2.197660e-03 
4.620000e-01 -3.241637e-02 -2.220154e-03 
4.630000e-01 -3.230472e-02 -2.242823e-03 
4.640000e-01 -3.219286e-02 -2.265667e-03 
4.650000e-01 -3.208079e-02 -2.288688e-03 
4.660000e-01 -3.196852e-02 -2.311887e-03 
4.670000e-01 -3.185606e-02 -2.335263e-03 
4.680000e-01 -3.174339e-02 -2.358819e-03 
4.690000e-01 -3.163055e-02 -2.382556e-03 
4.700000e-01 -3.151751e-02 -2.406473e-03 
4.710000e-01 -3.140430e-02 -2.430572e-03 
4.720000e-01 -3.129092e-02 -2.454853e-03 
4.730000e-01 -3.117738e-02 -2.479319e-03 
4.740000e-01 -3.106367e-02 -2.503969e-03 
4.750000e-01 -3.094980e-02 -2.528805e-03 
4.760000e-01 -3.083578e-02 -2.553827e-03 
4.770000e-01 -3.072162e-02 -2.579036e-03 
4.780000e-01 -3.060732e-02 -2.604433e-03 
4.790000e-01 -3.049288e-02 -2.630020e-03 
4.800000e-01 -3.037831e-02 -2.655796e-03 
4.810000e-01 -3.026362e-02 -2.681764e-03 
4.820000e-01 -3.014881e-02 -2.707923e-03 
4.830000e-01 -3.003388e-02 -2.734275e-03 
4.840000e-01 -2.991884e-02 -2.760820e-03 
4.850000e-01 -2.980371e-02 -2.787560e-03 
4.860000e-01 -2.968847e-02 -2.814495e-03 
4.870000e-01 -2.957314e-02 -2.841627e-03 
4.880000e-01 -2.945772e-02 -2.868956e-03 
4.890000e-01 -2.934222e-02 -2.896483e-03 
4.900000e-01 -2.922664e-02 -2.924210e-03 
4.910000e-01 -2.911099e-02 -2.952136e-03 
4.920000e-01 -2.899528e-02 -2.980263e-03 
4.930000e-01 -2.887950e-02 -3.008592e-03 
4.940000e-01 -2.876367e-02 -3.037123e-03 
4.950000e-01 -2.864778e-02 -3.065859e-03 
4.960000e-01 -2.853186e-02 -3.094799e-03 
4.970000e-01 -2.841589e-02 -3.123944e-03 
4.980000e-01 -2.829989e-02 -3.153296e-03 
4.990000e-01 -2.818385e-02 -3.182855e-03 
5.000000e-01 -2.806780e-02 -3.212622e-03 
5.010000e-01 -2.795173e-02 -3.242599e-03 
5.020000e-01 -2.783564e-02 -3.272786e-03 
5.030000e-01 -2.771954e-02 -3.303183e-03 
5.040000e-01 -2.760345e-02 -3.333793e-03 
5.050000e-01 -2.748735e-02 -3.364616e-03 
5.060000e-01 -2.737127e-02 -3.395652e-03 
5.070000e-01 -2.725520e-02 -3.426903e-03 
5.080000e-01 -2.713914e-02 -3.458370e-03 
5.090000e-01 -2.702311e-02 -3.490053e-03 
5.100000e-01 -2.690712e-02 -3.521954e-03 
5.110000e-01 -2.679115e-02 -3.554073e-03 
5.120000e-01 -2.667523e-02 -3.586412e-03 
5.130000e-01 -2.655935e-02 -3.618970e-03 
5.140000e-01 -2.644353e-02 -3.651751e-03 
5.150000e-01 -2.632776e-02 -3.684753e-03 
5.160000e-01 -2.621205e-02 -3.717978e-03 
5.170000e-01 -2.609641e-02 -3.751428e-03 
5.180000e-01 -2.598084e-02 -3.785102e-03 
5.190000e-01 -2.586536e-02 -3.819002e-03 
5.200000e-01 -2.574995e-02 -3.853129e-03 
5.210000e-01 -2.563463e-02 -3.887484e-03 
5.220000e-01 -2.551941e-02 -3.922067e-03 
5.230000e-01 -2.540429e-02 -3.956880e-03 
5.240000e-01 -2.528927e-02 -3.991924e-03 
5.250000e-01 -2.517436e-02 -4.027199e-03 
5.260000e-01 -2.505957e-02 -4.062706e-03 
5.270000e-01 -2.494490e-02 -4.098447e-03 
5.280000e-01 -2.483036e-02 -4.134422e-03 
5.290000e-01 -2.471595e-02 -4.170632e-03 
5.300000e-01 -2.460167e-02 -4.207079e-03 
5.310000e-01 -2.448754e-02 -4.243762e-03 
5.320000e-01 -2.437356e-02 -4.280684e-03 
5.330000e-01 -2.425973e-02 -4.317844e-03 
5.340000e-01 -2.414606e-02 -4.355245e-03 
5.350000e-01 -2.403255e-02 -4.392886e-03 
5.360000e-01 -2.391921e-02 -4.430769e-03 
5.370000e-01 -2.380605e-02 -4.468895e-03 
5.380000e-01 -2.369307e-02 -4.507264e-03 
5.390000e-01 -2.358027e-02 -4.545878e-03 
5.400000e-01 -2.346767e-02 -4.584738e-03 
5.410000e-01 -2.335526e-02 -4.623844e-03 
5.420000e-01 -2.324305e-02 -4.663197e-03 
5.430000e-01 -2.313105e-02 -4.702799e-03 
5.440000e-01 -2.301926e-02 -4.742650e-03 
5.450000e-01 -2.290769e-02 -4.782751e-03 
5.460000e-01 -2.279635e-02 -4.823103e-03 
5.470000e-01 -2.268523e-02 -4.863707e-03 
5.480000e-01 -2.257435e-02 -4.904565e-03 
5.490000e-01 -2.246370e-02 -4.945676e-03 
5.500000e-01 -2.235330e-02 -4.987042e-03 
5.510000e-01 -2.224315e-02 -5.028664e-03 
5.520000e-01 -2.213326e-02 -5.070543e-03 
5.530000e-01 -2.202363e-02 -5.112679e-03 
5.540000e-01 -2.191426e-02 -5.155074e-03 
5.550000e-01 -2.180516e-02 -5.197729e-03 
5.560000e-01 -2.169635e-02 -5.240644e-03 
5.570000e-01 -2.158781e-02 -5.283820e-03 
5.580000e-01 -2.147956e-02 -5.327259e-03 
5.590000e-01 -2.137160e-02 -5.370961e-03 
5.600000e-01 -2.126395e-02 -5.414927e-03 
5.610000e-01 -2.115659e-02 -5.459158e-03 
5.620000e-01 -2.104955e-02 -5.503656e-03 
5.630000e-01 -2.094282e-02 -5.548420e-03 
5.640000e-01 -2.083640e-02 -5.593452e-03 
5.650000e-01 -2.073032e-02 -5.638754e-03 
5.660000e-01 -2.062456e-02 -5.684325e-03 
5.670000e-01 -2.051914e-02 -5.730166e-03 
5.680000e-01 -2.041406e-02 -5.776280e-03 
5.690000e-01 -2.030932e-02 -5.822666e-03 
5.700000e-01 -2.020494e-02 -5.869325e-03 
5.710000e-01 -2.010091e-02 -5.916259e-03 
5.720000e-01 -1.999724e-02 -5.963468e-03 
5.730000e-01 -1.989395e-02 -6.010953e-03 
5.740000e-01 -1.979102e-02 -6.058716e-03 
5.750000e-01 -1.968847e-02 -6.106757e-03 
5.760000e-01 -1.958631e-02 -6.155076e-03 
5.770000e-01 -1.948453e-02 -6.203676e-03 
5.780000e-01 -1.938315e-02 -6.252557e-03 
5.790000e-01 -1.928216e-02 -6.301719e-03 
5.800000e-01 -1.918158e-02 -6.351164e-03 
5.810000e-01 -1.908141e-02 -6.400893e-03 
5.820000e-01 -1.898165e-02 -6.450907e-03 
5.830000e-01 -1.888231e-02 -6.501205e-03 
5.840000e-01 -1.878340e-02 -6.551791e-03 
5.850000e-01 -1.868492e-02 -6.602663e-03 
5.860000e-01 -1.858687e-02 -6.653824e-03 
5.870000e-01 -1.848927e-02 -6.705274e-03 
5.880000e-01 -1.839210e-02 -6.757014e-03 
5.890000e-01 -1.829540e-02 -6.809045e-03 
5.900000e-01 -1.819914e-02 -6.861367e-03 
5.910000e-01 -1.810335e-02 -6.913983e-03 
5.920000e-01 -1.800802e-02 -6.966892e-03 
5.930000e-01 -1.791317e-02 -7.020096e-03 
5.940000e-01 -1.781879e-02 -7.073595e-03 
5.950000e-01 -1.772490e-02 -7.127390e-03 
5.960000e-01 -1.763149e-02 -7.181483e-03 
5.970000e-01 -1.753857e-02 -7.235874e-03 
5.980000e-01 -1.744616e-02 -7.290564e-03 
5.990000e-01 -1.735424e-02 -7.345555e-03 
6.000000e-01 -1.726283e-02 -7.400845e-03 
6.010000e-01 -1.717194e-02 -7.456438e-03 
6.020000e-01 -1.708156e-02 -7.512334e-03 
6.030000e-01 -1.699171e-02 -7.568533e-03 
6.040000e-01 -1.690238e-02 -7.625036e-03 
6.050000e-01 -1.681359e-02 -7.681845e-03 
6.060000e-01 -1.672534e-02 -7.738960e-03 
6.070000e-01 -1.663763e-02 -7.796382e-03 
6.080000e-01 -1.655046e-02 -7.854112e-03 
6.090000e-01 -1.646386e-02 -7.912151e-03 
6.100000e-01 -1.637781e-02 -7.970500e-03 
6.110000e-01 -1.629232e-02 -8.029159e-03 
6.120000e-01 -1.620740e-02 -8.088130e-03 
6.130000e-01 -1.612306e-02 -8.147414e-03 
6.140000e-01 -1.603929e-02 -8.207010e-03 
6.150000e-01 -1.595611e-02 -8.266921e-03 
6.160000e-01 -1.587352e-02 -8.327147e-03 
6.170000e-01 -1.579152e-02 -8.387689e-03 
6.180000e-01 -1.571012e-02 -8.448547e-03 
6.190000e-01 -1.562933e-02 -8.509724e-03 
6.200000e-01 -1.554914e-02 -8.571218e-03 
6.210000e-01 -1.546957e-02 -8.633033e-03 
6.220000e-01 -1.539061e-02 -8.695167e-03 
6.230000e-01 -1.531228e-02 -8.757622e-03 
6.240000e-01 -1.523458e-02 -8.820400e-03 
6.250000e-01 -1.515751e-02 -8.883500e-03 
6.260000e-01 -1.508108e-02 -8.946924e-03 
6.270000e-01 -1.500529e-02 -9.010672e-03 
6.280000e-01 -1.493015e-02 -9.074746e-03 
6.290000e-01 -1.485566e-02 -9.139146e-03 
6.300000e-01 -1.478183e-02 -9.203873e-03 
6.310000e-01 -1.470867e-02 -9.268928e-03 
6.320000e-01 -1.463617e-02 -9.334312e-03 
6.330000e-01 -1.456434e-02 -9.400026e-03 
6.340000e-01 -1.449319e-02 -9.466069e-03 
6.350000e-01 -1.442273e-02 -9.532444e-03 
6.360000e-01 -1.435295e-02 -9.599152e-03 
6.370000e-01 -1.428386e-02 -9.666192e-03 
6.380000e-01 -1.421547e-02 -9.733566e-03 
6.390000e-01 -1.414778e-02 -9.801274e-03 
6.400000e-01 -1.408080e-02 -9.869318e-03 
6.410000e-01 -1.401452e-02 -9.937698e-03 
6.420000e-01 -1.394897e-02 -1.000642e-02 
6.430000e-01 -1.388413e-02 -1.007547e-02 
6.440000e-01 -1.382002e-02 -1.014486e-02 
6.450000e-01 -1.375663e-02 -1.021460e-02 
6.460000e-01 -1.369399e-02 -1.028467e-02 
6.470000e-01 -1.363208e-02 -1.035509e-02 
6.480000e-01 -1.357091e-02 -1.042584e-02 
6.490000e-01 -1.351050e-02 -1.049694e-02 
6.500000e-01 -1.345084e-02 -1.056839e-02 
6.510000e-01 -1.339193e-02 -1.064017e-02 
6.520000e-01 -1.333379e-02 -1.071231e-02 
6.530000e-01 -1.327641e-02 -1.078478e-02 
6.540000e-01 -1.321981e-02 -1.085761e-02 
6.550000e-01 -1.316398e-02 -1.093078e-02 
6.560000e-01 -1.310894e-02 -1.100430e-02 
6.570000e-01 -1.305468e-02 -1.107817e-02 
6.580000e-01 -1.300121e-02 -1.115239e-02 
6.590000e-01 -1.294853e-02 -1.122696e-02 
6.600000e-01 -1.289666e-02 -1.130189e-02 
6.610000e-01 -1.284558e-02 -1.137716e-02 
6.620000e-01 -1.279532e-02 -1.145279e-02 
6.630000e-01 -1.274587e-02 -1.152877e-02 
6.640000e-01 -1.269723e-02 -1.160510e-02 
6.650000e-01 -1.264942e-02 -1.168180e-02 
6.660000e-01 -1.260243e-02 -1.175884e-02 
6.670000e-01 -1.255628e-02 -1.183625e-02 
6.680000e-01 -1.251096e-02 -1.191401e-02 
6.690000e-01 -1.246648e-02 -1.199213e-02 
6.700000e-01 -1.242284e-02 -1.207061e-02 
6.710000e-01 -1.238005e-02 -1.214944e-02 
6.720000e-01 -1.233811e-02 -1.222864e-02 
6.730000e-01 -1.229703e-02 -1.230820e-02 
6.740000e-01 -1.225682e-02 -1.238813e-02 
6.750000e-01 -1.221746e-02 -1.246841e-02 
6.760000e-01 -1.217898e-02 -1.254906e-02 
6.770000e-01 -1.214137e-02 -1.263007e-02 
6.780000e-01 -1.210464e-02 -1.271145e-02 
6.790000e-01 -1.206880e-02 -1.279319e-02 
6.800000e-01 -1.203384e-02 -1.287530e-02 
6.810000e-01 -1.199977e-02 -1.295778e-02 
6.820000e-01 -1.196660e-02 -1.304062e-02 
6.830000e-01 -1.193433e-02 -1.312383e-02 
6.840000e-01 -1.190296e-02 -1.320742e-02 
6.850000e-01 -1.187250e-02 -1.329137e-02 
6.860000e-01 -1.184296e-02 -1.337569e-02 
6.870000e-01 -1.181433e-02 -1.346038e-02 
6.880000e-01 -1.178662e-02 -1.354545e-02 
6.890000e-01 -1.175984e-02 -1.363089e-02 
6.900000e-01 -1.173398e-02 -1.371670e-02 
6.910000e-01 -1.170906e-02 -1.380289e-02 
6.920000e-01 -1.168508e-02 -1.388945e-02 
6.930000e-01 -1.166204e-02 -1.397638e-02 
6.940000e-01 -1.163994e-02 -1.406369e-02 
6.950000e-01 -1.161879e-02 -1.415138e-02 
6.960000e-01 -1.159860e-02 -1.423945e-02 
6.970000e-01 -1.157937e-02 -1.432789e-02 
6.980000e-01 -1.156109e-02 -1.441671e-02 
6.990000e-01 -1.154378e-02 -1.450592e-02 
7.000000e-01 -1.152745e-02 -1.459550e-02 
7.010000e-01 -1.151208e-02 -1.468546e-02 
7.020000e-01 -1.149769e-02 -1.477580e-02 
7.030000e-01 -1.148429e-02 -1.486653e-02 
7.040000e-01 -1.147187e-02 -1.495764e-02 
7.050000e-01 -1.146044e-02 -1.504913e-02 
7.060000e-01 -1.145000e-02 -1.514101e-02 
7.070000e-01 -1.144056e-02 -1.523327e-02 
7.080000e-01 -1.143212e-02 -1.532591e-02 
7.090000e-01 -1.142468e-02 -1.541894e-02 
7.100000e-01 -1.141825e-02 -1.551236e-02 
7.110000e-01 -1.141284e-02 -1.560616e-02 
7.120000e-01 -1.140844e-02 -1.570035e-02 
7.130000e-01 -1.140506e-02 -1.579493e-02 
7.140000e-01 -1.140270e-02 -1.588990e-02 
7.150000e-01 -1.140138e-02 -1.598525e-02 
7.160000e-01 -1.140108e-02 -1.608100e-02 
7.170000e-01 -1.140182e-02 -1.617714e-02 
7.180000e-01 -1.140359e-02 -1.627367e-02 
7.190000e-01 -1.140641e-02 -1.637059e-02 
7.200000e-01 -1.141027e-02 -1.646790e-02 
7.210000e-01 -1.141519e-02 -1.656560e-02 
7.220000e-01 -1.142115e-02 -1.666370e-02 
7.230000e-01 -1.142817e-02 -1.676219e-02 
7.240000e-01 -1.143625e-02 -1.686108e-02 
7.250000e-01 -1.144540e-02 -1.696036e-02 
7.260000e-01 -1.145561e-02 -1.706003e-02 
7.270000e-01 -1.146690e-02 -1.716011e-02 
7.280000e-01 -1.147925e-02 -1.726058e-02 
7.290000e-01 -1.149269e-02 -1.736144e-02 
7.300000e-01 -1.150720e-02 -1.746271e-02 
7.310000e-01 -1.152280e-02 -1.756437e-02 
7.320000e-01 -1.153949e-02 -1.766643e-02 
7.330000e-01 -1.155727e-02 -1.776889e-02 
7.340000e-01 -1.157615e-02 -1.787175e-02 
7.350000e-01 -1.159612e-02 -1.797501e-02 
7.360000e-01 -1.161719e-02 -1.807867e-02 
7.370000e-01 -1.163937e-02 -1.818273e-02 
7.380000e-01 -1.166266e-02 -1.828719e-02 
7.390000e-01 -1.168705e-02 -1.839205e-02 
7.400000e-01 -1.171257e-02 -1.849732e-02 
7.410000e-01 -1.173920e-02 -1.860299e-02 
7.420000e-01 -1.176695e-02 -1.870907e-02 
7.430000e-01 -1.179582e-02 -1.881555e-02 
7.440000e-01 -1.182583e-02 -1.892243e-02 
7.450000e-01 -1.185696e-02 -1.902972e-02 
7.460000e-01 -1.188923e-02 -1.913741e-02 
7.470000e-01 -1.192263e-02 -1.924551e-02 
7.480000e-01 -1.195718e-02 -1.935401e-02 
7.490000e-01 -1.199287e-02 -1.946293e-02 
7.500000e-01 -1.202970e-02 -1.957225e-02 
7.510000e-01 -1.206769e-02 -1.968197e-02 
7.520000e-01 -1.210682e-02 -1.979211e-02 
7.530000e-01 -1.214711e-02 -1.990265e-02 
7.540000e-01 -1.218856e-02 -2.001360e-02 
7.550000e-01 -1.223118e-02 -2.012497e-02 
7.560000e-01 -1.227495e-02 -2.023674e-02 
7.570000e-01 -1.231990e-02 -2.034892e-02 
7.580000e-01 -1.236601e-02 -2.046151e-02 
7.590000e-01 -1.241330e-02 -2.057451e-02 
7.600000e-01 -1.246176e-02 -2.068793e-02 
7.610000e-01 -1.251140e-02 -2.080175e-02 
7.620000e-01 -1.256223e-02 -2.091599e-02 
7.630000e-01 -1.261423e-02 -2.103064e-02 
7.640000e-01 -1.266743e-02 -2.114571e-02 
7.650000e-01 -1.272182e-02 -2.126118e-02 
7.660000e-01 -1.277740e-02 -2.137707e-02 
7.670000e-01 -1.283417e-02 -2.149337e-02 
7.680000e-01 -1.289214e-02 -2.161009e-02 
7.690000e-01 -1.295132e-02 -2.172722e-02 
7.700000e-01 -1.301170e-02 -2.184477e-02 
7.710000e-01 -1.307328e-02 -2.196273e-02 
7.720000e-01 -1.313607e-02 -2.208111e-02 
7.730000e-01 -1.320008e-02 -2.219991e-02 
7.740000e-01 -1.326530e-02 -2.231912e-02 
7.750000e-01 -1.333173e-02 -2.243874e-02 
7.760000e-01 -1.339939e-02 -2.255878e-02 
7.770000e-01 -1.346827e-02 -2.267924e-02 
7.780000e-01 -1.353837e-02 -2.280012e-02 
7.790000e-01 -1.360970e-02 -2.292142e-02 
7.800000e-01 -1.368226e-02 -2.304313e-02 
7.810000e-01 -1.375605e-02 -2.316526e-02 
7.820000e-01 -1.383107e-02 -2.328781e-02 
7.830000e-01 -1.390733e-02 -2.341078e-02 
7.840000e-01 -1.398483e-02 -2.353417e-02 
7.850000e-01 -1.406357e-02 -2.365797e-02 
7.860000e-01 -1.414356e-02 -2.378220e-02 
7.870000e-01 -1.422479e-02 -2.390684e-02 
7.880000e-01 -1.430727e-02 -2.403191e-02 
7.890000e-01 -1.439100e-02 -2.415739e-02 
7.900000e-01 -1.447598e-02 -2.428330e-02 
7.910000e-01 -1.456222e-02 -2.440963e-02 
7.920000e-01 -1.464972e-02 -2.453637e-02 
7.930000e-01 -1.473847e-02 -2.466354e-02 
7.940000e-01 -1.482849e-02 -2.479113e-02 
7.950000e-01 -1.491977e-02 -2.491914e-02 
7.960000e-01 -1.501231e-02 -2.504758e-02 
7.970000e-01 -1.510613e-02 -2.517643e-02 
7.980000e-01 -1.520121e-02 -2.530571e-02 
7.990000e-01 -1.529757e-02 -2.543541e-02 
8.000000e-01 -1.539520e-02 -2.556553e-02 
8.010000e-01 -1.549411e-02 -2.569607e-02 
8.020000e-01 -1.559429e-02 -2.582704e-02 
8.030000e-01 -1.569576e-02 -2.595843e-02 
8.040000e-01 -1.579850e-02 -2.609024e-02 
8.050000e-01 -1.590253e-02 -2.622247e-02 
8.060000e-01 -1.600785e-02 -2.635513e-02 
8.070000e-01 -1.611445e-02 -2.648821e-02 
8.080000e-01 -1.622235e-02 -2.662172e-02 
8.090000e-01 -1.633153e-02 -2.675565e-02 
8.100000e-01 -1.644201e-02 -2.689000e-02 
8.110000e-01 -1.655378e-02 -2.702477e-02 
8.120000e-01 -1.666685e-02 -2.715997e-02 
8.130000e-01 -1.678122e-02 -2.729560e-02 
8.140000e-01 -1.689689e-02 -2.743165e-02 
8.150000e-01 -1.701386e-02 -2.756812e-02 
8.160000e-01 -1.713213e-02 -2.770501e-02 
8.170000e-01 -1.725171e-02 -2.784233e-02 
8.180000e-01 -1.737260e-02 -2.798008e-02 
8.190000e-01 -1.749479e-02 -2.811825e-02 
8.200000e-01 -1.761830e-02 -2.825684e-02 
8.210000e-01 -1.774311e-02 -2.839586e-02 
8.220000e-01 -1.786924e-02 -2.853530e-02 
8.230000e-01 -1.799668e-02 -2.867517e-02 
8.240000e-01 -1.812544e-02 -2.881546e-02 
8.250000e-01 -1.825551e-02 -2.895618e-02 
8.260000e-01 -1.838691e-02 -2.909732e-02 
8.270000e-01 -1.851962e-02 -2.923888e-02 
8.280000e-01 -1.865366e-02 -2.938087e-02 
8.290000e-01 -1.878902e-02 -2.952328e-02 
8.300000e-01 -1.892570e-02 -2.966612e-02 
8.310000e-01 -1.906371e-02 -2.980939e-02 
8.320000e-01 -1.920304e-02 -2.995307e-02 
8.330000e-01 -1.934370e-02 -3.009719e-02 
8.340000e-01 -1.948570e-02 -3.024172e-02 
8.350000e-01 -1.962902e-02 -3.038668e-02 
8.360000e-01 -1.977367e-02 -3.053207e-02 
8.370000e-01 -1.991966e-02 -3.067788e-02 
8.380000e-01 -2.006698e-02 -3.082411e-02 
8.390000e-01 -2.021564e-02 -3.097077e-02 
8.400000e-01 -2.036563e-02 -3.111785e-02 
8.410000e-01 -2.051696e-02 -3.126535e-02 
8.420000e-01 -2.066963e-02 -3.141328e-02 
8.430000e-01 -2.082363e-02 -3.156163e-02 
8.440000e-01 -2.097898e-02 -3.171041e-02 
8.450000e-01 -2.113567e-02 -3.185961e-02 
8.460000e-01 -2.129370e-02 -3.200923e-02 
8.470000e-01 -2.145307e-02 -3.215928e-02 
8.480000e-01 -2.161379e-02 -3.230974e-02 
8.490000e-01 -2.177585e-02 -3.246064e-02 
8.500000e-01 -2.193926e-02 -3.261195e-02 
8.510000e-01 -2.210402e-02 -3.276369e-02 
8.520000e-01 -2.227012e-02 -3.291585e-02 
8.530000e-01 -2.243757e-02 -3.306843e-02 
8.540000e-01 -2.260637e-02 -3.322143e-02 
8.550000e-01 -2.277651e-02 -3.337486e-02 
8.560000e-01 -2.294801e-02 -3.352871e-02 
8.570000e-01 -2.312086e-02 -3.368298e-02 
8.580000e-01 -2.329506e-02 -3.383767e-02 
8.590000e-01 -2.347061e-02 -3.399278e-02 
8.600000e-01 -2.364752e-02 -3.414831e-02 
8.610000e-01 -2.382578e-02 -3.430426e-02 
8.620000e-01 -2.400539e-02 -3.446064e-02 
8.630000e-01 -2.418636e-02 -3.461743e-02 
8.640000e-01 -2.436868e-02 -3.477464e-02 
8.650000e-01 -2.455236e-02 -3.493228e-02 
8.660000e-01 -2.473739e-02 -3.509033e-02 
8.670000e-01 -2.492378e-02 -3.524880e-02 
8.680000e-01 -2.511152e-02 -3.540769e-02 
8.690000e-01 -2.530062e-02 -3.556700e-02 
8.700000e-01 -2.549108e-02 -3.572673e-02 
8.710000e-01 -2.568290e-02 -3.588687e-02 
8.720000e-01 -2.587608e-02 -3.604743e-02 
8.730000e-01 -2.607061e-02 -3.620842e-02 
8.740000e-01 -2.626650e-02 -3.636981e-02 
8.750000e-01 -2.646375e-02 -3.653163e-02 
8.760000e-01 -2.666236e-02 -3.669386e-02 
8.770000e-01 -2.686233e-02 -3.685650e-02 
8.780000e-01 -2.706365e-02 -3.701957e-02 
8.790000e-01 -2.726634e-02 -3.718304e-02 
8.800000e-01 -2.747038e-02 -3.734694e-02 
8.810000e-01 -2.767579e-02 -3.751124e-02 
8.820000e-01 -2.788255e-02 -3.767597e-02 
8.830000e-01 -2.809068e-02 -3.784110e-02 
8.840000e-01 -2.830016e-02 -3.800665e-02 
8.850000e-01 -2.851100e-02 -3.817261e-02 
8.860000e-01 -2.872320e-02 -3.833899e-02 
8.870000e-01 -2.893676e-02 -3.850577e-02 
8.880000e-01 -2.915168e-02 -3.867297e-02 
8.890000e-01 -2.936796e-02 -3.884058e-02 
8.900000e-01 -2.958560e-02 -3.900861e-02 
8.910000e-01 -2.980459e-02 -3.917704e-02 
8.920000e-01 -3.002495e-02 -3.934588e-02 
8.930000e-01 -3.024666e-02 -3.951513e-02 
8.940000e-01 -3.046973e-02 -3.968479e-02 
8.950000e-01 -3.069416e-02 -3.985486e-02 
8.960000e-01 -3.091994e-02 -4.002534e-02 
8.970000e-01 -3.114708e-02 -4.019622e-02 
8.980000e-01 -3.137558e-02 -4.036752e-02 
8.990000e-01 -3.160544e-02 -4.053922e-02 
9.000000e-01 -3.183665e-02 -4.071132e-02 
9.010000e-01 -3.206921e-02 -4.088383e-02 
9.020000e-01 -3.230313e-02 -4.105675e-02 
9.030000e-01 -3.253840e-02 -4.123007e-02 
9.040000e-01 -3.277503e-02 -4.140380e-02 
9.050000e-01 -3.301301e-02 -4.157793e-02 
9.060000e-01 -3.325235e-02 -4.175246e-02 
9.070000e-01 -3.349303e-02 -4.192739e-02 
9.080000e-01 -3.373507e-02 -4.210273e-02 
9.090000e-01 -3.397845e-02 -4.227847e-02 
9.100000e-01 -3.422319e-02 -4.245461e-02 
9.110000e-01 -3.446928e-02 -4.263115e-02 
9.120000e-01 -3.471671e-02 -4.280808e-02 
9.130000e-01 -3.496550e-02 -4.298542e-02 
9.140000e-01 -3.521563e-02 -4.316316e-02 
9.150000e-01 -3.546710e-02 -4.334129e-02 
9.160000e-01 -3.571992e-02 -4.351982e-02 
9.170000e-01 -3.597409e-02 -4.369875e-02 
9.180000e-01 -3.622960e-02 -4.387807e-02 
9.190000e-01 -3.648645e-02 -4.405779e-02 
9.200000e-01 -3.674464e-02 -4.423790e-02 
9.210000e-01 -3.700418e-02 -4.441841e-02 
9.220000e-01 -3.726505e-02 -4.459931e-02 
9.230000e-01 -3.752727e-02 -4.478060e-02 
9.240000e-01 -3.779082e-02 -4.496228e-02 
9.250000e-01 -3.805570e-02 -4.514436e-02 
9.260000e-01 -3.832193e-02 -4.532682e-02 
9.270000e-01 -3.858948e-02 -4.550968e-02 
9.280000e-01 -3.885837e-02 -4.569292e-02 
9.290000e-01 -3.912859e-02 -4.587655e-02 
9.300000e-01 -3.940015e-02 -4.606057e-02 
9.310000e-01 -3.967303e-02 -4.624498e-02 
9.320000e-01 -3.994724e-02 -4.642977e-02 
9.330000e-01 -4.022278e-02 -4.661495e-02 
9.340000e-01 -4.049964e-02 -4.680051e-02 
9.350000e-01 -4.077783e-02 -4.698646e-02 
9.360000e-01 -4.105734e-02 -4.717279e-02 
9.370000e-01 -4.133817e-02 -4.735950e-02 
9.380000e-01 -4.162033e-02 -4.754659e-02 
9.390000e-01 -4.190380e-02 -4.773406e-02 
9.400000e-01 -4.218859e-02 -4.792191e-02 
9.410000e-01 -4.247469e-02 -4.811014e-02 
9.420000e-01 -4.276211e-02 -4.829875e-02 
9.430000e-01 -4.305085e-02 -4.848774e-02 
9.440000e-01 -4.334089e-02 -4.867710e-02 
9.450000e-01 -4.363224e-02 -4.886684e-02 
9.460000e-01 -4.392490e-02 -4.905695e-02 
9.470000e-01 -4.421887e-02 -4.924744e-02 
9.480000e-01 -4.451414e-02 -4.943830e-02 
9.490000e-01 -4.481072e-02 -4.962953e-02 
9.500000e-01 -4.510860e-02 -4.982113e-02 
9.510000e-01 -4.540777e-02 -5.001311e-02 
9.520000e-01 -4.570825e-02 -5.020545e-02 
9.530000e-01 -4.601002e-02 -5.039816e-02 
9.540000e-01 -4.631308e-02 -5.059124e-02 
9.550000e-01 -4.661744e-02 -5.078468e-02 
9.560000e-01 -4.692308e-02 -5.097849e-02 
9.570000e-01 -4.723002e-02 -5.117267e-02 
9.580000e-01 -4.753824e-02 -5.136721e-02 
9.590000e-01 -4.784775e-02 -5.156211e-02 
9.600000e-01 -4.815853e-02 -5.175737e-02 
9.610000e-01 -4.847060e-02 -5.195299e-02 
9.620000e-01 -4.878395e-02 -5.214898e-02 
9.630000e-01 -4.909858e-02 -5.234532e-02 
9.640000e-01 -4.941448e-02 -5.254202e-02 
9.650000e-01 -4.973165e-02 -5.273908e-02 
9.660000e-01 -5.005009e-02 -5.293649e-02 
9.670000e-01 -5.036980e-02 -5.313426e-02 
9.680000e-01 -5.069077e-02 -5.333238e-02 
9.690000e-01 -5.101301e-02 -5.353085e-02 
9.700000e-01 -5.133651e-02 -5.372968e-02 
9.710000e-01 -5.166127e-02 -5.392885e-02 
9.720000e-01 -5.198729e-02 -5.412838e-02 
9.730000e-01 -5.231456e-02 -5.432825e-02 
9.740000e-01 -5.264308e-02 -5.452847e-02 
9.750000e-01 -5.297285e-02 -5.472904e-02 
9.760000e-01 -5.330387e-02 -5.492995e-02 
9.770000e-01 -5.363614e-02 -5.513121e-02 
9.780000e-01 -5.396964e-02 -5.533281e-02 
9.790000e-01 -5.430439e-02 -5.553475e-02 
9.800000e-01 -5.464037e-02 -5.573703e-02 
9.810000e-01 -5.497759e-02 -5.593965e-02 
9.820000e-01 -5.531605e-02 -5.614261e-02 
9.830000e-01 -5.565573e-02 -5.634591e-02 
9.840000e-01 -5.599664e-02 -5.654954e-02 
9.850000e-01 -5.633877e-02 -5.675351e-02 
9.860000e-01 -5.668213e-02 -5.695781e-02 
9.870000e-01 -5.702670e-02 -5.716245e-02 
9.880000e-01 -5.737249e-02 -5.736741e-02 
9.890000e-01 -5.771950e-02 -5.757271e-02 
9.900000e-01 -5.806771e-02 -5.777833e-02 
9.910000e-01 -5.841714e-02 -5.798428e-02 
9.920000e-01 -5.876777e-02 -5.819056e-02 
9.930000e-01 -5.911960e-02 -5.839717e-02 
9.940000e-01 -5.947264e-02 -5.860409e-02 
9.950000e-01 -5.982687e-02 -5.881134e-02 
9.960000e-01 -6.018229e-02 -5.901892e-02 
9.970000e-01 -6.053891e-02 -5.922681e-02 
9.980000e-01 -6.089671e-02 -5.943502e-02 
9.990000e-01 -6.125570e-02 -5.964355e-02 
1.000000e+00 -6.161587e-02 -5.985239e-02 
1.001000e+00 -6.197722e-02 -6.006155e-02 
1.002000e+00 -6.233975e-02 -6.027102e-02 
1.003000e+00 -6.270345e-02 -6.048081e-02 
1.004000e+00 -6.306832e-02 -6.069091e-02 
1.005000e+00 -6.343435e-02 -6.090131e-02 
1.006000e+00 -6.380155e-02 -6.111203e-02 
1.007000e+00 -6.416991e-02 -6.132305e-02 
1.008000e+00 -6.453943e-02 -6.153438e-02 
1.009000e+00 -6.491010e-02 -6.174601e-02 
1.010000e+00 -6.528192e-02 -6.195795e-02 
1.011000e+00 -6.565489e-02 -6.217019e-02 
1.012000e+00 -6.602901e-02 -6.238272e-02 
1.013000e+00 -6.640426e-02 -6.259556e-02 
1.014000e+00 -6.678066e-02 -6.280869e-02 
1.015000e+00 -6.715818e-02 -6.302212e-02 
1.016000e+00 -6.753684e-02 -6.323585e-02 
1.017000e+00 -6.791663e-02 -6.344986e-02 
1.018000e+00 -6.829754e-02 -6.366417e-02 
1.019000e+00 -6.867956e-02 -6.387877e-02 
1.020000e+00 -6.906271e-02 -6.409366e-02 
1.021000e+00 -6.944697e-02 -6.430883e-02 
1.022000e+00 -6.983234e-02 -6.452430e-02 
1.023000e+00 -7.021882e-02 -6.474004e-02 
1.024000e+00 -7.060639e-02 -6.495607e-02 
1.025000e+00 -7.099507e-02 -6.517238e-02 
1.026000e+00 -7.138484e-02 -6.538897e-02 
1.027000e+00 -7.177571e-02 -6.560584e-02 
1.028000e+00 -7.216766e-02 -6.582298e-02 
1.029000e+00 -7.256070e-02 -6.604041e-02 
1.030000e+00 -7.295482e-02 -6.625810e-02 
1.031000e+00 -7.335001e-02 -6.647607e-02 
1.032000e+00 -7.374628e-02 -6.669431e-02 
1.033000e+00 -7.414361e-02 -6.691281e-02 
1.034000e+00 -7.454202e-02 -6.713159e-02 
1.035000e+00 -7.494148e-02 -6.735063e-02 
1.036000e+00 -7.534200e-02 -6.756993e-02 
1.037000e+00 -7.574358e-02 -6.778950e-02 
1.038000e+00 -7.614620e-02 -6.800933e-02 
1.039000e+00 -7.654987e-02 -6.822942e-02 
1.040000e+00 -7.695458e-02 -6.844977e-02 
1.041000e+00 -7.736033e-02 -6.867037e-02 
1.042000e+00 -7.776712e-02 -6.889123e-02 
1.043000e+00 -7.817493e-02 -6.911235e-02 
1.044000e+00 -7.858377e-02 -6.933371e-02 
1.045000e+00 -7.899363e-02 -6.955532e-02 
1.046000e+00 -7.940451e-02 -6.977719e-02 
1.047000e+00 -7.981640e-02 -6.999929e-02 
1.048000e+00 -8.022931e-02 -7.022165e-02 
1.049000e+00 -8.064321e-02 -7.044425e-02 
1.050000e+00 -8.105812e-02 -7.066708e-02 
1.051000e+00 -8.147402e-02 -7.089016e-02 
1.052000e+00 -8.189092e-02 -7.111348e-02 
1.053000e+00 -8.230880e-02 -7.133703e-02 
1.054000e+00 -8.272767e-02 -7.156082e-02 
1.055000e+00 -8.314752e-02 -7.178484e-02 
1.056000e+00 -8.356834e-02 -7.200910e-02 
1.057000e+00 -8.399013e-02 -7.223358e-02 
1.058000e+00 -8.441289e-02 -7.245829e-02 
1.059000e+00 -8.483661e-02 -7.268322e-02 
1.060000e+00 -8.526129e-02 -7.290839e-02 
1.061000e+00 -8.568692e-02 -7.313377e-02 
1.062000e+00 -8.611350e-02 -7.335937e-02 
1.063000e+00 -8.654103e-02 -7.358520e-02 
1.064000e+00 -8.696949e-02 -7.381124e-02 
1.065000e+00 -8.739889e-02 -7.403749e-02 
1.066000e+00 -8.782922e-02 -7.426396e-02 
1.067000e+00 -8.826047e-02 -7.449064e-02 
1.068000e+00 -8.869264e-02 -7.471753e-02 
1.069000e+00 -8.912574e-02 -7.494463e-02 
1.070000e+00 -8.955974e-02 -7.517193e-02 
1.071000e+00 -8.999465e-02 -7.539944e-02 
1.072000e+00 -9.043046e-02 -7.562715e-02 
1.073000e+00 -9.086717e-02 -7.585507e-02 
1.074000e+00 -9.130478e-02 -7.608318e-02 
1.075000e+00 -9.174327e-02 -7.631149e-02 
1.076000e+00 -9.218264e-02 -7.653999e-02 
1.077000e+00 -9.262289e-02 -7.676869e-02 
1.078000e+00 -9.306402e-02 -7.699757e-02 
1.079000e+00 -9.350602e-02 -7.722665e-02 
1.080000e+00 -9.394888e-02 -7.745591e-02 
1.081000e+00 -9.439259e-02 -7.768536e-02 
1.082000e+00 -9.483717e-02 -7.791500e-02 
1.083000e+00 -9.528259e-02 -7.814481e-02 
1.084000e+00 -9.572886e-02 -7.837481e-02 
1.085000e+00 -9.617596e-02 -7.860498e-02 
1.086000e+00 -9.662390e-02 -7.883533e-02 
1.087000e+00 -9.707267e-02 -7.906585e-02 
1.088000e+00 -9.752226e-02 -7.929654e-02 
1.089000e+00 -9.797267e-02 -7.952741e-02 
1.090000e+00 -9.842390e-02 -7.975844e-02 
1.091000e+00 -9.887593e-02 -7.998963e-02 
1.092000e+00 -9.932877e-02 -8.022100e-02 
1.093000e+00 -9.978241e-02 -8.045252e-02 
1.094000e+00 -1.002368e-01 -8.068420e-02 
1.095000e+00 -1.006921e-01 -8.091604e-02 
1.096000e+00 -1.011481e-01 -8.114804e-02 
1.097000e+00 -1.016048e-01 -8.138019e-02 
1.098000e+00 -1.020624e-01 -8.161249e-02 
1.099000e+00 -1.025207e-01 -8.184494e-02 
1.100000e+00 -1.029798e-01 -8.207754e-02 
1.101000e+00 -1.034396e-01 -8.231028e-02 
1.102000e+00 -1.039002e-01 -8.254317e-02 
1.103000e+00 -1.043615e-01 -8.277620e-02 
1.104000e+00 -1.048236e-01 -8.300936e-02 
1.105000e+00 -1.052864e-01 -8.324267e-02 
1.106000e+00 -1.057500e-01 -8.347611e-02 
1.107000e+00 -1.062142e-01 -8.370968e-02 
1.108000e+00 -1.066792e-01 -8.394338e-02 
1.109000e+00 -1.071449e-01 -8.417721e-02 
1.110000e+00 -1.076113e-01 -8.441117e-02 
1.111000e+00 -1.080784e-01 -8.464526e-02 
1.112000e+00 -1.085462e-01 -8.487946e-02 
1.113000e+00 -1.090147e-01 -8.511378e-02 
1.114000e+00 -1.094839e-01 -8.534823e-02 
1.115000e+00 -1.099537e-01 -8.558279e-02 
1.116000e+00 -1.104243e-01 -8.581746e-02 
1.117000e+00 -1.108955e-01 -8.605224e-02 
1.118000e+00 -1.113673e-01 -8.628713e-02 
1.119000e+00 -1.118399e-01 -8.652213e-02 
1.120000e+00 -1.123130e-01 -8.675723e-02 
1.121000e+00 -1.127869e-01 -8.699244e-02 
1.122000e+00 -1.132613e-01 -8.722775e-02 
1.123000e+00 -1.137364e-01 -8.746315e-02 
1.124000e+00 -1.142121e-01 -8.769865e-02 
1.125000e+00 -1.146885e-01 -8.793425e-02 
1.126000e+00 -1.151655e-01 -8.816993e-02 
1.127000e+00 -1.156430e-01 -8.840571e-02 
1.128000e+00 -1.161212e-01 -8.864157e-02 
1.129000e+00 -1.166000e-01 -8.887751e-02 
1.130000e+00 -1.170794e-01 -8.911354e-02 
1.131000e+00 -1.175593e-01 -8.934965e-02 
1.132000e+00 -1.180399e-01 -8.958583e-02 
1.133000e+00 -1.185210e-01 -8.982209e-02 
1.134000e+00 -1.190027e-01 -9.005843e-02 
1.135000e+00 -1.194849e-01 -9.029483e-02 
1.136000e+00 -1.199678e-01 -9.053131e-02 
1.137000e+00 -1.204511e-01 -9.076785e-02 
1.138000e+00 -1.209350e-01 -9.100445e-02 
1.139000e+00 -1.214195e-01 -9.124112e-02 
1.140000e+00 -1.219045e-01 -9.147784e-02 
1.141000e+00 -1.223900e-01 -9.171462e-02 
1.142000e+00 -1.228760e-01 -9.195146e-02 
1.143000e+00 -1.233626e-01 -9.218834e-02 
1.144000e+00 -1.238496e-01 -9.242528e-02 
1.145000e+00 -1.243372e-01 -9.266227e-02 
1.146000e+00 -1.248253e-01 -9.289930e-02 
1.147000e+00 -1.253138e-01 -9.313637e-02 
1.148000e+00 -1.258029e-01 -9.337348e-02 
1.149000e+00 -1.262924e-01 -9.361063e-02 
1.150000e+00 -1.267824e-01 -9.384782e-02 
1.151000e+00 -1.272728e-01 -9.408503e-02 
1.152000e+00 -1.277638e-01 -9.432228e-02 
1.153000e+00 -1.282551e-01 -9.455956e-02 
1.154000e+00 -1.287469e-01 -9.479686e-02 
1.155000e+00 -1.292392e-01 -9.503419e-02 
1.156000e+00 -1.297319e-01 -9.527154e-02 
1.157000e+00 -1.302250e-01 -9.550890e-02 
1.158000e+00 -1.307186e-01 -9.574628e-02 
1.159000e+00 -1.312125e-01 -9.598368e-02 
1.160000e+00 -1.317069e-01 -9.622108e-02 
1.161000e+00 -1.322017e-01 -9.645850e-02 
1.162000e+00 -1.326969e-01 -9.669592e-02 
1.163000e+00 -1.331924e-01 -9.693334e-02 
1.164000e+00 -1.336884e-01 -9.717077e-02 
1.165000e+00 -1.341847e-01 -9.740819e-02 
1.166000e+00 -1.346814e-01 -9.764561e-02 
1.167000e+00 -1.351785e-01 -9.788303e-02 
1.168000e+00 -1.356759e-01 -9.812043e-02 
1.169000e+00 -1.361737e-01 -9.835782e-02 
1.170000e+00 -1.366718e-01 -9.859520e-02 
1.171000e+00 -1.371702e-01 -9.883256e-02 
1.172000e+00 -1.376690e-01 -9.906991e-02 
1.173000e+00 -1.381681e-01 -9.930723e-02 
1.174000e+00 -1.386676e-01 -9.954453e-02 
1.175000e+00 -1.391673e-01 -9.978180e-02 
1.176000e+00 -1.396674e-01 -1.000190e-01 
1.177000e+00 -1.401677e-01 -1.002562e-01 
1.178000e+00 -1.406683e-01 -1.004934e-01 
1.179000e+00 -1.411693e-01 -1.007306e-01 
1.180000e+00 -1.416705e-01 -1.009677e-01 
1.181000e+00 -1.421720e-01 -1.012047e-01 
1.182000e+00 -1.426737e-01 -1.014417e-01 
1.183000e+00 -1.431757e-01 -1.016787e-01 
1.184000e+00 -1.436780e-01 -1.019156e-01 
1.185000e+00 -1.441805e-01 -1.021525e-01 
1.186000e+00 -1.446832e-01 -1.023893e-01 
1.187000e+00 -1.451862e-01 -1.026260e-01 
1.188000e+00 -1.456894e-01 -1.028627e-01 
1.189000e+00 -1.461928e-01 -1.030993e-01 
1.190000e+00 -1.466964e-01 -1.033359e-01 
1.191000e+00 -1.472002e-01 -1.035724e-01 
1.192000e+00 -1.477043e-01 -1.038088e-01 
1.193000e+00 -1.482085e-01 -1.040452e-01 
1.194000e+00 -1.487129e-01 -1.042814e-01 
1.195000e+00 -1.492175e-01 -1.045176e-01 
1.196000e+00 -1.497222e-01 -1.047537e-01 
1.197000e+00 -1.502271e-01 -1.049897e-01 
1.198000e+00 -1.507322e-01 -1.052257e-01 
1.199000e+00 -1.512374e-01 -1.054615e-01 
1.200000e+00 -1.517428e-01 -1.056973e-01 
1.201000e+00 -1.522483e-01 -1.059330e-01 
1.202000e+00 -1.527539e-01 -1.061685e-01 
1.203000e+00 -1.532597e-01 -1.064040e-01 
1.204000e+00 -1.537656e-01 -1.066393e-01 
1.205000e+00 -1.542715e-01 -1.068746e-01 
1.206000e+00 -1.547776e-01 -1.071097e-01 
1.207000e+00 -1.552838e-01 -1.073448e-01 
1.208000e+00 -1.557900e-01 -1.075797e-01 
1.209000e+00 -1.562964e-01 -1.078145e-01 
1.210000e+00 -1.568028e-01 -1.080492e-01 
1.211000e+00 -1.573093e-01 -1.082837e-01 
1.212000e+00 -1.578158e-01 -1.085182e-01 
1.213000e+00 -1.583224e-01 -1.087525e-01 
1.214000e+00 -1.588290e-01 -1.089866e-01 
1.215000e+00 -1.593357e-01 -1.092207e-01 
1.216000e+00 -1.598424e-01 -1.094546e-01 
1.217000e+00 -1.603491e-01 -1.096884e-01 
1.218000e+00 -1.608559e-01 -1.099220e-01 
1.219000e+00 -1.613626e-01 -1.101555e-01 
1.220000e+00 -1.618694e-01 -1.103888e-01 
1.221000e+00 -1.623761e-01 -1.106220e-01 
1.222000e+00 -1.628828e-01 -1.108550e-01 
1.223000e+00 -1.633896e-01 -1.110879e-01 
1.224000e+00 -1.638962e-01 -1.113206e-01 
1.225000e+00 -1.644029e-01 -1.115532e-01 
1.226000e+00 -1.649095e-01 -1.117856e-01 
1.227000e+00 -1.654161e-01 -1.120178e-01 
1.228000e+00 -1.659226e-01 -1.122498e-01 
1.229000e+00 -1.664290e-01 -1.124817e-01 
1.230000e+00 -1.669354e-01 -1.127134e-01 
1.231000e+00 -1.674417e-01 -1.129450e-01 
1.232000e+00 -1.679479e-01 -1.131763e-01 
1.233000e+00 -1.684541e-01 -1.134075e-01 
1.234000e+00 -1.689601e-01 -1.136385e-01 
1.235000e+00 -1.694660e-01 -1.138692e-01 
1.236000e+00 -1.699718e-01 -1.140998e-01 
1.237000e+00 -1.704775e-01 -1.143302e-01 
1.238000e+00 -1.709831e-01 -1.145604e-01 
1.239000e+00 -1.714885e-01 -1.147904e-01 
1.240000e+00 -1.719938e-01 -1.150202e-01 
1.241000e+00 -1.724989e-01 -1.152498e-01 
1.242000e+00 -1.730039e-01 -1.154792e-01 
1.243000e+00 -1.735087e-01 -1.157084e-01 
1.244000e+00 -1.740133e-01 -1.159373e-01 
1.245000e+00 -1.745178e-01 -1.161661e-01 
1.246000e+00 -1.750220e-01 -1.163946e-01 
1.247000e+00 -1.755261e-01 -1.166229e-01 
1.248000e+00 -1.760300e-01 -1.168509e-01 
1.249000e+00 -1.765336e-01 -1.170787e-01 
1.250000e+00 -1.770371e-01 -1.173063e-01 
1.251000e+00 -1.775403e-01 -1.175337e-01 
1.252000e+00 -1.780433e-01 -1.177608e-01 
1.253000e+00 -1.785461e-01 -1.179877e-01 
1.254000e+00 -1.790486e-01 -1.182144e-01 
1.255000e+00 -1.795508e-01 -1.184407e-01 
1.256000e+00 -1.800528e-01 -1.186669e-01 
1.257000e+00 -1.805546e-01 -1.188928e-01 
1.258000e+00 -1.810560e-01 -1.191184e-01 
1.259000e+00 -1.815572e-01 -1.193438e-01 
1.260000e+00 -1.820581e-01 -1.195689e-01 
1.261000e+00 -1.825586e-01 -1.197937e-01 
1.262000e+00 -1.830589e-01 -1.200183e-01 
1.263000e+00 -1.835589e-01 -1.202426e-01 
1.264000e+00 -1.840585e-01 -1.204666e-01 
1.265000e+00 -1.845578e-01 -1.206904e-01 
1.266000e+00 -1.850568e-01 -1.209139e-01 
1.267000e+00 -1.855554e-01 -1.211371e-01 
1.268000e+00 -1.860537e-01 -1.213600e-01 
1.269000e+00 -1.865516e-01 -1.215826e-01 
1.270000e+00 -1.870492e-01 -1.218049e-01 
1.271000e+00 -1.875464e-01 -1.220269e-01 
1.272000e+00 -1.880432e-01 -1.222487e-01 
1.273000e+00 -1.885396e-01 -1.224701e-01 
1.274000e+00 -1.890356e-01 -1.226912e-01 
1.275000e+00 -1.895313e-01 -1.229121e-01 
1.276000e+00 -1.900265e-01 -1.231326e-01 
1.277000e+00 -1.905213e-01 -1.233528e-01 
1.278000e+00 -1.910156e-01 -1.235726e-01 
1.279000e+00 -1.915096e-01 -1.237922e-01 
1.280000e+00 -1.920031e-01 -1.240115e-01 
1.281000e+00 -1.924961e-01 -1.242304e-01 
1.282000e+00 -1.929887e-01 -1.244490e-01 
1.283000e+00 -1.934808e-01 -1.246672e-01 
1.284000e+00 -1.939725e-01 -1.248852e-01 
1.285000e+00 -1.944637e-01 -1.251027e-01 
1.286000e+00 -1.949544e-01 -1.253200e-01 
1.287000e+00 -1.954446e-01 -1.255369e-01 
1.288000e+00 -1.959343e-01 -1.257535e-01 
1.289000e+00 -1.964234e-01 -1.259697e-01 
1.290000e+00 -1.969121e-01 -1.261855e-01 
1.291000e+00 -1.974003e-01 -1.264011e-01 
1.292000e+00 -1.978879e-01 -1.266162e-01 
1.293000e+00 -1.983750e-01 -1.268310e-01 
1.294000e+00 -1.988615e-01 -1.270454e-01 
1.295000e+00 -1.993475e-01 -1.272595e-01 
1.296000e+00 -1.998329e-01 -1.274732e-01 
1.297000e+00 -2.003177e-01 -1.276865e-01 
1.298000e+00 -2.008020e-01 -1.278994e-01 
1.299000e+00 -2.012857e-01 -1.281120e-01 
1.300000e+00 -2.017688e-01 -1.283242e-01 
1.301000e+00 -2.022513e-01 -1.285360e-01 
1.302000e+00 -2.027332e-01 -1.287474e-01 
1.303000e+00 -2.032144e-01 -1.289584e-01 
1.304000e+00 -2.036951e-01 -1.291690e-01 
1.305000e+00 -2.041751e-01 -1.293792e-01 
1.306000e+00 -2.046545e-01 -1.295890e-01 
1.307000e+00 -2.051332e-01 -1.297985e-01 
1.308000e+00 -2.056113e-01 -1.300075e-01 
1.309000e+00 -2.060887e-01 -1.302161e-01 
1.310000e+00 -2.065655e-01 -1.304243e-01 
1.311000e+00 -2.070415e-01 -1.306320e-01 
1.312000e+00 -2.075169e-01 -1.308394e-01 
1.313000e+00 -2.079916e-01 -1.310463e-01 
1.314000e+00 -2.084657e-01 -1.312528e-01 
1.315000e+00 -2.089390e-01 -1.314589e-01 
1.316000e+00 -2.094115e-01 -1.316646e-01 
1.317000e+00 -2.098834e-01 -1.318698e-01 
1.318000e+00 -2.103545e-01 -1.320746e-01 
1.319000e+00 -2.108249e-01 -1.322789e-01 
1.320000e+00 -2.112946e-01 -1.324828e-01 
1.321000e+00 -2.117635e-01 -1.326863e-01 
1.322000e+00 -2.122316e-01 -1.328893e-01 
1.323000e+00 -2.126990e-01 -1.330918e-01 
1.324000e+00 -2.131656e-01 -1.332939e-01 
1.325000e+00 -2.136315e-01 -1.334955e-01 
1.326000e+00 -2.140965e-01 -1.336967e-01 
1.327000e+00 -2.145607e-01 -1.338974e-01 
1.328000e+00 -2.150242e-01 -1.340977e-01 
1.329000e+00 -2.154868e-01 -1.342974e-01 
1.330000e+00 -2.159486e-01 -1.344967e-01 
1.331000e+00 -2.164095e-01 -1.346955e-01 
1.332000e+00 -2.168697e-01 -1.348939e-01 
1.333000e+00 -2.173290e-01 -1.350917e-01 
1.334000e+00 -2.177874e-01 -1.352891e-01 
1.335000e+00 -2.182450e-01 -1.354860e-01 
1.336000e+00 -2.187017e-01 -1.356824e-01 
1.337000e+00 -2.191576e-01 -1.358783e-01 
1.338000e+00 -2.196125e-01 -1.360737e-01 
1.339000e+00 -2.200666e-01 -1.362685e-01 
1.340000e+00 -2.205198e-01 -1.364629e-01 
1.341000e+00 -2.209721e-01 -1.366568e-01 
1.342000e+00 -2.214235e-01 -1.368502e-01 
1.343000e+00 -2.218739e-01 -1.370430e-01 
1.344000e+00 -2.223234e-01 -1.372354e-01 
1.345000e+00 -2.227720e-01 -1.374272e-01 
1.346000e+00 -2.232197e-01 -1.376185e-01 
1.347000e+00 -2.236664e-01 -1.378092e-01 
1.348000e+00 -2.241122e-01 -1.379995e-01 
1.349000e+00 -2.245569e-01 -1.381892e-01 
1.350000e+00 -2.250008e-01 -1.383784e-01 
1.351000e+00 -2.254436e-01 -1.385670e-01 
1.352000e+00 -2.258854e-01 -1.387551e-01 
1.353000e+00 -2.263263e-01 -1.389426e-01 
1.354000e+00 -2.267662e-01 -1.391296e-01 
1.355000e+00 -2.272050e-01 -1.393161e-01 
1.356000e+00 -2.276429e-01 -1.395020e-01 
1.357000e+00 -2.280797e-01 -1.396873e-01 
1.358000e+00 -2.285154e-01 -1.398721e-01 
1.359000e+00 -2.289502e-01 -1.400563e-01 
1.360000e+00 -2.293839e-01 -1.402399e-01 
1.361000e+00 -2.298165e-01 -1.404230e-01 
1.362000e+00 -2.302481e-01 -1.406055e-01 
1.363000e+00 -2.306786e-01 -1.407875e-01 
1.364000e+00 -2.311081e-01 -1.409688e-01 
1.365000e+00 -2.315364e-01 -1.411496e-01 
1.366000e+00 -2.319637e-01 -1.413298e-01 
1.367000e+00 -2.323899e-01 -1.415094e-01 
1.368000e+00 -2.328149e-01 -1.416884e-01 
1.369000e+00 -2.332389e-01 -1.418668e-01 
1.370000e+00 -2.336617e-01 -1.420446e-01 
1.371000e+00 -2.340834e-01 -1.422218e-01 
1.372000e+00 -2.345040e-01 -1.423984e-01 
1.373000e+00 -2.349234e-01 -1.425744e-01 
1.374000e+00 -2.353417e-01 -1.427498e-01 
1.375000e+00 -2.357588e-01 -1.429246e-01 
1.376000e+00 -2.361748e-01 -1.430988e-01 
1.377000e+00 -2.365896e-01 -1.432723e-01 
1.378000e+00 -2.370032e-01 -1.434453e-01 
1.379000e+00 -2.374156e-01 -1.436176e-01 
1.380000e+00 -2.378269e-01 -1.437892e-01 
1.381000e+00 -2.382369e-01 -1.439603e-01 
1.382000e+00 -2.386457e-01 -1.441307e-01 
1.383000e+00 -2.390533e-01 -1.443005e-01 
1.384000e+00 -2.394597e-01 -1.444696e-01 
1.385000e+00 -2.398649e-01 -1.446381e-01 
1.386000e+00 -2.402688e-01 -1.448060e-01 
1.387000e+00 -2.406714e-01 -1.449732e-01 
1.388000e+00 -2.410729e-01 -1.451397e-01 
1.389000e+00 -2.414730e-01 -1.453056e-01 
1.390000e+00 -2.418719e-01 -1.454708e-01 
1.391000e+00 -2.422696e-01 -1.456354e-01 
1.392000e+00 -2.426659e-01 -1.457993e-01 
1.393000e+00 -2.430610e-01 -1.459626e-01 
1.394000e+00 -2.434547e-01 -1.461251e-01 
1.395000e+00 -2.438472e-01 -1.462870e-01 
1.396000e+00 -2.442383e-01 -1.464483e-01 
1.397000e+00 -2.446282e-01 -1.466088e-01 
1.398000e+00 -2.450167e-01 -1.467687e-01 
1.399000e+00 -2.454038e-01 -1.469278e-01 
1.400000e+00 -2.457897e-01 -1.470863e-01 
1.401000e+00 -2.461742e-01 -1.472441e-01 
1.402000e+00 -2.465573e-01 -1.474012e-01 
1.403000e+00 -2.469391e-01 -1.475576e-01 
1.404000e+00 -2.473195e-01 -1.477133e-01 
1.405000e+00 -2.476986e-01 -1.478684e-01 
1.406000e+00 -2.480762e-01 -1.480226e-01 
1.407000e+00 -2.484525e-01 -1.481762e-01 
1.408000e+00 -2.488274e-01 -1.483291e-01 
1.409000e+00 -2.492009e-01 -1.484813e-01 
1.410000e+00 -2.495730e-01 -1.486327e-01 
1.411000e+00 -2.499436e-01 -1.487834e-01 
1.412000e+00 -2.503128e-01 -1.489334e-01 
1.413000e+00 -2.506806e-01 -1.490827e-01 
1.414000e+00 -2.510470e-01 -1.492312e-01 
1.415000e+00 -2.514119e-01 -1.493791e-01 
1.416000e+00 -2.517754e-01 -1.495261e-01 
1.417000e+00 -2.521374e-01 -1.496725e-01 
1.418000e+00 -2.524980e-01 -1.498181e-01 
1.419000e+00 -2.528570e-01 -1.499629e-01 
1.420000e+00 -2.532146e-01 -1.501070e-01 
1.421000e+00 -2.535708e-01 -1.502503e-01 
1.422000e+00 -2.539254e-01 -1.503929e-01 
1.423000e+00 -2.542785e-01 -1.505348e-01 
1.424000e+00 -2.546301e-01 -1.506759e-01 
1.425000e+00 -2.549802e-01 -1.508162e-01 
1.426000e+00 -2.553288e-01 -1.509557e-01 
1.427000e+00 -2.556759e-01 -1.510945e-01 
1.428000e+00 -2.560214e-01 -1.512325e-01 
1.429000e+00 -2.563654e-01 -1.513697e-01 
1.430000e+00 -2.567078e-01 -1.515062e-01 
1.431000e+00 -2.570487e-01 -1.516419e-01 
1.432000e+00 -2.573880e-01 -1.517768e-01 
1.433000e+00 -2.577258e-01 -1.519109e-01 
1.434000e+00 -2.580620e-01 -1.520442e-01 
1.435000e+00 -2.583966e-01 -1.521767e-01 
1.436000e+00 -2.587296e-01 -1.523085e-01 
1.437000e+00 -2.590610e-01 -1.524394e-01 
1.438000e+00 -2.593908e-01 -1.525696e-01 
1.439000e+00 -2.597190e-01 -1.526989e-01 
1.440000e+00 -2.600456e-01 -1.528274e-01 
1.441000e+00 -2.603706e-01 -1.529551e-01 
1.442000e+00 -2.606940e-01 -1.530820e-01 
1.443000e+00 -2.610157e-01 -1.532081e-01 
1.444000e+00 -2.613358e-01 -1.533334e-01 
1.445000e+00 -2.616542e-01 -1.534579e-01 
1.446000e+00 -2.619710e-01 -1.535815e-01 
1.447000e+00 -2.622861e-01 -1.537043e-01 
1.448000e+00 -2.625996e-01 -1.538263e-01 
1.449000e+00 -2.629113e-01 -1.539474e-01 
1.450000e+00 -2.632214e-01 -1.540677e-01 
1.451000e+00 -2.635298e-01 -1.541872e-01 
1.452000e+00 -2.638366e-01 -1.543058e-01 
1.453000e+00 -2.641416e-01 -1.544236e-01 
1.454000e+00 -2.644449e-01 -1.545406e-01 
1.455000e+00 -2.647465e-01 -1.546567e-01 
1.456000e+00 -2.650464e-01 -1.547719e-01 
1.457000e+00 -2.653445e-01 -1.548863e-01 
1.458000e+00 -2.656410e-01 -1.549998e-01 
1.459000e+00 -2.659357e-01 -1.551125e-01 
1.460000e+00 -2.662286e-01 -1.552243e-01 
1.461000e+00 -2.665198e-01 -1.553353e-01 
1.462000e+00 -2.668093e-01 -1.554453e-01 
1.463000e+00 -2.670969e-01 -1.555545e-01 
1.464000e+00 -2.673829e-01 -1.556629e-01 
1.465000e+00 -2.676670e-01 -1.557703e-01 
1.466000e+00 -2.679493e-01 -1.558769e-01 
1.467000e+00 -2.682299e-01 -1.559826e-01 
1.468000e+00 -2.685087e-01 -1.560874e-01 
1.469000e+00 -2.687857e-01 -1.561913e-01 
1.470000e+00 -2.690608e-01 -1.562943e-01 
1.471000e+00 -2.693342e-01 -1.563965e-01 
1.472000e+00 -2.696057e-01 -1.564977e-01 
1.473000e+00 -2.698754e-01 -1.565981e-01 
1.474000e+00 -2.701433e-01 -1.566975e-01 
1.475000e+00 -2.704094e-01 -1.567960e-01 
1.476000e+00 -2.706736e-01 -1.568937e-01 
1.477000e+00 -2.709359e-01 -1.569904e-01 
1.478000e+00 -2.711964e-01 -1.570862e-01 
1.479000e+00 -2.714551e-01 -1.571811e-01 
1.480000e+00 -2.717119e-01 -1.572751e-01 
1.481000e+00 -2.719668e-01 -1.573681e-01 
1.482000e+00 -2.722198e-01 -1.574603e-01 
1.483000e+00 -2.724709e-01 -1.575515e-01 
1.484000e+00 -2.727202e-01 -1.576418e-01 
1.485000e+00 -2.729675e-01 -1.577311e-01 
1.486000e+00 -2.732130e-01 -1.578195e-01 
1.487000e+00 -2.734565e-01 -1.579070e-01 
1.488000e+00 -2.736981e-01 -1.579936e-01 
1.489000e+00 -2.739378e-01 -1.580792e-01 
1.490000e+00 -2.741756e-01 -1.581638e-01 
1.491000e+00 -2.744115e-01 -1.582475e-01 
1.492000e+00 -2.746454e-01 -1.583303e-01 
1.493000e+00 -2.748774e-01 -1.584121e-01 
1.494000e+00 -2.751074e-01 -1.584930e-01 
1.495000e+00 -2.753355e-01 -1.585729e-01 
1.496000e+00 -2.755616e-01 -1.586518e-01 
1.497000e+00 -2.757857e-01 -1.587298e-01 
1.498000e+00 -2.760079e-01 -1.588068e-01 
1.499000e+00 -2.762281e-01 -1.588829e-01 
1.500000e+00 -2.764463e-01 -1.589580e-01 
1.501000e+00 -2.766625e-01 -1.590321e-01 
1.502000e+00 -2.768768e-01 -1.591052e-01 
1.503000e+00 -2.770890e-01 -1.591774e-01 
1.504000e+00 -2.772992e-01 -1.592485e-01 
1.505000e+00 -2.775075e-01 -1.593187e-01 
1.506000e+00 -2.777137e-01 -1.593880e-01 
1.507000e+00 -2.779179e-01 -1.594562e-01 
1.508000e+00 -2.781200e-01 -1.595234e-01 
1.509000e+00 -2.783202e-01 -1.595897e-01 
1.510000e+00 -2.785182e-01 -1.596549e-01 
1.511000e+00 -2.787143e-01 -1.597192e-01 
1.512000e+00 -2.789083e-01 -1.597824e-01 
1.513000e+00 -2.791003e-01 -1.598447e-01 
1.514000e+00 -2.792901e-01 -1.599059e-01 
1.515000e+00 -2.794780e-01 -1.599661e-01 
1.516000e+00 -2.796637e-01 -1.600254e-01 
1.517000e+00 -2.798474e-01 -1.600836e-01 
1.518000e+00 -2.800290e-01 -1.601408e-01 
1.519000e+00 -2.802086e-01 -1.601970e-01 
1.520000e+00 -2.803860e-01 -1.602522e-01 
1.521000e+00 -2.805613e-01 -1.603063e-01 
1.522000e+00 -2.807346e-01 -1.603594e-01 
1.523000e+00 -2.809057e-01 -1.604115e-01 
1.524000e+00 -2.810747e-01 -1.604626e-01 
1.525000e+00 -2.812416e-01 -1.605126e-01 
1.526000e+00 -2.814064e-01 -1.605617e-01 
1.527000e+00 -2.815691e-01 -1.606096e-01 
1.528000e+00 -2.817296e-01 -1.606566e-01 
1.529000e+00 -2.818880e-01 -1.607025e-01 
1.530000e+00 -2.820443e-01 -1.607473e-01 
1.531000e+00 -2.821984e-01 -1.607911e-01 
1.532000e+00 -2.823504e-01 -1.608339e-01 
1.533000e+00 -2.825002e-01 -1.608756e-01 
1.534000e+00 -2.826479e-01 -1.609162e-01 
1.535000e+00 -2.827933e-01 -1.609558e-01 
1.536000e+00 -2.829367e-01 -1.609944e-01 
1.537000e+00 -2.830778e-01 -1.610319e-01 
1.538000e+00 -2.832168e-01 -1.610683e-01 
1.539000e+00 -2.833536e-01 -1.611037e-01 
1.540000e+00 -2.834882e-01 -1.611380e-01 
1.541000e+00 -2.836206e-01 -1.611712e-01 
1.542000e+00 -2.837508e-01 -1.612034e-01 
1.543000e+00 -2.838788e-01 -1.612345e-01 
1.544000e+00 -2.840046e-01 -1.612645e-01 
1.545000e+00 -2.841282e-01 -1.612934e-01 
1.546000e+00 -2.842496e-01 -1.613213e-01 
1.547000e+00 -2.843687e-01 -1.613481e-01 
1.548000e+00 -2.844857e-01 -1.613738e-01 
1.549000e+00 -2.846004e-01 -1.613984e-01 
1.550000e+00 -2.847129e-01 -1.614219e-01 
1.551000e+00 -2.848231e-01 -1.614444e-01 
1.552000e+00 -2.849311e-01 -1.614657e-01 
1.553000e+00 -2.850368e-01 -1.614860e-01 
1.554000e+00 -2.851403e-01 -1.615052e-01 
1.555000e+00 -2.852416e-01 -1.615232e-01 
1.556000e+00 -2.853406e-01 -1.615402e-01 
1.557000e+00 -2.854373e-01 -1.615560e-01 
1.558000e+00 -2.855317e-01 -1.615708e-01 
1.559000e+00 -2.856239e-01 -1.615845e-01 
1.560000e+00 -2.857138e-01 -1.615970e-01 
1.561000e+00 -2.858014e-01 -1.616084e-01 
1.562000e+00 -2.858868e-01 -1.616188e-01 
1.563000e+00 -2.859698e-01 -1.616280e-01 
1.564000e+00 -2.860506e-01 -1.616361e-01 
1.565000e+00 -2.861290e-01 -1.616430e-01 
1.566000e+00 -2.862052e-01 -1.616489e-01 
1.567000e+00 -2.862791e-01 -1.616536e-01 
1.568000e+00 -2.863506e-01 -1.616572e-01 
1.569000e+00 -2.864198e-01 -1.616597e-01 
1.570000e+00 -2.864868e-01 -1.616611e-01 
1.571000e+00 -2.865513e-01 -1.616613e-01 
1.572000e+00 -2.866136e-01 -1.616604e-01 
1.573000e+00 -2.866736e-01 -1.616583e-01 
1.574000e+00 -2.867312e-01 -1.616551e-01 
1.575000e+00 -2.867865e-01 -1.616508e-01 
1.576000e+00 -2.868394e-01 -1.616454e-01 
1.577000e+00 -2.868900e-01 -1.616388e-01 
1.578000e+00 -2.869382e-01 -1.616310e-01 
1.579000e+00 -2.869841e-01 -1.616222e-01 
1.580000e+00 -2.870277e-01 -1.616121e-01 
1.581000e+00 -2.870688e-01 -1.616009e-01 
1.582000e+00 -2.871077e-01 -1.615886e-01 
1.583000e+00 -2.871441e-01 -1.615751e-01 
1.584000e+00 -2.871782e-01 -1.615605e-01 
1.585000e+00 -2.872099e-01 -1.615447e-01 
1.586000e+00 -2.872393e-01 -1.615277e-01 
1.587000e+00 -2.872662e-01 -1.615096e-01 
1.588000e+00 -2.872908e-01 -1.614904e-01 
1.589000e+00 -2.873130e-01 -1.614699e-01 
1.590000e+00 -2.873328e-01 -1.614483e-01 
1.591000e+00 -2.873502e-01 -1.614255e-01 
1.592000e+00 -2.873652e-01 -1.614016e-01 
1.593000e+00 -2.873778e-01 -1.613765e-01 
1.594000e+00 -2.873880e-01 -1.613502e-01 
1.595000e+00 -2.873959e-01 -1.613228e-01 
1.596000e+00 -2.874012e-01 -1.612941e-01 
1.597000e+00 -2.874042e-01 -1.612643e-01 
1.598000e+00 -2.874048e-01 -1.612333e-01 
1.599000e+00 -2.874029e-01 -1.612012e-01 
1.600000e+00 -2.873987e-01 -1.611678e-01 
1.601000e+00 -2.873920e-01 -1.611333e-01 
1.602000e+00 -2.873829e-01 -1.610976e-01 
1.603000e+00 -2.873713e-01 -1.610607e-01 
1.604000e+00 -2.873573e-01 -1.610226e-01 
1.605000e+00 -2.873409e-01 -1.609833e-01 
1.606000e+00 -2.873220e-01 -1.609428e-01 
1.607000e+00 -2.873007e-01 -1.609011e-01 
1.608000e+00 -2.872769e-01 -1.608583e-01 
1.609000e+00 -2.872507e-01 -1.608142e-01 
1.610000e+00 -2.872221e-01 -1.607690e-01 
1.611000e+00 -2.871910e-01 -1.607225e-01 
1.612000e+00 -2.871574e-01 -1.606749e-01 
1.613000e+00 -2.871214e-01 -1.606260e-01 
1.614000e+00 -2.870829e-01 -1.605759e-01 
1.615000e+00 -2.870419e-01 -1.605247e-01 
1.616000e+00 -2.869985e-01 -1.604722e-01 
1.617000e+00 -2.869526e-01 -1.604185e-01 
1.618000e+00 -2.869043e-01 -1.603636e-01 
1.619000e+00 -2.868534e-01 -1.603075e-01 
1.620000e+00 -2.868001e-01 -1.602502e-01 
1.621000e+00 -2.867443e-01 -1.601916e-01 
1.622000e+00 -2.866860e-01 -1.601319e-01 
1.623000e+00 -2.866253e-01 -1.600709e-01 
1.624000e+00 -2.865620e-01 -1.600087e-01 
1.625000e+00 -2.864963e-01 -1.599453e-01 
1.626000e+00 -2.864281e-01 -1.598807e-01 
1.627000e+00 -2.863573e-01 -1.598148e-01 
1.628000e+00 -2.862841e-01 -1.597478e-01 
1.629000e+00 -2.862084e-01 -1.596795e-01 
1.630000e+00 -2.861302e-01 -1.596100e-01 
1.631000e+00 -2.860494e-01 -1.595392e-01 
1.632000e+00 -2.859662e-01 -1.594672e-01 
1.633000e+00 -2.858805e-01 -1.593940e-01 
1.634000e+00 -2.857922e-01 -1.593196e-01 
1.635000e+00 -2.857014e-01 -1.592439e-01 
1.636000e+00 -2.856082e-01 -1.591670e-01 
1.637000e+00 -2.855124e-01 -1.590888e-01 
1.638000e+00 -2.854141e-01 -1.590095e-01 
1.639000e+00 -2.853132e-01 -1.589288e-01 
1.640000e+00 -2.852099e-01 -1.588470e-01 
1.641000e+00 -2.851040e-01 -1.587639e-01 
1.642000e+00 -2.849956e-01 -1.586796e-01 
1.643000e+00 -2.848847e-01 -1.585940e-01 
1.644000e+00 -2.847712e-01 -1.585071e-01 
1.645000e+00 -2.846552e-01 -1.584191e-01 
1.646000e+00 -2.845367e-01 -1.583298e-01 
1.647000e+00 -2.844156e-01 -1.582392e-01 
1.648000e+00 -2.842920e-01 -1.581474e-01 
1.649000e+00 -2.841659e-01 -1.580543e-01 
1.650000e+00 -2.840372e-01 -1.579600e-01 
1.651000e+00 -2.839060e-01 -1.578645e-01 
1.652000e+00 -2.837723e-01 -1.577677e-01 
1.653000e+00 -2.836360e-01 -1.576696e-01 
1.654000e+00 -2.834971e-01 -1.575703e-01 
1.655000e+00 -2.833557e-01 -1.574697e-01 
1.656000e+00 -2.832118e-01 -1.573679e-01 
1.657000e+00 -2.830653e-01 -1.572648e-01 
1.658000e+00 -2.829163e-01 -1.571604e-01 
1.659000e+00 -2.827647e-01 -1.570548e-01 
1.660000e+00 -2.826105e-01 -1.569480e-01 
1.661000e+00 -2.824538e-01 -1.568399e-01 
1.662000e+00 -2.822946e-01 -1.567305e-01 
1.663000e+00 -2.821327e-01 -1.566198e-01 
1.664000e+00 -2.819684e-01 -1.565079e-01 
1.665000e+00 -2.818014e-01 -1.563947e-01 
1.666000e+00 -2.816319e-01 -1.562803e-01 
1.667000e+00 -2.814599e-01 -1.561646e-01 
1.668000e+00 -2.812853e-01 -1.560476e-01 
1.669000e+00 -2.811081e-01 -1.559294e-01 
1.670000e+00 -2.809283e-01 -1.558099e-01 
1.671000e+00 -2.807460e-01 -1.556891e-01 
1.672000e+00 -2.805611e-01 -1.555670e-01 
1.673000e+00 -2.803737e-01 -1.554437e-01 
1.674000e+00 -2.801837e-01 -1.553191e-01 
1.675000e+00 -2.799911e-01 -1.551932e-01 
1.676000e+00 -2.797959e-01 -1.550661e-01 
1.677000e+00 -2.795982e-01 -1.549377e-01 
1.678000e+00 -2.793979e-01 -1.548080e-01 
1.679000e+00 -2.791950e-01 -1.546770e-01 
1.680000e+00 -2.789896e-01 -1.545448e-01 
1.681000e+00 -2.787815e-01 -1.544113e-01 
1.682000e+00 -2.785709e-01 -1.542765e-01 
1.683000e+00 -2.783578e-01 -1.541404e-01 
1.684000e+00 -2.781420e-01 -1.540031e-01 
1.685000e+00 -2.779237e-01 -1.538644e-01 
1.686000e+00 -2.777028e-01 -1.537245e-01 
1.687000e+00 -2.774793e-01 -1.535833e-01 
1.688000e+00 -2.772533e-01 -1.534409e-01 
1.689000e+00 -2.770247e-01 -1.532971e-01 
1.690000e+00 -2.767935e-01 -1.531521e-01 
1.691000e+00 -2.765597e-01 -1.530058e-01 
1.692000e+00 -2.763233e-01 -1.528582e-01 
1.693000e+00 -2.760844e-01 -1.527093e-01 
1.694000e+00 -2.758428e-01 -1.525591e-01 
1.695000e+00 -2.755987e-01 -1.524077e-01 
1.696000e+00 -2.753521e-01 -1.522550e-01 
1.697000e+00 -2.751028e-01 -1.521009e-01 
1.698000e+00 -2.748510e-01 -1.519456e-01 
1.699000e+00 -2.745966e-01 -1.517890e-01 
1.700000e+00 -2.743396e-01 -1.516312e-01 
1.701000e+00 -2.740800e-01 -1.514720e-01 
1.702000e+00 -2.738178e-01 -1.513116e-01 
1.703000e+00 -2.735531e-01 -1.511498e-01 
1.704000e+00 -2.732858e-01 -1.509868e-01 
1.705000e+00 -2.730159e-01 -1.508225e-01 
1.706000e+00 -2.727434e-01 -1.506569e-01 
1.707000e+00 -2.724684e-01 -1.504900e-01 
1.708000e+00 -2.721907e-01 -1.503218e-01 
1.709000e+00 -2.719105e-01 -1.501523e-01 
1.710000e+00 -2.716277e-01 -1.499816e-01 
1.711000e+00 -2.713424e-01 -1.498095e-01 
1.712000e+00 -2.710544e-01 -1.496362e-01 
1.713000e+00 -2.707639e-01 -1.494615e-01 
1.714000e+00 -2.704708e-01 -1.492856e-01 
1.715000e+00 -2.701751e-01 -1.491084e-01 
1.716000e+00 -2.698769e-01 -1.489299e-01 
1.717000e+00 -2.695761e-01 -1.487501e-01 
1.718000e+00 -2.692727e-01 -1.485690e-01 
1.719000e+00 -2.689667e-01 -1.483866e-01 
1.720000e+00 -2.686582e-01 -1.482030e-01 
1.721000e+00 -2.683471e-01 -1.480180e-01 
1.722000e+00 -2.680334e-01 -1.478317e-01 
1.723000e+00 -2.677171e-01 -1.476442e-01 
1.724000e+00 -2.673983e-01 -1.474554e-01 
1.725000e+00 -2.670769e-01 -1.472652e-01 
1.726000e+00 -2.667529e-01 -1.470738e-01 
1.727000e+00 -2.664264e-01 -1.468811e-01 
1.728000e+00 -2.660973e-01 -1.466871e-01 
1.729000e+00 -2.657656e-01 -1.464918e-01 
1.730000e+00 -2.654314e-01 -1.462952e-01 
1.731000e+00 -2.650946e-01 -1.460973e-01 
1.732000e+00 -2.647552e-01 -1.458981e-01 
1.733000e+00 -2.644133e-01 -1.456977e-01 
1.734000e+00 -2.640689e-01 -1.454959e-01 
1.735000e+00 -2.637218e-01 -1.452929e-01 
1.736000e+00 -2.633722e-01 -1.450885e-01 
1.737000e+00 -2.630201e-01 -1.448829e-01 
1.738000e+00 -2.626654e-01 -1.446760e-01 
1.739000e+00 -2.623081e-01 -1.444678e-01 
1.740000e+00 -2.619483e-01 -1.442583e-01 
1.741000e+00 -2.615859e-01 -1.440475e-01 
1.742000e+00 -2.612210e-01 -1.438354e-01 
1.743000e+00 -2.608535e-01 -1.436220e-01 
1.744000e+00 -2.604835e-01 -1.434073e-01 
1.745000e+00 -2.601109e-01 -1.431914e-01 
1.746000e+00 -2.597358e-01 -1.429741e-01 
1.747000e+00 -2.593582e-01 -1.427556e-01 
1.748000e+00 -2.589780e-01 -1.425358e-01 
1.749000e+00 -2.585952e-01 -1.423147e-01 
1.750000e+00 -2.582100e-01 -1.420922e-01 
1.751000e+00 -2.578222e-01 -1.418686e-01 
1.752000e+00 -2.574318e-01 -1.416436e-01 
1.753000e+00 -2.570389e-01 -1.414173e-01 
1.754000e+00 -2.566435e-01 -1.411898e-01 
1.755000e+00 -2.562456e-01 -1.409609e-01 
1.756000e+00 -2.558451e-01 -1.407308e-01 
1.757000e+00 -2.554421e-01 -1.404994e-01 
1.758000e+00 -2.550366e-01 -1.402667e-01 
1.759000e+00 -2.546285e-01 -1.400327e-01 
1.760000e+00 -2.542180e-01 -1.397974e-01 
1.761000e+00 -2.538049e-01 -1.395609e-01 
1.762000e+00 -2.533893e-01 -1.393231e-01 
1.763000e+00 -2.529712e-01 -1.390839e-01 
1.764000e+00 -2.525506e-01 -1.388435e-01 
1.765000e+00 -2.521274e-01 -1.386019e-01 
1.766000e+00 -2.517018e-01 -1.383589e-01 
1.767000e+00 -2.512736e-01 -1.381147e-01 
1.768000e+00 -2.508430e-01 -1.378691e-01 
1.769000e+00 -2.504098e-01 -1.376223e-01 
1.770000e+00 -2.499742e-01 -1.373743e-01 
1.771000e+00 -2.495360e-01 -1.371249e-01 
1.772000e+00 -2.490954e-01 -1.368743e-01 
1.773000e+00 -2.486522e-01 -1.366224e-01 
1.774000e+00 -2.482066e-01 -1.363692e-01 
1.775000e+00 -2.477585e-01 -1.361147e-01 
1.776000e+00 -2.473079e-01 -1.358590e-01 
1.777000e+00 -2.468548e-01 -1.356019e-01 
1.778000e+00 -2.463992e-01 -1.353437e-01 
1.779000e+00 -2.459412e-01 -1.350841e-01 
1.780000e+00 -2.454807e-01 -1.348233e-01 
1.781000e+00 -2.450177e-01 -1.345612e-01 
1.782000e+00 -2.445522e-01 -1.342978e-01 
1.783000e+00 -2.440843e-01 -1.340331e-01 
1.784000e+00 -2.436139e-01 -1.337672e-01 
1.785000e+00 -2.431411e-01 -1.335000e-01 
1.786000e+00 -2.426658e-01 -1.332316e-01 
1.787000e+00 -2.421880e-01 -1.329619e-01 
1.788000e+00 -2.417078e-01 -1.326909e-01 
1.789000e+00 -2.412251e-01 -1.324187e-01 
1.790000e+00 -2.407400e-01 -1.321451e-01 
1.791000e+00 -2.402525e-01 -1.318704e-01 
1.792000e+00 -2.397625e-01 -1.315943e-01 
1.793000e+00 -2.392700e-01 -1.313171e-01 
1.794000e+00 -2.387752e-01 -1.310385e-01 
1.795000e+00 -2.382779e-01 -1.307587e-01 
1.796000e+00 -2.377781e-01 -1.304776e-01 
1.797000e+00 -2.372760e-01 -1.301953e-01 
1.798000e+00 -2.367714e-01 -1.299117e-01 
1.799000e+00 -2.362644e-01 -1.296269e-01 
1.800000e+00 -2.357550e-01 -1.293408e-01 
1.801000e+00 -2.352432e-01 -1.290535e-01 
1.802000e+00 -2.347289e-01 -1.287649e-01 
1.803000e+00 -2.342123e-01 -1.284750e-01 
1.804000e+00 -2.336932e-01 -1.281839e-01 
1.805000e+00 -2.331718e-01 -1.278916e-01 
1.806000e+00 -2.326480e-01 -1.275980e-01 
1.807000e+00 -2.321217e-01 -1.273032e-01 
1.808000e+00 -2.315931e-01 -1.270071e-01 
1.809000e+00 -2.310621e-01 -1.267098e-01 
1.810000e+00 -2.305287e-01 -1.264112e-01 
1.811000e+00 -2.299930e-01 -1.261114e-01 
1.812000e+00 -2.294548e-01 -1.258104e-01 
1.813000e+00 -2.289143e-01 -1.255081e-01 
1.814000e+00 -2.283715e-01 -1.252046e-01 
1.815000e+00 -2.278262e-01 -1.248999e-01 
1.816000e+00 -2.272786e-01 -1.245939e-01 
1.817000e+00 -2.267287e-01 -1.242867e-01 
1.818000e+00 -2.261764e-01 -1.239782e-01 
1.819000e+00 -2.256217e-01 -1.236685e-01 
1.820000e+00 -2.250647e-01 -1.233576e-01 
1.821000e+00 -2.245054e-01 -1.230455e-01 
1.822000e+00 -2.239437e-01 -1.227321e-01 
1.823000e+00 -2.233797e-01 -1.224175e-01 
1.824000e+00 -2.228134e-01 -1.221017e-01 
1.825000e+00 -2.222447e-01 -1.217847e-01 
1.826000e+00 -2.216737e-01 -1.214665e-01 
1.827000e+00 -2.211004e-01 -1.211470e-01 
1.828000e+00 -2.205248e-01 -1.208263e-01 
1.829000e+00 -2.199469e-01 -1.205044e-01 
1.830000e+00 -2.193667e-01 -1.201813e-01 
1.831000e+00 -2.187842e-01 -1.198570e-01 
1.832000e+00 -2.181994e-01 -1.195314e-01 
1.833000e+00 -2.176123e-01 -1.192047e-01 
1.834000e+00 -2.170229e-01 -1.188767e-01 
1.835000e+00 -2.164312e-01 -1.185475e-01 
1.836000e+00 -2.158373e-01 -1.182172e-01 
1.837000e+00 -2.152410e-01 -1.178856e-01 
1.838000e+00 -2.146425e-01 -1.175528e-01 
1.839000e+00 -2.140418e-01 -1.172189e-01 
1.840000e+00 -2.134388e-01 -1.168837e-01 
1.841000e+00 -2.128335e-01 -1.165473e-01 
1.842000e+00 -2.122260e-01 -1.162098e-01 
1.843000e+00 -2.116162e-01 -1.158710e-01 
1.844000e+00 -2.110042e-01 -1.155311e-01 
1.845000e+00 -2.103900e-01 -1.151899e-01 
1.846000e+00 -2.097735e-01 -1.148476e-01 
1.847000e+00 -2.091548e-01 -1.145041e-01 
1.848000e+00 -2.085339e-01 -1.141594e-01 
1.849000e+00 -2.079107e-01 -1.138135e-01 
1.850000e+00 -2.072854e-01 -1.134665e-01 
1.851000e+00 -2.066578e-01 -1.131182e-01 
1.852000e+00 -2.060280e-01 -1.127688e-01 
1.853000e+00 -2.053960e-01 -1.124182e-01 
1.854000e+00 -2.047619e-01 -1.120665e-01 
1.855000e+00 -2.041255e-01 -1.117136e-01 
1.856000e+00 -2.034870e-01 -1.113595e-01 
1.857000e+00 -2.028463e-01 -1.110042e-01 
1.858000e+00 -2.022034e-01 -1.106478e-01 
1.859000e+00 -2.015583e-01 -1.102902e-01 
1.860000e+00 -2.009111e-01 -1.099314e-01 
1.861000e+00 -2.002617e-01 -1.095715e-01 
1.862000e+00 -1.996102e-01 -1.092104e-01 
1.863000e+00 -1.989565e-01 -1.088482e-01 
1.864000e+00 -1.983007e-01 -1.084848e-01 
1.865000e+00 -1.976428e-01 -1.081203e-01 
1.866000e+00 -1.969827e-01 -1.077546e-01 
1.867000e+00 -1.963205e-01 -1.073878e-01 
1.868000e+00 -1.956561e-01 -1.070198e-01 
1.869000e+00 -1.949897e-01 -1.066507e-01 
1.870000e+00 -1.943211e-01 -1.062805e-01 
1.871000e+00 -1.936504e-01 -1.059091e-01 
1.872000e+00 -1.929777e-01 -1.055366e-01 
1.873000e+00 -1.923028e-01 -1.051629e-01 
1.874000e+00 -1.916258e-01 -1.047881e-01 
1.875000e+00 -1.909468e-01 -1.044122e-01 
1.876000e+00 -1.902657e-01 -1.040351e-01 
1.877000e+00 -1.895825e-01 -1.036570e-01 
1.878000e+00 -1.888972e-01 -1.032777e-01 
1.879000e+00 -1.882099e-01 -1.028972e-01 
1.880000e+00 -1.875206e-01 -1.025157e-01 
1.881000e+00 -1.868291e-01 -1.021330e-01 
1.882000e+00 -1.861357e-01 -1.017493e-01 
1.883000e+00 -1.854402e-01 -1.013644e-01 
1.884000e+00 -1.847427e-01 -1.009784e-01 
1.885000e+00 -1.840431e-01 -1.005913e-01 
1.886000e+00 -1.833415e-01 -1.002031e-01 
1.887000e+00 -1.826379e-01 -9.981383e-02 
1.888000e+00 -1.819323e-01 -9.942343e-02 
1.889000e+00 -1.812247e-01 -9.903193e-02 
1.890000e+00 -1.805151e-01 -9.863934e-02 
1.891000e+00 -1.798035e-01 -9.824566e-02 
1.892000e+00 -1.790899e-01 -9.785089e-02 
1.893000e+00 -1.783744e-01 -9.745503e-02 
1.894000e+00 -1.776569e-01 -9.705809e-02 
1.895000e+00 -1.769374e-01 -9.666006e-02 
1.896000e+00 -1.762159e-01 -9.626095e-02 
1.897000e+00 -1.754925e-01 -9.586077e-02 
1.898000e+00 -1.747672e-01 -9.545952e-02 
1.899000e+00 -1.740399e-01 -9.505719e-02 
1.900000e+00 -1.733106e-01 -9.465379e-02 
1.901000e+00 -1.725795e-01 -9.424932e-02 
1.902000e+00 -1.718464e-01 -9.384380e-02 
1.903000e+00 -1.711114e-01 -9.343720e-02 
1.904000e+00 -1.703745e-01 -9.302956e-02 
1.905000e+00 -1.696356e-01 -9.262085e-02 
1.906000e+00 -1.688949e-01 -9.221109e-02 
1.907000e+00 -1.681523e-01 -9.180028e-02 
1.908000e+00 -1.674078e-01 -9.138842e-02 
1.909000e+00 -1.666615e-01 -9.097552e-02 
1.910000e+00 -1.659132e-01 -9.056157e-02 
1.911000e+00 -1.651631e-01 -9.014659e-02 
1.912000e+00 -1.644111e-01 -8.973056e-02 
1.913000e+00 -1.636573e-01 -8.931351e-02 
1.914000e+00 -1.629017e-01 -8.889542e-02 
1.915000e+00 -1.621442e-01 -8.847630e-02 
1.916000e+00 -1.613848e-01 -8.805615e-02 
1.917000e+00 -1.606237e-01 -8.763499e-02 
1.918000e+00 -1.598607e-01 -8.721280e-02 
1.919000e+00 -1.590959e-01 -8.678959e-02 
1.920000e+00 -1.583293e-01 -8.636537e-02 
1.921000e+00 -1.575609e-01 -8.594014e-02 
1.922000e+00 -1.567907e-01 -8.551390e-02 
1.923000e+00 -1.560188e-01 -8.508666e-02 
1.924000e+00 -1.552450e-01 -8.465841e-02 
1.925000e+00 -1.544695e-01 -8.422916e-02 
1.926000e+00 -1.536922e-01 -8.379891e-02 
1.927000e+00 -1.529132e-01 -8.336767e-02 
1.928000e+00 -1.521324e-01 -8.293544e-02 
1.929000e+00 -1.513499e-01 -8.250222e-02 
1.930000e+00 -1.505656e-01 -8.206802e-02 
1.931000e+00 -1.497796e-01 -8.163283e-02 
1.932000e+00 -1.489919e-01 -8.119667e-02 
1.933000e+00 -1.482025e-01 -8.075952e-02 
1.934000e+00 -1.474113e-01 -8.032141e-02 
1.935000e+00 -1.466185e-01 -7.988233e-02 
1.936000e+00 -1.458239e-01 -7.944228e-02 
1.937000e+00 -1.450277e-01 -7.900126e-02 
1.938000e+00 -1.442298e-01 -7.855929e-02 
1.939000e+00 -1.434303e-01 -7.811636e-02 
1.940000e+00 -1.426290e-01 -7.767247e-02 
1.941000e+00 -1.418261e-01 -7.722763e-02 
1.942000e+00 -1.410216e-01 -7.678185e-02 
1.943000e+00 -1.402154e-01 -7.633512e-02 
1.944000e+00 -1.394076e-01 -7.588745e-02 
1.945000e+00 -1.385981e-01 -7.543884e-02 
1.946000e+00 -1.377870e-01 -7.498930e-02 
1.947000e+00 -1.369744e-01 -7.453883e-02 
1.948000e+00 -1.361601e-01 -7.408742e-02 
1.949000e+00 -1.353442e-01 -7.363509e-02 
1.950000e+00 -1.345267e-01 -7.318184e-02 
1.951000e+00 -1.337076e-01 -7.272768e-02 
1.952000e+00 -1.328870e-01 -7.227259e-02 
1.953000e+00 -1.320648e-01 -7.181660e-02 
1.954000e+00 -1.312410e-01 -7.135969e-02 
1.955000e+00 -1.304157e-01 -7.090189e-02 
1.956000e+00 -1.295889e-01 -7.044317e-02 
1.957000e+00 -1.287605e-01 -6.998357e-02 
1.958000e+00 -1.279305e-01 -6.952306e-02 
1.959000e+00 -1.270991e-01 -6.906167e-02 
1.960000e+00 -1.262661e-01 -6.859938e-02 
1.961000e+00 -1.254316e-01 -6.813622e-02 
1.962000e+00 -1.245957e-01 -6.767217e-02 
1.963000e+00 -1.237582e-01 -6.720724e-02 
1.964000e+00 -1.229192e-01 -6.674144e-02 
1.965000e+00 -1.220788e-01 -6.627477e-02 
1.966000e+00 -1.212369e-01 -6.580723e-02 
1.967000e+00 -1.203936e-01 -6.533883e-02 
1.968000e+00 -1.195488e-01 -6.486957e-02 
1.969000e+00 -1.187025e-01 -6.439945e-02 
1.970000e+00 -1.178548e-01 -6.392847e-02 
1.971000e+00 -1.170057e-01 -6.345665e-02 
1.972000e+00 -1.161552e-01 -6.298398e-02 
1.973000e+00 -1.153032e-01 -6.251048e-02 
1.974000e+00 -1.144499e-01 -6.203613e-02 
1.975000e+00 -1.135951e-01 -6.156094e-02 
1.976000e+00 -1.127390e-01 -6.108493e-02 
1.977000e+00 -1.118815e-01 -6.060809e-02 
1.978000e+00 -1.110226e-01 -6.013042e-02 
1.979000e+00 -1.101624e-01 -5.965193e-02 
1.980000e+00 -1.093008e-01 -5.917263e-02 
1.981000e+00 -1.084378e-01 -5.869251e-02 
1.982000e+00 -1.075735e-01 -5.821159e-02 
1.983000e+00 -1.067079e-01 -5.772986e-02 
1.984000e+00 -1.058410e-01 -5.724732e-02 
1.985000e+00 -1.049727e-01 -5.676399e-02 
1.986000e+00 -1.041031e-01 -5.627987e-02 
1.987000e+00 -1.032323e-01 -5.579495e-02 
1.988000e+00 -1.023601e-01 -5.530925e-02 
1.989000e+00 -1.014867e-01 -5.482276e-02 
1.990000e+00 -1.006120e-01 -5.433550e-02 
1.991000e+00 -9.973599e-02 -5.384746e-02 
1.992000e+00 -9.885876e-02 -5.335865e-02 
1.993000e+00 -9.798028e-02 -5.286907e-02 
1.994000e+00 -9.710056e-02 -5.237873e-02 
1.995000e+00 -9.621961e-02 -5.188763e-02 
1.996000e+00 -9.533744e-02 -5.139577e-02 
1.997000e+00 -9.445406e-02 -5.090316e-02 
1.998000e+00 -9.356946e-02 -5.040980e-02 
1.999000e+00 -9.268368e-02 -4.991570e-02 
2.000000e+00 -9.179670e-02 -4.942086e-02 
2.001000e+00 -9.090854e-02 -4.892528e-02 
2.002000e+00 -9.001921e-02 -4.842897e-02 
2.003000e+00 -8.912872e-02 -4.793193e-02 
2.004000e+00 -8.823707e-02 -4.743416e-02 
2.005000e+00 -8.734428e-02 -4.693568e-02 
2.006000e+00 -8.645035e-02 -4.643648e-02 
2.007000e+00 -8.555529e-02 -4.593657e-02 
2.008000e+00 -8.465911e-02 -4.543595e-02 
2.009000e+00 -8.376182e-02 -4.493462e-02 
2.010000e+00 -8.286343e-02 -4.443260e-02 
2.011000e+00 -8.196394e-02 -4.392988e-02 
2.012000e+00 -8.106337e-02 -4.342646e-02 
2.013000e+00 -8.016172e-02 -4.292236e-02 
2.014000e+00 -7.925900e-02 -4.241758e-02 
2.015000e+00 -7.835523e-02 -4.191211e-02 
2.016000e+00 -7.745041e-02 -4.140597e-02 
2.017000e+00 -7.654454e-02 -4.089916e-02 
2.018000e+00 -7.563764e-02 -4.039168e-02 
2.019000e+00 -7.472972e-02 -3.988354e-02 
2.020000e+00 -7.382078e-02 -3.937474e-02 
2.021000e+00 -7.291084e-02 -3.886528e-02 
2.022000e+00 -7.199990e-02 -3.835518e-02 
2.023000e+00 -7.108798e-02 -3.784443e-02 
2.024000e+00 -7.017507e-02 -3.733303e-02 
2.025000e+00 -6.926119e-02 -3.682100e-02 
2.026000e+00 -6.834636e-02 -3.630833e-02 
2.027000e+00 -6.743057e-02 -3.579504e-02 
2.028000e+00 -6.651384e-02 -3.528112e-02 
2.029000e+00 -6.559617e-02 -3.476658e-02 
2.030000e+00 -6.467758e-02 -3.425142e-02 
2.031000e+00 -6.375807e-02 -3.373565e-02 
2.032000e+00 -6.283765e-02 -3.321927e-02 
2.033000e+00 -6.191634e-02 -3.270229e-02 
2.034000e+00 -6.099414e-02 -3.218471e-02 
2.035000e+00 -6.007106e-02 -3.166653e-02 
2.036000e+00 -5.914710e-02 -3.114777e-02 
2.037000e+00 -5.822229e-02 -3.062842e-02 
2.038000e+00 -5.729662e-02 -3.010848e-02 
2.039000e+00 -5.637011e-02 -2.958797e-02 
2.040000e+00 -5.544277e-02 -2.906688e-02 
2.041000e+00 -5.451460e-02 -2.854523e-02 
2.042000e+00 -5.358561e-02 -2.802301e-02 
2.043000e+00 -5.265582e-02 -2.750023e-02 
2.044000e+00 -5.172523e-02 -2.697690e-02 
2.045000e+00 -5.079385e-02 -2.645302e-02 
2.046000e+00 -4.986170e-02 -2.592859e-02 
2.047000e+00 -4.892877e-02 -2.540361e-02 
2.048000e+00 -4.799508e-02 -2.487810e-02 
2.049000e+00 -4.706064e-02 -2.435206e-02 
2.050000e+00 -4.612546e-02 -2.382549e-02 
2.051000e+00 -4.518955e-02 -2.329839e-02 
2.052000e+00 -4.425291e-02 -2.277078e-02 
2.053000e+00 -4.331556e-02 -2.224265e-02 
2.054000e+00 -4.237751e-02 -2.171400e-02 
2.055000e+00 -4.143876e-02 -2.118486e-02 
2.056000e+00 -4.049932e-02 -2.065521e-02 
2.057000e+00 -3.955921e-02 -2.012506e-02 
2.058000e+00 -3.861843e-02 -1.959443e-02 
2.059000e+00 -3.767699e-02 -1.906330e-02 
2.060000e+00 -3.673491e-02 -1.853169e-02 
2.061000e+00 -3.579218e-02 -1.799961e-02 
2.062000e+00 -3.484883e-02 -1.746705e-02 
2.063000e+00 -3.390485e-02 -1.693402e-02 
2.064000e+00 -3.296027e-02 -1.640052e-02 
2.065000e+00 -3.201508e-02 -1.586657e-02 
2.066000e+00 -3.106931e-02 -1.533216e-02 
2.067000e+00 -3.012295e-02 -1.479730e-02 
2.068000e+00 -2.917601e-02 -1.426199e-02 
2.069000e+00 -2.822852e-02 -1.372624e-02 
2.070000e+00 -2.728047e-02 -1.319006e-02 
2.071000e+00 -2.633187e-02 -1.265344e-02 
2.072000e+00 -2.538274e-02 -1.211640e-02 
2.073000e+00 -2.443309e-02 -1.157893e-02 
2.074000e+00 -2.348292e-02 -1.104105e-02 
2.075000e+00 -2.253225e-02 -1.050275e-02 
2.076000e+00 -2.158108e-02 -9.964047e-03 
2.077000e+00 -2.062942e-02 -9.424938e-03 
2.078000e+00 -1.967728e-02 -8.885431e-03 
2.079000e+00 -1.872468e-02 -8.345530e-03 
2.080000e+00 -1.777162e-02 -7.805239e-03 
2.081000e+00 -1.681811e-02 -7.264565e-03 
2.082000e+00 -1.586416e-02 -6.723510e-03 
2.083000e+00 -1.490978e-02 -6.182081e-03 
2.084000e+00 -1.395499e-02 -5.640281e-03 
2.085000e+00 -1.299978e-02 -5.098117e-03 
2.086000e+00 -1.204417e-02 -4.555592e-03 
2.087000e+00 -1.108818e-02 -4.012711e-03 
2.088000e+00 -1.013180e-02 -3.469480e-03 
2.089000e+00 -9.175048e-03 -2.925903e-03 
2.090000e+00 -8.217938e-03 -2.381985e-03 
2.091000e+00 -7.260475e-03 -1.837731e-03 
2.092000e+00 -6.302671e-03 -1.293145e-03 
2.093000e+00 -5.344534e-03 -7.482335e-04 
2.094000e+00 -4.386075e-03 -2.030003e-04 
2.095000e+00 -3.427302e-03 3.425494e-04 
2.096000e+00 -2.468227e-03 8.884109e-04 
2.097000e+00 -1.508858e-03 1.434579e-03 
2.098000e+00 -5.492058e-04 1.981049e-03 
2.099000e+00 4.107205e-04 2.527816e-03 
2.100000e+00 1.370911e-03 3.074874e-03 
2.101000e+00 2.331356e-03 3.622220e-03 
2.102000e+00 3.292045e-03 4.169848e-03 
2.103000e+00 4.252969e-03 4.717752e-03 
2.104000e+00 5.214118e-03 5.265929e-03 
2.105000e+00 6.175482e-03 5.814373e-03 
2.106000e+00 7.137052e-03 6.363079e-03 
2.107000e+00 8.098817e-03 6.912042e-03 
2.108000e+00 9.060769e-03 7.461258e-03 
2.109000e+00 1.002290e-02 8.010720e-03 
2.110000e+00 1.098519e-02 8.560424e-03 
2.111000e+00 1.194764e-02 9.110366e-03 
2.112000e+00 1.291023e-02 9.660539e-03 
2.113000e+00 1.387297e-02 1.021094e-02 
2.114000e+00 1.483583e-02 1.076156e-02 
2.115000e+00 1.579880e-02 1.131240e-02 
2.116000e+00 1.676189e-02 1.186345e-02 
2.117000e+00 1.772507e-02 1.241471e-02 
2.118000e+00 1.868834e-02 1.296617e-02 
2.119000e+00 1.965168e-02 1.351783e-02 
2.120000e+00 2.061510e-02 1.406968e-02 
2.121000e+00 2.157857e-02 1.462171e-02 
2.122000e+00 2.254209e-02 1.517393e-02 
2.123000e+00 2.350564e-02 1.572632e-02 
2.124000e+00 2.446923e-02 1.627888e-02 
2.125000e+00 2.543283e-02 1.683161e-02 
2.126000e+00 2.639645e-02 1.738450e-02 
2.127000e+00 2.736006e-02 1.793755e-02 
2.128000e+00 2.832366e-02 1.849074e-02 
2.129000e+00 2.928723e-02 1.904409e-02 
2.130000e+00 3.025078e-02 1.959757e-02 
2.131000e+00 3.121429e-02 2.015119e-02 
2.132000e+00 3.217774e-02 2.070493e-02 
2.133000e+00 3.314114e-02 2.125881e-02 
2.134000e+00 3.410446e-02 2.181280e-02 
2.135000e+00 3.506770e-02 2.236691e-02 
2.136000e+00 3.603086e-02 2.292112e-02 
2.137000e+00 3.699391e-02 2.347544e-02 
2.138000e+00 3.795685e-02 2.402986e-02 
2.139000e+00 3.891967e-02 2.458438e-02 
2.140000e+00 3.988236e-02 2.513898e-02 
2.141000e+00 4.084491e-02 2.569366e-02 
2.142000e+00 4.180731e-02 2.624843e-02 
2.143000e+00 4.276955e-02 2.680326e-02 
2.144000e+00 4.373162e-02 2.735817e-02 
2.145000e+00 4.469351e-02 2.791313e-02 
2.146000e+00 4.565521e-02 2.846816e-02 
2.147000e+00 4.661671e-02 2.902323e-02 
2.148000e+00 4.757800e-02 2.957836e-02 
2.149000e+00 4.853907e-02 3.013352e-02 
2.150000e+00 4.949992e-02 3.068872e-02 
2.151000e+00 5.046052e-02 3.124395e-02 
2.152000e+00 5.142087e-02 3.179921e-02 
2.153000e+00 5.238096e-02 3.235449e-02 
2.154000e+00 5.334079e-02 3.290978e-02 
2.155000e+00 5.430033e-02 3.346508e-02 
2.156000e+00 5.525959e-02 3.402039e-02 
2.157000e+00 5.621855e-02 3.457569e-02 
2.158000e+00 5.717720e-02 3.513099e-02 
2.159000e+00 5.813553e-02 3.568628e-02 
2.160000e+00 5.909353e-02 3.624156e-02 
2.161000e+00 6.005119e-02 3.679681e-02 
2.162000e+00 6.100850e-02 3.735203e-02 
2.163000e+00 6.196546e-02 3.790722e-02 
2.164000e+00 6.292204e-02 3.846237e-02 
2.165000e+00 6.387825e-02 3.901748e-02 
2.166000e+00 6.483407e-02 3.957254e-02 
2.167000e+00 6.578949e-02 4.012755e-02 
2.168000e+00 6.674451e-02 4.068250e-02 
2.169000e+00 6.769910e-02 4.123738e-02 
2.170000e+00 6.865327e-02 4.179220e-02 
2.171000e+00 6.960700e-02 4.234694e-02 
2.172000e+00 7.056028e-02 4.290160e-02 
2.173000e+00 7.151311e-02 4.345617e-02 
2.174000e+00 7.246547e-02 4.401065e-02 
2.175000e+00 7.341735e-02 4.456504e-02 
2.176000e+00 7.436874e-02 4.511932e-02 
2.177000e+00 7.531963e-02 4.567349e-02 
2.178000e+00 7.627002e-02 4.622756e-02 
2.179000e+00 7.721989e-02 4.678150e-02 
2.180000e+00 7.816924e-02 4.733532e-02 
2.181000e+00 7.911805e-02 4.788902e-02 
2.182000e+00 8.006631e-02 4.844257e-02 
2.183000e+00 8.101402e-02 4.899599e-02 
2.184000e+00 8.196115e-02 4.954927e-02 
2.185000e+00 8.290772e-02 5.010239e-02 
2.186000e+00 8.385370e-02 5.065536e-02 
2.187000e+00 8.479908e-02 5.120816e-02 
2.188000e+00 8.574385e-02 5.176080e-02 
2.189000e+00 8.668801e-02 5.231327e-02 
2.190000e+00 8.763155e-02 5.286556e-02 
2.191000e+00 8.857445e-02 5.341767e-02 
2.192000e+00 8.951671e-02 5.396959e-02 
2.193000e+00 9.045831e-02 5.452131e-02 
2.194000e+00 9.139924e-02 5.507284e-02 
2.195000e+00 9.233950e-02 5.562416e-02 
2.196000e+00 9.327908e-02 5.617528e-02 
2.197000e+00 9.421797e-02 5.672617e-02 
2.198000e+00 9.515615e-02 5.727685e-02 
2.199000e+00 9.609361e-02 5.782730e-02 
2.200000e+00 9.703036e-02 5.837752e-02 
2.201000e+00 9.796637e-02 5.892750e-02 
2.202000e+00 9.890164e-02 5.947724e-02 
2.203000e+00 9.983615e-02 6.002673e-02 
2.204000e+00 1.007699e-01 6.057597e-02 
2.205000e+00 1.017029e-01 6.112495e-02 
2.206000e+00 1.026351e-01 6.167366e-02 
2.207000e+00 1.035665e-01 6.222211e-02 
2.208000e+00 1.044971e-01 6.277028e-02 
2.209000e+00 1.054269e-01 6.331817e-02 
2.210000e+00 1.063559e-01 6.386578e-02 
2.211000e+00 1.072840e-01 6.441309e-02 
2.212000e+00 1.082113e-01 6.496011e-02 
2.213000e+00 1.091378e-01 6.550682e-02 
2.214000e+00 1.100634e-01 6.605323e-02 
2.215000e+00 1.109881e-01 6.659932e-02 
2.216000e+00 1.119120e-01 6.714509e-02 
2.217000e+00 1.128349e-01 6.769054e-02 
2.218000e+00 1.137570e-01 6.823567e-02 
2.219000e+00 1.146781e-01 6.878045e-02 
2.220000e+00 1.155984e-01 6.932490e-02 
2.221000e+00 1.165177e-01 6.986900e-02 
2.222000e+00 1.174361e-01 7.041275e-02 
2.223000e+00 1.183535e-01 7.095614e-02 
2.224000e+00 1.192700e-01 7.149917e-02 
2.225000e+00 1.201855e-01 7.204183e-02 
2.226000e+00 1.211000e-01 7.258412e-02 
2.227000e+00 1.220136e-01 7.312603e-02 
2.228000e+00 1.229261e-01 7.366756e-02 
2.229000e+00 1.238377e-01 7.420869e-02 
2.230000e+00 1.247482e-01 7.474943e-02 
2.231000e+00 1.256577e-01 7.528978e-02 
2.232000e+00 1.265662e-01 7.582971e-02 
2.233000e+00 1.274737e-01 7.636924e-02 
2.234000e+00 1.283800e-01 7.690834e-02 
2.235000e+00 1.292854e-01 7.744703e-02 
2.236000e+00 1.301896e-01 7.798529e-02 
2.237000e+00 1.310928e-01 7.852311e-02 
2.238000e+00 1.319949e-01 7.906050e-02 
2.239000e+00 1.328959e-01 7.959744e-02 
2.240000e+00 1.337958e-01 8.013393e-02 
2.241000e+00 1.346946e-01 8.066997e-02 
2.242000e+00 1.355922e-01 8.120555e-02 
2.243000e+00 1.364887e-01 8.174066e-02 
2.244000e+00 1.373841e-01 8.227530e-02 
2.245000e+00 1.382783e-01 8.280946e-02 
2.246000e+00 1.391714e-01 8.334314e-02 
2.247000e+00 1.400632e-01 8.387634e-02 
2.248000e+00 1.409539e-01 8.440904e-02 
2.249000e+00 1.418434e-01 8.494124e-02 
2.250000e+00 1.427317e-01 8.547294e-02 
2.251000e+00 1.436188e-01 8.600413e-02 
2.252000e+00 1.445047e-01 8.653480e-02 
2.253000e+00 1.453893e-01 8.706495e-02 
2.254000e+00 1.462727e-01 8.759458e-02 
2.255000e+00 1.471549e-01 8.812368e-02 
2.256000e+00 1.480358e-01 8.865224e-02 
2.257000e+00 1.489154e-01 8.918026e-02 
2.258000e+00 1.497938e-01 8.970773e-02 
2.259000e+00 1.506708e-01 9.023465e-02 
2.260000e+00 1.515466e-01 9.076101e-02 
2.261000e+00 1.524211e-01 9.128680e-02 
2.262000e+00 1.532943e-01 9.181203e-02 
2.263000e+00 1.541661e-01 9.233668e-02 
2.264000e+00 1.550366e-01 9.286075e-02 
2.265000e+00 1.559058e-01 9.338424e-02 
2.266000e+00 1.567736e-01 9.390714e-02 
2.267000e+00 1.576401e-01 9.442944e-02 
2.268000e+00 1.585052e-01 9.495113e-02 
2.269000e+00 1.593689e-01 9.547223e-02 
2.270000e+00 1.602313e-01 9.599270e-02 
2.271000e+00 1.610922e-01 9.651257e-02 
2.272000e+00 1.619518e-01 9.703180e-02 
2.273000e+00 1.628099e-01 9.755041e-02 
2.274000e+00 1.636666e-01 9.806839e-02 
2.275000e+00 1.645219e-01 9.858572e-02 
2.276000e+00 1.653758e-01 9.910241e-02 
2.277000e+00 1.662282e-01 9.961846e-02 
2.278000e+00 1.670791e-01 1.001338e-01 
2.279000e+00 1.679286e-01 1.006486e-01 
2.280000e+00 1.687766e-01 1.011626e-01 
2.281000e+00 1.696231e-01 1.016760e-01 
2.282000e+00 1.704682e-01 1.021887e-01 
2.283000e+00 1.713117e-01 1.027007e-01 
2.284000e+00 1.721537e-01 1.032121e-01 
2.285000e+00 1.729942e-01 1.037227e-01 
2.286000e+00 1.738332e-01 1.042327e-01 
2.287000e+00 1.746707e-01 1.047419e-01 
2.288000e+00 1.755066e-01 1.052505e-01 
2.289000e+00 1.763409e-01 1.057583e-01 
2.290000e+00 1.771737e-01 1.062654e-01 
2.291000e+00 1.780049e-01 1.067718e-01 
2.292000e+00 1.788346e-01 1.072774e-01 
2.293000e+00 1.796626e-01 1.077823e-01 
2.294000e+00 1.804891e-01 1.082865e-01 
2.295000e+00 1.813139e-01 1.087899e-01 
2.296000e+00 1.821372e-01 1.092926e-01 
2.297000e+00 1.829588e-01 1.097945e-01 
2.298000e+00 1.837788e-01 1.102956e-01 
2.299000e+00 1.845971e-01 1.107960e-01 
2.300000e+00 1.854138e-01 1.112956e-01 
2.301000e+00 1.862288e-01 1.117945e-01 
2.302000e+00 1.870422e-01 1.122925e-01 
2.303000e+00 1.878539e-01 1.127898e-01 
2.304000e+00 1.886639e-01 1.132862e-01 
2.305000e+00 1.894723e-01 1.137819e-01 
2.306000e+00 1.902789e-01 1.142767e-01 
2.307000e+00 1.910838e-01 1.147708e-01 
2.308000e+00 1.918870e-01 1.152640e-01 
2.309000e+00 1.926885e-01 1.157564e-01 
2.310000e+00 1.934883e-01 1.162480e-01 
2.311000e+00 1.942863e-01 1.167388e-01 
2.312000e+00 1.950825e-01 1.172287e-01 
2.313000e+00 1.958771e-01 1.177178e-01 
2.314000e+00 1.966698e-01 1.182060e-01 
2.315000e+00 1.974608e-01 1.186934e-01 
2.316000e+00 1.982500e-01 1.191799e-01 
2.317000e+00 1.990374e-01 1.196656e-01 
2.318000e+00 1.998230e-01 1.201504e-01 
2.319000e+00 2.006068e-01 1.206343e-01 
2.320000e+00 2.013887e-01 1.211174e-01 
2.321000e+00 2.021689e-01 1.215995e-01 
2.322000e+00 2.029472e-01 1.220808e-01 
2.323000e+00 2.037237e-01 1.225612e-01 
2.324000e+00 2.044983e-01 1.230407e-01 
2.325000e+00 2.052711e-01 1.235192e-01 
2.326000e+00 2.060421e-01 1.239969e-01 
2.327000e+00 2.068111e-01 1.244737e-01 
2.328000e+00 2.075783e-01 1.249495e-01 
2.329000e+00 2.083436e-01 1.254244e-01 
2.330000e+00 2.091070e-01 1.258984e-01 
2.331000e+00 2.098685e-01 1.263714e-01 
2.332000e+00 2.106280e-01 1.268435e-01 
2.333000e+00 2.113857e-01 1.273147e-01 
2.334000e+00 2.121414e-01 1.277849e-01 
2.335000e+00 2.128952e-01 1.282542e-01 
2.336000e+00 2.136471e-01 1.287225e-01 
2.337000e+00 2.143970e-01 1.291898e-01 
2.338000e+00 2.151450e-01 1.296562e-01 
2.339000e+00 2.158910e-01 1.301215e-01 
2.340000e+00 2.166350e-01 1.305859e-01 
2.341000e+00 2.173770e-01 1.310494e-01 
2.342000e+00 2.181171e-01 1.315118e-01 
2.343000e+00 2.188551e-01 1.319732e-01 
2.344000e+00 2.195912e-01 1.324337e-01 
2.345000e+00 2.203252e-01 1.328931e-01 
2.346000e+00 2.210572e-01 1.333515e-01 
2.347000e+00 2.217872e-01 1.338089e-01 
2.348000e+00 2.225152e-01 1.342653e-01 
2.349000e+00 2.232411e-01 1.347206e-01 
2.350000e+00 2.239650e-01 1.351750e-01 
2.351000e+00 2.246868e-01 1.356283e-01 
2.352000e+00 2.254065e-01 1.360805e-01 
2.353000e+00 2.261242e-01 1.365317e-01 
2.354000e+00 2.268398e-01 1.369819e-01 
2.355000e+00 2.275533e-01 1.374310e-01 
2.356000e+00 2.282647e-01 1.378790e-01 
2.357000e+00 2.289741e-01 1.383260e-01 
2.358000e+00 2.296813e-01 1.387719e-01 
2.359000e+00 2.303864e-01 1.392167e-01 
2.360000e+00 2.310893e-01 1.396604e-01 
2.361000e+00 2.317902e-01 1.401031e-01 
2.362000e+00 2.324889e-01 1.405447e-01 
2.363000e+00 2.331855e-01 1.409851e-01 
2.364000e+00 2.338799e-01 1.414245e-01 
2.365000e+00 2.345721e-01 1.418628e-01 
2.366000e+00 2.352622e-01 1.423000e-01 
2.367000e+00 2.359502e-01 1.427360e-01 
2.368000e+00 2.366359e-01 1.431709e-01 
2.369000e+00 2.373194e-01 1.436047e-01 
2.370000e+00 2.380008e-01 1.440374e-01 
2.371000e+00 2.386800e-01 1.444690e-01 
2.372000e+00 2.393569e-01 1.448994e-01 
2.373000e+00 2.400317e-01 1.453286e-01 
2.374000e+00 2.407042e-01 1.457567e-01 
2.375000e+00 2.413745e-01 1.461837e-01 
2.376000e+00 2.420425e-01 1.466095e-01 
2.377000e+00 2.427083e-01 1.470341e-01 
2.378000e+00 2.433719e-01 1.474576e-01 
2.379000e+00 2.440332e-01 1.478799e-01 
2.380000e+00 2.446923e-01 1.483010e-01 
2.381000e+00 2.453491e-01 1.487210e-01 
2.382000e+00 2.460036e-01 1.491397e-01 
2.383000e+00 2.466558e-01 1.495573e-01 
2.384000e+00 2.473057e-01 1.499737e-01 
2.385000e+00 2.479534e-01 1.503888e-01 
2.386000e+00 2.485987e-01 1.508028e-01 
2.387000e+00 2.492417e-01 1.512156e-01 
2.388000e+00 2.498824e-01 1.516271e-01 
2.389000e+00 2.505208e-01 1.520374e-01 
2.390000e+00 2.511569e-01 1.524465e-01 
2.391000e+00 2.517906e-01 1.528544e-01 
2.392000e+00 2.524220e-01 1.532611e-01 
2.393000e+00 2.530511e-01 1.536665e-01 
2.394000e+00 2.536777e-01 1.540706e-01 
2.395000e+00 2.543021e-01 1.544736e-01 
2.396000e+00 2.549240e-01 1.548752e-01 
2.397000e+00 2.555436e-01 1.552756e-01 
2.398000e+00 2.561608e-01 1.556748e-01 
2.399000e+00 2.567757e-01 1.560727e-01 
2.400000e+00 2.573881e-01 1.564693e-01 
2.401000e+00 2.579981e-01 1.568646e-01 
2.402000e+00 2.586058e-01 1.572587e-01 
2.403000e+00 2.592110e-01 1.576515e-01 
2.404000e+00 2.598138e-01 1.580430e-01 
2.405000e+00 2.604142e-01 1.584332e-01 
2.406000e+00 2.610122e-01 1.588221e-01 
2.407000e+00 2.616077e-01 1.592097e-01 
2.408000e+00 2.622008e-01 1.595960e-01 
2.409000e+00 2.627914e-01 1.599810e-01 
2.410000e+00 2.633796e-01 1.603647e-01 
2.411000e+00 2.639654e-01 1.607471e-01 
2.412000e+00 2.645486e-01 1.611281e-01 
2.413000e+00 2.651294e-01 1.615078e-01 
2.414000e+00 2.657078e-01 1.618862e-01 
2.415000e+00 2.662836e-01 1.622632e-01 
2.416000e+00 2.668570e-01 1.626390e-01 
2.417000e+00 2.674278e-01 1.630133e-01 
2.418000e+00 2.679962e-01 1.633863e-01 
2.419000e+00 2.685621e-01 1.637580e-01 
2.420000e+00 2.691254e-01 1.641283e-01 
2.421000e+00 2.696863e-01 1.644973e-01 
2.422000e+00 2.702446e-01 1.648648e-01 
2.423000e+00 2.708004e-01 1.652310e-01 
2.424000e+00 2.713536e-01 1.655959e-01 
2.425000e+00 2.719044e-01 1.659593e-01 
2.426000e+00 2.724525e-01 1.663214e-01 
2.427000e+00 2.729982e-01 1.666821e-01 
2.428000e+00 2.735413e-01 1.670414e-01 
2.429000e+00 2.740818e-01 1.673993e-01 
2.430000e+00 2.746197e-01 1.677558e-01 
2.431000e+00 2.751551e-01 1.681109e-01 
2.432000e+00 2.756880e-01 1.684646e-01 
2.433000e+00 2.762182e-01 1.688169e-01 
2.434000e+00 2.767458e-01 1.691677e-01 
2.435000e+00 2.772709e-01 1.695172e-01 
2.436000e+00 2.777934e-01 1.698652e-01 
2.437000e+00 2.783132e-01 1.702118e-01 
2.438000e+00 2.788305e-01 1.705569e-01 
2.439000e+00 2.793452e-01 1.709006e-01 
2.440000e+00 2.798572e-01 1.712429e-01 
2.441000e+00 2.803666e-01 1.715838e-01 
2.442000e+00 2.808734e-01 1.719231e-01 
2.443000e+00 2.813775e-01 1.722611e-01 
2.444000e+00 2.818791e-01 1.725976e-01 
2.445000e+00 2.823780e-01 1.729326e-01 
2.446000e+00 2.828742e-01 1.732661e-01 
2.447000e+00 2.833678e-01 1.735982e-01 
2.448000e+00 2.838587e-01 1.739288e-01 
2.449000e+00 2.843470e-01 1.742579e-01 
2.450000e+00 2.848326e-01 1.745856e-01 
2.451000e+00 2.853155e-01 1.749118e-01 
2.452000e+00 2.857958e-01 1.752365e-01 
2.453000e+00 2.862734e-01 1.755596e-01 
2.454000e+00 2.867483e-01 1.758813e-01 
2.455000e+00 2.872205e-01 1.762015e-01 
2.456000e+00 2.876900e-01 1.765202e-01 
2.457000e+00 2.881569e-01 1.768374e-01 
2.458000e+00 2.886210e-01 1.771531e-01 
2.459000e+00 2.890824e-01 1.774672e-01 
2.460000e+00 2.895411e-01 1.777799e-01 
2.461000e+00 2.899971e-01 1.780910e-01 
2.462000e+00 2.904504e-01 1.784006e-01 
2.463000e+00 2.909010e-01 1.787087e-01 
2.464000e+00 2.913488e-01 1.790152e-01 
2.465000e+00 2.917939e-01 1.793202e-01 
2.466000e+00 2.922363e-01 1.796236e-01 
2.467000e+00 2.926759e-01 1.799255e-01 
2.468000e+00 2.931128e-01 1.802259e-01 
2.469000e+00 2.935469e-01 1.805247e-01 
2.470000e+00 2.939783e-01 1.808219e-01 
2.471000e+00 2.944069e-01 1.811176e-01 
2.472000e+00 2.948328e-01 1.814117e-01 
2.473000e+00 2.952559e-01 1.817043e-01 
2.474000e+00 2.956763e-01 1.819953e-01 
2.475000e+00 2.960938e-01 1.822847e-01 
2.476000e+00 2.965086e-01 1.825725e-01 
2.477000e+00 2.969206e-01 1.828588e-01 
2.478000e+00 2.973298e-01 1.831435e-01 
2.479000e+00 2.977363e-01 1.834266e-01 
2.480000e+00 2.981399e-01 1.837081e-01 
2.481000e+00 2.985408e-01 1.839880e-01 
2.482000e+00 2.989388e-01 1.842663e-01 
2.483000e+00 2.993341e-01 1.845430e-01 
2.484000e+00 2.997265e-01 1.848180e-01 
2.485000e+00 3.001161e-01 1.850915e-01 
2.486000e+00 3.005030e-01 1.853634e-01 
2.487000e+00 3.008870e-01 1.856337e-01 
2.488000e+00 3.012682e-01 1.859023e-01 
2.489000e+00 3.016465e-01 1.861693e-01 
2.490000e+00 3.020221e-01 1.864347e-01 
2.491000e+00 3.023948e-01 1.866985e-01 
2.492000e+00 3.027646e-01 1.869606e-01 
2.493000e+00 3.031317e-01 1.872211e-01 
2.494000e+00 3.034959e-01 1.874800e-01 
2.495000e+00 3.038572e-01 1.877372e-01 
2.496000e+00 3.042157e-01 1.879928e-01 
2.497000e+00 3.045714e-01 1.882467e-01 
2.498000e+00 3.049242e-01 1.884990e-01 
2.499000e+00 3.052741e-01 1.887496e-01 
2.500000e+00 3.056212e-01 1.889985e-01 
2.501000e+00 3.059654e-01 1.892458e-01 
2.502000e+00 3.063068e-01 1.894915e-01 
2.503000e+00 3.066453e-01 1.897354e-01 
2.504000e+00 3.069809e-01 1.899777e-01 
2.505000e+00 3.073136e-01 1.902184e-01 
2.506000e+00 3.076435e-01 1.904573e-01 
2.507000e+00 3.079705e-01 1.906946e-01 
2.508000e+00 3.082946e-01 1.909302e-01 
2.509000e+00 3.086158e-01 1.911641e-01 
2.510000e+00 3.089341e-01 1.913963e-01 
2.511000e+00 3.092496e-01 1.916268e-01 
2.512000e+00 3.095621e-01 1.918556e-01 
2.513000e+00 3.098717e-01 1.920828e-01 
2.514000e+00 3.101785e-01 1.923082e-01 
2.515000e+00 3.104823e-01 1.925319e-01 
2.516000e+00 3.107833e-01 1.927539e-01 
2.517000e+00 3.110813e-01 1.929742e-01 
2.518000e+00 3.113764e-01 1.931928e-01 
2.519000e+00 3.116687e-01 1.934097e-01 
2.520000e+00 3.119579e-01 1.936249e-01 
2.521000e+00 3.122443e-01 1.938383e-01 
2.522000e+00 3.125278e-01 1.940500e-01 
2.523000e+00 3.128083e-01 1.942600e-01 
2.524000e+00 3.130860e-01 1.944683e-01 
2.525000e+00 3.133606e-01 1.946748e-01 
2.526000e+00 3.136324e-01 1.948796e-01 
2.527000e+00 3.139012e-01 1.950827e-01 
2.528000e+00 3.141671e-01 1.952840e-01 
2.529000e+00 3.144301e-01 1.954836e-01 
2.530000e+00 3.146901e-01 1.956814e-01 
2.531000e+00 3.149472e-01 1.958775e-01 
2.532000e+00 3.152014e-01 1.960718e-01 
2.533000e+00 3.154526e-01 1.962644e-01 
2.534000e+00 3.157009e-01 1.964552e-01 
2.535000e+00 3.159462e-01 1.966443e-01 
2.536000e+00 3.161885e-01 1.968316e-01 
2.537000e+00 3.164280e-01 1.970171e-01 
2.538000e+00 3.166644e-01 1.972009e-01 
2.539000e+00 3.168979e-01 1.973829e-01 
2.540000e+00 3.171285e-01 1.975632e-01 
2.541000e+00 3.173561e-01 1.977416e-01 
2.542000e+00 3.175808e-01 1.979183e-01 
2.543000e+00 3.178024e-01 1.980932e-01 
2.544000e+00 3.180212e-01 1.982663e-01 
2.545000e+00 3.182369e-01 1.984377e-01 
2.546000e+00 3.184497e-01 1.986072e-01 
2.547000e+00 3.186595e-01 1.987750e-01 
2.548000e+00 3.188664e-01 1.989410e-01 
2.549000e+00 3.190703e-01 1.991052e-01 
2.550000e+00 3.192712e-01 1.992676e-01 
2.551000e+00 3.194691e-01 1.994281e-01 
2.552000e+00 3.196641e-01 1.995869e-01 
2.553000e+00 3.198561e-01 1.997439e-01 
2.554000e+00 3.200451e-01 1.998991e-01 
2.555000e+00 3.202312e-01 2.000525e-01 
2.556000e+00 3.204142e-01 2.002041e-01 
2.557000e+00 3.205943e-01 2.003538e-01 
2.558000e+00 3.207714e-01 2.005018e-01 
2.559000e+00 3.209455e-01 2.006479e-01 
2.560000e+00 3.211167e-01 2.007922e-01 
2.561000e+00 3.212848e-01 2.009347e-01 
2.562000e+00 3.214500e-01 2.010754e-01 
2.563000e+00 3.216122e-01 2.012142e-01 
2.564000e+00 3.217714e-01 2.013512e-01 
2.565000e+00 3.219276e-01 2.014864e-01 
2.566000e+00 3.220808e-01 2.016198e-01 
2.567000e+00 3.222310e-01 2.017513e-01 
2.568000e+00 3.223783e-01 2.018810e-01 
2.569000e+00 3.225225e-01 2.020089e-01 
2.570000e+00 3.226638e-01 2.021349e-01 
2.571000e+00 3.228021e-01 2.022591e-01 
2.572000e+00 3.229374e-01 2.023814e-01 
2.573000e+00 3.230696e-01 2.025019e-01 
2.574000e+00 3.231989e-01 2.026206e-01 
2.575000e+00 3.233252e-01 2.027374e-01 
2.576000e+00 3.234485e-01 2.028523e-01 
2.577000e+00 3.235688e-01 2.029654e-01 
2.578000e+00 3.236861e-01 2.030767e-01 
2.579000e+00 3.238005e-01 2.031861e-01 
2.580000e+00 3.239118e-01 2.032936e-01 
2.581000e+00 3.240201e-01 2.033993e-01 
2.582000e+00 3.241254e-01 2.035031e-01 
2.583000e+00 3.242278e-01 2.036051e-01 
2.584000e+00 3.243271e-01 2.037052e-01 
2.585000e+00 3.244234e-01 2.038034e-01 
2.586000e+00 3.245168e-01 2.038998e-01 
2.587000e+00 3.246071e-01 2.039943e-01 
2.588000e+00 3.246944e-01 2.040869e-01 
2.589000e+00 3.247788e-01 2.041776e-01 
2.590000e+00 3.248601e-01 2.042665e-01 
2.591000e+00 3.249385e-01 2.043535e-01 
2.592000e+00 3.250138e-01 2.044387e-01 
2.593000e+00 3.250862e-01 2.045219e-01 
2.594000e+00 3.251555e-01 2.046033e-01 
2.595000e+00 3.252219e-01 2.046828e-01 
2.596000e+00 3.252853e-01 2.047604e-01 
2.597000e+00 3.253456e-01 2.048361e-01 
2.598000e+00 3.254030e-01 2.049100e-01 
2.599000e+00 3.254574e-01 2.049819e-01 
2.600000e+00 3.255087e-01 2.050520e-01 
2.601000e+00 3.255571e-01 2.051202e-01 
2.602000e+00 3.256025e-01 2.051864e-01 
2.603000e+00 3.256449e-01 2.052508e-01 
2.604000e+00 3.256843e-01 2.053133e-01 
2.605000e+00 3.257207e-01 2.053739e-01 
2.606000e+00 3.257541e-01 2.054327e-01 
2.607000e+00 3.257845e-01 2.054895e-01 
2.608000e+00 3.258120e-01 2.055444e-01 
2.609000e+00 3.258364e-01 2.055974e-01 
2.610000e+00 3.258578e-01 2.056485e-01 
2.611000e+00 3.258763e-01 2.056977e-01 
2.612000e+00 3.258918e-01 2.057450e-01 
2.613000e+00 3.259043e-01 2.057904e-01 
2.614000e+00 3.259137e-01 2.058339e-01 
2.615000e+00 3.259203e-01 2.058755e-01 
2.616000e+00 3.259238e-01 2.059152e-01 
2.617000e+00 3.259243e-01 2.059530e-01 
2.618000e+00 3.259219e-01 2.059889e-01 
2.619000e+00 3.259164e-01 2.060228e-01 
2.620000e+00 3.259080e-01 2.060549e-01 
2.621000e+00 3.258967e-01 2.060850e-01 
2.622000e+00 3.258823e-01 2.061132e-01 
2.623000e+00 3.258649e-01 2.061395e-01 
2.624000e+00 3.258446e-01 2.061639e-01 
2.625000e+00 3.258213e-01 2.061864e-01 
2.626000e+00 3.257950e-01 2.062070e-01 
2.627000e+00 3.257658e-01 2.062256e-01 
2.628000e+00 3.257336e-01 2.062423e-01 
2.629000e+00 3.256984e-01 2.062571e-01 
2.630000e+00 3.256602e-01 2.062700e-01 
2.631000e+00 3.256191e-01 2.062810e-01 
2.632000e+00 3.255750e-01 2.062900e-01 
2.633000e+00 3.255280e-01 2.062971e-01 
2.634000e+00 3.254780e-01 2.063023e-01 
2.635000e+00 3.254250e-01 2.063056e-01 
2.636000e+00 3.253691e-01 2.063069e-01 
2.637000e+00 3.253102e-01 2.063063e-01 
2.638000e+00 3.252483e-01 2.063038e-01 
2.639000e+00 3.251835e-01 2.062994e-01 
2.640000e+00 3.251157e-01 2.062930e-01 
2.641000e+00 3.250450e-01 2.062847e-01 
2.642000e+00 3.249714e-01 2.062745e-01 
2.643000e+00 3.248948e-01 2.062624e-01 
2.644000e+00 3.248152e-01 2.062483e-01 
2.645000e+00 3.247327e-01 2.062323e-01 
2.646000e+00 3.246473e-01 2.062144e-01 
2.647000e+00 3.245589e-01 2.061945e-01 
2.648000e+00 3.244676e-01 2.061727e-01 
2.649000e+00 3.243733e-01 2.061490e-01 
2.650000e+00 3.242761e-01 2.061233e-01 
2.651000e+00 3.241760e-01 2.060957e-01 
2.652000e+00 3.240730e-01 2.060662e-01 
2.653000e+00 3.239670e-01 2.060347e-01 
2.654000e+00 3.238581e-01 2.060013e-01 
2.655000e+00 3.237463e-01 2.059660e-01 
2.656000e+00 3.236315e-01 2.059287e-01 
2.657000e+00 3.235139e-01 2.058895e-01 
2.658000e+00 3.233933e-01 2.058484e-01 
2.659000e+00 3.232698e-01 2.058053e-01 
2.660000e+00 3.231434e-01 2.057603e-01 
2.661000e+00 3.230141e-01 2.057134e-01 
2.662000e+00 3.228819e-01 2.056645e-01 
2.663000e+00 3.227467e-01 2.056137e-01 
2.664000e+00 3.226087e-01 2.055610e-01 
2.665000e+00 3.224678e-01 2.055063e-01 
2.666000e+00 3.223240e-01 2.054497e-01 
2.667000e+00 3.221772e-01 2.053911e-01 
2.668000e+00 3.220276e-01 2.053307e-01 
2.669000e+00 3.218752e-01 2.052682e-01 
2.670000e+00 3.217198e-01 2.052039e-01 
2.671000e+00 3.215615e-01 2.051376e-01 
2.672000e+00 3.214004e-01 2.050694e-01 
2.673000e+00 3.212364e-01 2.049992e-01 
2.674000e+00 3.210695e-01 2.049271e-01 
2.675000e+00 3.208997e-01 2.048531e-01 
2.676000e+00 3.207271e-01 2.047771e-01 
2.677000e+00 3.205516e-01 2.046992e-01 
2.678000e+00 3.203732e-01 2.046194e-01 
2.679000e+00 3.201920e-01 2.045376e-01 
2.680000e+00 3.200079e-01 2.044539e-01 
2.681000e+00 3.198210e-01 2.043683e-01 
2.682000e+00 3.196312e-01 2.042807e-01 
2.683000e+00 3.194386e-01 2.041912e-01 
2.684000e+00 3.192431e-01 2.040998e-01 
2.685000e+00 3.190448e-01 2.040064e-01 
2.686000e+00 3.188437e-01 2.039111e-01 
2.687000e+00 3.186397e-01 2.038138e-01 
2.688000e+00 3.184329e-01 2.037147e-01 
2.689000e+00 3.182233e-01 2.036136e-01 
2.690000e+00 3.180108e-01 2.035105e-01 
2.691000e+00 3.177955e-01 2.034056e-01 
2.692000e+00 3.175774e-01 2.032987e-01 
2.693000e+00 3.173565e-01 2.031899e-01 
2.694000e+00 3.171328e-01 2.030791e-01 
2.695000e+00 3.169063e-01 2.029665e-01 
2.696000e+00 3.166769e-01 2.028519e-01 
2.697000e+00 3.164448e-01 2.027353e-01 
2.698000e+00 3.162099e-01 2.026169e-01 
2.699000e+00 3.159722e-01 2.024965e-01 
2.700000e+00 3.157317e-01 2.023742e-01 
2.701000e+00 3.154884e-01 2.022499e-01 
2.702000e+00 3.152423e-01 2.021238e-01 
2.703000e+00 3.149935e-01 2.019957e-01 
2.704000e+00 3.147418e-01 2.018657e-01 
2.705000e+00 3.144874e-01 2.017338e-01 
2.706000e+00 3.142303e-01 2.015999e-01 
2.707000e+00 3.139704e-01 2.014641e-01 
2.708000e+00 3.137077e-01 2.013265e-01 
2.709000e+00 3.134423e-01 2.011869e-01 
2.710000e+00 3.131741e-01 2.010453e-01 
2.711000e+00 3.129032e-01 2.009019e-01 
2.712000e+00 3.126295e-01 2.007565e-01 
2.713000e+00 3.123531e-01 2.006093e-01 
2.714000e+00 3.120740e-01 2.004601e-01 
2.715000e+00 3.117921e-01 2.003090e-01 
2.716000e+00 3.115075e-01 2.001560e-01 
2.717000e+00 3.112202e-01 2.000010e-01 
2.718000e+00 3.109302e-01 1.998442e-01 
2.719000e+00 3.106374e-01 1.996855e-01 
2.720000e+00 3.103420e-01 1.995248e-01 
2.721000e+00 3.100439e-01 1.993623e-01 
2.722000e+00 3.097430e-01 1.991978e-01 
2.723000e+00 3.094395e-01 1.990314e-01 
2.724000e+00 3.091332e-01 1.988631e-01 
2.725000e+00 3.088243e-01 1.986930e-01 
2.726000e+00 3.085127e-01 1.985209e-01 
2.727000e+00 3.081984e-01 1.983469e-01 
2.728000e+00 3.078815e-01 1.981710e-01 
2.729000e+00 3.075619e-01 1.979933e-01 
2.730000e+00 3.072396e-01 1.978136e-01 
2.731000e+00 3.069147e-01 1.976320e-01 
2.732000e+00 3.065871e-01 1.974486e-01 
2.733000e+00 3.062568e-01 1.972632e-01 
2.734000e+00 3.059239e-01 1.970760e-01 
2.735000e+00 3.055884e-01 1.968868e-01 
2.736000e+00 3.052503e-01 1.966958e-01 
2.737000e+00 3.049095e-01 1.965029e-01 
2.738000e+00 3.045661e-01 1.963081e-01 
2.739000e+00 3.042200e-01 1.961114e-01 
2.740000e+00 3.038714e-01 1.959128e-01 
2.741000e+00 3.035201e-01 1.957124e-01 
2.742000e+00 3.031662e-01 1.955101e-01 
2.743000e+00 3.028098e-01 1.953059e-01 
2.744000e+00 3.024507e-01 1.950998e-01 
2.745000e+00 3.020891e-01 1.948918e-01 
2.746000e+00 3.017248e-01 1.946820e-01 
2.747000e+00 3.013580e-01 1.944703e-01 
2.748000e+00 3.009886e-01 1.942567e-01 
2.749000e+00 3.006167e-01 1.940413e-01 
2.750000e+00 3.002421e-01 1.938240e-01 
2.751000e+00 2.998650e-01 1.936048e-01 
2.752000e+00 2.994854e-01 1.933838e-01 
2.753000e+00 2.991032e-01 1.931609e-01 
2.754000e+00 2.987185e-01 1.929361e-01 
2.755000e+00 2.983312e-01 1.927095e-01 
2.756000e+00 2.979414e-01 1.924810e-01 
2.757000e+00 2.975491e-01 1.922507e-01 
2.758000e+00 2.971542e-01 1.920185e-01 
2.759000e+00 2.967569e-01 1.917844e-01 
2.760000e+00 2.963570e-01 1.915486e-01 
2.761000e+00 2.959546e-01 1.913108e-01 
2.762000e+00 2.955497e-01 1.910713e-01 
2.763000e+00 2.951423e-01 1.908298e-01 
2.764000e+00 2.947324e-01 1.905866e-01 
2.765000e+00 2.943201e-01 1.903415e-01 
2.766000e+00 2.939053e-01 1.900945e-01 
2.767000e+00 2.934880e-01 1.898457e-01 
2.768000e+00 2.930682e-01 1.895951e-01 
2.769000e+00 2.926459e-01 1.893427e-01 
2.770000e+00 2.922213e-01 1.890884e-01 
2.771000e+00 2.917941e-01 1.888323e-01 
2.772000e+00 2.913645e-01 1.885744e-01 
2.773000e+00 2.909325e-01 1.883146e-01 
2.774000e+00 2.904981e-01 1.880531e-01 
2.775000e+00 2.900612e-01 1.877897e-01 
2.776000e+00 2.896219e-01 1.875245e-01 
2.777000e+00 2.891802e-01 1.872574e-01 
2.778000e+00 2.887361e-01 1.869886e-01 
2.779000e+00 2.882895e-01 1.867180e-01 
2.780000e+00 2.878406e-01 1.864455e-01 
2.781000e+00 2.873893e-01 1.861713e-01 
2.782000e+00 2.869356e-01 1.858952e-01 
2.783000e+00 2.864795e-01 1.856173e-01 
2.784000e+00 2.860211e-01 1.853377e-01 
2.785000e+00 2.855603e-01 1.850562e-01 
2.786000e+00 2.850971e-01 1.847730e-01 
2.787000e+00 2.846316e-01 1.844879e-01 
2.788000e+00 2.841637e-01 1.842011e-01 
2.789000e+00 2.836935e-01 1.839125e-01 
2.790000e+00 2.832210e-01 1.836221e-01 
2.791000e+00 2.827461e-01 1.833299e-01 
2.792000e+00 2.822689e-01 1.830359e-01 
2.793000e+00 2.817894e-01 1.827402e-01 
2.794000e+00 2.813075e-01 1.824427e-01 
2.795000e+00 2.808234e-01 1.821434e-01 
2.796000e+00 2.803370e-01 1.818423e-01 
2.797000e+00 2.798482e-01 1.815395e-01 
2.798000e+00 2.793572e-01 1.812349e-01 
2.799000e+00 2.788640e-01 1.809286e-01 
2.800000e+00 2.783684e-01 1.806205e-01 
2.801000e+00 2.778706e-01 1.803106e-01 
2.802000e+00 2.773705e-01 1.799990e-01 
2.803000e+00 2.768682e-01 1.796857e-01 
2.804000e+00 2.763636e-01 1.793705e-01 
2.805000e+00 2.758568e-01 1.790537e-01 
2.806000e+00 2.753478e-01 1.787351e-01 
2.807000e+00 2.748365e-01 1.784148e-01 
2.808000e+00 2.743230e-01 1.780927e-01 
2.809000e+00 2.738073e-01 1.777689e-01 
2.810000e+00 2.732894e-01 1.774433e-01 
2.811000e+00 2.727693e-01 1.771161e-01 
2.812000e+00 2.722470e-01 1.767871e-01 
2.813000e+00 2.717225e-01 1.764564e-01 
2.814000e+00 2.711958e-01 1.761239e-01 
2.815000e+00 2.706670e-01 1.757898e-01 
2.816000e+00 2.701360e-01 1.754539e-01 
2.817000e+00 2.696029e-01 1.751164e-01 
2.818000e+00 2.690676e-01 1.747771e-01 
2.819000e+00 2.685301e-01 1.744361e-01 
2.820000e+00 2.679905e-01 1.740934e-01 
2.821000e+00 2.674488e-01 1.737490e-01 
2.822000e+00 2.669050e-01 1.734030e-01 
2.823000e+00 2.663590e-01 1.730552e-01 
2.824000e+00 2.658110e-01 1.727057e-01 
2.825000e+00 2.652608e-01 1.723546e-01 
2.826000e+00 2.647085e-01 1.720018e-01 
2.827000e+00 2.641542e-01 1.716473e-01 
2.828000e+00 2.635978e-01 1.712911e-01 
2.829000e+00 2.630393e-01 1.709332e-01 
2.830000e+00 2.624787e-01 1.705737e-01 
2.831000e+00 2.619161e-01 1.702125e-01 
2.832000e+00 2.613514e-01 1.698497e-01 
2.833000e+00 2.607846e-01 1.694851e-01 
2.834000e+00 2.602159e-01 1.691190e-01 
2.835000e+00 2.596451e-01 1.687511e-01 
2.836000e+00 2.590723e-01 1.683817e-01 
2.837000e+00 2.584974e-01 1.680105e-01 
2.838000e+00 2.579206e-01 1.676378e-01 
2.839000e+00 2.573418e-01 1.672634e-01 
2.840000e+00 2.567609e-01 1.668873e-01 
2.841000e+00 2.561781e-01 1.665097e-01 
2.842000e+00 2.555933e-01 1.661304e-01 
2.843000e+00 2.550065e-01 1.657494e-01 
2.844000e+00 2.544178e-01 1.653669e-01 
2.845000e+00 2.538271e-01 1.649827e-01 
2.846000e+00 2.532345e-01 1.645969e-01 
2.847000e+00 2.526399e-01 1.642095e-01 
2.848000e+00 2.520433e-01 1.638205e-01 
2.849000e+00 2.514449e-01 1.634299e-01 
2.850000e+00 2.508445e-01 1.630377e-01 
2.851000e+00 2.502423e-01 1.626439e-01 
2.852000e+00 2.496381e-01 1.622485e-01 
2.853000e+00 2.490320e-01 1.618515e-01 
2.854000e+00 2.484240e-01 1.614529e-01 
2.855000e+00 2.478142e-01 1.610527e-01 
2.856000e+00 2.472025e-01 1.606510e-01 
2.857000e+00 2.465889e-01 1.602477e-01 
2.858000e+00 2.459734e-01 1.598428e-01 
2.859000e+00 2.453561e-01 1.594363e-01 
2.860000e+00 2.447370e-01 1.590283e-01 
2.861000e+00 2.441160e-01 1.586187e-01 
2.862000e+00 2.434932e-01 1.582075e-01 
2.863000e+00 2.428686e-01 1.577948e-01 
2.864000e+00 2.422422e-01 1.573806e-01 
2.865000e+00 2.416139e-01 1.569648e-01 
2.866000e+00 2.409839e-01 1.565475e-01 
2.867000e+00 2.403521e-01 1.561286e-01 
2.868000e+00 2.397185e-01 1.557082e-01 
2.869000e+00 2.390831e-01 1.552863e-01 
2.870000e+00 2.384460e-01 1.548628e-01 
2.871000e+00 2.378071e-01 1.544378e-01 
2.872000e+00 2.371664e-01 1.540113e-01 
2.873000e+00 2.365241e-01 1.535833e-01 
2.874000e+00 2.358799e-01 1.531538e-01 
2.875000e+00 2.352341e-01 1.527228e-01 
2.876000e+00 2.345865e-01 1.522902e-01 
2.877000e+00 2.339373e-01 1.518562e-01 
2.878000e+00 2.332863e-01 1.514207e-01 
2.879000e+00 2.326337e-01 1.509837e-01 
2.880000e+00 2.319793e-01 1.505452e-01 
2.881000e+00 2.313233e-01 1.501052e-01 
2.882000e+00 2.306656e-01 1.496637e-01 
2.883000e+00 2.300063e-01 1.492208e-01 
2.884000e+00 2.293453e-01 1.487764e-01 
2.885000e+00 2.286826e-01 1.483305e-01 
2.886000e+00 2.280183e-01 1.478832e-01 
2.887000e+00 2.273524e-01 1.474344e-01 
2.888000e+00 2.266849e-01 1.469842e-01 
2.889000e+00 2.260157e-01 1.465325e-01 
2.890000e+00 2.253450e-01 1.460794e-01 
2.891000e+00 2.246727e-01 1.456248e-01 
2.892000e+00 2.239987e-01 1.451688e-01 
2.893000e+00 2.233232e-01 1.447114e-01 
2.894000e+00 2.226462e-01 1.442525e-01 
2.895000e+00 2.219675e-01 1.437922e-01 
2.896000e+00 2.212873e-01 1.433306e-01 
2.897000e+00 2.206056e-01 1.428674e-01 
2.898000e+00 2.199223e-01 1.424029e-01 
2.899000e+00 2.192375e-01 1.419370e-01 
2.900000e+00 2.185512e-01 1.414697e-01 
2.901000e+00 2.178634e-01 1.410010e-01 
2.902000e+00 2.171740e-01 1.405308e-01 
2.903000e+00 2.164832e-01 1.400594e-01 
2.904000e+00 2.157909e-01 1.395865e-01 
2.905000e+00 2.150971e-01 1.391122e-01 
2.906000e+00 2.144018e-01 1.386366e-01 
2.907000e+00 2.137051e-01 1.381596e-01 
2.908000e+00 2.130069e-01 1.376812e-01 
2.909000e+00 2.123073e-01 1.372015e-01 
2.910000e+00 2.116062e-01 1.367204e-01 
2.911000e+00 2.109037e-01 1.362380e-01 
2.912000e+00 2.101998e-01 1.357542e-01 
2.913000e+00 2.094945e-01 1.352691e-01 
2.914000e+00 2.087878e-01 1.347827e-01 
2.915000e+00 2.080797e-01 1.342949e-01 
2.916000e+00 2.073702e-01 1.338058e-01 
2.917000e+00 2.066593e-01 1.333154e-01 
2.918000e+00 2.059470e-01 1.328236e-01 
2.919000e+00 2.052334e-01 1.323305e-01 
2.920000e+00 2.045185e-01 1.318362e-01 
2.921000e+00 2.038022e-01 1.313405e-01 
2.922000e+00 2.030845e-01 1.308435e-01 
2.923000e+00 2.023656e-01 1.303453e-01 
2.924000e+00 2.016453e-01 1.298457e-01 
2.925000e+00 2.009237e-01 1.293449e-01 
2.926000e+00 2.002008e-01 1.288428e-01 
2.927000e+00 1.994767e-01 1.283394e-01 
2.928000e+00 1.987512e-01 1.278347e-01 
2.929000e+00 1.980245e-01 1.273288e-01 
2.930000e+00 1.972965e-01 1.268216e-01 
2.931000e+00 1.965673e-01 1.263131e-01 
2.932000e+00 1.958368e-01 1.258035e-01 
2.933000e+00 1.951050e-01 1.252925e-01 
2.934000e+00 1.943721e-01 1.247803e-01 
2.935000e+00 1.936379e-01 1.242669e-01 
2.936000e+00 1.929025e-01 1.237523e-01 
2.937000e+00 1.921659e-01 1.232364e-01 
2.938000e+00 1.914281e-01 1.227193e-01 
2.939000e+00 1.906891e-01 1.222010e-01 
2.940000e+00 1.899490e-01 1.216815e-01 
2.941000e+00 1.892077e-01 1.211608e-01 
2.942000e+00 1.884652e-01 1.206388e-01 
2.943000e+00 1.877215e-01 1.201157e-01 
2.944000e+00 1.869768e-01 1.195914e-01 
2.945000e+00 1.862309e-01 1.190659e-01 
2.946000e+00 1.854838e-01 1.185393e-01 
2.947000e+00 1.847357e-01 1.180114e-01 
2.948000e+00 1.839864e-01 1.174824e-01 
2.949000e+00 1.832361e-01 1.169522e-01 
2.950000e+00 1.824846e-01 1.164209e-01 
2.951000e+00 1.817321e-01 1.158884e-01 
2.952000e+00 1.809785e-01 1.153547e-01 
2.953000e+00 1.802239e-01 1.148199e-01 
2.954000e+00 1.794682e-01 1.142840e-01 
2.955000e+00 1.787114e-01 1.137469e-01 
2.956000e+00 1.779536e-01 1.132087e-01 
2.957000e+00 1.771948e-01 1.126694e-01 
2.958000e+00 1.764350e-01 1.121290e-01 
2.959000e+00 1.756741e-01 1.115874e-01 
2.960000e+00 1.749123e-01 1.110448e-01 
2.961000e+00 1.741495e-01 1.105010e-01 
2.962000e+00 1.733857e-01 1.099562e-01 
2.963000e+00 1.726209e-01 1.094102e-01 
2.964000e+00 1.718551e-01 1.088632e-01 
2.965000e+00 1.710884e-01 1.083151e-01 
2.966000e+00 1.703208e-01 1.077659e-01 
2.967000e+00 1.695522e-01 1.072157e-01 
2.968000e+00 1.687827e-01 1.066643e-01 
2.969000e+00 1.680122e-01 1.061120e-01 
2.970000e+00 1.672409e-01 1.055585e-01 
2.971000e+00 1.664687e-01 1.050040e-01 
2.972000e+00 1.656955e-01 1.044485e-01 
2.973000e+00 1.649215e-01 1.038920e-01 
2.974000e+00 1.641466e-01 1.033344e-01 
2.975000e+00 1.633708e-01 1.027757e-01 
2.976000e+00 1.625942e-01 1.022161e-01 
2.977000e+00 1.618168e-01 1.016554e-01 
2.978000e+00 1.610385e-01 1.010938e-01 
2.979000e+00 1.602593e-01 1.005311e-01 
2.980000e+00 1.594794e-01 9.996742e-02 
2.981000e+00 1.586986e-01 9.940275e-02 
2.982000e+00 1.579170e-01 9.883709e-02 
2.983000e+00 1.571347e-01 9.827045e-02 
2.984000e+00 1.563515e-01 9.770284e-02 
2.985000e+00 1.555676e-01 9.713425e-02 
2.986000e+00 1.547829e-01 9.656470e-02 
2.987000e+00 1.539975e-01 9.599419e-02 
2.988000e+00 1.532113e-01 9.542272e-02 
2.989000e+00 1.524244e-01 9.485030e-02 
2.990000e+00 1.516367e-01 9.427694e-02 
2.991000e+00 1.508484e-01 9.370264e-02 
2.992000e+00 1.500593e-01 9.312741e-02 
2.993000e+00 1.492695e-01 9.255125e-02 
2.994000e+00 1.484790e-01 9.197417e-02 
2.995000e+00 1.476878e-01 9.139618e-02 
2.996000e+00 1.468960e-01 9.081728e-02 
2.997000e+00 1.461035e-01 9.023747e-02 
2.998000e+00 1.453103e-01 8.965676e-02 
2.999000e+00 1.445165e-01 8.907517e-02 
3.000000e+00 1.437220e-01 8.849268e-02 
3.001000e+00 1.429269e-01 8.790932e-02 
3.002000e+00 1.421312e-01 8.732508e-02 
3.003000e+00 1.413349e-01 8.673997e-02 
3.004000e+00 1.405380e-01 8.615399e-02 
3.005000e+00 1.397405e-01 8.556716e-02 
3.006000e+00 1.389424e-01 8.497948e-02 
3.007000e+00 1.381437e-01 8.439095e-02 
3.008000e+00 1.373445e-01 8.380158e-02 
3.009000e+00 1.365447e-01 8.321137e-02 
3.010000e+00 1.357443e-01 8.262034e-02 
3.011000e+00 1.349434e-01 8.202848e-02 
3.012000e+00 1.341420e-01 8.143581e-02 
3.013000e+00 1.333401e-01 8.084232e-02 
3.014000e+00 1.325376e-01 8.024803e-02 
3.015000e+00 1.317347e-01 7.965294e-02 
3.016000e+00 1.309312e-01 7.905706e-02 
3.017000e+00 1.301273e-01 7.846039e-02 
3.018000e+00 1.293229e-01 7.786293e-02 
3.019000e+00 1.285180e-01 7.726470e-02 
3.020000e+00 1.277127e-01 7.666570e-02 
3.021000e+00 1.269069e-01 7.606594e-02 
3.022000e+00 1.261006e-01 7.546542e-02 
3.023000e+00 1.252940e-01 7.486414e-02 
3.024000e+00 1.244869e-01 7.426212e-02 
3.025000e+00 1.236794e-01 7.365936e-02 
3.026000e+00 1.228716e-01 7.305587e-02 
3.027000e+00 1.220633e-01 7.245164e-02 
3.028000e+00 1.212546e-01 7.184670e-02 
3.029000e+00 1.204456e-01 7.124103e-02 
3.030000e+00 1.196361e-01 7.063466e-02 
3.031000e+00 1.188264e-01 7.002758e-02 
3.032000e+00 1.180163e-01 6.941981e-02 
3.033000e+00 1.172058e-01 6.881134e-02 
3.034000e+00 1.163950e-01 6.820218e-02 
3.035000e+00 1.155839e-01 6.759235e-02 
3.036000e+00 1.147725e-01 6.698184e-02 
3.037000e+00 1.139608e-01 6.637066e-02 
3.038000e+00 1.131487e-01 6.575882e-02 
3.039000e+00 1.123364e-01 6.514633e-02 
3.040000e+00 1.115238e-01 6.453318e-02 
3.041000e+00 1.107110e-01 6.391939e-02 
3.042000e+00 1.098979e-01 6.330497e-02 
3.043000e+00 1.090845e-01 6.268991e-02 
3.044000e+00 1.082709e-01 6.207422e-02 
3.045000e+00 1.074571e-01 6.145792e-02 
3.046000e+00 1.066430e-01 6.084100e-02 
3.047000e+00 1.058288e-01 6.022348e-02 
3.048000e+00 1.050143e-01 5.960535e-02 
3.049000e+00 1.041996e-01 5.898663e-02 
3.050000e+00 1.033848e-01 5.836732e-02 
3.051000e+00 1.025698e-01 5.774743e-02 
3.052000e+00 1.017546e-01 5.712696e-02 
3.053000e+00 1.009392e-01 5.650592e-02 
3.054000e+00 1.001237e-01 5.588432e-02 
3.055000e+00 9.930803e-02 5.526216e-02 
3.056000e+00 9.849225e-02 5.463944e-02 
3.057000e+00 9.767634e-02 5.401619e-02 
3.058000e+00 9.686031e-02 5.339239e-02 
3.059000e+00 9.604419e-02 5.276806e-02 
3.060000e+00 9.522796e-02 5.214320e-02 
3.061000e+00 9.441165e-02 5.151782e-02 
3.062000e+00 9.359525e-02 5.089193e-02 
3.063000e+00 9.277879e-02 5.026553e-02 
3.064000e+00 9.196226e-02 4.963863e-02 
3.065000e+00 9.114569e-02 4.901123e-02 
3.066000e+00 9.032907e-02 4.838334e-02 
3.067000e+00 8.951241e-02 4.775497e-02 
3.068000e+00 8.869573e-02 4.712612e-02 
3.069000e+00 8.787903e-02 4.649680e-02 
3.070000e+00 8.706232e-02 4.586701e-02 
3.071000e+00 8.624562e-02 4.523677e-02 
3.072000e+00 8.542892e-02 4.460608e-02 
3.073000e+00 8.461225e-02 4.397494e-02 
3.074000e+00 8.379560e-02 4.334336e-02 
3.075000e+00 8.297898e-02 4.271135e-02 
3.076000e+00 8.216241e-02 4.207891e-02 
3.077000e+00 8.134590e-02 4.144605e-02 
3.078000e+00 8.052945e-02 4.081277e-02 
3.079000e+00 7.971307e-02 4.017909e-02 
3.080000e+00 7.889677e-02 3.954501e-02 
3.081000e+00 7.808055e-02 3.891053e-02 
3.082000e+00 7.726444e-02 3.827566e-02 
3.083000e+00 7.644843e-02 3.764041e-02 
3.084000e+00 7.563254e-02 3.700479e-02 
3.085000e+00 7.481677e-02 3.636879e-02 
3.086000e+00 7.400114e-02 3.573243e-02 
3.087000e+00 7.318564e-02 3.509572e-02 
3.088000e+00 7.237030e-02 3.445865e-02 
3.089000e+00 7.155512e-02 3.382124e-02 
3.090000e+00 7.074010e-02 3.318349e-02 
3.091000e+00 6.992526e-02 3.254541e-02 
3.092000e+00 6.911060e-02 3.190700e-02 
3.093000e+00 6.829614e-02 3.126828e-02 
3.094000e+00 6.748188e-02 3.062924e-02 
3.095000e+00 6.666784e-02 2.998989e-02 
3.096000e+00 6.585401e-02 2.935025e-02 
3.097000e+00 6.504041e-02 2.871031e-02 
3.098000e+00 6.422704e-02 2.807009e-02 
3.099000e+00 6.341393e-02 2.742958e-02 
3.100000e+00 6.260106e-02 2.678880e-02 
3.101000e+00 6.178846e-02 2.614775e-02 
3.102000e+00 6.097613e-02 2.550644e-02 
3.103000e+00 6.016408e-02 2.486488e-02 
3.104000e+00 5.935232e-02 2.422307e-02 
3.105000e+00 5.854086e-02 2.358101e-02 
3.106000e+00 5.772970e-02 2.293872e-02 
3.107000e+00 5.691886e-02 2.229620e-02 
3.108000e+00 5.610833e-02 2.165346e-02 
3.109000e+00 5.529814e-02 2.101050e-02 
3.110000e+00 5.448829e-02 2.036733e-02 
3.111000e+00 5.367879e-02 1.972395e-02 
3.112000e+00 5.286964e-02 1.908038e-02 
3.113000e+00 5.206086e-02 1.843662e-02 
3.114000e+00 5.125246e-02 1.779267e-02 
3.115000e+00 5.044443e-02 1.714855e-02 
3.116000e+00 4.963679e-02 1.650425e-02 
3.117000e+00 4.882956e-02 1.585979e-02 
3.118000e+00 4.802273e-02 1.521517e-02 
3.119000e+00 4.721631e-02 1.457040e-02 
3.120000e+00 4.641032e-02 1.392548e-02 
3.121000e+00 4.560477e-02 1.328043e-02 
3.122000e+00 4.479965e-02 1.263524e-02 
3.123000e+00 4.399498e-02 1.198992e-02 
3.124000e+00 4.319077e-02 1.134448e-02 
3.125000e+00 4.238703e-02 1.069893e-02 
3.126000e+00 4.158376e-02 1.005328e-02 
3.127000e+00 4.078097e-02 9.407519e-03 
3.128000e+00 3.997867e-02 8.761667e-03 
3.129000e+00 3.917687e-02 8.115728e-03 
3.130000e+00 3.837558e-02 7.469707e-03 
3.131000e+00 3.757480e-02 6.823611e-03 
3.132000e+00 3.677454e-02 6.177448e-03 
3.133000e+00 3.597482e-02 5.531222e-03 
3.134000e+00 3.517564e-02 4.884941e-03 
3.135000e+00 3.437701e-02 4.238610e-03 
3.136000e+00 3.357893e-02 3.592238e-03 
3.137000e+00 3.278141e-02 2.945829e-03 
3.138000e+00 3.198447e-02 2.299391e-03 
3.139000e+00 3.118811e-02 1.652929e-03 
3.140000e+00 3.039234e-02 1.006451e-03 
3.141000e+00 2.959716e-02 3.599632e-04 
3.142000e+00 2.880259e-02 -2.865286e-04 
3.143000e+00 2.800863e-02 -9.330178e-04 
3.144000e+00 2.721530e-02 -1.579498e-03 
3.145000e+00 2.642259e-02 -2.225962e-03 
3.146000e+00 2.563052e-02 -2.872404e-03 
3.147000e+00 2.483909e-02 -3.518817e-03 
3.148000e+00 2.404832e-02 -4.165196e-03 
3.149000e+00 2.325821e-02 -4.811533e-03 
3.150000e+00 2.246877e-02 -5.457821e-03 
3.151000e+00 2.168000e-02 -6.104056e-03 
3.152000e+00 2.089192e-02 -6.750229e-03 
3.153000e+00 2.010453e-02 -7.396335e-03 
3.154000e+00 1.931784e-02 -8.042368e-03 
3.155000e+00 1.853186e-02 -8.688319e-03 
3.156000e+00 1.774660e-02 -9.334184e-03 
3.157000e+00 1.696206e-02 -9.979956e-03 
3.158000e+00 1.617826e-02 -1.062563e-02 
3.159000e+00 1.539519e-02 -1.127119e-02 
3.160000e+00 1.461287e-02 -1.191665e-02 
3.161000e+00 1.383131e-02 -1.256198e-02 
3.162000e+00 1.305050e-02 -1.320719e-02 
3.163000e+00 1.227047e-02 -1.385227e-02 
3.164000e+00 1.149122e-02 -1.449721e-02 
3.165000e+00 1.071276e-02 -1.514200e-02 
3.166000e+00 9.935087e-03 -1.578664e-02 
3.167000e+00 9.158218e-03 -1.643113e-02 
3.168000e+00 8.382158e-03 -1.707545e-02 
3.169000e+00 7.606916e-03 -1.771960e-02 
3.170000e+00 6.832497e-03 -1.836357e-02 
3.171000e+00 6.058912e-03 -1.900736e-02 
3.172000e+00 5.286165e-03 -1.965096e-02 
3.173000e+00 4.514267e-03 -2.029436e-02 
3.174000e+00 3.743223e-03 -2.093756e-02 
3.175000e+00 2.973042e-03 -2.158056e-02 
3.176000e+00 2.203731e-03 -2.222333e-02 
3.177000e+00 1.435297e-03 -2.286588e-02 
3.178000e+00 6.677487e-04 -2.350821e-02 
3.179000e+00 -9.890740e-05 -2.415030e-02 
3.180000e+00 -8.646636e-04 -2.479215e-02 
3.181000e+00 -1.629512e-03 -2.543375e-02 
3.182000e+00 -2.393446e-03 -2.607510e-02 
3.183000e+00 -3.156458e-03 -2.671618e-02 
3.184000e+00 -3.918541e-03 -2.735700e-02 
3.185000e+00 -4.679686e-03 -2.799755e-02 
3.186000e+00 -5.439887e-03 -2.863782e-02 
3.187000e+00 -6.199137e-03 -2.927780e-02 
3.188000e+00 -6.957428e-03 -2.991748e-02 
3.189000e+00 -7.714752e-03 -3.055687e-02 
3.190000e+00 -8.471104e-03 -3.119596e-02 
3.191000e+00 -9.226475e-03 -3.183473e-02 
3.192000e+00 -9.980857e-03 -3.247318e-02 
3.193000e+00 -1.073425e-02 -3.311131e-02 
3.194000e+00 -1.148663e-02 -3.374911e-02 
3.195000e+00 -1.223801e-02 -3.438657e-02 
3.196000e+00 -1.298837e-02 -3.502369e-02 
3.197000e+00 -1.373770e-02 -3.566046e-02 
3.198000e+00 -1.448601e-02 -3.629687e-02 
3.199000e+00 -1.523328e-02 -3.693292e-02 
3.200000e+00 -1.597950e-02 -3.756860e-02 
3.201000e+00 -1.672467e-02 -3.820391e-02 
3.202000e+00 -1.746878e-02 -3.883883e-02 
3.203000e+00 -1.821183e-02 -3.947337e-02 
3.204000e+00 -1.895380e-02 -4.010751e-02 
3.205000e+00 -1.969469e-02 -4.074125e-02 
3.206000e+00 -2.043450e-02 -4.137458e-02 
3.207000e+00 -2.117321e-02 -4.200750e-02 
3.208000e+00 -2.191082e-02 -4.264000e-02 
3.209000e+00 -2.264732e-02 -4.327208e-02 
3.210000e+00 -2.338271e-02 -4.390372e-02 
3.211000e+00 -2.411698e-02 -4.453493e-02 
3.212000e+00 -2.485012e-02 -4.516569e-02 
3.213000e+00 -2.558212e-02 -4.579600e-02 
3.214000e+00 -2.631299e-02 -4.642585e-02 
3.215000e+00 -2.704270e-02 -4.705524e-02 
3.216000e+00 -2.777126e-02 -4.768416e-02 
3.217000e+00 -2.849866e-02 -4.831260e-02 
3.218000e+00 -2.922489e-02 -4.894056e-02 
3.219000e+00 -2.994994e-02 -4.956803e-02 
3.220000e+00 -3.067382e-02 -5.019501e-02 
3.221000e+00 -3.139650e-02 -5.082148e-02 
3.222000e+00 -3.211799e-02 -5.144745e-02 
3.223000e+00 -3.283827e-02 -5.207290e-02 
3.224000e+00 -3.355735e-02 -5.269784e-02 
3.225000e+00 -3.427522e-02 -5.332225e-02 
3.226000e+00 -3.499186e-02 -5.394612e-02 
3.227000e+00 -3.570727e-02 -5.456946e-02 
3.228000e+00 -3.642145e-02 -5.519225e-02 
3.229000e+00 -3.713439e-02 -5.581450e-02 
3.230000e+00 -3.784609e-02 -5.643618e-02 
3.231000e+00 -3.855652e-02 -5.705730e-02 
3.232000e+00 -3.926570e-02 -5.767786e-02 
3.233000e+00 -3.997362e-02 -5.829783e-02 
3.234000e+00 -4.068026e-02 -5.891723e-02 
3.235000e+00 -4.138562e-02 -5.953604e-02 
3.236000e+00 -4.208969e-02 -6.015425e-02 
3.237000e+00 -4.279248e-02 -6.077186e-02 
3.238000e+00 -4.349396e-02 -6.138887e-02 
3.239000e+00 -4.419414e-02 -6.200526e-02 
3.240000e+00 -4.489302e-02 -6.262104e-02 
3.241000e+00 -4.559057e-02 -6.323619e-02 
3.242000e+00 -4.628680e-02 -6.385071e-02 
3.243000e+00 -4.698171e-02 -6.446460e-02 
3.244000e+00 -4.767528e-02 -6.507784e-02 
3.245000e+00 -4.836751e-02 -6.569043e-02 
3.246000e+00 -4.905839e-02 -6.630236e-02 
3.247000e+00 -4.974792e-02 -6.691364e-02 
3.248000e+00 -5.043609e-02 -6.752425e-02 
3.249000e+00 -5.112289e-02 -6.813418e-02 
3.250000e+00 -5.180832e-02 -6.874344e-02 
3.251000e+00 -5.249238e-02 -6.935201e-02 
3.252000e+00 -5.317505e-02 -6.995989e-02 
3.253000e+00 -5.385634e-02 -7.056707e-02 
3.254000e+00 -5.453623e-02 -7.117354e-02 
3.255000e+00 -5.521472e-02 -7.177931e-02 
3.256000e+00 -5.589180e-02 -7.238436e-02 
3.257000e+00 -5.656748e-02 -7.298869e-02 
3.258000e+00 -5.724173e-02 -7.359230e-02 
3.259000e+00 -5.791456e-02 -7.419517e-02 
3.260000e+00 -5.858596e-02 -7.479730e-02 
3.261000e+00 -5.925593e-02 -7.539868e-02 
3.262000e+00 -5.992445e-02 -7.599931e-02 
3.263000e+00 -6.059153e-02 -7.659919e-02 
3.264000e+00 -6.125715e-02 -7.719830e-02 
3.265000e+00 -6.192132e-02 -7.779665e-02 
3.266000e+00 -6.258403e-02 -7.839421e-02 
3.267000e+00 -6.324527e-02 -7.899100e-02 
3.268000e+00 -6.390503e-02 -7.958700e-02 
3.269000e+00 -6.456331e-02 -8.018221e-02 
3.270000e+00 -6.522011e-02 -8.077662e-02 
3.271000e+00 -6.587541e-02 -8.137022e-02 
3.272000e+00 -6.652922e-02 -8.196301e-02 
3.273000e+00 -6.718153e-02 -8.255499e-02 
3.274000e+00 -6.783233e-02 -8.314615e-02 
3.275000e+00 -6.848162e-02 -8.373647e-02 
3.276000e+00 -6.912940e-02 -8.432597e-02 
3.277000e+00 -6.977564e-02 -8.491462e-02 
3.278000e+00 -7.042036e-02 -8.550243e-02 
3.279000e+00 -7.106355e-02 -8.608939e-02 
3.280000e+00 -7.170520e-02 -8.667549e-02 
3.281000e+00 -7.234530e-02 -8.726072e-02 
3.282000e+00 -7.298386e-02 -8.784509e-02 
3.283000e+00 -7.362086e-02 -8.842859e-02 
3.284000e+00 -7.425630e-02 -8.901120e-02 
3.285000e+00 -7.489017e-02 -8.959293e-02 
3.286000e+00 -7.552248e-02 -9.017377e-02 
3.287000e+00 -7.615321e-02 -9.075371e-02 
3.288000e+00 -7.678236e-02 -9.133274e-02 
3.289000e+00 -7.740993e-02 -9.191087e-02 
3.290000e+00 -7.803591e-02 -9.248809e-02 
3.291000e+00 -7.866029e-02 -9.306438e-02 
3.292000e+00 -7.928307e-02 -9.363975e-02 
3.293000e+00 -7.990425e-02 -9.421418e-02 
3.294000e+00 -8.052382e-02 -9.478768e-02 
3.295000e+00 -8.114178e-02 -9.536024e-02 
3.296000e+00 -8.175811e-02 -9.593185e-02 
3.297000e+00 -8.237283e-02 -9.650250e-02 
3.298000e+00 -8.298591e-02 -9.707220e-02 
3.299000e+00 -8.359736e-02 -9.764093e-02 
3.300000e+00 -8.420717e-02 -9.820868e-02 
3.301000e+00 -8.481534e-02 -9.877547e-02 
3.302000e+00 -8.542186e-02 -9.934127e-02 
3.303000e+00 -8.602673e-02 -9.990608e-02 
3.304000e+00 -8.662995e-02 -1.004699e-01 
3.305000e+00 -8.723150e-02 -1.010327e-01 
3.306000e+00 -8.783138e-02 -1.015945e-01 
3.307000e+00 -8.842960e-02 -1.021554e-01 
3.308000e+00 -8.902614e-02 -1.027151e-01 
3.309000e+00 -8.962100e-02 -1.032739e-01 
3.310000e+00 -9.021418e-02 -1.038317e-01 
3.311000e+00 -9.080567e-02 -1.043884e-01 
3.312000e+00 -9.139547e-02 -1.049441e-01 
3.313000e+00 -9.198357e-02 -1.054987e-01 
3.314000e+00 -9.256997e-02 -1.060523e-01 
3.315000e+00 -9.315466e-02 -1.066048e-01 
3.316000e+00 -9.373764e-02 -1.071563e-01 
3.317000e+00 -9.431891e-02 -1.077067e-01 
3.318000e+00 -9.489846e-02 -1.082561e-01 
3.319000e+00 -9.547629e-02 -1.088043e-01 
3.320000e+00 -9.605239e-02 -1.093515e-01 
3.321000e+00 -9.662676e-02 -1.098976e-01 
3.322000e+00 -9.719939e-02 -1.104426e-01 
3.323000e+00 -9.777029e-02 -1.109865e-01 
3.324000e+00 -9.833944e-02 -1.115294e-01 
3.325000e+00 -9.890685e-02 -1.120711e-01 
3.326000e+00 -9.947250e-02 -1.126117e-01 
3.327000e+00 -1.000364e-01 -1.131511e-01 
3.328000e+00 -1.005985e-01 -1.136895e-01 
3.329000e+00 -1.011589e-01 -1.142267e-01 
3.330000e+00 -1.017175e-01 -1.147628e-01 
3.331000e+00 -1.022744e-01 -1.152978e-01 
3.332000e+00 -1.028294e-01 -1.158316e-01 
3.333000e+00 -1.033827e-01 -1.163643e-01 
3.334000e+00 -1.039342e-01 -1.168958e-01 
3.335000e+00 -1.044839e-01 -1.174261e-01 
3.336000e+00 -1.050319e-01 -1.179553e-01 
3.337000e+00 -1.055780e-01 -1.184834e-01 
3.338000e+00 -1.061223e-01 -1.190102e-01 
3.339000e+00 -1.066649e-01 -1.195359e-01 
3.340000e+00 -1.072056e-01 -1.200604e-01 
3.341000e+00 -1.077445e-01 -1.205836e-01 
3.342000e+00 -1.082816e-01 -1.211057e-01 
3.343000e+00 -1.088169e-01 -1.216266e-01 
3.344000e+00 -1.093504e-01 -1.221463e-01 
3.345000e+00 -1.098820e-01 -1.226648e-01 
3.346000e+00 -1.104119e-01 -1.231821e-01 
3.347000e+00 -1.109398e-01 -1.236981e-01 
3.348000e+00 -1.114660e-01 -1.242130e-01 
3.349000e+00 -1.119903e-01 -1.247266e-01 
3.350000e+00 -1.125128e-01 -1.252389e-01 
3.351000e+00 -1.130335e-01 -1.257500e-01 
3.352000e+00 -1.135523e-01 -1.262599e-01 
3.353000e+00 -1.140692e-01 -1.267686e-01 
3.354000e+00 -1.145843e-01 -1.272759e-01 
3.355000e+00 -1.150976e-01 -1.277820e-01 
3.356000e+00 -1.156089e-01 -1.282869e-01 
3.357000e+00 -1.161185e-01 -1.287905e-01 
3.358000e+00 -1.166261e-01 -1.292928e-01 
3.359000e+00 -1.171319e-01 -1.297938e-01 
3.360000e+00 -1.176358e-01 -1.302935e-01 
3.361000e+00 -1.181379e-01 -1.307920e-01 
3.362000e+00 -1.186380e-01 -1.312892e-01 
3.363000e+00 -1.191363e-01 -1.317850e-01 
3.364000e+00 -1.196327e-01 -1.322796e-01 
3.365000e+00 -1.201272e-01 -1.327728e-01 
3.366000e+00 -1.206198e-01 -1.332648e-01 
3.367000e+00 -1.211106e-01 -1.337554e-01 
3.368000e+00 -1.215994e-01 -1.342447e-01 
3.369000e+00 -1.220863e-01 -1.347327e-01 
3.370000e+00 -1.225714e-01 -1.352193e-01 
3.371000e+00 -1.230545e-01 -1.357046e-01 
3.372000e+00 -1.235357e-01 -1.361886e-01 
3.373000e+00 -1.240150e-01 -1.366712e-01 
3.374000e+00 -1.244924e-01 -1.371525e-01 
3.375000e+00 -1.249679e-01 -1.376324e-01 
3.376000e+00 -1.254415e-01 -1.381110e-01 
3.377000e+00 -1.259132e-01 -1.385882e-01 
3.378000e+00 -1.263829e-01 -1.390640e-01 
3.379000e+00 -1.268507e-01 -1.395385e-01 
3.380000e+00 -1.273166e-01 -1.400116e-01 
3.381000e+00 -1.277805e-01 -1.404833e-01 
3.382000e+00 -1.282426e-01 -1.409536e-01 
3.383000e+00 -1.287027e-01 -1.414225e-01 
3.384000e+00 -1.291608e-01 -1.418900e-01 
3.385000e+00 -1.296170e-01 -1.423562e-01 
3.386000e+00 -1.300713e-01 -1.428209e-01 
3.387000e+00 -1.305236e-01 -1.432842e-01 
3.388000e+00 -1.309740e-01 -1.437461e-01 
3.389000e+00 -1.314224e-01 -1.442066e-01 
3.390000e+00 -1.318689e-01 -1.446657e-01 
3.391000e+00 -1.323134e-01 -1.451233e-01 
3.392000e+00 -1.327560e-01 -1.455795e-01 
3.393000e+00 -1.331966e-01 -1.460343e-01 
3.394000e+00 -1.336353e-01 -1.464876e-01 
3.395000e+00 -1.340720e-01 -1.469395e-01 
3.396000e+00 -1.345067e-01 -1.473900e-01 
3.397000e+00 -1.349395e-01 -1.478390e-01 
3.398000e+00 -1.353703e-01 -1.482865e-01 
3.399000e+00 -1.357991e-01 -1.487326e-01 
3.400000e+00 -1.362260e-01 -1.491772e-01 
3.401000e+00 -1.366508e-01 -1.496204e-01 
3.402000e+00 -1.370738e-01 -1.500620e-01 
3.403000e+00 -1.374947e-01 -1.505022e-01 
3.404000e+00 -1.379136e-01 -1.509409e-01 
3.405000e+00 -1.383306e-01 -1.513782e-01 
3.406000e+00 -1.387456e-01 -1.518139e-01 
3.407000e+00 -1.391586e-01 -1.522482e-01 
3.408000e+00 -1.395696e-01 -1.526809e-01 
3.409000e+00 -1.399787e-01 -1.531122e-01 
3.410000e+00 -1.403857e-01 -1.535419e-01 
3.411000e+00 -1.407908e-01 -1.539702e-01 
3.412000e+00 -1.411939e-01 -1.543969e-01 
3.413000e+00 -1.415949e-01 -1.548221e-01 
3.414000e+00 -1.419940e-01 -1.552458e-01 
3.415000e+00 -1.423911e-01 -1.556679e-01 
3.416000e+00 -1.427862e-01 -1.560886e-01 
3.417000e+00 -1.431792e-01 -1.565077e-01 
3.418000e+00 -1.435703e-01 -1.569252e-01 
3.419000e+00 -1.439594e-01 -1.573413e-01 
3.420000e+00 -1.443465e-01 -1.577557e-01 
3.421000e+00 -1.447315e-01 -1.581687e-01 
3.422000e+00 -1.451146e-01 -1.585800e-01 
3.423000e+00 -1.454957e-01 -1.589898e-01 
3.424000e+00 -1.458747e-01 -1.593981e-01 
3.425000e+00 -1.462517e-01 -1.598048e-01 
3.426000e+00 -1.466268e-01 -1.602099e-01 
3.427000e+00 -1.469998e-01 -1.606135e-01 
3.428000e+00 -1.473708e-01 -1.610155e-01 
3.429000e+00 -1.477397e-01 -1.614158e-01 
3.430000e+00 -1.481067e-01 -1.618147e-01 
3.431000e+00 -1.484717e-01 -1.622119e-01 
3.432000e+00 -1.488346e-01 -1.626075e-01 
3.433000e+00 -1.491955e-01 -1.630016e-01 
3.434000e+00 -1.495544e-01 -1.633940e-01 
3.435000e+00 -1.499113e-01 -1.637849e-01 
3.436000e+00 -1.502661e-01 -1.641741e-01 
3.437000e+00 -1.506189e-01 -1.645618e-01 
3.438000e+00 -1.509697e-01 -1.649478e-01 
3.439000e+00 -1.513185e-01 -1.653322e-01 
3.440000e+00 -1.516653e-01 -1.657150e-01 
3.441000e+00 -1.520100e-01 -1.660962e-01 
3.442000e+00 -1.523527e-01 -1.664757e-01 
3.443000e+00 -1.526934e-01 -1.668536e-01 
3.444000e+00 -1.530320e-01 -1.672299e-01 
3.445000e+00 -1.533686e-01 -1.676046e-01 
3.446000e+00 -1.537032e-01 -1.679776e-01 
3.447000e+00 -1.540358e-01 -1.683489e-01 
3.448000e+00 -1.543663e-01 -1.687186e-01 
3.449000e+00 -1.546948e-01 -1.690867e-01 
3.450000e+00 -1.550213e-01 -1.694531e-01 
3.451000e+00 -1.553457e-01 -1.698179e-01 
3.452000e+00 -1.556681e-01 -1.701810e-01 
3.453000e+00 -1.559885e-01 -1.705424e-01 
3.454000e+00 -1.563068e-01 -1.709022e-01 
3.455000e+00 -1.566231e-01 -1.712603e-01 
3.456000e+00 -1.569374e-01 -1.716167e-01 
3.457000e+00 -1.572496e-01 -1.719715e-01 
3.458000e+00 -1.575598e-01 -1.723245e-01 
3.459000e+00 -1.578679e-01 -1.726759e-01 
3.460000e+00 -1.581741e-01 -1.730256e-01 
3.461000e+00 -1.584782e-01 -1.733737e-01 
3.462000e+00 -1.587802e-01 -1.737200e-01 
3.463000e+00 -1.590802e-01 -1.740646e-01 
3.464000e+00 -1.593782e-01 -1.744076e-01 
3.465000e+00 -1.596742e-01 -1.747488e-01 
3.466000e+00 -1.599681e-01 -1.750883e-01 
3.467000e+00 -1.602599e-01 -1.754262e-01 
3.468000e+00 -1.605498e-01 -1.757623e-01 
3.469000e+00 -1.608376e-01 -1.760967e-01 
3.470000e+00 -1.611234e-01 -1.764294e-01 
3.471000e+00 -1.614071e-01 -1.767603e-01 
3.472000e+00 -1.616888e-01 -1.770896e-01 
3.473000e+00 -1.619684e-01 -1.774171e-01 
3.474000e+00 -1.622461e-01 -1.777429e-01 
3.475000e+00 -1.625217e-01 -1.780669e-01 
3.476000e+00 -1.627952e-01 -1.783893e-01 
3.477000e+00 -1.630667e-01 -1.787099e-01 
3.478000e+00 -1.633362e-01 -1.790287e-01 
3.479000e+00 -1.636037e-01 -1.793458e-01 
3.480000e+00 -1.638691e-01 -1.796612e-01 
3.481000e+00 -1.641325e-01 -1.799748e-01 
3.482000e+00 -1.643938e-01 -1.802867e-01 
3.483000e+00 -1.646531e-01 -1.805968e-01 
3.484000e+00 -1.649104e-01 -1.809052e-01 
3.485000e+00 -1.651657e-01 -1.812118e-01 
3.486000e+00 -1.654189e-01 -1.815166e-01 
3.487000e+00 -1.656701e-01 -1.818197e-01 
3.488000e+00 -1.659192e-01 -1.821210e-01 
3.489000e+00 -1.661663e-01 -1.824206e-01 
3.490000e+00 -1.664114e-01 -1.827183e-01 
3.491000e+00 -1.666545e-01 -1.830143e-01 
3.492000e+00 -1.668956e-01 -1.833086e-01 
3.493000e+00 -1.671346e-01 -1.836010e-01 
3.494000e+00 -1.673716e-01 -1.838917e-01 
3.495000e+00 -1.676065e-01 -1.841806e-01 
3.496000e+00 -1.678395e-01 -1.844677e-01 
3.497000e+00 -1.680704e-01 -1.847530e-01 
3.498000e+00 -1.682993e-01 -1.850365e-01 
3.499000e+00 -1.685261e-01 -1.853182e-01 
3.500000e+00 -1.687510e-01 -1.855981e-01 
3.501000e+00 -1.689738e-01 -1.858763e-01 
3.502000e+00 -1.691946e-01 -1.861526e-01 
3.503000e+00 -1.694134e-01 -1.864271e-01 
3.504000e+00 -1.696301e-01 -1.866998e-01 
3.505000e+00 -1.698449e-01 -1.869707e-01 
3.506000e+00 -1.700576e-01 -1.872398e-01 
3.507000e+00 -1.702683e-01 -1.875071e-01 
3.508000e+00 -1.704770e-01 -1.877726e-01 
3.509000e+00 -1.706837e-01 -1.880363e-01 
3.510000e+00 -1.708884e-01 -1.882981e-01 
3.511000e+00 -1.710911e-01 -1.885581e-01 
3.512000e+00 -1.712917e-01 -1.888163e-01 
3.513000e+00 -1.714904e-01 -1.890727e-01 
3.514000e+00 -1.716870e-01 -1.893272e-01 
3.515000e+00 -1.718816e-01 -1.895800e-01 
3.516000e+00 -1.720743e-01 -1.898308e-01 
3.517000e+00 -1.722649e-01 -1.900799e-01 
3.518000e+00 -1.724535e-01 -1.903271e-01 
3.519000e+00 -1.726401e-01 -1.905725e-01 
3.520000e+00 -1.728248e-01 -1.908160e-01 
3.521000e+00 -1.730074e-01 -1.910577e-01 
3.522000e+00 -1.731880e-01 -1.912976e-01 
3.523000e+00 -1.733666e-01 -1.915356e-01 
3.524000e+00 -1.735433e-01 -1.917717e-01 
3.525000e+00 -1.737179e-01 -1.920060e-01 
3.526000e+00 -1.738906e-01 -1.922385e-01 
3.527000e+00 -1.740613e-01 -1.924691e-01 
3.528000e+00 -1.742299e-01 -1.926979e-01 
3.529000e+00 -1.743966e-01 -1.929248e-01 
3.530000e+00 -1.745613e-01 -1.931498e-01 
3.531000e+00 -1.747241e-01 -1.933730e-01 
3.532000e+00 -1.748848e-01 -1.935943e-01 
3.533000e+00 -1.750436e-01 -1.938137e-01 
3.534000e+00 -1.752004e-01 -1.940313e-01 
3.535000e+00 -1.753552e-01 -1.942470e-01 
3.536000e+00 -1.755080e-01 -1.944609e-01 
3.537000e+00 -1.756589e-01 -1.946729e-01 
3.538000e+00 -1.758078e-01 -1.948830e-01 
3.539000e+00 -1.759548e-01 -1.950912e-01 
3.540000e+00 -1.760997e-01 -1.952976e-01 
3.541000e+00 -1.762427e-01 -1.955021e-01 
3.542000e+00 -1.763838e-01 -1.957047e-01 
3.543000e+00 -1.765228e-01 -1.959054e-01 
3.544000e+00 -1.766600e-01 -1.961042e-01 
3.545000e+00 -1.767951e-01 -1.963012e-01 
3.546000e+00 -1.769283e-01 -1.964963e-01 
3.547000e+00 -1.770596e-01 -1.966895e-01 
3.548000e+00 -1.771889e-01 -1.968808e-01 
3.549000e+00 -1.773163e-01 -1.970702e-01 
3.550000e+00 -1.774417e-01 -1.972577e-01 
3.551000e+00 -1.775651e-01 -1.974434e-01 
3.552000e+00 -1.776867e-01 -1.976271e-01 
3.553000e+00 -1.778063e-01 -1.978089e-01 
3.554000e+00 -1.779239e-01 -1.979889e-01 
3.555000e+00 -1.780396e-01 -1.981670e-01 
3.556000e+00 -1.781534e-01 -1.983431e-01 
3.557000e+00 -1.782652e-01 -1.985174e-01 
3.558000e+00 -1.783752e-01 -1.986897e-01 
3.559000e+00 -1.784832e-01 -1.988602e-01 
3.560000e+00 -1.785892e-01 -1.990287e-01 
3.561000e+00 -1.786934e-01 -1.991954e-01 
3.562000e+00 -1.787956e-01 -1.993601e-01 
3.563000e+00 -1.788959e-01 -1.995230e-01 
3.564000e+00 -1.789943e-01 -1.996839e-01 
3.565000e+00 -1.790908e-01 -1.998430e-01 
3.566000e+00 -1.791854e-01 -2.000001e-01 
3.567000e+00 -1.792781e-01 -2.001553e-01 
3.568000e+00 -1.793689e-01 -2.003086e-01 
3.569000e+00 -1.794577e-01 -2.004600e-01 
3.570000e+00 -1.795447e-01 -2.006094e-01 
3.571000e+00 -1.796298e-01 -2.007570e-01 
3.572000e+00 -1.797130e-01 -2.009026e-01 
3.573000e+00 -1.797943e-01 -2.010464e-01 
3.574000e+00 -1.798737e-01 -2.011882e-01 
3.575000e+00 -1.799512e-01 -2.013281e-01 
3.576000e+00 -1.800268e-01 -2.014660e-01 
3.577000e+00 -1.801006e-01 -2.016021e-01 
3.578000e+00 -1.801725e-01 -2.017362e-01 
3.579000e+00 -1.802425e-01 -2.018684e-01 
3.580000e+00 -1.803106e-01 -2.019987e-01 
3.581000e+00 -1.803769e-01 -2.021271e-01 
3.582000e+00 -1.804413e-01 -2.022535e-01 
3.583000e+00 -1.805038e-01 -2.023780e-01 
3.584000e+00 -1.805645e-01 -2.025006e-01 
3.585000e+00 -1.806233e-01 -2.026213e-01 
3.586000e+00 -1.806803e-01 -2.027401e-01 
3.587000e+00 -1.807354e-01 -2.028569e-01 
3.588000e+00 -1.807887e-01 -2.029718e-01 
3.589000e+00 -1.808401e-01 -2.030847e-01 
3.590000e+00 -1.808897e-01 -2.031958e-01 
3.591000e+00 -1.809374e-01 -2.033049e-01 
3.592000e+00 -1.809833e-01 -2.034120e-01 
3.593000e+00 -1.810274e-01 -2.035173e-01 
3.594000e+00 -1.810697e-01 -2.036206e-01 
3.595000e+00 -1.811101e-01 -2.037220e-01 
3.596000e+00 -1.811487e-01 -2.038215e-01 
3.597000e+00 -1.811855e-01 -2.039190e-01 
3.598000e+00 -1.812204e-01 -2.040146e-01 
3.599000e+00 -1.812536e-01 -2.041082e-01 
3.600000e+00 -1.812849e-01 -2.042000e-01 
3.601000e+00 -1.813144e-01 -2.042897e-01 
3.602000e+00 -1.813422e-01 -2.043776e-01 
3.603000e+00 -1.813681e-01 -2.044635e-01 
3.604000e+00 -1.813922e-01 -2.045475e-01 
3.605000e+00 -1.814146e-01 -2.046296e-01 
3.606000e+00 -1.814351e-01 -2.047097e-01 
3.607000e+00 -1.814539e-01 -2.047879e-01 
3.608000e+00 -1.814708e-01 -2.048641e-01 
3.609000e+00 -1.814860e-01 -2.049385e-01 
3.610000e+00 -1.814995e-01 -2.050109e-01 
3.611000e+00 -1.815111e-01 -2.050813e-01 
3.612000e+00 -1.815210e-01 -2.051498e-01 
3.613000e+00 -1.815291e-01 -2.052164e-01 
3.614000e+00 -1.815354e-01 -2.052810e-01 
3.615000e+00 -1.815400e-01 -2.053437e-01 
3.616000e+00 -1.815429e-01 -2.054045e-01 
3.617000e+00 -1.815440e-01 -2.054634e-01 
3.618000e+00 -1.815433e-01 -2.055203e-01 
3.619000e+00 -1.815409e-01 -2.055752e-01 
3.620000e+00 -1.815367e-01 -2.056282e-01 
3.621000e+00 -1.815309e-01 -2.056793e-01 
3.622000e+00 -1.815232e-01 -2.057285e-01 
3.623000e+00 -1.815139e-01 -2.057757e-01 
3.624000e+00 -1.815028e-01 -2.058210e-01 
3.625000e+00 -1.814900e-01 -2.058644e-01 
3.626000e+00 -1.814755e-01 -2.059058e-01 
3.627000e+00 -1.814593e-01 -2.059453e-01 
3.628000e+00 -1.814413e-01 -2.059828e-01 
3.629000e+00 -1.814217e-01 -2.060184e-01 
3.630000e+00 -1.814003e-01 -2.060521e-01 
3.631000e+00 -1.813773e-01 -2.060839e-01 
3.632000e+00 -1.813525e-01 -2.061137e-01 
3.633000e+00 -1.813261e-01 -2.061416e-01 
3.634000e+00 -1.812980e-01 -2.061675e-01 
3.635000e+00 -1.812682e-01 -2.061915e-01 
3.636000e+00 -1.812367e-01 -2.062136e-01 
3.637000e+00 -1.812035e-01 -2.062338e-01 
3.638000e+00 -1.811687e-01 -2.062520e-01 
3.639000e+00 -1.811322e-01 -2.062683e-01 
3.640000e+00 -1.810940e-01 -2.062827e-01 
3.641000e+00 -1.810542e-01 -2.062951e-01 
3.642000e+00 -1.810127e-01 -2.063056e-01 
3.643000e+00 -1.809696e-01 -2.063142e-01 
3.644000e+00 -1.809248e-01 -2.063208e-01 
3.645000e+00 -1.808784e-01 -2.063256e-01 
3.646000e+00 -1.808303e-01 -2.063284e-01 
3.647000e+00 -1.807806e-01 -2.063292e-01 
3.648000e+00 -1.807293e-01 -2.063282e-01 
3.649000e+00 -1.806764e-01 -2.063252e-01 
3.650000e+00 -1.806218e-01 -2.063203e-01 
3.651000e+00 -1.805656e-01 -2.063135e-01 
3.652000e+00 -1.805078e-01 -2.063047e-01 
3.653000e+00 -1.804484e-01 -2.062941e-01 
3.654000e+00 -1.803873e-01 -2.062815e-01 
3.655000e+00 -1.803247e-01 -2.062669e-01 
3.656000e+00 -1.802605e-01 -2.062505e-01 
3.657000e+00 -1.801947e-01 -2.062322e-01 
3.658000e+00 -1.801273e-01 -2.062119e-01 
3.659000e+00 -1.800583e-01 -2.061897e-01 
3.660000e+00 -1.799878e-01 -2.061656e-01 
3.661000e+00 -1.799156e-01 -2.061396e-01 
3.662000e+00 -1.798419e-01 -2.061116e-01 
3.663000e+00 -1.797666e-01 -2.060818e-01 
3.664000e+00 -1.796898e-01 -2.060500e-01 
3.665000e+00 -1.796114e-01 -2.060164e-01 
3.666000e+00 -1.795315e-01 -2.059808e-01 
3.667000e+00 -1.794500e-01 -2.059433e-01 
3.668000e+00 -1.793670e-01 -2.059039e-01 
3.669000e+00 -1.792824e-01 -2.058626e-01 
3.670000e+00 -1.791963e-01 -2.058194e-01 
3.671000e+00 -1.791086e-01 -2.057742e-01 
3.672000e+00 -1.790195e-01 -2.057272e-01 
3.673000e+00 -1.789288e-01 -2.056783e-01 
3.674000e+00 -1.788366e-01 -2.056275e-01 
3.675000e+00 -1.787429e-01 -2.055747e-01 
3.676000e+00 -1.786477e-01 -2.055201e-01 
3.677000e+00 -1.785509e-01 -2.054636e-01 
3.678000e+00 -1.784527e-01 -2.054051e-01 
3.679000e+00 -1.783530e-01 -2.053448e-01 
3.680000e+00 -1.782518e-01 -2.052826e-01 
3.681000e+00 -1.781491e-01 -2.052185e-01 
3.682000e+00 -1.780449e-01 -2.051525e-01 
3.683000e+00 -1.779393e-01 -2.050846e-01 
3.684000e+00 -1.778322e-01 -2.050148e-01 
3.685000e+00 -1.777236e-01 -2.049431e-01 
3.686000e+00 -1.776136e-01 -2.048696e-01 
3.687000e+00 -1.775021e-01 -2.047941e-01 
3.688000e+00 -1.773892e-01 -2.047168e-01 
3.689000e+00 -1.772748e-01 -2.046376e-01 
3.690000e+00 -1.771589e-01 -2.045565e-01 
3.691000e+00 -1.770417e-01 -2.044735e-01 
3.692000e+00 -1.769230e-01 -2.043887e-01 
3.693000e+00 -1.768029e-01 -2.043020e-01 
3.694000e+00 -1.766813e-01 -2.042134e-01 
3.695000e+00 -1.765584e-01 -2.041229e-01 
3.696000e+00 -1.764340e-01 -2.040305e-01 
3.697000e+00 -1.763082e-01 -2.039363e-01 
3.698000e+00 -1.761810e-01 -2.038402e-01 
3.699000e+00 -1.760525e-01 -2.037423e-01 
3.700000e+00 -1.759225e-01 -2.036425e-01 
3.701000e+00 -1.757911e-01 -2.035408e-01 
3.702000e+00 -1.756584e-01 -2.034373e-01 
3.703000e+00 -1.755243e-01 -2.033319e-01 
3.704000e+00 -1.753888e-01 -2.032246e-01 
3.705000e+00 -1.752519e-01 -2.031155e-01 
3.706000e+00 -1.751137e-01 -2.030045e-01 
3.707000e+00 -1.749742e-01 -2.028917e-01 
3.708000e+00 -1.748332e-01 -2.027770e-01 
3.709000e+00 -1.746910e-01 -2.026605e-01 
3.710000e+00 -1.745473e-01 -2.025421e-01 
3.711000e+00 -1.744024e-01 -2.024219e-01 
3.712000e+00 -1.742561e-01 -2.022998e-01 
3.713000e+00 -1.741085e-01 -2.021759e-01 
3.714000e+00 -1.739596e-01 -2.020502e-01 
3.715000e+00 -1.738093e-01 -2.019226e-01 
3.716000e+00 -1.736577e-01 -2.017932e-01 
3.717000e+00 -1.735049e-01 -2.016619e-01 
3.718000e+00 -1.733507e-01 -2.015288e-01 
3.719000e+00 -1.731952e-01 -2.013939e-01 
3.720000e+00 -1.730385e-01 -2.012572e-01 
3.721000e+00 -1.728805e-01 -2.011186e-01 
3.722000e+00 -1.727211e-01 -2.009782e-01 
3.723000e+00 -1.725605e-01 -2.008360e-01 
3.724000e+00 -1.723987e-01 -2.006919e-01 
3.725000e+00 -1.722355e-01 -2.005461e-01 
3.726000e+00 -1.720712e-01 -2.003984e-01 
3.727000e+00 -1.719055e-01 -2.002489e-01 
3.728000e+00 -1.717386e-01 -2.000976e-01 
3.729000e+00 -1.715705e-01 -1.999445e-01 
3.730000e+00 -1.714011e-01 -1.997896e-01 
3.731000e+00 -1.712305e-01 -1.996329e-01 
3.732000e+00 -1.710587e-01 -1.994744e-01 
3.733000e+00 -1.708856e-01 -1.993141e-01 
3.734000e+00 -1.707113e-01 -1.991519e-01 
3.735000e+00 -1.705358e-01 -1.989880e-01 
3.736000e+00 -1.703591e-01 -1.988223e-01 
3.737000e+00 -1.701812e-01 -1.986548e-01 
3.738000e+00 -1.700022e-01 -1.984855e-01 
3.739000e+00 -1.698219e-01 -1.983145e-01 
3.740000e+00 -1.696404e-01 -1.981416e-01 
3.741000e+00 -1.694578e-01 -1.979670e-01 
3.742000e+00 -1.692739e-01 -1.977906e-01 
3.743000e+00 -1.690889e-01 -1.976124e-01 
3.744000e+00 -1.689028e-01 -1.974324e-01 
3.745000e+00 -1.687155e-01 -1.972507e-01 
3.746000e+00 -1.685270e-01 -1.970671e-01 
3.747000e+00 -1.683374e-01 -1.968819e-01 
3.748000e+00 -1.681466e-01 -1.966948e-01 
3.749000e+00 -1.679548e-01 -1.965060e-01 
3.750000e+00 -1.677617e-01 -1.963155e-01 
3.751000e+00 -1.675676e-01 -1.961232e-01 
3.752000e+00 -1.673723e-01 -1.959291e-01 
3.753000e+00 -1.671759e-01 -1.957333e-01 
3.754000e+00 -1.669784e-01 -1.955357e-01 
3.755000e+00 -1.667799e-01 -1.953364e-01 
3.756000e+00 -1.665802e-01 -1.951353e-01 
3.757000e+00 -1.663794e-01 -1.949325e-01 
3.758000e+00 -1.661775e-01 -1.947280e-01 
3.759000e+00 -1.659745e-01 -1.945217e-01 
3.760000e+00 -1.657705e-01 -1.943137e-01 
3.761000e+00 -1.655654e-01 -1.941040e-01 
3.762000e+00 -1.653592e-01 -1.938925e-01 
3.763000e+00 -1.651520e-01 -1.936794e-01 
3.764000e+00 -1.649437e-01 -1.934645e-01 
3.765000e+00 -1.647344e-01 -1.932478e-01 
3.766000e+00 -1.645240e-01 -1.930295e-01 
3.767000e+00 -1.643126e-01 -1.928094e-01 
3.768000e+00 -1.641002e-01 -1.925877e-01 
3.769000e+00 -1.638867e-01 -1.923642e-01 
3.770000e+00 -1.636722e-01 -1.921391e-01 
3.771000e+00 -1.634567e-01 -1.919122e-01 
3.772000e+00 -1.632402e-01 -1.916836e-01 
3.773000e+00 -1.630227e-01 -1.914533e-01 
3.774000e+00 -1.628042e-01 -1.912214e-01 
3.775000e+00 -1.625847e-01 -1.909877e-01 
3.776000e+00 -1.623642e-01 -1.907524e-01 
3.777000e+00 -1.621427e-01 -1.905154e-01 
3.778000e+00 -1.619202e-01 -1.902767e-01 
3.779000e+00 -1.616968e-01 -1.900363e-01 
3.780000e+00 -1.614724e-01 -1.897943e-01 
3.781000e+00 -1.612471e-01 -1.895506e-01 
3.782000e+00 -1.610208e-01 -1.893052e-01 
3.783000e+00 -1.607936e-01 -1.890581e-01 
3.784000e+00 -1.605654e-01 -1.888094e-01 
3.785000e+00 -1.603362e-01 -1.885591e-01 
3.786000e+00 -1.601062e-01 -1.883071e-01 
3.787000e+00 -1.598752e-01 -1.880534e-01 
3.788000e+00 -1.596433e-01 -1.877981e-01 
3.789000e+00 -1.594105e-01 -1.875411e-01 
3.790000e+00 -1.591768e-01 -1.872825e-01 
3.791000e+00 -1.589422e-01 -1.870222e-01 
3.792000e+00 -1.587066e-01 -1.867603e-01 
3.793000e+00 -1.584702e-01 -1.864968e-01 
3.794000e+00 -1.582329e-01 -1.862317e-01 
3.795000e+00 -1.579948e-01 -1.859649e-01 
3.796000e+00 -1.577557e-01 -1.856965e-01 
3.797000e+00 -1.575158e-01 -1.854265e-01 
3.798000e+00 -1.572750e-01 -1.851549e-01 
3.799000e+00 -1.570334e-01 -1.848816e-01 
3.800000e+00 -1.567909e-01 -1.846068e-01 
3.801000e+00 -1.565476e-01 -1.843303e-01 
3.802000e+00 -1.563034e-01 -1.840523e-01 
3.803000e+00 -1.560584e-01 -1.837726e-01 
3.804000e+00 -1.558125e-01 -1.834914e-01 
3.805000e+00 -1.555659e-01 -1.832085e-01 
3.806000e+00 -1.553184e-01 -1.829241e-01 
3.807000e+00 -1.550701e-01 -1.826381e-01 
3.808000e+00 -1.548210e-01 -1.823505e-01 
3.809000e+00 -1.545712e-01 -1.820613e-01 
3.810000e+00 -1.543205e-01 -1.817706e-01 
3.811000e+00 -1.540690e-01 -1.814782e-01 
3.812000e+00 -1.538168e-01 -1.811843e-01 
3.813000e+00 -1.535637e-01 -1.808889e-01 
3.814000e+00 -1.533099e-01 -1.805919e-01 
3.815000e+00 -1.530554e-01 -1.802933e-01 
3.816000e+00 -1.528000e-01 -1.799932e-01 
3.817000e+00 -1.525440e-01 -1.796915e-01 
3.818000e+00 -1.522871e-01 -1.793883e-01 
3.819000e+00 -1.520296e-01 -1.790836e-01 
3.820000e+00 -1.517713e-01 -1.787773e-01 
3.821000e+00 -1.515122e-01 -1.784694e-01 
3.822000e+00 -1.512525e-01 -1.781601e-01 
3.823000e+00 -1.509920e-01 -1.778492e-01 
3.824000e+00 -1.507308e-01 -1.775368e-01 
3.825000e+00 -1.504689e-01 -1.772229e-01 
3.826000e+00 -1.502063e-01 -1.769074e-01 
3.827000e+00 -1.499430e-01 -1.765905e-01 
3.828000e+00 -1.496790e-01 -1.762720e-01 
3.829000e+00 -1.494143e-01 -1.759521e-01 
3.830000e+00 -1.491490e-01 -1.756306e-01 
3.831000e+00 -1.488830e-01 -1.753076e-01 
3.832000e+00 -1.486163e-01 -1.749832e-01 
3.833000e+00 -1.483489e-01 -1.746572e-01 
3.834000e+00 -1.480809e-01 -1.743298e-01 
3.835000e+00 -1.478123e-01 -1.740009e-01 
3.836000e+00 -1.475429e-01 -1.736705e-01 
3.837000e+00 -1.472730e-01 -1.733387e-01 
3.838000e+00 -1.470024e-01 -1.730053e-01 
3.839000e+00 -1.467312e-01 -1.726705e-01 
3.840000e+00 -1.464594e-01 -1.723343e-01 
3.841000e+00 -1.461870e-01 -1.719966e-01 
3.842000e+00 -1.459139e-01 -1.716574e-01 
3.843000e+00 -1.456403e-01 -1.713168e-01 
3.844000e+00 -1.453660e-01 -1.709747e-01 
3.845000e+00 -1.450912e-01 -1.706312e-01 
3.846000e+00 -1.448157e-01 -1.702863e-01 
3.847000e+00 -1.445397e-01 -1.699399e-01 
3.848000e+00 -1.442631e-01 -1.695921e-01 
3.849000e+00 -1.439860e-01 -1.692429e-01 
3.850000e+00 -1.437083e-01 -1.688923e-01 
3.851000e+00 -1.434300e-01 -1.685402e-01 
3.852000e+00 -1.431511e-01 -1.681867e-01 
3.853000e+00 -1.428718e-01 -1.678318e-01 
3.854000e+00 -1.425918e-01 -1.674756e-01 
3.855000e+00 -1.423114e-01 -1.671179e-01 
3.856000e+00 -1.420304e-01 -1.667588e-01 
3.857000e+00 -1.417489e-01 -1.663983e-01 
3.858000e+00 -1.414669e-01 -1.660365e-01 
3.859000e+00 -1.411843e-01 -1.656732e-01 
3.860000e+00 -1.409013e-01 -1.653086e-01 
3.861000e+00 -1.406177e-01 -1.649426e-01 
3.862000e+00 -1.403337e-01 -1.645752e-01 
3.863000e+00 -1.400491e-01 -1.642065e-01 
3.864000e+00 -1.397641e-01 -1.638364e-01 
3.865000e+00 -1.394786e-01 -1.634649e-01 
3.866000e+00 -1.391926e-01 -1.630921e-01 
3.867000e+00 -1.389062e-01 -1.627180e-01 
3.868000e+00 -1.386193e-01 -1.623425e-01 
3.869000e+00 -1.383319e-01 -1.619656e-01 
3.870000e+00 -1.380441e-01 -1.615875e-01 
3.871000e+00 -1.377559e-01 -1.612080e-01 
3.872000e+00 -1.374672e-01 -1.608271e-01 
3.873000e+00 -1.371781e-01 -1.604450e-01 
3.874000e+00 -1.368885e-01 -1.600615e-01 
3.875000e+00 -1.365986e-01 -1.596767e-01 
3.876000e+00 -1.363082e-01 -1.592906e-01 
3.877000e+00 -1.360174e-01 -1.589032e-01 
3.878000e+00 -1.357262e-01 -1.585145e-01 
3.879000e+00 -1.354346e-01 -1.581245e-01 
3.880000e+00 -1.351426e-01 -1.577332e-01 
3.881000e+00 -1.348502e-01 -1.573406e-01 
3.882000e+00 -1.345574e-01 -1.569467e-01 
3.883000e+00 -1.342643e-01 -1.565516e-01 
3.884000e+00 -1.339708e-01 -1.561551e-01 
3.885000e+00 -1.336769e-01 -1.557574e-01 
3.886000e+00 -1.333826e-01 -1.553585e-01 
3.887000e+00 -1.330880e-01 -1.549583e-01 
3.888000e+00 -1.327931e-01 -1.545568e-01 
3.889000e+00 -1.324978e-01 -1.541541e-01 
3.890000e+00 -1.322022e-01 -1.537501e-01 
3.891000e+00 -1.319062e-01 -1.533449e-01 
3.892000e+00 -1.316100e-01 -1.529384e-01 
3.893000e+00 -1.313133e-01 -1.525308e-01 
3.894000e+00 -1.310164e-01 -1.521218e-01 
3.895000e+00 -1.307192e-01 -1.517117e-01 
3.896000e+00 -1.304217e-01 -1.513004e-01 
3.897000e+00 -1.301238e-01 -1.508878e-01 
3.898000e+00 -1.298257e-01 -1.504740e-01 
3.899000e+00 -1.295273e-01 -1.500590e-01 
3.900000e+00 -1.292286e-01 -1.496428e-01 
3.901000e+00 -1.289296e-01 -1.492255e-01 
3.902000e+00 -1.286304e-01 -1.488069e-01 
3.903000e+00 -1.283309e-01 -1.483871e-01 
3.904000e+00 -1.280311e-01 -1.479662e-01 
3.905000e+00 -1.277311e-01 -1.475441e-01 
3.906000e+00 -1.274308e-01 -1.471208e-01 
3.907000e+00 -1.271303e-01 -1.466963e-01 
3.908000e+00 -1.268295e-01 -1.462707e-01 
3.909000e+00 -1.265285e-01 -1.458439e-01 
3.910000e+00 -1.262273e-01 -1.454160e-01 
3.911000e+00 -1.259258e-01 -1.449869e-01 
3.912000e+00 -1.256242e-01 -1.445567e-01 
3.913000e+00 -1.253223e-01 -1.441253e-01 
3.914000e+00 -1.250202e-01 -1.436928e-01 
3.915000e+00 -1.247179e-01 -1.432592e-01 
3.916000e+00 -1.244155e-01 -1.428244e-01 
3.917000e+00 -1.241128e-01 -1.423885e-01 
3.918000e+00 -1.238100e-01 -1.419516e-01 
3.919000e+00 -1.235069e-01 -1.415135e-01 
3.920000e+00 -1.232037e-01 -1.410743e-01 
3.921000e+00 -1.229004e-01 -1.406340e-01 
3.922000e+00 -1.225968e-01 -1.401926e-01 
3.923000e+00 -1.222931e-01 -1.397501e-01 
3.924000e+00 -1.219893e-01 -1.393065e-01 
3.925000e+00 -1.216853e-01 -1.388618e-01 
3.926000e+00 -1.213812e-01 -1.384161e-01 
3.927000e+00 -1.210769e-01 -1.379693e-01 
3.928000e+00 -1.207725e-01 -1.375214e-01 
3.929000e+00 -1.204680e-01 -1.370725e-01 
3.930000e+00 -1.201633e-01 -1.366225e-01 
3.931000e+00 -1.198586e-01 -1.361715e-01 
3.932000e+00 -1.195537e-01 -1.357194e-01 
3.933000e+00 -1.192487e-01 -1.352663e-01 
3.934000e+00 -1.189436e-01 -1.348121e-01 
3.935000e+00 -1.186385e-01 -1.343569e-01 
3.936000e+00 -1.183332e-01 -1.339007e-01 
3.937000e+00 -1.180279e-01 -1.334435e-01 
3.938000e+00 -1.177224e-01 -1.329852e-01 
3.939000e+00 -1.174170e-01 -1.325259e-01 
3.940000e+00 -1.171114e-01 -1.320657e-01 
3.941000e+00 -1.168058e-01 -1.316044e-01 
3.942000e+00 -1.165001e-01 -1.311421e-01 
3.943000e+00 -1.161943e-01 -1.306788e-01 
3.944000e+00 -1.158885e-01 -1.302146e-01 
3.945000e+00 -1.155827e-01 -1.297494e-01 
3.946000e+00 -1.152768e-01 -1.292832e-01 
3.947000e+00 -1.149709e-01 -1.288160e-01 
3.948000e+00 -1.146650e-01 -1.283478e-01 
3.949000e+00 -1.143591e-01 -1.278787e-01 
3.950000e+00 -1.140531e-01 -1.274087e-01 
3.951000e+00 -1.137471e-01 -1.269377e-01 
3.952000e+00 -1.134411e-01 -1.264657e-01 
3.953000e+00 -1.131351e-01 -1.259928e-01 
3.954000e+00 -1.128291e-01 -1.255190e-01 
3.955000e+00 -1.125232e-01 -1.250442e-01 
3.956000e+00 -1.122172e-01 -1.245685e-01 
3.957000e+00 -1.119112e-01 -1.240919e-01 
3.958000e+00 -1.116053e-01 -1.236144e-01 
3.959000e+00 -1.112994e-01 -1.231360e-01 
3.960000e+00 -1.109935e-01 -1.226566e-01 
3.961000e+00 -1.106877e-01 -1.221764e-01 
3.962000e+00 -1.103819e-01 -1.216953e-01 
3.963000e+00 -1.100762e-01 -1.212132e-01 
3.964000e+00 -1.097705e-01 -1.207303e-01 
3.965000e+00 -1.094649e-01 -1.202466e-01 
3.966000e+00 -1.091593e-01 -1.197619e-01 
3.967000e+00 -1.088538e-01 -1.192764e-01 
3.968000e+00 -1.085484e-01 -1.187900e-01 
3.969000e+00 -1.082430e-01 -1.183027e-01 
3.970000e+00 -1.079378e-01 -1.178146e-01 
3.971000e+00 -1.076326e-01 -1.173257e-01 
3.972000e+00 -1.073275e-01 -1.168359e-01 
3.973000e+00 -1.070225e-01 -1.163453e-01 
3.974000e+00 -1.067176e-01 -1.158538e-01 
3.975000e+00 -1.064128e-01 -1.153616e-01 
3.976000e+00 -1.061081e-01 -1.148684e-01 
3.977000e+00 -1.058036e-01 -1.143745e-01 
3.978000e+00 -1.054991e-01 -1.138798e-01 
3.979000e+00 -1.051948e-01 -1.133843e-01 
3.980000e+00 -1.048906e-01 -1.128879e-01 
3.981000e+00 -1.045865e-01 -1.123908e-01 
3.982000e+00 -1.042826e-01 -1.118929e-01 
3.983000e+00 -1.039788e-01 -1.113942e-01 
3.984000e+00 -1.036752e-01 -1.108947e-01 
3.985000e+00 -1.033717e-01 -1.103944e-01 
3.986000e+00 -1.030684e-01 -1.098934e-01 
3.987000e+00 -1.027653e-01 -1.093916e-01 
3.988000e+00 -1.024623e-01 -1.088891e-01 
3.989000e+00 -1.021595e-01 -1.083858e-01 
3.990000e+00 -1.018568e-01 -1.078817e-01 
3.991000e+00 -1.015544e-01 -1.073769e-01 
3.992000e+00 -1.012521e-01 -1.068714e-01 
3.993000e+00 -1.009500e-01 -1.063652e-01 
3.994000e+00 -1.006481e-01 -1.058582e-01 
3.995000e+00 -1.003464e-01 -1.053505e-01 
3.996000e+00 -1.000449e-01 -1.048421e-01 
3.997000e+00 -9.974364e-02 -1.043329e-01 
3.998000e+00 -9.944257e-02 -1.038231e-01 
3.999000e+00 -9.914171e-02 -1.033126e-01 
4.000000e+00 -9.884108e-02 -1.028013e-01 
4.001000e+00 -9.854067e-02 -1.022894e-01 
4.002000e+00 -9.824049e-02 -1.017768e-01 
4.003000e+00 -9.794054e-02 -1.012635e-01 
4.004000e+00 -9.764083e-02 -1.007496e-01 
4.005000e+00 -9.734137e-02 -1.002350e-01 
4.006000e+00 -9.704215e-02 -9.971971e-02 
4.007000e+00 -9.674318e-02 -9.920377e-02 
4.008000e+00 -9.644447e-02 -9.868719e-02 
4.009000e+00 -9.614602e-02 -9.816996e-02 
4.010000e+00 -9.584783e-02 -9.765209e-02 
4.011000e+00 -9.554991e-02 -9.713359e-02 
4.012000e+00 -9.525227e-02 -9.661445e-02 
4.013000e+00 -9.495490e-02 -9.609470e-02 
4.014000e+00 -9.465781e-02 -9.557432e-02 
4.015000e+00 -9.436101e-02 -9.505333e-02 
4.016000e+00 -9.406450e-02 -9.453173e-02 
4.017000e+00 -9.376828e-02 -9.400953e-02 
4.018000e+00 -9.347236e-02 -9.348674e-02 
4.019000e+00 -9.317674e-02 -9.296335e-02 
4.020000e+00 -9.288143e-02 -9.243937e-02 
4.021000e+00 -9.258643e-02 -9.191482e-02 
4.022000e+00 -9.229175e-02 -9.138969e-02 
4.023000e+00 -9.199738e-02 -9.086399e-02 
4.024000e+00 -9.170334e-02 -9.033772e-02 
4.025000e+00 -9.140962e-02 -8.981090e-02 
4.026000e+00 -9.111623e-02 -8.928352e-02 
4.027000e+00 -9.082318e-02 -8.875559e-02 
4.028000e+00 -9.053047e-02 -8.822712e-02 
4.029000e+00 -9.023810e-02 -8.769812e-02 
4.030000e+00 -8.994608e-02 -8.716858e-02 
4.031000e+00 -8.965441e-02 -8.663851e-02 
4.032000e+00 -8.936309e-02 -8.610793e-02 
4.033000e+00 -8.907213e-02 -8.557683e-02 
4.034000e+00 -8.878154e-02 -8.504522e-02 
4.035000e+00 -8.849131e-02 -8.451310e-02 
4.036000e+00 -8.820145e-02 -8.398048e-02 
4.037000e+00 -8.791197e-02 -8.344738e-02 
4.038000e+00 -8.762287e-02 -8.291378e-02 
4.039000e+00 -8.733414e-02 -8.237970e-02 
4.040000e+00 -8.704581e-02 -8.184514e-02 
4.041000e+00 -8.675786e-02 -8.131011e-02 
4.042000e+00 -8.647031e-02 -8.077461e-02 
4.043000e+00 -8.618315e-02 -8.023865e-02 
4.044000e+00 -8.589639e-02 -7.970224e-02 
4.045000e+00 -8.561004e-02 -7.916538e-02 
4.046000e+00 -8.532410e-02 -7.862807e-02 
4.047000e+00 -8.503857e-02 -7.809032e-02 
4.048000e+00 -8.475346e-02 -7.755214e-02 
4.049000e+00 -8.446876e-02 -7.701353e-02 
4.050000e+00 -8.418449e-02 -7.647449e-02 
4.051000e+00 -8.390065e-02 -7.593504e-02 
4.052000e+00 -8.361724e-02 -7.539518e-02 
4.053000e+00 -8.333426e-02 -7.485491e-02 
4.054000e+00 -8.305171e-02 -7.431424e-02 
4.055000e+00 -8.276961e-02 -7.377317e-02 
4.056000e+00 -8.248796e-02 -7.323171e-02 
4.057000e+00 -8.220675e-02 -7.268987e-02 
4.058000e+00 -8.192599e-02 -7.214765e-02 
4.059000e+00 -8.164569e-02 -7.160505e-02 
4.060000e+00 -8.136585e-02 -7.106209e-02 
4.061000e+00 -8.108647e-02 -7.051876e-02 
4.062000e+00 -8.080756e-02 -6.997508e-02 
4.063000e+00 -8.052911e-02 -6.943104e-02 
4.064000e+00 -8.025114e-02 -6.888666e-02 
4.065000e+00 -7.997364e-02 -6.834193e-02 
4.066000e+00 -7.969663e-02 -6.779687e-02 
4.067000e+00 -7.942009e-02 -6.725148e-02 
4.068000e+00 -7.914404e-02 -6.670577e-02 
4.069000e+00 -7.886848e-02 -6.615973e-02 
4.070000e+00 -7.859342e-02 -6.561339e-02 
4.071000e+00 -7.831885e-02 -6.506673e-02 
4.072000e+00 -7.804477e-02 -6.451977e-02 
4.073000e+00 -7.777120e-02 -6.397251e-02 
4.074000e+00 -7.749814e-02 -6.342496e-02 
4.075000e+00 -7.722559e-02 -6.287713e-02 
4.076000e+00 -7.695354e-02 -6.232901e-02 
4.077000e+00 -7.668202e-02 -6.178061e-02 
4.078000e+00 -7.641101e-02 -6.123195e-02 
4.079000e+00 -7.614052e-02 -6.068302e-02 
4.080000e+00 -7.587055e-02 -6.013383e-02 
4.081000e+00 -7.560112e-02 -5.958439e-02 
4.082000e+00 -7.533221e-02 -5.903470e-02 
4.083000e+00 -7.506384e-02 -5.848476e-02 
4.084000e+00 -7.479601e-02 -5.793459e-02 
4.085000e+00 -7.452872e-02 -5.738419e-02 
4.086000e+00 -7.426196e-02 -5.683356e-02 
4.087000e+00 -7.399576e-02 -5.628270e-02 
4.088000e+00 -7.373010e-02 -5.573163e-02 
4.089000e+00 -7.346500e-02 -5.518035e-02 
4.090000e+00 -7.320045e-02 -5.462887e-02 
4.091000e+00 -7.293646e-02 -5.407719e-02 
4.092000e+00 -7.267303e-02 -5.352531e-02 
4.093000e+00 -7.241016e-02 -5.297324e-02 
4.094000e+00 -7.214786e-02 -5.242099e-02 
4.095000e+00 -7.188612e-02 -5.186856e-02 
4.096000e+00 -7.162496e-02 -5.131595e-02 
4.097000e+00 -7.136438e-02 -5.076318e-02 
4.098000e+00 -7.110437e-02 -5.021025e-02 
4.099000e+00 -7.084494e-02 -4.965716e-02 
4.100000e+00 -7.058610e-02 -4.910392e-02 
4.101000e+00 -7.032784e-02 -4.855054e-02 
4.102000e+00 -7.007017e-02 -4.799701e-02 
4.103000e+00 -6.981309e-02 -4.744335e-02 
4.104000e+00 -6.955660e-02 -4.688956e-02 
4.105000e+00 -6.930071e-02 -4.633565e-02 
4.106000e+00 -6.904542e-02 -4.578161e-02 
4.107000e+00 -6.879074e-02 -4.522746e-02 
4.108000e+00 -6.853665e-02 -4.467321e-02 
4.109000e+00 -6.828318e-02 -4.411885e-02 
4.110000e+00 -6.803031e-02 -4.356440e-02 
4.111000e+00 -6.777805e-02 -4.300985e-02 
4.112000e+00 -6.752641e-02 -4.245521e-02 
4.113000e+00 -6.727539e-02 -4.190050e-02 
4.114000e+00 -6.702499e-02 -4.134571e-02 
4.115000e+00 -6.677520e-02 -4.079085e-02 
4.116000e+00 -6.652605e-02 -4.023592e-02 
4.117000e+00 -6.627752e-02 -3.968093e-02 
4.118000e+00 -6.602961e-02 -3.912589e-02 
4.119000e+00 -6.578234e-02 -3.857080e-02 
4.120000e+00 -6.553571e-02 -3.801566e-02 
4.121000e+00 -6.528971e-02 -3.746049e-02 
4.122000e+00 -6.504435e-02 -3.690528e-02 
4.123000e+00 -6.479963e-02 -3.635005e-02 
4.124000e+00 -6.455555e-02 -3.579479e-02 
4.125000e+00 -6.431212e-02 -3.523951e-02 
4.126000e+00 -6.406933e-02 -3.468423e-02 
4.127000e+00 -6.382720e-02 -3.412893e-02 
4.128000e+00 -6.358572e-02 -3.357364e-02 
4.129000e+00 -6.334489e-02 -3.301835e-02 
4.130000e+00 -6.310472e-02 -3.246306e-02 
4.131000e+00 -6.286521e-02 -3.190780e-02 
4.132000e+00 -6.262635e-02 -3.135255e-02 
4.133000e+00 -6.238816e-02 -3.079732e-02 
4.134000e+00 -6.215064e-02 -3.024213e-02 
4.135000e+00 -6.191378e-02 -2.968697e-02 
4.136000e+00 -6.167759e-02 -2.913186e-02 
4.137000e+00 -6.144208e-02 -2.857679e-02 
4.138000e+00 -6.120723e-02 -2.802177e-02 
4.139000e+00 -6.097306e-02 -2.746680e-02 
4.140000e+00 -6.073957e-02 -2.691190e-02 
4.141000e+00 -6.050676e-02 -2.635707e-02 
4.142000e+00 -6.027462e-02 -2.580230e-02 
4.143000e+00 -6.004317e-02 -2.524762e-02 
4.144000e+00 -5.981241e-02 -2.469302e-02 
4.145000e+00 -5.958233e-02 -2.413850e-02 
4.146000e+00 -5.935294e-02 -2.358408e-02 
4.147000e+00 -5.912424e-02 -2.302975e-02 
4.148000e+00 -5.889623e-02 -2.247553e-02 
4.149000e+00 -5.866892e-02 -2.192142e-02 
4.150000e+00 -5.844230e-02 -2.136743e-02 
4.151000e+00 -5.821637e-02 -2.081355e-02 
4.152000e+00 -5.799115e-02 -2.025979e-02 
4.153000e+00 -5.776663e-02 -1.970617e-02 
4.154000e+00 -5.754281e-02 -1.915267e-02 
4.155000e+00 -5.731969e-02 -1.859932e-02 
4.156000e+00 -5.709728e-02 -1.804612e-02 
4.157000e+00 -5.687558e-02 -1.749306e-02 
4.158000e+00 -5.665458e-02 -1.694016e-02 
4.159000e+00 -5.643430e-02 -1.638742e-02 
4.160000e+00 -5.621473e-02 -1.583484e-02 
4.161000e+00 -5.599587e-02 -1.528243e-02 
4.162000e+00 -5.577773e-02 -1.473020e-02 
4.163000e+00 -5.556030e-02 -1.417815e-02 
4.164000e+00 -5.534359e-02 -1.362629e-02 
4.165000e+00 -5.512760e-02 -1.307462e-02 
4.166000e+00 -5.491233e-02 -1.252314e-02 
4.167000e+00 -5.469779e-02 -1.197186e-02 
4.168000e+00 -5.448397e-02 -1.142079e-02 
4.169000e+00 -5.427087e-02 -1.086993e-02 
4.170000e+00 -5.405850e-02 -1.031929e-02 
4.171000e+00 -5.384686e-02 -9.768867e-03 
4.172000e+00 -5.363594e-02 -9.218671e-03 
4.173000e+00 -5.342576e-02 -8.668706e-03 
4.174000e+00 -5.321631e-02 -8.118978e-03 
4.175000e+00 -5.300759e-02 -7.569491e-03 
4.176000e+00 -5.279960e-02 -7.020251e-03 
4.177000e+00 -5.259236e-02 -6.471261e-03 
4.178000e+00 -5.238584e-02 -5.922529e-03 
4.179000e+00 -5.218007e-02 -5.374057e-03 
4.180000e+00 -5.197503e-02 -4.825852e-03 
4.181000e+00 -5.177074e-02 -4.277918e-03 
4.182000e+00 -5.156718e-02 -3.730261e-03 
4.183000e+00 -5.136437e-02 -3.182885e-03 
4.184000e+00 -5.116230e-02 -2.635795e-03 
4.185000e+00 -5.096098e-02 -2.088996e-03 
4.186000e+00 -5.076040e-02 -1.542493e-03 
4.187000e+00 -5.056057e-02 -9.962917e-04 
4.188000e+00 -5.036148e-02 -4.503960e-04 
4.189000e+00 -5.016315e-02 9.518875e-05 
4.190000e+00 -4.996556e-02 6.404577e-04 
4.191000e+00 -4.976872e-02 1.185406e-03 
4.192000e+00 -4.957264e-02 1.730029e-03 
4.193000e+00 -4.937731e-02 2.274321e-03 
4.194000e+00 -4.918273e-02 2.818277e-03 
4.195000e+00 -4.898890e-02 3.361894e-03 
4.196000e+00 -4.879583e-02 3.905165e-03 
4.197000e+00 -4.860351e-02 4.448087e-03 
4.198000e+00 -4.841195e-02 4.990653e-03 
4.199000e+00 -4.822115e-02 5.532860e-03 
4.200000e+00 -4.803110e-02 6.074703e-03 
4.201000e+00 -4.784182e-02 6.616176e-03 
4.202000e+00 -4.765329e-02 7.157275e-03 
4.203000e+00 -4.746552e-02 7.697995e-03 
4.204000e+00 -4.727851e-02 8.238332e-03 
4.205000e+00 -4.709227e-02 8.778280e-03 
4.206000e+00 -4.690678e-02 9.317834e-03 
4.207000e+00 -4.672206e-02 9.856991e-03 
4.208000e+00 -4.653810e-02 1.039574e-02 
4.209000e+00 -4.635491e-02 1.093409e-02 
4.210000e+00 -4.617248e-02 1.147202e-02 
4.211000e+00 -4.599081e-02 1.200954e-02 
4.212000e+00 -4.580991e-02 1.254664e-02 
4.213000e+00 -4.562978e-02 1.308331e-02 
4.214000e+00 -4.545041e-02 1.361954e-02 
4.215000e+00 -4.527181e-02 1.415534e-02 
4.216000e+00 -4.509397e-02 1.469071e-02 
4.217000e+00 -4.491690e-02 1.522562e-02 
4.218000e+00 -4.474060e-02 1.576009e-02 
4.219000e+00 -4.456507e-02 1.629410e-02 
4.220000e+00 -4.439031e-02 1.682765e-02 
4.221000e+00 -4.421631e-02 1.736074e-02 
4.222000e+00 -4.404309e-02 1.789336e-02 
4.223000e+00 -4.387063e-02 1.842550e-02 
4.224000e+00 -4.369894e-02 1.895717e-02 
4.225000e+00 -4.352803e-02 1.948836e-02 
4.226000e+00 -4.335788e-02 2.001906e-02 
4.227000e+00 -4.318850e-02 2.054927e-02 
4.228000e+00 -4.301990e-02 2.107898e-02 
4.229000e+00 -4.285206e-02 2.160819e-02 
4.230000e+00 -4.268500e-02 2.213689e-02 
4.231000e+00 -4.251871e-02 2.266509e-02 
4.232000e+00 -4.235319e-02 2.319277e-02 
4.233000e+00 -4.218844e-02 2.371993e-02 
4.234000e+00 -4.202446e-02 2.424657e-02 
4.235000e+00 -4.186125e-02 2.477268e-02 
4.236000e+00 -4.169881e-02 2.529826e-02 
4.237000e+00 -4.153715e-02 2.582330e-02 
4.238000e+00 -4.137625e-02 2.634781e-02 
4.239000e+00 -4.121613e-02 2.687176e-02 
4.240000e+00 -4.105678e-02 2.739516e-02 
4.241000e+00 -4.089820e-02 2.791801e-02 
4.242000e+00 -4.074039e-02 2.844031e-02 
4.243000e+00 -4.058335e-02 2.896203e-02 
4.244000e+00 -4.042708e-02 2.948319e-02 
4.245000e+00 -4.027158e-02 3.000378e-02 
4.246000e+00 -4.011686e-02 3.052379e-02 
4.247000e+00 -3.996290e-02 3.104322e-02 
4.248000e+00 -3.980971e-02 3.156206e-02 
4.249000e+00 -3.965730e-02 3.208031e-02 
4.250000e+00 -3.950565e-02 3.259797e-02 
4.251000e+00 -3.935477e-02 3.311503e-02 
4.252000e+00 -3.920467e-02 3.363149e-02 
4.253000e+00 -3.905533e-02 3.414734e-02 
4.254000e+00 -3.890676e-02 3.466258e-02 
4.255000e+00 -3.875895e-02 3.517720e-02 
4.256000e+00 -3.861192e-02 3.569120e-02 
4.257000e+00 -3.846565e-02 3.620458e-02 
4.258000e+00 -3.832015e-02 3.671733e-02 
4.259000e+00 -3.817541e-02 3.722944e-02 
4.260000e+00 -3.803144e-02 3.774092e-02 
4.261000e+00 -3.788824e-02 3.825176e-02 
4.262000e+00 -3.774580e-02 3.876195e-02 
4.263000e+00 -3.760413e-02 3.927150e-02 
4.264000e+00 -3.746322e-02 3.978038e-02 
4.265000e+00 -3.732308e-02 4.028861e-02 
4.266000e+00 -3.718369e-02 4.079618e-02 
4.267000e+00 -3.704507e-02 4.130308e-02 
4.268000e+00 -3.690721e-02 4.180931e-02 
4.269000e+00 -3.677012e-02 4.231487e-02 
4.270000e+00 -3.663378e-02 4.281974e-02 
4.271000e+00 -3.649820e-02 4.332393e-02 
4.272000e+00 -3.636339e-02 4.382744e-02 
4.273000e+00 -3.622933e-02 4.433025e-02 
4.274000e+00 -3.609602e-02 4.483237e-02 
4.275000e+00 -3.596348e-02 4.533379e-02 
4.276000e+00 -3.583169e-02 4.583451e-02 
4.277000e+00 -3.570066e-02 4.633451e-02 
4.278000e+00 -3.557038e-02 4.683381e-02 
4.279000e+00 -3.544086e-02 4.733239e-02 
4.280000e+00 -3.531209e-02 4.783025e-02 
4.281000e+00 -3.518407e-02 4.832739e-02 
4.282000e+00 -3.505681e-02 4.882380e-02 
4.283000e+00 -3.493029e-02 4.931948e-02 
4.284000e+00 -3.480452e-02 4.981442e-02 
4.285000e+00 -3.467951e-02 5.030862e-02 
4.286000e+00 -3.455524e-02 5.080208e-02 
4.287000e+00 -3.443171e-02 5.129479e-02 
4.288000e+00 -3.430894e-02 5.178675e-02 
4.289000e+00 -3.418691e-02 5.227796e-02 
4.290000e+00 -3.406562e-02 5.276840e-02 
4.291000e+00 -3.394507e-02 5.325809e-02 
4.292000e+00 -3.382527e-02 5.374700e-02 
4.293000e+00 -3.370621e-02 5.423515e-02 
4.294000e+00 -3.358788e-02 5.472252e-02 
4.295000e+00 -3.347030e-02 5.520911e-02 
4.296000e+00 -3.335345e-02 5.569492e-02 
4.297000e+00 -3.323734e-02 5.617994e-02 
4.298000e+00 -3.312197e-02 5.666418e-02 
4.299000e+00 -3.300733e-02 5.714762e-02 
4.300000e+00 -3.289342e-02 5.763026e-02 
4.301000e+00 -3.278025e-02 5.811210e-02 
4.302000e+00 -3.266780e-02 5.859314e-02 
4.303000e+00 -3.255608e-02 5.907336e-02 
4.304000e+00 -3.244509e-02 5.955278e-02 
4.305000e+00 -3.233483e-02 6.003138e-02 
4.306000e+00 -3.222530e-02 6.050916e-02 
4.307000e+00 -3.211648e-02 6.098611e-02 
4.308000e+00 -3.200839e-02 6.146224e-02 
4.309000e+00 -3.190102e-02 6.193754e-02 
4.310000e+00 -3.179438e-02 6.241200e-02 
4.311000e+00 -3.168845e-02 6.288563e-02 
4.312000e+00 -3.158323e-02 6.335841e-02 
4.313000e+00 -3.147874e-02 6.383035e-02 
4.314000e+00 -3.137495e-02 6.430144e-02 
4.315000e+00 -3.127188e-02 6.477168e-02 
4.316000e+00 -3.116953e-02 6.524106e-02 
4.317000e+00 -3.106788e-02 6.570958e-02 
4.318000e+00 -3.096694e-02 6.617724e-02 
4.319000e+00 -3.086671e-02 6.664403e-02 
4.320000e+00 -3.076718e-02 6.710995e-02 
4.321000e+00 -3.066835e-02 6.757500e-02 
4.322000e+00 -3.057023e-02 6.803917e-02 
4.323000e+00 -3.047281e-02 6.850246e-02 
4.324000e+00 -3.037609e-02 6.896487e-02 
4.325000e+00 -3.028007e-02 6.942639e-02 
4.326000e+00 -3.018474e-02 6.988702e-02 
4.327000e+00 -3.009011e-02 7.034675e-02 
4.328000e+00 -2.999616e-02 7.080558e-02 
4.329000e+00 -2.990291e-02 7.126352e-02 
4.330000e+00 -2.981035e-02 7.172055e-02 
4.331000e+00 -2.971848e-02 7.217667e-02 
4.332000e+00 -2.962729e-02 7.263188e-02 
4.333000e+00 -2.953678e-02 7.308618e-02 
4.334000e+00 -2.944696e-02 7.353956e-02 
4.335000e+00 -2.935782e-02 7.399201e-02 
4.336000e+00 -2.926935e-02 7.444355e-02 
4.337000e+00 -2.918157e-02 7.489415e-02 
4.338000e+00 -2.909445e-02 7.534383e-02 
4.339000e+00 -2.900802e-02 7.579256e-02 
4.340000e+00 -2.892225e-02 7.624037e-02 
4.341000e+00 -2.883715e-02 7.668723e-02 
4.342000e+00 -2.875272e-02 7.713314e-02 
4.343000e+00 -2.866895e-02 7.757811e-02 
4.344000e+00 -2.858585e-02 7.802213e-02 
4.345000e+00 -2.850341e-02 7.846520e-02 
4.346000e+00 -2.842163e-02 7.890731e-02 
4.347000e+00 -2.834050e-02 7.934846e-02 
4.348000e+00 -2.826003e-02 7.978864e-02 
4.349000e+00 -2.818022e-02 8.022786e-02 
4.350000e+00 -2.810106e-02 8.066611e-02 
4.351000e+00 -2.802254e-02 8.110339e-02 
4.352000e+00 -2.794468e-02 8.153970e-02 
4.353000e+00 -2.786746e-02 8.197502e-02 
4.354000e+00 -2.779088e-02 8.240936e-02 
4.355000e+00 -2.771494e-02 8.284272e-02 
4.356000e+00 -2.763964e-02 8.327509e-02 
4.357000e+00 -2.756498e-02 8.370647e-02 
4.358000e+00 -2.749096e-02 8.413686e-02 
4.359000e+00 -2.741757e-02 8.456625e-02 
4.360000e+00 -2.734480e-02 8.499464e-02 
4.361000e+00 -2.727267e-02 8.542203e-02 
4.362000e+00 -2.720116e-02 8.584841e-02 
4.363000e+00 -2.713028e-02 8.627379e-02 
4.364000e+00 -2.706002e-02 8.669815e-02 
4.365000e+00 -2.699037e-02 8.712150e-02 
4.366000e+00 -2.692135e-02 8.754383e-02 
4.367000e+00 -2.685293e-02 8.796514e-02 
4.368000e+00 -2.678514e-02 8.838543e-02 
4.369000e+00 -2.671795e-02 8.880470e-02 
4.370000e+00 -2.665137e-02 8.922293e-02 
4.371000e+00 -2.658539e-02 8.964014e-02 
4.372000e+00 -2.652002e-02 9.005631e-02 
4.373000e+00 -2.645525e-02 9.047144e-02 
4.374000e+00 -2.639107e-02 9.088554e-02 
4.375000e+00 -2.632750e-02 9.129859e-02 
4.376000e+00 -2.626451e-02 9.171059e-02 
4.377000e+00 -2.620212e-02 9.212155e-02 
4.378000e+00 -2.614032e-02 9.253146e-02 
4.379000e+00 -2.607910e-02 9.294032e-02 
4.380000e+00 -2.601847e-02 9.334812e-02 
4.381000e+00 -2.595842e-02 9.375486e-02 
4.382000e+00 -2.589894e-02 9.416054e-02 
4.383000e+00 -2.584005e-02 9.456516e-02 
4.384000e+00 -2.578172e-02 9.496871e-02 
4.385000e+00 -2.572397e-02 9.537119e-02 
4.386000e+00 -2.566679e-02 9.577260e-02 
4.387000e+00 -2.561017e-02 9.617294e-02 
4.388000e+00 -2.555412e-02 9.657220e-02 
4.389000e+00 -2.549863e-02 9.697038e-02 
4.390000e+00 -2.544369e-02 9.736748e-02 
4.391000e+00 -2.538931e-02 9.776349e-02 
4.392000e+00 -2.533549e-02 9.815842e-02 
4.393000e+00 -2.528222e-02 9.855226e-02 
4.394000e+00 -2.522949e-02 9.894500e-02 
4.395000e+00 -2.517731e-02 9.933666e-02 
4.396000e+00 -2.512567e-02 9.972721e-02 
4.397000e+00 -2.507457e-02 1.001167e-01 
4.398000e+00 -2.502401e-02 1.005050e-01 
4.399000e+00 -2.497398e-02 1.008923e-01 
4.400000e+00 -2.492448e-02 1.012784e-01 
4.401000e+00 -2.487552e-02 1.016635e-01 
4.402000e+00 -2.482708e-02 1.020474e-01 
4.403000e+00 -2.477916e-02 1.024302e-01 
4.404000e+00 -2.473176e-02 1.028119e-01 
4.405000e+00 -2.468488e-02 1.031925e-01 
4.406000e+00 -2.463852e-02 1.035719e-01 
4.407000e+00 -2.459267e-02 1.039503e-01 
4.408000e+00 -2.454733e-02 1.043275e-01 
4.409000e+00 -2.450249e-02 1.047036e-01 
4.410000e+00 -2.445816e-02 1.050785e-01 
4.411000e+00 -2.441433e-02 1.054524e-01 
4.412000e+00 -2.437099e-02 1.058250e-01 
4.413000e+00 -2.432816e-02 1.061966e-01 
4.414000e+00 -2.428581e-02 1.065670e-01 
4.415000e+00 -2.424395e-02 1.069363e-01 
4.416000e+00 -2.420258e-02 1.073044e-01 
4.417000e+00 -2.416170e-02 1.076714e-01 
4.418000e+00 -2.412129e-02 1.080373e-01 
4.419000e+00 -2.408136e-02 1.084020e-01 
4.420000e+00 -2.404191e-02 1.087655e-01 
4.421000e+00 -2.400292e-02 1.091279e-01 
4.422000e+00 -2.396441e-02 1.094891e-01 
4.423000e+00 -2.392636e-02 1.098492e-01 
4.424000e+00 -2.388877e-02 1.102081e-01 
4.425000e+00 -2.385165e-02 1.105659e-01 
4.426000e+00 -2.381498e-02 1.109225e-01 
4.427000e+00 -2.377876e-02 1.112779e-01 
4.428000e+00 -2.374300e-02 1.116322e-01 
4.429000e+00 -2.370768e-02 1.119853e-01 
4.430000e+00 -2.367280e-02 1.123372e-01 
4.431000e+00 -2.363837e-02 1.126880e-01 
4.432000e+00 -2.360437e-02 1.130376e-01 
4.433000e+00 -2.357081e-02 1.133860e-01 
4.434000e+00 -2.353769e-02 1.137332e-01 
4.435000e+00 -2.350499e-02 1.140792e-01 
4.436000e+00 -2.347271e-02 1.144241e-01 
4.437000e+00 -2.344086e-02 1.147678e-01 
4.438000e+00 -2.340943e-02 1.151103e-01 
4.439000e+00 -2.337841e-02 1.154516e-01 
4.440000e+00 -2.334781e-02 1.157917e-01 
4.441000e+00 -2.331762e-02 1.161306e-01 
4.442000e+00 -2.328783e-02 1.164684e-01 
4.443000e+00 -2.325845e-02 1.168049e-01 
4.444000e+00 -2.322946e-02 1.171402e-01 
4.445000e+00 -2.320088e-02 1.174744e-01 
4.446000e+00 -2.317269e-02 1.178073e-01 
4.447000e+00 -2.314488e-02 1.181391e-01 
4.448000e+00 -2.311747e-02 1.184696e-01 
4.449000e+00 -2.309044e-02 1.187990e-01 
4.450000e+00 -2.306379e-02 1.191271e-01 
4.451000e+00 -2.303752e-02 1.194540e-01 
4.452000e+00 -2.301162e-02 1.197798e-01 
4.453000e+00 -2.298609e-02 1.201043e-01 
4.454000e+00 -2.296093e-02 1.204276e-01 
4.455000e+00 -2.293614e-02 1.207496e-01 
4.456000e+00 -2.291170e-02 1.210705e-01 
4.457000e+00 -2.288762e-02 1.213901e-01 
4.458000e+00 -2.286390e-02 1.217086e-01 
4.459000e+00 -2.284053e-02 1.220258e-01 
4.460000e+00 -2.281751e-02 1.223418e-01 
4.461000e+00 -2.279483e-02 1.226565e-01 
4.462000e+00 -2.277249e-02 1.229701e-01 
4.463000e+00 -2.275048e-02 1.232824e-01 
4.464000e+00 -2.272882e-02 1.235935e-01 
4.465000e+00 -2.270748e-02 1.239033e-01 
4.466000e+00 -2.268647e-02 1.242120e-01 
4.467000e+00 -2.266578e-02 1.245194e-01 
4.468000e+00 -2.264542e-02 1.248255e-01 
4.469000e+00 -2.262537e-02 1.251305e-01 
4.470000e+00 -2.260564e-02 1.254342e-01 
4.471000e+00 -2.258621e-02 1.257366e-01 
4.472000e+00 -2.256709e-02 1.260378e-01 
4.473000e+00 -2.254828e-02 1.263378e-01 
4.474000e+00 -2.252976e-02 1.266366e-01 
4.475000e+00 -2.251154e-02 1.269341e-01 
4.476000e+00 -2.249362e-02 1.272303e-01 
4.477000e+00 -2.247598e-02 1.275253e-01 
4.478000e+00 -2.245863e-02 1.278191e-01 
4.479000e+00 -2.244156e-02 1.281116e-01 
4.480000e+00 -2.242477e-02 1.284029e-01 
4.481000e+00 -2.240826e-02 1.286929e-01 
4.482000e+00 -2.239202e-02 1.289817e-01 
4.483000e+00 -2.237604e-02 1.292692e-01 
4.484000e+00 -2.236034e-02 1.295555e-01 
4.485000e+00 -2.234489e-02 1.298405e-01 
4.486000e+00 -2.232970e-02 1.301243e-01 
4.487000e+00 -2.231476e-02 1.304068e-01 
4.488000e+00 -2.230008e-02 1.306880e-01 
4.489000e+00 -2.228564e-02 1.309680e-01 
4.490000e+00 -2.227144e-02 1.312468e-01 
4.491000e+00 -2.225749e-02 1.315243e-01 
4.492000e+00 -2.224377e-02 1.318005e-01 
4.493000e+00 -2.223029e-02 1.320754e-01 
4.494000e+00 -2.221703e-02 1.323491e-01 
4.495000e+00 -2.220400e-02 1.326216e-01 
4.496000e+00 -2.219119e-02 1.328927e-01 
4.497000e+00 -2.217860e-02 1.331626e-01 
4.498000e+00 -2.216622e-02 1.334313e-01 
4.499000e+00 -2.215406e-02 1.336986e-01 
4.500000e+00 -2.214210e-02 1.339647e-01 
4.501000e+00 -2.213035e-02 1.342296e-01 
4.502000e+00 -2.211880e-02 1.344931e-01 
4.503000e+00 -2.210744e-02 1.347554e-01 
4.504000e+00 -2.209628e-02 1.350164e-01 
4.505000e+00 -2.208530e-02 1.352762e-01 
4.506000e+00 -2.207451e-02 1.355347e-01 
4.507000e+00 -2.206391e-02 1.357919e-01 
4.508000e+00 -2.205348e-02 1.360478e-01 
4.509000e+00 -2.204323e-02 1.363025e-01 
4.510000e+00 -2.203315e-02 1.365559e-01 
4.511000e+00 -2.202323e-02 1.368080e-01 
4.512000e+00 -2.201348e-02 1.370588e-01 
4.513000e+00 -2.200389e-02 1.373083e-01 
4.514000e+00 -2.199446e-02 1.375566e-01 
4.515000e+00 -2.198518e-02 1.378036e-01 
4.516000e+00 -2.197604e-02 1.380493e-01 
4.517000e+00 -2.196706e-02 1.382937e-01 
4.518000e+00 -2.195821e-02 1.385369e-01 
4.519000e+00 -2.194950e-02 1.387788e-01 
4.520000e+00 -2.194093e-02 1.390194e-01 
4.521000e+00 -2.193249e-02 1.392587e-01 
4.522000e+00 -2.192417e-02 1.394967e-01 
4.523000e+00 -2.191598e-02 1.397334e-01 
4.524000e+00 -2.190790e-02 1.399689e-01 
4.525000e+00 -2.189994e-02 1.402031e-01 
4.526000e+00 -2.189210e-02 1.404360e-01 
4.527000e+00 -2.188436e-02 1.406676e-01 
4.528000e+00 -2.187673e-02 1.408979e-01 
4.529000e+00 -2.186919e-02 1.411269e-01 
4.530000e+00 -2.186176e-02 1.413547e-01 
4.531000e+00 -2.185441e-02 1.415811e-01 
4.532000e+00 -2.184716e-02 1.418063e-01 
4.533000e+00 -2.183999e-02 1.420302e-01 
4.534000e+00 -2.183291e-02 1.422528e-01 
4.535000e+00 -2.182590e-02 1.424741e-01 
4.536000e+00 -2.181897e-02 1.426941e-01 
4.537000e+00 -2.181211e-02 1.429128e-01 
4.538000e+00 -2.180531e-02 1.431303e-01 
4.539000e+00 -2.179858e-02 1.433464e-01 
4.540000e+00 -2.179191e-02 1.435613e-01 
4.541000e+00 -2.178529e-02 1.437748e-01 
4.542000e+00 -2.177873e-02 1.439871e-01 
4.543000e+00 -2.177221e-02 1.441981e-01 
4.544000e+00 -2.176574e-02 1.444078e-01 
4.545000e+00 -2.175931e-02 1.446162e-01 
4.546000e+00 -2.175291e-02 1.448233e-01 
4.547000e+00 -2.174655e-02 1.450292e-01 
4.548000e+00 -2.174022e-02 1.452337e-01 
4.549000e+00 -2.173391e-02 1.454369e-01 
4.550000e+00 -2.172763e-02 1.456389e-01 
4.551000e+00 -2.172136e-02 1.458396e-01 
4.552000e+00 -2.171511e-02 1.460389e-01 
4.553000e+00 -2.170887e-02 1.462370e-01 
4.554000e+00 -2.170263e-02 1.464338e-01 
4.555000e+00 -2.169640e-02 1.466293e-01 
4.556000e+00 -2.169017e-02 1.468235e-01 
4.557000e+00 -2.168393e-02 1.470164e-01 
4.558000e+00 -2.167769e-02 1.472080e-01 
4.559000e+00 -2.167143e-02 1.473983e-01 
4.560000e+00 -2.166515e-02 1.475874e-01 
4.561000e+00 -2.165886e-02 1.477751e-01 
4.562000e+00 -2.165254e-02 1.479616e-01 
4.563000e+00 -2.164620e-02 1.481467e-01 
4.564000e+00 -2.163982e-02 1.483306e-01 
4.565000e+00 -2.163341e-02 1.485132e-01 
4.566000e+00 -2.162696e-02 1.486945e-01 
4.567000e+00 -2.162047e-02 1.488744e-01 
4.568000e+00 -2.161394e-02 1.490531e-01 
4.569000e+00 -2.160735e-02 1.492306e-01 
4.570000e+00 -2.160071e-02 1.494067e-01 
4.571000e+00 -2.159401e-02 1.495815e-01 
4.572000e+00 -2.158725e-02 1.497550e-01 
4.573000e+00 -2.158042e-02 1.499273e-01 
4.574000e+00 -2.157353e-02 1.500982e-01 
4.575000e+00 -2.156656e-02 1.502679e-01 
4.576000e+00 -2.155952e-02 1.504363e-01 
4.577000e+00 -2.155240e-02 1.506034e-01 
4.578000e+00 -2.154519e-02 1.507692e-01 
4.579000e+00 -2.153790e-02 1.509337e-01 
4.580000e+00 -2.153051e-02 1.510969e-01 
4.581000e+00 -2.152303e-02 1.512589e-01 
4.582000e+00 -2.151545e-02 1.514195e-01 
4.583000e+00 -2.150777e-02 1.515789e-01 
4.584000e+00 -2.149998e-02 1.517369e-01 
4.585000e+00 -2.149208e-02 1.518937e-01 
4.586000e+00 -2.148407e-02 1.520492e-01 
4.587000e+00 -2.147594e-02 1.522034e-01 
4.588000e+00 -2.146769e-02 1.523564e-01 
4.589000e+00 -2.145931e-02 1.525080e-01 
4.590000e+00 -2.145080e-02 1.526584e-01 
4.591000e+00 -2.144216e-02 1.528075e-01 
4.592000e+00 -2.143339e-02 1.529553e-01 
4.593000e+00 -2.142447e-02 1.531018e-01 
4.594000e+00 -2.141541e-02 1.532470e-01 
4.595000e+00 -2.140620e-02 1.533909e-01 
4.596000e+00 -2.139684e-02 1.535336e-01 
4.597000e+00 -2.138733e-02 1.536750e-01 
4.598000e+00 -2.137766e-02 1.538151e-01 
4.599000e+00 -2.136782e-02 1.539539e-01 
4.600000e+00 -2.135782e-02 1.540915e-01 
4.601000e+00 -2.134765e-02 1.542277e-01 
4.602000e+00 -2.133730e-02 1.543627e-01 
4.603000e+00 -2.132678e-02 1.544964e-01 
4.604000e+00 -2.131607e-02 1.546289e-01 
4.605000e+00 -2.130518e-02 1.547600e-01 
4.606000e+00 -2.129411e-02 1.548899e-01 
4.607000e+00 -2.128284e-02 1.550185e-01 
4.608000e+00 -2.127137e-02 1.551459e-01 
4.609000e+00 -2.125970e-02 1.552719e-01 
4.610000e+00 -2.124784e-02 1.553967e-01 
4.611000e+00 -2.123576e-02 1.555202e-01 
4.612000e+00 -2.122347e-02 1.556425e-01 
4.613000e+00 -2.121097e-02 1.557635e-01 
4.614000e+00 -2.119825e-02 1.558832e-01 
4.615000e+00 -2.118531e-02 1.560016e-01 
4.616000e+00 -2.117214e-02 1.561188e-01 
4.617000e+00 -2.115875e-02 1.562347e-01 
4.618000e+00 -2.114512e-02 1.563493e-01 
4.619000e+00 -2.113126e-02 1.564627e-01 
4.620000e+00 -2.111715e-02 1.565748e-01 
4.621000e+00 -2.110280e-02 1.566856e-01 
4.622000e+00 -2.108821e-02 1.567952e-01 
4.623000e+00 -2.107336e-02 1.569035e-01 
4.624000e+00 -2.105826e-02 1.570106e-01 
4.625000e+00 -2.104290e-02 1.571164e-01 
4.626000e+00 -2.102728e-02 1.572209e-01 
4.627000e+00 -2.101140e-02 1.573242e-01 
4.628000e+00 -2.099524e-02 1.574262e-01 
4.629000e+00 -2.097882e-02 1.575270e-01 
4.630000e+00 -2.096211e-02 1.576265e-01 
4.631000e+00 -2.094513e-02 1.577248e-01 
4.632000e+00 -2.092786e-02 1.578218e-01 
4.633000e+00 -2.091031e-02 1.579175e-01 
4.634000e+00 -2.089246e-02 1.580120e-01 
4.635000e+00 -2.087433e-02 1.581053e-01 
4.636000e+00 -2.085589e-02 1.581973e-01 
4.637000e+00 -2.083715e-02 1.582881e-01 
4.638000e+00 -2.081811e-02 1.583776e-01 
4.639000e+00 -2.079876e-02 1.584658e-01 
4.640000e+00 -2.077910e-02 1.585529e-01 
4.641000e+00 -2.075912e-02 1.586386e-01 
4.642000e+00 -2.073883e-02 1.587232e-01 
4.643000e+00 -2.071821e-02 1.588064e-01 
4.644000e+00 -2.069727e-02 1.588885e-01 
4.645000e+00 -2.067599e-02 1.589693e-01 
4.646000e+00 -2.065439e-02 1.590489e-01 
4.647000e+00 -2.063245e-02 1.591272e-01 
4.648000e+00 -2.061016e-02 1.592043e-01 
4.649000e+00 -2.058754e-02 1.592802e-01 
4.650000e+00 -2.056456e-02 1.593548e-01 
4.651000e+00 -2.054124e-02 1.594282e-01 
4.652000e+00 -2.051757e-02 1.595004e-01 
4.653000e+00 -2.049353e-02 1.595714e-01 
4.654000e+00 -2.046914e-02 1.596411e-01 
4.655000e+00 -2.044438e-02 1.597096e-01 
4.656000e+00 -2.041925e-02 1.597768e-01 
4.657000e+00 -2.039376e-02 1.598429e-01 
4.658000e+00 -2.036789e-02 1.599077e-01 
4.659000e+00 -2.034164e-02 1.599713e-01 
4.660000e+00 -2.031501e-02 1.600337e-01 
4.661000e+00 -2.028799e-02 1.600948e-01 
4.662000e+00 -2.026059e-02 1.601548e-01 
4.663000e+00 -2.023280e-02 1.602135e-01 
4.664000e+00 -2.020461e-02 1.602710e-01 
4.665000e+00 -2.017603e-02 1.603273e-01 
4.666000e+00 -2.014704e-02 1.603824e-01 
4.667000e+00 -2.011765e-02 1.604363e-01 
4.668000e+00 -2.008785e-02 1.604889e-01 
4.669000e+00 -2.005764e-02 1.605404e-01 
4.670000e+00 -2.002701e-02 1.605906e-01 
4.671000e+00 -1.999597e-02 1.606397e-01 
4.672000e+00 -1.996450e-02 1.606875e-01 
4.673000e+00 -1.993261e-02 1.607342e-01 
4.674000e+00 -1.990029e-02 1.607796e-01 
4.675000e+00 -1.986755e-02 1.608239e-01 
4.676000e+00 -1.983436e-02 1.608669e-01 
4.677000e+00 -1.980074e-02 1.609088e-01 
4.678000e+00 -1.976668e-02 1.609495e-01 
4.679000e+00 -1.973218e-02 1.609889e-01 
4.680000e+00 -1.969722e-02 1.610272e-01 
4.681000e+00 -1.966182e-02 1.610643e-01 
4.682000e+00 -1.962596e-02 1.611002e-01 
4.683000e+00 -1.958965e-02 1.611349e-01 
4.684000e+00 -1.955287e-02 1.611685e-01 
4.685000e+00 -1.951564e-02 1.612008e-01 
4.686000e+00 -1.947793e-02 1.612320e-01 
4.687000e+00 -1.943976e-02 1.612620e-01 
4.688000e+00 -1.940111e-02 1.612908e-01 
4.689000e+00 -1.936199e-02 1.613185e-01 
4.690000e+00 -1.932238e-02 1.613449e-01 
4.691000e+00 -1.928230e-02 1.613702e-01 
4.692000e+00 -1.924173e-02 1.613944e-01 
4.693000e+00 -1.920067e-02 1.614173e-01 
4.694000e+00 -1.915912e-02 1.614391e-01 
4.695000e+00 -1.911708e-02 1.614597e-01 
4.696000e+00 -1.907454e-02 1.614792e-01 
4.697000e+00 -1.903149e-02 1.614975e-01 
4.698000e+00 -1.898794e-02 1.615146e-01 
4.699000e+00 -1.894389e-02 1.615306e-01 
4.700000e+00 -1.889933e-02 1.615454e-01 
4.701000e+00 -1.885425e-02 1.615591e-01 
4.702000e+00 -1.880866e-02 1.615716e-01 
4.703000e+00 -1.876255e-02 1.615830e-01 
4.704000e+00 -1.871591e-02 1.615932e-01 
4.705000e+00 -1.866875e-02 1.616023e-01 
4.706000e+00 -1.862107e-02 1.616102e-01 
4.707000e+00 -1.857285e-02 1.616170e-01 
4.708000e+00 -1.852410e-02 1.616226e-01 
4.709000e+00 -1.847481e-02 1.616271e-01 
4.710000e+00 -1.842498e-02 1.616305e-01 
4.711000e+00 -1.837461e-02 1.616327e-01 
4.712000e+00 -1.832369e-02 1.616338e-01 
4.713000e+00 -1.827223e-02 1.616338e-01 
4.714000e+00 -1.822021e-02 1.616326e-01 
4.715000e+00 -1.816764e-02 1.616303e-01 
4.716000e+00 -1.811451e-02 1.616269e-01 
4.717000e+00 -1.806082e-02 1.616223e-01 
4.718000e+00 -1.800657e-02 1.616166e-01 
4.719000e+00 -1.795176e-02 1.616098e-01 
4.720000e+00 -1.789637e-02 1.616019e-01 
4.721000e+00 -1.784042e-02 1.615929e-01 
4.722000e+00 -1.778389e-02 1.615828e-01 
4.723000e+00 -1.772678e-02 1.615715e-01 
4.724000e+00 -1.766910e-02 1.615591e-01 
4.725000e+00 -1.761083e-02 1.615457e-01 
4.726000e+00 -1.755198e-02 1.615311e-01 
4.727000e+00 -1.749254e-02 1.615154e-01 
4.728000e+00 -1.743250e-02 1.614986e-01 
4.729000e+00 -1.737188e-02 1.614807e-01 
4.730000e+00 -1.731066e-02 1.614618e-01 
4.731000e+00 -1.724884e-02 1.614417e-01 
4.732000e+00 -1.718642e-02 1.614205e-01 
4.733000e+00 -1.712340e-02 1.613982e-01 
4.734000e+00 -1.705977e-02 1.613749e-01 
4.735000e+00 -1.699553e-02 1.613505e-01 
4.736000e+00 -1.693067e-02 1.613249e-01 
4.737000e+00 -1.686521e-02 1.612983e-01 
4.738000e+00 -1.679913e-02 1.612706e-01 
4.739000e+00 -1.673242e-02 1.612419e-01 
4.740000e+00 -1.666510e-02 1.612120e-01 
4.741000e+00 -1.659715e-02 1.611811e-01 
4.742000e+00 -1.652857e-02 1.611491e-01 
4.743000e+00 -1.645937e-02 1.611161e-01 
4.744000e+00 -1.638953e-02 1.610819e-01 
4.745000e+00 -1.631905e-02 1.610467e-01 
4.746000e+00 -1.624794e-02 1.610105e-01 
4.747000e+00 -1.617619e-02 1.609732e-01 
4.748000e+00 -1.610380e-02 1.609348e-01 
4.749000e+00 -1.603076e-02 1.608954e-01 
4.750000e+00 -1.595708e-02 1.608549e-01 
4.751000e+00 -1.588274e-02 1.608133e-01 
4.752000e+00 -1.580776e-02 1.607708e-01 
4.753000e+00 -1.573212e-02 1.607271e-01 
4.754000e+00 -1.565582e-02 1.606824e-01 
4.755000e+00 -1.557886e-02 1.606367e-01 
4.756000e+00 -1.550125e-02 1.605900e-01 
4.757000e+00 -1.542296e-02 1.605422e-01 
4.758000e+00 -1.534402e-02 1.604933e-01 
4.759000e+00 -1.526440e-02 1.604434e-01 
4.760000e+00 -1.518411e-02 1.603925e-01 
4.761000e+00 -1.510315e-02 1.603406e-01 
4.762000e+00 -1.502152e-02 1.602877e-01 
4.763000e+00 -1.493921e-02 1.602337e-01 
4.764000e+00 -1.485621e-02 1.601787e-01 
4.765000e+00 -1.477254e-02 1.601227e-01 
4.766000e+00 -1.468818e-02 1.600656e-01 
4.767000e+00 -1.460314e-02 1.600076e-01 
4.768000e+00 -1.451740e-02 1.599485e-01 
4.769000e+00 -1.443098e-02 1.598884e-01 
4.770000e+00 -1.434386e-02 1.598274e-01 
4.771000e+00 -1.425605e-02 1.597653e-01 
4.772000e+00 -1.416754e-02 1.597022e-01 
4.773000e+00 -1.407833e-02 1.596381e-01 
4.774000e+00 -1.398842e-02 1.595730e-01 
4.775000e+00 -1.389780e-02 1.595070e-01 
4.776000e+00 -1.380648e-02 1.594399e-01 
4.777000e+00 -1.371446e-02 1.593718e-01 
4.778000e+00 -1.362172e-02 1.593028e-01 
4.779000e+00 -1.352827e-02 1.592328e-01 
4.780000e+00 -1.343411e-02 1.591617e-01 
4.781000e+00 -1.333923e-02 1.590897e-01 
4.782000e+00 -1.324363e-02 1.590168e-01 
4.783000e+00 -1.314732e-02 1.589428e-01 
4.784000e+00 -1.305028e-02 1.588679e-01 
4.785000e+00 -1.295252e-02 1.587920e-01 
4.786000e+00 -1.285403e-02 1.587152e-01 
4.787000e+00 -1.275482e-02 1.586374e-01 
4.788000e+00 -1.265488e-02 1.585586e-01 
4.789000e+00 -1.255420e-02 1.584788e-01 
4.790000e+00 -1.245280e-02 1.583981e-01 
4.791000e+00 -1.235065e-02 1.583165e-01 
4.792000e+00 -1.224777e-02 1.582339e-01 
4.793000e+00 -1.214416e-02 1.581503e-01 
4.794000e+00 -1.203980e-02 1.580658e-01 
4.795000e+00 -1.193470e-02 1.579804e-01 
4.796000e+00 -1.182886e-02 1.578940e-01 
4.797000e+00 -1.172227e-02 1.578067e-01 
4.798000e+00 -1.161493e-02 1.577184e-01 
4.799000e+00 -1.150685e-02 1.576292e-01 
4.800000e+00 -1.139801e-02 1.575391e-01 
4.801000e+00 -1.128842e-02 1.574480e-01 
4.802000e+00 -1.117808e-02 1.573561e-01 
4.803000e+00 -1.106698e-02 1.572632e-01 
4.804000e+00 -1.095512e-02 1.571693e-01 
4.805000e+00 -1.084251e-02 1.570746e-01 
4.806000e+00 -1.072913e-02 1.569789e-01 
4.807000e+00 -1.061500e-02 1.568824e-01 
4.808000e+00 -1.050010e-02 1.567849e-01 
4.809000e+00 -1.038443e-02 1.566865e-01 
4.810000e+00 -1.026799e-02 1.565872e-01 
4.811000e+00 -1.015079e-02 1.564871e-01 
4.812000e+00 -1.003282e-02 1.563860e-01 
4.813000e+00 -9.914077e-03 1.562840e-01 
4.814000e+00 -9.794560e-03 1.561811e-01 
4.815000e+00 -9.674269e-03 1.560773e-01 
4.816000e+00 -9.553202e-03 1.559727e-01 
4.817000e+00 -9.431358e-03 1.558671e-01 
4.818000e+00 -9.308736e-03 1.557607e-01 
4.819000e+00 -9.185333e-03 1.556534e-01 
4.820000e+00 -9.061149e-03 1.555452e-01 
4.821000e+00 -8.936182e-03 1.554362e-01 
4.822000e+00 -8.810431e-03 1.553263e-01 
4.823000e+00 -8.683894e-03 1.552155e-01 
4.824000e+00 -8.556571e-03 1.551038e-01 
4.825000e+00 -8.428459e-03 1.549913e-01 
4.826000e+00 -8.299558e-03 1.548779e-01 
4.827000e+00 -8.169867e-03 1.547637e-01 
4.828000e+00 -8.039383e-03 1.546486e-01 
4.829000e+00 -7.908107e-03 1.545326e-01 
4.830000e+00 -7.776036e-03 1.544158e-01 
4.831000e+00 -7.643169e-03 1.542982e-01 
4.832000e+00 -7.509506e-03 1.541797e-01 
4.833000e+00 -7.375045e-03 1.540604e-01 
4.834000e+00 -7.239785e-03 1.539402e-01 
4.835000e+00 -7.103725e-03 1.538192e-01 
4.836000e+00 -6.966864e-03 1.536974e-01 
4.837000e+00 -6.829200e-03 1.535747e-01 
4.838000e+00 -6.690733e-03 1.534513e-01 
4.839000e+00 -6.551461e-03 1.533269e-01 
4.840000e+00 -6.411384e-03 1.532018e-01 
4.841000e+00 -6.270501e-03 1.530759e-01 
4.842000e+00 -6.128809e-03 1.529491e-01 
4.843000e+00 -5.986310e-03 1.528215e-01 
4.844000e+00 -5.843000e-03 1.526931e-01 
4.845000e+00 -5.698881e-03 1.525639e-01 
4.846000e+00 -5.553949e-03 1.524340e-01 
4.847000e+00 -5.408206e-03 1.523032e-01 
4.848000e+00 -5.261649e-03 1.521716e-01 
4.849000e+00 -5.114278e-03 1.520392e-01 
4.850000e+00 -4.966092e-03 1.519060e-01 
4.851000e+00 -4.817090e-03 1.517720e-01 
4.852000e+00 -4.667272e-03 1.516373e-01 
4.853000e+00 -4.516636e-03 1.515017e-01 
4.854000e+00 -4.365182e-03 1.513654e-01 
4.855000e+00 -4.212909e-03 1.512283e-01 
4.856000e+00 -4.059815e-03 1.510904e-01 
4.857000e+00 -3.905902e-03 1.509518e-01 
4.858000e+00 -3.751167e-03 1.508124e-01 
4.859000e+00 -3.595609e-03 1.506722e-01 
4.860000e+00 -3.439230e-03 1.505313e-01 
4.861000e+00 -3.282026e-03 1.503896e-01 
4.862000e+00 -3.123999e-03 1.502471e-01 
4.863000e+00 -2.965147e-03 1.501039e-01 
4.864000e+00 -2.805470e-03 1.499599e-01 
4.865000e+00 -2.644966e-03 1.498152e-01 
4.866000e+00 -2.483637e-03 1.496698e-01 
4.867000e+00 -2.321480e-03 1.495236e-01 
4.868000e+00 -2.158495e-03 1.493766e-01 
4.869000e+00 -1.994682e-03 1.492290e-01 
4.870000e+00 -1.830041e-03 1.490806e-01 
4.871000e+00 -1.664570e-03 1.489314e-01 
4.872000e+00 -1.498270e-03 1.487816e-01 
4.873000e+00 -1.331140e-03 1.486310e-01 
4.874000e+00 -1.163179e-03 1.484797e-01 
4.875000e+00 -9.943865e-04 1.483276e-01 
4.876000e+00 -8.247631e-04 1.481749e-01 
4.877000e+00 -6.543078e-04 1.480214e-01 
4.878000e+00 -4.830204e-04 1.478673e-01 
4.879000e+00 -3.109004e-04 1.477124e-01 
4.880000e+00 -1.379476e-04 1.475568e-01 
4.881000e+00 3.583848e-05 1.474005e-01 
4.882000e+00 2.104580e-04 1.472436e-01 
4.883000e+00 3.859113e-04 1.470859e-01 
4.884000e+00 5.621987e-04 1.469275e-01 
4.885000e+00 7.393203e-04 1.467685e-01 
4.886000e+00 9.172765e-04 1.466087e-01 
4.887000e+00 1.096067e-03 1.464483e-01 
4.888000e+00 1.275693e-03 1.462872e-01 
4.889000e+00 1.456154e-03 1.461254e-01 
4.890000e+00 1.637450e-03 1.459630e-01 
4.891000e+00 1.819582e-03 1.457999e-01 
4.892000e+00 2.002549e-03 1.456361e-01 
4.893000e+00 2.186351e-03 1.454716e-01 
4.894000e+00 2.370990e-03 1.453065e-01 
4.895000e+00 2.556464e-03 1.451408e-01 
4.896000e+00 2.742774e-03 1.449743e-01 
4.897000e+00 2.929920e-03 1.448073e-01 
4.898000e+00 3.117901e-03 1.446395e-01 
4.899000e+00 3.306719e-03 1.444712e-01 
4.900000e+00 3.496372e-03 1.443022e-01 
4.901000e+00 3.686861e-03 1.441325e-01 
4.902000e+00 3.878185e-03 1.439622e-01 
4.903000e+00 4.070346e-03 1.437913e-01 
4.904000e+00 4.263342e-03 1.436197e-01 
4.905000e+00 4.457173e-03 1.434475e-01 
4.906000e+00 4.651839e-03 1.432747e-01 
4.907000e+00 4.847341e-03 1.431013e-01 
4.908000e+00 5.043678e-03 1.429272e-01 
4.909000e+00 5.240849e-03 1.427526e-01 
4.910000e+00 5.438855e-03 1.425773e-01 
4.911000e+00 5.637695e-03 1.424014e-01 
4.912000e+00 5.837369e-03 1.422249e-01 
4.913000e+00 6.037877e-03 1.420478e-01 
4.914000e+00 6.239219e-03 1.418701e-01 
4.915000e+00 6.441394e-03 1.416918e-01 
4.916000e+00 6.644402e-03 1.415129e-01 
4.917000e+00 6.848242e-03 1.413334e-01 
4.918000e+00 7.052914e-03 1.411534e-01 
4.919000e+00 7.258419e-03 1.409727e-01 
4.920000e+00 7.464755e-03 1.407915e-01 
4.921000e+00 7.671921e-03 1.406097e-01 
4.922000e+00 7.879919e-03 1.404273e-01 
4.923000e+00 8.088747e-03 1.402443e-01 
4.924000e+00 8.298404e-03 1.400608e-01 
4.925000e+00 8.508890e-03 1.398767e-01 
4.926000e+00 8.720206e-03 1.396920e-01 
4.927000e+00 8.932349e-03 1.395068e-01 
4.928000e+00 9.145320e-03 1.393210e-01 
4.929000e+00 9.359118e-03 1.391347e-01 
4.930000e+00 9.573743e-03 1.389478e-01 
4.931000e+00 9.789194e-03 1.387603e-01 
4.932000e+00 1.000547e-02 1.385724e-01 
4.933000e+00 1.022257e-02 1.383838e-01 
4.934000e+00 1.044049e-02 1.381948e-01 
4.935000e+00 1.065924e-02 1.380052e-01 
4.936000e+00 1.087881e-02 1.378150e-01 
4.937000e+00 1.109921e-02 1.376244e-01 
4.938000e+00 1.132042e-02 1.374332e-01 
4.939000e+00 1.154245e-02 1.372415e-01 
4.940000e+00 1.176531e-02 1.370492e-01 
4.941000e+00 1.198898e-02 1.368565e-01 
4.942000e+00 1.221347e-02 1.366632e-01 
4.943000e+00 1.243878e-02 1.364695e-01 
4.944000e+00 1.266491e-02 1.362752e-01 
4.945000e+00 1.289185e-02 1.360804e-01 
4.946000e+00 1.311960e-02 1.358851e-01 
4.947000e+00 1.334817e-02 1.356893e-01 
4.948000e+00 1.357756e-02 1.354930e-01 
4.949000e+00 1.380775e-02 1.352962e-01 
4.950000e+00 1.403876e-02 1.350990e-01 
4.951000e+00 1.427057e-02 1.349012e-01 
4.952000e+00 1.450320e-02 1.347030e-01 
4.953000e+00 1.473663e-02 1.345043e-01 
4.954000e+00 1.497087e-02 1.343051e-01 
4.955000e+00 1.520592e-02 1.341054e-01 
4.956000e+00 1.544177e-02 1.339053e-01 
4.957000e+00 1.567843e-02 1.337046e-01 
4.958000e+00 1.591589e-02 1.335036e-01 
4.959000e+00 1.615415e-02 1.333020e-01 
4.960000e+00 1.639321e-02 1.331000e-01 
4.961000e+00 1.663307e-02 1.328976e-01 
4.962000e+00 1.687373e-02 1.326947e-01 
4.963000e+00 1.711519e-02 1.324913e-01 
4.964000e+00 1.735744e-02 1.322875e-01 
4.965000e+00 1.760049e-02 1.320833e-01 
4.966000e+00 1.784433e-02 1.318786e-01 
4.967000e+00 1.808896e-02 1.316735e-01 
4.968000e+00 1.833439e-02 1.314679e-01 
4.969000e+00 1.858060e-02 1.312619e-01 
4.970000e+00 1.882761e-02 1.310555e-01 
4.971000e+00 1.907540e-02 1.308487e-01 
4.972000e+00 1.932397e-02 1.306414e-01 
4.973000e+00 1.957333e-02 1.304337e-01 
4.974000e+00 1.982348e-02 1.302256e-01 
4.975000e+00 2.007440e-02 1.300171e-01 
4.976000e+00 2.032611e-02 1.298082e-01 
4.977000e+00 2.057859e-02 1.295989e-01 
4.978000e+00 2.083185e-02 1.293891e-01 
4.979000e+00 2.108589e-02 1.291790e-01 
4.980000e+00 2.134071e-02 1.289685e-01 
4.981000e+00 2.159629e-02 1.287575e-01 
4.982000e+00 2.185265e-02 1.285462e-01 
4.983000e+00 2.210978e-02 1.283345e-01 
4.984000e+00 2.236767e-02 1.281224e-01 
4.985000e+00 2.262633e-02 1.279100e-01 
4.986000e+00 2.288576e-02 1.276971e-01 
4.987000e+00 2.314595e-02 1.274839e-01 
4.988000e+00 2.340690e-02 1.272703e-01 
4.989000e+00 2.366862e-02 1.270563e-01 
4.990000e+00 2.393109e-02 1.268420e-01 
4.991000e+00 2.419432e-02 1.266272e-01 
4.992000e+00 2.445830e-02 1.264122e-01 
4.993000e+00 2.472304e-02 1.261968e-01 
4.994000e+00 2.498853e-02 1.259810e-01 
4.995000e+00 2.525477e-02 1.257648e-01 
4.996000e+00 2.552176e-02 1.255484e-01 
4.997000e+00 2.578949e-02 1.253315e-01 
4.998000e+00 2.605797e-02 1.251144e-01 
4.999000e+00 2.632719e-02 1.248969e-01 
5.000000e+00 2.659716e-02 1.246790e-01 
5.001000e+00 2.686786e-02 1.244608e-01 
5.002000e+00 2.713930e-02 1.242423e-01 
5.003000e+00 2.741148e-02 1.240235e-01 
5.004000e+00 2.768438e-02 1.238043e-01 
5.005000e+00 2.795802e-02 1.235848e-01 
5.006000e+00 2.823240e-02 1.233650e-01 
5.007000e+00 2.850749e-02 1.231449e-01 
5.008000e+00 2.878332e-02 1.229245e-01 
5.009000e+00 2.905987e-02 1.227037e-01 
5.010000e+00 2.933714e-02 1.224827e-01 
5.011000e+00 2.961512e-02 1.222613e-01 
5.012000e+00 2.989383e-02 1.220397e-01 
5.013000e+00 3.017325e-02 1.218177e-01 
5.014000e+00 3.045339e-02 1.215954e-01 
5.015000e+00 3.073424e-02 1.213729e-01 
5.016000e+00 3.101580e-02 1.211501e-01 
5.017000e+00 3.129806e-02 1.209270e-01 
5.018000e+00 3.158103e-02 1.207036e-01 
5.019000e+00 3.186470e-02 1.204799e-01 
5.020000e+00 3.214908e-02 1.202559e-01 
5.021000e+00 3.243415e-02 1.200317e-01 
5.022000e+00 3.271992e-02 1.198072e-01 
5.023000e+00 3.300638e-02 1.195824e-01 
5.024000e+00 3.329353e-02 1.193574e-01 
5.025000e+00 3.358138e-02 1.191321e-01 
5.026000e+00 3.386991e-02 1.189065e-01 
5.027000e+00 3.415912e-02 1.186807e-01 
5.028000e+00 3.444902e-02 1.184546e-01 
5.029000e+00 3.473960e-02 1.182283e-01 
5.030000e+00 3.503086e-02 1.180017e-01 
5.031000e+00 3.532279e-02 1.177749e-01 
5.032000e+00 3.561540e-02 1.175479e-01 
5.033000e+00 3.590868e-02 1.173206e-01 
5.034000e+00 3.620263e-02 1.170930e-01 
5.035000e+00 3.649724e-02 1.168653e-01 
5.036000e+00 3.679251e-02 1.166373e-01 
5.037000e+00 3.708845e-02 1.164090e-01 
5.038000e+00 3.738505e-02 1.161806e-01 
5.039000e+00 3.768230e-02 1.159519e-01 
5.040000e+00 3.798021e-02 1.157230e-01 
5.041000e+00 3.827876e-02 1.154939e-01 
5.042000e+00 3.857797e-02 1.152646e-01 
5.043000e+00 3.887782e-02 1.150351e-01 
5.044000e+00 3.917832e-02 1.148054e-01 
5.045000e+00 3.947945e-02 1.145754e-01 
5.046000e+00 3.978123e-02 1.143453e-01 
5.047000e+00 4.008364e-02 1.141149e-01 
5.048000e+00 4.038668e-02 1.138844e-01 
5.049000e+00 4.069036e-02 1.136537e-01 
5.050000e+00 4.099466e-02 1.134228e-01 
5.051000e+00 4.129959e-02 1.131917e-01 
5.052000e+00 4.160513e-02 1.129604e-01 
5.053000e+00 4.191130e-02 1.127289e-01 
5.054000e+00 4.221809e-02 1.124973e-01 
5.055000e+00 4.252549e-02 1.122654e-01 
5.056000e+00 4.283350e-02 1.120334e-01 
5.057000e+00 4.314212e-02 1.118013e-01 
5.058000e+00 4.345135e-02 1.115689e-01 
5.059000e+00 4.376118e-02 1.113364e-01 
5.060000e+00 4.407161e-02 1.111038e-01 
5.061000e+00 4.438264e-02 1.108709e-01 
5.062000e+00 4.469426e-02 1.106380e-01 
5.063000e+00 4.500647e-02 1.104048e-01 
5.064000e+00 4.531927e-02 1.101716e-01 
5.065000e+00 4.563266e-02 1.099381e-01 
5.066000e+00 4.594663e-02 1.097046e-01 
5.067000e+00 4.626119e-02 1.094708e-01 
5.068000e+00 4.657632e-02 1.092370e-01 
5.069000e+00 4.689202e-02 1.090030e-01 
5.070000e+00 4.720829e-02 1.087689e-01 
5.071000e+00 4.752513e-02 1.085346e-01 
5.072000e+00 4.784254e-02 1.083002e-01 
5.073000e+00 4.816051e-02 1.080657e-01 
5.074000e+00 4.847904e-02 1.078311e-01 
5.075000e+00 4.879813e-02 1.075963e-01 
5.076000e+00 4.911777e-02 1.073615e-01 
5.077000e+00 4.943795e-02 1.071265e-01 
5.078000e+00 4.975869e-02 1.068914e-01 
5.079000e+00 5.007997e-02 1.066562e-01 
5.080000e+00 5.040179e-02 1.064209e-01 
5.081000e+00 5.072415e-02 1.061855e-01 
5.082000e+00 5.104704e-02 1.059500e-01 
5.083000e+00 5.137046e-02 1.057143e-01 
5.084000e+00 5.169441e-02 1.054786e-01 
5.085000e+00 5.201889e-02 1.052428e-01 
5.086000e+00 5.234389e-02 1.050069e-01 
5.087000e+00 5.266940e-02 1.047710e-01 
5.088000e+00 5.299543e-02 1.045349e-01 
5.089000e+00 5.332198e-02 1.042988e-01 
5.090000e+00 5.364903e-02 1.040625e-01 
5.091000e+00 5.397659e-02 1.038262e-01 
5.092000e+00 5.430465e-02 1.035898e-01 
5.093000e+00 5.463321e-02 1.033534e-01 
5.094000e+00 5.496226e-02 1.031169e-01 
5.095000e+00 5.529181e-02 1.028803e-01 
5.096000e+00 5.562184e-02 1.026437e-01 
5.097000e+00 5.595236e-02 1.024069e-01 
5.098000e+00 5.628337e-02 1.021702e-01 
5.099000e+00 5.661485e-02 1.019334e-01 
5.100000e+00 5.694681e-02 1.016965e-01 
5.101000e+00 5.727924e-02 1.014596e-01 
5.102000e+00 5.761213e-02 1.012226e-01 
5.103000e+00 5.794550e-02 1.009856e-01 
5.104000e+00 5.827932e-02 1.007485e-01 
5.105000e+00 5.861361e-02 1.005114e-01 
5.106000e+00 5.894834e-02 1.002743e-01 
5.107000e+00 5.928353e-02 1.000371e-01 
5.108000e+00 5.961917e-02 9.979990e-02 
5.109000e+00 5.995525e-02 9.956267e-02 
5.110000e+00 6.029177e-02 9.932541e-02 
5.111000e+00 6.062873e-02 9.908812e-02 
5.112000e+00 6.096612e-02 9.885082e-02 
5.113000e+00 6.130395e-02 9.861349e-02 
5.114000e+00 6.164220e-02 9.837615e-02 
5.115000e+00 6.198087e-02 9.813879e-02 
5.116000e+00 6.231996e-02 9.790142e-02 
5.117000e+00 6.265947e-02 9.766404e-02 
5.118000e+00 6.299939e-02 9.742666e-02 
5.119000e+00 6.333972e-02 9.718927e-02 
5.120000e+00 6.368045e-02 9.695187e-02 
5.121000e+00 6.402158e-02 9.671448e-02 
5.122000e+00 6.436311e-02 9.647709e-02 
5.123000e+00 6.470504e-02 9.623971e-02 
5.124000e+00 6.504735e-02 9.600234e-02 
5.125000e+00 6.539005e-02 9.576498e-02 
5.126000e+00 6.573314e-02 9.552762e-02 
5.127000e+00 6.607660e-02 9.529029e-02 
5.128000e+00 6.642044e-02 9.505297e-02 
5.129000e+00 6.676465e-02 9.481568e-02 
5.130000e+00 6.710922e-02 9.457840e-02 
5.131000e+00 6.745417e-02 9.434116e-02 
5.132000e+00 6.779947e-02 9.410394e-02 
5.133000e+00 6.814512e-02 9.386675e-02 
5.134000e+00 6.849113e-02 9.362959e-02 
5.135000e+00 6.883749e-02 9.339247e-02 
5.136000e+00 6.918419e-02 9.315538e-02 
5.137000e+00 6.953124e-02 9.291834e-02 
5.138000e+00 6.987862e-02 9.268133e-02 
5.139000e+00 7.022633e-02 9.244438e-02 
5.140000e+00 7.057438e-02 9.220747e-02 
5.141000e+00 7.092274e-02 9.197060e-02 
5.142000e+00 7.127143e-02 9.173379e-02 
5.143000e+00 7.162044e-02 9.149704e-02 
5.144000e+00 7.196976e-02 9.126034e-02 
5.145000e+00 7.231939e-02 9.102370e-02 
5.146000e+00 7.266933e-02 9.078712e-02 
5.147000e+00 7.301957e-02 9.055060e-02 
5.148000e+00 7.337011e-02 9.031415e-02 
5.149000e+00 7.372094e-02 9.007777e-02 
5.150000e+00 7.407206e-02 8.984146e-02 
5.151000e+00 7.442346e-02 8.960522e-02 
5.152000e+00 7.477515e-02 8.936906e-02 
5.153000e+00 7.512712e-02 8.913297e-02 
5.154000e+00 7.547936e-02 8.889696e-02 
5.155000e+00 7.583187e-02 8.866104e-02 
5.156000e+00 7.618464e-02 8.842520e-02 
5.157000e+00 7.653768e-02 8.818945e-02 
5.158000e+00 7.689098e-02 8.795378e-02 
5.159000e+00 7.724452e-02 8.771821e-02 
5.160000e+00 7.759832e-02 8.748273e-02 
5.161000e+00 7.795236e-02 8.724734e-02 
5.162000e+00 7.830665e-02 8.701205e-02 
5.163000e+00 7.866117e-02 8.677686e-02 
5.164000e+00 7.901592e-02 8.654178e-02 
5.165000e+00 7.937091e-02 8.630680e-02 
5.166000e+00 7.972612e-02 8.607192e-02 
5.167000e+00 8.008154e-02 8.583716e-02 
5.168000e+00 8.043719e-02 8.560250e-02 
5.169000e+00 8.079305e-02 8.536796e-02 
5.170000e+00 8.114911e-02 8.513353e-02 
5.171000e+00 8.150538e-02 8.489922e-02 
5.172000e+00 8.186185e-02 8.466504e-02 
5.173000e+00 8.221851e-02 8.443097e-02 
5.174000e+00 8.257537e-02 8.419702e-02 
5.175000e+00 8.293241e-02 8.396321e-02 
5.176000e+00 8.328964e-02 8.372952e-02 
5.177000e+00 8.364704e-02 8.349596e-02 
5.178000e+00 8.400462e-02 8.326253e-02 
5.179000e+00 8.436237e-02 8.302924e-02 
5.180000e+00 8.472028e-02 8.279609e-02 
5.181000e+00 8.507836e-02 8.256307e-02 
5.182000e+00 8.543659e-02 8.233020e-02 
5.183000e+00 8.579497e-02 8.209747e-02 
5.184000e+00 8.615351e-02 8.186488e-02 
5.185000e+00 8.651219e-02 8.163244e-02 
5.186000e+00 8.687100e-02 8.140015e-02 
5.187000e+00 8.722996e-02 8.116801e-02 
5.188000e+00 8.758904e-02 8.093602e-02 
5.189000e+00 8.794826e-02 8.070419e-02 
5.190000e+00 8.830759e-02 8.047252e-02 
5.191000e+00 8.866704e-02 8.024101e-02 
5.192000e+00 8.902661e-02 8.000966e-02 
5.193000e+00 8.938629e-02 7.977847e-02 
5.194000e+00 8.974607e-02 7.954745e-02 
5.195000e+00 9.010595e-02 7.931659e-02 
5.196000e+00 9.046593e-02 7.908590e-02 
5.197000e+00 9.082600e-02 7.885539e-02 
5.198000e+00 9.118616e-02 7.862505e-02 
5.199000e+00 9.154640e-02 7.839488e-02 
5.200000e+00 9.190672e-02 7.816490e-02 
5.201000e+00 9.226712e-02 7.793509e-02 
5.202000e+00 9.262758e-02 7.770546e-02 
5.203000e+00 9.298811e-02 7.747602e-02 
5.204000e+00 9.334871e-02 7.724676e-02 
5.205000e+00 9.370935e-02 7.701769e-02 
5.206000e+00 9.407005e-02 7.678880e-02 
5.207000e+00 9.443080e-02 7.656011e-02 
5.208000e+00 9.479159e-02 7.633161e-02 
5.209000e+00 9.515242e-02 7.610331e-02 
5.210000e+00 9.551329e-02 7.587520e-02 
5.211000e+00 9.587418e-02 7.564729e-02 
5.212000e+00 9.623510e-02 7.541958e-02 
5.213000e+00 9.659604e-02 7.519208e-02 
5.214000e+00 9.695700e-02 7.496478e-02 
5.215000e+00 9.731796e-02 7.473768e-02 
5.216000e+00 9.767894e-02 7.451079e-02 
5.217000e+00 9.803992e-02 7.428411e-02 
5.218000e+00 9.840089e-02 7.405764e-02 
5.219000e+00 9.876186e-02 7.383139e-02 
5.220000e+00 9.912282e-02 7.360535e-02 
5.221000e+00 9.948376e-02 7.337953e-02 
5.222000e+00 9.984469e-02 7.315393e-02 
5.223000e+00 1.002056e-01 7.292854e-02 
5.224000e+00 1.005665e-01 7.270338e-02 
5.225000e+00 1.009273e-01 7.247844e-02 
5.226000e+00 1.012881e-01 7.225373e-02 
5.227000e+00 1.016488e-01 7.202925e-02 
5.228000e+00 1.020096e-01 7.180500e-02 
5.229000e+00 1.023702e-01 7.158097e-02 
5.230000e+00 1.027308e-01 7.135718e-02 
5.231000e+00 1.030913e-01 7.113363e-02 
5.232000e+00 1.034518e-01 7.091031e-02 
5.233000e+00 1.038122e-01 7.068723e-02 
5.234000e+00 1.041725e-01 7.046439e-02 
5.235000e+00 1.045328e-01 7.024178e-02 
5.236000e+00 1.048930e-01 7.001943e-02 
5.237000e+00 1.052530e-01 6.979731e-02 
5.238000e+00 1.056130e-01 6.957545e-02 
5.239000e+00 1.059729e-01 6.935383e-02 
5.240000e+00 1.063327e-01 6.913246e-02 
5.241000e+00 1.066923e-01 6.891134e-02 
5.242000e+00 1.070519e-01 6.869048e-02 
5.243000e+00 1.074113e-01 6.846987e-02 
5.244000e+00 1.077707e-01 6.824952e-02 
5.245000e+00 1.081299e-01 6.802942e-02 
5.246000e+00 1.084889e-01 6.780959e-02 
5.247000e+00 1.088479e-01 6.759001e-02 
5.248000e+00 1.092067e-01 6.737070e-02 
5.249000e+00 1.095653e-01 6.715165e-02 
5.250000e+00 1.099238e-01 6.693287e-02 
5.251000e+00 1.102821e-01 6.671435e-02 
5.252000e+00 1.106403e-01 6.649611e-02 
5.253000e+00 1.109983e-01 6.627813e-02 
5.254000e+00 1.113562e-01 6.606043e-02 
5.255000e+00 1.117139e-01 6.584300e-02 
5.256000e+00 1.120714e-01 6.562585e-02 
5.257000e+00 1.124287e-01 6.540897e-02 
5.258000e+00 1.127858e-01 6.519237e-02 
5.259000e+00 1.131428e-01 6.497605e-02 
5.260000e+00 1.134995e-01 6.476001e-02 
5.261000e+00 1.138561e-01 6.454426e-02 
5.262000e+00 1.142124e-01 6.432879e-02 
5.263000e+00 1.145686e-01 6.411360e-02 
5.264000e+00 1.149245e-01 6.389870e-02 
5.265000e+00 1.152802e-01 6.368409e-02 
5.266000e+00 1.156357e-01 6.346977e-02 
5.267000e+00 1.159909e-01 6.325574e-02 
5.268000e+00 1.163459e-01 6.304201e-02 
5.269000e+00 1.167007e-01 6.282857e-02 
5.270000e+00 1.170552e-01 6.261542e-02 
5.271000e+00 1.174095e-01 6.240257e-02 
5.272000e+00 1.177635e-01 6.219002e-02 
5.273000e+00 1.181173e-01 6.197777e-02 
5.274000e+00 1.184708e-01 6.176583e-02 
5.275000e+00 1.188241e-01 6.155418e-02 
5.276000e+00 1.191770e-01 6.134284e-02 
5.277000e+00 1.195297e-01 6.113180e-02 
5.278000e+00 1.198822e-01 6.092107e-02 
5.279000e+00 1.202343e-01 6.071065e-02 
5.280000e+00 1.205861e-01 6.050054e-02 
5.281000e+00 1.209377e-01 6.029074e-02 
5.282000e+00 1.212889e-01 6.008125e-02 
5.283000e+00 1.216399e-01 5.987208e-02 
5.284000e+00 1.219905e-01 5.966322e-02 
5.285000e+00 1.223408e-01 5.945467e-02 
5.286000e+00 1.226908e-01 5.924645e-02 
5.287000e+00 1.230405e-01 5.903854e-02 
5.288000e+00 1.233899e-01 5.883095e-02 
5.289000e+00 1.237389e-01 5.862369e-02 
5.290000e+00 1.240876e-01 5.841674e-02 
5.291000e+00 1.244359e-01 5.821012e-02 
5.292000e+00 1.247839e-01 5.800383e-02 
5.293000e+00 1.251315e-01 5.779786e-02 
5.294000e+00 1.254788e-01 5.759222e-02 
5.295000e+00 1.258258e-01 5.738690e-02 
5.296000e+00 1.261723e-01 5.718192e-02 
5.297000e+00 1.265185e-01 5.697727e-02 
5.298000e+00 1.268643e-01 5.677295e-02 
5.299000e+00 1.272098e-01 5.656896e-02 
5.300000e+00 1.275548e-01 5.636531e-02 
5.301000e+00 1.278995e-01 5.616199e-02 
5.302000e+00 1.282437e-01 5.595902e-02 
5.303000e+00 1.285876e-01 5.575638e-02 
5.304000e+00 1.289311e-01 5.555407e-02 
5.305000e+00 1.292741e-01 5.535211e-02 
5.306000e+00 1.296168e-01 5.515049e-02 
5.307000e+00 1.299590e-01 5.494922e-02 
5.308000e+00 1.303008e-01 5.474829e-02 
5.309000e+00 1.306422e-01 5.454770e-02 
5.310000e+00 1.309832e-01 5.434746e-02 
5.311000e+00 1.313237e-01 5.414756e-02 
5.312000e+00 1.316637e-01 5.394802e-02 
5.313000e+00 1.320034e-01 5.374882e-02 
5.314000e+00 1.323425e-01 5.354997e-02 
5.315000e+00 1.326813e-01 5.335148e-02 
5.316000e+00 1.330195e-01 5.315333e-02 
5.317000e+00 1.333573e-01 5.295554e-02 
5.318000e+00 1.336947e-01 5.275811e-02 
5.319000e+00 1.340315e-01 5.256103e-02 
5.320000e+00 1.343679e-01 5.236431e-02 
5.321000e+00 1.347038e-01 5.216794e-02 
5.322000e+00 1.350392e-01 5.197194e-02 
5.323000e+00 1.353741e-01 5.177629e-02 
5.324000e+00 1.357085e-01 5.158100e-02 
5.325000e+00 1.360424e-01 5.138608e-02 
5.326000e+00 1.363759e-01 5.119152e-02 
5.327000e+00 1.367088e-01 5.099732e-02 
5.328000e+00 1.370411e-01 5.080349e-02 
5.329000e+00 1.373730e-01 5.061002e-02 
5.330000e+00 1.377043e-01 5.041691e-02 
5.331000e+00 1.380352e-01 5.022418e-02 
5.332000e+00 1.383654e-01 5.003181e-02 
5.333000e+00 1.386952e-01 4.983982e-02 
5.334000e+00 1.390244e-01 4.964819e-02 
5.335000e+00 1.393530e-01 4.945693e-02 
5.336000e+00 1.396811e-01 4.926605e-02 
5.337000e+00 1.400086e-01 4.907554e-02 
5.338000e+00 1.403356e-01 4.888540e-02 
5.339000e+00 1.406620e-01 4.869563e-02 
5.340000e+00 1.409879e-01 4.850624e-02 
5.341000e+00 1.413131e-01 4.831723e-02 
5.342000e+00 1.416378e-01 4.812860e-02 
5.343000e+00 1.419619e-01 4.794034e-02 
5.344000e+00 1.422854e-01 4.775246e-02 
5.345000e+00 1.426083e-01 4.756496e-02 
5.346000e+00 1.429306e-01 4.737784e-02 
5.347000e+00 1.432524e-01 4.719111e-02 
5.348000e+00 1.435735e-01 4.700475e-02 
5.349000e+00 1.438940e-01 4.681878e-02 
5.350000e+00 1.442138e-01 4.663319e-02 
5.351000e+00 1.445331e-01 4.644798e-02 
5.352000e+00 1.448517e-01 4.626316e-02 
5.353000e+00 1.451697e-01 4.607873e-02 
5.354000e+00 1.454871e-01 4.589468e-02 
5.355000e+00 1.458038e-01 4.571102e-02 
5.356000e+00 1.461199e-01 4.552775e-02 
5.357000e+00 1.464353e-01 4.534487e-02 
5.358000e+00 1.467501e-01 4.516237e-02 
5.359000e+00 1.470642e-01 4.498027e-02 
5.360000e+00 1.473777e-01 4.479856e-02 
5.361000e+00 1.476905e-01 4.461723e-02 
5.362000e+00 1.480026e-01 4.443631e-02 
5.363000e+00 1.483140e-01 4.425577e-02 
5.364000e+00 1.486248e-01 4.407563e-02 
5.365000e+00 1.489349e-01 4.389588e-02 
5.366000e+00 1.492443e-01 4.371653e-02 
5.367000e+00 1.495530e-01 4.353757e-02 
5.368000e+00 1.498610e-01 4.335901e-02 
5.369000e+00 1.501683e-01 4.318085e-02 
5.370000e+00 1.504749e-01 4.300308e-02 
5.371000e+00 1.507808e-01 4.282571e-02 
5.372000e+00 1.510859e-01 4.264875e-02 
5.373000e+00 1.513904e-01 4.247218e-02 
5.374000e+00 1.516941e-01 4.229601e-02 
5.375000e+00 1.519971e-01 4.212024e-02 
5.376000e+00 1.522994e-01 4.194487e-02 
5.377000e+00 1.526009e-01 4.176991e-02 
5.378000e+00 1.529017e-01 4.159534e-02 
5.379000e+00 1.532017e-01 4.142118e-02 
5.380000e+00 1.535010e-01 4.124742e-02 
5.381000e+00 1.537995e-01 4.107407e-02 
5.382000e+00 1.540973e-01 4.090112e-02 
5.383000e+00 1.543943e-01 4.072858e-02 
5.384000e+00 1.546906e-01 4.055644e-02 
5.385000e+00 1.549860e-01 4.038471e-02 
5.386000e+00 1.552807e-01 4.021339e-02 
5.387000e+00 1.555746e-01 4.004247e-02 
5.388000e+00 1.558678e-01 3.987196e-02 
5.389000e+00 1.561601e-01 3.970186e-02 
5.390000e+00 1.564516e-01 3.953216e-02 
5.391000e+00 1.567424e-01 3.936288e-02 
5.392000e+00 1.570323e-01 3.919400e-02 
5.393000e+00 1.573215e-01 3.902554e-02 
5.394000e+00 1.576098e-01 3.885748e-02 
5.395000e+00 1.578973e-01 3.868984e-02 
5.396000e+00 1.581840e-01 3.852261e-02 
5.397000e+00 1.584699e-01 3.835579e-02 
5.398000e+00 1.587549e-01 3.818938e-02 
5.399000e+00 1.590391e-01 3.802338e-02 
5.400000e+00 1.593225e-01 3.785780e-02 
5.401000e+00 1.596050e-01 3.769263e-02 
5.402000e+00 1.598867e-01 3.752788e-02 
5.403000e+00 1.601675e-01 3.736353e-02 
5.404000e+00 1.604475e-01 3.719961e-02 
5.405000e+00 1.607266e-01 3.703610e-02 
5.406000e+00 1.610049e-01 3.687300e-02 
5.407000e+00 1.612823e-01 3.671032e-02 
5.408000e+00 1.615588e-01 3.654805e-02 
5.409000e+00 1.618345e-01 3.638620e-02 
5.410000e+00 1.621093e-01 3.622477e-02 
5.411000e+00 1.623832e-01 3.606376e-02 
5.412000e+00 1.626562e-01 3.590316e-02 
5.413000e+00 1.629283e-01 3.574298e-02 
5.414000e+00 1.631995e-01 3.558322e-02 
5.415000e+00 1.634699e-01 3.542387e-02 
5.416000e+00 1.637393e-01 3.526495e-02 
5.417000e+00 1.640078e-01 3.510644e-02 
5.418000e+00 1.642754e-01 3.494835e-02 
5.419000e+00 1.645421e-01 3.479068e-02 
5.420000e+00 1.648079e-01 3.463343e-02 
5.421000e+00 1.650728e-01 3.447661e-02 
5.422000e+00 1.653367e-01 3.432020e-02 
5.423000e+00 1.655997e-01 3.416421e-02 
5.424000e+00 1.658618e-01 3.400864e-02 
5.425000e+00 1.661229e-01 3.385349e-02 
5.426000e+00 1.663831e-01 3.369877e-02 
5.427000e+00 1.666423e-01 3.354446e-02 
5.428000e+00 1.669006e-01 3.339058e-02 
5.429000e+00 1.671580e-01 3.323712e-02 
5.430000e+00 1.674143e-01 3.308408e-02 
5.431000e+00 1.676698e-01 3.293146e-02 
5.432000e+00 1.679242e-01 3.277926e-02 
5.433000e+00 1.681777e-01 3.262749e-02 
5.434000e+00 1.684302e-01 3.247614e-02 
5.435000e+00 1.686817e-01 3.232521e-02 
5.436000e+00 1.689323e-01 3.217470e-02 
5.437000e+00 1.691819e-01 3.202462e-02 
5.438000e+00 1.694305e-01 3.187496e-02 
5.439000e+00 1.696780e-01 3.172572e-02 
5.440000e+00 1.699246e-01 3.157691e-02 
5.441000e+00 1.701702e-01 3.142852e-02 
5.442000e+00 1.704148e-01 3.128056e-02 
5.443000e+00 1.706584e-01 3.113301e-02 
5.444000e+00 1.709010e-01 3.098589e-02 
5.445000e+00 1.711425e-01 3.083920e-02 
5.446000e+00 1.713831e-01 3.069293e-02 
5.447000e+00 1.716226e-01 3.054708e-02 
5.448000e+00 1.718611e-01 3.040166e-02 
5.449000e+00 1.720985e-01 3.025666e-02 
5.450000e+00 1.723349e-01 3.011209e-02 
5.451000e+00 1.725703e-01 2.996794e-02 
5.452000e+00 1.728047e-01 2.982422e-02 
5.453000e+00 1.730380e-01 2.968091e-02 
5.454000e+00 1.732703e-01 2.953804e-02 
5.455000e+00 1.735015e-01 2.939559e-02 
5.456000e+00 1.737316e-01 2.925356e-02 
5.457000e+00 1.739607e-01 2.911196e-02 
5.458000e+00 1.741887e-01 2.897078e-02 
5.459000e+00 1.744157e-01 2.883002e-02 
5.460000e+00 1.746416e-01 2.868969e-02 
5.461000e+00 1.748664e-01 2.854979e-02 
5.462000e+00 1.750902e-01 2.841031e-02 
5.463000e+00 1.753128e-01 2.827125e-02 
5.464000e+00 1.755344e-01 2.813262e-02 
5.465000e+00 1.757549e-01 2.799441e-02 
5.466000e+00 1.759743e-01 2.785663e-02 
5.467000e+00 1.761926e-01 2.771927e-02 
5.468000e+00 1.764099e-01 2.758234e-02 
5.469000e+00 1.766260e-01 2.744583e-02 
5.470000e+00 1.768410e-01 2.730974e-02 
5.471000e+00 1.770549e-01 2.717408e-02 
5.472000e+00 1.772677e-01 2.703884e-02 
5.473000e+00 1.774794e-01 2.690402e-02 
5.474000e+00 1.776900e-01 2.676963e-02 
5.475000e+00 1.778994e-01 2.663567e-02 
5.476000e+00 1.781077e-01 2.650212e-02 
5.477000e+00 1.783149e-01 2.636900e-02 
5.478000e+00 1.785210e-01 2.623631e-02 
5.479000e+00 1.787259e-01 2.610403e-02 
5.480000e+00 1.789297e-01 2.597218e-02 
5.481000e+00 1.791324e-01 2.584075e-02 
5.482000e+00 1.793339e-01 2.570975e-02 
5.483000e+00 1.795342e-01 2.557916e-02 
5.484000e+00 1.797335e-01 2.544900e-02 
5.485000e+00 1.799315e-01 2.531927e-02 
5.486000e+00 1.801284e-01 2.518995e-02 
5.487000e+00 1.803242e-01 2.506106e-02 
5.488000e+00 1.805188e-01 2.493259e-02 
5.489000e+00 1.807122e-01 2.480453e-02 
5.490000e+00 1.809044e-01 2.467691e-02 
5.491000e+00 1.810955e-01 2.454970e-02 
5.492000e+00 1.812854e-01 2.442291e-02 
5.493000e+00 1.814741e-01 2.429655e-02 
5.494000e+00 1.816617e-01 2.417060e-02 
5.495000e+00 1.818480e-01 2.404508e-02 
5.496000e+00 1.820332e-01 2.391997e-02 
5.497000e+00 1.822172e-01 2.379529e-02 
5.498000e+00 1.824000e-01 2.367102e-02 
5.499000e+00 1.825816e-01 2.354718e-02 
5.500000e+00 1.827620e-01 2.342375e-02 
5.501000e+00 1.829412e-01 2.330074e-02 
5.502000e+00 1.831192e-01 2.317815e-02 
5.503000e+00 1.832959e-01 2.305598e-02 
5.504000e+00 1.834715e-01 2.293423e-02 
5.505000e+00 1.836459e-01 2.281290e-02 
5.506000e+00 1.838190e-01 2.269198e-02 
5.507000e+00 1.839909e-01 2.257148e-02 
5.508000e+00 1.841616e-01 2.245140e-02 
5.509000e+00 1.843311e-01 2.233173e-02 
5.510000e+00 1.844994e-01 2.221248e-02 
5.511000e+00 1.846664e-01 2.209365e-02 
5.512000e+00 1.848322e-01 2.197523e-02 
5.513000e+00 1.849967e-01 2.185723e-02 
5.514000e+00 1.851600e-01 2.173964e-02 
5.515000e+00 1.853221e-01 2.162247e-02 
5.516000e+00 1.854829e-01 2.150571e-02 
5.517000e+00 1.856425e-01 2.138937e-02 
5.518000e+00 1.858008e-01 2.127344e-02 
5.519000e+00 1.859579e-01 2.115793e-02 
5.520000e+00 1.861137e-01 2.104282e-02 
5.521000e+00 1.862683e-01 2.092813e-02 
5.522000e+00 1.864216e-01 2.081386e-02 
5.523000e+00 1.865736e-01 2.069999e-02 
5.524000e+00 1.867244e-01 2.058654e-02 
5.525000e+00 1.868739e-01 2.047349e-02 
5.526000e+00 1.870222e-01 2.036086e-02 
5.527000e+00 1.871691e-01 2.024864e-02 
5.528000e+00 1.873148e-01 2.013683e-02 
5.529000e+00 1.874592e-01 2.002543e-02 
5.530000e+00 1.876024e-01 1.991444e-02 
5.531000e+00 1.877442e-01 1.980386e-02 
5.532000e+00 1.878848e-01 1.969368e-02 
5.533000e+00 1.880241e-01 1.958391e-02 
5.534000e+00 1.881620e-01 1.947456e-02 
5.535000e+00 1.882987e-01 1.936560e-02 
5.536000e+00 1.884341e-01 1.925706e-02 
5.537000e+00 1.885682e-01 1.914892e-02 
5.538000e+00 1.887011e-01 1.904119e-02 
5.539000e+00 1.888326e-01 1.893386e-02 
5.540000e+00 1.889628e-01 1.882694e-02 
5.541000e+00 1.890917e-01 1.872042e-02 
5.542000e+00 1.892192e-01 1.861431e-02 
5.543000e+00 1.893455e-01 1.850860e-02 
5.544000e+00 1.894705e-01 1.840329e-02 
5.545000e+00 1.895941e-01 1.829839e-02 
5.546000e+00 1.897165e-01 1.819388e-02 
5.547000e+00 1.898375e-01 1.808978e-02 
5.548000e+00 1.899572e-01 1.798608e-02 
5.549000e+00 1.900755e-01 1.788279e-02 
5.550000e+00 1.901926e-01 1.777989e-02 
5.551000e+00 1.903083e-01 1.767739e-02 
5.552000e+00 1.904227e-01 1.757529e-02 
5.553000e+00 1.905357e-01 1.747359e-02 
5.554000e+00 1.906474e-01 1.737229e-02 
5.555000e+00 1.907578e-01 1.727138e-02 
5.556000e+00 1.908668e-01 1.717087e-02 
5.557000e+00 1.909745e-01 1.707076e-02 
5.558000e+00 1.910809e-01 1.697105e-02 
5.559000e+00 1.911859e-01 1.687173e-02 
5.560000e+00 1.912896e-01 1.677280e-02 
5.561000e+00 1.913919e-01 1.667427e-02 
5.562000e+00 1.914929e-01 1.657613e-02 
5.563000e+00 1.915925e-01 1.647839e-02 
5.564000e+00 1.916908e-01 1.638104e-02 
5.565000e+00 1.917877e-01 1.628408e-02 
5.566000e+00 1.918832e-01 1.618751e-02 
5.567000e+00 1.919774e-01 1.609134e-02 
5.568000e+00 1.920703e-01 1.599555e-02 
5.569000e+00 1.921617e-01 1.590016e-02 
5.570000e+00 1.922518e-01 1.580515e-02 
5.571000e+00 1.923406e-01 1.571053e-02 
5.572000e+00 1.924279e-01 1.561631e-02 
5.573000e+00 1.925139e-01 1.552246e-02 
5.574000e+00 1.925986e-01 1.542901e-02 
5.575000e+00 1.926818e-01 1.533594e-02 
5.576000e+00 1.927637e-01 1.524326e-02 
5.577000e+00 1.928442e-01 1.515096e-02 
5.578000e+00 1.929234e-01 1.505904e-02 
5.579000e+00 1.930011e-01 1.496752e-02 
5.580000e+00 1.930775e-01 1.487637e-02 
5.581000e+00 1.931525e-01 1.478560e-02 
5.582000e+00 1.932261e-01 1.469522e-02 
5.583000e+00 1.932983e-01 1.460522e-02 
5.584000e+00 1.933691e-01 1.451560e-02 
5.585000e+00 1.934386e-01 1.442636e-02 
5.586000e+00 1.935066e-01 1.433750e-02 
5.587000e+00 1.935733e-01 1.424902e-02 
5.588000e+00 1.936386e-01 1.416092e-02 
5.589000e+00 1.937024e-01 1.407319e-02 
5.590000e+00 1.937649e-01 1.398584e-02 
5.591000e+00 1.938260e-01 1.389887e-02 
5.592000e+00 1.938857e-01 1.381227e-02 
5.593000e+00 1.939440e-01 1.372604e-02 
5.594000e+00 1.940009e-01 1.364020e-02 
5.595000e+00 1.940563e-01 1.355472e-02 
5.596000e+00 1.941104e-01 1.346962e-02 
5.597000e+00 1.941631e-01 1.338488e-02 
5.598000e+00 1.942144e-01 1.330052e-02 
5.599000e+00 1.942642e-01 1.321654e-02 
5.600000e+00 1.943127e-01 1.313292e-02 
5.601000e+00 1.943597e-01 1.304967e-02 
5.602000e+00 1.944054e-01 1.296678e-02 
5.603000e+00 1.944496e-01 1.288427e-02 
5.604000e+00 1.944924e-01 1.280212e-02 
5.605000e+00 1.945338e-01 1.272034e-02 
5.606000e+00 1.945738e-01 1.263893e-02 
5.607000e+00 1.946124e-01 1.255788e-02 
5.608000e+00 1.946495e-01 1.247719e-02 
5.609000e+00 1.946852e-01 1.239687e-02 
5.610000e+00 1.947196e-01 1.231691e-02 
5.611000e+00 1.947525e-01 1.223732e-02 
5.612000e+00 1.947839e-01 1.215808e-02 
5.613000e+00 1.948140e-01 1.207921e-02 
5.614000e+00 1.948426e-01 1.200069e-02 
5.615000e+00 1.948698e-01 1.192253e-02 
5.616000e+00 1.948956e-01 1.184474e-02 
5.617000e+00 1.949200e-01 1.176730e-02 
5.618000e+00 1.949429e-01 1.169021e-02 
5.619000e+00 1.949644e-01 1.161349e-02 
5.620000e+00 1.949845e-01 1.153711e-02 
5.621000e+00 1.950031e-01 1.146110e-02 
5.622000e+00 1.950204e-01 1.138543e-02 
5.623000e+00 1.950362e-01 1.131012e-02 
5.624000e+00 1.950505e-01 1.123516e-02 
5.625000e+00 1.950634e-01 1.116056e-02 
5.626000e+00 1.950749e-01 1.108630e-02 
5.627000e+00 1.950850e-01 1.101240e-02 
5.628000e+00 1.950936e-01 1.093884e-02 
5.629000e+00 1.951008e-01 1.086563e-02 
5.630000e+00 1.951066e-01 1.079277e-02 
5.631000e+00 1.951109e-01 1.072026e-02 
5.632000e+00 1.951138e-01 1.064809e-02 
5.633000e+00 1.951153e-01 1.057626e-02 
5.634000e+00 1.951153e-01 1.050479e-02 
5.635000e+00 1.951139e-01 1.043365e-02 
5.636000e+00 1.951111e-01 1.036286e-02 
5.637000e+00 1.951068e-01 1.029241e-02 
5.638000e+00 1.951011e-01 1.022230e-02 
5.639000e+00 1.950939e-01 1.015253e-02 
5.640000e+00 1.950853e-01 1.008310e-02 
5.641000e+00 1.950753e-01 1.001401e-02 
5.642000e+00 1.950638e-01 9.945261e-03 
5.643000e+00 1.950509e-01 9.876846e-03 
5.644000e+00 1.950365e-01 9.808767e-03 
5.645000e+00 1.950207e-01 9.741024e-03 
5.646000e+00 1.950035e-01 9.673616e-03 
5.647000e+00 1.949848e-01 9.606541e-03 
5.648000e+00 1.949646e-01 9.539800e-03 
5.649000e+00 1.949431e-01 9.473390e-03 
5.650000e+00 1.949201e-01 9.407312e-03 
5.651000e+00 1.948956e-01 9.341565e-03 
5.652000e+00 1.948697e-01 9.276147e-03 
5.653000e+00 1.948424e-01 9.211058e-03 
5.654000e+00 1.948136e-01 9.146296e-03 
5.655000e+00 1.947834e-01 9.081863e-03 
5.656000e+00 1.947518e-01 9.017755e-03 
5.657000e+00 1.947187e-01 8.953973e-03 
5.658000e+00 1.946841e-01 8.890515e-03 
5.659000e+00 1.946482e-01 8.827381e-03 
5.660000e+00 1.946107e-01 8.764570e-03 
5.661000e+00 1.945719e-01 8.702081e-03 
5.662000e+00 1.945316e-01 8.639913e-03 
5.663000e+00 1.944898e-01 8.578066e-03 
5.664000e+00 1.944466e-01 8.516538e-03 
5.665000e+00 1.944020e-01 8.455328e-03 
5.666000e+00 1.943559e-01 8.394437e-03 
5.667000e+00 1.943084e-01 8.333862e-03 
5.668000e+00 1.942594e-01 8.273603e-03 
5.669000e+00 1.942090e-01 8.213659e-03 
5.670000e+00 1.941572e-01 8.154029e-03 
5.671000e+00 1.941039e-01 8.094713e-03 
5.672000e+00 1.940492e-01 8.035710e-03 
5.673000e+00 1.939931e-01 7.977018e-03 
5.674000e+00 1.939355e-01 7.918636e-03 
5.675000e+00 1.938764e-01 7.860565e-03 
5.676000e+00 1.938160e-01 7.802802e-03 
5.677000e+00 1.937540e-01 7.745348e-03 
5.678000e+00 1.936907e-01 7.688201e-03 
5.679000e+00 1.936259e-01 7.631360e-03 
5.680000e+00 1.935597e-01 7.574824e-03 
5.681000e+00 1.934920e-01 7.518593e-03 
5.682000e+00 1.934229e-01 7.462666e-03 
5.683000e+00 1.933524e-01 7.407042e-03 
5.684000e+00 1.932804e-01 7.351719e-03 
5.685000e+00 1.932070e-01 7.296697e-03 
5.686000e+00 1.931322e-01 7.241975e-03 
5.687000e+00 1.930559e-01 7.187553e-03 
5.688000e+00 1.929782e-01 7.133429e-03 
5.689000e+00 1.928991e-01 7.079602e-03 
5.690000e+00 1.928185e-01 7.026072e-03 
5.691000e+00 1.927365e-01 6.972837e-03 
5.692000e+00 1.926531e-01 6.919897e-03 
5.693000e+00 1.925683e-01 6.867250e-03 
5.694000e+00 1.924820e-01 6.814897e-03 
5.695000e+00 1.923943e-01 6.762835e-03 
5.696000e+00 1.923051e-01 6.711064e-03 
5.697000e+00 1.922146e-01 6.659584e-03 
5.698000e+00 1.921226e-01 6.608393e-03 
5.699000e+00 1.920292e-01 6.557490e-03 
5.700000e+00 1.919343e-01 6.506874e-03 
5.701000e+00 1.918381e-01 6.456545e-03 
5.702000e+00 1.917404e-01 6.406501e-03 
5.703000e+00 1.916413e-01 6.356742e-03 
5.704000e+00 1.915407e-01 6.307267e-03 
5.705000e+00 1.914388e-01 6.258075e-03 
5.706000e+00 1.913354e-01 6.209164e-03 
5.707000e+00 1.912307e-01 6.160535e-03 
5.708000e+00 1.911245e-01 6.112185e-03 
5.709000e+00 1.910169e-01 6.064115e-03 
5.710000e+00 1.909078e-01 6.016323e-03 
5.711000e+00 1.907974e-01 5.968808e-03 
5.712000e+00 1.906855e-01 5.921569e-03 
5.713000e+00 1.905723e-01 5.874606e-03 
5.714000e+00 1.904576e-01 5.827917e-03 
5.715000e+00 1.903415e-01 5.781502e-03 
5.716000e+00 1.902241e-01 5.735360e-03 
5.717000e+00 1.901052e-01 5.689490e-03 
5.718000e+00 1.899849e-01 5.643890e-03 
5.719000e+00 1.898632e-01 5.598560e-03 
5.720000e+00 1.897401e-01 5.553499e-03 
5.721000e+00 1.896156e-01 5.508706e-03 
5.722000e+00 1.894897e-01 5.464180e-03 
5.723000e+00 1.893624e-01 5.419920e-03 
5.724000e+00 1.892337e-01 5.375926e-03 
5.725000e+00 1.891036e-01 5.332196e-03 
5.726000e+00 1.889721e-01 5.288729e-03 
5.727000e+00 1.888392e-01 5.245524e-03 
5.728000e+00 1.887049e-01 5.202582e-03 
5.729000e+00 1.885693e-01 5.159899e-03 
5.730000e+00 1.884322e-01 5.117477e-03 
5.731000e+00 1.882938e-01 5.075313e-03 
5.732000e+00 1.881539e-01 5.033406e-03 
5.733000e+00 1.880127e-01 4.991757e-03 
5.734000e+00 1.878701e-01 4.950363e-03 
5.735000e+00 1.877262e-01 4.909225e-03 
5.736000e+00 1.875808e-01 4.868340e-03 
5.737000e+00 1.874341e-01 4.827709e-03 
5.738000e+00 1.872860e-01 4.787330e-03 
5.739000e+00 1.871365e-01 4.747202e-03 
5.740000e+00 1.869856e-01 4.707324e-03 
5.741000e+00 1.868334e-01 4.667695e-03 
5.742000e+00 1.866798e-01 4.628315e-03 
5.743000e+00 1.865249e-01 4.589183e-03 
5.744000e+00 1.863685e-01 4.550297e-03 
5.745000e+00 1.862108e-01 4.511657e-03 
5.746000e+00 1.860518e-01 4.473261e-03 
5.747000e+00 1.858914e-01 4.435109e-03 
5.748000e+00 1.857296e-01 4.397200e-03 
5.749000e+00 1.855665e-01 4.359533e-03 
5.750000e+00 1.854020e-01 4.322106e-03 
5.751000e+00 1.852361e-01 4.284920e-03 
5.752000e+00 1.850689e-01 4.247973e-03 
5.753000e+00 1.849004e-01 4.211263e-03 
5.754000e+00 1.847305e-01 4.174791e-03 
5.755000e+00 1.845593e-01 4.138556e-03 
5.756000e+00 1.843867e-01 4.102555e-03 
5.757000e+00 1.842128e-01 4.066789e-03 
5.758000e+00 1.840375e-01 4.031257e-03 
5.759000e+00 1.838609e-01 3.995957e-03 
5.760000e+00 1.836830e-01 3.960888e-03 
5.761000e+00 1.835037e-01 3.926050e-03 
5.762000e+00 1.833231e-01 3.891442e-03 
5.763000e+00 1.831412e-01 3.857062e-03 
5.764000e+00 1.829579e-01 3.822911e-03 
5.765000e+00 1.827733e-01 3.788986e-03 
5.766000e+00 1.825874e-01 3.755288e-03 
5.767000e+00 1.824002e-01 3.721814e-03 
5.768000e+00 1.822117e-01 3.688564e-03 
5.769000e+00 1.820218e-01 3.655538e-03 
5.770000e+00 1.818306e-01 3.622734e-03 
5.771000e+00 1.816382e-01 3.590151e-03 
5.772000e+00 1.814444e-01 3.557788e-03 
5.773000e+00 1.812493e-01 3.525645e-03 
5.774000e+00 1.810529e-01 3.493721e-03 
5.775000e+00 1.808552e-01 3.462014e-03 
5.776000e+00 1.806561e-01 3.430524e-03 
5.777000e+00 1.804558e-01 3.399249e-03 
5.778000e+00 1.802542e-01 3.368190e-03 
5.779000e+00 1.800513e-01 3.337344e-03 
5.780000e+00 1.798472e-01 3.306711e-03 
5.781000e+00 1.796417e-01 3.276291e-03 
5.782000e+00 1.794349e-01 3.246081e-03 
5.783000e+00 1.792269e-01 3.216082e-03 
5.784000e+00 1.790176e-01 3.186291e-03 
5.785000e+00 1.788070e-01 3.156710e-03 
5.786000e+00 1.785951e-01 3.127335e-03 
5.787000e+00 1.783819e-01 3.098167e-03 
5.788000e+00 1.781675e-01 3.069205e-03 
5.789000e+00 1.779518e-01 3.040447e-03 
5.790000e+00 1.777349e-01 3.011894e-03 
5.791000e+00 1.775167e-01 2.983543e-03 
5.792000e+00 1.772972e-01 2.955393e-03 
5.793000e+00 1.770765e-01 2.927445e-03 
5.794000e+00 1.768545e-01 2.899697e-03 
5.795000e+00 1.766312e-01 2.872148e-03 
5.796000e+00 1.764067e-01 2.844798e-03 
5.797000e+00 1.761810e-01 2.817645e-03 
5.798000e+00 1.759540e-01 2.790688e-03 
5.799000e+00 1.757258e-01 2.763926e-03 
5.800000e+00 1.754964e-01 2.737360e-03 
5.801000e+00 1.752657e-01 2.710987e-03 
5.802000e+00 1.750337e-01 2.684806e-03 
5.803000e+00 1.748006e-01 2.658818e-03 
5.804000e+00 1.745662e-01 2.633021e-03 
5.805000e+00 1.743306e-01 2.607413e-03 
5.806000e+00 1.740938e-01 2.581995e-03 
5.807000e+00 1.738557e-01 2.556766e-03 
5.808000e+00 1.736165e-01 2.531723e-03 
5.809000e+00 1.733760e-01 2.506867e-03 
5.810000e+00 1.731343e-01 2.482197e-03 
5.811000e+00 1.728915e-01 2.457711e-03 
5.812000e+00 1.726474e-01 2.433409e-03 
5.813000e+00 1.724021e-01 2.409290e-03 
5.814000e+00 1.721556e-01 2.385353e-03 
5.815000e+00 1.719079e-01 2.361597e-03 
5.816000e+00 1.716590e-01 2.338021e-03 
5.817000e+00 1.714090e-01 2.314625e-03 
5.818000e+00 1.711577e-01 2.291407e-03 
5.819000e+00 1.709053e-01 2.268366e-03 
5.820000e+00 1.706517e-01 2.245503e-03 
5.821000e+00 1.703969e-01 2.222815e-03 
5.822000e+00 1.701410e-01 2.200301e-03 
5.823000e+00 1.698839e-01 2.177962e-03 
5.824000e+00 1.696256e-01 2.155796e-03 
5.825000e+00 1.693661e-01 2.133803e-03 
5.826000e+00 1.691055e-01 2.111980e-03 
5.827000e+00 1.688438e-01 2.090328e-03 
5.828000e+00 1.685809e-01 2.068846e-03 
5.829000e+00 1.683168e-01 2.047532e-03 
5.830000e+00 1.680516e-01 2.026387e-03 
5.831000e+00 1.677852e-01 2.005408e-03 
5.832000e+00 1.675177e-01 1.984595e-03 
5.833000e+00 1.672491e-01 1.963948e-03 
5.834000e+00 1.669794e-01 1.943465e-03 
5.835000e+00 1.667085e-01 1.923146e-03 
5.836000e+00 1.664365e-01 1.902989e-03 
5.837000e+00 1.661633e-01 1.882994e-03 
5.838000e+00 1.658891e-01 1.863160e-03 
5.839000e+00 1.656137e-01 1.843486e-03 
5.840000e+00 1.653372e-01 1.823971e-03 
5.841000e+00 1.650596e-01 1.804615e-03 
5.842000e+00 1.647809e-01 1.785416e-03 
5.843000e+00 1.645011e-01 1.766374e-03 
5.844000e+00 1.642202e-01 1.747487e-03 
5.845000e+00 1.639382e-01 1.728756e-03 
5.846000e+00 1.636551e-01 1.710179e-03 
5.847000e+00 1.633710e-01 1.691755e-03 
5.848000e+00 1.630857e-01 1.673483e-03 
5.849000e+00 1.627994e-01 1.655363e-03 
5.850000e+00 1.625120e-01 1.637394e-03 
5.851000e+00 1.622235e-01 1.619574e-03 
5.852000e+00 1.619340e-01 1.601904e-03 
5.853000e+00 1.616433e-01 1.584382e-03 
5.854000e+00 1.613517e-01 1.567007e-03 
5.855000e+00 1.610589e-01 1.549779e-03 
5.856000e+00 1.607651e-01 1.532696e-03 
5.857000e+00 1.604703e-01 1.515759e-03 
5.858000e+00 1.601744e-01 1.498965e-03 
5.859000e+00 1.598775e-01 1.482315e-03 
5.860000e+00 1.595795e-01 1.465807e-03 
5.861000e+00 1.592805e-01 1.449441e-03 
5.862000e+00 1.589805e-01 1.433216e-03 
5.863000e+00 1.586794e-01 1.417130e-03 
5.864000e+00 1.583773e-01 1.401184e-03 
5.865000e+00 1.580742e-01 1.385376e-03 
5.866000e+00 1.577701e-01 1.369706e-03 
5.867000e+00 1.574649e-01 1.354172e-03 
5.868000e+00 1.571588e-01 1.338774e-03 
5.869000e+00 1.568516e-01 1.323511e-03 
5.870000e+00 1.565435e-01 1.308383e-03 
5.871000e+00 1.562343e-01 1.293388e-03 
5.872000e+00 1.559242e-01 1.278526e-03 
5.873000e+00 1.556131e-01 1.263796e-03 
5.874000e+00 1.553010e-01 1.249196e-03 
5.875000e+00 1.549879e-01 1.234728e-03 
5.876000e+00 1.546738e-01 1.220388e-03 
5.877000e+00 1.543588e-01 1.206178e-03 
5.878000e+00 1.540427e-01 1.192095e-03 
5.879000e+00 1.537258e-01 1.178139e-03 
5.880000e+00 1.534078e-01 1.164310e-03 
5.881000e+00 1.530889e-01 1.150607e-03 
5.882000e+00 1.527691e-01 1.137028e-03 
5.883000e+00 1.524483e-01 1.123573e-03 
5.884000e+00 1.521266e-01 1.110242e-03 
5.885000e+00 1.518039e-01 1.097033e-03 
5.886000e+00 1.514803e-01 1.083946e-03 
5.887000e+00 1.511557e-01 1.070979e-03 
5.888000e+00 1.508302e-01 1.058133e-03 
5.889000e+00 1.505038e-01 1.045407e-03 
5.890000e+00 1.501765e-01 1.032799e-03 
5.891000e+00 1.498483e-01 1.020309e-03 
5.892000e+00 1.495192e-01 1.007936e-03 
5.893000e+00 1.491891e-01 9.956791e-04 
5.894000e+00 1.488582e-01 9.835381e-04 
5.895000e+00 1.485263e-01 9.715120e-04 
5.896000e+00 1.481936e-01 9.596001e-04 
5.897000e+00 1.478599e-01 9.478015e-04 
5.898000e+00 1.475254e-01 9.361156e-04 
5.899000e+00 1.471900e-01 9.245416e-04 
5.900000e+00 1.468537e-01 9.130787e-04 
5.901000e+00 1.465166e-01 9.017263e-04 
5.902000e+00 1.461786e-01 8.904835e-04 
5.903000e+00 1.458397e-01 8.793497e-04 
5.904000e+00 1.455000e-01 8.683241e-04 
5.905000e+00 1.451594e-01 8.574060e-04 
5.906000e+00 1.448179e-01 8.465947e-04 
5.907000e+00 1.444756e-01 8.358894e-04 
5.908000e+00 1.441325e-01 8.252894e-04 
5.909000e+00 1.437885e-01 8.147941e-04 
5.910000e+00 1.434437e-01 8.044026e-04 
5.911000e+00 1.430981e-01 7.941143e-04 
5.912000e+00 1.427517e-01 7.839284e-04 
5.913000e+00 1.424044e-01 7.738443e-04 
5.914000e+00 1.420563e-01 7.638612e-04 
5.915000e+00 1.417074e-01 7.539785e-04 
5.916000e+00 1.413577e-01 7.441954e-04 
5.917000e+00 1.410072e-01 7.345112e-04 
5.918000e+00 1.406559e-01 7.249253e-04 
5.919000e+00 1.403038e-01 7.154369e-04 
5.920000e+00 1.399509e-01 7.060453e-04 
5.921000e+00 1.395973e-01 6.967499e-04 
5.922000e+00 1.392428e-01 6.875500e-04 
5.923000e+00 1.388876e-01 6.784449e-04 
5.924000e+00 1.385316e-01 6.694339e-04 
5.925000e+00 1.381749e-01 6.605162e-04 
5.926000e+00 1.378174e-01 6.516914e-04 
5.927000e+00 1.374591e-01 6.429586e-04 
5.928000e+00 1.371001e-01 6.343172e-04 
5.929000e+00 1.367404e-01 6.257665e-04 
5.930000e+00 1.363799e-01 6.173059e-04 
5.931000e+00 1.360186e-01 6.089347e-04 
5.932000e+00 1.356566e-01 6.006521e-04 
5.933000e+00 1.352939e-01 5.924577e-04 
5.934000e+00 1.349305e-01 5.843507e-04 
5.935000e+00 1.345664e-01 5.763304e-04 
5.936000e+00 1.342015e-01 5.683962e-04 
5.937000e+00 1.338360e-01 5.605475e-04 
5.938000e+00 1.334697e-01 5.527835e-04 
5.939000e+00 1.331028e-01 5.451037e-04 
5.940000e+00 1.327351e-01 5.375075e-04 
5.941000e+00 1.323668e-01 5.299941e-04 
5.942000e+00 1.319977e-01 5.225629e-04 
5.943000e+00 1.316280e-01 5.152133e-04 
5.944000e+00 1.312576e-01 5.079447e-04 
5.945000e+00 1.308866e-01 5.007564e-04 
5.946000e+00 1.305148e-01 4.936479e-04 
5.947000e+00 1.301425e-01 4.866184e-04 
5.948000e+00 1.297694e-01 4.796673e-04 
5.949000e+00 1.293957e-01 4.727942e-04 
5.950000e+00 1.290214e-01 4.659982e-04 
5.951000e+00 1.286464e-01 4.592788e-04 
5.952000e+00 1.282708e-01 4.526354e-04 
5.953000e+00 1.278946e-01 4.460675e-04 
5.954000e+00 1.275177e-01 4.395743e-04 
5.955000e+00 1.271402e-01 4.331552e-04 
5.956000e+00 1.267621e-01 4.268098e-04 
5.957000e+00 1.263834e-01 4.205373e-04 
5.958000e+00 1.260040e-01 4.143372e-04 
5.959000e+00 1.256241e-01 4.082088e-04 
5.960000e+00 1.252436e-01 4.021517e-04 
5.961000e+00 1.248624e-01 3.961652e-04 
5.962000e+00 1.244807e-01 3.902487e-04 
5.963000e+00 1.240984e-01 3.844016e-04 
5.964000e+00 1.237156e-01 3.786234e-04 
5.965000e+00 1.233321e-01 3.729135e-04 
5.966000e+00 1.229481e-01 3.672712e-04 
5.967000e+00 1.225635e-01 3.616961e-04 
5.968000e+00 1.221784e-01 3.561876e-04 
5.969000e+00 1.217927e-01 3.507450e-04 
5.970000e+00 1.214065e-01 3.453679e-04 
5.971000e+00 1.210197e-01 3.400556e-04 
5.972000e+00 1.206324e-01 3.348077e-04 
5.973000e+00 1.202446e-01 3.296234e-04 
5.974000e+00 1.198562e-01 3.245024e-04 
5.975000e+00 1.194673e-01 3.194441e-04 
5.976000e+00 1.190779e-01 3.144478e-04 
5.977000e+00 1.186880e-01 3.095131e-04 
5.978000e+00 1.182975e-01 3.046393e-04 
5.979000e+00 1.179066e-01 2.998261e-04 
5.980000e+00 1.175152e-01 2.950727e-04 
5.981000e+00 1.171233e-01 2.903788e-04 
5.982000e+00 1.167308e-01 2.857437e-04 
5.983000e+00 1.163380e-01 2.811670e-04 
5.984000e+00 1.159446e-01 2.766480e-04 
5.985000e+00 1.155507e-01 2.721864e-04 
5.986000e+00 1.151564e-01 2.677814e-04 
5.987000e+00 1.147617e-01 2.634328e-04 
5.988000e+00 1.143664e-01 2.591398e-04 
5.989000e+00 1.139708e-01 2.549021e-04 
5.990000e+00 1.135746e-01 2.507190e-04 
5.991000e+00 1.131781e-01 2.465902e-04 
5.992000e+00 1.127811e-01 2.425150e-04 
5.993000e+00 1.123836e-01 2.384930e-04 
5.994000e+00 1.119858e-01 2.345236e-04 
5.995000e+00 1.115875e-01 2.306065e-04 
5.996000e+00 1.111888e-01 2.267411e-04 
5.997000e+00 1.107897e-01 2.229268e-04 
5.998000e+00 1.103902e-01 2.191632e-04 
5.999000e+00 1.099903e-01 2.154499e-04 
6.000000e+00 1.095900e-01 2.117863e-04 
6.001000e+00 1.091893e-01 2.081719e-04 
6.002000e+00 1.087882e-01 2.046064e-04 
6.003000e+00 1.083868e-01 2.010891e-04 
6.004000e+00 1.079849e-01 1.976196e-04 
6.005000e+00 1.075827e-01 1.941975e-04 
6.006000e+00 1.071802e-01 1.908223e-04 
6.007000e+00 1.067772e-01 1.874935e-04 
6.008000e+00 1.063740e-01 1.842107e-04 
6.009000e+00 1.059703e-01 1.809733e-04 
6.010000e+00 1.055664e-01 1.777811e-04 
6.011000e+00 1.051621e-01 1.746333e-04 
6.012000e+00 1.047574e-01 1.715298e-04 
6.013000e+00 1.043525e-01 1.684699e-04 
6.014000e+00 1.039472e-01 1.654532e-04 
6.015000e+00 1.035416e-01 1.624794e-04 
6.016000e+00 1.031357e-01 1.595479e-04 
6.017000e+00 1.027294e-01 1.566583e-04 
6.018000e+00 1.023229e-01 1.538102e-04 
6.019000e+00 1.019161e-01 1.510032e-04 
6.020000e+00 1.015090e-01 1.482367e-04 
6.021000e+00 1.011016e-01 1.455105e-04 
6.022000e+00 1.006939e-01 1.428240e-04 
6.023000e+00 1.002860e-01 1.401769e-04 
6.024000e+00 9.987776e-02 1.375687e-04 
6.025000e+00 9.946928e-02 1.349990e-04 
6.026000e+00 9.906054e-02 1.324674e-04 
6.027000e+00 9.865154e-02 1.299734e-04 
6.028000e+00 9.824230e-02 1.275168e-04 
6.029000e+00 9.783281e-02 1.250970e-04 
6.030000e+00 9.742309e-02 1.227137e-04 
6.031000e+00 9.701313e-02 1.203664e-04 
6.032000e+00 9.660294e-02 1.180548e-04 
6.033000e+00 9.619254e-02 1.157785e-04 
6.034000e+00 9.578191e-02 1.135370e-04 
6.035000e+00 9.537108e-02 1.113300e-04 
6.036000e+00 9.496003e-02 1.091571e-04 
6.037000e+00 9.454879e-02 1.070180e-04 
6.038000e+00 9.413735e-02 1.049121e-04 
6.039000e+00 9.372572e-02 1.028392e-04 
6.040000e+00 9.331391e-02 1.007989e-04 
6.041000e+00 9.290191e-02 9.879074e-05 
6.042000e+00 9.248974e-02 9.681443e-05 
6.043000e+00 9.207740e-02 9.486957e-05 
6.044000e+00 9.166490e-02 9.295579e-05 
6.045000e+00 9.125224e-02 9.107274e-05 
6.046000e+00 9.083942e-02 8.922005e-05 
6.047000e+00 9.042646e-02 8.739736e-05 
6.048000e+00 9.001335e-02 8.560432e-05 
6.049000e+00 8.960011e-02 8.384057e-05 
6.050000e+00 8.918673e-02 8.210576e-05 
6.051000e+00 8.877323e-02 8.039954e-05 
6.052000e+00 8.835960e-02 7.872157e-05 
6.053000e+00 8.794586e-02 7.707150e-05 
6.054000e+00 8.753200e-02 7.544899e-05 
6.055000e+00 8.711804e-02 7.385371e-05 
6.056000e+00 8.670398e-02 7.228531e-05 
6.057000e+00 8.628983e-02 7.074346e-05 
6.058000e+00 8.587558e-02 6.922784e-05 
6.059000e+00 8.546125e-02 6.773811e-05 
6.060000e+00 8.504684e-02 6.627395e-05 
6.061000e+00 8.463235e-02 6.483503e-05 
6.062000e+00 8.421780e-02 6.342105e-05 
6.063000e+00 8.380318e-02 6.203167e-05 
6.064000e+00 8.338851e-02 6.066659e-05 
6.065000e+00 8.297378e-02 5.932548e-05 
6.066000e+00 8.255900e-02 5.800805e-05 
6.067000e+00 8.214418e-02 5.671397e-05 
6.068000e+00 8.172932e-02 5.544295e-05 
6.069000e+00 8.131443e-02 5.419469e-05 
6.070000e+00 8.089952e-02 5.296887e-05 
6.071000e+00 8.048458e-02 5.176521e-05 
6.072000e+00 8.006963e-02 5.058341e-05 
6.073000e+00 7.965466e-02 4.942317e-05 
6.074000e+00 7.923969e-02 4.828420e-05 
6.075000e+00 7.882472e-02 4.716622e-05 
6.076000e+00 7.840976e-02 4.606893e-05 
6.077000e+00 7.799480e-02 4.499206e-05 
6.078000e+00 7.757986e-02 4.393533e-05 
6.079000e+00 7.716494e-02 4.289844e-05 
6.080000e+00 7.675005e-02 4.188114e-05 
6.081000e+00 7.633518e-02 4.088314e-05 
6.082000e+00 7.592036e-02 3.990417e-05 
6.083000e+00 7.550557e-02 3.894397e-05 
6.084000e+00 7.509083e-02 3.800226e-05 
6.085000e+00 7.467615e-02 3.707879e-05 
6.086000e+00 7.426152e-02 3.617329e-05 
6.087000e+00 7.384695e-02 3.528550e-05 
6.088000e+00 7.343245e-02 3.441517e-05 
6.089000e+00 7.301803e-02 3.356204e-05 
6.090000e+00 7.260368e-02 3.272586e-05 
6.091000e+00 7.218941e-02 3.190638e-05 
6.092000e+00 7.177524e-02 3.110336e-05 
6.093000e+00 7.136116e-02 3.031654e-05 
6.094000e+00 7.094717e-02 2.954569e-05 
6.095000e+00 7.053330e-02 2.879055e-05 
6.096000e+00 7.011953e-02 2.805090e-05 
6.097000e+00 6.970587e-02 2.732650e-05 
6.098000e+00 6.929234e-02 2.661711e-05 
6.099000e+00 6.887893e-02 2.592250e-05 
6.100000e+00 6.846565e-02 2.524245e-05 
6.101000e+00 6.805250e-02 2.457673e-05 
6.102000e+00 6.763950e-02 2.392511e-05 
6.103000e+00 6.722664e-02 2.328737e-05 
6.104000e+00 6.681394e-02 2.266330e-05 
6.105000e+00 6.640139e-02 2.205267e-05 
6.106000e+00 6.598900e-02 2.145527e-05 
6.107000e+00 6.557677e-02 2.087088e-05 
6.108000e+00 6.516472e-02 2.029930e-05 
6.109000e+00 6.475285e-02 1.974031e-05 
6.110000e+00 6.434115e-02 1.919371e-05 
6.111000e+00 6.392965e-02 1.865929e-05 
6.112000e+00 6.351833e-02 1.813686e-05 
6.113000e+00 6.310722e-02 1.762620e-05 
6.114000e+00 6.269630e-02 1.712712e-05 
6.115000e+00 6.228559e-02 1.663943e-05 
6.116000e+00 6.187510e-02 1.616292e-05 
6.117000e+00 6.146482e-02 1.569741e-05 
6.118000e+00 6.105477e-02 1.524271e-05 
6.119000e+00 6.064494e-02 1.479863e-05 
6.120000e+00 6.023535e-02 1.436498e-05 
6.121000e+00 5.982599e-02 1.394159e-05 
6.122000e+00 5.941688e-02 1.352826e-05 
6.123000e+00 5.900801e-02 1.312481e-05 
6.124000e+00 5.859940e-02 1.273108e-05 
6.125000e+00 5.819105e-02 1.234689e-05 
6.126000e+00 5.778296e-02 1.197206e-05 
6.127000e+00 5.737513e-02 1.160642e-05 
6.128000e+00 5.696759e-02 1.124981e-05 
6.129000e+00 5.656032e-02 1.090205e-05 
6.130000e+00 5.615333e-02 1.056298e-05 
6.131000e+00 5.574663e-02 1.023245e-05 
6.132000e+00 5.534022e-02 9.910283e-06 
6.133000e+00 5.493412e-02 9.596329e-06 
6.134000e+00 5.452831e-02 9.290430e-06 
6.135000e+00 5.412282e-02 8.992433e-06 
6.136000e+00 5.371764e-02 8.702185e-06 
6.137000e+00 5.331277e-02 8.419530e-06 
6.138000e+00 5.290823e-02 8.144313e-06 
6.139000e+00 5.250402e-02 7.876390e-06 
6.140000e+00 5.210014e-02 7.615616e-06 
6.141000e+00 5.169660e-02 7.361850e-06 
6.142000e+00 5.129340e-02 7.114951e-06 
6.143000e+00 5.089055e-02 6.874780e-06 
6.144000e+00 5.048806e-02 6.641200e-06 
6.145000e+00 5.008592e-02 6.414076e-06 
6.146000e+00 4.968414e-02 6.193273e-06 
6.147000e+00 4.928273e-02 5.978661e-06 
6.148000e+00 4.888170e-02 5.770109e-06 
6.149000e+00 4.848104e-02 5.567488e-06 
6.150000e+00 4.808076e-02 5.370671e-06 
6.151000e+00 4.768087e-02 5.179532e-06 
6.152000e+00 4.728137e-02 4.993949e-06 
6.153000e+00 4.688227e-02 4.813798e-06 
6.154000e+00 4.648357e-02 4.638961e-06 
6.155000e+00 4.608528e-02 4.469318e-06 
6.156000e+00 4.568740e-02 4.304753e-06 
6.157000e+00 4.528993e-02 4.145150e-06 
6.158000e+00 4.489289e-02 3.990396e-06 
6.159000e+00 4.449627e-02 3.840378e-06 
6.160000e+00 4.410008e-02 3.694988e-06 
6.161000e+00 4.370432e-02 3.554116e-06 
6.162000e+00 4.330901e-02 3.417655e-06 
6.163000e+00 4.291414e-02 3.285501e-06 
6.164000e+00 4.251972e-02 3.157549e-06 
6.165000e+00 4.212575e-02 3.033699e-06 
6.166000e+00 4.173225e-02 2.913850e-06 
6.167000e+00 4.133920e-02 2.797904e-06 
6.168000e+00 4.094663e-02 2.685765e-06 
6.169000e+00 4.055453e-02 2.577336e-06 
6.170000e+00 4.016290e-02 2.472525e-06 
6.171000e+00 3.977176e-02 2.371240e-06 
6.172000e+00 3.938110e-02 2.273391e-06 
6.173000e+00 3.899094e-02 2.178890e-06 
6.174000e+00 3.860127e-02 2.087651e-06 
6.175000e+00 3.821211e-02 1.999588e-06 
6.176000e+00 3.782345e-02 1.914618e-06 
6.177000e+00 3.743529e-02 1.832659e-06 
6.178000e+00 3.704766e-02 1.753633e-06 
6.179000e+00 3.666054e-02 1.677460e-06 
6.180000e+00 3.627395e-02 1.604063e-06 
6.181000e+00 3.588788e-02 1.533368e-06 
6.182000e+00 3.550235e-02 1.465284e-06 
6.183000e+00 3.511736e-02 1.399738e-06 
6.184000e+00 3.473291e-02 1.336657e-06 
6.185000e+00 3.434900e-02 1.275975e-06 
6.186000e+00 3.396565e-02 1.217623e-06 
6.187000e+00 3.358285e-02 1.161533e-06 
6.188000e+00 3.320061e-02 1.107641e-06 
6.189000e+00 3.281894e-02 1.055882e-06 
6.190000e+00 3.243783e-02 1.006192e-06 
6.191000e+00 3.205730e-02 9.585099e-07 
6.192000e+00 3.167735e-02 9.127732e-07 
6.193000e+00 3.129798e-02 8.689221e-07 
6.194000e+00 3.091919e-02 8.268978e-07 
6.195000e+00 3.054100e-02 7.866421e-07 
6.196000e+00 3.016340e-02 7.480983e-07 
6.197000e+00 2.978641e-02 7.112107e-07 
6.198000e+00 2.941001e-02 6.759245e-07 
6.199000e+00 2.903423e-02 6.421864e-07 
6.200000e+00 2.865906e-02 6.099438e-07 
6.201000e+00 2.828450e-02 5.791454e-07 
6.202000e+00 2.791057e-02 5.497409e-07 
6.203000e+00 2.753726e-02 5.216814e-07 
6.204000e+00 2.716459e-02 4.949187e-07 
6.205000e+00 2.679255e-02 4.694060e-07 
6.206000e+00 2.642115e-02 4.450974e-07 
6.207000e+00 2.605039e-02 4.219482e-07 
6.208000e+00 2.568028e-02 3.999148e-07 
6.209000e+00 2.531081e-02 3.789547e-07 
6.210000e+00 2.494201e-02 3.590265e-07 
6.211000e+00 2.457387e-02 3.400899e-07 
6.212000e+00 2.420639e-02 3.221057e-07 
6.213000e+00 2.383957e-02 3.050358e-07 
6.214000e+00 2.347344e-02 2.888432e-07 
6.215000e+00 2.310797e-02 2.734920e-07 
6.216000e+00 2.274319e-02 2.589474e-07 
6.217000e+00 2.237909e-02 2.451757e-07 
6.218000e+00 2.201569e-02 2.321444e-07 
6.219000e+00 2.165297e-02 2.198220e-07 
6.220000e+00 2.129096e-02 2.081781e-07 
6.221000e+00 2.092964e-02 1.971833e-07 
6.222000e+00 2.056903e-02 1.868096e-07 
6.223000e+00 2.020913e-02 1.770299e-07 
6.224000e+00 1.984994e-02 1.678181e-07 
6.225000e+00 1.949147e-02 1.591495e-07 
6.226000e+00 1.913372e-02 1.510002e-07 
6.227000e+00 1.877670e-02 1.433476e-07 
6.228000e+00 1.842041e-02 1.361702e-07 
6.229000e+00 1.806485e-02 1.294474e-07 
6.230000e+00 1.771002e-02 1.231454e-07 
6.231000e+00 1.735594e-02 1.172274e-07 
6.232000e+00 1.700261e-02 1.116766e-07 
6.233000e+00 1.665002e-02 1.064767e-07 
6.234000e+00 1.629819e-02 1.016117e-07 
6.235000e+00 1.594711e-02 9.706590e-08 
6.236000e+00 1.559679e-02 9.282412e-08 
6.237000e+00 1.524724e-02 8.887146e-08 
6.238000e+00 1.489846e-02 8.519345e-08 
6.239000e+00 1.455044e-02 8.177595e-08 
6.240000e+00 1.420321e-02 7.860523e-08 
6.241000e+00 1.385675e-02 7.566791e-08 
6.242000e+00 1.351108e-02 7.295100e-08 
6.243000e+00 1.316619e-02 7.044186e-08 
6.244000e+00 1.282210e-02 6.812827e-08 
6.245000e+00 1.247880e-02 6.599833e-08 
6.246000e+00 1.213630e-02 6.404056e-08 
6.247000e+00 1.179460e-02 6.224383e-08 
6.248000e+00 1.145371e-02 6.059739e-08 
6.249000e+00 1.111362e-02 5.909087e-08 
6.250000e+00 1.077435e-02 5.771425e-08 
6.251000e+00 1.043590e-02 5.645793e-08 
6.252000e+00 1.009827e-02 5.531263e-08 
6.253000e+00 9.761457e-03 5.426950e-08 
6.254000e+00 9.425475e-03 5.332002e-08 
6.255000e+00 9.090324e-03 5.245607e-08 
6.256000e+00 8.756007e-03 5.166989e-08 
6.257000e+00 8.422529e-03 5.095410e-08 
6.258000e+00 8.089892e-03 5.030170e-08 
6.259000e+00 7.758100e-03 4.970606e-08 
6.260000e+00 7.427157e-03 4.916092e-08 
6.261000e+00 7.097066e-03 4.866040e-08 
6.262000e+00 6.767831e-03 4.819899e-08 
6.263000e+00 6.439454e-03 4.777156e-08 
6.264000e+00 6.111940e-03 4.737335e-08 
6.265000e+00 5.785291e-03 4.699999e-08 
6.266000e+00 5.459512e-03 4.664745e-08 
6.267000e+00 5.134605e-03 4.631210e-08 
6.268000e+00 4.810574e-03 4.599069e-08 
6.269000e+00 4.487423e-03 4.568033e-08 
6.270000e+00 4.165153e-03 4.537851e-08 
6.271000e+00 3.843770e-03 4.508308e-08 
6.272000e+00 3.523276e-03 4.479229e-08 
6.273000e+00 3.203674e-03 4.450476e-08 
6.274000e+00 2.884967e-03 4.421946e-08 
6.275000e+00 2.567159e-03 4.393576e-08 
6.276000e+00 2.250254e-03 4.365339e-08 
6.277000e+00 1.934253e-03 4.337247e-08 
6.278000e+00 1.619161e-03 4.309347e-08 
6.279000e+00 1.304981e-03 4.281726e-08 
6.280000e+00 9.917149e-04 4.254507e-08 
6.281000e+00 6.793669e-04 4.227851e-08 
6.282000e+00 3.679398e-04 4.201957e-08 
6.283000e+00 5.743673e-05 4.177059e-08 
6.284000e+00 -2.521393e-04 4.153431e-08 
6.285000e+00 -5.607852e-04 4.131377e-08 
6.286000e+00 -8.684979e-04 4.109166e-08 
6.287000e+00 -1.175274e-03 4.085457e-08 
6.288000e+00 -1.481112e-03 4.060501e-08 
6.289000e+00 -1.786007e-03 4.034509e-08 
6.290000e+00 -2.089957e-03 4.007653e-08 
6.291000e+00 -2.392959e-03 3.980064e-08 
6.292000e+00 -2.695010e-03 3.951833e-08 
6.293000e+00 -2.996107e-03 3.923012e-08 
6.294000e+00 -3.296248e-03 3.893611e-08 
6.295000e+00 -3.595428e-03 3.863602e-08 
6.296000e+00 -3.893646e-03 3.832915e-08 
6.297000e+00 -4.190899e-03 3.801443e-08 
6.298000e+00 -4.487184e-03 3.769034e-08 
6.299000e+00 -4.782497e-03 3.735501e-08 
6.300000e+00 -5.076837e-03 3.700613e-08 
6.301000e+00 -5.370201e-03 3.664102e-08 
6.302000e+00 -5.662585e-03 3.625658e-08 
6.303000e+00 -5.953987e-03 3.584931e-08 
6.304000e+00 -6.244404e-03 3.541532e-08 
6.305000e+00 -6.533834e-03 3.495031e-08 
6.306000e+00 -6.822274e-03 3.444958e-08 
6.307000e+00 -7.109722e-03 3.390804e-08 
6.308000e+00 -7.396174e-03 3.332018e-08 
6.309000e+00 -7.681628e-03 3.268011e-08 
6.310000e+00 -7.966081e-03 3.198152e-08 
6.311000e+00 -8.249532e-03 3.121771e-08 
6.312000e+00 -8.531976e-03 3.038158e-08 
6.313000e+00 -8.813413e-03 2.946563e-08 
6.314000e+00 -9.093839e-03 2.846196e-08 
6.315000e+00 -9.373251e-03 2.736225e-08 
6.316000e+00 -9.651648e-03 2.615781e-08 
6.317000e+00 -9.929027e-03 2.483952e-08 
6.318000e+00 -1.020539e-02 2.339789e-08 
6.319000e+00 -1.048072e-02 2.182300e-08 
6.320000e+00 -1.075503e-02 2.010454e-08 
6.321000e+00 -1.102831e-02 1.823181e-08 
6.322000e+00 -1.130056e-02 1.619369e-08 
6.323000e+00 -1.157178e-02 1.397869e-08 
6.324000e+00 -1.184197e-02 1.157487e-08 
6.325000e+00 -1.211112e-02 8.969942e-09 
6.326000e+00 -1.237922e-02 6.151180e-09 
6.327000e+00 -1.264629e-02 3.105474e-09 
6.328000e+00 -1.291231e-02 -1.806891e-10 
6.329000e+00 -1.317729e-02 -3.721226e-09 
6.330000e+00 -1.344122e-02 -7.530451e-09 
6.331000e+00 -1.370410e-02 -1.162308e-08 
6.332000e+00 -1.396592e-02 -1.601424e-08 
6.333000e+00 -1.422669e-02 -2.071943e-08 
6.334000e+00 -1.448640e-02 -2.575459e-08 
6.335000e+00 -1.474506e-02 -3.113602e-08 
6.336000e+00 -1.500265e-02 -3.688045e-08 
6.337000e+00 -1.525918e-02 -4.301701e-08 
6.338000e+00 -1.551465e-02 -4.958240e-08 
6.339000e+00 -1.576904e-02 -5.659571e-08 
6.340000e+00 -1.602237e-02 -6.407691e-08 
6.341000e+00 -1.627463e-02 -7.204709e-08 
6.342000e+00 -1.652581e-02 -8.052844e-08 
6.343000e+00 -1.677592e-02 -8.954428e-08 
6.344000e+00 -1.702495e-02 -9.911903e-08 
6.345000e+00 -1.727290e-02 -1.092782e-07 
6.346000e+00 -1.751977e-02 -1.200485e-07 
6.347000e+00 -1.776556e-02 -1.314577e-07 
6.348000e+00 -1.801027e-02 -1.435346e-07 
6.349000e+00 -1.825389e-02 -1.563093e-07 
6.350000e+00 -1.849642e-02 -1.698127e-07 
6.351000e+00 -1.873786e-02 -1.840773e-07 
6.352000e+00 -1.897820e-02 -1.991362e-07 
6.353000e+00 -1.921746e-02 -2.150239e-07 
6.354000e+00 -1.945562e-02 -2.317761e-07 
6.355000e+00 -1.969268e-02 -2.494293e-07 
6.356000e+00 -1.992864e-02 -2.680213e-07 
6.357000e+00 -2.016351e-02 -2.875910e-07 
6.358000e+00 -2.039727e-02 -3.081785e-07 
6.359000e+00 -2.062993e-02 -3.298249e-07 
6.360000e+00 -2.086148e-02 -3.525724e-07 
6.361000e+00 -2.109193e-02 -3.764643e-07 
6.362000e+00 -2.132127e-02 -4.015451e-07 
6.363000e+00 -2.154950e-02 -4.278604e-07 
6.364000e+00 -2.177662e-02 -4.554569e-07 
6.365000e+00 -2.200262e-02 -4.843823e-07 
6.366000e+00 -2.222751e-02 -5.146857e-07 
6.367000e+00 -2.245129e-02 -5.464169e-07 
6.368000e+00 -2.267395e-02 -5.796273e-07 
6.369000e+00 -2.289549e-02 -6.143689e-07 
6.370000e+00 -2.311591e-02 -6.506952e-07 
6.371000e+00 -2.333521e-02 -6.886607e-07 
6.372000e+00 -2.355338e-02 -7.283209e-07 
6.373000e+00 -2.377043e-02 -7.697326e-07 
6.374000e+00 -2.398636e-02 -8.129535e-07 
6.375000e+00 -2.420116e-02 -8.580427e-07 
6.376000e+00 -2.441484e-02 -9.050601e-07 
6.377000e+00 -2.462738e-02 -9.540669e-07 
6.378000e+00 -2.483880e-02 -1.005125e-06 
6.379000e+00 -2.504908e-02 -1.058299e-06 
6.380000e+00 -2.525823e-02 -1.113652e-06 
6.381000e+00 -2.546625e-02 -1.171251e-06 
6.382000e+00 -2.567313e-02 -1.231161e-06 
6.383000e+00 -2.587888e-02 -1.293451e-06 
6.384000e+00 -2.608349e-02 -1.358190e-06 
6.385000e+00 -2.628696e-02 -1.425447e-06 
6.386000e+00 -2.648929e-02 -1.495295e-06 
6.387000e+00 -2.669049e-02 -1.567804e-06 
6.388000e+00 -2.689054e-02 -1.643055e-06 
6.389000e+00 -2.708945e-02 -1.721141e-06 
6.390000e+00 -2.728722e-02 -1.802138e-06 
6.391000e+00 -2.748384e-02 -1.886127e-06 
6.392000e+00 -2.767932e-02 -1.973186e-06 
6.393000e+00 -2.787365e-02 -2.063399e-06 
6.394000e+00 -2.806684e-02 -2.156850e-06 
6.395000e+00 -2.825887e-02 -2.253622e-06 
6.396000e+00 -2.844976e-02 -2.353805e-06 
6.397000e+00 -2.863951e-02 -2.457487e-06 
6.398000e+00 -2.882810e-02 -2.564758e-06 
6.399000e+00 -2.901554e-02 -2.675712e-06 
6.400000e+00 -2.920183e-02 -2.790442e-06 
6.401000e+00 -2.938697e-02 -2.909044e-06 
6.402000e+00 -2.957095e-02 -3.031615e-06 
6.403000e+00 -2.975378e-02 -3.158256e-06 
6.404000e+00 -2.993546e-02 -3.289067e-06 
6.405000e+00 -3.011598e-02 -3.424150e-06 
6.406000e+00 -3.029535e-02 -3.563611e-06 
6.407000e+00 -3.047356e-02 -3.707555e-06 
6.408000e+00 -3.065062e-02 -3.856091e-06 
6.409000e+00 -3.082651e-02 -4.009328e-06 
6.410000e+00 -3.100126e-02 -4.167377e-06 
6.411000e+00 -3.117484e-02 -4.330352e-06 
6.412000e+00 -3.134726e-02 -4.498367e-06 
6.413000e+00 -3.151853e-02 -4.671538e-06 
6.414000e+00 -3.168863e-02 -4.849985e-06 
6.415000e+00 -3.185758e-02 -5.033826e-06 
6.416000e+00 -3.202537e-02 -5.223185e-06 
6.417000e+00 -3.219199e-02 -5.418183e-06 
6.418000e+00 -3.235746e-02 -5.618947e-06 
6.419000e+00 -3.252176e-02 -5.825602e-06 
6.420000e+00 -3.268490e-02 -6.038278e-06 
6.421000e+00 -3.284688e-02 -6.257105e-06 
6.422000e+00 -3.300770e-02 -6.482215e-06 
6.423000e+00 -3.316736e-02 -6.713742e-06 
6.424000e+00 -3.332585e-02 -6.951820e-06 
6.425000e+00 -3.348318e-02 -7.196588e-06 
6.426000e+00 -3.363935e-02 -7.448184e-06 
6.427000e+00 -3.379435e-02 -7.706748e-06 
6.428000e+00 -3.394820e-02 -7.972423e-06 
6.429000e+00 -3.410087e-02 -8.245354e-06 
6.430000e+00 -3.425239e-02 -8.525685e-06 
6.431000e+00 -3.440274e-02 -8.813565e-06 
6.432000e+00 -3.455193e-02 -9.109142e-06 
6.433000e+00 -3.469996e-02 -9.412568e-06 
6.434000e+00 -3.484682e-02 -9.723995e-06 
6.435000e+00 -3.499252e-02 -1.004358e-05 
6.436000e+00 -3.513705e-02 -1.037149e-05 
6.437000e+00 -3.528042e-02 -1.070789e-05 
6.438000e+00 -3.542263e-02 -1.105293e-05 
6.439000e+00 -3.556368e-02 -1.140679e-05 
6.440000e+00 -3.570356e-02 -1.176962e-05 
6.441000e+00 -3.584228e-02 -1.214160e-05 
6.442000e+00 -3.597984e-02 -1.252289e-05 
6.443000e+00 -3.611624e-02 -1.291366e-05 
6.444000e+00 -3.625147e-02 -1.331409e-05 
6.445000e+00 -3.638554e-02 -1.372436e-05 
6.446000e+00 -3.651845e-02 -1.414464e-05 
6.447000e+00 -3.665020e-02 -1.457511e-05 
6.448000e+00 -3.678079e-02 -1.501596e-05 
6.449000e+00 -3.691022e-02 -1.546738e-05 
6.450000e+00 -3.703848e-02 -1.592954e-05 
6.451000e+00 -3.716559e-02 -1.640264e-05 
6.452000e+00 -3.729154e-02 -1.688686e-05 
6.453000e+00 -3.741633e-02 -1.738241e-05 
6.454000e+00 -3.753996e-02 -1.788948e-05 
6.455000e+00 -3.766243e-02 -1.840827e-05 
6.456000e+00 -3.778374e-02 -1.893897e-05 
6.457000e+00 -3.790390e-02 -1.948179e-05 
6.458000e+00 -3.802290e-02 -2.003694e-05 
6.459000e+00 -3.814074e-02 -2.060462e-05 
6.460000e+00 -3.825743e-02 -2.118503e-05 
6.461000e+00 -3.837297e-02 -2.177840e-05 
6.462000e+00 -3.848735e-02 -2.238493e-05 
6.463000e+00 -3.860057e-02 -2.300483e-05 
6.464000e+00 -3.871264e-02 -2.363834e-05 
6.465000e+00 -3.882357e-02 -2.428566e-05 
6.466000e+00 -3.893334e-02 -2.494702e-05 
6.467000e+00 -3.904195e-02 -2.562264e-05 
6.468000e+00 -3.914942e-02 -2.631275e-05 
6.469000e+00 -3.925574e-02 -2.701758e-05 
6.470000e+00 -3.936091e-02 -2.773735e-05 
6.471000e+00 -3.946494e-02 -2.847231e-05 
6.472000e+00 -3.956781e-02 -2.922268e-05 
6.473000e+00 -3.966954e-02 -2.998871e-05 
6.474000e+00 -3.977013e-02 -3.077062e-05 
6.475000e+00 -3.986957e-02 -3.156868e-05 
6.476000e+00 -3.996787e-02 -3.238310e-05 
6.477000e+00 -4.006502e-02 -3.321416e-05 
6.478000e+00 -4.016104e-02 -3.406208e-05 
6.479000e+00 -4.025591e-02 -3.492713e-05 
6.480000e+00 -4.034965e-02 -3.580956e-05 
6.481000e+00 -4.044225e-02 -3.670963e-05 
6.482000e+00 -4.053371e-02 -3.762759e-05 
6.483000e+00 -4.062403e-02 -3.856371e-05 
6.484000e+00 -4.071322e-02 -3.951826e-05 
6.485000e+00 -4.080127e-02 -4.049149e-05 
6.486000e+00 -4.088819e-02 -4.148367e-05 
6.487000e+00 -4.097398e-02 -4.249507e-05 
6.488000e+00 -4.105864e-02 -4.352598e-05 
6.489000e+00 -4.114218e-02 -4.457665e-05 
6.490000e+00 -4.122458e-02 -4.564737e-05 
6.491000e+00 -4.130585e-02 -4.673842e-05 
6.492000e+00 -4.138601e-02 -4.785009e-05 
6.493000e+00 -4.146503e-02 -4.898265e-05 
6.494000e+00 -4.154294e-02 -5.013639e-05 
6.495000e+00 -4.161972e-02 -5.131162e-05 
6.496000e+00 -4.169538e-02 -5.250860e-05 
6.497000e+00 -4.176993e-02 -5.372765e-05 
6.498000e+00 -4.184335e-02 -5.496906e-05 
6.499000e+00 -4.191566e-02 -5.623314e-05 
6.500000e+00 -4.198686e-02 -5.752017e-05 
6.501000e+00 -4.205694e-02 -5.883047e-05 
6.502000e+00 -4.212592e-02 -6.016435e-05 
6.503000e+00 -4.219378e-02 -6.152211e-05 
6.504000e+00 -4.226053e-02 -6.290408e-05 
6.505000e+00 -4.232618e-02 -6.431055e-05 
6.506000e+00 -4.239072e-02 -6.574186e-05 
6.507000e+00 -4.245416e-02 -6.719832e-05 
6.508000e+00 -4.251649e-02 -6.868025e-05 
6.509000e+00 -4.257773e-02 -7.018798e-05 
6.510000e+00 -4.263786e-02 -7.172184e-05 
6.511000e+00 -4.269690e-02 -7.328215e-05 
6.512000e+00 -4.275485e-02 -7.486925e-05 
6.513000e+00 -4.281170e-02 -7.648348e-05 
6.514000e+00 -4.286746e-02 -7.812517e-05 
6.515000e+00 -4.292213e-02 -7.979466e-05 
6.516000e+00 -4.297571e-02 -8.149230e-05 
6.517000e+00 -4.302820e-02 -8.321842e-05 
6.518000e+00 -4.307961e-02 -8.497338e-05 
6.519000e+00 -4.312993e-02 -8.675753e-05 
6.520000e+00 -4.317918e-02 -8.857121e-05 
6.521000e+00 -4.322734e-02 -9.041479e-05 
6.522000e+00 -4.327443e-02 -9.228863e-05 
6.523000e+00 -4.332045e-02 -9.419308e-05 
6.524000e+00 -4.336539e-02 -9.612850e-05 
6.525000e+00 -4.340925e-02 -9.809528e-05 
6.526000e+00 -4.345205e-02 -1.000938e-04 
6.527000e+00 -4.349378e-02 -1.021243e-04 
6.528000e+00 -4.353445e-02 -1.041874e-04 
6.529000e+00 -4.357405e-02 -1.062832e-04 
6.530000e+00 -4.361260e-02 -1.084123e-04 
6.531000e+00 -4.365008e-02 -1.105750e-04 
6.532000e+00 -4.368650e-02 -1.127716e-04 
6.533000e+00 -4.372187e-02 -1.150027e-04 
6.534000e+00 -4.375619e-02 -1.172684e-04 
6.535000e+00 -4.378946e-02 -1.195694e-04 
6.536000e+00 -4.382168e-02 -1.219058e-04 
6.537000e+00 -4.385285e-02 -1.242783e-04 
6.538000e+00 -4.388298e-02 -1.266870e-04 
6.539000e+00 -4.391207e-02 -1.291325e-04 
6.540000e+00 -4.394012e-02 -1.316152e-04 
6.541000e+00 -4.396713e-02 -1.341354e-04 
6.542000e+00 -4.399311e-02 -1.366935e-04 
6.543000e+00 -4.401805e-02 -1.392901e-04 
6.544000e+00 -4.404197e-02 -1.419255e-04 
6.545000e+00 -4.406485e-02 -1.446000e-04 
6.546000e+00 -4.408671e-02 -1.473143e-04 
6.547000e+00 -4.410755e-02 -1.500685e-04 
6.548000e+00 -4.412737e-02 -1.528633e-04 
6.549000e+00 -4.414617e-02 -1.556990e-04 
6.550000e+00 -4.416396e-02 -1.585760e-04 
6.551000e+00 -4.418073e-02 -1.614949e-04 
6.552000e+00 -4.419649e-02 -1.644559e-04 
6.553000e+00 -4.421124e-02 -1.674597e-04 
6.554000e+00 -4.422499e-02 -1.705065e-04 
6.555000e+00 -4.423774e-02 -1.735969e-04 
6.556000e+00 -4.424948e-02 -1.767313e-04 
6.557000e+00 -4.426023e-02 -1.799101e-04 
6.558000e+00 -4.426999e-02 -1.831339e-04 
6.559000e+00 -4.427875e-02 -1.864030e-04 
6.560000e+00 -4.428652e-02 -1.897179e-04 
6.561000e+00 -4.429330e-02 -1.930791e-04 
6.562000e+00 -4.429910e-02 -1.964871e-04 
6.563000e+00 -4.430392e-02 -1.999423e-04 
6.564000e+00 -4.430776e-02 -2.034451e-04 
6.565000e+00 -4.431062e-02 -2.069961e-04 
6.566000e+00 -4.431252e-02 -2.105958e-04 
6.567000e+00 -4.431344e-02 -2.142446e-04 
6.568000e+00 -4.431339e-02 -2.179429e-04 
6.569000e+00 -4.431238e-02 -2.216913e-04 
6.570000e+00 -4.431040e-02 -2.254903e-04 
6.571000e+00 -4.430747e-02 -2.293404e-04 
6.572000e+00 -4.430358e-02 -2.332420e-04 
6.573000e+00 -4.429874e-02 -2.371956e-04 
6.574000e+00 -4.429295e-02 -2.412017e-04 
6.575000e+00 -4.428621e-02 -2.452609e-04 
6.576000e+00 -4.427853e-02 -2.493736e-04 
6.577000e+00 -4.426990e-02 -2.535403e-04 
6.578000e+00 -4.426034e-02 -2.577616e-04 
6.579000e+00 -4.424984e-02 -2.620380e-04 
6.580000e+00 -4.423841e-02 -2.663699e-04 
6.581000e+00 -4.422606e-02 -2.707579e-04 
6.582000e+00 -4.421277e-02 -2.752025e-04 
6.583000e+00 -4.419856e-02 -2.797042e-04 
6.584000e+00 -4.418344e-02 -2.842636e-04 
6.585000e+00 -4.416739e-02 -2.888812e-04 
6.586000e+00 -4.415043e-02 -2.935574e-04 
6.587000e+00 -4.413257e-02 -2.982929e-04 
6.588000e+00 -4.411379e-02 -3.030882e-04 
6.589000e+00 -4.409411e-02 -3.079437e-04 
6.590000e+00 -4.407353e-02 -3.128601e-04 
6.591000e+00 -4.405206e-02 -3.178379e-04 
6.592000e+00 -4.402969e-02 -3.228776e-04 
6.593000e+00 -4.400642e-02 -3.279799e-04 
6.594000e+00 -4.398227e-02 -3.331451e-04 
6.595000e+00 -4.395724e-02 -3.383739e-04 
6.596000e+00 -4.393133e-02 -3.436669e-04 
6.597000e+00 -4.390454e-02 -3.490245e-04 
6.598000e+00 -4.387687e-02 -3.544475e-04 
6.599000e+00 -4.384833e-02 -3.599362e-04 
6.600000e+00 -4.381893e-02 -3.654914e-04 
6.601000e+00 -4.378866e-02 -3.711135e-04 
6.602000e+00 -4.375753e-02 -3.768031e-04 
6.603000e+00 -4.372555e-02 -3.825608e-04 
6.604000e+00 -4.369271e-02 -3.883873e-04 
6.605000e+00 -4.365902e-02 -3.942829e-04 
6.606000e+00 -4.362448e-02 -4.002485e-04 
6.607000e+00 -4.358910e-02 -4.062844e-04 
6.608000e+00 -4.355289e-02 -4.123914e-04 
6.609000e+00 -4.351583e-02 -4.185700e-04 
6.610000e+00 -4.347795e-02 -4.248208e-04 
6.611000e+00 -4.343923e-02 -4.311444e-04 
6.612000e+00 -4.339969e-02 -4.375413e-04 
6.613000e+00 -4.335933e-02 -4.440123e-04 
6.614000e+00 -4.331815e-02 -4.505579e-04 
6.615000e+00 -4.327616e-02 -4.571787e-04 
6.616000e+00 -4.323335e-02 -4.638753e-04 
6.617000e+00 -4.318974e-02 -4.706483e-04 
6.618000e+00 -4.314533e-02 -4.774984e-04 
6.619000e+00 -4.310011e-02 -4.844261e-04 
6.620000e+00 -4.305410e-02 -4.914322e-04 
6.621000e+00 -4.300730e-02 -4.985171e-04 
6.622000e+00 -4.295971e-02 -5.056815e-04 
6.623000e+00 -4.291134e-02 -5.129261e-04 
6.624000e+00 -4.286218e-02 -5.202514e-04 
6.625000e+00 -4.281225e-02 -5.276582e-04 
6.626000e+00 -4.276155e-02 -5.351470e-04 
6.627000e+00 -4.271008e-02 -5.427185e-04 
6.628000e+00 -4.265784e-02 -5.503733e-04 
6.629000e+00 -4.260484e-02 -5.581121e-04 
6.630000e+00 -4.255108e-02 -5.659355e-04 
6.631000e+00 -4.249657e-02 -5.738442e-04 
6.632000e+00 -4.244131e-02 -5.818387e-04 
6.633000e+00 -4.238531e-02 -5.899198e-04 
6.634000e+00 -4.232856e-02 -5.980882e-04 
6.635000e+00 -4.227107e-02 -6.063444e-04 
6.636000e+00 -4.221285e-02 -6.146891e-04 
6.637000e+00 -4.215391e-02 -6.231230e-04 
6.638000e+00 -4.209423e-02 -6.316468e-04 
6.639000e+00 -4.203384e-02 -6.402611e-04 
6.640000e+00 -4.197272e-02 -6.489666e-04 
6.641000e+00 -4.191090e-02 -6.577639e-04 
6.642000e+00 -4.184836e-02 -6.666538e-04 
6.643000e+00 -4.178512e-02 -6.756370e-04 
6.644000e+00 -4.172118e-02 -6.847140e-04 
6.645000e+00 -4.165654e-02 -6.938856e-04 
6.646000e+00 -4.159121e-02 -7.031525e-04 
6.647000e+00 -4.152519e-02 -7.125153e-04 
6.648000e+00 -4.145848e-02 -7.219748e-04 
6.649000e+00 -4.139109e-02 -7.315316e-04 
6.650000e+00 -4.132303e-02 -7.411865e-04 
6.651000e+00 -4.125430e-02 -7.509400e-04 
6.652000e+00 -4.118489e-02 -7.607930e-04 
6.653000e+00 -4.111483e-02 -7.707462e-04 
6.654000e+00 -4.104410e-02 -7.808002e-04 
6.655000e+00 -4.097272e-02 -7.909557e-04 
6.656000e+00 -4.090069e-02 -8.012134e-04 
6.657000e+00 -4.082801e-02 -8.115742e-04 
6.658000e+00 -4.075469e-02 -8.220386e-04 
6.659000e+00 -4.068073e-02 -8.326074e-04 
6.660000e+00 -4.060614e-02 -8.432813e-04 
6.661000e+00 -4.053092e-02 -8.540610e-04 
6.662000e+00 -4.045507e-02 -8.649473e-04 
6.663000e+00 -4.037861e-02 -8.759409e-04 
6.664000e+00 -4.030153e-02 -8.870425e-04 
6.665000e+00 -4.022383e-02 -8.982528e-04 
6.666000e+00 -4.014553e-02 -9.095726e-04 
6.667000e+00 -4.006662e-02 -9.210026e-04 
6.668000e+00 -3.998712e-02 -9.325435e-04 
6.669000e+00 -3.990703e-02 -9.441961e-04 
6.670000e+00 -3.982634e-02 -9.559612e-04 
6.671000e+00 -3.974507e-02 -9.678394e-04 
6.672000e+00 -3.966321e-02 -9.798315e-04 
6.673000e+00 -3.958079e-02 -9.919382e-04 
6.674000e+00 -3.949779e-02 -1.004160e-03 
6.675000e+00 -3.941422e-02 -1.016499e-03 
6.676000e+00 -3.933009e-02 -1.028954e-03 
6.677000e+00 -3.924540e-02 -1.041527e-03 
6.678000e+00 -3.916016e-02 -1.054218e-03 
6.679000e+00 -3.907437e-02 -1.067029e-03 
6.680000e+00 -3.898804e-02 -1.079959e-03 
6.681000e+00 -3.890116e-02 -1.093011e-03 
6.682000e+00 -3.881375e-02 -1.106183e-03 
6.683000e+00 -3.872582e-02 -1.119478e-03 
6.684000e+00 -3.863735e-02 -1.132896e-03 
6.685000e+00 -3.854836e-02 -1.146438e-03 
6.686000e+00 -3.845886e-02 -1.160105e-03 
6.687000e+00 -3.836885e-02 -1.173896e-03 
6.688000e+00 -3.827832e-02 -1.187814e-03 
6.689000e+00 -3.818730e-02 -1.201859e-03 
6.690000e+00 -3.809578e-02 -1.216032e-03 
6.691000e+00 -3.800376e-02 -1.230333e-03 
6.692000e+00 -3.791126e-02 -1.244763e-03 
6.693000e+00 -3.781827e-02 -1.259324e-03 
6.694000e+00 -3.772480e-02 -1.274015e-03 
6.695000e+00 -3.763086e-02 -1.288838e-03 
6.696000e+00 -3.753645e-02 -1.303794e-03 
6.697000e+00 -3.744158e-02 -1.318882e-03 
6.698000e+00 -3.734624e-02 -1.334105e-03 
6.699000e+00 -3.725045e-02 -1.349463e-03 
6.700000e+00 -3.715421e-02 -1.364956e-03 
6.701000e+00 -3.705753e-02 -1.380586e-03 
6.702000e+00 -3.696040e-02 -1.396353e-03 
6.703000e+00 -3.686284e-02 -1.412258e-03 
6.704000e+00 -3.676484e-02 -1.428303e-03 
6.705000e+00 -3.666643e-02 -1.444486e-03 
6.706000e+00 -3.656758e-02 -1.460811e-03 
6.707000e+00 -3.646833e-02 -1.477277e-03 
6.708000e+00 -3.636866e-02 -1.493885e-03 
6.709000e+00 -3.626858e-02 -1.510636e-03 
6.710000e+00 -3.616811e-02 -1.527531e-03 
6.711000e+00 -3.606723e-02 -1.544570e-03 
6.712000e+00 -3.596597e-02 -1.561755e-03 
6.713000e+00 -3.586432e-02 -1.579086e-03 
6.714000e+00 -3.576228e-02 -1.596565e-03 
6.715000e+00 -3.565987e-02 -1.614191e-03 
6.716000e+00 -3.555708e-02 -1.631967e-03 
6.717000e+00 -3.545393e-02 -1.649891e-03 
6.718000e+00 -3.535042e-02 -1.667967e-03 
6.719000e+00 -3.524655e-02 -1.686194e-03 
6.720000e+00 -3.514233e-02 -1.704572e-03 
6.721000e+00 -3.503776e-02 -1.723104e-03 
6.722000e+00 -3.493284e-02 -1.741790e-03 
6.723000e+00 -3.482760e-02 -1.760631e-03 
6.724000e+00 -3.472201e-02 -1.779627e-03 
6.725000e+00 -3.461610e-02 -1.798779e-03 
6.726000e+00 -3.450987e-02 -1.818089e-03 
6.727000e+00 -3.440333e-02 -1.837557e-03 
6.728000e+00 -3.429647e-02 -1.857183e-03 
6.729000e+00 -3.418930e-02 -1.876970e-03 
6.730000e+00 -3.408183e-02 -1.896917e-03 
6.731000e+00 -3.397406e-02 -1.917026e-03 
6.732000e+00 -3.386601e-02 -1.937298e-03 
6.733000e+00 -3.375766e-02 -1.957732e-03 
6.734000e+00 -3.364903e-02 -1.978331e-03 
6.735000e+00 -3.354013e-02 -1.999095e-03 
6.736000e+00 -3.343096e-02 -2.020024e-03 
6.737000e+00 -3.332152e-02 -2.041120e-03 
6.738000e+00 -3.321182e-02 -2.062384e-03 
6.739000e+00 -3.310186e-02 -2.083817e-03 
6.740000e+00 -3.299165e-02 -2.105419e-03 
6.741000e+00 -3.288120e-02 -2.127191e-03 
6.742000e+00 -3.277050e-02 -2.149134e-03 
6.743000e+00 -3.265957e-02 -2.171249e-03 
6.744000e+00 -3.254842e-02 -2.193537e-03 
6.745000e+00 -3.243703e-02 -2.215999e-03 
6.746000e+00 -3.232543e-02 -2.238635e-03 
6.747000e+00 -3.221361e-02 -2.261447e-03 
6.748000e+00 -3.210158e-02 -2.284435e-03 
6.749000e+00 -3.198934e-02 -2.307601e-03 
6.750000e+00 -3.187691e-02 -2.330944e-03 
6.751000e+00 -3.176429e-02 -2.354467e-03 
6.752000e+00 -3.165147e-02 -2.378170e-03 
6.753000e+00 -3.153847e-02 -2.402054e-03 
6.754000e+00 -3.142530e-02 -2.426119e-03 
6.755000e+00 -3.131195e-02 -2.450367e-03 
6.756000e+00 -3.119843e-02 -2.474798e-03 
6.757000e+00 -3.108475e-02 -2.499414e-03 
6.758000e+00 -3.097091e-02 -2.524215e-03 
6.759000e+00 -3.085692e-02 -2.549203e-03 
6.760000e+00 -3.074279e-02 -2.574377e-03 
6.761000e+00 -3.062851e-02 -2.599740e-03 
6.762000e+00 -3.051410e-02 -2.625291e-03 
6.763000e+00 -3.039955e-02 -2.651032e-03 
6.764000e+00 -3.028488e-02 -2.676964e-03 
6.765000e+00 -3.017009e-02 -2.703088e-03 
6.766000e+00 -3.005518e-02 -2.729404e-03 
6.767000e+00 -2.994017e-02 -2.755914e-03 
6.768000e+00 -2.982505e-02 -2.782618e-03 
6.769000e+00 -2.970983e-02 -2.809517e-03 
6.770000e+00 -2.959452e-02 -2.836612e-03 
6.771000e+00 -2.947911e-02 -2.863905e-03 
6.772000e+00 -2.936363e-02 -2.891395e-03 
6.773000e+00 -2.924806e-02 -2.919085e-03 
6.774000e+00 -2.913243e-02 -2.946974e-03 
6.775000e+00 -2.901672e-02 -2.975064e-03 
6.776000e+00 -2.890096e-02 -3.003355e-03 
6.777000e+00 -2.878514e-02 -3.031849e-03 
6.778000e+00 -2.866926e-02 -3.060547e-03 
6.779000e+00 -2.855334e-02 -3.089449e-03 
6.780000e+00 -2.843738e-02 -3.118557e-03 
6.781000e+00 -2.832138e-02 -3.147870e-03 
6.782000e+00 -2.820536e-02 -3.177391e-03 
6.783000e+00 -2.808931e-02 -3.207120e-03 
6.784000e+00 -2.797324e-02 -3.237058e-03 
6.785000e+00 -2.785715e-02 -3.267205e-03 
6.786000e+00 -2.774106e-02 -3.297564e-03 
6.787000e+00 -2.762496e-02 -3.328134e-03 
6.788000e+00 -2.750887e-02 -3.358918e-03 
6.789000e+00 -2.739278e-02 -3.389914e-03 
6.790000e+00 -2.727670e-02 -3.421126e-03 
6.791000e+00 -2.716065e-02 -3.452552e-03 
6.792000e+00 -2.704461e-02 -3.484195e-03 
6.793000e+00 -2.692861e-02 -3.516056e-03 
6.794000e+00 -2.681264e-02 -3.548135e-03 
6.795000e+00 -2.669671e-02 -3.580433e-03 
6.796000e+00 -2.658082e-02 -3.612951e-03 
6.797000e+00 -2.646499e-02 -3.645690e-03 
6.798000e+00 -2.634921e-02 -3.678651e-03 
6.799000e+00 -2.623349e-02 -3.711835e-03 
6.800000e+00 -2.611783e-02 -3.745243e-03 
6.801000e+00 -2.600225e-02 -3.778875e-03 
6.802000e+00 -2.588675e-02 -3.812734e-03 
6.803000e+00 -2.577133e-02 -3.846819e-03 
6.804000e+00 -2.565600e-02 -3.881131e-03 
6.805000e+00 -2.554076e-02 -3.915672e-03 
6.806000e+00 -2.542561e-02 -3.950443e-03 
6.807000e+00 -2.531058e-02 -3.985443e-03 
6.808000e+00 -2.519565e-02 -4.020676e-03 
6.809000e+00 -2.508084e-02 -4.056140e-03 
6.810000e+00 -2.496614e-02 -4.091837e-03 
6.811000e+00 -2.485158e-02 -4.127769e-03 
6.812000e+00 -2.473714e-02 -4.163936e-03 
6.813000e+00 -2.462284e-02 -4.200339e-03 
6.814000e+00 -2.450868e-02 -4.236978e-03 
6.815000e+00 -2.439467e-02 -4.273856e-03 
6.816000e+00 -2.428081e-02 -4.310972e-03 
6.817000e+00 -2.416711e-02 -4.348328e-03 
6.818000e+00 -2.405357e-02 -4.385925e-03 
6.819000e+00 -2.394020e-02 -4.423763e-03 
6.820000e+00 -2.382701e-02 -4.461844e-03 
6.821000e+00 -2.371399e-02 -4.500168e-03 
6.822000e+00 -2.360116e-02 -4.538737e-03 
6.823000e+00 -2.348852e-02 -4.577551e-03 
6.824000e+00 -2.337607e-02 -4.616611e-03 
6.825000e+00 -2.326383e-02 -4.655919e-03 
6.826000e+00 -2.315179e-02 -4.695474e-03 
6.827000e+00 -2.303996e-02 -4.735279e-03 
6.828000e+00 -2.292835e-02 -4.775334e-03 
6.829000e+00 -2.281696e-02 -4.815639e-03 
6.830000e+00 -2.270580e-02 -4.856197e-03 
6.831000e+00 -2.259488e-02 -4.897008e-03 
6.832000e+00 -2.248419e-02 -4.938072e-03 
6.833000e+00 -2.237374e-02 -4.979391e-03 
6.834000e+00 -2.226355e-02 -5.020965e-03 
6.835000e+00 -2.215360e-02 -5.062796e-03 
6.836000e+00 -2.204392e-02 -5.104885e-03 
6.837000e+00 -2.193451e-02 -5.147232e-03 
6.838000e+00 -2.182536e-02 -5.189838e-03 
6.839000e+00 -2.171649e-02 -5.232705e-03 
6.840000e+00 -2.160790e-02 -5.275833e-03 
6.841000e+00 -2.149960e-02 -5.319223e-03 
6.842000e+00 -2.139159e-02 -5.362876e-03 
6.843000e+00 -2.128387e-02 -5.406793e-03 
6.844000e+00 -2.117646e-02 -5.450976e-03 
6.845000e+00 -2.106936e-02 -5.495424e-03 
6.846000e+00 -2.096257e-02 -5.540139e-03 
6.847000e+00 -2.085610e-02 -5.585121e-03 
6.848000e+00 -2.074995e-02 -5.630373e-03 
6.849000e+00 -2.064413e-02 -5.675894e-03 
6.850000e+00 -2.053865e-02 -5.721685e-03 
6.851000e+00 -2.043350e-02 -5.767748e-03 
6.852000e+00 -2.032870e-02 -5.814084e-03 
6.853000e+00 -2.022425e-02 -5.860692e-03 
6.854000e+00 -2.012016e-02 -5.907575e-03 
6.855000e+00 -2.001643e-02 -5.954734e-03 
6.856000e+00 -1.991306e-02 -6.002168e-03 
6.857000e+00 -1.981006e-02 -6.049879e-03 
6.858000e+00 -1.970745e-02 -6.097868e-03 
6.859000e+00 -1.960521e-02 -6.146137e-03 
6.860000e+00 -1.950336e-02 -6.194684e-03 
6.861000e+00 -1.940190e-02 -6.243513e-03 
6.862000e+00 -1.930084e-02 -6.292623e-03 
6.863000e+00 -1.920019e-02 -6.342016e-03 
6.864000e+00 -1.909994e-02 -6.391692e-03 
6.865000e+00 -1.900011e-02 -6.441653e-03 
6.866000e+00 -1.890069e-02 -6.491899e-03 
6.867000e+00 -1.880170e-02 -6.542431e-03 
6.868000e+00 -1.870314e-02 -6.593250e-03 
6.869000e+00 -1.860501e-02 -6.644358e-03 
6.870000e+00 -1.850732e-02 -6.695754e-03 
6.871000e+00 -1.841008e-02 -6.747440e-03 
6.872000e+00 -1.831328e-02 -6.799417e-03 
6.873000e+00 -1.821694e-02 -6.851686e-03 
6.874000e+00 -1.812107e-02 -6.904247e-03 
6.875000e+00 -1.802565e-02 -6.957102e-03 
6.876000e+00 -1.793071e-02 -7.010251e-03 
6.877000e+00 -1.783625e-02 -7.063695e-03 
6.878000e+00 -1.774226e-02 -7.117436e-03 
6.879000e+00 -1.764876e-02 -7.171473e-03 
6.880000e+00 -1.755575e-02 -7.225809e-03 
6.881000e+00 -1.746324e-02 -7.280444e-03 
6.882000e+00 -1.737124e-02 -7.335378e-03 
6.883000e+00 -1.727973e-02 -7.390614e-03 
6.884000e+00 -1.718874e-02 -7.446150e-03 
6.885000e+00 -1.709827e-02 -7.501990e-03 
6.886000e+00 -1.700832e-02 -7.558132e-03 
6.887000e+00 -1.691889e-02 -7.614579e-03 
6.888000e+00 -1.683000e-02 -7.671332e-03 
6.889000e+00 -1.674165e-02 -7.728390e-03 
6.890000e+00 -1.665384e-02 -7.785755e-03 
6.891000e+00 -1.656657e-02 -7.843428e-03 
6.892000e+00 -1.647986e-02 -7.901410e-03 
6.893000e+00 -1.639371e-02 -7.959701e-03 
6.894000e+00 -1.630812e-02 -8.018303e-03 
6.895000e+00 -1.622310e-02 -8.077217e-03 
6.896000e+00 -1.613864e-02 -8.136442e-03 
6.897000e+00 -1.605477e-02 -8.195981e-03 
6.898000e+00 -1.597148e-02 -8.255834e-03 
6.899000e+00 -1.588878e-02 -8.316001e-03 
6.900000e+00 -1.580667e-02 -8.376484e-03 
6.901000e+00 -1.572516e-02 -8.437284e-03 
6.902000e+00 -1.564425e-02 -8.498402e-03 
6.903000e+00 -1.556395e-02 -8.559837e-03 
6.904000e+00 -1.548427e-02 -8.621592e-03 
6.905000e+00 -1.540520e-02 -8.683667e-03 
6.906000e+00 -1.532675e-02 -8.746063e-03 
6.907000e+00 -1.524893e-02 -8.808781e-03 
6.908000e+00 -1.517174e-02 -8.871822e-03 
6.909000e+00 -1.509519e-02 -8.935185e-03 
6.910000e+00 -1.501928e-02 -8.998874e-03 
6.911000e+00 -1.494402e-02 -9.062887e-03 
6.912000e+00 -1.486942e-02 -9.127227e-03 
6.913000e+00 -1.479546e-02 -9.191893e-03 
6.914000e+00 -1.472218e-02 -9.256887e-03 
6.915000e+00 -1.464955e-02 -9.322210e-03 
6.916000e+00 -1.457760e-02 -9.387863e-03 
6.917000e+00 -1.450633e-02 -9.453845e-03 
6.918000e+00 -1.443573e-02 -9.520159e-03 
6.919000e+00 -1.436583e-02 -9.586804e-03 
6.920000e+00 -1.429661e-02 -9.653783e-03 
6.921000e+00 -1.422809e-02 -9.721095e-03 
6.922000e+00 -1.416027e-02 -9.788741e-03 
6.923000e+00 -1.409315e-02 -9.856723e-03 
6.924000e+00 -1.402675e-02 -9.925041e-03 
6.925000e+00 -1.396106e-02 -9.993695e-03 
6.926000e+00 -1.389609e-02 -1.006269e-02 
6.927000e+00 -1.383184e-02 -1.013202e-02 
6.928000e+00 -1.376832e-02 -1.020169e-02 
6.929000e+00 -1.370554e-02 -1.027170e-02 
6.930000e+00 -1.364349e-02 -1.034205e-02 
6.931000e+00 -1.358219e-02 -1.041274e-02 
6.932000e+00 -1.352164e-02 -1.048378e-02 
6.933000e+00 -1.346184e-02 -1.055516e-02 
6.934000e+00 -1.340279e-02 -1.062688e-02 
6.935000e+00 -1.334451e-02 -1.069895e-02 
6.936000e+00 -1.328699e-02 -1.077137e-02 
6.937000e+00 -1.323024e-02 -1.084413e-02 
6.938000e+00 -1.317427e-02 -1.091724e-02 
6.939000e+00 -1.311908e-02 -1.099069e-02 
6.940000e+00 -1.306467e-02 -1.106450e-02 
6.941000e+00 -1.301106e-02 -1.113865e-02 
6.942000e+00 -1.295823e-02 -1.121316e-02 
6.943000e+00 -1.290621e-02 -1.128802e-02 
6.944000e+00 -1.285499e-02 -1.136323e-02 
6.945000e+00 -1.280457e-02 -1.143879e-02 
6.946000e+00 -1.275497e-02 -1.151470e-02 
6.947000e+00 -1.270618e-02 -1.159097e-02 
6.948000e+00 -1.265822e-02 -1.166760e-02 
6.949000e+00 -1.261108e-02 -1.174458e-02 
6.950000e+00 -1.256477e-02 -1.182192e-02 
6.951000e+00 -1.251929e-02 -1.189961e-02 
6.952000e+00 -1.247465e-02 -1.197767e-02 
6.953000e+00 -1.243086e-02 -1.205608e-02 
6.954000e+00 -1.238791e-02 -1.213485e-02 
6.955000e+00 -1.234582e-02 -1.221398e-02 
6.956000e+00 -1.230458e-02 -1.229347e-02 
6.957000e+00 -1.226420e-02 -1.237333e-02 
6.958000e+00 -1.222469e-02 -1.245355e-02 
6.959000e+00 -1.218605e-02 -1.253413e-02 
6.960000e+00 -1.214828e-02 -1.261507e-02 
6.961000e+00 -1.211138e-02 -1.269638e-02 
6.962000e+00 -1.207537e-02 -1.277806e-02 
6.963000e+00 -1.204025e-02 -1.286010e-02 
6.964000e+00 -1.200602e-02 -1.294251e-02 
6.965000e+00 -1.197268e-02 -1.302528e-02 
6.966000e+00 -1.194024e-02 -1.310843e-02 
6.967000e+00 -1.190871e-02 -1.319194e-02 
6.968000e+00 -1.187808e-02 -1.327583e-02 
6.969000e+00 -1.184836e-02 -1.336008e-02 
6.970000e+00 -1.181956e-02 -1.344470e-02 
6.971000e+00 -1.179169e-02 -1.352970e-02 
6.972000e+00 -1.176473e-02 -1.361507e-02 
6.973000e+00 -1.173870e-02 -1.370081e-02 
6.974000e+00 -1.171361e-02 -1.378693e-02 
6.975000e+00 -1.168945e-02 -1.387342e-02 
6.976000e+00 -1.166624e-02 -1.396029e-02 
6.977000e+00 -1.164396e-02 -1.404753e-02 
6.978000e+00 -1.162264e-02 -1.413515e-02 
6.979000e+00 -1.160227e-02 -1.422314e-02 
6.980000e+00 -1.158286e-02 -1.431152e-02 
6.981000e+00 -1.156441e-02 -1.440027e-02 
6.982000e+00 -1.154692e-02 -1.448940e-02 
6.983000e+00 -1.153040e-02 -1.457891e-02 
6.984000e+00 -1.151485e-02 -1.466880e-02 
6.985000e+00 -1.150029e-02 -1.475908e-02 
6.986000e+00 -1.148670e-02 -1.484973e-02 
6.987000e+00 -1.147409e-02 -1.494077e-02 
6.988000e+00 -1.146248e-02 -1.503219e-02 
6.989000e+00 -1.145186e-02 -1.512399e-02 
6.990000e+00 -1.144223e-02 -1.521618e-02 
6.991000e+00 -1.143360e-02 -1.530876e-02 
6.992000e+00 -1.142598e-02 -1.540172e-02 
6.993000e+00 -1.141937e-02 -1.549506e-02 
6.994000e+00 -1.141377e-02 -1.558879e-02 
6.995000e+00 -1.140918e-02 -1.568291e-02 
6.996000e+00 -1.140561e-02 -1.577742e-02 
6.997000e+00 -1.140306e-02 -1.587231e-02 
6.998000e+00 -1.140154e-02 -1.596760e-02 
6.999000e+00 -1.140106e-02 -1.606327e-02 
7.000000e+00 -1.140160e-02 -1.615934e-02 
7.001000e+00 -1.140318e-02 -1.625579e-02 
7.002000e+00 -1.140581e-02 -1.635264e-02 
7.003000e+00 -1.140948e-02 -1.644988e-02 
7.004000e+00 -1.141420e-02 -1.654751e-02 
7.005000e+00 -1.141997e-02 -1.664554e-02 
7.006000e+00 -1.142679e-02 -1.674395e-02 
7.007000e+00 -1.143468e-02 -1.684277e-02 
7.008000e+00 -1.144362e-02 -1.694197e-02 
7.009000e+00 -1.145364e-02 -1.704158e-02 
7.010000e+00 -1.146472e-02 -1.714158e-02 
7.011000e+00 -1.147688e-02 -1.724197e-02 
7.012000e+00 -1.149012e-02 -1.734276e-02 
7.013000e+00 -1.150443e-02 -1.744395e-02 
7.014000e+00 -1.151983e-02 -1.754554e-02 
7.015000e+00 -1.153632e-02 -1.764753e-02 
7.016000e+00 -1.155389e-02 -1.774991e-02 
7.017000e+00 -1.157256e-02 -1.785270e-02 
7.018000e+00 -1.159233e-02 -1.795589e-02 
7.019000e+00 -1.161320e-02 -1.805947e-02 
7.020000e+00 -1.163518e-02 -1.816346e-02 
7.021000e+00 -1.165826e-02 -1.826785e-02 
7.022000e+00 -1.168245e-02 -1.837264e-02 
7.023000e+00 -1.170775e-02 -1.847783e-02 
7.024000e+00 -1.173418e-02 -1.858343e-02 
7.025000e+00 -1.176172e-02 -1.868943e-02 
7.026000e+00 -1.179039e-02 -1.879583e-02 
7.027000e+00 -1.182018e-02 -1.890264e-02 
7.028000e+00 -1.185111e-02 -1.900985e-02 
7.029000e+00 -1.188316e-02 -1.911747e-02 
7.030000e+00 -1.191636e-02 -1.922549e-02 
7.031000e+00 -1.195069e-02 -1.933392e-02 
7.032000e+00 -1.198617e-02 -1.944276e-02 
7.033000e+00 -1.202279e-02 -1.955200e-02 
7.034000e+00 -1.206056e-02 -1.966165e-02 
7.035000e+00 -1.209948e-02 -1.977171e-02 
7.036000e+00 -1.213956e-02 -1.988218e-02 
7.037000e+00 -1.218080e-02 -1.999306e-02 
7.038000e+00 -1.222319e-02 -2.010434e-02 
7.039000e+00 -1.226675e-02 -2.021604e-02 
7.040000e+00 -1.231148e-02 -2.032815e-02 
7.041000e+00 -1.235738e-02 -2.044066e-02 
7.042000e+00 -1.240445e-02 -2.055359e-02 
7.043000e+00 -1.245269e-02 -2.066693e-02 
7.044000e+00 -1.250211e-02 -2.078068e-02 
7.045000e+00 -1.255272e-02 -2.089484e-02 
7.046000e+00 -1.260451e-02 -2.100941e-02 
7.047000e+00 -1.265748e-02 -2.112440e-02 
7.048000e+00 -1.271165e-02 -2.123980e-02 
7.049000e+00 -1.276701e-02 -2.135561e-02 
7.050000e+00 -1.282356e-02 -2.147184e-02 
7.051000e+00 -1.288131e-02 -2.158848e-02 
7.052000e+00 -1.294026e-02 -2.170553e-02 
7.053000e+00 -1.300042e-02 -2.182300e-02 
7.054000e+00 -1.306178e-02 -2.194089e-02 
7.055000e+00 -1.312435e-02 -2.205919e-02 
7.056000e+00 -1.318813e-02 -2.217791e-02 
7.057000e+00 -1.325312e-02 -2.229704e-02 
7.058000e+00 -1.331933e-02 -2.241659e-02 
7.059000e+00 -1.338676e-02 -2.253655e-02 
7.060000e+00 -1.345541e-02 -2.265694e-02 
7.061000e+00 -1.352529e-02 -2.277774e-02 
7.062000e+00 -1.359639e-02 -2.289896e-02 
7.063000e+00 -1.366872e-02 -2.302059e-02 
7.064000e+00 -1.374228e-02 -2.314264e-02 
7.065000e+00 -1.381707e-02 -2.326512e-02 
7.066000e+00 -1.389311e-02 -2.338801e-02 
7.067000e+00 -1.397038e-02 -2.351132e-02 
7.068000e+00 -1.404889e-02 -2.363504e-02 
7.069000e+00 -1.412864e-02 -2.375919e-02 
7.070000e+00 -1.420964e-02 -2.388376e-02 
7.071000e+00 -1.429189e-02 -2.400875e-02 
7.072000e+00 -1.437539e-02 -2.413416e-02 
7.073000e+00 -1.446014e-02 -2.425998e-02 
7.074000e+00 -1.454614e-02 -2.438623e-02 
7.075000e+00 -1.463341e-02 -2.451290e-02 
7.076000e+00 -1.472193e-02 -2.463999e-02 
7.077000e+00 -1.481171e-02 -2.476750e-02 
7.078000e+00 -1.490276e-02 -2.489544e-02 
7.079000e+00 -1.499507e-02 -2.502379e-02 
7.080000e+00 -1.508865e-02 -2.515257e-02 
7.081000e+00 -1.518350e-02 -2.528177e-02 
7.082000e+00 -1.527962e-02 -2.541139e-02 
7.083000e+00 -1.537701e-02 -2.554143e-02 
7.084000e+00 -1.547568e-02 -2.567190e-02 
7.085000e+00 -1.557563e-02 -2.580278e-02 
7.086000e+00 -1.567686e-02 -2.593409e-02 
7.087000e+00 -1.577937e-02 -2.606583e-02 
7.088000e+00 -1.588316e-02 -2.619798e-02 
7.089000e+00 -1.598824e-02 -2.633056e-02 
7.090000e+00 -1.609460e-02 -2.646357e-02 
7.091000e+00 -1.620226e-02 -2.659699e-02 
7.092000e+00 -1.631120e-02 -2.673084e-02 
7.093000e+00 -1.642144e-02 -2.686512e-02 
7.094000e+00 -1.653297e-02 -2.699982e-02 
7.095000e+00 -1.664580e-02 -2.713494e-02 
7.096000e+00 -1.675993e-02 -2.727048e-02 
7.097000e+00 -1.687536e-02 -2.740645e-02 
7.098000e+00 -1.699209e-02 -2.754285e-02 
7.099000e+00 -1.711012e-02 -2.767966e-02 
7.100000e+00 -1.722946e-02 -2.781690e-02 
7.101000e+00 -1.735010e-02 -2.795457e-02 
7.102000e+00 -1.747205e-02 -2.809266e-02 
7.103000e+00 -1.759531e-02 -2.823118e-02 
7.104000e+00 -1.771988e-02 -2.837012e-02 
7.105000e+00 -1.784577e-02 -2.850948e-02 
7.106000e+00 -1.797297e-02 -2.864927e-02 
7.107000e+00 -1.810148e-02 -2.878948e-02 
7.108000e+00 -1.823131e-02 -2.893012e-02 
7.109000e+00 -1.836246e-02 -2.907118e-02 
7.110000e+00 -1.849493e-02 -2.921267e-02 
7.111000e+00 -1.862872e-02 -2.935458e-02 
7.112000e+00 -1.876383e-02 -2.949691e-02 
7.113000e+00 -1.890027e-02 -2.963967e-02 
7.114000e+00 -1.903803e-02 -2.978286e-02 
7.115000e+00 -1.917712e-02 -2.992646e-02 
7.116000e+00 -1.931754e-02 -3.007050e-02 
7.117000e+00 -1.945928e-02 -3.021495e-02 
7.118000e+00 -1.960236e-02 -3.035984e-02 
7.119000e+00 -1.974677e-02 -3.050514e-02 
7.120000e+00 -1.989251e-02 -3.065087e-02 
7.121000e+00 -2.003958e-02 -3.079703e-02 
7.122000e+00 -2.018799e-02 -3.094361e-02 
7.123000e+00 -2.033773e-02 -3.109061e-02 
7.124000e+00 -2.048882e-02 -3.123803e-02 
7.125000e+00 -2.064124e-02 -3.138589e-02 
7.126000e+00 -2.079499e-02 -3.153416e-02 
7.127000e+00 -2.095009e-02 -3.168286e-02 
7.128000e+00 -2.110653e-02 -3.183198e-02 
7.129000e+00 -2.126431e-02 -3.198152e-02 
7.130000e+00 -2.142344e-02 -3.213149e-02 
7.131000e+00 -2.158391e-02 -3.228188e-02 
7.132000e+00 -2.174572e-02 -3.243269e-02 
7.133000e+00 -2.190888e-02 -3.258393e-02 
7.134000e+00 -2.207338e-02 -3.273559e-02 
7.135000e+00 -2.223924e-02 -3.288767e-02 
7.136000e+00 -2.240644e-02 -3.304017e-02 
7.137000e+00 -2.257498e-02 -3.319310e-02 
7.138000e+00 -2.274488e-02 -3.334645e-02 
7.139000e+00 -2.291613e-02 -3.350022e-02 
7.140000e+00 -2.308873e-02 -3.365441e-02 
7.141000e+00 -2.326268e-02 -3.380902e-02 
7.142000e+00 -2.343798e-02 -3.396405e-02 
7.143000e+00 -2.361464e-02 -3.411951e-02 
7.144000e+00 -2.379264e-02 -3.427538e-02 
7.145000e+00 -2.397201e-02 -3.443168e-02 
7.146000e+00 -2.415272e-02 -3.458839e-02 
7.147000e+00 -2.433479e-02 -3.474553e-02 
7.148000e+00 -2.451822e-02 -3.490308e-02 
7.149000e+00 -2.470300e-02 -3.506106e-02 
7.150000e+00 -2.488914e-02 -3.521945e-02 
7.151000e+00 -2.507663e-02 -3.537827e-02 
7.152000e+00 -2.526548e-02 -3.553750e-02 
7.153000e+00 -2.545569e-02 -3.569715e-02 
7.154000e+00 -2.564725e-02 -3.585721e-02 
7.155000e+00 -2.584018e-02 -3.601770e-02 
7.156000e+00 -2.603446e-02 -3.617860e-02 
7.157000e+00 -2.623010e-02 -3.633992e-02 
7.158000e+00 -2.642710e-02 -3.650166e-02 
7.159000e+00 -2.662545e-02 -3.666381e-02 
7.160000e+00 -2.682517e-02 -3.682638e-02 
7.161000e+00 -2.702624e-02 -3.698937e-02 
7.162000e+00 -2.722868e-02 -3.715277e-02 
7.163000e+00 -2.743247e-02 -3.731659e-02 
7.164000e+00 -2.763762e-02 -3.748082e-02 
7.165000e+00 -2.784414e-02 -3.764546e-02 
7.166000e+00 -2.805201e-02 -3.781052e-02 
7.167000e+00 -2.826124e-02 -3.797599e-02 
7.168000e+00 -2.847183e-02 -3.814188e-02 
7.169000e+00 -2.868378e-02 -3.830818e-02 
7.170000e+00 -2.889709e-02 -3.847489e-02 
7.171000e+00 -2.911175e-02 -3.864201e-02 
7.172000e+00 -2.932778e-02 -3.880954e-02 
7.173000e+00 -2.954517e-02 -3.897749e-02 
7.174000e+00 -2.976391e-02 -3.914585e-02 
7.175000e+00 -2.998401e-02 -3.931461e-02 
7.176000e+00 -3.020547e-02 -3.948379e-02 
7.177000e+00 -3.042829e-02 -3.965337e-02 
7.178000e+00 -3.065247e-02 -3.982337e-02 
7.179000e+00 -3.087800e-02 -3.999377e-02 
7.180000e+00 -3.110489e-02 -4.016458e-02 
7.181000e+00 -3.133314e-02 -4.033580e-02 
7.182000e+00 -3.156274e-02 -4.050742e-02 
7.183000e+00 -3.179370e-02 -4.067945e-02 
7.184000e+00 -3.202601e-02 -4.085189e-02 
7.185000e+00 -3.225968e-02 -4.102473e-02 
7.186000e+00 -3.249470e-02 -4.119798e-02 
7.187000e+00 -3.273108e-02 -4.137163e-02 
7.188000e+00 -3.296881e-02 -4.154568e-02 
7.189000e+00 -3.320789e-02 -4.172014e-02 
7.190000e+00 -3.344833e-02 -4.189500e-02 
7.191000e+00 -3.369011e-02 -4.207026e-02 
7.192000e+00 -3.393325e-02 -4.224592e-02 
7.193000e+00 -3.417774e-02 -4.242199e-02 
7.194000e+00 -3.442358e-02 -4.259845e-02 
7.195000e+00 -3.467076e-02 -4.277532e-02 
7.196000e+00 -3.491929e-02 -4.295258e-02 
7.197000e+00 -3.516917e-02 -4.313024e-02 
7.198000e+00 -3.542040e-02 -4.330830e-02 
7.199000e+00 -3.567297e-02 -4.348676e-02 
7.200000e+00 -3.592689e-02 -4.366561e-02 
7.201000e+00 -3.618215e-02 -4.384486e-02 
7.202000e+00 -3.643875e-02 -4.402451e-02 
7.203000e+00 -3.669670e-02 -4.420455e-02 
7.204000e+00 -3.695598e-02 -4.438498e-02 
7.205000e+00 -3.721661e-02 -4.456581e-02 
7.206000e+00 -3.747857e-02 -4.474703e-02 
7.207000e+00 -3.774188e-02 -4.492864e-02 
7.208000e+00 -3.800652e-02 -4.511064e-02 
7.209000e+00 -3.827249e-02 -4.529303e-02 
7.210000e+00 -3.853980e-02 -4.547582e-02 
7.211000e+00 -3.880844e-02 -4.565899e-02 
7.212000e+00 -3.907842e-02 -4.584255e-02 
7.213000e+00 -3.934973e-02 -4.602650e-02 
7.214000e+00 -3.962236e-02 -4.621083e-02 
7.215000e+00 -3.989633e-02 -4.639555e-02 
7.216000e+00 -4.017162e-02 -4.658066e-02 
7.217000e+00 -4.044824e-02 -4.676615e-02 
7.218000e+00 -4.072618e-02 -4.695202e-02 
7.219000e+00 -4.100545e-02 -4.713828e-02 
7.220000e+00 -4.128603e-02 -4.732492e-02 
7.221000e+00 -4.156794e-02 -4.751194e-02 
7.222000e+00 -4.185117e-02 -4.769934e-02 
7.223000e+00 -4.213572e-02 -4.788713e-02 
7.224000e+00 -4.242158e-02 -4.807529e-02 
7.225000e+00 -4.270875e-02 -4.826383e-02 
7.226000e+00 -4.299724e-02 -4.845274e-02 
7.227000e+00 -4.328704e-02 -4.864204e-02 
7.228000e+00 -4.357815e-02 -4.883170e-02 
7.229000e+00 -4.387057e-02 -4.902175e-02 
7.230000e+00 -4.416430e-02 -4.921217e-02 
7.231000e+00 -4.445933e-02 -4.940296e-02 
7.232000e+00 -4.475566e-02 -4.959412e-02 
7.233000e+00 -4.505330e-02 -4.978565e-02 
7.234000e+00 -4.535224e-02 -4.997756e-02 
7.235000e+00 -4.565247e-02 -5.016983e-02 
7.236000e+00 -4.595400e-02 -5.036247e-02 
7.237000e+00 -4.625682e-02 -5.055548e-02 
7.238000e+00 -4.656094e-02 -5.074886e-02 
7.239000e+00 -4.686635e-02 -5.094260e-02 
7.240000e+00 -4.717304e-02 -5.113671e-02 
7.241000e+00 -4.748103e-02 -5.133118e-02 
7.242000e+00 -4.779030e-02 -5.152602e-02 
7.243000e+00 -4.810085e-02 -5.172121e-02 
7.244000e+00 -4.841268e-02 -5.191677e-02 
7.245000e+00 -4.872579e-02 -5.211269e-02 
7.246000e+00 -4.904018e-02 -5.230896e-02 
7.247000e+00 -4.935584e-02 -5.250560e-02 
7.248000e+00 -4.967278e-02 -5.270259e-02 
7.249000e+00 -4.999098e-02 -5.289993e-02 
7.250000e+00 -5.031046e-02 -5.309764e-02 
7.251000e+00 -5.063120e-02 -5.329569e-02 
7.252000e+00 -5.095320e-02 -5.349410e-02 
7.253000e+00 -5.127647e-02 -5.369286e-02 
7.254000e+00 -5.160100e-02 -5.389197e-02 
7.255000e+00 -5.192678e-02 -5.409143e-02 
7.256000e+00 -5.225382e-02 -5.429124e-02 
7.257000e+00 -5.258211e-02 -5.449140e-02 
7.258000e+00 -5.291165e-02 -5.469190e-02 
7.259000e+00 -5.324244e-02 -5.489275e-02 
7.260000e+00 -5.357447e-02 -5.509394e-02 
7.261000e+00 -5.390775e-02 -5.529548e-02 
7.262000e+00 -5.424226e-02 -5.549736e-02 
7.263000e+00 -5.457802e-02 -5.569958e-02 
7.264000e+00 -5.491501e-02 -5.590213e-02 
7.265000e+00 -5.525323e-02 -5.610503e-02 
7.266000e+00 -5.559269e-02 -5.630827e-02 
7.267000e+00 -5.593337e-02 -5.651184e-02 
7.268000e+00 -5.627528e-02 -5.671574e-02 
7.269000e+00 -5.661841e-02 -5.691998e-02 
7.270000e+00 -5.696276e-02 -5.712455e-02 
7.271000e+00 -5.730832e-02 -5.732946e-02 
7.272000e+00 -5.765510e-02 -5.753469e-02 
7.273000e+00 -5.800310e-02 -5.774026e-02 
7.274000e+00 -5.835230e-02 -5.794615e-02 
7.275000e+00 -5.870271e-02 -5.815237e-02 
7.276000e+00 -5.905432e-02 -5.835891e-02 
7.277000e+00 -5.940713e-02 -5.856578e-02 
7.278000e+00 -5.976114e-02 -5.877297e-02 
7.279000e+00 -6.011634e-02 -5.898048e-02 
7.280000e+00 -6.047273e-02 -5.918831e-02 
7.281000e+00 -6.083032e-02 -5.939646e-02 
7.282000e+00 -6.118909e-02 -5.960493e-02 
7.283000e+00 -6.154904e-02 -5.981372e-02 
7.284000e+00 -6.191017e-02 -6.002282e-02 
7.285000e+00 -6.227248e-02 -6.023224e-02 
7.286000e+00 -6.263596e-02 -6.044197e-02 
7.287000e+00 -6.300061e-02 -6.065201e-02 
7.288000e+00 -6.336644e-02 -6.086236e-02 
7.289000e+00 -6.373342e-02 -6.107301e-02 
7.290000e+00 -6.410157e-02 -6.128398e-02 
7.291000e+00 -6.447087e-02 -6.149525e-02 
7.292000e+00 -6.484133e-02 -6.170683e-02 
7.293000e+00 -6.521294e-02 -6.191871e-02 
7.294000e+00 -6.558569e-02 -6.213089e-02 
7.295000e+00 -6.595960e-02 -6.234337e-02 
7.296000e+00 -6.633464e-02 -6.255615e-02 
7.297000e+00 -6.671082e-02 -6.276923e-02 
7.298000e+00 -6.708814e-02 -6.298260e-02 
7.299000e+00 -6.746659e-02 -6.319627e-02 
7.300000e+00 -6.784616e-02 -6.341024e-02 
7.301000e+00 -6.822687e-02 -6.362449e-02 
7.302000e+00 -6.860869e-02 -6.383904e-02 
7.303000e+00 -6.899163e-02 -6.405387e-02 
7.304000e+00 -6.937568e-02 -6.426899e-02 
7.305000e+00 -6.976084e-02 -6.448440e-02 
7.306000e+00 -7.014712e-02 -6.470009e-02 
7.307000e+00 -7.053449e-02 -6.491607e-02 
7.308000e+00 -7.092296e-02 -6.513233e-02 
7.309000e+00 -7.131253e-02 -6.534887e-02 
7.310000e+00 -7.170320e-02 -6.556568e-02 
7.311000e+00 -7.209495e-02 -6.578278e-02 
7.312000e+00 -7.248778e-02 -6.600015e-02 
7.313000e+00 -7.288170e-02 -6.621779e-02 
7.314000e+00 -7.327670e-02 -6.643571e-02 
7.315000e+00 -7.367277e-02 -6.665390e-02 
7.316000e+00 -7.406990e-02 -6.687236e-02 
7.317000e+00 -7.446811e-02 -6.709108e-02 
7.318000e+00 -7.486738e-02 -6.731007e-02 
7.319000e+00 -7.526770e-02 -6.752933e-02 
7.320000e+00 -7.566908e-02 -6.774885e-02 
7.321000e+00 -7.607151e-02 -6.796863e-02 
7.322000e+00 -7.647499e-02 -6.818867e-02 
7.323000e+00 -7.687951e-02 -6.840897e-02 
7.324000e+00 -7.728507e-02 -6.862953e-02 
7.325000e+00 -7.769166e-02 -6.885034e-02 
7.326000e+00 -7.809928e-02 -6.907141e-02 
7.327000e+00 -7.850793e-02 -6.929272e-02 
7.328000e+00 -7.891761e-02 -6.951429e-02 
7.329000e+00 -7.932830e-02 -6.973611e-02 
7.330000e+00 -7.974000e-02 -6.995817e-02 
7.331000e+00 -8.015272e-02 -7.018048e-02 
7.332000e+00 -8.056644e-02 -7.040303e-02 
7.333000e+00 -8.098116e-02 -7.062583e-02 
7.334000e+00 -8.139688e-02 -7.084886e-02 
7.335000e+00 -8.181359e-02 -7.107213e-02 
7.336000e+00 -8.223129e-02 -7.129564e-02 
7.337000e+00 -8.264998e-02 -7.151939e-02 
7.338000e+00 -8.306964e-02 -7.174337e-02 
7.339000e+00 -8.349029e-02 -7.196758e-02 
7.340000e+00 -8.391190e-02 -7.219202e-02 
7.341000e+00 -8.433448e-02 -7.241669e-02 
7.342000e+00 -8.475802e-02 -7.264158e-02 
7.343000e+00 -8.518252e-02 -7.286670e-02 
7.344000e+00 -8.560798e-02 -7.309204e-02 
7.345000e+00 -8.603438e-02 -7.331760e-02 
7.346000e+00 -8.646173e-02 -7.354339e-02 
7.347000e+00 -8.689002e-02 -7.376939e-02 
7.348000e+00 -8.731925e-02 -7.399560e-02 
7.349000e+00 -8.774940e-02 -7.422203e-02 
7.350000e+00 -8.818049e-02 -7.444867e-02 
7.351000e+00 -8.861249e-02 -7.467552e-02 
7.352000e+00 -8.904541e-02 -7.490258e-02 
7.353000e+00 -8.947925e-02 -7.512985e-02 
7.354000e+00 -8.991399e-02 -7.535732e-02 
7.355000e+00 -9.034964e-02 -7.558500e-02 
7.356000e+00 -9.078618e-02 -7.581287e-02 
7.357000e+00 -9.122362e-02 -7.604095e-02 
7.358000e+00 -9.166194e-02 -7.626922e-02 
7.359000e+00 -9.210116e-02 -7.649769e-02 
7.360000e+00 -9.254125e-02 -7.672635e-02 
7.361000e+00 -9.298221e-02 -7.695520e-02 
7.362000e+00 -9.342405e-02 -7.718424e-02 
7.363000e+00 -9.386675e-02 -7.741347e-02 
7.364000e+00 -9.431031e-02 -7.764289e-02 
7.365000e+00 -9.475472e-02 -7.787249e-02 
7.366000e+00 -9.519999e-02 -7.810227e-02 
7.367000e+00 -9.564610e-02 -7.833223e-02 
7.368000e+00 -9.609305e-02 -7.856237e-02 
7.369000e+00 -9.654083e-02 -7.879268e-02 
7.370000e+00 -9.698945e-02 -7.902317e-02 
7.371000e+00 -9.743889e-02 -7.925384e-02 
7.372000e+00 -9.788915e-02 -7.948467e-02 
7.373000e+00 -9.834022e-02 -7.971567e-02 
7.374000e+00 -9.879211e-02 -7.994683e-02 
7.375000e+00 -9.924480e-02 -8.017817e-02 
7.376000e+00 -9.969828e-02 -8.040966e-02 
7.377000e+00 -1.001526e-01 -8.064131e-02 
7.378000e+00 -1.006076e-01 -8.087312e-02 
7.379000e+00 -1.010635e-01 -8.110509e-02 
7.380000e+00 -1.015201e-01 -8.133721e-02 
7.381000e+00 -1.019775e-01 -8.156948e-02 
7.382000e+00 -1.024357e-01 -8.180191e-02 
7.383000e+00 -1.028947e-01 -8.203448e-02 
7.384000e+00 -1.033544e-01 -8.226720e-02 
7.385000e+00 -1.038148e-01 -8.250006e-02 
7.386000e+00 -1.042760e-01 -8.273306e-02 
7.387000e+00 -1.047379e-01 -8.296620e-02 
7.388000e+00 -1.052006e-01 -8.319948e-02 
7.389000e+00 -1.056640e-01 -8.343289e-02 
7.390000e+00 -1.061281e-01 -8.366644e-02 
7.391000e+00 -1.065930e-01 -8.390012e-02 
7.392000e+00 -1.070586e-01 -8.413393e-02 
7.393000e+00 -1.075248e-01 -8.436786e-02 
7.394000e+00 -1.079918e-01 -8.460192e-02 
7.395000e+00 -1.084595e-01 -8.483611e-02 
7.396000e+00 -1.089278e-01 -8.507041e-02 
7.397000e+00 -1.093969e-01 -8.530483e-02 
7.398000e+00 -1.098666e-01 -8.553937e-02 
7.399000e+00 -1.103370e-01 -8.577402e-02 
7.400000e+00 -1.108081e-01 -8.600878e-02 
7.401000e+00 -1.112799e-01 -8.624365e-02 
7.402000e+00 -1.117523e-01 -8.647863e-02 
7.403000e+00 -1.122253e-01 -8.671372e-02 
7.404000e+00 -1.126990e-01 -8.694890e-02 
7.405000e+00 -1.131734e-01 -8.718419e-02 
7.406000e+00 -1.136483e-01 -8.741958e-02 
7.407000e+00 -1.141239e-01 -8.765506e-02 
7.408000e+00 -1.146002e-01 -8.789064e-02 
7.409000e+00 -1.150770e-01 -8.812631e-02 
7.410000e+00 -1.155545e-01 -8.836206e-02 
7.411000e+00 -1.160326e-01 -8.859791e-02 
7.412000e+00 -1.165112e-01 -8.883384e-02 
7.413000e+00 -1.169905e-01 -8.906985e-02 
7.414000e+00 -1.174703e-01 -8.930594e-02 
7.415000e+00 -1.179508e-01 -8.954212e-02 
7.416000e+00 -1.184318e-01 -8.977836e-02 
7.417000e+00 -1.189134e-01 -9.001468e-02 
7.418000e+00 -1.193955e-01 -9.025108e-02 
7.419000e+00 -1.198782e-01 -9.048754e-02 
7.420000e+00 -1.203615e-01 -9.072407e-02 
7.421000e+00 -1.208453e-01 -9.096066e-02 
7.422000e+00 -1.213297e-01 -9.119731e-02 
7.423000e+00 -1.218146e-01 -9.143402e-02 
7.424000e+00 -1.223000e-01 -9.167079e-02 
7.425000e+00 -1.227859e-01 -9.190762e-02 
7.426000e+00 -1.232724e-01 -9.214450e-02 
7.427000e+00 -1.237593e-01 -9.238143e-02 
7.428000e+00 -1.242468e-01 -9.261840e-02 
7.429000e+00 -1.247348e-01 -9.285542e-02 
7.430000e+00 -1.252233e-01 -9.309249e-02 
7.431000e+00 -1.257122e-01 -9.332959e-02 
7.432000e+00 -1.262016e-01 -9.356674e-02 
7.433000e+00 -1.266915e-01 -9.380392e-02 
7.434000e+00 -1.271819e-01 -9.404113e-02 
7.435000e+00 -1.276727e-01 -9.427837e-02 
7.436000e+00 -1.281640e-01 -9.451564e-02 
7.437000e+00 -1.286558e-01 -9.475294e-02 
7.438000e+00 -1.291480e-01 -9.499026e-02 
7.439000e+00 -1.296406e-01 -9.522761e-02 
7.440000e+00 -1.301336e-01 -9.546497e-02 
7.441000e+00 -1.306271e-01 -9.570235e-02 
7.442000e+00 -1.311210e-01 -9.593974e-02 
7.443000e+00 -1.316153e-01 -9.617715e-02 
7.444000e+00 -1.321100e-01 -9.641456e-02 
7.445000e+00 -1.326051e-01 -9.665198e-02 
7.446000e+00 -1.331006e-01 -9.688940e-02 
7.447000e+00 -1.335964e-01 -9.712683e-02 
7.448000e+00 -1.340927e-01 -9.736425e-02 
7.449000e+00 -1.345893e-01 -9.760167e-02 
7.450000e+00 -1.350863e-01 -9.783909e-02 
7.451000e+00 -1.355837e-01 -9.807649e-02 
7.452000e+00 -1.360814e-01 -9.831389e-02 
7.453000e+00 -1.365794e-01 -9.855127e-02 
7.454000e+00 -1.370778e-01 -9.878864e-02 
7.455000e+00 -1.375766e-01 -9.902598e-02 
7.456000e+00 -1.380756e-01 -9.926331e-02 
7.457000e+00 -1.385750e-01 -9.950061e-02 
7.458000e+00 -1.390747e-01 -9.973789e-02 
7.459000e+00 -1.395747e-01 -9.997513e-02 
7.460000e+00 -1.400750e-01 -1.002123e-01 
7.461000e+00 -1.405755e-01 -1.004495e-01 
7.462000e+00 -1.410764e-01 -1.006867e-01 
7.463000e+00 -1.415776e-01 -1.009238e-01 
7.464000e+00 -1.420790e-01 -1.011608e-01 
7.465000e+00 -1.425807e-01 -1.013979e-01 
7.466000e+00 -1.430827e-01 -1.016348e-01 
7.467000e+00 -1.435849e-01 -1.018718e-01 
7.468000e+00 -1.440873e-01 -1.021086e-01 
7.469000e+00 -1.445900e-01 -1.023455e-01 
7.470000e+00 -1.450929e-01 -1.025822e-01 
7.471000e+00 -1.455961e-01 -1.028189e-01 
7.472000e+00 -1.460995e-01 -1.030555e-01 
7.473000e+00 -1.466031e-01 -1.032921e-01 
7.474000e+00 -1.471069e-01 -1.035286e-01 
7.475000e+00 -1.476108e-01 -1.037651e-01 
7.476000e+00 -1.481150e-01 -1.040014e-01 
7.477000e+00 -1.486194e-01 -1.042377e-01 
7.478000e+00 -1.491240e-01 -1.044739e-01 
7.479000e+00 -1.496287e-01 -1.047100e-01 
7.480000e+00 -1.501336e-01 -1.049461e-01 
7.481000e+00 -1.506386e-01 -1.051820e-01 
7.482000e+00 -1.511438e-01 -1.054179e-01 
7.483000e+00 -1.516491e-01 -1.056537e-01 
7.484000e+00 -1.521546e-01 -1.058893e-01 
7.485000e+00 -1.526602e-01 -1.061249e-01 
7.486000e+00 -1.531660e-01 -1.063604e-01 
7.487000e+00 -1.536718e-01 -1.065958e-01 
7.488000e+00 -1.541778e-01 -1.068311e-01 
7.489000e+00 -1.546838e-01 -1.070662e-01 
7.490000e+00 -1.551900e-01 -1.073013e-01 
7.491000e+00 -1.556962e-01 -1.075362e-01 
7.492000e+00 -1.562025e-01 -1.077710e-01 
7.493000e+00 -1.567089e-01 -1.080057e-01 
7.494000e+00 -1.572154e-01 -1.082403e-01 
7.495000e+00 -1.577219e-01 -1.084748e-01 
7.496000e+00 -1.582285e-01 -1.087091e-01 
7.497000e+00 -1.587351e-01 -1.089433e-01 
7.498000e+00 -1.592418e-01 -1.091774e-01 
7.499000e+00 -1.597485e-01 -1.094113e-01 
7.500000e+00 -1.602552e-01 -1.096451e-01 
7.501000e+00 -1.607620e-01 -1.098788e-01 
7.502000e+00 -1.612687e-01 -1.101123e-01 
7.503000e+00 -1.617755e-01 -1.103456e-01 
7.504000e+00 -1.622822e-01 -1.105788e-01 
7.505000e+00 -1.627889e-01 -1.108119e-01 
7.506000e+00 -1.632957e-01 -1.110448e-01 
7.507000e+00 -1.638024e-01 -1.112776e-01 
7.508000e+00 -1.643090e-01 -1.115101e-01 
7.509000e+00 -1.648156e-01 -1.117426e-01 
7.510000e+00 -1.653222e-01 -1.119748e-01 
7.511000e+00 -1.658287e-01 -1.122069e-01 
7.512000e+00 -1.663352e-01 -1.124388e-01 
7.513000e+00 -1.668416e-01 -1.126706e-01 
7.514000e+00 -1.673479e-01 -1.129021e-01 
7.515000e+00 -1.678541e-01 -1.131335e-01 
7.516000e+00 -1.683603e-01 -1.133647e-01 
7.517000e+00 -1.688663e-01 -1.135957e-01 
7.518000e+00 -1.693723e-01 -1.138265e-01 
7.519000e+00 -1.698781e-01 -1.140572e-01 
7.520000e+00 -1.703838e-01 -1.142876e-01 
7.521000e+00 -1.708894e-01 -1.145178e-01 
7.522000e+00 -1.713948e-01 -1.147479e-01 
7.523000e+00 -1.719001e-01 -1.149777e-01 
7.524000e+00 -1.724053e-01 -1.152073e-01 
7.525000e+00 -1.729103e-01 -1.154368e-01 
7.526000e+00 -1.734151e-01 -1.156660e-01 
7.527000e+00 -1.739198e-01 -1.158950e-01 
7.528000e+00 -1.744243e-01 -1.161237e-01 
7.529000e+00 -1.749286e-01 -1.163523e-01 
7.530000e+00 -1.754327e-01 -1.165806e-01 
7.531000e+00 -1.759366e-01 -1.168087e-01 
7.532000e+00 -1.764403e-01 -1.170366e-01 
7.533000e+00 -1.769438e-01 -1.172642e-01 
7.534000e+00 -1.774471e-01 -1.174917e-01 
7.535000e+00 -1.779501e-01 -1.177188e-01 
7.536000e+00 -1.784529e-01 -1.179457e-01 
7.537000e+00 -1.789555e-01 -1.181724e-01 
7.538000e+00 -1.794578e-01 -1.183989e-01 
7.539000e+00 -1.799598e-01 -1.186251e-01 
7.540000e+00 -1.804616e-01 -1.188510e-01 
7.541000e+00 -1.809631e-01 -1.190767e-01 
7.542000e+00 -1.814643e-01 -1.193021e-01 
7.543000e+00 -1.819653e-01 -1.195272e-01 
7.544000e+00 -1.824659e-01 -1.197521e-01 
7.545000e+00 -1.829662e-01 -1.199768e-01 
7.546000e+00 -1.834662e-01 -1.202011e-01 
7.547000e+00 -1.839659e-01 -1.204252e-01 
7.548000e+00 -1.844653e-01 -1.206490e-01 
7.549000e+00 -1.849644e-01 -1.208725e-01 
7.550000e+00 -1.854631e-01 -1.210958e-01 
7.551000e+00 -1.859614e-01 -1.213187e-01 
7.552000e+00 -1.864594e-01 -1.215414e-01 
7.553000e+00 -1.869570e-01 -1.217638e-01 
7.554000e+00 -1.874543e-01 -1.219859e-01 
7.555000e+00 -1.879512e-01 -1.222077e-01 
7.556000e+00 -1.884477e-01 -1.224291e-01 
7.557000e+00 -1.889438e-01 -1.226503e-01 
7.558000e+00 -1.894395e-01 -1.228712e-01 
7.559000e+00 -1.899347e-01 -1.230918e-01 
7.560000e+00 -1.904296e-01 -1.233120e-01 
7.561000e+00 -1.909241e-01 -1.235320e-01 
7.562000e+00 -1.914181e-01 -1.237516e-01 
7.563000e+00 -1.919117e-01 -1.239709e-01 
7.564000e+00 -1.924048e-01 -1.241899e-01 
7.565000e+00 -1.928975e-01 -1.244085e-01 
7.566000e+00 -1.933897e-01 -1.246269e-01 
7.567000e+00 -1.938814e-01 -1.248449e-01 
7.568000e+00 -1.943727e-01 -1.250625e-01 
7.569000e+00 -1.948635e-01 -1.252798e-01 
7.570000e+00 -1.953538e-01 -1.254968e-01 
7.571000e+00 -1.958435e-01 -1.257134e-01 
7.572000e+00 -1.963328e-01 -1.259297e-01 
7.573000e+00 -1.968216e-01 -1.261456e-01 
7.574000e+00 -1.973098e-01 -1.263612e-01 
7.575000e+00 -1.977976e-01 -1.265764e-01 
7.576000e+00 -1.982847e-01 -1.267913e-01 
7.577000e+00 -1.987714e-01 -1.270058e-01 
7.578000e+00 -1.992575e-01 -1.272199e-01 
7.579000e+00 -1.997430e-01 -1.274337e-01 
7.580000e+00 -2.002279e-01 -1.276470e-01 
7.581000e+00 -2.007123e-01 -1.278600e-01 
7.582000e+00 -2.011961e-01 -1.280727e-01 
7.583000e+00 -2.016793e-01 -1.282849e-01 
7.584000e+00 -2.021619e-01 -1.284968e-01 
7.585000e+00 -2.026439e-01 -1.287083e-01 
7.586000e+00 -2.031253e-01 -1.289194e-01 
7.587000e+00 -2.036061e-01 -1.291300e-01 
7.588000e+00 -2.040862e-01 -1.293403e-01 
7.589000e+00 -2.045657e-01 -1.295502e-01 
7.590000e+00 -2.050445e-01 -1.297597e-01 
7.591000e+00 -2.055227e-01 -1.299688e-01 
7.592000e+00 -2.060003e-01 -1.301775e-01 
7.593000e+00 -2.064772e-01 -1.303858e-01 
7.594000e+00 -2.069534e-01 -1.305936e-01 
7.595000e+00 -2.074289e-01 -1.308011e-01 
7.596000e+00 -2.079037e-01 -1.310081e-01 
7.597000e+00 -2.083779e-01 -1.312147e-01 
7.598000e+00 -2.088513e-01 -1.314208e-01 
7.599000e+00 -2.093240e-01 -1.316265e-01 
7.600000e+00 -2.097960e-01 -1.318318e-01 
7.601000e+00 -2.102673e-01 -1.320367e-01 
7.602000e+00 -2.107378e-01 -1.322411e-01 
7.603000e+00 -2.112076e-01 -1.324451e-01 
7.604000e+00 -2.116767e-01 -1.326486e-01 
7.605000e+00 -2.121450e-01 -1.328517e-01 
7.606000e+00 -2.126125e-01 -1.330544e-01 
7.607000e+00 -2.130792e-01 -1.332565e-01 
7.608000e+00 -2.135452e-01 -1.334583e-01 
7.609000e+00 -2.140104e-01 -1.336595e-01 
7.610000e+00 -2.144748e-01 -1.338603e-01 
7.611000e+00 -2.149383e-01 -1.340606e-01 
7.612000e+00 -2.154011e-01 -1.342605e-01 
7.613000e+00 -2.158631e-01 -1.344599e-01 
7.614000e+00 -2.163242e-01 -1.346588e-01 
7.615000e+00 -2.167845e-01 -1.348572e-01 
7.616000e+00 -2.172439e-01 -1.350552e-01 
7.617000e+00 -2.177025e-01 -1.352526e-01 
7.618000e+00 -2.181603e-01 -1.354496e-01 
7.619000e+00 -2.186172e-01 -1.356461e-01 
7.620000e+00 -2.190732e-01 -1.358420e-01 
7.621000e+00 -2.195283e-01 -1.360375e-01 
7.622000e+00 -2.199825e-01 -1.362325e-01 
7.623000e+00 -2.204359e-01 -1.364270e-01 
7.624000e+00 -2.208883e-01 -1.366210e-01 
7.625000e+00 -2.213399e-01 -1.368144e-01 
7.626000e+00 -2.217905e-01 -1.370074e-01 
7.627000e+00 -2.222402e-01 -1.371998e-01 
7.628000e+00 -2.226890e-01 -1.373917e-01 
7.629000e+00 -2.231368e-01 -1.375831e-01 
7.630000e+00 -2.235837e-01 -1.377740e-01 
7.631000e+00 -2.240296e-01 -1.379643e-01 
7.632000e+00 -2.244746e-01 -1.381541e-01 
7.633000e+00 -2.249186e-01 -1.383434e-01 
7.634000e+00 -2.253616e-01 -1.385321e-01 
7.635000e+00 -2.258036e-01 -1.387203e-01 
7.636000e+00 -2.262447e-01 -1.389080e-01 
7.637000e+00 -2.266847e-01 -1.390951e-01 
7.638000e+00 -2.271238e-01 -1.392816e-01 
7.639000e+00 -2.275618e-01 -1.394676e-01 
7.640000e+00 -2.279988e-01 -1.396531e-01 
7.641000e+00 -2.284348e-01 -1.398379e-01 
7.642000e+00 -2.288697e-01 -1.400223e-01 
7.643000e+00 -2.293036e-01 -1.402060e-01 
7.644000e+00 -2.297364e-01 -1.403892e-01 
7.645000e+00 -2.301682e-01 -1.405718e-01 
7.646000e+00 -2.305989e-01 -1.407538e-01 
7.647000e+00 -2.310286e-01 -1.409353e-01 
7.648000e+00 -2.314571e-01 -1.411162e-01 
7.649000e+00 -2.318846e-01 -1.412965e-01 
7.650000e+00 -2.323110e-01 -1.414762e-01 
7.651000e+00 -2.327363e-01 -1.416553e-01 
7.652000e+00 -2.331604e-01 -1.418338e-01 
7.653000e+00 -2.335835e-01 -1.420117e-01 
7.654000e+00 -2.340054e-01 -1.421891e-01 
7.655000e+00 -2.344262e-01 -1.423658e-01 
7.656000e+00 -2.348458e-01 -1.425419e-01 
7.657000e+00 -2.352643e-01 -1.427174e-01 
7.658000e+00 -2.356816e-01 -1.428923e-01 
7.659000e+00 -2.360978e-01 -1.430666e-01 
7.660000e+00 -2.365128e-01 -1.432403e-01 
7.661000e+00 -2.369266e-01 -1.434133e-01 
7.662000e+00 -2.373393e-01 -1.435857e-01 
7.663000e+00 -2.377507e-01 -1.437575e-01 
7.664000e+00 -2.381610e-01 -1.439287e-01 
7.665000e+00 -2.385700e-01 -1.440992e-01 
7.666000e+00 -2.389779e-01 -1.442691e-01 
7.667000e+00 -2.393845e-01 -1.444384e-01 
7.668000e+00 -2.397899e-01 -1.446070e-01 
7.669000e+00 -2.401940e-01 -1.447750e-01 
7.670000e+00 -2.405969e-01 -1.449423e-01 
7.671000e+00 -2.409986e-01 -1.451089e-01 
7.672000e+00 -2.413990e-01 -1.452750e-01 
7.673000e+00 -2.417981e-01 -1.454403e-01 
7.674000e+00 -2.421960e-01 -1.456050e-01 
7.675000e+00 -2.425926e-01 -1.457690e-01 
7.676000e+00 -2.429878e-01 -1.459324e-01 
7.677000e+00 -2.433818e-01 -1.460951e-01 
7.678000e+00 -2.437745e-01 -1.462571e-01 
7.679000e+00 -2.441659e-01 -1.464185e-01 
7.680000e+00 -2.445560e-01 -1.465792e-01 
7.681000e+00 -2.449448e-01 -1.467391e-01 
7.682000e+00 -2.453322e-01 -1.468984e-01 
7.683000e+00 -2.457183e-01 -1.470571e-01 
7.684000e+00 -2.461030e-01 -1.472150e-01 
7.685000e+00 -2.464864e-01 -1.473722e-01 
7.686000e+00 -2.468685e-01 -1.475288e-01 
7.687000e+00 -2.472491e-01 -1.476846e-01 
7.688000e+00 -2.476284e-01 -1.478397e-01 
7.689000e+00 -2.480064e-01 -1.479942e-01 
7.690000e+00 -2.483829e-01 -1.481479e-01 
7.691000e+00 -2.487580e-01 -1.483009e-01 
7.692000e+00 -2.491318e-01 -1.484532e-01 
7.693000e+00 -2.495041e-01 -1.486048e-01 
7.694000e+00 -2.498750e-01 -1.487556e-01 
7.695000e+00 -2.502445e-01 -1.489057e-01 
7.696000e+00 -2.506126e-01 -1.490552e-01 
7.697000e+00 -2.509792e-01 -1.492038e-01 
7.698000e+00 -2.513444e-01 -1.493518e-01 
7.699000e+00 -2.517082e-01 -1.494990e-01 
7.700000e+00 -2.520704e-01 -1.496455e-01 
7.701000e+00 -2.524313e-01 -1.497912e-01 
7.702000e+00 -2.527906e-01 -1.499362e-01 
7.703000e+00 -2.531485e-01 -1.500804e-01 
7.704000e+00 -2.535049e-01 -1.502239e-01 
7.705000e+00 -2.538598e-01 -1.503666e-01 
7.706000e+00 -2.542132e-01 -1.505086e-01 
7.707000e+00 -2.545651e-01 -1.506498e-01 
7.708000e+00 -2.549155e-01 -1.507903e-01 
7.709000e+00 -2.552643e-01 -1.509300e-01 
7.710000e+00 -2.556117e-01 -1.510689e-01 
7.711000e+00 -2.559575e-01 -1.512070e-01 
7.712000e+00 -2.563018e-01 -1.513444e-01 
7.713000e+00 -2.566445e-01 -1.514810e-01 
7.714000e+00 -2.569857e-01 -1.516169e-01 
7.715000e+00 -2.573253e-01 -1.517519e-01 
7.716000e+00 -2.576633e-01 -1.518862e-01 
7.717000e+00 -2.579998e-01 -1.520196e-01 
7.718000e+00 -2.583347e-01 -1.521523e-01 
7.719000e+00 -2.586680e-01 -1.522842e-01 
7.720000e+00 -2.589997e-01 -1.524153e-01 
7.721000e+00 -2.593298e-01 -1.525456e-01 
7.722000e+00 -2.596583e-01 -1.526750e-01 
7.723000e+00 -2.599852e-01 -1.528037e-01 
7.724000e+00 -2.603105e-01 -1.529316e-01 
7.725000e+00 -2.606342e-01 -1.530586e-01 
7.726000e+00 -2.609562e-01 -1.531849e-01 
7.727000e+00 -2.612766e-01 -1.533103e-01 
7.728000e+00 -2.615953e-01 -1.534349e-01 
7.729000e+00 -2.619124e-01 -1.535587e-01 
7.730000e+00 -2.622278e-01 -1.536817e-01 
7.731000e+00 -2.625416e-01 -1.538038e-01 
7.732000e+00 -2.628537e-01 -1.539251e-01 
7.733000e+00 -2.631641e-01 -1.540456e-01 
7.734000e+00 -2.634728e-01 -1.541652e-01 
7.735000e+00 -2.637799e-01 -1.542840e-01 
7.736000e+00 -2.640852e-01 -1.544019e-01 
7.737000e+00 -2.643888e-01 -1.545190e-01 
7.738000e+00 -2.646907e-01 -1.546353e-01 
7.739000e+00 -2.649909e-01 -1.547507e-01 
7.740000e+00 -2.652894e-01 -1.548652e-01 
7.741000e+00 -2.655862e-01 -1.549789e-01 
7.742000e+00 -2.658812e-01 -1.550917e-01 
7.743000e+00 -2.661745e-01 -1.552037e-01 
7.744000e+00 -2.664660e-01 -1.553148e-01 
7.745000e+00 -2.667558e-01 -1.554250e-01 
7.746000e+00 -2.670438e-01 -1.555344e-01 
7.747000e+00 -2.673300e-01 -1.556429e-01 
7.748000e+00 -2.676145e-01 -1.557505e-01 
7.749000e+00 -2.678972e-01 -1.558573e-01 
7.750000e+00 -2.681781e-01 -1.559631e-01 
7.751000e+00 -2.684572e-01 -1.560681e-01 
7.752000e+00 -2.687345e-01 -1.561722e-01 
7.753000e+00 -2.690100e-01 -1.562754e-01 
7.754000e+00 -2.692837e-01 -1.563777e-01 
7.755000e+00 -2.695556e-01 -1.564791e-01 
7.756000e+00 -2.698256e-01 -1.565796e-01 
7.757000e+00 -2.700938e-01 -1.566792e-01 
7.758000e+00 -2.703602e-01 -1.567779e-01 
7.759000e+00 -2.706248e-01 -1.568757e-01 
7.760000e+00 -2.708875e-01 -1.569726e-01 
7.761000e+00 -2.711483e-01 -1.570686e-01 
7.762000e+00 -2.714073e-01 -1.571636e-01 
7.763000e+00 -2.716644e-01 -1.572578e-01 
7.764000e+00 -2.719197e-01 -1.573510e-01 
7.765000e+00 -2.721730e-01 -1.574433e-01 
7.766000e+00 -2.724245e-01 -1.575347e-01 
7.767000e+00 -2.726741e-01 -1.576252e-01 
7.768000e+00 -2.729218e-01 -1.577147e-01 
7.769000e+00 -2.731676e-01 -1.578033e-01 
7.770000e+00 -2.734115e-01 -1.578909e-01 
7.771000e+00 -2.736535e-01 -1.579777e-01 
7.772000e+00 -2.738936e-01 -1.580634e-01 
7.773000e+00 -2.741317e-01 -1.581483e-01 
7.774000e+00 -2.743679e-01 -1.582322e-01 
7.775000e+00 -2.746022e-01 -1.583151e-01 
7.776000e+00 -2.748345e-01 -1.583971e-01 
7.777000e+00 -2.750649e-01 -1.584781e-01 
7.778000e+00 -2.752933e-01 -1.585582e-01 
7.779000e+00 -2.755198e-01 -1.586373e-01 
7.780000e+00 -2.757443e-01 -1.587155e-01 
7.781000e+00 -2.759669e-01 -1.587927e-01 
7.782000e+00 -2.761874e-01 -1.588689e-01 
7.783000e+00 -2.764060e-01 -1.589442e-01 
7.784000e+00 -2.766226e-01 -1.590185e-01 
7.785000e+00 -2.768372e-01 -1.590918e-01 
7.786000e+00 -2.770498e-01 -1.591641e-01 
7.787000e+00 -2.772604e-01 -1.592355e-01 
7.788000e+00 -2.774690e-01 -1.593059e-01 
7.789000e+00 -2.776756e-01 -1.593753e-01 
7.790000e+00 -2.778802e-01 -1.594437e-01 
7.791000e+00 -2.780827e-01 -1.595111e-01 
7.792000e+00 -2.782832e-01 -1.595775e-01 
7.793000e+00 -2.784817e-01 -1.596429e-01 
7.794000e+00 -2.786781e-01 -1.597074e-01 
7.795000e+00 -2.788725e-01 -1.597708e-01 
7.796000e+00 -2.790648e-01 -1.598333e-01 
7.797000e+00 -2.792551e-01 -1.598947e-01 
7.798000e+00 -2.794433e-01 -1.599551e-01 
7.799000e+00 -2.796295e-01 -1.600145e-01 
7.800000e+00 -2.798135e-01 -1.600729e-01 
7.801000e+00 -2.799955e-01 -1.601303e-01 
7.802000e+00 -2.801754e-01 -1.601867e-01 
7.803000e+00 -2.803533e-01 -1.602421e-01 
7.804000e+00 -2.805290e-01 -1.602964e-01 
7.805000e+00 -2.807026e-01 -1.603497e-01 
7.806000e+00 -2.808741e-01 -1.604020e-01 
7.807000e+00 -2.810436e-01 -1.604533e-01 
7.808000e+00 -2.812109e-01 -1.605035e-01 
7.809000e+00 -2.813761e-01 -1.605527e-01 
7.810000e+00 -2.815391e-01 -1.606009e-01 
7.811000e+00 -2.817000e-01 -1.606480e-01 
7.812000e+00 -2.818588e-01 -1.606941e-01 
7.813000e+00 -2.820155e-01 -1.607391e-01 
7.814000e+00 -2.821700e-01 -1.607831e-01 
7.815000e+00 -2.823224e-01 -1.608261e-01 
7.816000e+00 -2.824726e-01 -1.608680e-01 
7.817000e+00 -2.826207e-01 -1.609088e-01 
7.818000e+00 -2.827666e-01 -1.609486e-01 
7.819000e+00 -2.829103e-01 -1.609874e-01 
7.820000e+00 -2.830518e-01 -1.610251e-01 
7.821000e+00 -2.831912e-01 -1.610617e-01 
7.822000e+00 -2.833284e-01 -1.610973e-01 
7.823000e+00 -2.834634e-01 -1.611318e-01 
7.824000e+00 -2.835962e-01 -1.611652e-01 
7.825000e+00 -2.837268e-01 -1.611976e-01 
7.826000e+00 -2.838553e-01 -1.612288e-01 
7.827000e+00 -2.839815e-01 -1.612591e-01 
7.828000e+00 -2.841055e-01 -1.612882e-01 
7.829000e+00 -2.842273e-01 -1.613163e-01 
7.830000e+00 -2.843468e-01 -1.613433e-01 
7.831000e+00 -2.844642e-01 -1.613692e-01 
7.832000e+00 -2.845793e-01 -1.613940e-01 
7.833000e+00 -2.846922e-01 -1.614177e-01 
7.834000e+00 -2.848028e-01 -1.614404e-01 
7.835000e+00 -2.849112e-01 -1.614619e-01 
7.836000e+00 -2.850174e-01 -1.614824e-01 
7.837000e+00 -2.851213e-01 -1.615017e-01 
7.838000e+00 -2.852230e-01 -1.615200e-01 
7.839000e+00 -2.853224e-01 -1.615372e-01 
7.840000e+00 -2.854195e-01 -1.615532e-01 
7.841000e+00 -2.855144e-01 -1.615682e-01 
7.842000e+00 -2.856070e-01 -1.615821e-01 
7.843000e+00 -2.856973e-01 -1.615948e-01 
7.844000e+00 -2.857854e-01 -1.616064e-01 
7.845000e+00 -2.858711e-01 -1.616170e-01 
7.846000e+00 -2.859546e-01 -1.616264e-01 
7.847000e+00 -2.860358e-01 -1.616347e-01 
7.848000e+00 -2.861147e-01 -1.616419e-01 
7.849000e+00 -2.861913e-01 -1.616479e-01 
7.850000e+00 -2.862655e-01 -1.616529e-01 
7.851000e+00 -2.863375e-01 -1.616567e-01 
7.852000e+00 -2.864072e-01 -1.616594e-01 
7.853000e+00 -2.864745e-01 -1.616609e-01 
7.854000e+00 -2.865396e-01 -1.616614e-01 
7.855000e+00 -2.866023e-01 -1.616607e-01 
7.856000e+00 -2.866626e-01 -1.616588e-01 
7.857000e+00 -2.867207e-01 -1.616559e-01 
7.858000e+00 -2.867764e-01 -1.616518e-01 
7.859000e+00 -2.868298e-01 -1.616465e-01 
7.860000e+00 -2.868808e-01 -1.616401e-01 
7.861000e+00 -2.869295e-01 -1.616326e-01 
7.862000e+00 -2.869758e-01 -1.616239e-01 
7.863000e+00 -2.870198e-01 -1.616141e-01 
7.864000e+00 -2.870614e-01 -1.616032e-01 
7.865000e+00 -2.871007e-01 -1.615910e-01 
7.866000e+00 -2.871375e-01 -1.615778e-01 
7.867000e+00 -2.871721e-01 -1.615633e-01 
7.868000e+00 -2.872042e-01 -1.615478e-01 
7.869000e+00 -2.872340e-01 -1.615310e-01 
7.870000e+00 -2.872614e-01 -1.615131e-01 
7.871000e+00 -2.872864e-01 -1.614941e-01 
7.872000e+00 -2.873091e-01 -1.614738e-01 
7.873000e+00 -2.873293e-01 -1.614525e-01 
7.874000e+00 -2.873472e-01 -1.614299e-01 
7.875000e+00 -2.873626e-01 -1.614062e-01 
7.876000e+00 -2.873757e-01 -1.613813e-01 
7.877000e+00 -2.873863e-01 -1.613552e-01 
7.878000e+00 -2.873946e-01 -1.613280e-01 
7.879000e+00 -2.874004e-01 -1.612996e-01 
7.880000e+00 -2.874039e-01 -1.612700e-01 
7.881000e+00 -2.874049e-01 -1.612392e-01 
7.882000e+00 -2.874035e-01 -1.612073e-01 
7.883000e+00 -2.873996e-01 -1.611741e-01 
7.884000e+00 -2.873934e-01 -1.611398e-01 
7.885000e+00 -2.873847e-01 -1.611043e-01 
7.886000e+00 -2.873736e-01 -1.610676e-01 
7.887000e+00 -2.873601e-01 -1.610298e-01 
7.888000e+00 -2.873441e-01 -1.609907e-01 
7.889000e+00 -2.873257e-01 -1.609505e-01 
7.890000e+00 -2.873048e-01 -1.609090e-01 
7.891000e+00 -2.872815e-01 -1.608664e-01 
7.892000e+00 -2.872558e-01 -1.608225e-01 
7.893000e+00 -2.872276e-01 -1.607775e-01 
7.894000e+00 -2.871969e-01 -1.607313e-01 
7.895000e+00 -2.871638e-01 -1.606838e-01 
7.896000e+00 -2.871282e-01 -1.606352e-01 
7.897000e+00 -2.870902e-01 -1.605853e-01 
7.898000e+00 -2.870497e-01 -1.605343e-01 
7.899000e+00 -2.870068e-01 -1.604820e-01 
7.900000e+00 -2.869613e-01 -1.604286e-01 
7.901000e+00 -2.869134e-01 -1.603739e-01 
7.902000e+00 -2.868630e-01 -1.603180e-01 
7.903000e+00 -2.868102e-01 -1.602609e-01 
7.904000e+00 -2.867549e-01 -1.602026e-01 
7.905000e+00 -2.866970e-01 -1.601431e-01 
7.906000e+00 -2.866367e-01 -1.600824e-01 
7.907000e+00 -2.865739e-01 -1.600204e-01 
7.908000e+00 -2.865087e-01 -1.599572e-01 
7.909000e+00 -2.864409e-01 -1.598928e-01 
7.910000e+00 -2.863706e-01 -1.598272e-01 
7.911000e+00 -2.862979e-01 -1.597603e-01 
7.912000e+00 -2.862226e-01 -1.596923e-01 
7.913000e+00 -2.861448e-01 -1.596230e-01 
7.914000e+00 -2.860646e-01 -1.595525e-01 
7.915000e+00 -2.859818e-01 -1.594807e-01 
7.916000e+00 -2.858965e-01 -1.594077e-01 
7.917000e+00 -2.858087e-01 -1.593335e-01 
7.918000e+00 -2.857184e-01 -1.592581e-01 
7.919000e+00 -2.856256e-01 -1.591814e-01 
7.920000e+00 -2.855303e-01 -1.591035e-01 
7.921000e+00 -2.854325e-01 -1.590243e-01 
7.922000e+00 -2.853321e-01 -1.589439e-01 
7.923000e+00 -2.852292e-01 -1.588623e-01 
7.924000e+00 -2.851238e-01 -1.587794e-01 
7.925000e+00 -2.850159e-01 -1.586953e-01 
7.926000e+00 -2.849054e-01 -1.586100e-01 
7.927000e+00 -2.847924e-01 -1.585234e-01 
7.928000e+00 -2.846769e-01 -1.584355e-01 
7.929000e+00 -2.845588e-01 -1.583465e-01 
7.930000e+00 -2.844382e-01 -1.582561e-01 
7.931000e+00 -2.843151e-01 -1.581645e-01 
7.932000e+00 -2.841895e-01 -1.580717e-01 
7.933000e+00 -2.840613e-01 -1.579776e-01 
7.934000e+00 -2.839305e-01 -1.578823e-01 
7.935000e+00 -2.837972e-01 -1.577857e-01 
7.936000e+00 -2.836614e-01 -1.576879e-01 
7.937000e+00 -2.835230e-01 -1.575888e-01 
7.938000e+00 -2.833821e-01 -1.574885e-01 
7.939000e+00 -2.832386e-01 -1.573869e-01 
7.940000e+00 -2.830926e-01 -1.572840e-01 
7.941000e+00 -2.829441e-01 -1.571799e-01 
7.942000e+00 -2.827929e-01 -1.570746e-01 
7.943000e+00 -2.826393e-01 -1.569679e-01 
7.944000e+00 -2.824830e-01 -1.568600e-01 
7.945000e+00 -2.823243e-01 -1.567509e-01 
7.946000e+00 -2.821629e-01 -1.566405e-01 
7.947000e+00 -2.819990e-01 -1.565288e-01 
7.948000e+00 -2.818326e-01 -1.564158e-01 
7.949000e+00 -2.816635e-01 -1.563016e-01 
7.950000e+00 -2.814920e-01 -1.561862e-01 
7.951000e+00 -2.813178e-01 -1.560694e-01 
7.952000e+00 -2.811411e-01 -1.559514e-01 
7.953000e+00 -2.809618e-01 -1.558321e-01 
7.954000e+00 -2.807800e-01 -1.557116e-01 
7.955000e+00 -2.805956e-01 -1.555898e-01 
7.956000e+00 -2.804086e-01 -1.554667e-01 
7.957000e+00 -2.802191e-01 -1.553423e-01 
7.958000e+00 -2.800270e-01 -1.552167e-01 
7.959000e+00 -2.798323e-01 -1.550898e-01 
7.960000e+00 -2.796350e-01 -1.549616e-01 
7.961000e+00 -2.794352e-01 -1.548322e-01 
7.962000e+00 -2.792328e-01 -1.547014e-01 
7.963000e+00 -2.790278e-01 -1.545694e-01 
7.964000e+00 -2.788203e-01 -1.544362e-01 
7.965000e+00 -2.786102e-01 -1.543016e-01 
7.966000e+00 -2.783975e-01 -1.541658e-01 
7.967000e+00 -2.781822e-01 -1.540287e-01 
7.968000e+00 -2.779644e-01 -1.538903e-01 
7.969000e+00 -2.777439e-01 -1.537506e-01 
7.970000e+00 -2.775210e-01 -1.536097e-01 
7.971000e+00 -2.772954e-01 -1.534674e-01 
7.972000e+00 -2.770672e-01 -1.533239e-01 
7.973000e+00 -2.768365e-01 -1.531791e-01 
7.974000e+00 -2.766032e-01 -1.530330e-01 
7.975000e+00 -2.763673e-01 -1.528857e-01 
7.976000e+00 -2.761288e-01 -1.527370e-01 
7.977000e+00 -2.758878e-01 -1.525871e-01 
7.978000e+00 -2.756442e-01 -1.524359e-01 
7.979000e+00 -2.753980e-01 -1.522834e-01 
7.980000e+00 -2.751492e-01 -1.521296e-01 
7.981000e+00 -2.748978e-01 -1.519746e-01 
7.982000e+00 -2.746439e-01 -1.518182e-01 
7.983000e+00 -2.743874e-01 -1.516606e-01 
7.984000e+00 -2.741283e-01 -1.515016e-01 
7.985000e+00 -2.738666e-01 -1.513414e-01 
7.986000e+00 -2.736023e-01 -1.511799e-01 
7.987000e+00 -2.733355e-01 -1.510171e-01 
7.988000e+00 -2.730661e-01 -1.508531e-01 
7.989000e+00 -2.727941e-01 -1.506877e-01 
7.990000e+00 -2.725195e-01 -1.505210e-01 
7.991000e+00 -2.722424e-01 -1.503531e-01 
7.992000e+00 -2.719626e-01 -1.501839e-01 
7.993000e+00 -2.716803e-01 -1.500133e-01 
7.994000e+00 -2.713954e-01 -1.498415e-01 
7.995000e+00 -2.711080e-01 -1.496684e-01 
7.996000e+00 -2.708179e-01 -1.494940e-01 
7.997000e+00 -2.705253e-01 -1.493183e-01 
7.998000e+00 -2.702301e-01 -1.491414e-01 
7.999000e+00 -2.699324e-01 -1.489631e-01 
8.000000e+00 -2.696320e-01 -1.487836e-01 
8.001000e+00 -2.693291e-01 -1.486027e-01 
8.002000e+00 -2.690236e-01 -1.484206e-01 
8.003000e+00 -2.687155e-01 -1.482371e-01 
8.004000e+00 -2.684049e-01 -1.480524e-01 
8.005000e+00 -2.680917e-01 -1.478664e-01 
8.006000e+00 -2.677759e-01 -1.476791e-01 
8.007000e+00 -2.674576e-01 -1.474905e-01 
8.008000e+00 -2.671366e-01 -1.473006e-01 
8.009000e+00 -2.668132e-01 -1.471094e-01 
8.010000e+00 -2.664871e-01 -1.469169e-01 
8.011000e+00 -2.661585e-01 -1.467232e-01 
8.012000e+00 -2.658273e-01 -1.465281e-01 
8.013000e+00 -2.654935e-01 -1.463318e-01 
8.014000e+00 -2.651572e-01 -1.461341e-01 
8.015000e+00 -2.648183e-01 -1.459352e-01 
8.016000e+00 -2.644769e-01 -1.457350e-01 
8.017000e+00 -2.641329e-01 -1.455334e-01 
8.018000e+00 -2.637863e-01 -1.453306e-01 
8.019000e+00 -2.634372e-01 -1.451265e-01 
8.020000e+00 -2.630855e-01 -1.449211e-01 
8.021000e+00 -2.627313e-01 -1.447145e-01 
8.022000e+00 -2.623745e-01 -1.445065e-01 
8.023000e+00 -2.620151e-01 -1.442972e-01 
8.024000e+00 -2.616532e-01 -1.440867e-01 
8.025000e+00 -2.612888e-01 -1.438748e-01 
8.026000e+00 -2.609218e-01 -1.436617e-01 
8.027000e+00 -2.605523e-01 -1.434472e-01 
8.028000e+00 -2.601802e-01 -1.432315e-01 
8.029000e+00 -2.598055e-01 -1.430145e-01 
8.030000e+00 -2.594283e-01 -1.427962e-01 
8.031000e+00 -2.590486e-01 -1.425766e-01 
8.032000e+00 -2.586664e-01 -1.423558e-01 
8.033000e+00 -2.582815e-01 -1.421336e-01 
8.034000e+00 -2.578942e-01 -1.419101e-01 
8.035000e+00 -2.575043e-01 -1.416854e-01 
8.036000e+00 -2.571119e-01 -1.414594e-01 
8.037000e+00 -2.567170e-01 -1.412321e-01 
8.038000e+00 -2.563195e-01 -1.410035e-01 
8.039000e+00 -2.559195e-01 -1.407736e-01 
8.040000e+00 -2.555170e-01 -1.405424e-01 
8.041000e+00 -2.551119e-01 -1.403100e-01 
8.042000e+00 -2.547043e-01 -1.400762e-01 
8.043000e+00 -2.542943e-01 -1.398412e-01 
8.044000e+00 -2.538816e-01 -1.396049e-01 
8.045000e+00 -2.534665e-01 -1.393673e-01 
8.046000e+00 -2.530489e-01 -1.391284e-01 
8.047000e+00 -2.526287e-01 -1.388882e-01 
8.048000e+00 -2.522060e-01 -1.386468e-01 
8.049000e+00 -2.517808e-01 -1.384041e-01 
8.050000e+00 -2.513532e-01 -1.381601e-01 
8.051000e+00 -2.509230e-01 -1.379148e-01 
8.052000e+00 -2.504903e-01 -1.376682e-01 
8.053000e+00 -2.500551e-01 -1.374204e-01 
8.054000e+00 -2.496174e-01 -1.371712e-01 
8.055000e+00 -2.491772e-01 -1.369208e-01 
8.056000e+00 -2.487345e-01 -1.366692e-01 
8.057000e+00 -2.482894e-01 -1.364162e-01 
8.058000e+00 -2.478417e-01 -1.361620e-01 
8.059000e+00 -2.473916e-01 -1.359065e-01 
8.060000e+00 -2.469389e-01 -1.356497e-01 
8.061000e+00 -2.464838e-01 -1.353917e-01 
8.062000e+00 -2.460263e-01 -1.351323e-01 
8.063000e+00 -2.455662e-01 -1.348717e-01 
8.064000e+00 -2.451037e-01 -1.346099e-01 
8.065000e+00 -2.446387e-01 -1.343467e-01 
8.066000e+00 -2.441712e-01 -1.340823e-01 
8.067000e+00 -2.437013e-01 -1.338166e-01 
8.068000e+00 -2.432289e-01 -1.335497e-01 
8.069000e+00 -2.427540e-01 -1.332815e-01 
8.070000e+00 -2.422767e-01 -1.330120e-01 
8.071000e+00 -2.417970e-01 -1.327413e-01 
8.072000e+00 -2.413148e-01 -1.324692e-01 
8.073000e+00 -2.408301e-01 -1.321960e-01 
8.074000e+00 -2.403430e-01 -1.319214e-01 
8.075000e+00 -2.398534e-01 -1.316456e-01 
8.076000e+00 -2.393615e-01 -1.313686e-01 
8.077000e+00 -2.388670e-01 -1.310903e-01 
8.078000e+00 -2.383702e-01 -1.308107e-01 
8.079000e+00 -2.378709e-01 -1.305298e-01 
8.080000e+00 -2.373692e-01 -1.302478e-01 
8.081000e+00 -2.368651e-01 -1.299644e-01 
8.082000e+00 -2.363585e-01 -1.296798e-01 
8.083000e+00 -2.358496e-01 -1.293940e-01 
8.084000e+00 -2.353382e-01 -1.291068e-01 
8.085000e+00 -2.348244e-01 -1.288185e-01 
8.086000e+00 -2.343082e-01 -1.285289e-01 
8.087000e+00 -2.337896e-01 -1.282380e-01 
8.088000e+00 -2.332686e-01 -1.279459e-01 
8.089000e+00 -2.327452e-01 -1.276526e-01 
8.090000e+00 -2.322194e-01 -1.273580e-01 
8.091000e+00 -2.316913e-01 -1.270621e-01 
8.092000e+00 -2.311607e-01 -1.267650e-01 
8.093000e+00 -2.306278e-01 -1.264667e-01 
8.094000e+00 -2.300924e-01 -1.261671e-01 
8.095000e+00 -2.295547e-01 -1.258663e-01 
8.096000e+00 -2.290147e-01 -1.255643e-01 
8.097000e+00 -2.284722e-01 -1.252610e-01 
8.098000e+00 -2.279274e-01 -1.249565e-01 
8.099000e+00 -2.273803e-01 -1.246507e-01 
8.100000e+00 -2.268308e-01 -1.243437e-01 
8.101000e+00 -2.262789e-01 -1.240355e-01 
8.102000e+00 -2.257247e-01 -1.237260e-01 
8.103000e+00 -2.251681e-01 -1.234154e-01 
8.104000e+00 -2.246092e-01 -1.231035e-01 
8.105000e+00 -2.240480e-01 -1.227903e-01 
8.106000e+00 -2.234844e-01 -1.224760e-01 
8.107000e+00 -2.229185e-01 -1.221604e-01 
8.108000e+00 -2.223503e-01 -1.218436e-01 
8.109000e+00 -2.217797e-01 -1.215256e-01 
8.110000e+00 -2.212068e-01 -1.212063e-01 
8.111000e+00 -2.206317e-01 -1.208859e-01 
8.112000e+00 -2.200542e-01 -1.205642e-01 
8.113000e+00 -2.194744e-01 -1.202413e-01 
8.114000e+00 -2.188923e-01 -1.199172e-01 
8.115000e+00 -2.183079e-01 -1.195919e-01 
8.116000e+00 -2.177212e-01 -1.192653e-01 
8.117000e+00 -2.171323e-01 -1.189376e-01 
8.118000e+00 -2.165410e-01 -1.186087e-01 
8.119000e+00 -2.159475e-01 -1.182785e-01 
8.120000e+00 -2.153517e-01 -1.179472e-01 
8.121000e+00 -2.147536e-01 -1.176146e-01 
8.122000e+00 -2.141533e-01 -1.172809e-01 
8.123000e+00 -2.135507e-01 -1.169459e-01 
8.124000e+00 -2.129458e-01 -1.166098e-01 
8.125000e+00 -2.123387e-01 -1.162724e-01 
8.126000e+00 -2.117294e-01 -1.159339e-01 
8.127000e+00 -2.111178e-01 -1.155942e-01 
8.128000e+00 -2.105040e-01 -1.152533e-01 
8.129000e+00 -2.098879e-01 -1.149112e-01 
8.130000e+00 -2.092696e-01 -1.145679e-01 
8.131000e+00 -2.086491e-01 -1.142234e-01 
8.132000e+00 -2.080264e-01 -1.138778e-01 
8.133000e+00 -2.074014e-01 -1.135309e-01 
8.134000e+00 -2.067742e-01 -1.131829e-01 
8.135000e+00 -2.061449e-01 -1.128337e-01 
8.136000e+00 -2.055133e-01 -1.124833e-01 
8.137000e+00 -2.048796e-01 -1.121318e-01 
8.138000e+00 -2.042436e-01 -1.117791e-01 
8.139000e+00 -2.036055e-01 -1.114252e-01 
8.140000e+00 -2.029652e-01 -1.110702e-01 
8.141000e+00 -2.023227e-01 -1.107139e-01 
8.142000e+00 -2.016780e-01 -1.103566e-01 
8.143000e+00 -2.010312e-01 -1.099980e-01 
8.144000e+00 -2.003822e-01 -1.096383e-01 
8.145000e+00 -1.997311e-01 -1.092775e-01 
8.146000e+00 -1.990778e-01 -1.089155e-01 
8.147000e+00 -1.984224e-01 -1.085523e-01 
8.148000e+00 -1.977648e-01 -1.081880e-01 
8.149000e+00 -1.971052e-01 -1.078225e-01 
8.150000e+00 -1.964433e-01 -1.074559e-01 
8.151000e+00 -1.957794e-01 -1.070881e-01 
8.152000e+00 -1.951133e-01 -1.067192e-01 
8.153000e+00 -1.944451e-01 -1.063492e-01 
8.154000e+00 -1.937749e-01 -1.059780e-01 
8.155000e+00 -1.931025e-01 -1.056057e-01 
8.156000e+00 -1.924280e-01 -1.052323e-01 
8.157000e+00 -1.917514e-01 -1.048577e-01 
8.158000e+00 -1.910728e-01 -1.044820e-01 
8.159000e+00 -1.903921e-01 -1.041051e-01 
8.160000e+00 -1.897093e-01 -1.037272e-01 
8.161000e+00 -1.890244e-01 -1.033481e-01 
8.162000e+00 -1.883375e-01 -1.029678e-01 
8.163000e+00 -1.876485e-01 -1.025865e-01 
8.164000e+00 -1.869574e-01 -1.022041e-01 
8.165000e+00 -1.862643e-01 -1.018205e-01 
8.166000e+00 -1.855692e-01 -1.014358e-01 
8.167000e+00 -1.848721e-01 -1.010501e-01 
8.168000e+00 -1.841729e-01 -1.006632e-01 
8.169000e+00 -1.834717e-01 -1.002752e-01 
8.170000e+00 -1.827685e-01 -9.988608e-02 
8.171000e+00 -1.820632e-01 -9.949589e-02 
8.172000e+00 -1.813560e-01 -9.910460e-02 
8.173000e+00 -1.806468e-01 -9.871221e-02 
8.174000e+00 -1.799355e-01 -9.831873e-02 
8.175000e+00 -1.792223e-01 -9.792416e-02 
8.176000e+00 -1.785071e-01 -9.752850e-02 
8.177000e+00 -1.777900e-01 -9.713176e-02 
8.178000e+00 -1.770708e-01 -9.673393e-02 
8.179000e+00 -1.763498e-01 -9.633503e-02 
8.180000e+00 -1.756267e-01 -9.593505e-02 
8.181000e+00 -1.749017e-01 -9.553399e-02 
8.182000e+00 -1.741748e-01 -9.513186e-02 
8.183000e+00 -1.734459e-01 -9.472866e-02 
8.184000e+00 -1.727151e-01 -9.432439e-02 
8.185000e+00 -1.719824e-01 -9.391906e-02 
8.186000e+00 -1.712477e-01 -9.351266e-02 
8.187000e+00 -1.705112e-01 -9.310521e-02 
8.188000e+00 -1.697727e-01 -9.269670e-02 
8.189000e+00 -1.690323e-01 -9.228714e-02 
8.190000e+00 -1.682901e-01 -9.187652e-02 
8.191000e+00 -1.675459e-01 -9.146486e-02 
8.192000e+00 -1.667999e-01 -9.105215e-02 
8.193000e+00 -1.660520e-01 -9.063839e-02 
8.194000e+00 -1.653023e-01 -9.022360e-02 
8.195000e+00 -1.645506e-01 -8.980777e-02 
8.196000e+00 -1.637972e-01 -8.939090e-02 
8.197000e+00 -1.630418e-01 -8.897300e-02 
8.198000e+00 -1.622847e-01 -8.855408e-02 
8.199000e+00 -1.615257e-01 -8.813412e-02 
8.200000e+00 -1.607649e-01 -8.771314e-02 
8.201000e+00 -1.600022e-01 -8.729114e-02 
8.202000e+00 -1.592378e-01 -8.686813e-02 
8.203000e+00 -1.584715e-01 -8.644410e-02 
8.204000e+00 -1.577035e-01 -8.601905e-02 
8.205000e+00 -1.569336e-01 -8.559300e-02 
8.206000e+00 -1.561620e-01 -8.516594e-02 
8.207000e+00 -1.553885e-01 -8.473787e-02 
8.208000e+00 -1.546134e-01 -8.430881e-02 
8.209000e+00 -1.538364e-01 -8.387875e-02 
8.210000e+00 -1.530577e-01 -8.344769e-02 
8.211000e+00 -1.522772e-01 -8.301564e-02 
8.212000e+00 -1.514950e-01 -8.258261e-02 
8.213000e+00 -1.507111e-01 -8.214859e-02 
8.214000e+00 -1.499254e-01 -8.171358e-02 
8.215000e+00 -1.491380e-01 -8.127760e-02 
8.216000e+00 -1.483489e-01 -8.084064e-02 
8.217000e+00 -1.475581e-01 -8.040270e-02 
8.218000e+00 -1.467655e-01 -7.996380e-02 
8.219000e+00 -1.459713e-01 -7.952393e-02 
8.220000e+00 -1.451754e-01 -7.908309e-02 
8.221000e+00 -1.443778e-01 -7.864129e-02 
8.222000e+00 -1.435785e-01 -7.819854e-02 
8.223000e+00 -1.427776e-01 -7.775483e-02 
8.224000e+00 -1.419750e-01 -7.731017e-02 
8.225000e+00 -1.411708e-01 -7.686456e-02 
8.226000e+00 -1.403649e-01 -7.641801e-02 
8.227000e+00 -1.395574e-01 -7.597051e-02 
8.228000e+00 -1.387482e-01 -7.552208e-02 
8.229000e+00 -1.379375e-01 -7.507271e-02 
8.230000e+00 -1.371251e-01 -7.462240e-02 
8.231000e+00 -1.363111e-01 -7.417117e-02 
8.232000e+00 -1.354955e-01 -7.371902e-02 
8.233000e+00 -1.346783e-01 -7.326594e-02 
8.234000e+00 -1.338595e-01 -7.281194e-02 
8.235000e+00 -1.330392e-01 -7.235702e-02 
8.236000e+00 -1.322173e-01 -7.190120e-02 
8.237000e+00 -1.313938e-01 -7.144446e-02 
8.238000e+00 -1.305688e-01 -7.098682e-02 
8.239000e+00 -1.297422e-01 -7.052828e-02 
8.240000e+00 -1.289141e-01 -7.006883e-02 
8.241000e+00 -1.280844e-01 -6.960850e-02 
8.242000e+00 -1.272533e-01 -6.914727e-02 
8.243000e+00 -1.264206e-01 -6.868515e-02 
8.244000e+00 -1.255864e-01 -6.822214e-02 
8.245000e+00 -1.247507e-01 -6.775826e-02 
8.246000e+00 -1.239135e-01 -6.729349e-02 
8.247000e+00 -1.230748e-01 -6.682785e-02 
8.248000e+00 -1.222347e-01 -6.636134e-02 
8.249000e+00 -1.213930e-01 -6.589397e-02 
8.250000e+00 -1.205500e-01 -6.542572e-02 
8.251000e+00 -1.197054e-01 -6.495662e-02 
8.252000e+00 -1.188594e-01 -6.448666e-02 
8.253000e+00 -1.180120e-01 -6.401584e-02 
8.254000e+00 -1.171632e-01 -6.354418e-02 
8.255000e+00 -1.163129e-01 -6.307167e-02 
8.256000e+00 -1.154612e-01 -6.259831e-02 
8.257000e+00 -1.146081e-01 -6.212412e-02 
8.258000e+00 -1.137536e-01 -6.164909e-02 
8.259000e+00 -1.128978e-01 -6.117323e-02 
8.260000e+00 -1.120405e-01 -6.069654e-02 
8.261000e+00 -1.111819e-01 -6.021903e-02 
8.262000e+00 -1.103219e-01 -5.974069e-02 
8.263000e+00 -1.094605e-01 -5.926154e-02 
8.264000e+00 -1.085978e-01 -5.878157e-02 
8.265000e+00 -1.077338e-01 -5.830080e-02 
8.266000e+00 -1.068684e-01 -5.781922e-02 
8.267000e+00 -1.060017e-01 -5.733683e-02 
8.268000e+00 -1.051337e-01 -5.685365e-02 
8.269000e+00 -1.042644e-01 -5.636967e-02 
8.270000e+00 -1.033937e-01 -5.588490e-02 
8.271000e+00 -1.025218e-01 -5.539934e-02 
8.272000e+00 -1.016486e-01 -5.491300e-02 
8.273000e+00 -1.007741e-01 -5.442588e-02 
8.274000e+00 -9.989841e-02 -5.393799e-02 
8.275000e+00 -9.902141e-02 -5.344932e-02 
8.276000e+00 -9.814316e-02 -5.295988e-02 
8.277000e+00 -9.726367e-02 -5.246968e-02 
8.278000e+00 -9.638295e-02 -5.197872e-02 
8.279000e+00 -9.550101e-02 -5.148700e-02 
8.280000e+00 -9.461785e-02 -5.099453e-02 
8.281000e+00 -9.373348e-02 -5.050131e-02 
8.282000e+00 -9.284791e-02 -5.000734e-02 
8.283000e+00 -9.196115e-02 -4.951264e-02 
8.284000e+00 -9.107321e-02 -4.901720e-02 
8.285000e+00 -9.018410e-02 -4.852102e-02 
8.286000e+00 -8.929382e-02 -4.802412e-02 
8.287000e+00 -8.840239e-02 -4.752649e-02 
8.288000e+00 -8.750980e-02 -4.702814e-02 
8.289000e+00 -8.661608e-02 -4.652907e-02 
8.290000e+00 -8.572123e-02 -4.602929e-02 
8.291000e+00 -8.482526e-02 -4.552880e-02 
8.292000e+00 -8.392818e-02 -4.502760e-02 
8.293000e+00 -8.302999e-02 -4.452571e-02 
8.294000e+00 -8.213070e-02 -4.402311e-02 
8.295000e+00 -8.123033e-02 -4.351983e-02 
8.296000e+00 -8.032888e-02 -4.301586e-02 
8.297000e+00 -7.942636e-02 -4.251120e-02 
8.298000e+00 -7.852279e-02 -4.200586e-02 
8.299000e+00 -7.761815e-02 -4.149984e-02 
8.300000e+00 -7.671248e-02 -4.099316e-02 
8.301000e+00 -7.580577e-02 -4.048580e-02 
8.302000e+00 -7.489804e-02 -3.997778e-02 
8.303000e+00 -7.398929e-02 -3.946910e-02 
8.304000e+00 -7.307954e-02 -3.895977e-02 
8.305000e+00 -7.216878e-02 -3.844978e-02 
8.306000e+00 -7.125704e-02 -3.793915e-02 
8.307000e+00 -7.034431e-02 -3.742787e-02 
8.308000e+00 -6.943062e-02 -3.691596e-02 
8.309000e+00 -6.851596e-02 -3.640341e-02 
8.310000e+00 -6.760034e-02 -3.589023e-02 
8.311000e+00 -6.668378e-02 -3.537643e-02 
8.312000e+00 -6.576629e-02 -3.486200e-02 
8.313000e+00 -6.484787e-02 -3.434696e-02 
8.314000e+00 -6.392853e-02 -3.383130e-02 
8.315000e+00 -6.300828e-02 -3.331503e-02 
8.316000e+00 -6.208713e-02 -3.279816e-02 
8.317000e+00 -6.116510e-02 -3.228069e-02 
8.318000e+00 -6.024218e-02 -3.176263e-02 
8.319000e+00 -5.931838e-02 -3.124397e-02 
8.320000e+00 -5.839373e-02 -3.072473e-02 
8.321000e+00 -5.746822e-02 -3.020490e-02 
8.322000e+00 -5.654186e-02 -2.968449e-02 
8.323000e+00 -5.561467e-02 -2.916352e-02 
8.324000e+00 -5.468666e-02 -2.864197e-02 
8.325000e+00 -5.375782e-02 -2.811985e-02 
8.326000e+00 -5.282818e-02 -2.759718e-02 
8.327000e+00 -5.189774e-02 -2.707395e-02 
8.328000e+00 -5.096650e-02 -2.655017e-02 
8.329000e+00 -5.003449e-02 -2.602584e-02 
8.330000e+00 -4.910170e-02 -2.550096e-02 
8.331000e+00 -4.816816e-02 -2.497555e-02 
8.332000e+00 -4.723386e-02 -2.444961e-02 
8.333000e+00 -4.629881e-02 -2.392313e-02 
8.334000e+00 -4.536304e-02 -2.339613e-02 
8.335000e+00 -4.442653e-02 -2.286861e-02 
8.336000e+00 -4.348932e-02 -2.234058e-02 
8.337000e+00 -4.255139e-02 -2.181203e-02 
8.338000e+00 -4.161277e-02 -2.128298e-02 
8.339000e+00 -4.067346e-02 -2.075342e-02 
8.340000e+00 -3.973347e-02 -2.022337e-02 
8.341000e+00 -3.879281e-02 -1.969282e-02 
8.342000e+00 -3.785150e-02 -1.916179e-02 
8.343000e+00 -3.690953e-02 -1.863027e-02 
8.344000e+00 -3.596692e-02 -1.809827e-02 
8.345000e+00 -3.502369e-02 -1.756579e-02 
8.346000e+00 -3.407983e-02 -1.703285e-02 
8.347000e+00 -3.313535e-02 -1.649944e-02 
8.348000e+00 -3.219028e-02 -1.596557e-02 
8.349000e+00 -3.124461e-02 -1.543125e-02 
8.350000e+00 -3.029836e-02 -1.489647e-02 
8.351000e+00 -2.935153e-02 -1.436125e-02 
8.352000e+00 -2.840414e-02 -1.382558e-02 
8.353000e+00 -2.745619e-02 -1.328948e-02 
8.354000e+00 -2.650770e-02 -1.275294e-02 
8.355000e+00 -2.555866e-02 -1.221597e-02 
8.356000e+00 -2.460911e-02 -1.167859e-02 
8.357000e+00 -2.365903e-02 -1.114078e-02 
8.358000e+00 -2.270845e-02 -1.060256e-02 
8.359000e+00 -2.175737e-02 -1.006393e-02 
8.360000e+00 -2.080580e-02 -9.524895e-03 
8.361000e+00 -1.985376e-02 -8.985461e-03 
8.362000e+00 -1.890124e-02 -8.445633e-03 
8.363000e+00 -1.794826e-02 -7.905414e-03 
8.364000e+00 -1.699483e-02 -7.364810e-03 
8.365000e+00 -1.604097e-02 -6.823825e-03 
8.366000e+00 -1.508667e-02 -6.282465e-03 
8.367000e+00 -1.413195e-02 -5.740734e-03 
8.368000e+00 -1.317682e-02 -5.198636e-03 
8.369000e+00 -1.222128e-02 -4.656178e-03 
8.370000e+00 -1.126536e-02 -4.113362e-03 
8.371000e+00 -1.030905e-02 -3.570196e-03 
8.372000e+00 -9.352368e-03 -3.026682e-03 
8.373000e+00 -8.395324e-03 -2.482827e-03 
8.374000e+00 -7.437926e-03 -1.938635e-03 
8.375000e+00 -6.480184e-03 -1.394110e-03 
8.376000e+00 -5.522108e-03 -8.492585e-04 
8.377000e+00 -4.563708e-03 -3.040844e-04 
8.378000e+00 -3.604993e-03 2.414072e-04 
8.379000e+00 -2.645973e-03 7.872113e-04 
8.380000e+00 -1.686658e-03 1.333323e-03 
8.381000e+00 -7.270572e-04 1.879737e-03 
8.382000e+00 2.328190e-04 2.426450e-03 
8.383000e+00 1.192961e-03 2.973455e-03 
8.384000e+00 2.153360e-03 3.520748e-03 
8.385000e+00 3.114004e-03 4.068323e-03 
8.386000e+00 4.074886e-03 4.616177e-03 
8.387000e+00 5.035994e-03 5.164304e-03 
8.388000e+00 5.997319e-03 5.712699e-03 
8.389000e+00 6.958851e-03 6.261357e-03 
8.390000e+00 7.920581e-03 6.810272e-03 
8.391000e+00 8.882499e-03 7.359441e-03 
8.392000e+00 9.844594e-03 7.908858e-03 
8.393000e+00 1.080686e-02 8.458518e-03 
8.394000e+00 1.176928e-02 9.008416e-03 
8.395000e+00 1.273185e-02 9.558547e-03 
8.396000e+00 1.369456e-02 1.010891e-02 
8.397000e+00 1.465739e-02 1.065949e-02 
8.398000e+00 1.562035e-02 1.121029e-02 
8.399000e+00 1.658341e-02 1.176130e-02 
8.400000e+00 1.754658e-02 1.231252e-02 
8.401000e+00 1.850983e-02 1.286394e-02 
8.402000e+00 1.947316e-02 1.341556e-02 
8.403000e+00 2.043656e-02 1.396738e-02 
8.404000e+00 2.140003e-02 1.451938e-02 
8.405000e+00 2.236354e-02 1.507156e-02 
8.406000e+00 2.332709e-02 1.562392e-02 
8.407000e+00 2.429067e-02 1.617645e-02 
8.408000e+00 2.525427e-02 1.672915e-02 
8.409000e+00 2.621788e-02 1.728201e-02 
8.410000e+00 2.718149e-02 1.783503e-02 
8.411000e+00 2.814510e-02 1.838820e-02 
8.412000e+00 2.910868e-02 1.894151e-02 
8.413000e+00 3.007223e-02 1.949497e-02 
8.414000e+00 3.103575e-02 2.004856e-02 
8.415000e+00 3.199921e-02 2.060229e-02 
8.416000e+00 3.296262e-02 2.115614e-02 
8.417000e+00 3.392596e-02 2.171011e-02 
8.418000e+00 3.488921e-02 2.226420e-02 
8.419000e+00 3.585238e-02 2.281839e-02 
8.420000e+00 3.681545e-02 2.337269e-02 
8.421000e+00 3.777842e-02 2.392710e-02 
8.422000e+00 3.874126e-02 2.448159e-02 
8.423000e+00 3.970398e-02 2.503618e-02 
8.424000e+00 4.066655e-02 2.559085e-02 
8.425000e+00 4.162898e-02 2.614560e-02 
8.426000e+00 4.259125e-02 2.670042e-02 
8.427000e+00 4.355335e-02 2.725531e-02 
8.428000e+00 4.451528e-02 2.781027e-02 
8.429000e+00 4.547702e-02 2.836528e-02 
8.430000e+00 4.643855e-02 2.892035e-02 
8.431000e+00 4.739988e-02 2.947546e-02 
8.432000e+00 4.836100e-02 3.003062e-02 
8.433000e+00 4.932188e-02 3.058581e-02 
8.434000e+00 5.028253e-02 3.114104e-02 
8.435000e+00 5.124293e-02 3.169629e-02 
8.436000e+00 5.220307e-02 3.225156e-02 
8.437000e+00 5.316295e-02 3.280686e-02 
8.438000e+00 5.412255e-02 3.336216e-02 
8.439000e+00 5.508186e-02 3.391746e-02 
8.440000e+00 5.604087e-02 3.447277e-02 
8.441000e+00 5.699958e-02 3.502807e-02 
8.442000e+00 5.795797e-02 3.558336e-02 
8.443000e+00 5.891603e-02 3.613864e-02 
8.444000e+00 5.987375e-02 3.669389e-02 
8.445000e+00 6.083113e-02 3.724912e-02 
8.446000e+00 6.178815e-02 3.780432e-02 
8.447000e+00 6.274481e-02 3.835948e-02 
8.448000e+00 6.370109e-02 3.891460e-02 
8.449000e+00 6.465698e-02 3.946967e-02 
8.450000e+00 6.561248e-02 4.002469e-02 
8.451000e+00 6.656757e-02 4.057965e-02 
8.452000e+00 6.752224e-02 4.113455e-02 
8.453000e+00 6.847649e-02 4.168937e-02 
8.454000e+00 6.943030e-02 4.224413e-02 
8.455000e+00 7.038367e-02 4.279880e-02 
8.456000e+00 7.133658e-02 4.335339e-02 
8.457000e+00 7.228902e-02 4.390789e-02 
8.458000e+00 7.324099e-02 4.446229e-02 
8.459000e+00 7.419248e-02 4.501659e-02 
8.460000e+00 7.514346e-02 4.557079e-02 
8.461000e+00 7.609395e-02 4.612487e-02 
8.462000e+00 7.704392e-02 4.667884e-02 
8.463000e+00 7.799336e-02 4.723269e-02 
8.464000e+00 7.894227e-02 4.778640e-02 
8.465000e+00 7.989063e-02 4.833999e-02 
8.466000e+00 8.083844e-02 4.889343e-02 
8.467000e+00 8.178569e-02 4.944673e-02 
8.468000e+00 8.273236e-02 4.999988e-02 
8.469000e+00 8.367844e-02 5.055288e-02 
8.470000e+00 8.462394e-02 5.110572e-02 
8.471000e+00 8.556883e-02 5.165839e-02 
8.472000e+00 8.651310e-02 5.221089e-02 
8.473000e+00 8.745675e-02 5.276321e-02 
8.474000e+00 8.839977e-02 5.331535e-02 
8.475000e+00 8.934215e-02 5.386731e-02 
8.476000e+00 9.028387e-02 5.441907e-02 
8.477000e+00 9.122493e-02 5.497063e-02 
8.478000e+00 9.216532e-02 5.552200e-02 
8.479000e+00 9.310502e-02 5.607315e-02 
8.480000e+00 9.404404e-02 5.662408e-02 
8.481000e+00 9.498235e-02 5.717480e-02 
8.482000e+00 9.591995e-02 5.772530e-02 
8.483000e+00 9.685683e-02 5.827556e-02 
8.484000e+00 9.779298e-02 5.882558e-02 
8.485000e+00 9.872838e-02 5.937537e-02 
8.486000e+00 9.966304e-02 5.992491e-02 
8.487000e+00 1.005969e-01 6.047419e-02 
8.488000e+00 1.015301e-01 6.102322e-02 
8.489000e+00 1.024624e-01 6.157199e-02 
8.490000e+00 1.033940e-01 6.212048e-02 
8.491000e+00 1.043247e-01 6.266870e-02 
8.492000e+00 1.052547e-01 6.321665e-02 
8.493000e+00 1.061838e-01 6.376431e-02 
8.494000e+00 1.071121e-01 6.431167e-02 
8.495000e+00 1.080396e-01 6.485874e-02 
8.496000e+00 1.089662e-01 6.540552e-02 
8.497000e+00 1.098919e-01 6.595198e-02 
8.498000e+00 1.108168e-01 6.649813e-02 
8.499000e+00 1.117408e-01 6.704397e-02 
8.500000e+00 1.126640e-01 6.758948e-02 
8.501000e+00 1.135862e-01 6.813466e-02 
8.502000e+00 1.145075e-01 6.867951e-02 
8.503000e+00 1.154279e-01 6.922402e-02 
8.504000e+00 1.163474e-01 6.976818e-02 
8.505000e+00 1.172659e-01 7.031200e-02 
8.506000e+00 1.181836e-01 7.085545e-02 
8.507000e+00 1.191002e-01 7.139855e-02 
8.508000e+00 1.200159e-01 7.194128e-02 
8.509000e+00 1.209306e-01 7.248364e-02 
8.510000e+00 1.218443e-01 7.302562e-02 
8.511000e+00 1.227571e-01 7.356722e-02 
8.512000e+00 1.236688e-01 7.410843e-02 
8.513000e+00 1.245796e-01 7.464924e-02 
8.514000e+00 1.254893e-01 7.518966e-02 
8.515000e+00 1.263979e-01 7.572967e-02 
8.516000e+00 1.273056e-01 7.626927e-02 
8.517000e+00 1.282122e-01 7.680846e-02 
8.518000e+00 1.291177e-01 7.734722e-02 
8.519000e+00 1.300222e-01 7.788556e-02 
8.520000e+00 1.309255e-01 7.842346e-02 
8.521000e+00 1.318278e-01 7.896093e-02 
8.522000e+00 1.327290e-01 7.949796e-02 
8.523000e+00 1.336291e-01 8.003453e-02 
8.524000e+00 1.345281e-01 8.057066e-02 
8.525000e+00 1.354260e-01 8.110632e-02 
8.526000e+00 1.363227e-01 8.164152e-02 
8.527000e+00 1.372183e-01 8.217625e-02 
8.528000e+00 1.381127e-01 8.271050e-02 
8.529000e+00 1.390060e-01 8.324427e-02 
8.530000e+00 1.398981e-01 8.377755e-02 
8.531000e+00 1.407890e-01 8.431035e-02 
8.532000e+00 1.416787e-01 8.484264e-02 
8.533000e+00 1.425672e-01 8.537443e-02 
8.534000e+00 1.434545e-01 8.590572e-02 
8.535000e+00 1.443406e-01 8.643649e-02 
8.536000e+00 1.452255e-01 8.696674e-02 
8.537000e+00 1.461091e-01 8.749646e-02 
8.538000e+00 1.469915e-01 8.802566e-02 
8.539000e+00 1.478726e-01 8.855432e-02 
8.540000e+00 1.487525e-01 8.908244e-02 
8.541000e+00 1.496311e-01 8.961001e-02 
8.542000e+00 1.505084e-01 9.013703e-02 
8.543000e+00 1.513844e-01 9.066349e-02 
8.544000e+00 1.522592e-01 9.118940e-02 
8.545000e+00 1.531326e-01 9.171473e-02 
8.546000e+00 1.540047e-01 9.223949e-02 
8.547000e+00 1.548754e-01 9.276367e-02 
8.548000e+00 1.557448e-01 9.328726e-02 
8.549000e+00 1.566129e-01 9.381027e-02 
8.550000e+00 1.574796e-01 9.433268e-02 
8.551000e+00 1.583450e-01 9.485449e-02 
8.552000e+00 1.592090e-01 9.537569e-02 
8.553000e+00 1.600716e-01 9.589629e-02 
8.554000e+00 1.609328e-01 9.641626e-02 
8.555000e+00 1.617926e-01 9.693562e-02 
8.556000e+00 1.626510e-01 9.745434e-02 
8.557000e+00 1.635080e-01 9.797244e-02 
8.558000e+00 1.643635e-01 9.848989e-02 
8.559000e+00 1.652177e-01 9.900670e-02 
8.560000e+00 1.660703e-01 9.952287e-02 
8.561000e+00 1.669216e-01 1.000384e-01 
8.562000e+00 1.677713e-01 1.005532e-01 
8.563000e+00 1.686196e-01 1.010674e-01 
8.564000e+00 1.694664e-01 1.015809e-01 
8.565000e+00 1.703117e-01 1.020937e-01 
8.566000e+00 1.711555e-01 1.026059e-01 
8.567000e+00 1.719978e-01 1.031174e-01 
8.568000e+00 1.728386e-01 1.036281e-01 
8.569000e+00 1.736779e-01 1.041382e-01 
8.570000e+00 1.745156e-01 1.046476e-01 
8.571000e+00 1.753518e-01 1.051563e-01 
8.572000e+00 1.761864e-01 1.056642e-01 
8.573000e+00 1.770195e-01 1.061715e-01 
8.574000e+00 1.778510e-01 1.066780e-01 
8.575000e+00 1.786809e-01 1.071837e-01 
8.576000e+00 1.795093e-01 1.076888e-01 
8.577000e+00 1.803360e-01 1.081931e-01 
8.578000e+00 1.811612e-01 1.086967e-01 
8.579000e+00 1.819847e-01 1.091995e-01 
8.580000e+00 1.828066e-01 1.097015e-01 
8.581000e+00 1.836269e-01 1.102028e-01 
8.582000e+00 1.844456e-01 1.107033e-01 
8.583000e+00 1.852626e-01 1.112031e-01 
8.584000e+00 1.860779e-01 1.117021e-01 
8.585000e+00 1.868916e-01 1.122003e-01 
8.586000e+00 1.877036e-01 1.126977e-01 
8.587000e+00 1.885140e-01 1.131943e-01 
8.588000e+00 1.893226e-01 1.136901e-01 
8.589000e+00 1.901295e-01 1.141851e-01 
8.590000e+00 1.909348e-01 1.146793e-01 
8.591000e+00 1.917383e-01 1.151727e-01 
8.592000e+00 1.925401e-01 1.156652e-01 
8.593000e+00 1.933402e-01 1.161570e-01 
8.594000e+00 1.941385e-01 1.166479e-01 
8.595000e+00 1.949351e-01 1.171380e-01 
8.596000e+00 1.957300e-01 1.176272e-01 
8.597000e+00 1.965230e-01 1.181156e-01 
8.598000e+00 1.973143e-01 1.186031e-01 
8.599000e+00 1.981039e-01 1.190898e-01 
8.600000e+00 1.988916e-01 1.195757e-01 
8.601000e+00 1.996775e-01 1.200606e-01 
8.602000e+00 2.004616e-01 1.205447e-01 
8.603000e+00 2.012440e-01 1.210279e-01 
8.604000e+00 2.020245e-01 1.215102e-01 
8.605000e+00 2.028031e-01 1.219917e-01 
8.606000e+00 2.035800e-01 1.224722e-01 
8.607000e+00 2.043549e-01 1.229519e-01 
8.608000e+00 2.051281e-01 1.234306e-01 
8.609000e+00 2.058993e-01 1.239084e-01 
8.610000e+00 2.066687e-01 1.243854e-01 
8.611000e+00 2.074363e-01 1.248614e-01 
8.612000e+00 2.082019e-01 1.253365e-01 
8.613000e+00 2.089657e-01 1.258106e-01 
8.614000e+00 2.097275e-01 1.262838e-01 
8.615000e+00 2.104874e-01 1.267561e-01 
8.616000e+00 2.112454e-01 1.272274e-01 
8.617000e+00 2.120015e-01 1.276978e-01 
8.618000e+00 2.127557e-01 1.281673e-01 
8.619000e+00 2.135079e-01 1.286357e-01 
8.620000e+00 2.142582e-01 1.291033e-01 
8.621000e+00 2.150065e-01 1.295698e-01 
8.622000e+00 2.157529e-01 1.300354e-01 
8.623000e+00 2.164973e-01 1.305000e-01 
8.624000e+00 2.172397e-01 1.309636e-01 
8.625000e+00 2.179801e-01 1.314262e-01 
8.626000e+00 2.187185e-01 1.318878e-01 
8.627000e+00 2.194549e-01 1.323484e-01 
8.628000e+00 2.201893e-01 1.328080e-01 
8.629000e+00 2.209217e-01 1.332666e-01 
8.630000e+00 2.216521e-01 1.337242e-01 
8.631000e+00 2.223804e-01 1.341808e-01 
8.632000e+00 2.231067e-01 1.346363e-01 
8.633000e+00 2.238310e-01 1.350909e-01 
8.634000e+00 2.245532e-01 1.355443e-01 
8.635000e+00 2.252733e-01 1.359968e-01 
8.636000e+00 2.259914e-01 1.364482e-01 
8.637000e+00 2.267073e-01 1.368985e-01 
8.638000e+00 2.274213e-01 1.373478e-01 
8.639000e+00 2.281331e-01 1.377960e-01 
8.640000e+00 2.288428e-01 1.382432e-01 
8.641000e+00 2.295504e-01 1.386893e-01 
8.642000e+00 2.302559e-01 1.391343e-01 
8.643000e+00 2.309592e-01 1.395783e-01 
8.644000e+00 2.316605e-01 1.400211e-01 
8.645000e+00 2.323596e-01 1.404629e-01 
8.646000e+00 2.330566e-01 1.409036e-01 
8.647000e+00 2.337514e-01 1.413432e-01 
8.648000e+00 2.344440e-01 1.417817e-01 
8.649000e+00 2.351345e-01 1.422190e-01 
8.650000e+00 2.358228e-01 1.426553e-01 
8.651000e+00 2.365090e-01 1.430904e-01 
8.652000e+00 2.371929e-01 1.435244e-01 
8.653000e+00 2.378747e-01 1.439573e-01 
8.654000e+00 2.385543e-01 1.443891e-01 
8.655000e+00 2.392316e-01 1.448197e-01 
8.656000e+00 2.399068e-01 1.452492e-01 
8.657000e+00 2.405797e-01 1.456775e-01 
8.658000e+00 2.412504e-01 1.461047e-01 
8.659000e+00 2.419189e-01 1.465307e-01 
8.660000e+00 2.425851e-01 1.469555e-01 
8.661000e+00 2.432491e-01 1.473792e-01 
8.662000e+00 2.439108e-01 1.478017e-01 
8.663000e+00 2.445703e-01 1.482231e-01 
8.664000e+00 2.452275e-01 1.486432e-01 
8.665000e+00 2.458824e-01 1.490622e-01 
8.666000e+00 2.465351e-01 1.494800e-01 
8.667000e+00 2.471855e-01 1.498966e-01 
8.668000e+00 2.478335e-01 1.503120e-01 
8.669000e+00 2.484793e-01 1.507262e-01 
8.670000e+00 2.491227e-01 1.511392e-01 
8.671000e+00 2.497639e-01 1.515509e-01 
8.672000e+00 2.504027e-01 1.519615e-01 
8.673000e+00 2.510392e-01 1.523708e-01 
8.674000e+00 2.516734e-01 1.527789e-01 
8.675000e+00 2.523052e-01 1.531858e-01 
8.676000e+00 2.529347e-01 1.535914e-01 
8.677000e+00 2.535618e-01 1.539958e-01 
8.678000e+00 2.541866e-01 1.543990e-01 
8.679000e+00 2.548090e-01 1.548009e-01 
8.680000e+00 2.554290e-01 1.552015e-01 
8.681000e+00 2.560467e-01 1.556009e-01 
8.682000e+00 2.566619e-01 1.559990e-01 
8.683000e+00 2.572748e-01 1.563959e-01 
8.684000e+00 2.578853e-01 1.567915e-01 
8.685000e+00 2.584934e-01 1.571858e-01 
8.686000e+00 2.590990e-01 1.575788e-01 
8.687000e+00 2.597023e-01 1.579705e-01 
8.688000e+00 2.603031e-01 1.583610e-01 
8.689000e+00 2.609015e-01 1.587501e-01 
8.690000e+00 2.614975e-01 1.591380e-01 
8.691000e+00 2.620911e-01 1.595245e-01 
8.692000e+00 2.626822e-01 1.599098e-01 
8.693000e+00 2.632708e-01 1.602937e-01 
8.694000e+00 2.638570e-01 1.606763e-01 
8.695000e+00 2.644407e-01 1.610576e-01 
8.696000e+00 2.650220e-01 1.614375e-01 
8.697000e+00 2.656008e-01 1.618162e-01 
8.698000e+00 2.661771e-01 1.621935e-01 
8.699000e+00 2.667509e-01 1.625694e-01 
8.700000e+00 2.673222e-01 1.629440e-01 
8.701000e+00 2.678911e-01 1.633173e-01 
8.702000e+00 2.684574e-01 1.636892e-01 
8.703000e+00 2.690212e-01 1.640598e-01 
8.704000e+00 2.695825e-01 1.644290e-01 
8.705000e+00 2.701413e-01 1.647968e-01 
8.706000e+00 2.706976e-01 1.651633e-01 
8.707000e+00 2.712513e-01 1.655284e-01 
8.708000e+00 2.718025e-01 1.658921e-01 
8.709000e+00 2.723511e-01 1.662544e-01 
8.710000e+00 2.728973e-01 1.666154e-01 
8.711000e+00 2.734408e-01 1.669749e-01 
8.712000e+00 2.739818e-01 1.673331e-01 
8.713000e+00 2.745203e-01 1.676898e-01 
8.714000e+00 2.750561e-01 1.680452e-01 
8.715000e+00 2.755894e-01 1.683991e-01 
8.716000e+00 2.761201e-01 1.687517e-01 
8.717000e+00 2.766483e-01 1.691028e-01 
8.718000e+00 2.771738e-01 1.694525e-01 
8.719000e+00 2.776968e-01 1.698008e-01 
8.720000e+00 2.782171e-01 1.701476e-01 
8.721000e+00 2.787348e-01 1.704931e-01 
8.722000e+00 2.792500e-01 1.708370e-01 
8.723000e+00 2.797625e-01 1.711796e-01 
8.724000e+00 2.802724e-01 1.715207e-01 
8.725000e+00 2.807797e-01 1.718604e-01 
8.726000e+00 2.812843e-01 1.721986e-01 
8.727000e+00 2.817863e-01 1.725353e-01 
8.728000e+00 2.822857e-01 1.728706e-01 
8.729000e+00 2.827824e-01 1.732044e-01 
8.730000e+00 2.832765e-01 1.735368e-01 
8.731000e+00 2.837679e-01 1.738677e-01 
8.732000e+00 2.842567e-01 1.741971e-01 
8.733000e+00 2.847428e-01 1.745250e-01 
8.734000e+00 2.852262e-01 1.748514e-01 
8.735000e+00 2.857070e-01 1.751764e-01 
8.736000e+00 2.861851e-01 1.754999e-01 
8.737000e+00 2.866605e-01 1.758218e-01 
8.738000e+00 2.871332e-01 1.761423e-01 
8.739000e+00 2.876032e-01 1.764613e-01 
8.740000e+00 2.880706e-01 1.767787e-01 
8.741000e+00 2.885352e-01 1.770947e-01 
8.742000e+00 2.889971e-01 1.774091e-01 
8.743000e+00 2.894563e-01 1.777221e-01 
8.744000e+00 2.899129e-01 1.780335e-01 
8.745000e+00 2.903666e-01 1.783433e-01 
8.746000e+00 2.908177e-01 1.786517e-01 
8.747000e+00 2.912660e-01 1.789585e-01 
8.748000e+00 2.917117e-01 1.792638e-01 
8.749000e+00 2.921545e-01 1.795675e-01 
8.750000e+00 2.925947e-01 1.798697e-01 
8.751000e+00 2.930321e-01 1.801703e-01 
8.752000e+00 2.934667e-01 1.804694e-01 
8.753000e+00 2.938986e-01 1.807670e-01 
8.754000e+00 2.943277e-01 1.810629e-01 
8.755000e+00 2.947541e-01 1.813574e-01 
8.756000e+00 2.951777e-01 1.816502e-01 
8.757000e+00 2.955986e-01 1.819415e-01 
8.758000e+00 2.960166e-01 1.822312e-01 
8.759000e+00 2.964319e-01 1.825193e-01 
8.760000e+00 2.968445e-01 1.828059e-01 
8.761000e+00 2.972542e-01 1.830908e-01 
8.762000e+00 2.976612e-01 1.833742e-01 
8.763000e+00 2.980653e-01 1.836560e-01 
8.764000e+00 2.984667e-01 1.839362e-01 
8.765000e+00 2.988653e-01 1.842148e-01 
8.766000e+00 2.992610e-01 1.844918e-01 
8.767000e+00 2.996540e-01 1.847672e-01 
8.768000e+00 3.000442e-01 1.850410e-01 
8.769000e+00 3.004315e-01 1.853131e-01 
8.770000e+00 3.008160e-01 1.855837e-01 
8.771000e+00 3.011977e-01 1.858526e-01 
8.772000e+00 3.015766e-01 1.861200e-01 
8.773000e+00 3.019527e-01 1.863857e-01 
8.774000e+00 3.023259e-01 1.866497e-01 
8.775000e+00 3.026963e-01 1.869122e-01 
8.776000e+00 3.030639e-01 1.871730e-01 
8.777000e+00 3.034286e-01 1.874321e-01 
8.778000e+00 3.037905e-01 1.876896e-01 
8.779000e+00 3.041495e-01 1.879455e-01 
8.780000e+00 3.045057e-01 1.881998e-01 
8.781000e+00 3.048590e-01 1.884523e-01 
8.782000e+00 3.052095e-01 1.887033e-01 
8.783000e+00 3.055571e-01 1.889525e-01 
8.784000e+00 3.059018e-01 1.892001e-01 
8.785000e+00 3.062437e-01 1.894461e-01 
8.786000e+00 3.065828e-01 1.896904e-01 
8.787000e+00 3.069189e-01 1.899330e-01 
8.788000e+00 3.072522e-01 1.901739e-01 
8.789000e+00 3.075826e-01 1.904132e-01 
8.790000e+00 3.079101e-01 1.906507e-01 
8.791000e+00 3.082347e-01 1.908866e-01 
8.792000e+00 3.085565e-01 1.911209e-01 
8.793000e+00 3.088753e-01 1.913534e-01 
8.794000e+00 3.091913e-01 1.915842e-01 
8.795000e+00 3.095044e-01 1.918134e-01 
8.796000e+00 3.098146e-01 1.920408e-01 
8.797000e+00 3.101219e-01 1.922665e-01 
8.798000e+00 3.104263e-01 1.924906e-01 
8.799000e+00 3.107277e-01 1.927129e-01 
8.800000e+00 3.110263e-01 1.929335e-01 
8.801000e+00 3.113220e-01 1.931525e-01 
8.802000e+00 3.116147e-01 1.933697e-01 
8.803000e+00 3.119046e-01 1.935851e-01 
8.804000e+00 3.121915e-01 1.937989e-01 
8.805000e+00 3.124755e-01 1.940109e-01 
8.806000e+00 3.127566e-01 1.942212e-01 
8.807000e+00 3.130347e-01 1.944298e-01 
8.808000e+00 3.133100e-01 1.946367e-01 
8.809000e+00 3.135823e-01 1.948418e-01 
8.810000e+00 3.138516e-01 1.950452e-01 
8.811000e+00 3.141181e-01 1.952468e-01 
8.812000e+00 3.143816e-01 1.954467e-01 
8.813000e+00 3.146422e-01 1.956449e-01 
8.814000e+00 3.148998e-01 1.958413e-01 
8.815000e+00 3.151545e-01 1.960360e-01 
8.816000e+00 3.154063e-01 1.962289e-01 
8.817000e+00 3.156551e-01 1.964200e-01 
8.818000e+00 3.159009e-01 1.966094e-01 
8.819000e+00 3.161439e-01 1.967970e-01 
8.820000e+00 3.163838e-01 1.969829e-01 
8.821000e+00 3.166208e-01 1.971670e-01 
8.822000e+00 3.168549e-01 1.973493e-01 
8.823000e+00 3.170860e-01 1.975299e-01 
8.824000e+00 3.173142e-01 1.977087e-01 
8.825000e+00 3.175393e-01 1.978857e-01 
8.826000e+00 3.177616e-01 1.980609e-01 
8.827000e+00 3.179808e-01 1.982344e-01 
8.828000e+00 3.181972e-01 1.984061e-01 
8.829000e+00 3.184105e-01 1.985760e-01 
8.830000e+00 3.186209e-01 1.987441e-01 
8.831000e+00 3.188283e-01 1.989104e-01 
8.832000e+00 3.190327e-01 1.990749e-01 
8.833000e+00 3.192342e-01 1.992376e-01 
8.834000e+00 3.194327e-01 1.993985e-01 
8.835000e+00 3.196282e-01 1.995576e-01 
8.836000e+00 3.198207e-01 1.997150e-01 
8.837000e+00 3.200103e-01 1.998705e-01 
8.838000e+00 3.201969e-01 2.000242e-01 
8.839000e+00 3.203805e-01 2.001761e-01 
8.840000e+00 3.205612e-01 2.003262e-01 
8.841000e+00 3.207388e-01 2.004745e-01 
8.842000e+00 3.209135e-01 2.006209e-01 
8.843000e+00 3.210852e-01 2.007656e-01 
8.844000e+00 3.212539e-01 2.009084e-01 
8.845000e+00 3.214196e-01 2.010494e-01 
8.846000e+00 3.215824e-01 2.011886e-01 
8.847000e+00 3.217421e-01 2.013260e-01 
8.848000e+00 3.218989e-01 2.014615e-01 
8.849000e+00 3.220526e-01 2.015952e-01 
8.850000e+00 3.222034e-01 2.017271e-01 
8.851000e+00 3.223512e-01 2.018571e-01 
8.852000e+00 3.224960e-01 2.019853e-01 
8.853000e+00 3.226379e-01 2.021117e-01 
8.854000e+00 3.227767e-01 2.022362e-01 
8.855000e+00 3.229125e-01 2.023589e-01 
8.856000e+00 3.230453e-01 2.024797e-01 
8.857000e+00 3.231752e-01 2.025987e-01 
8.858000e+00 3.233020e-01 2.027159e-01 
8.859000e+00 3.234259e-01 2.028312e-01 
8.860000e+00 3.235468e-01 2.029446e-01 
8.861000e+00 3.236646e-01 2.030562e-01 
8.862000e+00 3.237795e-01 2.031660e-01 
8.863000e+00 3.238914e-01 2.032738e-01 
8.864000e+00 3.240003e-01 2.033799e-01 
8.865000e+00 3.241061e-01 2.034840e-01 
8.866000e+00 3.242090e-01 2.035863e-01 
8.867000e+00 3.243089e-01 2.036868e-01 
8.868000e+00 3.244058e-01 2.037854e-01 
8.869000e+00 3.244997e-01 2.038821e-01 
8.870000e+00 3.245906e-01 2.039769e-01 
8.871000e+00 3.246785e-01 2.040699e-01 
8.872000e+00 3.247634e-01 2.041610e-01 
8.873000e+00 3.248453e-01 2.042502e-01 
8.874000e+00 3.249242e-01 2.043376e-01 
8.875000e+00 3.250001e-01 2.044230e-01 
8.876000e+00 3.250730e-01 2.045066e-01 
8.877000e+00 3.251429e-01 2.045884e-01 
8.878000e+00 3.252098e-01 2.046682e-01 
8.879000e+00 3.252737e-01 2.047462e-01 
8.880000e+00 3.253347e-01 2.048222e-01 
8.881000e+00 3.253926e-01 2.048964e-01 
8.882000e+00 3.254475e-01 2.049687e-01 
8.883000e+00 3.254994e-01 2.050391e-01 
8.884000e+00 3.255484e-01 2.051077e-01 
8.885000e+00 3.255943e-01 2.051743e-01 
8.886000e+00 3.256373e-01 2.052391e-01 
8.887000e+00 3.256772e-01 2.053019e-01 
8.888000e+00 3.257142e-01 2.053629e-01 
8.889000e+00 3.257481e-01 2.054219e-01 
8.890000e+00 3.257791e-01 2.054791e-01 
8.891000e+00 3.258071e-01 2.055344e-01 
8.892000e+00 3.258321e-01 2.055877e-01 
8.893000e+00 3.258541e-01 2.056392e-01 
8.894000e+00 3.258731e-01 2.056888e-01 
8.895000e+00 3.258891e-01 2.057364e-01 
8.896000e+00 3.259022e-01 2.057822e-01 
8.897000e+00 3.259122e-01 2.058260e-01 
8.898000e+00 3.259193e-01 2.058680e-01 
8.899000e+00 3.259234e-01 2.059080e-01 
8.900000e+00 3.259244e-01 2.059462e-01 
8.901000e+00 3.259226e-01 2.059824e-01 
8.902000e+00 3.259177e-01 2.060167e-01 
8.903000e+00 3.259098e-01 2.060491e-01 
8.904000e+00 3.258990e-01 2.060796e-01 
8.905000e+00 3.258852e-01 2.061082e-01 
8.906000e+00 3.258684e-01 2.061348e-01 
8.907000e+00 3.258486e-01 2.061596e-01 
8.908000e+00 3.258259e-01 2.061824e-01 
8.909000e+00 3.258001e-01 2.062033e-01 
8.910000e+00 3.257714e-01 2.062223e-01 
8.911000e+00 3.257398e-01 2.062394e-01 
8.912000e+00 3.257051e-01 2.062545e-01 
8.913000e+00 3.256675e-01 2.062678e-01 
8.914000e+00 3.256270e-01 2.062791e-01 
8.915000e+00 3.255834e-01 2.062885e-01 
8.916000e+00 3.255369e-01 2.062960e-01 
8.917000e+00 3.254875e-01 2.063015e-01 
8.918000e+00 3.254350e-01 2.063051e-01 
8.919000e+00 3.253796e-01 2.063068e-01 
8.920000e+00 3.253213e-01 2.063066e-01 
8.921000e+00 3.252600e-01 2.063045e-01 
8.922000e+00 3.251957e-01 2.063004e-01 
8.923000e+00 3.251285e-01 2.062944e-01 
8.924000e+00 3.250584e-01 2.062864e-01 
8.925000e+00 3.249852e-01 2.062766e-01 
8.926000e+00 3.249092e-01 2.062648e-01 
8.927000e+00 3.248302e-01 2.062511e-01 
8.928000e+00 3.247482e-01 2.062354e-01 
8.929000e+00 3.246633e-01 2.062178e-01 
8.930000e+00 3.245755e-01 2.061983e-01 
8.931000e+00 3.244847e-01 2.061769e-01 
8.932000e+00 3.243910e-01 2.061535e-01 
8.933000e+00 3.242944e-01 2.061282e-01 
8.934000e+00 3.241948e-01 2.061010e-01 
8.935000e+00 3.240923e-01 2.060718e-01 
8.936000e+00 3.239868e-01 2.060407e-01 
8.937000e+00 3.238785e-01 2.060077e-01 
8.938000e+00 3.237672e-01 2.059727e-01 
8.939000e+00 3.236530e-01 2.059358e-01 
8.940000e+00 3.235359e-01 2.058969e-01 
8.941000e+00 3.234158e-01 2.058562e-01 
8.942000e+00 3.232929e-01 2.058135e-01 
8.943000e+00 3.231670e-01 2.057688e-01 
8.944000e+00 3.230383e-01 2.057223e-01 
8.945000e+00 3.229066e-01 2.056737e-01 
8.946000e+00 3.227720e-01 2.056233e-01 
8.947000e+00 3.226345e-01 2.055709e-01 
8.948000e+00 3.224941e-01 2.055166e-01 
8.949000e+00 3.223508e-01 2.054603e-01 
8.950000e+00 3.222047e-01 2.054021e-01 
8.951000e+00 3.220556e-01 2.053420e-01 
8.952000e+00 3.219036e-01 2.052800e-01 
8.953000e+00 3.217488e-01 2.052160e-01 
8.954000e+00 3.215911e-01 2.051500e-01 
8.955000e+00 3.214305e-01 2.050822e-01 
8.956000e+00 3.212670e-01 2.050124e-01 
8.957000e+00 3.211006e-01 2.049406e-01 
8.958000e+00 3.209314e-01 2.048670e-01 
8.959000e+00 3.207593e-01 2.047914e-01 
8.960000e+00 3.205843e-01 2.047138e-01 
8.961000e+00 3.204065e-01 2.046343e-01 
8.962000e+00 3.202258e-01 2.045529e-01 
8.963000e+00 3.200423e-01 2.044696e-01 
8.964000e+00 3.198559e-01 2.043843e-01 
8.965000e+00 3.196666e-01 2.042971e-01 
8.966000e+00 3.194745e-01 2.042079e-01 
8.967000e+00 3.192796e-01 2.041169e-01 
8.968000e+00 3.190818e-01 2.040238e-01 
8.969000e+00 3.188812e-01 2.039289e-01 
8.970000e+00 3.186777e-01 2.038320e-01 
8.971000e+00 3.184714e-01 2.037332e-01 
8.972000e+00 3.182623e-01 2.036325e-01 
8.973000e+00 3.180504e-01 2.035298e-01 
8.974000e+00 3.178356e-01 2.034252e-01 
8.975000e+00 3.176181e-01 2.033187e-01 
8.976000e+00 3.173977e-01 2.032102e-01 
8.977000e+00 3.171745e-01 2.030998e-01 
8.978000e+00 3.169485e-01 2.029875e-01 
8.979000e+00 3.167196e-01 2.028732e-01 
8.980000e+00 3.164880e-01 2.027571e-01 
8.981000e+00 3.162536e-01 2.026390e-01 
8.982000e+00 3.160164e-01 2.025189e-01 
8.983000e+00 3.157764e-01 2.023970e-01 
8.984000e+00 3.155337e-01 2.022731e-01 
8.985000e+00 3.152881e-01 2.021473e-01 
8.986000e+00 3.150398e-01 2.020196e-01 
8.987000e+00 3.147887e-01 2.018899e-01 
8.988000e+00 3.145348e-01 2.017584e-01 
8.989000e+00 3.142782e-01 2.016249e-01 
8.990000e+00 3.140187e-01 2.014895e-01 
8.991000e+00 3.137566e-01 2.013521e-01 
8.992000e+00 3.134917e-01 2.012129e-01 
8.993000e+00 3.132240e-01 2.010717e-01 
8.994000e+00 3.129536e-01 2.009286e-01 
8.995000e+00 3.126804e-01 2.007836e-01 
8.996000e+00 3.124045e-01 2.006367e-01 
8.997000e+00 3.121259e-01 2.004879e-01 
8.998000e+00 3.118445e-01 2.003371e-01 
8.999000e+00 3.115605e-01 2.001845e-01 
9.000000e+00 3.112737e-01 2.000299e-01 
9.001000e+00 3.109841e-01 1.998734e-01 
9.002000e+00 3.106919e-01 1.997150e-01 
9.003000e+00 3.103970e-01 1.995547e-01 
9.004000e+00 3.100993e-01 1.993925e-01 
9.005000e+00 3.097990e-01 1.992284e-01 
9.006000e+00 3.094959e-01 1.990624e-01 
9.007000e+00 3.091902e-01 1.988945e-01 
9.008000e+00 3.088818e-01 1.987247e-01 
9.009000e+00 3.085707e-01 1.985529e-01 
9.010000e+00 3.082569e-01 1.983793e-01 
9.011000e+00 3.079404e-01 1.982038e-01 
9.012000e+00 3.076213e-01 1.980264e-01 
9.013000e+00 3.072995e-01 1.978470e-01 
9.014000e+00 3.069751e-01 1.976658e-01 
9.015000e+00 3.066480e-01 1.974827e-01 
9.016000e+00 3.063182e-01 1.972977e-01 
9.017000e+00 3.059858e-01 1.971108e-01 
9.018000e+00 3.056508e-01 1.969220e-01 
9.019000e+00 3.053131e-01 1.967314e-01 
9.020000e+00 3.049728e-01 1.965388e-01 
9.021000e+00 3.046299e-01 1.963443e-01 
9.022000e+00 3.042843e-01 1.961480e-01 
9.023000e+00 3.039362e-01 1.959498e-01 
9.024000e+00 3.035854e-01 1.957497e-01 
9.025000e+00 3.032320e-01 1.955477e-01 
9.026000e+00 3.028760e-01 1.953439e-01 
9.027000e+00 3.025174e-01 1.951381e-01 
9.028000e+00 3.021563e-01 1.949305e-01 
9.029000e+00 3.017925e-01 1.947210e-01 
9.030000e+00 3.014262e-01 1.945097e-01 
9.031000e+00 3.010573e-01 1.942965e-01 
9.032000e+00 3.006858e-01 1.940814e-01 
9.033000e+00 3.003117e-01 1.938644e-01 
9.034000e+00 2.999351e-01 1.936456e-01 
9.035000e+00 2.995560e-01 1.934249e-01 
9.036000e+00 2.991742e-01 1.932023e-01 
9.037000e+00 2.987900e-01 1.929779e-01 
9.038000e+00 2.984032e-01 1.927516e-01 
9.039000e+00 2.980138e-01 1.925235e-01 
9.040000e+00 2.976220e-01 1.922935e-01 
9.041000e+00 2.972276e-01 1.920617e-01 
9.042000e+00 2.968307e-01 1.918280e-01 
9.043000e+00 2.964313e-01 1.915924e-01 
9.044000e+00 2.960293e-01 1.913550e-01 
9.045000e+00 2.956249e-01 1.911158e-01 
9.046000e+00 2.952180e-01 1.908747e-01 
9.047000e+00 2.948086e-01 1.906318e-01 
9.048000e+00 2.943967e-01 1.903870e-01 
9.049000e+00 2.939823e-01 1.901404e-01 
9.050000e+00 2.935655e-01 1.898920e-01 
9.051000e+00 2.931462e-01 1.896417e-01 
9.052000e+00 2.927244e-01 1.893896e-01 
9.053000e+00 2.923001e-01 1.891357e-01 
9.054000e+00 2.918735e-01 1.888799e-01 
9.055000e+00 2.914443e-01 1.886223e-01 
9.056000e+00 2.910128e-01 1.883629e-01 
9.057000e+00 2.905788e-01 1.881017e-01 
9.058000e+00 2.901423e-01 1.878386e-01 
9.059000e+00 2.897035e-01 1.875738e-01 
9.060000e+00 2.892622e-01 1.873071e-01 
9.061000e+00 2.888185e-01 1.870386e-01 
9.062000e+00 2.883725e-01 1.867683e-01 
9.063000e+00 2.879240e-01 1.864962e-01 
9.064000e+00 2.874731e-01 1.862222e-01 
9.065000e+00 2.870199e-01 1.859465e-01 
9.066000e+00 2.865642e-01 1.856690e-01 
9.067000e+00 2.861062e-01 1.853897e-01 
9.068000e+00 2.856459e-01 1.851085e-01 
9.069000e+00 2.851831e-01 1.848256e-01 
9.070000e+00 2.847180e-01 1.845409e-01 
9.071000e+00 2.842506e-01 1.842544e-01 
9.072000e+00 2.837808e-01 1.839661e-01 
9.073000e+00 2.833087e-01 1.836760e-01 
9.074000e+00 2.828342e-01 1.833842e-01 
9.075000e+00 2.823575e-01 1.830906e-01 
9.076000e+00 2.818784e-01 1.827951e-01 
9.077000e+00 2.813970e-01 1.824980e-01 
9.078000e+00 2.809133e-01 1.821990e-01 
9.079000e+00 2.804273e-01 1.818983e-01 
9.080000e+00 2.799390e-01 1.815958e-01 
9.081000e+00 2.794484e-01 1.812915e-01 
9.082000e+00 2.789555e-01 1.809855e-01 
9.083000e+00 2.784604e-01 1.806777e-01 
9.084000e+00 2.779630e-01 1.803682e-01 
9.085000e+00 2.774634e-01 1.800569e-01 
9.086000e+00 2.769614e-01 1.797439e-01 
9.087000e+00 2.764573e-01 1.794291e-01 
9.088000e+00 2.759509e-01 1.791126e-01 
9.089000e+00 2.754423e-01 1.787943e-01 
9.090000e+00 2.749314e-01 1.784743e-01 
9.091000e+00 2.744183e-01 1.781525e-01 
9.092000e+00 2.739030e-01 1.778290e-01 
9.093000e+00 2.733855e-01 1.775038e-01 
9.094000e+00 2.728658e-01 1.771769e-01 
9.095000e+00 2.723439e-01 1.768482e-01 
9.096000e+00 2.718199e-01 1.765178e-01 
9.097000e+00 2.712936e-01 1.761857e-01 
9.098000e+00 2.707652e-01 1.758519e-01 
9.099000e+00 2.702346e-01 1.755163e-01 
9.100000e+00 2.697018e-01 1.751791e-01 
9.101000e+00 2.691669e-01 1.748401e-01 
9.102000e+00 2.686299e-01 1.744994e-01 
9.103000e+00 2.680907e-01 1.741571e-01 
9.104000e+00 2.675494e-01 1.738130e-01 
9.105000e+00 2.670059e-01 1.734672e-01 
9.106000e+00 2.664603e-01 1.731198e-01 
9.107000e+00 2.659127e-01 1.727706e-01 
9.108000e+00 2.653629e-01 1.724198e-01 
9.109000e+00 2.648110e-01 1.720673e-01 
9.110000e+00 2.642571e-01 1.717131e-01 
9.111000e+00 2.637010e-01 1.713572e-01 
9.112000e+00 2.631429e-01 1.709997e-01 
9.113000e+00 2.625827e-01 1.706405e-01 
9.114000e+00 2.620205e-01 1.702796e-01 
9.115000e+00 2.614562e-01 1.699170e-01 
9.116000e+00 2.608898e-01 1.695528e-01 
9.117000e+00 2.603214e-01 1.691870e-01 
9.118000e+00 2.597510e-01 1.688194e-01 
9.119000e+00 2.591786e-01 1.684503e-01 
9.120000e+00 2.586041e-01 1.680795e-01 
9.121000e+00 2.580276e-01 1.677070e-01 
9.122000e+00 2.574492e-01 1.673329e-01 
9.123000e+00 2.568687e-01 1.669572e-01 
9.124000e+00 2.562863e-01 1.665798e-01 
9.125000e+00 2.557018e-01 1.662008e-01 
9.126000e+00 2.551154e-01 1.658202e-01 
9.127000e+00 2.545270e-01 1.654379e-01 
9.128000e+00 2.539367e-01 1.650540e-01 
9.129000e+00 2.533444e-01 1.646686e-01 
9.130000e+00 2.527502e-01 1.642815e-01 
9.131000e+00 2.521540e-01 1.638927e-01 
9.132000e+00 2.515559e-01 1.635024e-01 
9.133000e+00 2.509559e-01 1.631105e-01 
9.134000e+00 2.503540e-01 1.627170e-01 
9.135000e+00 2.497502e-01 1.623219e-01 
9.136000e+00 2.491445e-01 1.619252e-01 
9.137000e+00 2.485368e-01 1.615269e-01 
9.138000e+00 2.479273e-01 1.611270e-01 
9.139000e+00 2.473160e-01 1.607256e-01 
9.140000e+00 2.467027e-01 1.603225e-01 
9.141000e+00 2.460876e-01 1.599179e-01 
9.142000e+00 2.454707e-01 1.595118e-01 
9.143000e+00 2.448519e-01 1.591040e-01 
9.144000e+00 2.442312e-01 1.586947e-01 
9.145000e+00 2.436088e-01 1.582839e-01 
9.146000e+00 2.429845e-01 1.578715e-01 
9.147000e+00 2.423584e-01 1.574575e-01 
9.148000e+00 2.417305e-01 1.570420e-01 
9.149000e+00 2.411008e-01 1.566250e-01 
9.150000e+00 2.404693e-01 1.562064e-01 
9.151000e+00 2.398360e-01 1.557862e-01 
9.152000e+00 2.392010e-01 1.553646e-01 
9.153000e+00 2.385642e-01 1.549414e-01 
9.154000e+00 2.379256e-01 1.545167e-01 
9.155000e+00 2.372853e-01 1.540905e-01 
9.156000e+00 2.366432e-01 1.536628e-01 
9.157000e+00 2.359994e-01 1.532335e-01 
9.158000e+00 2.353539e-01 1.528028e-01 
9.159000e+00 2.347067e-01 1.523705e-01 
9.160000e+00 2.340577e-01 1.519368e-01 
9.161000e+00 2.334071e-01 1.515015e-01 
9.162000e+00 2.327547e-01 1.510648e-01 
9.163000e+00 2.321007e-01 1.506266e-01 
9.164000e+00 2.314450e-01 1.501868e-01 
9.165000e+00 2.307876e-01 1.497457e-01 
9.166000e+00 2.301286e-01 1.493030e-01 
9.167000e+00 2.294679e-01 1.488589e-01 
9.168000e+00 2.288055e-01 1.484133e-01 
9.169000e+00 2.281415e-01 1.479662e-01 
9.170000e+00 2.274759e-01 1.475177e-01 
9.171000e+00 2.268087e-01 1.470677e-01 
9.172000e+00 2.261399e-01 1.466163e-01 
9.173000e+00 2.254694e-01 1.461635e-01 
9.174000e+00 2.247974e-01 1.457092e-01 
9.175000e+00 2.241237e-01 1.452534e-01 
9.176000e+00 2.234485e-01 1.447963e-01 
9.177000e+00 2.227717e-01 1.443377e-01 
9.178000e+00 2.220934e-01 1.438777e-01 
9.179000e+00 2.214135e-01 1.434162e-01 
9.180000e+00 2.207320e-01 1.429534e-01 
9.181000e+00 2.200491e-01 1.424891e-01 
9.182000e+00 2.193645e-01 1.420235e-01 
9.183000e+00 2.186785e-01 1.415564e-01 
9.184000e+00 2.179909e-01 1.410879e-01 
9.185000e+00 2.173019e-01 1.406181e-01 
9.186000e+00 2.166113e-01 1.401469e-01 
9.187000e+00 2.159193e-01 1.396742e-01 
9.188000e+00 2.152258e-01 1.392002e-01 
9.189000e+00 2.145308e-01 1.387249e-01 
9.190000e+00 2.138343e-01 1.382481e-01 
9.191000e+00 2.131364e-01 1.377700e-01 
9.192000e+00 2.124370e-01 1.372905e-01 
9.193000e+00 2.117362e-01 1.368097e-01 
9.194000e+00 2.110340e-01 1.363275e-01 
9.195000e+00 2.103304e-01 1.358440e-01 
9.196000e+00 2.096253e-01 1.353591e-01 
9.197000e+00 2.089188e-01 1.348729e-01 
9.198000e+00 2.082110e-01 1.343854e-01 
9.199000e+00 2.075017e-01 1.338965e-01 
9.200000e+00 2.067911e-01 1.334064e-01 
9.201000e+00 2.060791e-01 1.329149e-01 
9.202000e+00 2.053658e-01 1.324220e-01 
9.203000e+00 2.046511e-01 1.319279e-01 
9.204000e+00 2.039350e-01 1.314325e-01 
9.205000e+00 2.032176e-01 1.309358e-01 
9.206000e+00 2.024989e-01 1.304377e-01 
9.207000e+00 2.017789e-01 1.299384e-01 
9.208000e+00 2.010575e-01 1.294378e-01 
9.209000e+00 2.003349e-01 1.289359e-01 
9.210000e+00 1.996110e-01 1.284328e-01 
9.211000e+00 1.988857e-01 1.279283e-01 
9.212000e+00 1.981593e-01 1.274226e-01 
9.213000e+00 1.974315e-01 1.269157e-01 
9.214000e+00 1.967025e-01 1.264075e-01 
9.215000e+00 1.959722e-01 1.258980e-01 
9.216000e+00 1.952407e-01 1.253873e-01 
9.217000e+00 1.945080e-01 1.248754e-01 
9.218000e+00 1.937740e-01 1.243622e-01 
9.219000e+00 1.930389e-01 1.238478e-01 
9.220000e+00 1.923025e-01 1.233321e-01 
9.221000e+00 1.915649e-01 1.228153e-01 
9.222000e+00 1.908262e-01 1.222972e-01 
9.223000e+00 1.900862e-01 1.217779e-01 
9.224000e+00 1.893451e-01 1.212574e-01 
9.225000e+00 1.886028e-01 1.207357e-01 
9.226000e+00 1.878594e-01 1.202128e-01 
9.227000e+00 1.871149e-01 1.196887e-01 
9.228000e+00 1.863692e-01 1.191634e-01 
9.229000e+00 1.856223e-01 1.186370e-01 
9.230000e+00 1.848744e-01 1.181093e-01 
9.231000e+00 1.841254e-01 1.175805e-01 
9.232000e+00 1.833752e-01 1.170506e-01 
9.233000e+00 1.826240e-01 1.165194e-01 
9.234000e+00 1.818716e-01 1.159872e-01 
9.235000e+00 1.811183e-01 1.154537e-01 
9.236000e+00 1.803638e-01 1.149191e-01 
9.237000e+00 1.796083e-01 1.143834e-01 
9.238000e+00 1.788517e-01 1.138466e-01 
9.239000e+00 1.780941e-01 1.133086e-01 
9.240000e+00 1.773355e-01 1.127695e-01 
9.241000e+00 1.765759e-01 1.122293e-01 
9.242000e+00 1.758152e-01 1.116879e-01 
9.243000e+00 1.750536e-01 1.111455e-01 
9.244000e+00 1.742909e-01 1.106019e-01 
9.245000e+00 1.735273e-01 1.100573e-01 
9.246000e+00 1.727627e-01 1.095115e-01 
9.247000e+00 1.719971e-01 1.089647e-01 
9.248000e+00 1.712306e-01 1.084168e-01 
9.249000e+00 1.704631e-01 1.078678e-01 
9.250000e+00 1.696947e-01 1.073177e-01 
9.251000e+00 1.689253e-01 1.067666e-01 
9.252000e+00 1.681551e-01 1.062144e-01 
9.253000e+00 1.673839e-01 1.056612e-01 
9.254000e+00 1.666118e-01 1.051069e-01 
9.255000e+00 1.658389e-01 1.045516e-01 
9.256000e+00 1.650650e-01 1.039952e-01 
9.257000e+00 1.642903e-01 1.034378e-01 
9.258000e+00 1.635147e-01 1.028794e-01 
9.259000e+00 1.627382e-01 1.023199e-01 
9.260000e+00 1.619609e-01 1.017594e-01 
9.261000e+00 1.611827e-01 1.011980e-01 
9.262000e+00 1.604038e-01 1.006355e-01 
9.263000e+00 1.596240e-01 1.000720e-01 
9.264000e+00 1.588434e-01 9.950749e-02 
9.265000e+00 1.580619e-01 9.894202e-02 
9.266000e+00 1.572797e-01 9.837556e-02 
9.267000e+00 1.564967e-01 9.780813e-02 
9.268000e+00 1.557130e-01 9.723972e-02 
9.269000e+00 1.549284e-01 9.667034e-02 
9.270000e+00 1.541431e-01 9.610001e-02 
9.271000e+00 1.533571e-01 9.552872e-02 
9.272000e+00 1.525703e-01 9.495647e-02 
9.273000e+00 1.517827e-01 9.438329e-02 
9.274000e+00 1.509945e-01 9.380916e-02 
9.275000e+00 1.502055e-01 9.323410e-02 
9.276000e+00 1.494159e-01 9.265812e-02 
9.277000e+00 1.486255e-01 9.208121e-02 
9.278000e+00 1.478345e-01 9.150339e-02 
9.279000e+00 1.470428e-01 9.092465e-02 
9.280000e+00 1.462504e-01 9.034501e-02 
9.281000e+00 1.454573e-01 8.976447e-02 
9.282000e+00 1.446636e-01 8.918304e-02 
9.283000e+00 1.438693e-01 8.860072e-02 
9.284000e+00 1.430743e-01 8.801752e-02 
9.285000e+00 1.422787e-01 8.743344e-02 
9.286000e+00 1.414825e-01 8.684849e-02 
9.287000e+00 1.406857e-01 8.626267e-02 
9.288000e+00 1.398883e-01 8.567600e-02 
9.289000e+00 1.390903e-01 8.508848e-02 
9.290000e+00 1.382917e-01 8.450010e-02 
9.291000e+00 1.374926e-01 8.391089e-02 
9.292000e+00 1.366929e-01 8.332084e-02 
9.293000e+00 1.358927e-01 8.272996e-02 
9.294000e+00 1.350919e-01 8.213825e-02 
9.295000e+00 1.342905e-01 8.154573e-02 
9.296000e+00 1.334887e-01 8.095239e-02 
9.297000e+00 1.326863e-01 8.035825e-02 
9.298000e+00 1.318835e-01 7.976331e-02 
9.299000e+00 1.310801e-01 7.916757e-02 
9.300000e+00 1.302763e-01 7.857105e-02 
9.301000e+00 1.294720e-01 7.797374e-02 
9.302000e+00 1.286672e-01 7.737565e-02 
9.303000e+00 1.278619e-01 7.677679e-02 
9.304000e+00 1.270562e-01 7.617717e-02 
9.305000e+00 1.262501e-01 7.557679e-02 
9.306000e+00 1.254435e-01 7.497565e-02 
9.307000e+00 1.246365e-01 7.437377e-02 
9.308000e+00 1.238291e-01 7.377115e-02 
9.309000e+00 1.230213e-01 7.316779e-02 
9.310000e+00 1.222131e-01 7.256370e-02 
9.311000e+00 1.214045e-01 7.195888e-02 
9.312000e+00 1.205955e-01 7.135335e-02 
9.313000e+00 1.197862e-01 7.074711e-02 
9.314000e+00 1.189765e-01 7.014016e-02 
9.315000e+00 1.181664e-01 6.953252e-02 
9.316000e+00 1.173560e-01 6.892418e-02 
9.317000e+00 1.165453e-01 6.831515e-02 
9.318000e+00 1.157342e-01 6.770544e-02 
9.319000e+00 1.149229e-01 6.709505e-02 
9.320000e+00 1.141112e-01 6.648400e-02 
9.321000e+00 1.132992e-01 6.587228e-02 
9.322000e+00 1.124870e-01 6.525991e-02 
9.323000e+00 1.116744e-01 6.464688e-02 
9.324000e+00 1.108616e-01 6.403321e-02 
9.325000e+00 1.100486e-01 6.341890e-02 
9.326000e+00 1.092353e-01 6.280396e-02 
9.327000e+00 1.084217e-01 6.218839e-02 
9.328000e+00 1.076079e-01 6.157220e-02 
9.329000e+00 1.067939e-01 6.095540e-02 
9.330000e+00 1.059797e-01 6.033799e-02 
9.331000e+00 1.051652e-01 5.971997e-02 
9.332000e+00 1.043506e-01 5.910136e-02 
9.333000e+00 1.035358e-01 5.848216e-02 
9.334000e+00 1.027208e-01 5.786238e-02 
9.335000e+00 1.019056e-01 5.724201e-02 
9.336000e+00 1.010903e-01 5.662108e-02 
9.337000e+00 1.002748e-01 5.599958e-02 
9.338000e+00 9.945919e-02 5.537752e-02 
9.339000e+00 9.864343e-02 5.475491e-02 
9.340000e+00 9.782754e-02 5.413176e-02 
9.341000e+00 9.701154e-02 5.350806e-02 
9.342000e+00 9.619543e-02 5.288383e-02 
9.343000e+00 9.537922e-02 5.225907e-02 
9.344000e+00 9.456292e-02 5.163378e-02 
9.345000e+00 9.374654e-02 5.100798e-02 
9.346000e+00 9.293009e-02 5.038168e-02 
9.347000e+00 9.211358e-02 4.975487e-02 
9.348000e+00 9.129701e-02 4.912756e-02 
9.349000e+00 9.048039e-02 4.849976e-02 
9.350000e+00 8.966374e-02 4.787148e-02 
9.351000e+00 8.884707e-02 4.724272e-02 
9.352000e+00 8.803037e-02 4.661349e-02 
9.353000e+00 8.721367e-02 4.598379e-02 
9.354000e+00 8.639696e-02 4.535363e-02 
9.355000e+00 8.558026e-02 4.472302e-02 
9.356000e+00 8.476358e-02 4.409196e-02 
9.357000e+00 8.394692e-02 4.346046e-02 
9.358000e+00 8.313030e-02 4.282853e-02 
9.359000e+00 8.231373e-02 4.219617e-02 
9.360000e+00 8.149720e-02 4.156339e-02 
9.361000e+00 8.068074e-02 4.093019e-02 
9.362000e+00 7.986434e-02 4.029658e-02 
9.363000e+00 7.904803e-02 3.966257e-02 
9.364000e+00 7.823180e-02 3.902817e-02 
9.365000e+00 7.741566e-02 3.839337e-02 
9.366000e+00 7.659964e-02 3.775820e-02 
9.367000e+00 7.578372e-02 3.712264e-02 
9.368000e+00 7.496793e-02 3.648671e-02 
9.369000e+00 7.415227e-02 3.585042e-02 
9.370000e+00 7.333675e-02 3.521377e-02 
9.371000e+00 7.252138e-02 3.457677e-02 
9.372000e+00 7.170616e-02 3.393942e-02 
9.373000e+00 7.089112e-02 3.330173e-02 
9.374000e+00 7.007624e-02 3.266371e-02 
9.375000e+00 6.926155e-02 3.202536e-02 
9.376000e+00 6.844705e-02 3.138670e-02 
9.377000e+00 6.763276e-02 3.074772e-02 
9.378000e+00 6.681867e-02 3.010843e-02 
9.379000e+00 6.600480e-02 2.946884e-02 
9.380000e+00 6.519116e-02 2.882895e-02 
9.381000e+00 6.437775e-02 2.818878e-02 
9.382000e+00 6.356458e-02 2.754833e-02 
9.383000e+00 6.275167e-02 2.690760e-02 
9.384000e+00 6.193902e-02 2.626660e-02 
9.385000e+00 6.112664e-02 2.562534e-02 
9.386000e+00 6.031454e-02 2.498382e-02 
9.387000e+00 5.950273e-02 2.434205e-02 
9.388000e+00 5.869121e-02 2.370004e-02 
9.389000e+00 5.787999e-02 2.305780e-02 
9.390000e+00 5.706909e-02 2.241532e-02 
9.391000e+00 5.625851e-02 2.177262e-02 
9.392000e+00 5.544825e-02 2.112970e-02 
9.393000e+00 5.463834e-02 2.048656e-02 
9.394000e+00 5.382877e-02 1.984323e-02 
9.395000e+00 5.301956e-02 1.919969e-02 
9.396000e+00 5.221071e-02 1.855597e-02 
9.397000e+00 5.140223e-02 1.791205e-02 
9.398000e+00 5.059413e-02 1.726796e-02 
9.399000e+00 4.978643e-02 1.662370e-02 
9.400000e+00 4.897911e-02 1.597927e-02 
9.401000e+00 4.817221e-02 1.533467e-02 
9.402000e+00 4.736572e-02 1.468993e-02 
9.403000e+00 4.655965e-02 1.404504e-02 
9.404000e+00 4.575401e-02 1.340001e-02 
9.405000e+00 4.494881e-02 1.275484e-02 
9.406000e+00 4.414406e-02 1.210955e-02 
9.407000e+00 4.333976e-02 1.146413e-02 
9.408000e+00 4.253593e-02 1.081860e-02 
9.409000e+00 4.173257e-02 1.017297e-02 
9.410000e+00 4.092969e-02 9.527228e-03 
9.411000e+00 4.012730e-02 8.881393e-03 
9.412000e+00 3.932541e-02 8.235469e-03 
9.413000e+00 3.852402e-02 7.589463e-03 
9.414000e+00 3.772315e-02 6.943381e-03 
9.415000e+00 3.692280e-02 6.297229e-03 
9.416000e+00 3.612298e-02 5.651014e-03 
9.417000e+00 3.532369e-02 5.004743e-03 
9.418000e+00 3.452496e-02 4.358421e-03 
9.419000e+00 3.372677e-02 3.712056e-03 
9.420000e+00 3.292915e-02 3.065654e-03 
9.421000e+00 3.213211e-02 2.419220e-03 
9.422000e+00 3.133564e-02 1.772763e-03 
9.423000e+00 3.053976e-02 1.126288e-03 
9.424000e+00 2.974447e-02 4.798009e-04 
9.425000e+00 2.894979e-02 -1.666908e-04 
9.426000e+00 2.815571e-02 -8.131808e-04 
9.427000e+00 2.736226e-02 -1.459663e-03 
9.428000e+00 2.656944e-02 -2.106130e-03 
9.429000e+00 2.577725e-02 -2.752577e-03 
9.430000e+00 2.498570e-02 -3.398996e-03 
9.431000e+00 2.419481e-02 -4.045381e-03 
9.432000e+00 2.340457e-02 -4.691726e-03 
9.433000e+00 2.261501e-02 -5.338024e-03 
9.434000e+00 2.182611e-02 -5.984269e-03 
9.435000e+00 2.103790e-02 -6.630454e-03 
9.436000e+00 2.025039e-02 -7.276573e-03 
9.437000e+00 1.946357e-02 -7.922619e-03 
9.438000e+00 1.867746e-02 -8.568587e-03 
9.439000e+00 1.789206e-02 -9.214468e-03 
9.440000e+00 1.710739e-02 -9.860258e-03 
9.441000e+00 1.632344e-02 -1.050595e-02 
9.442000e+00 1.554024e-02 -1.115154e-02 
9.443000e+00 1.475778e-02 -1.179701e-02 
9.444000e+00 1.397608e-02 -1.244237e-02 
9.445000e+00 1.319513e-02 -1.308760e-02 
9.446000e+00 1.241496e-02 -1.373270e-02 
9.447000e+00 1.163556e-02 -1.437767e-02 
9.448000e+00 1.085695e-02 -1.502249e-02 
9.449000e+00 1.007914e-02 -1.566716e-02 
9.450000e+00 9.302117e-03 -1.631167e-02 
9.451000e+00 8.525906e-03 -1.695602e-02 
9.452000e+00 7.750512e-03 -1.760021e-02 
9.453000e+00 6.975940e-03 -1.824421e-02 
9.454000e+00 6.202199e-03 -1.888804e-02 
9.455000e+00 5.429297e-03 -1.953167e-02 
9.456000e+00 4.657241e-03 -2.017511e-02 
9.457000e+00 3.886038e-03 -2.081835e-02 
9.458000e+00 3.115697e-03 -2.146138e-02 
9.459000e+00 2.346224e-03 -2.210420e-02 
9.460000e+00 1.577627e-03 -2.274679e-02 
9.461000e+00 8.099138e-04 -2.338916e-02 
9.462000e+00 4.309177e-05 -2.403129e-02 
9.463000e+00 -7.228317e-04 -2.467319e-02 
9.464000e+00 -1.487849e-03 -2.531484e-02 
9.465000e+00 -2.251953e-03 -2.595623e-02 
9.466000e+00 -3.015137e-03 -2.659736e-02 
9.467000e+00 -3.777392e-03 -2.723823e-02 
9.468000e+00 -4.538711e-03 -2.787883e-02 
9.469000e+00 -5.299088e-03 -2.851915e-02 
9.470000e+00 -6.058515e-03 -2.915918e-02 
9.471000e+00 -6.816984e-03 -2.979893e-02 
9.472000e+00 -7.574488e-03 -3.043837e-02 
9.473000e+00 -8.331020e-03 -3.107751e-02 
9.474000e+00 -9.086573e-03 -3.171634e-02 
9.475000e+00 -9.841140e-03 -3.235486e-02 
9.476000e+00 -1.059471e-02 -3.299305e-02 
9.477000e+00 -1.134728e-02 -3.363091e-02 
9.478000e+00 -1.209885e-02 -3.426843e-02 
9.479000e+00 -1.284940e-02 -3.490561e-02 
9.480000e+00 -1.359892e-02 -3.554245e-02 
9.481000e+00 -1.434742e-02 -3.617893e-02 
9.482000e+00 -1.509488e-02 -3.681504e-02 
9.483000e+00 -1.584130e-02 -3.745079e-02 
9.484000e+00 -1.658666e-02 -3.808617e-02 
9.485000e+00 -1.733097e-02 -3.872116e-02 
9.486000e+00 -1.807421e-02 -3.935577e-02 
9.487000e+00 -1.881639e-02 -3.998998e-02 
9.488000e+00 -1.955748e-02 -4.062380e-02 
9.489000e+00 -2.029749e-02 -4.125721e-02 
9.490000e+00 -2.103640e-02 -4.189021e-02 
9.491000e+00 -2.177422e-02 -4.252279e-02 
9.492000e+00 -2.251093e-02 -4.315494e-02 
9.493000e+00 -2.324652e-02 -4.378667e-02 
9.494000e+00 -2.398100e-02 -4.441795e-02 
9.495000e+00 -2.471435e-02 -4.504880e-02 
9.496000e+00 -2.544657e-02 -4.567919e-02 
9.497000e+00 -2.617764e-02 -4.630913e-02 
9.498000e+00 -2.690757e-02 -4.693860e-02 
9.499000e+00 -2.763634e-02 -4.756761e-02 
9.500000e+00 -2.836396e-02 -4.819614e-02 
9.501000e+00 -2.909040e-02 -4.882419e-02 
9.502000e+00 -2.981567e-02 -4.945175e-02 
9.503000e+00 -3.053977e-02 -5.007882e-02 
9.504000e+00 -3.126267e-02 -5.070539e-02 
9.505000e+00 -3.198438e-02 -5.133145e-02 
9.506000e+00 -3.270489e-02 -5.195700e-02 
9.507000e+00 -3.342419e-02 -5.258203e-02 
9.508000e+00 -3.414228e-02 -5.320654e-02 
9.509000e+00 -3.485915e-02 -5.383051e-02 
9.510000e+00 -3.557480e-02 -5.445395e-02 
9.511000e+00 -3.628920e-02 -5.507684e-02 
9.512000e+00 -3.700237e-02 -5.569919e-02 
9.513000e+00 -3.771430e-02 -5.632098e-02 
9.514000e+00 -3.842497e-02 -5.694220e-02 
9.515000e+00 -3.913438e-02 -5.756286e-02 
9.516000e+00 -3.984253e-02 -5.818295e-02 
9.517000e+00 -4.054941e-02 -5.880245e-02 
9.518000e+00 -4.125500e-02 -5.942137e-02 
9.519000e+00 -4.195932e-02 -6.003969e-02 
9.520000e+00 -4.266234e-02 -6.065742e-02 
9.521000e+00 -4.336407e-02 -6.127454e-02 
9.522000e+00 -4.406449e-02 -6.189105e-02 
9.523000e+00 -4.476361e-02 -6.250694e-02 
9.524000e+00 -4.546141e-02 -6.312220e-02 
9.525000e+00 -4.615789e-02 -6.373684e-02 
9.526000e+00 -4.685304e-02 -6.435084e-02 
9.527000e+00 -4.754686e-02 -6.496420e-02 
9.528000e+00 -4.823933e-02 -6.557692e-02 
9.529000e+00 -4.893046e-02 -6.618898e-02 
9.530000e+00 -4.962024e-02 -6.680037e-02 
9.531000e+00 -5.030867e-02 -6.741111e-02 
9.532000e+00 -5.099572e-02 -6.802117e-02 
9.533000e+00 -5.168141e-02 -6.863055e-02 
9.534000e+00 -5.236572e-02 -6.923924e-02 
9.535000e+00 -5.304866e-02 -6.984725e-02 
9.536000e+00 -5.373020e-02 -7.045456e-02 
9.537000e+00 -5.441035e-02 -7.106117e-02 
9.538000e+00 -5.508910e-02 -7.166707e-02 
9.539000e+00 -5.576644e-02 -7.227225e-02 
9.540000e+00 -5.644238e-02 -7.287672e-02 
9.541000e+00 -5.711689e-02 -7.348046e-02 
9.542000e+00 -5.778999e-02 -7.408346e-02 
9.543000e+00 -5.846165e-02 -7.468573e-02 
9.544000e+00 -5.913188e-02 -7.528725e-02 
9.545000e+00 -5.980068e-02 -7.588802e-02 
9.546000e+00 -6.046802e-02 -7.648804e-02 
9.547000e+00 -6.113392e-02 -7.708729e-02 
9.548000e+00 -6.179836e-02 -7.768578e-02 
9.549000e+00 -6.246134e-02 -7.828349e-02 
9.550000e+00 -6.312285e-02 -7.888043e-02 
9.551000e+00 -6.378288e-02 -7.947657e-02 
9.552000e+00 -6.444144e-02 -8.007193e-02 
9.553000e+00 -6.509851e-02 -8.066648e-02 
9.554000e+00 -6.575409e-02 -8.126024e-02 
9.555000e+00 -6.640818e-02 -8.185318e-02 
9.556000e+00 -6.706077e-02 -8.244531e-02 
9.557000e+00 -6.771185e-02 -8.303662e-02 
9.558000e+00 -6.836142e-02 -8.362710e-02 
9.559000e+00 -6.900947e-02 -8.421675e-02 
9.560000e+00 -6.965600e-02 -8.480556e-02 
9.561000e+00 -7.030101e-02 -8.539352e-02 
9.562000e+00 -7.094448e-02 -8.598064e-02 
9.563000e+00 -7.158641e-02 -8.656690e-02 
9.564000e+00 -7.222680e-02 -8.715230e-02 
9.565000e+00 -7.286564e-02 -8.773683e-02 
9.566000e+00 -7.350293e-02 -8.832048e-02 
9.567000e+00 -7.413866e-02 -8.890326e-02 
9.568000e+00 -7.477283e-02 -8.948515e-02 
9.569000e+00 -7.540543e-02 -9.006616e-02 
9.570000e+00 -7.603645e-02 -9.064626e-02 
9.571000e+00 -7.666590e-02 -9.122547e-02 
9.572000e+00 -7.729376e-02 -9.180376e-02 
9.573000e+00 -7.792003e-02 -9.238115e-02 
9.574000e+00 -7.854471e-02 -9.295761e-02 
9.575000e+00 -7.916779e-02 -9.353315e-02 
9.576000e+00 -7.978927e-02 -9.410776e-02 
9.577000e+00 -8.040913e-02 -9.468143e-02 
9.578000e+00 -8.102739e-02 -9.525417e-02 
9.579000e+00 -8.164402e-02 -9.582595e-02 
9.580000e+00 -8.225904e-02 -9.639678e-02 
9.581000e+00 -8.287242e-02 -9.696665e-02 
9.582000e+00 -8.348418e-02 -9.753556e-02 
9.583000e+00 -8.409429e-02 -9.810350e-02 
9.584000e+00 -8.470277e-02 -9.867047e-02 
9.585000e+00 -8.530959e-02 -9.923645e-02 
9.586000e+00 -8.591477e-02 -9.980145e-02 
9.587000e+00 -8.651829e-02 -1.003655e-01 
9.588000e+00 -8.712015e-02 -1.009285e-01 
9.589000e+00 -8.772035e-02 -1.014905e-01 
9.590000e+00 -8.831887e-02 -1.020515e-01 
9.591000e+00 -8.891572e-02 -1.026114e-01 
9.592000e+00 -8.951090e-02 -1.031704e-01 
9.593000e+00 -9.010439e-02 -1.037283e-01 
9.594000e+00 -9.069619e-02 -1.042852e-01 
9.595000e+00 -9.128630e-02 -1.048411e-01 
9.596000e+00 -9.187472e-02 -1.053959e-01 
9.597000e+00 -9.246143e-02 -1.059497e-01 
9.598000e+00 -9.304644e-02 -1.065025e-01 
9.599000e+00 -9.362974e-02 -1.070541e-01 
9.600000e+00 -9.421133e-02 -1.076047e-01 
9.601000e+00 -9.479120e-02 -1.081543e-01 
9.602000e+00 -9.536934e-02 -1.087028e-01 
9.603000e+00 -9.594576e-02 -1.092501e-01 
9.604000e+00 -9.652046e-02 -1.097965e-01 
9.605000e+00 -9.709341e-02 -1.103417e-01 
9.606000e+00 -9.766463e-02 -1.108858e-01 
9.607000e+00 -9.823411e-02 -1.114288e-01 
9.608000e+00 -9.880184e-02 -1.119707e-01 
9.609000e+00 -9.936781e-02 -1.125115e-01 
9.610000e+00 -9.993204e-02 -1.130512e-01 
9.611000e+00 -1.004945e-01 -1.135898e-01 
9.612000e+00 -1.010552e-01 -1.141272e-01 
9.613000e+00 -1.016141e-01 -1.146635e-01 
9.614000e+00 -1.021713e-01 -1.151987e-01 
9.615000e+00 -1.027267e-01 -1.157327e-01 
9.616000e+00 -1.032803e-01 -1.162656e-01 
9.617000e+00 -1.038321e-01 -1.167973e-01 
9.618000e+00 -1.043822e-01 -1.173279e-01 
9.619000e+00 -1.049305e-01 -1.178573e-01 
9.620000e+00 -1.054769e-01 -1.183855e-01 
9.621000e+00 -1.060216e-01 -1.189126e-01 
9.622000e+00 -1.065645e-01 -1.194385e-01 
9.623000e+00 -1.071055e-01 -1.199632e-01 
9.624000e+00 -1.076448e-01 -1.204867e-01 
9.625000e+00 -1.081822e-01 -1.210090e-01 
9.626000e+00 -1.087178e-01 -1.215302e-01 
9.627000e+00 -1.092517e-01 -1.220501e-01 
9.628000e+00 -1.097836e-01 -1.225688e-01 
9.629000e+00 -1.103138e-01 -1.230863e-01 
9.630000e+00 -1.108421e-01 -1.236026e-01 
9.631000e+00 -1.113686e-01 -1.241176e-01 
9.632000e+00 -1.118933e-01 -1.246314e-01 
9.633000e+00 -1.124161e-01 -1.251440e-01 
9.634000e+00 -1.129371e-01 -1.256554e-01 
9.635000e+00 -1.134563e-01 -1.261655e-01 
9.636000e+00 -1.139736e-01 -1.266743e-01 
9.637000e+00 -1.144890e-01 -1.271819e-01 
9.638000e+00 -1.150026e-01 -1.276883e-01 
9.639000e+00 -1.155143e-01 -1.281934e-01 
9.640000e+00 -1.160242e-01 -1.286972e-01 
9.641000e+00 -1.165322e-01 -1.291997e-01 
9.642000e+00 -1.170383e-01 -1.297010e-01 
9.643000e+00 -1.175426e-01 -1.302010e-01 
9.644000e+00 -1.180450e-01 -1.306997e-01 
9.645000e+00 -1.185455e-01 -1.311971e-01 
9.646000e+00 -1.190441e-01 -1.316932e-01 
9.647000e+00 -1.195408e-01 -1.321880e-01 
9.648000e+00 -1.200357e-01 -1.326815e-01 
9.649000e+00 -1.205287e-01 -1.331737e-01 
9.650000e+00 -1.210198e-01 -1.336645e-01 
9.651000e+00 -1.215090e-01 -1.341541e-01 
9.652000e+00 -1.219962e-01 -1.346423e-01 
9.653000e+00 -1.224816e-01 -1.351292e-01 
9.654000e+00 -1.229651e-01 -1.356148e-01 
9.655000e+00 -1.234467e-01 -1.360990e-01 
9.656000e+00 -1.239264e-01 -1.365819e-01 
9.657000e+00 -1.244041e-01 -1.370634e-01 
9.658000e+00 -1.248800e-01 -1.375436e-01 
9.659000e+00 -1.253539e-01 -1.380224e-01 
9.660000e+00 -1.258259e-01 -1.384998e-01 
9.661000e+00 -1.262960e-01 -1.389759e-01 
9.662000e+00 -1.267642e-01 -1.394506e-01 
9.663000e+00 -1.272304e-01 -1.399240e-01 
9.664000e+00 -1.276947e-01 -1.403959e-01 
9.665000e+00 -1.281571e-01 -1.408665e-01 
9.666000e+00 -1.286175e-01 -1.413357e-01 
9.667000e+00 -1.290761e-01 -1.418035e-01 
9.668000e+00 -1.295326e-01 -1.422698e-01 
9.669000e+00 -1.299873e-01 -1.427348e-01 
9.670000e+00 -1.304399e-01 -1.431984e-01 
9.671000e+00 -1.308907e-01 -1.436606e-01 
9.672000e+00 -1.313395e-01 -1.441213e-01 
9.673000e+00 -1.317863e-01 -1.445807e-01 
9.674000e+00 -1.322312e-01 -1.450386e-01 
9.675000e+00 -1.326741e-01 -1.454950e-01 
9.676000e+00 -1.331151e-01 -1.459501e-01 
9.677000e+00 -1.335541e-01 -1.464037e-01 
9.678000e+00 -1.339912e-01 -1.468558e-01 
9.679000e+00 -1.344263e-01 -1.473066e-01 
9.680000e+00 -1.348594e-01 -1.477558e-01 
9.681000e+00 -1.352906e-01 -1.482036e-01 
9.682000e+00 -1.357198e-01 -1.486500e-01 
9.683000e+00 -1.361470e-01 -1.490949e-01 
9.684000e+00 -1.365723e-01 -1.495383e-01 
9.685000e+00 -1.369955e-01 -1.499802e-01 
9.686000e+00 -1.374168e-01 -1.504207e-01 
9.687000e+00 -1.378362e-01 -1.508597e-01 
9.688000e+00 -1.382535e-01 -1.512972e-01 
9.689000e+00 -1.386689e-01 -1.517332e-01 
9.690000e+00 -1.390822e-01 -1.521678e-01 
9.691000e+00 -1.394936e-01 -1.526008e-01 
9.692000e+00 -1.399030e-01 -1.530323e-01 
9.693000e+00 -1.403105e-01 -1.534624e-01 
9.694000e+00 -1.407159e-01 -1.538909e-01 
9.695000e+00 -1.411193e-01 -1.543179e-01 
9.696000e+00 -1.415208e-01 -1.547434e-01 
9.697000e+00 -1.419202e-01 -1.551673e-01 
9.698000e+00 -1.423176e-01 -1.555898e-01 
9.699000e+00 -1.427131e-01 -1.560107e-01 
9.700000e+00 -1.431065e-01 -1.564301e-01 
9.701000e+00 -1.434980e-01 -1.568479e-01 
9.702000e+00 -1.438874e-01 -1.572642e-01 
9.703000e+00 -1.442749e-01 -1.576790e-01 
9.704000e+00 -1.446603e-01 -1.580922e-01 
9.705000e+00 -1.450438e-01 -1.585039e-01 
9.706000e+00 -1.454252e-01 -1.589140e-01 
9.707000e+00 -1.458046e-01 -1.593225e-01 
9.708000e+00 -1.461820e-01 -1.597295e-01 
9.709000e+00 -1.465574e-01 -1.601349e-01 
9.710000e+00 -1.469308e-01 -1.605388e-01 
9.711000e+00 -1.473022e-01 -1.609410e-01 
9.712000e+00 -1.476715e-01 -1.613417e-01 
9.713000e+00 -1.480389e-01 -1.617408e-01 
9.714000e+00 -1.484042e-01 -1.621384e-01 
9.715000e+00 -1.487675e-01 -1.625343e-01 
9.716000e+00 -1.491288e-01 -1.629286e-01 
9.717000e+00 -1.494880e-01 -1.633214e-01 
9.718000e+00 -1.498453e-01 -1.637125e-01 
9.719000e+00 -1.502005e-01 -1.641021e-01 
9.720000e+00 -1.505537e-01 -1.644900e-01 
9.721000e+00 -1.509049e-01 -1.648763e-01 
9.722000e+00 -1.512540e-01 -1.652610e-01 
9.723000e+00 -1.516012e-01 -1.656441e-01 
9.724000e+00 -1.519463e-01 -1.660256e-01 
9.725000e+00 -1.522893e-01 -1.664054e-01 
9.726000e+00 -1.526304e-01 -1.667837e-01 
9.727000e+00 -1.529694e-01 -1.671602e-01 
9.728000e+00 -1.533064e-01 -1.675352e-01 
9.729000e+00 -1.536414e-01 -1.679085e-01 
9.730000e+00 -1.539743e-01 -1.682802e-01 
9.731000e+00 -1.543052e-01 -1.686502e-01 
9.732000e+00 -1.546341e-01 -1.690186e-01 
9.733000e+00 -1.549609e-01 -1.693853e-01 
9.734000e+00 -1.552857e-01 -1.697504e-01 
9.735000e+00 -1.556085e-01 -1.701138e-01 
9.736000e+00 -1.559292e-01 -1.704755e-01 
9.737000e+00 -1.562480e-01 -1.708356e-01 
9.738000e+00 -1.565646e-01 -1.711940e-01 
9.739000e+00 -1.568793e-01 -1.715507e-01 
9.740000e+00 -1.571919e-01 -1.719058e-01 
9.741000e+00 -1.575025e-01 -1.722592e-01 
9.742000e+00 -1.578110e-01 -1.726109e-01 
9.743000e+00 -1.581175e-01 -1.729609e-01 
9.744000e+00 -1.584220e-01 -1.733093e-01 
9.745000e+00 -1.587244e-01 -1.736559e-01 
9.746000e+00 -1.590248e-01 -1.740008e-01 
9.747000e+00 -1.593231e-01 -1.743441e-01 
9.748000e+00 -1.596195e-01 -1.746856e-01 
9.749000e+00 -1.599138e-01 -1.750255e-01 
9.750000e+00 -1.602060e-01 -1.753636e-01 
9.751000e+00 -1.604962e-01 -1.757001e-01 
9.752000e+00 -1.607844e-01 -1.760348e-01 
9.753000e+00 -1.610706e-01 -1.763678e-01 
9.754000e+00 -1.613547e-01 -1.766991e-01 
9.755000e+00 -1.616367e-01 -1.770286e-01 
9.756000e+00 -1.619168e-01 -1.773565e-01 
9.757000e+00 -1.621948e-01 -1.776826e-01 
9.758000e+00 -1.624707e-01 -1.780070e-01 
9.759000e+00 -1.627447e-01 -1.783296e-01 
9.760000e+00 -1.630166e-01 -1.786505e-01 
9.761000e+00 -1.632864e-01 -1.789697e-01 
9.762000e+00 -1.635543e-01 -1.792871e-01 
9.763000e+00 -1.638200e-01 -1.796028e-01 
9.764000e+00 -1.640838e-01 -1.799168e-01 
9.765000e+00 -1.643455e-01 -1.802290e-01 
9.766000e+00 -1.646052e-01 -1.805394e-01 
9.767000e+00 -1.648629e-01 -1.808481e-01 
9.768000e+00 -1.651185e-01 -1.811550e-01 
9.769000e+00 -1.653721e-01 -1.814602e-01 
9.770000e+00 -1.656237e-01 -1.817636e-01 
9.771000e+00 -1.658732e-01 -1.820653e-01 
9.772000e+00 -1.661207e-01 -1.823651e-01 
9.773000e+00 -1.663662e-01 -1.826632e-01 
9.774000e+00 -1.666096e-01 -1.829596e-01 
9.775000e+00 -1.668510e-01 -1.832541e-01 
9.776000e+00 -1.670904e-01 -1.835469e-01 
9.777000e+00 -1.673278e-01 -1.838379e-01 
9.778000e+00 -1.675631e-01 -1.841271e-01 
9.779000e+00 -1.677964e-01 -1.844145e-01 
9.780000e+00 -1.680277e-01 -1.847002e-01 
9.781000e+00 -1.682570e-01 -1.849840e-01 
9.782000e+00 -1.684842e-01 -1.852661e-01 
9.783000e+00 -1.687094e-01 -1.855463e-01 
9.784000e+00 -1.689326e-01 -1.858248e-01 
9.785000e+00 -1.691538e-01 -1.861015e-01 
9.786000e+00 -1.693730e-01 -1.863763e-01 
9.787000e+00 -1.695901e-01 -1.866494e-01 
9.788000e+00 -1.698052e-01 -1.869206e-01 
9.789000e+00 -1.700183e-01 -1.871901e-01 
9.790000e+00 -1.702294e-01 -1.874577e-01 
9.791000e+00 -1.704385e-01 -1.877235e-01 
9.792000e+00 -1.706456e-01 -1.879875e-01 
9.793000e+00 -1.708506e-01 -1.882497e-01 
9.794000e+00 -1.710536e-01 -1.885100e-01 
9.795000e+00 -1.712547e-01 -1.887686e-01 
9.796000e+00 -1.714537e-01 -1.890253e-01 
9.797000e+00 -1.716507e-01 -1.892802e-01 
9.798000e+00 -1.718457e-01 -1.895332e-01 
9.799000e+00 -1.720387e-01 -1.897844e-01 
9.800000e+00 -1.722297e-01 -1.900338e-01 
9.801000e+00 -1.724187e-01 -1.902814e-01 
9.802000e+00 -1.726057e-01 -1.905271e-01 
9.803000e+00 -1.727907e-01 -1.907710e-01 
9.804000e+00 -1.729737e-01 -1.910130e-01 
9.805000e+00 -1.731547e-01 -1.912532e-01 
9.806000e+00 -1.733337e-01 -1.914916e-01 
9.807000e+00 -1.735107e-01 -1.917281e-01 
9.808000e+00 -1.736857e-01 -1.919627e-01 
9.809000e+00 -1.738587e-01 -1.921955e-01 
9.810000e+00 -1.740298e-01 -1.924265e-01 
9.811000e+00 -1.741988e-01 -1.926556e-01 
9.812000e+00 -1.743659e-01 -1.928828e-01 
9.813000e+00 -1.745310e-01 -1.931082e-01 
9.814000e+00 -1.746941e-01 -1.933317e-01 
9.815000e+00 -1.748552e-01 -1.935534e-01 
9.816000e+00 -1.750143e-01 -1.937732e-01 
9.817000e+00 -1.751715e-01 -1.939911e-01 
9.818000e+00 -1.753267e-01 -1.942072e-01 
9.819000e+00 -1.754799e-01 -1.944214e-01 
9.820000e+00 -1.756311e-01 -1.946337e-01 
9.821000e+00 -1.757804e-01 -1.948441e-01 
9.822000e+00 -1.759277e-01 -1.950527e-01 
9.823000e+00 -1.760730e-01 -1.952594e-01 
9.824000e+00 -1.762164e-01 -1.954643e-01 
9.825000e+00 -1.763578e-01 -1.956672e-01 
9.826000e+00 -1.764972e-01 -1.958683e-01 
9.827000e+00 -1.766347e-01 -1.960675e-01 
9.828000e+00 -1.767702e-01 -1.962648e-01 
9.829000e+00 -1.769038e-01 -1.964602e-01 
9.830000e+00 -1.770354e-01 -1.966538e-01 
9.831000e+00 -1.771651e-01 -1.968454e-01 
9.832000e+00 -1.772928e-01 -1.970352e-01 
9.833000e+00 -1.774186e-01 -1.972231e-01 
9.834000e+00 -1.775424e-01 -1.974090e-01 
9.835000e+00 -1.776643e-01 -1.975931e-01 
9.836000e+00 -1.777842e-01 -1.977753e-01 
9.837000e+00 -1.779022e-01 -1.979556e-01 
9.838000e+00 -1.780183e-01 -1.981340e-01 
9.839000e+00 -1.781325e-01 -1.983106e-01 
9.840000e+00 -1.782447e-01 -1.984852e-01 
9.841000e+00 -1.783549e-01 -1.986579e-01 
9.842000e+00 -1.784633e-01 -1.988287e-01 
9.843000e+00 -1.785697e-01 -1.989976e-01 
9.844000e+00 -1.786742e-01 -1.991646e-01 
9.845000e+00 -1.787768e-01 -1.993297e-01 
9.846000e+00 -1.788775e-01 -1.994929e-01 
9.847000e+00 -1.789763e-01 -1.996542e-01 
9.848000e+00 -1.790731e-01 -1.998136e-01 
9.849000e+00 -1.791680e-01 -1.999710e-01 
9.850000e+00 -1.792611e-01 -2.001266e-01 
9.851000e+00 -1.793522e-01 -2.002803e-01 
9.852000e+00 -1.794414e-01 -2.004320e-01 
9.853000e+00 -1.795287e-01 -2.005818e-01 
9.854000e+00 -1.796142e-01 -2.007297e-01 
9.855000e+00 -1.796977e-01 -2.008757e-01 
9.856000e+00 -1.797793e-01 -2.010198e-01 
9.857000e+00 -1.798591e-01 -2.011620e-01 
9.858000e+00 -1.799370e-01 -2.013022e-01 
9.859000e+00 -1.800130e-01 -2.014405e-01 
9.860000e+00 -1.800871e-01 -2.015770e-01 
9.861000e+00 -1.801593e-01 -2.017114e-01 
9.862000e+00 -1.802296e-01 -2.018440e-01 
9.863000e+00 -1.802981e-01 -2.019747e-01 
9.864000e+00 -1.803647e-01 -2.021034e-01 
9.865000e+00 -1.804295e-01 -2.022302e-01 
9.866000e+00 -1.804924e-01 -2.023551e-01 
9.867000e+00 -1.805534e-01 -2.024780e-01 
9.868000e+00 -1.806126e-01 -2.025990e-01 
9.869000e+00 -1.806699e-01 -2.027181e-01 
9.870000e+00 -1.807253e-01 -2.028353e-01 
9.871000e+00 -1.807790e-01 -2.029506e-01 
9.872000e+00 -1.808307e-01 -2.030639e-01 
9.873000e+00 -1.808806e-01 -2.031753e-01 
9.874000e+00 -1.809287e-01 -2.032847e-01 
9.875000e+00 -1.809750e-01 -2.033923e-01 
9.876000e+00 -1.810194e-01 -2.034979e-01 
9.877000e+00 -1.810620e-01 -2.036016e-01 
9.878000e+00 -1.811027e-01 -2.037033e-01 
9.879000e+00 -1.811417e-01 -2.038031e-01 
9.880000e+00 -1.811788e-01 -2.039010e-01 
9.881000e+00 -1.812141e-01 -2.039969e-01 
9.882000e+00 -1.812476e-01 -2.040910e-01 
9.883000e+00 -1.812792e-01 -2.041830e-01 
9.884000e+00 -1.813091e-01 -2.042732e-01 
9.885000e+00 -1.813372e-01 -2.043614e-01 
9.886000e+00 -1.813634e-01 -2.044477e-01 
9.887000e+00 -1.813879e-01 -2.045320e-01 
9.888000e+00 -1.814106e-01 -2.046145e-01 
9.889000e+00 -1.814314e-01 -2.046949e-01 
9.890000e+00 -1.814505e-01 -2.047735e-01 
9.891000e+00 -1.814678e-01 -2.048501e-01 
9.892000e+00 -1.814834e-01 -2.049248e-01 
9.893000e+00 -1.814971e-01 -2.049975e-01 
9.894000e+00 -1.815091e-01 -2.050683e-01 
9.895000e+00 -1.815193e-01 -2.051372e-01 
9.896000e+00 -1.815277e-01 -2.052041e-01 
9.897000e+00 -1.815344e-01 -2.052691e-01 
9.898000e+00 -1.815393e-01 -2.053322e-01 
9.899000e+00 -1.815425e-01 -2.053933e-01 
9.900000e+00 -1.815439e-01 -2.054525e-01 
9.901000e+00 -1.815435e-01 -2.055098e-01 
9.902000e+00 -1.815415e-01 -2.055651e-01 
9.903000e+00 -1.815376e-01 -2.056185e-01 
9.904000e+00 -1.815321e-01 -2.056700e-01 
9.905000e+00 -1.815248e-01 -2.057195e-01 
9.906000e+00 -1.815157e-01 -2.057671e-01 
9.907000e+00 -1.815050e-01 -2.058127e-01 
9.908000e+00 -1.814925e-01 -2.058564e-01 
9.909000e+00 -1.814783e-01 -2.058982e-01 
9.910000e+00 -1.814624e-01 -2.059380e-01 
9.911000e+00 -1.814448e-01 -2.059760e-01 
9.912000e+00 -1.814254e-01 -2.060119e-01 
9.913000e+00 -1.814044e-01 -2.060460e-01 
9.914000e+00 -1.813817e-01 -2.060781e-01 
9.915000e+00 -1.813572e-01 -2.061083e-01 
9.916000e+00 -1.813311e-01 -2.061365e-01 
9.917000e+00 -1.813033e-01 -2.061628e-01 
9.918000e+00 -1.812738e-01 -2.061872e-01 
9.919000e+00 -1.812426e-01 -2.062096e-01 
9.920000e+00 -1.812098e-01 -2.062301e-01 
9.921000e+00 -1.811753e-01 -2.062487e-01 
9.922000e+00 -1.811391e-01 -2.062654e-01 
9.923000e+00 -1.811012e-01 -2.062801e-01 
9.924000e+00 -1.810617e-01 -2.062929e-01 
9.925000e+00 -1.810205e-01 -2.063038e-01 
9.926000e+00 -1.809777e-01 -2.063127e-01 
9.927000e+00 -1.809332e-01 -2.063197e-01 
9.928000e+00 -1.808871e-01 -2.063248e-01 
9.929000e+00 -1.808394e-01 -2.063279e-01 
9.930000e+00 -1.807900e-01 -2.063292e-01 
9.931000e+00 -1.807389e-01 -2.063285e-01 
9.932000e+00 -1.806863e-01 -2.063258e-01 
9.933000e+00 -1.806320e-01 -2.063213e-01 
9.934000e+00 -1.805761e-01 -2.063148e-01 
9.935000e+00 -1.805186e-01 -2.063064e-01 
9.936000e+00 -1.804595e-01 -2.062961e-01 
9.937000e+00 -1.803988e-01 -2.062839e-01 
9.938000e+00 -1.803365e-01 -2.062697e-01 
9.939000e+00 -1.802725e-01 -2.062536e-01 
9.940000e+00 -1.802070e-01 -2.062356e-01 
9.941000e+00 -1.801399e-01 -2.062157e-01 
9.942000e+00 -1.800712e-01 -2.061939e-01 
9.943000e+00 -1.800010e-01 -2.061701e-01 
9.944000e+00 -1.799291e-01 -2.061445e-01 
9.945000e+00 -1.798557e-01 -2.061169e-01 
9.946000e+00 -1.797807e-01 -2.060874e-01 
9.947000e+00 -1.797042e-01 -2.060560e-01 
9.948000e+00 -1.796261e-01 -2.060227e-01 
9.949000e+00 -1.795464e-01 -2.059875e-01 
9.950000e+00 -1.794652e-01 -2.059503e-01 
9.951000e+00 -1.793825e-01 -2.059113e-01 
9.952000e+00 -1.792982e-01 -2.058703e-01 
9.953000e+00 -1.792123e-01 -2.058275e-01 
9.954000e+00 -1.791250e-01 -2.057827e-01 
9.955000e+00 -1.790361e-01 -2.057360e-01 
9.956000e+00 -1.789457e-01 -2.056874e-01 
9.957000e+00 -1.788538e-01 -2.056370e-01 
9.958000e+00 -1.787604e-01 -2.055846e-01 
9.959000e+00 -1.786654e-01 -2.055303e-01 
9.960000e+00 -1.785690e-01 -2.054741e-01 
9.961000e+00 -1.784710e-01 -2.054160e-01 
9.962000e+00 -1.783716e-01 -2.053561e-01 
9.963000e+00 -1.782707e-01 -2.052942e-01 
9.964000e+00 -1.781683e-01 -2.052305e-01 
9.965000e+00 -1.780644e-01 -2.051648e-01 
9.966000e+00 -1.779590e-01 -2.050973e-01 
9.967000e+00 -1.778522e-01 -2.050278e-01 
9.968000e+00 -1.777439e-01 -2.049565e-01 
9.969000e+00 -1.776341e-01 -2.048833e-01 
9.970000e+00 -1.775229e-01 -2.048082e-01 
9.971000e+00 -1.774102e-01 -2.047312e-01 
9.972000e+00 -1.772961e-01 -2.046524e-01 
9.973000e+00 -1.771805e-01 -2.045716e-01 
9.974000e+00 -1.770635e-01 -2.044890e-01 
9.975000e+00 -1.769451e-01 -2.044045e-01 
9.976000e+00 -1.768252e-01 -2.043181e-01 
9.977000e+00 -1.767040e-01 -2.042299e-01 
9.978000e+00 -1.765813e-01 -2.041397e-01 
9.979000e+00 -1.764571e-01 -2.040477e-01 
9.980000e+00 -1.763316e-01 -2.039539e-01 
9.981000e+00 -1.762047e-01 -2.038581e-01 
9.982000e+00 -1.760764e-01 -2.037605e-01 
9.983000e+00 -1.759467e-01 -2.036611e-01 
9.984000e+00 -1.758156e-01 -2.035597e-01 
9.985000e+00 -1.756831e-01 -2.034565e-01 
9.986000e+00 -1.755492e-01 -2.033515e-01 
9.987000e+00 -1.754140e-01 -2.032446e-01 
9.988000e+00 -1.752774e-01 -2.031358e-01 
9.989000e+00 -1.751394e-01 -2.030252e-01 
9.990000e+00 -1.750001e-01 -2.029127e-01 
9.991000e+00 -1.748594e-01 -2.027983e-01 
9.992000e+00 -1.747174e-01 -2.026822e-01 
9.993000e+00 -1.745740e-01 -2.025641e-01 
9.994000e+00 -1.744293e-01 -2.024442e-01 
9.995000e+00 -1.742833e-01 -2.023225e-01 
9.996000e+00 -1.741359e-01 -2.021990e-01 
9.997000e+00 -1.739873e-01 -2.020736e-01 
9.998000e+00 -1.738372e-01 -2.019463e-01 
9.999000e+00 -1.736859e-01 -2.018172e-01 
1.000000e+01 -1.735333e-01 -2.016863e-01 
1.000100e+01 -1.733794e-01 -2.015536e-01 
1.000200e+01 -1.732242e-01 -2.014190e-01 
1.000300e+01 -1.730676e-01 -2.012826e-01 
1.000400e+01 -1.729098e-01 -2.011443e-01 
1.000500e+01 -1.727508e-01 -2.010043e-01 
1.000600e+01 -1.725904e-01 -2.008624e-01 
1.000700e+01 -1.724288e-01 -2.007187e-01 
1.000800e+01 -1.722659e-01 -2.005732e-01 
1.000900e+01 -1.721017e-01 -2.004259e-01 
1.001000e+01 -1.719363e-01 -2.002767e-01 
1.001100e+01 -1.717696e-01 -2.001257e-01 
1.001200e+01 -1.716017e-01 -1.999730e-01 
1.001300e+01 -1.714326e-01 -1.998184e-01 
1.001400e+01 -1.712622e-01 -1.996620e-01 
1.001500e+01 -1.710906e-01 -1.995038e-01 
1.001600e+01 -1.709178e-01 -1.993438e-01 
1.001700e+01 -1.707437e-01 -1.991821e-01 
1.001800e+01 -1.705684e-01 -1.990185e-01 
1.001900e+01 -1.703920e-01 -1.988531e-01 
1.002000e+01 -1.702143e-01 -1.986859e-01 
1.002100e+01 -1.700354e-01 -1.985170e-01 
1.002200e+01 -1.698554e-01 -1.983462e-01 
1.002300e+01 -1.696741e-01 -1.981737e-01 
1.002400e+01 -1.694917e-01 -1.979994e-01 
1.002500e+01 -1.693081e-01 -1.978233e-01 
1.002600e+01 -1.691233e-01 -1.976455e-01 
1.002700e+01 -1.689374e-01 -1.974658e-01 
1.002800e+01 -1.687503e-01 -1.972844e-01 
1.002900e+01 -1.685620e-01 -1.971012e-01 
1.003000e+01 -1.683726e-01 -1.969163e-01 
1.003100e+01 -1.681821e-01 -1.967296e-01 
1.003200e+01 -1.679904e-01 -1.965411e-01 
1.003300e+01 -1.677976e-01 -1.963509e-01 
1.003400e+01 -1.676037e-01 -1.961589e-01 
1.003500e+01 -1.674086e-01 -1.959651e-01 
1.003600e+01 -1.672124e-01 -1.957696e-01 
1.003700e+01 -1.670151e-01 -1.955724e-01 
1.003800e+01 -1.668167e-01 -1.953734e-01 
1.003900e+01 -1.666172e-01 -1.951727e-01 
1.004000e+01 -1.664167e-01 -1.949702e-01 
1.004100e+01 -1.662150e-01 -1.947660e-01 
1.004200e+01 -1.660122e-01 -1.945600e-01 
1.004300e+01 -1.658084e-01 -1.943523e-01 
1.004400e+01 -1.656035e-01 -1.941429e-01 
1.004500e+01 -1.653975e-01 -1.939318e-01 
1.004600e+01 -1.651905e-01 -1.937189e-01 
1.004700e+01 -1.649824e-01 -1.935043e-01 
1.004800e+01 -1.647733e-01 -1.932880e-01 
1.004900e+01 -1.645631e-01 -1.930700e-01 
1.005000e+01 -1.643519e-01 -1.928503e-01 
1.005100e+01 -1.641396e-01 -1.926288e-01 
1.005200e+01 -1.639263e-01 -1.924057e-01 
1.005300e+01 -1.637120e-01 -1.921808e-01 
1.005400e+01 -1.634967e-01 -1.919543e-01 
1.005500e+01 -1.632804e-01 -1.917260e-01 
1.005600e+01 -1.630631e-01 -1.914961e-01 
1.005700e+01 -1.628447e-01 -1.912644e-01 
1.005800e+01 -1.626254e-01 -1.910311e-01 
1.005900e+01 -1.624051e-01 -1.907961e-01 
1.006000e+01 -1.621838e-01 -1.905594e-01 
1.006100e+01 -1.619615e-01 -1.903210e-01 
1.006200e+01 -1.617383e-01 -1.900809e-01 
1.006300e+01 -1.615141e-01 -1.898392e-01 
1.006400e+01 -1.612889e-01 -1.895958e-01 
1.006500e+01 -1.610628e-01 -1.893507e-01 
1.006600e+01 -1.608357e-01 -1.891040e-01 
1.006700e+01 -1.606077e-01 -1.888556e-01 
1.006800e+01 -1.603788e-01 -1.886055e-01 
1.006900e+01 -1.601489e-01 -1.883538e-01 
1.007000e+01 -1.599181e-01 -1.881004e-01 
1.007100e+01 -1.596863e-01 -1.878454e-01 
1.007200e+01 -1.594537e-01 -1.875888e-01 
1.007300e+01 -1.592202e-01 -1.873305e-01 
1.007400e+01 -1.589857e-01 -1.870705e-01 
1.007500e+01 -1.587503e-01 -1.868089e-01 
1.007600e+01 -1.585141e-01 -1.865457e-01 
1.007700e+01 -1.582770e-01 -1.862809e-01 
1.007800e+01 -1.580390e-01 -1.860144e-01 
1.007900e+01 -1.578001e-01 -1.857463e-01 
1.008000e+01 -1.575603e-01 -1.854766e-01 
1.008100e+01 -1.573197e-01 -1.852053e-01 
1.008200e+01 -1.570782e-01 -1.849323e-01 
1.008300e+01 -1.568359e-01 -1.846578e-01 
1.008400e+01 -1.565927e-01 -1.843816e-01 
1.008500e+01 -1.563487e-01 -1.841039e-01 
1.008600e+01 -1.561038e-01 -1.838245e-01 
1.008700e+01 -1.558582e-01 -1.835435e-01 
1.008800e+01 -1.556117e-01 -1.832610e-01 
1.008900e+01 -1.553643e-01 -1.829769e-01 
1.009000e+01 -1.551162e-01 -1.826911e-01 
1.009100e+01 -1.548673e-01 -1.824038e-01 
1.009200e+01 -1.546175e-01 -1.821149e-01 
1.009300e+01 -1.543670e-01 -1.818245e-01 
1.009400e+01 -1.541157e-01 -1.815325e-01 
1.009500e+01 -1.538636e-01 -1.812389e-01 
1.009600e+01 -1.536107e-01 -1.809437e-01 
1.009700e+01 -1.533570e-01 -1.806470e-01 
1.009800e+01 -1.531026e-01 -1.803487e-01 
1.009900e+01 -1.528474e-01 -1.800489e-01 
1.010000e+01 -1.525915e-01 -1.797475e-01 
1.010100e+01 -1.523348e-01 -1.794446e-01 
1.010200e+01 -1.520773e-01 -1.791401e-01 
1.010300e+01 -1.518192e-01 -1.788341e-01 
1.010400e+01 -1.515603e-01 -1.785265e-01 
1.010500e+01 -1.513007e-01 -1.782175e-01 
1.010600e+01 -1.510403e-01 -1.779069e-01 
1.010700e+01 -1.507793e-01 -1.775947e-01 
1.010800e+01 -1.505175e-01 -1.772811e-01 
1.010900e+01 -1.502550e-01 -1.769659e-01 
1.011000e+01 -1.499918e-01 -1.766493e-01 
1.011100e+01 -1.497280e-01 -1.763311e-01 
1.011200e+01 -1.494634e-01 -1.760114e-01 
1.011300e+01 -1.491982e-01 -1.756902e-01 
1.011400e+01 -1.489323e-01 -1.753675e-01 
1.011500e+01 -1.486657e-01 -1.750433e-01 
1.011600e+01 -1.483985e-01 -1.747177e-01 
1.011700e+01 -1.481306e-01 -1.743905e-01 
1.011800e+01 -1.478621e-01 -1.740619e-01 
1.011900e+01 -1.475929e-01 -1.737318e-01 
1.012000e+01 -1.473231e-01 -1.734002e-01 
1.012100e+01 -1.470526e-01 -1.730671e-01 
1.012200e+01 -1.467815e-01 -1.727326e-01 
1.012300e+01 -1.465098e-01 -1.723966e-01 
1.012400e+01 -1.462375e-01 -1.720592e-01 
1.012500e+01 -1.459646e-01 -1.717203e-01 
1.012600e+01 -1.456910e-01 -1.713800e-01 
1.012700e+01 -1.454169e-01 -1.710382e-01 
1.012800e+01 -1.451421e-01 -1.706949e-01 
1.012900e+01 -1.448668e-01 -1.703503e-01 
1.013000e+01 -1.445909e-01 -1.700042e-01 
1.013100e+01 -1.443144e-01 -1.696566e-01 
1.013200e+01 -1.440374e-01 -1.693077e-01 
1.013300e+01 -1.437598e-01 -1.689573e-01 
1.013400e+01 -1.434816e-01 -1.686055e-01 
1.013500e+01 -1.432028e-01 -1.682523e-01 
1.013600e+01 -1.429236e-01 -1.678977e-01 
1.013700e+01 -1.426437e-01 -1.675416e-01 
1.013800e+01 -1.423634e-01 -1.671842e-01 
1.013900e+01 -1.420825e-01 -1.668254e-01 
1.014000e+01 -1.418011e-01 -1.664652e-01 
1.014100e+01 -1.415192e-01 -1.661036e-01 
1.014200e+01 -1.412367e-01 -1.657406e-01 
1.014300e+01 -1.409537e-01 -1.653762e-01 
1.014400e+01 -1.406703e-01 -1.650105e-01 
1.014500e+01 -1.403863e-01 -1.646433e-01 
1.014600e+01 -1.401019e-01 -1.642749e-01 
1.014700e+01 -1.398170e-01 -1.639050e-01 
1.014800e+01 -1.395316e-01 -1.635338e-01 
1.014900e+01 -1.392457e-01 -1.631613e-01 
1.015000e+01 -1.389593e-01 -1.627874e-01 
1.015100e+01 -1.386725e-01 -1.624121e-01 
1.015200e+01 -1.383852e-01 -1.620355e-01 
1.015300e+01 -1.380975e-01 -1.616576e-01 
1.015400e+01 -1.378093e-01 -1.612783e-01 
1.015500e+01 -1.375207e-01 -1.608977e-01 
1.015600e+01 -1.372317e-01 -1.605158e-01 
1.015700e+01 -1.369422e-01 -1.601326e-01 
1.015800e+01 -1.366523e-01 -1.597480e-01 
1.015900e+01 -1.363620e-01 -1.593622e-01 
1.016000e+01 -1.360713e-01 -1.589750e-01 
1.016100e+01 -1.357802e-01 -1.585865e-01 
1.016200e+01 -1.354886e-01 -1.581968e-01 
1.016300e+01 -1.351967e-01 -1.578057e-01 
1.016400e+01 -1.349044e-01 -1.574134e-01 
1.016500e+01 -1.346117e-01 -1.570197e-01 
1.016600e+01 -1.343186e-01 -1.566248e-01 
1.016700e+01 -1.340252e-01 -1.562286e-01 
1.016800e+01 -1.337314e-01 -1.558312e-01 
1.016900e+01 -1.334372e-01 -1.554324e-01 
1.017000e+01 -1.331427e-01 -1.550325e-01 
1.017100e+01 -1.328478e-01 -1.546312e-01 
1.017200e+01 -1.325526e-01 -1.542287e-01 
1.017300e+01 -1.322570e-01 -1.538250e-01 
1.017400e+01 -1.319611e-01 -1.534200e-01 
1.017500e+01 -1.316649e-01 -1.530138e-01 
1.017600e+01 -1.313683e-01 -1.526063e-01 
1.017700e+01 -1.310715e-01 -1.521976e-01 
1.017800e+01 -1.307743e-01 -1.517877e-01 
1.017900e+01 -1.304768e-01 -1.513766e-01 
1.018000e+01 -1.301790e-01 -1.509643e-01 
1.018100e+01 -1.298810e-01 -1.505507e-01 
1.018200e+01 -1.295826e-01 -1.501359e-01 
1.018300e+01 -1.292840e-01 -1.497200e-01 
1.018400e+01 -1.289850e-01 -1.493028e-01 
1.018500e+01 -1.286858e-01 -1.488845e-01 
1.018600e+01 -1.283864e-01 -1.484649e-01 
1.018700e+01 -1.280866e-01 -1.480442e-01 
1.018800e+01 -1.277867e-01 -1.476223e-01 
1.018900e+01 -1.274864e-01 -1.471992e-01 
1.019000e+01 -1.271860e-01 -1.467750e-01 
1.019100e+01 -1.268852e-01 -1.463496e-01 
1.019200e+01 -1.265843e-01 -1.459230e-01 
1.019300e+01 -1.262831e-01 -1.454953e-01 
1.019400e+01 -1.259817e-01 -1.450664e-01 
1.019500e+01 -1.256801e-01 -1.446364e-01 
1.019600e+01 -1.253783e-01 -1.442053e-01 
1.019700e+01 -1.250762e-01 -1.437730e-01 
1.019800e+01 -1.247740e-01 -1.433396e-01 
1.019900e+01 -1.244715e-01 -1.429050e-01 
1.020000e+01 -1.241689e-01 -1.424693e-01 
1.020100e+01 -1.238661e-01 -1.420326e-01 
1.020200e+01 -1.235631e-01 -1.415947e-01 
1.020300e+01 -1.232599e-01 -1.411557e-01 
1.020400e+01 -1.229566e-01 -1.407156e-01 
1.020500e+01 -1.226531e-01 -1.402744e-01 
1.020600e+01 -1.223494e-01 -1.398321e-01 
1.020700e+01 -1.220456e-01 -1.393887e-01 
1.020800e+01 -1.217417e-01 -1.389443e-01 
1.020900e+01 -1.214375e-01 -1.384987e-01 
1.021000e+01 -1.211333e-01 -1.380521e-01 
1.021100e+01 -1.208289e-01 -1.376044e-01 
1.021200e+01 -1.205244e-01 -1.371557e-01 
1.021300e+01 -1.202198e-01 -1.367059e-01 
1.021400e+01 -1.199151e-01 -1.362551e-01 
1.021500e+01 -1.196102e-01 -1.358032e-01 
1.021600e+01 -1.193052e-01 -1.353503e-01 
1.021700e+01 -1.190002e-01 -1.348963e-01 
1.021800e+01 -1.186950e-01 -1.344413e-01 
1.021900e+01 -1.183898e-01 -1.339853e-01 
1.022000e+01 -1.180845e-01 -1.335282e-01 
1.022100e+01 -1.177791e-01 -1.330701e-01 
1.022200e+01 -1.174736e-01 -1.326111e-01 
1.022300e+01 -1.171680e-01 -1.321510e-01 
1.022400e+01 -1.168624e-01 -1.316899e-01 
1.022500e+01 -1.165567e-01 -1.312278e-01 
1.022600e+01 -1.162510e-01 -1.307647e-01 
1.022700e+01 -1.159452e-01 -1.303006e-01 
1.022800e+01 -1.156394e-01 -1.298356e-01 
1.022900e+01 -1.153335e-01 -1.293696e-01 
1.023000e+01 -1.150276e-01 -1.289026e-01 
1.023100e+01 -1.147217e-01 -1.284346e-01 
1.023200e+01 -1.144158e-01 -1.279657e-01 
1.023300e+01 -1.141098e-01 -1.274958e-01 
1.023400e+01 -1.138038e-01 -1.270249e-01 
1.023500e+01 -1.134978e-01 -1.265532e-01 
1.023600e+01 -1.131918e-01 -1.260804e-01 
1.023700e+01 -1.128858e-01 -1.256068e-01 
1.023800e+01 -1.125799e-01 -1.251322e-01 
1.023900e+01 -1.122739e-01 -1.246567e-01 
1.024000e+01 -1.119679e-01 -1.241802e-01 
1.024100e+01 -1.116620e-01 -1.237029e-01 
1.024200e+01 -1.113561e-01 -1.232246e-01 
1.024300e+01 -1.110502e-01 -1.227455e-01 
1.024400e+01 -1.107444e-01 -1.222654e-01 
1.024500e+01 -1.104386e-01 -1.217844e-01 
1.024600e+01 -1.101328e-01 -1.213026e-01 
1.024700e+01 -1.098271e-01 -1.208198e-01 
1.024800e+01 -1.095215e-01 -1.203362e-01 
1.024900e+01 -1.092159e-01 -1.198517e-01 
1.025000e+01 -1.089104e-01 -1.193663e-01 
1.025100e+01 -1.086050e-01 -1.188801e-01 
1.025200e+01 -1.082996e-01 -1.183930e-01 
1.025300e+01 -1.079943e-01 -1.179051e-01 
1.025400e+01 -1.076891e-01 -1.174163e-01 
1.025500e+01 -1.073840e-01 -1.169267e-01 
1.025600e+01 -1.070790e-01 -1.164362e-01 
1.025700e+01 -1.067741e-01 -1.159449e-01 
1.025800e+01 -1.064693e-01 -1.154528e-01 
1.025900e+01 -1.061646e-01 -1.149598e-01 
1.026000e+01 -1.058600e-01 -1.144661e-01 
1.026100e+01 -1.055555e-01 -1.139715e-01 
1.026200e+01 -1.052512e-01 -1.134761e-01 
1.026300e+01 -1.049470e-01 -1.129799e-01 
1.026400e+01 -1.046429e-01 -1.124829e-01 
1.026500e+01 -1.043389e-01 -1.119851e-01 
1.026600e+01 -1.040351e-01 -1.114866e-01 
1.026700e+01 -1.037315e-01 -1.109872e-01 
1.026800e+01 -1.034280e-01 -1.104871e-01 
1.026900e+01 -1.031246e-01 -1.099862e-01 
1.027000e+01 -1.028214e-01 -1.094846e-01 
1.027100e+01 -1.025184e-01 -1.089822e-01 
1.027200e+01 -1.022156e-01 -1.084790e-01 
1.027300e+01 -1.019129e-01 -1.079751e-01 
1.027400e+01 -1.016104e-01 -1.074705e-01 
1.027500e+01 -1.013081e-01 -1.069651e-01 
1.027600e+01 -1.010060e-01 -1.064590e-01 
1.027700e+01 -1.007040e-01 -1.059521e-01 
1.027800e+01 -1.004023e-01 -1.054445e-01 
1.027900e+01 -1.001008e-01 -1.049363e-01 
1.028000e+01 -9.979946e-02 -1.044273e-01 
1.028100e+01 -9.949834e-02 -1.039176e-01 
1.028200e+01 -9.919745e-02 -1.034072e-01 
1.028300e+01 -9.889677e-02 -1.028961e-01 
1.028400e+01 -9.859632e-02 -1.023843e-01 
1.028500e+01 -9.829610e-02 -1.018718e-01 
1.028600e+01 -9.799611e-02 -1.013586e-01 
1.028700e+01 -9.769635e-02 -1.008448e-01 
1.028800e+01 -9.739684e-02 -1.003303e-01 
1.028900e+01 -9.709758e-02 -9.981518e-02 
1.029000e+01 -9.679856e-02 -9.929937e-02 
1.029100e+01 -9.649980e-02 -9.878290e-02 
1.029200e+01 -9.620130e-02 -9.826579e-02 
1.029300e+01 -9.590307e-02 -9.774804e-02 
1.029400e+01 -9.560510e-02 -9.722965e-02 
1.029500e+01 -9.530740e-02 -9.671064e-02 
1.029600e+01 -9.500998e-02 -9.619099e-02 
1.029700e+01 -9.471284e-02 -9.567073e-02 
1.029800e+01 -9.441599e-02 -9.514985e-02 
1.029900e+01 -9.411942e-02 -9.462837e-02 
1.030000e+01 -9.382315e-02 -9.410628e-02 
1.030100e+01 -9.352718e-02 -9.358359e-02 
1.030200e+01 -9.323150e-02 -9.306031e-02 
1.030300e+01 -9.293613e-02 -9.253645e-02 
1.030400e+01 -9.264108e-02 -9.201200e-02 
1.030500e+01 -9.234633e-02 -9.148698e-02 
1.030600e+01 -9.205191e-02 -9.096138e-02 
1.030700e+01 -9.175780e-02 -9.043522e-02 
1.030800e+01 -9.146402e-02 -8.990850e-02 
1.030900e+01 -9.117058e-02 -8.938122e-02 
1.031000e+01 -9.087746e-02 -8.885340e-02 
1.031100e+01 -9.058469e-02 -8.832503e-02 
1.031200e+01 -9.029225e-02 -8.779612e-02 
1.031300e+01 -9.000017e-02 -8.726668e-02 
1.031400e+01 -8.970843e-02 -8.673671e-02 
1.031500e+01 -8.941705e-02 -8.620622e-02 
1.031600e+01 -8.912602e-02 -8.567522e-02 
1.031700e+01 -8.883536e-02 -8.514370e-02 
1.031800e+01 -8.854506e-02 -8.461168e-02 
1.031900e+01 -8.825514e-02 -8.407916e-02 
1.032000e+01 -8.796559e-02 -8.354614e-02 
1.032100e+01 -8.767641e-02 -8.301263e-02 
1.032200e+01 -8.738762e-02 -8.247864e-02 
1.032300e+01 -8.709921e-02 -8.194417e-02 
1.032400e+01 -8.681119e-02 -8.140922e-02 
1.032500e+01 -8.652356e-02 -8.087381e-02 
1.032600e+01 -8.623633e-02 -8.033794e-02 
1.032700e+01 -8.594950e-02 -7.980161e-02 
1.032800e+01 -8.566308e-02 -7.926483e-02 
1.032900e+01 -8.537706e-02 -7.872760e-02 
1.033000e+01 -8.509145e-02 -7.818994e-02 
1.033100e+01 -8.480626e-02 -7.765183e-02 
1.033200e+01 -8.452149e-02 -7.711330e-02 
1.033300e+01 -8.423714e-02 -7.657435e-02 
1.033400e+01 -8.395321e-02 -7.603497e-02 
1.033500e+01 -8.366972e-02 -7.549518e-02 
1.033600e+01 -8.338666e-02 -7.495499e-02 
1.033700e+01 -8.310404e-02 -7.441439e-02 
1.033800e+01 -8.282185e-02 -7.387340e-02 
1.033900e+01 -8.254012e-02 -7.333201e-02 
1.034000e+01 -8.225882e-02 -7.279024e-02 
1.034100e+01 -8.197798e-02 -7.224809e-02 
1.034200e+01 -8.169760e-02 -7.170556e-02 
1.034300e+01 -8.141767e-02 -7.116267e-02 
1.034400e+01 -8.113821e-02 -7.061941e-02 
1.034500e+01 -8.085921e-02 -7.007579e-02 
1.034600e+01 -8.058067e-02 -6.953182e-02 
1.034700e+01 -8.030261e-02 -6.898750e-02 
1.034800e+01 -8.002503e-02 -6.844284e-02 
1.034900e+01 -7.974792e-02 -6.789784e-02 
1.035000e+01 -7.947130e-02 -6.735251e-02 
1.035100e+01 -7.919516e-02 -6.680685e-02 
1.035200e+01 -7.891951e-02 -6.626088e-02 
1.035300e+01 -7.864435e-02 -6.571459e-02 
1.035400e+01 -7.836969e-02 -6.516799e-02 
1.035500e+01 -7.809552e-02 -6.462108e-02 
1.035600e+01 -7.782186e-02 -6.407388e-02 
1.035700e+01 -7.754870e-02 -6.352638e-02 
1.035800e+01 -7.727605e-02 -6.297860e-02 
1.035900e+01 -7.700392e-02 -6.243053e-02 
1.036000e+01 -7.673229e-02 -6.188219e-02 
1.036100e+01 -7.646119e-02 -6.133358e-02 
1.036200e+01 -7.619060e-02 -6.078470e-02 
1.036300e+01 -7.592054e-02 -6.023556e-02 
1.036400e+01 -7.565101e-02 -5.968616e-02 
1.036500e+01 -7.538200e-02 -5.913651e-02 
1.036600e+01 -7.511353e-02 -5.858662e-02 
1.036700e+01 -7.484560e-02 -5.803650e-02 
1.036800e+01 -7.457821e-02 -5.748613e-02 
1.036900e+01 -7.431135e-02 -5.693554e-02 
1.037000e+01 -7.404505e-02 -5.638473e-02 
1.037100e+01 -7.377929e-02 -5.583370e-02 
1.037200e+01 -7.351408e-02 -5.528246e-02 
1.037300e+01 -7.324943e-02 -5.473101e-02 
1.037400e+01 -7.298533e-02 -5.417937e-02 
1.037500e+01 -7.272180e-02 -5.362752e-02 
1.037600e+01 -7.245883e-02 -5.307549e-02 
1.037700e+01 -7.219642e-02 -5.252327e-02 
1.037800e+01 -7.193458e-02 -5.197087e-02 
1.037900e+01 -7.167331e-02 -5.141830e-02 
1.038000e+01 -7.141262e-02 -5.086556e-02 
1.038100e+01 -7.115251e-02 -5.031266e-02 
1.038200e+01 -7.089297e-02 -4.975960e-02 
1.038300e+01 -7.063402e-02 -4.920639e-02 
1.038400e+01 -7.037565e-02 -4.865303e-02 
1.038500e+01 -7.011787e-02 -4.809953e-02 
1.038600e+01 -6.986068e-02 -4.754589e-02 
1.038700e+01 -6.960409e-02 -4.699213e-02 
1.038800e+01 -6.934809e-02 -4.643823e-02 
1.038900e+01 -6.909269e-02 -4.588422e-02 
1.039000e+01 -6.883789e-02 -4.533010e-02 
1.039100e+01 -6.858369e-02 -4.477586e-02 
1.039200e+01 -6.833010e-02 -4.422152e-02 
1.039300e+01 -6.807712e-02 -4.366708e-02 
1.039400e+01 -6.782475e-02 -4.311255e-02 
1.039500e+01 -6.757300e-02 -4.255793e-02 
1.039600e+01 -6.732186e-02 -4.200323e-02 
1.039700e+01 -6.707134e-02 -4.144846e-02 
1.039800e+01 -6.682144e-02 -4.089361e-02 
1.039900e+01 -6.657217e-02 -4.033869e-02 
1.040000e+01 -6.632352e-02 -3.978371e-02 
1.040100e+01 -6.607550e-02 -3.922868e-02 
1.040200e+01 -6.582812e-02 -3.867360e-02 
1.040300e+01 -6.558136e-02 -3.811847e-02 
1.040400e+01 -6.533525e-02 -3.756331e-02 
1.040500e+01 -6.508977e-02 -3.700810e-02 
1.040600e+01 -6.484493e-02 -3.645287e-02 
1.040700e+01 -6.460073e-02 -3.589762e-02 
1.040800e+01 -6.435718e-02 -3.534235e-02 
1.040900e+01 -6.411427e-02 -3.478706e-02 
1.041000e+01 -6.387202e-02 -3.423177e-02 
1.041100e+01 -6.363042e-02 -3.367647e-02 
1.041200e+01 -6.338947e-02 -3.312118e-02 
1.041300e+01 -6.314917e-02 -3.256590e-02 
1.041400e+01 -6.290954e-02 -3.201063e-02 
1.041500e+01 -6.267056e-02 -3.145537e-02 
1.041600e+01 -6.243225e-02 -3.090015e-02 
1.041700e+01 -6.219460e-02 -3.034495e-02 
1.041800e+01 -6.195762e-02 -2.978978e-02 
1.041900e+01 -6.172131e-02 -2.923466e-02 
1.042000e+01 -6.148567e-02 -2.867958e-02 
1.042100e+01 -6.125070e-02 -2.812455e-02 
1.042200e+01 -6.101640e-02 -2.756957e-02 
1.042300e+01 -6.078279e-02 -2.701466e-02 
1.042400e+01 -6.054985e-02 -2.645981e-02 
1.042500e+01 -6.031759e-02 -2.590503e-02 
1.042600e+01 -6.008601e-02 -2.535033e-02 
1.042700e+01 -5.985512e-02 -2.479572e-02 
1.042800e+01 -5.962491e-02 -2.424118e-02 
1.042900e+01 -5.939539e-02 -2.368675e-02 
1.043000e+01 -5.916657e-02 -2.313240e-02 
1.043100e+01 -5.893843e-02 -2.257816e-02 
1.043200e+01 -5.871099e-02 -2.202403e-02 
1.043300e+01 -5.848424e-02 -2.147001e-02 
1.043400e+01 -5.825819e-02 -2.091611e-02 
1.043500e+01 -5.803283e-02 -2.036233e-02 
1.043600e+01 -5.780818e-02 -1.980868e-02 
1.043700e+01 -5.758423e-02 -1.925517e-02 
1.043800e+01 -5.736098e-02 -1.870179e-02 
1.043900e+01 -5.713844e-02 -1.814855e-02 
1.044000e+01 -5.691661e-02 -1.759547e-02 
1.044100e+01 -5.669548e-02 -1.704254e-02 
1.044200e+01 -5.647507e-02 -1.648977e-02 
1.044300e+01 -5.625536e-02 -1.593716e-02 
1.044400e+01 -5.603637e-02 -1.538472e-02 
1.044500e+01 -5.581810e-02 -1.483246e-02 
1.044600e+01 -5.560054e-02 -1.428037e-02 
1.044700e+01 -5.538369e-02 -1.372847e-02 
1.044800e+01 -5.516757e-02 -1.317677e-02 
1.044900e+01 -5.495217e-02 -1.262525e-02 
1.045000e+01 -5.473749e-02 -1.207394e-02 
1.045100e+01 -5.452353e-02 -1.152283e-02 
1.045200e+01 -5.431030e-02 -1.097193e-02 
1.045300e+01 -5.409780e-02 -1.042125e-02 
1.045400e+01 -5.388602e-02 -9.870782e-03 
1.045500e+01 -5.367497e-02 -9.320544e-03 
1.045600e+01 -5.346465e-02 -8.770536e-03 
1.045700e+01 -5.325506e-02 -8.220764e-03 
1.045800e+01 -5.304621e-02 -7.671232e-03 
1.045900e+01 -5.283809e-02 -7.121946e-03 
1.046000e+01 -5.263070e-02 -6.572909e-03 
1.046100e+01 -5.242406e-02 -6.024129e-03 
1.046200e+01 -5.221814e-02 -5.475609e-03 
1.046300e+01 -5.201297e-02 -4.927354e-03 
1.046400e+01 -5.180854e-02 -4.379369e-03 
1.046500e+01 -5.160485e-02 -3.831660e-03 
1.046600e+01 -5.140190e-02 -3.284232e-03 
1.046700e+01 -5.119969e-02 -2.737088e-03 
1.046800e+01 -5.099823e-02 -2.190235e-03 
1.046900e+01 -5.079751e-02 -1.643677e-03 
1.047000e+01 -5.059754e-02 -1.097420e-03 
1.047100e+01 -5.039832e-02 -5.514669e-04 
1.047200e+01 -5.019984e-02 -5.824185e-06 
1.047300e+01 -5.000212e-02 5.395036e-04 
1.047400e+01 -4.980514e-02 1.084512e-03 
1.047500e+01 -4.960892e-02 1.629195e-03 
1.047600e+01 -4.941345e-02 2.173549e-03 
1.047700e+01 -4.921873e-02 2.717568e-03 
1.047800e+01 -4.902476e-02 3.261248e-03 
1.047900e+01 -4.883155e-02 3.804583e-03 
1.048000e+01 -4.863909e-02 4.347570e-03 
1.048100e+01 -4.844739e-02 4.890203e-03 
1.048200e+01 -4.825645e-02 5.432477e-03 
1.048300e+01 -4.806626e-02 5.974387e-03 
1.048400e+01 -4.787683e-02 6.515929e-03 
1.048500e+01 -4.768817e-02 7.057098e-03 
1.048600e+01 -4.750026e-02 7.597889e-03 
1.048700e+01 -4.731311e-02 8.138297e-03 
1.048800e+01 -4.712672e-02 8.678317e-03 
1.048900e+01 -4.694110e-02 9.217945e-03 
1.049000e+01 -4.675624e-02 9.757176e-03 
1.049100e+01 -4.657214e-02 1.029600e-02 
1.049200e+01 -4.638880e-02 1.083443e-02 
1.049300e+01 -4.620623e-02 1.137244e-02 
1.049400e+01 -4.602442e-02 1.191003e-02 
1.049500e+01 -4.584338e-02 1.244721e-02 
1.049600e+01 -4.566310e-02 1.298395e-02 
1.049700e+01 -4.548359e-02 1.352027e-02 
1.049800e+01 -4.530484e-02 1.405615e-02 
1.049900e+01 -4.512687e-02 1.459160e-02 
1.050000e+01 -4.494966e-02 1.512660e-02 
1.050100e+01 -4.477321e-02 1.566115e-02 
1.050200e+01 -4.459754e-02 1.619524e-02 
1.050300e+01 -4.442263e-02 1.672888e-02 
1.050400e+01 -4.424850e-02 1.726205e-02 
1.050500e+01 -4.407513e-02 1.779476e-02 
1.050600e+01 -4.390253e-02 1.832699e-02 
1.050700e+01 -4.373070e-02 1.885875e-02 
1.050800e+01 -4.355964e-02 1.939003e-02 
1.050900e+01 -4.338935e-02 1.992082e-02 
1.051000e+01 -4.321983e-02 2.045112e-02 
1.051100e+01 -4.305108e-02 2.098092e-02 
1.051200e+01 -4.288311e-02 2.151022e-02 
1.051300e+01 -4.271590e-02 2.203902e-02 
1.051400e+01 -4.254946e-02 2.256731e-02 
1.051500e+01 -4.238380e-02 2.309509e-02 
1.051600e+01 -4.221891e-02 2.362235e-02 
1.051700e+01 -4.205478e-02 2.414909e-02 
1.051800e+01 -4.189143e-02 2.467530e-02 
1.051900e+01 -4.172885e-02 2.520097e-02 
1.052000e+01 -4.156705e-02 2.572612e-02 
1.052100e+01 -4.140601e-02 2.625072e-02 
1.052200e+01 -4.124574e-02 2.677477e-02 
1.052300e+01 -4.108625e-02 2.729828e-02 
1.052400e+01 -4.092752e-02 2.782123e-02 
1.052500e+01 -4.076957e-02 2.834363e-02 
1.052600e+01 -4.061239e-02 2.886546e-02 
1.052700e+01 -4.045598e-02 2.938672e-02 
1.052800e+01 -4.030034e-02 2.990742e-02 
1.052900e+01 -4.014547e-02 3.042753e-02 
1.053000e+01 -3.999137e-02 3.094707e-02 
1.053100e+01 -3.983804e-02 3.146602e-02 
1.053200e+01 -3.968548e-02 3.198438e-02 
1.053300e+01 -3.953370e-02 3.250215e-02 
1.053400e+01 -3.938268e-02 3.301933e-02 
1.053500e+01 -3.923242e-02 3.353589e-02 
1.053600e+01 -3.908294e-02 3.405186e-02 
1.053700e+01 -3.893423e-02 3.456721e-02 
1.053800e+01 -3.878628e-02 3.508195e-02 
1.053900e+01 -3.863911e-02 3.559606e-02 
1.054000e+01 -3.849270e-02 3.610956e-02 
1.054100e+01 -3.834705e-02 3.662242e-02 
1.054200e+01 -3.820218e-02 3.713466e-02 
1.054300e+01 -3.805807e-02 3.764625e-02 
1.054400e+01 -3.791472e-02 3.815721e-02 
1.054500e+01 -3.777214e-02 3.866752e-02 
1.054600e+01 -3.763033e-02 3.917719e-02 
1.054700e+01 -3.748927e-02 3.968620e-02 
1.054800e+01 -3.734899e-02 4.019455e-02 
1.054900e+01 -3.720946e-02 4.070224e-02 
1.055000e+01 -3.707070e-02 4.120926e-02 
1.055100e+01 -3.693270e-02 4.171562e-02 
1.055200e+01 -3.679546e-02 4.222130e-02 
1.055300e+01 -3.665899e-02 4.272630e-02 
1.055400e+01 -3.652327e-02 4.323062e-02 
1.055500e+01 -3.638831e-02 4.373425e-02 
1.055600e+01 -3.625411e-02 4.423719e-02 
1.055700e+01 -3.612067e-02 4.473944e-02 
1.055800e+01 -3.598798e-02 4.524099e-02 
1.055900e+01 -3.585606e-02 4.574184e-02 
1.056000e+01 -3.572488e-02 4.624198e-02 
1.056100e+01 -3.559447e-02 4.674140e-02 
1.056200e+01 -3.546480e-02 4.724012e-02 
1.056300e+01 -3.533589e-02 4.773811e-02 
1.056400e+01 -3.520774e-02 4.823538e-02 
1.056500e+01 -3.508033e-02 4.873193e-02 
1.056600e+01 -3.495368e-02 4.922774e-02 
1.056700e+01 -3.482777e-02 4.972282e-02 
1.056800e+01 -3.470262e-02 5.021716e-02 
1.056900e+01 -3.457821e-02 5.071076e-02 
1.057000e+01 -3.445455e-02 5.120361e-02 
1.057100e+01 -3.433163e-02 5.169571e-02 
1.057200e+01 -3.420946e-02 5.218705e-02 
1.057300e+01 -3.408804e-02 5.267764e-02 
1.057400e+01 -3.396735e-02 5.316747e-02 
1.057500e+01 -3.384741e-02 5.365652e-02 
1.057600e+01 -3.372821e-02 5.414481e-02 
1.057700e+01 -3.360976e-02 5.463233e-02 
1.057800e+01 -3.349203e-02 5.511906e-02 
1.057900e+01 -3.337505e-02 5.560502e-02 
1.058000e+01 -3.325881e-02 5.609019e-02 
1.058100e+01 -3.314329e-02 5.657457e-02 
1.058200e+01 -3.302852e-02 5.705815e-02 
1.058300e+01 -3.291447e-02 5.754094e-02 
1.058400e+01 -3.280116e-02 5.802293e-02 
1.058500e+01 -3.268858e-02 5.850412e-02 
1.058600e+01 -3.257673e-02 5.898450e-02 
1.058700e+01 -3.246561e-02 5.946406e-02 
1.058800e+01 -3.235521e-02 5.994281e-02 
1.058900e+01 -3.224554e-02 6.042075e-02 
1.059000e+01 -3.213659e-02 6.089786e-02 
1.059100e+01 -3.202837e-02 6.137414e-02 
1.059200e+01 -3.192087e-02 6.184959e-02 
1.059300e+01 -3.181408e-02 6.232421e-02 
1.059400e+01 -3.170802e-02 6.279799e-02 
1.059500e+01 -3.160268e-02 6.327093e-02 
1.059600e+01 -3.149805e-02 6.374302e-02 
1.059700e+01 -3.139413e-02 6.421427e-02 
1.059800e+01 -3.129093e-02 6.468467e-02 
1.059900e+01 -3.118844e-02 6.515421e-02 
1.060000e+01 -3.108666e-02 6.562289e-02 
1.060100e+01 -3.098559e-02 6.609071e-02 
1.060200e+01 -3.088523e-02 6.655766e-02 
1.060300e+01 -3.078557e-02 6.702374e-02 
1.060400e+01 -3.068661e-02 6.748895e-02 
1.060500e+01 -3.058836e-02 6.795329e-02 
1.060600e+01 -3.049081e-02 6.841674e-02 
1.060700e+01 -3.039396e-02 6.887931e-02 
1.060800e+01 -3.029781e-02 6.934099e-02 
1.060900e+01 -3.020235e-02 6.980179e-02 
1.061000e+01 -3.010759e-02 7.026169e-02 
1.061100e+01 -3.001352e-02 7.072069e-02 
1.061200e+01 -2.992014e-02 7.117879e-02 
1.061300e+01 -2.982745e-02 7.163599e-02 
1.061400e+01 -2.973545e-02 7.209228e-02 
1.061500e+01 -2.964413e-02 7.254766e-02 
1.061600e+01 -2.955350e-02 7.300213e-02 
1.061700e+01 -2.946355e-02 7.345568e-02 
1.061800e+01 -2.937429e-02 7.390830e-02 
1.061900e+01 -2.928570e-02 7.436001e-02 
1.062000e+01 -2.919778e-02 7.481078e-02 
1.062100e+01 -2.911055e-02 7.526063e-02 
1.062200e+01 -2.902398e-02 7.570954e-02 
1.062300e+01 -2.893809e-02 7.615752e-02 
1.062400e+01 -2.885287e-02 7.660455e-02 
1.062500e+01 -2.876831e-02 7.705065e-02 
1.062600e+01 -2.868442e-02 7.749579e-02 
1.062700e+01 -2.860120e-02 7.793999e-02 
1.062800e+01 -2.851863e-02 7.838323e-02 
1.062900e+01 -2.843673e-02 7.882552e-02 
1.063000e+01 -2.835548e-02 7.926684e-02 
1.063100e+01 -2.827490e-02 7.970721e-02 
1.063200e+01 -2.819496e-02 8.014661e-02 
1.063300e+01 -2.811568e-02 8.058504e-02 
1.063400e+01 -2.803704e-02 8.102250e-02 
1.063500e+01 -2.795906e-02 8.145898e-02 
1.063600e+01 -2.788172e-02 8.189449e-02 
1.063700e+01 -2.780502e-02 8.232901e-02 
1.063800e+01 -2.772896e-02 8.276255e-02 
1.063900e+01 -2.765355e-02 8.319511e-02 
1.064000e+01 -2.757877e-02 8.362667e-02 
1.064100e+01 -2.750463e-02 8.405724e-02 
1.064200e+01 -2.743112e-02 8.448682e-02 
1.064300e+01 -2.735824e-02 8.491539e-02 
1.064400e+01 -2.728599e-02 8.534297e-02 
1.064500e+01 -2.721437e-02 8.576954e-02 
1.064600e+01 -2.714337e-02 8.619510e-02 
1.064700e+01 -2.707299e-02 8.661965e-02 
1.064800e+01 -2.700323e-02 8.704319e-02 
1.064900e+01 -2.693409e-02 8.746571e-02 
1.065000e+01 -2.686557e-02 8.788721e-02 
1.065100e+01 -2.679765e-02 8.830769e-02 
1.065200e+01 -2.673035e-02 8.872714e-02 
1.065300e+01 -2.666366e-02 8.914557e-02 
1.065400e+01 -2.659757e-02 8.956297e-02 
1.065500e+01 -2.653209e-02 8.997933e-02 
1.065600e+01 -2.646720e-02 9.039465e-02 
1.065700e+01 -2.640292e-02 9.080894e-02 
1.065800e+01 -2.633923e-02 9.122219e-02 
1.065900e+01 -2.627614e-02 9.163439e-02 
1.066000e+01 -2.621364e-02 9.204554e-02 
1.066100e+01 -2.615173e-02 9.245565e-02 
1.066200e+01 -2.609040e-02 9.286470e-02 
1.066300e+01 -2.602966e-02 9.327269e-02 
1.066400e+01 -2.596950e-02 9.367963e-02 
1.066500e+01 -2.590992e-02 9.408551e-02 
1.066600e+01 -2.585092e-02 9.449032e-02 
1.066700e+01 -2.579249e-02 9.489407e-02 
1.066800e+01 -2.573463e-02 9.529675e-02 
1.066900e+01 -2.567734e-02 9.569836e-02 
1.067000e+01 -2.562062e-02 9.609890e-02 
1.067100e+01 -2.556446e-02 9.649835e-02 
1.067200e+01 -2.550887e-02 9.689673e-02 
1.067300e+01 -2.545383e-02 9.729403e-02 
1.067400e+01 -2.539935e-02 9.769025e-02 
1.067500e+01 -2.534542e-02 9.808538e-02 
1.067600e+01 -2.529205e-02 9.847942e-02 
1.067700e+01 -2.523922e-02 9.887237e-02 
1.067800e+01 -2.518694e-02 9.926422e-02 
1.067900e+01 -2.513520e-02 9.965498e-02 
1.068000e+01 -2.508400e-02 1.000446e-01 
1.068100e+01 -2.503334e-02 1.004332e-01 
1.068200e+01 -2.498321e-02 1.008207e-01 
1.068300e+01 -2.493362e-02 1.012070e-01 
1.068400e+01 -2.488455e-02 1.015923e-01 
1.068500e+01 -2.483601e-02 1.019764e-01 
1.068600e+01 -2.478800e-02 1.023594e-01 
1.068700e+01 -2.474051e-02 1.027413e-01 
1.068800e+01 -2.469353e-02 1.031221e-01 
1.068900e+01 -2.464707e-02 1.035018e-01 
1.069000e+01 -2.460113e-02 1.038803e-01 
1.069100e+01 -2.455569e-02 1.042577e-01 
1.069200e+01 -2.451076e-02 1.046340e-01 
1.069300e+01 -2.446634e-02 1.050092e-01 
1.069400e+01 -2.442241e-02 1.053832e-01 
1.069500e+01 -2.437899e-02 1.057561e-01 
1.069600e+01 -2.433606e-02 1.061279e-01 
1.069700e+01 -2.429362e-02 1.064985e-01 
1.069800e+01 -2.425167e-02 1.068680e-01 
1.069900e+01 -2.421021e-02 1.072364e-01 
1.070000e+01 -2.416924e-02 1.076036e-01 
1.070100e+01 -2.412874e-02 1.079696e-01 
1.070200e+01 -2.408872e-02 1.083345e-01 
1.070300e+01 -2.404918e-02 1.086983e-01 
1.070400e+01 -2.401011e-02 1.090609e-01 
1.070500e+01 -2.397151e-02 1.094223e-01 
1.070600e+01 -2.393338e-02 1.097826e-01 
1.070700e+01 -2.389570e-02 1.101418e-01 
1.070800e+01 -2.385849e-02 1.104998e-01 
1.070900e+01 -2.382174e-02 1.108566e-01 
1.071000e+01 -2.378544e-02 1.112122e-01 
1.071100e+01 -2.374959e-02 1.115667e-01 
1.071200e+01 -2.371419e-02 1.119200e-01 
1.071300e+01 -2.367923e-02 1.122722e-01 
1.071400e+01 -2.364472e-02 1.126231e-01 
1.071500e+01 -2.361064e-02 1.129729e-01 
1.071600e+01 -2.357700e-02 1.133215e-01 
1.071700e+01 -2.354379e-02 1.136690e-01 
1.071800e+01 -2.351101e-02 1.140153e-01 
1.071900e+01 -2.347866e-02 1.143603e-01 
1.072000e+01 -2.344673e-02 1.147042e-01 
1.072100e+01 -2.341522e-02 1.150470e-01 
1.072200e+01 -2.338413e-02 1.153885e-01 
1.072300e+01 -2.335345e-02 1.157288e-01 
1.072400e+01 -2.332318e-02 1.160680e-01 
1.072500e+01 -2.329332e-02 1.164059e-01 
1.072600e+01 -2.326386e-02 1.167427e-01 
1.072700e+01 -2.323480e-02 1.170783e-01 
1.072800e+01 -2.320615e-02 1.174126e-01 
1.072900e+01 -2.317788e-02 1.177458e-01 
1.073000e+01 -2.315001e-02 1.180778e-01 
1.073100e+01 -2.312252e-02 1.184085e-01 
1.073200e+01 -2.309542e-02 1.187381e-01 
1.073300e+01 -2.306870e-02 1.190665e-01 
1.073400e+01 -2.304236e-02 1.193936e-01 
1.073500e+01 -2.301639e-02 1.197195e-01 
1.073600e+01 -2.299079e-02 1.200443e-01 
1.073700e+01 -2.296557e-02 1.203678e-01 
1.073800e+01 -2.294070e-02 1.206901e-01 
1.073900e+01 -2.291620e-02 1.210112e-01 
1.074000e+01 -2.289206e-02 1.213311e-01 
1.074100e+01 -2.286827e-02 1.216497e-01 
1.074200e+01 -2.284483e-02 1.219672e-01 
1.074300e+01 -2.282175e-02 1.222834e-01 
1.074400e+01 -2.279900e-02 1.225984e-01 
1.074500e+01 -2.277660e-02 1.229121e-01 
1.074600e+01 -2.275454e-02 1.232247e-01 
1.074700e+01 -2.273281e-02 1.235360e-01 
1.074800e+01 -2.271141e-02 1.238461e-01 
1.074900e+01 -2.269034e-02 1.241549e-01 
1.075000e+01 -2.266959e-02 1.244626e-01 
1.075100e+01 -2.264917e-02 1.247689e-01 
1.075200e+01 -2.262906e-02 1.250741e-01 
1.075300e+01 -2.260927e-02 1.253780e-01 
1.075400e+01 -2.258979e-02 1.256807e-01 
1.075500e+01 -2.257061e-02 1.259822e-01 
1.075600e+01 -2.255174e-02 1.262824e-01 
1.075700e+01 -2.253317e-02 1.265814e-01 
1.075800e+01 -2.251490e-02 1.268791e-01 
1.075900e+01 -2.249692e-02 1.271756e-01 
1.076000e+01 -2.247923e-02 1.274708e-01 
1.076100e+01 -2.246183e-02 1.277648e-01 
1.076200e+01 -2.244471e-02 1.280576e-01 
1.076300e+01 -2.242786e-02 1.283491e-01 
1.076400e+01 -2.241130e-02 1.286393e-01 
1.076500e+01 -2.239501e-02 1.289283e-01 
1.076600e+01 -2.237898e-02 1.292161e-01 
1.076700e+01 -2.236323e-02 1.295026e-01 
1.076800e+01 -2.234773e-02 1.297879e-01 
1.076900e+01 -2.233249e-02 1.300719e-01 
1.077000e+01 -2.231751e-02 1.303546e-01 
1.077100e+01 -2.230278e-02 1.306361e-01 
1.077200e+01 -2.228830e-02 1.309163e-01 
1.077300e+01 -2.227406e-02 1.311953e-01 
1.077400e+01 -2.226006e-02 1.314730e-01 
1.077500e+01 -2.224630e-02 1.317494e-01 
1.077600e+01 -2.223277e-02 1.320246e-01 
1.077700e+01 -2.221947e-02 1.322986e-01 
1.077800e+01 -2.220640e-02 1.325712e-01 
1.077900e+01 -2.219355e-02 1.328426e-01 
1.078000e+01 -2.218092e-02 1.331128e-01 
1.078100e+01 -2.216850e-02 1.333816e-01 
1.078200e+01 -2.215630e-02 1.336492e-01 
1.078300e+01 -2.214430e-02 1.339156e-01 
1.078400e+01 -2.213251e-02 1.341806e-01 
1.078500e+01 -2.212092e-02 1.344444e-01 
1.078600e+01 -2.210953e-02 1.347070e-01 
1.078700e+01 -2.209833e-02 1.349682e-01 
1.078800e+01 -2.208732e-02 1.352282e-01 
1.078900e+01 -2.207650e-02 1.354869e-01 
1.079000e+01 -2.206586e-02 1.357444e-01 
1.079100e+01 -2.205540e-02 1.360005e-01 
1.079200e+01 -2.204511e-02 1.362554e-01 
1.079300e+01 -2.203500e-02 1.365091e-01 
1.079400e+01 -2.202506e-02 1.367614e-01 
1.079500e+01 -2.201528e-02 1.370125e-01 
1.079600e+01 -2.200566e-02 1.372622e-01 
1.079700e+01 -2.199619e-02 1.375108e-01 
1.079800e+01 -2.198688e-02 1.377580e-01 
1.079900e+01 -2.197772e-02 1.380039e-01 
1.080000e+01 -2.196871e-02 1.382486e-01 
1.080100e+01 -2.195984e-02 1.384920e-01 
1.080200e+01 -2.195111e-02 1.387341e-01 
1.080300e+01 -2.194251e-02 1.389749e-01 
1.080400e+01 -2.193404e-02 1.392145e-01 
1.080500e+01 -2.192570e-02 1.394527e-01 
1.080600e+01 -2.191749e-02 1.396897e-01 
1.080700e+01 -2.190939e-02 1.399254e-01 
1.080800e+01 -2.190141e-02 1.401598e-01 
1.080900e+01 -2.189354e-02 1.403930e-01 
1.081000e+01 -2.188579e-02 1.406248e-01 
1.081100e+01 -2.187813e-02 1.408554e-01 
1.081200e+01 -2.187058e-02 1.410846e-01 
1.081300e+01 -2.186313e-02 1.413126e-01 
1.081400e+01 -2.185577e-02 1.415393e-01 
1.081500e+01 -2.184850e-02 1.417647e-01 
1.081600e+01 -2.184132e-02 1.419888e-01 
1.081700e+01 -2.183422e-02 1.422117e-01 
1.081800e+01 -2.182719e-02 1.424332e-01 
1.081900e+01 -2.182025e-02 1.426535e-01 
1.082000e+01 -2.181337e-02 1.428724e-01 
1.082100e+01 -2.180657e-02 1.430901e-01 
1.082200e+01 -2.179982e-02 1.433065e-01 
1.082300e+01 -2.179314e-02 1.435216e-01 
1.082400e+01 -2.178651e-02 1.437354e-01 
1.082500e+01 -2.177994e-02 1.439479e-01 
1.082600e+01 -2.177341e-02 1.441592e-01 
1.082700e+01 -2.176693e-02 1.443691e-01 
1.082800e+01 -2.176050e-02 1.445778e-01 
1.082900e+01 -2.175409e-02 1.447851e-01 
1.083000e+01 -2.174773e-02 1.449912e-01 
1.083100e+01 -2.174139e-02 1.451960e-01 
1.083200e+01 -2.173508e-02 1.453994e-01 
1.083300e+01 -2.172879e-02 1.456016e-01 
1.083400e+01 -2.172252e-02 1.458025e-01 
1.083500e+01 -2.171627e-02 1.460021e-01 
1.083600e+01 -2.171002e-02 1.462005e-01 
1.083700e+01 -2.170379e-02 1.463975e-01 
1.083800e+01 -2.169756e-02 1.465932e-01 
1.083900e+01 -2.169132e-02 1.467877e-01 
1.084000e+01 -2.168509e-02 1.469808e-01 
1.084100e+01 -2.167884e-02 1.471727e-01 
1.084200e+01 -2.167259e-02 1.473632e-01 
1.084300e+01 -2.166632e-02 1.475525e-01 
1.084400e+01 -2.166003e-02 1.477405e-01 
1.084500e+01 -2.165372e-02 1.479272e-01 
1.084600e+01 -2.164738e-02 1.481126e-01 
1.084700e+01 -2.164101e-02 1.482967e-01 
1.084800e+01 -2.163460e-02 1.484795e-01 
1.084900e+01 -2.162816e-02 1.486610e-01 
1.085000e+01 -2.162168e-02 1.488412e-01 
1.085100e+01 -2.161515e-02 1.490202e-01 
1.085200e+01 -2.160857e-02 1.491978e-01 
1.085300e+01 -2.160194e-02 1.493742e-01 
1.085400e+01 -2.159525e-02 1.495493e-01 
1.085500e+01 -2.158851e-02 1.497230e-01 
1.085600e+01 -2.158169e-02 1.498955e-01 
1.085700e+01 -2.157481e-02 1.500667e-01 
1.085800e+01 -2.156786e-02 1.502366e-01 
1.085900e+01 -2.156083e-02 1.504052e-01 
1.086000e+01 -2.155373e-02 1.505726e-01 
1.086100e+01 -2.154653e-02 1.507386e-01 
1.086200e+01 -2.153926e-02 1.509034e-01 
1.086300e+01 -2.153189e-02 1.510668e-01 
1.086400e+01 -2.152443e-02 1.512290e-01 
1.086500e+01 -2.151686e-02 1.513899e-01 
1.086600e+01 -2.150920e-02 1.515495e-01 
1.086700e+01 -2.150143e-02 1.517078e-01 
1.086800e+01 -2.149355e-02 1.518648e-01 
1.086900e+01 -2.148556e-02 1.520206e-01 
1.087000e+01 -2.147745e-02 1.521750e-01 
1.087100e+01 -2.146922e-02 1.523282e-01 
1.087200e+01 -2.146087e-02 1.524801e-01 
1.087300e+01 -2.145239e-02 1.526307e-01 
1.087400e+01 -2.144377e-02 1.527800e-01 
1.087500e+01 -2.143502e-02 1.529280e-01 
1.087600e+01 -2.142613e-02 1.530748e-01 
1.087700e+01 -2.141710e-02 1.532202e-01 
1.087800e+01 -2.140792e-02 1.533644e-01 
1.087900e+01 -2.139859e-02 1.535073e-01 
1.088000e+01 -2.138910e-02 1.536489e-01 
1.088100e+01 -2.137946e-02 1.537893e-01 
1.088200e+01 -2.136966e-02 1.539283e-01 
1.088300e+01 -2.135968e-02 1.540661e-01 
1.088400e+01 -2.134954e-02 1.542026e-01 
1.088500e+01 -2.133923e-02 1.543379e-01 
1.088600e+01 -2.132874e-02 1.544718e-01 
1.088700e+01 -2.131807e-02 1.546045e-01 
1.088800e+01 -2.130722e-02 1.547359e-01 
1.088900e+01 -2.129617e-02 1.548660e-01 
1.089000e+01 -2.128494e-02 1.549948e-01 
1.089100e+01 -2.127351e-02 1.551224e-01 
1.089200e+01 -2.126188e-02 1.552487e-01 
1.089300e+01 -2.125005e-02 1.553737e-01 
1.089400e+01 -2.123801e-02 1.554975e-01 
1.089500e+01 -2.122577e-02 1.556200e-01 
1.089600e+01 -2.121330e-02 1.557412e-01 
1.089700e+01 -2.120063e-02 1.558611e-01 
1.089800e+01 -2.118773e-02 1.559798e-01 
1.089900e+01 -2.117460e-02 1.560972e-01 
1.090000e+01 -2.116125e-02 1.562133e-01 
1.090100e+01 -2.114766e-02 1.563282e-01 
1.090200e+01 -2.113384e-02 1.564418e-01 
1.090300e+01 -2.111978e-02 1.565542e-01 
1.090400e+01 -2.110548e-02 1.566652e-01 
1.090500e+01 -2.109093e-02 1.567751e-01 
1.090600e+01 -2.107613e-02 1.568836e-01 
1.090700e+01 -2.106108e-02 1.569909e-01 
1.090800e+01 -2.104577e-02 1.570969e-01 
1.090900e+01 -2.103020e-02 1.572017e-01 
1.091000e+01 -2.101436e-02 1.573052e-01 
1.091100e+01 -2.099826e-02 1.574075e-01 
1.091200e+01 -2.098188e-02 1.575085e-01 
1.091300e+01 -2.096523e-02 1.576082e-01 
1.091400e+01 -2.094830e-02 1.577067e-01 
1.091500e+01 -2.093108e-02 1.578040e-01 
1.091600e+01 -2.091358e-02 1.579000e-01 
1.091700e+01 -2.089579e-02 1.579947e-01 
1.091800e+01 -2.087771e-02 1.580882e-01 
1.091900e+01 -2.085933e-02 1.581804e-01 
1.092000e+01 -2.084065e-02 1.582714e-01 
1.092100e+01 -2.082166e-02 1.583611e-01 
1.092200e+01 -2.080237e-02 1.584496e-01 
1.092300e+01 -2.078277e-02 1.585369e-01 
1.092400e+01 -2.076285e-02 1.586229e-01 
1.092500e+01 -2.074261e-02 1.587076e-01 
1.092600e+01 -2.072206e-02 1.587912e-01 
1.092700e+01 -2.070117e-02 1.588734e-01 
1.092800e+01 -2.067996e-02 1.589545e-01 
1.092900e+01 -2.065842e-02 1.590343e-01 
1.093000e+01 -2.063654e-02 1.591129e-01 
1.093100e+01 -2.061432e-02 1.591902e-01 
1.093200e+01 -2.059176e-02 1.592663e-01 
1.093300e+01 -2.056885e-02 1.593411e-01 
1.093400e+01 -2.054559e-02 1.594148e-01 
1.093500e+01 -2.052198e-02 1.594872e-01 
1.093600e+01 -2.049801e-02 1.595584e-01 
1.093700e+01 -2.047369e-02 1.596283e-01 
1.093800e+01 -2.044900e-02 1.596970e-01 
1.093900e+01 -2.042394e-02 1.597645e-01 
1.094000e+01 -2.039851e-02 1.598308e-01 
1.094100e+01 -2.037271e-02 1.598958e-01 
1.094200e+01 -2.034653e-02 1.599596e-01 
1.094300e+01 -2.031997e-02 1.600222e-01 
1.094400e+01 -2.029303e-02 1.600836e-01 
1.094500e+01 -2.026570e-02 1.601438e-01 
1.094600e+01 -2.023798e-02 1.602028e-01 
1.094700e+01 -2.020987e-02 1.602605e-01 
1.094800e+01 -2.018135e-02 1.603170e-01 
1.094900e+01 -2.015244e-02 1.603723e-01 
1.095000e+01 -2.012312e-02 1.604264e-01 
1.095100e+01 -2.009340e-02 1.604793e-01 
1.095200e+01 -2.006327e-02 1.605310e-01 
1.095300e+01 -2.003272e-02 1.605815e-01 
1.095400e+01 -2.000175e-02 1.606308e-01 
1.095500e+01 -1.997036e-02 1.606788e-01 
1.095600e+01 -1.993855e-02 1.607257e-01 
1.095700e+01 -1.990632e-02 1.607714e-01 
1.095800e+01 -1.987365e-02 1.608158e-01 
1.095900e+01 -1.984054e-02 1.608591e-01 
1.096000e+01 -1.980701e-02 1.609012e-01 
1.096100e+01 -1.977303e-02 1.609421e-01 
1.096200e+01 -1.973860e-02 1.609818e-01 
1.096300e+01 -1.970373e-02 1.610203e-01 
1.096400e+01 -1.966841e-02 1.610576e-01 
1.096500e+01 -1.963264e-02 1.610937e-01 
1.096600e+01 -1.959641e-02 1.611287e-01 
1.096700e+01 -1.955972e-02 1.611624e-01 
1.096800e+01 -1.952257e-02 1.611950e-01 
1.096900e+01 -1.948495e-02 1.612264e-01 
1.097000e+01 -1.944687e-02 1.612566e-01 
1.097100e+01 -1.940831e-02 1.612856e-01 
1.097200e+01 -1.936927e-02 1.613135e-01 
1.097300e+01 -1.932976e-02 1.613402e-01 
1.097400e+01 -1.928976e-02 1.613657e-01 
1.097500e+01 -1.924928e-02 1.613900e-01 
1.097600e+01 -1.920832e-02 1.614132e-01 
1.097700e+01 -1.916686e-02 1.614352e-01 
1.097800e+01 -1.912491e-02 1.614560e-01 
1.097900e+01 -1.908246e-02 1.614757e-01 
1.098000e+01 -1.903951e-02 1.614942e-01 
1.098100e+01 -1.899605e-02 1.615116e-01 
1.098200e+01 -1.895209e-02 1.615278e-01 
1.098300e+01 -1.890762e-02 1.615428e-01 
1.098400e+01 -1.886264e-02 1.615567e-01 
1.098500e+01 -1.881714e-02 1.615694e-01 
1.098600e+01 -1.877113e-02 1.615810e-01 
1.098700e+01 -1.872459e-02 1.615914e-01 
1.098800e+01 -1.867753e-02 1.616007e-01 
1.098900e+01 -1.862994e-02 1.616089e-01 
1.099000e+01 -1.858182e-02 1.616159e-01 
1.099100e+01 -1.853317e-02 1.616217e-01 
1.099200e+01 -1.848398e-02 1.616264e-01 
1.099300e+01 -1.843425e-02 1.616300e-01 
1.099400e+01 -1.838398e-02 1.616324e-01 
1.099500e+01 -1.833317e-02 1.616337e-01 
1.099600e+01 -1.828180e-02 1.616339e-01 
1.099700e+01 -1.822989e-02 1.616329e-01 
1.099800e+01 -1.817742e-02 1.616308e-01 
1.099900e+01 -1.812440e-02 1.616276e-01 
1.100000e+01 -1.807082e-02 1.616233e-01 
1.100100e+01 -1.801667e-02 1.616178e-01 
1.100200e+01 -1.796196e-02 1.616112e-01 
1.100300e+01 -1.790668e-02 1.616035e-01 
1.100400e+01 -1.785083e-02 1.615947e-01 
1.100500e+01 -1.779441e-02 1.615848e-01 
1.100600e+01 -1.773741e-02 1.615737e-01 
1.100700e+01 -1.767983e-02 1.615616e-01 
1.100800e+01 -1.762167e-02 1.615483e-01 
1.100900e+01 -1.756293e-02 1.615339e-01 
1.101000e+01 -1.750360e-02 1.615185e-01 
1.101100e+01 -1.744367e-02 1.615019e-01 
1.101200e+01 -1.738316e-02 1.614842e-01 
1.101300e+01 -1.732205e-02 1.614654e-01 
1.101400e+01 -1.726034e-02 1.614455e-01 
1.101500e+01 -1.719803e-02 1.614246e-01 
1.101600e+01 -1.713512e-02 1.614025e-01 
1.101700e+01 -1.707160e-02 1.613794e-01 
1.101800e+01 -1.700748e-02 1.613551e-01 
1.101900e+01 -1.694274e-02 1.613298e-01 
1.102000e+01 -1.687739e-02 1.613034e-01 
1.102100e+01 -1.681142e-02 1.612759e-01 
1.102200e+01 -1.674483e-02 1.612473e-01 
1.102300e+01 -1.667762e-02 1.612177e-01 
1.102400e+01 -1.660979e-02 1.611870e-01 
1.102500e+01 -1.654133e-02 1.611552e-01 
1.102600e+01 -1.647224e-02 1.611223e-01 
1.102700e+01 -1.640252e-02 1.610884e-01 
1.102800e+01 -1.633216e-02 1.610534e-01 
1.102900e+01 -1.626117e-02 1.610173e-01 
1.103000e+01 -1.618954e-02 1.609802e-01 
1.103100e+01 -1.611726e-02 1.609420e-01 
1.103200e+01 -1.604434e-02 1.609028e-01 
1.103300e+01 -1.597078e-02 1.608625e-01 
1.103400e+01 -1.589657e-02 1.608212e-01 
1.103500e+01 -1.582170e-02 1.607788e-01 
1.103600e+01 -1.574618e-02 1.607353e-01 
1.103700e+01 -1.567001e-02 1.606908e-01 
1.103800e+01 -1.559317e-02 1.606453e-01 
1.103900e+01 -1.551568e-02 1.605987e-01 
1.104000e+01 -1.543752e-02 1.605511e-01 
1.104100e+01 -1.535870e-02 1.605025e-01 
1.104200e+01 -1.527920e-02 1.604528e-01 
1.104300e+01 -1.519904e-02 1.604021e-01 
1.104400e+01 -1.511821e-02 1.603504e-01 
1.104500e+01 -1.503670e-02 1.602976e-01 
1.104600e+01 -1.495451e-02 1.602438e-01 
1.104700e+01 -1.487164e-02 1.601890e-01 
1.104800e+01 -1.478810e-02 1.601332e-01 
1.104900e+01 -1.470386e-02 1.600763e-01 
1.105000e+01 -1.461895e-02 1.600185e-01 
1.105100e+01 -1.453334e-02 1.599596e-01 
1.105200e+01 -1.444704e-02 1.598997e-01 
1.105300e+01 -1.436006e-02 1.598388e-01 
1.105400e+01 -1.427237e-02 1.597769e-01 
1.105500e+01 -1.418399e-02 1.597140e-01 
1.105600e+01 -1.409491e-02 1.596501e-01 
1.105700e+01 -1.400513e-02 1.595852e-01 
1.105800e+01 -1.391465e-02 1.595193e-01 
1.105900e+01 -1.382346e-02 1.594524e-01 
1.106000e+01 -1.373156e-02 1.593846e-01 
1.106100e+01 -1.363896e-02 1.593157e-01 
1.106200e+01 -1.354564e-02 1.592459e-01 
1.106300e+01 -1.345161e-02 1.591750e-01 
1.106400e+01 -1.335686e-02 1.591032e-01 
1.106500e+01 -1.326140e-02 1.590304e-01 
1.106600e+01 -1.316522e-02 1.589567e-01 
1.106700e+01 -1.306832e-02 1.588819e-01 
1.106800e+01 -1.297069e-02 1.588062e-01 
1.106900e+01 -1.287234e-02 1.587295e-01 
1.107000e+01 -1.277326e-02 1.586519e-01 
1.107100e+01 -1.267345e-02 1.585733e-01 
1.107200e+01 -1.257291e-02 1.584937e-01 
1.107300e+01 -1.247164e-02 1.584132e-01 
1.107400e+01 -1.236964e-02 1.583317e-01 
1.107500e+01 -1.226689e-02 1.582493e-01 
1.107600e+01 -1.216341e-02 1.581659e-01 
1.107700e+01 -1.205919e-02 1.580816e-01 
1.107800e+01 -1.195423e-02 1.579963e-01 
1.107900e+01 -1.184853e-02 1.579101e-01 
1.108000e+01 -1.174208e-02 1.578230e-01 
1.108100e+01 -1.163488e-02 1.577349e-01 
1.108200e+01 -1.152693e-02 1.576459e-01 
1.108300e+01 -1.141824e-02 1.575559e-01 
1.108400e+01 -1.130879e-02 1.574650e-01 
1.108500e+01 -1.119858e-02 1.573732e-01 
1.108600e+01 -1.108763e-02 1.572805e-01 
1.108700e+01 -1.097591e-02 1.571868e-01 
1.108800e+01 -1.086344e-02 1.570923e-01 
1.108900e+01 -1.075020e-02 1.569968e-01 
1.109000e+01 -1.063621e-02 1.569004e-01 
1.109100e+01 -1.052145e-02 1.568031e-01 
1.109200e+01 -1.040592e-02 1.567049e-01 
1.109300e+01 -1.028963e-02 1.566058e-01 
1.109400e+01 -1.017257e-02 1.565057e-01 
1.109500e+01 -1.005474e-02 1.564048e-01 
1.109600e+01 -9.936139e-03 1.563030e-01 
1.109700e+01 -9.816766e-03 1.562003e-01 
1.109800e+01 -9.696618e-03 1.560967e-01 
1.109900e+01 -9.575696e-03 1.559922e-01 
1.110000e+01 -9.453996e-03 1.558868e-01 
1.110100e+01 -9.331517e-03 1.557806e-01 
1.110200e+01 -9.208259e-03 1.556734e-01 
1.110300e+01 -9.084220e-03 1.555654e-01 
1.110400e+01 -8.959398e-03 1.554565e-01 
1.110500e+01 -8.833793e-03 1.553467e-01 
1.110600e+01 -8.707402e-03 1.552361e-01 
1.110700e+01 -8.580224e-03 1.551246e-01 
1.110800e+01 -8.452259e-03 1.550123e-01 
1.110900e+01 -8.323504e-03 1.548990e-01 
1.111000e+01 -8.193959e-03 1.547850e-01 
1.111100e+01 -8.063623e-03 1.546700e-01 
1.111200e+01 -7.932493e-03 1.545542e-01 
1.111300e+01 -7.800570e-03 1.544376e-01 
1.111400e+01 -7.667851e-03 1.543201e-01 
1.111500e+01 -7.534335e-03 1.542018e-01 
1.111600e+01 -7.400022e-03 1.540826e-01 
1.111700e+01 -7.264910e-03 1.539626e-01 
1.111800e+01 -7.128999e-03 1.538418e-01 
1.111900e+01 -6.992286e-03 1.537201e-01 
1.112000e+01 -6.854771e-03 1.535976e-01 
1.112100e+01 -6.716453e-03 1.534742e-01 
1.112200e+01 -6.577330e-03 1.533501e-01 
1.112300e+01 -6.437402e-03 1.532251e-01 
1.112400e+01 -6.296668e-03 1.530993e-01 
1.112500e+01 -6.155127e-03 1.529727e-01 
1.112600e+01 -6.012777e-03 1.528453e-01 
1.112700e+01 -5.869618e-03 1.527170e-01 
1.112800e+01 -5.725648e-03 1.525880e-01 
1.112900e+01 -5.580867e-03 1.524582e-01 
1.113000e+01 -5.435274e-03 1.523275e-01 
1.113100e+01 -5.288868e-03 1.521961e-01 
1.113200e+01 -5.141649e-03 1.520638e-01 
1.113300e+01 -4.993614e-03 1.519308e-01 
1.113400e+01 -4.844763e-03 1.517970e-01 
1.113500e+01 -4.695096e-03 1.516623e-01 
1.113600e+01 -4.544612e-03 1.515270e-01 
1.113700e+01 -4.393309e-03 1.513908e-01 
1.113800e+01 -4.241188e-03 1.512538e-01 
1.113900e+01 -4.088247e-03 1.511161e-01 
1.114000e+01 -3.934485e-03 1.509776e-01 
1.114100e+01 -3.779902e-03 1.508383e-01 
1.114200e+01 -3.624497e-03 1.506983e-01 
1.114300e+01 -3.468270e-03 1.505575e-01 
1.114400e+01 -3.311219e-03 1.504159e-01 
1.114500e+01 -3.153345e-03 1.502736e-01 
1.114600e+01 -2.994646e-03 1.501305e-01 
1.114700e+01 -2.835121e-03 1.499867e-01 
1.114800e+01 -2.674771e-03 1.498421e-01 
1.114900e+01 -2.513594e-03 1.496968e-01 
1.115000e+01 -2.351591e-03 1.495508e-01 
1.115100e+01 -2.188760e-03 1.494040e-01 
1.115200e+01 -2.025101e-03 1.492564e-01 
1.115300e+01 -1.860613e-03 1.491082e-01 
1.115400e+01 -1.695296e-03 1.489592e-01 
1.115500e+01 -1.529149e-03 1.488094e-01 
1.115600e+01 -1.362173e-03 1.486590e-01 
1.115700e+01 -1.194366e-03 1.485078e-01 
1.115800e+01 -1.025728e-03 1.483559e-01 
1.115900e+01 -8.562583e-04 1.482033e-01 
1.116000e+01 -6.859572e-04 1.480500e-01 
1.116100e+01 -5.148240e-04 1.478959e-01 
1.116200e+01 -3.428583e-04 1.477412e-01 
1.116300e+01 -1.700598e-04 1.475857e-01 
1.116400e+01 3.571772e-06 1.474296e-01 
1.116500e+01 1.780368e-04 1.472727e-01 
1.116600e+01 3.533356e-04 1.471152e-01 
1.116700e+01 5.294684e-04 1.469570e-01 
1.116800e+01 7.064354e-04 1.467980e-01 
1.116900e+01 8.842369e-04 1.466384e-01 
1.117000e+01 1.062873e-03 1.464781e-01 
1.117100e+01 1.242344e-03 1.463172e-01 
1.117200e+01 1.422650e-03 1.461555e-01 
1.117300e+01 1.603792e-03 1.459932e-01 
1.117400e+01 1.785768e-03 1.458302e-01 
1.117500e+01 1.968581e-03 1.456665e-01 
1.117600e+01 2.152228e-03 1.455022e-01 
1.117700e+01 2.336712e-03 1.453372e-01 
1.117800e+01 2.522031e-03 1.451716e-01 
1.117900e+01 2.708186e-03 1.450053e-01 
1.118000e+01 2.895177e-03 1.448383e-01 
1.118100e+01 3.083004e-03 1.446707e-01 
1.118200e+01 3.271666e-03 1.445025e-01 
1.118300e+01 3.461165e-03 1.443336e-01 
1.118400e+01 3.651499e-03 1.441640e-01 
1.118500e+01 3.842669e-03 1.439939e-01 
1.118600e+01 4.034674e-03 1.438230e-01 
1.118700e+01 4.227515e-03 1.436516e-01 
1.118800e+01 4.421191e-03 1.434795e-01 
1.118900e+01 4.615703e-03 1.433068e-01 
1.119000e+01 4.811050e-03 1.431335e-01 
1.119100e+01 5.007232e-03 1.429596e-01 
1.119200e+01 5.204249e-03 1.427850e-01 
1.119300e+01 5.402100e-03 1.426099e-01 
1.119400e+01 5.600786e-03 1.424341e-01 
1.119500e+01 5.800305e-03 1.422577e-01 
1.119600e+01 6.000659e-03 1.420807e-01 
1.119700e+01 6.201846e-03 1.419031e-01 
1.119800e+01 6.403867e-03 1.417249e-01 
1.119900e+01 6.606720e-03 1.415462e-01 
1.120000e+01 6.810406e-03 1.413668e-01 
1.120100e+01 7.014924e-03 1.411868e-01 
1.120200e+01 7.220275e-03 1.410063e-01 
1.120300e+01 7.426456e-03 1.408252e-01 
1.120400e+01 7.633469e-03 1.406434e-01 
1.120500e+01 7.841313e-03 1.404612e-01 
1.120600e+01 8.049987e-03 1.402783e-01 
1.120700e+01 8.259490e-03 1.400949e-01 
1.120800e+01 8.469823e-03 1.399109e-01 
1.120900e+01 8.680985e-03 1.397263e-01 
1.121000e+01 8.892975e-03 1.395412e-01 
1.121100e+01 9.105793e-03 1.393555e-01 
1.121200e+01 9.319438e-03 1.391693e-01 
1.121300e+01 9.533909e-03 1.389825e-01 
1.121400e+01 9.749207e-03 1.387952e-01 
1.121500e+01 9.965330e-03 1.386073e-01 
1.121600e+01 1.018228e-02 1.384188e-01 
1.121700e+01 1.040005e-02 1.382299e-01 
1.121800e+01 1.061865e-02 1.380404e-01 
1.121900e+01 1.083806e-02 1.378504e-01 
1.122000e+01 1.105830e-02 1.376598e-01 
1.122100e+01 1.127937e-02 1.374687e-01 
1.122200e+01 1.150125e-02 1.372771e-01 
1.122300e+01 1.172395e-02 1.370849e-01 
1.122400e+01 1.194747e-02 1.368923e-01 
1.122500e+01 1.217181e-02 1.366991e-01 
1.122600e+01 1.239697e-02 1.365054e-01 
1.122700e+01 1.262294e-02 1.363113e-01 
1.122800e+01 1.284973e-02 1.361166e-01 
1.122900e+01 1.307734e-02 1.359214e-01 
1.123000e+01 1.330576e-02 1.357257e-01 
1.123100e+01 1.353499e-02 1.355295e-01 
1.123200e+01 1.376503e-02 1.353328e-01 
1.123300e+01 1.399589e-02 1.351356e-01 
1.123400e+01 1.422755e-02 1.349379e-01 
1.123500e+01 1.446003e-02 1.347398e-01 
1.123600e+01 1.469331e-02 1.345412e-01 
1.123700e+01 1.492740e-02 1.343421e-01 
1.123800e+01 1.516230e-02 1.341425e-01 
1.123900e+01 1.539801e-02 1.339424e-01 
1.124000e+01 1.563451e-02 1.337419e-01 
1.124100e+01 1.587182e-02 1.335409e-01 
1.124200e+01 1.610993e-02 1.333395e-01 
1.124300e+01 1.634885e-02 1.331375e-01 
1.124400e+01 1.658856e-02 1.329352e-01 
1.124500e+01 1.682907e-02 1.327324e-01 
1.124600e+01 1.707038e-02 1.325291e-01 
1.124700e+01 1.731249e-02 1.323254e-01 
1.124800e+01 1.755539e-02 1.321212e-01 
1.124900e+01 1.779908e-02 1.319166e-01 
1.125000e+01 1.804357e-02 1.317116e-01 
1.125100e+01 1.828885e-02 1.315061e-01 
1.125200e+01 1.853492e-02 1.313002e-01 
1.125300e+01 1.878177e-02 1.310938e-01 
1.125400e+01 1.902942e-02 1.308871e-01 
1.125500e+01 1.927785e-02 1.306799e-01 
1.125600e+01 1.952707e-02 1.304723e-01 
1.125700e+01 1.977706e-02 1.302643e-01 
1.125800e+01 2.002784e-02 1.300558e-01 
1.125900e+01 2.027941e-02 1.298470e-01 
1.126000e+01 2.053175e-02 1.296377e-01 
1.126100e+01 2.078487e-02 1.294281e-01 
1.126200e+01 2.103876e-02 1.292180e-01 
1.126300e+01 2.129343e-02 1.290075e-01 
1.126400e+01 2.154887e-02 1.287967e-01 
1.126500e+01 2.180509e-02 1.285855e-01 
1.126600e+01 2.206207e-02 1.283738e-01 
1.126700e+01 2.231982e-02 1.281618e-01 
1.126800e+01 2.257834e-02 1.279494e-01 
1.126900e+01 2.283763e-02 1.277366e-01 
1.127000e+01 2.309768e-02 1.275235e-01 
1.127100e+01 2.335849e-02 1.273099e-01 
1.127200e+01 2.362006e-02 1.270960e-01 
1.127300e+01 2.388239e-02 1.268817e-01 
1.127400e+01 2.414548e-02 1.266671e-01 
1.127500e+01 2.440933e-02 1.264521e-01 
1.127600e+01 2.467393e-02 1.262367e-01 
1.127700e+01 2.493928e-02 1.260210e-01 
1.127800e+01 2.520538e-02 1.258050e-01 
1.127900e+01 2.547223e-02 1.255885e-01 
1.128000e+01 2.573982e-02 1.253718e-01 
1.128100e+01 2.600816e-02 1.251547e-01 
1.128200e+01 2.627725e-02 1.249372e-01 
1.128300e+01 2.654707e-02 1.247194e-01 
1.128400e+01 2.681764e-02 1.245013e-01 
1.128500e+01 2.708894e-02 1.242829e-01 
1.128600e+01 2.736098e-02 1.240641e-01 
1.128700e+01 2.763376e-02 1.238450e-01 
1.128800e+01 2.790726e-02 1.236256e-01 
1.128900e+01 2.818150e-02 1.234058e-01 
1.129000e+01 2.845646e-02 1.231858e-01 
1.129100e+01 2.873215e-02 1.229654e-01 
1.129200e+01 2.900856e-02 1.227447e-01 
1.129300e+01 2.928570e-02 1.225237e-01 
1.129400e+01 2.956356e-02 1.223024e-01 
1.129500e+01 2.984213e-02 1.220808e-01 
1.129600e+01 3.012142e-02 1.218589e-01 
1.129700e+01 3.040143e-02 1.216367e-01 
1.129800e+01 3.068214e-02 1.214142e-01 
1.129900e+01 3.096357e-02 1.211914e-01 
1.130000e+01 3.124570e-02 1.209684e-01 
1.130100e+01 3.152854e-02 1.207450e-01 
1.130200e+01 3.181208e-02 1.205214e-01 
1.130300e+01 3.209633e-02 1.202975e-01 
1.130400e+01 3.238127e-02 1.200733e-01 
1.130500e+01 3.266691e-02 1.198488e-01 
1.130600e+01 3.295324e-02 1.196241e-01 
1.130700e+01 3.324027e-02 1.193991e-01 
1.130800e+01 3.352799e-02 1.191739e-01 
1.130900e+01 3.381639e-02 1.189484e-01 
1.131000e+01 3.410548e-02 1.187226e-01 
1.131100e+01 3.439525e-02 1.184966e-01 
1.131200e+01 3.468571e-02 1.182703e-01 
1.131300e+01 3.497684e-02 1.180438e-01 
1.131400e+01 3.526865e-02 1.178170e-01 
1.131500e+01 3.556113e-02 1.175900e-01 
1.131600e+01 3.585428e-02 1.173627e-01 
1.131700e+01 3.614810e-02 1.171352e-01 
1.131800e+01 3.644259e-02 1.169075e-01 
1.131900e+01 3.673775e-02 1.166796e-01 
1.132000e+01 3.703356e-02 1.164514e-01 
1.132100e+01 3.733004e-02 1.162230e-01 
1.132200e+01 3.762717e-02 1.159944e-01 
1.132300e+01 3.792495e-02 1.157655e-01 
1.132400e+01 3.822339e-02 1.155364e-01 
1.132500e+01 3.852247e-02 1.153072e-01 
1.132600e+01 3.882221e-02 1.150777e-01 
1.132700e+01 3.912258e-02 1.148480e-01 
1.132800e+01 3.942360e-02 1.146181e-01 
1.132900e+01 3.972526e-02 1.143880e-01 
1.133000e+01 4.002755e-02 1.141577e-01 
1.133100e+01 4.033048e-02 1.139272e-01 
1.133200e+01 4.063404e-02 1.136965e-01 
1.133300e+01 4.093822e-02 1.134656e-01 
1.133400e+01 4.124303e-02 1.132345e-01 
1.133500e+01 4.154847e-02 1.130033e-01 
1.133600e+01 4.185452e-02 1.127718e-01 
1.133700e+01 4.216119e-02 1.125402e-01 
1.133800e+01 4.246848e-02 1.123084e-01 
1.133900e+01 4.277638e-02 1.120765e-01 
1.134000e+01 4.308489e-02 1.118443e-01 
1.134100e+01 4.339400e-02 1.116120e-01 
1.134200e+01 4.370372e-02 1.113796e-01 
1.134300e+01 4.401404e-02 1.111469e-01 
1.134400e+01 4.432496e-02 1.109141e-01 
1.134500e+01 4.463647e-02 1.106812e-01 
1.134600e+01 4.494857e-02 1.104481e-01 
1.134700e+01 4.526127e-02 1.102148e-01 
1.134800e+01 4.557455e-02 1.099814e-01 
1.134900e+01 4.588841e-02 1.097479e-01 
1.135000e+01 4.620285e-02 1.095142e-01 
1.135100e+01 4.651788e-02 1.092804e-01 
1.135200e+01 4.683347e-02 1.090464e-01 
1.135300e+01 4.714964e-02 1.088123e-01 
1.135400e+01 4.746638e-02 1.085781e-01 
1.135500e+01 4.778368e-02 1.083437e-01 
1.135600e+01 4.810155e-02 1.081092e-01 
1.135700e+01 4.841997e-02 1.078746e-01 
1.135800e+01 4.873896e-02 1.076399e-01 
1.135900e+01 4.905849e-02 1.074050e-01 
1.136000e+01 4.937858e-02 1.071701e-01 
1.136100e+01 4.969921e-02 1.069350e-01 
1.136200e+01 5.002039e-02 1.066998e-01 
1.136300e+01 5.034211e-02 1.064645e-01 
1.136400e+01 5.066437e-02 1.062291e-01 
1.136500e+01 5.098716e-02 1.059936e-01 
1.136600e+01 5.131049e-02 1.057580e-01 
1.136700e+01 5.163434e-02 1.055224e-01 
1.136800e+01 5.195872e-02 1.052866e-01 
1.136900e+01 5.228362e-02 1.050507e-01 
1.137000e+01 5.260904e-02 1.048147e-01 
1.137100e+01 5.293498e-02 1.045787e-01 
1.137200e+01 5.326143e-02 1.043425e-01 
1.137300e+01 5.358839e-02 1.041063e-01 
1.137400e+01 5.391585e-02 1.038701e-01 
1.137500e+01 5.424382e-02 1.036337e-01 
1.137600e+01 5.457228e-02 1.033973e-01 
1.137700e+01 5.490125e-02 1.031607e-01 
1.137800e+01 5.523070e-02 1.029242e-01 
1.137900e+01 5.556065e-02 1.026875e-01 
1.138000e+01 5.589108e-02 1.024508e-01 
1.138100e+01 5.622199e-02 1.022141e-01 
1.138200e+01 5.655339e-02 1.019773e-01 
1.138300e+01 5.688526e-02 1.017404e-01 
1.138400e+01 5.721760e-02 1.015035e-01 
1.138500e+01 5.755041e-02 1.012665e-01 
1.138600e+01 5.788369e-02 1.010295e-01 
1.138700e+01 5.821743e-02 1.007925e-01 
1.138800e+01 5.855163e-02 1.005554e-01 
1.138900e+01 5.888628e-02 1.003183e-01 
1.139000e+01 5.922139e-02 1.000811e-01 
1.139100e+01 5.955694e-02 9.984389e-02 
1.139200e+01 5.989294e-02 9.960667e-02 
1.139300e+01 6.022938e-02 9.936941e-02 
1.139400e+01 6.056626e-02 9.913213e-02 
1.139500e+01 6.090357e-02 9.889483e-02 
1.139600e+01 6.124131e-02 9.865750e-02 
1.139700e+01 6.157948e-02 9.842016e-02 
1.139800e+01 6.191808e-02 9.818281e-02 
1.139900e+01 6.225709e-02 9.794544e-02 
1.140000e+01 6.259652e-02 9.770806e-02 
1.140100e+01 6.293637e-02 9.747068e-02 
1.140200e+01 6.327662e-02 9.723329e-02 
1.140300e+01 6.361728e-02 9.699590e-02 
1.140400e+01 6.395834e-02 9.675851e-02 
1.140500e+01 6.429979e-02 9.652112e-02 
1.140600e+01 6.464165e-02 9.628373e-02 
1.140700e+01 6.498389e-02 9.604636e-02 
1.140800e+01 6.532652e-02 9.580899e-02 
1.140900e+01 6.566953e-02 9.557164e-02 
1.141000e+01 6.601293e-02 9.533430e-02 
1.141100e+01 6.635669e-02 9.509698e-02 
1.141200e+01 6.670084e-02 9.485968e-02 
1.141300e+01 6.704534e-02 9.462240e-02 
1.141400e+01 6.739022e-02 9.438515e-02 
1.141500e+01 6.773545e-02 9.414792e-02 
1.141600e+01 6.808104e-02 9.391073e-02 
1.141700e+01 6.842699e-02 9.367356e-02 
1.141800e+01 6.877328e-02 9.343644e-02 
1.141900e+01 6.911992e-02 9.319934e-02 
1.142000e+01 6.946690e-02 9.296229e-02 
1.142100e+01 6.981422e-02 9.272528e-02 
1.142200e+01 7.016187e-02 9.248831e-02 
1.142300e+01 7.050986e-02 9.225139e-02 
1.142400e+01 7.085816e-02 9.201452e-02 
1.142500e+01 7.120680e-02 9.177770e-02 
1.142600e+01 7.155574e-02 9.154094e-02 
1.142700e+01 7.190501e-02 9.130423e-02 
1.142800e+01 7.225458e-02 9.106758e-02 
1.142900e+01 7.260446e-02 9.083098e-02 
1.143000e+01 7.295465e-02 9.059446e-02 
1.143100e+01 7.330513e-02 9.035799e-02 
1.143200e+01 7.365590e-02 9.012160e-02 
1.143300e+01 7.400697e-02 8.988528e-02 
1.143400e+01 7.435832e-02 8.964902e-02 
1.143500e+01 7.470996e-02 8.941285e-02 
1.143600e+01 7.506188e-02 8.917674e-02 
1.143700e+01 7.541407e-02 8.894072e-02 
1.143800e+01 7.576653e-02 8.870478e-02 
1.143900e+01 7.611925e-02 8.846893e-02 
1.144000e+01 7.647224e-02 8.823316e-02 
1.144100e+01 7.682549e-02 8.799747e-02 
1.144200e+01 7.717899e-02 8.776188e-02 
1.144300e+01 7.753274e-02 8.752638e-02 
1.144400e+01 7.788674e-02 8.729098e-02 
1.144500e+01 7.824098e-02 8.705567e-02 
1.144600e+01 7.859546e-02 8.682047e-02 
1.144700e+01 7.895017e-02 8.658536e-02 
1.144800e+01 7.930511e-02 8.635036e-02 
1.144900e+01 7.966028e-02 8.611547e-02 
1.145000e+01 8.001566e-02 8.588068e-02 
1.145100e+01 8.037127e-02 8.564601e-02 
1.145200e+01 8.072709e-02 8.541144e-02 
1.145300e+01 8.108311e-02 8.517699e-02 
1.145400e+01 8.143935e-02 8.494266e-02 
1.145500e+01 8.179578e-02 8.470845e-02 
1.145600e+01 8.215241e-02 8.447436e-02 
1.145700e+01 8.250923e-02 8.424040e-02 
1.145800e+01 8.286624e-02 8.400655e-02 
1.145900e+01 8.322343e-02 8.377284e-02 
1.146000e+01 8.358080e-02 8.353926e-02 
1.146100e+01 8.393834e-02 8.330581e-02 
1.146200e+01 8.429606e-02 8.307249e-02 
1.146300e+01 8.465394e-02 8.283931e-02 
1.146400e+01 8.501199e-02 8.260627e-02 
1.146500e+01 8.537019e-02 8.237337e-02 
1.146600e+01 8.572855e-02 8.214061e-02 
1.146700e+01 8.608706e-02 8.190800e-02 
1.146800e+01 8.644571e-02 8.167553e-02 
1.146900e+01 8.680450e-02 8.144321e-02 
1.147000e+01 8.716343e-02 8.121104e-02 
1.147100e+01 8.752249e-02 8.097903e-02 
1.147200e+01 8.788168e-02 8.074717e-02 
1.147300e+01 8.824099e-02 8.051547e-02 
1.147400e+01 8.860043e-02 8.028393e-02 
1.147500e+01 8.895997e-02 8.005254e-02 
1.147600e+01 8.931963e-02 7.982132e-02 
1.147700e+01 8.967939e-02 7.959027e-02 
1.147800e+01 9.003926e-02 7.935938e-02 
1.147900e+01 9.039922e-02 7.912867e-02 
1.148000e+01 9.075927e-02 7.889812e-02 
1.148100e+01 9.111942e-02 7.866775e-02 
1.148200e+01 9.147964e-02 7.843755e-02 
1.148300e+01 9.183995e-02 7.820753e-02 
1.148400e+01 9.220033e-02 7.797769e-02 
1.148500e+01 9.256078e-02 7.774803e-02 
1.148600e+01 9.292130e-02 7.751855e-02 
1.148700e+01 9.328188e-02 7.728925e-02 
1.148800e+01 9.364252e-02 7.706015e-02 
1.148900e+01 9.400321e-02 7.683123e-02 
1.149000e+01 9.436395e-02 7.660250e-02 
1.149100e+01 9.472473e-02 7.637397e-02 
1.149200e+01 9.508556e-02 7.614563e-02 
1.149300e+01 9.544641e-02 7.591748e-02 
1.149400e+01 9.580730e-02 7.568954e-02 
1.149500e+01 9.616822e-02 7.546179e-02 
1.149600e+01 9.652915e-02 7.523425e-02 
1.149700e+01 9.689011e-02 7.500691e-02 
1.149800e+01 9.725107e-02 7.477977e-02 
1.149900e+01 9.761205e-02 7.455285e-02 
1.150000e+01 9.797302e-02 7.432613e-02 
1.150100e+01 9.833400e-02 7.409962e-02 
1.150200e+01 9.869497e-02 7.387333e-02 
1.150300e+01 9.905593e-02 7.364725e-02 
1.150400e+01 9.941688e-02 7.342139e-02 
1.150500e+01 9.977781e-02 7.319574e-02 
1.150600e+01 1.001387e-01 7.297032e-02 
1.150700e+01 1.004996e-01 7.274512e-02 
1.150800e+01 1.008604e-01 7.252014e-02 
1.150900e+01 1.012212e-01 7.229538e-02 
1.151000e+01 1.015820e-01 7.207086e-02 
1.151100e+01 1.019427e-01 7.184656e-02 
1.151200e+01 1.023034e-01 7.162250e-02 
1.151300e+01 1.026640e-01 7.139866e-02 
1.151400e+01 1.030245e-01 7.117506e-02 
1.151500e+01 1.033850e-01 7.095170e-02 
1.151600e+01 1.037454e-01 7.072857e-02 
1.151700e+01 1.041058e-01 7.050569e-02 
1.151800e+01 1.044660e-01 7.028304e-02 
1.151900e+01 1.048262e-01 7.006064e-02 
1.152000e+01 1.051863e-01 6.983848e-02 
1.152100e+01 1.055463e-01 6.961657e-02 
1.152200e+01 1.059062e-01 6.939490e-02 
1.152300e+01 1.062660e-01 6.917349e-02 
1.152400e+01 1.066257e-01 6.895233e-02 
1.152500e+01 1.069853e-01 6.873141e-02 
1.152600e+01 1.073447e-01 6.851076e-02 
1.152700e+01 1.077041e-01 6.829036e-02 
1.152800e+01 1.080633e-01 6.807021e-02 
1.152900e+01 1.084224e-01 6.785033e-02 
1.153000e+01 1.087814e-01 6.763071e-02 
1.153100e+01 1.091402e-01 6.741134e-02 
1.153200e+01 1.094989e-01 6.719225e-02 
1.153300e+01 1.098574e-01 6.697342e-02 
1.153400e+01 1.102157e-01 6.675485e-02 
1.153500e+01 1.105740e-01 6.653656e-02 
1.153600e+01 1.109320e-01 6.631853e-02 
1.153700e+01 1.112899e-01 6.610078e-02 
1.153800e+01 1.116476e-01 6.588330e-02 
1.153900e+01 1.120052e-01 6.566609e-02 
1.154000e+01 1.123625e-01 6.544916e-02 
1.154100e+01 1.127197e-01 6.523251e-02 
1.154200e+01 1.130767e-01 6.501614e-02 
1.154300e+01 1.134334e-01 6.480005e-02 
1.154400e+01 1.137900e-01 6.458424e-02 
1.154500e+01 1.141464e-01 6.436872e-02 
1.154600e+01 1.145026e-01 6.415348e-02 
1.154700e+01 1.148585e-01 6.393853e-02 
1.154800e+01 1.152143e-01 6.372386e-02 
1.154900e+01 1.155698e-01 6.350949e-02 
1.155000e+01 1.159251e-01 6.329541e-02 
1.155100e+01 1.162801e-01 6.308162e-02 
1.155200e+01 1.166350e-01 6.286812e-02 
1.155300e+01 1.169895e-01 6.265492e-02 
1.155400e+01 1.173439e-01 6.244202e-02 
1.155500e+01 1.176979e-01 6.222941e-02 
1.155600e+01 1.180518e-01 6.201711e-02 
1.155700e+01 1.184053e-01 6.180510e-02 
1.155800e+01 1.187586e-01 6.159340e-02 
1.155900e+01 1.191117e-01 6.138200e-02 
1.156000e+01 1.194644e-01 6.117091e-02 
1.156100e+01 1.198169e-01 6.096012e-02 
1.156200e+01 1.201691e-01 6.074964e-02 
1.156300e+01 1.205210e-01 6.053948e-02 
1.156400e+01 1.208726e-01 6.032962e-02 
1.156500e+01 1.212239e-01 6.012007e-02 
1.156600e+01 1.215749e-01 5.991084e-02 
1.156700e+01 1.219256e-01 5.970192e-02 
1.156800e+01 1.222759e-01 5.949332e-02 
1.156900e+01 1.226260e-01 5.928503e-02 
1.157000e+01 1.229757e-01 5.907706e-02 
1.157100e+01 1.233252e-01 5.886942e-02 
1.157200e+01 1.236742e-01 5.866209e-02 
1.157300e+01 1.240230e-01 5.845509e-02 
1.157400e+01 1.243714e-01 5.824841e-02 
1.157500e+01 1.247194e-01 5.804205e-02 
1.157600e+01 1.250672e-01 5.783602e-02 
1.157700e+01 1.254145e-01 5.763032e-02 
1.157800e+01 1.257615e-01 5.742495e-02 
1.157900e+01 1.261081e-01 5.721990e-02 
1.158000e+01 1.264544e-01 5.701519e-02 
1.158100e+01 1.268003e-01 5.681081e-02 
1.158200e+01 1.271458e-01 5.660676e-02 
1.158300e+01 1.274909e-01 5.640305e-02 
1.158400e+01 1.278356e-01 5.619967e-02 
1.158500e+01 1.281800e-01 5.599663e-02 
1.158600e+01 1.285239e-01 5.579392e-02 
1.158700e+01 1.288675e-01 5.559156e-02 
1.158800e+01 1.292106e-01 5.538953e-02 
1.158900e+01 1.295533e-01 5.518785e-02 
1.159000e+01 1.298956e-01 5.498651e-02 
1.159100e+01 1.302375e-01 5.478552e-02 
1.159200e+01 1.305790e-01 5.458486e-02 
1.159300e+01 1.309200e-01 5.438456e-02 
1.159400e+01 1.312606e-01 5.418460e-02 
1.159500e+01 1.316008e-01 5.398499e-02 
1.159600e+01 1.319405e-01 5.378573e-02 
1.159700e+01 1.322797e-01 5.358681e-02 
1.159800e+01 1.326185e-01 5.338825e-02 
1.159900e+01 1.329569e-01 5.319005e-02 
1.160000e+01 1.332948e-01 5.299219e-02 
1.160100e+01 1.336322e-01 5.279469e-02 
1.160200e+01 1.339691e-01 5.259755e-02 
1.160300e+01 1.343056e-01 5.240076e-02 
1.160400e+01 1.346416e-01 5.220433e-02 
1.160500e+01 1.349771e-01 5.200825e-02 
1.160600e+01 1.353121e-01 5.181254e-02 
1.160700e+01 1.356466e-01 5.161719e-02 
1.160800e+01 1.359806e-01 5.142219e-02 
1.160900e+01 1.363141e-01 5.122756e-02 
1.161000e+01 1.366471e-01 5.103330e-02 
1.161100e+01 1.369796e-01 5.083940e-02 
1.161200e+01 1.373116e-01 5.064586e-02 
1.161300e+01 1.376430e-01 5.045269e-02 
1.161400e+01 1.379739e-01 5.025989e-02 
1.161500e+01 1.383043e-01 5.006745e-02 
1.161600e+01 1.386341e-01 4.987539e-02 
1.161700e+01 1.389634e-01 4.968369e-02 
1.161800e+01 1.392922e-01 4.949236e-02 
1.161900e+01 1.396204e-01 4.930141e-02 
1.162000e+01 1.399480e-01 4.911083e-02 
1.162100e+01 1.402751e-01 4.892062e-02 
1.162200e+01 1.406016e-01 4.873079e-02 
1.162300e+01 1.409275e-01 4.854133e-02 
1.162400e+01 1.412529e-01 4.835225e-02 
1.162500e+01 1.415777e-01 4.816354e-02 
1.162600e+01 1.419019e-01 4.797522e-02 
1.162700e+01 1.422255e-01 4.778727e-02 
1.162800e+01 1.425485e-01 4.759970e-02 
1.162900e+01 1.428710e-01 4.741251e-02 
1.163000e+01 1.431928e-01 4.722570e-02 
1.163100e+01 1.435140e-01 4.703927e-02 
1.163200e+01 1.438346e-01 4.685323e-02 
1.163300e+01 1.441546e-01 4.666757e-02 
1.163400e+01 1.444740e-01 4.648229e-02 
1.163500e+01 1.447927e-01 4.629740e-02 
1.163600e+01 1.451108e-01 4.611290e-02 
1.163700e+01 1.454283e-01 4.592878e-02 
1.163800e+01 1.457452e-01 4.574504e-02 
1.163900e+01 1.460614e-01 4.556170e-02 
1.164000e+01 1.463769e-01 4.537874e-02 
1.164100e+01 1.466918e-01 4.519618e-02 
1.164200e+01 1.470061e-01 4.501400e-02 
1.164300e+01 1.473196e-01 4.483222e-02 
1.164400e+01 1.476326e-01 4.465082e-02 
1.164500e+01 1.479448e-01 4.446982e-02 
1.164600e+01 1.482564e-01 4.428921e-02 
1.164700e+01 1.485673e-01 4.410900e-02 
1.164800e+01 1.488775e-01 4.392918e-02 
1.164900e+01 1.491870e-01 4.374975e-02 
1.165000e+01 1.494958e-01 4.357072e-02 
1.165100e+01 1.498040e-01 4.339209e-02 
1.165200e+01 1.501114e-01 4.321385e-02 
1.165300e+01 1.504181e-01 4.303601e-02 
1.165400e+01 1.507242e-01 4.285857e-02 
1.165500e+01 1.510295e-01 4.268153e-02 
1.165600e+01 1.513340e-01 4.250488e-02 
1.165700e+01 1.516379e-01 4.232864e-02 
1.165800e+01 1.519410e-01 4.215280e-02 
1.165900e+01 1.522434e-01 4.197735e-02 
1.166000e+01 1.525451e-01 4.180231e-02 
1.166100e+01 1.528460e-01 4.162768e-02 
1.166200e+01 1.531462e-01 4.145344e-02 
1.166300e+01 1.534456e-01 4.127961e-02 
1.166400e+01 1.537443e-01 4.110618e-02 
1.166500e+01 1.540422e-01 4.093316e-02 
1.166600e+01 1.543393e-01 4.076054e-02 
1.166700e+01 1.546357e-01 4.058833e-02 
1.166800e+01 1.549313e-01 4.041652e-02 
1.166900e+01 1.552262e-01 4.024512e-02 
1.167000e+01 1.555202e-01 4.007413e-02 
1.167100e+01 1.558135e-01 3.990354e-02 
1.167200e+01 1.561060e-01 3.973336e-02 
1.167300e+01 1.563977e-01 3.956359e-02 
1.167400e+01 1.566886e-01 3.939423e-02 
1.167500e+01 1.569787e-01 3.922528e-02 
1.167600e+01 1.572679e-01 3.905674e-02 
1.167700e+01 1.575564e-01 3.888861e-02 
1.167800e+01 1.578441e-01 3.872089e-02 
1.167900e+01 1.581309e-01 3.855358e-02 
1.168000e+01 1.584169e-01 3.838669e-02 
1.168100e+01 1.587021e-01 3.822020e-02 
1.168200e+01 1.589865e-01 3.805413e-02 
1.168300e+01 1.592700e-01 3.788847e-02 
1.168400e+01 1.595527e-01 3.772322e-02 
1.168500e+01 1.598346e-01 3.755839e-02 
1.168600e+01 1.601156e-01 3.739397e-02 
1.168700e+01 1.603957e-01 3.722997e-02 
1.168800e+01 1.606750e-01 3.706638e-02 
1.168900e+01 1.609534e-01 3.690321e-02 
1.169000e+01 1.612310e-01 3.674045e-02 
1.169100e+01 1.615077e-01 3.657811e-02 
1.169200e+01 1.617835e-01 3.641618e-02 
1.169300e+01 1.620584e-01 3.625467e-02 
1.169400e+01 1.623325e-01 3.609358e-02 
1.169500e+01 1.626057e-01 3.593290e-02 
1.169600e+01 1.628780e-01 3.577265e-02 
1.169700e+01 1.631494e-01 3.561281e-02 
1.169800e+01 1.634199e-01 3.545338e-02 
1.169900e+01 1.636894e-01 3.529438e-02 
1.170000e+01 1.639581e-01 3.513580e-02 
1.170100e+01 1.642259e-01 3.497763e-02 
1.170200e+01 1.644928e-01 3.481988e-02 
1.170300e+01 1.647587e-01 3.466256e-02 
1.170400e+01 1.650238e-01 3.450565e-02 
1.170500e+01 1.652879e-01 3.434916e-02 
1.170600e+01 1.655510e-01 3.419310e-02 
1.170700e+01 1.658133e-01 3.403745e-02 
1.170800e+01 1.660746e-01 3.388222e-02 
1.170900e+01 1.663350e-01 3.372742e-02 
1.171000e+01 1.665944e-01 3.357304e-02 
1.171100e+01 1.668528e-01 3.341908e-02 
1.171200e+01 1.671104e-01 3.326553e-02 
1.171300e+01 1.673669e-01 3.311242e-02 
1.171400e+01 1.676225e-01 3.295972e-02 
1.171500e+01 1.678771e-01 3.280745e-02 
1.171600e+01 1.681308e-01 3.265559e-02 
1.171700e+01 1.683835e-01 3.250416e-02 
1.171800e+01 1.686352e-01 3.235316e-02 
1.171900e+01 1.688859e-01 3.220257e-02 
1.172000e+01 1.691357e-01 3.205241e-02 
1.172100e+01 1.693845e-01 3.190267e-02 
1.172200e+01 1.696322e-01 3.175336e-02 
1.172300e+01 1.698790e-01 3.160447e-02 
1.172400e+01 1.701248e-01 3.145600e-02 
1.172500e+01 1.703696e-01 3.130796e-02 
1.172600e+01 1.706133e-01 3.116034e-02 
1.172700e+01 1.708561e-01 3.101314e-02 
1.172800e+01 1.710978e-01 3.086637e-02 
1.172900e+01 1.713386e-01 3.072002e-02 
1.173000e+01 1.715783e-01 3.057409e-02 
1.173100e+01 1.718169e-01 3.042859e-02 
1.173200e+01 1.720546e-01 3.028351e-02 
1.173300e+01 1.722912e-01 3.013886e-02 
1.173400e+01 1.725268e-01 2.999463e-02 
1.173500e+01 1.727613e-01 2.985083e-02 
1.173600e+01 1.729948e-01 2.970745e-02 
1.173700e+01 1.732273e-01 2.956449e-02 
1.173800e+01 1.734587e-01 2.942196e-02 
1.173900e+01 1.736890e-01 2.927986e-02 
1.174000e+01 1.739183e-01 2.913818e-02 
1.174100e+01 1.741466e-01 2.899692e-02 
1.174200e+01 1.743737e-01 2.885609e-02 
1.174300e+01 1.745998e-01 2.871568e-02 
1.174400e+01 1.748248e-01 2.857569e-02 
1.174500e+01 1.750488e-01 2.843614e-02 
1.174600e+01 1.752717e-01 2.829700e-02 
1.174700e+01 1.754934e-01 2.815829e-02 
1.174800e+01 1.757141e-01 2.802000e-02 
1.174900e+01 1.759338e-01 2.788214e-02 
1.175000e+01 1.761523e-01 2.774470e-02 
1.175100e+01 1.763697e-01 2.760769e-02 
1.175200e+01 1.765860e-01 2.747110e-02 
1.175300e+01 1.768012e-01 2.733494e-02 
1.175400e+01 1.770154e-01 2.719920e-02 
1.175500e+01 1.772284e-01 2.706388e-02 
1.175600e+01 1.774402e-01 2.692899e-02 
1.175700e+01 1.776510e-01 2.679452e-02 
1.175800e+01 1.778607e-01 2.666047e-02 
1.175900e+01 1.780692e-01 2.652685e-02 
1.176000e+01 1.782766e-01 2.639365e-02 
1.176100e+01 1.784829e-01 2.626087e-02 
1.176200e+01 1.786880e-01 2.612852e-02 
1.176300e+01 1.788920e-01 2.599659e-02 
1.176400e+01 1.790949e-01 2.586509e-02 
1.176500e+01 1.792966e-01 2.573400e-02 
1.176600e+01 1.794972e-01 2.560334e-02 
1.176700e+01 1.796966e-01 2.547310e-02 
1.176800e+01 1.798949e-01 2.534329e-02 
1.176900e+01 1.800920e-01 2.521389e-02 
1.177000e+01 1.802880e-01 2.508492e-02 
1.177100e+01 1.804828e-01 2.495637e-02 
1.177200e+01 1.806764e-01 2.482824e-02 
1.177300e+01 1.808689e-01 2.470054e-02 
1.177400e+01 1.810602e-01 2.457325e-02 
1.177500e+01 1.812503e-01 2.444638e-02 
1.177600e+01 1.814392e-01 2.431994e-02 
1.177700e+01 1.816270e-01 2.419392e-02 
1.177800e+01 1.818136e-01 2.406831e-02 
1.177900e+01 1.819990e-01 2.394313e-02 
1.178000e+01 1.821832e-01 2.381837e-02 
1.178100e+01 1.823662e-01 2.369403e-02 
1.178200e+01 1.825480e-01 2.357010e-02 
1.178300e+01 1.827286e-01 2.344660e-02 
1.178400e+01 1.829081e-01 2.332351e-02 
1.178500e+01 1.830863e-01 2.320085e-02 
1.178600e+01 1.832633e-01 2.307860e-02 
1.178700e+01 1.834391e-01 2.295677e-02 
1.178800e+01 1.836136e-01 2.283536e-02 
1.178900e+01 1.837870e-01 2.271436e-02 
1.179000e+01 1.839592e-01 2.259379e-02 
1.179100e+01 1.841301e-01 2.247363e-02 
1.179200e+01 1.842998e-01 2.235388e-02 
1.179300e+01 1.844683e-01 2.223456e-02 
1.179400e+01 1.846355e-01 2.211565e-02 
1.179500e+01 1.848015e-01 2.199715e-02 
1.179600e+01 1.849663e-01 2.187907e-02 
1.179700e+01 1.851298e-01 2.176141e-02 
1.179800e+01 1.852921e-01 2.164416e-02 
1.179900e+01 1.854532e-01 2.152733e-02 
1.180000e+01 1.856130e-01 2.141091e-02 
1.180100e+01 1.857716e-01 2.129490e-02 
1.180200e+01 1.859289e-01 2.117931e-02 
1.180300e+01 1.860849e-01 2.106413e-02 
1.180400e+01 1.862397e-01 2.094936e-02 
1.180500e+01 1.863933e-01 2.083501e-02 
1.180600e+01 1.865455e-01 2.072107e-02 
1.180700e+01 1.866966e-01 2.060754e-02 
1.180800e+01 1.868463e-01 2.049442e-02 
1.180900e+01 1.869948e-01 2.038171e-02 
1.181000e+01 1.871420e-01 2.026941e-02 
1.181100e+01 1.872879e-01 2.015753e-02 
1.181200e+01 1.874326e-01 2.004605e-02 
1.181300e+01 1.875759e-01 1.993498e-02 
1.181400e+01 1.877180e-01 1.982432e-02 
1.181500e+01 1.878588e-01 1.971407e-02 
1.181600e+01 1.879983e-01 1.960423e-02 
1.181700e+01 1.881366e-01 1.949480e-02 
1.181800e+01 1.882735e-01 1.938577e-02 
1.181900e+01 1.884091e-01 1.927715e-02 
1.182000e+01 1.885435e-01 1.916894e-02 
1.182100e+01 1.886765e-01 1.906113e-02 
1.182200e+01 1.888083e-01 1.895373e-02 
1.182300e+01 1.889387e-01 1.884673e-02 
1.182400e+01 1.890679e-01 1.874014e-02 
1.182500e+01 1.891957e-01 1.863395e-02 
1.182600e+01 1.893222e-01 1.852816e-02 
1.182700e+01 1.894474e-01 1.842278e-02 
1.182800e+01 1.895713e-01 1.831780e-02 
1.182900e+01 1.896939e-01 1.821322e-02 
1.183000e+01 1.898151e-01 1.810905e-02 
1.183100e+01 1.899351e-01 1.800528e-02 
1.183200e+01 1.900537e-01 1.790190e-02 
1.183300e+01 1.901710e-01 1.779893e-02 
1.183400e+01 1.902869e-01 1.769636e-02 
1.183500e+01 1.904016e-01 1.759418e-02 
1.183600e+01 1.905149e-01 1.749241e-02 
1.183700e+01 1.906268e-01 1.739103e-02 
1.183800e+01 1.907374e-01 1.729005e-02 
1.183900e+01 1.908467e-01 1.718947e-02 
1.184000e+01 1.909547e-01 1.708929e-02 
1.184100e+01 1.910613e-01 1.698950e-02 
1.184200e+01 1.911666e-01 1.689011e-02 
1.184300e+01 1.912705e-01 1.679111e-02 
1.184400e+01 1.913730e-01 1.669250e-02 
1.184500e+01 1.914743e-01 1.659430e-02 
1.184600e+01 1.915741e-01 1.649648e-02 
1.184700e+01 1.916727e-01 1.639906e-02 
1.184800e+01 1.917698e-01 1.630202e-02 
1.184900e+01 1.918656e-01 1.620539e-02 
1.185000e+01 1.919601e-01 1.610914e-02 
1.185100e+01 1.920532e-01 1.601328e-02 
1.185200e+01 1.921449e-01 1.591781e-02 
1.185300e+01 1.922352e-01 1.582273e-02 
1.185400e+01 1.923242e-01 1.572804e-02 
1.185500e+01 1.924119e-01 1.563374e-02 
1.185600e+01 1.924981e-01 1.553983e-02 
1.185700e+01 1.925830e-01 1.544630e-02 
1.185800e+01 1.926665e-01 1.535316e-02 
1.185900e+01 1.927487e-01 1.526041e-02 
1.186000e+01 1.928294e-01 1.516804e-02 
1.186100e+01 1.929088e-01 1.507605e-02 
1.186200e+01 1.929868e-01 1.498445e-02 
1.186300e+01 1.930634e-01 1.489323e-02 
1.186400e+01 1.931387e-01 1.480240e-02 
1.186500e+01 1.932125e-01 1.471195e-02 
1.186600e+01 1.932850e-01 1.462188e-02 
1.186700e+01 1.933561e-01 1.453218e-02 
1.186800e+01 1.934258e-01 1.444287e-02 
1.186900e+01 1.934941e-01 1.435394e-02 
1.187000e+01 1.935610e-01 1.426539e-02 
1.187100e+01 1.936266e-01 1.417722e-02 
1.187200e+01 1.936907e-01 1.408942e-02 
1.187300e+01 1.937534e-01 1.400200e-02 
1.187400e+01 1.938148e-01 1.391496e-02 
1.187500e+01 1.938747e-01 1.382829e-02 
1.187600e+01 1.939333e-01 1.374200e-02 
1.187700e+01 1.939904e-01 1.365608e-02 
1.187800e+01 1.940462e-01 1.357053e-02 
1.187900e+01 1.941005e-01 1.348536e-02 
1.188000e+01 1.941534e-01 1.340056e-02 
1.188100e+01 1.942050e-01 1.331613e-02 
1.188200e+01 1.942551e-01 1.323207e-02 
1.188300e+01 1.943038e-01 1.314839e-02 
1.188400e+01 1.943511e-01 1.306507e-02 
1.188500e+01 1.943970e-01 1.298212e-02 
1.188600e+01 1.944415e-01 1.289954e-02 
1.188700e+01 1.944846e-01 1.281732e-02 
1.188800e+01 1.945262e-01 1.273547e-02 
1.188900e+01 1.945665e-01 1.265399e-02 
1.189000e+01 1.946053e-01 1.257287e-02 
1.189100e+01 1.946427e-01 1.249212e-02 
1.189200e+01 1.946787e-01 1.241173e-02 
1.189300e+01 1.947133e-01 1.233171e-02 
1.189400e+01 1.947465e-01 1.225204e-02 
1.189500e+01 1.947782e-01 1.217274e-02 
1.189600e+01 1.948085e-01 1.209380e-02 
1.189700e+01 1.948374e-01 1.201522e-02 
1.189800e+01 1.948649e-01 1.193699e-02 
1.189900e+01 1.948909e-01 1.185913e-02 
1.190000e+01 1.949156e-01 1.178162e-02 
1.190100e+01 1.949388e-01 1.170447e-02 
1.190200e+01 1.949605e-01 1.162768e-02 
1.190300e+01 1.949809e-01 1.155124e-02 
1.190400e+01 1.949998e-01 1.147516e-02 
1.190500e+01 1.950173e-01 1.139943e-02 
1.190600e+01 1.950333e-01 1.132405e-02 
1.190700e+01 1.950480e-01 1.124903e-02 
1.190800e+01 1.950612e-01 1.117436e-02 
1.190900e+01 1.950729e-01 1.110004e-02 
1.191000e+01 1.950833e-01 1.102607e-02 
1.191100e+01 1.950922e-01 1.095244e-02 
1.191200e+01 1.950996e-01 1.087917e-02 
1.191300e+01 1.951057e-01 1.080625e-02 
1.191400e+01 1.951103e-01 1.073367e-02 
1.191500e+01 1.951134e-01 1.066144e-02 
1.191600e+01 1.951151e-01 1.058955e-02 
1.191700e+01 1.951154e-01 1.051801e-02 
1.191800e+01 1.951143e-01 1.044681e-02 
1.191900e+01 1.951117e-01 1.037595e-02 
1.192000e+01 1.951077e-01 1.030544e-02 
1.192100e+01 1.951022e-01 1.023527e-02 
1.192200e+01 1.950953e-01 1.016544e-02 
1.192300e+01 1.950870e-01 1.009594e-02 
1.192400e+01 1.950772e-01 1.002679e-02 
1.192500e+01 1.950660e-01 9.957976e-03 
1.192600e+01 1.950534e-01 9.889499e-03 
1.192700e+01 1.950393e-01 9.821358e-03 
1.192800e+01 1.950237e-01 9.753553e-03 
1.192900e+01 1.950068e-01 9.686082e-03 
1.193000e+01 1.949883e-01 9.618946e-03 
1.193100e+01 1.949685e-01 9.552142e-03 
1.193200e+01 1.949472e-01 9.485671e-03 
1.193300e+01 1.949245e-01 9.419532e-03 
1.193400e+01 1.949003e-01 9.353723e-03 
1.193500e+01 1.948747e-01 9.288244e-03 
1.193600e+01 1.948476e-01 9.223094e-03 
1.193700e+01 1.948191e-01 9.158272e-03 
1.193800e+01 1.947891e-01 9.093777e-03 
1.193900e+01 1.947577e-01 9.029609e-03 
1.194000e+01 1.947249e-01 8.965767e-03 
1.194100e+01 1.946906e-01 8.902249e-03 
1.194200e+01 1.946549e-01 8.839055e-03 
1.194300e+01 1.946178e-01 8.776184e-03 
1.194400e+01 1.945792e-01 8.713635e-03 
1.194500e+01 1.945391e-01 8.651408e-03 
1.194600e+01 1.944977e-01 8.589501e-03 
1.194700e+01 1.944547e-01 8.527914e-03 
1.194800e+01 1.944104e-01 8.466646e-03 
1.194900e+01 1.943646e-01 8.405695e-03 
1.195000e+01 1.943173e-01 8.345061e-03 
1.195100e+01 1.942686e-01 8.284744e-03 
1.195200e+01 1.942185e-01 8.224742e-03 
1.195300e+01 1.941669e-01 8.165054e-03 
1.195400e+01 1.941139e-01 8.105680e-03 
1.195500e+01 1.940595e-01 8.046618e-03 
1.195600e+01 1.940036e-01 7.987869e-03 
1.195700e+01 1.939462e-01 7.929430e-03 
1.195800e+01 1.938875e-01 7.871301e-03 
1.195900e+01 1.938273e-01 7.813481e-03 
1.196000e+01 1.937656e-01 7.755970e-03 
1.196100e+01 1.937025e-01 7.698765e-03 
1.196200e+01 1.936380e-01 7.641868e-03 
1.196300e+01 1.935721e-01 7.585276e-03 
1.196400e+01 1.935047e-01 7.528988e-03 
1.196500e+01 1.934358e-01 7.473005e-03 
1.196600e+01 1.933656e-01 7.417324e-03 
1.196700e+01 1.932939e-01 7.361945e-03 
1.196800e+01 1.932207e-01 7.306868e-03 
1.196900e+01 1.931462e-01 7.252091e-03 
1.197000e+01 1.930702e-01 7.197613e-03 
1.197100e+01 1.929927e-01 7.143433e-03 
1.197200e+01 1.929139e-01 7.089551e-03 
1.197300e+01 1.928336e-01 7.035966e-03 
1.197400e+01 1.927518e-01 6.982676e-03 
1.197500e+01 1.926687e-01 6.929682e-03 
1.197600e+01 1.925841e-01 6.876981e-03 
1.197700e+01 1.924981e-01 6.824573e-03 
1.197800e+01 1.924106e-01 6.772457e-03 
1.197900e+01 1.923217e-01 6.720633e-03 
1.198000e+01 1.922314e-01 6.669098e-03 
1.198100e+01 1.921397e-01 6.617853e-03 
1.198200e+01 1.920466e-01 6.566897e-03 
1.198300e+01 1.919520e-01 6.516228e-03 
1.198400e+01 1.918560e-01 6.465846e-03 
1.198500e+01 1.917586e-01 6.415750e-03 
1.198600e+01 1.916597e-01 6.365938e-03 
1.198700e+01 1.915595e-01 6.316410e-03 
1.198800e+01 1.914578e-01 6.267165e-03 
1.198900e+01 1.913547e-01 6.218203e-03 
1.199000e+01 1.912502e-01 6.169521e-03 
1.199100e+01 1.911443e-01 6.121120e-03 
1.199200e+01 1.910369e-01 6.072998e-03 
1.199300e+01 1.909281e-01 6.025154e-03 
1.199400e+01 1.908180e-01 5.977588e-03 
1.199500e+01 1.907064e-01 5.930298e-03 
1.199600e+01 1.905934e-01 5.883284e-03 
1.199700e+01 1.904790e-01 5.836544e-03 
1.199800e+01 1.903632e-01 5.790079e-03 
1.199900e+01 1.902459e-01 5.743886e-03 
1.200000e+01 1.901273e-01 5.697965e-03 
1.200100e+01 1.900073e-01 5.652315e-03 
1.200200e+01 1.898858e-01 5.606935e-03 
1.200300e+01 1.897630e-01 5.561824e-03 
1.200400e+01 1.896387e-01 5.516982e-03 
1.200500e+01 1.895131e-01 5.472406e-03 
1.200600e+01 1.893861e-01 5.428097e-03 
1.200700e+01 1.892576e-01 5.384053e-03 
1.200800e+01 1.891278e-01 5.340274e-03 
1.200900e+01 1.889965e-01 5.296759e-03 
1.201000e+01 1.888639e-01 5.253506e-03 
1.201100e+01 1.887299e-01 5.210514e-03 
1.201200e+01 1.885945e-01 5.167784e-03 
1.201300e+01 1.884577e-01 5.125313e-03 
1.201400e+01 1.883195e-01 5.083101e-03 
1.201500e+01 1.881800e-01 5.041147e-03 
1.201600e+01 1.880390e-01 4.999450e-03 
1.201700e+01 1.878967e-01 4.958009e-03 
1.201800e+01 1.877529e-01 4.916823e-03 
1.201900e+01 1.876079e-01 4.875892e-03 
1.202000e+01 1.874614e-01 4.835213e-03 
1.202100e+01 1.873135e-01 4.794787e-03 
1.202200e+01 1.871643e-01 4.754613e-03 
1.202300e+01 1.870137e-01 4.714689e-03 
1.202400e+01 1.868617e-01 4.675014e-03 
1.202500e+01 1.867084e-01 4.635588e-03 
1.202600e+01 1.865537e-01 4.596410e-03 
1.202700e+01 1.863976e-01 4.557478e-03 
1.202800e+01 1.862402e-01 4.518792e-03 
1.202900e+01 1.860814e-01 4.480351e-03 
1.203000e+01 1.859212e-01 4.442154e-03 
1.203100e+01 1.857597e-01 4.404200e-03 
1.203200e+01 1.855968e-01 4.366488e-03 
1.203300e+01 1.854326e-01 4.329017e-03 
1.203400e+01 1.852670e-01 4.291786e-03 
1.203500e+01 1.851000e-01 4.254795e-03 
1.203600e+01 1.849317e-01 4.218041e-03 
1.203700e+01 1.847621e-01 4.181525e-03 
1.203800e+01 1.845911e-01 4.145246e-03 
1.203900e+01 1.844188e-01 4.109202e-03 
1.204000e+01 1.842451e-01 4.073392e-03 
1.204100e+01 1.840701e-01 4.037816e-03 
1.204200e+01 1.838937e-01 4.002473e-03 
1.204300e+01 1.837160e-01 3.967362e-03 
1.204400e+01 1.835370e-01 3.932481e-03 
1.204500e+01 1.833567e-01 3.897830e-03 
1.204600e+01 1.831750e-01 3.863408e-03 
1.204700e+01 1.829920e-01 3.829215e-03 
1.204800e+01 1.828077e-01 3.795248e-03 
1.204900e+01 1.826220e-01 3.761507e-03 
1.205000e+01 1.824350e-01 3.727992e-03 
1.205100e+01 1.822467e-01 3.694701e-03 
1.205200e+01 1.820571e-01 3.661633e-03 
1.205300e+01 1.818662e-01 3.628788e-03 
1.205400e+01 1.816739e-01 3.596164e-03 
1.205500e+01 1.814804e-01 3.563761e-03 
1.205600e+01 1.812855e-01 3.531577e-03 
1.205700e+01 1.810894e-01 3.499612e-03 
1.205800e+01 1.808919e-01 3.467865e-03 
1.205900e+01 1.806931e-01 3.436335e-03 
1.206000e+01 1.804931e-01 3.405020e-03 
1.206100e+01 1.802917e-01 3.373921e-03 
1.206200e+01 1.800890e-01 3.343036e-03 
1.206300e+01 1.798851e-01 3.312363e-03 
1.206400e+01 1.796799e-01 3.281903e-03 
1.206500e+01 1.794733e-01 3.251655e-03 
1.206600e+01 1.792655e-01 3.221616e-03 
1.206700e+01 1.790565e-01 3.191787e-03 
1.206800e+01 1.788461e-01 3.162167e-03 
1.206900e+01 1.786344e-01 3.132754e-03 
1.207000e+01 1.784215e-01 3.103548e-03 
1.207100e+01 1.782074e-01 3.074548e-03 
1.207200e+01 1.779919e-01 3.045752e-03 
1.207300e+01 1.777752e-01 3.017160e-03 
1.207400e+01 1.775572e-01 2.988772e-03 
1.207500e+01 1.773380e-01 2.960585e-03 
1.207600e+01 1.771175e-01 2.932600e-03 
1.207700e+01 1.768957e-01 2.904815e-03 
1.207800e+01 1.766727e-01 2.877229e-03 
1.207900e+01 1.764484e-01 2.849842e-03 
1.208000e+01 1.762229e-01 2.822652e-03 
1.208100e+01 1.759962e-01 2.795658e-03 
1.208200e+01 1.757682e-01 2.768861e-03 
1.208300e+01 1.755390e-01 2.742258e-03 
1.208400e+01 1.753085e-01 2.715849e-03 
1.208500e+01 1.750768e-01 2.689633e-03 
1.208600e+01 1.748439e-01 2.663609e-03 
1.208700e+01 1.746097e-01 2.637777e-03 
1.208800e+01 1.743744e-01 2.612134e-03 
1.208900e+01 1.741378e-01 2.586681e-03 
1.209000e+01 1.738999e-01 2.561416e-03 
1.209100e+01 1.736609e-01 2.536339e-03 
1.209200e+01 1.734207e-01 2.511449e-03 
1.209300e+01 1.731792e-01 2.486744e-03 
1.209400e+01 1.729366e-01 2.462224e-03 
1.209500e+01 1.726927e-01 2.437888e-03 
1.209600e+01 1.724476e-01 2.413735e-03 
1.209700e+01 1.722014e-01 2.389764e-03 
1.209800e+01 1.719539e-01 2.365975e-03 
1.209900e+01 1.717053e-01 2.342366e-03 
1.210000e+01 1.714554e-01 2.318936e-03 
1.210100e+01 1.712044e-01 2.295685e-03 
1.210200e+01 1.709522e-01 2.272612e-03 
1.210300e+01 1.706988e-01 2.249715e-03 
1.210400e+01 1.704442e-01 2.226995e-03 
1.210500e+01 1.701885e-01 2.204449e-03 
1.210600e+01 1.699316e-01 2.182078e-03 
1.210700e+01 1.696735e-01 2.159880e-03 
1.210800e+01 1.694143e-01 2.137854e-03 
1.210900e+01 1.691539e-01 2.116000e-03 
1.211000e+01 1.688924e-01 2.094316e-03 
1.211100e+01 1.686297e-01 2.072802e-03 
1.211200e+01 1.683658e-01 2.051458e-03 
1.211300e+01 1.681008e-01 2.030281e-03 
1.211400e+01 1.678347e-01 2.009271e-03 
1.211500e+01 1.675674e-01 1.988428e-03 
1.211600e+01 1.672990e-01 1.967750e-03 
1.211700e+01 1.670294e-01 1.947236e-03 
1.211800e+01 1.667588e-01 1.926887e-03 
1.211900e+01 1.664869e-01 1.906700e-03 
1.212000e+01 1.662140e-01 1.886675e-03 
1.212100e+01 1.659400e-01 1.866811e-03 
1.212200e+01 1.656648e-01 1.847107e-03 
1.212300e+01 1.653885e-01 1.827563e-03 
1.212400e+01 1.651111e-01 1.808177e-03 
1.212500e+01 1.648326e-01 1.788949e-03 
1.212600e+01 1.645531e-01 1.769878e-03 
1.212700e+01 1.642724e-01 1.750963e-03 
1.212800e+01 1.639906e-01 1.732203e-03 
1.212900e+01 1.637077e-01 1.713597e-03 
1.213000e+01 1.634237e-01 1.695144e-03 
1.213100e+01 1.631387e-01 1.676845e-03 
1.213200e+01 1.628525e-01 1.658696e-03 
1.213300e+01 1.625653e-01 1.640699e-03 
1.213400e+01 1.622770e-01 1.622852e-03 
1.213500e+01 1.619877e-01 1.605154e-03 
1.213600e+01 1.616973e-01 1.587604e-03 
1.213700e+01 1.614058e-01 1.570202e-03 
1.213800e+01 1.611132e-01 1.552947e-03 
1.213900e+01 1.608197e-01 1.535838e-03 
1.214000e+01 1.605250e-01 1.518873e-03 
1.214100e+01 1.602293e-01 1.502053e-03 
1.214200e+01 1.599326e-01 1.485376e-03 
1.214300e+01 1.596348e-01 1.468842e-03 
1.214400e+01 1.593360e-01 1.452450e-03 
1.214500e+01 1.590361e-01 1.436198e-03 
1.214600e+01 1.587353e-01 1.420087e-03 
1.214700e+01 1.584334e-01 1.404115e-03 
1.214800e+01 1.581304e-01 1.388281e-03 
1.214900e+01 1.578265e-01 1.372585e-03 
1.215000e+01 1.575216e-01 1.357026e-03 
1.215100e+01 1.572156e-01 1.341603e-03 
1.215200e+01 1.569086e-01 1.326315e-03 
1.215300e+01 1.566007e-01 1.311162e-03 
1.215400e+01 1.562917e-01 1.296142e-03 
1.215500e+01 1.559818e-01 1.281256e-03 
1.215600e+01 1.556708e-01 1.266501e-03 
1.215700e+01 1.553589e-01 1.251877e-03 
1.215800e+01 1.550460e-01 1.237384e-03 
1.215900e+01 1.547321e-01 1.223021e-03 
1.216000e+01 1.544172e-01 1.208786e-03 
1.216100e+01 1.541014e-01 1.194680e-03 
1.216200e+01 1.537846e-01 1.180701e-03 
1.216300e+01 1.534668e-01 1.166848e-03 
1.216400e+01 1.531481e-01 1.153122e-03 
1.216500e+01 1.528284e-01 1.139520e-03 
1.216600e+01 1.525078e-01 1.126042e-03 
1.216700e+01 1.521862e-01 1.112688e-03 
1.216800e+01 1.518637e-01 1.099456e-03 
1.216900e+01 1.515403e-01 1.086347e-03 
1.217000e+01 1.512159e-01 1.073358e-03 
1.217100e+01 1.508906e-01 1.060489e-03 
1.217200e+01 1.505644e-01 1.047741e-03 
1.217300e+01 1.502372e-01 1.035111e-03 
1.217400e+01 1.499092e-01 1.022599e-03 
1.217500e+01 1.495802e-01 1.010204e-03 
1.217600e+01 1.492503e-01 9.979259e-04 
1.217700e+01 1.489195e-01 9.857635e-04 
1.217800e+01 1.485879e-01 9.737161e-04 
1.217900e+01 1.482553e-01 9.617830e-04 
1.218000e+01 1.479218e-01 9.499635e-04 
1.218100e+01 1.475875e-01 9.382567e-04 
1.218200e+01 1.472522e-01 9.266619e-04 
1.218300e+01 1.469161e-01 9.151784e-04 
1.218400e+01 1.465791e-01 9.038055e-04 
1.218500e+01 1.462413e-01 8.925424e-04 
1.218600e+01 1.459026e-01 8.813884e-04 
1.218700e+01 1.455630e-01 8.703427e-04 
1.218800e+01 1.452225e-01 8.594047e-04 
1.218900e+01 1.448813e-01 8.485735e-04 
1.219000e+01 1.445391e-01 8.378486e-04 
1.219100e+01 1.441962e-01 8.272291e-04 
1.219200e+01 1.438523e-01 8.167143e-04 
1.219300e+01 1.435077e-01 8.063035e-04 
1.219400e+01 1.431622e-01 7.959961e-04 
1.219500e+01 1.428159e-01 7.857912e-04 
1.219600e+01 1.424688e-01 7.756883e-04 
1.219700e+01 1.421209e-01 7.656865e-04 
1.219800e+01 1.417721e-01 7.557851e-04 
1.219900e+01 1.414226e-01 7.459836e-04 
1.220000e+01 1.410722e-01 7.362810e-04 
1.220100e+01 1.407211e-01 7.266769e-04 
1.220200e+01 1.403691e-01 7.171704e-04 
1.220300e+01 1.400164e-01 7.077610e-04 
1.220400e+01 1.396629e-01 6.984477e-04 
1.220500e+01 1.393086e-01 6.892301e-04 
1.220600e+01 1.389535e-01 6.801074e-04 
1.220700e+01 1.385977e-01 6.710790e-04 
1.220800e+01 1.382411e-01 6.621440e-04 
1.220900e+01 1.378837e-01 6.533020e-04 
1.221000e+01 1.375256e-01 6.445521e-04 
1.221100e+01 1.371667e-01 6.358938e-04 
1.221200e+01 1.368071e-01 6.273263e-04 
1.221300e+01 1.364467e-01 6.188490e-04 
1.221400e+01 1.360856e-01 6.104612e-04 
1.221500e+01 1.357238e-01 6.021622e-04 
1.221600e+01 1.353612e-01 5.939514e-04 
1.221700e+01 1.349979e-01 5.858282e-04 
1.221800e+01 1.346339e-01 5.777918e-04 
1.221900e+01 1.342692e-01 5.698416e-04 
1.222000e+01 1.339038e-01 5.619771e-04 
1.222100e+01 1.335376e-01 5.541974e-04 
1.222200e+01 1.331708e-01 5.465020e-04 
1.222300e+01 1.328033e-01 5.388902e-04 
1.222400e+01 1.324351e-01 5.313614e-04 
1.222500e+01 1.320662e-01 5.239150e-04 
1.222600e+01 1.316966e-01 5.165503e-04 
1.222700e+01 1.313263e-01 5.092667e-04 
1.222800e+01 1.309554e-01 5.020635e-04 
1.222900e+01 1.305838e-01 4.949401e-04 
1.223000e+01 1.302115e-01 4.878960e-04 
1.223100e+01 1.298386e-01 4.809304e-04 
1.223200e+01 1.294650e-01 4.740427e-04 
1.223300e+01 1.290908e-01 4.672324e-04 
1.223400e+01 1.287160e-01 4.604989e-04 
1.223500e+01 1.283405e-01 4.538414e-04 
1.223600e+01 1.279643e-01 4.472594e-04 
1.223700e+01 1.275876e-01 4.407523e-04 
1.223800e+01 1.272102e-01 4.343196e-04 
1.223900e+01 1.268322e-01 4.279605e-04 
1.224000e+01 1.264536e-01 4.216744e-04 
1.224100e+01 1.260744e-01 4.154609e-04 
1.224200e+01 1.256945e-01 4.093193e-04 
1.224300e+01 1.253141e-01 4.032489e-04 
1.224400e+01 1.249331e-01 3.972493e-04 
1.224500e+01 1.245515e-01 3.913198e-04 
1.224600e+01 1.241693e-01 3.854599e-04 
1.224700e+01 1.237866e-01 3.796689e-04 
1.224800e+01 1.234032e-01 3.739463e-04 
1.224900e+01 1.230193e-01 3.682915e-04 
1.225000e+01 1.226349e-01 3.627039e-04 
1.225100e+01 1.222498e-01 3.571830e-04 
1.225200e+01 1.218642e-01 3.517282e-04 
1.225300e+01 1.214781e-01 3.463389e-04 
1.225400e+01 1.210914e-01 3.410146e-04 
1.225500e+01 1.207042e-01 3.357547e-04 
1.225600e+01 1.203165e-01 3.305587e-04 
1.225700e+01 1.199282e-01 3.254259e-04 
1.225800e+01 1.195394e-01 3.203559e-04 
1.225900e+01 1.191501e-01 3.153481e-04 
1.226000e+01 1.187603e-01 3.104020e-04 
1.226100e+01 1.183699e-01 3.055169e-04 
1.226200e+01 1.179791e-01 3.006924e-04 
1.226300e+01 1.175877e-01 2.959280e-04 
1.226400e+01 1.171959e-01 2.912230e-04 
1.226500e+01 1.168036e-01 2.865770e-04 
1.226600e+01 1.164108e-01 2.819894e-04 
1.226700e+01 1.160175e-01 2.774597e-04 
1.226800e+01 1.156238e-01 2.729874e-04 
1.226900e+01 1.152295e-01 2.685720e-04 
1.227000e+01 1.148349e-01 2.642129e-04 
1.227100e+01 1.144397e-01 2.599096e-04 
1.227200e+01 1.140441e-01 2.556616e-04 
1.227300e+01 1.136481e-01 2.514684e-04 
1.227400e+01 1.132516e-01 2.473294e-04 
1.227500e+01 1.128547e-01 2.432443e-04 
1.227600e+01 1.124573e-01 2.392124e-04 
1.227700e+01 1.120595e-01 2.352333e-04 
1.227800e+01 1.116613e-01 2.313065e-04 
1.227900e+01 1.112627e-01 2.274314e-04 
1.228000e+01 1.108637e-01 2.236076e-04 
1.228100e+01 1.104643e-01 2.198346e-04 
1.228200e+01 1.100644e-01 2.161120e-04 
1.228300e+01 1.096642e-01 2.124391e-04 
1.228400e+01 1.092636e-01 2.088156e-04 
1.228500e+01 1.088626e-01 2.052410e-04 
1.228600e+01 1.084612e-01 2.017147e-04 
1.228700e+01 1.080594e-01 1.982364e-04 
1.228800e+01 1.076573e-01 1.948055e-04 
1.228900e+01 1.072548e-01 1.914216e-04 
1.229000e+01 1.068519e-01 1.880841e-04 
1.229100e+01 1.064487e-01 1.847928e-04 
1.229200e+01 1.060452e-01 1.815470e-04 
1.229300e+01 1.056413e-01 1.783463e-04 
1.229400e+01 1.052370e-01 1.751903e-04 
1.229500e+01 1.048324e-01 1.720785e-04 
1.229600e+01 1.044275e-01 1.690105e-04 
1.229700e+01 1.040223e-01 1.659858e-04 
1.229800e+01 1.036168e-01 1.630040e-04 
1.229900e+01 1.032109e-01 1.600647e-04 
1.230000e+01 1.028047e-01 1.571673e-04 
1.230100e+01 1.023983e-01 1.543115e-04 
1.230200e+01 1.019915e-01 1.514968e-04 
1.230300e+01 1.015845e-01 1.487228e-04 
1.230400e+01 1.011771e-01 1.459891e-04 
1.230500e+01 1.007695e-01 1.432952e-04 
1.230600e+01 1.003616e-01 1.406408e-04 
1.230700e+01 9.995343e-02 1.380254e-04 
1.230800e+01 9.954499e-02 1.354485e-04 
1.230900e+01 9.913630e-02 1.329098e-04 
1.231000e+01 9.872735e-02 1.304089e-04 
1.231100e+01 9.831815e-02 1.279453e-04 
1.231200e+01 9.790871e-02 1.255186e-04 
1.231300e+01 9.749903e-02 1.231285e-04 
1.231400e+01 9.708911e-02 1.207745e-04 
1.231500e+01 9.667897e-02 1.184563e-04 
1.231600e+01 9.626860e-02 1.161734e-04 
1.231700e+01 9.585802e-02 1.139254e-04 
1.231800e+01 9.544722e-02 1.117120e-04 
1.231900e+01 9.503622e-02 1.095327e-04 
1.232000e+01 9.462501e-02 1.073873e-04 
1.232100e+01 9.421361e-02 1.052752e-04 
1.232200e+01 9.380201e-02 1.031962e-04 
1.232300e+01 9.339023e-02 1.011498e-04 
1.232400e+01 9.297827e-02 9.913565e-05 
1.232500e+01 9.256613e-02 9.715340e-05 
1.232600e+01 9.215382e-02 9.520267e-05 
1.232700e+01 9.174135e-02 9.328310e-05 
1.232800e+01 9.132872e-02 9.139432e-05 
1.232900e+01 9.091593e-02 8.953597e-05 
1.233000e+01 9.050299e-02 8.770769e-05 
1.233100e+01 9.008991e-02 8.590912e-05 
1.233200e+01 8.967669e-02 8.413991e-05 
1.233300e+01 8.926334e-02 8.239971e-05 
1.233400e+01 8.884986e-02 8.068816e-05 
1.233500e+01 8.843626e-02 7.900493e-05 
1.233600e+01 8.802253e-02 7.734966e-05 
1.233700e+01 8.760870e-02 7.572202e-05 
1.233800e+01 8.719476e-02 7.412166e-05 
1.233900e+01 8.678072e-02 7.254826e-05 
1.234000e+01 8.636658e-02 7.100147e-05 
1.234100e+01 8.595235e-02 6.948096e-05 
1.234200e+01 8.553803e-02 6.798641e-05 
1.234300e+01 8.512364e-02 6.651749e-05 
1.234400e+01 8.470917e-02 6.507388e-05 
1.234500e+01 8.429462e-02 6.365525e-05 
1.234600e+01 8.388002e-02 6.226128e-05 
1.234700e+01 8.346535e-02 6.089167e-05 
1.234800e+01 8.305063e-02 5.954609e-05 
1.234900e+01 8.263586e-02 5.822423e-05 
1.235000e+01 8.222105e-02 5.692579e-05 
1.235100e+01 8.180620e-02 5.565046e-05 
1.235200e+01 8.139132e-02 5.439794e-05 
1.235300e+01 8.097641e-02 5.316792e-05 
1.235400e+01 8.056147e-02 5.196010e-05 
1.235500e+01 8.014652e-02 5.077420e-05 
1.235600e+01 7.973156e-02 4.960991e-05 
1.235700e+01 7.931659e-02 4.846695e-05 
1.235800e+01 7.890162e-02 4.734503e-05 
1.235900e+01 7.848665e-02 4.624386e-05 
1.236000e+01 7.807169e-02 4.516315e-05 
1.236100e+01 7.765675e-02 4.410264e-05 
1.236200e+01 7.724183e-02 4.306203e-05 
1.236300e+01 7.682693e-02 4.204106e-05 
1.236400e+01 7.641206e-02 4.103943e-05 
1.236500e+01 7.599722e-02 4.005689e-05 
1.236600e+01 7.558243e-02 3.909316e-05 
1.236700e+01 7.516768e-02 3.814799e-05 
1.236800e+01 7.475299e-02 3.722109e-05 
1.236900e+01 7.433835e-02 3.631222e-05 
1.237000e+01 7.392377e-02 3.542110e-05 
1.237100e+01 7.350926e-02 3.454750e-05 
1.237200e+01 7.309482e-02 3.369114e-05 
1.237300e+01 7.268045e-02 3.285179e-05 
1.237400e+01 7.226617e-02 3.202918e-05 
1.237500e+01 7.185198e-02 3.122307e-05 
1.237600e+01 7.143788e-02 3.043322e-05 
1.237700e+01 7.102388e-02 2.965937e-05 
1.237800e+01 7.060998e-02 2.890130e-05 
1.237900e+01 7.019619e-02 2.815876e-05 
1.238000e+01 6.978252e-02 2.743151e-05 
1.238100e+01 6.936896e-02 2.671932e-05 
1.238200e+01 6.895553e-02 2.602196e-05 
1.238300e+01 6.854222e-02 2.533919e-05 
1.238400e+01 6.812905e-02 2.467079e-05 
1.238500e+01 6.771602e-02 2.401654e-05 
1.238600e+01 6.730314e-02 2.337621e-05 
1.238700e+01 6.689040e-02 2.274958e-05 
1.238800e+01 6.647782e-02 2.213643e-05 
1.238900e+01 6.606540e-02 2.153654e-05 
1.239000e+01 6.565315e-02 2.094970e-05 
1.239100e+01 6.524106e-02 2.037571e-05 
1.239200e+01 6.482916e-02 1.981434e-05 
1.239300e+01 6.441743e-02 1.926539e-05 
1.239400e+01 6.400589e-02 1.872866e-05 
1.239500e+01 6.359454e-02 1.820394e-05 
1.239600e+01 6.318338e-02 1.769104e-05 
1.239700e+01 6.277243e-02 1.718975e-05 
1.239800e+01 6.236168e-02 1.669988e-05 
1.239900e+01 6.195115e-02 1.622123e-05 
1.240000e+01 6.154083e-02 1.575362e-05 
1.240100e+01 6.113074e-02 1.529685e-05 
1.240200e+01 6.072087e-02 1.485073e-05 
1.240300e+01 6.031123e-02 1.441509e-05 
1.240400e+01 5.990183e-02 1.398974e-05 
1.240500e+01 5.949267e-02 1.357449e-05 
1.240600e+01 5.908376e-02 1.316916e-05 
1.240700e+01 5.867510e-02 1.277357e-05 
1.240800e+01 5.826670e-02 1.238755e-05 
1.240900e+01 5.785856e-02 1.201093e-05 
1.241000e+01 5.745069e-02 1.164353e-05 
1.241100e+01 5.704309e-02 1.128519e-05 
1.241200e+01 5.663576e-02 1.093574e-05 
1.241300e+01 5.622872e-02 1.059502e-05 
1.241400e+01 5.582197e-02 1.026286e-05 
1.241500e+01 5.541551e-02 9.939107e-06 
1.241600e+01 5.500935e-02 9.623595e-06 
1.241700e+01 5.460349e-02 9.316169e-06 
1.241800e+01 5.419794e-02 9.016673e-06 
1.241900e+01 5.379270e-02 8.724955e-06 
1.242000e+01 5.338777e-02 8.440861e-06 
1.242100e+01 5.298317e-02 8.164243e-06 
1.242200e+01 5.257890e-02 7.894952e-06 
1.242300e+01 5.217496e-02 7.632842e-06 
1.242400e+01 5.177136e-02 7.377769e-06 
1.242500e+01 5.136809e-02 7.129590e-06 
1.242600e+01 5.096518e-02 6.888164e-06 
1.242700e+01 5.056262e-02 6.653353e-06 
1.242800e+01 5.016041e-02 6.425020e-06 
1.242900e+01 4.975857e-02 6.203030e-06 
1.243000e+01 4.935709e-02 5.987249e-06 
1.243100e+01 4.895598e-02 5.777547e-06 
1.243200e+01 4.855525e-02 5.573793e-06 
1.243300e+01 4.815491e-02 5.375860e-06 
1.243400e+01 4.775494e-02 5.183622e-06 
1.243500e+01 4.735537e-02 4.996956e-06 
1.243600e+01 4.695620e-02 4.815739e-06 
1.243700e+01 4.655742e-02 4.639850e-06 
1.243800e+01 4.615906e-02 4.469173e-06 
1.243900e+01 4.576110e-02 4.303589e-06 
1.244000e+01 4.536355e-02 4.142985e-06 
1.244100e+01 4.496643e-02 3.987247e-06 
1.244200e+01 4.456973e-02 3.836265e-06 
1.244300e+01 4.417346e-02 3.689929e-06 
1.244400e+01 4.377763e-02 3.548133e-06 
1.244500e+01 4.338223e-02 3.410770e-06 
1.244600e+01 4.298728e-02 3.277738e-06 
1.244700e+01 4.259277e-02 3.148934e-06 
1.244800e+01 4.219872e-02 3.024259e-06 
1.244900e+01 4.180513e-02 2.903601e-06 
1.245000e+01 4.141200e-02 2.786860e-06 
1.245100e+01 4.101934e-02 2.673941e-06 
1.245200e+01 4.062715e-02 2.564751e-06 
1.245300e+01 4.023544e-02 2.459197e-06 
1.245400e+01 3.984420e-02 2.357191e-06 
1.245500e+01 3.945346e-02 2.258641e-06 
1.245600e+01 3.906320e-02 2.163461e-06 
1.245700e+01 3.867344e-02 2.071564e-06 
1.245800e+01 3.828418e-02 1.982864e-06 
1.245900e+01 3.789543e-02 1.897278e-06 
1.246000e+01 3.750718e-02 1.814723e-06 
1.246100e+01 3.711945e-02 1.735118e-06 
1.246200e+01 3.673224e-02 1.658383e-06 
1.246300e+01 3.634555e-02 1.584439e-06 
1.246400e+01 3.595938e-02 1.513209e-06 
1.246500e+01 3.557375e-02 1.444616e-06 
1.246600e+01 3.518866e-02 1.378587e-06 
1.246700e+01 3.480411e-02 1.315048e-06 
1.246800e+01 3.442010e-02 1.253926e-06 
1.246900e+01 3.403664e-02 1.195152e-06 
1.247000e+01 3.365374e-02 1.138655e-06 
1.247100e+01 3.327140e-02 1.084368e-06 
1.247200e+01 3.288962e-02 1.032224e-06 
1.247300e+01 3.250841e-02 9.821572e-07 
1.247400e+01 3.212777e-02 9.341040e-07 
1.247500e+01 3.174771e-02 8.880014e-07 
1.247600e+01 3.136823e-02 8.437880e-07 
1.247700e+01 3.098934e-02 8.014036e-07 
1.247800e+01 3.061104e-02 7.607894e-07 
1.247900e+01 3.023333e-02 7.218880e-07 
1.248000e+01 2.985622e-02 6.846431e-07 
1.248100e+01 2.947971e-02 6.489999e-07 
1.248200e+01 2.910382e-02 6.149049e-07 
1.248300e+01 2.872853e-02 5.823059e-07 
1.248400e+01 2.835386e-02 5.511520e-07 
1.248500e+01 2.797982e-02 5.213936e-07 
1.248600e+01 2.760639e-02 4.929825e-07 
1.248700e+01 2.723360e-02 4.658718e-07 
1.248800e+01 2.686144e-02 4.400158e-07 
1.248900e+01 2.648992e-02 4.153704e-07 
1.249000e+01 2.611904e-02 3.918925e-07 
1.249100e+01 2.574881e-02 3.695405e-07 
1.249200e+01 2.537923e-02 3.482742e-07 
1.249300e+01 2.501030e-02 3.280544e-07 
1.249400e+01 2.464204e-02 3.088436e-07 
1.249500e+01 2.427443e-02 2.906039e-07 
1.249600e+01 2.390750e-02 2.732800e-07 
1.249700e+01 2.354123e-02 2.568325e-07 
1.249800e+01 2.317564e-02 2.412289e-07 
1.249900e+01 2.281074e-02 2.264374e-07 
1.250000e+01 2.244651e-02 2.124267e-07 
1.250100e+01 2.208298e-02 1.991663e-07 
1.250200e+01 2.172013e-02 1.866264e-07 
1.250300e+01 2.135799e-02 1.747776e-07 
1.250400e+01 2.099654e-02 1.635914e-07 
1.250500e+01 2.063580e-02 1.530399e-07 
1.250600e+01 2.027577e-02 1.430957e-07 
1.250700e+01 1.991645e-02 1.337323e-07 
1.250800e+01 1.955784e-02 1.249236e-07 
1.250900e+01 1.919996e-02 1.166442e-07 
1.251000e+01 1.884280e-02 1.088696e-07 
1.251100e+01 1.848638e-02 1.015756e-07 
1.251200e+01 1.813068e-02 9.473888e-08 
1.251300e+01 1.777572e-02 8.833666e-08 
1.251400e+01 1.742150e-02 8.234686e-08 
1.251500e+01 1.706803e-02 7.674805e-08 
1.251600e+01 1.671530e-02 7.151942e-08 
1.251700e+01 1.636333e-02 6.664083e-08 
1.251800e+01 1.601211e-02 6.209280e-08 
1.251900e+01 1.566165e-02 5.785647e-08 
1.252000e+01 1.531196e-02 5.391366e-08 
1.252100e+01 1.496303e-02 5.024682e-08 
1.252200e+01 1.461487e-02 4.683905e-08 
1.252300e+01 1.426749e-02 4.367411e-08 
1.252400e+01 1.392089e-02 4.073642e-08 
1.252500e+01 1.357508e-02 3.801101e-08 
1.252600e+01 1.323004e-02 3.548361e-08 
1.252700e+01 1.288580e-02 3.314056e-08 
1.252800e+01 1.254236e-02 3.096887e-08 
1.252900e+01 1.219971e-02 2.895619e-08 
1.253000e+01 1.185786e-02 2.709083e-08 
1.253100e+01 1.151682e-02 2.536175e-08 
1.253200e+01 1.117658e-02 2.375855e-08 
1.253300e+01 1.083716e-02 2.227148e-08 
1.253400e+01 1.049856e-02 2.089145e-08 
1.253500e+01 1.016077e-02 1.961001e-08 
1.253600e+01 9.823808e-03 1.841937e-08 
1.253700e+01 9.487672e-03 1.731237e-08 
1.253800e+01 9.152367e-03 1.628253e-08 
1.253900e+01 8.817895e-03 1.532400e-08 
1.254000e+01 8.484261e-03 1.443157e-08 
1.254100e+01 8.151468e-03 1.360072e-08 
1.254200e+01 7.819520e-03 1.282752e-08 
1.254300e+01 7.488419e-03 1.210875e-08 
1.254400e+01 7.158170e-03 1.144180e-08 
1.254500e+01 6.828776e-03 1.082472e-08 
1.254600e+01 6.500240e-03 1.025622e-08 
1.254700e+01 6.172565e-03 9.735657e-09 
1.254800e+01 5.845756e-03 9.250109e-09 
1.254900e+01 5.519816e-03 8.776803e-09 
1.255000e+01 5.194747e-03 8.316103e-09 
1.255100e+01 4.870553e-03 7.868746e-09 
1.255200e+01 4.547239e-03 7.435348e-09 
1.255300e+01 4.224806e-03 7.016404e-09 
1.255400e+01 3.903258e-03 6.612286e-09 
1.255500e+01 3.582598e-03 6.223248e-09 
1.255600e+01 3.262831e-03 5.849419e-09 
1.255700e+01 2.943958e-03 5.490810e-09 
1.255800e+01 2.625983e-03 5.147308e-09 
1.255900e+01 2.308910e-03 4.818680e-09 
1.256000e+01 1.992742e-03 4.504573e-09 
1.256100e+01 1.677481e-03 4.204509e-09 
1.256200e+01 1.363132e-03 3.917893e-09 
1.256300e+01 1.049696e-03 3.644006e-09 
1.256400e+01 7.371778e-04 3.382009e-09 
1.256500e+01 4.255798e-04 3.130941e-09 
1.256600e+01 1.149053e-04 2.889721e-09 
1.256700e+01 -1.948428e-04 2.657144e-09 
1.256800e+01 -5.036612e-04 2.431886e-09 
1.256900e+01 -8.115471e-04 2.212502e-09 
1.257000e+01 -1.118497e-03 1.997424e-09 
1.257100e+01 -1.424509e-03 1.784965e-09 
1.257200e+01 -1.729579e-03 1.573314e-09 
1.257300e+01 -2.033704e-03 1.360540e-09 
1.257400e+01 -2.336882e-03 1.144592e-09 
1.257500e+01 -2.639110e-03 9.232961e-10 
1.257600e+01 -2.940384e-03 6.943573e-10 
1.257700e+01 -3.240702e-03 4.553596e-10 
1.257800e+01 -3.540061e-03 2.037661e-10 
1.257900e+01 -3.838457e-03 -6.308207e-11 
1.258000e+01 -4.135889e-03 -3.479645e-10 
1.258100e+01 -4.432353e-03 -6.537824e-10 
1.258200e+01 -4.727847e-03 -9.835580e-10 
1.258300e+01 -5.022368e-03 -1.340435e-09 
1.258400e+01 -5.315912e-03 -1.727678e-09 
1.258500e+01 -5.608478e-03 -2.148674e-09 
1.258600e+01 -5.900062e-03 -2.606929e-09 
1.258700e+01 -6.190662e-03 -3.106074e-09 
1.258800e+01 -6.480275e-03 -3.649856e-09 
1.258900e+01 -6.768899e-03 -4.242149e-09 
1.259000e+01 -7.056531e-03 -4.886944e-09 
1.259100e+01 -7.343167e-03 -5.588355e-09 
1.259200e+01 -7.628806e-03 -6.350617e-09 
1.259300e+01 -7.913445e-03 -7.178087e-09 
1.259400e+01 -8.197082e-03 -8.075242e-09 
1.259500e+01 -8.479713e-03 -9.046682e-09 
1.259600e+01 -8.761337e-03 -1.009713e-08 
1.259700e+01 -9.041950e-03 -1.123141e-08 
1.259800e+01 -9.321551e-03 -1.245451e-08 
1.259900e+01 -9.600136e-03 -1.377150e-08 
1.260000e+01 -9.877704e-03 -1.518759e-08 
1.260100e+01 -1.015425e-02 -1.670810e-08 
1.260200e+01 -1.042978e-02 -1.834104e-08 
1.260300e+01 -1.070428e-02 -2.011638e-08 
1.260400e+01 -1.097775e-02 -2.204716e-08 
1.260500e+01 -1.125019e-02 -2.414135e-08 
1.260600e+01 -1.152160e-02 -2.640780e-08 
1.260700e+01 -1.179198e-02 -2.885619e-08 
1.260800e+01 -1.206132e-02 -3.149708e-08 
1.260900e+01 -1.232962e-02 -3.434185e-08 
1.261000e+01 -1.259688e-02 -3.740277e-08 
1.261100e+01 -1.286310e-02 -4.069294e-08 
1.261200e+01 -1.312827e-02 -4.422632e-08 
1.261300e+01 -1.339239e-02 -4.801773e-08 
1.261400e+01 -1.365546e-02 -5.208283e-08 
1.261500e+01 -1.391748e-02 -5.643816e-08 
1.261600e+01 -1.417845e-02 -6.110108e-08 
1.261700e+01 -1.443836e-02 -6.608983e-08 
1.261800e+01 -1.469721e-02 -7.142349e-08 
1.261900e+01 -1.495500e-02 -7.712200e-08 
1.262000e+01 -1.521172e-02 -8.320616e-08 
1.262100e+01 -1.546739e-02 -8.969761e-08 
1.262200e+01 -1.572198e-02 -9.661885e-08 
1.262300e+01 -1.597551e-02 -1.039932e-07 
1.262400e+01 -1.622796e-02 -1.118450e-07 
1.262500e+01 -1.647935e-02 -1.201991e-07 
1.262600e+01 -1.672965e-02 -1.290816e-07 
1.262700e+01 -1.697888e-02 -1.385192e-07 
1.262800e+01 -1.722704e-02 -1.485396e-07 
1.262900e+01 -1.747411e-02 -1.591711e-07 
1.263000e+01 -1.772010e-02 -1.704432e-07 
1.263100e+01 -1.796500e-02 -1.823860e-07 
1.263200e+01 -1.820882e-02 -1.950305e-07 
1.263300e+01 -1.845156e-02 -2.084088e-07 
1.263400e+01 -1.869320e-02 -2.225534e-07 
1.263500e+01 -1.893375e-02 -2.374980e-07 
1.263600e+01 -1.917321e-02 -2.532771e-07 
1.263700e+01 -1.941157e-02 -2.699260e-07 
1.263800e+01 -1.964883e-02 -2.874809e-07 
1.263900e+01 -1.988500e-02 -3.059786e-07 
1.264000e+01 -2.012007e-02 -3.254573e-07 
1.264100e+01 -2.035404e-02 -3.459554e-07 
1.264200e+01 -2.058690e-02 -3.675127e-07 
1.264300e+01 -2.081866e-02 -3.901696e-07 
1.264400e+01 -2.104931e-02 -4.139673e-07 
1.264500e+01 -2.127885e-02 -4.389480e-07 
1.264600e+01 -2.150729e-02 -4.651548e-07 
1.264700e+01 -2.173461e-02 -4.926313e-07 
1.264800e+01 -2.196082e-02 -5.214224e-07 
1.264900e+01 -2.218592e-02 -5.515736e-07 
1.265000e+01 -2.240990e-02 -5.831314e-07 
1.265100e+01 -2.263277e-02 -6.161557e-07 
1.265200e+01 -2.285452e-02 -6.507071e-07 
1.265300e+01 -2.307515e-02 -6.868354e-07 
1.265400e+01 -2.329465e-02 -7.245921e-07 
1.265500e+01 -2.351304e-02 -7.640301e-07 
1.265600e+01 -2.373030e-02 -8.052039e-07 
1.265700e+01 -2.394643e-02 -8.481693e-07 
1.265800e+01 -2.416144e-02 -8.929839e-07 
1.265900e+01 -2.437533e-02 -9.397064e-07 
1.266000e+01 -2.458808e-02 -9.883972e-07 
1.266100e+01 -2.479971e-02 -1.039118e-06 
1.266200e+01 -2.501020e-02 -1.091933e-06 
1.266300e+01 -2.521956e-02 -1.146906e-06 
1.266400e+01 -2.542779e-02 -1.204103e-06 
1.266500e+01 -2.563488e-02 -1.263593e-06 
1.266600e+01 -2.584084e-02 -1.325445e-06 
1.266700e+01 -2.604566e-02 -1.389730e-06 
1.266800e+01 -2.624934e-02 -1.456519e-06 
1.266900e+01 -2.645189e-02 -1.525887e-06 
1.267000e+01 -2.665329e-02 -1.597909e-06 
1.267100e+01 -2.685355e-02 -1.672661e-06 
1.267200e+01 -2.705268e-02 -1.750222e-06 
1.267300e+01 -2.725065e-02 -1.830672e-06 
1.267400e+01 -2.744749e-02 -1.914091e-06 
1.267500e+01 -2.764318e-02 -2.000563e-06 
1.267600e+01 -2.783772e-02 -2.090171e-06 
1.267700e+01 -2.803112e-02 -2.183002e-06 
1.267800e+01 -2.822337e-02 -2.279141e-06 
1.267900e+01 -2.841448e-02 -2.378679e-06 
1.268000e+01 -2.860443e-02 -2.481704e-06 
1.268100e+01 -2.879324e-02 -2.588310e-06 
1.268200e+01 -2.898089e-02 -2.698588e-06 
1.268300e+01 -2.916739e-02 -2.812633e-06 
1.268400e+01 -2.935275e-02 -2.930541e-06 
1.268500e+01 -2.953694e-02 -3.052411e-06 
1.268600e+01 -2.971999e-02 -3.178340e-06 
1.268700e+01 -2.990188e-02 -3.308430e-06 
1.268800e+01 -3.008262e-02 -3.442782e-06 
1.268900e+01 -3.026220e-02 -3.581500e-06 
1.269000e+01 -3.044062e-02 -3.724689e-06 
1.269100e+01 -3.061789e-02 -3.872456e-06 
1.269200e+01 -3.079401e-02 -4.024908e-06 
1.269300e+01 -3.096896e-02 -4.182154e-06 
1.269400e+01 -3.114276e-02 -4.344306e-06 
1.269500e+01 -3.131540e-02 -4.511477e-06 
1.269600e+01 -3.148688e-02 -4.683779e-06 
1.269700e+01 -3.165720e-02 -4.861329e-06 
1.269800e+01 -3.182636e-02 -5.044242e-06 
1.269900e+01 -3.199436e-02 -5.232643e-06 
1.270000e+01 -3.216120e-02 -5.426664e-06 
1.270100e+01 -3.232688e-02 -5.626430e-06 
1.270200e+01 -3.249140e-02 -5.832064e-06 
1.270300e+01 -3.265476e-02 -6.043693e-06 
1.270400e+01 -3.281695e-02 -6.261445e-06 
1.270500e+01 -3.297799e-02 -6.485452e-06 
1.270600e+01 -3.313786e-02 -6.715844e-06 
1.270700e+01 -3.329657e-02 -6.952758e-06 
1.270800e+01 -3.345411e-02 -7.196328e-06 
1.270900e+01 -3.361050e-02 -7.446694e-06 
1.271000e+01 -3.376572e-02 -7.703996e-06 
1.271100e+01 -3.391978e-02 -7.968377e-06 
1.271200e+01 -3.407267e-02 -8.239980e-06 
1.271300e+01 -3.422440e-02 -8.518953e-06 
1.271400e+01 -3.437497e-02 -8.805444e-06 
1.271500e+01 -3.452437e-02 -9.099602e-06 
1.271600e+01 -3.467261e-02 -9.401582e-06 
1.271700e+01 -3.481969e-02 -9.711537e-06 
1.271800e+01 -3.496561e-02 -1.002962e-05 
1.271900e+01 -3.511036e-02 -1.035600e-05 
1.272000e+01 -3.525394e-02 -1.069083e-05 
1.272100e+01 -3.539637e-02 -1.103427e-05 
1.272200e+01 -3.553763e-02 -1.138649e-05 
1.272300e+01 -3.567773e-02 -1.174765e-05 
1.272400e+01 -3.581666e-02 -1.211793e-05 
1.272500e+01 -3.595444e-02 -1.249749e-05 
1.272600e+01 -3.609105e-02 -1.288650e-05 
1.272700e+01 -3.622650e-02 -1.328515e-05 
1.272800e+01 -3.636078e-02 -1.369360e-05 
1.272900e+01 -3.649391e-02 -1.411204e-05 
1.273000e+01 -3.662587e-02 -1.454064e-05 
1.273100e+01 -3.675668e-02 -1.497959e-05 
1.273200e+01 -3.688632e-02 -1.542908e-05 
1.273300e+01 -3.701480e-02 -1.588928e-05 
1.273400e+01 -3.714212e-02 -1.636040e-05 
1.273500e+01 -3.726829e-02 -1.684261e-05 
1.273600e+01 -3.739329e-02 -1.733612e-05 
1.273700e+01 -3.751713e-02 -1.784111e-05 
1.273800e+01 -3.763982e-02 -1.835778e-05 
1.273900e+01 -3.776135e-02 -1.888633e-05 
1.274000e+01 -3.788172e-02 -1.942697e-05 
1.274100e+01 -3.800093e-02 -1.997989e-05 
1.274200e+01 -3.811899e-02 -2.054530e-05 
1.274300e+01 -3.823590e-02 -2.112341e-05 
1.274400e+01 -3.835164e-02 -2.171442e-05 
1.274500e+01 -3.846624e-02 -2.231856e-05 
1.274600e+01 -3.857968e-02 -2.293604e-05 
1.274700e+01 -3.869196e-02 -2.356707e-05 
1.274800e+01 -3.880310e-02 -2.421188e-05 
1.274900e+01 -3.891308e-02 -2.487068e-05 
1.275000e+01 -3.902191e-02 -2.554370e-05 
1.275100e+01 -3.912959e-02 -2.623117e-05 
1.275200e+01 -3.923613e-02 -2.693330e-05 
1.275300e+01 -3.934151e-02 -2.765034e-05 
1.275400e+01 -3.944575e-02 -2.838251e-05 
1.275500e+01 -3.954884e-02 -2.913005e-05 
1.275600e+01 -3.965078e-02 -2.989319e-05 
1.275700e+01 -3.975158e-02 -3.067218e-05 
1.275800e+01 -3.985123e-02 -3.146725e-05 
1.275900e+01 -3.994974e-02 -3.227866e-05 
1.276000e+01 -4.004711e-02 -3.310664e-05 
1.276100e+01 -4.014333e-02 -3.395145e-05 
1.276200e+01 -4.023842e-02 -3.481334e-05 
1.276300e+01 -4.033236e-02 -3.569255e-05 
1.276400e+01 -4.042517e-02 -3.658936e-05 
1.276500e+01 -4.051684e-02 -3.750401e-05 
1.276600e+01 -4.060738e-02 -3.843677e-05 
1.276700e+01 -4.069678e-02 -3.938790e-05 
1.276800e+01 -4.078504e-02 -4.035767e-05 
1.276900e+01 -4.087217e-02 -4.134634e-05 
1.277000e+01 -4.095817e-02 -4.235419e-05 
1.277100e+01 -4.104304e-02 -4.338148e-05 
1.277200e+01 -4.112678e-02 -4.442850e-05 
1.277300e+01 -4.120939e-02 -4.549552e-05 
1.277400e+01 -4.129088e-02 -4.658282e-05 
1.277500e+01 -4.137124e-02 -4.769068e-05 
1.277600e+01 -4.145047e-02 -4.881939e-05 
1.277700e+01 -4.152859e-02 -4.996923e-05 
1.277800e+01 -4.160558e-02 -5.114050e-05 
1.277900e+01 -4.168145e-02 -5.233348e-05 
1.278000e+01 -4.175620e-02 -5.354848e-05 
1.278100e+01 -4.182983e-02 -5.478578e-05 
1.278200e+01 -4.190235e-02 -5.604569e-05 
1.278300e+01 -4.197375e-02 -5.732851e-05 
1.278400e+01 -4.204404e-02 -5.863453e-05 
1.278500e+01 -4.211322e-02 -5.996408e-05 
1.278600e+01 -4.218129e-02 -6.131745e-05 
1.278700e+01 -4.224824e-02 -6.269496e-05 
1.278800e+01 -4.231410e-02 -6.409692e-05 
1.278900e+01 -4.237884e-02 -6.552365e-05 
1.279000e+01 -4.244248e-02 -6.697548e-05 
1.279100e+01 -4.250502e-02 -6.845272e-05 
1.279200e+01 -4.256646e-02 -6.995570e-05 
1.279300e+01 -4.262680e-02 -7.148474e-05 
1.279400e+01 -4.268605e-02 -7.304018e-05 
1.279500e+01 -4.274419e-02 -7.462234e-05 
1.279600e+01 -4.280125e-02 -7.623156e-05 
1.279700e+01 -4.285721e-02 -7.786817e-05 
1.279800e+01 -4.291208e-02 -7.953253e-05 
1.279900e+01 -4.296586e-02 -8.122496e-05 
1.280000e+01 -4.301855e-02 -8.294581e-05 
1.280100e+01 -4.307016e-02 -8.469544e-05 
1.280200e+01 -4.312069e-02 -8.647418e-05 
1.280300e+01 -4.317013e-02 -8.828240e-05 
1.280400e+01 -4.321850e-02 -9.012045e-05 
1.280500e+01 -4.326579e-02 -9.198869e-05 
1.280600e+01 -4.331200e-02 -9.388747e-05 
1.280700e+01 -4.335714e-02 -9.581717e-05 
1.280800e+01 -4.340121e-02 -9.777814e-05 
1.280900e+01 -4.344420e-02 -9.977075e-05 
1.281000e+01 -4.348613e-02 -1.017954e-04 
1.281100e+01 -4.352700e-02 -1.038524e-04 
1.281200e+01 -4.356679e-02 -1.059422e-04 
1.281300e+01 -4.360553e-02 -1.080651e-04 
1.281400e+01 -4.364321e-02 -1.102216e-04 
1.281500e+01 -4.367983e-02 -1.124119e-04 
1.281600e+01 -4.371540e-02 -1.146366e-04 
1.281700e+01 -4.374991e-02 -1.168959e-04 
1.281800e+01 -4.378338e-02 -1.191904e-04 
1.281900e+01 -4.381579e-02 -1.215203e-04 
1.282000e+01 -4.384716e-02 -1.238860e-04 
1.282100e+01 -4.387748e-02 -1.262881e-04 
1.282200e+01 -4.390676e-02 -1.287268e-04 
1.282300e+01 -4.393500e-02 -1.312025e-04 
1.282400e+01 -4.396220e-02 -1.337158e-04 
1.282500e+01 -4.398837e-02 -1.362670e-04 
1.282600e+01 -4.401351e-02 -1.388564e-04 
1.282700e+01 -4.403761e-02 -1.414846e-04 
1.282800e+01 -4.406069e-02 -1.441519e-04 
1.282900e+01 -4.408274e-02 -1.468588e-04 
1.283000e+01 -4.410377e-02 -1.496057e-04 
1.283100e+01 -4.412378e-02 -1.523930e-04 
1.283200e+01 -4.414277e-02 -1.552211e-04 
1.283300e+01 -4.416074e-02 -1.580905e-04 
1.283400e+01 -4.417770e-02 -1.610016e-04 
1.283500e+01 -4.419365e-02 -1.639548e-04 
1.283600e+01 -4.420859e-02 -1.669506e-04 
1.283700e+01 -4.422252e-02 -1.699895e-04 
1.283800e+01 -4.423545e-02 -1.730718e-04 
1.283900e+01 -4.424738e-02 -1.761981e-04 
1.284000e+01 -4.425832e-02 -1.793687e-04 
1.284100e+01 -4.426825e-02 -1.825841e-04 
1.284200e+01 -4.427720e-02 -1.858448e-04 
1.284300e+01 -4.428515e-02 -1.891512e-04 
1.284400e+01 -4.429212e-02 -1.925039e-04 
1.284500e+01 -4.429810e-02 -1.959032e-04 
1.284600e+01 -4.430310e-02 -1.993496e-04 
1.284700e+01 -4.430712e-02 -2.028437e-04 
1.284800e+01 -4.431017e-02 -2.063858e-04 
1.284900e+01 -4.431224e-02 -2.099764e-04 
1.285000e+01 -4.431334e-02 -2.136161e-04 
1.285100e+01 -4.431347e-02 -2.173052e-04 
1.285200e+01 -4.431264e-02 -2.210444e-04 
1.285300e+01 -4.431084e-02 -2.248340e-04 
1.285400e+01 -4.430809e-02 -2.286746e-04 
1.285500e+01 -4.430438e-02 -2.325666e-04 
1.285600e+01 -4.429971e-02 -2.365106e-04 
1.285700e+01 -4.429410e-02 -2.405070e-04 
1.285800e+01 -4.428753e-02 -2.445564e-04 
1.285900e+01 -4.428002e-02 -2.486592e-04 
1.286000e+01 -4.427157e-02 -2.528159e-04 
1.286100e+01 -4.426218e-02 -2.570271e-04 
1.286200e+01 -4.425186e-02 -2.612932e-04 
1.286300e+01 -4.424060e-02 -2.656148e-04 
1.286400e+01 -4.422842e-02 -2.699924e-04 
1.286500e+01 -4.421530e-02 -2.744266e-04 
1.286600e+01 -4.420127e-02 -2.789177e-04 
1.286700e+01 -4.418631e-02 -2.834664e-04 
1.286800e+01 -4.417043e-02 -2.880732e-04 
1.286900e+01 -4.415365e-02 -2.927385e-04 
1.287000e+01 -4.413595e-02 -2.974630e-04 
1.287100e+01 -4.411734e-02 -3.022472e-04 
1.287200e+01 -4.409783e-02 -3.070916e-04 
1.287300e+01 -4.407741e-02 -3.119967e-04 
1.287400e+01 -4.405610e-02 -3.169631e-04 
1.287500e+01 -4.403390e-02 -3.219914e-04 
1.287600e+01 -4.401080e-02 -3.270820e-04 
1.287700e+01 -4.398682e-02 -3.322355e-04 
1.287800e+01 -4.396195e-02 -3.374526e-04 
1.287900e+01 -4.393620e-02 -3.427336e-04 
1.288000e+01 -4.390957e-02 -3.480793e-04 
1.288100e+01 -4.388206e-02 -3.534901e-04 
1.288200e+01 -4.385369e-02 -3.589667e-04 
1.288300e+01 -4.382444e-02 -3.645095e-04 
1.288400e+01 -4.379433e-02 -3.701192e-04 
1.288500e+01 -4.376337e-02 -3.757963e-04 
1.288600e+01 -4.373154e-02 -3.815414e-04 
1.288700e+01 -4.369886e-02 -3.873551e-04 
1.288800e+01 -4.366533e-02 -3.932380e-04 
1.288900e+01 -4.363095e-02 -3.991906e-04 
1.289000e+01 -4.359572e-02 -4.052135e-04 
1.289100e+01 -4.355966e-02 -4.113073e-04 
1.289200e+01 -4.352276e-02 -4.174726e-04 
1.289300e+01 -4.348503e-02 -4.237100e-04 
1.289400e+01 -4.344647e-02 -4.300201e-04 
1.289500e+01 -4.340708e-02 -4.364035e-04 
1.289600e+01 -4.336687e-02 -4.428608e-04 
1.289700e+01 -4.332584e-02 -4.493925e-04 
1.289800e+01 -4.328400e-02 -4.559994e-04 
1.289900e+01 -4.324134e-02 -4.626819e-04 
1.290000e+01 -4.319788e-02 -4.694408e-04 
1.290100e+01 -4.315362e-02 -4.762766e-04 
1.290200e+01 -4.310855e-02 -4.831899e-04 
1.290300e+01 -4.306269e-02 -4.901814e-04 
1.290400e+01 -4.301603e-02 -4.972517e-04 
1.290500e+01 -4.296859e-02 -5.044013e-04 
1.290600e+01 -4.292036e-02 -5.116310e-04 
1.290700e+01 -4.287135e-02 -5.189414e-04 
1.290800e+01 -4.282156e-02 -5.263331e-04 
1.290900e+01 -4.277100e-02 -5.338067e-04 
1.291000e+01 -4.271967e-02 -5.413628e-04 
1.291100e+01 -4.266757e-02 -5.490022e-04 
1.291200e+01 -4.261472e-02 -5.567254e-04 
1.291300e+01 -4.256110e-02 -5.645331e-04 
1.291400e+01 -4.250673e-02 -5.724259e-04 
1.291500e+01 -4.245161e-02 -5.804045e-04 
1.291600e+01 -4.239574e-02 -5.884696e-04 
1.291700e+01 -4.233913e-02 -5.966217e-04 
1.291800e+01 -4.228178e-02 -6.048616e-04 
1.291900e+01 -4.222370e-02 -6.131899e-04 
1.292000e+01 -4.216489e-02 -6.216073e-04 
1.292100e+01 -4.210535e-02 -6.301144e-04 
1.292200e+01 -4.204508e-02 -6.387119e-04 
1.292300e+01 -4.198410e-02 -6.474005e-04 
1.292400e+01 -4.192241e-02 -6.561808e-04 
1.292500e+01 -4.186000e-02 -6.650535e-04 
1.292600e+01 -4.179689e-02 -6.740194e-04 
1.292700e+01 -4.173308e-02 -6.830790e-04 
1.292800e+01 -4.166857e-02 -6.922331e-04 
1.292900e+01 -4.160337e-02 -7.014823e-04 
1.293000e+01 -4.153747e-02 -7.108274e-04 
1.293100e+01 -4.147089e-02 -7.202689e-04 
1.293200e+01 -4.140363e-02 -7.298077e-04 
1.293300e+01 -4.133569e-02 -7.394444e-04 
1.293400e+01 -4.126708e-02 -7.491797e-04 
1.293500e+01 -4.119780e-02 -7.590143e-04 
1.293600e+01 -4.112786e-02 -7.689488e-04 
1.293700e+01 -4.105726e-02 -7.789841e-04 
1.293800e+01 -4.098600e-02 -7.891208e-04 
1.293900e+01 -4.091409e-02 -7.993596e-04 
1.294000e+01 -4.084153e-02 -8.097012e-04 
1.294100e+01 -4.076833e-02 -8.201464e-04 
1.294200e+01 -4.069449e-02 -8.306958e-04 
1.294300e+01 -4.062001e-02 -8.413503e-04 
1.294400e+01 -4.054491e-02 -8.521103e-04 
1.294500e+01 -4.046918e-02 -8.629769e-04 
1.294600e+01 -4.039282e-02 -8.739505e-04 
1.294700e+01 -4.031586e-02 -8.850321e-04 
1.294800e+01 -4.023827e-02 -8.962222e-04 
1.294900e+01 -4.016008e-02 -9.075217e-04 
1.295000e+01 -4.008129e-02 -9.189312e-04 
1.295100e+01 -4.000190e-02 -9.304515e-04 
1.295200e+01 -3.992191e-02 -9.420834e-04 
1.295300e+01 -3.984133e-02 -9.538276e-04 
1.295400e+01 -3.976017e-02 -9.656848e-04 
1.295500e+01 -3.967843e-02 -9.776557e-04 
1.295600e+01 -3.959610e-02 -9.897412e-04 
1.295700e+01 -3.951321e-02 -1.001942e-03 
1.295800e+01 -3.942975e-02 -1.014259e-03 
1.295900e+01 -3.934572e-02 -1.026692e-03 
1.296000e+01 -3.926114e-02 -1.039243e-03 
1.296100e+01 -3.917600e-02 -1.051913e-03 
1.296200e+01 -3.909031e-02 -1.064701e-03 
1.296300e+01 -3.900408e-02 -1.077609e-03 
1.296400e+01 -3.891730e-02 -1.090638e-03 
1.296500e+01 -3.882999e-02 -1.103789e-03 
1.296600e+01 -3.874215e-02 -1.117061e-03 
1.296700e+01 -3.865378e-02 -1.130456e-03 
1.296800e+01 -3.856489e-02 -1.143975e-03 
1.296900e+01 -3.847549e-02 -1.157618e-03 
1.297000e+01 -3.838556e-02 -1.171387e-03 
1.297100e+01 -3.829514e-02 -1.185281e-03 
1.297200e+01 -3.820420e-02 -1.199303e-03 
1.297300e+01 -3.811277e-02 -1.213452e-03 
1.297400e+01 -3.802085e-02 -1.227729e-03 
1.297500e+01 -3.792844e-02 -1.242135e-03 
1.297600e+01 -3.783554e-02 -1.256672e-03 
1.297700e+01 -3.774216e-02 -1.271339e-03 
1.297800e+01 -3.764831e-02 -1.286137e-03 
1.297900e+01 -3.755398e-02 -1.301068e-03 
1.298000e+01 -3.745919e-02 -1.316132e-03 
1.298100e+01 -3.736394e-02 -1.331330e-03 
1.298200e+01 -3.726824e-02 -1.346663e-03 
1.298300e+01 -3.717208e-02 -1.362131e-03 
1.298400e+01 -3.707548e-02 -1.377736e-03 
1.298500e+01 -3.697843e-02 -1.393477e-03 
1.298600e+01 -3.688095e-02 -1.409357e-03 
1.298700e+01 -3.678304e-02 -1.425375e-03 
1.298800e+01 -3.668469e-02 -1.441533e-03 
1.298900e+01 -3.658593e-02 -1.457832e-03 
1.299000e+01 -3.648675e-02 -1.474271e-03 
1.299100e+01 -3.638716e-02 -1.490853e-03 
1.299200e+01 -3.628716e-02 -1.507577e-03 
1.299300e+01 -3.618676e-02 -1.524445e-03 
1.299400e+01 -3.608596e-02 -1.541458e-03 
1.299500e+01 -3.598476e-02 -1.558616e-03 
1.299600e+01 -3.588318e-02 -1.575920e-03 
1.299700e+01 -3.578122e-02 -1.593371e-03 
1.299800e+01 -3.567887e-02 -1.610970e-03 
1.299900e+01 -3.557616e-02 -1.628718e-03 
1.300000e+01 -3.547308e-02 -1.646615e-03 
1.300100e+01 -3.536963e-02 -1.664662e-03 
1.300200e+01 -3.526582e-02 -1.682861e-03 
1.300300e+01 -3.516167e-02 -1.701212e-03 
1.300400e+01 -3.505716e-02 -1.719715e-03 
1.300500e+01 -3.495231e-02 -1.738373e-03 
1.300600e+01 -3.484712e-02 -1.757184e-03 
1.300700e+01 -3.474160e-02 -1.776152e-03 
1.300800e+01 -3.463575e-02 -1.795275e-03 
1.300900e+01 -3.452958e-02 -1.814556e-03 
1.301000e+01 -3.442309e-02 -1.833994e-03 
1.301100e+01 -3.431629e-02 -1.853591e-03 
1.301200e+01 -3.420918e-02 -1.873348e-03 
1.301300e+01 -3.410177e-02 -1.893266e-03 
1.301400e+01 -3.399406e-02 -1.913345e-03 
1.301500e+01 -3.388605e-02 -1.933586e-03 
1.301600e+01 -3.377776e-02 -1.953990e-03 
1.301700e+01 -3.366919e-02 -1.974559e-03 
1.301800e+01 -3.356033e-02 -1.995292e-03 
1.301900e+01 -3.345121e-02 -2.016191e-03 
1.302000e+01 -3.334182e-02 -2.037256e-03 
1.302100e+01 -3.323217e-02 -2.058489e-03 
1.302200e+01 -3.312226e-02 -2.079890e-03 
1.302300e+01 -3.301209e-02 -2.101460e-03 
1.302400e+01 -3.290168e-02 -2.123201e-03 
1.302500e+01 -3.279103e-02 -2.145112e-03 
1.302600e+01 -3.268015e-02 -2.167195e-03 
1.302700e+01 -3.256903e-02 -2.189451e-03 
1.302800e+01 -3.245769e-02 -2.211881e-03 
1.302900e+01 -3.234612e-02 -2.234485e-03 
1.303000e+01 -3.223434e-02 -2.257264e-03 
1.303100e+01 -3.212235e-02 -2.280219e-03 
1.303200e+01 -3.201016e-02 -2.303352e-03 
1.303300e+01 -3.189776e-02 -2.326663e-03 
1.303400e+01 -3.178517e-02 -2.350152e-03 
1.303500e+01 -3.167239e-02 -2.373822e-03 
1.303600e+01 -3.155943e-02 -2.397672e-03 
1.303700e+01 -3.144628e-02 -2.421703e-03 
1.303800e+01 -3.133296e-02 -2.445917e-03 
1.303900e+01 -3.121948e-02 -2.470315e-03 
1.304000e+01 -3.110583e-02 -2.494896e-03 
1.304100e+01 -3.099202e-02 -2.519663e-03 
1.304200e+01 -3.087806e-02 -2.544616e-03 
1.304300e+01 -3.076395e-02 -2.569756e-03 
1.304400e+01 -3.064970e-02 -2.595083e-03 
1.304500e+01 -3.053531e-02 -2.620600e-03 
1.304600e+01 -3.042079e-02 -2.646306e-03 
1.304700e+01 -3.030614e-02 -2.672203e-03 
1.304800e+01 -3.019137e-02 -2.698291e-03 
1.304900e+01 -3.007649e-02 -2.724571e-03 
1.305000e+01 -2.996149e-02 -2.751045e-03 
1.305100e+01 -2.984639e-02 -2.777713e-03 
1.305200e+01 -2.973119e-02 -2.804576e-03 
1.305300e+01 -2.961589e-02 -2.831635e-03 
1.305400e+01 -2.950050e-02 -2.858891e-03 
1.305500e+01 -2.938503e-02 -2.886345e-03 
1.305600e+01 -2.926948e-02 -2.913997e-03 
1.305700e+01 -2.915386e-02 -2.941849e-03 
1.305800e+01 -2.903817e-02 -2.969902e-03 
1.305900e+01 -2.892242e-02 -2.998156e-03 
1.306000e+01 -2.880660e-02 -3.026613e-03 
1.306100e+01 -2.869074e-02 -3.055272e-03 
1.306200e+01 -2.857483e-02 -3.084137e-03 
1.306300e+01 -2.845887e-02 -3.113206e-03 
1.306400e+01 -2.834288e-02 -3.142481e-03 
1.306500e+01 -2.822686e-02 -3.171963e-03 
1.306600e+01 -2.811081e-02 -3.201654e-03 
1.306700e+01 -2.799475e-02 -3.231553e-03 
1.306800e+01 -2.787866e-02 -3.261662e-03 
1.306900e+01 -2.776257e-02 -3.291981e-03 
1.307000e+01 -2.764647e-02 -3.322512e-03 
1.307100e+01 -2.753038e-02 -3.353256e-03 
1.307200e+01 -2.741429e-02 -3.384213e-03 
1.307300e+01 -2.729821e-02 -3.415384e-03 
1.307400e+01 -2.718215e-02 -3.446771e-03 
1.307500e+01 -2.706611e-02 -3.478374e-03 
1.307600e+01 -2.695010e-02 -3.510194e-03 
1.307700e+01 -2.683413e-02 -3.542232e-03 
1.307800e+01 -2.671819e-02 -3.574490e-03 
1.307900e+01 -2.660229e-02 -3.606967e-03 
1.308000e+01 -2.648645e-02 -3.639665e-03 
1.308100e+01 -2.637066e-02 -3.672585e-03 
1.308200e+01 -2.625493e-02 -3.705728e-03 
1.308300e+01 -2.613926e-02 -3.739094e-03 
1.308400e+01 -2.602367e-02 -3.772685e-03 
1.308500e+01 -2.590815e-02 -3.806501e-03 
1.308600e+01 -2.579271e-02 -3.840544e-03 
1.308700e+01 -2.567736e-02 -3.874815e-03 
1.308800e+01 -2.556210e-02 -3.909313e-03 
1.308900e+01 -2.544694e-02 -3.944041e-03 
1.309000e+01 -2.533189e-02 -3.978999e-03 
1.309100e+01 -2.521694e-02 -4.014189e-03 
1.309200e+01 -2.510210e-02 -4.049610e-03 
1.309300e+01 -2.498739e-02 -4.085264e-03 
1.309400e+01 -2.487280e-02 -4.121153e-03 
1.309500e+01 -2.475834e-02 -4.157276e-03 
1.309600e+01 -2.464401e-02 -4.193635e-03 
1.309700e+01 -2.452982e-02 -4.230230e-03 
1.309800e+01 -2.441579e-02 -4.267064e-03 
1.309900e+01 -2.430190e-02 -4.304136e-03 
1.310000e+01 -2.418817e-02 -4.341447e-03 
1.310100e+01 -2.407460e-02 -4.378999e-03 
1.310200e+01 -2.396120e-02 -4.416793e-03 
1.310300e+01 -2.384797e-02 -4.454828e-03 
1.310400e+01 -2.373492e-02 -4.493107e-03 
1.310500e+01 -2.362205e-02 -4.531631e-03 
1.310600e+01 -2.350938e-02 -4.570399e-03 
1.310700e+01 -2.339689e-02 -4.609414e-03 
1.310800e+01 -2.328461e-02 -4.648676e-03 
1.310900e+01 -2.317253e-02 -4.688185e-03 
1.311000e+01 -2.306067e-02 -4.727944e-03 
1.311100e+01 -2.294902e-02 -4.767952e-03 
1.311200e+01 -2.283759e-02 -4.808211e-03 
1.311300e+01 -2.272638e-02 -4.848722e-03 
1.311400e+01 -2.261541e-02 -4.889485e-03 
1.311500e+01 -2.250468e-02 -4.930503e-03 
1.311600e+01 -2.239419e-02 -4.971774e-03 
1.311700e+01 -2.228395e-02 -5.013301e-03 
1.311800e+01 -2.217396e-02 -5.055085e-03 
1.311900e+01 -2.206423e-02 -5.097126e-03 
1.312000e+01 -2.195476e-02 -5.139425e-03 
1.312100e+01 -2.184557e-02 -5.181983e-03 
1.312200e+01 -2.173664e-02 -5.224802e-03 
1.312300e+01 -2.162800e-02 -5.267881e-03 
1.312400e+01 -2.151965e-02 -5.311223e-03 
1.312500e+01 -2.141158e-02 -5.354827e-03 
1.312600e+01 -2.130381e-02 -5.398695e-03 
1.312700e+01 -2.119634e-02 -5.442828e-03 
1.312800e+01 -2.108918e-02 -5.487227e-03 
1.312900e+01 -2.098233e-02 -5.531893e-03 
1.313000e+01 -2.087580e-02 -5.576826e-03 
1.313100e+01 -2.076960e-02 -5.622027e-03 
1.313200e+01 -2.066372e-02 -5.667498e-03 
1.313300e+01 -2.055817e-02 -5.713240e-03 
1.313400e+01 -2.045296e-02 -5.759252e-03 
1.313500e+01 -2.034810e-02 -5.805537e-03 
1.313600e+01 -2.024358e-02 -5.852095e-03 
1.313700e+01 -2.013942e-02 -5.898928e-03 
1.313800e+01 -2.003562e-02 -5.946035e-03 
1.313900e+01 -1.993219e-02 -5.993418e-03 
1.314000e+01 -1.982912e-02 -6.041078e-03 
1.314100e+01 -1.972643e-02 -6.089015e-03 
1.314200e+01 -1.962413e-02 -6.137232e-03 
1.314300e+01 -1.952220e-02 -6.185728e-03 
1.314400e+01 -1.942067e-02 -6.234504e-03 
1.314500e+01 -1.931954e-02 -6.283562e-03 
1.314600e+01 -1.921881e-02 -6.332903e-03 
1.314700e+01 -1.911849e-02 -6.382526e-03 
1.314800e+01 -1.901857e-02 -6.432434e-03 
1.314900e+01 -1.891908e-02 -6.482627e-03 
1.315000e+01 -1.882001e-02 -6.533106e-03 
1.315100e+01 -1.872137e-02 -6.583872e-03 
1.315200e+01 -1.862316e-02 -6.634926e-03 
1.315300e+01 -1.852539e-02 -6.686269e-03 
1.315400e+01 -1.842806e-02 -6.737901e-03 
1.315500e+01 -1.833118e-02 -6.789824e-03 
1.315600e+01 -1.823476e-02 -6.842038e-03 
1.315700e+01 -1.813880e-02 -6.894545e-03 
1.315800e+01 -1.804330e-02 -6.947346e-03 
1.315900e+01 -1.794827e-02 -7.000440e-03 
1.316000e+01 -1.785371e-02 -7.053830e-03 
1.316100e+01 -1.775964e-02 -7.107515e-03 
1.316200e+01 -1.766605e-02 -7.161498e-03 
1.316300e+01 -1.757295e-02 -7.215779e-03 
1.316400e+01 -1.748035e-02 -7.270358e-03 
1.316500e+01 -1.738825e-02 -7.325237e-03 
1.316600e+01 -1.729665e-02 -7.380416e-03 
1.316700e+01 -1.720557e-02 -7.435897e-03 
1.316800e+01 -1.711500e-02 -7.491681e-03 
1.316900e+01 -1.702495e-02 -7.547767e-03 
1.317000e+01 -1.693543e-02 -7.604158e-03 
1.317100e+01 -1.684644e-02 -7.660853e-03 
1.317200e+01 -1.675798e-02 -7.717855e-03 
1.317300e+01 -1.667007e-02 -7.775163e-03 
1.317400e+01 -1.658270e-02 -7.832779e-03 
1.317500e+01 -1.649589e-02 -7.890704e-03 
1.317600e+01 -1.640963e-02 -7.948938e-03 
1.317700e+01 -1.632394e-02 -8.007482e-03 
1.317800e+01 -1.623881e-02 -8.066338e-03 
1.317900e+01 -1.615425e-02 -8.125505e-03 
1.318000e+01 -1.607027e-02 -8.184986e-03 
1.318100e+01 -1.598687e-02 -8.244780e-03 
1.318200e+01 -1.590406e-02 -8.304889e-03 
1.318300e+01 -1.582184e-02 -8.365314e-03 
1.318400e+01 -1.574022e-02 -8.426055e-03 
1.318500e+01 -1.565920e-02 -8.487114e-03 
1.318600e+01 -1.557879e-02 -8.548490e-03 
1.318700e+01 -1.549899e-02 -8.610186e-03 
1.318800e+01 -1.541980e-02 -8.672202e-03 
1.318900e+01 -1.534124e-02 -8.734538e-03 
1.319000e+01 -1.526330e-02 -8.797196e-03 
1.319100e+01 -1.518600e-02 -8.860177e-03 
1.319200e+01 -1.510933e-02 -8.923481e-03 
1.319300e+01 -1.503330e-02 -8.987109e-03 
1.319400e+01 -1.495792e-02 -9.051062e-03 
1.319500e+01 -1.488319e-02 -9.115341e-03 
1.319600e+01 -1.480912e-02 -9.179947e-03 
1.319700e+01 -1.473571e-02 -9.244880e-03 
1.319800e+01 -1.466296e-02 -9.310142e-03 
1.319900e+01 -1.459088e-02 -9.375733e-03 
1.320000e+01 -1.451948e-02 -9.441654e-03 
1.320100e+01 -1.444876e-02 -9.507907e-03 
1.320200e+01 -1.437873e-02 -9.574491e-03 
1.320300e+01 -1.430938e-02 -9.641408e-03 
1.320400e+01 -1.424073e-02 -9.708658e-03 
1.320500e+01 -1.417278e-02 -9.776242e-03 
1.320600e+01 -1.410554e-02 -9.844162e-03 
1.320700e+01 -1.403900e-02 -9.912417e-03 
1.320800e+01 -1.397318e-02 -9.981010e-03 
1.320900e+01 -1.390807e-02 -1.004994e-02 
1.321000e+01 -1.384369e-02 -1.011921e-02 
1.321100e+01 -1.378004e-02 -1.018882e-02 
1.321200e+01 -1.371712e-02 -1.025876e-02 
1.321300e+01 -1.365494e-02 -1.032905e-02 
1.321400e+01 -1.359350e-02 -1.039968e-02 
1.321500e+01 -1.353280e-02 -1.047065e-02 
1.321600e+01 -1.347286e-02 -1.054197e-02 
1.321700e+01 -1.341367e-02 -1.061363e-02 
1.321800e+01 -1.335525e-02 -1.068563e-02 
1.321900e+01 -1.329759e-02 -1.075798e-02 
1.322000e+01 -1.324070e-02 -1.083068e-02 
1.322100e+01 -1.318458e-02 -1.090372e-02 
1.322200e+01 -1.312925e-02 -1.097712e-02 
1.322300e+01 -1.307470e-02 -1.105086e-02 
1.322400e+01 -1.302093e-02 -1.112495e-02 
1.322500e+01 -1.296796e-02 -1.119939e-02 
1.322600e+01 -1.291579e-02 -1.127418e-02 
1.322700e+01 -1.286442e-02 -1.134932e-02 
1.322800e+01 -1.281385e-02 -1.142482e-02 
1.322900e+01 -1.276410e-02 -1.150067e-02 
1.323000e+01 -1.271516e-02 -1.157688e-02 
1.323100e+01 -1.266704e-02 -1.165343e-02 
1.323200e+01 -1.261975e-02 -1.173035e-02 
1.323300e+01 -1.257329e-02 -1.180762e-02 
1.323400e+01 -1.252766e-02 -1.188525e-02 
1.323500e+01 -1.248286e-02 -1.196324e-02 
1.323600e+01 -1.243891e-02 -1.204158e-02 
1.323700e+01 -1.239581e-02 -1.212029e-02 
1.323800e+01 -1.235356e-02 -1.219935e-02 
1.323900e+01 -1.231216e-02 -1.227878e-02 
1.324000e+01 -1.227162e-02 -1.235857e-02 
1.324100e+01 -1.223195e-02 -1.243872e-02 
1.324200e+01 -1.219314e-02 -1.251923e-02 
1.324300e+01 -1.215521e-02 -1.260011e-02 
1.324400e+01 -1.211815e-02 -1.268135e-02 
1.324500e+01 -1.208198e-02 -1.276296e-02 
1.324600e+01 -1.204669e-02 -1.284493e-02 
1.324700e+01 -1.201229e-02 -1.292727e-02 
1.324800e+01 -1.197879e-02 -1.300998e-02 
1.324900e+01 -1.194619e-02 -1.309306e-02 
1.325000e+01 -1.191448e-02 -1.317650e-02 
1.325100e+01 -1.188369e-02 -1.326032e-02 
1.325200e+01 -1.185380e-02 -1.334450e-02 
1.325300e+01 -1.182483e-02 -1.342906e-02 
1.325400e+01 -1.179678e-02 -1.351399e-02 
1.325500e+01 -1.176966e-02 -1.359929e-02 
1.325600e+01 -1.174346e-02 -1.368496e-02 
1.325700e+01 -1.171819e-02 -1.377101e-02 
1.325800e+01 -1.169386e-02 -1.385743e-02 
1.325900e+01 -1.167047e-02 -1.394422e-02 
1.326000e+01 -1.164802e-02 -1.403140e-02 
1.326100e+01 -1.162652e-02 -1.411895e-02 
1.326200e+01 -1.160597e-02 -1.420687e-02 
1.326300e+01 -1.158638e-02 -1.429518e-02 
1.326400e+01 -1.156775e-02 -1.438386e-02 
1.326500e+01 -1.155009e-02 -1.447292e-02 
1.326600e+01 -1.153339e-02 -1.456236e-02 
1.326700e+01 -1.151766e-02 -1.465218e-02 
1.326800e+01 -1.150291e-02 -1.474238e-02 
1.326900e+01 -1.148914e-02 -1.483297e-02 
1.327000e+01 -1.147635e-02 -1.492393e-02 
1.327100e+01 -1.146456e-02 -1.501528e-02 
1.327200e+01 -1.145375e-02 -1.510702e-02 
1.327300e+01 -1.144394e-02 -1.519913e-02 
1.327400e+01 -1.143513e-02 -1.529164e-02 
1.327500e+01 -1.142732e-02 -1.538452e-02 
1.327600e+01 -1.142052e-02 -1.547780e-02 
1.327700e+01 -1.141473e-02 -1.557146e-02 
1.327800e+01 -1.140995e-02 -1.566550e-02 
1.327900e+01 -1.140619e-02 -1.575994e-02 
1.328000e+01 -1.140346e-02 -1.585476e-02 
1.328100e+01 -1.140175e-02 -1.594997e-02 
1.328200e+01 -1.140107e-02 -1.604558e-02 
1.328300e+01 -1.140142e-02 -1.614157e-02 
1.328400e+01 -1.140281e-02 -1.623795e-02 
1.328500e+01 -1.140524e-02 -1.633473e-02 
1.328600e+01 -1.140872e-02 -1.643189e-02 
1.328700e+01 -1.141324e-02 -1.652945e-02 
1.328800e+01 -1.141882e-02 -1.662740e-02 
1.328900e+01 -1.142545e-02 -1.672575e-02 
1.329000e+01 -1.143314e-02 -1.682449e-02 
1.329100e+01 -1.144189e-02 -1.692362e-02 
1.329200e+01 -1.145170e-02 -1.702315e-02 
1.329300e+01 -1.146259e-02 -1.712308e-02 
1.329400e+01 -1.147455e-02 -1.722340e-02 
1.329500e+01 -1.148758e-02 -1.732412e-02 
1.329600e+01 -1.150170e-02 -1.742524e-02 
1.329700e+01 -1.151689e-02 -1.752675e-02 
1.329800e+01 -1.153318e-02 -1.762866e-02 
1.329900e+01 -1.155055e-02 -1.773098e-02 
1.330000e+01 -1.156902e-02 -1.783369e-02 
1.330100e+01 -1.158859e-02 -1.793680e-02 
1.330200e+01 -1.160925e-02 -1.804031e-02 
1.330300e+01 -1.163102e-02 -1.814422e-02 
1.330400e+01 -1.165390e-02 -1.824854e-02 
1.330500e+01 -1.167788e-02 -1.835325e-02 
1.330600e+01 -1.170298e-02 -1.845837e-02 
1.330700e+01 -1.172920e-02 -1.856389e-02 
1.330800e+01 -1.175653e-02 -1.866982e-02 
1.330900e+01 -1.178499e-02 -1.877614e-02 
1.331000e+01 -1.181458e-02 -1.888288e-02 
1.331100e+01 -1.184529e-02 -1.899002e-02 
1.331200e+01 -1.187714e-02 -1.909756e-02 
1.331300e+01 -1.191012e-02 -1.920551e-02 
1.331400e+01 -1.194424e-02 -1.931386e-02 
1.331500e+01 -1.197951e-02 -1.942262e-02 
1.331600e+01 -1.201592e-02 -1.953179e-02 
1.331700e+01 -1.205347e-02 -1.964137e-02 
1.331800e+01 -1.209218e-02 -1.975135e-02 
1.331900e+01 -1.213205e-02 -1.986174e-02 
1.332000e+01 -1.217307e-02 -1.997254e-02 
1.332100e+01 -1.221525e-02 -2.008375e-02 
1.332200e+01 -1.225859e-02 -2.019537e-02 
1.332300e+01 -1.230310e-02 -2.030740e-02 
1.332400e+01 -1.234878e-02 -2.041984e-02 
1.332500e+01 -1.239564e-02 -2.053269e-02 
1.332600e+01 -1.244366e-02 -2.064596e-02 
1.332700e+01 -1.249287e-02 -2.075963e-02 
1.332800e+01 -1.254325e-02 -2.087372e-02 
1.332900e+01 -1.259482e-02 -2.098821e-02 
1.333000e+01 -1.264758e-02 -2.110312e-02 
1.333100e+01 -1.270152e-02 -2.121845e-02 
1.333200e+01 -1.275666e-02 -2.133418e-02 
1.333300e+01 -1.281299e-02 -2.145033e-02 
1.333400e+01 -1.287052e-02 -2.156690e-02 
1.333500e+01 -1.292925e-02 -2.168388e-02 
1.333600e+01 -1.298918e-02 -2.180127e-02 
1.333700e+01 -1.305031e-02 -2.191908e-02 
1.333800e+01 -1.311266e-02 -2.203730e-02 
1.333900e+01 -1.317622e-02 -2.215594e-02 
1.334000e+01 -1.324098e-02 -2.227500e-02 
1.334100e+01 -1.330697e-02 -2.239447e-02 
1.334200e+01 -1.337417e-02 -2.251436e-02 
1.334300e+01 -1.344260e-02 -2.263466e-02 
1.334400e+01 -1.351224e-02 -2.275538e-02 
1.334500e+01 -1.358312e-02 -2.287653e-02 
1.334600e+01 -1.365522e-02 -2.299808e-02 
1.334700e+01 -1.372855e-02 -2.312006e-02 
1.334800e+01 -1.380312e-02 -2.324245e-02 
1.334900e+01 -1.387892e-02 -2.336527e-02 
1.335000e+01 -1.395596e-02 -2.348850e-02 
1.335100e+01 -1.403425e-02 -2.361215e-02 
1.335200e+01 -1.411377e-02 -2.373622e-02 
1.335300e+01 -1.419454e-02 -2.386071e-02 
1.335400e+01 -1.427655e-02 -2.398562e-02 
1.335500e+01 -1.435982e-02 -2.411095e-02 
1.335600e+01 -1.444434e-02 -2.423670e-02 
1.335700e+01 -1.453011e-02 -2.436287e-02 
1.335800e+01 -1.461714e-02 -2.448946e-02 
1.335900e+01 -1.470543e-02 -2.461647e-02 
1.336000e+01 -1.479498e-02 -2.474391e-02 
1.336100e+01 -1.488579e-02 -2.487176e-02 
1.336200e+01 -1.497787e-02 -2.500004e-02 
1.336300e+01 -1.507121e-02 -2.512874e-02 
1.336400e+01 -1.516582e-02 -2.525786e-02 
1.336500e+01 -1.526171e-02 -2.538740e-02 
1.336600e+01 -1.535887e-02 -2.551737e-02 
1.336700e+01 -1.545730e-02 -2.564775e-02 
1.336800e+01 -1.555701e-02 -2.577856e-02 
1.336900e+01 -1.565800e-02 -2.590979e-02 
1.337000e+01 -1.576027e-02 -2.604145e-02 
1.337100e+01 -1.586383e-02 -2.617353e-02 
1.337200e+01 -1.596867e-02 -2.630603e-02 
1.337300e+01 -1.607480e-02 -2.643895e-02 
1.337400e+01 -1.618221e-02 -2.657230e-02 
1.337500e+01 -1.629092e-02 -2.670607e-02 
1.337600e+01 -1.640092e-02 -2.684027e-02 
1.337700e+01 -1.651221e-02 -2.697489e-02 
1.337800e+01 -1.662480e-02 -2.710993e-02 
1.337900e+01 -1.673868e-02 -2.724540e-02 
1.338000e+01 -1.685387e-02 -2.738129e-02 
1.338100e+01 -1.697036e-02 -2.751760e-02 
1.338200e+01 -1.708815e-02 -2.765434e-02 
1.338300e+01 -1.720724e-02 -2.779150e-02 
1.338400e+01 -1.732764e-02 -2.792909e-02 
1.338500e+01 -1.744935e-02 -2.806710e-02 
1.338600e+01 -1.757237e-02 -2.820554e-02 
1.338700e+01 -1.769670e-02 -2.834440e-02 
1.338800e+01 -1.782234e-02 -2.848369e-02 
1.338900e+01 -1.794930e-02 -2.862340e-02 
1.339000e+01 -1.807757e-02 -2.876353e-02 
1.339100e+01 -1.820715e-02 -2.890409e-02 
1.339200e+01 -1.833806e-02 -2.904507e-02 
1.339300e+01 -1.847028e-02 -2.918648e-02 
1.339400e+01 -1.860383e-02 -2.932831e-02 
1.339500e+01 -1.873870e-02 -2.947057e-02 
1.339600e+01 -1.887489e-02 -2.961325e-02 
1.339700e+01 -1.901240e-02 -2.975635e-02 
1.339800e+01 -1.915125e-02 -2.989988e-02 
1.339900e+01 -1.929142e-02 -3.004384e-02 
1.340000e+01 -1.943292e-02 -3.018822e-02 
1.340100e+01 -1.957575e-02 -3.033302e-02 
1.340200e+01 -1.971991e-02 -3.047825e-02 
1.340300e+01 -1.986540e-02 -3.062390e-02 
1.340400e+01 -2.001223e-02 -3.076998e-02 
1.340500e+01 -2.016039e-02 -3.091648e-02 
1.340600e+01 -2.030989e-02 -3.106340e-02 
1.340700e+01 -2.046072e-02 -3.121075e-02 
1.340800e+01 -2.061289e-02 -3.135852e-02 
1.340900e+01 -2.076640e-02 -3.150672e-02 
1.341000e+01 -2.092125e-02 -3.165533e-02 
1.341100e+01 -2.107744e-02 -3.180438e-02 
1.341200e+01 -2.123498e-02 -3.195384e-02 
1.341300e+01 -2.139385e-02 -3.210373e-02 
1.341400e+01 -2.155407e-02 -3.225404e-02 
1.341500e+01 -2.171563e-02 -3.240478e-02 
1.341600e+01 -2.187854e-02 -3.255594e-02 
1.341700e+01 -2.204280e-02 -3.270752e-02 
1.341800e+01 -2.220840e-02 -3.285952e-02 
1.341900e+01 -2.237535e-02 -3.301195e-02 
1.342000e+01 -2.254365e-02 -3.316479e-02 
1.342100e+01 -2.271330e-02 -3.331806e-02 
1.342200e+01 -2.288430e-02 -3.347175e-02 
1.342300e+01 -2.305664e-02 -3.362587e-02 
1.342400e+01 -2.323034e-02 -3.378040e-02 
1.342500e+01 -2.340539e-02 -3.393536e-02 
1.342600e+01 -2.358180e-02 -3.409073e-02 
1.342700e+01 -2.375956e-02 -3.424653e-02 
1.342800e+01 -2.393867e-02 -3.440275e-02 
1.342900e+01 -2.411913e-02 -3.455938e-02 
1.343000e+01 -2.430095e-02 -3.471644e-02 
1.343100e+01 -2.448412e-02 -3.487392e-02 
1.343200e+01 -2.466865e-02 -3.503182e-02 
1.343300e+01 -2.485454e-02 -3.519013e-02 
1.343400e+01 -2.504178e-02 -3.534887e-02 
1.343500e+01 -2.523038e-02 -3.550802e-02 
1.343600e+01 -2.542034e-02 -3.566760e-02 
1.343700e+01 -2.561165e-02 -3.582759e-02 
1.343800e+01 -2.580432e-02 -3.598799e-02 
1.343900e+01 -2.599835e-02 -3.614882e-02 
1.344000e+01 -2.619374e-02 -3.631006e-02 
1.344100e+01 -2.639049e-02 -3.647172e-02 
1.344200e+01 -2.658859e-02 -3.663380e-02 
1.344300e+01 -2.678806e-02 -3.679629e-02 
1.344400e+01 -2.698888e-02 -3.695920e-02 
1.344500e+01 -2.719106e-02 -3.712252e-02 
1.344600e+01 -2.739460e-02 -3.728626e-02 
1.344700e+01 -2.759950e-02 -3.745042e-02 
1.344800e+01 -2.780577e-02 -3.761498e-02 
1.344900e+01 -2.801338e-02 -3.777997e-02 
1.345000e+01 -2.822236e-02 -3.794536e-02 
1.345100e+01 -2.843270e-02 -3.811117e-02 
1.345200e+01 -2.864440e-02 -3.827739e-02 
1.345300e+01 -2.885746e-02 -3.844403e-02 
1.345400e+01 -2.907187e-02 -3.861107e-02 
1.345500e+01 -2.928765e-02 -3.877853e-02 
1.345600e+01 -2.950478e-02 -3.894640e-02 
1.345700e+01 -2.972327e-02 -3.911468e-02 
1.345800e+01 -2.994312e-02 -3.928337e-02 
1.345900e+01 -3.016433e-02 -3.945247e-02 
1.346000e+01 -3.038690e-02 -3.962198e-02 
1.346100e+01 -3.061082e-02 -3.979190e-02 
1.346200e+01 -3.083610e-02 -3.996223e-02 
1.346300e+01 -3.106274e-02 -4.013296e-02 
1.346400e+01 -3.129074e-02 -4.030410e-02 
1.346500e+01 -3.152009e-02 -4.047565e-02 
1.346600e+01 -3.175080e-02 -4.064761e-02 
1.346700e+01 -3.198286e-02 -4.081997e-02 
1.346800e+01 -3.221628e-02 -4.099273e-02 
1.346900e+01 -3.245105e-02 -4.116591e-02 
1.347000e+01 -3.268718e-02 -4.133948e-02 
1.347100e+01 -3.292466e-02 -4.151346e-02 
1.347200e+01 -3.316349e-02 -4.168784e-02 
1.347300e+01 -3.340367e-02 -4.186263e-02 
1.347400e+01 -3.364521e-02 -4.203782e-02 
1.347500e+01 -3.388809e-02 -4.221341e-02 
1.347600e+01 -3.413233e-02 -4.238940e-02 
1.347700e+01 -3.437792e-02 -4.256579e-02 
1.347800e+01 -3.462485e-02 -4.274258e-02 
1.347900e+01 -3.487314e-02 -4.291977e-02 
1.348000e+01 -3.512277e-02 -4.309736e-02 
1.348100e+01 -3.537374e-02 -4.327534e-02 
1.348200e+01 -3.562607e-02 -4.345372e-02 
1.348300e+01 -3.587973e-02 -4.363250e-02 
1.348400e+01 -3.613475e-02 -4.381168e-02 
1.348500e+01 -3.639110e-02 -4.399125e-02 
1.348600e+01 -3.664880e-02 -4.417122e-02 
1.348700e+01 -3.690783e-02 -4.435158e-02 
1.348800e+01 -3.716821e-02 -4.453233e-02 
1.348900e+01 -3.742993e-02 -4.471348e-02 
1.349000e+01 -3.769298e-02 -4.489502e-02 
1.349100e+01 -3.795738e-02 -4.507695e-02 
1.349200e+01 -3.822310e-02 -4.525927e-02 
1.349300e+01 -3.849017e-02 -4.544198e-02 
1.349400e+01 -3.875856e-02 -4.562508e-02 
1.349500e+01 -3.902829e-02 -4.580857e-02 
1.349600e+01 -3.929935e-02 -4.599244e-02 
1.349700e+01 -3.957174e-02 -4.617671e-02 
1.349800e+01 -3.984546e-02 -4.636136e-02 
1.349900e+01 -4.012051e-02 -4.654639e-02 
1.350000e+01 -4.039688e-02 -4.673181e-02 
1.350100e+01 -4.067458e-02 -4.691761e-02 
1.350200e+01 -4.095360e-02 -4.710380e-02 
1.350300e+01 -4.123394e-02 -4.729037e-02 
1.350400e+01 -4.151560e-02 -4.747732e-02 
1.350500e+01 -4.179859e-02 -4.766465e-02 
1.350600e+01 -4.208289e-02 -4.785236e-02 
1.350700e+01 -4.236851e-02 -4.804046e-02 
1.350800e+01 -4.265544e-02 -4.822892e-02 
1.350900e+01 -4.294369e-02 -4.841777e-02 
1.351000e+01 -4.323324e-02 -4.860700e-02 
1.351100e+01 -4.352411e-02 -4.879659e-02 
1.351200e+01 -4.381629e-02 -4.898657e-02 
1.351300e+01 -4.410977e-02 -4.917692e-02 
1.351400e+01 -4.440456e-02 -4.936764e-02 
1.351500e+01 -4.470065e-02 -4.955873e-02 
1.351600e+01 -4.499805e-02 -4.975020e-02 
1.351700e+01 -4.529674e-02 -4.994203e-02 
1.351800e+01 -4.559674e-02 -5.013424e-02 
1.351900e+01 -4.589803e-02 -5.032681e-02 
1.352000e+01 -4.620061e-02 -5.051975e-02 
1.352100e+01 -4.650449e-02 -5.071306e-02 
1.352200e+01 -4.680966e-02 -5.090674e-02 
1.352300e+01 -4.711611e-02 -5.110078e-02 
1.352400e+01 -4.742386e-02 -5.129518e-02 
1.352500e+01 -4.773289e-02 -5.148995e-02 
1.352600e+01 -4.804320e-02 -5.168508e-02 
1.352700e+01 -4.835480e-02 -5.188057e-02 
1.352800e+01 -4.866767e-02 -5.207642e-02 
1.352900e+01 -4.898182e-02 -5.227263e-02 
1.353000e+01 -4.929725e-02 -5.246920e-02 
1.353100e+01 -4.961395e-02 -5.266612e-02 
1.353200e+01 -4.993192e-02 -5.286340e-02 
1.353300e+01 -5.025116e-02 -5.306104e-02 
1.353400e+01 -5.057167e-02 -5.325903e-02 
1.353500e+01 -5.089344e-02 -5.345737e-02 
1.353600e+01 -5.121647e-02 -5.365607e-02 
1.353700e+01 -5.154076e-02 -5.385511e-02 
1.353800e+01 -5.186631e-02 -5.405451e-02 
1.353900e+01 -5.219312e-02 -5.425425e-02 
1.354000e+01 -5.252118e-02 -5.445435e-02 
1.354100e+01 -5.285049e-02 -5.465479e-02 
1.354200e+01 -5.318104e-02 -5.485557e-02 
1.354300e+01 -5.351285e-02 -5.505670e-02 
1.354400e+01 -5.384590e-02 -5.525817e-02 
1.354500e+01 -5.418018e-02 -5.545999e-02 
1.354600e+01 -5.451571e-02 -5.566214e-02 
1.354700e+01 -5.485247e-02 -5.586464e-02 
1.354800e+01 -5.519047e-02 -5.606747e-02 
1.354900e+01 -5.552969e-02 -5.627064e-02 
1.355000e+01 -5.587015e-02 -5.647415e-02 
1.355100e+01 -5.621183e-02 -5.667800e-02 
1.355200e+01 -5.655473e-02 -5.688217e-02 
1.355300e+01 -5.689885e-02 -5.708669e-02 
1.355400e+01 -5.724420e-02 -5.729153e-02 
1.355500e+01 -5.759075e-02 -5.749670e-02 
1.355600e+01 -5.793852e-02 -5.770220e-02 
1.355700e+01 -5.828750e-02 -5.790803e-02 
1.355800e+01 -5.863768e-02 -5.811419e-02 
1.355900e+01 -5.898907e-02 -5.832068e-02 
1.356000e+01 -5.934166e-02 -5.852748e-02 
1.356100e+01 -5.969545e-02 -5.873461e-02 
1.356200e+01 -6.005043e-02 -5.894207e-02 
1.356300e+01 -6.040660e-02 -5.914984e-02 
1.356400e+01 -6.076396e-02 -5.935793e-02 
1.356500e+01 -6.112251e-02 -5.956634e-02 
1.356600e+01 -6.148225e-02 -5.977507e-02 
1.356700e+01 -6.184316e-02 -5.998412e-02 
1.356800e+01 -6.220525e-02 -6.019347e-02 
1.356900e+01 -6.256852e-02 -6.040314e-02 
1.357000e+01 -6.293295e-02 -6.061312e-02 
1.357100e+01 -6.329856e-02 -6.082342e-02 
1.357200e+01 -6.366533e-02 -6.103402e-02 
1.357300e+01 -6.403326e-02 -6.124493e-02 
1.357400e+01 -6.440235e-02 -6.145614e-02 
1.357500e+01 -6.477259e-02 -6.166766e-02 
1.357600e+01 -6.514399e-02 -6.187948e-02 
1.357700e+01 -6.551653e-02 -6.209161e-02 
1.357800e+01 -6.589022e-02 -6.230404e-02 
1.357900e+01 -6.626506e-02 -6.251676e-02 
1.358000e+01 -6.664103e-02 -6.272979e-02 
1.358100e+01 -6.701813e-02 -6.294311e-02 
1.358200e+01 -6.739637e-02 -6.315672e-02 
1.358300e+01 -6.777574e-02 -6.337063e-02 
1.358400e+01 -6.815623e-02 -6.358483e-02 
1.358500e+01 -6.853785e-02 -6.379932e-02 
1.358600e+01 -6.892058e-02 -6.401410e-02 
1.358700e+01 -6.930443e-02 -6.422917e-02 
1.358800e+01 -6.968939e-02 -6.444453e-02 
1.358900e+01 -7.007545e-02 -6.466017e-02 
1.359000e+01 -7.046262e-02 -6.487609e-02 
1.359100e+01 -7.085089e-02 -6.509230e-02 
1.359200e+01 -7.124026e-02 -6.530879e-02 
1.359300e+01 -7.163072e-02 -6.552555e-02 
1.359400e+01 -7.202227e-02 -6.574259e-02 
1.359500e+01 -7.241491e-02 -6.595991e-02 
1.359600e+01 -7.280862e-02 -6.617751e-02 
1.359700e+01 -7.320342e-02 -6.639537e-02 
1.359800e+01 -7.359929e-02 -6.661351e-02 
1.359900e+01 -7.399623e-02 -6.683192e-02 
1.360000e+01 -7.439424e-02 -6.705059e-02 
1.360100e+01 -7.479331e-02 -6.726954e-02 
1.360200e+01 -7.519344e-02 -6.748874e-02 
1.360300e+01 -7.559462e-02 -6.770822e-02 
1.360400e+01 -7.599686e-02 -6.792795e-02 
1.360500e+01 -7.640014e-02 -6.814794e-02 
1.360600e+01 -7.680447e-02 -6.836819e-02 
1.360700e+01 -7.720984e-02 -6.858870e-02 
1.360800e+01 -7.761624e-02 -6.880947e-02 
1.360900e+01 -7.802367e-02 -6.903049e-02 
1.361000e+01 -7.843213e-02 -6.925176e-02 
1.361100e+01 -7.884161e-02 -6.947328e-02 
1.361200e+01 -7.925212e-02 -6.969505e-02 
1.361300e+01 -7.966363e-02 -6.991707e-02 
1.361400e+01 -8.007616e-02 -7.013933e-02 
1.361500e+01 -8.048970e-02 -7.036184e-02 
1.361600e+01 -8.090423e-02 -7.058459e-02 
1.361700e+01 -8.131977e-02 -7.080758e-02 
1.361800e+01 -8.173630e-02 -7.103081e-02 
1.361900e+01 -8.215381e-02 -7.125427e-02 
1.362000e+01 -8.257232e-02 -7.147797e-02 
1.362100e+01 -8.299180e-02 -7.170191e-02 
1.362200e+01 -8.341226e-02 -7.192608e-02 
1.362300e+01 -8.383370e-02 -7.215047e-02 
1.362400e+01 -8.425610e-02 -7.237510e-02 
1.362500e+01 -8.467946e-02 -7.259995e-02 
1.362600e+01 -8.510379e-02 -7.282503e-02 
1.362700e+01 -8.552907e-02 -7.305033e-02 
1.362800e+01 -8.595530e-02 -7.327585e-02 
1.362900e+01 -8.638247e-02 -7.350159e-02 
1.363000e+01 -8.681059e-02 -7.372755e-02 
1.363100e+01 -8.723964e-02 -7.395373e-02 
1.363200e+01 -8.766962e-02 -7.418012e-02 
1.363300e+01 -8.810053e-02 -7.440672e-02 
1.363400e+01 -8.853237e-02 -7.463354e-02 
1.363500e+01 -8.896512e-02 -7.486056e-02 
1.363600e+01 -8.939879e-02 -7.508779e-02 
1.363700e+01 -8.983336e-02 -7.531522e-02 
1.363800e+01 -9.026884e-02 -7.554286e-02 
1.363900e+01 -9.070522e-02 -7.577069e-02 
1.364000e+01 -9.114249e-02 -7.599873e-02 
1.364100e+01 -9.158065e-02 -7.622697e-02 
1.364200e+01 -9.201970e-02 -7.645540e-02 
1.364300e+01 -9.245963e-02 -7.668402e-02 
1.364400e+01 -9.290043e-02 -7.691284e-02 
1.364500e+01 -9.334211e-02 -7.714185e-02 
1.364600e+01 -9.378465e-02 -7.737104e-02 
1.364700e+01 -9.422805e-02 -7.760042e-02 
1.364800e+01 -9.467230e-02 -7.782999e-02 
1.364900e+01 -9.511741e-02 -7.805974e-02 
1.365000e+01 -9.556336e-02 -7.828967e-02 
1.365100e+01 -9.601016e-02 -7.851977e-02 
1.365200e+01 -9.645779e-02 -7.875006e-02 
1.365300e+01 -9.690625e-02 -7.898051e-02 
1.365400e+01 -9.735554e-02 -7.921114e-02 
1.365500e+01 -9.780565e-02 -7.944194e-02 
1.365600e+01 -9.825657e-02 -7.967291e-02 
1.365700e+01 -9.870831e-02 -7.990405e-02 
1.365800e+01 -9.916085e-02 -8.013535e-02 
1.365900e+01 -9.961419e-02 -8.036681e-02 
1.366000e+01 -1.000683e-01 -8.059844e-02 
1.366100e+01 -1.005233e-01 -8.083022e-02 
1.366200e+01 -1.009790e-01 -8.106216e-02 
1.366300e+01 -1.014355e-01 -8.129425e-02 
1.366400e+01 -1.018927e-01 -8.152649e-02 
1.366500e+01 -1.023508e-01 -8.175889e-02 
1.366600e+01 -1.028096e-01 -8.199143e-02 
1.366700e+01 -1.032691e-01 -8.222412e-02 
1.366800e+01 -1.037294e-01 -8.245696e-02 
1.366900e+01 -1.041905e-01 -8.268993e-02 
1.367000e+01 -1.046523e-01 -8.292305e-02 
1.367100e+01 -1.051148e-01 -8.315630e-02 
1.367200e+01 -1.055781e-01 -8.338969e-02 
1.367300e+01 -1.060421e-01 -8.362322e-02 
1.367400e+01 -1.065068e-01 -8.385687e-02 
1.367500e+01 -1.069722e-01 -8.409066e-02 
1.367600e+01 -1.074384e-01 -8.432457e-02 
1.367700e+01 -1.079052e-01 -8.455860e-02 
1.367800e+01 -1.083728e-01 -8.479276e-02 
1.367900e+01 -1.088410e-01 -8.502704e-02 
1.368000e+01 -1.093099e-01 -8.526144e-02 
1.368100e+01 -1.097795e-01 -8.549596e-02 
1.368200e+01 -1.102498e-01 -8.573059e-02 
1.368300e+01 -1.107208e-01 -8.596533e-02 
1.368400e+01 -1.111924e-01 -8.620018e-02 
1.368500e+01 -1.116647e-01 -8.643514e-02 
1.368600e+01 -1.121376e-01 -8.667021e-02 
1.368700e+01 -1.126112e-01 -8.690538e-02 
1.368800e+01 -1.130854e-01 -8.714065e-02 
1.368900e+01 -1.135603e-01 -8.737601e-02 
1.369000e+01 -1.140358e-01 -8.761148e-02 
1.369100e+01 -1.145119e-01 -8.784704e-02 
1.369200e+01 -1.149886e-01 -8.808269e-02 
1.369300e+01 -1.154660e-01 -8.831843e-02 
1.369400e+01 -1.159439e-01 -8.855426e-02 
1.369500e+01 -1.164225e-01 -8.879018e-02 
1.369600e+01 -1.169016e-01 -8.902617e-02 
1.369700e+01 -1.173814e-01 -8.926225e-02 
1.369800e+01 -1.178617e-01 -8.949841e-02 
1.369900e+01 -1.183426e-01 -8.973464e-02 
1.370000e+01 -1.188241e-01 -8.997095e-02 
1.370100e+01 -1.193061e-01 -9.020733e-02 
1.370200e+01 -1.197888e-01 -9.044378e-02 
1.370300e+01 -1.202719e-01 -9.068029e-02 
1.370400e+01 -1.207556e-01 -9.091687e-02 
1.370500e+01 -1.212399e-01 -9.115352e-02 
1.370600e+01 -1.217247e-01 -9.139022e-02 
1.370700e+01 -1.222100e-01 -9.162698e-02 
1.370800e+01 -1.226958e-01 -9.186379e-02 
1.370900e+01 -1.231822e-01 -9.210066e-02 
1.371000e+01 -1.236691e-01 -9.233758e-02 
1.371100e+01 -1.241564e-01 -9.257455e-02 
1.371200e+01 -1.246443e-01 -9.281156e-02 
1.371300e+01 -1.251327e-01 -9.304862e-02 
1.371400e+01 -1.256216e-01 -9.328572e-02 
1.371500e+01 -1.261109e-01 -9.352285e-02 
1.371600e+01 -1.266007e-01 -9.376003e-02 
1.371700e+01 -1.270910e-01 -9.399723e-02 
1.371800e+01 -1.275818e-01 -9.423447e-02 
1.371900e+01 -1.280730e-01 -9.447174e-02 
1.372000e+01 -1.285646e-01 -9.470903e-02 
1.372100e+01 -1.290567e-01 -9.494635e-02 
1.372200e+01 -1.295493e-01 -9.518369e-02 
1.372300e+01 -1.300422e-01 -9.542105e-02 
1.372400e+01 -1.305356e-01 -9.565842e-02 
1.372500e+01 -1.310294e-01 -9.589581e-02 
1.372600e+01 -1.315236e-01 -9.613322e-02 
1.372700e+01 -1.320183e-01 -9.637063e-02 
1.372800e+01 -1.325133e-01 -9.660805e-02 
1.372900e+01 -1.330087e-01 -9.684547e-02 
1.373000e+01 -1.335045e-01 -9.708289e-02 
1.373100e+01 -1.340007e-01 -9.732032e-02 
1.373200e+01 -1.344973e-01 -9.755774e-02 
1.373300e+01 -1.349942e-01 -9.779516e-02 
1.373400e+01 -1.354915e-01 -9.803256e-02 
1.373500e+01 -1.359891e-01 -9.826996e-02 
1.373600e+01 -1.364871e-01 -9.850734e-02 
1.373700e+01 -1.369855e-01 -9.874471e-02 
1.373800e+01 -1.374841e-01 -9.898206e-02 
1.373900e+01 -1.379831e-01 -9.921939e-02 
1.374000e+01 -1.384824e-01 -9.945670e-02 
1.374100e+01 -1.389821e-01 -9.969398e-02 
1.374200e+01 -1.394820e-01 -9.993123e-02 
1.374300e+01 -1.399822e-01 -1.001685e-01 
1.374400e+01 -1.404828e-01 -1.004056e-01 
1.374500e+01 -1.409836e-01 -1.006428e-01 
1.374600e+01 -1.414847e-01 -1.008799e-01 
1.374700e+01 -1.419861e-01 -1.011170e-01 
1.374800e+01 -1.424877e-01 -1.013540e-01 
1.374900e+01 -1.429896e-01 -1.015910e-01 
1.375000e+01 -1.434918e-01 -1.018279e-01 
1.375100e+01 -1.439942e-01 -1.020648e-01 
1.375200e+01 -1.444968e-01 -1.023016e-01 
1.375300e+01 -1.449997e-01 -1.025384e-01 
1.375400e+01 -1.455028e-01 -1.027751e-01 
1.375500e+01 -1.460062e-01 -1.030118e-01 
1.375600e+01 -1.465097e-01 -1.032484e-01 
1.375700e+01 -1.470135e-01 -1.034849e-01 
1.375800e+01 -1.475174e-01 -1.037213e-01 
1.375900e+01 -1.480216e-01 -1.039577e-01 
1.376000e+01 -1.485259e-01 -1.041940e-01 
1.376100e+01 -1.490304e-01 -1.044302e-01 
1.376200e+01 -1.495351e-01 -1.046663e-01 
1.376300e+01 -1.500400e-01 -1.049024e-01 
1.376400e+01 -1.505450e-01 -1.051384e-01 
1.376500e+01 -1.510502e-01 -1.053743e-01 
1.376600e+01 -1.515555e-01 -1.056100e-01 
1.376700e+01 -1.520609e-01 -1.058457e-01 
1.376800e+01 -1.525665e-01 -1.060813e-01 
1.376900e+01 -1.530722e-01 -1.063168e-01 
1.377000e+01 -1.535781e-01 -1.065522e-01 
1.377100e+01 -1.540840e-01 -1.067875e-01 
1.377200e+01 -1.545900e-01 -1.070227e-01 
1.377300e+01 -1.550962e-01 -1.072578e-01 
1.377400e+01 -1.556024e-01 -1.074928e-01 
1.377500e+01 -1.561087e-01 -1.077276e-01 
1.377600e+01 -1.566151e-01 -1.079623e-01 
1.377700e+01 -1.571215e-01 -1.081969e-01 
1.377800e+01 -1.576281e-01 -1.084314e-01 
1.377900e+01 -1.581346e-01 -1.086658e-01 
1.378000e+01 -1.586412e-01 -1.089000e-01 
1.378100e+01 -1.591479e-01 -1.091341e-01 
1.378200e+01 -1.596546e-01 -1.093680e-01 
1.378300e+01 -1.601613e-01 -1.096019e-01 
1.378400e+01 -1.606680e-01 -1.098355e-01 
1.378500e+01 -1.611748e-01 -1.100691e-01 
1.378600e+01 -1.616815e-01 -1.103025e-01 
1.378700e+01 -1.621883e-01 -1.105357e-01 
1.378800e+01 -1.626950e-01 -1.107688e-01 
1.378900e+01 -1.632018e-01 -1.110017e-01 
1.379000e+01 -1.637085e-01 -1.112345e-01 
1.379100e+01 -1.642151e-01 -1.114671e-01 
1.379200e+01 -1.647218e-01 -1.116996e-01 
1.379300e+01 -1.652283e-01 -1.119319e-01 
1.379400e+01 -1.657349e-01 -1.121640e-01 
1.379500e+01 -1.662414e-01 -1.123959e-01 
1.379600e+01 -1.667478e-01 -1.126277e-01 
1.379700e+01 -1.672541e-01 -1.128593e-01 
1.379800e+01 -1.677603e-01 -1.130907e-01 
1.379900e+01 -1.682665e-01 -1.133219e-01 
1.380000e+01 -1.687726e-01 -1.135530e-01 
1.380100e+01 -1.692785e-01 -1.137838e-01 
1.380200e+01 -1.697844e-01 -1.140145e-01 
1.380300e+01 -1.702901e-01 -1.142450e-01 
1.380400e+01 -1.707957e-01 -1.144753e-01 
1.380500e+01 -1.713012e-01 -1.147053e-01 
1.380600e+01 -1.718065e-01 -1.149352e-01 
1.380700e+01 -1.723117e-01 -1.151649e-01 
1.380800e+01 -1.728167e-01 -1.153943e-01 
1.380900e+01 -1.733216e-01 -1.156236e-01 
1.381000e+01 -1.738263e-01 -1.158526e-01 
1.381100e+01 -1.743308e-01 -1.160814e-01 
1.381200e+01 -1.748352e-01 -1.163100e-01 
1.381300e+01 -1.753393e-01 -1.165384e-01 
1.381400e+01 -1.758433e-01 -1.167665e-01 
1.381500e+01 -1.763470e-01 -1.169945e-01 
1.381600e+01 -1.768505e-01 -1.172221e-01 
1.381700e+01 -1.773538e-01 -1.174496e-01 
1.381800e+01 -1.778569e-01 -1.176768e-01 
1.381900e+01 -1.783598e-01 -1.179038e-01 
1.382000e+01 -1.788624e-01 -1.181305e-01 
1.382100e+01 -1.793647e-01 -1.183570e-01 
1.382200e+01 -1.798668e-01 -1.185832e-01 
1.382300e+01 -1.803686e-01 -1.188092e-01 
1.382400e+01 -1.808702e-01 -1.190349e-01 
1.382500e+01 -1.813715e-01 -1.192604e-01 
1.382600e+01 -1.818725e-01 -1.194856e-01 
1.382700e+01 -1.823731e-01 -1.197105e-01 
1.382800e+01 -1.828735e-01 -1.199352e-01 
1.382900e+01 -1.833736e-01 -1.201596e-01 
1.383000e+01 -1.838734e-01 -1.203838e-01 
1.383100e+01 -1.843728e-01 -1.206076e-01 
1.383200e+01 -1.848719e-01 -1.208312e-01 
1.383300e+01 -1.853707e-01 -1.210545e-01 
1.383400e+01 -1.858691e-01 -1.212775e-01 
1.383500e+01 -1.863671e-01 -1.215002e-01 
1.383600e+01 -1.868648e-01 -1.217227e-01 
1.383700e+01 -1.873622e-01 -1.219448e-01 
1.383800e+01 -1.878591e-01 -1.221666e-01 
1.383900e+01 -1.883557e-01 -1.223882e-01 
1.384000e+01 -1.888519e-01 -1.226094e-01 
1.384100e+01 -1.893476e-01 -1.228304e-01 
1.384200e+01 -1.898430e-01 -1.230510e-01 
1.384300e+01 -1.903379e-01 -1.232713e-01 
1.384400e+01 -1.908325e-01 -1.234913e-01 
1.384500e+01 -1.913266e-01 -1.237110e-01 
1.384600e+01 -1.918202e-01 -1.239304e-01 
1.384700e+01 -1.923134e-01 -1.241494e-01 
1.384800e+01 -1.928062e-01 -1.243681e-01 
1.384900e+01 -1.932985e-01 -1.245865e-01 
1.385000e+01 -1.937903e-01 -1.248045e-01 
1.385100e+01 -1.942817e-01 -1.250223e-01 
1.385200e+01 -1.947726e-01 -1.252396e-01 
1.385300e+01 -1.952629e-01 -1.254567e-01 
1.385400e+01 -1.957528e-01 -1.256734e-01 
1.385500e+01 -1.962422e-01 -1.258897e-01 
1.385600e+01 -1.967311e-01 -1.261057e-01 
1.385700e+01 -1.972194e-01 -1.263213e-01 
1.385800e+01 -1.977072e-01 -1.265366e-01 
1.385900e+01 -1.981945e-01 -1.267515e-01 
1.386000e+01 -1.986812e-01 -1.269661e-01 
1.386100e+01 -1.991674e-01 -1.271803e-01 
1.386200e+01 -1.996530e-01 -1.273941e-01 
1.386300e+01 -2.001381e-01 -1.276076e-01 
1.386400e+01 -2.006226e-01 -1.278207e-01 
1.386500e+01 -2.011065e-01 -1.280334e-01 
1.386600e+01 -2.015898e-01 -1.282457e-01 
1.386700e+01 -2.020725e-01 -1.284576e-01 
1.386800e+01 -2.025546e-01 -1.286692e-01 
1.386900e+01 -2.030361e-01 -1.288803e-01 
1.387000e+01 -2.035170e-01 -1.290911e-01 
1.387100e+01 -2.039973e-01 -1.293015e-01 
1.387200e+01 -2.044769e-01 -1.295114e-01 
1.387300e+01 -2.049559e-01 -1.297210e-01 
1.387400e+01 -2.054342e-01 -1.299302e-01 
1.387500e+01 -2.059118e-01 -1.301389e-01 
1.387600e+01 -2.063889e-01 -1.303473e-01 
1.387700e+01 -2.068652e-01 -1.305552e-01 
1.387800e+01 -2.073408e-01 -1.307627e-01 
1.387900e+01 -2.078158e-01 -1.309698e-01 
1.388000e+01 -2.082901e-01 -1.311765e-01 
1.388100e+01 -2.087636e-01 -1.313827e-01 
1.388200e+01 -2.092365e-01 -1.315885e-01 
1.388300e+01 -2.097086e-01 -1.317939e-01 
1.388400e+01 -2.101800e-01 -1.319988e-01 
1.388500e+01 -2.106507e-01 -1.322033e-01 
1.388600e+01 -2.111206e-01 -1.324074e-01 
1.388700e+01 -2.115898e-01 -1.326110e-01 
1.388800e+01 -2.120582e-01 -1.328142e-01 
1.388900e+01 -2.125259e-01 -1.330169e-01 
1.389000e+01 -2.129928e-01 -1.332192e-01 
1.389100e+01 -2.134589e-01 -1.334210e-01 
1.389200e+01 -2.139242e-01 -1.336223e-01 
1.389300e+01 -2.143888e-01 -1.338232e-01 
1.389400e+01 -2.148525e-01 -1.340236e-01 
1.389500e+01 -2.153154e-01 -1.342236e-01 
1.389600e+01 -2.157775e-01 -1.344230e-01 
1.389700e+01 -2.162388e-01 -1.346220e-01 
1.389800e+01 -2.166992e-01 -1.348205e-01 
1.389900e+01 -2.171589e-01 -1.350186e-01 
1.390000e+01 -2.176176e-01 -1.352161e-01 
1.390100e+01 -2.180755e-01 -1.354132e-01 
1.390200e+01 -2.185326e-01 -1.356098e-01 
1.390300e+01 -2.189887e-01 -1.358058e-01 
1.390400e+01 -2.194440e-01 -1.360014e-01 
1.390500e+01 -2.198984e-01 -1.361965e-01 
1.390600e+01 -2.203520e-01 -1.363911e-01 
1.390700e+01 -2.208046e-01 -1.365851e-01 
1.390800e+01 -2.212563e-01 -1.367787e-01 
1.390900e+01 -2.217071e-01 -1.369717e-01 
1.391000e+01 -2.221570e-01 -1.371643e-01 
1.391100e+01 -2.226059e-01 -1.373563e-01 
1.391200e+01 -2.230539e-01 -1.375478e-01 
1.391300e+01 -2.235010e-01 -1.377387e-01 
1.391400e+01 -2.239471e-01 -1.379292e-01 
1.391500e+01 -2.243922e-01 -1.381191e-01 
1.391600e+01 -2.248364e-01 -1.383084e-01 
1.391700e+01 -2.252796e-01 -1.384973e-01 
1.391800e+01 -2.257218e-01 -1.386856e-01 
1.391900e+01 -2.261630e-01 -1.388733e-01 
1.392000e+01 -2.266033e-01 -1.390605e-01 
1.392100e+01 -2.270425e-01 -1.392472e-01 
1.392200e+01 -2.274807e-01 -1.394333e-01 
1.392300e+01 -2.279179e-01 -1.396188e-01 
1.392400e+01 -2.283541e-01 -1.398038e-01 
1.392500e+01 -2.287892e-01 -1.399882e-01 
1.392600e+01 -2.292233e-01 -1.401721e-01 
1.392700e+01 -2.296563e-01 -1.403553e-01 
1.392800e+01 -2.300883e-01 -1.405381e-01 
1.392900e+01 -2.305192e-01 -1.407202e-01 
1.393000e+01 -2.309490e-01 -1.409018e-01 
1.393100e+01 -2.313778e-01 -1.410828e-01 
1.393200e+01 -2.318055e-01 -1.412632e-01 
1.393300e+01 -2.322321e-01 -1.414430e-01 
1.393400e+01 -2.326575e-01 -1.416222e-01 
1.393500e+01 -2.330819e-01 -1.418008e-01 
1.393600e+01 -2.335051e-01 -1.419789e-01 
1.393700e+01 -2.339273e-01 -1.421563e-01 
1.393800e+01 -2.343483e-01 -1.423331e-01 
1.393900e+01 -2.347681e-01 -1.425094e-01 
1.394000e+01 -2.351868e-01 -1.426850e-01 
1.394100e+01 -2.356044e-01 -1.428600e-01 
1.394200e+01 -2.360208e-01 -1.430344e-01 
1.394300e+01 -2.364360e-01 -1.432082e-01 
1.394400e+01 -2.368500e-01 -1.433814e-01 
1.394500e+01 -2.372629e-01 -1.435539e-01 
1.394600e+01 -2.376746e-01 -1.437258e-01 
1.394700e+01 -2.380851e-01 -1.438971e-01 
1.394800e+01 -2.384943e-01 -1.440677e-01 
1.394900e+01 -2.389024e-01 -1.442377e-01 
1.395000e+01 -2.393092e-01 -1.444071e-01 
1.395100e+01 -2.397148e-01 -1.445758e-01 
1.395200e+01 -2.401192e-01 -1.447439e-01 
1.395300e+01 -2.405224e-01 -1.449114e-01 
1.395400e+01 -2.409242e-01 -1.450782e-01 
1.395500e+01 -2.413249e-01 -1.452443e-01 
1.395600e+01 -2.417242e-01 -1.454098e-01 
1.395700e+01 -2.421223e-01 -1.455746e-01 
1.395800e+01 -2.425192e-01 -1.457388e-01 
1.395900e+01 -2.429147e-01 -1.459022e-01 
1.396000e+01 -2.433089e-01 -1.460651e-01 
1.396100e+01 -2.437019e-01 -1.462272e-01 
1.396200e+01 -2.440935e-01 -1.463887e-01 
1.396300e+01 -2.444838e-01 -1.465495e-01 
1.396400e+01 -2.448728e-01 -1.467096e-01 
1.396500e+01 -2.452605e-01 -1.468690e-01 
1.396600e+01 -2.456468e-01 -1.470278e-01 
1.396700e+01 -2.460318e-01 -1.471858e-01 
1.396800e+01 -2.464155e-01 -1.473432e-01 
1.396900e+01 -2.467978e-01 -1.474999e-01 
1.397000e+01 -2.471787e-01 -1.476558e-01 
1.397100e+01 -2.475583e-01 -1.478111e-01 
1.397200e+01 -2.479364e-01 -1.479657e-01 
1.397300e+01 -2.483132e-01 -1.481195e-01 
1.397400e+01 -2.486886e-01 -1.482726e-01 
1.397500e+01 -2.490626e-01 -1.484251e-01 
1.397600e+01 -2.494352e-01 -1.485768e-01 
1.397700e+01 -2.498064e-01 -1.487278e-01 
1.397800e+01 -2.501762e-01 -1.488780e-01 
1.397900e+01 -2.505445e-01 -1.490276e-01 
1.398000e+01 -2.509114e-01 -1.491764e-01 
1.398100e+01 -2.512769e-01 -1.493245e-01 
1.398200e+01 -2.516409e-01 -1.494718e-01 
1.398300e+01 -2.520034e-01 -1.496184e-01 
1.398400e+01 -2.523645e-01 -1.497643e-01 
1.398500e+01 -2.527241e-01 -1.499094e-01 
1.398600e+01 -2.530823e-01 -1.500538e-01 
1.398700e+01 -2.534390e-01 -1.501974e-01 
1.398800e+01 -2.537941e-01 -1.503403e-01 
1.398900e+01 -2.541478e-01 -1.504824e-01 
1.399000e+01 -2.545000e-01 -1.506238e-01 
1.399100e+01 -2.548507e-01 -1.507644e-01 
1.399200e+01 -2.551998e-01 -1.509042e-01 
1.399300e+01 -2.555474e-01 -1.510433e-01 
1.399400e+01 -2.558935e-01 -1.511816e-01 
1.399500e+01 -2.562381e-01 -1.513191e-01 
1.399600e+01 -2.565811e-01 -1.514558e-01 
1.399700e+01 -2.569226e-01 -1.515918e-01 
1.399800e+01 -2.572625e-01 -1.517270e-01 
1.399900e+01 -2.576008e-01 -1.518614e-01 
1.400000e+01 -2.579376e-01 -1.519950e-01 
1.400100e+01 -2.582728e-01 -1.521278e-01 
1.400200e+01 -2.586064e-01 -1.522599e-01 
1.400300e+01 -2.589384e-01 -1.523911e-01 
1.400400e+01 -2.592688e-01 -1.525215e-01 
1.400500e+01 -2.595976e-01 -1.526512e-01 
1.400600e+01 -2.599248e-01 -1.527800e-01 
1.400700e+01 -2.602504e-01 -1.529080e-01 
1.400800e+01 -2.605743e-01 -1.530352e-01 
1.400900e+01 -2.608967e-01 -1.531616e-01 
1.401000e+01 -2.612173e-01 -1.532872e-01 
1.401100e+01 -2.615364e-01 -1.534119e-01 
1.401200e+01 -2.618538e-01 -1.535359e-01 
1.401300e+01 -2.621695e-01 -1.536590e-01 
1.401400e+01 -2.624836e-01 -1.537813e-01 
1.401500e+01 -2.627960e-01 -1.539027e-01 
1.401600e+01 -2.631067e-01 -1.540233e-01 
1.401700e+01 -2.634157e-01 -1.541431e-01 
1.401800e+01 -2.637231e-01 -1.542621e-01 
1.401900e+01 -2.640287e-01 -1.543802e-01 
1.402000e+01 -2.643327e-01 -1.544974e-01 
1.402100e+01 -2.646349e-01 -1.546138e-01 
1.402200e+01 -2.649354e-01 -1.547294e-01 
1.402300e+01 -2.652342e-01 -1.548441e-01 
1.402400e+01 -2.655313e-01 -1.549580e-01 
1.402500e+01 -2.658267e-01 -1.550709e-01 
1.402600e+01 -2.661203e-01 -1.551831e-01 
1.402700e+01 -2.664121e-01 -1.552943e-01 
1.402800e+01 -2.667022e-01 -1.554047e-01 
1.402900e+01 -2.669905e-01 -1.555143e-01 
1.403000e+01 -2.672771e-01 -1.556229e-01 
1.403100e+01 -2.675619e-01 -1.557307e-01 
1.403200e+01 -2.678449e-01 -1.558376e-01 
1.403300e+01 -2.681261e-01 -1.559436e-01 
1.403400e+01 -2.684056e-01 -1.560488e-01 
1.403500e+01 -2.686832e-01 -1.561530e-01 
1.403600e+01 -2.689591e-01 -1.562564e-01 
1.403700e+01 -2.692331e-01 -1.563588e-01 
1.403800e+01 -2.695053e-01 -1.564604e-01 
1.403900e+01 -2.697757e-01 -1.565611e-01 
1.404000e+01 -2.700443e-01 -1.566609e-01 
1.404100e+01 -2.703110e-01 -1.567597e-01 
1.404200e+01 -2.705759e-01 -1.568577e-01 
1.404300e+01 -2.708389e-01 -1.569548e-01 
1.404400e+01 -2.711001e-01 -1.570509e-01 
1.404500e+01 -2.713594e-01 -1.571461e-01 
1.404600e+01 -2.716169e-01 -1.572405e-01 
1.404700e+01 -2.718725e-01 -1.573339e-01 
1.404800e+01 -2.721262e-01 -1.574263e-01 
1.404900e+01 -2.723781e-01 -1.575179e-01 
1.405000e+01 -2.726280e-01 -1.576085e-01 
1.405100e+01 -2.728761e-01 -1.576982e-01 
1.405200e+01 -2.731222e-01 -1.577870e-01 
1.405300e+01 -2.733665e-01 -1.578748e-01 
1.405400e+01 -2.736088e-01 -1.579617e-01 
1.405500e+01 -2.738492e-01 -1.580477e-01 
1.405600e+01 -2.740877e-01 -1.581327e-01 
1.405700e+01 -2.743243e-01 -1.582167e-01 
1.405800e+01 -2.745589e-01 -1.582999e-01 
1.405900e+01 -2.747916e-01 -1.583820e-01 
1.406000e+01 -2.750224e-01 -1.584632e-01 
1.406100e+01 -2.752512e-01 -1.585435e-01 
1.406200e+01 -2.754780e-01 -1.586228e-01 
1.406300e+01 -2.757029e-01 -1.587011e-01 
1.406400e+01 -2.759258e-01 -1.587785e-01 
1.406500e+01 -2.761467e-01 -1.588549e-01 
1.406600e+01 -2.763657e-01 -1.589304e-01 
1.406700e+01 -2.765826e-01 -1.590048e-01 
1.406800e+01 -2.767976e-01 -1.590783e-01 
1.406900e+01 -2.770106e-01 -1.591508e-01 
1.407000e+01 -2.772216e-01 -1.592224e-01 
1.407100e+01 -2.774305e-01 -1.592929e-01 
1.407200e+01 -2.776375e-01 -1.593625e-01 
1.407300e+01 -2.778424e-01 -1.594311e-01 
1.407400e+01 -2.780453e-01 -1.594987e-01 
1.407500e+01 -2.782462e-01 -1.595653e-01 
1.407600e+01 -2.784451e-01 -1.596309e-01 
1.407700e+01 -2.786419e-01 -1.596956e-01 
1.407800e+01 -2.788366e-01 -1.597592e-01 
1.407900e+01 -2.790294e-01 -1.598218e-01 
1.408000e+01 -2.792200e-01 -1.598834e-01 
1.408100e+01 -2.794086e-01 -1.599440e-01 
1.408200e+01 -2.795951e-01 -1.600036e-01 
1.408300e+01 -2.797796e-01 -1.600622e-01 
1.408400e+01 -2.799620e-01 -1.601198e-01 
1.408500e+01 -2.801423e-01 -1.601764e-01 
1.408600e+01 -2.803205e-01 -1.602319e-01 
1.408700e+01 -2.804966e-01 -1.602865e-01 
1.408800e+01 -2.806706e-01 -1.603400e-01 
1.408900e+01 -2.808425e-01 -1.603924e-01 
1.409000e+01 -2.810123e-01 -1.604439e-01 
1.409100e+01 -2.811800e-01 -1.604943e-01 
1.409200e+01 -2.813456e-01 -1.605437e-01 
1.409300e+01 -2.815091e-01 -1.605921e-01 
1.409400e+01 -2.816704e-01 -1.606394e-01 
1.409500e+01 -2.818296e-01 -1.606857e-01 
1.409600e+01 -2.819866e-01 -1.607309e-01 
1.409700e+01 -2.821416e-01 -1.607751e-01 
1.409800e+01 -2.822943e-01 -1.608182e-01 
1.409900e+01 -2.824449e-01 -1.608603e-01 
1.410000e+01 -2.825934e-01 -1.609014e-01 
1.410100e+01 -2.827397e-01 -1.609414e-01 
1.410200e+01 -2.828838e-01 -1.609803e-01 
1.410300e+01 -2.830258e-01 -1.610182e-01 
1.410400e+01 -2.831655e-01 -1.610550e-01 
1.410500e+01 -2.833031e-01 -1.610908e-01 
1.410600e+01 -2.834386e-01 -1.611255e-01 
1.410700e+01 -2.835718e-01 -1.611591e-01 
1.410800e+01 -2.837028e-01 -1.611917e-01 
1.410900e+01 -2.838316e-01 -1.612232e-01 
1.411000e+01 -2.839582e-01 -1.612536e-01 
1.411100e+01 -2.840827e-01 -1.612829e-01 
1.411200e+01 -2.842049e-01 -1.613112e-01 
1.411300e+01 -2.843248e-01 -1.613384e-01 
1.411400e+01 -2.844426e-01 -1.613645e-01 
1.411500e+01 -2.845581e-01 -1.613895e-01 
1.411600e+01 -2.846714e-01 -1.614135e-01 
1.411700e+01 -2.847825e-01 -1.614363e-01 
1.411800e+01 -2.848913e-01 -1.614581e-01 
1.411900e+01 -2.849979e-01 -1.614787e-01 
1.412000e+01 -2.851022e-01 -1.614983e-01 
1.412100e+01 -2.852043e-01 -1.615168e-01 
1.412200e+01 -2.853041e-01 -1.615341e-01 
1.412300e+01 -2.854017e-01 -1.615504e-01 
1.412400e+01 -2.854970e-01 -1.615656e-01 
1.412500e+01 -2.855900e-01 -1.615796e-01 
1.412600e+01 -2.856808e-01 -1.615926e-01 
1.412700e+01 -2.857692e-01 -1.616044e-01 
1.412800e+01 -2.858554e-01 -1.616152e-01 
1.412900e+01 -2.859393e-01 -1.616248e-01 
1.413000e+01 -2.860209e-01 -1.616333e-01 
1.413100e+01 -2.861002e-01 -1.616407e-01 
1.413200e+01 -2.861772e-01 -1.616469e-01 
1.413300e+01 -2.862520e-01 -1.616521e-01 
1.413400e+01 -2.863244e-01 -1.616561e-01 
1.413500e+01 -2.863944e-01 -1.616590e-01 
1.413600e+01 -2.864622e-01 -1.616608e-01 
1.413700e+01 -2.865277e-01 -1.616614e-01 
1.413800e+01 -2.865908e-01 -1.616609e-01 
1.413900e+01 -2.866516e-01 -1.616593e-01 
1.414000e+01 -2.867101e-01 -1.616566e-01 
1.414100e+01 -2.867662e-01 -1.616527e-01 
1.414200e+01 -2.868200e-01 -1.616476e-01 
1.414300e+01 -2.868715e-01 -1.616415e-01 
1.414400e+01 -2.869206e-01 -1.616341e-01 
1.414500e+01 -2.869674e-01 -1.616257e-01 
1.414600e+01 -2.870118e-01 -1.616161e-01 
1.414700e+01 -2.870539e-01 -1.616053e-01 
1.414800e+01 -2.870936e-01 -1.615934e-01 
1.414900e+01 -2.871309e-01 -1.615804e-01 
1.415000e+01 -2.871659e-01 -1.615661e-01 
1.415100e+01 -2.871985e-01 -1.615508e-01 
1.415200e+01 -2.872287e-01 -1.615343e-01 
1.415300e+01 -2.872565e-01 -1.615166e-01 
1.415400e+01 -2.872820e-01 -1.614977e-01 
1.415500e+01 -2.873051e-01 -1.614777e-01 
1.415600e+01 -2.873257e-01 -1.614566e-01 
1.415700e+01 -2.873440e-01 -1.614342e-01 
1.415800e+01 -2.873599e-01 -1.614107e-01 
1.415900e+01 -2.873734e-01 -1.613860e-01 
1.416000e+01 -2.873845e-01 -1.613602e-01 
1.416100e+01 -2.873932e-01 -1.613332e-01 
1.416200e+01 -2.873995e-01 -1.613050e-01 
1.416300e+01 -2.874034e-01 -1.612756e-01 
1.416400e+01 -2.874049e-01 -1.612451e-01 
1.416500e+01 -2.874039e-01 -1.612133e-01 
1.416600e+01 -2.874005e-01 -1.611804e-01 
1.416700e+01 -2.873947e-01 -1.611463e-01 
1.416800e+01 -2.873865e-01 -1.611110e-01 
1.416900e+01 -2.873759e-01 -1.610746e-01 
1.417000e+01 -2.873628e-01 -1.610369e-01 
1.417100e+01 -2.873473e-01 -1.609981e-01 
1.417200e+01 -2.873293e-01 -1.609581e-01 
1.417300e+01 -2.873089e-01 -1.609168e-01 
1.417400e+01 -2.872860e-01 -1.608744e-01 
1.417500e+01 -2.872607e-01 -1.608308e-01 
1.417600e+01 -2.872330e-01 -1.607860e-01 
1.417700e+01 -2.872028e-01 -1.607400e-01 
1.417800e+01 -2.871701e-01 -1.606928e-01 
1.417900e+01 -2.871350e-01 -1.606443e-01 
1.418000e+01 -2.870975e-01 -1.605947e-01 
1.418100e+01 -2.870574e-01 -1.605439e-01 
1.418200e+01 -2.870149e-01 -1.604919e-01 
1.418300e+01 -2.869699e-01 -1.604386e-01 
1.418400e+01 -2.869225e-01 -1.603842e-01 
1.418500e+01 -2.868726e-01 -1.603285e-01 
1.418600e+01 -2.868202e-01 -1.602716e-01 
1.418700e+01 -2.867653e-01 -1.602136e-01 
1.418800e+01 -2.867079e-01 -1.601543e-01 
1.418900e+01 -2.866481e-01 -1.600937e-01 
1.419000e+01 -2.865858e-01 -1.600320e-01 
1.419100e+01 -2.865209e-01 -1.599691e-01 
1.419200e+01 -2.864536e-01 -1.599049e-01 
1.419300e+01 -2.863838e-01 -1.598395e-01 
1.419400e+01 -2.863115e-01 -1.597729e-01 
1.419500e+01 -2.862367e-01 -1.597050e-01 
1.419600e+01 -2.861594e-01 -1.596360e-01 
1.419700e+01 -2.860796e-01 -1.595657e-01 
1.419800e+01 -2.859973e-01 -1.594941e-01 
1.419900e+01 -2.859125e-01 -1.594214e-01 
1.420000e+01 -2.858252e-01 -1.593474e-01 
1.420100e+01 -2.857354e-01 -1.592722e-01 
1.420200e+01 -2.856430e-01 -1.591957e-01 
1.420300e+01 -2.855482e-01 -1.591180e-01 
1.420400e+01 -2.854508e-01 -1.590391e-01 
1.420500e+01 -2.853509e-01 -1.589590e-01 
1.420600e+01 -2.852485e-01 -1.588776e-01 
1.420700e+01 -2.851435e-01 -1.587949e-01 
1.420800e+01 -2.850361e-01 -1.587110e-01 
1.420900e+01 -2.849261e-01 -1.586259e-01 
1.421000e+01 -2.848135e-01 -1.585396e-01 
1.421100e+01 -2.846985e-01 -1.584520e-01 
1.421200e+01 -2.845809e-01 -1.583631e-01 
1.421300e+01 -2.844608e-01 -1.582730e-01 
1.421400e+01 -2.843381e-01 -1.581817e-01 
1.421500e+01 -2.842129e-01 -1.580891e-01 
1.421600e+01 -2.840852e-01 -1.579952e-01 
1.421700e+01 -2.839549e-01 -1.579001e-01 
1.421800e+01 -2.838221e-01 -1.578038e-01 
1.421900e+01 -2.836868e-01 -1.577062e-01 
1.422000e+01 -2.835489e-01 -1.576073e-01 
1.422100e+01 -2.834084e-01 -1.575072e-01 
1.422200e+01 -2.832654e-01 -1.574059e-01 
1.422300e+01 -2.831199e-01 -1.573032e-01 
1.422400e+01 -2.829718e-01 -1.571994e-01 
1.422500e+01 -2.828211e-01 -1.570942e-01 
1.422600e+01 -2.826679e-01 -1.569878e-01 
1.422700e+01 -2.825122e-01 -1.568802e-01 
1.422800e+01 -2.823539e-01 -1.567712e-01 
1.422900e+01 -2.821930e-01 -1.566611e-01 
1.423000e+01 -2.820296e-01 -1.565496e-01 
1.423100e+01 -2.818636e-01 -1.564369e-01 
1.423200e+01 -2.816950e-01 -1.563229e-01 
1.423300e+01 -2.815239e-01 -1.562077e-01 
1.423400e+01 -2.813503e-01 -1.560912e-01 
1.423500e+01 -2.811740e-01 -1.559734e-01 
1.423600e+01 -2.809952e-01 -1.558544e-01 
1.423700e+01 -2.808139e-01 -1.557341e-01 
1.423800e+01 -2.806299e-01 -1.556125e-01 
1.423900e+01 -2.804434e-01 -1.554896e-01 
1.424000e+01 -2.802544e-01 -1.553655e-01 
1.424100e+01 -2.800627e-01 -1.552401e-01 
1.424200e+01 -2.798685e-01 -1.551135e-01 
1.424300e+01 -2.796718e-01 -1.549855e-01 
1.424400e+01 -2.794724e-01 -1.548563e-01 
1.424500e+01 -2.792705e-01 -1.547258e-01 
1.424600e+01 -2.790660e-01 -1.545940e-01 
1.424700e+01 -2.788589e-01 -1.544610e-01 
1.424800e+01 -2.786493e-01 -1.543267e-01 
1.424900e+01 -2.784371e-01 -1.541911e-01 
1.425000e+01 -2.782223e-01 -1.540542e-01 
1.425100e+01 -2.780049e-01 -1.539161e-01 
1.425200e+01 -2.777850e-01 -1.537766e-01 
1.425300e+01 -2.775625e-01 -1.536359e-01 
1.425400e+01 -2.773374e-01 -1.534939e-01 
1.425500e+01 -2.771097e-01 -1.533506e-01 
1.425600e+01 -2.768794e-01 -1.532061e-01 
1.425700e+01 -2.766466e-01 -1.530603e-01 
1.425800e+01 -2.764112e-01 -1.529131e-01 
1.425900e+01 -2.761732e-01 -1.527647e-01 
1.426000e+01 -2.759327e-01 -1.526150e-01 
1.426100e+01 -2.756895e-01 -1.524641e-01 
1.426200e+01 -2.754438e-01 -1.523118e-01 
1.426300e+01 -2.751955e-01 -1.521583e-01 
1.426400e+01 -2.749446e-01 -1.520034e-01 
1.426500e+01 -2.746911e-01 -1.518473e-01 
1.426600e+01 -2.744351e-01 -1.516899e-01 
1.426700e+01 -2.741765e-01 -1.515312e-01 
1.426800e+01 -2.739153e-01 -1.513713e-01 
1.426900e+01 -2.736515e-01 -1.512100e-01 
1.427000e+01 -2.733851e-01 -1.510474e-01 
1.427100e+01 -2.731162e-01 -1.508836e-01 
1.427200e+01 -2.728447e-01 -1.507185e-01 
1.427300e+01 -2.725706e-01 -1.505521e-01 
1.427400e+01 -2.722939e-01 -1.503844e-01 
1.427500e+01 -2.720147e-01 -1.502154e-01 
1.427600e+01 -2.717328e-01 -1.500451e-01 
1.427700e+01 -2.714484e-01 -1.498735e-01 
1.427800e+01 -2.711614e-01 -1.497006e-01 
1.427900e+01 -2.708719e-01 -1.495265e-01 
1.428000e+01 -2.705797e-01 -1.493510e-01 
1.428100e+01 -2.702850e-01 -1.491743e-01 
1.428200e+01 -2.699877e-01 -1.489963e-01 
1.428300e+01 -2.696879e-01 -1.488170e-01 
1.428400e+01 -2.693854e-01 -1.486364e-01 
1.428500e+01 -2.690804e-01 -1.484545e-01 
1.428600e+01 -2.687728e-01 -1.482713e-01 
1.428700e+01 -2.684627e-01 -1.480868e-01 
1.428800e+01 -2.681499e-01 -1.479010e-01 
1.428900e+01 -2.678346e-01 -1.477139e-01 
1.429000e+01 -2.675167e-01 -1.475256e-01 
1.429100e+01 -2.671963e-01 -1.473359e-01 
1.429200e+01 -2.668733e-01 -1.471450e-01 
1.429300e+01 -2.665477e-01 -1.469528e-01 
1.429400e+01 -2.662196e-01 -1.467592e-01 
1.429500e+01 -2.658888e-01 -1.465644e-01 
1.429600e+01 -2.655556e-01 -1.463683e-01 
1.429700e+01 -2.652197e-01 -1.461709e-01 
1.429800e+01 -2.648813e-01 -1.459722e-01 
1.429900e+01 -2.645403e-01 -1.457722e-01 
1.430000e+01 -2.641968e-01 -1.455709e-01 
1.430100e+01 -2.638507e-01 -1.453684e-01 
1.430200e+01 -2.635021e-01 -1.451645e-01 
1.430300e+01 -2.631509e-01 -1.449593e-01 
1.430400e+01 -2.627971e-01 -1.447529e-01 
1.430500e+01 -2.624408e-01 -1.445452e-01 
1.430600e+01 -2.620819e-01 -1.443361e-01 
1.430700e+01 -2.617205e-01 -1.441258e-01 
1.430800e+01 -2.613565e-01 -1.439142e-01 
1.430900e+01 -2.609900e-01 -1.437013e-01 
1.431000e+01 -2.606209e-01 -1.434871e-01 
1.431100e+01 -2.602493e-01 -1.432716e-01 
1.431200e+01 -2.598751e-01 -1.430549e-01 
1.431300e+01 -2.594984e-01 -1.428368e-01 
1.431400e+01 -2.591192e-01 -1.426175e-01 
1.431500e+01 -2.587374e-01 -1.423968e-01 
1.431600e+01 -2.583530e-01 -1.421749e-01 
1.431700e+01 -2.579662e-01 -1.419517e-01 
1.431800e+01 -2.575768e-01 -1.417272e-01 
1.431900e+01 -2.571848e-01 -1.415014e-01 
1.432000e+01 -2.567904e-01 -1.412743e-01 
1.432100e+01 -2.563934e-01 -1.410460e-01 
1.432200e+01 -2.559938e-01 -1.408163e-01 
1.432300e+01 -2.555918e-01 -1.405854e-01 
1.432400e+01 -2.551872e-01 -1.403532e-01 
1.432500e+01 -2.547801e-01 -1.401197e-01 
1.432600e+01 -2.543704e-01 -1.398849e-01 
1.432700e+01 -2.539583e-01 -1.396488e-01 
1.432800e+01 -2.535436e-01 -1.394114e-01 
1.432900e+01 -2.531264e-01 -1.391728e-01 
1.433000e+01 -2.527067e-01 -1.389329e-01 
1.433100e+01 -2.522845e-01 -1.386917e-01 
1.433200e+01 -2.518598e-01 -1.384492e-01 
1.433300e+01 -2.514326e-01 -1.382054e-01 
1.433400e+01 -2.510029e-01 -1.379604e-01 
1.433500e+01 -2.505706e-01 -1.377140e-01 
1.433600e+01 -2.501359e-01 -1.374664e-01 
1.433700e+01 -2.496987e-01 -1.372176e-01 
1.433800e+01 -2.492590e-01 -1.369674e-01 
1.433900e+01 -2.488168e-01 -1.367159e-01 
1.434000e+01 -2.483720e-01 -1.364632e-01 
1.434100e+01 -2.479249e-01 -1.362092e-01 
1.434200e+01 -2.474752e-01 -1.359540e-01 
1.434300e+01 -2.470230e-01 -1.356974e-01 
1.434400e+01 -2.465684e-01 -1.354396e-01 
1.434500e+01 -2.461112e-01 -1.351805e-01 
1.434600e+01 -2.456516e-01 -1.349202e-01 
1.434700e+01 -2.451896e-01 -1.346585e-01 
1.434800e+01 -2.447250e-01 -1.343956e-01 
1.434900e+01 -2.442580e-01 -1.341314e-01 
1.435000e+01 -2.437885e-01 -1.338660e-01 
1.435100e+01 -2.433166e-01 -1.335993e-01 
1.435200e+01 -2.428422e-01 -1.333313e-01 
1.435300e+01 -2.423654e-01 -1.330621e-01 
1.435400e+01 -2.418861e-01 -1.327916e-01 
1.435500e+01 -2.414043e-01 -1.325198e-01 
1.435600e+01 -2.409201e-01 -1.322467e-01 
1.435700e+01 -2.404334e-01 -1.319724e-01 
1.435800e+01 -2.399443e-01 -1.316969e-01 
1.435900e+01 -2.394528e-01 -1.314201e-01 
1.436000e+01 -2.389589e-01 -1.311420e-01 
1.436100e+01 -2.384624e-01 -1.308626e-01 
1.436200e+01 -2.379636e-01 -1.305820e-01 
1.436300e+01 -2.374624e-01 -1.303002e-01 
1.436400e+01 -2.369587e-01 -1.300171e-01 
1.436500e+01 -2.364526e-01 -1.297327e-01 
1.436600e+01 -2.359441e-01 -1.294471e-01 
1.436700e+01 -2.354331e-01 -1.291602e-01 
1.436800e+01 -2.349198e-01 -1.288721e-01 
1.436900e+01 -2.344040e-01 -1.285827e-01 
1.437000e+01 -2.338859e-01 -1.282921e-01 
1.437100e+01 -2.333653e-01 -1.280002e-01 
1.437200e+01 -2.328424e-01 -1.277071e-01 
1.437300e+01 -2.323170e-01 -1.274127e-01 
1.437400e+01 -2.317893e-01 -1.271171e-01 
1.437500e+01 -2.312592e-01 -1.268202e-01 
1.437600e+01 -2.307267e-01 -1.265221e-01 
1.437700e+01 -2.301918e-01 -1.262228e-01 
1.437800e+01 -2.296546e-01 -1.259222e-01 
1.437900e+01 -2.291149e-01 -1.256204e-01 
1.438000e+01 -2.285729e-01 -1.253173e-01 
1.438100e+01 -2.280286e-01 -1.250130e-01 
1.438200e+01 -2.274818e-01 -1.247075e-01 
1.438300e+01 -2.269328e-01 -1.244007e-01 
1.438400e+01 -2.263813e-01 -1.240927e-01 
1.438500e+01 -2.258275e-01 -1.237835e-01 
1.438600e+01 -2.252714e-01 -1.234731e-01 
1.438700e+01 -2.247129e-01 -1.231614e-01 
1.438800e+01 -2.241521e-01 -1.228485e-01 
1.438900e+01 -2.235890e-01 -1.225344e-01 
1.439000e+01 -2.230235e-01 -1.222190e-01 
1.439100e+01 -2.224557e-01 -1.219024e-01 
1.439200e+01 -2.218856e-01 -1.215846e-01 
1.439300e+01 -2.213132e-01 -1.212656e-01 
1.439400e+01 -2.207384e-01 -1.209454e-01 
1.439500e+01 -2.201614e-01 -1.206239e-01 
1.439600e+01 -2.195820e-01 -1.203013e-01 
1.439700e+01 -2.190003e-01 -1.199774e-01 
1.439800e+01 -2.184164e-01 -1.196523e-01 
1.439900e+01 -2.178301e-01 -1.193260e-01 
1.440000e+01 -2.172416e-01 -1.189985e-01 
1.440100e+01 -2.166508e-01 -1.186698e-01 
1.440200e+01 -2.160577e-01 -1.183398e-01 
1.440300e+01 -2.154623e-01 -1.180087e-01 
1.440400e+01 -2.148646e-01 -1.176764e-01 
1.440500e+01 -2.142647e-01 -1.173429e-01 
1.440600e+01 -2.136625e-01 -1.170081e-01 
1.440700e+01 -2.130581e-01 -1.166722e-01 
1.440800e+01 -2.124514e-01 -1.163351e-01 
1.440900e+01 -2.118425e-01 -1.159968e-01 
1.441000e+01 -2.112313e-01 -1.156573e-01 
1.441100e+01 -2.106179e-01 -1.153166e-01 
1.441200e+01 -2.100022e-01 -1.149747e-01 
1.441300e+01 -2.093843e-01 -1.146316e-01 
1.441400e+01 -2.087642e-01 -1.142874e-01 
1.441500e+01 -2.081419e-01 -1.139419e-01 
1.441600e+01 -2.075174e-01 -1.135953e-01 
1.441700e+01 -2.068906e-01 -1.132475e-01 
1.441800e+01 -2.062617e-01 -1.128985e-01 
1.441900e+01 -2.056305e-01 -1.125484e-01 
1.442000e+01 -2.049972e-01 -1.121971e-01 
1.442100e+01 -2.043616e-01 -1.118446e-01 
1.442200e+01 -2.037239e-01 -1.114909e-01 
1.442300e+01 -2.030840e-01 -1.111361e-01 
1.442400e+01 -2.024419e-01 -1.107801e-01 
1.442500e+01 -2.017977e-01 -1.104229e-01 
1.442600e+01 -2.011512e-01 -1.100646e-01 
1.442700e+01 -2.005027e-01 -1.097051e-01 
1.442800e+01 -1.998519e-01 -1.093445e-01 
1.442900e+01 -1.991991e-01 -1.089827e-01 
1.443000e+01 -1.985440e-01 -1.086197e-01 
1.443100e+01 -1.978869e-01 -1.082556e-01 
1.443200e+01 -1.972276e-01 -1.078904e-01 
1.443300e+01 -1.965661e-01 -1.075240e-01 
1.443400e+01 -1.959026e-01 -1.071564e-01 
1.443500e+01 -1.952369e-01 -1.067877e-01 
1.443600e+01 -1.945691e-01 -1.064179e-01 
1.443700e+01 -1.938992e-01 -1.060469e-01 
1.443800e+01 -1.932272e-01 -1.056748e-01 
1.443900e+01 -1.925532e-01 -1.053016e-01 
1.444000e+01 -1.918770e-01 -1.049272e-01 
1.444100e+01 -1.911987e-01 -1.045517e-01 
1.444200e+01 -1.905184e-01 -1.041751e-01 
1.444300e+01 -1.898359e-01 -1.037973e-01 
1.444400e+01 -1.891515e-01 -1.034184e-01 
1.444500e+01 -1.884649e-01 -1.030384e-01 
1.444600e+01 -1.877763e-01 -1.026573e-01 
1.444700e+01 -1.870856e-01 -1.022751e-01 
1.444800e+01 -1.863929e-01 -1.018917e-01 
1.444900e+01 -1.856982e-01 -1.015072e-01 
1.445000e+01 -1.850014e-01 -1.011217e-01 
1.445100e+01 -1.843026e-01 -1.007350e-01 
1.445200e+01 -1.836018e-01 -1.003472e-01 
1.445300e+01 -1.828989e-01 -9.995831e-02 
1.445400e+01 -1.821941e-01 -9.956832e-02 
1.445500e+01 -1.814872e-01 -9.917723e-02 
1.445600e+01 -1.807783e-01 -9.878504e-02 
1.445700e+01 -1.800675e-01 -9.839176e-02 
1.445800e+01 -1.793546e-01 -9.799740e-02 
1.445900e+01 -1.786398e-01 -9.760194e-02 
1.446000e+01 -1.779230e-01 -9.720540e-02 
1.446100e+01 -1.772043e-01 -9.680777e-02 
1.446200e+01 -1.764835e-01 -9.640907e-02 
1.446300e+01 -1.757608e-01 -9.600928e-02 
1.446400e+01 -1.750362e-01 -9.560842e-02 
1.446500e+01 -1.743096e-01 -9.520649e-02 
1.446600e+01 -1.735811e-01 -9.480349e-02 
1.446700e+01 -1.728507e-01 -9.439942e-02 
1.446800e+01 -1.721183e-01 -9.399429e-02 
1.446900e+01 -1.713840e-01 -9.358809e-02 
1.447000e+01 -1.706478e-01 -9.318083e-02 
1.447100e+01 -1.699097e-01 -9.277252e-02 
1.447200e+01 -1.691697e-01 -9.236315e-02 
1.447300e+01 -1.684278e-01 -9.195273e-02 
1.447400e+01 -1.676840e-01 -9.154126e-02 
1.447500e+01 -1.669383e-01 -9.112874e-02 
1.447600e+01 -1.661907e-01 -9.071518e-02 
1.447700e+01 -1.654413e-01 -9.030058e-02 
1.447800e+01 -1.646901e-01 -8.988494e-02 
1.447900e+01 -1.639369e-01 -8.946826e-02 
1.448000e+01 -1.631819e-01 -8.905056e-02 
1.448100e+01 -1.624251e-01 -8.863182e-02 
1.448200e+01 -1.616665e-01 -8.821205e-02 
1.448300e+01 -1.609060e-01 -8.779127e-02 
1.448400e+01 -1.601437e-01 -8.736946e-02 
1.448500e+01 -1.593796e-01 -8.694663e-02 
1.448600e+01 -1.586136e-01 -8.652278e-02 
1.448700e+01 -1.578459e-01 -8.609793e-02 
1.448800e+01 -1.570764e-01 -8.567206e-02 
1.448900e+01 -1.563051e-01 -8.524519e-02 
1.449000e+01 -1.555320e-01 -8.481731e-02 
1.449100e+01 -1.547571e-01 -8.438843e-02 
1.449200e+01 -1.539805e-01 -8.395855e-02 
1.449300e+01 -1.532021e-01 -8.352768e-02 
1.449400e+01 -1.524220e-01 -8.309582e-02 
1.449500e+01 -1.516401e-01 -8.266296e-02 
1.449600e+01 -1.508565e-01 -8.222912e-02 
1.449700e+01 -1.500711e-01 -8.179430e-02 
1.449800e+01 -1.492840e-01 -8.135850e-02 
1.449900e+01 -1.484952e-01 -8.092172e-02 
1.450000e+01 -1.477047e-01 -8.048396e-02 
1.450100e+01 -1.469125e-01 -8.004524e-02 
1.450200e+01 -1.461186e-01 -7.960555e-02 
1.450300e+01 -1.453230e-01 -7.916489e-02 
1.450400e+01 -1.445257e-01 -7.872327e-02 
1.450500e+01 -1.437268e-01 -7.828069e-02 
1.450600e+01 -1.429262e-01 -7.783716e-02 
1.450700e+01 -1.421239e-01 -7.739268e-02 
1.450800e+01 -1.413199e-01 -7.694724e-02 
1.450900e+01 -1.405144e-01 -7.650086e-02 
1.451000e+01 -1.397071e-01 -7.605354e-02 
1.451100e+01 -1.388983e-01 -7.560528e-02 
1.451200e+01 -1.380878e-01 -7.515608e-02 
1.451300e+01 -1.372757e-01 -7.470595e-02 
1.451400e+01 -1.364620e-01 -7.425489e-02 
1.451500e+01 -1.356468e-01 -7.380291e-02 
1.451600e+01 -1.348299e-01 -7.335000e-02 
1.451700e+01 -1.340114e-01 -7.289617e-02 
1.451800e+01 -1.331913e-01 -7.244143e-02 
1.451900e+01 -1.323697e-01 -7.198577e-02 
1.452000e+01 -1.315465e-01 -7.152920e-02 
1.452100e+01 -1.307218e-01 -7.107173e-02 
1.452200e+01 -1.298955e-01 -7.061335e-02 
1.452300e+01 -1.290677e-01 -7.015407e-02 
1.452400e+01 -1.282383e-01 -6.969390e-02 
1.452500e+01 -1.274074e-01 -6.923284e-02 
1.452600e+01 -1.265750e-01 -6.877088e-02 
1.452700e+01 -1.257411e-01 -6.830804e-02 
1.452800e+01 -1.249056e-01 -6.784432e-02 
1.452900e+01 -1.240687e-01 -6.737972e-02 
1.453000e+01 -1.232303e-01 -6.691424e-02 
1.453100e+01 -1.223905e-01 -6.644789e-02 
1.453200e+01 -1.215491e-01 -6.598067e-02 
1.453300e+01 -1.207063e-01 -6.551259e-02 
1.453400e+01 -1.198620e-01 -6.504365e-02 
1.453500e+01 -1.190163e-01 -6.457384e-02 
1.453600e+01 -1.181692e-01 -6.410319e-02 
1.453700e+01 -1.173206e-01 -6.363168e-02 
1.453800e+01 -1.164706e-01 -6.315932e-02 
1.453900e+01 -1.156192e-01 -6.268613e-02 
1.454000e+01 -1.147663e-01 -6.221209e-02 
1.454100e+01 -1.139121e-01 -6.173721e-02 
1.454200e+01 -1.130565e-01 -6.126151e-02 
1.454300e+01 -1.121995e-01 -6.078497e-02 
1.454400e+01 -1.113411e-01 -6.030761e-02 
1.454500e+01 -1.104813e-01 -5.982943e-02 
1.454600e+01 -1.096202e-01 -5.935043e-02 
1.454700e+01 -1.087578e-01 -5.887061e-02 
1.454800e+01 -1.078940e-01 -5.838998e-02 
1.454900e+01 -1.070289e-01 -5.790855e-02 
1.455000e+01 -1.061624e-01 -5.742631e-02 
1.455100e+01 -1.052946e-01 -5.694328e-02 
1.455200e+01 -1.044256e-01 -5.645945e-02 
1.455300e+01 -1.035552e-01 -5.597482e-02 
1.455400e+01 -1.026835e-01 -5.548941e-02 
1.455500e+01 -1.018105e-01 -5.500322e-02 
1.455600e+01 -1.009363e-01 -5.451624e-02 
1.455700e+01 -1.000608e-01 -5.402849e-02 
1.455800e+01 -9.918402e-02 -5.353996e-02 
1.455900e+01 -9.830600e-02 -5.305067e-02 
1.456000e+01 -9.742674e-02 -5.256061e-02 
1.456100e+01 -9.654625e-02 -5.206979e-02 
1.456200e+01 -9.566453e-02 -5.157821e-02 
1.456300e+01 -9.478159e-02 -5.108588e-02 
1.456400e+01 -9.389745e-02 -5.059279e-02 
1.456500e+01 -9.301210e-02 -5.009897e-02 
1.456600e+01 -9.212556e-02 -4.960440e-02 
1.456700e+01 -9.123784e-02 -4.910909e-02 
1.456800e+01 -9.034894e-02 -4.861305e-02 
1.456900e+01 -8.945888e-02 -4.811628e-02 
1.457000e+01 -8.856766e-02 -4.761879e-02 
1.457100e+01 -8.767529e-02 -4.712057e-02 
1.457200e+01 -8.678178e-02 -4.662163e-02 
1.457300e+01 -8.588714e-02 -4.612198e-02 
1.457400e+01 -8.499138e-02 -4.562163e-02 
1.457500e+01 -8.409450e-02 -4.512056e-02 
1.457600e+01 -8.319651e-02 -4.461880e-02 
1.457700e+01 -8.229743e-02 -4.411633e-02 
1.457800e+01 -8.139726e-02 -4.361317e-02 
1.457900e+01 -8.049601e-02 -4.310933e-02 
1.458000e+01 -7.959369e-02 -4.260480e-02 
1.458100e+01 -7.869030e-02 -4.209958e-02 
1.458200e+01 -7.778587e-02 -4.159369e-02 
1.458300e+01 -7.688039e-02 -4.108713e-02 
1.458400e+01 -7.597387e-02 -4.057990e-02 
1.458500e+01 -7.506633e-02 -4.007200e-02 
1.458600e+01 -7.415777e-02 -3.956344e-02 
1.458700e+01 -7.324820e-02 -3.905423e-02 
1.458800e+01 -7.233763e-02 -3.854437e-02 
1.458900e+01 -7.142606e-02 -3.803385e-02 
1.459000e+01 -7.051352e-02 -3.752269e-02 
1.459100e+01 -6.960000e-02 -3.701090e-02 
1.459200e+01 -6.868552e-02 -3.649847e-02 
1.459300e+01 -6.777008e-02 -3.598540e-02 
1.459400e+01 -6.685370e-02 -3.547172e-02 
1.459500e+01 -6.593638e-02 -3.495740e-02 
1.459600e+01 -6.501813e-02 -3.444247e-02 
1.459700e+01 -6.409896e-02 -3.392693e-02 
1.459800e+01 -6.317888e-02 -3.341078e-02 
1.459900e+01 -6.225790e-02 -3.289402e-02 
1.460000e+01 -6.133602e-02 -3.237666e-02 
1.460100e+01 -6.041327e-02 -3.185870e-02 
1.460200e+01 -5.948964e-02 -3.134016e-02 
1.460300e+01 -5.856514e-02 -3.082102e-02 
1.460400e+01 -5.763979e-02 -3.030130e-02 
1.460500e+01 -5.671359e-02 -2.978100e-02 
1.460600e+01 -5.578655e-02 -2.926013e-02 
1.460700e+01 -5.485869e-02 -2.873869e-02 
1.460800e+01 -5.393000e-02 -2.821668e-02 
1.460900e+01 -5.300051e-02 -2.769410e-02 
1.461000e+01 -5.207021e-02 -2.717098e-02 
1.461100e+01 -5.113913e-02 -2.664730e-02 
1.461200e+01 -5.020726e-02 -2.612307e-02 
1.461300e+01 -4.927461e-02 -2.559829e-02 
1.461400e+01 -4.834121e-02 -2.507298e-02 
1.461500e+01 -4.740705e-02 -2.454714e-02 
1.461600e+01 -4.647214e-02 -2.402076e-02 
1.461700e+01 -4.553650e-02 -2.349386e-02 
1.461800e+01 -4.460013e-02 -2.296643e-02 
1.461900e+01 -4.366304e-02 -2.243849e-02 
1.462000e+01 -4.272525e-02 -2.191004e-02 
1.462100e+01 -4.178675e-02 -2.138108e-02 
1.462200e+01 -4.084757e-02 -2.085162e-02 
1.462300e+01 -3.990771e-02 -2.032166e-02 
1.462400e+01 -3.896717e-02 -1.979120e-02 
1.462500e+01 -3.802598e-02 -1.926025e-02 
1.462600e+01 -3.708413e-02 -1.872882e-02 
1.462700e+01 -3.614164e-02 -1.819691e-02 
1.462800e+01 -3.519852e-02 -1.766453e-02 
1.462900e+01 -3.425478e-02 -1.713167e-02 
1.463000e+01 -3.331042e-02 -1.659835e-02 
1.463100e+01 -3.236545e-02 -1.606456e-02 
1.463200e+01 -3.141989e-02 -1.553032e-02 
1.463300e+01 -3.047375e-02 -1.499563e-02 
1.463400e+01 -2.952703e-02 -1.446049e-02 
1.463500e+01 -2.857974e-02 -1.392490e-02 
1.463600e+01 -2.763189e-02 -1.338888e-02 
1.463700e+01 -2.668350e-02 -1.285242e-02 
1.463800e+01 -2.573457e-02 -1.231554e-02 
1.463900e+01 -2.478511e-02 -1.177823e-02 
1.464000e+01 -2.383513e-02 -1.124050e-02 
1.464100e+01 -2.288464e-02 -1.070235e-02 
1.464200e+01 -2.193365e-02 -1.016380e-02 
1.464300e+01 -2.098217e-02 -9.624839e-03 
1.464400e+01 -2.003021e-02 -9.085479e-03 
1.464500e+01 -1.907778e-02 -8.545723e-03 
1.464600e+01 -1.812489e-02 -8.005576e-03 
1.464700e+01 -1.717154e-02 -7.465043e-03 
1.464800e+01 -1.621776e-02 -6.924128e-03 
1.464900e+01 -1.526354e-02 -6.382837e-03 
1.465000e+01 -1.430890e-02 -5.841174e-03 
1.465100e+01 -1.335384e-02 -5.299144e-03 
1.465200e+01 -1.239838e-02 -4.756752e-03 
1.465300e+01 -1.144253e-02 -4.214003e-03 
1.465400e+01 -1.048629e-02 -3.670901e-03 
1.465500e+01 -9.529676e-03 -3.127451e-03 
1.465600e+01 -8.572698e-03 -2.583659e-03 
1.465700e+01 -7.615365e-03 -2.039528e-03 
1.465800e+01 -6.657686e-03 -1.495065e-03 
1.465900e+01 -5.699671e-03 -9.502737e-04 
1.466000e+01 -4.741330e-03 -4.051590e-04 
1.466100e+01 -3.782673e-03 1.402741e-04 
1.466200e+01 -2.823709e-03 6.860206e-04 
1.466300e+01 -1.864448e-03 1.232076e-03 
1.466400e+01 -9.048992e-04 1.778434e-03 
1.466500e+01 5.492668e-05 2.325092e-03 
1.466600e+01 1.015020e-03 2.872043e-03 
1.466700e+01 1.975372e-03 3.419283e-03 
1.466800e+01 2.935972e-03 3.966807e-03 
1.466900e+01 3.896810e-03 4.514609e-03 
1.467000e+01 4.857877e-03 5.062686e-03 
1.467100e+01 5.819163e-03 5.611032e-03 
1.467200e+01 6.780657e-03 6.159641e-03 
1.467300e+01 7.742351e-03 6.708510e-03 
1.467400e+01 8.704235e-03 7.257632e-03 
1.467500e+01 9.666298e-03 7.807004e-03 
1.467600e+01 1.062853e-02 8.356619e-03 
1.467700e+01 1.159092e-02 8.906474e-03 
1.467800e+01 1.255347e-02 9.456562e-03 
1.467900e+01 1.351615e-02 1.000688e-02 
1.468000e+01 1.447896e-02 1.055742e-02 
1.468100e+01 1.544190e-02 1.110818e-02 
1.468200e+01 1.640494e-02 1.165915e-02 
1.468300e+01 1.736809e-02 1.221034e-02 
1.468400e+01 1.833133e-02 1.276172e-02 
1.468500e+01 1.929464e-02 1.331331e-02 
1.468600e+01 2.025803e-02 1.386508e-02 
1.468700e+01 2.122149e-02 1.441705e-02 
1.468800e+01 2.218499e-02 1.496920e-02 
1.468900e+01 2.314853e-02 1.552153e-02 
1.469000e+01 2.411211e-02 1.607403e-02 
1.469100e+01 2.507571e-02 1.662670e-02 
1.469200e+01 2.603932e-02 1.717953e-02 
1.469300e+01 2.700293e-02 1.773252e-02 
1.469400e+01 2.796653e-02 1.828566e-02 
1.469500e+01 2.893012e-02 1.883895e-02 
1.469600e+01 2.989368e-02 1.939238e-02 
1.469700e+01 3.085720e-02 1.994595e-02 
1.469800e+01 3.182068e-02 2.049965e-02 
1.469900e+01 3.278410e-02 2.105347e-02 
1.470000e+01 3.374745e-02 2.160742e-02 
1.470100e+01 3.471072e-02 2.216149e-02 
1.470200e+01 3.567391e-02 2.271566e-02 
1.470300e+01 3.663700e-02 2.326995e-02 
1.470400e+01 3.759998e-02 2.382433e-02 
1.470500e+01 3.856285e-02 2.437881e-02 
1.470600e+01 3.952559e-02 2.493338e-02 
1.470700e+01 4.048819e-02 2.548803e-02 
1.470800e+01 4.145065e-02 2.604277e-02 
1.470900e+01 4.241295e-02 2.659758e-02 
1.471000e+01 4.337508e-02 2.715246e-02 
1.471100e+01 4.433704e-02 2.770740e-02 
1.471200e+01 4.529881e-02 2.826241e-02 
1.471300e+01 4.626039e-02 2.881746e-02 
1.471400e+01 4.722176e-02 2.937257e-02 
1.471500e+01 4.818291e-02 2.992772e-02 
1.471600e+01 4.914384e-02 3.048291e-02 
1.471700e+01 5.010453e-02 3.103813e-02 
1.471800e+01 5.106498e-02 3.159337e-02 
1.471900e+01 5.202517e-02 3.214865e-02 
1.472000e+01 5.298510e-02 3.270393e-02 
1.472100e+01 5.394475e-02 3.325923e-02 
1.472200e+01 5.490411e-02 3.381454e-02 
1.472300e+01 5.586318e-02 3.436985e-02 
1.472400e+01 5.682194e-02 3.492515e-02 
1.472500e+01 5.778039e-02 3.548044e-02 
1.472600e+01 5.873852e-02 3.603572e-02 
1.472700e+01 5.969631e-02 3.659098e-02 
1.472800e+01 6.065375e-02 3.714622e-02 
1.472900e+01 6.161084e-02 3.770142e-02 
1.473000e+01 6.256756e-02 3.825659e-02 
1.473100e+01 6.352391e-02 3.881172e-02 
1.473200e+01 6.447988e-02 3.936680e-02 
1.473300e+01 6.543545e-02 3.992182e-02 
1.473400e+01 6.639061e-02 4.047679e-02 
1.473500e+01 6.734537e-02 4.103170e-02 
1.473600e+01 6.829969e-02 4.158654e-02 
1.473700e+01 6.925359e-02 4.214131e-02 
1.473800e+01 7.020704e-02 4.269600e-02 
1.473900e+01 7.116003e-02 4.325061e-02 
1.474000e+01 7.211256e-02 4.380512e-02 
1.474100e+01 7.306462e-02 4.435954e-02 
1.474200e+01 7.401620e-02 4.491386e-02 
1.474300e+01 7.496728e-02 4.546808e-02 
1.474400e+01 7.591785e-02 4.602219e-02 
1.474500e+01 7.686792e-02 4.657617e-02 
1.474600e+01 7.781746e-02 4.713004e-02 
1.474700e+01 7.876647e-02 4.768378e-02 
1.474800e+01 7.971493e-02 4.823739e-02 
1.474900e+01 8.066285e-02 4.879086e-02 
1.475000e+01 8.161020e-02 4.934419e-02 
1.475100e+01 8.255698e-02 4.989737e-02 
1.475200e+01 8.350317e-02 5.045040e-02 
1.475300e+01 8.444878e-02 5.100326e-02 
1.475400e+01 8.539378e-02 5.155597e-02 
1.475500e+01 8.633817e-02 5.210850e-02 
1.475600e+01 8.728194e-02 5.266086e-02 
1.475700e+01 8.822507e-02 5.321303e-02 
1.475800e+01 8.916757e-02 5.376502e-02 
1.475900e+01 9.010941e-02 5.431682e-02 
1.476000e+01 9.105060e-02 5.486842e-02 
1.476100e+01 9.199111e-02 5.541982e-02 
1.476200e+01 9.293094e-02 5.597101e-02 
1.476300e+01 9.387008e-02 5.652199e-02 
1.476400e+01 9.480853e-02 5.707275e-02 
1.476500e+01 9.574626e-02 5.762328e-02 
1.476600e+01 9.668327e-02 5.817359e-02 
1.476700e+01 9.761956e-02 5.872366e-02 
1.476800e+01 9.855510e-02 5.927349e-02 
1.476900e+01 9.948990e-02 5.982307e-02 
1.477000e+01 1.004239e-01 6.037241e-02 
1.477100e+01 1.013572e-01 6.092148e-02 
1.477200e+01 1.022897e-01 6.147030e-02 
1.477300e+01 1.032214e-01 6.201884e-02 
1.477400e+01 1.041523e-01 6.256712e-02 
1.477500e+01 1.050824e-01 6.311511e-02 
1.477600e+01 1.060117e-01 6.366282e-02 
1.477700e+01 1.069401e-01 6.421024e-02 
1.477800e+01 1.078678e-01 6.475737e-02 
1.477900e+01 1.087945e-01 6.530420e-02 
1.478000e+01 1.097204e-01 6.585072e-02 
1.478100e+01 1.106455e-01 6.639693e-02 
1.478200e+01 1.115697e-01 6.694282e-02 
1.478300e+01 1.124930e-01 6.748839e-02 
1.478400e+01 1.134154e-01 6.803364e-02 
1.478500e+01 1.143368e-01 6.857855e-02 
1.478600e+01 1.152574e-01 6.912312e-02 
1.478700e+01 1.161771e-01 6.966735e-02 
1.478800e+01 1.170958e-01 7.021123e-02 
1.478900e+01 1.180136e-01 7.075476e-02 
1.479000e+01 1.189304e-01 7.129792e-02 
1.479100e+01 1.198463e-01 7.184072e-02 
1.479200e+01 1.207612e-01 7.238315e-02 
1.479300e+01 1.216751e-01 7.292520e-02 
1.479400e+01 1.225880e-01 7.346687e-02 
1.479500e+01 1.234999e-01 7.400815e-02 
1.479600e+01 1.244109e-01 7.454904e-02 
1.479700e+01 1.253208e-01 7.508953e-02 
1.479800e+01 1.262296e-01 7.562962e-02 
1.479900e+01 1.271375e-01 7.616929e-02 
1.480000e+01 1.280442e-01 7.670856e-02 
1.480100e+01 1.289500e-01 7.724740e-02 
1.480200e+01 1.298546e-01 7.778582e-02 
1.480300e+01 1.307582e-01 7.832380e-02 
1.480400e+01 1.316607e-01 7.886135e-02 
1.480500e+01 1.325621e-01 7.939846e-02 
1.480600e+01 1.334624e-01 7.993512e-02 
1.480700e+01 1.343616e-01 8.047133e-02 
1.480800e+01 1.352597e-01 8.100708e-02 
1.480900e+01 1.361566e-01 8.154236e-02 
1.481000e+01 1.370524e-01 8.207718e-02 
1.481100e+01 1.379470e-01 8.261152e-02 
1.481200e+01 1.388405e-01 8.314538e-02 
1.481300e+01 1.397328e-01 8.367875e-02 
1.481400e+01 1.406240e-01 8.421164e-02 
1.481500e+01 1.415139e-01 8.474402e-02 
1.481600e+01 1.424027e-01 8.527591e-02 
1.481700e+01 1.432902e-01 8.580729e-02 
1.481800e+01 1.441765e-01 8.633815e-02 
1.481900e+01 1.450616e-01 8.686850e-02 
1.482000e+01 1.459455e-01 8.739832e-02 
1.482100e+01 1.468281e-01 8.792762e-02 
1.482200e+01 1.477095e-01 8.845638e-02 
1.482300e+01 1.485896e-01 8.898460e-02 
1.482400e+01 1.494684e-01 8.951227e-02 
1.482500e+01 1.503459e-01 9.003940e-02 
1.482600e+01 1.512222e-01 9.056596e-02 
1.482700e+01 1.520972e-01 9.109197e-02 
1.482800e+01 1.529708e-01 9.161741e-02 
1.482900e+01 1.538432e-01 9.214227e-02 
1.483000e+01 1.547142e-01 9.266656e-02 
1.483100e+01 1.555838e-01 9.319027e-02 
1.483200e+01 1.564522e-01 9.371338e-02 
1.483300e+01 1.573191e-01 9.423590e-02 
1.483400e+01 1.581847e-01 9.475783e-02 
1.483500e+01 1.590490e-01 9.527914e-02 
1.483600e+01 1.599118e-01 9.579985e-02 
1.483700e+01 1.607733e-01 9.631994e-02 
1.483800e+01 1.616334e-01 9.683941e-02 
1.483900e+01 1.624920e-01 9.735825e-02 
1.484000e+01 1.633493e-01 9.787646e-02 
1.484100e+01 1.642051e-01 9.839404e-02 
1.484200e+01 1.650595e-01 9.891097e-02 
1.484300e+01 1.659124e-01 9.942725e-02 
1.484400e+01 1.667639e-01 9.994288e-02 
1.484500e+01 1.676140e-01 1.004579e-01 
1.484600e+01 1.684625e-01 1.009722e-01 
1.484700e+01 1.693096e-01 1.014858e-01 
1.484800e+01 1.701552e-01 1.019988e-01 
1.484900e+01 1.709993e-01 1.025110e-01 
1.485000e+01 1.718419e-01 1.030226e-01 
1.485100e+01 1.726829e-01 1.035335e-01 
1.485200e+01 1.735225e-01 1.040437e-01 
1.485300e+01 1.743605e-01 1.045532e-01 
1.485400e+01 1.751970e-01 1.050620e-01 
1.485500e+01 1.760319e-01 1.055701e-01 
1.485600e+01 1.768653e-01 1.060775e-01 
1.485700e+01 1.776971e-01 1.065841e-01 
1.485800e+01 1.785273e-01 1.070901e-01 
1.485900e+01 1.793559e-01 1.075952e-01 
1.486000e+01 1.801830e-01 1.080997e-01 
1.486100e+01 1.810084e-01 1.086034e-01 
1.486200e+01 1.818322e-01 1.091063e-01 
1.486300e+01 1.826545e-01 1.096085e-01 
1.486400e+01 1.834750e-01 1.101100e-01 
1.486500e+01 1.842940e-01 1.106106e-01 
1.486600e+01 1.851113e-01 1.111105e-01 
1.486700e+01 1.859270e-01 1.116096e-01 
1.486800e+01 1.867410e-01 1.121080e-01 
1.486900e+01 1.875533e-01 1.126055e-01 
1.487000e+01 1.883639e-01 1.131023e-01 
1.487100e+01 1.891729e-01 1.135983e-01 
1.487200e+01 1.899801e-01 1.140934e-01 
1.487300e+01 1.907857e-01 1.145878e-01 
1.487400e+01 1.915895e-01 1.150813e-01 
1.487500e+01 1.923917e-01 1.155740e-01 
1.487600e+01 1.931921e-01 1.160659e-01 
1.487700e+01 1.939907e-01 1.165570e-01 
1.487800e+01 1.947876e-01 1.170472e-01 
1.487900e+01 1.955828e-01 1.175366e-01 
1.488000e+01 1.963762e-01 1.180252e-01 
1.488100e+01 1.971678e-01 1.185129e-01 
1.488200e+01 1.979577e-01 1.189997e-01 
1.488300e+01 1.987457e-01 1.194857e-01 
1.488400e+01 1.995320e-01 1.199708e-01 
1.488500e+01 2.003165e-01 1.204550e-01 
1.488600e+01 2.010991e-01 1.209384e-01 
1.488700e+01 2.018800e-01 1.214209e-01 
1.488800e+01 2.026590e-01 1.219025e-01 
1.488900e+01 2.034361e-01 1.223832e-01 
1.489000e+01 2.042115e-01 1.228630e-01 
1.489100e+01 2.049849e-01 1.233419e-01 
1.489200e+01 2.057566e-01 1.238200e-01 
1.489300e+01 2.065263e-01 1.242970e-01 
1.489400e+01 2.072942e-01 1.247732e-01 
1.489500e+01 2.080602e-01 1.252485e-01 
1.489600e+01 2.088243e-01 1.257228e-01 
1.489700e+01 2.095865e-01 1.261962e-01 
1.489800e+01 2.103468e-01 1.266687e-01 
1.489900e+01 2.111051e-01 1.271402e-01 
1.490000e+01 2.118616e-01 1.276107e-01 
1.490100e+01 2.126161e-01 1.280803e-01 
1.490200e+01 2.133687e-01 1.285490e-01 
1.490300e+01 2.141193e-01 1.290167e-01 
1.490400e+01 2.148680e-01 1.294834e-01 
1.490500e+01 2.156147e-01 1.299492e-01 
1.490600e+01 2.163595e-01 1.304139e-01 
1.490700e+01 2.171022e-01 1.308777e-01 
1.490800e+01 2.178430e-01 1.313405e-01 
1.490900e+01 2.185818e-01 1.318023e-01 
1.491000e+01 2.193186e-01 1.322631e-01 
1.491100e+01 2.200534e-01 1.327229e-01 
1.491200e+01 2.207862e-01 1.331817e-01 
1.491300e+01 2.215169e-01 1.336395e-01 
1.491400e+01 2.222456e-01 1.340963e-01 
1.491500e+01 2.229723e-01 1.345520e-01 
1.491600e+01 2.236969e-01 1.350067e-01 
1.491700e+01 2.244195e-01 1.354604e-01 
1.491800e+01 2.251400e-01 1.359130e-01 
1.491900e+01 2.258585e-01 1.363646e-01 
1.492000e+01 2.265748e-01 1.368151e-01 
1.492100e+01 2.272891e-01 1.372646e-01 
1.492200e+01 2.280013e-01 1.377131e-01 
1.492300e+01 2.287114e-01 1.381604e-01 
1.492400e+01 2.294194e-01 1.386067e-01 
1.492500e+01 2.301253e-01 1.390519e-01 
1.492600e+01 2.308291e-01 1.394961e-01 
1.492700e+01 2.315307e-01 1.399392e-01 
1.492800e+01 2.322302e-01 1.403811e-01 
1.492900e+01 2.329276e-01 1.408220e-01 
1.493000e+01 2.336228e-01 1.412618e-01 
1.493100e+01 2.343158e-01 1.417005e-01 
1.493200e+01 2.350067e-01 1.421380e-01 
1.493300e+01 2.356955e-01 1.425745e-01 
1.493400e+01 2.363820e-01 1.430099e-01 
1.493500e+01 2.370664e-01 1.434441e-01 
1.493600e+01 2.377485e-01 1.438772e-01 
1.493700e+01 2.384285e-01 1.443091e-01 
1.493800e+01 2.391063e-01 1.447400e-01 
1.493900e+01 2.397819e-01 1.451696e-01 
1.494000e+01 2.404552e-01 1.455982e-01 
1.494100e+01 2.411263e-01 1.460256e-01 
1.494200e+01 2.417952e-01 1.464518e-01 
1.494300e+01 2.424618e-01 1.468769e-01 
1.494400e+01 2.431262e-01 1.473008e-01 
1.494500e+01 2.437884e-01 1.477235e-01 
1.494600e+01 2.444483e-01 1.481451e-01 
1.494700e+01 2.451059e-01 1.485655e-01 
1.494800e+01 2.457613e-01 1.489847e-01 
1.494900e+01 2.464143e-01 1.494027e-01 
1.495000e+01 2.470651e-01 1.498195e-01 
1.495100e+01 2.477136e-01 1.502351e-01 
1.495200e+01 2.483598e-01 1.506495e-01 
1.495300e+01 2.490037e-01 1.510627e-01 
1.495400e+01 2.496452e-01 1.514747e-01 
1.495500e+01 2.502845e-01 1.518855e-01 
1.495600e+01 2.509214e-01 1.522951e-01 
1.495700e+01 2.515560e-01 1.527034e-01 
1.495800e+01 2.521883e-01 1.531105e-01 
1.495900e+01 2.528182e-01 1.535164e-01 
1.496000e+01 2.534458e-01 1.539210e-01 
1.496100e+01 2.540710e-01 1.543244e-01 
1.496200e+01 2.546938e-01 1.547265e-01 
1.496300e+01 2.553143e-01 1.551274e-01 
1.496400e+01 2.559324e-01 1.555270e-01 
1.496500e+01 2.565481e-01 1.559253e-01 
1.496600e+01 2.571614e-01 1.563224e-01 
1.496700e+01 2.577723e-01 1.567183e-01 
1.496800e+01 2.583809e-01 1.571128e-01 
1.496900e+01 2.589870e-01 1.575061e-01 
1.497000e+01 2.595907e-01 1.578980e-01 
1.497100e+01 2.601920e-01 1.582887e-01 
1.497200e+01 2.607908e-01 1.586781e-01 
1.497300e+01 2.613873e-01 1.590662e-01 
1.497400e+01 2.619813e-01 1.594530e-01 
1.497500e+01 2.625728e-01 1.598385e-01 
1.497600e+01 2.631619e-01 1.602226e-01 
1.497700e+01 2.637486e-01 1.606055e-01 
1.497800e+01 2.643327e-01 1.609870e-01 
1.497900e+01 2.649145e-01 1.613672e-01 
1.498000e+01 2.654937e-01 1.617461e-01 
1.498100e+01 2.660705e-01 1.621237e-01 
1.498200e+01 2.666448e-01 1.624999e-01 
1.498300e+01 2.672165e-01 1.628747e-01 
1.498400e+01 2.677858e-01 1.632482e-01 
1.498500e+01 2.683526e-01 1.636204e-01 
1.498600e+01 2.689169e-01 1.639912e-01 
1.498700e+01 2.694787e-01 1.643607e-01 
1.498800e+01 2.700379e-01 1.647287e-01 
1.498900e+01 2.705947e-01 1.650955e-01 
1.499000e+01 2.711489e-01 1.654608e-01 
1.499100e+01 2.717005e-01 1.658248e-01 
1.499200e+01 2.722497e-01 1.661874e-01 
1.499300e+01 2.727963e-01 1.665486e-01 
1.499400e+01 2.733403e-01 1.669084e-01 
1.499500e+01 2.738818e-01 1.672668e-01 
1.499600e+01 2.744207e-01 1.676238e-01 
1.499700e+01 2.749570e-01 1.679794e-01 
1.499800e+01 2.754908e-01 1.683336e-01 
1.499900e+01 2.760220e-01 1.686864e-01 
1.500000e+01 2.765506e-01 1.690378e-01 
1.500100e+01 2.770766e-01 1.693878e-01 
1.500200e+01 2.776000e-01 1.697364e-01 
1.500300e+01 2.781209e-01 1.700835e-01 
1.500400e+01 2.786391e-01 1.704292e-01 
1.500500e+01 2.791547e-01 1.707734e-01 
1.500600e+01 2.796677e-01 1.711162e-01 
1.500700e+01 2.801781e-01 1.714576e-01 
1.500800e+01 2.806859e-01 1.717975e-01 
1.500900e+01 2.811910e-01 1.721360e-01 
1.501000e+01 2.816935e-01 1.724730e-01 
1.501100e+01 2.821934e-01 1.728086e-01 
1.501200e+01 2.826906e-01 1.731427e-01 
1.501300e+01 2.831852e-01 1.734753e-01 
1.501400e+01 2.836771e-01 1.738065e-01 
1.501500e+01 2.841663e-01 1.741361e-01 
1.501600e+01 2.846529e-01 1.744643e-01 
1.501700e+01 2.851369e-01 1.747911e-01 
1.501800e+01 2.856181e-01 1.751163e-01 
1.501900e+01 2.860967e-01 1.754400e-01 
1.502000e+01 2.865726e-01 1.757623e-01 
1.502100e+01 2.870458e-01 1.760830e-01 
1.502200e+01 2.875163e-01 1.764023e-01 
1.502300e+01 2.879842e-01 1.767200e-01 
1.502400e+01 2.884493e-01 1.770363e-01 
1.502500e+01 2.889117e-01 1.773510e-01 
1.502600e+01 2.893715e-01 1.776642e-01 
1.502700e+01 2.898285e-01 1.779759e-01 
1.502800e+01 2.902828e-01 1.782860e-01 
1.502900e+01 2.907343e-01 1.785947e-01 
1.503000e+01 2.911832e-01 1.789017e-01 
1.503100e+01 2.916293e-01 1.792073e-01 
1.503200e+01 2.920727e-01 1.795113e-01 
1.503300e+01 2.925133e-01 1.798138e-01 
1.503400e+01 2.929512e-01 1.801147e-01 
1.503500e+01 2.933864e-01 1.804141e-01 
1.503600e+01 2.938188e-01 1.807119e-01 
1.503700e+01 2.942484e-01 1.810082e-01 
1.503800e+01 2.946753e-01 1.813029e-01 
1.503900e+01 2.950994e-01 1.815961e-01 
1.504000e+01 2.955208e-01 1.818876e-01 
1.504100e+01 2.959394e-01 1.821776e-01 
1.504200e+01 2.963552e-01 1.824660e-01 
1.504300e+01 2.967682e-01 1.827529e-01 
1.504400e+01 2.971785e-01 1.830382e-01 
1.504500e+01 2.975860e-01 1.833218e-01 
1.504600e+01 2.979906e-01 1.836039e-01 
1.504700e+01 2.983925e-01 1.838844e-01 
1.504800e+01 2.987916e-01 1.841633e-01 
1.504900e+01 2.991879e-01 1.844406e-01 
1.505000e+01 2.995814e-01 1.847163e-01 
1.505100e+01 2.999721e-01 1.849904e-01 
1.505200e+01 3.003599e-01 1.852628e-01 
1.505300e+01 3.007450e-01 1.855337e-01 
1.505400e+01 3.011272e-01 1.858029e-01 
1.505500e+01 3.015066e-01 1.860706e-01 
1.505600e+01 3.018832e-01 1.863365e-01 
1.505700e+01 3.022570e-01 1.866009e-01 
1.505800e+01 3.026279e-01 1.868637e-01 
1.505900e+01 3.029960e-01 1.871248e-01 
1.506000e+01 3.033612e-01 1.873842e-01 
1.506100e+01 3.037236e-01 1.876421e-01 
1.506200e+01 3.040832e-01 1.878982e-01 
1.506300e+01 3.044399e-01 1.881528e-01 
1.506400e+01 3.047937e-01 1.884057e-01 
1.506500e+01 3.051447e-01 1.886569e-01 
1.506600e+01 3.054929e-01 1.889065e-01 
1.506700e+01 3.058382e-01 1.891544e-01 
1.506800e+01 3.061806e-01 1.894006e-01 
1.506900e+01 3.065201e-01 1.896452e-01 
1.507000e+01 3.068568e-01 1.898881e-01 
1.507100e+01 3.071906e-01 1.901294e-01 
1.507200e+01 3.075216e-01 1.903690e-01 
1.507300e+01 3.078496e-01 1.906068e-01 
1.507400e+01 3.081748e-01 1.908431e-01 
1.507500e+01 3.084971e-01 1.910776e-01 
1.507600e+01 3.088165e-01 1.913104e-01 
1.507700e+01 3.091330e-01 1.915416e-01 
1.507800e+01 3.094466e-01 1.917710e-01 
1.507900e+01 3.097573e-01 1.919988e-01 
1.508000e+01 3.100651e-01 1.922248e-01 
1.508100e+01 3.103701e-01 1.924492e-01 
1.508200e+01 3.106721e-01 1.926718e-01 
1.508300e+01 3.109712e-01 1.928928e-01 
1.508400e+01 3.112674e-01 1.931120e-01 
1.508500e+01 3.115607e-01 1.933295e-01 
1.508600e+01 3.118511e-01 1.935453e-01 
1.508700e+01 3.121385e-01 1.937594e-01 
1.508800e+01 3.124231e-01 1.939718e-01 
1.508900e+01 3.127047e-01 1.941824e-01 
1.509000e+01 3.129834e-01 1.943913e-01 
1.509100e+01 3.132592e-01 1.945985e-01 
1.509200e+01 3.135320e-01 1.948039e-01 
1.509300e+01 3.138020e-01 1.950076e-01 
1.509400e+01 3.140689e-01 1.952096e-01 
1.509500e+01 3.143330e-01 1.954098e-01 
1.509600e+01 3.145941e-01 1.956083e-01 
1.509700e+01 3.148523e-01 1.958050e-01 
1.509800e+01 3.151075e-01 1.960000e-01 
1.509900e+01 3.153598e-01 1.961932e-01 
1.510000e+01 3.156092e-01 1.963847e-01 
1.510100e+01 3.158556e-01 1.965744e-01 
1.510200e+01 3.160991e-01 1.967624e-01 
1.510300e+01 3.163396e-01 1.969486e-01 
1.510400e+01 3.165771e-01 1.971330e-01 
1.510500e+01 3.168118e-01 1.973157e-01 
1.510600e+01 3.170434e-01 1.974966e-01 
1.510700e+01 3.172721e-01 1.976757e-01 
1.510800e+01 3.174978e-01 1.978530e-01 
1.510900e+01 3.177206e-01 1.980286e-01 
1.511000e+01 3.179404e-01 1.982024e-01 
1.511100e+01 3.181573e-01 1.983744e-01 
1.511200e+01 3.183712e-01 1.985446e-01 
1.511300e+01 3.185821e-01 1.987130e-01 
1.511400e+01 3.187901e-01 1.988797e-01 
1.511500e+01 3.189951e-01 1.990445e-01 
1.511600e+01 3.191971e-01 1.992076e-01 
1.511700e+01 3.193961e-01 1.993688e-01 
1.511800e+01 3.195922e-01 1.995283e-01 
1.511900e+01 3.197853e-01 1.996860e-01 
1.512000e+01 3.199754e-01 1.998418e-01 
1.512100e+01 3.201626e-01 1.999959e-01 
1.512200e+01 3.203467e-01 2.001481e-01 
1.512300e+01 3.205279e-01 2.002985e-01 
1.512400e+01 3.207061e-01 2.004471e-01 
1.512500e+01 3.208813e-01 2.005939e-01 
1.512600e+01 3.210536e-01 2.007389e-01 
1.512700e+01 3.212229e-01 2.008821e-01 
1.512800e+01 3.213891e-01 2.010234e-01 
1.512900e+01 3.215524e-01 2.011630e-01 
1.513000e+01 3.217127e-01 2.013007e-01 
1.513100e+01 3.218700e-01 2.014365e-01 
1.513200e+01 3.220244e-01 2.015706e-01 
1.513300e+01 3.221757e-01 2.017028e-01 
1.513400e+01 3.223241e-01 2.018332e-01 
1.513500e+01 3.224694e-01 2.019617e-01 
1.513600e+01 3.226118e-01 2.020884e-01 
1.513700e+01 3.227512e-01 2.022133e-01 
1.513800e+01 3.228876e-01 2.023363e-01 
1.513900e+01 3.230210e-01 2.024575e-01 
1.514000e+01 3.231514e-01 2.025768e-01 
1.514100e+01 3.232788e-01 2.026943e-01 
1.514200e+01 3.234032e-01 2.028099e-01 
1.514300e+01 3.235246e-01 2.029237e-01 
1.514400e+01 3.236430e-01 2.030357e-01 
1.514500e+01 3.237584e-01 2.031458e-01 
1.514600e+01 3.238709e-01 2.032540e-01 
1.514700e+01 3.239803e-01 2.033604e-01 
1.514800e+01 3.240867e-01 2.034649e-01 
1.514900e+01 3.241902e-01 2.035675e-01 
1.515000e+01 3.242906e-01 2.036683e-01 
1.515100e+01 3.243881e-01 2.037672e-01 
1.515200e+01 3.244825e-01 2.038643e-01 
1.515300e+01 3.245740e-01 2.039595e-01 
1.515400e+01 3.246624e-01 2.040528e-01 
1.515500e+01 3.247479e-01 2.041442e-01 
1.515600e+01 3.248303e-01 2.042338e-01 
1.515700e+01 3.249098e-01 2.043215e-01 
1.515800e+01 3.249862e-01 2.044073e-01 
1.515900e+01 3.250597e-01 2.044913e-01 
1.516000e+01 3.251302e-01 2.045734e-01 
1.516100e+01 3.251976e-01 2.046536e-01 
1.516200e+01 3.252621e-01 2.047319e-01 
1.516300e+01 3.253236e-01 2.048083e-01 
1.516400e+01 3.253821e-01 2.048828e-01 
1.516500e+01 3.254376e-01 2.049555e-01 
1.516600e+01 3.254900e-01 2.050262e-01 
1.516700e+01 3.255395e-01 2.050951e-01 
1.516800e+01 3.255860e-01 2.051621e-01 
1.516900e+01 3.256295e-01 2.052272e-01 
1.517000e+01 3.256700e-01 2.052904e-01 
1.517100e+01 3.257076e-01 2.053517e-01 
1.517200e+01 3.257421e-01 2.054111e-01 
1.517300e+01 3.257736e-01 2.054686e-01 
1.517400e+01 3.258021e-01 2.055243e-01 
1.517500e+01 3.258277e-01 2.055780e-01 
1.517600e+01 3.258502e-01 2.056298e-01 
1.517700e+01 3.258698e-01 2.056797e-01 
1.517800e+01 3.258864e-01 2.057277e-01 
1.517900e+01 3.259000e-01 2.057739e-01 
1.518000e+01 3.259106e-01 2.058181e-01 
1.518100e+01 3.259182e-01 2.058604e-01 
1.518200e+01 3.259228e-01 2.059008e-01 
1.518300e+01 3.259245e-01 2.059392e-01 
1.518400e+01 3.259231e-01 2.059758e-01 
1.518500e+01 3.259188e-01 2.060105e-01 
1.518600e+01 3.259115e-01 2.060432e-01 
1.518700e+01 3.259012e-01 2.060741e-01 
1.518800e+01 3.258880e-01 2.061030e-01 
1.518900e+01 3.258717e-01 2.061300e-01 
1.519000e+01 3.258525e-01 2.061551e-01 
1.519100e+01 3.258303e-01 2.061783e-01 
1.519200e+01 3.258051e-01 2.061996e-01 
1.519300e+01 3.257770e-01 2.062189e-01 
1.519400e+01 3.257459e-01 2.062364e-01 
1.519500e+01 3.257118e-01 2.062519e-01 
1.519600e+01 3.256747e-01 2.062655e-01 
1.519700e+01 3.256347e-01 2.062771e-01 
1.519800e+01 3.255917e-01 2.062869e-01 
1.519900e+01 3.255458e-01 2.062947e-01 
1.520000e+01 3.254968e-01 2.063006e-01 
1.520100e+01 3.254450e-01 2.063046e-01 
1.520200e+01 3.253901e-01 2.063067e-01 
1.520300e+01 3.253323e-01 2.063068e-01 
1.520400e+01 3.252716e-01 2.063050e-01 
1.520500e+01 3.252079e-01 2.063013e-01 
1.520600e+01 3.251412e-01 2.062956e-01 
1.520700e+01 3.250716e-01 2.062881e-01 
1.520800e+01 3.249990e-01 2.062786e-01 
1.520900e+01 3.249235e-01 2.062671e-01 
1.521000e+01 3.248450e-01 2.062538e-01 
1.521100e+01 3.247636e-01 2.062385e-01 
1.521200e+01 3.246793e-01 2.062212e-01 
1.521300e+01 3.245920e-01 2.062021e-01 
1.521400e+01 3.245018e-01 2.061810e-01 
1.521500e+01 3.244086e-01 2.061580e-01 
1.521600e+01 3.243125e-01 2.061331e-01 
1.521700e+01 3.242135e-01 2.061062e-01 
1.521800e+01 3.241115e-01 2.060774e-01 
1.521900e+01 3.240066e-01 2.060466e-01 
1.522000e+01 3.238988e-01 2.060139e-01 
1.522100e+01 3.237881e-01 2.059793e-01 
1.522200e+01 3.236744e-01 2.059428e-01 
1.522300e+01 3.235578e-01 2.059043e-01 
1.522400e+01 3.234383e-01 2.058639e-01 
1.522500e+01 3.233159e-01 2.058215e-01 
1.522600e+01 3.231906e-01 2.057773e-01 
1.522700e+01 3.230623e-01 2.057310e-01 
1.522800e+01 3.229312e-01 2.056829e-01 
1.522900e+01 3.227971e-01 2.056328e-01 
1.523000e+01 3.226602e-01 2.055808e-01 
1.523100e+01 3.225203e-01 2.055268e-01 
1.523200e+01 3.223776e-01 2.054709e-01 
1.523300e+01 3.222320e-01 2.054131e-01 
1.523400e+01 3.220834e-01 2.053533e-01 
1.523500e+01 3.219320e-01 2.052916e-01 
1.523600e+01 3.217777e-01 2.052280e-01 
1.523700e+01 3.216205e-01 2.051624e-01 
1.523800e+01 3.214604e-01 2.050949e-01 
1.523900e+01 3.212975e-01 2.050255e-01 
1.524000e+01 3.211317e-01 2.049541e-01 
1.524100e+01 3.209630e-01 2.048808e-01 
1.524200e+01 3.207914e-01 2.048055e-01 
1.524300e+01 3.206170e-01 2.047283e-01 
1.524400e+01 3.204397e-01 2.046492e-01 
1.524500e+01 3.202595e-01 2.045682e-01 
1.524600e+01 3.200765e-01 2.044852e-01 
1.524700e+01 3.198906e-01 2.044003e-01 
1.524800e+01 3.197019e-01 2.043134e-01 
1.524900e+01 3.195103e-01 2.042246e-01 
1.525000e+01 3.193159e-01 2.041339e-01 
1.525100e+01 3.191187e-01 2.040412e-01 
1.525200e+01 3.189186e-01 2.039466e-01 
1.525300e+01 3.187156e-01 2.038501e-01 
1.525400e+01 3.185099e-01 2.037517e-01 
1.525500e+01 3.183013e-01 2.036513e-01 
1.525600e+01 3.180899e-01 2.035490e-01 
1.525700e+01 3.178756e-01 2.034447e-01 
1.525800e+01 3.176586e-01 2.033386e-01 
1.525900e+01 3.174387e-01 2.032305e-01 
1.526000e+01 3.172160e-01 2.031204e-01 
1.526100e+01 3.169906e-01 2.030085e-01 
1.526200e+01 3.167623e-01 2.028946e-01 
1.526300e+01 3.165312e-01 2.027788e-01 
1.526400e+01 3.162973e-01 2.026610e-01 
1.526500e+01 3.160606e-01 2.025413e-01 
1.526600e+01 3.158211e-01 2.024197e-01 
1.526700e+01 3.155789e-01 2.022962e-01 
1.526800e+01 3.153338e-01 2.021708e-01 
1.526900e+01 3.150860e-01 2.020434e-01 
1.527000e+01 3.148354e-01 2.019141e-01 
1.527100e+01 3.145820e-01 2.017829e-01 
1.527200e+01 3.143259e-01 2.016498e-01 
1.527300e+01 3.140670e-01 2.015147e-01 
1.527400e+01 3.138054e-01 2.013777e-01 
1.527500e+01 3.135410e-01 2.012388e-01 
1.527600e+01 3.132738e-01 2.010980e-01 
1.527700e+01 3.130039e-01 2.009553e-01 
1.527800e+01 3.127313e-01 2.008107e-01 
1.527900e+01 3.124559e-01 2.006641e-01 
1.528000e+01 3.121777e-01 2.005156e-01 
1.528100e+01 3.118969e-01 2.003652e-01 
1.528200e+01 3.116133e-01 2.002129e-01 
1.528300e+01 3.113270e-01 2.000587e-01 
1.528400e+01 3.110380e-01 1.999026e-01 
1.528500e+01 3.107463e-01 1.997445e-01 
1.528600e+01 3.104518e-01 1.995846e-01 
1.528700e+01 3.101547e-01 1.994228e-01 
1.528800e+01 3.098548e-01 1.992590e-01 
1.528900e+01 3.095523e-01 1.990933e-01 
1.529000e+01 3.092470e-01 1.989258e-01 
1.529100e+01 3.089391e-01 1.987563e-01 
1.529200e+01 3.086285e-01 1.985849e-01 
1.529300e+01 3.083152e-01 1.984116e-01 
1.529400e+01 3.079993e-01 1.982365e-01 
1.529500e+01 3.076806e-01 1.980594e-01 
1.529600e+01 3.073593e-01 1.978804e-01 
1.529700e+01 3.070354e-01 1.976996e-01 
1.529800e+01 3.067088e-01 1.975168e-01 
1.529900e+01 3.063795e-01 1.973322e-01 
1.530000e+01 3.060476e-01 1.971456e-01 
1.530100e+01 3.057131e-01 1.969572e-01 
1.530200e+01 3.053759e-01 1.967668e-01 
1.530300e+01 3.050361e-01 1.965746e-01 
1.530400e+01 3.046936e-01 1.963805e-01 
1.530500e+01 3.043486e-01 1.961846e-01 
1.530600e+01 3.040009e-01 1.959867e-01 
1.530700e+01 3.036506e-01 1.957869e-01 
1.530800e+01 3.032977e-01 1.955853e-01 
1.530900e+01 3.029422e-01 1.953818e-01 
1.531000e+01 3.025841e-01 1.951764e-01 
1.531100e+01 3.022234e-01 1.949692e-01 
1.531200e+01 3.018601e-01 1.947600e-01 
1.531300e+01 3.014943e-01 1.945490e-01 
1.531400e+01 3.011258e-01 1.943361e-01 
1.531500e+01 3.007548e-01 1.941214e-01 
1.531600e+01 3.003812e-01 1.939048e-01 
1.531700e+01 3.000051e-01 1.936863e-01 
1.531800e+01 2.996264e-01 1.934659e-01 
1.531900e+01 2.992452e-01 1.932437e-01 
1.532000e+01 2.988614e-01 1.930196e-01 
1.532100e+01 2.984750e-01 1.927937e-01 
1.532200e+01 2.980862e-01 1.925659e-01 
1.532300e+01 2.976948e-01 1.923363e-01 
1.532400e+01 2.973009e-01 1.921048e-01 
1.532500e+01 2.969044e-01 1.918714e-01 
1.532600e+01 2.965055e-01 1.916362e-01 
1.532700e+01 2.961040e-01 1.913992e-01 
1.532800e+01 2.957000e-01 1.911603e-01 
1.532900e+01 2.952936e-01 1.909196e-01 
1.533000e+01 2.948846e-01 1.906770e-01 
1.533100e+01 2.944732e-01 1.904325e-01 
1.533200e+01 2.940593e-01 1.901863e-01 
1.533300e+01 2.936429e-01 1.899382e-01 
1.533400e+01 2.932240e-01 1.896883e-01 
1.533500e+01 2.928027e-01 1.894365e-01 
1.533600e+01 2.923789e-01 1.891829e-01 
1.533700e+01 2.919527e-01 1.889275e-01 
1.533800e+01 2.915240e-01 1.886702e-01 
1.533900e+01 2.910929e-01 1.884111e-01 
1.534000e+01 2.906594e-01 1.881503e-01 
1.534100e+01 2.902234e-01 1.878875e-01 
1.534200e+01 2.897850e-01 1.876230e-01 
1.534300e+01 2.893442e-01 1.873567e-01 
1.534400e+01 2.889009e-01 1.870885e-01 
1.534500e+01 2.884553e-01 1.868185e-01 
1.534600e+01 2.880073e-01 1.865467e-01 
1.534700e+01 2.875568e-01 1.862731e-01 
1.534800e+01 2.871040e-01 1.859978e-01 
1.534900e+01 2.866488e-01 1.857206e-01 
1.535000e+01 2.861913e-01 1.854416e-01 
1.535100e+01 2.857313e-01 1.851608e-01 
1.535200e+01 2.852690e-01 1.848782e-01 
1.535300e+01 2.848044e-01 1.845938e-01 
1.535400e+01 2.843374e-01 1.843076e-01 
1.535500e+01 2.838680e-01 1.840197e-01 
1.535600e+01 2.833964e-01 1.837299e-01 
1.535700e+01 2.829223e-01 1.834384e-01 
1.535800e+01 2.824460e-01 1.831451e-01 
1.535900e+01 2.819673e-01 1.828500e-01 
1.536000e+01 2.814864e-01 1.825532e-01 
1.536100e+01 2.810031e-01 1.822546e-01 
1.536200e+01 2.805175e-01 1.819542e-01 
1.536300e+01 2.800296e-01 1.816520e-01 
1.536400e+01 2.795395e-01 1.813481e-01 
1.536500e+01 2.790470e-01 1.810424e-01 
1.536600e+01 2.785523e-01 1.807349e-01 
1.536700e+01 2.780554e-01 1.804257e-01 
1.536800e+01 2.775561e-01 1.801147e-01 
1.536900e+01 2.770546e-01 1.798020e-01 
1.537000e+01 2.765509e-01 1.794876e-01 
1.537100e+01 2.760449e-01 1.791714e-01 
1.537200e+01 2.755367e-01 1.788534e-01 
1.537300e+01 2.750262e-01 1.785337e-01 
1.537400e+01 2.745136e-01 1.782123e-01 
1.537500e+01 2.739987e-01 1.778891e-01 
1.537600e+01 2.734816e-01 1.775642e-01 
1.537700e+01 2.729623e-01 1.772376e-01 
1.537800e+01 2.724408e-01 1.769093e-01 
1.537900e+01 2.719171e-01 1.765792e-01 
1.538000e+01 2.713913e-01 1.762474e-01 
1.538100e+01 2.708633e-01 1.759139e-01 
1.538200e+01 2.703331e-01 1.755786e-01 
1.538300e+01 2.698007e-01 1.752417e-01 
1.538400e+01 2.692662e-01 1.749031e-01 
1.538500e+01 2.687296e-01 1.745627e-01 
1.538600e+01 2.681908e-01 1.742207e-01 
1.538700e+01 2.676498e-01 1.738769e-01 
1.538800e+01 2.671068e-01 1.735315e-01 
1.538900e+01 2.665616e-01 1.731843e-01 
1.539000e+01 2.660143e-01 1.728355e-01 
1.539100e+01 2.654649e-01 1.724850e-01 
1.539200e+01 2.649135e-01 1.721328e-01 
1.539300e+01 2.643599e-01 1.717789e-01 
1.539400e+01 2.638042e-01 1.714233e-01 
1.539500e+01 2.632465e-01 1.710661e-01 
1.539600e+01 2.626867e-01 1.707072e-01 
1.539700e+01 2.621248e-01 1.703466e-01 
1.539800e+01 2.615609e-01 1.699844e-01 
1.539900e+01 2.609949e-01 1.696205e-01 
1.540000e+01 2.604269e-01 1.692549e-01 
1.540100e+01 2.598569e-01 1.688877e-01 
1.540200e+01 2.592848e-01 1.685188e-01 
1.540300e+01 2.587107e-01 1.681483e-01 
1.540400e+01 2.581346e-01 1.677762e-01 
1.540500e+01 2.575565e-01 1.674024e-01 
1.540600e+01 2.569764e-01 1.670269e-01 
1.540700e+01 2.563943e-01 1.666499e-01 
1.540800e+01 2.558103e-01 1.662712e-01 
1.540900e+01 2.552242e-01 1.658908e-01 
1.541000e+01 2.546362e-01 1.655089e-01 
1.541100e+01 2.540462e-01 1.651253e-01 
1.541200e+01 2.534543e-01 1.647401e-01 
1.541300e+01 2.528605e-01 1.643533e-01 
1.541400e+01 2.522647e-01 1.639649e-01 
1.541500e+01 2.516669e-01 1.635749e-01 
1.541600e+01 2.510673e-01 1.631833e-01 
1.541700e+01 2.504657e-01 1.627901e-01 
1.541800e+01 2.498622e-01 1.623952e-01 
1.541900e+01 2.492568e-01 1.619988e-01 
1.542000e+01 2.486496e-01 1.616008e-01 
1.542100e+01 2.480404e-01 1.612013e-01 
1.542200e+01 2.474294e-01 1.608001e-01 
1.542300e+01 2.468165e-01 1.603974e-01 
1.542400e+01 2.462017e-01 1.599931e-01 
1.542500e+01 2.455851e-01 1.595872e-01 
1.542600e+01 2.449667e-01 1.591797e-01 
1.542700e+01 2.443464e-01 1.587707e-01 
1.542800e+01 2.437243e-01 1.583601e-01 
1.542900e+01 2.431003e-01 1.579480e-01 
1.543000e+01 2.424746e-01 1.575344e-01 
1.543100e+01 2.418470e-01 1.571191e-01 
1.543200e+01 2.412176e-01 1.567024e-01 
1.543300e+01 2.405865e-01 1.562841e-01 
1.543400e+01 2.399535e-01 1.558642e-01 
1.543500e+01 2.393188e-01 1.554429e-01 
1.543600e+01 2.386823e-01 1.550200e-01 
1.543700e+01 2.380441e-01 1.545956e-01 
1.543800e+01 2.374041e-01 1.541696e-01 
1.543900e+01 2.367623e-01 1.537422e-01 
1.544000e+01 2.361189e-01 1.533132e-01 
1.544100e+01 2.354737e-01 1.528827e-01 
1.544200e+01 2.348267e-01 1.524507e-01 
1.544300e+01 2.341781e-01 1.520173e-01 
1.544400e+01 2.335278e-01 1.515823e-01 
1.544500e+01 2.328757e-01 1.511458e-01 
1.544600e+01 2.322220e-01 1.507079e-01 
1.544700e+01 2.315666e-01 1.502685e-01 
1.544800e+01 2.309095e-01 1.498275e-01 
1.544900e+01 2.302508e-01 1.493852e-01 
1.545000e+01 2.295904e-01 1.489413e-01 
1.545100e+01 2.289284e-01 1.484960e-01 
1.545200e+01 2.282647e-01 1.480492e-01 
1.545300e+01 2.275994e-01 1.476010e-01 
1.545400e+01 2.269325e-01 1.471513e-01 
1.545500e+01 2.262639e-01 1.467001e-01 
1.545600e+01 2.255938e-01 1.462475e-01 
1.545700e+01 2.249220e-01 1.457935e-01 
1.545800e+01 2.242487e-01 1.453380e-01 
1.545900e+01 2.235738e-01 1.448811e-01 
1.546000e+01 2.228973e-01 1.444228e-01 
1.546100e+01 2.222192e-01 1.439630e-01 
1.546200e+01 2.215396e-01 1.435019e-01 
1.546300e+01 2.208584e-01 1.430393e-01 
1.546400e+01 2.201757e-01 1.425753e-01 
1.546500e+01 2.194915e-01 1.421099e-01 
1.546600e+01 2.188057e-01 1.416431e-01 
1.546700e+01 2.181185e-01 1.411749e-01 
1.546800e+01 2.174297e-01 1.407053e-01 
1.546900e+01 2.167394e-01 1.402343e-01 
1.547000e+01 2.160476e-01 1.397619e-01 
1.547100e+01 2.153544e-01 1.392882e-01 
1.547200e+01 2.146597e-01 1.388131e-01 
1.547300e+01 2.139635e-01 1.383366e-01 
1.547400e+01 2.132658e-01 1.378587e-01 
1.547500e+01 2.125667e-01 1.373795e-01 
1.547600e+01 2.118662e-01 1.368989e-01 
1.547700e+01 2.111642e-01 1.364170e-01 
1.547800e+01 2.104609e-01 1.359337e-01 
1.547900e+01 2.097561e-01 1.354491e-01 
1.548000e+01 2.090499e-01 1.349632e-01 
1.548100e+01 2.083423e-01 1.344759e-01 
1.548200e+01 2.076333e-01 1.339873e-01 
1.548300e+01 2.069229e-01 1.334973e-01 
1.548400e+01 2.062112e-01 1.330061e-01 
1.548500e+01 2.054981e-01 1.325135e-01 
1.548600e+01 2.047836e-01 1.320196e-01 
1.548700e+01 2.040678e-01 1.315244e-01 
1.548800e+01 2.033507e-01 1.310279e-01 
1.548900e+01 2.026322e-01 1.305301e-01 
1.549000e+01 2.019124e-01 1.300311e-01 
1.549100e+01 2.011913e-01 1.295307e-01 
1.549200e+01 2.004689e-01 1.290291e-01 
1.549300e+01 1.997452e-01 1.285261e-01 
1.549400e+01 1.990202e-01 1.280219e-01 
1.549500e+01 1.982940e-01 1.275165e-01 
1.549600e+01 1.975665e-01 1.270098e-01 
1.549700e+01 1.968377e-01 1.265018e-01 
1.549800e+01 1.961076e-01 1.259926e-01 
1.549900e+01 1.953764e-01 1.254821e-01 
1.550000e+01 1.946439e-01 1.249704e-01 
1.550100e+01 1.939101e-01 1.244574e-01 
1.550200e+01 1.931752e-01 1.239432e-01 
1.550300e+01 1.924390e-01 1.234278e-01 
1.550400e+01 1.917017e-01 1.229112e-01 
1.550500e+01 1.909631e-01 1.223933e-01 
1.550600e+01 1.902234e-01 1.218742e-01 
1.550700e+01 1.894825e-01 1.213540e-01 
1.550800e+01 1.887405e-01 1.208325e-01 
1.550900e+01 1.879973e-01 1.203098e-01 
1.551000e+01 1.872529e-01 1.197859e-01 
1.551100e+01 1.865074e-01 1.192609e-01 
1.551200e+01 1.857608e-01 1.187346e-01 
1.551300e+01 1.850131e-01 1.182072e-01 
1.551400e+01 1.842642e-01 1.176786e-01 
1.551500e+01 1.835143e-01 1.171489e-01 
1.551600e+01 1.827633e-01 1.166180e-01 
1.551700e+01 1.820111e-01 1.160859e-01 
1.551800e+01 1.812579e-01 1.155527e-01 
1.551900e+01 1.805037e-01 1.150183e-01 
1.552000e+01 1.797484e-01 1.144828e-01 
1.552100e+01 1.789920e-01 1.139462e-01 
1.552200e+01 1.782346e-01 1.134084e-01 
1.552300e+01 1.774762e-01 1.128695e-01 
1.552400e+01 1.767167e-01 1.123295e-01 
1.552500e+01 1.759562e-01 1.117883e-01 
1.552600e+01 1.751948e-01 1.112461e-01 
1.552700e+01 1.744323e-01 1.107027e-01 
1.552800e+01 1.736689e-01 1.101583e-01 
1.552900e+01 1.729044e-01 1.096128e-01 
1.553000e+01 1.721390e-01 1.090661e-01 
1.553100e+01 1.713727e-01 1.085184e-01 
1.553200e+01 1.706054e-01 1.079696e-01 
1.553300e+01 1.698372e-01 1.074198e-01 
1.553400e+01 1.690680e-01 1.068688e-01 
1.553500e+01 1.682979e-01 1.063169e-01 
1.553600e+01 1.675269e-01 1.057638e-01 
1.553700e+01 1.667550e-01 1.052097e-01 
1.553800e+01 1.659822e-01 1.046546e-01 
1.553900e+01 1.652085e-01 1.040984e-01 
1.554000e+01 1.644339e-01 1.035412e-01 
1.554100e+01 1.636585e-01 1.029829e-01 
1.554200e+01 1.628822e-01 1.024237e-01 
1.554300e+01 1.621050e-01 1.018634e-01 
1.554400e+01 1.613270e-01 1.013021e-01 
1.554500e+01 1.605482e-01 1.007398e-01 
1.554600e+01 1.597685e-01 1.001765e-01 
1.554700e+01 1.589881e-01 9.961220e-02 
1.554800e+01 1.582068e-01 9.904691e-02 
1.554900e+01 1.574247e-01 9.848063e-02 
1.555000e+01 1.566419e-01 9.791338e-02 
1.555100e+01 1.558583e-01 9.734515e-02 
1.555200e+01 1.550739e-01 9.677596e-02 
1.555300e+01 1.542887e-01 9.620580e-02 
1.555400e+01 1.535028e-01 9.563468e-02 
1.555500e+01 1.527161e-01 9.506262e-02 
1.555600e+01 1.519287e-01 9.448961e-02 
1.555700e+01 1.511406e-01 9.391565e-02 
1.555800e+01 1.503518e-01 9.334077e-02 
1.555900e+01 1.495623e-01 9.276495e-02 
1.556000e+01 1.487720e-01 9.218822e-02 
1.556100e+01 1.479811e-01 9.161056e-02 
1.556200e+01 1.471895e-01 9.103199e-02 
1.556300e+01 1.463973e-01 9.045252e-02 
1.556400e+01 1.456043e-01 8.987215e-02 
1.556500e+01 1.448108e-01 8.929088e-02 
1.556600e+01 1.440165e-01 8.870872e-02 
1.556700e+01 1.432217e-01 8.812568e-02 
1.556800e+01 1.424262e-01 8.754177e-02 
1.556900e+01 1.416301e-01 8.695698e-02 
1.557000e+01 1.408334e-01 8.637133e-02 
1.557100e+01 1.400361e-01 8.578481e-02 
1.557200e+01 1.392382e-01 8.519744e-02 
1.557300e+01 1.384398e-01 8.460923e-02 
1.557400e+01 1.376407e-01 8.402017e-02 
1.557500e+01 1.368411e-01 8.343027e-02 
1.557600e+01 1.360410e-01 8.283954e-02 
1.557700e+01 1.352403e-01 8.224799e-02 
1.557800e+01 1.344391e-01 8.165562e-02 
1.557900e+01 1.336373e-01 8.106243e-02 
1.558000e+01 1.328351e-01 8.046844e-02 
1.558100e+01 1.320323e-01 7.987365e-02 
1.558200e+01 1.312290e-01 7.927806e-02 
1.558300e+01 1.304253e-01 7.868168e-02 
1.558400e+01 1.296210e-01 7.808451e-02 
1.558500e+01 1.288163e-01 7.748657e-02 
1.558600e+01 1.280112e-01 7.688785e-02 
1.558700e+01 1.272056e-01 7.628837e-02 
1.558800e+01 1.263995e-01 7.568813e-02 
1.558900e+01 1.255930e-01 7.508714e-02 
1.559000e+01 1.247861e-01 7.448539e-02 
1.559100e+01 1.239788e-01 7.388290e-02 
1.559200e+01 1.231710e-01 7.327968e-02 
1.559300e+01 1.223629e-01 7.267573e-02 
1.559400e+01 1.215543e-01 7.207105e-02 
1.559500e+01 1.207454e-01 7.146565e-02 
1.559600e+01 1.199362e-01 7.085954e-02 
1.559700e+01 1.191265e-01 7.025272e-02 
1.559800e+01 1.183165e-01 6.964520e-02 
1.559900e+01 1.175062e-01 6.903699e-02 
1.560000e+01 1.166955e-01 6.842809e-02 
1.560100e+01 1.158845e-01 6.781851e-02 
1.560200e+01 1.150732e-01 6.720825e-02 
1.560300e+01 1.142616e-01 6.659732e-02 
1.560400e+01 1.134497e-01 6.598572e-02 
1.560500e+01 1.126375e-01 6.537347e-02 
1.560600e+01 1.118250e-01 6.476056e-02 
1.560700e+01 1.110123e-01 6.414701e-02 
1.560800e+01 1.101993e-01 6.353282e-02 
1.560900e+01 1.093860e-01 6.291800e-02 
1.561000e+01 1.085725e-01 6.230254e-02 
1.561100e+01 1.077587e-01 6.168647e-02 
1.561200e+01 1.069448e-01 6.106978e-02 
1.561300e+01 1.061306e-01 6.045248e-02 
1.561400e+01 1.053162e-01 5.983457e-02 
1.561500e+01 1.045016e-01 5.921607e-02 
1.561600e+01 1.036868e-01 5.859698e-02 
1.561700e+01 1.028718e-01 5.797730e-02 
1.561800e+01 1.020567e-01 5.735705e-02 
1.561900e+01 1.012414e-01 5.673622e-02 
1.562000e+01 1.004259e-01 5.611483e-02 
1.562100e+01 9.961034e-02 5.549287e-02 
1.562200e+01 9.879460e-02 5.487036e-02 
1.562300e+01 9.797874e-02 5.424731e-02 
1.562400e+01 9.716276e-02 5.362371e-02 
1.562500e+01 9.634667e-02 5.299957e-02 
1.562600e+01 9.553048e-02 5.237491e-02 
1.562700e+01 9.471419e-02 5.174973e-02 
1.562800e+01 9.389783e-02 5.112402e-02 
1.562900e+01 9.308139e-02 5.049781e-02 
1.563000e+01 9.226489e-02 4.987109e-02 
1.563100e+01 9.144833e-02 4.924388e-02 
1.563200e+01 9.063172e-02 4.861617e-02 
1.563300e+01 8.981508e-02 4.798797e-02 
1.563400e+01 8.899840e-02 4.735930e-02 
1.563500e+01 8.818171e-02 4.673016e-02 
1.563600e+01 8.736501e-02 4.610054e-02 
1.563700e+01 8.654830e-02 4.547047e-02 
1.563800e+01 8.573160e-02 4.483994e-02 
1.563900e+01 8.491492e-02 4.420897e-02 
1.564000e+01 8.409825e-02 4.357755e-02 
1.564100e+01 8.328163e-02 4.294570e-02 
1.564200e+01 8.246504e-02 4.231342e-02 
1.564300e+01 8.164850e-02 4.168071e-02 
1.564400e+01 8.083203e-02 4.104759e-02 
1.564500e+01 8.001562e-02 4.041406e-02 
1.564600e+01 7.919929e-02 3.978013e-02 
1.564700e+01 7.838304e-02 3.914579e-02 
1.564800e+01 7.756689e-02 3.851107e-02 
1.564900e+01 7.675084e-02 3.787596e-02 
1.565000e+01 7.593491e-02 3.724048e-02 
1.565100e+01 7.511909e-02 3.660462e-02 
1.565200e+01 7.430341e-02 3.596839e-02 
1.565300e+01 7.348786e-02 3.533181e-02 
1.565400e+01 7.267246e-02 3.469487e-02 
1.565500e+01 7.185722e-02 3.405758e-02 
1.565600e+01 7.104214e-02 3.341996e-02 
1.565700e+01 7.022723e-02 3.278200e-02 
1.565800e+01 6.941251e-02 3.214371e-02 
1.565900e+01 6.859797e-02 3.150511e-02 
1.566000e+01 6.778364e-02 3.086618e-02 
1.566100e+01 6.696951e-02 3.022695e-02 
1.566200e+01 6.615560e-02 2.958742e-02 
1.566300e+01 6.534191e-02 2.894759e-02 
1.566400e+01 6.452846e-02 2.830747e-02 
1.566500e+01 6.371525e-02 2.766707e-02 
1.566600e+01 6.290229e-02 2.702639e-02 
1.566700e+01 6.208959e-02 2.638544e-02 
1.566800e+01 6.127716e-02 2.574423e-02 
1.566900e+01 6.046501e-02 2.510275e-02 
1.567000e+01 5.965314e-02 2.446103e-02 
1.567100e+01 5.884156e-02 2.381907e-02 
1.567200e+01 5.803029e-02 2.317686e-02 
1.567300e+01 5.721933e-02 2.253443e-02 
1.567400e+01 5.640869e-02 2.189177e-02 
1.567500e+01 5.559837e-02 2.124889e-02 
1.567600e+01 5.478840e-02 2.060579e-02 
1.567700e+01 5.397876e-02 1.996249e-02 
1.567800e+01 5.316948e-02 1.931900e-02 
1.567900e+01 5.236057e-02 1.867530e-02 
1.568000e+01 5.155202e-02 1.803143e-02 
1.568100e+01 5.074385e-02 1.738737e-02 
1.568200e+01 4.993607e-02 1.674313e-02 
1.568300e+01 4.912868e-02 1.609873e-02 
1.568400e+01 4.832170e-02 1.545417e-02 
1.568500e+01 4.751513e-02 1.480945e-02 
1.568600e+01 4.670899e-02 1.416459e-02 
1.568700e+01 4.590327e-02 1.351958e-02 
1.568800e+01 4.509799e-02 1.287444e-02 
1.568900e+01 4.429315e-02 1.222917e-02 
1.569000e+01 4.348877e-02 1.158378e-02 
1.569100e+01 4.268485e-02 1.093827e-02 
1.569200e+01 4.188140e-02 1.029265e-02 
1.569300e+01 4.107843e-02 9.646933e-03 
1.569400e+01 4.027595e-02 9.001115e-03 
1.569500e+01 3.947397e-02 8.355207e-03 
1.569600e+01 3.867249e-02 7.709216e-03 
1.569700e+01 3.787152e-02 7.063147e-03 
1.569800e+01 3.707107e-02 6.417008e-03 
1.569900e+01 3.627115e-02 5.770805e-03 
1.570000e+01 3.547176e-02 5.124543e-03 
1.570100e+01 3.467293e-02 4.478231e-03 
1.570200e+01 3.387464e-02 3.831873e-03 
1.570300e+01 3.307692e-02 3.185477e-03 
1.570400e+01 3.227976e-02 2.539049e-03 
1.570500e+01 3.148318e-02 1.892596e-03 
1.570600e+01 3.068719e-02 1.246124e-03 
1.570700e+01 2.989180e-02 5.996387e-04 
1.570800e+01 2.909700e-02 -4.685245e-05 
1.570900e+01 2.830281e-02 -6.933432e-04 
1.571000e+01 2.750925e-02 -1.339827e-03 
1.571100e+01 2.671631e-02 -1.986298e-03 
1.571200e+01 2.592400e-02 -2.632749e-03 
1.571300e+01 2.513233e-02 -3.279173e-03 
1.571400e+01 2.434132e-02 -3.925565e-03 
1.571500e+01 2.355096e-02 -4.571918e-03 
1.571600e+01 2.276127e-02 -5.218226e-03 
1.571700e+01 2.197225e-02 -5.864481e-03 
1.571800e+01 2.118391e-02 -6.510677e-03 
1.571900e+01 2.039627e-02 -7.156809e-03 
1.572000e+01 1.960932e-02 -7.802869e-03 
1.572100e+01 1.882308e-02 -8.448852e-03 
1.572200e+01 1.803755e-02 -9.094750e-03 
1.572300e+01 1.725274e-02 -9.740557e-03 
1.572400e+01 1.646866e-02 -1.038627e-02 
1.572500e+01 1.568532e-02 -1.103187e-02 
1.572600e+01 1.490272e-02 -1.167737e-02 
1.572700e+01 1.412088e-02 -1.232275e-02 
1.572800e+01 1.333979e-02 -1.296800e-02 
1.572900e+01 1.255947e-02 -1.361313e-02 
1.573000e+01 1.177993e-02 -1.425812e-02 
1.573100e+01 1.100118e-02 -1.490297e-02 
1.573200e+01 1.022321e-02 -1.554767e-02 
1.573300e+01 9.446043e-03 -1.619221e-02 
1.573400e+01 8.669682e-03 -1.683659e-02 
1.573500e+01 7.894136e-03 -1.748081e-02 
1.573600e+01 7.119411e-03 -1.812485e-02 
1.573700e+01 6.345516e-03 -1.876871e-02 
1.573800e+01 5.572458e-03 -1.941238e-02 
1.573900e+01 4.800244e-03 -2.005585e-02 
1.574000e+01 4.028883e-03 -2.069913e-02 
1.574100e+01 3.258381e-03 -2.134220e-02 
1.574200e+01 2.488747e-03 -2.198505e-02 
1.574300e+01 1.719987e-03 -2.262769e-02 
1.574400e+01 9.521095e-04 -2.327010e-02 
1.574500e+01 1.851218e-04 -2.391228e-02 
1.574600e+01 -5.809688e-04 -2.455422e-02 
1.574700e+01 -1.346155e-03 -2.519591e-02 
1.574800e+01 -2.110429e-03 -2.583735e-02 
1.574900e+01 -2.873783e-03 -2.647854e-02 
1.575000e+01 -3.636211e-03 -2.711946e-02 
1.575100e+01 -4.397704e-03 -2.776010e-02 
1.575200e+01 -5.158256e-03 -2.840048e-02 
1.575300e+01 -5.917860e-03 -2.904056e-02 
1.575400e+01 -6.676507e-03 -2.968036e-02 
1.575500e+01 -7.434190e-03 -3.031986e-02 
1.575600e+01 -8.190903e-03 -3.095906e-02 
1.575700e+01 -8.946638e-03 -3.159795e-02 
1.575800e+01 -9.701388e-03 -3.223652e-02 
1.575900e+01 -1.045515e-02 -3.287477e-02 
1.576000e+01 -1.120790e-02 -3.351269e-02 
1.576100e+01 -1.195965e-02 -3.415028e-02 
1.576200e+01 -1.271039e-02 -3.478752e-02 
1.576300e+01 -1.346011e-02 -3.542442e-02 
1.576400e+01 -1.420880e-02 -3.606097e-02 
1.576500e+01 -1.495645e-02 -3.669715e-02 
1.576600e+01 -1.570306e-02 -3.733297e-02 
1.576700e+01 -1.644862e-02 -3.796841e-02 
1.576800e+01 -1.719313e-02 -3.860348e-02 
1.576900e+01 -1.793657e-02 -3.923816e-02 
1.577000e+01 -1.867894e-02 -3.987245e-02 
1.577100e+01 -1.942023e-02 -4.050634e-02 
1.577200e+01 -2.016044e-02 -4.113982e-02 
1.577300e+01 -2.089956e-02 -4.177290e-02 
1.577400e+01 -2.163758e-02 -4.240556e-02 
1.577500e+01 -2.237449e-02 -4.303779e-02 
1.577600e+01 -2.311030e-02 -4.366959e-02 
1.577700e+01 -2.384498e-02 -4.430096e-02 
1.577800e+01 -2.457854e-02 -4.493189e-02 
1.577900e+01 -2.531097e-02 -4.556236e-02 
1.578000e+01 -2.604225e-02 -4.619239e-02 
1.578100e+01 -2.677239e-02 -4.682195e-02 
1.578200e+01 -2.750138e-02 -4.745104e-02 
1.578300e+01 -2.822921e-02 -4.807966e-02 
1.578400e+01 -2.895588e-02 -4.870780e-02 
1.578500e+01 -2.968137e-02 -4.933545e-02 
1.578600e+01 -3.040568e-02 -4.996261e-02 
1.578700e+01 -3.112880e-02 -5.058927e-02 
1.578800e+01 -3.185073e-02 -5.121543e-02 
1.578900e+01 -3.257147e-02 -5.184108e-02 
1.579000e+01 -3.329099e-02 -5.246620e-02 
1.579100e+01 -3.400931e-02 -5.309081e-02 
1.579200e+01 -3.472640e-02 -5.371488e-02 
1.579300e+01 -3.544227e-02 -5.433842e-02 
1.579400e+01 -3.615691e-02 -5.496142e-02 
1.579500e+01 -3.687031e-02 -5.558386e-02 
1.579600e+01 -3.758247e-02 -5.620576e-02 
1.579700e+01 -3.829337e-02 -5.682709e-02 
1.579800e+01 -3.900302e-02 -5.744785e-02 
1.579900e+01 -3.971140e-02 -5.806804e-02 
1.580000e+01 -4.041851e-02 -5.868765e-02 
1.580100e+01 -4.112435e-02 -5.930668e-02 
1.580200e+01 -4.182890e-02 -5.992512e-02 
1.580300e+01 -4.253216e-02 -6.054295e-02 
1.580400e+01 -4.323413e-02 -6.116018e-02 
1.580500e+01 -4.393480e-02 -6.177681e-02 
1.580600e+01 -4.463416e-02 -6.239281e-02 
1.580700e+01 -4.533220e-02 -6.300820e-02 
1.580800e+01 -4.602893e-02 -6.362295e-02 
1.580900e+01 -4.672432e-02 -6.423707e-02 
1.581000e+01 -4.741839e-02 -6.485055e-02 
1.581100e+01 -4.811111e-02 -6.546338e-02 
1.581200e+01 -4.880250e-02 -6.607556e-02 
1.581300e+01 -4.949253e-02 -6.668708e-02 
1.581400e+01 -5.018120e-02 -6.729794e-02 
1.581500e+01 -5.086851e-02 -6.790812e-02 
1.581600e+01 -5.155445e-02 -6.851763e-02 
1.581700e+01 -5.223902e-02 -6.912645e-02 
1.581800e+01 -5.292221e-02 -6.973459e-02 
1.581900e+01 -5.360401e-02 -7.034203e-02 
1.582000e+01 -5.428442e-02 -7.094877e-02 
1.582100e+01 -5.496343e-02 -7.155480e-02 
1.582200e+01 -5.564103e-02 -7.216012e-02 
1.582300e+01 -5.631723e-02 -7.276472e-02 
1.582400e+01 -5.699201e-02 -7.336859e-02 
1.582500e+01 -5.766537e-02 -7.397173e-02 
1.582600e+01 -5.833730e-02 -7.457414e-02 
1.582700e+01 -5.900779e-02 -7.517580e-02 
1.582800e+01 -5.967685e-02 -7.577671e-02 
1.582900e+01 -6.034447e-02 -7.637687e-02 
1.583000e+01 -6.101063e-02 -7.697626e-02 
1.583100e+01 -6.167534e-02 -7.757489e-02 
1.583200e+01 -6.233859e-02 -7.817275e-02 
1.583300e+01 -6.300037e-02 -7.876982e-02 
1.583400e+01 -6.366068e-02 -7.936612e-02 
1.583500e+01 -6.431951e-02 -7.996162e-02 
1.583600e+01 -6.497686e-02 -8.055632e-02 
1.583700e+01 -6.563272e-02 -8.115023e-02 
1.583800e+01 -6.628709e-02 -8.174332e-02 
1.583900e+01 -6.693995e-02 -8.233560e-02 
1.584000e+01 -6.759131e-02 -8.292706e-02 
1.584100e+01 -6.824116e-02 -8.351770e-02 
1.584200e+01 -6.888950e-02 -8.410750e-02 
1.584300e+01 -6.953631e-02 -8.469647e-02 
1.584400e+01 -7.018160e-02 -8.528459e-02 
1.584500e+01 -7.082536e-02 -8.587186e-02 
1.584600e+01 -7.146757e-02 -8.645828e-02 
1.584700e+01 -7.210825e-02 -8.704384e-02 
1.584800e+01 -7.274738e-02 -8.762853e-02 
1.584900e+01 -7.338496e-02 -8.821235e-02 
1.585000e+01 -7.402098e-02 -8.879529e-02 
1.585100e+01 -7.465543e-02 -8.937735e-02 
1.585200e+01 -7.528832e-02 -8.995851e-02 
1.585300e+01 -7.591964e-02 -9.053879e-02 
1.585400e+01 -7.654938e-02 -9.111816e-02 
1.585500e+01 -7.717753e-02 -9.169662e-02 
1.585600e+01 -7.780410e-02 -9.227418e-02 
1.585700e+01 -7.842907e-02 -9.285081e-02 
1.585800e+01 -7.905245e-02 -9.342652e-02 
1.585900e+01 -7.967422e-02 -9.400131e-02 
1.586000e+01 -8.029439e-02 -9.457515e-02 
1.586100e+01 -8.091294e-02 -9.514806e-02 
1.586200e+01 -8.152988e-02 -9.572002e-02 
1.586300e+01 -8.214519e-02 -9.629103e-02 
1.586400e+01 -8.275888e-02 -9.686108e-02 
1.586500e+01 -8.337094e-02 -9.743017e-02 
1.586600e+01 -8.398136e-02 -9.799829e-02 
1.586700e+01 -8.459014e-02 -9.856543e-02 
1.586800e+01 -8.519727e-02 -9.913160e-02 
1.586900e+01 -8.580275e-02 -9.969678e-02 
1.587000e+01 -8.640658e-02 -1.002610e-01 
1.587100e+01 -8.700875e-02 -1.008242e-01 
1.587200e+01 -8.760925e-02 -1.013863e-01 
1.587300e+01 -8.820809e-02 -1.019475e-01 
1.587400e+01 -8.880525e-02 -1.025077e-01 
1.587500e+01 -8.940073e-02 -1.030669e-01 
1.587600e+01 -8.999454e-02 -1.036250e-01 
1.587700e+01 -9.058665e-02 -1.041821e-01 
1.587800e+01 -9.117708e-02 -1.047381e-01 
1.587900e+01 -9.176581e-02 -1.052932e-01 
1.588000e+01 -9.235284e-02 -1.058471e-01 
1.588100e+01 -9.293816e-02 -1.064001e-01 
1.588200e+01 -9.352178e-02 -1.069519e-01 
1.588300e+01 -9.410368e-02 -1.075027e-01 
1.588400e+01 -9.468387e-02 -1.080525e-01 
1.588500e+01 -9.526234e-02 -1.086012e-01 
1.588600e+01 -9.583908e-02 -1.091487e-01 
1.588700e+01 -9.641409e-02 -1.096953e-01 
1.588800e+01 -9.698737e-02 -1.102407e-01 
1.588900e+01 -9.755891e-02 -1.107850e-01 
1.589000e+01 -9.812871e-02 -1.113282e-01 
1.589100e+01 -9.869676e-02 -1.118703e-01 
1.589200e+01 -9.926307e-02 -1.124113e-01 
1.589300e+01 -9.982762e-02 -1.129512e-01 
1.589400e+01 -1.003904e-01 -1.134900e-01 
1.589500e+01 -1.009514e-01 -1.140277e-01 
1.589600e+01 -1.015107e-01 -1.145642e-01 
1.589700e+01 -1.020682e-01 -1.150996e-01 
1.589800e+01 -1.026239e-01 -1.156338e-01 
1.589900e+01 -1.031779e-01 -1.161669e-01 
1.590000e+01 -1.037300e-01 -1.166988e-01 
1.590100e+01 -1.042804e-01 -1.172296e-01 
1.590200e+01 -1.048290e-01 -1.177592e-01 
1.590300e+01 -1.053758e-01 -1.182877e-01 
1.590400e+01 -1.059208e-01 -1.188150e-01 
1.590500e+01 -1.064640e-01 -1.193411e-01 
1.590600e+01 -1.070054e-01 -1.198660e-01 
1.590700e+01 -1.075450e-01 -1.203897e-01 
1.590800e+01 -1.080828e-01 -1.209123e-01 
1.590900e+01 -1.086187e-01 -1.214336e-01 
1.591000e+01 -1.091529e-01 -1.219538e-01 
1.591100e+01 -1.096852e-01 -1.224727e-01 
1.591200e+01 -1.102157e-01 -1.229904e-01 
1.591300e+01 -1.107444e-01 -1.235069e-01 
1.591400e+01 -1.112712e-01 -1.240222e-01 
1.591500e+01 -1.117962e-01 -1.245363e-01 
1.591600e+01 -1.123194e-01 -1.250491e-01 
1.591700e+01 -1.128407e-01 -1.255607e-01 
1.591800e+01 -1.133602e-01 -1.260710e-01 
1.591900e+01 -1.138778e-01 -1.265801e-01 
1.592000e+01 -1.143936e-01 -1.270879e-01 
1.592100e+01 -1.149076e-01 -1.275945e-01 
1.592200e+01 -1.154196e-01 -1.280998e-01 
1.592300e+01 -1.159298e-01 -1.286039e-01 
1.592400e+01 -1.164382e-01 -1.291067e-01 
1.592500e+01 -1.169447e-01 -1.296082e-01 
1.592600e+01 -1.174493e-01 -1.301084e-01 
1.592700e+01 -1.179520e-01 -1.306073e-01 
1.592800e+01 -1.184529e-01 -1.311050e-01 
1.592900e+01 -1.189518e-01 -1.316013e-01 
1.593000e+01 -1.194489e-01 -1.320963e-01 
1.593100e+01 -1.199442e-01 -1.325901e-01 
1.593200e+01 -1.204375e-01 -1.330825e-01 
1.593300e+01 -1.209289e-01 -1.335736e-01 
1.593400e+01 -1.214184e-01 -1.340634e-01 
1.593500e+01 -1.219061e-01 -1.345519e-01 
1.593600e+01 -1.223918e-01 -1.350390e-01 
1.593700e+01 -1.228757e-01 -1.355248e-01 
1.593800e+01 -1.233576e-01 -1.360093e-01 
1.593900e+01 -1.238376e-01 -1.364924e-01 
1.594000e+01 -1.243157e-01 -1.369742e-01 
1.594100e+01 -1.247919e-01 -1.374546e-01 
1.594200e+01 -1.252662e-01 -1.379337e-01 
1.594300e+01 -1.257386e-01 -1.384114e-01 
1.594400e+01 -1.262090e-01 -1.388877e-01 
1.594500e+01 -1.266776e-01 -1.393627e-01 
1.594600e+01 -1.271442e-01 -1.398363e-01 
1.594700e+01 -1.276088e-01 -1.403085e-01 
1.594800e+01 -1.280716e-01 -1.407793e-01 
1.594900e+01 -1.285324e-01 -1.412488e-01 
1.595000e+01 -1.289912e-01 -1.417168e-01 
1.595100e+01 -1.294482e-01 -1.421835e-01 
1.595200e+01 -1.299032e-01 -1.426487e-01 
1.595300e+01 -1.303562e-01 -1.431126e-01 
1.595400e+01 -1.308073e-01 -1.435750e-01 
1.595500e+01 -1.312565e-01 -1.440360e-01 
1.595600e+01 -1.317037e-01 -1.444956e-01 
1.595700e+01 -1.321489e-01 -1.449538e-01 
1.595800e+01 -1.325922e-01 -1.454105e-01 
1.595900e+01 -1.330335e-01 -1.458658e-01 
1.596000e+01 -1.334729e-01 -1.463197e-01 
1.596100e+01 -1.339104e-01 -1.467721e-01 
1.596200e+01 -1.343458e-01 -1.472231e-01 
1.596300e+01 -1.347793e-01 -1.476726e-01 
1.596400e+01 -1.352108e-01 -1.481207e-01 
1.596500e+01 -1.356404e-01 -1.485673e-01 
1.596600e+01 -1.360680e-01 -1.490125e-01 
1.596700e+01 -1.364936e-01 -1.494562e-01 
1.596800e+01 -1.369172e-01 -1.498984e-01 
1.596900e+01 -1.373389e-01 -1.503392e-01 
1.597000e+01 -1.377586e-01 -1.507784e-01 
1.597100e+01 -1.381763e-01 -1.512162e-01 
1.597200e+01 -1.385920e-01 -1.516525e-01 
1.597300e+01 -1.390058e-01 -1.520873e-01 
1.597400e+01 -1.394175e-01 -1.525206e-01 
1.597500e+01 -1.398273e-01 -1.529524e-01 
1.597600e+01 -1.402351e-01 -1.533827e-01 
1.597700e+01 -1.406409e-01 -1.538115e-01 
1.597800e+01 -1.410447e-01 -1.542388e-01 
1.597900e+01 -1.414465e-01 -1.546646e-01 
1.598000e+01 -1.418463e-01 -1.550888e-01 
1.598100e+01 -1.422441e-01 -1.555116e-01 
1.598200e+01 -1.426400e-01 -1.559328e-01 
1.598300e+01 -1.430338e-01 -1.563524e-01 
1.598400e+01 -1.434256e-01 -1.567706e-01 
1.598500e+01 -1.438154e-01 -1.571871e-01 
1.598600e+01 -1.442032e-01 -1.576022e-01 
1.598700e+01 -1.445891e-01 -1.580157e-01 
1.598800e+01 -1.449729e-01 -1.584276e-01 
1.598900e+01 -1.453547e-01 -1.588380e-01 
1.599000e+01 -1.457345e-01 -1.592469e-01 
1.599100e+01 -1.461122e-01 -1.596541e-01 
1.599200e+01 -1.464880e-01 -1.600599e-01 
1.599300e+01 -1.468618e-01 -1.604640e-01 
1.599400e+01 -1.472335e-01 -1.608666e-01 
1.599500e+01 -1.476032e-01 -1.612675e-01 
1.599600e+01 -1.479709e-01 -1.616669e-01 
1.599700e+01 -1.483366e-01 -1.620648e-01 
1.599800e+01 -1.487003e-01 -1.624610e-01 
1.599900e+01 -1.490620e-01 -1.628556e-01 
1.600000e+01 -1.494216e-01 -1.632487e-01 
1.600100e+01 -1.497792e-01 -1.636401e-01 
1.600200e+01 -1.501348e-01 -1.640300e-01 
1.600300e+01 -1.504884e-01 -1.644182e-01 
1.600400e+01 -1.508400e-01 -1.648048e-01 
1.600500e+01 -1.511895e-01 -1.651898e-01 
1.600600e+01 -1.515370e-01 -1.655732e-01 
1.600700e+01 -1.518825e-01 -1.659550e-01 
1.600800e+01 -1.522259e-01 -1.663351e-01 
1.600900e+01 -1.525673e-01 -1.667136e-01 
1.601000e+01 -1.529067e-01 -1.670905e-01 
1.601100e+01 -1.532441e-01 -1.674658e-01 
1.601200e+01 -1.535795e-01 -1.678394e-01 
1.601300e+01 -1.539128e-01 -1.682114e-01 
1.601400e+01 -1.542440e-01 -1.685817e-01 
1.601500e+01 -1.545733e-01 -1.689504e-01 
1.601600e+01 -1.549005e-01 -1.693174e-01 
1.601700e+01 -1.552257e-01 -1.696828e-01 
1.601800e+01 -1.555488e-01 -1.700465e-01 
1.601900e+01 -1.558700e-01 -1.704086e-01 
1.602000e+01 -1.561890e-01 -1.707689e-01 
1.602100e+01 -1.565061e-01 -1.711277e-01 
1.602200e+01 -1.568211e-01 -1.714847e-01 
1.602300e+01 -1.571341e-01 -1.718401e-01 
1.602400e+01 -1.574451e-01 -1.721938e-01 
1.602500e+01 -1.577540e-01 -1.725458e-01 
1.602600e+01 -1.580608e-01 -1.728961e-01 
1.602700e+01 -1.583657e-01 -1.732448e-01 
1.602800e+01 -1.586685e-01 -1.735917e-01 
1.602900e+01 -1.589693e-01 -1.739370e-01 
1.603000e+01 -1.592680e-01 -1.742806e-01 
1.603100e+01 -1.595647e-01 -1.746224e-01 
1.603200e+01 -1.598594e-01 -1.749626e-01 
1.603300e+01 -1.601520e-01 -1.753010e-01 
1.603400e+01 -1.604426e-01 -1.756378e-01 
1.603500e+01 -1.607312e-01 -1.759728e-01 
1.603600e+01 -1.610177e-01 -1.763061e-01 
1.603700e+01 -1.613022e-01 -1.766378e-01 
1.603800e+01 -1.615846e-01 -1.769676e-01 
1.603900e+01 -1.618650e-01 -1.772958e-01 
1.604000e+01 -1.621434e-01 -1.776222e-01 
1.604100e+01 -1.624198e-01 -1.779469e-01 
1.604200e+01 -1.626941e-01 -1.782699e-01 
1.604300e+01 -1.629663e-01 -1.785911e-01 
1.604400e+01 -1.632366e-01 -1.789106e-01 
1.604500e+01 -1.635048e-01 -1.792284e-01 
1.604600e+01 -1.637709e-01 -1.795444e-01 
1.604700e+01 -1.640351e-01 -1.798587e-01 
1.604800e+01 -1.642972e-01 -1.801712e-01 
1.604900e+01 -1.645573e-01 -1.804820e-01 
1.605000e+01 -1.648153e-01 -1.807910e-01 
1.605100e+01 -1.650713e-01 -1.810982e-01 
1.605200e+01 -1.653253e-01 -1.814037e-01 
1.605300e+01 -1.655772e-01 -1.817075e-01 
1.605400e+01 -1.658271e-01 -1.820094e-01 
1.605500e+01 -1.660750e-01 -1.823096e-01 
1.605600e+01 -1.663208e-01 -1.826081e-01 
1.605700e+01 -1.665647e-01 -1.829047e-01 
1.605800e+01 -1.668065e-01 -1.831996e-01 
1.605900e+01 -1.670462e-01 -1.834927e-01 
1.606000e+01 -1.672840e-01 -1.837841e-01 
1.606100e+01 -1.675197e-01 -1.840736e-01 
1.606200e+01 -1.677534e-01 -1.843614e-01 
1.606300e+01 -1.679850e-01 -1.846473e-01 
1.606400e+01 -1.682147e-01 -1.849315e-01 
1.606500e+01 -1.684423e-01 -1.852139e-01 
1.606600e+01 -1.686679e-01 -1.854945e-01 
1.606700e+01 -1.688914e-01 -1.857733e-01 
1.606800e+01 -1.691130e-01 -1.860503e-01 
1.606900e+01 -1.693325e-01 -1.863255e-01 
1.607000e+01 -1.695500e-01 -1.865989e-01 
1.607100e+01 -1.697655e-01 -1.868704e-01 
1.607200e+01 -1.699790e-01 -1.871402e-01 
1.607300e+01 -1.701905e-01 -1.874082e-01 
1.607400e+01 -1.703999e-01 -1.876743e-01 
1.607500e+01 -1.706073e-01 -1.879387e-01 
1.607600e+01 -1.708128e-01 -1.882012e-01 
1.607700e+01 -1.710162e-01 -1.884619e-01 
1.607800e+01 -1.712176e-01 -1.887207e-01 
1.607900e+01 -1.714170e-01 -1.889778e-01 
1.608000e+01 -1.716143e-01 -1.892330e-01 
1.608100e+01 -1.718097e-01 -1.894864e-01 
1.608200e+01 -1.720031e-01 -1.897380e-01 
1.608300e+01 -1.721945e-01 -1.899877e-01 
1.608400e+01 -1.723838e-01 -1.902356e-01 
1.608500e+01 -1.725712e-01 -1.904816e-01 
1.608600e+01 -1.727566e-01 -1.907259e-01 
1.608700e+01 -1.729399e-01 -1.909682e-01 
1.608800e+01 -1.731213e-01 -1.912088e-01 
1.608900e+01 -1.733007e-01 -1.914475e-01 
1.609000e+01 -1.734780e-01 -1.916843e-01 
1.609100e+01 -1.736534e-01 -1.919193e-01 
1.609200e+01 -1.738268e-01 -1.921525e-01 
1.609300e+01 -1.739982e-01 -1.923838e-01 
1.609400e+01 -1.741677e-01 -1.926132e-01 
1.609500e+01 -1.743351e-01 -1.928408e-01 
1.609600e+01 -1.745005e-01 -1.930665e-01 
1.609700e+01 -1.746640e-01 -1.932904e-01 
1.609800e+01 -1.748255e-01 -1.935124e-01 
1.609900e+01 -1.749850e-01 -1.937325e-01 
1.610000e+01 -1.751425e-01 -1.939508e-01 
1.610100e+01 -1.752981e-01 -1.941672e-01 
1.610200e+01 -1.754516e-01 -1.943817e-01 
1.610300e+01 -1.756032e-01 -1.945944e-01 
1.610400e+01 -1.757529e-01 -1.948052e-01 
1.610500e+01 -1.759005e-01 -1.950142e-01 
1.610600e+01 -1.760462e-01 -1.952212e-01 
1.610700e+01 -1.761900e-01 -1.954264e-01 
1.610800e+01 -1.763317e-01 -1.956297e-01 
1.610900e+01 -1.764715e-01 -1.958311e-01 
1.611000e+01 -1.766094e-01 -1.960307e-01 
1.611100e+01 -1.767453e-01 -1.962283e-01 
1.611200e+01 -1.768792e-01 -1.964241e-01 
1.611300e+01 -1.770112e-01 -1.966180e-01 
1.611400e+01 -1.771412e-01 -1.968100e-01 
1.611500e+01 -1.772693e-01 -1.970001e-01 
1.611600e+01 -1.773954e-01 -1.971883e-01 
1.611700e+01 -1.775196e-01 -1.973747e-01 
1.611800e+01 -1.776419e-01 -1.975591e-01 
1.611900e+01 -1.777622e-01 -1.977417e-01 
1.612000e+01 -1.778805e-01 -1.979223e-01 
1.612100e+01 -1.779970e-01 -1.981011e-01 
1.612200e+01 -1.781115e-01 -1.982779e-01 
1.612300e+01 -1.782240e-01 -1.984529e-01 
1.612400e+01 -1.783347e-01 -1.986260e-01 
1.612500e+01 -1.784434e-01 -1.987971e-01 
1.612600e+01 -1.785502e-01 -1.989664e-01 
1.612700e+01 -1.786550e-01 -1.991337e-01 
1.612800e+01 -1.787580e-01 -1.992992e-01 
1.612900e+01 -1.788590e-01 -1.994627e-01 
1.613000e+01 -1.789581e-01 -1.996244e-01 
1.613100e+01 -1.790553e-01 -1.997841e-01 
1.613200e+01 -1.791506e-01 -1.999419e-01 
1.613300e+01 -1.792440e-01 -2.000979e-01 
1.613400e+01 -1.793354e-01 -2.002519e-01 
1.613500e+01 -1.794250e-01 -2.004040e-01 
1.613600e+01 -1.795127e-01 -2.005541e-01 
1.613700e+01 -1.795985e-01 -2.007024e-01 
1.613800e+01 -1.796824e-01 -2.008488e-01 
1.613900e+01 -1.797644e-01 -2.009932e-01 
1.614000e+01 -1.798445e-01 -2.011357e-01 
1.614100e+01 -1.799227e-01 -2.012763e-01 
1.614200e+01 -1.799990e-01 -2.014150e-01 
1.614300e+01 -1.800735e-01 -2.015518e-01 
1.614400e+01 -1.801461e-01 -2.016866e-01 
1.614500e+01 -1.802168e-01 -2.018195e-01 
1.614600e+01 -1.802856e-01 -2.019505e-01 
1.614700e+01 -1.803525e-01 -2.020796e-01 
1.614800e+01 -1.804176e-01 -2.022068e-01 
1.614900e+01 -1.804809e-01 -2.023320e-01 
1.615000e+01 -1.805422e-01 -2.024553e-01 
1.615100e+01 -1.806017e-01 -2.025767e-01 
1.615200e+01 -1.806594e-01 -2.026962e-01 
1.615300e+01 -1.807152e-01 -2.028137e-01 
1.615400e+01 -1.807692e-01 -2.029293e-01 
1.615500e+01 -1.808213e-01 -2.030430e-01 
1.615600e+01 -1.808715e-01 -2.031547e-01 
1.615700e+01 -1.809200e-01 -2.032645e-01 
1.615800e+01 -1.809665e-01 -2.033724e-01 
1.615900e+01 -1.810113e-01 -2.034784e-01 
1.616000e+01 -1.810542e-01 -2.035824e-01 
1.616100e+01 -1.810953e-01 -2.036845e-01 
1.616200e+01 -1.811346e-01 -2.037847e-01 
1.616300e+01 -1.811720e-01 -2.038829e-01 
1.616400e+01 -1.812077e-01 -2.039793e-01 
1.616500e+01 -1.812415e-01 -2.040736e-01 
1.616600e+01 -1.812735e-01 -2.041661e-01 
1.616700e+01 -1.813037e-01 -2.042566e-01 
1.616800e+01 -1.813321e-01 -2.043452e-01 
1.616900e+01 -1.813587e-01 -2.044318e-01 
1.617000e+01 -1.813835e-01 -2.045165e-01 
1.617100e+01 -1.814065e-01 -2.045993e-01 
1.617200e+01 -1.814277e-01 -2.046801e-01 
1.617300e+01 -1.814471e-01 -2.047590e-01 
1.617400e+01 -1.814648e-01 -2.048360e-01 
1.617500e+01 -1.814806e-01 -2.049110e-01 
1.617600e+01 -1.814947e-01 -2.049841e-01 
1.617700e+01 -1.815070e-01 -2.050553e-01 
1.617800e+01 -1.815175e-01 -2.051245e-01 
1.617900e+01 -1.815263e-01 -2.051918e-01 
1.618000e+01 -1.815333e-01 -2.052572e-01 
1.618100e+01 -1.815385e-01 -2.053206e-01 
1.618200e+01 -1.815420e-01 -2.053821e-01 
1.618300e+01 -1.815438e-01 -2.054417e-01 
1.618400e+01 -1.815437e-01 -2.054993e-01 
1.618500e+01 -1.815420e-01 -2.055550e-01 
1.618600e+01 -1.815385e-01 -2.056087e-01 
1.618700e+01 -1.815332e-01 -2.056605e-01 
1.618800e+01 -1.815263e-01 -2.057104e-01 
1.618900e+01 -1.815175e-01 -2.057583e-01 
1.619000e+01 -1.815071e-01 -2.058043e-01 
1.619100e+01 -1.814950e-01 -2.058484e-01 
1.619200e+01 -1.814811e-01 -2.058905e-01 
1.619300e+01 -1.814655e-01 -2.059308e-01 
1.619400e+01 -1.814482e-01 -2.059690e-01 
1.619500e+01 -1.814292e-01 -2.060054e-01 
1.619600e+01 -1.814084e-01 -2.060398e-01 
1.619700e+01 -1.813860e-01 -2.060722e-01 
1.619800e+01 -1.813619e-01 -2.061028e-01 
1.619900e+01 -1.813361e-01 -2.061314e-01 
1.620000e+01 -1.813086e-01 -2.061580e-01 
1.620100e+01 -1.812794e-01 -2.061828e-01 
1.620200e+01 -1.812485e-01 -2.062056e-01 
1.620300e+01 -1.812160e-01 -2.062264e-01 
1.620400e+01 -1.811818e-01 -2.062454e-01 
1.620500e+01 -1.811459e-01 -2.062624e-01 
1.620600e+01 -1.811084e-01 -2.062775e-01 
1.620700e+01 -1.810691e-01 -2.062906e-01 
1.620800e+01 -1.810283e-01 -2.063018e-01 
1.620900e+01 -1.809858e-01 -2.063111e-01 
1.621000e+01 -1.809416e-01 -2.063185e-01 
1.621100e+01 -1.808958e-01 -2.063239e-01 
1.621200e+01 -1.808483e-01 -2.063274e-01 
1.621300e+01 -1.807992e-01 -2.063290e-01 
1.621400e+01 -1.807485e-01 -2.063287e-01 
1.621500e+01 -1.806962e-01 -2.063264e-01 
1.621600e+01 -1.806422e-01 -2.063222e-01 
1.621700e+01 -1.805866e-01 -2.063161e-01 
1.621800e+01 -1.805294e-01 -2.063081e-01 
1.621900e+01 -1.804706e-01 -2.062981e-01 
1.622000e+01 -1.804102e-01 -2.062862e-01 
1.622100e+01 -1.803481e-01 -2.062724e-01 
1.622200e+01 -1.802845e-01 -2.062567e-01 
1.622300e+01 -1.802193e-01 -2.062391e-01 
1.622400e+01 -1.801525e-01 -2.062195e-01 
1.622500e+01 -1.800841e-01 -2.061980e-01 
1.622600e+01 -1.800141e-01 -2.061746e-01 
1.622700e+01 -1.799425e-01 -2.061493e-01 
1.622800e+01 -1.798694e-01 -2.061221e-01 
1.622900e+01 -1.797947e-01 -2.060930e-01 
1.623000e+01 -1.797185e-01 -2.060619e-01 
1.623100e+01 -1.796407e-01 -2.060289e-01 
1.623200e+01 -1.795613e-01 -2.059941e-01 
1.623300e+01 -1.794804e-01 -2.059573e-01 
1.623400e+01 -1.793979e-01 -2.059186e-01 
1.623500e+01 -1.793139e-01 -2.058780e-01 
1.623600e+01 -1.792284e-01 -2.058355e-01 
1.623700e+01 -1.791413e-01 -2.057911e-01 
1.623800e+01 -1.790527e-01 -2.057447e-01 
1.623900e+01 -1.789626e-01 -2.056965e-01 
1.624000e+01 -1.788709e-01 -2.056464e-01 
1.624100e+01 -1.787778e-01 -2.055944e-01 
1.624200e+01 -1.786831e-01 -2.055404e-01 
1.624300e+01 -1.785870e-01 -2.054846e-01 
1.624400e+01 -1.784893e-01 -2.054269e-01 
1.624500e+01 -1.783901e-01 -2.053673e-01 
1.624600e+01 -1.782895e-01 -2.053058e-01 
1.624700e+01 -1.781873e-01 -2.052424e-01 
1.624800e+01 -1.780837e-01 -2.051770e-01 
1.624900e+01 -1.779786e-01 -2.051099e-01 
1.625000e+01 -1.778721e-01 -2.050408e-01 
1.625100e+01 -1.777640e-01 -2.049698e-01 
1.625200e+01 -1.776545e-01 -2.048969e-01 
1.625300e+01 -1.775436e-01 -2.048222e-01 
1.625400e+01 -1.774312e-01 -2.047456e-01 
1.625500e+01 -1.773173e-01 -2.046671e-01 
1.625600e+01 -1.772020e-01 -2.045867e-01 
1.625700e+01 -1.770853e-01 -2.045044e-01 
1.625800e+01 -1.769671e-01 -2.044202e-01 
1.625900e+01 -1.768476e-01 -2.043342e-01 
1.626000e+01 -1.767265e-01 -2.042463e-01 
1.626100e+01 -1.766041e-01 -2.041565e-01 
1.626200e+01 -1.764803e-01 -2.040649e-01 
1.626300e+01 -1.763550e-01 -2.039713e-01 
1.626400e+01 -1.762283e-01 -2.038760e-01 
1.626500e+01 -1.761003e-01 -2.037787e-01 
1.626600e+01 -1.759708e-01 -2.036796e-01 
1.626700e+01 -1.758400e-01 -2.035786e-01 
1.626800e+01 -1.757078e-01 -2.034757e-01 
1.626900e+01 -1.755741e-01 -2.033710e-01 
1.627000e+01 -1.754392e-01 -2.032644e-01 
1.627100e+01 -1.753028e-01 -2.031560e-01 
1.627200e+01 -1.751651e-01 -2.030457e-01 
1.627300e+01 -1.750260e-01 -2.029336e-01 
1.627400e+01 -1.748856e-01 -2.028196e-01 
1.627500e+01 -1.747438e-01 -2.027038e-01 
1.627600e+01 -1.746007e-01 -2.025861e-01 
1.627700e+01 -1.744563e-01 -2.024665e-01 
1.627800e+01 -1.743105e-01 -2.023452e-01 
1.627900e+01 -1.741633e-01 -2.022219e-01 
1.628000e+01 -1.740149e-01 -2.020969e-01 
1.628100e+01 -1.738651e-01 -2.019700e-01 
1.628200e+01 -1.737141e-01 -2.018412e-01 
1.628300e+01 -1.735617e-01 -2.017106e-01 
1.628400e+01 -1.734080e-01 -2.015782e-01 
1.628500e+01 -1.732530e-01 -2.014440e-01 
1.628600e+01 -1.730967e-01 -2.013079e-01 
1.628700e+01 -1.729392e-01 -2.011700e-01 
1.628800e+01 -1.727803e-01 -2.010303e-01 
1.628900e+01 -1.726202e-01 -2.008888e-01 
1.629000e+01 -1.724588e-01 -2.007454e-01 
1.629100e+01 -1.722961e-01 -2.006002e-01 
1.629200e+01 -1.721322e-01 -2.004532e-01 
1.629300e+01 -1.719670e-01 -2.003044e-01 
1.629400e+01 -1.718006e-01 -2.001538e-01 
1.629500e+01 -1.716329e-01 -2.000014e-01 
1.629600e+01 -1.714640e-01 -1.998471e-01 
1.629700e+01 -1.712939e-01 -1.996911e-01 
1.629800e+01 -1.711225e-01 -1.995332e-01 
1.629900e+01 -1.709499e-01 -1.993736e-01 
1.630000e+01 -1.707761e-01 -1.992121e-01 
1.630100e+01 -1.706010e-01 -1.990489e-01 
1.630200e+01 -1.704248e-01 -1.988838e-01 
1.630300e+01 -1.702473e-01 -1.987170e-01 
1.630400e+01 -1.700687e-01 -1.985484e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_211875280/traj_state_down.dat <==
% Time x_recovered0 x_recovered1 x_recovered2 x_true0 x_true1 x_true2 
0.000000e+00 -5.346722e-16 -3.469366e-16 3.960060e-16 -5.346722e-16 -3.469366e-16 3.960060e-16 
1.000000e-02 -2.221446e-03 -2.237758e-03 -8.303514e-04 -1.177632e-15 -3.268530e-13 -1.346877e-10 
2.000000e-02 -4.366959e-03 -4.405245e-03 -1.640919e-03 2.541275e-14 -2.288019e-11 -1.815552e-09 
3.000000e-02 -6.434244e-03 -6.500913e-03 -2.431211e-03 3.037855e-13 -6.586856e-11 -6.919043e-09 
4.000000e-02 -8.421154e-03 -8.523353e-03 -3.200775e-03 6.023796e-14 -1.663125e-10 -2.035331e-08 
5.000000e-02 -1.032569e-02 -1.047129e-02 -3.949203e-03 -3.005918e-12 -4.894778e-10 -5.272330e-08 
6.000000e-02 -1.214602e-02 -1.234360e-02 -4.676131e-03 -1.272390e-11 -1.329398e-09 -1.203455e-07 
7.000000e-02 -1.388043e-02 -1.413928e-02 -5.381239e-03 -3.468409e-11 -3.116084e-09 -2.453689e-07 
8.000000e-02 -1.552741e-02 -1.585748e-02 -6.064256e-03 -8.131302e-11 -6.571880e-09 -4.589670e-07 
9.000000e-02 -1.708557e-02 -1.749750e-02 -6.724959e-03 -1.729620e-10 -1.272414e-08 -8.019214e-07 
1.000000e-01 -1.855371e-02 -1.905877e-02 -7.363174e-03 -3.465434e-10 -2.315035e-08 -1.326996e-06 
1.100000e-01 -1.993075e-02 -2.054087e-02 -7.978781e-03 -6.579585e-10 -4.005150e-08 -2.099923e-06 
1.200000e-01 -2.121583e-02 -2.194350e-02 -8.571710e-03 -1.182398e-09 -6.625731e-08 -3.199448e-06 
1.300000e-01 -2.240819e-02 -2.326654e-02 -9.141944e-03 -2.028664e-09 -1.054645e-07 -4.719332e-06 
1.400000e-01 -2.350729e-02 -2.450999e-02 -9.689522e-03 -3.347844e-09 -1.623636e-07 -6.769526e-06 
1.500000e-01 -2.451272e-02 -2.567398e-02 -1.021454e-02 -5.350106e-09 -2.429188e-07 -9.477823e-06 
1.600000e-01 -2.542425e-02 -2.675879e-02 -1.071714e-02 -8.311239e-09 -3.544801e-07 -1.299064e-05 
1.700000e-01 -2.624179e-02 -2.776486e-02 -1.119753e-02 -1.257731e-08 -5.058374e-07 -1.747327e-05 
1.800000e-01 -2.696545e-02 -2.869273e-02 -1.165598e-02 -1.859597e-08 -7.075662e-07 -2.311158e-05 
1.900000e-01 -2.759547e-02 -2.954310e-02 -1.209280e-02 -2.693236e-08 -9.721955e-07 -3.011276e-05 
2.000000e-01 -2.813227e-02 -3.031680e-02 -1.250837e-02 -3.829609e-08 -1.314536e-06 -3.870656e-05 
2.100000e-01 -2.857643e-02 -3.101478e-02 -1.290312e-02 -5.354442e-08 -1.751718e-06 -4.914547e-05 
2.200000e-01 -2.892868e-02 -3.163814e-02 -1.327756e-02 -7.371613e-08 -2.303473e-06 -6.170550e-05 
2.300000e-01 -2.918990e-02 -3.218808e-02 -1.363221e-02 -1.000656e-07 -2.992392e-06 -7.668695e-05 
2.400000e-01 -2.936115e-02 -3.266595e-02 -1.396771e-02 -1.341008e-07 -3.844288e-06 -9.441517e-05 
2.500000e-01 -2.944362e-02 -3.307322e-02 -1.428469e-02 -1.775966e-07 -4.888311e-06 -1.152408e-04 
2.600000e-01 -2.943866e-02 -3.341145e-02 -1.458390e-02 -2.326227e-07 -6.157137e-06 -1.395401e-04 
2.700000e-01 -2.934778e-02 -3.368236e-02 -1.486609e-02 -3.016052e-07 -7.687332e-06 -1.677152e-04 
2.800000e-01 -2.917260e-02 -3.388774e-02 -1.513211e-02 -3.873675e-07 -9.519653e-06 -2.001949e-04 
2.900000e-01 -2.891491e-02 -3.402952e-02 -1.538283e-02 -4.931601e-07 -1.169927e-05 -2.374340e-04 
3.000000e-01 -2.857663e-02 -3.410972e-02 -1.561920e-02 -6.226846e-07 -1.427590e-05 -2.799140e-04 
3.100000e-01 -2.815982e-02 -3.413046e-02 -1.584220e-02 -7.801783e-07 -1.730417e-05 -3.281427e-04 
3.200000e-01 -2.766666e-02 -3.409398e-02 -1.605287e-02 -9.704623e-07 -2.084394e-05 -3.826543e-04 
3.300000e-01 -2.709946e-02 -3.400258e-02 -1.625230e-02 -1.198984e-06 -2.496052e-05 -4.440089e-04 
3.400000e-01 -2.646066e-02 -3.385867e-02 -1.644163e-02 -1.471841e-06 -2.972479e-05 -5.127926e-04 
3.500000e-01 -2.575280e-02 -3.366474e-02 -1.662204e-02 -1.795889e-06 -3.521358e-05 -5.896168e-04 
3.600000e-01 -2.497857e-02 -3.342336e-02 -1.679476e-02 -2.178792e-06 -4.150990e-05 -6.751179e-04 
3.700000e-01 -2.414072e-02 -3.313719e-02 -1.696106e-02 -2.629082e-06 -4.870324e-05 -7.699563e-04 
3.800000e-01 -2.324213e-02 -3.280894e-02 -1.712224e-02 -3.156178e-06 -5.688962e-05 -8.748163e-04 
3.900000e-01 -2.228579e-02 -3.244139e-02 -1.727966e-02 -3.770520e-06 -6.617193e-05 -9.904052e-04 
4.000000e-01 -2.127477e-02 -3.203739e-02 -1.743470e-02 -4.483623e-06 -7.666015e-05 -1.117452e-03 
4.100000e-01 -2.021221e-02 -3.159984e-02 -1.758877e-02 -5.308140e-06 -8.847161e-05 -1.256708e-03 
4.200000e-01 -1.910137e-02 -3.113170e-02 -1.774334e-02 -6.257893e-06 -1.017310e-04 -1.408941e-03 
4.300000e-01 -1.794556e-02 -3.063597e-02 -1.789988e-02 -7.348018e-06 -1.165707e-04 -1.574943e-03 
4.400000e-01 -1.674817e-02 -3.011569e-02 -1.805989e-02 -8.595029e-06 -1.331310e-04 -1.755520e-03 
4.500000e-01 -1.551266e-02 -2.957394e-02 -1.822490e-02 -1.001688e-05 -1.515600e-04 -1.951495e-03 
4.600000e-01 -1.424253e-02 -2.901382e-02 -1.839646e-02 -1.163299e-05 -1.720140e-04 -2.163707e-03 
4.700000e-01 -1.294137e-02 -2.843846e-02 -1.857614e-02 -1.346444e-05 -1.946577e-04 -2.393008e-03 
4.800000e-01 -1.161278e-02 -2.785102e-02 -1.876553e-02 -1.553401e-05 -2.196639e-04 -2.640262e-03 
4.900000e-01 -1.026042e-02 -2.725467e-02 -1.896622e-02 -1.786621e-05 -2.472141e-04 -2.906343e-03 
5.000000e-01 -8.887993e-03 -2.665258e-02 -1.917981e-02 -2.048741e-05 -2.774982e-04 -3.192135e-03 
5.100000e-01 -7.499208e-03 -2.604792e-02 -1.940791e-02 -2.342593e-05 -3.107147e-04 -3.498528e-03 
5.200000e-01 -6.097815e-03 -2.544388e-02 -1.965213e-02 -2.671216e-05 -3.470708e-04 -3.826417e-03 
5.300000e-01 -4.687575e-03 -2.484361e-02 -1.991410e-02 -3.037855e-05 -3.867822e-04 -4.176700e-03 
5.400000e-01 -3.272258e-03 -2.425029e-02 -2.019541e-02 -3.445974e-05 -4.300735e-04 -4.550278e-03 
5.500000e-01 -1.855639e-03 -2.366704e-02 -2.049766e-02 -3.899271e-05 -4.771777e-04 -4.948049e-03 
5.600000e-01 -4.414921e-04 -2.309697e-02 -2.082245e-02 -4.401680e-05 -5.283366e-04 -5.370910e-03 
5.700000e-01 9.664202e-04 -2.254318e-02 -2.117136e-02 -4.957381e-05 -5.838004e-04 -5.819751e-03 
5.800000e-01 2.364349e-03 -2.200870e-02 -2.154593e-02 -5.570803e-05 -6.438277e-04 -6.295456e-03 
5.900000e-01 3.748566e-03 -2.149655e-02 -2.194771e-02 -6.246644e-05 -7.086857e-04 -6.798901e-03 
6.000000e-01 5.115372e-03 -2.100970e-02 -2.237820e-02 -6.989876e-05 -7.786495e-04 -7.330947e-03 
6.100000e-01 6.461099e-03 -2.055106e-02 -2.283891e-02 -7.805742e-05 -8.540024e-04 -7.892443e-03 
6.200000e-01 7.782122e-03 -2.012349e-02 -2.333126e-02 -8.699774e-05 -9.350356e-04 -8.484221e-03 
6.300000e-01 9.074858e-03 -1.972979e-02 -2.385669e-02 -9.677803e-05 -1.022048e-03 -9.107095e-03 
6.400000e-01 1.033578e-02 -1.937270e-02 -2.441657e-02 -1.074596e-04 -1.115345e-03 -9.761858e-03 
6.500000e-01 1.156141e-02 -1.905488e-02 -2.501225e-02 -1.191070e-04 -1.215241e-03 -1.044928e-02 
6.600000e-01 1.274834e-02 -1.877892e-02 -2.564500e-02 -1.317875e-04 -1.322057e-03 -1.117010e-02 
6.700000e-01 1.389324e-02 -1.854735e-02 -2.631608e-02 -1.455722e-04 -1.436118e-03 -1.192503e-02 
6.800000e-01 1.499283e-02 -1.836259e-02 -2.702667e-02 -1.605352e-04 -1.557758e-03 -1.271477e-02 
6.900000e-01 1.604392e-02 -1.822698e-02 -2.777791e-02 -1.767538e-04 -1.687316e-03 -1.353995e-02 
7.000000e-01 1.704343e-02 -1.814279e-02 -2.857087e-02 -1.943090e-04 -1.825137e-03 -1.440119e-02 
7.100000e-01 1.798832e-02 -1.811216e-02 -2.940657e-02 -2.132852e-04 -1.971571e-03 -1.529907e-02 
7.200000e-01 1.887569e-02 -1.813717e-02 -3.028596e-02 -2.337703e-04 -2.126972e-03 -1.623413e-02 
7.300000e-01 1.970272e-02 -1.821976e-02 -3.120992e-02 -2.558558e-04 -2.291699e-03 -1.720685e-02 
7.400000e-01 2.046669e-02 -1.836179e-02 -3.217925e-02 -2.796366e-04 -2.466113e-03 -1.821769e-02 
7.500000e-01 2.116499e-02 -1.856500e-02 -3.319470e-02 -3.052115e-04 -2.650582e-03 -1.926703e-02 
7.600000e-01 2.179514e-02 -1.883102e-02 -3.425691e-02 -3.326830e-04 -2.845473e-03 -2.035525e-02 
7.700000e-01 2.235476e-02 -1.916137e-02 -3.536646e-02 -3.621570e-04 -3.051157e-03 -2.148261e-02 
7.800000e-01 2.284160e-02 -1.955745e-02 -3.652385e-02 -3.937433e-04 -3.268006e-03 -2.264939e-02 
7.900000e-01 2.325351e-02 -2.002052e-02 -3.772949e-02 -4.275556e-04 -3.496395e-03 -2.385574e-02 
8.000000e-01 2.358850e-02 -2.055174e-02 -3.898370e-02 -4.637109e-04 -3.736695e-03 -2.510182e-02 
8.100000e-01 2.384470e-02 -2.115215e-02 -4.028671e-02 -5.023304e-04 -3.989281e-03 -2.638767e-02 
8.200000e-01 2.402037e-02 -2.182264e-02 -4.163867e-02 -5.435387e-04 -4.254526e-03 -2.771330e-02 
8.300000e-01 2.411391e-02 -2.256398e-02 -4.303960e-02 -5.874643e-04 -4.532800e-03 -2.907866e-02 
8.400000e-01 2.412385e-02 -2.337681e-02 -4.448948e-02 -6.342394e-04 -4.824472e-03 -3.048361e-02 
8.500000e-01 2.404887e-02 -2.426165e-02 -4.598814e-02 -6.839997e-04 -5.129908e-03 -3.192795e-02 
8.600000e-01 2.388781e-02 -2.521886e-02 -4.753533e-02 -7.368846e-04 -5.449471e-03 -3.341142e-02 
8.700000e-01 2.363963e-02 -2.624870e-02 -4.913071e-02 -7.930374e-04 -5.783518e-03 -3.493369e-02 
8.800000e-01 2.330344e-02 -2.735125e-02 -5.077383e-02 -8.526045e-04 -6.132401e-03 -3.649433e-02 
8.900000e-01 2.287852e-02 -2.852650e-02 -5.246412e-02 -9.157360e-04 -6.496467e-03 -3.809287e-02 
9.000000e-01 2.236428e-02 -2.977428e-02 -5.420092e-02 -9.825855e-04 -6.876055e-03 -3.972874e-02 
9.100000e-01 2.176028e-02 -3.109427e-02 -5.598347e-02 -1.053310e-03 -7.271499e-03 -4.140130e-02 
9.200000e-01 2.106625e-02 -3.248606e-02 -5.781090e-02 -1.128069e-03 -7.683122e-03 -4.310983e-02 
9.300000e-01 2.028206e-02 -3.394905e-02 -5.968221e-02 -1.207027e-03 -8.111237e-03 -4.485355e-02 
9.400000e-01 1.940774e-02 -3.548254e-02 -6.159633e-02 -1.290350e-03 -8.556152e-03 -4.663156e-02 
9.500000e-01 1.844345e-02 -3.708568e-02 -6.355204e-02 -1.378207e-03 -9.018158e-03 -4.844293e-02 
9.600000e-01 1.738952e-02 -3.875750e-02 -6.554806e-02 -1.470771e-03 -9.497538e-03 -5.028660e-02 
9.700000e-01 1.624644e-02 -4.049687e-02 -6.758295e-02 -1.568217e-03 -9.994562e-03 -5.216146e-02 
9.800000e-01 1.501484e-02 -4.230256e-02 -6.965521e-02 -1.670722e-03 -1.050949e-02 -5.406631e-02 
9.900000e-01 1.369549e-02 -4.417319e-02 -7.176320e-02 -1.778467e-03 -1.104255e-02 -5.599986e-02 
1.000000e+00 1.228932e-02 -4.610725e-02 -7.390519e-02 -1.891634e-03 -1.159399e-02 -5.796076e-02 
1.010000e+00 1.079742e-02 -4.810312e-02 -7.607934e-02 -2.010409e-03 -1.216400e-02 -5.994754e-02 
1.020000e+00 9.220989e-03 -5.015904e-02 -7.828370e-02 -2.134977e-03 -1.275279e-02 -6.195868e-02 
1.030000e+00 7.561405e-03 -5.227313e-02 -8.051622e-02 -2.265528e-03 -1.336053e-02 -6.399257e-02 
1.040000e+00 5.820169e-03 -5.444339e-02 -8.277475e-02 -2.402251e-03 -1.398738e-02 -6.604752e-02 
1.050000e+00 3.998924e-03 -5.666772e-02 -8.505704e-02 -2.545340e-03 -1.463348e-02 -6.812174e-02 
1.060000e+00 2.099450e-03 -5.894388e-02 -8.736074e-02 -2.694986e-03 -1.529895e-02 -7.021340e-02 
1.070000e+00 1.236587e-04 -6.126953e-02 -8.968340e-02 -2.851383e-03 -1.598388e-02 -7.232055e-02 
1.080000e+00 -1.926406e-03 -6.364222e-02 -9.202247e-02 -3.014728e-03 -1.668835e-02 -7.444119e-02 
1.090000e+00 -4.048575e-03 -6.605940e-02 -9.437532e-02 -3.185216e-03 -1.741242e-02 -7.657322e-02 
1.100000e+00 -6.240555e-03 -6.851842e-02 -9.673923e-02 -3.363042e-03 -1.815612e-02 -7.871449e-02 
1.110000e+00 -8.499932e-03 -7.101652e-02 -9.911138e-02 -3.548404e-03 -1.891945e-02 -8.086277e-02 
1.120000e+00 -1.082418e-02 -7.355085e-02 -1.014889e-01 -3.741497e-03 -1.970240e-02 -8.301574e-02 
1.130000e+00 -1.321066e-02 -7.611848e-02 -1.038687e-01 -3.942517e-03 -2.050491e-02 -8.517102e-02 
1.140000e+00 -1.565661e-02 -7.871639e-02 -1.062479e-01 -4.151660e-03 -2.132694e-02 -8.732618e-02 
1.150000e+00 -1.815920e-02 -8.134146e-02 -1.086232e-01 -4.369120e-03 -2.216837e-02 -8.947870e-02 
1.160000e+00 -2.071546e-02 -8.399053e-02 -1.109915e-01 -4.595091e-03 -2.302908e-02 -9.162599e-02 
1.170000e+00 -2.332235e-02 -8.666032e-02 -1.133494e-01 -4.829766e-03 -2.390893e-02 -9.376544e-02 
1.180000e+00 -2.597675e-02 -8.934753e-02 -1.156937e-01 -5.073333e-03 -2.480773e-02 -9.589433e-02 
1.190000e+00 -2.867542e-02 -9.204876e-02 -1.180210e-01 -5.325983e-03 -2.572528e-02 -9.800991e-02 
1.200000e+00 -3.141507e-02 -9.476057e-02 -1.203277e-01 -5.587901e-03 -2.666133e-02 -1.001094e-01 
1.210000e+00 -3.419233e-02 -9.747945e-02 -1.226104e-01 -5.859270e-03 -2.761561e-02 -1.021899e-01 
1.220000e+00 -3.700377e-02 -1.002019e-01 -1.248656e-01 -6.140273e-03 -2.858783e-02 -1.042485e-01 
1.230000e+00 -3.984586e-02 -1.029242e-01 -1.270896e-01 -6.431085e-03 -2.957766e-02 -1.062823e-01 
1.240000e+00 -4.271506e-02 -1.056428e-01 -1.292787e-01 -6.731883e-03 -3.058473e-02 -1.082883e-01 
1.250000e+00 -4.560774e-02 -1.083541e-01 -1.314294e-01 -7.042836e-03 -3.160865e-02 -1.102635e-01 
1.260000e+00 -4.852025e-02 -1.110543e-01 -1.335378e-01 -7.364111e-03 -3.264900e-02 -1.122048e-01 
1.270000e+00 -5.144888e-02 -1.137397e-01 -1.356003e-01 -7.695870e-03 -3.370531e-02 -1.141090e-01 
1.280000e+00 -5.438990e-02 -1.164066e-01 -1.376132e-01 -8.038269e-03 -3.477709e-02 -1.159732e-01 
1.290000e+00 -5.733954e-02 -1.190513e-01 -1.395726e-01 -8.391461e-03 -3.586383e-02 -1.177941e-01 
1.300000e+00 -6.029400e-02 -1.216699e-01 -1.414748e-01 -8.755593e-03 -3.696495e-02 -1.195686e-01 
1.310000e+00 -6.324949e-02 -1.242587e-01 -1.433160e-01 -9.130806e-03 -3.807988e-02 -1.212935e-01 
1.320000e+00 -6.620217e-02 -1.268139e-01 -1.450924e-01 -9.517235e-03 -3.920799e-02 -1.229656e-01 
1.330000e+00 -6.914824e-02 -1.293319e-01 -1.468003e-01 -9.915008e-03 -4.034863e-02 -1.245817e-01 
1.340000e+00 -7.208385e-02 -1.318088e-01 -1.484360e-01 -1.032425e-02 -4.150109e-02 -1.261387e-01 
1.350000e+00 -7.500520e-02 -1.342410e-01 -1.499956e-01 -1.074507e-02 -4.266467e-02 -1.276333e-01 
1.360000e+00 -7.790848e-02 -1.366248e-01 -1.514754e-01 -1.117757e-02 -4.383860e-02 -1.290624e-01 
1.370000e+00 -8.078990e-02 -1.389565e-01 -1.528718e-01 -1.162187e-02 -4.502210e-02 -1.304227e-01 
1.380000e+00 -8.364569e-02 -1.412324e-01 -1.541812e-01 -1.207805e-02 -4.621434e-02 -1.317112e-01 
1.390000e+00 -8.647213e-02 -1.434490e-01 -1.553998e-01 -1.254618e-02 -4.741447e-02 -1.329246e-01 
1.400000e+00 -8.926550e-02 -1.456028e-01 -1.565242e-01 -1.302636e-02 -4.862161e-02 -1.340600e-01 
1.410000e+00 -9.202216e-02 -1.476902e-01 -1.575508e-01 -1.351864e-02 -4.983483e-02 -1.351141e-01 
1.420000e+00 -9.473849e-02 -1.497078e-01 -1.584762e-01 -1.402307e-02 -5.105319e-02 -1.360839e-01 
1.430000e+00 -9.741093e-02 -1.516523e-01 -1.592969e-01 -1.453971e-02 -5.227572e-02 -1.369665e-01 
1.440000e+00 -1.000360e-01 -1.535203e-01 -1.600097e-01 -1.506860e-02 -5.350139e-02 -1.377588e-01 
1.450000e+00 -1.026102e-01 -1.553086e-01 -1.606112e-01 -1.560975e-02 -5.472917e-02 -1.384580e-01 
1.460000e+00 -1.051302e-01 -1.570140e-01 -1.610984e-01 -1.616318e-02 -5.595799e-02 -1.390611e-01 
1.470000e+00 -1.075928e-01 -1.586334e-01 -1.614681e-01 -1.672891e-02 -5.718676e-02 -1.395654e-01 
1.480000e+00 -1.099946e-01 -1.601638e-01 -1.617173e-01 -1.730692e-02 -5.841434e-02 -1.399682e-01 
1.490000e+00 -1.123326e-01 -1.616024e-01 -1.618431e-01 -1.789719e-02 -5.963959e-02 -1.402666e-01 
1.500000e+00 -1.146036e-01 -1.629462e-01 -1.618427e-01 -1.849970e-02 -6.086133e-02 -1.404583e-01 
1.510000e+00 -1.168048e-01 -1.641925e-01 -1.617134e-01 -1.911440e-02 -6.207836e-02 -1.405405e-01 
1.520000e+00 -1.189333e-01 -1.653388e-01 -1.614526e-01 -1.974124e-02 -6.328944e-02 -1.405109e-01 
1.530000e+00 -1.209864e-01 -1.663824e-01 -1.610579e-01 -2.038016e-02 -6.449333e-02 -1.403671e-01 
1.540000e+00 -1.229613e-01 -1.673210e-01 -1.605269e-01 -2.103108e-02 -6.568876e-02 -1.401069e-01 
1.550000e+00 -1.248555e-01 -1.681522e-01 -1.598573e-01 -2.169391e-02 -6.687441e-02 -1.397280e-01 
1.560000e+00 -1.266667e-01 -1.688739e-01 -1.590471e-01 -2.236853e-02 -6.804900e-02 -1.392285e-01 
1.570000e+00 -1.283924e-01 -1.694839e-01 -1.580944e-01 -2.305484e-02 -6.921117e-02 -1.386062e-01 
1.580000e+00 -1.300305e-01 -1.699802e-01 -1.569972e-01 -2.375271e-02 -7.035957e-02 -1.378594e-01 
1.590000e+00 -1.315790e-01 -1.703612e-01 -1.557539e-01 -2.446199e-02 -7.149284e-02 -1.369863e-01 
1.600000e+00 -1.330358e-01 -1.706249e-01 -1.543629e-01 -2.518251e-02 -7.260959e-02 -1.359853e-01 
1.610000e+00 -1.343991e-01 -1.707699e-01 -1.528230e-01 -2.591412e-02 -7.370843e-02 -1.348548e-01 
1.620000e+00 -1.356673e-01 -1.707947e-01 -1.511328e-01 -2.665662e-02 -7.478793e-02 -1.335935e-01 
1.630000e+00 -1.368389e-01 -1.706979e-01 -1.492913e-01 -2.740981e-02 -7.584669e-02 -1.322001e-01 
1.640000e+00 -1.379123e-01 -1.704783e-01 -1.472976e-01 -2.817348e-02 -7.688326e-02 -1.306735e-01 
1.650000e+00 -1.388863e-01 -1.701350e-01 -1.451509e-01 -2.894739e-02 -7.789621e-02 -1.290126e-01 
1.660000e+00 -1.397598e-01 -1.696668e-01 -1.428507e-01 -2.973132e-02 -7.888408e-02 -1.272167e-01 
1.670000e+00 -1.405317e-01 -1.690732e-01 -1.403966e-01 -3.052499e-02 -7.984543e-02 -1.252849e-01 
1.680000e+00 -1.412013e-01 -1.683534e-01 -1.377883e-01 -3.132813e-02 -8.077879e-02 -1.232167e-01 
1.690000e+00 -1.417677e-01 -1.675068e-01 -1.350258e-01 -3.214046e-02 -8.168271e-02 -1.210116e-01 
1.700000e+00 -1.422304e-01 -1.665332e-01 -1.321091e-01 -3.296168e-02 -8.255573e-02 -1.186695e-01 
1.710000e+00 -1.425890e-01 -1.654324e-01 -1.290387e-01 -3.379147e-02 -8.339638e-02 -1.161901e-01 
1.720000e+00 -1.428432e-01 -1.642041e-01 -1.258150e-01 -3.462950e-02 -8.420322e-02 -1.135735e-01 
1.730000e+00 -1.429928e-01 -1.628485e-01 -1.224386e-01 -3.547542e-02 -8.497478e-02 -1.108198e-01 
1.740000e+00 -1.430378e-01 -1.613658e-01 -1.189105e-01 -3.632887e-02 -8.570963e-02 -1.079294e-01 
1.750000e+00 -1.429784e-01 -1.597563e-01 -1.152316e-01 -3.718948e-02 -8.640631e-02 -1.049028e-01 
1.760000e+00 -1.428148e-01 -1.580205e-01 -1.114031e-01 -3.805687e-02 -8.706342e-02 -1.017406e-01 
1.770000e+00 -1.425476e-01 -1.561590e-01 -1.074266e-01 -3.893062e-02 -8.767952e-02 -9.844365e-02 
1.780000e+00 -1.421772e-01 -1.541726e-01 -1.033035e-01 -3.981031e-02 -8.825321e-02 -9.501294e-02 
1.790000e+00 -1.417043e-01 -1.520620e-01 -9.903568e-02 -4.069553e-02 -8.878311e-02 -9.144962e-02 
1.800000e+00 -1.411299e-01 -1.498285e-01 -9.462510e-02 -4.158583e-02 -8.926784e-02 -8.775498e-02 
1.810000e+00 -1.404548e-01 -1.474732e-01 -9.007391e-02 -4.248074e-02 -8.970604e-02 -8.393050e-02 
1.820000e+00 -1.396803e-01 -1.449972e-01 -8.538446e-02 -4.337979e-02 -9.009639e-02 -7.997783e-02 
1.830000e+00 -1.388074e-01 -1.424022e-01 -8.055927e-02 -4.428250e-02 -9.043757e-02 -7.589878e-02 
1.840000e+00 -1.378377e-01 -1.396896e-01 -7.560106e-02 -4.518837e-02 -9.072829e-02 -7.169532e-02 
1.850000e+00 -1.367726e-01 -1.368611e-01 -7.051272e-02 -4.609689e-02 -9.096729e-02 -6.736958e-02 
1.860000e+00 -1.356138e-01 -1.339185e-01 -6.529732e-02 -4.700754e-02 -9.115334e-02 -6.292389e-02 
1.870000e+00 -1.343630e-01 -1.308639e-01 -5.995813e-02 -4.791978e-02 -9.128522e-02 -5.836069e-02 
1.880000e+00 -1.330220e-01 -1.276991e-01 -5.449857e-02 -4.883306e-02 -9.136177e-02 -5.368264e-02 
1.890000e+00 -1.315929e-01 -1.244265e-01 -4.892224e-02 -4.974683e-02 -9.138184e-02 -4.889252e-02 
1.900000e+00 -1.300777e-01 -1.210483e-01 -4.323293e-02 -5.066051e-02 -9.134432e-02 -4.399328e-02 
1.910000e+00 -1.284786e-01 -1.175669e-01 -3.743457e-02 -5.157352e-02 -9.124814e-02 -3.898806e-02 
1.920000e+00 -1.267980e-01 -1.139848e-01 -3.153128e-02 -5.248527e-02 -9.109227e-02 -3.388011e-02 
1.930000e+00 -1.250383e-01 -1.103047e-01 -2.552733e-02 -5.339516e-02 -9.087572e-02 -2.867286e-02 
1.940000e+00 -1.232019e-01 -1.065292e-01 -1.942714e-02 -5.430258e-02 -9.059752e-02 -2.336989e-02 
1.950000e+00 -1.212914e-01 -1.026611e-01 -1.323531e-02 -5.520690e-02 -9.025677e-02 -1.797494e-02 
1.960000e+00 -1.193095e-01 -9.870348e-02 -6.956571e-03 -5.610750e-02 -8.985260e-02 -1.249188e-02 
1.970000e+00 -1.172590e-01 -9.465919e-02 -5.957989e-04 -5.700374e-02 -8.938419e-02 -6.924734e-03 
1.980000e+00 -1.151427e-01 -9.053136e-02 5.841980e-03 -5.789497e-02 -8.885077e-02 -1.277661e-03 
1.990000e+00 -1.129636e-01 -8.632316e-02 1.235161e-02 -5.878054e-02 -8.825161e-02 4.445036e-03 
2.000000e+00 -1.107245e-01 -8.203783e-02 1.892779e-02 -5.965978e-02 -8.758604e-02 1.023892e-02 
2.010000e+00 -1.084285e-01 -7.767870e-02 2.556510e-02 -6.053203e-02 -8.685344e-02 1.609944e-02 
2.020000e+00 -1.060788e-01 -7.324916e-02 3.225802e-02 -6.139662e-02 -8.605323e-02 2.202188e-02 
2.030000e+00 -1.036785e-01 -6.875265e-02 3.900088e-02 -6.225287e-02 -8.518490e-02 2.800145e-02 
2.040000e+00 -1.012307e-01 -6.419271e-02 4.578791e-02 -6.310009e-02 -8.424800e-02 3.403321e-02 
2.050000e+00 -9.873871e-02 -5.957290e-02 5.261325e-02 -6.393760e-02 -8.324211e-02 4.011211e-02 
2.060000e+00 -9.620583e-02 -5.489684e-02 5.947092e-02 -6.476470e-02 -8.216690e-02 4.623301e-02 
2.070000e+00 -9.363534e-02 -5.016821e-02 6.635487e-02 -6.558071e-02 -8.102207e-02 5.239065e-02 
2.080000e+00 -9.103058e-02 -4.539071e-02 7.325896e-02 -6.638491e-02 -7.980741e-02 5.857967e-02 
2.090000e+00 -8.839489e-02 -4.056811e-02 8.017695e-02 -6.717662e-02 -7.852274e-02 6.479464e-02 
2.100000e+00 -8.573164e-02 -3.570419e-02 8.710256e-02 -6.795513e-02 -7.716796e-02 7.103001e-02 
2.110000e+00 -8.304422e-02 -3.080275e-02 9.402941e-02 -6.871975e-02 -7.574303e-02 7.728017e-02 
2.120000e+00 -8.033599e-02 -2.586764e-02 1.009511e-01 -6.946976e-02 -7.424798e-02 8.353944e-02 
2.130000e+00 -7.761034e-02 -2.090271e-02 1.078611e-01 -7.020447e-02 -7.268289e-02 8.980204e-02 
2.140000e+00 -7.487064e-02 -1.591182e-02 1.147530e-01 -7.092318e-02 -7.104791e-02 9.606216e-02 
2.150000e+00 -7.212025e-02 -1.089886e-02 1.216202e-01 -7.162520e-02 -6.934326e-02 1.023139e-01 
2.160000e+00 -6.936251e-02 -5.867707e-03 1.284560e-01 -7.230982e-02 -6.756923e-02 1.085514e-01 
2.170000e+00 -6.660073e-02 -8.222447e-04 1.352540e-01 -7.297635e-02 -6.572617e-02 1.147686e-01 
2.180000e+00 -6.383821e-02 4.233651e-03 1.420075e-01 -7.362411e-02 -6.381448e-02 1.209594e-01 
2.190000e+00 -6.107820e-02 9.296111e-03 1.487098e-01 -7.425242e-02 -6.183467e-02 1.271180e-01 
2.200000e+00 -5.832392e-02 1.436128e-02 1.553543e-01 -7.486058e-02 -5.978727e-02 1.332381e-01 
2.210000e+00 -5.557855e-02 1.942533e-02 1.619344e-01 -7.544794e-02 -5.767291e-02 1.393137e-01 
2.220000e+00 -5.284519e-02 2.448445e-02 1.684436e-01 -7.601382e-02 -5.549228e-02 1.453387e-01 
2.230000e+00 -5.012694e-02 2.953484e-02 1.748751e-01 -7.655757e-02 -5.324613e-02 1.513070e-01 
2.240000e+00 -4.742679e-02 3.457276e-02 1.812226e-01 -7.707853e-02 -5.093527e-02 1.572125e-01 
2.250000e+00 -4.474770e-02 3.959449e-02 1.874794e-01 -7.757606e-02 -4.856061e-02 1.630490e-01 
2.260000e+00 -4.209255e-02 4.459636e-02 1.936392e-01 -7.804953e-02 -4.612310e-02 1.688105e-01 
2.270000e+00 -3.946414e-02 4.957474e-02 1.996954e-01 -7.849831e-02 -4.362376e-02 1.744910e-01 
2.280000e+00 -3.686522e-02 5.452603e-02 2.056418e-01 -7.892180e-02 -4.106369e-02 1.800844e-01 
2.290000e+00 -3.429843e-02 5.944671e-02 2.114721e-01 -7.931939e-02 -3.844404e-02 1.855848e-01 
2.300000e+00 -3.176634e-02 6.433331e-02 2.171801e-01 -7.969049e-02 -3.576603e-02 1.909861e-01 
2.310000e+00 -2.927143e-02 6.918241e-02 2.227597e-01 -8.003452e-02 -3.303094e-02 1.962826e-01 
2.320000e+00 -2.681610e-02 7.399066e-02 2.282048e-01 -8.035092e-02 -3.024015e-02 2.014683e-01 
2.330000e+00 -2.440262e-02 7.875477e-02 2.335096e-01 -8.063914e-02 -2.739504e-02 2.065375e-01 
2.340000e+00 -2.203320e-02 8.347152e-02 2.386682e-01 -8.089865e-02 -2.449711e-02 2.114846e-01 
2.350000e+00 -1.970994e-02 8.813779e-02 2.436749e-01 -8.112891e-02 -2.154790e-02 2.163039e-01 
2.360000e+00 -1.743481e-02 9.275049e-02 2.485242e-01 -8.132944e-02 -1.854900e-02 2.209899e-01 
2.370000e+00 -1.520970e-02 9.730666e-02 2.532105e-01 -8.149973e-02 -1.550208e-02 2.255371e-01 
2.380000e+00 -1.303638e-02 1.018034e-01 2.577287e-01 -8.163933e-02 -1.240885e-02 2.299404e-01 
2.390000e+00 -1.091651e-02 1.062378e-01 2.620734e-01 -8.174776e-02 -9.271086e-03 2.341943e-01 
2.400000e+00 -8.851627e-03 1.106073e-01 2.662397e-01 -8.182460e-02 -6.090626e-03 2.382939e-01 
2.410000e+00 -6.843166e-03 1.149091e-01 2.702228e-01 -8.186944e-02 -2.869354e-03 2.422341e-01 
2.420000e+00 -4.892434e-03 1.191407e-01 2.740178e-01 -8.188186e-02 3.907901e-04 2.460102e-01 
2.430000e+00 -3.000620e-03 1.232996e-01 2.776204e-01 -8.186150e-02 3.687814e-03 2.496173e-01 
2.440000e+00 -1.168793e-03 1.273836e-01 2.810260e-01 -8.180799e-02 7.019677e-03 2.530509e-01 
2.450000e+00 6.021003e-04 1.313902e-01 2.842305e-01 -8.172100e-02 1.038429e-02 2.563066e-01 
2.460000e+00 2.311237e-03 1.353175e-01 2.872299e-01 -8.160020e-02 1.377951e-02 2.593801e-01 
2.470000e+00 3.957917e-03 1.391632e-01 2.900204e-01 -8.144531e-02 1.720316e-02 2.622672e-01 
2.480000e+00 5.541564e-03 1.429254e-01 2.925983e-01 -8.125605e-02 2.065301e-02 2.649641e-01 
2.490000e+00 7.061728e-03 1.466024e-01 2.949603e-01 -8.103217e-02 2.412680e-02 2.674669e-01 
2.500000e+00 8.518083e-03 1.501922e-01 2.971031e-01 -8.077344e-02 2.762222e-02 2.697720e-01 
2.510000e+00 9.910424e-03 1.536933e-01 2.990237e-01 -8.047966e-02 3.113692e-02 2.718759e-01 
2.520000e+00 1.123867e-02 1.571040e-01 3.007193e-01 -8.015065e-02 3.466853e-02 2.737755e-01 
2.530000e+00 1.250288e-02 1.604231e-01 3.021873e-01 -7.978624e-02 3.821463e-02 2.754677e-01 
2.540000e+00 1.370320e-02 1.636491e-01 3.034253e-01 -7.938632e-02 4.177279e-02 2.769495e-01 
2.550000e+00 1.483993e-02 1.667807e-01 3.044313e-01 -7.895076e-02 4.534052e-02 2.782183e-01 
2.560000e+00 1.591347e-02 1.698170e-01 3.052032e-01 -7.847948e-02 4.891533e-02 2.792717e-01 
2.570000e+00 1.692436e-02 1.727567e-01 3.057394e-01 -7.797243e-02 5.249470e-02 2.801073e-01 
2.580000e+00 1.787323e-02 1.755992e-01 3.060385e-01 -7.742958e-02 5.607608e-02 2.807232e-01 
2.590000e+00 1.876085e-02 1.783434e-01 3.060993e-01 -7.685091e-02 5.965690e-02 2.811174e-01 
2.600000e+00 1.958808e-02 1.809887e-01 3.059207e-01 -7.623645e-02 6.323458e-02 2.812884e-01 
2.610000e+00 2.035591e-02 1.835345e-01 3.055019e-01 -7.558624e-02 6.680653e-02 2.812348e-01 
2.620000e+00 2.106542e-02 1.859803e-01 3.048426e-01 -7.490035e-02 7.037013e-02 2.809552e-01 
2.630000e+00 2.171781e-02 1.883257e-01 3.039424e-01 -7.417888e-02 7.392276e-02 2.804489e-01 
2.640000e+00 2.231438e-02 1.905704e-01 3.028014e-01 -7.342194e-02 7.746181e-02 2.797150e-01 
2.650000e+00 2.285652e-02 1.927142e-01 3.014196e-01 -7.262969e-02 8.098462e-02 2.787530e-01 
2.660000e+00 2.334574e-02 1.947569e-01 2.997976e-01 -7.180231e-02 8.448858e-02 2.775626e-01 
2.670000e+00 2.378360e-02 1.966986e-01 2.979362e-01 -7.093999e-02 8.797105e-02 2.761439e-01 
2.680000e+00 2.417179e-02 1.985393e-01 2.958361e-01 -7.004297e-02 9.142938e-02 2.744969e-01 
2.690000e+00 2.451208e-02 2.002792e-01 2.934987e-01 -6.911150e-02 9.486097e-02 2.726220e-01 
2.700000e+00 2.480629e-02 2.019185e-01 2.909254e-01 -6.814585e-02 9.826318e-02 2.705200e-01 
2.710000e+00 2.505636e-02 2.034577e-01 2.881177e-01 -6.714634e-02 1.016334e-01 2.681917e-01 
2.720000e+00 2.526428e-02 2.048971e-01 2.850777e-01 -6.611330e-02 1.049691e-01 2.656381e-01 
2.730000e+00 2.543211e-02 2.062372e-01 2.818075e-01 -6.504708e-02 1.082676e-01 2.628607e-01 
2.740000e+00 2.556198e-02 2.074786e-01 2.783094e-01 -6.394808e-02 1.115264e-01 2.598609e-01 
2.750000e+00 2.565609e-02 2.086220e-01 2.745860e-01 -6.281669e-02 1.147429e-01 2.566407e-01 
2.760000e+00 2.571667e-02 2.096682e-01 2.706403e-01 -6.165337e-02 1.179147e-01 2.532019e-01 
2.770000e+00 2.574602e-02 2.106179e-01 2.664752e-01 -6.045856e-02 1.210392e-01 2.495470e-01 
2.780000e+00 2.574649e-02 2.114720e-01 2.620941e-01 -5.923275e-02 1.241140e-01 2.456783e-01 
2.790000e+00 2.572047e-02 2.122315e-01 2.575005e-01 -5.797645e-02 1.271366e-01 2.415985e-01 
2.800000e+00 2.567037e-02 2.128974e-01 2.526980e-01 -5.669020e-02 1.301047e-01 2.373107e-01 
2.810000e+00 2.559865e-02 2.134708e-01 2.476907e-01 -5.537455e-02 1.330159e-01 2.328179e-01 
2.820000e+00 2.550780e-02 2.139527e-01 2.424827e-01 -5.403008e-02 1.358678e-01 2.281235e-01 
2.830000e+00 2.540032e-02 2.143444e-01 2.370784e-01 -5.265740e-02 1.386582e-01 2.232311e-01 
2.840000e+00 2.527872e-02 2.146471e-01 2.314822e-01 -5.125713e-02 1.413848e-01 2.181445e-01 
2.850000e+00 2.514554e-02 2.148620e-01 2.256990e-01 -4.982992e-02 1.440455e-01 2.128676e-01 
2.860000e+00 2.500332e-02 2.149905e-01 2.197337e-01 -4.837645e-02 1.466381e-01 2.074047e-01 
2.870000e+00 2.485459e-02 2.150340e-01 2.135914e-01 -4.689739e-02 1.491604e-01 2.017602e-01 
2.880000e+00 2.470190e-02 2.149939e-01 2.072774e-01 -4.539348e-02 1.516105e-01 1.959386e-01 
2.890000e+00 2.454777e-02 2.148715e-01 2.007972e-01 -4.386543e-02 1.539864e-01 1.899448e-01 
2.900000e+00 2.439470e-02 2.146683e-01 1.941565e-01 -4.231400e-02 1.562861e-01 1.837837e-01 
2.910000e+00 2.424520e-02 2.143860e-01 1.873610e-01 -4.073997e-02 1.585077e-01 1.774604e-01 
2.920000e+00 2.410173e-02 2.140258e-01 1.804167e-01 -3.914411e-02 1.606495e-01 1.709803e-01 
2.930000e+00 2.396674e-02 2.135895e-01 1.733298e-01 -3.752725e-02 1.627097e-01 1.643488e-01 
2.940000e+00 2.384262e-02 2.130786e-01 1.661064e-01 -3.589020e-02 1.646865e-01 1.575717e-01 
2.950000e+00 2.373174e-02 2.124945e-01 1.587529e-01 -3.423380e-02 1.665784e-01 1.506547e-01 
2.960000e+00 2.363642e-02 2.118390e-01 1.512759e-01 -3.255892e-02 1.683837e-01 1.436037e-01 
2.970000e+00 2.355894e-02 2.111135e-01 1.436820e-01 -3.086642e-02 1.701011e-01 1.364249e-01 
2.980000e+00 2.350151e-02 2.103198e-01 1.359779e-01 -2.915720e-02 1.717291e-01 1.291246e-01 
2.990000e+00 2.346629e-02 2.094593e-01 1.281704e-01 -2.743214e-02 1.732663e-01 1.217091e-01 
3.000000e+00 2.345538e-02 2.085337e-01 1.202666e-01 -2.569218e-02 1.747115e-01 1.141849e-01 
3.010000e+00 2.347081e-02 2.075445e-01 1.122735e-01 -2.393822e-02 1.760635e-01 1.065586e-01 
3.020000e+00 2.351453e-02 2.064935e-01 1.041981e-01 -2.217122e-02 1.773211e-01 9.883692e-02 
3.030000e+00 2.358844e-02 2.053820e-01 9.604770e-02 -2.039212e-02 1.784833e-01 9.102678e-02 
3.040000e+00 2.369433e-02 2.042117e-01 8.782951e-02 -1.860188e-02 1.795492e-01 8.313506e-02 
3.050000e+00 2.383393e-02 2.029842e-01 7.955085e-02 -1.680146e-02 1.805178e-01 7.516878e-02 
3.060000e+00 2.400886e-02 2.017009e-01 7.121910e-02 -1.499185e-02 1.813883e-01 6.713505e-02 
3.070000e+00 2.422068e-02 2.003634e-01 6.284165e-02 -1.317402e-02 1.821601e-01 5.904104e-02 
3.080000e+00 2.447082e-02 1.989731e-01 5.442595e-02 -1.134898e-02 1.828324e-01 5.089399e-02 
3.090000e+00 2.476063e-02 1.975315e-01 4.597947e-02 -9.517708e-03 1.834048e-01 4.270120e-02 
3.100000e+00 2.509138e-02 1.960400e-01 3.750969e-02 -7.681217e-03 1.838766e-01 3.447002e-02 
3.110000e+00 2.546420e-02 1.945001e-01 2.902409e-02 -5.840511e-03 1.842477e-01 2.620784e-02 
3.120000e+00 2.588014e-02 1.929131e-01 2.053019e-02 -3.996601e-03 1.845175e-01 1.792208e-02 
3.130000e+00 2.634012e-02 1.912804e-01 1.203545e-02 -2.150499e-03 1.846860e-01 9.620206e-03 
3.140000e+00 2.684498e-02 1.896031e-01 3.547360e-03 -3.032198e-04 1.847529e-01 1.309671e-03 
3.150000e+00 2.739541e-02 1.878827e-01 -4.926647e-03 1.544221e-03 1.847182e-01 -7.002042e-03 
3.160000e+00 2.799202e-02 1.861203e-01 -1.337915e-02 3.390806e-03 1.845820e-01 -1.530745e-02 
3.170000e+00 2.863528e-02 1.843171e-01 -2.180279e-02 5.235522e-03 1.843443e-01 -2.359909e-02 
3.180000e+00 2.932556e-02 1.824743e-01 -3.019022e-02 7.077355e-03 1.840054e-01 -3.186950e-02 
3.190000e+00 3.006308e-02 1.805929e-01 -3.853418e-02 8.915294e-03 1.835655e-01 -4.011125e-02 
3.200000e+00 3.084797e-02 1.786741e-01 -4.682747e-02 1.074833e-02 1.830250e-01 -4.831693e-02 
3.210000e+00 3.168024e-02 1.767187e-01 -5.506295e-02 1.257546e-02 1.823844e-01 -5.647918e-02 
3.220000e+00 3.255975e-02 1.747279e-01 -6.323357e-02 1.439568e-02 1.816441e-01 -6.459069e-02 
3.230000e+00 3.348626e-02 1.727025e-01 -7.133235e-02 1.620801e-02 1.808048e-01 -7.264419e-02 
3.240000e+00 3.445941e-02 1.706433e-01 -7.935243e-02 1.801145e-02 1.798673e-01 -8.063249e-02 
3.250000e+00 3.547870e-02 1.685513e-01 -8.728702e-02 1.980503e-02 1.788322e-01 -8.854847e-02 
3.260000e+00 3.654352e-02 1.664271e-01 -9.512948e-02 2.158778e-02 1.777005e-01 -9.638507e-02 
3.270000e+00 3.765313e-02 1.642716e-01 -1.028732e-01 2.335872e-02 1.764731e-01 -1.041353e-01 
3.280000e+00 3.880669e-02 1.620854e-01 -1.105119e-01 2.511692e-02 1.751510e-01 -1.117924e-01 
3.290000e+00 4.000321e-02 1.598692e-01 -1.180391e-01 2.686143e-02 1.737353e-01 -1.193495e-01 
3.300000e+00 4.124160e-02 1.576234e-01 -1.254488e-01 2.859132e-02 1.722272e-01 -1.268000e-01 
3.310000e+00 4.252065e-02 1.553488e-01 -1.327348e-01 3.030567e-02 1.706279e-01 -1.341373e-01 
3.320000e+00 4.383904e-02 1.530457e-01 -1.398914e-01 3.200358e-02 1.689388e-01 -1.413551e-01 
3.330000e+00 4.519530e-02 1.507146e-01 -1.469128e-01 3.368415e-02 1.671612e-01 -1.484470e-01 
3.340000e+00 4.658791e-02 1.483560e-01 -1.537935e-01 3.534651e-02 1.652967e-01 -1.554069e-01 
3.350000e+00 4.801518e-02 1.459702e-01 -1.605280e-01 3.698980e-02 1.633467e-01 -1.622287e-01 
3.360000e+00 4.947534e-02 1.435575e-01 -1.671112e-01 3.861317e-02 1.613128e-01 -1.689067e-01 
3.370000e+00 5.096653e-02 1.411182e-01 -1.735379e-01 4.021578e-02 1.591968e-01 -1.754351e-01 
3.380000e+00 5.248675e-02 1.386525e-01 -1.798033e-01 4.179684e-02 1.570004e-01 -1.818084e-01 
3.390000e+00 5.403394e-02 1.361607e-01 -1.859028e-01 4.335553e-02 1.547253e-01 -1.880212e-01 
3.400000e+00 5.560590e-02 1.336428e-01 -1.918319e-01 4.489109e-02 1.523735e-01 -1.940683e-01 
3.410000e+00 5.720039e-02 1.310990e-01 -1.975861e-01 4.640275e-02 1.499468e-01 -1.999447e-01 
3.420000e+00 5.881503e-02 1.285295e-01 -2.031615e-01 4.788978e-02 1.474472e-01 -2.056455e-01 
3.430000e+00 6.044740e-02 1.259342e-01 -2.085541e-01 4.935146e-02 1.448768e-01 -2.111661e-01 
3.440000e+00 6.209495e-02 1.233132e-01 -2.137602e-01 5.078709e-02 1.422376e-01 -2.165021e-01 
3.450000e+00 6.375511e-02 1.206664e-01 -2.187764e-01 5.219599e-02 1.395317e-01 -2.216491e-01 
3.460000e+00 6.542518e-02 1.179940e-01 -2.235992e-01 5.357751e-02 1.367614e-01 -2.266032e-01 
3.470000e+00 6.710243e-02 1.152957e-01 -2.282258e-01 5.493101e-02 1.339289e-01 -2.313604e-01 
3.480000e+00 6.878405e-02 1.125715e-01 -2.326531e-01 5.625588e-02 1.310363e-01 -2.359171e-01 
3.490000e+00 7.046718e-02 1.098214e-01 -2.368786e-01 5.755154e-02 1.280862e-01 -2.402699e-01 
3.500000e+00 7.214889e-02 1.070451e-01 -2.408998e-01 5.881742e-02 1.250807e-01 -2.444156e-01 
3.510000e+00 7.382621e-02 1.042426e-01 -2.447146e-01 6.005298e-02 1.220223e-01 -2.483511e-01 
3.520000e+00 7.549613e-02 1.014138e-01 -2.483209e-01 6.125770e-02 1.189134e-01 -2.520737e-01 
3.530000e+00 7.715559e-02 9.855837e-02 -2.517169e-01 6.243109e-02 1.157565e-01 -2.555809e-01 
3.540000e+00 7.880150e-02 9.567628e-02 -2.549012e-01 6.357268e-02 1.125540e-01 -2.588703e-01 
3.550000e+00 8.043074e-02 9.276734e-02 -2.578724e-01 6.468203e-02 1.093085e-01 -2.619397e-01 
3.560000e+00 8.204017e-02 8.983135e-02 -2.606294e-01 6.575871e-02 1.060224e-01 -2.647875e-01 
3.570000e+00 8.362663e-02 8.686816e-02 -2.631713e-01 6.680235e-02 1.026984e-01 -2.674118e-01 
3.580000e+00 8.518693e-02 8.387759e-02 -2.654975e-01 6.781256e-02 9.933901e-02 -2.698113e-01 
3.590000e+00 8.671791e-02 8.085948e-02 -2.676076e-01 6.878902e-02 9.594681e-02 -2.719848e-01 
3.600000e+00 8.821637e-02 7.781367e-02 -2.695013e-01 6.973140e-02 9.252441e-02 -2.739314e-01 
3.610000e+00 8.967914e-02 7.474002e-02 -2.711786e-01 7.063942e-02 8.907443e-02 -2.756503e-01 
3.620000e+00 9.110304e-02 7.163839e-02 -2.726398e-01 7.151280e-02 8.559949e-02 -2.771411e-01 
3.630000e+00 9.248492e-02 6.850867e-02 -2.738852e-01 7.235133e-02 8.210223e-02 -2.784035e-01 
3.640000e+00 9.382164e-02 6.535077e-02 -2.749157e-01 7.315478e-02 7.858527e-02 -2.794375e-01 
3.650000e+00 9.511011e-02 6.216460e-02 -2.757319e-01 7.392298e-02 7.505126e-02 -2.802433e-01 
3.660000e+00 9.634723e-02 5.895012e-02 -2.763350e-01 7.465576e-02 7.150282e-02 -2.808214e-01 
3.670000e+00 9.752997e-02 5.570730e-02 -2.767263e-01 7.535300e-02 6.794259e-02 -2.811724e-01 
3.680000e+00 9.865535e-02 5.243615e-02 -2.769071e-01 7.601458e-02 6.437319e-02 -2.812972e-01 
3.690000e+00 9.972040e-02 4.913670e-02 -2.768794e-01 7.664044e-02 6.079723e-02 -2.811969e-01 
3.700000e+00 1.007223e-01 4.580904e-02 -2.766447e-01 7.723051e-02 5.721731e-02 -2.808730e-01 
3.710000e+00 1.016581e-01 4.245327e-02 -2.762054e-01 7.778478e-02 5.363602e-02 -2.803269e-01 
3.720000e+00 1.025251e-01 3.906953e-02 -2.755636e-01 7.830324e-02 5.005593e-02 -2.795604e-01 
3.730000e+00 1.033206e-01 3.565803e-02 -2.747217e-01 7.878591e-02 4.647959e-02 -2.785755e-01 
3.740000e+00 1.040419e-01 3.221900e-02 -2.736824e-01 7.923285e-02 4.290954e-02 -2.773745e-01 
3.750000e+00 1.046867e-01 2.875271e-02 -2.724484e-01 7.964413e-02 3.934828e-02 -2.759596e-01 
3.760000e+00 1.052523e-01 2.525951e-02 -2.710228e-01 8.001985e-02 3.579829e-02 -2.743336e-01 
3.770000e+00 1.057364e-01 2.173978e-02 -2.694086e-01 8.036014e-02 3.226202e-02 -2.724992e-01 
3.780000e+00 1.061368e-01 1.819394e-02 -2.676092e-01 8.066515e-02 2.874190e-02 -2.704594e-01 
3.790000e+00 1.064513e-01 1.462250e-02 -2.656281e-01 8.093504e-02 2.524032e-02 -2.682175e-01 
3.800000e+00 1.066778e-01 1.102600e-02 -2.634687e-01 8.117002e-02 2.175963e-02 -2.657768e-01 
3.810000e+00 1.068144e-01 7.405037e-03 -2.611349e-01 8.137031e-02 1.830215e-02 -2.631409e-01 
3.820000e+00 1.068592e-01 3.760283e-03 -2.586305e-01 8.153615e-02 1.487016e-02 -2.603134e-01 
3.830000e+00 1.068106e-01 9.246240e-05 -2.559596e-01 8.166781e-02 1.146590e-02 -2.572984e-01 
3.840000e+00 1.066669e-01 -3.597635e-03 -2.531263e-01 8.176557e-02 8.091561e-03 -2.540998e-01 
3.850000e+00 1.064266e-01 -7.309158e-03 -2.501348e-01 8.182975e-02 4.749299e-03 -2.507220e-01 
3.860000e+00 1.060884e-01 -1.104119e-02 -2.469896e-01 8.186067e-02 1.441220e-03 -2.471693e-01 
3.870000e+00 1.056510e-01 -1.479274e-02 -2.436952e-01 8.185869e-02 -1.830622e-03 -2.434462e-01 
3.880000e+00 1.051135e-01 -1.856277e-02 -2.402561e-01 8.182418e-02 -5.064217e-03 -2.395573e-01 
3.890000e+00 1.044748e-01 -2.235015e-02 -2.366770e-01 8.175754e-02 -8.257609e-03 -2.355076e-01 
3.900000e+00 1.037342e-01 -2.615370e-02 -2.329628e-01 8.165917e-02 -1.140889e-02 -2.313020e-01 
3.910000e+00 1.028910e-01 -2.997216e-02 -2.291183e-01 8.152951e-02 -1.451623e-02 -2.269455e-01 
3.920000e+00 1.019446e-01 -3.380421e-02 -2.251483e-01 8.136900e-02 -1.757781e-02 -2.224433e-01 
3.930000e+00 1.008947e-01 -3.764846e-02 -2.210581e-01 8.117811e-02 -2.059190e-02 -2.178006e-01 
3.940000e+00 9.974116e-02 -4.150343e-02 -2.168525e-01 8.095733e-02 -2.355683e-02 -2.130230e-01 
3.950000e+00 9.848379e-02 -4.536760e-02 -2.125369e-01 8.070715e-02 -2.647098e-02 -2.081158e-01 
3.960000e+00 9.712273e-02 -4.923937e-02 -2.081163e-01 8.042808e-02 -2.933278e-02 -2.030847e-01 
3.970000e+00 9.565820e-02 -5.311707e-02 -2.035959e-01 8.012067e-02 -3.214074e-02 -1.979353e-01 
3.980000e+00 9.409059e-02 -5.699896e-02 -1.989812e-01 7.978545e-02 -3.489343e-02 -1.926734e-01 
3.990000e+00 9.242046e-02 -6.088322e-02 -1.942773e-01 7.942299e-02 -3.758947e-02 -1.873047e-01 
4.000000e+00 9.064851e-02 -6.476800e-02 -1.894896e-01 7.903386e-02 -4.022756e-02 -1.818352e-01 
4.010000e+00 8.877558e-02 -6.865135e-02 -1.846234e-01 7.861864e-02 -4.280645e-02 -1.762707e-01 
4.020000e+00 8.680269e-02 -7.253127e-02 -1.796841e-01 7.817793e-02 -4.532497e-02 -1.706173e-01 
4.030000e+00 8.473101e-02 -7.640568e-02 -1.746771e-01 7.771234e-02 -4.778200e-02 -1.648809e-01 
4.040000e+00 8.256186e-02 -8.027247e-02 -1.696077e-01 7.722250e-02 -5.017650e-02 -1.590676e-01 
4.050000e+00 8.029671e-02 -8.412945e-02 -1.644812e-01 7.670902e-02 -5.250748e-02 -1.531835e-01 
4.060000e+00 7.793718e-02 -8.797436e-02 -1.593030e-01 7.617256e-02 -5.477405e-02 -1.472347e-01 
4.070000e+00 7.548506e-02 -9.180490e-02 -1.540785e-01 7.561376e-02 -5.697536e-02 -1.412271e-01 
4.080000e+00 7.294228e-02 -9.561871e-02 -1.488128e-01 7.503327e-02 -5.911062e-02 -1.351671e-01 
4.090000e+00 7.031090e-02 -9.941337e-02 -1.435113e-01 7.443177e-02 -6.117914e-02 -1.290606e-01 
4.100000e+00 6.759315e-02 -1.031864e-01 -1.381793e-01 7.380992e-02 -6.318027e-02 -1.229138e-01 
4.110000e+00 6.479140e-02 -1.069354e-01 -1.328217e-01 7.316839e-02 -6.511344e-02 -1.167328e-01 
4.120000e+00 6.190815e-02 -1.106576e-01 -1.274439e-01 7.250788e-02 -6.697814e-02 -1.105235e-01 
4.130000e+00 5.894604e-02 -1.143506e-01 -1.220508e-01 7.182906e-02 -6.877393e-02 -1.042921e-01 
4.140000e+00 5.590786e-02 -1.180117e-01 -1.166474e-01 7.113263e-02 -7.050045e-02 -9.804453e-02 
4.150000e+00 5.279652e-02 -1.216382e-01 -1.112388e-01 7.041928e-02 -7.215738e-02 -9.178671e-02 
4.160000e+00 4.961505e-02 -1.252273e-01 -1.058298e-01 6.968971e-02 -7.374450e-02 -8.552455e-02 
4.170000e+00 4.636663e-02 -1.287764e-01 -1.004251e-01 6.894462e-02 -7.526162e-02 -7.926391e-02 
4.180000e+00 4.305454e-02 -1.322827e-01 -9.502957e-02 6.818471e-02 -7.670864e-02 -7.301057e-02 
4.190000e+00 3.968219e-02 -1.357433e-01 -8.964775e-02 6.741068e-02 -7.808552e-02 -6.677023e-02 
4.200000e+00 3.625309e-02 -1.391555e-01 -8.428419e-02 6.662324e-02 -7.939228e-02 -6.054853e-02 
4.210000e+00 3.277087e-02 -1.425163e-01 -7.894335e-02 6.582307e-02 -8.062900e-02 -5.435105e-02 
4.220000e+00 2.923926e-02 -1.458231e-01 -7.362957e-02 6.501089e-02 -8.179582e-02 -4.818324e-02 
4.230000e+00 2.566209e-02 -1.490728e-01 -6.834709e-02 6.418739e-02 -8.289296e-02 -4.205049e-02 
4.240000e+00 2.204329e-02 -1.522626e-01 -6.310007e-02 6.335326e-02 -8.392068e-02 -3.595810e-02 
4.250000e+00 1.838687e-02 -1.553896e-01 -5.789252e-02 6.250920e-02 -8.487931e-02 -2.991123e-02 
4.260000e+00 1.469693e-02 -1.584510e-01 -5.272837e-02 6.165591e-02 -8.576922e-02 -2.391498e-02 
4.270000e+00 1.097764e-02 -1.614438e-01 -4.761142e-02 6.079405e-02 -8.659088e-02 -1.797431e-02 
4.280000e+00 7.233248e-03 -1.643653e-01 -4.254534e-02 5.992431e-02 -8.734477e-02 -1.209406e-02 
4.290000e+00 3.468076e-03 -1.672125e-01 -3.753369e-02 5.904738e-02 -8.803144e-02 -6.278974e-03 
4.300000e+00 -3.135024e-04 -1.699827e-01 -3.257992e-02 5.816391e-02 -8.865150e-02 -5.336478e-04 
4.310000e+00 -4.107054e-03 -1.726729e-01 -2.768732e-02 5.727457e-02 -8.920562e-02 5.137438e-03 
4.320000e+00 -7.908098e-03 -1.752805e-01 -2.285908e-02 5.638001e-02 -8.969449e-02 1.072994e-02 
4.330000e+00 -1.171211e-02 -1.778026e-01 -1.809824e-02 5.548089e-02 -9.011888e-02 1.623966e-02 
4.340000e+00 -1.551453e-02 -1.802365e-01 -1.340772e-02 5.457785e-02 -9.047959e-02 2.166252e-02 
4.350000e+00 -1.931076e-02 -1.825795e-01 -8.790300e-03 5.367151e-02 -9.077748e-02 2.699461e-02 
4.360000e+00 -2.309619e-02 -1.848290e-01 -4.248618e-03 5.276250e-02 -9.101344e-02 3.223214e-02 
4.370000e+00 -2.686618e-02 -1.869823e-01 2.148140e-04 5.185144e-02 -9.118841e-02 3.737149e-02 
4.380000e+00 -3.061610e-02 -1.890369e-01 4.597628e-03 5.093894e-02 -9.130337e-02 4.240918e-02 
4.390000e+00 -3.434129e-02 -1.909903e-01 8.897593e-03 5.002557e-02 -9.135935e-02 4.734190e-02 
4.400000e+00 -3.803710e-02 -1.928400e-01 1.311262e-02 4.911194e-02 -9.135740e-02 5.216648e-02 
4.410000e+00 -4.169891e-02 -1.945837e-01 1.724075e-02 4.819861e-02 -9.129863e-02 5.687991e-02 
4.420000e+00 -4.532208e-02 -1.962190e-01 2.128017e-02 4.728615e-02 -9.118416e-02 6.147935e-02 
4.430000e+00 -4.890202e-02 -1.977436e-01 2.522922e-02 4.637511e-02 -9.101516e-02 6.596211e-02 
4.440000e+00 -5.243416e-02 -1.991555e-01 2.908635e-02 4.546603e-02 -9.079282e-02 7.032567e-02 
4.450000e+00 -5.591396e-02 -2.004523e-01 3.285017e-02 4.455943e-02 -9.051838e-02 7.456768e-02 
4.460000e+00 -5.933693e-02 -2.016323e-01 3.651942e-02 4.365583e-02 -9.019308e-02 7.868594e-02 
4.470000e+00 -6.269862e-02 -2.026934e-01 4.009299e-02 4.275573e-02 -8.981821e-02 8.267842e-02 
4.480000e+00 -6.599465e-02 -2.036337e-01 4.356988e-02 4.185963e-02 -8.939507e-02 8.654327e-02 
4.490000e+00 -6.922069e-02 -2.044515e-01 4.694925e-02 4.096799e-02 -8.892498e-02 9.027879e-02 
4.500000e+00 -7.237248e-02 -2.051452e-01 5.023038e-02 4.008128e-02 -8.840930e-02 9.388346e-02 
4.510000e+00 -7.544583e-02 -2.057131e-01 5.341269e-02 3.919995e-02 -8.784940e-02 9.735590e-02 
4.520000e+00 -7.843665e-02 -2.061539e-01 5.649572e-02 3.832443e-02 -8.724665e-02 1.006949e-01 
4.530000e+00 -8.134090e-02 -2.064661e-01 5.947914e-02 3.745516e-02 -8.660246e-02 1.038995e-01 
4.540000e+00 -8.415467e-02 -2.066485e-01 6.236276e-02 3.659252e-02 -8.591824e-02 1.069688e-01 
4.550000e+00 -8.687413e-02 -2.067000e-01 6.514650e-02 3.573692e-02 -8.519541e-02 1.099020e-01 
4.560000e+00 -8.949555e-02 -2.066195e-01 6.783040e-02 3.488873e-02 -8.443541e-02 1.126986e-01 
4.570000e+00 -9.201534e-02 -2.064062e-01 7.041463e-02 3.404833e-02 -8.363969e-02 1.153583e-01 
4.580000e+00 -9.442998e-02 -2.060593e-01 7.289947e-02 3.321606e-02 -8.280970e-02 1.178809e-01 
4.590000e+00 -9.673610e-02 -2.055780e-01 7.528530e-02 3.239225e-02 -8.194688e-02 1.202661e-01 
4.600000e+00 -9.893046e-02 -2.049618e-01 7.757264e-02 3.157722e-02 -8.105271e-02 1.225142e-01 
4.610000e+00 -1.010099e-01 -2.042104e-01 7.976210e-02 3.077129e-02 -8.012863e-02 1.246254e-01 
4.620000e+00 -1.029715e-01 -2.033234e-01 8.185439e-02 2.997474e-02 -7.917611e-02 1.266001e-01 
4.630000e+00 -1.048124e-01 -2.023007e-01 8.385033e-02 2.918786e-02 -7.819661e-02 1.284387e-01 
4.640000e+00 -1.065299e-01 -2.011423e-01 8.575083e-02 2.841090e-02 -7.719158e-02 1.301420e-01 
4.650000e+00 -1.081215e-01 -1.998482e-01 8.755690e-02 2.764411e-02 -7.616247e-02 1.317107e-01 
4.660000e+00 -1.095846e-01 -1.984186e-01 8.926964e-02 2.688772e-02 -7.511073e-02 1.331459e-01 
4.670000e+00 -1.109172e-01 -1.968541e-01 9.089023e-02 2.614196e-02 -7.403778e-02 1.344487e-01 
4.680000e+00 -1.121172e-01 -1.951550e-01 9.241996e-02 2.540703e-02 -7.294507e-02 1.356202e-01 
4.690000e+00 -1.131825e-01 -1.933220e-01 9.386015e-02 2.468312e-02 -7.183399e-02 1.366618e-01 
4.700000e+00 -1.141116e-01 -1.913559e-01 9.521225e-02 2.397041e-02 -7.070596e-02 1.375750e-01 
4.710000e+00 -1.149027e-01 -1.892576e-01 9.647774e-02 2.326906e-02 -6.956236e-02 1.383614e-01 
4.720000e+00 -1.155546e-01 -1.870282e-01 9.765819e-02 2.257921e-02 -6.840456e-02 1.390227e-01 
4.730000e+00 -1.160659e-01 -1.846689e-01 9.875523e-02 2.190101e-02 -6.723394e-02 1.395608e-01 
4.740000e+00 -1.164356e-01 -1.821810e-01 9.977053e-02 2.123457e-02 -6.605181e-02 1.399775e-01 
4.750000e+00 -1.166629e-01 -1.795659e-01 1.007059e-01 2.058001e-02 -6.485952e-02 1.402749e-01 
4.760000e+00 -1.167471e-01 -1.768253e-01 1.015630e-01 1.993741e-02 -6.365835e-02 1.404551e-01 
4.770000e+00 -1.166877e-01 -1.739609e-01 1.023438e-01 1.930686e-02 -6.244958e-02 1.405205e-01 
4.780000e+00 -1.164842e-01 -1.709746e-01 1.030501e-01 1.868844e-02 -6.123449e-02 1.404733e-01 
4.790000e+00 -1.161367e-01 -1.678684e-01 1.036839e-01 1.808219e-02 -6.001430e-02 1.403159e-01 
4.800000e+00 -1.156452e-01 -1.646445e-01 1.042471e-01 1.748817e-02 -5.879021e-02 1.400509e-01 
4.810000e+00 -1.150098e-01 -1.613051e-01 1.047418e-01 1.690640e-02 -5.756343e-02 1.396808e-01 
4.820000e+00 -1.142310e-01 -1.578526e-01 1.051699e-01 1.633690e-02 -5.633511e-02 1.392083e-01 
4.830000e+00 -1.133095e-01 -1.542895e-01 1.055334e-01 1.577969e-02 -5.510638e-02 1.386361e-01 
4.840000e+00 -1.122459e-01 -1.506186e-01 1.058345e-01 1.523477e-02 -5.387834e-02 1.379670e-01 
4.850000e+00 -1.110414e-01 -1.468425e-01 1.060753e-01 1.470212e-02 -5.265208e-02 1.372039e-01 
4.860000e+00 -1.096969e-01 -1.429642e-01 1.062577e-01 1.418172e-02 -5.142865e-02 1.363496e-01 
4.870000e+00 -1.082140e-01 -1.389868e-01 1.063839e-01 1.367354e-02 -5.020906e-02 1.354070e-01 
4.880000e+00 -1.065940e-01 -1.349132e-01 1.064561e-01 1.317752e-02 -4.899431e-02 1.343793e-01 
4.890000e+00 -1.048388e-01 -1.307468e-01 1.064762e-01 1.269363e-02 -4.778534e-02 1.332694e-01 
4.900000e+00 -1.029501e-01 -1.264910e-01 1.064465e-01 1.222179e-02 -4.658310e-02 1.320804e-01 
4.910000e+00 -1.009300e-01 -1.221491e-01 1.063689e-01 1.176194e-02 -4.538846e-02 1.308154e-01 
4.920000e+00 -9.878085e-02 -1.177248e-01 1.062456e-01 1.131400e-02 -4.420231e-02 1.294775e-01 
4.930000e+00 -9.650490e-02 -1.132217e-01 1.060786e-01 1.087787e-02 -4.302547e-02 1.280699e-01 
4.940000e+00 -9.410477e-02 -1.086435e-01 1.058701e-01 1.045345e-02 -4.185873e-02 1.265958e-01 
4.950000e+00 -9.158316e-02 -1.039942e-01 1.056219e-01 1.004066e-02 -4.070287e-02 1.250583e-01 
4.960000e+00 -8.894297e-02 -9.927756e-02 1.053362e-01 9.639358e-03 -3.955862e-02 1.234607e-01 
4.970000e+00 -8.618722e-02 -9.449769e-02 1.050148e-01 9.249442e-03 -3.842667e-02 1.218061e-01 
4.980000e+00 -8.331912e-02 -8.965866e-02 1.046598e-01 8.870781e-03 -3.730770e-02 1.200977e-01 
4.990000e+00 -8.034199e-02 -8.476464e-02 1.042731e-01 8.503243e-03 -3.620234e-02 1.183387e-01 
5.000000e+00 -7.725931e-02 -7.981986e-02 1.038565e-01 8.146687e-03 -3.511119e-02 1.165323e-01 
5.010000e+00 -7.407471e-02 -7.482863e-02 1.034118e-01 7.800970e-03 -3.403481e-02 1.146817e-01 
5.020000e+00 -7.079193e-02 -6.979530e-02 1.029410e-01 7.465940e-03 -3.297374e-02 1.127900e-01 
5.030000e+00 -6.741486e-02 -6.472429e-02 1.024457e-01 7.141442e-03 -3.192849e-02 1.108603e-01 
5.040000e+00 -6.394750e-02 -5.962007e-02 1.019277e-01 6.827316e-03 -3.089952e-02 1.088957e-01 
5.050000e+00 -6.039397e-02 -5.448714e-02 1.013886e-01 6.523396e-03 -2.988726e-02 1.068994e-01 
5.060000e+00 -5.675850e-02 -4.933006e-02 1.008301e-01 6.229514e-03 -2.889213e-02 1.048743e-01 
5.070000e+00 -5.304543e-02 -4.415340e-02 1.002537e-01 5.945495e-03 -2.791449e-02 1.028234e-01 
5.080000e+00 -4.925920e-02 -3.896178e-02 9.966099e-02 5.671164e-03 -2.695468e-02 1.007497e-01 
5.090000e+00 -4.540435e-02 -3.375984e-02 9.905338e-02 5.406341e-03 -2.601301e-02 9.865618e-02 
5.100000e+00 -4.148550e-02 -2.855224e-02 9.843230e-02 5.150843e-03 -2.508977e-02 9.654564e-02 
5.110000e+00 -3.750735e-02 -2.334363e-02 9.779912e-02 4.904484e-03 -2.418519e-02 9.442093e-02 
5.120000e+00 -3.347468e-02 -1.813871e-02 9.715513e-02 4.667076e-03 -2.329951e-02 9.228480e-02 
5.130000e+00 -2.939235e-02 -1.294213e-02 9.650158e-02 4.438430e-03 -2.243290e-02 9.013997e-02 
5.140000e+00 -2.526527e-02 -7.758581e-03 9.583964e-02 4.218354e-03 -2.158553e-02 8.798911e-02 
5.150000e+00 -2.109839e-02 -2.592721e-03 9.517045e-02 4.006655e-03 -2.075752e-02 8.583480e-02 
5.160000e+00 -1.689674e-02 2.550800e-03 9.449506e-02 3.803138e-03 -1.994899e-02 8.367959e-02 
5.170000e+00 -1.266537e-02 7.667354e-03 9.381448e-02 3.607610e-03 -1.916001e-02 8.152592e-02 
5.180000e+00 -8.409374e-03 1.275234e-02 9.312965e-02 3.419873e-03 -1.839064e-02 7.937621e-02 
5.190000e+00 -4.133873e-03 1.780118e-02 9.244146e-02 3.239731e-03 -1.764089e-02 7.723279e-02 
5.200000e+00 1.559955e-04 2.280935e-02 9.175073e-02 3.066989e-03 -1.691077e-02 7.509791e-02 
5.210000e+00 4.455077e-03 2.777236e-02 9.105821e-02 2.901451e-03 -1.620026e-02 7.297375e-02 
5.220000e+00 8.758213e-03 3.268576e-02 9.036461e-02 2.742919e-03 -1.550931e-02 7.086243e-02 
5.230000e+00 1.306024e-02 3.754516e-02 8.967056e-02 2.591199e-03 -1.483785e-02 6.876598e-02 
5.240000e+00 1.735602e-02 4.234624e-02 8.897665e-02 2.446097e-03 -1.418578e-02 6.668636e-02 
5.250000e+00 2.164040e-02 4.708472e-02 8.828340e-02 2.307420e-03 -1.355300e-02 6.462545e-02 
5.260000e+00 2.590827e-02 5.175642e-02 8.759127e-02 2.174974e-03 -1.293937e-02 6.258504e-02 
5.270000e+00 3.015456e-02 5.635720e-02 8.690066e-02 2.048569e-03 -1.234474e-02 6.056685e-02 
5.280000e+00 3.437420e-02 6.088304e-02 8.621193e-02 1.928016e-03 -1.176895e-02 5.857252e-02 
5.290000e+00 3.856220e-02 6.532996e-02 8.552537e-02 1.813128e-03 -1.121179e-02 5.660361e-02 
5.300000e+00 4.271360e-02 6.969410e-02 8.484122e-02 1.703719e-03 -1.067306e-02 5.466159e-02 
5.310000e+00 4.682349e-02 7.397168e-02 8.415966e-02 1.599606e-03 -1.015255e-02 5.274785e-02 
5.320000e+00 5.088706e-02 7.815904e-02 8.348084e-02 1.500608e-03 -9.650018e-03 5.086370e-02 
5.330000e+00 5.489952e-02 8.225259e-02 8.280483e-02 1.406546e-03 -9.165205e-03 4.901037e-02 
5.340000e+00 5.885619e-02 8.624887e-02 8.213168e-02 1.317245e-03 -8.697851e-03 4.718900e-02 
5.350000e+00 6.275247e-02 9.014454e-02 8.146137e-02 1.232532e-03 -8.247675e-03 4.540066e-02 
5.360000e+00 6.658384e-02 9.393635e-02 8.079385e-02 1.152236e-03 -7.814390e-03 4.364632e-02 
5.370000e+00 7.034588e-02 9.762118e-02 8.012902e-02 1.076189e-03 -7.397692e-03 4.192689e-02 
5.380000e+00 7.403427e-02 1.011960e-01 7.946675e-02 1.004228e-03 -6.997270e-03 4.024320e-02 
5.390000e+00 7.764480e-02 1.046581e-01 7.880684e-02 9.361903e-04 -6.612804e-03 3.859597e-02 
5.400000e+00 8.117338e-02 1.080045e-01 7.814910e-02 8.719194e-04 -6.243963e-03 3.698588e-02 
5.410000e+00 8.461602e-02 1.112328e-01 7.749327e-02 8.112601e-04 -5.890411e-03 3.541351e-02 
5.420000e+00 8.796887e-02 1.143405e-01 7.683905e-02 7.540614e-04 -5.551802e-03 3.387937e-02 
5.430000e+00 9.122820e-02 1.173252e-01 7.618615e-02 7.001754e-04 -5.227787e-03 3.238390e-02 
5.440000e+00 9.439043e-02 1.201847e-01 7.553421e-02 6.494581e-04 -4.918008e-03 3.092745e-02 
5.450000e+00 9.745209e-02 1.229171e-01 7.488286e-02 6.017690e-04 -4.622106e-03 2.951032e-02 
5.460000e+00 1.004099e-01 1.255204e-01 7.423171e-02 5.569710e-04 -4.339715e-03 2.813272e-02 
5.470000e+00 1.032607e-01 1.279930e-01 7.358034e-02 5.149309e-04 -4.070468e-03 2.679481e-02 
5.480000e+00 1.060014e-01 1.303331e-01 7.292832e-02 4.755191e-04 -3.813994e-03 2.549666e-02 
5.490000e+00 1.086292e-01 1.325394e-01 7.227519e-02 4.386097e-04 -3.569921e-03 2.423830e-02 
5.500000e+00 1.111415e-01 1.346107e-01 7.162049e-02 4.040806e-04 -3.337875e-03 2.301967e-02 
5.510000e+00 1.135356e-01 1.365457e-01 7.096373e-02 3.718133e-04 -3.117484e-03 2.184067e-02 
5.520000e+00 1.158093e-01 1.383435e-01 7.030442e-02 3.416933e-04 -2.908374e-03 2.070113e-02 
5.530000e+00 1.179603e-01 1.400034e-01 6.964207e-02 3.136095e-04 -2.710172e-03 1.960083e-02 
5.540000e+00 1.199866e-01 1.415247e-01 6.897616e-02 2.874547e-04 -2.522506e-03 1.853948e-02 
5.550000e+00 1.218864e-01 1.429068e-01 6.830620e-02 2.631255e-04 -2.345008e-03 1.751676e-02 
5.560000e+00 1.236579e-01 1.441496e-01 6.763168e-02 2.405219e-04 -2.177312e-03 1.653228e-02 
5.570000e+00 1.252997e-01 1.452527e-01 6.695208e-02 2.195478e-04 -2.019053e-03 1.558560e-02 
5.580000e+00 1.268106e-01 1.462163e-01 6.626691e-02 2.001106e-04 -1.869871e-03 1.467626e-02 
5.590000e+00 1.281893e-01 1.470404e-01 6.557566e-02 1.821213e-04 -1.729412e-03 1.380372e-02 
5.600000e+00 1.294348e-01 1.477254e-01 6.487785e-02 1.654945e-04 -1.597323e-03 1.296742e-02 
5.610000e+00 1.305466e-01 1.482718e-01 6.417300e-02 1.501481e-04 -1.473259e-03 1.216677e-02 
5.620000e+00 1.315239e-01 1.486802e-01 6.346064e-02 1.360037e-04 -1.356878e-03 1.140111e-02 
5.630000e+00 1.323663e-01 1.489513e-01 6.274031e-02 1.229860e-04 -1.247846e-03 1.066978e-02 
5.640000e+00 1.330737e-01 1.490862e-01 6.201159e-02 1.110234e-04 -1.145833e-03 9.972080e-03 
5.650000e+00 1.336460e-01 1.490860e-01 6.127406e-02 1.000470e-04 -1.050518e-03 9.307265e-03 
5.660000e+00 1.340834e-01 1.489518e-01 6.052730e-02 8.999171e-05 -9.615851e-04 8.674578e-03 
5.670000e+00 1.343863e-01 1.486850e-01 5.977096e-02 8.079510e-05 -8.787250e-04 8.073234e-03 
5.680000e+00 1.345550e-01 1.482874e-01 5.900466e-02 7.239798e-05 -8.016372e-04 7.502426e-03 
5.690000e+00 1.345904e-01 1.477604e-01 5.822809e-02 6.474410e-05 -7.300279e-04 6.961327e-03 
5.700000e+00 1.344934e-01 1.471060e-01 5.744094e-02 5.778010e-05 -6.636116e-04 6.449094e-03 
5.710000e+00 1.342649e-01 1.463260e-01 5.664294e-02 5.145548e-05 -6.021104e-04 5.964867e-03 
5.720000e+00 1.339062e-01 1.454228e-01 5.583383e-02 4.572242e-05 -5.452549e-04 5.507776e-03 
5.730000e+00 1.334188e-01 1.443984e-01 5.501341e-02 4.053577e-05 -4.927836e-04 5.076941e-03 
5.740000e+00 1.328042e-01 1.432552e-01 5.418149e-02 3.585297e-05 -4.444439e-04 4.671471e-03 
5.750000e+00 1.320641e-01 1.419957e-01 5.333792e-02 3.163394e-05 -3.999913e-04 4.290472e-03 
5.760000e+00 1.312004e-01 1.406227e-01 5.248258e-02 2.784098e-05 -3.591900e-04 3.933047e-03 
5.770000e+00 1.302153e-01 1.391387e-01 5.161538e-02 2.443872e-05 -3.218129e-04 3.598295e-03 
5.780000e+00 1.291109e-01 1.375466e-01 5.073629e-02 2.139404e-05 -2.876414e-04 3.285317e-03 
5.790000e+00 1.278896e-01 1.358494e-01 4.984528e-02 1.867592e-05 -2.564659e-04 2.993218e-03 
5.800000e+00 1.265540e-01 1.340503e-01 4.894239e-02 1.625540e-05 -2.280850e-04 2.721104e-03 
5.810000e+00 1.251067e-01 1.321522e-01 4.802766e-02 1.410554e-05 -2.023061e-04 2.468091e-03 
5.820000e+00 1.235505e-01 1.301585e-01 4.710120e-02 1.220123e-05 -1.789454e-04 2.233301e-03 
5.830000e+00 1.218884e-01 1.280726e-01 4.616315e-02 1.051916e-05 -1.578270e-04 2.015868e-03 
5.840000e+00 1.201235e-01 1.258979e-01 4.521368e-02 9.037761e-06 -1.387840e-04 1.814934e-03 
5.850000e+00 1.182590e-01 1.236379e-01 4.425300e-02 7.737091e-06 -1.216575e-04 1.629657e-03 
5.860000e+00 1.162982e-01 1.212963e-01 4.328135e-02 6.598734e-06 -1.062968e-04 1.459208e-03 
5.870000e+00 1.142445e-01 1.188766e-01 4.229902e-02 5.605745e-06 -9.255910e-05 1.302777e-03 
5.880000e+00 1.121015e-01 1.163826e-01 4.130633e-02 4.742585e-06 -8.030970e-05 1.159568e-03 
5.890000e+00 1.098729e-01 1.138182e-01 4.030365e-02 3.995019e-06 -6.942151e-05 1.028804e-03 
5.900000e+00 1.075624e-01 1.111872e-01 3.929137e-02 3.350023e-06 -5.977492e-05 9.097287e-04 
5.910000e+00 1.051738e-01 1.084934e-01 3.826991e-02 2.795751e-06 -5.125771e-05 8.016068e-04 
5.920000e+00 1.027112e-01 1.057409e-01 3.723974e-02 2.321452e-06 -4.376484e-05 7.037239e-04 
5.930000e+00 1.001785e-01 1.029336e-01 3.620137e-02 1.917374e-06 -3.719810e-05 6.153885e-04 
5.940000e+00 9.757978e-02 1.000755e-01 3.515531e-02 1.574711e-06 -3.146602e-05 5.359328e-04 
5.950000e+00 9.491925e-02 9.717071e-02 3.410214e-02 1.285549e-06 -2.648364e-05 4.647126e-04 
5.960000e+00 9.220111e-02 9.422328e-02 3.304246e-02 1.042802e-06 -2.217226e-05 4.011089e-04 
5.970000e+00 8.942962e-02 9.123729e-02 3.197688e-02 8.401171e-07 -1.845907e-05 3.445278e-04 
5.980000e+00 8.660912e-02 8.821682e-02 3.090606e-02 6.718495e-07 -1.527710e-05 2.944009e-04 
5.990000e+00 8.374396e-02 8.516598e-02 2.983067e-02 5.330043e-07 -1.256487e-05 2.501860e-04 
6.000000e+00 8.083855e-02 8.208887e-02 2.875143e-02 4.191766e-07 -1.026616e-05 2.113671e-04 
6.010000e+00 7.789731e-02 7.898956e-02 2.766906e-02 3.264798e-07 -8.329644e-06 1.774546e-04 
6.020000e+00 7.492467e-02 7.587214e-02 2.658432e-02 2.515292e-07 -6.708821e-06 1.479852e-04 
6.030000e+00 7.192511e-02 7.274067e-02 2.549797e-02 1.913874e-07 -5.361654e-06 1.225223e-04 
6.040000e+00 6.890309e-02 6.959916e-02 2.441082e-02 1.435139e-07 -4.250290e-06 1.006554e-04 
6.050000e+00 6.586307e-02 6.645163e-02 2.332366e-02 1.057135e-07 -3.340761e-06 8.200004e-05 
6.060000e+00 6.280952e-02 6.330204e-02 2.223732e-02 7.612381e-08 -2.602892e-06 6.619782e-05 
6.070000e+00 5.974689e-02 6.015432e-02 2.115263e-02 5.316949e-08 -2.009940e-06 5.291570e-05 
6.080000e+00 5.667959e-02 5.701234e-02 2.007046e-02 3.552405e-08 -1.538323e-06 4.184562e-05 
6.090000e+00 5.361203e-02 5.387994e-02 1.899165e-02 2.207168e-08 -1.167341e-06 3.270379e-05 
6.100000e+00 5.054859e-02 5.076087e-02 1.791706e-02 1.189940e-08 -8.791068e-07 2.523055e-05 
6.110000e+00 4.749357e-02 4.765885e-02 1.684758e-02 4.262081e-09 -6.581885e-07 1.918945e-05 
6.120000e+00 4.445128e-02 4.457751e-02 1.578407e-02 -1.442674e-09 -4.913847e-07 1.436643e-05 
6.130000e+00 4.142593e-02 4.152043e-02 1.472740e-02 -5.704475e-09 -3.674452e-07 1.056869e-05 
6.140000e+00 3.842170e-02 3.849109e-02 1.367845e-02 -8.903715e-09 -2.770307e-07 7.624520e-06 
6.150000e+00 3.544268e-02 3.549290e-02 1.263808e-02 -1.133411e-08 -2.124122e-07 5.382005e-06 
6.160000e+00 3.249292e-02 3.252919e-02 1.160716e-02 -1.321715e-08 -1.672901e-07 3.708205e-06 
6.170000e+00 2.957636e-02 2.960319e-02 1.058654e-02 -1.472429e-08 -1.365193e-07 2.487249e-06 
6.180000e+00 2.669688e-02 2.671803e-02 9.577064e-03 -1.598058e-08 -1.160630e-07 1.620044e-06 
6.190000e+00 2.385827e-02 2.387675e-02 8.579562e-03 -1.707155e-08 -1.028593e-07 1.023264e-06 
6.200000e+00 2.106421e-02 2.108229e-02 7.594849e-03 -1.805593e-08 -9.457774e-08 6.279997e-07 
6.210000e+00 1.831829e-02 1.833747e-02 6.623722e-03 -1.897292e-08 -8.949204e-08 3.779994e-07 
6.220000e+00 1.562400e-02 1.564501e-02 5.666959e-03 -1.984990e-08 -8.633468e-08 2.280279e-07 
6.230000e+00 1.298471e-02 1.300752e-02 4.725316e-03 -2.070253e-08 -8.429567e-08 1.438479e-07 
6.240000e+00 1.040368e-02 1.042747e-02 3.799526e-03 -2.153874e-08 -8.287960e-08 1.001440e-07 
6.250000e+00 7.884060e-03 7.907250e-03 2.890294e-03 -2.236237e-08 -8.177729e-08 8.007662e-08 
6.260000e+00 5.428861e-03 5.449087e-03 1.998296e-03 -2.317500e-08 -8.081183e-08 7.233591e-08 
6.270000e+00 3.040972e-03 3.055101e-03 1.124181e-03 -2.397777e-08 -7.987677e-08 6.935628e-08 
6.280000e+00 7.231531e-04 7.272820e-04 2.685618e-04 -2.477139e-08 -7.893615e-08 6.731646e-08 
6.290000e+00 -1.521975e-03 -1.532513e-03 -5.679817e-04 -2.555606e-08 -7.801808e-08 6.563259e-08 
6.300000e+00 -3.691931e-03 -3.722557e-03 -1.384906e-03 -2.633152e-08 -7.711877e-08 6.333765e-08 
6.310000e+00 -5.784374e-03 -5.841262e-03 -2.181707e-03 -2.709788e-08 -7.622614e-08 5.907940e-08 
6.320000e+00 -7.797110e-03 -7.887172e-03 -2.957920e-03 -2.785592e-08 -7.539669e-08 4.796046e-08 
6.330000e+00 -9.728095e-03 -9.858972e-03 -3.713123e-03 -2.860695e-08 -7.475719e-08 2.107649e-08 
6.340000e+00 -1.157543e-02 -1.175548e-02 -4.446936e-03 -2.935315e-08 -7.451583e-08 -3.472376e-08 
6.350000e+00 -1.333739e-02 -1.357567e-02 -5.159026e-03 -3.009986e-08 -7.505813e-08 -1.397129e-07 
6.360000e+00 -1.501238e-02 -1.531864e-02 -5.849106e-03 -3.085678e-08 -7.695702e-08 -3.217156e-07 
6.370000e+00 -1.659897e-02 -1.698363e-02 -6.516938e-03 -3.164429e-08 -8.120118e-08 -6.190509e-07 
6.380000e+00 -1.809590e-02 -1.857004e-02 -7.162332e-03 -3.249435e-08 -8.923316e-08 -1.081158e-06 
6.390000e+00 -1.950206e-02 -2.007739e-02 -7.785151e-03 -3.345107e-08 -1.029593e-07 -1.768687e-06 
6.400000e+00 -2.081652e-02 -2.150536e-02 -8.385307e-03 -3.458263e-08 -1.249789e-07 -2.755859e-06 
6.410000e+00 -2.203849e-02 -2.285376e-02 -8.962769e-03 -3.598671e-08 -1.586690e-07 -4.131390e-06 
6.420000e+00 -2.316735e-02 -2.412255e-02 -9.517556e-03 -3.780555e-08 -2.084689e-07 -6.000473e-06 
6.430000e+00 -2.420265e-02 -2.531182e-02 -1.004974e-02 -4.023017e-08 -2.799635e-07 -8.485455e-06 
6.440000e+00 -2.514410e-02 -2.642182e-02 -1.055947e-02 -4.350434e-08 -3.799338e-07 -1.172612e-05 
6.450000e+00 -2.599157e-02 -2.745291e-02 -1.104691e-02 -4.795166e-08 -5.166884e-07 -1.588159e-05 
6.460000e+00 -2.674512e-02 -2.840562e-02 -1.151231e-02 -5.398858e-08 -7.002124e-07 -2.113104e-05 
6.470000e+00 -2.740493e-02 -2.928060e-02 -1.195598e-02 -6.214875e-08 -9.424901e-07 -2.767520e-05 
6.480000e+00 -2.797137e-02 -3.007862e-02 -1.237828e-02 -7.308567e-08 -1.257539e-06 -3.573647e-05 
6.490000e+00 -2.844497e-02 -3.080061e-02 -1.277961e-02 -8.760053e-08 -1.661666e-06 -4.555977e-05 
6.500000e+00 -2.882640e-02 -3.144761e-02 -1.316046e-02 -1.066742e-07 -2.173728e-06 -5.741350e-05 
6.510000e+00 -2.911651e-02 -3.202080e-02 -1.352135e-02 -1.315007e-07 -2.815472e-06 -7.159034e-05 
6.520000e+00 -2.931630e-02 -3.252147e-02 -1.386288e-02 -1.635024e-07 -3.611681e-06 -8.840771e-05 
6.530000e+00 -2.942691e-02 -3.295106e-02 -1.418569e-02 -2.043490e-07 -4.590315e-06 -1.082080e-04 
6.540000e+00 -2.944964e-02 -3.331111e-02 -1.449047e-02 -2.560178e-07 -5.782892e-06 -1.313591e-04 
6.550000e+00 -2.938596e-02 -3.360327e-02 -1.477800e-02 -3.208289e-07 -7.224768e-06 -1.582552e-04 
6.560000e+00 -2.923744e-02 -3.382932e-02 -1.504908e-02 -4.014781e-07 -8.955396e-06 -1.893164e-04 
6.570000e+00 -2.900583e-02 -3.399114e-02 -1.530457e-02 -5.010531e-07 -1.101841e-05 -2.249893e-04 
6.580000e+00 -2.869301e-02 -3.409073e-02 -1.554541e-02 -6.231120e-07 -1.346205e-05 -2.657468e-04 
6.590000e+00 -2.830098e-02 -3.413017e-02 -1.577255e-02 -7.717289e-07 -1.633937e-05 -3.120884e-04 
6.600000e+00 -2.783189e-02 -3.411167e-02 -1.598703e-02 -9.515405e-07 -1.970862e-05 -3.645398e-04 
6.610000e+00 -2.728802e-02 -3.403750e-02 -1.618993e-02 -1.167762e-06 -2.363325e-05 -4.236530e-04 
6.620000e+00 -2.667175e-02 -3.391005e-02 -1.638235e-02 -1.426284e-06 -2.818234e-05 -4.900059e-04 
6.630000e+00 -2.598561e-02 -3.373178e-02 -1.656547e-02 -1.733728e-06 -3.343080e-05 -5.642018e-04 
6.640000e+00 -2.523222e-02 -3.350524e-02 -1.674050e-02 -2.097503e-06 -3.945972e-05 -6.468691e-04 
6.650000e+00 -2.441433e-02 -3.323304e-02 -1.690870e-02 -2.525826e-06 -4.635645e-05 -7.386606e-04 
6.660000e+00 -2.353477e-02 -3.291789e-02 -1.707137e-02 -3.027834e-06 -5.421486e-05 -8.402535e-04 
6.670000e+00 -2.259650e-02 -3.256256e-02 -1.722984e-02 -3.613651e-06 -6.313566e-05 -9.523475e-04 
6.680000e+00 -2.160255e-02 -3.216985e-02 -1.738548e-02 -4.294450e-06 -7.322661e-05 -1.075665e-03 
6.690000e+00 -2.055606e-02 -3.174268e-02 -1.753971e-02 -5.082479e-06 -8.460262e-05 -1.210949e-03 
6.700000e+00 -1.946025e-02 -3.128396e-02 -1.769397e-02 -5.991188e-06 -9.738600e-05 -1.358965e-03 
6.710000e+00 -1.831840e-02 -3.079669e-02 -1.784971e-02 -7.035308e-06 -1.117067e-04 -1.520495e-03 
6.720000e+00 -1.713388e-02 -3.028390e-02 -1.800845e-02 -8.230910e-06 -1.277024e-04 -1.696341e-03 
6.730000e+00 -1.591013e-02 -2.974865e-02 -1.817170e-02 -9.595438e-06 -1.455188e-04 -1.887322e-03 
6.740000e+00 -1.465065e-02 -2.919404e-02 -1.834101e-02 -1.114786e-05 -1.653095e-04 -2.094271e-03 
6.750000e+00 -1.335898e-02 -2.862319e-02 -1.851793e-02 -1.290873e-05 -1.872366e-04 -2.318036e-03 
6.760000e+00 -1.203873e-02 -2.803926e-02 -1.870406e-02 -1.490029e-05 -2.114702e-04 -2.559477e-03 
6.770000e+00 -1.069355e-02 -2.744540e-02 -1.890097e-02 -1.714644e-05 -2.381891e-04 -2.819466e-03 
6.780000e+00 -9.327107e-03 -2.684479e-02 -1.911027e-02 -1.967296e-05 -2.675805e-04 -3.098884e-03 
6.790000e+00 -7.943126e-03 -2.624061e-02 -1.933358e-02 -2.250759e-05 -2.998400e-04 -3.398618e-03 
6.800000e+00 -6.545342e-03 -2.563602e-02 -1.957249e-02 -2.568002e-05 -3.351722e-04 -3.719563e-03 
6.810000e+00 -5.137511e-03 -2.503421e-02 -1.982863e-02 -2.922200e-05 -3.737901e-04 -4.062615e-03 
6.820000e+00 -3.723401e-03 -2.443834e-02 -2.010361e-02 -3.316750e-05 -4.159155e-04 -4.428676e-03 
6.830000e+00 -2.306788e-03 -2.385154e-02 -2.039902e-02 -3.755275e-05 -4.617785e-04 -4.818644e-03 
6.840000e+00 -8.914441e-04 -2.327693e-02 -2.071646e-02 -4.241634e-05 -5.116184e-04 -5.233417e-03 
6.850000e+00 5.188620e-04 -2.271762e-02 -2.105751e-02 -4.779921e-05 -5.656825e-04 -5.673886e-03 
6.860000e+00 1.920376e-03 -2.217667e-02 -2.142374e-02 -5.374490e-05 -6.242269e-04 -6.140940e-03 
6.870000e+00 3.309364e-03 -2.165708e-02 -2.181668e-02 -6.029955e-05 -6.875159e-04 -6.635455e-03 
6.880000e+00 4.682116e-03 -2.116186e-02 -2.223787e-02 -6.751196e-05 -7.558222e-04 -7.158297e-03 
6.890000e+00 6.034953e-03 -2.069392e-02 -2.268879e-02 -7.543366e-05 -8.294265e-04 -7.710321e-03 
6.900000e+00 7.364236e-03 -2.025614e-02 -2.317091e-02 -8.411909e-05 -9.086175e-04 -8.292365e-03 
6.910000e+00 8.666368e-03 -1.985135e-02 -2.368565e-02 -9.362562e-05 -9.936915e-04 -8.905248e-03 
6.920000e+00 9.937802e-03 -1.948231e-02 -2.423441e-02 -1.040136e-04 -1.084952e-03 -9.549769e-03 
6.930000e+00 1.117505e-02 -1.915169e-02 -2.481854e-02 -1.153463e-04 -1.182711e-03 -1.022671e-02 
6.940000e+00 1.237467e-02 -1.886213e-02 -2.543935e-02 -1.276905e-04 -1.287287e-03 -1.093681e-02 
6.950000e+00 1.353332e-02 -1.861615e-02 -2.609808e-02 -1.411159e-04 -1.399003e-03 -1.168080e-02 
6.960000e+00 1.464769e-02 -1.841622e-02 -2.679596e-02 -1.556955e-04 -1.518192e-03 -1.245938e-02 
6.970000e+00 1.571457e-02 -1.826470e-02 -2.753413e-02 -1.715057e-04 -1.645190e-03 -1.327320e-02 
6.980000e+00 1.673084e-02 -1.816390e-02 -2.831370e-02 -1.886264e-04 -1.780341e-03 -1.412289e-02 
6.990000e+00 1.769345e-02 -1.811598e-02 -2.913568e-02 -2.071409e-04 -1.923992e-03 -1.500904e-02 
7.000000e+00 1.859945e-02 -1.812305e-02 -3.000105e-02 -2.271358e-04 -2.076497e-03 -1.593220e-02 
7.010000e+00 1.944600e-02 -1.818709e-02 -3.091072e-02 -2.487015e-04 -2.238214e-03 -1.689288e-02 
7.020000e+00 2.023034e-02 -1.830999e-02 -3.186552e-02 -2.719320e-04 -2.409502e-03 -1.789153e-02 
7.030000e+00 2.094984e-02 -1.849353e-02 -3.286620e-02 -2.969247e-04 -2.590728e-03 -1.892857e-02 
7.040000e+00 2.160197e-02 -1.873938e-02 -3.391345e-02 -3.237809e-04 -2.782258e-03 -2.000436e-02 
7.050000e+00 2.218430e-02 -1.904908e-02 -3.500786e-02 -3.526054e-04 -2.984463e-03 -2.111923e-02 
7.060000e+00 2.269456e-02 -1.942407e-02 -3.614997e-02 -3.835070e-04 -3.197715e-03 -2.227343e-02 
7.070000e+00 2.313056e-02 -1.986567e-02 -3.734020e-02 -4.165978e-04 -3.422386e-03 -2.346716e-02 
7.080000e+00 2.349026e-02 -2.037507e-02 -3.857891e-02 -4.519940e-04 -3.658850e-03 -2.470058e-02 
7.090000e+00 2.377176e-02 -2.095334e-02 -3.986636e-02 -4.898154e-04 -3.907482e-03 -2.597375e-02 
7.100000e+00 2.397326e-02 -2.160141e-02 -4.120271e-02 -5.301854e-04 -4.168653e-03 -2.728672e-02 
7.110000e+00 2.409312e-02 -2.232011e-02 -4.258805e-02 -5.732315e-04 -4.442736e-03 -2.863943e-02 
7.120000e+00 2.412984e-02 -2.311011e-02 -4.402234e-02 -6.190844e-04 -4.730100e-03 -3.003179e-02 
7.130000e+00 2.408205e-02 -2.397196e-02 -4.550549e-02 -6.678790e-04 -5.031112e-03 -3.146361e-02 
7.140000e+00 2.394852e-02 -2.490609e-02 -4.703725e-02 -7.197534e-04 -5.346135e-03 -3.293465e-02 
7.150000e+00 2.372819e-02 -2.591277e-02 -4.861733e-02 -7.748496e-04 -5.675529e-03 -3.444460e-02 
7.160000e+00 2.342013e-02 -2.699216e-02 -5.024530e-02 -8.333131e-04 -6.019647e-03 -3.599307e-02 
7.170000e+00 2.302354e-02 -2.814427e-02 -5.192063e-02 -8.952928e-04 -6.378839e-03 -3.757959e-02 
7.180000e+00 2.253780e-02 -2.936896e-02 -5.364269e-02 -9.609412e-04 -6.753446e-03 -3.920364e-02 
7.190000e+00 2.196243e-02 -3.066600e-02 -5.541076e-02 -1.030414e-03 -7.143804e-03 -4.086458e-02 
7.200000e+00 2.129711e-02 -3.203497e-02 -5.722400e-02 -1.103871e-03 -7.550237e-03 -4.256174e-02 
7.210000e+00 2.054164e-02 -3.347535e-02 -5.908144e-02 -1.181474e-03 -7.973065e-03 -4.429434e-02 
7.220000e+00 1.969601e-02 -3.498647e-02 -6.098205e-02 -1.263388e-03 -8.412596e-03 -4.606153e-02 
7.230000e+00 1.876035e-02 -3.656753e-02 -6.292465e-02 -1.349782e-03 -8.869126e-03 -4.786238e-02 
7.240000e+00 1.773493e-02 -3.821759e-02 -6.490797e-02 -1.440828e-03 -9.342941e-03 -4.969588e-02 
7.250000e+00 1.662019e-02 -3.993557e-02 -6.693065e-02 -1.536700e-03 -9.834316e-03 -5.156094e-02 
7.260000e+00 1.541670e-02 -4.172028e-02 -6.899117e-02 -1.637574e-03 -1.034351e-02 -5.345637e-02 
7.270000e+00 1.412521e-02 -4.357038e-02 -7.108797e-02 -1.743630e-03 -1.087077e-02 -5.538092e-02 
7.280000e+00 1.274659e-02 -4.548440e-02 -7.321932e-02 -1.855050e-03 -1.141633e-02 -5.733326e-02 
7.290000e+00 1.128187e-02 -4.746077e-02 -7.538343e-02 -1.972018e-03 -1.198040e-02 -5.931196e-02 
7.300000e+00 9.732223e-03 -4.949776e-02 -7.757839e-02 -2.094721e-03 -1.256319e-02 -6.131552e-02 
7.310000e+00 8.098970e-03 -5.159353e-02 -7.980217e-02 -2.223345e-03 -1.316488e-02 -6.334234e-02 
7.320000e+00 6.383571e-03 -5.374612e-02 -8.205265e-02 -2.358082e-03 -1.378563e-02 -6.539077e-02 
7.330000e+00 4.587624e-03 -5.595347e-02 -8.432763e-02 -2.499122e-03 -1.442558e-02 -6.745905e-02 
7.340000e+00 2.712867e-03 -5.821336e-02 -8.662477e-02 -2.646658e-03 -1.508486e-02 -6.954536e-02 
7.350000e+00 7.611700e-04 -6.052351e-02 -8.894166e-02 -2.800884e-03 -1.576358e-02 -7.164779e-02 
7.360000e+00 -1.265466e-03 -6.288149e-02 -9.127578e-02 -2.961994e-03 -1.646182e-02 -7.376435e-02 
7.370000e+00 -3.364910e-03 -6.528478e-02 -9.362454e-02 -3.130185e-03 -1.717965e-02 -7.589299e-02 
7.380000e+00 -5.534909e-03 -6.773077e-02 -9.598522e-02 -3.305653e-03 -1.791709e-02 -7.803156e-02 
7.390000e+00 -7.773088e-03 -7.021672e-02 -9.835505e-02 -3.488593e-03 -1.867417e-02 -8.017785e-02 
7.400000e+00 -1.007695e-02 -7.273983e-02 -1.007312e-01 -3.679202e-03 -1.945087e-02 -8.232958e-02 
7.410000e+00 -1.244390e-02 -7.529718e-02 -1.031106e-01 -3.877675e-03 -2.024716e-02 -8.448439e-02 
7.420000e+00 -1.487122e-02 -7.788577e-02 -1.054903e-01 -4.084210e-03 -2.106298e-02 -8.663986e-02 
7.430000e+00 -1.735608e-02 -8.050254e-02 -1.078672e-01 -4.299000e-03 -2.189824e-02 -8.879349e-02 
7.440000e+00 -1.989557e-02 -8.314431e-02 -1.102380e-01 -4.522239e-03 -2.275282e-02 -9.094273e-02 
7.450000e+00 -2.248667e-02 -8.580786e-02 -1.125997e-01 -4.754120e-03 -2.362659e-02 -9.308497e-02 
7.460000e+00 -2.512628e-02 -8.848989e-02 -1.149487e-01 -4.994834e-03 -2.451938e-02 -9.521752e-02 
7.470000e+00 -2.781120e-02 -9.118702e-02 -1.172817e-01 -5.244570e-03 -2.543098e-02 -9.733764e-02 
7.480000e+00 -3.053816e-02 -9.389584e-02 -1.195954e-01 -5.503516e-03 -2.636116e-02 -9.944256e-02 
7.490000e+00 -3.330382e-02 -9.661285e-02 -1.218862e-01 -5.771855e-03 -2.730967e-02 -1.015294e-01 
7.500000e+00 -3.610474e-02 -9.933452e-02 -1.241505e-01 -6.049769e-03 -2.827621e-02 -1.035953e-01 
7.510000e+00 -3.893745e-02 -1.020573e-01 -1.263848e-01 -6.337438e-03 -2.926047e-02 -1.056374e-01 
7.520000e+00 -4.179841e-02 -1.047775e-01 -1.285854e-01 -6.635036e-03 -3.026208e-02 -1.076526e-01 
7.530000e+00 -4.468401e-02 -1.074915e-01 -1.307487e-01 -6.942736e-03 -3.128068e-02 -1.096379e-01 
7.540000e+00 -4.759060e-02 -1.101956e-01 -1.328710e-01 -7.260705e-03 -3.231584e-02 -1.115903e-01 
7.550000e+00 -5.051450e-02 -1.128862e-01 -1.349486e-01 -7.589107e-03 -3.336712e-02 -1.135067e-01 
7.560000e+00 -5.345198e-02 -1.155594e-01 -1.369776e-01 -7.928100e-03 -3.443403e-02 -1.153839e-01 
7.570000e+00 -5.639928e-02 -1.182115e-01 -1.389545e-01 -8.277838e-03 -3.551606e-02 -1.172190e-01 
7.580000e+00 -5.935262e-02 -1.208388e-01 -1.408753e-01 -8.638469e-03 -3.661266e-02 -1.190086e-01 
7.590000e+00 -6.230819e-02 -1.234375e-01 -1.427363e-01 -9.010138e-03 -3.772326e-02 -1.207496e-01 
7.600000e+00 -6.526219e-02 -1.260039e-01 -1.445338e-01 -9.392979e-03 -3.884724e-02 -1.224389e-01 
7.610000e+00 -6.821078e-02 -1.285341e-01 -1.462640e-01 -9.787125e-03 -3.998396e-02 -1.240732e-01 
7.620000e+00 -7.115014e-02 -1.310245e-01 -1.479230e-01 -1.019270e-02 -4.113273e-02 -1.256493e-01 
7.630000e+00 -7.407644e-02 -1.334714e-01 -1.495073e-01 -1.060982e-02 -4.229285e-02 -1.271642e-01 
7.640000e+00 -7.698589e-02 -1.358710e-01 -1.510129e-01 -1.103859e-02 -4.346357e-02 -1.286145e-01 
7.650000e+00 -7.987468e-02 -1.382196e-01 -1.524363e-01 -1.147912e-02 -4.464410e-02 -1.299971e-01 
7.660000e+00 -8.273904e-02 -1.405137e-01 -1.537738e-01 -1.193150e-02 -4.583365e-02 -1.313088e-01 
7.670000e+00 -8.557523e-02 -1.427496e-01 -1.550217e-01 -1.239582e-02 -4.703136e-02 -1.325465e-01 
7.680000e+00 -8.837954e-02 -1.449238e-01 -1.561765e-01 -1.287215e-02 -4.823636e-02 -1.337070e-01 
7.690000e+00 -9.114829e-02 -1.470327e-01 -1.572346e-01 -1.336057e-02 -4.944775e-02 -1.347873e-01 
7.700000e+00 -9.387785e-02 -1.490729e-01 -1.581926e-01 -1.386113e-02 -5.066458e-02 -1.357843e-01 
7.710000e+00 -9.656466e-02 -1.510411e-01 -1.590470e-01 -1.437388e-02 -5.188589e-02 -1.366950e-01 
7.720000e+00 -9.920518e-02 -1.529338e-01 -1.597945e-01 -1.489886e-02 -5.311067e-02 -1.375164e-01 
7.730000e+00 -1.017960e-01 -1.547478e-01 -1.604319e-01 -1.543610e-02 -5.433789e-02 -1.382456e-01 
7.740000e+00 -1.043336e-01 -1.564799e-01 -1.609558e-01 -1.598562e-02 -5.556650e-02 -1.388796e-01 
7.750000e+00 -1.068148e-01 -1.581271e-01 -1.613632e-01 -1.654743e-02 -5.679540e-02 -1.394157e-01 
7.760000e+00 -1.092363e-01 -1.596862e-01 -1.616511e-01 -1.712152e-02 -5.802348e-02 -1.398511e-01 
7.770000e+00 -1.115950e-01 -1.611543e-01 -1.618166e-01 -1.770789e-02 -5.924961e-02 -1.401830e-01 
7.780000e+00 -1.138877e-01 -1.625286e-01 -1.618567e-01 -1.830651e-02 -6.047259e-02 -1.404090e-01 
7.790000e+00 -1.161114e-01 -1.638063e-01 -1.617687e-01 -1.891733e-02 -6.169125e-02 -1.405263e-01 
7.800000e+00 -1.182634e-01 -1.649847e-01 -1.615501e-01 -1.954031e-02 -6.290436e-02 -1.405326e-01 
7.810000e+00 -1.203408e-01 -1.660613e-01 -1.611983e-01 -2.017539e-02 -6.411068e-02 -1.404255e-01 
7.820000e+00 -1.223409e-01 -1.670336e-01 -1.607110e-01 -2.082250e-02 -6.530894e-02 -1.402026e-01 
7.830000e+00 -1.242611e-01 -1.678992e-01 -1.600858e-01 -2.148154e-02 -6.649785e-02 -1.398617e-01 
7.840000e+00 -1.260989e-01 -1.686560e-01 -1.593206e-01 -2.215242e-02 -6.767610e-02 -1.394008e-01 
7.850000e+00 -1.278521e-01 -1.693018e-01 -1.584134e-01 -2.283502e-02 -6.884237e-02 -1.388178e-01 
7.860000e+00 -1.295184e-01 -1.698346e-01 -1.573624e-01 -2.352922e-02 -6.999531e-02 -1.381109e-01 
7.870000e+00 -1.310956e-01 -1.702525e-01 -1.561658e-01 -2.423488e-02 -7.113355e-02 -1.372782e-01 
7.880000e+00 -1.325818e-01 -1.705537e-01 -1.548221e-01 -2.495184e-02 -7.225571e-02 -1.363181e-01 
7.890000e+00 -1.339751e-01 -1.707367e-01 -1.533297e-01 -2.567994e-02 -7.336041e-02 -1.352291e-01 
7.900000e+00 -1.352738e-01 -1.707999e-01 -1.516875e-01 -2.641899e-02 -7.444622e-02 -1.340096e-01 
7.910000e+00 -1.364763e-01 -1.707420e-01 -1.498944e-01 -2.716879e-02 -7.551174e-02 -1.326584e-01 
7.920000e+00 -1.375811e-01 -1.705617e-01 -1.479492e-01 -2.792915e-02 -7.655554e-02 -1.311743e-01 
7.930000e+00 -1.385869e-01 -1.702578e-01 -1.458513e-01 -2.869983e-02 -7.757617e-02 -1.295563e-01 
7.940000e+00 -1.394925e-01 -1.698295e-01 -1.436001e-01 -2.948059e-02 -7.857218e-02 -1.278034e-01 
7.950000e+00 -1.402969e-01 -1.692760e-01 -1.411950e-01 -3.027118e-02 -7.954214e-02 -1.259150e-01 
7.960000e+00 -1.409992e-01 -1.685964e-01 -1.386358e-01 -3.107134e-02 -8.048457e-02 -1.238903e-01 
7.970000e+00 -1.415985e-01 -1.677902e-01 -1.359224e-01 -3.188078e-02 -8.139803e-02 -1.217289e-01 
7.980000e+00 -1.420943e-01 -1.668572e-01 -1.330549e-01 -3.269920e-02 -8.228105e-02 -1.194304e-01 
7.990000e+00 -1.424861e-01 -1.657969e-01 -1.300334e-01 -3.352629e-02 -8.313217e-02 -1.169947e-01 
8.000000e+00 -1.427736e-01 -1.646092e-01 -1.268585e-01 -3.436173e-02 -8.394993e-02 -1.144218e-01 
8.010000e+00 -1.429565e-01 -1.632941e-01 -1.235306e-01 -3.520518e-02 -8.473289e-02 -1.117118e-01 
8.020000e+00 -1.430348e-01 -1.618519e-01 -1.200507e-01 -3.605627e-02 -8.547958e-02 -1.088649e-01 
8.030000e+00 -1.430086e-01 -1.602827e-01 -1.164197e-01 -3.691464e-02 -8.618858e-02 -1.058816e-01 
8.040000e+00 -1.428782e-01 -1.585871e-01 -1.126388e-01 -3.777991e-02 -8.685845e-02 -1.027625e-01 
8.050000e+00 -1.426439e-01 -1.567656e-01 -1.087092e-01 -3.865168e-02 -8.748776e-02 -9.950839e-02 
8.060000e+00 -1.423063e-01 -1.548188e-01 -1.046326e-01 -3.952953e-02 -8.807511e-02 -9.612018e-02 
8.070000e+00 -1.418660e-01 -1.527477e-01 -1.004107e-01 -4.041303e-02 -8.861911e-02 -9.259896e-02 
8.080000e+00 -1.413238e-01 -1.505533e-01 -9.604538e-02 -4.130176e-02 -8.911837e-02 -8.894600e-02 
8.090000e+00 -1.406807e-01 -1.482366e-01 -9.153873e-02 -4.219525e-02 -8.957154e-02 -8.516271e-02 
8.100000e+00 -1.399377e-01 -1.457989e-01 -8.689305e-02 -4.309303e-02 -8.997728e-02 -8.125069e-02 
8.110000e+00 -1.390960e-01 -1.432416e-01 -8.211081e-02 -4.399463e-02 -9.033426e-02 -7.721168e-02 
8.120000e+00 -1.381570e-01 -1.405663e-01 -7.719467e-02 -4.489955e-02 -9.064119e-02 -7.304762e-02 
8.130000e+00 -1.371222e-01 -1.377745e-01 -7.214745e-02 -4.580728e-02 -9.089680e-02 -6.876060e-02 
8.140000e+00 -1.359930e-01 -1.348681e-01 -6.697218e-02 -4.671731e-02 -9.109985e-02 -6.435285e-02 
8.150000e+00 -1.347713e-01 -1.318489e-01 -6.167206e-02 -4.762910e-02 -9.124911e-02 -5.982680e-02 
8.160000e+00 -1.334588e-01 -1.287190e-01 -5.625046e-02 -4.854211e-02 -9.134341e-02 -5.518504e-02 
8.170000e+00 -1.320575e-01 -1.254805e-01 -5.071092e-02 -4.945578e-02 -9.138159e-02 -5.043030e-02 
8.180000e+00 -1.305695e-01 -1.221357e-01 -4.505718e-02 -5.036955e-02 -9.136254e-02 -4.556549e-02 
8.190000e+00 -1.289970e-01 -1.186869e-01 -3.929311e-02 -5.128284e-02 -9.128516e-02 -4.059368e-02 
8.200000e+00 -1.273421e-01 -1.151366e-01 -3.342279e-02 -5.219506e-02 -9.114841e-02 -3.551809e-02 
8.210000e+00 -1.256073e-01 -1.114874e-01 -2.745043e-02 -5.310561e-02 -9.095129e-02 -3.034209e-02 
8.220000e+00 -1.237950e-01 -1.077420e-01 -2.138041e-02 -5.401388e-02 -9.069283e-02 -2.506921e-02 
8.230000e+00 -1.219078e-01 -1.039031e-01 -1.521726e-02 -5.491925e-02 -9.037209e-02 -1.970315e-02 
8.240000e+00 -1.199484e-01 -9.997366e-02 -8.965682e-03 -5.582111e-02 -8.998822e-02 -1.424773e-02 
8.250000e+00 -1.179195e-01 -9.595664e-02 -2.630500e-03 -5.671881e-02 -8.954036e-02 -8.706917e-03 
8.260000e+00 -1.158238e-01 -9.185508e-02 3.783303e-03 -5.761170e-02 -8.902772e-02 -3.084842e-03 
8.270000e+00 -1.136643e-01 -8.767213e-02 1.027061e-02 -5.849914e-02 -8.844958e-02 2.614242e-03 
8.280000e+00 -1.114440e-01 -8.341101e-02 1.682617e-02 -5.938047e-02 -8.780523e-02 8.385943e-03 
8.290000e+00 -1.091658e-01 -7.907502e-02 2.344461e-02 -6.025502e-02 -8.709405e-02 1.422574e-02 
8.300000e+00 -1.068329e-01 -7.466754e-02 3.012043e-02 -6.112213e-02 -8.631543e-02 2.012897e-02 
8.310000e+00 -1.044483e-01 -7.019198e-02 3.684800e-02 -6.198111e-02 -8.546886e-02 2.609087e-02 
8.320000e+00 -1.020153e-01 -6.565186e-02 4.362159e-02 -6.283128e-02 -8.455384e-02 3.210655e-02 
8.330000e+00 -9.953707e-02 -6.105073e-02 5.043537e-02 -6.367195e-02 -8.356997e-02 3.817099e-02 
8.340000e+00 -9.701687e-02 -5.639219e-02 5.728340e-02 -6.450245e-02 -8.251687e-02 4.427908e-02 
8.350000e+00 -9.445800e-02 -5.167990e-02 6.415964e-02 -6.532206e-02 -8.139425e-02 5.042559e-02 
8.360000e+00 -9.186379e-02 -4.691757e-02 7.105799e-02 -6.613010e-02 -8.020185e-02 5.660520e-02 
8.370000e+00 -8.923759e-02 -4.210893e-02 7.797223e-02 -6.692586e-02 -7.893949e-02 6.281250e-02 
8.380000e+00 -8.658276e-02 -3.725775e-02 8.489610e-02 -6.770865e-02 -7.760705e-02 6.904198e-02 
8.390000e+00 -8.390266e-02 -3.236785e-02 9.182325e-02 -6.847777e-02 -7.620447e-02 7.528804e-02 
8.400000e+00 -8.120070e-02 -2.744305e-02 9.874727e-02 -6.923251e-02 -7.473175e-02 8.154503e-02 
8.410000e+00 -7.848023e-02 -2.248719e-02 1.056617e-01 -6.997217e-02 -7.318895e-02 8.780720e-02 
8.420000e+00 -7.574464e-02 -1.750415e-02 1.125601e-01 -7.069606e-02 -7.157621e-02 9.406875e-02 
8.430000e+00 -7.299729e-02 -1.249780e-02 1.194358e-01 -7.140346e-02 -6.989373e-02 1.003238e-01 
8.440000e+00 -7.024153e-02 -7.472022e-03 1.262824e-01 -7.209370e-02 -6.814177e-02 1.065665e-01 
8.450000e+00 -6.748068e-02 -2.430697e-03 1.330932e-01 -7.276607e-02 -6.632065e-02 1.127908e-01 
8.460000e+00 -6.471804e-02 2.622296e-03 1.398615e-01 -7.341988e-02 -6.443077e-02 1.189907e-01 
8.470000e+00 -6.195688e-02 7.683084e-03 1.465808e-01 -7.405446e-02 -6.247260e-02 1.251602e-01 
8.480000e+00 -5.920043e-02 1.274781e-02 1.532445e-01 -7.466911e-02 -6.044667e-02 1.312932e-01 
8.490000e+00 -5.645188e-02 1.781263e-02 1.598458e-01 -7.526317e-02 -5.835357e-02 1.373836e-01 
8.500000e+00 -5.371436e-02 2.287373e-02 1.663783e-01 -7.583596e-02 -5.619396e-02 1.434254e-01 
8.510000e+00 -5.099096e-02 2.792731e-02 1.728353e-01 -7.638683e-02 -5.396859e-02 1.494124e-01 
8.520000e+00 -4.828472e-02 3.296961e-02 1.792103e-01 -7.691511e-02 -5.167826e-02 1.553386e-01 
8.530000e+00 -4.559861e-02 3.799690e-02 1.854967e-01 -7.742018e-02 -4.932382e-02 1.611977e-01 
8.540000e+00 -4.293552e-02 4.300549e-02 1.916880e-01 -7.790138e-02 -4.690622e-02 1.669838e-01 
8.550000e+00 -4.029830e-02 4.799174e-02 1.977779e-01 -7.835809e-02 -4.442646e-02 1.726908e-01 
8.560000e+00 -3.768969e-02 5.295204e-02 2.037600e-01 -7.878970e-02 -4.188561e-02 1.783126e-01 
8.570000e+00 -3.511238e-02 5.788286e-02 2.096280e-01 -7.919561e-02 -3.928481e-02 1.838432e-01 
8.580000e+00 -3.256897e-02 6.278069e-02 2.153756e-01 -7.957520e-02 -3.662525e-02 1.892767e-01 
8.590000e+00 -3.006195e-02 6.764210e-02 2.209967e-01 -7.992792e-02 -3.390820e-02 1.946072e-01 
8.600000e+00 -2.759376e-02 7.246372e-02 2.264853e-01 -8.025318e-02 -3.113500e-02 1.998288e-01 
8.610000e+00 -2.516671e-02 7.724224e-02 2.318355e-01 -8.055044e-02 -2.830704e-02 2.049358e-01 
8.620000e+00 -2.278303e-02 8.197442e-02 2.370412e-01 -8.081914e-02 -2.542577e-02 2.099224e-01 
8.630000e+00 -2.044484e-02 8.665711e-02 2.420969e-01 -8.105878e-02 -2.249272e-02 2.147830e-01 
8.640000e+00 -1.815417e-02 9.128720e-02 2.469969e-01 -8.126883e-02 -1.950947e-02 2.195120e-01 
8.650000e+00 -1.591293e-02 9.586169e-02 2.517358e-01 -8.144881e-02 -1.647766e-02 2.241041e-01 
8.660000e+00 -1.372292e-02 1.003777e-01 2.563081e-01 -8.159823e-02 -1.339899e-02 2.285538e-01 
8.670000e+00 -1.158585e-02 1.048322e-01 2.607086e-01 -8.171664e-02 -1.027522e-02 2.328558e-01 
8.680000e+00 -9.503297e-03 1.092227e-01 2.649323e-01 -8.180359e-02 -7.108157e-03 2.370051e-01 
8.690000e+00 -7.476717e-03 1.135463e-01 2.689742e-01 -8.185866e-02 -3.899676e-03 2.409966e-01 
8.700000e+00 -5.507462e-03 1.178005e-01 2.728297e-01 -8.188145e-02 -6.517006e-04 2.448255e-01 
8.710000e+00 -3.596759e-03 1.219829e-01 2.764940e-01 -8.187157e-02 2.633795e-03 2.484869e-01 
8.720000e+00 -1.745715e-03 1.260910e-01 2.799628e-01 -8.182866e-02 5.954786e-03 2.519763e-01 
8.730000e+00 4.468233e-05 1.301225e-01 2.832318e-01 -8.175236e-02 9.309195e-03 2.552891e-01 
8.740000e+00 1.773572e-03 1.340753e-01 2.862970e-01 -8.164237e-02 1.269490e-02 2.584211e-01 
8.750000e+00 3.440215e-03 1.379472e-01 2.891544e-01 -8.149837e-02 1.610973e-02 2.613681e-01 
8.760000e+00 5.043995e-03 1.417362e-01 2.918005e-01 -8.132008e-02 1.955148e-02 2.641260e-01 
8.770000e+00 6.584422e-03 1.454405e-01 2.942316e-01 -8.110726e-02 2.301790e-02 2.666910e-01 
8.780000e+00 8.061129e-03 1.490583e-01 2.964445e-01 -8.085965e-02 2.650668e-02 2.690594e-01 
8.790000e+00 9.473875e-03 1.525878e-01 2.984362e-01 -8.057706e-02 3.001549e-02 2.712278e-01 
8.800000e+00 1.082254e-02 1.560275e-01 3.002038e-01 -8.025928e-02 3.354198e-02 2.731928e-01 
8.810000e+00 1.210713e-02 1.593759e-01 3.017445e-01 -7.990617e-02 3.708373e-02 2.749514e-01 
8.820000e+00 1.332778e-02 1.626317e-01 3.030560e-01 -7.951757e-02 4.063831e-02 2.765005e-01 
8.830000e+00 1.448472e-02 1.657935e-01 3.041361e-01 -7.909337e-02 4.420327e-02 2.778374e-01 
8.840000e+00 1.557834e-02 1.688603e-01 3.049828e-01 -7.863347e-02 4.777609e-02 2.789597e-01 
8.850000e+00 1.660913e-02 1.718309e-01 3.055943e-01 -7.813783e-02 5.135429e-02 2.798649e-01 
8.860000e+00 1.757768e-02 1.747044e-01 3.059691e-01 -7.760638e-02 5.493530e-02 2.805510e-01 
8.870000e+00 1.848472e-02 1.774800e-01 3.061059e-01 -7.703912e-02 5.851658e-02 2.810160e-01 
8.880000e+00 1.933108e-02 1.801568e-01 3.060036e-01 -7.643605e-02 6.209554e-02 2.812583e-01 
8.890000e+00 2.011771e-02 1.827344e-01 3.056614e-01 -7.579722e-02 6.566960e-02 2.812763e-01 
8.900000e+00 2.084568e-02 1.852121e-01 3.050788e-01 -7.512269e-02 6.923614e-02 2.810688e-01 
8.910000e+00 2.151613e-02 1.875895e-01 3.042553e-01 -7.441253e-02 7.279255e-02 2.806348e-01 
8.920000e+00 2.213033e-02 1.898663e-01 3.031910e-01 -7.366688e-02 7.633621e-02 2.799735e-01 
8.930000e+00 2.268965e-02 1.920423e-01 3.018858e-01 -7.288586e-02 7.986448e-02 2.790842e-01 
8.940000e+00 2.319556e-02 1.941172e-01 3.003403e-01 -7.206965e-02 8.337473e-02 2.779666e-01 
8.950000e+00 2.364960e-02 1.960910e-01 2.985551e-01 -7.121844e-02 8.686433e-02 2.766206e-01 
8.960000e+00 2.405343e-02 1.979639e-01 2.965309e-01 -7.033244e-02 9.033064e-02 2.750463e-01 
8.970000e+00 2.440878e-02 1.997359e-01 2.942689e-01 -6.941191e-02 9.377103e-02 2.732439e-01 
8.980000e+00 2.471746e-02 2.014072e-01 2.917706e-01 -6.845712e-02 9.718288e-02 2.712142e-01 
8.990000e+00 2.498138e-02 2.029783e-01 2.890374e-01 -6.746836e-02 1.005636e-01 2.689578e-01 
9.000000e+00 2.520251e-02 2.044494e-01 2.860712e-01 -6.644596e-02 1.039105e-01 2.664759e-01 
9.010000e+00 2.538288e-02 2.058210e-01 2.828740e-01 -6.539027e-02 1.072212e-01 2.637696e-01 
9.020000e+00 2.552460e-02 2.070938e-01 2.794482e-01 -6.430166e-02 1.104929e-01 2.608405e-01 
9.030000e+00 2.562986e-02 2.082684e-01 2.757963e-01 -6.318055e-02 1.137232e-01 2.576902e-01 
9.040000e+00 2.570087e-02 2.093455e-01 2.719211e-01 -6.202735e-02 1.169095e-01 2.543209e-01 
9.050000e+00 2.573992e-02 2.103258e-01 2.678256e-01 -6.084251e-02 1.200493e-01 2.507345e-01 
9.060000e+00 2.574933e-02 2.112103e-01 2.635129e-01 -5.962652e-02 1.231402e-01 2.469336e-01 
9.070000e+00 2.573149e-02 2.119998e-01 2.589865e-01 -5.837988e-02 1.261797e-01 2.429208e-01 
9.080000e+00 2.568879e-02 2.126954e-01 2.542502e-01 -5.710311e-02 1.291654e-01 2.386989e-01 
9.090000e+00 2.562369e-02 2.132981e-01 2.493077e-01 -5.579676e-02 1.320949e-01 2.342710e-01 
9.100000e+00 2.553867e-02 2.138090e-01 2.441632e-01 -5.446140e-02 1.349660e-01 2.296405e-01 
9.110000e+00 2.543621e-02 2.142293e-01 2.388209e-01 -5.309764e-02 1.377762e-01 2.248107e-01 
9.120000e+00 2.531883e-02 2.145602e-01 2.332853e-01 -5.170609e-02 1.405234e-01 2.197856e-01 
9.130000e+00 2.518907e-02 2.148030e-01 2.275611e-01 -5.028739e-02 1.432053e-01 2.145688e-01 
9.140000e+00 2.504945e-02 2.149589e-01 2.216533e-01 -4.884221e-02 1.458198e-01 2.091647e-01 
9.150000e+00 2.490252e-02 2.150293e-01 2.155668e-01 -4.737123e-02 1.483648e-01 2.035776e-01 
9.160000e+00 2.475081e-02 2.150156e-01 2.093069e-01 -4.587515e-02 1.508381e-01 1.978119e-01 
9.170000e+00 2.459687e-02 2.149193e-01 2.028791e-01 -4.435471e-02 1.532379e-01 1.918724e-01 
9.180000e+00 2.444319e-02 2.147417e-01 1.962889e-01 -4.281065e-02 1.555620e-01 1.857640e-01 
9.190000e+00 2.429229e-02 2.144844e-01 1.895420e-01 -4.124373e-02 1.578087e-01 1.794918e-01 
9.200000e+00 2.414663e-02 2.141489e-01 1.826445e-01 -3.965474e-02 1.599761e-01 1.730611e-01 
9.210000e+00 2.400867e-02 2.137367e-01 1.756023e-01 -3.804448e-02 1.620625e-01 1.664772e-01 
9.220000e+00 2.388083e-02 2.132493e-01 1.684217e-01 -3.641376e-02 1.640660e-01 1.597459e-01 
9.230000e+00 2.376548e-02 2.126884e-01 1.611089e-01 -3.476344e-02 1.659851e-01 1.528728e-01 
9.240000e+00 2.366495e-02 2.120554e-01 1.536706e-01 -3.309435e-02 1.678182e-01 1.458638e-01 
9.250000e+00 2.358155e-02 2.113521e-01 1.461131e-01 -3.140736e-02 1.695638e-01 1.387251e-01 
9.260000e+00 2.351749e-02 2.105799e-01 1.384434e-01 -2.970337e-02 1.712204e-01 1.314628e-01 
9.270000e+00 2.347497e-02 2.097405e-01 1.306681e-01 -2.798326e-02 1.727867e-01 1.240833e-01 
9.280000e+00 2.345609e-02 2.088355e-01 1.227943e-01 -2.624794e-02 1.742613e-01 1.165930e-01 
9.290000e+00 2.346291e-02 2.078664e-01 1.148288e-01 -2.449834e-02 1.756431e-01 1.089984e-01 
9.300000e+00 2.349742e-02 2.068349e-01 1.067789e-01 -2.273539e-02 1.769309e-01 1.013064e-01 
9.310000e+00 2.356151e-02 2.057425e-01 9.865157e-02 -2.096004e-02 1.781236e-01 9.352374e-02 
9.320000e+00 2.365703e-02 2.045908e-01 9.045417e-02 -1.917324e-02 1.792202e-01 8.565724e-02 
9.330000e+00 2.378571e-02 2.033813e-01 8.219397e-02 -1.737596e-02 1.802199e-01 7.771395e-02 
9.340000e+00 2.394921e-02 2.021156e-01 7.387833e-02 -1.556917e-02 1.811218e-01 6.970092e-02 
9.350000e+00 2.414911e-02 2.007952e-01 6.551463e-02 -1.375385e-02 1.819251e-01 6.162533e-02 
9.360000e+00 2.438689e-02 1.994216e-01 5.711031e-02 -1.193100e-02 1.826291e-01 5.349439e-02 
9.370000e+00 2.466393e-02 1.979962e-01 4.867282e-02 -1.010160e-02 1.832334e-01 4.531537e-02 
9.380000e+00 2.498151e-02 1.965204e-01 4.020964e-02 -8.266665e-03 1.837373e-01 3.709562e-02 
9.390000e+00 2.534081e-02 1.949958e-01 3.172828e-02 -6.427192e-03 1.841405e-01 2.884251e-02 
9.400000e+00 2.574291e-02 1.934237e-01 2.323621e-02 -4.584192e-03 1.844426e-01 2.056346e-02 
9.410000e+00 2.618877e-02 1.918053e-01 1.474092e-02 -2.738678e-03 1.846434e-01 1.226591e-02 
9.420000e+00 2.667925e-02 1.901421e-01 6.249905e-03 -8.916627e-04 1.847427e-01 3.957316e-03 
9.430000e+00 2.721510e-02 1.884353e-01 -2.229396e-03 9.558371e-04 1.847404e-01 -4.354833e-03 
9.440000e+00 2.779694e-02 1.866862e-01 -1.068955e-02 2.802806e-03 1.846365e-01 -1.266306e-02 
9.450000e+00 2.842530e-02 1.848959e-01 -1.912318e-02 4.648228e-03 1.844311e-01 -2.095990e-02 
9.460000e+00 2.910056e-02 1.830655e-01 -2.752294e-02 6.491090e-03 1.841244e-01 -2.923788e-02 
9.470000e+00 2.982302e-02 1.811963e-01 -3.588153e-02 8.330379e-03 1.837166e-01 -3.748956e-02 
9.480000e+00 3.059282e-02 1.792893e-01 -4.419174e-02 1.016509e-02 1.832081e-01 -4.570753e-02 
9.490000e+00 3.141000e-02 1.773455e-01 -5.244640e-02 1.199421e-02 1.825993e-01 -5.388441e-02 
9.500000e+00 3.227448e-02 1.753658e-01 -6.063844e-02 1.381674e-02 1.818907e-01 -6.201288e-02 
9.510000e+00 3.318606e-02 1.733513e-01 -6.876085e-02 1.563169e-02 1.810829e-01 -7.008564e-02 
9.520000e+00 3.414440e-02 1.713028e-01 -7.680674e-02 1.743807e-02 1.801766e-01 -7.809549e-02 
9.530000e+00 3.514905e-02 1.692212e-01 -8.476929e-02 1.923490e-02 1.791725e-01 -8.603527e-02 
9.540000e+00 3.619944e-02 1.671072e-01 -9.264182e-02 2.102120e-02 1.780715e-01 -9.389791e-02 
9.550000e+00 3.729487e-02 1.649616e-01 -1.004177e-01 2.279601e-02 1.768745e-01 -1.016764e-01 
9.560000e+00 3.843453e-02 1.627851e-01 -1.080905e-01 2.455837e-02 1.755824e-01 -1.093639e-01 
9.570000e+00 3.961748e-02 1.605783e-01 -1.156539e-01 2.630734e-02 1.741964e-01 -1.169536e-01 
9.580000e+00 4.084266e-02 1.583419e-01 -1.231017e-01 2.804199e-02 1.727176e-01 -1.244388e-01 
9.590000e+00 4.210890e-02 1.560764e-01 -1.304278e-01 2.976139e-02 1.711472e-01 -1.318128e-01 
9.600000e+00 4.341491e-02 1.537823e-01 -1.376262e-01 3.146463e-02 1.694865e-01 -1.390694e-01 
9.610000e+00 4.475927e-02 1.514602e-01 -1.446913e-01 3.315082e-02 1.677370e-01 -1.462020e-01 
9.620000e+00 4.614048e-02 1.491103e-01 -1.516174e-01 3.481908e-02 1.659000e-01 -1.532046e-01 
9.630000e+00 4.755689e-02 1.467331e-01 -1.583990e-01 3.646853e-02 1.639770e-01 -1.600711e-01 
9.640000e+00 4.900678e-02 1.443289e-01 -1.650310e-01 3.809834e-02 1.619697e-01 -1.667955e-01 
9.650000e+00 5.048829e-02 1.418981e-01 -1.715081e-01 3.970765e-02 1.598797e-01 -1.733722e-01 
9.660000e+00 5.199949e-02 1.394408e-01 -1.778254e-01 4.129566e-02 1.577087e-01 -1.797955e-01 
9.670000e+00 5.353831e-02 1.369572e-01 -1.839783e-01 4.286156e-02 1.554585e-01 -1.860600e-01 
9.680000e+00 5.510263e-02 1.344476e-01 -1.899621e-01 4.440457e-02 1.531309e-01 -1.921604e-01 
9.690000e+00 5.669019e-02 1.319121e-01 -1.957724e-01 4.592393e-02 1.507278e-01 -1.980917e-01 
9.700000e+00 5.829868e-02 1.293508e-01 -2.014052e-01 4.741888e-02 1.482512e-01 -2.038490e-01 
9.710000e+00 5.992567e-02 1.267637e-01 -2.068565e-01 4.888872e-02 1.457031e-01 -2.094275e-01 
9.720000e+00 6.156866e-02 1.241508e-01 -2.121224e-01 5.033272e-02 1.430856e-01 -2.148227e-01 
9.730000e+00 6.322509e-02 1.215123e-01 -2.171994e-01 5.175020e-02 1.404008e-01 -2.200304e-01 
9.740000e+00 6.489230e-02 1.188480e-01 -2.220842e-01 5.314051e-02 1.376507e-01 -2.250463e-01 
9.750000e+00 6.656757e-02 1.161580e-01 -2.267736e-01 5.450301e-02 1.348378e-01 -2.298666e-01 
9.760000e+00 6.824810e-02 1.134421e-01 -2.312647e-01 5.583707e-02 1.319641e-01 -2.344876e-01 
9.770000e+00 6.993106e-02 1.107002e-01 -2.355547e-01 5.714210e-02 1.290320e-01 -2.389057e-01 
9.780000e+00 7.161355e-02 1.079323e-01 -2.396413e-01 5.841752e-02 1.260439e-01 -2.431177e-01 
9.790000e+00 7.329259e-02 1.051381e-01 -2.435220e-01 5.966279e-02 1.230021e-01 -2.471205e-01 
9.800000e+00 7.496520e-02 1.023177e-01 -2.471949e-01 6.087739e-02 1.199091e-01 -2.509112e-01 
9.810000e+00 7.662832e-02 9.947079e-02 -2.506581e-01 6.206081e-02 1.167672e-01 -2.544873e-01 
9.820000e+00 7.827889e-02 9.659722e-02 -2.539100e-01 6.321258e-02 1.135789e-01 -2.578463e-01 
9.830000e+00 7.991378e-02 9.369685e-02 -2.569492e-01 6.433225e-02 1.103468e-01 -2.609860e-01 
9.840000e+00 8.152986e-02 9.076950e-02 -2.597745e-01 6.541938e-02 1.070734e-01 -2.639045e-01 
9.850000e+00 8.312398e-02 8.781499e-02 -2.623850e-01 6.647359e-02 1.037612e-01 -2.666002e-01 
9.860000e+00 8.469296e-02 8.483316e-02 -2.647800e-01 6.749448e-02 1.004128e-01 -2.690714e-01 
9.870000e+00 8.623363e-02 8.182384e-02 -2.669590e-01 6.848173e-02 9.703076e-02 -2.713170e-01 
9.880000e+00 8.774279e-02 7.878687e-02 -2.689216e-01 6.943500e-02 9.361770e-02 -2.733360e-01 
9.890000e+00 8.921727e-02 7.572210e-02 -2.706678e-01 7.035399e-02 9.017622e-02 -2.751275e-01 
9.900000e+00 9.065389e-02 7.262940e-02 -2.721978e-01 7.123843e-02 8.670894e-02 -2.766910e-01 
9.910000e+00 9.204950e-02 6.950864e-02 -2.735119e-01 7.208809e-02 8.321850e-02 -2.780261e-01 
9.920000e+00 9.340095e-02 6.635972e-02 -2.746107e-01 7.290274e-02 7.970754e-02 -2.791329e-01 
9.930000e+00 9.470512e-02 6.318256e-02 -2.754951e-01 7.368218e-02 7.617867e-02 -2.800113e-01 
9.940000e+00 9.595893e-02 5.997710e-02 -2.761659e-01 7.442626e-02 7.263454e-02 -2.806619e-01 
9.950000e+00 9.715932e-02 5.674331e-02 -2.766245e-01 7.513483e-02 6.907778e-02 -2.810851e-01 
9.960000e+00 9.830329e-02 5.348118e-02 -2.768723e-01 7.580778e-02 6.551102e-02 -2.812819e-01 
9.970000e+00 9.938787e-02 5.019075e-02 -2.769107e-01 7.644503e-02 6.193686e-02 -2.812532e-01 
9.980000e+00 1.004102e-01 4.687206e-02 -2.767418e-01 7.704650e-02 5.835792e-02 -2.810004e-01 
9.990000e+00 1.013673e-01 4.352523e-02 -2.763674e-01 7.761218e-02 5.477678e-02 -2.805248e-01 
1.000000e+01 1.022565e-01 4.015038e-02 -2.757898e-01 7.814204e-02 5.119603e-02 -2.798284e-01 
1.001000e+01 1.030751e-01 3.674770e-02 -2.750114e-01 7.863611e-02 4.761823e-02 -2.789128e-01 
1.002000e+01 1.038204e-01 3.331741e-02 -2.740347e-01 7.909442e-02 4.404590e-02 -2.777804e-01 
1.003000e+01 1.044898e-01 2.985977e-02 -2.728624e-01 7.951705e-02 4.048156e-02 -2.764333e-01 
1.004000e+01 1.050808e-01 2.637510e-02 -2.714975e-01 7.990409e-02 3.692772e-02 -2.748743e-01 
1.005000e+01 1.055912e-01 2.286378e-02 -2.699431e-01 8.025565e-02 3.338681e-02 -2.731059e-01 
1.006000e+01 1.060185e-01 1.932621e-02 -2.682023e-01 8.057188e-02 2.986129e-02 -2.711313e-01 
1.007000e+01 1.063606e-01 1.576286e-02 -2.662786e-01 8.085293e-02 2.635354e-02 -2.689534e-01 
1.008000e+01 1.066153e-01 1.217428e-02 -2.641756e-01 8.109901e-02 2.286595e-02 -2.665756e-01 
1.009000e+01 1.067808e-01 8.561039e-03 -2.618970e-01 8.131033e-02 1.940082e-02 -2.640015e-01 
1.010000e+01 1.068550e-01 4.923788e-03 -2.594465e-01 8.148711e-02 1.596047e-02 -2.612346e-01 
1.011000e+01 1.068363e-01 1.263233e-03 -2.568282e-01 8.162963e-02 1.254713e-02 -2.582789e-01 
1.012000e+01 1.067230e-01 -2.419859e-03 -2.540461e-01 8.173815e-02 9.163027e-03 -2.551383e-01 
1.013000e+01 1.065137e-01 -6.124653e-03 -2.511046e-01 8.181299e-02 5.810317e-03 -2.518171e-01 
1.014000e+01 1.062068e-01 -9.850255e-03 -2.480079e-01 8.185447e-02 2.491123e-03 -2.483196e-01 
1.015000e+01 1.058012e-01 -1.359570e-02 -2.447605e-01 8.186293e-02 -7.924826e-04 -2.446503e-01 
1.016000e+01 1.052957e-01 -1.735996e-02 -2.413670e-01 8.183875e-02 -4.038476e-03 -2.408137e-01 
1.017000e+01 1.046893e-01 -2.114194e-02 -2.378320e-01 8.178230e-02 -7.244883e-03 -2.368148e-01 
1.018000e+01 1.039812e-01 -2.494047e-02 -2.341603e-01 8.169399e-02 -1.040979e-02 -2.326583e-01 
1.019000e+01 1.031707e-01 -2.875432e-02 -2.303567e-01 8.157425e-02 -1.353131e-02 -2.283492e-01 
1.020000e+01 1.022573e-01 -3.258219e-02 -2.264262e-01 8.142351e-02 -1.660766e-02 -2.238929e-01 
1.021000e+01 1.012404e-01 -3.642271e-02 -2.223737e-01 8.124225e-02 -1.963707e-02 -2.192944e-01 
1.022000e+01 1.001199e-01 -4.027443e-02 -2.182043e-01 8.103093e-02 -2.261784e-02 -2.145591e-01 
1.023000e+01 9.889556e-02 -4.413584e-02 -2.139232e-01 8.079006e-02 -2.554833e-02 -2.096926e-01 
1.024000e+01 9.756751e-02 -4.800537e-02 -2.095354e-01 8.052014e-02 -2.842697e-02 -2.047004e-01 
1.025000e+01 9.613590e-02 -5.188137e-02 -2.050463e-01 8.022170e-02 -3.125225e-02 -1.995880e-01 
1.026000e+01 9.460108e-02 -5.576211e-02 -2.004611e-01 7.989528e-02 -3.402269e-02 -1.943613e-01 
1.027000e+01 9.296354e-02 -5.964582e-02 -1.957850e-01 7.954143e-02 -3.673693e-02 -1.890260e-01 
1.028000e+01 9.122393e-02 -6.353064e-02 -1.910234e-01 7.916073e-02 -3.939361e-02 -1.835880e-01 
1.029000e+01 8.938306e-02 -6.741466e-02 -1.861816e-01 7.875375e-02 -4.199149e-02 -1.780531e-01 
1.030000e+01 8.744190e-02 -7.129589e-02 -1.812650e-01 7.832110e-02 -4.452936e-02 -1.724274e-01 
1.031000e+01 8.540155e-02 -7.517229e-02 -1.762790e-01 7.786337e-02 -4.700609e-02 -1.667168e-01 
1.032000e+01 8.326329e-02 -7.904174e-02 -1.712289e-01 7.738119e-02 -4.942062e-02 -1.609273e-01 
1.033000e+01 8.102855e-02 -8.290208e-02 -1.661200e-01 7.687517e-02 -5.177194e-02 -1.550651e-01 
1.034000e+01 7.869890e-02 -8.675108e-02 -1.609577e-01 7.634596e-02 -5.405913e-02 -1.491362e-01 
1.035000e+01 7.627607e-02 -9.058645e-02 -1.557474e-01 7.579420e-02 -5.628131e-02 -1.431467e-01 
1.036000e+01 7.376195e-02 -9.440585e-02 -1.504942e-01 7.522055e-02 -5.843769e-02 -1.371027e-01 
1.037000e+01 7.115856e-02 -9.820688e-02 -1.452036e-01 7.462567e-02 -6.052754e-02 -1.310104e-01 
1.038000e+01 6.846807e-02 -1.019871e-01 -1.398807e-01 7.401023e-02 -6.255020e-02 -1.248758e-01 
1.039000e+01 6.569281e-02 -1.057440e-01 -1.345307e-01 7.337489e-02 -6.450507e-02 -1.187050e-01 
1.040000e+01 6.283524e-02 -1.094750e-01 -1.291588e-01 7.272035e-02 -6.639163e-02 -1.125041e-01 
1.041000e+01 5.989796e-02 -1.131776e-01 -1.237700e-01 7.204729e-02 -6.820942e-02 -1.062791e-01 
1.042000e+01 5.688370e-02 -1.168492e-01 -1.183694e-01 7.135640e-02 -6.995804e-02 -1.000360e-01 
1.043000e+01 5.379534e-02 -1.204870e-01 -1.129619e-01 7.064836e-02 -7.163717e-02 -9.378076e-02 
1.044000e+01 5.063587e-02 -1.240883e-01 -1.075525e-01 6.992388e-02 -7.324655e-02 -8.751935e-02 
1.045000e+01 4.740842e-02 -1.276504e-01 -1.021459e-01 6.918366e-02 -7.478598e-02 -8.125760e-02 
1.046000e+01 4.411625e-02 -1.311707e-01 -9.674695e-02 6.842840e-02 -7.625534e-02 -7.500131e-02 
1.047000e+01 4.076271e-02 -1.346461e-01 -9.136026e-02 6.765879e-02 -7.765457e-02 -6.875621e-02 
1.048000e+01 3.735130e-02 -1.380740e-01 -8.599039e-02 6.687554e-02 -7.898365e-02 -6.252797e-02 
1.049000e+01 3.388560e-02 -1.414515e-01 -8.064184e-02 6.607935e-02 -8.024267e-02 -5.632218e-02 
1.050000e+01 3.036931e-02 -1.447758e-01 -7.531897e-02 6.527092e-02 -8.143174e-02 -5.014432e-02 
1.051000e+01 2.680624e-02 -1.480440e-01 -7.002607e-02 6.445095e-02 -8.255105e-02 -4.399983e-02 
1.052000e+01 2.320027e-02 -1.512532e-01 -6.476731e-02 6.362013e-02 -8.360084e-02 -3.789402e-02 
1.053000e+01 1.955539e-02 -1.544005e-01 -5.954676e-02 6.277916e-02 -8.458144e-02 -3.183209e-02 
1.054000e+01 1.587568e-02 -1.574831e-01 -5.436837e-02 6.192873e-02 -8.549320e-02 -2.581917e-02 
1.055000e+01 1.216527e-02 -1.604981e-01 -4.923598e-02 6.106953e-02 -8.633655e-02 -1.986027e-02 
1.056000e+01 8.428414e-03 -1.634426e-01 -4.415330e-02 6.020223e-02 -8.711197e-02 -1.396025e-02 
1.057000e+01 4.669390e-03 -1.663138e-01 -3.912394e-02 5.932751e-02 -8.781999e-02 -8.123902e-03 
1.058000e+01 8.925585e-04 -1.691088e-01 -3.415136e-02 5.844605e-02 -8.846120e-02 -2.355864e-03 
1.059000e+01 -2.897663e-03 -1.718248e-01 -2.923893e-02 5.755851e-02 -8.903625e-02 3.339347e-03 
1.060000e+01 -6.696810e-03 -1.744590e-01 -2.438985e-02 5.666554e-02 -8.954582e-02 8.957345e-03 
1.061000e+01 -1.050037e-02 -1.770086e-01 -1.960722e-02 5.576781e-02 -8.999067e-02 1.449388e-02 
1.062000e+01 -1.430379e-02 -1.794709e-01 -1.489399e-02 5.486594e-02 -9.037157e-02 1.994484e-02 
1.063000e+01 -1.810249e-02 -1.818432e-01 -1.025299e-02 5.396059e-02 -9.068938e-02 2.530626e-02 
1.064000e+01 -2.189186e-02 -1.841228e-01 -5.686907e-03 5.305236e-02 -9.094496e-02 3.057431e-02 
1.065000e+01 -2.566728e-02 -1.863070e-01 -1.198287e-03 5.214189e-02 -9.113925e-02 3.574532e-02 
1.066000e+01 -2.942410e-02 -1.883933e-01 3.210455e-03 5.122978e-02 -9.127322e-02 4.081576e-02 
1.067000e+01 -3.315766e-02 -1.903792e-01 7.537044e-03 5.031663e-02 -9.134788e-02 4.578227e-02 
1.068000e+01 -3.686334e-02 -1.922623e-01 1.177934e-02 4.940302e-02 -9.136426e-02 5.064163e-02 
1.069000e+01 -4.053648e-02 -1.940400e-01 1.593535e-02 4.848953e-02 -9.132347e-02 5.539078e-02 
1.070000e+01 -4.417246e-02 -1.957100e-01 2.000322e-02 4.757673e-02 -9.122662e-02 6.002683e-02 
1.071000e+01 -4.776667e-02 -1.972701e-01 2.398123e-02 4.666518e-02 -9.107486e-02 6.454703e-02 
1.072000e+01 -5.131453e-02 -1.987181e-01 2.786780e-02 4.575542e-02 -9.086938e-02 6.894883e-02 
1.073000e+01 -5.481149e-02 -2.000518e-01 3.166148e-02 4.484797e-02 -9.061140e-02 7.322980e-02 
1.074000e+01 -5.825305e-02 -2.012693e-01 3.536099e-02 4.394336e-02 -9.030217e-02 7.738770e-02 
1.075000e+01 -6.163474e-02 -2.023684e-01 3.896514e-02 4.304209e-02 -8.994294e-02 8.142046e-02 
1.076000e+01 -6.495216e-02 -2.033474e-01 4.247293e-02 4.214466e-02 -8.953503e-02 8.532616e-02 
1.077000e+01 -6.820096e-02 -2.042044e-01 4.588345e-02 4.125155e-02 -8.907976e-02 8.910305e-02 
1.078000e+01 -7.137685e-02 -2.049378e-01 4.919594e-02 4.036322e-02 -8.857846e-02 9.274955e-02 
1.079000e+01 -7.447564e-02 -2.055459e-01 5.240978e-02 3.948013e-02 -8.803249e-02 9.626425e-02 
1.080000e+01 -7.749318e-02 -2.060274e-01 5.552447e-02 3.860271e-02 -8.744324e-02 9.964589e-02 
1.081000e+01 -8.042544e-02 -2.063807e-01 5.853965e-02 3.773140e-02 -8.681209e-02 1.028934e-01 
1.082000e+01 -8.326845e-02 -2.066046e-01 6.145508e-02 3.686661e-02 -8.614047e-02 1.060058e-01 
1.083000e+01 -8.601836e-02 -2.066979e-01 6.427063e-02 3.600872e-02 -8.542978e-02 1.089825e-01 
1.084000e+01 -8.867141e-02 -2.066596e-01 6.698632e-02 3.515814e-02 -8.468147e-02 1.118227e-01 
1.085000e+01 -9.122396e-02 -2.064886e-01 6.960228e-02 3.431522e-02 -8.389697e-02 1.145260e-01 
1.086000e+01 -9.367246e-02 -2.061843e-01 7.211873e-02 3.348031e-02 -8.307774e-02 1.170923e-01 
1.087000e+01 -9.601351e-02 -2.057459e-01 7.453606e-02 3.265377e-02 -8.222522e-02 1.195213e-01 
1.088000e+01 -9.824381e-02 -2.051728e-01 7.685471e-02 3.183592e-02 -8.134088e-02 1.218130e-01 
1.089000e+01 -1.003602e-01 -2.044645e-01 7.907527e-02 3.102706e-02 -8.042617e-02 1.239678e-01 
1.090000e+01 -1.023597e-01 -2.036207e-01 8.119843e-02 3.022749e-02 -7.948255e-02 1.259859e-01 
1.091000e+01 -1.042393e-01 -2.026412e-01 8.322496e-02 2.943750e-02 -7.851148e-02 1.278677e-01 
1.092000e+01 -1.059964e-01 -2.015260e-01 8.515576e-02 2.865735e-02 -7.751443e-02 1.296140e-01 
1.093000e+01 -1.076283e-01 -2.002751e-01 8.699179e-02 2.788729e-02 -7.649283e-02 1.312256e-01 
1.094000e+01 -1.091326e-01 -1.988887e-01 8.873414e-02 2.712757e-02 -7.544814e-02 1.327032e-01 
1.095000e+01 -1.105071e-01 -1.973671e-01 9.038395e-02 2.637840e-02 -7.438180e-02 1.340480e-01 
1.096000e+01 -1.117495e-01 -1.957108e-01 9.194248e-02 2.564000e-02 -7.329523e-02 1.352612e-01 
1.097000e+01 -1.128579e-01 -1.939203e-01 9.341104e-02 2.491256e-02 -7.218984e-02 1.363440e-01 
1.098000e+01 -1.138305e-01 -1.919966e-01 9.479104e-02 2.419626e-02 -7.106706e-02 1.372980e-01 
1.099000e+01 -1.146658e-01 -1.899403e-01 9.608395e-02 2.349127e-02 -6.992827e-02 1.381246e-01 
1.100000e+01 -1.153621e-01 -1.877525e-01 9.729131e-02 2.279774e-02 -6.877485e-02 1.388255e-01 
1.101000e+01 -1.159183e-01 -1.854344e-01 9.841474e-02 2.211582e-02 -6.760817e-02 1.394026e-01 
1.102000e+01 -1.163333e-01 -1.829873e-01 9.945589e-02 2.144562e-02 -6.642956e-02 1.398578e-01 
1.103000e+01 -1.166060e-01 -1.804126e-01 1.004165e-01 2.078726e-02 -6.524036e-02 1.401930e-01 
1.104000e+01 -1.167359e-01 -1.777118e-01 1.012983e-01 2.014084e-02 -6.404188e-02 1.404103e-01 
1.105000e+01 -1.167222e-01 -1.748866e-01 1.021033e-01 1.950645e-02 -6.283540e-02 1.405120e-01 
1.106000e+01 -1.165647e-01 -1.719390e-01 1.028331e-01 1.888416e-02 -6.162219e-02 1.405004e-01 
1.107000e+01 -1.162631e-01 -1.688707e-01 1.034898e-01 1.827402e-02 -6.040349e-02 1.403779e-01 
1.108000e+01 -1.158174e-01 -1.656841e-01 1.040753e-01 1.767610e-02 -5.918051e-02 1.401469e-01 
1.109000e+01 -1.152278e-01 -1.623812e-01 1.045916e-01 1.709042e-02 -5.795446e-02 1.398100e-01 
1.110000e+01 -1.144946e-01 -1.589644e-01 1.050406e-01 1.651702e-02 -5.672651e-02 1.393698e-01 
1.111000e+01 -1.136185e-01 -1.554363e-01 1.054245e-01 1.595590e-02 -5.549778e-02 1.388291e-01 
1.112000e+01 -1.126001e-01 -1.517994e-01 1.057453e-01 1.540706e-02 -5.426941e-02 1.381905e-01 
1.113000e+01 -1.114403e-01 -1.480565e-01 1.060050e-01 1.487050e-02 -5.304247e-02 1.374570e-01 
1.114000e+01 -1.101403e-01 -1.442105e-01 1.062058e-01 1.434620e-02 -5.181803e-02 1.366314e-01 
1.115000e+01 -1.087013e-01 -1.402643e-01 1.063497e-01 1.383413e-02 -5.059711e-02 1.357166e-01 
1.116000e+01 -1.071248e-01 -1.362210e-01 1.064388e-01 1.333425e-02 -4.938071e-02 1.347157e-01 
1.117000e+01 -1.054124e-01 -1.320838e-01 1.064753e-01 1.284650e-02 -4.816980e-02 1.336316e-01 
1.118000e+01 -1.035660e-01 -1.278561e-01 1.064612e-01 1.237083e-02 -4.696531e-02 1.324675e-01 
1.119000e+01 -1.015876e-01 -1.235413e-01 1.063987e-01 1.190717e-02 -4.576816e-02 1.312264e-01 
1.120000e+01 -9.947931e-02 -1.191428e-01 1.062897e-01 1.145544e-02 -4.457921e-02 1.299114e-01 
1.121000e+01 -9.724347e-02 -1.146644e-01 1.061364e-01 1.101555e-02 -4.339932e-02 1.285256e-01 
1.122000e+01 -9.488260e-02 -1.101097e-01 1.059409e-01 1.058742e-02 -4.222928e-02 1.270724e-01 
1.123000e+01 -9.239938e-02 -1.054826e-01 1.057051e-01 1.017093e-02 -4.106987e-02 1.255547e-01 
1.124000e+01 -8.979664e-02 -1.007870e-01 1.054312e-01 9.765983e-03 -3.992184e-02 1.239759e-01 
1.125000e+01 -8.707736e-02 -9.602684e-02 1.051209e-01 9.372455e-03 -3.878590e-02 1.223391e-01 
1.126000e+01 -8.424469e-02 -9.120621e-02 1.047764e-01 8.990223e-03 -3.766273e-02 1.206475e-01 
1.127000e+01 -8.130192e-02 -8.632925e-02 1.043996e-01 8.619156e-03 -3.655297e-02 1.189043e-01 
1.128000e+01 -7.825247e-02 -8.140017e-02 1.039923e-01 8.259117e-03 -3.545723e-02 1.171127e-01 
1.129000e+01 -7.509994e-02 -7.642327e-02 1.035564e-01 7.909963e-03 -3.437608e-02 1.152758e-01 
1.130000e+01 -7.184802e-02 -7.140287e-02 1.030937e-01 7.571545e-03 -3.331008e-02 1.133968e-01 
1.131000e+01 -6.850056e-02 -6.634338e-02 1.026060e-01 7.243709e-03 -3.225974e-02 1.114789e-01 
1.132000e+01 -6.506151e-02 -6.124925e-02 1.020951e-01 6.926296e-03 -3.122554e-02 1.095251e-01 
1.133000e+01 -6.153497e-02 -5.612498e-02 1.015625e-01 6.619143e-03 -3.020791e-02 1.075385e-01 
1.134000e+01 -5.792514e-02 -5.097509e-02 1.010100e-01 6.322081e-03 -2.920728e-02 1.055223e-01 
1.135000e+01 -5.423631e-02 -4.580417e-02 1.004392e-01 6.034939e-03 -2.822403e-02 1.034793e-01 
1.136000e+01 -5.047289e-02 -4.061681e-02 9.985147e-02 5.757541e-03 -2.725851e-02 1.014125e-01 
1.137000e+01 -4.663941e-02 -3.541766e-02 9.924845e-02 5.489709e-03 -2.631103e-02 9.932502e-02 
1.138000e+01 -4.274043e-02 -3.021135e-02 9.863151e-02 5.231260e-03 -2.538189e-02 9.721959e-02 
1.139000e+01 -3.878066e-02 -2.500256e-02 9.800204e-02 4.982009e-03 -2.447134e-02 9.509908e-02 
1.140000e+01 -3.476483e-02 -1.979595e-02 9.736136e-02 4.741770e-03 -2.357962e-02 9.296629e-02 
1.141000e+01 -3.069779e-02 -1.459621e-02 9.671072e-02 4.510353e-03 -2.270692e-02 9.082395e-02 
1.142000e+01 -2.658443e-02 -9.408003e-03 9.605133e-02 4.287568e-03 -2.185340e-02 8.867472e-02 
1.143000e+01 -2.242968e-02 -4.236003e-03 9.538433e-02 4.073221e-03 -2.101921e-02 8.652124e-02 
1.144000e+01 -1.823856e-02 9.151371e-04 9.471080e-02 3.867119e-03 -2.020447e-02 8.436604e-02 
1.145000e+01 -1.401611e-02 6.040782e-03 9.403177e-02 3.669066e-03 -1.940926e-02 8.221162e-02 
1.146000e+01 -9.767401e-03 1.113632e-02 9.334820e-02 3.478868e-03 -1.863364e-02 8.006039e-02 
1.147000e+01 -5.497556e-03 1.619717e-02 9.266099e-02 3.296328e-03 -1.787764e-02 7.791472e-02 
1.148000e+01 -1.211705e-03 2.121878e-02 9.197098e-02 3.121250e-03 -1.714127e-02 7.577687e-02 
1.149000e+01 3.085002e-03 2.619666e-02 9.127895e-02 2.953437e-03 -1.642452e-02 7.364907e-02 
1.150000e+01 7.387406e-03 3.112634e-02 9.058562e-02 2.792694e-03 -1.572734e-02 7.153343e-02 
1.151000e+01 1.169035e-02 3.600342e-02 8.989165e-02 2.638826e-03 -1.504968e-02 6.943203e-02 
1.152000e+01 1.598867e-02 4.082354e-02 8.919764e-02 2.491636e-03 -1.439144e-02 6.734684e-02 
1.153000e+01 2.027724e-02 4.558242e-02 8.850412e-02 2.350932e-03 -1.375253e-02 6.527977e-02 
1.154000e+01 2.455093e-02 5.027584e-02 8.781158e-02 2.216522e-03 -1.313282e-02 6.323264e-02 
1.155000e+01 2.880464e-02 5.489966e-02 8.712045e-02 2.088212e-03 -1.253216e-02 6.120719e-02 
1.156000e+01 3.303331e-02 5.944980e-02 8.643109e-02 1.965815e-03 -1.195038e-02 5.920509e-02 
1.157000e+01 3.723193e-02 6.392228e-02 8.574381e-02 1.849142e-03 -1.138731e-02 5.722792e-02 
1.158000e+01 4.139552e-02 6.831320e-02 8.505887e-02 1.738008e-03 -1.084274e-02 5.527718e-02 
1.159000e+01 4.551917e-02 7.261876e-02 8.437647e-02 1.632227e-03 -1.031645e-02 5.335429e-02 
1.160000e+01 4.959801e-02 7.683525e-02 8.369676e-02 1.531618e-03 -9.808216e-03 5.146057e-02 
1.161000e+01 5.362726e-02 8.095906e-02 8.301985e-02 1.436003e-03 -9.317787e-03 4.959730e-02 
1.162000e+01 5.760220e-02 8.498670e-02 8.234579e-02 1.345204e-03 -8.844901e-03 4.776563e-02 
1.163000e+01 6.151821e-02 8.891477e-02 8.167458e-02 1.259047e-03 -8.389285e-03 4.596665e-02 
1.164000e+01 6.537074e-02 9.274000e-02 8.100618e-02 1.177362e-03 -7.950652e-03 4.420138e-02 
1.165000e+01 6.915534e-02 9.645924e-02 8.034050e-02 1.099979e-03 -7.528703e-03 4.247074e-02 
1.166000e+01 7.286765e-02 1.000695e-01 7.967743e-02 1.026733e-03 -7.123131e-03 4.077558e-02 
1.167000e+01 7.650344e-02 1.035677e-01 7.901680e-02 9.574626e-04 -6.733618e-03 3.911666e-02 
1.168000e+01 8.005856e-02 1.069513e-01 7.835839e-02 8.920084e-04 -6.359837e-03 3.749468e-02 
1.169000e+01 8.352899e-02 1.102175e-01 7.770198e-02 8.302146e-04 -6.001452e-03 3.591023e-02 
1.170000e+01 8.691086e-02 1.133638e-01 7.704728e-02 7.719291e-04 -5.658122e-03 3.436387e-02 
1.171000e+01 9.020037e-02 1.163879e-01 7.639400e-02 7.170031e-04 -5.329496e-03 3.285603e-02 
1.172000e+01 9.339391e-02 1.192876e-01 7.574179e-02 6.652914e-04 -5.015222e-03 3.138712e-02 
1.173000e+01 9.648798e-02 1.220607e-01 7.509029e-02 6.166521e-04 -4.714939e-03 2.995744e-02 
1.174000e+01 9.947921e-02 1.247053e-01 7.443912e-02 5.709471e-04 -4.428284e-03 2.856723e-02 
1.175000e+01 1.023644e-01 1.272197e-01 7.378787e-02 5.280422e-04 -4.154891e-03 2.721666e-02 
1.176000e+01 1.051405e-01 1.296022e-01 7.313611e-02 4.878064e-04 -3.894388e-03 2.590584e-02 
1.177000e+01 1.078046e-01 1.318513e-01 7.248338e-02 4.501127e-04 -3.646406e-03 2.463481e-02 
1.178000e+01 1.103540e-01 1.339657e-01 7.182923e-02 4.148378e-04 -3.410570e-03 2.340353e-02 
1.179000e+01 1.127860e-01 1.359442e-01 7.117318e-02 3.818620e-04 -3.186507e-03 2.221192e-02 
1.180000e+01 1.150983e-01 1.377858e-01 7.051474e-02 3.510696e-04 -2.973844e-03 2.105984e-02 
1.181000e+01 1.172886e-01 1.394897e-01 6.985341e-02 3.223484e-04 -2.772208e-03 1.994707e-02 
1.182000e+01 1.193548e-01 1.410552e-01 6.918869e-02 2.955899e-04 -2.581226e-03 1.887335e-02 
1.183000e+01 1.212951e-01 1.424817e-01 6.852008e-02 2.706896e-04 -2.400530e-03 1.783836e-02 
1.184000e+01 1.231076e-01 1.437689e-01 6.784706e-02 2.475463e-04 -2.229751e-03 1.684174e-02 
1.185000e+01 1.247909e-01 1.449165e-01 6.716913e-02 2.260627e-04 -2.068525e-03 1.588307e-02 
1.186000e+01 1.263436e-01 1.459245e-01 6.648579e-02 2.061451e-04 -1.916491e-03 1.496189e-02 
1.187000e+01 1.277645e-01 1.467930e-01 6.579653e-02 1.877034e-04 -1.773292e-03 1.407769e-02 
1.188000e+01 1.290526e-01 1.475223e-01 6.510086e-02 1.706510e-04 -1.638574e-03 1.322991e-02 
1.189000e+01 1.302070e-01 1.481128e-01 6.439831e-02 1.549048e-04 -1.511991e-03 1.241797e-02 
1.190000e+01 1.312272e-01 1.485650e-01 6.368839e-02 1.403852e-04 -1.393200e-03 1.164124e-02 
1.191000e+01 1.321126e-01 1.488798e-01 6.297065e-02 1.270160e-04 -1.281863e-03 1.089905e-02 
1.192000e+01 1.328630e-01 1.490580e-01 6.224465e-02 1.147242e-04 -1.177650e-03 1.019071e-02 
1.193000e+01 1.334784e-01 1.491006e-01 6.150997e-02 1.034403e-04 -1.080236e-03 9.515505e-03 
1.194000e+01 1.339587e-01 1.490090e-01 6.076619e-02 9.309790e-05 -9.893039e-04 8.872669e-03 
1.195000e+01 1.343044e-01 1.487843e-01 6.001294e-02 8.363370e-05 -9.045424e-04 8.261428e-03 
1.196000e+01 1.345158e-01 1.484281e-01 5.924985e-02 7.498751e-05 -8.256481e-04 7.680982e-03 
1.197000e+01 1.345936e-01 1.479422e-01 5.847659e-02 6.710215e-05 -7.523251e-04 7.130511e-03 
1.198000e+01 1.345386e-01 1.473281e-01 5.769284e-02 5.992339e-05 -6.842852e-04 6.609175e-03 
1.199000e+01 1.343519e-01 1.465880e-01 5.689832e-02 5.339979e-05 -6.212480e-04 6.116121e-03 
1.200000e+01 1.340345e-01 1.457237e-01 5.609277e-02 4.748266e-05 -5.629414e-04 5.650482e-03 
1.201000e+01 1.335879e-01 1.447377e-01 5.527598e-02 4.212606e-05 -5.091014e-04 5.211380e-03 
1.202000e+01 1.330136e-01 1.436321e-01 5.444774e-02 3.728661e-05 -4.594725e-04 4.797927e-03 
1.203000e+01 1.323133e-01 1.424094e-01 5.360789e-02 3.292341e-05 -4.138077e-04 4.409231e-03 
1.204000e+01 1.314888e-01 1.410722e-01 5.275631e-02 2.899803e-05 -3.718683e-04 4.044394e-03 
1.205000e+01 1.305421e-01 1.396232e-01 5.189290e-02 2.547439e-05 -3.334246e-04 3.702518e-03 
1.206000e+01 1.294755e-01 1.380653e-01 5.101760e-02 2.231863e-05 -2.982551e-04 3.382702e-03 
1.207000e+01 1.282911e-01 1.364013e-01 5.013039e-02 1.949908e-05 -2.661475e-04 3.084049e-03 
1.208000e+01 1.269917e-01 1.346342e-01 4.923127e-02 1.698615e-05 -2.368976e-04 2.805666e-03 
1.209000e+01 1.255796e-01 1.327673e-01 4.832031e-02 1.475226e-05 -2.103102e-04 2.546664e-03 
1.210000e+01 1.240578e-01 1.308038e-01 4.739757e-02 1.277170e-05 -1.861985e-04 2.306164e-03 
1.211000e+01 1.224292e-01 1.287469e-01 4.646320e-02 1.102062e-05 -1.643843e-04 2.083296e-03 
1.212000e+01 1.206967e-01 1.266001e-01 4.551734e-02 9.476919e-06 -1.446978e-04 1.877198e-03 
1.213000e+01 1.188635e-01 1.243669e-01 4.456021e-02 8.120120e-06 -1.269775e-04 1.687024e-03 
1.214000e+01 1.169330e-01 1.220508e-01 4.359202e-02 6.931328e-06 -1.110700e-04 1.511942e-03 
1.215000e+01 1.149085e-01 1.196556e-01 4.261306e-02 5.893155e-06 -9.683019e-05 1.351133e-03 
1.216000e+01 1.127936e-01 1.171849e-01 4.162364e-02 4.989627e-06 -8.412076e-05 1.203797e-03 
1.217000e+01 1.105918e-01 1.146425e-01 4.062410e-02 4.206078e-06 -7.281216e-05 1.069152e-03 
1.218000e+01 1.083070e-01 1.120322e-01 3.961483e-02 3.529116e-06 -6.278243e-05 9.464344e-04 
1.219000e+01 1.059429e-01 1.093580e-01 3.859624e-02 2.946545e-06 -5.391708e-05 8.349020e-04 
1.220000e+01 1.035034e-01 1.066238e-01 3.756880e-02 2.447259e-06 -4.610874e-05 7.338338e-04 
1.221000e+01 1.009926e-01 1.038335e-01 3.653298e-02 2.021185e-06 -3.925705e-05 6.425309e-04 
1.222000e+01 9.841446e-02 1.009911e-01 3.548931e-02 1.659234e-06 -3.326844e-05 5.603178e-04 
1.223000e+01 9.577317e-02 9.810080e-02 3.443835e-02 1.353229e-06 -2.805595e-05 4.865427e-04 
1.224000e+01 9.307291e-02 9.516651e-02 3.338067e-02 1.095805e-06 -2.353880e-05 4.205786e-04 
1.225000e+01 9.031795e-02 9.219235e-02 3.231690e-02 8.803840e-07 -1.964239e-05 3.618235e-04 
1.226000e+01 8.751259e-02 8.918242e-02 3.124767e-02 7.011125e-07 -1.629794e-05 3.097009e-04 
1.227000e+01 8.466118e-02 8.614082e-02 3.017367e-02 5.527991e-07 -1.344225e-05 2.636601e-04 
1.228000e+01 8.176812e-02 8.307163e-02 2.909558e-02 4.308376e-07 -1.101737e-05 2.231768e-04 
1.229000e+01 7.883780e-02 7.997895e-02 2.801413e-02 3.311890e-07 -8.970518e-06 1.877530e-04 
1.230000e+01 7.587468e-02 7.686686e-02 2.693006e-02 2.503234e-07 -7.253701e-06 1.569170e-04 
1.231000e+01 7.288322e-02 7.373942e-02 2.584414e-02 1.851641e-07 -5.823461e-06 1.302237e-04 
1.232000e+01 6.986786e-02 7.060067e-02 2.475715e-02 1.330343e-07 -4.640574e-06 1.072543e-04 
1.233000e+01 6.683309e-02 6.745463e-02 2.366990e-02 9.164179e-08 -3.669939e-06 8.761605e-05 
1.234000e+01 6.378337e-02 6.430527e-02 2.258321e-02 5.902960e-08 -2.880228e-06 7.094244e-05 
1.235000e+01 6.072315e-02 6.115653e-02 2.149791e-02 3.353132e-08 -2.243589e-06 5.689226e-05 
1.236000e+01 5.765685e-02 5.801230e-02 2.041484e-02 1.373344e-08 -1.735393e-06 4.514942e-05 
1.237000e+01 5.458891e-02 5.487643e-02 1.933486e-02 -1.535897e-09 -1.334137e-06 3.542264e-05 
1.238000e+01 5.152368e-02 5.175271e-02 1.825884e-02 -1.324598e-08 -1.021084e-06 2.744475e-05 
1.239000e+01 4.846551e-02 4.864486e-02 1.718764e-02 -2.219428e-08 -7.800094e-07 2.097190e-05 
1.240000e+01 4.541871e-02 4.555655e-02 1.612213e-02 -2.903589e-08 -5.969477e-07 1.578265e-05 
1.241000e+01 4.238750e-02 4.249136e-02 1.506318e-02 -3.428894e-08 -4.601349e-07 1.167782e-05 
1.242000e+01 3.937610e-02 3.945281e-02 1.401168e-02 -3.836265e-08 -3.596703e-07 8.479224e-06 
1.243000e+01 3.638861e-02 3.644433e-02 1.296848e-02 -4.157492e-08 -2.873241e-07 6.028824e-06 
1.244000e+01 3.342909e-02 3.346928e-02 1.193446e-02 -4.417638e-08 -2.362695e-07 4.187161e-06 
1.245000e+01 3.050153e-02 3.053092e-02 1.091047e-02 -4.635261e-08 -2.010546e-07 2.833213e-06 
1.246000e+01 2.760983e-02 2.763242e-02 9.897353e-03 -4.823840e-08 -1.773651e-07 1.862962e-06 
1.247000e+01 2.475779e-02 2.477684e-02 8.895948e-03 -4.992844e-08 -1.618509e-07 1.188583e-06 
1.248000e+01 2.194915e-02 2.196715e-02 7.907073e-03 -5.149174e-08 -1.519018e-07 7.361348e-07 
1.249000e+01 1.918751e-02 1.920622e-02 6.931533e-03 -5.297647e-08 -1.455696e-07 4.448690e-07 
1.250000e+01 1.647640e-02 1.649679e-02 5.970112e-03 -5.441109e-08 -1.415361e-07 2.668378e-07 
1.251000e+01 1.381923e-02 1.384152e-02 5.023572e-03 -5.581328e-08 -1.388695e-07 1.646829e-07 
1.252000e+01 1.121930e-02 1.124291e-02 4.092655e-03 -5.719198e-08 -1.369753e-07 1.111056e-07 
1.253000e+01 8.679787e-03 8.703388e-03 3.178073e-03 -5.855301e-08 -1.354485e-07 8.564385e-08 
1.254000e+01 6.203747e-03 6.225220e-03 2.280514e-03 -5.989985e-08 -1.340533e-07 7.433143e-08 
1.255000e+01 3.794112e-03 3.810570e-03 1.400635e-03 -6.123364e-08 -1.327201e-07 6.954974e-08 
1.256000e+01 1.453683e-03 1.461467e-03 5.390594e-04 -6.255433e-08 -1.314231e-07 6.705890e-08 
1.257000e+01 -8.148763e-04 -8.201893e-04 -3.036210e-04 -6.386197e-08 -1.301255e-07 6.585939e-08 
1.258000e+01 -3.009038e-03 -3.032631e-03 -1.126852e-03 -6.515663e-08 -1.288210e-07 6.480866e-08 
1.259000e+01 -5.126416e-03 -5.174224e-03 -1.930115e-03 -6.643843e-08 -1.275265e-07 6.155148e-08 
1.260000e+01 -7.164770e-03 -7.243470e-03 -2.712934e-03 -6.770757e-08 -1.262821e-07 5.251998e-08 
1.261000e+01 -9.122008e-03 -9.239011e-03 -3.474872e-03 -6.896471e-08 -1.251755e-07 3.156194e-08 
1.262000e+01 -1.099619e-02 -1.115962e-02 -4.215537e-03 -7.021142e-08 -1.243586e-07 -1.299474e-08 
1.263000e+01 -1.278552e-02 -1.300423e-02 -4.934579e-03 -7.145253e-08 -1.241434e-07 -9.899064e-08 
1.264000e+01 -1.448837e-02 -1.477188e-02 -5.631699e-03 -7.269799e-08 -1.251083e-07 -2.527593e-07 
1.265000e+01 -1.610326e-02 -1.646178e-02 -6.306640e-03 -7.396291e-08 -1.280987e-07 -5.091684e-07 
1.266000e+01 -1.762888e-02 -1.807328e-02 -6.959199e-03 -7.527210e-08 -1.343419e-07 -9.131251e-07 
1.267000e+01 -1.906407e-02 -1.960585e-02 -7.589220e-03 -7.666474e-08 -1.455440e-07 -1.521244e-06 
1.268000e+01 -2.040783e-02 -2.105913e-02 -8.196602e-03 -7.820368e-08 -1.640937e-07 -2.403501e-06 
1.269000e+01 -2.165933e-02 -2.243289e-02 -8.781293e-03 -7.998141e-08 -1.932093e-07 -3.644708e-06 
1.270000e+01 -2.281791e-02 -2.372703e-02 -9.343297e-03 -8.212028e-08 -2.369434e-07 -5.344544e-06 
1.271000e+01 -2.388305e-02 -2.494162e-02 -9.882672e-03 -8.478856e-08 -3.004187e-07 -7.619208e-06 
1.272000e+01 -2.485441e-02 -2.607683e-02 -1.039953e-02 -8.821258e-08 -3.899855e-07 -1.060262e-05 
1.273000e+01 -2.573183e-02 -2.713301e-02 -1.089405e-02 -9.269643e-08 -5.135165e-07 -1.444794e-05 
1.274000e+01 -2.651528e-02 -2.811063e-02 -1.136644e-02 -9.862983e-08 -6.805271e-07 -1.932834e-05 
1.275000e+01 -2.720491e-02 -2.901028e-02 -1.181700e-02 -1.064946e-07 -9.022440e-07 -2.543721e-05 
1.276000e+01 -2.780105e-02 -2.983273e-02 -1.224606e-02 -1.169008e-07 -1.191966e-06 -3.298974e-05 
1.277000e+01 -2.830415e-02 -3.057882e-02 -1.265402e-02 -1.306058e-07 -1.565253e-06 -4.222358e-05 
1.278000e+01 -2.871486e-02 -3.124959e-02 -1.304134e-02 -1.485429e-07 -2.040248e-06 -5.339994e-05 
1.279000e+01 -2.903395e-02 -3.184615e-02 -1.340853e-02 -1.718249e-07 -2.637713e-06 -6.680366e-05 
1.280000e+01 -2.926239e-02 -3.236978e-02 -1.375616e-02 -2.017872e-07 -3.381356e-06 -8.274403e-05 
1.281000e+01 -2.940128e-02 -3.282185e-02 -1.408485e-02 -2.400223e-07 -4.298080e-06 -1.015554e-04 
1.282000e+01 -2.945185e-02 -3.320387e-02 -1.439530e-02 -2.884218e-07 -5.418350e-06 -1.235976e-04 
1.283000e+01 -2.941553e-02 -3.351747e-02 -1.468824e-02 -3.491874e-07 -6.776287e-06 -1.492565e-04 
1.284000e+01 -2.929385e-02 -3.376437e-02 -1.496446e-02 -4.248720e-07 -8.409917e-06 -1.789438e-04 
1.285000e+01 -2.908851e-02 -3.394645e-02 -1.522483e-02 -5.184386e-07 -1.036149e-05 -2.130976e-04 
1.286000e+01 -2.880135e-02 -3.406564e-02 -1.547023e-02 -6.333096e-07 -1.267782e-05 -2.521826e-04 
1.287000e+01 -2.843432e-02 -3.412401e-02 -1.570162e-02 -7.733888e-07 -1.541046e-05 -2.966896e-04 
1.288000e+01 -2.798954e-02 -3.412372e-02 -1.592003e-02 -9.431020e-07 -1.861588e-05 -3.471362e-04 
1.289000e+01 -2.746923e-02 -3.406703e-02 -1.612649e-02 -1.147480e-06 -2.235582e-05 -4.040660e-04 
1.290000e+01 -2.687576e-02 -3.395629e-02 -1.632212e-02 -1.392215e-06 -2.669759e-05 -4.680486e-04 
1.291000e+01 -2.621160e-02 -3.379393e-02 -1.650808e-02 -1.683689e-06 -3.171428e-05 -5.396791e-04 
1.292000e+01 -2.547933e-02 -3.358248e-02 -1.668555e-02 -2.029022e-06 -3.748491e-05 -6.195782e-04 
1.293000e+01 -2.468168e-02 -3.332454e-02 -1.685579e-02 -2.436175e-06 -4.409477e-05 -7.083912e-04 
1.294000e+01 -2.382145e-02 -3.302277e-02 -1.702008e-02 -2.914010e-06 -5.163569e-05 -8.067872e-04 
1.295000e+01 -2.290156e-02 -3.267993e-02 -1.717973e-02 -3.472329e-06 -6.020621e-05 -9.154589e-04 
1.296000e+01 -2.192501e-02 -3.229882e-02 -1.733613e-02 -4.121927e-06 -6.991178e-05 -1.035121e-03 
1.297000e+01 -2.089491e-02 -3.188231e-02 -1.749065e-02 -4.874712e-06 -8.086496e-05 -1.166512e-03 
1.298000e+01 -1.981445e-02 -3.143332e-02 -1.764474e-02 -5.743773e-06 -9.318573e-05 -1.310389e-03 
1.299000e+01 -1.868690e-02 -3.095482e-02 -1.779985e-02 -6.743420e-06 -1.070016e-04 -1.467528e-03 
1.300000e+01 -1.751561e-02 -3.044982e-02 -1.795747e-02 -7.889248e-06 -1.224478e-04 -1.638726e-03 
1.301000e+01 -1.630398e-02 -2.992139e-02 -1.811912e-02 -9.198274e-06 -1.396674e-04 -1.824796e-03 
1.302000e+01 -1.505549e-02 -2.937261e-02 -1.828632e-02 -1.068900e-05 -1.588115e-04 -2.026567e-03 
1.303000e+01 -1.377369e-02 -2.880659e-02 -1.846065e-02 -1.238146e-05 -1.800394e-04 -2.244882e-03 
1.304000e+01 -1.246215e-02 -2.822649e-02 -1.864367e-02 -1.429730e-05 -2.035188e-04 -2.480599e-03 
1.305000e+01 -1.112451e-02 -2.763545e-02 -1.883698e-02 -1.645991e-05 -2.294255e-04 -2.734585e-03 
1.306000e+01 -9.764442e-03 -2.703664e-02 -1.904216e-02 -1.889451e-05 -2.579442e-04 -3.007718e-03 
1.307000e+01 -8.385644e-03 -2.643325e-02 -1.926083e-02 -2.162816e-05 -2.892678e-04 -3.300884e-03 
1.308000e+01 -6.991849e-03 -2.582845e-02 -1.949460e-02 -2.468989e-05 -3.235980e-04 -3.614975e-03 
1.309000e+01 -5.586810e-03 -2.522541e-02 -1.974508e-02 -2.811082e-05 -3.611450e-04 -3.950888e-03 
1.310000e+01 -4.174290e-03 -2.462731e-02 -2.001388e-02 -3.192424e-05 -4.021279e-04 -4.309523e-03 
1.311000e+01 -2.758065e-03 -2.403727e-02 -2.030260e-02 -3.616561e-05 -4.467743e-04 -4.691778e-03 
1.312000e+01 -1.341907e-03 -2.345845e-02 -2.061285e-02 -4.087272e-05 -4.953204e-04 -5.098552e-03 
1.313000e+01 7.041163e-05 -2.289394e-02 -2.094622e-02 -4.608581e-05 -5.480109e-04 -5.530740e-03 
1.314000e+01 1.475133e-03 -2.234680e-02 -2.130426e-02 -5.184760e-05 -6.050993e-04 -5.989230e-03 
1.315000e+01 2.868515e-03 -2.182008e-02 -2.168852e-02 -5.820335e-05 -6.668472e-04 -6.474903e-03 
1.316000e+01 4.246839e-03 -2.131678e-02 -2.210055e-02 -6.520097e-05 -7.335247e-04 -6.988629e-03 
1.317000e+01 5.606416e-03 -2.083983e-02 -2.254184e-02 -7.289118e-05 -8.054098e-04 -7.531266e-03 
1.318000e+01 6.943595e-03 -2.039214e-02 -2.301387e-02 -8.132749e-05 -8.827889e-04 -8.103658e-03 
1.319000e+01 8.254762e-03 -1.997654e-02 -2.351806e-02 -9.056627e-05 -9.659557e-04 -8.706630e-03 
1.320000e+01 9.536357e-03 -1.959582e-02 -2.405584e-02 -1.006669e-04 -1.055212e-03 -9.340988e-03 
1.321000e+01 1.078487e-02 -1.925267e-02 -2.462856e-02 -1.116918e-04 -1.150866e-03 -1.000752e-02 
1.322000e+01 1.199684e-02 -1.894975e-02 -2.523754e-02 -1.237066e-04 -1.253235e-03 -1.070697e-02 
1.323000e+01 1.316890e-02 -1.868962e-02 -2.588406e-02 -1.367800e-04 -1.362640e-03 -1.144010e-02 
1.324000e+01 1.429773e-02 -1.847476e-02 -2.656935e-02 -1.509839e-04 -1.479412e-03 -1.220758e-02 
1.325000e+01 1.538008e-02 -1.830757e-02 -2.729456e-02 -1.663939e-04 -1.603885e-03 -1.301011e-02 
1.326000e+01 1.641281e-02 -1.819037e-02 -2.806083e-02 -1.830885e-04 -1.736401e-03 -1.384831e-02 
1.327000e+01 1.739283e-02 -1.812537e-02 -2.886919e-02 -2.011499e-04 -1.877306e-03 -1.472278e-02 
1.328000e+01 1.831718e-02 -1.811470e-02 -2.972064e-02 -2.206637e-04 -2.026951e-03 -1.563410e-02 
1.329000e+01 1.918297e-02 -1.816039e-02 -3.061611e-02 -2.417192e-04 -2.185694e-03 -1.658277e-02 
1.330000e+01 1.998742e-02 -1.826434e-02 -3.155644e-02 -2.644091e-04 -2.353893e-03 -1.756928e-02 
1.331000e+01 2.072785e-02 -1.842838e-02 -3.254243e-02 -2.888298e-04 -2.531913e-03 -1.859405e-02 
1.332000e+01 2.140171e-02 -1.865421e-02 -3.357477e-02 -3.150813e-04 -2.720120e-03 -1.965746e-02 
1.333000e+01 2.200653e-02 -1.894341e-02 -3.465410e-02 -3.432674e-04 -2.918884e-03 -2.075986e-02 
1.334000e+01 2.253998e-02 -1.929746e-02 -3.578097e-02 -3.734955e-04 -3.128576e-03 -2.190150e-02 
1.335000e+01 2.299986e-02 -1.971770e-02 -3.695583e-02 -4.058766e-04 -3.349569e-03 -2.308262e-02 
1.336000e+01 2.338409e-02 -2.020539e-02 -3.817906e-02 -4.405257e-04 -3.582236e-03 -2.430338e-02 
1.337000e+01 2.369069e-02 -2.076161e-02 -3.945096e-02 -4.775615e-04 -3.826950e-03 -2.556389e-02 
1.338000e+01 2.391786e-02 -2.138735e-02 -4.077173e-02 -5.171062e-04 -4.084086e-03 -2.686418e-02 
1.339000e+01 2.406389e-02 -2.208347e-02 -4.214146e-02 -5.592858e-04 -4.354016e-03 -2.820424e-02 
1.340000e+01 2.412725e-02 -2.285069e-02 -4.356017e-02 -6.042303e-04 -4.637109e-03 -2.958399e-02 
1.341000e+01 2.410652e-02 -2.368961e-02 -4.502777e-02 -6.520731e-04 -4.933733e-03 -3.100326e-02 
1.342000e+01 2.400043e-02 -2.460068e-02 -4.654408e-02 -7.029513e-04 -5.244253e-03 -3.246184e-02 
1.343000e+01 2.380786e-02 -2.558423e-02 -4.810881e-02 -7.570057e-04 -5.569030e-03 -3.395944e-02 
1.344000e+01 2.352783e-02 -2.664045e-02 -4.972157e-02 -8.143806e-04 -5.908420e-03 -3.549568e-02 
1.345000e+01 2.315951e-02 -2.776940e-02 -5.138188e-02 -8.752240e-04 -6.262772e-03 -3.707014e-02 
1.346000e+01 2.270223e-02 -2.897099e-02 -5.308913e-02 -9.396871e-04 -6.632432e-03 -3.868229e-02 
1.347000e+01 2.215546e-02 -3.024502e-02 -5.484263e-02 -1.007925e-03 -7.017735e-03 -4.033156e-02 
1.348000e+01 2.151881e-02 -3.159113e-02 -5.664158e-02 -1.080095e-03 -7.419013e-03 -4.201726e-02 
1.349000e+01 2.079207e-02 -3.300884e-02 -5.848505e-02 -1.156359e-03 -7.836584e-03 -4.373866e-02 
1.350000e+01 1.997515e-02 -3.449751e-02 -6.037203e-02 -1.236882e-03 -8.270761e-03 -4.549493e-02 
1.351000e+01 1.906814e-02 -3.605638e-02 -6.230139e-02 -1.321831e-03 -8.721843e-03 -4.728516e-02 
1.352000e+01 1.807128e-02 -3.768457e-02 -6.427189e-02 -1.411376e-03 -9.190122e-03 -4.910838e-02 
1.353000e+01 1.698493e-02 -3.938104e-02 -6.628218e-02 -1.505692e-03 -9.675874e-03 -5.096350e-02 
1.354000e+01 1.580964e-02 -4.114463e-02 -6.833082e-02 -1.604953e-03 -1.017936e-02 -5.284939e-02 
1.355000e+01 1.454609e-02 -4.297405e-02 -7.041624e-02 -1.709339e-03 -1.070084e-02 -5.476481e-02 
1.356000e+01 1.319512e-02 -4.486788e-02 -7.253678e-02 -1.819031e-03 -1.124055e-02 -5.670845e-02 
1.357000e+01 1.175770e-02 -4.682457e-02 -7.469066e-02 -1.934211e-03 -1.179870e-02 -5.867891e-02 
1.358000e+01 1.023497e-02 -4.884244e-02 -7.687600e-02 -2.055067e-03 -1.237551e-02 -6.067472e-02 
1.359000e+01 8.628199e-03 -5.091970e-02 -7.909082e-02 -2.181784e-03 -1.297116e-02 -6.269431e-02 
1.360000e+01 6.938799e-03 -5.305441e-02 -8.133304e-02 -2.314553e-03 -1.358581e-02 -6.473604e-02 
1.361000e+01 5.168328e-03 -5.524455e-02 -8.360046e-02 -2.453564e-03 -1.421963e-02 -6.679819e-02 
1.362000e+01 3.318478e-03 -5.748795e-02 -8.589080e-02 -2.599010e-03 -1.487275e-02 -6.887896e-02 
1.363000e+01 1.391077e-03 -5.978235e-02 -8.820166e-02 -2.751084e-03 -1.554527e-02 -7.097647e-02 
1.364000e+01 -6.119135e-04 -6.212536e-02 -9.053058e-02 -2.909981e-03 -1.623728e-02 -7.308875e-02 
1.365000e+01 -2.688405e-03 -6.451450e-02 -9.287496e-02 -3.075895e-03 -1.694886e-02 -7.521377e-02 
1.366000e+01 -4.836182e-03 -6.694718e-02 -9.523214e-02 -3.249023e-03 -1.768005e-02 -7.734941e-02 
1.367000e+01 -7.052909e-03 -6.942070e-02 -9.759937e-02 -3.429561e-03 -1.843087e-02 -7.949349e-02 
1.368000e+01 -9.336128e-03 -7.193229e-02 -9.997379e-02 -3.617706e-03 -1.920132e-02 -8.164374e-02 
1.369000e+01 -1.168327e-02 -7.447905e-02 -1.023525e-01 -3.813653e-03 -1.999138e-02 -8.379783e-02 
1.370000e+01 -1.409166e-02 -7.705802e-02 -1.047324e-01 -4.017599e-03 -2.080099e-02 -8.595335e-02 
1.371000e+01 -1.655850e-02 -7.966615e-02 -1.071106e-01 -4.229738e-03 -2.163006e-02 -8.810784e-02 
1.372000e+01 -1.908091e-02 -8.230031e-02 -1.094837e-01 -4.450265e-03 -2.247851e-02 -9.025877e-02 
1.373000e+01 -2.165591e-02 -8.495728e-02 -1.118486e-01 -4.679372e-03 -2.334618e-02 -9.240352e-02 
1.374000e+01 -2.428041e-02 -8.763378e-02 -1.142020e-01 -4.917252e-03 -2.423293e-02 -9.453945e-02 
1.375000e+01 -2.695125e-02 -9.032647e-02 -1.165405e-01 -5.164094e-03 -2.513856e-02 -9.666383e-02 
1.376000e+01 -2.966518e-02 -9.303194e-02 -1.188607e-01 -5.420085e-03 -2.606285e-02 -9.877390e-02 
1.377000e+01 -3.241888e-02 -9.574672e-02 -1.211592e-01 -5.685412e-03 -2.700555e-02 -1.008668e-01 
1.378000e+01 -3.520894e-02 -9.846729e-02 -1.234323e-01 -5.960257e-03 -2.796638e-02 -1.029397e-01 
1.379000e+01 -3.803191e-02 -1.011901e-01 -1.256766e-01 -6.244799e-03 -2.894503e-02 -1.049897e-01 
1.380000e+01 -4.088426e-02 -1.039115e-01 -1.278883e-01 -6.539216e-03 -2.994116e-02 -1.070138e-01 
1.381000e+01 -4.376240e-02 -1.066279e-01 -1.300639e-01 -6.843679e-03 -3.095439e-02 -1.090089e-01 
1.382000e+01 -4.666271e-02 -1.093356e-01 -1.321997e-01 -7.158359e-03 -3.198432e-02 -1.109721e-01 
1.383000e+01 -4.958150e-02 -1.120308e-01 -1.342919e-01 -7.483420e-03 -3.303051e-02 -1.129003e-01 
1.384000e+01 -5.251506e-02 -1.147100e-01 -1.363368e-01 -7.819022e-03 -3.409250e-02 -1.147904e-01 
1.385000e+01 -5.545964e-02 -1.173692e-01 -1.383307e-01 -8.165321e-03 -3.516977e-02 -1.166392e-01 
1.386000e+01 -5.841147e-02 -1.200048e-01 -1.402698e-01 -8.522467e-03 -3.626179e-02 -1.184436e-01 
1.387000e+01 -6.136674e-02 -1.226131e-01 -1.421503e-01 -8.890604e-03 -3.736800e-02 -1.202005e-01 
1.388000e+01 -6.432165e-02 -1.251901e-01 -1.439684e-01 -9.269872e-03 -3.848778e-02 -1.219066e-01 
1.389000e+01 -6.727238e-02 -1.277323e-01 -1.457204e-01 -9.660403e-03 -3.962051e-02 -1.235588e-01 
1.390000e+01 -7.021509e-02 -1.302358e-01 -1.474025e-01 -1.006232e-02 -4.076552e-02 -1.251538e-01 
1.391000e+01 -7.314597e-02 -1.326969e-01 -1.490110e-01 -1.047575e-02 -4.192210e-02 -1.266885e-01 
1.392000e+01 -7.606120e-02 -1.351120e-01 -1.505421e-01 -1.090080e-02 -4.308953e-02 -1.281597e-01 
1.393000e+01 -7.895699e-02 -1.374773e-01 -1.519921e-01 -1.133758e-02 -4.426702e-02 -1.295642e-01 
1.394000e+01 -8.182954e-02 -1.397891e-01 -1.533573e-01 -1.178617e-02 -4.545379e-02 -1.308988e-01 
1.395000e+01 -8.467510e-02 -1.420439e-01 -1.546341e-01 -1.224668e-02 -4.664899e-02 -1.321604e-01 
1.396000e+01 -8.748997e-02 -1.442381e-01 -1.558190e-01 -1.271918e-02 -4.785177e-02 -1.333459e-01 
1.397000e+01 -9.027043e-02 -1.463682e-01 -1.569083e-01 -1.320374e-02 -4.906122e-02 -1.344521e-01 
1.398000e+01 -9.301287e-02 -1.484307e-01 -1.578985e-01 -1.370042e-02 -5.027642e-02 -1.354760e-01 
1.399000e+01 -9.571368e-02 -1.504222e-01 -1.587863e-01 -1.420928e-02 -5.149641e-02 -1.364145e-01 
1.400000e+01 -9.836933e-02 -1.523393e-01 -1.595682e-01 -1.473036e-02 -5.272019e-02 -1.372646e-01 
1.401000e+01 -1.009763e-01 -1.541787e-01 -1.602410e-01 -1.526369e-02 -5.394675e-02 -1.380235e-01 
1.402000e+01 -1.035313e-01 -1.559373e-01 -1.608014e-01 -1.580930e-02 -5.517503e-02 -1.386881e-01 
1.403000e+01 -1.060308e-01 -1.576118e-01 -1.612463e-01 -1.636720e-02 -5.640396e-02 -1.392557e-01 
1.404000e+01 -1.084717e-01 -1.591993e-01 -1.615726e-01 -1.693738e-02 -5.763243e-02 -1.397235e-01 
1.405000e+01 -1.108507e-01 -1.606967e-01 -1.617773e-01 -1.751984e-02 -5.885930e-02 -1.400887e-01 
1.406000e+01 -1.131647e-01 -1.621012e-01 -1.618577e-01 -1.811456e-02 -6.008341e-02 -1.403487e-01 
1.407000e+01 -1.154108e-01 -1.634099e-01 -1.618108e-01 -1.872150e-02 -6.130358e-02 -1.405009e-01 
1.408000e+01 -1.175859e-01 -1.646203e-01 -1.616341e-01 -1.934061e-02 -6.251859e-02 -1.405428e-01 
1.409000e+01 -1.196873e-01 -1.657295e-01 -1.613250e-01 -1.997185e-02 -6.372721e-02 -1.404721e-01 
1.410000e+01 -1.217123e-01 -1.667353e-01 -1.608811e-01 -2.061513e-02 -6.492817e-02 -1.402863e-01 
1.411000e+01 -1.236582e-01 -1.676352e-01 -1.603000e-01 -2.127038e-02 -6.612020e-02 -1.399832e-01 
1.412000e+01 -1.255226e-01 -1.684269e-01 -1.595796e-01 -2.193750e-02 -6.730199e-02 -1.395608e-01 
1.413000e+01 -1.273030e-01 -1.691083e-01 -1.587179e-01 -2.261638e-02 -6.847222e-02 -1.390169e-01 
1.414000e+01 -1.289972e-01 -1.696772e-01 -1.577129e-01 -2.330690e-02 -6.962955e-02 -1.383497e-01 
1.415000e+01 -1.306030e-01 -1.701319e-01 -1.565629e-01 -2.400892e-02 -7.077262e-02 -1.375572e-01 
1.416000e+01 -1.321184e-01 -1.704705e-01 -1.552662e-01 -2.472230e-02 -7.190006e-02 -1.366379e-01 
1.417000e+01 -1.335415e-01 -1.706914e-01 -1.538213e-01 -2.544687e-02 -7.301047e-02 -1.355901e-01 
1.418000e+01 -1.348705e-01 -1.707929e-01 -1.522270e-01 -2.618245e-02 -7.410245e-02 -1.344123e-01 
1.419000e+01 -1.361038e-01 -1.707737e-01 -1.504820e-01 -2.692885e-02 -7.517459e-02 -1.331032e-01 
1.420000e+01 -1.372399e-01 -1.706324e-01 -1.485853e-01 -2.768587e-02 -7.622546e-02 -1.316615e-01 
1.421000e+01 -1.382773e-01 -1.703681e-01 -1.465362e-01 -2.845329e-02 -7.725362e-02 -1.300863e-01 
1.422000e+01 -1.392150e-01 -1.699795e-01 -1.443339e-01 -2.923086e-02 -7.825764e-02 -1.283765e-01 
1.423000e+01 -1.400517e-01 -1.694659e-01 -1.419778e-01 -3.001835e-02 -7.923605e-02 -1.265313e-01 
1.424000e+01 -1.407866e-01 -1.688265e-01 -1.394678e-01 -3.081549e-02 -8.018741e-02 -1.245500e-01 
1.425000e+01 -1.414188e-01 -1.680608e-01 -1.368035e-01 -3.162201e-02 -8.111026e-02 -1.224322e-01 
1.426000e+01 -1.419476e-01 -1.671682e-01 -1.339850e-01 -3.243760e-02 -8.200313e-02 -1.201774e-01 
1.427000e+01 -1.423726e-01 -1.661484e-01 -1.310125e-01 -3.326196e-02 -8.286457e-02 -1.177855e-01 
1.428000e+01 -1.426933e-01 -1.650013e-01 -1.278864e-01 -3.409478e-02 -8.369311e-02 -1.152563e-01 
1.429000e+01 -1.429096e-01 -1.637268e-01 -1.246072e-01 -3.493571e-02 -8.448731e-02 -1.125899e-01 
1.430000e+01 -1.430212e-01 -1.623251e-01 -1.211756e-01 -3.578441e-02 -8.524571e-02 -1.097865e-01 
1.431000e+01 -1.430283e-01 -1.607963e-01 -1.175926e-01 -3.664050e-02 -8.596687e-02 -1.068466e-01 
1.432000e+01 -1.429311e-01 -1.591409e-01 -1.138593e-01 -3.750362e-02 -8.664936e-02 -1.037707e-01 
1.433000e+01 -1.427298e-01 -1.573594e-01 -1.099769e-01 -3.837336e-02 -8.729174e-02 -1.005595e-01 
1.434000e+01 -1.424250e-01 -1.554524e-01 -1.059470e-01 -3.924931e-02 -8.789261e-02 -9.721392e-02 
1.435000e+01 -1.420174e-01 -1.534209e-01 -1.017712e-01 -4.013106e-02 -8.845057e-02 -9.373494e-02 
1.436000e+01 -1.415075e-01 -1.512656e-01 -9.745131e-02 -4.101818e-02 -8.896423e-02 -9.012379e-02 
1.437000e+01 -1.408965e-01 -1.489877e-01 -9.298944e-02 -4.191020e-02 -8.943223e-02 -8.638185e-02 
1.438000e+01 -1.401851e-01 -1.465884e-01 -8.838779e-02 -4.280666e-02 -8.985322e-02 -8.251065e-02 
1.439000e+01 -1.393748e-01 -1.440691e-01 -8.364877e-02 -4.370710e-02 -9.022587e-02 -7.851190e-02 
1.440000e+01 -1.384666e-01 -1.414312e-01 -7.877497e-02 -4.461102e-02 -9.054889e-02 -7.438745e-02 
1.441000e+01 -1.374621e-01 -1.386763e-01 -7.376919e-02 -4.551791e-02 -9.082098e-02 -7.013936e-02 
1.442000e+01 -1.363628e-01 -1.358062e-01 -6.863437e-02 -4.642726e-02 -9.104090e-02 -6.576981e-02 
1.443000e+01 -1.351704e-01 -1.328227e-01 -6.337366e-02 -4.733855e-02 -9.120743e-02 -6.128117e-02 
1.444000e+01 -1.338866e-01 -1.297279e-01 -5.799038e-02 -4.825123e-02 -9.131936e-02 -5.667598e-02 
1.445000e+01 -1.325134e-01 -1.265237e-01 -5.248801e-02 -4.916475e-02 -9.137554e-02 -5.195692e-02 
1.446000e+01 -1.310528e-01 -1.232125e-01 -4.687023e-02 -5.007855e-02 -9.137483e-02 -4.712685e-02 
1.447000e+01 -1.295069e-01 -1.197966e-01 -4.114088e-02 -5.099205e-02 -9.131615e-02 -4.218878e-02 
1.448000e+01 -1.278780e-01 -1.162783e-01 -3.530395e-02 -5.190468e-02 -9.119842e-02 -3.714588e-02 
1.449000e+01 -1.261684e-01 -1.126604e-01 -2.936362e-02 -5.281582e-02 -9.102064e-02 -3.200149e-02 
1.450000e+01 -1.243805e-01 -1.089453e-01 -2.332422e-02 -5.372488e-02 -9.078181e-02 -2.675908e-02 
1.451000e+01 -1.225169e-01 -1.051359e-01 -1.719024e-02 -5.463125e-02 -9.048102e-02 -2.142229e-02 
1.452000e+01 -1.205802e-01 -1.012350e-01 -1.096631e-02 -5.553430e-02 -9.011734e-02 -1.599491e-02 
1.453000e+01 -1.185731e-01 -9.724550e-02 -4.657224e-03 -5.643339e-02 -8.968995e-02 -1.048085e-02 
1.454000e+01 -1.164984e-01 -9.317053e-02 1.732085e-03 -5.732788e-02 -8.919803e-02 -4.884209e-03 
1.455000e+01 -1.143590e-01 -8.901316e-02 8.196543e-03 -5.821713e-02 -8.864083e-02 7.908151e-04 
1.456000e+01 -1.121577e-01 -8.477659e-02 1.473094e-02 -5.910048e-02 -8.801765e-02 6.539870e-03 
1.457000e+01 -1.098976e-01 -8.046409e-02 2.132995e-02 -5.997726e-02 -8.732782e-02 1.235847e-02 
1.458000e+01 -1.075818e-01 -7.607901e-02 2.798809e-02 -6.084681e-02 -8.657074e-02 1.824201e-02 
1.459000e+01 -1.052133e-01 -7.162476e-02 3.469979e-02 -6.170845e-02 -8.574587e-02 2.418575e-02 
1.460000e+01 -1.027954e-01 -6.710482e-02 4.145935e-02 -6.256150e-02 -8.485270e-02 3.018484e-02 
1.461000e+01 -1.003312e-01 -6.252273e-02 4.826097e-02 -6.340527e-02 -8.389080e-02 3.623430e-02 
1.462000e+01 -9.782399e-02 -5.788208e-02 5.509874e-02 -6.423908e-02 -8.285979e-02 4.232904e-02 
1.463000e+01 -9.527707e-02 -5.318652e-02 6.196666e-02 -6.506224e-02 -8.175934e-02 4.846389e-02 
1.464000e+01 -9.269376e-02 -4.843972e-02 6.885863e-02 -6.587404e-02 -8.058919e-02 5.463354e-02 
1.465000e+01 -9.007738e-02 -4.364542e-02 7.576849e-02 -6.667379e-02 -7.934913e-02 6.083261e-02 
1.466000e+01 -8.743130e-02 -3.880739e-02 8.268997e-02 -6.746079e-02 -7.803903e-02 6.705563e-02 
1.467000e+01 -8.475889e-02 -3.392940e-02 8.961677e-02 -6.823433e-02 -7.665879e-02 7.329702e-02 
1.468000e+01 -8.206353e-02 -2.901530e-02 9.654249e-02 -6.899373e-02 -7.520840e-02 7.955115e-02 
1.469000e+01 -7.934859e-02 -2.406892e-02 1.034607e-01 -6.973827e-02 -7.368792e-02 8.581230e-02 
1.470000e+01 -7.661745e-02 -1.909412e-02 1.103649e-01 -7.046725e-02 -7.209744e-02 9.207468e-02 
1.471000e+01 -7.387348e-02 -1.409477e-02 1.172486e-01 -7.117999e-02 -7.043715e-02 9.833244e-02 
1.472000e+01 -7.112004e-02 -9.074760e-03 1.241051e-01 -7.187577e-02 -6.870728e-02 1.045797e-01 
1.473000e+01 -6.836045e-02 -4.037965e-03 1.309280e-01 -7.255390e-02 -6.690815e-02 1.108105e-01 
1.474000e+01 -6.559802e-02 1.011732e-03 1.377106e-01 -7.321370e-02 -6.504013e-02 1.170188e-01 
1.475000e+01 -6.283604e-02 6.070457e-03 1.444462e-01 -7.385447e-02 -6.310366e-02 1.231987e-01 
1.476000e+01 -6.007774e-02 1.113435e-02 1.511283e-01 -7.447555e-02 -6.109925e-02 1.293440e-01 
1.477000e+01 -5.732633e-02 1.619955e-02 1.577503e-01 -7.507624e-02 -5.902747e-02 1.354486e-01 
1.478000e+01 -5.458495e-02 2.126225e-02 1.643054e-01 -7.565587e-02 -5.688898e-02 1.415066e-01 
1.479000e+01 -5.185673e-02 2.631863e-02 1.707871e-01 -7.621379e-02 -5.468447e-02 1.475117e-01 
1.480000e+01 -4.914470e-02 3.136493e-02 1.771889e-01 -7.674934e-02 -5.241474e-02 1.534579e-01 
1.481000e+01 -4.645186e-02 3.639741e-02 1.835043e-01 -7.726187e-02 -5.008062e-02 1.593391e-01 
1.482000e+01 -4.378113e-02 4.141235e-02 1.897266e-01 -7.775075e-02 -4.768304e-02 1.651491e-01 
1.483000e+01 -4.113536e-02 4.640611e-02 1.958495e-01 -7.821533e-02 -4.522296e-02 1.708819e-01 
1.484000e+01 -3.851734e-02 5.137507e-02 2.018666e-01 -7.865500e-02 -4.270145e-02 1.765315e-01 
1.485000e+01 -3.592978e-02 5.631566e-02 2.077716e-01 -7.906915e-02 -4.011962e-02 1.820918e-01 
1.486000e+01 -3.337529e-02 6.122437e-02 2.135583e-01 -7.945720e-02 -3.747864e-02 1.875569e-01 
1.487000e+01 -3.085642e-02 6.609775e-02 2.192203e-01 -7.981853e-02 -3.477976e-02 1.929208e-01 
1.488000e+01 -2.837560e-02 7.093240e-02 2.247518e-01 -8.015260e-02 -3.202430e-02 1.981778e-01 
1.489000e+01 -2.593520e-02 7.572501e-02 2.301467e-01 -8.045884e-02 -2.921362e-02 2.033219e-01 
1.490000e+01 -2.353746e-02 8.047230e-02 2.353990e-01 -8.073669e-02 -2.634917e-02 2.083474e-01 
1.491000e+01 -2.118456e-02 8.517109e-02 2.405032e-01 -8.098565e-02 -2.343245e-02 2.132488e-01 
1.492000e+01 -1.887854e-02 8.981827e-02 2.454534e-01 -8.120517e-02 -2.046502e-02 2.180203e-01 
1.493000e+01 -1.662135e-02 9.441079e-02 2.502441e-01 -8.139478e-02 -1.744849e-02 2.226566e-01 
1.494000e+01 -1.441484e-02 9.894571e-02 2.548700e-01 -8.155399e-02 -1.438456e-02 2.271522e-01 
1.495000e+01 -1.226073e-02 1.034201e-01 2.593258e-01 -8.168232e-02 -1.127496e-02 2.315018e-01 
1.496000e+01 -1.016065e-02 1.078313e-01 2.636064e-01 -8.177934e-02 -8.121485e-03 2.357003e-01 
1.497000e+01 -8.116085e-03 1.121765e-01 2.677068e-01 -8.184461e-02 -4.925991e-03 2.397426e-01 
1.498000e+01 -6.128431e-03 1.164531e-01 2.716221e-01 -8.187773e-02 -1.690384e-03 2.436238e-01 
1.499000e+01 -4.198951e-03 1.206586e-01 2.753478e-01 -8.187829e-02 1.583378e-03 2.473391e-01 
1.500000e+01 -2.328792e-03 1.247906e-01 2.788794e-01 -8.184594e-02 4.893286e-03 2.508838e-01 
1.501000e+01 -5.189773e-04 1.288468e-01 2.822125e-01 -8.178031e-02 8.237278e-03 2.542533e-01 
1.502000e+01 1.229591e-03 1.328249e-01 2.853430e-01 -8.168109e-02 1.161325e-02 2.574434e-01 
1.503000e+01 2.916134e-03 1.367228e-01 2.882670e-01 -8.154795e-02 1.501904e-02 2.604497e-01 
1.504000e+01 4.539997e-03 1.405384e-01 2.909808e-01 -8.138061e-02 1.845246e-02 2.632682e-01 
1.505000e+01 6.100649e-03 1.442699e-01 2.934807e-01 -8.117881e-02 2.191126e-02 2.658951e-01 
1.506000e+01 7.597686e-03 1.479154e-01 2.957635e-01 -8.094231e-02 2.539317e-02 2.683265e-01 
1.507000e+01 9.030824e-03 1.514732e-01 2.978260e-01 -8.067088e-02 2.889586e-02 2.705590e-01 
1.508000e+01 1.039991e-02 1.549417e-01 2.996652e-01 -8.036433e-02 3.241698e-02 2.725892e-01 
1.509000e+01 1.170490e-02 1.583193e-01 3.012785e-01 -8.002249e-02 3.595413e-02 2.744138e-01 
1.510000e+01 1.294589e-02 1.616048e-01 3.026633e-01 -7.964520e-02 3.950489e-02 2.760299e-01 
1.511000e+01 1.412309e-02 1.647966e-01 3.038173e-01 -7.923235e-02 4.306681e-02 2.774347e-01 
1.512000e+01 1.523684e-02 1.678938e-01 3.047386e-01 -7.878384e-02 4.663740e-02 2.786256e-01 
1.513000e+01 1.628758e-02 1.708951e-01 3.054251e-01 -7.829958e-02 5.021416e-02 2.796003e-01 
1.514000e+01 1.727588e-02 1.737997e-01 3.058755e-01 -7.777954e-02 5.379455e-02 2.803564e-01 
1.515000e+01 1.820242e-02 1.766065e-01 3.060882e-01 -7.722369e-02 5.737602e-02 2.808920e-01 
1.516000e+01 1.906802e-02 1.793149e-01 3.060622e-01 -7.663203e-02 6.095600e-02 2.812054e-01 
1.517000e+01 1.987357e-02 1.819242e-01 3.057965e-01 -7.600458e-02 6.453191e-02 2.812950e-01 
1.518000e+01 2.062010e-02 1.844338e-01 3.052905e-01 -7.534141e-02 6.810113e-02 2.811595e-01 
1.519000e+01 2.130874e-02 1.868432e-01 3.045438e-01 -7.464259e-02 7.166105e-02 2.807977e-01 
1.520000e+01 2.194071e-02 1.891520e-01 3.035561e-01 -7.390823e-02 7.520906e-02 2.802089e-01 
1.521000e+01 2.251736e-02 1.913601e-01 3.023277e-01 -7.313846e-02 7.874251e-02 2.793922e-01 
1.522000e+01 2.304012e-02 1.934672e-01 3.008587e-01 -7.233344e-02 8.225879e-02 2.783474e-01 
1.523000e+01 2.351050e-02 1.954733e-01 2.991497e-01 -7.149335e-02 8.575525e-02 2.770741e-01 
1.524000e+01 2.393014e-02 1.973783e-01 2.972015e-01 -7.061841e-02 8.922926e-02 2.755725e-01 
1.525000e+01 2.430074e-02 1.991824e-01 2.950152e-01 -6.970885e-02 9.267819e-02 2.738427e-01 
1.526000e+01 2.462409e-02 2.008858e-01 2.925920e-01 -6.876494e-02 9.609942e-02 2.718854e-01 
1.527000e+01 2.490206e-02 2.024887e-01 2.899334e-01 -6.778696e-02 9.949033e-02 2.697011e-01 
1.528000e+01 2.513659e-02 2.039916e-01 2.870411e-01 -6.677524e-02 1.028483e-01 2.672909e-01 
1.529000e+01 2.532972e-02 2.053949e-01 2.839173e-01 -6.573011e-02 1.061708e-01 2.646559e-01 
1.530000e+01 2.548352e-02 2.066991e-01 2.805641e-01 -6.465195e-02 1.094552e-01 2.617976e-01 
1.531000e+01 2.560016e-02 2.079049e-01 2.769839e-01 -6.354114e-02 1.126989e-01 2.587176e-01 
1.532000e+01 2.568183e-02 2.090129e-01 2.731795e-01 -6.239812e-02 1.158995e-01 2.554178e-01 
1.533000e+01 2.573081e-02 2.100240e-01 2.691538e-01 -6.122331e-02 1.190544e-01 2.519003e-01 
1.534000e+01 2.574940e-02 2.109389e-01 2.649100e-01 -6.001719e-02 1.221612e-01 2.481674e-01 
1.535000e+01 2.573998e-02 2.117586e-01 2.604513e-01 -5.878025e-02 1.252173e-01 2.442218e-01 
1.536000e+01 2.570494e-02 2.124840e-01 2.557814e-01 -5.751302e-02 1.282204e-01 2.400662e-01 
1.537000e+01 2.564671e-02 2.131162e-01 2.509042e-01 -5.621603e-02 1.311681e-01 2.357036e-01 
1.538000e+01 2.556776e-02 2.136562e-01 2.458235e-01 -5.488985e-02 1.340580e-01 2.311372e-01 
1.539000e+01 2.547058e-02 2.141052e-01 2.405437e-01 -5.353507e-02 1.368879e-01 2.263706e-01 
1.540000e+01 2.535768e-02 2.144645e-01 2.350692e-01 -5.215230e-02 1.396554e-01 2.214072e-01 
1.541000e+01 2.523159e-02 2.147351e-01 2.294046e-01 -5.074218e-02 1.423583e-01 2.162511e-01 
1.542000e+01 2.509484e-02 2.149186e-01 2.235547e-01 -4.930535e-02 1.449945e-01 2.109062e-01 
1.543000e+01 2.494996e-02 2.150161e-01 2.175246e-01 -4.784251e-02 1.475619e-01 2.053769e-01 
1.544000e+01 2.479950e-02 2.150290e-01 2.113194e-01 -4.635435e-02 1.500582e-01 1.996676e-01 
1.545000e+01 2.464599e-02 2.149589e-01 2.049444e-01 -4.484159e-02 1.524816e-01 1.937829e-01 
1.546000e+01 2.449196e-02 2.148070e-01 1.984053e-01 -4.330497e-02 1.548301e-01 1.877278e-01 
1.547000e+01 2.433990e-02 2.145749e-01 1.917077e-01 -4.174525e-02 1.571017e-01 1.815072e-01 
1.548000e+01 2.419231e-02 2.142642e-01 1.848576e-01 -4.016320e-02 1.592945e-01 1.751264e-01 
1.549000e+01 2.405163e-02 2.138762e-01 1.778608e-01 -3.855963e-02 1.614069e-01 1.685907e-01 
1.550000e+01 2.392031e-02 2.134126e-01 1.707236e-01 -3.693534e-02 1.634370e-01 1.619057e-01 
1.551000e+01 2.380072e-02 2.128750e-01 1.634522e-01 -3.529117e-02 1.653831e-01 1.550771e-01 
1.552000e+01 2.369522e-02 2.122648e-01 1.560531e-01 -3.362796e-02 1.672438e-01 1.481108e-01 
1.553000e+01 2.360612e-02 2.115837e-01 1.485329e-01 -3.194658e-02 1.690174e-01 1.410127e-01 
1.554000e+01 2.353566e-02 2.108333e-01 1.408982e-01 -3.024791e-02 1.707025e-01 1.337891e-01 
1.555000e+01 2.348604e-02 2.100151e-01 1.331558e-01 -2.853283e-02 1.722977e-01 1.264462e-01 
1.556000e+01 2.345941e-02 2.091308e-01 1.253126e-01 -2.680226e-02 1.738017e-01 1.189905e-01 
1.557000e+01 2.345783e-02 2.081819e-01 1.173756e-01 -2.505711e-02 1.752132e-01 1.114284e-01 
1.558000e+01 2.348330e-02 2.071701e-01 1.093518e-01 -2.329831e-02 1.765310e-01 1.037667e-01 
1.559000e+01 2.353777e-02 2.060970e-01 1.012483e-01 -2.152680e-02 1.777541e-01 9.601219e-02 
1.560000e+01 2.362308e-02 2.049640e-01 9.307246e-02 -1.974354e-02 1.788815e-01 8.817163e-02 
1.561000e+01 2.374101e-02 2.037727e-01 8.483147e-02 -1.794949e-02 1.799121e-01 8.025204e-02 
1.562000e+01 2.389325e-02 2.025248e-01 7.653269e-02 -1.614563e-02 1.808452e-01 7.226045e-02 
1.563000e+01 2.408140e-02 2.012216e-01 6.818349e-02 -1.433292e-02 1.816800e-01 6.420401e-02 
1.564000e+01 2.430696e-02 1.998648e-01 5.979130e-02 -1.251236e-02 1.824157e-01 5.608991e-02 
1.565000e+01 2.457135e-02 1.984557e-01 5.136356e-02 -1.068494e-02 1.830518e-01 4.792541e-02 
1.566000e+01 2.487588e-02 1.969959e-01 4.290776e-02 -8.851654e-03 1.835878e-01 3.971784e-02 
1.567000e+01 2.522177e-02 1.954867e-01 3.443137e-02 -7.013516e-03 1.840231e-01 3.147455e-02 
1.568000e+01 2.561012e-02 1.939295e-01 2.594190e-02 -5.171529e-03 1.843574e-01 2.320295e-02 
1.569000e+01 2.604194e-02 1.923257e-01 1.744683e-02 -3.326705e-03 1.845905e-01 1.491048e-02 
1.570000e+01 2.651813e-02 1.906767e-01 8.953638e-03 -1.480057e-03 1.847221e-01 6.604600e-03 
1.571000e+01 2.703945e-02 1.889837e-01 4.697976e-04 3.673992e-04 1.847522e-01 -1.707226e-03 
1.572000e+01 2.760658e-02 1.872479e-01 -7.997262e-03 2.214648e-03 1.846806e-01 -1.001752e-02 
1.573000e+01 2.822007e-02 1.854705e-01 -1.644014e-02 4.060673e-03 1.845076e-01 -1.831879e-02 
1.574000e+01 2.888036e-02 1.836528e-01 -2.485148e-02 5.904461e-03 1.842331e-01 -2.660359e-02 
1.575000e+01 2.958776e-02 1.817959e-01 -3.322397e-02 7.744998e-03 1.838575e-01 -3.486445e-02 
1.576000e+01 3.034247e-02 1.799008e-01 -4.155037e-02 9.581275e-03 1.833810e-01 -4.309397e-02 
1.577000e+01 3.114456e-02 1.779686e-01 -4.982350e-02 1.141228e-02 1.828041e-01 -5.128473e-02 
1.578000e+01 3.199400e-02 1.760002e-01 -5.803625e-02 1.323702e-02 1.821273e-01 -5.942941e-02 
1.579000e+01 3.289060e-02 1.739967e-01 -6.618159e-02 1.505450e-02 1.813510e-01 -6.752070e-02 
1.580000e+01 3.383409e-02 1.719590e-01 -7.425260e-02 1.686372e-02 1.804760e-01 -7.555137e-02 
1.581000e+01 3.482404e-02 1.698878e-01 -8.224243e-02 1.866369e-02 1.795030e-01 -8.351424e-02 
1.582000e+01 3.585993e-02 1.677840e-01 -9.014435e-02 2.045345e-02 1.784327e-01 -9.140222e-02 
1.583000e+01 3.694110e-02 1.656484e-01 -9.795174e-02 2.223202e-02 1.772662e-01 -9.920829e-02 
1.584000e+01 3.806677e-02 1.634817e-01 -1.056581e-01 2.399846e-02 1.760043e-01 -1.069255e-01 
1.585000e+01 3.923604e-02 1.612845e-01 -1.132570e-01 2.575180e-02 1.746480e-01 -1.145471e-01 
1.586000e+01 4.044789e-02 1.590575e-01 -1.207423e-01 2.749111e-02 1.731987e-01 -1.220663e-01 
1.587000e+01 4.170119e-02 1.568012e-01 -1.281078e-01 2.921546e-02 1.716573e-01 -1.294764e-01 
1.588000e+01 4.299467e-02 1.545162e-01 -1.353475e-01 3.092395e-02 1.700253e-01 -1.367711e-01 
1.589000e+01 4.432698e-02 1.522029e-01 -1.424557e-01 3.261567e-02 1.683039e-01 -1.439439e-01 
1.590000e+01 4.569662e-02 1.498618e-01 -1.494266e-01 3.428973e-02 1.664946e-01 -1.509886e-01 
1.591000e+01 4.710200e-02 1.474932e-01 -1.562549e-01 3.594527e-02 1.645988e-01 -1.578990e-01 
1.592000e+01 4.854142e-02 1.450976e-01 -1.629351e-01 3.758143e-02 1.626182e-01 -1.646694e-01 
1.593000e+01 5.001307e-02 1.426752e-01 -1.694620e-01 3.919736e-02 1.605544e-01 -1.712937e-01 
1.594000e+01 5.151503e-02 1.402263e-01 -1.758308e-01 4.079224e-02 1.584090e-01 -1.777664e-01 
1.595000e+01 5.304528e-02 1.377511e-01 -1.820365e-01 4.236527e-02 1.561838e-01 -1.840821e-01 
1.596000e+01 5.460172e-02 1.352498e-01 -1.880746e-01 4.391566e-02 1.538806e-01 -1.902353e-01 
1.597000e+01 5.618212e-02 1.327225e-01 -1.939407e-01 4.544263e-02 1.515014e-01 -1.962211e-01 
1.598000e+01 5.778420e-02 1.301694e-01 -1.996305e-01 4.694544e-02 1.490480e-01 -2.020343e-01 
1.599000e+01 5.940556e-02 1.275905e-01 -2.051400e-01 4.842335e-02 1.465225e-01 -2.076702e-01 
1.600000e+01 6.104374e-02 1.249859e-01 -2.104654e-01 4.987565e-02 1.439268e-01 -2.131243e-01 
1.601000e+01 6.269617e-02 1.223556e-01 -2.156029e-01 5.130166e-02 1.412632e-01 -2.183922e-01 
1.602000e+01 6.436024e-02 1.196995e-01 -2.205493e-01 5.270070e-02 1.385337e-01 -2.234696e-01 
1.603000e+01 6.603324e-02 1.170176e-01 -2.253012e-01 5.407212e-02 1.357405e-01 -2.283527e-01 
1.604000e+01 6.771240e-02 1.143100e-01 -2.298558e-01 5.541530e-02 1.328859e-01 -2.330375e-01 
1.605000e+01 6.939490e-02 1.115764e-01 -2.342102e-01 5.672964e-02 1.299722e-01 -2.375206e-01 
1.606000e+01 7.107786e-02 1.088168e-01 -2.383618e-01 5.801456e-02 1.270017e-01 -2.417986e-01 
1.607000e+01 7.275832e-02 1.060310e-01 -2.423083e-01 5.926950e-02 1.239768e-01 -2.458684e-01 
1.608000e+01 7.443331e-02 1.032190e-01 -2.460477e-01 6.049392e-02 1.208998e-01 -2.497269e-01 
1.609000e+01 7.609978e-02 1.003805e-01 -2.495778e-01 6.168733e-02 1.177732e-01 -2.533716e-01 
1.610000e+01 7.775468e-02 9.751544e-02 -2.528972e-01 6.284923e-02 1.145994e-01 -2.568000e-01 
1.611000e+01 7.939491e-02 9.462363e-02 -2.560043e-01 6.397917e-02 1.113810e-01 -2.600098e-01 
1.612000e+01 8.101732e-02 9.170489e-02 -2.588978e-01 6.507671e-02 1.081205e-01 -2.629990e-01 
1.613000e+01 8.261878e-02 8.875905e-02 -2.615769e-01 6.614144e-02 1.048203e-01 -2.657658e-01 
1.614000e+01 8.419611e-02 8.578594e-02 -2.640406e-01 6.717299e-02 1.014832e-01 -2.683087e-01 
1.615000e+01 8.574614e-02 8.278539e-02 -2.662884e-01 6.817099e-02 9.811157e-02 -2.706263e-01 
1.616000e+01 8.726569e-02 7.975725e-02 -2.683199e-01 6.913511e-02 9.470810e-02 -2.727175e-01 
1.617000e+01 8.875156e-02 7.670135e-02 -2.701351e-01 7.006506e-02 9.127539e-02 -2.745816e-01 
1.618000e+01 9.020059e-02 7.361756e-02 -2.717339e-01 7.096053e-02 8.781604e-02 -2.762177e-01 
1.619000e+01 9.160960e-02 7.050575e-02 -2.731167e-01 7.182130e-02 8.433270e-02 -2.776256e-01 
1.620000e+01 9.297545e-02 6.736581e-02 -2.742840e-01 7.264712e-02 8.082798e-02 -2.788051e-01 
1.621000e+01 9.429502e-02 6.419766e-02 -2.752366e-01 7.343779e-02 7.730453e-02 -2.797563e-01 
1.622000e+01 9.556520e-02 6.100122e-02 -2.759754e-01 7.419315e-02 7.376498e-02 -2.804794e-01 
1.623000e+01 9.678294e-02 5.777645e-02 -2.765014e-01 7.491305e-02 7.021196e-02 -2.809750e-01 
1.624000e+01 9.794520e-02 5.452335e-02 -2.768161e-01 7.559736e-02 6.664809e-02 -2.812438e-01 
1.625000e+01 9.904902e-02 5.124192e-02 -2.769211e-01 7.624598e-02 6.307601e-02 -2.812868e-01 
1.626000e+01 1.000915e-01 4.793222e-02 -2.768180e-01 7.685886e-02 5.949831e-02 -2.811052e-01 
1.627000e+01 1.010697e-01 4.459434e-02 -2.765088e-01 7.743594e-02 5.591759e-02 -2.807004e-01 
1.628000e+01 1.019808e-01 4.122840e-02 -2.759957e-01 7.797721e-02 5.233644e-02 -2.800741e-01 
1.629000e+01 1.028222e-01 3.783456e-02 -2.752810e-01 7.848267e-02 4.875742e-02 -2.792281e-01 
1.630000e+01 1.035911e-01 3.441304e-02 -2.743671e-01 7.895237e-02 4.518307e-02 -2.781645e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_384319804/pe_input.dat <==
% Time u_pe
0.000000e+00 8.890980e-01
1.000000e-03 8.684211e-01
2.000000e-03 8.478694e-01
3.000000e-03 8.274424e-01
4.000000e-03 8.071396e-01
5.000000e-03 7.869606e-01
6.000000e-03 7.669050e-01
7.000000e-03 7.469723e-01
8.000000e-03 7.271621e-01
9.000000e-03 7.074739e-01
1.000000e-02 6.879073e-01
1.100000e-02 6.684619e-01
1.200000e-02 6.491372e-01
1.300000e-02 6.299328e-01
1.400000e-02 6.108483e-01
1.500000e-02 5.918832e-01
1.600000e-02 5.730371e-01
1.700000e-02 5.543096e-01
1.800000e-02 5.357002e-01
1.900000e-02 5.172085e-01
2.000000e-02 4.988341e-01
2.100000e-02 4.805765e-01
2.200000e-02 4.624354e-01
2.300000e-02 4.444103e-01
2.400000e-02 4.265007e-01
2.500000e-02 4.087063e-01
2.600000e-02 3.910267e-01
2.700000e-02 3.734614e-01
2.800000e-02 3.560099e-01
2.900000e-02 3.386720e-01
3.000000e-02 3.214471e-01
3.100000e-02 3.043349e-01
3.200000e-02 2.873348e-01
3.300000e-02 2.704466e-01
3.400000e-02 2.536698e-01
3.500000e-02 2.370040e-01
3.600000e-02 2.204488e-01
3.700000e-02 2.040038e-01
3.800000e-02 1.876684e-01
3.900000e-02 1.714425e-01
4.000000e-02 1.553255e-01
4.100000e-02 1.393170e-01
4.200000e-02 1.234167e-01
4.300000e-02 1.076241e-01
4.400000e-02 9.193876e-02
4.500000e-02 7.636039e-02
4.600000e-02 6.088853e-02
4.700000e-02 4.552279e-02
4.800000e-02 3.026278e-02
4.900000e-02 1.510808e-02
5.000000e-02 5.830232e-05
5.100000e-02 -1.488695e-02
5.200000e-02 -2.972807e-02
5.300000e-02 -4.446545e-02
5.400000e-02 -5.909950e-02
5.500000e-02 -7.363059e-02
5.600000e-02 -8.805913e-02
5.700000e-02 -1.023855e-01
5.800000e-02 -1.166101e-01
5.900000e-02 -1.307333e-01
6.000000e-02 -1.447555e-01
6.100000e-02 -1.586771e-01
6.200000e-02 -1.724985e-01
6.300000e-02 -1.862200e-01
6.400000e-02 -1.998421e-01
6.500000e-02 -2.133651e-01
6.600000e-02 -2.267894e-01
6.700000e-02 -2.401154e-01
6.800000e-02 -2.533434e-01
6.900000e-02 -2.664739e-01
7.000000e-02 -2.795073e-01
7.100000e-02 -2.924438e-01
7.200000e-02 -3.052840e-01
7.300000e-02 -3.180281e-01
7.400000e-02 -3.306765e-01
7.500000e-02 -3.432296e-01
7.600000e-02 -3.556878e-01
7.700000e-02 -3.680515e-01
7.800000e-02 -3.803209e-01
7.900000e-02 -3.924966e-01
8.000000e-02 -4.045788e-01
8.100000e-02 -4.165680e-01
8.200000e-02 -4.284644e-01
8.300000e-02 -4.402686e-01
8.400000e-02 -4.519807e-01
8.500000e-02 -4.636012e-01
8.600000e-02 -4.751305e-01
8.700000e-02 -4.865689e-01
8.800000e-02 -4.979168e-01
8.900000e-02 -5.091746e-01
9.000000e-02 -5.203425e-01
9.100000e-02 -5.314210e-01
9.200000e-02 -5.424104e-01
9.300000e-02 -5.533111e-01
9.400000e-02 -5.641234e-01
9.500000e-02 -5.748477e-01
9.600000e-02 -5.854844e-01
9.700000e-02 -5.960337e-01
9.800000e-02 -6.064961e-01
9.900000e-02 -6.168719e-01
1.000000e-01 -6.271615e-01
1.010000e-01 -6.373651e-01
1.020000e-01 -6.474832e-01
1.030000e-01 -6.575161e-01
1.040000e-01 -6.674642e-01
1.050000e-01 -6.773277e-01
1.060000e-01 -6.871071e-01
1.070000e-01 -6.968026e-01
1.080000e-01 -7.064147e-01
1.090000e-01 -7.159436e-01
1.100000e-01 -7.253898e-01
1.110000e-01 -7.347535e-01
1.120000e-01 -7.440351e-01
1.130000e-01 -7.532349e-01
1.140000e-01 -7.623533e-01
1.150000e-01 -7.713906e-01
1.160000e-01 -7.803472e-01
1.170000e-01 -7.892233e-01
1.180000e-01 -7.980193e-01
1.190000e-01 -8.067356e-01
1.200000e-01 -8.153725e-01
1.210000e-01 -8.239303e-01
1.220000e-01 -8.324093e-01
1.230000e-01 -8.408100e-01
1.240000e-01 -8.491325e-01
1.250000e-01 -8.573772e-01
1.260000e-01 -8.655445e-01
1.270000e-01 -8.736348e-01
1.280000e-01 -8.816482e-01
1.290000e-01 -8.895851e-01
1.300000e-01 -8.974460e-01
1.310000e-01 -9.052310e-01
1.320000e-01 -9.129405e-01
1.330000e-01 -9.205749e-01
1.340000e-01 -9.281345e-01
1.350000e-01 -9.356195e-01
1.360000e-01 -9.430303e-01
1.370000e-01 -9.503672e-01
1.380000e-01 -9.576305e-01
1.390000e-01 -9.648207e-01
1.400000e-01 -9.719378e-01
1.410000e-01 -9.789824e-01
1.420000e-01 -9.859546e-01
1.430000e-01 -9.928549e-01
1.440000e-01 -9.996835e-01
1.450000e-01 -1.006441e+00
1.460000e-01 -1.013127e+00
1.470000e-01 -1.019742e+00
1.480000e-01 -1.026287e+00
1.490000e-01 -1.032762e+00
1.500000e-01 -1.039167e+00
1.510000e-01 -1.045503e+00
1.520000e-01 -1.051769e+00
1.530000e-01 -1.057967e+00
1.540000e-01 -1.064095e+00
1.550000e-01 -1.070156e+00
1.560000e-01 -1.076148e+00
1.570000e-01 -1.082073e+00
1.580000e-01 -1.087931e+00
1.590000e-01 -1.093721e+00
1.600000e-01 -1.099445e+00
1.610000e-01 -1.105102e+00
1.620000e-01 -1.110693e+00
1.630000e-01 -1.116218e+00
1.640000e-01 -1.121678e+00
1.650000e-01 -1.127072e+00
1.660000e-01 -1.132401e+00
1.670000e-01 -1.137665e+00
1.680000e-01 -1.142865e+00
1.690000e-01 -1.148001e+00
1.700000e-01 -1.153073e+00
1.710000e-01 -1.158082e+00
1.720000e-01 -1.163027e+00
1.730000e-01 -1.167910e+00
1.740000e-01 -1.172729e+00
1.750000e-01 -1.177487e+00
1.760000e-01 -1.182182e+00
1.770000e-01 -1.186815e+00
1.780000e-01 -1.191387e+00
1.790000e-01 -1.195898e+00
1.800000e-01 -1.200347e+00
1.810000e-01 -1.204736e+00
1.820000e-01 -1.209065e+00
1.830000e-01 -1.213333e+00
1.840000e-01 -1.217542e+00
1.850000e-01 -1.221691e+00
1.860000e-01 -1.225781e+00
1.870000e-01 -1.229812e+00
1.880000e-01 -1.233784e+00
1.890000e-01 -1.237698e+00
1.900000e-01 -1.241553e+00
1.910000e-01 -1.245351e+00
1.920000e-01 -1.249091e+00
1.930000e-01 -1.252774e+00
1.940000e-01 -1.256399e+00
1.950000e-01 -1.259968e+00
1.960000e-01 -1.263480e+00
1.970000e-01 -1.266936e+00
1.980000e-01 -1.270336e+00
1.990000e-01 -1.273681e+00
2.000000e-01 -1.276970e+00
2.010000e-01 -1.280203e+00
2.020000e-01 -1.283382e+00
2.030000e-01 -1.286506e+00
2.040000e-01 -1.289576e+00
2.050000e-01 -1.292592e+00
2.060000e-01 -1.295554e+00
2.070000e-01 -1.298462e+00
2.080000e-01 -1.301317e+00
2.090000e-01 -1.304119e+00
2.100000e-01 -1.306868e+00
2.110000e-01 -1.309565e+00
2.120000e-01 -1.312209e+00
2.130000e-01 -1.314801e+00
2.140000e-01 -1.317341e+00
2.150000e-01 -1.319830e+00
2.160000e-01 -1.322268e+00
2.170000e-01 -1.324655e+00
2.180000e-01 -1.326991e+00
2.190000e-01 -1.329276e+00
2.200000e-01 -1.331512e+00
2.210000e-01 -1.333697e+00
2.220000e-01 -1.335832e+00
2.230000e-01 -1.337918e+00
2.240000e-01 -1.339955e+00
2.250000e-01 -1.341943e+00
2.260000e-01 -1.343882e+00
2.270000e-01 -1.345773e+00
2.280000e-01 -1.347615e+00
2.290000e-01 -1.349410e+00
2.300000e-01 -1.351157e+00
2.310000e-01 -1.352856e+00
2.320000e-01 -1.354508e+00
2.330000e-01 -1.356113e+00
2.340000e-01 -1.357671e+00
2.350000e-01 -1.359183e+00
2.360000e-01 -1.360648e+00
2.370000e-01 -1.362068e+00
2.380000e-01 -1.363441e+00
2.390000e-01 -1.364769e+00
2.400000e-01 -1.366052e+00
2.410000e-01 -1.367290e+00
2.420000e-01 -1.368483e+00
2.430000e-01 -1.369631e+00
2.440000e-01 -1.370735e+00
2.450000e-01 -1.371794e+00
2.460000e-01 -1.372810e+00
2.470000e-01 -1.373782e+00
2.480000e-01 -1.374711e+00
2.490000e-01 -1.375597e+00
2.500000e-01 -1.376440e+00
2.510000e-01 -1.377239e+00
2.520000e-01 -1.377997e+00
2.530000e-01 -1.378712e+00
2.540000e-01 -1.379385e+00
2.550000e-01 -1.380016e+00
2.560000e-01 -1.380606e+00
2.570000e-01 -1.381155e+00
2.580000e-01 -1.381662e+00
2.590000e-01 -1.382128e+00
2.600000e-01 -1.382554e+00
2.610000e-01 -1.382939e+00
2.620000e-01 -1.383284e+00
2.630000e-01 -1.383589e+00
2.640000e-01 -1.383855e+00
2.650000e-01 -1.384080e+00
2.660000e-01 -1.384267e+00
2.670000e-01 -1.384414e+00
2.680000e-01 -1.384522e+00
2.690000e-01 -1.384592e+00
2.700000e-01 -1.384623e+00
2.710000e-01 -1.384616e+00
2.720000e-01 -1.384571e+00
2.730000e-01 -1.384488e+00
2.740000e-01 -1.384368e+00
2.750000e-01 -1.384210e+00
2.760000e-01 -1.384015e+00
2.770000e-01 -1.383783e+00
2.780000e-01 -1.383515e+00
2.790000e-01 -1.383210e+00
2.800000e-01 -1.382868e+00
2.810000e-01 -1.382491e+00
2.820000e-01 -1.382077e+00
2.830000e-01 -1.381628e+00
2.840000e-01 -1.381144e+00
2.850000e-01 -1.380624e+00
2.860000e-01 -1.380069e+00
2.870000e-01 -1.379480e+00
2.880000e-01 -1.378855e+00
2.890000e-01 -1.378197e+00
2.900000e-01 -1.377504e+00
2.910000e-01 -1.376777e+00
2.920000e-01 -1.376016e+00
2.930000e-01 -1.375222e+00
2.940000e-01 -1.374394e+00
2.950000e-01 -1.373533e+00
2.960000e-01 -1.372639e+00
2.970000e-01 -1.371713e+00
2.980000e-01 -1.370753e+00
2.990000e-01 -1.369762e+00
3.000000e-01 -1.368738e+00
3.010000e-01 -1.367682e+00
3.020000e-01 -1.366594e+00
3.030000e-01 -1.365475e+00
3.040000e-01 -1.364324e+00
3.050000e-01 -1.363143e+00
3.060000e-01 -1.361930e+00
3.070000e-01 -1.360686e+00
3.080000e-01 -1.359412e+00
3.090000e-01 -1.358107e+00
3.100000e-01 -1.356772e+00
3.110000e-01 -1.355407e+00
3.120000e-01 -1.354012e+00
3.130000e-01 -1.352588e+00
3.140000e-01 -1.351134e+00
3.150000e-01 -1.349650e+00
3.160000e-01 -1.348138e+00
3.170000e-01 -1.346597e+00
3.180000e-01 -1.345027e+00
3.190000e-01 -1.343428e+00
3.200000e-01 -1.341802e+00
3.210000e-01 -1.340147e+00
3.220000e-01 -1.338464e+00
3.230000e-01 -1.336753e+00
3.240000e-01 -1.335015e+00
3.250000e-01 -1.333249e+00
3.260000e-01 -1.331456e+00
3.270000e-01 -1.329636e+00
3.280000e-01 -1.327790e+00
3.290000e-01 -1.325916e+00
3.300000e-01 -1.324016e+00
3.310000e-01 -1.322090e+00
3.320000e-01 -1.320137e+00
3.330000e-01 -1.318159e+00
3.340000e-01 -1.316155e+00
3.350000e-01 -1.314125e+00
3.360000e-01 -1.312070e+00
3.370000e-01 -1.309989e+00
3.380000e-01 -1.307884e+00
3.390000e-01 -1.305754e+00
3.400000e-01 -1.303598e+00
3.410000e-01 -1.301419e+00
3.420000e-01 -1.299215e+00
3.430000e-01 -1.296987e+00
3.440000e-01 -1.294734e+00
3.450000e-01 -1.292458e+00
3.460000e-01 -1.290159e+00
3.470000e-01 -1.287835e+00
3.480000e-01 -1.285489e+00
3.490000e-01 -1.283119e+00
3.500000e-01 -1.280726e+00
3.510000e-01 -1.278311e+00
3.520000e-01 -1.275872e+00
3.530000e-01 -1.273412e+00
3.540000e-01 -1.270929e+00
3.550000e-01 -1.268423e+00
3.560000e-01 -1.265896e+00
3.570000e-01 -1.263347e+00
3.580000e-01 -1.260776e+00
3.590000e-01 -1.258184e+00
3.600000e-01 -1.255571e+00
3.610000e-01 -1.252936e+00
3.620000e-01 -1.250280e+00
3.630000e-01 -1.247604e+00
3.640000e-01 -1.244907e+00
3.650000e-01 -1.242189e+00
3.660000e-01 -1.239451e+00
3.670000e-01 -1.236693e+00
3.680000e-01 -1.233914e+00
3.690000e-01 -1.231116e+00
3.700000e-01 -1.228298e+00
3.710000e-01 -1.225461e+00
3.720000e-01 -1.222604e+00
3.730000e-01 -1.219727e+00
3.740000e-01 -1.216832e+00
3.750000e-01 -1.213918e+00
3.760000e-01 -1.210985e+00
3.770000e-01 -1.208033e+00
3.780000e-01 -1.205063e+00
3.790000e-01 -1.202075e+00
3.800000e-01 -1.199068e+00
3.810000e-01 -1.196044e+00
3.820000e-01 -1.193001e+00
3.830000e-01 -1.189941e+00
3.840000e-01 -1.186864e+00
3.850000e-01 -1.183768e+00
3.860000e-01 -1.180656e+00
3.870000e-01 -1.177526e+00
3.880000e-01 -1.174380e+00
3.890000e-01 -1.171217e+00
3.900000e-01 -1.168037e+00
3.910000e-01 -1.164840e+00
3.920000e-01 -1.161627e+00
3.930000e-01 -1.158398e+00
3.940000e-01 -1.155153e+00
3.950000e-01 -1.151892e+00
3.960000e-01 -1.148615e+00
3.970000e-01 -1.145323e+00
3.980000e-01 -1.142015e+00
3.990000e-01 -1.138691e+00
4.000000e-01 -1.135353e+00
4.010000e-01 -1.131999e+00
4.020000e-01 -1.128630e+00
4.030000e-01 -1.125247e+00
4.040000e-01 -1.121849e+00
4.050000e-01 -1.118436e+00
4.060000e-01 -1.115009e+00
4.070000e-01 -1.111568e+00
4.080000e-01 -1.108113e+00
4.090000e-01 -1.104643e+00
4.100000e-01 -1.101160e+00
4.110000e-01 -1.097663e+00
4.120000e-01 -1.094153e+00
4.130000e-01 -1.090629e+00
4.140000e-01 -1.087092e+00
4.150000e-01 -1.083542e+00
4.160000e-01 -1.079979e+00
4.170000e-01 -1.076403e+00
4.180000e-01 -1.072814e+00
4.190000e-01 -1.069213e+00
4.200000e-01 -1.065599e+00
4.210000e-01 -1.061973e+00
4.220000e-01 -1.058334e+00
4.230000e-01 -1.054684e+00
4.240000e-01 -1.051021e+00
4.250000e-01 -1.047347e+00
4.260000e-01 -1.043661e+00
4.270000e-01 -1.039963e+00
4.280000e-01 -1.036254e+00
4.290000e-01 -1.032534e+00
4.300000e-01 -1.028803e+00
4.310000e-01 -1.025060e+00
4.320000e-01 -1.021307e+00
4.330000e-01 -1.017543e+00
4.340000e-01 -1.013768e+00
4.350000e-01 -1.009982e+00
4.360000e-01 -1.006186e+00
4.370000e-01 -1.002380e+00
4.380000e-01 -9.985638e-01
4.390000e-01 -9.947374e-01
4.400000e-01 -9.909010e-01
4.410000e-01 -9.870549e-01
4.420000e-01 -9.831991e-01
4.430000e-01 -9.793337e-01
4.440000e-01 -9.754588e-01
4.450000e-01 -9.715747e-01
4.460000e-01 -9.676813e-01
4.470000e-01 -9.637789e-01
4.480000e-01 -9.598675e-01
4.490000e-01 -9.559472e-01
4.500000e-01 -9.520183e-01
4.510000e-01 -9.480807e-01
4.520000e-01 -9.441346e-01
4.530000e-01 -9.401802e-01
4.540000e-01 -9.362175e-01
4.550000e-01 -9.322466e-01
4.560000e-01 -9.282677e-01
4.570000e-01 -9.242809e-01
4.580000e-01 -9.202863e-01
4.590000e-01 -9.162841e-01
4.600000e-01 -9.122742e-01
4.610000e-01 -9.082569e-01
4.620000e-01 -9.042323e-01
4.630000e-01 -9.002004e-01
4.640000e-01 -8.961614e-01
4.650000e-01 -8.921154e-01
4.660000e-01 -8.880625e-01
4.670000e-01 -8.840028e-01
4.680000e-01 -8.799364e-01
4.690000e-01 -8.758635e-01
4.700000e-01 -8.717841e-01
4.710000e-01 -8.676983e-01
4.720000e-01 -8.636063e-01
4.730000e-01 -8.595082e-01
4.740000e-01 -8.554040e-01
4.750000e-01 -8.512939e-01
4.760000e-01 -8.471780e-01
4.770000e-01 -8.430564e-01
4.780000e-01 -8.389292e-01
4.790000e-01 -8.347965e-01
4.800000e-01 -8.306585e-01
4.810000e-01 -8.265151e-01
4.820000e-01 -8.223665e-01
4.830000e-01 -8.182129e-01
4.840000e-01 -8.140542e-01
4.850000e-01 -8.098907e-01
4.860000e-01 -8.057225e-01
4.870000e-01 -8.015495e-01
4.880000e-01 -7.973720e-01
4.890000e-01 -7.931900e-01
4.900000e-01 -7.890037e-01
4.910000e-01 -7.848131e-01
4.920000e-01 -7.806183e-01
4.930000e-01 -7.764194e-01
4.940000e-01 -7.722166e-01
4.950000e-01 -7.680099e-01
4.960000e-01 -7.637994e-01
4.970000e-01 -7.595853e-01
4.980000e-01 -7.553675e-01
4.990000e-01 -7.511463e-01
5.000000e-01 -7.469217e-01
5.010000e-01 -7.426938e-01
5.020000e-01 -7.384627e-01
5.030000e-01 -7.342286e-01
5.040000e-01 -7.299914e-01
5.050000e-01 -7.257513e-01
5.060000e-01 -7.215083e-01
5.070000e-01 -7.172627e-01
5.080000e-01 -7.130144e-01
5.090000e-01 -7.087636e-01
5.100000e-01 -7.045103e-01
5.110000e-01 -7.002547e-01
5.120000e-01 -6.959968e-01
5.130000e-01 -6.917368e-01
5.140000e-01 -6.874747e-01
5.150000e-01 -6.832105e-01
5.160000e-01 -6.789445e-01
5.170000e-01 -6.746767e-01
5.180000e-01 -6.704071e-01
5.190000e-01 -6.661359e-01
5.200000e-01 -6.618632e-01
5.210000e-01 -6.575890e-01
5.220000e-01 -6.533134e-01
5.230000e-01 -6.490365e-01
5.240000e-01 -6.447585e-01
5.250000e-01 -6.404793e-01
5.260000e-01 -6.361991e-01
5.270000e-01 -6.319180e-01
5.280000e-01 -6.276360e-01
5.290000e-01 -6.233533e-01
5.300000e-01 -6.190699e-01
5.310000e-01 -6.147858e-01
5.320000e-01 -6.105013e-01
5.330000e-01 -6.062163e-01
5.340000e-01 -6.019310e-01
5.350000e-01 -5.976453e-01
5.360000e-01 -5.933595e-01
5.370000e-01 -5.890736e-01
5.380000e-01 -5.847877e-01
5.390000e-01 -5.805019e-01
5.400000e-01 -5.762161e-01
5.410000e-01 -5.719306e-01
5.420000e-01 -5.676454e-01
5.430000e-01 -5.633606e-01
5.440000e-01 -5.590762e-01
5.450000e-01 -5.547923e-01
5.460000e-01 -5.505091e-01
5.470000e-01 -5.462266e-01
5.480000e-01 -5.419448e-01
5.490000e-01 -5.376639e-01
5.500000e-01 -5.333838e-01
5.510000e-01 -5.291048e-01
5.520000e-01 -5.248269e-01
5.530000e-01 -5.205501e-01
5.540000e-01 -5.162746e-01
5.550000e-01 -5.120003e-01
5.560000e-01 -5.077274e-01
5.570000e-01 -5.034560e-01
5.580000e-01 -4.991861e-01
5.590000e-01 -4.949178e-01
5.600000e-01 -4.906511e-01
5.610000e-01 -4.863862e-01
5.620000e-01 -4.821232e-01
5.630000e-01 -4.778620e-01
5.640000e-01 -4.736027e-01
5.650000e-01 -4.693455e-01
5.660000e-01 -4.650904e-01
5.670000e-01 -4.608375e-01
5.680000e-01 -4.565868e-01
5.690000e-01 -4.523385e-01
5.700000e-01 -4.480925e-01
5.710000e-01 -4.438490e-01
5.720000e-01 -4.396080e-01
5.730000e-01 -4.353695e-01
5.740000e-01 -4.311338e-01
5.750000e-01 -4.269007e-01
5.760000e-01 -4.226705e-01
5.770000e-01 -4.184431e-01
5.780000e-01 -4.142187e-01
5.790000e-01 -4.099972e-01
5.800000e-01 -4.057788e-01
5.810000e-01 -4.015636e-01
5.820000e-01 -3.973515e-01
5.830000e-01 -3.931427e-01
5.840000e-01 -3.889372e-01
5.850000e-01 -3.847351e-01
5.860000e-01 -3.805364e-01
5.870000e-01 -3.763413e-01
5.880000e-01 -3.721497e-01
5.890000e-01 -3.679618e-01
5.900000e-01 -3.637776e-01
5.910000e-01 -3.595971e-01
5.920000e-01 -3.554205e-01
5.930000e-01 -3.512478e-01
5.940000e-01 -3.470790e-01
5.950000e-01 -3.429142e-01
5.960000e-01 -3.387536e-01
5.970000e-01 -3.345970e-01
5.980000e-01 -3.304446e-01
5.990000e-01 -3.262965e-01
6.000000e-01 -3.221528e-01
6.010000e-01 -3.180134e-01
6.020000e-01 -3.138784e-01
6.030000e-01 -3.097479e-01
6.040000e-01 -3.056220e-01
6.050000e-01 -3.015006e-01
6.060000e-01 -2.973840e-01
6.070000e-01 -2.932720e-01
6.080000e-01 -2.891649e-01
6.090000e-01 -2.850626e-01
6.100000e-01 -2.809651e-01
6.110000e-01 -2.768727e-01
6.120000e-01 -2.727852e-01
6.130000e-01 -2.687028e-01
6.140000e-01 -2.646255e-01
6.150000e-01 -2.605534e-01
6.160000e-01 -2.564865e-01
6.170000e-01 -2.524248e-01
6.180000e-01 -2.483685e-01
6.190000e-01 -2.443176e-01
6.200000e-01 -2.402722e-01
6.210000e-01 -2.362322e-01
6.220000e-01 -2.321978e-01
6.230000e-01 -2.281690e-01
6.240000e-01 -2.241458e-01
6.250000e-01 -2.201283e-01
6.260000e-01 -2.161166e-01
6.270000e-01 -2.121107e-01
6.280000e-01 -2.081106e-01
6.290000e-01 -2.041165e-01
6.300000e-01 -2.001283e-01
6.310000e-01 -1.961461e-01
6.320000e-01 -1.921699e-01
6.330000e-01 -1.881999e-01
6.340000e-01 -1.842360e-01
6.350000e-01 -1.802783e-01
6.360000e-01 -1.763269e-01
6.370000e-01 -1.723818e-01
6.380000e-01 -1.684430e-01
6.390000e-01 -1.645106e-01
6.400000e-01 -1.605847e-01
6.410000e-01 -1.566652e-01
6.420000e-01 -1.527523e-01
6.430000e-01 -1.488460e-01
6.440000e-01 -1.449463e-01
6.450000e-01 -1.410532e-01
6.460000e-01 -1.371669e-01
6.470000e-01 -1.332874e-01
6.480000e-01 -1.294146e-01
6.490000e-01 -1.255487e-01
6.500000e-01 -1.216897e-01
6.510000e-01 -1.178377e-01
6.520000e-01 -1.139926e-01
6.530000e-01 -1.101546e-01
6.540000e-01 -1.063237e-01
6.550000e-01 -1.024998e-01
6.560000e-01 -9.868314e-02
6.570000e-01 -9.487366e-02
6.580000e-01 -9.107142e-02
6.590000e-01 -8.727647e-02
6.600000e-01 -8.348885e-02
6.610000e-01 -7.970860e-02
6.620000e-01 -7.593575e-02
6.630000e-01 -7.217036e-02
6.640000e-01 -6.841246e-02
6.650000e-01 -6.466209e-02
6.660000e-01 -6.091929e-02
6.670000e-01 -5.718410e-02
6.680000e-01 -5.345656e-02
6.690000e-01 -4.973670e-02
6.700000e-01 -4.602458e-02
6.710000e-01 -4.232023e-02
6.720000e-01 -3.862368e-02
6.730000e-01 -3.493497e-02
6.740000e-01 -3.125414e-02
6.750000e-01 -2.758123e-02
6.760000e-01 -2.391628e-02
6.770000e-01 -2.025932e-02
6.780000e-01 -1.661039e-02
6.790000e-01 -1.296952e-02
6.800000e-01 -9.336762e-03
6.810000e-01 -5.712137e-03
6.820000e-01 -2.095687e-03
6.830000e-01 1.512555e-03
6.840000e-01 5.112552e-03
6.850000e-01 8.704269e-03
6.860000e-01 1.228767e-02
6.870000e-01 1.586273e-02
6.880000e-01 1.942940e-02
6.890000e-01 2.298766e-02
6.900000e-01 2.653746e-02
6.910000e-01 3.007878e-02
6.920000e-01 3.361159e-02
6.930000e-01 3.713585e-02
6.940000e-01 4.065152e-02
6.950000e-01 4.415858e-02
6.960000e-01 4.765699e-02
6.970000e-01 5.114673e-02
6.980000e-01 5.462775e-02
6.990000e-01 5.810003e-02
7.000000e-01 6.156354e-02
7.010000e-01 6.501825e-02
7.020000e-01 6.846412e-02
7.030000e-01 7.190113e-02
7.040000e-01 7.532924e-02
7.050000e-01 7.874843e-02
7.060000e-01 8.215866e-02
7.070000e-01 8.555991e-02
7.080000e-01 8.895214e-02
7.090000e-01 9.233534e-02
7.100000e-01 9.570946e-02
7.110000e-01 9.907449e-02
7.120000e-01 1.024304e-01
7.130000e-01 1.057771e-01
7.140000e-01 1.091147e-01
7.150000e-01 1.124430e-01
7.160000e-01 1.157621e-01
7.170000e-01 1.190720e-01
7.180000e-01 1.223725e-01
7.190000e-01 1.256638e-01
7.200000e-01 1.289457e-01
7.210000e-01 1.322182e-01
7.220000e-01 1.354813e-01
7.230000e-01 1.387350e-01
7.240000e-01 1.419793e-01
7.250000e-01 1.452140e-01
7.260000e-01 1.484393e-01
7.270000e-01 1.516551e-01
7.280000e-01 1.548613e-01
7.290000e-01 1.580579e-01
7.300000e-01 1.612450e-01
7.310000e-01 1.644224e-01
7.320000e-01 1.675902e-01
7.330000e-01 1.707483e-01
7.340000e-01 1.738967e-01
7.350000e-01 1.770354e-01
7.360000e-01 1.801644e-01
7.370000e-01 1.832836e-01
7.380000e-01 1.863931e-01
7.390000e-01 1.894927e-01
7.400000e-01 1.925825e-01
7.410000e-01 1.956625e-01
7.420000e-01 1.987326e-01
7.430000e-01 2.017928e-01
7.440000e-01 2.048431e-01
7.450000e-01 2.078835e-01
7.460000e-01 2.109139e-01
7.470000e-01 2.139344e-01
7.480000e-01 2.169448e-01
7.490000e-01 2.199453e-01
7.500000e-01 2.229357e-01
7.510000e-01 2.259161e-01
7.520000e-01 2.288864e-01
7.530000e-01 2.318466e-01
7.540000e-01 2.347967e-01
7.550000e-01 2.377367e-01
7.560000e-01 2.406665e-01
7.570000e-01 2.435862e-01
7.580000e-01 2.464957e-01
7.590000e-01 2.493950e-01
7.600000e-01 2.522841e-01
7.610000e-01 2.551630e-01
7.620000e-01 2.580316e-01
7.630000e-01 2.608899e-01
7.640000e-01 2.637380e-01
7.650000e-01 2.665757e-01
7.660000e-01 2.694032e-01
7.670000e-01 2.722203e-01
7.680000e-01 2.750270e-01
7.690000e-01 2.778234e-01
7.700000e-01 2.806094e-01
7.710000e-01 2.833850e-01
7.720000e-01 2.861502e-01
7.730000e-01 2.889050e-01
7.740000e-01 2.916494e-01
7.750000e-01 2.943832e-01
7.760000e-01 2.971067e-01
7.770000e-01 2.998196e-01
7.780000e-01 3.025220e-01
7.790000e-01 3.052139e-01
7.800000e-01 3.078953e-01
7.810000e-01 3.105662e-01
7.820000e-01 3.132265e-01
7.830000e-01 3.158762e-01
7.840000e-01 3.185154e-01
7.850000e-01 3.211440e-01
7.860000e-01 3.237620e-01
7.870000e-01 3.263693e-01
7.880000e-01 3.289661e-01
7.890000e-01 3.315522e-01
7.900000e-01 3.341276e-01
7.910000e-01 3.366924e-01
7.920000e-01 3.392465e-01
7.930000e-01 3.417899e-01
7.940000e-01 3.443226e-01
7.950000e-01 3.468447e-01
7.960000e-01 3.493560e-01
7.970000e-01 3.518566e-01
7.980000e-01 3.543464e-01
7.990000e-01 3.568255e-01
8.000000e-01 3.592938e-01
8.010000e-01 3.617514e-01
8.020000e-01 3.641982e-01
8.030000e-01 3.666342e-01
8.040000e-01 3.690594e-01
8.050000e-01 3.714738e-01
8.060000e-01 3.738774e-01
8.070000e-01 3.762702e-01
8.080000e-01 3.786522e-01
8.090000e-01 3.810233e-01
8.100000e-01 3.833836e-01
8.110000e-01 3.857330e-01
8.120000e-01 3.880715e-01
8.130000e-01 3.903992e-01
8.140000e-01 3.927160e-01
8.150000e-01 3.950219e-01
8.160000e-01 3.973169e-01
8.170000e-01 3.996011e-01
8.180000e-01 4.018743e-01
8.190000e-01 4.041366e-01
8.200000e-01 4.063880e-01
8.210000e-01 4.086285e-01
8.220000e-01 4.108580e-01
8.230000e-01 4.130766e-01
8.240000e-01 4.152843e-01
8.250000e-01 4.174810e-01
8.260000e-01 4.196668e-01
8.270000e-01 4.218416e-01
8.280000e-01 4.240055e-01
8.290000e-01 4.261584e-01
8.300000e-01 4.283003e-01
8.310000e-01 4.304312e-01
8.320000e-01 4.325511e-01
8.330000e-01 4.346601e-01
8.340000e-01 4.367581e-01
8.350000e-01 4.388451e-01
8.360000e-01 4.409211e-01
8.370000e-01 4.429861e-01
8.380000e-01 4.450400e-01
8.390000e-01 4.470830e-01
8.400000e-01 4.491150e-01
8.410000e-01 4.511359e-01
8.420000e-01 4.531459e-01
8.430000e-01 4.551448e-01
8.440000e-01 4.571327e-01
8.450000e-01 4.591096e-01
8.460000e-01 4.610754e-01
8.470000e-01 4.630302e-01
8.480000e-01 4.649740e-01
8.490000e-01 4.669068e-01
8.500000e-01 4.688285e-01
8.510000e-01 4.707392e-01
8.520000e-01 4.726389e-01
8.530000e-01 4.745275e-01
8.540000e-01 4.764051e-01
8.550000e-01 4.782716e-01
8.560000e-01 4.801271e-01
8.570000e-01 4.819716e-01
8.580000e-01 4.838050e-01
8.590000e-01 4.856274e-01
8.600000e-01 4.874387e-01
8.610000e-01 4.892390e-01
8.620000e-01 4.910283e-01
8.630000e-01 4.928065e-01
8.640000e-01 4.945737e-01
8.650000e-01 4.963298e-01
8.660000e-01 4.980749e-01
8.670000e-01 4.998090e-01
8.680000e-01 5.015320e-01
8.690000e-01 5.032440e-01
8.700000e-01 5.049449e-01
8.710000e-01 5.066349e-01
8.720000e-01 5.083138e-01
8.730000e-01 5.099816e-01
8.740000e-01 5.116385e-01
8.750000e-01 5.132843e-01
8.760000e-01 5.149191e-01
8.770000e-01 5.165429e-01
8.780000e-01 5.181556e-01
8.790000e-01 5.197573e-01
8.800000e-01 5.213481e-01
8.810000e-01 5.229278e-01
8.820000e-01 5.244965e-01
8.830000e-01 5.260542e-01
8.840000e-01 5.276009e-01
8.850000e-01 5.291366e-01
8.860000e-01 5.306613e-01
8.870000e-01 5.321750e-01
8.880000e-01 5.336778e-01
8.890000e-01 5.351695e-01
8.900000e-01 5.366503e-01
8.910000e-01 5.381201e-01
8.920000e-01 5.395789e-01
8.930000e-01 5.410268e-01
8.940000e-01 5.424637e-01
8.950000e-01 5.438896e-01
8.960000e-01 5.453046e-01
8.970000e-01 5.467087e-01
8.980000e-01 5.481018e-01
8.990000e-01 5.494839e-01
9.000000e-01 5.508552e-01
9.010000e-01 5.522155e-01
9.020000e-01 5.535649e-01
9.030000e-01 5.549034e-01
9.040000e-01 5.562309e-01
9.050000e-01 5.575476e-01
9.060000e-01 5.588534e-01
9.070000e-01 5.601482e-01
9.080000e-01 5.614322e-01
9.090000e-01 5.627053e-01
9.100000e-01 5.639676e-01
9.110000e-01 5.652190e-01
9.120000e-01 5.664595e-01
9.130000e-01 5.676891e-01
9.140000e-01 5.689080e-01
9.150000e-01 5.701159e-01
9.160000e-01 5.713131e-01
9.170000e-01 5.724994e-01
9.180000e-01 5.736750e-01
9.190000e-01 5.748397e-01
9.200000e-01 5.759936e-01
9.210000e-01 5.771367e-01
9.220000e-01 5.782690e-01
9.230000e-01 5.793906e-01
9.240000e-01 5.805014e-01
9.250000e-01 5.816014e-01
9.260000e-01 5.826907e-01
9.270000e-01 5.837692e-01
9.280000e-01 5.848370e-01
9.290000e-01 5.858941e-01
9.300000e-01 5.869404e-01
9.310000e-01 5.879761e-01
9.320000e-01 5.890010e-01
9.330000e-01 5.900153e-01
9.340000e-01 5.910188e-01
9.350000e-01 5.920118e-01
9.360000e-01 5.929940e-01
9.370000e-01 5.939656e-01
9.380000e-01 5.949265e-01
9.390000e-01 5.958768e-01
9.400000e-01 5.968165e-01
9.410000e-01 5.977456e-01
9.420000e-01 5.986641e-01
9.430000e-01 5.995720e-01
9.440000e-01 6.004693e-01
9.450000e-01 6.013560e-01
9.460000e-01 6.022322e-01
9.470000e-01 6.030978e-01
9.480000e-01 6.039528e-01
9.490000e-01 6.047974e-01
9.500000e-01 6.056314e-01
9.510000e-01 6.064549e-01
9.520000e-01 6.072679e-01
9.530000e-01 6.080705e-01
9.540000e-01 6.088625e-01
9.550000e-01 6.096441e-01
9.560000e-01 6.104153e-01
9.570000e-01 6.111760e-01
9.580000e-01 6.119262e-01
9.590000e-01 6.126661e-01
9.600000e-01 6.133955e-01
9.610000e-01 6.141146e-01
9.620000e-01 6.148233e-01
9.630000e-01 6.155216e-01
9.640000e-01 6.162095e-01
9.650000e-01 6.168872e-01
9.660000e-01 6.175544e-01
9.670000e-01 6.182114e-01
9.680000e-01 6.188580e-01
9.690000e-01 6.194944e-01
9.700000e-01 6.201205e-01
9.710000e-01 6.207363e-01
9.720000e-01 6.213418e-01
9.730000e-01 6.219372e-01
9.740000e-01 6.225222e-01
9.750000e-01 6.230971e-01
9.760000e-01 6.236618e-01
9.770000e-01 6.242162e-01
9.780000e-01 6.247605e-01
9.790000e-01 6.252947e-01
9.800000e-01 6.258187e-01
9.810000e-01 6.263325e-01
9.820000e-01 6.268363e-01
9.830000e-01 6.273299e-01
9.840000e-01 6.278134e-01
9.850000e-01 6.282869e-01
9.860000e-01 6.287503e-01
9.870000e-01 6.292036e-01
9.880000e-01 6.296469e-01
9.890000e-01 6.300802e-01
9.900000e-01 6.305035e-01
9.910000e-01 6.309168e-01
9.920000e-01 6.313201e-01
9.930000e-01 6.317134e-01
9.940000e-01 6.320968e-01
9.950000e-01 6.324703e-01
9.960000e-01 6.328338e-01
9.970000e-01 6.331875e-01
9.980000e-01 6.335312e-01
9.990000e-01 6.338651e-01
1.000000e+00 6.341891e-01
1.001000e+00 6.345033e-01
1.002000e+00 6.348077e-01
1.003000e+00 6.351022e-01
1.004000e+00 6.353870e-01
1.005000e+00 6.356619e-01
1.006000e+00 6.359271e-01
1.007000e+00 6.361826e-01
1.008000e+00 6.364283e-01
1.009000e+00 6.366643e-01
1.010000e+00 6.368906e-01
1.011000e+00 6.371073e-01
1.012000e+00 6.373142e-01
1.013000e+00 6.375115e-01
1.014000e+00 6.376992e-01
1.015000e+00 6.378772e-01
1.016000e+00 6.380457e-01
1.017000e+00 6.382045e-01
1.018000e+00 6.383538e-01
1.019000e+00 6.384936e-01
1.020000e+00 6.386238e-01
1.021000e+00 6.387445e-01
1.022000e+00 6.388557e-01
1.023000e+00 6.389574e-01
1.024000e+00 6.390496e-01
1.025000e+00 6.391324e-01
1.026000e+00 6.392057e-01
1.027000e+00 6.392697e-01
1.028000e+00 6.393242e-01
1.029000e+00 6.393693e-01
1.030000e+00 6.394051e-01
1.031000e+00 6.394316e-01
1.032000e+00 6.394487e-01
1.033000e+00 6.394565e-01
1.034000e+00 6.394550e-01
1.035000e+00 6.394442e-01
1.036000e+00 6.394242e-01
1.037000e+00 6.393949e-01
1.038000e+00 6.393564e-01
1.039000e+00 6.393087e-01
1.040000e+00 6.392518e-01
1.041000e+00 6.391858e-01
1.042000e+00 6.391106e-01
1.043000e+00 6.390263e-01
1.044000e+00 6.389328e-01
1.045000e+00 6.388303e-01
1.046000e+00 6.387187e-01
1.047000e+00 6.385980e-01
1.048000e+00 6.384683e-01
1.049000e+00 6.383296e-01
1.050000e+00 6.381818e-01
1.051000e+00 6.380251e-01
1.052000e+00 6.378594e-01
1.053000e+00 6.376848e-01
1.054000e+00 6.375012e-01
1.055000e+00 6.373088e-01
1.056000e+00 6.371074e-01
1.057000e+00 6.368972e-01
1.058000e+00 6.366781e-01
1.059000e+00 6.364502e-01
1.060000e+00 6.362135e-01
1.061000e+00 6.359680e-01
1.062000e+00 6.357137e-01
1.063000e+00 6.354506e-01
1.064000e+00 6.351789e-01
1.065000e+00 6.348984e-01
1.066000e+00 6.346092e-01
1.067000e+00 6.343113e-01
1.068000e+00 6.340048e-01
1.069000e+00 6.336897e-01
1.070000e+00 6.333659e-01
1.071000e+00 6.330335e-01
1.072000e+00 6.326926e-01
1.073000e+00 6.323431e-01
1.074000e+00 6.319850e-01
1.075000e+00 6.316185e-01
1.076000e+00 6.312434e-01
1.077000e+00 6.308599e-01
1.078000e+00 6.304679e-01
1.079000e+00 6.300674e-01
1.080000e+00 6.296586e-01
1.081000e+00 6.292413e-01
1.082000e+00 6.288157e-01
1.083000e+00 6.283817e-01
1.084000e+00 6.279394e-01
1.085000e+00 6.274888e-01
1.086000e+00 6.270299e-01
1.087000e+00 6.265627e-01
1.088000e+00 6.260872e-01
1.089000e+00 6.256035e-01
1.090000e+00 6.251116e-01
1.091000e+00 6.246115e-01
1.092000e+00 6.241033e-01
1.093000e+00 6.235869e-01
1.094000e+00 6.230623e-01
1.095000e+00 6.225297e-01
1.096000e+00 6.219889e-01
1.097000e+00 6.214401e-01
1.098000e+00 6.208833e-01
1.099000e+00 6.203184e-01
1.100000e+00 6.197455e-01
1.101000e+00 6.191647e-01
1.102000e+00 6.185759e-01
1.103000e+00 6.179791e-01
1.104000e+00 6.173744e-01
1.105000e+00 6.167618e-01
1.106000e+00 6.161414e-01
1.107000e+00 6.155131e-01
1.108000e+00 6.148769e-01
1.109000e+00 6.142330e-01
1.110000e+00 6.135813e-01
1.111000e+00 6.129217e-01
1.112000e+00 6.122545e-01
1.113000e+00 6.115795e-01
1.114000e+00 6.108968e-01
1.115000e+00 6.102064e-01
1.116000e+00 6.095084e-01
1.117000e+00 6.088027e-01
1.118000e+00 6.080894e-01
1.119000e+00 6.073685e-01
1.120000e+00 6.066401e-01
1.121000e+00 6.059041e-01
1.122000e+00 6.051605e-01
1.123000e+00 6.044095e-01
1.124000e+00 6.036509e-01
1.125000e+00 6.028849e-01
1.126000e+00 6.021115e-01
1.127000e+00 6.013306e-01
1.128000e+00 6.005424e-01
1.129000e+00 5.997467e-01
1.130000e+00 5.989437e-01
1.131000e+00 5.981334e-01
1.132000e+00 5.973158e-01
1.133000e+00 5.964908e-01
1.134000e+00 5.956586e-01
1.135000e+00 5.948192e-01
1.136000e+00 5.939725e-01
1.137000e+00 5.931187e-01
1.138000e+00 5.922577e-01
1.139000e+00 5.913895e-01
1.140000e+00 5.905142e-01
1.141000e+00 5.896317e-01
1.142000e+00 5.887422e-01
1.143000e+00 5.878456e-01
1.144000e+00 5.869420e-01
1.145000e+00 5.860314e-01
1.146000e+00 5.851138e-01
1.147000e+00 5.841891e-01
1.148000e+00 5.832576e-01
1.149000e+00 5.823191e-01
1.150000e+00 5.813737e-01
1.151000e+00 5.804214e-01
1.152000e+00 5.794623e-01
1.153000e+00 5.784963e-01
1.154000e+00 5.775235e-01
1.155000e+00 5.765439e-01
1.156000e+00 5.755576e-01
1.157000e+00 5.745645e-01
1.158000e+00 5.735646e-01
1.159000e+00 5.725581e-01
1.160000e+00 5.715449e-01
1.161000e+00 5.705250e-01
1.162000e+00 5.694985e-01
1.163000e+00 5.684654e-01
1.164000e+00 5.674257e-01
1.165000e+00 5.663795e-01
1.166000e+00 5.653267e-01
1.167000e+00 5.642674e-01
1.168000e+00 5.632015e-01
1.169000e+00 5.621293e-01
1.170000e+00 5.610505e-01
1.171000e+00 5.599654e-01
1.172000e+00 5.588738e-01
1.173000e+00 5.577759e-01
1.174000e+00 5.566716e-01
1.175000e+00 5.555609e-01
1.176000e+00 5.544440e-01
1.177000e+00 5.533207e-01
1.178000e+00 5.521913e-01
1.179000e+00 5.510555e-01
1.180000e+00 5.499136e-01
1.181000e+00 5.487654e-01
1.182000e+00 5.476111e-01
1.183000e+00 5.464506e-01
1.184000e+00 5.452840e-01
1.185000e+00 5.441113e-01
1.186000e+00 5.429326e-01
1.187000e+00 5.417477e-01
1.188000e+00 5.405569e-01
1.189000e+00 5.393600e-01
1.190000e+00 5.381572e-01
1.191000e+00 5.369484e-01
1.192000e+00 5.357336e-01
1.193000e+00 5.345130e-01
1.194000e+00 5.332864e-01
1.195000e+00 5.320540e-01
1.196000e+00 5.308157e-01
1.197000e+00 5.295716e-01
1.198000e+00 5.283217e-01
1.199000e+00 5.270661e-01
1.200000e+00 5.258047e-01
1.201000e+00 5.245375e-01
1.202000e+00 5.232647e-01
1.203000e+00 5.219861e-01
1.204000e+00 5.207020e-01
1.205000e+00 5.194122e-01
1.206000e+00 5.181167e-01
1.207000e+00 5.168157e-01
1.208000e+00 5.155091e-01
1.209000e+00 5.141970e-01
1.210000e+00 5.128794e-01
1.211000e+00 5.115563e-01
1.212000e+00 5.102277e-01
1.213000e+00 5.088937e-01
1.214000e+00 5.075542e-01
1.215000e+00 5.062093e-01
1.216000e+00 5.048591e-01
1.217000e+00 5.035035e-01
1.218000e+00 5.021426e-01
1.219000e+00 5.007764e-01
1.220000e+00 4.994049e-01
1.221000e+00 4.980282e-01
1.222000e+00 4.966462e-01
1.223000e+00 4.952590e-01
1.224000e+00 4.938666e-01
1.225000e+00 4.924691e-01
1.226000e+00 4.910664e-01
1.227000e+00 4.896586e-01
1.228000e+00 4.882457e-01
1.229000e+00 4.868278e-01
1.230000e+00 4.854048e-01
1.231000e+00 4.839768e-01
1.232000e+00 4.825437e-01
1.233000e+00 4.811058e-01
1.234000e+00 4.796628e-01
1.235000e+00 4.782150e-01
1.236000e+00 4.767622e-01
1.237000e+00 4.753045e-01
1.238000e+00 4.738420e-01
1.239000e+00 4.723747e-01
1.240000e+00 4.709026e-01
1.241000e+00 4.694256e-01
1.242000e+00 4.679439e-01
1.243000e+00 4.664575e-01
1.244000e+00 4.649664e-01
1.245000e+00 4.634706e-01
1.246000e+00 4.619701e-01
1.247000e+00 4.604649e-01
1.248000e+00 4.589552e-01
1.249000e+00 4.574408e-01
1.250000e+00 4.559219e-01
1.251000e+00 4.543984e-01
1.252000e+00 4.528704e-01
1.253000e+00 4.513379e-01
1.254000e+00 4.498009e-01
1.255000e+00 4.482595e-01
1.256000e+00 4.467136e-01
1.257000e+00 4.451634e-01
1.258000e+00 4.436087e-01
1.259000e+00 4.420497e-01
1.260000e+00 4.404863e-01
1.261000e+00 4.389187e-01
1.262000e+00 4.373467e-01
1.263000e+00 4.357705e-01
1.264000e+00 4.341900e-01
1.265000e+00 4.326054e-01
1.266000e+00 4.310165e-01
1.267000e+00 4.294234e-01
1.268000e+00 4.278262e-01
1.269000e+00 4.262249e-01
1.270000e+00 4.246195e-01
1.271000e+00 4.230100e-01
1.272000e+00 4.213965e-01
1.273000e+00 4.197789e-01
1.274000e+00 4.181573e-01
1.275000e+00 4.165317e-01
1.276000e+00 4.149022e-01
1.277000e+00 4.132687e-01
1.278000e+00 4.116313e-01
1.279000e+00 4.099900e-01
1.280000e+00 4.083449e-01
1.281000e+00 4.066959e-01
1.282000e+00 4.050431e-01
1.283000e+00 4.033865e-01
1.284000e+00 4.017261e-01
1.285000e+00 4.000620e-01
1.286000e+00 3.983941e-01
1.287000e+00 3.967226e-01
1.288000e+00 3.950473e-01
1.289000e+00 3.933684e-01
1.290000e+00 3.916859e-01
1.291000e+00 3.899998e-01
1.292000e+00 3.883100e-01
1.293000e+00 3.866168e-01
1.294000e+00 3.849199e-01
1.295000e+00 3.832196e-01
1.296000e+00 3.815157e-01
1.297000e+00 3.798084e-01
1.298000e+00 3.780977e-01
1.299000e+00 3.763835e-01
1.300000e+00 3.746659e-01
1.301000e+00 3.729449e-01
1.302000e+00 3.712206e-01
1.303000e+00 3.694930e-01
1.304000e+00 3.677620e-01
1.305000e+00 3.660278e-01
1.306000e+00 3.642903e-01
1.307000e+00 3.625495e-01
1.308000e+00 3.608056e-01
1.309000e+00 3.590584e-01
1.310000e+00 3.573081e-01
1.311000e+00 3.555546e-01
1.312000e+00 3.537980e-01
1.313000e+00 3.520383e-01
1.314000e+00 3.502756e-01
1.315000e+00 3.485097e-01
1.316000e+00 3.467409e-01
1.317000e+00 3.449690e-01
1.318000e+00 3.431941e-01
1.319000e+00 3.414163e-01
1.320000e+00 3.396355e-01
1.321000e+00 3.378519e-01
1.322000e+00 3.360653e-01
1.323000e+00 3.342758e-01
1.324000e+00 3.324835e-01
1.325000e+00 3.306884e-01
1.326000e+00 3.288905e-01
1.327000e+00 3.270898e-01
1.328000e+00 3.252863e-01
1.329000e+00 3.234801e-01
1.330000e+00 3.216711e-01
1.331000e+00 3.198595e-01
1.332000e+00 3.180453e-01
1.333000e+00 3.162283e-01
1.334000e+00 3.144088e-01
1.335000e+00 3.125866e-01
1.336000e+00 3.107619e-01
1.337000e+00 3.089346e-01
1.338000e+00 3.071048e-01
1.339000e+00 3.052725e-01
1.340000e+00 3.034377e-01
1.341000e+00 3.016004e-01
1.342000e+00 2.997607e-01
1.343000e+00 2.979185e-01
1.344000e+00 2.960740e-01
1.345000e+00 2.942271e-01
1.346000e+00 2.923778e-01
1.347000e+00 2.905262e-01
1.348000e+00 2.886723e-01
1.349000e+00 2.868161e-01
1.350000e+00 2.849576e-01
1.351000e+00 2.830969e-01
1.352000e+00 2.812340e-01
1.353000e+00 2.793689e-01
1.354000e+00 2.775016e-01
1.355000e+00 2.756321e-01
1.356000e+00 2.737606e-01
1.357000e+00 2.718869e-01
1.358000e+00 2.700111e-01
1.359000e+00 2.681333e-01
1.360000e+00 2.662534e-01
1.361000e+00 2.643715e-01
1.362000e+00 2.624876e-01
1.363000e+00 2.606017e-01
1.364000e+00 2.587138e-01
1.365000e+00 2.568241e-01
1.366000e+00 2.549324e-01
1.367000e+00 2.530388e-01
1.368000e+00 2.511434e-01
1.369000e+00 2.492461e-01
1.370000e+00 2.473470e-01
1.371000e+00 2.454461e-01
1.372000e+00 2.435434e-01
1.373000e+00 2.416389e-01
1.374000e+00 2.397327e-01
1.375000e+00 2.378248e-01
1.376000e+00 2.359152e-01
1.377000e+00 2.340040e-01
1.378000e+00 2.320910e-01
1.379000e+00 2.301765e-01
1.380000e+00 2.282603e-01
1.381000e+00 2.263426e-01
1.382000e+00 2.244233e-01
1.383000e+00 2.225024e-01
1.384000e+00 2.205800e-01
1.385000e+00 2.186562e-01
1.386000e+00 2.167308e-01
1.387000e+00 2.148040e-01
1.388000e+00 2.128757e-01
1.389000e+00 2.109461e-01
1.390000e+00 2.090150e-01
1.391000e+00 2.070826e-01
1.392000e+00 2.051488e-01
1.393000e+00 2.032137e-01
1.394000e+00 2.012772e-01
1.395000e+00 1.993395e-01
1.396000e+00 1.974005e-01
1.397000e+00 1.954603e-01
1.398000e+00 1.935188e-01
1.399000e+00 1.915762e-01
1.400000e+00 1.896323e-01
1.401000e+00 1.876873e-01
1.402000e+00 1.857412e-01
1.403000e+00 1.837939e-01
1.404000e+00 1.818455e-01
1.405000e+00 1.798960e-01
1.406000e+00 1.779455e-01
1.407000e+00 1.759940e-01
1.408000e+00 1.740414e-01
1.409000e+00 1.720879e-01
1.410000e+00 1.701333e-01
1.411000e+00 1.681778e-01
1.412000e+00 1.662214e-01
1.413000e+00 1.642640e-01
1.414000e+00 1.623058e-01
1.415000e+00 1.603467e-01
1.416000e+00 1.583867e-01
1.417000e+00 1.564259e-01
1.418000e+00 1.544643e-01
1.419000e+00 1.525019e-01
1.420000e+00 1.505387e-01
1.421000e+00 1.485748e-01
1.422000e+00 1.466101e-01
1.423000e+00 1.446448e-01
1.424000e+00 1.426787e-01
1.425000e+00 1.407120e-01
1.426000e+00 1.387446e-01
1.427000e+00 1.367766e-01
1.428000e+00 1.348079e-01
1.429000e+00 1.328387e-01
1.430000e+00 1.308689e-01
1.431000e+00 1.288986e-01
1.432000e+00 1.269277e-01
1.433000e+00 1.249564e-01
1.434000e+00 1.229845e-01
1.435000e+00 1.210122e-01
1.436000e+00 1.190394e-01
1.437000e+00 1.170661e-01
1.438000e+00 1.150925e-01
1.439000e+00 1.131185e-01
1.440000e+00 1.111441e-01
1.441000e+00 1.091693e-01
1.442000e+00 1.071942e-01
1.443000e+00 1.052188e-01
1.444000e+00 1.032431e-01
1.445000e+00 1.012672e-01
1.446000e+00 9.929095e-02
1.447000e+00 9.731449e-02
1.448000e+00 9.533781e-02
1.449000e+00 9.336093e-02
1.450000e+00 9.138388e-02
1.451000e+00 8.940666e-02
1.452000e+00 8.742931e-02
1.453000e+00 8.545183e-02
1.454000e+00 8.347425e-02
1.455000e+00 8.149659e-02
1.456000e+00 7.951887e-02
1.457000e+00 7.754110e-02
1.458000e+00 7.556331e-02
1.459000e+00 7.358551e-02
1.460000e+00 7.160772e-02
1.461000e+00 6.962997e-02
1.462000e+00 6.765226e-02
1.463000e+00 6.567462e-02
1.464000e+00 6.369707e-02
1.465000e+00 6.171963e-02
1.466000e+00 5.974231e-02
1.467000e+00 5.776514e-02
1.468000e+00 5.578813e-02
1.469000e+00 5.381129e-02
1.470000e+00 5.183466e-02
1.471000e+00 4.985825e-02
1.472000e+00 4.788207e-02
1.473000e+00 4.590615e-02
1.474000e+00 4.393050e-02
1.475000e+00 4.195514e-02
1.476000e+00 3.998009e-02
1.477000e+00 3.800537e-02
1.478000e+00 3.603099e-02
1.479000e+00 3.405698e-02
1.480000e+00 3.208335e-02
1.481000e+00 3.011013e-02
1.482000e+00 2.813732e-02
1.483000e+00 2.616494e-02
1.484000e+00 2.419303e-02
1.485000e+00 2.222158e-02
1.486000e+00 2.025063e-02
1.487000e+00 1.828018e-02
1.488000e+00 1.631027e-02
1.489000e+00 1.434089e-02
1.490000e+00 1.237208e-02
1.491000e+00 1.040384e-02
1.492000e+00 8.436209e-03
1.493000e+00 6.469188e-03
1.494000e+00 4.502799e-03
1.495000e+00 2.537061e-03
1.496000e+00 5.719901e-04
1.497000e+00 -1.392396e-03
1.498000e+00 -3.356079e-03
1.499000e+00 -5.319043e-03
1.500000e+00 -7.281269e-03
1.501000e+00 -9.242741e-03
1.502000e+00 -1.120344e-02
1.503000e+00 -1.316335e-02
1.504000e+00 -1.512246e-02
1.505000e+00 -1.708074e-02
1.506000e+00 -1.903818e-02
1.507000e+00 -2.099476e-02
1.508000e+00 -2.295047e-02
1.509000e+00 -2.490529e-02
1.510000e+00 -2.685920e-02
1.511000e+00 -2.881218e-02
1.512000e+00 -3.076422e-02
1.513000e+00 -3.271530e-02
1.514000e+00 -3.466541e-02
1.515000e+00 -3.661452e-02
1.516000e+00 -3.856263e-02
1.517000e+00 -4.050970e-02
1.518000e+00 -4.245574e-02
1.519000e+00 -4.440072e-02
1.520000e+00 -4.634462e-02
1.521000e+00 -4.828742e-02
1.522000e+00 -5.022912e-02
1.523000e+00 -5.216970e-02
1.524000e+00 -5.410913e-02
1.525000e+00 -5.604741e-02
1.526000e+00 -5.798451e-02
1.527000e+00 -5.992042e-02
1.528000e+00 -6.185513e-02
1.529000e+00 -6.378861e-02
1.530000e+00 -6.572086e-02
1.531000e+00 -6.765185e-02
1.532000e+00 -6.958157e-02
1.533000e+00 -7.151000e-02
1.534000e+00 -7.343713e-02
1.535000e+00 -7.536294e-02
1.536000e+00 -7.728742e-02
1.537000e+00 -7.921055e-02
1.538000e+00 -8.113231e-02
1.539000e+00 -8.305269e-02
1.540000e+00 -8.497167e-02
1.541000e+00 -8.688924e-02
1.542000e+00 -8.880538e-02
1.543000e+00 -9.072008e-02
1.544000e+00 -9.263332e-02
1.545000e+00 -9.454508e-02
1.546000e+00 -9.645535e-02
1.547000e+00 -9.836412e-02
1.548000e+00 -1.002714e-01
1.549000e+00 -1.021771e-01
1.550000e+00 -1.040812e-01
1.551000e+00 -1.059838e-01
1.552000e+00 -1.078848e-01
1.553000e+00 -1.097842e-01
1.554000e+00 -1.116820e-01
1.555000e+00 -1.135782e-01
1.556000e+00 -1.154727e-01
1.557000e+00 -1.173656e-01
1.558000e+00 -1.192568e-01
1.559000e+00 -1.211463e-01
1.560000e+00 -1.230342e-01
1.561000e+00 -1.249203e-01
1.562000e+00 -1.268046e-01
1.563000e+00 -1.286872e-01
1.564000e+00 -1.305681e-01
1.565000e+00 -1.324472e-01
1.566000e+00 -1.343245e-01
1.567000e+00 -1.362000e-01
1.568000e+00 -1.380737e-01
1.569000e+00 -1.399455e-01
1.570000e+00 -1.418155e-01
1.571000e+00 -1.436836e-01
1.572000e+00 -1.455499e-01
1.573000e+00 -1.474143e-01
1.574000e+00 -1.492767e-01
1.575000e+00 -1.511373e-01
1.576000e+00 -1.529959e-01
1.577000e+00 -1.548525e-01
1.578000e+00 -1.567073e-01
1.579000e+00 -1.585600e-01
1.580000e+00 -1.604107e-01
1.581000e+00 -1.622595e-01
1.582000e+00 -1.641062e-01
1.583000e+00 -1.659509e-01
1.584000e+00 -1.677936e-01
1.585000e+00 -1.696342e-01
1.586000e+00 -1.714727e-01
1.587000e+00 -1.733091e-01
1.588000e+00 -1.751435e-01
1.589000e+00 -1.769757e-01
1.590000e+00 -1.788058e-01
1.591000e+00 -1.806338e-01
1.592000e+00 -1.824596e-01
1.593000e+00 -1.842833e-01
1.594000e+00 -1.861048e-01
1.595000e+00 -1.879241e-01
1.596000e+00 -1.897411e-01
1.597000e+00 -1.915560e-01
1.598000e+00 -1.933686e-01
1.599000e+00 -1.951790e-01
1.600000e+00 -1.969872e-01
1.601000e+00 -1.987931e-01
1.602000e+00 -2.005966e-01
1.603000e+00 -2.023979e-01
1.604000e+00 -2.041969e-01
1.605000e+00 -2.059936e-01
1.606000e+00 -2.077879e-01
1.607000e+00 -2.095799e-01
1.608000e+00 -2.113695e-01
1.609000e+00 -2.131568e-01
1.610000e+00 -2.149416e-01
1.611000e+00 -2.167241e-01
1.612000e+00 -2.185042e-01
1.613000e+00 -2.202818e-01
1.614000e+00 -2.220570e-01
1.615000e+00 -2.238298e-01
1.616000e+00 -2.256001e-01
1.617000e+00 -2.273680e-01
1.618000e+00 -2.291333e-01
1.619000e+00 -2.308962e-01
1.620000e+00 -2.326565e-01
1.621000e+00 -2.344144e-01
1.622000e+00 -2.361697e-01
1.623000e+00 -2.379224e-01
1.624000e+00 -2.396727e-01
1.625000e+00 -2.414203e-01
1.626000e+00 -2.431654e-01
1.627000e+00 -2.449078e-01
1.628000e+00 -2.466477e-01
1.629000e+00 -2.483850e-01
1.630000e+00 -2.501196e-01
1.631000e+00 -2.518516e-01
1.632000e+00 -2.535810e-01
1.633000e+00 -2.553077e-01
1.634000e+00 -2.570317e-01
1.635000e+00 -2.587531e-01
1.636000e+00 -2.604717e-01
1.637000e+00 -2.621877e-01
1.638000e+00 -2.639009e-01
1.639000e+00 -2.656114e-01
1.640000e+00 -2.673192e-01
1.641000e+00 -2.690242e-01
1.642000e+00 -2.707265e-01
1.643000e+00 -2.724259e-01
1.644000e+00 -2.741227e-01
1.645000e+00 -2.758166e-01
1.646000e+00 -2.775077e-01
1.647000e+00 -2.791960e-01
1.648000e+00 -2.808815e-01
1.649000e+00 -2.825641e-01
1.650000e+00 -2.842439e-01
1.651000e+00 -2.859208e-01
1.652000e+00 -2.875949e-01
1.653000e+00 -2.892661e-01
1.654000e+00 -2.909344e-01
1.655000e+00 -2.925998e-01
1.656000e+00 -2.942623e-01
1.657000e+00 -2.959219e-01
1.658000e+00 -2.975785e-01
1.659000e+00 -2.992322e-01
1.660000e+00 -3.008830e-01
1.661000e+00 -3.025308e-01
1.662000e+00 -3.041756e-01
1.663000e+00 -3.058174e-01
1.664000e+00 -3.074563e-01
1.665000e+00 -3.090921e-01
1.666000e+00 -3.107250e-01
1.667000e+00 -3.123548e-01
1.668000e+00 -3.139816e-01
1.669000e+00 -3.156053e-01
1.670000e+00 -3.172260e-01
1.671000e+00 -3.188437e-01
1.672000e+00 -3.204582e-01
1.673000e+00 -3.220697e-01
1.674000e+00 -3.236782e-01
1.675000e+00 -3.252835e-01
1.676000e+00 -3.268857e-01
1.677000e+00 -3.284848e-01
1.678000e+00 -3.300807e-01
1.679000e+00 -3.316735e-01
1.680000e+00 -3.332632e-01
1.681000e+00 -3.348498e-01
1.682000e+00 -3.364331e-01
1.683000e+00 -3.380133e-01
1.684000e+00 -3.395903e-01
1.685000e+00 -3.411642e-01
1.686000e+00 -3.427348e-01
1.687000e+00 -3.443022e-01
1.688000e+00 -3.458664e-01
1.689000e+00 -3.474274e-01
1.690000e+00 -3.489852e-01
1.691000e+00 -3.505397e-01
1.692000e+00 -3.520909e-01
1.693000e+00 -3.536389e-01
1.694000e+00 -3.551836e-01
1.695000e+00 -3.567251e-01
1.696000e+00 -3.582633e-01
1.697000e+00 -3.597981e-01
1.698000e+00 -3.613297e-01
1.699000e+00 -3.628579e-01
1.700000e+00 -3.643829e-01
1.701000e+00 -3.659045e-01
1.702000e+00 -3.674228e-01
1.703000e+00 -3.689377e-01
1.704000e+00 -3.704493e-01
1.705000e+00 -3.719575e-01
1.706000e+00 -3.734624e-01
1.707000e+00 -3.749638e-01
1.708000e+00 -3.764619e-01
1.709000e+00 -3.779566e-01
1.710000e+00 -3.794479e-01
1.711000e+00 -3.809358e-01
1.712000e+00 -3.824203e-01
1.713000e+00 -3.839014e-01
1.714000e+00 -3.853790e-01
1.715000e+00 -3.868532e-01
1.716000e+00 -3.883240e-01
1.717000e+00 -3.897912e-01
1.718000e+00 -3.912551e-01
1.719000e+00 -3.927155e-01
1.720000e+00 -3.941723e-01
1.721000e+00 -3.956258e-01
1.722000e+00 -3.970757e-01
1.723000e+00 -3.985221e-01
1.724000e+00 -3.999650e-01
1.725000e+00 -4.014044e-01
1.726000e+00 -4.028403e-01
1.727000e+00 -4.042727e-01
1.728000e+00 -4.057015e-01
1.729000e+00 -4.071268e-01
1.730000e+00 -4.085486e-01
1.731000e+00 -4.099668e-01
1.732000e+00 -4.113814e-01
1.733000e+00 -4.127925e-01
1.734000e+00 -4.142000e-01
1.735000e+00 -4.156039e-01
1.736000e+00 -4.170042e-01
1.737000e+00 -4.184010e-01
1.738000e+00 -4.197941e-01
1.739000e+00 -4.211836e-01
1.740000e+00 -4.225696e-01
1.741000e+00 -4.239519e-01
1.742000e+00 -4.253305e-01
1.743000e+00 -4.267056e-01
1.744000e+00 -4.280770e-01
1.745000e+00 -4.294448e-01
1.746000e+00 -4.308089e-01
1.747000e+00 -4.321693e-01
1.748000e+00 -4.335261e-01
1.749000e+00 -4.348793e-01
1.750000e+00 -4.362287e-01
1.751000e+00 -4.375745e-01
1.752000e+00 -4.389166e-01
1.753000e+00 -4.402550e-01
1.754000e+00 -4.415897e-01
1.755000e+00 -4.429207e-01
1.756000e+00 -4.442480e-01
1.757000e+00 -4.455716e-01
1.758000e+00 -4.468914e-01
1.759000e+00 -4.482076e-01
1.760000e+00 -4.495200e-01
1.761000e+00 -4.508286e-01
1.762000e+00 -4.521336e-01
1.763000e+00 -4.534347e-01
1.764000e+00 -4.547322e-01
1.765000e+00 -4.560258e-01
1.766000e+00 -4.573157e-01
1.767000e+00 -4.586019e-01
1.768000e+00 -4.598842e-01
1.769000e+00 -4.611628e-01
1.770000e+00 -4.624376e-01
1.771000e+00 -4.637086e-01
1.772000e+00 -4.649758e-01
1.773000e+00 -4.662392e-01
1.774000e+00 -4.674989e-01
1.775000e+00 -4.687547e-01
1.776000e+00 -4.700067e-01
1.777000e+00 -4.712548e-01
1.778000e+00 -4.724992e-01
1.779000e+00 -4.737397e-01
1.780000e+00 -4.749764e-01
1.781000e+00 -4.762093e-01
1.782000e+00 -4.774383e-01
1.783000e+00 -4.786635e-01
1.784000e+00 -4.798848e-01
1.785000e+00 -4.811023e-01
1.786000e+00 -4.823159e-01
1.787000e+00 -4.835256e-01
1.788000e+00 -4.847315e-01
1.789000e+00 -4.859335e-01
1.790000e+00 -4.871317e-01
1.791000e+00 -4.883259e-01
1.792000e+00 -4.895163e-01
1.793000e+00 -4.907028e-01
1.794000e+00 -4.918854e-01
1.795000e+00 -4.930641e-01
1.796000e+00 -4.942389e-01
1.797000e+00 -4.954098e-01
1.798000e+00 -4.965768e-01
1.799000e+00 -4.977399e-01
1.800000e+00 -4.988991e-01
1.801000e+00 -5.000543e-01
1.802000e+00 -5.012057e-01
1.803000e+00 -5.023531e-01
1.804000e+00 -5.034966e-01
1.805000e+00 -5.046361e-01
1.806000e+00 -5.057717e-01
1.807000e+00 -5.069034e-01
1.808000e+00 -5.080311e-01
1.809000e+00 -5.091549e-01
1.810000e+00 -5.102748e-01
1.811000e+00 -5.113907e-01
1.812000e+00 -5.125026e-01
1.813000e+00 -5.136106e-01
1.814000e+00 -5.147146e-01
1.815000e+00 -5.158146e-01
1.816000e+00 -5.169107e-01
1.817000e+00 -5.180028e-01
1.818000e+00 -5.190910e-01
1.819000e+00 -5.201752e-01
1.820000e+00 -5.212553e-01
1.821000e+00 -5.223316e-01
1.822000e+00 -5.234038e-01
1.823000e+00 -5.244720e-01
1.824000e+00 -5.255363e-01
1.825000e+00 -5.265965e-01
1.826000e+00 -5.276528e-01
1.827000e+00 -5.287051e-01
1.828000e+00 -5.297533e-01
1.829000e+00 -5.307976e-01
1.830000e+00 -5.318378e-01
1.831000e+00 -5.328741e-01
1.832000e+00 -5.339063e-01
1.833000e+00 -5.349346e-01
1.834000e+00 -5.359588e-01
1.835000e+00 -5.369790e-01
1.836000e+00 -5.379952e-01
1.837000e+00 -5.390074e-01
1.838000e+00 -5.400155e-01
1.839000e+00 -5.410196e-01
1.840000e+00 -5.420197e-01
1.841000e+00 -5.430158e-01
1.842000e+00 -5.440078e-01
1.843000e+00 -5.449958e-01
1.844000e+00 -5.459798e-01
1.845000e+00 -5.469597e-01
1.846000e+00 -5.479357e-01
1.847000e+00 -5.489075e-01
1.848000e+00 -5.498753e-01
1.849000e+00 -5.508391e-01
1.850000e+00 -5.517989e-01
1.851000e+00 -5.527546e-01
1.852000e+00 -5.537062e-01
1.853000e+00 -5.546538e-01
1.854000e+00 -5.555974e-01
1.855000e+00 -5.565369e-01
1.856000e+00 -5.574723e-01
1.857000e+00 -5.584037e-01
1.858000e+00 -5.593311e-01
1.859000e+00 -5.602544e-01
1.860000e+00 -5.611736e-01
1.861000e+00 -5.620888e-01
1.862000e+00 -5.629999e-01
1.863000e+00 -5.639070e-01
1.864000e+00 -5.648100e-01
1.865000e+00 -5.657089e-01
1.866000e+00 -5.666038e-01
1.867000e+00 -5.674946e-01
1.868000e+00 -5.683814e-01
1.869000e+00 -5.692641e-01
1.870000e+00 -5.701427e-01
1.871000e+00 -5.710173e-01
1.872000e+00 -5.718878e-01
1.873000e+00 -5.727542e-01
1.874000e+00 -5.736165e-01
1.875000e+00 -5.744748e-01
1.876000e+00 -5.753291e-01
1.877000e+00 -5.761792e-01
1.878000e+00 -5.770253e-01
1.879000e+00 -5.778673e-01
1.880000e+00 -5.787053e-01
1.881000e+00 -5.795391e-01
1.882000e+00 -5.803690e-01
1.883000e+00 -5.811947e-01
1.884000e+00 -5.820164e-01
1.885000e+00 -5.828340e-01
1.886000e+00 -5.836475e-01
1.887000e+00 -5.844569e-01
1.888000e+00 -5.852623e-01
1.889000e+00 -5.860636e-01
1.890000e+00 -5.868609e-01
1.891000e+00 -5.876541e-01
1.892000e+00 -5.884432e-01
1.893000e+00 -5.892282e-01
1.894000e+00 -5.900092e-01
1.895000e+00 -5.907860e-01
1.896000e+00 -5.915589e-01
1.897000e+00 -5.923276e-01
1.898000e+00 -5.930923e-01
1.899000e+00 -5.938529e-01
1.900000e+00 -5.946095e-01
1.901000e+00 -5.953620e-01
1.902000e+00 -5.961104e-01
1.903000e+00 -5.968548e-01
1.904000e+00 -5.975950e-01
1.905000e+00 -5.983313e-01
1.906000e+00 -5.990634e-01
1.907000e+00 -5.997915e-01
1.908000e+00 -6.005156e-01
1.909000e+00 -6.012355e-01
1.910000e+00 -6.019515e-01
1.911000e+00 -6.026633e-01
1.912000e+00 -6.033711e-01
1.913000e+00 -6.040748e-01
1.914000e+00 -6.047745e-01
1.915000e+00 -6.054702e-01
1.916000e+00 -6.061617e-01
1.917000e+00 -6.068493e-01
1.918000e+00 -6.075327e-01
1.919000e+00 -6.082121e-01
1.920000e+00 -6.088875e-01
1.921000e+00 -6.095588e-01
1.922000e+00 -6.102261e-01
1.923000e+00 -6.108893e-01
1.924000e+00 -6.115485e-01
1.925000e+00 -6.122037e-01
1.926000e+00 -6.128548e-01
1.927000e+00 -6.135018e-01
1.928000e+00 -6.141448e-01
1.929000e+00 -6.147838e-01
1.930000e+00 -6.154188e-01
1.931000e+00 -6.160497e-01
1.932000e+00 -6.166766e-01
1.933000e+00 -6.172994e-01
1.934000e+00 -6.179183e-01
1.935000e+00 -6.185331e-01
1.936000e+00 -6.191438e-01
1.937000e+00 -6.197506e-01
1.938000e+00 -6.203533e-01
1.939000e+00 -6.209520e-01
1.940000e+00 -6.215467e-01
1.941000e+00 -6.221374e-01
1.942000e+00 -6.227241e-01
1.943000e+00 -6.233067e-01
1.944000e+00 -6.238854e-01
1.945000e+00 -6.244600e-01
1.946000e+00 -6.250307e-01
1.947000e+00 -6.255973e-01
1.948000e+00 -6.261600e-01
1.949000e+00 -6.267186e-01
1.950000e+00 -6.272732e-01
1.951000e+00 -6.278239e-01
1.952000e+00 -6.283706e-01
1.953000e+00 -6.289132e-01
1.954000e+00 -6.294519e-01
1.955000e+00 -6.299866e-01
1.956000e+00 -6.305174e-01
1.957000e+00 -6.310441e-01
1.958000e+00 -6.315669e-01
1.959000e+00 -6.320857e-01
1.960000e+00 -6.326005e-01
1.961000e+00 -6.331114e-01
1.962000e+00 -6.336183e-01
1.963000e+00 -6.341212e-01
1.964000e+00 -6.346202e-01
1.965000e+00 -6.351152e-01
1.966000e+00 -6.356063e-01
1.967000e+00 -6.360934e-01
1.968000e+00 -6.365766e-01
1.969000e+00 -6.370559e-01
1.970000e+00 -6.375311e-01
1.971000e+00 -6.380025e-01
1.972000e+00 -6.384699e-01
1.973000e+00 -6.389334e-01
1.974000e+00 -6.393930e-01
1.975000e+00 -6.398486e-01
1.976000e+00 -6.403003e-01
1.977000e+00 -6.407481e-01
1.978000e+00 -6.411920e-01
1.979000e+00 -6.416319e-01
1.980000e+00 -6.420680e-01
1.981000e+00 -6.425002e-01
1.982000e+00 -6.429284e-01
1.983000e+00 -6.433528e-01
1.984000e+00 -6.437732e-01
1.985000e+00 -6.441898e-01
1.986000e+00 -6.446024e-01
1.987000e+00 -6.450112e-01
1.988000e+00 -6.454162e-01
1.989000e+00 -6.458172e-01
1.990000e+00 -6.462143e-01
1.991000e+00 -6.466076e-01
1.992000e+00 -6.469971e-01
1.993000e+00 -6.473826e-01
1.994000e+00 -6.477643e-01
1.995000e+00 -6.481422e-01
1.996000e+00 -6.485162e-01
1.997000e+00 -6.488863e-01
1.998000e+00 -6.492526e-01
1.999000e+00 -6.496151e-01
2.000000e+00 -6.499737e-01
2.001000e+00 -6.503285e-01
2.002000e+00 -6.506795e-01
2.003000e+00 -6.510267e-01
2.004000e+00 -6.513700e-01
2.005000e+00 -6.517095e-01
2.006000e+00 -6.520452e-01
2.007000e+00 -6.523771e-01
2.008000e+00 -6.527052e-01
2.009000e+00 -6.530295e-01
2.010000e+00 -6.533500e-01
2.011000e+00 -6.536668e-01
2.012000e+00 -6.539797e-01
2.013000e+00 -6.542889e-01
2.014000e+00 -6.545942e-01
2.015000e+00 -6.548958e-01
2.016000e+00 -6.551937e-01
2.017000e+00 -6.554878e-01
2.018000e+00 -6.557781e-01
2.019000e+00 -6.560647e-01
2.020000e+00 -6.563475e-01
2.021000e+00 -6.566265e-01
2.022000e+00 -6.569019e-01
2.023000e+00 -6.571735e-01
2.024000e+00 -6.574414e-01
2.025000e+00 -6.577055e-01
2.026000e+00 -6.579659e-01
2.027000e+00 -6.582226e-01
2.028000e+00 -6.584756e-01
2.029000e+00 -6.587249e-01
2.030000e+00 -6.589705e-01
2.031000e+00 -6.592124e-01
2.032000e+00 -6.594506e-01
2.033000e+00 -6.596851e-01
2.034000e+00 -6.599160e-01
2.035000e+00 -6.601431e-01
2.036000e+00 -6.603666e-01
2.037000e+00 -6.605864e-01
2.038000e+00 -6.608026e-01
2.039000e+00 -6.610151e-01
2.040000e+00 -6.612239e-01
2.041000e+00 -6.614291e-01
2.042000e+00 -6.616307e-01
2.043000e+00 -6.618286e-01
2.044000e+00 -6.620229e-01
2.045000e+00 -6.622136e-01
2.046000e+00 -6.624007e-01
2.047000e+00 -6.625841e-01
2.048000e+00 -6.627640e-01
2.049000e+00 -6.629402e-01
2.050000e+00 -6.631128e-01
2.051000e+00 -6.632819e-01
2.052000e+00 -6.634473e-01
2.053000e+00 -6.636092e-01
2.054000e+00 -6.637675e-01
2.055000e+00 -6.639222e-01
2.056000e+00 -6.640734e-01
2.057000e+00 -6.642210e-01
2.058000e+00 -6.643650e-01
2.059000e+00 -6.645055e-01
2.060000e+00 -6.646425e-01
2.061000e+00 -6.647759e-01
2.062000e+00 -6.649058e-01
2.063000e+00 -6.650322e-01
2.064000e+00 -6.651550e-01
2.065000e+00 -6.652743e-01
2.066000e+00 -6.653902e-01
2.067000e+00 -6.655025e-01
2.068000e+00 -6.656113e-01
2.069000e+00 -6.657167e-01
2.070000e+00 -6.658185e-01
2.071000e+00 -6.659169e-01
2.072000e+00 -6.660118e-01
2.073000e+00 -6.661032e-01
2.074000e+00 -6.661912e-01
2.075000e+00 -6.662757e-01
2.076000e+00 -6.663568e-01
2.077000e+00 -6.664345e-01
2.078000e+00 -6.665087e-01
2.079000e+00 -6.665794e-01
2.080000e+00 -6.666468e-01
2.081000e+00 -6.667107e-01
2.082000e+00 -6.667712e-01
2.083000e+00 -6.668283e-01
2.084000e+00 -6.668821e-01
2.085000e+00 -6.669324e-01
2.086000e+00 -6.669793e-01
2.087000e+00 -6.670229e-01
2.088000e+00 -6.670631e-01
2.089000e+00 -6.670999e-01
2.090000e+00 -6.671334e-01
2.091000e+00 -6.671635e-01
2.092000e+00 -6.671902e-01
2.093000e+00 -6.672136e-01
2.094000e+00 -6.672337e-01
2.095000e+00 -6.672505e-01
2.096000e+00 -6.672639e-01
2.097000e+00 -6.672740e-01
2.098000e+00 -6.672809e-01
2.099000e+00 -6.672844e-01
2.100000e+00 -6.672846e-01
2.101000e+00 -6.672815e-01
2.102000e+00 -6.672752e-01
2.103000e+00 -6.672655e-01
2.104000e+00 -6.672526e-01
2.105000e+00 -6.672365e-01
2.106000e+00 -6.672171e-01
2.107000e+00 -6.671944e-01
2.108000e+00 -6.671685e-01
2.109000e+00 -6.671394e-01
2.110000e+00 -6.671070e-01
2.111000e+00 -6.670714e-01
2.112000e+00 -6.670326e-01
2.113000e+00 -6.669906e-01
2.114000e+00 -6.669454e-01
2.115000e+00 -6.668970e-01
2.116000e+00 -6.668454e-01
2.117000e+00 -6.667907e-01
2.118000e+00 -6.667327e-01
2.119000e+00 -6.666716e-01
2.120000e+00 -6.666074e-01
2.121000e+00 -6.665400e-01
2.122000e+00 -6.664694e-01
2.123000e+00 -6.663957e-01
2.124000e+00 -6.663189e-01
2.125000e+00 -6.662390e-01
2.126000e+00 -6.661559e-01
2.127000e+00 -6.660698e-01
2.128000e+00 -6.659805e-01
2.129000e+00 -6.658881e-01
2.130000e+00 -6.657927e-01
2.131000e+00 -6.656942e-01
2.132000e+00 -6.655926e-01
2.133000e+00 -6.654879e-01
2.134000e+00 -6.653802e-01
2.135000e+00 -6.652694e-01
2.136000e+00 -6.651556e-01
2.137000e+00 -6.650388e-01
2.138000e+00 -6.649189e-01
2.139000e+00 -6.647960e-01
2.140000e+00 -6.646701e-01
2.141000e+00 -6.645412e-01
2.142000e+00 -6.644093e-01
2.143000e+00 -6.642743e-01
2.144000e+00 -6.641365e-01
2.145000e+00 -6.639956e-01
2.146000e+00 -6.638518e-01
2.147000e+00 -6.637050e-01
2.148000e+00 -6.635552e-01
2.149000e+00 -6.634025e-01
2.150000e+00 -6.632469e-01
2.151000e+00 -6.630883e-01
2.152000e+00 -6.629269e-01
2.153000e+00 -6.627625e-01
2.154000e+00 -6.625952e-01
2.155000e+00 -6.624250e-01
2.156000e+00 -6.622519e-01
2.157000e+00 -6.620759e-01
2.158000e+00 -6.618970e-01
2.159000e+00 -6.617153e-01
2.160000e+00 -6.615307e-01
2.161000e+00 -6.613432e-01
2.162000e+00 -6.611530e-01
2.163000e+00 -6.609598e-01
2.164000e+00 -6.607639e-01
2.165000e+00 -6.605651e-01
2.166000e+00 -6.603635e-01
2.167000e+00 -6.601591e-01
2.168000e+00 -6.599519e-01
2.169000e+00 -6.597419e-01
2.170000e+00 -6.595291e-01
2.171000e+00 -6.593136e-01
2.172000e+00 -6.590952e-01
2.173000e+00 -6.588742e-01
2.174000e+00 -6.586503e-01
2.175000e+00 -6.584238e-01
2.176000e+00 -6.581944e-01
2.177000e+00 -6.579624e-01
2.178000e+00 -6.577276e-01
2.179000e+00 -6.574902e-01
2.180000e+00 -6.572500e-01
2.181000e+00 -6.570071e-01
2.182000e+00 -6.567616e-01
2.183000e+00 -6.565133e-01
2.184000e+00 -6.562624e-01
2.185000e+00 -6.560089e-01
2.186000e+00 -6.557526e-01
2.187000e+00 -6.554938e-01
2.188000e+00 -6.552323e-01
2.189000e+00 -6.549681e-01
2.190000e+00 -6.547013e-01
2.191000e+00 -6.544320e-01
2.192000e+00 -6.541600e-01
2.193000e+00 -6.538854e-01
2.194000e+00 -6.536082e-01
2.195000e+00 -6.533285e-01
2.196000e+00 -6.530461e-01
2.197000e+00 -6.527612e-01
2.198000e+00 -6.524738e-01
2.199000e+00 -6.521838e-01
2.200000e+00 -6.518913e-01
2.201000e+00 -6.515962e-01
2.202000e+00 -6.512986e-01
2.203000e+00 -6.509985e-01
2.204000e+00 -6.506959e-01
2.205000e+00 -6.503907e-01
2.206000e+00 -6.500831e-01
2.207000e+00 -6.497730e-01
2.208000e+00 -6.494605e-01
2.209000e+00 -6.491454e-01
2.210000e+00 -6.488280e-01
2.211000e+00 -6.485080e-01
2.212000e+00 -6.481856e-01
2.213000e+00 -6.478608e-01
2.214000e+00 -6.475336e-01
2.215000e+00 -6.472040e-01
2.216000e+00 -6.468719e-01
2.217000e+00 -6.465375e-01
2.218000e+00 -6.462006e-01
2.219000e+00 -6.458614e-01
2.220000e+00 -6.455198e-01
2.221000e+00 -6.451758e-01
2.222000e+00 -6.448295e-01
2.223000e+00 -6.444809e-01
2.224000e+00 -6.441299e-01
2.225000e+00 -6.437765e-01
2.226000e+00 -6.434209e-01
2.227000e+00 -6.430629e-01
2.228000e+00 -6.427027e-01
2.229000e+00 -6.423401e-01
2.230000e+00 -6.419752e-01
2.231000e+00 -6.416081e-01
2.232000e+00 -6.412387e-01
2.233000e+00 -6.408670e-01
2.234000e+00 -6.404931e-01
2.235000e+00 -6.401170e-01
2.236000e+00 -6.397386e-01
2.237000e+00 -6.393580e-01
2.238000e+00 -6.389751e-01
2.239000e+00 -6.385901e-01
2.240000e+00 -6.382028e-01
2.241000e+00 -6.378134e-01
2.242000e+00 -6.374217e-01
2.243000e+00 -6.370279e-01
2.244000e+00 -6.366320e-01
2.245000e+00 -6.362338e-01
2.246000e+00 -6.358336e-01
2.247000e+00 -6.354311e-01
2.248000e+00 -6.350266e-01
2.249000e+00 -6.346199e-01
2.250000e+00 -6.342111e-01
2.251000e+00 -6.338002e-01
2.252000e+00 -6.333872e-01
2.253000e+00 -6.329722e-01
2.254000e+00 -6.325550e-01
2.255000e+00 -6.321358e-01
2.256000e+00 -6.317145e-01
2.257000e+00 -6.312911e-01
2.258000e+00 -6.308657e-01
2.259000e+00 -6.304383e-01
2.260000e+00 -6.300089e-01
2.261000e+00 -6.295774e-01
2.262000e+00 -6.291439e-01
2.263000e+00 -6.287084e-01
2.264000e+00 -6.282710e-01
2.265000e+00 -6.278315e-01
2.266000e+00 -6.273901e-01
2.267000e+00 -6.269467e-01
2.268000e+00 -6.265013e-01
2.269000e+00 -6.260540e-01
2.270000e+00 -6.256048e-01
2.271000e+00 -6.251536e-01
2.272000e+00 -6.247005e-01
2.273000e+00 -6.242455e-01
2.274000e+00 -6.237886e-01
2.275000e+00 -6.233298e-01
2.276000e+00 -6.228692e-01
2.277000e+00 -6.224066e-01
2.278000e+00 -6.219422e-01
2.279000e+00 -6.214759e-01
2.280000e+00 -6.210077e-01
2.281000e+00 -6.205377e-01
2.282000e+00 -6.200659e-01
2.283000e+00 -6.195923e-01
2.284000e+00 -6.191168e-01
2.285000e+00 -6.186396e-01
2.286000e+00 -6.181605e-01
2.287000e+00 -6.176796e-01
2.288000e+00 -6.171970e-01
2.289000e+00 -6.167126e-01
2.290000e+00 -6.162265e-01
2.291000e+00 -6.157385e-01
2.292000e+00 -6.152489e-01
2.293000e+00 -6.147575e-01
2.294000e+00 -6.142644e-01
2.295000e+00 -6.137695e-01
2.296000e+00 -6.132730e-01
2.297000e+00 -6.127747e-01
2.298000e+00 -6.122748e-01
2.299000e+00 -6.117732e-01
2.300000e+00 -6.112699e-01
2.301000e+00 -6.107649e-01
2.302000e+00 -6.102583e-01
2.303000e+00 -6.097500e-01
2.304000e+00 -6.092401e-01
2.305000e+00 -6.087286e-01
2.306000e+00 -6.082155e-01
2.307000e+00 -6.077007e-01
2.308000e+00 -6.071844e-01
2.309000e+00 -6.066664e-01
2.310000e+00 -6.061469e-01
2.311000e+00 -6.056258e-01
2.312000e+00 -6.051031e-01
2.313000e+00 -6.045788e-01
2.314000e+00 -6.040531e-01
2.315000e+00 -6.035257e-01
2.316000e+00 -6.029969e-01
2.317000e+00 -6.024665e-01
2.318000e+00 -6.019346e-01
2.319000e+00 -6.014012e-01
2.320000e+00 -6.008663e-01
2.321000e+00 -6.003299e-01
2.322000e+00 -5.997921e-01
2.323000e+00 -5.992528e-01
2.324000e+00 -5.987120e-01
2.325000e+00 -5.981697e-01
2.326000e+00 -5.976261e-01
2.327000e+00 -5.970810e-01
2.328000e+00 -5.965344e-01
2.329000e+00 -5.959865e-01
2.330000e+00 -5.954371e-01
2.331000e+00 -5.948864e-01
2.332000e+00 -5.943342e-01
2.333000e+00 -5.937807e-01
2.334000e+00 -5.932258e-01
2.335000e+00 -5.926696e-01
2.336000e+00 -5.921120e-01
2.337000e+00 -5.915530e-01
2.338000e+00 -5.909927e-01
2.339000e+00 -5.904311e-01
2.340000e+00 -5.898682e-01
2.341000e+00 -5.893039e-01
2.342000e+00 -5.887384e-01
2.343000e+00 -5.881716e-01
2.344000e+00 -5.876034e-01
2.345000e+00 -5.870341e-01
2.346000e+00 -5.864634e-01
2.347000e+00 -5.858915e-01
2.348000e+00 -5.853183e-01
2.349000e+00 -5.847439e-01
2.350000e+00 -5.841683e-01
2.351000e+00 -5.835915e-01
2.352000e+00 -5.830134e-01
2.353000e+00 -5.824342e-01
2.354000e+00 -5.818537e-01
2.355000e+00 -5.812721e-01
2.356000e+00 -5.806892e-01
2.357000e+00 -5.801053e-01
2.358000e+00 -5.795201e-01
2.359000e+00 -5.789338e-01
2.360000e+00 -5.783464e-01
2.361000e+00 -5.777578e-01
2.362000e+00 -5.771681e-01
2.363000e+00 -5.765773e-01
2.364000e+00 -5.759854e-01
2.365000e+00 -5.753924e-01
2.366000e+00 -5.747983e-01
2.367000e+00 -5.742031e-01
2.368000e+00 -5.736068e-01
2.369000e+00 -5.730095e-01
2.370000e+00 -5.724112e-01
2.371000e+00 -5.718117e-01
2.372000e+00 -5.712113e-01
2.373000e+00 -5.706098e-01
2.374000e+00 -5.700073e-01
2.375000e+00 -5.694038e-01
2.376000e+00 -5.687993e-01
2.377000e+00 -5.681938e-01
2.378000e+00 -5.675873e-01
2.379000e+00 -5.669798e-01
2.380000e+00 -5.663714e-01
2.381000e+00 -5.657620e-01
2.382000e+00 -5.651516e-01
2.383000e+00 -5.645403e-01
2.384000e+00 -5.639281e-01
2.385000e+00 -5.633150e-01
2.386000e+00 -5.627009e-01
2.387000e+00 -5.620860e-01
2.388000e+00 -5.614701e-01
2.389000e+00 -5.608533e-01
2.390000e+00 -5.602357e-01
2.391000e+00 -5.596172e-01
2.392000e+00 -5.589978e-01
2.393000e+00 -5.583776e-01
2.394000e+00 -5.577565e-01
2.395000e+00 -5.571346e-01
2.396000e+00 -5.565119e-01
2.397000e+00 -5.558883e-01
2.398000e+00 -5.552639e-01
2.399000e+00 -5.546387e-01
2.400000e+00 -5.540128e-01
2.401000e+00 -5.533860e-01
2.402000e+00 -5.527584e-01
2.403000e+00 -5.521301e-01
2.404000e+00 -5.515011e-01
2.405000e+00 -5.508712e-01
2.406000e+00 -5.502407e-01
2.407000e+00 -5.496093e-01
2.408000e+00 -5.489773e-01
2.409000e+00 -5.483445e-01
2.410000e+00 -5.477111e-01
2.411000e+00 -5.470769e-01
2.412000e+00 -5.464420e-01
2.413000e+00 -5.458065e-01
2.414000e+00 -5.451702e-01
2.415000e+00 -5.445333e-01
2.416000e+00 -5.438958e-01
2.417000e+00 -5.432575e-01
2.418000e+00 -5.426187e-01
2.419000e+00 -5.419792e-01
2.420000e+00 -5.413391e-01
2.421000e+00 -5.406983e-01
2.422000e+00 -5.400569e-01
2.423000e+00 -5.394150e-01
2.424000e+00 -5.387724e-01
2.425000e+00 -5.381293e-01
2.426000e+00 -5.374856e-01
2.427000e+00 -5.368413e-01
2.428000e+00 -5.361964e-01
2.429000e+00 -5.355510e-01
2.430000e+00 -5.349051e-01
2.431000e+00 -5.342586e-01
2.432000e+00 -5.336116e-01
2.433000e+00 -5.329640e-01
2.434000e+00 -5.323160e-01
2.435000e+00 -5.316674e-01
2.436000e+00 -5.310184e-01
2.437000e+00 -5.303688e-01
2.438000e+00 -5.297188e-01
2.439000e+00 -5.290683e-01
2.440000e+00 -5.284173e-01
2.441000e+00 -5.277659e-01
2.442000e+00 -5.271141e-01
2.443000e+00 -5.264618e-01
2.444000e+00 -5.258090e-01
2.445000e+00 -5.251559e-01
2.446000e+00 -5.245023e-01
2.447000e+00 -5.238483e-01
2.448000e+00 -5.231939e-01
2.449000e+00 -5.225391e-01
2.450000e+00 -5.218840e-01
2.451000e+00 -5.212284e-01
2.452000e+00 -5.205725e-01
2.453000e+00 -5.199163e-01
2.454000e+00 -5.192597e-01
2.455000e+00 -5.186027e-01
2.456000e+00 -5.179454e-01
2.457000e+00 -5.172878e-01
2.458000e+00 -5.166298e-01
2.459000e+00 -5.159716e-01
2.460000e+00 -5.153130e-01
2.461000e+00 -5.146541e-01
2.462000e+00 -5.139950e-01
2.463000e+00 -5.133355e-01
2.464000e+00 -5.126758e-01
2.465000e+00 -5.120159e-01
2.466000e+00 -5.113556e-01
2.467000e+00 -5.106951e-01
2.468000e+00 -5.100344e-01
2.469000e+00 -5.093734e-01
2.470000e+00 -5.087122e-01
2.471000e+00 -5.080508e-01
2.472000e+00 -5.073892e-01
2.473000e+00 -5.067274e-01
2.474000e+00 -5.060653e-01
2.475000e+00 -5.054031e-01
2.476000e+00 -5.047407e-01
2.477000e+00 -5.040781e-01
2.478000e+00 -5.034154e-01
2.479000e+00 -5.027525e-01
2.480000e+00 -5.020894e-01
2.481000e+00 -5.014262e-01
2.482000e+00 -5.007629e-01
2.483000e+00 -5.000994e-01
2.484000e+00 -4.994358e-01
2.485000e+00 -4.987721e-01
2.486000e+00 -4.981083e-01
2.487000e+00 -4.974444e-01
2.488000e+00 -4.967804e-01
2.489000e+00 -4.961163e-01
2.490000e+00 -4.954521e-01
2.491000e+00 -4.947879e-01
2.492000e+00 -4.941236e-01
2.493000e+00 -4.934592e-01
2.494000e+00 -4.927948e-01
2.495000e+00 -4.921304e-01
2.496000e+00 -4.914659e-01
2.497000e+00 -4.908014e-01
2.498000e+00 -4.901369e-01
2.499000e+00 -4.894723e-01
2.500000e+00 -4.888078e-01
2.501000e+00 -4.881432e-01
2.502000e+00 -4.874787e-01
2.503000e+00 -4.868142e-01
2.504000e+00 -4.861497e-01
2.505000e+00 -4.854852e-01
2.506000e+00 -4.848208e-01
2.507000e+00 -4.841564e-01
2.508000e+00 -4.834921e-01
2.509000e+00 -4.828278e-01
2.510000e+00 -4.821636e-01
2.511000e+00 -4.814995e-01
2.512000e+00 -4.808354e-01
2.513000e+00 -4.801714e-01
2.514000e+00 -4.795076e-01
2.515000e+00 -4.788438e-01
2.516000e+00 -4.781801e-01
2.517000e+00 -4.775166e-01
2.518000e+00 -4.768531e-01
2.519000e+00 -4.761898e-01
2.520000e+00 -4.755267e-01
2.521000e+00 -4.748637e-01
2.522000e+00 -4.742008e-01
2.523000e+00 -4.735381e-01
2.524000e+00 -4.728755e-01
2.525000e+00 -4.722131e-01
2.526000e+00 -4.715509e-01
2.527000e+00 -4.708889e-01
2.528000e+00 -4.702270e-01
2.529000e+00 -4.695654e-01
2.530000e+00 -4.689039e-01
2.531000e+00 -4.682427e-01
2.532000e+00 -4.675817e-01
2.533000e+00 -4.669208e-01
2.534000e+00 -4.662603e-01
2.535000e+00 -4.655999e-01
2.536000e+00 -4.649398e-01
2.537000e+00 -4.642800e-01
2.538000e+00 -4.636204e-01
2.539000e+00 -4.629611e-01
2.540000e+00 -4.623020e-01
2.541000e+00 -4.616432e-01
2.542000e+00 -4.609847e-01
2.543000e+00 -4.603265e-01
2.544000e+00 -4.596686e-01
2.545000e+00 -4.590109e-01
2.546000e+00 -4.583536e-01
2.547000e+00 -4.576966e-01
2.548000e+00 -4.570399e-01
2.549000e+00 -4.563835e-01
2.550000e+00 -4.557275e-01
2.551000e+00 -4.550718e-01
2.552000e+00 -4.544164e-01
2.553000e+00 -4.537614e-01
2.554000e+00 -4.531068e-01
2.555000e+00 -4.524525e-01
2.556000e+00 -4.517986e-01
2.557000e+00 -4.511450e-01
2.558000e+00 -4.504918e-01
2.559000e+00 -4.498391e-01
2.560000e+00 -4.491867e-01
2.561000e+00 -4.485347e-01
2.562000e+00 -4.478831e-01
2.563000e+00 -4.472319e-01
2.564000e+00 -4.465812e-01
2.565000e+00 -4.459308e-01
2.566000e+00 -4.452809e-01
2.567000e+00 -4.446314e-01
2.568000e+00 -4.439824e-01
2.569000e+00 -4.433338e-01
2.570000e+00 -4.426857e-01
2.571000e+00 -4.420380e-01
2.572000e+00 -4.413907e-01
2.573000e+00 -4.407440e-01
2.574000e+00 -4.400977e-01
2.575000e+00 -4.394519e-01
2.576000e+00 -4.388066e-01
2.577000e+00 -4.381618e-01
2.578000e+00 -4.375175e-01
2.579000e+00 -4.368736e-01
2.580000e+00 -4.362303e-01
2.581000e+00 -4.355875e-01
2.582000e+00 -4.349453e-01
2.583000e+00 -4.343035e-01
2.584000e+00 -4.336623e-01
2.585000e+00 -4.330216e-01
2.586000e+00 -4.323815e-01
2.587000e+00 -4.317419e-01
2.588000e+00 -4.311028e-01
2.589000e+00 -4.304643e-01
2.590000e+00 -4.298264e-01
2.591000e+00 -4.291890e-01
2.592000e+00 -4.285523e-01
2.593000e+00 -4.279161e-01
2.594000e+00 -4.272804e-01
2.595000e+00 -4.266454e-01
2.596000e+00 -4.260110e-01
2.597000e+00 -4.253771e-01
2.598000e+00 -4.247439e-01
2.599000e+00 -4.241113e-01
2.600000e+00 -4.234793e-01
2.601000e+00 -4.228479e-01
2.602000e+00 -4.222172e-01
2.603000e+00 -4.215870e-01
2.604000e+00 -4.209575e-01
2.605000e+00 -4.203287e-01
2.606000e+00 -4.197005e-01
2.607000e+00 -4.190729e-01
2.608000e+00 -4.184460e-01
2.609000e+00 -4.178198e-01
2.610000e+00 -4.171942e-01
2.611000e+00 -4.165693e-01
2.612000e+00 -4.159451e-01
2.613000e+00 -4.153216e-01
2.614000e+00 -4.146987e-01
2.615000e+00 -4.140765e-01
2.616000e+00 -4.134551e-01
2.617000e+00 -4.128343e-01
2.618000e+00 -4.122142e-01
2.619000e+00 -4.115949e-01
2.620000e+00 -4.109762e-01
2.621000e+00 -4.103583e-01
2.622000e+00 -4.097411e-01
2.623000e+00 -4.091246e-01
2.624000e+00 -4.085088e-01
2.625000e+00 -4.078938e-01
2.626000e+00 -4.072796e-01
2.627000e+00 -4.066660e-01
2.628000e+00 -4.060533e-01
2.629000e+00 -4.054412e-01
2.630000e+00 -4.048300e-01
2.631000e+00 -4.042195e-01
2.632000e+00 -4.036097e-01
2.633000e+00 -4.030008e-01
2.634000e+00 -4.023926e-01
2.635000e+00 -4.017852e-01
2.636000e+00 -4.011786e-01
2.637000e+00 -4.005727e-01
2.638000e+00 -3.999677e-01
2.639000e+00 -3.993634e-01
2.640000e+00 -3.987600e-01
2.641000e+00 -3.981574e-01
2.642000e+00 -3.975555e-01
2.643000e+00 -3.969545e-01
2.644000e+00 -3.963543e-01
2.645000e+00 -3.957550e-01
2.646000e+00 -3.951564e-01
2.647000e+00 -3.945587e-01
2.648000e+00 -3.939618e-01
2.649000e+00 -3.933658e-01
2.650000e+00 -3.927706e-01
2.651000e+00 -3.921762e-01
2.652000e+00 -3.915827e-01
2.653000e+00 -3.909900e-01
2.654000e+00 -3.903982e-01
2.655000e+00 -3.898073e-01
2.656000e+00 -3.892172e-01
2.657000e+00 -3.886280e-01
2.658000e+00 -3.880397e-01
2.659000e+00 -3.874522e-01
2.660000e+00 -3.868656e-01
2.661000e+00 -3.862799e-01
2.662000e+00 -3.856951e-01
2.663000e+00 -3.851112e-01
2.664000e+00 -3.845282e-01
2.665000e+00 -3.839461e-01
2.666000e+00 -3.833648e-01
2.667000e+00 -3.827845e-01
2.668000e+00 -3.822051e-01
2.669000e+00 -3.816266e-01
2.670000e+00 -3.810490e-01
2.671000e+00 -3.804723e-01
2.672000e+00 -3.798966e-01
2.673000e+00 -3.793217e-01
2.674000e+00 -3.787478e-01
2.675000e+00 -3.781749e-01
2.676000e+00 -3.776028e-01
2.677000e+00 -3.770317e-01
2.678000e+00 -3.764616e-01
2.679000e+00 -3.758924e-01
2.680000e+00 -3.753241e-01
2.681000e+00 -3.747568e-01
2.682000e+00 -3.741904e-01
2.683000e+00 -3.736250e-01
2.684000e+00 -3.730605e-01
2.685000e+00 -3.724970e-01
2.686000e+00 -3.719345e-01
2.687000e+00 -3.713730e-01
2.688000e+00 -3.708124e-01
2.689000e+00 -3.702528e-01
2.690000e+00 -3.696941e-01
2.691000e+00 -3.691365e-01
2.692000e+00 -3.685798e-01
2.693000e+00 -3.680241e-01
2.694000e+00 -3.674694e-01
2.695000e+00 -3.669157e-01
2.696000e+00 -3.663630e-01
2.697000e+00 -3.658112e-01
2.698000e+00 -3.652605e-01
2.699000e+00 -3.647108e-01
2.700000e+00 -3.641621e-01
2.701000e+00 -3.636144e-01
2.702000e+00 -3.630676e-01
2.703000e+00 -3.625219e-01
2.704000e+00 -3.619773e-01
2.705000e+00 -3.614336e-01
2.706000e+00 -3.608909e-01
2.707000e+00 -3.603493e-01
2.708000e+00 -3.598087e-01
2.709000e+00 -3.592691e-01
2.710000e+00 -3.587306e-01
2.711000e+00 -3.581931e-01
2.712000e+00 -3.576566e-01
2.713000e+00 -3.571211e-01
2.714000e+00 -3.565867e-01
2.715000e+00 -3.560533e-01
2.716000e+00 -3.555210e-01
2.717000e+00 -3.549897e-01
2.718000e+00 -3.544594e-01
2.719000e+00 -3.539302e-01
2.720000e+00 -3.534021e-01
2.721000e+00 -3.528750e-01
2.722000e+00 -3.523489e-01
2.723000e+00 -3.518239e-01
2.724000e+00 -3.513000e-01
2.725000e+00 -3.507771e-01
2.726000e+00 -3.502553e-01
2.727000e+00 -3.497346e-01
2.728000e+00 -3.492149e-01
2.729000e+00 -3.486963e-01
2.730000e+00 -3.481787e-01
2.731000e+00 -3.476622e-01
2.732000e+00 -3.471468e-01
2.733000e+00 -3.466325e-01
2.734000e+00 -3.461192e-01
2.735000e+00 -3.456070e-01
2.736000e+00 -3.450959e-01
2.737000e+00 -3.445859e-01
2.738000e+00 -3.440769e-01
2.739000e+00 -3.435691e-01
2.740000e+00 -3.430623e-01
2.741000e+00 -3.425566e-01
2.742000e+00 -3.420520e-01
2.743000e+00 -3.415485e-01
2.744000e+00 -3.410461e-01
2.745000e+00 -3.405447e-01
2.746000e+00 -3.400445e-01
2.747000e+00 -3.395453e-01
2.748000e+00 -3.390473e-01
2.749000e+00 -3.385503e-01
2.750000e+00 -3.380544e-01
2.751000e+00 -3.375597e-01
2.752000e+00 -3.370660e-01
2.753000e+00 -3.365735e-01
2.754000e+00 -3.360820e-01
2.755000e+00 -3.355916e-01
2.756000e+00 -3.351024e-01
2.757000e+00 -3.346143e-01
2.758000e+00 -3.341272e-01
2.759000e+00 -3.336413e-01
2.760000e+00 -3.331565e-01
2.761000e+00 -3.326727e-01
2.762000e+00 -3.321901e-01
2.763000e+00 -3.317086e-01
2.764000e+00 -3.312283e-01
2.765000e+00 -3.307490e-01
2.766000e+00 -3.302708e-01
2.767000e+00 -3.297938e-01
2.768000e+00 -3.293179e-01
2.769000e+00 -3.288431e-01
2.770000e+00 -3.283694e-01
2.771000e+00 -3.278968e-01
2.772000e+00 -3.274253e-01
2.773000e+00 -3.269550e-01
2.774000e+00 -3.264857e-01
2.775000e+00 -3.260176e-01
2.776000e+00 -3.255506e-01
2.777000e+00 -3.250848e-01
2.778000e+00 -3.246200e-01
2.779000e+00 -3.241564e-01
2.780000e+00 -3.236939e-01
2.781000e+00 -3.232325e-01
2.782000e+00 -3.227723e-01
2.783000e+00 -3.223131e-01
2.784000e+00 -3.218551e-01
2.785000e+00 -3.213982e-01
2.786000e+00 -3.209424e-01
2.787000e+00 -3.204878e-01
2.788000e+00 -3.200342e-01
2.789000e+00 -3.195818e-01
2.790000e+00 -3.191306e-01
2.791000e+00 -3.186804e-01
2.792000e+00 -3.182314e-01
2.793000e+00 -3.177835e-01
2.794000e+00 -3.173367e-01
2.795000e+00 -3.168910e-01
2.796000e+00 -3.164465e-01
2.797000e+00 -3.160031e-01
2.798000e+00 -3.155608e-01
2.799000e+00 -3.151196e-01
2.800000e+00 -3.146795e-01
2.801000e+00 -3.142406e-01
2.802000e+00 -3.138028e-01
2.803000e+00 -3.133661e-01
2.804000e+00 -3.129306e-01
2.805000e+00 -3.124961e-01
2.806000e+00 -3.120628e-01
2.807000e+00 -3.116306e-01
2.808000e+00 -3.111996e-01
2.809000e+00 -3.107696e-01
2.810000e+00 -3.103408e-01
2.811000e+00 -3.099131e-01
2.812000e+00 -3.094865e-01
2.813000e+00 -3.090610e-01
2.814000e+00 -3.086366e-01
2.815000e+00 -3.082134e-01
2.816000e+00 -3.077913e-01
2.817000e+00 -3.073702e-01
2.818000e+00 -3.069504e-01
2.819000e+00 -3.065316e-01
2.820000e+00 -3.061139e-01
2.821000e+00 -3.056973e-01
2.822000e+00 -3.052819e-01
2.823000e+00 -3.048676e-01
2.824000e+00 -3.044544e-01
2.825000e+00 -3.040422e-01
2.826000e+00 -3.036312e-01
2.827000e+00 -3.032214e-01
2.828000e+00 -3.028126e-01
2.829000e+00 -3.024049e-01
2.830000e+00 -3.019983e-01
2.831000e+00 -3.015928e-01
2.832000e+00 -3.011885e-01
2.833000e+00 -3.007852e-01
2.834000e+00 -3.003831e-01
2.835000e+00 -2.999820e-01
2.836000e+00 -2.995820e-01
2.837000e+00 -2.991832e-01
2.838000e+00 -2.987854e-01
2.839000e+00 -2.983887e-01
2.840000e+00 -2.979931e-01
2.841000e+00 -2.975986e-01
2.842000e+00 -2.972052e-01
2.843000e+00 -2.968129e-01
2.844000e+00 -2.964217e-01
2.845000e+00 -2.960316e-01
2.846000e+00 -2.956425e-01
2.847000e+00 -2.952546e-01
2.848000e+00 -2.948677e-01
2.849000e+00 -2.944819e-01
2.850000e+00 -2.940972e-01
2.851000e+00 -2.937136e-01
2.852000e+00 -2.933310e-01
2.853000e+00 -2.929495e-01
2.854000e+00 -2.925691e-01
2.855000e+00 -2.921898e-01
2.856000e+00 -2.918115e-01
2.857000e+00 -2.914343e-01
2.858000e+00 -2.910582e-01
2.859000e+00 -2.906831e-01
2.860000e+00 -2.903091e-01
2.861000e+00 -2.899361e-01
2.862000e+00 -2.895643e-01
2.863000e+00 -2.891934e-01
2.864000e+00 -2.888237e-01
2.865000e+00 -2.884550e-01
2.866000e+00 -2.880873e-01
2.867000e+00 -2.877207e-01
2.868000e+00 -2.873551e-01
2.869000e+00 -2.869906e-01
2.870000e+00 -2.866272e-01
2.871000e+00 -2.862647e-01
2.872000e+00 -2.859034e-01
2.873000e+00 -2.855430e-01
2.874000e+00 -2.851837e-01
2.875000e+00 -2.848254e-01
2.876000e+00 -2.844682e-01
2.877000e+00 -2.841120e-01
2.878000e+00 -2.837568e-01
2.879000e+00 -2.834026e-01
2.880000e+00 -2.830495e-01
2.881000e+00 -2.826974e-01
2.882000e+00 -2.823463e-01
2.883000e+00 -2.819962e-01
2.884000e+00 -2.816471e-01
2.885000e+00 -2.812991e-01
2.886000e+00 -2.809520e-01
2.887000e+00 -2.806060e-01
2.888000e+00 -2.802609e-01
2.889000e+00 -2.799169e-01
2.890000e+00 -2.795739e-01
2.891000e+00 -2.792318e-01
2.892000e+00 -2.788908e-01
2.893000e+00 -2.785507e-01
2.894000e+00 -2.782117e-01
2.895000e+00 -2.778736e-01
2.896000e+00 -2.775365e-01
2.897000e+00 -2.772004e-01
2.898000e+00 -2.768653e-01
2.899000e+00 -2.765311e-01
2.900000e+00 -2.761979e-01
2.901000e+00 -2.758657e-01
2.902000e+00 -2.755345e-01
2.903000e+00 -2.752042e-01
2.904000e+00 -2.748749e-01
2.905000e+00 -2.745465e-01
2.906000e+00 -2.742191e-01
2.907000e+00 -2.738927e-01
2.908000e+00 -2.735672e-01
2.909000e+00 -2.732426e-01
2.910000e+00 -2.729190e-01
2.911000e+00 -2.725963e-01
2.912000e+00 -2.722746e-01
2.913000e+00 -2.719538e-01
2.914000e+00 -2.716340e-01
2.915000e+00 -2.713150e-01
2.916000e+00 -2.709970e-01
2.917000e+00 -2.706799e-01
2.918000e+00 -2.703638e-01
2.919000e+00 -2.700485e-01
2.920000e+00 -2.697342e-01
2.921000e+00 -2.694208e-01
2.922000e+00 -2.691083e-01
2.923000e+00 -2.687967e-01
2.924000e+00 -2.684859e-01
2.925000e+00 -2.681761e-01
2.926000e+00 -2.678672e-01
2.927000e+00 -2.675592e-01
2.928000e+00 -2.672520e-01
2.929000e+00 -2.669458e-01
2.930000e+00 -2.666404e-01
2.931000e+00 -2.663359e-01
2.932000e+00 -2.660323e-01
2.933000e+00 -2.657295e-01
2.934000e+00 -2.654276e-01
2.935000e+00 -2.651266e-01
2.936000e+00 -2.648265e-01
2.937000e+00 -2.645271e-01
2.938000e+00 -2.642287e-01
2.939000e+00 -2.639311e-01
2.940000e+00 -2.636343e-01
2.941000e+00 -2.633384e-01
2.942000e+00 -2.630433e-01
2.943000e+00 -2.627491e-01
2.944000e+00 -2.624556e-01
2.945000e+00 -2.621631e-01
2.946000e+00 -2.618713e-01
2.947000e+00 -2.615803e-01
2.948000e+00 -2.612902e-01
2.949000e+00 -2.610009e-01
2.950000e+00 -2.607124e-01
2.951000e+00 -2.604247e-01
2.952000e+00 -2.601378e-01
2.953000e+00 -2.598516e-01
2.954000e+00 -2.595663e-01
2.955000e+00 -2.592818e-01
2.956000e+00 -2.589981e-01
2.957000e+00 -2.587151e-01
2.958000e+00 -2.584329e-01
2.959000e+00 -2.581515e-01
2.960000e+00 -2.578708e-01
2.961000e+00 -2.575910e-01
2.962000e+00 -2.573118e-01
2.963000e+00 -2.570335e-01
2.964000e+00 -2.567559e-01
2.965000e+00 -2.564790e-01
2.966000e+00 -2.562029e-01
2.967000e+00 -2.559275e-01
2.968000e+00 -2.556529e-01
2.969000e+00 -2.553790e-01
2.970000e+00 -2.551058e-01
2.971000e+00 -2.548333e-01
2.972000e+00 -2.545616e-01
2.973000e+00 -2.542906e-01
2.974000e+00 -2.540203e-01
2.975000e+00 -2.537507e-01
2.976000e+00 -2.534818e-01
2.977000e+00 -2.532136e-01
2.978000e+00 -2.529460e-01
2.979000e+00 -2.526792e-01
2.980000e+00 -2.524131e-01
2.981000e+00 -2.521476e-01
2.982000e+00 -2.518829e-01
2.983000e+00 -2.516188e-01
2.984000e+00 -2.513553e-01
2.985000e+00 -2.510926e-01
2.986000e+00 -2.508304e-01
2.987000e+00 -2.505690e-01
2.988000e+00 -2.503082e-01
2.989000e+00 -2.500480e-01
2.990000e+00 -2.497885e-01
2.991000e+00 -2.495296e-01
2.992000e+00 -2.492713e-01
2.993000e+00 -2.490137e-01
2.994000e+00 -2.487567e-01
2.995000e+00 -2.485003e-01
2.996000e+00 -2.482445e-01
2.997000e+00 -2.479894e-01
2.998000e+00 -2.477348e-01
2.999000e+00 -2.474808e-01
3.000000e+00 -2.472275e-01
3.001000e+00 -2.469747e-01
3.002000e+00 -2.467225e-01
3.003000e+00 -2.464709e-01
3.004000e+00 -2.462198e-01
3.005000e+00 -2.459694e-01
3.006000e+00 -2.457195e-01
3.007000e+00 -2.454701e-01
3.008000e+00 -2.452213e-01
3.009000e+00 -2.449731e-01
3.010000e+00 -2.447254e-01
3.011000e+00 -2.444783e-01
3.012000e+00 -2.442317e-01
3.013000e+00 -2.439856e-01
3.014000e+00 -2.437401e-01
3.015000e+00 -2.434950e-01
3.016000e+00 -2.432505e-01
3.017000e+00 -2.430065e-01
3.018000e+00 -2.427631e-01
3.019000e+00 -2.425201e-01
3.020000e+00 -2.422776e-01
3.021000e+00 -2.420356e-01
3.022000e+00 -2.417941e-01
3.023000e+00 -2.415531e-01
3.024000e+00 -2.413126e-01
3.025000e+00 -2.410725e-01
3.026000e+00 -2.408329e-01
3.027000e+00 -2.405938e-01
3.028000e+00 -2.403551e-01
3.029000e+00 -2.401169e-01
3.030000e+00 -2.398791e-01
3.031000e+00 -2.396418e-01
3.032000e+00 -2.394049e-01
3.033000e+00 -2.391684e-01
3.034000e+00 -2.389324e-01
3.035000e+00 -2.386968e-01
3.036000e+00 -2.384616e-01
3.037000e+00 -2.382268e-01
3.038000e+00 -2.379925e-01
3.039000e+00 -2.377585e-01
3.040000e+00 -2.375249e-01
3.041000e+00 -2.372918e-01
3.042000e+00 -2.370590e-01
3.043000e+00 -2.368266e-01
3.044000e+00 -2.365945e-01
3.045000e+00 -2.363629e-01
3.046000e+00 -2.361316e-01
3.047000e+00 -2.359006e-01
3.048000e+00 -2.356700e-01
3.049000e+00 -2.354398e-01
3.050000e+00 -2.352099e-01
3.051000e+00 -2.349804e-01
3.052000e+00 -2.347511e-01
3.053000e+00 -2.345223e-01
3.054000e+00 -2.342937e-01
3.055000e+00 -2.340655e-01
3.056000e+00 -2.338375e-01
3.057000e+00 -2.336099e-01
3.058000e+00 -2.333826e-01
3.059000e+00 -2.331555e-01
3.060000e+00 -2.329288e-01
3.061000e+00 -2.327024e-01
3.062000e+00 -2.324762e-01
3.063000e+00 -2.322503e-01
3.064000e+00 -2.320247e-01
3.065000e+00 -2.317993e-01
3.066000e+00 -2.315742e-01
3.067000e+00 -2.313494e-01
3.068000e+00 -2.311248e-01
3.069000e+00 -2.309004e-01
3.070000e+00 -2.306763e-01
3.071000e+00 -2.304524e-01
3.072000e+00 -2.302287e-01
3.073000e+00 -2.300053e-01
3.074000e+00 -2.297821e-01
3.075000e+00 -2.295591e-01
3.076000e+00 -2.293363e-01
3.077000e+00 -2.291136e-01
3.078000e+00 -2.288912e-01
3.079000e+00 -2.286690e-01
3.080000e+00 -2.284470e-01
3.081000e+00 -2.282251e-01
3.082000e+00 -2.280034e-01
3.083000e+00 -2.277819e-01
3.084000e+00 -2.275605e-01
3.085000e+00 -2.273393e-01
3.086000e+00 -2.271182e-01
3.087000e+00 -2.268973e-01
3.088000e+00 -2.266765e-01
3.089000e+00 -2.264558e-01
3.090000e+00 -2.262353e-01
3.091000e+00 -2.260149e-01
3.092000e+00 -2.257946e-01
3.093000e+00 -2.255744e-01
3.094000e+00 -2.253544e-01
3.095000e+00 -2.251344e-01
3.096000e+00 -2.249145e-01
3.097000e+00 -2.246947e-01
3.098000e+00 -2.244750e-01
3.099000e+00 -2.242554e-01
3.100000e+00 -2.240358e-01
3.101000e+00 -2.238163e-01
3.102000e+00 -2.235969e-01
3.103000e+00 -2.233775e-01
3.104000e+00 -2.231582e-01
3.105000e+00 -2.229389e-01
3.106000e+00 -2.227197e-01
3.107000e+00 -2.225004e-01
3.108000e+00 -2.222812e-01
3.109000e+00 -2.220621e-01
3.110000e+00 -2.218429e-01
3.111000e+00 -2.216238e-01
3.112000e+00 -2.214046e-01
3.113000e+00 -2.211855e-01
3.114000e+00 -2.209663e-01
3.115000e+00 -2.207472e-01
3.116000e+00 -2.205280e-01
3.117000e+00 -2.203088e-01
3.118000e+00 -2.200896e-01
3.119000e+00 -2.198703e-01
3.120000e+00 -2.196510e-01
3.121000e+00 -2.194316e-01
3.122000e+00 -2.192122e-01
3.123000e+00 -2.189928e-01
3.124000e+00 -2.187732e-01
3.125000e+00 -2.185536e-01
3.126000e+00 -2.183340e-01
3.127000e+00 -2.181142e-01
3.128000e+00 -2.178944e-01
3.129000e+00 -2.176744e-01
3.130000e+00 -2.174544e-01
3.131000e+00 -2.172343e-01
3.132000e+00 -2.170140e-01
3.133000e+00 -2.167937e-01
3.134000e+00 -2.165732e-01
3.135000e+00 -2.163526e-01
3.136000e+00 -2.161319e-01
3.137000e+00 -2.159110e-01
3.138000e+00 -2.156900e-01
3.139000e+00 -2.154689e-01
3.140000e+00 -2.152476e-01
3.141000e+00 -2.150261e-01
3.142000e+00 -2.148044e-01
3.143000e+00 -2.145826e-01
3.144000e+00 -2.143607e-01
3.145000e+00 -2.141385e-01
3.146000e+00 -2.139162e-01
3.147000e+00 -2.136936e-01
3.148000e+00 -2.134709e-01
3.149000e+00 -2.132479e-01
3.150000e+00 -2.130248e-01
3.151000e+00 -2.128014e-01
3.152000e+00 -2.125778e-01
3.153000e+00 -2.123540e-01
3.154000e+00 -2.121299e-01
3.155000e+00 -2.119057e-01
3.156000e+00 -2.116811e-01
3.157000e+00 -2.114564e-01
3.158000e+00 -2.112313e-01
3.159000e+00 -2.110060e-01
3.160000e+00 -2.107805e-01
3.161000e+00 -2.105546e-01
3.162000e+00 -2.103285e-01
3.163000e+00 -2.101022e-01
3.164000e+00 -2.098755e-01
3.165000e+00 -2.096485e-01
3.166000e+00 -2.094212e-01
3.167000e+00 -2.091937e-01
3.168000e+00 -2.089658e-01
3.169000e+00 -2.087376e-01
3.170000e+00 -2.085091e-01
3.171000e+00 -2.082802e-01
3.172000e+00 -2.080511e-01
3.173000e+00 -2.078215e-01
3.174000e+00 -2.075917e-01
3.175000e+00 -2.073615e-01
3.176000e+00 -2.071309e-01
3.177000e+00 -2.069000e-01
3.178000e+00 -2.066687e-01
3.179000e+00 -2.064371e-01
3.180000e+00 -2.062051e-01
3.181000e+00 -2.059726e-01
3.182000e+00 -2.057398e-01
3.183000e+00 -2.055067e-01
3.184000e+00 -2.052731e-01
3.185000e+00 -2.050391e-01
3.186000e+00 -2.048047e-01
3.187000e+00 -2.045699e-01
3.188000e+00 -2.043347e-01
3.189000e+00 -2.040990e-01
3.190000e+00 -2.038629e-01
3.191000e+00 -2.036264e-01
3.192000e+00 -2.033895e-01
3.193000e+00 -2.031521e-01
3.194000e+00 -2.029142e-01
3.195000e+00 -2.026759e-01
3.196000e+00 -2.024371e-01
3.197000e+00 -2.021979e-01
3.198000e+00 -2.019582e-01
3.199000e+00 -2.017180e-01
3.200000e+00 -2.014773e-01
3.201000e+00 -2.012361e-01
3.202000e+00 -2.009945e-01
3.203000e+00 -2.007523e-01
3.204000e+00 -2.005097e-01
3.205000e+00 -2.002665e-01
3.206000e+00 -2.000228e-01
3.207000e+00 -1.997786e-01
3.208000e+00 -1.995339e-01
3.209000e+00 -1.992886e-01
3.210000e+00 -1.990428e-01
3.211000e+00 -1.987965e-01
3.212000e+00 -1.985496e-01
3.213000e+00 -1.983022e-01
3.214000e+00 -1.980542e-01
3.215000e+00 -1.978057e-01
3.216000e+00 -1.975566e-01
3.217000e+00 -1.973069e-01
3.218000e+00 -1.970566e-01
3.219000e+00 -1.968058e-01
3.220000e+00 -1.965543e-01
3.221000e+00 -1.963023e-01
3.222000e+00 -1.960497e-01
3.223000e+00 -1.957965e-01
3.224000e+00 -1.955427e-01
3.225000e+00 -1.952882e-01
3.226000e+00 -1.950332e-01
3.227000e+00 -1.947775e-01
3.228000e+00 -1.945212e-01
3.229000e+00 -1.942643e-01
3.230000e+00 -1.940067e-01
3.231000e+00 -1.937485e-01
3.232000e+00 -1.934896e-01
3.233000e+00 -1.932301e-01
3.234000e+00 -1.929699e-01
3.235000e+00 -1.927091e-01
3.236000e+00 -1.924476e-01
3.237000e+00 -1.921854e-01
3.238000e+00 -1.919226e-01
3.239000e+00 -1.916591e-01
3.240000e+00 -1.913949e-01
3.241000e+00 -1.911300e-01
3.242000e+00 -1.908644e-01
3.243000e+00 -1.905981e-01
3.244000e+00 -1.903311e-01
3.245000e+00 -1.900634e-01
3.246000e+00 -1.897949e-01
3.247000e+00 -1.895258e-01
3.248000e+00 -1.892559e-01
3.249000e+00 -1.889853e-01
3.250000e+00 -1.887140e-01
3.251000e+00 -1.884419e-01
3.252000e+00 -1.881691e-01
3.253000e+00 -1.878956e-01
3.254000e+00 -1.876213e-01
3.255000e+00 -1.873462e-01
3.256000e+00 -1.870704e-01
3.257000e+00 -1.867938e-01
3.258000e+00 -1.865164e-01
3.259000e+00 -1.862383e-01
3.260000e+00 -1.859594e-01
3.261000e+00 -1.856797e-01
3.262000e+00 -1.853992e-01
3.263000e+00 -1.851179e-01
3.264000e+00 -1.848359e-01
3.265000e+00 -1.845530e-01
3.266000e+00 -1.842693e-01
3.267000e+00 -1.839848e-01
3.268000e+00 -1.836995e-01
3.269000e+00 -1.834134e-01
3.270000e+00 -1.831265e-01
3.271000e+00 -1.828387e-01
3.272000e+00 -1.825501e-01
3.273000e+00 -1.822607e-01
3.274000e+00 -1.819704e-01
3.275000e+00 -1.816793e-01
3.276000e+00 -1.813873e-01
3.277000e+00 -1.810945e-01
3.278000e+00 -1.808008e-01
3.279000e+00 -1.805063e-01
3.280000e+00 -1.802109e-01
3.281000e+00 -1.799146e-01
3.282000e+00 -1.796174e-01
3.283000e+00 -1.793194e-01
3.284000e+00 -1.790205e-01
3.285000e+00 -1.787207e-01
3.286000e+00 -1.784200e-01
3.287000e+00 -1.781185e-01
3.288000e+00 -1.778160e-01
3.289000e+00 -1.775126e-01
3.290000e+00 -1.772083e-01
3.291000e+00 -1.769031e-01
3.292000e+00 -1.765970e-01
3.293000e+00 -1.762900e-01
3.294000e+00 -1.759821e-01
3.295000e+00 -1.756732e-01
3.296000e+00 -1.753634e-01
3.297000e+00 -1.750527e-01
3.298000e+00 -1.747410e-01
3.299000e+00 -1.744284e-01
3.300000e+00 -1.741148e-01
3.301000e+00 -1.738003e-01
3.302000e+00 -1.734849e-01
3.303000e+00 -1.731685e-01
3.304000e+00 -1.728511e-01
3.305000e+00 -1.725328e-01
3.306000e+00 -1.722135e-01
3.307000e+00 -1.718932e-01
3.308000e+00 -1.715720e-01
3.309000e+00 -1.712498e-01
3.310000e+00 -1.709266e-01
3.311000e+00 -1.706024e-01
3.312000e+00 -1.702772e-01
3.313000e+00 -1.699511e-01
3.314000e+00 -1.696239e-01
3.315000e+00 -1.692958e-01
3.316000e+00 -1.689666e-01
3.317000e+00 -1.686365e-01
3.318000e+00 -1.683053e-01
3.319000e+00 -1.679732e-01
3.320000e+00 -1.676400e-01
3.321000e+00 -1.673058e-01
3.322000e+00 -1.669705e-01
3.323000e+00 -1.666343e-01
3.324000e+00 -1.662970e-01
3.325000e+00 -1.659587e-01
3.326000e+00 -1.656194e-01
3.327000e+00 -1.652790e-01
3.328000e+00 -1.649376e-01
3.329000e+00 -1.645951e-01
3.330000e+00 -1.642516e-01
3.331000e+00 -1.639070e-01
3.332000e+00 -1.635614e-01
3.333000e+00 -1.632148e-01
3.334000e+00 -1.628670e-01
3.335000e+00 -1.625183e-01
3.336000e+00 -1.621684e-01
3.337000e+00 -1.618175e-01
3.338000e+00 -1.614655e-01
3.339000e+00 -1.611125e-01
3.340000e+00 -1.607583e-01
3.341000e+00 -1.604031e-01
3.342000e+00 -1.600468e-01
3.343000e+00 -1.596894e-01
3.344000e+00 -1.593310e-01
3.345000e+00 -1.589714e-01
3.346000e+00 -1.586108e-01
3.347000e+00 -1.582491e-01
3.348000e+00 -1.578862e-01
3.349000e+00 -1.575223e-01
3.350000e+00 -1.571572e-01
3.351000e+00 -1.567911e-01
3.352000e+00 -1.564239e-01
3.353000e+00 -1.560555e-01
3.354000e+00 -1.556860e-01
3.355000e+00 -1.553154e-01
3.356000e+00 -1.549437e-01
3.357000e+00 -1.545709e-01
3.358000e+00 -1.541970e-01
3.359000e+00 -1.538219e-01
3.360000e+00 -1.534457e-01
3.361000e+00 -1.530684e-01
3.362000e+00 -1.526899e-01
3.363000e+00 -1.523103e-01
3.364000e+00 -1.519296e-01
3.365000e+00 -1.515478e-01
3.366000e+00 -1.511648e-01
3.367000e+00 -1.507806e-01
3.368000e+00 -1.503953e-01
3.369000e+00 -1.500089e-01
3.370000e+00 -1.496213e-01
3.371000e+00 -1.492326e-01
3.372000e+00 -1.488427e-01
3.373000e+00 -1.484517e-01
3.374000e+00 -1.480595e-01
3.375000e+00 -1.476662e-01
3.376000e+00 -1.472716e-01
3.377000e+00 -1.468760e-01
3.378000e+00 -1.464791e-01
3.379000e+00 -1.460812e-01
3.380000e+00 -1.456820e-01
3.381000e+00 -1.452817e-01
3.382000e+00 -1.448802e-01
3.383000e+00 -1.444775e-01
3.384000e+00 -1.440736e-01
3.385000e+00 -1.436686e-01
3.386000e+00 -1.432624e-01
3.387000e+00 -1.428551e-01
3.388000e+00 -1.424465e-01
3.389000e+00 -1.420368e-01
3.390000e+00 -1.416259e-01
3.391000e+00 -1.412138e-01
3.392000e+00 -1.408005e-01
3.393000e+00 -1.403860e-01
3.394000e+00 -1.399704e-01
3.395000e+00 -1.395535e-01
3.396000e+00 -1.391355e-01
3.397000e+00 -1.387162e-01
3.398000e+00 -1.382958e-01
3.399000e+00 -1.378742e-01
3.400000e+00 -1.374514e-01
3.401000e+00 -1.370274e-01
3.402000e+00 -1.366022e-01
3.403000e+00 -1.361758e-01
3.404000e+00 -1.357482e-01
3.405000e+00 -1.353194e-01
3.406000e+00 -1.348894e-01
3.407000e+00 -1.344582e-01
3.408000e+00 -1.340258e-01
3.409000e+00 -1.335922e-01
3.410000e+00 -1.331574e-01
3.411000e+00 -1.327214e-01
3.412000e+00 -1.322841e-01
3.413000e+00 -1.318457e-01
3.414000e+00 -1.314061e-01
3.415000e+00 -1.309652e-01
3.416000e+00 -1.305231e-01
3.417000e+00 -1.300799e-01
3.418000e+00 -1.296354e-01
3.419000e+00 -1.291897e-01
3.420000e+00 -1.287428e-01
3.421000e+00 -1.282947e-01
3.422000e+00 -1.278454e-01
3.423000e+00 -1.273948e-01
3.424000e+00 -1.269431e-01
3.425000e+00 -1.264901e-01
3.426000e+00 -1.260360e-01
3.427000e+00 -1.255806e-01
3.428000e+00 -1.251240e-01
3.429000e+00 -1.246661e-01
3.430000e+00 -1.242071e-01
3.431000e+00 -1.237469e-01
3.432000e+00 -1.232854e-01
3.433000e+00 -1.228227e-01
3.434000e+00 -1.223588e-01
3.435000e+00 -1.218937e-01
3.436000e+00 -1.214274e-01
3.437000e+00 -1.209599e-01
3.438000e+00 -1.204911e-01
3.439000e+00 -1.200211e-01
3.440000e+00 -1.195499e-01
3.441000e+00 -1.190775e-01
3.442000e+00 -1.186039e-01
3.443000e+00 -1.181291e-01
3.444000e+00 -1.176531e-01
3.445000e+00 -1.171758e-01
3.446000e+00 -1.166973e-01
3.447000e+00 -1.162176e-01
3.448000e+00 -1.157368e-01
3.449000e+00 -1.152546e-01
3.450000e+00 -1.147713e-01
3.451000e+00 -1.142868e-01
3.452000e+00 -1.138011e-01
3.453000e+00 -1.133141e-01
3.454000e+00 -1.128259e-01
3.455000e+00 -1.123366e-01
3.456000e+00 -1.118460e-01
3.457000e+00 -1.113542e-01
3.458000e+00 -1.108612e-01
3.459000e+00 -1.103670e-01
3.460000e+00 -1.098716e-01
3.461000e+00 -1.093750e-01
3.462000e+00 -1.088772e-01
3.463000e+00 -1.083782e-01
3.464000e+00 -1.078779e-01
3.465000e+00 -1.073765e-01
3.466000e+00 -1.068739e-01
3.467000e+00 -1.063701e-01
3.468000e+00 -1.058651e-01
3.469000e+00 -1.053588e-01
3.470000e+00 -1.048514e-01
3.471000e+00 -1.043428e-01
3.472000e+00 -1.038330e-01
3.473000e+00 -1.033220e-01
3.474000e+00 -1.028099e-01
3.475000e+00 -1.022965e-01
3.476000e+00 -1.017819e-01
3.477000e+00 -1.012662e-01
3.478000e+00 -1.007493e-01
3.479000e+00 -1.002311e-01
3.480000e+00 -9.971185e-02
3.481000e+00 -9.919137e-02
3.482000e+00 -9.866971e-02
3.483000e+00 -9.814688e-02
3.484000e+00 -9.762287e-02
3.485000e+00 -9.709768e-02
3.486000e+00 -9.657132e-02
3.487000e+00 -9.604379e-02
3.488000e+00 -9.551509e-02
3.489000e+00 -9.498522e-02
3.490000e+00 -9.445419e-02
3.491000e+00 -9.392199e-02
3.492000e+00 -9.338863e-02
3.493000e+00 -9.285412e-02
3.494000e+00 -9.231844e-02
3.495000e+00 -9.178160e-02
3.496000e+00 -9.124362e-02
3.497000e+00 -9.070448e-02
3.498000e+00 -9.016419e-02
3.499000e+00 -8.962275e-02
3.500000e+00 -8.908016e-02
3.501000e+00 -8.853644e-02
3.502000e+00 -8.799157e-02
3.503000e+00 -8.744556e-02
3.504000e+00 -8.689842e-02
3.505000e+00 -8.635014e-02
3.506000e+00 -8.580073e-02
3.507000e+00 -8.525019e-02
3.508000e+00 -8.469852e-02
3.509000e+00 -8.414573e-02
3.510000e+00 -8.359182e-02
3.511000e+00 -8.303678e-02
3.512000e+00 -8.248063e-02
3.513000e+00 -8.192337e-02
3.514000e+00 -8.136499e-02
3.515000e+00 -8.080550e-02
3.516000e+00 -8.024491e-02
3.517000e+00 -7.968322e-02
3.518000e+00 -7.912042e-02
3.519000e+00 -7.855653e-02
3.520000e+00 -7.799154e-02
3.521000e+00 -7.742546e-02
3.522000e+00 -7.685829e-02
3.523000e+00 -7.629003e-02
3.524000e+00 -7.572069e-02
3.525000e+00 -7.515027e-02
3.526000e+00 -7.457878e-02
3.527000e+00 -7.400621e-02
3.528000e+00 -7.343256e-02
3.529000e+00 -7.285785e-02
3.530000e+00 -7.228208e-02
3.531000e+00 -7.170525e-02
3.532000e+00 -7.112735e-02
3.533000e+00 -7.054841e-02
3.534000e+00 -6.996841e-02
3.535000e+00 -6.938736e-02
3.536000e+00 -6.880527e-02
3.537000e+00 -6.822214e-02
3.538000e+00 -6.763798e-02
3.539000e+00 -6.705277e-02
3.540000e+00 -6.646654e-02
3.541000e+00 -6.587928e-02
3.542000e+00 -6.529100e-02
3.543000e+00 -6.470170e-02
3.544000e+00 -6.411138e-02
3.545000e+00 -6.352005e-02
3.546000e+00 -6.292772e-02
3.547000e+00 -6.233438e-02
3.548000e+00 -6.174004e-02
3.549000e+00 -6.114470e-02
3.550000e+00 -6.054837e-02
3.551000e+00 -5.995105e-02
3.552000e+00 -5.935274e-02
3.553000e+00 -5.875346e-02
3.554000e+00 -5.815320e-02
3.555000e+00 -5.755197e-02
3.556000e+00 -5.694976e-02
3.557000e+00 -5.634660e-02
3.558000e+00 -5.574247e-02
3.559000e+00 -5.513739e-02
3.560000e+00 -5.453136e-02
3.561000e+00 -5.392438e-02
3.562000e+00 -5.331645e-02
3.563000e+00 -5.270759e-02
3.564000e+00 -5.209780e-02
3.565000e+00 -5.148707e-02
3.566000e+00 -5.087542e-02
3.567000e+00 -5.026285e-02
3.568000e+00 -4.964936e-02
3.569000e+00 -4.903496e-02
3.570000e+00 -4.841966e-02
3.571000e+00 -4.780345e-02
3.572000e+00 -4.718634e-02
3.573000e+00 -4.656835e-02
3.574000e+00 -4.594946e-02
3.575000e+00 -4.532969e-02
3.576000e+00 -4.470904e-02
3.577000e+00 -4.408752e-02
3.578000e+00 -4.346513e-02
3.579000e+00 -4.284188e-02
3.580000e+00 -4.221776e-02
3.581000e+00 -4.159280e-02
3.582000e+00 -4.096698e-02
3.583000e+00 -4.034032e-02
3.584000e+00 -3.971282e-02
3.585000e+00 -3.908449e-02
3.586000e+00 -3.845533e-02
3.587000e+00 -3.782535e-02
3.588000e+00 -3.719455e-02
3.589000e+00 -3.656293e-02
3.590000e+00 -3.593051e-02
3.591000e+00 -3.529729e-02
3.592000e+00 -3.466327e-02
3.593000e+00 -3.402845e-02
3.594000e+00 -3.339286e-02
3.595000e+00 -3.275648e-02
3.596000e+00 -3.211932e-02
3.597000e+00 -3.148140e-02
3.598000e+00 -3.084271e-02
3.599000e+00 -3.020327e-02
3.600000e+00 -2.956307e-02
3.601000e+00 -2.892213e-02
3.602000e+00 -2.828044e-02
3.603000e+00 -2.763802e-02
3.604000e+00 -2.699487e-02
3.605000e+00 -2.635099e-02
3.606000e+00 -2.570640e-02
3.607000e+00 -2.506109e-02
3.608000e+00 -2.441508e-02
3.609000e+00 -2.376837e-02
3.610000e+00 -2.312096e-02
3.611000e+00 -2.247286e-02
3.612000e+00 -2.182409e-02
3.613000e+00 -2.117463e-02
3.614000e+00 -2.052450e-02
3.615000e+00 -1.987371e-02
3.616000e+00 -1.922226e-02
3.617000e+00 -1.857016e-02
3.618000e+00 -1.791742e-02
3.619000e+00 -1.726403e-02
3.620000e+00 -1.661001e-02
3.621000e+00 -1.595537e-02
3.622000e+00 -1.530010e-02
3.623000e+00 -1.464422e-02
3.624000e+00 -1.398773e-02
3.625000e+00 -1.333064e-02
3.626000e+00 -1.267295e-02
3.627000e+00 -1.201468e-02
3.628000e+00 -1.135582e-02
3.629000e+00 -1.069639e-02
3.630000e+00 -1.003639e-02
3.631000e+00 -9.375829e-03
3.632000e+00 -8.714711e-03
3.633000e+00 -8.053044e-03
3.634000e+00 -7.390835e-03
3.635000e+00 -6.728090e-03
3.636000e+00 -6.064817e-03
3.637000e+00 -5.401021e-03
3.638000e+00 -4.736711e-03
3.639000e+00 -4.071893e-03
3.640000e+00 -3.406573e-03
3.641000e+00 -2.740759e-03
3.642000e+00 -2.074457e-03
3.643000e+00 -1.407675e-03
3.644000e+00 -7.404193e-04
3.645000e+00 -7.269743e-05
3.646000e+00 5.954838e-04
3.647000e+00 1.264117e-03
3.648000e+00 1.933196e-03
3.649000e+00 2.602712e-03
3.650000e+00 3.272660e-03
3.651000e+00 3.943031e-03
3.652000e+00 4.613818e-03
3.653000e+00 5.285014e-03
3.654000e+00 5.956612e-03
3.655000e+00 6.628604e-03
3.656000e+00 7.300984e-03
3.657000e+00 7.973743e-03
3.658000e+00 8.646874e-03
3.659000e+00 9.320370e-03
3.660000e+00 9.994224e-03
3.661000e+00 1.066843e-02
3.662000e+00 1.134297e-02
3.663000e+00 1.201785e-02
3.664000e+00 1.269306e-02
3.665000e+00 1.336859e-02
3.666000e+00 1.404443e-02
3.667000e+00 1.472057e-02
3.668000e+00 1.539701e-02
3.669000e+00 1.607374e-02
3.670000e+00 1.675075e-02
3.671000e+00 1.742803e-02
3.672000e+00 1.810558e-02
3.673000e+00 1.878339e-02
3.674000e+00 1.946144e-02
3.675000e+00 2.013974e-02
3.676000e+00 2.081827e-02
3.677000e+00 2.149703e-02
3.678000e+00 2.217601e-02
3.679000e+00 2.285520e-02
3.680000e+00 2.353459e-02
3.681000e+00 2.421417e-02
3.682000e+00 2.489394e-02
3.683000e+00 2.557389e-02
3.684000e+00 2.625400e-02
3.685000e+00 2.693428e-02
3.686000e+00 2.761472e-02
3.687000e+00 2.829529e-02
3.688000e+00 2.897601e-02
3.689000e+00 2.965686e-02
3.690000e+00 3.033782e-02
3.691000e+00 3.101890e-02
3.692000e+00 3.170008e-02
3.693000e+00 3.238136e-02
3.694000e+00 3.306272e-02
3.695000e+00 3.374417e-02
3.696000e+00 3.442568e-02
3.697000e+00 3.510726e-02
3.698000e+00 3.578889e-02
3.699000e+00 3.647057e-02
3.700000e+00 3.715228e-02
3.701000e+00 3.783403e-02
3.702000e+00 3.851579e-02
3.703000e+00 3.919756e-02
3.704000e+00 3.987934e-02
3.705000e+00 4.056111e-02
3.706000e+00 4.124286e-02
3.707000e+00 4.192459e-02
3.708000e+00 4.260629e-02
3.709000e+00 4.328795e-02
3.710000e+00 4.396956e-02
3.711000e+00 4.465112e-02
3.712000e+00 4.533260e-02
3.713000e+00 4.601401e-02
3.714000e+00 4.669534e-02
3.715000e+00 4.737657e-02
3.716000e+00 4.805770e-02
3.717000e+00 4.873872e-02
3.718000e+00 4.941962e-02
3.719000e+00 5.010039e-02
3.720000e+00 5.078102e-02
3.721000e+00 5.146151e-02
3.722000e+00 5.214184e-02
3.723000e+00 5.282201e-02
3.724000e+00 5.350200e-02
3.725000e+00 5.418181e-02
3.726000e+00 5.486143e-02
3.727000e+00 5.554085e-02
3.728000e+00 5.622006e-02
3.729000e+00 5.689905e-02
3.730000e+00 5.757781e-02
3.731000e+00 5.825633e-02
3.732000e+00 5.893461e-02
3.733000e+00 5.961264e-02
3.734000e+00 6.029039e-02
3.735000e+00 6.096788e-02
3.736000e+00 6.164508e-02
3.737000e+00 6.232199e-02
3.738000e+00 6.299860e-02
3.739000e+00 6.367489e-02
3.740000e+00 6.435087e-02
3.741000e+00 6.502652e-02
3.742000e+00 6.570183e-02
3.743000e+00 6.637679e-02
3.744000e+00 6.705139e-02
3.745000e+00 6.772562e-02
3.746000e+00 6.839948e-02
3.747000e+00 6.907296e-02
3.748000e+00 6.974604e-02
3.749000e+00 7.041871e-02
3.750000e+00 7.109097e-02
3.751000e+00 7.176281e-02
3.752000e+00 7.243421e-02
3.753000e+00 7.310517e-02
3.754000e+00 7.377568e-02
3.755000e+00 7.444573e-02
3.756000e+00 7.511531e-02
3.757000e+00 7.578440e-02
3.758000e+00 7.645301e-02
3.759000e+00 7.712111e-02
3.760000e+00 7.778871e-02
3.761000e+00 7.845579e-02
3.762000e+00 7.912233e-02
3.763000e+00 7.978834e-02
3.764000e+00 8.045381e-02
3.765000e+00 8.111871e-02
3.766000e+00 8.178305e-02
3.767000e+00 8.244681e-02
3.768000e+00 8.310998e-02
3.769000e+00 8.377256e-02
3.770000e+00 8.443453e-02
3.771000e+00 8.509588e-02
3.772000e+00 8.575661e-02
3.773000e+00 8.641671e-02
3.774000e+00 8.707616e-02
3.775000e+00 8.773495e-02
3.776000e+00 8.839308e-02
3.777000e+00 8.905053e-02
3.778000e+00 8.970730e-02
3.779000e+00 9.036338e-02
3.780000e+00 9.101875e-02
3.781000e+00 9.167340e-02
3.782000e+00 9.232734e-02
3.783000e+00 9.298054e-02
3.784000e+00 9.363299e-02
3.785000e+00 9.428469e-02
3.786000e+00 9.493563e-02
3.787000e+00 9.558580e-02
3.788000e+00 9.623518e-02
3.789000e+00 9.688377e-02
3.790000e+00 9.753155e-02
3.791000e+00 9.817853e-02
3.792000e+00 9.882468e-02
3.793000e+00 9.946999e-02
3.794000e+00 1.001145e-01
3.795000e+00 1.007581e-01
3.796000e+00 1.014008e-01
3.797000e+00 1.020427e-01
3.798000e+00 1.026837e-01
3.799000e+00 1.033238e-01
3.800000e+00 1.039630e-01
3.801000e+00 1.046013e-01
3.802000e+00 1.052387e-01
3.803000e+00 1.058752e-01
3.804000e+00 1.065106e-01
3.805000e+00 1.071452e-01
3.806000e+00 1.077788e-01
3.807000e+00 1.084114e-01
3.808000e+00 1.090430e-01
3.809000e+00 1.096736e-01
3.810000e+00 1.103032e-01
3.811000e+00 1.109319e-01
3.812000e+00 1.115594e-01
3.813000e+00 1.121860e-01
3.814000e+00 1.128115e-01
3.815000e+00 1.134360e-01
3.816000e+00 1.140594e-01
3.817000e+00 1.146817e-01
3.818000e+00 1.153029e-01
3.819000e+00 1.159231e-01
3.820000e+00 1.165421e-01
3.821000e+00 1.171600e-01
3.822000e+00 1.177768e-01
3.823000e+00 1.183925e-01
3.824000e+00 1.190070e-01
3.825000e+00 1.196204e-01
3.826000e+00 1.202326e-01
3.827000e+00 1.208436e-01
3.828000e+00 1.214534e-01
3.829000e+00 1.220621e-01
3.830000e+00 1.226695e-01
3.831000e+00 1.232757e-01
3.832000e+00 1.238807e-01
3.833000e+00 1.244845e-01
3.834000e+00 1.250870e-01
3.835000e+00 1.256883e-01
3.836000e+00 1.262883e-01
3.837000e+00 1.268870e-01
3.838000e+00 1.274844e-01
3.839000e+00 1.280806e-01
3.840000e+00 1.286754e-01
3.841000e+00 1.292689e-01
3.842000e+00 1.298611e-01
3.843000e+00 1.304519e-01
3.844000e+00 1.310414e-01
3.845000e+00 1.316296e-01
3.846000e+00 1.322163e-01
3.847000e+00 1.328017e-01
3.848000e+00 1.333858e-01
3.849000e+00 1.339684e-01
3.850000e+00 1.345496e-01
3.851000e+00 1.351294e-01
3.852000e+00 1.357077e-01
3.853000e+00 1.362847e-01
3.854000e+00 1.368601e-01
3.855000e+00 1.374341e-01
3.856000e+00 1.380067e-01
3.857000e+00 1.385778e-01
3.858000e+00 1.391473e-01
3.859000e+00 1.397154e-01
3.860000e+00 1.402820e-01
3.861000e+00 1.408471e-01
3.862000e+00 1.414106e-01
3.863000e+00 1.419726e-01
3.864000e+00 1.425330e-01
3.865000e+00 1.430919e-01
3.866000e+00 1.436492e-01
3.867000e+00 1.442050e-01
3.868000e+00 1.447591e-01
3.869000e+00 1.453116e-01
3.870000e+00 1.458626e-01
3.871000e+00 1.464119e-01
3.872000e+00 1.469596e-01
3.873000e+00 1.475057e-01
3.874000e+00 1.480501e-01
3.875000e+00 1.485928e-01
3.876000e+00 1.491339e-01
3.877000e+00 1.496733e-01
3.878000e+00 1.502110e-01
3.879000e+00 1.507470e-01
3.880000e+00 1.512813e-01
3.881000e+00 1.518139e-01
3.882000e+00 1.523448e-01
3.883000e+00 1.528739e-01
3.884000e+00 1.534013e-01
3.885000e+00 1.539269e-01
3.886000e+00 1.544507e-01
3.887000e+00 1.549728e-01
3.888000e+00 1.554931e-01
3.889000e+00 1.560116e-01
3.890000e+00 1.565282e-01
3.891000e+00 1.570431e-01
3.892000e+00 1.575562e-01
3.893000e+00 1.580674e-01
3.894000e+00 1.585767e-01
3.895000e+00 1.590842e-01
3.896000e+00 1.595898e-01
3.897000e+00 1.600936e-01
3.898000e+00 1.605955e-01
3.899000e+00 1.610955e-01
3.900000e+00 1.615935e-01
3.901000e+00 1.620897e-01
3.902000e+00 1.625839e-01
3.903000e+00 1.630763e-01
3.904000e+00 1.635666e-01
3.905000e+00 1.640550e-01
3.906000e+00 1.645415e-01
3.907000e+00 1.650260e-01
3.908000e+00 1.655085e-01
3.909000e+00 1.659890e-01
3.910000e+00 1.664675e-01
3.911000e+00 1.669440e-01
3.912000e+00 1.674184e-01
3.913000e+00 1.678909e-01
3.914000e+00 1.683613e-01
3.915000e+00 1.688297e-01
3.916000e+00 1.692960e-01
3.917000e+00 1.697602e-01
3.918000e+00 1.702224e-01
3.919000e+00 1.706825e-01
3.920000e+00 1.711404e-01
3.921000e+00 1.715963e-01
3.922000e+00 1.720501e-01
3.923000e+00 1.725017e-01
3.924000e+00 1.729512e-01
3.925000e+00 1.733986e-01
3.926000e+00 1.738438e-01
3.927000e+00 1.742869e-01
3.928000e+00 1.747278e-01
3.929000e+00 1.751665e-01
3.930000e+00 1.756030e-01
3.931000e+00 1.760374e-01
3.932000e+00 1.764695e-01
3.933000e+00 1.768994e-01
3.934000e+00 1.773271e-01
3.935000e+00 1.777525e-01
3.936000e+00 1.781757e-01
3.937000e+00 1.785967e-01
3.938000e+00 1.790154e-01
3.939000e+00 1.794318e-01
3.940000e+00 1.798460e-01
3.941000e+00 1.802578e-01
3.942000e+00 1.806674e-01
3.943000e+00 1.810746e-01
3.944000e+00 1.814796e-01
3.945000e+00 1.818822e-01
3.946000e+00 1.822825e-01
3.947000e+00 1.826805e-01
3.948000e+00 1.830761e-01
3.949000e+00 1.834693e-01
3.950000e+00 1.838602e-01
3.951000e+00 1.842487e-01
3.952000e+00 1.846348e-01
3.953000e+00 1.850185e-01
3.954000e+00 1.853998e-01
3.955000e+00 1.857788e-01
3.956000e+00 1.861552e-01
3.957000e+00 1.865293e-01
3.958000e+00 1.869009e-01
3.959000e+00 1.872701e-01
3.960000e+00 1.876369e-01
3.961000e+00 1.880011e-01
3.962000e+00 1.883629e-01
3.963000e+00 1.887222e-01
3.964000e+00 1.890791e-01
3.965000e+00 1.894334e-01
3.966000e+00 1.897852e-01
3.967000e+00 1.901346e-01
3.968000e+00 1.904814e-01
3.969000e+00 1.908256e-01
3.970000e+00 1.911674e-01
3.971000e+00 1.915066e-01
3.972000e+00 1.918432e-01
3.973000e+00 1.921773e-01
3.974000e+00 1.925088e-01
3.975000e+00 1.928377e-01
3.976000e+00 1.931640e-01
3.977000e+00 1.934878e-01
3.978000e+00 1.938089e-01
3.979000e+00 1.941275e-01
3.980000e+00 1.944434e-01
3.981000e+00 1.947567e-01
3.982000e+00 1.950673e-01
3.983000e+00 1.953753e-01
3.984000e+00 1.956807e-01
3.985000e+00 1.959834e-01
3.986000e+00 1.962835e-01
3.987000e+00 1.965808e-01
3.988000e+00 1.968755e-01
3.989000e+00 1.971675e-01
3.990000e+00 1.974568e-01
3.991000e+00 1.977434e-01
3.992000e+00 1.980273e-01
3.993000e+00 1.983085e-01
3.994000e+00 1.985869e-01
3.995000e+00 1.988626e-01
3.996000e+00 1.991356e-01
3.997000e+00 1.994058e-01
3.998000e+00 1.996733e-01
3.999000e+00 1.999380e-01
4.000000e+00 2.001999e-01
4.001000e+00 2.004591e-01
4.002000e+00 2.007154e-01
4.003000e+00 2.009690e-01
4.004000e+00 2.012198e-01
4.005000e+00 2.014678e-01
4.006000e+00 2.017129e-01
4.007000e+00 2.019552e-01
4.008000e+00 2.021947e-01
4.009000e+00 2.024314e-01
4.010000e+00 2.026652e-01
4.011000e+00 2.028962e-01
4.012000e+00 2.031243e-01
4.013000e+00 2.033496e-01
4.014000e+00 2.035719e-01
4.015000e+00 2.037915e-01
4.016000e+00 2.040081e-01
4.017000e+00 2.042218e-01
4.018000e+00 2.044326e-01
4.019000e+00 2.046406e-01
4.020000e+00 2.048456e-01
4.021000e+00 2.050477e-01
4.022000e+00 2.052469e-01
4.023000e+00 2.054431e-01
4.024000e+00 2.056364e-01
4.025000e+00 2.058268e-01
4.026000e+00 2.060142e-01
4.027000e+00 2.061987e-01
4.028000e+00 2.063802e-01
4.029000e+00 2.065587e-01
4.030000e+00 2.067343e-01
4.031000e+00 2.069069e-01
4.032000e+00 2.070765e-01
4.033000e+00 2.072431e-01
4.034000e+00 2.074066e-01
4.035000e+00 2.075672e-01
4.036000e+00 2.077248e-01
4.037000e+00 2.078794e-01
4.038000e+00 2.080309e-01
4.039000e+00 2.081794e-01
4.040000e+00 2.083249e-01
4.041000e+00 2.084673e-01
4.042000e+00 2.086067e-01
4.043000e+00 2.087430e-01
4.044000e+00 2.088763e-01
4.045000e+00 2.090065e-01
4.046000e+00 2.091337e-01
4.047000e+00 2.092577e-01
4.048000e+00 2.093787e-01
4.049000e+00 2.094966e-01
4.050000e+00 2.096114e-01
4.051000e+00 2.097231e-01
4.052000e+00 2.098317e-01
4.053000e+00 2.099372e-01
4.054000e+00 2.100396e-01
4.055000e+00 2.101389e-01
4.056000e+00 2.102350e-01
4.057000e+00 2.103280e-01
4.058000e+00 2.104179e-01
4.059000e+00 2.105047e-01
4.060000e+00 2.105883e-01
4.061000e+00 2.106687e-01
4.062000e+00 2.107460e-01
4.063000e+00 2.108202e-01
4.064000e+00 2.108911e-01
4.065000e+00 2.109589e-01
4.066000e+00 2.110236e-01
4.067000e+00 2.110850e-01
4.068000e+00 2.111433e-01
4.069000e+00 2.111984e-01
4.070000e+00 2.112503e-01
4.071000e+00 2.112990e-01
4.072000e+00 2.113445e-01
4.073000e+00 2.113868e-01
4.074000e+00 2.114258e-01
4.075000e+00 2.114617e-01
4.076000e+00 2.114944e-01
4.077000e+00 2.115238e-01
4.078000e+00 2.115500e-01
4.079000e+00 2.115730e-01
4.080000e+00 2.115927e-01
4.081000e+00 2.116092e-01
4.082000e+00 2.116224e-01
4.083000e+00 2.116324e-01
4.084000e+00 2.116392e-01
4.085000e+00 2.116427e-01
4.086000e+00 2.116430e-01
4.087000e+00 2.116399e-01
4.088000e+00 2.116336e-01
4.089000e+00 2.116241e-01
4.090000e+00 2.116113e-01
4.091000e+00 2.115952e-01
4.092000e+00 2.115758e-01
4.093000e+00 2.115531e-01
4.094000e+00 2.115272e-01
4.095000e+00 2.114979e-01
4.096000e+00 2.114654e-01
4.097000e+00 2.114295e-01
4.098000e+00 2.113904e-01
4.099000e+00 2.113480e-01
4.100000e+00 2.113022e-01
4.101000e+00 2.112531e-01
4.102000e+00 2.112008e-01
4.103000e+00 2.111451e-01
4.104000e+00 2.110861e-01
4.105000e+00 2.110237e-01
4.106000e+00 2.109581e-01
4.107000e+00 2.108891e-01
4.108000e+00 2.108168e-01
4.109000e+00 2.107412e-01
4.110000e+00 2.106622e-01
4.111000e+00 2.105799e-01
4.112000e+00 2.104942e-01
4.113000e+00 2.104052e-01
4.114000e+00 2.103129e-01
4.115000e+00 2.102172e-01
4.116000e+00 2.101181e-01
4.117000e+00 2.100157e-01
4.118000e+00 2.099100e-01
4.119000e+00 2.098009e-01
4.120000e+00 2.096884e-01
4.121000e+00 2.095726e-01
4.122000e+00 2.094534e-01
4.123000e+00 2.093308e-01
4.124000e+00 2.092049e-01
4.125000e+00 2.090756e-01
4.126000e+00 2.089430e-01
4.127000e+00 2.088069e-01
4.128000e+00 2.086675e-01
4.129000e+00 2.085248e-01
4.130000e+00 2.083786e-01
4.131000e+00 2.082291e-01
4.132000e+00 2.080762e-01
4.133000e+00 2.079199e-01
4.134000e+00 2.077602e-01
4.135000e+00 2.075971e-01
4.136000e+00 2.074307e-01
4.137000e+00 2.072608e-01
4.138000e+00 2.070876e-01
4.139000e+00 2.069110e-01
4.140000e+00 2.067310e-01
4.141000e+00 2.065476e-01
4.142000e+00 2.063608e-01
4.143000e+00 2.061706e-01
4.144000e+00 2.059771e-01
4.145000e+00 2.057801e-01
4.146000e+00 2.055798e-01
4.147000e+00 2.053760e-01
4.148000e+00 2.051689e-01
4.149000e+00 2.049583e-01
4.150000e+00 2.047444e-01
4.151000e+00 2.045270e-01
4.152000e+00 2.043063e-01
4.153000e+00 2.040822e-01
4.154000e+00 2.038546e-01
4.155000e+00 2.036237e-01
4.156000e+00 2.033894e-01
4.157000e+00 2.031517e-01
4.158000e+00 2.029105e-01
4.159000e+00 2.026660e-01
4.160000e+00 2.024181e-01
4.161000e+00 2.021668e-01
4.162000e+00 2.019120e-01
4.163000e+00 2.016539e-01
4.164000e+00 2.013924e-01
4.165000e+00 2.011275e-01
4.166000e+00 2.008592e-01
4.167000e+00 2.005875e-01
4.168000e+00 2.003124e-01
4.169000e+00 2.000339e-01
4.170000e+00 1.997520e-01
4.171000e+00 1.994667e-01
4.172000e+00 1.991781e-01
4.173000e+00 1.988860e-01
4.174000e+00 1.985906e-01
4.175000e+00 1.982917e-01
4.176000e+00 1.979895e-01
4.177000e+00 1.976839e-01
4.178000e+00 1.973748e-01
4.179000e+00 1.970625e-01
4.180000e+00 1.967467e-01
4.181000e+00 1.964275e-01
4.182000e+00 1.961050e-01
4.183000e+00 1.957791e-01
4.184000e+00 1.954498e-01
4.185000e+00 1.951171e-01
4.186000e+00 1.947810e-01
4.187000e+00 1.944416e-01
4.188000e+00 1.940988e-01
4.189000e+00 1.937526e-01
4.190000e+00 1.934031e-01
4.191000e+00 1.930502e-01
4.192000e+00 1.926939e-01
4.193000e+00 1.923343e-01
4.194000e+00 1.919713e-01
4.195000e+00 1.916050e-01
4.196000e+00 1.912353e-01
4.197000e+00 1.908622e-01
4.198000e+00 1.904858e-01
4.199000e+00 1.901061e-01
4.200000e+00 1.897230e-01
4.201000e+00 1.893365e-01
4.202000e+00 1.889467e-01
4.203000e+00 1.885536e-01
4.204000e+00 1.881572e-01
4.205000e+00 1.877574e-01
4.206000e+00 1.873543e-01
4.207000e+00 1.869478e-01
4.208000e+00 1.865380e-01
4.209000e+00 1.861249e-01
4.210000e+00 1.857085e-01
4.211000e+00 1.852888e-01
4.212000e+00 1.848658e-01
4.213000e+00 1.844394e-01
4.214000e+00 1.840098e-01
4.215000e+00 1.835768e-01
4.216000e+00 1.831406e-01
4.217000e+00 1.827010e-01
4.218000e+00 1.822582e-01
4.219000e+00 1.818121e-01
4.220000e+00 1.813627e-01
4.221000e+00 1.809100e-01
4.222000e+00 1.804540e-01
4.223000e+00 1.799948e-01
4.224000e+00 1.795323e-01
4.225000e+00 1.790665e-01
4.226000e+00 1.785975e-01
4.227000e+00 1.781252e-01
4.228000e+00 1.776496e-01
4.229000e+00 1.771709e-01
4.230000e+00 1.766888e-01
4.231000e+00 1.762036e-01
4.232000e+00 1.757150e-01
4.233000e+00 1.752233e-01
4.234000e+00 1.747284e-01
4.235000e+00 1.742302e-01
4.236000e+00 1.737288e-01
4.237000e+00 1.732242e-01
4.238000e+00 1.727164e-01
4.239000e+00 1.722053e-01
4.240000e+00 1.716911e-01
4.241000e+00 1.711737e-01
4.242000e+00 1.706531e-01
4.243000e+00 1.701294e-01
4.244000e+00 1.696024e-01
4.245000e+00 1.690723e-01
4.246000e+00 1.685390e-01
4.247000e+00 1.680025e-01
4.248000e+00 1.674629e-01
4.249000e+00 1.669202e-01
4.250000e+00 1.663743e-01
4.251000e+00 1.658252e-01
4.252000e+00 1.652731e-01
4.253000e+00 1.647178e-01
4.254000e+00 1.641594e-01
4.255000e+00 1.635978e-01
4.256000e+00 1.630332e-01
4.257000e+00 1.624654e-01
4.258000e+00 1.618946e-01
4.259000e+00 1.613207e-01
4.260000e+00 1.607436e-01
4.261000e+00 1.601635e-01
4.262000e+00 1.595804e-01
4.263000e+00 1.589941e-01
4.264000e+00 1.584048e-01
4.265000e+00 1.578125e-01
4.266000e+00 1.572171e-01
4.267000e+00 1.566187e-01
4.268000e+00 1.560172e-01
4.269000e+00 1.554127e-01
4.270000e+00 1.548052e-01
4.271000e+00 1.541946e-01
4.272000e+00 1.535811e-01
4.273000e+00 1.529646e-01
4.274000e+00 1.523451e-01
4.275000e+00 1.517225e-01
4.276000e+00 1.510971e-01
4.277000e+00 1.504686e-01
4.278000e+00 1.498372e-01
4.279000e+00 1.492028e-01
4.280000e+00 1.485655e-01
4.281000e+00 1.479252e-01
4.282000e+00 1.472820e-01
4.283000e+00 1.466359e-01
4.284000e+00 1.459868e-01
4.285000e+00 1.453349e-01
4.286000e+00 1.446800e-01
4.287000e+00 1.440223e-01
4.288000e+00 1.433616e-01
4.289000e+00 1.426981e-01
4.290000e+00 1.420317e-01
4.291000e+00 1.413625e-01
4.292000e+00 1.406904e-01
4.293000e+00 1.400155e-01
4.294000e+00 1.393377e-01
4.295000e+00 1.386571e-01
4.296000e+00 1.379736e-01
4.297000e+00 1.372874e-01
4.298000e+00 1.365983e-01
4.299000e+00 1.359065e-01
4.300000e+00 1.352118e-01
4.301000e+00 1.345144e-01
4.302000e+00 1.338143e-01
4.303000e+00 1.331113e-01
4.304000e+00 1.324056e-01
4.305000e+00 1.316972e-01
4.306000e+00 1.309860e-01
4.307000e+00 1.302722e-01
4.308000e+00 1.295556e-01
4.309000e+00 1.288362e-01
4.310000e+00 1.281142e-01
4.311000e+00 1.273895e-01
4.312000e+00 1.266622e-01
4.313000e+00 1.259321e-01
4.314000e+00 1.251995e-01
4.315000e+00 1.244641e-01
4.316000e+00 1.237261e-01
4.317000e+00 1.229855e-01
4.318000e+00 1.222423e-01
4.319000e+00 1.214964e-01
4.320000e+00 1.207480e-01
4.321000e+00 1.199970e-01
4.322000e+00 1.192434e-01
4.323000e+00 1.184872e-01
4.324000e+00 1.177284e-01
4.325000e+00 1.169671e-01
4.326000e+00 1.162033e-01
4.327000e+00 1.154370e-01
4.328000e+00 1.146681e-01
4.329000e+00 1.138967e-01
4.330000e+00 1.131228e-01
4.331000e+00 1.123465e-01
4.332000e+00 1.115676e-01
4.333000e+00 1.107863e-01
4.334000e+00 1.100025e-01
4.335000e+00 1.092163e-01
4.336000e+00 1.084277e-01
4.337000e+00 1.076366e-01
4.338000e+00 1.068431e-01
4.339000e+00 1.060473e-01
4.340000e+00 1.052490e-01
4.341000e+00 1.044484e-01
4.342000e+00 1.036453e-01
4.343000e+00 1.028400e-01
4.344000e+00 1.020323e-01
4.345000e+00 1.012222e-01
4.346000e+00 1.004099e-01
4.347000e+00 9.959518e-02
4.348000e+00 9.877820e-02
4.349000e+00 9.795894e-02
4.350000e+00 9.713741e-02
4.351000e+00 9.631361e-02
4.352000e+00 9.548756e-02
4.353000e+00 9.465927e-02
4.354000e+00 9.382875e-02
4.355000e+00 9.299602e-02
4.356000e+00 9.216108e-02
4.357000e+00 9.132395e-02
4.358000e+00 9.048464e-02
4.359000e+00 8.964317e-02
4.360000e+00 8.879954e-02
4.361000e+00 8.795376e-02
4.362000e+00 8.710586e-02
4.363000e+00 8.625583e-02
4.364000e+00 8.540371e-02
4.365000e+00 8.454949e-02
4.366000e+00 8.369318e-02
4.367000e+00 8.283481e-02
4.368000e+00 8.197439e-02
4.369000e+00 8.111192e-02
4.370000e+00 8.024743e-02
4.371000e+00 7.938091e-02
4.372000e+00 7.851239e-02
4.373000e+00 7.764189e-02
4.374000e+00 7.676940e-02
4.375000e+00 7.589495e-02
4.376000e+00 7.501855e-02
4.377000e+00 7.414021e-02
4.378000e+00 7.325994e-02
4.379000e+00 7.237776e-02
4.380000e+00 7.149369e-02
4.381000e+00 7.060773e-02
4.382000e+00 6.971989e-02
4.383000e+00 6.883020e-02
4.384000e+00 6.793866e-02
4.385000e+00 6.704530e-02
4.386000e+00 6.615011e-02
4.387000e+00 6.525313e-02
4.388000e+00 6.435435e-02
4.389000e+00 6.345379e-02
4.390000e+00 6.255148e-02
4.391000e+00 6.164741e-02
4.392000e+00 6.074162e-02
4.393000e+00 5.983410e-02
4.394000e+00 5.892487e-02
4.395000e+00 5.801396e-02
4.396000e+00 5.710136e-02
4.397000e+00 5.618710e-02
4.398000e+00 5.527119e-02
4.399000e+00 5.435365e-02
4.400000e+00 5.343449e-02
4.401000e+00 5.251372e-02
4.402000e+00 5.159136e-02
4.403000e+00 5.066742e-02
4.404000e+00 4.974192e-02
4.405000e+00 4.881487e-02
4.406000e+00 4.788629e-02
4.407000e+00 4.695619e-02
4.408000e+00 4.602459e-02
4.409000e+00 4.509149e-02
4.410000e+00 4.415693e-02
4.411000e+00 4.322090e-02
4.412000e+00 4.228343e-02
4.413000e+00 4.134453e-02
4.414000e+00 4.040422e-02
4.415000e+00 3.946251e-02
4.416000e+00 3.851941e-02
4.417000e+00 3.757495e-02
4.418000e+00 3.662913e-02
4.419000e+00 3.568197e-02
4.420000e+00 3.473350e-02
4.421000e+00 3.378371e-02
4.422000e+00 3.283263e-02
4.423000e+00 3.188028e-02
4.424000e+00 3.092667e-02
4.425000e+00 2.997181e-02
4.426000e+00 2.901572e-02
4.427000e+00 2.805842e-02
4.428000e+00 2.709992e-02
4.429000e+00 2.614023e-02
4.430000e+00 2.517938e-02
4.431000e+00 2.421738e-02
4.432000e+00 2.325425e-02
4.433000e+00 2.228999e-02
4.434000e+00 2.132464e-02
4.435000e+00 2.035819e-02
4.436000e+00 1.939068e-02
4.437000e+00 1.842211e-02
4.438000e+00 1.745250e-02
4.439000e+00 1.648187e-02
4.440000e+00 1.551023e-02
4.441000e+00 1.453760e-02
4.442000e+00 1.356400e-02
4.443000e+00 1.258944e-02
4.444000e+00 1.161395e-02
4.445000e+00 1.063752e-02
4.446000e+00 9.660192e-03
4.447000e+00 8.681970e-03
4.448000e+00 7.702873e-03
4.449000e+00 6.722918e-03
4.450000e+00 5.742121e-03
4.451000e+00 4.760499e-03
4.452000e+00 3.778069e-03
4.453000e+00 2.794847e-03
4.454000e+00 1.810851e-03
4.455000e+00 8.260972e-04
4.456000e+00 -1.593976e-04
4.457000e+00 -1.145616e-03
4.458000e+00 -2.132542e-03
4.459000e+00 -3.120158e-03
4.460000e+00 -4.108447e-03
4.461000e+00 -5.097392e-03
4.462000e+00 -6.086976e-03
4.463000e+00 -7.077182e-03
4.464000e+00 -8.067992e-03
4.465000e+00 -9.059389e-03
4.466000e+00 -1.005136e-02
4.467000e+00 -1.104388e-02
4.468000e+00 -1.203693e-02
4.469000e+00 -1.303051e-02
4.470000e+00 -1.402458e-02
4.471000e+00 -1.501914e-02
4.472000e+00 -1.601416e-02
4.473000e+00 -1.700964e-02
4.474000e+00 -1.800554e-02
4.475000e+00 -1.900186e-02
4.476000e+00 -1.999857e-02
4.477000e+00 -2.099566e-02
4.478000e+00 -2.199311e-02
4.479000e+00 -2.299090e-02
4.480000e+00 -2.398902e-02
4.481000e+00 -2.498745e-02
4.482000e+00 -2.598617e-02
4.483000e+00 -2.698515e-02
4.484000e+00 -2.798439e-02
4.485000e+00 -2.898387e-02
4.486000e+00 -2.998357e-02
4.487000e+00 -3.098346e-02
4.488000e+00 -3.198354e-02
4.489000e+00 -3.298378e-02
4.490000e+00 -3.398417e-02
4.491000e+00 -3.498469e-02
4.492000e+00 -3.598531e-02
4.493000e+00 -3.698603e-02
4.494000e+00 -3.798682e-02
4.495000e+00 -3.898767e-02
4.496000e+00 -3.998855e-02
4.497000e+00 -4.098946e-02
4.498000e+00 -4.199036e-02
4.499000e+00 -4.299125e-02
4.500000e+00 -4.399210e-02
4.501000e+00 -4.499290e-02
4.502000e+00 -4.599362e-02
4.503000e+00 -4.699425e-02
4.504000e+00 -4.799478e-02
4.505000e+00 -4.899518e-02
4.506000e+00 -4.999543e-02
4.507000e+00 -5.099551e-02
4.508000e+00 -5.199542e-02
4.509000e+00 -5.299512e-02
4.510000e+00 -5.399460e-02
4.511000e+00 -5.499384e-02
4.512000e+00 -5.599283e-02
4.513000e+00 -5.699154e-02
4.514000e+00 -5.798995e-02
4.515000e+00 -5.898805e-02
4.516000e+00 -5.998582e-02
4.517000e+00 -6.098324e-02
4.518000e+00 -6.198028e-02
4.519000e+00 -6.297694e-02
4.520000e+00 -6.397320e-02
4.521000e+00 -6.496902e-02
4.522000e+00 -6.596441e-02
4.523000e+00 -6.695932e-02
4.524000e+00 -6.795376e-02
4.525000e+00 -6.894769e-02
4.526000e+00 -6.994111e-02
4.527000e+00 -7.093398e-02
4.528000e+00 -7.192630e-02
4.529000e+00 -7.291804e-02
4.530000e+00 -7.390918e-02
4.531000e+00 -7.489971e-02
4.532000e+00 -7.588960e-02
4.533000e+00 -7.687884e-02
4.534000e+00 -7.786741e-02
4.535000e+00 -7.885529e-02
4.536000e+00 -7.984246e-02
4.537000e+00 -8.082889e-02
4.538000e+00 -8.181458e-02
4.539000e+00 -8.279950e-02
4.540000e+00 -8.378364e-02
4.541000e+00 -8.476697e-02
4.542000e+00 -8.574947e-02
4.543000e+00 -8.673113e-02
4.544000e+00 -8.771192e-02
4.545000e+00 -8.869183e-02
4.546000e+00 -8.967084e-02
4.547000e+00 -9.064893e-02
4.548000e+00 -9.162608e-02
4.549000e+00 -9.260227e-02
4.550000e+00 -9.357747e-02
4.551000e+00 -9.455168e-02
4.552000e+00 -9.552488e-02
4.553000e+00 -9.649703e-02
4.554000e+00 -9.746813e-02
4.555000e+00 -9.843815e-02
4.556000e+00 -9.940708e-02
4.557000e+00 -1.003749e-01
4.558000e+00 -1.013416e-01
4.559000e+00 -1.023071e-01
4.560000e+00 -1.032715e-01
4.561000e+00 -1.042346e-01
4.562000e+00 -1.051966e-01
4.563000e+00 -1.061573e-01
4.564000e+00 -1.071168e-01
4.565000e+00 -1.080749e-01
4.566000e+00 -1.090319e-01
4.567000e+00 -1.099875e-01
4.568000e+00 -1.109417e-01
4.569000e+00 -1.118947e-01
4.570000e+00 -1.128462e-01
4.571000e+00 -1.137964e-01
4.572000e+00 -1.147452e-01
4.573000e+00 -1.156925e-01
4.574000e+00 -1.166384e-01
4.575000e+00 -1.175828e-01
4.576000e+00 -1.185258e-01
4.577000e+00 -1.194672e-01
4.578000e+00 -1.204071e-01
4.579000e+00 -1.213455e-01
4.580000e+00 -1.222823e-01
4.581000e+00 -1.232176e-01
4.582000e+00 -1.241512e-01
4.583000e+00 -1.250832e-01
4.584000e+00 -1.260136e-01
4.585000e+00 -1.269423e-01
4.586000e+00 -1.278693e-01
4.587000e+00 -1.287947e-01
4.588000e+00 -1.297183e-01
4.589000e+00 -1.306402e-01
4.590000e+00 -1.315603e-01
4.591000e+00 -1.324786e-01
4.592000e+00 -1.333952e-01
4.593000e+00 -1.343099e-01
4.594000e+00 -1.352228e-01
4.595000e+00 -1.361339e-01
4.596000e+00 -1.370431e-01
4.597000e+00 -1.379503e-01
4.598000e+00 -1.388557e-01
4.599000e+00 -1.397591e-01
4.600000e+00 -1.406606e-01
4.601000e+00 -1.415601e-01
4.602000e+00 -1.424576e-01
4.603000e+00 -1.433531e-01
4.604000e+00 -1.442466e-01
4.605000e+00 -1.451380e-01
4.606000e+00 -1.460274e-01
4.607000e+00 -1.469147e-01
4.608000e+00 -1.477998e-01
4.609000e+00 -1.486829e-01
4.610000e+00 -1.495638e-01
4.611000e+00 -1.504425e-01
4.612000e+00 -1.513190e-01
4.613000e+00 -1.521933e-01
4.614000e+00 -1.530655e-01
4.615000e+00 -1.539353e-01
4.616000e+00 -1.548029e-01
4.617000e+00 -1.556682e-01
4.618000e+00 -1.565312e-01
4.619000e+00 -1.573919e-01
4.620000e+00 -1.582503e-01
4.621000e+00 -1.591063e-01
4.622000e+00 -1.599599e-01
4.623000e+00 -1.608111e-01
4.624000e+00 -1.616599e-01
4.625000e+00 -1.625063e-01
4.626000e+00 -1.633502e-01
4.627000e+00 -1.641916e-01
4.628000e+00 -1.650305e-01
4.629000e+00 -1.658669e-01
4.630000e+00 -1.667008e-01
4.631000e+00 -1.675322e-01
4.632000e+00 -1.683609e-01
4.633000e+00 -1.691871e-01
4.634000e+00 -1.700106e-01
4.635000e+00 -1.708316e-01
4.636000e+00 -1.716498e-01
4.637000e+00 -1.724655e-01
4.638000e+00 -1.732784e-01
4.639000e+00 -1.740886e-01
4.640000e+00 -1.748961e-01
4.641000e+00 -1.757008e-01
4.642000e+00 -1.765028e-01
4.643000e+00 -1.773020e-01
4.644000e+00 -1.780984e-01
4.645000e+00 -1.788920e-01
4.646000e+00 -1.796827e-01
4.647000e+00 -1.804706e-01
4.648000e+00 -1.812556e-01
4.649000e+00 -1.820377e-01
4.650000e+00 -1.828169e-01
4.651000e+00 -1.835932e-01
4.652000e+00 -1.843665e-01
4.653000e+00 -1.851368e-01
4.654000e+00 -1.859042e-01
4.655000e+00 -1.866685e-01
4.656000e+00 -1.874298e-01
4.657000e+00 -1.881881e-01
4.658000e+00 -1.889433e-01
4.659000e+00 -1.896954e-01
4.660000e+00 -1.904444e-01
4.661000e+00 -1.911903e-01
4.662000e+00 -1.919331e-01
4.663000e+00 -1.926727e-01
4.664000e+00 -1.934091e-01
4.665000e+00 -1.941423e-01
4.666000e+00 -1.948723e-01
4.667000e+00 -1.955991e-01
4.668000e+00 -1.963226e-01
4.669000e+00 -1.970428e-01
4.670000e+00 -1.977598e-01
4.671000e+00 -1.984735e-01
4.672000e+00 -1.991838e-01
4.673000e+00 -1.998908e-01
4.674000e+00 -2.005944e-01
4.675000e+00 -2.012947e-01
4.676000e+00 -2.019915e-01
4.677000e+00 -2.026850e-01
4.678000e+00 -2.033750e-01
4.679000e+00 -2.040615e-01
4.680000e+00 -2.047446e-01
4.681000e+00 -2.054242e-01
4.682000e+00 -2.061002e-01
4.683000e+00 -2.067728e-01
4.684000e+00 -2.074418e-01
4.685000e+00 -2.081073e-01
4.686000e+00 -2.087691e-01
4.687000e+00 -2.094274e-01
4.688000e+00 -2.100821e-01
4.689000e+00 -2.107331e-01
4.690000e+00 -2.113805e-01
4.691000e+00 -2.120242e-01
4.692000e+00 -2.126642e-01
4.693000e+00 -2.133006e-01
4.694000e+00 -2.139332e-01
4.695000e+00 -2.145620e-01
4.696000e+00 -2.151871e-01
4.697000e+00 -2.158085e-01
4.698000e+00 -2.164260e-01
4.699000e+00 -2.170397e-01
4.700000e+00 -2.176496e-01
4.701000e+00 -2.182557e-01
4.702000e+00 -2.188579e-01
4.703000e+00 -2.194562e-01
4.704000e+00 -2.200507e-01
4.705000e+00 -2.206412e-01
4.706000e+00 -2.212278e-01
4.707000e+00 -2.218104e-01
4.708000e+00 -2.223891e-01
4.709000e+00 -2.229638e-01
4.710000e+00 -2.235344e-01
4.711000e+00 -2.241011e-01
4.712000e+00 -2.246638e-01
4.713000e+00 -2.252224e-01
4.714000e+00 -2.257769e-01
4.715000e+00 -2.263273e-01
4.716000e+00 -2.268737e-01
4.717000e+00 -2.274159e-01
4.718000e+00 -2.279540e-01
4.719000e+00 -2.284879e-01
4.720000e+00 -2.290177e-01
4.721000e+00 -2.295433e-01
4.722000e+00 -2.300647e-01
4.723000e+00 -2.305818e-01
4.724000e+00 -2.310948e-01
4.725000e+00 -2.316034e-01
4.726000e+00 -2.321079e-01
4.727000e+00 -2.326080e-01
4.728000e+00 -2.331038e-01
4.729000e+00 -2.335954e-01
4.730000e+00 -2.340825e-01
4.731000e+00 -2.345654e-01
4.732000e+00 -2.350439e-01
4.733000e+00 -2.355180e-01
4.734000e+00 -2.359877e-01
4.735000e+00 -2.364530e-01
4.736000e+00 -2.369138e-01
4.737000e+00 -2.373702e-01
4.738000e+00 -2.378222e-01
4.739000e+00 -2.382697e-01
4.740000e+00 -2.387127e-01
4.741000e+00 -2.391512e-01
4.742000e+00 -2.395851e-01
4.743000e+00 -2.400146e-01
4.744000e+00 -2.404394e-01
4.745000e+00 -2.408597e-01
4.746000e+00 -2.412755e-01
4.747000e+00 -2.416866e-01
4.748000e+00 -2.420931e-01
4.749000e+00 -2.424950e-01
4.750000e+00 -2.428922e-01
4.751000e+00 -2.432848e-01
4.752000e+00 -2.436727e-01
4.753000e+00 -2.440559e-01
4.754000e+00 -2.444343e-01
4.755000e+00 -2.448081e-01
4.756000e+00 -2.451772e-01
4.757000e+00 -2.455415e-01
4.758000e+00 -2.459010e-01
4.759000e+00 -2.462557e-01
4.760000e+00 -2.466057e-01
4.761000e+00 -2.469508e-01
4.762000e+00 -2.472911e-01
4.763000e+00 -2.476266e-01
4.764000e+00 -2.479572e-01
4.765000e+00 -2.482830e-01
4.766000e+00 -2.486039e-01
4.767000e+00 -2.489198e-01
4.768000e+00 -2.492309e-01
4.769000e+00 -2.495371e-01
4.770000e+00 -2.498383e-01
4.771000e+00 -2.501345e-01
4.772000e+00 -2.504258e-01
4.773000e+00 -2.507121e-01
4.774000e+00 -2.509934e-01
4.775000e+00 -2.512697e-01
4.776000e+00 -2.515410e-01
4.777000e+00 -2.518073e-01
4.778000e+00 -2.520685e-01
4.779000e+00 -2.523246e-01
4.780000e+00 -2.525757e-01
4.781000e+00 -2.528216e-01
4.782000e+00 -2.530625e-01
4.783000e+00 -2.532982e-01
4.784000e+00 -2.535289e-01
4.785000e+00 -2.537543e-01
4.786000e+00 -2.539747e-01
4.787000e+00 -2.541898e-01
4.788000e+00 -2.543998e-01
4.789000e+00 -2.546046e-01
4.790000e+00 -2.548041e-01
4.791000e+00 -2.549985e-01
4.792000e+00 -2.551876e-01
4.793000e+00 -2.553715e-01
4.794000e+00 -2.555501e-01
4.795000e+00 -2.557234e-01
4.796000e+00 -2.558915e-01
4.797000e+00 -2.560543e-01
4.798000e+00 -2.562117e-01
4.799000e+00 -2.563638e-01
4.800000e+00 -2.565106e-01
4.801000e+00 -2.566521e-01
4.802000e+00 -2.567882e-01
4.803000e+00 -2.569189e-01
4.804000e+00 -2.570443e-01
4.805000e+00 -2.571642e-01
4.806000e+00 -2.572788e-01
4.807000e+00 -2.573879e-01
4.808000e+00 -2.574916e-01
4.809000e+00 -2.575899e-01
4.810000e+00 -2.576827e-01
4.811000e+00 -2.577701e-01
4.812000e+00 -2.578520e-01
4.813000e+00 -2.579283e-01
4.814000e+00 -2.579992e-01
4.815000e+00 -2.580646e-01
4.816000e+00 -2.581245e-01
4.817000e+00 -2.581789e-01
4.818000e+00 -2.582277e-01
4.819000e+00 -2.582709e-01
4.820000e+00 -2.583086e-01
4.821000e+00 -2.583407e-01
4.822000e+00 -2.583672e-01
4.823000e+00 -2.583882e-01
4.824000e+00 -2.584035e-01
4.825000e+00 -2.584132e-01
4.826000e+00 -2.584173e-01
4.827000e+00 -2.584158e-01
4.828000e+00 -2.584086e-01
4.829000e+00 -2.583957e-01
4.830000e+00 -2.583772e-01
4.831000e+00 -2.583530e-01
4.832000e+00 -2.583232e-01
4.833000e+00 -2.582876e-01
4.834000e+00 -2.582463e-01
4.835000e+00 -2.581993e-01
4.836000e+00 -2.581466e-01
4.837000e+00 -2.580881e-01
4.838000e+00 -2.580239e-01
4.839000e+00 -2.579540e-01
4.840000e+00 -2.578783e-01
4.841000e+00 -2.577968e-01
4.842000e+00 -2.577095e-01
4.843000e+00 -2.576165e-01
4.844000e+00 -2.575176e-01
4.845000e+00 -2.574129e-01
4.846000e+00 -2.573024e-01
4.847000e+00 -2.571861e-01
4.848000e+00 -2.570640e-01
4.849000e+00 -2.569360e-01
4.850000e+00 -2.568022e-01
4.851000e+00 -2.566625e-01
4.852000e+00 -2.565169e-01
4.853000e+00 -2.563655e-01
4.854000e+00 -2.562081e-01
4.855000e+00 -2.560449e-01
4.856000e+00 -2.558758e-01
4.857000e+00 -2.557008e-01
4.858000e+00 -2.555198e-01
4.859000e+00 -2.553329e-01
4.860000e+00 -2.551401e-01
4.861000e+00 -2.549414e-01
4.862000e+00 -2.547367e-01
4.863000e+00 -2.545261e-01
4.864000e+00 -2.543095e-01
4.865000e+00 -2.540869e-01
4.866000e+00 -2.538583e-01
4.867000e+00 -2.536238e-01
4.868000e+00 -2.533833e-01
4.869000e+00 -2.531367e-01
4.870000e+00 -2.528842e-01
4.871000e+00 -2.526257e-01
4.872000e+00 -2.523611e-01
4.873000e+00 -2.520905e-01
4.874000e+00 -2.518139e-01
4.875000e+00 -2.515313e-01
4.876000e+00 -2.512426e-01
4.877000e+00 -2.509478e-01
4.878000e+00 -2.506470e-01
4.879000e+00 -2.503401e-01
4.880000e+00 -2.500272e-01
4.881000e+00 -2.497082e-01
4.882000e+00 -2.493831e-01
4.883000e+00 -2.490519e-01
4.884000e+00 -2.487147e-01
4.885000e+00 -2.483713e-01
4.886000e+00 -2.480218e-01
4.887000e+00 -2.476663e-01
4.888000e+00 -2.473046e-01
4.889000e+00 -2.469368e-01
4.890000e+00 -2.465628e-01
4.891000e+00 -2.461828e-01
4.892000e+00 -2.457966e-01
4.893000e+00 -2.454043e-01
4.894000e+00 -2.450058e-01
4.895000e+00 -2.446012e-01
4.896000e+00 -2.441904e-01
4.897000e+00 -2.437735e-01
4.898000e+00 -2.433504e-01
4.899000e+00 -2.429211e-01
4.900000e+00 -2.424857e-01
4.901000e+00 -2.420441e-01
4.902000e+00 -2.415963e-01
4.903000e+00 -2.411423e-01
4.904000e+00 -2.406822e-01
4.905000e+00 -2.402158e-01
4.906000e+00 -2.397433e-01
4.907000e+00 -2.392646e-01
4.908000e+00 -2.387796e-01
4.909000e+00 -2.382885e-01
4.910000e+00 -2.377912e-01
4.911000e+00 -2.372876e-01
4.912000e+00 -2.367778e-01
4.913000e+00 -2.362619e-01
4.914000e+00 -2.357397e-01
4.915000e+00 -2.352112e-01
4.916000e+00 -2.346766e-01
4.917000e+00 -2.341357e-01
4.918000e+00 -2.335886e-01
4.919000e+00 -2.330353e-01
4.920000e+00 -2.324757e-01
4.921000e+00 -2.319099e-01
4.922000e+00 -2.313378e-01
4.923000e+00 -2.307595e-01
4.924000e+00 -2.301750e-01
4.925000e+00 -2.295842e-01
4.926000e+00 -2.289872e-01
4.927000e+00 -2.283839e-01
4.928000e+00 -2.277744e-01
4.929000e+00 -2.271586e-01
4.930000e+00 -2.265365e-01
4.931000e+00 -2.259082e-01
4.932000e+00 -2.252737e-01
4.933000e+00 -2.246329e-01
4.934000e+00 -2.239858e-01
4.935000e+00 -2.233325e-01
4.936000e+00 -2.226729e-01
4.937000e+00 -2.220071e-01
4.938000e+00 -2.213350e-01
4.939000e+00 -2.206566e-01
4.940000e+00 -2.199719e-01
4.941000e+00 -2.192810e-01
4.942000e+00 -2.185839e-01
4.943000e+00 -2.178805e-01
4.944000e+00 -2.171708e-01
4.945000e+00 -2.164548e-01
4.946000e+00 -2.157326e-01
4.947000e+00 -2.150041e-01
4.948000e+00 -2.142694e-01
4.949000e+00 -2.135284e-01
4.950000e+00 -2.127811e-01
4.951000e+00 -2.120276e-01
4.952000e+00 -2.112678e-01
4.953000e+00 -2.105017e-01
4.954000e+00 -2.097294e-01
4.955000e+00 -2.089509e-01
4.956000e+00 -2.081660e-01
4.957000e+00 -2.073749e-01
4.958000e+00 -2.065776e-01
4.959000e+00 -2.057740e-01
4.960000e+00 -2.049642e-01
4.961000e+00 -2.041481e-01
4.962000e+00 -2.033257e-01
4.963000e+00 -2.024972e-01
4.964000e+00 -2.016623e-01
4.965000e+00 -2.008213e-01
4.966000e+00 -1.999739e-01
4.967000e+00 -1.991204e-01
4.968000e+00 -1.982606e-01
4.969000e+00 -1.973946e-01
4.970000e+00 -1.965223e-01
4.971000e+00 -1.956438e-01
4.972000e+00 -1.947591e-01
4.973000e+00 -1.938682e-01
4.974000e+00 -1.929710e-01
4.975000e+00 -1.920677e-01
4.976000e+00 -1.911581e-01
4.977000e+00 -1.902423e-01
4.978000e+00 -1.893203e-01
4.979000e+00 -1.883921e-01
4.980000e+00 -1.874576e-01
4.981000e+00 -1.865170e-01
4.982000e+00 -1.855702e-01
4.983000e+00 -1.846172e-01
4.984000e+00 -1.836581e-01
4.985000e+00 -1.826927e-01
4.986000e+00 -1.817212e-01
4.987000e+00 -1.807434e-01
4.988000e+00 -1.797596e-01
4.989000e+00 -1.787695e-01
4.990000e+00 -1.777733e-01
4.991000e+00 -1.767709e-01
4.992000e+00 -1.757624e-01
4.993000e+00 -1.747478e-01
4.994000e+00 -1.737270e-01
4.995000e+00 -1.727000e-01
4.996000e+00 -1.716670e-01
4.997000e+00 -1.706278e-01
4.998000e+00 -1.695824e-01
4.999000e+00 -1.685310e-01
5.000000e+00 -1.674735e-01
5.001000e+00 -1.664098e-01
5.002000e+00 -1.653401e-01
5.003000e+00 -1.642642e-01
5.004000e+00 -1.631823e-01
5.005000e+00 -1.620943e-01
5.006000e+00 -1.610002e-01
5.007000e+00 -1.599001e-01
5.008000e+00 -1.587938e-01
5.009000e+00 -1.576816e-01
5.010000e+00 -1.565633e-01
5.011000e+00 -1.554389e-01
5.012000e+00 -1.543085e-01
5.013000e+00 -1.531721e-01
5.014000e+00 -1.520296e-01
5.015000e+00 -1.508812e-01
5.016000e+00 -1.497267e-01
5.017000e+00 -1.485662e-01
5.018000e+00 -1.473997e-01
5.019000e+00 -1.462273e-01
5.020000e+00 -1.450489e-01
5.021000e+00 -1.438645e-01
5.022000e+00 -1.426741e-01
5.023000e+00 -1.414778e-01
5.024000e+00 -1.402755e-01
5.025000e+00 -1.390673e-01
5.026000e+00 -1.378532e-01
5.027000e+00 -1.366331e-01
5.028000e+00 -1.354072e-01
5.029000e+00 -1.341753e-01
5.030000e+00 -1.329375e-01
5.031000e+00 -1.316938e-01
5.032000e+00 -1.304443e-01
5.033000e+00 -1.291889e-01
5.034000e+00 -1.279276e-01
5.035000e+00 -1.266605e-01
5.036000e+00 -1.253875e-01
5.037000e+00 -1.241087e-01
5.038000e+00 -1.228241e-01
5.039000e+00 -1.215336e-01
5.040000e+00 -1.202374e-01
5.041000e+00 -1.189353e-01
5.042000e+00 -1.176275e-01
5.043000e+00 -1.163139e-01
5.044000e+00 -1.149945e-01
5.045000e+00 -1.136694e-01
5.046000e+00 -1.123385e-01
5.047000e+00 -1.110019e-01
5.048000e+00 -1.096596e-01
5.049000e+00 -1.083115e-01
5.050000e+00 -1.069578e-01
5.051000e+00 -1.055983e-01
5.052000e+00 -1.042332e-01
5.053000e+00 -1.028624e-01
5.054000e+00 -1.014859e-01
5.055000e+00 -1.001038e-01
5.056000e+00 -9.871604e-02
5.057000e+00 -9.732266e-02
5.058000e+00 -9.592367e-02
5.059000e+00 -9.451907e-02
5.060000e+00 -9.310888e-02
5.061000e+00 -9.169311e-02
5.062000e+00 -9.027177e-02
5.063000e+00 -8.884487e-02
5.064000e+00 -8.741243e-02
5.065000e+00 -8.597445e-02
5.066000e+00 -8.453096e-02
5.067000e+00 -8.308195e-02
5.068000e+00 -8.162745e-02
5.069000e+00 -8.016747e-02
5.070000e+00 -7.870202e-02
5.071000e+00 -7.723110e-02
5.072000e+00 -7.575475e-02
5.073000e+00 -7.427296e-02
5.074000e+00 -7.278575e-02
5.075000e+00 -7.129314e-02
5.076000e+00 -6.979513e-02
5.077000e+00 -6.829175e-02
5.078000e+00 -6.678299e-02
5.079000e+00 -6.526889e-02
5.080000e+00 -6.374945e-02
5.081000e+00 -6.222468e-02
5.082000e+00 -6.069460e-02
5.083000e+00 -5.915922e-02
5.084000e+00 -5.761856e-02
5.085000e+00 -5.607263e-02
5.086000e+00 -5.452145e-02
5.087000e+00 -5.296503e-02
5.088000e+00 -5.140337e-02
5.089000e+00 -4.983651e-02
5.090000e+00 -4.826445e-02
5.091000e+00 -4.668721e-02
5.092000e+00 -4.510480e-02
5.093000e+00 -4.351723e-02
5.094000e+00 -4.192453e-02
5.095000e+00 -4.032671e-02
5.096000e+00 -3.872378e-02
5.097000e+00 -3.711575e-02
5.098000e+00 -3.550265e-02
5.099000e+00 -3.388449e-02
5.100000e+00 -3.226128e-02
5.101000e+00 -3.063305e-02
5.102000e+00 -2.899979e-02
5.103000e+00 -2.736154e-02
5.104000e+00 -2.571831e-02
5.105000e+00 -2.407011e-02
5.106000e+00 -2.241696e-02
5.107000e+00 -2.075887e-02
5.108000e+00 -1.909587e-02
5.109000e+00 -1.742797e-02
5.110000e+00 -1.575518e-02
5.111000e+00 -1.407752e-02
5.112000e+00 -1.239501e-02
5.113000e+00 -1.070767e-02
5.114000e+00 -9.015511e-03
5.115000e+00 -7.318549e-03
5.116000e+00 -5.616804e-03
5.117000e+00 -3.910292e-03
5.118000e+00 -2.199031e-03
5.119000e+00 -4.830377e-04
5.120000e+00 1.237670e-03
5.121000e+00 2.963074e-03
5.122000e+00 4.693158e-03
5.123000e+00 6.427903e-03
5.124000e+00 8.167291e-03
5.125000e+00 9.911306e-03
5.126000e+00 1.165993e-02
5.127000e+00 1.341314e-02
5.128000e+00 1.517092e-02
5.129000e+00 1.693326e-02
5.130000e+00 1.870013e-02
5.131000e+00 2.047152e-02
5.132000e+00 2.224740e-02
5.133000e+00 2.402777e-02
5.134000e+00 2.581259e-02
5.135000e+00 2.760186e-02
5.136000e+00 2.939555e-02
5.137000e+00 3.119364e-02
5.138000e+00 3.299612e-02
5.139000e+00 3.480296e-02
5.140000e+00 3.661415e-02
5.141000e+00 3.842966e-02
5.142000e+00 4.024949e-02
5.143000e+00 4.207360e-02
5.144000e+00 4.390197e-02
5.145000e+00 4.573460e-02
5.146000e+00 4.757146e-02
5.147000e+00 4.941252e-02
5.148000e+00 5.125777e-02
5.149000e+00 5.310719e-02
5.150000e+00 5.496076e-02
5.151000e+00 5.681846e-02
5.152000e+00 5.868027e-02
5.153000e+00 6.054616e-02
5.154000e+00 6.241612e-02
5.155000e+00 6.429013e-02
5.156000e+00 6.616816e-02
5.157000e+00 6.805020e-02
5.158000e+00 6.993622e-02
5.159000e+00 7.182621e-02
5.160000e+00 7.372014e-02
5.161000e+00 7.561799e-02
5.162000e+00 7.751974e-02
5.163000e+00 7.942536e-02
5.164000e+00 8.133485e-02
5.165000e+00 8.324817e-02
5.166000e+00 8.516531e-02
5.167000e+00 8.708624e-02
5.168000e+00 8.901094e-02
5.169000e+00 9.093939e-02
5.170000e+00 9.287157e-02
5.171000e+00 9.480746e-02
5.172000e+00 9.674703e-02
5.173000e+00 9.869026e-02
5.174000e+00 1.006371e-01
5.175000e+00 1.025876e-01
5.176000e+00 1.045417e-01
5.177000e+00 1.064994e-01
5.178000e+00 1.084606e-01
5.179000e+00 1.104253e-01
5.180000e+00 1.123935e-01
5.181000e+00 1.143653e-01
5.182000e+00 1.163405e-01
5.183000e+00 1.183191e-01
5.184000e+00 1.203011e-01
5.185000e+00 1.222865e-01
5.186000e+00 1.242753e-01
5.187000e+00 1.262675e-01
5.188000e+00 1.282629e-01
5.189000e+00 1.302617e-01
5.190000e+00 1.322637e-01
5.191000e+00 1.342690e-01
5.192000e+00 1.362775e-01
5.193000e+00 1.382892e-01
5.194000e+00 1.403041e-01
5.195000e+00 1.423222e-01
5.196000e+00 1.443434e-01
5.197000e+00 1.463677e-01
5.198000e+00 1.483951e-01
5.199000e+00 1.504255e-01
5.200000e+00 1.524590e-01
5.201000e+00 1.544955e-01
5.202000e+00 1.565350e-01
5.203000e+00 1.585774e-01
5.204000e+00 1.606228e-01
5.205000e+00 1.626711e-01
5.206000e+00 1.647223e-01
5.207000e+00 1.667764e-01
5.208000e+00 1.688333e-01
5.209000e+00 1.708930e-01
5.210000e+00 1.729555e-01
5.211000e+00 1.750208e-01
5.212000e+00 1.770888e-01
5.213000e+00 1.791596e-01
5.214000e+00 1.812330e-01
5.215000e+00 1.833091e-01
5.216000e+00 1.853878e-01
5.217000e+00 1.874692e-01
5.218000e+00 1.895531e-01
5.219000e+00 1.916397e-01
5.220000e+00 1.937287e-01
5.221000e+00 1.958203e-01
5.222000e+00 1.979143e-01
5.223000e+00 2.000109e-01
5.224000e+00 2.021098e-01
5.225000e+00 2.042112e-01
5.226000e+00 2.063149e-01
5.227000e+00 2.084211e-01
5.228000e+00 2.105295e-01
5.229000e+00 2.126403e-01
5.230000e+00 2.147533e-01
5.231000e+00 2.168686e-01
5.232000e+00 2.189861e-01
5.233000e+00 2.211059e-01
5.234000e+00 2.232278e-01
5.235000e+00 2.253518e-01
5.236000e+00 2.274780e-01
5.237000e+00 2.296063e-01
5.238000e+00 2.317366e-01
5.239000e+00 2.338690e-01
5.240000e+00 2.360035e-01
5.241000e+00 2.381399e-01
5.242000e+00 2.402782e-01
5.243000e+00 2.424185e-01
5.244000e+00 2.445607e-01
5.245000e+00 2.467048e-01
5.246000e+00 2.488508e-01
5.247000e+00 2.509986e-01
5.248000e+00 2.531481e-01
5.249000e+00 2.552995e-01
5.250000e+00 2.574526e-01
5.251000e+00 2.596074e-01
5.252000e+00 2.617639e-01
5.253000e+00 2.639221e-01
5.254000e+00 2.660819e-01
5.255000e+00 2.682433e-01
5.256000e+00 2.704064e-01
5.257000e+00 2.725709e-01
5.258000e+00 2.747370e-01
5.259000e+00 2.769046e-01
5.260000e+00 2.790736e-01
5.261000e+00 2.812441e-01
5.262000e+00 2.834161e-01
5.263000e+00 2.855894e-01
5.264000e+00 2.877640e-01
5.265000e+00 2.899400e-01
5.266000e+00 2.921173e-01
5.267000e+00 2.942959e-01
5.268000e+00 2.964757e-01
5.269000e+00 2.986568e-01
5.270000e+00 3.008390e-01
5.271000e+00 3.030224e-01
5.272000e+00 3.052069e-01
5.273000e+00 3.073925e-01
5.274000e+00 3.095792e-01
5.275000e+00 3.117670e-01
5.276000e+00 3.139558e-01
5.277000e+00 3.161455e-01
5.278000e+00 3.183362e-01
5.279000e+00 3.205279e-01
5.280000e+00 3.227205e-01
5.281000e+00 3.249139e-01
5.282000e+00 3.271082e-01
5.283000e+00 3.293033e-01
5.284000e+00 3.314992e-01
5.285000e+00 3.336958e-01
5.286000e+00 3.358932e-01
5.287000e+00 3.380913e-01
5.288000e+00 3.402901e-01
5.289000e+00 3.424895e-01
5.290000e+00 3.446895e-01
5.291000e+00 3.468901e-01
5.292000e+00 3.490912e-01
5.293000e+00 3.512929e-01
5.294000e+00 3.534951e-01
5.295000e+00 3.556978e-01
5.296000e+00 3.579009e-01
5.297000e+00 3.601044e-01
5.298000e+00 3.623082e-01
5.299000e+00 3.645125e-01
5.300000e+00 3.667170e-01
5.301000e+00 3.689219e-01
5.302000e+00 3.711270e-01
5.303000e+00 3.733323e-01
5.304000e+00 3.755378e-01
5.305000e+00 3.777436e-01
5.306000e+00 3.799494e-01
5.307000e+00 3.821554e-01
5.308000e+00 3.843614e-01
5.309000e+00 3.865675e-01
5.310000e+00 3.887737e-01
5.311000e+00 3.909798e-01
5.312000e+00 3.931859e-01
5.313000e+00 3.953919e-01
5.314000e+00 3.975978e-01
5.315000e+00 3.998036e-01
5.316000e+00 4.020093e-01
5.317000e+00 4.042147e-01
5.318000e+00 4.064200e-01
5.319000e+00 4.086250e-01
5.320000e+00 4.108297e-01
5.321000e+00 4.130341e-01
5.322000e+00 4.152382e-01
5.323000e+00 4.174419e-01
5.324000e+00 4.196452e-01
5.325000e+00 4.218481e-01
5.326000e+00 4.240505e-01
5.327000e+00 4.262524e-01
5.328000e+00 4.284538e-01
5.329000e+00 4.306547e-01
5.330000e+00 4.328550e-01
5.331000e+00 4.350547e-01
5.332000e+00 4.372537e-01
5.333000e+00 4.394521e-01
5.334000e+00 4.416497e-01
5.335000e+00 4.438467e-01
5.336000e+00 4.460429e-01
5.337000e+00 4.482382e-01
5.338000e+00 4.504328e-01
5.339000e+00 4.526265e-01
5.340000e+00 4.548193e-01
5.341000e+00 4.570112e-01
5.342000e+00 4.592022e-01
5.343000e+00 4.613921e-01
5.344000e+00 4.635811e-01
5.345000e+00 4.657691e-01
5.346000e+00 4.679559e-01
5.347000e+00 4.701417e-01
5.348000e+00 4.723263e-01
5.349000e+00 4.745098e-01
5.350000e+00 4.766921e-01
5.351000e+00 4.788732e-01
5.352000e+00 4.810530e-01
5.353000e+00 4.832315e-01
5.354000e+00 4.854087e-01
5.355000e+00 4.875846e-01
5.356000e+00 4.897591e-01
5.357000e+00 4.919322e-01
5.358000e+00 4.941038e-01
5.359000e+00 4.962740e-01
5.360000e+00 4.984427e-01
5.361000e+00 5.006098e-01
5.362000e+00 5.027754e-01
5.363000e+00 5.049394e-01
5.364000e+00 5.071018e-01
5.365000e+00 5.092625e-01
5.366000e+00 5.114216e-01
5.367000e+00 5.135789e-01
5.368000e+00 5.157344e-01
5.369000e+00 5.178882e-01
5.370000e+00 5.200402e-01
5.371000e+00 5.221904e-01
5.372000e+00 5.243387e-01
5.373000e+00 5.264850e-01
5.374000e+00 5.286295e-01
5.375000e+00 5.307720e-01
5.376000e+00 5.329125e-01
5.377000e+00 5.350509e-01
5.378000e+00 5.371873e-01
5.379000e+00 5.393216e-01
5.380000e+00 5.414539e-01
5.381000e+00 5.435839e-01
5.382000e+00 5.457118e-01
5.383000e+00 5.478374e-01
5.384000e+00 5.499609e-01
5.385000e+00 5.520820e-01
5.386000e+00 5.542009e-01
5.387000e+00 5.563174e-01
5.388000e+00 5.584315e-01
5.389000e+00 5.605433e-01
5.390000e+00 5.626526e-01
5.391000e+00 5.647595e-01
5.392000e+00 5.668638e-01
5.393000e+00 5.689657e-01
5.394000e+00 5.710650e-01
5.395000e+00 5.731617e-01
5.396000e+00 5.752559e-01
5.397000e+00 5.773473e-01
5.398000e+00 5.794361e-01
5.399000e+00 5.815222e-01
5.400000e+00 5.836056e-01
5.401000e+00 5.856862e-01
5.402000e+00 5.877639e-01
5.403000e+00 5.898389e-01
5.404000e+00 5.919110e-01
5.405000e+00 5.939802e-01
5.406000e+00 5.960465e-01
5.407000e+00 5.981099e-01
5.408000e+00 6.001702e-01
5.409000e+00 6.022276e-01
5.410000e+00 6.042819e-01
5.411000e+00 6.063331e-01
5.412000e+00 6.083812e-01
5.413000e+00 6.104262e-01
5.414000e+00 6.124680e-01
5.415000e+00 6.145066e-01
5.416000e+00 6.165420e-01
5.417000e+00 6.185742e-01
5.418000e+00 6.206030e-01
5.419000e+00 6.226286e-01
5.420000e+00 6.246507e-01
5.421000e+00 6.266695e-01
5.422000e+00 6.286849e-01
5.423000e+00 6.306969e-01
5.424000e+00 6.327053e-01
5.425000e+00 6.347103e-01
5.426000e+00 6.367117e-01
5.427000e+00 6.387096e-01
5.428000e+00 6.407039e-01
5.429000e+00 6.426945e-01
5.430000e+00 6.446815e-01
5.431000e+00 6.466648e-01
5.432000e+00 6.486444e-01
5.433000e+00 6.506203e-01
5.434000e+00 6.525924e-01
5.435000e+00 6.545606e-01
5.436000e+00 6.565251e-01
5.437000e+00 6.584856e-01
5.438000e+00 6.604423e-01
5.439000e+00 6.623951e-01
5.440000e+00 6.643438e-01
5.441000e+00 6.662886e-01
5.442000e+00 6.682294e-01
5.443000e+00 6.701661e-01
5.444000e+00 6.720988e-01
5.445000e+00 6.740274e-01
5.446000e+00 6.759518e-01
5.447000e+00 6.778720e-01
5.448000e+00 6.797881e-01
5.449000e+00 6.816999e-01
5.450000e+00 6.836074e-01
5.451000e+00 6.855107e-01
5.452000e+00 6.874097e-01
5.453000e+00 6.893043e-01
5.454000e+00 6.911945e-01
5.455000e+00 6.930804e-01
5.456000e+00 6.949618e-01
5.457000e+00 6.968387e-01
5.458000e+00 6.987112e-01
5.459000e+00 7.005791e-01
5.460000e+00 7.024424e-01
5.461000e+00 7.043012e-01
5.462000e+00 7.061554e-01
5.463000e+00 7.080049e-01
5.464000e+00 7.098498e-01
5.465000e+00 7.116900e-01
5.466000e+00 7.135254e-01
5.467000e+00 7.153561e-01
5.468000e+00 7.171819e-01
5.469000e+00 7.190030e-01
5.470000e+00 7.208192e-01
5.471000e+00 7.226306e-01
5.472000e+00 7.244370e-01
5.473000e+00 7.262386e-01
5.474000e+00 7.280351e-01
5.475000e+00 7.298267e-01
5.476000e+00 7.316132e-01
5.477000e+00 7.333947e-01
5.478000e+00 7.351711e-01
5.479000e+00 7.369425e-01
5.480000e+00 7.387086e-01
5.481000e+00 7.404697e-01
5.482000e+00 7.422255e-01
5.483000e+00 7.439761e-01
5.484000e+00 7.457214e-01
5.485000e+00 7.474615e-01
5.486000e+00 7.491963e-01
5.487000e+00 7.509258e-01
5.488000e+00 7.526498e-01
5.489000e+00 7.543685e-01
5.490000e+00 7.560818e-01
5.491000e+00 7.577896e-01
5.492000e+00 7.594920e-01
5.493000e+00 7.611889e-01
5.494000e+00 7.628802e-01
5.495000e+00 7.645659e-01
5.496000e+00 7.662461e-01
5.497000e+00 7.679207e-01
5.498000e+00 7.695896e-01
5.499000e+00 7.712529e-01
5.500000e+00 7.729104e-01
5.501000e+00 7.745623e-01
5.502000e+00 7.762084e-01
5.503000e+00 7.778487e-01
5.504000e+00 7.794832e-01
5.505000e+00 7.811118e-01
5.506000e+00 7.827346e-01
5.507000e+00 7.843516e-01
5.508000e+00 7.859626e-01
5.509000e+00 7.875676e-01
5.510000e+00 7.891667e-01
5.511000e+00 7.907598e-01
5.512000e+00 7.923469e-01
5.513000e+00 7.939279e-01
5.514000e+00 7.955028e-01
5.515000e+00 7.970716e-01
5.516000e+00 7.986343e-01
5.517000e+00 8.001909e-01
5.518000e+00 8.017412e-01
5.519000e+00 8.032854e-01
5.520000e+00 8.048233e-01
5.521000e+00 8.063550e-01
5.522000e+00 8.078803e-01
5.523000e+00 8.093994e-01
5.524000e+00 8.109121e-01
5.525000e+00 8.124184e-01
5.526000e+00 8.139183e-01
5.527000e+00 8.154118e-01
5.528000e+00 8.168989e-01
5.529000e+00 8.183795e-01
5.530000e+00 8.198536e-01
5.531000e+00 8.213212e-01
5.532000e+00 8.227822e-01
5.533000e+00 8.242366e-01
5.534000e+00 8.256845e-01
5.535000e+00 8.271257e-01
5.536000e+00 8.285602e-01
5.537000e+00 8.299881e-01
5.538000e+00 8.314093e-01
5.539000e+00 8.328238e-01
5.540000e+00 8.342315e-01
5.541000e+00 8.356324e-01
5.542000e+00 8.370265e-01
5.543000e+00 8.384138e-01
5.544000e+00 8.397942e-01
5.545000e+00 8.411678e-01
5.546000e+00 8.425345e-01
5.547000e+00 8.438942e-01
5.548000e+00 8.452470e-01
5.549000e+00 8.465928e-01
5.550000e+00 8.479316e-01
5.551000e+00 8.492634e-01
5.552000e+00 8.505881e-01
5.553000e+00 8.519058e-01
5.554000e+00 8.532163e-01
5.555000e+00 8.545198e-01
5.556000e+00 8.558161e-01
5.557000e+00 8.571052e-01
5.558000e+00 8.583871e-01
5.559000e+00 8.596618e-01
5.560000e+00 8.609293e-01
5.561000e+00 8.621895e-01
5.562000e+00 8.634425e-01
5.563000e+00 8.646881e-01
5.564000e+00 8.659264e-01
5.565000e+00 8.671573e-01
5.566000e+00 8.683808e-01
5.567000e+00 8.695970e-01
5.568000e+00 8.708057e-01
5.569000e+00 8.720069e-01
5.570000e+00 8.732007e-01
5.571000e+00 8.743870e-01
5.572000e+00 8.755658e-01
5.573000e+00 8.767371e-01
5.574000e+00 8.779007e-01
5.575000e+00 8.790568e-01
5.576000e+00 8.802053e-01
5.577000e+00 8.813462e-01
5.578000e+00 8.824794e-01
5.579000e+00 8.836049e-01
5.580000e+00 8.847228e-01
5.581000e+00 8.858329e-01
5.582000e+00 8.869353e-01
5.583000e+00 8.880299e-01
5.584000e+00 8.891167e-01
5.585000e+00 8.901958e-01
5.586000e+00 8.912670e-01
5.587000e+00 8.923303e-01
5.588000e+00 8.933858e-01
5.589000e+00 8.944334e-01
5.590000e+00 8.954731e-01
5.591000e+00 8.965049e-01
5.592000e+00 8.975287e-01
5.593000e+00 8.985445e-01
5.594000e+00 8.995524e-01
5.595000e+00 9.005522e-01
5.596000e+00 9.015440e-01
5.597000e+00 9.025278e-01
5.598000e+00 9.035034e-01
5.599000e+00 9.044710e-01
5.600000e+00 9.054305e-01
5.601000e+00 9.063818e-01
5.602000e+00 9.073249e-01
5.603000e+00 9.082599e-01
5.604000e+00 9.091867e-01
5.605000e+00 9.101053e-01
5.606000e+00 9.110157e-01
5.607000e+00 9.119177e-01
5.608000e+00 9.128116e-01
5.609000e+00 9.136971e-01
5.610000e+00 9.145743e-01
5.611000e+00 9.154432e-01
5.612000e+00 9.163037e-01
5.613000e+00 9.171559e-01
5.614000e+00 9.179996e-01
5.615000e+00 9.188350e-01
5.616000e+00 9.196619e-01
5.617000e+00 9.204804e-01
5.618000e+00 9.212905e-01
5.619000e+00 9.220920e-01
5.620000e+00 9.228851e-01
5.621000e+00 9.236696e-01
5.622000e+00 9.244456e-01
5.623000e+00 9.252131e-01
5.624000e+00 9.259720e-01
5.625000e+00 9.267223e-01
5.626000e+00 9.274640e-01
5.627000e+00 9.281970e-01
5.628000e+00 9.289215e-01
5.629000e+00 9.296372e-01
5.630000e+00 9.303443e-01
5.631000e+00 9.310427e-01
5.632000e+00 9.317324e-01
5.633000e+00 9.324134e-01
5.634000e+00 9.330856e-01
5.635000e+00 9.337491e-01
5.636000e+00 9.344038e-01
5.637000e+00 9.350497e-01
5.638000e+00 9.356868e-01
5.639000e+00 9.363150e-01
5.640000e+00 9.369345e-01
5.641000e+00 9.375450e-01
5.642000e+00 9.381467e-01
5.643000e+00 9.387395e-01
5.644000e+00 9.393234e-01
5.645000e+00 9.398984e-01
5.646000e+00 9.404645e-01
5.647000e+00 9.410216e-01
5.648000e+00 9.415697e-01
5.649000e+00 9.421089e-01
5.650000e+00 9.426390e-01
5.651000e+00 9.431602e-01
5.652000e+00 9.436723e-01
5.653000e+00 9.441754e-01
5.654000e+00 9.446694e-01
5.655000e+00 9.451544e-01
5.656000e+00 9.456302e-01
5.657000e+00 9.460970e-01
5.658000e+00 9.465547e-01
5.659000e+00 9.470032e-01
5.660000e+00 9.474426e-01
5.661000e+00 9.478729e-01
5.662000e+00 9.482940e-01
5.663000e+00 9.487059e-01
5.664000e+00 9.491086e-01
5.665000e+00 9.495021e-01
5.666000e+00 9.498863e-01
5.667000e+00 9.502614e-01
5.668000e+00 9.506272e-01
5.669000e+00 9.509837e-01
5.670000e+00 9.513310e-01
5.671000e+00 9.516689e-01
5.672000e+00 9.519976e-01
5.673000e+00 9.523170e-01
5.674000e+00 9.526270e-01
5.675000e+00 9.529278e-01
5.676000e+00 9.532191e-01
5.677000e+00 9.535011e-01
5.678000e+00 9.537738e-01
5.679000e+00 9.540370e-01
5.680000e+00 9.542909e-01
5.681000e+00 9.545353e-01
5.682000e+00 9.547704e-01
5.683000e+00 9.549960e-01
5.684000e+00 9.552122e-01
5.685000e+00 9.554189e-01
5.686000e+00 9.556162e-01
5.687000e+00 9.558039e-01
5.688000e+00 9.559823e-01
5.689000e+00 9.561511e-01
5.690000e+00 9.563104e-01
5.691000e+00 9.564602e-01
5.692000e+00 9.566005e-01
5.693000e+00 9.567312e-01
5.694000e+00 9.568524e-01
5.695000e+00 9.569641e-01
5.696000e+00 9.570661e-01
5.697000e+00 9.571587e-01
5.698000e+00 9.572416e-01
5.699000e+00 9.573149e-01
5.700000e+00 9.573787e-01
5.701000e+00 9.574328e-01
5.702000e+00 9.574773e-01
5.703000e+00 9.575122e-01
5.704000e+00 9.575374e-01
5.705000e+00 9.575531e-01
5.706000e+00 9.575590e-01
5.707000e+00 9.575553e-01
5.708000e+00 9.575419e-01
5.709000e+00 9.575189e-01
5.710000e+00 9.574861e-01
5.711000e+00 9.574437e-01
5.712000e+00 9.573916e-01
5.713000e+00 9.573297e-01
5.714000e+00 9.572582e-01
5.715000e+00 9.571769e-01
5.716000e+00 9.570859e-01
5.717000e+00 9.569851e-01
5.718000e+00 9.568746e-01
5.719000e+00 9.567544e-01
5.720000e+00 9.566244e-01
5.721000e+00 9.564846e-01
5.722000e+00 9.563351e-01
5.723000e+00 9.561758e-01
5.724000e+00 9.560067e-01
5.725000e+00 9.558278e-01
5.726000e+00 9.556391e-01
5.727000e+00 9.554407e-01
5.728000e+00 9.552324e-01
5.729000e+00 9.550143e-01
5.730000e+00 9.547864e-01
5.731000e+00 9.545486e-01
5.732000e+00 9.543011e-01
5.733000e+00 9.540437e-01
5.734000e+00 9.537764e-01
5.735000e+00 9.534994e-01
5.736000e+00 9.532124e-01
5.737000e+00 9.529157e-01
5.738000e+00 9.526090e-01
5.739000e+00 9.522925e-01
5.740000e+00 9.519662e-01
5.741000e+00 9.516299e-01
5.742000e+00 9.512839e-01
5.743000e+00 9.509279e-01
5.744000e+00 9.505620e-01
5.745000e+00 9.501863e-01
5.746000e+00 9.498007e-01
5.747000e+00 9.494052e-01
5.748000e+00 9.489998e-01
5.749000e+00 9.485845e-01
5.750000e+00 9.481593e-01
5.751000e+00 9.477242e-01
5.752000e+00 9.472792e-01
5.753000e+00 9.468243e-01
5.754000e+00 9.463595e-01
5.755000e+00 9.458847e-01
5.756000e+00 9.454001e-01
5.757000e+00 9.449055e-01
5.758000e+00 9.444011e-01
5.759000e+00 9.438867e-01
5.760000e+00 9.433624e-01
5.761000e+00 9.428282e-01
5.762000e+00 9.422840e-01
5.763000e+00 9.417300e-01
5.764000e+00 9.411660e-01
5.765000e+00 9.405920e-01
5.766000e+00 9.400082e-01
5.767000e+00 9.394144e-01
5.768000e+00 9.388107e-01
5.769000e+00 9.381971e-01
5.770000e+00 9.375736e-01
5.771000e+00 9.369401e-01
5.772000e+00 9.362967e-01
5.773000e+00 9.356434e-01
5.774000e+00 9.349801e-01
5.775000e+00 9.343070e-01
5.776000e+00 9.336239e-01
5.777000e+00 9.329308e-01
5.778000e+00 9.322279e-01
5.779000e+00 9.315150e-01
5.780000e+00 9.307922e-01
5.781000e+00 9.300595e-01
5.782000e+00 9.293169e-01
5.783000e+00 9.285643e-01
5.784000e+00 9.278019e-01
5.785000e+00 9.270295e-01
5.786000e+00 9.262472e-01
5.787000e+00 9.254550e-01
5.788000e+00 9.246529e-01
5.789000e+00 9.238409e-01
5.790000e+00 9.230190e-01
5.791000e+00 9.221872e-01
5.792000e+00 9.213455e-01
5.793000e+00 9.204939e-01
5.794000e+00 9.196324e-01
5.795000e+00 9.187610e-01
5.796000e+00 9.178798e-01
5.797000e+00 9.169886e-01
5.798000e+00 9.160876e-01
5.799000e+00 9.151767e-01
5.800000e+00 9.142559e-01
5.801000e+00 9.133253e-01
5.802000e+00 9.123848e-01
5.803000e+00 9.114345e-01
5.804000e+00 9.104743e-01
5.805000e+00 9.095042e-01
5.806000e+00 9.085244e-01
5.807000e+00 9.075346e-01
5.808000e+00 9.065351e-01
5.809000e+00 9.055257e-01
5.810000e+00 9.045065e-01
5.811000e+00 9.034774e-01
5.812000e+00 9.024386e-01
5.813000e+00 9.013899e-01
5.814000e+00 9.003315e-01
5.815000e+00 8.992632e-01
5.816000e+00 8.981852e-01
5.817000e+00 8.970973e-01
5.818000e+00 8.959997e-01
5.819000e+00 8.948924e-01
5.820000e+00 8.937752e-01
5.821000e+00 8.926483e-01
5.822000e+00 8.915117e-01
5.823000e+00 8.903653e-01
5.824000e+00 8.892092e-01
5.825000e+00 8.880433e-01
5.826000e+00 8.868677e-01
5.827000e+00 8.856824e-01
5.828000e+00 8.844874e-01
5.829000e+00 8.832827e-01
5.830000e+00 8.820683e-01
5.831000e+00 8.808443e-01
5.832000e+00 8.796105e-01
5.833000e+00 8.783671e-01
5.834000e+00 8.771140e-01
5.835000e+00 8.758513e-01
5.836000e+00 8.745789e-01
5.837000e+00 8.732969e-01
5.838000e+00 8.720052e-01
5.839000e+00 8.707040e-01
5.840000e+00 8.693931e-01
5.841000e+00 8.680727e-01
5.842000e+00 8.667427e-01
5.843000e+00 8.654030e-01
5.844000e+00 8.640539e-01
5.845000e+00 8.626951e-01
5.846000e+00 8.613268e-01
5.847000e+00 8.599490e-01
5.848000e+00 8.585617e-01
5.849000e+00 8.571648e-01
5.850000e+00 8.557584e-01
5.851000e+00 8.543425e-01
5.852000e+00 8.529172e-01
5.853000e+00 8.514823e-01
5.854000e+00 8.500380e-01
5.855000e+00 8.485843e-01
5.856000e+00 8.471211e-01
5.857000e+00 8.456485e-01
5.858000e+00 8.441664e-01
5.859000e+00 8.426750e-01
5.860000e+00 8.411741e-01
5.861000e+00 8.396639e-01
5.862000e+00 8.381443e-01
5.863000e+00 8.366154e-01
5.864000e+00 8.350771e-01
5.865000e+00 8.335294e-01
5.866000e+00 8.319725e-01
5.867000e+00 8.304062e-01
5.868000e+00 8.288307e-01
5.869000e+00 8.272458e-01
5.870000e+00 8.256517e-01
5.871000e+00 8.240483e-01
5.872000e+00 8.224357e-01
5.873000e+00 8.208139e-01
5.874000e+00 8.191829e-01
5.875000e+00 8.175426e-01
5.876000e+00 8.158932e-01
5.877000e+00 8.142345e-01
5.878000e+00 8.125668e-01
5.879000e+00 8.108898e-01
5.880000e+00 8.092038e-01
5.881000e+00 8.075086e-01
5.882000e+00 8.058044e-01
5.883000e+00 8.040910e-01
5.884000e+00 8.023686e-01
5.885000e+00 8.006371e-01
5.886000e+00 7.988965e-01
5.887000e+00 7.971470e-01
5.888000e+00 7.953884e-01
5.889000e+00 7.936209e-01
5.890000e+00 7.918443e-01
5.891000e+00 7.900588e-01
5.892000e+00 7.882644e-01
5.893000e+00 7.864610e-01
5.894000e+00 7.846487e-01
5.895000e+00 7.828275e-01
5.896000e+00 7.809974e-01
5.897000e+00 7.791584e-01
5.898000e+00 7.773106e-01
5.899000e+00 7.754540e-01
5.900000e+00 7.735885e-01
5.901000e+00 7.717143e-01
5.902000e+00 7.698312e-01
5.903000e+00 7.679394e-01
5.904000e+00 7.660389e-01
5.905000e+00 7.641296e-01
5.906000e+00 7.622116e-01
5.907000e+00 7.602849e-01
5.908000e+00 7.583495e-01
5.909000e+00 7.564055e-01
5.910000e+00 7.544528e-01
5.911000e+00 7.524916e-01
5.912000e+00 7.505217e-01
5.913000e+00 7.485432e-01
5.914000e+00 7.465561e-01
5.915000e+00 7.445606e-01
5.916000e+00 7.425564e-01
5.917000e+00 7.405438e-01
5.918000e+00 7.385227e-01
5.919000e+00 7.364931e-01
5.920000e+00 7.344550e-01
5.921000e+00 7.324085e-01
5.922000e+00 7.303537e-01
5.923000e+00 7.282904e-01
5.924000e+00 7.262187e-01
5.925000e+00 7.241387e-01
5.926000e+00 7.220503e-01
5.927000e+00 7.199537e-01
5.928000e+00 7.178487e-01
5.929000e+00 7.157355e-01
5.930000e+00 7.136140e-01
5.931000e+00 7.114843e-01
5.932000e+00 7.093463e-01
5.933000e+00 7.072002e-01
5.934000e+00 7.050459e-01
5.935000e+00 7.028835e-01
5.936000e+00 7.007129e-01
5.937000e+00 6.985342e-01
5.938000e+00 6.963475e-01
5.939000e+00 6.941527e-01
5.940000e+00 6.919498e-01
5.941000e+00 6.897389e-01
5.942000e+00 6.875201e-01
5.943000e+00 6.852932e-01
5.944000e+00 6.830584e-01
5.945000e+00 6.808157e-01
5.946000e+00 6.785650e-01
5.947000e+00 6.763065e-01
5.948000e+00 6.740401e-01
5.949000e+00 6.717658e-01
5.950000e+00 6.694838e-01
5.951000e+00 6.671939e-01
5.952000e+00 6.648963e-01
5.953000e+00 6.625909e-01
5.954000e+00 6.602778e-01
5.955000e+00 6.579570e-01
5.956000e+00 6.556286e-01
5.957000e+00 6.532924e-01
5.958000e+00 6.509487e-01
5.959000e+00 6.485973e-01
5.960000e+00 6.462383e-01
5.961000e+00 6.438718e-01
5.962000e+00 6.414978e-01
5.963000e+00 6.391162e-01
5.964000e+00 6.367271e-01
5.965000e+00 6.343306e-01
5.966000e+00 6.319267e-01
5.967000e+00 6.295153e-01
5.968000e+00 6.270966e-01
5.969000e+00 6.246704e-01
5.970000e+00 6.222370e-01
5.971000e+00 6.197962e-01
5.972000e+00 6.173481e-01
5.973000e+00 6.148928e-01
5.974000e+00 6.124302e-01
5.975000e+00 6.099605e-01
5.976000e+00 6.074835e-01
5.977000e+00 6.049994e-01
5.978000e+00 6.025081e-01
5.979000e+00 6.000098e-01
5.980000e+00 5.975043e-01
5.981000e+00 5.949918e-01
5.982000e+00 5.924723e-01
5.983000e+00 5.899457e-01
5.984000e+00 5.874122e-01
5.985000e+00 5.848717e-01
5.986000e+00 5.823243e-01
5.987000e+00 5.797700e-01
5.988000e+00 5.772088e-01
5.989000e+00 5.746408e-01
5.990000e+00 5.720660e-01
5.991000e+00 5.694844e-01
5.992000e+00 5.668960e-01
5.993000e+00 5.643009e-01
5.994000e+00 5.616990e-01
5.995000e+00 5.590905e-01
5.996000e+00 5.564753e-01
5.997000e+00 5.538536e-01
5.998000e+00 5.512252e-01
5.999000e+00 5.485902e-01
6.000000e+00 5.459487e-01
6.001000e+00 5.433007e-01
6.002000e+00 5.406462e-01
6.003000e+00 5.379852e-01
6.004000e+00 5.353178e-01
6.005000e+00 5.326440e-01
6.006000e+00 5.299639e-01
6.007000e+00 5.272774e-01
6.008000e+00 5.245846e-01
6.009000e+00 5.218855e-01
6.010000e+00 5.191801e-01
6.011000e+00 5.164685e-01
6.012000e+00 5.137507e-01
6.013000e+00 5.110268e-01
6.014000e+00 5.082967e-01
6.015000e+00 5.055605e-01
6.016000e+00 5.028182e-01
6.017000e+00 5.000698e-01
6.018000e+00 4.973155e-01
6.019000e+00 4.945551e-01
6.020000e+00 4.917888e-01
6.021000e+00 4.890165e-01
6.022000e+00 4.862384e-01
6.023000e+00 4.834543e-01
6.024000e+00 4.806645e-01
6.025000e+00 4.778688e-01
6.026000e+00 4.750673e-01
6.027000e+00 4.722601e-01
6.028000e+00 4.694472e-01
6.029000e+00 4.666286e-01
6.030000e+00 4.638043e-01
6.031000e+00 4.609744e-01
6.032000e+00 4.581389e-01
6.033000e+00 4.552978e-01
6.034000e+00 4.524512e-01
6.035000e+00 4.495990e-01
6.036000e+00 4.467415e-01
6.037000e+00 4.438784e-01
6.038000e+00 4.410100e-01
6.039000e+00 4.381362e-01
6.040000e+00 4.352570e-01
6.041000e+00 4.323725e-01
6.042000e+00 4.294827e-01
6.043000e+00 4.265877e-01
6.044000e+00 4.236875e-01
6.045000e+00 4.207820e-01
6.046000e+00 4.178714e-01
6.047000e+00 4.149557e-01
6.048000e+00 4.120349e-01
6.049000e+00 4.091090e-01
6.050000e+00 4.061781e-01
6.051000e+00 4.032422e-01
6.052000e+00 4.003014e-01
6.053000e+00 3.973556e-01
6.054000e+00 3.944049e-01
6.055000e+00 3.914494e-01
6.056000e+00 3.884890e-01
6.057000e+00 3.855238e-01
6.058000e+00 3.825538e-01
6.059000e+00 3.795792e-01
6.060000e+00 3.765998e-01
6.061000e+00 3.736157e-01
6.062000e+00 3.706270e-01
6.063000e+00 3.676337e-01
6.064000e+00 3.646359e-01
6.065000e+00 3.616335e-01
6.066000e+00 3.586266e-01
6.067000e+00 3.556152e-01
6.068000e+00 3.525994e-01
6.069000e+00 3.495792e-01
6.070000e+00 3.465547e-01
6.071000e+00 3.435258e-01
6.072000e+00 3.404926e-01
6.073000e+00 3.374551e-01
6.074000e+00 3.344134e-01
6.075000e+00 3.313676e-01
6.076000e+00 3.283175e-01
6.077000e+00 3.252633e-01
6.078000e+00 3.222051e-01
6.079000e+00 3.191427e-01
6.080000e+00 3.160764e-01
6.081000e+00 3.130060e-01
6.082000e+00 3.099317e-01
6.083000e+00 3.068535e-01
6.084000e+00 3.037714e-01
6.085000e+00 3.006854e-01
6.086000e+00 2.975956e-01
6.087000e+00 2.945021e-01
6.088000e+00 2.914048e-01
6.089000e+00 2.883037e-01
6.090000e+00 2.851990e-01
6.091000e+00 2.820907e-01
6.092000e+00 2.789787e-01
6.093000e+00 2.758632e-01
6.094000e+00 2.727441e-01
6.095000e+00 2.696216e-01
6.096000e+00 2.664955e-01
6.097000e+00 2.633661e-01
6.098000e+00 2.602332e-01
6.099000e+00 2.570970e-01
6.100000e+00 2.539575e-01
6.101000e+00 2.508146e-01
6.102000e+00 2.476685e-01
6.103000e+00 2.445192e-01
6.104000e+00 2.413668e-01
6.105000e+00 2.382111e-01
6.106000e+00 2.350524e-01
6.107000e+00 2.318906e-01
6.108000e+00 2.287257e-01
6.109000e+00 2.255579e-01
6.110000e+00 2.223871e-01
6.111000e+00 2.192133e-01
6.112000e+00 2.160367e-01
6.113000e+00 2.128572e-01
6.114000e+00 2.096749e-01
6.115000e+00 2.064898e-01
6.116000e+00 2.033019e-01
6.117000e+00 2.001114e-01
6.118000e+00 1.969182e-01
6.119000e+00 1.937223e-01
6.120000e+00 1.905238e-01
6.121000e+00 1.873228e-01
6.122000e+00 1.841192e-01
6.123000e+00 1.809132e-01
6.124000e+00 1.777047e-01
6.125000e+00 1.744937e-01
6.126000e+00 1.712804e-01
6.127000e+00 1.680648e-01
6.128000e+00 1.648468e-01
6.129000e+00 1.616266e-01
6.130000e+00 1.584041e-01
6.131000e+00 1.551795e-01
6.132000e+00 1.519527e-01
6.133000e+00 1.487237e-01
6.134000e+00 1.454927e-01
6.135000e+00 1.422597e-01
6.136000e+00 1.390246e-01
6.137000e+00 1.357875e-01
6.138000e+00 1.325485e-01
6.139000e+00 1.293077e-01
6.140000e+00 1.260649e-01
6.141000e+00 1.228204e-01
6.142000e+00 1.195740e-01
6.143000e+00 1.163259e-01
6.144000e+00 1.130761e-01
6.145000e+00 1.098246e-01
6.146000e+00 1.065715e-01
6.147000e+00 1.033168e-01
6.148000e+00 1.000606e-01
6.149000e+00 9.680276e-02
6.150000e+00 9.354349e-02
6.151000e+00 9.028277e-02
6.152000e+00 8.702064e-02
6.153000e+00 8.375714e-02
6.154000e+00 8.049231e-02
6.155000e+00 7.722619e-02
6.156000e+00 7.395881e-02
6.157000e+00 7.069021e-02
6.158000e+00 6.742043e-02
6.159000e+00 6.414951e-02
6.160000e+00 6.087748e-02
6.161000e+00 5.760439e-02
6.162000e+00 5.433027e-02
6.163000e+00 5.105516e-02
6.164000e+00 4.777910e-02
6.165000e+00 4.450213e-02
6.166000e+00 4.122428e-02
6.167000e+00 3.794559e-02
6.168000e+00 3.466611e-02
6.169000e+00 3.138586e-02
6.170000e+00 2.810489e-02
6.171000e+00 2.482324e-02
6.172000e+00 2.154094e-02
6.173000e+00 1.825804e-02
6.174000e+00 1.497457e-02
6.175000e+00 1.169057e-02
6.176000e+00 8.406073e-03
6.177000e+00 5.121126e-03
6.178000e+00 1.835764e-03
6.179000e+00 -1.449974e-03
6.180000e+00 -4.736049e-03
6.181000e+00 -8.022423e-03
6.182000e+00 -1.130906e-02
6.183000e+00 -1.459592e-02
6.184000e+00 -1.788296e-02
6.185000e+00 -2.117014e-02
6.186000e+00 -2.445743e-02
6.187000e+00 -2.774479e-02
6.188000e+00 -3.103218e-02
6.189000e+00 -3.431955e-02
6.190000e+00 -3.760688e-02
6.191000e+00 -4.089413e-02
6.192000e+00 -4.418124e-02
6.193000e+00 -4.746819e-02
6.194000e+00 -5.075494e-02
6.195000e+00 -5.404145e-02
6.196000e+00 -5.732767e-02
6.197000e+00 -6.061358e-02
6.198000e+00 -6.389912e-02
6.199000e+00 -6.718427e-02
6.200000e+00 -7.046899e-02
6.201000e+00 -7.375322e-02
6.202000e+00 -7.703695e-02
6.203000e+00 -8.032012e-02
6.204000e+00 -8.360270e-02
6.205000e+00 -8.688466e-02
6.206000e+00 -9.016594e-02
6.207000e+00 -9.344651e-02
6.208000e+00 -9.672634e-02
6.209000e+00 -1.000054e-01
6.210000e+00 -1.032836e-01
6.211000e+00 -1.065610e-01
6.212000e+00 -1.098374e-01
6.213000e+00 -1.131129e-01
6.214000e+00 -1.163875e-01
6.215000e+00 -1.196610e-01
6.216000e+00 -1.229334e-01
6.217000e+00 -1.262048e-01
6.218000e+00 -1.294750e-01
6.219000e+00 -1.327441e-01
6.220000e+00 -1.360119e-01
6.221000e+00 -1.392785e-01
6.222000e+00 -1.425438e-01
6.223000e+00 -1.458078e-01
6.224000e+00 -1.490704e-01
6.225000e+00 -1.523316e-01
6.226000e+00 -1.555913e-01
6.227000e+00 -1.588496e-01
6.228000e+00 -1.621064e-01
6.229000e+00 -1.653615e-01
6.230000e+00 -1.686151e-01
6.231000e+00 -1.718671e-01
6.232000e+00 -1.751173e-01
6.233000e+00 -1.783659e-01
6.234000e+00 -1.816127e-01
6.235000e+00 -1.848576e-01
6.236000e+00 -1.881008e-01
6.237000e+00 -1.913421e-01
6.238000e+00 -1.945815e-01
6.239000e+00 -1.978189e-01
6.240000e+00 -2.010543e-01
6.241000e+00 -2.042878e-01
6.242000e+00 -2.075191e-01
6.243000e+00 -2.107483e-01
6.244000e+00 -2.139754e-01
6.245000e+00 -2.172004e-01
6.246000e+00 -2.204231e-01
6.247000e+00 -2.236435e-01
6.248000e+00 -2.268616e-01
6.249000e+00 -2.300774e-01
6.250000e+00 -2.332909e-01
6.251000e+00 -2.365019e-01
6.252000e+00 -2.397104e-01
6.253000e+00 -2.429165e-01
6.254000e+00 -2.461201e-01
6.255000e+00 -2.493210e-01
6.256000e+00 -2.525194e-01
6.257000e+00 -2.557151e-01
6.258000e+00 -2.589082e-01
6.259000e+00 -2.620985e-01
6.260000e+00 -2.652861e-01
6.261000e+00 -2.684708e-01
6.262000e+00 -2.716527e-01
6.263000e+00 -2.748318e-01
6.264000e+00 -2.780079e-01
6.265000e+00 -2.811811e-01
6.266000e+00 -2.843513e-01
6.267000e+00 -2.875185e-01
6.268000e+00 -2.906826e-01
6.269000e+00 -2.938436e-01
6.270000e+00 -2.970015e-01
6.271000e+00 -3.001561e-01
6.272000e+00 -3.033076e-01
6.273000e+00 -3.064558e-01
6.274000e+00 -3.096007e-01
6.275000e+00 -3.127423e-01
6.276000e+00 -3.158805e-01
6.277000e+00 -3.190153e-01
6.278000e+00 -3.221467e-01
6.279000e+00 -3.252745e-01
6.280000e+00 -3.283989e-01
6.281000e+00 -3.315197e-01
6.282000e+00 -3.346368e-01
6.283000e+00 -3.377504e-01
6.284000e+00 -3.408603e-01
6.285000e+00 -3.439664e-01
6.286000e+00 -3.470689e-01
6.287000e+00 -3.501675e-01
6.288000e+00 -3.532623e-01
6.289000e+00 -3.563532e-01
6.290000e+00 -3.594403e-01
6.291000e+00 -3.625234e-01
6.292000e+00 -3.656025e-01
6.293000e+00 -3.686776e-01
6.294000e+00 -3.717487e-01
6.295000e+00 -3.748157e-01
6.296000e+00 -3.778786e-01
6.297000e+00 -3.809373e-01
6.298000e+00 -3.839918e-01
6.299000e+00 -3.870421e-01
6.300000e+00 -3.900880e-01
6.301000e+00 -3.931297e-01
6.302000e+00 -3.961671e-01
6.303000e+00 -3.992000e-01
6.304000e+00 -4.022286e-01
6.305000e+00 -4.052526e-01
6.306000e+00 -4.082722e-01
6.307000e+00 -4.112873e-01
6.308000e+00 -4.142978e-01
6.309000e+00 -4.173036e-01
6.310000e+00 -4.203049e-01
6.311000e+00 -4.233014e-01
6.312000e+00 -4.262933e-01
6.313000e+00 -4.292804e-01
6.314000e+00 -4.322627e-01
6.315000e+00 -4.352401e-01
6.316000e+00 -4.382128e-01
6.317000e+00 -4.411805e-01
6.318000e+00 -4.441433e-01
6.319000e+00 -4.471011e-01
6.320000e+00 -4.500539e-01
6.321000e+00 -4.530016e-01
6.322000e+00 -4.559443e-01
6.323000e+00 -4.588819e-01
6.324000e+00 -4.618143e-01
6.325000e+00 -4.647415e-01
6.326000e+00 -4.676635e-01
6.327000e+00 -4.705803e-01
6.328000e+00 -4.734917e-01
6.329000e+00 -4.763979e-01
6.330000e+00 -4.792986e-01
6.331000e+00 -4.821940e-01
6.332000e+00 -4.850839e-01
6.333000e+00 -4.879683e-01
6.334000e+00 -4.908472e-01
6.335000e+00 -4.937206e-01
6.336000e+00 -4.965884e-01
6.337000e+00 -4.994506e-01
6.338000e+00 -5.023071e-01
6.339000e+00 -5.051580e-01
6.340000e+00 -5.080031e-01
6.341000e+00 -5.108425e-01
6.342000e+00 -5.136761e-01
6.343000e+00 -5.165038e-01
6.344000e+00 -5.193257e-01
6.345000e+00 -5.221417e-01
6.346000e+00 -5.249518e-01
6.347000e+00 -5.277559e-01
6.348000e+00 -5.305540e-01
6.349000e+00 -5.333460e-01
6.350000e+00 -5.361320e-01
6.351000e+00 -5.389119e-01
6.352000e+00 -5.416857e-01
6.353000e+00 -5.444532e-01
6.354000e+00 -5.472146e-01
6.355000e+00 -5.499697e-01
6.356000e+00 -5.527186e-01
6.357000e+00 -5.554611e-01
6.358000e+00 -5.581973e-01
6.359000e+00 -5.609271e-01
6.360000e+00 -5.636505e-01
6.361000e+00 -5.663675e-01
6.362000e+00 -5.690780e-01
6.363000e+00 -5.717819e-01
6.364000e+00 -5.744793e-01
6.365000e+00 -5.771702e-01
6.366000e+00 -5.798544e-01
6.367000e+00 -5.825320e-01
6.368000e+00 -5.852028e-01
6.369000e+00 -5.878670e-01
6.370000e+00 -5.905244e-01
6.371000e+00 -5.931751e-01
6.372000e+00 -5.958189e-01
6.373000e+00 -5.984559e-01
6.374000e+00 -6.010860e-01
6.375000e+00 -6.037092e-01
6.376000e+00 -6.063254e-01
6.377000e+00 -6.089347e-01
6.378000e+00 -6.115369e-01
6.379000e+00 -6.141321e-01
6.380000e+00 -6.167203e-01
6.381000e+00 -6.193013e-01
6.382000e+00 -6.218752e-01
6.383000e+00 -6.244419e-01
6.384000e+00 -6.270014e-01
6.385000e+00 -6.295536e-01
6.386000e+00 -6.320986e-01
6.387000e+00 -6.346363e-01
6.388000e+00 -6.371666e-01
6.389000e+00 -6.396896e-01
6.390000e+00 -6.422052e-01
6.391000e+00 -6.447134e-01
6.392000e+00 -6.472140e-01
6.393000e+00 -6.497072e-01
6.394000e+00 -6.521929e-01
6.395000e+00 -6.546710e-01
6.396000e+00 -6.571416e-01
6.397000e+00 -6.596045e-01
6.398000e+00 -6.620598e-01
6.399000e+00 -6.645074e-01
6.400000e+00 -6.669472e-01
6.401000e+00 -6.693794e-01
6.402000e+00 -6.718037e-01
6.403000e+00 -6.742203e-01
6.404000e+00 -6.766290e-01
6.405000e+00 -6.790299e-01
6.406000e+00 -6.814228e-01
6.407000e+00 -6.838079e-01
6.408000e+00 -6.861849e-01
6.409000e+00 -6.885540e-01
6.410000e+00 -6.909151e-01
6.411000e+00 -6.932681e-01
6.412000e+00 -6.956131e-01
6.413000e+00 -6.979500e-01
6.414000e+00 -7.002787e-01
6.415000e+00 -7.025992e-01
6.416000e+00 -7.049116e-01
6.417000e+00 -7.072157e-01
6.418000e+00 -7.095116e-01
6.419000e+00 -7.117992e-01
6.420000e+00 -7.140785e-01
6.421000e+00 -7.163494e-01
6.422000e+00 -7.186120e-01
6.423000e+00 -7.208661e-01
6.424000e+00 -7.231119e-01
6.425000e+00 -7.253492e-01
6.426000e+00 -7.275780e-01
6.427000e+00 -7.297983e-01
6.428000e+00 -7.320100e-01
6.429000e+00 -7.342132e-01
6.430000e+00 -7.364077e-01
6.431000e+00 -7.385937e-01
6.432000e+00 -7.407710e-01
6.433000e+00 -7.429396e-01
6.434000e+00 -7.450995e-01
6.435000e+00 -7.472506e-01
6.436000e+00 -7.493930e-01
6.437000e+00 -7.515266e-01
6.438000e+00 -7.536514e-01
6.439000e+00 -7.557673e-01
6.440000e+00 -7.578744e-01
6.441000e+00 -7.599725e-01
6.442000e+00 -7.620617e-01
6.443000e+00 -7.641420e-01
6.444000e+00 -7.662132e-01
6.445000e+00 -7.682755e-01
6.446000e+00 -7.703287e-01
6.447000e+00 -7.723729e-01
6.448000e+00 -7.744079e-01
6.449000e+00 -7.764339e-01
6.450000e+00 -7.784507e-01
6.451000e+00 -7.804583e-01
6.452000e+00 -7.824567e-01
6.453000e+00 -7.844459e-01
6.454000e+00 -7.864259e-01
6.455000e+00 -7.883966e-01
6.456000e+00 -7.903579e-01
6.457000e+00 -7.923100e-01
6.458000e+00 -7.942527e-01
6.459000e+00 -7.961860e-01
6.460000e+00 -7.981100e-01
6.461000e+00 -8.000245e-01
6.462000e+00 -8.019295e-01
6.463000e+00 -8.038251e-01
6.464000e+00 -8.057111e-01
6.465000e+00 -8.075877e-01
6.466000e+00 -8.094547e-01
6.467000e+00 -8.113121e-01
6.468000e+00 -8.131599e-01
6.469000e+00 -8.149980e-01
6.470000e+00 -8.168266e-01
6.471000e+00 -8.186454e-01
6.472000e+00 -8.204546e-01
6.473000e+00 -8.222540e-01
6.474000e+00 -8.240437e-01
6.475000e+00 -8.258237e-01
6.476000e+00 -8.275938e-01
6.477000e+00 -8.293541e-01
6.478000e+00 -8.311046e-01
6.479000e+00 -8.328452e-01
6.480000e+00 -8.345759e-01
6.481000e+00 -8.362967e-01
6.482000e+00 -8.380076e-01
6.483000e+00 -8.397085e-01
6.484000e+00 -8.413995e-01
6.485000e+00 -8.430805e-01
6.486000e+00 -8.447514e-01
6.487000e+00 -8.464123e-01
6.488000e+00 -8.480631e-01
6.489000e+00 -8.497038e-01
6.490000e+00 -8.513344e-01
6.491000e+00 -8.529549e-01
6.492000e+00 -8.545652e-01
6.493000e+00 -8.561654e-01
6.494000e+00 -8.577553e-01
6.495000e+00 -8.593351e-01
6.496000e+00 -8.609046e-01
6.497000e+00 -8.624638e-01
6.498000e+00 -8.640127e-01
6.499000e+00 -8.655514e-01
6.500000e+00 -8.670797e-01
6.501000e+00 -8.685977e-01
6.502000e+00 -8.701053e-01
6.503000e+00 -8.716025e-01
6.504000e+00 -8.730893e-01
6.505000e+00 -8.745656e-01
6.506000e+00 -8.760316e-01
6.507000e+00 -8.774870e-01
6.508000e+00 -8.789320e-01
6.509000e+00 -8.803665e-01
6.510000e+00 -8.817904e-01
6.511000e+00 -8.832038e-01
6.512000e+00 -8.846066e-01
6.513000e+00 -8.859988e-01
6.514000e+00 -8.873805e-01
6.515000e+00 -8.887515e-01
6.516000e+00 -8.901118e-01
6.517000e+00 -8.914615e-01
6.518000e+00 -8.928005e-01
6.519000e+00 -8.941288e-01
6.520000e+00 -8.954464e-01
6.521000e+00 -8.967533e-01
6.522000e+00 -8.980494e-01
6.523000e+00 -8.993347e-01
6.524000e+00 -9.006092e-01
6.525000e+00 -9.018730e-01
6.526000e+00 -9.031259e-01
6.527000e+00 -9.043679e-01
6.528000e+00 -9.055991e-01
6.529000e+00 -9.068194e-01
6.530000e+00 -9.080288e-01
6.531000e+00 -9.092273e-01
6.532000e+00 -9.104149e-01
6.533000e+00 -9.115915e-01
6.534000e+00 -9.127571e-01
6.535000e+00 -9.139118e-01
6.536000e+00 -9.150555e-01
6.537000e+00 -9.161881e-01
6.538000e+00 -9.173098e-01
6.539000e+00 -9.184203e-01
6.540000e+00 -9.195198e-01
6.541000e+00 -9.206083e-01
6.542000e+00 -9.216856e-01
6.543000e+00 -9.227518e-01
6.544000e+00 -9.238069e-01
6.545000e+00 -9.248509e-01
6.546000e+00 -9.258837e-01
6.547000e+00 -9.269053e-01
6.548000e+00 -9.279157e-01
6.549000e+00 -9.289150e-01
6.550000e+00 -9.299030e-01
6.551000e+00 -9.308798e-01
6.552000e+00 -9.318453e-01
6.553000e+00 -9.327996e-01
6.554000e+00 -9.337426e-01
6.555000e+00 -9.346743e-01
6.556000e+00 -9.355947e-01
6.557000e+00 -9.365037e-01
6.558000e+00 -9.374015e-01
6.559000e+00 -9.382879e-01
6.560000e+00 -9.391630e-01
6.561000e+00 -9.400266e-01
6.562000e+00 -9.408789e-01
6.563000e+00 -9.417198e-01
6.564000e+00 -9.425493e-01
6.565000e+00 -9.433673e-01
6.566000e+00 -9.441740e-01
6.567000e+00 -9.449691e-01
6.568000e+00 -9.457528e-01
6.569000e+00 -9.465251e-01
6.570000e+00 -9.472858e-01
6.571000e+00 -9.480350e-01
6.572000e+00 -9.487728e-01
6.573000e+00 -9.494990e-01
6.574000e+00 -9.502136e-01
6.575000e+00 -9.509168e-01
6.576000e+00 -9.516083e-01
6.577000e+00 -9.522883e-01
6.578000e+00 -9.529567e-01
6.579000e+00 -9.536136e-01
6.580000e+00 -9.542588e-01
6.581000e+00 -9.548924e-01
6.582000e+00 -9.555144e-01
6.583000e+00 -9.561247e-01
6.584000e+00 -9.567234e-01
6.585000e+00 -9.573104e-01
6.586000e+00 -9.578858e-01
6.587000e+00 -9.584495e-01
6.588000e+00 -9.590015e-01
6.589000e+00 -9.595419e-01
6.590000e+00 -9.600705e-01
6.591000e+00 -9.605874e-01
6.592000e+00 -9.610925e-01
6.593000e+00 -9.615860e-01
6.594000e+00 -9.620677e-01
6.595000e+00 -9.625376e-01
6.596000e+00 -9.629958e-01
6.597000e+00 -9.634422e-01
6.598000e+00 -9.638769e-01
6.599000e+00 -9.642997e-01
6.600000e+00 -9.647108e-01
6.601000e+00 -9.651100e-01
6.602000e+00 -9.654975e-01
6.603000e+00 -9.658731e-01
6.604000e+00 -9.662369e-01
6.605000e+00 -9.665888e-01
6.606000e+00 -9.669290e-01
6.607000e+00 -9.672572e-01
6.608000e+00 -9.675737e-01
6.609000e+00 -9.678782e-01
6.610000e+00 -9.681709e-01
6.611000e+00 -9.684517e-01
6.612000e+00 -9.687206e-01
6.613000e+00 -9.689776e-01
6.614000e+00 -9.692228e-01
6.615000e+00 -9.694560e-01
6.616000e+00 -9.696773e-01
6.617000e+00 -9.698867e-01
6.618000e+00 -9.700842e-01
6.619000e+00 -9.702697e-01
6.620000e+00 -9.704433e-01
6.621000e+00 -9.706050e-01
6.622000e+00 -9.707548e-01
6.623000e+00 -9.708925e-01
6.624000e+00 -9.710184e-01
6.625000e+00 -9.711322e-01
6.626000e+00 -9.712341e-01
6.627000e+00 -9.713241e-01
6.628000e+00 -9.714020e-01
6.629000e+00 -9.714680e-01
6.630000e+00 -9.715220e-01
6.631000e+00 -9.715640e-01
6.632000e+00 -9.715941e-01
6.633000e+00 -9.716121e-01
6.634000e+00 -9.716181e-01
6.635000e+00 -9.716122e-01
6.636000e+00 -9.715942e-01
6.637000e+00 -9.715642e-01
6.638000e+00 -9.715222e-01
6.639000e+00 -9.714682e-01
6.640000e+00 -9.714022e-01
6.641000e+00 -9.713241e-01
6.642000e+00 -9.712340e-01
6.643000e+00 -9.711319e-01
6.644000e+00 -9.710178e-01
6.645000e+00 -9.708916e-01
6.646000e+00 -9.707534e-01
6.647000e+00 -9.706032e-01
6.648000e+00 -9.704409e-01
6.649000e+00 -9.702666e-01
6.650000e+00 -9.700803e-01
6.651000e+00 -9.698819e-01
6.652000e+00 -9.696715e-01
6.653000e+00 -9.694490e-01
6.654000e+00 -9.692145e-01
6.655000e+00 -9.689679e-01
6.656000e+00 -9.687093e-01
6.657000e+00 -9.684386e-01
6.658000e+00 -9.681559e-01
6.659000e+00 -9.678611e-01
6.660000e+00 -9.675543e-01
6.661000e+00 -9.672354e-01
6.662000e+00 -9.669045e-01
6.663000e+00 -9.665616e-01
6.664000e+00 -9.662066e-01
6.665000e+00 -9.658395e-01
6.666000e+00 -9.654604e-01
6.667000e+00 -9.650693e-01
6.668000e+00 -9.646661e-01
6.669000e+00 -9.642508e-01
6.670000e+00 -9.638235e-01
6.671000e+00 -9.633842e-01
6.672000e+00 -9.629328e-01
6.673000e+00 -9.624694e-01
6.674000e+00 -9.619939e-01
6.675000e+00 -9.615064e-01
6.676000e+00 -9.610069e-01
6.677000e+00 -9.604954e-01
6.678000e+00 -9.599718e-01
6.679000e+00 -9.594362e-01
6.680000e+00 -9.588885e-01
6.681000e+00 -9.583288e-01
6.682000e+00 -9.577572e-01
6.683000e+00 -9.571734e-01
6.684000e+00 -9.565777e-01
6.685000e+00 -9.559700e-01
6.686000e+00 -9.553502e-01
6.687000e+00 -9.547185e-01
6.688000e+00 -9.540747e-01
6.689000e+00 -9.534190e-01
6.690000e+00 -9.527513e-01
6.691000e+00 -9.520715e-01
6.692000e+00 -9.513798e-01
6.693000e+00 -9.506761e-01
6.694000e+00 -9.499604e-01
6.695000e+00 -9.492328e-01
6.696000e+00 -9.484932e-01
6.697000e+00 -9.477416e-01
6.698000e+00 -9.469780e-01
6.699000e+00 -9.462025e-01
6.700000e+00 -9.454151e-01
6.701000e+00 -9.446157e-01
6.702000e+00 -9.438044e-01
6.703000e+00 -9.429811e-01
6.704000e+00 -9.421459e-01
6.705000e+00 -9.412988e-01
6.706000e+00 -9.404398e-01
6.707000e+00 -9.395688e-01
6.708000e+00 -9.386860e-01
6.709000e+00 -9.377912e-01
6.710000e+00 -9.368846e-01
6.711000e+00 -9.359661e-01
6.712000e+00 -9.350357e-01
6.713000e+00 -9.340935e-01
6.714000e+00 -9.331393e-01
6.715000e+00 -9.321734e-01
6.716000e+00 -9.311955e-01
6.717000e+00 -9.302059e-01
6.718000e+00 -9.292044e-01
6.719000e+00 -9.281910e-01
6.720000e+00 -9.271659e-01
6.721000e+00 -9.261289e-01
6.722000e+00 -9.250802e-01
6.723000e+00 -9.240196e-01
6.724000e+00 -9.229473e-01
6.725000e+00 -9.218631e-01
6.726000e+00 -9.207673e-01
6.727000e+00 -9.196596e-01
6.728000e+00 -9.185402e-01
6.729000e+00 -9.174091e-01
6.730000e+00 -9.162662e-01
6.731000e+00 -9.151116e-01
6.732000e+00 -9.139453e-01
6.733000e+00 -9.127673e-01
6.734000e+00 -9.115775e-01
6.735000e+00 -9.103761e-01
6.736000e+00 -9.091631e-01
6.737000e+00 -9.079383e-01
6.738000e+00 -9.067019e-01
6.739000e+00 -9.054539e-01
6.740000e+00 -9.041942e-01
6.741000e+00 -9.029229e-01
6.742000e+00 -9.016400e-01
6.743000e+00 -9.003455e-01
6.744000e+00 -8.990394e-01
6.745000e+00 -8.977217e-01
6.746000e+00 -8.963924e-01
6.747000e+00 -8.950516e-01
6.748000e+00 -8.936992e-01
6.749000e+00 -8.923353e-01
6.750000e+00 -8.909599e-01
6.751000e+00 -8.895729e-01
6.752000e+00 -8.881745e-01
6.753000e+00 -8.867646e-01
6.754000e+00 -8.853432e-01
6.755000e+00 -8.839103e-01
6.756000e+00 -8.824660e-01
6.757000e+00 -8.810102e-01
6.758000e+00 -8.795431e-01
6.759000e+00 -8.780645e-01
6.760000e+00 -8.765745e-01
6.761000e+00 -8.750731e-01
6.762000e+00 -8.735604e-01
6.763000e+00 -8.720363e-01
6.764000e+00 -8.705008e-01
6.765000e+00 -8.689540e-01
6.766000e+00 -8.673959e-01
6.767000e+00 -8.658265e-01
6.768000e+00 -8.642458e-01
6.769000e+00 -8.626538e-01
6.770000e+00 -8.610506e-01
6.771000e+00 -8.594361e-01
6.772000e+00 -8.578104e-01
6.773000e+00 -8.561735e-01
6.774000e+00 -8.545253e-01
6.775000e+00 -8.528660e-01
6.776000e+00 -8.511955e-01
6.777000e+00 -8.495138e-01
6.778000e+00 -8.478210e-01
6.779000e+00 -8.461171e-01
6.780000e+00 -8.444020e-01
6.781000e+00 -8.426759e-01
6.782000e+00 -8.409387e-01
6.783000e+00 -8.391904e-01
6.784000e+00 -8.374310e-01
6.785000e+00 -8.356607e-01
6.786000e+00 -8.338793e-01
6.787000e+00 -8.320869e-01
6.788000e+00 -8.302835e-01
6.789000e+00 -8.284692e-01
6.790000e+00 -8.266439e-01
6.791000e+00 -8.248077e-01
6.792000e+00 -8.229606e-01
6.793000e+00 -8.211025e-01
6.794000e+00 -8.192336e-01
6.795000e+00 -8.173538e-01
6.796000e+00 -8.154632e-01
6.797000e+00 -8.135617e-01
6.798000e+00 -8.116495e-01
6.799000e+00 -8.097264e-01
6.800000e+00 -8.077926e-01
6.801000e+00 -8.058480e-01
6.802000e+00 -8.038927e-01
6.803000e+00 -8.019266e-01
6.804000e+00 -7.999499e-01
6.805000e+00 -7.979624e-01
6.806000e+00 -7.959643e-01
6.807000e+00 -7.939556e-01
6.808000e+00 -7.919362e-01
6.809000e+00 -7.899062e-01
6.810000e+00 -7.878656e-01
6.811000e+00 -7.858145e-01
6.812000e+00 -7.837528e-01
6.813000e+00 -7.816806e-01
6.814000e+00 -7.795979e-01
6.815000e+00 -7.775046e-01
6.816000e+00 -7.754009e-01
6.817000e+00 -7.732868e-01
6.818000e+00 -7.711622e-01
6.819000e+00 -7.690272e-01
6.820000e+00 -7.668819e-01
6.821000e+00 -7.647261e-01
6.822000e+00 -7.625600e-01
6.823000e+00 -7.603836e-01
6.824000e+00 -7.581969e-01
6.825000e+00 -7.559999e-01
6.826000e+00 -7.537926e-01
6.827000e+00 -7.515751e-01
6.828000e+00 -7.493473e-01
6.829000e+00 -7.471094e-01
6.830000e+00 -7.448613e-01
6.831000e+00 -7.426030e-01
6.832000e+00 -7.403346e-01
6.833000e+00 -7.380561e-01
6.834000e+00 -7.357674e-01
6.835000e+00 -7.334687e-01
6.836000e+00 -7.311600e-01
6.837000e+00 -7.288413e-01
6.838000e+00 -7.265125e-01
6.839000e+00 -7.241737e-01
6.840000e+00 -7.218250e-01
6.841000e+00 -7.194664e-01
6.842000e+00 -7.170979e-01
6.843000e+00 -7.147194e-01
6.844000e+00 -7.123311e-01
6.845000e+00 -7.099330e-01
6.846000e+00 -7.075250e-01
6.847000e+00 -7.051073e-01
6.848000e+00 -7.026798e-01
6.849000e+00 -7.002425e-01
6.850000e+00 -6.977955e-01
6.851000e+00 -6.953388e-01
6.852000e+00 -6.928724e-01
6.853000e+00 -6.903964e-01
6.854000e+00 -6.879108e-01
6.855000e+00 -6.854155e-01
6.856000e+00 -6.829107e-01
6.857000e+00 -6.803963e-01
6.858000e+00 -6.778724e-01
6.859000e+00 -6.753390e-01
6.860000e+00 -6.727961e-01
6.861000e+00 -6.702438e-01
6.862000e+00 -6.676820e-01
6.863000e+00 -6.651108e-01
6.864000e+00 -6.625303e-01
6.865000e+00 -6.599403e-01
6.866000e+00 -6.573411e-01
6.867000e+00 -6.547326e-01
6.868000e+00 -6.521148e-01
6.869000e+00 -6.494877e-01
6.870000e+00 -6.468514e-01
6.871000e+00 -6.442060e-01
6.872000e+00 -6.415513e-01
6.873000e+00 -6.388875e-01
6.874000e+00 -6.362146e-01
6.875000e+00 -6.335326e-01
6.876000e+00 -6.308415e-01
6.877000e+00 -6.281414e-01
6.878000e+00 -6.254323e-01
6.879000e+00 -6.227142e-01
6.880000e+00 -6.199872e-01
6.881000e+00 -6.172512e-01
6.882000e+00 -6.145063e-01
6.883000e+00 -6.117525e-01
6.884000e+00 -6.089899e-01
6.885000e+00 -6.062185e-01
6.886000e+00 -6.034383e-01
6.887000e+00 -6.006493e-01
6.888000e+00 -5.978516e-01
6.889000e+00 -5.950451e-01
6.890000e+00 -5.922300e-01
6.891000e+00 -5.894063e-01
6.892000e+00 -5.865739e-01
6.893000e+00 -5.837329e-01
6.894000e+00 -5.808833e-01
6.895000e+00 -5.780253e-01
6.896000e+00 -5.751587e-01
6.897000e+00 -5.722836e-01
6.898000e+00 -5.694001e-01
6.899000e+00 -5.665081e-01
6.900000e+00 -5.636078e-01
6.901000e+00 -5.606991e-01
6.902000e+00 -5.577820e-01
6.903000e+00 -5.548567e-01
6.904000e+00 -5.519230e-01
6.905000e+00 -5.489812e-01
6.906000e+00 -5.460311e-01
6.907000e+00 -5.430728e-01
6.908000e+00 -5.401064e-01
6.909000e+00 -5.371318e-01
6.910000e+00 -5.341492e-01
6.911000e+00 -5.311584e-01
6.912000e+00 -5.281597e-01
6.913000e+00 -5.251529e-01
6.914000e+00 -5.221382e-01
6.915000e+00 -5.191155e-01
6.916000e+00 -5.160849e-01
6.917000e+00 -5.130464e-01
6.918000e+00 -5.100001e-01
6.919000e+00 -5.069460e-01
6.920000e+00 -5.038840e-01
6.921000e+00 -5.008143e-01
6.922000e+00 -4.977369e-01
6.923000e+00 -4.946517e-01
6.924000e+00 -4.915590e-01
6.925000e+00 -4.884585e-01
6.926000e+00 -4.853505e-01
6.927000e+00 -4.822349e-01
6.928000e+00 -4.791118e-01
6.929000e+00 -4.759811e-01
6.930000e+00 -4.728430e-01
6.931000e+00 -4.696974e-01
6.932000e+00 -4.665445e-01
6.933000e+00 -4.633841e-01
6.934000e+00 -4.602164e-01
6.935000e+00 -4.570414e-01
6.936000e+00 -4.538591e-01
6.937000e+00 -4.506696e-01
6.938000e+00 -4.474728e-01
6.939000e+00 -4.442689e-01
6.940000e+00 -4.410578e-01
6.941000e+00 -4.378396e-01
6.942000e+00 -4.346143e-01
6.943000e+00 -4.313819e-01
6.944000e+00 -4.281426e-01
6.945000e+00 -4.248962e-01
6.946000e+00 -4.216429e-01
6.947000e+00 -4.183827e-01
6.948000e+00 -4.151156e-01
6.949000e+00 -4.118416e-01
6.950000e+00 -4.085609e-01
6.951000e+00 -4.052733e-01
6.952000e+00 -4.019790e-01
6.953000e+00 -3.986780e-01
6.954000e+00 -3.953703e-01
6.955000e+00 -3.920560e-01
6.956000e+00 -3.887350e-01
6.957000e+00 -3.854075e-01
6.958000e+00 -3.820734e-01
6.959000e+00 -3.787328e-01
6.960000e+00 -3.753857e-01
6.961000e+00 -3.720322e-01
6.962000e+00 -3.686723e-01
6.963000e+00 -3.653060e-01
6.964000e+00 -3.619334e-01
6.965000e+00 -3.585545e-01
6.966000e+00 -3.551693e-01
6.967000e+00 -3.517779e-01
6.968000e+00 -3.483802e-01
6.969000e+00 -3.449765e-01
6.970000e+00 -3.415666e-01
6.971000e+00 -3.381506e-01
6.972000e+00 -3.347285e-01
6.973000e+00 -3.313004e-01
6.974000e+00 -3.278664e-01
6.975000e+00 -3.244264e-01
6.976000e+00 -3.209805e-01
6.977000e+00 -3.175287e-01
6.978000e+00 -3.140711e-01
6.979000e+00 -3.106076e-01
6.980000e+00 -3.071384e-01
6.981000e+00 -3.036635e-01
6.982000e+00 -3.001829e-01
6.983000e+00 -2.966966e-01
6.984000e+00 -2.932047e-01
6.985000e+00 -2.897072e-01
6.986000e+00 -2.862041e-01
6.987000e+00 -2.826956e-01
6.988000e+00 -2.791815e-01
6.989000e+00 -2.756620e-01
6.990000e+00 -2.721372e-01
6.991000e+00 -2.686069e-01
6.992000e+00 -2.650713e-01
6.993000e+00 -2.615305e-01
6.994000e+00 -2.579843e-01
6.995000e+00 -2.544330e-01
6.996000e+00 -2.508765e-01
6.997000e+00 -2.473148e-01
6.998000e+00 -2.437480e-01
6.999000e+00 -2.401762e-01
7.000000e+00 -2.365993e-01
7.001000e+00 -2.330174e-01
7.002000e+00 -2.294306e-01
7.003000e+00 -2.258388e-01
7.004000e+00 -2.222422e-01
7.005000e+00 -2.186408e-01
7.006000e+00 -2.150345e-01
7.007000e+00 -2.114234e-01
7.008000e+00 -2.078077e-01
7.009000e+00 -2.041872e-01
7.010000e+00 -2.005621e-01
7.011000e+00 -1.969324e-01
7.012000e+00 -1.932981e-01
7.013000e+00 -1.896592e-01
7.014000e+00 -1.860159e-01
7.015000e+00 -1.823681e-01
7.016000e+00 -1.787159e-01
7.017000e+00 -1.750593e-01
7.018000e+00 -1.713983e-01
7.019000e+00 -1.677330e-01
7.020000e+00 -1.640635e-01
7.021000e+00 -1.603898e-01
7.022000e+00 -1.567118e-01
7.023000e+00 -1.530297e-01
7.024000e+00 -1.493435e-01
7.025000e+00 -1.456532e-01
7.026000e+00 -1.419589e-01
7.027000e+00 -1.382606e-01
7.028000e+00 -1.345583e-01
7.029000e+00 -1.308522e-01
7.030000e+00 -1.271421e-01
7.031000e+00 -1.234282e-01
7.032000e+00 -1.197105e-01
7.033000e+00 -1.159891e-01
7.034000e+00 -1.122639e-01
7.035000e+00 -1.085350e-01
7.036000e+00 -1.048026e-01
7.037000e+00 -1.010665e-01
7.038000e+00 -9.732683e-02
7.039000e+00 -9.358366e-02
7.040000e+00 -8.983702e-02
7.041000e+00 -8.608693e-02
7.042000e+00 -8.233345e-02
7.043000e+00 -7.857660e-02
7.044000e+00 -7.481644e-02
7.045000e+00 -7.105300e-02
7.046000e+00 -6.728631e-02
7.047000e+00 -6.351643e-02
7.048000e+00 -5.974339e-02
7.049000e+00 -5.596724e-02
7.050000e+00 -5.218800e-02
7.051000e+00 -4.840573e-02
7.052000e+00 -4.462046e-02
7.053000e+00 -4.083223e-02
7.054000e+00 -3.704109e-02
7.055000e+00 -3.324708e-02
7.056000e+00 -2.945023e-02
7.057000e+00 -2.565058e-02
7.058000e+00 -2.184819e-02
7.059000e+00 -1.804308e-02
7.060000e+00 -1.423530e-02
7.061000e+00 -1.042489e-02
7.062000e+00 -6.611898e-03
7.063000e+00 -2.796354e-03
7.064000e+00 1.021697e-03
7.065000e+00 4.842213e-03
7.066000e+00 8.665154e-03
7.067000e+00 1.249048e-02
7.068000e+00 1.631814e-02
7.069000e+00 2.014811e-02
7.070000e+00 2.398033e-02
7.071000e+00 2.781478e-02
7.072000e+00 3.165140e-02
7.073000e+00 3.549015e-02
7.074000e+00 3.933100e-02
7.075000e+00 4.317390e-02
7.076000e+00 4.701881e-02
7.077000e+00 5.086569e-02
7.078000e+00 5.471449e-02
7.079000e+00 5.856518e-02
7.080000e+00 6.241771e-02
7.081000e+00 6.627205e-02
7.082000e+00 7.012814e-02
7.083000e+00 7.398596e-02
7.084000e+00 7.784545e-02
7.085000e+00 8.170657e-02
7.086000e+00 8.556929e-02
7.087000e+00 8.943355e-02
7.088000e+00 9.329933e-02
7.089000e+00 9.716657e-02
7.090000e+00 1.010352e-01
7.091000e+00 1.049053e-01
7.092000e+00 1.087767e-01
7.093000e+00 1.126493e-01
7.094000e+00 1.165233e-01
7.095000e+00 1.203984e-01
7.096000e+00 1.242748e-01
7.097000e+00 1.281522e-01
7.098000e+00 1.320307e-01
7.099000e+00 1.359103e-01
7.100000e+00 1.397909e-01
7.101000e+00 1.436724e-01
7.102000e+00 1.475549e-01
7.103000e+00 1.514382e-01
7.104000e+00 1.553224e-01
7.105000e+00 1.592073e-01
7.106000e+00 1.630930e-01
7.107000e+00 1.669794e-01
7.108000e+00 1.708665e-01
7.109000e+00 1.747541e-01
7.110000e+00 1.786424e-01
7.111000e+00 1.825312e-01
7.112000e+00 1.864204e-01
7.113000e+00 1.903102e-01
7.114000e+00 1.942003e-01
7.115000e+00 1.980908e-01
7.116000e+00 2.019816e-01
7.117000e+00 2.058726e-01
7.118000e+00 2.097640e-01
7.119000e+00 2.136555e-01
7.120000e+00 2.175471e-01
7.121000e+00 2.214389e-01
7.122000e+00 2.253307e-01
7.123000e+00 2.292225e-01
7.124000e+00 2.331143e-01
7.125000e+00 2.370060e-01
7.126000e+00 2.408976e-01
7.127000e+00 2.447891e-01
7.128000e+00 2.486804e-01
7.129000e+00 2.525714e-01
7.130000e+00 2.564622e-01
7.131000e+00 2.603526e-01
7.132000e+00 2.642426e-01
7.133000e+00 2.681322e-01
7.134000e+00 2.720214e-01
7.135000e+00 2.759101e-01
7.136000e+00 2.797982e-01
7.137000e+00 2.836858e-01
7.138000e+00 2.875727e-01
7.139000e+00 2.914589e-01
7.140000e+00 2.953445e-01
7.141000e+00 2.992292e-01
7.142000e+00 3.031132e-01
7.143000e+00 3.069963e-01
7.144000e+00 3.108785e-01
7.145000e+00 3.147598e-01
7.146000e+00 3.186401e-01
7.147000e+00 3.225194e-01
7.148000e+00 3.263976e-01
7.149000e+00 3.302748e-01
7.150000e+00 3.341507e-01
7.151000e+00 3.380255e-01
7.152000e+00 3.418990e-01
7.153000e+00 3.457713e-01
7.154000e+00 3.496422e-01
7.155000e+00 3.535118e-01
7.156000e+00 3.573799e-01
7.157000e+00 3.612466e-01
7.158000e+00 3.651118e-01
7.159000e+00 3.689755e-01
7.160000e+00 3.728376e-01
7.161000e+00 3.766980e-01
7.162000e+00 3.805568e-01
7.163000e+00 3.844138e-01
7.164000e+00 3.882691e-01
7.165000e+00 3.921226e-01
7.166000e+00 3.959742e-01
7.167000e+00 3.998240e-01
7.168000e+00 4.036718e-01
7.169000e+00 4.075177e-01
7.170000e+00 4.113615e-01
7.171000e+00 4.152032e-01
7.172000e+00 4.190429e-01
7.173000e+00 4.228804e-01
7.174000e+00 4.267157e-01
7.175000e+00 4.305487e-01
7.176000e+00 4.343795e-01
7.177000e+00 4.382079e-01
7.178000e+00 4.420340e-01
7.179000e+00 4.458577e-01
7.180000e+00 4.496789e-01
7.181000e+00 4.534976e-01
7.182000e+00 4.573137e-01
7.183000e+00 4.611273e-01
7.184000e+00 4.649383e-01
7.185000e+00 4.687465e-01
7.186000e+00 4.725521e-01
7.187000e+00 4.763549e-01
7.188000e+00 4.801548e-01
7.189000e+00 4.839520e-01
7.190000e+00 4.877462e-01
7.191000e+00 4.915375e-01
7.192000e+00 4.953258e-01
7.193000e+00 4.991111e-01
7.194000e+00 5.028934e-01
7.195000e+00 5.066725e-01
7.196000e+00 5.104485e-01
7.197000e+00 5.142212e-01
7.198000e+00 5.179908e-01
7.199000e+00 5.217570e-01
7.200000e+00 5.255199e-01
7.201000e+00 5.292795e-01
7.202000e+00 5.330356e-01
7.203000e+00 5.367883e-01
7.204000e+00 5.405374e-01
7.205000e+00 5.442831e-01
7.206000e+00 5.480251e-01
7.207000e+00 5.517635e-01
7.208000e+00 5.554982e-01
7.209000e+00 5.592293e-01
7.210000e+00 5.629565e-01
7.211000e+00 5.666800e-01
7.212000e+00 5.703996e-01
7.213000e+00 5.741153e-01
7.214000e+00 5.778270e-01
7.215000e+00 5.815348e-01
7.216000e+00 5.852386e-01
7.217000e+00 5.889383e-01
7.218000e+00 5.926339e-01
7.219000e+00 5.963254e-01
7.220000e+00 6.000126e-01
7.221000e+00 6.036957e-01
7.222000e+00 6.073744e-01
7.223000e+00 6.110488e-01
7.224000e+00 6.147189e-01
7.225000e+00 6.183845e-01
7.226000e+00 6.220457e-01
7.227000e+00 6.257024e-01
7.228000e+00 6.293545e-01
7.229000e+00 6.330021e-01
7.230000e+00 6.366451e-01
7.231000e+00 6.402833e-01
7.232000e+00 6.439169e-01
7.233000e+00 6.475457e-01
7.234000e+00 6.511697e-01
7.235000e+00 6.547889e-01
7.236000e+00 6.584032e-01
7.237000e+00 6.620126e-01
7.238000e+00 6.656170e-01
7.239000e+00 6.692164e-01
7.240000e+00 6.728107e-01
7.241000e+00 6.764000e-01
7.242000e+00 6.799841e-01
7.243000e+00 6.835630e-01
7.244000e+00 6.871367e-01
7.245000e+00 6.907052e-01
7.246000e+00 6.942683e-01
7.247000e+00 6.978261e-01
7.248000e+00 7.013785e-01
7.249000e+00 7.049254e-01
7.250000e+00 7.084669e-01
7.251000e+00 7.120028e-01
7.252000e+00 7.155332e-01
7.253000e+00 7.190580e-01
7.254000e+00 7.225771e-01
7.255000e+00 7.260906e-01
7.256000e+00 7.295983e-01
7.257000e+00 7.331002e-01
7.258000e+00 7.365963e-01
7.259000e+00 7.400866e-01
7.260000e+00 7.435709e-01
7.261000e+00 7.470494e-01
7.262000e+00 7.505218e-01
7.263000e+00 7.539882e-01
7.264000e+00 7.574485e-01
7.265000e+00 7.609028e-01
7.266000e+00 7.643508e-01
7.267000e+00 7.677927e-01
7.268000e+00 7.712284e-01
7.269000e+00 7.746577e-01
7.270000e+00 7.780808e-01
7.271000e+00 7.814974e-01
7.272000e+00 7.849077e-01
7.273000e+00 7.883115e-01
7.274000e+00 7.917089e-01
7.275000e+00 7.950997e-01
7.276000e+00 7.984840e-01
7.277000e+00 8.018616e-01
7.278000e+00 8.052326e-01
7.279000e+00 8.085969e-01
7.280000e+00 8.119544e-01
7.281000e+00 8.153052e-01
7.282000e+00 8.186492e-01
7.283000e+00 8.219863e-01
7.284000e+00 8.253165e-01
7.285000e+00 8.286398e-01
7.286000e+00 8.319561e-01
7.287000e+00 8.352653e-01
7.288000e+00 8.385675e-01
7.289000e+00 8.418626e-01
7.290000e+00 8.451506e-01
7.291000e+00 8.484313e-01
7.292000e+00 8.517049e-01
7.293000e+00 8.549711e-01
7.294000e+00 8.582301e-01
7.295000e+00 8.614817e-01
7.296000e+00 8.647259e-01
7.297000e+00 8.679627e-01
7.298000e+00 8.711920e-01
7.299000e+00 8.744138e-01
7.300000e+00 8.776281e-01
7.301000e+00 8.808347e-01
7.302000e+00 8.840338e-01
7.303000e+00 8.872251e-01
7.304000e+00 8.904088e-01
7.305000e+00 8.935847e-01
7.306000e+00 8.967528e-01
7.307000e+00 8.999131e-01
7.308000e+00 9.030655e-01
7.309000e+00 9.062100e-01
7.310000e+00 9.093465e-01
7.311000e+00 9.124750e-01
7.312000e+00 9.155956e-01
7.313000e+00 9.187080e-01
7.314000e+00 9.218123e-01
7.315000e+00 9.249085e-01
7.316000e+00 9.279965e-01
7.317000e+00 9.310763e-01
7.318000e+00 9.341478e-01
7.319000e+00 9.372109e-01
7.320000e+00 9.402658e-01
7.321000e+00 9.433122e-01
7.322000e+00 9.463503e-01
7.323000e+00 9.493798e-01
7.324000e+00 9.524009e-01
7.325000e+00 9.554134e-01
7.326000e+00 9.584174e-01
7.327000e+00 9.614127e-01
7.328000e+00 9.643993e-01
7.329000e+00 9.673773e-01
7.330000e+00 9.703465e-01
7.331000e+00 9.733070e-01
7.332000e+00 9.762586e-01
7.333000e+00 9.792014e-01
7.334000e+00 9.821353e-01
7.335000e+00 9.850603e-01
7.336000e+00 9.879763e-01
7.337000e+00 9.908833e-01
7.338000e+00 9.937812e-01
7.339000e+00 9.966701e-01
7.340000e+00 9.995498e-01
7.341000e+00 1.002420e+00
7.342000e+00 1.005282e+00
7.343000e+00 1.008134e+00
7.344000e+00 1.010977e+00
7.345000e+00 1.013811e+00
7.346000e+00 1.016635e+00
7.347000e+00 1.019450e+00
7.348000e+00 1.022255e+00
7.349000e+00 1.025051e+00
7.350000e+00 1.027838e+00
7.351000e+00 1.030615e+00
7.352000e+00 1.033382e+00
7.353000e+00 1.036140e+00
7.354000e+00 1.038888e+00
7.355000e+00 1.041626e+00
7.356000e+00 1.044355e+00
7.357000e+00 1.047074e+00
7.358000e+00 1.049783e+00
7.359000e+00 1.052483e+00
7.360000e+00 1.055172e+00
7.361000e+00 1.057852e+00
7.362000e+00 1.060521e+00
7.363000e+00 1.063181e+00
7.364000e+00 1.065831e+00
7.365000e+00 1.068471e+00
7.366000e+00 1.071100e+00
7.367000e+00 1.073720e+00
7.368000e+00 1.076329e+00
7.369000e+00 1.078928e+00
7.370000e+00 1.081517e+00
7.371000e+00 1.084096e+00
7.372000e+00 1.086664e+00
7.373000e+00 1.089222e+00
7.374000e+00 1.091770e+00
7.375000e+00 1.094307e+00
7.376000e+00 1.096834e+00
7.377000e+00 1.099350e+00
7.378000e+00 1.101856e+00
7.379000e+00 1.104351e+00
7.380000e+00 1.106836e+00
7.381000e+00 1.109310e+00
7.382000e+00 1.111773e+00
7.383000e+00 1.114226e+00
7.384000e+00 1.116668e+00
7.385000e+00 1.119099e+00
7.386000e+00 1.121520e+00
7.387000e+00 1.123930e+00
7.388000e+00 1.126328e+00
7.389000e+00 1.128716e+00
7.390000e+00 1.131093e+00
7.391000e+00 1.133459e+00
7.392000e+00 1.135815e+00
7.393000e+00 1.138159e+00
7.394000e+00 1.140492e+00
7.395000e+00 1.142814e+00
7.396000e+00 1.145124e+00
7.397000e+00 1.147424e+00
7.398000e+00 1.149712e+00
7.399000e+00 1.151990e+00
7.400000e+00 1.154256e+00
7.401000e+00 1.156510e+00
7.402000e+00 1.158754e+00
7.403000e+00 1.160986e+00
7.404000e+00 1.163206e+00
7.405000e+00 1.165415e+00
7.406000e+00 1.167613e+00
7.407000e+00 1.169799e+00
7.408000e+00 1.171974e+00
7.409000e+00 1.174137e+00
7.410000e+00 1.176289e+00
7.411000e+00 1.178429e+00
7.412000e+00 1.180557e+00
7.413000e+00 1.182674e+00
7.414000e+00 1.184779e+00
7.415000e+00 1.186872e+00
7.416000e+00 1.188953e+00
7.417000e+00 1.191023e+00
7.418000e+00 1.193080e+00
7.419000e+00 1.195126e+00
7.420000e+00 1.197160e+00
7.421000e+00 1.199182e+00
7.422000e+00 1.201192e+00
7.423000e+00 1.203191e+00
7.424000e+00 1.205177e+00
7.425000e+00 1.207151e+00
7.426000e+00 1.209113e+00
7.427000e+00 1.211062e+00
7.428000e+00 1.213000e+00
7.429000e+00 1.214926e+00
7.430000e+00 1.216839e+00
7.431000e+00 1.218740e+00
7.432000e+00 1.220629e+00
7.433000e+00 1.222505e+00
7.434000e+00 1.224369e+00
7.435000e+00 1.226221e+00
7.436000e+00 1.228060e+00
7.437000e+00 1.229887e+00
7.438000e+00 1.231702e+00
7.439000e+00 1.233504e+00
7.440000e+00 1.235293e+00
7.441000e+00 1.237070e+00
7.442000e+00 1.238835e+00
7.443000e+00 1.240587e+00
7.444000e+00 1.242326e+00
7.445000e+00 1.244053e+00
7.446000e+00 1.245766e+00
7.447000e+00 1.247468e+00
7.448000e+00 1.249156e+00
7.449000e+00 1.250832e+00
7.450000e+00 1.252495e+00
7.451000e+00 1.254145e+00
7.452000e+00 1.255782e+00
7.453000e+00 1.257406e+00
7.454000e+00 1.259018e+00
7.455000e+00 1.260616e+00
7.456000e+00 1.262202e+00
7.457000e+00 1.263775e+00
7.458000e+00 1.265334e+00
7.459000e+00 1.266881e+00
7.460000e+00 1.268414e+00
7.461000e+00 1.269935e+00
7.462000e+00 1.271442e+00
7.463000e+00 1.272936e+00
7.464000e+00 1.274417e+00
7.465000e+00 1.275885e+00
7.466000e+00 1.277339e+00
7.467000e+00 1.278780e+00
7.468000e+00 1.280208e+00
7.469000e+00 1.281623e+00
7.470000e+00 1.283024e+00
7.471000e+00 1.284412e+00
7.472000e+00 1.285787e+00
7.473000e+00 1.287148e+00
7.474000e+00 1.288496e+00
7.475000e+00 1.289830e+00
7.476000e+00 1.291151e+00
7.477000e+00 1.292458e+00
7.478000e+00 1.293752e+00
7.479000e+00 1.295032e+00
7.480000e+00 1.296299e+00
7.481000e+00 1.297552e+00
7.482000e+00 1.298791e+00
7.483000e+00 1.300017e+00
7.484000e+00 1.301229e+00
7.485000e+00 1.302427e+00
7.486000e+00 1.303612e+00
7.487000e+00 1.304783e+00
7.488000e+00 1.305940e+00
7.489000e+00 1.307083e+00
7.490000e+00 1.308213e+00
7.491000e+00 1.309328e+00
7.492000e+00 1.310430e+00
7.493000e+00 1.311518e+00
7.494000e+00 1.312592e+00
7.495000e+00 1.313652e+00
7.496000e+00 1.314698e+00
7.497000e+00 1.315730e+00
7.498000e+00 1.316748e+00
7.499000e+00 1.317752e+00
7.500000e+00 1.318742e+00
7.501000e+00 1.319718e+00
7.502000e+00 1.320680e+00
7.503000e+00 1.321627e+00
7.504000e+00 1.322561e+00
7.505000e+00 1.323480e+00
7.506000e+00 1.324385e+00
7.507000e+00 1.325276e+00
7.508000e+00 1.326153e+00
7.509000e+00 1.327016e+00
7.510000e+00 1.327864e+00
7.511000e+00 1.328698e+00
7.512000e+00 1.329518e+00
7.513000e+00 1.330323e+00
7.514000e+00 1.331114e+00
7.515000e+00 1.331891e+00
7.516000e+00 1.332653e+00
7.517000e+00 1.333401e+00
7.518000e+00 1.334134e+00
7.519000e+00 1.334853e+00
7.520000e+00 1.335558e+00
7.521000e+00 1.336248e+00
7.522000e+00 1.336923e+00
7.523000e+00 1.337584e+00
7.524000e+00 1.338230e+00
7.525000e+00 1.338862e+00
7.526000e+00 1.339480e+00
7.527000e+00 1.340082e+00
7.528000e+00 1.340670e+00
7.529000e+00 1.341244e+00
7.530000e+00 1.341802e+00
7.531000e+00 1.342347e+00
7.532000e+00 1.342876e+00
7.533000e+00 1.343391e+00
7.534000e+00 1.343891e+00
7.535000e+00 1.344376e+00
7.536000e+00 1.344846e+00
7.537000e+00 1.345302e+00
7.538000e+00 1.345743e+00
7.539000e+00 1.346169e+00
7.540000e+00 1.346580e+00
7.541000e+00 1.346976e+00
7.542000e+00 1.347358e+00
7.543000e+00 1.347725e+00
7.544000e+00 1.348076e+00
7.545000e+00 1.348413e+00
7.546000e+00 1.348735e+00
7.547000e+00 1.349042e+00
7.548000e+00 1.349334e+00
7.549000e+00 1.349611e+00
7.550000e+00 1.349873e+00
7.551000e+00 1.350120e+00
7.552000e+00 1.350352e+00
7.553000e+00 1.350569e+00
7.554000e+00 1.350771e+00
7.555000e+00 1.350958e+00
7.556000e+00 1.351129e+00
7.557000e+00 1.351286e+00
7.558000e+00 1.351428e+00
7.559000e+00 1.351554e+00
7.560000e+00 1.351665e+00
7.561000e+00 1.351761e+00
7.562000e+00 1.351842e+00
7.563000e+00 1.351908e+00
7.564000e+00 1.351959e+00
7.565000e+00 1.351994e+00
7.566000e+00 1.352014e+00
7.567000e+00 1.352019e+00
7.568000e+00 1.352009e+00
7.569000e+00 1.351983e+00
7.570000e+00 1.351942e+00
7.571000e+00 1.351886e+00
7.572000e+00 1.351815e+00
7.573000e+00 1.351728e+00
7.574000e+00 1.351626e+00
7.575000e+00 1.351509e+00
7.576000e+00 1.351376e+00
7.577000e+00 1.351228e+00
7.578000e+00 1.351064e+00
7.579000e+00 1.350885e+00
7.580000e+00 1.350691e+00
7.581000e+00 1.350482e+00
7.582000e+00 1.350257e+00
7.583000e+00 1.350016e+00
7.584000e+00 1.349760e+00
7.585000e+00 1.349489e+00
7.586000e+00 1.349202e+00
7.587000e+00 1.348900e+00
7.588000e+00 1.348582e+00
7.589000e+00 1.348249e+00
7.590000e+00 1.347900e+00
7.591000e+00 1.347536e+00
7.592000e+00 1.347156e+00
7.593000e+00 1.346761e+00
7.594000e+00 1.346351e+00
7.595000e+00 1.345924e+00
7.596000e+00 1.345482e+00
7.597000e+00 1.345025e+00
7.598000e+00 1.344552e+00
7.599000e+00 1.344064e+00
7.600000e+00 1.343560e+00
7.601000e+00 1.343040e+00
7.602000e+00 1.342505e+00
7.603000e+00 1.341954e+00
7.604000e+00 1.341387e+00
7.605000e+00 1.340805e+00
7.606000e+00 1.340208e+00
7.607000e+00 1.339594e+00
7.608000e+00 1.338965e+00
7.609000e+00 1.338321e+00
7.610000e+00 1.337661e+00
7.611000e+00 1.336985e+00
7.612000e+00 1.336293e+00
7.613000e+00 1.335586e+00
7.614000e+00 1.334863e+00
7.615000e+00 1.334124e+00
7.616000e+00 1.333370e+00
7.617000e+00 1.332600e+00
7.618000e+00 1.331815e+00
7.619000e+00 1.331013e+00
7.620000e+00 1.330196e+00
7.621000e+00 1.329363e+00
7.622000e+00 1.328515e+00
7.623000e+00 1.327651e+00
7.624000e+00 1.326771e+00
7.625000e+00 1.325875e+00
7.626000e+00 1.324964e+00
7.627000e+00 1.324037e+00
7.628000e+00 1.323094e+00
7.629000e+00 1.322135e+00
7.630000e+00 1.321161e+00
7.631000e+00 1.320171e+00
7.632000e+00 1.319165e+00
7.633000e+00 1.318144e+00
7.634000e+00 1.317106e+00
7.635000e+00 1.316053e+00
7.636000e+00 1.314985e+00
7.637000e+00 1.313900e+00
7.638000e+00 1.312800e+00
7.639000e+00 1.311684e+00
7.640000e+00 1.310552e+00
7.641000e+00 1.309404e+00
7.642000e+00 1.308241e+00
7.643000e+00 1.307062e+00
7.644000e+00 1.305867e+00
7.645000e+00 1.304656e+00
7.646000e+00 1.303429e+00
7.647000e+00 1.302187e+00
7.648000e+00 1.300929e+00
7.649000e+00 1.299655e+00
7.650000e+00 1.298366e+00
7.651000e+00 1.297060e+00
7.652000e+00 1.295739e+00
7.653000e+00 1.294402e+00
7.654000e+00 1.293050e+00
7.655000e+00 1.291681e+00
7.656000e+00 1.290297e+00
7.657000e+00 1.288897e+00
7.658000e+00 1.287482e+00
7.659000e+00 1.286050e+00
7.660000e+00 1.284603e+00
7.661000e+00 1.283140e+00
7.662000e+00 1.281661e+00
7.663000e+00 1.280167e+00
7.664000e+00 1.278656e+00
7.665000e+00 1.277130e+00
7.666000e+00 1.275589e+00
7.667000e+00 1.274031e+00
7.668000e+00 1.272458e+00
7.669000e+00 1.270869e+00
7.670000e+00 1.269264e+00
7.671000e+00 1.267644e+00
7.672000e+00 1.266008e+00
7.673000e+00 1.264356e+00
7.674000e+00 1.262688e+00
7.675000e+00 1.261005e+00
7.676000e+00 1.259306e+00
7.677000e+00 1.257591e+00
7.678000e+00 1.255861e+00
7.679000e+00 1.254114e+00
7.680000e+00 1.252353e+00
7.681000e+00 1.250575e+00
7.682000e+00 1.248782e+00
7.683000e+00 1.246973e+00
7.684000e+00 1.245149e+00
7.685000e+00 1.243308e+00
7.686000e+00 1.241453e+00
7.687000e+00 1.239581e+00
7.688000e+00 1.237694e+00
7.689000e+00 1.235791e+00
7.690000e+00 1.233873e+00
7.691000e+00 1.231939e+00
7.692000e+00 1.229989e+00
7.693000e+00 1.228024e+00
7.694000e+00 1.226043e+00
7.695000e+00 1.224047e+00
7.696000e+00 1.222035e+00
7.697000e+00 1.220007e+00
7.698000e+00 1.217964e+00
7.699000e+00 1.215905e+00
7.700000e+00 1.213831e+00
7.701000e+00 1.211742e+00
7.702000e+00 1.209636e+00
7.703000e+00 1.207515e+00
7.704000e+00 1.205379e+00
7.705000e+00 1.203227e+00
7.706000e+00 1.201060e+00
7.707000e+00 1.198877e+00
7.708000e+00 1.196679e+00
7.709000e+00 1.194465e+00
7.710000e+00 1.192236e+00
7.711000e+00 1.189991e+00
7.712000e+00 1.187731e+00
7.713000e+00 1.185456e+00
7.714000e+00 1.183165e+00
7.715000e+00 1.180859e+00
7.716000e+00 1.178537e+00
7.717000e+00 1.176200e+00
7.718000e+00 1.173848e+00
7.719000e+00 1.171480e+00
7.720000e+00 1.169097e+00
7.721000e+00 1.166698e+00
7.722000e+00 1.164285e+00
7.723000e+00 1.161856e+00
7.724000e+00 1.159411e+00
7.725000e+00 1.156952e+00
7.726000e+00 1.154477e+00
7.727000e+00 1.151987e+00
7.728000e+00 1.149482e+00
7.729000e+00 1.146961e+00
7.730000e+00 1.144425e+00
7.731000e+00 1.141875e+00
7.732000e+00 1.139308e+00
7.733000e+00 1.136727e+00
7.734000e+00 1.134131e+00
7.735000e+00 1.131519e+00
7.736000e+00 1.128893e+00
7.737000e+00 1.126251e+00
7.738000e+00 1.123594e+00
7.739000e+00 1.120922e+00
7.740000e+00 1.118235e+00
7.741000e+00 1.115533e+00
7.742000e+00 1.112816e+00
7.743000e+00 1.110084e+00
7.744000e+00 1.107337e+00
7.745000e+00 1.104575e+00
7.746000e+00 1.101799e+00
7.747000e+00 1.099007e+00
7.748000e+00 1.096200e+00
7.749000e+00 1.093378e+00
7.750000e+00 1.090542e+00
7.751000e+00 1.087690e+00
7.752000e+00 1.084824e+00
7.753000e+00 1.081943e+00
7.754000e+00 1.079047e+00
7.755000e+00 1.076136e+00
7.756000e+00 1.073211e+00
7.757000e+00 1.070271e+00
7.758000e+00 1.067316e+00
7.759000e+00 1.064346e+00
7.760000e+00 1.061362e+00
7.761000e+00 1.058363e+00
7.762000e+00 1.055349e+00
7.763000e+00 1.052321e+00
7.764000e+00 1.049278e+00
7.765000e+00 1.046220e+00
7.766000e+00 1.043148e+00
7.767000e+00 1.040061e+00
7.768000e+00 1.036960e+00
7.769000e+00 1.033844e+00
7.770000e+00 1.030714e+00
7.771000e+00 1.027569e+00
7.772000e+00 1.024410e+00
7.773000e+00 1.021237e+00
7.774000e+00 1.018049e+00
7.775000e+00 1.014846e+00
7.776000e+00 1.011630e+00
7.777000e+00 1.008399e+00
7.778000e+00 1.005153e+00
7.779000e+00 1.001894e+00
7.780000e+00 9.986196e-01
7.781000e+00 9.953315e-01
7.782000e+00 9.920291e-01
7.783000e+00 9.887125e-01
7.784000e+00 9.853817e-01
7.785000e+00 9.820368e-01
7.786000e+00 9.786777e-01
7.787000e+00 9.753046e-01
7.788000e+00 9.719174e-01
7.789000e+00 9.685161e-01
7.790000e+00 9.651008e-01
7.791000e+00 9.616715e-01
7.792000e+00 9.582282e-01
7.793000e+00 9.547710e-01
7.794000e+00 9.512999e-01
7.795000e+00 9.478148e-01
7.796000e+00 9.443159e-01
7.797000e+00 9.408031e-01
7.798000e+00 9.372765e-01
7.799000e+00 9.337362e-01
7.800000e+00 9.301820e-01
7.801000e+00 9.266141e-01
7.802000e+00 9.230325e-01
7.803000e+00 9.194373e-01
7.804000e+00 9.158283e-01
7.805000e+00 9.122058e-01
7.806000e+00 9.085696e-01
7.807000e+00 9.049199e-01
7.808000e+00 9.012566e-01
7.809000e+00 8.975798e-01
7.810000e+00 8.938895e-01
7.811000e+00 8.901858e-01
7.812000e+00 8.864686e-01
7.813000e+00 8.827380e-01
7.814000e+00 8.789941e-01
7.815000e+00 8.752368e-01
7.816000e+00 8.714662e-01
7.817000e+00 8.676823e-01
7.818000e+00 8.638852e-01
7.819000e+00 8.600749e-01
7.820000e+00 8.562513e-01
7.821000e+00 8.524146e-01
7.822000e+00 8.485648e-01
7.823000e+00 8.447019e-01
7.824000e+00 8.408259e-01
7.825000e+00 8.369369e-01
7.826000e+00 8.330348e-01
7.827000e+00 8.291199e-01
7.828000e+00 8.251919e-01
7.829000e+00 8.212511e-01
7.830000e+00 8.172974e-01
7.831000e+00 8.133308e-01
7.832000e+00 8.093514e-01
7.833000e+00 8.053593e-01
7.834000e+00 8.013544e-01
7.835000e+00 7.973368e-01
7.836000e+00 7.933066e-01
7.837000e+00 7.892636e-01
7.838000e+00 7.852081e-01
7.839000e+00 7.811400e-01
7.840000e+00 7.770594e-01
7.841000e+00 7.729663e-01
7.842000e+00 7.688606e-01
7.843000e+00 7.647426e-01
7.844000e+00 7.606122e-01
7.845000e+00 7.564693e-01
7.846000e+00 7.523142e-01
7.847000e+00 7.481468e-01
7.848000e+00 7.439671e-01
7.849000e+00 7.397751e-01
7.850000e+00 7.355710e-01
7.851000e+00 7.313548e-01
7.852000e+00 7.271264e-01
7.853000e+00 7.228859e-01
7.854000e+00 7.186334e-01
7.855000e+00 7.143689e-01
7.856000e+00 7.100925e-01
7.857000e+00 7.058041e-01
7.858000e+00 7.015038e-01
7.859000e+00 6.971916e-01
7.860000e+00 6.928677e-01
7.861000e+00 6.885319e-01
7.862000e+00 6.841844e-01
7.863000e+00 6.798253e-01
7.864000e+00 6.754544e-01
7.865000e+00 6.710719e-01
7.866000e+00 6.666779e-01
7.867000e+00 6.622723e-01
7.868000e+00 6.578552e-01
7.869000e+00 6.534266e-01
7.870000e+00 6.489866e-01
7.871000e+00 6.445352e-01
7.872000e+00 6.400725e-01
7.873000e+00 6.355984e-01
7.874000e+00 6.311131e-01
7.875000e+00 6.266166e-01
7.876000e+00 6.221088e-01
7.877000e+00 6.175900e-01
7.878000e+00 6.130600e-01
7.879000e+00 6.085190e-01
7.880000e+00 6.039669e-01
7.881000e+00 5.994039e-01
7.882000e+00 5.948299e-01
7.883000e+00 5.902451e-01
7.884000e+00 5.856493e-01
7.885000e+00 5.810428e-01
7.886000e+00 5.764255e-01
7.887000e+00 5.717975e-01
7.888000e+00 5.671588e-01
7.889000e+00 5.625095e-01
7.890000e+00 5.578495e-01
7.891000e+00 5.531791e-01
7.892000e+00 5.484981e-01
7.893000e+00 5.438066e-01
7.894000e+00 5.391048e-01
7.895000e+00 5.343925e-01
7.896000e+00 5.296699e-01
7.897000e+00 5.249371e-01
7.898000e+00 5.201940e-01
7.899000e+00 5.154407e-01
7.900000e+00 5.106772e-01
7.901000e+00 5.059036e-01
7.902000e+00 5.011200e-01
7.903000e+00 4.963264e-01
7.904000e+00 4.915228e-01
7.905000e+00 4.867093e-01
7.906000e+00 4.818859e-01
7.907000e+00 4.770526e-01
7.908000e+00 4.722096e-01
7.909000e+00 4.673569e-01
7.910000e+00 4.624944e-01
7.911000e+00 4.576223e-01
7.912000e+00 4.527407e-01
7.913000e+00 4.478494e-01
7.914000e+00 4.429487e-01
7.915000e+00 4.380385e-01
7.916000e+00 4.331189e-01
7.917000e+00 4.281900e-01
7.918000e+00 4.232517e-01
7.919000e+00 4.183042e-01
7.920000e+00 4.133475e-01
7.921000e+00 4.083816e-01
7.922000e+00 4.034066e-01
7.923000e+00 3.984226e-01
7.924000e+00 3.934295e-01
7.925000e+00 3.884274e-01
7.926000e+00 3.834165e-01
7.927000e+00 3.783967e-01
7.928000e+00 3.733680e-01
7.929000e+00 3.683306e-01
7.930000e+00 3.632845e-01
7.931000e+00 3.582297e-01
7.932000e+00 3.531663e-01
7.933000e+00 3.480944e-01
7.934000e+00 3.430139e-01
7.935000e+00 3.379250e-01
7.936000e+00 3.328277e-01
7.937000e+00 3.277220e-01
7.938000e+00 3.226080e-01
7.939000e+00 3.174857e-01
7.940000e+00 3.123553e-01
7.941000e+00 3.072167e-01
7.942000e+00 3.020700e-01
7.943000e+00 2.969153e-01
7.944000e+00 2.917526e-01
7.945000e+00 2.865819e-01
7.946000e+00 2.814034e-01
7.947000e+00 2.762170e-01
7.948000e+00 2.710228e-01
7.949000e+00 2.658210e-01
7.950000e+00 2.606114e-01
7.951000e+00 2.553943e-01
7.952000e+00 2.501695e-01
7.953000e+00 2.449373e-01
7.954000e+00 2.396976e-01
7.955000e+00 2.344506e-01
7.956000e+00 2.291962e-01
7.957000e+00 2.239345e-01
7.958000e+00 2.186655e-01
7.959000e+00 2.133894e-01
7.960000e+00 2.081062e-01
7.961000e+00 2.028159e-01
7.962000e+00 1.975186e-01
7.963000e+00 1.922143e-01
7.964000e+00 1.869031e-01
7.965000e+00 1.815851e-01
7.966000e+00 1.762604e-01
7.967000e+00 1.709288e-01
7.968000e+00 1.655907e-01
7.969000e+00 1.602459e-01
7.970000e+00 1.548945e-01
7.971000e+00 1.495367e-01
7.972000e+00 1.441724e-01
7.973000e+00 1.388017e-01
7.974000e+00 1.334247e-01
7.975000e+00 1.280414e-01
7.976000e+00 1.226520e-01
7.977000e+00 1.172563e-01
7.978000e+00 1.118546e-01
7.979000e+00 1.064468e-01
7.980000e+00 1.010331e-01
7.981000e+00 9.561347e-02
7.982000e+00 9.018796e-02
7.983000e+00 8.475666e-02
7.984000e+00 7.931963e-02
7.985000e+00 7.387691e-02
7.986000e+00 6.842857e-02
7.987000e+00 6.297468e-02
7.988000e+00 5.751529e-02
7.989000e+00 5.205046e-02
7.990000e+00 4.658025e-02
7.991000e+00 4.110473e-02
7.992000e+00 3.562395e-02
7.993000e+00 3.013797e-02
7.994000e+00 2.464687e-02
7.995000e+00 1.915068e-02
7.996000e+00 1.364949e-02
7.997000e+00 8.143350e-03
7.998000e+00 2.632320e-03
7.999000e+00 -2.883536e-03
8.000000e+00 -8.404157e-03
8.001000e+00 -1.392948e-02
8.002000e+00 -1.945944e-02
8.003000e+00 -2.499398e-02
8.004000e+00 -3.053303e-02
8.005000e+00 -3.607653e-02
8.006000e+00 -4.162442e-02
8.007000e+00 -4.717664e-02
8.008000e+00 -5.273312e-02
8.009000e+00 -5.829380e-02
8.010000e+00 -6.385861e-02
8.011000e+00 -6.942749e-02
8.012000e+00 -7.500038e-02
8.013000e+00 -8.057722e-02
8.014000e+00 -8.615793e-02
8.015000e+00 -9.174246e-02
8.016000e+00 -9.733074e-02
8.017000e+00 -1.029227e-01
8.018000e+00 -1.085183e-01
8.019000e+00 -1.141174e-01
8.020000e+00 -1.197201e-01
8.021000e+00 -1.253261e-01
8.022000e+00 -1.309355e-01
8.023000e+00 -1.365482e-01
8.024000e+00 -1.421642e-01
8.025000e+00 -1.477833e-01
8.026000e+00 -1.534055e-01
8.027000e+00 -1.590307e-01
8.028000e+00 -1.646589e-01
8.029000e+00 -1.702900e-01
8.030000e+00 -1.759239e-01
8.031000e+00 -1.815606e-01
8.032000e+00 -1.872000e-01
8.033000e+00 -1.928420e-01
8.034000e+00 -1.984865e-01
8.035000e+00 -2.041336e-01
8.036000e+00 -2.097831e-01
8.037000e+00 -2.154350e-01
8.038000e+00 -2.210891e-01
8.039000e+00 -2.267455e-01
8.040000e+00 -2.324041e-01
8.041000e+00 -2.380647e-01
8.042000e+00 -2.437273e-01
8.043000e+00 -2.493919e-01
8.044000e+00 -2.550584e-01
8.045000e+00 -2.607267e-01
8.046000e+00 -2.663967e-01
8.047000e+00 -2.720685e-01
8.048000e+00 -2.777418e-01
8.049000e+00 -2.834167e-01
8.050000e+00 -2.890930e-01
8.051000e+00 -2.947707e-01
8.052000e+00 -3.004498e-01
8.053000e+00 -3.061301e-01
8.054000e+00 -3.118116e-01
8.055000e+00 -3.174943e-01
8.056000e+00 -3.231780e-01
8.057000e+00 -3.288626e-01
8.058000e+00 -3.345482e-01
8.059000e+00 -3.402346e-01
8.060000e+00 -3.459218e-01
8.061000e+00 -3.516097e-01
8.062000e+00 -3.572982e-01
8.063000e+00 -3.629872e-01
8.064000e+00 -3.686768e-01
8.065000e+00 -3.743667e-01
8.066000e+00 -3.800570e-01
8.067000e+00 -3.857476e-01
8.068000e+00 -3.914383e-01
8.069000e+00 -3.971292e-01
8.070000e+00 -4.028201e-01
8.071000e+00 -4.085110e-01
8.072000e+00 -4.142018e-01
8.073000e+00 -4.198925e-01
8.074000e+00 -4.255829e-01
8.075000e+00 -4.312730e-01
8.076000e+00 -4.369627e-01
8.077000e+00 -4.426520e-01
8.078000e+00 -4.483407e-01
8.079000e+00 -4.540288e-01
8.080000e+00 -4.597163e-01
8.081000e+00 -4.654030e-01
8.082000e+00 -4.710889e-01
8.083000e+00 -4.767739e-01
8.084000e+00 -4.824579e-01
8.085000e+00 -4.881408e-01
8.086000e+00 -4.938227e-01
8.087000e+00 -4.995033e-01
8.088000e+00 -5.051827e-01
8.089000e+00 -5.108608e-01
8.090000e+00 -5.165374e-01
8.091000e+00 -5.222125e-01
8.092000e+00 -5.278861e-01
8.093000e+00 -5.335580e-01
8.094000e+00 -5.392282e-01
8.095000e+00 -5.448966e-01
8.096000e+00 -5.505632e-01
8.097000e+00 -5.562278e-01
8.098000e+00 -5.618904e-01
8.099000e+00 -5.675509e-01
8.100000e+00 -5.732092e-01
8.101000e+00 -5.788653e-01
8.102000e+00 -5.845191e-01
8.103000e+00 -5.901704e-01
8.104000e+00 -5.958193e-01
8.105000e+00 -6.014657e-01
8.106000e+00 -6.071094e-01
8.107000e+00 -6.127504e-01
8.108000e+00 -6.183886e-01
8.109000e+00 -6.240240e-01
8.110000e+00 -6.296564e-01
8.111000e+00 -6.352858e-01
8.112000e+00 -6.409122e-01
8.113000e+00 -6.465354e-01
8.114000e+00 -6.521553e-01
8.115000e+00 -6.577719e-01
8.116000e+00 -6.633851e-01
8.117000e+00 -6.689949e-01
8.118000e+00 -6.746010e-01
8.119000e+00 -6.802036e-01
8.120000e+00 -6.858024e-01
8.121000e+00 -6.913975e-01
8.122000e+00 -6.969887e-01
8.123000e+00 -7.025759e-01
8.124000e+00 -7.081592e-01
8.125000e+00 -7.137383e-01
8.126000e+00 -7.193133e-01
8.127000e+00 -7.248840e-01
8.128000e+00 -7.304503e-01
8.129000e+00 -7.360123e-01
8.130000e+00 -7.415697e-01
8.131000e+00 -7.471226e-01
8.132000e+00 -7.526708e-01
8.133000e+00 -7.582143e-01
8.134000e+00 -7.637530e-01
8.135000e+00 -7.692868e-01
8.136000e+00 -7.748156e-01
8.137000e+00 -7.803393e-01
8.138000e+00 -7.858580e-01
8.139000e+00 -7.913714e-01
8.140000e+00 -7.968795e-01
8.141000e+00 -8.023823e-01
8.142000e+00 -8.078796e-01
8.143000e+00 -8.133714e-01
8.144000e+00 -8.188576e-01
8.145000e+00 -8.243381e-01
8.146000e+00 -8.298128e-01
8.147000e+00 -8.352817e-01
8.148000e+00 -8.407446e-01
8.149000e+00 -8.462015e-01
8.150000e+00 -8.516524e-01
8.151000e+00 -8.570970e-01
8.152000e+00 -8.625354e-01


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_384319804/pe_output.dat <==
% Time y_pe_eval y_pe_true
0.000000e+00 2.558730e-01 2.483677e-01
1.000000e-03 2.448519e-01 2.485716e-01
2.000000e-03 2.329864e-01 2.487784e-01
3.000000e-03 2.197178e-01 2.489881e-01
4.000000e-03 2.285103e-01 2.492006e-01
5.000000e-03 2.503528e-01 2.494160e-01
6.000000e-03 2.644701e-01 2.496343e-01
7.000000e-03 2.614360e-01 2.498554e-01
8.000000e-03 2.357810e-01 2.500792e-01
9.000000e-03 2.210122e-01 2.503059e-01
1.000000e-02 2.965406e-01 2.505354e-01
1.100000e-02 2.467453e-01 2.507676e-01
1.200000e-02 2.411031e-01 2.510026e-01
1.300000e-02 2.205495e-01 2.512404e-01
1.400000e-02 2.363374e-01 2.514809e-01
1.500000e-02 2.440268e-01 2.517241e-01
1.600000e-02 2.439255e-01 2.519700e-01
1.700000e-02 2.629469e-01 2.522186e-01
1.800000e-02 2.657599e-01 2.524699e-01
1.900000e-02 2.838427e-01 2.527238e-01
2.000000e-02 2.632702e-01 2.529804e-01
2.100000e-02 2.473228e-01 2.532397e-01
2.200000e-02 2.800683e-01 2.535015e-01
2.300000e-02 2.216521e-01 2.537660e-01
2.400000e-02 2.589285e-01 2.540331e-01
2.500000e-02 2.276670e-01 2.543027e-01
2.600000e-02 2.602264e-01 2.545750e-01
2.700000e-02 2.824130e-01 2.548497e-01
2.800000e-02 2.351518e-01 2.551271e-01
2.900000e-02 2.675200e-01 2.554069e-01
3.000000e-02 3.099006e-01 2.556893e-01
3.100000e-02 2.519760e-01 2.559742e-01
3.200000e-02 2.300430e-01 2.562616e-01
3.300000e-02 2.820320e-01 2.565514e-01
3.400000e-02 2.608766e-01 2.568437e-01
3.500000e-02 2.260294e-01 2.571385e-01
3.600000e-02 2.355020e-01 2.574357e-01
3.700000e-02 2.800857e-01 2.577353e-01
3.800000e-02 2.633791e-01 2.580374e-01
3.900000e-02 2.423426e-01 2.583418e-01
4.000000e-02 2.563653e-01 2.586486e-01
4.100000e-02 2.695978e-01 2.589578e-01
4.200000e-02 2.571784e-01 2.592693e-01
4.300000e-02 2.735090e-01 2.595832e-01
4.400000e-02 2.407003e-01 2.598994e-01
4.500000e-02 2.398420e-01 2.602179e-01
4.600000e-02 2.354412e-01 2.605387e-01
4.700000e-02 2.736212e-01 2.608618e-01
4.800000e-02 2.670601e-01 2.611872e-01
4.900000e-02 2.535568e-01 2.615148e-01
5.000000e-02 2.458758e-01 2.618447e-01
5.100000e-02 2.861121e-01 2.621768e-01
5.200000e-02 2.488900e-01 2.625111e-01
5.300000e-02 2.541979e-01 2.628477e-01
5.400000e-02 2.538893e-01 2.631864e-01
5.500000e-02 2.707738e-01 2.635273e-01
5.600000e-02 2.408275e-01 2.638704e-01
5.700000e-02 2.533513e-01 2.642156e-01
5.800000e-02 2.707392e-01 2.645629e-01
5.900000e-02 2.715109e-01 2.649124e-01
6.000000e-02 2.724122e-01 2.652640e-01
6.100000e-02 2.676904e-01 2.656177e-01
6.200000e-02 2.684304e-01 2.659735e-01
6.300000e-02 2.636751e-01 2.663313e-01
6.400000e-02 2.732347e-01 2.666912e-01
6.500000e-02 2.732385e-01 2.670531e-01
6.600000e-02 2.584393e-01 2.674171e-01
6.700000e-02 2.881166e-01 2.677830e-01
6.800000e-02 2.571863e-01 2.681510e-01
6.900000e-02 2.542967e-01 2.685209e-01
7.000000e-02 2.635237e-01 2.688929e-01
7.100000e-02 3.010050e-01 2.692668e-01
7.200000e-02 2.843858e-01 2.696426e-01
7.300000e-02 3.071232e-01 2.700204e-01
7.400000e-02 2.633860e-01 2.704000e-01
7.500000e-02 2.945408e-01 2.707816e-01
7.600000e-02 2.393959e-01 2.711651e-01
7.700000e-02 2.831495e-01 2.715505e-01
7.800000e-02 2.741840e-01 2.719377e-01
7.900000e-02 2.815757e-01 2.723267e-01
8.000000e-02 2.615795e-01 2.727176e-01
8.100000e-02 2.484056e-01 2.731104e-01
8.200000e-02 2.279532e-01 2.735049e-01
8.300000e-02 2.684015e-01 2.739012e-01
8.400000e-02 2.844555e-01 2.742993e-01
8.500000e-02 2.842836e-01 2.746992e-01
8.600000e-02 2.758546e-01 2.751009e-01
8.700000e-02 2.943401e-01 2.755042e-01
8.800000e-02 2.409010e-01 2.759093e-01
8.900000e-02 2.883844e-01 2.763162e-01
9.000000e-02 2.695495e-01 2.767247e-01
9.100000e-02 2.581221e-01 2.771349e-01
9.200000e-02 2.401098e-01 2.775468e-01
9.300000e-02 2.376432e-01 2.779603e-01
9.400000e-02 2.578121e-01 2.783755e-01
9.500000e-02 2.962985e-01 2.787923e-01
9.600000e-02 3.225358e-01 2.792107e-01
9.700000e-02 2.852486e-01 2.796308e-01
9.800000e-02 2.622230e-01 2.800524e-01
9.900000e-02 3.032031e-01 2.804756e-01
1.000000e-01 2.960657e-01 2.809004e-01
1.010000e-01 2.613657e-01 2.813267e-01
1.020000e-01 3.118978e-01 2.817546e-01
1.030000e-01 3.276344e-01 2.821840e-01
1.040000e-01 2.757326e-01 2.826149e-01
1.050000e-01 2.966905e-01 2.830473e-01
1.060000e-01 2.971079e-01 2.834811e-01
1.070000e-01 2.579416e-01 2.839165e-01
1.080000e-01 3.067832e-01 2.843533e-01
1.090000e-01 3.032720e-01 2.847915e-01
1.100000e-01 2.736069e-01 2.852312e-01
1.110000e-01 2.798530e-01 2.856723e-01
1.120000e-01 2.713653e-01 2.861148e-01
1.130000e-01 2.744590e-01 2.865587e-01
1.140000e-01 2.664756e-01 2.870040e-01
1.150000e-01 2.877973e-01 2.874506e-01
1.160000e-01 2.597133e-01 2.878986e-01
1.170000e-01 2.798660e-01 2.883479e-01
1.180000e-01 2.831094e-01 2.887986e-01
1.190000e-01 2.905673e-01 2.892505e-01
1.200000e-01 3.452679e-01 2.897038e-01
1.210000e-01 2.788214e-01 2.901583e-01
1.220000e-01 3.162394e-01 2.906141e-01
1.230000e-01 2.972400e-01 2.910712e-01
1.240000e-01 2.600630e-01 2.915295e-01
1.250000e-01 2.814274e-01 2.919890e-01
1.260000e-01 2.996566e-01 2.924498e-01
1.270000e-01 3.069305e-01 2.929118e-01
1.280000e-01 3.053234e-01 2.933749e-01
1.290000e-01 3.192505e-01 2.938392e-01
1.300000e-01 2.761898e-01 2.943047e-01
1.310000e-01 3.274636e-01 2.947714e-01
1.320000e-01 3.041348e-01 2.952392e-01
1.330000e-01 2.970664e-01 2.957081e-01
1.340000e-01 2.893540e-01 2.961781e-01
1.350000e-01 2.915957e-01 2.966492e-01
1.360000e-01 2.699186e-01 2.971214e-01
1.370000e-01 3.102017e-01 2.975947e-01
1.380000e-01 3.130361e-01 2.980690e-01
1.390000e-01 2.870078e-01 2.985444e-01
1.400000e-01 2.804216e-01 2.990208e-01
1.410000e-01 3.287803e-01 2.994983e-01
1.420000e-01 3.176567e-01 2.999767e-01
1.430000e-01 3.229862e-01 3.004562e-01
1.440000e-01 2.746637e-01 3.009366e-01
1.450000e-01 2.788965e-01 3.014180e-01
1.460000e-01 3.311166e-01 3.019003e-01
1.470000e-01 3.105602e-01 3.023836e-01
1.480000e-01 3.013370e-01 3.028679e-01
1.490000e-01 3.039063e-01 3.033530e-01
1.500000e-01 3.358614e-01 3.038390e-01
1.510000e-01 3.216228e-01 3.043260e-01
1.520000e-01 2.579784e-01 3.048138e-01
1.530000e-01 3.010522e-01 3.053025e-01
1.540000e-01 3.134395e-01 3.057920e-01
1.550000e-01 3.036081e-01 3.062824e-01
1.560000e-01 3.144757e-01 3.067736e-01
1.570000e-01 3.019757e-01 3.072656e-01
1.580000e-01 2.958712e-01 3.077584e-01
1.590000e-01 2.973896e-01 3.082520e-01
1.600000e-01 3.229014e-01 3.087464e-01
1.610000e-01 2.736177e-01 3.092415e-01
1.620000e-01 3.328121e-01 3.097374e-01
1.630000e-01 2.840379e-01 3.102340e-01
1.640000e-01 3.024540e-01 3.107314e-01
1.650000e-01 3.548224e-01 3.112295e-01
1.660000e-01 3.140063e-01 3.117282e-01
1.670000e-01 3.065657e-01 3.122277e-01
1.680000e-01 2.979483e-01 3.127278e-01
1.690000e-01 2.879707e-01 3.132286e-01
1.700000e-01 2.970686e-01 3.137301e-01
1.710000e-01 3.095400e-01 3.142322e-01
1.720000e-01 3.379904e-01 3.147349e-01
1.730000e-01 3.271077e-01 3.152382e-01
1.740000e-01 3.292872e-01 3.157422e-01
1.750000e-01 3.199781e-01 3.162467e-01
1.760000e-01 3.234308e-01 3.167518e-01
1.770000e-01 3.271112e-01 3.172574e-01
1.780000e-01 2.852934e-01 3.177636e-01
1.790000e-01 3.137506e-01 3.182704e-01
1.800000e-01 3.134985e-01 3.187777e-01
1.810000e-01 3.211274e-01 3.192854e-01
1.820000e-01 3.278230e-01 3.197937e-01
1.830000e-01 3.317840e-01 3.203025e-01
1.840000e-01 3.135550e-01 3.208118e-01
1.850000e-01 2.981687e-01 3.213215e-01
1.860000e-01 3.591464e-01 3.218317e-01
1.870000e-01 3.079223e-01 3.223423e-01
1.880000e-01 3.068888e-01 3.228533e-01
1.890000e-01 3.136342e-01 3.233648e-01
1.900000e-01 3.214124e-01 3.238767e-01
1.910000e-01 3.381801e-01 3.243889e-01
1.920000e-01 3.420844e-01 3.249016e-01
1.930000e-01 3.195175e-01 3.254146e-01
1.940000e-01 3.554095e-01 3.259279e-01
1.950000e-01 3.166830e-01 3.264417e-01
1.960000e-01 3.197209e-01 3.269557e-01
1.970000e-01 3.132328e-01 3.274701e-01
1.980000e-01 3.179268e-01 3.279847e-01
1.990000e-01 3.223680e-01 3.284997e-01
2.000000e-01 3.227196e-01 3.290150e-01
2.010000e-01 3.238768e-01 3.295305e-01
2.020000e-01 3.355466e-01 3.300463e-01
2.030000e-01 3.388915e-01 3.305623e-01
2.040000e-01 3.298183e-01 3.310786e-01
2.050000e-01 3.447350e-01 3.315951e-01
2.060000e-01 3.259588e-01 3.321118e-01
2.070000e-01 3.393467e-01 3.326287e-01
2.080000e-01 3.591416e-01 3.331458e-01
2.090000e-01 3.246002e-01 3.336631e-01
2.100000e-01 3.243246e-01 3.341806e-01
2.110000e-01 3.551983e-01 3.346982e-01
2.120000e-01 3.566548e-01 3.352159e-01
2.130000e-01 3.188058e-01 3.357338e-01
2.140000e-01 3.216235e-01 3.362518e-01
2.150000e-01 3.704108e-01 3.367699e-01
2.160000e-01 3.430693e-01 3.372882e-01
2.170000e-01 3.145068e-01 3.378065e-01
2.180000e-01 3.115073e-01 3.383248e-01
2.190000e-01 3.240442e-01 3.388433e-01
2.200000e-01 3.407572e-01 3.393618e-01
2.210000e-01 3.782553e-01 3.398803e-01
2.220000e-01 3.524523e-01 3.403989e-01
2.230000e-01 3.640513e-01 3.409175e-01
2.240000e-01 3.429329e-01 3.414361e-01
2.250000e-01 3.465570e-01 3.419546e-01
2.260000e-01 3.155479e-01 3.424732e-01
2.270000e-01 3.820975e-01 3.429918e-01
2.280000e-01 3.552469e-01 3.435103e-01
2.290000e-01 3.673503e-01 3.440287e-01
2.300000e-01 3.085401e-01 3.445471e-01
2.310000e-01 3.686726e-01 3.450654e-01
2.320000e-01 3.015697e-01 3.455837e-01
2.330000e-01 3.713157e-01 3.461018e-01
2.340000e-01 3.309460e-01 3.466199e-01
2.350000e-01 3.425908e-01 3.471378e-01
2.360000e-01 3.469963e-01 3.476556e-01
2.370000e-01 3.595192e-01 3.481733e-01
2.380000e-01 3.590381e-01 3.486908e-01
2.390000e-01 3.508132e-01 3.492082e-01
2.400000e-01 3.448527e-01 3.497254e-01
2.410000e-01 3.480339e-01 3.502424e-01
2.420000e-01 3.752771e-01 3.507592e-01
2.430000e-01 3.420820e-01 3.512758e-01
2.440000e-01 3.113263e-01 3.517922e-01
2.450000e-01 3.600976e-01 3.523084e-01
2.460000e-01 3.617133e-01 3.528243e-01
2.470000e-01 3.952432e-01 3.533400e-01
2.480000e-01 3.241453e-01 3.538554e-01
2.490000e-01 3.626960e-01 3.543706e-01
2.500000e-01 3.598638e-01 3.548855e-01
2.510000e-01 3.976924e-01 3.554001e-01
2.520000e-01 3.623927e-01 3.559144e-01
2.530000e-01 3.708460e-01 3.564284e-01
2.540000e-01 3.477190e-01 3.569421e-01
2.550000e-01 3.489756e-01 3.574554e-01
2.560000e-01 3.624113e-01 3.579685e-01
2.570000e-01 3.760643e-01 3.584811e-01
2.580000e-01 3.420701e-01 3.589934e-01
2.590000e-01 3.366412e-01 3.595053e-01
2.600000e-01 3.442931e-01 3.600169e-01
2.610000e-01 3.572129e-01 3.605280e-01
2.620000e-01 3.216168e-01 3.610388e-01
2.630000e-01 3.637289e-01 3.615491e-01
2.640000e-01 3.505235e-01 3.620590e-01
2.650000e-01 3.798639e-01 3.625685e-01
2.660000e-01 3.484197e-01 3.630775e-01
2.670000e-01 3.803128e-01 3.635861e-01
2.680000e-01 3.604361e-01 3.640942e-01
2.690000e-01 3.302224e-01 3.646018e-01
2.700000e-01 3.401674e-01 3.651090e-01
2.710000e-01 3.496701e-01 3.656157e-01
2.720000e-01 3.391255e-01 3.661218e-01
2.730000e-01 3.848344e-01 3.666274e-01
2.740000e-01 3.696065e-01 3.671326e-01
2.750000e-01 3.389652e-01 3.676372e-01
2.760000e-01 3.678061e-01 3.681412e-01
2.770000e-01 3.292483e-01 3.686447e-01
2.780000e-01 3.902455e-01 3.691476e-01
2.790000e-01 3.799483e-01 3.696499e-01
2.800000e-01 3.712519e-01 3.701517e-01
2.810000e-01 3.893582e-01 3.706529e-01
2.820000e-01 3.144542e-01 3.711535e-01
2.830000e-01 3.825348e-01 3.716534e-01
2.840000e-01 3.490154e-01 3.721527e-01
2.850000e-01 4.237488e-01 3.726515e-01
2.860000e-01 3.631853e-01 3.731495e-01
2.870000e-01 3.953700e-01 3.736469e-01
2.880000e-01 3.914795e-01 3.741437e-01
2.890000e-01 3.230013e-01 3.746398e-01
2.900000e-01 3.444368e-01 3.751352e-01
2.910000e-01 3.765807e-01 3.756299e-01
2.920000e-01 3.985485e-01 3.761239e-01
2.930000e-01 3.965180e-01 3.766172e-01
2.940000e-01 3.706522e-01 3.771098e-01
2.950000e-01 3.763422e-01 3.776016e-01
2.960000e-01 3.931027e-01 3.780928e-01
2.970000e-01 3.898340e-01 3.785832e-01
2.980000e-01 3.605259e-01 3.790728e-01
2.990000e-01 3.708239e-01 3.795617e-01
3.000000e-01 3.862654e-01 3.800497e-01
3.010000e-01 4.189589e-01 3.805371e-01
3.020000e-01 3.607412e-01 3.810236e-01
3.030000e-01 3.406677e-01 3.815093e-01
3.040000e-01 3.792930e-01 3.819942e-01
3.050000e-01 3.824290e-01 3.824783e-01
3.060000e-01 3.905220e-01 3.829616e-01
3.070000e-01 4.075272e-01 3.834440e-01
3.080000e-01 3.748627e-01 3.839256e-01
3.090000e-01 4.197602e-01 3.844063e-01
3.100000e-01 3.792944e-01 3.848862e-01
3.110000e-01 3.650598e-01 3.853652e-01
3.120000e-01 3.773539e-01 3.858433e-01
3.130000e-01 3.543341e-01 3.863205e-01
3.140000e-01 3.826902e-01 3.867968e-01
3.150000e-01 4.201440e-01 3.872722e-01
3.160000e-01 3.943578e-01 3.877467e-01
3.170000e-01 3.789444e-01 3.882203e-01
3.180000e-01 3.866417e-01 3.886930e-01
3.190000e-01 3.784822e-01 3.891647e-01
3.200000e-01 3.765528e-01 3.896354e-01
3.210000e-01 3.485136e-01 3.901052e-01
3.220000e-01 4.024561e-01 3.905740e-01
3.230000e-01 3.920694e-01 3.910419e-01
3.240000e-01 3.881570e-01 3.915088e-01
3.250000e-01 4.162203e-01 3.919746e-01
3.260000e-01 4.093755e-01 3.924395e-01
3.270000e-01 3.723945e-01 3.929034e-01
3.280000e-01 3.856469e-01 3.933662e-01
3.290000e-01 3.863142e-01 3.938280e-01
3.300000e-01 3.860789e-01 3.942888e-01
3.310000e-01 4.028466e-01 3.947485e-01
3.320000e-01 4.137794e-01 3.952072e-01
3.330000e-01 4.009668e-01 3.956649e-01
3.340000e-01 3.777515e-01 3.961214e-01
3.350000e-01 3.958153e-01 3.965769e-01
3.360000e-01 4.038162e-01 3.970313e-01
3.370000e-01 4.008293e-01 3.974846e-01
3.380000e-01 4.016930e-01 3.979368e-01
3.390000e-01 3.940874e-01 3.983879e-01
3.400000e-01 3.782225e-01 3.988379e-01
3.410000e-01 4.151091e-01 3.992868e-01
3.420000e-01 4.075624e-01 3.997345e-01
3.430000e-01 4.152030e-01 4.001811e-01
3.440000e-01 4.034677e-01 4.006266e-01
3.450000e-01 4.070197e-01 4.010708e-01
3.460000e-01 4.080167e-01 4.015140e-01
3.470000e-01 3.982624e-01 4.019559e-01
3.480000e-01 4.179428e-01 4.023967e-01
3.490000e-01 3.928712e-01 4.028363e-01
3.500000e-01 3.749147e-01 4.032747e-01
3.510000e-01 4.302204e-01 4.037119e-01
3.520000e-01 3.914200e-01 4.041479e-01
3.530000e-01 3.831238e-01 4.045826e-01
3.540000e-01 3.922728e-01 4.050162e-01
3.550000e-01 3.949359e-01 4.054485e-01
3.560000e-01 3.846875e-01 4.058796e-01
3.570000e-01 4.181247e-01 4.063094e-01
3.580000e-01 4.304126e-01 4.067379e-01
3.590000e-01 4.279009e-01 4.071653e-01
3.600000e-01 4.152559e-01 4.075913e-01
3.610000e-01 4.182831e-01 4.080161e-01
3.620000e-01 4.353195e-01 4.084395e-01
3.630000e-01 4.004733e-01 4.088617e-01
3.640000e-01 4.377463e-01 4.092826e-01
3.650000e-01 4.206864e-01 4.097022e-01
3.660000e-01 4.075569e-01 4.101205e-01
3.670000e-01 4.163282e-01 4.105374e-01
3.680000e-01 4.036294e-01 4.109530e-01
3.690000e-01 4.200330e-01 4.113673e-01
3.700000e-01 4.043307e-01 4.117803e-01
3.710000e-01 3.924195e-01 4.121919e-01
3.720000e-01 4.123508e-01 4.126021e-01
3.730000e-01 4.269380e-01 4.130110e-01
3.740000e-01 4.172323e-01 4.134185e-01
3.750000e-01 4.179914e-01 4.138247e-01
3.760000e-01 3.892597e-01 4.142294e-01
3.770000e-01 4.092058e-01 4.146328e-01
3.780000e-01 4.294134e-01 4.150347e-01
3.790000e-01 4.105967e-01 4.154353e-01
3.800000e-01 4.372403e-01 4.158345e-01
3.810000e-01 4.052759e-01 4.162322e-01
3.820000e-01 4.094161e-01 4.166285e-01
3.830000e-01 4.003736e-01 4.170234e-01
3.840000e-01 4.351956e-01 4.174168e-01
3.850000e-01 4.083592e-01 4.178089e-01
3.860000e-01 4.041461e-01 4.181994e-01
3.870000e-01 4.364026e-01 4.185885e-01
3.880000e-01 4.061336e-01 4.189761e-01
3.890000e-01 4.090887e-01 4.193623e-01
3.900000e-01 3.968087e-01 4.197470e-01
3.910000e-01 4.362201e-01 4.201302e-01
3.920000e-01 4.154167e-01 4.205119e-01
3.930000e-01 4.140465e-01 4.208921e-01
3.940000e-01 4.344866e-01 4.212709e-01
3.950000e-01 4.601487e-01 4.216481e-01
3.960000e-01 4.209941e-01 4.220238e-01
3.970000e-01 4.045199e-01 4.223980e-01
3.980000e-01 4.147340e-01 4.227706e-01
3.990000e-01 4.329498e-01 4.231417e-01
4.000000e-01 4.196857e-01 4.235113e-01
4.010000e-01 3.978556e-01 4.238794e-01
4.020000e-01 4.384783e-01 4.242458e-01
4.030000e-01 4.317149e-01 4.246108e-01
4.040000e-01 4.440017e-01 4.249741e-01
4.050000e-01 4.411009e-01 4.253359e-01
4.060000e-01 4.062491e-01 4.256962e-01
4.070000e-01 4.370573e-01 4.260548e-01
4.080000e-01 4.237312e-01 4.264119e-01
4.090000e-01 4.337118e-01 4.267673e-01
4.100000e-01 4.477317e-01 4.271212e-01
4.110000e-01 4.143492e-01 4.274734e-01
4.120000e-01 4.538534e-01 4.278241e-01
4.130000e-01 4.453946e-01 4.281731e-01
4.140000e-01 4.431029e-01 4.285206e-01
4.150000e-01 4.217658e-01 4.288663e-01
4.160000e-01 4.343217e-01 4.292105e-01
4.170000e-01 4.246176e-01 4.295530e-01
4.180000e-01 4.292430e-01 4.298939e-01
4.190000e-01 4.585779e-01 4.302331e-01
4.200000e-01 4.422051e-01 4.305707e-01
4.210000e-01 4.312607e-01 4.309066e-01
4.220000e-01 4.450683e-01 4.312408e-01
4.230000e-01 4.164299e-01 4.315734e-01
4.240000e-01 3.933974e-01 4.319043e-01
4.250000e-01 4.236941e-01 4.322335e-01
4.260000e-01 4.127455e-01 4.325610e-01
4.270000e-01 3.883238e-01 4.328869e-01
4.280000e-01 4.244004e-01 4.332110e-01
4.290000e-01 4.256461e-01 4.335334e-01
4.300000e-01 4.204952e-01 4.338541e-01
4.310000e-01 4.271213e-01 4.341731e-01
4.320000e-01 4.351362e-01 4.344904e-01
4.330000e-01 4.025490e-01 4.348060e-01
4.340000e-01 4.282097e-01 4.351198e-01
4.350000e-01 4.252957e-01 4.354319e-01
4.360000e-01 4.305090e-01 4.357423e-01
4.370000e-01 4.633912e-01 4.360509e-01
4.380000e-01 4.687691e-01 4.363578e-01
4.390000e-01 4.003895e-01 4.366629e-01
4.400000e-01 4.563043e-01 4.369663e-01
4.410000e-01 4.413974e-01 4.372679e-01
4.420000e-01 4.599125e-01 4.375677e-01
4.430000e-01 4.305551e-01 4.378657e-01
4.440000e-01 4.219856e-01 4.381620e-01
4.450000e-01 4.243642e-01 4.384565e-01
4.460000e-01 4.537701e-01 4.387492e-01
4.470000e-01 4.517426e-01 4.390401e-01
4.480000e-01 4.077504e-01 4.393292e-01
4.490000e-01 3.800920e-01 4.396166e-01
4.500000e-01 4.834585e-01 4.399021e-01
4.510000e-01 4.449735e-01 4.401858e-01
4.520000e-01 4.571511e-01 4.404676e-01
4.530000e-01 4.706334e-01 4.407477e-01
4.540000e-01 4.691170e-01 4.410259e-01
4.550000e-01 4.077001e-01 4.413023e-01
4.560000e-01 4.544878e-01 4.415769e-01
4.570000e-01 4.614390e-01 4.418496e-01
4.580000e-01 4.212942e-01 4.421205e-01
4.590000e-01 4.275295e-01 4.423896e-01
4.600000e-01 4.233610e-01 4.426568e-01
4.610000e-01 4.358248e-01 4.429221e-01
4.620000e-01 4.222159e-01 4.431856e-01
4.630000e-01 4.631986e-01 4.434472e-01
4.640000e-01 4.366943e-01 4.437070e-01
4.650000e-01 4.233979e-01 4.439649e-01
4.660000e-01 4.479275e-01 4.442209e-01
4.670000e-01 4.102503e-01 4.444750e-01
4.680000e-01 4.720562e-01 4.447272e-01
4.690000e-01 4.265424e-01 4.449776e-01
4.700000e-01 4.719147e-01 4.452260e-01
4.710000e-01 4.705168e-01 4.454726e-01
4.720000e-01 4.261062e-01 4.457173e-01
4.730000e-01 4.750922e-01 4.459600e-01
4.740000e-01 4.590745e-01 4.462009e-01
4.750000e-01 4.382810e-01 4.464398e-01
4.760000e-01 4.739488e-01 4.466769e-01
4.770000e-01 4.525915e-01 4.469120e-01
4.780000e-01 4.506747e-01 4.471451e-01
4.790000e-01 4.245977e-01 4.473764e-01
4.800000e-01 4.501203e-01 4.476057e-01
4.810000e-01 4.567432e-01 4.478331e-01
4.820000e-01 4.890675e-01 4.480586e-01
4.830000e-01 4.340612e-01 4.482821e-01
4.840000e-01 4.745672e-01 4.485036e-01
4.850000e-01 4.408050e-01 4.487233e-01
4.860000e-01 4.496724e-01 4.489409e-01
4.870000e-01 4.656563e-01 4.491566e-01
4.880000e-01 4.550699e-01 4.493704e-01
4.890000e-01 4.531935e-01 4.495822e-01
4.900000e-01 4.565139e-01 4.497920e-01
4.910000e-01 4.274315e-01 4.499998e-01
4.920000e-01 4.634550e-01 4.502057e-01
4.930000e-01 4.695295e-01 4.504096e-01
4.940000e-01 4.355452e-01 4.506115e-01
4.950000e-01 4.429720e-01 4.508115e-01
4.960000e-01 4.237770e-01 4.510094e-01
4.970000e-01 4.174563e-01 4.512054e-01
4.980000e-01 4.793253e-01 4.513994e-01
4.990000e-01 4.434786e-01 4.515913e-01
5.000000e-01 4.439722e-01 4.517813e-01
5.010000e-01 4.505095e-01 4.519693e-01
5.020000e-01 4.985787e-01 4.521553e-01
5.030000e-01 4.268407e-01 4.523392e-01
5.040000e-01 4.348782e-01 4.525212e-01
5.050000e-01 4.149715e-01 4.527011e-01
5.060000e-01 4.205625e-01 4.528790e-01
5.070000e-01 4.416092e-01 4.530549e-01
5.080000e-01 4.845862e-01 4.532288e-01
5.090000e-01 4.408829e-01 4.534006e-01
5.100000e-01 4.672054e-01 4.535704e-01
5.110000e-01 3.944284e-01 4.537382e-01
5.120000e-01 4.595487e-01 4.539040e-01
5.130000e-01 4.327823e-01 4.540677e-01
5.140000e-01 4.272966e-01 4.542294e-01
5.150000e-01 4.867289e-01 4.543890e-01
5.160000e-01 4.658452e-01 4.545466e-01
5.170000e-01 4.754461e-01 4.547021e-01
5.180000e-01 4.299314e-01 4.548556e-01
5.190000e-01 4.564965e-01 4.550070e-01
5.200000e-01 4.615664e-01 4.551564e-01
5.210000e-01 4.324695e-01 4.553037e-01
5.220000e-01 4.563573e-01 4.554490e-01
5.230000e-01 4.273552e-01 4.555922e-01
5.240000e-01 4.275474e-01 4.557333e-01
5.250000e-01 4.496642e-01 4.558724e-01
5.260000e-01 4.635025e-01 4.560093e-01
5.270000e-01 4.483918e-01 4.561443e-01
5.280000e-01 4.326383e-01 4.562771e-01
5.290000e-01 4.496029e-01 4.564079e-01
5.300000e-01 4.193139e-01 4.565365e-01
5.310000e-01 4.691076e-01 4.566631e-01
5.320000e-01 4.768477e-01 4.567877e-01
5.330000e-01 4.275778e-01 4.569101e-01
5.340000e-01 4.808282e-01 4.570304e-01
5.350000e-01 4.501244e-01 4.571487e-01
5.360000e-01 4.719090e-01 4.572648e-01
5.370000e-01 4.302145e-01 4.573789e-01
5.380000e-01 4.297006e-01 4.574908e-01
5.390000e-01 4.357339e-01 4.576007e-01
5.400000e-01 4.532870e-01 4.577085e-01
5.410000e-01 4.553238e-01 4.578141e-01
5.420000e-01 4.930186e-01 4.579177e-01
5.430000e-01 4.753137e-01 4.580191e-01
5.440000e-01 4.758154e-01 4.581184e-01
5.450000e-01 4.798231e-01 4.582157e-01
5.460000e-01 4.674914e-01 4.583108e-01
5.470000e-01 4.540698e-01 4.584038e-01
5.480000e-01 4.536616e-01 4.584946e-01
5.490000e-01 4.395976e-01 4.585834e-01
5.500000e-01 4.137385e-01 4.586700e-01
5.510000e-01 4.675492e-01 4.587546e-01
5.520000e-01 4.485131e-01 4.588370e-01
5.530000e-01 4.355315e-01 4.589172e-01
5.540000e-01 4.742215e-01 4.589954e-01
5.550000e-01 4.576038e-01 4.590714e-01
5.560000e-01 4.391027e-01 4.591452e-01
5.570000e-01 4.538393e-01 4.592170e-01
5.580000e-01 4.703091e-01 4.592866e-01
5.590000e-01 4.613828e-01 4.593541e-01
5.600000e-01 4.404866e-01 4.594194e-01
5.610000e-01 4.638233e-01 4.594826e-01
5.620000e-01 4.662871e-01 4.595437e-01
5.630000e-01 4.434417e-01 4.596026e-01
5.640000e-01 4.598721e-01 4.596594e-01
5.650000e-01 4.729692e-01 4.597140e-01
5.660000e-01 4.675383e-01 4.597665e-01
5.670000e-01 4.774620e-01 4.598169e-01
5.680000e-01 4.852302e-01 4.598651e-01
5.690000e-01 4.232651e-01 4.599111e-01
5.700000e-01 4.612177e-01 4.599550e-01
5.710000e-01 4.559574e-01 4.599968e-01
5.720000e-01 4.786515e-01 4.600363e-01
5.730000e-01 4.424324e-01 4.600738e-01
5.740000e-01 4.723493e-01 4.601091e-01
5.750000e-01 4.515571e-01 4.601422e-01
5.760000e-01 5.087101e-01 4.601732e-01
5.770000e-01 4.392416e-01 4.602020e-01
5.780000e-01 4.931542e-01 4.602286e-01
5.790000e-01 4.505144e-01 4.602531e-01
5.800000e-01 4.679910e-01 4.602754e-01
5.810000e-01 4.819359e-01 4.602956e-01
5.820000e-01 4.804836e-01 4.603136e-01
5.830000e-01 4.471914e-01 4.603295e-01
5.840000e-01 4.753618e-01 4.603431e-01
5.850000e-01 4.834168e-01 4.603546e-01
5.860000e-01 4.734419e-01 4.603640e-01
5.870000e-01 4.709306e-01 4.603711e-01
5.880000e-01 4.943141e-01 4.603762e-01
5.890000e-01 4.616444e-01 4.603790e-01
5.900000e-01 4.523650e-01 4.603797e-01
5.910000e-01 4.584841e-01 4.603781e-01
5.920000e-01 4.073677e-01 4.603745e-01
5.930000e-01 4.621311e-01 4.603686e-01
5.940000e-01 4.700109e-01 4.603606e-01
5.950000e-01 4.774231e-01 4.603504e-01
5.960000e-01 4.665443e-01 4.603380e-01
5.970000e-01 4.556841e-01 4.603235e-01
5.980000e-01 4.759263e-01 4.603068e-01
5.990000e-01 4.506831e-01 4.602879e-01
6.000000e-01 4.583470e-01 4.602668e-01
6.010000e-01 4.717244e-01 4.602435e-01
6.020000e-01 4.844891e-01 4.602181e-01
6.030000e-01 4.800121e-01 4.601905e-01
6.040000e-01 4.834728e-01 4.601607e-01
6.050000e-01 4.767904e-01 4.601288e-01
6.060000e-01 4.667146e-01 4.600946e-01
6.070000e-01 4.668471e-01 4.600583e-01
6.080000e-01 4.532744e-01 4.600198e-01
6.090000e-01 4.268462e-01 4.599791e-01
6.100000e-01 4.616107e-01 4.599363e-01
6.110000e-01 4.446347e-01 4.598912e-01
6.120000e-01 4.290620e-01 4.598440e-01
6.130000e-01 3.962702e-01 4.597946e-01
6.140000e-01 4.398913e-01 4.597430e-01
6.150000e-01 4.388843e-01 4.596893e-01
6.160000e-01 4.657192e-01 4.596333e-01
6.170000e-01 4.637063e-01 4.595752e-01
6.180000e-01 4.731090e-01 4.595149e-01
6.190000e-01 4.699659e-01 4.594524e-01
6.200000e-01 4.402300e-01 4.593877e-01
6.210000e-01 4.154329e-01 4.593209e-01
6.220000e-01 4.627153e-01 4.592519e-01
6.230000e-01 4.918525e-01 4.591806e-01
6.240000e-01 4.623790e-01 4.591072e-01
6.250000e-01 4.743339e-01 4.590317e-01
6.260000e-01 4.617936e-01 4.589539e-01
6.270000e-01 4.571426e-01 4.588740e-01
6.280000e-01 4.360322e-01 4.587919e-01
6.290000e-01 4.657760e-01 4.587076e-01
6.300000e-01 4.495928e-01 4.586211e-01
6.310000e-01 4.573722e-01 4.585324e-01
6.320000e-01 4.673607e-01 4.584416e-01
6.330000e-01 4.623517e-01 4.583486e-01
6.340000e-01 4.812727e-01 4.582534e-01
6.350000e-01 4.466900e-01 4.581560e-01
6.360000e-01 4.740591e-01 4.580564e-01
6.370000e-01 4.840761e-01 4.579547e-01
6.380000e-01 4.629904e-01 4.578508e-01
6.390000e-01 4.496599e-01 4.577447e-01
6.400000e-01 4.330686e-01 4.576364e-01
6.410000e-01 4.293911e-01 4.575260e-01
6.420000e-01 4.438252e-01 4.574134e-01
6.430000e-01 4.792561e-01 4.572986e-01
6.440000e-01 4.346379e-01 4.571816e-01
6.450000e-01 4.511263e-01 4.570624e-01
6.460000e-01 4.951313e-01 4.569411e-01
6.470000e-01 4.368262e-01 4.568176e-01
6.480000e-01 4.770424e-01 4.566920e-01
6.490000e-01 4.723808e-01 4.565641e-01
6.500000e-01 4.390093e-01 4.564341e-01
6.510000e-01 4.740870e-01 4.563019e-01
6.520000e-01 4.701710e-01 4.561675e-01
6.530000e-01 4.504487e-01 4.560310e-01
6.540000e-01 4.503578e-01 4.558923e-01
6.550000e-01 4.711016e-01 4.557515e-01
6.560000e-01 4.895078e-01 4.556084e-01
6.570000e-01 4.655486e-01 4.554632e-01
6.580000e-01 4.628128e-01 4.553158e-01
6.590000e-01 4.524435e-01 4.551663e-01
6.600000e-01 4.568598e-01 4.550146e-01
6.610000e-01 4.368783e-01 4.548608e-01
6.620000e-01 4.352918e-01 4.547047e-01
6.630000e-01 4.399468e-01 4.545465e-01
6.640000e-01 4.016847e-01 4.543862e-01
6.650000e-01 4.760631e-01 4.542237e-01
6.660000e-01 4.484169e-01 4.540590e-01
6.670000e-01 4.713484e-01 4.538922e-01
6.680000e-01 4.488855e-01 4.537232e-01
6.690000e-01 4.636414e-01 4.535520e-01
6.700000e-01 4.749091e-01 4.533788e-01
6.710000e-01 4.151191e-01 4.532033e-01
6.720000e-01 4.511695e-01 4.530257e-01
6.730000e-01 4.703565e-01 4.528459e-01
6.740000e-01 4.522647e-01 4.526640e-01
6.750000e-01 4.246775e-01 4.524800e-01
6.760000e-01 4.430187e-01 4.522938e-01
6.770000e-01 4.657335e-01 4.521054e-01
6.780000e-01 4.623325e-01 4.519149e-01
6.790000e-01 4.697903e-01 4.517223e-01
6.800000e-01 4.517077e-01 4.515275e-01
6.810000e-01 4.417797e-01 4.513305e-01
6.820000e-01 4.661123e-01 4.511315e-01
6.830000e-01 4.686716e-01 4.509302e-01
6.840000e-01 4.573366e-01 4.507269e-01
6.850000e-01 4.420125e-01 4.505214e-01
6.860000e-01 4.737565e-01 4.503138e-01
6.870000e-01 4.351332e-01 4.501040e-01
6.880000e-01 4.414415e-01 4.498921e-01
6.890000e-01 4.837956e-01 4.496781e-01
6.900000e-01 4.807624e-01 4.494619e-01
6.910000e-01 4.573381e-01 4.492436e-01
6.920000e-01 4.070729e-01 4.490232e-01
6.930000e-01 4.374041e-01 4.488007e-01
6.940000e-01 4.869141e-01 4.485760e-01
6.950000e-01 4.392704e-01 4.483492e-01
6.960000e-01 4.119790e-01 4.481203e-01
6.970000e-01 4.531503e-01 4.478893e-01
6.980000e-01 4.717132e-01 4.476561e-01
6.990000e-01 4.480680e-01 4.474209e-01
7.000000e-01 4.389838e-01 4.471835e-01
7.010000e-01 4.446980e-01 4.469440e-01
7.020000e-01 4.522196e-01 4.467024e-01
7.030000e-01 4.548067e-01 4.464587e-01
7.040000e-01 4.526490e-01 4.462129e-01
7.050000e-01 4.394824e-01 4.459649e-01
7.060000e-01 4.501827e-01 4.457149e-01
7.070000e-01 4.289963e-01 4.454628e-01
7.080000e-01 4.359793e-01 4.452085e-01
7.090000e-01 4.444697e-01 4.449522e-01
7.100000e-01 4.169218e-01 4.446937e-01
7.110000e-01 4.980200e-01 4.444332e-01
7.120000e-01 4.443108e-01 4.441706e-01
7.130000e-01 4.455993e-01 4.439058e-01
7.140000e-01 4.294193e-01 4.436390e-01
7.150000e-01 4.534338e-01 4.433701e-01
7.160000e-01 4.353964e-01 4.430991e-01
7.170000e-01 4.399580e-01 4.428261e-01
7.180000e-01 4.360636e-01 4.425509e-01
7.190000e-01 4.472001e-01 4.422737e-01
7.200000e-01 4.391003e-01 4.419943e-01
7.210000e-01 4.207199e-01 4.417130e-01
7.220000e-01 4.410168e-01 4.414295e-01
7.230000e-01 4.272880e-01 4.411439e-01
7.240000e-01 4.409914e-01 4.408563e-01
7.250000e-01 4.391263e-01 4.405666e-01
7.260000e-01 4.809886e-01 4.402749e-01
7.270000e-01 4.165051e-01 4.399811e-01
7.280000e-01 4.428400e-01 4.396852e-01
7.290000e-01 4.147831e-01 4.393872e-01
7.300000e-01 4.425411e-01 4.390872e-01
7.310000e-01 3.989127e-01 4.387852e-01
7.320000e-01 4.248987e-01 4.384811e-01
7.330000e-01 4.579242e-01 4.381749e-01
7.340000e-01 4.334041e-01 4.378667e-01
7.350000e-01 4.246635e-01 4.375564e-01
7.360000e-01 4.716530e-01 4.372441e-01
7.370000e-01 4.274152e-01 4.369298e-01
7.380000e-01 4.554452e-01 4.366134e-01
7.390000e-01 4.402032e-01 4.362950e-01
7.400000e-01 4.456338e-01 4.359745e-01
7.410000e-01 3.957256e-01 4.356520e-01
7.420000e-01 4.010054e-01 4.353275e-01
7.430000e-01 4.287363e-01 4.350009e-01
7.440000e-01 4.287472e-01 4.346723e-01
7.450000e-01 4.154738e-01 4.343417e-01
7.460000e-01 4.377376e-01 4.340090e-01
7.470000e-01 4.286167e-01 4.336744e-01
7.480000e-01 4.345851e-01 4.333377e-01
7.490000e-01 4.288872e-01 4.329990e-01
7.500000e-01 3.983214e-01 4.326583e-01
7.510000e-01 4.202812e-01 4.323156e-01
7.520000e-01 4.125587e-01 4.319709e-01
7.530000e-01 3.935034e-01 4.316242e-01
7.540000e-01 4.412003e-01 4.312754e-01
7.550000e-01 4.284216e-01 4.309247e-01
7.560000e-01 4.257139e-01 4.305720e-01
7.570000e-01 4.313311e-01 4.302172e-01
7.580000e-01 4.150976e-01 4.298605e-01
7.590000e-01 4.238216e-01 4.295018e-01
7.600000e-01 4.580761e-01 4.291411e-01
7.610000e-01 4.343010e-01 4.287785e-01
7.620000e-01 4.527553e-01 4.284138e-01
7.630000e-01 4.171831e-01 4.280472e-01
7.640000e-01 4.225927e-01 4.276785e-01
7.650000e-01 4.183457e-01 4.273080e-01
7.660000e-01 4.577656e-01 4.269354e-01
7.670000e-01 4.364317e-01 4.265609e-01
7.680000e-01 4.209254e-01 4.261844e-01
7.690000e-01 4.400820e-01 4.258059e-01
7.700000e-01 4.184787e-01 4.254255e-01
7.710000e-01 4.285548e-01 4.250431e-01
7.720000e-01 4.320055e-01 4.246588e-01
7.730000e-01 4.044739e-01 4.242725e-01
7.740000e-01 4.223032e-01 4.238843e-01
7.750000e-01 4.133918e-01 4.234941e-01
7.760000e-01 4.534911e-01 4.231019e-01
7.770000e-01 4.246984e-01 4.227079e-01
7.780000e-01 4.227464e-01 4.223119e-01
7.790000e-01 4.157743e-01 4.219139e-01
7.800000e-01 4.220575e-01 4.215141e-01
7.810000e-01 4.299925e-01 4.211123e-01
7.820000e-01 4.261946e-01 4.207085e-01
7.830000e-01 4.103232e-01 4.203029e-01
7.840000e-01 3.949461e-01 4.198953e-01
7.850000e-01 4.306235e-01 4.194858e-01
7.860000e-01 3.593481e-01 4.190744e-01
7.870000e-01 4.414315e-01 4.186611e-01
7.880000e-01 4.225985e-01 4.182459e-01
7.890000e-01 4.295005e-01 4.178287e-01
7.900000e-01 4.345750e-01 4.174097e-01
7.910000e-01 4.241978e-01 4.169888e-01
7.920000e-01 4.216557e-01 4.165659e-01
7.930000e-01 3.877284e-01 4.161412e-01
7.940000e-01 4.515382e-01 4.157146e-01
7.950000e-01 4.076920e-01 4.152861e-01
7.960000e-01 4.563766e-01 4.148557e-01
7.970000e-01 3.875632e-01 4.144234e-01
7.980000e-01 4.340677e-01 4.139893e-01
7.990000e-01 4.226242e-01 4.135533e-01
8.000000e-01 4.114886e-01 4.131154e-01
8.010000e-01 4.461886e-01 4.126756e-01
8.020000e-01 4.479637e-01 4.122340e-01
8.030000e-01 4.023240e-01 4.117905e-01
8.040000e-01 4.034796e-01 4.113451e-01
8.050000e-01 4.371891e-01 4.108979e-01
8.060000e-01 3.897610e-01 4.104489e-01
8.070000e-01 4.132585e-01 4.099980e-01
8.080000e-01 4.016381e-01 4.095452e-01
8.090000e-01 4.175304e-01 4.090906e-01
8.100000e-01 3.871287e-01 4.086342e-01
8.110000e-01 4.135411e-01 4.081759e-01
8.120000e-01 4.074968e-01 4.077158e-01
8.130000e-01 4.291595e-01 4.072538e-01
8.140000e-01 3.810919e-01 4.067901e-01
8.150000e-01 4.435533e-01 4.063245e-01
8.160000e-01 4.227144e-01 4.058571e-01
8.170000e-01 4.184647e-01 4.053878e-01
8.180000e-01 4.119168e-01 4.049168e-01
8.190000e-01 4.060762e-01 4.044439e-01
8.200000e-01 4.374947e-01 4.039693e-01
8.210000e-01 4.235595e-01 4.034928e-01
8.220000e-01 3.986253e-01 4.030145e-01
8.230000e-01 4.430586e-01 4.025345e-01
8.240000e-01 3.946999e-01 4.020526e-01
8.250000e-01 3.992201e-01 4.015690e-01
8.260000e-01 3.705605e-01 4.010836e-01
8.270000e-01 4.142763e-01 4.005963e-01
8.280000e-01 4.087273e-01 4.001073e-01
8.290000e-01 4.195311e-01 3.996166e-01
8.300000e-01 4.263253e-01 3.991240e-01
8.310000e-01 3.773008e-01 3.986297e-01
8.320000e-01 4.007214e-01 3.981337e-01
8.330000e-01 4.234731e-01 3.976358e-01
8.340000e-01 3.865849e-01 3.971362e-01
8.350000e-01 3.965417e-01 3.966349e-01
8.360000e-01 3.952285e-01 3.961318e-01
8.370000e-01 3.971631e-01 3.956269e-01
8.380000e-01 3.744031e-01 3.951203e-01
8.390000e-01 3.894910e-01 3.946120e-01
8.400000e-01 3.969516e-01 3.941019e-01
8.410000e-01 4.063942e-01 3.935901e-01
8.420000e-01 3.990139e-01 3.930766e-01
8.430000e-01 3.863404e-01 3.925613e-01
8.440000e-01 3.955064e-01 3.920443e-01
8.450000e-01 3.999253e-01 3.915256e-01
8.460000e-01 4.106089e-01 3.910052e-01
8.470000e-01 4.260613e-01 3.904831e-01
8.480000e-01 4.116970e-01 3.899593e-01
8.490000e-01 3.802702e-01 3.894337e-01
8.500000e-01 3.875433e-01 3.889065e-01
8.510000e-01 3.824562e-01 3.883775e-01
8.520000e-01 4.198594e-01 3.878469e-01
8.530000e-01 3.965763e-01 3.873146e-01
8.540000e-01 3.992095e-01 3.867806e-01
8.550000e-01 3.994549e-01 3.862449e-01
8.560000e-01 4.077317e-01 3.857075e-01
8.570000e-01 3.788596e-01 3.851685e-01
8.580000e-01 4.029174e-01 3.846278e-01
8.590000e-01 4.252882e-01 3.840854e-01
8.600000e-01 3.675123e-01 3.835413e-01
8.610000e-01 3.864325e-01 3.829956e-01
8.620000e-01 3.685220e-01 3.824483e-01
8.630000e-01 3.891088e-01 3.818993e-01
8.640000e-01 3.816123e-01 3.813486e-01
8.650000e-01 3.741842e-01 3.807963e-01
8.660000e-01 3.415586e-01 3.802423e-01
8.670000e-01 4.001763e-01 3.796868e-01
8.680000e-01 3.659696e-01 3.791295e-01
8.690000e-01 3.817797e-01 3.785707e-01
8.700000e-01 3.722353e-01 3.780102e-01
8.710000e-01 3.567515e-01 3.774481e-01
8.720000e-01 3.667537e-01 3.768844e-01
8.730000e-01 3.987358e-01 3.763191e-01
8.740000e-01 3.400811e-01 3.757522e-01
8.750000e-01 3.720283e-01 3.751836e-01
8.760000e-01 3.650915e-01 3.746135e-01
8.770000e-01 4.104629e-01 3.740418e-01
8.780000e-01 3.806128e-01 3.734684e-01
8.790000e-01 3.504878e-01 3.728935e-01
8.800000e-01 3.556782e-01 3.723170e-01
8.810000e-01 3.310209e-01 3.717389e-01
8.820000e-01 3.296112e-01 3.711592e-01
8.830000e-01 3.622264e-01 3.705780e-01
8.840000e-01 3.942156e-01 3.699952e-01
8.850000e-01 4.215557e-01 3.694108e-01
8.860000e-01 3.563620e-01 3.688248e-01
8.870000e-01 3.669333e-01 3.682373e-01
8.880000e-01 3.685761e-01 3.676483e-01
8.890000e-01 3.655322e-01 3.670577e-01
8.900000e-01 3.784907e-01 3.664655e-01
8.910000e-01 3.439870e-01 3.658718e-01
8.920000e-01 3.579951e-01 3.652766e-01
8.930000e-01 3.942938e-01 3.646798e-01
8.940000e-01 3.603603e-01 3.640815e-01
8.950000e-01 3.596494e-01 3.634817e-01
8.960000e-01 3.650380e-01 3.628803e-01
8.970000e-01 3.443158e-01 3.622775e-01
8.980000e-01 3.887762e-01 3.616731e-01
8.990000e-01 3.510935e-01 3.610672e-01
9.000000e-01 3.830192e-01 3.604598e-01
9.010000e-01 3.386039e-01 3.598509e-01
9.020000e-01 3.816143e-01 3.592405e-01
9.030000e-01 3.348740e-01 3.586286e-01
9.040000e-01 3.686482e-01 3.580152e-01
9.050000e-01 3.376042e-01 3.574004e-01
9.060000e-01 3.444716e-01 3.567840e-01
9.070000e-01 3.876707e-01 3.561662e-01
9.080000e-01 3.661375e-01 3.555469e-01
9.090000e-01 3.806881e-01 3.549261e-01
9.100000e-01 3.694458e-01 3.543039e-01
9.110000e-01 3.549943e-01 3.536802e-01
9.120000e-01 3.473527e-01 3.530550e-01
9.130000e-01 3.459344e-01 3.524284e-01
9.140000e-01 3.465367e-01 3.518004e-01
9.150000e-01 3.621950e-01 3.511709e-01
9.160000e-01 3.492222e-01 3.505400e-01
9.170000e-01 4.015276e-01 3.499076e-01
9.180000e-01 3.183317e-01 3.492738e-01
9.190000e-01 3.563683e-01 3.486386e-01
9.200000e-01 3.524915e-01 3.480019e-01
9.210000e-01 3.544054e-01 3.473638e-01
9.220000e-01 3.495422e-01 3.467243e-01
9.230000e-01 3.446647e-01 3.460834e-01
9.240000e-01 3.595243e-01 3.454411e-01
9.250000e-01 3.528657e-01 3.447974e-01
9.260000e-01 3.766910e-01 3.441523e-01
9.270000e-01 3.407045e-01 3.435058e-01
9.280000e-01 3.402458e-01 3.428580e-01
9.290000e-01 3.526052e-01 3.422087e-01
9.300000e-01 3.582465e-01 3.415580e-01
9.310000e-01 3.430566e-01 3.409060e-01
9.320000e-01 3.480578e-01 3.402526e-01
9.330000e-01 3.605593e-01 3.395978e-01
9.340000e-01 3.094475e-01 3.389417e-01
9.350000e-01 3.124293e-01 3.382842e-01
9.360000e-01 3.512263e-01 3.376254e-01
9.370000e-01 3.498516e-01 3.369652e-01
9.380000e-01 3.314059e-01 3.363036e-01
9.390000e-01 3.153872e-01 3.356407e-01
9.400000e-01 3.629451e-01 3.349765e-01
9.410000e-01 3.151823e-01 3.343109e-01
9.420000e-01 3.245275e-01 3.336440e-01
9.430000e-01 3.523030e-01 3.329758e-01
9.440000e-01 3.167976e-01 3.323063e-01
9.450000e-01 3.238222e-01 3.316354e-01
9.460000e-01 3.051457e-01 3.309633e-01
9.470000e-01 3.431365e-01 3.302898e-01
9.480000e-01 3.219761e-01 3.296150e-01
9.490000e-01 3.218631e-01 3.289389e-01
9.500000e-01 3.275363e-01 3.282616e-01
9.510000e-01 3.318321e-01 3.275829e-01
9.520000e-01 3.064123e-01 3.269029e-01
9.530000e-01 3.114197e-01 3.262217e-01
9.540000e-01 3.338775e-01 3.255392e-01
9.550000e-01 3.355731e-01 3.248554e-01
9.560000e-01 3.308227e-01 3.241704e-01
9.570000e-01 3.330934e-01 3.234841e-01
9.580000e-01 3.723895e-01 3.227965e-01
9.590000e-01 3.106976e-01 3.221076e-01
9.600000e-01 3.256077e-01 3.214176e-01
9.610000e-01 3.584445e-01 3.207262e-01
9.620000e-01 3.493593e-01 3.200337e-01
9.630000e-01 3.361142e-01 3.193398e-01
9.640000e-01 2.936135e-01 3.186448e-01
9.650000e-01 2.890660e-01 3.179485e-01
9.660000e-01 2.662011e-01 3.172510e-01
9.670000e-01 3.034136e-01 3.165523e-01
9.680000e-01 3.291455e-01 3.158524e-01
9.690000e-01 3.386094e-01 3.151512e-01
9.700000e-01 3.167906e-01 3.144489e-01
9.710000e-01 3.027734e-01 3.137453e-01
9.720000e-01 3.091687e-01 3.130406e-01
9.730000e-01 3.342776e-01 3.123346e-01
9.740000e-01 3.076306e-01 3.116275e-01
9.750000e-01 3.399358e-01 3.109191e-01
9.760000e-01 3.343855e-01 3.102096e-01
9.770000e-01 2.860761e-01 3.094989e-01
9.780000e-01 3.126275e-01 3.087871e-01
9.790000e-01 3.295812e-01 3.080741e-01
9.800000e-01 3.143045e-01 3.073599e-01
9.810000e-01 3.209041e-01 3.066445e-01
9.820000e-01 3.279794e-01 3.059280e-01
9.830000e-01 2.949693e-01 3.052104e-01
9.840000e-01 3.137469e-01 3.044916e-01
9.850000e-01 2.740742e-01 3.037716e-01
9.860000e-01 3.115584e-01 3.030506e-01
9.870000e-01 3.421840e-01 3.023284e-01
9.880000e-01 3.194782e-01 3.016050e-01
9.890000e-01 2.836535e-01 3.008806e-01
9.900000e-01 3.225212e-01 3.001550e-01
9.910000e-01 2.981001e-01 2.994283e-01
9.920000e-01 3.146779e-01 2.987005e-01
9.930000e-01 3.515506e-01 2.979716e-01
9.940000e-01 2.769053e-01 2.972416e-01
9.950000e-01 3.282403e-01 2.965105e-01
9.960000e-01 3.363726e-01 2.957783e-01
9.970000e-01 3.192303e-01 2.950450e-01
9.980000e-01 2.918410e-01 2.943106e-01
9.990000e-01 3.131419e-01 2.935752e-01
1.000000e+00 3.019712e-01 2.928387e-01
1.001000e+00 2.677747e-01 2.921011e-01
1.002000e+00 3.000231e-01 2.913624e-01
1.003000e+00 2.655731e-01 2.906227e-01
1.004000e+00 2.826300e-01 2.898820e-01
1.005000e+00 3.324438e-01 2.891401e-01
1.006000e+00 2.963193e-01 2.883973e-01
1.007000e+00 2.739234e-01 2.876534e-01
1.008000e+00 3.150360e-01 2.869084e-01
1.009000e+00 2.827966e-01 2.861624e-01
1.010000e+00 2.822846e-01 2.854154e-01
1.011000e+00 2.917695e-01 2.846674e-01
1.012000e+00 2.786942e-01 2.839183e-01
1.013000e+00 2.981877e-01 2.831682e-01
1.014000e+00 2.712668e-01 2.824171e-01
1.015000e+00 2.775777e-01 2.816650e-01
1.016000e+00 2.955990e-01 2.809119e-01
1.017000e+00 2.540973e-01 2.801579e-01
1.018000e+00 2.723855e-01 2.794028e-01
1.019000e+00 3.007537e-01 2.786467e-01
1.020000e+00 2.705568e-01 2.778896e-01
1.021000e+00 2.881776e-01 2.771316e-01
1.022000e+00 2.555415e-01 2.763726e-01
1.023000e+00 2.518274e-01 2.756126e-01
1.024000e+00 2.996262e-01 2.748516e-01
1.025000e+00 2.576199e-01 2.740897e-01
1.026000e+00 2.848080e-01 2.733268e-01
1.027000e+00 2.609318e-01 2.725630e-01
1.028000e+00 2.840789e-01 2.717982e-01
1.029000e+00 2.567458e-01 2.710325e-01
1.030000e+00 2.858023e-01 2.702658e-01
1.031000e+00 2.717527e-01 2.694983e-01
1.032000e+00 2.674938e-01 2.687297e-01
1.033000e+00 2.892944e-01 2.679603e-01
1.034000e+00 2.774969e-01 2.671899e-01
1.035000e+00 2.411571e-01 2.664186e-01
1.036000e+00 2.777716e-01 2.656464e-01
1.037000e+00 2.759064e-01 2.648733e-01
1.038000e+00 2.600601e-01 2.640993e-01
1.039000e+00 2.882751e-01 2.633244e-01
1.040000e+00 2.323249e-01 2.625486e-01
1.041000e+00 2.808719e-01 2.617719e-01
1.042000e+00 2.549496e-01 2.609943e-01
1.043000e+00 2.284945e-01 2.602158e-01
1.044000e+00 2.649898e-01 2.594365e-01
1.045000e+00 2.525405e-01 2.586563e-01
1.046000e+00 2.767092e-01 2.578752e-01
1.047000e+00 2.399835e-01 2.570932e-01
1.048000e+00 2.876252e-01 2.563104e-01
1.049000e+00 2.754562e-01 2.555268e-01
1.050000e+00 1.947732e-01 2.547423e-01
1.051000e+00 2.577497e-01 2.539569e-01
1.052000e+00 2.624824e-01 2.531707e-01
1.053000e+00 2.456247e-01 2.523837e-01
1.054000e+00 2.494214e-01 2.515958e-01
1.055000e+00 2.691420e-01 2.508072e-01
1.056000e+00 2.637959e-01 2.500176e-01
1.057000e+00 2.188708e-01 2.492273e-01
1.058000e+00 2.627618e-01 2.484362e-01
1.059000e+00 2.391390e-01 2.476442e-01
1.060000e+00 2.185162e-01 2.468515e-01
1.061000e+00 2.501931e-01 2.460579e-01
1.062000e+00 2.361717e-01 2.452636e-01
1.063000e+00 2.437877e-01 2.444684e-01
1.064000e+00 2.711115e-01 2.436725e-01
1.065000e+00 2.655645e-01 2.428758e-01
1.066000e+00 2.412509e-01 2.420783e-01
1.067000e+00 2.112095e-01 2.412800e-01
1.068000e+00 2.608468e-01 2.404810e-01
1.069000e+00 2.445031e-01 2.396812e-01
1.070000e+00 2.432238e-01 2.388806e-01
1.071000e+00 2.362284e-01 2.380793e-01
1.072000e+00 2.147777e-01 2.372772e-01
1.073000e+00 2.171740e-01 2.364744e-01
1.074000e+00 2.618646e-01 2.356709e-01
1.075000e+00 2.169858e-01 2.348666e-01
1.076000e+00 2.139320e-01 2.340616e-01
1.077000e+00 2.426177e-01 2.332558e-01
1.078000e+00 2.307617e-01 2.324493e-01
1.079000e+00 1.803468e-01 2.316421e-01
1.080000e+00 2.398055e-01 2.308342e-01
1.081000e+00 2.156239e-01 2.300256e-01
1.082000e+00 2.519985e-01 2.292163e-01
1.083000e+00 2.498729e-01 2.284062e-01
1.084000e+00 2.075356e-01 2.275955e-01
1.085000e+00 2.571974e-01 2.267841e-01
1.086000e+00 2.321230e-01 2.259719e-01
1.087000e+00 2.030083e-01 2.251591e-01
1.088000e+00 2.132543e-01 2.243457e-01
1.089000e+00 2.062228e-01 2.235315e-01
1.090000e+00 2.689658e-01 2.227167e-01
1.091000e+00 2.536167e-01 2.219012e-01
1.092000e+00 1.817710e-01 2.210850e-01
1.093000e+00 2.090248e-01 2.202682e-01
1.094000e+00 1.970179e-01 2.194507e-01
1.095000e+00 2.180726e-01 2.186326e-01
1.096000e+00 2.114583e-01 2.178139e-01
1.097000e+00 2.162876e-01 2.169945e-01
1.098000e+00 2.157125e-01 2.161744e-01
1.099000e+00 2.592911e-01 2.153538e-01
1.100000e+00 1.936168e-01 2.145325e-01
1.101000e+00 2.119373e-01 2.137105e-01
1.102000e+00 2.348056e-01 2.128880e-01
1.103000e+00 2.304997e-01 2.120649e-01
1.104000e+00 1.697567e-01 2.112411e-01
1.105000e+00 2.097137e-01 2.104167e-01
1.106000e+00 1.856428e-01 2.095918e-01
1.107000e+00 2.415116e-01 2.087662e-01
1.108000e+00 1.973021e-01 2.079400e-01
1.109000e+00 2.185953e-01 2.071133e-01
1.110000e+00 2.216821e-01 2.062860e-01
1.111000e+00 2.231779e-01 2.054581e-01
1.112000e+00 2.145734e-01 2.046296e-01
1.113000e+00 2.075980e-01 2.038005e-01
1.114000e+00 2.070176e-01 2.029709e-01
1.115000e+00 2.474883e-01 2.021408e-01
1.116000e+00 1.815336e-01 2.013100e-01
1.117000e+00 1.834001e-01 2.004787e-01
1.118000e+00 1.972119e-01 1.996469e-01
1.119000e+00 1.809085e-01 1.988145e-01
1.120000e+00 1.734748e-01 1.979816e-01
1.121000e+00 1.745422e-01 1.971482e-01
1.122000e+00 1.731627e-01 1.963142e-01
1.123000e+00 1.515381e-01 1.954797e-01
1.124000e+00 1.850017e-01 1.946446e-01
1.125000e+00 1.885778e-01 1.938091e-01
1.126000e+00 1.667906e-01 1.929730e-01
1.127000e+00 1.946532e-01 1.921364e-01
1.128000e+00 1.880378e-01 1.912994e-01
1.129000e+00 1.986175e-01 1.904618e-01
1.130000e+00 1.742978e-01 1.896237e-01
1.131000e+00 1.656644e-01 1.887851e-01
1.132000e+00 2.071592e-01 1.879461e-01
1.133000e+00 1.925539e-01 1.871065e-01
1.134000e+00 1.739201e-01 1.862665e-01
1.135000e+00 2.065431e-01 1.854260e-01
1.136000e+00 1.746715e-01 1.845851e-01
1.137000e+00 1.817269e-01 1.837436e-01
1.138000e+00 1.855274e-01 1.829017e-01
1.139000e+00 1.803741e-01 1.820594e-01
1.140000e+00 1.548522e-01 1.812166e-01
1.141000e+00 1.741260e-01 1.803733e-01
1.142000e+00 1.530184e-01 1.795296e-01
1.143000e+00 1.684280e-01 1.786855e-01
1.144000e+00 1.776796e-01 1.778409e-01
1.145000e+00 2.134098e-01 1.769959e-01
1.146000e+00 1.730164e-01 1.761505e-01
1.147000e+00 1.847666e-01 1.753046e-01
1.148000e+00 1.279948e-01 1.744583e-01
1.149000e+00 1.603456e-01 1.736116e-01
1.150000e+00 1.750085e-01 1.727645e-01
1.151000e+00 1.685566e-01 1.719170e-01
1.152000e+00 1.568978e-01 1.710691e-01
1.153000e+00 1.713830e-01 1.702208e-01
1.154000e+00 1.659434e-01 1.693720e-01
1.155000e+00 1.815152e-01 1.685229e-01
1.156000e+00 1.518910e-01 1.676734e-01
1.157000e+00 1.741806e-01 1.668236e-01
1.158000e+00 1.434716e-01 1.659733e-01
1.159000e+00 2.052414e-01 1.651227e-01
1.160000e+00 1.813059e-01 1.642717e-01
1.161000e+00 1.633933e-01 1.634204e-01
1.162000e+00 1.634687e-01 1.625686e-01
1.163000e+00 1.304922e-01 1.617166e-01
1.164000e+00 1.753164e-01 1.608641e-01
1.165000e+00 1.912280e-01 1.600114e-01
1.166000e+00 1.779246e-01 1.591582e-01
1.167000e+00 1.727016e-01 1.583048e-01
1.168000e+00 1.562619e-01 1.574510e-01
1.169000e+00 1.597445e-01 1.565969e-01
1.170000e+00 1.381855e-01 1.557424e-01
1.171000e+00 1.536272e-01 1.548876e-01
1.172000e+00 1.812117e-01 1.540325e-01
1.173000e+00 1.499731e-01 1.531771e-01
1.174000e+00 1.450704e-01 1.523214e-01
1.175000e+00 1.654599e-01 1.514654e-01
1.176000e+00 1.497216e-01 1.506090e-01
1.177000e+00 1.491261e-01 1.497524e-01
1.178000e+00 1.406291e-01 1.488954e-01
1.179000e+00 1.454746e-01 1.480382e-01
1.180000e+00 1.578909e-01 1.471807e-01
1.181000e+00 1.268309e-01 1.463229e-01
1.182000e+00 1.156929e-01 1.454649e-01
1.183000e+00 1.539032e-01 1.446065e-01
1.184000e+00 1.528233e-01 1.437479e-01
1.185000e+00 1.501688e-01 1.428890e-01
1.186000e+00 1.112250e-01 1.420299e-01
1.187000e+00 1.469839e-01 1.411705e-01
1.188000e+00 2.070966e-01 1.403108e-01
1.189000e+00 1.395036e-01 1.394509e-01
1.190000e+00 1.239339e-01 1.385907e-01
1.191000e+00 1.271242e-01 1.377303e-01
1.192000e+00 1.464036e-01 1.368697e-01
1.193000e+00 1.313946e-01 1.360088e-01
1.194000e+00 9.529991e-02 1.351477e-01
1.195000e+00 1.109580e-01 1.342864e-01
1.196000e+00 1.268829e-01 1.334249e-01
1.197000e+00 1.398754e-01 1.325631e-01
1.198000e+00 1.542506e-01 1.317011e-01
1.199000e+00 1.184919e-01 1.308389e-01
1.200000e+00 1.168035e-01 1.299765e-01
1.201000e+00 1.069419e-01 1.291139e-01
1.202000e+00 1.526083e-01 1.282511e-01
1.203000e+00 1.123986e-01 1.273881e-01
1.204000e+00 1.508391e-01 1.265249e-01
1.205000e+00 1.263332e-01 1.256616e-01
1.206000e+00 1.378912e-01 1.247980e-01
1.207000e+00 8.673285e-02 1.239343e-01
1.208000e+00 1.051834e-01 1.230704e-01
1.209000e+00 1.517834e-01 1.222063e-01
1.210000e+00 1.119916e-01 1.213420e-01
1.211000e+00 1.271313e-01 1.204776e-01
1.212000e+00 1.100021e-01 1.196131e-01
1.213000e+00 1.143300e-01 1.187483e-01
1.214000e+00 1.068060e-01 1.178834e-01
1.215000e+00 1.519039e-01 1.170184e-01
1.216000e+00 1.498810e-01 1.161532e-01
1.217000e+00 1.353950e-01 1.152879e-01
1.218000e+00 1.447414e-01 1.144225e-01
1.219000e+00 1.471410e-01 1.135569e-01
1.220000e+00 9.677589e-02 1.126912e-01
1.221000e+00 8.727282e-02 1.118254e-01
1.222000e+00 1.237659e-01 1.109594e-01
1.223000e+00 9.722131e-02 1.100933e-01
1.224000e+00 9.568988e-02 1.092272e-01
1.225000e+00 1.169921e-01 1.083609e-01
1.226000e+00 1.188248e-01 1.074945e-01
1.227000e+00 9.423470e-02 1.066280e-01
1.228000e+00 1.198900e-01 1.057614e-01
1.229000e+00 1.143668e-01 1.048947e-01
1.230000e+00 1.006456e-01 1.040279e-01
1.231000e+00 7.560190e-02 1.031610e-01
1.232000e+00 1.348006e-01 1.022940e-01
1.233000e+00 1.468200e-01 1.014270e-01
1.234000e+00 7.524339e-02 1.005599e-01
1.235000e+00 8.969802e-02 9.969272e-02
1.236000e+00 6.251163e-02 9.882546e-02
1.237000e+00 1.000463e-01 9.795815e-02
1.238000e+00 1.027761e-01 9.709077e-02
1.239000e+00 1.162182e-01 9.622334e-02
1.240000e+00 1.166598e-01 9.535585e-02
1.241000e+00 1.061257e-01 9.448832e-02
1.242000e+00 8.984861e-02 9.362073e-02
1.243000e+00 1.059673e-01 9.275311e-02
1.244000e+00 7.681517e-02 9.188545e-02
1.245000e+00 7.905433e-02 9.101775e-02
1.246000e+00 9.521087e-02 9.015002e-02
1.247000e+00 6.739234e-02 8.928226e-02
1.248000e+00 9.014652e-02 8.841448e-02
1.249000e+00 1.243254e-01 8.754668e-02
1.250000e+00 6.301971e-02 8.667886e-02
1.251000e+00 6.241677e-02 8.581103e-02
1.252000e+00 9.747528e-02 8.494319e-02
1.253000e+00 9.832217e-02 8.407535e-02
1.254000e+00 8.063473e-02 8.320750e-02
1.255000e+00 8.184193e-02 8.233965e-02
1.256000e+00 7.778674e-02 8.147181e-02
1.257000e+00 5.991942e-02 8.060398e-02
1.258000e+00 1.060591e-01 7.973616e-02
1.259000e+00 5.305631e-02 7.886835e-02
1.260000e+00 7.019746e-02 7.800057e-02
1.261000e+00 9.890357e-02 7.713280e-02
1.262000e+00 7.373405e-02 7.626507e-02
1.263000e+00 8.767889e-02 7.539736e-02
1.264000e+00 5.482228e-02 7.452969e-02
1.265000e+00 1.017351e-01 7.366205e-02
1.266000e+00 8.076788e-02 7.279446e-02
1.267000e+00 8.684084e-02 7.192690e-02
1.268000e+00 4.529579e-02 7.105940e-02
1.269000e+00 8.573786e-02 7.019195e-02
1.270000e+00 1.115382e-01 6.932455e-02
1.271000e+00 9.090812e-02 6.845721e-02
1.272000e+00 6.709314e-02 6.758993e-02
1.273000e+00 3.951676e-02 6.672272e-02
1.274000e+00 3.702388e-02 6.585557e-02
1.275000e+00 6.618407e-02 6.498850e-02
1.276000e+00 7.348448e-02 6.412150e-02
1.277000e+00 5.844453e-02 6.325458e-02
1.278000e+00 5.264626e-02 6.238775e-02
1.279000e+00 6.792544e-02 6.152100e-02
1.280000e+00 8.817702e-02 6.065433e-02
1.281000e+00 7.363717e-02 5.978776e-02
1.282000e+00 5.085030e-02 5.892129e-02
1.283000e+00 1.208054e-01 5.805492e-02
1.284000e+00 5.425946e-02 5.718864e-02
1.285000e+00 6.643713e-02 5.632248e-02
1.286000e+00 5.912649e-02 5.545642e-02
1.287000e+00 1.496113e-02 5.459048e-02
1.288000e+00 6.451956e-02 5.372465e-02
1.289000e+00 5.158705e-02 5.285894e-02
1.290000e+00 6.359614e-02 5.199335e-02
1.291000e+00 5.886398e-02 5.112790e-02
1.292000e+00 3.659114e-02 5.026256e-02
1.293000e+00 2.872973e-02 4.939737e-02
1.294000e+00 4.038536e-02 4.853231e-02
1.295000e+00 8.721340e-02 4.766738e-02
1.296000e+00 1.826530e-02 4.680260e-02
1.297000e+00 4.895587e-02 4.593797e-02
1.298000e+00 6.064929e-02 4.507348e-02
1.299000e+00 7.301446e-02 4.420915e-02
1.300000e+00 6.039540e-02 4.334497e-02
1.301000e+00 4.784530e-02 4.248095e-02
1.302000e+00 3.316612e-02 4.161710e-02
1.303000e+00 1.866138e-02 4.075341e-02
1.304000e+00 4.612246e-02 3.988989e-02
1.305000e+00 5.458970e-02 3.902653e-02
1.306000e+00 2.124136e-02 3.816336e-02
1.307000e+00 3.598733e-02 3.730036e-02
1.308000e+00 7.284129e-03 3.643755e-02
1.309000e+00 4.407500e-02 3.557491e-02
1.310000e+00 -4.910628e-03 3.471247e-02
1.311000e+00 4.371768e-02 3.385022e-02
1.312000e+00 5.790067e-02 3.298816e-02
1.313000e+00 4.120033e-02 3.212630e-02
1.314000e+00 6.258652e-03 3.126464e-02
1.315000e+00 4.923329e-02 3.040318e-02
1.316000e+00 4.864595e-02 2.954193e-02
1.317000e+00 4.777685e-02 2.868088e-02
1.318000e+00 6.610085e-03 2.782006e-02
1.319000e+00 1.214096e-02 2.695944e-02
1.320000e+00 6.130199e-02 2.609905e-02
1.321000e+00 2.240935e-02 2.523888e-02
1.322000e+00 1.661191e-02 2.437893e-02
1.323000e+00 7.126350e-03 2.351921e-02
1.324000e+00 3.899951e-02 2.265973e-02
1.325000e+00 3.256791e-02 2.180047e-02
1.326000e+00 2.017093e-02 2.094146e-02
1.327000e+00 -1.946065e-02 2.008268e-02
1.328000e+00 1.214079e-02 1.922415e-02
1.329000e+00 2.628057e-02 1.836587e-02
1.330000e+00 1.536378e-02 1.750783e-02
1.331000e+00 3.643927e-02 1.665005e-02
1.332000e+00 2.758721e-02 1.579252e-02
1.333000e+00 3.447129e-02 1.493525e-02
1.334000e+00 -5.778634e-03 1.407825e-02
1.335000e+00 -1.084549e-02 1.322150e-02
1.336000e+00 1.574730e-02 1.236503e-02
1.337000e+00 7.877530e-03 1.150882e-02
1.338000e+00 -9.800223e-03 1.065289e-02
1.339000e+00 -2.656573e-02 9.797233e-03
1.340000e+00 7.190987e-03 8.941856e-03
1.341000e+00 1.190952e-02 8.086761e-03
1.342000e+00 -3.650839e-02 7.231951e-03
1.343000e+00 -4.211806e-03 6.377429e-03
1.344000e+00 2.947012e-02 5.523198e-03
1.345000e+00 1.160018e-02 4.669260e-03
1.346000e+00 -7.461343e-03 3.815619e-03
1.347000e+00 1.265657e-02 2.962277e-03
1.348000e+00 -4.540327e-03 2.109237e-03
1.349000e+00 5.401645e-03 1.256503e-03
1.350000e+00 1.119525e-02 4.040761e-04
1.351000e+00 -5.865705e-02 -4.480397e-04
1.352000e+00 -1.727303e-02 -1.299842e-03
1.353000e+00 5.028521e-03 -2.151328e-03
1.354000e+00 -3.290413e-02 -3.002494e-03
1.355000e+00 -1.383258e-02 -3.853339e-03
1.356000e+00 1.196931e-02 -4.703859e-03
1.357000e+00 -1.420568e-02 -5.554051e-03
1.358000e+00 -1.507807e-02 -6.403913e-03
1.359000e+00 8.070526e-03 -7.253441e-03
1.360000e+00 8.179616e-03 -8.102634e-03
1.361000e+00 -1.798753e-02 -8.951489e-03
1.362000e+00 -4.406164e-02 -9.800002e-03
1.363000e+00 5.087676e-03 -1.064817e-02
1.364000e+00 2.948865e-02 -1.149599e-02
1.365000e+00 -3.869789e-03 -1.234347e-02
1.366000e+00 -4.032203e-02 -1.319059e-02
1.367000e+00 -2.110581e-02 -1.403735e-02
1.368000e+00 -3.194302e-03 -1.488376e-02
1.369000e+00 -2.019584e-02 -1.572981e-02
1.370000e+00 -1.643378e-02 -1.657549e-02
1.371000e+00 7.807154e-05 -1.742081e-02
1.372000e+00 -1.992441e-02 -1.826576e-02
1.373000e+00 -1.940113e-02 -1.911034e-02
1.374000e+00 -1.086533e-02 -1.995455e-02
1.375000e+00 -9.012962e-03 -2.079838e-02
1.376000e+00 4.065053e-03 -2.164183e-02
1.377000e+00 -2.022315e-02 -2.248490e-02
1.378000e+00 -4.661803e-03 -2.332759e-02
1.379000e+00 2.560736e-02 -2.416989e-02
1.380000e+00 -2.818399e-02 -2.501180e-02
1.381000e+00 -7.208352e-02 -2.585332e-02
1.382000e+00 -2.941029e-02 -2.669445e-02
1.383000e+00 -2.943985e-02 -2.753518e-02
1.384000e+00 5.842864e-03 -2.837551e-02
1.385000e+00 -3.568468e-02 -2.921544e-02
1.386000e+00 -1.636077e-02 -3.005496e-02
1.387000e+00 -3.378179e-02 -3.089408e-02
1.388000e+00 -1.365450e-02 -3.173279e-02
1.389000e+00 -5.775013e-02 -3.257108e-02
1.390000e+00 -3.107371e-02 -3.340897e-02
1.391000e+00 -1.669753e-02 -3.424643e-02
1.392000e+00 -3.850245e-02 -3.508348e-02
1.393000e+00 -5.778655e-02 -3.592010e-02
1.394000e+00 -2.676242e-02 -3.675630e-02
1.395000e+00 -4.225526e-02 -3.759208e-02
1.396000e+00 -2.115635e-02 -3.842742e-02
1.397000e+00 -3.328842e-02 -3.926233e-02
1.398000e+00 -6.984048e-02 -4.009681e-02
1.399000e+00 -3.369855e-02 -4.093086e-02
1.400000e+00 -6.708134e-02 -4.176446e-02
1.401000e+00 -2.301290e-02 -4.259763e-02
1.402000e+00 -5.314142e-02 -4.343035e-02
1.403000e+00 -5.955170e-02 -4.426262e-02
1.404000e+00 -1.970213e-02 -4.509445e-02
1.405000e+00 -2.305811e-02 -4.592583e-02
1.406000e+00 -1.198347e-03 -4.675675e-02
1.407000e+00 -1.749582e-02 -4.758722e-02
1.408000e+00 -7.770365e-02 -4.841723e-02
1.409000e+00 -5.008338e-02 -4.924678e-02
1.410000e+00 -5.669005e-02 -5.007587e-02
1.411000e+00 -6.828987e-02 -5.090450e-02
1.412000e+00 -7.068485e-02 -5.173266e-02
1.413000e+00 -8.125011e-02 -5.256035e-02
1.414000e+00 -5.847591e-02 -5.338757e-02
1.415000e+00 -7.476404e-02 -5.421431e-02
1.416000e+00 -6.320253e-02 -5.504058e-02
1.417000e+00 -6.903708e-02 -5.586638e-02
1.418000e+00 -8.786199e-02 -5.669169e-02
1.419000e+00 -7.246058e-02 -5.751652e-02
1.420000e+00 -4.946350e-02 -5.834086e-02
1.421000e+00 -4.733407e-02 -5.916472e-02
1.422000e+00 -4.085339e-02 -5.998809e-02
1.423000e+00 -5.643083e-02 -6.081097e-02
1.424000e+00 -7.143801e-02 -6.163336e-02
1.425000e+00 -6.079089e-02 -6.245525e-02
1.426000e+00 -6.938021e-02 -6.327664e-02
1.427000e+00 -2.577849e-02 -6.409753e-02
1.428000e+00 -5.368548e-02 -6.491792e-02
1.429000e+00 -5.403801e-02 -6.573781e-02
1.430000e+00 -8.074404e-02 -6.655719e-02
1.431000e+00 -6.329680e-02 -6.737606e-02
1.432000e+00 -7.408829e-02 -6.819442e-02
1.433000e+00 -4.977116e-02 -6.901227e-02
1.434000e+00 -5.343162e-02 -6.982961e-02
1.435000e+00 -8.860424e-02 -7.064643e-02
1.436000e+00 -6.311801e-02 -7.146273e-02
1.437000e+00 -9.370189e-02 -7.227851e-02
1.438000e+00 -6.988568e-02 -7.309376e-02
1.439000e+00 -5.322781e-02 -7.390849e-02
1.440000e+00 -6.525370e-02 -7.472270e-02
1.441000e+00 -6.332293e-02 -7.553637e-02
1.442000e+00 -6.594401e-02 -7.634952e-02
1.443000e+00 -1.114583e-01 -7.716213e-02
1.444000e+00 -8.488662e-02 -7.797421e-02
1.445000e+00 -7.404783e-02 -7.878575e-02
1.446000e+00 -1.092811e-01 -7.959675e-02
1.447000e+00 -8.993378e-02 -8.040721e-02
1.448000e+00 -6.031010e-02 -8.121713e-02
1.449000e+00 -7.460818e-02 -8.202650e-02
1.450000e+00 -9.989269e-02 -8.283533e-02
1.451000e+00 -8.365859e-02 -8.364360e-02
1.452000e+00 -1.035325e-01 -8.445133e-02
1.453000e+00 -1.022154e-01 -8.525851e-02
1.454000e+00 -4.303902e-02 -8.606513e-02
1.455000e+00 -7.116779e-02 -8.687119e-02
1.456000e+00 -1.078529e-01 -8.767670e-02
1.457000e+00 -8.516332e-02 -8.848164e-02
1.458000e+00 -9.473800e-02 -8.928603e-02
1.459000e+00 -1.020291e-01 -9.008985e-02
1.460000e+00 -8.602581e-02 -9.089310e-02
1.461000e+00 -1.029859e-01 -9.169579e-02
1.462000e+00 -1.128508e-01 -9.249791e-02
1.463000e+00 -7.445091e-02 -9.329946e-02
1.464000e+00 -1.108027e-01 -9.410043e-02
1.465000e+00 -9.097589e-02 -9.490083e-02
1.466000e+00 -1.232430e-01 -9.570066e-02
1.467000e+00 -1.042231e-01 -9.649990e-02
1.468000e+00 -8.609935e-02 -9.729857e-02
1.469000e+00 -9.204497e-02 -9.809665e-02
1.470000e+00 -9.677735e-02 -9.889415e-02
1.471000e+00 -1.256998e-01 -9.969107e-02
1.472000e+00 -7.633018e-02 -1.004874e-01
1.473000e+00 -1.329399e-01 -1.012831e-01
1.474000e+00 -1.126827e-01 -1.020783e-01
1.475000e+00 -9.289979e-02 -1.028728e-01
1.476000e+00 -1.326436e-01 -1.036668e-01
1.477000e+00 -1.069217e-01 -1.044602e-01
1.478000e+00 -1.169708e-01 -1.052529e-01
1.479000e+00 -6.688184e-02 -1.060451e-01
1.480000e+00 -1.197782e-01 -1.068367e-01
1.481000e+00 -1.493427e-01 -1.076277e-01
1.482000e+00 -1.229977e-01 -1.084180e-01
1.483000e+00 -1.119836e-01 -1.092078e-01
1.484000e+00 -9.371166e-02 -1.099969e-01
1.485000e+00 -1.222374e-01 -1.107855e-01
1.486000e+00 -1.340567e-01 -1.115734e-01
1.487000e+00 -1.003776e-01 -1.123607e-01
1.488000e+00 -1.191674e-01 -1.131474e-01
1.489000e+00 -1.172481e-01 -1.139335e-01
1.490000e+00 -1.139298e-01 -1.147190e-01
1.491000e+00 -1.058747e-01 -1.155039e-01
1.492000e+00 -1.095301e-01 -1.162881e-01
1.493000e+00 -1.106706e-01 -1.170717e-01
1.494000e+00 -1.286319e-01 -1.178547e-01
1.495000e+00 -1.096299e-01 -1.186371e-01
1.496000e+00 -1.455622e-01 -1.194188e-01
1.497000e+00 -1.082125e-01 -1.202000e-01
1.498000e+00 -9.463268e-02 -1.209804e-01
1.499000e+00 -1.017655e-01 -1.217603e-01
1.500000e+00 -1.024746e-01 -1.225395e-01
1.501000e+00 -1.206504e-01 -1.233181e-01
1.502000e+00 -1.496961e-01 -1.240961e-01
1.503000e+00 -1.460747e-01 -1.248734e-01
1.504000e+00 -1.207535e-01 -1.256501e-01
1.505000e+00 -1.491824e-01 -1.264261e-01
1.506000e+00 -1.404162e-01 -1.272016e-01
1.507000e+00 -1.420723e-01 -1.279763e-01
1.508000e+00 -1.044401e-01 -1.287504e-01
1.509000e+00 -1.141558e-01 -1.295239e-01
1.510000e+00 -1.541911e-01 -1.302968e-01
1.511000e+00 -1.733089e-01 -1.310689e-01
1.512000e+00 -1.201268e-01 -1.318405e-01
1.513000e+00 -1.161557e-01 -1.326114e-01
1.514000e+00 -1.526430e-01 -1.333816e-01
1.515000e+00 -1.530738e-01 -1.341512e-01
1.516000e+00 -1.536109e-01 -1.349201e-01
1.517000e+00 -1.257748e-01 -1.356884e-01
1.518000e+00 -1.402335e-01 -1.364560e-01
1.519000e+00 -1.093116e-01 -1.372229e-01
1.520000e+00 -1.325093e-01 -1.379892e-01
1.521000e+00 -1.358088e-01 -1.387549e-01
1.522000e+00 -1.009830e-01 -1.395199e-01
1.523000e+00 -1.537197e-01 -1.402842e-01
1.524000e+00 -1.266716e-01 -1.410478e-01
1.525000e+00 -1.468008e-01 -1.418108e-01
1.526000e+00 -1.505487e-01 -1.425731e-01
1.527000e+00 -1.807199e-01 -1.433348e-01
1.528000e+00 -1.445086e-01 -1.440957e-01
1.529000e+00 -9.247983e-02 -1.448561e-01
1.530000e+00 -1.520157e-01 -1.456157e-01
1.531000e+00 -1.498306e-01 -1.463747e-01
1.532000e+00 -1.614794e-01 -1.471329e-01
1.533000e+00 -1.208533e-01 -1.478906e-01
1.534000e+00 -1.718523e-01 -1.486475e-01
1.535000e+00 -1.545446e-01 -1.494038e-01
1.536000e+00 -1.640735e-01 -1.501593e-01
1.537000e+00 -1.883199e-01 -1.509142e-01
1.538000e+00 -1.300715e-01 -1.516685e-01
1.539000e+00 -1.326721e-01 -1.524220e-01
1.540000e+00 -1.250598e-01 -1.531748e-01
1.541000e+00 -1.673949e-01 -1.539270e-01
1.542000e+00 -1.378357e-01 -1.546785e-01
1.543000e+00 -1.463855e-01 -1.554293e-01
1.544000e+00 -1.592653e-01 -1.561794e-01
1.545000e+00 -1.602504e-01 -1.569288e-01
1.546000e+00 -1.287102e-01 -1.576776e-01
1.547000e+00 -1.617989e-01 -1.584256e-01
1.548000e+00 -1.736042e-01 -1.591729e-01
1.549000e+00 -1.322542e-01 -1.599196e-01
1.550000e+00 -2.033191e-01 -1.606656e-01
1.551000e+00 -1.909542e-01 -1.614108e-01
1.552000e+00 -1.594840e-01 -1.621554e-01
1.553000e+00 -1.522930e-01 -1.628993e-01
1.554000e+00 -1.698756e-01 -1.636424e-01
1.555000e+00 -1.778410e-01 -1.643849e-01
1.556000e+00 -1.397225e-01 -1.651267e-01
1.557000e+00 -1.955697e-01 -1.658678e-01
1.558000e+00 -1.704308e-01 -1.666082e-01
1.559000e+00 -1.741946e-01 -1.673478e-01
1.560000e+00 -1.557847e-01 -1.680868e-01
1.561000e+00 -1.835153e-01 -1.688251e-01
1.562000e+00 -2.090671e-01 -1.695626e-01
1.563000e+00 -1.601390e-01 -1.702995e-01
1.564000e+00 -1.974912e-01 -1.710356e-01
1.565000e+00 -1.582370e-01 -1.717710e-01
1.566000e+00 -1.578148e-01 -1.725058e-01
1.567000e+00 -1.394171e-01 -1.732398e-01
1.568000e+00 -1.519816e-01 -1.739731e-01
1.569000e+00 -1.481752e-01 -1.747057e-01
1.570000e+00 -1.704141e-01 -1.754375e-01
1.571000e+00 -1.596993e-01 -1.761687e-01
1.572000e+00 -1.503538e-01 -1.768992e-01
1.573000e+00 -1.689598e-01 -1.776289e-01
1.574000e+00 -1.914821e-01 -1.783579e-01
1.575000e+00 -1.791535e-01 -1.790862e-01
1.576000e+00 -2.112542e-01 -1.798138e-01
1.577000e+00 -1.788172e-01 -1.805407e-01
1.578000e+00 -1.769695e-01 -1.812668e-01
1.579000e+00 -1.658646e-01 -1.819923e-01
1.580000e+00 -1.609434e-01 -1.827170e-01
1.581000e+00 -1.970866e-01 -1.834409e-01
1.582000e+00 -1.679316e-01 -1.841642e-01
1.583000e+00 -1.923862e-01 -1.848867e-01
1.584000e+00 -1.904093e-01 -1.856086e-01
1.585000e+00 -1.920528e-01 -1.863297e-01
1.586000e+00 -1.867869e-01 -1.870500e-01
1.587000e+00 -1.922707e-01 -1.877697e-01
1.588000e+00 -2.010034e-01 -1.884886e-01
1.589000e+00 -1.810744e-01 -1.892068e-01
1.590000e+00 -2.177923e-01 -1.899242e-01
1.591000e+00 -2.036920e-01 -1.906410e-01
1.592000e+00 -1.799388e-01 -1.913570e-01
1.593000e+00 -1.957806e-01 -1.920722e-01
1.594000e+00 -1.637310e-01 -1.927868e-01
1.595000e+00 -1.513108e-01 -1.935006e-01
1.596000e+00 -2.114691e-01 -1.942137e-01
1.597000e+00 -2.026335e-01 -1.949260e-01
1.598000e+00 -1.725486e-01 -1.956376e-01
1.599000e+00 -2.438129e-01 -1.963485e-01
1.600000e+00 -2.048597e-01 -1.970587e-01
1.601000e+00 -2.111189e-01 -1.977681e-01
1.602000e+00 -2.248106e-01 -1.984767e-01
1.603000e+00 -2.147901e-01 -1.991847e-01
1.604000e+00 -1.929188e-01 -1.998919e-01
1.605000e+00 -1.934711e-01 -2.005984e-01
1.606000e+00 -1.794946e-01 -2.013041e-01
1.607000e+00 -1.985849e-01 -2.020091e-01
1.608000e+00 -1.819148e-01 -2.027133e-01
1.609000e+00 -2.646671e-01 -2.034168e-01
1.610000e+00 -1.825547e-01 -2.041196e-01
1.611000e+00 -1.945493e-01 -2.048217e-01
1.612000e+00 -2.001052e-01 -2.055229e-01
1.613000e+00 -1.851345e-01 -2.062235e-01
1.614000e+00 -2.149390e-01 -2.069233e-01
1.615000e+00 -1.828009e-01 -2.076224e-01
1.616000e+00 -2.121231e-01 -2.083207e-01
1.617000e+00 -1.661721e-01 -2.090183e-01
1.618000e+00 -2.628776e-01 -2.097151e-01
1.619000e+00 -1.858096e-01 -2.104112e-01
1.620000e+00 -2.148620e-01 -2.111066e-01
1.621000e+00 -2.199694e-01 -2.118012e-01
1.622000e+00 -2.303600e-01 -2.124950e-01
1.623000e+00 -2.198791e-01 -2.131882e-01
1.624000e+00 -2.148885e-01 -2.138805e-01
1.625000e+00 -2.151243e-01 -2.145722e-01
1.626000e+00 -2.476207e-01 -2.152630e-01
1.627000e+00 -2.218117e-01 -2.159532e-01
1.628000e+00 -2.167443e-01 -2.166425e-01
1.629000e+00 -2.194230e-01 -2.173312e-01
1.630000e+00 -1.926839e-01 -2.180191e-01
1.631000e+00 -2.169324e-01 -2.187062e-01
1.632000e+00 -2.450783e-01 -2.193926e-01
1.633000e+00 -2.384452e-01 -2.200782e-01
1.634000e+00 -2.260469e-01 -2.207631e-01
1.635000e+00 -2.533137e-01 -2.214473e-01
1.636000e+00 -1.909086e-01 -2.221307e-01
1.637000e+00 -2.194129e-01 -2.228133e-01
1.638000e+00 -2.525865e-01 -2.234952e-01
1.639000e+00 -2.279016e-01 -2.241763e-01
1.640000e+00 -2.353199e-01 -2.248567e-01
1.641000e+00 -2.437163e-01 -2.255363e-01
1.642000e+00 -2.327862e-01 -2.262152e-01
1.643000e+00 -2.267729e-01 -2.268934e-01
1.644000e+00 -1.943350e-01 -2.275707e-01
1.645000e+00 -1.970350e-01 -2.282474e-01
1.646000e+00 -2.035509e-01 -2.289232e-01
1.647000e+00 -2.299247e-01 -2.295984e-01
1.648000e+00 -1.783710e-01 -2.302727e-01
1.649000e+00 -2.149522e-01 -2.309464e-01
1.650000e+00 -2.584525e-01 -2.316192e-01
1.651000e+00 -2.463009e-01 -2.322913e-01
1.652000e+00 -2.468792e-01 -2.329627e-01
1.653000e+00 -2.203553e-01 -2.336333e-01
1.654000e+00 -2.565411e-01 -2.343031e-01
1.655000e+00 -2.450393e-01 -2.349722e-01
1.656000e+00 -2.249848e-01 -2.356405e-01
1.657000e+00 -2.207773e-01 -2.363081e-01
1.658000e+00 -2.479898e-01 -2.369750e-01
1.659000e+00 -2.085080e-01 -2.376410e-01
1.660000e+00 -2.580306e-01 -2.383063e-01
1.661000e+00 -2.471437e-01 -2.389709e-01
1.662000e+00 -2.592842e-01 -2.396347e-01
1.663000e+00 -2.429667e-01 -2.402978e-01
1.664000e+00 -2.498169e-01 -2.409601e-01
1.665000e+00 -2.764999e-01 -2.416216e-01
1.666000e+00 -2.355509e-01 -2.422824e-01
1.667000e+00 -2.113205e-01 -2.429424e-01
1.668000e+00 -2.636096e-01 -2.436017e-01
1.669000e+00 -2.656668e-01 -2.442602e-01
1.670000e+00 -2.327724e-01 -2.449180e-01
1.671000e+00 -2.247638e-01 -2.455750e-01
1.672000e+00 -2.545555e-01 -2.462312e-01
1.673000e+00 -2.587755e-01 -2.468867e-01
1.674000e+00 -2.489189e-01 -2.475415e-01
1.675000e+00 -2.315971e-01 -2.481954e-01
1.676000e+00 -2.571335e-01 -2.488487e-01
1.677000e+00 -2.475386e-01 -2.495011e-01
1.678000e+00 -2.328032e-01 -2.501529e-01
1.679000e+00 -2.368178e-01 -2.508038e-01
1.680000e+00 -2.535141e-01 -2.514540e-01
1.681000e+00 -2.153318e-01 -2.521035e-01
1.682000e+00 -2.852384e-01 -2.527522e-01
1.683000e+00 -2.562371e-01 -2.534001e-01
1.684000e+00 -2.242473e-01 -2.540473e-01
1.685000e+00 -2.349079e-01 -2.546937e-01
1.686000e+00 -2.628209e-01 -2.553394e-01
1.687000e+00 -2.660474e-01 -2.559843e-01
1.688000e+00 -2.312665e-01 -2.566284e-01
1.689000e+00 -2.555317e-01 -2.572719e-01
1.690000e+00 -2.666867e-01 -2.579145e-01
1.691000e+00 -2.498565e-01 -2.585564e-01
1.692000e+00 -2.693161e-01 -2.591975e-01
1.693000e+00 -2.971657e-01 -2.598379e-01
1.694000e+00 -2.407664e-01 -2.604776e-01
1.695000e+00 -2.954996e-01 -2.611164e-01
1.696000e+00 -2.730941e-01 -2.617546e-01
1.697000e+00 -2.403744e-01 -2.623919e-01
1.698000e+00 -2.685063e-01 -2.630285e-01
1.699000e+00 -2.894034e-01 -2.636644e-01
1.700000e+00 -2.753740e-01 -2.642995e-01
1.701000e+00 -2.952428e-01 -2.649339e-01
1.702000e+00 -3.048216e-01 -2.655675e-01
1.703000e+00 -2.894734e-01 -2.662003e-01
1.704000e+00 -2.426026e-01 -2.668324e-01
1.705000e+00 -2.482292e-01 -2.674637e-01
1.706000e+00 -2.491417e-01 -2.680943e-01
1.707000e+00 -2.857780e-01 -2.687242e-01
1.708000e+00 -2.423003e-01 -2.693533e-01
1.709000e+00 -2.152936e-01 -2.699816e-01
1.710000e+00 -2.691884e-01 -2.706092e-01
1.711000e+00 -2.532325e-01 -2.712360e-01
1.712000e+00 -2.639891e-01 -2.718621e-01
1.713000e+00 -2.807036e-01 -2.724874e-01
1.714000e+00 -2.503613e-01 -2.731120e-01
1.715000e+00 -2.556237e-01 -2.737358e-01
1.716000e+00 -2.502146e-01 -2.743589e-01
1.717000e+00 -2.565926e-01 -2.749812e-01
1.718000e+00 -3.139415e-01 -2.756028e-01
1.719000e+00 -2.671937e-01 -2.762236e-01
1.720000e+00 -2.572673e-01 -2.768437e-01
1.721000e+00 -2.716379e-01 -2.774630e-01
1.722000e+00 -3.128824e-01 -2.780816e-01
1.723000e+00 -3.047755e-01 -2.786995e-01
1.724000e+00 -2.948522e-01 -2.793166e-01
1.725000e+00 -2.613742e-01 -2.799329e-01
1.726000e+00 -2.396685e-01 -2.805485e-01
1.727000e+00 -3.012716e-01 -2.811633e-01
1.728000e+00 -2.898338e-01 -2.817774e-01
1.729000e+00 -2.814233e-01 -2.823908e-01
1.730000e+00 -2.805606e-01 -2.830034e-01
1.731000e+00 -2.551233e-01 -2.836153e-01
1.732000e+00 -2.581246e-01 -2.842264e-01
1.733000e+00 -2.586430e-01 -2.848368e-01
1.734000e+00 -3.252697e-01 -2.854464e-01
1.735000e+00 -2.986352e-01 -2.860553e-01
1.736000e+00 -2.710769e-01 -2.866635e-01
1.737000e+00 -2.632927e-01 -2.872709e-01
1.738000e+00 -3.012136e-01 -2.878775e-01
1.739000e+00 -2.414305e-01 -2.884835e-01
1.740000e+00 -2.842950e-01 -2.890886e-01
1.741000e+00 -3.280700e-01 -2.896931e-01
1.742000e+00 -2.684194e-01 -2.902968e-01
1.743000e+00 -2.815570e-01 -2.908997e-01
1.744000e+00 -2.942060e-01 -2.915019e-01
1.745000e+00 -2.855092e-01 -2.921034e-01
1.746000e+00 -2.864352e-01 -2.927042e-01
1.747000e+00 -2.612637e-01 -2.933042e-01
1.748000e+00 -2.982198e-01 -2.939034e-01
1.749000e+00 -3.011834e-01 -2.945020e-01
1.750000e+00 -2.760180e-01 -2.950998e-01
1.751000e+00 -3.100968e-01 -2.956968e-01
1.752000e+00 -2.761978e-01 -2.962931e-01
1.753000e+00 -3.202632e-01 -2.968887e-01
1.754000e+00 -2.768725e-01 -2.974836e-01
1.755000e+00 -3.045965e-01 -2.980777e-01
1.756000e+00 -2.512572e-01 -2.986711e-01
1.757000e+00 -2.710425e-01 -2.992637e-01
1.758000e+00 -2.949225e-01 -2.998556e-01
1.759000e+00 -2.987821e-01 -3.004468e-01
1.760000e+00 -2.783316e-01 -3.010373e-01
1.761000e+00 -2.817418e-01 -3.016270e-01
1.762000e+00 -3.182579e-01 -3.022160e-01
1.763000e+00 -2.667082e-01 -3.028043e-01
1.764000e+00 -3.196375e-01 -3.033918e-01
1.765000e+00 -2.909578e-01 -3.039786e-01
1.766000e+00 -3.017897e-01 -3.045647e-01
1.767000e+00 -3.183314e-01 -3.051500e-01
1.768000e+00 -3.156192e-01 -3.057347e-01
1.769000e+00 -3.308097e-01 -3.063186e-01
1.770000e+00 -3.307542e-01 -3.069017e-01
1.771000e+00 -2.974227e-01 -3.074842e-01
1.772000e+00 -3.129932e-01 -3.080659e-01
1.773000e+00 -2.812163e-01 -3.086469e-01
1.774000e+00 -2.707714e-01 -3.092272e-01
1.775000e+00 -3.456389e-01 -3.098067e-01
1.776000e+00 -3.208751e-01 -3.103856e-01
1.777000e+00 -3.047382e-01 -3.109637e-01
1.778000e+00 -3.192750e-01 -3.115411e-01
1.779000e+00 -3.004264e-01 -3.121178e-01
1.780000e+00 -3.386976e-01 -3.126937e-01
1.781000e+00 -3.178128e-01 -3.132689e-01
1.782000e+00 -3.199673e-01 -3.138435e-01
1.783000e+00 -3.412967e-01 -3.144173e-01
1.784000e+00 -2.858141e-01 -3.149903e-01
1.785000e+00 -3.428876e-01 -3.155627e-01
1.786000e+00 -3.372374e-01 -3.161344e-01
1.787000e+00 -3.076891e-01 -3.167053e-01
1.788000e+00 -3.287371e-01 -3.172755e-01
1.789000e+00 -2.777016e-01 -3.178450e-01
1.790000e+00 -3.369090e-01 -3.184138e-01
1.791000e+00 -3.045643e-01 -3.189819e-01
1.792000e+00 -3.530981e-01 -3.195493e-01
1.793000e+00 -3.386034e-01 -3.201160e-01
1.794000e+00 -2.991922e-01 -3.206819e-01
1.795000e+00 -3.182666e-01 -3.212472e-01
1.796000e+00 -3.011518e-01 -3.218117e-01
1.797000e+00 -3.375207e-01 -3.223756e-01
1.798000e+00 -3.237643e-01 -3.229387e-01
1.799000e+00 -3.152063e-01 -3.235011e-01
1.800000e+00 -3.251751e-01 -3.240628e-01
1.801000e+00 -3.273739e-01 -3.246238e-01
1.802000e+00 -3.689591e-01 -3.251842e-01
1.803000e+00 -3.235685e-01 -3.257438e-01
1.804000e+00 -3.458641e-01 -3.263027e-01
1.805000e+00 -3.340629e-01 -3.268609e-01
1.806000e+00 -2.902101e-01 -3.274184e-01
1.807000e+00 -3.510262e-01 -3.279752e-01
1.808000e+00 -3.195029e-01 -3.285313e-01
1.809000e+00 -3.093281e-01 -3.290867e-01
1.810000e+00 -3.282412e-01 -3.296414e-01
1.811000e+00 -3.288487e-01 -3.301954e-01
1.812000e+00 -3.655351e-01 -3.307488e-01
1.813000e+00 -3.477678e-01 -3.313014e-01
1.814000e+00 -3.154597e-01 -3.318533e-01
1.815000e+00 -3.245032e-01 -3.324046e-01
1.816000e+00 -3.347407e-01 -3.329551e-01
1.817000e+00 -3.319601e-01 -3.335050e-01
1.818000e+00 -3.683514e-01 -3.340542e-01
1.819000e+00 -3.312248e-01 -3.346026e-01
1.820000e+00 -3.470717e-01 -3.351504e-01
1.821000e+00 -3.384006e-01 -3.356975e-01
1.822000e+00 -3.687877e-01 -3.362439e-01
1.823000e+00 -3.378802e-01 -3.367897e-01
1.824000e+00 -3.639512e-01 -3.373347e-01
1.825000e+00 -3.650590e-01 -3.378791e-01
1.826000e+00 -3.237738e-01 -3.384228e-01
1.827000e+00 -3.734944e-01 -3.389657e-01
1.828000e+00 -2.919075e-01 -3.395081e-01
1.829000e+00 -3.136120e-01 -3.400497e-01
1.830000e+00 -3.342832e-01 -3.405906e-01
1.831000e+00 -3.591498e-01 -3.411309e-01
1.832000e+00 -3.050501e-01 -3.416705e-01
1.833000e+00 -3.575555e-01 -3.422094e-01
1.834000e+00 -3.551326e-01 -3.427477e-01
1.835000e+00 -2.941638e-01 -3.432853e-01
1.836000e+00 -3.412072e-01 -3.438221e-01
1.837000e+00 -3.669749e-01 -3.443584e-01
1.838000e+00 -3.456779e-01 -3.448939e-01
1.839000e+00 -3.718341e-01 -3.454288e-01
1.840000e+00 -2.809649e-01 -3.459630e-01
1.841000e+00 -3.514618e-01 -3.464965e-01
1.842000e+00 -3.464534e-01 -3.470294e-01
1.843000e+00 -3.243986e-01 -3.475616e-01
1.844000e+00 -3.482543e-01 -3.480931e-01
1.845000e+00 -3.526347e-01 -3.486240e-01
1.846000e+00 -3.336760e-01 -3.491542e-01
1.847000e+00 -3.283581e-01 -3.496838e-01
1.848000e+00 -3.193073e-01 -3.502126e-01
1.849000e+00 -3.676045e-01 -3.507409e-01
1.850000e+00 -3.400609e-01 -3.512684e-01
1.851000e+00 -3.761275e-01 -3.517953e-01
1.852000e+00 -3.351346e-01 -3.523216e-01
1.853000e+00 -3.754975e-01 -3.528471e-01
1.854000e+00 -3.710136e-01 -3.533721e-01
1.855000e+00 -3.655250e-01 -3.538963e-01
1.856000e+00 -3.817599e-01 -3.544199e-01
1.857000e+00 -3.524421e-01 -3.549429e-01
1.858000e+00 -3.448669e-01 -3.554652e-01
1.859000e+00 -3.411390e-01 -3.559869e-01
1.860000e+00 -3.632903e-01 -3.565079e-01
1.861000e+00 -3.699724e-01 -3.570282e-01
1.862000e+00 -3.166251e-01 -3.575479e-01
1.863000e+00 -3.595020e-01 -3.580670e-01
1.864000e+00 -3.464709e-01 -3.585854e-01
1.865000e+00 -3.507224e-01 -3.591031e-01
1.866000e+00 -3.803512e-01 -3.596203e-01
1.867000e+00 -3.664927e-01 -3.601367e-01
1.868000e+00 -3.315845e-01 -3.606526e-01
1.869000e+00 -3.566196e-01 -3.611678e-01
1.870000e+00 -3.754810e-01 -3.616823e-01
1.871000e+00 -3.516428e-01 -3.621962e-01
1.872000e+00 -3.573959e-01 -3.627095e-01
1.873000e+00 -3.578442e-01 -3.632221e-01
1.874000e+00 -3.666600e-01 -3.637341e-01
1.875000e+00 -3.297708e-01 -3.642455e-01
1.876000e+00 -3.650320e-01 -3.647562e-01
1.877000e+00 -4.027456e-01 -3.652663e-01
1.878000e+00 -3.697695e-01 -3.657758e-01
1.879000e+00 -3.809604e-01 -3.662846e-01
1.880000e+00 -3.469149e-01 -3.667929e-01
1.881000e+00 -3.718621e-01 -3.673004e-01
1.882000e+00 -3.848698e-01 -3.678074e-01
1.883000e+00 -3.808441e-01 -3.683137e-01
1.884000e+00 -3.503034e-01 -3.688194e-01
1.885000e+00 -3.815665e-01 -3.693245e-01
1.886000e+00 -3.654750e-01 -3.698289e-01
1.887000e+00 -3.493206e-01 -3.703328e-01
1.888000e+00 -3.623274e-01 -3.708360e-01
1.889000e+00 -3.440216e-01 -3.713386e-01
1.890000e+00 -3.623528e-01 -3.718405e-01
1.891000e+00 -3.831587e-01 -3.723419e-01
1.892000e+00 -3.644512e-01 -3.728426e-01
1.893000e+00 -3.999093e-01 -3.733427e-01
1.894000e+00 -3.804739e-01 -3.738422e-01
1.895000e+00 -3.687089e-01 -3.743411e-01
1.896000e+00 -3.633422e-01 -3.748394e-01
1.897000e+00 -3.862151e-01 -3.753371e-01
1.898000e+00 -3.826661e-01 -3.758341e-01
1.899000e+00 -3.425380e-01 -3.763306e-01
1.900000e+00 -3.523827e-01 -3.768264e-01
1.901000e+00 -3.791149e-01 -3.773217e-01
1.902000e+00 -3.830515e-01 -3.778163e-01
1.903000e+00 -3.805558e-01 -3.783103e-01
1.904000e+00 -3.857463e-01 -3.788037e-01
1.905000e+00 -3.609513e-01 -3.792966e-01
1.906000e+00 -3.599845e-01 -3.797888e-01
1.907000e+00 -3.722566e-01 -3.802804e-01
1.908000e+00 -3.520357e-01 -3.807714e-01
1.909000e+00 -3.980019e-01 -3.812619e-01
1.910000e+00 -3.776930e-01 -3.817517e-01
1.911000e+00 -3.806599e-01 -3.822409e-01
1.912000e+00 -3.971902e-01 -3.827296e-01
1.913000e+00 -3.673532e-01 -3.832176e-01
1.914000e+00 -3.935725e-01 -3.837051e-01
1.915000e+00 -3.954463e-01 -3.841919e-01
1.916000e+00 -3.706200e-01 -3.846782e-01
1.917000e+00 -3.993345e-01 -3.851639e-01
1.918000e+00 -3.932877e-01 -3.856490e-01
1.919000e+00 -4.236508e-01 -3.861335e-01
1.920000e+00 -4.035735e-01 -3.866175e-01
1.921000e+00 -3.861235e-01 -3.871008e-01
1.922000e+00 -3.704427e-01 -3.875836e-01
1.923000e+00 -3.904309e-01 -3.880658e-01
1.924000e+00 -3.682556e-01 -3.885474e-01
1.925000e+00 -3.425490e-01 -3.890284e-01
1.926000e+00 -3.621116e-01 -3.895089e-01
1.927000e+00 -4.030824e-01 -3.899887e-01
1.928000e+00 -3.895292e-01 -3.904681e-01
1.929000e+00 -4.021784e-01 -3.909468e-01
1.930000e+00 -3.743414e-01 -3.914249e-01
1.931000e+00 -3.805566e-01 -3.919025e-01
1.932000e+00 -3.650651e-01 -3.923795e-01
1.933000e+00 -4.234687e-01 -3.928560e-01
1.934000e+00 -3.924750e-01 -3.933319e-01
1.935000e+00 -4.078131e-01 -3.938072e-01
1.936000e+00 -4.078782e-01 -3.942819e-01
1.937000e+00 -4.266701e-01 -3.947561e-01
1.938000e+00 -4.043797e-01 -3.952297e-01
1.939000e+00 -3.980519e-01 -3.957028e-01
1.940000e+00 -3.841531e-01 -3.961753e-01
1.941000e+00 -3.920276e-01 -3.966473e-01
1.942000e+00 -3.890162e-01 -3.971186e-01
1.943000e+00 -4.121447e-01 -3.975895e-01
1.944000e+00 -3.908112e-01 -3.980597e-01
1.945000e+00 -3.789645e-01 -3.985295e-01
1.946000e+00 -3.928311e-01 -3.989986e-01
1.947000e+00 -3.937241e-01 -3.994672e-01
1.948000e+00 -3.763640e-01 -3.999353e-01
1.949000e+00 -3.966325e-01 -4.004028e-01
1.950000e+00 -4.124930e-01 -4.008698e-01
1.951000e+00 -4.233661e-01 -4.013362e-01
1.952000e+00 -3.838056e-01 -4.018021e-01
1.953000e+00 -3.784018e-01 -4.022674e-01
1.954000e+00 -3.765983e-01 -4.027322e-01
1.955000e+00 -3.976138e-01 -4.031965e-01
1.956000e+00 -4.295711e-01 -4.036602e-01
1.957000e+00 -3.614316e-01 -4.041233e-01
1.958000e+00 -3.772714e-01 -4.045860e-01
1.959000e+00 -4.242745e-01 -4.050480e-01
1.960000e+00 -4.326508e-01 -4.055096e-01
1.961000e+00 -4.050542e-01 -4.059706e-01
1.962000e+00 -4.066764e-01 -4.064311e-01
1.963000e+00 -4.160304e-01 -4.068911e-01
1.964000e+00 -4.288695e-01 -4.073505e-01
1.965000e+00 -4.114430e-01 -4.078094e-01
1.966000e+00 -4.270505e-01 -4.082678e-01
1.967000e+00 -3.942943e-01 -4.087256e-01
1.968000e+00 -3.919701e-01 -4.091829e-01
1.969000e+00 -3.876972e-01 -4.096397e-01
1.970000e+00 -4.088970e-01 -4.100960e-01
1.971000e+00 -4.040282e-01 -4.105517e-01
1.972000e+00 -4.027368e-01 -4.110070e-01
1.973000e+00 -4.251127e-01 -4.114617e-01
1.974000e+00 -4.209938e-01 -4.119159e-01
1.975000e+00 -3.780082e-01 -4.123695e-01
1.976000e+00 -3.977139e-01 -4.128227e-01
1.977000e+00 -4.169057e-01 -4.132754e-01
1.978000e+00 -4.366617e-01 -4.137275e-01
1.979000e+00 -4.098956e-01 -4.141791e-01
1.980000e+00 -4.248799e-01 -4.146302e-01
1.981000e+00 -3.972211e-01 -4.150808e-01
1.982000e+00 -3.933891e-01 -4.155309e-01
1.983000e+00 -4.287519e-01 -4.159805e-01
1.984000e+00 -4.200844e-01 -4.164296e-01
1.985000e+00 -4.065980e-01 -4.168782e-01
1.986000e+00 -4.636191e-01 -4.173262e-01
1.987000e+00 -3.989869e-01 -4.177738e-01
1.988000e+00 -4.262717e-01 -4.182209e-01
1.989000e+00 -3.741696e-01 -4.186674e-01
1.990000e+00 -3.768666e-01 -4.191135e-01
1.991000e+00 -4.210256e-01 -4.195591e-01
1.992000e+00 -4.212463e-01 -4.200042e-01
1.993000e+00 -4.293386e-01 -4.204488e-01
1.994000e+00 -4.018858e-01 -4.208929e-01
1.995000e+00 -4.378323e-01 -4.213365e-01
1.996000e+00 -4.164123e-01 -4.217796e-01
1.997000e+00 -4.108656e-01 -4.222222e-01
1.998000e+00 -4.191101e-01 -4.226644e-01
1.999000e+00 -4.049031e-01 -4.231060e-01
2.000000e+00 -4.585755e-01 -4.235472e-01
2.001000e+00 -4.468708e-01 -4.239879e-01
2.002000e+00 -4.321066e-01 -4.244281e-01
2.003000e+00 -3.959562e-01 -4.248678e-01
2.004000e+00 -4.472267e-01 -4.253070e-01
2.005000e+00 -4.311739e-01 -4.257458e-01
2.006000e+00 -4.217795e-01 -4.261841e-01
2.007000e+00 -4.567687e-01 -4.266219e-01
2.008000e+00 -4.391353e-01 -4.270592e-01
2.009000e+00 -4.283211e-01 -4.274961e-01
2.010000e+00 -4.379305e-01 -4.279325e-01
2.011000e+00 -4.454867e-01 -4.283684e-01
2.012000e+00 -4.302434e-01 -4.288038e-01
2.013000e+00 -4.265961e-01 -4.292388e-01
2.014000e+00 -4.408885e-01 -4.296733e-01
2.015000e+00 -3.926105e-01 -4.301074e-01
2.016000e+00 -4.620818e-01 -4.305410e-01
2.017000e+00 -4.159268e-01 -4.309741e-01
2.018000e+00 -4.282806e-01 -4.314067e-01
2.019000e+00 -4.411123e-01 -4.318389e-01
2.020000e+00 -4.052477e-01 -4.322707e-01
2.021000e+00 -4.474012e-01 -4.327019e-01
2.022000e+00 -4.037366e-01 -4.331328e-01
2.023000e+00 -4.582037e-01 -4.335631e-01
2.024000e+00 -4.221073e-01 -4.339930e-01
2.025000e+00 -4.350931e-01 -4.344225e-01
2.026000e+00 -4.421527e-01 -4.348515e-01
2.027000e+00 -4.515736e-01 -4.352801e-01
2.028000e+00 -4.494368e-01 -4.357082e-01
2.029000e+00 -4.587522e-01 -4.361358e-01
2.030000e+00 -4.256099e-01 -4.365630e-01
2.031000e+00 -4.207778e-01 -4.369898e-01
2.032000e+00 -4.407378e-01 -4.374161e-01
2.033000e+00 -4.299841e-01 -4.378420e-01
2.034000e+00 -4.456948e-01 -4.382674e-01
2.035000e+00 -4.266551e-01 -4.386924e-01
2.036000e+00 -4.605138e-01 -4.391170e-01
2.037000e+00 -4.371056e-01 -4.395411e-01
2.038000e+00 -4.859519e-01 -4.399648e-01
2.039000e+00 -4.268497e-01 -4.403880e-01
2.040000e+00 -4.024361e-01 -4.408108e-01
2.041000e+00 -4.576709e-01 -4.412332e-01
2.042000e+00 -3.724611e-01 -4.416551e-01
2.043000e+00 -4.313818e-01 -4.420767e-01
2.044000e+00 -4.702221e-01 -4.424977e-01
2.045000e+00 -4.479410e-01 -4.429184e-01
2.046000e+00 -4.490041e-01 -4.433386e-01
2.047000e+00 -4.936496e-01 -4.437584e-01
2.048000e+00 -4.434231e-01 -4.441778e-01
2.049000e+00 -4.422752e-01 -4.445968e-01
2.050000e+00 -4.593227e-01 -4.450153e-01
2.051000e+00 -4.538121e-01 -4.454334e-01
2.052000e+00 -4.286414e-01 -4.458511e-01
2.053000e+00 -4.248569e-01 -4.462684e-01
2.054000e+00 -4.330073e-01 -4.466852e-01
2.055000e+00 -4.522114e-01 -4.471017e-01
2.056000e+00 -4.271837e-01 -4.475177e-01
2.057000e+00 -4.643403e-01 -4.479333e-01
2.058000e+00 -4.396327e-01 -4.483485e-01
2.059000e+00 -4.463749e-01 -4.487633e-01
2.060000e+00 -4.456106e-01 -4.491777e-01
2.061000e+00 -4.381939e-01 -4.495917e-01
2.062000e+00 -4.584144e-01 -4.500053e-01
2.063000e+00 -4.574362e-01 -4.504184e-01
2.064000e+00 -4.788286e-01 -4.508312e-01
2.065000e+00 -4.447680e-01 -4.512435e-01
2.066000e+00 -4.295282e-01 -4.516555e-01
2.067000e+00 -4.581873e-01 -4.520670e-01
2.068000e+00 -4.808082e-01 -4.524782e-01
2.069000e+00 -4.780194e-01 -4.528890e-01
2.070000e+00 -4.277479e-01 -4.532993e-01
2.071000e+00 -4.563463e-01 -4.537093e-01
2.072000e+00 -4.601479e-01 -4.541188e-01
2.073000e+00 -4.339875e-01 -4.545280e-01
2.074000e+00 -4.533639e-01 -4.549368e-01
2.075000e+00 -4.731103e-01 -4.553452e-01
2.076000e+00 -4.394102e-01 -4.557532e-01
2.077000e+00 -4.542696e-01 -4.561608e-01
2.078000e+00 -4.399796e-01 -4.565680e-01
2.079000e+00 -4.658072e-01 -4.569748e-01
2.080000e+00 -4.400434e-01 -4.573813e-01
2.081000e+00 -4.338008e-01 -4.577874e-01
2.082000e+00 -4.402671e-01 -4.581931e-01
2.083000e+00 -4.558598e-01 -4.585984e-01
2.084000e+00 -4.400233e-01 -4.590033e-01
2.085000e+00 -4.568381e-01 -4.594078e-01
2.086000e+00 -4.398880e-01 -4.598120e-01
2.087000e+00 -4.193091e-01 -4.602158e-01
2.088000e+00 -4.601579e-01 -4.606192e-01
2.089000e+00 -4.587169e-01 -4.610222e-01
2.090000e+00 -4.708292e-01 -4.614249e-01
2.091000e+00 -4.729984e-01 -4.618272e-01
2.092000e+00 -4.569486e-01 -4.622291e-01
2.093000e+00 -4.625934e-01 -4.626307e-01
2.094000e+00 -4.514158e-01 -4.630319e-01
2.095000e+00 -4.625155e-01 -4.634327e-01
2.096000e+00 -4.834964e-01 -4.638331e-01
2.097000e+00 -4.788692e-01 -4.642332e-01
2.098000e+00 -4.427189e-01 -4.646330e-01
2.099000e+00 -4.739690e-01 -4.650323e-01
2.100000e+00 -5.069130e-01 -4.654313e-01
2.101000e+00 -4.787035e-01 -4.658300e-01
2.102000e+00 -4.547501e-01 -4.662282e-01
2.103000e+00 -4.451889e-01 -4.666262e-01
2.104000e+00 -4.659385e-01 -4.670237e-01
2.105000e+00 -4.551908e-01 -4.674209e-01
2.106000e+00 -4.782553e-01 -4.678178e-01
2.107000e+00 -4.856338e-01 -4.682143e-01
2.108000e+00 -4.724223e-01 -4.686104e-01
2.109000e+00 -4.818630e-01 -4.690062e-01
2.110000e+00 -4.637523e-01 -4.694017e-01
2.111000e+00 -4.778041e-01 -4.697968e-01
2.112000e+00 -4.584158e-01 -4.701916e-01
2.113000e+00 -4.649127e-01 -4.705860e-01
2.114000e+00 -4.526577e-01 -4.709800e-01
2.115000e+00 -4.443161e-01 -4.713737e-01
2.116000e+00 -4.909314e-01 -4.717671e-01
2.117000e+00 -4.762600e-01 -4.721602e-01
2.118000e+00 -4.803856e-01 -4.725528e-01
2.119000e+00 -4.768824e-01 -4.729452e-01
2.120000e+00 -4.619518e-01 -4.733372e-01
2.121000e+00 -4.473654e-01 -4.737289e-01
2.122000e+00 -4.651494e-01 -4.741202e-01
2.123000e+00 -4.671234e-01 -4.745112e-01
2.124000e+00 -4.604082e-01 -4.749019e-01
2.125000e+00 -4.471418e-01 -4.752922e-01
2.126000e+00 -4.868487e-01 -4.756822e-01
2.127000e+00 -4.811470e-01 -4.760719e-01
2.128000e+00 -4.689230e-01 -4.764613e-01
2.129000e+00 -4.347824e-01 -4.768503e-01
2.130000e+00 -4.600432e-01 -4.772390e-01
2.131000e+00 -4.816463e-01 -4.776273e-01
2.132000e+00 -4.857095e-01 -4.780154e-01
2.133000e+00 -4.679186e-01 -4.784031e-01
2.134000e+00 -5.092535e-01 -4.787905e-01
2.135000e+00 -4.512382e-01 -4.791775e-01
2.136000e+00 -4.953993e-01 -4.795643e-01
2.137000e+00 -4.792465e-01 -4.799507e-01
2.138000e+00 -5.075270e-01 -4.803368e-01
2.139000e+00 -4.816038e-01 -4.807226e-01
2.140000e+00 -4.754433e-01 -4.811081e-01
2.141000e+00 -4.817548e-01 -4.814932e-01
2.142000e+00 -4.821119e-01 -4.818781e-01
2.143000e+00 -4.743336e-01 -4.822626e-01
2.144000e+00 -4.885730e-01 -4.826468e-01
2.145000e+00 -4.828447e-01 -4.830307e-01
2.146000e+00 -4.980875e-01 -4.834143e-01
2.147000e+00 -5.022589e-01 -4.837976e-01
2.148000e+00 -4.966411e-01 -4.841806e-01
2.149000e+00 -5.033555e-01 -4.845632e-01
2.150000e+00 -4.642114e-01 -4.849456e-01
2.151000e+00 -4.342889e-01 -4.853276e-01
2.152000e+00 -4.887137e-01 -4.857094e-01
2.153000e+00 -4.965067e-01 -4.860908e-01
2.154000e+00 -5.075811e-01 -4.864720e-01
2.155000e+00 -4.502954e-01 -4.868528e-01
2.156000e+00 -4.777882e-01 -4.872334e-01
2.157000e+00 -5.049297e-01 -4.876136e-01
2.158000e+00 -4.886609e-01 -4.879936e-01
2.159000e+00 -5.060385e-01 -4.883732e-01
2.160000e+00 -5.059361e-01 -4.887526e-01
2.161000e+00 -4.940513e-01 -4.891316e-01
2.162000e+00 -4.751856e-01 -4.895104e-01
2.163000e+00 -5.082602e-01 -4.898888e-01
2.164000e+00 -4.715628e-01 -4.902670e-01
2.165000e+00 -4.896846e-01 -4.906449e-01
2.166000e+00 -4.789828e-01 -4.910225e-01
2.167000e+00 -5.118181e-01 -4.913998e-01
2.168000e+00 -4.702219e-01 -4.917768e-01
2.169000e+00 -5.110567e-01 -4.921535e-01
2.170000e+00 -5.056543e-01 -4.925300e-01
2.171000e+00 -4.944416e-01 -4.929061e-01
2.172000e+00 -4.896078e-01 -4.932820e-01
2.173000e+00 -5.031259e-01 -4.936576e-01
2.174000e+00 -4.726469e-01 -4.940329e-01
2.175000e+00 -4.636706e-01 -4.944079e-01
2.176000e+00 -5.173416e-01 -4.947827e-01
2.177000e+00 -5.043084e-01 -4.951571e-01
2.178000e+00 -5.103933e-01 -4.955313e-01
2.179000e+00 -5.127306e-01 -4.959052e-01
2.180000e+00 -4.928497e-01 -4.962789e-01
2.181000e+00 -5.425685e-01 -4.966522e-01
2.182000e+00 -4.887597e-01 -4.970253e-01
2.183000e+00 -4.646827e-01 -4.973981e-01
2.184000e+00 -4.729150e-01 -4.977706e-01
2.185000e+00 -4.957627e-01 -4.981429e-01
2.186000e+00 -5.333086e-01 -4.985149e-01
2.187000e+00 -4.990883e-01 -4.988866e-01
2.188000e+00 -4.890424e-01 -4.992580e-01
2.189000e+00 -4.894582e-01 -4.996292e-01
2.190000e+00 -4.635881e-01 -5.000001e-01
2.191000e+00 -5.174894e-01 -5.003707e-01
2.192000e+00 -5.204870e-01 -5.007411e-01
2.193000e+00 -4.561640e-01 -5.011112e-01
2.194000e+00 -4.899946e-01 -5.014811e-01
2.195000e+00 -4.803854e-01 -5.018506e-01
2.196000e+00 -4.831090e-01 -5.022200e-01
2.197000e+00 -5.118084e-01 -5.025890e-01
2.198000e+00 -5.019142e-01 -5.029578e-01
2.199000e+00 -5.353102e-01 -5.033263e-01
2.200000e+00 -5.019277e-01 -5.036946e-01
2.201000e+00 -5.055032e-01 -5.040626e-01
2.202000e+00 -5.395649e-01 -5.044304e-01
2.203000e+00 -4.943894e-01 -5.047979e-01
2.204000e+00 -4.768654e-01 -5.051651e-01
2.205000e+00 -4.849214e-01 -5.055321e-01
2.206000e+00 -5.196832e-01 -5.058988e-01
2.207000e+00 -4.941661e-01 -5.062653e-01
2.208000e+00 -5.022278e-01 -5.066316e-01
2.209000e+00 -5.019734e-01 -5.069975e-01
2.210000e+00 -5.105521e-01 -5.073633e-01
2.211000e+00 -5.270432e-01 -5.077287e-01
2.212000e+00 -5.208161e-01 -5.080939e-01
2.213000e+00 -5.081979e-01 -5.084589e-01
2.214000e+00 -4.791336e-01 -5.088236e-01
2.215000e+00 -4.982482e-01 -5.091881e-01
2.216000e+00 -5.304364e-01 -5.095524e-01
2.217000e+00 -4.906665e-01 -5.099163e-01
2.218000e+00 -4.881357e-01 -5.102801e-01
2.219000e+00 -5.016002e-01 -5.106436e-01
2.220000e+00 -5.408890e-01 -5.110068e-01
2.221000e+00 -5.205384e-01 -5.113698e-01
2.222000e+00 -4.952717e-01 -5.117326e-01
2.223000e+00 -4.880105e-01 -5.120951e-01
2.224000e+00 -4.777720e-01 -5.124574e-01
2.225000e+00 -5.042913e-01 -5.128195e-01
2.226000e+00 -5.110840e-01 -5.131813e-01
2.227000e+00 -5.093984e-01 -5.135429e-01
2.228000e+00 -4.822624e-01 -5.139042e-01
2.229000e+00 -5.200486e-01 -5.142653e-01
2.230000e+00 -4.959054e-01 -5.146261e-01
2.231000e+00 -5.376273e-01 -5.149868e-01
2.232000e+00 -5.258751e-01 -5.153472e-01
2.233000e+00 -5.057220e-01 -5.157073e-01
2.234000e+00 -5.589643e-01 -5.160672e-01
2.235000e+00 -4.971934e-01 -5.164269e-01
2.236000e+00 -5.140443e-01 -5.167864e-01
2.237000e+00 -4.893567e-01 -5.171456e-01
2.238000e+00 -5.416895e-01 -5.175046e-01
2.239000e+00 -5.191725e-01 -5.178634e-01
2.240000e+00 -4.981307e-01 -5.182219e-01
2.241000e+00 -5.380960e-01 -5.185802e-01
2.242000e+00 -4.962786e-01 -5.189383e-01
2.243000e+00 -5.201401e-01 -5.192961e-01
2.244000e+00 -5.054448e-01 -5.196538e-01
2.245000e+00 -5.134855e-01 -5.200112e-01
2.246000e+00 -4.826727e-01 -5.203683e-01
2.247000e+00 -5.296614e-01 -5.207253e-01
2.248000e+00 -5.232764e-01 -5.210820e-01
2.249000e+00 -5.291574e-01 -5.214385e-01
2.250000e+00 -5.074074e-01 -5.217948e-01
2.251000e+00 -5.447016e-01 -5.221508e-01
2.252000e+00 -5.118746e-01 -5.225067e-01
2.253000e+00 -5.431025e-01 -5.228623e-01
2.254000e+00 -5.407450e-01 -5.232177e-01
2.255000e+00 -5.196949e-01 -5.235729e-01
2.256000e+00 -5.375853e-01 -5.239278e-01
2.257000e+00 -5.560606e-01 -5.242826e-01
2.258000e+00 -5.264740e-01 -5.246371e-01
2.259000e+00 -5.468146e-01 -5.249914e-01
2.260000e+00 -5.679308e-01 -5.253455e-01
2.261000e+00 -5.519114e-01 -5.256993e-01
2.262000e+00 -5.439320e-01 -5.260530e-01
2.263000e+00 -5.102620e-01 -5.264064e-01
2.264000e+00 -5.555654e-01 -5.267596e-01
2.265000e+00 -5.137266e-01 -5.271126e-01
2.266000e+00 -5.239930e-01 -5.274654e-01
2.267000e+00 -5.274844e-01 -5.278180e-01
2.268000e+00 -4.952806e-01 -5.281704e-01
2.269000e+00 -5.250584e-01 -5.285225e-01
2.270000e+00 -5.378077e-01 -5.288745e-01
2.271000e+00 -5.256500e-01 -5.292262e-01
2.272000e+00 -5.257690e-01 -5.295777e-01
2.273000e+00 -5.396188e-01 -5.299291e-01
2.274000e+00 -5.288270e-01 -5.302802e-01
2.275000e+00 -4.898827e-01 -5.306311e-01
2.276000e+00 -5.326668e-01 -5.309817e-01
2.277000e+00 -5.481515e-01 -5.313322e-01
2.278000e+00 -5.386348e-01 -5.316825e-01
2.279000e+00 -5.366077e-01 -5.320326e-01
2.280000e+00 -5.382260e-01 -5.323824e-01
2.281000e+00 -5.702990e-01 -5.327321e-01
2.282000e+00 -4.779884e-01 -5.330815e-01
2.283000e+00 -4.922253e-01 -5.334308e-01
2.284000e+00 -5.359886e-01 -5.337798e-01
2.285000e+00 -5.024045e-01 -5.341286e-01
2.286000e+00 -4.962321e-01 -5.344772e-01
2.287000e+00 -4.971287e-01 -5.348257e-01
2.288000e+00 -5.331485e-01 -5.351739e-01
2.289000e+00 -5.359792e-01 -5.355219e-01
2.290000e+00 -5.361477e-01 -5.358697e-01
2.291000e+00 -5.440010e-01 -5.362173e-01
2.292000e+00 -5.075505e-01 -5.365648e-01
2.293000e+00 -5.350592e-01 -5.369120e-01
2.294000e+00 -5.501286e-01 -5.372590e-01
2.295000e+00 -4.900317e-01 -5.376058e-01
2.296000e+00 -5.483189e-01 -5.379524e-01
2.297000e+00 -4.977756e-01 -5.382988e-01
2.298000e+00 -5.279965e-01 -5.386450e-01
2.299000e+00 -5.000240e-01 -5.389911e-01
2.300000e+00 -5.389402e-01 -5.393369e-01
2.301000e+00 -5.323228e-01 -5.396825e-01
2.302000e+00 -5.407586e-01 -5.400279e-01
2.303000e+00 -5.551389e-01 -5.403731e-01
2.304000e+00 -5.787168e-01 -5.407182e-01
2.305000e+00 -5.672195e-01 -5.410630e-01
2.306000e+00 -5.198741e-01 -5.414076e-01
2.307000e+00 -5.539146e-01 -5.417521e-01
2.308000e+00 -5.372927e-01 -5.420963e-01
2.309000e+00 -5.437604e-01 -5.424404e-01
2.310000e+00 -5.565101e-01 -5.427842e-01
2.311000e+00 -5.467428e-01 -5.431279e-01
2.312000e+00 -5.631576e-01 -5.434714e-01
2.313000e+00 -5.439810e-01 -5.438146e-01
2.314000e+00 -5.467145e-01 -5.441577e-01
2.315000e+00 -5.573552e-01 -5.445006e-01
2.316000e+00 -5.352338e-01 -5.448433e-01
2.317000e+00 -5.488811e-01 -5.451858e-01
2.318000e+00 -5.666370e-01 -5.455281e-01
2.319000e+00 -5.342061e-01 -5.458702e-01
2.320000e+00 -5.396425e-01 -5.462121e-01
2.321000e+00 -5.674899e-01 -5.465539e-01
2.322000e+00 -5.316368e-01 -5.468954e-01
2.323000e+00 -5.480215e-01 -5.472367e-01
2.324000e+00 -5.143631e-01 -5.475779e-01
2.325000e+00 -5.235290e-01 -5.479189e-01
2.326000e+00 -5.641792e-01 -5.482596e-01
2.327000e+00 -5.388042e-01 -5.486002e-01
2.328000e+00 -5.596818e-01 -5.489406e-01
2.329000e+00 -5.513685e-01 -5.492808e-01
2.330000e+00 -5.144631e-01 -5.496208e-01
2.331000e+00 -5.227532e-01 -5.499607e-01
2.332000e+00 -5.440585e-01 -5.503003e-01
2.333000e+00 -5.553596e-01 -5.506397e-01
2.334000e+00 -5.477224e-01 -5.509790e-01
2.335000e+00 -5.308707e-01 -5.513181e-01
2.336000e+00 -5.558322e-01 -5.516569e-01
2.337000e+00 -5.607479e-01 -5.519956e-01
2.338000e+00 -5.557657e-01 -5.523341e-01
2.339000e+00 -5.770326e-01 -5.526724e-01
2.340000e+00 -5.535242e-01 -5.530106e-01
2.341000e+00 -5.559348e-01 -5.533485e-01
2.342000e+00 -5.588917e-01 -5.536863e-01
2.343000e+00 -5.223281e-01 -5.540238e-01
2.344000e+00 -5.441852e-01 -5.543612e-01
2.345000e+00 -5.656135e-01 -5.546984e-01
2.346000e+00 -5.768993e-01 -5.550354e-01
2.347000e+00 -5.388440e-01 -5.553722e-01
2.348000e+00 -5.794056e-01 -5.557088e-01
2.349000e+00 -5.575580e-01 -5.560453e-01
2.350000e+00 -5.558970e-01 -5.563815e-01
2.351000e+00 -5.561613e-01 -5.567176e-01
2.352000e+00 -5.658520e-01 -5.570535e-01
2.353000e+00 -5.558654e-01 -5.573892e-01
2.354000e+00 -5.894309e-01 -5.577247e-01
2.355000e+00 -5.373994e-01 -5.580600e-01
2.356000e+00 -5.506835e-01 -5.583951e-01
2.357000e+00 -5.639507e-01 -5.587301e-01
2.358000e+00 -5.863133e-01 -5.590648e-01
2.359000e+00 -5.638065e-01 -5.593994e-01
2.360000e+00 -5.321139e-01 -5.597338e-01
2.361000e+00 -5.703808e-01 -5.600680e-01
2.362000e+00 -5.399843e-01 -5.604020e-01
2.363000e+00 -5.542093e-01 -5.607358e-01
2.364000e+00 -5.731454e-01 -5.610695e-01
2.365000e+00 -5.953172e-01 -5.614029e-01
2.366000e+00 -5.949105e-01 -5.617362e-01
2.367000e+00 -5.278843e-01 -5.620693e-01
2.368000e+00 -5.537762e-01 -5.624022e-01
2.369000e+00 -5.782029e-01 -5.627349e-01
2.370000e+00 -5.741065e-01 -5.630674e-01
2.371000e+00 -5.678442e-01 -5.633997e-01
2.372000e+00 -5.301976e-01 -5.637319e-01
2.373000e+00 -5.834469e-01 -5.640638e-01
2.374000e+00 -5.718256e-01 -5.643956e-01
2.375000e+00 -5.715873e-01 -5.647272e-01
2.376000e+00 -5.583491e-01 -5.650586e-01
2.377000e+00 -5.410297e-01 -5.653898e-01
2.378000e+00 -5.550401e-01 -5.657209e-01
2.379000e+00 -6.031126e-01 -5.660517e-01
2.380000e+00 -5.885720e-01 -5.663824e-01
2.381000e+00 -5.696404e-01 -5.667128e-01
2.382000e+00 -5.680891e-01 -5.670431e-01
2.383000e+00 -5.925111e-01 -5.673732e-01
2.384000e+00 -5.805329e-01 -5.677031e-01
2.385000e+00 -5.700006e-01 -5.680328e-01
2.386000e+00 -5.797258e-01 -5.683624e-01
2.387000e+00 -5.885569e-01 -5.686917e-01
2.388000e+00 -5.789530e-01 -5.690209e-01
2.389000e+00 -5.753354e-01 -5.693498e-01
2.390000e+00 -5.594173e-01 -5.696786e-01
2.391000e+00 -5.457507e-01 -5.700072e-01
2.392000e+00 -5.916635e-01 -5.703356e-01
2.393000e+00 -5.716663e-01 -5.706638e-01
2.394000e+00 -6.164891e-01 -5.709919e-01
2.395000e+00 -5.780539e-01 -5.713197e-01
2.396000e+00 -5.548155e-01 -5.716474e-01
2.397000e+00 -6.266233e-01 -5.719748e-01
2.398000e+00 -5.692268e-01 -5.723021e-01
2.399000e+00 -5.599164e-01 -5.726292e-01
2.400000e+00 -5.596218e-01 -5.729561e-01
2.401000e+00 -5.975488e-01 -5.732828e-01
2.402000e+00 -5.929122e-01 -5.736093e-01
2.403000e+00 -5.841098e-01 -5.739356e-01
2.404000e+00 -6.104299e-01 -5.742617e-01
2.405000e+00 -5.701352e-01 -5.745877e-01
2.406000e+00 -5.736267e-01 -5.749134e-01
2.407000e+00 -5.797863e-01 -5.752390e-01
2.408000e+00 -5.697193e-01 -5.755644e-01
2.409000e+00 -5.738746e-01 -5.758895e-01
2.410000e+00 -5.730088e-01 -5.762145e-01
2.411000e+00 -5.352425e-01 -5.765393e-01
2.412000e+00 -5.531071e-01 -5.768639e-01
2.413000e+00 -5.481947e-01 -5.771883e-01
2.414000e+00 -5.654387e-01 -5.775125e-01
2.415000e+00 -5.715905e-01 -5.778366e-01
2.416000e+00 -5.757711e-01 -5.781604e-01
2.417000e+00 -6.023929e-01 -5.784840e-01
2.418000e+00 -5.774145e-01 -5.788075e-01
2.419000e+00 -5.647170e-01 -5.791307e-01
2.420000e+00 -5.787143e-01 -5.794538e-01
2.421000e+00 -6.249365e-01 -5.797766e-01
2.422000e+00 -5.730265e-01 -5.800993e-01
2.423000e+00 -5.895207e-01 -5.804217e-01
2.424000e+00 -5.720016e-01 -5.807440e-01
2.425000e+00 -5.557520e-01 -5.810661e-01
2.426000e+00 -5.986065e-01 -5.813879e-01
2.427000e+00 -5.744271e-01 -5.817096e-01
2.428000e+00 -6.088528e-01 -5.820311e-01
2.429000e+00 -5.824948e-01 -5.823524e-01
2.430000e+00 -6.003069e-01 -5.826735e-01
2.431000e+00 -5.868645e-01 -5.829943e-01
2.432000e+00 -5.941043e-01 -5.833150e-01
2.433000e+00 -5.796399e-01 -5.836355e-01
2.434000e+00 -6.224477e-01 -5.839558e-01
2.435000e+00 -5.923651e-01 -5.842759e-01
2.436000e+00 -5.589743e-01 -5.845958e-01
2.437000e+00 -6.068952e-01 -5.849155e-01
2.438000e+00 -5.970386e-01 -5.852349e-01
2.439000e+00 -5.852005e-01 -5.855542e-01
2.440000e+00 -5.877227e-01 -5.858733e-01
2.441000e+00 -5.899422e-01 -5.861922e-01
2.442000e+00 -5.839739e-01 -5.865109e-01
2.443000e+00 -5.688308e-01 -5.868293e-01
2.444000e+00 -6.173469e-01 -5.871476e-01
2.445000e+00 -5.525752e-01 -5.874657e-01
2.446000e+00 -6.015252e-01 -5.877835e-01
2.447000e+00 -5.844071e-01 -5.881012e-01
2.448000e+00 -5.779754e-01 -5.884186e-01
2.449000e+00 -5.710427e-01 -5.887358e-01
2.450000e+00 -5.797666e-01 -5.890529e-01
2.451000e+00 -6.296008e-01 -5.893697e-01
2.452000e+00 -5.778196e-01 -5.896863e-01
2.453000e+00 -6.122347e-01 -5.900027e-01
2.454000e+00 -6.237216e-01 -5.903189e-01
2.455000e+00 -6.014306e-01 -5.906349e-01
2.456000e+00 -5.511057e-01 -5.909507e-01
2.457000e+00 -5.999672e-01 -5.912663e-01
2.458000e+00 -5.730224e-01 -5.915816e-01
2.459000e+00 -6.029465e-01 -5.918968e-01
2.460000e+00 -5.758320e-01 -5.922117e-01
2.461000e+00 -5.829604e-01 -5.925265e-01
2.462000e+00 -6.196196e-01 -5.928410e-01
2.463000e+00 -5.827072e-01 -5.931553e-01
2.464000e+00 -5.900004e-01 -5.934694e-01
2.465000e+00 -5.714434e-01 -5.937832e-01
2.466000e+00 -5.785993e-01 -5.940969e-01
2.467000e+00 -6.020647e-01 -5.944103e-01
2.468000e+00 -5.839830e-01 -5.947236e-01
2.469000e+00 -5.831623e-01 -5.950366e-01
2.470000e+00 -5.959660e-01 -5.953494e-01
2.471000e+00 -5.927087e-01 -5.956619e-01
2.472000e+00 -6.182164e-01 -5.959743e-01
2.473000e+00 -5.931434e-01 -5.962864e-01
2.474000e+00 -5.728913e-01 -5.965984e-01
2.475000e+00 -5.873659e-01 -5.969101e-01
2.476000e+00 -5.756580e-01 -5.972215e-01
2.477000e+00 -6.236203e-01 -5.975328e-01
2.478000e+00 -6.334079e-01 -5.978438e-01
2.479000e+00 -5.878254e-01 -5.981546e-01
2.480000e+00 -6.099943e-01 -5.984652e-01
2.481000e+00 -5.988290e-01 -5.987756e-01
2.482000e+00 -5.998430e-01 -5.990857e-01
2.483000e+00 -6.293538e-01 -5.993956e-01
2.484000e+00 -6.024887e-01 -5.997053e-01
2.485000e+00 -6.152072e-01 -6.000148e-01
2.486000e+00 -6.345850e-01 -6.003240e-01
2.487000e+00 -6.009723e-01 -6.006330e-01
2.488000e+00 -5.828215e-01 -6.009418e-01
2.489000e+00 -5.933818e-01 -6.012503e-01
2.490000e+00 -6.085101e-01 -6.015587e-01
2.491000e+00 -6.044702e-01 -6.018667e-01
2.492000e+00 -6.088435e-01 -6.021746e-01
2.493000e+00 -6.058599e-01 -6.024822e-01
2.494000e+00 -6.582584e-01 -6.027896e-01
2.495000e+00 -6.070596e-01 -6.030968e-01
2.496000e+00 -5.944209e-01 -6.034037e-01
2.497000e+00 -5.981423e-01 -6.037104e-01
2.498000e+00 -5.806430e-01 -6.040168e-01
2.499000e+00 -6.168951e-01 -6.043230e-01
2.500000e+00 -6.026645e-01 -6.046290e-01
2.501000e+00 -5.860857e-01 -6.049348e-01
2.502000e+00 -6.403986e-01 -6.052403e-01
2.503000e+00 -6.065145e-01 -6.055455e-01
2.504000e+00 -6.098388e-01 -6.058506e-01
2.505000e+00 -5.853350e-01 -6.061553e-01
2.506000e+00 -5.926900e-01 -6.064599e-01
2.507000e+00 -5.947035e-01 -6.067642e-01
2.508000e+00 -6.420218e-01 -6.070682e-01
2.509000e+00 -5.755249e-01 -6.073720e-01
2.510000e+00 -6.023520e-01 -6.076756e-01
2.511000e+00 -6.005208e-01 -6.079789e-01
2.512000e+00 -6.042031e-01 -6.082820e-01
2.513000e+00 -6.090495e-01 -6.085848e-01
2.514000e+00 -6.137717e-01 -6.088874e-01
2.515000e+00 -5.848184e-01 -6.091897e-01
2.516000e+00 -5.721105e-01 -6.094918e-01
2.517000e+00 -6.072923e-01 -6.097936e-01
2.518000e+00 -6.034399e-01 -6.100952e-01
2.519000e+00 -6.128988e-01 -6.103965e-01
2.520000e+00 -5.988731e-01 -6.106976e-01
2.521000e+00 -6.322704e-01 -6.109984e-01
2.522000e+00 -6.106200e-01 -6.112990e-01
2.523000e+00 -6.056218e-01 -6.115993e-01
2.524000e+00 -6.140711e-01 -6.118994e-01
2.525000e+00 -6.334022e-01 -6.121992e-01
2.526000e+00 -6.160841e-01 -6.124987e-01
2.527000e+00 -5.991358e-01 -6.127980e-01
2.528000e+00 -6.148126e-01 -6.130970e-01
2.529000e+00 -6.317157e-01 -6.133958e-01
2.530000e+00 -6.430619e-01 -6.136942e-01
2.531000e+00 -6.158380e-01 -6.139925e-01
2.532000e+00 -6.487507e-01 -6.142905e-01
2.533000e+00 -6.100481e-01 -6.145882e-01
2.534000e+00 -6.099754e-01 -6.148856e-01
2.535000e+00 -6.098586e-01 -6.151828e-01
2.536000e+00 -6.523253e-01 -6.154797e-01
2.537000e+00 -6.075527e-01 -6.157763e-01
2.538000e+00 -6.504249e-01 -6.160727e-01
2.539000e+00 -6.084424e-01 -6.163688e-01
2.540000e+00 -6.224624e-01 -6.166646e-01
2.541000e+00 -6.437693e-01 -6.169602e-01
2.542000e+00 -6.032779e-01 -6.172555e-01
2.543000e+00 -6.079045e-01 -6.175505e-01
2.544000e+00 -6.056034e-01 -6.178452e-01
2.545000e+00 -6.065373e-01 -6.181397e-01
2.546000e+00 -5.806905e-01 -6.184339e-01
2.547000e+00 -6.246618e-01 -6.187278e-01
2.548000e+00 -6.650409e-01 -6.190214e-01
2.549000e+00 -6.171982e-01 -6.193148e-01
2.550000e+00 -5.922231e-01 -6.196079e-01
2.551000e+00 -6.339727e-01 -6.199007e-01
2.552000e+00 -6.233031e-01 -6.201932e-01
2.553000e+00 -6.237982e-01 -6.204854e-01
2.554000e+00 -6.207589e-01 -6.207774e-01
2.555000e+00 -6.191370e-01 -6.210690e-01
2.556000e+00 -6.210245e-01 -6.213604e-01
2.557000e+00 -6.395557e-01 -6.216515e-01
2.558000e+00 -6.237777e-01 -6.219423e-01
2.559000e+00 -6.329994e-01 -6.222328e-01
2.560000e+00 -6.223958e-01 -6.225230e-01
2.561000e+00 -6.093204e-01 -6.228129e-01
2.562000e+00 -6.263145e-01 -6.231026e-01
2.563000e+00 -6.132389e-01 -6.233919e-01
2.564000e+00 -6.054086e-01 -6.236810e-01
2.565000e+00 -6.104677e-01 -6.239697e-01
2.566000e+00 -6.199074e-01 -6.242582e-01
2.567000e+00 -6.445566e-01 -6.245463e-01
2.568000e+00 -6.396514e-01 -6.248342e-01
2.569000e+00 -6.018279e-01 -6.251218e-01
2.570000e+00 -6.157373e-01 -6.254090e-01
2.571000e+00 -6.321200e-01 -6.256960e-01
2.572000e+00 -6.149775e-01 -6.259827e-01
2.573000e+00 -6.040307e-01 -6.262690e-01
2.574000e+00 -6.526762e-01 -6.265551e-01
2.575000e+00 -5.803483e-01 -6.268408e-01
2.576000e+00 -6.253832e-01 -6.271263e-01
2.577000e+00 -6.278005e-01 -6.274114e-01
2.578000e+00 -6.133548e-01 -6.276962e-01
2.579000e+00 -6.179162e-01 -6.279807e-01
2.580000e+00 -6.193233e-01 -6.282649e-01
2.581000e+00 -6.186129e-01 -6.285488e-01
2.582000e+00 -6.087437e-01 -6.288324e-01
2.583000e+00 -6.266702e-01 -6.291157e-01
2.584000e+00 -6.461523e-01 -6.293986e-01
2.585000e+00 -6.589787e-01 -6.296813e-01
2.586000e+00 -6.698410e-01 -6.299636e-01
2.587000e+00 -6.364242e-01 -6.302456e-01
2.588000e+00 -6.236130e-01 -6.305273e-01
2.589000e+00 -6.423350e-01 -6.308086e-01
2.590000e+00 -6.309913e-01 -6.310897e-01
2.591000e+00 -6.250872e-01 -6.313704e-01
2.592000e+00 -6.607696e-01 -6.316508e-01
2.593000e+00 -6.269598e-01 -6.319308e-01
2.594000e+00 -6.385913e-01 -6.322106e-01
2.595000e+00 -6.498955e-01 -6.324900e-01
2.596000e+00 -6.228100e-01 -6.327690e-01
2.597000e+00 -6.191554e-01 -6.330478e-01
2.598000e+00 -6.272842e-01 -6.333262e-01
2.599000e+00 -6.379215e-01 -6.336043e-01
2.600000e+00 -6.294229e-01 -6.338820e-01
2.601000e+00 -6.459963e-01 -6.341595e-01
2.602000e+00 -6.462145e-01 -6.344365e-01
2.603000e+00 -6.327165e-01 -6.347133e-01
2.604000e+00 -6.689154e-01 -6.349897e-01
2.605000e+00 -6.353537e-01 -6.352658e-01
2.606000e+00 -6.560451e-01 -6.355415e-01
2.607000e+00 -6.573566e-01 -6.358169e-01
2.608000e+00 -6.165179e-01 -6.360919e-01
2.609000e+00 -6.481504e-01 -6.363666e-01
2.610000e+00 -6.402986e-01 -6.366410e-01
2.611000e+00 -6.402059e-01 -6.369150e-01
2.612000e+00 -6.549345e-01 -6.371886e-01
2.613000e+00 -6.560425e-01 -6.374619e-01
2.614000e+00 -6.320123e-01 -6.377349e-01
2.615000e+00 -6.204185e-01 -6.380075e-01
2.616000e+00 -6.645355e-01 -6.382798e-01
2.617000e+00 -6.178443e-01 -6.385517e-01
2.618000e+00 -6.302456e-01 -6.388232e-01
2.619000e+00 -6.269497e-01 -6.390944e-01
2.620000e+00 -6.312666e-01 -6.393653e-01
2.621000e+00 -6.394845e-01 -6.396357e-01
2.622000e+00 -6.489452e-01 -6.399059e-01
2.623000e+00 -6.172766e-01 -6.401756e-01
2.624000e+00 -6.389111e-01 -6.404450e-01
2.625000e+00 -6.365606e-01 -6.407140e-01
2.626000e+00 -6.443332e-01 -6.409827e-01
2.627000e+00 -6.091760e-01 -6.412510e-01
2.628000e+00 -6.695614e-01 -6.415189e-01
2.629000e+00 -6.335865e-01 -6.417865e-01
2.630000e+00 -6.147606e-01 -6.420537e-01
2.631000e+00 -6.600384e-01 -6.423205e-01
2.632000e+00 -6.210356e-01 -6.425870e-01
2.633000e+00 -6.501065e-01 -6.428531e-01
2.634000e+00 -6.550603e-01 -6.431188e-01
2.635000e+00 -6.384951e-01 -6.433841e-01
2.636000e+00 -6.336710e-01 -6.436490e-01
2.637000e+00 -6.430188e-01 -6.439136e-01
2.638000e+00 -6.352650e-01 -6.441778e-01
2.639000e+00 -6.164221e-01 -6.444416e-01
2.640000e+00 -6.271121e-01 -6.447050e-01
2.641000e+00 -6.186749e-01 -6.449681e-01
2.642000e+00 -6.386449e-01 -6.452307e-01
2.643000e+00 -6.446873e-01 -6.454930e-01
2.644000e+00 -6.332593e-01 -6.457549e-01
2.645000e+00 -6.436125e-01 -6.460164e-01
2.646000e+00 -6.553324e-01 -6.462775e-01
2.647000e+00 -6.041162e-01 -6.465382e-01
2.648000e+00 -6.573726e-01 -6.467986e-01
2.649000e+00 -6.339814e-01 -6.470585e-01
2.650000e+00 -6.297884e-01 -6.473180e-01
2.651000e+00 -6.381472e-01 -6.475772e-01
2.652000e+00 -6.749850e-01 -6.478359e-01
2.653000e+00 -6.388745e-01 -6.480942e-01
2.654000e+00 -6.595273e-01 -6.483522e-01
2.655000e+00 -6.638376e-01 -6.486097e-01
2.656000e+00 -6.568231e-01 -6.488669e-01
2.657000e+00 -6.542463e-01 -6.491236e-01
2.658000e+00 -6.518859e-01 -6.493799e-01
2.659000e+00 -6.392616e-01 -6.496359e-01
2.660000e+00 -6.460152e-01 -6.498914e-01
2.661000e+00 -6.300092e-01 -6.501465e-01
2.662000e+00 -6.219821e-01 -6.504012e-01
2.663000e+00 -6.635476e-01 -6.506554e-01
2.664000e+00 -6.597284e-01 -6.509093e-01
2.665000e+00 -6.619330e-01 -6.511628e-01
2.666000e+00 -6.311811e-01 -6.514158e-01
2.667000e+00 -6.802905e-01 -6.516684e-01
2.668000e+00 -6.681574e-01 -6.519206e-01
2.669000e+00 -7.010387e-01 -6.521724e-01
2.670000e+00 -6.543911e-01 -6.524238e-01
2.671000e+00 -6.364125e-01 -6.526747e-01
2.672000e+00 -6.635505e-01 -6.529252e-01
2.673000e+00 -6.585276e-01 -6.531753e-01
2.674000e+00 -6.855817e-01 -6.534250e-01
2.675000e+00 -6.704534e-01 -6.536742e-01
2.676000e+00 -6.563618e-01 -6.539230e-01
2.677000e+00 -6.668670e-01 -6.541714e-01
2.678000e+00 -6.646702e-01 -6.544193e-01
2.679000e+00 -6.721252e-01 -6.546668e-01
2.680000e+00 -6.531769e-01 -6.549139e-01
2.681000e+00 -6.413170e-01 -6.551605e-01
2.682000e+00 -6.511877e-01 -6.554067e-01
2.683000e+00 -6.448192e-01 -6.556525e-01
2.684000e+00 -6.083409e-01 -6.558978e-01
2.685000e+00 -6.395904e-01 -6.561427e-01
2.686000e+00 -6.270039e-01 -6.563871e-01
2.687000e+00 -6.549641e-01 -6.566311e-01
2.688000e+00 -6.125871e-01 -6.568747e-01
2.689000e+00 -6.788299e-01 -6.571178e-01
2.690000e+00 -6.951610e-01 -6.573604e-01
2.691000e+00 -6.518637e-01 -6.576026e-01
2.692000e+00 -6.581925e-01 -6.578444e-01
2.693000e+00 -6.750189e-01 -6.580857e-01
2.694000e+00 -6.454327e-01 -6.583265e-01
2.695000e+00 -6.466817e-01 -6.585669e-01
2.696000e+00 -6.391646e-01 -6.588069e-01
2.697000e+00 -6.549167e-01 -6.590463e-01
2.698000e+00 -6.851361e-01 -6.592853e-01
2.699000e+00 -6.104215e-01 -6.595239e-01
2.700000e+00 -6.556602e-01 -6.597620e-01
2.701000e+00 -6.779038e-01 -6.599996e-01
2.702000e+00 -6.537351e-01 -6.602368e-01
2.703000e+00 -6.789694e-01 -6.604735e-01
2.704000e+00 -6.616298e-01 -6.607097e-01
2.705000e+00 -6.701797e-01 -6.609455e-01
2.706000e+00 -6.322118e-01 -6.611808e-01
2.707000e+00 -6.445734e-01 -6.614156e-01
2.708000e+00 -6.688394e-01 -6.616499e-01
2.709000e+00 -6.381028e-01 -6.618838e-01
2.710000e+00 -6.766769e-01 -6.621172e-01
2.711000e+00 -6.747036e-01 -6.623501e-01
2.712000e+00 -6.872319e-01 -6.625826e-01
2.713000e+00 -6.643473e-01 -6.628145e-01
2.714000e+00 -6.817285e-01 -6.630460e-01
2.715000e+00 -6.721845e-01 -6.632770e-01
2.716000e+00 -6.759803e-01 -6.635075e-01
2.717000e+00 -6.569079e-01 -6.637376e-01
2.718000e+00 -6.518167e-01 -6.639671e-01
2.719000e+00 -6.714617e-01 -6.641962e-01
2.720000e+00 -6.856784e-01 -6.644247e-01
2.721000e+00 -6.505871e-01 -6.646528e-01
2.722000e+00 -6.300454e-01 -6.648804e-01
2.723000e+00 -6.640713e-01 -6.651075e-01
2.724000e+00 -6.931679e-01 -6.653341e-01
2.725000e+00 -6.813836e-01 -6.655602e-01
2.726000e+00 -6.536088e-01 -6.657858e-01
2.727000e+00 -6.733740e-01 -6.660108e-01
2.728000e+00 -6.648880e-01 -6.662354e-01
2.729000e+00 -6.567202e-01 -6.664595e-01
2.730000e+00 -6.952276e-01 -6.666831e-01
2.731000e+00 -6.597962e-01 -6.669062e-01
2.732000e+00 -6.753855e-01 -6.671288e-01
2.733000e+00 -6.730959e-01 -6.673509e-01
2.734000e+00 -6.595645e-01 -6.675724e-01
2.735000e+00 -6.348796e-01 -6.677935e-01
2.736000e+00 -6.325404e-01 -6.680140e-01
2.737000e+00 -6.446856e-01 -6.682341e-01
2.738000e+00 -6.720466e-01 -6.684536e-01
2.739000e+00 -6.512269e-01 -6.686726e-01
2.740000e+00 -6.635520e-01 -6.688910e-01
2.741000e+00 -6.739252e-01 -6.691090e-01
2.742000e+00 -7.136145e-01 -6.693264e-01
2.743000e+00 -6.917641e-01 -6.695434e-01
2.744000e+00 -6.574790e-01 -6.697598e-01
2.745000e+00 -6.740737e-01 -6.699756e-01
2.746000e+00 -6.638603e-01 -6.701910e-01
2.747000e+00 -6.628893e-01 -6.704058e-01
2.748000e+00 -6.907189e-01 -6.706201e-01
2.749000e+00 -6.758259e-01 -6.708338e-01
2.750000e+00 -6.474977e-01 -6.710471e-01
2.751000e+00 -6.499264e-01 -6.712598e-01
2.752000e+00 -6.596135e-01 -6.714719e-01
2.753000e+00 -6.716436e-01 -6.716835e-01
2.754000e+00 -6.529744e-01 -6.718946e-01
2.755000e+00 -6.554520e-01 -6.721052e-01
2.756000e+00 -6.539942e-01 -6.723152e-01
2.757000e+00 -6.570052e-01 -6.725247e-01
2.758000e+00 -6.622810e-01 -6.727336e-01
2.759000e+00 -6.476163e-01 -6.729420e-01
2.760000e+00 -6.800869e-01 -6.731498e-01
2.761000e+00 -6.477811e-01 -6.733571e-01
2.762000e+00 -6.638570e-01 -6.735639e-01
2.763000e+00 -6.605204e-01 -6.737701e-01
2.764000e+00 -6.803206e-01 -6.739757e-01
2.765000e+00 -6.576490e-01 -6.741808e-01
2.766000e+00 -6.594211e-01 -6.743853e-01
2.767000e+00 -7.140881e-01 -6.745893e-01
2.768000e+00 -6.981493e-01 -6.747928e-01
2.769000e+00 -6.863976e-01 -6.749956e-01
2.770000e+00 -7.066316e-01 -6.751980e-01
2.771000e+00 -6.787234e-01 -6.753997e-01
2.772000e+00 -6.675609e-01 -6.756009e-01
2.773000e+00 -6.812867e-01 -6.758015e-01
2.774000e+00 -6.548850e-01 -6.760016e-01
2.775000e+00 -6.869102e-01 -6.762011e-01
2.776000e+00 -6.796235e-01 -6.764000e-01
2.777000e+00 -6.542642e-01 -6.765984e-01
2.778000e+00 -6.852435e-01 -6.767962e-01
2.779000e+00 -6.950851e-01 -6.769934e-01
2.780000e+00 -6.955378e-01 -6.771901e-01
2.781000e+00 -6.803232e-01 -6.773862e-01
2.782000e+00 -6.569532e-01 -6.775817e-01
2.783000e+00 -6.628034e-01 -6.777766e-01
2.784000e+00 -7.084410e-01 -6.779710e-01
2.785000e+00 -6.691439e-01 -6.781647e-01
2.786000e+00 -6.754426e-01 -6.783579e-01
2.787000e+00 -6.535441e-01 -6.785505e-01
2.788000e+00 -6.959388e-01 -6.787426e-01
2.789000e+00 -6.610545e-01 -6.789340e-01
2.790000e+00 -6.920122e-01 -6.791249e-01
2.791000e+00 -6.829841e-01 -6.793151e-01
2.792000e+00 -6.642450e-01 -6.795048e-01
2.793000e+00 -6.889672e-01 -6.796939e-01
2.794000e+00 -6.534073e-01 -6.798824e-01
2.795000e+00 -6.314989e-01 -6.800703e-01
2.796000e+00 -7.116764e-01 -6.802576e-01
2.797000e+00 -6.993258e-01 -6.804444e-01
2.798000e+00 -6.657545e-01 -6.806305e-01
2.799000e+00 -6.850594e-01 -6.808160e-01
2.800000e+00 -6.800459e-01 -6.810010e-01
2.801000e+00 -6.541033e-01 -6.811853e-01
2.802000e+00 -6.976350e-01 -6.813690e-01
2.803000e+00 -6.811456e-01 -6.815521e-01
2.804000e+00 -6.634856e-01 -6.817347e-01
2.805000e+00 -7.083805e-01 -6.819166e-01
2.806000e+00 -6.843943e-01 -6.820979e-01
2.807000e+00 -7.267206e-01 -6.822786e-01
2.808000e+00 -7.141683e-01 -6.824587e-01
2.809000e+00 -6.702170e-01 -6.826381e-01
2.810000e+00 -6.619621e-01 -6.828170e-01
2.811000e+00 -7.150512e-01 -6.829953e-01
2.812000e+00 -6.613969e-01 -6.831729e-01
2.813000e+00 -6.963275e-01 -6.833499e-01
2.814000e+00 -6.978391e-01 -6.835263e-01
2.815000e+00 -6.936538e-01 -6.837021e-01
2.816000e+00 -7.012780e-01 -6.838773e-01
2.817000e+00 -6.958927e-01 -6.840518e-01
2.818000e+00 -6.650993e-01 -6.842258e-01
2.819000e+00 -7.239977e-01 -6.843991e-01
2.820000e+00 -7.098504e-01 -6.845717e-01
2.821000e+00 -6.442100e-01 -6.847438e-01
2.822000e+00 -6.749057e-01 -6.849152e-01
2.823000e+00 -6.879165e-01 -6.850860e-01
2.824000e+00 -6.948913e-01 -6.852562e-01
2.825000e+00 -6.973255e-01 -6.854257e-01
2.826000e+00 -6.979784e-01 -6.855946e-01
2.827000e+00 -6.958975e-01 -6.857629e-01
2.828000e+00 -6.555696e-01 -6.859305e-01
2.829000e+00 -6.837169e-01 -6.860975e-01
2.830000e+00 -6.514315e-01 -6.862638e-01
2.831000e+00 -6.787705e-01 -6.864296e-01
2.832000e+00 -7.215402e-01 -6.865946e-01
2.833000e+00 -7.084268e-01 -6.867591e-01
2.834000e+00 -6.641130e-01 -6.869229e-01
2.835000e+00 -6.673866e-01 -6.870860e-01
2.836000e+00 -7.209623e-01 -6.872485e-01
2.837000e+00 -6.917235e-01 -6.874104e-01
2.838000e+00 -6.819798e-01 -6.875716e-01
2.839000e+00 -6.709673e-01 -6.877322e-01
2.840000e+00 -6.747326e-01 -6.878921e-01
2.841000e+00 -7.274875e-01 -6.880513e-01
2.842000e+00 -6.796798e-01 -6.882099e-01
2.843000e+00 -6.999166e-01 -6.883679e-01
2.844000e+00 -7.099237e-01 -6.885252e-01
2.845000e+00 -6.988046e-01 -6.886818e-01
2.846000e+00 -6.791021e-01 -6.888378e-01
2.847000e+00 -7.060858e-01 -6.889931e-01
2.848000e+00 -7.062664e-01 -6.891478e-01
2.849000e+00 -6.892214e-01 -6.893018e-01
2.850000e+00 -7.234585e-01 -6.894552e-01
2.851000e+00 -6.899977e-01 -6.896078e-01
2.852000e+00 -6.974450e-01 -6.897599e-01
2.853000e+00 -6.801068e-01 -6.899112e-01
2.854000e+00 -6.730786e-01 -6.900619e-01
2.855000e+00 -6.998118e-01 -6.902119e-01
2.856000e+00 -7.008018e-01 -6.903612e-01
2.857000e+00 -6.713842e-01 -6.905099e-01
2.858000e+00 -7.336551e-01 -6.906579e-01
2.859000e+00 -6.645805e-01 -6.908053e-01
2.860000e+00 -7.224371e-01 -6.909519e-01
2.861000e+00 -7.140617e-01 -6.910979e-01
2.862000e+00 -6.898616e-01 -6.912432e-01
2.863000e+00 -6.735932e-01 -6.913878e-01
2.864000e+00 -6.886560e-01 -6.915318e-01
2.865000e+00 -7.102403e-01 -6.916751e-01
2.866000e+00 -6.582634e-01 -6.918176e-01
2.867000e+00 -6.763455e-01 -6.919596e-01
2.868000e+00 -6.957439e-01 -6.921008e-01
2.869000e+00 -7.182307e-01 -6.922413e-01
2.870000e+00 -6.849019e-01 -6.923812e-01
2.871000e+00 -7.290042e-01 -6.925203e-01
2.872000e+00 -7.129552e-01 -6.926588e-01
2.873000e+00 -6.844102e-01 -6.927966e-01
2.874000e+00 -6.958034e-01 -6.929337e-01
2.875000e+00 -7.100172e-01 -6.930701e-01
2.876000e+00 -6.837226e-01 -6.932059e-01
2.877000e+00 -6.711527e-01 -6.933409e-01
2.878000e+00 -6.892997e-01 -6.934752e-01
2.879000e+00 -7.043318e-01 -6.936089e-01
2.880000e+00 -6.570488e-01 -6.937418e-01
2.881000e+00 -7.167877e-01 -6.938741e-01
2.882000e+00 -6.823577e-01 -6.940056e-01
2.883000e+00 -7.016600e-01 -6.941365e-01
2.884000e+00 -7.219778e-01 -6.942666e-01
2.885000e+00 -6.846790e-01 -6.943961e-01
2.886000e+00 -6.630072e-01 -6.945248e-01
2.887000e+00 -6.794854e-01 -6.946529e-01
2.888000e+00 -6.855667e-01 -6.947802e-01
2.889000e+00 -6.995559e-01 -6.949068e-01
2.890000e+00 -7.155126e-01 -6.950328e-01
2.891000e+00 -6.610214e-01 -6.951580e-01
2.892000e+00 -7.072288e-01 -6.952825e-01
2.893000e+00 -7.244945e-01 -6.954063e-01
2.894000e+00 -7.214974e-01 -6.955294e-01
2.895000e+00 -7.160582e-01 -6.956518e-01
2.896000e+00 -6.777051e-01 -6.957735e-01
2.897000e+00 -6.839263e-01 -6.958944e-01
2.898000e+00 -6.771845e-01 -6.960147e-01
2.899000e+00 -6.572300e-01 -6.961342e-01
2.900000e+00 -7.251164e-01 -6.962530e-01
2.901000e+00 -6.841859e-01 -6.963711e-01
2.902000e+00 -6.958358e-01 -6.964885e-01
2.903000e+00 -6.903669e-01 -6.966051e-01
2.904000e+00 -7.154241e-01 -6.967210e-01
2.905000e+00 -7.052460e-01 -6.968363e-01
2.906000e+00 -7.093550e-01 -6.969508e-01
2.907000e+00 -6.746787e-01 -6.970645e-01
2.908000e+00 -6.875050e-01 -6.971776e-01
2.909000e+00 -6.845178e-01 -6.972899e-01
2.910000e+00 -7.072694e-01 -6.974015e-01
2.911000e+00 -6.772970e-01 -6.975123e-01
2.912000e+00 -6.863134e-01 -6.976225e-01
2.913000e+00 -6.951460e-01 -6.977319e-01
2.914000e+00 -6.999425e-01 -6.978406e-01
2.915000e+00 -7.004423e-01 -6.979485e-01
2.916000e+00 -6.753738e-01 -6.980557e-01
2.917000e+00 -6.810642e-01 -6.981622e-01
2.918000e+00 -7.138382e-01 -6.982680e-01
2.919000e+00 -7.293810e-01 -6.983730e-01
2.920000e+00 -6.992818e-01 -6.984773e-01
2.921000e+00 -6.994244e-01 -6.985808e-01
2.922000e+00 -7.565650e-01 -6.986836e-01
2.923000e+00 -6.907154e-01 -6.987857e-01
2.924000e+00 -6.937220e-01 -6.988870e-01
2.925000e+00 -7.234082e-01 -6.989876e-01
2.926000e+00 -7.110219e-01 -6.990875e-01
2.927000e+00 -7.306615e-01 -6.991866e-01
2.928000e+00 -7.245742e-01 -6.992849e-01
2.929000e+00 -6.984865e-01 -6.993826e-01
2.930000e+00 -7.102063e-01 -6.994794e-01
2.931000e+00 -7.014675e-01 -6.995756e-01
2.932000e+00 -7.439510e-01 -6.996710e-01
2.933000e+00 -7.022491e-01 -6.997656e-01
2.934000e+00 -7.219860e-01 -6.998595e-01
2.935000e+00 -7.143751e-01 -6.999526e-01
2.936000e+00 -7.024065e-01 -7.000450e-01
2.937000e+00 -6.981097e-01 -7.001367e-01
2.938000e+00 -6.797356e-01 -7.002276e-01
2.939000e+00 -6.904183e-01 -7.003178e-01
2.940000e+00 -7.140543e-01 -7.004072e-01
2.941000e+00 -7.166170e-01 -7.004958e-01
2.942000e+00 -7.181500e-01 -7.005837e-01
2.943000e+00 -7.124244e-01 -7.006708e-01
2.944000e+00 -6.833380e-01 -7.007572e-01
2.945000e+00 -7.061124e-01 -7.008428e-01
2.946000e+00 -7.077393e-01 -7.009277e-01
2.947000e+00 -6.952486e-01 -7.010118e-01
2.948000e+00 -6.681084e-01 -7.010952e-01
2.949000e+00 -7.096728e-01 -7.011778e-01
2.950000e+00 -7.079805e-01 -7.012596e-01
2.951000e+00 -6.691463e-01 -7.013407e-01
2.952000e+00 -6.783944e-01 -7.014210e-01
2.953000e+00 -7.079568e-01 -7.015006e-01
2.954000e+00 -6.941395e-01 -7.015794e-01
2.955000e+00 -7.332324e-01 -7.016574e-01
2.956000e+00 -7.115768e-01 -7.017347e-01
2.957000e+00 -6.709053e-01 -7.018112e-01
2.958000e+00 -7.062520e-01 -7.018869e-01
2.959000e+00 -6.841439e-01 -7.019619e-01
2.960000e+00 -7.100142e-01 -7.020361e-01
2.961000e+00 -7.000631e-01 -7.021095e-01
2.962000e+00 -6.843490e-01 -7.021822e-01
2.963000e+00 -6.755851e-01 -7.022541e-01
2.964000e+00 -7.245522e-01 -7.023252e-01
2.965000e+00 -7.135607e-01 -7.023956e-01
2.966000e+00 -6.721372e-01 -7.024652e-01
2.967000e+00 -7.049722e-01 -7.025340e-01
2.968000e+00 -6.869447e-01 -7.026021e-01
2.969000e+00 -6.917109e-01 -7.026694e-01
2.970000e+00 -7.201248e-01 -7.027359e-01
2.971000e+00 -7.135357e-01 -7.028016e-01
2.972000e+00 -6.920840e-01 -7.028666e-01
2.973000e+00 -6.969335e-01 -7.029308e-01
2.974000e+00 -6.972805e-01 -7.029942e-01
2.975000e+00 -6.751318e-01 -7.030568e-01
2.976000e+00 -6.981335e-01 -7.031187e-01
2.977000e+00 -7.092609e-01 -7.031797e-01
2.978000e+00 -7.333359e-01 -7.032401e-01
2.979000e+00 -6.821172e-01 -7.032996e-01
2.980000e+00 -6.894326e-01 -7.033583e-01
2.981000e+00 -6.978857e-01 -7.034163e-01
2.982000e+00 -7.167835e-01 -7.034735e-01
2.983000e+00 -7.069895e-01 -7.035299e-01
2.984000e+00 -7.052747e-01 -7.035856e-01
2.985000e+00 -7.163521e-01 -7.036404e-01
2.986000e+00 -7.142957e-01 -7.036945e-01
2.987000e+00 -6.988795e-01 -7.037478e-01
2.988000e+00 -7.172813e-01 -7.038003e-01
2.989000e+00 -6.965312e-01 -7.038520e-01
2.990000e+00 -7.018731e-01 -7.039030e-01
2.991000e+00 -7.072660e-01 -7.039531e-01
2.992000e+00 -7.231248e-01 -7.040025e-01
2.993000e+00 -7.402108e-01 -7.040511e-01
2.994000e+00 -6.798846e-01 -7.040989e-01
2.995000e+00 -6.780741e-01 -7.041459e-01
2.996000e+00 -6.855771e-01 -7.041921e-01
2.997000e+00 -7.151485e-01 -7.042376e-01
2.998000e+00 -7.221065e-01 -7.042823e-01
2.999000e+00 -6.835038e-01 -7.043261e-01
3.000000e+00 -7.134750e-01 -7.043692e-01
3.001000e+00 -6.860516e-01 -7.044115e-01
3.002000e+00 -6.794548e-01 -7.044530e-01
3.003000e+00 -6.940178e-01 -7.044938e-01
3.004000e+00 -6.943600e-01 -7.045337e-01
3.005000e+00 -7.266079e-01 -7.045728e-01
3.006000e+00 -6.897455e-01 -7.046112e-01
3.007000e+00 -7.112929e-01 -7.046488e-01
3.008000e+00 -6.555666e-01 -7.046856e-01
3.009000e+00 -7.046873e-01 -7.047215e-01
3.010000e+00 -6.823328e-01 -7.047567e-01
3.011000e+00 -7.173781e-01 -7.047911e-01
3.012000e+00 -6.780844e-01 -7.048248e-01
3.013000e+00 -7.405484e-01 -7.048576e-01
3.014000e+00 -6.852588e-01 -7.048896e-01
3.015000e+00 -7.020922e-01 -7.049208e-01
3.016000e+00 -6.967736e-01 -7.049513e-01
3.017000e+00 -7.317304e-01 -7.049809e-01
3.018000e+00 -6.895040e-01 -7.050098e-01
3.019000e+00 -6.890439e-01 -7.050379e-01
3.020000e+00 -7.010716e-01 -7.050651e-01
3.021000e+00 -7.077002e-01 -7.050916e-01
3.022000e+00 -6.762629e-01 -7.051173e-01
3.023000e+00 -7.112426e-01 -7.051422e-01
3.024000e+00 -7.137328e-01 -7.051663e-01
3.025000e+00 -7.216755e-01 -7.051896e-01
3.026000e+00 -6.969836e-01 -7.052121e-01
3.027000e+00 -7.080305e-01 -7.052338e-01
3.028000e+00 -7.149797e-01 -7.052547e-01
3.029000e+00 -6.977706e-01 -7.052749e-01
3.030000e+00 -6.899934e-01 -7.052942e-01
3.031000e+00 -7.381638e-01 -7.053127e-01
3.032000e+00 -7.140012e-01 -7.053304e-01
3.033000e+00 -6.980474e-01 -7.053474e-01
3.034000e+00 -7.184568e-01 -7.053635e-01
3.035000e+00 -7.161308e-01 -7.053789e-01
3.036000e+00 -7.021097e-01 -7.053934e-01
3.037000e+00 -7.066123e-01 -7.054072e-01
3.038000e+00 -7.011910e-01 -7.054201e-01
3.039000e+00 -6.726713e-01 -7.054323e-01
3.040000e+00 -7.040829e-01 -7.054436e-01
3.041000e+00 -6.883924e-01 -7.054542e-01
3.042000e+00 -7.295750e-01 -7.054640e-01
3.043000e+00 -7.071509e-01 -7.054729e-01
3.044000e+00 -7.286809e-01 -7.054811e-01
3.045000e+00 -6.767237e-01 -7.054885e-01
3.046000e+00 -6.742374e-01 -7.054950e-01
3.047000e+00 -6.887438e-01 -7.055008e-01
3.048000e+00 -7.413145e-01 -7.055058e-01
3.049000e+00 -7.205893e-01 -7.055100e-01
3.050000e+00 -7.261710e-01 -7.055134e-01
3.051000e+00 -6.832299e-01 -7.055159e-01
3.052000e+00 -7.091674e-01 -7.055177e-01
3.053000e+00 -7.065584e-01 -7.055187e-01
3.054000e+00 -7.028017e-01 -7.055189e-01
3.055000e+00 -7.107951e-01 -7.055183e-01
3.056000e+00 -7.082142e-01 -7.055169e-01
3.057000e+00 -7.262004e-01 -7.055147e-01
3.058000e+00 -7.036097e-01 -7.055117e-01
3.059000e+00 -6.832643e-01 -7.055079e-01
3.060000e+00 -7.432613e-01 -7.055033e-01
3.061000e+00 -6.903942e-01 -7.054979e-01
3.062000e+00 -7.074979e-01 -7.054917e-01
3.063000e+00 -7.037982e-01 -7.054847e-01
3.064000e+00 -7.340410e-01 -7.054769e-01
3.065000e+00 -6.923685e-01 -7.054683e-01
3.066000e+00 -7.233758e-01 -7.054590e-01
3.067000e+00 -7.098974e-01 -7.054488e-01
3.068000e+00 -7.216628e-01 -7.054378e-01
3.069000e+00 -7.160622e-01 -7.054260e-01
3.070000e+00 -6.889636e-01 -7.054135e-01
3.071000e+00 -7.142899e-01 -7.054001e-01
3.072000e+00 -6.991793e-01 -7.053859e-01
3.073000e+00 -7.131377e-01 -7.053710e-01
3.074000e+00 -7.017517e-01 -7.053552e-01
3.075000e+00 -7.156391e-01 -7.053387e-01
3.076000e+00 -7.160414e-01 -7.053213e-01
3.077000e+00 -6.968740e-01 -7.053032e-01
3.078000e+00 -7.020357e-01 -7.052842e-01
3.079000e+00 -7.099585e-01 -7.052645e-01
3.080000e+00 -6.878221e-01 -7.052440e-01
3.081000e+00 -6.913557e-01 -7.052227e-01
3.082000e+00 -7.727180e-01 -7.052005e-01
3.083000e+00 -7.086807e-01 -7.051776e-01
3.084000e+00 -7.320439e-01 -7.051539e-01
3.085000e+00 -6.905466e-01 -7.051294e-01
3.086000e+00 -6.945703e-01 -7.051041e-01
3.087000e+00 -7.006200e-01 -7.050780e-01
3.088000e+00 -6.998013e-01 -7.050511e-01
3.089000e+00 -7.101608e-01 -7.050235e-01
3.090000e+00 -7.038951e-01 -7.049950e-01
3.091000e+00 -7.040027e-01 -7.049657e-01
3.092000e+00 -7.178646e-01 -7.049357e-01
3.093000e+00 -7.161032e-01 -7.049048e-01
3.094000e+00 -7.052473e-01 -7.048732e-01
3.095000e+00 -7.175085e-01 -7.048408e-01
3.096000e+00 -7.404704e-01 -7.048076e-01
3.097000e+00 -7.286055e-01 -7.047735e-01
3.098000e+00 -6.927501e-01 -7.047387e-01
3.099000e+00 -6.912710e-01 -7.047032e-01
3.100000e+00 -6.913487e-01 -7.046668e-01
3.101000e+00 -7.075303e-01 -7.046296e-01
3.102000e+00 -7.138128e-01 -7.045916e-01
3.103000e+00 -7.106893e-01 -7.045529e-01
3.104000e+00 -7.009103e-01 -7.045134e-01
3.105000e+00 -7.109132e-01 -7.044730e-01
3.106000e+00 -7.000731e-01 -7.044319e-01
3.107000e+00 -6.902593e-01 -7.043900e-01
3.108000e+00 -7.019638e-01 -7.043474e-01
3.109000e+00 -6.865034e-01 -7.043039e-01
3.110000e+00 -7.086816e-01 -7.042596e-01
3.111000e+00 -7.032129e-01 -7.042146e-01
3.112000e+00 -7.222717e-01 -7.041688e-01
3.113000e+00 -6.992887e-01 -7.041222e-01
3.114000e+00 -7.053825e-01 -7.040748e-01
3.115000e+00 -6.927857e-01 -7.040266e-01
3.116000e+00 -7.494422e-01 -7.039777e-01
3.117000e+00 -6.947460e-01 -7.039279e-01
3.118000e+00 -6.945857e-01 -7.038774e-01
3.119000e+00 -7.049199e-01 -7.038261e-01
3.120000e+00 -7.049724e-01 -7.037740e-01
3.121000e+00 -7.158963e-01 -7.037212e-01
3.122000e+00 -6.921561e-01 -7.036675e-01
3.123000e+00 -7.129598e-01 -7.036131e-01
3.124000e+00 -7.024898e-01 -7.035579e-01
3.125000e+00 -6.975004e-01 -7.035019e-01
3.126000e+00 -6.936020e-01 -7.034452e-01
3.127000e+00 -7.364580e-01 -7.033877e-01
3.128000e+00 -6.863411e-01 -7.033293e-01
3.129000e+00 -6.796088e-01 -7.032703e-01
3.130000e+00 -7.095821e-01 -7.032104e-01
3.131000e+00 -7.032587e-01 -7.031498e-01
3.132000e+00 -7.225506e-01 -7.030884e-01
3.133000e+00 -7.090671e-01 -7.030262e-01
3.134000e+00 -6.872152e-01 -7.029633e-01
3.135000e+00 -7.007161e-01 -7.028995e-01
3.136000e+00 -6.941694e-01 -7.028350e-01
3.137000e+00 -7.233969e-01 -7.027698e-01
3.138000e+00 -7.146030e-01 -7.027038e-01
3.139000e+00 -7.213344e-01 -7.026370e-01
3.140000e+00 -6.783814e-01 -7.025694e-01
3.141000e+00 -6.902210e-01 -7.025010e-01
3.142000e+00 -7.027190e-01 -7.024319e-01
3.143000e+00 -6.838279e-01 -7.023621e-01
3.144000e+00 -7.338349e-01 -7.022914e-01
3.145000e+00 -6.846896e-01 -7.022200e-01
3.146000e+00 -6.953452e-01 -7.021479e-01
3.147000e+00 -7.147912e-01 -7.020749e-01
3.148000e+00 -7.173862e-01 -7.020013e-01
3.149000e+00 -6.964616e-01 -7.019268e-01
3.150000e+00 -6.983804e-01 -7.018516e-01
3.151000e+00 -7.032105e-01 -7.017756e-01
3.152000e+00 -7.052460e-01 -7.016989e-01
3.153000e+00 -6.950837e-01 -7.016214e-01
3.154000e+00 -6.877347e-01 -7.015431e-01
3.155000e+00 -7.326811e-01 -7.014641e-01
3.156000e+00 -6.894574e-01 -7.013844e-01
3.157000e+00 -7.235073e-01 -7.013039e-01
3.158000e+00 -7.121946e-01 -7.012226e-01
3.159000e+00 -7.005370e-01 -7.011406e-01
3.160000e+00 -6.924410e-01 -7.010578e-01
3.161000e+00 -6.970686e-01 -7.009743e-01
3.162000e+00 -6.967660e-01 -7.008900e-01
3.163000e+00 -6.873263e-01 -7.008049e-01
3.164000e+00 -7.099017e-01 -7.007192e-01
3.165000e+00 -7.203144e-01 -7.006326e-01
3.166000e+00 -6.920390e-01 -7.005453e-01
3.167000e+00 -7.103757e-01 -7.004573e-01
3.168000e+00 -7.316145e-01 -7.003685e-01
3.169000e+00 -7.030665e-01 -7.002790e-01
3.170000e+00 -7.130953e-01 -7.001888e-01
3.171000e+00 -6.833130e-01 -7.000978e-01
3.172000e+00 -6.900635e-01 -7.000060e-01
3.173000e+00 -6.712140e-01 -6.999135e-01
3.174000e+00 -6.710711e-01 -6.998203e-01
3.175000e+00 -7.098102e-01 -6.997263e-01
3.176000e+00 -7.253286e-01 -6.996316e-01
3.177000e+00 -7.232902e-01 -6.995362e-01
3.178000e+00 -6.989992e-01 -6.994400e-01
3.179000e+00 -6.871168e-01 -6.993431e-01
3.180000e+00 -6.793005e-01 -6.992454e-01
3.181000e+00 -7.091827e-01 -6.991471e-01
3.182000e+00 -6.958802e-01 -6.990479e-01
3.183000e+00 -6.951624e-01 -6.989481e-01
3.184000e+00 -7.017447e-01 -6.988475e-01
3.185000e+00 -6.798332e-01 -6.987462e-01
3.186000e+00 -7.158218e-01 -6.986442e-01
3.187000e+00 -6.841472e-01 -6.985414e-01
3.188000e+00 -6.875618e-01 -6.984379e-01
3.189000e+00 -6.975741e-01 -6.983337e-01
3.190000e+00 -7.175912e-01 -6.982288e-01
3.191000e+00 -6.901864e-01 -6.981231e-01
3.192000e+00 -7.204022e-01 -6.980167e-01
3.193000e+00 -6.925866e-01 -6.979096e-01
3.194000e+00 -7.258420e-01 -6.978018e-01
3.195000e+00 -7.147646e-01 -6.976933e-01
3.196000e+00 -7.079920e-01 -6.975840e-01
3.197000e+00 -7.097078e-01 -6.974740e-01
3.198000e+00 -7.031273e-01 -6.973633e-01
3.199000e+00 -7.131848e-01 -6.972519e-01
3.200000e+00 -7.287304e-01 -6.971398e-01
3.201000e+00 -7.092597e-01 -6.970270e-01
3.202000e+00 -7.107330e-01 -6.969134e-01
3.203000e+00 -7.099653e-01 -6.967992e-01
3.204000e+00 -6.706864e-01 -6.966842e-01
3.205000e+00 -7.105531e-01 -6.965686e-01
3.206000e+00 -6.710825e-01 -6.964522e-01
3.207000e+00 -6.638805e-01 -6.963351e-01
3.208000e+00 -7.050353e-01 -6.962174e-01
3.209000e+00 -7.172000e-01 -6.960989e-01
3.210000e+00 -7.119759e-01 -6.959797e-01
3.211000e+00 -7.084905e-01 -6.958598e-01
3.212000e+00 -7.073949e-01 -6.957392e-01
3.213000e+00 -7.083387e-01 -6.956180e-01
3.214000e+00 -6.929150e-01 -6.954960e-01
3.215000e+00 -6.867617e-01 -6.953733e-01
3.216000e+00 -6.880724e-01 -6.952500e-01
3.217000e+00 -7.020629e-01 -6.951259e-01
3.218000e+00 -6.854164e-01 -6.950012e-01
3.219000e+00 -6.794930e-01 -6.948758e-01
3.220000e+00 -6.986153e-01 -6.947496e-01
3.221000e+00 -6.910032e-01 -6.946228e-01
3.222000e+00 -6.817291e-01 -6.944953e-01
3.223000e+00 -7.133643e-01 -6.943672e-01
3.224000e+00 -7.122847e-01 -6.942383e-01
3.225000e+00 -7.166820e-01 -6.941088e-01
3.226000e+00 -7.128029e-01 -6.939785e-01
3.227000e+00 -6.727812e-01 -6.938476e-01
3.228000e+00 -6.819545e-01 -6.937161e-01
3.229000e+00 -6.821200e-01 -6.935838e-01
3.230000e+00 -7.143008e-01 -6.934509e-01
3.231000e+00 -6.770959e-01 -6.933173e-01
3.232000e+00 -7.221986e-01 -6.931830e-01
3.233000e+00 -6.640277e-01 -6.930481e-01
3.234000e+00 -6.788748e-01 -6.929125e-01
3.235000e+00 -6.807532e-01 -6.927762e-01
3.236000e+00 -6.938663e-01 -6.926392e-01
3.237000e+00 -6.889438e-01 -6.925016e-01
3.238000e+00 -6.561109e-01 -6.923633e-01
3.239000e+00 -7.133283e-01 -6.922244e-01
3.240000e+00 -7.052357e-01 -6.920848e-01
3.241000e+00 -6.959670e-01 -6.919445e-01
3.242000e+00 -7.139867e-01 -6.918036e-01
3.243000e+00 -7.010185e-01 -6.916620e-01
3.244000e+00 -7.033931e-01 -6.915198e-01
3.245000e+00 -6.779609e-01 -6.913769e-01
3.246000e+00 -6.783798e-01 -6.912334e-01
3.247000e+00 -6.821612e-01 -6.910892e-01
3.248000e+00 -6.716678e-01 -6.909444e-01
3.249000e+00 -7.018910e-01 -6.907989e-01
3.250000e+00 -7.216696e-01 -6.906528e-01
3.251000e+00 -7.029774e-01 -6.905060e-01
3.252000e+00 -6.830357e-01 -6.903586e-01
3.253000e+00 -7.102103e-01 -6.902105e-01
3.254000e+00 -7.003715e-01 -6.900618e-01
3.255000e+00 -6.385963e-01 -6.899125e-01
3.256000e+00 -6.599819e-01 -6.897625e-01
3.257000e+00 -6.891683e-01 -6.896119e-01
3.258000e+00 -6.670237e-01 -6.894607e-01
3.259000e+00 -7.101387e-01 -6.893088e-01
3.260000e+00 -6.927508e-01 -6.891563e-01
3.261000e+00 -6.686592e-01 -6.890032e-01
3.262000e+00 -6.656176e-01 -6.888494e-01
3.263000e+00 -7.120846e-01 -6.886951e-01
3.264000e+00 -7.016903e-01 -6.885400e-01
3.265000e+00 -6.784351e-01 -6.883844e-01
3.266000e+00 -6.571424e-01 -6.882282e-01
3.267000e+00 -7.107681e-01 -6.880713e-01
3.268000e+00 -7.039533e-01 -6.879138e-01
3.269000e+00 -6.733150e-01 -6.877557e-01
3.270000e+00 -6.604038e-01 -6.875970e-01
3.271000e+00 -6.666630e-01 -6.874377e-01
3.272000e+00 -6.963335e-01 -6.872777e-01
3.273000e+00 -6.734996e-01 -6.871172e-01
3.274000e+00 -7.070089e-01 -6.869560e-01
3.275000e+00 -6.588557e-01 -6.867943e-01
3.276000e+00 -6.830526e-01 -6.866319e-01
3.277000e+00 -6.898024e-01 -6.864689e-01
3.278000e+00 -6.948321e-01 -6.863054e-01
3.279000e+00 -7.067437e-01 -6.861412e-01
3.280000e+00 -6.724350e-01 -6.859764e-01
3.281000e+00 -6.745697e-01 -6.858111e-01
3.282000e+00 -6.675875e-01 -6.856451e-01
3.283000e+00 -6.980472e-01 -6.854786e-01
3.284000e+00 -6.774924e-01 -6.853114e-01
3.285000e+00 -6.799744e-01 -6.851437e-01
3.286000e+00 -6.445894e-01 -6.849754e-01
3.287000e+00 -6.797785e-01 -6.848065e-01
3.288000e+00 -6.801655e-01 -6.846370e-01
3.289000e+00 -6.542914e-01 -6.844669e-01
3.290000e+00 -6.951671e-01 -6.842963e-01
3.291000e+00 -6.607544e-01 -6.841251e-01
3.292000e+00 -6.508366e-01 -6.839533e-01
3.293000e+00 -6.810140e-01 -6.837809e-01
3.294000e+00 -6.837149e-01 -6.836079e-01
3.295000e+00 -6.827313e-01 -6.834344e-01
3.296000e+00 -6.872467e-01 -6.832603e-01
3.297000e+00 -6.854108e-01 -6.830857e-01
3.298000e+00 -6.671222e-01 -6.829104e-01
3.299000e+00 -6.905129e-01 -6.827347e-01
3.300000e+00 -7.336109e-01 -6.825583e-01
3.301000e+00 -7.020270e-01 -6.823814e-01
3.302000e+00 -6.602225e-01 -6.822039e-01
3.303000e+00 -6.553095e-01 -6.820259e-01
3.304000e+00 -6.749996e-01 -6.818473e-01
3.305000e+00 -7.074809e-01 -6.816682e-01
3.306000e+00 -6.457098e-01 -6.814885e-01
3.307000e+00 -6.612250e-01 -6.813083e-01
3.308000e+00 -6.347325e-01 -6.811275e-01
3.309000e+00 -6.619115e-01 -6.809462e-01
3.310000e+00 -6.942228e-01 -6.807643e-01
3.311000e+00 -6.975822e-01 -6.805819e-01
3.312000e+00 -6.959066e-01 -6.803990e-01
3.313000e+00 -6.830158e-01 -6.802155e-01
3.314000e+00 -6.536460e-01 -6.800314e-01
3.315000e+00 -6.562746e-01 -6.798469e-01
3.316000e+00 -6.900908e-01 -6.796618e-01
3.317000e+00 -6.789803e-01 -6.794762e-01
3.318000e+00 -6.449573e-01 -6.792900e-01
3.319000e+00 -7.134390e-01 -6.791034e-01
3.320000e+00 -6.937158e-01 -6.789162e-01
3.321000e+00 -7.066528e-01 -6.787284e-01
3.322000e+00 -6.705342e-01 -6.785402e-01
3.323000e+00 -6.960784e-01 -6.783514e-01
3.324000e+00 -6.957464e-01 -6.781622e-01
3.325000e+00 -7.101865e-01 -6.779724e-01
3.326000e+00 -6.678836e-01 -6.777821e-01
3.327000e+00 -6.794998e-01 -6.775912e-01
3.328000e+00 -7.084763e-01 -6.773999e-01
3.329000e+00 -6.789428e-01 -6.772081e-01
3.330000e+00 -6.869504e-01 -6.770157e-01
3.331000e+00 -6.834488e-01 -6.768229e-01
3.332000e+00 -6.799454e-01 -6.766296e-01
3.333000e+00 -6.709868e-01 -6.764357e-01
3.334000e+00 -6.454452e-01 -6.762414e-01
3.335000e+00 -6.738890e-01 -6.760465e-01
3.336000e+00 -6.740018e-01 -6.758512e-01
3.337000e+00 -6.619079e-01 -6.756554e-01
3.338000e+00 -6.936228e-01 -6.754591e-01
3.339000e+00 -6.809207e-01 -6.752623e-01
3.340000e+00 -6.758451e-01 -6.750650e-01
3.341000e+00 -6.807076e-01 -6.748672e-01
3.342000e+00 -6.778150e-01 -6.746690e-01
3.343000e+00 -6.309496e-01 -6.744703e-01
3.344000e+00 -6.936250e-01 -6.742711e-01
3.345000e+00 -6.757396e-01 -6.740714e-01
3.346000e+00 -6.932521e-01 -6.738712e-01
3.347000e+00 -7.186561e-01 -6.736706e-01
3.348000e+00 -6.384125e-01 -6.734695e-01
3.349000e+00 -6.851171e-01 -6.732680e-01
3.350000e+00 -6.383472e-01 -6.730659e-01
3.351000e+00 -6.959634e-01 -6.728635e-01
3.352000e+00 -6.810609e-01 -6.726605e-01
3.353000e+00 -6.396206e-01 -6.724571e-01
3.354000e+00 -6.713995e-01 -6.722532e-01
3.355000e+00 -6.842797e-01 -6.720489e-01
3.356000e+00 -6.753928e-01 -6.718442e-01
3.357000e+00 -6.593902e-01 -6.716389e-01
3.358000e+00 -6.439896e-01 -6.714333e-01
3.359000e+00 -6.206663e-01 -6.712272e-01
3.360000e+00 -6.998642e-01 -6.710206e-01
3.361000e+00 -7.109496e-01 -6.708136e-01
3.362000e+00 -6.873064e-01 -6.706062e-01
3.363000e+00 -6.675526e-01 -6.703983e-01
3.364000e+00 -6.718345e-01 -6.701900e-01
3.365000e+00 -6.475861e-01 -6.699812e-01
3.366000e+00 -6.635113e-01 -6.697720e-01
3.367000e+00 -6.685159e-01 -6.695624e-01
3.368000e+00 -6.560404e-01 -6.693524e-01
3.369000e+00 -7.027734e-01 -6.691419e-01
3.370000e+00 -6.874605e-01 -6.689310e-01
3.371000e+00 -6.499800e-01 -6.687197e-01
3.372000e+00 -6.699183e-01 -6.685080e-01
3.373000e+00 -6.783182e-01 -6.682959e-01
3.374000e+00 -6.413615e-01 -6.680833e-01
3.375000e+00 -6.635948e-01 -6.678704e-01
3.376000e+00 -6.691094e-01 -6.676570e-01
3.377000e+00 -6.917622e-01 -6.674432e-01
3.378000e+00 -6.696944e-01 -6.672290e-01
3.379000e+00 -6.800030e-01 -6.670144e-01
3.380000e+00 -6.780600e-01 -6.667994e-01
3.381000e+00 -6.754456e-01 -6.665840e-01
3.382000e+00 -6.529545e-01 -6.663682e-01
3.383000e+00 -6.698969e-01 -6.661520e-01
3.384000e+00 -6.333067e-01 -6.659355e-01
3.385000e+00 -6.743933e-01 -6.657185e-01
3.386000e+00 -6.693254e-01 -6.655011e-01
3.387000e+00 -6.431167e-01 -6.652834e-01
3.388000e+00 -6.697218e-01 -6.650653e-01
3.389000e+00 -6.367029e-01 -6.648467e-01
3.390000e+00 -6.571277e-01 -6.646278e-01
3.391000e+00 -6.346205e-01 -6.644086e-01
3.392000e+00 -6.224689e-01 -6.641889e-01
3.393000e+00 -6.670503e-01 -6.639689e-01
3.394000e+00 -6.521135e-01 -6.637485e-01
3.395000e+00 -6.939648e-01 -6.635278e-01
3.396000e+00 -6.602146e-01 -6.633066e-01
3.397000e+00 -6.793647e-01 -6.630852e-01
3.398000e+00 -6.529394e-01 -6.628633e-01
3.399000e+00 -6.701029e-01 -6.626411e-01
3.400000e+00 -6.771255e-01 -6.624185e-01
3.401000e+00 -6.980077e-01 -6.621956e-01
3.402000e+00 -6.779274e-01 -6.619723e-01
3.403000e+00 -6.433473e-01 -6.617487e-01
3.404000e+00 -6.390854e-01 -6.615247e-01
3.405000e+00 -6.721751e-01 -6.613004e-01
3.406000e+00 -6.491057e-01 -6.610757e-01
3.407000e+00 -6.784732e-01 -6.608507e-01
3.408000e+00 -6.677084e-01 -6.606254e-01
3.409000e+00 -6.637517e-01 -6.603997e-01
3.410000e+00 -6.486471e-01 -6.601736e-01
3.411000e+00 -6.662822e-01 -6.599473e-01
3.412000e+00 -6.587297e-01 -6.597206e-01
3.413000e+00 -6.547988e-01 -6.594936e-01
3.414000e+00 -6.587989e-01 -6.592662e-01
3.415000e+00 -6.303628e-01 -6.590386e-01
3.416000e+00 -6.727886e-01 -6.588106e-01
3.417000e+00 -6.896781e-01 -6.585823e-01
3.418000e+00 -6.535162e-01 -6.583536e-01
3.419000e+00 -6.496675e-01 -6.581247e-01
3.420000e+00 -6.554459e-01 -6.578954e-01
3.421000e+00 -6.588404e-01 -6.576659e-01
3.422000e+00 -6.815713e-01 -6.574360e-01
3.423000e+00 -6.556300e-01 -6.572058e-01
3.424000e+00 -6.651156e-01 -6.569753e-01
3.425000e+00 -6.397552e-01 -6.567446e-01
3.426000e+00 -6.727718e-01 -6.565135e-01
3.427000e+00 -6.420783e-01 -6.562821e-01
3.428000e+00 -6.670626e-01 -6.560504e-01
3.429000e+00 -6.944176e-01 -6.558184e-01
3.430000e+00 -6.461472e-01 -6.555862e-01
3.431000e+00 -6.199564e-01 -6.553536e-01
3.432000e+00 -6.374911e-01 -6.551208e-01
3.433000e+00 -6.477901e-01 -6.548877e-01
3.434000e+00 -6.583276e-01 -6.546543e-01
3.435000e+00 -6.609725e-01 -6.544206e-01
3.436000e+00 -6.565852e-01 -6.541866e-01
3.437000e+00 -6.547767e-01 -6.539524e-01
3.438000e+00 -6.562844e-01 -6.537179e-01
3.439000e+00 -6.847686e-01 -6.534831e-01
3.440000e+00 -6.331173e-01 -6.532481e-01
3.441000e+00 -6.508980e-01 -6.530128e-01
3.442000e+00 -6.497581e-01 -6.527772e-01
3.443000e+00 -6.311238e-01 -6.525413e-01
3.444000e+00 -6.374780e-01 -6.523052e-01
3.445000e+00 -6.362307e-01 -6.520689e-01
3.446000e+00 -6.483235e-01 -6.518323e-01
3.447000e+00 -6.294269e-01 -6.515954e-01
3.448000e+00 -6.457999e-01 -6.513583e-01
3.449000e+00 -6.239001e-01 -6.511210e-01
3.450000e+00 -5.871438e-01 -6.508834e-01
3.451000e+00 -6.151673e-01 -6.506455e-01
3.452000e+00 -6.723733e-01 -6.504074e-01
3.453000e+00 -6.450500e-01 -6.501691e-01
3.454000e+00 -6.793061e-01 -6.499305e-01
3.455000e+00 -6.391976e-01 -6.496917e-01
3.456000e+00 -6.421143e-01 -6.494527e-01
3.457000e+00 -6.580902e-01 -6.492134e-01
3.458000e+00 -6.555170e-01 -6.489740e-01
3.459000e+00 -6.183460e-01 -6.487342e-01
3.460000e+00 -6.596894e-01 -6.484943e-01
3.461000e+00 -6.362039e-01 -6.482542e-01
3.462000e+00 -6.740451e-01 -6.480138e-01
3.463000e+00 -6.660621e-01 -6.477732e-01
3.464000e+00 -6.224708e-01 -6.475324e-01
3.465000e+00 -6.105432e-01 -6.472914e-01
3.466000e+00 -6.341288e-01 -6.470501e-01
3.467000e+00 -6.697331e-01 -6.468087e-01
3.468000e+00 -6.430393e-01 -6.465671e-01
3.469000e+00 -6.462301e-01 -6.463252e-01
3.470000e+00 -6.515323e-01 -6.460832e-01
3.471000e+00 -6.050641e-01 -6.458409e-01
3.472000e+00 -6.882782e-01 -6.455985e-01
3.473000e+00 -6.502265e-01 -6.453559e-01
3.474000e+00 -6.338491e-01 -6.451130e-01
3.475000e+00 -6.578444e-01 -6.448700e-01
3.476000e+00 -6.914977e-01 -6.446268e-01
3.477000e+00 -6.323628e-01 -6.443834e-01
3.478000e+00 -6.195915e-01 -6.441399e-01
3.479000e+00 -6.468490e-01 -6.438961e-01
3.480000e+00 -6.417771e-01 -6.436522e-01
3.481000e+00 -6.528551e-01 -6.434081e-01
3.482000e+00 -6.460896e-01 -6.431638e-01
3.483000e+00 -6.540312e-01 -6.429194e-01
3.484000e+00 -6.513702e-01 -6.426748e-01
3.485000e+00 -6.828408e-01 -6.424300e-01
3.486000e+00 -6.932549e-01 -6.421851e-01
3.487000e+00 -6.465532e-01 -6.419399e-01
3.488000e+00 -6.381447e-01 -6.416947e-01
3.489000e+00 -6.022045e-01 -6.414493e-01
3.490000e+00 -6.476360e-01 -6.412037e-01
3.491000e+00 -6.626736e-01 -6.409579e-01
3.492000e+00 -6.371565e-01 -6.407121e-01
3.493000e+00 -6.511625e-01 -6.404660e-01
3.494000e+00 -6.565801e-01 -6.402198e-01
3.495000e+00 -6.442310e-01 -6.399735e-01
3.496000e+00 -6.486156e-01 -6.397271e-01
3.497000e+00 -6.786217e-01 -6.394804e-01
3.498000e+00 -6.313156e-01 -6.392337e-01
3.499000e+00 -6.575825e-01 -6.389868e-01
3.500000e+00 -6.454872e-01 -6.387398e-01
3.501000e+00 -6.642602e-01 -6.384927e-01
3.502000e+00 -6.748316e-01 -6.382454e-01
3.503000e+00 -6.704943e-01 -6.379980e-01
3.504000e+00 -6.248563e-01 -6.377505e-01
3.505000e+00 -6.473116e-01 -6.375028e-01
3.506000e+00 -6.513315e-01 -6.372550e-01
3.507000e+00 -6.489398e-01 -6.370071e-01
3.508000e+00 -6.459756e-01 -6.367591e-01
3.509000e+00 -6.355751e-01 -6.365110e-01
3.510000e+00 -6.418455e-01 -6.362628e-01
3.511000e+00 -6.559069e-01 -6.360145e-01
3.512000e+00 -6.551469e-01 -6.357660e-01
3.513000e+00 -6.188562e-01 -6.355175e-01
3.514000e+00 -6.370382e-01 -6.352688e-01
3.515000e+00 -6.552665e-01 -6.350201e-01
3.516000e+00 -6.142728e-01 -6.347712e-01
3.517000e+00 -6.088016e-01 -6.345223e-01
3.518000e+00 -6.596553e-01 -6.342732e-01
3.519000e+00 -6.467419e-01 -6.340241e-01
3.520000e+00 -6.294790e-01 -6.337749e-01
3.521000e+00 -6.566943e-01 -6.335256e-01
3.522000e+00 -6.316280e-01 -6.332762e-01
3.523000e+00 -6.304270e-01 -6.330267e-01
3.524000e+00 -6.234618e-01 -6.327771e-01
3.525000e+00 -6.570750e-01 -6.325275e-01
3.526000e+00 -6.405577e-01 -6.322778e-01
3.527000e+00 -6.362882e-01 -6.320280e-01
3.528000e+00 -6.005687e-01 -6.317781e-01
3.529000e+00 -6.078831e-01 -6.315282e-01
3.530000e+00 -6.113945e-01 -6.312782e-01
3.531000e+00 -6.566654e-01 -6.310281e-01
3.532000e+00 -6.072559e-01 -6.307780e-01
3.533000e+00 -6.352749e-01 -6.305278e-01
3.534000e+00 -6.505226e-01 -6.302776e-01
3.535000e+00 -6.435557e-01 -6.300273e-01
3.536000e+00 -6.156526e-01 -6.297769e-01
3.537000e+00 -6.407472e-01 -6.295265e-01
3.538000e+00 -6.370449e-01 -6.292760e-01
3.539000e+00 -6.425327e-01 -6.290255e-01
3.540000e+00 -6.276311e-01 -6.287749e-01
3.541000e+00 -6.383301e-01 -6.285243e-01
3.542000e+00 -6.340566e-01 -6.282736e-01
3.543000e+00 -6.080191e-01 -6.280229e-01
3.544000e+00 -6.623471e-01 -6.277722e-01
3.545000e+00 -6.351015e-01 -6.275214e-01
3.546000e+00 -6.222524e-01 -6.272706e-01
3.547000e+00 -6.565653e-01 -6.270198e-01
3.548000e+00 -6.571642e-01 -6.267689e-01
3.549000e+00 -6.675985e-01 -6.265180e-01
3.550000e+00 -6.456117e-01 -6.262671e-01
3.551000e+00 -5.980996e-01 -6.260161e-01
3.552000e+00 -6.178487e-01 -6.257651e-01
3.553000e+00 -6.234142e-01 -6.255141e-01
3.554000e+00 -6.074205e-01 -6.252631e-01
3.555000e+00 -5.858497e-01 -6.250121e-01
3.556000e+00 -6.187709e-01 -6.247610e-01
3.557000e+00 -5.840255e-01 -6.245100e-01
3.558000e+00 -6.176193e-01 -6.242589e-01
3.559000e+00 -6.042282e-01 -6.240078e-01
3.560000e+00 -6.021555e-01 -6.237567e-01
3.561000e+00 -6.420522e-01 -6.235056e-01
3.562000e+00 -6.091655e-01 -6.232546e-01
3.563000e+00 -6.411920e-01 -6.230035e-01
3.564000e+00 -6.560590e-01 -6.227524e-01
3.565000e+00 -6.295420e-01 -6.225013e-01
3.566000e+00 -5.872921e-01 -6.222502e-01
3.567000e+00 -5.900554e-01 -6.219991e-01
3.568000e+00 -6.327404e-01 -6.217480e-01
3.569000e+00 -6.190995e-01 -6.214970e-01
3.570000e+00 -5.950826e-01 -6.212459e-01
3.571000e+00 -6.557448e-01 -6.209949e-01
3.572000e+00 -6.252336e-01 -6.207439e-01
3.573000e+00 -6.043665e-01 -6.204929e-01
3.574000e+00 -6.026998e-01 -6.202419e-01
3.575000e+00 -6.486430e-01 -6.199909e-01
3.576000e+00 -6.355336e-01 -6.197400e-01
3.577000e+00 -6.277385e-01 -6.194891e-01
3.578000e+00 -6.314561e-01 -6.192382e-01
3.579000e+00 -5.938987e-01 -6.189874e-01
3.580000e+00 -5.966877e-01 -6.187365e-01
3.581000e+00 -6.061427e-01 -6.184858e-01
3.582000e+00 -6.351542e-01 -6.182350e-01
3.583000e+00 -6.127626e-01 -6.179843e-01
3.584000e+00 -6.246529e-01 -6.177336e-01
3.585000e+00 -6.126087e-01 -6.174830e-01
3.586000e+00 -6.247437e-01 -6.172324e-01
3.587000e+00 -6.321045e-01 -6.169819e-01
3.588000e+00 -6.005829e-01 -6.167314e-01
3.589000e+00 -6.355659e-01 -6.164810e-01
3.590000e+00 -5.875726e-01 -6.162306e-01
3.591000e+00 -6.256348e-01 -6.159802e-01
3.592000e+00 -6.030387e-01 -6.157299e-01
3.593000e+00 -6.254291e-01 -6.154797e-01
3.594000e+00 -6.222958e-01 -6.152295e-01
3.595000e+00 -6.267763e-01 -6.149794e-01
3.596000e+00 -5.748451e-01 -6.147294e-01
3.597000e+00 -6.260722e-01 -6.144794e-01
3.598000e+00 -5.951252e-01 -6.142295e-01
3.599000e+00 -5.992029e-01 -6.139796e-01
3.600000e+00 -6.327833e-01 -6.137298e-01
3.601000e+00 -6.332065e-01 -6.134801e-01
3.602000e+00 -6.218808e-01 -6.132304e-01
3.603000e+00 -6.246052e-01 -6.129809e-01
3.604000e+00 -6.392980e-01 -6.127314e-01
3.605000e+00 -6.121961e-01 -6.124819e-01
3.606000e+00 -6.371487e-01 -6.122326e-01
3.607000e+00 -6.268478e-01 -6.119833e-01
3.608000e+00 -5.847513e-01 -6.117341e-01
3.609000e+00 -5.935691e-01 -6.114850e-01
3.610000e+00 -6.393411e-01 -6.112360e-01
3.611000e+00 -6.242110e-01 -6.109871e-01
3.612000e+00 -6.017570e-01 -6.107383e-01
3.613000e+00 -6.023908e-01 -6.104895e-01
3.614000e+00 -5.955576e-01 -6.102409e-01
3.615000e+00 -6.160382e-01 -6.099923e-01
3.616000e+00 -5.798958e-01 -6.097438e-01
3.617000e+00 -6.350223e-01 -6.094955e-01
3.618000e+00 -6.185456e-01 -6.092472e-01
3.619000e+00 -5.792436e-01 -6.089990e-01
3.620000e+00 -6.320886e-01 -6.087510e-01
3.621000e+00 -6.085111e-01 -6.085030e-01
3.622000e+00 -6.249385e-01 -6.082552e-01
3.623000e+00 -5.934715e-01 -6.080074e-01
3.624000e+00 -6.262221e-01 -6.077598e-01
3.625000e+00 -6.238245e-01 -6.075123e-01
3.626000e+00 -5.773243e-01 -6.072648e-01
3.627000e+00 -6.085880e-01 -6.070175e-01
3.628000e+00 -6.409717e-01 -6.067703e-01
3.629000e+00 -6.306758e-01 -6.065233e-01
3.630000e+00 -5.689667e-01 -6.062763e-01
3.631000e+00 -6.399023e-01 -6.060295e-01
3.632000e+00 -6.123318e-01 -6.057828e-01
3.633000e+00 -6.258713e-01 -6.055362e-01
3.634000e+00 -5.668353e-01 -6.052897e-01
3.635000e+00 -6.129962e-01 -6.050433e-01
3.636000e+00 -5.892831e-01 -6.047971e-01
3.637000e+00 -6.199882e-01 -6.045510e-01
3.638000e+00 -5.951113e-01 -6.043051e-01
3.639000e+00 -6.047753e-01 -6.040592e-01
3.640000e+00 -5.975345e-01 -6.038136e-01
3.641000e+00 -6.055558e-01 -6.035680e-01
3.642000e+00 -6.005418e-01 -6.033226e-01
3.643000e+00 -5.883328e-01 -6.030773e-01
3.644000e+00 -5.843212e-01 -6.028321e-01
3.645000e+00 -6.039876e-01 -6.025871e-01
3.646000e+00 -5.650580e-01 -6.023422e-01
3.647000e+00 -6.115051e-01 -6.020975e-01
3.648000e+00 -6.166432e-01 -6.018529e-01
3.649000e+00 -6.241608e-01 -6.016085e-01
3.650000e+00 -5.936427e-01 -6.013642e-01
3.651000e+00 -5.862472e-01 -6.011200e-01
3.652000e+00 -6.166169e-01 -6.008760e-01
3.653000e+00 -5.840326e-01 -6.006322e-01
3.654000e+00 -6.199271e-01 -6.003885e-01
3.655000e+00 -5.940963e-01 -6.001450e-01
3.656000e+00 -6.066516e-01 -5.999016e-01
3.657000e+00 -5.923216e-01 -5.996584e-01
3.658000e+00 -5.989239e-01 -5.994153e-01
3.659000e+00 -5.715563e-01 -5.991724e-01
3.660000e+00 -5.949026e-01 -5.989296e-01
3.661000e+00 -6.228269e-01 -5.986870e-01
3.662000e+00 -6.010718e-01 -5.984446e-01
3.663000e+00 -6.034750e-01 -5.982023e-01
3.664000e+00 -5.943158e-01 -5.979602e-01
3.665000e+00 -6.024838e-01 -5.977183e-01
3.666000e+00 -5.979853e-01 -5.974765e-01
3.667000e+00 -6.100747e-01 -5.972349e-01
3.668000e+00 -6.041224e-01 -5.969935e-01
3.669000e+00 -5.518538e-01 -5.967522e-01
3.670000e+00 -5.749755e-01 -5.965111e-01
3.671000e+00 -5.349558e-01 -5.962702e-01
3.672000e+00 -5.511514e-01 -5.960294e-01
3.673000e+00 -6.177558e-01 -5.957889e-01
3.674000e+00 -6.170099e-01 -5.955485e-01
3.675000e+00 -6.029817e-01 -5.953083e-01
3.676000e+00 -5.678135e-01 -5.950682e-01
3.677000e+00 -5.763504e-01 -5.948284e-01
3.678000e+00 -6.209975e-01 -5.945887e-01
3.679000e+00 -5.740574e-01 -5.943492e-01
3.680000e+00 -5.836402e-01 -5.941099e-01
3.681000e+00 -6.204238e-01 -5.938708e-01
3.682000e+00 -6.143812e-01 -5.936318e-01
3.683000e+00 -5.495002e-01 -5.933931e-01
3.684000e+00 -5.693593e-01 -5.931545e-01
3.685000e+00 -5.908804e-01 -5.929161e-01
3.686000e+00 -6.045186e-01 -5.926780e-01
3.687000e+00 -5.963747e-01 -5.924400e-01
3.688000e+00 -5.920736e-01 -5.922022e-01
3.689000e+00 -6.153633e-01 -5.919645e-01
3.690000e+00 -5.447529e-01 -5.917271e-01
3.691000e+00 -5.978474e-01 -5.914899e-01
3.692000e+00 -5.827840e-01 -5.912529e-01
3.693000e+00 -5.975332e-01 -5.910160e-01
3.694000e+00 -5.922401e-01 -5.907794e-01
3.695000e+00 -5.831121e-01 -5.905429e-01
3.696000e+00 -6.164474e-01 -5.903067e-01
3.697000e+00 -5.871730e-01 -5.900707e-01
3.698000e+00 -5.922757e-01 -5.898348e-01
3.699000e+00 -6.134467e-01 -5.895992e-01
3.700000e+00 -5.928749e-01 -5.893637e-01
3.701000e+00 -5.905523e-01 -5.891285e-01
3.702000e+00 -5.972944e-01 -5.888935e-01
3.703000e+00 -5.630921e-01 -5.886587e-01
3.704000e+00 -5.696969e-01 -5.884240e-01
3.705000e+00 -6.012649e-01 -5.881896e-01
3.706000e+00 -5.760747e-01 -5.879554e-01
3.707000e+00 -6.245393e-01 -5.877214e-01
3.708000e+00 -5.509701e-01 -5.874877e-01
3.709000e+00 -5.895685e-01 -5.872541e-01
3.710000e+00 -5.673955e-01 -5.870207e-01
3.711000e+00 -6.093271e-01 -5.867876e-01
3.712000e+00 -5.494967e-01 -5.865546e-01
3.713000e+00 -5.754063e-01 -5.863219e-01
3.714000e+00 -6.023610e-01 -5.860894e-01
3.715000e+00 -5.889971e-01 -5.858571e-01
3.716000e+00 -5.886398e-01 -5.856250e-01
3.717000e+00 -5.911949e-01 -5.853931e-01
3.718000e+00 -5.940788e-01 -5.851615e-01
3.719000e+00 -5.824391e-01 -5.849301e-01
3.720000e+00 -5.610749e-01 -5.846988e-01
3.721000e+00 -6.003998e-01 -5.844678e-01
3.722000e+00 -6.037559e-01 -5.842371e-01
3.723000e+00 -5.739235e-01 -5.840065e-01
3.724000e+00 -6.124682e-01 -5.837762e-01
3.725000e+00 -5.908960e-01 -5.835461e-01
3.726000e+00 -5.678327e-01 -5.833162e-01
3.727000e+00 -5.712430e-01 -5.830865e-01
3.728000e+00 -6.014513e-01 -5.828570e-01
3.729000e+00 -5.885318e-01 -5.826278e-01
3.730000e+00 -5.777583e-01 -5.823988e-01
3.731000e+00 -5.897253e-01 -5.821700e-01
3.732000e+00 -5.565599e-01 -5.819415e-01
3.733000e+00 -5.983279e-01 -5.817131e-01
3.734000e+00 -6.036618e-01 -5.814850e-01
3.735000e+00 -6.070822e-01 -5.812572e-01
3.736000e+00 -5.734858e-01 -5.810295e-01
3.737000e+00 -5.761334e-01 -5.808021e-01
3.738000e+00 -5.749199e-01 -5.805749e-01
3.739000e+00 -5.495855e-01 -5.803479e-01
3.740000e+00 -5.784454e-01 -5.801212e-01
3.741000e+00 -5.820518e-01 -5.798947e-01
3.742000e+00 -5.706084e-01 -5.796684e-01
3.743000e+00 -6.181435e-01 -5.794423e-01
3.744000e+00 -5.770093e-01 -5.792165e-01
3.745000e+00 -5.400774e-01 -5.789909e-01
3.746000e+00 -5.877921e-01 -5.787655e-01
3.747000e+00 -5.820992e-01 -5.785404e-01
3.748000e+00 -5.841306e-01 -5.783155e-01
3.749000e+00 -6.053034e-01 -5.780908e-01
3.750000e+00 -5.402274e-01 -5.778664e-01
3.751000e+00 -5.666524e-01 -5.776422e-01
3.752000e+00 -5.833553e-01 -5.774182e-01
3.753000e+00 -5.715750e-01 -5.771945e-01
3.754000e+00 -6.031194e-01 -5.769710e-01
3.755000e+00 -5.520701e-01 -5.767477e-01
3.756000e+00 -5.702646e-01 -5.765246e-01
3.757000e+00 -5.941102e-01 -5.763018e-01
3.758000e+00 -5.838042e-01 -5.760793e-01
3.759000e+00 -5.918011e-01 -5.758569e-01
3.760000e+00 -5.576931e-01 -5.756348e-01
3.761000e+00 -6.129250e-01 -5.754129e-01
3.762000e+00 -5.691035e-01 -5.751913e-01
3.763000e+00 -5.536774e-01 -5.749699e-01
3.764000e+00 -5.876634e-01 -5.747487e-01
3.765000e+00 -5.756999e-01 -5.745278e-01
3.766000e+00 -5.849383e-01 -5.743071e-01
3.767000e+00 -5.455201e-01 -5.740866e-01
3.768000e+00 -5.832882e-01 -5.738664e-01
3.769000e+00 -5.842624e-01 -5.736464e-01
3.770000e+00 -5.611763e-01 -5.734266e-01
3.771000e+00 -5.645927e-01 -5.732071e-01
3.772000e+00 -5.527388e-01 -5.729878e-01
3.773000e+00 -5.742221e-01 -5.727688e-01
3.774000e+00 -5.874237e-01 -5.725499e-01
3.775000e+00 -5.447375e-01 -5.723313e-01
3.776000e+00 -5.662300e-01 -5.721130e-01
3.777000e+00 -5.791797e-01 -5.718949e-01
3.778000e+00 -5.877395e-01 -5.716770e-01
3.779000e+00 -5.963038e-01 -5.714594e-01
3.780000e+00 -5.583751e-01 -5.712419e-01
3.781000e+00 -5.529073e-01 -5.710248e-01
3.782000e+00 -5.542617e-01 -5.708078e-01
3.783000e+00 -5.796653e-01 -5.705911e-01
3.784000e+00 -5.943319e-01 -5.703746e-01
3.785000e+00 -5.633122e-01 -5.701584e-01
3.786000e+00 -5.749434e-01 -5.699424e-01
3.787000e+00 -5.842798e-01 -5.697266e-01
3.788000e+00 -5.571241e-01 -5.695111e-01
3.789000e+00 -5.939462e-01 -5.692958e-01
3.790000e+00 -5.655140e-01 -5.690807e-01
3.791000e+00 -5.569021e-01 -5.688659e-01
3.792000e+00 -5.785865e-01 -5.686513e-01
3.793000e+00 -5.460751e-01 -5.684369e-01
3.794000e+00 -5.222767e-01 -5.682227e-01
3.795000e+00 -5.892256e-01 -5.680088e-01
3.796000e+00 -5.806130e-01 -5.677952e-01
3.797000e+00 -5.887076e-01 -5.675817e-01
3.798000e+00 -5.873794e-01 -5.673685e-01
3.799000e+00 -5.661189e-01 -5.671555e-01
3.800000e+00 -5.687700e-01 -5.669428e-01
3.801000e+00 -5.733221e-01 -5.667302e-01
3.802000e+00 -5.725636e-01 -5.665179e-01
3.803000e+00 -5.462264e-01 -5.663059e-01
3.804000e+00 -5.328804e-01 -5.660940e-01
3.805000e+00 -5.524733e-01 -5.658824e-01
3.806000e+00 -5.469593e-01 -5.656711e-01
3.807000e+00 -5.648537e-01 -5.654599e-01
3.808000e+00 -5.654758e-01 -5.652490e-01
3.809000e+00 -5.374391e-01 -5.650383e-01
3.810000e+00 -5.423196e-01 -5.648278e-01
3.811000e+00 -5.868421e-01 -5.646176e-01
3.812000e+00 -5.911692e-01 -5.644075e-01
3.813000e+00 -5.537691e-01 -5.641977e-01
3.814000e+00 -5.700579e-01 -5.639882e-01
3.815000e+00 -5.790864e-01 -5.637788e-01
3.816000e+00 -5.634518e-01 -5.635697e-01
3.817000e+00 -5.494147e-01 -5.633608e-01
3.818000e+00 -5.900073e-01 -5.631521e-01
3.819000e+00 -5.487820e-01 -5.629437e-01
3.820000e+00 -5.505747e-01 -5.627354e-01
3.821000e+00 -5.635961e-01 -5.625274e-01
3.822000e+00 -5.900884e-01 -5.623196e-01
3.823000e+00 -5.709182e-01 -5.621120e-01
3.824000e+00 -5.448092e-01 -5.619047e-01
3.825000e+00 -5.489516e-01 -5.616975e-01
3.826000e+00 -5.886564e-01 -5.614906e-01
3.827000e+00 -5.452765e-01 -5.612839e-01
3.828000e+00 -5.867981e-01 -5.610774e-01
3.829000e+00 -5.695852e-01 -5.608711e-01
3.830000e+00 -5.500113e-01 -5.606650e-01
3.831000e+00 -5.570492e-01 -5.604592e-01
3.832000e+00 -5.423213e-01 -5.602535e-01
3.833000e+00 -5.779834e-01 -5.600481e-01
3.834000e+00 -6.109090e-01 -5.598429e-01
3.835000e+00 -5.689645e-01 -5.596379e-01
3.836000e+00 -5.721496e-01 -5.594331e-01
3.837000e+00 -5.689036e-01 -5.592285e-01
3.838000e+00 -5.497110e-01 -5.590241e-01
3.839000e+00 -5.558465e-01 -5.588199e-01
3.840000e+00 -5.221807e-01 -5.586159e-01
3.841000e+00 -5.545266e-01 -5.584122e-01
3.842000e+00 -5.624451e-01 -5.582086e-01
3.843000e+00 -5.590474e-01 -5.580052e-01
3.844000e+00 -5.587962e-01 -5.578021e-01
3.845000e+00 -5.663961e-01 -5.575991e-01
3.846000e+00 -5.571042e-01 -5.573964e-01
3.847000e+00 -5.380969e-01 -5.571938e-01
3.848000e+00 -5.804342e-01 -5.569914e-01
3.849000e+00 -5.655941e-01 -5.567893e-01
3.850000e+00 -5.796806e-01 -5.565873e-01
3.851000e+00 -5.831100e-01 -5.563855e-01
3.852000e+00 -5.514545e-01 -5.561840e-01
3.853000e+00 -5.551891e-01 -5.559826e-01
3.854000e+00 -5.596738e-01 -5.557814e-01
3.855000e+00 -5.637920e-01 -5.555804e-01
3.856000e+00 -5.615290e-01 -5.553795e-01
3.857000e+00 -5.106923e-01 -5.551789e-01
3.858000e+00 -5.593464e-01 -5.549785e-01
3.859000e+00 -5.320734e-01 -5.547782e-01
3.860000e+00 -5.380507e-01 -5.545782e-01
3.861000e+00 -5.411251e-01 -5.543783e-01
3.862000e+00 -5.338757e-01 -5.541786e-01
3.863000e+00 -5.559141e-01 -5.539790e-01
3.864000e+00 -5.881949e-01 -5.537797e-01
3.865000e+00 -5.188187e-01 -5.535805e-01
3.866000e+00 -5.706726e-01 -5.533816e-01
3.867000e+00 -6.001718e-01 -5.531827e-01
3.868000e+00 -5.704707e-01 -5.529841e-01
3.869000e+00 -5.499755e-01 -5.527857e-01
3.870000e+00 -5.285499e-01 -5.525874e-01
3.871000e+00 -5.488165e-01 -5.523893e-01
3.872000e+00 -5.497897e-01 -5.521913e-01
3.873000e+00 -5.161946e-01 -5.519935e-01
3.874000e+00 -5.293378e-01 -5.517959e-01
3.875000e+00 -5.884866e-01 -5.515985e-01
3.876000e+00 -5.154314e-01 -5.514012e-01
3.877000e+00 -5.350304e-01 -5.512041e-01
3.878000e+00 -5.644811e-01 -5.510071e-01
3.879000e+00 -5.204371e-01 -5.508103e-01
3.880000e+00 -5.560097e-01 -5.506137e-01
3.881000e+00 -5.448822e-01 -5.504172e-01
3.882000e+00 -5.571452e-01 -5.502209e-01
3.883000e+00 -5.870182e-01 -5.500247e-01
3.884000e+00 -5.506693e-01 -5.498287e-01
3.885000e+00 -5.219936e-01 -5.496329e-01
3.886000e+00 -5.554094e-01 -5.494372e-01
3.887000e+00 -5.445699e-01 -5.492416e-01
3.888000e+00 -5.268445e-01 -5.490462e-01
3.889000e+00 -5.096009e-01 -5.488509e-01
3.890000e+00 -5.266430e-01 -5.486558e-01
3.891000e+00 -5.676650e-01 -5.484608e-01
3.892000e+00 -5.485213e-01 -5.482660e-01
3.893000e+00 -5.821265e-01 -5.480713e-01
3.894000e+00 -5.335831e-01 -5.478767e-01
3.895000e+00 -5.392779e-01 -5.476823e-01
3.896000e+00 -5.807852e-01 -5.474880e-01
3.897000e+00 -5.360258e-01 -5.472938e-01
3.898000e+00 -5.439092e-01 -5.470998e-01
3.899000e+00 -5.851329e-01 -5.469059e-01
3.900000e+00 -5.006852e-01 -5.467121e-01
3.901000e+00 -5.419908e-01 -5.465184e-01
3.902000e+00 -5.410296e-01 -5.463249e-01
3.903000e+00 -5.474924e-01 -5.461315e-01
3.904000e+00 -5.668718e-01 -5.459382e-01
3.905000e+00 -5.169402e-01 -5.457451e-01
3.906000e+00 -5.513910e-01 -5.455520e-01
3.907000e+00 -5.520137e-01 -5.453591e-01
3.908000e+00 -5.441053e-01 -5.451663e-01
3.909000e+00 -5.527302e-01 -5.449736e-01
3.910000e+00 -5.526670e-01 -5.447810e-01
3.911000e+00 -4.998676e-01 -5.445885e-01
3.912000e+00 -5.445760e-01 -5.443961e-01
3.913000e+00 -5.505466e-01 -5.442038e-01
3.914000e+00 -5.287922e-01 -5.440116e-01
3.915000e+00 -5.354500e-01 -5.438196e-01
3.916000e+00 -5.124955e-01 -5.436276e-01
3.917000e+00 -5.281064e-01 -5.434357e-01
3.918000e+00 -5.155232e-01 -5.432439e-01
3.919000e+00 -5.874712e-01 -5.430522e-01
3.920000e+00 -5.511164e-01 -5.428606e-01
3.921000e+00 -5.409112e-01 -5.426691e-01
3.922000e+00 -5.688957e-01 -5.424777e-01
3.923000e+00 -5.184173e-01 -5.422864e-01
3.924000e+00 -5.032718e-01 -5.420951e-01
3.925000e+00 -5.483158e-01 -5.419039e-01
3.926000e+00 -5.502168e-01 -5.417128e-01
3.927000e+00 -5.714878e-01 -5.415218e-01
3.928000e+00 -5.330194e-01 -5.413309e-01
3.929000e+00 -5.371334e-01 -5.411400e-01
3.930000e+00 -5.556061e-01 -5.409492e-01
3.931000e+00 -5.398947e-01 -5.407584e-01
3.932000e+00 -5.806357e-01 -5.405678e-01
3.933000e+00 -5.765566e-01 -5.403772e-01
3.934000e+00 -5.191445e-01 -5.401866e-01
3.935000e+00 -5.463888e-01 -5.399961e-01
3.936000e+00 -5.360945e-01 -5.398057e-01
3.937000e+00 -5.605632e-01 -5.396153e-01
3.938000e+00 -5.301776e-01 -5.394250e-01
3.939000e+00 -5.613738e-01 -5.392347e-01
3.940000e+00 -5.682352e-01 -5.390445e-01
3.941000e+00 -5.468870e-01 -5.388543e-01
3.942000e+00 -5.356676e-01 -5.386642e-01
3.943000e+00 -5.343769e-01 -5.384741e-01
3.944000e+00 -5.482357e-01 -5.382841e-01
3.945000e+00 -5.374989e-01 -5.380941e-01
3.946000e+00 -5.374389e-01 -5.379041e-01
3.947000e+00 -5.458632e-01 -5.377142e-01
3.948000e+00 -5.582825e-01 -5.375242e-01
3.949000e+00 -5.454296e-01 -5.373344e-01
3.950000e+00 -5.338590e-01 -5.371445e-01
3.951000e+00 -4.989426e-01 -5.369547e-01
3.952000e+00 -5.387090e-01 -5.367649e-01
3.953000e+00 -5.195493e-01 -5.365751e-01
3.954000e+00 -5.602456e-01 -5.363853e-01
3.955000e+00 -5.492140e-01 -5.361955e-01
3.956000e+00 -5.227722e-01 -5.360058e-01
3.957000e+00 -5.615873e-01 -5.358160e-01
3.958000e+00 -5.488371e-01 -5.356263e-01
3.959000e+00 -5.130491e-01 -5.354365e-01
3.960000e+00 -5.175460e-01 -5.352468e-01
3.961000e+00 -5.374953e-01 -5.350571e-01
3.962000e+00 -5.518068e-01 -5.348673e-01
3.963000e+00 -5.413781e-01 -5.346776e-01
3.964000e+00 -5.493529e-01 -5.344878e-01
3.965000e+00 -5.101607e-01 -5.342981e-01
3.966000e+00 -5.196848e-01 -5.341083e-01
3.967000e+00 -5.281562e-01 -5.339185e-01
3.968000e+00 -5.394084e-01 -5.337287e-01
3.969000e+00 -5.444000e-01 -5.335388e-01
3.970000e+00 -5.311776e-01 -5.333490e-01
3.971000e+00 -5.336705e-01 -5.331591e-01
3.972000e+00 -5.566989e-01 -5.329692e-01
3.973000e+00 -5.149850e-01 -5.327792e-01
3.974000e+00 -5.275043e-01 -5.325892e-01
3.975000e+00 -5.386922e-01 -5.323992e-01
3.976000e+00 -5.669937e-01 -5.322092e-01
3.977000e+00 -5.481073e-01 -5.320191e-01
3.978000e+00 -5.043664e-01 -5.318289e-01
3.979000e+00 -5.254068e-01 -5.316387e-01
3.980000e+00 -5.605827e-01 -5.314485e-01
3.981000e+00 -5.509896e-01 -5.312582e-01
3.982000e+00 -5.506709e-01 -5.310678e-01
3.983000e+00 -5.327912e-01 -5.308774e-01
3.984000e+00 -5.486235e-01 -5.306869e-01
3.985000e+00 -5.457585e-01 -5.304964e-01
3.986000e+00 -5.291170e-01 -5.303058e-01
3.987000e+00 -5.307228e-01 -5.301151e-01
3.988000e+00 -5.385047e-01 -5.299243e-01
3.989000e+00 -5.285227e-01 -5.297335e-01
3.990000e+00 -5.034414e-01 -5.295426e-01
3.991000e+00 -5.113106e-01 -5.293516e-01
3.992000e+00 -5.151223e-01 -5.291605e-01
3.993000e+00 -5.480474e-01 -5.289694e-01
3.994000e+00 -5.437207e-01 -5.287781e-01
3.995000e+00 -4.880303e-01 -5.285868e-01
3.996000e+00 -5.128509e-01 -5.283954e-01
3.997000e+00 -5.301590e-01 -5.282038e-01
3.998000e+00 -5.120308e-01 -5.280122e-01
3.999000e+00 -5.056113e-01 -5.278204e-01
4.000000e+00 -5.243795e-01 -5.276286e-01
4.001000e+00 -5.156121e-01 -5.274366e-01
4.002000e+00 -5.299765e-01 -5.272445e-01
4.003000e+00 -5.414224e-01 -5.270523e-01
4.004000e+00 -5.200863e-01 -5.268600e-01
4.005000e+00 -5.258681e-01 -5.266676e-01
4.006000e+00 -5.231085e-01 -5.264750e-01
4.007000e+00 -4.957566e-01 -5.262824e-01
4.008000e+00 -5.308991e-01 -5.260895e-01
4.009000e+00 -5.335608e-01 -5.258966e-01
4.010000e+00 -4.972545e-01 -5.257035e-01
4.011000e+00 -5.131836e-01 -5.255103e-01
4.012000e+00 -5.106919e-01 -5.253169e-01
4.013000e+00 -5.528807e-01 -5.251234e-01
4.014000e+00 -5.253799e-01 -5.249297e-01
4.015000e+00 -5.085241e-01 -5.247359e-01
4.016000e+00 -5.285847e-01 -5.245419e-01
4.017000e+00 -5.070712e-01 -5.243477e-01
4.018000e+00 -4.945074e-01 -5.241534e-01
4.019000e+00 -5.355971e-01 -5.239590e-01
4.020000e+00 -5.371545e-01 -5.237643e-01
4.021000e+00 -5.342697e-01 -5.235695e-01
4.022000e+00 -5.185327e-01 -5.233745e-01
4.023000e+00 -5.127725e-01 -5.231794e-01
4.024000e+00 -5.013010e-01 -5.229840e-01
4.025000e+00 -5.172873e-01 -5.227885e-01
4.026000e+00 -5.231191e-01 -5.225928e-01
4.027000e+00 -5.643660e-01 -5.223968e-01
4.028000e+00 -5.351784e-01 -5.222007e-01
4.029000e+00 -5.235179e-01 -5.220044e-01
4.030000e+00 -4.999323e-01 -5.218079e-01
4.031000e+00 -5.795108e-01 -5.216112e-01
4.032000e+00 -5.301835e-01 -5.214143e-01
4.033000e+00 -5.545212e-01 -5.212172e-01
4.034000e+00 -5.301838e-01 -5.210199e-01
4.035000e+00 -5.176871e-01 -5.208223e-01
4.036000e+00 -5.376139e-01 -5.206245e-01
4.037000e+00 -5.168741e-01 -5.204265e-01
4.038000e+00 -5.170998e-01 -5.202283e-01
4.039000e+00 -5.082190e-01 -5.200298e-01
4.040000e+00 -5.058461e-01 -5.198311e-01
4.041000e+00 -4.728061e-01 -5.196322e-01
4.042000e+00 -5.401672e-01 -5.194330e-01
4.043000e+00 -5.238346e-01 -5.192336e-01
4.044000e+00 -5.085278e-01 -5.190339e-01
4.045000e+00 -4.980749e-01 -5.188340e-01
4.046000e+00 -5.364020e-01 -5.186339e-01
4.047000e+00 -5.177640e-01 -5.184334e-01
4.048000e+00 -5.362956e-01 -5.182327e-01
4.049000e+00 -5.052200e-01 -5.180318e-01
4.050000e+00 -5.214415e-01 -5.178305e-01
4.051000e+00 -5.106292e-01 -5.176291e-01
4.052000e+00 -5.136231e-01 -5.174273e-01
4.053000e+00 -4.939284e-01 -5.172252e-01
4.054000e+00 -4.878618e-01 -5.170229e-01
4.055000e+00 -4.929321e-01 -5.168203e-01
4.056000e+00 -4.913724e-01 -5.166174e-01
4.057000e+00 -5.149839e-01 -5.164142e-01
4.058000e+00 -5.313309e-01 -5.162107e-01
4.059000e+00 -5.254914e-01 -5.160069e-01
4.060000e+00 -5.316634e-01 -5.158028e-01
4.061000e+00 -5.068588e-01 -5.155984e-01
4.062000e+00 -5.492842e-01 -5.153936e-01
4.063000e+00 -5.382269e-01 -5.151886e-01
4.064000e+00 -5.149372e-01 -5.149833e-01
4.065000e+00 -5.020470e-01 -5.147776e-01
4.066000e+00 -5.314484e-01 -5.145716e-01
4.067000e+00 -4.968247e-01 -5.143653e-01
4.068000e+00 -4.943693e-01 -5.141586e-01
4.069000e+00 -4.993469e-01 -5.139516e-01
4.070000e+00 -5.561680e-01 -5.137443e-01
4.071000e+00 -5.094694e-01 -5.135366e-01
4.072000e+00 -5.089931e-01 -5.133286e-01
4.073000e+00 -5.260953e-01 -5.131202e-01
4.074000e+00 -4.936172e-01 -5.129115e-01
4.075000e+00 -5.376000e-01 -5.127024e-01
4.076000e+00 -5.015295e-01 -5.124929e-01
4.077000e+00 -4.956857e-01 -5.122831e-01
4.078000e+00 -4.902818e-01 -5.120730e-01
4.079000e+00 -5.171305e-01 -5.118624e-01
4.080000e+00 -4.847883e-01 -5.116515e-01
4.081000e+00 -4.996461e-01 -5.114402e-01
4.082000e+00 -5.394091e-01 -5.112285e-01
4.083000e+00 -5.108619e-01 -5.110164e-01
4.084000e+00 -4.768319e-01 -5.108039e-01
4.085000e+00 -5.152109e-01 -5.105911e-01
4.086000e+00 -5.379245e-01 -5.103778e-01
4.087000e+00 -5.353365e-01 -5.101641e-01
4.088000e+00 -4.778129e-01 -5.099500e-01
4.089000e+00 -4.971095e-01 -5.097356e-01
4.090000e+00 -5.342612e-01 -5.095207e-01
4.091000e+00 -4.788490e-01 -5.093053e-01
4.092000e+00 -5.216002e-01 -5.090896e-01
4.093000e+00 -5.163624e-01 -5.088735e-01
4.094000e+00 -5.258461e-01 -5.086569e-01
4.095000e+00 -5.234604e-01 -5.084398e-01
4.096000e+00 -4.899480e-01 -5.082224e-01
4.097000e+00 -4.756700e-01 -5.080045e-01
4.098000e+00 -5.097415e-01 -5.077861e-01
4.099000e+00 -4.744880e-01 -5.075673e-01
4.100000e+00 -5.114623e-01 -5.073481e-01
4.101000e+00 -5.003953e-01 -5.071284e-01
4.102000e+00 -5.126536e-01 -5.069083e-01
4.103000e+00 -5.080259e-01 -5.066876e-01
4.104000e+00 -5.100727e-01 -5.064665e-01
4.105000e+00 -5.126077e-01 -5.062450e-01
4.106000e+00 -5.341808e-01 -5.060230e-01
4.107000e+00 -5.027054e-01 -5.058004e-01
4.108000e+00 -5.156866e-01 -5.055774e-01
4.109000e+00 -5.230088e-01 -5.053540e-01
4.110000e+00 -4.846511e-01 -5.051300e-01
4.111000e+00 -4.802667e-01 -5.049055e-01
4.112000e+00 -4.946173e-01 -5.046806e-01
4.113000e+00 -5.157817e-01 -5.044551e-01
4.114000e+00 -5.113787e-01 -5.042291e-01
4.115000e+00 -4.984846e-01 -5.040026e-01
4.116000e+00 -5.193157e-01 -5.037757e-01
4.117000e+00 -5.234508e-01 -5.035481e-01
4.118000e+00 -4.935035e-01 -5.033201e-01
4.119000e+00 -4.602285e-01 -5.030915e-01
4.120000e+00 -5.230018e-01 -5.028625e-01
4.121000e+00 -4.960553e-01 -5.026328e-01
4.122000e+00 -4.901736e-01 -5.024027e-01
4.123000e+00 -5.203271e-01 -5.021720e-01
4.124000e+00 -5.253293e-01 -5.019407e-01
4.125000e+00 -4.833140e-01 -5.017089e-01
4.126000e+00 -4.914119e-01 -5.014766e-01
4.127000e+00 -4.860383e-01 -5.012437e-01
4.128000e+00 -4.840825e-01 -5.010102e-01
4.129000e+00 -4.725820e-01 -5.007762e-01
4.130000e+00 -4.748745e-01 -5.005415e-01
4.131000e+00 -5.063658e-01 -5.003064e-01
4.132000e+00 -5.451391e-01 -5.000706e-01
4.133000e+00 -5.125735e-01 -4.998343e-01
4.134000e+00 -5.247193e-01 -4.995973e-01
4.135000e+00 -5.081127e-01 -4.993598e-01
4.136000e+00 -5.222642e-01 -4.991217e-01
4.137000e+00 -5.294468e-01 -4.988830e-01
4.138000e+00 -5.026560e-01 -4.986437e-01
4.139000e+00 -4.776635e-01 -4.984038e-01
4.140000e+00 -4.962416e-01 -4.981633e-01
4.141000e+00 -5.077393e-01 -4.979221e-01
4.142000e+00 -4.819963e-01 -4.976804e-01
4.143000e+00 -4.946480e-01 -4.974380e-01
4.144000e+00 -5.198300e-01 -4.971950e-01
4.145000e+00 -4.786075e-01 -4.969513e-01
4.146000e+00 -5.142123e-01 -4.967071e-01
4.147000e+00 -5.524393e-01 -4.964622e-01
4.148000e+00 -4.922748e-01 -4.962166e-01
4.149000e+00 -4.714018e-01 -4.959704e-01
4.150000e+00 -5.061819e-01 -4.957236e-01
4.151000e+00 -4.644795e-01 -4.954761e-01
4.152000e+00 -5.180678e-01 -4.952279e-01
4.153000e+00 -5.055455e-01 -4.949791e-01
4.154000e+00 -4.885204e-01 -4.947296e-01
4.155000e+00 -4.859764e-01 -4.944794e-01
4.156000e+00 -5.073087e-01 -4.942286e-01
4.157000e+00 -4.755829e-01 -4.939771e-01
4.158000e+00 -4.885023e-01 -4.937249e-01
4.159000e+00 -4.953601e-01 -4.934720e-01
4.160000e+00 -4.744356e-01 -4.932184e-01
4.161000e+00 -4.912974e-01 -4.929641e-01
4.162000e+00 -5.183097e-01 -4.927091e-01
4.163000e+00 -4.845236e-01 -4.924534e-01
4.164000e+00 -5.021841e-01 -4.921971e-01
4.165000e+00 -4.750661e-01 -4.919400e-01
4.166000e+00 -4.874224e-01 -4.916821e-01
4.167000e+00 -5.004873e-01 -4.914236e-01
4.168000e+00 -4.990167e-01 -4.911643e-01
4.169000e+00 -4.944743e-01 -4.909043e-01
4.170000e+00 -4.863198e-01 -4.906436e-01
4.171000e+00 -4.904942e-01 -4.903821e-01
4.172000e+00 -4.777574e-01 -4.901199e-01
4.173000e+00 -5.256212e-01 -4.898570e-01
4.174000e+00 -4.800341e-01 -4.895933e-01
4.175000e+00 -4.983666e-01 -4.893288e-01
4.176000e+00 -4.751140e-01 -4.890636e-01
4.177000e+00 -4.770732e-01 -4.887976e-01
4.178000e+00 -5.040505e-01 -4.885309e-01
4.179000e+00 -4.925206e-01 -4.882633e-01
4.180000e+00 -4.787836e-01 -4.879950e-01
4.181000e+00 -4.947166e-01 -4.877260e-01
4.182000e+00 -4.781461e-01 -4.874561e-01
4.183000e+00 -4.600356e-01 -4.871855e-01
4.184000e+00 -4.528279e-01 -4.869140e-01
4.185000e+00 -4.825759e-01 -4.866418e-01
4.186000e+00 -4.719100e-01 -4.863688e-01
4.187000e+00 -5.015773e-01 -4.860949e-01
4.188000e+00 -4.893927e-01 -4.858203e-01
4.189000e+00 -5.250612e-01 -4.855449e-01
4.190000e+00 -4.998988e-01 -4.852686e-01
4.191000e+00 -5.010751e-01 -4.849915e-01
4.192000e+00 -4.984958e-01 -4.847136e-01
4.193000e+00 -5.103006e-01 -4.844348e-01
4.194000e+00 -4.929360e-01 -4.841552e-01
4.195000e+00 -4.987792e-01 -4.838748e-01
4.196000e+00 -4.979750e-01 -4.835936e-01
4.197000e+00 -4.996346e-01 -4.833115e-01
4.198000e+00 -4.907088e-01 -4.830285e-01
4.199000e+00 -4.484986e-01 -4.827447e-01
4.200000e+00 -4.554219e-01 -4.824600e-01
4.201000e+00 -4.890150e-01 -4.821745e-01
4.202000e+00 -4.997869e-01 -4.818881e-01
4.203000e+00 -4.900790e-01 -4.816008e-01
4.204000e+00 -4.733672e-01 -4.813127e-01
4.205000e+00 -4.582798e-01 -4.810237e-01
4.206000e+00 -4.389227e-01 -4.807338e-01
4.207000e+00 -4.774700e-01 -4.804430e-01
4.208000e+00 -4.813828e-01 -4.801513e-01
4.209000e+00 -4.422581e-01 -4.798587e-01
4.210000e+00 -4.812846e-01 -4.795653e-01
4.211000e+00 -4.891795e-01 -4.792709e-01
4.212000e+00 -5.023434e-01 -4.789756e-01
4.213000e+00 -4.881630e-01 -4.786794e-01
4.214000e+00 -4.770826e-01 -4.783823e-01
4.215000e+00 -4.265172e-01 -4.780842e-01
4.216000e+00 -4.784627e-01 -4.777853e-01
4.217000e+00 -4.564738e-01 -4.774854e-01
4.218000e+00 -4.960422e-01 -4.771846e-01
4.219000e+00 -4.701466e-01 -4.768828e-01
4.220000e+00 -4.663677e-01 -4.765801e-01
4.221000e+00 -4.923148e-01 -4.762764e-01
4.222000e+00 -4.500303e-01 -4.759719e-01
4.223000e+00 -4.842524e-01 -4.756663e-01
4.224000e+00 -4.606617e-01 -4.753598e-01
4.225000e+00 -4.566715e-01 -4.750523e-01
4.226000e+00 -4.590701e-01 -4.747439e-01
4.227000e+00 -4.511112e-01 -4.744345e-01
4.228000e+00 -4.796093e-01 -4.741241e-01
4.229000e+00 -4.773180e-01 -4.738127e-01
4.230000e+00 -5.027225e-01 -4.735004e-01
4.231000e+00 -4.927133e-01 -4.731871e-01
4.232000e+00 -5.041071e-01 -4.728727e-01
4.233000e+00 -4.315076e-01 -4.725574e-01
4.234000e+00 -4.619749e-01 -4.722411e-01
4.235000e+00 -4.609808e-01 -4.719238e-01
4.236000e+00 -4.685151e-01 -4.716055e-01
4.237000e+00 -4.357764e-01 -4.712861e-01
4.238000e+00 -4.661032e-01 -4.709658e-01
4.239000e+00 -4.956764e-01 -4.706444e-01
4.240000e+00 -4.626893e-01 -4.703220e-01
4.241000e+00 -4.617590e-01 -4.699986e-01
4.242000e+00 -4.572496e-01 -4.696741e-01
4.243000e+00 -4.678768e-01 -4.693486e-01
4.244000e+00 -4.274056e-01 -4.690221e-01
4.245000e+00 -4.419921e-01 -4.686945e-01
4.246000e+00 -4.757132e-01 -4.683658e-01
4.247000e+00 -4.555030e-01 -4.680362e-01
4.248000e+00 -4.595349e-01 -4.677054e-01
4.249000e+00 -4.814925e-01 -4.673736e-01
4.250000e+00 -5.079108e-01 -4.670407e-01
4.251000e+00 -4.494386e-01 -4.667068e-01
4.252000e+00 -4.454635e-01 -4.663718e-01
4.253000e+00 -4.533808e-01 -4.660357e-01
4.254000e+00 -4.778361e-01 -4.656985e-01
4.255000e+00 -4.733492e-01 -4.653603e-01
4.256000e+00 -4.474735e-01 -4.650209e-01
4.257000e+00 -4.629673e-01 -4.646805e-01
4.258000e+00 -4.417999e-01 -4.643390e-01
4.259000e+00 -4.981304e-01 -4.639963e-01
4.260000e+00 -4.545698e-01 -4.636526e-01
4.261000e+00 -4.753830e-01 -4.633077e-01
4.262000e+00 -4.388836e-01 -4.629618e-01
4.263000e+00 -4.695527e-01 -4.626147e-01
4.264000e+00 -4.768660e-01 -4.622665e-01
4.265000e+00 -4.595371e-01 -4.619171e-01
4.266000e+00 -4.631945e-01 -4.615667e-01
4.267000e+00 -4.456442e-01 -4.612151e-01
4.268000e+00 -4.614229e-01 -4.608624e-01
4.269000e+00 -4.369207e-01 -4.605085e-01
4.270000e+00 -4.138808e-01 -4.601535e-01
4.271000e+00 -4.767789e-01 -4.597973e-01
4.272000e+00 -4.548776e-01 -4.594399e-01
4.273000e+00 -4.524833e-01 -4.590815e-01
4.274000e+00 -4.787787e-01 -4.587218e-01
4.275000e+00 -4.522974e-01 -4.583610e-01
4.276000e+00 -4.774316e-01 -4.579990e-01
4.277000e+00 -4.486852e-01 -4.576359e-01
4.278000e+00 -4.615239e-01 -4.572715e-01
4.279000e+00 -4.509807e-01 -4.569060e-01
4.280000e+00 -4.229328e-01 -4.565393e-01
4.281000e+00 -4.622079e-01 -4.561714e-01
4.282000e+00 -4.636243e-01 -4.558023e-01
4.283000e+00 -4.340330e-01 -4.554320e-01
4.284000e+00 -4.244436e-01 -4.550605e-01
4.285000e+00 -4.471893e-01 -4.546879e-01
4.286000e+00 -4.689687e-01 -4.543140e-01
4.287000e+00 -4.474722e-01 -4.539388e-01
4.288000e+00 -4.748229e-01 -4.535625e-01
4.289000e+00 -4.639010e-01 -4.531850e-01
4.290000e+00 -4.599223e-01 -4.528062e-01
4.291000e+00 -4.263641e-01 -4.524262e-01
4.292000e+00 -4.533334e-01 -4.520449e-01
4.293000e+00 -4.251550e-01 -4.516625e-01
4.294000e+00 -4.438643e-01 -4.512787e-01
4.295000e+00 -4.331820e-01 -4.508938e-01
4.296000e+00 -4.680470e-01 -4.505076e-01
4.297000e+00 -4.414019e-01 -4.501201e-01
4.298000e+00 -4.985185e-01 -4.497314e-01
4.299000e+00 -4.230375e-01 -4.493414e-01
4.300000e+00 -4.450348e-01 -4.489502e-01
4.301000e+00 -4.461671e-01 -4.485577e-01
4.302000e+00 -4.492142e-01 -4.481639e-01
4.303000e+00 -4.305850e-01 -4.477689e-01
4.304000e+00 -4.331512e-01 -4.473726e-01
4.305000e+00 -4.459412e-01 -4.469750e-01
4.306000e+00 -4.641472e-01 -4.465761e-01
4.307000e+00 -4.641782e-01 -4.461759e-01
4.308000e+00 -3.893618e-01 -4.457744e-01
4.309000e+00 -4.525086e-01 -4.453716e-01
4.310000e+00 -4.611026e-01 -4.449676e-01
4.311000e+00 -4.422860e-01 -4.445622e-01
4.312000e+00 -4.349737e-01 -4.441555e-01
4.313000e+00 -4.340054e-01 -4.437475e-01
4.314000e+00 -4.523662e-01 -4.433382e-01
4.315000e+00 -4.232073e-01 -4.429276e-01
4.316000e+00 -4.492592e-01 -4.425156e-01
4.317000e+00 -4.311172e-01 -4.421024e-01
4.318000e+00 -4.546149e-01 -4.416878e-01
4.319000e+00 -4.335711e-01 -4.412718e-01
4.320000e+00 -4.857663e-01 -4.408545e-01
4.321000e+00 -4.645287e-01 -4.404359e-01
4.322000e+00 -4.516016e-01 -4.400160e-01
4.323000e+00 -4.037449e-01 -4.395947e-01
4.324000e+00 -3.924390e-01 -4.391720e-01
4.325000e+00 -3.930555e-01 -4.387480e-01
4.326000e+00 -4.681894e-01 -4.383226e-01
4.327000e+00 -4.359300e-01 -4.378959e-01
4.328000e+00 -4.417580e-01 -4.374678e-01
4.329000e+00 -4.520236e-01 -4.370383e-01
4.330000e+00 -4.634958e-01 -4.366075e-01
4.331000e+00 -4.467900e-01 -4.361752e-01
4.332000e+00 -4.401723e-01 -4.357416e-01
4.333000e+00 -3.979784e-01 -4.353067e-01
4.334000e+00 -4.293021e-01 -4.348703e-01
4.335000e+00 -4.315593e-01 -4.344325e-01
4.336000e+00 -4.136461e-01 -4.339934e-01
4.337000e+00 -4.292985e-01 -4.335528e-01
4.338000e+00 -4.426846e-01 -4.331109e-01
4.339000e+00 -4.286599e-01 -4.326675e-01
4.340000e+00 -4.232416e-01 -4.322228e-01
4.341000e+00 -4.155076e-01 -4.317766e-01
4.342000e+00 -4.649108e-01 -4.313290e-01
4.343000e+00 -4.394979e-01 -4.308800e-01
4.344000e+00 -4.533858e-01 -4.304296e-01
4.345000e+00 -4.230669e-01 -4.299777e-01
4.346000e+00 -4.201735e-01 -4.295244e-01
4.347000e+00 -4.070035e-01 -4.290697e-01
4.348000e+00 -4.165418e-01 -4.286135e-01
4.349000e+00 -4.190626e-01 -4.281560e-01
4.350000e+00 -3.957520e-01 -4.276969e-01
4.351000e+00 -4.048957e-01 -4.272365e-01
4.352000e+00 -4.523270e-01 -4.267745e-01
4.353000e+00 -4.373749e-01 -4.263112e-01
4.354000e+00 -4.405795e-01 -4.258463e-01
4.355000e+00 -4.089983e-01 -4.253800e-01
4.356000e+00 -4.414431e-01 -4.249123e-01
4.357000e+00 -4.218617e-01 -4.244431e-01
4.358000e+00 -4.423870e-01 -4.239724e-01
4.359000e+00 -4.330671e-01 -4.235002e-01
4.360000e+00 -3.822793e-01 -4.230266e-01
4.361000e+00 -4.168632e-01 -4.225515e-01
4.362000e+00 -4.135604e-01 -4.220749e-01
4.363000e+00 -4.204266e-01 -4.215969e-01
4.364000e+00 -3.813676e-01 -4.211173e-01
4.365000e+00 -4.223620e-01 -4.206363e-01
4.366000e+00 -4.283383e-01 -4.201537e-01
4.367000e+00 -4.056988e-01 -4.196697e-01
4.368000e+00 -4.176303e-01 -4.191841e-01
4.369000e+00 -4.116155e-01 -4.186971e-01
4.370000e+00 -4.329418e-01 -4.182085e-01
4.371000e+00 -4.255216e-01 -4.177185e-01
4.372000e+00 -4.271683e-01 -4.172269e-01
4.373000e+00 -4.336751e-01 -4.167338e-01
4.374000e+00 -4.063119e-01 -4.162392e-01
4.375000e+00 -3.913521e-01 -4.157431e-01
4.376000e+00 -4.029135e-01 -4.152455e-01
4.377000e+00 -4.317324e-01 -4.147463e-01
4.378000e+00 -4.347463e-01 -4.142456e-01
4.379000e+00 -4.375952e-01 -4.137434e-01
4.380000e+00 -3.969993e-01 -4.132396e-01
4.381000e+00 -4.521876e-01 -4.127343e-01
4.382000e+00 -4.031762e-01 -4.122274e-01
4.383000e+00 -3.977670e-01 -4.117190e-01
4.384000e+00 -4.111482e-01 -4.112091e-01
4.385000e+00 -4.279100e-01 -4.106976e-01
4.386000e+00 -4.242226e-01 -4.101845e-01
4.387000e+00 -3.971825e-01 -4.096699e-01
4.388000e+00 -4.109447e-01 -4.091537e-01
4.389000e+00 -3.969274e-01 -4.086360e-01
4.390000e+00 -4.046530e-01 -4.081167e-01
4.391000e+00 -4.113605e-01 -4.075958e-01
4.392000e+00 -3.941190e-01 -4.070734e-01
4.393000e+00 -4.040840e-01 -4.065494e-01
4.394000e+00 -4.318057e-01 -4.060238e-01
4.395000e+00 -4.213258e-01 -4.054966e-01
4.396000e+00 -3.996218e-01 -4.049679e-01
4.397000e+00 -3.968242e-01 -4.044375e-01
4.398000e+00 -3.936129e-01 -4.039056e-01
4.399000e+00 -3.811090e-01 -4.033721e-01
4.400000e+00 -4.268236e-01 -4.028370e-01
4.401000e+00 -4.180294e-01 -4.023003e-01
4.402000e+00 -4.299105e-01 -4.017620e-01
4.403000e+00 -4.016456e-01 -4.012221e-01
4.404000e+00 -4.108129e-01 -4.006806e-01
4.405000e+00 -3.871203e-01 -4.001375e-01
4.406000e+00 -3.905317e-01 -3.995928e-01
4.407000e+00 -3.867908e-01 -3.990465e-01
4.408000e+00 -3.745262e-01 -3.984985e-01
4.409000e+00 -3.832369e-01 -3.979490e-01
4.410000e+00 -3.879016e-01 -3.973978e-01
4.411000e+00 -3.840475e-01 -3.968450e-01
4.412000e+00 -3.968909e-01 -3.962906e-01
4.413000e+00 -4.020822e-01 -3.957346e-01
4.414000e+00 -3.938680e-01 -3.951769e-01
4.415000e+00 -4.044633e-01 -3.946176e-01
4.416000e+00 -4.175849e-01 -3.940566e-01
4.417000e+00 -3.963609e-01 -3.934941e-01
4.418000e+00 -4.119906e-01 -3.929299e-01
4.419000e+00 -4.307200e-01 -3.923640e-01
4.420000e+00 -4.043225e-01 -3.917965e-01
4.421000e+00 -4.043559e-01 -3.912274e-01
4.422000e+00 -4.324838e-01 -3.906566e-01
4.423000e+00 -3.826204e-01 -3.900842e-01
4.424000e+00 -4.081893e-01 -3.895101e-01
4.425000e+00 -3.975425e-01 -3.889343e-01
4.426000e+00 -3.546676e-01 -3.883569e-01
4.427000e+00 -3.659410e-01 -3.877779e-01
4.428000e+00 -4.030546e-01 -3.871972e-01
4.429000e+00 -3.785341e-01 -3.866148e-01
4.430000e+00 -3.918036e-01 -3.860307e-01
4.431000e+00 -3.516879e-01 -3.854450e-01
4.432000e+00 -3.688682e-01 -3.848576e-01
4.433000e+00 -3.749720e-01 -3.842686e-01
4.434000e+00 -3.916581e-01 -3.836778e-01
4.435000e+00 -3.835138e-01 -3.830854e-01
4.436000e+00 -3.710990e-01 -3.824913e-01
4.437000e+00 -4.036900e-01 -3.818956e-01
4.438000e+00 -3.853362e-01 -3.812981e-01
4.439000e+00 -3.848381e-01 -3.806990e-01
4.440000e+00 -3.803762e-01 -3.800981e-01
4.441000e+00 -4.149501e-01 -3.794956e-01
4.442000e+00 -3.856395e-01 -3.788914e-01
4.443000e+00 -3.756597e-01 -3.782855e-01
4.444000e+00 -3.770511e-01 -3.776779e-01
4.445000e+00 -3.705843e-01 -3.770686e-01
4.446000e+00 -3.673474e-01 -3.764576e-01
4.447000e+00 -3.722559e-01 -3.758449e-01
4.448000e+00 -3.857098e-01 -3.752305e-01
4.449000e+00 -3.969634e-01 -3.746144e-01
4.450000e+00 -4.124666e-01 -3.739966e-01
4.451000e+00 -3.929409e-01 -3.733771e-01
4.452000e+00 -3.492838e-01 -3.727559e-01
4.453000e+00 -3.852446e-01 -3.721330e-01
4.454000e+00 -3.461233e-01 -3.715083e-01
4.455000e+00 -3.724283e-01 -3.708819e-01
4.456000e+00 -3.831636e-01 -3.702539e-01
4.457000e+00 -3.555496e-01 -3.696240e-01
4.458000e+00 -3.715900e-01 -3.689925e-01
4.459000e+00 -3.786165e-01 -3.683593e-01
4.460000e+00 -3.392387e-01 -3.677243e-01
4.461000e+00 -3.693135e-01 -3.670876e-01
4.462000e+00 -3.835848e-01 -3.664492e-01
4.463000e+00 -3.964262e-01 -3.658090e-01
4.464000e+00 -3.528310e-01 -3.651671e-01
4.465000e+00 -3.593561e-01 -3.645235e-01
4.466000e+00 -3.665263e-01 -3.638782e-01
4.467000e+00 -3.627589e-01 -3.632311e-01
4.468000e+00 -3.736849e-01 -3.625822e-01
4.469000e+00 -3.422888e-01 -3.619317e-01
4.470000e+00 -3.481692e-01 -3.612794e-01
4.471000e+00 -3.636840e-01 -3.606253e-01
4.472000e+00 -3.483808e-01 -3.599695e-01
4.473000e+00 -3.783875e-01 -3.593120e-01
4.474000e+00 -3.590747e-01 -3.586527e-01
4.475000e+00 -3.484496e-01 -3.579917e-01
4.476000e+00 -3.595860e-01 -3.573289e-01
4.477000e+00 -3.571541e-01 -3.566644e-01
4.478000e+00 -3.669042e-01 -3.559981e-01
4.479000e+00 -3.549563e-01 -3.553301e-01
4.480000e+00 -3.277301e-01 -3.546603e-01
4.481000e+00 -3.522102e-01 -3.539887e-01
4.482000e+00 -3.665709e-01 -3.533154e-01
4.483000e+00 -3.535021e-01 -3.526404e-01
4.484000e+00 -3.587794e-01 -3.519635e-01
4.485000e+00 -3.679813e-01 -3.512850e-01
4.486000e+00 -3.504710e-01 -3.506046e-01
4.487000e+00 -3.235872e-01 -3.499225e-01
4.488000e+00 -3.451487e-01 -3.492386e-01
4.489000e+00 -3.290146e-01 -3.485530e-01
4.490000e+00 -3.358275e-01 -3.478656e-01
4.491000e+00 -3.608600e-01 -3.471764e-01
4.492000e+00 -3.455236e-01 -3.464855e-01
4.493000e+00 -3.460967e-01 -3.457928e-01
4.494000e+00 -3.195152e-01 -3.450983e-01
4.495000e+00 -3.635750e-01 -3.444021e-01
4.496000e+00 -3.282361e-01 -3.437041e-01
4.497000e+00 -3.370108e-01 -3.430043e-01
4.498000e+00 -3.748094e-01 -3.423027e-01
4.499000e+00 -3.288903e-01 -3.415994e-01
4.500000e+00 -3.453201e-01 -3.408942e-01
4.501000e+00 -3.512307e-01 -3.401873e-01
4.502000e+00 -3.570615e-01 -3.394787e-01
4.503000e+00 -3.573811e-01 -3.387682e-01
4.504000e+00 -3.246488e-01 -3.380560e-01
4.505000e+00 -3.242803e-01 -3.373420e-01
4.506000e+00 -3.184591e-01 -3.366262e-01
4.507000e+00 -3.232357e-01 -3.359086e-01
4.508000e+00 -3.277626e-01 -3.351892e-01
4.509000e+00 -3.192964e-01 -3.344681e-01
4.510000e+00 -3.349250e-01 -3.337451e-01
4.511000e+00 -3.089465e-01 -3.330204e-01
4.512000e+00 -3.223679e-01 -3.322939e-01
4.513000e+00 -3.790694e-01 -3.315656e-01
4.514000e+00 -3.500179e-01 -3.308356e-01
4.515000e+00 -3.447792e-01 -3.301037e-01
4.516000e+00 -3.426781e-01 -3.293701e-01
4.517000e+00 -3.281449e-01 -3.286346e-01
4.518000e+00 -3.340885e-01 -3.278974e-01
4.519000e+00 -3.392694e-01 -3.271584e-01
4.520000e+00 -3.238009e-01 -3.264176e-01
4.521000e+00 -2.919835e-01 -3.256750e-01
4.522000e+00 -2.945791e-01 -3.249306e-01
4.523000e+00 -2.827658e-01 -3.241844e-01
4.524000e+00 -3.690892e-01 -3.234364e-01
4.525000e+00 -3.484000e-01 -3.226867e-01
4.526000e+00 -2.941567e-01 -3.219351e-01
4.527000e+00 -3.446055e-01 -3.211818e-01
4.528000e+00 -3.160096e-01 -3.204266e-01
4.529000e+00 -3.321289e-01 -3.196697e-01
4.530000e+00 -3.034686e-01 -3.189110e-01
4.531000e+00 -3.341115e-01 -3.181504e-01
4.532000e+00 -2.959556e-01 -3.173881e-01
4.533000e+00 -2.839975e-01 -3.166240e-01
4.534000e+00 -2.923375e-01 -3.158581e-01
4.535000e+00 -2.945350e-01 -3.150904e-01
4.536000e+00 -3.129134e-01 -3.143209e-01
4.537000e+00 -3.494146e-01 -3.135496e-01
4.538000e+00 -3.143769e-01 -3.127765e-01
4.539000e+00 -3.048515e-01 -3.120016e-01
4.540000e+00 -2.848428e-01 -3.112249e-01
4.541000e+00 -3.093415e-01 -3.104464e-01
4.542000e+00 -3.119307e-01 -3.096662e-01
4.543000e+00 -2.803943e-01 -3.088841e-01
4.544000e+00 -3.310156e-01 -3.081002e-01
4.545000e+00 -2.855326e-01 -3.073146e-01
4.546000e+00 -2.713439e-01 -3.065271e-01
4.547000e+00 -3.238416e-01 -3.057378e-01
4.548000e+00 -3.148171e-01 -3.049468e-01
4.549000e+00 -3.412882e-01 -3.041539e-01
4.550000e+00 -2.854477e-01 -3.033593e-01
4.551000e+00 -2.890677e-01 -3.025629e-01
4.552000e+00 -3.027638e-01 -3.017646e-01
4.553000e+00 -3.109584e-01 -3.009646e-01
4.554000e+00 -3.102690e-01 -3.001628e-01
4.555000e+00 -3.267327e-01 -2.993592e-01
4.556000e+00 -2.625709e-01 -2.985538e-01
4.557000e+00 -2.886859e-01 -2.977466e-01
4.558000e+00 -2.691182e-01 -2.969376e-01
4.559000e+00 -3.009323e-01 -2.961268e-01
4.560000e+00 -2.849288e-01 -2.953142e-01
4.561000e+00 -3.063910e-01 -2.944998e-01
4.562000e+00 -3.441302e-01 -2.936837e-01
4.563000e+00 -2.887053e-01 -2.928657e-01
4.564000e+00 -2.868655e-01 -2.920460e-01
4.565000e+00 -2.985506e-01 -2.912244e-01
4.566000e+00 -2.929658e-01 -2.904011e-01
4.567000e+00 -3.444346e-01 -2.895760e-01
4.568000e+00 -2.864235e-01 -2.887491e-01
4.569000e+00 -2.984843e-01 -2.879204e-01
4.570000e+00 -2.698546e-01 -2.870899e-01
4.571000e+00 -2.776916e-01 -2.862576e-01
4.572000e+00 -2.848282e-01 -2.854236e-01
4.573000e+00 -2.745974e-01 -2.845877e-01
4.574000e+00 -2.808685e-01 -2.837501e-01
4.575000e+00 -2.950328e-01 -2.829107e-01
4.576000e+00 -2.498440e-01 -2.820695e-01
4.577000e+00 -3.086841e-01 -2.812265e-01
4.578000e+00 -2.697848e-01 -2.803818e-01
4.579000e+00 -2.949679e-01 -2.795352e-01
4.580000e+00 -3.077050e-01 -2.786869e-01
4.581000e+00 -3.120599e-01 -2.778368e-01
4.582000e+00 -2.633070e-01 -2.769849e-01
4.583000e+00 -2.782086e-01 -2.761313e-01
4.584000e+00 -2.588671e-01 -2.752759e-01
4.585000e+00 -2.676792e-01 -2.744187e-01
4.586000e+00 -2.835960e-01 -2.735597e-01
4.587000e+00 -2.741095e-01 -2.726989e-01
4.588000e+00 -2.723391e-01 -2.718364e-01
4.589000e+00 -2.608638e-01 -2.709721e-01
4.590000e+00 -2.721065e-01 -2.701060e-01
4.591000e+00 -2.759020e-01 -2.692382e-01
4.592000e+00 -2.486012e-01 -2.683686e-01
4.593000e+00 -2.552623e-01 -2.674972e-01
4.594000e+00 -2.639800e-01 -2.666241e-01
4.595000e+00 -2.933923e-01 -2.657491e-01
4.596000e+00 -2.557322e-01 -2.648725e-01
4.597000e+00 -2.471839e-01 -2.639940e-01
4.598000e+00 -2.679761e-01 -2.631138e-01
4.599000e+00 -2.652581e-01 -2.622319e-01
4.600000e+00 -2.858544e-01 -2.613482e-01
4.601000e+00 -2.486831e-01 -2.604627e-01
4.602000e+00 -2.342840e-01 -2.595755e-01
4.603000e+00 -2.709051e-01 -2.586865e-01
4.604000e+00 -2.330503e-01 -2.577958e-01
4.605000e+00 -2.673697e-01 -2.569033e-01
4.606000e+00 -2.474280e-01 -2.560090e-01
4.607000e+00 -2.519128e-01 -2.551130e-01
4.608000e+00 -2.636054e-01 -2.542153e-01
4.609000e+00 -2.235149e-01 -2.533158e-01
4.610000e+00 -2.840684e-01 -2.524146e-01
4.611000e+00 -2.636409e-01 -2.515116e-01
4.612000e+00 -2.388124e-01 -2.506069e-01
4.613000e+00 -2.729264e-01 -2.497005e-01
4.614000e+00 -2.609016e-01 -2.487923e-01
4.615000e+00 -2.960213e-01 -2.478824e-01
4.616000e+00 -2.329916e-01 -2.469707e-01
4.617000e+00 -2.148368e-01 -2.460573e-01
4.618000e+00 -2.676056e-01 -2.451422e-01
4.619000e+00 -2.590783e-01 -2.442253e-01
4.620000e+00 -2.461262e-01 -2.433067e-01
4.621000e+00 -2.249989e-01 -2.423864e-01
4.622000e+00 -2.346099e-01 -2.414644e-01
4.623000e+00 -2.352996e-01 -2.405406e-01
4.624000e+00 -2.486832e-01 -2.396152e-01
4.625000e+00 -2.517513e-01 -2.386880e-01
4.626000e+00 -2.387247e-01 -2.377591e-01
4.627000e+00 -2.185471e-01 -2.368284e-01
4.628000e+00 -2.812862e-01 -2.358961e-01
4.629000e+00 -2.567751e-01 -2.349620e-01
4.630000e+00 -2.137823e-01 -2.340263e-01
4.631000e+00 -2.547418e-01 -2.330888e-01
4.632000e+00 -2.514365e-01 -2.321496e-01
4.633000e+00 -2.098951e-01 -2.312087e-01
4.634000e+00 -2.179719e-01 -2.302662e-01
4.635000e+00 -2.402919e-01 -2.293219e-01
4.636000e+00 -2.104805e-01 -2.283759e-01
4.637000e+00 -1.947853e-01 -2.274282e-01
4.638000e+00 -2.140398e-01 -2.264789e-01
4.639000e+00 -2.428694e-01 -2.255278e-01
4.640000e+00 -1.885305e-01 -2.245751e-01
4.641000e+00 -2.252549e-01 -2.236206e-01
4.642000e+00 -2.139775e-01 -2.226645e-01
4.643000e+00 -2.127342e-01 -2.217067e-01
4.644000e+00 -2.579302e-01 -2.207473e-01
4.645000e+00 -2.207142e-01 -2.197861e-01
4.646000e+00 -2.157641e-01 -2.188233e-01
4.647000e+00 -2.163431e-01 -2.178588e-01
4.648000e+00 -2.300299e-01 -2.168926e-01
4.649000e+00 -2.105216e-01 -2.159248e-01
4.650000e+00 -2.194123e-01 -2.149553e-01
4.651000e+00 -2.158967e-01 -2.139841e-01
4.652000e+00 -2.136889e-01 -2.130113e-01
4.653000e+00 -2.231595e-01 -2.120368e-01
4.654000e+00 -1.843107e-01 -2.110607e-01
4.655000e+00 -2.216549e-01 -2.100829e-01
4.656000e+00 -1.899031e-01 -2.091035e-01
4.657000e+00 -2.250292e-01 -2.081224e-01
4.658000e+00 -2.347378e-01 -2.071397e-01
4.659000e+00 -1.842053e-01 -2.061553e-01
4.660000e+00 -2.600996e-01 -2.051693e-01
4.661000e+00 -1.529085e-01 -2.041817e-01
4.662000e+00 -2.078916e-01 -2.031924e-01
4.663000e+00 -2.287082e-01 -2.022015e-01
4.664000e+00 -2.622209e-01 -2.012090e-01
4.665000e+00 -2.017672e-01 -2.002148e-01
4.666000e+00 -2.312554e-01 -1.992190e-01
4.667000e+00 -2.306249e-01 -1.982216e-01
4.668000e+00 -2.192456e-01 -1.972226e-01
4.669000e+00 -2.024636e-01 -1.962220e-01
4.670000e+00 -1.840773e-01 -1.952198e-01
4.671000e+00 -1.604961e-01 -1.942159e-01
4.672000e+00 -1.949755e-01 -1.932105e-01
4.673000e+00 -1.771126e-01 -1.922034e-01
4.674000e+00 -1.915701e-01 -1.911948e-01
4.675000e+00 -1.876330e-01 -1.901845e-01
4.676000e+00 -1.819575e-01 -1.891727e-01
4.677000e+00 -1.805326e-01 -1.881592e-01
4.678000e+00 -1.629384e-01 -1.871442e-01
4.679000e+00 -1.529617e-01 -1.861276e-01
4.680000e+00 -1.825094e-01 -1.851094e-01
4.681000e+00 -2.245432e-01 -1.840897e-01
4.682000e+00 -1.393066e-01 -1.830684e-01
4.683000e+00 -1.772102e-01 -1.820455e-01
4.684000e+00 -1.715535e-01 -1.810210e-01
4.685000e+00 -1.536931e-01 -1.799950e-01
4.686000e+00 -1.615669e-01 -1.789674e-01
4.687000e+00 -1.736629e-01 -1.779382e-01
4.688000e+00 -1.558871e-01 -1.769075e-01
4.689000e+00 -1.667969e-01 -1.758752e-01
4.690000e+00 -1.504017e-01 -1.748414e-01
4.691000e+00 -1.598810e-01 -1.738061e-01
4.692000e+00 -1.952652e-01 -1.727692e-01
4.693000e+00 -1.936719e-01 -1.717308e-01
4.694000e+00 -1.820757e-01 -1.706908e-01
4.695000e+00 -1.689784e-01 -1.696493e-01
4.696000e+00 -1.964518e-01 -1.686063e-01
4.697000e+00 -1.626404e-01 -1.675618e-01
4.698000e+00 -1.545095e-01 -1.665157e-01
4.699000e+00 -1.355611e-01 -1.654682e-01
4.700000e+00 -1.385335e-01 -1.644191e-01
4.701000e+00 -1.441556e-01 -1.633685e-01
4.702000e+00 -1.592140e-01 -1.623164e-01
4.703000e+00 -1.698242e-01 -1.612628e-01
4.704000e+00 -1.914374e-01 -1.602077e-01
4.705000e+00 -1.381434e-01 -1.591511e-01
4.706000e+00 -1.785219e-01 -1.580930e-01
4.707000e+00 -1.837928e-01 -1.570334e-01
4.708000e+00 -1.836462e-01 -1.559724e-01
4.709000e+00 -1.695493e-01 -1.549098e-01
4.710000e+00 -1.410084e-01 -1.538458e-01
4.711000e+00 -1.565073e-01 -1.527804e-01
4.712000e+00 -1.938346e-01 -1.517134e-01
4.713000e+00 -1.560355e-01 -1.506450e-01
4.714000e+00 -1.740351e-01 -1.495751e-01
4.715000e+00 -1.598227e-01 -1.485038e-01
4.716000e+00 -1.312215e-01 -1.474310e-01
4.717000e+00 -1.116882e-01 -1.463568e-01
4.718000e+00 -1.589187e-01 -1.452812e-01
4.719000e+00 -1.626403e-01 -1.442041e-01
4.720000e+00 -1.639577e-01 -1.431255e-01
4.721000e+00 -1.346184e-01 -1.420455e-01
4.722000e+00 -1.507499e-01 -1.409641e-01
4.723000e+00 -1.386324e-01 -1.398813e-01
4.724000e+00 -1.633834e-01 -1.387971e-01
4.725000e+00 -1.499964e-01 -1.377114e-01
4.726000e+00 -1.385648e-01 -1.366243e-01
4.727000e+00 -1.252635e-01 -1.355359e-01
4.728000e+00 -1.188866e-01 -1.344460e-01
4.729000e+00 -1.012779e-01 -1.333547e-01
4.730000e+00 -1.518480e-01 -1.322620e-01
4.731000e+00 -1.120210e-01 -1.311680e-01
4.732000e+00 -1.347135e-01 -1.300725e-01
4.733000e+00 -1.258664e-01 -1.289757e-01
4.734000e+00 -1.131880e-01 -1.278775e-01
4.735000e+00 -1.148518e-01 -1.267779e-01
4.736000e+00 -1.115030e-01 -1.256770e-01
4.737000e+00 -1.374677e-01 -1.245747e-01
4.738000e+00 -1.305374e-01 -1.234710e-01
4.739000e+00 -1.229748e-01 -1.223660e-01
4.740000e+00 -1.356642e-01 -1.212596e-01
4.741000e+00 -1.260712e-01 -1.201519e-01
4.742000e+00 -1.413549e-01 -1.190429e-01
4.743000e+00 -9.758764e-02 -1.179325e-01
4.744000e+00 -1.202995e-01 -1.168207e-01
4.745000e+00 -1.023547e-01 -1.157077e-01
4.746000e+00 -1.123065e-01 -1.145933e-01
4.747000e+00 -1.307060e-01 -1.134776e-01
4.748000e+00 -1.019115e-01 -1.123606e-01
4.749000e+00 -1.067327e-01 -1.112423e-01
4.750000e+00 -1.130928e-01 -1.101227e-01
4.751000e+00 -9.064533e-02 -1.090018e-01
4.752000e+00 -8.122156e-02 -1.078796e-01
4.753000e+00 -1.002924e-01 -1.067561e-01
4.754000e+00 -8.027547e-02 -1.056313e-01
4.755000e+00 -1.254834e-01 -1.045052e-01
4.756000e+00 -1.216143e-01 -1.033779e-01
4.757000e+00 -9.704426e-02 -1.022492e-01
4.758000e+00 -8.914918e-02 -1.011194e-01
4.759000e+00 -9.776933e-02 -9.998822e-02
4.760000e+00 -9.800642e-02 -9.885582e-02
4.761000e+00 -1.150601e-01 -9.772217e-02
4.762000e+00 -1.194136e-01 -9.658728e-02
4.763000e+00 -9.196584e-02 -9.545114e-02
4.764000e+00 -1.134350e-01 -9.431377e-02
4.765000e+00 -9.256018e-02 -9.317517e-02
4.766000e+00 -6.348331e-02 -9.203534e-02
4.767000e+00 -6.688244e-02 -9.089429e-02
4.768000e+00 -1.052096e-01 -8.975203e-02
4.769000e+00 -9.382137e-02 -8.860855e-02
4.770000e+00 -1.140496e-01 -8.746387e-02
4.771000e+00 -1.137430e-01 -8.631799e-02
4.772000e+00 -7.133634e-02 -8.517091e-02
4.773000e+00 -1.133212e-01 -8.402264e-02
4.774000e+00 -5.267421e-02 -8.287319e-02
4.775000e+00 -9.503892e-02 -8.172256e-02
4.776000e+00 -1.247217e-01 -8.057075e-02
4.777000e+00 -8.538817e-02 -7.941777e-02
4.778000e+00 -4.777766e-02 -7.826363e-02
4.779000e+00 -7.001359e-02 -7.710832e-02
4.780000e+00 -6.464236e-02 -7.595187e-02
4.781000e+00 -6.313249e-02 -7.479427e-02
4.782000e+00 -7.325814e-02 -7.363552e-02
4.783000e+00 -6.322050e-02 -7.247564e-02
4.784000e+00 -1.006738e-01 -7.131462e-02
4.785000e+00 -9.060633e-02 -7.015248e-02
4.786000e+00 -9.079098e-02 -6.898921e-02
4.787000e+00 -8.424799e-02 -6.782483e-02
4.788000e+00 -7.447492e-02 -6.665934e-02
4.789000e+00 -6.223828e-02 -6.549274e-02
4.790000e+00 -5.095673e-02 -6.432505e-02
4.791000e+00 -5.807052e-02 -6.315626e-02
4.792000e+00 -6.482282e-02 -6.198638e-02
4.793000e+00 -6.356700e-02 -6.081542e-02
4.794000e+00 -5.008834e-02 -5.964338e-02
4.795000e+00 -7.463316e-02 -5.847027e-02
4.796000e+00 -3.072719e-02 -5.729609e-02
4.797000e+00 -6.040726e-02 -5.612085e-02
4.798000e+00 -5.799633e-02 -5.494456e-02
4.799000e+00 -8.748157e-02 -5.376722e-02
4.800000e+00 -7.131399e-02 -5.258883e-02
4.801000e+00 -3.790266e-02 -5.140941e-02
4.802000e+00 -3.507411e-02 -5.022895e-02
4.803000e+00 -4.343761e-02 -4.904747e-02
4.804000e+00 -4.466811e-02 -4.786496e-02
4.805000e+00 -1.002141e-01 -4.668144e-02
4.806000e+00 -4.189642e-02 -4.549691e-02
4.807000e+00 -6.493160e-02 -4.431138e-02
4.808000e+00 -5.818080e-02 -4.312485e-02
4.809000e+00 -6.769618e-02 -4.193733e-02
4.810000e+00 -2.038017e-02 -4.074882e-02
4.811000e+00 -3.558808e-02 -3.955933e-02
4.812000e+00 -6.750446e-02 -3.836887e-02
4.813000e+00 -1.875360e-02 -3.717744e-02
4.814000e+00 -5.536503e-02 -3.598505e-02
4.815000e+00 -1.354408e-02 -3.479170e-02
4.816000e+00 -2.869465e-02 -3.359740e-02
4.817000e+00 3.082070e-03 -3.240215e-02
4.818000e+00 -3.835171e-02 -3.120597e-02
4.819000e+00 -2.852755e-02 -3.000885e-02
4.820000e+00 -1.722310e-02 -2.881081e-02
4.821000e+00 -2.842292e-02 -2.761185e-02
4.822000e+00 -2.672241e-02 -2.641197e-02
4.823000e+00 -7.986059e-03 -2.521118e-02
4.824000e+00 -2.358657e-02 -2.400949e-02
4.825000e+00 -9.637449e-03 -2.280691e-02
4.826000e+00 -3.811222e-02 -2.160343e-02
4.827000e+00 -6.964956e-03 -2.039907e-02
4.828000e+00 -3.751314e-02 -1.919384e-02
4.829000e+00 -4.467581e-02 -1.798773e-02
4.830000e+00 -1.089517e-02 -1.678075e-02
4.831000e+00 -8.172051e-03 -1.557292e-02
4.832000e+00 -1.670598e-02 -1.436424e-02
4.833000e+00 -4.107575e-02 -1.315470e-02
4.834000e+00 -1.138764e-02 -1.194433e-02
4.835000e+00 -1.255668e-03 -1.073312e-02
4.836000e+00 -1.101843e-02 -9.521090e-03
4.837000e+00 2.341389e-02 -8.308234e-03
4.838000e+00 -8.822096e-03 -7.094563e-03
4.839000e+00 -2.024980e-02 -5.880084e-03
4.840000e+00 1.319736e-02 -4.664802e-03
4.841000e+00 -7.991478e-03 -3.448725e-03
4.842000e+00 -7.837829e-04 -2.231858e-03
4.843000e+00 -3.599590e-02 -1.014208e-03
4.844000e+00 -1.062668e-02 2.042187e-04
4.845000e+00 -2.611641e-02 1.423415e-03
4.846000e+00 -1.794509e-02 2.643376e-03
4.847000e+00 -9.538188e-03 3.864094e-03
4.848000e+00 8.840704e-03 5.085563e-03
4.849000e+00 1.249849e-02 6.307777e-03
4.850000e+00 -8.907976e-03 7.530729e-03
4.851000e+00 3.975747e-04 8.754413e-03
4.852000e+00 1.259062e-02 9.978822e-03
4.853000e+00 -6.469502e-03 1.120395e-02
4.854000e+00 2.707324e-02 1.242979e-02
4.855000e+00 -1.838406e-03 1.365633e-02
4.856000e+00 -1.540556e-02 1.488357e-02
4.857000e+00 -2.578333e-02 1.611151e-02
4.858000e+00 3.489194e-02 1.734013e-02
4.859000e+00 1.529678e-02 1.856942e-02
4.860000e+00 5.190602e-02 1.979939e-02
4.861000e+00 -1.675789e-03 2.103003e-02
4.862000e+00 3.551144e-02 2.226132e-02
4.863000e+00 3.697433e-02 2.349327e-02
4.864000e+00 4.089923e-02 2.472586e-02
4.865000e+00 1.937563e-02 2.595909e-02
4.866000e+00 1.373782e-02 2.719295e-02
4.867000e+00 4.833501e-03 2.842743e-02
4.868000e+00 3.356645e-02 2.966254e-02
4.869000e+00 4.625851e-02 3.089825e-02
4.870000e+00 -1.249852e-02 3.213457e-02
4.871000e+00 1.785636e-02 3.337148e-02
4.872000e+00 3.622705e-02 3.460899e-02
4.873000e+00 3.431977e-02 3.584708e-02
4.874000e+00 3.774576e-02 3.708575e-02
4.875000e+00 1.560516e-02 3.832499e-02
4.876000e+00 6.699949e-02 3.956479e-02
4.877000e+00 3.790181e-02 4.080515e-02
4.878000e+00 1.270561e-02 4.204606e-02
4.879000e+00 3.814600e-02 4.328751e-02
4.880000e+00 3.598131e-02 4.452950e-02
4.881000e+00 6.153189e-02 4.577201e-02
4.882000e+00 3.105418e-02 4.701505e-02
4.883000e+00 4.257931e-02 4.825860e-02
4.884000e+00 4.706390e-02 4.950266e-02
4.885000e+00 7.595510e-02 5.074722e-02
4.886000e+00 5.756815e-02 5.199228e-02
4.887000e+00 7.811379e-02 5.323782e-02
4.888000e+00 6.273506e-02 5.448384e-02
4.889000e+00 2.667347e-02 5.573034e-02
4.890000e+00 5.783767e-02 5.697730e-02
4.891000e+00 5.556706e-02 5.822472e-02
4.892000e+00 8.569958e-02 5.947259e-02
4.893000e+00 7.346277e-02 6.072091e-02
4.894000e+00 4.851712e-02 6.196966e-02
4.895000e+00 4.632343e-02 6.321885e-02
4.896000e+00 4.259845e-02 6.446846e-02
4.897000e+00 9.719476e-02 6.571848e-02
4.898000e+00 5.568665e-02 6.696892e-02
4.899000e+00 5.411966e-02 6.821975e-02
4.900000e+00 1.011214e-01 6.947098e-02
4.901000e+00 5.481152e-02 7.072260e-02
4.902000e+00 7.781572e-02 7.197460e-02
4.903000e+00 1.131997e-01 7.322697e-02
4.904000e+00 1.061135e-01 7.447971e-02
4.905000e+00 6.629168e-02 7.573281e-02
4.906000e+00 7.086883e-02 7.698626e-02
4.907000e+00 7.056342e-02 7.824005e-02
4.908000e+00 7.084485e-02 7.949418e-02
4.909000e+00 1.002978e-01 8.074864e-02
4.910000e+00 8.135716e-02 8.200343e-02
4.911000e+00 8.839368e-02 8.325852e-02
4.912000e+00 7.052970e-02 8.451393e-02
4.913000e+00 8.704594e-02 8.576964e-02
4.914000e+00 9.359402e-02 8.702564e-02
4.915000e+00 9.197311e-02 8.828192e-02
4.916000e+00 1.008182e-01 8.953849e-02
4.917000e+00 8.645358e-02 9.079533e-02
4.918000e+00 8.187242e-02 9.205243e-02
4.919000e+00 1.023825e-01 9.330978e-02
4.920000e+00 9.887624e-02 9.456739e-02
4.921000e+00 8.500415e-02 9.582523e-02
4.922000e+00 9.142714e-02 9.708332e-02
4.923000e+00 1.084270e-01 9.834162e-02
4.924000e+00 9.159286e-02 9.960015e-02
4.925000e+00 1.245674e-01 1.008589e-01
4.926000e+00 1.037920e-01 1.021178e-01
4.927000e+00 1.093494e-01 1.033770e-01
4.928000e+00 9.515361e-02 1.046363e-01
4.929000e+00 9.172496e-02 1.058958e-01
4.930000e+00 1.017671e-01 1.071555e-01
4.931000e+00 1.333129e-01 1.084154e-01
4.932000e+00 1.033226e-01 1.096754e-01
4.933000e+00 1.130085e-01 1.109356e-01
4.934000e+00 1.016879e-01 1.121959e-01
4.935000e+00 1.256545e-01 1.134563e-01
4.936000e+00 1.418974e-01 1.147169e-01
4.937000e+00 1.055278e-01 1.159776e-01
4.938000e+00 9.566504e-02 1.172384e-01
4.939000e+00 1.155399e-01 1.184994e-01
4.940000e+00 1.190910e-01 1.197604e-01
4.941000e+00 1.037480e-01 1.210215e-01
4.942000e+00 1.398874e-01 1.222827e-01
4.943000e+00 1.457474e-01 1.235440e-01
4.944000e+00 1.274776e-01 1.248053e-01
4.945000e+00 1.177267e-01 1.260667e-01
4.946000e+00 1.363137e-01 1.273282e-01
4.947000e+00 1.355909e-01 1.285897e-01
4.948000e+00 1.433777e-01 1.298513e-01
4.949000e+00 1.562521e-01 1.311129e-01
4.950000e+00 1.670016e-01 1.323745e-01
4.951000e+00 1.375465e-01 1.336361e-01
4.952000e+00 1.699730e-01 1.348977e-01
4.953000e+00 1.166424e-01 1.361594e-01
4.954000e+00 1.442857e-01 1.374210e-01
4.955000e+00 1.555268e-01 1.386826e-01
4.956000e+00 1.623421e-01 1.399442e-01
4.957000e+00 1.520007e-01 1.412057e-01
4.958000e+00 1.645524e-01 1.424673e-01
4.959000e+00 1.571628e-01 1.437287e-01
4.960000e+00 1.234039e-01 1.449902e-01
4.961000e+00 1.578965e-01 1.462515e-01
4.962000e+00 1.409603e-01 1.475128e-01
4.963000e+00 1.435530e-01 1.487740e-01
4.964000e+00 1.840416e-01 1.500352e-01
4.965000e+00 1.549603e-01 1.512962e-01
4.966000e+00 1.437262e-01 1.525572e-01
4.967000e+00 1.766673e-01 1.538180e-01
4.968000e+00 1.448304e-01 1.550787e-01
4.969000e+00 1.536646e-01 1.563393e-01
4.970000e+00 1.141148e-01 1.575998e-01
4.971000e+00 1.810631e-01 1.588601e-01
4.972000e+00 1.621878e-01 1.601203e-01
4.973000e+00 1.634109e-01 1.613804e-01
4.974000e+00 1.264875e-01 1.626403e-01
4.975000e+00 1.624328e-01 1.639000e-01
4.976000e+00 1.910376e-01 1.651595e-01
4.977000e+00 2.203601e-01 1.664188e-01
4.978000e+00 1.858856e-01 1.676780e-01
4.979000e+00 1.644675e-01 1.689370e-01
4.980000e+00 1.508422e-01 1.701957e-01
4.981000e+00 1.622997e-01 1.714543e-01
4.982000e+00 1.896971e-01 1.727126e-01
4.983000e+00 1.923494e-01 1.739707e-01
4.984000e+00 1.927627e-01 1.752285e-01
4.985000e+00 1.903883e-01 1.764861e-01
4.986000e+00 1.834918e-01 1.777435e-01
4.987000e+00 1.941639e-01 1.790005e-01
4.988000e+00 1.820343e-01 1.802574e-01
4.989000e+00 1.989994e-01 1.815139e-01
4.990000e+00 1.854668e-01 1.827702e-01
4.991000e+00 1.836362e-01 1.840261e-01
4.992000e+00 2.186698e-01 1.852818e-01
4.993000e+00 1.800101e-01 1.865371e-01
4.994000e+00 1.964949e-01 1.877922e-01
4.995000e+00 1.956379e-01 1.890469e-01
4.996000e+00 1.837484e-01 1.903013e-01
4.997000e+00 2.130897e-01 1.915553e-01
4.998000e+00 1.990930e-01 1.928090e-01
4.999000e+00 1.915059e-01 1.940624e-01
5.000000e+00 1.746227e-01 1.953154e-01
5.001000e+00 2.030329e-01 1.965680e-01
5.002000e+00 1.845367e-01 1.978202e-01
5.003000e+00 1.995736e-01 1.990720e-01
5.004000e+00 1.930504e-01 2.003235e-01
5.005000e+00 1.790558e-01 2.015745e-01
5.006000e+00 2.177817e-01 2.028252e-01
5.007000e+00 2.160283e-01 2.040754e-01
5.008000e+00 2.257871e-01 2.053252e-01
5.009000e+00 2.133832e-01 2.065746e-01
5.010000e+00 1.954054e-01 2.078235e-01
5.011000e+00 2.092496e-01 2.090719e-01
5.012000e+00 2.139152e-01 2.103200e-01
5.013000e+00 1.870584e-01 2.115675e-01
5.014000e+00 2.062336e-01 2.128146e-01
5.015000e+00 2.191436e-01 2.140612e-01
5.016000e+00 1.847198e-01 2.153073e-01
5.017000e+00 1.708452e-01 2.165529e-01
5.018000e+00 2.240667e-01 2.177980e-01
5.019000e+00 1.854232e-01 2.190426e-01
5.020000e+00 2.145343e-01 2.202867e-01
5.021000e+00 1.942577e-01 2.215302e-01
5.022000e+00 2.436684e-01 2.227732e-01
5.023000e+00 2.333616e-01 2.240157e-01
5.024000e+00 2.381134e-01 2.252576e-01
5.025000e+00 2.241385e-01 2.264990e-01
5.026000e+00 2.321602e-01 2.277398e-01
5.027000e+00 2.363935e-01 2.289800e-01
5.028000e+00 2.083669e-01 2.302196e-01
5.029000e+00 2.606674e-01 2.314587e-01
5.030000e+00 2.533688e-01 2.326971e-01
5.031000e+00 2.567178e-01 2.339350e-01
5.032000e+00 2.069381e-01 2.351722e-01
5.033000e+00 1.894198e-01 2.364088e-01
5.034000e+00 2.308855e-01 2.376448e-01
5.035000e+00 2.450619e-01 2.388802e-01
5.036000e+00 2.552260e-01 2.401148e-01
5.037000e+00 2.460020e-01 2.413489e-01
5.038000e+00 2.199907e-01 2.425823e-01
5.039000e+00 2.292708e-01 2.438150e-01
5.040000e+00 2.677751e-01 2.450470e-01
5.041000e+00 2.234049e-01 2.462784e-01
5.042000e+00 2.346574e-01 2.475090e-01
5.043000e+00 2.267760e-01 2.487390e-01
5.044000e+00 2.339983e-01 2.499683e-01
5.045000e+00 2.401489e-01 2.511968e-01
5.046000e+00 2.517643e-01 2.524246e-01
5.047000e+00 2.828995e-01 2.536517e-01
5.048000e+00 2.896763e-01 2.548780e-01
5.049000e+00 2.578488e-01 2.561036e-01
5.050000e+00 2.701272e-01 2.573285e-01
5.051000e+00 2.554223e-01 2.585526e-01
5.052000e+00 2.502305e-01 2.597759e-01
5.053000e+00 2.702387e-01 2.609984e-01
5.054000e+00 2.430711e-01 2.622202e-01
5.055000e+00 2.617349e-01 2.634411e-01
5.056000e+00 2.405541e-01 2.646613e-01
5.057000e+00 2.787830e-01 2.658806e-01
5.058000e+00 2.807559e-01 2.670991e-01
5.059000e+00 2.806463e-01 2.683168e-01
5.060000e+00 2.884871e-01 2.695337e-01
5.061000e+00 2.808995e-01 2.707498e-01
5.062000e+00 2.931004e-01 2.719649e-01
5.063000e+00 2.970972e-01 2.731793e-01
5.064000e+00 3.022548e-01 2.743927e-01
5.065000e+00 2.606463e-01 2.756053e-01
5.066000e+00 2.922674e-01 2.768170e-01
5.067000e+00 2.548146e-01 2.780279e-01
5.068000e+00 2.766930e-01 2.792378e-01
5.069000e+00 2.867574e-01 2.804469e-01
5.070000e+00 2.256877e-01 2.816550e-01
5.071000e+00 3.132786e-01 2.828622e-01
5.072000e+00 3.008871e-01 2.840685e-01
5.073000e+00 2.750301e-01 2.852738e-01
5.074000e+00 2.813627e-01 2.864783e-01
5.075000e+00 2.715467e-01 2.876817e-01
5.076000e+00 2.766292e-01 2.888842e-01
5.077000e+00 2.994044e-01 2.900858e-01
5.078000e+00 2.869581e-01 2.912864e-01
5.079000e+00 2.453209e-01 2.924860e-01
5.080000e+00 2.471072e-01 2.936846e-01
5.081000e+00 2.899436e-01 2.948822e-01
5.082000e+00 2.715603e-01 2.960789e-01
5.083000e+00 2.936895e-01 2.972745e-01
5.084000e+00 2.767507e-01 2.984691e-01
5.085000e+00 2.997956e-01 2.996627e-01
5.086000e+00 3.234541e-01 3.008552e-01
5.087000e+00 3.396971e-01 3.020467e-01
5.088000e+00 3.104576e-01 3.032372e-01
5.089000e+00 3.096034e-01 3.044266e-01
5.090000e+00 3.126661e-01 3.056149e-01
5.091000e+00 2.959334e-01 3.068022e-01
5.092000e+00 3.020459e-01 3.079884e-01
5.093000e+00 3.314456e-01 3.091735e-01
5.094000e+00 2.842500e-01 3.103576e-01
5.095000e+00 3.031424e-01 3.115405e-01
5.096000e+00 3.486527e-01 3.127223e-01
5.097000e+00 3.055898e-01 3.139030e-01
5.098000e+00 3.049841e-01 3.150826e-01
5.099000e+00 3.167632e-01 3.162611e-01
5.100000e+00 2.821604e-01 3.174384e-01
5.101000e+00 3.598658e-01 3.186146e-01
5.102000e+00 3.170795e-01 3.197896e-01
5.103000e+00 3.068676e-01 3.209635e-01
5.104000e+00 3.381968e-01 3.221362e-01
5.105000e+00 3.610321e-01 3.233077e-01
5.106000e+00 3.186646e-01 3.244781e-01
5.107000e+00 3.252048e-01 3.256472e-01
5.108000e+00 3.180335e-01 3.268152e-01
5.109000e+00 3.399447e-01 3.279819e-01
5.110000e+00 3.227379e-01 3.291475e-01
5.111000e+00 3.543947e-01 3.303118e-01
5.112000e+00 3.464044e-01 3.314749e-01
5.113000e+00 2.935856e-01 3.326368e-01
5.114000e+00 3.665176e-01 3.337974e-01
5.115000e+00 3.661179e-01 3.349568e-01
5.116000e+00 3.212959e-01 3.361149e-01
5.117000e+00 3.196219e-01 3.372718e-01
5.118000e+00 3.467683e-01 3.384274e-01
5.119000e+00 3.720947e-01 3.395817e-01
5.120000e+00 3.287290e-01 3.407347e-01
5.121000e+00 3.220338e-01 3.418865e-01
5.122000e+00 3.517003e-01 3.430369e-01
5.123000e+00 3.507662e-01 3.441860e-01
5.124000e+00 3.371025e-01 3.453339e-01
5.125000e+00 3.723732e-01 3.464804e-01
5.126000e+00 3.581497e-01 3.476255e-01
5.127000e+00 3.347049e-01 3.487694e-01
5.128000e+00 3.413724e-01 3.499119e-01
5.129000e+00 3.383299e-01 3.510530e-01
5.130000e+00 3.612160e-01 3.521928e-01
5.131000e+00 3.139175e-01 3.533312e-01
5.132000e+00 3.695881e-01 3.544683e-01
5.133000e+00 3.911149e-01 3.556040e-01
5.134000e+00 3.597063e-01 3.567383e-01
5.135000e+00 3.666434e-01 3.578712e-01
5.136000e+00 3.453114e-01 3.590027e-01
5.137000e+00 3.468735e-01 3.601328e-01
5.138000e+00 3.033080e-01 3.612615e-01
5.139000e+00 3.737233e-01 3.623887e-01
5.140000e+00 3.834244e-01 3.635145e-01
5.141000e+00 3.754399e-01 3.646389e-01
5.142000e+00 3.409205e-01 3.657619e-01
5.143000e+00 3.798028e-01 3.668834e-01
5.144000e+00 3.429556e-01 3.680034e-01
5.145000e+00 3.527252e-01 3.691220e-01
5.146000e+00 3.978083e-01 3.702391e-01
5.147000e+00 3.489994e-01 3.713548e-01
5.148000e+00 3.526358e-01 3.724689e-01
5.149000e+00 3.544194e-01 3.735816e-01
5.150000e+00 3.698511e-01 3.746928e-01
5.151000e+00 3.912177e-01 3.758024e-01
5.152000e+00 3.612026e-01 3.769106e-01
5.153000e+00 3.467522e-01 3.780172e-01
5.154000e+00 4.142287e-01 3.791223e-01
5.155000e+00 3.996093e-01 3.802259e-01
5.156000e+00 3.973431e-01 3.813279e-01
5.157000e+00 3.974921e-01 3.824284e-01
5.158000e+00 3.921082e-01 3.835274e-01
5.159000e+00 4.102590e-01 3.846247e-01
5.160000e+00 3.937269e-01 3.857205e-01
5.161000e+00 3.863130e-01 3.868148e-01
5.162000e+00 3.790011e-01 3.879074e-01
5.163000e+00 3.962032e-01 3.889985e-01
5.164000e+00 4.058266e-01 3.900880e-01
5.165000e+00 4.043480e-01 3.911759e-01
5.166000e+00 3.635332e-01 3.922622e-01
5.167000e+00 3.962470e-01 3.933468e-01
5.168000e+00 3.816850e-01 3.944299e-01
5.169000e+00 4.252046e-01 3.955113e-01
5.170000e+00 4.042702e-01 3.965910e-01
5.171000e+00 4.027238e-01 3.976692e-01
5.172000e+00 4.147435e-01 3.987457e-01
5.173000e+00 4.059736e-01 3.998205e-01
5.174000e+00 3.983521e-01 4.008937e-01
5.175000e+00 4.156809e-01 4.019652e-01
5.176000e+00 4.203275e-01 4.030351e-01
5.177000e+00 3.755207e-01 4.041032e-01
5.178000e+00 4.223598e-01 4.051697e-01
5.179000e+00 4.133425e-01 4.062345e-01
5.180000e+00 4.000240e-01 4.072976e-01
5.181000e+00 4.014897e-01 4.083590e-01
5.182000e+00 4.255534e-01 4.094186e-01
5.183000e+00 3.940839e-01 4.104766e-01
5.184000e+00 4.067128e-01 4.115328e-01
5.185000e+00 4.062114e-01 4.125873e-01
5.186000e+00 4.490302e-01 4.136401e-01
5.187000e+00 3.775594e-01 4.146911e-01
5.188000e+00 4.264636e-01 4.157404e-01
5.189000e+00 3.885177e-01 4.167879e-01
5.190000e+00 4.363577e-01 4.178336e-01
5.191000e+00 4.183151e-01 4.188776e-01
5.192000e+00 4.302126e-01 4.199198e-01
5.193000e+00 4.292188e-01 4.209603e-01
5.194000e+00 4.563244e-01 4.219989e-01
5.195000e+00 3.637751e-01 4.230357e-01
5.196000e+00 3.877348e-01 4.240708e-01
5.197000e+00 4.284078e-01 4.251040e-01
5.198000e+00 4.316178e-01 4.261354e-01
5.199000e+00 4.207642e-01 4.271650e-01
5.200000e+00 3.842185e-01 4.281928e-01
5.201000e+00 4.069387e-01 4.292188e-01
5.202000e+00 4.299767e-01 4.302429e-01
5.203000e+00 4.454228e-01 4.312652e-01
5.204000e+00 4.445465e-01 4.322856e-01
5.205000e+00 4.504851e-01 4.333042e-01
5.206000e+00 4.607473e-01 4.343209e-01
5.207000e+00 4.480160e-01 4.353357e-01
5.208000e+00 4.231288e-01 4.363487e-01
5.209000e+00 4.444771e-01 4.373598e-01
5.210000e+00 4.633655e-01 4.383690e-01
5.211000e+00 4.280443e-01 4.393763e-01
5.212000e+00 4.563726e-01 4.403817e-01
5.213000e+00 4.537477e-01 4.413852e-01
5.214000e+00 4.606583e-01 4.423868e-01
5.215000e+00 4.431237e-01 4.433865e-01
5.216000e+00 4.661419e-01 4.443842e-01
5.217000e+00 4.575343e-01 4.453801e-01
5.218000e+00 4.573713e-01 4.463740e-01
5.219000e+00 4.312299e-01 4.473660e-01
5.220000e+00 4.583168e-01 4.483560e-01
5.221000e+00 4.430349e-01 4.493441e-01
5.222000e+00 4.318426e-01 4.503302e-01
5.223000e+00 4.237082e-01 4.513144e-01
5.224000e+00 4.534889e-01 4.522966e-01
5.225000e+00 4.515646e-01 4.532768e-01
5.226000e+00 4.699608e-01 4.542550e-01
5.227000e+00 4.489677e-01 4.552313e-01
5.228000e+00 4.561981e-01 4.562056e-01
5.229000e+00 4.374580e-01 4.571778e-01
5.230000e+00 4.753089e-01 4.581481e-01
5.231000e+00 4.611100e-01 4.591164e-01
5.232000e+00 4.715034e-01 4.600827e-01
5.233000e+00 4.500576e-01 4.610469e-01
5.234000e+00 4.158226e-01 4.620091e-01
5.235000e+00 4.804874e-01 4.629693e-01
5.236000e+00 4.334350e-01 4.639275e-01
5.237000e+00 5.016348e-01 4.648836e-01
5.238000e+00 4.352539e-01 4.658377e-01
5.239000e+00 4.900461e-01 4.667897e-01
5.240000e+00 4.585339e-01 4.677397e-01
5.241000e+00 4.867135e-01 4.686876e-01
5.242000e+00 4.638298e-01 4.696335e-01
5.243000e+00 4.463462e-01 4.705773e-01
5.244000e+00 4.717979e-01 4.715190e-01
5.245000e+00 4.927925e-01 4.724586e-01
5.246000e+00 4.505981e-01 4.733961e-01
5.247000e+00 4.800475e-01 4.743316e-01
5.248000e+00 4.921637e-01 4.752650e-01
5.249000e+00 4.402167e-01 4.761962e-01
5.250000e+00 4.500280e-01 4.771254e-01
5.251000e+00 4.615333e-01 4.780524e-01
5.252000e+00 4.666970e-01 4.789773e-01
5.253000e+00 5.160697e-01 4.799001e-01
5.254000e+00 4.575711e-01 4.808208e-01
5.255000e+00 4.806694e-01 4.817393e-01
5.256000e+00 4.903349e-01 4.826557e-01
5.257000e+00 4.835907e-01 4.835700e-01
5.258000e+00 4.795918e-01 4.844821e-01
5.259000e+00 4.976756e-01 4.853921e-01
5.260000e+00 4.909379e-01 4.862999e-01
5.261000e+00 5.034599e-01 4.872055e-01
5.262000e+00 4.660420e-01 4.881090e-01
5.263000e+00 4.961592e-01 4.890103e-01
5.264000e+00 4.903574e-01 4.899095e-01
5.265000e+00 4.659920e-01 4.908064e-01
5.266000e+00 5.156101e-01 4.917012e-01
5.267000e+00 5.286700e-01 4.925938e-01
5.268000e+00 5.002226e-01 4.934842e-01
5.269000e+00 4.936861e-01 4.943723e-01
5.270000e+00 5.222893e-01 4.952583e-01
5.271000e+00 5.034253e-01 4.961421e-01
5.272000e+00 4.921706e-01 4.970237e-01
5.273000e+00 4.949603e-01 4.979030e-01
5.274000e+00 5.034283e-01 4.987801e-01
5.275000e+00 5.169824e-01 4.996550e-01
5.276000e+00 4.798394e-01 5.005277e-01
5.277000e+00 5.051213e-01 5.013981e-01
5.278000e+00 4.912588e-01 5.022663e-01
5.279000e+00 5.009422e-01 5.031322e-01
5.280000e+00 5.056714e-01 5.039959e-01
5.281000e+00 5.338509e-01 5.048574e-01
5.282000e+00 5.232432e-01 5.057165e-01
5.283000e+00 4.892670e-01 5.065734e-01
5.284000e+00 5.137563e-01 5.074281e-01
5.285000e+00 4.944592e-01 5.082805e-01
5.286000e+00 5.083379e-01 5.091306e-01
5.287000e+00 4.906110e-01 5.099784e-01
5.288000e+00 4.991733e-01 5.108239e-01
5.289000e+00 5.511276e-01 5.116672e-01
5.290000e+00 4.749213e-01 5.125081e-01
5.291000e+00 5.159620e-01 5.133468e-01
5.292000e+00 4.940087e-01 5.141832e-01
5.293000e+00 4.938110e-01 5.150172e-01
5.294000e+00 5.139190e-01 5.158490e-01
5.295000e+00 5.242357e-01 5.166784e-01
5.296000e+00 5.157557e-01 5.175055e-01
5.297000e+00 5.120346e-01 5.183303e-01
5.298000e+00 5.443020e-01 5.191528e-01
5.299000e+00 4.850810e-01 5.199729e-01
5.300000e+00 4.929765e-01 5.207908e-01
5.301000e+00 5.396996e-01 5.216062e-01
5.302000e+00 5.343553e-01 5.224194e-01
5.303000e+00 5.082619e-01 5.232302e-01
5.304000e+00 5.640960e-01 5.240386e-01
5.305000e+00 5.177455e-01 5.248447e-01
5.306000e+00 5.265576e-01 5.256484e-01
5.307000e+00 5.223121e-01 5.264498e-01
5.308000e+00 5.210691e-01 5.272488e-01
5.309000e+00 5.223514e-01 5.280454e-01
5.310000e+00 5.482201e-01 5.288397e-01
5.311000e+00 5.045427e-01 5.296316e-01
5.312000e+00 4.795482e-01 5.304211e-01
5.313000e+00 5.196266e-01 5.312083e-01
5.314000e+00 5.075329e-01 5.319930e-01
5.315000e+00 5.648235e-01 5.327754e-01
5.316000e+00 5.311443e-01 5.335554e-01
5.317000e+00 5.282021e-01 5.343329e-01
5.318000e+00 5.335678e-01 5.351081e-01
5.319000e+00 5.375922e-01 5.358809e-01
5.320000e+00 5.687074e-01 5.366512e-01
5.321000e+00 5.252094e-01 5.374192e-01
5.322000e+00 5.291675e-01 5.381848e-01
5.323000e+00 5.514651e-01 5.389479e-01
5.324000e+00 5.327284e-01 5.397086e-01
5.325000e+00 5.143380e-01 5.404669e-01
5.326000e+00 5.746964e-01 5.412228e-01
5.327000e+00 5.358425e-01 5.419762e-01
5.328000e+00 5.232345e-01 5.427272e-01
5.329000e+00 5.505167e-01 5.434758e-01
5.330000e+00 5.514074e-01 5.442219e-01
5.331000e+00 5.606865e-01 5.449656e-01
5.332000e+00 5.539233e-01 5.457068e-01
5.333000e+00 5.266113e-01 5.464456e-01
5.334000e+00 5.239779e-01 5.471820e-01
5.335000e+00 5.365882e-01 5.479159e-01
5.336000e+00 5.801094e-01 5.486473e-01
5.337000e+00 5.589557e-01 5.493763e-01
5.338000e+00 5.072648e-01 5.501028e-01
5.339000e+00 5.634002e-01 5.508268e-01
5.340000e+00 5.507198e-01 5.515484e-01
5.341000e+00 5.713814e-01 5.522675e-01
5.342000e+00 5.141466e-01 5.529841e-01
5.343000e+00 5.579990e-01 5.536983e-01
5.344000e+00 5.693430e-01 5.544100e-01
5.345000e+00 5.660179e-01 5.551192e-01
5.346000e+00 6.080488e-01 5.558259e-01
5.347000e+00 5.395418e-01 5.565301e-01
5.348000e+00 5.653177e-01 5.572318e-01
5.349000e+00 5.496194e-01 5.579311e-01
5.350000e+00 5.635245e-01 5.586278e-01
5.351000e+00 5.415624e-01 5.593221e-01
5.352000e+00 5.586062e-01 5.600138e-01
5.353000e+00 5.730559e-01 5.607030e-01
5.354000e+00 5.596930e-01 5.613898e-01
5.355000e+00 5.648030e-01 5.620740e-01
5.356000e+00 5.634463e-01 5.627557e-01
5.357000e+00 5.748707e-01 5.634349e-01
5.358000e+00 5.789800e-01 5.641116e-01
5.359000e+00 5.722323e-01 5.647858e-01
5.360000e+00 5.853055e-01 5.654574e-01
5.361000e+00 5.463972e-01 5.661266e-01
5.362000e+00 5.416059e-01 5.667932e-01
5.363000e+00 5.703025e-01 5.674573e-01
5.364000e+00 5.855293e-01 5.681188e-01
5.365000e+00 5.723246e-01 5.687778e-01
5.366000e+00 5.610408e-01 5.694343e-01
5.367000e+00 5.656571e-01 5.700883e-01
5.368000e+00 5.636787e-01 5.707397e-01
5.369000e+00 5.906521e-01 5.713886e-01
5.370000e+00 5.545331e-01 5.720349e-01
5.371000e+00 6.055570e-01 5.726787e-01
5.372000e+00 5.639893e-01 5.733199e-01
5.373000e+00 5.876732e-01 5.739586e-01
5.374000e+00 5.912660e-01 5.745948e-01
5.375000e+00 5.928665e-01 5.752284e-01
5.376000e+00 5.557667e-01 5.758594e-01
5.377000e+00 5.736475e-01 5.764879e-01
5.378000e+00 6.326217e-01 5.771138e-01
5.379000e+00 6.012312e-01 5.777372e-01
5.380000e+00 5.625883e-01 5.783580e-01
5.381000e+00 5.639263e-01 5.789762e-01
5.382000e+00 6.161573e-01 5.795919e-01
5.383000e+00 5.572542e-01 5.802051e-01
5.384000e+00 5.872847e-01 5.808156e-01
5.385000e+00 5.872149e-01 5.814236e-01
5.386000e+00 5.880647e-01 5.820290e-01
5.387000e+00 5.811905e-01 5.826318e-01
5.388000e+00 6.079234e-01 5.832321e-01
5.389000e+00 6.023837e-01 5.838298e-01
5.390000e+00 5.706024e-01 5.844249e-01
5.391000e+00 5.661117e-01 5.850175e-01
5.392000e+00 6.175248e-01 5.856074e-01
5.393000e+00 5.863120e-01 5.861948e-01
5.394000e+00 5.890598e-01 5.867796e-01
5.395000e+00 6.015249e-01 5.873618e-01
5.396000e+00 5.837862e-01 5.879415e-01
5.397000e+00 6.121096e-01 5.885185e-01
5.398000e+00 5.975237e-01 5.890930e-01
5.399000e+00 5.924106e-01 5.896649e-01
5.400000e+00 5.929079e-01 5.902341e-01
5.401000e+00 5.997669e-01 5.908008e-01
5.402000e+00 6.018893e-01 5.913649e-01
5.403000e+00 5.986561e-01 5.919264e-01
5.404000e+00 5.777168e-01 5.924854e-01
5.405000e+00 5.570576e-01 5.930417e-01
5.406000e+00 5.906102e-01 5.935954e-01
5.407000e+00 5.944045e-01 5.941466e-01
5.408000e+00 5.541614e-01 5.946951e-01
5.409000e+00 5.621102e-01 5.952410e-01
5.410000e+00 5.560323e-01 5.957844e-01
5.411000e+00 6.164255e-01 5.963251e-01
5.412000e+00 6.033988e-01 5.968632e-01
5.413000e+00 5.717159e-01 5.973988e-01
5.414000e+00 5.477191e-01 5.979317e-01
5.415000e+00 6.075199e-01 5.984620e-01
5.416000e+00 6.039014e-01 5.989898e-01
5.417000e+00 5.996131e-01 5.995149e-01
5.418000e+00 6.017869e-01 6.000374e-01
5.419000e+00 5.903069e-01 6.005573e-01
5.420000e+00 6.084250e-01 6.010746e-01
5.421000e+00 5.862159e-01 6.015893e-01
5.422000e+00 6.114192e-01 6.021014e-01
5.423000e+00 5.768980e-01 6.026109e-01
5.424000e+00 5.882743e-01 6.031178e-01
5.425000e+00 6.040628e-01 6.036221e-01
5.426000e+00 6.076069e-01 6.041237e-01
5.427000e+00 6.356946e-01 6.046228e-01
5.428000e+00 5.568085e-01 6.051192e-01
5.429000e+00 6.002407e-01 6.056131e-01
5.430000e+00 6.075264e-01 6.061043e-01
5.431000e+00 5.903767e-01 6.065929e-01
5.432000e+00 6.005991e-01 6.070789e-01
5.433000e+00 6.111970e-01 6.075623e-01
5.434000e+00 6.192788e-01 6.080431e-01
5.435000e+00 5.962437e-01 6.085212e-01
5.436000e+00 6.271751e-01 6.089968e-01
5.437000e+00 6.123425e-01 6.094698e-01
5.438000e+00 6.271404e-01 6.099401e-01
5.439000e+00 6.096192e-01 6.104078e-01
5.440000e+00 5.924867e-01 6.108729e-01
5.441000e+00 5.786441e-01 6.113354e-01
5.442000e+00 5.954115e-01 6.117953e-01
5.443000e+00 5.940232e-01 6.122526e-01
5.444000e+00 6.095592e-01 6.127073e-01
5.445000e+00 6.186507e-01 6.131593e-01
5.446000e+00 6.003012e-01 6.136088e-01
5.447000e+00 6.037130e-01 6.140556e-01
5.448000e+00 6.261478e-01 6.144999e-01
5.449000e+00 6.351477e-01 6.149415e-01
5.450000e+00 6.350084e-01 6.153805e-01
5.451000e+00 5.855033e-01 6.158169e-01
5.452000e+00 6.594947e-01 6.162507e-01
5.453000e+00 6.264025e-01 6.166819e-01
5.454000e+00 6.150539e-01 6.171104e-01
5.455000e+00 6.065658e-01 6.175364e-01
5.456000e+00 6.228788e-01 6.179598e-01
5.457000e+00 6.347010e-01 6.183805e-01
5.458000e+00 6.566230e-01 6.187987e-01
5.459000e+00 5.978615e-01 6.192142e-01
5.460000e+00 6.170871e-01 6.196271e-01
5.461000e+00 6.124818e-01 6.200375e-01
5.462000e+00 5.872054e-01 6.204452e-01
5.463000e+00 6.461394e-01 6.208503e-01
5.464000e+00 6.384019e-01 6.212529e-01
5.465000e+00 6.099111e-01 6.216528e-01
5.466000e+00 6.143646e-01 6.220501e-01
5.467000e+00 6.047617e-01 6.224448e-01
5.468000e+00 6.646998e-01 6.228370e-01
5.469000e+00 6.056727e-01 6.232265e-01
5.470000e+00 6.177524e-01 6.236134e-01
5.471000e+00 5.862899e-01 6.239978e-01
5.472000e+00 6.384149e-01 6.243795e-01
5.473000e+00 6.165130e-01 6.247587e-01
5.474000e+00 6.098216e-01 6.251352e-01
5.475000e+00 6.126017e-01 6.255092e-01
5.476000e+00 6.409218e-01 6.258806e-01
5.477000e+00 6.082486e-01 6.262493e-01
5.478000e+00 6.091722e-01 6.266155e-01
5.479000e+00 6.139845e-01 6.269791e-01
5.480000e+00 6.346808e-01 6.273402e-01
5.481000e+00 6.510988e-01 6.276986e-01
5.482000e+00 6.548434e-01 6.280544e-01
5.483000e+00 6.108144e-01 6.284077e-01
5.484000e+00 6.815788e-01 6.287584e-01
5.485000e+00 6.170425e-01 6.291065e-01
5.486000e+00 6.427273e-01 6.294521e-01
5.487000e+00 6.178591e-01 6.297950e-01
5.488000e+00 6.155106e-01 6.301354e-01
5.489000e+00 6.641186e-01 6.304732e-01
5.490000e+00 6.233072e-01 6.308084e-01
5.491000e+00 6.473323e-01 6.311411e-01
5.492000e+00 6.129720e-01 6.314712e-01
5.493000e+00 6.429700e-01 6.317987e-01
5.494000e+00 5.989183e-01 6.321237e-01
5.495000e+00 6.462830e-01 6.324461e-01
5.496000e+00 6.178968e-01 6.327659e-01
5.497000e+00 6.608254e-01 6.330832e-01
5.498000e+00 6.259865e-01 6.333979e-01
5.499000e+00 6.359918e-01 6.337100e-01
5.500000e+00 5.920462e-01 6.340196e-01
5.501000e+00 5.904067e-01 6.343267e-01
5.502000e+00 6.535946e-01 6.346312e-01
5.503000e+00 6.608911e-01 6.349331e-01
5.504000e+00 6.295829e-01 6.352325e-01
5.505000e+00 5.956098e-01 6.355294e-01
5.506000e+00 6.585580e-01 6.358237e-01
5.507000e+00 6.222854e-01 6.361154e-01
5.508000e+00 6.441605e-01 6.364047e-01
5.509000e+00 6.421765e-01 6.366913e-01
5.510000e+00 6.426114e-01 6.369755e-01
5.511000e+00 6.708334e-01 6.372571e-01
5.512000e+00 6.058499e-01 6.375362e-01
5.513000e+00 6.031058e-01 6.378127e-01
5.514000e+00 6.293050e-01 6.380868e-01
5.515000e+00 6.296320e-01 6.383583e-01
5.516000e+00 6.215709e-01 6.386272e-01
5.517000e+00 5.982078e-01 6.388937e-01
5.518000e+00 5.930189e-01 6.391576e-01
5.519000e+00 6.184280e-01 6.394190e-01
5.520000e+00 6.507672e-01 6.396780e-01
5.521000e+00 6.276234e-01 6.399344e-01
5.522000e+00 5.966434e-01 6.401882e-01
5.523000e+00 6.716570e-01 6.404396e-01
5.524000e+00 6.585067e-01 6.406885e-01
5.525000e+00 6.279323e-01 6.409349e-01
5.526000e+00 6.412041e-01 6.411787e-01
5.527000e+00 6.293251e-01 6.414201e-01
5.528000e+00 6.648513e-01 6.416590e-01
5.529000e+00 6.487503e-01 6.418954e-01
5.530000e+00 6.129074e-01 6.421293e-01
5.531000e+00 6.297215e-01 6.423607e-01
5.532000e+00 6.489124e-01 6.425897e-01
5.533000e+00 6.294718e-01 6.428161e-01
5.534000e+00 6.311251e-01 6.430401e-01
5.535000e+00 6.399066e-01 6.432616e-01
5.536000e+00 6.570576e-01 6.434806e-01
5.537000e+00 6.633795e-01 6.436972e-01
5.538000e+00 6.632508e-01 6.439113e-01
5.539000e+00 6.550451e-01 6.441229e-01
5.540000e+00 6.896956e-01 6.443321e-01
5.541000e+00 6.206161e-01 6.445388e-01
5.542000e+00 6.683823e-01 6.447431e-01
5.543000e+00 6.188515e-01 6.449449e-01
5.544000e+00 6.111355e-01 6.451442e-01
5.545000e+00 6.351981e-01 6.453411e-01
5.546000e+00 6.397245e-01 6.455356e-01
5.547000e+00 6.682106e-01 6.457276e-01
5.548000e+00 6.501085e-01 6.459172e-01
5.549000e+00 6.377553e-01 6.461044e-01
5.550000e+00 6.740606e-01 6.462891e-01
5.551000e+00 6.266221e-01 6.464714e-01
5.552000e+00 6.329510e-01 6.466513e-01
5.553000e+00 6.526890e-01 6.468288e-01
5.554000e+00 6.740815e-01 6.470038e-01
5.555000e+00 6.381272e-01 6.471765e-01
5.556000e+00 6.525090e-01 6.473467e-01
5.557000e+00 6.751770e-01 6.475145e-01
5.558000e+00 6.564960e-01 6.476800e-01
5.559000e+00 6.759367e-01 6.478430e-01
5.560000e+00 6.905713e-01 6.480036e-01
5.561000e+00 6.482984e-01 6.481618e-01
5.562000e+00 6.275000e-01 6.483177e-01
5.563000e+00 6.586460e-01 6.484711e-01
5.564000e+00 6.697938e-01 6.486222e-01
5.565000e+00 6.542865e-01 6.487709e-01
5.566000e+00 6.299916e-01 6.489172e-01
5.567000e+00 6.588318e-01 6.490612e-01
5.568000e+00 6.448898e-01 6.492028e-01
5.569000e+00 6.669164e-01 6.493420e-01
5.570000e+00 6.634605e-01 6.494789e-01
5.571000e+00 6.176874e-01 6.496134e-01
5.572000e+00 6.449721e-01 6.497455e-01
5.573000e+00 6.581118e-01 6.498753e-01
5.574000e+00 6.410222e-01 6.500028e-01
5.575000e+00 6.349039e-01 6.501279e-01
5.576000e+00 6.320585e-01 6.502507e-01
5.577000e+00 6.431432e-01 6.503712e-01
5.578000e+00 6.158644e-01 6.504893e-01
5.579000e+00 6.509276e-01 6.506051e-01
5.580000e+00 6.691526e-01 6.507186e-01
5.581000e+00 6.611120e-01 6.508298e-01
5.582000e+00 6.476029e-01 6.509386e-01
5.583000e+00 6.903224e-01 6.510452e-01
5.584000e+00 6.408921e-01 6.511494e-01
5.585000e+00 6.173806e-01 6.512514e-01
5.586000e+00 6.343697e-01 6.513510e-01
5.587000e+00 6.258768e-01 6.514484e-01
5.588000e+00 6.504120e-01 6.515435e-01
5.589000e+00 6.467262e-01 6.516363e-01
5.590000e+00 6.420021e-01 6.517268e-01
5.591000e+00 6.352305e-01 6.518150e-01
5.592000e+00 6.306741e-01 6.519010e-01
5.593000e+00 6.635999e-01 6.519847e-01
5.594000e+00 6.410567e-01 6.520661e-01
5.595000e+00 6.342348e-01 6.521453e-01
5.596000e+00 6.440393e-01 6.522222e-01
5.597000e+00 6.178472e-01 6.522969e-01
5.598000e+00 6.535028e-01 6.523694e-01
5.599000e+00 6.739163e-01 6.524396e-01
5.600000e+00 6.839827e-01 6.525075e-01
5.601000e+00 6.325590e-01 6.525733e-01
5.602000e+00 6.536874e-01 6.526368e-01
5.603000e+00 6.355357e-01 6.526981e-01
5.604000e+00 6.336210e-01 6.527571e-01
5.605000e+00 6.442908e-01 6.528140e-01
5.606000e+00 6.907589e-01 6.528687e-01
5.607000e+00 6.528096e-01 6.529211e-01
5.608000e+00 6.498864e-01 6.529714e-01
5.609000e+00 6.836143e-01 6.530194e-01
5.610000e+00 6.566972e-01 6.530653e-01
5.611000e+00 6.233509e-01 6.531090e-01
5.612000e+00 6.368868e-01 6.531505e-01
5.613000e+00 6.440960e-01 6.531899e-01
5.614000e+00 6.312526e-01 6.532271e-01
5.615000e+00 6.590480e-01 6.532621e-01
5.616000e+00 6.632831e-01 6.532949e-01
5.617000e+00 6.537767e-01 6.533257e-01
5.618000e+00 6.750522e-01 6.533542e-01
5.619000e+00 6.628452e-01 6.533806e-01
5.620000e+00 6.168571e-01 6.534049e-01
5.621000e+00 6.159066e-01 6.534270e-01
5.622000e+00 6.651572e-01 6.534471e-01
5.623000e+00 6.609573e-01 6.534650e-01
5.624000e+00 6.318128e-01 6.534807e-01
5.625000e+00 6.402712e-01 6.534944e-01
5.626000e+00 6.494556e-01 6.535059e-01
5.627000e+00 6.173583e-01 6.535154e-01
5.628000e+00 6.748031e-01 6.535228e-01
5.629000e+00 6.214047e-01 6.535280e-01
5.630000e+00 6.378268e-01 6.535312e-01
5.631000e+00 6.887446e-01 6.535323e-01
5.632000e+00 6.292930e-01 6.535313e-01
5.633000e+00 6.790593e-01 6.535283e-01
5.634000e+00 6.873581e-01 6.535232e-01
5.635000e+00 6.153310e-01 6.535160e-01
5.636000e+00 6.331130e-01 6.535068e-01
5.637000e+00 6.505447e-01 6.534955e-01
5.638000e+00 6.645039e-01 6.534822e-01
5.639000e+00 6.354805e-01 6.534668e-01
5.640000e+00 6.918355e-01 6.534494e-01
5.641000e+00 6.706630e-01 6.534300e-01
5.642000e+00 6.340568e-01 6.534086e-01
5.643000e+00 6.539259e-01 6.533851e-01
5.644000e+00 6.370165e-01 6.533596e-01
5.645000e+00 6.384126e-01 6.533322e-01
5.646000e+00 6.619929e-01 6.533027e-01
5.647000e+00 6.839308e-01 6.532713e-01
5.648000e+00 6.468816e-01 6.532378e-01
5.649000e+00 6.366393e-01 6.532024e-01
5.650000e+00 7.019601e-01 6.531650e-01
5.651000e+00 6.163508e-01 6.531256e-01
5.652000e+00 6.216831e-01 6.530843e-01
5.653000e+00 6.622547e-01 6.530410e-01
5.654000e+00 6.277168e-01 6.529957e-01
5.655000e+00 6.630898e-01 6.529485e-01
5.656000e+00 6.593120e-01 6.528994e-01
5.657000e+00 6.416792e-01 6.528483e-01
5.658000e+00 6.235120e-01 6.527953e-01
5.659000e+00 6.331733e-01 6.527404e-01
5.660000e+00 6.438745e-01 6.526835e-01
5.661000e+00 6.608054e-01 6.526248e-01
5.662000e+00 6.602134e-01 6.525641e-01
5.663000e+00 6.572147e-01 6.525016e-01
5.664000e+00 6.578753e-01 6.524371e-01
5.665000e+00 6.249025e-01 6.523708e-01
5.666000e+00 6.362385e-01 6.523026e-01
5.667000e+00 6.456349e-01 6.522325e-01
5.668000e+00 6.463535e-01 6.521605e-01
5.669000e+00 6.621479e-01 6.520867e-01
5.670000e+00 6.633046e-01 6.520110e-01
5.671000e+00 6.634898e-01 6.519334e-01
5.672000e+00 6.491057e-01 6.518541e-01
5.673000e+00 6.729192e-01 6.517728e-01
5.674000e+00 6.289638e-01 6.516898e-01
5.675000e+00 6.738644e-01 6.516049e-01
5.676000e+00 6.528836e-01 6.515182e-01
5.677000e+00 6.357981e-01 6.514297e-01
5.678000e+00 6.559720e-01 6.513394e-01
5.679000e+00 6.401575e-01 6.512473e-01
5.680000e+00 6.293557e-01 6.511534e-01
5.681000e+00 6.493513e-01 6.510577e-01
5.682000e+00 6.711427e-01 6.509602e-01
5.683000e+00 6.433640e-01 6.508609e-01
5.684000e+00 6.577442e-01 6.507599e-01
5.685000e+00 6.610103e-01 6.506571e-01
5.686000e+00 6.842234e-01 6.505526e-01
5.687000e+00 6.536391e-01 6.504463e-01
5.688000e+00 6.302032e-01 6.503382e-01
5.689000e+00 6.613313e-01 6.502285e-01
5.690000e+00 6.514534e-01 6.501170e-01
5.691000e+00 6.678694e-01 6.500037e-01
5.692000e+00 6.432575e-01 6.498888e-01
5.693000e+00 6.356239e-01 6.497722e-01
5.694000e+00 6.847154e-01 6.496538e-01
5.695000e+00 6.104762e-01 6.495338e-01
5.696000e+00 6.816636e-01 6.494120e-01
5.697000e+00 6.422137e-01 6.492886e-01
5.698000e+00 6.560282e-01 6.491635e-01
5.699000e+00 6.628308e-01 6.490367e-01
5.700000e+00 6.405246e-01 6.489083e-01
5.701000e+00 6.545066e-01 6.487782e-01
5.702000e+00 6.684750e-01 6.486465e-01
5.703000e+00 6.650634e-01 6.485131e-01
5.704000e+00 6.369973e-01 6.483781e-01
5.705000e+00 6.459090e-01 6.482415e-01
5.706000e+00 6.295706e-01 6.481032e-01
5.707000e+00 6.207473e-01 6.479633e-01
5.708000e+00 6.414870e-01 6.478218e-01
5.709000e+00 6.539624e-01 6.476787e-01
5.710000e+00 6.520631e-01 6.475341e-01
5.711000e+00 6.662160e-01 6.473878e-01
5.712000e+00 6.604243e-01 6.472399e-01
5.713000e+00 6.525746e-01 6.470905e-01
5.714000e+00 6.347548e-01 6.469395e-01
5.715000e+00 6.236295e-01 6.467870e-01
5.716000e+00 6.635733e-01 6.466329e-01
5.717000e+00 6.572900e-01 6.464772e-01
5.718000e+00 6.426245e-01 6.463200e-01
5.719000e+00 6.527786e-01 6.461613e-01
5.720000e+00 6.601807e-01 6.460011e-01
5.721000e+00 6.358914e-01 6.458393e-01
5.722000e+00 6.551045e-01 6.456760e-01
5.723000e+00 6.597690e-01 6.455113e-01
5.724000e+00 6.369191e-01 6.453450e-01
5.725000e+00 6.399688e-01 6.451772e-01
5.726000e+00 6.443964e-01 6.450080e-01
5.727000e+00 6.600366e-01 6.448373e-01
5.728000e+00 6.819157e-01 6.446651e-01
5.729000e+00 6.629836e-01 6.444915e-01
5.730000e+00 6.727577e-01 6.443164e-01
5.731000e+00 6.501537e-01 6.441398e-01
5.732000e+00 6.664962e-01 6.439619e-01
5.733000e+00 6.452424e-01 6.437825e-01
5.734000e+00 6.453897e-01 6.436016e-01
5.735000e+00 6.394219e-01 6.434194e-01
5.736000e+00 6.776862e-01 6.432357e-01
5.737000e+00 6.475730e-01 6.430507e-01
5.738000e+00 6.807844e-01 6.428642e-01
5.739000e+00 6.149771e-01 6.426764e-01
5.740000e+00 6.192344e-01 6.424871e-01
5.741000e+00 6.592123e-01 6.422966e-01
5.742000e+00 6.586860e-01 6.421046e-01
5.743000e+00 6.551884e-01 6.419113e-01
5.744000e+00 6.564674e-01 6.417166e-01
5.745000e+00 6.146859e-01 6.415206e-01
5.746000e+00 6.008391e-01 6.413233e-01
5.747000e+00 6.308060e-01 6.411246e-01
5.748000e+00 6.386072e-01 6.409246e-01
5.749000e+00 6.331868e-01 6.407233e-01
5.750000e+00 6.565388e-01 6.405207e-01
5.751000e+00 5.969229e-01 6.403168e-01
5.752000e+00 6.551329e-01 6.401116e-01
5.753000e+00 6.502374e-01 6.399051e-01
5.754000e+00 6.452070e-01 6.396974e-01
5.755000e+00 6.328886e-01 6.394884e-01
5.756000e+00 6.153392e-01 6.392781e-01
5.757000e+00 6.288319e-01 6.390666e-01
5.758000e+00 6.413388e-01 6.388538e-01
5.759000e+00 6.434086e-01 6.386398e-01
5.760000e+00 6.312075e-01 6.384246e-01
5.761000e+00 6.623832e-01 6.382081e-01
5.762000e+00 6.156273e-01 6.379904e-01
5.763000e+00 6.119520e-01 6.377716e-01
5.764000e+00 6.017836e-01 6.375515e-01
5.765000e+00 6.158554e-01 6.373302e-01
5.766000e+00 6.544513e-01 6.371078e-01
5.767000e+00 6.478047e-01 6.368842e-01
5.768000e+00 6.416602e-01 6.366594e-01
5.769000e+00 6.552690e-01 6.364334e-01
5.770000e+00 6.608006e-01 6.362064e-01
5.771000e+00 6.261616e-01 6.359781e-01
5.772000e+00 6.102903e-01 6.357487e-01
5.773000e+00 6.772805e-01 6.355182e-01
5.774000e+00 6.204733e-01 6.352866e-01
5.775000e+00 6.468238e-01 6.350539e-01
5.776000e+00 6.438985e-01 6.348200e-01
5.777000e+00 6.146928e-01 6.345851e-01
5.778000e+00 6.544097e-01 6.343491e-01
5.779000e+00 6.098875e-01 6.341120e-01
5.780000e+00 6.256487e-01 6.338738e-01
5.781000e+00 6.276252e-01 6.336345e-01
5.782000e+00 6.459953e-01 6.333942e-01
5.783000e+00 6.208255e-01 6.331529e-01
5.784000e+00 6.042772e-01 6.329105e-01
5.785000e+00 6.218976e-01 6.326671e-01
5.786000e+00 6.254924e-01 6.324226e-01
5.787000e+00 6.211944e-01 6.321772e-01
5.788000e+00 6.208002e-01 6.319307e-01
5.789000e+00 6.311843e-01 6.316832e-01
5.790000e+00 5.838683e-01 6.314348e-01
5.791000e+00 6.241757e-01 6.311853e-01
5.792000e+00 5.890106e-01 6.309349e-01
5.793000e+00 6.205081e-01 6.306835e-01
5.794000e+00 6.223709e-01 6.304311e-01
5.795000e+00 6.344805e-01 6.301778e-01
5.796000e+00 6.497126e-01 6.299235e-01
5.797000e+00 6.457879e-01 6.296683e-01
5.798000e+00 6.461245e-01 6.294122e-01
5.799000e+00 5.933532e-01 6.291552e-01
5.800000e+00 6.377371e-01 6.288972e-01
5.801000e+00 6.392830e-01 6.286384e-01
5.802000e+00 6.616993e-01 6.283786e-01
5.803000e+00 6.059829e-01 6.281179e-01
5.804000e+00 6.378845e-01 6.278564e-01
5.805000e+00 6.581884e-01 6.275940e-01
5.806000e+00 6.293012e-01 6.273308e-01
5.807000e+00 6.082586e-01 6.270666e-01
5.808000e+00 6.679280e-01 6.268017e-01
5.809000e+00 6.225480e-01 6.265359e-01
5.810000e+00 6.733582e-01 6.262692e-01
5.811000e+00 5.959352e-01 6.260018e-01
5.812000e+00 6.402743e-01 6.257335e-01
5.813000e+00 6.460637e-01 6.254644e-01
5.814000e+00 6.242157e-01 6.251945e-01
5.815000e+00 6.198290e-01 6.249239e-01
5.816000e+00 6.165496e-01 6.246524e-01
5.817000e+00 6.203193e-01 6.243802e-01
5.818000e+00 6.180890e-01 6.241072e-01
5.819000e+00 6.389635e-01 6.238334e-01
5.820000e+00 6.494409e-01 6.235589e-01
5.821000e+00 6.065061e-01 6.232837e-01
5.822000e+00 5.998357e-01 6.230077e-01
5.823000e+00 6.393588e-01 6.227310e-01
5.824000e+00 5.944597e-01 6.224536e-01
5.825000e+00 6.306854e-01 6.221755e-01
5.826000e+00 6.216209e-01 6.218966e-01
5.827000e+00 6.607917e-01 6.216171e-01
5.828000e+00 6.119359e-01 6.213369e-01
5.829000e+00 6.263260e-01 6.210561e-01
5.830000e+00 6.079807e-01 6.207745e-01
5.831000e+00 6.096769e-01 6.204923e-01
5.832000e+00 6.069089e-01 6.202095e-01
5.833000e+00 6.224993e-01 6.199260e-01
5.834000e+00 5.994496e-01 6.196419e-01
5.835000e+00 6.310872e-01 6.193571e-01
5.836000e+00 5.993093e-01 6.190717e-01
5.837000e+00 5.985664e-01 6.187858e-01
5.838000e+00 6.274536e-01 6.184992e-01
5.839000e+00 5.955006e-01 6.182120e-01
5.840000e+00 6.007160e-01 6.179243e-01
5.841000e+00 6.199008e-01 6.176360e-01
5.842000e+00 6.212340e-01 6.173471e-01
5.843000e+00 6.394948e-01 6.170577e-01
5.844000e+00 6.397685e-01 6.167677e-01
5.845000e+00 6.134775e-01 6.164771e-01
5.846000e+00 5.884266e-01 6.161861e-01
5.847000e+00 6.046295e-01 6.158945e-01
5.848000e+00 6.269032e-01 6.156024e-01
5.849000e+00 5.916788e-01 6.153097e-01
5.850000e+00 6.366260e-01 6.150166e-01
5.851000e+00 6.394961e-01 6.147230e-01
5.852000e+00 6.156428e-01 6.144289e-01
5.853000e+00 6.161203e-01 6.141344e-01
5.854000e+00 6.143010e-01 6.138393e-01
5.855000e+00 6.076835e-01 6.135439e-01
5.856000e+00 6.150859e-01 6.132479e-01
5.857000e+00 6.377209e-01 6.129515e-01
5.858000e+00 6.192688e-01 6.126547e-01
5.859000e+00 6.140378e-01 6.123575e-01
5.860000e+00 6.432351e-01 6.120599e-01
5.861000e+00 5.792787e-01 6.117618e-01
5.862000e+00 6.336989e-01 6.114634e-01
5.863000e+00 6.197277e-01 6.111645e-01
5.864000e+00 5.854743e-01 6.108653e-01
5.865000e+00 6.241434e-01 6.105657e-01
5.866000e+00 6.134267e-01 6.102658e-01
5.867000e+00 6.240901e-01 6.099654e-01
5.868000e+00 6.095786e-01 6.096648e-01
5.869000e+00 5.997332e-01 6.093638e-01
5.870000e+00 6.143048e-01 6.090625e-01
5.871000e+00 6.348687e-01 6.087608e-01
5.872000e+00 6.013491e-01 6.084588e-01
5.873000e+00 6.245020e-01 6.081566e-01
5.874000e+00 6.475333e-01 6.078540e-01
5.875000e+00 5.997498e-01 6.075511e-01
5.876000e+00 5.857204e-01 6.072480e-01
5.877000e+00 5.988627e-01 6.069446e-01
5.878000e+00 6.358088e-01 6.066409e-01
5.879000e+00 5.761035e-01 6.063370e-01
5.880000e+00 6.111289e-01 6.060328e-01
5.881000e+00 5.896865e-01 6.057284e-01
5.882000e+00 6.203421e-01 6.054238e-01
5.883000e+00 6.142887e-01 6.051189e-01
5.884000e+00 6.307462e-01 6.048138e-01
5.885000e+00 5.995047e-01 6.045086e-01
5.886000e+00 6.027796e-01 6.042031e-01
5.887000e+00 6.166702e-01 6.038974e-01
5.888000e+00 6.057976e-01 6.035916e-01
5.889000e+00 6.183482e-01 6.032856e-01
5.890000e+00 6.131973e-01 6.029794e-01
5.891000e+00 5.958721e-01 6.026731e-01
5.892000e+00 5.942242e-01 6.023666e-01
5.893000e+00 6.179695e-01 6.020600e-01
5.894000e+00 6.014743e-01 6.017533e-01
5.895000e+00 5.731275e-01 6.014464e-01
5.896000e+00 6.023638e-01 6.011394e-01
5.897000e+00 5.956167e-01 6.008324e-01
5.898000e+00 5.856659e-01 6.005252e-01
5.899000e+00 6.271181e-01 6.002180e-01
5.900000e+00 5.806224e-01 5.999106e-01
5.901000e+00 6.203120e-01 5.996032e-01
5.902000e+00 5.941990e-01 5.992958e-01
5.903000e+00 5.816416e-01 5.989883e-01
5.904000e+00 6.093985e-01 5.986807e-01
5.905000e+00 6.065725e-01 5.983731e-01
5.906000e+00 5.752696e-01 5.980655e-01
5.907000e+00 5.590543e-01 5.977579e-01
5.908000e+00 5.861160e-01 5.974502e-01
5.909000e+00 5.891806e-01 5.971426e-01
5.910000e+00 5.773122e-01 5.968350e-01
5.911000e+00 6.194487e-01 5.965273e-01
5.912000e+00 6.026946e-01 5.962197e-01
5.913000e+00 5.856057e-01 5.959122e-01
5.914000e+00 5.841381e-01 5.956046e-01
5.915000e+00 5.822270e-01 5.952972e-01
5.916000e+00 5.939992e-01 5.949897e-01
5.917000e+00 6.048613e-01 5.946824e-01
5.918000e+00 6.099850e-01 5.943751e-01
5.919000e+00 6.140306e-01 5.940679e-01
5.920000e+00 6.104686e-01 5.937608e-01
5.921000e+00 6.036809e-01 5.934538e-01
5.922000e+00 5.867603e-01 5.931469e-01
5.923000e+00 5.661089e-01 5.928401e-01
5.924000e+00 5.908507e-01 5.925334e-01
5.925000e+00 6.120233e-01 5.922269e-01
5.926000e+00 6.092355e-01 5.919205e-01
5.927000e+00 5.478447e-01 5.916143e-01
5.928000e+00 5.497227e-01 5.913082e-01
5.929000e+00 6.022457e-01 5.910023e-01
5.930000e+00 6.143185e-01 5.906965e-01
5.931000e+00 6.079639e-01 5.903910e-01
5.932000e+00 5.827375e-01 5.900856e-01
5.933000e+00 5.984192e-01 5.897804e-01
5.934000e+00 5.994437e-01 5.894755e-01
5.935000e+00 5.796410e-01 5.891707e-01
5.936000e+00 5.986403e-01 5.888662e-01
5.937000e+00 5.709313e-01 5.885619e-01
5.938000e+00 5.766952e-01 5.882578e-01
5.939000e+00 5.938753e-01 5.879540e-01
5.940000e+00 5.719207e-01 5.876505e-01
5.941000e+00 5.852944e-01 5.873472e-01
5.942000e+00 5.847695e-01 5.870442e-01
5.943000e+00 6.082889e-01 5.867415e-01
5.944000e+00 6.275587e-01 5.864391e-01
5.945000e+00 6.119103e-01 5.861369e-01
5.946000e+00 5.927103e-01 5.858351e-01
5.947000e+00 5.728823e-01 5.855336e-01
5.948000e+00 6.049954e-01 5.852324e-01
5.949000e+00 5.685978e-01 5.849316e-01
5.950000e+00 5.808298e-01 5.846311e-01
5.951000e+00 5.778428e-01 5.843309e-01
5.952000e+00 5.633224e-01 5.840311e-01
5.953000e+00 5.901652e-01 5.837316e-01
5.954000e+00 6.235438e-01 5.834326e-01
5.955000e+00 5.673561e-01 5.831339e-01
5.956000e+00 5.927441e-01 5.828356e-01
5.957000e+00 5.649165e-01 5.825377e-01
5.958000e+00 5.980603e-01 5.822402e-01
5.959000e+00 6.021951e-01 5.819431e-01
5.960000e+00 5.541553e-01 5.816464e-01
5.961000e+00 5.554536e-01 5.813502e-01
5.962000e+00 5.768081e-01 5.810544e-01
5.963000e+00 5.494346e-01 5.807590e-01
5.964000e+00 5.621476e-01 5.804641e-01
5.965000e+00 6.038433e-01 5.801697e-01
5.966000e+00 5.567661e-01 5.798757e-01
5.967000e+00 5.866184e-01 5.795822e-01
5.968000e+00 5.632685e-01 5.792892e-01
5.969000e+00 5.684049e-01 5.789967e-01
5.970000e+00 6.035389e-01 5.787047e-01
5.971000e+00 6.062498e-01 5.784132e-01
5.972000e+00 5.561113e-01 5.781222e-01
5.973000e+00 5.789661e-01 5.778318e-01
5.974000e+00 5.561827e-01 5.775418e-01
5.975000e+00 5.944619e-01 5.772525e-01
5.976000e+00 5.674703e-01 5.769636e-01
5.977000e+00 5.307568e-01 5.766754e-01
5.978000e+00 6.266085e-01 5.763877e-01
5.979000e+00 5.455031e-01 5.761005e-01
5.980000e+00 5.071851e-01 5.758140e-01
5.981000e+00 5.777297e-01 5.755280e-01
5.982000e+00 5.472948e-01 5.752427e-01
5.983000e+00 5.578923e-01 5.749579e-01
5.984000e+00 5.748022e-01 5.746738e-01
5.985000e+00 5.796256e-01 5.743902e-01
5.986000e+00 5.813333e-01 5.741073e-01
5.987000e+00 5.645884e-01 5.738251e-01
5.988000e+00 5.726074e-01 5.735435e-01
5.989000e+00 5.861432e-01 5.732625e-01
5.990000e+00 6.035860e-01 5.729822e-01
5.991000e+00 5.398652e-01 5.727026e-01
5.992000e+00 5.281779e-01 5.724236e-01
5.993000e+00 5.442844e-01 5.721454e-01
5.994000e+00 5.450685e-01 5.718678e-01
5.995000e+00 5.895330e-01 5.715909e-01
5.996000e+00 5.867388e-01 5.713147e-01
5.997000e+00 5.895231e-01 5.710393e-01
5.998000e+00 5.731363e-01 5.707646e-01
5.999000e+00 5.907128e-01 5.704906e-01
6.000000e+00 5.582986e-01 5.702173e-01
6.001000e+00 5.535747e-01 5.699448e-01
6.002000e+00 5.675022e-01 5.696730e-01
6.003000e+00 5.852162e-01 5.694020e-01
6.004000e+00 5.889354e-01 5.691318e-01
6.005000e+00 5.446282e-01 5.688624e-01
6.006000e+00 5.648330e-01 5.685937e-01
6.007000e+00 5.973085e-01 5.683258e-01
6.008000e+00 5.507798e-01 5.680587e-01
6.009000e+00 5.662779e-01 5.677925e-01
6.010000e+00 5.724159e-01 5.675270e-01
6.011000e+00 5.776316e-01 5.672624e-01
6.012000e+00 5.438099e-01 5.669986e-01
6.013000e+00 5.725142e-01 5.667356e-01
6.014000e+00 5.742824e-01 5.664735e-01
6.015000e+00 5.692676e-01 5.662123e-01
6.016000e+00 5.539648e-01 5.659519e-01
6.017000e+00 5.948809e-01 5.656923e-01
6.018000e+00 5.713728e-01 5.654337e-01
6.019000e+00 5.772504e-01 5.651759e-01
6.020000e+00 5.431380e-01 5.649190e-01
6.021000e+00 5.646962e-01 5.646630e-01
6.022000e+00 5.499846e-01 5.644079e-01
6.023000e+00 5.466791e-01 5.641538e-01
6.024000e+00 5.546362e-01 5.639005e-01
6.025000e+00 5.484879e-01 5.636482e-01
6.026000e+00 5.553403e-01 5.633968e-01
6.027000e+00 5.412603e-01 5.631464e-01
6.028000e+00 5.630591e-01 5.628969e-01
6.029000e+00 5.481197e-01 5.626483e-01
6.030000e+00 6.126071e-01 5.624008e-01
6.031000e+00 5.709456e-01 5.621542e-01
6.032000e+00 5.979997e-01 5.619085e-01
6.033000e+00 5.754398e-01 5.616639e-01
6.034000e+00 5.690654e-01 5.614203e-01
6.035000e+00 5.492424e-01 5.611776e-01
6.036000e+00 5.831138e-01 5.609360e-01
6.037000e+00 5.395362e-01 5.606954e-01
6.038000e+00 5.890736e-01 5.604558e-01
6.039000e+00 5.742468e-01 5.602172e-01
6.040000e+00 5.628900e-01 5.599797e-01
6.041000e+00 5.362759e-01 5.597432e-01
6.042000e+00 5.571393e-01 5.595078e-01
6.043000e+00 5.681727e-01 5.592734e-01
6.044000e+00 5.659823e-01 5.590401e-01
6.045000e+00 4.978136e-01 5.588078e-01
6.046000e+00 5.468861e-01 5.585767e-01
6.047000e+00 5.581187e-01 5.583466e-01
6.048000e+00 5.552900e-01 5.581176e-01
6.049000e+00 5.655766e-01 5.578898e-01
6.050000e+00 5.466065e-01 5.576630e-01
6.051000e+00 5.749034e-01 5.574373e-01
6.052000e+00 5.401342e-01 5.572128e-01
6.053000e+00 5.653076e-01 5.569894e-01
6.054000e+00 5.978835e-01 5.567671e-01
6.055000e+00 5.357702e-01 5.565460e-01
6.056000e+00 5.466188e-01 5.563260e-01
6.057000e+00 5.800444e-01 5.561072e-01
6.058000e+00 5.293562e-01 5.558895e-01
6.059000e+00 5.506535e-01 5.556730e-01
6.060000e+00 5.805291e-01 5.554577e-01
6.061000e+00 5.703299e-01 5.552436e-01
6.062000e+00 5.460912e-01 5.550306e-01
6.063000e+00 5.286057e-01 5.548189e-01
6.064000e+00 5.486425e-01 5.546084e-01
6.065000e+00 5.833274e-01 5.543990e-01
6.066000e+00 5.967680e-01 5.541909e-01
6.067000e+00 5.208688e-01 5.539840e-01
6.068000e+00 5.615274e-01 5.537784e-01
6.069000e+00 5.635576e-01 5.535739e-01
6.070000e+00 5.624572e-01 5.533707e-01
6.071000e+00 5.450244e-01 5.531688e-01
6.072000e+00 5.625116e-01 5.529681e-01
6.073000e+00 5.723660e-01 5.527687e-01
6.074000e+00 5.575185e-01 5.525706e-01
6.075000e+00 5.292102e-01 5.523737e-01
6.076000e+00 5.621311e-01 5.521781e-01
6.077000e+00 5.267909e-01 5.519839e-01
6.078000e+00 5.504254e-01 5.517909e-01
6.079000e+00 5.704573e-01 5.515992e-01
6.080000e+00 5.813788e-01 5.514088e-01
6.081000e+00 5.585633e-01 5.512197e-01
6.082000e+00 5.572671e-01 5.510320e-01
6.083000e+00 5.483240e-01 5.508456e-01
6.084000e+00 5.476195e-01 5.506605e-01
6.085000e+00 5.422036e-01 5.504767e-01
6.086000e+00 5.957401e-01 5.502944e-01
6.087000e+00 5.572036e-01 5.501133e-01
6.088000e+00 5.575703e-01 5.499336e-01
6.089000e+00 5.237787e-01 5.497553e-01
6.090000e+00 5.555586e-01 5.495784e-01
6.091000e+00 5.570395e-01 5.494028e-01
6.092000e+00 5.578559e-01 5.492287e-01
6.093000e+00 5.473995e-01 5.490559e-01
6.094000e+00 5.556311e-01 5.488845e-01
6.095000e+00 5.431036e-01 5.487145e-01
6.096000e+00 5.799865e-01 5.485459e-01
6.097000e+00 5.603026e-01 5.483788e-01
6.098000e+00 5.369956e-01 5.482130e-01
6.099000e+00 5.543821e-01 5.480487e-01
6.100000e+00 5.456716e-01 5.478859e-01
6.101000e+00 5.612822e-01 5.477244e-01
6.102000e+00 5.330201e-01 5.475645e-01
6.103000e+00 5.585564e-01 5.474059e-01
6.104000e+00 5.623649e-01 5.472489e-01
6.105000e+00 5.803989e-01 5.470932e-01
6.106000e+00 5.567972e-01 5.469391e-01
6.107000e+00 5.457023e-01 5.467864e-01
6.108000e+00 5.367979e-01 5.466353e-01
6.109000e+00 5.564229e-01 5.464856e-01
6.110000e+00 5.463788e-01 5.463374e-01
6.111000e+00 5.300692e-01 5.461907e-01
6.112000e+00 5.370689e-01 5.460455e-01
6.113000e+00 5.447118e-01 5.459018e-01
6.114000e+00 6.044837e-01 5.457597e-01
6.115000e+00 5.250804e-01 5.456190e-01
6.116000e+00 5.347436e-01 5.454799e-01
6.117000e+00 5.585122e-01 5.453423e-01
6.118000e+00 5.511918e-01 5.452063e-01
6.119000e+00 5.294663e-01 5.450718e-01
6.120000e+00 5.579777e-01 5.449389e-01
6.121000e+00 6.145078e-01 5.448075e-01
6.122000e+00 5.419310e-01 5.446777e-01
6.123000e+00 5.675690e-01 5.445494e-01
6.124000e+00 5.505644e-01 5.444227e-01
6.125000e+00 5.697218e-01 5.442976e-01
6.126000e+00 5.596458e-01 5.441741e-01
6.127000e+00 5.555354e-01 5.440522e-01
6.128000e+00 5.686538e-01 5.439319e-01
6.129000e+00 5.411190e-01 5.438131e-01
6.130000e+00 5.865397e-01 5.436960e-01
6.131000e+00 5.491249e-01 5.435805e-01
6.132000e+00 5.480666e-01 5.434666e-01
6.133000e+00 5.366372e-01 5.433544e-01
6.134000e+00 5.722315e-01 5.432437e-01
6.135000e+00 5.602440e-01 5.431347e-01
6.136000e+00 4.969066e-01 5.430273e-01
6.137000e+00 5.374880e-01 5.429216e-01
6.138000e+00 5.461390e-01 5.428175e-01
6.139000e+00 5.880941e-01 5.427151e-01
6.140000e+00 5.509239e-01 5.426143e-01
6.141000e+00 5.340698e-01 5.425152e-01
6.142000e+00 5.538698e-01 5.424178e-01
6.143000e+00 5.374331e-01 5.423221e-01
6.144000e+00 4.881893e-01 5.422280e-01
6.145000e+00 5.564650e-01 5.421356e-01
6.146000e+00 5.341598e-01 5.420449e-01
6.147000e+00 5.448057e-01 5.419559e-01
6.148000e+00 5.451927e-01 5.418686e-01
6.149000e+00 5.314860e-01 5.417830e-01
6.150000e+00 5.263910e-01 5.416991e-01
6.151000e+00 5.606666e-01 5.416169e-01
6.152000e+00 5.393799e-01 5.415364e-01
6.153000e+00 5.659750e-01 5.414577e-01
6.154000e+00 5.492468e-01 5.413807e-01
6.155000e+00 5.312455e-01 5.413054e-01
6.156000e+00 5.287526e-01 5.412319e-01
6.157000e+00 5.425990e-01 5.411601e-01
6.158000e+00 5.304225e-01 5.410900e-01
6.159000e+00 5.108356e-01 5.410218e-01
6.160000e+00 5.272238e-01 5.409552e-01
6.161000e+00 5.664526e-01 5.408905e-01
6.162000e+00 5.396988e-01 5.408274e-01
6.163000e+00 5.535123e-01 5.407662e-01
6.164000e+00 5.323653e-01 5.407068e-01
6.165000e+00 5.168958e-01 5.406491e-01
6.166000e+00 5.439083e-01 5.405932e-01
6.167000e+00 5.598276e-01 5.405391e-01
6.168000e+00 5.654444e-01 5.404868e-01
6.169000e+00 5.589571e-01 5.404363e-01
6.170000e+00 5.516433e-01 5.403876e-01
6.171000e+00 5.662650e-01 5.403407e-01
6.172000e+00 5.239748e-01 5.402956e-01
6.173000e+00 5.439019e-01 5.402523e-01
6.174000e+00 5.207779e-01 5.402109e-01
6.175000e+00 5.936096e-01 5.401713e-01
6.176000e+00 5.214190e-01 5.401335e-01
6.177000e+00 5.344873e-01 5.400975e-01
6.178000e+00 5.909707e-01 5.400634e-01
6.179000e+00 5.284941e-01 5.400311e-01
6.180000e+00 5.580583e-01 5.400007e-01
6.181000e+00 6.035126e-01 5.399721e-01
6.182000e+00 5.173507e-01 5.399454e-01
6.183000e+00 5.494631e-01 5.399205e-01
6.184000e+00 5.550944e-01 5.398975e-01
6.185000e+00 5.395388e-01 5.398764e-01
6.186000e+00 5.454995e-01 5.398571e-01
6.187000e+00 5.603375e-01 5.398397e-01
6.188000e+00 5.628730e-01 5.398242e-01
6.189000e+00 5.267478e-01 5.398106e-01
6.190000e+00 5.686173e-01 5.397988e-01
6.191000e+00 5.453370e-01 5.397890e-01
6.192000e+00 5.738500e-01 5.397810e-01
6.193000e+00 5.603286e-01 5.397749e-01
6.194000e+00 5.722550e-01 5.397708e-01
6.195000e+00 5.302775e-01 5.397685e-01
6.196000e+00 5.738357e-01 5.397682e-01
6.197000e+00 5.517206e-01 5.397698e-01
6.198000e+00 5.217729e-01 5.397733e-01
6.199000e+00 5.370481e-01 5.397787e-01
6.200000e+00 5.111634e-01 5.397860e-01
6.201000e+00 5.239077e-01 5.397953e-01
6.202000e+00 5.161824e-01 5.398065e-01
6.203000e+00 5.562557e-01 5.398196e-01
6.204000e+00 5.024694e-01 5.398347e-01
6.205000e+00 5.470211e-01 5.398517e-01
6.206000e+00 5.271305e-01 5.398706e-01
6.207000e+00 5.503328e-01 5.398915e-01
6.208000e+00 5.171458e-01 5.399144e-01
6.209000e+00 5.451809e-01 5.399392e-01
6.210000e+00 5.095093e-01 5.399660e-01
6.211000e+00 5.653256e-01 5.399947e-01
6.212000e+00 5.627007e-01 5.400254e-01
6.213000e+00 4.982709e-01 5.400581e-01
6.214000e+00 5.803712e-01 5.400927e-01
6.215000e+00 5.542677e-01 5.401294e-01
6.216000e+00 5.312117e-01 5.401680e-01
6.217000e+00 5.333766e-01 5.402086e-01
6.218000e+00 5.114702e-01 5.402511e-01
6.219000e+00 5.558612e-01 5.402957e-01
6.220000e+00 5.320541e-01 5.403422e-01
6.221000e+00 5.544742e-01 5.403908e-01
6.222000e+00 5.316169e-01 5.404413e-01
6.223000e+00 5.501026e-01 5.404939e-01
6.224000e+00 5.425341e-01 5.405484e-01
6.225000e+00 6.029010e-01 5.406050e-01
6.226000e+00 5.164850e-01 5.406635e-01
6.227000e+00 5.321459e-01 5.407241e-01
6.228000e+00 5.541429e-01 5.407867e-01
6.229000e+00 5.418613e-01 5.408513e-01
6.230000e+00 5.712859e-01 5.409180e-01
6.231000e+00 5.216556e-01 5.409866e-01
6.232000e+00 5.274277e-01 5.410573e-01
6.233000e+00 5.642441e-01 5.411300e-01
6.234000e+00 5.503726e-01 5.412048e-01
6.235000e+00 5.421857e-01 5.412816e-01
6.236000e+00 5.653354e-01 5.413604e-01
6.237000e+00 5.003966e-01 5.414413e-01
6.238000e+00 5.561716e-01 5.415242e-01
6.239000e+00 5.534278e-01 5.416091e-01
6.240000e+00 5.432048e-01 5.416961e-01
6.241000e+00 5.328799e-01 5.417852e-01
6.242000e+00 5.618004e-01 5.418763e-01
6.243000e+00 5.423656e-01 5.419694e-01
6.244000e+00 5.169242e-01 5.420646e-01
6.245000e+00 5.768056e-01 5.421619e-01
6.246000e+00 5.717344e-01 5.422613e-01
6.247000e+00 5.478923e-01 5.423627e-01
6.248000e+00 5.775459e-01 5.424661e-01
6.249000e+00 5.619756e-01 5.425717e-01
6.250000e+00 5.751860e-01 5.426793e-01
6.251000e+00 5.557272e-01 5.427890e-01
6.252000e+00 5.510414e-01 5.429008e-01
6.253000e+00 5.490196e-01 5.430146e-01
6.254000e+00 5.442150e-01 5.431305e-01
6.255000e+00 5.378059e-01 5.432485e-01
6.256000e+00 5.304113e-01 5.433686e-01
6.257000e+00 5.454483e-01 5.434908e-01
6.258000e+00 5.331982e-01 5.436151e-01
6.259000e+00 5.571783e-01 5.437415e-01
6.260000e+00 5.316487e-01 5.438699e-01
6.261000e+00 5.572673e-01 5.440005e-01
6.262000e+00 5.624070e-01 5.441331e-01
6.263000e+00 5.317970e-01 5.442679e-01
6.264000e+00 5.583451e-01 5.444047e-01
6.265000e+00 5.506003e-01 5.445437e-01
6.266000e+00 5.741765e-01 5.446847e-01
6.267000e+00 5.593456e-01 5.448279e-01
6.268000e+00 5.270936e-01 5.449731e-01
6.269000e+00 5.579088e-01 5.451205e-01
6.270000e+00 5.135243e-01 5.452700e-01
6.271000e+00 5.501643e-01 5.454216e-01
6.272000e+00 5.237989e-01 5.455753e-01
6.273000e+00 5.295179e-01 5.457312e-01
6.274000e+00 5.295587e-01 5.458891e-01
6.275000e+00 5.618144e-01 5.460492e-01
6.276000e+00 5.591742e-01 5.462114e-01
6.277000e+00 5.341870e-01 5.463757e-01
6.278000e+00 5.245269e-01 5.465421e-01
6.279000e+00 5.613225e-01 5.467107e-01
6.280000e+00 5.476534e-01 5.468814e-01
6.281000e+00 5.179843e-01 5.470542e-01
6.282000e+00 5.478370e-01 5.472291e-01
6.283000e+00 5.890058e-01 5.474062e-01
6.284000e+00 5.514572e-01 5.475854e-01
6.285000e+00 5.650596e-01 5.477668e-01
6.286000e+00 5.934727e-01 5.479502e-01
6.287000e+00 5.825335e-01 5.481358e-01
6.288000e+00 5.329687e-01 5.483236e-01
6.289000e+00 5.326697e-01 5.485135e-01
6.290000e+00 5.450134e-01 5.487055e-01
6.291000e+00 5.422191e-01 5.488996e-01
6.292000e+00 5.241323e-01 5.490959e-01
6.293000e+00 5.663399e-01 5.492944e-01
6.294000e+00 5.615681e-01 5.494950e-01
6.295000e+00 5.698375e-01 5.496977e-01
6.296000e+00 5.305294e-01 5.499026e-01
6.297000e+00 5.637955e-01 5.501096e-01
6.298000e+00 5.214695e-01 5.503187e-01
6.299000e+00 5.805909e-01 5.505301e-01
6.300000e+00 5.234340e-01 5.507435e-01
6.301000e+00 5.506307e-01 5.509591e-01
6.302000e+00 5.514656e-01 5.511769e-01
6.303000e+00 5.152174e-01 5.513968e-01
6.304000e+00 5.509251e-01 5.516188e-01
6.305000e+00 5.785101e-01 5.518430e-01
6.306000e+00 5.376437e-01 5.520694e-01
6.307000e+00 5.280161e-01 5.522979e-01
6.308000e+00 5.461343e-01 5.525285e-01
6.309000e+00 5.398124e-01 5.527614e-01
6.310000e+00 5.893105e-01 5.529963e-01
6.311000e+00 5.412324e-01 5.532334e-01
6.312000e+00 5.356043e-01 5.534727e-01
6.313000e+00 5.309880e-01 5.537141e-01
6.314000e+00 5.713018e-01 5.539577e-01
6.315000e+00 5.680144e-01 5.542035e-01
6.316000e+00 5.635935e-01 5.544514e-01
6.317000e+00 5.923546e-01 5.547014e-01
6.318000e+00 5.694778e-01 5.549536e-01
6.319000e+00 5.594469e-01 5.552080e-01
6.320000e+00 5.373220e-01 5.554645e-01
6.321000e+00 5.840774e-01 5.557232e-01
6.322000e+00 5.646340e-01 5.559840e-01
6.323000e+00 5.457550e-01 5.562470e-01
6.324000e+00 5.495420e-01 5.565122e-01
6.325000e+00 5.611717e-01 5.567795e-01
6.326000e+00 5.731075e-01 5.570489e-01
6.327000e+00 5.928385e-01 5.573205e-01
6.328000e+00 5.525358e-01 5.575943e-01
6.329000e+00 5.726047e-01 5.578702e-01
6.330000e+00 5.228395e-01 5.581483e-01
6.331000e+00 5.292405e-01 5.584286e-01
6.332000e+00 5.815364e-01 5.587110e-01
6.333000e+00 5.684437e-01 5.589955e-01
6.334000e+00 5.566771e-01 5.592823e-01
6.335000e+00 5.686191e-01 5.595711e-01
6.336000e+00 5.374527e-01 5.598622e-01
6.337000e+00 5.800938e-01 5.601553e-01
6.338000e+00 5.799978e-01 5.604507e-01
6.339000e+00 5.472486e-01 5.607481e-01
6.340000e+00 5.402746e-01 5.610478e-01
6.341000e+00 5.474022e-01 5.613496e-01
6.342000e+00 5.568466e-01 5.616535e-01
6.343000e+00 5.610234e-01 5.619596e-01
6.344000e+00 5.666736e-01 5.622679e-01
6.345000e+00 5.746686e-01 5.625783e-01
6.346000e+00 5.471279e-01 5.628908e-01
6.347000e+00 5.637166e-01 5.632055e-01
6.348000e+00 5.646466e-01 5.635224e-01
6.349000e+00 5.703936e-01 5.638414e-01
6.350000e+00 5.699796e-01 5.641625e-01
6.351000e+00 5.563037e-01 5.644858e-01
6.352000e+00 5.873550e-01 5.648112e-01
6.353000e+00 5.536990e-01 5.651388e-01
6.354000e+00 5.608018e-01 5.654686e-01
6.355000e+00 5.690868e-01 5.658004e-01
6.356000e+00 5.413116e-01 5.661344e-01
6.357000e+00 5.361279e-01 5.664706e-01
6.358000e+00 5.556169e-01 5.668089e-01
6.359000e+00 5.430577e-01 5.671493e-01
6.360000e+00 5.802803e-01 5.674919e-01
6.361000e+00 6.084734e-01 5.678366e-01
6.362000e+00 5.294205e-01 5.681834e-01
6.363000e+00 5.728539e-01 5.685324e-01
6.364000e+00 5.907005e-01 5.688835e-01
6.365000e+00 5.391301e-01 5.692368e-01
6.366000e+00 5.730432e-01 5.695921e-01
6.367000e+00 5.735231e-01 5.699496e-01
6.368000e+00 5.660556e-01 5.703093e-01
6.369000e+00 5.682908e-01 5.706710e-01
6.370000e+00 5.485076e-01 5.710349e-01
6.371000e+00 5.401159e-01 5.714009e-01
6.372000e+00 5.587204e-01 5.717690e-01
6.373000e+00 5.646459e-01 5.721393e-01
6.374000e+00 5.674718e-01 5.725117e-01
6.375000e+00 5.386186e-01 5.728861e-01
6.376000e+00 5.847281e-01 5.732628e-01
6.377000e+00 5.681387e-01 5.736415e-01
6.378000e+00 5.578104e-01 5.740223e-01
6.379000e+00 5.702857e-01 5.744053e-01
6.380000e+00 5.701784e-01 5.747903e-01
6.381000e+00 5.725031e-01 5.751775e-01
6.382000e+00 5.613430e-01 5.755668e-01
6.383000e+00 5.765137e-01 5.759581e-01
6.384000e+00 5.886239e-01 5.763516e-01
6.385000e+00 5.372831e-01 5.767472e-01
6.386000e+00 5.754976e-01 5.771449e-01
6.387000e+00 5.787225e-01 5.775447e-01
6.388000e+00 5.880410e-01 5.779465e-01
6.389000e+00 5.454207e-01 5.783505e-01
6.390000e+00 5.799713e-01 5.787566e-01
6.391000e+00 6.027447e-01 5.791647e-01
6.392000e+00 5.821973e-01 5.795749e-01
6.393000e+00 6.148972e-01 5.799873e-01
6.394000e+00 5.983829e-01 5.804017e-01
6.395000e+00 5.659508e-01 5.808182e-01
6.396000e+00 6.033840e-01 5.812367e-01
6.397000e+00 6.123871e-01 5.816574e-01
6.398000e+00 5.713837e-01 5.820801e-01
6.399000e+00 5.803470e-01 5.825049e-01
6.400000e+00 5.619985e-01 5.829318e-01
6.401000e+00 5.951303e-01 5.833607e-01
6.402000e+00 5.510272e-01 5.837917e-01
6.403000e+00 5.654167e-01 5.842247e-01
6.404000e+00 5.789179e-01 5.846599e-01
6.405000e+00 5.655620e-01 5.850970e-01
6.406000e+00 5.515822e-01 5.855363e-01
6.407000e+00 5.948050e-01 5.859776e-01
6.408000e+00 6.022058e-01 5.864209e-01
6.409000e+00 5.537617e-01 5.868663e-01
6.410000e+00 5.767499e-01 5.873137e-01
6.411000e+00 5.870879e-01 5.877632e-01
6.412000e+00 6.016600e-01 5.882147e-01
6.413000e+00 5.806646e-01 5.886683e-01
6.414000e+00 5.541367e-01 5.891239e-01
6.415000e+00 5.891824e-01 5.895815e-01
6.416000e+00 5.986957e-01 5.900411e-01
6.417000e+00 6.259871e-01 5.905028e-01
6.418000e+00 5.491126e-01 5.909665e-01
6.419000e+00 6.005176e-01 5.914322e-01
6.420000e+00 5.766127e-01 5.919000e-01
6.421000e+00 5.599833e-01 5.923697e-01
6.422000e+00 5.934257e-01 5.928415e-01
6.423000e+00 6.015113e-01 5.933153e-01
6.424000e+00 5.911055e-01 5.937910e-01
6.425000e+00 5.957039e-01 5.942688e-01
6.426000e+00 5.951707e-01 5.947486e-01
6.427000e+00 5.886787e-01 5.952304e-01
6.428000e+00 6.163620e-01 5.957142e-01
6.429000e+00 5.889484e-01 5.961999e-01
6.430000e+00 5.852752e-01 5.966877e-01
6.431000e+00 6.281851e-01 5.971774e-01
6.432000e+00 6.006895e-01 5.976691e-01
6.433000e+00 6.288680e-01 5.981628e-01
6.434000e+00 5.825777e-01 5.986585e-01
6.435000e+00 5.635192e-01 5.991561e-01
6.436000e+00 6.280362e-01 5.996557e-01
6.437000e+00 6.074364e-01 6.001573e-01
6.438000e+00 6.258589e-01 6.006608e-01
6.439000e+00 5.927663e-01 6.011663e-01
6.440000e+00 6.389030e-01 6.016738e-01
6.441000e+00 6.190905e-01 6.021832e-01
6.442000e+00 5.979649e-01 6.026945e-01
6.443000e+00 5.642819e-01 6.032078e-01
6.444000e+00 6.124167e-01 6.037230e-01
6.445000e+00 5.576134e-01 6.042402e-01
6.446000e+00 5.879022e-01 6.047592e-01
6.447000e+00 5.802897e-01 6.052803e-01
6.448000e+00 6.313000e-01 6.058032e-01
6.449000e+00 5.858748e-01 6.063281e-01
6.450000e+00 6.338017e-01 6.068548e-01
6.451000e+00 6.217383e-01 6.073835e-01
6.452000e+00 6.219830e-01 6.079141e-01
6.453000e+00 6.070032e-01 6.084466e-01
6.454000e+00 6.356399e-01 6.089810e-01
6.455000e+00 5.730138e-01 6.095173e-01
6.456000e+00 6.198685e-01 6.100555e-01
6.457000e+00 6.053284e-01 6.105956e-01
6.458000e+00 6.493388e-01 6.111376e-01
6.459000e+00 5.870919e-01 6.116814e-01
6.460000e+00 6.189229e-01 6.122272e-01
6.461000e+00 6.324116e-01 6.127748e-01
6.462000e+00 6.309188e-01 6.133242e-01
6.463000e+00 5.977949e-01 6.138756e-01
6.464000e+00 6.029959e-01 6.144288e-01
6.465000e+00 6.150207e-01 6.149838e-01
6.466000e+00 6.714259e-01 6.155407e-01
6.467000e+00 6.267874e-01 6.160995e-01
6.468000e+00 6.162387e-01 6.166601e-01
6.469000e+00 6.090720e-01 6.172225e-01
6.470000e+00 6.531453e-01 6.177868e-01
6.471000e+00 6.160213e-01 6.183529e-01
6.472000e+00 6.052548e-01 6.189208e-01
6.473000e+00 5.838776e-01 6.194906e-01
6.474000e+00 6.259576e-01 6.200621e-01
6.475000e+00 5.870607e-01 6.206355e-01
6.476000e+00 5.976396e-01 6.212107e-01
6.477000e+00 6.224300e-01 6.217877e-01
6.478000e+00 6.614524e-01 6.223665e-01
6.479000e+00 6.121942e-01 6.229471e-01
6.480000e+00 6.145518e-01 6.235294e-01
6.481000e+00 6.413354e-01 6.241136e-01
6.482000e+00 6.428796e-01 6.246995e-01
6.483000e+00 6.207349e-01 6.252872e-01
6.484000e+00 6.202018e-01 6.258767e-01
6.485000e+00 6.184752e-01 6.264679e-01
6.486000e+00 6.040009e-01 6.270610e-01
6.487000e+00 6.165557e-01 6.276557e-01
6.488000e+00 6.547575e-01 6.282522e-01
6.489000e+00 6.188795e-01 6.288505e-01
6.490000e+00 6.432692e-01 6.294505e-01
6.491000e+00 6.048154e-01 6.300522e-01
6.492000e+00 6.412138e-01 6.306557e-01
6.493000e+00 6.366248e-01 6.312609e-01
6.494000e+00 6.523613e-01 6.318678e-01
6.495000e+00 6.566512e-01 6.324764e-01
6.496000e+00 6.421519e-01 6.330867e-01
6.497000e+00 6.219084e-01 6.336988e-01
6.498000e+00 6.785533e-01 6.343125e-01
6.499000e+00 6.206537e-01 6.349280e-01
6.500000e+00 6.534563e-01 6.355451e-01
6.501000e+00 6.231936e-01 6.361639e-01
6.502000e+00 6.245547e-01 6.367844e-01
6.503000e+00 6.536565e-01 6.374066e-01
6.504000e+00 6.300851e-01 6.380304e-01
6.505000e+00 6.270007e-01 6.386559e-01
6.506000e+00 6.034421e-01 6.392830e-01
6.507000e+00 5.835111e-01 6.399119e-01
6.508000e+00 6.282630e-01 6.405423e-01
6.509000e+00 6.282015e-01 6.411744e-01
6.510000e+00 6.389391e-01 6.418081e-01
6.511000e+00 6.469603e-01 6.424435e-01
6.512000e+00 6.516921e-01 6.430805e-01
6.513000e+00 6.739579e-01 6.437191e-01
6.514000e+00 6.381068e-01 6.443593e-01
6.515000e+00 6.641157e-01 6.450011e-01
6.516000e+00 6.152771e-01 6.456445e-01
6.517000e+00 6.278511e-01 6.462896e-01
6.518000e+00 6.419126e-01 6.469362e-01
6.519000e+00 6.379155e-01 6.475844e-01
6.520000e+00 6.627538e-01 6.482341e-01
6.521000e+00 6.566690e-01 6.488855e-01
6.522000e+00 6.578062e-01 6.495384e-01
6.523000e+00 6.697165e-01 6.501929e-01
6.524000e+00 6.622377e-01 6.508489e-01
6.525000e+00 6.479737e-01 6.515065e-01
6.526000e+00 6.728929e-01 6.521656e-01
6.527000e+00 6.502432e-01 6.528263e-01
6.528000e+00 6.488247e-01 6.534885e-01
6.529000e+00 6.811537e-01 6.541522e-01
6.530000e+00 6.876100e-01 6.548175e-01
6.531000e+00 6.765475e-01 6.554842e-01
6.532000e+00 6.700416e-01 6.561525e-01
6.533000e+00 6.792324e-01 6.568222e-01
6.534000e+00 6.133441e-01 6.574935e-01
6.535000e+00 6.679121e-01 6.581662e-01
6.536000e+00 6.508084e-01 6.588405e-01
6.537000e+00 6.806766e-01 6.595162e-01
6.538000e+00 6.461894e-01 6.601934e-01
6.539000e+00 6.706839e-01 6.608720e-01
6.540000e+00 6.458101e-01 6.615521e-01
6.541000e+00 6.896123e-01 6.622337e-01
6.542000e+00 6.696825e-01 6.629166e-01
6.543000e+00 6.511686e-01 6.636011e-01
6.544000e+00 6.782449e-01 6.642869e-01
6.545000e+00 6.595599e-01 6.649742e-01
6.546000e+00 6.705177e-01 6.656629e-01
6.547000e+00 6.666425e-01 6.663531e-01
6.548000e+00 6.529187e-01 6.670446e-01
6.549000e+00 6.388564e-01 6.677375e-01
6.550000e+00 6.535262e-01 6.684318e-01
6.551000e+00 6.914926e-01 6.691276e-01
6.552000e+00 6.774498e-01 6.698246e-01
6.553000e+00 6.613996e-01 6.705231e-01
6.554000e+00 6.468755e-01 6.712229e-01
6.555000e+00 6.726424e-01 6.719241e-01
6.556000e+00 7.014120e-01 6.726267e-01
6.557000e+00 6.929508e-01 6.733305e-01
6.558000e+00 6.782494e-01 6.740358e-01
6.559000e+00 6.897546e-01 6.747423e-01
6.560000e+00 6.816477e-01 6.754502e-01
6.561000e+00 6.906883e-01 6.761594e-01
6.562000e+00 6.565795e-01 6.768699e-01
6.563000e+00 6.303397e-01 6.775817e-01
6.564000e+00 6.977526e-01 6.782948e-01
6.565000e+00 6.688219e-01 6.790093e-01
6.566000e+00 6.638124e-01 6.797249e-01
6.567000e+00 6.952055e-01 6.804419e-01
6.568000e+00 6.923979e-01 6.811601e-01
6.569000e+00 7.610889e-01 6.818796e-01
6.570000e+00 6.755681e-01 6.826004e-01
6.571000e+00 6.827798e-01 6.833224e-01
6.572000e+00 6.577406e-01 6.840457e-01
6.573000e+00 6.717561e-01 6.847701e-01
6.574000e+00 6.695374e-01 6.854958e-01
6.575000e+00 6.634765e-01 6.862228e-01
6.576000e+00 7.197944e-01 6.869509e-01
6.577000e+00 6.940825e-01 6.876803e-01
6.578000e+00 6.685600e-01 6.884108e-01
6.579000e+00 6.912017e-01 6.891425e-01
6.580000e+00 7.095670e-01 6.898755e-01
6.581000e+00 6.899677e-01 6.906096e-01
6.582000e+00 7.177334e-01 6.913448e-01
6.583000e+00 7.227346e-01 6.920812e-01
6.584000e+00 7.061331e-01 6.928188e-01
6.585000e+00 7.438436e-01 6.935576e-01
6.586000e+00 7.014994e-01 6.942974e-01
6.587000e+00 6.831372e-01 6.950384e-01
6.588000e+00 6.882645e-01 6.957805e-01
6.589000e+00 7.137856e-01 6.965238e-01
6.590000e+00 6.947643e-01 6.972681e-01
6.591000e+00 6.684853e-01 6.980136e-01
6.592000e+00 6.952744e-01 6.987601e-01
6.593000e+00 6.387281e-01 6.995078e-01
6.594000e+00 6.831641e-01 7.002565e-01
6.595000e+00 7.397095e-01 7.010062e-01
6.596000e+00 7.120792e-01 7.017571e-01
6.597000e+00 6.986609e-01 7.025090e-01
6.598000e+00 7.068882e-01 7.032619e-01
6.599000e+00 7.259703e-01 7.040159e-01
6.600000e+00 7.045383e-01 7.047709e-01
6.601000e+00 6.971875e-01 7.055270e-01
6.602000e+00 6.918734e-01 7.062840e-01
6.603000e+00 7.087497e-01 7.070421e-01
6.604000e+00 7.206536e-01 7.078012e-01
6.605000e+00 7.039047e-01 7.085613e-01
6.606000e+00 7.130535e-01 7.093223e-01
6.607000e+00 6.833280e-01 7.100843e-01
6.608000e+00 7.365286e-01 7.108473e-01
6.609000e+00 6.643766e-01 7.116113e-01
6.610000e+00 6.918107e-01 7.123762e-01
6.611000e+00 7.238218e-01 7.131421e-01
6.612000e+00 7.273544e-01 7.139088e-01
6.613000e+00 7.246257e-01 7.146766e-01
6.614000e+00 7.079671e-01 7.154452e-01
6.615000e+00 7.164238e-01 7.162148e-01
6.616000e+00 7.102331e-01 7.169852e-01
6.617000e+00 7.554619e-01 7.177566e-01
6.618000e+00 6.994637e-01 7.185288e-01
6.619000e+00 7.264777e-01 7.193020e-01
6.620000e+00 7.349661e-01 7.200760e-01
6.621000e+00 7.167478e-01 7.208508e-01
6.622000e+00 6.685904e-01 7.216265e-01
6.623000e+00 7.126248e-01 7.224031e-01
6.624000e+00 6.897983e-01 7.231805e-01
6.625000e+00 7.080747e-01 7.239587e-01
6.626000e+00 7.463607e-01 7.247378e-01
6.627000e+00 7.358653e-01 7.255177e-01
6.628000e+00 7.013188e-01 7.262983e-01
6.629000e+00 6.842108e-01 7.270798e-01
6.630000e+00 7.140419e-01 7.278621e-01
6.631000e+00 7.404457e-01 7.286451e-01
6.632000e+00 7.045542e-01 7.294289e-01
6.633000e+00 7.071794e-01 7.302135e-01
6.634000e+00 7.669844e-01 7.309988e-01
6.635000e+00 7.234461e-01 7.317849e-01
6.636000e+00 7.484985e-01 7.325717e-01
6.637000e+00 7.100240e-01 7.333592e-01
6.638000e+00 7.529115e-01 7.341475e-01
6.639000e+00 7.300617e-01 7.349365e-01
6.640000e+00 7.234483e-01 7.357262e-01
6.641000e+00 7.572341e-01 7.365165e-01
6.642000e+00 7.192436e-01 7.373076e-01
6.643000e+00 7.396797e-01 7.380993e-01
6.644000e+00 7.228089e-01 7.388917e-01
6.645000e+00 7.368149e-01 7.396848e-01
6.646000e+00 7.519065e-01 7.404785e-01
6.647000e+00 7.389242e-01 7.412729e-01
6.648000e+00 7.749514e-01 7.420678e-01
6.649000e+00 7.695965e-01 7.428635e-01
6.650000e+00 7.652756e-01 7.436597e-01
6.651000e+00 7.203781e-01 7.444565e-01
6.652000e+00 7.286941e-01 7.452539e-01
6.653000e+00 7.596327e-01 7.460520e-01
6.654000e+00 7.635356e-01 7.468506e-01
6.655000e+00 7.227363e-01 7.476497e-01
6.656000e+00 7.624095e-01 7.484495e-01
6.657000e+00 7.799773e-01 7.492498e-01
6.658000e+00 7.389853e-01 7.500506e-01
6.659000e+00 7.404921e-01 7.508520e-01
6.660000e+00 7.217385e-01 7.516539e-01
6.661000e+00 7.709831e-01 7.524563e-01
6.662000e+00 7.525083e-01 7.532592e-01
6.663000e+00 7.700587e-01 7.540626e-01
6.664000e+00 7.318605e-01 7.548665e-01
6.665000e+00 7.576915e-01 7.556709e-01
6.666000e+00 7.356668e-01 7.564758e-01
6.667000e+00 7.718360e-01 7.572811e-01
6.668000e+00 7.717574e-01 7.580869e-01
6.669000e+00 7.784738e-01 7.588931e-01
6.670000e+00 7.361999e-01 7.596997e-01
6.671000e+00 7.383092e-01 7.605068e-01
6.672000e+00 8.050401e-01 7.613143e-01
6.673000e+00 7.758909e-01 7.621222e-01
6.674000e+00 7.618803e-01 7.629306e-01
6.675000e+00 7.832414e-01 7.637392e-01
6.676000e+00 7.428835e-01 7.645483e-01
6.677000e+00 7.535142e-01 7.653578e-01
6.678000e+00 7.658119e-01 7.661676e-01
6.679000e+00 7.410832e-01 7.669777e-01
6.680000e+00 7.378541e-01 7.677882e-01
6.681000e+00 7.850754e-01 7.685991e-01
6.682000e+00 7.574027e-01 7.694102e-01
6.683000e+00 7.419981e-01 7.702217e-01
6.684000e+00 7.294495e-01 7.710335e-01
6.685000e+00 7.867332e-01 7.718456e-01
6.686000e+00 7.918451e-01 7.726579e-01
6.687000e+00 7.739452e-01 7.734706e-01
6.688000e+00 7.763117e-01 7.742835e-01
6.689000e+00 7.866997e-01 7.750966e-01
6.690000e+00 7.725497e-01 7.759100e-01
6.691000e+00 7.916755e-01 7.767237e-01
6.692000e+00 8.031519e-01 7.775375e-01
6.693000e+00 8.186751e-01 7.783516e-01
6.694000e+00 7.679227e-01 7.791659e-01
6.695000e+00 7.716577e-01 7.799804e-01
6.696000e+00 7.537862e-01 7.807951e-01
6.697000e+00 7.471772e-01 7.816100e-01
6.698000e+00 7.969330e-01 7.824251e-01
6.699000e+00 7.639750e-01 7.832403e-01
6.700000e+00 7.905986e-01 7.840556e-01
6.701000e+00 7.625115e-01 7.848711e-01
6.702000e+00 7.482923e-01 7.856868e-01
6.703000e+00 7.909736e-01 7.865025e-01
6.704000e+00 7.760099e-01 7.873184e-01
6.705000e+00 7.855761e-01 7.881344e-01
6.706000e+00 7.824646e-01 7.889504e-01
6.707000e+00 8.004318e-01 7.897666e-01
6.708000e+00 7.987622e-01 7.905828e-01
6.709000e+00 8.091194e-01 7.913991e-01
6.710000e+00 7.792789e-01 7.922154e-01
6.711000e+00 8.228757e-01 7.930318e-01
6.712000e+00 8.107437e-01 7.938482e-01
6.713000e+00 7.784211e-01 7.946647e-01
6.714000e+00 7.905219e-01 7.954811e-01
6.715000e+00 7.839010e-01 7.962976e-01
6.716000e+00 8.080600e-01 7.971141e-01
6.717000e+00 8.224577e-01 7.979305e-01
6.718000e+00 7.840162e-01 7.987469e-01
6.719000e+00 8.243650e-01 7.995633e-01
6.720000e+00 8.195274e-01 8.003797e-01
6.721000e+00 8.061268e-01 8.011959e-01
6.722000e+00 7.915167e-01 8.020122e-01
6.723000e+00 8.256027e-01 8.028283e-01
6.724000e+00 7.947712e-01 8.036444e-01
6.725000e+00 8.177023e-01 8.044603e-01
6.726000e+00 8.159250e-01 8.052762e-01
6.727000e+00 8.176311e-01 8.060920e-01
6.728000e+00 8.247268e-01 8.069076e-01
6.729000e+00 8.261905e-01 8.077231e-01
6.730000e+00 7.712583e-01 8.085384e-01
6.731000e+00 8.029053e-01 8.093536e-01
6.732000e+00 7.774952e-01 8.101686e-01
6.733000e+00 7.959550e-01 8.109835e-01
6.734000e+00 8.132767e-01 8.117981e-01
6.735000e+00 8.168066e-01 8.126126e-01
6.736000e+00 8.186229e-01 8.134269e-01
6.737000e+00 7.970768e-01 8.142409e-01
6.738000e+00 8.411845e-01 8.150547e-01
6.739000e+00 7.785824e-01 8.158683e-01
6.740000e+00 8.048706e-01 8.166817e-01
6.741000e+00 7.890887e-01 8.174947e-01
6.742000e+00 7.845318e-01 8.183075e-01
6.743000e+00 8.539111e-01 8.191201e-01
6.744000e+00 8.162972e-01 8.199323e-01
6.745000e+00 8.502581e-01 8.207443e-01
6.746000e+00 8.083042e-01 8.215559e-01
6.747000e+00 8.451467e-01 8.223673e-01
6.748000e+00 8.211350e-01 8.231783e-01
6.749000e+00 8.251320e-01 8.239889e-01
6.750000e+00 8.561125e-01 8.247992e-01
6.751000e+00 8.013454e-01 8.256092e-01
6.752000e+00 7.665696e-01 8.264188e-01
6.753000e+00 8.159766e-01 8.272280e-01
6.754000e+00 7.815153e-01 8.280368e-01
6.755000e+00 8.487384e-01 8.288452e-01
6.756000e+00 8.170607e-01 8.296532e-01
6.757000e+00 8.418207e-01 8.304608e-01
6.758000e+00 7.953464e-01 8.312679e-01
6.759000e+00 8.358306e-01 8.320747e-01
6.760000e+00 8.420032e-01 8.328809e-01
6.761000e+00 8.279258e-01 8.336867e-01
6.762000e+00 8.392542e-01 8.344920e-01
6.763000e+00 8.083808e-01 8.352969e-01
6.764000e+00 8.291643e-01 8.361012e-01
6.765000e+00 8.609882e-01 8.369050e-01
6.766000e+00 8.370544e-01 8.377084e-01
6.767000e+00 8.306273e-01 8.385112e-01
6.768000e+00 8.659373e-01 8.393134e-01
6.769000e+00 8.175531e-01 8.401151e-01
6.770000e+00 8.263339e-01 8.409163e-01
6.771000e+00 8.622123e-01 8.417169e-01
6.772000e+00 8.633401e-01 8.425169e-01
6.773000e+00 8.586569e-01 8.433163e-01
6.774000e+00 8.525400e-01 8.441151e-01
6.775000e+00 8.352133e-01 8.449134e-01
6.776000e+00 8.100231e-01 8.457109e-01
6.777000e+00 8.114484e-01 8.465079e-01
6.778000e+00 8.968091e-01 8.473042e-01
6.779000e+00 8.442446e-01 8.480999e-01
6.780000e+00 8.239852e-01 8.488949e-01
6.781000e+00 8.634676e-01 8.496893e-01
6.782000e+00 8.502479e-01 8.504829e-01
6.783000e+00 8.776998e-01 8.512759e-01
6.784000e+00 8.657143e-01 8.520681e-01
6.785000e+00 8.559332e-01 8.528597e-01
6.786000e+00 8.606057e-01 8.536505e-01
6.787000e+00 8.459566e-01 8.544406e-01
6.788000e+00 8.363471e-01 8.552299e-01
6.789000e+00 8.421245e-01 8.560185e-01
6.790000e+00 8.354944e-01 8.568063e-01
6.791000e+00 8.647500e-01 8.575933e-01
6.792000e+00 8.673366e-01 8.583795e-01
6.793000e+00 8.886233e-01 8.591650e-01
6.794000e+00 8.351663e-01 8.599496e-01
6.795000e+00 8.918010e-01 8.607334e-01
6.796000e+00 8.615776e-01 8.615164e-01
6.797000e+00 8.981330e-01 8.622985e-01
6.798000e+00 8.461077e-01 8.630798e-01
6.799000e+00 8.658151e-01 8.638602e-01
6.800000e+00 8.994914e-01 8.646397e-01
6.801000e+00 8.625092e-01 8.654183e-01
6.802000e+00 8.684746e-01 8.661961e-01
6.803000e+00 8.903684e-01 8.669729e-01
6.804000e+00 8.466021e-01 8.677489e-01
6.805000e+00 8.651289e-01 8.685239e-01
6.806000e+00 8.617802e-01 8.692979e-01
6.807000e+00 8.835945e-01 8.700710e-01
6.808000e+00 8.730705e-01 8.708432e-01
6.809000e+00 8.723732e-01 8.716144e-01
6.810000e+00 8.539737e-01 8.723845e-01
6.811000e+00 8.573874e-01 8.731538e-01
6.812000e+00 9.021503e-01 8.739219e-01
6.813000e+00 8.807768e-01 8.746891e-01
6.814000e+00 8.468413e-01 8.754553e-01
6.815000e+00 8.738384e-01 8.762204e-01
6.816000e+00 8.674218e-01 8.769845e-01
6.817000e+00 8.767944e-01 8.777475e-01
6.818000e+00 8.808266e-01 8.785095e-01
6.819000e+00 8.928092e-01 8.792703e-01
6.820000e+00 9.110034e-01 8.800301e-01
6.821000e+00 8.666267e-01 8.807888e-01
6.822000e+00 8.902961e-01 8.815464e-01
6.823000e+00 8.405596e-01 8.823028e-01
6.824000e+00 8.612910e-01 8.830581e-01
6.825000e+00 8.849547e-01 8.838123e-01
6.826000e+00 8.927683e-01 8.845653e-01
6.827000e+00 9.367424e-01 8.853172e-01
6.828000e+00 8.670715e-01 8.860679e-01
6.829000e+00 9.230297e-01 8.868174e-01
6.830000e+00 9.126399e-01 8.875656e-01
6.831000e+00 9.023307e-01 8.883127e-01
6.832000e+00 9.047118e-01 8.890586e-01
6.833000e+00 8.892201e-01 8.898032e-01
6.834000e+00 8.708393e-01 8.905466e-01
6.835000e+00 8.888434e-01 8.912888e-01
6.836000e+00 8.946953e-01 8.920297e-01
6.837000e+00 8.956535e-01 8.927693e-01
6.838000e+00 8.375876e-01 8.935076e-01
6.839000e+00 8.831975e-01 8.942446e-01
6.840000e+00 8.893994e-01 8.949804e-01
6.841000e+00 8.932388e-01 8.957148e-01
6.842000e+00 9.208173e-01 8.964478e-01
6.843000e+00 8.750665e-01 8.971796e-01
6.844000e+00 9.052220e-01 8.979100e-01
6.845000e+00 8.820127e-01 8.986390e-01
6.846000e+00 8.715214e-01 8.993667e-01
6.847000e+00 9.158616e-01 9.000930e-01
6.848000e+00 9.074123e-01 9.008178e-01
6.849000e+00 8.989103e-01 9.015413e-01
6.850000e+00 8.992912e-01 9.022634e-01
6.851000e+00 9.095540e-01 9.029840e-01
6.852000e+00 8.773460e-01 9.037033e-01
6.853000e+00 8.813599e-01 9.044210e-01
6.854000e+00 8.758036e-01 9.051373e-01
6.855000e+00 9.007790e-01 9.058522e-01
6.856000e+00 9.005460e-01 9.065655e-01
6.857000e+00 8.778665e-01 9.072774e-01
6.858000e+00 9.220859e-01 9.079878e-01
6.859000e+00 9.050117e-01 9.086967e-01
6.860000e+00 9.245679e-01 9.094040e-01
6.861000e+00 9.080760e-01 9.101098e-01
6.862000e+00 8.768471e-01 9.108141e-01
6.863000e+00 8.916118e-01 9.115168e-01
6.864000e+00 8.969847e-01 9.122179e-01
6.865000e+00 8.978258e-01 9.129175e-01
6.866000e+00 9.181575e-01 9.136155e-01
6.867000e+00 9.291924e-01 9.143119e-01
6.868000e+00 9.310870e-01 9.150066e-01
6.869000e+00 8.991228e-01 9.156998e-01
6.870000e+00 9.344987e-01 9.163913e-01
6.871000e+00 9.333809e-01 9.170812e-01
6.872000e+00 9.078157e-01 9.177694e-01
6.873000e+00 9.109484e-01 9.184560e-01
6.874000e+00 9.189789e-01 9.191409e-01
6.875000e+00 9.442565e-01 9.198241e-01
6.876000e+00 9.501515e-01 9.205056e-01
6.877000e+00 9.434749e-01 9.211854e-01
6.878000e+00 9.383045e-01 9.218635e-01
6.879000e+00 9.314883e-01 9.225399e-01
6.880000e+00 9.754594e-01 9.232145e-01
6.881000e+00 9.490875e-01 9.238874e-01
6.882000e+00 9.260589e-01 9.245585e-01
6.883000e+00 9.291886e-01 9.252278e-01
6.884000e+00 9.189126e-01 9.258954e-01
6.885000e+00 9.064504e-01 9.265611e-01
6.886000e+00 9.336814e-01 9.272251e-01
6.887000e+00 9.231606e-01 9.278873e-01
6.888000e+00 9.050613e-01 9.285476e-01
6.889000e+00 9.570160e-01 9.292061e-01
6.890000e+00 9.239796e-01 9.298627e-01
6.891000e+00 9.345047e-01 9.305175e-01
6.892000e+00 9.250938e-01 9.311705e-01
6.893000e+00 9.737834e-01 9.318215e-01
6.894000e+00 9.214278e-01 9.324707e-01
6.895000e+00 9.158006e-01 9.331179e-01
6.896000e+00 9.445966e-01 9.337633e-01
6.897000e+00 9.465809e-01 9.344067e-01
6.898000e+00 9.550640e-01 9.350482e-01
6.899000e+00 9.565197e-01 9.356878e-01
6.900000e+00 9.236537e-01 9.363254e-01
6.901000e+00 9.397160e-01 9.369610e-01
6.902000e+00 9.326608e-01 9.375947e-01
6.903000e+00 9.070355e-01 9.382264e-01
6.904000e+00 9.296883e-01 9.388561e-01
6.905000e+00 9.508234e-01 9.394838e-01
6.906000e+00 9.278153e-01 9.401094e-01
6.907000e+00 9.486342e-01 9.407331e-01
6.908000e+00 9.350964e-01 9.413547e-01
6.909000e+00 9.648134e-01 9.419742e-01
6.910000e+00 9.360808e-01 9.425917e-01
6.911000e+00 9.594207e-01 9.432071e-01
6.912000e+00 9.119619e-01 9.438205e-01
6.913000e+00 9.518844e-01 9.444317e-01
6.914000e+00 9.453169e-01 9.450409e-01
6.915000e+00 9.528612e-01 9.456479e-01
6.916000e+00 9.890599e-01 9.462529e-01
6.917000e+00 9.299718e-01 9.468556e-01
6.918000e+00 9.232656e-01 9.474563e-01
6.919000e+00 9.146099e-01 9.480548e-01
6.920000e+00 9.769915e-01 9.486511e-01
6.921000e+00 9.501129e-01 9.492452e-01
6.922000e+00 9.723586e-01 9.498372e-01
6.923000e+00 9.351157e-01 9.504270e-01
6.924000e+00 9.755996e-01 9.510145e-01
6.925000e+00 9.300149e-01 9.515999e-01
6.926000e+00 9.785936e-01 9.521830e-01
6.927000e+00 9.281443e-01 9.527639e-01
6.928000e+00 9.245900e-01 9.533425e-01
6.929000e+00 9.614499e-01 9.539189e-01
6.930000e+00 9.257163e-01 9.544930e-01
6.931000e+00 9.631801e-01 9.550648e-01
6.932000e+00 9.620554e-01 9.556343e-01
6.933000e+00 9.535022e-01 9.562015e-01
6.934000e+00 9.307726e-01 9.567665e-01
6.935000e+00 9.809994e-01 9.573291e-01
6.936000e+00 9.546238e-01 9.578893e-01
6.937000e+00 9.406720e-01 9.584472e-01
6.938000e+00 9.530561e-01 9.590028e-01
6.939000e+00 9.776560e-01 9.595560e-01
6.940000e+00 9.413301e-01 9.601068e-01
6.941000e+00 9.560438e-01 9.606553e-01
6.942000e+00 9.890763e-01 9.612013e-01
6.943000e+00 9.872679e-01 9.617449e-01
6.944000e+00 9.624540e-01 9.622862e-01
6.945000e+00 9.819370e-01 9.628250e-01
6.946000e+00 9.609637e-01 9.633613e-01
6.947000e+00 9.891895e-01 9.638952e-01
6.948000e+00 1.030027e+00 9.644267e-01
6.949000e+00 9.370012e-01 9.649557e-01
6.950000e+00 9.511780e-01 9.654822e-01
6.951000e+00 9.777575e-01 9.660063e-01
6.952000e+00 9.776557e-01 9.665278e-01
6.953000e+00 9.551003e-01 9.670468e-01
6.954000e+00 1.004564e+00 9.675633e-01
6.955000e+00 9.786404e-01 9.680773e-01
6.956000e+00 9.375190e-01 9.685887e-01
6.957000e+00 9.904256e-01 9.690976e-01
6.958000e+00 9.801298e-01 9.696040e-01
6.959000e+00 9.445350e-01 9.701077e-01
6.960000e+00 9.756490e-01 9.706089e-01
6.961000e+00 9.777922e-01 9.711075e-01
6.962000e+00 9.577185e-01 9.716035e-01
6.963000e+00 9.585384e-01 9.720969e-01
6.964000e+00 9.904541e-01 9.725876e-01
6.965000e+00 9.827656e-01 9.730758e-01
6.966000e+00 1.003022e+00 9.735613e-01
6.967000e+00 9.609998e-01 9.740441e-01
6.968000e+00 1.014196e+00 9.745243e-01
6.969000e+00 9.847021e-01 9.750018e-01
6.970000e+00 9.706631e-01 9.754766e-01
6.971000e+00 9.794271e-01 9.759488e-01
6.972000e+00 1.001999e+00 9.764182e-01
6.973000e+00 9.724018e-01 9.768850e-01
6.974000e+00 9.965730e-01 9.773490e-01
6.975000e+00 9.738567e-01 9.778103e-01
6.976000e+00 9.873631e-01 9.782688e-01
6.977000e+00 1.011209e+00 9.787246e-01
6.978000e+00 9.769831e-01 9.791776e-01
6.979000e+00 9.909033e-01 9.796279e-01
6.980000e+00 9.935297e-01 9.800754e-01
6.981000e+00 9.776847e-01 9.805201e-01
6.982000e+00 1.014977e+00 9.809620e-01
6.983000e+00 9.647654e-01 9.814011e-01
6.984000e+00 9.634883e-01 9.818374e-01
6.985000e+00 9.910238e-01 9.822708e-01
6.986000e+00 9.745428e-01 9.827014e-01
6.987000e+00 9.831396e-01 9.831292e-01
6.988000e+00 1.010471e+00 9.835541e-01
6.989000e+00 9.947358e-01 9.839761e-01
6.990000e+00 1.008109e+00 9.843953e-01
6.991000e+00 1.024485e+00 9.848115e-01
6.992000e+00 1.017209e+00 9.852249e-01
6.993000e+00 9.836631e-01 9.856354e-01
6.994000e+00 9.884369e-01 9.860429e-01
6.995000e+00 9.434907e-01 9.864476e-01
6.996000e+00 1.002850e+00 9.868493e-01
6.997000e+00 1.021307e+00 9.872480e-01
6.998000e+00 9.994934e-01 9.876438e-01
6.999000e+00 9.815319e-01 9.880366e-01
7.000000e+00 9.512976e-01 9.884265e-01
7.001000e+00 1.010140e+00 9.888134e-01
7.002000e+00 9.894342e-01 9.891972e-01
7.003000e+00 9.896002e-01 9.895781e-01
7.004000e+00 9.836765e-01 9.899560e-01
7.005000e+00 9.817722e-01 9.903308e-01
7.006000e+00 9.941453e-01 9.907027e-01
7.007000e+00 9.726055e-01 9.910714e-01
7.008000e+00 1.002534e+00 9.914372e-01
7.009000e+00 1.029872e+00 9.917998e-01
7.010000e+00 1.006265e+00 9.921594e-01
7.011000e+00 1.003035e+00 9.925160e-01
7.012000e+00 9.708291e-01 9.928694e-01
7.013000e+00 1.037581e+00 9.932197e-01
7.014000e+00 9.949633e-01 9.935670e-01
7.015000e+00 1.003805e+00 9.939111e-01
7.016000e+00 1.002769e+00 9.942521e-01
7.017000e+00 1.010418e+00 9.945900e-01
7.018000e+00 1.019659e+00 9.949247e-01
7.019000e+00 9.786175e-01 9.952563e-01
7.020000e+00 9.868256e-01 9.955847e-01
7.021000e+00 9.995990e-01 9.959099e-01
7.022000e+00 9.688515e-01 9.962320e-01
7.023000e+00 9.528373e-01 9.965508e-01
7.024000e+00 9.423229e-01 9.968665e-01
7.025000e+00 1.018977e+00 9.971790e-01
7.026000e+00 1.013985e+00 9.974882e-01
7.027000e+00 9.870814e-01 9.977943e-01
7.028000e+00 1.010447e+00 9.980971e-01
7.029000e+00 1.001847e+00 9.983966e-01
7.030000e+00 1.006781e+00 9.986929e-01
7.031000e+00 9.889666e-01 9.989860e-01
7.032000e+00 9.740878e-01 9.992757e-01
7.033000e+00 1.007455e+00 9.995622e-01
7.034000e+00 1.030447e+00 9.998454e-01
7.035000e+00 1.030689e+00 1.000125e+00
7.036000e+00 1.028738e+00 1.000402e+00
7.037000e+00 1.008583e+00 1.000675e+00
7.038000e+00 9.890424e-01 1.000945e+00
7.039000e+00 1.023775e+00 1.001212e+00
7.040000e+00 1.021979e+00 1.001475e+00
7.041000e+00 9.622986e-01 1.001735e+00
7.042000e+00 9.964447e-01 1.001992e+00
7.043000e+00 9.700314e-01 1.002245e+00
7.044000e+00 9.824362e-01 1.002495e+00
7.045000e+00 9.897929e-01 1.002741e+00
7.046000e+00 9.961687e-01 1.002984e+00
7.047000e+00 1.030132e+00 1.003224e+00
7.048000e+00 1.014232e+00 1.003460e+00
7.049000e+00 1.002433e+00 1.003693e+00
7.050000e+00 1.012554e+00 1.003922e+00
7.051000e+00 1.014504e+00 1.004148e+00
7.052000e+00 1.014649e+00 1.004371e+00
7.053000e+00 1.038687e+00 1.004590e+00
7.054000e+00 1.001586e+00 1.004806e+00
7.055000e+00 9.966110e-01 1.005018e+00
7.056000e+00 1.040357e+00 1.005226e+00
7.057000e+00 1.016636e+00 1.005432e+00
7.058000e+00 1.027715e+00 1.005633e+00
7.059000e+00 9.763932e-01 1.005831e+00
7.060000e+00 1.014474e+00 1.006026e+00
7.061000e+00 1.006179e+00 1.006217e+00
7.062000e+00 9.997499e-01 1.006405e+00
7.063000e+00 1.039296e+00 1.006589e+00
7.064000e+00 1.029094e+00 1.006770e+00
7.065000e+00 9.904736e-01 1.006947e+00
7.066000e+00 9.999036e-01 1.007120e+00
7.067000e+00 1.046768e+00 1.007290e+00
7.068000e+00 9.757982e-01 1.007456e+00
7.069000e+00 1.013817e+00 1.007619e+00
7.070000e+00 1.045909e+00 1.007778e+00
7.071000e+00 1.005643e+00 1.007933e+00
7.072000e+00 1.022387e+00 1.008085e+00
7.073000e+00 1.025284e+00 1.008234e+00
7.074000e+00 1.028857e+00 1.008378e+00
7.075000e+00 1.001537e+00 1.008519e+00
7.076000e+00 1.010317e+00 1.008657e+00
7.077000e+00 1.009124e+00 1.008790e+00
7.078000e+00 1.024568e+00 1.008921e+00
7.079000e+00 9.963688e-01 1.009047e+00
7.080000e+00 1.012537e+00 1.009170e+00
7.081000e+00 1.007354e+00 1.009289e+00
7.082000e+00 1.034213e+00 1.009404e+00
7.083000e+00 1.023018e+00 1.009516e+00
7.084000e+00 9.878412e-01 1.009624e+00
7.085000e+00 1.024535e+00 1.009728e+00
7.086000e+00 1.063624e+00 1.009829e+00
7.087000e+00 1.043157e+00 1.009925e+00
7.088000e+00 9.938012e-01 1.010018e+00
7.089000e+00 1.011517e+00 1.010108e+00
7.090000e+00 1.000555e+00 1.010193e+00
7.091000e+00 1.018928e+00 1.010275e+00
7.092000e+00 1.010882e+00 1.010353e+00
7.093000e+00 1.008731e+00 1.010428e+00
7.094000e+00 9.888918e-01 1.010498e+00
7.095000e+00 1.002475e+00 1.010565e+00
7.096000e+00 1.030913e+00 1.010628e+00
7.097000e+00 1.027260e+00 1.010687e+00
7.098000e+00 9.813843e-01 1.010742e+00
7.099000e+00 1.008326e+00 1.010794e+00
7.100000e+00 1.038527e+00 1.010841e+00
7.101000e+00 1.054226e+00 1.010885e+00
7.102000e+00 1.024653e+00 1.010925e+00
7.103000e+00 1.013850e+00 1.010961e+00
7.104000e+00 1.023353e+00 1.010994e+00
7.105000e+00 1.053525e+00 1.011022e+00
7.106000e+00 9.910372e-01 1.011047e+00
7.107000e+00 9.774634e-01 1.011067e+00
7.108000e+00 9.964215e-01 1.011084e+00
7.109000e+00 1.003103e+00 1.011097e+00
7.110000e+00 1.038573e+00 1.011106e+00
7.111000e+00 1.006209e+00 1.011111e+00
7.112000e+00 9.953994e-01 1.011113e+00
7.113000e+00 1.003236e+00 1.011110e+00
7.114000e+00 9.742260e-01 1.011103e+00
7.115000e+00 9.981481e-01 1.011093e+00
7.116000e+00 1.010710e+00 1.011078e+00
7.117000e+00 1.056376e+00 1.011060e+00
7.118000e+00 1.021627e+00 1.011037e+00
7.119000e+00 1.049802e+00 1.011011e+00
7.120000e+00 9.945488e-01 1.010981e+00
7.121000e+00 9.688782e-01 1.010947e+00
7.122000e+00 1.048811e+00 1.010908e+00
7.123000e+00 9.779710e-01 1.010866e+00
7.124000e+00 9.715340e-01 1.010820e+00
7.125000e+00 1.024218e+00 1.010770e+00
7.126000e+00 9.764509e-01 1.010715e+00
7.127000e+00 9.967202e-01 1.010657e+00
7.128000e+00 9.969079e-01 1.010595e+00
7.129000e+00 1.024883e+00 1.010529e+00
7.130000e+00 9.978214e-01 1.010458e+00
7.131000e+00 9.702106e-01 1.010384e+00
7.132000e+00 1.002651e+00 1.010306e+00
7.133000e+00 1.006070e+00 1.010223e+00
7.134000e+00 9.990923e-01 1.010137e+00
7.135000e+00 9.893922e-01 1.010046e+00
7.136000e+00 9.915958e-01 1.009952e+00
7.137000e+00 1.014109e+00 1.009853e+00
7.138000e+00 1.016506e+00 1.009750e+00
7.139000e+00 1.006888e+00 1.009644e+00
7.140000e+00 1.000838e+00 1.009533e+00
7.141000e+00 1.016867e+00 1.009418e+00
7.142000e+00 9.900121e-01 1.009298e+00
7.143000e+00 9.971933e-01 1.009175e+00
7.144000e+00 1.003473e+00 1.009048e+00
7.145000e+00 9.874454e-01 1.008916e+00
7.146000e+00 1.022215e+00 1.008781e+00
7.147000e+00 1.021653e+00 1.008641e+00
7.148000e+00 1.008682e+00 1.008497e+00
7.149000e+00 9.797005e-01 1.008349e+00
7.150000e+00 1.011739e+00 1.008197e+00
7.151000e+00 1.035224e+00 1.008041e+00
7.152000e+00 1.015082e+00 1.007880e+00
7.153000e+00 9.908296e-01 1.007716e+00
7.154000e+00 1.022824e+00 1.007547e+00
7.155000e+00 1.023719e+00 1.007374e+00
7.156000e+00 1.022435e+00 1.007197e+00
7.157000e+00 1.010888e+00 1.007015e+00
7.158000e+00 1.008310e+00 1.006830e+00
7.159000e+00 9.958195e-01 1.006640e+00
7.160000e+00 1.008901e+00 1.006446e+00
7.161000e+00 1.003837e+00 1.006248e+00
7.162000e+00 9.979664e-01 1.006045e+00
7.163000e+00 1.014697e+00 1.005839e+00
7.164000e+00 1.010637e+00 1.005628e+00
7.165000e+00 1.032786e+00 1.005413e+00
7.166000e+00 1.001765e+00 1.005194e+00
7.167000e+00 1.007459e+00 1.004970e+00
7.168000e+00 9.937287e-01 1.004742e+00
7.169000e+00 1.027999e+00 1.004510e+00
7.170000e+00 1.011464e+00 1.004274e+00
7.171000e+00 1.054720e+00 1.004033e+00
7.172000e+00 9.898433e-01 1.003788e+00
7.173000e+00 1.031524e+00 1.003539e+00
7.174000e+00 9.986398e-01 1.003286e+00
7.175000e+00 1.035686e+00 1.003028e+00
7.176000e+00 9.886307e-01 1.002766e+00
7.177000e+00 1.022240e+00 1.002500e+00
7.178000e+00 1.013515e+00 1.002230e+00
7.179000e+00 9.905426e-01 1.001955e+00
7.180000e+00 1.003386e+00 1.001675e+00
7.181000e+00 1.003348e+00 1.001392e+00
7.182000e+00 1.008059e+00 1.001104e+00
7.183000e+00 1.016433e+00 1.000812e+00
7.184000e+00 9.808059e-01 1.000516e+00
7.185000e+00 1.020616e+00 1.000215e+00
7.186000e+00 9.702675e-01 9.999098e-01
7.187000e+00 9.965365e-01 9.996004e-01
7.188000e+00 9.824663e-01 9.992866e-01
7.189000e+00 1.002437e+00 9.989685e-01
7.190000e+00 9.806946e-01 9.986460e-01
7.191000e+00 1.008291e+00 9.983192e-01
7.192000e+00 9.989579e-01 9.979880e-01
7.193000e+00 1.001559e+00 9.976524e-01
7.194000e+00 1.025923e+00 9.973125e-01
7.195000e+00 1.025699e+00 9.969682e-01
7.196000e+00 9.725387e-01 9.966196e-01
7.197000e+00 1.020356e+00 9.962665e-01
7.198000e+00 9.763578e-01 9.959091e-01
7.199000e+00 1.054951e+00 9.955473e-01
7.200000e+00 9.771469e-01 9.951810e-01
7.201000e+00 1.021450e+00 9.948104e-01
7.202000e+00 9.787142e-01 9.944354e-01
7.203000e+00 9.712604e-01 9.940560e-01
7.204000e+00 1.005333e+00 9.936722e-01
7.205000e+00 9.883482e-01 9.932839e-01
7.206000e+00 9.840196e-01 9.928913e-01
7.207000e+00 1.007378e+00 9.924942e-01
7.208000e+00 1.000402e+00 9.920927e-01
7.209000e+00 1.008364e+00 9.916868e-01
7.210000e+00 1.002398e+00 9.912765e-01
7.211000e+00 9.922998e-01 9.908617e-01
7.212000e+00 1.002783e+00 9.904425e-01
7.213000e+00 9.681972e-01 9.900188e-01
7.214000e+00 9.943417e-01 9.895907e-01
7.215000e+00 1.022676e+00 9.891582e-01
7.216000e+00 1.036604e+00 9.887212e-01
7.217000e+00 9.648396e-01 9.882797e-01
7.218000e+00 9.882373e-01 9.878338e-01
7.219000e+00 1.002727e+00 9.873834e-01
7.220000e+00 9.683570e-01 9.869286e-01
7.221000e+00 9.934517e-01 9.864693e-01
7.222000e+00 9.791173e-01 9.860055e-01
7.223000e+00 1.001053e+00 9.855373e-01
7.224000e+00 1.003067e+00 9.850646e-01
7.225000e+00 1.002274e+00 9.845874e-01
7.226000e+00 1.006250e+00 9.841057e-01
7.227000e+00 9.776238e-01 9.836196e-01
7.228000e+00 9.643743e-01 9.831289e-01
7.229000e+00 9.768734e-01 9.826338e-01
7.230000e+00 9.756524e-01 9.821342e-01
7.231000e+00 9.630566e-01 9.816301e-01
7.232000e+00 9.484343e-01 9.811214e-01
7.233000e+00 1.011091e+00 9.806083e-01
7.234000e+00 9.903782e-01 9.800907e-01
7.235000e+00 9.581315e-01 9.795686e-01
7.236000e+00 9.788615e-01 9.790419e-01
7.237000e+00 9.773447e-01 9.785108e-01
7.238000e+00 9.618895e-01 9.779751e-01
7.239000e+00 9.539840e-01 9.774350e-01
7.240000e+00 9.716333e-01 9.768903e-01
7.241000e+00 9.606218e-01 9.763411e-01
7.242000e+00 9.854499e-01 9.757873e-01
7.243000e+00 9.802779e-01 9.752291e-01
7.244000e+00 9.595280e-01 9.746663e-01
7.245000e+00 9.564241e-01 9.740990e-01
7.246000e+00 1.002816e+00 9.735271e-01
7.247000e+00 9.988467e-01 9.729508e-01
7.248000e+00 9.655763e-01 9.723699e-01
7.249000e+00 9.826079e-01 9.717844e-01
7.250000e+00 9.510958e-01 9.711944e-01
7.251000e+00 9.566377e-01 9.705999e-01
7.252000e+00 9.941128e-01 9.700008e-01
7.253000e+00 9.893273e-01 9.693972e-01
7.254000e+00 9.552478e-01 9.687891e-01
7.255000e+00 9.851777e-01 9.681764e-01
7.256000e+00 9.536820e-01 9.675591e-01
7.257000e+00 9.706344e-01 9.669373e-01
7.258000e+00 9.075425e-01 9.663109e-01
7.259000e+00 9.764930e-01 9.656800e-01
7.260000e+00 9.677912e-01 9.650446e-01
7.261000e+00 9.799744e-01 9.644046e-01
7.262000e+00 9.845747e-01 9.637600e-01
7.263000e+00 9.499053e-01 9.631108e-01
7.264000e+00 9.868092e-01 9.624571e-01
7.265000e+00 9.522665e-01 9.617989e-01
7.266000e+00 9.439625e-01 9.611360e-01
7.267000e+00 9.302101e-01 9.604687e-01
7.268000e+00 9.503751e-01 9.597967e-01
7.269000e+00 8.773143e-01 9.591202e-01
7.270000e+00 9.409729e-01 9.584391e-01
7.271000e+00 9.573574e-01 9.577534e-01
7.272000e+00 9.994797e-01 9.570632e-01
7.273000e+00 9.560051e-01 9.563684e-01
7.274000e+00 9.400552e-01 9.556691e-01
7.275000e+00 9.578659e-01 9.549651e-01
7.276000e+00 9.232601e-01 9.542566e-01
7.277000e+00 9.546097e-01 9.535435e-01
7.278000e+00 9.699286e-01 9.528259e-01
7.279000e+00 9.534062e-01 9.521036e-01
7.280000e+00 9.423883e-01 9.513768e-01
7.281000e+00 9.497093e-01 9.506454e-01
7.282000e+00 9.420717e-01 9.499095e-01
7.283000e+00 9.699618e-01 9.491689e-01
7.284000e+00 9.424922e-01 9.484238e-01
7.285000e+00 9.761287e-01 9.476741e-01
7.286000e+00 9.505207e-01 9.469199e-01
7.287000e+00 9.227736e-01 9.461610e-01
7.288000e+00 9.176275e-01 9.453976e-01
7.289000e+00 9.409433e-01 9.446296e-01
7.290000e+00 9.643770e-01 9.438570e-01
7.291000e+00 9.420139e-01 9.430798e-01
7.292000e+00 9.006640e-01 9.422981e-01
7.293000e+00 9.488737e-01 9.415118e-01
7.294000e+00 9.584818e-01 9.407209e-01
7.295000e+00 9.007146e-01 9.399254e-01
7.296000e+00 9.364698e-01 9.391254e-01
7.297000e+00 9.465902e-01 9.383207e-01
7.298000e+00 9.449064e-01 9.375115e-01
7.299000e+00 9.755027e-01 9.366977e-01
7.300000e+00 9.341194e-01 9.358794e-01
7.301000e+00 9.609253e-01 9.350564e-01
7.302000e+00 9.682187e-01 9.342289e-01
7.303000e+00 9.299206e-01 9.333968e-01
7.304000e+00 9.438039e-01 9.325601e-01
7.305000e+00 9.605674e-01 9.317189e-01
7.306000e+00 9.466040e-01 9.308731e-01
7.307000e+00 9.041667e-01 9.300227e-01
7.308000e+00 9.129778e-01 9.291677e-01
7.309000e+00 9.119693e-01 9.283082e-01
7.310000e+00 9.447734e-01 9.274441e-01
7.311000e+00 9.399195e-01 9.265754e-01
7.312000e+00 9.204651e-01 9.257021e-01
7.313000e+00 9.234223e-01 9.248243e-01
7.314000e+00 9.319666e-01 9.239419e-01
7.315000e+00 9.015417e-01 9.230550e-01
7.316000e+00 9.236323e-01 9.221635e-01
7.317000e+00 9.419436e-01 9.212674e-01
7.318000e+00 9.276018e-01 9.203667e-01
7.319000e+00 9.044368e-01 9.194615e-01
7.320000e+00 9.201062e-01 9.185518e-01
7.321000e+00 9.226125e-01 9.176374e-01
7.322000e+00 9.324761e-01 9.167186e-01
7.323000e+00 9.153175e-01 9.157951e-01
7.324000e+00 8.982871e-01 9.148671e-01
7.325000e+00 9.092153e-01 9.139346e-01
7.326000e+00 9.136904e-01 9.129975e-01
7.327000e+00 8.965240e-01 9.120558e-01
7.328000e+00 9.022351e-01 9.111096e-01
7.329000e+00 8.923197e-01 9.101589e-01
7.330000e+00 8.677358e-01 9.092036e-01
7.331000e+00 9.045946e-01 9.082438e-01
7.332000e+00 9.197231e-01 9.072794e-01
7.333000e+00 9.080871e-01 9.063105e-01
7.334000e+00 8.770926e-01 9.053370e-01
7.335000e+00 8.953084e-01 9.043590e-01
7.336000e+00 9.162414e-01 9.033765e-01
7.337000e+00 9.123823e-01 9.023895e-01
7.338000e+00 8.648467e-01 9.013979e-01
7.339000e+00 8.925051e-01 9.004018e-01
7.340000e+00 8.848092e-01 8.994011e-01
7.341000e+00 9.281285e-01 8.983960e-01
7.342000e+00 8.698343e-01 8.973863e-01
7.343000e+00 9.048183e-01 8.963721e-01
7.344000e+00 8.747329e-01 8.953534e-01
7.345000e+00 8.942844e-01 8.943302e-01
7.346000e+00 8.743729e-01 8.933025e-01
7.347000e+00 8.562650e-01 8.922702e-01
7.348000e+00 8.851170e-01 8.912335e-01
7.349000e+00 8.682927e-01 8.901923e-01
7.350000e+00 9.074101e-01 8.891465e-01
7.351000e+00 8.815685e-01 8.880963e-01
7.352000e+00 8.695188e-01 8.870416e-01
7.353000e+00 9.198108e-01 8.859824e-01
7.354000e+00 8.771386e-01 8.849186e-01
7.355000e+00 9.155819e-01 8.838505e-01
7.356000e+00 8.308565e-01 8.827778e-01
7.357000e+00 8.701592e-01 8.817006e-01
7.358000e+00 8.717720e-01 8.806190e-01
7.359000e+00 8.973110e-01 8.795329e-01
7.360000e+00 8.538694e-01 8.784424e-01
7.361000e+00 8.572588e-01 8.773473e-01
7.362000e+00 8.743090e-01 8.762478e-01
7.363000e+00 8.813245e-01 8.751439e-01
7.364000e+00 9.000153e-01 8.740355e-01
7.365000e+00 8.507513e-01 8.729226e-01
7.366000e+00 8.695803e-01 8.718053e-01
7.367000e+00 8.878670e-01 8.706836e-01
7.368000e+00 8.656507e-01 8.695574e-01
7.369000e+00 8.388567e-01 8.684267e-01
7.370000e+00 8.758737e-01 8.672917e-01
7.371000e+00 8.741237e-01 8.661522e-01
7.372000e+00 8.579565e-01 8.650083e-01
7.373000e+00 8.521378e-01 8.638599e-01
7.374000e+00 8.577735e-01 8.627072e-01
7.375000e+00 8.715252e-01 8.615500e-01
7.376000e+00 8.742830e-01 8.603884e-01
7.377000e+00 8.278680e-01 8.592224e-01
7.378000e+00 8.665970e-01 8.580521e-01
7.379000e+00 8.420234e-01 8.568773e-01
7.380000e+00 8.111141e-01 8.556981e-01
7.381000e+00 8.055946e-01 8.545145e-01
7.382000e+00 8.591592e-01 8.533266e-01
7.383000e+00 8.631316e-01 8.521343e-01
7.384000e+00 8.432011e-01 8.509376e-01
7.385000e+00 8.474536e-01 8.497365e-01
7.386000e+00 8.367892e-01 8.485311e-01
7.387000e+00 8.289449e-01 8.473213e-01
7.388000e+00 8.165276e-01 8.461071e-01
7.389000e+00 8.495875e-01 8.448886e-01
7.390000e+00 8.214523e-01 8.436657e-01
7.391000e+00 8.042647e-01 8.424385e-01
7.392000e+00 8.510385e-01 8.412070e-01
7.393000e+00 8.778860e-01 8.399712e-01
7.394000e+00 8.476005e-01 8.387310e-01
7.395000e+00 8.741908e-01 8.374864e-01
7.396000e+00 8.165724e-01 8.362376e-01
7.397000e+00 8.281424e-01 8.349845e-01
7.398000e+00 8.162846e-01 8.337270e-01
7.399000e+00 8.401279e-01 8.324653e-01
7.400000e+00 8.159201e-01 8.311992e-01
7.401000e+00 8.256479e-01 8.299289e-01
7.402000e+00 8.207404e-01 8.286543e-01
7.403000e+00 7.880630e-01 8.273754e-01
7.404000e+00 8.352125e-01 8.260922e-01
7.405000e+00 8.030654e-01 8.248048e-01
7.406000e+00 8.165599e-01 8.235131e-01
7.407000e+00 8.683753e-01 8.222171e-01
7.408000e+00 8.247815e-01 8.209169e-01
7.409000e+00 8.327851e-01 8.196124e-01
7.410000e+00 8.125145e-01 8.183037e-01
7.411000e+00 8.516558e-01 8.169908e-01
7.412000e+00 7.998433e-01 8.156736e-01
7.413000e+00 8.334716e-01 8.143522e-01
7.414000e+00 8.605727e-01 8.130266e-01
7.415000e+00 8.114218e-01 8.116968e-01
7.416000e+00 8.562378e-01 8.103628e-01
7.417000e+00 8.034799e-01 8.090246e-01
7.418000e+00 7.668186e-01 8.076822e-01
7.419000e+00 8.347911e-01 8.063356e-01
7.420000e+00 8.265263e-01 8.049849e-01
7.421000e+00 8.107137e-01 8.036299e-01
7.422000e+00 8.285312e-01 8.022708e-01
7.423000e+00 8.285133e-01 8.009076e-01
7.424000e+00 7.921856e-01 7.995402e-01
7.425000e+00 8.218069e-01 7.981686e-01
7.426000e+00 7.852956e-01 7.967929e-01
7.427000e+00 7.862254e-01 7.954131e-01
7.428000e+00 8.186462e-01 7.940291e-01
7.429000e+00 7.509260e-01 7.926411e-01
7.430000e+00 8.164699e-01 7.912489e-01
7.431000e+00 7.668472e-01 7.898526e-01
7.432000e+00 7.722689e-01 7.884522e-01
7.433000e+00 7.975637e-01 7.870477e-01
7.434000e+00 7.756383e-01 7.856392e-01
7.435000e+00 7.897374e-01 7.842265e-01
7.436000e+00 7.663562e-01 7.828098e-01
7.437000e+00 7.910195e-01 7.813891e-01
7.438000e+00 7.583735e-01 7.799643e-01
7.439000e+00 7.905312e-01 7.785354e-01
7.440000e+00 7.485843e-01 7.771025e-01
7.441000e+00 7.970932e-01 7.756655e-01
7.442000e+00 8.097792e-01 7.742246e-01
7.443000e+00 7.864045e-01 7.727796e-01
7.444000e+00 8.013920e-01 7.713306e-01
7.445000e+00 7.610395e-01 7.698776e-01
7.446000e+00 7.994435e-01 7.684206e-01
7.447000e+00 7.545308e-01 7.669597e-01
7.448000e+00 7.717894e-01 7.654947e-01
7.449000e+00 7.500657e-01 7.640258e-01
7.450000e+00 7.504554e-01 7.625529e-01
7.451000e+00 7.612896e-01 7.610761e-01
7.452000e+00 7.354860e-01 7.595953e-01
7.453000e+00 7.395323e-01 7.581106e-01
7.454000e+00 7.578285e-01 7.566219e-01
7.455000e+00 7.453830e-01 7.551293e-01
7.456000e+00 7.452892e-01 7.536329e-01
7.457000e+00 7.457590e-01 7.521325e-01
7.458000e+00 7.444068e-01 7.506282e-01
7.459000e+00 7.532816e-01 7.491200e-01
7.460000e+00 7.456821e-01 7.476080e-01
7.461000e+00 7.870028e-01 7.460920e-01
7.462000e+00 7.620046e-01 7.445723e-01
7.463000e+00 7.516073e-01 7.430486e-01
7.464000e+00 6.874832e-01 7.415211e-01
7.465000e+00 7.366203e-01 7.399898e-01
7.466000e+00 7.378080e-01 7.384547e-01
7.467000e+00 7.516971e-01 7.369157e-01
7.468000e+00 7.763839e-01 7.353729e-01
7.469000e+00 7.618795e-01 7.338264e-01
7.470000e+00 7.153898e-01 7.322760e-01
7.471000e+00 7.130174e-01 7.307219e-01
7.472000e+00 7.141243e-01 7.291639e-01
7.473000e+00 7.717416e-01 7.276023e-01
7.474000e+00 7.435680e-01 7.260368e-01
7.475000e+00 7.409403e-01 7.244676e-01
7.476000e+00 7.502787e-01 7.228947e-01
7.477000e+00 7.658310e-01 7.213181e-01
7.478000e+00 7.070886e-01 7.197377e-01
7.479000e+00 7.042857e-01 7.181537e-01
7.480000e+00 7.164150e-01 7.165659e-01
7.481000e+00 7.193679e-01 7.149744e-01
7.482000e+00 6.969201e-01 7.133793e-01
7.483000e+00 7.417488e-01 7.117805e-01
7.484000e+00 7.290734e-01 7.101781e-01
7.485000e+00 7.062247e-01 7.085720e-01
7.486000e+00 7.291885e-01 7.069622e-01
7.487000e+00 6.980181e-01 7.053488e-01
7.488000e+00 7.387232e-01 7.037318e-01
7.489000e+00 7.172865e-01 7.021112e-01
7.490000e+00 6.746595e-01 7.004870e-01
7.491000e+00 6.798938e-01 6.988593e-01
7.492000e+00 6.984190e-01 6.972279e-01
7.493000e+00 6.903868e-01 6.955930e-01
7.494000e+00 7.072761e-01 6.939545e-01
7.495000e+00 6.854614e-01 6.923124e-01
7.496000e+00 6.731441e-01 6.906669e-01
7.497000e+00 6.983285e-01 6.890178e-01
7.498000e+00 6.734563e-01 6.873651e-01
7.499000e+00 6.953325e-01 6.857090e-01
7.500000e+00 6.968764e-01 6.840494e-01
7.501000e+00 6.762109e-01 6.823863e-01
7.502000e+00 6.707276e-01 6.807197e-01
7.503000e+00 6.803730e-01 6.790497e-01
7.504000e+00 6.768023e-01 6.773762e-01
7.505000e+00 6.989290e-01 6.756993e-01
7.506000e+00 6.767225e-01 6.740189e-01
7.507000e+00 6.896295e-01 6.723352e-01
7.508000e+00 6.476848e-01 6.706480e-01
7.509000e+00 6.531022e-01 6.689574e-01
7.510000e+00 6.958957e-01 6.672634e-01
7.511000e+00 6.803474e-01 6.655661e-01
7.512000e+00 6.589416e-01 6.638654e-01
7.513000e+00 6.493728e-01 6.621614e-01
7.514000e+00 6.788720e-01 6.604540e-01
7.515000e+00 6.705180e-01 6.587433e-01
7.516000e+00 6.667534e-01 6.570292e-01
7.517000e+00 6.706120e-01 6.553119e-01
7.518000e+00 6.600008e-01 6.535913e-01
7.519000e+00 6.622880e-01 6.518674e-01
7.520000e+00 6.165894e-01 6.501402e-01
7.521000e+00 6.768372e-01 6.484098e-01
7.522000e+00 6.757167e-01 6.466761e-01
7.523000e+00 6.289805e-01 6.449392e-01
7.524000e+00 6.340386e-01 6.431990e-01
7.525000e+00 6.116508e-01 6.414557e-01
7.526000e+00 6.499961e-01 6.397091e-01
7.527000e+00 6.284604e-01 6.379594e-01
7.528000e+00 6.362152e-01 6.362065e-01
7.529000e+00 6.541657e-01 6.344505e-01
7.530000e+00 6.512471e-01 6.326912e-01
7.531000e+00 6.323637e-01 6.309289e-01
7.532000e+00 6.219385e-01 6.291634e-01
7.533000e+00 6.021772e-01 6.273948e-01
7.534000e+00 5.913829e-01 6.256232e-01
7.535000e+00 6.086616e-01 6.238484e-01
7.536000e+00 6.484906e-01 6.220706e-01
7.537000e+00 6.435466e-01 6.202897e-01
7.538000e+00 6.358319e-01 6.185057e-01
7.539000e+00 5.917837e-01 6.167187e-01
7.540000e+00 6.211459e-01 6.149287e-01
7.541000e+00 6.513964e-01 6.131357e-01
7.542000e+00 6.206426e-01 6.113397e-01
7.543000e+00 6.082161e-01 6.095407e-01
7.544000e+00 5.940518e-01 6.077387e-01
7.545000e+00 6.231622e-01 6.059338e-01
7.546000e+00 6.039082e-01 6.041259e-01
7.547000e+00 6.039541e-01 6.023151e-01
7.548000e+00 5.999245e-01 6.005014e-01
7.549000e+00 5.784314e-01 5.986847e-01
7.550000e+00 6.125678e-01 5.968652e-01
7.551000e+00 5.956486e-01 5.950428e-01
7.552000e+00 5.577798e-01 5.932175e-01
7.553000e+00 5.900832e-01 5.913894e-01
7.554000e+00 6.279507e-01 5.895585e-01
7.555000e+00 5.873839e-01 5.877247e-01
7.556000e+00 5.897981e-01 5.858881e-01
7.557000e+00 5.682585e-01 5.840487e-01
7.558000e+00 6.075892e-01 5.822065e-01
7.559000e+00 5.760081e-01 5.803616e-01
7.560000e+00 5.623074e-01 5.785139e-01
7.561000e+00 5.734246e-01 5.766635e-01
7.562000e+00 5.720032e-01 5.748103e-01
7.563000e+00 5.693039e-01 5.729544e-01
7.564000e+00 5.698682e-01 5.710959e-01
7.565000e+00 5.693745e-01 5.692346e-01
7.566000e+00 5.643936e-01 5.673707e-01
7.567000e+00 5.596091e-01 5.655041e-01
7.568000e+00 5.722997e-01 5.636349e-01
7.569000e+00 5.969272e-01 5.617630e-01
7.570000e+00 6.000824e-01 5.598885e-01
7.571000e+00 5.752632e-01 5.580115e-01
7.572000e+00 5.320971e-01 5.561318e-01
7.573000e+00 5.713318e-01 5.542496e-01
7.574000e+00 5.720781e-01 5.523648e-01
7.575000e+00 5.537720e-01 5.504775e-01
7.576000e+00 5.361956e-01 5.485877e-01
7.577000e+00 5.664751e-01 5.466953e-01
7.578000e+00 5.308966e-01 5.448004e-01
7.579000e+00 5.070905e-01 5.429031e-01
7.580000e+00 5.261168e-01 5.410033e-01
7.581000e+00 5.623147e-01 5.391011e-01
7.582000e+00 5.092068e-01 5.371964e-01
7.583000e+00 5.208087e-01 5.352892e-01
7.584000e+00 5.485073e-01 5.333797e-01
7.585000e+00 5.397737e-01 5.314678e-01
7.586000e+00 5.551107e-01 5.295535e-01
7.587000e+00 5.092928e-01 5.276369e-01
7.588000e+00 5.132386e-01 5.257179e-01
7.589000e+00 5.366013e-01 5.237966e-01
7.590000e+00 5.240379e-01 5.218729e-01
7.591000e+00 5.472983e-01 5.199470e-01
7.592000e+00 4.984154e-01 5.180188e-01
7.593000e+00 4.880083e-01 5.160883e-01
7.594000e+00 5.582600e-01 5.141556e-01
7.595000e+00 5.134440e-01 5.122206e-01
7.596000e+00 5.549888e-01 5.102834e-01
7.597000e+00 5.356172e-01 5.083440e-01
7.598000e+00 4.913745e-01 5.064024e-01
7.599000e+00 5.065324e-01 5.044586e-01
7.600000e+00 4.964983e-01 5.025127e-01
7.601000e+00 4.879395e-01 5.005647e-01
7.602000e+00 5.032703e-01 4.986145e-01
7.603000e+00 5.296839e-01 4.966622e-01
7.604000e+00 5.282323e-01 4.947078e-01
7.605000e+00 5.030785e-01 4.927513e-01
7.606000e+00 5.337597e-01 4.907928e-01
7.607000e+00 4.913544e-01 4.888323e-01
7.608000e+00 4.710188e-01 4.868697e-01
7.609000e+00 5.037599e-01 4.849051e-01
7.610000e+00 4.713318e-01 4.829385e-01
7.611000e+00 4.641182e-01 4.809699e-01
7.612000e+00 4.920855e-01 4.789993e-01
7.613000e+00 4.734304e-01 4.770268e-01
7.614000e+00 4.580045e-01 4.750524e-01
7.615000e+00 4.918101e-01 4.730761e-01
7.616000e+00 4.750977e-01 4.710979e-01
7.617000e+00 4.853659e-01 4.691178e-01
7.618000e+00 4.696443e-01 4.671358e-01
7.619000e+00 5.021821e-01 4.651520e-01
7.620000e+00 4.106868e-01 4.631664e-01
7.621000e+00 4.141424e-01 4.611789e-01
7.622000e+00 4.356584e-01 4.591897e-01
7.623000e+00 4.524822e-01 4.571987e-01
7.624000e+00 4.343817e-01 4.552059e-01
7.625000e+00 4.513724e-01 4.532114e-01
7.626000e+00 4.507171e-01 4.512152e-01
7.627000e+00 4.562557e-01 4.492172e-01
7.628000e+00 4.621125e-01 4.472176e-01
7.629000e+00 4.451905e-01 4.452163e-01
7.630000e+00 4.217865e-01 4.432133e-01
7.631000e+00 3.871988e-01 4.412087e-01
7.632000e+00 4.214911e-01 4.392025e-01
7.633000e+00 4.070404e-01 4.371946e-01
7.634000e+00 4.075963e-01 4.351852e-01
7.635000e+00 4.337946e-01 4.331743e-01
7.636000e+00 3.984658e-01 4.311617e-01
7.637000e+00 4.382868e-01 4.291477e-01
7.638000e+00 3.883869e-01 4.271321e-01
7.639000e+00 4.021382e-01 4.251150e-01
7.640000e+00 4.221925e-01 4.230965e-01
7.641000e+00 4.254747e-01 4.210765e-01
7.642000e+00 4.027568e-01 4.190550e-01
7.643000e+00 3.869161e-01 4.170321e-01
7.644000e+00 4.343618e-01 4.150079e-01
7.645000e+00 4.125560e-01 4.129822e-01
7.646000e+00 4.200241e-01 4.109551e-01
7.647000e+00 4.332417e-01 4.089268e-01
7.648000e+00 4.162665e-01 4.068970e-01
7.649000e+00 3.959312e-01 4.048660e-01
7.650000e+00 4.123851e-01 4.028336e-01
7.651000e+00 4.013355e-01 4.008000e-01
7.652000e+00 3.912152e-01 3.987652e-01
7.653000e+00 4.237270e-01 3.967290e-01
7.654000e+00 3.985407e-01 3.946917e-01
7.655000e+00 3.844969e-01 3.926532e-01
7.656000e+00 3.775325e-01 3.906134e-01
7.657000e+00 3.799595e-01 3.885725e-01
7.658000e+00 3.831219e-01 3.865305e-01
7.659000e+00 4.126569e-01 3.844873e-01
7.660000e+00 3.906965e-01 3.824430e-01
7.661000e+00 3.491281e-01 3.803977e-01
7.662000e+00 3.903473e-01 3.783512e-01
7.663000e+00 3.985413e-01 3.763037e-01
7.664000e+00 3.740067e-01 3.742552e-01
7.665000e+00 3.823921e-01 3.722056e-01
7.666000e+00 3.496862e-01 3.701551e-01
7.667000e+00 3.642643e-01 3.681036e-01
7.668000e+00 3.600512e-01 3.660511e-01
7.669000e+00 3.758926e-01 3.639977e-01
7.670000e+00 3.547845e-01 3.619433e-01
7.671000e+00 3.441437e-01 3.598881e-01
7.672000e+00 3.577859e-01 3.578320e-01
7.673000e+00 3.902239e-01 3.557750e-01
7.674000e+00 3.955564e-01 3.537172e-01
7.675000e+00 3.412229e-01 3.516585e-01
7.676000e+00 3.433958e-01 3.495991e-01
7.677000e+00 3.343062e-01 3.475389e-01
7.678000e+00 3.480621e-01 3.454779e-01
7.679000e+00 3.190307e-01 3.434162e-01
7.680000e+00 3.619510e-01 3.413537e-01
7.681000e+00 3.312060e-01 3.392905e-01
7.682000e+00 3.433712e-01 3.372267e-01
7.683000e+00 3.205091e-01 3.351622e-01
7.684000e+00 3.180623e-01 3.330970e-01
7.685000e+00 3.196612e-01 3.310313e-01
7.686000e+00 3.195178e-01 3.289649e-01
7.687000e+00 3.427702e-01 3.268979e-01
7.688000e+00 2.877349e-01 3.248304e-01
7.689000e+00 3.150375e-01 3.227623e-01
7.690000e+00 3.461732e-01 3.206937e-01
7.691000e+00 3.204556e-01 3.186246e-01
7.692000e+00 3.130325e-01 3.165550e-01
7.693000e+00 3.146057e-01 3.144850e-01
7.694000e+00 2.906381e-01 3.124145e-01
7.695000e+00 3.187855e-01 3.103436e-01
7.696000e+00 2.941919e-01 3.082723e-01
7.697000e+00 3.044138e-01 3.062006e-01
7.698000e+00 3.112860e-01 3.041285e-01
7.699000e+00 2.835954e-01 3.020561e-01
7.700000e+00 2.846656e-01 2.999834e-01
7.701000e+00 3.148087e-01 2.979104e-01
7.702000e+00 3.123240e-01 2.958371e-01
7.703000e+00 2.918942e-01 2.937636e-01
7.704000e+00 2.710183e-01 2.916898e-01
7.705000e+00 2.976203e-01 2.896158e-01
7.706000e+00 2.951259e-01 2.875416e-01
7.707000e+00 2.951856e-01 2.854672e-01
7.708000e+00 2.775333e-01 2.833927e-01
7.709000e+00 2.808165e-01 2.813180e-01
7.710000e+00 2.877076e-01 2.792432e-01
7.711000e+00 2.631965e-01 2.771684e-01
7.712000e+00 2.573241e-01 2.750934e-01
7.713000e+00 2.503201e-01 2.730185e-01
7.714000e+00 2.718196e-01 2.709435e-01
7.715000e+00 2.699627e-01 2.688684e-01
7.716000e+00 2.544935e-01 2.667934e-01
7.717000e+00 2.637844e-01 2.647185e-01
7.718000e+00 2.763566e-01 2.626436e-01
7.719000e+00 2.916395e-01 2.605688e-01
7.720000e+00 2.697434e-01 2.584940e-01
7.721000e+00 2.304041e-01 2.564194e-01
7.722000e+00 2.360085e-01 2.543450e-01
7.723000e+00 2.729069e-01 2.522707e-01
7.724000e+00 2.503344e-01 2.501966e-01
7.725000e+00 2.209421e-01 2.481227e-01
7.726000e+00 2.229838e-01 2.460490e-01
7.727000e+00 2.325486e-01 2.439756e-01
7.728000e+00 2.372787e-01 2.419024e-01
7.729000e+00 2.426208e-01 2.398296e-01
7.730000e+00 2.305355e-01 2.377570e-01
7.731000e+00 2.410827e-01 2.356848e-01
7.732000e+00 1.923914e-01 2.336130e-01
7.733000e+00 2.446215e-01 2.315415e-01
7.734000e+00 1.909568e-01 2.294705e-01
7.735000e+00 2.189297e-01 2.273998e-01
7.736000e+00 2.189354e-01 2.253296e-01
7.737000e+00 2.086661e-01 2.232599e-01
7.738000e+00 2.407238e-01 2.211907e-01
7.739000e+00 2.339227e-01 2.191220e-01
7.740000e+00 1.926748e-01 2.170538e-01
7.741000e+00 2.106074e-01 2.149862e-01
7.742000e+00 2.050807e-01 2.129192e-01
7.743000e+00 2.387427e-01 2.108528e-01
7.744000e+00 2.071071e-01 2.087869e-01
7.745000e+00 2.433692e-01 2.067218e-01
7.746000e+00 1.987377e-01 2.046573e-01
7.747000e+00 2.059011e-01 2.025935e-01
7.748000e+00 1.919766e-01 2.005304e-01
7.749000e+00 1.831840e-01 1.984681e-01
7.750000e+00 2.012436e-01 1.964065e-01
7.751000e+00 1.711348e-01 1.943457e-01
7.752000e+00 1.764122e-01 1.922857e-01
7.753000e+00 1.733028e-01 1.902265e-01
7.754000e+00 1.768097e-01 1.881681e-01
7.755000e+00 1.862887e-01 1.861107e-01
7.756000e+00 1.953793e-01 1.840541e-01
7.757000e+00 1.716259e-01 1.819985e-01
7.758000e+00 1.440300e-01 1.799438e-01
7.759000e+00 2.047050e-01 1.778900e-01
7.760000e+00 1.973165e-01 1.758373e-01
7.761000e+00 1.581204e-01 1.737855e-01
7.762000e+00 1.641871e-01 1.717348e-01
7.763000e+00 1.829566e-01 1.696851e-01
7.764000e+00 1.740045e-01 1.676365e-01
7.765000e+00 1.641518e-01 1.655890e-01
7.766000e+00 1.745577e-01 1.635427e-01
7.767000e+00 1.934852e-01 1.614974e-01
7.768000e+00 1.915711e-01 1.594534e-01
7.769000e+00 1.647636e-01 1.574105e-01
7.770000e+00 1.798804e-01 1.553689e-01
7.771000e+00 1.660095e-01 1.533285e-01
7.772000e+00 1.672577e-01 1.512893e-01
7.773000e+00 1.497113e-01 1.492515e-01
7.774000e+00 1.281197e-01 1.472149e-01
7.775000e+00 1.494680e-01 1.451797e-01
7.776000e+00 1.718655e-01 1.431458e-01
7.777000e+00 1.568443e-01 1.411133e-01
7.778000e+00 1.601865e-01 1.390822e-01
7.779000e+00 1.202196e-01 1.370526e-01
7.780000e+00 1.097846e-01 1.350243e-01
7.781000e+00 1.162077e-01 1.329976e-01
7.782000e+00 1.270701e-01 1.309723e-01
7.783000e+00 1.099581e-01 1.289486e-01
7.784000e+00 1.210230e-01 1.269264e-01
7.785000e+00 1.217040e-01 1.249058e-01
7.786000e+00 1.093281e-01 1.228867e-01
7.787000e+00 1.282875e-01 1.208693e-01
7.788000e+00 1.066154e-01 1.188535e-01
7.789000e+00 1.167996e-01 1.168394e-01
7.790000e+00 1.293088e-01 1.148269e-01
7.791000e+00 1.095502e-01 1.128162e-01
7.792000e+00 9.317127e-02 1.108071e-01
7.793000e+00 1.093162e-01 1.087999e-01
7.794000e+00 1.112344e-01 1.067944e-01
7.795000e+00 1.124262e-01 1.047907e-01
7.796000e+00 1.040920e-01 1.027888e-01
7.797000e+00 1.310277e-01 1.007888e-01
7.798000e+00 1.052443e-01 9.879067e-02
7.799000e+00 1.097123e-01 9.679442e-02
7.800000e+00 1.148429e-01 9.480010e-02
7.801000e+00 8.491779e-02 9.280772e-02
7.802000e+00 1.114810e-01 9.081730e-02
7.803000e+00 7.572909e-02 8.882888e-02
7.804000e+00 7.419013e-02 8.684248e-02
7.805000e+00 1.084137e-01 8.485811e-02
7.806000e+00 7.753092e-02 8.287581e-02
7.807000e+00 7.183188e-02 8.089560e-02
7.808000e+00 6.210576e-02 7.891750e-02
7.809000e+00 8.732409e-02 7.694154e-02
7.810000e+00 5.388724e-02 7.496773e-02
7.811000e+00 7.893919e-02 7.299612e-02
7.812000e+00 8.707981e-02 7.102671e-02
7.813000e+00 1.006557e-01 6.905953e-02
7.814000e+00 6.348861e-02 6.709462e-02
7.815000e+00 9.041479e-02 6.513198e-02
7.816000e+00 3.868801e-02 6.317165e-02
7.817000e+00 7.070037e-02 6.121365e-02
7.818000e+00 9.921738e-02 5.925801e-02
7.819000e+00 6.627988e-02 5.730474e-02
7.820000e+00 2.382916e-02 5.535388e-02
7.821000e+00 4.349040e-02 5.340544e-02
7.822000e+00 4.733856e-02 5.145946e-02
7.823000e+00 3.101126e-02 4.951595e-02
7.824000e+00 3.065826e-02 4.757494e-02
7.825000e+00 5.295091e-02 4.563646e-02
7.826000e+00 5.863670e-02 4.370053e-02
7.827000e+00 1.178341e-02 4.176717e-02
7.828000e+00 8.957310e-03 3.983641e-02
7.829000e+00 5.675514e-02 3.790827e-02
7.830000e+00 4.919845e-02 3.598278e-02
7.831000e+00 -1.039746e-02 3.405997e-02
7.832000e+00 5.503310e-02 3.213985e-02
7.833000e+00 5.779236e-02 3.022245e-02
7.834000e+00 6.632517e-02 2.830780e-02
7.835000e+00 2.819321e-02 2.639592e-02
7.836000e+00 3.830675e-02 2.448683e-02
7.837000e+00 -4.666615e-03 2.258057e-02
7.838000e+00 5.494753e-02 2.067714e-02
7.839000e+00 4.112713e-02 1.877659e-02
7.840000e+00 6.823928e-02 1.687893e-02
7.841000e+00 3.387298e-02 1.498419e-02
7.842000e+00 2.981935e-03 1.309240e-02
7.843000e+00 1.266969e-02 1.120357e-02
7.844000e+00 2.242412e-02 9.317732e-03
7.845000e+00 -4.462969e-03 7.434913e-03
7.846000e+00 8.442641e-03 5.555136e-03
7.847000e+00 2.975078e-02 3.678426e-03
7.848000e+00 1.149582e-02 1.804808e-03
7.849000e+00 -3.960923e-03 -6.569375e-05
7.850000e+00 6.401595e-03 -1.933054e-03
7.851000e+00 -3.698209e-02 -3.797249e-03
7.852000e+00 -2.955209e-02 -5.658253e-03
7.853000e+00 2.624822e-02 -7.516042e-03
7.854000e+00 -2.215166e-02 -9.370590e-03
7.855000e+00 1.670178e-03 -1.122187e-02
7.856000e+00 -4.999150e-03 -1.306987e-02
7.857000e+00 -1.768345e-02 -1.491454e-02
7.858000e+00 7.918892e-03 -1.675588e-02
7.859000e+00 -7.852734e-03 -1.859385e-02
7.860000e+00 -3.769945e-02 -2.042844e-02
7.861000e+00 -3.476276e-02 -2.225961e-02
7.862000e+00 -4.535235e-02 -2.408734e-02
7.863000e+00 -4.035784e-02 -2.591160e-02
7.864000e+00 -4.500296e-02 -2.773238e-02
7.865000e+00 -4.697951e-03 -2.954964e-02
7.866000e+00 -4.061156e-02 -3.136336e-02
7.867000e+00 -1.892809e-02 -3.317352e-02
7.868000e+00 -4.726185e-02 -3.498009e-02
7.869000e+00 -1.311868e-02 -3.678304e-02
7.870000e+00 -6.643368e-02 -3.858235e-02
7.871000e+00 -5.209526e-02 -4.037801e-02
7.872000e+00 -1.389795e-02 -4.216997e-02
7.873000e+00 -2.577897e-02 -4.395821e-02
7.874000e+00 -1.866587e-02 -4.574272e-02
7.875000e+00 -5.058661e-02 -4.752346e-02
7.876000e+00 4.786310e-03 -4.930041e-02
7.877000e+00 -3.217064e-02 -5.107355e-02
7.878000e+00 -7.837804e-02 -5.284285e-02
7.879000e+00 -4.045761e-02 -5.460828e-02
7.880000e+00 -5.487969e-02 -5.636983e-02
7.881000e+00 -5.435477e-02 -5.812745e-02
7.882000e+00 -5.635807e-02 -5.988114e-02
7.883000e+00 -6.573486e-02 -6.163087e-02
7.884000e+00 -6.238432e-02 -6.337660e-02
7.885000e+00 -9.041624e-02 -6.511832e-02
7.886000e+00 -2.201090e-02 -6.685600e-02
7.887000e+00 -3.784558e-02 -6.858962e-02
7.888000e+00 -8.366945e-02 -7.031914e-02
7.889000e+00 -6.397992e-02 -7.204455e-02
7.890000e+00 -2.830298e-02 -7.376582e-02
7.891000e+00 -5.682281e-02 -7.548292e-02
7.892000e+00 -8.786643e-02 -7.719584e-02
7.893000e+00 -7.183885e-02 -7.890453e-02
7.894000e+00 -6.842223e-02 -8.060899e-02
7.895000e+00 -8.730683e-02 -8.230918e-02
7.896000e+00 -9.968312e-02 -8.400507e-02
7.897000e+00 -6.822538e-02 -8.569666e-02
7.898000e+00 -7.771808e-02 -8.738390e-02
7.899000e+00 -8.710026e-02 -8.906677e-02
7.900000e+00 -6.487471e-02 -9.074525e-02
7.901000e+00 -9.392903e-02 -9.241932e-02
7.902000e+00 -1.101359e-01 -9.408894e-02
7.903000e+00 -8.627273e-02 -9.575410e-02
7.904000e+00 -9.669436e-02 -9.741476e-02
7.905000e+00 -7.845510e-02 -9.907091e-02
7.906000e+00 -1.070649e-01 -1.007225e-01
7.907000e+00 -1.213074e-01 -1.023696e-01
7.908000e+00 -6.282708e-02 -1.040120e-01
7.909000e+00 -9.342274e-02 -1.056498e-01
7.910000e+00 -1.193119e-01 -1.072830e-01
7.911000e+00 -1.082749e-01 -1.089116e-01
7.912000e+00 -1.009817e-01 -1.105354e-01
7.913000e+00 -1.134719e-01 -1.121545e-01
7.914000e+00 -1.077714e-01 -1.137689e-01
7.915000e+00 -1.286136e-01 -1.153785e-01
7.916000e+00 -1.091144e-01 -1.169833e-01
7.917000e+00 -7.734112e-02 -1.185833e-01
7.918000e+00 -7.945096e-02 -1.201785e-01
7.919000e+00 -1.134891e-01 -1.217687e-01
7.920000e+00 -1.282080e-01 -1.233541e-01
7.921000e+00 -1.504719e-01 -1.249346e-01
7.922000e+00 -1.381661e-01 -1.265102e-01
7.923000e+00 -8.750834e-02 -1.280807e-01
7.924000e+00 -1.075767e-01 -1.296463e-01
7.925000e+00 -1.260765e-01 -1.312069e-01
7.926000e+00 -1.169477e-01 -1.327624e-01
7.927000e+00 -1.438343e-01 -1.343129e-01
7.928000e+00 -1.309178e-01 -1.358582e-01
7.929000e+00 -1.505292e-01 -1.373985e-01
7.930000e+00 -1.656343e-01 -1.389336e-01
7.931000e+00 -1.258126e-01 -1.404636e-01
7.932000e+00 -1.314865e-01 -1.419883e-01
7.933000e+00 -1.888805e-01 -1.435079e-01
7.934000e+00 -1.111320e-01 -1.450222e-01
7.935000e+00 -1.447373e-01 -1.465312e-01
7.936000e+00 -1.671016e-01 -1.480349e-01
7.937000e+00 -1.594901e-01 -1.495334e-01
7.938000e+00 -1.431206e-01 -1.510265e-01
7.939000e+00 -1.667832e-01 -1.525142e-01
7.940000e+00 -1.427540e-01 -1.539965e-01
7.941000e+00 -1.354134e-01 -1.554735e-01
7.942000e+00 -1.351201e-01 -1.569449e-01
7.943000e+00 -1.640162e-01 -1.584110e-01
7.944000e+00 -1.664652e-01 -1.598715e-01
7.945000e+00 -2.017317e-01 -1.613265e-01
7.946000e+00 -1.335088e-01 -1.627760e-01
7.947000e+00 -1.415427e-01 -1.642200e-01
7.948000e+00 -1.686822e-01 -1.656583e-01
7.949000e+00 -1.995291e-01 -1.670910e-01
7.950000e+00 -1.739148e-01 -1.685181e-01
7.951000e+00 -1.819424e-01 -1.699396e-01
7.952000e+00 -1.882934e-01 -1.713553e-01
7.953000e+00 -1.794002e-01 -1.727654e-01
7.954000e+00 -1.431127e-01 -1.741697e-01
7.955000e+00 -1.501954e-01 -1.755682e-01
7.956000e+00 -1.942133e-01 -1.769610e-01
7.957000e+00 -1.829579e-01 -1.783480e-01
7.958000e+00 -2.099757e-01 -1.797291e-01
7.959000e+00 -1.822837e-01 -1.811044e-01
7.960000e+00 -2.067628e-01 -1.824738e-01
7.961000e+00 -1.811834e-01 -1.838373e-01
7.962000e+00 -2.161133e-01 -1.851948e-01
7.963000e+00 -1.761679e-01 -1.865465e-01
7.964000e+00 -2.059963e-01 -1.878921e-01
7.965000e+00 -2.189976e-01 -1.892317e-01
7.966000e+00 -1.900795e-01 -1.905653e-01
7.967000e+00 -1.672142e-01 -1.918929e-01
7.968000e+00 -1.858800e-01 -1.932144e-01
7.969000e+00 -1.980136e-01 -1.945298e-01
7.970000e+00 -2.001321e-01 -1.958390e-01
7.971000e+00 -2.333430e-01 -1.971422e-01
7.972000e+00 -2.119199e-01 -1.984391e-01
7.973000e+00 -2.195740e-01 -1.997299e-01
7.974000e+00 -2.051355e-01 -2.010144e-01
7.975000e+00 -1.748365e-01 -2.022927e-01
7.976000e+00 -2.369309e-01 -2.035647e-01
7.977000e+00 -2.247682e-01 -2.048305e-01
7.978000e+00 -2.097707e-01 -2.060899e-01
7.979000e+00 -2.235399e-01 -2.073430e-01
7.980000e+00 -2.027591e-01 -2.085897e-01
7.981000e+00 -1.980003e-01 -2.098301e-01
7.982000e+00 -2.414835e-01 -2.110640e-01
7.983000e+00 -2.294771e-01 -2.122915e-01
7.984000e+00 -2.014896e-01 -2.135126e-01
7.985000e+00 -2.050900e-01 -2.147271e-01
7.986000e+00 -2.264599e-01 -2.159352e-01
7.987000e+00 -1.917038e-01 -2.171368e-01
7.988000e+00 -2.301616e-01 -2.183317e-01
7.989000e+00 -2.233289e-01 -2.195202e-01
7.990000e+00 -2.185393e-01 -2.207020e-01
7.991000e+00 -2.170320e-01 -2.218772e-01
7.992000e+00 -2.209129e-01 -2.230457e-01
7.993000e+00 -2.345581e-01 -2.242076e-01
7.994000e+00 -2.379489e-01 -2.253628e-01
7.995000e+00 -2.418844e-01 -2.265113e-01
7.996000e+00 -2.284314e-01 -2.276530e-01
7.997000e+00 -2.085538e-01 -2.287880e-01
7.998000e+00 -2.483193e-01 -2.299162e-01
7.999000e+00 -2.526732e-01 -2.310376e-01
8.000000e+00 -2.209936e-01 -2.321522e-01
8.001000e+00 -2.604496e-01 -2.332599e-01
8.002000e+00 -2.358322e-01 -2.343607e-01
8.003000e+00 -2.352658e-01 -2.354546e-01
8.004000e+00 -2.349650e-01 -2.365416e-01
8.005000e+00 -2.550771e-01 -2.376217e-01
8.006000e+00 -2.372782e-01 -2.386948e-01
8.007000e+00 -2.110737e-01 -2.397609e-01
8.008000e+00 -2.620299e-01 -2.408200e-01
8.009000e+00 -2.389577e-01 -2.418720e-01
8.010000e+00 -2.627973e-01 -2.429170e-01
8.011000e+00 -2.301298e-01 -2.439549e-01
8.012000e+00 -2.359138e-01 -2.449857e-01
8.013000e+00 -2.853536e-01 -2.460094e-01
8.014000e+00 -2.300614e-01 -2.470259e-01
8.015000e+00 -2.335763e-01 -2.480353e-01
8.016000e+00 -2.224623e-01 -2.490374e-01
8.017000e+00 -2.715959e-01 -2.500324e-01
8.018000e+00 -2.349489e-01 -2.510201e-01
8.019000e+00 -2.673162e-01 -2.520005e-01
8.020000e+00 -2.211355e-01 -2.529736e-01
8.021000e+00 -2.324282e-01 -2.539395e-01
8.022000e+00 -2.260886e-01 -2.548980e-01
8.023000e+00 -2.523670e-01 -2.558491e-01
8.024000e+00 -2.544648e-01 -2.567929e-01
8.025000e+00 -2.158322e-01 -2.577293e-01
8.026000e+00 -2.231970e-01 -2.586583e-01
8.027000e+00 -2.504170e-01 -2.595798e-01
8.028000e+00 -2.574130e-01 -2.604939e-01
8.029000e+00 -2.699451e-01 -2.614005e-01
8.030000e+00 -2.348731e-01 -2.622996e-01
8.031000e+00 -2.620403e-01 -2.631911e-01
8.032000e+00 -2.920540e-01 -2.640752e-01
8.033000e+00 -2.786916e-01 -2.649516e-01
8.034000e+00 -2.689477e-01 -2.658205e-01
8.035000e+00 -2.475271e-01 -2.666817e-01
8.036000e+00 -2.595189e-01 -2.675353e-01
8.037000e+00 -2.667381e-01 -2.683812e-01
8.038000e+00 -2.347412e-01 -2.692195e-01
8.039000e+00 -2.655688e-01 -2.700501e-01
8.040000e+00 -2.577520e-01 -2.708729e-01
8.041000e+00 -2.583426e-01 -2.716881e-01
8.042000e+00 -2.689429e-01 -2.724954e-01
8.043000e+00 -2.702709e-01 -2.732950e-01
8.044000e+00 -2.732480e-01 -2.740868e-01
8.045000e+00 -2.898079e-01 -2.748707e-01
8.046000e+00 -3.295973e-01 -2.756468e-01
8.047000e+00 -3.133190e-01 -2.764150e-01
8.048000e+00 -2.343074e-01 -2.771754e-01
8.049000e+00 -2.573348e-01 -2.779278e-01
8.050000e+00 -2.903110e-01 -2.786723e-01
8.051000e+00 -2.977634e-01 -2.794089e-01
8.052000e+00 -2.975606e-01 -2.801375e-01
8.053000e+00 -3.172306e-01 -2.808580e-01
8.054000e+00 -2.594514e-01 -2.815706e-01
8.055000e+00 -3.126135e-01 -2.822752e-01
8.056000e+00 -2.921916e-01 -2.829717e-01
8.057000e+00 -2.568910e-01 -2.836601e-01
8.058000e+00 -3.034855e-01 -2.843405e-01
8.059000e+00 -2.693844e-01 -2.850127e-01
8.060000e+00 -2.723555e-01 -2.856768e-01
8.061000e+00 -2.829133e-01 -2.863327e-01
8.062000e+00 -2.992497e-01 -2.869805e-01
8.063000e+00 -2.869388e-01 -2.876201e-01
8.064000e+00 -2.855822e-01 -2.882515e-01
8.065000e+00 -2.552998e-01 -2.888746e-01
8.066000e+00 -2.715317e-01 -2.894895e-01
8.067000e+00 -2.852037e-01 -2.900961e-01
8.068000e+00 -2.889587e-01 -2.906944e-01
8.069000e+00 -2.544512e-01 -2.912845e-01
8.070000e+00 -3.159152e-01 -2.918661e-01
8.071000e+00 -2.767400e-01 -2.924395e-01
8.072000e+00 -2.851244e-01 -2.930045e-01
8.073000e+00 -2.855106e-01 -2.935611e-01
8.074000e+00 -2.721766e-01 -2.941092e-01
8.075000e+00 -2.847388e-01 -2.946490e-01
8.076000e+00 -3.113694e-01 -2.951803e-01
8.077000e+00 -2.849025e-01 -2.957032e-01
8.078000e+00 -2.728991e-01 -2.962175e-01
8.079000e+00 -3.134825e-01 -2.967234e-01
8.080000e+00 -3.013662e-01 -2.972208e-01
8.081000e+00 -2.994382e-01 -2.977096e-01
8.082000e+00 -2.927178e-01 -2.981899e-01
8.083000e+00 -2.824011e-01 -2.986615e-01
8.084000e+00 -3.247258e-01 -2.991246e-01
8.085000e+00 -3.031557e-01 -2.995791e-01
8.086000e+00 -2.977076e-01 -3.000250e-01
8.087000e+00 -3.080573e-01 -3.004622e-01
8.088000e+00 -2.847478e-01 -3.008908e-01
8.089000e+00 -2.852627e-01 -3.013106e-01
8.090000e+00 -2.983407e-01 -3.017218e-01
8.091000e+00 -2.991986e-01 -3.021243e-01
8.092000e+00 -3.519495e-01 -3.025180e-01
8.093000e+00 -3.460009e-01 -3.029030e-01
8.094000e+00 -2.989204e-01 -3.032792e-01
8.095000e+00 -2.678237e-01 -3.036466e-01
8.096000e+00 -3.175762e-01 -3.040052e-01
8.097000e+00 -3.282861e-01 -3.043550e-01
8.098000e+00 -2.927903e-01 -3.046959e-01
8.099000e+00 -2.907958e-01 -3.050280e-01
8.100000e+00 -3.248276e-01 -3.053512e-01
8.101000e+00 -2.785455e-01 -3.056656e-01
8.102000e+00 -3.286943e-01 -3.059710e-01
8.103000e+00 -2.665949e-01 -3.062675e-01
8.104000e+00 -3.126536e-01 -3.065551e-01
8.105000e+00 -3.061057e-01 -3.068337e-01
8.106000e+00 -3.419231e-01 -3.071033e-01
8.107000e+00 -2.944496e-01 -3.073639e-01
8.108000e+00 -2.992655e-01 -3.076156e-01
8.109000e+00 -3.017040e-01 -3.078582e-01
8.110000e+00 -3.152476e-01 -3.080918e-01
8.111000e+00 -3.109258e-01 -3.083163e-01
8.112000e+00 -3.158150e-01 -3.085317e-01
8.113000e+00 -3.195266e-01 -3.087381e-01
8.114000e+00 -3.072696e-01 -3.089354e-01
8.115000e+00 -2.871859e-01 -3.091235e-01
8.116000e+00 -3.291737e-01 -3.093026e-01
8.117000e+00 -3.297284e-01 -3.094724e-01
8.118000e+00 -3.117394e-01 -3.096332e-01
8.119000e+00 -3.232271e-01 -3.097847e-01
8.120000e+00 -2.908786e-01 -3.099270e-01
8.121000e+00 -3.404449e-01 -3.100602e-01
8.122000e+00 -2.965657e-01 -3.101841e-01
8.123000e+00 -3.029528e-01 -3.102987e-01
8.124000e+00 -2.973324e-01 -3.104042e-01
8.125000e+00 -3.359335e-01 -3.105003e-01
8.126000e+00 -2.906385e-01 -3.105872e-01
8.127000e+00 -3.160214e-01 -3.106647e-01
8.128000e+00 -3.322390e-01 -3.107330e-01
8.129000e+00 -3.017215e-01 -3.107919e-01
8.130000e+00 -3.114021e-01 -3.108415e-01
8.131000e+00 -2.985415e-01 -3.108818e-01
8.132000e+00 -3.111108e-01 -3.109126e-01
8.133000e+00 -3.339232e-01 -3.109341e-01
8.134000e+00 -2.996466e-01 -3.109462e-01
8.135000e+00 -3.066731e-01 -3.109489e-01
8.136000e+00 -3.035170e-01 -3.109422e-01
8.137000e+00 -2.884631e-01 -3.109260e-01
8.138000e+00 -3.342794e-01 -3.109004e-01
8.139000e+00 -3.150875e-01 -3.108653e-01
8.140000e+00 -3.020746e-01 -3.108208e-01
8.141000e+00 -3.125534e-01 -3.107667e-01
8.142000e+00 -3.321085e-01 -3.107032e-01
8.143000e+00 -3.088154e-01 -3.106301e-01
8.144000e+00 -3.028589e-01 -3.105476e-01
8.145000e+00 -3.467080e-01 -3.104555e-01
8.146000e+00 -2.818629e-01 -3.103538e-01
8.147000e+00 -3.383358e-01 -3.102426e-01
8.148000e+00 -3.227163e-01 -3.101218e-01
8.149000e+00 -2.795781e-01 -3.099914e-01
8.150000e+00 -3.195237e-01 -3.098514e-01
8.151000e+00 -3.337641e-01 -3.097018e-01
8.152000e+00 -3.082206e-01 -3.095426e-01


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_384319804/traj_input.dat <==
% Time u0 
0.000000e+00 8.160207e-16 
1.000000e-03 -1.614715e-04 
2.000000e-03 -3.236054e-04 
3.000000e-03 -4.864062e-04 
4.000000e-03 -6.498784e-04 
5.000000e-03 -8.140263e-04 
6.000000e-03 -9.788545e-04 
7.000000e-03 -1.144367e-03 
8.000000e-03 -1.310569e-03 
9.000000e-03 -1.477465e-03 
1.000000e-02 -1.645058e-03 
1.100000e-02 -1.813355e-03 
1.200000e-02 -1.982358e-03 
1.300000e-02 -2.152072e-03 
1.400000e-02 -2.322503e-03 
1.500000e-02 -2.493653e-03 
1.600000e-02 -2.665529e-03 
1.700000e-02 -2.838134e-03 
1.800000e-02 -3.011472e-03 
1.900000e-02 -3.185549e-03 
2.000000e-02 -3.360369e-03 
2.100000e-02 -3.535935e-03 
2.200000e-02 -3.712254e-03 
2.300000e-02 -3.889328e-03 
2.400000e-02 -4.067163e-03 
2.500000e-02 -4.245763e-03 
2.600000e-02 -4.425133e-03 
2.700000e-02 -4.605277e-03 
2.800000e-02 -4.786199e-03 
2.900000e-02 -4.967904e-03 
3.000000e-02 -5.150397e-03 
3.100000e-02 -5.333681e-03 
3.200000e-02 -5.517762e-03 
3.300000e-02 -5.702644e-03 
3.400000e-02 -5.888331e-03 
3.500000e-02 -6.074828e-03 
3.600000e-02 -6.262139e-03 
3.700000e-02 -6.450269e-03 
3.800000e-02 -6.639223e-03 
3.900000e-02 -6.829004e-03 
4.000000e-02 -7.019617e-03 
4.100000e-02 -7.211067e-03 
4.200000e-02 -7.403358e-03 
4.300000e-02 -7.596495e-03 
4.400000e-02 -7.790482e-03 
4.500000e-02 -7.985324e-03 
4.600000e-02 -8.181025e-03 
4.700000e-02 -8.377590e-03 
4.800000e-02 -8.575022e-03 
4.900000e-02 -8.773327e-03 
5.000000e-02 -8.972509e-03 
5.100000e-02 -9.172573e-03 
5.200000e-02 -9.373522e-03 
5.300000e-02 -9.575363e-03 
5.400000e-02 -9.778097e-03 
5.500000e-02 -9.981732e-03 
5.600000e-02 -1.018627e-02 
5.700000e-02 -1.039172e-02 
5.800000e-02 -1.059808e-02 
5.900000e-02 -1.080535e-02 
6.000000e-02 -1.101355e-02 
6.100000e-02 -1.122268e-02 
6.200000e-02 -1.143273e-02 
6.300000e-02 -1.164372e-02 
6.400000e-02 -1.185565e-02 
6.500000e-02 -1.206853e-02 
6.600000e-02 -1.228235e-02 
6.700000e-02 -1.249712e-02 
6.800000e-02 -1.271286e-02 
6.900000e-02 -1.292955e-02 
7.000000e-02 -1.314721e-02 
7.100000e-02 -1.336584e-02 
7.200000e-02 -1.358545e-02 
7.300000e-02 -1.380604e-02 
7.400000e-02 -1.402761e-02 
7.500000e-02 -1.425017e-02 
7.600000e-02 -1.447372e-02 
7.700000e-02 -1.469827e-02 
7.800000e-02 -1.492382e-02 
7.900000e-02 -1.515038e-02 
8.000000e-02 -1.537795e-02 
8.100000e-02 -1.560654e-02 
8.200000e-02 -1.583614e-02 
8.300000e-02 -1.606677e-02 
8.400000e-02 -1.629842e-02 
8.500000e-02 -1.653111e-02 
8.600000e-02 -1.676484e-02 
8.700000e-02 -1.699961e-02 
8.800000e-02 -1.723542e-02 
8.900000e-02 -1.747229e-02 
9.000000e-02 -1.771020e-02 
9.100000e-02 -1.794918e-02 
9.200000e-02 -1.818923e-02 
9.300000e-02 -1.843034e-02 
9.400000e-02 -1.867252e-02 
9.500000e-02 -1.891578e-02 
9.600000e-02 -1.916012e-02 
9.700000e-02 -1.940555e-02 
9.800000e-02 -1.965206e-02 
9.900000e-02 -1.989967e-02 
1.000000e-01 -2.014838e-02 
1.010000e-01 -2.039820e-02 
1.020000e-01 -2.064912e-02 
1.030000e-01 -2.090115e-02 
1.040000e-01 -2.115430e-02 
1.050000e-01 -2.140856e-02 
1.060000e-01 -2.166396e-02 
1.070000e-01 -2.192048e-02 
1.080000e-01 -2.217814e-02 
1.090000e-01 -2.243693e-02 
1.100000e-01 -2.269687e-02 
1.110000e-01 -2.295795e-02 
1.120000e-01 -2.322018e-02 
1.130000e-01 -2.348357e-02 
1.140000e-01 -2.374812e-02 
1.150000e-01 -2.401383e-02 
1.160000e-01 -2.428071e-02 
1.170000e-01 -2.454876e-02 
1.180000e-01 -2.481799e-02 
1.190000e-01 -2.508840e-02 
1.200000e-01 -2.535999e-02 
1.210000e-01 -2.563278e-02 
1.220000e-01 -2.590676e-02 
1.230000e-01 -2.618193e-02 
1.240000e-01 -2.645831e-02 
1.250000e-01 -2.673589e-02 
1.260000e-01 -2.701469e-02 
1.270000e-01 -2.729470e-02 
1.280000e-01 -2.757593e-02 
1.290000e-01 -2.785838e-02 
1.300000e-01 -2.814206e-02 
1.310000e-01 -2.842697e-02 
1.320000e-01 -2.871312e-02 
1.330000e-01 -2.900051e-02 
1.340000e-01 -2.928914e-02 
1.350000e-01 -2.957902e-02 
1.360000e-01 -2.987015e-02 
1.370000e-01 -3.016254e-02 
1.380000e-01 -3.045619e-02 
1.390000e-01 -3.075111e-02 
1.400000e-01 -3.104730e-02 
1.410000e-01 -3.134476e-02 
1.420000e-01 -3.164349e-02 
1.430000e-01 -3.194351e-02 
1.440000e-01 -3.224482e-02 
1.450000e-01 -3.254742e-02 
1.460000e-01 -3.285131e-02 
1.470000e-01 -3.315649e-02 
1.480000e-01 -3.346298e-02 
1.490000e-01 -3.377078e-02 
1.500000e-01 -3.407989e-02 
1.510000e-01 -3.439031e-02 
1.520000e-01 -3.470205e-02 
1.530000e-01 -3.501512e-02 
1.540000e-01 -3.532951e-02 
1.550000e-01 -3.564523e-02 
1.560000e-01 -3.596229e-02 
1.570000e-01 -3.628068e-02 
1.580000e-01 -3.660042e-02 
1.590000e-01 -3.692151e-02 
1.600000e-01 -3.724394e-02 
1.610000e-01 -3.756774e-02 
1.620000e-01 -3.789289e-02 
1.630000e-01 -3.821940e-02 
1.640000e-01 -3.854728e-02 
1.650000e-01 -3.887653e-02 
1.660000e-01 -3.920716e-02 
1.670000e-01 -3.953917e-02 
1.680000e-01 -3.987255e-02 
1.690000e-01 -4.020733e-02 
1.700000e-01 -4.054349e-02 
1.710000e-01 -4.088105e-02 
1.720000e-01 -4.122001e-02 
1.730000e-01 -4.156037e-02 
1.740000e-01 -4.190214e-02 
1.750000e-01 -4.224532e-02 
1.760000e-01 -4.258991e-02 
1.770000e-01 -4.293592e-02 
1.780000e-01 -4.328335e-02 
1.790000e-01 -4.363220e-02 
1.800000e-01 -4.398249e-02 
1.810000e-01 -4.433421e-02 
1.820000e-01 -4.468736e-02 
1.830000e-01 -4.504196e-02 
1.840000e-01 -4.539800e-02 
1.850000e-01 -4.575549e-02 
1.860000e-01 -4.611443e-02 
1.870000e-01 -4.647482e-02 
1.880000e-01 -4.683668e-02 
1.890000e-01 -4.720000e-02 
1.900000e-01 -4.756479e-02 
1.910000e-01 -4.793104e-02 
1.920000e-01 -4.829877e-02 
1.930000e-01 -4.866798e-02 
1.940000e-01 -4.903867e-02 
1.950000e-01 -4.941085e-02 
1.960000e-01 -4.978451e-02 
1.970000e-01 -5.015967e-02 
1.980000e-01 -5.053633e-02 
1.990000e-01 -5.091448e-02 
2.000000e-01 -5.129414e-02 
2.010000e-01 -5.167530e-02 
2.020000e-01 -5.205798e-02 
2.030000e-01 -5.244217e-02 
2.040000e-01 -5.282788e-02 
2.050000e-01 -5.321511e-02 
2.060000e-01 -5.360386e-02 
2.070000e-01 -5.399415e-02 
2.080000e-01 -5.438596e-02 
2.090000e-01 -5.477931e-02 
2.100000e-01 -5.517420e-02 
2.110000e-01 -5.557063e-02 
2.120000e-01 -5.596861e-02 
2.130000e-01 -5.636814e-02 
2.140000e-01 -5.676922e-02 
2.150000e-01 -5.717186e-02 
2.160000e-01 -5.757605e-02 
2.170000e-01 -5.798181e-02 
2.180000e-01 -5.838914e-02 
2.190000e-01 -5.879803e-02 
2.200000e-01 -5.920850e-02 
2.210000e-01 -5.962055e-02 
2.220000e-01 -6.003417e-02 
2.230000e-01 -6.044938e-02 
2.240000e-01 -6.086618e-02 
2.250000e-01 -6.128456e-02 
2.260000e-01 -6.170454e-02 
2.270000e-01 -6.212612e-02 
2.280000e-01 -6.254929e-02 
2.290000e-01 -6.297407e-02 
2.300000e-01 -6.340045e-02 
2.310000e-01 -6.382844e-02 
2.320000e-01 -6.425805e-02 
2.330000e-01 -6.468927e-02 
2.340000e-01 -6.512211e-02 
2.350000e-01 -6.555657e-02 
2.360000e-01 -6.599266e-02 
2.370000e-01 -6.643037e-02 
2.380000e-01 -6.686972e-02 
2.390000e-01 -6.731070e-02 
2.400000e-01 -6.775332e-02 
2.410000e-01 -6.819758e-02 
2.420000e-01 -6.864349e-02 
2.430000e-01 -6.909104e-02 
2.440000e-01 -6.954024e-02 
2.450000e-01 -6.999109e-02 
2.460000e-01 -7.044360e-02 
2.470000e-01 -7.089776e-02 
2.480000e-01 -7.135359e-02 
2.490000e-01 -7.181109e-02 
2.500000e-01 -7.227025e-02 
2.510000e-01 -7.273108e-02 
2.520000e-01 -7.319359e-02 
2.530000e-01 -7.365777e-02 
2.540000e-01 -7.412363e-02 
2.550000e-01 -7.459117e-02 
2.560000e-01 -7.506040e-02 
2.570000e-01 -7.553132e-02 
2.580000e-01 -7.600392e-02 
2.590000e-01 -7.647822e-02 
2.600000e-01 -7.695422e-02 
2.610000e-01 -7.743191e-02 
2.620000e-01 -7.791131e-02 
2.630000e-01 -7.839241e-02 
2.640000e-01 -7.887521e-02 
2.650000e-01 -7.935973e-02 
2.660000e-01 -7.984596e-02 
2.670000e-01 -8.033390e-02 
2.680000e-01 -8.082356e-02 
2.690000e-01 -8.131494e-02 
2.700000e-01 -8.180805e-02 
2.710000e-01 -8.230288e-02 
2.720000e-01 -8.279944e-02 
2.730000e-01 -8.329772e-02 
2.740000e-01 -8.379774e-02 
2.750000e-01 -8.429950e-02 
2.760000e-01 -8.480300e-02 
2.770000e-01 -8.530823e-02 
2.780000e-01 -8.581521e-02 
2.790000e-01 -8.632393e-02 
2.800000e-01 -8.683440e-02 
2.810000e-01 -8.734663e-02 
2.820000e-01 -8.786060e-02 
2.830000e-01 -8.837633e-02 
2.840000e-01 -8.889382e-02 
2.850000e-01 -8.941306e-02 
2.860000e-01 -8.993407e-02 
2.870000e-01 -9.045684e-02 
2.880000e-01 -9.098138e-02 
2.890000e-01 -9.150769e-02 
2.900000e-01 -9.203577e-02 
2.910000e-01 -9.256562e-02 
2.920000e-01 -9.309725e-02 
2.930000e-01 -9.363065e-02 
2.940000e-01 -9.416584e-02 
2.950000e-01 -9.470280e-02 
2.960000e-01 -9.524155e-02 
2.970000e-01 -9.578209e-02 
2.980000e-01 -9.632441e-02 
2.990000e-01 -9.686853e-02 
3.000000e-01 -9.741444e-02 
3.010000e-01 -9.796214e-02 
3.020000e-01 -9.851164e-02 
3.030000e-01 -9.906293e-02 
3.040000e-01 -9.961603e-02 
3.050000e-01 -1.001709e-01 
3.060000e-01 -1.007276e-01 
3.070000e-01 -1.012861e-01 
3.080000e-01 -1.018465e-01 
3.090000e-01 -1.024086e-01 
3.100000e-01 -1.029725e-01 
3.110000e-01 -1.035383e-01 
3.120000e-01 -1.041058e-01 
3.130000e-01 -1.046752e-01 
3.140000e-01 -1.052464e-01 
3.150000e-01 -1.058194e-01 
3.160000e-01 -1.063943e-01 
3.170000e-01 -1.069710e-01 
3.180000e-01 -1.075495e-01 
3.190000e-01 -1.081298e-01 
3.200000e-01 -1.087119e-01 
3.210000e-01 -1.092959e-01 
3.220000e-01 -1.098817e-01 
3.230000e-01 -1.104694e-01 
3.240000e-01 -1.110588e-01 
3.250000e-01 -1.116502e-01 
3.260000e-01 -1.122433e-01 
3.270000e-01 -1.128383e-01 
3.280000e-01 -1.134352e-01 
3.290000e-01 -1.140338e-01 
3.300000e-01 -1.146344e-01 
3.310000e-01 -1.152367e-01 
3.320000e-01 -1.158409e-01 
3.330000e-01 -1.164470e-01 
3.340000e-01 -1.170549e-01 
3.350000e-01 -1.176647e-01 
3.360000e-01 -1.182763e-01 
3.370000e-01 -1.188897e-01 
3.380000e-01 -1.195051e-01 
3.390000e-01 -1.201222e-01 
3.400000e-01 -1.207413e-01 
3.410000e-01 -1.213622e-01 
3.420000e-01 -1.219849e-01 
3.430000e-01 -1.226095e-01 
3.440000e-01 -1.232360e-01 
3.450000e-01 -1.238643e-01 
3.460000e-01 -1.244945e-01 
3.470000e-01 -1.251266e-01 
3.480000e-01 -1.257605e-01 
3.490000e-01 -1.263963e-01 
3.500000e-01 -1.270340e-01 
3.510000e-01 -1.276735e-01 
3.520000e-01 -1.283149e-01 
3.530000e-01 -1.289582e-01 
3.540000e-01 -1.296033e-01 
3.550000e-01 -1.302503e-01 
3.560000e-01 -1.308992e-01 
3.570000e-01 -1.315499e-01 
3.580000e-01 -1.322026e-01 
3.590000e-01 -1.328571e-01 
3.600000e-01 -1.335134e-01 
3.610000e-01 -1.341717e-01 
3.620000e-01 -1.348318e-01 
3.630000e-01 -1.354938e-01 
3.640000e-01 -1.361577e-01 
3.650000e-01 -1.368235e-01 
3.660000e-01 -1.374911e-01 
3.670000e-01 -1.381606e-01 
3.680000e-01 -1.388320e-01 
3.690000e-01 -1.395053e-01 
3.700000e-01 -1.401805e-01 
3.710000e-01 -1.408575e-01 
3.720000e-01 -1.415364e-01 
3.730000e-01 -1.422172e-01 
3.740000e-01 -1.428999e-01 
3.750000e-01 -1.435845e-01 
3.760000e-01 -1.442710e-01 
3.770000e-01 -1.449593e-01 
3.780000e-01 -1.456495e-01 
3.790000e-01 -1.463416e-01 
3.800000e-01 -1.470356e-01 
3.810000e-01 -1.477315e-01 
3.820000e-01 -1.484292e-01 
3.830000e-01 -1.491289e-01 
3.840000e-01 -1.498304e-01 
3.850000e-01 -1.505338e-01 
3.860000e-01 -1.512391e-01 
3.870000e-01 -1.519463e-01 
3.880000e-01 -1.526553e-01 
3.890000e-01 -1.533663e-01 
3.900000e-01 -1.540791e-01 
3.910000e-01 -1.547938e-01 
3.920000e-01 -1.555104e-01 
3.930000e-01 -1.562289e-01 
3.940000e-01 -1.569493e-01 
3.950000e-01 -1.576715e-01 
3.960000e-01 -1.583957e-01 
3.970000e-01 -1.591217e-01 
3.980000e-01 -1.598496e-01 
3.990000e-01 -1.605794e-01 
4.000000e-01 -1.613110e-01 
4.010000e-01 -1.620446e-01 
4.020000e-01 -1.627800e-01 
4.030000e-01 -1.635173e-01 
4.040000e-01 -1.642565e-01 
4.050000e-01 -1.649976e-01 
4.060000e-01 -1.657405e-01 
4.070000e-01 -1.664853e-01 
4.080000e-01 -1.672320e-01 
4.090000e-01 -1.679806e-01 
4.100000e-01 -1.687311e-01 
4.110000e-01 -1.694834e-01 
4.120000e-01 -1.702376e-01 
4.130000e-01 -1.709937e-01 
4.140000e-01 -1.717517e-01 
4.150000e-01 -1.725115e-01 
4.160000e-01 -1.732732e-01 
4.170000e-01 -1.740368e-01 
4.180000e-01 -1.748022e-01 
4.190000e-01 -1.755696e-01 
4.200000e-01 -1.763387e-01 
4.210000e-01 -1.771098e-01 
4.220000e-01 -1.778827e-01 
4.230000e-01 -1.786575e-01 
4.240000e-01 -1.794342e-01 
4.250000e-01 -1.802127e-01 
4.260000e-01 -1.809931e-01 
4.270000e-01 -1.817753e-01 
4.280000e-01 -1.825594e-01 
4.290000e-01 -1.833454e-01 
4.300000e-01 -1.841332e-01 
4.310000e-01 -1.849229e-01 
4.320000e-01 -1.857144e-01 
4.330000e-01 -1.865078e-01 
4.340000e-01 -1.873030e-01 
4.350000e-01 -1.881001e-01 
4.360000e-01 -1.888991e-01 
4.370000e-01 -1.896999e-01 
4.380000e-01 -1.905025e-01 
4.390000e-01 -1.913070e-01 
4.400000e-01 -1.921133e-01 
4.410000e-01 -1.929215e-01 
4.420000e-01 -1.937315e-01 
4.430000e-01 -1.945434e-01 
4.440000e-01 -1.953571e-01 
4.450000e-01 -1.961726e-01 
4.460000e-01 -1.969900e-01 
4.470000e-01 -1.978092e-01 
4.480000e-01 -1.986302e-01 
4.490000e-01 -1.994531e-01 
4.500000e-01 -2.002778e-01 
4.510000e-01 -2.011043e-01 
4.520000e-01 -2.019326e-01 
4.530000e-01 -2.027628e-01 
4.540000e-01 -2.035947e-01 
4.550000e-01 -2.044285e-01 
4.560000e-01 -2.052642e-01 
4.570000e-01 -2.061016e-01 
4.580000e-01 -2.069408e-01 
4.590000e-01 -2.077819e-01 
4.600000e-01 -2.086248e-01 
4.610000e-01 -2.094694e-01 
4.620000e-01 -2.103159e-01 
4.630000e-01 -2.111642e-01 
4.640000e-01 -2.120142e-01 
4.650000e-01 -2.128661e-01 
4.660000e-01 -2.137198e-01 
4.670000e-01 -2.145752e-01 
4.680000e-01 -2.154325e-01 
4.690000e-01 -2.162915e-01 
4.700000e-01 -2.171523e-01 
4.710000e-01 -2.180149e-01 
4.720000e-01 -2.188793e-01 
4.730000e-01 -2.197455e-01 
4.740000e-01 -2.206134e-01 
4.750000e-01 -2.214831e-01 
4.760000e-01 -2.223546e-01 
4.770000e-01 -2.232278e-01 
4.780000e-01 -2.241028e-01 
4.790000e-01 -2.249796e-01 
4.800000e-01 -2.258581e-01 
4.810000e-01 -2.267384e-01 
4.820000e-01 -2.276204e-01 
4.830000e-01 -2.285042e-01 
4.840000e-01 -2.293898e-01 
4.850000e-01 -2.302770e-01 
4.860000e-01 -2.311661e-01 
4.870000e-01 -2.320568e-01 
4.880000e-01 -2.329493e-01 
4.890000e-01 -2.338436e-01 
4.900000e-01 -2.347395e-01 
4.910000e-01 -2.356372e-01 
4.920000e-01 -2.365366e-01 
4.930000e-01 -2.374377e-01 
4.940000e-01 -2.383406e-01 
4.950000e-01 -2.392452e-01 
4.960000e-01 -2.401514e-01 
4.970000e-01 -2.410594e-01 
4.980000e-01 -2.419691e-01 
4.990000e-01 -2.428805e-01 
5.000000e-01 -2.437935e-01 
5.010000e-01 -2.447083e-01 
5.020000e-01 -2.456248e-01 
5.030000e-01 -2.465429e-01 
5.040000e-01 -2.474628e-01 
5.050000e-01 -2.483843e-01 
5.060000e-01 -2.493075e-01 
5.070000e-01 -2.502323e-01 
5.080000e-01 -2.511589e-01 
5.090000e-01 -2.520871e-01 
5.100000e-01 -2.530169e-01 
5.110000e-01 -2.539484e-01 
5.120000e-01 -2.548816e-01 
5.130000e-01 -2.558164e-01 
5.140000e-01 -2.567529e-01 
5.150000e-01 -2.576910e-01 
5.160000e-01 -2.586307e-01 
5.170000e-01 -2.595721e-01 
5.180000e-01 -2.605151e-01 
5.190000e-01 -2.614597e-01 
5.200000e-01 -2.624060e-01 
5.210000e-01 -2.633539e-01 
5.220000e-01 -2.643033e-01 
5.230000e-01 -2.652544e-01 
5.240000e-01 -2.662071e-01 
5.250000e-01 -2.671614e-01 
5.260000e-01 -2.681173e-01 
5.270000e-01 -2.690748e-01 
5.280000e-01 -2.700339e-01 
5.290000e-01 -2.709946e-01 
5.300000e-01 -2.719568e-01 
5.310000e-01 -2.729206e-01 
5.320000e-01 -2.738860e-01 
5.330000e-01 -2.748530e-01 
5.340000e-01 -2.758215e-01 
5.350000e-01 -2.767916e-01 
5.360000e-01 -2.777632e-01 
5.370000e-01 -2.787363e-01 
5.380000e-01 -2.797111e-01 
5.390000e-01 -2.806873e-01 
5.400000e-01 -2.816651e-01 
5.410000e-01 -2.826444e-01 
5.420000e-01 -2.836252e-01 
5.430000e-01 -2.846076e-01 
5.440000e-01 -2.855915e-01 
5.450000e-01 -2.865769e-01 
5.460000e-01 -2.875637e-01 
5.470000e-01 -2.885521e-01 
5.480000e-01 -2.895420e-01 
5.490000e-01 -2.905334e-01 
5.500000e-01 -2.915262e-01 
5.510000e-01 -2.925205e-01 
5.520000e-01 -2.935163e-01 
5.530000e-01 -2.945136e-01 
5.540000e-01 -2.955123e-01 
5.550000e-01 -2.965125e-01 
5.560000e-01 -2.975142e-01 
5.570000e-01 -2.985173e-01 
5.580000e-01 -2.995218e-01 
5.590000e-01 -3.005278e-01 
5.600000e-01 -3.015352e-01 
5.610000e-01 -3.025440e-01 
5.620000e-01 -3.035542e-01 
5.630000e-01 -3.045659e-01 
5.640000e-01 -3.055790e-01 
5.650000e-01 -3.065934e-01 
5.660000e-01 -3.076093e-01 
5.670000e-01 -3.086266e-01 
5.680000e-01 -3.096452e-01 
5.690000e-01 -3.106652e-01 
5.700000e-01 -3.116866e-01 
5.710000e-01 -3.127094e-01 
5.720000e-01 -3.137335e-01 
5.730000e-01 -3.147590e-01 
5.740000e-01 -3.157859e-01 
5.750000e-01 -3.168141e-01 
5.760000e-01 -3.178436e-01 
5.770000e-01 -3.188745e-01 
5.780000e-01 -3.199066e-01 
5.790000e-01 -3.209401e-01 
5.800000e-01 -3.219750e-01 
5.810000e-01 -3.230111e-01 
5.820000e-01 -3.240485e-01 
5.830000e-01 -3.250873e-01 
5.840000e-01 -3.261273e-01 
5.850000e-01 -3.271686e-01 
5.860000e-01 -3.282112e-01 
5.870000e-01 -3.292550e-01 
5.880000e-01 -3.303002e-01 
5.890000e-01 -3.313465e-01 
5.900000e-01 -3.323942e-01 
5.910000e-01 -3.334430e-01 
5.920000e-01 -3.344931e-01 
5.930000e-01 -3.355445e-01 
5.940000e-01 -3.365971e-01 
5.950000e-01 -3.376508e-01 
5.960000e-01 -3.387058e-01 
5.970000e-01 -3.397620e-01 
5.980000e-01 -3.408195e-01 
5.990000e-01 -3.418780e-01 
6.000000e-01 -3.429378e-01 
6.010000e-01 -3.439988e-01 
6.020000e-01 -3.450609e-01 
6.030000e-01 -3.461242e-01 
6.040000e-01 -3.471887e-01 
6.050000e-01 -3.482543e-01 
6.060000e-01 -3.493210e-01 
6.070000e-01 -3.503889e-01 
6.080000e-01 -3.514579e-01 
6.090000e-01 -3.525280e-01 
6.100000e-01 -3.535993e-01 
6.110000e-01 -3.546716e-01 
6.120000e-01 -3.557451e-01 
6.130000e-01 -3.568196e-01 
6.140000e-01 -3.578953e-01 
6.150000e-01 -3.589720e-01 
6.160000e-01 -3.600498e-01 
6.170000e-01 -3.611286e-01 
6.180000e-01 -3.622085e-01 
6.190000e-01 -3.632895e-01 
6.200000e-01 -3.643715e-01 
6.210000e-01 -3.654545e-01 
6.220000e-01 -3.665386e-01 
6.230000e-01 -3.676236e-01 
6.240000e-01 -3.687097e-01 
6.250000e-01 -3.697968e-01 
6.260000e-01 -3.708849e-01 
6.270000e-01 -3.719740e-01 
6.280000e-01 -3.730640e-01 
6.290000e-01 -3.741550e-01 
6.300000e-01 -3.752470e-01 
6.310000e-01 -3.763399e-01 
6.320000e-01 -3.774338e-01 
6.330000e-01 -3.785287e-01 
6.340000e-01 -3.796244e-01 
6.350000e-01 -3.807211e-01 
6.360000e-01 -3.818187e-01 
6.370000e-01 -3.829172e-01 
6.380000e-01 -3.840167e-01 
6.390000e-01 -3.851170e-01 
6.400000e-01 -3.862181e-01 
6.410000e-01 -3.873202e-01 
6.420000e-01 -3.884231e-01 
6.430000e-01 -3.895269e-01 
6.440000e-01 -3.906316e-01 
6.450000e-01 -3.917371e-01 
6.460000e-01 -3.928434e-01 
6.470000e-01 -3.939505e-01 
6.480000e-01 -3.950585e-01 
6.490000e-01 -3.961672e-01 
6.500000e-01 -3.972768e-01 
6.510000e-01 -3.983872e-01 
6.520000e-01 -3.994983e-01 
6.530000e-01 -4.006102e-01 
6.540000e-01 -4.017229e-01 
6.550000e-01 -4.028363e-01 
6.560000e-01 -4.039505e-01 
6.570000e-01 -4.050655e-01 
6.580000e-01 -4.061811e-01 
6.590000e-01 -4.072975e-01 
6.600000e-01 -4.084146e-01 
6.610000e-01 -4.095324e-01 
6.620000e-01 -4.106509e-01 
6.630000e-01 -4.117700e-01 
6.640000e-01 -4.128899e-01 
6.650000e-01 -4.140104e-01 
6.660000e-01 -4.151316e-01 
6.670000e-01 -4.162534e-01 
6.680000e-01 -4.173759e-01 
6.690000e-01 -4.184990e-01 
6.700000e-01 -4.196227e-01 
6.710000e-01 -4.207470e-01 
6.720000e-01 -4.218720e-01 
6.730000e-01 -4.229975e-01 
6.740000e-01 -4.241236e-01 
6.750000e-01 -4.252503e-01 
6.760000e-01 -4.263776e-01 
6.770000e-01 -4.275054e-01 
6.780000e-01 -4.286338e-01 
6.790000e-01 -4.297627e-01 
6.800000e-01 -4.308921e-01 
6.810000e-01 -4.320221e-01 
6.820000e-01 -4.331525e-01 
6.830000e-01 -4.342835e-01 
6.840000e-01 -4.354149e-01 
6.850000e-01 -4.365469e-01 
6.860000e-01 -4.376793e-01 
6.870000e-01 -4.388121e-01 
6.880000e-01 -4.399455e-01 
6.890000e-01 -4.410792e-01 
6.900000e-01 -4.422134e-01 
6.910000e-01 -4.433480e-01 
6.920000e-01 -4.444830e-01 
6.930000e-01 -4.456184e-01 
6.940000e-01 -4.467543e-01 
6.950000e-01 -4.478905e-01 
6.960000e-01 -4.490270e-01 
6.970000e-01 -4.501640e-01 
6.980000e-01 -4.513012e-01 
6.990000e-01 -4.524389e-01 
7.000000e-01 -4.535768e-01 
7.010000e-01 -4.547151e-01 
7.020000e-01 -4.558537e-01 
7.030000e-01 -4.569926e-01 
7.040000e-01 -4.581317e-01 
7.050000e-01 -4.592712e-01 
7.060000e-01 -4.604109e-01 
7.070000e-01 -4.615509e-01 
7.080000e-01 -4.626911e-01 
7.090000e-01 -4.638316e-01 
7.100000e-01 -4.649723e-01 
7.110000e-01 -4.661132e-01 
7.120000e-01 -4.672544e-01 
7.130000e-01 -4.683957e-01 
7.140000e-01 -4.695372e-01 
7.150000e-01 -4.706789e-01 
7.160000e-01 -4.718207e-01 
7.170000e-01 -4.729627e-01 
7.180000e-01 -4.741049e-01 
7.190000e-01 -4.752472e-01 
7.200000e-01 -4.763896e-01 
7.210000e-01 -4.775321e-01 
7.220000e-01 -4.786747e-01 
7.230000e-01 -4.798174e-01 
7.240000e-01 -4.809602e-01 
7.250000e-01 -4.821030e-01 
7.260000e-01 -4.832459e-01 
7.270000e-01 -4.843888e-01 
7.280000e-01 -4.855318e-01 
7.290000e-01 -4.866748e-01 
7.300000e-01 -4.878179e-01 
7.310000e-01 -4.889609e-01 
7.320000e-01 -4.901039e-01 
7.330000e-01 -4.912469e-01 
7.340000e-01 -4.923898e-01 
7.350000e-01 -4.935327e-01 
7.360000e-01 -4.946756e-01 
7.370000e-01 -4.958184e-01 
7.380000e-01 -4.969611e-01 
7.390000e-01 -4.981037e-01 
7.400000e-01 -4.992463e-01 
7.410000e-01 -5.003887e-01 
7.420000e-01 -5.015310e-01 
7.430000e-01 -5.026731e-01 
7.440000e-01 -5.038151e-01 
7.450000e-01 -5.049570e-01 
7.460000e-01 -5.060987e-01 
7.470000e-01 -5.072402e-01 
7.480000e-01 -5.083815e-01 
7.490000e-01 -5.095226e-01 
7.500000e-01 -5.106635e-01 
7.510000e-01 -5.118042e-01 
7.520000e-01 -5.129446e-01 
7.530000e-01 -5.140848e-01 
7.540000e-01 -5.152247e-01 
7.550000e-01 -5.163644e-01 
7.560000e-01 -5.175038e-01 
7.570000e-01 -5.186428e-01 
7.580000e-01 -5.197816e-01 
7.590000e-01 -5.209200e-01 
7.600000e-01 -5.220581e-01 
7.610000e-01 -5.231959e-01 
7.620000e-01 -5.243333e-01 
7.630000e-01 -5.254703e-01 
7.640000e-01 -5.266070e-01 
7.650000e-01 -5.277432e-01 
7.660000e-01 -5.288791e-01 
7.670000e-01 -5.300145e-01 
7.680000e-01 -5.311495e-01 
7.690000e-01 -5.322841e-01 
7.700000e-01 -5.334182e-01 
7.710000e-01 -5.345519e-01 
7.720000e-01 -5.356850e-01 
7.730000e-01 -5.368177e-01 
7.740000e-01 -5.379499e-01 
7.750000e-01 -5.390816e-01 
7.760000e-01 -5.402127e-01 
7.770000e-01 -5.413433e-01 
7.780000e-01 -5.424734e-01 
7.790000e-01 -5.436029e-01 
7.800000e-01 -5.447318e-01 
7.810000e-01 -5.458601e-01 
7.820000e-01 -5.469878e-01 
7.830000e-01 -5.481149e-01 
7.840000e-01 -5.492414e-01 
7.850000e-01 -5.503672e-01 
7.860000e-01 -5.514924e-01 
7.870000e-01 -5.526170e-01 
7.880000e-01 -5.537408e-01 
7.890000e-01 -5.548640e-01 
7.900000e-01 -5.559864e-01 
7.910000e-01 -5.571082e-01 
7.920000e-01 -5.582292e-01 
7.930000e-01 -5.593495e-01 
7.940000e-01 -5.604690e-01 
7.950000e-01 -5.615878e-01 
7.960000e-01 -5.627057e-01 
7.970000e-01 -5.638229e-01 
7.980000e-01 -5.649393e-01 
7.990000e-01 -5.660549e-01 
8.000000e-01 -5.671696e-01 
8.010000e-01 -5.682835e-01 
8.020000e-01 -5.693966e-01 
8.030000e-01 -5.705088e-01 
8.040000e-01 -5.716201e-01 
8.050000e-01 -5.727305e-01 
8.060000e-01 -5.738400e-01 
8.070000e-01 -5.749485e-01 
8.080000e-01 -5.760562e-01 
8.090000e-01 -5.771629e-01 
8.100000e-01 -5.782686e-01 
8.110000e-01 -5.793734e-01 
8.120000e-01 -5.804771e-01 
8.130000e-01 -5.815799e-01 
8.140000e-01 -5.826817e-01 
8.150000e-01 -5.837824e-01 
8.160000e-01 -5.848821e-01 
8.170000e-01 -5.859808e-01 
8.180000e-01 -5.870784e-01 
8.190000e-01 -5.881749e-01 
8.200000e-01 -5.892703e-01 
8.210000e-01 -5.903646e-01 
8.220000e-01 -5.914578e-01 
8.230000e-01 -5.925498e-01 
8.240000e-01 -5.936408e-01 
8.250000e-01 -5.947305e-01 
8.260000e-01 -5.958191e-01 
8.270000e-01 -5.969065e-01 
8.280000e-01 -5.979927e-01 
8.290000e-01 -5.990777e-01 
8.300000e-01 -6.001614e-01 
8.310000e-01 -6.012440e-01 
8.320000e-01 -6.023252e-01 
8.330000e-01 -6.034052e-01 
8.340000e-01 -6.044840e-01 
8.350000e-01 -6.055614e-01 
8.360000e-01 -6.066375e-01 
8.370000e-01 -6.077123e-01 
8.380000e-01 -6.087858e-01 
8.390000e-01 -6.098579e-01 
8.400000e-01 -6.109287e-01 
8.410000e-01 -6.119980e-01 
8.420000e-01 -6.130660e-01 
8.430000e-01 -6.141326e-01 
8.440000e-01 -6.151978e-01 
8.450000e-01 -6.162615e-01 
8.460000e-01 -6.173238e-01 
8.470000e-01 -6.183847e-01 
8.480000e-01 -6.194440e-01 
8.490000e-01 -6.205019e-01 
8.500000e-01 -6.215583e-01 
8.510000e-01 -6.226132e-01 
8.520000e-01 -6.236665e-01 
8.530000e-01 -6.247183e-01 
8.540000e-01 -6.257685e-01 
8.550000e-01 -6.268172e-01 
8.560000e-01 -6.278643e-01 
8.570000e-01 -6.289098e-01 
8.580000e-01 -6.299537e-01 
8.590000e-01 -6.309959e-01 
8.600000e-01 -6.320366e-01 
8.610000e-01 -6.330755e-01 
8.620000e-01 -6.341128e-01 
8.630000e-01 -6.351484e-01 
8.640000e-01 -6.361824e-01 
8.650000e-01 -6.372146e-01 
8.660000e-01 -6.382451e-01 
8.670000e-01 -6.392738e-01 
8.680000e-01 -6.403008e-01 
8.690000e-01 -6.413260e-01 
8.700000e-01 -6.423495e-01 
8.710000e-01 -6.433712e-01 
8.720000e-01 -6.443910e-01 
8.730000e-01 -6.454090e-01 
8.740000e-01 -6.464252e-01 
8.750000e-01 -6.474396e-01 
8.760000e-01 -6.484521e-01 
8.770000e-01 -6.494626e-01 
8.780000e-01 -6.504714e-01 
8.790000e-01 -6.514782e-01 
8.800000e-01 -6.524830e-01 
8.810000e-01 -6.534860e-01 
8.820000e-01 -6.544869e-01 
8.830000e-01 -6.554860e-01 
8.840000e-01 -6.564830e-01 
8.850000e-01 -6.574781e-01 
8.860000e-01 -6.584711e-01 
8.870000e-01 -6.594621e-01 
8.880000e-01 -6.604511e-01 
8.890000e-01 -6.614380e-01 
8.900000e-01 -6.624229e-01 
8.910000e-01 -6.634057e-01 
8.920000e-01 -6.643864e-01 
8.930000e-01 -6.653650e-01 
8.940000e-01 -6.663414e-01 
8.950000e-01 -6.673157e-01 
8.960000e-01 -6.682879e-01 
8.970000e-01 -6.692579e-01 
8.980000e-01 -6.702257e-01 
8.990000e-01 -6.711914e-01 
9.000000e-01 -6.721548e-01 
9.010000e-01 -6.731160e-01 
9.020000e-01 -6.740749e-01 
9.030000e-01 -6.750316e-01 
9.040000e-01 -6.759861e-01 
9.050000e-01 -6.769382e-01 
9.060000e-01 -6.778881e-01 
9.070000e-01 -6.788356e-01 
9.080000e-01 -6.797809e-01 
9.090000e-01 -6.807237e-01 
9.100000e-01 -6.816643e-01 
9.110000e-01 -6.826024e-01 
9.120000e-01 -6.835382e-01 
9.130000e-01 -6.844715e-01 
9.140000e-01 -6.854025e-01 
9.150000e-01 -6.863310e-01 
9.160000e-01 -6.872571e-01 
9.170000e-01 -6.881808e-01 
9.180000e-01 -6.891019e-01 
9.190000e-01 -6.900206e-01 
9.200000e-01 -6.909368e-01 
9.210000e-01 -6.918504e-01 
9.220000e-01 -6.927615e-01 
9.230000e-01 -6.936701e-01 
9.240000e-01 -6.945761e-01 
9.250000e-01 -6.954796e-01 
9.260000e-01 -6.963804e-01 
9.270000e-01 -6.972787e-01 
9.280000e-01 -6.981743e-01 
9.290000e-01 -6.990673e-01 
9.300000e-01 -6.999577e-01 
9.310000e-01 -7.008454e-01 
9.320000e-01 -7.017304e-01 
9.330000e-01 -7.026127e-01 
9.340000e-01 -7.034924e-01 
9.350000e-01 -7.043693e-01 
9.360000e-01 -7.052434e-01 
9.370000e-01 -7.061148e-01 
9.380000e-01 -7.069835e-01 
9.390000e-01 -7.078494e-01 
9.400000e-01 -7.087124e-01 
9.410000e-01 -7.095727e-01 
9.420000e-01 -7.104302e-01 
9.430000e-01 -7.112848e-01 
9.440000e-01 -7.121365e-01 
9.450000e-01 -7.129854e-01 
9.460000e-01 -7.138314e-01 
9.470000e-01 -7.146745e-01 
9.480000e-01 -7.155147e-01 
9.490000e-01 -7.163520e-01 
9.500000e-01 -7.171863e-01 
9.510000e-01 -7.180177e-01 
9.520000e-01 -7.188461e-01 
9.530000e-01 -7.196715e-01 
9.540000e-01 -7.204939e-01 
9.550000e-01 -7.213133e-01 
9.560000e-01 -7.221297e-01 
9.570000e-01 -7.229430e-01 
9.580000e-01 -7.237533e-01 
9.590000e-01 -7.245605e-01 
9.600000e-01 -7.253646e-01 
9.610000e-01 -7.261656e-01 
9.620000e-01 -7.269635e-01 
9.630000e-01 -7.277583e-01 
9.640000e-01 -7.285499e-01 
9.650000e-01 -7.293383e-01 
9.660000e-01 -7.301236e-01 
9.670000e-01 -7.309057e-01 
9.680000e-01 -7.316846e-01 
9.690000e-01 -7.324602e-01 
9.700000e-01 -7.332326e-01 
9.710000e-01 -7.340018e-01 
9.720000e-01 -7.347677e-01 
9.730000e-01 -7.355303e-01 
9.740000e-01 -7.362897e-01 
9.750000e-01 -7.370457e-01 
9.760000e-01 -7.377984e-01 
9.770000e-01 -7.385478e-01 
9.780000e-01 -7.392938e-01 
9.790000e-01 -7.400364e-01 
9.800000e-01 -7.407757e-01 
9.810000e-01 -7.415116e-01 
9.820000e-01 -7.422440e-01 
9.830000e-01 -7.429731e-01 
9.840000e-01 -7.436987e-01 
9.850000e-01 -7.444208e-01 
9.860000e-01 -7.451395e-01 
9.870000e-01 -7.458547e-01 
9.880000e-01 -7.465664e-01 
9.890000e-01 -7.472745e-01 
9.900000e-01 -7.479792e-01 
9.910000e-01 -7.486803e-01 
9.920000e-01 -7.493779e-01 
9.930000e-01 -7.500718e-01 
9.940000e-01 -7.507622e-01 
9.950000e-01 -7.514490e-01 
9.960000e-01 -7.521322e-01 
9.970000e-01 -7.528118e-01 
9.980000e-01 -7.534877e-01 
9.990000e-01 -7.541599e-01 
1.000000e+00 -7.548285e-01 
1.001000e+00 -7.554934e-01 
1.002000e+00 -7.561546e-01 
1.003000e+00 -7.568121e-01 
1.004000e+00 -7.574658e-01 
1.005000e+00 -7.581158e-01 
1.006000e+00 -7.587620e-01 
1.007000e+00 -7.594045e-01 
1.008000e+00 -7.600432e-01 
1.009000e+00 -7.606781e-01 
1.010000e+00 -7.613091e-01 
1.011000e+00 -7.619363e-01 
1.012000e+00 -7.625597e-01 
1.013000e+00 -7.631792e-01 
1.014000e+00 -7.637949e-01 
1.015000e+00 -7.644067e-01 
1.016000e+00 -7.650145e-01 
1.017000e+00 -7.656185e-01 
1.018000e+00 -7.662185e-01 
1.019000e+00 -7.668145e-01 
1.020000e+00 -7.674066e-01 
1.021000e+00 -7.679947e-01 
1.022000e+00 -7.685789e-01 
1.023000e+00 -7.691590e-01 
1.024000e+00 -7.697351e-01 
1.025000e+00 -7.703072e-01 
1.026000e+00 -7.708753e-01 
1.027000e+00 -7.714393e-01 
1.028000e+00 -7.719992e-01 
1.029000e+00 -7.725550e-01 
1.030000e+00 -7.731067e-01 
1.031000e+00 -7.736543e-01 
1.032000e+00 -7.741978e-01 
1.033000e+00 -7.747371e-01 
1.034000e+00 -7.752723e-01 
1.035000e+00 -7.758033e-01 
1.036000e+00 -7.763301e-01 
1.037000e+00 -7.768527e-01 
1.038000e+00 -7.773711e-01 
1.039000e+00 -7.778853e-01 
1.040000e+00 -7.783952e-01 
1.041000e+00 -7.789009e-01 
1.042000e+00 -7.794023e-01 
1.043000e+00 -7.798994e-01 
1.044000e+00 -7.803922e-01 
1.045000e+00 -7.808807e-01 
1.046000e+00 -7.813649e-01 
1.047000e+00 -7.818447e-01 
1.048000e+00 -7.823202e-01 
1.049000e+00 -7.827913e-01 
1.050000e+00 -7.832581e-01 
1.051000e+00 -7.837204e-01 
1.052000e+00 -7.841783e-01 
1.053000e+00 -7.846318e-01 
1.054000e+00 -7.850809e-01 
1.055000e+00 -7.855255e-01 
1.056000e+00 -7.859657e-01 
1.057000e+00 -7.864014e-01 
1.058000e+00 -7.868326e-01 
1.059000e+00 -7.872593e-01 
1.060000e+00 -7.876814e-01 
1.061000e+00 -7.880991e-01 
1.062000e+00 -7.885122e-01 
1.063000e+00 -7.889207e-01 
1.064000e+00 -7.893246e-01 
1.065000e+00 -7.897240e-01 
1.066000e+00 -7.901188e-01 
1.067000e+00 -7.905090e-01 
1.068000e+00 -7.908945e-01 
1.069000e+00 -7.912754e-01 
1.070000e+00 -7.916516e-01 
1.071000e+00 -7.920232e-01 
1.072000e+00 -7.923901e-01 
1.073000e+00 -7.927523e-01 
1.074000e+00 -7.931098e-01 
1.075000e+00 -7.934626e-01 
1.076000e+00 -7.938106e-01 
1.077000e+00 -7.941539e-01 
1.078000e+00 -7.944925e-01 
1.079000e+00 -7.948262e-01 
1.080000e+00 -7.951552e-01 
1.081000e+00 -7.954794e-01 
1.082000e+00 -7.957988e-01 
1.083000e+00 -7.961133e-01 
1.084000e+00 -7.964230e-01 
1.085000e+00 -7.967279e-01 
1.086000e+00 -7.970279e-01 
1.087000e+00 -7.973230e-01 
1.088000e+00 -7.976132e-01 
1.089000e+00 -7.978986e-01 
1.090000e+00 -7.981790e-01 
1.091000e+00 -7.984544e-01 
1.092000e+00 -7.987250e-01 
1.093000e+00 -7.989906e-01 
1.094000e+00 -7.992512e-01 
1.095000e+00 -7.995068e-01 
1.096000e+00 -7.997575e-01 
1.097000e+00 -8.000031e-01 
1.098000e+00 -8.002437e-01 
1.099000e+00 -8.004793e-01 
1.100000e+00 -8.007098e-01 
1.101000e+00 -8.009353e-01 
1.102000e+00 -8.011558e-01 
1.103000e+00 -8.013711e-01 
1.104000e+00 -8.015813e-01 
1.105000e+00 -8.017865e-01 
1.106000e+00 -8.019865e-01 
1.107000e+00 -8.021814e-01 
1.108000e+00 -8.023712e-01 
1.109000e+00 -8.025557e-01 
1.110000e+00 -8.027352e-01 
1.111000e+00 -8.029094e-01 
1.112000e+00 -8.030785e-01 
1.113000e+00 -8.032423e-01 
1.114000e+00 -8.034009e-01 
1.115000e+00 -8.035543e-01 
1.116000e+00 -8.037025e-01 
1.117000e+00 -8.038454e-01 
1.118000e+00 -8.039830e-01 
1.119000e+00 -8.041154e-01 
1.120000e+00 -8.042425e-01 
1.121000e+00 -8.043643e-01 
1.122000e+00 -8.044807e-01 
1.123000e+00 -8.045918e-01 
1.124000e+00 -8.046976e-01 
1.125000e+00 -8.047981e-01 
1.126000e+00 -8.048932e-01 
1.127000e+00 -8.049829e-01 
1.128000e+00 -8.050672e-01 
1.129000e+00 -8.051461e-01 
1.130000e+00 -8.052197e-01 
1.131000e+00 -8.052878e-01 
1.132000e+00 -8.053505e-01 
1.133000e+00 -8.054077e-01 
1.134000e+00 -8.054595e-01 
1.135000e+00 -8.055058e-01 
1.136000e+00 -8.055466e-01 
1.137000e+00 -8.055819e-01 
1.138000e+00 -8.056118e-01 
1.139000e+00 -8.056361e-01 
1.140000e+00 -8.056549e-01 
1.141000e+00 -8.056682e-01 
1.142000e+00 -8.056759e-01 
1.143000e+00 -8.056781e-01 
1.144000e+00 -8.056747e-01 
1.145000e+00 -8.056657e-01 
1.146000e+00 -8.056512e-01 
1.147000e+00 -8.056310e-01 
1.148000e+00 -8.056052e-01 
1.149000e+00 -8.055738e-01 
1.150000e+00 -8.055368e-01 
1.151000e+00 -8.054941e-01 
1.152000e+00 -8.054458e-01 
1.153000e+00 -8.053918e-01 
1.154000e+00 -8.053321e-01 
1.155000e+00 -8.052667e-01 
1.156000e+00 -8.051956e-01 
1.157000e+00 -8.051189e-01 
1.158000e+00 -8.050364e-01 
1.159000e+00 -8.049481e-01 
1.160000e+00 -8.048541e-01 
1.161000e+00 -8.047544e-01 
1.162000e+00 -8.046489e-01 
1.163000e+00 -8.045377e-01 
1.164000e+00 -8.044206e-01 
1.165000e+00 -8.042978e-01 
1.166000e+00 -8.041691e-01 
1.167000e+00 -8.040347e-01 
1.168000e+00 -8.038944e-01 
1.169000e+00 -8.037483e-01 
1.170000e+00 -8.035963e-01 
1.171000e+00 -8.034385e-01 
1.172000e+00 -8.032748e-01 
1.173000e+00 -8.031052e-01 
1.174000e+00 -8.029298e-01 
1.175000e+00 -8.027484e-01 
1.176000e+00 -8.025612e-01 
1.177000e+00 -8.023680e-01 
1.178000e+00 -8.021689e-01 
1.179000e+00 -8.019639e-01 
1.180000e+00 -8.017530e-01 
1.181000e+00 -8.015360e-01 
1.182000e+00 -8.013131e-01 
1.183000e+00 -8.010843e-01 
1.184000e+00 -8.008494e-01 
1.185000e+00 -8.006086e-01 
1.186000e+00 -8.003618e-01 
1.187000e+00 -8.001089e-01 
1.188000e+00 -7.998500e-01 
1.189000e+00 -7.995851e-01 
1.190000e+00 -7.993142e-01 
1.191000e+00 -7.990372e-01 
1.192000e+00 -7.987541e-01 
1.193000e+00 -7.984650e-01 
1.194000e+00 -7.981698e-01 
1.195000e+00 -7.978686e-01 
1.196000e+00 -7.975612e-01 
1.197000e+00 -7.972477e-01 
1.198000e+00 -7.969281e-01 
1.199000e+00 -7.966024e-01 
1.200000e+00 -7.962706e-01 
1.201000e+00 -7.959326e-01 
1.202000e+00 -7.955884e-01 
1.203000e+00 -7.952382e-01 
1.204000e+00 -7.948817e-01 
1.205000e+00 -7.945191e-01 
1.206000e+00 -7.941503e-01 
1.207000e+00 -7.937753e-01 
1.208000e+00 -7.933941e-01 
1.209000e+00 -7.930067e-01 
1.210000e+00 -7.926131e-01 
1.211000e+00 -7.922132e-01 
1.212000e+00 -7.918071e-01 
1.213000e+00 -7.913948e-01 
1.214000e+00 -7.909762e-01 
1.215000e+00 -7.905514e-01 
1.216000e+00 -7.901203e-01 
1.217000e+00 -7.896830e-01 
1.218000e+00 -7.892393e-01 
1.219000e+00 -7.887894e-01 
1.220000e+00 -7.883332e-01 
1.221000e+00 -7.878706e-01 
1.222000e+00 -7.874018e-01 
1.223000e+00 -7.869266e-01 
1.224000e+00 -7.864451e-01 
1.225000e+00 -7.859573e-01 
1.226000e+00 -7.854631e-01 
1.227000e+00 -7.849626e-01 
1.228000e+00 -7.844557e-01 
1.229000e+00 -7.839425e-01 
1.230000e+00 -7.834228e-01 
1.231000e+00 -7.828968e-01 
1.232000e+00 -7.823645e-01 
1.233000e+00 -7.818257e-01 
1.234000e+00 -7.812805e-01 
1.235000e+00 -7.807289e-01 
1.236000e+00 -7.801709e-01 
1.237000e+00 -7.796065e-01 
1.238000e+00 -7.790356e-01 
1.239000e+00 -7.784583e-01 
1.240000e+00 -7.778746e-01 
1.241000e+00 -7.772844e-01 
1.242000e+00 -7.766877e-01 
1.243000e+00 -7.760846e-01 
1.244000e+00 -7.754750e-01 
1.245000e+00 -7.748590e-01 
1.246000e+00 -7.742364e-01 
1.247000e+00 -7.736074e-01 
1.248000e+00 -7.729719e-01 
1.249000e+00 -7.723298e-01 
1.250000e+00 -7.716813e-01 
1.251000e+00 -7.710263e-01 
1.252000e+00 -7.703647e-01 
1.253000e+00 -7.696966e-01 
1.254000e+00 -7.690220e-01 
1.255000e+00 -7.683408e-01 
1.256000e+00 -7.676531e-01 
1.257000e+00 -7.669588e-01 
1.258000e+00 -7.662580e-01 
1.259000e+00 -7.655506e-01 
1.260000e+00 -7.648366e-01 
1.261000e+00 -7.641161e-01 
1.262000e+00 -7.633890e-01 
1.263000e+00 -7.626553e-01 
1.264000e+00 -7.619150e-01 
1.265000e+00 -7.611681e-01 
1.266000e+00 -7.604146e-01 
1.267000e+00 -7.596546e-01 
1.268000e+00 -7.588879e-01 
1.269000e+00 -7.581145e-01 
1.270000e+00 -7.573346e-01 
1.271000e+00 -7.565480e-01 
1.272000e+00 -7.557548e-01 
1.273000e+00 -7.549550e-01 
1.274000e+00 -7.541485e-01 
1.275000e+00 -7.533354e-01 
1.276000e+00 -7.525156e-01 
1.277000e+00 -7.516892e-01 
1.278000e+00 -7.508561e-01 
1.279000e+00 -7.500163e-01 
1.280000e+00 -7.491699e-01 
1.281000e+00 -7.483168e-01 
1.282000e+00 -7.474570e-01 
1.283000e+00 -7.465905e-01 
1.284000e+00 -7.457174e-01 
1.285000e+00 -7.448375e-01 
1.286000e+00 -7.439510e-01 
1.287000e+00 -7.430577e-01 
1.288000e+00 -7.421578e-01 
1.289000e+00 -7.412511e-01 
1.290000e+00 -7.403377e-01 
1.291000e+00 -7.394177e-01 
1.292000e+00 -7.384908e-01 
1.293000e+00 -7.375573e-01 
1.294000e+00 -7.366170e-01 
1.295000e+00 -7.356701e-01 
1.296000e+00 -7.347163e-01 
1.297000e+00 -7.337559e-01 
1.298000e+00 -7.327887e-01 
1.299000e+00 -7.318147e-01 
1.300000e+00 -7.308340e-01 
1.301000e+00 -7.298465e-01 
1.302000e+00 -7.288523e-01 
1.303000e+00 -7.278514e-01 
1.304000e+00 -7.268436e-01 
1.305000e+00 -7.258291e-01 
1.306000e+00 -7.248079e-01 
1.307000e+00 -7.237798e-01 
1.308000e+00 -7.227450e-01 
1.309000e+00 -7.217035e-01 
1.310000e+00 -7.206551e-01 
1.311000e+00 -7.196000e-01 
1.312000e+00 -7.185380e-01 
1.313000e+00 -7.174693e-01 
1.314000e+00 -7.163938e-01 
1.315000e+00 -7.153115e-01 
1.316000e+00 -7.142225e-01 
1.317000e+00 -7.131266e-01 
1.318000e+00 -7.120239e-01 
1.319000e+00 -7.109144e-01 
1.320000e+00 -7.097982e-01 
1.321000e+00 -7.086751e-01 
1.322000e+00 -7.075452e-01 
1.323000e+00 -7.064085e-01 
1.324000e+00 -7.052650e-01 
1.325000e+00 -7.041147e-01 
1.326000e+00 -7.029575e-01 
1.327000e+00 -7.017936e-01 
1.328000e+00 -7.006228e-01 
1.329000e+00 -6.994453e-01 
1.330000e+00 -6.982609e-01 
1.331000e+00 -6.970696e-01 
1.332000e+00 -6.958716e-01 
1.333000e+00 -6.946667e-01 
1.334000e+00 -6.934551e-01 
1.335000e+00 -6.922365e-01 
1.336000e+00 -6.910112e-01 
1.337000e+00 -6.897790e-01 
1.338000e+00 -6.885401e-01 
1.339000e+00 -6.872942e-01 
1.340000e+00 -6.860416e-01 
1.341000e+00 -6.847821e-01 
1.342000e+00 -6.835158e-01 
1.343000e+00 -6.822427e-01 
1.344000e+00 -6.809627e-01 
1.345000e+00 -6.796759e-01 
1.346000e+00 -6.783822e-01 
1.347000e+00 -6.770818e-01 
1.348000e+00 -6.757745e-01 
1.349000e+00 -6.744603e-01 
1.350000e+00 -6.731394e-01 
1.351000e+00 -6.718116e-01 
1.352000e+00 -6.704769e-01 
1.353000e+00 -6.691355e-01 
1.354000e+00 -6.677872e-01 
1.355000e+00 -6.664320e-01 
1.356000e+00 -6.650701e-01 
1.357000e+00 -6.637013e-01 
1.358000e+00 -6.623257e-01 
1.359000e+00 -6.609432e-01 
1.360000e+00 -6.595539e-01 
1.361000e+00 -6.581578e-01 
1.362000e+00 -6.567548e-01 
1.363000e+00 -6.553451e-01 
1.364000e+00 -6.539285e-01 
1.365000e+00 -6.525050e-01 
1.366000e+00 -6.510748e-01 
1.367000e+00 -6.496377e-01 
1.368000e+00 -6.481938e-01 
1.369000e+00 -6.467431e-01 
1.370000e+00 -6.452856e-01 
1.371000e+00 -6.438212e-01 
1.372000e+00 -6.423500e-01 
1.373000e+00 -6.408721e-01 
1.374000e+00 -6.393873e-01 
1.375000e+00 -6.378956e-01 
1.376000e+00 -6.363972e-01 
1.377000e+00 -6.348920e-01 
1.378000e+00 -6.333799e-01 
1.379000e+00 -6.318611e-01 
1.380000e+00 -6.303354e-01 
1.381000e+00 -6.288030e-01 
1.382000e+00 -6.272637e-01 
1.383000e+00 -6.257177e-01 
1.384000e+00 -6.241649e-01 
1.385000e+00 -6.226052e-01 
1.386000e+00 -6.210388e-01 
1.387000e+00 -6.194656e-01 
1.388000e+00 -6.178856e-01 
1.389000e+00 -6.162988e-01 
1.390000e+00 -6.147053e-01 
1.391000e+00 -6.131050e-01 
1.392000e+00 -6.114978e-01 
1.393000e+00 -6.098840e-01 
1.394000e+00 -6.082633e-01 
1.395000e+00 -6.066359e-01 
1.396000e+00 -6.050018e-01 
1.397000e+00 -6.033608e-01 
1.398000e+00 -6.017132e-01 
1.399000e+00 -6.000587e-01 
1.400000e+00 -5.983976e-01 
1.401000e+00 -5.967296e-01 
1.402000e+00 -5.950550e-01 
1.403000e+00 -5.933736e-01 
1.404000e+00 -5.916854e-01 
1.405000e+00 -5.899906e-01 
1.406000e+00 -5.882890e-01 
1.407000e+00 -5.865807e-01 
1.408000e+00 -5.848657e-01 
1.409000e+00 -5.831439e-01 
1.410000e+00 -5.814155e-01 
1.411000e+00 -5.796803e-01 
1.412000e+00 -5.779385e-01 
1.413000e+00 -5.761899e-01 
1.414000e+00 -5.744347e-01 
1.415000e+00 -5.726727e-01 
1.416000e+00 -5.709041e-01 
1.417000e+00 -5.691288e-01 
1.418000e+00 -5.673468e-01 
1.419000e+00 -5.655582e-01 
1.420000e+00 -5.637629e-01 
1.421000e+00 -5.619609e-01 
1.422000e+00 -5.601523e-01 
1.423000e+00 -5.583371e-01 
1.424000e+00 -5.565152e-01 
1.425000e+00 -5.546866e-01 
1.426000e+00 -5.528514e-01 
1.427000e+00 -5.510096e-01 
1.428000e+00 -5.491612e-01 
1.429000e+00 -5.473062e-01 
1.430000e+00 -5.454445e-01 
1.431000e+00 -5.435762e-01 
1.432000e+00 -5.417014e-01 
1.433000e+00 -5.398199e-01 
1.434000e+00 -5.379319e-01 
1.435000e+00 -5.360373e-01 
1.436000e+00 -5.341361e-01 
1.437000e+00 -5.322283e-01 
1.438000e+00 -5.303140e-01 
1.439000e+00 -5.283931e-01 
1.440000e+00 -5.264656e-01 
1.441000e+00 -5.245316e-01 
1.442000e+00 -5.225911e-01 
1.443000e+00 -5.206441e-01 
1.444000e+00 -5.186905e-01 
1.445000e+00 -5.167304e-01 
1.446000e+00 -5.147638e-01 
1.447000e+00 -5.127906e-01 
1.448000e+00 -5.108110e-01 
1.449000e+00 -5.088249e-01 
1.450000e+00 -5.068323e-01 
1.451000e+00 -5.048333e-01 
1.452000e+00 -5.028277e-01 
1.453000e+00 -5.008157e-01 
1.454000e+00 -4.987973e-01 
1.455000e+00 -4.967724e-01 
1.456000e+00 -4.947411e-01 
1.457000e+00 -4.927033e-01 
1.458000e+00 -4.906591e-01 
1.459000e+00 -4.886085e-01 
1.460000e+00 -4.865515e-01 
1.461000e+00 -4.844881e-01 
1.462000e+00 -4.824182e-01 
1.463000e+00 -4.803420e-01 
1.464000e+00 -4.782595e-01 
1.465000e+00 -4.761705e-01 
1.466000e+00 -4.740752e-01 
1.467000e+00 -4.719736e-01 
1.468000e+00 -4.698656e-01 
1.469000e+00 -4.677512e-01 
1.470000e+00 -4.656306e-01 
1.471000e+00 -4.635036e-01 
1.472000e+00 -4.613703e-01 
1.473000e+00 -4.592307e-01 
1.474000e+00 -4.570849e-01 
1.475000e+00 -4.549327e-01 
1.476000e+00 -4.527743e-01 
1.477000e+00 -4.506096e-01 
1.478000e+00 -4.484386e-01 
1.479000e+00 -4.462614e-01 
1.480000e+00 -4.440780e-01 
1.481000e+00 -4.418883e-01 
1.482000e+00 -4.396924e-01 
1.483000e+00 -4.374903e-01 
1.484000e+00 -4.352820e-01 
1.485000e+00 -4.330676e-01 
1.486000e+00 -4.308469e-01 
1.487000e+00 -4.286201e-01 
1.488000e+00 -4.263871e-01 
1.489000e+00 -4.241479e-01 
1.490000e+00 -4.219027e-01 
1.491000e+00 -4.196513e-01 
1.492000e+00 -4.173937e-01 
1.493000e+00 -4.151301e-01 
1.494000e+00 -4.128603e-01 
1.495000e+00 -4.105845e-01 
1.496000e+00 -4.083026e-01 
1.497000e+00 -4.060146e-01 
1.498000e+00 -4.037206e-01 
1.499000e+00 -4.014205e-01 
1.500000e+00 -3.991144e-01 
1.501000e+00 -3.968023e-01 
1.502000e+00 -3.944841e-01 
1.503000e+00 -3.921600e-01 
1.504000e+00 -3.898298e-01 
1.505000e+00 -3.874937e-01 
1.506000e+00 -3.851516e-01 
1.507000e+00 -3.828036e-01 
1.508000e+00 -3.804496e-01 
1.509000e+00 -3.780896e-01 
1.510000e+00 -3.757238e-01 
1.511000e+00 -3.733520e-01 
1.512000e+00 -3.709743e-01 
1.513000e+00 -3.685908e-01 
1.514000e+00 -3.662013e-01 
1.515000e+00 -3.638060e-01 
1.516000e+00 -3.614049e-01 
1.517000e+00 -3.589979e-01 
1.518000e+00 -3.565850e-01 
1.519000e+00 -3.541664e-01 
1.520000e+00 -3.517419e-01 
1.521000e+00 -3.493117e-01 
1.522000e+00 -3.468757e-01 
1.523000e+00 -3.444339e-01 
1.524000e+00 -3.419863e-01 
1.525000e+00 -3.395330e-01 
1.526000e+00 -3.370740e-01 
1.527000e+00 -3.346093e-01 
1.528000e+00 -3.321388e-01 
1.529000e+00 -3.296627e-01 
1.530000e+00 -3.271809e-01 
1.531000e+00 -3.246934e-01 
1.532000e+00 -3.222003e-01 
1.533000e+00 -3.197015e-01 
1.534000e+00 -3.171971e-01 
1.535000e+00 -3.146871e-01 
1.536000e+00 -3.121715e-01 
1.537000e+00 -3.096503e-01 
1.538000e+00 -3.071235e-01 
1.539000e+00 -3.045912e-01 
1.540000e+00 -3.020533e-01 
1.541000e+00 -2.995099e-01 
1.542000e+00 -2.969609e-01 
1.543000e+00 -2.944065e-01 
1.544000e+00 -2.918466e-01 
1.545000e+00 -2.892812e-01 
1.546000e+00 -2.867103e-01 
1.547000e+00 -2.841340e-01 
1.548000e+00 -2.815523e-01 
1.549000e+00 -2.789651e-01 
1.550000e+00 -2.763726e-01 
1.551000e+00 -2.737746e-01 
1.552000e+00 -2.711713e-01 
1.553000e+00 -2.685626e-01 
1.554000e+00 -2.659486e-01 
1.555000e+00 -2.633292e-01 
1.556000e+00 -2.607045e-01 
1.557000e+00 -2.580745e-01 
1.558000e+00 -2.554392e-01 
1.559000e+00 -2.527987e-01 
1.560000e+00 -2.501529e-01 
1.561000e+00 -2.475018e-01 
1.562000e+00 -2.448455e-01 
1.563000e+00 -2.421841e-01 
1.564000e+00 -2.395174e-01 
1.565000e+00 -2.368455e-01 
1.566000e+00 -2.341685e-01 
1.567000e+00 -2.314863e-01 
1.568000e+00 -2.287990e-01 
1.569000e+00 -2.261065e-01 
1.570000e+00 -2.234090e-01 
1.571000e+00 -2.207064e-01 
1.572000e+00 -2.179987e-01 
1.573000e+00 -2.152859e-01 
1.574000e+00 -2.125681e-01 
1.575000e+00 -2.098453e-01 
1.576000e+00 -2.071175e-01 
1.577000e+00 -2.043847e-01 
1.578000e+00 -2.016469e-01 
1.579000e+00 -1.989042e-01 
1.580000e+00 -1.961565e-01 
1.581000e+00 -1.934039e-01 
1.582000e+00 -1.906464e-01 
1.583000e+00 -1.878840e-01 
1.584000e+00 -1.851167e-01 
1.585000e+00 -1.823446e-01 
1.586000e+00 -1.795676e-01 
1.587000e+00 -1.767858e-01 
1.588000e+00 -1.739992e-01 
1.589000e+00 -1.712078e-01 
1.590000e+00 -1.684116e-01 
1.591000e+00 -1.656107e-01 
1.592000e+00 -1.628050e-01 
1.593000e+00 -1.599946e-01 
1.594000e+00 -1.571795e-01 
1.595000e+00 -1.543598e-01 
1.596000e+00 -1.515353e-01 
1.597000e+00 -1.487062e-01 
1.598000e+00 -1.458725e-01 
1.599000e+00 -1.430341e-01 
1.600000e+00 -1.401912e-01 
1.601000e+00 -1.373437e-01 
1.602000e+00 -1.344916e-01 
1.603000e+00 -1.316350e-01 
1.604000e+00 -1.287738e-01 
1.605000e+00 -1.259081e-01 
1.606000e+00 -1.230380e-01 
1.607000e+00 -1.201634e-01 
1.608000e+00 -1.172843e-01 
1.609000e+00 -1.144008e-01 
1.610000e+00 -1.115129e-01 
1.611000e+00 -1.086205e-01 
1.612000e+00 -1.057238e-01 
1.613000e+00 -1.028228e-01 
1.614000e+00 -9.991736e-02 
1.615000e+00 -9.700763e-02 
1.616000e+00 -9.409360e-02 
1.617000e+00 -9.117528e-02 
1.618000e+00 -8.825270e-02 
1.619000e+00 -8.532587e-02 
1.620000e+00 -8.239481e-02 
1.621000e+00 -7.945954e-02 
1.622000e+00 -7.652008e-02 
1.623000e+00 -7.357646e-02 
1.624000e+00 -7.062868e-02 
1.625000e+00 -6.767677e-02 
1.626000e+00 -6.472075e-02 
1.627000e+00 -6.176064e-02 
1.628000e+00 -5.879645e-02 
1.629000e+00 -5.582821e-02 
1.630000e+00 -5.285594e-02 
1.631000e+00 -4.987965e-02 
1.632000e+00 -4.689937e-02 
1.633000e+00 -4.391511e-02 
1.634000e+00 -4.092690e-02 
1.635000e+00 -3.793476e-02 
1.636000e+00 -3.493871e-02 
1.637000e+00 -3.193876e-02 
1.638000e+00 -2.893493e-02 
1.639000e+00 -2.592726e-02 
1.640000e+00 -2.291575e-02 
1.641000e+00 -1.990042e-02 
1.642000e+00 -1.688131e-02 
1.643000e+00 -1.385843e-02 
1.644000e+00 -1.083179e-02 
1.645000e+00 -7.801425e-03 
1.646000e+00 -4.767350e-03 
1.647000e+00 -1.729586e-03 
1.648000e+00 1.311846e-03 
1.649000e+00 4.356924e-03 
1.650000e+00 7.405629e-03 
1.651000e+00 1.045794e-02 
1.652000e+00 1.351383e-02 
1.653000e+00 1.657329e-02 
1.654000e+00 1.963629e-02 
1.655000e+00 2.270281e-02 
1.656000e+00 2.577282e-02 
1.657000e+00 2.884632e-02 
1.658000e+00 3.192327e-02 
1.659000e+00 3.500366e-02 
1.660000e+00 3.808746e-02 
1.661000e+00 4.117465e-02 
1.662000e+00 4.426521e-02 
1.663000e+00 4.735912e-02 
1.664000e+00 5.045636e-02 
1.665000e+00 5.355690e-02 
1.666000e+00 5.666072e-02 
1.667000e+00 5.976781e-02 
1.668000e+00 6.287814e-02 
1.669000e+00 6.599168e-02 
1.670000e+00 6.910841e-02 
1.671000e+00 7.222832e-02 
1.672000e+00 7.535138e-02 
1.673000e+00 7.847757e-02 
1.674000e+00 8.160687e-02 
1.675000e+00 8.473925e-02 
1.676000e+00 8.787469e-02 
1.677000e+00 9.101316e-02 
1.678000e+00 9.415466e-02 
1.679000e+00 9.729915e-02 
1.680000e+00 1.004466e-01 
1.681000e+00 1.035970e-01 
1.682000e+00 1.067503e-01 
1.683000e+00 1.099066e-01 
1.684000e+00 1.130657e-01 
1.685000e+00 1.162277e-01 
1.686000e+00 1.193925e-01 
1.687000e+00 1.225601e-01 
1.688000e+00 1.257305e-01 
1.689000e+00 1.289037e-01 
1.690000e+00 1.320796e-01 
1.691000e+00 1.352582e-01 
1.692000e+00 1.384395e-01 
1.693000e+00 1.416235e-01 
1.694000e+00 1.448102e-01 
1.695000e+00 1.479995e-01 
1.696000e+00 1.511913e-01 
1.697000e+00 1.543858e-01 
1.698000e+00 1.575828e-01 
1.699000e+00 1.607823e-01 
1.700000e+00 1.639844e-01 
1.701000e+00 1.671889e-01 
1.702000e+00 1.703959e-01 
1.703000e+00 1.736053e-01 
1.704000e+00 1.768171e-01 
1.705000e+00 1.800314e-01 
1.706000e+00 1.832479e-01 
1.707000e+00 1.864669e-01 
1.708000e+00 1.896881e-01 
1.709000e+00 1.929116e-01 
1.710000e+00 1.961375e-01 
1.711000e+00 1.993655e-01 
1.712000e+00 2.025958e-01 
1.713000e+00 2.058282e-01 
1.714000e+00 2.090628e-01 
1.715000e+00 2.122996e-01 
1.716000e+00 2.155385e-01 
1.717000e+00 2.187795e-01 
1.718000e+00 2.220226e-01 
1.719000e+00 2.252677e-01 
1.720000e+00 2.285148e-01 
1.721000e+00 2.317640e-01 
1.722000e+00 2.350151e-01 
1.723000e+00 2.382681e-01 
1.724000e+00 2.415231e-01 
1.725000e+00 2.447800e-01 
1.726000e+00 2.480388e-01 
1.727000e+00 2.512994e-01 
1.728000e+00 2.545618e-01 
1.729000e+00 2.578260e-01 
1.730000e+00 2.610920e-01 
1.731000e+00 2.643598e-01 
1.732000e+00 2.676293e-01 
1.733000e+00 2.709004e-01 
1.734000e+00 2.741733e-01 
1.735000e+00 2.774478e-01 
1.736000e+00 2.807239e-01 
1.737000e+00 2.840016e-01 
1.738000e+00 2.872809e-01 
1.739000e+00 2.905618e-01 
1.740000e+00 2.938441e-01 
1.741000e+00 2.971280e-01 
1.742000e+00 3.004133e-01 
1.743000e+00 3.037001e-01 
1.744000e+00 3.069883e-01 
1.745000e+00 3.102778e-01 
1.746000e+00 3.135688e-01 
1.747000e+00 3.168611e-01 
1.748000e+00 3.201547e-01 
1.749000e+00 3.234496e-01 
1.750000e+00 3.267457e-01 
1.751000e+00 3.300431e-01 
1.752000e+00 3.333417e-01 
1.753000e+00 3.366415e-01 
1.754000e+00 3.399425e-01 
1.755000e+00 3.432446e-01 
1.756000e+00 3.465478e-01 
1.757000e+00 3.498520e-01 
1.758000e+00 3.531574e-01 
1.759000e+00 3.564637e-01 
1.760000e+00 3.597711e-01 
1.761000e+00 3.630794e-01 
1.762000e+00 3.663887e-01 
1.763000e+00 3.696989e-01 
1.764000e+00 3.730100e-01 
1.765000e+00 3.763220e-01 
1.766000e+00 3.796348e-01 
1.767000e+00 3.829485e-01 
1.768000e+00 3.862629e-01 
1.769000e+00 3.895781e-01 
1.770000e+00 3.928940e-01 
1.771000e+00 3.962107e-01 
1.772000e+00 3.995280e-01 
1.773000e+00 4.028460e-01 
1.774000e+00 4.061646e-01 
1.775000e+00 4.094838e-01 
1.776000e+00 4.128036e-01 
1.777000e+00 4.161240e-01 
1.778000e+00 4.194448e-01 
1.779000e+00 4.227662e-01 
1.780000e+00 4.260880e-01 
1.781000e+00 4.294103e-01 
1.782000e+00 4.327330e-01 
1.783000e+00 4.360561e-01 
1.784000e+00 4.393795e-01 
1.785000e+00 4.427033e-01 
1.786000e+00 4.460274e-01 
1.787000e+00 4.493517e-01 
1.788000e+00 4.526763e-01 
1.789000e+00 4.560012e-01 
1.790000e+00 4.593262e-01 
1.791000e+00 4.626514e-01 
1.792000e+00 4.659767e-01 
1.793000e+00 4.693022e-01 
1.794000e+00 4.726277e-01 
1.795000e+00 4.759534e-01 
1.796000e+00 4.792790e-01 
1.797000e+00 4.826046e-01 
1.798000e+00 4.859303e-01 
1.799000e+00 4.892558e-01 
1.800000e+00 4.925813e-01 
1.801000e+00 4.959067e-01 
1.802000e+00 4.992320e-01 
1.803000e+00 5.025571e-01 
1.804000e+00 5.058820e-01 
1.805000e+00 5.092067e-01 
1.806000e+00 5.125312e-01 
1.807000e+00 5.158554e-01 
1.808000e+00 5.191793e-01 
1.809000e+00 5.225028e-01 
1.810000e+00 5.258260e-01 
1.811000e+00 5.291489e-01 
1.812000e+00 5.324713e-01 
1.813000e+00 5.357933e-01 
1.814000e+00 5.391148e-01 
1.815000e+00 5.424358e-01 
1.816000e+00 5.457563e-01 
1.817000e+00 5.490762e-01 
1.818000e+00 5.523956e-01 
1.819000e+00 5.557144e-01 
1.820000e+00 5.590325e-01 
1.821000e+00 5.623500e-01 
1.822000e+00 5.656667e-01 
1.823000e+00 5.689828e-01 
1.824000e+00 5.722981e-01 
1.825000e+00 5.756127e-01 
1.826000e+00 5.789264e-01 
1.827000e+00 5.822393e-01 
1.828000e+00 5.855514e-01 
1.829000e+00 5.888625e-01 
1.830000e+00 5.921728e-01 
1.831000e+00 5.954821e-01 
1.832000e+00 5.987904e-01 
1.833000e+00 6.020978e-01 
1.834000e+00 6.054041e-01 
1.835000e+00 6.087093e-01 
1.836000e+00 6.120135e-01 
1.837000e+00 6.153165e-01 
1.838000e+00 6.186184e-01 
1.839000e+00 6.219192e-01 
1.840000e+00 6.252187e-01 
1.841000e+00 6.285170e-01 
1.842000e+00 6.318141e-01 
1.843000e+00 6.351098e-01 
1.844000e+00 6.384043e-01 
1.845000e+00 6.416974e-01 
1.846000e+00 6.449892e-01 
1.847000e+00 6.482795e-01 
1.848000e+00 6.515684e-01 
1.849000e+00 6.548559e-01 
1.850000e+00 6.581419e-01 
1.851000e+00 6.614264e-01 
1.852000e+00 6.647093e-01 
1.853000e+00 6.679907e-01 
1.854000e+00 6.712704e-01 
1.855000e+00 6.745486e-01 
1.856000e+00 6.778250e-01 
1.857000e+00 6.810998e-01 
1.858000e+00 6.843729e-01 
1.859000e+00 6.876443e-01 
1.860000e+00 6.909138e-01 
1.861000e+00 6.941816e-01 
1.862000e+00 6.974476e-01 
1.863000e+00 7.007117e-01 
1.864000e+00 7.039739e-01 
1.865000e+00 7.072342e-01 
1.866000e+00 7.104925e-01 
1.867000e+00 7.137489e-01 
1.868000e+00 7.170033e-01 
1.869000e+00 7.202556e-01 
1.870000e+00 7.235059e-01 
1.871000e+00 7.267541e-01 
1.872000e+00 7.300002e-01 
1.873000e+00 7.332442e-01 
1.874000e+00 7.364860e-01 
1.875000e+00 7.397255e-01 
1.876000e+00 7.429629e-01 
1.877000e+00 7.461980e-01 
1.878000e+00 7.494308e-01 
1.879000e+00 7.526613e-01 
1.880000e+00 7.558894e-01 
1.881000e+00 7.591152e-01 
1.882000e+00 7.623385e-01 
1.883000e+00 7.655594e-01 
1.884000e+00 7.687779e-01 
1.885000e+00 7.719939e-01 
1.886000e+00 7.752074e-01 
1.887000e+00 7.784183e-01 
1.888000e+00 7.816266e-01 
1.889000e+00 7.848324e-01 
1.890000e+00 7.880355e-01 
1.891000e+00 7.912359e-01 
1.892000e+00 7.944336e-01 
1.893000e+00 7.976287e-01 
1.894000e+00 8.008209e-01 
1.895000e+00 8.040104e-01 
1.896000e+00 8.071971e-01 
1.897000e+00 8.103810e-01 
1.898000e+00 8.135620e-01 
1.899000e+00 8.167401e-01 
1.900000e+00 8.199153e-01 
1.901000e+00 8.230875e-01 
1.902000e+00 8.262567e-01 
1.903000e+00 8.294230e-01 
1.904000e+00 8.325862e-01 
1.905000e+00 8.357463e-01 
1.906000e+00 8.389034e-01 
1.907000e+00 8.420573e-01 
1.908000e+00 8.452080e-01 
1.909000e+00 8.483556e-01 
1.910000e+00 8.515000e-01 
1.911000e+00 8.546411e-01 
1.912000e+00 8.577790e-01 
1.913000e+00 8.609136e-01 
1.914000e+00 8.640448e-01 
1.915000e+00 8.671727e-01 
1.916000e+00 8.702972e-01 
1.917000e+00 8.734183e-01 
1.918000e+00 8.765359e-01 
1.919000e+00 8.796501e-01 
1.920000e+00 8.827608e-01 
1.921000e+00 8.858680e-01 
1.922000e+00 8.889716e-01 
1.923000e+00 8.920716e-01 
1.924000e+00 8.951680e-01 
1.925000e+00 8.982608e-01 
1.926000e+00 9.013499e-01 
1.927000e+00 9.044353e-01 
1.928000e+00 9.075169e-01 
1.929000e+00 9.105948e-01 
1.930000e+00 9.136690e-01 
1.931000e+00 9.167393e-01 
1.932000e+00 9.198057e-01 
1.933000e+00 9.228683e-01 
1.934000e+00 9.259270e-01 
1.935000e+00 9.289818e-01 
1.936000e+00 9.320326e-01 
1.937000e+00 9.350794e-01 
1.938000e+00 9.381223e-01 
1.939000e+00 9.411610e-01 
1.940000e+00 9.441957e-01 
1.941000e+00 9.472263e-01 
1.942000e+00 9.502528e-01 
1.943000e+00 9.532751e-01 
1.944000e+00 9.562933e-01 
1.945000e+00 9.593072e-01 
1.946000e+00 9.623169e-01 
1.947000e+00 9.653223e-01 
1.948000e+00 9.683234e-01 
1.949000e+00 9.713202e-01 
1.950000e+00 9.743126e-01 
1.951000e+00 9.773006e-01 
1.952000e+00 9.802843e-01 
1.953000e+00 9.832634e-01 
1.954000e+00 9.862382e-01 
1.955000e+00 9.892084e-01 
1.956000e+00 9.921741e-01 
1.957000e+00 9.951352e-01 
1.958000e+00 9.980918e-01 
1.959000e+00 1.001044e+00 
1.960000e+00 1.003991e+00 
1.961000e+00 1.006934e+00 
1.962000e+00 1.009872e+00 
1.963000e+00 1.012805e+00 
1.964000e+00 1.015733e+00 
1.965000e+00 1.018657e+00 
1.966000e+00 1.021576e+00 
1.967000e+00 1.024490e+00 
1.968000e+00 1.027399e+00 
1.969000e+00 1.030304e+00 
1.970000e+00 1.033203e+00 
1.971000e+00 1.036097e+00 
1.972000e+00 1.038987e+00 
1.973000e+00 1.041871e+00 
1.974000e+00 1.044751e+00 
1.975000e+00 1.047625e+00 
1.976000e+00 1.050494e+00 
1.977000e+00 1.053359e+00 
1.978000e+00 1.056218e+00 
1.979000e+00 1.059071e+00 
1.980000e+00 1.061920e+00 
1.981000e+00 1.064764e+00 
1.982000e+00 1.067602e+00 
1.983000e+00 1.070435e+00 
1.984000e+00 1.073262e+00 
1.985000e+00 1.076085e+00 
1.986000e+00 1.078901e+00 
1.987000e+00 1.081713e+00 
1.988000e+00 1.084519e+00 
1.989000e+00 1.087320e+00 
1.990000e+00 1.090115e+00 
1.991000e+00 1.092905e+00 
1.992000e+00 1.095689e+00 
1.993000e+00 1.098467e+00 
1.994000e+00 1.101240e+00 
1.995000e+00 1.104008e+00 
1.996000e+00 1.106769e+00 
1.997000e+00 1.109526e+00 
1.998000e+00 1.112276e+00 
1.999000e+00 1.115021e+00 
2.000000e+00 1.117760e+00 
2.001000e+00 1.120493e+00 
2.002000e+00 1.123220e+00 
2.003000e+00 1.125942e+00 
2.004000e+00 1.128657e+00 
2.005000e+00 1.131367e+00 
2.006000e+00 1.134071e+00 
2.007000e+00 1.136769e+00 
2.008000e+00 1.139461e+00 
2.009000e+00 1.142147e+00 
2.010000e+00 1.144827e+00 
2.011000e+00 1.147501e+00 
2.012000e+00 1.150169e+00 
2.013000e+00 1.152831e+00 
2.014000e+00 1.155486e+00 
2.015000e+00 1.158136e+00 
2.016000e+00 1.160779e+00 
2.017000e+00 1.163416e+00 
2.018000e+00 1.166047e+00 
2.019000e+00 1.168672e+00 
2.020000e+00 1.171290e+00 
2.021000e+00 1.173902e+00 
2.022000e+00 1.176508e+00 
2.023000e+00 1.179107e+00 
2.024000e+00 1.181700e+00 
2.025000e+00 1.184287e+00 
2.026000e+00 1.186867e+00 
2.027000e+00 1.189441e+00 
2.028000e+00 1.192008e+00 
2.029000e+00 1.194568e+00 
2.030000e+00 1.197123e+00 
2.031000e+00 1.199670e+00 
2.032000e+00 1.202211e+00 
2.033000e+00 1.204745e+00 
2.034000e+00 1.207273e+00 
2.035000e+00 1.209794e+00 
2.036000e+00 1.212308e+00 
2.037000e+00 1.214816e+00 
2.038000e+00 1.217317e+00 
2.039000e+00 1.219811e+00 
2.040000e+00 1.222298e+00 
2.041000e+00 1.224778e+00 
2.042000e+00 1.227252e+00 
2.043000e+00 1.229719e+00 
2.044000e+00 1.232179e+00 
2.045000e+00 1.234631e+00 
2.046000e+00 1.237077e+00 
2.047000e+00 1.239516e+00 
2.048000e+00 1.241948e+00 
2.049000e+00 1.244373e+00 
2.050000e+00 1.246791e+00 
2.051000e+00 1.249202e+00 
2.052000e+00 1.251605e+00 
2.053000e+00 1.254002e+00 
2.054000e+00 1.256391e+00 
2.055000e+00 1.258773e+00 
2.056000e+00 1.261148e+00 
2.057000e+00 1.263516e+00 
2.058000e+00 1.265876e+00 
2.059000e+00 1.268230e+00 
2.060000e+00 1.270575e+00 
2.061000e+00 1.272914e+00 
2.062000e+00 1.275245e+00 
2.063000e+00 1.277569e+00 
2.064000e+00 1.279885e+00 
2.065000e+00 1.282194e+00 
2.066000e+00 1.284496e+00 
2.067000e+00 1.286790e+00 
2.068000e+00 1.289077e+00 
2.069000e+00 1.291356e+00 
2.070000e+00 1.293627e+00 
2.071000e+00 1.295891e+00 
2.072000e+00 1.298147e+00 
2.073000e+00 1.300396e+00 
2.074000e+00 1.302637e+00 
2.075000e+00 1.304871e+00 
2.076000e+00 1.307096e+00 
2.077000e+00 1.309314e+00 
2.078000e+00 1.311525e+00 
2.079000e+00 1.313727e+00 
2.080000e+00 1.315922e+00 
2.081000e+00 1.318109e+00 
2.082000e+00 1.320288e+00 
2.083000e+00 1.322459e+00 
2.084000e+00 1.324622e+00 
2.085000e+00 1.326778e+00 
2.086000e+00 1.328925e+00 
2.087000e+00 1.331065e+00 
2.088000e+00 1.333196e+00 
2.089000e+00 1.335320e+00 
2.090000e+00 1.337435e+00 
2.091000e+00 1.339543e+00 
2.092000e+00 1.341642e+00 
2.093000e+00 1.343733e+00 
2.094000e+00 1.345817e+00 
2.095000e+00 1.347892e+00 
2.096000e+00 1.349959e+00 
2.097000e+00 1.352017e+00 
2.098000e+00 1.354068e+00 
2.099000e+00 1.356110e+00 
2.100000e+00 1.358144e+00 
2.101000e+00 1.360170e+00 
2.102000e+00 1.362187e+00 
2.103000e+00 1.364197e+00 
2.104000e+00 1.366198e+00 
2.105000e+00 1.368190e+00 
2.106000e+00 1.370174e+00 
2.107000e+00 1.372150e+00 
2.108000e+00 1.374117e+00 
2.109000e+00 1.376076e+00 
2.110000e+00 1.378026e+00 
2.111000e+00 1.379968e+00 
2.112000e+00 1.381901e+00 
2.113000e+00 1.383826e+00 
2.114000e+00 1.385743e+00 
2.115000e+00 1.387650e+00 
2.116000e+00 1.389549e+00 
2.117000e+00 1.391440e+00 
2.118000e+00 1.393322e+00 
2.119000e+00 1.395195e+00 
2.120000e+00 1.397059e+00 
2.121000e+00 1.398915e+00 
2.122000e+00 1.400762e+00 
2.123000e+00 1.402600e+00 
2.124000e+00 1.404430e+00 
2.125000e+00 1.406251e+00 
2.126000e+00 1.408062e+00 
2.127000e+00 1.409866e+00 
2.128000e+00 1.411660e+00 
2.129000e+00 1.413445e+00 
2.130000e+00 1.415222e+00 
2.131000e+00 1.416989e+00 
2.132000e+00 1.418748e+00 
2.133000e+00 1.420497e+00 
2.134000e+00 1.422238e+00 
2.135000e+00 1.423970e+00 
2.136000e+00 1.425693e+00 
2.137000e+00 1.427406e+00 
2.138000e+00 1.429111e+00 
2.139000e+00 1.430806e+00 
2.140000e+00 1.432493e+00 
2.141000e+00 1.434170e+00 
2.142000e+00 1.435838e+00 
2.143000e+00 1.437497e+00 
2.144000e+00 1.439147e+00 
2.145000e+00 1.440788e+00 
2.146000e+00 1.442419e+00 
2.147000e+00 1.444041e+00 
2.148000e+00 1.445654e+00 
2.149000e+00 1.447258e+00 
2.150000e+00 1.448853e+00 
2.151000e+00 1.450438e+00 
2.152000e+00 1.452013e+00 
2.153000e+00 1.453580e+00 
2.154000e+00 1.455137e+00 
2.155000e+00 1.456685e+00 
2.156000e+00 1.458223e+00 
2.157000e+00 1.459752e+00 
2.158000e+00 1.461271e+00 
2.159000e+00 1.462781e+00 
2.160000e+00 1.464282e+00 
2.161000e+00 1.465773e+00 
2.162000e+00 1.467254e+00 
2.163000e+00 1.468726e+00 
2.164000e+00 1.470188e+00 
2.165000e+00 1.471641e+00 
2.166000e+00 1.473084e+00 
2.167000e+00 1.474518e+00 
2.168000e+00 1.475942e+00 
2.169000e+00 1.477356e+00 
2.170000e+00 1.478761e+00 
2.171000e+00 1.480156e+00 
2.172000e+00 1.481542e+00 
2.173000e+00 1.482917e+00 
2.174000e+00 1.484283e+00 
2.175000e+00 1.485639e+00 
2.176000e+00 1.486986e+00 
2.177000e+00 1.488322e+00 
2.178000e+00 1.489649e+00 
2.179000e+00 1.490966e+00 
2.180000e+00 1.492274e+00 
2.181000e+00 1.493571e+00 
2.182000e+00 1.494858e+00 
2.183000e+00 1.496136e+00 
2.184000e+00 1.497404e+00 
2.185000e+00 1.498662e+00 
2.186000e+00 1.499910e+00 
2.187000e+00 1.501148e+00 
2.188000e+00 1.502376e+00 
2.189000e+00 1.503594e+00 
2.190000e+00 1.504802e+00 
2.191000e+00 1.506000e+00 
2.192000e+00 1.507188e+00 
2.193000e+00 1.508366e+00 
2.194000e+00 1.509534e+00 
2.195000e+00 1.510691e+00 
2.196000e+00 1.511839e+00 
2.197000e+00 1.512977e+00 
2.198000e+00 1.514104e+00 
2.199000e+00 1.515222e+00 
2.200000e+00 1.516329e+00 
2.201000e+00 1.517426e+00 
2.202000e+00 1.518513e+00 
2.203000e+00 1.519590e+00 
2.204000e+00 1.520656e+00 
2.205000e+00 1.521713e+00 
2.206000e+00 1.522759e+00 
2.207000e+00 1.523795e+00 
2.208000e+00 1.524820e+00 
2.209000e+00 1.525835e+00 
2.210000e+00 1.526840e+00 
2.211000e+00 1.527835e+00 
2.212000e+00 1.528820e+00 
2.213000e+00 1.529794e+00 
2.214000e+00 1.530757e+00 
2.215000e+00 1.531711e+00 
2.216000e+00 1.532653e+00 
2.217000e+00 1.533586e+00 
2.218000e+00 1.534508e+00 
2.219000e+00 1.535420e+00 
2.220000e+00 1.536321e+00 
2.221000e+00 1.537212e+00 
2.222000e+00 1.538092e+00 
2.223000e+00 1.538962e+00 
2.224000e+00 1.539822e+00 
2.225000e+00 1.540671e+00 
2.226000e+00 1.541509e+00 
2.227000e+00 1.542337e+00 
2.228000e+00 1.543154e+00 
2.229000e+00 1.543961e+00 
2.230000e+00 1.544757e+00 
2.231000e+00 1.545543e+00 
2.232000e+00 1.546318e+00 
2.233000e+00 1.547083e+00 
2.234000e+00 1.547836e+00 
2.235000e+00 1.548580e+00 
2.236000e+00 1.549312e+00 
2.237000e+00 1.550034e+00 
2.238000e+00 1.550746e+00 
2.239000e+00 1.551446e+00 
2.240000e+00 1.552136e+00 
2.241000e+00 1.552815e+00 
2.242000e+00 1.553484e+00 
2.243000e+00 1.554142e+00 
2.244000e+00 1.554789e+00 
2.245000e+00 1.555425e+00 
2.246000e+00 1.556051e+00 
2.247000e+00 1.556666e+00 
2.248000e+00 1.557270e+00 
2.249000e+00 1.557863e+00 
2.250000e+00 1.558446e+00 
2.251000e+00 1.559017e+00 
2.252000e+00 1.559578e+00 
2.253000e+00 1.560128e+00 
2.254000e+00 1.560668e+00 
2.255000e+00 1.561196e+00 
2.256000e+00 1.561714e+00 
2.257000e+00 1.562220e+00 
2.258000e+00 1.562716e+00 
2.259000e+00 1.563201e+00 
2.260000e+00 1.563675e+00 
2.261000e+00 1.564138e+00 
2.262000e+00 1.564590e+00 
2.263000e+00 1.565031e+00 
2.264000e+00 1.565462e+00 
2.265000e+00 1.565881e+00 
2.266000e+00 1.566290e+00 
2.267000e+00 1.566687e+00 
2.268000e+00 1.567073e+00 
2.269000e+00 1.567449e+00 
2.270000e+00 1.567814e+00 
2.271000e+00 1.568167e+00 
2.272000e+00 1.568510e+00 
2.273000e+00 1.568841e+00 
2.274000e+00 1.569162e+00 
2.275000e+00 1.569471e+00 
2.276000e+00 1.569769e+00 
2.277000e+00 1.570057e+00 
2.278000e+00 1.570333e+00 
2.279000e+00 1.570598e+00 
2.280000e+00 1.570852e+00 
2.281000e+00 1.571095e+00 
2.282000e+00 1.571327e+00 
2.283000e+00 1.571548e+00 
2.284000e+00 1.571758e+00 
2.285000e+00 1.571957e+00 
2.286000e+00 1.572144e+00 
2.287000e+00 1.572321e+00 
2.288000e+00 1.572486e+00 
2.289000e+00 1.572640e+00 
2.290000e+00 1.572783e+00 
2.291000e+00 1.572915e+00 
2.292000e+00 1.573036e+00 
2.293000e+00 1.573145e+00 
2.294000e+00 1.573244e+00 
2.295000e+00 1.573331e+00 
2.296000e+00 1.573407e+00 
2.297000e+00 1.573472e+00 
2.298000e+00 1.573525e+00 
2.299000e+00 1.573568e+00 
2.300000e+00 1.573599e+00 
2.301000e+00 1.573619e+00 
2.302000e+00 1.573628e+00 
2.303000e+00 1.573625e+00 
2.304000e+00 1.573612e+00 
2.305000e+00 1.573587e+00 
2.306000e+00 1.573551e+00 
2.307000e+00 1.573503e+00 
2.308000e+00 1.573444e+00 
2.309000e+00 1.573375e+00 
2.310000e+00 1.573293e+00 
2.311000e+00 1.573201e+00 
2.312000e+00 1.573097e+00 
2.313000e+00 1.572982e+00 
2.314000e+00 1.572856e+00 
2.315000e+00 1.572718e+00 
2.316000e+00 1.572569e+00 
2.317000e+00 1.572409e+00 
2.318000e+00 1.572238e+00 
2.319000e+00 1.572055e+00 
2.320000e+00 1.571861e+00 
2.321000e+00 1.571655e+00 
2.322000e+00 1.571439e+00 
2.323000e+00 1.571211e+00 
2.324000e+00 1.570971e+00 
2.325000e+00 1.570721e+00 
2.326000e+00 1.570459e+00 
2.327000e+00 1.570185e+00 
2.328000e+00 1.569901e+00 
2.329000e+00 1.569605e+00 
2.330000e+00 1.569297e+00 
2.331000e+00 1.568978e+00 
2.332000e+00 1.568648e+00 
2.333000e+00 1.568307e+00 
2.334000e+00 1.567954e+00 
2.335000e+00 1.567590e+00 
2.336000e+00 1.567215e+00 
2.337000e+00 1.566828e+00 
2.338000e+00 1.566430e+00 
2.339000e+00 1.566020e+00 
2.340000e+00 1.565599e+00 
2.341000e+00 1.565167e+00 
2.342000e+00 1.564723e+00 
2.343000e+00 1.564268e+00 
2.344000e+00 1.563802e+00 
2.345000e+00 1.563324e+00 
2.346000e+00 1.562835e+00 
2.347000e+00 1.562334e+00 
2.348000e+00 1.561822e+00 
2.349000e+00 1.561299e+00 
2.350000e+00 1.560765e+00 
2.351000e+00 1.560218e+00 
2.352000e+00 1.559661e+00 
2.353000e+00 1.559092e+00 
2.354000e+00 1.558512e+00 
2.355000e+00 1.557921e+00 
2.356000e+00 1.557318e+00 
2.357000e+00 1.556703e+00 
2.358000e+00 1.556078e+00 
2.359000e+00 1.555440e+00 
2.360000e+00 1.554792e+00 
2.361000e+00 1.554132e+00 
2.362000e+00 1.553461e+00 
2.363000e+00 1.552778e+00 
2.364000e+00 1.552084e+00 
2.365000e+00 1.551379e+00 
2.366000e+00 1.550662e+00 
2.367000e+00 1.549934e+00 
2.368000e+00 1.549195e+00 
2.369000e+00 1.548444e+00 
2.370000e+00 1.547681e+00 
2.371000e+00 1.546908e+00 
2.372000e+00 1.546123e+00 
2.373000e+00 1.545326e+00 
2.374000e+00 1.544519e+00 
2.375000e+00 1.543700e+00 
2.376000e+00 1.542869e+00 
2.377000e+00 1.542027e+00 
2.378000e+00 1.541174e+00 
2.379000e+00 1.540310e+00 
2.380000e+00 1.539434e+00 
2.381000e+00 1.538546e+00 
2.382000e+00 1.537648e+00 
2.383000e+00 1.536738e+00 
2.384000e+00 1.535816e+00 
2.385000e+00 1.534884e+00 
2.386000e+00 1.533940e+00 
2.387000e+00 1.532984e+00 
2.388000e+00 1.532018e+00 
2.389000e+00 1.531040e+00 
2.390000e+00 1.530050e+00 
2.391000e+00 1.529050e+00 
2.392000e+00 1.528038e+00 
2.393000e+00 1.527014e+00 
2.394000e+00 1.525980e+00 
2.395000e+00 1.524934e+00 
2.396000e+00 1.523877e+00 
2.397000e+00 1.522808e+00 
2.398000e+00 1.521728e+00 
2.399000e+00 1.520637e+00 
2.400000e+00 1.519535e+00 
2.401000e+00 1.518421e+00 
2.402000e+00 1.517296e+00 
2.403000e+00 1.516160e+00 
2.404000e+00 1.515012e+00 
2.405000e+00 1.513853e+00 
2.406000e+00 1.512683e+00 
2.407000e+00 1.511502e+00 
2.408000e+00 1.510309e+00 
2.409000e+00 1.509105e+00 
2.410000e+00 1.507890e+00 
2.411000e+00 1.506664e+00 
2.412000e+00 1.505426e+00 
2.413000e+00 1.504178e+00 
2.414000e+00 1.502918e+00 
2.415000e+00 1.501646e+00 
2.416000e+00 1.500364e+00 
2.417000e+00 1.499070e+00 
2.418000e+00 1.497766e+00 
2.419000e+00 1.496450e+00 
2.420000e+00 1.495122e+00 
2.421000e+00 1.493784e+00 
2.422000e+00 1.492434e+00 
2.423000e+00 1.491074e+00 
2.424000e+00 1.489702e+00 
2.425000e+00 1.488319e+00 
2.426000e+00 1.486925e+00 
2.427000e+00 1.485519e+00 
2.428000e+00 1.484103e+00 
2.429000e+00 1.482675e+00 
2.430000e+00 1.481237e+00 
2.431000e+00 1.479787e+00 
2.432000e+00 1.478326e+00 
2.433000e+00 1.476854e+00 
2.434000e+00 1.475371e+00 
2.435000e+00 1.473877e+00 
2.436000e+00 1.472372e+00 
2.437000e+00 1.470856e+00 
2.438000e+00 1.469328e+00 
2.439000e+00 1.467790e+00 
2.440000e+00 1.466241e+00 
2.441000e+00 1.464680e+00 
2.442000e+00 1.463109e+00 
2.443000e+00 1.461526e+00 
2.444000e+00 1.459933e+00 
2.445000e+00 1.458329e+00 
2.446000e+00 1.456713e+00 
2.447000e+00 1.455087e+00 
2.448000e+00 1.453449e+00 
2.449000e+00 1.451801e+00 
2.450000e+00 1.450142e+00 
2.451000e+00 1.448472e+00 
2.452000e+00 1.446791e+00 
2.453000e+00 1.445099e+00 
2.454000e+00 1.443396e+00 
2.455000e+00 1.441682e+00 
2.456000e+00 1.439957e+00 
2.457000e+00 1.438222e+00 
2.458000e+00 1.436475e+00 
2.459000e+00 1.434718e+00 
2.460000e+00 1.432950e+00 
2.461000e+00 1.431171e+00 
2.462000e+00 1.429381e+00 
2.463000e+00 1.427580e+00 
2.464000e+00 1.425769e+00 
2.465000e+00 1.423947e+00 
2.466000e+00 1.422114e+00 
2.467000e+00 1.420270e+00 
2.468000e+00 1.418416e+00 
2.469000e+00 1.416550e+00 
2.470000e+00 1.414674e+00 
2.471000e+00 1.412788e+00 
2.472000e+00 1.410890e+00 
2.473000e+00 1.408982e+00 
2.474000e+00 1.407063e+00 
2.475000e+00 1.405134e+00 
2.476000e+00 1.403194e+00 
2.477000e+00 1.401243e+00 
2.478000e+00 1.399281e+00 
2.479000e+00 1.397309e+00 
2.480000e+00 1.395327e+00 
2.481000e+00 1.393333e+00 
2.482000e+00 1.391329e+00 
2.483000e+00 1.389315e+00 
2.484000e+00 1.387290e+00 
2.485000e+00 1.385254e+00 
2.486000e+00 1.383208e+00 
2.487000e+00 1.381152e+00 
2.488000e+00 1.379085e+00 
2.489000e+00 1.377007e+00 
2.490000e+00 1.374919e+00 
2.491000e+00 1.372820e+00 
2.492000e+00 1.370711e+00 
2.493000e+00 1.368592e+00 
2.494000e+00 1.366462e+00 
2.495000e+00 1.364321e+00 
2.496000e+00 1.362171e+00 
2.497000e+00 1.360009e+00 
2.498000e+00 1.357838e+00 
2.499000e+00 1.355656e+00 
2.500000e+00 1.353464e+00 
2.501000e+00 1.351261e+00 
2.502000e+00 1.349049e+00 
2.503000e+00 1.346825e+00 
2.504000e+00 1.344592e+00 
2.505000e+00 1.342348e+00 
2.506000e+00 1.340094e+00 
2.507000e+00 1.337830e+00 
2.508000e+00 1.335556e+00 
2.509000e+00 1.333271e+00 
2.510000e+00 1.330976e+00 
2.511000e+00 1.328671e+00 
2.512000e+00 1.326356e+00 
2.513000e+00 1.324031e+00 
2.514000e+00 1.321695e+00 
2.515000e+00 1.319350e+00 
2.516000e+00 1.316994e+00 
2.517000e+00 1.314628e+00 
2.518000e+00 1.312252e+00 
2.519000e+00 1.309866e+00 
2.520000e+00 1.307470e+00 
2.521000e+00 1.305064e+00 
2.522000e+00 1.302648e+00 
2.523000e+00 1.300223e+00 
2.524000e+00 1.297787e+00 
2.525000e+00 1.295341e+00 
2.526000e+00 1.292885e+00 
2.527000e+00 1.290419e+00 
2.528000e+00 1.287944e+00 
2.529000e+00 1.285458e+00 
2.530000e+00 1.282963e+00 
2.531000e+00 1.280458e+00 
2.532000e+00 1.277943e+00 
2.533000e+00 1.275418e+00 
2.534000e+00 1.272883e+00 
2.535000e+00 1.270339e+00 
2.536000e+00 1.267784e+00 
2.537000e+00 1.265220e+00 
2.538000e+00 1.262647e+00 
2.539000e+00 1.260063e+00 
2.540000e+00 1.257470e+00 
2.541000e+00 1.254868e+00 
2.542000e+00 1.252255e+00 
2.543000e+00 1.249633e+00 
2.544000e+00 1.247001e+00 
2.545000e+00 1.244360e+00 
2.546000e+00 1.241709e+00 
2.547000e+00 1.239049e+00 
2.548000e+00 1.236379e+00 
2.549000e+00 1.233700e+00 
2.550000e+00 1.231011e+00 
2.551000e+00 1.228312e+00 
2.552000e+00 1.225604e+00 
2.553000e+00 1.222887e+00 
2.554000e+00 1.220160e+00 
2.555000e+00 1.217424e+00 
2.556000e+00 1.214678e+00 
2.557000e+00 1.211924e+00 
2.558000e+00 1.209159e+00 
2.559000e+00 1.206386e+00 
2.560000e+00 1.203603e+00 
2.561000e+00 1.200811e+00 
2.562000e+00 1.198009e+00 
2.563000e+00 1.195198e+00 
2.564000e+00 1.192378e+00 
2.565000e+00 1.189549e+00 
2.566000e+00 1.186711e+00 
2.567000e+00 1.183864e+00 
2.568000e+00 1.181007e+00 
2.569000e+00 1.178141e+00 
2.570000e+00 1.175266e+00 
2.571000e+00 1.172382e+00 
2.572000e+00 1.169489e+00 
2.573000e+00 1.166587e+00 
2.574000e+00 1.163676e+00 
2.575000e+00 1.160756e+00 
2.576000e+00 1.157827e+00 
2.577000e+00 1.154889e+00 
2.578000e+00 1.151942e+00 
2.579000e+00 1.148987e+00 
2.580000e+00 1.146022e+00 
2.581000e+00 1.143048e+00 
2.582000e+00 1.140066e+00 
2.583000e+00 1.137075e+00 
2.584000e+00 1.134075e+00 
2.585000e+00 1.131066e+00 
2.586000e+00 1.128048e+00 
2.587000e+00 1.125022e+00 
2.588000e+00 1.121987e+00 
2.589000e+00 1.118943e+00 
2.590000e+00 1.115891e+00 
2.591000e+00 1.112830e+00 
2.592000e+00 1.109760e+00 
2.593000e+00 1.106682e+00 
2.594000e+00 1.103595e+00 
2.595000e+00 1.100500e+00 
2.596000e+00 1.097396e+00 
2.597000e+00 1.094283e+00 
2.598000e+00 1.091162e+00 
2.599000e+00 1.088033e+00 
2.600000e+00 1.084895e+00 
2.601000e+00 1.081749e+00 
2.602000e+00 1.078594e+00 
2.603000e+00 1.075431e+00 
2.604000e+00 1.072260e+00 
2.605000e+00 1.069081e+00 
2.606000e+00 1.065893e+00 
2.607000e+00 1.062696e+00 
2.608000e+00 1.059492e+00 
2.609000e+00 1.056279e+00 
2.610000e+00 1.053058e+00 
2.611000e+00 1.049829e+00 
2.612000e+00 1.046592e+00 
2.613000e+00 1.043347e+00 
2.614000e+00 1.040093e+00 
2.615000e+00 1.036832e+00 
2.616000e+00 1.033562e+00 
2.617000e+00 1.030285e+00 
2.618000e+00 1.026999e+00 
2.619000e+00 1.023706e+00 
2.620000e+00 1.020404e+00 
2.621000e+00 1.017095e+00 
2.622000e+00 1.013777e+00 
2.623000e+00 1.010452e+00 
2.624000e+00 1.007119e+00 
2.625000e+00 1.003778e+00 
2.626000e+00 1.000430e+00 
2.627000e+00 9.970731e-01 
2.628000e+00 9.937089e-01 
2.629000e+00 9.903369e-01 
2.630000e+00 9.869573e-01 
2.631000e+00 9.835699e-01 
2.632000e+00 9.801749e-01 
2.633000e+00 9.767723e-01 
2.634000e+00 9.733621e-01 
2.635000e+00 9.699444e-01 
2.636000e+00 9.665191e-01 
2.637000e+00 9.630862e-01 
2.638000e+00 9.596459e-01 
2.639000e+00 9.561981e-01 
2.640000e+00 9.527429e-01 
2.641000e+00 9.492802e-01 
2.642000e+00 9.458102e-01 
2.643000e+00 9.423328e-01 
2.644000e+00 9.388481e-01 
2.645000e+00 9.353560e-01 
2.646000e+00 9.318567e-01 
2.647000e+00 9.283501e-01 
2.648000e+00 9.248363e-01 
2.649000e+00 9.213153e-01 
2.650000e+00 9.177872e-01 
2.651000e+00 9.142519e-01 
2.652000e+00 9.107094e-01 
2.653000e+00 9.071599e-01 
2.654000e+00 9.036033e-01 
2.655000e+00 9.000397e-01 
2.656000e+00 8.964691e-01 
2.657000e+00 8.928915e-01 
2.658000e+00 8.893069e-01 
2.659000e+00 8.857154e-01 
2.660000e+00 8.821170e-01 
2.661000e+00 8.785117e-01 
2.662000e+00 8.748996e-01 
2.663000e+00 8.712807e-01 
2.664000e+00 8.676550e-01 
2.665000e+00 8.640226e-01 
2.666000e+00 8.603834e-01 
2.667000e+00 8.567375e-01 
2.668000e+00 8.530849e-01 
2.669000e+00 8.494257e-01 
2.670000e+00 8.457598e-01 
2.671000e+00 8.420874e-01 
2.672000e+00 8.384084e-01 
2.673000e+00 8.347229e-01 
2.674000e+00 8.310309e-01 
2.675000e+00 8.273324e-01 
2.676000e+00 8.236274e-01 
2.677000e+00 8.199161e-01 
2.678000e+00 8.161983e-01 
2.679000e+00 8.124742e-01 
2.680000e+00 8.087438e-01 
2.681000e+00 8.050071e-01 
2.682000e+00 8.012640e-01 
2.683000e+00 7.975148e-01 
2.684000e+00 7.937593e-01 
2.685000e+00 7.899977e-01 
2.686000e+00 7.862298e-01 
2.687000e+00 7.824559e-01 
2.688000e+00 7.786759e-01 
2.689000e+00 7.748898e-01 
2.690000e+00 7.710976e-01 
2.691000e+00 7.672995e-01 
2.692000e+00 7.634953e-01 
2.693000e+00 7.596853e-01 
2.694000e+00 7.558693e-01 
2.695000e+00 7.520474e-01 
2.696000e+00 7.482196e-01 
2.697000e+00 7.443861e-01 
2.698000e+00 7.405467e-01 
2.699000e+00 7.367016e-01 
2.700000e+00 7.328507e-01 
2.701000e+00 7.289941e-01 
2.702000e+00 7.251318e-01 
2.703000e+00 7.212639e-01 
2.704000e+00 7.173904e-01 
2.705000e+00 7.135112e-01 
2.706000e+00 7.096265e-01 
2.707000e+00 7.057363e-01 
2.708000e+00 7.018406e-01 
2.709000e+00 6.979395e-01 
2.710000e+00 6.940328e-01 
2.711000e+00 6.901208e-01 
2.712000e+00 6.862034e-01 
2.713000e+00 6.822807e-01 
2.714000e+00 6.783527e-01 
2.715000e+00 6.744193e-01 
2.716000e+00 6.704808e-01 
2.717000e+00 6.665370e-01 
2.718000e+00 6.625880e-01 
2.719000e+00 6.586338e-01 
2.720000e+00 6.546746e-01 
2.721000e+00 6.507102e-01 
2.722000e+00 6.467408e-01 
2.723000e+00 6.427663e-01 
2.724000e+00 6.387868e-01 
2.725000e+00 6.348024e-01 
2.726000e+00 6.308130e-01 
2.727000e+00 6.268188e-01 
2.728000e+00 6.228196e-01 
2.729000e+00 6.188156e-01 
2.730000e+00 6.148068e-01 
2.731000e+00 6.107932e-01 
2.732000e+00 6.067748e-01 
2.733000e+00 6.027518e-01 
2.734000e+00 5.987240e-01 
2.735000e+00 5.946916e-01 
2.736000e+00 5.906546e-01 
2.737000e+00 5.866130e-01 
2.738000e+00 5.825668e-01 
2.739000e+00 5.785161e-01 
2.740000e+00 5.744609e-01 
2.741000e+00 5.704013e-01 
2.742000e+00 5.663372e-01 
2.743000e+00 5.622687e-01 
2.744000e+00 5.581958e-01 
2.745000e+00 5.541186e-01 
2.746000e+00 5.500371e-01 
2.747000e+00 5.459514e-01 
2.748000e+00 5.418614e-01 
2.749000e+00 5.377672e-01 
2.750000e+00 5.336688e-01 
2.751000e+00 5.295663e-01 
2.752000e+00 5.254597e-01 
2.753000e+00 5.213490e-01 
2.754000e+00 5.172342e-01 
2.755000e+00 5.131155e-01 
2.756000e+00 5.089927e-01 
2.757000e+00 5.048661e-01 
2.758000e+00 5.007355e-01 
2.759000e+00 4.966010e-01 
2.760000e+00 4.924627e-01 
2.761000e+00 4.883206e-01 
2.762000e+00 4.841747e-01 
2.763000e+00 4.800250e-01 
2.764000e+00 4.758716e-01 
2.765000e+00 4.717146e-01 
2.766000e+00 4.675539e-01 
2.767000e+00 4.633896e-01 
2.768000e+00 4.592217e-01 
2.769000e+00 4.550502e-01 
2.770000e+00 4.508753e-01 
2.771000e+00 4.466968e-01 
2.772000e+00 4.425149e-01 
2.773000e+00 4.383296e-01 
2.774000e+00 4.341409e-01 
2.775000e+00 4.299488e-01 
2.776000e+00 4.257535e-01 
2.777000e+00 4.215548e-01 
2.778000e+00 4.173529e-01 
2.779000e+00 4.131478e-01 
2.780000e+00 4.089395e-01 
2.781000e+00 4.047280e-01 
2.782000e+00 4.005135e-01 
2.783000e+00 3.962958e-01 
2.784000e+00 3.920751e-01 
2.785000e+00 3.878514e-01 
2.786000e+00 3.836246e-01 
2.787000e+00 3.793950e-01 
2.788000e+00 3.751624e-01 
2.789000e+00 3.709270e-01 
2.790000e+00 3.666887e-01 
2.791000e+00 3.624475e-01 
2.792000e+00 3.582036e-01 
2.793000e+00 3.539570e-01 
2.794000e+00 3.497076e-01 
2.795000e+00 3.454556e-01 
2.796000e+00 3.412009e-01 
2.797000e+00 3.369436e-01 
2.798000e+00 3.326837e-01 
2.799000e+00 3.284213e-01 
2.800000e+00 3.241564e-01 
2.801000e+00 3.198889e-01 
2.802000e+00 3.156191e-01 
2.803000e+00 3.113468e-01 
2.804000e+00 3.070722e-01 
2.805000e+00 3.027952e-01 
2.806000e+00 2.985159e-01 
2.807000e+00 2.942344e-01 
2.808000e+00 2.899506e-01 
2.809000e+00 2.856646e-01 
2.810000e+00 2.813764e-01 
2.811000e+00 2.770861e-01 
2.812000e+00 2.727937e-01 
2.813000e+00 2.684992e-01 
2.814000e+00 2.642027e-01 
2.815000e+00 2.599042e-01 
2.816000e+00 2.556037e-01 
2.817000e+00 2.513013e-01 
2.818000e+00 2.469970e-01 
2.819000e+00 2.426909e-01 
2.820000e+00 2.383829e-01 
2.821000e+00 2.340731e-01 
2.822000e+00 2.297616e-01 
2.823000e+00 2.254483e-01 
2.824000e+00 2.211333e-01 
2.825000e+00 2.168167e-01 
2.826000e+00 2.124985e-01 
2.827000e+00 2.081786e-01 
2.828000e+00 2.038573e-01 
2.829000e+00 1.995344e-01 
2.830000e+00 1.952100e-01 
2.831000e+00 1.908841e-01 
2.832000e+00 1.865569e-01 
2.833000e+00 1.822283e-01 
2.834000e+00 1.778983e-01 
2.835000e+00 1.735670e-01 
2.836000e+00 1.692344e-01 
2.837000e+00 1.649006e-01 
2.838000e+00 1.605656e-01 
2.839000e+00 1.562294e-01 
2.840000e+00 1.518920e-01 
2.841000e+00 1.475536e-01 
2.842000e+00 1.432141e-01 
2.843000e+00 1.388735e-01 
2.844000e+00 1.345320e-01 
2.845000e+00 1.301895e-01 
2.846000e+00 1.258460e-01 
2.847000e+00 1.215017e-01 
2.848000e+00 1.171565e-01 
2.849000e+00 1.128104e-01 
2.850000e+00 1.084636e-01 
2.851000e+00 1.041160e-01 
2.852000e+00 9.976767e-02 
2.853000e+00 9.541866e-02 
2.854000e+00 9.106900e-02 
2.855000e+00 8.671871e-02 
2.856000e+00 8.236783e-02 
2.857000e+00 7.801641e-02 
2.858000e+00 7.366446e-02 
2.859000e+00 6.931203e-02 
2.860000e+00 6.495916e-02 
2.861000e+00 6.060587e-02 
2.862000e+00 5.625220e-02 
2.863000e+00 5.189818e-02 
2.864000e+00 4.754386e-02 
2.865000e+00 4.318926e-02 
2.866000e+00 3.883442e-02 
2.867000e+00 3.447938e-02 
2.868000e+00 3.012416e-02 
2.869000e+00 2.576880e-02 
2.870000e+00 2.141335e-02 
2.871000e+00 1.705782e-02 
2.872000e+00 1.270227e-02 
2.873000e+00 8.346709e-03 
2.874000e+00 3.991189e-03 
2.875000e+00 -3.642596e-04 
2.876000e+00 -4.719603e-03 
2.877000e+00 -9.074807e-03 
2.878000e+00 -1.342984e-02 
2.879000e+00 -1.778466e-02 
2.880000e+00 -2.213923e-02 
2.881000e+00 -2.649353e-02 
2.882000e+00 -3.084752e-02 
2.883000e+00 -3.520116e-02 
2.884000e+00 -3.955441e-02 
2.885000e+00 -4.390725e-02 
2.886000e+00 -4.825964e-02 
2.887000e+00 -5.261155e-02 
2.888000e+00 -5.696293e-02 
2.889000e+00 -6.131376e-02 
2.890000e+00 -6.566400e-02 
2.891000e+00 -7.001362e-02 
2.892000e+00 -7.436258e-02 
2.893000e+00 -7.871085e-02 
2.894000e+00 -8.305839e-02 
2.895000e+00 -8.740517e-02 
2.896000e+00 -9.175115e-02 
2.897000e+00 -9.609630e-02 
2.898000e+00 -1.004406e-01 
2.899000e+00 -1.047840e-01 
2.900000e+00 -1.091264e-01 
2.901000e+00 -1.134679e-01 
2.902000e+00 -1.178084e-01 
2.903000e+00 -1.221479e-01 
2.904000e+00 -1.264862e-01 
2.905000e+00 -1.308235e-01 
2.906000e+00 -1.351596e-01 
2.907000e+00 -1.394946e-01 
2.908000e+00 -1.438284e-01 
2.909000e+00 -1.481609e-01 
2.910000e+00 -1.524921e-01 
2.911000e+00 -1.568220e-01 
2.912000e+00 -1.611506e-01 
2.913000e+00 -1.654778e-01 
2.914000e+00 -1.698036e-01 
2.915000e+00 -1.741279e-01 
2.916000e+00 -1.784508e-01 
2.917000e+00 -1.827721e-01 
2.918000e+00 -1.870919e-01 
2.919000e+00 -1.914101e-01 
2.920000e+00 -1.957267e-01 
2.921000e+00 -2.000416e-01 
2.922000e+00 -2.043549e-01 
2.923000e+00 -2.086664e-01 
2.924000e+00 -2.129762e-01 
2.925000e+00 -2.172842e-01 
2.926000e+00 -2.215903e-01 
2.927000e+00 -2.258947e-01 
2.928000e+00 -2.301971e-01 
2.929000e+00 -2.344976e-01 
2.930000e+00 -2.387961e-01 
2.931000e+00 -2.430926e-01 
2.932000e+00 -2.473872e-01 
2.933000e+00 -2.516796e-01 
2.934000e+00 -2.559700e-01 
2.935000e+00 -2.602582e-01 
2.936000e+00 -2.645443e-01 
2.937000e+00 -2.688282e-01 
2.938000e+00 -2.731099e-01 
2.939000e+00 -2.773892e-01 
2.940000e+00 -2.816663e-01 
2.941000e+00 -2.859411e-01 
2.942000e+00 -2.902135e-01 
2.943000e+00 -2.944835e-01 
2.944000e+00 -2.987511e-01 
2.945000e+00 -3.030162e-01 
2.946000e+00 -3.072789e-01 
2.947000e+00 -3.115390e-01 
2.948000e+00 -3.157965e-01 
2.949000e+00 -3.200514e-01 
2.950000e+00 -3.243037e-01 
2.951000e+00 -3.285534e-01 
2.952000e+00 -3.328003e-01 
2.953000e+00 -3.370445e-01 
2.954000e+00 -3.412860e-01 
2.955000e+00 -3.455246e-01 
2.956000e+00 -3.497604e-01 
2.957000e+00 -3.539934e-01 
2.958000e+00 -3.582235e-01 
2.959000e+00 -3.624506e-01 
2.960000e+00 -3.666748e-01 
2.961000e+00 -3.708959e-01 
2.962000e+00 -3.751141e-01 
2.963000e+00 -3.793292e-01 
2.964000e+00 -3.835412e-01 
2.965000e+00 -3.877500e-01 
2.966000e+00 -3.919557e-01 
2.967000e+00 -3.961582e-01 
2.968000e+00 -4.003575e-01 
2.969000e+00 -4.045536e-01 
2.970000e+00 -4.087463e-01 
2.971000e+00 -4.129357e-01 
2.972000e+00 -4.171218e-01 
2.973000e+00 -4.213044e-01 
2.974000e+00 -4.254837e-01 
2.975000e+00 -4.296595e-01 
2.976000e+00 -4.338318e-01 
2.977000e+00 -4.380006e-01 
2.978000e+00 -4.421658e-01 
2.979000e+00 -4.463275e-01 
2.980000e+00 -4.504855e-01 
2.981000e+00 -4.546399e-01 
2.982000e+00 -4.587906e-01 
2.983000e+00 -4.629376e-01 
2.984000e+00 -4.670809e-01 
2.985000e+00 -4.712203e-01 
2.986000e+00 -4.753560e-01 
2.987000e+00 -4.794878e-01 
2.988000e+00 -4.836158e-01 
2.989000e+00 -4.877398e-01 
2.990000e+00 -4.918599e-01 
2.991000e+00 -4.959761e-01 
2.992000e+00 -5.000882e-01 
2.993000e+00 -5.041963e-01 
2.994000e+00 -5.083003e-01 
2.995000e+00 -5.124003e-01 
2.996000e+00 -5.164961e-01 
2.997000e+00 -5.205877e-01 
2.998000e+00 -5.246752e-01 
2.999000e+00 -5.287584e-01 
3.000000e+00 -5.328374e-01 
3.001000e+00 -5.369121e-01 
3.002000e+00 -5.409825e-01 
3.003000e+00 -5.450485e-01 
3.004000e+00 -5.491102e-01 
3.005000e+00 -5.531674e-01 
3.006000e+00 -5.572202e-01 
3.007000e+00 -5.612685e-01 
3.008000e+00 -5.653123e-01 
3.009000e+00 -5.693516e-01 
3.010000e+00 -5.733863e-01 
3.011000e+00 -5.774165e-01 
3.012000e+00 -5.814419e-01 
3.013000e+00 -5.854628e-01 
3.014000e+00 -5.894789e-01 
3.015000e+00 -5.934903e-01 
3.016000e+00 -5.974970e-01 
3.017000e+00 -6.014988e-01 
3.018000e+00 -6.054959e-01 
3.019000e+00 -6.094881e-01 
3.020000e+00 -6.134755e-01 
3.021000e+00 -6.174579e-01 
3.022000e+00 -6.214354e-01 
3.023000e+00 -6.254079e-01 
3.024000e+00 -6.293755e-01 
3.025000e+00 -6.333380e-01 
3.026000e+00 -6.372954e-01 
3.027000e+00 -6.412478e-01 
3.028000e+00 -6.451950e-01 
3.029000e+00 -6.491371e-01 
3.030000e+00 -6.530740e-01 
3.031000e+00 -6.570057e-01 
3.032000e+00 -6.609322e-01 
3.033000e+00 -6.648534e-01 
3.034000e+00 -6.687693e-01 
3.035000e+00 -6.726799e-01 
3.036000e+00 -6.765851e-01 
3.037000e+00 -6.804850e-01 
3.038000e+00 -6.843794e-01 
3.039000e+00 -6.882683e-01 
3.040000e+00 -6.921518e-01 
3.041000e+00 -6.960298e-01 
3.042000e+00 -6.999023e-01 
3.043000e+00 -7.037692e-01 
3.044000e+00 -7.076305e-01 
3.045000e+00 -7.114861e-01 
3.046000e+00 -7.153362e-01 
3.047000e+00 -7.191805e-01 
3.048000e+00 -7.230191e-01 
3.049000e+00 -7.268520e-01 
3.050000e+00 -7.306792e-01 
3.051000e+00 -7.345005e-01 
3.052000e+00 -7.383160e-01 
3.053000e+00 -7.421257e-01 
3.054000e+00 -7.459294e-01 
3.055000e+00 -7.497273e-01 
3.056000e+00 -7.535192e-01 
3.057000e+00 -7.573051e-01 
3.058000e+00 -7.610851e-01 
3.059000e+00 -7.648590e-01 
3.060000e+00 -7.686269e-01 
3.061000e+00 -7.723887e-01 
3.062000e+00 -7.761444e-01 
3.063000e+00 -7.798939e-01 
3.064000e+00 -7.836373e-01 
3.065000e+00 -7.873745e-01 
3.066000e+00 -7.911054e-01 
3.067000e+00 -7.948301e-01 
3.068000e+00 -7.985486e-01 
3.069000e+00 -8.022607e-01 
3.070000e+00 -8.059665e-01 
3.071000e+00 -8.096659e-01 
3.072000e+00 -8.133590e-01 
3.073000e+00 -8.170456e-01 
3.074000e+00 -8.207258e-01 
3.075000e+00 -8.243995e-01 
3.076000e+00 -8.280667e-01 
3.077000e+00 -8.317274e-01 
3.078000e+00 -8.353815e-01 
3.079000e+00 -8.390291e-01 
3.080000e+00 -8.426700e-01 
3.081000e+00 -8.463043e-01 
3.082000e+00 -8.499320e-01 
3.083000e+00 -8.535529e-01 
3.084000e+00 -8.571672e-01 
3.085000e+00 -8.607747e-01 
3.086000e+00 -8.643754e-01 
3.087000e+00 -8.679694e-01 
3.088000e+00 -8.715565e-01 
3.089000e+00 -8.751368e-01 
3.090000e+00 -8.787102e-01 
3.091000e+00 -8.822767e-01 
3.092000e+00 -8.858363e-01 
3.093000e+00 -8.893889e-01 
3.094000e+00 -8.929346e-01 
3.095000e+00 -8.964732e-01 
3.096000e+00 -9.000048e-01 
3.097000e+00 -9.035294e-01 
3.098000e+00 -9.070469e-01 
3.099000e+00 -9.105572e-01 
3.100000e+00 -9.140605e-01 
3.101000e+00 -9.175566e-01 
3.102000e+00 -9.210455e-01 
3.103000e+00 -9.245271e-01 
3.104000e+00 -9.280016e-01 
3.105000e+00 -9.314688e-01 
3.106000e+00 -9.349287e-01 
3.107000e+00 -9.383813e-01 
3.108000e+00 -9.418265e-01 
3.109000e+00 -9.452644e-01 
3.110000e+00 -9.486949e-01 
3.111000e+00 -9.521180e-01 
3.112000e+00 -9.555337e-01 
3.113000e+00 -9.589419e-01 
3.114000e+00 -9.623426e-01 
3.115000e+00 -9.657358e-01 
3.116000e+00 -9.691215e-01 
3.117000e+00 -9.724996e-01 
3.118000e+00 -9.758701e-01 
3.119000e+00 -9.792330e-01 
3.120000e+00 -9.825883e-01 
3.121000e+00 -9.859360e-01 
3.122000e+00 -9.892759e-01 
3.123000e+00 -9.926082e-01 
3.124000e+00 -9.959327e-01 
3.125000e+00 -9.992495e-01 
3.126000e+00 -1.002558e+00 
3.127000e+00 -1.005860e+00 
3.128000e+00 -1.009153e+00 
3.129000e+00 -1.012439e+00 
3.130000e+00 -1.015716e+00 
3.131000e+00 -1.018986e+00 
3.132000e+00 -1.022248e+00 
3.133000e+00 -1.025502e+00 
3.134000e+00 -1.028748e+00 
3.135000e+00 -1.031986e+00 
3.136000e+00 -1.035216e+00 
3.137000e+00 -1.038438e+00 
3.138000e+00 -1.041652e+00 
3.139000e+00 -1.044857e+00 
3.140000e+00 -1.048055e+00 
3.141000e+00 -1.051245e+00 
3.142000e+00 -1.054426e+00 
3.143000e+00 -1.057599e+00 
3.144000e+00 -1.060764e+00 
3.145000e+00 -1.063921e+00 
3.146000e+00 -1.067070e+00 
3.147000e+00 -1.070210e+00 
3.148000e+00 -1.073342e+00 
3.149000e+00 -1.076466e+00 
3.150000e+00 -1.079582e+00 
3.151000e+00 -1.082689e+00 
3.152000e+00 -1.085788e+00 
3.153000e+00 -1.088878e+00 
3.154000e+00 -1.091960e+00 
3.155000e+00 -1.095034e+00 
3.156000e+00 -1.098099e+00 
3.157000e+00 -1.101155e+00 
3.158000e+00 -1.104204e+00 
3.159000e+00 -1.107243e+00 
3.160000e+00 -1.110274e+00 
3.161000e+00 -1.113297e+00 
3.162000e+00 -1.116311e+00 
3.163000e+00 -1.119316e+00 
3.164000e+00 -1.122313e+00 
3.165000e+00 -1.125301e+00 
3.166000e+00 -1.128280e+00 
3.167000e+00 -1.131251e+00 
3.168000e+00 -1.134213e+00 
3.169000e+00 -1.137167e+00 
3.170000e+00 -1.140111e+00 
3.171000e+00 -1.143047e+00 
3.172000e+00 -1.145974e+00 
3.173000e+00 -1.148893e+00 
3.174000e+00 -1.151802e+00 
3.175000e+00 -1.154703e+00 
3.176000e+00 -1.157594e+00 
3.177000e+00 -1.160477e+00 
3.178000e+00 -1.163351e+00 
3.179000e+00 -1.166216e+00 
3.180000e+00 -1.169073e+00 
3.181000e+00 -1.171920e+00 
3.182000e+00 -1.174758e+00 
3.183000e+00 -1.177587e+00 
3.184000e+00 -1.180407e+00 
3.185000e+00 -1.183219e+00 
3.186000e+00 -1.186021e+00 
3.187000e+00 -1.188814e+00 
3.188000e+00 -1.191598e+00 
3.189000e+00 -1.194373e+00 
3.190000e+00 -1.197138e+00 
3.191000e+00 -1.199895e+00 
3.192000e+00 -1.202642e+00 
3.193000e+00 -1.205381e+00 
3.194000e+00 -1.208110e+00 
3.195000e+00 -1.210830e+00 
3.196000e+00 -1.213540e+00 
3.197000e+00 -1.216242e+00 
3.198000e+00 -1.218934e+00 
3.199000e+00 -1.221616e+00 
3.200000e+00 -1.224290e+00 
3.201000e+00 -1.226954e+00 
3.202000e+00 -1.229609e+00 
3.203000e+00 -1.232254e+00 
3.204000e+00 -1.234891e+00 
3.205000e+00 -1.237517e+00 
3.206000e+00 -1.240135e+00 
3.207000e+00 -1.242743e+00 
3.208000e+00 -1.245341e+00 
3.209000e+00 -1.247930e+00 
3.210000e+00 -1.250510e+00 
3.211000e+00 -1.253080e+00 
3.212000e+00 -1.255640e+00 
3.213000e+00 -1.258191e+00 
3.214000e+00 -1.260733e+00 
3.215000e+00 -1.263264e+00 
3.216000e+00 -1.265787e+00 
3.217000e+00 -1.268300e+00 
3.218000e+00 -1.270803e+00 
3.219000e+00 -1.273296e+00 
3.220000e+00 -1.275780e+00 
3.221000e+00 -1.278254e+00 
3.222000e+00 -1.280719e+00 
3.223000e+00 -1.283174e+00 
3.224000e+00 -1.285619e+00 
3.225000e+00 -1.288055e+00 
3.226000e+00 -1.290480e+00 
3.227000e+00 -1.292896e+00 
3.228000e+00 -1.295303e+00 
3.229000e+00 -1.297699e+00 
3.230000e+00 -1.300086e+00 
3.231000e+00 -1.302463e+00 
3.232000e+00 -1.304830e+00 
3.233000e+00 -1.307187e+00 
3.234000e+00 -1.309535e+00 
3.235000e+00 -1.311872e+00 
3.236000e+00 -1.314200e+00 
3.237000e+00 -1.316518e+00 
3.238000e+00 -1.318826e+00 
3.239000e+00 -1.321124e+00 
3.240000e+00 -1.323412e+00 
3.241000e+00 -1.325690e+00 
3.242000e+00 -1.327958e+00 
3.243000e+00 -1.330216e+00 
3.244000e+00 -1.332465e+00 
3.245000e+00 -1.334703e+00 
3.246000e+00 -1.336931e+00 
3.247000e+00 -1.339149e+00 
3.248000e+00 -1.341357e+00 
3.249000e+00 -1.343555e+00 
3.250000e+00 -1.345744e+00 
3.251000e+00 -1.347921e+00 
3.252000e+00 -1.350089e+00 
3.253000e+00 -1.352247e+00 
3.254000e+00 -1.354395e+00 
3.255000e+00 -1.356532e+00 
3.256000e+00 -1.358660e+00 
3.257000e+00 -1.360777e+00 
3.258000e+00 -1.362884e+00 
3.259000e+00 -1.364981e+00 
3.260000e+00 -1.367068e+00 
3.261000e+00 -1.369144e+00 
3.262000e+00 -1.371211e+00 
3.263000e+00 -1.373267e+00 
3.264000e+00 -1.375313e+00 
3.265000e+00 -1.377348e+00 
3.266000e+00 -1.379374e+00 
3.267000e+00 -1.381389e+00 
3.268000e+00 -1.383394e+00 
3.269000e+00 -1.385388e+00 
3.270000e+00 -1.387373e+00 
3.271000e+00 -1.389347e+00 
3.272000e+00 -1.391310e+00 
3.273000e+00 -1.393264e+00 
3.274000e+00 -1.395207e+00 
3.275000e+00 -1.397139e+00 
3.276000e+00 -1.399062e+00 
3.277000e+00 -1.400973e+00 
3.278000e+00 -1.402875e+00 
3.279000e+00 -1.404766e+00 
3.280000e+00 -1.406647e+00 
3.281000e+00 -1.408517e+00 
3.282000e+00 -1.410377e+00 
3.283000e+00 -1.412226e+00 
3.284000e+00 -1.414065e+00 
3.285000e+00 -1.415894e+00 
3.286000e+00 -1.417712e+00 
3.287000e+00 -1.419520e+00 
3.288000e+00 -1.421317e+00 
3.289000e+00 -1.423104e+00 
3.290000e+00 -1.424880e+00 
3.291000e+00 -1.426645e+00 
3.292000e+00 -1.428401e+00 
3.293000e+00 -1.430145e+00 
3.294000e+00 -1.431879e+00 
3.295000e+00 -1.433603e+00 
3.296000e+00 -1.435316e+00 
3.297000e+00 -1.437018e+00 
3.298000e+00 -1.438710e+00 
3.299000e+00 -1.440392e+00 
3.300000e+00 -1.442062e+00 
3.301000e+00 -1.443722e+00 
3.302000e+00 -1.445372e+00 
3.303000e+00 -1.447011e+00 
3.304000e+00 -1.448639e+00 
3.305000e+00 -1.450257e+00 
3.306000e+00 -1.451864e+00 
3.307000e+00 -1.453461e+00 
3.308000e+00 -1.455046e+00 
3.309000e+00 -1.456621e+00 
3.310000e+00 -1.458186e+00 
3.311000e+00 -1.459740e+00 
3.312000e+00 -1.461283e+00 
3.313000e+00 -1.462816e+00 
3.314000e+00 -1.464337e+00 
3.315000e+00 -1.465849e+00 
3.316000e+00 -1.467349e+00 
3.317000e+00 -1.468839e+00 
3.318000e+00 -1.470318e+00 
3.319000e+00 -1.471786e+00 
3.320000e+00 -1.473244e+00 
3.321000e+00 -1.474691e+00 
3.322000e+00 -1.476127e+00 
3.323000e+00 -1.477552e+00 
3.324000e+00 -1.478967e+00 
3.325000e+00 -1.480371e+00 
3.326000e+00 -1.481764e+00 
3.327000e+00 -1.483146e+00 
3.328000e+00 -1.484518e+00 
3.329000e+00 -1.485879e+00 
3.330000e+00 -1.487229e+00 
3.331000e+00 -1.488568e+00 
3.332000e+00 -1.489897e+00 
3.333000e+00 -1.491214e+00 
3.334000e+00 -1.492521e+00 
3.335000e+00 -1.493817e+00 
3.336000e+00 -1.495103e+00 
3.337000e+00 -1.496377e+00 
3.338000e+00 -1.497641e+00 
3.339000e+00 -1.498894e+00 
3.340000e+00 -1.500136e+00 
3.341000e+00 -1.501367e+00 
3.342000e+00 -1.502588e+00 
3.343000e+00 -1.503797e+00 
3.344000e+00 -1.504996e+00 
3.345000e+00 -1.506184e+00 
3.346000e+00 -1.507361e+00 
3.347000e+00 -1.508528e+00 
3.348000e+00 -1.509683e+00 
3.349000e+00 -1.510827e+00 
3.350000e+00 -1.511961e+00 
3.351000e+00 -1.513084e+00 
3.352000e+00 -1.514196e+00 
3.353000e+00 -1.515297e+00 
3.354000e+00 -1.516387e+00 
3.355000e+00 -1.517467e+00 
3.356000e+00 -1.518535e+00 
3.357000e+00 -1.519593e+00 
3.358000e+00 -1.520640e+00 
3.359000e+00 -1.521676e+00 
3.360000e+00 -1.522701e+00 
3.361000e+00 -1.523715e+00 
3.362000e+00 -1.524718e+00 
3.363000e+00 -1.525710e+00 
3.364000e+00 -1.526692e+00 
3.365000e+00 -1.527662e+00 
3.366000e+00 -1.528622e+00 
3.367000e+00 -1.529571e+00 
3.368000e+00 -1.530509e+00 
3.369000e+00 -1.531436e+00 
3.370000e+00 -1.532352e+00 
3.371000e+00 -1.533257e+00 
3.372000e+00 -1.534151e+00 
3.373000e+00 -1.535035e+00 
3.374000e+00 -1.535907e+00 
3.375000e+00 -1.536769e+00 
3.376000e+00 -1.537620e+00 
3.377000e+00 -1.538460e+00 
3.378000e+00 -1.539288e+00 
3.379000e+00 -1.540106e+00 
3.380000e+00 -1.540914e+00 
3.381000e+00 -1.541710e+00 
3.382000e+00 -1.542495e+00 
3.383000e+00 -1.543270e+00 
3.384000e+00 -1.544033e+00 
3.385000e+00 -1.544786e+00 
3.386000e+00 -1.545527e+00 
3.387000e+00 -1.546258e+00 
3.388000e+00 -1.546978e+00 
3.389000e+00 -1.547687e+00 
3.390000e+00 -1.548385e+00 
3.391000e+00 -1.549073e+00 
3.392000e+00 -1.549749e+00 
3.393000e+00 -1.550414e+00 
3.394000e+00 -1.551069e+00 
3.395000e+00 -1.551713e+00 
3.396000e+00 -1.552345e+00 
3.397000e+00 -1.552967e+00 
3.398000e+00 -1.553578e+00 
3.399000e+00 -1.554178e+00 
3.400000e+00 -1.554768e+00 
3.401000e+00 -1.555346e+00 
3.402000e+00 -1.555914e+00 
3.403000e+00 -1.556470e+00 
3.404000e+00 -1.557016e+00 
3.405000e+00 -1.557551e+00 
3.406000e+00 -1.558075e+00 
3.407000e+00 -1.558588e+00 
3.408000e+00 -1.559090e+00 
3.409000e+00 -1.559581e+00 
3.410000e+00 -1.560062e+00 
3.411000e+00 -1.560532e+00 
3.412000e+00 -1.560990e+00 
3.413000e+00 -1.561438e+00 
3.414000e+00 -1.561876e+00 
3.415000e+00 -1.562302e+00 
3.416000e+00 -1.562717e+00 
3.417000e+00 -1.563122e+00 
3.418000e+00 -1.563516e+00 
3.419000e+00 -1.563899e+00 
3.420000e+00 -1.564271e+00 
3.421000e+00 -1.564632e+00 
3.422000e+00 -1.564982e+00 
3.423000e+00 -1.565322e+00 
3.424000e+00 -1.565651e+00 
3.425000e+00 -1.565969e+00 
3.426000e+00 -1.566276e+00 
3.427000e+00 -1.566573e+00 
3.428000e+00 -1.566858e+00 
3.429000e+00 -1.567133e+00 
3.430000e+00 -1.567397e+00 
3.431000e+00 -1.567651e+00 
3.432000e+00 -1.567893e+00 
3.433000e+00 -1.568125e+00 
3.434000e+00 -1.568346e+00 
3.435000e+00 -1.568556e+00 
3.436000e+00 -1.568756e+00 
3.437000e+00 -1.568944e+00 
3.438000e+00 -1.569122e+00 
3.439000e+00 -1.569290e+00 
3.440000e+00 -1.569446e+00 
3.441000e+00 -1.569592e+00 
3.442000e+00 -1.569727e+00 
3.443000e+00 -1.569851e+00 
3.444000e+00 -1.569965e+00 
3.445000e+00 -1.570068e+00 
3.446000e+00 -1.570160e+00 
3.447000e+00 -1.570242e+00 
3.448000e+00 -1.570312e+00 
3.449000e+00 -1.570373e+00 
3.450000e+00 -1.570422e+00 
3.451000e+00 -1.570461e+00 
3.452000e+00 -1.570489e+00 
3.453000e+00 -1.570507e+00 
3.454000e+00 -1.570514e+00 
3.455000e+00 -1.570510e+00 
3.456000e+00 -1.570496e+00 
3.457000e+00 -1.570471e+00 
3.458000e+00 -1.570435e+00 
3.459000e+00 -1.570389e+00 
3.460000e+00 -1.570332e+00 
3.461000e+00 -1.570264e+00 
3.462000e+00 -1.570186e+00 
3.463000e+00 -1.570098e+00 
3.464000e+00 -1.569999e+00 
3.465000e+00 -1.569889e+00 
3.466000e+00 -1.569769e+00 
3.467000e+00 -1.569638e+00 
3.468000e+00 -1.569497e+00 
3.469000e+00 -1.569345e+00 
3.470000e+00 -1.569182e+00 
3.471000e+00 -1.569009e+00 
3.472000e+00 -1.568826e+00 
3.473000e+00 -1.568632e+00 
3.474000e+00 -1.568428e+00 
3.475000e+00 -1.568213e+00 
3.476000e+00 -1.567987e+00 
3.477000e+00 -1.567751e+00 
3.478000e+00 -1.567505e+00 
3.479000e+00 -1.567248e+00 
3.480000e+00 -1.566981e+00 
3.481000e+00 -1.566704e+00 
3.482000e+00 -1.566416e+00 
3.483000e+00 -1.566117e+00 
3.484000e+00 -1.565808e+00 
3.485000e+00 -1.565489e+00 
3.486000e+00 -1.565160e+00 
3.487000e+00 -1.564820e+00 
3.488000e+00 -1.564469e+00 
3.489000e+00 -1.564109e+00 
3.490000e+00 -1.563738e+00 
3.491000e+00 -1.563357e+00 
3.492000e+00 -1.562965e+00 
3.493000e+00 -1.562563e+00 
3.494000e+00 -1.562151e+00 
3.495000e+00 -1.561728e+00 
3.496000e+00 -1.561295e+00 
3.497000e+00 -1.560852e+00 
3.498000e+00 -1.560399e+00 
3.499000e+00 -1.559935e+00 
3.500000e+00 -1.559462e+00 
3.501000e+00 -1.558978e+00 
3.502000e+00 -1.558483e+00 
3.503000e+00 -1.557979e+00 
3.504000e+00 -1.557464e+00 
3.505000e+00 -1.556940e+00 
3.506000e+00 -1.556405e+00 
3.507000e+00 -1.555859e+00 
3.508000e+00 -1.555304e+00 
3.509000e+00 -1.554739e+00 
3.510000e+00 -1.554163e+00 
3.511000e+00 -1.553578e+00 
3.512000e+00 -1.552982e+00 
3.513000e+00 -1.552376e+00 
3.514000e+00 -1.551760e+00 
3.515000e+00 -1.551134e+00 
3.516000e+00 -1.550498e+00 
3.517000e+00 -1.549852e+00 
3.518000e+00 -1.549196e+00 
3.519000e+00 -1.548530e+00 
3.520000e+00 -1.547854e+00 
3.521000e+00 -1.547168e+00 
3.522000e+00 -1.546472e+00 
3.523000e+00 -1.545766e+00 
3.524000e+00 -1.545050e+00 
3.525000e+00 -1.544324e+00 
3.526000e+00 -1.543589e+00 
3.527000e+00 -1.542843e+00 
3.528000e+00 -1.542087e+00 
3.529000e+00 -1.541322e+00 
3.530000e+00 -1.540546e+00 
3.531000e+00 -1.539761e+00 
3.532000e+00 -1.538966e+00 
3.533000e+00 -1.538161e+00 
3.534000e+00 -1.537347e+00 
3.535000e+00 -1.536522e+00 
3.536000e+00 -1.535688e+00 
3.537000e+00 -1.534844e+00 
3.538000e+00 -1.533990e+00 
3.539000e+00 -1.533127e+00 
3.540000e+00 -1.532253e+00 
3.541000e+00 -1.531370e+00 
3.542000e+00 -1.530478e+00 
3.543000e+00 -1.529575e+00 
3.544000e+00 -1.528663e+00 
3.545000e+00 -1.527741e+00 
3.546000e+00 -1.526810e+00 
3.547000e+00 -1.525869e+00 
3.548000e+00 -1.524918e+00 
3.549000e+00 -1.523958e+00 
3.550000e+00 -1.522988e+00 
3.551000e+00 -1.522009e+00 
3.552000e+00 -1.521020e+00 
3.553000e+00 -1.520022e+00 
3.554000e+00 -1.519014e+00 
3.555000e+00 -1.517996e+00 
3.556000e+00 -1.516969e+00 
3.557000e+00 -1.515933e+00 
3.558000e+00 -1.514887e+00 
3.559000e+00 -1.513831e+00 
3.560000e+00 -1.512766e+00 
3.561000e+00 -1.511692e+00 
3.562000e+00 -1.510608e+00 
3.563000e+00 -1.509515e+00 
3.564000e+00 -1.508413e+00 
3.565000e+00 -1.507301e+00 
3.566000e+00 -1.506180e+00 
3.567000e+00 -1.505050e+00 
3.568000e+00 -1.503910e+00 
3.569000e+00 -1.502761e+00 
3.570000e+00 -1.501603e+00 
3.571000e+00 -1.500435e+00 
3.572000e+00 -1.499258e+00 
3.573000e+00 -1.498072e+00 
3.574000e+00 -1.496877e+00 
3.575000e+00 -1.495672e+00 
3.576000e+00 -1.494459e+00 
3.577000e+00 -1.493236e+00 
3.578000e+00 -1.492004e+00 
3.579000e+00 -1.490763e+00 
3.580000e+00 -1.489513e+00 
3.581000e+00 -1.488254e+00 
3.582000e+00 -1.486985e+00 
3.583000e+00 -1.485708e+00 
3.584000e+00 -1.484422e+00 
3.585000e+00 -1.483126e+00 
3.586000e+00 -1.481822e+00 
3.587000e+00 -1.480508e+00 
3.588000e+00 -1.479186e+00 
3.589000e+00 -1.477854e+00 
3.590000e+00 -1.476514e+00 
3.591000e+00 -1.475165e+00 
3.592000e+00 -1.473807e+00 
3.593000e+00 -1.472440e+00 
3.594000e+00 -1.471064e+00 
3.595000e+00 -1.469679e+00 
3.596000e+00 -1.468286e+00 
3.597000e+00 -1.466883e+00 
3.598000e+00 -1.465472e+00 
3.599000e+00 -1.464052e+00 
3.600000e+00 -1.462624e+00 
3.601000e+00 -1.461186e+00 
3.602000e+00 -1.459740e+00 
3.603000e+00 -1.458285e+00 
3.604000e+00 -1.456822e+00 
3.605000e+00 -1.455350e+00 
3.606000e+00 -1.453869e+00 
3.607000e+00 -1.452380e+00 
3.608000e+00 -1.450882e+00 
3.609000e+00 -1.449375e+00 
3.610000e+00 -1.447860e+00 
3.611000e+00 -1.446336e+00 
3.612000e+00 -1.444804e+00 
3.613000e+00 -1.443263e+00 
3.614000e+00 -1.441714e+00 
3.615000e+00 -1.440156e+00 
3.616000e+00 -1.438590e+00 
3.617000e+00 -1.437015e+00 
3.618000e+00 -1.435432e+00 
3.619000e+00 -1.433841e+00 
3.620000e+00 -1.432241e+00 
3.621000e+00 -1.430633e+00 
3.622000e+00 -1.429016e+00 
3.623000e+00 -1.427391e+00 
3.624000e+00 -1.425758e+00 
3.625000e+00 -1.424117e+00 
3.626000e+00 -1.422467e+00 
3.627000e+00 -1.420809e+00 
3.628000e+00 -1.419143e+00 
3.629000e+00 -1.417469e+00 
3.630000e+00 -1.415786e+00 
3.631000e+00 -1.414095e+00 
3.632000e+00 -1.412397e+00 
3.633000e+00 -1.410690e+00 
3.634000e+00 -1.408975e+00 
3.635000e+00 -1.407252e+00 
3.636000e+00 -1.405521e+00 
3.637000e+00 -1.403781e+00 
3.638000e+00 -1.402034e+00 
3.639000e+00 -1.400279e+00 
3.640000e+00 -1.398516e+00 
3.641000e+00 -1.396745e+00 
3.642000e+00 -1.394966e+00 
3.643000e+00 -1.393179e+00 
3.644000e+00 -1.391384e+00 
3.645000e+00 -1.389581e+00 
3.646000e+00 -1.387770e+00 
3.647000e+00 -1.385952e+00 
3.648000e+00 -1.384126e+00 
3.649000e+00 -1.382292e+00 
3.650000e+00 -1.380450e+00 
3.651000e+00 -1.378600e+00 
3.652000e+00 -1.376743e+00 
3.653000e+00 -1.374878e+00 
3.654000e+00 -1.373006e+00 
3.655000e+00 -1.371125e+00 
3.656000e+00 -1.369237e+00 
3.657000e+00 -1.367342e+00 
3.658000e+00 -1.365439e+00 
3.659000e+00 -1.363528e+00 
3.660000e+00 -1.361610e+00 
3.661000e+00 -1.359684e+00 
3.662000e+00 -1.357751e+00 
3.663000e+00 -1.355810e+00 
3.664000e+00 -1.353862e+00 
3.665000e+00 -1.351906e+00 
3.666000e+00 -1.349943e+00 
3.667000e+00 -1.347972e+00 
3.668000e+00 -1.345994e+00 
3.669000e+00 -1.344009e+00 
3.670000e+00 -1.342017e+00 
3.671000e+00 -1.340017e+00 
3.672000e+00 -1.338010e+00 
3.673000e+00 -1.335995e+00 
3.674000e+00 -1.333973e+00 
3.675000e+00 -1.331945e+00 
3.676000e+00 -1.329908e+00 
3.677000e+00 -1.327865e+00 
3.678000e+00 -1.325815e+00 
3.679000e+00 -1.323757e+00 
3.680000e+00 -1.321693e+00 
3.681000e+00 -1.319621e+00 
3.682000e+00 -1.317542e+00 
3.683000e+00 -1.315456e+00 
3.684000e+00 -1.313363e+00 
3.685000e+00 -1.311263e+00 
3.686000e+00 -1.309156e+00 
3.687000e+00 -1.307043e+00 
3.688000e+00 -1.304922e+00 
3.689000e+00 -1.302794e+00 
3.690000e+00 -1.300660e+00 
3.691000e+00 -1.298518e+00 
3.692000e+00 -1.296370e+00 
3.693000e+00 -1.294215e+00 
3.694000e+00 -1.292053e+00 
3.695000e+00 -1.289885e+00 
3.696000e+00 -1.287709e+00 
3.697000e+00 -1.285527e+00 
3.698000e+00 -1.283339e+00 
3.699000e+00 -1.281143e+00 
3.700000e+00 -1.278941e+00 
3.701000e+00 -1.276733e+00 
3.702000e+00 -1.274517e+00 
3.703000e+00 -1.272295e+00 
3.704000e+00 -1.270067e+00 
3.705000e+00 -1.267832e+00 
3.706000e+00 -1.265591e+00 
3.707000e+00 -1.263343e+00 
3.708000e+00 -1.261088e+00 
3.709000e+00 -1.258827e+00 
3.710000e+00 -1.256560e+00 
3.711000e+00 -1.254286e+00 
3.712000e+00 -1.252006e+00 
3.713000e+00 -1.249720e+00 
3.714000e+00 -1.247427e+00 
3.715000e+00 -1.245128e+00 
3.716000e+00 -1.242823e+00 
3.717000e+00 -1.240512e+00 
3.718000e+00 -1.238194e+00 
3.719000e+00 -1.235870e+00 
3.720000e+00 -1.233540e+00 
3.721000e+00 -1.231204e+00 
3.722000e+00 -1.228861e+00 
3.723000e+00 -1.226513e+00 
3.724000e+00 -1.224158e+00 
3.725000e+00 -1.221798e+00 
3.726000e+00 -1.219431e+00 
3.727000e+00 -1.217058e+00 
3.728000e+00 -1.214680e+00 
3.729000e+00 -1.212295e+00 
3.730000e+00 -1.209905e+00 
3.731000e+00 -1.207508e+00 
3.732000e+00 -1.205106e+00 
3.733000e+00 -1.202698e+00 
3.734000e+00 -1.200284e+00 
3.735000e+00 -1.197864e+00 
3.736000e+00 -1.195438e+00 
3.737000e+00 -1.193007e+00 
3.738000e+00 -1.190570e+00 
3.739000e+00 -1.188127e+00 
3.740000e+00 -1.185679e+00 
3.741000e+00 -1.183225e+00 
3.742000e+00 -1.180765e+00 
3.743000e+00 -1.178299e+00 
3.744000e+00 -1.175828e+00 
3.745000e+00 -1.173352e+00 
3.746000e+00 -1.170870e+00 
3.747000e+00 -1.168382e+00 
3.748000e+00 -1.165889e+00 
3.749000e+00 -1.163391e+00 
3.750000e+00 -1.160887e+00 
3.751000e+00 -1.158377e+00 
3.752000e+00 -1.155862e+00 
3.753000e+00 -1.153342e+00 
3.754000e+00 -1.150817e+00 
3.755000e+00 -1.148286e+00 
3.756000e+00 -1.145750e+00 
3.757000e+00 -1.143208e+00 
3.758000e+00 -1.140662e+00 
3.759000e+00 -1.138110e+00 
3.760000e+00 -1.135553e+00 
3.761000e+00 -1.132991e+00 
3.762000e+00 -1.130423e+00 
3.763000e+00 -1.127851e+00 
3.764000e+00 -1.125273e+00 
3.765000e+00 -1.122691e+00 
3.766000e+00 -1.120103e+00 
3.767000e+00 -1.117511e+00 
3.768000e+00 -1.114913e+00 
3.769000e+00 -1.112310e+00 
3.770000e+00 -1.109703e+00 
3.771000e+00 -1.107090e+00 
3.772000e+00 -1.104473e+00 
3.773000e+00 -1.101851e+00 
3.774000e+00 -1.099224e+00 
3.775000e+00 -1.096592e+00 
3.776000e+00 -1.093955e+00 
3.777000e+00 -1.091314e+00 
3.778000e+00 -1.088668e+00 
3.779000e+00 -1.086017e+00 
3.780000e+00 -1.083362e+00 
3.781000e+00 -1.080702e+00 
3.782000e+00 -1.078037e+00 
3.783000e+00 -1.075367e+00 
3.784000e+00 -1.072693e+00 
3.785000e+00 -1.070015e+00 
3.786000e+00 -1.067332e+00 
3.787000e+00 -1.064644e+00 
3.788000e+00 -1.061952e+00 
3.789000e+00 -1.059256e+00 
3.790000e+00 -1.056555e+00 
3.791000e+00 -1.053850e+00 
3.792000e+00 -1.051140e+00 
3.793000e+00 -1.048426e+00 
3.794000e+00 -1.045707e+00 
3.795000e+00 -1.042985e+00 
3.796000e+00 -1.040258e+00 
3.797000e+00 -1.037527e+00 
3.798000e+00 -1.034791e+00 
3.799000e+00 -1.032052e+00 
3.800000e+00 -1.029308e+00 
3.801000e+00 -1.026560e+00 
3.802000e+00 -1.023808e+00 
3.803000e+00 -1.021052e+00 
3.804000e+00 -1.018292e+00 
3.805000e+00 -1.015527e+00 
3.806000e+00 -1.012759e+00 
3.807000e+00 -1.009987e+00 
3.808000e+00 -1.007211e+00 
3.809000e+00 -1.004431e+00 
3.810000e+00 -1.001647e+00 
3.811000e+00 -9.988586e-01 
3.812000e+00 -9.960668e-01 
3.813000e+00 -9.932712e-01 
3.814000e+00 -9.904717e-01 
3.815000e+00 -9.876685e-01 
3.816000e+00 -9.848616e-01 
3.817000e+00 -9.820508e-01 
3.818000e+00 -9.792364e-01 
3.819000e+00 -9.764183e-01 
3.820000e+00 -9.735966e-01 
3.821000e+00 -9.707712e-01 
3.822000e+00 -9.679423e-01 
3.823000e+00 -9.651097e-01 
3.824000e+00 -9.622736e-01 
3.825000e+00 -9.594340e-01 
3.826000e+00 -9.565909e-01 
3.827000e+00 -9.537443e-01 
3.828000e+00 -9.508943e-01 
3.829000e+00 -9.480408e-01 
3.830000e+00 -9.451840e-01 
3.831000e+00 -9.423238e-01 
3.832000e+00 -9.394602e-01 
3.833000e+00 -9.365933e-01 
3.834000e+00 -9.337232e-01 
3.835000e+00 -9.308497e-01 
3.836000e+00 -9.279731e-01 
3.837000e+00 -9.250932e-01 
3.838000e+00 -9.222101e-01 
3.839000e+00 -9.193239e-01 
3.840000e+00 -9.164346e-01 
3.841000e+00 -9.135421e-01 
3.842000e+00 -9.106466e-01 
3.843000e+00 -9.077480e-01 
3.844000e+00 -9.048463e-01 
3.845000e+00 -9.019417e-01 
3.846000e+00 -8.990341e-01 
3.847000e+00 -8.961235e-01 
3.848000e+00 -8.932100e-01 
3.849000e+00 -8.902936e-01 
3.850000e+00 -8.873743e-01 
3.851000e+00 -8.844522e-01 
3.852000e+00 -8.815273e-01 
3.853000e+00 -8.785996e-01 
3.854000e+00 -8.756690e-01 
3.855000e+00 -8.727358e-01 
3.856000e+00 -8.697998e-01 
3.857000e+00 -8.668611e-01 
3.858000e+00 -8.639198e-01 
3.859000e+00 -8.609758e-01 
3.860000e+00 -8.580292e-01 
3.861000e+00 -8.550801e-01 
3.862000e+00 -8.521283e-01 
3.863000e+00 -8.491740e-01 
3.864000e+00 -8.462172e-01 
3.865000e+00 -8.432580e-01 
3.866000e+00 -8.402962e-01 
3.867000e+00 -8.373320e-01 
3.868000e+00 -8.343654e-01 
3.869000e+00 -8.313965e-01 
3.870000e+00 -8.284251e-01 
3.871000e+00 -8.254515e-01 
3.872000e+00 -8.224755e-01 
3.873000e+00 -8.194973e-01 
3.874000e+00 -8.165168e-01 
3.875000e+00 -8.135341e-01 
3.876000e+00 -8.105491e-01 
3.877000e+00 -8.075620e-01 
3.878000e+00 -8.045728e-01 
3.879000e+00 -8.015814e-01 
3.880000e+00 -7.985879e-01 
3.881000e+00 -7.955923e-01 
3.882000e+00 -7.925947e-01 
3.883000e+00 -7.895951e-01 
3.884000e+00 -7.865935e-01 
3.885000e+00 -7.835899e-01 
3.886000e+00 -7.805844e-01 
3.887000e+00 -7.775769e-01 
3.888000e+00 -7.745676e-01 
3.889000e+00 -7.715563e-01 
3.890000e+00 -7.685433e-01 
3.891000e+00 -7.655284e-01 
3.892000e+00 -7.625117e-01 
3.893000e+00 -7.594933e-01 
3.894000e+00 -7.564731e-01 
3.895000e+00 -7.534512e-01 
3.896000e+00 -7.504276e-01 
3.897000e+00 -7.474024e-01 
3.898000e+00 -7.443755e-01 
3.899000e+00 -7.413470e-01 
3.900000e+00 -7.383169e-01 
3.901000e+00 -7.352852e-01 
3.902000e+00 -7.322520e-01 
3.903000e+00 -7.292173e-01 
3.904000e+00 -7.261811e-01 
3.905000e+00 -7.231435e-01 
3.906000e+00 -7.201044e-01 
3.907000e+00 -7.170639e-01 
3.908000e+00 -7.140220e-01 
3.909000e+00 -7.109788e-01 
3.910000e+00 -7.079342e-01 
3.911000e+00 -7.048883e-01 
3.912000e+00 -7.018412e-01 
3.913000e+00 -6.987928e-01 
3.914000e+00 -6.957431e-01 
3.915000e+00 -6.926922e-01 
3.916000e+00 -6.896402e-01 
3.917000e+00 -6.865870e-01 
3.918000e+00 -6.835326e-01 
3.919000e+00 -6.804772e-01 
3.920000e+00 -6.774207e-01 
3.921000e+00 -6.743631e-01 
3.922000e+00 -6.713045e-01 
3.923000e+00 -6.682448e-01 
3.924000e+00 -6.651842e-01 
3.925000e+00 -6.621227e-01 
3.926000e+00 -6.590602e-01 
3.927000e+00 -6.559967e-01 
3.928000e+00 -6.529325e-01 
3.929000e+00 -6.498673e-01 
3.930000e+00 -6.468013e-01 
3.931000e+00 -6.437346e-01 
3.932000e+00 -6.406670e-01 
3.933000e+00 -6.375987e-01 
3.934000e+00 -6.345296e-01 
3.935000e+00 -6.314598e-01 
3.936000e+00 -6.283894e-01 
3.937000e+00 -6.253183e-01 
3.938000e+00 -6.222465e-01 
3.939000e+00 -6.191741e-01 
3.940000e+00 -6.161012e-01 
3.941000e+00 -6.130277e-01 
3.942000e+00 -6.099537e-01 
3.943000e+00 -6.068791e-01 
3.944000e+00 -6.038041e-01 
3.945000e+00 -6.007286e-01 
3.946000e+00 -5.976526e-01 
3.947000e+00 -5.945763e-01 
3.948000e+00 -5.914995e-01 
3.949000e+00 -5.884224e-01 
3.950000e+00 -5.853450e-01 
3.951000e+00 -5.822672e-01 
3.952000e+00 -5.791891e-01 
3.953000e+00 -5.761108e-01 
3.954000e+00 -5.730322e-01 
3.955000e+00 -5.699535e-01 
3.956000e+00 -5.668745e-01 
3.957000e+00 -5.637953e-01 
3.958000e+00 -5.607160e-01 
3.959000e+00 -5.576366e-01 
3.960000e+00 -5.545571e-01 
3.961000e+00 -5.514775e-01 
3.962000e+00 -5.483978e-01 
3.963000e+00 -5.453182e-01 
3.964000e+00 -5.422385e-01 
3.965000e+00 -5.391588e-01 
3.966000e+00 -5.360792e-01 
3.967000e+00 -5.329997e-01 
3.968000e+00 -5.299202e-01 
3.969000e+00 -5.268409e-01 
3.970000e+00 -5.237617e-01 
3.971000e+00 -5.206827e-01 
3.972000e+00 -5.176039e-01 
3.973000e+00 -5.145253e-01 
3.974000e+00 -5.114469e-01 
3.975000e+00 -5.083687e-01 
3.976000e+00 -5.052909e-01 
3.977000e+00 -5.022134e-01 
3.978000e+00 -4.991361e-01 
3.979000e+00 -4.960593e-01 
3.980000e+00 -4.929828e-01 
3.981000e+00 -4.899067e-01 
3.982000e+00 -4.868311e-01 
3.983000e+00 -4.837559e-01 
3.984000e+00 -4.806811e-01 
3.985000e+00 -4.776069e-01 
3.986000e+00 -4.745331e-01 
3.987000e+00 -4.714600e-01 
3.988000e+00 -4.683873e-01 
3.989000e+00 -4.653153e-01 
3.990000e+00 -4.622439e-01 
3.991000e+00 -4.591731e-01 
3.992000e+00 -4.561029e-01 
3.993000e+00 -4.530335e-01 
3.994000e+00 -4.499647e-01 
3.995000e+00 -4.468967e-01 
3.996000e+00 -4.438294e-01 
3.997000e+00 -4.407628e-01 
3.998000e+00 -4.376971e-01 
3.999000e+00 -4.346322e-01 
4.000000e+00 -4.315681e-01 
4.001000e+00 -4.285049e-01 
4.002000e+00 -4.254426e-01 
4.003000e+00 -4.223812e-01 
4.004000e+00 -4.193207e-01 
4.005000e+00 -4.162611e-01 
4.006000e+00 -4.132025e-01 
4.007000e+00 -4.101450e-01 
4.008000e+00 -4.070884e-01 
4.009000e+00 -4.040329e-01 
4.010000e+00 -4.009784e-01 
4.011000e+00 -3.979251e-01 
4.012000e+00 -3.948728e-01 
4.013000e+00 -3.918217e-01 
4.014000e+00 -3.887717e-01 
4.015000e+00 -3.857229e-01 
4.016000e+00 -3.826753e-01 
4.017000e+00 -3.796289e-01 
4.018000e+00 -3.765838e-01 
4.019000e+00 -3.735399e-01 
4.020000e+00 -3.704973e-01 
4.021000e+00 -3.674560e-01 
4.022000e+00 -3.644161e-01 
4.023000e+00 -3.613775e-01 
4.024000e+00 -3.583402e-01 
4.025000e+00 -3.553044e-01 
4.026000e+00 -3.522700e-01 
4.027000e+00 -3.492370e-01 
4.028000e+00 -3.462055e-01 
4.029000e+00 -3.431754e-01 
4.030000e+00 -3.401469e-01 
4.031000e+00 -3.371198e-01 
4.032000e+00 -3.340944e-01 
4.033000e+00 -3.310704e-01 
4.034000e+00 -3.280481e-01 
4.035000e+00 -3.250274e-01 
4.036000e+00 -3.220083e-01 
4.037000e+00 -3.189909e-01 
4.038000e+00 -3.159751e-01 
4.039000e+00 -3.129611e-01 
4.040000e+00 -3.099487e-01 
4.041000e+00 -3.069381e-01 
4.042000e+00 -3.039292e-01 
4.043000e+00 -3.009222e-01 
4.044000e+00 -2.979169e-01 
4.045000e+00 -2.949134e-01 
4.046000e+00 -2.919118e-01 
4.047000e+00 -2.889120e-01 
4.048000e+00 -2.859141e-01 
4.049000e+00 -2.829182e-01 
4.050000e+00 -2.799241e-01 
4.051000e+00 -2.769320e-01 
4.052000e+00 -2.739419e-01 
4.053000e+00 -2.709537e-01 
4.054000e+00 -2.679676e-01 
4.055000e+00 -2.649834e-01 
4.056000e+00 -2.620013e-01 
4.057000e+00 -2.590213e-01 
4.058000e+00 -2.560434e-01 
4.059000e+00 -2.530676e-01 
4.060000e+00 -2.500939e-01 
4.061000e+00 -2.471223e-01 
4.062000e+00 -2.441530e-01 
4.063000e+00 -2.411858e-01 
4.064000e+00 -2.382208e-01 
4.065000e+00 -2.352580e-01 
4.066000e+00 -2.322975e-01 
4.067000e+00 -2.293393e-01 
4.068000e+00 -2.263833e-01 
4.069000e+00 -2.234297e-01 
4.070000e+00 -2.204783e-01 
4.071000e+00 -2.175294e-01 
4.072000e+00 -2.145827e-01 
4.073000e+00 -2.116385e-01 
4.074000e+00 -2.086967e-01 
4.075000e+00 -2.057573e-01 
4.076000e+00 -2.028203e-01 
4.077000e+00 -1.998858e-01 
4.078000e+00 -1.969538e-01 
4.079000e+00 -1.940243e-01 
4.080000e+00 -1.910973e-01 
4.081000e+00 -1.881729e-01 
4.082000e+00 -1.852510e-01 
4.083000e+00 -1.823317e-01 
4.084000e+00 -1.794150e-01 
4.085000e+00 -1.765009e-01 
4.086000e+00 -1.735894e-01 
4.087000e+00 -1.706806e-01 
4.088000e+00 -1.677744e-01 
4.089000e+00 -1.648710e-01 
4.090000e+00 -1.619702e-01 
4.091000e+00 -1.590722e-01 
4.092000e+00 -1.561770e-01 
4.093000e+00 -1.532845e-01 
4.094000e+00 -1.503947e-01 
4.095000e+00 -1.475078e-01 
4.096000e+00 -1.446237e-01 
4.097000e+00 -1.417425e-01 
4.098000e+00 -1.388641e-01 
4.099000e+00 -1.359885e-01 
4.100000e+00 -1.331159e-01 
4.101000e+00 -1.302462e-01 
4.102000e+00 -1.273794e-01 
4.103000e+00 -1.245156e-01 
4.104000e+00 -1.216547e-01 
4.105000e+00 -1.187968e-01 
4.106000e+00 -1.159419e-01 
4.107000e+00 -1.130900e-01 
4.108000e+00 -1.102412e-01 
4.109000e+00 -1.073954e-01 
4.110000e+00 -1.045527e-01 
4.111000e+00 -1.017131e-01 
4.112000e+00 -9.887654e-02 
4.113000e+00 -9.604315e-02 
4.114000e+00 -9.321290e-02 
4.115000e+00 -9.038581e-02 
4.116000e+00 -8.756189e-02 
4.117000e+00 -8.474117e-02 
4.118000e+00 -8.192366e-02 
4.119000e+00 -7.910938e-02 
4.120000e+00 -7.629835e-02 
4.121000e+00 -7.349057e-02 
4.122000e+00 -7.068608e-02 
4.123000e+00 -6.788488e-02 
4.124000e+00 -6.508700e-02 
4.125000e+00 -6.229244e-02 
4.126000e+00 -5.950123e-02 
4.127000e+00 -5.671339e-02 
4.128000e+00 -5.392892e-02 
4.129000e+00 -5.114785e-02 
4.130000e+00 -4.837019e-02 
4.131000e+00 -4.559597e-02 
4.132000e+00 -4.282518e-02 
4.133000e+00 -4.005786e-02 
4.134000e+00 -3.729402e-02 
4.135000e+00 -3.453368e-02 
4.136000e+00 -3.177684e-02 
4.137000e+00 -2.902353e-02 
4.138000e+00 -2.627377e-02 
4.139000e+00 -2.352756e-02 
4.140000e+00 -2.078493e-02 
4.141000e+00 -1.804589e-02 
4.142000e+00 -1.531045e-02 
4.143000e+00 -1.257864e-02 
4.144000e+00 -9.850465e-03 
4.145000e+00 -7.125946e-03 
4.146000e+00 -4.405095e-03 
4.147000e+00 -1.687930e-03 
4.148000e+00 1.025535e-03 
4.149000e+00 3.735283e-03 
4.150000e+00 6.441301e-03 
4.151000e+00 9.143571e-03 
4.152000e+00 1.184208e-02 
4.153000e+00 1.453681e-02 
4.154000e+00 1.722775e-02 
4.155000e+00 1.991488e-02 
4.156000e+00 2.259819e-02 
4.157000e+00 2.527766e-02 
4.158000e+00 2.795328e-02 
4.159000e+00 3.062503e-02 
4.160000e+00 3.329290e-02 
4.161000e+00 3.595688e-02 
4.162000e+00 3.861694e-02 
4.163000e+00 4.127308e-02 
4.164000e+00 4.392527e-02 
4.165000e+00 4.657351e-02 
4.166000e+00 4.921778e-02 
4.167000e+00 5.185807e-02 
4.168000e+00 5.449436e-02 
4.169000e+00 5.712663e-02 
4.170000e+00 5.975488e-02 
4.171000e+00 6.237909e-02 
4.172000e+00 6.499924e-02 
4.173000e+00 6.761533e-02 
4.174000e+00 7.022733e-02 
4.175000e+00 7.283523e-02 
4.176000e+00 7.543902e-02 
4.177000e+00 7.803869e-02 
4.178000e+00 8.063422e-02 
4.179000e+00 8.322560e-02 
4.180000e+00 8.581281e-02 
4.181000e+00 8.839584e-02 
4.182000e+00 9.097468e-02 
4.183000e+00 9.354932e-02 
4.184000e+00 9.611973e-02 
4.185000e+00 9.868591e-02 
4.186000e+00 1.012478e-01 
4.187000e+00 1.038055e-01 
4.188000e+00 1.063589e-01 
4.189000e+00 1.089080e-01 
4.190000e+00 1.114529e-01 
4.191000e+00 1.139934e-01 
4.192000e+00 1.165296e-01 
4.193000e+00 1.190614e-01 
4.194000e+00 1.215889e-01 
4.195000e+00 1.241120e-01 
4.196000e+00 1.266308e-01 
4.197000e+00 1.291452e-01 
4.198000e+00 1.316551e-01 
4.199000e+00 1.341607e-01 
4.200000e+00 1.366618e-01 
4.201000e+00 1.391585e-01 
4.202000e+00 1.416507e-01 
4.203000e+00 1.441385e-01 
4.204000e+00 1.466218e-01 
4.205000e+00 1.491007e-01 
4.206000e+00 1.515750e-01 
4.207000e+00 1.540448e-01 
4.208000e+00 1.565101e-01 
4.209000e+00 1.589708e-01 
4.210000e+00 1.614270e-01 
4.211000e+00 1.638787e-01 
4.212000e+00 1.663258e-01 
4.213000e+00 1.687683e-01 
4.214000e+00 1.712062e-01 
4.215000e+00 1.736395e-01 
4.216000e+00 1.760681e-01 
4.217000e+00 1.784922e-01 
4.218000e+00 1.809116e-01 
4.219000e+00 1.833264e-01 
4.220000e+00 1.857365e-01 
4.221000e+00 1.881419e-01 
4.222000e+00 1.905427e-01 
4.223000e+00 1.929387e-01 
4.224000e+00 1.953301e-01 
4.225000e+00 1.977167e-01 
4.226000e+00 2.000986e-01 
4.227000e+00 2.024758e-01 
4.228000e+00 2.048482e-01 
4.229000e+00 2.072159e-01 
4.230000e+00 2.095788e-01 
4.231000e+00 2.119369e-01 
4.232000e+00 2.142902e-01 
4.233000e+00 2.166387e-01 
4.234000e+00 2.189825e-01 
4.235000e+00 2.213213e-01 
4.236000e+00 2.236554e-01 
4.237000e+00 2.259846e-01 
4.238000e+00 2.283090e-01 
4.239000e+00 2.306285e-01 
4.240000e+00 2.329431e-01 
4.241000e+00 2.352529e-01 
4.242000e+00 2.375577e-01 
4.243000e+00 2.398577e-01 
4.244000e+00 2.421527e-01 
4.245000e+00 2.444428e-01 
4.246000e+00 2.467280e-01 
4.247000e+00 2.490083e-01 
4.248000e+00 2.512836e-01 
4.249000e+00 2.535539e-01 
4.250000e+00 2.558193e-01 
4.251000e+00 2.580797e-01 
4.252000e+00 2.603351e-01 
4.253000e+00 2.625855e-01 
4.254000e+00 2.648309e-01 
4.255000e+00 2.670713e-01 
4.256000e+00 2.693067e-01 
4.257000e+00 2.715370e-01 
4.258000e+00 2.737623e-01 
4.259000e+00 2.759826e-01 
4.260000e+00 2.781978e-01 
4.261000e+00 2.804079e-01 
4.262000e+00 2.826129e-01 
4.263000e+00 2.848129e-01 
4.264000e+00 2.870078e-01 
4.265000e+00 2.891975e-01 
4.266000e+00 2.913822e-01 
4.267000e+00 2.935617e-01 
4.268000e+00 2.957361e-01 
4.269000e+00 2.979054e-01 
4.270000e+00 3.000696e-01 
4.271000e+00 3.022285e-01 
4.272000e+00 3.043824e-01 
4.273000e+00 3.065310e-01 
4.274000e+00 3.086745e-01 
4.275000e+00 3.108128e-01 
4.276000e+00 3.129459e-01 
4.277000e+00 3.150739e-01 
4.278000e+00 3.171966e-01 
4.279000e+00 3.193141e-01 
4.280000e+00 3.214263e-01 
4.281000e+00 3.235334e-01 
4.282000e+00 3.256352e-01 
4.283000e+00 3.277318e-01 
4.284000e+00 3.298231e-01 
4.285000e+00 3.319092e-01 
4.286000e+00 3.339900e-01 
4.287000e+00 3.360655e-01 
4.288000e+00 3.381358e-01 
4.289000e+00 3.402007e-01 
4.290000e+00 3.422604e-01 
4.291000e+00 3.443148e-01 
4.292000e+00 3.463638e-01 
4.293000e+00 3.484076e-01 
4.294000e+00 3.504460e-01 
4.295000e+00 3.524791e-01 
4.296000e+00 3.545069e-01 
4.297000e+00 3.565294e-01 
4.298000e+00 3.585465e-01 
4.299000e+00 3.605582e-01 
4.300000e+00 3.625646e-01 
4.301000e+00 3.645656e-01 
4.302000e+00 3.665613e-01 
4.303000e+00 3.685515e-01 
4.304000e+00 3.705364e-01 
4.305000e+00 3.725160e-01 
4.306000e+00 3.744901e-01 
4.307000e+00 3.764588e-01 
4.308000e+00 3.784221e-01 
4.309000e+00 3.803800e-01 
4.310000e+00 3.823325e-01 
4.311000e+00 3.842795e-01 
4.312000e+00 3.862211e-01 
4.313000e+00 3.881573e-01 
4.314000e+00 3.900881e-01 
4.315000e+00 3.920134e-01 
4.316000e+00 3.939332e-01 
4.317000e+00 3.958476e-01 
4.318000e+00 3.977566e-01 
4.319000e+00 3.996601e-01 
4.320000e+00 4.015581e-01 
4.321000e+00 4.034506e-01 
4.322000e+00 4.053376e-01 
4.323000e+00 4.072192e-01 
4.324000e+00 4.090953e-01 
4.325000e+00 4.109659e-01 
4.326000e+00 4.128309e-01 
4.327000e+00 4.146905e-01 
4.328000e+00 4.165446e-01 
4.329000e+00 4.183931e-01 
4.330000e+00 4.202361e-01 
4.331000e+00 4.220737e-01 
4.332000e+00 4.239056e-01 
4.333000e+00 4.257321e-01 
4.334000e+00 4.275530e-01 
4.335000e+00 4.293684e-01 
4.336000e+00 4.311782e-01 
4.337000e+00 4.329825e-01 
4.338000e+00 4.347812e-01 
4.339000e+00 4.365744e-01 
4.340000e+00 4.383620e-01 
4.341000e+00 4.401440e-01 
4.342000e+00 4.419205e-01 
4.343000e+00 4.436914e-01 
4.344000e+00 4.454568e-01 
4.345000e+00 4.472165e-01 
4.346000e+00 4.489707e-01 
4.347000e+00 4.507193e-01 
4.348000e+00 4.524623e-01 
4.349000e+00 4.541997e-01 
4.350000e+00 4.559315e-01 
4.351000e+00 4.576577e-01 
4.352000e+00 4.593783e-01 
4.353000e+00 4.610934e-01 
4.354000e+00 4.628028e-01 
4.355000e+00 4.645065e-01 
4.356000e+00 4.662047e-01 
4.357000e+00 4.678973e-01 
4.358000e+00 4.695842e-01 
4.359000e+00 4.712655e-01 
4.360000e+00 4.729412e-01 
4.361000e+00 4.746113e-01 
4.362000e+00 4.762757e-01 
4.363000e+00 4.779345e-01 
4.364000e+00 4.795876e-01 
4.365000e+00 4.812352e-01 
4.366000e+00 4.828770e-01 
4.367000e+00 4.845133e-01 
4.368000e+00 4.861439e-01 
4.369000e+00 4.877688e-01 
4.370000e+00 4.893881e-01 
4.371000e+00 4.910017e-01 
4.372000e+00 4.926097e-01 
4.373000e+00 4.942121e-01 
4.374000e+00 4.958087e-01 
4.375000e+00 4.973998e-01 
4.376000e+00 4.989851e-01 
4.377000e+00 5.005648e-01 
4.378000e+00 5.021388e-01 
4.379000e+00 5.037072e-01 
4.380000e+00 5.052699e-01 
4.381000e+00 5.068269e-01 
4.382000e+00 5.083782e-01 
4.383000e+00 5.099239e-01 
4.384000e+00 5.114639e-01 
4.385000e+00 5.129982e-01 
4.386000e+00 5.145269e-01 
4.387000e+00 5.160499e-01 
4.388000e+00 5.175672e-01 
4.389000e+00 5.190788e-01 
4.390000e+00 5.205847e-01 
4.391000e+00 5.220850e-01 
4.392000e+00 5.235795e-01 
4.393000e+00 5.250684e-01 
4.394000e+00 5.265516e-01 
4.395000e+00 5.280291e-01 
4.396000e+00 5.295010e-01 
4.397000e+00 5.309671e-01 
4.398000e+00 5.324275e-01 
4.399000e+00 5.338823e-01 
4.400000e+00 5.353314e-01 
4.401000e+00 5.367748e-01 
4.402000e+00 5.382125e-01 
4.403000e+00 5.396445e-01 
4.404000e+00 5.410708e-01 
4.405000e+00 5.424914e-01 
4.406000e+00 5.439064e-01 
4.407000e+00 5.453156e-01 
4.408000e+00 5.467192e-01 
4.409000e+00 5.481170e-01 
4.410000e+00 5.495092e-01 
4.411000e+00 5.508957e-01 
4.412000e+00 5.522765e-01 
4.413000e+00 5.536516e-01 
4.414000e+00 5.550210e-01 
4.415000e+00 5.563848e-01 
4.416000e+00 5.577428e-01 
4.417000e+00 5.590951e-01 
4.418000e+00 5.604418e-01 
4.419000e+00 5.617828e-01 
4.420000e+00 5.631181e-01 
4.421000e+00 5.644477e-01 
4.422000e+00 5.657716e-01 
4.423000e+00 5.670898e-01 
4.424000e+00 5.684023e-01 
4.425000e+00 5.697092e-01 
4.426000e+00 5.710104e-01 
4.427000e+00 5.723059e-01 
4.428000e+00 5.735957e-01 
4.429000e+00 5.748798e-01 
4.430000e+00 5.761583e-01 
4.431000e+00 5.774311e-01 
4.432000e+00 5.786982e-01 
4.433000e+00 5.799596e-01 
4.434000e+00 5.812154e-01 
4.435000e+00 5.824654e-01 
4.436000e+00 5.837099e-01 
4.437000e+00 5.849486e-01 
4.438000e+00 5.861817e-01 
4.439000e+00 5.874091e-01 
4.440000e+00 5.886308e-01 
4.441000e+00 5.898469e-01 
4.442000e+00 5.910573e-01 
4.443000e+00 5.922621e-01 
4.444000e+00 5.934612e-01 
4.445000e+00 5.946546e-01 
4.446000e+00 5.958424e-01 
4.447000e+00 5.970245e-01 
4.448000e+00 5.982010e-01 
4.449000e+00 5.993719e-01 
4.450000e+00 6.005371e-01 
4.451000e+00 6.016966e-01 
4.452000e+00 6.028505e-01 
4.453000e+00 6.039988e-01 
4.454000e+00 6.051414e-01 
4.455000e+00 6.062784e-01 
4.456000e+00 6.074098e-01 
4.457000e+00 6.085355e-01 
4.458000e+00 6.096556e-01 
4.459000e+00 6.107701e-01 
4.460000e+00 6.118789e-01 
4.461000e+00 6.129822e-01 
4.462000e+00 6.140798e-01 
4.463000e+00 6.151718e-01 
4.464000e+00 6.162582e-01 
4.465000e+00 6.173390e-01 
4.466000e+00 6.184141e-01 
4.467000e+00 6.194837e-01 
4.468000e+00 6.205477e-01 
4.469000e+00 6.216061e-01 
4.470000e+00 6.226588e-01 
4.471000e+00 6.237060e-01 
4.472000e+00 6.247476e-01 
4.473000e+00 6.257836e-01 
4.474000e+00 6.268141e-01 
4.475000e+00 6.278389e-01 
4.476000e+00 6.288582e-01 
4.477000e+00 6.298719e-01 
4.478000e+00 6.308801e-01 
4.479000e+00 6.318826e-01 
4.480000e+00 6.328796e-01 
4.481000e+00 6.338711e-01 
4.482000e+00 6.348570e-01 
4.483000e+00 6.358373e-01 
4.484000e+00 6.368121e-01 
4.485000e+00 6.377814e-01 
4.486000e+00 6.387451e-01 
4.487000e+00 6.397033e-01 
4.488000e+00 6.406560e-01 
4.489000e+00 6.416031e-01 
4.490000e+00 6.425447e-01 
4.491000e+00 6.434808e-01 
4.492000e+00 6.444113e-01 
4.493000e+00 6.453364e-01 
4.494000e+00 6.462559e-01 
4.495000e+00 6.471700e-01 
4.496000e+00 6.480785e-01 
4.497000e+00 6.489816e-01 
4.498000e+00 6.498791e-01 
4.499000e+00 6.507712e-01 
4.500000e+00 6.516578e-01 
4.501000e+00 6.525389e-01 
4.502000e+00 6.534145e-01 
4.503000e+00 6.542847e-01 
4.504000e+00 6.551494e-01 
4.505000e+00 6.560086e-01 
4.506000e+00 6.568624e-01 
4.507000e+00 6.577108e-01 
4.508000e+00 6.585536e-01 
4.509000e+00 6.593911e-01 
4.510000e+00 6.602231e-01 
4.511000e+00 6.610497e-01 
4.512000e+00 6.618709e-01 
4.513000e+00 6.626866e-01 
4.514000e+00 6.634969e-01 
4.515000e+00 6.643018e-01 
4.516000e+00 6.651013e-01 
4.517000e+00 6.658954e-01 
4.518000e+00 6.666841e-01 
4.519000e+00 6.674674e-01 
4.520000e+00 6.682454e-01 
4.521000e+00 6.690179e-01 
4.522000e+00 6.697851e-01 
4.523000e+00 6.705469e-01 
4.524000e+00 6.713033e-01 
4.525000e+00 6.720544e-01 
4.526000e+00 6.728001e-01 
4.527000e+00 6.735405e-01 
4.528000e+00 6.742755e-01 
4.529000e+00 6.750052e-01 
4.530000e+00 6.757296e-01 
4.531000e+00 6.764486e-01 
4.532000e+00 6.771623e-01 
4.533000e+00 6.778707e-01 
4.534000e+00 6.785738e-01 
4.535000e+00 6.792716e-01 
4.536000e+00 6.799641e-01 
4.537000e+00 6.806513e-01 
4.538000e+00 6.813332e-01 
4.539000e+00 6.820099e-01 
4.540000e+00 6.826812e-01 
4.541000e+00 6.833473e-01 
4.542000e+00 6.840082e-01 
4.543000e+00 6.846637e-01 
4.544000e+00 6.853141e-01 
4.545000e+00 6.859592e-01 
4.546000e+00 6.865990e-01 
4.547000e+00 6.872336e-01 
4.548000e+00 6.878630e-01 
4.549000e+00 6.884872e-01 
4.550000e+00 6.891062e-01 
4.551000e+00 6.897199e-01 
4.552000e+00 6.903285e-01 
4.553000e+00 6.909319e-01 
4.554000e+00 6.915300e-01 
4.555000e+00 6.921230e-01 
4.556000e+00 6.927109e-01 
4.557000e+00 6.932935e-01 
4.558000e+00 6.938710e-01 
4.559000e+00 6.944434e-01 
4.560000e+00 6.950106e-01 
4.561000e+00 6.955726e-01 
4.562000e+00 6.961296e-01 
4.563000e+00 6.966814e-01 
4.564000e+00 6.972281e-01 
4.565000e+00 6.977696e-01 
4.566000e+00 6.983061e-01 
4.567000e+00 6.988375e-01 
4.568000e+00 6.993637e-01 
4.569000e+00 6.998849e-01 
4.570000e+00 7.004010e-01 
4.571000e+00 7.009121e-01 
4.572000e+00 7.014180e-01 
4.573000e+00 7.019190e-01 
4.574000e+00 7.024148e-01 
4.575000e+00 7.029057e-01 
4.576000e+00 7.033915e-01 
4.577000e+00 7.038722e-01 
4.578000e+00 7.043480e-01 
4.579000e+00 7.048187e-01 
4.580000e+00 7.052844e-01 
4.581000e+00 7.057452e-01 
4.582000e+00 7.062009e-01 
4.583000e+00 7.066517e-01 
4.584000e+00 7.070974e-01 
4.585000e+00 7.075382e-01 
4.586000e+00 7.079741e-01 
4.587000e+00 7.084050e-01 
4.588000e+00 7.088309e-01 
4.589000e+00 7.092519e-01 
4.590000e+00 7.096680e-01 
4.591000e+00 7.100792e-01 
4.592000e+00 7.104854e-01 
4.593000e+00 7.108867e-01 
4.594000e+00 7.112832e-01 
4.595000e+00 7.116747e-01 
4.596000e+00 7.120614e-01 
4.597000e+00 7.124432e-01 
4.598000e+00 7.128201e-01 
4.599000e+00 7.131921e-01 
4.600000e+00 7.135593e-01 
4.601000e+00 7.139217e-01 
4.602000e+00 7.142792e-01 
4.603000e+00 7.146319e-01 
4.604000e+00 7.149797e-01 
4.605000e+00 7.153228e-01 
4.606000e+00 7.156611e-01 
4.607000e+00 7.159945e-01 
4.608000e+00 7.163232e-01 
4.609000e+00 7.166471e-01 
4.610000e+00 7.169662e-01 
4.611000e+00 7.172805e-01 
4.612000e+00 7.175901e-01 
4.613000e+00 7.178950e-01 
4.614000e+00 7.181951e-01 
4.615000e+00 7.184905e-01 
4.616000e+00 7.187811e-01 
4.617000e+00 7.190671e-01 
4.618000e+00 7.193483e-01 
4.619000e+00 7.196248e-01 
4.620000e+00 7.198967e-01 
4.621000e+00 7.201639e-01 
4.622000e+00 7.204264e-01 
4.623000e+00 7.206842e-01 
4.624000e+00 7.209374e-01 
4.625000e+00 7.211859e-01 
4.626000e+00 7.214298e-01 
4.627000e+00 7.216691e-01 
4.628000e+00 7.219038e-01 
4.629000e+00 7.221338e-01 
4.630000e+00 7.223593e-01 
4.631000e+00 7.225801e-01 
4.632000e+00 7.227964e-01 
4.633000e+00 7.230081e-01 
4.634000e+00 7.232152e-01 
4.635000e+00 7.234177e-01 
4.636000e+00 7.236158e-01 
4.637000e+00 7.238092e-01 
4.638000e+00 7.239982e-01 
4.639000e+00 7.241826e-01 
4.640000e+00 7.243625e-01 
4.641000e+00 7.245379e-01 
4.642000e+00 7.247088e-01 
4.643000e+00 7.248752e-01 
4.644000e+00 7.250372e-01 
4.645000e+00 7.251946e-01 
4.646000e+00 7.253476e-01 
4.647000e+00 7.254962e-01 
4.648000e+00 7.256403e-01 
4.649000e+00 7.257800e-01 
4.650000e+00 7.259153e-01 
4.651000e+00 7.260461e-01 
4.652000e+00 7.261726e-01 
4.653000e+00 7.262946e-01 
4.654000e+00 7.264123e-01 
4.655000e+00 7.265256e-01 
4.656000e+00 7.266345e-01 
4.657000e+00 7.267391e-01 
4.658000e+00 7.268393e-01 
4.659000e+00 7.269351e-01 
4.660000e+00 7.270267e-01 
4.661000e+00 7.271139e-01 
4.662000e+00 7.271968e-01 
4.663000e+00 7.272754e-01 
4.664000e+00 7.273497e-01 
4.665000e+00 7.274198e-01 
4.666000e+00 7.274855e-01 
4.667000e+00 7.275470e-01 
4.668000e+00 7.276043e-01 
4.669000e+00 7.276573e-01 
4.670000e+00 7.277060e-01 
4.671000e+00 7.277505e-01 
4.672000e+00 7.277909e-01 
4.673000e+00 7.278270e-01 
4.674000e+00 7.278589e-01 
4.675000e+00 7.278866e-01 
4.676000e+00 7.279101e-01 
4.677000e+00 7.279295e-01 
4.678000e+00 7.279447e-01 
4.679000e+00 7.279558e-01 
4.680000e+00 7.279627e-01 
4.681000e+00 7.279655e-01 
4.682000e+00 7.279642e-01 
4.683000e+00 7.279588e-01 
4.684000e+00 7.279492e-01 
4.685000e+00 7.279356e-01 
4.686000e+00 7.279179e-01 
4.687000e+00 7.278961e-01 
4.688000e+00 7.278703e-01 
4.689000e+00 7.278404e-01 
4.690000e+00 7.278065e-01 
4.691000e+00 7.277685e-01 
4.692000e+00 7.277265e-01 
4.693000e+00 7.276806e-01 
4.694000e+00 7.276306e-01 
4.695000e+00 7.275766e-01 
4.696000e+00 7.275186e-01 
4.697000e+00 7.274567e-01 
4.698000e+00 7.273908e-01 
4.699000e+00 7.273209e-01 
4.700000e+00 7.272471e-01 
4.701000e+00 7.271694e-01 
4.702000e+00 7.270877e-01 
4.703000e+00 7.270022e-01 
4.704000e+00 7.269127e-01 
4.705000e+00 7.268194e-01 
4.706000e+00 7.267221e-01 
4.707000e+00 7.266210e-01 
4.708000e+00 7.265160e-01 
4.709000e+00 7.264072e-01 
4.710000e+00 7.262946e-01 
4.711000e+00 7.261781e-01 
4.712000e+00 7.260577e-01 
4.713000e+00 7.259336e-01 
4.714000e+00 7.258057e-01 
4.715000e+00 7.256740e-01 
4.716000e+00 7.255385e-01 
4.717000e+00 7.253992e-01 
4.718000e+00 7.252562e-01 
4.719000e+00 7.251094e-01 
4.720000e+00 7.249589e-01 
4.721000e+00 7.248047e-01 
4.722000e+00 7.246467e-01 
4.723000e+00 7.244850e-01 
4.724000e+00 7.243197e-01 
4.725000e+00 7.241506e-01 
4.726000e+00 7.239779e-01 
4.727000e+00 7.238015e-01 
4.728000e+00 7.236214e-01 
4.729000e+00 7.234377e-01 
4.730000e+00 7.232504e-01 
4.731000e+00 7.230594e-01 
4.732000e+00 7.228649e-01 
4.733000e+00 7.226667e-01 
4.734000e+00 7.224649e-01 
4.735000e+00 7.222595e-01 
4.736000e+00 7.220506e-01 
4.737000e+00 7.218381e-01 
4.738000e+00 7.216220e-01 
4.739000e+00 7.214024e-01 
4.740000e+00 7.211793e-01 
4.741000e+00 7.209527e-01 
4.742000e+00 7.207225e-01 
4.743000e+00 7.204888e-01 
4.744000e+00 7.202517e-01 
4.745000e+00 7.200110e-01 
4.746000e+00 7.197669e-01 
4.747000e+00 7.195194e-01 
4.748000e+00 7.192684e-01 
4.749000e+00 7.190139e-01 
4.750000e+00 7.187560e-01 
4.751000e+00 7.184947e-01 
4.752000e+00 7.182301e-01 
4.753000e+00 7.179620e-01 
4.754000e+00 7.176905e-01 
4.755000e+00 7.174156e-01 
4.756000e+00 7.171374e-01 
4.757000e+00 7.168558e-01 
4.758000e+00 7.165709e-01 
4.759000e+00 7.162827e-01 
4.760000e+00 7.159911e-01 
4.761000e+00 7.156962e-01 
4.762000e+00 7.153980e-01 
4.763000e+00 7.150965e-01 
4.764000e+00 7.147918e-01 
4.765000e+00 7.144838e-01 
4.766000e+00 7.141725e-01 
4.767000e+00 7.138579e-01 
4.768000e+00 7.135402e-01 
4.769000e+00 7.132192e-01 
4.770000e+00 7.128950e-01 
4.771000e+00 7.125675e-01 
4.772000e+00 7.122369e-01 
4.773000e+00 7.119031e-01 
4.774000e+00 7.115661e-01 
4.775000e+00 7.112260e-01 
4.776000e+00 7.108827e-01 
4.777000e+00 7.105363e-01 
4.778000e+00 7.101867e-01 
4.779000e+00 7.098340e-01 
4.780000e+00 7.094782e-01 
4.781000e+00 7.091193e-01 
4.782000e+00 7.087574e-01 
4.783000e+00 7.083923e-01 
4.784000e+00 7.080242e-01 
4.785000e+00 7.076530e-01 
4.786000e+00 7.072787e-01 
4.787000e+00 7.069015e-01 
4.788000e+00 7.065212e-01 
4.789000e+00 7.061379e-01 
4.790000e+00 7.057516e-01 
4.791000e+00 7.053622e-01 
4.792000e+00 7.049700e-01 
4.793000e+00 7.045747e-01 
4.794000e+00 7.041765e-01 
4.795000e+00 7.037753e-01 
4.796000e+00 7.033712e-01 
4.797000e+00 7.029641e-01 
4.798000e+00 7.025542e-01 
4.799000e+00 7.021413e-01 
4.800000e+00 7.017255e-01 
4.801000e+00 7.013069e-01 
4.802000e+00 7.008853e-01 
4.803000e+00 7.004609e-01 
4.804000e+00 7.000337e-01 
4.805000e+00 6.996036e-01 
4.806000e+00 6.991707e-01 
4.807000e+00 6.987349e-01 
4.808000e+00 6.982963e-01 
4.809000e+00 6.978550e-01 
4.810000e+00 6.974108e-01 
4.811000e+00 6.969639e-01 
4.812000e+00 6.965142e-01 
4.813000e+00 6.960617e-01 
4.814000e+00 6.956065e-01 
4.815000e+00 6.951485e-01 
4.816000e+00 6.946878e-01 
4.817000e+00 6.942244e-01 
4.818000e+00 6.937583e-01 
4.819000e+00 6.932895e-01 
4.820000e+00 6.928181e-01 
4.821000e+00 6.923439e-01 
4.822000e+00 6.918671e-01 
4.823000e+00 6.913876e-01 
4.824000e+00 6.909055e-01 
4.825000e+00 6.904207e-01 
4.826000e+00 6.899334e-01 
4.827000e+00 6.894434e-01 
4.828000e+00 6.889508e-01 
4.829000e+00 6.884556e-01 
4.830000e+00 6.879579e-01 
4.831000e+00 6.874576e-01 
4.832000e+00 6.869547e-01 
4.833000e+00 6.864493e-01 
4.834000e+00 6.859413e-01 
4.835000e+00 6.854308e-01 
4.836000e+00 6.849178e-01 
4.837000e+00 6.844023e-01 
4.838000e+00 6.838843e-01 
4.839000e+00 6.833638e-01 
4.840000e+00 6.828409e-01 
4.841000e+00 6.823154e-01 
4.842000e+00 6.817876e-01 
4.843000e+00 6.812573e-01 
4.844000e+00 6.807245e-01 
4.845000e+00 6.801893e-01 
4.846000e+00 6.796518e-01 
4.847000e+00 6.791118e-01 
4.848000e+00 6.785694e-01 
4.849000e+00 6.780247e-01 
4.850000e+00 6.774776e-01 
4.851000e+00 6.769281e-01 
4.852000e+00 6.763763e-01 
4.853000e+00 6.758221e-01 
4.854000e+00 6.752657e-01 
4.855000e+00 6.747069e-01 
4.856000e+00 6.741458e-01 
4.857000e+00 6.735824e-01 
4.858000e+00 6.730167e-01 
4.859000e+00 6.724488e-01 
4.860000e+00 6.718785e-01 
4.861000e+00 6.713061e-01 
4.862000e+00 6.707314e-01 
4.863000e+00 6.701544e-01 
4.864000e+00 6.695753e-01 
4.865000e+00 6.689939e-01 
4.866000e+00 6.684103e-01 
4.867000e+00 6.678245e-01 
4.868000e+00 6.672366e-01 
4.869000e+00 6.666465e-01 
4.870000e+00 6.660542e-01 
4.871000e+00 6.654598e-01 
4.872000e+00 6.648632e-01 
4.873000e+00 6.642645e-01 
4.874000e+00 6.636637e-01 
4.875000e+00 6.630608e-01 
4.876000e+00 6.624558e-01 
4.877000e+00 6.618487e-01 
4.878000e+00 6.612395e-01 
4.879000e+00 6.606282e-01 
4.880000e+00 6.600149e-01 
4.881000e+00 6.593996e-01 
4.882000e+00 6.587822e-01 
4.883000e+00 6.581628e-01 
4.884000e+00 6.575414e-01 
4.885000e+00 6.569179e-01 
4.886000e+00 6.562925e-01 
4.887000e+00 6.556651e-01 
4.888000e+00 6.550357e-01 
4.889000e+00 6.544044e-01 
4.890000e+00 6.537711e-01 
4.891000e+00 6.531358e-01 
4.892000e+00 6.524986e-01 
4.893000e+00 6.518595e-01 
4.894000e+00 6.512185e-01 
4.895000e+00 6.505756e-01 
4.896000e+00 6.499307e-01 
4.897000e+00 6.492840e-01 
4.898000e+00 6.486355e-01 
4.899000e+00 6.479850e-01 
4.900000e+00 6.473327e-01 
4.901000e+00 6.466786e-01 
4.902000e+00 6.460226e-01 
4.903000e+00 6.453648e-01 
4.904000e+00 6.447052e-01 
4.905000e+00 6.440438e-01 
4.906000e+00 6.433806e-01 
4.907000e+00 6.427157e-01 
4.908000e+00 6.420489e-01 
4.909000e+00 6.413804e-01 
4.910000e+00 6.407101e-01 
4.911000e+00 6.400381e-01 
4.912000e+00 6.393644e-01 
4.913000e+00 6.386889e-01 
4.914000e+00 6.380117e-01 
4.915000e+00 6.373328e-01 
4.916000e+00 6.366522e-01 
4.917000e+00 6.359700e-01 
4.918000e+00 6.352860e-01 
4.919000e+00 6.346004e-01 
4.920000e+00 6.339132e-01 
4.921000e+00 6.332243e-01 
4.922000e+00 6.325338e-01 
4.923000e+00 6.318416e-01 
4.924000e+00 6.311478e-01 
4.925000e+00 6.304525e-01 
4.926000e+00 6.297555e-01 
4.927000e+00 6.290569e-01 
4.928000e+00 6.283568e-01 
4.929000e+00 6.276551e-01 
4.930000e+00 6.269518e-01 
4.931000e+00 6.262470e-01 
4.932000e+00 6.255407e-01 
4.933000e+00 6.248328e-01 
4.934000e+00 6.241234e-01 
4.935000e+00 6.234126e-01 
4.936000e+00 6.227002e-01 
4.937000e+00 6.219863e-01 
4.938000e+00 6.212709e-01 
4.939000e+00 6.205541e-01 
4.940000e+00 6.198358e-01 
4.941000e+00 6.191161e-01 
4.942000e+00 6.183949e-01 
4.943000e+00 6.176723e-01 
4.944000e+00 6.169483e-01 
4.945000e+00 6.162228e-01 
4.946000e+00 6.154960e-01 
4.947000e+00 6.147677e-01 
4.948000e+00 6.140381e-01 
4.949000e+00 6.133071e-01 
4.950000e+00 6.125748e-01 
4.951000e+00 6.118410e-01 
4.952000e+00 6.111060e-01 
4.953000e+00 6.103696e-01 
4.954000e+00 6.096318e-01 
4.955000e+00 6.088928e-01 
4.956000e+00 6.081525e-01 
4.957000e+00 6.074108e-01 
4.958000e+00 6.066679e-01 
4.959000e+00 6.059236e-01 
4.960000e+00 6.051781e-01 
4.961000e+00 6.044314e-01 
4.962000e+00 6.036834e-01 
4.963000e+00 6.029341e-01 
4.964000e+00 6.021836e-01 
4.965000e+00 6.014319e-01 
4.966000e+00 6.006790e-01 
4.967000e+00 5.999249e-01 
4.968000e+00 5.991695e-01 
4.969000e+00 5.984130e-01 
4.970000e+00 5.976553e-01 
4.971000e+00 5.968965e-01 
4.972000e+00 5.961364e-01 
4.973000e+00 5.953752e-01 
4.974000e+00 5.946129e-01 
4.975000e+00 5.938495e-01 
4.976000e+00 5.930849e-01 
4.977000e+00 5.923192e-01 
4.978000e+00 5.915524e-01 
4.979000e+00 5.907845e-01 
4.980000e+00 5.900155e-01 
4.981000e+00 5.892454e-01 
4.982000e+00 5.884743e-01 
4.983000e+00 5.877021e-01 
4.984000e+00 5.869288e-01 
4.985000e+00 5.861545e-01 
4.986000e+00 5.853792e-01 
4.987000e+00 5.846028e-01 
4.988000e+00 5.838254e-01 
4.989000e+00 5.830470e-01 
4.990000e+00 5.822677e-01 
4.991000e+00 5.814873e-01 
4.992000e+00 5.807059e-01 
4.993000e+00 5.799236e-01 
4.994000e+00 5.791403e-01 
4.995000e+00 5.783560e-01 
4.996000e+00 5.775708e-01 
4.997000e+00 5.767847e-01 
4.998000e+00 5.759976e-01 
4.999000e+00 5.752096e-01 
5.000000e+00 5.744207e-01 
5.001000e+00 5.736309e-01 
5.002000e+00 5.728402e-01 
5.003000e+00 5.720486e-01 
5.004000e+00 5.712561e-01 
5.005000e+00 5.704628e-01 
5.006000e+00 5.696686e-01 
5.007000e+00 5.688735e-01 
5.008000e+00 5.680776e-01 
5.009000e+00 5.672809e-01 
5.010000e+00 5.664833e-01 
5.011000e+00 5.656849e-01 
5.012000e+00 5.648857e-01 
5.013000e+00 5.640857e-01 
5.014000e+00 5.632849e-01 
5.015000e+00 5.624833e-01 
5.016000e+00 5.616810e-01 
5.017000e+00 5.608779e-01 
5.018000e+00 5.600740e-01 
5.019000e+00 5.592694e-01 
5.020000e+00 5.584640e-01 
5.021000e+00 5.576579e-01 
5.022000e+00 5.568510e-01 
5.023000e+00 5.560435e-01 
5.024000e+00 5.552352e-01 
5.025000e+00 5.544262e-01 
5.026000e+00 5.536165e-01 
5.027000e+00 5.528062e-01 
5.028000e+00 5.519952e-01 
5.029000e+00 5.511834e-01 
5.030000e+00 5.503711e-01 
5.031000e+00 5.495581e-01 
5.032000e+00 5.487444e-01 
5.033000e+00 5.479301e-01 
5.034000e+00 5.471152e-01 
5.035000e+00 5.462996e-01 
5.036000e+00 5.454834e-01 
5.037000e+00 5.446667e-01 
5.038000e+00 5.438493e-01 
5.039000e+00 5.430313e-01 
5.040000e+00 5.422128e-01 
5.041000e+00 5.413936e-01 
5.042000e+00 5.405740e-01 
5.043000e+00 5.397537e-01 
5.044000e+00 5.389329e-01 
5.045000e+00 5.381116e-01 
5.046000e+00 5.372897e-01 
5.047000e+00 5.364673e-01 
5.048000e+00 5.356444e-01 
5.049000e+00 5.348209e-01 
5.050000e+00 5.339970e-01 
5.051000e+00 5.331726e-01 
5.052000e+00 5.323476e-01 
5.053000e+00 5.315222e-01 
5.054000e+00 5.306964e-01 
5.055000e+00 5.298700e-01 
5.056000e+00 5.290432e-01 
5.057000e+00 5.282160e-01 
5.058000e+00 5.273883e-01 
5.059000e+00 5.265601e-01 
5.060000e+00 5.257316e-01 
5.061000e+00 5.249026e-01 
5.062000e+00 5.240732e-01 
5.063000e+00 5.232434e-01 
5.064000e+00 5.224132e-01 
5.065000e+00 5.215826e-01 
5.066000e+00 5.207516e-01 
5.067000e+00 5.199203e-01 
5.068000e+00 5.190885e-01 
5.069000e+00 5.182565e-01 
5.070000e+00 5.174240e-01 
5.071000e+00 5.165912e-01 
5.072000e+00 5.157581e-01 
5.073000e+00 5.149247e-01 
5.074000e+00 5.140909e-01 
5.075000e+00 5.132568e-01 
5.076000e+00 5.124224e-01 
5.077000e+00 5.115877e-01 
5.078000e+00 5.107527e-01 
5.079000e+00 5.099174e-01 
5.080000e+00 5.090818e-01 
5.081000e+00 5.082459e-01 
5.082000e+00 5.074098e-01 
5.083000e+00 5.065734e-01 
5.084000e+00 5.057368e-01 
5.085000e+00 5.048999e-01 
5.086000e+00 5.040628e-01 
5.087000e+00 5.032254e-01 
5.088000e+00 5.023879e-01 
5.089000e+00 5.015501e-01 
5.090000e+00 5.007121e-01 
5.091000e+00 4.998738e-01 
5.092000e+00 4.990354e-01 
5.093000e+00 4.981968e-01 
5.094000e+00 4.973580e-01 
5.095000e+00 4.965191e-01 
5.096000e+00 4.956799e-01 
5.097000e+00 4.948406e-01 
5.098000e+00 4.940012e-01 
5.099000e+00 4.931615e-01 
5.100000e+00 4.923218e-01 
5.101000e+00 4.914819e-01 
5.102000e+00 4.906419e-01 
5.103000e+00 4.898017e-01 
5.104000e+00 4.889615e-01 
5.105000e+00 4.881211e-01 
5.106000e+00 4.872806e-01 
5.107000e+00 4.864400e-01 
5.108000e+00 4.855994e-01 
5.109000e+00 4.847586e-01 
5.110000e+00 4.839178e-01 
5.111000e+00 4.830769e-01 
5.112000e+00 4.822359e-01 
5.113000e+00 4.813949e-01 
5.114000e+00 4.805538e-01 
5.115000e+00 4.797127e-01 
5.116000e+00 4.788715e-01 
5.117000e+00 4.780304e-01 
5.118000e+00 4.771891e-01 
5.119000e+00 4.763479e-01 
5.120000e+00 4.755066e-01 
5.121000e+00 4.746654e-01 
5.122000e+00 4.738241e-01 
5.123000e+00 4.729829e-01 
5.124000e+00 4.721416e-01 
5.125000e+00 4.713004e-01 
5.126000e+00 4.704592e-01 
5.127000e+00 4.696180e-01 
5.128000e+00 4.687769e-01 
5.129000e+00 4.679358e-01 
5.130000e+00 4.670947e-01 
5.131000e+00 4.662537e-01 
5.132000e+00 4.654128e-01 
5.133000e+00 4.645719e-01 
5.134000e+00 4.637311e-01 
5.135000e+00 4.628904e-01 
5.136000e+00 4.620498e-01 
5.137000e+00 4.612092e-01 
5.138000e+00 4.603688e-01 
5.139000e+00 4.595285e-01 
5.140000e+00 4.586882e-01 
5.141000e+00 4.578481e-01 
5.142000e+00 4.570081e-01 
5.143000e+00 4.561682e-01 
5.144000e+00 4.553285e-01 
5.145000e+00 4.544889e-01 
5.146000e+00 4.536494e-01 
5.147000e+00 4.528101e-01 
5.148000e+00 4.519709e-01 
5.149000e+00 4.511319e-01 
5.150000e+00 4.502931e-01 
5.151000e+00 4.494544e-01 
5.152000e+00 4.486160e-01 
5.153000e+00 4.477776e-01 
5.154000e+00 4.469395e-01 
5.155000e+00 4.461016e-01 
5.156000e+00 4.452639e-01 
5.157000e+00 4.444264e-01 
5.158000e+00 4.435891e-01 
5.159000e+00 4.427520e-01 
5.160000e+00 4.419151e-01 
5.161000e+00 4.410785e-01 
5.162000e+00 4.402421e-01 
5.163000e+00 4.394059e-01 
5.164000e+00 4.385700e-01 
5.165000e+00 4.377343e-01 
5.166000e+00 4.368989e-01 
5.167000e+00 4.360637e-01 
5.168000e+00 4.352288e-01 
5.169000e+00 4.343942e-01 
5.170000e+00 4.335599e-01 
5.171000e+00 4.327258e-01 
5.172000e+00 4.318920e-01 
5.173000e+00 4.310585e-01 
5.174000e+00 4.302253e-01 
5.175000e+00 4.293924e-01 
5.176000e+00 4.285599e-01 
5.177000e+00 4.277276e-01 
5.178000e+00 4.268956e-01 
5.179000e+00 4.260640e-01 
5.180000e+00 4.252327e-01 
5.181000e+00 4.244017e-01 
5.182000e+00 4.235711e-01 
5.183000e+00 4.227408e-01 
5.184000e+00 4.219109e-01 
5.185000e+00 4.210813e-01 
5.186000e+00 4.202520e-01 
5.187000e+00 4.194232e-01 
5.188000e+00 4.185946e-01 
5.189000e+00 4.177665e-01 
5.190000e+00 4.169388e-01 
5.191000e+00 4.161114e-01 
5.192000e+00 4.152844e-01 
5.193000e+00 4.144578e-01 
5.194000e+00 4.136316e-01 
5.195000e+00 4.128058e-01 
5.196000e+00 4.119804e-01 
5.197000e+00 4.111554e-01 
5.198000e+00 4.103309e-01 
5.199000e+00 4.095067e-01 
5.200000e+00 4.086830e-01 
5.201000e+00 4.078597e-01 
5.202000e+00 4.070369e-01 
5.203000e+00 4.062145e-01 
5.204000e+00 4.053925e-01 
5.205000e+00 4.045710e-01 
5.206000e+00 4.037499e-01 
5.207000e+00 4.029293e-01 
5.208000e+00 4.021091e-01 
5.209000e+00 4.012894e-01 
5.210000e+00 4.004702e-01 
5.211000e+00 3.996515e-01 
5.212000e+00 3.988332e-01 
5.213000e+00 3.980155e-01 
5.214000e+00 3.971982e-01 
5.215000e+00 3.963814e-01 
5.216000e+00 3.955651e-01 
5.217000e+00 3.947493e-01 
5.218000e+00 3.939340e-01 
5.219000e+00 3.931192e-01 
5.220000e+00 3.923050e-01 
5.221000e+00 3.914912e-01 
5.222000e+00 3.906780e-01 
5.223000e+00 3.898653e-01 
5.224000e+00 3.890532e-01 
5.225000e+00 3.882415e-01 
5.226000e+00 3.874304e-01 
5.227000e+00 3.866199e-01 
5.228000e+00 3.858099e-01 
5.229000e+00 3.850005e-01 
5.230000e+00 3.841916e-01 
5.231000e+00 3.833833e-01 
5.232000e+00 3.825755e-01 
5.233000e+00 3.817683e-01 
5.234000e+00 3.809617e-01 
5.235000e+00 3.801557e-01 
5.236000e+00 3.793502e-01 
5.237000e+00 3.785453e-01 
5.238000e+00 3.777411e-01 
5.239000e+00 3.769374e-01 
5.240000e+00 3.761343e-01 
5.241000e+00 3.753318e-01 
5.242000e+00 3.745299e-01 
5.243000e+00 3.737286e-01 
5.244000e+00 3.729279e-01 
5.245000e+00 3.721279e-01 
5.246000e+00 3.713284e-01 
5.247000e+00 3.705296e-01 
5.248000e+00 3.697315e-01 
5.249000e+00 3.689339e-01 
5.250000e+00 3.681370e-01 
5.251000e+00 3.673407e-01 
5.252000e+00 3.665451e-01 
5.253000e+00 3.657501e-01 
5.254000e+00 3.649557e-01 
5.255000e+00 3.641621e-01 
5.256000e+00 3.633690e-01 
5.257000e+00 3.625767e-01 
5.258000e+00 3.617849e-01 
5.259000e+00 3.609939e-01 
5.260000e+00 3.602035e-01 
5.261000e+00 3.594138e-01 
5.262000e+00 3.586248e-01 
5.263000e+00 3.578365e-01 
5.264000e+00 3.570489e-01 
5.265000e+00 3.562619e-01 
5.266000e+00 3.554756e-01 
5.267000e+00 3.546901e-01 
5.268000e+00 3.539052e-01 
5.269000e+00 3.531210e-01 
5.270000e+00 3.523375e-01 
5.271000e+00 3.515548e-01 
5.272000e+00 3.507727e-01 
5.273000e+00 3.499914e-01 
5.274000e+00 3.492108e-01 
5.275000e+00 3.484309e-01 
5.276000e+00 3.476517e-01 
5.277000e+00 3.468733e-01 
5.278000e+00 3.460956e-01 
5.279000e+00 3.453186e-01 
5.280000e+00 3.445424e-01 
5.281000e+00 3.437669e-01 
5.282000e+00 3.429922e-01 
5.283000e+00 3.422182e-01 
5.284000e+00 3.414449e-01 
5.285000e+00 3.406724e-01 
5.286000e+00 3.399007e-01 
5.287000e+00 3.391297e-01 
5.288000e+00 3.383595e-01 
5.289000e+00 3.375901e-01 
5.290000e+00 3.368214e-01 
5.291000e+00 3.360535e-01 
5.292000e+00 3.352864e-01 
5.293000e+00 3.345200e-01 
5.294000e+00 3.337544e-01 
5.295000e+00 3.329896e-01 
5.296000e+00 3.322256e-01 
5.297000e+00 3.314624e-01 
5.298000e+00 3.307000e-01 
5.299000e+00 3.299384e-01 
5.300000e+00 3.291776e-01 
5.301000e+00 3.284175e-01 
5.302000e+00 3.276583e-01 
5.303000e+00 3.268999e-01 
5.304000e+00 3.261423e-01 
5.305000e+00 3.253855e-01 
5.306000e+00 3.246295e-01 
5.307000e+00 3.238744e-01 
5.308000e+00 3.231200e-01 
5.309000e+00 3.223665e-01 
5.310000e+00 3.216138e-01 
5.311000e+00 3.208620e-01 
5.312000e+00 3.201109e-01 
5.313000e+00 3.193607e-01 
5.314000e+00 3.186114e-01 
5.315000e+00 3.178628e-01 
5.316000e+00 3.171152e-01 
5.317000e+00 3.163683e-01 
5.318000e+00 3.156223e-01 
5.319000e+00 3.148772e-01 
5.320000e+00 3.141329e-01 
5.321000e+00 3.133894e-01 
5.322000e+00 3.126469e-01 
5.323000e+00 3.119051e-01 
5.324000e+00 3.111643e-01 
5.325000e+00 3.104243e-01 
5.326000e+00 3.096852e-01 
5.327000e+00 3.089469e-01 
5.328000e+00 3.082095e-01 
5.329000e+00 3.074730e-01 
5.330000e+00 3.067373e-01 
5.331000e+00 3.060026e-01 
5.332000e+00 3.052687e-01 
5.333000e+00 3.045357e-01 
5.334000e+00 3.038036e-01 
5.335000e+00 3.030723e-01 
5.336000e+00 3.023420e-01 
5.337000e+00 3.016125e-01 
5.338000e+00 3.008840e-01 
5.339000e+00 3.001563e-01 
5.340000e+00 2.994296e-01 
5.341000e+00 2.987037e-01 
5.342000e+00 2.979787e-01 
5.343000e+00 2.972547e-01 
5.344000e+00 2.965315e-01 
5.345000e+00 2.958093e-01 
5.346000e+00 2.950880e-01 
5.347000e+00 2.943676e-01 
5.348000e+00 2.936481e-01 
5.349000e+00 2.929295e-01 
5.350000e+00 2.922118e-01 
5.351000e+00 2.914951e-01 
5.352000e+00 2.907793e-01 
5.353000e+00 2.900644e-01 
5.354000e+00 2.893504e-01 
5.355000e+00 2.886374e-01 
5.356000e+00 2.879252e-01 
5.357000e+00 2.872141e-01 
5.358000e+00 2.865038e-01 
5.359000e+00 2.857945e-01 
5.360000e+00 2.850862e-01 
5.361000e+00 2.843788e-01 
5.362000e+00 2.836723e-01 
5.363000e+00 2.829667e-01 
5.364000e+00 2.822622e-01 
5.365000e+00 2.815585e-01 
5.366000e+00 2.808558e-01 
5.367000e+00 2.801541e-01 
5.368000e+00 2.794533e-01 
5.369000e+00 2.787535e-01 
5.370000e+00 2.780546e-01 
5.371000e+00 2.773567e-01 
5.372000e+00 2.766597e-01 
5.373000e+00 2.759637e-01 
5.374000e+00 2.752687e-01 
5.375000e+00 2.745746e-01 
5.376000e+00 2.738815e-01 
5.377000e+00 2.731894e-01 
5.378000e+00 2.724983e-01 
5.379000e+00 2.718081e-01 
5.380000e+00 2.711189e-01 
5.381000e+00 2.704306e-01 
5.382000e+00 2.697434e-01 
5.383000e+00 2.690571e-01 
5.384000e+00 2.683718e-01 
5.385000e+00 2.676874e-01 
5.386000e+00 2.670041e-01 
5.387000e+00 2.663218e-01 
5.388000e+00 2.656404e-01 
5.389000e+00 2.649600e-01 
5.390000e+00 2.642806e-01 
5.391000e+00 2.636022e-01 
5.392000e+00 2.629248e-01 
5.393000e+00 2.622484e-01 
5.394000e+00 2.615730e-01 
5.395000e+00 2.608985e-01 
5.396000e+00 2.602251e-01 
5.397000e+00 2.595527e-01 
5.398000e+00 2.588812e-01 
5.399000e+00 2.582108e-01 
5.400000e+00 2.575414e-01 
5.401000e+00 2.568730e-01 
5.402000e+00 2.562055e-01 
5.403000e+00 2.555391e-01 
5.404000e+00 2.548737e-01 
5.405000e+00 2.542093e-01 
5.406000e+00 2.535460e-01 
5.407000e+00 2.528836e-01 
5.408000e+00 2.522222e-01 
5.409000e+00 2.515619e-01 
5.410000e+00 2.509025e-01 
5.411000e+00 2.502442e-01 
5.412000e+00 2.495869e-01 
5.413000e+00 2.489307e-01 
5.414000e+00 2.482754e-01 
5.415000e+00 2.476212e-01 
5.416000e+00 2.469680e-01 
5.417000e+00 2.463158e-01 
5.418000e+00 2.456646e-01 
5.419000e+00 2.450145e-01 
5.420000e+00 2.443653e-01 
5.421000e+00 2.437173e-01 
5.422000e+00 2.430702e-01 
5.423000e+00 2.424242e-01 
5.424000e+00 2.417792e-01 
5.425000e+00 2.411352e-01 
5.426000e+00 2.404923e-01 
5.427000e+00 2.398504e-01 
5.428000e+00 2.392095e-01 
5.429000e+00 2.385697e-01 
5.430000e+00 2.379309e-01 
5.431000e+00 2.372932e-01 
5.432000e+00 2.366565e-01 
5.433000e+00 2.360208e-01 
5.434000e+00 2.353861e-01 
5.435000e+00 2.347526e-01 
5.436000e+00 2.341200e-01 
5.437000e+00 2.334885e-01 
5.438000e+00 2.328580e-01 
5.439000e+00 2.322286e-01 
5.440000e+00 2.316002e-01 
5.441000e+00 2.309729e-01 
5.442000e+00 2.303466e-01 
5.443000e+00 2.297214e-01 
5.444000e+00 2.290972e-01 
5.445000e+00 2.284741e-01 
5.446000e+00 2.278520e-01 
5.447000e+00 2.272310e-01 
5.448000e+00 2.266110e-01 
5.449000e+00 2.259921e-01 
5.450000e+00 2.253742e-01 
5.451000e+00 2.247574e-01 
5.452000e+00 2.241417e-01 
5.453000e+00 2.235269e-01 
5.454000e+00 2.229133e-01 
5.455000e+00 2.223007e-01 
5.456000e+00 2.216892e-01 
5.457000e+00 2.210787e-01 
5.458000e+00 2.204693e-01 
5.459000e+00 2.198609e-01 
5.460000e+00 2.192536e-01 
5.461000e+00 2.186474e-01 
5.462000e+00 2.180422e-01 
5.463000e+00 2.174381e-01 
5.464000e+00 2.168351e-01 
5.465000e+00 2.162331e-01 
5.466000e+00 2.156321e-01 
5.467000e+00 2.150323e-01 
5.468000e+00 2.144335e-01 
5.469000e+00 2.138358e-01 
5.470000e+00 2.132391e-01 
5.471000e+00 2.126435e-01 
5.472000e+00 2.120490e-01 
5.473000e+00 2.114555e-01 
5.474000e+00 2.108631e-01 
5.475000e+00 2.102718e-01 
5.476000e+00 2.096815e-01 
5.477000e+00 2.090924e-01 
5.478000e+00 2.085042e-01 
5.479000e+00 2.079172e-01 
5.480000e+00 2.073312e-01 
5.481000e+00 2.067463e-01 
5.482000e+00 2.061625e-01 
5.483000e+00 2.055797e-01 
5.484000e+00 2.049980e-01 
5.485000e+00 2.044174e-01 
5.486000e+00 2.038378e-01 
5.487000e+00 2.032594e-01 
5.488000e+00 2.026820e-01 
5.489000e+00 2.021057e-01 
5.490000e+00 2.015304e-01 
5.491000e+00 2.009562e-01 
5.492000e+00 2.003831e-01 
5.493000e+00 1.998111e-01 
5.494000e+00 1.992401e-01 
5.495000e+00 1.986703e-01 
5.496000e+00 1.981015e-01 
5.497000e+00 1.975337e-01 
5.498000e+00 1.969671e-01 
5.499000e+00 1.964015e-01 
5.500000e+00 1.958370e-01 
5.501000e+00 1.952736e-01 
5.502000e+00 1.947113e-01 
5.503000e+00 1.941500e-01 
5.504000e+00 1.935898e-01 
5.505000e+00 1.930307e-01 
5.506000e+00 1.924727e-01 
5.507000e+00 1.919157e-01 
5.508000e+00 1.913599e-01 
5.509000e+00 1.908051e-01 
5.510000e+00 1.902513e-01 
5.511000e+00 1.896987e-01 
5.512000e+00 1.891471e-01 
5.513000e+00 1.885967e-01 
5.514000e+00 1.880473e-01 
5.515000e+00 1.874989e-01 
5.516000e+00 1.869517e-01 
5.517000e+00 1.864055e-01 
5.518000e+00 1.858604e-01 
5.519000e+00 1.853164e-01 
5.520000e+00 1.847735e-01 
5.521000e+00 1.842317e-01 
5.522000e+00 1.836909e-01 
5.523000e+00 1.831512e-01 
5.524000e+00 1.826126e-01 
5.525000e+00 1.820751e-01 
5.526000e+00 1.815386e-01 
5.527000e+00 1.810032e-01 
5.528000e+00 1.804690e-01 
5.529000e+00 1.799357e-01 
5.530000e+00 1.794036e-01 
5.531000e+00 1.788726e-01 
5.532000e+00 1.783426e-01 
5.533000e+00 1.778137e-01 
5.534000e+00 1.772859e-01 
5.535000e+00 1.767591e-01 
5.536000e+00 1.762335e-01 
5.537000e+00 1.757089e-01 
5.538000e+00 1.751854e-01 
5.539000e+00 1.746630e-01 
5.540000e+00 1.741416e-01 
5.541000e+00 1.736214e-01 
5.542000e+00 1.731022e-01 
5.543000e+00 1.725841e-01 
5.544000e+00 1.720670e-01 
5.545000e+00 1.715511e-01 
5.546000e+00 1.710362e-01 
5.547000e+00 1.705224e-01 
5.548000e+00 1.700097e-01 
5.549000e+00 1.694980e-01 
5.550000e+00 1.689875e-01 
5.551000e+00 1.684780e-01 
5.552000e+00 1.679696e-01 
5.553000e+00 1.674622e-01 
5.554000e+00 1.669560e-01 
5.555000e+00 1.664508e-01 
5.556000e+00 1.659467e-01 
5.557000e+00 1.654436e-01 
5.558000e+00 1.649417e-01 
5.559000e+00 1.644408e-01 
5.560000e+00 1.639410e-01 
5.561000e+00 1.634423e-01 
5.562000e+00 1.629446e-01 
5.563000e+00 1.624480e-01 
5.564000e+00 1.619525e-01 
5.565000e+00 1.614580e-01 
5.566000e+00 1.609647e-01 
5.567000e+00 1.604724e-01 
5.568000e+00 1.599812e-01 
5.569000e+00 1.594910e-01 
5.570000e+00 1.590019e-01 
5.571000e+00 1.585139e-01 
5.572000e+00 1.580270e-01 
5.573000e+00 1.575411e-01 
5.574000e+00 1.570563e-01 
5.575000e+00 1.565726e-01 
5.576000e+00 1.560899e-01 
5.577000e+00 1.556083e-01 
5.578000e+00 1.551278e-01 
5.579000e+00 1.546483e-01 
5.580000e+00 1.541699e-01 
5.581000e+00 1.536926e-01 
5.582000e+00 1.532164e-01 
5.583000e+00 1.527412e-01 
5.584000e+00 1.522670e-01 
5.585000e+00 1.517940e-01 
5.586000e+00 1.513220e-01 
5.587000e+00 1.508511e-01 
5.588000e+00 1.503812e-01 
5.589000e+00 1.499124e-01 
5.590000e+00 1.494447e-01 
5.591000e+00 1.489780e-01 
5.592000e+00 1.485124e-01 
5.593000e+00 1.480478e-01 
5.594000e+00 1.475843e-01 
5.595000e+00 1.471219e-01 
5.596000e+00 1.466605e-01 
5.597000e+00 1.462002e-01 
5.598000e+00 1.457410e-01 
5.599000e+00 1.452828e-01 
5.600000e+00 1.448256e-01 
5.601000e+00 1.443695e-01 
5.602000e+00 1.439145e-01 
5.603000e+00 1.434605e-01 
5.604000e+00 1.430076e-01 
5.605000e+00 1.425558e-01 
5.606000e+00 1.421050e-01 
5.607000e+00 1.416552e-01 
5.608000e+00 1.412065e-01 
5.609000e+00 1.407589e-01 
5.610000e+00 1.403123e-01 
5.611000e+00 1.398668e-01 
5.612000e+00 1.394223e-01 
5.613000e+00 1.389788e-01 
5.614000e+00 1.385364e-01 
5.615000e+00 1.380951e-01 
5.616000e+00 1.376548e-01 
5.617000e+00 1.372156e-01 
5.618000e+00 1.367774e-01 
5.619000e+00 1.363402e-01 
5.620000e+00 1.359041e-01 
5.621000e+00 1.354690e-01 
5.622000e+00 1.350350e-01 
5.623000e+00 1.346021e-01 
5.624000e+00 1.341701e-01 
5.625000e+00 1.337392e-01 
5.626000e+00 1.333094e-01 
5.627000e+00 1.328806e-01 
5.628000e+00 1.324528e-01 
5.629000e+00 1.320261e-01 
5.630000e+00 1.316004e-01 
5.631000e+00 1.311757e-01 
5.632000e+00 1.307521e-01 
5.633000e+00 1.303296e-01 
5.634000e+00 1.299080e-01 
5.635000e+00 1.294875e-01 
5.636000e+00 1.290680e-01 
5.637000e+00 1.286496e-01 
5.638000e+00 1.282322e-01 
5.639000e+00 1.278158e-01 
5.640000e+00 1.274005e-01 
5.641000e+00 1.269861e-01 
5.642000e+00 1.265729e-01 
5.643000e+00 1.261606e-01 
5.644000e+00 1.257494e-01 
5.645000e+00 1.253392e-01 
5.646000e+00 1.249300e-01 
5.647000e+00 1.245218e-01 
5.648000e+00 1.241147e-01 
5.649000e+00 1.237086e-01 
5.650000e+00 1.233035e-01 
5.651000e+00 1.228995e-01 
5.652000e+00 1.224964e-01 
5.653000e+00 1.220944e-01 
5.654000e+00 1.216934e-01 
5.655000e+00 1.212934e-01 
5.656000e+00 1.208944e-01 
5.657000e+00 1.204965e-01 
5.658000e+00 1.200996e-01 
5.659000e+00 1.197036e-01 
5.660000e+00 1.193087e-01 
5.661000e+00 1.189148e-01 
5.662000e+00 1.185220e-01 
5.663000e+00 1.181301e-01 
5.664000e+00 1.177392e-01 
5.665000e+00 1.173494e-01 
5.666000e+00 1.169606e-01 
5.667000e+00 1.165727e-01 
5.668000e+00 1.161859e-01 
5.669000e+00 1.158001e-01 
5.670000e+00 1.154153e-01 
5.671000e+00 1.150314e-01 
5.672000e+00 1.146486e-01 
5.673000e+00 1.142668e-01 
5.674000e+00 1.138860e-01 
5.675000e+00 1.135062e-01 
5.676000e+00 1.131274e-01 
5.677000e+00 1.127496e-01 
5.678000e+00 1.123728e-01 
5.679000e+00 1.119970e-01 
5.680000e+00 1.116221e-01 
5.681000e+00 1.112483e-01 
5.682000e+00 1.108755e-01 
5.683000e+00 1.105036e-01 
5.684000e+00 1.101328e-01 
5.685000e+00 1.097629e-01 
5.686000e+00 1.093940e-01 
5.687000e+00 1.090261e-01 
5.688000e+00 1.086592e-01 
5.689000e+00 1.082933e-01 
5.690000e+00 1.079284e-01 
5.691000e+00 1.075644e-01 
5.692000e+00 1.072015e-01 
5.693000e+00 1.068395e-01 
5.694000e+00 1.064785e-01 
5.695000e+00 1.061185e-01 
5.696000e+00 1.057594e-01 
5.697000e+00 1.054013e-01 
5.698000e+00 1.050442e-01 
5.699000e+00 1.046881e-01 
5.700000e+00 1.043330e-01 
5.701000e+00 1.039788e-01 
5.702000e+00 1.036256e-01 
5.703000e+00 1.032734e-01 
5.704000e+00 1.029221e-01 
5.705000e+00 1.025718e-01 
5.706000e+00 1.022225e-01 
5.707000e+00 1.018741e-01 
5.708000e+00 1.015267e-01 
5.709000e+00 1.011803e-01 
5.710000e+00 1.008348e-01 
5.711000e+00 1.004903e-01 
5.712000e+00 1.001467e-01 
5.713000e+00 9.980413e-02 
5.714000e+00 9.946249e-02 
5.715000e+00 9.912181e-02 
5.716000e+00 9.878208e-02 
5.717000e+00 9.844331e-02 
5.718000e+00 9.810549e-02 
5.719000e+00 9.776863e-02 
5.720000e+00 9.743271e-02 
5.721000e+00 9.709774e-02 
5.722000e+00 9.676372e-02 
5.723000e+00 9.643065e-02 
5.724000e+00 9.609852e-02 
5.725000e+00 9.576734e-02 
5.726000e+00 9.543710e-02 
5.727000e+00 9.510780e-02 
5.728000e+00 9.477944e-02 
5.729000e+00 9.445202e-02 
5.730000e+00 9.412554e-02 
5.731000e+00 9.380000e-02 
5.732000e+00 9.347539e-02 
5.733000e+00 9.315172e-02 
5.734000e+00 9.282897e-02 
5.735000e+00 9.250716e-02 
5.736000e+00 9.218628e-02 
5.737000e+00 9.186633e-02 
5.738000e+00 9.154731e-02 
5.739000e+00 9.122922e-02 
5.740000e+00 9.091204e-02 
5.741000e+00 9.059580e-02 
5.742000e+00 9.028047e-02 
5.743000e+00 8.996607e-02 
5.744000e+00 8.965259e-02 
5.745000e+00 8.934002e-02 
5.746000e+00 8.902837e-02 
5.747000e+00 8.871764e-02 
5.748000e+00 8.840783e-02 
5.749000e+00 8.809892e-02 
5.750000e+00 8.779093e-02 
5.751000e+00 8.748385e-02 
5.752000e+00 8.717767e-02 
5.753000e+00 8.687241e-02 
5.754000e+00 8.656805e-02 
5.755000e+00 8.626460e-02 
5.756000e+00 8.596205e-02 
5.757000e+00 8.566040e-02 
5.758000e+00 8.535965e-02 
5.759000e+00 8.505981e-02 
5.760000e+00 8.476086e-02 
5.761000e+00 8.446280e-02 
5.762000e+00 8.416565e-02 
5.763000e+00 8.386938e-02 
5.764000e+00 8.357401e-02 
5.765000e+00 8.327953e-02 
5.766000e+00 8.298594e-02 
5.767000e+00 8.269324e-02 
5.768000e+00 8.240142e-02 
5.769000e+00 8.211049e-02 
5.770000e+00 8.182044e-02 
5.771000e+00 8.153128e-02 
5.772000e+00 8.124299e-02 
5.773000e+00 8.095559e-02 
5.774000e+00 8.066906e-02 
5.775000e+00 8.038341e-02 
5.776000e+00 8.009863e-02 
5.777000e+00 7.981473e-02 
5.778000e+00 7.953170e-02 
5.779000e+00 7.924954e-02 
5.780000e+00 7.896825e-02 
5.781000e+00 7.868782e-02 
5.782000e+00 7.840826e-02 
5.783000e+00 7.812957e-02 
5.784000e+00 7.785174e-02 
5.785000e+00 7.757477e-02 
5.786000e+00 7.729866e-02 
5.787000e+00 7.702341e-02 
5.788000e+00 7.674901e-02 
5.789000e+00 7.647547e-02 
5.790000e+00 7.620279e-02 
5.791000e+00 7.593095e-02 
5.792000e+00 7.565997e-02 
5.793000e+00 7.538983e-02 
5.794000e+00 7.512055e-02 
5.795000e+00 7.485210e-02 
5.796000e+00 7.458451e-02 
5.797000e+00 7.431775e-02 
5.798000e+00 7.405184e-02 
5.799000e+00 7.378676e-02 
5.800000e+00 7.352253e-02 
5.801000e+00 7.325913e-02 
5.802000e+00 7.299656e-02 
5.803000e+00 7.273483e-02 
5.804000e+00 7.247393e-02 
5.805000e+00 7.221385e-02 
5.806000e+00 7.195461e-02 
5.807000e+00 7.169619e-02 
5.808000e+00 7.143860e-02 
5.809000e+00 7.118183e-02 
5.810000e+00 7.092588e-02 
5.811000e+00 7.067075e-02 
5.812000e+00 7.041644e-02 
5.813000e+00 7.016295e-02 
5.814000e+00 6.991027e-02 
5.815000e+00 6.965840e-02 
5.816000e+00 6.940735e-02 
5.817000e+00 6.915711e-02 
5.818000e+00 6.890767e-02 
5.819000e+00 6.865904e-02 
5.820000e+00 6.841121e-02 
5.821000e+00 6.816419e-02 
5.822000e+00 6.791797e-02 
5.823000e+00 6.767255e-02 
5.824000e+00 6.742792e-02 
5.825000e+00 6.718410e-02 
5.826000e+00 6.694106e-02 
5.827000e+00 6.669882e-02 
5.828000e+00 6.645737e-02 
5.829000e+00 6.621671e-02 
5.830000e+00 6.597684e-02 
5.831000e+00 6.573775e-02 
5.832000e+00 6.549944e-02 
5.833000e+00 6.526192e-02 
5.834000e+00 6.502518e-02 
5.835000e+00 6.478922e-02 
5.836000e+00 6.455403e-02 
5.837000e+00 6.431962e-02 
5.838000e+00 6.408598e-02 
5.839000e+00 6.385311e-02 
5.840000e+00 6.362101e-02 
5.841000e+00 6.338968e-02 
5.842000e+00 6.315911e-02 
5.843000e+00 6.292931e-02 
5.844000e+00 6.270027e-02 
5.845000e+00 6.247200e-02 
5.846000e+00 6.224448e-02 
5.847000e+00 6.201771e-02 
5.848000e+00 6.179170e-02 
5.849000e+00 6.156645e-02 
5.850000e+00 6.134194e-02 
5.851000e+00 6.111819e-02 
5.852000e+00 6.089518e-02 
5.853000e+00 6.067291e-02 
5.854000e+00 6.045139e-02 
5.855000e+00 6.023062e-02 
5.856000e+00 6.001058e-02 
5.857000e+00 5.979128e-02 
5.858000e+00 5.957271e-02 
5.859000e+00 5.935488e-02 
5.860000e+00 5.913778e-02 
5.861000e+00 5.892142e-02 
5.862000e+00 5.870578e-02 
5.863000e+00 5.849086e-02 
5.864000e+00 5.827667e-02 
5.865000e+00 5.806321e-02 
5.866000e+00 5.785046e-02 
5.867000e+00 5.763843e-02 
5.868000e+00 5.742712e-02 
5.869000e+00 5.721652e-02 
5.870000e+00 5.700664e-02 
5.871000e+00 5.679746e-02 
5.872000e+00 5.658900e-02 
5.873000e+00 5.638124e-02 
5.874000e+00 5.617418e-02 
5.875000e+00 5.596783e-02 
5.876000e+00 5.576218e-02 
5.877000e+00 5.555723e-02 
5.878000e+00 5.535297e-02 
5.879000e+00 5.514941e-02 
5.880000e+00 5.494654e-02 
5.881000e+00 5.474436e-02 
5.882000e+00 5.454287e-02 
5.883000e+00 5.434207e-02 
5.884000e+00 5.414195e-02 
5.885000e+00 5.394251e-02 
5.886000e+00 5.374376e-02 
5.887000e+00 5.354568e-02 
5.888000e+00 5.334827e-02 
5.889000e+00 5.315154e-02 
5.890000e+00 5.295549e-02 
5.891000e+00 5.276010e-02 
5.892000e+00 5.256538e-02 
5.893000e+00 5.237132e-02 
5.894000e+00 5.217793e-02 
5.895000e+00 5.198520e-02 
5.896000e+00 5.179313e-02 
5.897000e+00 5.160172e-02 
5.898000e+00 5.141096e-02 
5.899000e+00 5.122085e-02 
5.900000e+00 5.103140e-02 
5.901000e+00 5.084259e-02 
5.902000e+00 5.065443e-02 
5.903000e+00 5.046691e-02 
5.904000e+00 5.028004e-02 
5.905000e+00 5.009380e-02 
5.906000e+00 4.990821e-02 
5.907000e+00 4.972324e-02 
5.908000e+00 4.953892e-02 
5.909000e+00 4.935522e-02 
5.910000e+00 4.917215e-02 
5.911000e+00 4.898971e-02 
5.912000e+00 4.880789e-02 
5.913000e+00 4.862669e-02 
5.914000e+00 4.844611e-02 
5.915000e+00 4.826615e-02 
5.916000e+00 4.808681e-02 
5.917000e+00 4.790808e-02 
5.918000e+00 4.772996e-02 
5.919000e+00 4.755245e-02 
5.920000e+00 4.737554e-02 
5.921000e+00 4.719924e-02 
5.922000e+00 4.702354e-02 
5.923000e+00 4.684844e-02 
5.924000e+00 4.667394e-02 
5.925000e+00 4.650003e-02 
5.926000e+00 4.632672e-02 
5.927000e+00 4.615399e-02 
5.928000e+00 4.598186e-02 
5.929000e+00 4.581030e-02 
5.930000e+00 4.563934e-02 
5.931000e+00 4.546895e-02 
5.932000e+00 4.529914e-02 
5.933000e+00 4.512991e-02 
5.934000e+00 4.496125e-02 
5.935000e+00 4.479316e-02 
5.936000e+00 4.462564e-02 
5.937000e+00 4.445869e-02 
5.938000e+00 4.429230e-02 
5.939000e+00 4.412648e-02 
5.940000e+00 4.396121e-02 
5.941000e+00 4.379650e-02 
5.942000e+00 4.363235e-02 
5.943000e+00 4.346875e-02 
5.944000e+00 4.330569e-02 
5.945000e+00 4.314319e-02 
5.946000e+00 4.298123e-02 
5.947000e+00 4.281981e-02 
5.948000e+00 4.265894e-02 
5.949000e+00 4.249860e-02 
5.950000e+00 4.233879e-02 
5.951000e+00 4.217952e-02 
5.952000e+00 4.202078e-02 
5.953000e+00 4.186257e-02 
5.954000e+00 4.170488e-02 
5.955000e+00 4.154771e-02 
5.956000e+00 4.139107e-02 
5.957000e+00 4.123494e-02 
5.958000e+00 4.107933e-02 
5.959000e+00 4.092423e-02 
5.960000e+00 4.076964e-02 
5.961000e+00 4.061556e-02 
5.962000e+00 4.046198e-02 
5.963000e+00 4.030891e-02 
5.964000e+00 4.015633e-02 
5.965000e+00 4.000426e-02 
5.966000e+00 3.985267e-02 
5.967000e+00 3.970159e-02 
5.968000e+00 3.955099e-02 
5.969000e+00 3.940087e-02 
5.970000e+00 3.925125e-02 
5.971000e+00 3.910210e-02 
5.972000e+00 3.895343e-02 
5.973000e+00 3.880524e-02 
5.974000e+00 3.865753e-02 
5.975000e+00 3.851028e-02 
5.976000e+00 3.836351e-02 
5.977000e+00 3.821720e-02 
5.978000e+00 3.807135e-02 
5.979000e+00 3.792597e-02 
5.980000e+00 3.778104e-02 
5.981000e+00 3.763657e-02 
5.982000e+00 3.749255e-02 
5.983000e+00 3.734898e-02 
5.984000e+00 3.720586e-02 
5.985000e+00 3.706319e-02 
5.986000e+00 3.692095e-02 
5.987000e+00 3.677916e-02 
5.988000e+00 3.663780e-02 
5.989000e+00 3.649688e-02 
5.990000e+00 3.635638e-02 
5.991000e+00 3.621632e-02 
5.992000e+00 3.607668e-02 
5.993000e+00 3.593747e-02 
5.994000e+00 3.579867e-02 
5.995000e+00 3.566029e-02 
5.996000e+00 3.552233e-02 
5.997000e+00 3.538478e-02 
5.998000e+00 3.524764e-02 
5.999000e+00 3.511090e-02 
6.000000e+00 3.497457e-02 
6.001000e+00 3.483864e-02 
6.002000e+00 3.470310e-02 
6.003000e+00 3.456797e-02 
6.004000e+00 3.443322e-02 
6.005000e+00 3.429886e-02 
6.006000e+00 3.416489e-02 
6.007000e+00 3.403131e-02 
6.008000e+00 3.389810e-02 
6.009000e+00 3.376527e-02 
6.010000e+00 3.363282e-02 
6.011000e+00 3.350074e-02 
6.012000e+00 3.336903e-02 
6.013000e+00 3.323769e-02 
6.014000e+00 3.310671e-02 
6.015000e+00 3.297609e-02 
6.016000e+00 3.284582e-02 
6.017000e+00 3.271592e-02 
6.018000e+00 3.258636e-02 
6.019000e+00 3.245716e-02 
6.020000e+00 3.232830e-02 
6.021000e+00 3.219978e-02 
6.022000e+00 3.207160e-02 
6.023000e+00 3.194376e-02 
6.024000e+00 3.181626e-02 
6.025000e+00 3.168908e-02 
6.026000e+00 3.156224e-02 
6.027000e+00 3.143572e-02 
6.028000e+00 3.130952e-02 
6.029000e+00 3.118364e-02 
6.030000e+00 3.105808e-02 
6.031000e+00 3.093283e-02 
6.032000e+00 3.080789e-02 
6.033000e+00 3.068326e-02 
6.034000e+00 3.055893e-02 
6.035000e+00 3.043491e-02 
6.036000e+00 3.031118e-02 
6.037000e+00 3.018775e-02 
6.038000e+00 3.006461e-02 
6.039000e+00 2.994175e-02 
6.040000e+00 2.981919e-02 
6.041000e+00 2.969690e-02 
6.042000e+00 2.957490e-02 
6.043000e+00 2.945317e-02 
6.044000e+00 2.933172e-02 
6.045000e+00 2.921054e-02 
6.046000e+00 2.908962e-02 
6.047000e+00 2.896897e-02 
6.048000e+00 2.884858e-02 
6.049000e+00 2.872844e-02 
6.050000e+00 2.860856e-02 
6.051000e+00 2.848894e-02 
6.052000e+00 2.836956e-02 
6.053000e+00 2.825042e-02 
6.054000e+00 2.813153e-02 
6.055000e+00 2.801288e-02 
6.056000e+00 2.789446e-02 
6.057000e+00 2.777627e-02 
6.058000e+00 2.765832e-02 
6.059000e+00 2.754059e-02 
6.060000e+00 2.742308e-02 
6.061000e+00 2.730579e-02 
6.062000e+00 2.718872e-02 
6.063000e+00 2.707186e-02 
6.064000e+00 2.695521e-02 
6.065000e+00 2.683877e-02 
6.066000e+00 2.672253e-02 
6.067000e+00 2.660649e-02 
6.068000e+00 2.649065e-02 
6.069000e+00 2.637500e-02 
6.070000e+00 2.625954e-02 
6.071000e+00 2.614427e-02 
6.072000e+00 2.602918e-02 
6.073000e+00 2.591427e-02 
6.074000e+00 2.579954e-02 
6.075000e+00 2.568498e-02 
6.076000e+00 2.557060e-02 
6.077000e+00 2.545637e-02 
6.078000e+00 2.534232e-02 
6.079000e+00 2.522842e-02 
6.080000e+00 2.511468e-02 
6.081000e+00 2.500109e-02 
6.082000e+00 2.488766e-02 
6.083000e+00 2.477437e-02 
6.084000e+00 2.466122e-02 
6.085000e+00 2.454821e-02 
6.086000e+00 2.443534e-02 
6.087000e+00 2.432260e-02 
6.088000e+00 2.421000e-02 
6.089000e+00 2.409751e-02 
6.090000e+00 2.398516e-02 
6.091000e+00 2.387292e-02 
6.092000e+00 2.376079e-02 
6.093000e+00 2.364878e-02 
6.094000e+00 2.353688e-02 
6.095000e+00 2.342508e-02 
6.096000e+00 2.331339e-02 
6.097000e+00 2.320179e-02 
6.098000e+00 2.309029e-02 
6.099000e+00 2.297888e-02 
6.100000e+00 2.286756e-02 
6.101000e+00 2.275632e-02 
6.102000e+00 2.264517e-02 
6.103000e+00 2.253409e-02 
6.104000e+00 2.242308e-02 
6.105000e+00 2.231215e-02 
6.106000e+00 2.220128e-02 
6.107000e+00 2.209048e-02 
6.108000e+00 2.197974e-02 
6.109000e+00 2.186905e-02 
6.110000e+00 2.175841e-02 
6.111000e+00 2.164783e-02 
6.112000e+00 2.153729e-02 
6.113000e+00 2.142679e-02 
6.114000e+00 2.131633e-02 
6.115000e+00 2.120590e-02 
6.116000e+00 2.109551e-02 
6.117000e+00 2.098514e-02 
6.118000e+00 2.087480e-02 
6.119000e+00 2.076447e-02 
6.120000e+00 2.065417e-02 
6.121000e+00 2.054387e-02 
6.122000e+00 2.043359e-02 
6.123000e+00 2.032331e-02 
6.124000e+00 2.021303e-02 
6.125000e+00 2.010275e-02 
6.126000e+00 1.999247e-02 
6.127000e+00 1.988218e-02 
6.128000e+00 1.977187e-02 
6.129000e+00 1.966155e-02 
6.130000e+00 1.955120e-02 
6.131000e+00 1.944084e-02 
6.132000e+00 1.933044e-02 
6.133000e+00 1.922002e-02 
6.134000e+00 1.910956e-02 
6.135000e+00 1.899906e-02 
6.136000e+00 1.888851e-02 
6.137000e+00 1.877792e-02 
6.138000e+00 1.866728e-02 
6.139000e+00 1.855659e-02 
6.140000e+00 1.844584e-02 
6.141000e+00 1.833503e-02 
6.142000e+00 1.822415e-02 
6.143000e+00 1.811321e-02 
6.144000e+00 1.800219e-02 
6.145000e+00 1.789109e-02 
6.146000e+00 1.777991e-02 
6.147000e+00 1.766865e-02 
6.148000e+00 1.755730e-02 
6.149000e+00 1.744586e-02 
6.150000e+00 1.733433e-02 
6.151000e+00 1.722269e-02 
6.152000e+00 1.711095e-02 
6.153000e+00 1.699911e-02 
6.154000e+00 1.688715e-02 
6.155000e+00 1.677507e-02 
6.156000e+00 1.666288e-02 
6.157000e+00 1.655057e-02 
6.158000e+00 1.643813e-02 
6.159000e+00 1.632556e-02 
6.160000e+00 1.621285e-02 
6.161000e+00 1.610000e-02 
6.162000e+00 1.598702e-02 
6.163000e+00 1.587388e-02 
6.164000e+00 1.576060e-02 
6.165000e+00 1.564716e-02 
6.166000e+00 1.553357e-02 
6.167000e+00 1.541981e-02 
6.168000e+00 1.530589e-02 
6.169000e+00 1.519179e-02 
6.170000e+00 1.507753e-02 
6.171000e+00 1.496308e-02 
6.172000e+00 1.484846e-02 
6.173000e+00 1.473364e-02 
6.174000e+00 1.461864e-02 
6.175000e+00 1.450345e-02 
6.176000e+00 1.438805e-02 
6.177000e+00 1.427246e-02 
6.178000e+00 1.415666e-02 
6.179000e+00 1.404065e-02 
6.180000e+00 1.392442e-02 
6.181000e+00 1.380798e-02 
6.182000e+00 1.369132e-02 
6.183000e+00 1.357443e-02 
6.184000e+00 1.345731e-02 
6.185000e+00 1.333996e-02 
6.186000e+00 1.322236e-02 
6.187000e+00 1.310453e-02 
6.188000e+00 1.298645e-02 
6.189000e+00 1.286812e-02 
6.190000e+00 1.274954e-02 
6.191000e+00 1.263070e-02 
6.192000e+00 1.251159e-02 
6.193000e+00 1.239222e-02 
6.194000e+00 1.227258e-02 
6.195000e+00 1.215267e-02 
6.196000e+00 1.203247e-02 
6.197000e+00 1.191199e-02 
6.198000e+00 1.179123e-02 
6.199000e+00 1.167017e-02 
6.200000e+00 1.154882e-02 
6.201000e+00 1.142717e-02 
6.202000e+00 1.130522e-02 
6.203000e+00 1.118296e-02 
6.204000e+00 1.106038e-02 
6.205000e+00 1.093749e-02 
6.206000e+00 1.081428e-02 
6.207000e+00 1.069075e-02 
6.208000e+00 1.056689e-02 
6.209000e+00 1.044269e-02 
6.210000e+00 1.031816e-02 
6.211000e+00 1.019329e-02 
6.212000e+00 1.006807e-02 
6.213000e+00 9.942502e-03 
6.214000e+00 9.816582e-03 
6.215000e+00 9.690303e-03 
6.216000e+00 9.563662e-03 
6.217000e+00 9.436655e-03 
6.218000e+00 9.309278e-03 
6.219000e+00 9.181526e-03 
6.220000e+00 9.053396e-03 
6.221000e+00 8.924882e-03 
6.222000e+00 8.795981e-03 
6.223000e+00 8.666688e-03 
6.224000e+00 8.537000e-03 
6.225000e+00 8.406911e-03 
6.226000e+00 8.276418e-03 
6.227000e+00 8.145517e-03 
6.228000e+00 8.014203e-03 
6.229000e+00 7.882471e-03 
6.230000e+00 7.750319e-03 
6.231000e+00 7.617740e-03 
6.232000e+00 7.484732e-03 
6.233000e+00 7.351290e-03 
6.234000e+00 7.217409e-03 
6.235000e+00 7.083085e-03 
6.236000e+00 6.948315e-03 
6.237000e+00 6.813093e-03 
6.238000e+00 6.677415e-03 
6.239000e+00 6.541277e-03 
6.240000e+00 6.404675e-03 
6.241000e+00 6.267605e-03 
6.242000e+00 6.130061e-03 
6.243000e+00 5.992041e-03 
6.244000e+00 5.853538e-03 
6.245000e+00 5.714550e-03 
6.246000e+00 5.575072e-03 
6.247000e+00 5.435099e-03 
6.248000e+00 5.294627e-03 
6.249000e+00 5.153652e-03 
6.250000e+00 5.012170e-03 
6.251000e+00 4.870175e-03 
6.252000e+00 4.727664e-03 
6.253000e+00 4.584633e-03 
6.254000e+00 4.441076e-03 
6.255000e+00 4.296990e-03 
6.256000e+00 4.152371e-03 
6.257000e+00 4.007213e-03 
6.258000e+00 3.861513e-03 
6.259000e+00 3.715266e-03 
6.260000e+00 3.568468e-03 
6.261000e+00 3.421114e-03 
6.262000e+00 3.273200e-03 
6.263000e+00 3.124722e-03 
6.264000e+00 2.975675e-03 
6.265000e+00 2.826054e-03 
6.266000e+00 2.675857e-03 
6.267000e+00 2.525077e-03 
6.268000e+00 2.373710e-03 
6.269000e+00 2.221753e-03 
6.270000e+00 2.069201e-03 
6.271000e+00 1.916050e-03 
6.272000e+00 1.762294e-03 
6.273000e+00 1.607929e-03 
6.274000e+00 1.452952e-03 
6.275000e+00 1.297358e-03 
6.276000e+00 1.141142e-03 
6.277000e+00 9.842996e-04 
6.278000e+00 8.268268e-04 
6.279000e+00 6.687190e-04 
6.280000e+00 5.099719e-04 
6.281000e+00 3.505808e-04 
6.282000e+00 1.905415e-04 
6.283000e+00 2.984943e-05 
6.284000e+00 -1.314998e-04 
6.285000e+00 -2.935106e-04 
6.286000e+00 -4.561875e-04 
6.287000e+00 -6.195349e-04 
6.288000e+00 -7.835573e-04 
6.289000e+00 -9.482591e-04 
6.290000e+00 -1.113645e-03 
6.291000e+00 -1.279719e-03 
6.292000e+00 -1.446485e-03 
6.293000e+00 -1.613949e-03 
6.294000e+00 -1.782115e-03 
6.295000e+00 -1.950987e-03 
6.296000e+00 -2.120569e-03 
6.297000e+00 -2.290866e-03 
6.298000e+00 -2.461883e-03 
6.299000e+00 -2.633624e-03 
6.300000e+00 -2.806094e-03 
6.301000e+00 -2.979296e-03 
6.302000e+00 -3.153236e-03 
6.303000e+00 -3.327917e-03 
6.304000e+00 -3.503345e-03 
6.305000e+00 -3.679524e-03 
6.306000e+00 -3.856458e-03 
6.307000e+00 -4.034152e-03 
6.308000e+00 -4.212610e-03 
6.309000e+00 -4.391836e-03 
6.310000e+00 -4.571836e-03 
6.311000e+00 -4.752614e-03 
6.312000e+00 -4.934173e-03 
6.313000e+00 -5.116520e-03 
6.314000e+00 -5.299657e-03 
6.315000e+00 -5.483590e-03 
6.316000e+00 -5.668323e-03 
6.317000e+00 -5.853861e-03 
6.318000e+00 -6.040207e-03 
6.319000e+00 -6.227367e-03 
6.320000e+00 -6.415345e-03 
6.321000e+00 -6.604146e-03 
6.322000e+00 -6.793773e-03 
6.323000e+00 -6.984232e-03 
6.324000e+00 -7.175527e-03 
6.325000e+00 -7.367662e-03 
6.326000e+00 -7.560642e-03 
6.327000e+00 -7.754471e-03 
6.328000e+00 -7.949154e-03 
6.329000e+00 -8.144695e-03 
6.330000e+00 -8.341099e-03 
6.331000e+00 -8.538371e-03 
6.332000e+00 -8.736514e-03 
6.333000e+00 -8.935533e-03 
6.334000e+00 -9.135433e-03 
6.335000e+00 -9.336218e-03 
6.336000e+00 -9.537893e-03 
6.337000e+00 -9.740461e-03 
6.338000e+00 -9.943929e-03 
6.339000e+00 -1.014830e-02 
6.340000e+00 -1.035358e-02 
6.341000e+00 -1.055977e-02 
6.342000e+00 -1.076687e-02 
6.343000e+00 -1.097490e-02 
6.344000e+00 -1.118385e-02 
6.345000e+00 -1.139374e-02 
6.346000e+00 -1.160455e-02 
6.347000e+00 -1.181631e-02 
6.348000e+00 -1.202901e-02 
6.349000e+00 -1.224265e-02 
6.350000e+00 -1.245725e-02 
6.351000e+00 -1.267281e-02 
6.352000e+00 -1.288932e-02 
6.353000e+00 -1.310681e-02 
6.354000e+00 -1.332526e-02 
6.355000e+00 -1.354468e-02 
6.356000e+00 -1.376509e-02 
6.357000e+00 -1.398648e-02 
6.358000e+00 -1.420885e-02 
6.359000e+00 -1.443222e-02 
6.360000e+00 -1.465659e-02 
6.361000e+00 -1.488195e-02 
6.362000e+00 -1.510832e-02 
6.363000e+00 -1.533570e-02 
6.364000e+00 -1.556410e-02 
6.365000e+00 -1.579351e-02 
6.366000e+00 -1.602395e-02 
6.367000e+00 -1.625542e-02 
6.368000e+00 -1.648792e-02 
6.369000e+00 -1.672145e-02 
6.370000e+00 -1.695602e-02 
6.371000e+00 -1.719164e-02 
6.372000e+00 -1.742831e-02 
6.373000e+00 -1.766604e-02 
6.374000e+00 -1.790482e-02 
6.375000e+00 -1.814466e-02 
6.376000e+00 -1.838558e-02 
6.377000e+00 -1.862756e-02 
6.378000e+00 -1.887062e-02 
6.379000e+00 -1.911476e-02 
6.380000e+00 -1.935998e-02 
6.381000e+00 -1.960630e-02 
6.382000e+00 -1.985371e-02 
6.383000e+00 -2.010221e-02 
6.384000e+00 -2.035182e-02 
6.385000e+00 -2.060254e-02 
6.386000e+00 -2.085436e-02 
6.387000e+00 -2.110730e-02 
6.388000e+00 -2.136136e-02 
6.389000e+00 -2.161655e-02 
6.390000e+00 -2.187286e-02 
6.391000e+00 -2.213031e-02 
6.392000e+00 -2.238889e-02 
6.393000e+00 -2.264861e-02 
6.394000e+00 -2.290948e-02 
6.395000e+00 -2.317150e-02 
6.396000e+00 -2.343468e-02 
6.397000e+00 -2.369901e-02 
6.398000e+00 -2.396450e-02 
6.399000e+00 -2.423117e-02 
6.400000e+00 -2.449900e-02 
6.401000e+00 -2.476801e-02 
6.402000e+00 -2.503820e-02 
6.403000e+00 -2.530958e-02 
6.404000e+00 -2.558214e-02 
6.405000e+00 -2.585590e-02 
6.406000e+00 -2.613085e-02 
6.407000e+00 -2.640700e-02 
6.408000e+00 -2.668436e-02 
6.409000e+00 -2.696293e-02 
6.410000e+00 -2.724272e-02 
6.411000e+00 -2.752372e-02 
6.412000e+00 -2.780595e-02 
6.413000e+00 -2.808940e-02 
6.414000e+00 -2.837408e-02 
6.415000e+00 -2.866000e-02 
6.416000e+00 -2.894716e-02 
6.417000e+00 -2.923556e-02 
6.418000e+00 -2.952521e-02 
6.419000e+00 -2.981611e-02 
6.420000e+00 -3.010827e-02 
6.421000e+00 -3.040168e-02 
6.422000e+00 -3.069636e-02 
6.423000e+00 -3.099232e-02 
6.424000e+00 -3.128954e-02 
6.425000e+00 -3.158804e-02 
6.426000e+00 -3.188782e-02 
6.427000e+00 -3.218889e-02 
6.428000e+00 -3.249125e-02 
6.429000e+00 -3.279489e-02 
6.430000e+00 -3.309984e-02 
6.431000e+00 -3.340609e-02 
6.432000e+00 -3.371365e-02 
6.433000e+00 -3.402251e-02 
6.434000e+00 -3.433269e-02 
6.435000e+00 -3.464419e-02 
6.436000e+00 -3.495700e-02 
6.437000e+00 -3.527115e-02 
6.438000e+00 -3.558662e-02 
6.439000e+00 -3.590343e-02 
6.440000e+00 -3.622158e-02 
6.441000e+00 -3.654107e-02 
6.442000e+00 -3.686191e-02 
6.443000e+00 -3.718409e-02 
6.444000e+00 -3.750763e-02 
6.445000e+00 -3.783253e-02 
6.446000e+00 -3.815879e-02 
6.447000e+00 -3.848642e-02 
6.448000e+00 -3.881542e-02 
6.449000e+00 -3.914579e-02 
6.450000e+00 -3.947754e-02 
6.451000e+00 -3.981067e-02 
6.452000e+00 -4.014519e-02 
6.453000e+00 -4.048110e-02 
6.454000e+00 -4.081840e-02 
6.455000e+00 -4.115710e-02 
6.456000e+00 -4.149720e-02 
6.457000e+00 -4.183870e-02 
6.458000e+00 -4.218162e-02 
6.459000e+00 -4.252595e-02 
6.460000e+00 -4.287169e-02 
6.461000e+00 -4.321886e-02 
6.462000e+00 -4.356745e-02 
6.463000e+00 -4.391747e-02 
6.464000e+00 -4.426892e-02 
6.465000e+00 -4.462181e-02 
6.466000e+00 -4.497614e-02 
6.467000e+00 -4.533191e-02 
6.468000e+00 -4.568913e-02 
6.469000e+00 -4.604780e-02 
6.470000e+00 -4.640793e-02 
6.471000e+00 -4.676952e-02 
6.472000e+00 -4.713256e-02 
6.473000e+00 -4.749708e-02 
6.474000e+00 -4.786306e-02 
6.475000e+00 -4.823052e-02 
6.476000e+00 -4.859945e-02 
6.477000e+00 -4.896987e-02 
6.478000e+00 -4.934177e-02 
6.479000e+00 -4.971516e-02 
6.480000e+00 -5.009004e-02 
6.481000e+00 -5.046642e-02 
6.482000e+00 -5.084429e-02 
6.483000e+00 -5.122367e-02 
6.484000e+00 -5.160456e-02 
6.485000e+00 -5.198695e-02 
6.486000e+00 -5.237086e-02 
6.487000e+00 -5.275629e-02 
6.488000e+00 -5.314324e-02 
6.489000e+00 -5.353171e-02 
6.490000e+00 -5.392171e-02 
6.491000e+00 -5.431324e-02 
6.492000e+00 -5.470630e-02 
6.493000e+00 -5.510091e-02 
6.494000e+00 -5.549705e-02 
6.495000e+00 -5.589475e-02 
6.496000e+00 -5.629399e-02 
6.497000e+00 -5.669478e-02 
6.498000e+00 -5.709713e-02 
6.499000e+00 -5.750103e-02 
6.500000e+00 -5.790650e-02 
6.501000e+00 -5.831354e-02 
6.502000e+00 -5.872214e-02 
6.503000e+00 -5.913232e-02 
6.504000e+00 -5.954407e-02 
6.505000e+00 -5.995741e-02 
6.506000e+00 -6.037232e-02 
6.507000e+00 -6.078882e-02 
6.508000e+00 -6.120691e-02 
6.509000e+00 -6.162660e-02 
6.510000e+00 -6.204787e-02 
6.511000e+00 -6.247075e-02 
6.512000e+00 -6.289523e-02 
6.513000e+00 -6.332132e-02 
6.514000e+00 -6.374901e-02 
6.515000e+00 -6.417832e-02 
6.516000e+00 -6.460924e-02 
6.517000e+00 -6.504178e-02 
6.518000e+00 -6.547594e-02 
6.519000e+00 -6.591173e-02 
6.520000e+00 -6.634914e-02 
6.521000e+00 -6.678818e-02 
6.522000e+00 -6.722886e-02 
6.523000e+00 -6.767118e-02 
6.524000e+00 -6.811513e-02 
6.525000e+00 -6.856073e-02 
6.526000e+00 -6.900798e-02 
6.527000e+00 -6.945687e-02 
6.528000e+00 -6.990742e-02 
6.529000e+00 -7.035962e-02 
6.530000e+00 -7.081348e-02 
6.531000e+00 -7.126900e-02 
6.532000e+00 -7.172619e-02 
6.533000e+00 -7.218504e-02 
6.534000e+00 -7.264556e-02 
6.535000e+00 -7.310775e-02 
6.536000e+00 -7.357163e-02 
6.537000e+00 -7.403718e-02 
6.538000e+00 -7.450441e-02 
6.539000e+00 -7.497332e-02 
6.540000e+00 -7.544392e-02 
6.541000e+00 -7.591622e-02 
6.542000e+00 -7.639020e-02 
6.543000e+00 -7.686588e-02 
6.544000e+00 -7.734326e-02 
6.545000e+00 -7.782234e-02 
6.546000e+00 -7.830313e-02 
6.547000e+00 -7.878562e-02 
6.548000e+00 -7.926982e-02 
6.549000e+00 -7.975573e-02 
6.550000e+00 -8.024335e-02 
6.551000e+00 -8.073270e-02 
6.552000e+00 -8.122376e-02 
6.553000e+00 -8.171654e-02 
6.554000e+00 -8.221105e-02 
6.555000e+00 -8.270729e-02 
6.556000e+00 -8.320526e-02 
6.557000e+00 -8.370496e-02 
6.558000e+00 -8.420639e-02 
6.559000e+00 -8.470956e-02 
6.560000e+00 -8.521448e-02 
6.561000e+00 -8.572113e-02 
6.562000e+00 -8.622953e-02 
6.563000e+00 -8.673968e-02 
6.564000e+00 -8.725158e-02 
6.565000e+00 -8.776522e-02 
6.566000e+00 -8.828063e-02 
6.567000e+00 -8.879779e-02 
6.568000e+00 -8.931671e-02 
6.569000e+00 -8.983739e-02 
6.570000e+00 -9.035984e-02 
6.571000e+00 -9.088405e-02 
6.572000e+00 -9.141003e-02 
6.573000e+00 -9.193778e-02 
6.574000e+00 -9.246730e-02 
6.575000e+00 -9.299860e-02 
6.576000e+00 -9.353167e-02 
6.577000e+00 -9.406653e-02 
6.578000e+00 -9.460316e-02 
6.579000e+00 -9.514158e-02 
6.580000e+00 -9.568179e-02 
6.581000e+00 -9.622378e-02 
6.582000e+00 -9.676757e-02 
6.583000e+00 -9.731314e-02 
6.584000e+00 -9.786051e-02 
6.585000e+00 -9.840967e-02 
6.586000e+00 -9.896064e-02 
6.587000e+00 -9.951340e-02 
6.588000e+00 -1.000680e-01 
6.589000e+00 -1.006243e-01 
6.590000e+00 -1.011825e-01 
6.591000e+00 -1.017425e-01 
6.592000e+00 -1.023043e-01 
6.593000e+00 -1.028679e-01 
6.594000e+00 -1.034333e-01 
6.595000e+00 -1.040005e-01 
6.596000e+00 -1.045696e-01 
6.597000e+00 -1.051404e-01 
6.598000e+00 -1.057131e-01 
6.599000e+00 -1.062876e-01 
6.600000e+00 -1.068640e-01 
6.601000e+00 -1.074421e-01 
6.602000e+00 -1.080221e-01 
6.603000e+00 -1.086039e-01 
6.604000e+00 -1.091876e-01 
6.605000e+00 -1.097730e-01 
6.606000e+00 -1.103603e-01 
6.607000e+00 -1.109495e-01 
6.608000e+00 -1.115404e-01 
6.609000e+00 -1.121333e-01 
6.610000e+00 -1.127279e-01 
6.611000e+00 -1.133244e-01 
6.612000e+00 -1.139228e-01 
6.613000e+00 -1.145229e-01 
6.614000e+00 -1.151250e-01 
6.615000e+00 -1.157288e-01 
6.616000e+00 -1.163345e-01 
6.617000e+00 -1.169421e-01 
6.618000e+00 -1.175515e-01 
6.619000e+00 -1.181628e-01 
6.620000e+00 -1.187759e-01 
6.621000e+00 -1.193909e-01 
6.622000e+00 -1.200077e-01 
6.623000e+00 -1.206264e-01 
6.624000e+00 -1.212470e-01 
6.625000e+00 -1.218694e-01 
6.626000e+00 -1.224936e-01 
6.627000e+00 -1.231198e-01 
6.628000e+00 -1.237478e-01 
6.629000e+00 -1.243776e-01 
6.630000e+00 -1.250093e-01 
6.631000e+00 -1.256429e-01 
6.632000e+00 -1.262784e-01 
6.633000e+00 -1.269157e-01 
6.634000e+00 -1.275548e-01 
6.635000e+00 -1.281959e-01 
6.636000e+00 -1.288388e-01 
6.637000e+00 -1.294836e-01 
6.638000e+00 -1.301303e-01 
6.639000e+00 -1.307788e-01 
6.640000e+00 -1.314292e-01 
6.641000e+00 -1.320815e-01 
6.642000e+00 -1.327356e-01 
6.643000e+00 -1.333917e-01 
6.644000e+00 -1.340496e-01 
6.645000e+00 -1.347093e-01 
6.646000e+00 -1.353710e-01 
6.647000e+00 -1.360345e-01 
6.648000e+00 -1.367000e-01 
6.649000e+00 -1.373672e-01 
6.650000e+00 -1.380364e-01 
6.651000e+00 -1.387075e-01 
6.652000e+00 -1.393804e-01 
6.653000e+00 -1.400552e-01 
6.654000e+00 -1.407319e-01 
6.655000e+00 -1.414105e-01 
6.656000e+00 -1.420909e-01 
6.657000e+00 -1.427733e-01 
6.658000e+00 -1.434575e-01 
6.659000e+00 -1.441436e-01 
6.660000e+00 -1.448316e-01 
6.661000e+00 -1.455215e-01 
6.662000e+00 -1.462132e-01 
6.663000e+00 -1.469069e-01 
6.664000e+00 -1.476024e-01 
6.665000e+00 -1.482998e-01 
6.666000e+00 -1.489991e-01 
6.667000e+00 -1.497003e-01 
6.668000e+00 -1.504033e-01 
6.669000e+00 -1.511083e-01 
6.670000e+00 -1.518151e-01 
6.671000e+00 -1.525238e-01 
6.672000e+00 -1.532344e-01 
6.673000e+00 -1.539469e-01 
6.674000e+00 -1.546613e-01 
6.675000e+00 -1.553775e-01 
6.676000e+00 -1.560956e-01 
6.677000e+00 -1.568157e-01 
6.678000e+00 -1.575376e-01 
6.679000e+00 -1.582613e-01 
6.680000e+00 -1.589870e-01 
6.681000e+00 -1.597146e-01 
6.682000e+00 -1.604440e-01 
6.683000e+00 -1.611753e-01 
6.684000e+00 -1.619085e-01 
6.685000e+00 -1.626436e-01 
6.686000e+00 -1.633805e-01 
6.687000e+00 -1.641194e-01 
6.688000e+00 -1.648601e-01 
6.689000e+00 -1.656027e-01 
6.690000e+00 -1.663472e-01 
6.691000e+00 -1.670935e-01 
6.692000e+00 -1.678418e-01 
6.693000e+00 -1.685919e-01 
6.694000e+00 -1.693439e-01 
6.695000e+00 -1.700977e-01 
6.696000e+00 -1.708535e-01 
6.697000e+00 -1.716111e-01 
6.698000e+00 -1.723706e-01 
6.699000e+00 -1.731319e-01 
6.700000e+00 -1.738952e-01 
6.701000e+00 -1.746603e-01 
6.702000e+00 -1.754272e-01 
6.703000e+00 -1.761961e-01 
6.704000e+00 -1.769668e-01 
6.705000e+00 -1.777394e-01 
6.706000e+00 -1.785138e-01 
6.707000e+00 -1.792901e-01 
6.708000e+00 -1.800683e-01 
6.709000e+00 -1.808483e-01 
6.710000e+00 -1.816302e-01 
6.711000e+00 -1.824140e-01 
6.712000e+00 -1.831996e-01 
6.713000e+00 -1.839871e-01 
6.714000e+00 -1.847764e-01 
6.715000e+00 -1.855676e-01 
6.716000e+00 -1.863606e-01 
6.717000e+00 -1.871555e-01 
6.718000e+00 -1.879523e-01 
6.719000e+00 -1.887509e-01 
6.720000e+00 -1.895513e-01 
6.721000e+00 -1.903536e-01 
6.722000e+00 -1.911578e-01 
6.723000e+00 -1.919638e-01 
6.724000e+00 -1.927716e-01 
6.725000e+00 -1.935813e-01 
6.726000e+00 -1.943928e-01 
6.727000e+00 -1.952062e-01 
6.728000e+00 -1.960213e-01 
6.729000e+00 -1.968384e-01 
6.730000e+00 -1.976572e-01 
6.731000e+00 -1.984779e-01 
6.732000e+00 -1.993004e-01 
6.733000e+00 -2.001248e-01 
6.734000e+00 -2.009510e-01 
6.735000e+00 -2.017790e-01 
6.736000e+00 -2.026088e-01 
6.737000e+00 -2.034404e-01 
6.738000e+00 -2.042739e-01 
6.739000e+00 -2.051092e-01 
6.740000e+00 -2.059463e-01 
6.741000e+00 -2.067852e-01 
6.742000e+00 -2.076259e-01 
6.743000e+00 -2.084684e-01 
6.744000e+00 -2.093128e-01 
6.745000e+00 -2.101589e-01 
6.746000e+00 -2.110068e-01 
6.747000e+00 -2.118566e-01 
6.748000e+00 -2.127081e-01 
6.749000e+00 -2.135614e-01 
6.750000e+00 -2.144166e-01 
6.751000e+00 -2.152735e-01 
6.752000e+00 -2.161322e-01 
6.753000e+00 -2.169927e-01 
6.754000e+00 -2.178549e-01 
6.755000e+00 -2.187190e-01 
6.756000e+00 -2.195848e-01 
6.757000e+00 -2.204524e-01 
6.758000e+00 -2.213218e-01 
6.759000e+00 -2.221929e-01 
6.760000e+00 -2.230659e-01 
6.761000e+00 -2.239405e-01 
6.762000e+00 -2.248170e-01 
6.763000e+00 -2.256952e-01 
6.764000e+00 -2.265751e-01 
6.765000e+00 -2.274569e-01 
6.766000e+00 -2.283403e-01 
6.767000e+00 -2.292255e-01 
6.768000e+00 -2.301125e-01 
6.769000e+00 -2.310012e-01 
6.770000e+00 -2.318916e-01 
6.771000e+00 -2.327838e-01 
6.772000e+00 -2.336777e-01 
6.773000e+00 -2.345734e-01 
6.774000e+00 -2.354707e-01 
6.775000e+00 -2.363698e-01 
6.776000e+00 -2.372706e-01 
6.777000e+00 -2.381732e-01 
6.778000e+00 -2.390774e-01 
6.779000e+00 -2.399834e-01 
6.780000e+00 -2.408910e-01 
6.781000e+00 -2.418004e-01 
6.782000e+00 -2.427115e-01 
6.783000e+00 -2.436242e-01 
6.784000e+00 -2.445387e-01 
6.785000e+00 -2.454548e-01 
6.786000e+00 -2.463727e-01 
6.787000e+00 -2.472922e-01 
6.788000e+00 -2.482134e-01 
6.789000e+00 -2.491363e-01 
6.790000e+00 -2.500608e-01 
6.791000e+00 -2.509870e-01 
6.792000e+00 -2.519149e-01 
6.793000e+00 -2.528445e-01 
6.794000e+00 -2.537757e-01 
6.795000e+00 -2.547085e-01 
6.796000e+00 -2.556431e-01 
6.797000e+00 -2.565792e-01 
6.798000e+00 -2.575170e-01 
6.799000e+00 -2.584565e-01 
6.800000e+00 -2.593975e-01 
6.801000e+00 -2.603402e-01 
6.802000e+00 -2.612846e-01 
6.803000e+00 -2.622305e-01 
6.804000e+00 -2.631781e-01 
6.805000e+00 -2.641273e-01 
6.806000e+00 -2.650781e-01 
6.807000e+00 -2.660305e-01 
6.808000e+00 -2.669845e-01 
6.809000e+00 -2.679401e-01 
6.810000e+00 -2.688973e-01 
6.811000e+00 -2.698561e-01 
6.812000e+00 -2.708164e-01 
6.813000e+00 -2.717784e-01 
6.814000e+00 -2.727419e-01 
6.815000e+00 -2.737070e-01 
6.816000e+00 -2.746737e-01 
6.817000e+00 -2.756419e-01 
6.818000e+00 -2.766117e-01 
6.819000e+00 -2.775830e-01 
6.820000e+00 -2.785559e-01 
6.821000e+00 -2.795303e-01 
6.822000e+00 -2.805063e-01 
6.823000e+00 -2.814838e-01 
6.824000e+00 -2.824628e-01 
6.825000e+00 -2.834434e-01 
6.826000e+00 -2.844255e-01 
6.827000e+00 -2.854090e-01 
6.828000e+00 -2.863941e-01 
6.829000e+00 -2.873807e-01 
6.830000e+00 -2.883688e-01 
6.831000e+00 -2.893584e-01 
6.832000e+00 -2.903495e-01 
6.833000e+00 -2.913421e-01 
6.834000e+00 -2.923362e-01 
6.835000e+00 -2.933317e-01 
6.836000e+00 -2.943287e-01 
6.837000e+00 -2.953272e-01 
6.838000e+00 -2.963271e-01 
6.839000e+00 -2.973284e-01 
6.840000e+00 -2.983313e-01 
6.841000e+00 -2.993355e-01 
6.842000e+00 -3.003412e-01 
6.843000e+00 -3.013484e-01 
6.844000e+00 -3.023569e-01 
6.845000e+00 -3.033669e-01 
6.846000e+00 -3.043783e-01 
6.847000e+00 -3.053911e-01 
6.848000e+00 -3.064053e-01 
6.849000e+00 -3.074209e-01 
6.850000e+00 -3.084379e-01 
6.851000e+00 -3.094563e-01 
6.852000e+00 -3.104761e-01 
6.853000e+00 -3.114973e-01 
6.854000e+00 -3.125198e-01 
6.855000e+00 -3.135437e-01 
6.856000e+00 -3.145689e-01 
6.857000e+00 -3.155955e-01 
6.858000e+00 -3.166234e-01 
6.859000e+00 -3.176527e-01 
6.860000e+00 -3.186833e-01 
6.861000e+00 -3.197153e-01 
6.862000e+00 -3.207485e-01 
6.863000e+00 -3.217831e-01 
6.864000e+00 -3.228190e-01 
6.865000e+00 -3.238562e-01 
6.866000e+00 -3.248947e-01 
6.867000e+00 -3.259345e-01 
6.868000e+00 -3.269755e-01 
6.869000e+00 -3.280179e-01 
6.870000e+00 -3.290615e-01 
6.871000e+00 -3.301064e-01 
6.872000e+00 -3.311525e-01 
6.873000e+00 -3.321999e-01 
6.874000e+00 -3.332486e-01 
6.875000e+00 -3.342985e-01 
6.876000e+00 -3.353496e-01 
6.877000e+00 -3.364019e-01 
6.878000e+00 -3.374555e-01 
6.879000e+00 -3.385103e-01 
6.880000e+00 -3.395662e-01 
6.881000e+00 -3.406234e-01 
6.882000e+00 -3.416818e-01 
6.883000e+00 -3.427414e-01 
6.884000e+00 -3.438021e-01 
6.885000e+00 -3.448640e-01 
6.886000e+00 -3.459271e-01 
6.887000e+00 -3.469913e-01 
6.888000e+00 -3.480567e-01 
6.889000e+00 -3.491232e-01 
6.890000e+00 -3.501909e-01 
6.891000e+00 -3.512597e-01 
6.892000e+00 -3.523296e-01 
6.893000e+00 -3.534007e-01 
6.894000e+00 -3.544728e-01 
6.895000e+00 -3.555461e-01 
6.896000e+00 -3.566204e-01 
6.897000e+00 -3.576959e-01 
6.898000e+00 -3.587724e-01 
6.899000e+00 -3.598500e-01 
6.900000e+00 -3.609286e-01 
6.901000e+00 -3.620083e-01 
6.902000e+00 -3.630891e-01 
6.903000e+00 -3.641709e-01 
6.904000e+00 -3.652537e-01 
6.905000e+00 -3.663376e-01 
6.906000e+00 -3.674225e-01 
6.907000e+00 -3.685084e-01 
6.908000e+00 -3.695953e-01 
6.909000e+00 -3.706832e-01 
6.910000e+00 -3.717721e-01 
6.911000e+00 -3.728619e-01 
6.912000e+00 -3.739528e-01 
6.913000e+00 -3.750446e-01 
6.914000e+00 -3.761373e-01 
6.915000e+00 -3.772311e-01 
6.916000e+00 -3.783257e-01 
6.917000e+00 -3.794213e-01 
6.918000e+00 -3.805178e-01 
6.919000e+00 -3.816153e-01 
6.920000e+00 -3.827136e-01 
6.921000e+00 -3.838129e-01 
6.922000e+00 -3.849130e-01 
6.923000e+00 -3.860140e-01 
6.924000e+00 -3.871159e-01 
6.925000e+00 -3.882187e-01 
6.926000e+00 -3.893223e-01 
6.927000e+00 -3.904268e-01 
6.928000e+00 -3.915321e-01 
6.929000e+00 -3.926383e-01 
6.930000e+00 -3.937453e-01 
6.931000e+00 -3.948531e-01 
6.932000e+00 -3.959617e-01 
6.933000e+00 -3.970711e-01 
6.934000e+00 -3.981813e-01 
6.935000e+00 -3.992923e-01 
6.936000e+00 -4.004041e-01 
6.937000e+00 -4.015167e-01 
6.938000e+00 -4.026300e-01 
6.939000e+00 -4.037440e-01 
6.940000e+00 -4.048588e-01 
6.941000e+00 -4.059743e-01 
6.942000e+00 -4.070906e-01 
6.943000e+00 -4.082075e-01 
6.944000e+00 -4.093252e-01 
6.945000e+00 -4.104435e-01 
6.946000e+00 -4.115626e-01 
6.947000e+00 -4.126823e-01 
6.948000e+00 -4.138027e-01 
6.949000e+00 -4.149238e-01 
6.950000e+00 -4.160455e-01 
6.951000e+00 -4.171678e-01 
6.952000e+00 -4.182908e-01 
6.953000e+00 -4.194144e-01 
6.954000e+00 -4.205387e-01 
6.955000e+00 -4.216635e-01 
6.956000e+00 -4.227889e-01 
6.957000e+00 -4.239149e-01 
6.958000e+00 -4.250415e-01 
6.959000e+00 -4.261687e-01 
6.960000e+00 -4.272964e-01 
6.961000e+00 -4.284246e-01 
6.962000e+00 -4.295535e-01 
6.963000e+00 -4.306828e-01 
6.964000e+00 -4.318126e-01 
6.965000e+00 -4.329430e-01 
6.966000e+00 -4.340739e-01 
6.967000e+00 -4.352052e-01 
6.968000e+00 -4.363371e-01 
6.969000e+00 -4.374694e-01 
6.970000e+00 -4.386022e-01 
6.971000e+00 -4.397354e-01 
6.972000e+00 -4.408691e-01 
6.973000e+00 -4.420032e-01 
6.974000e+00 -4.431377e-01 
6.975000e+00 -4.442727e-01 
6.976000e+00 -4.454080e-01 
6.977000e+00 -4.465438e-01 
6.978000e+00 -4.476799e-01 
6.979000e+00 -4.488164e-01 
6.980000e+00 -4.499532e-01 
6.981000e+00 -4.510905e-01 
6.982000e+00 -4.522280e-01 
6.983000e+00 -4.533659e-01 
6.984000e+00 -4.545041e-01 
6.985000e+00 -4.556427e-01 
6.986000e+00 -4.567815e-01 
6.987000e+00 -4.579206e-01 
6.988000e+00 -4.590600e-01 
6.989000e+00 -4.601997e-01 
6.990000e+00 -4.613396e-01 
6.991000e+00 -4.624798e-01 
6.992000e+00 -4.636203e-01 
6.993000e+00 -4.647609e-01 
6.994000e+00 -4.659018e-01 
6.995000e+00 -4.670429e-01 
6.996000e+00 -4.681842e-01 
6.997000e+00 -4.693256e-01 
6.998000e+00 -4.704673e-01 
6.999000e+00 -4.716091e-01 
7.000000e+00 -4.727511e-01 
7.001000e+00 -4.738932e-01 
7.002000e+00 -4.750355e-01 
7.003000e+00 -4.761778e-01 
7.004000e+00 -4.773203e-01 
7.005000e+00 -4.784629e-01 
7.006000e+00 -4.796056e-01 
7.007000e+00 -4.807484e-01 
7.008000e+00 -4.818912e-01 
7.009000e+00 -4.830341e-01 
7.010000e+00 -4.841770e-01 
7.011000e+00 -4.853200e-01 
7.012000e+00 -4.864630e-01 
7.013000e+00 -4.876060e-01 
7.014000e+00 -4.887491e-01 
7.015000e+00 -4.898921e-01 
7.016000e+00 -4.910351e-01 
7.017000e+00 -4.921780e-01 
7.018000e+00 -4.933210e-01 
7.019000e+00 -4.944638e-01 
7.020000e+00 -4.956066e-01 
7.021000e+00 -4.967494e-01 
7.022000e+00 -4.978920e-01 
7.023000e+00 -4.990346e-01 
7.024000e+00 -5.001770e-01 
7.025000e+00 -5.013193e-01 
7.026000e+00 -5.024615e-01 
7.027000e+00 -5.036035e-01 
7.028000e+00 -5.047454e-01 
7.029000e+00 -5.058871e-01 
7.030000e+00 -5.070287e-01 
7.031000e+00 -5.081700e-01 
7.032000e+00 -5.093112e-01 
7.033000e+00 -5.104521e-01 
7.034000e+00 -5.115928e-01 
7.035000e+00 -5.127333e-01 
7.036000e+00 -5.138736e-01 
7.037000e+00 -5.150135e-01 
7.038000e+00 -5.161532e-01 
7.039000e+00 -5.172926e-01 
7.040000e+00 -5.184318e-01 
7.041000e+00 -5.195706e-01 
7.042000e+00 -5.207091e-01 
7.043000e+00 -5.218472e-01 
7.044000e+00 -5.229851e-01 
7.045000e+00 -5.241225e-01 
7.046000e+00 -5.252596e-01 
7.047000e+00 -5.263964e-01 
7.048000e+00 -5.275327e-01 
7.049000e+00 -5.286686e-01 
7.050000e+00 -5.298041e-01 
7.051000e+00 -5.309392e-01 
7.052000e+00 -5.320739e-01 
7.053000e+00 -5.332081e-01 
7.054000e+00 -5.343418e-01 
7.055000e+00 -5.354751e-01 
7.056000e+00 -5.366079e-01 
7.057000e+00 -5.377401e-01 
7.058000e+00 -5.388719e-01 
7.059000e+00 -5.400031e-01 
7.060000e+00 -5.411338e-01 
7.061000e+00 -5.422640e-01 
7.062000e+00 -5.433936e-01 
7.063000e+00 -5.445226e-01 
7.064000e+00 -5.456510e-01 
7.065000e+00 -5.467789e-01 
7.066000e+00 -5.479061e-01 
7.067000e+00 -5.490327e-01 
7.068000e+00 -5.501587e-01 
7.069000e+00 -5.512840e-01 
7.070000e+00 -5.524086e-01 
7.071000e+00 -5.535326e-01 
7.072000e+00 -5.546559e-01 
7.073000e+00 -5.557785e-01 
7.074000e+00 -5.569004e-01 
7.075000e+00 -5.580215e-01 
7.076000e+00 -5.591419e-01 
7.077000e+00 -5.602616e-01 
7.078000e+00 -5.613805e-01 
7.079000e+00 -5.624986e-01 
7.080000e+00 -5.636160e-01 
7.081000e+00 -5.647325e-01 
7.082000e+00 -5.658482e-01 
7.083000e+00 -5.669631e-01 
7.084000e+00 -5.680772e-01 
7.085000e+00 -5.691904e-01 
7.086000e+00 -5.703027e-01 
7.087000e+00 -5.714142e-01 
7.088000e+00 -5.725248e-01 
7.089000e+00 -5.736344e-01 
7.090000e+00 -5.747432e-01 
7.091000e+00 -5.758510e-01 
7.092000e+00 -5.769579e-01 
7.093000e+00 -5.780638e-01 
7.094000e+00 -5.791687e-01 
7.095000e+00 -5.802727e-01 
7.096000e+00 -5.813756e-01 
7.097000e+00 -5.824776e-01 
7.098000e+00 -5.835785e-01 
7.099000e+00 -5.846784e-01 
7.100000e+00 -5.857773e-01 
7.101000e+00 -5.868751e-01 
7.102000e+00 -5.879718e-01 
7.103000e+00 -5.890674e-01 
7.104000e+00 -5.901619e-01 
7.105000e+00 -5.912553e-01 
7.106000e+00 -5.923476e-01 
7.107000e+00 -5.934387e-01 
7.108000e+00 -5.945287e-01 
7.109000e+00 -5.956175e-01 
7.110000e+00 -5.967051e-01 
7.111000e+00 -5.977915e-01 
7.112000e+00 -5.988767e-01 
7.113000e+00 -5.999607e-01 
7.114000e+00 -6.010435e-01 
7.115000e+00 -6.021250e-01 
7.116000e+00 -6.032052e-01 
7.117000e+00 -6.042842e-01 
7.118000e+00 -6.053618e-01 
7.119000e+00 -6.064382e-01 
7.120000e+00 -6.075132e-01 
7.121000e+00 -6.085870e-01 
7.122000e+00 -6.096593e-01 
7.123000e+00 -6.107303e-01 
7.124000e+00 -6.118000e-01 
7.125000e+00 -6.128682e-01 
7.126000e+00 -6.139351e-01 
7.127000e+00 -6.150005e-01 
7.128000e+00 -6.160645e-01 
7.129000e+00 -6.171271e-01 
7.130000e+00 -6.181882e-01 
7.131000e+00 -6.192478e-01 
7.132000e+00 -6.203060e-01 
7.133000e+00 -6.213626e-01 
7.134000e+00 -6.224178e-01 
7.135000e+00 -6.234714e-01 
7.136000e+00 -6.245235e-01 
7.137000e+00 -6.255740e-01 
7.138000e+00 -6.266230e-01 
7.139000e+00 -6.276704e-01 
7.140000e+00 -6.287162e-01 
7.141000e+00 -6.297604e-01 
7.142000e+00 -6.308029e-01 
7.143000e+00 -6.318438e-01 
7.144000e+00 -6.328831e-01 
7.145000e+00 -6.339207e-01 
7.146000e+00 -6.349567e-01 
7.147000e+00 -6.359909e-01 
7.148000e+00 -6.370234e-01 
7.149000e+00 -6.380542e-01 
7.150000e+00 -6.390833e-01 
7.151000e+00 -6.401106e-01 
7.152000e+00 -6.411362e-01 
7.153000e+00 -6.421600e-01 
7.154000e+00 -6.431820e-01 
7.155000e+00 -6.442022e-01 
7.156000e+00 -6.452205e-01 
7.157000e+00 -6.462371e-01 
7.158000e+00 -6.472518e-01 
7.159000e+00 -6.482646e-01 
7.160000e+00 -6.492755e-01 
7.161000e+00 -6.502846e-01 
7.162000e+00 -6.512917e-01 
7.163000e+00 -6.522970e-01 
7.164000e+00 -6.533003e-01 
7.165000e+00 -6.543016e-01 
7.166000e+00 -6.553010e-01 
7.167000e+00 -6.562984e-01 
7.168000e+00 -6.572938e-01 
7.169000e+00 -6.582872e-01 
7.170000e+00 -6.592786e-01 
7.171000e+00 -6.602680e-01 
7.172000e+00 -6.612553e-01 
7.173000e+00 -6.622406e-01 
7.174000e+00 -6.632237e-01 
7.175000e+00 -6.642048e-01 
7.176000e+00 -6.651838e-01 
7.177000e+00 -6.661606e-01 
7.178000e+00 -6.671354e-01 
7.179000e+00 -6.681079e-01 
7.180000e+00 -6.690783e-01 
7.181000e+00 -6.700466e-01 
7.182000e+00 -6.710126e-01 
7.183000e+00 -6.719764e-01 
7.184000e+00 -6.729380e-01 
7.185000e+00 -6.738974e-01 
7.186000e+00 -6.748545e-01 
7.187000e+00 -6.758094e-01 
7.188000e+00 -6.767620e-01 
7.189000e+00 -6.777122e-01 
7.190000e+00 -6.786602e-01 
7.191000e+00 -6.796059e-01 
7.192000e+00 -6.805492e-01 
7.193000e+00 -6.814901e-01 
7.194000e+00 -6.824287e-01 
7.195000e+00 -6.833650e-01 
7.196000e+00 -6.842988e-01 
7.197000e+00 -6.852302e-01 
7.198000e+00 -6.861592e-01 
7.199000e+00 -6.870857e-01 
7.200000e+00 -6.880098e-01 
7.201000e+00 -6.889314e-01 
7.202000e+00 -6.898505e-01 
7.203000e+00 -6.907672e-01 
7.204000e+00 -6.916813e-01 
7.205000e+00 -6.925929e-01 
7.206000e+00 -6.935019e-01 
7.207000e+00 -6.944084e-01 
7.208000e+00 -6.953124e-01 
7.209000e+00 -6.962137e-01 
7.210000e+00 -6.971124e-01 
7.211000e+00 -6.980086e-01 
7.212000e+00 -6.989021e-01 
7.213000e+00 -6.997929e-01 
7.214000e+00 -7.006811e-01 
7.215000e+00 -7.015666e-01 
7.216000e+00 -7.024494e-01 
7.217000e+00 -7.033296e-01 
7.218000e+00 -7.042070e-01 
7.219000e+00 -7.050817e-01 
7.220000e+00 -7.059536e-01 
7.221000e+00 -7.068227e-01 
7.222000e+00 -7.076891e-01 
7.223000e+00 -7.085527e-01 
7.224000e+00 -7.094135e-01 
7.225000e+00 -7.102715e-01 
7.226000e+00 -7.111266e-01 
7.227000e+00 -7.119789e-01 
7.228000e+00 -7.128283e-01 
7.229000e+00 -7.136749e-01 
7.230000e+00 -7.145185e-01 
7.231000e+00 -7.153592e-01 
7.232000e+00 -7.161971e-01 
7.233000e+00 -7.170319e-01 
7.234000e+00 -7.178639e-01 
7.235000e+00 -7.186928e-01 
7.236000e+00 -7.195188e-01 
7.237000e+00 -7.203418e-01 
7.238000e+00 -7.211617e-01 
7.239000e+00 -7.219787e-01 
7.240000e+00 -7.227926e-01 
7.241000e+00 -7.236034e-01 
7.242000e+00 -7.244112e-01 
7.243000e+00 -7.252158e-01 
7.244000e+00 -7.260174e-01 
7.245000e+00 -7.268159e-01 
7.246000e+00 -7.276112e-01 
7.247000e+00 -7.284034e-01 
7.248000e+00 -7.291925e-01 
7.249000e+00 -7.299783e-01 
7.250000e+00 -7.307610e-01 
7.251000e+00 -7.315405e-01 
7.252000e+00 -7.323167e-01 
7.253000e+00 -7.330897e-01 
7.254000e+00 -7.338595e-01 
7.255000e+00 -7.346260e-01 
7.256000e+00 -7.353893e-01 
7.257000e+00 -7.361492e-01 
7.258000e+00 -7.369059e-01 
7.259000e+00 -7.376592e-01 
7.260000e+00 -7.384092e-01 
7.261000e+00 -7.391558e-01 
7.262000e+00 -7.398991e-01 
7.263000e+00 -7.406390e-01 
7.264000e+00 -7.413755e-01 
7.265000e+00 -7.421086e-01 
7.266000e+00 -7.428382e-01 
7.267000e+00 -7.435645e-01 
7.268000e+00 -7.442873e-01 
7.269000e+00 -7.450066e-01 
7.270000e+00 -7.457224e-01 
7.271000e+00 -7.464347e-01 
7.272000e+00 -7.471436e-01 
7.273000e+00 -7.478489e-01 
7.274000e+00 -7.485507e-01 
7.275000e+00 -7.492489e-01 
7.276000e+00 -7.499435e-01 
7.277000e+00 -7.506346e-01 
7.278000e+00 -7.513220e-01 
7.279000e+00 -7.520059e-01 
7.280000e+00 -7.526861e-01 
7.281000e+00 -7.533627e-01 
7.282000e+00 -7.540356e-01 
7.283000e+00 -7.547049e-01 
7.284000e+00 -7.553705e-01 
7.285000e+00 -7.560323e-01 
7.286000e+00 -7.566905e-01 
7.287000e+00 -7.573449e-01 
7.288000e+00 -7.579956e-01 
7.289000e+00 -7.586426e-01 
7.290000e+00 -7.592857e-01 
7.291000e+00 -7.599251e-01 
7.292000e+00 -7.605607e-01 
7.293000e+00 -7.611925e-01 
7.294000e+00 -7.618204e-01 
7.295000e+00 -7.624445e-01 
7.296000e+00 -7.630647e-01 
7.297000e+00 -7.636811e-01 
7.298000e+00 -7.642936e-01 
7.299000e+00 -7.649022e-01 
7.300000e+00 -7.655068e-01 
7.301000e+00 -7.661076e-01 
7.302000e+00 -7.667044e-01 
7.303000e+00 -7.672972e-01 
7.304000e+00 -7.678861e-01 
7.305000e+00 -7.684709e-01 
7.306000e+00 -7.690518e-01 
7.307000e+00 -7.696287e-01 
7.308000e+00 -7.702015e-01 
7.309000e+00 -7.707703e-01 
7.310000e+00 -7.713351e-01 
7.311000e+00 -7.718957e-01 
7.312000e+00 -7.724523e-01 
7.313000e+00 -7.730048e-01 
7.314000e+00 -7.735531e-01 
7.315000e+00 -7.740974e-01 
7.316000e+00 -7.746375e-01 
7.317000e+00 -7.751734e-01 
7.318000e+00 -7.757052e-01 
7.319000e+00 -7.762328e-01 
7.320000e+00 -7.767562e-01 
7.321000e+00 -7.772754e-01 
7.322000e+00 -7.777903e-01 
7.323000e+00 -7.783010e-01 
7.324000e+00 -7.788075e-01 
7.325000e+00 -7.793097e-01 
7.326000e+00 -7.798076e-01 
7.327000e+00 -7.803012e-01 
7.328000e+00 -7.807905e-01 
7.329000e+00 -7.812755e-01 
7.330000e+00 -7.817561e-01 
7.331000e+00 -7.822324e-01 
7.332000e+00 -7.827043e-01 
7.333000e+00 -7.831719e-01 
7.334000e+00 -7.836351e-01 
7.335000e+00 -7.840938e-01 
7.336000e+00 -7.845481e-01 
7.337000e+00 -7.849980e-01 
7.338000e+00 -7.854435e-01 
7.339000e+00 -7.858845e-01 
7.340000e+00 -7.863210e-01 
7.341000e+00 -7.867530e-01 
7.342000e+00 -7.871805e-01 
7.343000e+00 -7.876035e-01 
7.344000e+00 -7.880220e-01 
7.345000e+00 -7.884359e-01 
7.346000e+00 -7.888453e-01 
7.347000e+00 -7.892501e-01 
7.348000e+00 -7.896504e-01 
7.349000e+00 -7.900460e-01 
7.350000e+00 -7.904370e-01 
7.351000e+00 -7.908234e-01 
7.352000e+00 -7.912052e-01 
7.353000e+00 -7.915823e-01 
7.354000e+00 -7.919547e-01 
7.355000e+00 -7.923225e-01 
7.356000e+00 -7.926856e-01 
7.357000e+00 -7.930439e-01 
7.358000e+00 -7.933976e-01 
7.359000e+00 -7.937465e-01 
7.360000e+00 -7.940907e-01 
7.361000e+00 -7.944301e-01 
7.362000e+00 -7.947648e-01 
7.363000e+00 -7.950946e-01 
7.364000e+00 -7.954197e-01 
7.365000e+00 -7.957400e-01 
7.366000e+00 -7.960554e-01 
7.367000e+00 -7.963660e-01 
7.368000e+00 -7.966718e-01 
7.369000e+00 -7.969727e-01 
7.370000e+00 -7.972687e-01 
7.371000e+00 -7.975598e-01 
7.372000e+00 -7.978461e-01 
7.373000e+00 -7.981274e-01 
7.374000e+00 -7.984038e-01 
7.375000e+00 -7.986752e-01 
7.376000e+00 -7.989417e-01 
7.377000e+00 -7.992033e-01 
7.378000e+00 -7.994598e-01 
7.379000e+00 -7.997114e-01 
7.380000e+00 -7.999580e-01 
7.381000e+00 -8.001995e-01 
7.382000e+00 -8.004360e-01 
7.383000e+00 -8.006675e-01 
7.384000e+00 -8.008939e-01 
7.385000e+00 -8.011153e-01 
7.386000e+00 -8.013316e-01 
7.387000e+00 -8.015428e-01 
7.388000e+00 -8.017489e-01 
7.389000e+00 -8.019498e-01 
7.390000e+00 -8.021457e-01 
7.391000e+00 -8.023364e-01 
7.392000e+00 -8.025219e-01 
7.393000e+00 -8.027023e-01 
7.394000e+00 -8.028775e-01 
7.395000e+00 -8.030475e-01 
7.396000e+00 -8.032123e-01 
7.397000e+00 -8.033719e-01 
7.398000e+00 -8.035263e-01 
7.399000e+00 -8.036754e-01 
7.400000e+00 -8.038193e-01 
7.401000e+00 -8.039579e-01 
7.402000e+00 -8.040913e-01 
7.403000e+00 -8.042193e-01 
7.404000e+00 -8.043421e-01 
7.405000e+00 -8.044595e-01 
7.406000e+00 -8.045717e-01 
7.407000e+00 -8.046784e-01 
7.408000e+00 -8.047799e-01 
7.409000e+00 -8.048760e-01 
7.410000e+00 -8.049667e-01 
7.411000e+00 -8.050520e-01 
7.412000e+00 -8.051319e-01 
7.413000e+00 -8.052065e-01 
7.414000e+00 -8.052756e-01 
7.415000e+00 -8.053392e-01 
7.416000e+00 -8.053975e-01 
7.417000e+00 -8.054503e-01 
7.418000e+00 -8.054976e-01 
7.419000e+00 -8.055394e-01 
7.420000e+00 -8.055758e-01 
7.421000e+00 -8.056067e-01 
7.422000e+00 -8.056320e-01 
7.423000e+00 -8.056519e-01 
7.424000e+00 -8.056662e-01 
7.425000e+00 -8.056749e-01 
7.426000e+00 -8.056781e-01 
7.427000e+00 -8.056758e-01 
7.428000e+00 -8.056678e-01 
7.429000e+00 -8.056543e-01 
7.430000e+00 -8.056352e-01 
7.431000e+00 -8.056104e-01 
7.432000e+00 -8.055801e-01 
7.433000e+00 -8.055441e-01 
7.434000e+00 -8.055024e-01 
7.435000e+00 -8.054551e-01 
7.436000e+00 -8.054022e-01 
7.437000e+00 -8.053436e-01 
7.438000e+00 -8.052792e-01 
7.439000e+00 -8.052092e-01 
7.440000e+00 -8.051335e-01 
7.441000e+00 -8.050521e-01 
7.442000e+00 -8.049649e-01 
7.443000e+00 -8.048720e-01 
7.444000e+00 -8.047733e-01 
7.445000e+00 -8.046689e-01 
7.446000e+00 -8.045587e-01 
7.447000e+00 -8.044428e-01 
7.448000e+00 -8.043210e-01 
7.449000e+00 -8.041934e-01 
7.450000e+00 -8.040600e-01 
7.451000e+00 -8.039208e-01 
7.452000e+00 -8.037758e-01 
7.453000e+00 -8.036249e-01 
7.454000e+00 -8.034682e-01 
7.455000e+00 -8.033056e-01 
7.456000e+00 -8.031371e-01 
7.457000e+00 -8.029627e-01 
7.458000e+00 -8.027825e-01 
7.459000e+00 -8.025963e-01 
7.460000e+00 -8.024043e-01 
7.461000e+00 -8.022063e-01 
7.462000e+00 -8.020024e-01 
7.463000e+00 -8.017925e-01 
7.464000e+00 -8.015767e-01 
7.465000e+00 -8.013549e-01 
7.466000e+00 -8.011271e-01 
7.467000e+00 -8.008934e-01 
7.468000e+00 -8.006537e-01 
7.469000e+00 -8.004080e-01 
7.470000e+00 -8.001562e-01 
7.471000e+00 -7.998985e-01 
7.472000e+00 -7.996347e-01 
7.473000e+00 -7.993649e-01 
7.474000e+00 -7.990890e-01 
7.475000e+00 -7.988071e-01 
7.476000e+00 -7.985191e-01 
7.477000e+00 -7.982250e-01 
7.478000e+00 -7.979248e-01 
7.479000e+00 -7.976186e-01 
7.480000e+00 -7.973063e-01 
7.481000e+00 -7.969878e-01 
7.482000e+00 -7.966632e-01 
7.483000e+00 -7.963325e-01 
7.484000e+00 -7.959957e-01 
7.485000e+00 -7.956527e-01 
7.486000e+00 -7.953035e-01 
7.487000e+00 -7.949482e-01 
7.488000e+00 -7.945867e-01 
7.489000e+00 -7.942191e-01 
7.490000e+00 -7.938452e-01 
7.491000e+00 -7.934652e-01 
7.492000e+00 -7.930789e-01 
7.493000e+00 -7.926865e-01 
7.494000e+00 -7.922878e-01 
7.495000e+00 -7.918829e-01 
7.496000e+00 -7.914717e-01 
7.497000e+00 -7.910543e-01 
7.498000e+00 -7.906306e-01 
7.499000e+00 -7.902007e-01 
7.500000e+00 -7.897645e-01 
7.501000e+00 -7.893220e-01 
7.502000e+00 -7.888732e-01 
7.503000e+00 -7.884182e-01 
7.504000e+00 -7.879568e-01 
7.505000e+00 -7.874891e-01 
7.506000e+00 -7.870151e-01 
7.507000e+00 -7.865348e-01 
7.508000e+00 -7.860482e-01 
7.509000e+00 -7.855552e-01 
7.510000e+00 -7.850558e-01 
7.511000e+00 -7.845501e-01 
7.512000e+00 -7.840381e-01 
7.513000e+00 -7.835196e-01 
7.514000e+00 -7.829948e-01 
7.515000e+00 -7.824636e-01 
7.516000e+00 -7.819260e-01 
7.517000e+00 -7.813820e-01 
7.518000e+00 -7.808316e-01 
7.519000e+00 -7.802748e-01 
7.520000e+00 -7.797115e-01 
7.521000e+00 -7.791419e-01 
7.522000e+00 -7.785658e-01 
7.523000e+00 -7.779832e-01 
7.524000e+00 -7.773942e-01 
7.525000e+00 -7.767988e-01 
7.526000e+00 -7.761969e-01 
7.527000e+00 -7.755885e-01 
7.528000e+00 -7.749736e-01 
7.529000e+00 -7.743523e-01 
7.530000e+00 -7.737245e-01 
7.531000e+00 -7.730901e-01 
7.532000e+00 -7.724493e-01 
7.533000e+00 -7.718020e-01 
7.534000e+00 -7.711481e-01 
7.535000e+00 -7.704878e-01 
7.536000e+00 -7.698209e-01 
7.537000e+00 -7.691475e-01 
7.538000e+00 -7.684675e-01 
7.539000e+00 -7.677810e-01 
7.540000e+00 -7.670879e-01 
7.541000e+00 -7.663883e-01 
7.542000e+00 -7.656822e-01 
7.543000e+00 -7.649694e-01 
7.544000e+00 -7.642501e-01 
7.545000e+00 -7.635242e-01 
7.546000e+00 -7.627918e-01 
7.547000e+00 -7.620527e-01 
7.548000e+00 -7.613070e-01 
7.549000e+00 -7.605548e-01 
7.550000e+00 -7.597959e-01 
7.551000e+00 -7.590304e-01 
7.552000e+00 -7.582583e-01 
7.553000e+00 -7.574796e-01 
7.554000e+00 -7.566943e-01 
7.555000e+00 -7.559023e-01 
7.556000e+00 -7.551037e-01 
7.557000e+00 -7.542985e-01 
7.558000e+00 -7.534866e-01 
7.559000e+00 -7.526680e-01 
7.560000e+00 -7.518428e-01 
7.561000e+00 -7.510110e-01 
7.562000e+00 -7.501724e-01 
7.563000e+00 -7.493272e-01 
7.564000e+00 -7.484754e-01 
7.565000e+00 -7.476168e-01 
7.566000e+00 -7.467516e-01 
7.567000e+00 -7.458797e-01 
7.568000e+00 -7.450011e-01 
7.569000e+00 -7.441158e-01 
7.570000e+00 -7.432238e-01 
7.571000e+00 -7.423251e-01 
7.572000e+00 -7.414196e-01 
7.573000e+00 -7.405075e-01 
7.574000e+00 -7.395887e-01 
7.575000e+00 -7.386631e-01 
7.576000e+00 -7.377308e-01 
7.577000e+00 -7.367918e-01 
7.578000e+00 -7.358460e-01 
7.579000e+00 -7.348936e-01 
7.580000e+00 -7.339344e-01 
7.581000e+00 -7.329684e-01 
7.582000e+00 -7.319957e-01 
7.583000e+00 -7.310162e-01 
7.584000e+00 -7.300300e-01 
7.585000e+00 -7.290371e-01 
7.586000e+00 -7.280374e-01 
7.587000e+00 -7.270309e-01 
7.588000e+00 -7.260176e-01 
7.589000e+00 -7.249976e-01 
7.590000e+00 -7.239709e-01 
7.591000e+00 -7.229373e-01 
7.592000e+00 -7.218970e-01 
7.593000e+00 -7.208499e-01 
7.594000e+00 -7.197960e-01 
7.595000e+00 -7.187353e-01 
7.596000e+00 -7.176679e-01 
7.597000e+00 -7.165936e-01 
7.598000e+00 -7.155126e-01 
7.599000e+00 -7.144248e-01 
7.600000e+00 -7.133302e-01 
7.601000e+00 -7.122288e-01 
7.602000e+00 -7.111205e-01 
7.603000e+00 -7.100055e-01 
7.604000e+00 -7.088837e-01 
7.605000e+00 -7.077551e-01 
7.606000e+00 -7.066196e-01 
7.607000e+00 -7.054774e-01 
7.608000e+00 -7.043283e-01 
7.609000e+00 -7.031725e-01 
7.610000e+00 -7.020098e-01 
7.611000e+00 -7.008403e-01 
7.612000e+00 -6.996640e-01 
7.613000e+00 -6.984809e-01 
7.614000e+00 -6.972909e-01 
7.615000e+00 -6.960941e-01 
7.616000e+00 -6.948905e-01 
7.617000e+00 -6.936801e-01 
7.618000e+00 -6.924629e-01 
7.619000e+00 -6.912388e-01 
7.620000e+00 -6.900079e-01 
7.621000e+00 -6.887702e-01 
7.622000e+00 -6.875256e-01 
7.623000e+00 -6.862742e-01 
7.624000e+00 -6.850160e-01 
7.625000e+00 -6.837510e-01 
7.626000e+00 -6.824791e-01 
7.627000e+00 -6.812004e-01 
7.628000e+00 -6.799149e-01 
7.629000e+00 -6.786225e-01 
7.630000e+00 -6.773233e-01 
7.631000e+00 -6.760172e-01 
7.632000e+00 -6.747044e-01 
7.633000e+00 -6.733847e-01 
7.634000e+00 -6.720581e-01 
7.635000e+00 -6.707248e-01 
7.636000e+00 -6.693846e-01 
7.637000e+00 -6.680375e-01 
7.638000e+00 -6.666837e-01 
7.639000e+00 -6.653230e-01 
7.640000e+00 -6.639554e-01 
7.641000e+00 -6.625811e-01 
7.642000e+00 -6.611999e-01 
7.643000e+00 -6.598119e-01 
7.644000e+00 -6.584170e-01 
7.645000e+00 -6.570153e-01 
7.646000e+00 -6.556068e-01 
7.647000e+00 -6.541915e-01 
7.648000e+00 -6.527693e-01 
7.649000e+00 -6.513403e-01 
7.650000e+00 -6.499045e-01 
7.651000e+00 -6.484619e-01 
7.652000e+00 -6.470125e-01 
7.653000e+00 -6.455562e-01 
7.654000e+00 -6.440931e-01 
7.655000e+00 -6.426232e-01 
7.656000e+00 -6.411465e-01 
7.657000e+00 -6.396629e-01 
7.658000e+00 -6.381726e-01 
7.659000e+00 -6.366754e-01 
7.660000e+00 -6.351714e-01 
7.661000e+00 -6.336606e-01 
7.662000e+00 -6.321431e-01 
7.663000e+00 -6.306187e-01 
7.664000e+00 -6.290875e-01 
7.665000e+00 -6.275495e-01 
7.666000e+00 -6.260047e-01 
7.667000e+00 -6.244531e-01 
7.668000e+00 -6.228947e-01 
7.669000e+00 -6.213296e-01 
7.670000e+00 -6.197576e-01 
7.671000e+00 -6.181789e-01 
7.672000e+00 -6.165934e-01 
7.673000e+00 -6.150011e-01 
7.674000e+00 -6.134020e-01 
7.675000e+00 -6.117962e-01 
7.676000e+00 -6.101835e-01 
7.677000e+00 -6.085642e-01 
7.678000e+00 -6.069380e-01 
7.679000e+00 -6.053051e-01 
7.680000e+00 -6.036654e-01 
7.681000e+00 -6.020190e-01 
7.682000e+00 -6.003658e-01 
7.683000e+00 -5.987059e-01 
7.684000e+00 -5.970392e-01 
7.685000e+00 -5.953658e-01 
7.686000e+00 -5.936857e-01 
7.687000e+00 -5.919988e-01 
7.688000e+00 -5.903052e-01 
7.689000e+00 -5.886048e-01 
7.690000e+00 -5.868978e-01 
7.691000e+00 -5.851840e-01 
7.692000e+00 -5.834635e-01 
7.693000e+00 -5.817363e-01 
7.694000e+00 -5.800024e-01 
7.695000e+00 -5.782617e-01 
7.696000e+00 -5.765144e-01 
7.697000e+00 -5.747604e-01 
7.698000e+00 -5.729997e-01 
7.699000e+00 -5.712324e-01 
7.700000e+00 -5.694583e-01 
7.701000e+00 -5.676776e-01 
7.702000e+00 -5.658902e-01 
7.703000e+00 -5.640961e-01 
7.704000e+00 -5.622954e-01 
7.705000e+00 -5.604880e-01 
7.706000e+00 -5.586740e-01 
7.707000e+00 -5.568533e-01 
7.708000e+00 -5.550260e-01 
7.709000e+00 -5.531920e-01 
7.710000e+00 -5.513514e-01 
7.711000e+00 -5.495042e-01 
7.712000e+00 -5.476504e-01 
7.713000e+00 -5.457900e-01 
7.714000e+00 -5.439229e-01 
7.715000e+00 -5.420493e-01 
7.716000e+00 -5.401691e-01 
7.717000e+00 -5.382823e-01 
7.718000e+00 -5.363888e-01 
7.719000e+00 -5.344889e-01 
7.720000e+00 -5.325823e-01 
7.721000e+00 -5.306692e-01 
7.722000e+00 -5.287495e-01 
7.723000e+00 -5.268233e-01 
7.724000e+00 -5.248905e-01 
7.725000e+00 -5.229512e-01 
7.726000e+00 -5.210053e-01 
7.727000e+00 -5.190530e-01 
7.728000e+00 -5.170941e-01 
7.729000e+00 -5.151287e-01 
7.730000e+00 -5.131568e-01 
7.731000e+00 -5.111784e-01 
7.732000e+00 -5.091935e-01 
7.733000e+00 -5.072021e-01 
7.734000e+00 -5.052042e-01 
7.735000e+00 -5.031999e-01 
7.736000e+00 -5.011891e-01 
7.737000e+00 -4.991718e-01 
7.738000e+00 -4.971481e-01 
7.739000e+00 -4.951180e-01 
7.740000e+00 -4.930814e-01 
7.741000e+00 -4.910384e-01 
7.742000e+00 -4.889890e-01 
7.743000e+00 -4.869331e-01 
7.744000e+00 -4.848709e-01 
7.745000e+00 -4.828023e-01 
7.746000e+00 -4.807273e-01 
7.747000e+00 -4.786459e-01 
7.748000e+00 -4.765581e-01 
7.749000e+00 -4.744640e-01 
7.750000e+00 -4.723635e-01 
7.751000e+00 -4.702567e-01 
7.752000e+00 -4.681435e-01 
7.753000e+00 -4.660240e-01 
7.754000e+00 -4.638982e-01 
7.755000e+00 -4.617661e-01 
7.756000e+00 -4.596277e-01 
7.757000e+00 -4.574830e-01 
7.758000e+00 -4.553320e-01 
7.759000e+00 -4.531747e-01 
7.760000e+00 -4.510112e-01 
7.761000e+00 -4.488414e-01 
7.762000e+00 -4.466653e-01 
7.763000e+00 -4.444830e-01 
7.764000e+00 -4.422945e-01 
7.765000e+00 -4.400998e-01 
7.766000e+00 -4.378989e-01 
7.767000e+00 -4.356917e-01 
7.768000e+00 -4.334784e-01 
7.769000e+00 -4.312589e-01 
7.770000e+00 -4.290332e-01 
7.771000e+00 -4.268013e-01 
7.772000e+00 -4.245633e-01 
7.773000e+00 -4.223192e-01 
7.774000e+00 -4.200689e-01 
7.775000e+00 -4.178125e-01 
7.776000e+00 -4.155500e-01 
7.777000e+00 -4.132814e-01 
7.778000e+00 -4.110067e-01 
7.779000e+00 -4.087259e-01 
7.780000e+00 -4.064391e-01 
7.781000e+00 -4.041462e-01 
7.782000e+00 -4.018472e-01 
7.783000e+00 -3.995422e-01 
7.784000e+00 -3.972312e-01 
7.785000e+00 -3.949142e-01 
7.786000e+00 -3.925911e-01 
7.787000e+00 -3.902621e-01 
7.788000e+00 -3.879271e-01 
7.789000e+00 -3.855861e-01 
7.790000e+00 -3.832391e-01 
7.791000e+00 -3.808862e-01 
7.792000e+00 -3.785274e-01 
7.793000e+00 -3.761626e-01 
7.794000e+00 -3.737920e-01 
7.795000e+00 -3.714154e-01 
7.796000e+00 -3.690329e-01 
7.797000e+00 -3.666445e-01 
7.798000e+00 -3.642503e-01 
7.799000e+00 -3.618503e-01 
7.800000e+00 -3.594443e-01 
7.801000e+00 -3.570326e-01 
7.802000e+00 -3.546150e-01 
7.803000e+00 -3.521916e-01 
7.804000e+00 -3.497625e-01 
7.805000e+00 -3.473275e-01 
7.806000e+00 -3.448868e-01 
7.807000e+00 -3.424403e-01 
7.808000e+00 -3.399881e-01 
7.809000e+00 -3.375301e-01 
7.810000e+00 -3.350664e-01 
7.811000e+00 -3.325970e-01 
7.812000e+00 -3.301220e-01 
7.813000e+00 -3.276412e-01 
7.814000e+00 -3.251548e-01 
7.815000e+00 -3.226627e-01 
7.816000e+00 -3.201649e-01 
7.817000e+00 -3.176616e-01 
7.818000e+00 -3.151526e-01 
7.819000e+00 -3.126380e-01 
7.820000e+00 -3.101179e-01 
7.821000e+00 -3.075921e-01 
7.822000e+00 -3.050608e-01 
7.823000e+00 -3.025240e-01 
7.824000e+00 -2.999816e-01 
7.825000e+00 -2.974337e-01 
7.826000e+00 -2.948803e-01 
7.827000e+00 -2.923214e-01 
7.828000e+00 -2.897570e-01 
7.829000e+00 -2.871871e-01 
7.830000e+00 -2.846119e-01 
7.831000e+00 -2.820311e-01 
7.832000e+00 -2.794450e-01 
7.833000e+00 -2.768534e-01 
7.834000e+00 -2.742564e-01 
7.835000e+00 -2.716541e-01 
7.836000e+00 -2.690464e-01 
7.837000e+00 -2.664334e-01 
7.838000e+00 -2.638150e-01 
7.839000e+00 -2.611913e-01 
7.840000e+00 -2.585623e-01 
7.841000e+00 -2.559280e-01 
7.842000e+00 -2.532884e-01 
7.843000e+00 -2.506436e-01 
7.844000e+00 -2.479935e-01 
7.845000e+00 -2.453382e-01 
7.846000e+00 -2.426776e-01 
7.847000e+00 -2.400119e-01 
7.848000e+00 -2.373410e-01 
7.849000e+00 -2.346649e-01 
7.850000e+00 -2.319837e-01 
7.851000e+00 -2.292973e-01 
7.852000e+00 -2.266059e-01 
7.853000e+00 -2.239093e-01 
7.854000e+00 -2.212076e-01 
7.855000e+00 -2.185008e-01 
7.856000e+00 -2.157890e-01 
7.857000e+00 -2.130722e-01 
7.858000e+00 -2.103503e-01 
7.859000e+00 -2.076234e-01 
7.860000e+00 -2.048915e-01 
7.861000e+00 -2.021546e-01 
7.862000e+00 -1.994128e-01 
7.863000e+00 -1.966660e-01 
7.864000e+00 -1.939144e-01 
7.865000e+00 -1.911577e-01 
7.866000e+00 -1.883962e-01 
7.867000e+00 -1.856299e-01 
7.868000e+00 -1.828586e-01 
7.869000e+00 -1.800826e-01 
7.870000e+00 -1.773016e-01 
7.871000e+00 -1.745159e-01 
7.872000e+00 -1.717254e-01 
7.873000e+00 -1.689301e-01 
7.874000e+00 -1.661301e-01 
7.875000e+00 -1.633253e-01 
7.876000e+00 -1.605158e-01 
7.877000e+00 -1.577015e-01 
7.878000e+00 -1.548826e-01 
7.879000e+00 -1.520591e-01 
7.880000e+00 -1.492308e-01 
7.881000e+00 -1.463979e-01 
7.882000e+00 -1.435605e-01 
7.883000e+00 -1.407184e-01 
7.884000e+00 -1.378717e-01 
7.885000e+00 -1.350204e-01 
7.886000e+00 -1.321647e-01 
7.887000e+00 -1.293043e-01 
7.888000e+00 -1.264395e-01 
7.889000e+00 -1.235702e-01 
7.890000e+00 -1.206964e-01 
7.891000e+00 -1.178181e-01 
7.892000e+00 -1.149355e-01 
7.893000e+00 -1.120483e-01 
7.894000e+00 -1.091568e-01 
7.895000e+00 -1.062609e-01 
7.896000e+00 -1.033607e-01 
7.897000e+00 -1.004561e-01 
7.898000e+00 -9.754715e-02 
7.899000e+00 -9.463391e-02 
7.900000e+00 -9.171639e-02 
7.901000e+00 -8.879459e-02 
7.902000e+00 -8.586855e-02 
7.903000e+00 -8.293827e-02 
7.904000e+00 -8.000378e-02 
7.905000e+00 -7.706510e-02 
7.906000e+00 -7.412225e-02 
7.907000e+00 -7.117524e-02 
7.908000e+00 -6.822409e-02 
7.909000e+00 -6.526883e-02 
7.910000e+00 -6.230947e-02 
7.911000e+00 -5.934604e-02 
7.912000e+00 -5.637855e-02 
7.913000e+00 -5.340702e-02 
7.914000e+00 -5.043148e-02 
7.915000e+00 -4.745194e-02 
7.916000e+00 -4.446842e-02 
7.917000e+00 -4.148094e-02 
7.918000e+00 -3.848952e-02 
7.919000e+00 -3.549419e-02 
7.920000e+00 -3.249496e-02 
7.921000e+00 -2.949185e-02 
7.922000e+00 -2.648489e-02 
7.923000e+00 -2.347409e-02 
7.924000e+00 -2.045947e-02 
7.925000e+00 -1.744106e-02 
7.926000e+00 -1.441887e-02 
7.927000e+00 -1.139293e-02 
7.928000e+00 -8.363254e-03 
7.929000e+00 -5.329865e-03 
7.930000e+00 -2.292783e-03 
7.931000e+00 7.479708e-04 
7.932000e+00 3.792375e-03 
7.933000e+00 6.840409e-03 
7.934000e+00 9.892053e-03 
7.935000e+00 1.294728e-02 
7.936000e+00 1.600608e-02 
7.937000e+00 1.906843e-02 
7.938000e+00 2.213429e-02 
7.939000e+00 2.520366e-02 
7.940000e+00 2.827652e-02 
7.941000e+00 3.135283e-02 
7.942000e+00 3.443258e-02 
7.943000e+00 3.751575e-02 
7.944000e+00 4.060231e-02 
7.945000e+00 4.369225e-02 
7.946000e+00 4.678555e-02 
7.947000e+00 4.988217e-02 
7.948000e+00 5.298210e-02 
7.949000e+00 5.608532e-02 
7.950000e+00 5.919180e-02 
7.951000e+00 6.230153e-02 
7.952000e+00 6.541447e-02 
7.953000e+00 6.853062e-02 
7.954000e+00 7.164994e-02 
7.955000e+00 7.477242e-02 
7.956000e+00 7.789803e-02 
7.957000e+00 8.102675e-02 
7.958000e+00 8.415856e-02 
7.959000e+00 8.729344e-02 
7.960000e+00 9.043135e-02 
7.961000e+00 9.357229e-02 
7.962000e+00 9.671623e-02 
7.963000e+00 9.986314e-02 
7.964000e+00 1.030130e-01 
7.965000e+00 1.061658e-01 
7.966000e+00 1.093215e-01 
7.967000e+00 1.124801e-01 
7.968000e+00 1.156415e-01 
7.969000e+00 1.188058e-01 
7.970000e+00 1.219729e-01 
7.971000e+00 1.251428e-01 
7.972000e+00 1.283155e-01 
7.973000e+00 1.314909e-01 
7.974000e+00 1.346690e-01 
7.975000e+00 1.378498e-01 
7.976000e+00 1.410333e-01 
7.977000e+00 1.442195e-01 
7.978000e+00 1.474083e-01 
7.979000e+00 1.505997e-01 
7.980000e+00 1.537936e-01 
7.981000e+00 1.569902e-01 
7.982000e+00 1.601892e-01 
7.983000e+00 1.633908e-01 
7.984000e+00 1.665949e-01 
7.985000e+00 1.698014e-01 
7.986000e+00 1.730104e-01 
7.987000e+00 1.762218e-01 
7.988000e+00 1.794356e-01 
7.989000e+00 1.826517e-01 
7.990000e+00 1.858702e-01 
7.991000e+00 1.890910e-01 
7.992000e+00 1.923141e-01 
7.993000e+00 1.955395e-01 
7.994000e+00 1.987671e-01 
7.995000e+00 2.019970e-01 
7.996000e+00 2.052291e-01 
7.997000e+00 2.084633e-01 
7.998000e+00 2.116997e-01 
7.999000e+00 2.149382e-01 
8.000000e+00 2.181788e-01 
8.001000e+00 2.214215e-01 
8.002000e+00 2.246662e-01 
8.003000e+00 2.279130e-01 
8.004000e+00 2.311617e-01 
8.005000e+00 2.344125e-01 
8.006000e+00 2.376652e-01 
8.007000e+00 2.409198e-01 
8.008000e+00 2.441763e-01 
8.009000e+00 2.474347e-01 
8.010000e+00 2.506950e-01 
8.011000e+00 2.539571e-01 
8.012000e+00 2.572210e-01 
8.013000e+00 2.604867e-01 
8.014000e+00 2.637541e-01 
8.015000e+00 2.670233e-01 
8.016000e+00 2.702941e-01 
8.017000e+00 2.735667e-01 
8.018000e+00 2.768409e-01 
8.019000e+00 2.801167e-01 
8.020000e+00 2.833941e-01 
8.021000e+00 2.866731e-01 
8.022000e+00 2.899537e-01 
8.023000e+00 2.932358e-01 
8.024000e+00 2.965193e-01 
8.025000e+00 2.998044e-01 
8.026000e+00 3.030909e-01 
8.027000e+00 3.063788e-01 
8.028000e+00 3.096682e-01 
8.029000e+00 3.129589e-01 
8.030000e+00 3.162509e-01 
8.031000e+00 3.195443e-01 
8.032000e+00 3.228389e-01 
8.033000e+00 3.261348e-01 
8.034000e+00 3.294320e-01 
8.035000e+00 3.327304e-01 
8.036000e+00 3.360300e-01 
8.037000e+00 3.393307e-01 
8.038000e+00 3.426326e-01 
8.039000e+00 3.459356e-01 
8.040000e+00 3.492397e-01 
8.041000e+00 3.525448e-01 
8.042000e+00 3.558510e-01 
8.043000e+00 3.591581e-01 
8.044000e+00 3.624663e-01 
8.045000e+00 3.657754e-01 
8.046000e+00 3.690855e-01 
8.047000e+00 3.723964e-01 
8.048000e+00 3.757082e-01 
8.049000e+00 3.790209e-01 
8.050000e+00 3.823344e-01 
8.051000e+00 3.856487e-01 
8.052000e+00 3.889637e-01 
8.053000e+00 3.922795e-01 
8.054000e+00 3.955960e-01 
8.055000e+00 3.989132e-01 
8.056000e+00 4.022311e-01 
8.057000e+00 4.055496e-01 
8.058000e+00 4.088687e-01 
8.059000e+00 4.121884e-01 
8.060000e+00 4.155086e-01 
8.061000e+00 4.188294e-01 
8.062000e+00 4.221507e-01 
8.063000e+00 4.254724e-01 
8.064000e+00 4.287946e-01 
8.065000e+00 4.321172e-01 
8.066000e+00 4.354402e-01 
8.067000e+00 4.387636e-01 
8.068000e+00 4.420873e-01 
8.069000e+00 4.454114e-01 
8.070000e+00 4.487357e-01 
8.071000e+00 4.520602e-01 
8.072000e+00 4.553850e-01 
8.073000e+00 4.587100e-01 
8.074000e+00 4.620352e-01 
8.075000e+00 4.653605e-01 
8.076000e+00 4.686860e-01 
8.077000e+00 4.720115e-01 
8.078000e+00 4.753371e-01 
8.079000e+00 4.786627e-01 
8.080000e+00 4.819884e-01 
8.081000e+00 4.853140e-01 
8.082000e+00 4.886396e-01 
8.083000e+00 4.919651e-01 
8.084000e+00 4.952905e-01 
8.085000e+00 4.986158e-01 
8.086000e+00 5.019410e-01 
8.087000e+00 5.052659e-01 
8.088000e+00 5.085907e-01 
8.089000e+00 5.119152e-01 
8.090000e+00 5.152394e-01 
8.091000e+00 5.185633e-01 
8.092000e+00 5.218870e-01 
8.093000e+00 5.252102e-01 
8.094000e+00 5.285331e-01 
8.095000e+00 5.318556e-01 
8.096000e+00 5.351777e-01 
8.097000e+00 5.384993e-01 
8.098000e+00 5.418204e-01 
8.099000e+00 5.451410e-01 
8.100000e+00 5.484611e-01 
8.101000e+00 5.517805e-01 
8.102000e+00 5.550994e-01 
8.103000e+00 5.584177e-01 
8.104000e+00 5.617353e-01 
8.105000e+00 5.650522e-01 
8.106000e+00 5.683684e-01 
8.107000e+00 5.716838e-01 
8.108000e+00 5.749985e-01 
8.109000e+00 5.783124e-01 
8.110000e+00 5.816255e-01 
8.111000e+00 5.849377e-01 
8.112000e+00 5.882490e-01 
8.113000e+00 5.915594e-01 
8.114000e+00 5.948689e-01 
8.115000e+00 5.981774e-01 
8.116000e+00 6.014850e-01 
8.117000e+00 6.047915e-01 
8.118000e+00 6.080969e-01 
8.119000e+00 6.114013e-01 
8.120000e+00 6.147045e-01 
8.121000e+00 6.180066e-01 
8.122000e+00 6.213076e-01 
8.123000e+00 6.246074e-01 
8.124000e+00 6.279059e-01 
8.125000e+00 6.312032e-01 
8.126000e+00 6.344992e-01 
8.127000e+00 6.377939e-01 
8.128000e+00 6.410873e-01 
8.129000e+00 6.443793e-01 
8.130000e+00 6.476699e-01 
8.131000e+00 6.509591e-01 
8.132000e+00 6.542468e-01 
8.133000e+00 6.575331e-01 
8.134000e+00 6.608178e-01 
8.135000e+00 6.641011e-01 
8.136000e+00 6.673827e-01 
8.137000e+00 6.706628e-01 
8.138000e+00 6.739412e-01 
8.139000e+00 6.772180e-01 
8.140000e+00 6.804931e-01 
8.141000e+00 6.837665e-01 
8.142000e+00 6.870382e-01 
8.143000e+00 6.903081e-01 
8.144000e+00 6.935762e-01 
8.145000e+00 6.968425e-01 
8.146000e+00 7.001069e-01 
8.147000e+00 7.033695e-01 
8.148000e+00 7.066302e-01 
8.149000e+00 7.098889e-01 
8.150000e+00 7.131456e-01 
8.151000e+00 7.164004e-01 
8.152000e+00 7.196531e-01 
8.153000e+00 7.229038e-01 
8.154000e+00 7.261524e-01 
8.155000e+00 7.293989e-01 
8.156000e+00 7.326432e-01 
8.157000e+00 7.358854e-01 
8.158000e+00 7.391254e-01 
8.159000e+00 7.423631e-01 
8.160000e+00 7.455987e-01 
8.161000e+00 7.488319e-01 
8.162000e+00 7.520628e-01 
8.163000e+00 7.552914e-01 
8.164000e+00 7.585176e-01 
8.165000e+00 7.617414e-01 
8.166000e+00 7.649628e-01 
8.167000e+00 7.681817e-01 
8.168000e+00 7.713981e-01 
8.169000e+00 7.746121e-01 
8.170000e+00 7.778235e-01 
8.171000e+00 7.810323e-01 
8.172000e+00 7.842385e-01 
8.173000e+00 7.874421e-01 
8.174000e+00 7.906430e-01 
8.175000e+00 7.938413e-01 
8.176000e+00 7.970368e-01 
8.177000e+00 8.002296e-01 
8.178000e+00 8.034196e-01 
8.179000e+00 8.066068e-01 
8.180000e+00 8.097912e-01 
8.181000e+00 8.129727e-01 
8.182000e+00 8.161514e-01 
8.183000e+00 8.193271e-01 
8.184000e+00 8.224999e-01 
8.185000e+00 8.256697e-01 
8.186000e+00 8.288365e-01 
8.187000e+00 8.320003e-01 
8.188000e+00 8.351610e-01 
8.189000e+00 8.383186e-01 
8.190000e+00 8.414731e-01 
8.191000e+00 8.446244e-01 
8.192000e+00 8.477726e-01 
8.193000e+00 8.509176e-01 
8.194000e+00 8.540593e-01 
8.195000e+00 8.571978e-01 
8.196000e+00 8.603330e-01 
8.197000e+00 8.634648e-01 
8.198000e+00 8.665933e-01 
8.199000e+00 8.697185e-01 
8.200000e+00 8.728402e-01 
8.201000e+00 8.759585e-01 
8.202000e+00 8.790733e-01 
8.203000e+00 8.821846e-01 
8.204000e+00 8.852925e-01 
8.205000e+00 8.883967e-01 
8.206000e+00 8.914974e-01 
8.207000e+00 8.945945e-01 
8.208000e+00 8.976879e-01 
8.209000e+00 9.007777e-01 
8.210000e+00 9.038638e-01 
8.211000e+00 9.069461e-01 
8.212000e+00 9.100248e-01 
8.213000e+00 9.130996e-01 
8.214000e+00 9.161706e-01 
8.215000e+00 9.192378e-01 
8.216000e+00 9.223011e-01 
8.217000e+00 9.253605e-01 
8.218000e+00 9.284160e-01 
8.219000e+00 9.314676e-01 
8.220000e+00 9.345152e-01 
8.221000e+00 9.375587e-01 
8.222000e+00 9.405982e-01 
8.223000e+00 9.436337e-01 
8.224000e+00 9.466651e-01 
8.225000e+00 9.496923e-01 
8.226000e+00 9.527154e-01 
8.227000e+00 9.557343e-01 
8.228000e+00 9.587490e-01 
8.229000e+00 9.617595e-01 
8.230000e+00 9.647657e-01 
8.231000e+00 9.677676e-01 
8.232000e+00 9.707652e-01 
8.233000e+00 9.737584e-01 
8.234000e+00 9.767473e-01 
8.235000e+00 9.797317e-01 
8.236000e+00 9.827117e-01 
8.237000e+00 9.856873e-01 
8.238000e+00 9.886583e-01 
8.239000e+00 9.916249e-01 
8.240000e+00 9.945869e-01 
8.241000e+00 9.975443e-01 
8.242000e+00 1.000497e+00 
8.243000e+00 1.003445e+00 
8.244000e+00 1.006389e+00 
8.245000e+00 1.009328e+00 
8.246000e+00 1.012262e+00 
8.247000e+00 1.015191e+00 
8.248000e+00 1.018116e+00 
8.249000e+00 1.021035e+00 
8.250000e+00 1.023950e+00 
8.251000e+00 1.026861e+00 
8.252000e+00 1.029766e+00 
8.253000e+00 1.032666e+00 
8.254000e+00 1.035561e+00 
8.255000e+00 1.038452e+00 
8.256000e+00 1.041337e+00 
8.257000e+00 1.044218e+00 
8.258000e+00 1.047093e+00 
8.259000e+00 1.049963e+00 
8.260000e+00 1.052828e+00 
8.261000e+00 1.055688e+00 
8.262000e+00 1.058543e+00 
8.263000e+00 1.061393e+00 
8.264000e+00 1.064237e+00 
8.265000e+00 1.067076e+00 
8.266000e+00 1.069910e+00 
8.267000e+00 1.072739e+00 
8.268000e+00 1.075562e+00 
8.269000e+00 1.078380e+00 
8.270000e+00 1.081192e+00 
8.271000e+00 1.083999e+00 
8.272000e+00 1.086801e+00 
8.273000e+00 1.089597e+00 
8.274000e+00 1.092388e+00 
8.275000e+00 1.095173e+00 
8.276000e+00 1.097953e+00 
8.277000e+00 1.100727e+00 
8.278000e+00 1.103495e+00 
8.279000e+00 1.106258e+00 
8.280000e+00 1.109015e+00 
8.281000e+00 1.111767e+00 
8.282000e+00 1.114512e+00 
8.283000e+00 1.117252e+00 
8.284000e+00 1.119987e+00 
8.285000e+00 1.122715e+00 
8.286000e+00 1.125438e+00 
8.287000e+00 1.128155e+00 
8.288000e+00 1.130865e+00 
8.289000e+00 1.133570e+00 
8.290000e+00 1.136269e+00 
8.291000e+00 1.138963e+00 
8.292000e+00 1.141650e+00 
8.293000e+00 1.144331e+00 
8.294000e+00 1.147006e+00 
8.295000e+00 1.149675e+00 
8.296000e+00 1.152338e+00 
8.297000e+00 1.154995e+00 
8.298000e+00 1.157645e+00 
8.299000e+00 1.160290e+00 
8.300000e+00 1.162928e+00 
8.301000e+00 1.165560e+00 
8.302000e+00 1.168186e+00 
8.303000e+00 1.170805e+00 
8.304000e+00 1.173419e+00 
8.305000e+00 1.176026e+00 
8.306000e+00 1.178626e+00 
8.307000e+00 1.181220e+00 
8.308000e+00 1.183808e+00 
8.309000e+00 1.186389e+00 
8.310000e+00 1.188964e+00 
8.311000e+00 1.191533e+00 
8.312000e+00 1.194094e+00 
8.313000e+00 1.196650e+00 
8.314000e+00 1.199199e+00 
8.315000e+00 1.201741e+00 
8.316000e+00 1.204276e+00 
8.317000e+00 1.206805e+00 
8.318000e+00 1.209327e+00 
8.319000e+00 1.211843e+00 
8.320000e+00 1.214352e+00 
8.321000e+00 1.216854e+00 
8.322000e+00 1.219349e+00 
8.323000e+00 1.221838e+00 
8.324000e+00 1.224319e+00 
8.325000e+00 1.226794e+00 
8.326000e+00 1.229262e+00 
8.327000e+00 1.231723e+00 
8.328000e+00 1.234177e+00 
8.329000e+00 1.236625e+00 
8.330000e+00 1.239065e+00 
8.331000e+00 1.241498e+00 
8.332000e+00 1.243924e+00 
8.333000e+00 1.246343e+00 
8.334000e+00 1.248755e+00 
8.335000e+00 1.251160e+00 
8.336000e+00 1.253558e+00 
8.337000e+00 1.255949e+00 
8.338000e+00 1.258332e+00 
8.339000e+00 1.260709e+00 
8.340000e+00 1.263078e+00 
8.341000e+00 1.265440e+00 
8.342000e+00 1.267794e+00 
8.343000e+00 1.270141e+00 
8.344000e+00 1.272481e+00 
8.345000e+00 1.274814e+00 
8.346000e+00 1.277139e+00 
8.347000e+00 1.279457e+00 
8.348000e+00 1.281767e+00 
8.349000e+00 1.284070e+00 
8.350000e+00 1.286366e+00 
8.351000e+00 1.288654e+00 
8.352000e+00 1.290934e+00 
8.353000e+00 1.293207e+00 
8.354000e+00 1.295472e+00 
8.355000e+00 1.297730e+00 
8.356000e+00 1.299980e+00 
8.357000e+00 1.302223e+00 
8.358000e+00 1.304457e+00 
8.359000e+00 1.306684e+00 
8.360000e+00 1.308904e+00 
8.361000e+00 1.311116e+00 
8.362000e+00 1.313319e+00 
8.363000e+00 1.315516e+00 
8.364000e+00 1.317704e+00 
8.365000e+00 1.319884e+00 
8.366000e+00 1.322057e+00 
8.367000e+00 1.324222e+00 
8.368000e+00 1.326379e+00 
8.369000e+00 1.328528e+00 
8.370000e+00 1.330669e+00 
8.371000e+00 1.332802e+00 
8.372000e+00 1.334927e+00 
8.373000e+00 1.337044e+00 
8.374000e+00 1.339153e+00 
8.375000e+00 1.341254e+00 
8.376000e+00 1.343346e+00 
8.377000e+00 1.345431e+00 
8.378000e+00 1.347508e+00 
8.379000e+00 1.349576e+00 
8.380000e+00 1.351636e+00 
8.381000e+00 1.353688e+00 
8.382000e+00 1.355732e+00 
8.383000e+00 1.357768e+00 
8.384000e+00 1.359795e+00 
8.385000e+00 1.361814e+00 
8.386000e+00 1.363825e+00 
8.387000e+00 1.365827e+00 
8.388000e+00 1.367821e+00 
8.389000e+00 1.369807e+00 
8.390000e+00 1.371784e+00 
8.391000e+00 1.373753e+00 
8.392000e+00 1.375714e+00 
8.393000e+00 1.377665e+00 
8.394000e+00 1.379609e+00 
8.395000e+00 1.381544e+00 
8.396000e+00 1.383470e+00 
8.397000e+00 1.385388e+00 
8.398000e+00 1.387297e+00 
8.399000e+00 1.389198e+00 
8.400000e+00 1.391090e+00 
8.401000e+00 1.392974e+00 
8.402000e+00 1.394848e+00 
8.403000e+00 1.396714e+00 
8.404000e+00 1.398572e+00 
8.405000e+00 1.400420e+00 
8.406000e+00 1.402260e+00 
8.407000e+00 1.404091e+00 
8.408000e+00 1.405914e+00 
8.409000e+00 1.407727e+00 
8.410000e+00 1.409532e+00 
8.411000e+00 1.411328e+00 
8.412000e+00 1.413115e+00 
8.413000e+00 1.414893e+00 
8.414000e+00 1.416662e+00 
8.415000e+00 1.418423e+00 
8.416000e+00 1.420174e+00 
8.417000e+00 1.421916e+00 
8.418000e+00 1.423650e+00 
8.419000e+00 1.425374e+00 
8.420000e+00 1.427089e+00 
8.421000e+00 1.428796e+00 
8.422000e+00 1.430493e+00 
8.423000e+00 1.432181e+00 
8.424000e+00 1.433860e+00 
8.425000e+00 1.435530e+00 
8.426000e+00 1.437191e+00 
8.427000e+00 1.438842e+00 
8.428000e+00 1.440484e+00 
8.429000e+00 1.442118e+00 
8.430000e+00 1.443742e+00 
8.431000e+00 1.445356e+00 
8.432000e+00 1.446962e+00 
8.433000e+00 1.448558e+00 
8.434000e+00 1.450145e+00 
8.435000e+00 1.451722e+00 
8.436000e+00 1.453290e+00 
8.437000e+00 1.454849e+00 
8.438000e+00 1.456398e+00 
8.439000e+00 1.457938e+00 
8.440000e+00 1.459469e+00 
8.441000e+00 1.460990e+00 
8.442000e+00 1.462502e+00 
8.443000e+00 1.464004e+00 
8.444000e+00 1.465497e+00 
8.445000e+00 1.466980e+00 
8.446000e+00 1.468454e+00 
8.447000e+00 1.469918e+00 
8.448000e+00 1.471373e+00 
8.449000e+00 1.472818e+00 
8.450000e+00 1.474253e+00 
8.451000e+00 1.475679e+00 
8.452000e+00 1.477095e+00 
8.453000e+00 1.478502e+00 
8.454000e+00 1.479898e+00 
8.455000e+00 1.481286e+00 
8.456000e+00 1.482663e+00 
8.457000e+00 1.484031e+00 
8.458000e+00 1.485389e+00 
8.459000e+00 1.486737e+00 
8.460000e+00 1.488075e+00 
8.461000e+00 1.489404e+00 
8.462000e+00 1.490723e+00 
8.463000e+00 1.492032e+00 
8.464000e+00 1.493331e+00 
8.465000e+00 1.494621e+00 
8.466000e+00 1.495900e+00 
8.467000e+00 1.497170e+00 
8.468000e+00 1.498429e+00 
8.469000e+00 1.499679e+00 
8.470000e+00 1.500919e+00 
8.471000e+00 1.502149e+00 
8.472000e+00 1.503369e+00 
8.473000e+00 1.504579e+00 
8.474000e+00 1.505778e+00 
8.475000e+00 1.506968e+00 
8.476000e+00 1.508148e+00 
8.477000e+00 1.509318e+00 
8.478000e+00 1.510478e+00 
8.479000e+00 1.511627e+00 
8.480000e+00 1.512767e+00 
8.481000e+00 1.513896e+00 
8.482000e+00 1.515016e+00 
8.483000e+00 1.516125e+00 
8.484000e+00 1.517224e+00 
8.485000e+00 1.518313e+00 
8.486000e+00 1.519391e+00 
8.487000e+00 1.520460e+00 
8.488000e+00 1.521518e+00 
8.489000e+00 1.522566e+00 
8.490000e+00 1.523603e+00 
8.491000e+00 1.524631e+00 
8.492000e+00 1.525648e+00 
8.493000e+00 1.526655e+00 
8.494000e+00 1.527652e+00 
8.495000e+00 1.528638e+00 
8.496000e+00 1.529614e+00 
8.497000e+00 1.530579e+00 
8.498000e+00 1.531535e+00 
8.499000e+00 1.532480e+00 
8.500000e+00 1.533414e+00 
8.501000e+00 1.534338e+00 
8.502000e+00 1.535252e+00 
8.503000e+00 1.536155e+00 
8.504000e+00 1.537048e+00 
8.505000e+00 1.537930e+00 
8.506000e+00 1.538802e+00 
8.507000e+00 1.539663e+00 
8.508000e+00 1.540514e+00 
8.509000e+00 1.541354e+00 
8.510000e+00 1.542184e+00 
8.511000e+00 1.543004e+00 
8.512000e+00 1.543812e+00 
8.513000e+00 1.544611e+00 
8.514000e+00 1.545398e+00 
8.515000e+00 1.546175e+00 
8.516000e+00 1.546942e+00 
8.517000e+00 1.547698e+00 
8.518000e+00 1.548443e+00 
8.519000e+00 1.549177e+00 
8.520000e+00 1.549901e+00 
8.521000e+00 1.550615e+00 
8.522000e+00 1.551317e+00 
8.523000e+00 1.552009e+00 
8.524000e+00 1.552690e+00 
8.525000e+00 1.553361e+00 
8.526000e+00 1.554021e+00 
8.527000e+00 1.554670e+00 
8.528000e+00 1.555308e+00 
8.529000e+00 1.555936e+00 
8.530000e+00 1.556553e+00 
8.531000e+00 1.557159e+00 
8.532000e+00 1.557754e+00 
8.533000e+00 1.558339e+00 
8.534000e+00 1.558912e+00 
8.535000e+00 1.559475e+00 
8.536000e+00 1.560027e+00 
8.537000e+00 1.560569e+00 
8.538000e+00 1.561099e+00 
8.539000e+00 1.561618e+00 
8.540000e+00 1.562127e+00 
8.541000e+00 1.562625e+00 
8.542000e+00 1.563112e+00 
8.543000e+00 1.563588e+00 
8.544000e+00 1.564053e+00 
8.545000e+00 1.564507e+00 
8.546000e+00 1.564950e+00 
8.547000e+00 1.565383e+00 
8.548000e+00 1.565804e+00 
8.549000e+00 1.566215e+00 
8.550000e+00 1.566614e+00 
8.551000e+00 1.567003e+00 
8.552000e+00 1.567380e+00 
8.553000e+00 1.567747e+00 
8.554000e+00 1.568102e+00 
8.555000e+00 1.568447e+00 
8.556000e+00 1.568780e+00 
8.557000e+00 1.569103e+00 
8.558000e+00 1.569414e+00 
8.559000e+00 1.569715e+00 
8.560000e+00 1.570004e+00 
8.561000e+00 1.570283e+00 
8.562000e+00 1.570550e+00 
8.563000e+00 1.570806e+00 
8.564000e+00 1.571051e+00 
8.565000e+00 1.571285e+00 
8.566000e+00 1.571508e+00 
8.567000e+00 1.571720e+00 
8.568000e+00 1.571921e+00 
8.569000e+00 1.572111e+00 
8.570000e+00 1.572289e+00 
8.571000e+00 1.572456e+00 
8.572000e+00 1.572613e+00 
8.573000e+00 1.572758e+00 
8.574000e+00 1.572892e+00 
8.575000e+00 1.573014e+00 
8.576000e+00 1.573126e+00 
8.577000e+00 1.573226e+00 
8.578000e+00 1.573316e+00 
8.579000e+00 1.573394e+00 
8.580000e+00 1.573461e+00 
8.581000e+00 1.573516e+00 
8.582000e+00 1.573561e+00 
8.583000e+00 1.573594e+00 
8.584000e+00 1.573616e+00 
8.585000e+00 1.573627e+00 
8.586000e+00 1.573627e+00 
8.587000e+00 1.573615e+00 
8.588000e+00 1.573592e+00 
8.589000e+00 1.573558e+00 
8.590000e+00 1.573513e+00 
8.591000e+00 1.573456e+00 
8.592000e+00 1.573388e+00 
8.593000e+00 1.573309e+00 
8.594000e+00 1.573219e+00 
8.595000e+00 1.573117e+00 
8.596000e+00 1.573004e+00 
8.597000e+00 1.572880e+00 
8.598000e+00 1.572745e+00 
8.599000e+00 1.572598e+00 
8.600000e+00 1.572440e+00 
8.601000e+00 1.572270e+00 
8.602000e+00 1.572090e+00 
8.603000e+00 1.571898e+00 
8.604000e+00 1.571694e+00 
8.605000e+00 1.571480e+00 
8.606000e+00 1.571254e+00 
8.607000e+00 1.571016e+00 
8.608000e+00 1.570768e+00 
8.609000e+00 1.570508e+00 
8.610000e+00 1.570237e+00 
8.611000e+00 1.569954e+00 
8.612000e+00 1.569660e+00 
8.613000e+00 1.569355e+00 
8.614000e+00 1.569038e+00 
8.615000e+00 1.568710e+00 
8.616000e+00 1.568371e+00 
8.617000e+00 1.568020e+00 
8.618000e+00 1.567658e+00 
8.619000e+00 1.567285e+00 
8.620000e+00 1.566900e+00 
8.621000e+00 1.566504e+00 
8.622000e+00 1.566097e+00 
8.623000e+00 1.565678e+00 
8.624000e+00 1.565248e+00 
8.625000e+00 1.564806e+00 
8.626000e+00 1.564353e+00 
8.627000e+00 1.563889e+00 
8.628000e+00 1.563413e+00 
8.629000e+00 1.562926e+00 
8.630000e+00 1.562428e+00 
8.631000e+00 1.561918e+00 
8.632000e+00 1.561397e+00 
8.633000e+00 1.560864e+00 
8.634000e+00 1.560321e+00 
8.635000e+00 1.559765e+00 
8.636000e+00 1.559199e+00 
8.637000e+00 1.558620e+00 
8.638000e+00 1.558031e+00 
8.639000e+00 1.557430e+00 
8.640000e+00 1.556818e+00 
8.641000e+00 1.556194e+00 
8.642000e+00 1.555559e+00 
8.643000e+00 1.554913e+00 
8.644000e+00 1.554255e+00 
8.645000e+00 1.553586e+00 
8.646000e+00 1.552906e+00 
8.647000e+00 1.552214e+00 
8.648000e+00 1.551511e+00 
8.649000e+00 1.550796e+00 
8.650000e+00 1.550070e+00 
8.651000e+00 1.549332e+00 
8.652000e+00 1.548584e+00 
8.653000e+00 1.547824e+00 
8.654000e+00 1.547052e+00 
8.655000e+00 1.546269e+00 
8.656000e+00 1.545475e+00 
8.657000e+00 1.544669e+00 
8.658000e+00 1.543852e+00 
8.659000e+00 1.543024e+00 
8.660000e+00 1.542184e+00 
8.661000e+00 1.541333e+00 
8.662000e+00 1.540471e+00 
8.663000e+00 1.539597e+00 
8.664000e+00 1.538712e+00 
8.665000e+00 1.537815e+00 
8.666000e+00 1.536907e+00 
8.667000e+00 1.535988e+00 
8.668000e+00 1.535057e+00 
8.669000e+00 1.534116e+00 
8.670000e+00 1.533162e+00 
8.671000e+00 1.532198e+00 
8.672000e+00 1.531222e+00 
8.673000e+00 1.530235e+00 
8.674000e+00 1.529236e+00 
8.675000e+00 1.528226e+00 
8.676000e+00 1.527205e+00 
8.677000e+00 1.526172e+00 
8.678000e+00 1.525129e+00 
8.679000e+00 1.524073e+00 
8.680000e+00 1.523007e+00 
8.681000e+00 1.521929e+00 
8.682000e+00 1.520840e+00 
8.683000e+00 1.519740e+00 
8.684000e+00 1.518628e+00 
8.685000e+00 1.517505e+00 
8.686000e+00 1.516371e+00 
8.687000e+00 1.515226e+00 
8.688000e+00 1.514069e+00 
8.689000e+00 1.512901e+00 
8.690000e+00 1.511722e+00 
8.691000e+00 1.510531e+00 
8.692000e+00 1.509329e+00 
8.693000e+00 1.508116e+00 
8.694000e+00 1.506892e+00 
8.695000e+00 1.505657e+00 
8.696000e+00 1.504410e+00 
8.697000e+00 1.503152e+00 
8.698000e+00 1.501883e+00 
8.699000e+00 1.500603e+00 
8.700000e+00 1.499311e+00 
8.701000e+00 1.498008e+00 
8.702000e+00 1.496694e+00 
8.703000e+00 1.495369e+00 
8.704000e+00 1.494033e+00 
8.705000e+00 1.492685e+00 
8.706000e+00 1.491327e+00 
8.707000e+00 1.489957e+00 
8.708000e+00 1.488576e+00 
8.709000e+00 1.487184e+00 
8.710000e+00 1.485781e+00 
8.711000e+00 1.484366e+00 
8.712000e+00 1.482941e+00 
8.713000e+00 1.481504e+00 
8.714000e+00 1.480057e+00 
8.715000e+00 1.478598e+00 
8.716000e+00 1.477128e+00 
8.717000e+00 1.475647e+00 
8.718000e+00 1.474155e+00 
8.719000e+00 1.472652e+00 
8.720000e+00 1.471137e+00 
8.721000e+00 1.469612e+00 
8.722000e+00 1.468076e+00 
8.723000e+00 1.466529e+00 
8.724000e+00 1.464970e+00 
8.725000e+00 1.463401e+00 
8.726000e+00 1.461820e+00 
8.727000e+00 1.460229e+00 
8.728000e+00 1.458627e+00 
8.729000e+00 1.457013e+00 
8.730000e+00 1.455389e+00 
8.731000e+00 1.453754e+00 
8.732000e+00 1.452107e+00 
8.733000e+00 1.450450e+00 
8.734000e+00 1.448782e+00 
8.735000e+00 1.447103e+00 
8.736000e+00 1.445413e+00 
8.737000e+00 1.443712e+00 
8.738000e+00 1.442000e+00 
8.739000e+00 1.440278e+00 
8.740000e+00 1.438544e+00 
8.741000e+00 1.436800e+00 
8.742000e+00 1.435044e+00 
8.743000e+00 1.433278e+00 
8.744000e+00 1.431501e+00 
8.745000e+00 1.429714e+00 
8.746000e+00 1.427915e+00 
8.747000e+00 1.426106e+00 
8.748000e+00 1.424285e+00 
8.749000e+00 1.422454e+00 
8.750000e+00 1.420613e+00 
8.751000e+00 1.418760e+00 
8.752000e+00 1.416897e+00 
8.753000e+00 1.415023e+00 
8.754000e+00 1.413138e+00 
8.755000e+00 1.411243e+00 
8.756000e+00 1.409336e+00 
8.757000e+00 1.407420e+00 
8.758000e+00 1.405492e+00 
8.759000e+00 1.403554e+00 
8.760000e+00 1.401605e+00 
8.761000e+00 1.399646e+00 
8.762000e+00 1.397676e+00 
8.763000e+00 1.395695e+00 
8.764000e+00 1.393704e+00 
8.765000e+00 1.391702e+00 
8.766000e+00 1.389689e+00 
8.767000e+00 1.387666e+00 
8.768000e+00 1.385632e+00 
8.769000e+00 1.383588e+00 
8.770000e+00 1.381534e+00 
8.771000e+00 1.379468e+00 
8.772000e+00 1.377393e+00 
8.773000e+00 1.375307e+00 
8.774000e+00 1.373210e+00 
8.775000e+00 1.371103e+00 
8.776000e+00 1.368985e+00 
8.777000e+00 1.366857e+00 
8.778000e+00 1.364719e+00 
8.779000e+00 1.362570e+00 
8.780000e+00 1.360411e+00 
8.781000e+00 1.358241e+00 
8.782000e+00 1.356061e+00 
8.783000e+00 1.353871e+00 
8.784000e+00 1.351670e+00 
8.785000e+00 1.349459e+00 
8.786000e+00 1.347238e+00 
8.787000e+00 1.345007e+00 
8.788000e+00 1.342765e+00 
8.789000e+00 1.340513e+00 
8.790000e+00 1.338250e+00 
8.791000e+00 1.335978e+00 
8.792000e+00 1.333695e+00 
8.793000e+00 1.331402e+00 
8.794000e+00 1.329099e+00 
8.795000e+00 1.326786e+00 
8.796000e+00 1.324462e+00 
8.797000e+00 1.322129e+00 
8.798000e+00 1.319785e+00 
8.799000e+00 1.317431e+00 
8.800000e+00 1.315067e+00 
8.801000e+00 1.312693e+00 
8.802000e+00 1.310309e+00 
8.803000e+00 1.307915e+00 
8.804000e+00 1.305511e+00 
8.805000e+00 1.303097e+00 
8.806000e+00 1.300673e+00 
8.807000e+00 1.298239e+00 
8.808000e+00 1.295795e+00 
8.809000e+00 1.293341e+00 
8.810000e+00 1.290877e+00 
8.811000e+00 1.288403e+00 
8.812000e+00 1.285919e+00 
8.813000e+00 1.283426e+00 
8.814000e+00 1.280923e+00 
8.815000e+00 1.278409e+00 
8.816000e+00 1.275886e+00 
8.817000e+00 1.273353e+00 
8.818000e+00 1.270811e+00 
8.819000e+00 1.268258e+00 
8.820000e+00 1.265696e+00 
8.821000e+00 1.263124e+00 
8.822000e+00 1.260543e+00 
8.823000e+00 1.257951e+00 
8.824000e+00 1.255351e+00 
8.825000e+00 1.252740e+00 
8.826000e+00 1.250120e+00 
8.827000e+00 1.247490e+00 
8.828000e+00 1.244850e+00 
8.829000e+00 1.242201e+00 
8.830000e+00 1.239543e+00 
8.831000e+00 1.236875e+00 
8.832000e+00 1.234197e+00 
8.833000e+00 1.231510e+00 
8.834000e+00 1.228813e+00 
8.835000e+00 1.226107e+00 
8.836000e+00 1.223391e+00 
8.837000e+00 1.220666e+00 
8.838000e+00 1.217932e+00 
8.839000e+00 1.215188e+00 
8.840000e+00 1.212435e+00 
8.841000e+00 1.209672e+00 
8.842000e+00 1.206900e+00 
8.843000e+00 1.204119e+00 
8.844000e+00 1.201329e+00 
8.845000e+00 1.198529e+00 
8.846000e+00 1.195720e+00 
8.847000e+00 1.192902e+00 
8.848000e+00 1.190074e+00 
8.849000e+00 1.187238e+00 
8.850000e+00 1.184392e+00 
8.851000e+00 1.181537e+00 
8.852000e+00 1.178673e+00 
8.853000e+00 1.175800e+00 
8.854000e+00 1.172917e+00 
8.855000e+00 1.170026e+00 
8.856000e+00 1.167126e+00 
8.857000e+00 1.164216e+00 
8.858000e+00 1.161298e+00 
8.859000e+00 1.158371e+00 
8.860000e+00 1.155434e+00 
8.861000e+00 1.152489e+00 
8.862000e+00 1.149535e+00 
8.863000e+00 1.146572e+00 
8.864000e+00 1.143600e+00 
8.865000e+00 1.140619e+00 
8.866000e+00 1.137630e+00 
8.867000e+00 1.134631e+00 
8.868000e+00 1.131624e+00 
8.869000e+00 1.128608e+00 
8.870000e+00 1.125583e+00 
8.871000e+00 1.122550e+00 
8.872000e+00 1.119508e+00 
8.873000e+00 1.116457e+00 
8.874000e+00 1.113398e+00 
8.875000e+00 1.110329e+00 
8.876000e+00 1.107253e+00 
8.877000e+00 1.104168e+00 
8.878000e+00 1.101074e+00 
8.879000e+00 1.097971e+00 
8.880000e+00 1.094861e+00 
8.881000e+00 1.091741e+00 
8.882000e+00 1.088614e+00 
8.883000e+00 1.085477e+00 
8.884000e+00 1.082333e+00 
8.885000e+00 1.079180e+00 
8.886000e+00 1.076018e+00 
8.887000e+00 1.072848e+00 
8.888000e+00 1.069670e+00 
8.889000e+00 1.066484e+00 
8.890000e+00 1.063289e+00 
8.891000e+00 1.060086e+00 
8.892000e+00 1.056875e+00 
8.893000e+00 1.053656e+00 
8.894000e+00 1.050428e+00 
8.895000e+00 1.047193e+00 
8.896000e+00 1.043949e+00 
8.897000e+00 1.040697e+00 
8.898000e+00 1.037437e+00 
8.899000e+00 1.034169e+00 
8.900000e+00 1.030893e+00 
8.901000e+00 1.027609e+00 
8.902000e+00 1.024317e+00 
8.903000e+00 1.021017e+00 
8.904000e+00 1.017709e+00 
8.905000e+00 1.014393e+00 
8.906000e+00 1.011069e+00 
8.907000e+00 1.007737e+00 
8.908000e+00 1.004398e+00 
8.909000e+00 1.001051e+00 
8.910000e+00 9.976957e-01 
8.911000e+00 9.943329e-01 
8.912000e+00 9.909623e-01 
8.913000e+00 9.875841e-01 
8.914000e+00 9.841982e-01 
8.915000e+00 9.808046e-01 
8.916000e+00 9.774034e-01 
8.917000e+00 9.739947e-01 
8.918000e+00 9.705783e-01 
8.919000e+00 9.671544e-01 
8.920000e+00 9.637229e-01 
8.921000e+00 9.602840e-01 
8.922000e+00 9.568376e-01 
8.923000e+00 9.533837e-01 
8.924000e+00 9.499224e-01 
8.925000e+00 9.464538e-01 
8.926000e+00 9.429777e-01 
8.927000e+00 9.394944e-01 
8.928000e+00 9.360037e-01 
8.929000e+00 9.325057e-01 
8.930000e+00 9.290005e-01 
8.931000e+00 9.254880e-01 
8.932000e+00 9.219684e-01 
8.933000e+00 9.184415e-01 
8.934000e+00 9.149075e-01 
8.935000e+00 9.113664e-01 
8.936000e+00 9.078182e-01 
8.937000e+00 9.042629e-01 
8.938000e+00 9.007006e-01 
8.939000e+00 8.971313e-01 
8.940000e+00 8.935549e-01 
8.941000e+00 8.899717e-01 
8.942000e+00 8.863815e-01 
8.943000e+00 8.827843e-01 
8.944000e+00 8.791803e-01 
8.945000e+00 8.755695e-01 
8.946000e+00 8.719518e-01 
8.947000e+00 8.683274e-01 
8.948000e+00 8.646962e-01 
8.949000e+00 8.610582e-01 
8.950000e+00 8.574136e-01 
8.951000e+00 8.537622e-01 
8.952000e+00 8.501043e-01 
8.953000e+00 8.464396e-01 
8.954000e+00 8.427684e-01 
8.955000e+00 8.390907e-01 
8.956000e+00 8.354064e-01 
8.957000e+00 8.317155e-01 
8.958000e+00 8.280182e-01 
8.959000e+00 8.243145e-01 
8.960000e+00 8.206043e-01 
8.961000e+00 8.168877e-01 
8.962000e+00 8.131648e-01 
8.963000e+00 8.094355e-01 
8.964000e+00 8.057000e-01 
8.965000e+00 8.019581e-01 
8.966000e+00 7.982100e-01 
8.967000e+00 7.944557e-01 
8.968000e+00 7.906952e-01 
8.969000e+00 7.869285e-01 
8.970000e+00 7.831557e-01 
8.971000e+00 7.793768e-01 
8.972000e+00 7.755918e-01 
8.973000e+00 7.718008e-01 
8.974000e+00 7.680038e-01 
8.975000e+00 7.642007e-01 
8.976000e+00 7.603918e-01 
8.977000e+00 7.565769e-01 
8.978000e+00 7.527561e-01 
8.979000e+00 7.489294e-01 
8.980000e+00 7.450969e-01 
8.981000e+00 7.412586e-01 
8.982000e+00 7.374145e-01 
8.983000e+00 7.335647e-01 
8.984000e+00 7.297092e-01 
8.985000e+00 7.258479e-01 
8.986000e+00 7.219811e-01 
8.987000e+00 7.181086e-01 
8.988000e+00 7.142305e-01 
8.989000e+00 7.103468e-01 
8.990000e+00 7.064576e-01 
8.991000e+00 7.025629e-01 
8.992000e+00 6.986628e-01 
8.993000e+00 6.947572e-01 
8.994000e+00 6.908462e-01 
8.995000e+00 6.869298e-01 
8.996000e+00 6.830080e-01 
8.997000e+00 6.790810e-01 
8.998000e+00 6.751486e-01 
8.999000e+00 6.712110e-01 
9.000000e+00 6.672682e-01 
9.001000e+00 6.633201e-01 
9.002000e+00 6.593670e-01 
9.003000e+00 6.554086e-01 
9.004000e+00 6.514452e-01 
9.005000e+00 6.474767e-01 
9.006000e+00 6.435032e-01 
9.007000e+00 6.395246e-01 
9.008000e+00 6.355411e-01 
9.009000e+00 6.315527e-01 
9.010000e+00 6.275593e-01 
9.011000e+00 6.235610e-01 
9.012000e+00 6.195579e-01 
9.013000e+00 6.155500e-01 
9.014000e+00 6.115373e-01 
9.015000e+00 6.075198e-01 
9.016000e+00 6.034976e-01 
9.017000e+00 5.994708e-01 
9.018000e+00 5.954392e-01 
9.019000e+00 5.914030e-01 
9.020000e+00 5.873623e-01 
9.021000e+00 5.833169e-01 
9.022000e+00 5.792671e-01 
9.023000e+00 5.752127e-01 
9.024000e+00 5.711539e-01 
9.025000e+00 5.670906e-01 
9.026000e+00 5.630229e-01 
9.027000e+00 5.589509e-01 
9.028000e+00 5.548745e-01 
9.029000e+00 5.507938e-01 
9.030000e+00 5.467088e-01 
9.031000e+00 5.426196e-01 
9.032000e+00 5.385262e-01 
9.033000e+00 5.344286e-01 
9.034000e+00 5.303268e-01 
9.035000e+00 5.262210e-01 
9.036000e+00 5.221110e-01 
9.037000e+00 5.179970e-01 
9.038000e+00 5.138790e-01 
9.039000e+00 5.097570e-01 
9.040000e+00 5.056311e-01 
9.041000e+00 5.015012e-01 
9.042000e+00 4.973674e-01 
9.043000e+00 4.932298e-01 
9.044000e+00 4.890884e-01 
9.045000e+00 4.849432e-01 
9.046000e+00 4.807943e-01 
9.047000e+00 4.766416e-01 
9.048000e+00 4.724852e-01 
9.049000e+00 4.683252e-01 
9.050000e+00 4.641615e-01 
9.051000e+00 4.599943e-01 
9.052000e+00 4.558235e-01 
9.053000e+00 4.516492e-01 
9.054000e+00 4.474714e-01 
9.055000e+00 4.432901e-01 
9.056000e+00 4.391054e-01 
9.057000e+00 4.349173e-01 
9.058000e+00 4.307259e-01 
9.059000e+00 4.265312e-01 
9.060000e+00 4.223331e-01 
9.061000e+00 4.181318e-01 
9.062000e+00 4.139273e-01 
9.063000e+00 4.097196e-01 
9.064000e+00 4.055087e-01 
9.065000e+00 4.012947e-01 
9.066000e+00 3.970776e-01 
9.067000e+00 3.928574e-01 
9.068000e+00 3.886343e-01 
9.069000e+00 3.844081e-01 
9.070000e+00 3.801790e-01 
9.071000e+00 3.759470e-01 
9.072000e+00 3.717120e-01 
9.073000e+00 3.674743e-01 
9.074000e+00 3.632337e-01 
9.075000e+00 3.589903e-01 
9.076000e+00 3.547441e-01 
9.077000e+00 3.504953e-01 
9.078000e+00 3.462437e-01 
9.079000e+00 3.419895e-01 
9.080000e+00 3.377327e-01 
9.081000e+00 3.334733e-01 
9.082000e+00 3.292113e-01 
9.083000e+00 3.249469e-01 
9.084000e+00 3.206799e-01 
9.085000e+00 3.164105e-01 
9.086000e+00 3.121387e-01 
9.087000e+00 3.078645e-01 
9.088000e+00 3.035879e-01 
9.089000e+00 2.993091e-01 
9.090000e+00 2.950280e-01 
9.091000e+00 2.907446e-01 
9.092000e+00 2.864590e-01 
9.093000e+00 2.821712e-01 
9.094000e+00 2.778813e-01 
9.095000e+00 2.735893e-01 
9.096000e+00 2.692952e-01 
9.097000e+00 2.649990e-01 
9.098000e+00 2.607009e-01 
9.099000e+00 2.564008e-01 
9.100000e+00 2.520987e-01 
9.101000e+00 2.477948e-01 
9.102000e+00 2.434890e-01 
9.103000e+00 2.391813e-01 
9.104000e+00 2.348719e-01 
9.105000e+00 2.305606e-01 
9.106000e+00 2.262477e-01 
9.107000e+00 2.219330e-01 
9.108000e+00 2.176167e-01 
9.109000e+00 2.132988e-01 
9.110000e+00 2.089792e-01 
9.111000e+00 2.046582e-01 
9.112000e+00 2.003355e-01 
9.113000e+00 1.960114e-01 
9.114000e+00 1.916858e-01 
9.115000e+00 1.873589e-01 
9.116000e+00 1.830305e-01 
9.117000e+00 1.787007e-01 
9.118000e+00 1.743697e-01 
9.119000e+00 1.700374e-01 
9.120000e+00 1.657038e-01 
9.121000e+00 1.613690e-01 
9.122000e+00 1.570330e-01 
9.123000e+00 1.526959e-01 
9.124000e+00 1.483576e-01 
9.125000e+00 1.440183e-01 
9.126000e+00 1.396780e-01 
9.127000e+00 1.353366e-01 
9.128000e+00 1.309942e-01 
9.129000e+00 1.266510e-01 
9.130000e+00 1.223068e-01 
9.131000e+00 1.179617e-01 
9.132000e+00 1.136158e-01 
9.133000e+00 1.092691e-01 
9.134000e+00 1.049217e-01 
9.135000e+00 1.005735e-01 
9.136000e+00 9.622462e-02 
9.137000e+00 9.187507e-02 
9.138000e+00 8.752489e-02 
9.139000e+00 8.317412e-02 
9.140000e+00 7.882280e-02 
9.141000e+00 7.447095e-02 
9.142000e+00 7.011860e-02 
9.143000e+00 6.576581e-02 
9.144000e+00 6.141259e-02 
9.145000e+00 5.705899e-02 
9.146000e+00 5.270504e-02 
9.147000e+00 4.835077e-02 
9.148000e+00 4.399622e-02 
9.149000e+00 3.964142e-02 
9.150000e+00 3.528641e-02 
9.151000e+00 3.093122e-02 
9.152000e+00 2.657589e-02 
9.153000e+00 2.222045e-02 
9.154000e+00 1.786494e-02 
9.155000e+00 1.350938e-02 
9.156000e+00 9.153823e-03 
9.157000e+00 4.798294e-03 
9.158000e+00 4.428295e-04 
9.159000e+00 -3.912536e-03 
9.160000e+00 -8.267769e-03 
9.161000e+00 -1.262283e-02 
9.162000e+00 -1.697769e-02 
9.163000e+00 -2.133232e-02 
9.164000e+00 -2.568667e-02 
9.165000e+00 -3.004072e-02 
9.166000e+00 -3.439442e-02 
9.167000e+00 -3.874775e-02 
9.168000e+00 -4.310067e-02 
9.169000e+00 -4.745315e-02 
9.170000e+00 -5.180515e-02 
9.171000e+00 -5.615663e-02 
9.172000e+00 -6.050757e-02 
9.173000e+00 -6.485792e-02 
9.174000e+00 -6.920765e-02 
9.175000e+00 -7.355674e-02 
9.176000e+00 -7.790514e-02 
9.177000e+00 -8.225281e-02 
9.178000e+00 -8.659974e-02 
9.179000e+00 -9.094587e-02 
9.180000e+00 -9.529118e-02 
9.181000e+00 -9.963563e-02 
9.182000e+00 -1.039792e-01 
9.183000e+00 -1.083218e-01 
9.184000e+00 -1.126635e-01 
9.185000e+00 -1.170042e-01 
9.186000e+00 -1.213438e-01 
9.187000e+00 -1.256824e-01 
9.188000e+00 -1.300199e-01 
9.189000e+00 -1.343562e-01 
9.190000e+00 -1.386914e-01 
9.191000e+00 -1.430254e-01 
9.192000e+00 -1.473581e-01 
9.193000e+00 -1.516896e-01 
9.194000e+00 -1.560198e-01 
9.195000e+00 -1.603486e-01 
9.196000e+00 -1.646760e-01 
9.197000e+00 -1.690021e-01 
9.198000e+00 -1.733267e-01 
9.199000e+00 -1.776498e-01 
9.200000e+00 -1.819715e-01 
9.201000e+00 -1.862915e-01 
9.202000e+00 -1.906100e-01 
9.203000e+00 -1.949269e-01 
9.204000e+00 -1.992422e-01 
9.205000e+00 -2.035557e-01 
9.206000e+00 -2.078676e-01 
9.207000e+00 -2.121777e-01 
9.208000e+00 -2.164860e-01 
9.209000e+00 -2.207925e-01 
9.210000e+00 -2.250972e-01 
9.211000e+00 -2.293999e-01 
9.212000e+00 -2.337008e-01 
9.213000e+00 -2.379997e-01 
9.214000e+00 -2.422966e-01 
9.215000e+00 -2.465915e-01 
9.216000e+00 -2.508844e-01 
9.217000e+00 -2.551751e-01 
9.218000e+00 -2.594638e-01 
9.219000e+00 -2.637502e-01 
9.220000e+00 -2.680345e-01 
9.221000e+00 -2.723166e-01 
9.222000e+00 -2.765964e-01 
9.223000e+00 -2.808739e-01 
9.224000e+00 -2.851491e-01 
9.225000e+00 -2.894220e-01 
9.226000e+00 -2.936925e-01 
9.227000e+00 -2.979605e-01 
9.228000e+00 -3.022261e-01 
9.229000e+00 -3.064892e-01 
9.230000e+00 -3.107497e-01 
9.231000e+00 -3.150077e-01 
9.232000e+00 -3.192631e-01 
9.233000e+00 -3.235159e-01 
9.234000e+00 -3.277661e-01 
9.235000e+00 -3.320135e-01 
9.236000e+00 -3.362582e-01 
9.237000e+00 -3.405002e-01 
9.238000e+00 -3.447394e-01 
9.239000e+00 -3.489757e-01 
9.240000e+00 -3.532092e-01 
9.241000e+00 -3.574398e-01 
9.242000e+00 -3.616675e-01 
9.243000e+00 -3.658922e-01 
9.244000e+00 -3.701139e-01 
9.245000e+00 -3.743327e-01 
9.246000e+00 -3.785483e-01 
9.247000e+00 -3.827609e-01 
9.248000e+00 -3.869703e-01 
9.249000e+00 -3.911766e-01 
9.250000e+00 -3.953797e-01 
9.251000e+00 -3.995796e-01 
9.252000e+00 -4.037763e-01 
9.253000e+00 -4.079696e-01 
9.254000e+00 -4.121596e-01 
9.255000e+00 -4.163463e-01 
9.256000e+00 -4.205296e-01 
9.257000e+00 -4.247095e-01 
9.258000e+00 -4.288860e-01 
9.259000e+00 -4.330589e-01 
9.260000e+00 -4.372284e-01 
9.261000e+00 -4.413942e-01 
9.262000e+00 -4.455566e-01 
9.263000e+00 -4.497153e-01 
9.264000e+00 -4.538703e-01 
9.265000e+00 -4.580217e-01 
9.266000e+00 -4.621694e-01 
9.267000e+00 -4.663134e-01 
9.268000e+00 -4.704536e-01 
9.269000e+00 -4.745899e-01 
9.270000e+00 -4.787225e-01 
9.271000e+00 -4.828511e-01 
9.272000e+00 -4.869759e-01 
9.273000e+00 -4.910967e-01 
9.274000e+00 -4.952136e-01 
9.275000e+00 -4.993265e-01 
9.276000e+00 -5.034353e-01 
9.277000e+00 -5.075401e-01 
9.278000e+00 -5.116408e-01 
9.279000e+00 -5.157374e-01 
9.280000e+00 -5.198298e-01 
9.281000e+00 -5.239181e-01 
9.282000e+00 -5.280021e-01 
9.283000e+00 -5.320819e-01 
9.284000e+00 -5.361574e-01 
9.285000e+00 -5.402286e-01 
9.286000e+00 -5.442954e-01 
9.287000e+00 -5.483579e-01 
9.288000e+00 -5.524159e-01 
9.289000e+00 -5.564695e-01 
9.290000e+00 -5.605187e-01 
9.291000e+00 -5.645633e-01 
9.292000e+00 -5.686035e-01 
9.293000e+00 -5.726390e-01 
9.294000e+00 -5.766700e-01 
9.295000e+00 -5.806963e-01 
9.296000e+00 -5.847180e-01 
9.297000e+00 -5.887350e-01 
9.298000e+00 -5.927473e-01 
9.299000e+00 -5.967549e-01 
9.300000e+00 -6.007576e-01 
9.301000e+00 -6.047556e-01 
9.302000e+00 -6.087487e-01 
9.303000e+00 -6.127369e-01 
9.304000e+00 -6.167203e-01 
9.305000e+00 -6.206987e-01 
9.306000e+00 -6.246722e-01 
9.307000e+00 -6.286406e-01 
9.308000e+00 -6.326041e-01 
9.309000e+00 -6.365625e-01 
9.310000e+00 -6.405158e-01 
9.311000e+00 -6.444640e-01 
9.312000e+00 -6.484070e-01 
9.313000e+00 -6.523449e-01 
9.314000e+00 -6.562776e-01 
9.315000e+00 -6.602050e-01 
9.316000e+00 -6.641272e-01 
9.317000e+00 -6.680441e-01 
9.318000e+00 -6.719556e-01 
9.319000e+00 -6.758619e-01 
9.320000e+00 -6.797627e-01 
9.321000e+00 -6.836581e-01 
9.322000e+00 -6.875481e-01 
9.323000e+00 -6.914326e-01 
9.324000e+00 -6.953116e-01 
9.325000e+00 -6.991851e-01 
9.326000e+00 -7.030530e-01 
9.327000e+00 -7.069154e-01 
9.328000e+00 -7.107721e-01 
9.329000e+00 -7.146232e-01 
9.330000e+00 -7.184686e-01 
9.331000e+00 -7.223083e-01 
9.332000e+00 -7.261422e-01 
9.333000e+00 -7.299704e-01 
9.334000e+00 -7.337928e-01 
9.335000e+00 -7.376094e-01 
9.336000e+00 -7.414201e-01 
9.337000e+00 -7.452250e-01 
9.338000e+00 -7.490240e-01 
9.339000e+00 -7.528170e-01 
9.340000e+00 -7.566040e-01 
9.341000e+00 -7.603851e-01 
9.342000e+00 -7.641601e-01 
9.343000e+00 -7.679291e-01 
9.344000e+00 -7.716921e-01 
9.345000e+00 -7.754489e-01 
9.346000e+00 -7.791996e-01 
9.347000e+00 -7.829441e-01 
9.348000e+00 -7.866824e-01 
9.349000e+00 -7.904145e-01 
9.350000e+00 -7.941404e-01 
9.351000e+00 -7.978600e-01 
9.352000e+00 -8.015733e-01 
9.353000e+00 -8.052802e-01 
9.354000e+00 -8.089809e-01 
9.355000e+00 -8.126751e-01 
9.356000e+00 -8.163629e-01 
9.357000e+00 -8.200443e-01 
9.358000e+00 -8.237192e-01 
9.359000e+00 -8.273876e-01 
9.360000e+00 -8.310495e-01 
9.361000e+00 -8.347049e-01 
9.362000e+00 -8.383536e-01 
9.363000e+00 -8.419958e-01 
9.364000e+00 -8.456314e-01 
9.365000e+00 -8.492603e-01 
9.366000e+00 -8.528825e-01 
9.367000e+00 -8.564980e-01 
9.368000e+00 -8.601067e-01 
9.369000e+00 -8.637087e-01 
9.370000e+00 -8.673039e-01 
9.371000e+00 -8.708923e-01 
9.372000e+00 -8.744739e-01 
9.373000e+00 -8.780486e-01 
9.374000e+00 -8.816163e-01 
9.375000e+00 -8.851772e-01 
9.376000e+00 -8.887311e-01 
9.377000e+00 -8.922781e-01 
9.378000e+00 -8.958180e-01 
9.379000e+00 -8.993509e-01 
9.380000e+00 -9.028768e-01 
9.381000e+00 -9.063956e-01 
9.382000e+00 -9.099073e-01 
9.383000e+00 -9.134118e-01 
9.384000e+00 -9.169093e-01 
9.385000e+00 -9.203995e-01 
9.386000e+00 -9.238825e-01 
9.387000e+00 -9.273583e-01 
9.388000e+00 -9.308268e-01 
9.389000e+00 -9.342881e-01 
9.390000e+00 -9.377420e-01 
9.391000e+00 -9.411886e-01 
9.392000e+00 -9.446279e-01 
9.393000e+00 -9.480598e-01 
9.394000e+00 -9.514842e-01 
9.395000e+00 -9.549013e-01 
9.396000e+00 -9.583109e-01 
9.397000e+00 -9.617130e-01 
9.398000e+00 -9.651076e-01 
9.399000e+00 -9.684946e-01 
9.400000e+00 -9.718742e-01 
9.401000e+00 -9.752461e-01 
9.402000e+00 -9.786104e-01 
9.403000e+00 -9.819671e-01 
9.404000e+00 -9.853162e-01 
9.405000e+00 -9.886576e-01 
9.406000e+00 -9.919913e-01 
9.407000e+00 -9.953172e-01 
9.408000e+00 -9.986354e-01 
9.409000e+00 -1.001946e+00 
9.410000e+00 -1.005249e+00 
9.411000e+00 -1.008543e+00 
9.412000e+00 -1.011830e+00 
9.413000e+00 -1.015109e+00 
9.414000e+00 -1.018381e+00 
9.415000e+00 -1.021644e+00 
9.416000e+00 -1.024899e+00 
9.417000e+00 -1.028147e+00 
9.418000e+00 -1.031386e+00 
9.419000e+00 -1.034618e+00 
9.420000e+00 -1.037841e+00 
9.421000e+00 -1.041057e+00 
9.422000e+00 -1.044264e+00 
9.423000e+00 -1.047463e+00 
9.424000e+00 -1.050654e+00 
9.425000e+00 -1.053837e+00 
9.426000e+00 -1.057012e+00 
9.427000e+00 -1.060179e+00 
9.428000e+00 -1.063337e+00 
9.429000e+00 -1.066487e+00 
9.430000e+00 -1.069629e+00 
9.431000e+00 -1.072763e+00 
9.432000e+00 -1.075888e+00 
9.433000e+00 -1.079005e+00 
9.434000e+00 -1.082114e+00 
9.435000e+00 -1.085214e+00 
9.436000e+00 -1.088306e+00 
9.437000e+00 -1.091390e+00 
9.438000e+00 -1.094465e+00 
9.439000e+00 -1.097531e+00 
9.440000e+00 -1.100590e+00 
9.441000e+00 -1.103639e+00 
9.442000e+00 -1.106681e+00 
9.443000e+00 -1.109713e+00 
9.444000e+00 -1.112737e+00 
9.445000e+00 -1.115753e+00 
9.446000e+00 -1.118760e+00 
9.447000e+00 -1.121758e+00 
9.448000e+00 -1.124748e+00 
9.449000e+00 -1.127729e+00 
9.450000e+00 -1.130701e+00 
9.451000e+00 -1.133665e+00 
9.452000e+00 -1.136620e+00 
9.453000e+00 -1.139566e+00 
9.454000e+00 -1.142504e+00 
9.455000e+00 -1.145433e+00 
9.456000e+00 -1.148352e+00 
9.457000e+00 -1.151264e+00 
9.458000e+00 -1.154166e+00 
9.459000e+00 -1.157059e+00 
9.460000e+00 -1.159944e+00 
9.461000e+00 -1.162819e+00 
9.462000e+00 -1.165686e+00 
9.463000e+00 -1.168544e+00 
9.464000e+00 -1.171393e+00 
9.465000e+00 -1.174233e+00 
9.466000e+00 -1.177064e+00 
9.467000e+00 -1.179885e+00 
9.468000e+00 -1.182698e+00 
9.469000e+00 -1.185502e+00 
9.470000e+00 -1.188297e+00 
9.471000e+00 -1.191083e+00 
9.472000e+00 -1.193859e+00 
9.473000e+00 -1.196627e+00 
9.474000e+00 -1.199385e+00 
9.475000e+00 -1.202134e+00 
9.476000e+00 -1.204874e+00 
9.477000e+00 -1.207605e+00 
9.478000e+00 -1.210326e+00 
9.479000e+00 -1.213039e+00 
9.480000e+00 -1.215742e+00 
9.481000e+00 -1.218435e+00 
9.482000e+00 -1.221120e+00 
9.483000e+00 -1.223795e+00 
9.484000e+00 -1.226461e+00 
9.485000e+00 -1.229118e+00 
9.486000e+00 -1.231765e+00 
9.487000e+00 -1.234403e+00 
9.488000e+00 -1.237031e+00 
9.489000e+00 -1.239650e+00 
9.490000e+00 -1.242260e+00 
9.491000e+00 -1.244860e+00 
9.492000e+00 -1.247451e+00 
9.493000e+00 -1.250032e+00 
9.494000e+00 -1.252604e+00 
9.495000e+00 -1.255166e+00 
9.496000e+00 -1.257719e+00 
9.497000e+00 -1.260262e+00 
9.498000e+00 -1.262796e+00 
9.499000e+00 -1.265320e+00 
9.500000e+00 -1.267835e+00 
9.501000e+00 -1.270340e+00 
9.502000e+00 -1.272835e+00 
9.503000e+00 -1.275321e+00 
9.504000e+00 -1.277797e+00 
9.505000e+00 -1.280263e+00 
9.506000e+00 -1.282720e+00 
9.507000e+00 -1.285167e+00 
9.508000e+00 -1.287604e+00 
9.509000e+00 -1.290032e+00 
9.510000e+00 -1.292450e+00 
9.511000e+00 -1.294858e+00 
9.512000e+00 -1.297256e+00 
9.513000e+00 -1.299644e+00 
9.514000e+00 -1.302023e+00 
9.515000e+00 -1.304392e+00 
9.516000e+00 -1.306751e+00 
9.517000e+00 -1.309100e+00 
9.518000e+00 -1.311440e+00 
9.519000e+00 -1.313769e+00 
9.520000e+00 -1.316089e+00 
9.521000e+00 -1.318399e+00 
9.522000e+00 -1.320699e+00 
9.523000e+00 -1.322989e+00 
9.524000e+00 -1.325269e+00 
9.525000e+00 -1.327539e+00 
9.526000e+00 -1.329799e+00 
9.527000e+00 -1.332049e+00 
9.528000e+00 -1.334289e+00 
9.529000e+00 -1.336519e+00 
9.530000e+00 -1.338739e+00 
9.531000e+00 -1.340949e+00 
9.532000e+00 -1.343149e+00 
9.533000e+00 -1.345339e+00 
9.534000e+00 -1.347519e+00 
9.535000e+00 -1.349688e+00 
9.536000e+00 -1.351848e+00 
9.537000e+00 -1.353998e+00 
9.538000e+00 -1.356137e+00 
9.539000e+00 -1.358266e+00 
9.540000e+00 -1.360386e+00 
9.541000e+00 -1.362495e+00 
9.542000e+00 -1.364593e+00 
9.543000e+00 -1.366682e+00 
9.544000e+00 -1.368760e+00 
9.545000e+00 -1.370829e+00 
9.546000e+00 -1.372887e+00 
9.547000e+00 -1.374934e+00 
9.548000e+00 -1.376972e+00 
9.549000e+00 -1.378999e+00 
9.550000e+00 -1.381016e+00 
9.551000e+00 -1.383023e+00 
9.552000e+00 -1.385020e+00 
9.553000e+00 -1.387006e+00 
9.554000e+00 -1.388982e+00 
9.555000e+00 -1.390947e+00 
9.556000e+00 -1.392902e+00 
9.557000e+00 -1.394847e+00 
9.558000e+00 -1.396782e+00 
9.559000e+00 -1.398706e+00 
9.560000e+00 -1.400620e+00 
9.561000e+00 -1.402523e+00 
9.562000e+00 -1.404416e+00 
9.563000e+00 -1.406299e+00 
9.564000e+00 -1.408171e+00 
9.565000e+00 -1.410033e+00 
9.566000e+00 -1.411884e+00 
9.567000e+00 -1.413725e+00 
9.568000e+00 -1.415556e+00 
9.569000e+00 -1.417376e+00 
9.570000e+00 -1.419186e+00 
9.571000e+00 -1.420985e+00 
9.572000e+00 -1.422773e+00 
9.573000e+00 -1.424551e+00 
9.574000e+00 -1.426319e+00 
9.575000e+00 -1.428076e+00 
9.576000e+00 -1.429823e+00 
9.577000e+00 -1.431559e+00 
9.578000e+00 -1.433284e+00 
9.579000e+00 -1.434999e+00 
9.580000e+00 -1.436704e+00 
9.581000e+00 -1.438397e+00 
9.582000e+00 -1.440081e+00 
9.583000e+00 -1.441753e+00 
9.584000e+00 -1.443416e+00 
9.585000e+00 -1.445067e+00 
9.586000e+00 -1.446708e+00 
9.587000e+00 -1.448338e+00 
9.588000e+00 -1.449958e+00 
9.589000e+00 -1.451567e+00 
9.590000e+00 -1.453165e+00 
9.591000e+00 -1.454753e+00 
9.592000e+00 -1.456330e+00 
9.593000e+00 -1.457897e+00 
9.594000e+00 -1.459453e+00 
9.595000e+00 -1.460998e+00 
9.596000e+00 -1.462532e+00 
9.597000e+00 -1.464056e+00 
9.598000e+00 -1.465569e+00 
9.599000e+00 -1.467072e+00 
9.600000e+00 -1.468563e+00 
9.601000e+00 -1.470044e+00 
9.602000e+00 -1.471515e+00 
9.603000e+00 -1.472974e+00 
9.604000e+00 -1.474423e+00 
9.605000e+00 -1.475861e+00 
9.606000e+00 -1.477289e+00 
9.607000e+00 -1.478705e+00 
9.608000e+00 -1.480111e+00 
9.609000e+00 -1.481506e+00 
9.610000e+00 -1.482891e+00 
9.611000e+00 -1.484264e+00 
9.612000e+00 -1.485627e+00 
9.613000e+00 -1.486979e+00 
9.614000e+00 -1.488321e+00 
9.615000e+00 -1.489651e+00 
9.616000e+00 -1.490971e+00 
9.617000e+00 -1.492280e+00 
9.618000e+00 -1.493578e+00 
9.619000e+00 -1.494865e+00 
9.620000e+00 -1.496142e+00 
9.621000e+00 -1.497408e+00 
9.622000e+00 -1.498663e+00 
9.623000e+00 -1.499907e+00 
9.624000e+00 -1.501140e+00 
9.625000e+00 -1.502362e+00 
9.626000e+00 -1.503574e+00 
9.627000e+00 -1.504775e+00 
9.628000e+00 -1.505965e+00 
9.629000e+00 -1.507144e+00 
9.630000e+00 -1.508312e+00 
9.631000e+00 -1.509470e+00 
9.632000e+00 -1.510616e+00 
9.633000e+00 -1.511752e+00 
9.634000e+00 -1.512877e+00 
9.635000e+00 -1.513991e+00 
9.636000e+00 -1.515094e+00 
9.637000e+00 -1.516186e+00 
9.638000e+00 -1.517268e+00 
9.639000e+00 -1.518338e+00 
9.640000e+00 -1.519398e+00 
9.641000e+00 -1.520446e+00 
9.642000e+00 -1.521484e+00 
9.643000e+00 -1.522511e+00 
9.644000e+00 -1.523528e+00 
9.645000e+00 -1.524533e+00 
9.646000e+00 -1.525527e+00 
9.647000e+00 -1.526511e+00 
9.648000e+00 -1.527483e+00 
9.649000e+00 -1.528445e+00 
9.650000e+00 -1.529396e+00 
9.651000e+00 -1.530336e+00 
9.652000e+00 -1.531265e+00 
9.653000e+00 -1.532183e+00 
9.654000e+00 -1.533090e+00 
9.655000e+00 -1.533986e+00 
9.656000e+00 -1.534872e+00 
9.657000e+00 -1.535746e+00 
9.658000e+00 -1.536610e+00 
9.659000e+00 -1.537463e+00 
9.660000e+00 -1.538305e+00 
9.661000e+00 -1.539136e+00 
9.662000e+00 -1.539956e+00 
9.663000e+00 -1.540765e+00 
9.664000e+00 -1.541563e+00 
9.665000e+00 -1.542350e+00 
9.666000e+00 -1.543127e+00 
9.667000e+00 -1.543892e+00 
9.668000e+00 -1.544647e+00 
9.669000e+00 -1.545391e+00 
9.670000e+00 -1.546124e+00 
9.671000e+00 -1.546846e+00 
9.672000e+00 -1.547557e+00 
9.673000e+00 -1.548257e+00 
9.674000e+00 -1.548946e+00 
9.675000e+00 -1.549624e+00 
9.676000e+00 -1.550292e+00 
9.677000e+00 -1.550949e+00 
9.678000e+00 -1.551594e+00 
9.679000e+00 -1.552229e+00 
9.680000e+00 -1.552853e+00 
9.681000e+00 -1.553466e+00 
9.682000e+00 -1.554068e+00 
9.683000e+00 -1.554659e+00 
9.684000e+00 -1.555240e+00 
9.685000e+00 -1.555809e+00 
9.686000e+00 -1.556368e+00 
9.687000e+00 -1.556916e+00 
9.688000e+00 -1.557452e+00 
9.689000e+00 -1.557978e+00 
9.690000e+00 -1.558494e+00 
9.691000e+00 -1.558998e+00 
9.692000e+00 -1.559491e+00 
9.693000e+00 -1.559974e+00 
9.694000e+00 -1.560445e+00 
9.695000e+00 -1.560906e+00 
9.696000e+00 -1.561356e+00 
9.697000e+00 -1.561795e+00 
9.698000e+00 -1.562224e+00 
9.699000e+00 -1.562641e+00 
9.700000e+00 -1.563048e+00 
9.701000e+00 -1.563444e+00 
9.702000e+00 -1.563828e+00 
9.703000e+00 -1.564203e+00 
9.704000e+00 -1.564566e+00 
9.705000e+00 -1.564918e+00 
9.706000e+00 -1.565260e+00 
9.707000e+00 -1.565591e+00 
9.708000e+00 -1.565911e+00 
9.709000e+00 -1.566220e+00 
9.710000e+00 -1.566519e+00 
9.711000e+00 -1.566806e+00 
9.712000e+00 -1.567083e+00 
9.713000e+00 -1.567349e+00 
9.714000e+00 -1.567604e+00 
9.715000e+00 -1.567849e+00 
9.716000e+00 -1.568083e+00 
9.717000e+00 -1.568306e+00 
9.718000e+00 -1.568518e+00 
9.719000e+00 -1.568719e+00 
9.720000e+00 -1.568910e+00 
9.721000e+00 -1.569090e+00 
9.722000e+00 -1.569259e+00 
9.723000e+00 -1.569418e+00 
9.724000e+00 -1.569566e+00 
9.725000e+00 -1.569703e+00 
9.726000e+00 -1.569829e+00 
9.727000e+00 -1.569945e+00 
9.728000e+00 -1.570050e+00 
9.729000e+00 -1.570144e+00 
9.730000e+00 -1.570227e+00 
9.731000e+00 -1.570300e+00 
9.732000e+00 -1.570362e+00 
9.733000e+00 -1.570414e+00 
9.734000e+00 -1.570455e+00 
9.735000e+00 -1.570485e+00 
9.736000e+00 -1.570504e+00 
9.737000e+00 -1.570513e+00 
9.738000e+00 -1.570511e+00 
9.739000e+00 -1.570499e+00 
9.740000e+00 -1.570476e+00 
9.741000e+00 -1.570442e+00 
9.742000e+00 -1.570398e+00 
9.743000e+00 -1.570343e+00 
9.744000e+00 -1.570278e+00 
9.745000e+00 -1.570202e+00 
9.746000e+00 -1.570115e+00 
9.747000e+00 -1.570018e+00 
9.748000e+00 -1.569910e+00 
9.749000e+00 -1.569792e+00 
9.750000e+00 -1.569663e+00 
9.751000e+00 -1.569524e+00 
9.752000e+00 -1.569374e+00 
9.753000e+00 -1.569213e+00 
9.754000e+00 -1.569042e+00 
9.755000e+00 -1.568861e+00 
9.756000e+00 -1.568669e+00 
9.757000e+00 -1.568466e+00 
9.758000e+00 -1.568253e+00 
9.759000e+00 -1.568030e+00 
9.760000e+00 -1.567796e+00 
9.761000e+00 -1.567552e+00 
9.762000e+00 -1.567297e+00 
9.763000e+00 -1.567032e+00 
9.764000e+00 -1.566756e+00 
9.765000e+00 -1.566470e+00 
9.766000e+00 -1.566173e+00 
9.767000e+00 -1.565866e+00 
9.768000e+00 -1.565549e+00 
9.769000e+00 -1.565222e+00 
9.770000e+00 -1.564884e+00 
9.771000e+00 -1.564535e+00 
9.772000e+00 -1.564176e+00 
9.773000e+00 -1.563807e+00 
9.774000e+00 -1.563428e+00 
9.775000e+00 -1.563038e+00 
9.776000e+00 -1.562638e+00 
9.777000e+00 -1.562228e+00 
9.778000e+00 -1.561807e+00 
9.779000e+00 -1.561376e+00 
9.780000e+00 -1.560935e+00 
9.781000e+00 -1.560484e+00 
9.782000e+00 -1.560022e+00 
9.783000e+00 -1.559550e+00 
9.784000e+00 -1.559068e+00 
9.785000e+00 -1.558576e+00 
9.786000e+00 -1.558073e+00 
9.787000e+00 -1.557560e+00 
9.788000e+00 -1.557038e+00 
9.789000e+00 -1.556504e+00 
9.790000e+00 -1.555961e+00 
9.791000e+00 -1.555408e+00 
9.792000e+00 -1.554844e+00 
9.793000e+00 -1.554271e+00 
9.794000e+00 -1.553687e+00 
9.795000e+00 -1.553093e+00 
9.796000e+00 -1.552489e+00 
9.797000e+00 -1.551875e+00 
9.798000e+00 -1.551251e+00 
9.799000e+00 -1.550617e+00 
9.800000e+00 -1.549973e+00 
9.801000e+00 -1.549319e+00 
9.802000e+00 -1.548654e+00 
9.803000e+00 -1.547980e+00 
9.804000e+00 -1.547296e+00 
9.805000e+00 -1.546602e+00 
9.806000e+00 -1.545898e+00 
9.807000e+00 -1.545184e+00 
9.808000e+00 -1.544460e+00 
9.809000e+00 -1.543726e+00 
9.810000e+00 -1.542982e+00 
9.811000e+00 -1.542228e+00 
9.812000e+00 -1.541464e+00 
9.813000e+00 -1.540691e+00 
9.814000e+00 -1.539907e+00 
9.815000e+00 -1.539114e+00 
9.816000e+00 -1.538311e+00 
9.817000e+00 -1.537498e+00 
9.818000e+00 -1.536676e+00 
9.819000e+00 -1.535843e+00 
9.820000e+00 -1.535001e+00 
9.821000e+00 -1.534149e+00 
9.822000e+00 -1.533287e+00 
9.823000e+00 -1.532416e+00 
9.824000e+00 -1.531535e+00 
9.825000e+00 -1.530644e+00 
9.826000e+00 -1.529743e+00 
9.827000e+00 -1.528833e+00 
9.828000e+00 -1.527913e+00 
9.829000e+00 -1.526983e+00 
9.830000e+00 -1.526044e+00 
9.831000e+00 -1.525095e+00 
9.832000e+00 -1.524137e+00 
9.833000e+00 -1.523169e+00 
9.834000e+00 -1.522191e+00 
9.835000e+00 -1.521204e+00 
9.836000e+00 -1.520207e+00 
9.837000e+00 -1.519201e+00 
9.838000e+00 -1.518185e+00 
9.839000e+00 -1.517160e+00 
9.840000e+00 -1.516125e+00 
9.841000e+00 -1.515081e+00 
9.842000e+00 -1.514027e+00 
9.843000e+00 -1.512964e+00 
9.844000e+00 -1.511892e+00 
9.845000e+00 -1.510810e+00 
9.846000e+00 -1.509719e+00 
9.847000e+00 -1.508618e+00 
9.848000e+00 -1.507508e+00 
9.849000e+00 -1.506389e+00 
9.850000e+00 -1.505260e+00 
9.851000e+00 -1.504122e+00 
9.852000e+00 -1.502974e+00 
9.853000e+00 -1.501818e+00 
9.854000e+00 -1.500652e+00 
9.855000e+00 -1.499477e+00 
9.856000e+00 -1.498293e+00 
9.857000e+00 -1.497099e+00 
9.858000e+00 -1.495896e+00 
9.859000e+00 -1.494684e+00 
9.860000e+00 -1.493463e+00 
9.861000e+00 -1.492233e+00 
9.862000e+00 -1.490994e+00 
9.863000e+00 -1.489745e+00 
9.864000e+00 -1.488488e+00 
9.865000e+00 -1.487221e+00 
9.866000e+00 -1.485945e+00 
9.867000e+00 -1.484661e+00 
9.868000e+00 -1.483367e+00 
9.869000e+00 -1.482064e+00 
9.870000e+00 -1.480752e+00 
9.871000e+00 -1.479432e+00 
9.872000e+00 -1.478102e+00 
9.873000e+00 -1.476763e+00 
9.874000e+00 -1.475416e+00 
9.875000e+00 -1.474059e+00 
9.876000e+00 -1.472694e+00 
9.877000e+00 -1.471320e+00 
9.878000e+00 -1.469937e+00 
9.879000e+00 -1.468545e+00 
9.880000e+00 -1.467144e+00 
9.881000e+00 -1.465734e+00 
9.882000e+00 -1.464316e+00 
9.883000e+00 -1.462889e+00 
9.884000e+00 -1.461453e+00 
9.885000e+00 -1.460009e+00 
9.886000e+00 -1.458556e+00 
9.887000e+00 -1.457094e+00 
9.888000e+00 -1.455623e+00 
9.889000e+00 -1.454144e+00 
9.890000e+00 -1.452656e+00 
9.891000e+00 -1.451160e+00 
9.892000e+00 -1.449655e+00 
9.893000e+00 -1.448141e+00 
9.894000e+00 -1.446619e+00 
9.895000e+00 -1.445088e+00 
9.896000e+00 -1.443549e+00 
9.897000e+00 -1.442001e+00 
9.898000e+00 -1.440445e+00 
9.899000e+00 -1.438881e+00 
9.900000e+00 -1.437308e+00 
9.901000e+00 -1.435726e+00 
9.902000e+00 -1.434136e+00 
9.903000e+00 -1.432538e+00 
9.904000e+00 -1.430931e+00 
9.905000e+00 -1.429316e+00 
9.906000e+00 -1.427693e+00 
9.907000e+00 -1.426061e+00 
9.908000e+00 -1.424421e+00 
9.909000e+00 -1.422773e+00 
9.910000e+00 -1.421117e+00 
9.911000e+00 -1.419452e+00 
9.912000e+00 -1.417780e+00 
9.913000e+00 -1.416099e+00 
9.914000e+00 -1.414409e+00 
9.915000e+00 -1.412712e+00 
9.916000e+00 -1.411007e+00 
9.917000e+00 -1.409293e+00 
9.918000e+00 -1.407572e+00 
9.919000e+00 -1.405842e+00 
9.920000e+00 -1.404104e+00 
9.921000e+00 -1.402358e+00 
9.922000e+00 -1.400605e+00 
9.923000e+00 -1.398843e+00 
9.924000e+00 -1.397073e+00 
9.925000e+00 -1.395296e+00 
9.926000e+00 -1.393510e+00 
9.927000e+00 -1.391717e+00 
9.928000e+00 -1.389916e+00 
9.929000e+00 -1.388107e+00 
9.930000e+00 -1.386290e+00 
9.931000e+00 -1.384465e+00 
9.932000e+00 -1.382632e+00 
9.933000e+00 -1.380792e+00 
9.934000e+00 -1.378944e+00 
9.935000e+00 -1.377088e+00 
9.936000e+00 -1.375224e+00 
9.937000e+00 -1.373353e+00 
9.938000e+00 -1.371474e+00 
9.939000e+00 -1.369588e+00 
9.940000e+00 -1.367694e+00 
9.941000e+00 -1.365792e+00 
9.942000e+00 -1.363883e+00 
9.943000e+00 -1.361966e+00 
9.944000e+00 -1.360041e+00 
9.945000e+00 -1.358110e+00 
9.946000e+00 -1.356170e+00 
9.947000e+00 -1.354223e+00 
9.948000e+00 -1.352269e+00 
9.949000e+00 -1.350307e+00 
9.950000e+00 -1.348338e+00 
9.951000e+00 -1.346362e+00 
9.952000e+00 -1.344378e+00 
9.953000e+00 -1.342386e+00 
9.954000e+00 -1.340388e+00 
9.955000e+00 -1.338382e+00 
9.956000e+00 -1.336369e+00 
9.957000e+00 -1.334349e+00 
9.958000e+00 -1.332321e+00 
9.959000e+00 -1.330286e+00 
9.960000e+00 -1.328244e+00 
9.961000e+00 -1.326195e+00 
9.962000e+00 -1.324139e+00 
9.963000e+00 -1.322076e+00 
9.964000e+00 -1.320005e+00 
9.965000e+00 -1.317928e+00 
9.966000e+00 -1.315843e+00 
9.967000e+00 -1.313752e+00 
9.968000e+00 -1.311653e+00 
9.969000e+00 -1.309547e+00 
9.970000e+00 -1.307435e+00 
9.971000e+00 -1.305315e+00 
9.972000e+00 -1.303189e+00 
9.973000e+00 -1.301056e+00 
9.974000e+00 -1.298916e+00 
9.975000e+00 -1.296769e+00 
9.976000e+00 -1.294615e+00 
9.977000e+00 -1.292454e+00 
9.978000e+00 -1.290287e+00 
9.979000e+00 -1.288113e+00 
9.980000e+00 -1.285932e+00 
9.981000e+00 -1.283745e+00 
9.982000e+00 -1.281551e+00 
9.983000e+00 -1.279350e+00 
9.984000e+00 -1.277142e+00 
9.985000e+00 -1.274928e+00 
9.986000e+00 -1.272708e+00 
9.987000e+00 -1.270480e+00 
9.988000e+00 -1.268247e+00 
9.989000e+00 -1.266006e+00 
9.990000e+00 -1.263760e+00 
9.991000e+00 -1.261506e+00 
9.992000e+00 -1.259247e+00 
9.993000e+00 -1.256981e+00 
9.994000e+00 -1.254708e+00 
9.995000e+00 -1.252429e+00 
9.996000e+00 -1.250144e+00 
9.997000e+00 -1.247853e+00 
9.998000e+00 -1.245555e+00 
9.999000e+00 -1.243251e+00 
1.000000e+01 -1.240940e+00 
1.000100e+01 -1.238624e+00 
1.000200e+01 -1.236301e+00 
1.000300e+01 -1.233972e+00 
1.000400e+01 -1.231637e+00 
1.000500e+01 -1.229296e+00 
1.000600e+01 -1.226948e+00 
1.000700e+01 -1.224595e+00 
1.000800e+01 -1.222236e+00 
1.000900e+01 -1.219870e+00 
1.001000e+01 -1.217499e+00 
1.001100e+01 -1.215121e+00 
1.001200e+01 -1.212738e+00 
1.001300e+01 -1.210348e+00 
1.001400e+01 -1.207953e+00 
1.001500e+01 -1.205552e+00 
1.001600e+01 -1.203145e+00 
1.001700e+01 -1.200732e+00 
1.001800e+01 -1.198313e+00 
1.001900e+01 -1.195888e+00 
1.002000e+01 -1.193458e+00 
1.002100e+01 -1.191022e+00 
1.002200e+01 -1.188580e+00 
1.002300e+01 -1.186133e+00 
1.002400e+01 -1.183680e+00 
1.002500e+01 -1.181221e+00 
1.002600e+01 -1.178757e+00 
1.002700e+01 -1.176287e+00 
1.002800e+01 -1.173811e+00 
1.002900e+01 -1.171330e+00 
1.003000e+01 -1.168844e+00 
1.003100e+01 -1.166352e+00 
1.003200e+01 -1.163854e+00 
1.003300e+01 -1.161351e+00 
1.003400e+01 -1.158843e+00 
1.003500e+01 -1.156329e+00 
1.003600e+01 -1.153810e+00 
1.003700e+01 -1.151285e+00 
1.003800e+01 -1.148755e+00 
1.003900e+01 -1.146220e+00 
1.004000e+01 -1.143680e+00 
1.004100e+01 -1.141134e+00 
1.004200e+01 -1.138583e+00 
1.004300e+01 -1.136027e+00 
1.004400e+01 -1.133466e+00 
1.004500e+01 -1.130900e+00 
1.004600e+01 -1.128328e+00 
1.004700e+01 -1.125751e+00 
1.004800e+01 -1.123170e+00 
1.004900e+01 -1.120583e+00 
1.005000e+01 -1.117991e+00 
1.005100e+01 -1.115395e+00 
1.005200e+01 -1.112793e+00 
1.005300e+01 -1.110186e+00 
1.005400e+01 -1.107575e+00 
1.005500e+01 -1.104959e+00 
1.005600e+01 -1.102337e+00 
1.005700e+01 -1.099711e+00 
1.005800e+01 -1.097080e+00 
1.005900e+01 -1.094444e+00 
1.006000e+01 -1.091804e+00 
1.006100e+01 -1.089159e+00 
1.006200e+01 -1.086509e+00 
1.006300e+01 -1.083854e+00 
1.006400e+01 -1.081195e+00 
1.006500e+01 -1.078531e+00 
1.006600e+01 -1.075862e+00 
1.006700e+01 -1.073189e+00 
1.006800e+01 -1.070512e+00 
1.006900e+01 -1.067829e+00 
1.007000e+01 -1.065143e+00 
1.007100e+01 -1.062451e+00 
1.007200e+01 -1.059756e+00 
1.007300e+01 -1.057056e+00 
1.007400e+01 -1.054351e+00 
1.007500e+01 -1.051642e+00 
1.007600e+01 -1.048929e+00 
1.007700e+01 -1.046212e+00 
1.007800e+01 -1.043490e+00 
1.007900e+01 -1.040763e+00 
1.008000e+01 -1.038033e+00 
1.008100e+01 -1.035298e+00 
1.008200e+01 -1.032560e+00 
1.008300e+01 -1.029817e+00 
1.008400e+01 -1.027070e+00 
1.008500e+01 -1.024318e+00 
1.008600e+01 -1.021563e+00 
1.008700e+01 -1.018803e+00 
1.008800e+01 -1.016040e+00 
1.008900e+01 -1.013272e+00 
1.009000e+01 -1.010501e+00 
1.009100e+01 -1.007725e+00 
1.009200e+01 -1.004946e+00 
1.009300e+01 -1.002163e+00 
1.009400e+01 -9.993755e-01 
1.009500e+01 -9.965844e-01 
1.009600e+01 -9.937895e-01 
1.009700e+01 -9.909908e-01 
1.009800e+01 -9.881883e-01 
1.009900e+01 -9.853820e-01 
1.010000e+01 -9.825720e-01 
1.010100e+01 -9.797582e-01 
1.010200e+01 -9.769408e-01 
1.010300e+01 -9.741198e-01 
1.010400e+01 -9.712951e-01 
1.010500e+01 -9.684668e-01 
1.010600e+01 -9.656349e-01 
1.010700e+01 -9.627994e-01 
1.010800e+01 -9.599605e-01 
1.010900e+01 -9.571180e-01 
1.011000e+01 -9.542721e-01 
1.011100e+01 -9.514227e-01 
1.011200e+01 -9.485698e-01 
1.011300e+01 -9.457136e-01 
1.011400e+01 -9.428540e-01 
1.011500e+01 -9.399911e-01 
1.011600e+01 -9.371248e-01 
1.011700e+01 -9.342553e-01 
1.011800e+01 -9.313825e-01 
1.011900e+01 -9.285064e-01 
1.012000e+01 -9.256271e-01 
1.012100e+01 -9.227446e-01 
1.012200e+01 -9.198590e-01 
1.012300e+01 -9.169702e-01 
1.012400e+01 -9.140783e-01 
1.012500e+01 -9.111834e-01 
1.012600e+01 -9.082853e-01 
1.012700e+01 -9.053842e-01 
1.012800e+01 -9.024802e-01 
1.012900e+01 -8.995731e-01 
1.013000e+01 -8.966631e-01 
1.013100e+01 -8.937501e-01 
1.013200e+01 -8.908343e-01 
1.013300e+01 -8.879155e-01 
1.013400e+01 -8.849939e-01 
1.013500e+01 -8.820695e-01 
1.013600e+01 -8.791423e-01 
1.013700e+01 -8.762123e-01 
1.013800e+01 -8.732795e-01 
1.013900e+01 -8.703441e-01 
1.014000e+01 -8.674059e-01 
1.014100e+01 -8.644651e-01 
1.014200e+01 -8.615216e-01 
1.014300e+01 -8.585755e-01 
1.014400e+01 -8.556268e-01 
1.014500e+01 -8.526755e-01 
1.014600e+01 -8.497217e-01 
1.014700e+01 -8.467653e-01 
1.014800e+01 -8.438065e-01 
1.014900e+01 -8.408452e-01 
1.015000e+01 -8.378815e-01 
1.015100e+01 -8.349154e-01 
1.015200e+01 -8.319468e-01 
1.015300e+01 -8.289759e-01 
1.015400e+01 -8.260027e-01 
1.015500e+01 -8.230272e-01 
1.015600e+01 -8.200493e-01 
1.015700e+01 -8.170693e-01 
1.015800e+01 -8.140869e-01 
1.015900e+01 -8.111024e-01 
1.016000e+01 -8.081157e-01 
1.016100e+01 -8.051269e-01 
1.016200e+01 -8.021359e-01 
1.016300e+01 -7.991428e-01 
1.016400e+01 -7.961476e-01 
1.016500e+01 -7.931504e-01 
1.016600e+01 -7.901511e-01 
1.016700e+01 -7.871499e-01 
1.016800e+01 -7.841466e-01 
1.016900e+01 -7.811415e-01 
1.017000e+01 -7.781344e-01 
1.017100e+01 -7.751253e-01 
1.017200e+01 -7.721145e-01 
1.017300e+01 -7.691017e-01 
1.017400e+01 -7.660872e-01 
1.017500e+01 -7.630709e-01 
1.017600e+01 -7.600527e-01 
1.017700e+01 -7.570329e-01 
1.017800e+01 -7.540113e-01 
1.017900e+01 -7.509880e-01 
1.018000e+01 -7.479631e-01 
1.018100e+01 -7.449365e-01 
1.018200e+01 -7.419083e-01 
1.018300e+01 -7.388785e-01 
1.018400e+01 -7.358471e-01 
1.018500e+01 -7.328142e-01 
1.018600e+01 -7.297798e-01 
1.018700e+01 -7.267439e-01 
1.018800e+01 -7.237065e-01 
1.018900e+01 -7.206677e-01 
1.019000e+01 -7.176274e-01 
1.019100e+01 -7.145858e-01 
1.019200e+01 -7.115428e-01 
1.019300e+01 -7.084985e-01 
1.019400e+01 -7.054529e-01 
1.019500e+01 -7.024059e-01 
1.019600e+01 -6.993577e-01 
1.019700e+01 -6.963083e-01 
1.019800e+01 -6.932577e-01 
1.019900e+01 -6.902058e-01 
1.020000e+01 -6.871528e-01 
1.020100e+01 -6.840987e-01 
1.020200e+01 -6.810435e-01 
1.020300e+01 -6.779871e-01 
1.020400e+01 -6.749297e-01 
1.020500e+01 -6.718713e-01 
1.020600e+01 -6.688119e-01 
1.020700e+01 -6.657514e-01 
1.020800e+01 -6.626901e-01 
1.020900e+01 -6.596277e-01 
1.021000e+01 -6.565645e-01 
1.021100e+01 -6.535004e-01 
1.021200e+01 -6.504354e-01 
1.021300e+01 -6.473695e-01 
1.021400e+01 -6.443029e-01 
1.021500e+01 -6.412355e-01 
1.021600e+01 -6.381673e-01 
1.021700e+01 -6.350984e-01 
1.021800e+01 -6.320287e-01 
1.021900e+01 -6.289584e-01 
1.022000e+01 -6.258874e-01 
1.022100e+01 -6.228158e-01 
1.022200e+01 -6.197435e-01 
1.022300e+01 -6.166707e-01 
1.022400e+01 -6.135973e-01 
1.022500e+01 -6.105233e-01 
1.022600e+01 -6.074489e-01 
1.022700e+01 -6.043739e-01 
1.022800e+01 -6.012985e-01 
1.022900e+01 -5.982226e-01 
1.023000e+01 -5.951464e-01 
1.023100e+01 -5.920697e-01 
1.023200e+01 -5.889926e-01 
1.023300e+01 -5.859153e-01 
1.023400e+01 -5.828376e-01 
1.023500e+01 -5.797595e-01 
1.023600e+01 -5.766813e-01 
1.023700e+01 -5.736027e-01 
1.023800e+01 -5.705240e-01 
1.023900e+01 -5.674450e-01 
1.024000e+01 -5.643659e-01 
1.024100e+01 -5.612866e-01 
1.024200e+01 -5.582072e-01 
1.024300e+01 -5.551277e-01 
1.024400e+01 -5.520482e-01 
1.024500e+01 -5.489685e-01 
1.024600e+01 -5.458889e-01 
1.024700e+01 -5.428092e-01 
1.024800e+01 -5.397295e-01 
1.024900e+01 -5.366499e-01 
1.025000e+01 -5.335703e-01 
1.025100e+01 -5.304909e-01 
1.025200e+01 -5.274115e-01 
1.025300e+01 -5.243323e-01 
1.025400e+01 -5.212533e-01 
1.025500e+01 -5.181744e-01 
1.025600e+01 -5.150957e-01 
1.025700e+01 -5.120173e-01 
1.025800e+01 -5.089391e-01 
1.025900e+01 -5.058612e-01 
1.026000e+01 -5.027836e-01 
1.026100e+01 -4.997063e-01 
1.026200e+01 -4.966294e-01 
1.026300e+01 -4.935529e-01 
1.026400e+01 -4.904767e-01 
1.026500e+01 -4.874010e-01 
1.026600e+01 -4.843257e-01 
1.026700e+01 -4.812509e-01 
1.026800e+01 -4.781765e-01 
1.026900e+01 -4.751027e-01 
1.027000e+01 -4.720294e-01 
1.027100e+01 -4.689567e-01 
1.027200e+01 -4.658845e-01 
1.027300e+01 -4.628130e-01 
1.027400e+01 -4.597421e-01 
1.027500e+01 -4.566718e-01 
1.027600e+01 -4.536022e-01 
1.027700e+01 -4.505333e-01 
1.027800e+01 -4.474651e-01 
1.027900e+01 -4.443977e-01 
1.028000e+01 -4.413310e-01 
1.028100e+01 -4.382651e-01 
1.028200e+01 -4.352001e-01 
1.028300e+01 -4.321359e-01 
1.028400e+01 -4.290725e-01 
1.028500e+01 -4.260100e-01 
1.028600e+01 -4.229484e-01 
1.028700e+01 -4.198877e-01 
1.028800e+01 -4.168280e-01 
1.028900e+01 -4.137692e-01 
1.029000e+01 -4.107115e-01 
1.029100e+01 -4.076547e-01 
1.029200e+01 -4.045990e-01 
1.029300e+01 -4.015444e-01 
1.029400e+01 -3.984908e-01 
1.029500e+01 -3.954383e-01 
1.029600e+01 -3.923870e-01 
1.029700e+01 -3.893368e-01 
1.029800e+01 -3.862878e-01 
1.029900e+01 -3.832400e-01 
1.030000e+01 -3.801934e-01 
1.030100e+01 -3.771480e-01 
1.030200e+01 -3.741039e-01 
1.030300e+01 -3.710611e-01 
1.030400e+01 -3.680195e-01 
1.030500e+01 -3.649793e-01 
1.030600e+01 -3.619405e-01 
1.030700e+01 -3.589030e-01 
1.030800e+01 -3.558669e-01 
1.030900e+01 -3.528322e-01 
1.031000e+01 -3.497989e-01 
1.031100e+01 -3.467671e-01 
1.031200e+01 -3.437368e-01 
1.031300e+01 -3.407080e-01 
1.031400e+01 -3.376807e-01 
1.031500e+01 -3.346549e-01 
1.031600e+01 -3.316307e-01 
1.031700e+01 -3.286081e-01 
1.031800e+01 -3.255870e-01 
1.031900e+01 -3.225677e-01 
1.032000e+01 -3.195499e-01 
1.032100e+01 -3.165338e-01 
1.032200e+01 -3.135195e-01 
1.032300e+01 -3.105068e-01 
1.032400e+01 -3.074958e-01 
1.032500e+01 -3.044867e-01 
1.032600e+01 -3.014793e-01 
1.032700e+01 -2.984736e-01 
1.032800e+01 -2.954698e-01 
1.032900e+01 -2.924679e-01 
1.033000e+01 -2.894678e-01 
1.033100e+01 -2.864695e-01 
1.033200e+01 -2.834732e-01 
1.033300e+01 -2.804788e-01 
1.033400e+01 -2.774863e-01 
1.033500e+01 -2.744958e-01 
1.033600e+01 -2.715073e-01 
1.033700e+01 -2.685208e-01 
1.033800e+01 -2.655362e-01 
1.033900e+01 -2.625538e-01 
1.034000e+01 -2.595734e-01 
1.034100e+01 -2.565951e-01 
1.034200e+01 -2.536189e-01 
1.034300e+01 -2.506448e-01 
1.034400e+01 -2.476728e-01 
1.034500e+01 -2.447030e-01 
1.034600e+01 -2.417354e-01 
1.034700e+01 -2.387700e-01 
1.034800e+01 -2.358069e-01 
1.034900e+01 -2.328459e-01 
1.035000e+01 -2.298873e-01 
1.035100e+01 -2.269309e-01 
1.035200e+01 -2.239768e-01 
1.035300e+01 -2.210251e-01 
1.035400e+01 -2.180756e-01 
1.035500e+01 -2.151286e-01 
1.035600e+01 -2.121839e-01 
1.035700e+01 -2.092417e-01 
1.035800e+01 -2.063018e-01 
1.035900e+01 -2.033644e-01 
1.036000e+01 -2.004294e-01 
1.036100e+01 -1.974970e-01 
1.036200e+01 -1.945670e-01 
1.036300e+01 -1.916395e-01 
1.036400e+01 -1.887146e-01 
1.036500e+01 -1.857922e-01 
1.036600e+01 -1.828725e-01 
1.036700e+01 -1.799553e-01 
1.036800e+01 -1.770407e-01 
1.036900e+01 -1.741287e-01 
1.037000e+01 -1.712194e-01 
1.037100e+01 -1.683128e-01 
1.037200e+01 -1.654088e-01 
1.037300e+01 -1.625076e-01 
1.037400e+01 -1.596090e-01 
1.037500e+01 -1.567133e-01 
1.037600e+01 -1.538203e-01 
1.037700e+01 -1.509300e-01 
1.037800e+01 -1.480426e-01 
1.037900e+01 -1.451580e-01 
1.038000e+01 -1.422762e-01 
1.038100e+01 -1.393972e-01 
1.038200e+01 -1.365212e-01 
1.038300e+01 -1.336480e-01 
1.038400e+01 -1.307777e-01 
1.038500e+01 -1.279104e-01 
1.038600e+01 -1.250460e-01 
1.038700e+01 -1.221846e-01 
1.038800e+01 -1.193261e-01 
1.038900e+01 -1.164707e-01 
1.039000e+01 -1.136183e-01 
1.039100e+01 -1.107689e-01 
1.039200e+01 -1.079225e-01 
1.039300e+01 -1.050792e-01 
1.039400e+01 -1.022390e-01 
1.039500e+01 -9.940193e-02 
1.039600e+01 -9.656796e-02 
1.039700e+01 -9.373712e-02 
1.039800e+01 -9.090945e-02 
1.039900e+01 -8.808494e-02 
1.040000e+01 -8.526363e-02 
1.040100e+01 -8.244553e-02 
1.040200e+01 -7.963065e-02 
1.040300e+01 -7.681901e-02 
1.040400e+01 -7.401063e-02 
1.040500e+01 -7.120553e-02 
1.040600e+01 -6.840372e-02 
1.040700e+01 -6.560521e-02 
1.040800e+01 -6.281004e-02 
1.040900e+01 -6.001821e-02 
1.041000e+01 -5.722974e-02 
1.041100e+01 -5.444465e-02 
1.041200e+01 -5.166295e-02 
1.041300e+01 -4.888466e-02 
1.041400e+01 -4.610979e-02 
1.041500e+01 -4.333837e-02 
1.041600e+01 -4.057041e-02 
1.041700e+01 -3.780592e-02 
1.041800e+01 -3.504492e-02 
1.041900e+01 -3.228744e-02 
1.042000e+01 -2.953347e-02 
1.042100e+01 -2.678305e-02 
1.042200e+01 -2.403618e-02 
1.042300e+01 -2.129289e-02 
1.042400e+01 -1.855318e-02 
1.042500e+01 -1.581707e-02 
1.042600e+01 -1.308459e-02 
1.042700e+01 -1.035574e-02 
1.042800e+01 -7.630542e-03 
1.042900e+01 -4.909011e-03 
1.043000e+01 -2.191161e-03 
1.043100e+01 5.229902e-04 
1.043200e+01 3.233429e-03 
1.043300e+01 5.940139e-03 
1.043400e+01 8.643105e-03 
1.043500e+01 1.134231e-02 
1.043600e+01 1.403774e-02 
1.043700e+01 1.672939e-02 
1.043800e+01 1.941723e-02 
1.043900e+01 2.210124e-02 
1.044000e+01 2.478143e-02 
1.044100e+01 2.745776e-02 
1.044200e+01 3.013023e-02 
1.044300e+01 3.279882e-02 
1.044400e+01 3.546352e-02 
1.044500e+01 3.812431e-02 
1.044600e+01 4.078117e-02 
1.044700e+01 4.343410e-02 
1.044800e+01 4.608307e-02 
1.044900e+01 4.872808e-02 
1.045000e+01 5.136911e-02 
1.045100e+01 5.400614e-02 
1.045200e+01 5.663916e-02 
1.045300e+01 5.926815e-02 
1.045400e+01 6.189311e-02 
1.045500e+01 6.451402e-02 
1.045600e+01 6.713085e-02 
1.045700e+01 6.974361e-02 
1.045800e+01 7.235228e-02 
1.045900e+01 7.495683e-02 
1.046000e+01 7.755727e-02 
1.046100e+01 8.015356e-02 
1.046200e+01 8.274571e-02 
1.046300e+01 8.533370e-02 
1.046400e+01 8.791750e-02 
1.046500e+01 9.049712e-02 
1.046600e+01 9.307254e-02 
1.046700e+01 9.564373e-02 
1.046800e+01 9.821070e-02 
1.046900e+01 1.007734e-01 
1.047000e+01 1.033319e-01 
1.047100e+01 1.058861e-01 
1.047200e+01 1.084360e-01 
1.047300e+01 1.109816e-01 
1.047400e+01 1.135229e-01 
1.047500e+01 1.160599e-01 
1.047600e+01 1.185926e-01 
1.047700e+01 1.211209e-01 
1.047800e+01 1.236448e-01 
1.047900e+01 1.261644e-01 
1.048000e+01 1.286796e-01 
1.048100e+01 1.311903e-01 
1.048200e+01 1.336967e-01 
1.048300e+01 1.361987e-01 
1.048400e+01 1.386962e-01 
1.048500e+01 1.411893e-01 
1.048600e+01 1.436779e-01 
1.048700e+01 1.461620e-01 
1.048800e+01 1.486416e-01 
1.048900e+01 1.511168e-01 
1.049000e+01 1.535875e-01 
1.049100e+01 1.560536e-01 
1.049200e+01 1.585152e-01 
1.049300e+01 1.609722e-01 
1.049400e+01 1.634247e-01 
1.049500e+01 1.658726e-01 
1.049600e+01 1.683160e-01 
1.049700e+01 1.707547e-01 
1.049800e+01 1.731889e-01 
1.049900e+01 1.756184e-01 
1.050000e+01 1.780434e-01 
1.050100e+01 1.804636e-01 
1.050200e+01 1.828793e-01 
1.050300e+01 1.852902e-01 
1.050400e+01 1.876965e-01 
1.050500e+01 1.900982e-01 
1.050600e+01 1.924951e-01 
1.050700e+01 1.948873e-01 
1.050800e+01 1.972748e-01 
1.050900e+01 1.996576e-01 
1.051000e+01 2.020357e-01 
1.051100e+01 2.044090e-01 
1.051200e+01 2.067775e-01 
1.051300e+01 2.091413e-01 
1.051400e+01 2.115003e-01 
1.051500e+01 2.138545e-01 
1.051600e+01 2.162039e-01 
1.051700e+01 2.185485e-01 
1.051800e+01 2.208883e-01 
1.051900e+01 2.232233e-01 
1.052000e+01 2.255534e-01 
1.052100e+01 2.278786e-01 
1.052200e+01 2.301990e-01 
1.052300e+01 2.325146e-01 
1.052400e+01 2.348252e-01 
1.052500e+01 2.371310e-01 
1.052600e+01 2.394318e-01 
1.052700e+01 2.417278e-01 
1.052800e+01 2.440188e-01 
1.052900e+01 2.463049e-01 
1.053000e+01 2.485861e-01 
1.053100e+01 2.508623e-01 
1.053200e+01 2.531336e-01 
1.053300e+01 2.553999e-01 
1.053400e+01 2.576612e-01 
1.053500e+01 2.599175e-01 
1.053600e+01 2.621689e-01 
1.053700e+01 2.644152e-01 
1.053800e+01 2.666565e-01 
1.053900e+01 2.688928e-01 
1.054000e+01 2.711241e-01 
1.054100e+01 2.733503e-01 
1.054200e+01 2.755715e-01 
1.054300e+01 2.777877e-01 
1.054400e+01 2.799987e-01 
1.054500e+01 2.822047e-01 
1.054600e+01 2.844056e-01 
1.054700e+01 2.866014e-01 
1.054800e+01 2.887921e-01 
1.054900e+01 2.909777e-01 
1.055000e+01 2.931582e-01 
1.055100e+01 2.953336e-01 
1.055200e+01 2.975038e-01 
1.055300e+01 2.996689e-01 
1.055400e+01 3.018289e-01 
1.055500e+01 3.039836e-01 
1.055600e+01 3.061333e-01 
1.055700e+01 3.082777e-01 
1.055800e+01 3.104170e-01 
1.055900e+01 3.125510e-01 
1.056000e+01 3.146799e-01 
1.056100e+01 3.168036e-01 
1.056200e+01 3.189221e-01 
1.056300e+01 3.210353e-01 
1.056400e+01 3.231433e-01 
1.056500e+01 3.252461e-01 
1.056600e+01 3.273437e-01 
1.056700e+01 3.294360e-01 
1.056800e+01 3.315230e-01 
1.056900e+01 3.336048e-01 
1.057000e+01 3.356813e-01 
1.057100e+01 3.377525e-01 
1.057200e+01 3.398185e-01 
1.057300e+01 3.418791e-01 
1.057400e+01 3.439345e-01 
1.057500e+01 3.459845e-01 
1.057600e+01 3.480293e-01 
1.057700e+01 3.500687e-01 
1.057800e+01 3.521028e-01 
1.057900e+01 3.541316e-01 
1.058000e+01 3.561550e-01 
1.058100e+01 3.581731e-01 
1.058200e+01 3.601858e-01 
1.058300e+01 3.621932e-01 
1.058400e+01 3.641952e-01 
1.058500e+01 3.661919e-01 
1.058600e+01 3.681831e-01 
1.058700e+01 3.701690e-01 
1.058800e+01 3.721495e-01 
1.058900e+01 3.741247e-01 
1.059000e+01 3.760944e-01 
1.059100e+01 3.780587e-01 
1.059200e+01 3.800176e-01 
1.059300e+01 3.819711e-01 
1.059400e+01 3.839191e-01 
1.059500e+01 3.858617e-01 
1.059600e+01 3.877989e-01 
1.059700e+01 3.897307e-01 
1.059800e+01 3.916570e-01 
1.059900e+01 3.935779e-01 
1.060000e+01 3.954933e-01 
1.060100e+01 3.974033e-01 
1.060200e+01 3.993077e-01 
1.060300e+01 4.012068e-01 
1.060400e+01 4.031003e-01 
1.060500e+01 4.049884e-01 
1.060600e+01 4.068710e-01 
1.060700e+01 4.087480e-01 
1.060800e+01 4.106196e-01 
1.060900e+01 4.124857e-01 
1.061000e+01 4.143463e-01 
1.061100e+01 4.162014e-01 
1.061200e+01 4.180510e-01 
1.061300e+01 4.198950e-01 
1.061400e+01 4.217336e-01 
1.061500e+01 4.235666e-01 
1.061600e+01 4.253940e-01 
1.061700e+01 4.272160e-01 
1.061800e+01 4.290324e-01 
1.061900e+01 4.308432e-01 
1.062000e+01 4.326486e-01 
1.062100e+01 4.344483e-01 
1.062200e+01 4.362425e-01 
1.062300e+01 4.380312e-01 
1.062400e+01 4.398142e-01 
1.062500e+01 4.415918e-01 
1.062600e+01 4.433637e-01 
1.062700e+01 4.451301e-01 
1.062800e+01 4.468909e-01 
1.062900e+01 4.486461e-01 
1.063000e+01 4.503957e-01 
1.063100e+01 4.521397e-01 
1.063200e+01 4.538782e-01 
1.063300e+01 4.556110e-01 
1.063400e+01 4.573383e-01 
1.063500e+01 4.590599e-01 
1.063600e+01 4.607760e-01 
1.063700e+01 4.624864e-01 
1.063800e+01 4.641912e-01 
1.063900e+01 4.658905e-01 
1.064000e+01 4.675840e-01 
1.064100e+01 4.692720e-01 
1.064200e+01 4.709544e-01 
1.064300e+01 4.726311e-01 
1.064400e+01 4.743022e-01 
1.064500e+01 4.759677e-01 
1.064600e+01 4.776275e-01 
1.064700e+01 4.792817e-01 
1.064800e+01 4.809303e-01 
1.064900e+01 4.825732e-01 
1.065000e+01 4.842105e-01 
1.065100e+01 4.858421e-01 
1.065200e+01 4.874681e-01 
1.065300e+01 4.890885e-01 
1.065400e+01 4.907032e-01 
1.065500e+01 4.923122e-01 
1.065600e+01 4.939156e-01 
1.065700e+01 4.955133e-01 
1.065800e+01 4.971054e-01 
1.065900e+01 4.986918e-01 
1.066000e+01 5.002725e-01 
1.066100e+01 5.018476e-01 
1.066200e+01 5.034170e-01 
1.066300e+01 5.049807e-01 
1.066400e+01 5.065388e-01 
1.066500e+01 5.080912e-01 
1.066600e+01 5.096379e-01 
1.066700e+01 5.111790e-01 
1.066800e+01 5.127144e-01 
1.066900e+01 5.142441e-01 
1.067000e+01 5.157681e-01 
1.067100e+01 5.172864e-01 
1.067200e+01 5.187991e-01 
1.067300e+01 5.203061e-01 
1.067400e+01 5.218074e-01 
1.067500e+01 5.233030e-01 
1.067600e+01 5.247929e-01 
1.067700e+01 5.262772e-01 
1.067800e+01 5.277558e-01 
1.067900e+01 5.292286e-01 
1.068000e+01 5.306958e-01 
1.068100e+01 5.321573e-01 
1.068200e+01 5.336132e-01 
1.068300e+01 5.350633e-01 
1.068400e+01 5.365077e-01 
1.068500e+01 5.379465e-01 
1.068600e+01 5.393796e-01 
1.068700e+01 5.408069e-01 
1.068800e+01 5.422286e-01 
1.068900e+01 5.436446e-01 
1.069000e+01 5.450549e-01 
1.069100e+01 5.464595e-01 
1.069200e+01 5.478584e-01 
1.069300e+01 5.492517e-01 
1.069400e+01 5.506392e-01 
1.069500e+01 5.520211e-01 
1.069600e+01 5.533972e-01 
1.069700e+01 5.547677e-01 
1.069800e+01 5.561325e-01 
1.069900e+01 5.574916e-01 
1.070000e+01 5.588450e-01 
1.070100e+01 5.601927e-01 
1.070200e+01 5.615347e-01 
1.070300e+01 5.628711e-01 
1.070400e+01 5.642017e-01 
1.070500e+01 5.655267e-01 
1.070600e+01 5.668460e-01 
1.070700e+01 5.681596e-01 
1.070800e+01 5.694675e-01 
1.070900e+01 5.707697e-01 
1.071000e+01 5.720662e-01 
1.071100e+01 5.733571e-01 
1.071200e+01 5.746423e-01 
1.071300e+01 5.759218e-01 
1.071400e+01 5.771956e-01 
1.071500e+01 5.784638e-01 
1.071600e+01 5.797263e-01 
1.071700e+01 5.809831e-01 
1.071800e+01 5.822342e-01 
1.071900e+01 5.834797e-01 
1.072000e+01 5.847195e-01 
1.072100e+01 5.859536e-01 
1.072200e+01 5.871821e-01 
1.072300e+01 5.884049e-01 
1.072400e+01 5.896220e-01 
1.072500e+01 5.908334e-01 
1.072600e+01 5.920393e-01 
1.072700e+01 5.932394e-01 
1.072800e+01 5.944339e-01 
1.072900e+01 5.956227e-01 
1.073000e+01 5.968059e-01 
1.073100e+01 5.979835e-01 
1.073200e+01 5.991553e-01 
1.073300e+01 6.003216e-01 
1.073400e+01 6.014822e-01 
1.073500e+01 6.026371e-01 
1.073600e+01 6.037864e-01 
1.073700e+01 6.049301e-01 
1.073800e+01 6.060681e-01 
1.073900e+01 6.072005e-01 
1.074000e+01 6.083273e-01 
1.074100e+01 6.094485e-01 
1.074200e+01 6.105640e-01 
1.074300e+01 6.116739e-01 
1.074400e+01 6.127782e-01 
1.074500e+01 6.138768e-01 
1.074600e+01 6.149699e-01 
1.074700e+01 6.160573e-01 
1.074800e+01 6.171391e-01 
1.074900e+01 6.182153e-01 
1.075000e+01 6.192859e-01 
1.075100e+01 6.203509e-01 
1.075200e+01 6.214104e-01 
1.075300e+01 6.224642e-01 
1.075400e+01 6.235124e-01 
1.075500e+01 6.245550e-01 
1.075600e+01 6.255921e-01 
1.075700e+01 6.266235e-01 
1.075800e+01 6.276494e-01 
1.075900e+01 6.286697e-01 
1.076000e+01 6.296845e-01 
1.076100e+01 6.306937e-01 
1.076200e+01 6.316973e-01 
1.076300e+01 6.326953e-01 
1.076400e+01 6.336878e-01 
1.076500e+01 6.346747e-01 
1.076600e+01 6.356561e-01 
1.076700e+01 6.366319e-01 
1.076800e+01 6.376022e-01 
1.076900e+01 6.385670e-01 
1.077000e+01 6.395262e-01 
1.077100e+01 6.404798e-01 
1.077200e+01 6.414280e-01 
1.077300e+01 6.423706e-01 
1.077400e+01 6.433077e-01 
1.077500e+01 6.442393e-01 
1.077600e+01 6.451654e-01 
1.077700e+01 6.460859e-01 
1.077800e+01 6.470010e-01 
1.077900e+01 6.479106e-01 
1.078000e+01 6.488146e-01 
1.078100e+01 6.497132e-01 
1.078200e+01 6.506063e-01 
1.078300e+01 6.514939e-01 
1.078400e+01 6.523760e-01 
1.078500e+01 6.532527e-01 
1.078600e+01 6.541238e-01 
1.078700e+01 6.549896e-01 
1.078800e+01 6.558498e-01 
1.078900e+01 6.567046e-01 
1.079000e+01 6.575540e-01 
1.079100e+01 6.583979e-01 
1.079200e+01 6.592363e-01 
1.079300e+01 6.600693e-01 
1.079400e+01 6.608969e-01 
1.079500e+01 6.617191e-01 
1.079600e+01 6.625358e-01 
1.079700e+01 6.633472e-01 
1.079800e+01 6.641531e-01 
1.079900e+01 6.649536e-01 
1.080000e+01 6.657487e-01 
1.080100e+01 6.665384e-01 
1.080200e+01 6.673227e-01 
1.080300e+01 6.681016e-01 
1.080400e+01 6.688752e-01 
1.080500e+01 6.696433e-01 
1.080600e+01 6.704061e-01 
1.080700e+01 6.711635e-01 
1.080800e+01 6.719156e-01 
1.080900e+01 6.726623e-01 
1.081000e+01 6.734037e-01 
1.081100e+01 6.741397e-01 
1.081200e+01 6.748704e-01 
1.081300e+01 6.755958e-01 
1.081400e+01 6.763158e-01 
1.081500e+01 6.770305e-01 
1.081600e+01 6.777399e-01 
1.081700e+01 6.784439e-01 
1.081800e+01 6.791427e-01 
1.081900e+01 6.798362e-01 
1.082000e+01 6.805244e-01 
1.082100e+01 6.812073e-01 
1.082200e+01 6.818849e-01 
1.082300e+01 6.825572e-01 
1.082400e+01 6.832243e-01 
1.082500e+01 6.838861e-01 
1.082600e+01 6.845427e-01 
1.082700e+01 6.851940e-01 
1.082800e+01 6.858400e-01 
1.082900e+01 6.864808e-01 
1.083000e+01 6.871164e-01 
1.083100e+01 6.877468e-01 
1.083200e+01 6.883719e-01 
1.083300e+01 6.889919e-01 
1.083400e+01 6.896066e-01 
1.083500e+01 6.902161e-01 
1.083600e+01 6.908204e-01 
1.083700e+01 6.914196e-01 
1.083800e+01 6.920135e-01 
1.083900e+01 6.926023e-01 
1.084000e+01 6.931859e-01 
1.084100e+01 6.937644e-01 
1.084200e+01 6.943377e-01 
1.084300e+01 6.949059e-01 
1.084400e+01 6.954689e-01 
1.084500e+01 6.960267e-01 
1.084600e+01 6.965795e-01 
1.084700e+01 6.971271e-01 
1.084800e+01 6.976697e-01 
1.084900e+01 6.982071e-01 
1.085000e+01 6.987394e-01 
1.085100e+01 6.992666e-01 
1.085200e+01 6.997887e-01 
1.085300e+01 7.003058e-01 
1.085400e+01 7.008178e-01 
1.085500e+01 7.013247e-01 
1.085600e+01 7.018265e-01 
1.085700e+01 7.023233e-01 
1.085800e+01 7.028151e-01 
1.085900e+01 7.033018e-01 
1.086000e+01 7.037835e-01 
1.086100e+01 7.042602e-01 
1.086200e+01 7.047319e-01 
1.086300e+01 7.051985e-01 
1.086400e+01 7.056602e-01 
1.086500e+01 7.061168e-01 
1.086600e+01 7.065685e-01 
1.086700e+01 7.070152e-01 
1.086800e+01 7.074569e-01 
1.086900e+01 7.078937e-01 
1.087000e+01 7.083255e-01 
1.087100e+01 7.087524e-01 
1.087200e+01 7.091743e-01 
1.087300e+01 7.095913e-01 
1.087400e+01 7.100034e-01 
1.087500e+01 7.104105e-01 
1.087600e+01 7.108127e-01 
1.087700e+01 7.112101e-01 
1.087800e+01 7.116025e-01 
1.087900e+01 7.119901e-01 
1.088000e+01 7.123728e-01 
1.088100e+01 7.127506e-01 
1.088200e+01 7.131235e-01 
1.088300e+01 7.134916e-01 
1.088400e+01 7.138549e-01 
1.088500e+01 7.142133e-01 
1.088600e+01 7.145669e-01 
1.088700e+01 7.149156e-01 
1.088800e+01 7.152596e-01 
1.088900e+01 7.155987e-01 
1.089000e+01 7.159331e-01 
1.089100e+01 7.162626e-01 
1.089200e+01 7.165874e-01 
1.089300e+01 7.169074e-01 
1.089400e+01 7.172226e-01 
1.089500e+01 7.175331e-01 
1.089600e+01 7.178388e-01 
1.089700e+01 7.181398e-01 
1.089800e+01 7.184361e-01 
1.089900e+01 7.187276e-01 
1.090000e+01 7.190144e-01 
1.090100e+01 7.192965e-01 
1.090200e+01 7.195739e-01 
1.090300e+01 7.198467e-01 
1.090400e+01 7.201147e-01 
1.090500e+01 7.203781e-01 
1.090600e+01 7.206368e-01 
1.090700e+01 7.208908e-01 
1.090800e+01 7.211402e-01 
1.090900e+01 7.213850e-01 
1.091000e+01 7.216251e-01 
1.091100e+01 7.218606e-01 
1.091200e+01 7.220915e-01 
1.091300e+01 7.223178e-01 
1.091400e+01 7.225395e-01 
1.091500e+01 7.227566e-01 
1.091600e+01 7.229692e-01 
1.091700e+01 7.231771e-01 
1.091800e+01 7.233806e-01 
1.091900e+01 7.235794e-01 
1.092000e+01 7.237737e-01 
1.092100e+01 7.239635e-01 
1.092200e+01 7.241488e-01 
1.092300e+01 7.243295e-01 
1.092400e+01 7.245057e-01 
1.092500e+01 7.246775e-01 
1.092600e+01 7.248447e-01 
1.092700e+01 7.250075e-01 
1.092800e+01 7.251658e-01 
1.092900e+01 7.253196e-01 
1.093000e+01 7.254690e-01 
1.093100e+01 7.256140e-01 
1.093200e+01 7.257545e-01 
1.093300e+01 7.258906e-01 
1.093400e+01 7.260222e-01 
1.093500e+01 7.261495e-01 
1.093600e+01 7.262723e-01 
1.093700e+01 7.263908e-01 
1.093800e+01 7.265049e-01 
1.093900e+01 7.266146e-01 
1.094000e+01 7.267200e-01 
1.094100e+01 7.268210e-01 
1.094200e+01 7.269177e-01 
1.094300e+01 7.270101e-01 
1.094400e+01 7.270981e-01 
1.094500e+01 7.271818e-01 
1.094600e+01 7.272612e-01 
1.094700e+01 7.273363e-01 
1.094800e+01 7.274071e-01 
1.094900e+01 7.274737e-01 
1.095000e+01 7.275359e-01 
1.095100e+01 7.275940e-01 
1.095200e+01 7.276478e-01 
1.095300e+01 7.276973e-01 
1.095400e+01 7.277426e-01 
1.095500e+01 7.277837e-01 
1.095600e+01 7.278206e-01 
1.095700e+01 7.278533e-01 
1.095800e+01 7.278818e-01 
1.095900e+01 7.279061e-01 
1.096000e+01 7.279262e-01 
1.096100e+01 7.279422e-01 
1.096200e+01 7.279541e-01 
1.096300e+01 7.279618e-01 
1.096400e+01 7.279653e-01 
1.096500e+01 7.279648e-01 
1.096600e+01 7.279601e-01 
1.096700e+01 7.279513e-01 
1.096800e+01 7.279384e-01 
1.096900e+01 7.279215e-01 
1.097000e+01 7.279005e-01 
1.097100e+01 7.278754e-01 
1.097200e+01 7.278463e-01 
1.097300e+01 7.278131e-01 
1.097400e+01 7.277759e-01 
1.097500e+01 7.277346e-01 
1.097600e+01 7.276894e-01 
1.097700e+01 7.276401e-01 
1.097800e+01 7.275869e-01 
1.097900e+01 7.275296e-01 
1.098000e+01 7.274684e-01 
1.098100e+01 7.274033e-01 
1.098200e+01 7.273341e-01 
1.098300e+01 7.272611e-01 
1.098400e+01 7.271841e-01 
1.098500e+01 7.271032e-01 
1.098600e+01 7.270183e-01 
1.098700e+01 7.269296e-01 
1.098800e+01 7.268369e-01 
1.098900e+01 7.267404e-01 
1.099000e+01 7.266400e-01 
1.099100e+01 7.265358e-01 
1.099200e+01 7.264277e-01 
1.099300e+01 7.263157e-01 
1.099400e+01 7.261999e-01 
1.099500e+01 7.260803e-01 
1.099600e+01 7.259569e-01 
1.099700e+01 7.258297e-01 
1.099800e+01 7.256987e-01 
1.099900e+01 7.255639e-01 
1.100000e+01 7.254253e-01 
1.100100e+01 7.252830e-01 
1.100200e+01 7.251369e-01 
1.100300e+01 7.249871e-01 
1.100400e+01 7.248335e-01 
1.100500e+01 7.246763e-01 
1.100600e+01 7.245153e-01 
1.100700e+01 7.243506e-01 
1.100800e+01 7.241822e-01 
1.100900e+01 7.240102e-01 
1.101000e+01 7.238345e-01 
1.101100e+01 7.236551e-01 
1.101200e+01 7.234720e-01 
1.101300e+01 7.232854e-01 
1.101400e+01 7.230951e-01 
1.101500e+01 7.229012e-01 
1.101600e+01 7.227037e-01 
1.101700e+01 7.225025e-01 
1.101800e+01 7.222978e-01 
1.101900e+01 7.220896e-01 
1.102000e+01 7.218777e-01 
1.102100e+01 7.216623e-01 
1.102200e+01 7.214434e-01 
1.102300e+01 7.212209e-01 
1.102400e+01 7.209949e-01 
1.102500e+01 7.207654e-01 
1.102600e+01 7.205324e-01 
1.102700e+01 7.202959e-01 
1.102800e+01 7.200559e-01 
1.102900e+01 7.198124e-01 
1.103000e+01 7.195655e-01 
1.103100e+01 7.193151e-01 
1.103200e+01 7.190613e-01 
1.103300e+01 7.188041e-01 
1.103400e+01 7.185434e-01 
1.103500e+01 7.182794e-01 
1.103600e+01 7.180119e-01 
1.103700e+01 7.177410e-01 
1.103800e+01 7.174668e-01 
1.103900e+01 7.171892e-01 
1.104000e+01 7.169083e-01 
1.104100e+01 7.166240e-01 
1.104200e+01 7.163363e-01 
1.104300e+01 7.160454e-01 
1.104400e+01 7.157511e-01 
1.104500e+01 7.154535e-01 
1.104600e+01 7.151526e-01 
1.104700e+01 7.148485e-01 
1.104800e+01 7.145411e-01 
1.104900e+01 7.142304e-01 
1.105000e+01 7.139165e-01 
1.105100e+01 7.135993e-01 
1.105200e+01 7.132789e-01 
1.105300e+01 7.129553e-01 
1.105400e+01 7.126284e-01 
1.105500e+01 7.122984e-01 
1.105600e+01 7.119652e-01 
1.105700e+01 7.116288e-01 
1.105800e+01 7.112893e-01 
1.105900e+01 7.109466e-01 
1.106000e+01 7.106007e-01 
1.106100e+01 7.102517e-01 
1.106200e+01 7.098996e-01 
1.106300e+01 7.095444e-01 
1.106400e+01 7.091861e-01 
1.106500e+01 7.088247e-01 
1.106600e+01 7.084602e-01 
1.106700e+01 7.080926e-01 
1.106800e+01 7.077220e-01 
1.106900e+01 7.073483e-01 
1.107000e+01 7.069716e-01 
1.107100e+01 7.065919e-01 
1.107200e+01 7.062091e-01 
1.107300e+01 7.058234e-01 
1.107400e+01 7.054346e-01 
1.107500e+01 7.050429e-01 
1.107600e+01 7.046482e-01 
1.107700e+01 7.042505e-01 
1.107800e+01 7.038499e-01 
1.107900e+01 7.034463e-01 
1.108000e+01 7.030398e-01 
1.108100e+01 7.026304e-01 
1.108200e+01 7.022180e-01 
1.108300e+01 7.018028e-01 
1.108400e+01 7.013847e-01 
1.108500e+01 7.009637e-01 
1.108600e+01 7.005398e-01 
1.108700e+01 7.001131e-01 
1.108800e+01 6.996835e-01 
1.108900e+01 6.992511e-01 
1.109000e+01 6.988159e-01 
1.109100e+01 6.983778e-01 
1.109200e+01 6.979370e-01 
1.109300e+01 6.974933e-01 
1.109400e+01 6.970469e-01 
1.109500e+01 6.965977e-01 
1.109600e+01 6.961458e-01 
1.109700e+01 6.956910e-01 
1.109800e+01 6.952336e-01 
1.109900e+01 6.947734e-01 
1.110000e+01 6.943105e-01 
1.110100e+01 6.938449e-01 
1.110200e+01 6.933766e-01 
1.110300e+01 6.929056e-01 
1.110400e+01 6.924320e-01 
1.110500e+01 6.919556e-01 
1.110600e+01 6.914766e-01 
1.110700e+01 6.909950e-01 
1.110800e+01 6.905108e-01 
1.110900e+01 6.900239e-01 
1.111000e+01 6.895344e-01 
1.111100e+01 6.890423e-01 
1.111200e+01 6.885476e-01 
1.111300e+01 6.880503e-01 
1.111400e+01 6.875505e-01 
1.111500e+01 6.870481e-01 
1.111600e+01 6.865431e-01 
1.111700e+01 6.860356e-01 
1.111800e+01 6.855256e-01 
1.111900e+01 6.850131e-01 
1.112000e+01 6.844980e-01 
1.112100e+01 6.839805e-01 
1.112200e+01 6.834605e-01 
1.112300e+01 6.829380e-01 
1.112400e+01 6.824130e-01 
1.112500e+01 6.818856e-01 
1.112600e+01 6.813557e-01 
1.112700e+01 6.808234e-01 
1.112800e+01 6.802887e-01 
1.112900e+01 6.797516e-01 
1.113000e+01 6.792120e-01 
1.113100e+01 6.786701e-01 
1.113200e+01 6.781258e-01 
1.113300e+01 6.775791e-01 
1.113400e+01 6.770301e-01 
1.113500e+01 6.764787e-01 
1.113600e+01 6.759250e-01 
1.113700e+01 6.753690e-01 
1.113800e+01 6.748106e-01 
1.113900e+01 6.742499e-01 
1.114000e+01 6.736870e-01 
1.114100e+01 6.731217e-01 
1.114200e+01 6.725542e-01 
1.114300e+01 6.719844e-01 
1.114400e+01 6.714123e-01 
1.114500e+01 6.708380e-01 
1.114600e+01 6.702615e-01 
1.114700e+01 6.696828e-01 
1.114800e+01 6.691018e-01 
1.114900e+01 6.685186e-01 
1.115000e+01 6.679333e-01 
1.115100e+01 6.673457e-01 
1.115200e+01 6.667560e-01 
1.115300e+01 6.661641e-01 
1.115400e+01 6.655701e-01 
1.115500e+01 6.649739e-01 
1.115600e+01 6.643756e-01 
1.115700e+01 6.637752e-01 
1.115800e+01 6.631727e-01 
1.115900e+01 6.625681e-01 
1.116000e+01 6.619613e-01 
1.116100e+01 6.613525e-01 
1.116200e+01 6.607417e-01 
1.116300e+01 6.601287e-01 
1.116400e+01 6.595138e-01 
1.116500e+01 6.588968e-01 
1.116600e+01 6.582777e-01 
1.116700e+01 6.576567e-01 
1.116800e+01 6.570336e-01 
1.116900e+01 6.564086e-01 
1.117000e+01 6.557815e-01 
1.117100e+01 6.551525e-01 
1.117200e+01 6.545215e-01 
1.117300e+01 6.538886e-01 
1.117400e+01 6.532537e-01 
1.117500e+01 6.526168e-01 
1.117600e+01 6.519781e-01 
1.117700e+01 6.513374e-01 
1.117800e+01 6.506948e-01 
1.117900e+01 6.500504e-01 
1.118000e+01 6.494040e-01 
1.118100e+01 6.487558e-01 
1.118200e+01 6.481057e-01 
1.118300e+01 6.474538e-01 
1.118400e+01 6.468000e-01 
1.118500e+01 6.461443e-01 
1.118600e+01 6.454869e-01 
1.118700e+01 6.448276e-01 
1.118800e+01 6.441665e-01 
1.118900e+01 6.435037e-01 
1.119000e+01 6.428390e-01 
1.119100e+01 6.421726e-01 
1.119200e+01 6.415044e-01 
1.119300e+01 6.408345e-01 
1.119400e+01 6.401628e-01 
1.119500e+01 6.394893e-01 
1.119600e+01 6.388142e-01 
1.119700e+01 6.381373e-01 
1.119800e+01 6.374588e-01 
1.119900e+01 6.367785e-01 
1.120000e+01 6.360965e-01 
1.120100e+01 6.354129e-01 
1.120200e+01 6.347276e-01 
1.120300e+01 6.340407e-01 
1.120400e+01 6.333521e-01 
1.120500e+01 6.326618e-01 
1.120600e+01 6.319700e-01 
1.120700e+01 6.312765e-01 
1.120800e+01 6.305814e-01 
1.120900e+01 6.298848e-01 
1.121000e+01 6.291865e-01 
1.121100e+01 6.284866e-01 
1.121200e+01 6.277852e-01 
1.121300e+01 6.270823e-01 
1.121400e+01 6.263778e-01 
1.121500e+01 6.256717e-01 
1.121600e+01 6.249641e-01 
1.121700e+01 6.242550e-01 
1.121800e+01 6.235444e-01 
1.121900e+01 6.228323e-01 
1.122000e+01 6.221187e-01 
1.122100e+01 6.214036e-01 
1.122200e+01 6.206870e-01 
1.122300e+01 6.199690e-01 
1.122400e+01 6.192496e-01 
1.122500e+01 6.185286e-01 
1.122600e+01 6.178063e-01 
1.122700e+01 6.170825e-01 
1.122800e+01 6.163574e-01 
1.122900e+01 6.156308e-01 
1.123000e+01 6.149028e-01 
1.123100e+01 6.141734e-01 
1.123200e+01 6.134427e-01 
1.123300e+01 6.127106e-01 
1.123400e+01 6.119771e-01 
1.123500e+01 6.112423e-01 
1.123600e+01 6.105061e-01 
1.123700e+01 6.097687e-01 
1.123800e+01 6.090299e-01 
1.123900e+01 6.082897e-01 
1.124000e+01 6.075483e-01 
1.124100e+01 6.068056e-01 
1.124200e+01 6.060616e-01 
1.124300e+01 6.053164e-01 
1.124400e+01 6.045699e-01 
1.124500e+01 6.038221e-01 
1.124600e+01 6.030731e-01 
1.124700e+01 6.023228e-01 
1.124800e+01 6.015713e-01 
1.124900e+01 6.008186e-01 
1.125000e+01 6.000647e-01 
1.125100e+01 5.993096e-01 
1.125200e+01 5.985533e-01 
1.125300e+01 5.977958e-01 
1.125400e+01 5.970372e-01 
1.125500e+01 5.962774e-01 
1.125600e+01 5.955164e-01 
1.125700e+01 5.947543e-01 
1.125800e+01 5.939910e-01 
1.125900e+01 5.932266e-01 
1.126000e+01 5.924612e-01 
1.126100e+01 5.916946e-01 
1.126200e+01 5.909269e-01 
1.126300e+01 5.901581e-01 
1.126400e+01 5.893882e-01 
1.126500e+01 5.886172e-01 
1.126600e+01 5.878452e-01 
1.126700e+01 5.870722e-01 
1.126800e+01 5.862981e-01 
1.126900e+01 5.855229e-01 
1.127000e+01 5.847468e-01 
1.127100e+01 5.839696e-01 
1.127200e+01 5.831914e-01 
1.127300e+01 5.824122e-01 
1.127400e+01 5.816320e-01 
1.127500e+01 5.808508e-01 
1.127600e+01 5.800686e-01 
1.127700e+01 5.792855e-01 
1.127800e+01 5.785014e-01 
1.127900e+01 5.777164e-01 
1.128000e+01 5.769304e-01 
1.128100e+01 5.761435e-01 
1.128200e+01 5.753557e-01 
1.128300e+01 5.745669e-01 
1.128400e+01 5.737773e-01 
1.128500e+01 5.729868e-01 
1.128600e+01 5.721953e-01 
1.128700e+01 5.714030e-01 
1.128800e+01 5.706098e-01 
1.128900e+01 5.698158e-01 
1.129000e+01 5.690209e-01 
1.129100e+01 5.682251e-01 
1.129200e+01 5.674286e-01 
1.129300e+01 5.666311e-01 
1.129400e+01 5.658329e-01 
1.129500e+01 5.650339e-01 
1.129600e+01 5.642340e-01 
1.129700e+01 5.634334e-01 
1.129800e+01 5.626319e-01 
1.129900e+01 5.618297e-01 
1.130000e+01 5.610268e-01 
1.130100e+01 5.602230e-01 
1.130200e+01 5.594185e-01 
1.130300e+01 5.586133e-01 
1.130400e+01 5.578073e-01 
1.130500e+01 5.570006e-01 
1.130600e+01 5.561932e-01 
1.130700e+01 5.553850e-01 
1.130800e+01 5.545762e-01 
1.130900e+01 5.537666e-01 
1.131000e+01 5.529564e-01 
1.131100e+01 5.521455e-01 
1.131200e+01 5.513339e-01 
1.131300e+01 5.505217e-01 
1.131400e+01 5.497088e-01 
1.131500e+01 5.488952e-01 
1.131600e+01 5.480810e-01 
1.131700e+01 5.472662e-01 
1.131800e+01 5.464508e-01 
1.131900e+01 5.456347e-01 
1.132000e+01 5.448181e-01 
1.132100e+01 5.440008e-01 
1.132200e+01 5.431829e-01 
1.132300e+01 5.423645e-01 
1.132400e+01 5.415455e-01 
1.132500e+01 5.407259e-01 
1.132600e+01 5.399058e-01 
1.132700e+01 5.390851e-01 
1.132800e+01 5.382638e-01 
1.132900e+01 5.374420e-01 
1.133000e+01 5.366197e-01 
1.133100e+01 5.357969e-01 
1.133200e+01 5.349736e-01 
1.133300e+01 5.341497e-01 
1.133400e+01 5.333254e-01 
1.133500e+01 5.325005e-01 
1.133600e+01 5.316752e-01 
1.133700e+01 5.308494e-01 
1.133800e+01 5.300232e-01 
1.133900e+01 5.291965e-01 
1.134000e+01 5.283693e-01 
1.134100e+01 5.275417e-01 
1.134200e+01 5.267136e-01 
1.134300e+01 5.258851e-01 
1.134400e+01 5.250562e-01 
1.134500e+01 5.242269e-01 
1.134600e+01 5.233972e-01 
1.134700e+01 5.225671e-01 
1.134800e+01 5.217365e-01 
1.134900e+01 5.209056e-01 
1.135000e+01 5.200743e-01 
1.135100e+01 5.192427e-01 
1.135200e+01 5.184107e-01 
1.135300e+01 5.175783e-01 
1.135400e+01 5.167456e-01 
1.135500e+01 5.159125e-01 
1.135600e+01 5.150791e-01 
1.135700e+01 5.142454e-01 
1.135800e+01 5.134114e-01 
1.135900e+01 5.125770e-01 
1.136000e+01 5.117424e-01 
1.136100e+01 5.109074e-01 
1.136200e+01 5.100722e-01 
1.136300e+01 5.092367e-01 
1.136400e+01 5.084009e-01 
1.136500e+01 5.075648e-01 
1.136600e+01 5.067284e-01 
1.136700e+01 5.058919e-01 
1.136800e+01 5.050550e-01 
1.136900e+01 5.042179e-01 
1.137000e+01 5.033806e-01 
1.137100e+01 5.025431e-01 
1.137200e+01 5.017053e-01 
1.137300e+01 5.008674e-01 
1.137400e+01 5.000292e-01 
1.137500e+01 4.991908e-01 
1.137600e+01 4.983522e-01 
1.137700e+01 4.975135e-01 
1.137800e+01 4.966745e-01 
1.137900e+01 4.958354e-01 
1.138000e+01 4.949962e-01 
1.138100e+01 4.941567e-01 
1.138200e+01 4.933171e-01 
1.138300e+01 4.924774e-01 
1.138400e+01 4.916375e-01 
1.138500e+01 4.907975e-01 
1.138600e+01 4.899574e-01 
1.138700e+01 4.891172e-01 
1.138800e+01 4.882768e-01 
1.138900e+01 4.874364e-01 
1.139000e+01 4.865958e-01 
1.139100e+01 4.857552e-01 
1.139200e+01 4.849144e-01 
1.139300e+01 4.840736e-01 
1.139400e+01 4.832327e-01 
1.139500e+01 4.823918e-01 
1.139600e+01 4.815508e-01 
1.139700e+01 4.807097e-01 
1.139800e+01 4.798686e-01 
1.139900e+01 4.790274e-01 
1.140000e+01 4.781862e-01 
1.140100e+01 4.773450e-01 
1.140200e+01 4.765038e-01 
1.140300e+01 4.756625e-01 
1.140400e+01 4.748213e-01 
1.140500e+01 4.739800e-01 
1.140600e+01 4.731388e-01 
1.140700e+01 4.722975e-01 
1.140800e+01 4.714563e-01 
1.140900e+01 4.706151e-01 
1.141000e+01 4.697739e-01 
1.141100e+01 4.689327e-01 
1.141200e+01 4.680916e-01 
1.141300e+01 4.672506e-01 
1.141400e+01 4.664096e-01 
1.141500e+01 4.655686e-01 
1.141600e+01 4.647277e-01 
1.141700e+01 4.638869e-01 
1.141800e+01 4.630462e-01 
1.141900e+01 4.622056e-01 
1.142000e+01 4.613650e-01 
1.142100e+01 4.605245e-01 
1.142200e+01 4.596842e-01 
1.142300e+01 4.588439e-01 
1.142400e+01 4.580038e-01 
1.142500e+01 4.571637e-01 
1.142600e+01 4.563238e-01 
1.142700e+01 4.554841e-01 
1.142800e+01 4.546444e-01 
1.142900e+01 4.538050e-01 
1.143000e+01 4.529656e-01 
1.143100e+01 4.521264e-01 
1.143200e+01 4.512874e-01 
1.143300e+01 4.504485e-01 
1.143400e+01 4.496098e-01 
1.143500e+01 4.487713e-01 
1.143600e+01 4.479330e-01 
1.143700e+01 4.470948e-01 
1.143800e+01 4.462569e-01 
1.143900e+01 4.454191e-01 
1.144000e+01 4.445816e-01 
1.144100e+01 4.437442e-01 
1.144200e+01 4.429071e-01 
1.144300e+01 4.420702e-01 
1.144400e+01 4.412335e-01 
1.144500e+01 4.403971e-01 
1.144600e+01 4.395608e-01 
1.144700e+01 4.387249e-01 
1.144800e+01 4.378892e-01 
1.144900e+01 4.370537e-01 
1.145000e+01 4.362185e-01 
1.145100e+01 4.353835e-01 
1.145200e+01 4.345489e-01 
1.145300e+01 4.337145e-01 
1.145400e+01 4.328803e-01 
1.145500e+01 4.320465e-01 
1.145600e+01 4.312130e-01 
1.145700e+01 4.303797e-01 
1.145800e+01 4.295468e-01 
1.145900e+01 4.287141e-01 
1.146000e+01 4.278818e-01 
1.146100e+01 4.270498e-01 
1.146200e+01 4.262181e-01 
1.146300e+01 4.253867e-01 
1.146400e+01 4.245557e-01 
1.146500e+01 4.237250e-01 
1.146600e+01 4.228946e-01 
1.146700e+01 4.220646e-01 
1.146800e+01 4.212350e-01 
1.146900e+01 4.204057e-01 
1.147000e+01 4.195767e-01 
1.147100e+01 4.187481e-01 
1.147200e+01 4.179199e-01 
1.147300e+01 4.170921e-01 
1.147400e+01 4.162647e-01 
1.147500e+01 4.154376e-01 
1.147600e+01 4.146110e-01 
1.147700e+01 4.137847e-01 
1.147800e+01 4.129588e-01 
1.147900e+01 4.121333e-01 
1.148000e+01 4.113083e-01 
1.148100e+01 4.104836e-01 
1.148200e+01 4.096594e-01 
1.148300e+01 4.088356e-01 
1.148400e+01 4.080123e-01 
1.148500e+01 4.071893e-01 
1.148600e+01 4.063668e-01 
1.148700e+01 4.055448e-01 
1.148800e+01 4.047232e-01 
1.148900e+01 4.039020e-01 
1.149000e+01 4.030813e-01 
1.149100e+01 4.022611e-01 
1.149200e+01 4.014413e-01 
1.149300e+01 4.006220e-01 
1.149400e+01 3.998032e-01 
1.149500e+01 3.989848e-01 
1.149600e+01 3.981670e-01 
1.149700e+01 3.973496e-01 
1.149800e+01 3.965327e-01 
1.149900e+01 3.957163e-01 
1.150000e+01 3.949004e-01 
1.150100e+01 3.940850e-01 
1.150200e+01 3.932702e-01 
1.150300e+01 3.924558e-01 
1.150400e+01 3.916420e-01 
1.150500e+01 3.908287e-01 
1.150600e+01 3.900159e-01 
1.150700e+01 3.892036e-01 
1.150800e+01 3.883919e-01 
1.150900e+01 3.875807e-01 
1.151000e+01 3.867701e-01 
1.151100e+01 3.859600e-01 
1.151200e+01 3.851504e-01 
1.151300e+01 3.843414e-01 
1.151400e+01 3.835330e-01 
1.151500e+01 3.827252e-01 
1.151600e+01 3.819179e-01 
1.151700e+01 3.811111e-01 
1.151800e+01 3.803050e-01 
1.151900e+01 3.794994e-01 
1.152000e+01 3.786944e-01 
1.152100e+01 3.778900e-01 
1.152200e+01 3.770862e-01 
1.152300e+01 3.762830e-01 
1.152400e+01 3.754804e-01 
1.152500e+01 3.746784e-01 
1.152600e+01 3.738770e-01 
1.152700e+01 3.730763e-01 
1.152800e+01 3.722761e-01 
1.152900e+01 3.714765e-01 
1.153000e+01 3.706776e-01 
1.153100e+01 3.698793e-01 
1.153200e+01 3.690816e-01 
1.153300e+01 3.682846e-01 
1.153400e+01 3.674882e-01 
1.153500e+01 3.666925e-01 
1.153600e+01 3.658974e-01 
1.153700e+01 3.651029e-01 
1.153800e+01 3.643091e-01 
1.153900e+01 3.635159e-01 
1.154000e+01 3.627234e-01 
1.154100e+01 3.619316e-01 
1.154200e+01 3.611404e-01 
1.154300e+01 3.603500e-01 
1.154400e+01 3.595601e-01 
1.154500e+01 3.587710e-01 
1.154600e+01 3.579825e-01 
1.154700e+01 3.571948e-01 
1.154800e+01 3.564077e-01 
1.154900e+01 3.556213e-01 
1.155000e+01 3.548356e-01 
1.155100e+01 3.540506e-01 
1.155200e+01 3.532663e-01 
1.155300e+01 3.524827e-01 
1.155400e+01 3.516998e-01 
1.155500e+01 3.509176e-01 
1.155600e+01 3.501361e-01 
1.155700e+01 3.493554e-01 
1.155800e+01 3.485754e-01 
1.155900e+01 3.477961e-01 
1.156000e+01 3.470175e-01 
1.156100e+01 3.462397e-01 
1.156200e+01 3.454626e-01 
1.156300e+01 3.446862e-01 
1.156400e+01 3.439106e-01 
1.156500e+01 3.431357e-01 
1.156600e+01 3.423615e-01 
1.156700e+01 3.415882e-01 
1.156800e+01 3.408155e-01 
1.156900e+01 3.400437e-01 
1.157000e+01 3.392725e-01 
1.157100e+01 3.385022e-01 
1.157200e+01 3.377326e-01 
1.157300e+01 3.369638e-01 
1.157400e+01 3.361957e-01 
1.157500e+01 3.354284e-01 
1.157600e+01 3.346620e-01 
1.157700e+01 3.338962e-01 
1.157800e+01 3.331313e-01 
1.157900e+01 3.323672e-01 
1.158000e+01 3.316038e-01 
1.158100e+01 3.308412e-01 
1.158200e+01 3.300795e-01 
1.158300e+01 3.293185e-01 
1.158400e+01 3.285583e-01 
1.158500e+01 3.277989e-01 
1.158600e+01 3.270404e-01 
1.158700e+01 3.262826e-01 
1.158800e+01 3.255257e-01 
1.158900e+01 3.247696e-01 
1.159000e+01 3.240142e-01 
1.159100e+01 3.232597e-01 
1.159200e+01 3.225061e-01 
1.159300e+01 3.217532e-01 
1.159400e+01 3.210012e-01 
1.159500e+01 3.202500e-01 
1.159600e+01 3.194997e-01 
1.159700e+01 3.187502e-01 
1.159800e+01 3.180015e-01 
1.159900e+01 3.172536e-01 
1.160000e+01 3.165066e-01 
1.160100e+01 3.157605e-01 
1.160200e+01 3.150152e-01 
1.160300e+01 3.142707e-01 
1.160400e+01 3.135271e-01 
1.160500e+01 3.127844e-01 
1.160600e+01 3.120425e-01 
1.160700e+01 3.113015e-01 
1.160800e+01 3.105613e-01 
1.160900e+01 3.098221e-01 
1.161000e+01 3.090836e-01 
1.161100e+01 3.083461e-01 
1.161200e+01 3.076094e-01 
1.161300e+01 3.068736e-01 
1.161400e+01 3.061387e-01 
1.161500e+01 3.054046e-01 
1.161600e+01 3.046714e-01 
1.161700e+01 3.039392e-01 
1.161800e+01 3.032078e-01 
1.161900e+01 3.024773e-01 
1.162000e+01 3.017476e-01 
1.162100e+01 3.010189e-01 
1.162200e+01 3.002911e-01 
1.162300e+01 2.995642e-01 
1.162400e+01 2.988381e-01 
1.162500e+01 2.981130e-01 
1.162600e+01 2.973888e-01 
1.162700e+01 2.966655e-01 
1.162800e+01 2.959431e-01 
1.162900e+01 2.952216e-01 
1.163000e+01 2.945010e-01 
1.163100e+01 2.937813e-01 
1.163200e+01 2.930626e-01 
1.163300e+01 2.923447e-01 
1.163400e+01 2.916278e-01 
1.163500e+01 2.909118e-01 
1.163600e+01 2.901968e-01 
1.163700e+01 2.894826e-01 
1.163800e+01 2.887694e-01 
1.163900e+01 2.880571e-01 
1.164000e+01 2.873458e-01 
1.164100e+01 2.866354e-01 
1.164200e+01 2.859259e-01 
1.164300e+01 2.852174e-01 
1.164400e+01 2.845098e-01 
1.164500e+01 2.838031e-01 
1.164600e+01 2.830974e-01 
1.164700e+01 2.823926e-01 
1.164800e+01 2.816888e-01 
1.164900e+01 2.809860e-01 
1.165000e+01 2.802840e-01 
1.165100e+01 2.795831e-01 
1.165200e+01 2.788831e-01 
1.165300e+01 2.781840e-01 
1.165400e+01 2.774859e-01 
1.165500e+01 2.767888e-01 
1.165600e+01 2.760926e-01 
1.165700e+01 2.753974e-01 
1.165800e+01 2.747032e-01 
1.165900e+01 2.740099e-01 
1.166000e+01 2.733176e-01 
1.166100e+01 2.726263e-01 
1.166200e+01 2.719359e-01 
1.166300e+01 2.712465e-01 
1.166400e+01 2.705581e-01 
1.166500e+01 2.698706e-01 
1.166600e+01 2.691842e-01 
1.166700e+01 2.684987e-01 
1.166800e+01 2.678142e-01 
1.166900e+01 2.671307e-01 
1.167000e+01 2.664481e-01 
1.167100e+01 2.657666e-01 
1.167200e+01 2.650860e-01 
1.167300e+01 2.644064e-01 
1.167400e+01 2.637278e-01 
1.167500e+01 2.630503e-01 
1.167600e+01 2.623737e-01 
1.167700e+01 2.616980e-01 
1.167800e+01 2.610234e-01 
1.167900e+01 2.603498e-01 
1.168000e+01 2.596772e-01 
1.168100e+01 2.590056e-01 
1.168200e+01 2.583350e-01 
1.168300e+01 2.576654e-01 
1.168400e+01 2.569968e-01 
1.168500e+01 2.563291e-01 
1.168600e+01 2.556625e-01 
1.168700e+01 2.549970e-01 
1.168800e+01 2.543324e-01 
1.168900e+01 2.536688e-01 
1.169000e+01 2.530062e-01 
1.169100e+01 2.523447e-01 
1.169200e+01 2.516842e-01 
1.169300e+01 2.510246e-01 
1.169400e+01 2.503661e-01 
1.169500e+01 2.497087e-01 
1.169600e+01 2.490522e-01 
1.169700e+01 2.483968e-01 
1.169800e+01 2.477423e-01 
1.169900e+01 2.470889e-01 
1.170000e+01 2.464365e-01 
1.170100e+01 2.457852e-01 
1.170200e+01 2.451349e-01 
1.170300e+01 2.444856e-01 
1.170400e+01 2.438373e-01 
1.170500e+01 2.431900e-01 
1.170600e+01 2.425438e-01 
1.170700e+01 2.418986e-01 
1.170800e+01 2.412545e-01 
1.170900e+01 2.406114e-01 
1.171000e+01 2.399693e-01 
1.171100e+01 2.393282e-01 
1.171200e+01 2.386882e-01 
1.171300e+01 2.380492e-01 
1.171400e+01 2.374113e-01 
1.171500e+01 2.367744e-01 
1.171600e+01 2.361385e-01 
1.171700e+01 2.355037e-01 
1.171800e+01 2.348699e-01 
1.171900e+01 2.342371e-01 
1.172000e+01 2.336054e-01 
1.172100e+01 2.329748e-01 
1.172200e+01 2.323452e-01 
1.172300e+01 2.317166e-01 
1.172400e+01 2.310891e-01 
1.172500e+01 2.304626e-01 
1.172600e+01 2.298372e-01 
1.172700e+01 2.292128e-01 
1.172800e+01 2.285895e-01 
1.172900e+01 2.279672e-01 
1.173000e+01 2.273460e-01 
1.173100e+01 2.267258e-01 
1.173200e+01 2.261067e-01 
1.173300e+01 2.254886e-01 
1.173400e+01 2.248716e-01 
1.173500e+01 2.242557e-01 
1.173600e+01 2.236408e-01 
1.173700e+01 2.230269e-01 
1.173800e+01 2.224141e-01 
1.173900e+01 2.218024e-01 
1.174000e+01 2.211917e-01 
1.174100e+01 2.205821e-01 
1.174200e+01 2.199736e-01 
1.174300e+01 2.193661e-01 
1.174400e+01 2.187596e-01 
1.174500e+01 2.181543e-01 
1.174600e+01 2.175500e-01 
1.174700e+01 2.169467e-01 
1.174800e+01 2.163445e-01 
1.174900e+01 2.157434e-01 
1.175000e+01 2.151434e-01 
1.175100e+01 2.145444e-01 
1.175200e+01 2.139464e-01 
1.175300e+01 2.133496e-01 
1.175400e+01 2.127538e-01 
1.175500e+01 2.121591e-01 
1.175600e+01 2.115654e-01 
1.175700e+01 2.109728e-01 
1.175800e+01 2.103813e-01 
1.175900e+01 2.097908e-01 
1.176000e+01 2.092015e-01 
1.176100e+01 2.086131e-01 
1.176200e+01 2.080259e-01 
1.176300e+01 2.074397e-01 
1.176400e+01 2.068546e-01 
1.176500e+01 2.062706e-01 
1.176600e+01 2.056876e-01 
1.176700e+01 2.051057e-01 
1.176800e+01 2.045249e-01 
1.176900e+01 2.039452e-01 
1.177000e+01 2.033665e-01 
1.177100e+01 2.027889e-01 
1.177200e+01 2.022124e-01 
1.177300e+01 2.016369e-01 
1.177400e+01 2.010625e-01 
1.177500e+01 2.004892e-01 
1.177600e+01 1.999170e-01 
1.177700e+01 1.993459e-01 
1.177800e+01 1.987758e-01 
1.177900e+01 1.982068e-01 
1.178000e+01 1.976389e-01 
1.178100e+01 1.970720e-01 
1.178200e+01 1.965062e-01 
1.178300e+01 1.959415e-01 
1.178400e+01 1.953779e-01 
1.178500e+01 1.948154e-01 
1.178600e+01 1.942539e-01 
1.178700e+01 1.936935e-01 
1.178800e+01 1.931342e-01 
1.178900e+01 1.925760e-01 
1.179000e+01 1.920189e-01 
1.179100e+01 1.914628e-01 
1.179200e+01 1.909078e-01 
1.179300e+01 1.903539e-01 
1.179400e+01 1.898010e-01 
1.179500e+01 1.892493e-01 
1.179600e+01 1.886986e-01 
1.179700e+01 1.881490e-01 
1.179800e+01 1.876005e-01 
1.179900e+01 1.870530e-01 
1.180000e+01 1.865067e-01 
1.180100e+01 1.859614e-01 
1.180200e+01 1.854172e-01 
1.180300e+01 1.848740e-01 
1.180400e+01 1.843320e-01 
1.180500e+01 1.837910e-01 
1.180600e+01 1.832511e-01 
1.180700e+01 1.827123e-01 
1.180800e+01 1.821746e-01 
1.180900e+01 1.816379e-01 
1.181000e+01 1.811024e-01 
1.181100e+01 1.805679e-01 
1.181200e+01 1.800345e-01 
1.181300e+01 1.795021e-01 
1.181400e+01 1.789709e-01 
1.181500e+01 1.784407e-01 
1.181600e+01 1.779116e-01 
1.181700e+01 1.773836e-01 
1.181800e+01 1.768567e-01 
1.181900e+01 1.763308e-01 
1.182000e+01 1.758060e-01 
1.182100e+01 1.752823e-01 
1.182200e+01 1.747597e-01 
1.182300e+01 1.742382e-01 
1.182400e+01 1.737177e-01 
1.182500e+01 1.731983e-01 
1.182600e+01 1.726800e-01 
1.182700e+01 1.721628e-01 
1.182800e+01 1.716466e-01 
1.182900e+01 1.711315e-01 
1.183000e+01 1.706175e-01 
1.183100e+01 1.701046e-01 
1.183200e+01 1.695928e-01 
1.183300e+01 1.690820e-01 
1.183400e+01 1.685723e-01 
1.183500e+01 1.680637e-01 
1.183600e+01 1.675562e-01 
1.183700e+01 1.670497e-01 
1.183800e+01 1.665443e-01 
1.183900e+01 1.660400e-01 
1.184000e+01 1.655368e-01 
1.184100e+01 1.650346e-01 
1.184200e+01 1.645335e-01 
1.184300e+01 1.640335e-01 
1.184400e+01 1.635346e-01 
1.184500e+01 1.630367e-01 
1.184600e+01 1.625399e-01 
1.184700e+01 1.620442e-01 
1.184800e+01 1.615496e-01 
1.184900e+01 1.610560e-01 
1.185000e+01 1.605635e-01 
1.185100e+01 1.600721e-01 
1.185200e+01 1.595817e-01 
1.185300e+01 1.590925e-01 
1.185400e+01 1.586043e-01 
1.185500e+01 1.581171e-01 
1.185600e+01 1.576310e-01 
1.185700e+01 1.571460e-01 
1.185800e+01 1.566621e-01 
1.185900e+01 1.561793e-01 
1.186000e+01 1.556975e-01 
1.186100e+01 1.552167e-01 
1.186200e+01 1.547371e-01 
1.186300e+01 1.542585e-01 
1.186400e+01 1.537810e-01 
1.186500e+01 1.533045e-01 
1.186600e+01 1.528291e-01 
1.186700e+01 1.523548e-01 
1.186800e+01 1.518816e-01 
1.186900e+01 1.514094e-01 
1.187000e+01 1.509382e-01 
1.187100e+01 1.504682e-01 
1.187200e+01 1.499992e-01 
1.187300e+01 1.495312e-01 
1.187400e+01 1.490644e-01 
1.187500e+01 1.485986e-01 
1.187600e+01 1.481338e-01 
1.187700e+01 1.476701e-01 
1.187800e+01 1.472075e-01 
1.187900e+01 1.467459e-01 
1.188000e+01 1.462854e-01 
1.188100e+01 1.458260e-01 
1.188200e+01 1.453676e-01 
1.188300e+01 1.449102e-01 
1.188400e+01 1.444540e-01 
1.188500e+01 1.439988e-01 
1.188600e+01 1.435446e-01 
1.188700e+01 1.430915e-01 
1.188800e+01 1.426394e-01 
1.188900e+01 1.421884e-01 
1.189000e+01 1.417385e-01 
1.189100e+01 1.412896e-01 
1.189200e+01 1.408418e-01 
1.189300e+01 1.403950e-01 
1.189400e+01 1.399492e-01 
1.189500e+01 1.395046e-01 
1.189600e+01 1.390609e-01 
1.189700e+01 1.386183e-01 
1.189800e+01 1.381768e-01 
1.189900e+01 1.377363e-01 
1.190000e+01 1.372969e-01 
1.190100e+01 1.368585e-01 
1.190200e+01 1.364211e-01 
1.190300e+01 1.359848e-01 
1.190400e+01 1.355496e-01 
1.190500e+01 1.351154e-01 
1.190600e+01 1.346822e-01 
1.190700e+01 1.342501e-01 
1.190800e+01 1.338190e-01 
1.190900e+01 1.333890e-01 
1.191000e+01 1.329600e-01 
1.191100e+01 1.325320e-01 
1.191200e+01 1.321051e-01 
1.191300e+01 1.316792e-01 
1.191400e+01 1.312544e-01 
1.191500e+01 1.308306e-01 
1.191600e+01 1.304078e-01 
1.191700e+01 1.299860e-01 
1.191800e+01 1.295653e-01 
1.191900e+01 1.291457e-01 
1.192000e+01 1.287271e-01 
1.192100e+01 1.283095e-01 
1.192200e+01 1.278929e-01 
1.192300e+01 1.274773e-01 
1.192400e+01 1.270628e-01 
1.192500e+01 1.266494e-01 
1.192600e+01 1.262369e-01 
1.192700e+01 1.258255e-01 
1.192800e+01 1.254151e-01 
1.192900e+01 1.250057e-01 
1.193000e+01 1.245974e-01 
1.193100e+01 1.241901e-01 
1.193200e+01 1.237838e-01 
1.193300e+01 1.233785e-01 
1.193400e+01 1.229742e-01 
1.193500e+01 1.225710e-01 
1.193600e+01 1.221688e-01 
1.193700e+01 1.217676e-01 
1.193800e+01 1.213675e-01 
1.193900e+01 1.209683e-01 
1.194000e+01 1.205702e-01 
1.194100e+01 1.201730e-01 
1.194200e+01 1.197769e-01 
1.194300e+01 1.193818e-01 
1.194400e+01 1.189878e-01 
1.194500e+01 1.185947e-01 
1.194600e+01 1.182026e-01 
1.194700e+01 1.178116e-01 
1.194800e+01 1.174216e-01 
1.194900e+01 1.170325e-01 
1.195000e+01 1.166445e-01 
1.195100e+01 1.162575e-01 
1.195200e+01 1.158715e-01 
1.195300e+01 1.154865e-01 
1.195400e+01 1.151025e-01 
1.195500e+01 1.147195e-01 
1.195600e+01 1.143375e-01 
1.195700e+01 1.139565e-01 
1.195800e+01 1.135765e-01 
1.195900e+01 1.131975e-01 
1.196000e+01 1.128195e-01 
1.196100e+01 1.124425e-01 
1.196200e+01 1.120665e-01 
1.196300e+01 1.116915e-01 
1.196400e+01 1.113175e-01 
1.196500e+01 1.109445e-01 
1.196600e+01 1.105725e-01 
1.196700e+01 1.102014e-01 
1.196800e+01 1.098314e-01 
1.196900e+01 1.094623e-01 
1.197000e+01 1.090942e-01 
1.197100e+01 1.087272e-01 
1.197200e+01 1.083611e-01 
1.197300e+01 1.079959e-01 
1.197400e+01 1.076318e-01 
1.197500e+01 1.072687e-01 
1.197600e+01 1.069065e-01 
1.197700e+01 1.065453e-01 
1.197800e+01 1.061851e-01 
1.197900e+01 1.058259e-01 
1.198000e+01 1.054676e-01 
1.198100e+01 1.051103e-01 
1.198200e+01 1.047540e-01 
1.198300e+01 1.043987e-01 
1.198400e+01 1.040444e-01 
1.198500e+01 1.036910e-01 
1.198600e+01 1.033386e-01 
1.198700e+01 1.029871e-01 
1.198800e+01 1.026366e-01 
1.198900e+01 1.022871e-01 
1.199000e+01 1.019386e-01 
1.199100e+01 1.015910e-01 
1.199200e+01 1.012444e-01 
1.199300e+01 1.008987e-01 
1.199400e+01 1.005540e-01 
1.199500e+01 1.002103e-01 
1.199600e+01 9.986754e-02 
1.199700e+01 9.952573e-02 
1.199800e+01 9.918487e-02 
1.199900e+01 9.884497e-02 
1.200000e+01 9.850602e-02 
1.200100e+01 9.816802e-02 
1.200200e+01 9.783098e-02 
1.200300e+01 9.749489e-02 
1.200400e+01 9.715974e-02 
1.200500e+01 9.682555e-02 
1.200600e+01 9.649230e-02 
1.200700e+01 9.616000e-02 
1.200800e+01 9.582864e-02 
1.200900e+01 9.549822e-02 
1.201000e+01 9.516875e-02 
1.201100e+01 9.484022e-02 
1.201200e+01 9.451263e-02 
1.201300e+01 9.418597e-02 
1.201400e+01 9.386025e-02 
1.201500e+01 9.353547e-02 
1.201600e+01 9.321162e-02 
1.201700e+01 9.288871e-02 
1.201800e+01 9.256673e-02 
1.201900e+01 9.224568e-02 
1.202000e+01 9.192555e-02 
1.202100e+01 9.160636e-02 
1.202200e+01 9.128809e-02 
1.202300e+01 9.097075e-02 
1.202400e+01 9.065433e-02 
1.202500e+01 9.033884e-02 
1.202600e+01 9.002426e-02 
1.202700e+01 8.971061e-02 
1.202800e+01 8.939787e-02 
1.202900e+01 8.908606e-02 
1.203000e+01 8.877515e-02 
1.203100e+01 8.846517e-02 
1.203200e+01 8.815609e-02 
1.203300e+01 8.784793e-02 
1.203400e+01 8.754068e-02 
1.203500e+01 8.723434e-02 
1.203600e+01 8.692891e-02 
1.203700e+01 8.662438e-02 
1.203800e+01 8.632076e-02 
1.203900e+01 8.601804e-02 
1.204000e+01 8.571623e-02 
1.204100e+01 8.541532e-02 
1.204200e+01 8.511530e-02 
1.204300e+01 8.481619e-02 
1.204400e+01 8.451797e-02 
1.204500e+01 8.422064e-02 
1.204600e+01 8.392421e-02 
1.204700e+01 8.362868e-02 
1.204800e+01 8.333403e-02 
1.204900e+01 8.304028e-02 
1.205000e+01 8.274741e-02 
1.205100e+01 8.245543e-02 
1.205200e+01 8.216433e-02 
1.205300e+01 8.187412e-02 
1.205400e+01 8.158479e-02 
1.205500e+01 8.129635e-02 
1.205600e+01 8.100878e-02 
1.205700e+01 8.072209e-02 
1.205800e+01 8.043628e-02 
1.205900e+01 8.015134e-02 
1.206000e+01 7.986727e-02 
1.206100e+01 7.958408e-02 
1.206200e+01 7.930176e-02 
1.206300e+01 7.902031e-02 
1.206400e+01 7.873972e-02 
1.206500e+01 7.846000e-02 
1.206600e+01 7.818115e-02 
1.206700e+01 7.790316e-02 
1.206800e+01 7.762603e-02 
1.206900e+01 7.734976e-02 
1.207000e+01 7.707435e-02 
1.207100e+01 7.679980e-02 
1.207200e+01 7.652610e-02 
1.207300e+01 7.625325e-02 
1.207400e+01 7.598126e-02 
1.207500e+01 7.571012e-02 
1.207600e+01 7.543983e-02 
1.207700e+01 7.517038e-02 
1.207800e+01 7.490179e-02 
1.207900e+01 7.463403e-02 
1.208000e+01 7.436712e-02 
1.208100e+01 7.410105e-02 
1.208200e+01 7.383582e-02 
1.208300e+01 7.357143e-02 
1.208400e+01 7.330787e-02 
1.208500e+01 7.304515e-02 
1.208600e+01 7.278327e-02 
1.208700e+01 7.252221e-02 
1.208800e+01 7.226198e-02 
1.208900e+01 7.200259e-02 
1.209000e+01 7.174402e-02 
1.209100e+01 7.148627e-02 
1.209200e+01 7.122935e-02 
1.209300e+01 7.097325e-02 
1.209400e+01 7.071797e-02 
1.209500e+01 7.046351e-02 
1.209600e+01 7.020986e-02 
1.209700e+01 6.995703e-02 
1.209800e+01 6.970502e-02 
1.209900e+01 6.945381e-02 
1.210000e+01 6.920342e-02 
1.210100e+01 6.895383e-02 
1.210200e+01 6.870505e-02 
1.210300e+01 6.845708e-02 
1.210400e+01 6.820991e-02 
1.210500e+01 6.796354e-02 
1.210600e+01 6.771797e-02 
1.210700e+01 6.747320e-02 
1.210800e+01 6.722922e-02 
1.210900e+01 6.698604e-02 
1.211000e+01 6.674365e-02 
1.211100e+01 6.650205e-02 
1.211200e+01 6.626125e-02 
1.211300e+01 6.602123e-02 
1.211400e+01 6.578199e-02 
1.211500e+01 6.554354e-02 
1.211600e+01 6.530588e-02 
1.211700e+01 6.506899e-02 
1.211800e+01 6.483288e-02 
1.211900e+01 6.459755e-02 
1.212000e+01 6.436300e-02 
1.212100e+01 6.412921e-02 
1.212200e+01 6.389620e-02 
1.212300e+01 6.366396e-02 
1.212400e+01 6.343249e-02 
1.212500e+01 6.320178e-02 
1.212600e+01 6.297184e-02 
1.212700e+01 6.274266e-02 
1.212800e+01 6.251424e-02 
1.212900e+01 6.228658e-02 
1.213000e+01 6.205968e-02 
1.213100e+01 6.183353e-02 
1.213200e+01 6.160813e-02 
1.213300e+01 6.138349e-02 
1.213400e+01 6.115959e-02 
1.213500e+01 6.093645e-02 
1.213600e+01 6.071405e-02 
1.213700e+01 6.049239e-02 
1.213800e+01 6.027147e-02 
1.213900e+01 6.005130e-02 
1.214000e+01 5.983186e-02 
1.214100e+01 5.961316e-02 
1.214200e+01 5.939519e-02 
1.214300e+01 5.917796e-02 
1.214400e+01 5.896146e-02 
1.214500e+01 5.874568e-02 
1.214600e+01 5.853063e-02 
1.214700e+01 5.831631e-02 
1.214800e+01 5.810271e-02 
1.214900e+01 5.788983e-02 
1.215000e+01 5.767767e-02 
1.215100e+01 5.746622e-02 
1.215200e+01 5.725549e-02 
1.215300e+01 5.704548e-02 
1.215400e+01 5.683617e-02 
1.215500e+01 5.662757e-02 
1.215600e+01 5.641968e-02 
1.215700e+01 5.621250e-02 
1.215800e+01 5.600602e-02 
1.215900e+01 5.580024e-02 
1.216000e+01 5.559516e-02 
1.216100e+01 5.539077e-02 
1.216200e+01 5.518708e-02 
1.216300e+01 5.498408e-02 
1.216400e+01 5.478178e-02 
1.216500e+01 5.458016e-02 
1.216600e+01 5.437923e-02 
1.216700e+01 5.417898e-02 
1.216800e+01 5.397942e-02 
1.216900e+01 5.378054e-02 
1.217000e+01 5.358233e-02 
1.217100e+01 5.338480e-02 
1.217200e+01 5.318795e-02 
1.217300e+01 5.299177e-02 
1.217400e+01 5.279626e-02 
1.217500e+01 5.260141e-02 
1.217600e+01 5.240723e-02 
1.217700e+01 5.221372e-02 
1.217800e+01 5.202087e-02 
1.217900e+01 5.182867e-02 
1.218000e+01 5.163714e-02 
1.218100e+01 5.144626e-02 
1.218200e+01 5.125603e-02 
1.218300e+01 5.106646e-02 
1.218400e+01 5.087753e-02 
1.218500e+01 5.068925e-02 
1.218600e+01 5.050161e-02 
1.218700e+01 5.031462e-02 
1.218800e+01 5.012827e-02 
1.218900e+01 4.994255e-02 
1.219000e+01 4.975747e-02 
1.219100e+01 4.957303e-02 
1.219200e+01 4.938921e-02 
1.219300e+01 4.920602e-02 
1.219400e+01 4.902347e-02 
1.219500e+01 4.884153e-02 
1.219600e+01 4.866022e-02 
1.219700e+01 4.847953e-02 
1.219800e+01 4.829946e-02 
1.219900e+01 4.812000e-02 
1.220000e+01 4.794115e-02 
1.220100e+01 4.776292e-02 
1.220200e+01 4.758530e-02 
1.220300e+01 4.740828e-02 
1.220400e+01 4.723187e-02 
1.220500e+01 4.705606e-02 
1.220600e+01 4.688085e-02 
1.220700e+01 4.670623e-02 
1.220800e+01 4.653222e-02 
1.220900e+01 4.635879e-02 
1.221000e+01 4.618596e-02 
1.221100e+01 4.601371e-02 
1.221200e+01 4.584205e-02 
1.221300e+01 4.567097e-02 
1.221400e+01 4.550048e-02 
1.221500e+01 4.533056e-02 
1.221600e+01 4.516122e-02 
1.221700e+01 4.499246e-02 
1.221800e+01 4.482427e-02 
1.221900e+01 4.465664e-02 
1.222000e+01 4.448959e-02 
1.222100e+01 4.432309e-02 
1.222200e+01 4.415716e-02 
1.222300e+01 4.399179e-02 
1.222400e+01 4.382698e-02 
1.222500e+01 4.366273e-02 
1.222600e+01 4.349902e-02 
1.222700e+01 4.333587e-02 
1.222800e+01 4.317326e-02 
1.222900e+01 4.301120e-02 
1.223000e+01 4.284968e-02 
1.223100e+01 4.268871e-02 
1.223200e+01 4.252827e-02 
1.223300e+01 4.236836e-02 
1.223400e+01 4.220899e-02 
1.223500e+01 4.205016e-02 
1.223600e+01 4.189184e-02 
1.223700e+01 4.173406e-02 
1.223800e+01 4.157680e-02 
1.223900e+01 4.142006e-02 
1.224000e+01 4.126383e-02 
1.224100e+01 4.110813e-02 
1.224200e+01 4.095293e-02 
1.224300e+01 4.079825e-02 
1.224400e+01 4.064407e-02 
1.224500e+01 4.049040e-02 
1.224600e+01 4.033723e-02 
1.224700e+01 4.018457e-02 
1.224800e+01 4.003240e-02 
1.224900e+01 3.988073e-02 
1.225000e+01 3.972955e-02 
1.225100e+01 3.957886e-02 
1.225200e+01 3.942865e-02 
1.225300e+01 3.927894e-02 
1.225400e+01 3.912970e-02 
1.225500e+01 3.898095e-02 
1.225600e+01 3.883267e-02 
1.225700e+01 3.868486e-02 
1.225800e+01 3.853753e-02 
1.225900e+01 3.839067e-02 
1.226000e+01 3.824427e-02 
1.226100e+01 3.809834e-02 
1.226200e+01 3.795287e-02 
1.226300e+01 3.780786e-02 
1.226400e+01 3.766331e-02 
1.226500e+01 3.751920e-02 
1.226600e+01 3.737555e-02 
1.226700e+01 3.723235e-02 
1.226800e+01 3.708959e-02 
1.226900e+01 3.694728e-02 
1.227000e+01 3.680540e-02 
1.227100e+01 3.666396e-02 
1.227200e+01 3.652296e-02 
1.227300e+01 3.638238e-02 
1.227400e+01 3.624224e-02 
1.227500e+01 3.610252e-02 
1.227600e+01 3.596323e-02 
1.227700e+01 3.582436e-02 
1.227800e+01 3.568590e-02 
1.227900e+01 3.554786e-02 
1.228000e+01 3.541024e-02 
1.228100e+01 3.527302e-02 
1.228200e+01 3.513621e-02 
1.228300e+01 3.499980e-02 
1.228400e+01 3.486380e-02 
1.228500e+01 3.472819e-02 
1.228600e+01 3.459298e-02 
1.228700e+01 3.445816e-02 
1.228800e+01 3.432373e-02 
1.228900e+01 3.418969e-02 
1.229000e+01 3.405603e-02 
1.229100e+01 3.392276e-02 
1.229200e+01 3.378986e-02 
1.229300e+01 3.365734e-02 
1.229400e+01 3.352519e-02 
1.229500e+01 3.339341e-02 
1.229600e+01 3.326200e-02 
1.229700e+01 3.313095e-02 
1.229800e+01 3.300026e-02 
1.229900e+01 3.286994e-02 
1.230000e+01 3.273996e-02 
1.230100e+01 3.261034e-02 
1.230200e+01 3.248107e-02 
1.230300e+01 3.235215e-02 
1.230400e+01 3.222357e-02 
1.230500e+01 3.209533e-02 
1.230600e+01 3.196743e-02 
1.230700e+01 3.183986e-02 
1.230800e+01 3.171263e-02 
1.230900e+01 3.158572e-02 
1.231000e+01 3.145914e-02 
1.231100e+01 3.133288e-02 
1.231200e+01 3.120694e-02 
1.231300e+01 3.108132e-02 
1.231400e+01 3.095602e-02 
1.231500e+01 3.083102e-02 
1.231600e+01 3.070633e-02 
1.231700e+01 3.058195e-02 
1.231800e+01 3.045787e-02 
1.231900e+01 3.033409e-02 
1.232000e+01 3.021060e-02 
1.232100e+01 3.008740e-02 
1.232200e+01 2.996450e-02 
1.232300e+01 2.984188e-02 
1.232400e+01 2.971954e-02 
1.232500e+01 2.959749e-02 
1.232600e+01 2.947571e-02 
1.232700e+01 2.935420e-02 
1.232800e+01 2.923297e-02 
1.232900e+01 2.911201e-02 
1.233000e+01 2.899130e-02 
1.233100e+01 2.887086e-02 
1.233200e+01 2.875068e-02 
1.233300e+01 2.863076e-02 
1.233400e+01 2.851108e-02 
1.233500e+01 2.839166e-02 
1.233600e+01 2.827248e-02 
1.233700e+01 2.815354e-02 
1.233800e+01 2.803485e-02 
1.233900e+01 2.791638e-02 
1.234000e+01 2.779816e-02 
1.234100e+01 2.768016e-02 
1.234200e+01 2.756239e-02 
1.234300e+01 2.744484e-02 
1.234400e+01 2.732751e-02 
1.234500e+01 2.721040e-02 
1.234600e+01 2.709350e-02 
1.234700e+01 2.697681e-02 
1.234800e+01 2.686033e-02 
1.234900e+01 2.674406e-02 
1.235000e+01 2.662798e-02 
1.235100e+01 2.651210e-02 
1.235200e+01 2.639642e-02 
1.235300e+01 2.628092e-02 
1.235400e+01 2.616562e-02 
1.235500e+01 2.605049e-02 
1.235600e+01 2.593555e-02 
1.235700e+01 2.582079e-02 
1.235800e+01 2.570620e-02 
1.235900e+01 2.559178e-02 
1.236000e+01 2.547753e-02 
1.236100e+01 2.536344e-02 
1.236200e+01 2.524951e-02 
1.236300e+01 2.513574e-02 
1.236400e+01 2.502213e-02 
1.236500e+01 2.490867e-02 
1.236600e+01 2.479535e-02 
1.236700e+01 2.468218e-02 
1.236800e+01 2.456914e-02 
1.236900e+01 2.445625e-02 
1.237000e+01 2.434348e-02 
1.237100e+01 2.423085e-02 
1.237200e+01 2.411835e-02 
1.237300e+01 2.400597e-02 
1.237400e+01 2.389371e-02 
1.237500e+01 2.378156e-02 
1.237600e+01 2.366953e-02 
1.237700e+01 2.355761e-02 
1.237800e+01 2.344579e-02 
1.237900e+01 2.333408e-02 
1.238000e+01 2.322246e-02 
1.238100e+01 2.311095e-02 
1.238200e+01 2.299952e-02 
1.238300e+01 2.288818e-02 
1.238400e+01 2.277693e-02 
1.238500e+01 2.266576e-02 
1.238600e+01 2.255467e-02 
1.238700e+01 2.244365e-02 
1.238800e+01 2.233270e-02 
1.238900e+01 2.222182e-02 
1.239000e+01 2.211101e-02 
1.239100e+01 2.200025e-02 
1.239200e+01 2.188956e-02 
1.239300e+01 2.177891e-02 
1.239400e+01 2.166832e-02 
1.239500e+01 2.155777e-02 
1.239600e+01 2.144726e-02 
1.239700e+01 2.133679e-02 
1.239800e+01 2.122636e-02 
1.239900e+01 2.111596e-02 
1.240000e+01 2.100559e-02 
1.240100e+01 2.089524e-02 
1.240200e+01 2.078492e-02 
1.240300e+01 2.067461e-02 
1.240400e+01 2.056431e-02 
1.240500e+01 2.045402e-02 
1.240600e+01 2.034374e-02 
1.240700e+01 2.023347e-02 
1.240800e+01 2.012319e-02 
1.240900e+01 2.001291e-02 
1.241000e+01 1.990261e-02 
1.241100e+01 1.979231e-02 
1.241200e+01 1.968199e-02 
1.241300e+01 1.957165e-02 
1.241400e+01 1.946129e-02 
1.241500e+01 1.935090e-02 
1.241600e+01 1.924048e-02 
1.241700e+01 1.913003e-02 
1.241800e+01 1.901954e-02 
1.241900e+01 1.890900e-02 
1.242000e+01 1.879842e-02 
1.242100e+01 1.868779e-02 
1.242200e+01 1.857711e-02 
1.242300e+01 1.846637e-02 
1.242400e+01 1.835557e-02 
1.242500e+01 1.824470e-02 
1.242600e+01 1.813377e-02 
1.242700e+01 1.802276e-02 
1.242800e+01 1.791168e-02 
1.242900e+01 1.780052e-02 
1.243000e+01 1.768928e-02 
1.243100e+01 1.757795e-02 
1.243200e+01 1.746652e-02 
1.243300e+01 1.735500e-02 
1.243400e+01 1.724339e-02 
1.243500e+01 1.713167e-02 
1.243600e+01 1.701984e-02 
1.243700e+01 1.690790e-02 
1.243800e+01 1.679585e-02 
1.243900e+01 1.668368e-02 
1.244000e+01 1.657139e-02 
1.244100e+01 1.645897e-02 
1.244200e+01 1.634643e-02 
1.244300e+01 1.623374e-02 
1.244400e+01 1.612093e-02 
1.244500e+01 1.600797e-02 
1.244600e+01 1.589486e-02 
1.244700e+01 1.578160e-02 
1.244800e+01 1.566820e-02 
1.244900e+01 1.555463e-02 
1.245000e+01 1.544090e-02 
1.245100e+01 1.532701e-02 
1.245200e+01 1.521295e-02 
1.245300e+01 1.509871e-02 
1.245400e+01 1.498430e-02 
1.245500e+01 1.486971e-02 
1.245600e+01 1.475493e-02 
1.245700e+01 1.463997e-02 
1.245800e+01 1.452481e-02 
1.245900e+01 1.440945e-02 
1.246000e+01 1.429389e-02 
1.246100e+01 1.417813e-02 
1.246200e+01 1.406216e-02 
1.246300e+01 1.394598e-02 
1.246400e+01 1.382958e-02 
1.246500e+01 1.371295e-02 
1.246600e+01 1.359611e-02 
1.246700e+01 1.347903e-02 
1.246800e+01 1.336172e-02 
1.246900e+01 1.324417e-02 
1.247000e+01 1.312639e-02 
1.247100e+01 1.300835e-02 
1.247200e+01 1.289007e-02 
1.247300e+01 1.277153e-02 
1.247400e+01 1.265274e-02 
1.247500e+01 1.253368e-02 
1.247600e+01 1.241436e-02 
1.247700e+01 1.229477e-02 
1.247800e+01 1.217491e-02 
1.247900e+01 1.205476e-02 
1.248000e+01 1.193434e-02 
1.248100e+01 1.181363e-02 
1.248200e+01 1.169263e-02 
1.248300e+01 1.157133e-02 
1.248400e+01 1.144974e-02 
1.248500e+01 1.132784e-02 
1.248600e+01 1.120564e-02 
1.248700e+01 1.108312e-02 
1.248800e+01 1.096029e-02 
1.248900e+01 1.083714e-02 
1.249000e+01 1.071367e-02 
1.249100e+01 1.058986e-02 
1.249200e+01 1.046573e-02 
1.249300e+01 1.034126e-02 
1.249400e+01 1.021645e-02 
1.249500e+01 1.009130e-02 
1.249600e+01 9.965798e-03 
1.249700e+01 9.839942e-03 
1.249800e+01 9.713730e-03 
1.249900e+01 9.587157e-03 
1.250000e+01 9.460219e-03 
1.250100e+01 9.332910e-03 
1.250200e+01 9.205228e-03 
1.250300e+01 9.077168e-03 
1.250400e+01 8.948725e-03 
1.250500e+01 8.819896e-03 
1.250600e+01 8.690677e-03 
1.250700e+01 8.561062e-03 
1.250800e+01 8.431048e-03 
1.250900e+01 8.300630e-03 
1.251000e+01 8.169805e-03 
1.251100e+01 8.038567e-03 
1.251200e+01 7.906914e-03 
1.251300e+01 7.774839e-03 
1.251400e+01 7.642340e-03 
1.251500e+01 7.509412e-03 
1.251600e+01 7.376051e-03 
1.251700e+01 7.242251e-03 
1.251800e+01 7.108010e-03 
1.251900e+01 6.973323e-03 
1.252000e+01 6.838184e-03 
1.252100e+01 6.702591e-03 
1.252200e+01 6.566539e-03 
1.252300e+01 6.430024e-03 
1.252400e+01 6.293040e-03 
1.252500e+01 6.155585e-03 
1.252600e+01 6.017653e-03 
1.252700e+01 5.879240e-03 
1.252800e+01 5.740343e-03 
1.252900e+01 5.600955e-03 
1.253000e+01 5.461075e-03 
1.253100e+01 5.320696e-03 
1.253200e+01 5.179814e-03 
1.253300e+01 5.038426e-03 
1.253400e+01 4.896527e-03 
1.253500e+01 4.754112e-03 
1.253600e+01 4.611177e-03 
1.253700e+01 4.467718e-03 
1.253800e+01 4.323731e-03 
1.253900e+01 4.179210e-03 
1.254000e+01 4.034153e-03 
1.254100e+01 3.888553e-03 
1.254200e+01 3.742408e-03 
1.254300e+01 3.595712e-03 
1.254400e+01 3.448462e-03 
1.254500e+01 3.300652e-03 
1.254600e+01 3.152279e-03 
1.254700e+01 3.003337e-03 
1.254800e+01 2.853824e-03 
1.254900e+01 2.703733e-03 
1.255000e+01 2.553061e-03 
1.255100e+01 2.401804e-03 
1.255200e+01 2.249957e-03 
1.255300e+01 2.097515e-03 
1.255400e+01 1.944475e-03 
1.255500e+01 1.790832e-03 
1.255600e+01 1.636580e-03 
1.255700e+01 1.481717e-03 
1.255800e+01 1.326237e-03 
1.255900e+01 1.170137e-03 
1.256000e+01 1.013411e-03 
1.256100e+01 8.560554e-04 
1.256200e+01 6.980657e-04 
1.256300e+01 5.394373e-04 
1.256400e+01 3.801659e-04 
1.256500e+01 2.202471e-04 
1.256600e+01 5.967630e-05 
1.256700e+01 -1.015508e-04 
1.256800e+01 -2.634387e-04 
1.256900e+01 -4.259919e-04 
1.257000e+01 -5.892147e-04 
1.257100e+01 -7.531116e-04 
1.257200e+01 -9.176872e-04 
1.257300e+01 -1.082946e-03 
1.257400e+01 -1.248892e-03 
1.257500e+01 -1.415530e-03 
1.257600e+01 -1.582864e-03 
1.257700e+01 -1.750899e-03 
1.257800e+01 -1.919640e-03 
1.257900e+01 -2.089090e-03 
1.258000e+01 -2.259255e-03 
1.258100e+01 -2.430138e-03 
1.258200e+01 -2.601744e-03 
1.258300e+01 -2.774079e-03 
1.258400e+01 -2.947145e-03 
1.258500e+01 -3.120947e-03 
1.258600e+01 -3.295491e-03 
1.258700e+01 -3.470781e-03 
1.258800e+01 -3.646820e-03 
1.258900e+01 -3.823613e-03 
1.259000e+01 -4.001166e-03 
1.259100e+01 -4.179482e-03 
1.259200e+01 -4.358566e-03 
1.259300e+01 -4.538422e-03 
1.259400e+01 -4.719056e-03 
1.259500e+01 -4.900470e-03 
1.259600e+01 -5.082670e-03 
1.259700e+01 -5.265661e-03 
1.259800e+01 -5.449446e-03 
1.259900e+01 -5.634030e-03 
1.260000e+01 -5.819418e-03 
1.260100e+01 -6.005615e-03 
1.260200e+01 -6.192624e-03 
1.260300e+01 -6.380450e-03 
1.260400e+01 -6.569097e-03 
1.260500e+01 -6.758571e-03 
1.260600e+01 -6.948876e-03 
1.260700e+01 -7.140015e-03 
1.260800e+01 -7.331994e-03 
1.260900e+01 -7.524817e-03 
1.261000e+01 -7.718489e-03 
1.261100e+01 -7.913013e-03 
1.261200e+01 -8.108395e-03 
1.261300e+01 -8.304639e-03 
1.261400e+01 -8.501749e-03 
1.261500e+01 -8.699730e-03 
1.261600e+01 -8.898587e-03 
1.261700e+01 -9.098323e-03 
1.261800e+01 -9.298944e-03 
1.261900e+01 -9.500454e-03 
1.262000e+01 -9.702856e-03 
1.262100e+01 -9.906157e-03 
1.262200e+01 -1.011036e-02 
1.262300e+01 -1.031547e-02 
1.262400e+01 -1.052149e-02 
1.262500e+01 -1.072843e-02 
1.262600e+01 -1.093628e-02 
1.262700e+01 -1.114506e-02 
1.262800e+01 -1.135477e-02 
1.262900e+01 -1.156542e-02 
1.263000e+01 -1.177700e-02 
1.263100e+01 -1.198952e-02 
1.263200e+01 -1.220299e-02 
1.263300e+01 -1.241741e-02 
1.263400e+01 -1.263279e-02 
1.263500e+01 -1.284913e-02 
1.263600e+01 -1.306643e-02 
1.263700e+01 -1.328470e-02 
1.263800e+01 -1.350395e-02 
1.263900e+01 -1.372417e-02 
1.264000e+01 -1.394538e-02 
1.264100e+01 -1.416757e-02 
1.264200e+01 -1.439075e-02 
1.264300e+01 -1.461493e-02 
1.264400e+01 -1.484011e-02 
1.264500e+01 -1.506630e-02 
1.264600e+01 -1.529349e-02 
1.264700e+01 -1.552170e-02 
1.264800e+01 -1.575093e-02 
1.264900e+01 -1.598117e-02 
1.265000e+01 -1.621245e-02 
1.265100e+01 -1.644475e-02 
1.265200e+01 -1.667809e-02 
1.265300e+01 -1.691248e-02 
1.265400e+01 -1.714790e-02 
1.265500e+01 -1.738438e-02 
1.265600e+01 -1.762190e-02 
1.265700e+01 -1.786049e-02 
1.265800e+01 -1.810014e-02 
1.265900e+01 -1.834085e-02 
1.266000e+01 -1.858264e-02 
1.266100e+01 -1.882550e-02 
1.266200e+01 -1.906944e-02 
1.266300e+01 -1.931446e-02 
1.266400e+01 -1.956057e-02 
1.266500e+01 -1.980778e-02 
1.266600e+01 -2.005608e-02 
1.266700e+01 -2.030548e-02 
1.266800e+01 -2.055599e-02 
1.266900e+01 -2.080761e-02 
1.267000e+01 -2.106035e-02 
1.267100e+01 -2.131420e-02 
1.267200e+01 -2.156917e-02 
1.267300e+01 -2.182528e-02 
1.267400e+01 -2.208251e-02 
1.267500e+01 -2.234089e-02 
1.267600e+01 -2.260040e-02 
1.267700e+01 -2.286105e-02 
1.267800e+01 -2.312286e-02 
1.267900e+01 -2.338582e-02 
1.268000e+01 -2.364994e-02 
1.268100e+01 -2.391522e-02 
1.268200e+01 -2.418166e-02 
1.268300e+01 -2.444928e-02 
1.268400e+01 -2.471807e-02 
1.268500e+01 -2.498804e-02 
1.268600e+01 -2.525920e-02 
1.268700e+01 -2.553154e-02 
1.268800e+01 -2.580508e-02 
1.268900e+01 -2.607981e-02 
1.269000e+01 -2.635574e-02 
1.269100e+01 -2.663288e-02 
1.269200e+01 -2.691122e-02 
1.269300e+01 -2.719078e-02 
1.269400e+01 -2.747156e-02 
1.269500e+01 -2.775355e-02 
1.269600e+01 -2.803678e-02 
1.269700e+01 -2.832123e-02 
1.269800e+01 -2.860692e-02 
1.269900e+01 -2.889385e-02 
1.270000e+01 -2.918202e-02 
1.270100e+01 -2.947144e-02 
1.270200e+01 -2.976211e-02 
1.270300e+01 -3.005403e-02 
1.270400e+01 -3.034722e-02 
1.270500e+01 -3.064166e-02 
1.270600e+01 -3.093738e-02 
1.270700e+01 -3.123437e-02 
1.270800e+01 -3.153263e-02 
1.270900e+01 -3.183217e-02 
1.271000e+01 -3.213300e-02 
1.271100e+01 -3.243512e-02 
1.271200e+01 -3.273853e-02 
1.271300e+01 -3.304324e-02 
1.271400e+01 -3.334924e-02 
1.271500e+01 -3.365656e-02 
1.271600e+01 -3.396518e-02 
1.271700e+01 -3.427511e-02 
1.271800e+01 -3.458636e-02 
1.271900e+01 -3.489894e-02 
1.272000e+01 -3.521284e-02 
1.272100e+01 -3.552806e-02 
1.272200e+01 -3.584463e-02 
1.272300e+01 -3.616252e-02 
1.272400e+01 -3.648177e-02 
1.272500e+01 -3.680235e-02 
1.272600e+01 -3.712429e-02 
1.272700e+01 -3.744758e-02 
1.272800e+01 -3.777222e-02 
1.272900e+01 -3.809823e-02 
1.273000e+01 -3.842561e-02 
1.273100e+01 -3.875435e-02 
1.273200e+01 -3.908446e-02 
1.273300e+01 -3.941596e-02 
1.273400e+01 -3.974883e-02 
1.273500e+01 -4.008309e-02 
1.273600e+01 -4.041874e-02 
1.273700e+01 -4.075579e-02 
1.273800e+01 -4.109423e-02 
1.273900e+01 -4.143407e-02 
1.274000e+01 -4.177531e-02 
1.274100e+01 -4.211797e-02 
1.274200e+01 -4.246203e-02 
1.274300e+01 -4.280752e-02 
1.274400e+01 -4.315442e-02 
1.274500e+01 -4.350275e-02 
1.274600e+01 -4.385250e-02 
1.274700e+01 -4.420369e-02 
1.274800e+01 -4.455631e-02 
1.274900e+01 -4.491037e-02 
1.275000e+01 -4.526588e-02 
1.275100e+01 -4.562283e-02 
1.275200e+01 -4.598123e-02 
1.275300e+01 -4.634109e-02 
1.275400e+01 -4.670240e-02 
1.275500e+01 -4.706518e-02 
1.275600e+01 -4.742942e-02 
1.275700e+01 -4.779513e-02 
1.275800e+01 -4.816231e-02 
1.275900e+01 -4.853098e-02 
1.276000e+01 -4.890112e-02 
1.276100e+01 -4.927274e-02 
1.276200e+01 -4.964586e-02 
1.276300e+01 -5.002046e-02 
1.276400e+01 -5.039656e-02 
1.276500e+01 -5.077416e-02 
1.276600e+01 -5.115326e-02 
1.276700e+01 -5.153386e-02 
1.276800e+01 -5.191598e-02 
1.276900e+01 -5.229961e-02 
1.277000e+01 -5.268475e-02 
1.277100e+01 -5.307142e-02 
1.277200e+01 -5.345961e-02 
1.277300e+01 -5.384932e-02 
1.277400e+01 -5.424057e-02 
1.277500e+01 -5.463335e-02 
1.277600e+01 -5.502767e-02 
1.277700e+01 -5.542353e-02 
1.277800e+01 -5.582093e-02 
1.277900e+01 -5.621989e-02 
1.278000e+01 -5.662039e-02 
1.278100e+01 -5.702245e-02 
1.278200e+01 -5.742607e-02 
1.278300e+01 -5.783125e-02 
1.278400e+01 -5.823799e-02 
1.278500e+01 -5.864631e-02 
1.278600e+01 -5.905619e-02 
1.278700e+01 -5.946765e-02 
1.278800e+01 -5.988069e-02 
1.278900e+01 -6.029531e-02 
1.279000e+01 -6.071152e-02 
1.279100e+01 -6.112932e-02 
1.279200e+01 -6.154871e-02 
1.279300e+01 -6.196969e-02 
1.279400e+01 -6.239227e-02 
1.279500e+01 -6.281645e-02 
1.279600e+01 -6.324224e-02 
1.279700e+01 -6.366964e-02 
1.279800e+01 -6.409864e-02 
1.279900e+01 -6.452926e-02 
1.280000e+01 -6.496150e-02 
1.280100e+01 -6.539536e-02 
1.280200e+01 -6.583085e-02 
1.280300e+01 -6.626796e-02 
1.280400e+01 -6.670670e-02 
1.280500e+01 -6.714708e-02 
1.280600e+01 -6.758909e-02 
1.280700e+01 -6.803274e-02 
1.280800e+01 -6.847804e-02 
1.280900e+01 -6.892497e-02 
1.281000e+01 -6.937356e-02 
1.281100e+01 -6.982380e-02 
1.281200e+01 -7.027570e-02 
1.281300e+01 -7.072925e-02 
1.281400e+01 -7.118446e-02 
1.281500e+01 -7.164134e-02 
1.281600e+01 -7.209988e-02 
1.281700e+01 -7.256010e-02 
1.281800e+01 -7.302198e-02 
1.281900e+01 -7.348554e-02 
1.282000e+01 -7.395078e-02 
1.282100e+01 -7.441770e-02 
1.282200e+01 -7.488630e-02 
1.282300e+01 -7.535659e-02 
1.282400e+01 -7.582857e-02 
1.282500e+01 -7.630224e-02 
1.282600e+01 -7.677761e-02 
1.282700e+01 -7.725467e-02 
1.282800e+01 -7.773344e-02 
1.282900e+01 -7.821390e-02 
1.283000e+01 -7.869608e-02 
1.283100e+01 -7.917996e-02 
1.283200e+01 -7.966555e-02 
1.283300e+01 -8.015286e-02 
1.283400e+01 -8.064189e-02 
1.283500e+01 -8.113263e-02 
1.283600e+01 -8.162510e-02 
1.283700e+01 -8.211929e-02 
1.283800e+01 -8.261520e-02 
1.283900e+01 -8.311285e-02 
1.284000e+01 -8.361223e-02 
1.284100e+01 -8.411334e-02 
1.284200e+01 -8.461619e-02 
1.284300e+01 -8.512078e-02 
1.284400e+01 -8.562711e-02 
1.284500e+01 -8.613519e-02 
1.284600e+01 -8.664501e-02 
1.284700e+01 -8.715658e-02 
1.284800e+01 -8.766991e-02 
1.284900e+01 -8.818499e-02 
1.285000e+01 -8.870182e-02 
1.285100e+01 -8.922042e-02 
1.285200e+01 -8.974077e-02 
1.285300e+01 -9.026289e-02 
1.285400e+01 -9.078677e-02 
1.285500e+01 -9.131242e-02 
1.285600e+01 -9.183985e-02 
1.285700e+01 -9.236904e-02 
1.285800e+01 -9.290001e-02 
1.285900e+01 -9.343276e-02 
1.286000e+01 -9.396728e-02 
1.286100e+01 -9.450359e-02 
1.286200e+01 -9.504168e-02 
1.286300e+01 -9.558155e-02 
1.286400e+01 -9.612321e-02 
1.286500e+01 -9.666666e-02 
1.286600e+01 -9.721191e-02 
1.286700e+01 -9.775894e-02 
1.286800e+01 -9.830777e-02 
1.286900e+01 -9.885840e-02 
1.287000e+01 -9.941083e-02 
1.287100e+01 -9.996506e-02 
1.287200e+01 -1.005211e-01 
1.287300e+01 -1.010789e-01 
1.287400e+01 -1.016386e-01 
1.287500e+01 -1.022000e-01 
1.287600e+01 -1.027633e-01 
1.287700e+01 -1.033284e-01 
1.287800e+01 -1.038953e-01 
1.287900e+01 -1.044640e-01 
1.288000e+01 -1.050345e-01 
1.288100e+01 -1.056069e-01 
1.288200e+01 -1.061810e-01 
1.288300e+01 -1.067570e-01 
1.288400e+01 -1.073348e-01 
1.288500e+01 -1.079145e-01 
1.288600e+01 -1.084960e-01 
1.288700e+01 -1.090793e-01 
1.288800e+01 -1.096644e-01 
1.288900e+01 -1.102514e-01 
1.289000e+01 -1.108402e-01 
1.289100e+01 -1.114308e-01 
1.289200e+01 -1.120233e-01 
1.289300e+01 -1.126176e-01 
1.289400e+01 -1.132137e-01 
1.289500e+01 -1.138117e-01 
1.289600e+01 -1.144116e-01 
1.289700e+01 -1.150133e-01 
1.289800e+01 -1.156168e-01 
1.289900e+01 -1.162222e-01 
1.290000e+01 -1.168294e-01 
1.290100e+01 -1.174385e-01 
1.290200e+01 -1.180494e-01 
1.290300e+01 -1.186622e-01 
1.290400e+01 -1.192768e-01 
1.290500e+01 -1.198933e-01 
1.290600e+01 -1.205116e-01 
1.290700e+01 -1.211318e-01 
1.290800e+01 -1.217539e-01 
1.290900e+01 -1.223778e-01 
1.291000e+01 -1.230036e-01 
1.291100e+01 -1.236312e-01 
1.291200e+01 -1.242608e-01 
1.291300e+01 -1.248921e-01 
1.291400e+01 -1.255254e-01 
1.291500e+01 -1.261605e-01 
1.291600e+01 -1.267974e-01 
1.291700e+01 -1.274363e-01 
1.291800e+01 -1.280770e-01 
1.291900e+01 -1.287195e-01 
1.292000e+01 -1.293640e-01 
1.292100e+01 -1.300103e-01 
1.292200e+01 -1.306585e-01 
1.292300e+01 -1.313085e-01 
1.292400e+01 -1.319605e-01 
1.292500e+01 -1.326143e-01 
1.292600e+01 -1.332700e-01 
1.292700e+01 -1.339275e-01 
1.292800e+01 -1.345869e-01 
1.292900e+01 -1.352483e-01 
1.293000e+01 -1.359114e-01 
1.293100e+01 -1.365765e-01 
1.293200e+01 -1.372435e-01 
1.293300e+01 -1.379123e-01 
1.293400e+01 -1.385830e-01 
1.293500e+01 -1.392556e-01 
1.293600e+01 -1.399300e-01 
1.293700e+01 -1.406064e-01 
1.293800e+01 -1.412846e-01 
1.293900e+01 -1.419647e-01 
1.294000e+01 -1.426467e-01 
1.294100e+01 -1.433306e-01 
1.294200e+01 -1.440163e-01 
1.294300e+01 -1.447040e-01 
1.294400e+01 -1.453935e-01 
1.294500e+01 -1.460849e-01 
1.294600e+01 -1.467782e-01 
1.294700e+01 -1.474734e-01 
1.294800e+01 -1.481704e-01 
1.294900e+01 -1.488694e-01 
1.295000e+01 -1.495702e-01 
1.295100e+01 -1.502729e-01 
1.295200e+01 -1.509775e-01 
1.295300e+01 -1.516840e-01 
1.295400e+01 -1.523923e-01 
1.295500e+01 -1.531026e-01 
1.295600e+01 -1.538147e-01 
1.295700e+01 -1.545287e-01 
1.295800e+01 -1.552446e-01 
1.295900e+01 -1.559624e-01 
1.296000e+01 -1.566821e-01 
1.296100e+01 -1.574036e-01 
1.296200e+01 -1.581271e-01 
1.296300e+01 -1.588524e-01 
1.296400e+01 -1.595796e-01 
1.296500e+01 -1.603087e-01 
1.296600e+01 -1.610396e-01 
1.296700e+01 -1.617725e-01 
1.296800e+01 -1.625072e-01 
1.296900e+01 -1.632438e-01 
1.297000e+01 -1.639823e-01 
1.297100e+01 -1.647227e-01 
1.297200e+01 -1.654649e-01 
1.297300e+01 -1.662091e-01 
1.297400e+01 -1.669551e-01 
1.297500e+01 -1.677030e-01 
1.297600e+01 -1.684527e-01 
1.297700e+01 -1.692044e-01 
1.297800e+01 -1.699579e-01 
1.297900e+01 -1.707133e-01 
1.298000e+01 -1.714705e-01 
1.298100e+01 -1.722297e-01 
1.298200e+01 -1.729907e-01 
1.298300e+01 -1.737536e-01 
1.298400e+01 -1.745183e-01 
1.298500e+01 -1.752850e-01 
1.298600e+01 -1.760535e-01 
1.298700e+01 -1.768238e-01 
1.298800e+01 -1.775960e-01 
1.298900e+01 -1.783701e-01 
1.299000e+01 -1.791461e-01 
1.299100e+01 -1.799239e-01 
1.299200e+01 -1.807036e-01 
1.299300e+01 -1.814852e-01 
1.299400e+01 -1.822686e-01 
1.299500e+01 -1.830539e-01 
1.299600e+01 -1.838410e-01 
1.299700e+01 -1.846300e-01 
1.299800e+01 -1.854208e-01 
1.299900e+01 -1.862135e-01 
1.300000e+01 -1.870081e-01 
1.300100e+01 -1.878045e-01 
1.300200e+01 -1.886028e-01 
1.300300e+01 -1.894029e-01 
1.300400e+01 -1.902048e-01 
1.300500e+01 -1.910086e-01 
1.300600e+01 -1.918143e-01 
1.300700e+01 -1.926218e-01 
1.300800e+01 -1.934311e-01 
1.300900e+01 -1.942423e-01 
1.301000e+01 -1.950553e-01 
1.301100e+01 -1.958701e-01 
1.301200e+01 -1.966868e-01 
1.301300e+01 -1.975054e-01 
1.301400e+01 -1.983257e-01 
1.301500e+01 -1.991479e-01 
1.301600e+01 -1.999719e-01 
1.301700e+01 -2.007977e-01 
1.301800e+01 -2.016254e-01 
1.301900e+01 -2.024549e-01 
1.302000e+01 -2.032862e-01 
1.302100e+01 -2.041193e-01 
1.302200e+01 -2.049543e-01 
1.302300e+01 -2.057910e-01 
1.302400e+01 -2.066296e-01 
1.302500e+01 -2.074700e-01 
1.302600e+01 -2.083122e-01 
1.302700e+01 -2.091562e-01 
1.302800e+01 -2.100020e-01 
1.302900e+01 -2.108496e-01 
1.303000e+01 -2.116990e-01 
1.303100e+01 -2.125502e-01 
1.303200e+01 -2.134032e-01 
1.303300e+01 -2.142580e-01 
1.303400e+01 -2.151145e-01 
1.303500e+01 -2.159729e-01 
1.303600e+01 -2.168331e-01 
1.303700e+01 -2.176950e-01 
1.303800e+01 -2.185587e-01 
1.303900e+01 -2.194242e-01 
1.304000e+01 -2.202915e-01 
1.304100e+01 -2.211606e-01 
1.304200e+01 -2.220314e-01 
1.304300e+01 -2.229040e-01 
1.304400e+01 -2.237783e-01 
1.304500e+01 -2.246544e-01 
1.304600e+01 -2.255323e-01 
1.304700e+01 -2.264120e-01 
1.304800e+01 -2.272933e-01 
1.304900e+01 -2.281765e-01 
1.305000e+01 -2.290614e-01 
1.305100e+01 -2.299480e-01 
1.305200e+01 -2.308364e-01 
1.305300e+01 -2.317265e-01 
1.305400e+01 -2.326184e-01 
1.305500e+01 -2.335119e-01 
1.305600e+01 -2.344073e-01 
1.305700e+01 -2.353043e-01 
1.305800e+01 -2.362031e-01 
1.305900e+01 -2.371036e-01 
1.306000e+01 -2.380058e-01 
1.306100e+01 -2.389097e-01 
1.306200e+01 -2.398153e-01 
1.306300e+01 -2.407227e-01 
1.306400e+01 -2.416317e-01 
1.306500e+01 -2.425425e-01 
1.306600e+01 -2.434549e-01 
1.306700e+01 -2.443691e-01 
1.306800e+01 -2.452849e-01 
1.306900e+01 -2.462025e-01 
1.307000e+01 -2.471217e-01 
1.307100e+01 -2.480426e-01 
1.307200e+01 -2.489651e-01 
1.307300e+01 -2.498894e-01 
1.307400e+01 -2.508153e-01 
1.307500e+01 -2.517429e-01 
1.307600e+01 -2.526721e-01 
1.307700e+01 -2.536030e-01 
1.307800e+01 -2.545356e-01 
1.307900e+01 -2.554698e-01 
1.308000e+01 -2.564056e-01 
1.308100e+01 -2.573431e-01 
1.308200e+01 -2.582822e-01 
1.308300e+01 -2.592230e-01 
1.308400e+01 -2.601654e-01 
1.308500e+01 -2.611094e-01 
1.308600e+01 -2.620551e-01 
1.308700e+01 -2.630024e-01 
1.308800e+01 -2.639513e-01 
1.308900e+01 -2.649018e-01 
1.309000e+01 -2.658539e-01 
1.309100e+01 -2.668076e-01 
1.309200e+01 -2.677629e-01 
1.309300e+01 -2.687198e-01 
1.309400e+01 -2.696783e-01 
1.309500e+01 -2.706384e-01 
1.309600e+01 -2.716000e-01 
1.309700e+01 -2.725632e-01 
1.309800e+01 -2.735280e-01 
1.309900e+01 -2.744944e-01 
1.310000e+01 -2.754624e-01 
1.310100e+01 -2.764319e-01 
1.310200e+01 -2.774029e-01 
1.310300e+01 -2.783755e-01 
1.310400e+01 -2.793496e-01 
1.310500e+01 -2.803253e-01 
1.310600e+01 -2.813025e-01 
1.310700e+01 -2.822813e-01 
1.310800e+01 -2.832616e-01 
1.310900e+01 -2.842434e-01 
1.311000e+01 -2.852267e-01 
1.311100e+01 -2.862115e-01 
1.311200e+01 -2.871978e-01 
1.311300e+01 -2.881856e-01 
1.311400e+01 -2.891750e-01 
1.311500e+01 -2.901658e-01 
1.311600e+01 -2.911581e-01 
1.311700e+01 -2.921518e-01 
1.311800e+01 -2.931471e-01 
1.311900e+01 -2.941438e-01 
1.312000e+01 -2.951420e-01 
1.312100e+01 -2.961417e-01 
1.312200e+01 -2.971428e-01 
1.312300e+01 -2.981453e-01 
1.312400e+01 -2.991493e-01 
1.312500e+01 -3.001548e-01 
1.312600e+01 -3.011616e-01 
1.312700e+01 -3.021699e-01 
1.312800e+01 -3.031797e-01 
1.312900e+01 -3.041908e-01 
1.313000e+01 -3.052033e-01 
1.313100e+01 -3.062173e-01 
1.313200e+01 -3.072326e-01 
1.313300e+01 -3.082494e-01 
1.313400e+01 -3.092675e-01 
1.313500e+01 -3.102870e-01 
1.313600e+01 -3.113079e-01 
1.313700e+01 -3.123302e-01 
1.313800e+01 -3.133538e-01 
1.313900e+01 -3.143788e-01 
1.314000e+01 -3.154052e-01 
1.314100e+01 -3.164328e-01 
1.314200e+01 -3.174619e-01 
1.314300e+01 -3.184922e-01 
1.314400e+01 -3.195239e-01 
1.314500e+01 -3.205570e-01 
1.314600e+01 -3.215913e-01 
1.314700e+01 -3.226269e-01 
1.314800e+01 -3.236639e-01 
1.314900e+01 -3.247022e-01 
1.315000e+01 -3.257417e-01 
1.315100e+01 -3.267825e-01 
1.315200e+01 -3.278246e-01 
1.315300e+01 -3.288680e-01 
1.315400e+01 -3.299127e-01 
1.315500e+01 -3.309586e-01 
1.315600e+01 -3.320057e-01 
1.315700e+01 -3.330542e-01 
1.315800e+01 -3.341038e-01 
1.315900e+01 -3.351547e-01 
1.316000e+01 -3.362068e-01 
1.316100e+01 -3.372602e-01 
1.316200e+01 -3.383147e-01 
1.316300e+01 -3.393705e-01 
1.316400e+01 -3.404274e-01 
1.316500e+01 -3.414856e-01 
1.316600e+01 -3.425449e-01 
1.316700e+01 -3.436054e-01 
1.316800e+01 -3.446671e-01 
1.316900e+01 -3.457300e-01 
1.317000e+01 -3.467940e-01 
1.317100e+01 -3.478592e-01 
1.317200e+01 -3.489255e-01 
1.317300e+01 -3.499930e-01 
1.317400e+01 -3.510616e-01 
1.317500e+01 -3.521313e-01 
1.317600e+01 -3.532021e-01 
1.317700e+01 -3.542741e-01 
1.317800e+01 -3.553471e-01 
1.317900e+01 -3.564213e-01 
1.318000e+01 -3.574965e-01 
1.318100e+01 -3.585728e-01 
1.318200e+01 -3.596502e-01 
1.318300e+01 -3.607287e-01 
1.318400e+01 -3.618082e-01 
1.318500e+01 -3.628887e-01 
1.318600e+01 -3.639704e-01 
1.318700e+01 -3.650530e-01 
1.318800e+01 -3.661367e-01 
1.318900e+01 -3.672214e-01 
1.319000e+01 -3.683071e-01 
1.319100e+01 -3.693938e-01 
1.319200e+01 -3.704815e-01 
1.319300e+01 -3.715702e-01 
1.319400e+01 -3.726599e-01 
1.319500e+01 -3.737506e-01 
1.319600e+01 -3.748422e-01 
1.319700e+01 -3.759348e-01 
1.319800e+01 -3.770283e-01 
1.319900e+01 -3.781228e-01 
1.320000e+01 -3.792182e-01 
1.320100e+01 -3.803146e-01 
1.320200e+01 -3.814118e-01 
1.320300e+01 -3.825100e-01 
1.320400e+01 -3.836091e-01 
1.320500e+01 -3.847091e-01 
1.320600e+01 -3.858099e-01 
1.320700e+01 -3.869117e-01 
1.320800e+01 -3.880143e-01 
1.320900e+01 -3.891177e-01 
1.321000e+01 -3.902221e-01 
1.321100e+01 -3.913272e-01 
1.321200e+01 -3.924333e-01 
1.321300e+01 -3.935401e-01 
1.321400e+01 -3.946478e-01 
1.321500e+01 -3.957562e-01 
1.321600e+01 -3.968655e-01 
1.321700e+01 -3.979756e-01 
1.321800e+01 -3.990864e-01 
1.321900e+01 -4.001980e-01 
1.322000e+01 -4.013104e-01 
1.322100e+01 -4.024236e-01 
1.322200e+01 -4.035375e-01 
1.322300e+01 -4.046522e-01 
1.322400e+01 -4.057675e-01 
1.322500e+01 -4.068837e-01 
1.322600e+01 -4.080005e-01 
1.322700e+01 -4.091180e-01 
1.322800e+01 -4.102363e-01 
1.322900e+01 -4.113552e-01 
1.323000e+01 -4.124748e-01 
1.323100e+01 -4.135951e-01 
1.323200e+01 -4.147160e-01 
1.323300e+01 -4.158376e-01 
1.323400e+01 -4.169598e-01 
1.323500e+01 -4.180827e-01 
1.323600e+01 -4.192062e-01 
1.323700e+01 -4.203303e-01 
1.323800e+01 -4.214550e-01 
1.323900e+01 -4.225803e-01 
1.324000e+01 -4.237062e-01 
1.324100e+01 -4.248327e-01 
1.324200e+01 -4.259598e-01 
1.324300e+01 -4.270874e-01 
1.324400e+01 -4.282155e-01 
1.324500e+01 -4.293442e-01 
1.324600e+01 -4.304735e-01 
1.324700e+01 -4.316032e-01 
1.324800e+01 -4.327335e-01 
1.324900e+01 -4.338643e-01 
1.325000e+01 -4.349956e-01 
1.325100e+01 -4.361273e-01 
1.325200e+01 -4.372595e-01 
1.325300e+01 -4.383922e-01 
1.325400e+01 -4.395254e-01 
1.325500e+01 -4.406590e-01 
1.325600e+01 -4.417930e-01 
1.325700e+01 -4.429275e-01 
1.325800e+01 -4.440623e-01 
1.325900e+01 -4.451976e-01 
1.326000e+01 -4.463333e-01 
1.326100e+01 -4.474693e-01 
1.326200e+01 -4.486058e-01 
1.326300e+01 -4.497426e-01 
1.326400e+01 -4.508797e-01 
1.326500e+01 -4.520172e-01 
1.326600e+01 -4.531550e-01 
1.326700e+01 -4.542932e-01 
1.326800e+01 -4.554317e-01 
1.326900e+01 -4.565704e-01 
1.327000e+01 -4.577095e-01 
1.327100e+01 -4.588489e-01 
1.327200e+01 -4.599885e-01 
1.327300e+01 -4.611284e-01 
1.327400e+01 -4.622685e-01 
1.327500e+01 -4.634089e-01 
1.327600e+01 -4.645495e-01 
1.327700e+01 -4.656904e-01 
1.327800e+01 -4.668314e-01 
1.327900e+01 -4.679727e-01 
1.328000e+01 -4.691141e-01 
1.328100e+01 -4.702557e-01 
1.328200e+01 -4.713975e-01 
1.328300e+01 -4.725395e-01 
1.328400e+01 -4.736816e-01 
1.328500e+01 -4.748238e-01 
1.328600e+01 -4.759661e-01 
1.328700e+01 -4.771086e-01 
1.328800e+01 -4.782512e-01 
1.328900e+01 -4.793939e-01 
1.329000e+01 -4.805366e-01 
1.329100e+01 -4.816794e-01 
1.329200e+01 -4.828223e-01 
1.329300e+01 -4.839653e-01 
1.329400e+01 -4.851082e-01 
1.329500e+01 -4.862512e-01 
1.329600e+01 -4.873942e-01 
1.329700e+01 -4.885373e-01 
1.329800e+01 -4.896803e-01 
1.329900e+01 -4.908233e-01 
1.330000e+01 -4.919662e-01 
1.330100e+01 -4.931092e-01 
1.330200e+01 -4.942520e-01 
1.330300e+01 -4.953949e-01 
1.330400e+01 -4.965376e-01 
1.330500e+01 -4.976803e-01 
1.330600e+01 -4.988228e-01 
1.330700e+01 -4.999653e-01 
1.330800e+01 -5.011076e-01 
1.330900e+01 -5.022498e-01 
1.331000e+01 -5.033919e-01 
1.331100e+01 -5.045338e-01 
1.331200e+01 -5.056756e-01 
1.331300e+01 -5.068172e-01 
1.331400e+01 -5.079586e-01 
1.331500e+01 -5.090997e-01 
1.331600e+01 -5.102407e-01 
1.331700e+01 -5.113815e-01 
1.331800e+01 -5.125220e-01 
1.331900e+01 -5.136623e-01 
1.332000e+01 -5.148023e-01 
1.332100e+01 -5.159420e-01 
1.332200e+01 -5.170815e-01 
1.332300e+01 -5.182207e-01 
1.332400e+01 -5.193596e-01 
1.332500e+01 -5.204981e-01 
1.332600e+01 -5.216364e-01 
1.332700e+01 -5.227742e-01 
1.332800e+01 -5.239118e-01 
1.332900e+01 -5.250490e-01 
1.333000e+01 -5.261857e-01 
1.333100e+01 -5.273222e-01 
1.333200e+01 -5.284582e-01 
1.333300e+01 -5.295938e-01 
1.333400e+01 -5.307289e-01 
1.333500e+01 -5.318637e-01 
1.333600e+01 -5.329979e-01 
1.333700e+01 -5.341318e-01 
1.333800e+01 -5.352651e-01 
1.333900e+01 -5.363980e-01 
1.334000e+01 -5.375304e-01 
1.334100e+01 -5.386622e-01 
1.334200e+01 -5.397936e-01 
1.334300e+01 -5.409244e-01 
1.334400e+01 -5.420546e-01 
1.334500e+01 -5.431843e-01 
1.334600e+01 -5.443134e-01 
1.334700e+01 -5.454420e-01 
1.334800e+01 -5.465699e-01 
1.334900e+01 -5.476973e-01 
1.335000e+01 -5.488240e-01 
1.335100e+01 -5.499501e-01 
1.335200e+01 -5.510755e-01 
1.335300e+01 -5.522003e-01 
1.335400e+01 -5.533244e-01 
1.335500e+01 -5.544478e-01 
1.335600e+01 -5.555705e-01 
1.335700e+01 -5.566925e-01 
1.335800e+01 -5.578138e-01 
1.335900e+01 -5.589344e-01 
1.336000e+01 -5.600542e-01 
1.336100e+01 -5.611732e-01 
1.336200e+01 -5.622915e-01 
1.336300e+01 -5.634090e-01 
1.336400e+01 -5.645257e-01 
1.336500e+01 -5.656415e-01 
1.336600e+01 -5.667566e-01 
1.336700e+01 -5.678708e-01 
1.336800e+01 -5.689842e-01 
1.336900e+01 -5.700967e-01 
1.337000e+01 -5.712083e-01 
1.337100e+01 -5.723190e-01 
1.337200e+01 -5.734289e-01 
1.337300e+01 -5.745378e-01 
1.337400e+01 -5.756458e-01 
1.337500e+01 -5.767528e-01 
1.337600e+01 -5.778589e-01 
1.337700e+01 -5.789640e-01 
1.337800e+01 -5.800682e-01 
1.337900e+01 -5.811713e-01 
1.338000e+01 -5.822735e-01 
1.338100e+01 -5.833746e-01 
1.338200e+01 -5.844747e-01 
1.338300e+01 -5.855737e-01 
1.338400e+01 -5.866717e-01 
1.338500e+01 -5.877686e-01 
1.338600e+01 -5.888644e-01 
1.338700e+01 -5.899592e-01 
1.338800e+01 -5.910528e-01 
1.338900e+01 -5.921452e-01 
1.339000e+01 -5.932366e-01 
1.339100e+01 -5.943268e-01 
1.339200e+01 -5.954158e-01 
1.339300e+01 -5.965036e-01 
1.339400e+01 -5.975903e-01 
1.339500e+01 -5.986757e-01 
1.339600e+01 -5.997599e-01 
1.339700e+01 -6.008429e-01 
1.339800e+01 -6.019246e-01 
1.339900e+01 -6.030051e-01 
1.340000e+01 -6.040843e-01 
1.340100e+01 -6.051622e-01 
1.340200e+01 -6.062388e-01 
1.340300e+01 -6.073141e-01 
1.340400e+01 -6.083881e-01 
1.340500e+01 -6.094607e-01 
1.340600e+01 -6.105320e-01 
1.340700e+01 -6.116019e-01 
1.340800e+01 -6.126704e-01 
1.340900e+01 -6.137375e-01 
1.341000e+01 -6.148032e-01 
1.341100e+01 -6.158675e-01 
1.341200e+01 -6.169303e-01 
1.341300e+01 -6.179917e-01 
1.341400e+01 -6.190516e-01 
1.341500e+01 -6.201100e-01 
1.341600e+01 -6.211670e-01 
1.341700e+01 -6.222224e-01 
1.341800e+01 -6.232763e-01 
1.341900e+01 -6.243287e-01 
1.342000e+01 -6.253795e-01 
1.342100e+01 -6.264287e-01 
1.342200e+01 -6.274764e-01 
1.342300e+01 -6.285225e-01 
1.342400e+01 -6.295670e-01 
1.342500e+01 -6.306098e-01 
1.342600e+01 -6.316511e-01 
1.342700e+01 -6.326907e-01 
1.342800e+01 -6.337286e-01 
1.342900e+01 -6.347648e-01 
1.343000e+01 -6.357994e-01 
1.343100e+01 -6.368322e-01 
1.343200e+01 -6.378633e-01 
1.343300e+01 -6.388927e-01 
1.343400e+01 -6.399204e-01 
1.343500e+01 -6.409463e-01 
1.343600e+01 -6.419704e-01 
1.343700e+01 -6.429927e-01 
1.343800e+01 -6.440133e-01 
1.343900e+01 -6.450320e-01 
1.344000e+01 -6.460488e-01 
1.344100e+01 -6.470639e-01 
1.344200e+01 -6.480770e-01 
1.344300e+01 -6.490883e-01 
1.344400e+01 -6.500977e-01 
1.344500e+01 -6.511052e-01 
1.344600e+01 -6.521108e-01 
1.344700e+01 -6.531145e-01 
1.344800e+01 -6.541162e-01 
1.344900e+01 -6.551160e-01 
1.345000e+01 -6.561137e-01 
1.345100e+01 -6.571095e-01 
1.345200e+01 -6.581033e-01 
1.345300e+01 -6.590951e-01 
1.345400e+01 -6.600848e-01 
1.345500e+01 -6.610725e-01 
1.345600e+01 -6.620581e-01 
1.345700e+01 -6.630417e-01 
1.345800e+01 -6.640232e-01 
1.345900e+01 -6.650025e-01 
1.346000e+01 -6.659798e-01 
1.346100e+01 -6.669549e-01 
1.346200e+01 -6.679279e-01 
1.346300e+01 -6.688987e-01 
1.346400e+01 -6.698673e-01 
1.346500e+01 -6.708338e-01 
1.346600e+01 -6.717980e-01 
1.346700e+01 -6.727600e-01 
1.346800e+01 -6.737198e-01 
1.346900e+01 -6.746773e-01 
1.347000e+01 -6.756326e-01 
1.347100e+01 -6.765856e-01 
1.347200e+01 -6.775363e-01 
1.347300e+01 -6.784847e-01 
1.347400e+01 -6.794308e-01 
1.347500e+01 -6.803746e-01 
1.347600e+01 -6.813160e-01 
1.347700e+01 -6.822550e-01 
1.347800e+01 -6.831916e-01 
1.347900e+01 -6.841259e-01 
1.348000e+01 -6.850578e-01 
1.348100e+01 -6.859872e-01 
1.348200e+01 -6.869142e-01 
1.348300e+01 -6.878387e-01 
1.348400e+01 -6.887608e-01 
1.348500e+01 -6.896804e-01 
1.348600e+01 -6.905975e-01 
1.348700e+01 -6.915121e-01 
1.348800e+01 -6.924242e-01 
1.348900e+01 -6.933337e-01 
1.349000e+01 -6.942407e-01 
1.349100e+01 -6.951451e-01 
1.349200e+01 -6.960469e-01 
1.349300e+01 -6.969461e-01 
1.349400e+01 -6.978427e-01 
1.349500e+01 -6.987367e-01 
1.349600e+01 -6.996280e-01 
1.349700e+01 -7.005167e-01 
1.349800e+01 -7.014027e-01 
1.349900e+01 -7.022861e-01 
1.350000e+01 -7.031667e-01 
1.350100e+01 -7.040446e-01 
1.350200e+01 -7.049198e-01 
1.350300e+01 -7.057922e-01 
1.350400e+01 -7.066619e-01 
1.350500e+01 -7.075288e-01 
1.350600e+01 -7.083929e-01 
1.350700e+01 -7.092542e-01 
1.350800e+01 -7.101127e-01 
1.350900e+01 -7.109684e-01 
1.351000e+01 -7.118212e-01 
1.351100e+01 -7.126711e-01 
1.351200e+01 -7.135182e-01 
1.351300e+01 -7.143624e-01 
1.351400e+01 -7.152037e-01 
1.351500e+01 -7.160420e-01 
1.351600e+01 -7.168774e-01 
1.351700e+01 -7.177099e-01 
1.351800e+01 -7.185394e-01 
1.351900e+01 -7.193659e-01 
1.352000e+01 -7.201895e-01 
1.352100e+01 -7.210100e-01 
1.352200e+01 -7.218275e-01 
1.352300e+01 -7.226420e-01 
1.352400e+01 -7.234534e-01 
1.352500e+01 -7.242617e-01 
1.352600e+01 -7.250670e-01 
1.352700e+01 -7.258691e-01 
1.352800e+01 -7.266682e-01 
1.352900e+01 -7.274641e-01 
1.353000e+01 -7.282569e-01 
1.353100e+01 -7.290465e-01 
1.353200e+01 -7.298329e-01 
1.353300e+01 -7.306162e-01 
1.353400e+01 -7.313963e-01 
1.353500e+01 -7.321731e-01 
1.353600e+01 -7.329467e-01 
1.353700e+01 -7.337171e-01 
1.353800e+01 -7.344842e-01 
1.353900e+01 -7.352481e-01 
1.354000e+01 -7.360086e-01 
1.354100e+01 -7.367659e-01 
1.354200e+01 -7.375198e-01 
1.354300e+01 -7.382704e-01 
1.354400e+01 -7.390177e-01 
1.354500e+01 -7.397616e-01 
1.354600e+01 -7.405021e-01 
1.354700e+01 -7.412393e-01 
1.354800e+01 -7.419730e-01 
1.354900e+01 -7.427033e-01 
1.355000e+01 -7.434302e-01 
1.355100e+01 -7.441536e-01 
1.355200e+01 -7.448735e-01 
1.355300e+01 -7.455900e-01 
1.355400e+01 -7.463030e-01 
1.355500e+01 -7.470125e-01 
1.355600e+01 -7.477185e-01 
1.355700e+01 -7.484209e-01 
1.355800e+01 -7.491197e-01 
1.355900e+01 -7.498151e-01 
1.356000e+01 -7.505068e-01 
1.356100e+01 -7.511949e-01 
1.356200e+01 -7.518794e-01 
1.356300e+01 -7.525603e-01 
1.356400e+01 -7.532376e-01 
1.356500e+01 -7.539112e-01 
1.356600e+01 -7.545811e-01 
1.356700e+01 -7.552474e-01 
1.356800e+01 -7.559100e-01 
1.356900e+01 -7.565688e-01 
1.357000e+01 -7.572239e-01 
1.357100e+01 -7.578753e-01 
1.357200e+01 -7.585230e-01 
1.357300e+01 -7.591668e-01 
1.357400e+01 -7.598069e-01 
1.357500e+01 -7.604432e-01 
1.357600e+01 -7.610757e-01 
1.357700e+01 -7.617043e-01 
1.357800e+01 -7.623291e-01 
1.357900e+01 -7.629501e-01 
1.358000e+01 -7.635672e-01 
1.358100e+01 -7.641804e-01 
1.358200e+01 -7.647897e-01 
1.358300e+01 -7.653951e-01 
1.358400e+01 -7.659965e-01 
1.358500e+01 -7.665941e-01 
1.358600e+01 -7.671876e-01 
1.358700e+01 -7.677772e-01 
1.358800e+01 -7.683629e-01 
1.358900e+01 -7.689445e-01 
1.359000e+01 -7.695221e-01 
1.359100e+01 -7.700957e-01 
1.359200e+01 -7.706652e-01 
1.359300e+01 -7.712307e-01 
1.359400e+01 -7.717921e-01 
1.359500e+01 -7.723495e-01 
1.359600e+01 -7.729027e-01 
1.359700e+01 -7.734518e-01 
1.359800e+01 -7.739968e-01 
1.359900e+01 -7.745377e-01 
1.360000e+01 -7.750744e-01 
1.360100e+01 -7.756070e-01 
1.360200e+01 -7.761353e-01 
1.360300e+01 -7.766595e-01 
1.360400e+01 -7.771795e-01 
1.360500e+01 -7.776952e-01 
1.360600e+01 -7.782067e-01 
1.360700e+01 -7.787140e-01 
1.360800e+01 -7.792169e-01 
1.360900e+01 -7.797156e-01 
1.361000e+01 -7.802101e-01 
1.361100e+01 -7.807002e-01 
1.361200e+01 -7.811859e-01 
1.361300e+01 -7.816674e-01 
1.361400e+01 -7.821445e-01 
1.361500e+01 -7.826172e-01 
1.361600e+01 -7.830856e-01 
1.361700e+01 -7.835496e-01 
1.361800e+01 -7.840091e-01 
1.361900e+01 -7.844643e-01 
1.362000e+01 -7.849150e-01 
1.362100e+01 -7.853613e-01 
1.362200e+01 -7.858031e-01 
1.362300e+01 -7.862404e-01 
1.362400e+01 -7.866733e-01 
1.362500e+01 -7.871016e-01 
1.362600e+01 -7.875255e-01 
1.362700e+01 -7.879448e-01 
1.362800e+01 -7.883596e-01 
1.362900e+01 -7.887698e-01 
1.363000e+01 -7.891755e-01 
1.363100e+01 -7.895765e-01 
1.363200e+01 -7.899730e-01 
1.363300e+01 -7.903649e-01 
1.363400e+01 -7.907522e-01 
1.363500e+01 -7.911348e-01 
1.363600e+01 -7.915127e-01 
1.363700e+01 -7.918860e-01 
1.363800e+01 -7.922547e-01 
1.363900e+01 -7.926186e-01 
1.364000e+01 -7.929779e-01 
1.364100e+01 -7.933324e-01 
1.364200e+01 -7.936822e-01 
1.364300e+01 -7.940273e-01 
1.364400e+01 -7.943676e-01 
1.364500e+01 -7.947031e-01 
1.364600e+01 -7.950339e-01 
1.364700e+01 -7.953598e-01 
1.364800e+01 -7.956810e-01 
1.364900e+01 -7.959973e-01 
1.365000e+01 -7.963088e-01 
1.365100e+01 -7.966155e-01 
1.365200e+01 -7.969173e-01 
1.365300e+01 -7.972142e-01 
1.365400e+01 -7.975062e-01 
1.365500e+01 -7.977934e-01 
1.365600e+01 -7.980756e-01 
1.365700e+01 -7.983529e-01 
1.365800e+01 -7.986253e-01 
1.365900e+01 -7.988927e-01 
1.366000e+01 -7.991552e-01 
1.366100e+01 -7.994127e-01 
1.366200e+01 -7.996651e-01 
1.366300e+01 -7.999126e-01 
1.366400e+01 -8.001551e-01 
1.366500e+01 -8.003926e-01 
1.366600e+01 -8.006250e-01 
1.366700e+01 -8.008524e-01 
1.366800e+01 -8.010747e-01 
1.366900e+01 -8.012919e-01 
1.367000e+01 -8.015040e-01 
1.367100e+01 -8.017111e-01 
1.367200e+01 -8.019130e-01 
1.367300e+01 -8.021098e-01 
1.367400e+01 -8.023014e-01 
1.367500e+01 -8.024879e-01 
1.367600e+01 -8.026693e-01 
1.367700e+01 -8.028454e-01 
1.367800e+01 -8.030164e-01 
1.367900e+01 -8.031822e-01 
1.368000e+01 -8.033428e-01 
1.368100e+01 -8.034981e-01 
1.368200e+01 -8.036482e-01 
1.368300e+01 -8.037931e-01 
1.368400e+01 -8.039327e-01 
1.368500e+01 -8.040670e-01 
1.368600e+01 -8.041960e-01 
1.368700e+01 -8.043197e-01 
1.368800e+01 -8.044382e-01 
1.368900e+01 -8.045513e-01 
1.369000e+01 -8.046591e-01 
1.369100e+01 -8.047615e-01 
1.369200e+01 -8.048586e-01 
1.369300e+01 -8.049503e-01 
1.369400e+01 -8.050366e-01 
1.369500e+01 -8.051175e-01 
1.369600e+01 -8.051931e-01 
1.369700e+01 -8.052632e-01 
1.369800e+01 -8.053279e-01 
1.369900e+01 -8.053871e-01 
1.370000e+01 -8.054409e-01 
1.370100e+01 -8.054892e-01 
1.370200e+01 -8.055321e-01 
1.370300e+01 -8.055695e-01 
1.370400e+01 -8.056014e-01 
1.370500e+01 -8.056277e-01 
1.370600e+01 -8.056486e-01 
1.370700e+01 -8.056639e-01 
1.370800e+01 -8.056737e-01 
1.370900e+01 -8.056779e-01 
1.371000e+01 -8.056766e-01 
1.371100e+01 -8.056697e-01 
1.371200e+01 -8.056572e-01 
1.371300e+01 -8.056391e-01 
1.371400e+01 -8.056154e-01 
1.371500e+01 -8.055861e-01 
1.371600e+01 -8.055512e-01 
1.371700e+01 -8.055106e-01 
1.371800e+01 -8.054643e-01 
1.371900e+01 -8.054124e-01 
1.372000e+01 -8.053549e-01 
1.372100e+01 -8.052916e-01 
1.372200e+01 -8.052226e-01 
1.372300e+01 -8.051480e-01 
1.372400e+01 -8.050676e-01 
1.372500e+01 -8.049815e-01 
1.372600e+01 -8.048896e-01 
1.372700e+01 -8.047921e-01 
1.372800e+01 -8.046887e-01 
1.372900e+01 -8.045796e-01 
1.373000e+01 -8.044647e-01 
1.373100e+01 -8.043440e-01 
1.373200e+01 -8.042175e-01 
1.373300e+01 -8.040852e-01 
1.373400e+01 -8.039471e-01 
1.373500e+01 -8.038031e-01 
1.373600e+01 -8.036533e-01 
1.373700e+01 -8.034977e-01 
1.373800e+01 -8.033362e-01 
1.373900e+01 -8.031688e-01 
1.374000e+01 -8.029955e-01 
1.374100e+01 -8.028163e-01 
1.374200e+01 -8.026313e-01 
1.374300e+01 -8.024403e-01 
1.374400e+01 -8.022434e-01 
1.374500e+01 -8.020406e-01 
1.374600e+01 -8.018318e-01 
1.374700e+01 -8.016171e-01 
1.374800e+01 -8.013964e-01 
1.374900e+01 -8.011698e-01 
1.375000e+01 -8.009372e-01 
1.375100e+01 -8.006986e-01 
1.375200e+01 -8.004539e-01 
1.375300e+01 -8.002033e-01 
1.375400e+01 -7.999467e-01 
1.375500e+01 -7.996840e-01 
1.375600e+01 -7.994153e-01 
1.375700e+01 -7.991406e-01 
1.375800e+01 -7.988598e-01 
1.375900e+01 -7.985729e-01 
1.376000e+01 -7.982799e-01 
1.376100e+01 -7.979809e-01 
1.376200e+01 -7.976758e-01 
1.376300e+01 -7.973646e-01 
1.376400e+01 -7.970473e-01 
1.376500e+01 -7.967238e-01 
1.376600e+01 -7.963943e-01 
1.376700e+01 -7.960586e-01 
1.376800e+01 -7.957167e-01 
1.376900e+01 -7.953687e-01 
1.377000e+01 -7.950145e-01 
1.377100e+01 -7.946542e-01 
1.377200e+01 -7.942877e-01 
1.377300e+01 -7.939150e-01 
1.377400e+01 -7.935361e-01 
1.377500e+01 -7.931510e-01 
1.377600e+01 -7.927597e-01 
1.377700e+01 -7.923621e-01 
1.377800e+01 -7.919584e-01 
1.377900e+01 -7.915484e-01 
1.378000e+01 -7.911321e-01 
1.378100e+01 -7.907096e-01 
1.378200e+01 -7.902808e-01 
1.378300e+01 -7.898458e-01 
1.378400e+01 -7.894045e-01 
1.378500e+01 -7.889569e-01 
1.378600e+01 -7.885030e-01 
1.378700e+01 -7.880428e-01 
1.378800e+01 -7.875763e-01 
1.378900e+01 -7.871035e-01 
1.379000e+01 -7.866243e-01 
1.379100e+01 -7.861388e-01 
1.379200e+01 -7.856470e-01 
1.379300e+01 -7.851488e-01 
1.379400e+01 -7.846443e-01 
1.379500e+01 -7.841334e-01 
1.379600e+01 -7.836162e-01 
1.379700e+01 -7.830925e-01 
1.379800e+01 -7.825625e-01 
1.379900e+01 -7.820261e-01 
1.380000e+01 -7.814833e-01 
1.380100e+01 -7.809341e-01 
1.380200e+01 -7.803784e-01 
1.380300e+01 -7.798164e-01 
1.380400e+01 -7.792479e-01 
1.380500e+01 -7.786730e-01 
1.380600e+01 -7.780917e-01 
1.380700e+01 -7.775039e-01 
1.380800e+01 -7.769096e-01 
1.380900e+01 -7.763089e-01 
1.381000e+01 -7.757017e-01 
1.381100e+01 -7.750880e-01 
1.381200e+01 -7.744679e-01 
1.381300e+01 -7.738413e-01 
1.381400e+01 -7.732082e-01 
1.381500e+01 -7.725685e-01 
1.381600e+01 -7.719224e-01 
1.381700e+01 -7.712698e-01 
1.381800e+01 -7.706106e-01 
1.381900e+01 -7.699450e-01 
1.382000e+01 -7.692727e-01 
1.382100e+01 -7.685940e-01 
1.382200e+01 -7.679087e-01 
1.382300e+01 -7.672169e-01 
1.382400e+01 -7.665185e-01 
1.382500e+01 -7.658135e-01 
1.382600e+01 -7.651020e-01 
1.382700e+01 -7.643839e-01 
1.382800e+01 -7.636592e-01 
1.382900e+01 -7.629280e-01 
1.383000e+01 -7.621901e-01 
1.383100e+01 -7.614457e-01 
1.383200e+01 -7.606947e-01 
1.383300e+01 -7.599370e-01 
1.383400e+01 -7.591728e-01 
1.383500e+01 -7.584019e-01 
1.383600e+01 -7.576244e-01 
1.383700e+01 -7.568403e-01 
1.383800e+01 -7.560496e-01 
1.383900e+01 -7.552522e-01 
1.384000e+01 -7.544482e-01 
1.384100e+01 -7.536375e-01 
1.384200e+01 -7.528202e-01 
1.384300e+01 -7.519962e-01 
1.384400e+01 -7.511656e-01 
1.384500e+01 -7.503283e-01 
1.384600e+01 -7.494844e-01 
1.384700e+01 -7.486337e-01 
1.384800e+01 -7.477764e-01 
1.384900e+01 -7.469124e-01 
1.385000e+01 -7.460418e-01 
1.385100e+01 -7.451644e-01 
1.385200e+01 -7.442803e-01 
1.385300e+01 -7.433896e-01 
1.385400e+01 -7.424921e-01 
1.385500e+01 -7.415879e-01 
1.385600e+01 -7.406770e-01 
1.385700e+01 -7.397594e-01 
1.385800e+01 -7.388351e-01 
1.385900e+01 -7.379041e-01 
1.386000e+01 -7.369663e-01 
1.386100e+01 -7.360218e-01 
1.386200e+01 -7.350706e-01 
1.386300e+01 -7.341126e-01 
1.386400e+01 -7.331479e-01 
1.386500e+01 -7.321764e-01 
1.386600e+01 -7.311982e-01 
1.386700e+01 -7.302133e-01 
1.386800e+01 -7.292216e-01 
1.386900e+01 -7.282231e-01 
1.387000e+01 -7.272179e-01 
1.387100e+01 -7.262059e-01 
1.387200e+01 -7.251872e-01 
1.387300e+01 -7.241616e-01 
1.387400e+01 -7.231293e-01 
1.387500e+01 -7.220903e-01 
1.387600e+01 -7.210444e-01 
1.387700e+01 -7.199918e-01 
1.387800e+01 -7.189324e-01 
1.387900e+01 -7.178662e-01 
1.388000e+01 -7.167932e-01 
1.388100e+01 -7.157135e-01 
1.388200e+01 -7.146269e-01 
1.388300e+01 -7.135335e-01 
1.388400e+01 -7.124334e-01 
1.388500e+01 -7.113264e-01 
1.388600e+01 -7.102127e-01 
1.388700e+01 -7.090921e-01 
1.388800e+01 -7.079647e-01 
1.388900e+01 -7.068306e-01 
1.389000e+01 -7.056896e-01 
1.389100e+01 -7.045418e-01 
1.389200e+01 -7.033872e-01 
1.389300e+01 -7.022258e-01 
1.389400e+01 -7.010575e-01 
1.389500e+01 -6.998825e-01 
1.389600e+01 -6.987006e-01 
1.389700e+01 -6.975119e-01 
1.389800e+01 -6.963164e-01 
1.389900e+01 -6.951141e-01 
1.390000e+01 -6.939049e-01 
1.390100e+01 -6.926889e-01 
1.390200e+01 -6.914661e-01 
1.390300e+01 -6.902365e-01 
1.390400e+01 -6.890000e-01 
1.390500e+01 -6.877568e-01 
1.390600e+01 -6.865066e-01 
1.390700e+01 -6.852497e-01 
1.390800e+01 -6.839859e-01 
1.390900e+01 -6.827153e-01 
1.391000e+01 -6.814379e-01 
1.391100e+01 -6.801536e-01 
1.391200e+01 -6.788625e-01 
1.391300e+01 -6.775645e-01 
1.391400e+01 -6.762598e-01 
1.391500e+01 -6.749482e-01 
1.391600e+01 -6.736297e-01 
1.391700e+01 -6.723045e-01 
1.391800e+01 -6.709724e-01 
1.391900e+01 -6.696334e-01 
1.392000e+01 -6.682877e-01 
1.392100e+01 -6.669351e-01 
1.392200e+01 -6.655756e-01 
1.392300e+01 -6.642094e-01 
1.392400e+01 -6.628363e-01 
1.392500e+01 -6.614563e-01 
1.392600e+01 -6.600696e-01 
1.392700e+01 -6.586760e-01 
1.392800e+01 -6.572756e-01 
1.392900e+01 -6.558683e-01 
1.393000e+01 -6.544543e-01 
1.393100e+01 -6.530334e-01 
1.393200e+01 -6.516057e-01 
1.393300e+01 -6.501711e-01 
1.393400e+01 -6.487298e-01 
1.393500e+01 -6.472816e-01 
1.393600e+01 -6.458266e-01 
1.393700e+01 -6.443647e-01 
1.393800e+01 -6.428961e-01 
1.393900e+01 -6.414206e-01 
1.394000e+01 -6.399383e-01 
1.394100e+01 -6.384492e-01 
1.394200e+01 -6.369533e-01 
1.394300e+01 -6.354506e-01 
1.394400e+01 -6.339411e-01 
1.394500e+01 -6.324248e-01 
1.394600e+01 -6.309017e-01 
1.394700e+01 -6.293717e-01 
1.394800e+01 -6.278350e-01 
1.394900e+01 -6.262915e-01 
1.395000e+01 -6.247412e-01 
1.395100e+01 -6.231840e-01 
1.395200e+01 -6.216201e-01 
1.395300e+01 -6.200494e-01 
1.395400e+01 -6.184720e-01 
1.395500e+01 -6.168877e-01 
1.395600e+01 -6.152967e-01 
1.395700e+01 -6.136988e-01 
1.395800e+01 -6.120943e-01 
1.395900e+01 -6.104829e-01 
1.396000e+01 -6.088648e-01 
1.396100e+01 -6.072399e-01 
1.396200e+01 -6.056082e-01 
1.396300e+01 -6.039698e-01 
1.396400e+01 -6.023246e-01 
1.396500e+01 -6.006727e-01 
1.396600e+01 -5.990140e-01 
1.396700e+01 -5.973486e-01 
1.396800e+01 -5.956764e-01 
1.396900e+01 -5.939975e-01 
1.397000e+01 -5.923119e-01 
1.397100e+01 -5.906195e-01 
1.397200e+01 -5.889204e-01 
1.397300e+01 -5.872146e-01 
1.397400e+01 -5.855021e-01 
1.397500e+01 -5.837828e-01 
1.397600e+01 -5.820568e-01 
1.397700e+01 -5.803242e-01 
1.397800e+01 -5.785848e-01 
1.397900e+01 -5.768387e-01 
1.398000e+01 -5.750860e-01 
1.398100e+01 -5.733265e-01 
1.398200e+01 -5.715604e-01 
1.398300e+01 -5.697875e-01 
1.398400e+01 -5.680080e-01 
1.398500e+01 -5.662219e-01 
1.398600e+01 -5.644290e-01 
1.398700e+01 -5.626296e-01 
1.398800e+01 -5.608234e-01 
1.398900e+01 -5.590106e-01 
1.399000e+01 -5.571912e-01 
1.399100e+01 -5.553651e-01 
1.399200e+01 -5.535324e-01 
1.399300e+01 -5.516930e-01 
1.399400e+01 -5.498470e-01 
1.399500e+01 -5.479944e-01 
1.399600e+01 -5.461352e-01 
1.399700e+01 -5.442694e-01 
1.399800e+01 -5.423970e-01 
1.399900e+01 -5.405180e-01 
1.400000e+01 -5.386324e-01 
1.400100e+01 -5.367402e-01 
1.400200e+01 -5.348414e-01 
1.400300e+01 -5.329361e-01 
1.400400e+01 -5.310242e-01 
1.400500e+01 -5.291057e-01 
1.400600e+01 -5.271807e-01 
1.400700e+01 -5.252492e-01 
1.400800e+01 -5.233111e-01 
1.400900e+01 -5.213664e-01 
1.401000e+01 -5.194153e-01 
1.401100e+01 -5.174576e-01 
1.401200e+01 -5.154934e-01 
1.401300e+01 -5.135227e-01 
1.401400e+01 -5.115455e-01 
1.401500e+01 -5.095618e-01 
1.401600e+01 -5.075716e-01 
1.401700e+01 -5.055749e-01 
1.401800e+01 -5.035718e-01 
1.401900e+01 -5.015622e-01 
1.402000e+01 -4.995461e-01 
1.402100e+01 -4.975236e-01 
1.402200e+01 -4.954947e-01 
1.402300e+01 -4.934593e-01 
1.402400e+01 -4.914175e-01 
1.402500e+01 -4.893692e-01 
1.402600e+01 -4.873146e-01 
1.402700e+01 -4.852535e-01 
1.402800e+01 -4.831861e-01 
1.402900e+01 -4.811123e-01 
1.403000e+01 -4.790320e-01 
1.403100e+01 -4.769455e-01 
1.403200e+01 -4.748525e-01 
1.403300e+01 -4.727532e-01 
1.403400e+01 -4.706476e-01 
1.403500e+01 -4.685356e-01 
1.403600e+01 -4.664173e-01 
1.403700e+01 -4.642926e-01 
1.403800e+01 -4.621617e-01 
1.403900e+01 -4.600244e-01 
1.404000e+01 -4.578809e-01 
1.404100e+01 -4.557310e-01 
1.404200e+01 -4.535749e-01 
1.404300e+01 -4.514126e-01 
1.404400e+01 -4.492439e-01 
1.404500e+01 -4.470690e-01 
1.404600e+01 -4.448879e-01 
1.404700e+01 -4.427006e-01 
1.404800e+01 -4.405070e-01 
1.404900e+01 -4.383072e-01 
1.405000e+01 -4.361012e-01 
1.405100e+01 -4.338890e-01 
1.405200e+01 -4.316706e-01 
1.405300e+01 -4.294461e-01 
1.405400e+01 -4.272154e-01 
1.405500e+01 -4.249785e-01 
1.405600e+01 -4.227355e-01 
1.405700e+01 -4.204864e-01 
1.405800e+01 -4.182311e-01 
1.405900e+01 -4.159697e-01 
1.406000e+01 -4.137023e-01 
1.406100e+01 -4.114287e-01 
1.406200e+01 -4.091490e-01 
1.406300e+01 -4.068633e-01 
1.406400e+01 -4.045715e-01 
1.406500e+01 -4.022737e-01 
1.406600e+01 -3.999698e-01 
1.406700e+01 -3.976599e-01 
1.406800e+01 -3.953440e-01 
1.406900e+01 -3.930221e-01 
1.407000e+01 -3.906941e-01 
1.407100e+01 -3.883602e-01 
1.407200e+01 -3.860203e-01 
1.407300e+01 -3.836745e-01 
1.407400e+01 -3.813227e-01 
1.407500e+01 -3.789650e-01 
1.407600e+01 -3.766013e-01 
1.407700e+01 -3.742317e-01 
1.407800e+01 -3.718562e-01 
1.407900e+01 -3.694748e-01 
1.408000e+01 -3.670876e-01 
1.408100e+01 -3.646944e-01 
1.408200e+01 -3.622954e-01 
1.408300e+01 -3.598906e-01 
1.408400e+01 -3.574799e-01 
1.408500e+01 -3.550634e-01 
1.408600e+01 -3.526411e-01 
1.408700e+01 -3.502130e-01 
1.408800e+01 -3.477792e-01 
1.408900e+01 -3.453395e-01 
1.409000e+01 -3.428941e-01 
1.409100e+01 -3.404429e-01 
1.409200e+01 -3.379860e-01 
1.409300e+01 -3.355234e-01 
1.409400e+01 -3.330551e-01 
1.409500e+01 -3.305810e-01 
1.409600e+01 -3.281013e-01 
1.409700e+01 -3.256159e-01 
1.409800e+01 -3.231249e-01 
1.409900e+01 -3.206282e-01 
1.410000e+01 -3.181259e-01 
1.410100e+01 -3.156180e-01 
1.410200e+01 -3.131044e-01 
1.410300e+01 -3.105853e-01 
1.410400e+01 -3.080606e-01 
1.410500e+01 -3.055303e-01 
1.410600e+01 -3.029945e-01 
1.410700e+01 -3.004531e-01 
1.410800e+01 -2.979063e-01 
1.410900e+01 -2.953539e-01 
1.411000e+01 -2.927960e-01 
1.411100e+01 -2.902326e-01 
1.411200e+01 -2.876638e-01 
1.411300e+01 -2.850895e-01 
1.411400e+01 -2.825098e-01 
1.411500e+01 -2.799246e-01 
1.411600e+01 -2.773340e-01 
1.411700e+01 -2.747381e-01 
1.411800e+01 -2.721367e-01 
1.411900e+01 -2.695300e-01 
1.412000e+01 -2.669180e-01 
1.412100e+01 -2.643006e-01 
1.412200e+01 -2.616779e-01 
1.412300e+01 -2.590498e-01 
1.412400e+01 -2.564165e-01 
1.412500e+01 -2.537779e-01 
1.412600e+01 -2.511341e-01 
1.412700e+01 -2.484849e-01 
1.412800e+01 -2.458306e-01 
1.412900e+01 -2.431710e-01 
1.413000e+01 -2.405063e-01 
1.413100e+01 -2.378363e-01 
1.413200e+01 -2.351612e-01 
1.413300e+01 -2.324809e-01 
1.413400e+01 -2.297955e-01 
1.413500e+01 -2.271050e-01 
1.413600e+01 -2.244093e-01 
1.413700e+01 -2.217086e-01 
1.413800e+01 -2.190028e-01 
1.413900e+01 -2.162919e-01 
1.414000e+01 -2.135760e-01 
1.414100e+01 -2.108550e-01 
1.414200e+01 -2.081291e-01 
1.414300e+01 -2.053981e-01 
1.414400e+01 -2.026622e-01 
1.414500e+01 -1.999213e-01 
1.414600e+01 -1.971754e-01 
1.414700e+01 -1.944246e-01 
1.414800e+01 -1.916689e-01 
1.414900e+01 -1.889083e-01 
1.415000e+01 -1.861429e-01 
1.415100e+01 -1.833725e-01 
1.415200e+01 -1.805973e-01 
1.415300e+01 -1.778173e-01 
1.415400e+01 -1.750325e-01 
1.415500e+01 -1.722429e-01 
1.415600e+01 -1.694485e-01 
1.415700e+01 -1.666493e-01 
1.415800e+01 -1.638454e-01 
1.415900e+01 -1.610367e-01 
1.416000e+01 -1.582234e-01 
1.416100e+01 -1.554054e-01 
1.416200e+01 -1.525826e-01 
1.416300e+01 -1.497553e-01 
1.416400e+01 -1.469232e-01 
1.416500e+01 -1.440866e-01 
1.416600e+01 -1.412454e-01 
1.416700e+01 -1.383995e-01 
1.416800e+01 -1.355491e-01 
1.416900e+01 -1.326942e-01 
1.417000e+01 -1.298347e-01 
1.417100e+01 -1.269707e-01 
1.417200e+01 -1.241022e-01 
1.417300e+01 -1.212293e-01 
1.417400e+01 -1.183518e-01 
1.417500e+01 -1.154700e-01 
1.417600e+01 -1.125837e-01 
1.417700e+01 -1.096930e-01 
1.417800e+01 -1.067979e-01 
1.417900e+01 -1.038984e-01 
1.418000e+01 -1.009946e-01 
1.418100e+01 -9.808652e-02 
1.418200e+01 -9.517408e-02 
1.418300e+01 -9.225735e-02 
1.418400e+01 -8.933635e-02 
1.418500e+01 -8.641109e-02 
1.418600e+01 -8.348159e-02 
1.418700e+01 -8.054788e-02 
1.418800e+01 -7.760998e-02 
1.418900e+01 -7.466789e-02 
1.419000e+01 -7.172165e-02 
1.419100e+01 -6.877127e-02 
1.419200e+01 -6.581677e-02 
1.419300e+01 -6.285817e-02 
1.419400e+01 -5.989549e-02 
1.419500e+01 -5.692875e-02 
1.419600e+01 -5.395797e-02 
1.419700e+01 -5.098317e-02 
1.419800e+01 -4.800437e-02 
1.419900e+01 -4.502158e-02 
1.420000e+01 -4.203484e-02 
1.420100e+01 -3.904415e-02 
1.420200e+01 -3.604954e-02 
1.420300e+01 -3.305103e-02 
1.420400e+01 -3.004864e-02 
1.420500e+01 -2.704239e-02 
1.420600e+01 -2.403230e-02 
1.420700e+01 -2.101839e-02 
1.420800e+01 -1.800068e-02 
1.420900e+01 -1.497919e-02 
1.421000e+01 -1.195394e-02 
1.421100e+01 -8.924956e-03 
1.421200e+01 -5.892253e-03 
1.421300e+01 -2.855854e-03 
1.421400e+01 1.842211e-04 
1.421500e+01 3.227951e-03 
1.421600e+01 6.275314e-03 
1.421700e+01 9.326290e-03 
1.421800e+01 1.238086e-02 
1.421900e+01 1.543900e-02 
1.422000e+01 1.850068e-02 
1.422100e+01 2.156590e-02 
1.422200e+01 2.463462e-02 
1.422300e+01 2.770683e-02 
1.422400e+01 3.078251e-02 
1.422500e+01 3.386162e-02 
1.422600e+01 3.694416e-02 
1.422700e+01 4.003010e-02 
1.422800e+01 4.311941e-02 
1.422900e+01 4.621208e-02 
1.423000e+01 4.930809e-02 
1.423100e+01 5.240741e-02 
1.423200e+01 5.551002e-02 
1.423300e+01 5.861590e-02 
1.423400e+01 6.172503e-02 
1.423500e+01 6.483738e-02 
1.423600e+01 6.795294e-02 
1.423700e+01 7.107167e-02 
1.423800e+01 7.419357e-02 
1.423900e+01 7.731860e-02 
1.424000e+01 8.044675e-02 
1.424100e+01 8.357798e-02 
1.424200e+01 8.671229e-02 
1.424300e+01 8.984965e-02 
1.424400e+01 9.299003e-02 
1.424500e+01 9.613341e-02 
1.424600e+01 9.927977e-02 
1.424700e+01 1.024291e-01 
1.424800e+01 1.055813e-01 
1.424900e+01 1.087365e-01 
1.425000e+01 1.118946e-01 
1.425100e+01 1.150555e-01 
1.425200e+01 1.182192e-01 
1.425300e+01 1.213858e-01 
1.425400e+01 1.245552e-01 
1.425500e+01 1.277273e-01 
1.425600e+01 1.309022e-01 
1.425700e+01 1.340799e-01 
1.425800e+01 1.372602e-01 
1.425900e+01 1.404432e-01 
1.426000e+01 1.436289e-01 
1.426100e+01 1.468172e-01 
1.426200e+01 1.500081e-01 
1.426300e+01 1.532016e-01 
1.426400e+01 1.563976e-01 
1.426500e+01 1.595962e-01 
1.426600e+01 1.627974e-01 
1.426700e+01 1.660010e-01 
1.426800e+01 1.692070e-01 
1.426900e+01 1.724156e-01 
1.427000e+01 1.756265e-01 
1.427100e+01 1.788398e-01 
1.427200e+01 1.820556e-01 
1.427300e+01 1.852736e-01 
1.427400e+01 1.884940e-01 
1.427500e+01 1.917167e-01 
1.427600e+01 1.949417e-01 
1.427700e+01 1.981689e-01 
1.427800e+01 2.013983e-01 
1.427900e+01 2.046300e-01 
1.428000e+01 2.078638e-01 
1.428100e+01 2.110998e-01 
1.428200e+01 2.143379e-01 
1.428300e+01 2.175781e-01 
1.428400e+01 2.208204e-01 
1.428500e+01 2.240648e-01 
1.428600e+01 2.273112e-01 
1.428700e+01 2.305596e-01 
1.428800e+01 2.338099e-01 
1.428900e+01 2.370623e-01 
1.429000e+01 2.403166e-01 
1.429100e+01 2.435727e-01 
1.429200e+01 2.468308e-01 
1.429300e+01 2.500907e-01 
1.429400e+01 2.533525e-01 
1.429500e+01 2.566160e-01 
1.429600e+01 2.598814e-01 
1.429700e+01 2.631485e-01 
1.429800e+01 2.664174e-01 
1.429900e+01 2.696879e-01 
1.430000e+01 2.729601e-01 
1.430100e+01 2.762340e-01 
1.430200e+01 2.795096e-01 
1.430300e+01 2.827867e-01 
1.430400e+01 2.860654e-01 
1.430500e+01 2.893457e-01 
1.430600e+01 2.926275e-01 
1.430700e+01 2.959108e-01 
1.430800e+01 2.991955e-01 
1.430900e+01 3.024818e-01 
1.431000e+01 3.057695e-01 
1.431100e+01 3.090585e-01 
1.431200e+01 3.123490e-01 
1.431300e+01 3.156408e-01 
1.431400e+01 3.189339e-01 
1.431500e+01 3.222283e-01 
1.431600e+01 3.255240e-01 
1.431700e+01 3.288209e-01 
1.431800e+01 3.321191e-01 
1.431900e+01 3.354185e-01 
1.432000e+01 3.387190e-01 
1.432100e+01 3.420206e-01 
1.432200e+01 3.453234e-01 
1.432300e+01 3.486273e-01 
1.432400e+01 3.519323e-01 
1.432500e+01 3.552382e-01 
1.432600e+01 3.585452e-01 
1.432700e+01 3.618532e-01 
1.432800e+01 3.651621e-01 
1.432900e+01 3.684720e-01 
1.433000e+01 3.717828e-01 
1.433100e+01 3.750945e-01 
1.433200e+01 3.784070e-01 
1.433300e+01 3.817203e-01 
1.433400e+01 3.850344e-01 
1.433500e+01 3.883494e-01 
1.433600e+01 3.916650e-01 
1.433700e+01 3.949814e-01 
1.433800e+01 3.982985e-01 
1.433900e+01 4.016162e-01 
1.434000e+01 4.049346e-01 
1.434100e+01 4.082536e-01 
1.434200e+01 4.115732e-01 
1.434300e+01 4.148933e-01 
1.434400e+01 4.182140e-01 
1.434500e+01 4.215352e-01 
1.434600e+01 4.248569e-01 
1.434700e+01 4.281790e-01 
1.434800e+01 4.315015e-01 
1.434900e+01 4.348244e-01 
1.435000e+01 4.381478e-01 
1.435100e+01 4.414714e-01 
1.435200e+01 4.447954e-01 
1.435300e+01 4.481196e-01 
1.435400e+01 4.514441e-01 
1.435500e+01 4.547689e-01 
1.435600e+01 4.580939e-01 
1.435700e+01 4.614190e-01 
1.435800e+01 4.647443e-01 
1.435900e+01 4.680697e-01 
1.436000e+01 4.713952e-01 
1.436100e+01 4.747208e-01 
1.436200e+01 4.780465e-01 
1.436300e+01 4.813721e-01 
1.436400e+01 4.846978e-01 
1.436500e+01 4.880234e-01 
1.436600e+01 4.913489e-01 
1.436700e+01 4.946743e-01 
1.436800e+01 4.979996e-01 
1.436900e+01 5.013248e-01 
1.437000e+01 5.046498e-01 
1.437100e+01 5.079746e-01 
1.437200e+01 5.112991e-01 
1.437300e+01 5.146234e-01 
1.437400e+01 5.179474e-01 
1.437500e+01 5.212711e-01 
1.437600e+01 5.245944e-01 
1.437700e+01 5.279174e-01 
1.437800e+01 5.312400e-01 
1.437900e+01 5.345621e-01 
1.438000e+01 5.378838e-01 
1.438100e+01 5.412050e-01 
1.438200e+01 5.445257e-01 
1.438300e+01 5.478459e-01 
1.438400e+01 5.511655e-01 
1.438500e+01 5.544845e-01 
1.438600e+01 5.578028e-01 
1.438700e+01 5.611205e-01 
1.438800e+01 5.644376e-01 
1.438900e+01 5.677539e-01 
1.439000e+01 5.710695e-01 
1.439100e+01 5.743843e-01 
1.439200e+01 5.776984e-01 
1.439300e+01 5.810116e-01 
1.439400e+01 5.843240e-01 
1.439500e+01 5.876355e-01 
1.439600e+01 5.909461e-01 
1.439700e+01 5.942557e-01 
1.439800e+01 5.975644e-01 
1.439900e+01 6.008721e-01 
1.440000e+01 6.041788e-01 
1.440100e+01 6.074845e-01 
1.440200e+01 6.107890e-01 
1.440300e+01 6.140925e-01 
1.440400e+01 6.173948e-01 
1.440500e+01 6.206960e-01 
1.440600e+01 6.239960e-01 
1.440700e+01 6.272948e-01 
1.440800e+01 6.305923e-01 
1.440900e+01 6.338885e-01 
1.441000e+01 6.371835e-01 
1.441100e+01 6.404771e-01 
1.441200e+01 6.437694e-01 
1.441300e+01 6.470602e-01 
1.441400e+01 6.503497e-01 
1.441500e+01 6.536377e-01 
1.441600e+01 6.569242e-01 
1.441700e+01 6.602093e-01 
1.441800e+01 6.634928e-01 
1.441900e+01 6.667747e-01 
1.442000e+01 6.700551e-01 
1.442100e+01 6.733338e-01 
1.442200e+01 6.766109e-01 
1.442300e+01 6.798864e-01 
1.442400e+01 6.831601e-01 
1.442500e+01 6.864321e-01 
1.442600e+01 6.897023e-01 
1.442700e+01 6.929707e-01 
1.442800e+01 6.962374e-01 
1.442900e+01 6.995022e-01 
1.443000e+01 7.027651e-01 
1.443100e+01 7.060261e-01 
1.443200e+01 7.092851e-01 
1.443300e+01 7.125423e-01 
1.443400e+01 7.157974e-01 
1.443500e+01 7.190505e-01 
1.443600e+01 7.223016e-01 
1.443700e+01 7.255505e-01 
1.443800e+01 7.287974e-01 
1.443900e+01 7.320422e-01 
1.444000e+01 7.352848e-01 
1.444100e+01 7.385252e-01 
1.444200e+01 7.417633e-01 
1.444300e+01 7.449993e-01 
1.444400e+01 7.482329e-01 
1.444500e+01 7.514643e-01 
1.444600e+01 7.546933e-01 
1.444700e+01 7.579199e-01 
1.444800e+01 7.611442e-01 
1.444900e+01 7.643660e-01 
1.445000e+01 7.675854e-01 
1.445100e+01 7.708023e-01 
1.445200e+01 7.740167e-01 
1.445300e+01 7.772286e-01 
1.445400e+01 7.804379e-01 
1.445500e+01 7.836446e-01 
1.445600e+01 7.868486e-01 
1.445700e+01 7.900501e-01 
1.445800e+01 7.932488e-01 
1.445900e+01 7.964449e-01 
1.446000e+01 7.996382e-01 
1.446100e+01 8.028287e-01 
1.446200e+01 8.060164e-01 
1.446300e+01 8.092013e-01 
1.446400e+01 8.123834e-01 
1.446500e+01 8.155626e-01 
1.446600e+01 8.187388e-01 
1.446700e+01 8.219122e-01 
1.446800e+01 8.250825e-01 
1.446900e+01 8.282499e-01 
1.447000e+01 8.314142e-01 
1.447100e+01 8.345755e-01 
1.447200e+01 8.377337e-01 
1.447300e+01 8.408888e-01 
1.447400e+01 8.440407e-01 
1.447500e+01 8.471895e-01 
1.447600e+01 8.503350e-01 
1.447700e+01 8.534774e-01 
1.447800e+01 8.566164e-01 
1.447900e+01 8.597522e-01 
1.448000e+01 8.628847e-01 
1.448100e+01 8.660138e-01 
1.448200e+01 8.691396e-01 
1.448300e+01 8.722620e-01 
1.448400e+01 8.753809e-01 
1.448500e+01 8.784964e-01 
1.448600e+01 8.816084e-01 
1.448700e+01 8.847168e-01 
1.448800e+01 8.878218e-01 
1.448900e+01 8.909231e-01 
1.449000e+01 8.940209e-01 
1.449100e+01 8.971150e-01 
1.449200e+01 9.002054e-01 
1.449300e+01 9.032922e-01 
1.449400e+01 9.063752e-01 
1.449500e+01 9.094546e-01 
1.449600e+01 9.125301e-01 
1.449700e+01 9.156018e-01 
1.449800e+01 9.186697e-01 
1.449900e+01 9.217337e-01 
1.450000e+01 9.247939e-01 
1.450100e+01 9.278501e-01 
1.450200e+01 9.309024e-01 
1.450300e+01 9.339507e-01 
1.450400e+01 9.369950e-01 
1.450500e+01 9.400353e-01 
1.450600e+01 9.430715e-01 
1.450700e+01 9.461036e-01 
1.450800e+01 9.491316e-01 
1.450900e+01 9.521555e-01 
1.451000e+01 9.551752e-01 
1.451100e+01 9.581907e-01 
1.451200e+01 9.612019e-01 
1.451300e+01 9.642089e-01 
1.451400e+01 9.672116e-01 
1.451500e+01 9.702100e-01 
1.451600e+01 9.732041e-01 
1.451700e+01 9.761937e-01 
1.451800e+01 9.791790e-01 
1.451900e+01 9.821598e-01 
1.452000e+01 9.851362e-01 
1.452100e+01 9.881081e-01 
1.452200e+01 9.910755e-01 
1.452300e+01 9.940383e-01 
1.452400e+01 9.969966e-01 
1.452500e+01 9.999503e-01 
1.452600e+01 1.002899e+00 
1.452700e+01 1.005844e+00 
1.452800e+01 1.008783e+00 
1.452900e+01 1.011718e+00 
1.453000e+01 1.014649e+00 
1.453100e+01 1.017574e+00 
1.453200e+01 1.020495e+00 
1.453300e+01 1.023411e+00 
1.453400e+01 1.026322e+00 
1.453500e+01 1.029228e+00 
1.453600e+01 1.032129e+00 
1.453700e+01 1.035025e+00 
1.453800e+01 1.037917e+00 
1.453900e+01 1.040803e+00 
1.454000e+01 1.043684e+00 
1.454100e+01 1.046560e+00 
1.454200e+01 1.049432e+00 
1.454300e+01 1.052298e+00 
1.454400e+01 1.055159e+00 
1.454500e+01 1.058014e+00 
1.454600e+01 1.060865e+00 
1.454700e+01 1.063710e+00 
1.454800e+01 1.066550e+00 
1.454900e+01 1.069385e+00 
1.455000e+01 1.072215e+00 
1.455100e+01 1.075039e+00 
1.455200e+01 1.077858e+00 
1.455300e+01 1.080672e+00 
1.455400e+01 1.083480e+00 
1.455500e+01 1.086282e+00 
1.455600e+01 1.089080e+00 
1.455700e+01 1.091871e+00 
1.455800e+01 1.094657e+00 
1.455900e+01 1.097438e+00 
1.456000e+01 1.100213e+00 
1.456100e+01 1.102983e+00 
1.456200e+01 1.105747e+00 
1.456300e+01 1.108505e+00 
1.456400e+01 1.111257e+00 
1.456500e+01 1.114004e+00 
1.456600e+01 1.116745e+00 
1.456700e+01 1.119480e+00 
1.456800e+01 1.122210e+00 
1.456900e+01 1.124934e+00 
1.457000e+01 1.127652e+00 
1.457100e+01 1.130363e+00 
1.457200e+01 1.133070e+00 
1.457300e+01 1.135770e+00 
1.457400e+01 1.138464e+00 
1.457500e+01 1.141152e+00 
1.457600e+01 1.143834e+00 
1.457700e+01 1.146511e+00 
1.457800e+01 1.149181e+00 
1.457900e+01 1.151845e+00 
1.458000e+01 1.154503e+00 
1.458100e+01 1.157155e+00 
1.458200e+01 1.159800e+00 
1.458300e+01 1.162440e+00 
1.458400e+01 1.165073e+00 
1.458500e+01 1.167700e+00 
1.458600e+01 1.170320e+00 
1.458700e+01 1.172935e+00 
1.458800e+01 1.175543e+00 
1.458900e+01 1.178145e+00 
1.459000e+01 1.180740e+00 
1.459100e+01 1.183329e+00 
1.459200e+01 1.185912e+00 
1.459300e+01 1.188488e+00 
1.459400e+01 1.191057e+00 
1.459500e+01 1.193620e+00 
1.459600e+01 1.196177e+00 
1.459700e+01 1.198727e+00 
1.459800e+01 1.201270e+00 
1.459900e+01 1.203807e+00 
1.460000e+01 1.206337e+00 
1.460100e+01 1.208861e+00 
1.460200e+01 1.211377e+00 
1.460300e+01 1.213887e+00 
1.460400e+01 1.216391e+00 
1.460500e+01 1.218887e+00 
1.460600e+01 1.221377e+00 
1.460700e+01 1.223860e+00 
1.460800e+01 1.226336e+00 
1.460900e+01 1.228805e+00 
1.461000e+01 1.231268e+00 
1.461100e+01 1.233723e+00 
1.461200e+01 1.236172e+00 
1.461300e+01 1.238613e+00 
1.461400e+01 1.241048e+00 
1.461500e+01 1.243475e+00 
1.461600e+01 1.245896e+00 
1.461700e+01 1.248309e+00 
1.461800e+01 1.250715e+00 
1.461900e+01 1.253114e+00 
1.462000e+01 1.255506e+00 
1.462100e+01 1.257891e+00 
1.462200e+01 1.260269e+00 
1.462300e+01 1.262639e+00 
1.462400e+01 1.265002e+00 
1.462500e+01 1.267358e+00 
1.462600e+01 1.269707e+00 
1.462700e+01 1.272048e+00 
1.462800e+01 1.274382e+00 
1.462900e+01 1.276709e+00 
1.463000e+01 1.279028e+00 
1.463100e+01 1.281340e+00 
1.463200e+01 1.283644e+00 
1.463300e+01 1.285941e+00 
1.463400e+01 1.288230e+00 
1.463500e+01 1.290512e+00 
1.463600e+01 1.292786e+00 
1.463700e+01 1.295053e+00 
1.463800e+01 1.297312e+00 
1.463900e+01 1.299564e+00 
1.464000e+01 1.301808e+00 
1.464100e+01 1.304044e+00 
1.464200e+01 1.306272e+00 
1.464300e+01 1.308493e+00 
1.464400e+01 1.310706e+00 
1.464500e+01 1.312912e+00 
1.464600e+01 1.315109e+00 
1.464700e+01 1.317299e+00 
1.464800e+01 1.319481e+00 
1.464900e+01 1.321655e+00 
1.465000e+01 1.323821e+00 
1.465100e+01 1.325980e+00 
1.465200e+01 1.328130e+00 
1.465300e+01 1.330273e+00 
1.465400e+01 1.332407e+00 
1.465500e+01 1.334534e+00 
1.465600e+01 1.336652e+00 
1.465700e+01 1.338762e+00 
1.465800e+01 1.340865e+00 
1.465900e+01 1.342959e+00 
1.466000e+01 1.345045e+00 
1.466100e+01 1.347124e+00 
1.466200e+01 1.349193e+00 
1.466300e+01 1.351255e+00 
1.466400e+01 1.353309e+00 
1.466500e+01 1.355354e+00 
1.466600e+01 1.357391e+00 
1.466700e+01 1.359420e+00 
1.466800e+01 1.361441e+00 
1.466900e+01 1.363453e+00 
1.467000e+01 1.365457e+00 
1.467100e+01 1.367453e+00 
1.467200e+01 1.369440e+00 
1.467300e+01 1.371419e+00 
1.467400e+01 1.373389e+00 
1.467500e+01 1.375351e+00 
1.467600e+01 1.377304e+00 
1.467700e+01 1.379249e+00 
1.467800e+01 1.381186e+00 
1.467900e+01 1.383114e+00 
1.468000e+01 1.385033e+00 
1.468100e+01 1.386944e+00 
1.468200e+01 1.388846e+00 
1.468300e+01 1.390740e+00 
1.468400e+01 1.392625e+00 
1.468500e+01 1.394502e+00 
1.468600e+01 1.396369e+00 
1.468700e+01 1.398228e+00 
1.468800e+01 1.400078e+00 
1.468900e+01 1.401920e+00 
1.469000e+01 1.403753e+00 
1.469100e+01 1.405577e+00 
1.469200e+01 1.407392e+00 
1.469300e+01 1.409198e+00 
1.469400e+01 1.410996e+00 
1.469500e+01 1.412784e+00 
1.469600e+01 1.414564e+00 
1.469700e+01 1.416335e+00 
1.469800e+01 1.418097e+00 
1.469900e+01 1.419850e+00 
1.470000e+01 1.421594e+00 
1.470100e+01 1.423329e+00 
1.470200e+01 1.425055e+00 
1.470300e+01 1.426772e+00 
1.470400e+01 1.428480e+00 
1.470500e+01 1.430179e+00 
1.470600e+01 1.431869e+00 
1.470700e+01 1.433549e+00 
1.470800e+01 1.435221e+00 
1.470900e+01 1.436883e+00 
1.471000e+01 1.438537e+00 
1.471100e+01 1.440181e+00 
1.471200e+01 1.441816e+00 
1.471300e+01 1.443441e+00 
1.471400e+01 1.445058e+00 
1.471500e+01 1.446665e+00 
1.471600e+01 1.448263e+00 
1.471700e+01 1.449851e+00 
1.471800e+01 1.451430e+00 
1.471900e+01 1.453000e+00 
1.472000e+01 1.454561e+00 
1.472100e+01 1.456112e+00 
1.472200e+01 1.457654e+00 
1.472300e+01 1.459186e+00 
1.472400e+01 1.460709e+00 
1.472500e+01 1.462223e+00 
1.472600e+01 1.463727e+00 
1.472700e+01 1.465221e+00 
1.472800e+01 1.466706e+00 
1.472900e+01 1.468182e+00 
1.473000e+01 1.469647e+00 
1.473100e+01 1.471104e+00 
1.473200e+01 1.472551e+00 
1.473300e+01 1.473988e+00 
1.473400e+01 1.475415e+00 
1.473500e+01 1.476833e+00 
1.473600e+01 1.478242e+00 
1.473700e+01 1.479640e+00 
1.473800e+01 1.481029e+00 
1.473900e+01 1.482409e+00 
1.474000e+01 1.483778e+00 
1.474100e+01 1.485138e+00 
1.474200e+01 1.486488e+00 
1.474300e+01 1.487828e+00 
1.474400e+01 1.489159e+00 
1.474500e+01 1.490479e+00 
1.474600e+01 1.491790e+00 
1.474700e+01 1.493091e+00 
1.474800e+01 1.494382e+00 
1.474900e+01 1.495664e+00 
1.475000e+01 1.496935e+00 
1.475100e+01 1.498197e+00 
1.475200e+01 1.499448e+00 
1.475300e+01 1.500690e+00 
1.475400e+01 1.501922e+00 
1.475500e+01 1.503143e+00 
1.475600e+01 1.504355e+00 
1.475700e+01 1.505557e+00 
1.475800e+01 1.506749e+00 
1.475900e+01 1.507930e+00 
1.476000e+01 1.509102e+00 
1.476100e+01 1.510264e+00 
1.476200e+01 1.511415e+00 
1.476300e+01 1.512556e+00 
1.476400e+01 1.513688e+00 
1.476500e+01 1.514809e+00 
1.476600e+01 1.515920e+00 
1.476700e+01 1.517021e+00 
1.476800e+01 1.518112e+00 
1.476900e+01 1.519192e+00 
1.477000e+01 1.520262e+00 
1.477100e+01 1.521322e+00 
1.477200e+01 1.522372e+00 
1.477300e+01 1.523412e+00 
1.477400e+01 1.524441e+00 
1.477500e+01 1.525460e+00 
1.477600e+01 1.526469e+00 
1.477700e+01 1.527468e+00 
1.477800e+01 1.528456e+00 
1.477900e+01 1.529434e+00 
1.478000e+01 1.530401e+00 
1.478100e+01 1.531358e+00 
1.478200e+01 1.532305e+00 
1.478300e+01 1.533242e+00 
1.478400e+01 1.534168e+00 
1.478500e+01 1.535083e+00 
1.478600e+01 1.535988e+00 
1.478700e+01 1.536883e+00 
1.478800e+01 1.537767e+00 
1.478900e+01 1.538641e+00 
1.479000e+01 1.539504e+00 
1.479100e+01 1.540357e+00 
1.479200e+01 1.541200e+00 
1.479300e+01 1.542031e+00 
1.479400e+01 1.542853e+00 
1.479500e+01 1.543663e+00 
1.479600e+01 1.544463e+00 
1.479700e+01 1.545253e+00 
1.479800e+01 1.546032e+00 
1.479900e+01 1.546800e+00 
1.480000e+01 1.547558e+00 
1.480100e+01 1.548305e+00 
1.480200e+01 1.549042e+00 
1.480300e+01 1.549768e+00 
1.480400e+01 1.550483e+00 
1.480500e+01 1.551188e+00 
1.480600e+01 1.551882e+00 
1.480700e+01 1.552565e+00 
1.480800e+01 1.553237e+00 
1.480900e+01 1.553899e+00 
1.481000e+01 1.554550e+00 
1.481100e+01 1.555191e+00 
1.481200e+01 1.555820e+00 
1.481300e+01 1.556439e+00 
1.481400e+01 1.557047e+00 
1.481500e+01 1.557645e+00 
1.481600e+01 1.558231e+00 
1.481700e+01 1.558807e+00 
1.481800e+01 1.559372e+00 
1.481900e+01 1.559926e+00 
1.482000e+01 1.560469e+00 
1.482100e+01 1.561001e+00 
1.482200e+01 1.561523e+00 
1.482300e+01 1.562034e+00 
1.482400e+01 1.562534e+00 
1.482500e+01 1.563022e+00 
1.482600e+01 1.563500e+00 
1.482700e+01 1.563968e+00 
1.482800e+01 1.564424e+00 
1.482900e+01 1.564869e+00 
1.483000e+01 1.565304e+00 
1.483100e+01 1.565727e+00 
1.483200e+01 1.566139e+00 
1.483300e+01 1.566541e+00 
1.483400e+01 1.566932e+00 
1.483500e+01 1.567311e+00 
1.483600e+01 1.567680e+00 
1.483700e+01 1.568037e+00 
1.483800e+01 1.568384e+00 
1.483900e+01 1.568719e+00 
1.484000e+01 1.569044e+00 
1.484100e+01 1.569358e+00 
1.484200e+01 1.569660e+00 
1.484300e+01 1.569952e+00 
1.484400e+01 1.570232e+00 
1.484500e+01 1.570501e+00 
1.484600e+01 1.570760e+00 
1.484700e+01 1.571007e+00 
1.484800e+01 1.571243e+00 
1.484900e+01 1.571468e+00 
1.485000e+01 1.571682e+00 
1.485100e+01 1.571885e+00 
1.485200e+01 1.572076e+00 
1.485300e+01 1.572257e+00 
1.485400e+01 1.572426e+00 
1.485500e+01 1.572585e+00 
1.485600e+01 1.572732e+00 
1.485700e+01 1.572868e+00 
1.485800e+01 1.572993e+00 
1.485900e+01 1.573106e+00 
1.486000e+01 1.573209e+00 
1.486100e+01 1.573300e+00 
1.486200e+01 1.573380e+00 
1.486300e+01 1.573449e+00 
1.486400e+01 1.573507e+00 
1.486500e+01 1.573553e+00 
1.486600e+01 1.573589e+00 
1.486700e+01 1.573613e+00 
1.486800e+01 1.573626e+00 
1.486900e+01 1.573628e+00 
1.487000e+01 1.573618e+00 
1.487100e+01 1.573597e+00 
1.487200e+01 1.573565e+00 
1.487300e+01 1.573522e+00 
1.487400e+01 1.573468e+00 
1.487500e+01 1.573402e+00 
1.487600e+01 1.573325e+00 
1.487700e+01 1.573236e+00 
1.487800e+01 1.573137e+00 
1.487900e+01 1.573026e+00 
1.488000e+01 1.572904e+00 
1.488100e+01 1.572771e+00 
1.488200e+01 1.572626e+00 
1.488300e+01 1.572470e+00 
1.488400e+01 1.572303e+00 
1.488500e+01 1.572124e+00 
1.488600e+01 1.571934e+00 
1.488700e+01 1.571733e+00 
1.488800e+01 1.571520e+00 
1.488900e+01 1.571296e+00 
1.489000e+01 1.571061e+00 
1.489100e+01 1.570815e+00 
1.489200e+01 1.570557e+00 
1.489300e+01 1.570288e+00 
1.489400e+01 1.570007e+00 
1.489500e+01 1.569716e+00 
1.489600e+01 1.569412e+00 
1.489700e+01 1.569098e+00 
1.489800e+01 1.568772e+00 
1.489900e+01 1.568435e+00 
1.490000e+01 1.568086e+00 
1.490100e+01 1.567726e+00 
1.490200e+01 1.567355e+00 
1.490300e+01 1.566972e+00 
1.490400e+01 1.566579e+00 
1.490500e+01 1.566173e+00 
1.490600e+01 1.565756e+00 
1.490700e+01 1.565328e+00 
1.490800e+01 1.564889e+00 
1.490900e+01 1.564438e+00 
1.491000e+01 1.563976e+00 
1.491100e+01 1.563502e+00 
1.491200e+01 1.563017e+00 
1.491300e+01 1.562521e+00 
1.491400e+01 1.562013e+00 
1.491500e+01 1.561494e+00 
1.491600e+01 1.560964e+00 
1.491700e+01 1.560422e+00 
1.491800e+01 1.559869e+00 
1.491900e+01 1.559304e+00 
1.492000e+01 1.558728e+00 
1.492100e+01 1.558141e+00 
1.492200e+01 1.557542e+00 
1.492300e+01 1.556932e+00 
1.492400e+01 1.556311e+00 
1.492500e+01 1.555678e+00 
1.492600e+01 1.555034e+00 
1.492700e+01 1.554378e+00 
1.492800e+01 1.553711e+00 
1.492900e+01 1.553033e+00 
1.493000e+01 1.552343e+00 
1.493100e+01 1.551642e+00 
1.493200e+01 1.550929e+00 
1.493300e+01 1.550205e+00 
1.493400e+01 1.549470e+00 
1.493500e+01 1.548723e+00 
1.493600e+01 1.547965e+00 
1.493700e+01 1.547196e+00 
1.493800e+01 1.546415e+00 
1.493900e+01 1.545623e+00 
1.494000e+01 1.544819e+00 
1.494100e+01 1.544005e+00 
1.494200e+01 1.543178e+00 
1.494300e+01 1.542341e+00 
1.494400e+01 1.541492e+00 
1.494500e+01 1.540631e+00 
1.494600e+01 1.539760e+00 
1.494700e+01 1.538877e+00 
1.494800e+01 1.537982e+00 
1.494900e+01 1.537076e+00 
1.495000e+01 1.536159e+00 
1.495100e+01 1.535231e+00 
1.495200e+01 1.534291e+00 
1.495300e+01 1.533340e+00 
1.495400e+01 1.532377e+00 
1.495500e+01 1.531404e+00 
1.495600e+01 1.530418e+00 
1.495700e+01 1.529422e+00 
1.495800e+01 1.528414e+00 
1.495900e+01 1.527395e+00 
1.496000e+01 1.526365e+00 
1.496100e+01 1.525323e+00 
1.496200e+01 1.524270e+00 
1.496300e+01 1.523205e+00 
1.496400e+01 1.522130e+00 
1.496500e+01 1.521043e+00 
1.496600e+01 1.519945e+00 
1.496700e+01 1.518835e+00 
1.496800e+01 1.517714e+00 
1.496900e+01 1.516582e+00 
1.497000e+01 1.515439e+00 
1.497100e+01 1.514284e+00 
1.497200e+01 1.513118e+00 
1.497300e+01 1.511941e+00 
1.497400e+01 1.510753e+00 
1.497500e+01 1.509553e+00 
1.497600e+01 1.508342e+00 
1.497700e+01 1.507120e+00 
1.497800e+01 1.505886e+00 
1.497900e+01 1.504642e+00 
1.498000e+01 1.503386e+00 
1.498100e+01 1.502119e+00 
1.498200e+01 1.500841e+00 
1.498300e+01 1.499551e+00 
1.498400e+01 1.498250e+00 
1.498500e+01 1.496939e+00 
1.498600e+01 1.495616e+00 
1.498700e+01 1.494281e+00 
1.498800e+01 1.492936e+00 
1.498900e+01 1.491579e+00 
1.499000e+01 1.490212e+00 
1.499100e+01 1.488833e+00 
1.499200e+01 1.487443e+00 
1.499300e+01 1.486042e+00 
1.499400e+01 1.484629e+00 
1.499500e+01 1.483206e+00 
1.499600e+01 1.481771e+00 
1.499700e+01 1.480326e+00 
1.499800e+01 1.478869e+00 
1.499900e+01 1.477401e+00 
1.500000e+01 1.475922e+00 
1.500100e+01 1.474432e+00 
1.500200e+01 1.472931e+00 
1.500300e+01 1.471419e+00 
1.500400e+01 1.469896e+00 
1.500500e+01 1.468361e+00 
1.500600e+01 1.466816e+00 
1.500700e+01 1.465260e+00 
1.500800e+01 1.463693e+00 
1.500900e+01 1.462114e+00 
1.501000e+01 1.460525e+00 
1.501100e+01 1.458924e+00 
1.501200e+01 1.457313e+00 
1.501300e+01 1.455691e+00 
1.501400e+01 1.454058e+00 
1.501500e+01 1.452413e+00 
1.501600e+01 1.450758e+00 
1.501700e+01 1.449092e+00 
1.501800e+01 1.447415e+00 
1.501900e+01 1.445727e+00 
1.502000e+01 1.444028e+00 
1.502100e+01 1.442318e+00 
1.502200e+01 1.440598e+00 
1.502300e+01 1.438866e+00 
1.502400e+01 1.437124e+00 
1.502500e+01 1.435371e+00 
1.502600e+01 1.433606e+00 
1.502700e+01 1.431831e+00 
1.502800e+01 1.430046e+00 
1.502900e+01 1.428249e+00 
1.503000e+01 1.426442e+00 
1.503100e+01 1.424623e+00 
1.503200e+01 1.422794e+00 
1.503300e+01 1.420955e+00 
1.503400e+01 1.419104e+00 
1.503500e+01 1.417243e+00 
1.503600e+01 1.415371e+00 
1.503700e+01 1.413488e+00 
1.503800e+01 1.411595e+00 
1.503900e+01 1.409691e+00 
1.504000e+01 1.407776e+00 
1.504100e+01 1.405850e+00 
1.504200e+01 1.403914e+00 
1.504300e+01 1.401967e+00 
1.504400e+01 1.400010e+00 
1.504500e+01 1.398041e+00 
1.504600e+01 1.396063e+00 
1.504700e+01 1.394073e+00 
1.504800e+01 1.392073e+00 
1.504900e+01 1.390063e+00 
1.505000e+01 1.388042e+00 
1.505100e+01 1.386010e+00 
1.505200e+01 1.383968e+00 
1.505300e+01 1.381915e+00 
1.505400e+01 1.379852e+00 
1.505500e+01 1.377778e+00 
1.505600e+01 1.375694e+00 
1.505700e+01 1.373599e+00 
1.505800e+01 1.371494e+00 
1.505900e+01 1.369378e+00 
1.506000e+01 1.367252e+00 
1.506100e+01 1.365116e+00 
1.506200e+01 1.362969e+00 
1.506300e+01 1.360812e+00 
1.506400e+01 1.358644e+00 
1.506500e+01 1.356466e+00 
1.506600e+01 1.354278e+00 
1.506700e+01 1.352079e+00 
1.506800e+01 1.349870e+00 
1.506900e+01 1.347651e+00 
1.507000e+01 1.345421e+00 
1.507100e+01 1.343181e+00 
1.507200e+01 1.340931e+00 
1.507300e+01 1.338670e+00 
1.507400e+01 1.336400e+00 
1.507500e+01 1.334119e+00 
1.507600e+01 1.331828e+00 
1.507700e+01 1.329527e+00 
1.507800e+01 1.327215e+00 
1.507900e+01 1.324894e+00 
1.508000e+01 1.322562e+00 
1.508100e+01 1.320220e+00 
1.508200e+01 1.317868e+00 
1.508300e+01 1.315506e+00 
1.508400e+01 1.313134e+00 
1.508500e+01 1.310752e+00 
1.508600e+01 1.308360e+00 
1.508700e+01 1.305957e+00 
1.508800e+01 1.303545e+00 
1.508900e+01 1.301123e+00 
1.509000e+01 1.298691e+00 
1.509100e+01 1.296248e+00 
1.509200e+01 1.293796e+00 
1.509300e+01 1.291334e+00 
1.509400e+01 1.288862e+00 
1.509500e+01 1.286380e+00 
1.509600e+01 1.283889e+00 
1.509700e+01 1.281387e+00 
1.509800e+01 1.278876e+00 
1.509900e+01 1.276355e+00 
1.510000e+01 1.273824e+00 
1.510100e+01 1.271283e+00 
1.510200e+01 1.268732e+00 
1.510300e+01 1.266172e+00 
1.510400e+01 1.263602e+00 
1.510500e+01 1.261022e+00 
1.510600e+01 1.258432e+00 
1.510700e+01 1.255833e+00 
1.510800e+01 1.253224e+00 
1.510900e+01 1.250606e+00 
1.511000e+01 1.247978e+00 
1.511100e+01 1.245340e+00 
1.511200e+01 1.242693e+00 
1.511300e+01 1.240036e+00 
1.511400e+01 1.237370e+00 
1.511500e+01 1.234694e+00 
1.511600e+01 1.232008e+00 
1.511700e+01 1.229313e+00 
1.511800e+01 1.226609e+00 
1.511900e+01 1.223895e+00 
1.512000e+01 1.221172e+00 
1.512100e+01 1.218439e+00 
1.512200e+01 1.215697e+00 
1.512300e+01 1.212946e+00 
1.512400e+01 1.210185e+00 
1.512500e+01 1.207415e+00 
1.512600e+01 1.204635e+00 
1.512700e+01 1.201846e+00 
1.512800e+01 1.199048e+00 
1.512900e+01 1.196241e+00 
1.513000e+01 1.193425e+00 
1.513100e+01 1.190599e+00 
1.513200e+01 1.187764e+00 
1.513300e+01 1.184920e+00 
1.513400e+01 1.182067e+00 
1.513500e+01 1.179204e+00 
1.513600e+01 1.176333e+00 
1.513700e+01 1.173452e+00 
1.513800e+01 1.170563e+00 
1.513900e+01 1.167664e+00 
1.514000e+01 1.164756e+00 
1.514100e+01 1.161840e+00 
1.514200e+01 1.158914e+00 
1.514300e+01 1.155979e+00 
1.514400e+01 1.153036e+00 
1.514500e+01 1.150083e+00 
1.514600e+01 1.147122e+00 
1.514700e+01 1.144151e+00 
1.514800e+01 1.141172e+00 
1.514900e+01 1.138184e+00 
1.515000e+01 1.135187e+00 
1.515100e+01 1.132182e+00 
1.515200e+01 1.129168e+00 
1.515300e+01 1.126144e+00 
1.515400e+01 1.123113e+00 
1.515500e+01 1.120072e+00 
1.515600e+01 1.117023e+00 
1.515700e+01 1.113965e+00 
1.515800e+01 1.110899e+00 
1.515900e+01 1.107824e+00 
1.516000e+01 1.104740e+00 
1.516100e+01 1.101648e+00 
1.516200e+01 1.098547e+00 
1.516300e+01 1.095438e+00 
1.516400e+01 1.092320e+00 
1.516500e+01 1.089194e+00 
1.516600e+01 1.086059e+00 
1.516700e+01 1.082916e+00 
1.516800e+01 1.079765e+00 
1.516900e+01 1.076605e+00 
1.517000e+01 1.073436e+00 
1.517100e+01 1.070260e+00 
1.517200e+01 1.067075e+00 
1.517300e+01 1.063882e+00 
1.517400e+01 1.060681e+00 
1.517500e+01 1.057471e+00 
1.517600e+01 1.054253e+00 
1.517700e+01 1.051027e+00 
1.517800e+01 1.047793e+00 
1.517900e+01 1.044551e+00 
1.518000e+01 1.041300e+00 
1.518100e+01 1.038042e+00 
1.518200e+01 1.034775e+00 
1.518300e+01 1.031501e+00 
1.518400e+01 1.028218e+00 
1.518500e+01 1.024927e+00 
1.518600e+01 1.021629e+00 
1.518700e+01 1.018322e+00 
1.518800e+01 1.015008e+00 
1.518900e+01 1.011686e+00 
1.519000e+01 1.008355e+00 
1.519100e+01 1.005017e+00 
1.519200e+01 1.001672e+00 
1.519300e+01 9.983180e-01 
1.519400e+01 9.949566e-01 
1.519500e+01 9.915875e-01 
1.519600e+01 9.882107e-01 
1.519700e+01 9.848262e-01 
1.519800e+01 9.814341e-01 
1.519900e+01 9.780343e-01 
1.520000e+01 9.746269e-01 
1.520100e+01 9.712119e-01 
1.520200e+01 9.677894e-01 
1.520300e+01 9.643594e-01 
1.520400e+01 9.609218e-01 
1.520500e+01 9.574768e-01 
1.520600e+01 9.540243e-01 
1.520700e+01 9.505644e-01 
1.520800e+01 9.470971e-01 
1.520900e+01 9.436224e-01 
1.521000e+01 9.401404e-01 
1.521100e+01 9.366511e-01 
1.521200e+01 9.331545e-01 
1.521300e+01 9.296506e-01 
1.521400e+01 9.261394e-01 
1.521500e+01 9.226211e-01 
1.521600e+01 9.190956e-01 
1.521700e+01 9.155629e-01 
1.521800e+01 9.120231e-01 
1.521900e+01 9.084762e-01 
1.522000e+01 9.049223e-01 
1.522100e+01 9.013613e-01 
1.522200e+01 8.977932e-01 
1.522300e+01 8.942182e-01 
1.522400e+01 8.906362e-01 
1.522500e+01 8.870473e-01 
1.522600e+01 8.834514e-01 
1.522700e+01 8.798487e-01 
1.522800e+01 8.762391e-01 
1.522900e+01 8.726227e-01 
1.523000e+01 8.689995e-01 
1.523100e+01 8.653696e-01 
1.523200e+01 8.617329e-01 
1.523300e+01 8.580895e-01 
1.523400e+01 8.544394e-01 
1.523500e+01 8.507826e-01 
1.523600e+01 8.471192e-01 
1.523700e+01 8.434492e-01 
1.523800e+01 8.397727e-01 
1.523900e+01 8.360896e-01 
1.524000e+01 8.324000e-01 
1.524100e+01 8.287039e-01 
1.524200e+01 8.250013e-01 
1.524300e+01 8.212923e-01 
1.524400e+01 8.175769e-01 
1.524500e+01 8.138552e-01 
1.524600e+01 8.101271e-01 
1.524700e+01 8.063927e-01 
1.524800e+01 8.026520e-01 
1.524900e+01 7.989050e-01 
1.525000e+01 7.951519e-01 
1.525100e+01 7.913925e-01 
1.525200e+01 7.876270e-01 
1.525300e+01 7.838553e-01 
1.525400e+01 7.800775e-01 
1.525500e+01 7.762937e-01 
1.525600e+01 7.725037e-01 
1.525700e+01 7.687078e-01 
1.525800e+01 7.649059e-01 
1.525900e+01 7.610980e-01 
1.526000e+01 7.572842e-01 
1.526100e+01 7.534645e-01 
1.526200e+01 7.496389e-01 
1.526300e+01 7.458075e-01 
1.526400e+01 7.419703e-01 
1.526500e+01 7.381273e-01 
1.526600e+01 7.342785e-01 
1.526700e+01 7.304241e-01 
1.526800e+01 7.265639e-01 
1.526900e+01 7.226981e-01 
1.527000e+01 7.188266e-01 
1.527100e+01 7.149495e-01 
1.527200e+01 7.110669e-01 
1.527300e+01 7.071787e-01 
1.527400e+01 7.032851e-01 
1.527500e+01 6.993859e-01 
1.527600e+01 6.954813e-01 
1.527700e+01 6.915713e-01 
1.527800e+01 6.876559e-01 
1.527900e+01 6.837352e-01 
1.528000e+01 6.798091e-01 
1.528100e+01 6.758777e-01 
1.528200e+01 6.719411e-01 
1.528300e+01 6.679992e-01 
1.528400e+01 6.640521e-01 
1.528500e+01 6.600999e-01 
1.528600e+01 6.561425e-01 
1.528700e+01 6.521800e-01 
1.528800e+01 6.482125e-01 
1.528900e+01 6.442399e-01 
1.529000e+01 6.402623e-01 
1.529100e+01 6.362797e-01 
1.529200e+01 6.322921e-01 
1.529300e+01 6.282997e-01 
1.529400e+01 6.243023e-01 
1.529500e+01 6.203001e-01 
1.529600e+01 6.162931e-01 
1.529700e+01 6.122812e-01 
1.529800e+01 6.082647e-01 
1.529900e+01 6.042433e-01 
1.530000e+01 6.002173e-01 
1.530100e+01 5.961866e-01 
1.530200e+01 5.921513e-01 
1.530300e+01 5.881114e-01 
1.530400e+01 5.840669e-01 
1.530500e+01 5.800179e-01 
1.530600e+01 5.759643e-01 
1.530700e+01 5.719063e-01 
1.530800e+01 5.678439e-01 
1.530900e+01 5.637770e-01 
1.531000e+01 5.597058e-01 
1.531100e+01 5.556302e-01 
1.531200e+01 5.515503e-01 
1.531300e+01 5.474661e-01 
1.531400e+01 5.433777e-01 
1.531500e+01 5.392850e-01 
1.531600e+01 5.351882e-01 
1.531700e+01 5.310872e-01 
1.531800e+01 5.269821e-01 
1.531900e+01 5.228729e-01 
1.532000e+01 5.187597e-01 
1.532100e+01 5.146424e-01 
1.532200e+01 5.105211e-01 
1.532300e+01 5.063959e-01 
1.532400e+01 5.022668e-01 
1.532500e+01 4.981338e-01 
1.532600e+01 4.939969e-01 
1.532700e+01 4.898561e-01 
1.532800e+01 4.857116e-01 
1.532900e+01 4.815634e-01 
1.533000e+01 4.774114e-01 
1.533100e+01 4.732557e-01 
1.533200e+01 4.690963e-01 
1.533300e+01 4.649334e-01 
1.533400e+01 4.607668e-01 
1.533500e+01 4.565966e-01 
1.533600e+01 4.524230e-01 
1.533700e+01 4.482458e-01 
1.533800e+01 4.440652e-01 
1.533900e+01 4.398811e-01 
1.534000e+01 4.356937e-01 
1.534100e+01 4.315029e-01 
1.534200e+01 4.273087e-01 
1.534300e+01 4.231113e-01 
1.534400e+01 4.189106e-01 
1.534500e+01 4.147066e-01 
1.534600e+01 4.104995e-01 
1.534700e+01 4.062892e-01 
1.534800e+01 4.020758e-01 
1.534900e+01 3.978593e-01 
1.535000e+01 3.936397e-01 
1.535100e+01 3.894171e-01 
1.535200e+01 3.851915e-01 
1.535300e+01 3.809629e-01 
1.535400e+01 3.767314e-01 
1.535500e+01 3.724970e-01 
1.535600e+01 3.682598e-01 
1.535700e+01 3.640197e-01 
1.535800e+01 3.597768e-01 
1.535900e+01 3.555312e-01 
1.536000e+01 3.512828e-01 
1.536100e+01 3.470318e-01 
1.536200e+01 3.427780e-01 
1.536300e+01 3.385217e-01 
1.536400e+01 3.342628e-01 
1.536500e+01 3.300013e-01 
1.536600e+01 3.257373e-01 
1.536700e+01 3.214708e-01 
1.536800e+01 3.172018e-01 
1.536900e+01 3.129305e-01 
1.537000e+01 3.086567e-01 
1.537100e+01 3.043806e-01 
1.537200e+01 3.001022e-01 
1.537300e+01 2.958214e-01 
1.537400e+01 2.915385e-01 
1.537500e+01 2.872533e-01 
1.537600e+01 2.829659e-01 
1.537700e+01 2.786764e-01 
1.537800e+01 2.743848e-01 
1.537900e+01 2.700911e-01 
1.538000e+01 2.657953e-01 
1.538100e+01 2.614975e-01 
1.538200e+01 2.571978e-01 
1.538300e+01 2.528961e-01 
1.538400e+01 2.485925e-01 
1.538500e+01 2.442870e-01 
1.538600e+01 2.399797e-01 
1.538700e+01 2.356706e-01 
1.538800e+01 2.313597e-01 
1.538900e+01 2.270470e-01 
1.539000e+01 2.227327e-01 
1.539100e+01 2.184167e-01 
1.539200e+01 2.140991e-01 
1.539300e+01 2.097798e-01 
1.539400e+01 2.054590e-01 
1.539500e+01 2.011367e-01 
1.539600e+01 1.968128e-01 
1.539700e+01 1.924875e-01 
1.539800e+01 1.881608e-01 
1.539900e+01 1.838327e-01 
1.540000e+01 1.795032e-01 
1.540100e+01 1.751724e-01 
1.540200e+01 1.708403e-01 
1.540300e+01 1.665069e-01 
1.540400e+01 1.621723e-01 
1.540500e+01 1.578366e-01 
1.540600e+01 1.534997e-01 
1.540700e+01 1.491616e-01 
1.540800e+01 1.448225e-01 
1.540900e+01 1.404823e-01 
1.541000e+01 1.361411e-01 
1.541100e+01 1.317990e-01 
1.541200e+01 1.274559e-01 
1.541300e+01 1.231119e-01 
1.541400e+01 1.187670e-01 
1.541500e+01 1.144212e-01 
1.541600e+01 1.100747e-01 
1.541700e+01 1.057274e-01 
1.541800e+01 1.013793e-01 
1.541900e+01 9.703055e-02 
1.542000e+01 9.268112e-02 
1.542100e+01 8.833106e-02 
1.542200e+01 8.398040e-02 
1.542300e+01 7.962917e-02 
1.542400e+01 7.527741e-02 
1.542500e+01 7.092516e-02 
1.542600e+01 6.657245e-02 
1.542700e+01 6.221931e-02 
1.542800e+01 5.786577e-02 
1.542900e+01 5.351188e-02 
1.543000e+01 4.915767e-02 
1.543100e+01 4.480317e-02 
1.543200e+01 4.044841e-02 
1.543300e+01 3.609344e-02 
1.543400e+01 3.173828e-02 
1.543500e+01 2.738297e-02 
1.543600e+01 2.302755e-02 
1.543700e+01 1.867205e-02 
1.543800e+01 1.431650e-02 
1.543900e+01 9.960938e-03 
1.544000e+01 5.605401e-03 
1.544100e+01 1.249922e-03 
1.544200e+01 -3.105465e-03 
1.544300e+01 -7.460725e-03 
1.544400e+01 -1.181582e-02 
1.544500e+01 -1.617072e-02 
1.544600e+01 -2.052540e-02 
1.544700e+01 -2.487980e-02 
1.544800e+01 -2.923391e-02 
1.544900e+01 -3.358768e-02 
1.545000e+01 -3.794108e-02 
1.545100e+01 -4.229408e-02 
1.545200e+01 -4.664664e-02 
1.545300e+01 -5.099873e-02 
1.545400e+01 -5.535031e-02 
1.545500e+01 -5.970135e-02 
1.545600e+01 -6.405181e-02 
1.545700e+01 -6.840166e-02 
1.545800e+01 -7.275087e-02 
1.545900e+01 -7.709940e-02 
1.546000e+01 -8.144721e-02 
1.546100e+01 -8.579428e-02 
1.546200e+01 -9.014056e-02 
1.546300e+01 -9.448602e-02 
1.546400e+01 -9.883064e-02 
1.546500e+01 -1.031744e-01 
1.546600e+01 -1.075172e-01 
1.546700e+01 -1.118590e-01 
1.546800e+01 -1.161999e-01 
1.546900e+01 -1.205397e-01 
1.547000e+01 -1.248785e-01 
1.547100e+01 -1.292162e-01 
1.547200e+01 -1.335527e-01 
1.547300e+01 -1.378881e-01 
1.547400e+01 -1.422224e-01 
1.547500e+01 -1.465553e-01 
1.547600e+01 -1.508870e-01 
1.547700e+01 -1.552175e-01 
1.547800e+01 -1.595465e-01 
1.547900e+01 -1.638742e-01 
1.548000e+01 -1.682006e-01 
1.548100e+01 -1.725254e-01 
1.548200e+01 -1.768488e-01 
1.548300e+01 -1.811708e-01 
1.548400e+01 -1.854911e-01 
1.548500e+01 -1.898099e-01 
1.548600e+01 -1.941271e-01 
1.548700e+01 -1.984427e-01 
1.548800e+01 -2.027565e-01 
1.548900e+01 -2.070687e-01 
1.549000e+01 -2.113791e-01 
1.549100e+01 -2.156878e-01 
1.549200e+01 -2.199946e-01 
1.549300e+01 -2.242996e-01 
1.549400e+01 -2.286028e-01 
1.549500e+01 -2.329040e-01 
1.549600e+01 -2.372032e-01 
1.549700e+01 -2.415005e-01 
1.549800e+01 -2.457958e-01 
1.549900e+01 -2.500890e-01 
1.550000e+01 -2.543802e-01 
1.550100e+01 -2.586692e-01 
1.550200e+01 -2.629561e-01 
1.550300e+01 -2.672408e-01 
1.550400e+01 -2.715233e-01 
1.550500e+01 -2.758035e-01 
1.550600e+01 -2.800815e-01 
1.550700e+01 -2.843571e-01 
1.550800e+01 -2.886304e-01 
1.550900e+01 -2.929013e-01 
1.551000e+01 -2.971698e-01 
1.551100e+01 -3.014358e-01 
1.551200e+01 -3.056994e-01 
1.551300e+01 -3.099604e-01 
1.551400e+01 -3.142189e-01 
1.551500e+01 -3.184748e-01 
1.551600e+01 -3.227281e-01 
1.551700e+01 -3.269787e-01 
1.551800e+01 -3.312266e-01 
1.551900e+01 -3.354719e-01 
1.552000e+01 -3.397143e-01 
1.552100e+01 -3.439540e-01 
1.552200e+01 -3.481909e-01 
1.552300e+01 -3.524249e-01 
1.552400e+01 -3.566561e-01 
1.552500e+01 -3.608843e-01 
1.552600e+01 -3.651096e-01 
1.552700e+01 -3.693319e-01 
1.552800e+01 -3.735511e-01 
1.552900e+01 -3.777674e-01 
1.553000e+01 -3.819805e-01 
1.553100e+01 -3.861905e-01 
1.553200e+01 -3.903974e-01 
1.553300e+01 -3.946011e-01 
1.553400e+01 -3.988016e-01 
1.553500e+01 -4.029988e-01 
1.553600e+01 -4.071928e-01 
1.553700e+01 -4.113835e-01 
1.553800e+01 -4.155708e-01 
1.553900e+01 -4.197547e-01 
1.554000e+01 -4.239352e-01 
1.554100e+01 -4.281123e-01 
1.554200e+01 -4.322859e-01 
1.554300e+01 -4.364560e-01 
1.554400e+01 -4.406225e-01 
1.554500e+01 -4.447855e-01 
1.554600e+01 -4.489449e-01 
1.554700e+01 -4.531007e-01 
1.554800e+01 -4.572527e-01 
1.554900e+01 -4.614011e-01 
1.555000e+01 -4.655458e-01 
1.555100e+01 -4.696866e-01 
1.555200e+01 -4.738237e-01 
1.555300e+01 -4.779570e-01 
1.555400e+01 -4.820864e-01 
1.555500e+01 -4.862118e-01 
1.555600e+01 -4.903334e-01 
1.555700e+01 -4.944510e-01 
1.555800e+01 -4.985646e-01 
1.555900e+01 -5.026742e-01 
1.556000e+01 -5.067798e-01 
1.556100e+01 -5.108813e-01 
1.556200e+01 -5.149786e-01 
1.556300e+01 -5.190718e-01 
1.556400e+01 -5.231608e-01 
1.556500e+01 -5.272456e-01 
1.556600e+01 -5.313262e-01 
1.556700e+01 -5.354025e-01 
1.556800e+01 -5.394745e-01 
1.556900e+01 -5.435421e-01 
1.557000e+01 -5.476054e-01 
1.557100e+01 -5.516643e-01 
1.557200e+01 -5.557187e-01 
1.557300e+01 -5.597687e-01 
1.557400e+01 -5.638142e-01 
1.557500e+01 -5.678551e-01 
1.557600e+01 -5.718916e-01 
1.557700e+01 -5.759234e-01 
1.557800e+01 -5.799506e-01 
1.557900e+01 -5.839731e-01 
1.558000e+01 -5.879910e-01 
1.558100e+01 -5.920042e-01 
1.558200e+01 -5.960126e-01 
1.558300e+01 -6.000162e-01 
1.558400e+01 -6.040151e-01 
1.558500e+01 -6.080091e-01 
1.558600e+01 -6.119983e-01 
1.558700e+01 -6.159825e-01 
1.558800e+01 -6.199619e-01 
1.558900e+01 -6.239362e-01 
1.559000e+01 -6.279056e-01 
1.559100e+01 -6.318700e-01 
1.559200e+01 -6.358293e-01 
1.559300e+01 -6.397836e-01 
1.559400e+01 -6.437327e-01 
1.559500e+01 -6.476767e-01 
1.559600e+01 -6.516156e-01 
1.559700e+01 -6.555492e-01 
1.559800e+01 -6.594776e-01 
1.559900e+01 -6.634008e-01 
1.560000e+01 -6.673187e-01 
1.560100e+01 -6.712312e-01 
1.560200e+01 -6.751384e-01 
1.560300e+01 -6.790403e-01 
1.560400e+01 -6.829367e-01 
1.560500e+01 -6.868277e-01 
1.560600e+01 -6.907132e-01 
1.560700e+01 -6.945932e-01 
1.560800e+01 -6.984677e-01 
1.560900e+01 -7.023367e-01 
1.561000e+01 -7.062001e-01 
1.561100e+01 -7.100578e-01 
1.561200e+01 -7.139100e-01 
1.561300e+01 -7.177564e-01 
1.561400e+01 -7.215972e-01 
1.561500e+01 -7.254322e-01 
1.561600e+01 -7.292615e-01 
1.561700e+01 -7.330849e-01 
1.561800e+01 -7.369026e-01 
1.561900e+01 -7.407144e-01 
1.562000e+01 -7.445204e-01 
1.562100e+01 -7.483204e-01 
1.562200e+01 -7.521145e-01 
1.562300e+01 -7.559027e-01 
1.562400e+01 -7.596849e-01 
1.562500e+01 -7.634611e-01 
1.562600e+01 -7.672312e-01 
1.562700e+01 -7.709952e-01 
1.562800e+01 -7.747532e-01 
1.562900e+01 -7.785050e-01 
1.563000e+01 -7.822507e-01 
1.563100e+01 -7.859901e-01 
1.563200e+01 -7.897234e-01 
1.563300e+01 -7.934504e-01 
1.563400e+01 -7.971712e-01 
1.563500e+01 -8.008857e-01 
1.563600e+01 -8.045938e-01 
1.563700e+01 -8.082956e-01 
1.563800e+01 -8.119910e-01 
1.563900e+01 -8.156800e-01 
1.564000e+01 -8.193626e-01 
1.564100e+01 -8.230387e-01 
1.564200e+01 -8.267083e-01 
1.564300e+01 -8.303714e-01 
1.564400e+01 -8.340280e-01 
1.564500e+01 -8.376780e-01 
1.564600e+01 -8.413214e-01 
1.564700e+01 -8.449582e-01 
1.564800e+01 -8.485883e-01 
1.564900e+01 -8.522117e-01 
1.565000e+01 -8.558285e-01 
1.565100e+01 -8.594385e-01 
1.565200e+01 -8.630418e-01 
1.565300e+01 -8.666382e-01 
1.565400e+01 -8.702279e-01 
1.565500e+01 -8.738107e-01 
1.565600e+01 -8.773867e-01 
1.565700e+01 -8.809557e-01 
1.565800e+01 -8.845179e-01 
1.565900e+01 -8.880731e-01 
1.566000e+01 -8.916213e-01 
1.566100e+01 -8.951626e-01 
1.566200e+01 -8.986968e-01 
1.566300e+01 -9.022240e-01 
1.566400e+01 -9.057441e-01 
1.566500e+01 -9.092571e-01 
1.566600e+01 -9.127630e-01 
1.566700e+01 -9.162617e-01 
1.566800e+01 -9.197533e-01 
1.566900e+01 -9.232376e-01 
1.567000e+01 -9.267147e-01 
1.567100e+01 -9.301846e-01 
1.567200e+01 -9.336472e-01 
1.567300e+01 -9.371025e-01 
1.567400e+01 -9.405505e-01 
1.567500e+01 -9.439911e-01 
1.567600e+01 -9.474244e-01 
1.567700e+01 -9.508502e-01 
1.567800e+01 -9.542686e-01 
1.567900e+01 -9.576796e-01 
1.568000e+01 -9.610831e-01 
1.568100e+01 -9.644791e-01 
1.568200e+01 -9.678676e-01 
1.568300e+01 -9.712485e-01 
1.568400e+01 -9.746218e-01 
1.568500e+01 -9.779876e-01 
1.568600e+01 -9.813457e-01 
1.568700e+01 -9.846962e-01 
1.568800e+01 -9.880390e-01 
1.568900e+01 -9.913741e-01 
1.569000e+01 -9.947015e-01 
1.569100e+01 -9.980211e-01 
1.569200e+01 -1.001333e+00 
1.569300e+01 -1.004637e+00 
1.569400e+01 -1.007933e+00 
1.569500e+01 -1.011222e+00 
1.569600e+01 -1.014502e+00 
1.569700e+01 -1.017775e+00 
1.569800e+01 -1.021040e+00 
1.569900e+01 -1.024297e+00 
1.570000e+01 -1.027546e+00 
1.570100e+01 -1.030787e+00 
1.570200e+01 -1.034020e+00 
1.570300e+01 -1.037244e+00 
1.570400e+01 -1.040461e+00 
1.570500e+01 -1.043670e+00 
1.570600e+01 -1.046871e+00 
1.570700e+01 -1.050063e+00 
1.570800e+01 -1.053248e+00 
1.570900e+01 -1.056424e+00 
1.571000e+01 -1.059592e+00 
1.571100e+01 -1.062752e+00 
1.571200e+01 -1.065904e+00 
1.571300e+01 -1.069047e+00 
1.571400e+01 -1.072183e+00 
1.571500e+01 -1.075309e+00 
1.571600e+01 -1.078428e+00 
1.571700e+01 -1.081538e+00 
1.571800e+01 -1.084640e+00 
1.571900e+01 -1.087734e+00 
1.572000e+01 -1.090819e+00 
1.572100e+01 -1.093895e+00 
1.572200e+01 -1.096964e+00 
1.572300e+01 -1.100024e+00 
1.572400e+01 -1.103075e+00 
1.572500e+01 -1.106118e+00 
1.572600e+01 -1.109152e+00 
1.572700e+01 -1.112178e+00 
1.572800e+01 -1.115195e+00 
1.572900e+01 -1.118203e+00 
1.573000e+01 -1.121203e+00 
1.573100e+01 -1.124195e+00 
1.573200e+01 -1.127177e+00 
1.573300e+01 -1.130151e+00 
1.573400e+01 -1.133117e+00 
1.573500e+01 -1.136073e+00 
1.573600e+01 -1.139021e+00 
1.573700e+01 -1.141960e+00 
1.573800e+01 -1.144891e+00 
1.573900e+01 -1.147812e+00 
1.574000e+01 -1.150725e+00 
1.574100e+01 -1.153629e+00 
1.574200e+01 -1.156524e+00 
1.574300e+01 -1.159410e+00 
1.574400e+01 -1.162287e+00 
1.574500e+01 -1.165156e+00 
1.574600e+01 -1.168015e+00 
1.574700e+01 -1.170866e+00 
1.574800e+01 -1.173707e+00 
1.574900e+01 -1.176540e+00 
1.575000e+01 -1.179363e+00 
1.575100e+01 -1.182178e+00 
1.575200e+01 -1.184983e+00 
1.575300e+01 -1.187780e+00 
1.575400e+01 -1.190567e+00 
1.575500e+01 -1.193345e+00 
1.575600e+01 -1.196114e+00 
1.575700e+01 -1.198874e+00 
1.575800e+01 -1.201625e+00 
1.575900e+01 -1.204367e+00 
1.576000e+01 -1.207099e+00 
1.576100e+01 -1.209823e+00 
1.576200e+01 -1.212537e+00 
1.576300e+01 -1.215241e+00 
1.576400e+01 -1.217937e+00 
1.576500e+01 -1.220623e+00 
1.576600e+01 -1.223300e+00 
1.576700e+01 -1.225968e+00 
1.576800e+01 -1.228626e+00 
1.576900e+01 -1.231275e+00 
1.577000e+01 -1.233915e+00 
1.577100e+01 -1.236545e+00 
1.577200e+01 -1.239166e+00 
1.577300e+01 -1.241777e+00 
1.577400e+01 -1.244379e+00 
1.577500e+01 -1.246972e+00 
1.577600e+01 -1.249555e+00 
1.577700e+01 -1.252128e+00 
1.577800e+01 -1.254692e+00 
1.577900e+01 -1.257247e+00 
1.578000e+01 -1.259792e+00 
1.578100e+01 -1.262327e+00 
1.578200e+01 -1.264853e+00 
1.578300e+01 -1.267369e+00 
1.578400e+01 -1.269876e+00 
1.578500e+01 -1.272373e+00 
1.578600e+01 -1.274861e+00 
1.578700e+01 -1.277339e+00 
1.578800e+01 -1.279807e+00 
1.578900e+01 -1.282265e+00 
1.579000e+01 -1.284714e+00 
1.579100e+01 -1.287153e+00 
1.579200e+01 -1.289583e+00 
1.579300e+01 -1.292002e+00 
1.579400e+01 -1.294412e+00 
1.579500e+01 -1.296812e+00 
1.579600e+01 -1.299203e+00 
1.579700e+01 -1.301583e+00 
1.579800e+01 -1.303954e+00 
1.579900e+01 -1.306315e+00 
1.580000e+01 -1.308666e+00 
1.580100e+01 -1.311007e+00 
1.580200e+01 -1.313338e+00 
1.580300e+01 -1.315660e+00 
1.580400e+01 -1.317972e+00 
1.580500e+01 -1.320273e+00 
1.580600e+01 -1.322565e+00 
1.580700e+01 -1.324847e+00 
1.580800e+01 -1.327119e+00 
1.580900e+01 -1.329381e+00 
1.581000e+01 -1.331632e+00 
1.581100e+01 -1.333874e+00 
1.581200e+01 -1.336106e+00 
1.581300e+01 -1.338328e+00 
1.581400e+01 -1.340540e+00 
1.581500e+01 -1.342742e+00 
1.581600e+01 -1.344934e+00 
1.581700e+01 -1.347115e+00 
1.581800e+01 -1.349287e+00 
1.581900e+01 -1.351449e+00 
1.582000e+01 -1.353600e+00 
1.582100e+01 -1.355741e+00 
1.582200e+01 -1.357873e+00 
1.582300e+01 -1.359994e+00 
1.582400e+01 -1.362104e+00 
1.582500e+01 -1.364205e+00 
1.582600e+01 -1.366296e+00 
1.582700e+01 -1.368376e+00 
1.582800e+01 -1.370446e+00 
1.582900e+01 -1.372506e+00 
1.583000e+01 -1.374556e+00 
1.583100e+01 -1.376595e+00 
1.583200e+01 -1.378624e+00 
1.583300e+01 -1.380643e+00 
1.583400e+01 -1.382652e+00 
1.583500e+01 -1.384650e+00 
1.583600e+01 -1.386639e+00 
1.583700e+01 -1.388616e+00 
1.583800e+01 -1.390584e+00 
1.583900e+01 -1.392541e+00 
1.584000e+01 -1.394488e+00 
1.584100e+01 -1.396424e+00 
1.584200e+01 -1.398350e+00 
1.584300e+01 -1.400266e+00 
1.584400e+01 -1.402171e+00 
1.584500e+01 -1.404066e+00 
1.584600e+01 -1.405951e+00 
1.584700e+01 -1.407825e+00 
1.584800e+01 -1.409689e+00 
1.584900e+01 -1.411542e+00 
1.585000e+01 -1.413385e+00 
1.585100e+01 -1.415218e+00 
1.585200e+01 -1.417040e+00 
1.585300e+01 -1.418851e+00 
1.585400e+01 -1.420652e+00 
1.585500e+01 -1.422443e+00 
1.585600e+01 -1.424223e+00 
1.585700e+01 -1.425992e+00 
1.585800e+01 -1.427751e+00 
1.585900e+01 -1.429500e+00 
1.586000e+01 -1.431238e+00 
1.586100e+01 -1.432965e+00 
1.586200e+01 -1.434682e+00 
1.586300e+01 -1.436389e+00 
1.586400e+01 -1.438084e+00 
1.586500e+01 -1.439770e+00 
1.586600e+01 -1.441444e+00 
1.586700e+01 -1.443108e+00 
1.586800e+01 -1.444762e+00 
1.586900e+01 -1.446405e+00 
1.587000e+01 -1.448037e+00 
1.587100e+01 -1.449659e+00 
1.587200e+01 -1.451270e+00 
1.587300e+01 -1.452870e+00 
1.587400e+01 -1.454460e+00 
1.587500e+01 -1.456039e+00 
1.587600e+01 -1.457607e+00 
1.587700e+01 -1.459165e+00 
1.587800e+01 -1.460712e+00 
1.587900e+01 -1.462249e+00 
1.588000e+01 -1.463775e+00 
1.588100e+01 -1.465290e+00 
1.588200e+01 -1.466794e+00 
1.588300e+01 -1.468288e+00 
1.588400e+01 -1.469771e+00 
1.588500e+01 -1.471243e+00 
1.588600e+01 -1.472705e+00 
1.588700e+01 -1.474156e+00 
1.588800e+01 -1.475596e+00 
1.588900e+01 -1.477025e+00 
1.589000e+01 -1.478444e+00 
1.589100e+01 -1.479852e+00 
1.589200e+01 -1.481249e+00 
1.589300e+01 -1.482635e+00 
1.589400e+01 -1.484011e+00 
1.589500e+01 -1.485376e+00 
1.589600e+01 -1.486730e+00 
1.589700e+01 -1.488073e+00 
1.589800e+01 -1.489406e+00 
1.589900e+01 -1.490727e+00 
1.590000e+01 -1.492038e+00 
1.590100e+01 -1.493338e+00 
1.590200e+01 -1.494628e+00 
1.590300e+01 -1.495906e+00 
1.590400e+01 -1.497174e+00 
1.590500e+01 -1.498431e+00 
1.590600e+01 -1.499677e+00 
1.590700e+01 -1.500912e+00 
1.590800e+01 -1.502137e+00 
1.590900e+01 -1.503350e+00 
1.591000e+01 -1.504553e+00 
1.591100e+01 -1.505745e+00 
1.591200e+01 -1.506926e+00 
1.591300e+01 -1.508097e+00 
1.591400e+01 -1.509256e+00 
1.591500e+01 -1.510405e+00 
1.591600e+01 -1.511542e+00 
1.591700e+01 -1.512669e+00 
1.591800e+01 -1.513785e+00 
1.591900e+01 -1.514890e+00 
1.592000e+01 -1.515985e+00 
1.592100e+01 -1.517068e+00 
1.592200e+01 -1.518141e+00 
1.592300e+01 -1.519202e+00 
1.592400e+01 -1.520253e+00 
1.592500e+01 -1.521293e+00 
1.592600e+01 -1.522322e+00 
1.592700e+01 -1.523340e+00 
1.592800e+01 -1.524347e+00 
1.592900e+01 -1.525344e+00 
1.593000e+01 -1.526329e+00 
1.593100e+01 -1.527304e+00 
1.593200e+01 -1.528268e+00 
1.593300e+01 -1.529220e+00 
1.593400e+01 -1.530162e+00 
1.593500e+01 -1.531093e+00 
1.593600e+01 -1.532014e+00 
1.593700e+01 -1.532923e+00 
1.593800e+01 -1.533821e+00 
1.593900e+01 -1.534709e+00 
1.594000e+01 -1.535585e+00 
1.594100e+01 -1.536451e+00 
1.594200e+01 -1.537306e+00 
1.594300e+01 -1.538150e+00 
1.594400e+01 -1.538982e+00 
1.594500e+01 -1.539805e+00 
1.594600e+01 -1.540616e+00 
1.594700e+01 -1.541416e+00 
1.594800e+01 -1.542205e+00 
1.594900e+01 -1.542984e+00 
1.595000e+01 -1.543751e+00 
1.595100e+01 -1.544508e+00 
1.595200e+01 -1.545254e+00 
1.595300e+01 -1.545989e+00 
1.595400e+01 -1.546713e+00 
1.595500e+01 -1.547426e+00 
1.595600e+01 -1.548128e+00 
1.595700e+01 -1.548819e+00 
1.595800e+01 -1.549500e+00 
1.595900e+01 -1.550169e+00 
1.596000e+01 -1.550828e+00 
1.596100e+01 -1.551475e+00 
1.596200e+01 -1.552112e+00 
1.596300e+01 -1.552738e+00 
1.596400e+01 -1.553353e+00 
1.596500e+01 -1.553957e+00 
1.596600e+01 -1.554551e+00 
1.596700e+01 -1.555133e+00 
1.596800e+01 -1.555704e+00 
1.596900e+01 -1.556265e+00 
1.597000e+01 -1.556815e+00 
1.597100e+01 -1.557354e+00 
1.597200e+01 -1.557882e+00 
1.597300e+01 -1.558399e+00 
1.597400e+01 -1.558905e+00 
1.597500e+01 -1.559401e+00 
1.597600e+01 -1.559885e+00 
1.597700e+01 -1.560359e+00 
1.597800e+01 -1.560822e+00 
1.597900e+01 -1.561274e+00 
1.598000e+01 -1.561715e+00 
1.598100e+01 -1.562145e+00 
1.598200e+01 -1.562565e+00 
1.598300e+01 -1.562973e+00 
1.598400e+01 -1.563371e+00 
1.598500e+01 -1.563758e+00 
1.598600e+01 -1.564134e+00 
1.598700e+01 -1.564499e+00 
1.598800e+01 -1.564854e+00 
1.598900e+01 -1.565198e+00 
1.599000e+01 -1.565530e+00 
1.599100e+01 -1.565852e+00 
1.599200e+01 -1.566164e+00 
1.599300e+01 -1.566464e+00 
1.599400e+01 -1.566754e+00 
1.599500e+01 -1.567033e+00 
1.599600e+01 -1.567301e+00 
1.599700e+01 -1.567558e+00 
1.599800e+01 -1.567804e+00 
1.599900e+01 -1.568040e+00 
1.600000e+01 -1.568265e+00 
1.600100e+01 -1.568479e+00 
1.600200e+01 -1.568683e+00 
1.600300e+01 -1.568876e+00 
1.600400e+01 -1.569058e+00 
1.600500e+01 -1.569229e+00 
1.600600e+01 -1.569389e+00 
1.600700e+01 -1.569539e+00 
1.600800e+01 -1.569678e+00 
1.600900e+01 -1.569806e+00 
1.601000e+01 -1.569924e+00 
1.601100e+01 -1.570031e+00 
1.601200e+01 -1.570127e+00 
1.601300e+01 -1.570213e+00 
1.601400e+01 -1.570287e+00 
1.601500e+01 -1.570352e+00 
1.601600e+01 -1.570405e+00 
1.601700e+01 -1.570448e+00 
1.601800e+01 -1.570480e+00 
1.601900e+01 -1.570501e+00 
1.602000e+01 -1.570512e+00 
1.602100e+01 -1.570513e+00 
1.602200e+01 -1.570502e+00 
1.602300e+01 -1.570481e+00 
1.602400e+01 -1.570449e+00 
1.602500e+01 -1.570407e+00 
1.602600e+01 -1.570354e+00 
1.602700e+01 -1.570291e+00 
1.602800e+01 -1.570217e+00 
1.602900e+01 -1.570132e+00 
1.603000e+01 -1.570037e+00 
1.603100e+01 -1.569931e+00 
1.603200e+01 -1.569815e+00 
1.603300e+01 -1.569688e+00 
1.603400e+01 -1.569550e+00 
1.603500e+01 -1.569402e+00 
1.603600e+01 -1.569244e+00 
1.603700e+01 -1.569075e+00 
1.603800e+01 -1.568895e+00 
1.603900e+01 -1.568705e+00 
1.604000e+01 -1.568505e+00 
1.604100e+01 -1.568294e+00 
1.604200e+01 -1.568072e+00 
1.604300e+01 -1.567840e+00 
1.604400e+01 -1.567598e+00 
1.604500e+01 -1.567345e+00 
1.604600e+01 -1.567082e+00 
1.604700e+01 -1.566808e+00 
1.604800e+01 -1.566524e+00 
1.604900e+01 -1.566229e+00 
1.605000e+01 -1.565924e+00 
1.605100e+01 -1.565609e+00 
1.605200e+01 -1.565283e+00 
1.605300e+01 -1.564947e+00 
1.605400e+01 -1.564601e+00 
1.605500e+01 -1.564244e+00 
1.605600e+01 -1.563877e+00 
1.605700e+01 -1.563499e+00 
1.605800e+01 -1.563111e+00 
1.605900e+01 -1.562713e+00 
1.606000e+01 -1.562305e+00 
1.606100e+01 -1.561886e+00 
1.606200e+01 -1.561457e+00 
1.606300e+01 -1.561018e+00 
1.606400e+01 -1.560568e+00 
1.606500e+01 -1.560108e+00 
1.606600e+01 -1.559638e+00 
1.606700e+01 -1.559158e+00 
1.606800e+01 -1.558668e+00 
1.606900e+01 -1.558167e+00 
1.607000e+01 -1.557656e+00 
1.607100e+01 -1.557135e+00 
1.607200e+01 -1.556604e+00 
1.607300e+01 -1.556063e+00 
1.607400e+01 -1.555511e+00 
1.607500e+01 -1.554949e+00 
1.607600e+01 -1.554378e+00 
1.607700e+01 -1.553796e+00 
1.607800e+01 -1.553204e+00 
1.607900e+01 -1.552602e+00 
1.608000e+01 -1.551990e+00 
1.608100e+01 -1.551367e+00 
1.608200e+01 -1.550735e+00 
1.608300e+01 -1.550093e+00 
1.608400e+01 -1.549441e+00 
1.608500e+01 -1.548778e+00 
1.608600e+01 -1.548106e+00 
1.608700e+01 -1.547423e+00 
1.608800e+01 -1.546731e+00 
1.608900e+01 -1.546029e+00 
1.609000e+01 -1.545317e+00 
1.609100e+01 -1.544594e+00 
1.609200e+01 -1.543862e+00 
1.609300e+01 -1.543120e+00 
1.609400e+01 -1.542368e+00 
1.609500e+01 -1.541607e+00 
1.609600e+01 -1.540835e+00 
1.609700e+01 -1.540053e+00 
1.609800e+01 -1.539262e+00 
1.609900e+01 -1.538461e+00 
1.610000e+01 -1.537650e+00 
1.610100e+01 -1.536829e+00 
1.610200e+01 -1.535998e+00 
1.610300e+01 -1.535158e+00 
1.610400e+01 -1.534308e+00 
1.610500e+01 -1.533448e+00 
1.610600e+01 -1.532578e+00 
1.610700e+01 -1.531699e+00 
1.610800e+01 -1.530810e+00 
1.610900e+01 -1.529911e+00 
1.611000e+01 -1.529002e+00 
1.611100e+01 -1.528084e+00 
1.611200e+01 -1.527156e+00 
1.611300e+01 -1.526219e+00 
1.611400e+01 -1.525272e+00 
1.611500e+01 -1.524315e+00 
1.611600e+01 -1.523349e+00 
1.611700e+01 -1.522373e+00 
1.611800e+01 -1.521388e+00 
1.611900e+01 -1.520393e+00 
1.612000e+01 -1.519388e+00 
1.612100e+01 -1.518374e+00 
1.612200e+01 -1.517351e+00 
1.612300e+01 -1.516318e+00 
1.612400e+01 -1.515275e+00 
1.612500e+01 -1.514223e+00 
1.612600e+01 -1.513162e+00 
1.612700e+01 -1.512091e+00 
1.612800e+01 -1.511011e+00 
1.612900e+01 -1.509922e+00 
1.613000e+01 -1.508823e+00 
1.613100e+01 -1.507714e+00 
1.613200e+01 -1.506597e+00 
1.613300e+01 -1.505470e+00 
1.613400e+01 -1.504333e+00 
1.613500e+01 -1.503188e+00 
1.613600e+01 -1.502033e+00 
1.613700e+01 -1.500869e+00 
1.613800e+01 -1.499695e+00 
1.613900e+01 -1.498513e+00 
1.614000e+01 -1.497321e+00 
1.614100e+01 -1.496120e+00 
1.614200e+01 -1.494910e+00 
1.614300e+01 -1.493690e+00 
1.614400e+01 -1.492462e+00 
1.614500e+01 -1.491224e+00 
1.614600e+01 -1.489977e+00 
1.614700e+01 -1.488721e+00 
1.614800e+01 -1.487456e+00 
1.614900e+01 -1.486182e+00 
1.615000e+01 -1.484899e+00 
1.615100e+01 -1.483607e+00 
1.615200e+01 -1.482306e+00 
1.615300e+01 -1.480996e+00 
1.615400e+01 -1.479677e+00 
1.615500e+01 -1.478349e+00 
1.615600e+01 -1.477012e+00 
1.615700e+01 -1.475666e+00 
1.615800e+01 -1.474311e+00 
1.615900e+01 -1.472948e+00 
1.616000e+01 -1.471575e+00 
1.616100e+01 -1.470194e+00 
1.616200e+01 -1.468803e+00 
1.616300e+01 -1.467404e+00 
1.616400e+01 -1.465996e+00 
1.616500e+01 -1.464580e+00 
1.616600e+01 -1.463154e+00 
1.616700e+01 -1.461720e+00 
1.616800e+01 -1.460277e+00 
1.616900e+01 -1.458826e+00 
1.617000e+01 -1.457365e+00 
1.617100e+01 -1.455896e+00 
1.617200e+01 -1.454419e+00 
1.617300e+01 -1.452933e+00 
1.617400e+01 -1.451438e+00 
1.617500e+01 -1.449934e+00 
1.617600e+01 -1.448422e+00 
1.617700e+01 -1.446902e+00 
1.617800e+01 -1.445373e+00 
1.617900e+01 -1.443835e+00 
1.618000e+01 -1.442289e+00 
1.618100e+01 -1.440734e+00 
1.618200e+01 -1.439171e+00 
1.618300e+01 -1.437600e+00 
1.618400e+01 -1.436020e+00 
1.618500e+01 -1.434431e+00 
1.618600e+01 -1.432835e+00 
1.618700e+01 -1.431230e+00 
1.618800e+01 -1.429616e+00 
1.618900e+01 -1.427994e+00 
1.619000e+01 -1.426364e+00 
1.619100e+01 -1.424726e+00 
1.619200e+01 -1.423079e+00 
1.619300e+01 -1.421425e+00 
1.619400e+01 -1.419761e+00 
1.619500e+01 -1.418090e+00 
1.619600e+01 -1.416411e+00 
1.619700e+01 -1.414723e+00 
1.619800e+01 -1.413027e+00 
1.619900e+01 -1.411323e+00 
1.620000e+01 -1.409611e+00 
1.620100e+01 -1.407891e+00 
1.620200e+01 -1.406163e+00 
1.620300e+01 -1.404427e+00 
1.620400e+01 -1.402683e+00 
1.620500e+01 -1.400930e+00 
1.620600e+01 -1.399170e+00 
1.620700e+01 -1.397402e+00 
1.620800e+01 -1.395626e+00 
1.620900e+01 -1.393842e+00 
1.621000e+01 -1.392050e+00 
1.621100e+01 -1.390250e+00 
1.621200e+01 -1.388442e+00 
1.621300e+01 -1.386627e+00 
1.621400e+01 -1.384804e+00 
1.621500e+01 -1.382972e+00 
1.621600e+01 -1.381133e+00 
1.621700e+01 -1.379287e+00 
1.621800e+01 -1.377432e+00 
1.621900e+01 -1.375570e+00 
1.622000e+01 -1.373701e+00 
1.622100e+01 -1.371823e+00 
1.622200e+01 -1.369938e+00 
1.622300e+01 -1.368045e+00 
1.622400e+01 -1.366145e+00 
1.622500e+01 -1.364237e+00 
1.622600e+01 -1.362322e+00 
1.622700e+01 -1.360399e+00 
1.622800e+01 -1.358468e+00 
1.622900e+01 -1.356530e+00 
1.623000e+01 -1.354585e+00 
1.623100e+01 -1.352632e+00 
1.623200e+01 -1.350671e+00 
1.623300e+01 -1.348704e+00 
1.623400e+01 -1.346728e+00 
1.623500e+01 -1.344746e+00 
1.623600e+01 -1.342756e+00 
1.623700e+01 -1.340759e+00 
1.623800e+01 -1.338754e+00 
1.623900e+01 -1.336743e+00 
1.624000e+01 -1.334724e+00 
1.624100e+01 -1.332697e+00 
1.624200e+01 -1.330664e+00 
1.624300e+01 -1.328623e+00 
1.624400e+01 -1.326576e+00 
1.624500e+01 -1.324521e+00 
1.624600e+01 -1.322459e+00 
1.624700e+01 -1.320389e+00 
1.624800e+01 -1.318313e+00 
1.624900e+01 -1.316230e+00 
1.625000e+01 -1.314140e+00 
1.625100e+01 -1.312042e+00 
1.625200e+01 -1.309938e+00 
1.625300e+01 -1.307827e+00 
1.625400e+01 -1.305709e+00 
1.625500e+01 -1.303584e+00 
1.625600e+01 -1.301452e+00 
1.625700e+01 -1.299313e+00 
1.625800e+01 -1.297167e+00 
1.625900e+01 -1.295015e+00 
1.626000e+01 -1.292855e+00 
1.626100e+01 -1.290689e+00 
1.626200e+01 -1.288516e+00 
1.626300e+01 -1.286337e+00 
1.626400e+01 -1.284151e+00 
1.626500e+01 -1.281958e+00 
1.626600e+01 -1.279758e+00 
1.626700e+01 -1.277552e+00 
1.626800e+01 -1.275339e+00 
1.626900e+01 -1.273120e+00 
1.627000e+01 -1.270894e+00 
1.627100e+01 -1.268661e+00 
1.627200e+01 -1.266422e+00 
1.627300e+01 -1.264176e+00 
1.627400e+01 -1.261924e+00 
1.627500e+01 -1.259666e+00 
1.627600e+01 -1.257401e+00 
1.627700e+01 -1.255130e+00 
1.627800e+01 -1.252852e+00 
1.627900e+01 -1.250568e+00 
1.628000e+01 -1.248278e+00 
1.628100e+01 -1.245981e+00 
1.628200e+01 -1.243678e+00 
1.628300e+01 -1.241369e+00 
1.628400e+01 -1.239054e+00 
1.628500e+01 -1.236732e+00 
1.628600e+01 -1.234404e+00 
1.628700e+01 -1.232070e+00 
1.628800e+01 -1.229730e+00 
1.628900e+01 -1.227384e+00 
1.629000e+01 -1.225032e+00 
1.629100e+01 -1.222673e+00 
1.629200e+01 -1.220309e+00 
1.629300e+01 -1.217938e+00 
1.629400e+01 -1.215562e+00 
1.629500e+01 -1.213180e+00 
1.629600e+01 -1.210791e+00 
1.629700e+01 -1.208397e+00 
1.629800e+01 -1.205997e+00 
1.629900e+01 -1.203591e+00 
1.630000e+01 -1.201179e+00 
1.630100e+01 -1.198762e+00 
1.630200e+01 -1.196338e+00 
1.630300e+01 -1.193909e+00 
1.630400e+01 -1.191474e+00 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_384319804/traj_input_down.dat <==
% Time u0 
0.000000e+00 8.160207e-16 
1.000000e-02 -1.645058e-03 
2.000000e-02 -3.360369e-03 
3.000000e-02 -5.150397e-03 
4.000000e-02 -7.019617e-03 
5.000000e-02 -8.972509e-03 
6.000000e-02 -1.101355e-02 
7.000000e-02 -1.314721e-02 
8.000000e-02 -1.537795e-02 
9.000000e-02 -1.771020e-02 
1.000000e-01 -2.014838e-02 
1.100000e-01 -2.269687e-02 
1.200000e-01 -2.535999e-02 
1.300000e-01 -2.814206e-02 
1.400000e-01 -3.104730e-02 
1.500000e-01 -3.407989e-02 
1.600000e-01 -3.724394e-02 
1.700000e-01 -4.054349e-02 
1.800000e-01 -4.398249e-02 
1.900000e-01 -4.756479e-02 
2.000000e-01 -5.129414e-02 
2.100000e-01 -5.517420e-02 
2.200000e-01 -5.920850e-02 
2.300000e-01 -6.340045e-02 
2.400000e-01 -6.775332e-02 
2.500000e-01 -7.227025e-02 
2.600000e-01 -7.695422e-02 
2.700000e-01 -8.180805e-02 
2.800000e-01 -8.683440e-02 
2.900000e-01 -9.203577e-02 
3.000000e-01 -9.741444e-02 
3.100000e-01 -1.029725e-01 
3.200000e-01 -1.087119e-01 
3.300000e-01 -1.146344e-01 
3.400000e-01 -1.207413e-01 
3.500000e-01 -1.270340e-01 
3.600000e-01 -1.335134e-01 
3.700000e-01 -1.401805e-01 
3.800000e-01 -1.470356e-01 
3.900000e-01 -1.540791e-01 
4.000000e-01 -1.613110e-01 
4.100000e-01 -1.687311e-01 
4.200000e-01 -1.763387e-01 
4.300000e-01 -1.841332e-01 
4.400000e-01 -1.921133e-01 
4.500000e-01 -2.002778e-01 
4.600000e-01 -2.086248e-01 
4.700000e-01 -2.171523e-01 
4.800000e-01 -2.258581e-01 
4.900000e-01 -2.347395e-01 
5.000000e-01 -2.437935e-01 
5.100000e-01 -2.530169e-01 
5.200000e-01 -2.624060e-01 
5.300000e-01 -2.719568e-01 
5.400000e-01 -2.816651e-01 
5.500000e-01 -2.915262e-01 
5.600000e-01 -3.015352e-01 
5.700000e-01 -3.116866e-01 
5.800000e-01 -3.219750e-01 
5.900000e-01 -3.323942e-01 
6.000000e-01 -3.429378e-01 
6.100000e-01 -3.535993e-01 
6.200000e-01 -3.643715e-01 
6.300000e-01 -3.752470e-01 
6.400000e-01 -3.862181e-01 
6.500000e-01 -3.972768e-01 
6.600000e-01 -4.084146e-01 
6.700000e-01 -4.196227e-01 
6.800000e-01 -4.308921e-01 
6.900000e-01 -4.422134e-01 
7.000000e-01 -4.535768e-01 
7.100000e-01 -4.649723e-01 
7.200000e-01 -4.763896e-01 
7.300000e-01 -4.878179e-01 
7.400000e-01 -4.992463e-01 
7.500000e-01 -5.106635e-01 
7.600000e-01 -5.220581e-01 
7.700000e-01 -5.334182e-01 
7.800000e-01 -5.447318e-01 
7.900000e-01 -5.559864e-01 
8.000000e-01 -5.671696e-01 
8.100000e-01 -5.782686e-01 
8.200000e-01 -5.892703e-01 
8.300000e-01 -6.001614e-01 
8.400000e-01 -6.109287e-01 
8.500000e-01 -6.215583e-01 
8.600000e-01 -6.320366e-01 
8.700000e-01 -6.423495e-01 
8.800000e-01 -6.524830e-01 
8.900000e-01 -6.624229e-01 
9.000000e-01 -6.721548e-01 
9.100000e-01 -6.816643e-01 
9.200000e-01 -6.909368e-01 
9.300000e-01 -6.999577e-01 
9.400000e-01 -7.087124e-01 
9.500000e-01 -7.171863e-01 
9.600000e-01 -7.253646e-01 
9.700000e-01 -7.332326e-01 
9.800000e-01 -7.407757e-01 
9.900000e-01 -7.479792e-01 
1.000000e+00 -7.548285e-01 
1.010000e+00 -7.613091e-01 
1.020000e+00 -7.674066e-01 
1.030000e+00 -7.731067e-01 
1.040000e+00 -7.783952e-01 
1.050000e+00 -7.832581e-01 
1.060000e+00 -7.876814e-01 
1.070000e+00 -7.916516e-01 
1.080000e+00 -7.951552e-01 
1.090000e+00 -7.981790e-01 
1.100000e+00 -8.007098e-01 
1.110000e+00 -8.027352e-01 
1.120000e+00 -8.042425e-01 
1.130000e+00 -8.052197e-01 
1.140000e+00 -8.056549e-01 
1.150000e+00 -8.055368e-01 
1.160000e+00 -8.048541e-01 
1.170000e+00 -8.035963e-01 
1.180000e+00 -8.017530e-01 
1.190000e+00 -7.993142e-01 
1.200000e+00 -7.962706e-01 
1.210000e+00 -7.926131e-01 
1.220000e+00 -7.883332e-01 
1.230000e+00 -7.834228e-01 
1.240000e+00 -7.778746e-01 
1.250000e+00 -7.716813e-01 
1.260000e+00 -7.648366e-01 
1.270000e+00 -7.573346e-01 
1.280000e+00 -7.491699e-01 
1.290000e+00 -7.403377e-01 
1.300000e+00 -7.308340e-01 
1.310000e+00 -7.206551e-01 
1.320000e+00 -7.097982e-01 
1.330000e+00 -6.982609e-01 
1.340000e+00 -6.860416e-01 
1.350000e+00 -6.731394e-01 
1.360000e+00 -6.595539e-01 
1.370000e+00 -6.452856e-01 
1.380000e+00 -6.303354e-01 
1.390000e+00 -6.147053e-01 
1.400000e+00 -5.983976e-01 
1.410000e+00 -5.814155e-01 
1.420000e+00 -5.637629e-01 
1.430000e+00 -5.454445e-01 
1.440000e+00 -5.264656e-01 
1.450000e+00 -5.068323e-01 
1.460000e+00 -4.865515e-01 
1.470000e+00 -4.656306e-01 
1.480000e+00 -4.440780e-01 
1.490000e+00 -4.219027e-01 
1.500000e+00 -3.991144e-01 
1.510000e+00 -3.757238e-01 
1.520000e+00 -3.517419e-01 
1.530000e+00 -3.271809e-01 
1.540000e+00 -3.020533e-01 
1.550000e+00 -2.763726e-01 
1.560000e+00 -2.501529e-01 
1.570000e+00 -2.234090e-01 
1.580000e+00 -1.961565e-01 
1.590000e+00 -1.684116e-01 
1.600000e+00 -1.401912e-01 
1.610000e+00 -1.115129e-01 
1.620000e+00 -8.239481e-02 
1.630000e+00 -5.285594e-02 
1.640000e+00 -2.291575e-02 
1.650000e+00 7.405629e-03 
1.660000e+00 3.808746e-02 
1.670000e+00 6.910841e-02 
1.680000e+00 1.004466e-01 
1.690000e+00 1.320796e-01 
1.700000e+00 1.639844e-01 
1.710000e+00 1.961375e-01 
1.720000e+00 2.285148e-01 
1.730000e+00 2.610920e-01 
1.740000e+00 2.938441e-01 
1.750000e+00 3.267457e-01 
1.760000e+00 3.597711e-01 
1.770000e+00 3.928940e-01 
1.780000e+00 4.260880e-01 
1.790000e+00 4.593262e-01 
1.800000e+00 4.925813e-01 
1.810000e+00 5.258260e-01 
1.820000e+00 5.590325e-01 
1.830000e+00 5.921728e-01 
1.840000e+00 6.252187e-01 
1.850000e+00 6.581419e-01 
1.860000e+00 6.909138e-01 
1.870000e+00 7.235059e-01 
1.880000e+00 7.558894e-01 
1.890000e+00 7.880355e-01 
1.900000e+00 8.199153e-01 
1.910000e+00 8.515000e-01 
1.920000e+00 8.827608e-01 
1.930000e+00 9.136690e-01 
1.940000e+00 9.441957e-01 
1.950000e+00 9.743126e-01 
1.960000e+00 1.003991e+00 
1.970000e+00 1.033203e+00 
1.980000e+00 1.061920e+00 
1.990000e+00 1.090115e+00 
2.000000e+00 1.117760e+00 
2.010000e+00 1.144827e+00 
2.020000e+00 1.171290e+00 
2.030000e+00 1.197123e+00 
2.040000e+00 1.222298e+00 
2.050000e+00 1.246791e+00 
2.060000e+00 1.270575e+00 
2.070000e+00 1.293627e+00 
2.080000e+00 1.315922e+00 
2.090000e+00 1.337435e+00 
2.100000e+00 1.358144e+00 
2.110000e+00 1.378026e+00 
2.120000e+00 1.397059e+00 
2.130000e+00 1.415222e+00 
2.140000e+00 1.432493e+00 
2.150000e+00 1.448853e+00 
2.160000e+00 1.464282e+00 
2.170000e+00 1.478761e+00 
2.180000e+00 1.492274e+00 
2.190000e+00 1.504802e+00 
2.200000e+00 1.516329e+00 
2.210000e+00 1.526840e+00 
2.220000e+00 1.536321e+00 
2.230000e+00 1.544757e+00 
2.240000e+00 1.552136e+00 
2.250000e+00 1.558446e+00 
2.260000e+00 1.563675e+00 
2.270000e+00 1.567814e+00 
2.280000e+00 1.570852e+00 
2.290000e+00 1.572783e+00 
2.300000e+00 1.573599e+00 
2.310000e+00 1.573293e+00 
2.320000e+00 1.571861e+00 
2.330000e+00 1.569297e+00 
2.340000e+00 1.565599e+00 
2.350000e+00 1.560765e+00 
2.360000e+00 1.554792e+00 
2.370000e+00 1.547681e+00 
2.380000e+00 1.539434e+00 
2.390000e+00 1.530050e+00 
2.400000e+00 1.519535e+00 
2.410000e+00 1.507890e+00 
2.420000e+00 1.495122e+00 
2.430000e+00 1.481237e+00 
2.440000e+00 1.466241e+00 
2.450000e+00 1.450142e+00 
2.460000e+00 1.432950e+00 
2.470000e+00 1.414674e+00 
2.480000e+00 1.395327e+00 
2.490000e+00 1.374919e+00 
2.500000e+00 1.353464e+00 
2.510000e+00 1.330976e+00 
2.520000e+00 1.307470e+00 
2.530000e+00 1.282963e+00 
2.540000e+00 1.257470e+00 
2.550000e+00 1.231011e+00 
2.560000e+00 1.203603e+00 
2.570000e+00 1.175266e+00 
2.580000e+00 1.146022e+00 
2.590000e+00 1.115891e+00 
2.600000e+00 1.084895e+00 
2.610000e+00 1.053058e+00 
2.620000e+00 1.020404e+00 
2.630000e+00 9.869573e-01 
2.640000e+00 9.527429e-01 
2.650000e+00 9.177872e-01 
2.660000e+00 8.821170e-01 
2.670000e+00 8.457598e-01 
2.680000e+00 8.087438e-01 
2.690000e+00 7.710976e-01 
2.700000e+00 7.328507e-01 
2.710000e+00 6.940328e-01 
2.720000e+00 6.546746e-01 
2.730000e+00 6.148068e-01 
2.740000e+00 5.744609e-01 
2.750000e+00 5.336688e-01 
2.760000e+00 4.924627e-01 
2.770000e+00 4.508753e-01 
2.780000e+00 4.089395e-01 
2.790000e+00 3.666887e-01 
2.800000e+00 3.241564e-01 
2.810000e+00 2.813764e-01 
2.820000e+00 2.383829e-01 
2.830000e+00 1.952100e-01 
2.840000e+00 1.518920e-01 
2.850000e+00 1.084636e-01 
2.860000e+00 6.495916e-02 
2.870000e+00 2.141335e-02 
2.880000e+00 -2.213923e-02 
2.890000e+00 -6.566400e-02 
2.900000e+00 -1.091264e-01 
2.910000e+00 -1.524921e-01 
2.920000e+00 -1.957267e-01 
2.930000e+00 -2.387961e-01 
2.940000e+00 -2.816663e-01 
2.950000e+00 -3.243037e-01 
2.960000e+00 -3.666748e-01 
2.970000e+00 -4.087463e-01 
2.980000e+00 -4.504855e-01 
2.990000e+00 -4.918599e-01 
3.000000e+00 -5.328374e-01 
3.010000e+00 -5.733863e-01 
3.020000e+00 -6.134755e-01 
3.030000e+00 -6.530740e-01 
3.040000e+00 -6.921518e-01 
3.050000e+00 -7.306792e-01 
3.060000e+00 -7.686269e-01 
3.070000e+00 -8.059665e-01 
3.080000e+00 -8.426700e-01 
3.090000e+00 -8.787102e-01 
3.100000e+00 -9.140605e-01 
3.110000e+00 -9.486949e-01 
3.120000e+00 -9.825883e-01 
3.130000e+00 -1.015716e+00 
3.140000e+00 -1.048055e+00 
3.150000e+00 -1.079582e+00 
3.160000e+00 -1.110274e+00 
3.170000e+00 -1.140111e+00 
3.180000e+00 -1.169073e+00 
3.190000e+00 -1.197138e+00 
3.200000e+00 -1.224290e+00 
3.210000e+00 -1.250510e+00 
3.220000e+00 -1.275780e+00 
3.230000e+00 -1.300086e+00 
3.240000e+00 -1.323412e+00 
3.250000e+00 -1.345744e+00 
3.260000e+00 -1.367068e+00 
3.270000e+00 -1.387373e+00 
3.280000e+00 -1.406647e+00 
3.290000e+00 -1.424880e+00 
3.300000e+00 -1.442062e+00 
3.310000e+00 -1.458186e+00 
3.320000e+00 -1.473244e+00 
3.330000e+00 -1.487229e+00 
3.340000e+00 -1.500136e+00 
3.350000e+00 -1.511961e+00 
3.360000e+00 -1.522701e+00 
3.370000e+00 -1.532352e+00 
3.380000e+00 -1.540914e+00 
3.390000e+00 -1.548385e+00 
3.400000e+00 -1.554768e+00 
3.410000e+00 -1.560062e+00 
3.420000e+00 -1.564271e+00 
3.430000e+00 -1.567397e+00 
3.440000e+00 -1.569446e+00 
3.450000e+00 -1.570422e+00 
3.460000e+00 -1.570332e+00 
3.470000e+00 -1.569182e+00 
3.480000e+00 -1.566981e+00 
3.490000e+00 -1.563738e+00 
3.500000e+00 -1.559462e+00 
3.510000e+00 -1.554163e+00 
3.520000e+00 -1.547854e+00 
3.530000e+00 -1.540546e+00 
3.540000e+00 -1.532253e+00 
3.550000e+00 -1.522988e+00 
3.560000e+00 -1.512766e+00 
3.570000e+00 -1.501603e+00 
3.580000e+00 -1.489513e+00 
3.590000e+00 -1.476514e+00 
3.600000e+00 -1.462624e+00 
3.610000e+00 -1.447860e+00 
3.620000e+00 -1.432241e+00 
3.630000e+00 -1.415786e+00 
3.640000e+00 -1.398516e+00 
3.650000e+00 -1.380450e+00 
3.660000e+00 -1.361610e+00 
3.670000e+00 -1.342017e+00 
3.680000e+00 -1.321693e+00 
3.690000e+00 -1.300660e+00 
3.700000e+00 -1.278941e+00 
3.710000e+00 -1.256560e+00 
3.720000e+00 -1.233540e+00 
3.730000e+00 -1.209905e+00 
3.740000e+00 -1.185679e+00 
3.750000e+00 -1.160887e+00 
3.760000e+00 -1.135553e+00 
3.770000e+00 -1.109703e+00 
3.780000e+00 -1.083362e+00 
3.790000e+00 -1.056555e+00 
3.800000e+00 -1.029308e+00 
3.810000e+00 -1.001647e+00 
3.820000e+00 -9.735966e-01 
3.830000e+00 -9.451840e-01 
3.840000e+00 -9.164346e-01 
3.850000e+00 -8.873743e-01 
3.860000e+00 -8.580292e-01 
3.870000e+00 -8.284251e-01 
3.880000e+00 -7.985879e-01 
3.890000e+00 -7.685433e-01 
3.900000e+00 -7.383169e-01 
3.910000e+00 -7.079342e-01 
3.920000e+00 -6.774207e-01 
3.930000e+00 -6.468013e-01 
3.940000e+00 -6.161012e-01 
3.950000e+00 -5.853450e-01 
3.960000e+00 -5.545571e-01 
3.970000e+00 -5.237617e-01 
3.980000e+00 -4.929828e-01 
3.990000e+00 -4.622439e-01 
4.000000e+00 -4.315681e-01 
4.010000e+00 -4.009784e-01 
4.020000e+00 -3.704973e-01 
4.030000e+00 -3.401469e-01 
4.040000e+00 -3.099487e-01 
4.050000e+00 -2.799241e-01 
4.060000e+00 -2.500939e-01 
4.070000e+00 -2.204783e-01 
4.080000e+00 -1.910973e-01 
4.090000e+00 -1.619702e-01 
4.100000e+00 -1.331159e-01 
4.110000e+00 -1.045527e-01 
4.120000e+00 -7.629835e-02 
4.130000e+00 -4.837019e-02 
4.140000e+00 -2.078493e-02 
4.150000e+00 6.441301e-03 
4.160000e+00 3.329290e-02 
4.170000e+00 5.975488e-02 
4.180000e+00 8.581281e-02 
4.190000e+00 1.114529e-01 
4.200000e+00 1.366618e-01 
4.210000e+00 1.614270e-01 
4.220000e+00 1.857365e-01 
4.230000e+00 2.095788e-01 
4.240000e+00 2.329431e-01 
4.250000e+00 2.558193e-01 
4.260000e+00 2.781978e-01 
4.270000e+00 3.000696e-01 
4.280000e+00 3.214263e-01 
4.290000e+00 3.422604e-01 
4.300000e+00 3.625646e-01 
4.310000e+00 3.823325e-01 
4.320000e+00 4.015581e-01 
4.330000e+00 4.202361e-01 
4.340000e+00 4.383620e-01 
4.350000e+00 4.559315e-01 
4.360000e+00 4.729412e-01 
4.370000e+00 4.893881e-01 
4.380000e+00 5.052699e-01 
4.390000e+00 5.205847e-01 
4.400000e+00 5.353314e-01 
4.410000e+00 5.495092e-01 
4.420000e+00 5.631181e-01 
4.430000e+00 5.761583e-01 
4.440000e+00 5.886308e-01 
4.450000e+00 6.005371e-01 
4.460000e+00 6.118789e-01 
4.470000e+00 6.226588e-01 
4.480000e+00 6.328796e-01 
4.490000e+00 6.425447e-01 
4.500000e+00 6.516578e-01 
4.510000e+00 6.602231e-01 
4.520000e+00 6.682454e-01 
4.530000e+00 6.757296e-01 
4.540000e+00 6.826812e-01 
4.550000e+00 6.891062e-01 
4.560000e+00 6.950106e-01 
4.570000e+00 7.004010e-01 
4.580000e+00 7.052844e-01 
4.590000e+00 7.096680e-01 
4.600000e+00 7.135593e-01 
4.610000e+00 7.169662e-01 
4.620000e+00 7.198967e-01 
4.630000e+00 7.223593e-01 
4.640000e+00 7.243625e-01 
4.650000e+00 7.259153e-01 
4.660000e+00 7.270267e-01 
4.670000e+00 7.277060e-01 
4.680000e+00 7.279627e-01 
4.690000e+00 7.278065e-01 
4.700000e+00 7.272471e-01 
4.710000e+00 7.262946e-01 
4.720000e+00 7.249589e-01 
4.730000e+00 7.232504e-01 
4.740000e+00 7.211793e-01 
4.750000e+00 7.187560e-01 
4.760000e+00 7.159911e-01 
4.770000e+00 7.128950e-01 
4.780000e+00 7.094782e-01 
4.790000e+00 7.057516e-01 
4.800000e+00 7.017255e-01 
4.810000e+00 6.974108e-01 
4.820000e+00 6.928181e-01 
4.830000e+00 6.879579e-01 
4.840000e+00 6.828409e-01 
4.850000e+00 6.774776e-01 
4.860000e+00 6.718785e-01 
4.870000e+00 6.660542e-01 
4.880000e+00 6.600149e-01 
4.890000e+00 6.537711e-01 
4.900000e+00 6.473327e-01 
4.910000e+00 6.407101e-01 
4.920000e+00 6.339132e-01 
4.930000e+00 6.269518e-01 
4.940000e+00 6.198358e-01 
4.950000e+00 6.125748e-01 
4.960000e+00 6.051781e-01 
4.970000e+00 5.976553e-01 
4.980000e+00 5.900155e-01 
4.990000e+00 5.822677e-01 
5.000000e+00 5.744207e-01 
5.010000e+00 5.664833e-01 
5.020000e+00 5.584640e-01 
5.030000e+00 5.503711e-01 
5.040000e+00 5.422128e-01 
5.050000e+00 5.339970e-01 
5.060000e+00 5.257316e-01 
5.070000e+00 5.174240e-01 
5.080000e+00 5.090818e-01 
5.090000e+00 5.007121e-01 
5.100000e+00 4.923218e-01 
5.110000e+00 4.839178e-01 
5.120000e+00 4.755066e-01 
5.130000e+00 4.670947e-01 
5.140000e+00 4.586882e-01 
5.150000e+00 4.502931e-01 
5.160000e+00 4.419151e-01 
5.170000e+00 4.335599e-01 
5.180000e+00 4.252327e-01 
5.190000e+00 4.169388e-01 
5.200000e+00 4.086830e-01 
5.210000e+00 4.004702e-01 
5.220000e+00 3.923050e-01 
5.230000e+00 3.841916e-01 
5.240000e+00 3.761343e-01 
5.250000e+00 3.681370e-01 
5.260000e+00 3.602035e-01 
5.270000e+00 3.523375e-01 
5.280000e+00 3.445424e-01 
5.290000e+00 3.368214e-01 
5.300000e+00 3.291776e-01 
5.310000e+00 3.216138e-01 
5.320000e+00 3.141329e-01 
5.330000e+00 3.067373e-01 
5.340000e+00 2.994296e-01 
5.350000e+00 2.922118e-01 
5.360000e+00 2.850862e-01 
5.370000e+00 2.780546e-01 
5.380000e+00 2.711189e-01 
5.390000e+00 2.642806e-01 
5.400000e+00 2.575414e-01 
5.410000e+00 2.509025e-01 
5.420000e+00 2.443653e-01 
5.430000e+00 2.379309e-01 
5.440000e+00 2.316002e-01 
5.450000e+00 2.253742e-01 
5.460000e+00 2.192536e-01 
5.470000e+00 2.132391e-01 
5.480000e+00 2.073312e-01 
5.490000e+00 2.015304e-01 
5.500000e+00 1.958370e-01 
5.510000e+00 1.902513e-01 
5.520000e+00 1.847735e-01 
5.530000e+00 1.794036e-01 
5.540000e+00 1.741416e-01 
5.550000e+00 1.689875e-01 
5.560000e+00 1.639410e-01 
5.570000e+00 1.590019e-01 
5.580000e+00 1.541699e-01 
5.590000e+00 1.494447e-01 
5.600000e+00 1.448256e-01 
5.610000e+00 1.403123e-01 
5.620000e+00 1.359041e-01 
5.630000e+00 1.316004e-01 
5.640000e+00 1.274005e-01 
5.650000e+00 1.233035e-01 
5.660000e+00 1.193087e-01 
5.670000e+00 1.154153e-01 
5.680000e+00 1.116221e-01 
5.690000e+00 1.079284e-01 
5.700000e+00 1.043330e-01 
5.710000e+00 1.008348e-01 
5.720000e+00 9.743271e-02 
5.730000e+00 9.412554e-02 
5.740000e+00 9.091204e-02 
5.750000e+00 8.779093e-02 
5.760000e+00 8.476086e-02 
5.770000e+00 8.182044e-02 
5.780000e+00 7.896825e-02 
5.790000e+00 7.620279e-02 
5.800000e+00 7.352253e-02 
5.810000e+00 7.092588e-02 
5.820000e+00 6.841121e-02 
5.830000e+00 6.597684e-02 
5.840000e+00 6.362101e-02 
5.850000e+00 6.134194e-02 
5.860000e+00 5.913778e-02 
5.870000e+00 5.700664e-02 
5.880000e+00 5.494654e-02 
5.890000e+00 5.295549e-02 
5.900000e+00 5.103140e-02 
5.910000e+00 4.917215e-02 
5.920000e+00 4.737554e-02 
5.930000e+00 4.563934e-02 
5.940000e+00 4.396121e-02 
5.950000e+00 4.233879e-02 
5.960000e+00 4.076964e-02 
5.970000e+00 3.925125e-02 
5.980000e+00 3.778104e-02 
5.990000e+00 3.635638e-02 
6.000000e+00 3.497457e-02 
6.010000e+00 3.363282e-02 
6.020000e+00 3.232830e-02 
6.030000e+00 3.105808e-02 
6.040000e+00 2.981919e-02 
6.050000e+00 2.860856e-02 
6.060000e+00 2.742308e-02 
6.070000e+00 2.625954e-02 
6.080000e+00 2.511468e-02 
6.090000e+00 2.398516e-02 
6.100000e+00 2.286756e-02 
6.110000e+00 2.175841e-02 
6.120000e+00 2.065417e-02 
6.130000e+00 1.955120e-02 
6.140000e+00 1.844584e-02 
6.150000e+00 1.733433e-02 
6.160000e+00 1.621285e-02 
6.170000e+00 1.507753e-02 
6.180000e+00 1.392442e-02 
6.190000e+00 1.274954e-02 
6.200000e+00 1.154882e-02 
6.210000e+00 1.031816e-02 
6.220000e+00 9.053396e-03 
6.230000e+00 7.750319e-03 
6.240000e+00 6.404675e-03 
6.250000e+00 5.012170e-03 
6.260000e+00 3.568468e-03 
6.270000e+00 2.069201e-03 
6.280000e+00 5.099719e-04 
6.290000e+00 -1.113645e-03 
6.300000e+00 -2.806094e-03 
6.310000e+00 -4.571836e-03 
6.320000e+00 -6.415345e-03 
6.330000e+00 -8.341099e-03 
6.340000e+00 -1.035358e-02 
6.350000e+00 -1.245725e-02 
6.360000e+00 -1.465659e-02 
6.370000e+00 -1.695602e-02 
6.380000e+00 -1.935998e-02 
6.390000e+00 -2.187286e-02 
6.400000e+00 -2.449900e-02 
6.410000e+00 -2.724272e-02 
6.420000e+00 -3.010827e-02 
6.430000e+00 -3.309984e-02 
6.440000e+00 -3.622158e-02 
6.450000e+00 -3.947754e-02 
6.460000e+00 -4.287169e-02 
6.470000e+00 -4.640793e-02 
6.480000e+00 -5.009004e-02 
6.490000e+00 -5.392171e-02 
6.500000e+00 -5.790650e-02 
6.510000e+00 -6.204787e-02 
6.520000e+00 -6.634914e-02 
6.530000e+00 -7.081348e-02 
6.540000e+00 -7.544392e-02 
6.550000e+00 -8.024335e-02 
6.560000e+00 -8.521448e-02 
6.570000e+00 -9.035984e-02 
6.580000e+00 -9.568179e-02 
6.590000e+00 -1.011825e-01 
6.600000e+00 -1.068640e-01 
6.610000e+00 -1.127279e-01 
6.620000e+00 -1.187759e-01 
6.630000e+00 -1.250093e-01 
6.640000e+00 -1.314292e-01 
6.650000e+00 -1.380364e-01 
6.660000e+00 -1.448316e-01 
6.670000e+00 -1.518151e-01 
6.680000e+00 -1.589870e-01 
6.690000e+00 -1.663472e-01 
6.700000e+00 -1.738952e-01 
6.710000e+00 -1.816302e-01 
6.720000e+00 -1.895513e-01 
6.730000e+00 -1.976572e-01 
6.740000e+00 -2.059463e-01 
6.750000e+00 -2.144166e-01 
6.760000e+00 -2.230659e-01 
6.770000e+00 -2.318916e-01 
6.780000e+00 -2.408910e-01 
6.790000e+00 -2.500608e-01 
6.800000e+00 -2.593975e-01 
6.810000e+00 -2.688973e-01 
6.820000e+00 -2.785559e-01 
6.830000e+00 -2.883688e-01 
6.840000e+00 -2.983313e-01 
6.850000e+00 -3.084379e-01 
6.860000e+00 -3.186833e-01 
6.870000e+00 -3.290615e-01 
6.880000e+00 -3.395662e-01 
6.890000e+00 -3.501909e-01 
6.900000e+00 -3.609286e-01 
6.910000e+00 -3.717721e-01 
6.920000e+00 -3.827136e-01 
6.930000e+00 -3.937453e-01 
6.940000e+00 -4.048588e-01 
6.950000e+00 -4.160455e-01 
6.960000e+00 -4.272964e-01 
6.970000e+00 -4.386022e-01 
6.980000e+00 -4.499532e-01 
6.990000e+00 -4.613396e-01 
7.000000e+00 -4.727511e-01 
7.010000e+00 -4.841770e-01 
7.020000e+00 -4.956066e-01 
7.030000e+00 -5.070287e-01 
7.040000e+00 -5.184318e-01 
7.050000e+00 -5.298041e-01 
7.060000e+00 -5.411338e-01 
7.070000e+00 -5.524086e-01 
7.080000e+00 -5.636160e-01 
7.090000e+00 -5.747432e-01 
7.100000e+00 -5.857773e-01 
7.110000e+00 -5.967051e-01 
7.120000e+00 -6.075132e-01 
7.130000e+00 -6.181882e-01 
7.140000e+00 -6.287162e-01 
7.150000e+00 -6.390833e-01 
7.160000e+00 -6.492755e-01 
7.170000e+00 -6.592786e-01 
7.180000e+00 -6.690783e-01 
7.190000e+00 -6.786602e-01 
7.200000e+00 -6.880098e-01 
7.210000e+00 -6.971124e-01 
7.220000e+00 -7.059536e-01 
7.230000e+00 -7.145185e-01 
7.240000e+00 -7.227926e-01 
7.250000e+00 -7.307610e-01 
7.260000e+00 -7.384092e-01 
7.270000e+00 -7.457224e-01 
7.280000e+00 -7.526861e-01 
7.290000e+00 -7.592857e-01 
7.300000e+00 -7.655068e-01 
7.310000e+00 -7.713351e-01 
7.320000e+00 -7.767562e-01 
7.330000e+00 -7.817561e-01 
7.340000e+00 -7.863210e-01 
7.350000e+00 -7.904370e-01 
7.360000e+00 -7.940907e-01 
7.370000e+00 -7.972687e-01 
7.380000e+00 -7.999580e-01 
7.390000e+00 -8.021457e-01 
7.400000e+00 -8.038193e-01 
7.410000e+00 -8.049667e-01 
7.420000e+00 -8.055758e-01 
7.430000e+00 -8.056352e-01 
7.440000e+00 -8.051335e-01 
7.450000e+00 -8.040600e-01 
7.460000e+00 -8.024043e-01 
7.470000e+00 -8.001562e-01 
7.480000e+00 -7.973063e-01 
7.490000e+00 -7.938452e-01 
7.500000e+00 -7.897645e-01 
7.510000e+00 -7.850558e-01 
7.520000e+00 -7.797115e-01 
7.530000e+00 -7.737245e-01 
7.540000e+00 -7.670879e-01 
7.550000e+00 -7.597959e-01 
7.560000e+00 -7.518428e-01 
7.570000e+00 -7.432238e-01 
7.580000e+00 -7.339344e-01 
7.590000e+00 -7.239709e-01 
7.600000e+00 -7.133302e-01 
7.610000e+00 -7.020098e-01 
7.620000e+00 -6.900079e-01 
7.630000e+00 -6.773233e-01 
7.640000e+00 -6.639554e-01 
7.650000e+00 -6.499045e-01 
7.660000e+00 -6.351714e-01 
7.670000e+00 -6.197576e-01 
7.680000e+00 -6.036654e-01 
7.690000e+00 -5.868978e-01 
7.700000e+00 -5.694583e-01 
7.710000e+00 -5.513514e-01 
7.720000e+00 -5.325823e-01 
7.730000e+00 -5.131568e-01 
7.740000e+00 -4.930814e-01 
7.750000e+00 -4.723635e-01 
7.760000e+00 -4.510112e-01 
7.770000e+00 -4.290332e-01 
7.780000e+00 -4.064391e-01 
7.790000e+00 -3.832391e-01 
7.800000e+00 -3.594443e-01 
7.810000e+00 -3.350664e-01 
7.820000e+00 -3.101179e-01 
7.830000e+00 -2.846119e-01 
7.840000e+00 -2.585623e-01 
7.850000e+00 -2.319837e-01 
7.860000e+00 -2.048915e-01 
7.870000e+00 -1.773016e-01 
7.880000e+00 -1.492308e-01 
7.890000e+00 -1.206964e-01 
7.900000e+00 -9.171639e-02 
7.910000e+00 -6.230947e-02 
7.920000e+00 -3.249496e-02 
7.930000e+00 -2.292783e-03 
7.940000e+00 2.827652e-02 
7.950000e+00 5.919180e-02 
7.960000e+00 9.043135e-02 
7.970000e+00 1.219729e-01 
7.980000e+00 1.537936e-01 
7.990000e+00 1.858702e-01 
8.000000e+00 2.181788e-01 
8.010000e+00 2.506950e-01 
8.020000e+00 2.833941e-01 
8.030000e+00 3.162509e-01 
8.040000e+00 3.492397e-01 
8.050000e+00 3.823344e-01 
8.060000e+00 4.155086e-01 
8.070000e+00 4.487357e-01 
8.080000e+00 4.819884e-01 
8.090000e+00 5.152394e-01 
8.100000e+00 5.484611e-01 
8.110000e+00 5.816255e-01 
8.120000e+00 6.147045e-01 
8.130000e+00 6.476699e-01 
8.140000e+00 6.804931e-01 
8.150000e+00 7.131456e-01 
8.160000e+00 7.455987e-01 
8.170000e+00 7.778235e-01 
8.180000e+00 8.097912e-01 
8.190000e+00 8.414731e-01 
8.200000e+00 8.728402e-01 
8.210000e+00 9.038638e-01 
8.220000e+00 9.345152e-01 
8.230000e+00 9.647657e-01 
8.240000e+00 9.945869e-01 
8.250000e+00 1.023950e+00 
8.260000e+00 1.052828e+00 
8.270000e+00 1.081192e+00 
8.280000e+00 1.109015e+00 
8.290000e+00 1.136269e+00 
8.300000e+00 1.162928e+00 
8.310000e+00 1.188964e+00 
8.320000e+00 1.214352e+00 
8.330000e+00 1.239065e+00 
8.340000e+00 1.263078e+00 
8.350000e+00 1.286366e+00 
8.360000e+00 1.308904e+00 
8.370000e+00 1.330669e+00 
8.380000e+00 1.351636e+00 
8.390000e+00 1.371784e+00 
8.400000e+00 1.391090e+00 
8.410000e+00 1.409532e+00 
8.420000e+00 1.427089e+00 
8.430000e+00 1.443742e+00 
8.440000e+00 1.459469e+00 
8.450000e+00 1.474253e+00 
8.460000e+00 1.488075e+00 
8.470000e+00 1.500919e+00 
8.480000e+00 1.512767e+00 
8.490000e+00 1.523603e+00 
8.500000e+00 1.533414e+00 
8.510000e+00 1.542184e+00 
8.520000e+00 1.549901e+00 
8.530000e+00 1.556553e+00 
8.540000e+00 1.562127e+00 
8.550000e+00 1.566614e+00 
8.560000e+00 1.570004e+00 
8.570000e+00 1.572289e+00 
8.580000e+00 1.573461e+00 
8.590000e+00 1.573513e+00 
8.600000e+00 1.572440e+00 
8.610000e+00 1.570237e+00 
8.620000e+00 1.566900e+00 
8.630000e+00 1.562428e+00 
8.640000e+00 1.556818e+00 
8.650000e+00 1.550070e+00 
8.660000e+00 1.542184e+00 
8.670000e+00 1.533162e+00 
8.680000e+00 1.523007e+00 
8.690000e+00 1.511722e+00 
8.700000e+00 1.499311e+00 
8.710000e+00 1.485781e+00 
8.720000e+00 1.471137e+00 
8.730000e+00 1.455389e+00 
8.740000e+00 1.438544e+00 
8.750000e+00 1.420613e+00 
8.760000e+00 1.401605e+00 
8.770000e+00 1.381534e+00 
8.780000e+00 1.360411e+00 
8.790000e+00 1.338250e+00 
8.800000e+00 1.315067e+00 
8.810000e+00 1.290877e+00 
8.820000e+00 1.265696e+00 
8.830000e+00 1.239543e+00 
8.840000e+00 1.212435e+00 
8.850000e+00 1.184392e+00 
8.860000e+00 1.155434e+00 
8.870000e+00 1.125583e+00 
8.880000e+00 1.094861e+00 
8.890000e+00 1.063289e+00 
8.900000e+00 1.030893e+00 
8.910000e+00 9.976957e-01 
8.920000e+00 9.637229e-01 
8.930000e+00 9.290005e-01 
8.940000e+00 8.935549e-01 
8.950000e+00 8.574136e-01 
8.960000e+00 8.206043e-01 
8.970000e+00 7.831557e-01 
8.980000e+00 7.450969e-01 
8.990000e+00 7.064576e-01 
9.000000e+00 6.672682e-01 
9.010000e+00 6.275593e-01 
9.020000e+00 5.873623e-01 
9.030000e+00 5.467088e-01 
9.040000e+00 5.056311e-01 
9.050000e+00 4.641615e-01 
9.060000e+00 4.223331e-01 
9.070000e+00 3.801790e-01 
9.080000e+00 3.377327e-01 
9.090000e+00 2.950280e-01 
9.100000e+00 2.520987e-01 
9.110000e+00 2.089792e-01 
9.120000e+00 1.657038e-01 
9.130000e+00 1.223068e-01 
9.140000e+00 7.882280e-02 
9.150000e+00 3.528641e-02 
9.160000e+00 -8.267769e-03 
9.170000e+00 -5.180515e-02 
9.180000e+00 -9.529118e-02 
9.190000e+00 -1.386914e-01 
9.200000e+00 -1.819715e-01 
9.210000e+00 -2.250972e-01 
9.220000e+00 -2.680345e-01 
9.230000e+00 -3.107497e-01 
9.240000e+00 -3.532092e-01 
9.250000e+00 -3.953797e-01 
9.260000e+00 -4.372284e-01 
9.270000e+00 -4.787225e-01 
9.280000e+00 -5.198298e-01 
9.290000e+00 -5.605187e-01 
9.300000e+00 -6.007576e-01 
9.310000e+00 -6.405158e-01 
9.320000e+00 -6.797627e-01 
9.330000e+00 -7.184686e-01 
9.340000e+00 -7.566040e-01 
9.350000e+00 -7.941404e-01 
9.360000e+00 -8.310495e-01 
9.370000e+00 -8.673039e-01 
9.380000e+00 -9.028768e-01 
9.390000e+00 -9.377420e-01 
9.400000e+00 -9.718742e-01 
9.410000e+00 -1.005249e+00 
9.420000e+00 -1.037841e+00 
9.430000e+00 -1.069629e+00 
9.440000e+00 -1.100590e+00 
9.450000e+00 -1.130701e+00 
9.460000e+00 -1.159944e+00 
9.470000e+00 -1.188297e+00 
9.480000e+00 -1.215742e+00 
9.490000e+00 -1.242260e+00 
9.500000e+00 -1.267835e+00 
9.510000e+00 -1.292450e+00 
9.520000e+00 -1.316089e+00 
9.530000e+00 -1.338739e+00 
9.540000e+00 -1.360386e+00 
9.550000e+00 -1.381016e+00 
9.560000e+00 -1.400620e+00 
9.570000e+00 -1.419186e+00 
9.580000e+00 -1.436704e+00 
9.590000e+00 -1.453165e+00 
9.600000e+00 -1.468563e+00 
9.610000e+00 -1.482891e+00 
9.620000e+00 -1.496142e+00 
9.630000e+00 -1.508312e+00 
9.640000e+00 -1.519398e+00 
9.650000e+00 -1.529396e+00 
9.660000e+00 -1.538305e+00 
9.670000e+00 -1.546124e+00 
9.680000e+00 -1.552853e+00 
9.690000e+00 -1.558494e+00 
9.700000e+00 -1.563048e+00 
9.710000e+00 -1.566519e+00 
9.720000e+00 -1.568910e+00 
9.730000e+00 -1.570227e+00 
9.740000e+00 -1.570476e+00 
9.750000e+00 -1.569663e+00 
9.760000e+00 -1.567796e+00 
9.770000e+00 -1.564884e+00 
9.780000e+00 -1.560935e+00 
9.790000e+00 -1.555961e+00 
9.800000e+00 -1.549973e+00 
9.810000e+00 -1.542982e+00 
9.820000e+00 -1.535001e+00 
9.830000e+00 -1.526044e+00 
9.840000e+00 -1.516125e+00 
9.850000e+00 -1.505260e+00 
9.860000e+00 -1.493463e+00 
9.870000e+00 -1.480752e+00 
9.880000e+00 -1.467144e+00 
9.890000e+00 -1.452656e+00 
9.900000e+00 -1.437308e+00 
9.910000e+00 -1.421117e+00 
9.920000e+00 -1.404104e+00 
9.930000e+00 -1.386290e+00 
9.940000e+00 -1.367694e+00 
9.950000e+00 -1.348338e+00 
9.960000e+00 -1.328244e+00 
9.970000e+00 -1.307435e+00 
9.980000e+00 -1.285932e+00 
9.990000e+00 -1.263760e+00 
1.000000e+01 -1.240940e+00 
1.001000e+01 -1.217499e+00 
1.002000e+01 -1.193458e+00 
1.003000e+01 -1.168844e+00 
1.004000e+01 -1.143680e+00 
1.005000e+01 -1.117991e+00 
1.006000e+01 -1.091804e+00 
1.007000e+01 -1.065143e+00 
1.008000e+01 -1.038033e+00 
1.009000e+01 -1.010501e+00 
1.010000e+01 -9.825720e-01 
1.011000e+01 -9.542721e-01 
1.012000e+01 -9.256271e-01 
1.013000e+01 -8.966631e-01 
1.014000e+01 -8.674059e-01 
1.015000e+01 -8.378815e-01 
1.016000e+01 -8.081157e-01 
1.017000e+01 -7.781344e-01 
1.018000e+01 -7.479631e-01 
1.019000e+01 -7.176274e-01 
1.020000e+01 -6.871528e-01 
1.021000e+01 -6.565645e-01 
1.022000e+01 -6.258874e-01 
1.023000e+01 -5.951464e-01 
1.024000e+01 -5.643659e-01 
1.025000e+01 -5.335703e-01 
1.026000e+01 -5.027836e-01 
1.027000e+01 -4.720294e-01 
1.028000e+01 -4.413310e-01 
1.029000e+01 -4.107115e-01 
1.030000e+01 -3.801934e-01 
1.031000e+01 -3.497989e-01 
1.032000e+01 -3.195499e-01 
1.033000e+01 -2.894678e-01 
1.034000e+01 -2.595734e-01 
1.035000e+01 -2.298873e-01 
1.036000e+01 -2.004294e-01 
1.037000e+01 -1.712194e-01 
1.038000e+01 -1.422762e-01 
1.039000e+01 -1.136183e-01 
1.040000e+01 -8.526363e-02 
1.041000e+01 -5.722974e-02 
1.042000e+01 -2.953347e-02 
1.043000e+01 -2.191161e-03 
1.044000e+01 2.478143e-02 
1.045000e+01 5.136911e-02 
1.046000e+01 7.755727e-02 
1.047000e+01 1.033319e-01 
1.048000e+01 1.286796e-01 
1.049000e+01 1.535875e-01 
1.050000e+01 1.780434e-01 
1.051000e+01 2.020357e-01 
1.052000e+01 2.255534e-01 
1.053000e+01 2.485861e-01 
1.054000e+01 2.711241e-01 
1.055000e+01 2.931582e-01 
1.056000e+01 3.146799e-01 
1.057000e+01 3.356813e-01 
1.058000e+01 3.561550e-01 
1.059000e+01 3.760944e-01 
1.060000e+01 3.954933e-01 
1.061000e+01 4.143463e-01 
1.062000e+01 4.326486e-01 
1.063000e+01 4.503957e-01 
1.064000e+01 4.675840e-01 
1.065000e+01 4.842105e-01 
1.066000e+01 5.002725e-01 
1.067000e+01 5.157681e-01 
1.068000e+01 5.306958e-01 
1.069000e+01 5.450549e-01 
1.070000e+01 5.588450e-01 
1.071000e+01 5.720662e-01 
1.072000e+01 5.847195e-01 
1.073000e+01 5.968059e-01 
1.074000e+01 6.083273e-01 
1.075000e+01 6.192859e-01 
1.076000e+01 6.296845e-01 
1.077000e+01 6.395262e-01 
1.078000e+01 6.488146e-01 
1.079000e+01 6.575540e-01 
1.080000e+01 6.657487e-01 
1.081000e+01 6.734037e-01 
1.082000e+01 6.805244e-01 
1.083000e+01 6.871164e-01 
1.084000e+01 6.931859e-01 
1.085000e+01 6.987394e-01 
1.086000e+01 7.037835e-01 
1.087000e+01 7.083255e-01 
1.088000e+01 7.123728e-01 
1.089000e+01 7.159331e-01 
1.090000e+01 7.190144e-01 
1.091000e+01 7.216251e-01 
1.092000e+01 7.237737e-01 
1.093000e+01 7.254690e-01 
1.094000e+01 7.267200e-01 
1.095000e+01 7.275359e-01 
1.096000e+01 7.279262e-01 
1.097000e+01 7.279005e-01 
1.098000e+01 7.274684e-01 
1.099000e+01 7.266400e-01 
1.100000e+01 7.254253e-01 
1.101000e+01 7.238345e-01 
1.102000e+01 7.218777e-01 
1.103000e+01 7.195655e-01 
1.104000e+01 7.169083e-01 
1.105000e+01 7.139165e-01 
1.106000e+01 7.106007e-01 
1.107000e+01 7.069716e-01 
1.108000e+01 7.030398e-01 
1.109000e+01 6.988159e-01 
1.110000e+01 6.943105e-01 
1.111000e+01 6.895344e-01 
1.112000e+01 6.844980e-01 
1.113000e+01 6.792120e-01 
1.114000e+01 6.736870e-01 
1.115000e+01 6.679333e-01 
1.116000e+01 6.619613e-01 
1.117000e+01 6.557815e-01 
1.118000e+01 6.494040e-01 
1.119000e+01 6.428390e-01 
1.120000e+01 6.360965e-01 
1.121000e+01 6.291865e-01 
1.122000e+01 6.221187e-01 
1.123000e+01 6.149028e-01 
1.124000e+01 6.075483e-01 
1.125000e+01 6.000647e-01 
1.126000e+01 5.924612e-01 
1.127000e+01 5.847468e-01 
1.128000e+01 5.769304e-01 
1.129000e+01 5.690209e-01 
1.130000e+01 5.610268e-01 
1.131000e+01 5.529564e-01 
1.132000e+01 5.448181e-01 
1.133000e+01 5.366197e-01 
1.134000e+01 5.283693e-01 
1.135000e+01 5.200743e-01 
1.136000e+01 5.117424e-01 
1.137000e+01 5.033806e-01 
1.138000e+01 4.949962e-01 
1.139000e+01 4.865958e-01 
1.140000e+01 4.781862e-01 
1.141000e+01 4.697739e-01 
1.142000e+01 4.613650e-01 
1.143000e+01 4.529656e-01 
1.144000e+01 4.445816e-01 
1.145000e+01 4.362185e-01 
1.146000e+01 4.278818e-01 
1.147000e+01 4.195767e-01 
1.148000e+01 4.113083e-01 
1.149000e+01 4.030813e-01 
1.150000e+01 3.949004e-01 
1.151000e+01 3.867701e-01 
1.152000e+01 3.786944e-01 
1.153000e+01 3.706776e-01 
1.154000e+01 3.627234e-01 
1.155000e+01 3.548356e-01 
1.156000e+01 3.470175e-01 
1.157000e+01 3.392725e-01 
1.158000e+01 3.316038e-01 
1.159000e+01 3.240142e-01 
1.160000e+01 3.165066e-01 
1.161000e+01 3.090836e-01 
1.162000e+01 3.017476e-01 
1.163000e+01 2.945010e-01 
1.164000e+01 2.873458e-01 
1.165000e+01 2.802840e-01 
1.166000e+01 2.733176e-01 
1.167000e+01 2.664481e-01 
1.168000e+01 2.596772e-01 
1.169000e+01 2.530062e-01 
1.170000e+01 2.464365e-01 
1.171000e+01 2.399693e-01 
1.172000e+01 2.336054e-01 
1.173000e+01 2.273460e-01 
1.174000e+01 2.211917e-01 
1.175000e+01 2.151434e-01 
1.176000e+01 2.092015e-01 
1.177000e+01 2.033665e-01 
1.178000e+01 1.976389e-01 
1.179000e+01 1.920189e-01 
1.180000e+01 1.865067e-01 
1.181000e+01 1.811024e-01 
1.182000e+01 1.758060e-01 
1.183000e+01 1.706175e-01 
1.184000e+01 1.655368e-01 
1.185000e+01 1.605635e-01 
1.186000e+01 1.556975e-01 
1.187000e+01 1.509382e-01 
1.188000e+01 1.462854e-01 
1.189000e+01 1.417385e-01 
1.190000e+01 1.372969e-01 
1.191000e+01 1.329600e-01 
1.192000e+01 1.287271e-01 
1.193000e+01 1.245974e-01 
1.194000e+01 1.205702e-01 
1.195000e+01 1.166445e-01 
1.196000e+01 1.128195e-01 
1.197000e+01 1.090942e-01 
1.198000e+01 1.054676e-01 
1.199000e+01 1.019386e-01 
1.200000e+01 9.850602e-02 
1.201000e+01 9.516875e-02 
1.202000e+01 9.192555e-02 
1.203000e+01 8.877515e-02 
1.204000e+01 8.571623e-02 
1.205000e+01 8.274741e-02 
1.206000e+01 7.986727e-02 
1.207000e+01 7.707435e-02 
1.208000e+01 7.436712e-02 
1.209000e+01 7.174402e-02 
1.210000e+01 6.920342e-02 
1.211000e+01 6.674365e-02 
1.212000e+01 6.436300e-02 
1.213000e+01 6.205968e-02 
1.214000e+01 5.983186e-02 
1.215000e+01 5.767767e-02 
1.216000e+01 5.559516e-02 
1.217000e+01 5.358233e-02 
1.218000e+01 5.163714e-02 
1.219000e+01 4.975747e-02 
1.220000e+01 4.794115e-02 
1.221000e+01 4.618596e-02 
1.222000e+01 4.448959e-02 
1.223000e+01 4.284968e-02 
1.224000e+01 4.126383e-02 
1.225000e+01 3.972955e-02 
1.226000e+01 3.824427e-02 
1.227000e+01 3.680540e-02 
1.228000e+01 3.541024e-02 
1.229000e+01 3.405603e-02 
1.230000e+01 3.273996e-02 
1.231000e+01 3.145914e-02 
1.232000e+01 3.021060e-02 
1.233000e+01 2.899130e-02 
1.234000e+01 2.779816e-02 
1.235000e+01 2.662798e-02 
1.236000e+01 2.547753e-02 
1.237000e+01 2.434348e-02 
1.238000e+01 2.322246e-02 
1.239000e+01 2.211101e-02 
1.240000e+01 2.100559e-02 
1.241000e+01 1.990261e-02 
1.242000e+01 1.879842e-02 
1.243000e+01 1.768928e-02 
1.244000e+01 1.657139e-02 
1.245000e+01 1.544090e-02 
1.246000e+01 1.429389e-02 
1.247000e+01 1.312639e-02 
1.248000e+01 1.193434e-02 
1.249000e+01 1.071367e-02 
1.250000e+01 9.460219e-03 
1.251000e+01 8.169805e-03 
1.252000e+01 6.838184e-03 
1.253000e+01 5.461075e-03 
1.254000e+01 4.034153e-03 
1.255000e+01 2.553061e-03 
1.256000e+01 1.013411e-03 
1.257000e+01 -5.892147e-04 
1.258000e+01 -2.259255e-03 
1.259000e+01 -4.001166e-03 
1.260000e+01 -5.819418e-03 
1.261000e+01 -7.718489e-03 
1.262000e+01 -9.702856e-03 
1.263000e+01 -1.177700e-02 
1.264000e+01 -1.394538e-02 
1.265000e+01 -1.621245e-02 
1.266000e+01 -1.858264e-02 
1.267000e+01 -2.106035e-02 
1.268000e+01 -2.364994e-02 
1.269000e+01 -2.635574e-02 
1.270000e+01 -2.918202e-02 
1.271000e+01 -3.213300e-02 
1.272000e+01 -3.521284e-02 
1.273000e+01 -3.842561e-02 
1.274000e+01 -4.177531e-02 
1.275000e+01 -4.526588e-02 
1.276000e+01 -4.890112e-02 
1.277000e+01 -5.268475e-02 
1.278000e+01 -5.662039e-02 
1.279000e+01 -6.071152e-02 
1.280000e+01 -6.496150e-02 
1.281000e+01 -6.937356e-02 
1.282000e+01 -7.395078e-02 
1.283000e+01 -7.869608e-02 
1.284000e+01 -8.361223e-02 
1.285000e+01 -8.870182e-02 
1.286000e+01 -9.396728e-02 
1.287000e+01 -9.941083e-02 
1.288000e+01 -1.050345e-01 
1.289000e+01 -1.108402e-01 
1.290000e+01 -1.168294e-01 
1.291000e+01 -1.230036e-01 
1.292000e+01 -1.293640e-01 
1.293000e+01 -1.359114e-01 
1.294000e+01 -1.426467e-01 
1.295000e+01 -1.495702e-01 
1.296000e+01 -1.566821e-01 
1.297000e+01 -1.639823e-01 
1.298000e+01 -1.714705e-01 
1.299000e+01 -1.791461e-01 
1.300000e+01 -1.870081e-01 
1.301000e+01 -1.950553e-01 
1.302000e+01 -2.032862e-01 
1.303000e+01 -2.116990e-01 
1.304000e+01 -2.202915e-01 
1.305000e+01 -2.290614e-01 
1.306000e+01 -2.380058e-01 
1.307000e+01 -2.471217e-01 
1.308000e+01 -2.564056e-01 
1.309000e+01 -2.658539e-01 
1.310000e+01 -2.754624e-01 
1.311000e+01 -2.852267e-01 
1.312000e+01 -2.951420e-01 
1.313000e+01 -3.052033e-01 
1.314000e+01 -3.154052e-01 
1.315000e+01 -3.257417e-01 
1.316000e+01 -3.362068e-01 
1.317000e+01 -3.467940e-01 
1.318000e+01 -3.574965e-01 
1.319000e+01 -3.683071e-01 
1.320000e+01 -3.792182e-01 
1.321000e+01 -3.902221e-01 
1.322000e+01 -4.013104e-01 
1.323000e+01 -4.124748e-01 
1.324000e+01 -4.237062e-01 
1.325000e+01 -4.349956e-01 
1.326000e+01 -4.463333e-01 
1.327000e+01 -4.577095e-01 
1.328000e+01 -4.691141e-01 
1.329000e+01 -4.805366e-01 
1.330000e+01 -4.919662e-01 
1.331000e+01 -5.033919e-01 
1.332000e+01 -5.148023e-01 
1.333000e+01 -5.261857e-01 
1.334000e+01 -5.375304e-01 
1.335000e+01 -5.488240e-01 
1.336000e+01 -5.600542e-01 
1.337000e+01 -5.712083e-01 
1.338000e+01 -5.822735e-01 
1.339000e+01 -5.932366e-01 
1.340000e+01 -6.040843e-01 
1.341000e+01 -6.148032e-01 
1.342000e+01 -6.253795e-01 
1.343000e+01 -6.357994e-01 
1.344000e+01 -6.460488e-01 
1.345000e+01 -6.561137e-01 
1.346000e+01 -6.659798e-01 
1.347000e+01 -6.756326e-01 
1.348000e+01 -6.850578e-01 
1.349000e+01 -6.942407e-01 
1.350000e+01 -7.031667e-01 
1.351000e+01 -7.118212e-01 
1.352000e+01 -7.201895e-01 
1.353000e+01 -7.282569e-01 
1.354000e+01 -7.360086e-01 
1.355000e+01 -7.434302e-01 
1.356000e+01 -7.505068e-01 
1.357000e+01 -7.572239e-01 
1.358000e+01 -7.635672e-01 
1.359000e+01 -7.695221e-01 
1.360000e+01 -7.750744e-01 
1.361000e+01 -7.802101e-01 
1.362000e+01 -7.849150e-01 
1.363000e+01 -7.891755e-01 
1.364000e+01 -7.929779e-01 
1.365000e+01 -7.963088e-01 
1.366000e+01 -7.991552e-01 
1.367000e+01 -8.015040e-01 
1.368000e+01 -8.033428e-01 
1.369000e+01 -8.046591e-01 
1.370000e+01 -8.054409e-01 
1.371000e+01 -8.056766e-01 
1.372000e+01 -8.053549e-01 
1.373000e+01 -8.044647e-01 
1.374000e+01 -8.029955e-01 
1.375000e+01 -8.009372e-01 
1.376000e+01 -7.982799e-01 
1.377000e+01 -7.950145e-01 
1.378000e+01 -7.911321e-01 
1.379000e+01 -7.866243e-01 
1.380000e+01 -7.814833e-01 
1.381000e+01 -7.757017e-01 
1.382000e+01 -7.692727e-01 
1.383000e+01 -7.621901e-01 
1.384000e+01 -7.544482e-01 
1.385000e+01 -7.460418e-01 
1.386000e+01 -7.369663e-01 
1.387000e+01 -7.272179e-01 
1.388000e+01 -7.167932e-01 
1.389000e+01 -7.056896e-01 
1.390000e+01 -6.939049e-01 
1.391000e+01 -6.814379e-01 
1.392000e+01 -6.682877e-01 
1.393000e+01 -6.544543e-01 
1.394000e+01 -6.399383e-01 
1.395000e+01 -6.247412e-01 
1.396000e+01 -6.088648e-01 
1.397000e+01 -5.923119e-01 
1.398000e+01 -5.750860e-01 
1.399000e+01 -5.571912e-01 
1.400000e+01 -5.386324e-01 
1.401000e+01 -5.194153e-01 
1.402000e+01 -4.995461e-01 
1.403000e+01 -4.790320e-01 
1.404000e+01 -4.578809e-01 
1.405000e+01 -4.361012e-01 
1.406000e+01 -4.137023e-01 
1.407000e+01 -3.906941e-01 
1.408000e+01 -3.670876e-01 
1.409000e+01 -3.428941e-01 
1.410000e+01 -3.181259e-01 
1.411000e+01 -2.927960e-01 
1.412000e+01 -2.669180e-01 
1.413000e+01 -2.405063e-01 
1.414000e+01 -2.135760e-01 
1.415000e+01 -1.861429e-01 
1.416000e+01 -1.582234e-01 
1.417000e+01 -1.298347e-01 
1.418000e+01 -1.009946e-01 
1.419000e+01 -7.172165e-02 
1.420000e+01 -4.203484e-02 
1.421000e+01 -1.195394e-02 
1.422000e+01 1.850068e-02 
1.423000e+01 4.930809e-02 
1.424000e+01 8.044675e-02 
1.425000e+01 1.118946e-01 
1.426000e+01 1.436289e-01 
1.427000e+01 1.756265e-01 
1.428000e+01 2.078638e-01 
1.429000e+01 2.403166e-01 
1.430000e+01 2.729601e-01 
1.431000e+01 3.057695e-01 
1.432000e+01 3.387190e-01 
1.433000e+01 3.717828e-01 
1.434000e+01 4.049346e-01 
1.435000e+01 4.381478e-01 
1.436000e+01 4.713952e-01 
1.437000e+01 5.046498e-01 
1.438000e+01 5.378838e-01 
1.439000e+01 5.710695e-01 
1.440000e+01 6.041788e-01 
1.441000e+01 6.371835e-01 
1.442000e+01 6.700551e-01 
1.443000e+01 7.027651e-01 
1.444000e+01 7.352848e-01 
1.445000e+01 7.675854e-01 
1.446000e+01 7.996382e-01 
1.447000e+01 8.314142e-01 
1.448000e+01 8.628847e-01 
1.449000e+01 8.940209e-01 
1.450000e+01 9.247939e-01 
1.451000e+01 9.551752e-01 
1.452000e+01 9.851362e-01 
1.453000e+01 1.014649e+00 
1.454000e+01 1.043684e+00 
1.455000e+01 1.072215e+00 
1.456000e+01 1.100213e+00 
1.457000e+01 1.127652e+00 
1.458000e+01 1.154503e+00 
1.459000e+01 1.180740e+00 
1.460000e+01 1.206337e+00 
1.461000e+01 1.231268e+00 
1.462000e+01 1.255506e+00 
1.463000e+01 1.279028e+00 
1.464000e+01 1.301808e+00 
1.465000e+01 1.323821e+00 
1.466000e+01 1.345045e+00 
1.467000e+01 1.365457e+00 
1.468000e+01 1.385033e+00 
1.469000e+01 1.403753e+00 
1.470000e+01 1.421594e+00 
1.471000e+01 1.438537e+00 
1.472000e+01 1.454561e+00 
1.473000e+01 1.469647e+00 
1.474000e+01 1.483778e+00 
1.475000e+01 1.496935e+00 
1.476000e+01 1.509102e+00 
1.477000e+01 1.520262e+00 
1.478000e+01 1.530401e+00 
1.479000e+01 1.539504e+00 
1.480000e+01 1.547558e+00 
1.481000e+01 1.554550e+00 
1.482000e+01 1.560469e+00 
1.483000e+01 1.565304e+00 
1.484000e+01 1.569044e+00 
1.485000e+01 1.571682e+00 
1.486000e+01 1.573209e+00 
1.487000e+01 1.573618e+00 
1.488000e+01 1.572904e+00 
1.489000e+01 1.571061e+00 
1.490000e+01 1.568086e+00 
1.491000e+01 1.563976e+00 
1.492000e+01 1.558728e+00 
1.493000e+01 1.552343e+00 
1.494000e+01 1.544819e+00 
1.495000e+01 1.536159e+00 
1.496000e+01 1.526365e+00 
1.497000e+01 1.515439e+00 
1.498000e+01 1.503386e+00 
1.499000e+01 1.490212e+00 
1.500000e+01 1.475922e+00 
1.501000e+01 1.460525e+00 
1.502000e+01 1.444028e+00 
1.503000e+01 1.426442e+00 
1.504000e+01 1.407776e+00 
1.505000e+01 1.388042e+00 
1.506000e+01 1.367252e+00 
1.507000e+01 1.345421e+00 
1.508000e+01 1.322562e+00 
1.509000e+01 1.298691e+00 
1.510000e+01 1.273824e+00 
1.511000e+01 1.247978e+00 
1.512000e+01 1.221172e+00 
1.513000e+01 1.193425e+00 
1.514000e+01 1.164756e+00 
1.515000e+01 1.135187e+00 
1.516000e+01 1.104740e+00 
1.517000e+01 1.073436e+00 
1.518000e+01 1.041300e+00 
1.519000e+01 1.008355e+00 
1.520000e+01 9.746269e-01 
1.521000e+01 9.401404e-01 
1.522000e+01 9.049223e-01 
1.523000e+01 8.689995e-01 
1.524000e+01 8.324000e-01 
1.525000e+01 7.951519e-01 
1.526000e+01 7.572842e-01 
1.527000e+01 7.188266e-01 
1.528000e+01 6.798091e-01 
1.529000e+01 6.402623e-01 
1.530000e+01 6.002173e-01 
1.531000e+01 5.597058e-01 
1.532000e+01 5.187597e-01 
1.533000e+01 4.774114e-01 
1.534000e+01 4.356937e-01 
1.535000e+01 3.936397e-01 
1.536000e+01 3.512828e-01 
1.537000e+01 3.086567e-01 
1.538000e+01 2.657953e-01 
1.539000e+01 2.227327e-01 
1.540000e+01 1.795032e-01 
1.541000e+01 1.361411e-01 
1.542000e+01 9.268112e-02 
1.543000e+01 4.915767e-02 
1.544000e+01 5.605401e-03 
1.545000e+01 -3.794108e-02 
1.546000e+01 -8.144721e-02 
1.547000e+01 -1.248785e-01 
1.548000e+01 -1.682006e-01 
1.549000e+01 -2.113791e-01 
1.550000e+01 -2.543802e-01 
1.551000e+01 -2.971698e-01 
1.552000e+01 -3.397143e-01 
1.553000e+01 -3.819805e-01 
1.554000e+01 -4.239352e-01 
1.555000e+01 -4.655458e-01 
1.556000e+01 -5.067798e-01 
1.557000e+01 -5.476054e-01 
1.558000e+01 -5.879910e-01 
1.559000e+01 -6.279056e-01 
1.560000e+01 -6.673187e-01 
1.561000e+01 -7.062001e-01 
1.562000e+01 -7.445204e-01 
1.563000e+01 -7.822507e-01 
1.564000e+01 -8.193626e-01 
1.565000e+01 -8.558285e-01 
1.566000e+01 -8.916213e-01 
1.567000e+01 -9.267147e-01 
1.568000e+01 -9.610831e-01 
1.569000e+01 -9.947015e-01 
1.570000e+01 -1.027546e+00 
1.571000e+01 -1.059592e+00 
1.572000e+01 -1.090819e+00 
1.573000e+01 -1.121203e+00 
1.574000e+01 -1.150725e+00 
1.575000e+01 -1.179363e+00 
1.576000e+01 -1.207099e+00 
1.577000e+01 -1.233915e+00 
1.578000e+01 -1.259792e+00 
1.579000e+01 -1.284714e+00 
1.580000e+01 -1.308666e+00 
1.581000e+01 -1.331632e+00 
1.582000e+01 -1.353600e+00 
1.583000e+01 -1.374556e+00 
1.584000e+01 -1.394488e+00 
1.585000e+01 -1.413385e+00 
1.586000e+01 -1.431238e+00 
1.587000e+01 -1.448037e+00 
1.588000e+01 -1.463775e+00 
1.589000e+01 -1.478444e+00 
1.590000e+01 -1.492038e+00 
1.591000e+01 -1.504553e+00 
1.592000e+01 -1.515985e+00 
1.593000e+01 -1.526329e+00 
1.594000e+01 -1.535585e+00 
1.595000e+01 -1.543751e+00 
1.596000e+01 -1.550828e+00 
1.597000e+01 -1.556815e+00 
1.598000e+01 -1.561715e+00 
1.599000e+01 -1.565530e+00 
1.600000e+01 -1.568265e+00 
1.601000e+01 -1.569924e+00 
1.602000e+01 -1.570512e+00 
1.603000e+01 -1.570037e+00 
1.604000e+01 -1.568505e+00 
1.605000e+01 -1.565924e+00 
1.606000e+01 -1.562305e+00 
1.607000e+01 -1.557656e+00 
1.608000e+01 -1.551990e+00 
1.609000e+01 -1.545317e+00 
1.610000e+01 -1.537650e+00 
1.611000e+01 -1.529002e+00 
1.612000e+01 -1.519388e+00 
1.613000e+01 -1.508823e+00 
1.614000e+01 -1.497321e+00 
1.615000e+01 -1.484899e+00 
1.616000e+01 -1.471575e+00 
1.617000e+01 -1.457365e+00 
1.618000e+01 -1.442289e+00 
1.619000e+01 -1.426364e+00 
1.620000e+01 -1.409611e+00 
1.621000e+01 -1.392050e+00 
1.622000e+01 -1.373701e+00 
1.623000e+01 -1.354585e+00 
1.624000e+01 -1.334724e+00 
1.625000e+01 -1.314140e+00 
1.626000e+01 -1.292855e+00 
1.627000e+01 -1.270894e+00 
1.628000e+01 -1.248278e+00 
1.629000e+01 -1.225032e+00 
1.630000e+01 -1.201179e+00 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_384319804/traj_output.dat <==
% Time y0 y_model0 
0.000000e+00 -1.488366e-16 -1.488366e-16 
1.000000e-03 1.614069e-05 3.777953e-16 
2.000000e-03 3.228180e-05 -3.494079e-14 
3.000000e-03 4.842352e-05 -1.108835e-13 
4.000000e-03 6.456610e-05 -2.083178e-13 
5.000000e-03 8.070974e-05 -3.971279e-13 
6.000000e-03 9.685467e-05 -8.368874e-13 
7.000000e-03 1.130011e-04 -1.776859e-12 
8.000000e-03 1.291493e-04 -3.555996e-12 
9.000000e-03 1.452994e-04 -6.602940e-12 
1.000000e-02 1.614517e-04 -1.143602e-11 
1.100000e-02 1.776063e-04 -1.866326e-11 
1.200000e-02 1.937636e-04 -3.765422e-11 
1.300000e-02 2.099237e-04 -7.929721e-11 
1.400000e-02 2.260868e-04 -1.407123e-10 
1.500000e-02 2.422532e-04 -2.194765e-10 
1.600000e-02 2.584231e-04 -3.137381e-10 
1.700000e-02 2.745967e-04 -4.222167e-10 
1.800000e-02 2.907742e-04 -5.442031e-10 
1.900000e-02 3.069558e-04 -6.795597e-10 
2.000000e-02 3.231418e-04 -8.287200e-10 
2.100000e-02 3.393324e-04 -9.926889e-10 
2.200000e-02 3.555277e-04 -1.173043e-09 
2.300000e-02 3.717281e-04 -1.371929e-09 
2.400000e-02 3.879336e-04 -1.592066e-09 
2.500000e-02 4.041446e-04 -1.836744e-09 
2.600000e-02 4.203613e-04 -2.109826e-09 
2.700000e-02 4.365838e-04 -2.415743e-09 
2.800000e-02 4.528124e-04 -2.759500e-09 
2.900000e-02 4.690472e-04 -3.146672e-09 
3.000000e-02 4.852886e-04 -3.583407e-09 
3.100000e-02 5.015367e-04 -4.076421e-09 
3.200000e-02 5.177917e-04 -4.633005e-09 
3.300000e-02 5.340539e-04 -5.261020e-09 
3.400000e-02 5.503234e-04 -5.968897e-09 
3.500000e-02 5.666004e-04 -6.765640e-09 
3.600000e-02 5.828852e-04 -7.660823e-09 
3.700000e-02 5.991780e-04 -8.664593e-09 
3.800000e-02 6.154790e-04 -9.787667e-09 
3.900000e-02 6.317884e-04 -1.104133e-08 
4.000000e-02 6.481064e-04 -1.243745e-08 
4.100000e-02 6.644332e-04 -1.398846e-08 
4.200000e-02 6.807690e-04 -1.570735e-08 
4.300000e-02 6.971140e-04 -1.760770e-08 
4.400000e-02 7.134684e-04 -1.970365e-08 
4.500000e-02 7.298325e-04 -2.200993e-08 
4.600000e-02 7.462064e-04 -2.454182e-08 
4.700000e-02 7.625903e-04 -2.731518e-08 
4.800000e-02 7.789845e-04 -3.034644e-08 
4.900000e-02 7.953890e-04 -3.365260e-08 
5.000000e-02 8.118042e-04 -3.725124e-08 
5.100000e-02 8.282303e-04 -4.116049e-08 
5.200000e-02 8.446673e-04 -4.539908e-08 
5.300000e-02 8.611156e-04 -4.998630e-08 
5.400000e-02 8.775753e-04 -5.494200e-08 
5.500000e-02 8.940466e-04 -6.028660e-08 
5.600000e-02 9.105297e-04 -6.604112e-08 
5.700000e-02 9.270248e-04 -7.222713e-08 
5.800000e-02 9.435320e-04 -7.886676e-08 
5.900000e-02 9.600517e-04 -8.598274e-08 
6.000000e-02 9.765839e-04 -9.359835e-08 
6.100000e-02 9.931289e-04 -1.017374e-07 
6.200000e-02 1.009687e-03 -1.104245e-07 
6.300000e-02 1.026258e-03 -1.196844e-07 
6.400000e-02 1.042842e-03 -1.295428e-07 
6.500000e-02 1.059440e-03 -1.400259e-07 
6.600000e-02 1.076052e-03 -1.511603e-07 
6.700000e-02 1.092677e-03 -1.629733e-07 
6.800000e-02 1.109317e-03 -1.754991e-07 
6.900000e-02 1.125970e-03 -1.887926e-07 
7.000000e-02 1.142638e-03 -2.028873e-07 
7.100000e-02 1.159321e-03 -2.178149e-07 
7.200000e-02 1.176019e-03 -2.336089e-07 
7.300000e-02 1.192731e-03 -2.503036e-07 
7.400000e-02 1.209458e-03 -2.679350e-07 
7.500000e-02 1.226201e-03 -2.865401e-07 
7.600000e-02 1.242959e-03 -3.061573e-07 
7.700000e-02 1.259733e-03 -3.268265e-07 
7.800000e-02 1.276523e-03 -3.485886e-07 
7.900000e-02 1.293328e-03 -3.714859e-07 
8.000000e-02 1.310150e-03 -3.955620e-07 
8.100000e-02 1.326988e-03 -4.208620e-07 
8.200000e-02 1.343842e-03 -4.474319e-07 
8.300000e-02 1.360713e-03 -4.753194e-07 
8.400000e-02 1.377601e-03 -5.045732e-07 
8.500000e-02 1.394506e-03 -5.352435e-07 
8.600000e-02 1.411428e-03 -5.673816e-07 
8.700000e-02 1.428367e-03 -6.010404e-07 
8.800000e-02 1.445323e-03 -6.362738e-07 
8.900000e-02 1.462297e-03 -6.731371e-07 
9.000000e-02 1.479289e-03 -7.116870e-07 
9.100000e-02 1.496298e-03 -7.519814e-07 
9.200000e-02 1.513326e-03 -7.940795e-07 
9.300000e-02 1.530372e-03 -8.380418e-07 
9.400000e-02 1.547436e-03 -8.839301e-07 
9.500000e-02 1.564518e-03 -9.318076e-07 
9.600000e-02 1.581619e-03 -9.817387e-07 
9.700000e-02 1.598738e-03 -1.033789e-06 
9.800000e-02 1.615877e-03 -1.088026e-06 
9.900000e-02 1.633034e-03 -1.144517e-06 
1.000000e-01 1.650211e-03 -1.203333e-06 
1.010000e-01 1.667407e-03 -1.264543e-06 
1.020000e-01 1.684622e-03 -1.328221e-06 
1.030000e-01 1.701857e-03 -1.394440e-06 
1.040000e-01 1.719111e-03 -1.463275e-06 
1.050000e-01 1.736385e-03 -1.534801e-06 
1.060000e-01 1.753679e-03 -1.609097e-06 
1.070000e-01 1.770994e-03 -1.686241e-06 
1.080000e-01 1.788328e-03 -1.766313e-06 
1.090000e-01 1.805682e-03 -1.849393e-06 
1.100000e-01 1.823057e-03 -1.935566e-06 
1.110000e-01 1.840452e-03 -2.024915e-06 
1.120000e-01 1.857868e-03 -2.117524e-06 
1.130000e-01 1.875305e-03 -2.213482e-06 
1.140000e-01 1.892762e-03 -2.312874e-06 
1.150000e-01 1.910241e-03 -2.415791e-06 
1.160000e-01 1.927740e-03 -2.522323e-06 
1.170000e-01 1.945261e-03 -2.632561e-06 
1.180000e-01 1.962803e-03 -2.746599e-06 
1.190000e-01 1.980366e-03 -2.864540e-06 
1.200000e-01 1.997950e-03 -2.986493e-06 
1.210000e-01 2.015556e-03 -3.112557e-06 
1.220000e-01 2.033184e-03 -3.242832e-06 
1.230000e-01 2.050834e-03 -3.377421e-06 
1.240000e-01 2.068505e-03 -3.516427e-06 
1.250000e-01 2.086198e-03 -3.659956e-06 
1.260000e-01 2.103913e-03 -3.808115e-06 
1.270000e-01 2.121651e-03 -3.961015e-06 
1.280000e-01 2.139410e-03 -4.118767e-06 
1.290000e-01 2.157192e-03 -4.281484e-06 
1.300000e-01 2.174995e-03 -4.449282e-06 
1.310000e-01 2.192822e-03 -4.622276e-06 
1.320000e-01 2.210671e-03 -4.800587e-06 
1.330000e-01 2.228542e-03 -4.984335e-06 
1.340000e-01 2.246436e-03 -5.173642e-06 
1.350000e-01 2.264352e-03 -5.368634e-06 
1.360000e-01 2.282292e-03 -5.569436e-06 
1.370000e-01 2.300254e-03 -5.776177e-06 
1.380000e-01 2.318239e-03 -5.988987e-06 
1.390000e-01 2.336246e-03 -6.207998e-06 
1.400000e-01 2.354277e-03 -6.433344e-06 
1.410000e-01 2.372331e-03 -6.665160e-06 
1.420000e-01 2.390408e-03 -6.903585e-06 
1.430000e-01 2.408508e-03 -7.148757e-06 
1.440000e-01 2.426631e-03 -7.400818e-06 
1.450000e-01 2.444777e-03 -7.659912e-06 
1.460000e-01 2.462947e-03 -7.926183e-06 
1.470000e-01 2.481140e-03 -8.199778e-06 
1.480000e-01 2.499356e-03 -8.480847e-06 
1.490000e-01 2.517595e-03 -8.769539e-06 
1.500000e-01 2.535858e-03 -9.066008e-06 
1.510000e-01 2.554145e-03 -9.370408e-06 
1.520000e-01 2.572454e-03 -9.682895e-06 
1.530000e-01 2.590788e-03 -1.000363e-05 
1.540000e-01 2.609144e-03 -1.033276e-05 
1.550000e-01 2.627525e-03 -1.067047e-05 
1.560000e-01 2.645928e-03 -1.101691e-05 
1.570000e-01 2.664356e-03 -1.137224e-05 
1.580000e-01 2.682806e-03 -1.173664e-05 
1.590000e-01 2.701281e-03 -1.211027e-05 
1.600000e-01 2.719779e-03 -1.249331e-05 
1.610000e-01 2.738300e-03 -1.288592e-05 
1.620000e-01 2.756845e-03 -1.328829e-05 
1.630000e-01 2.775414e-03 -1.370059e-05 
1.640000e-01 2.794006e-03 -1.412300e-05 
1.650000e-01 2.812622e-03 -1.455570e-05 
1.660000e-01 2.831262e-03 -1.499888e-05 
1.670000e-01 2.849924e-03 -1.545274e-05 
1.680000e-01 2.868611e-03 -1.591746e-05 
1.690000e-01 2.887321e-03 -1.639322e-05 
1.700000e-01 2.906054e-03 -1.688023e-05 
1.710000e-01 2.924811e-03 -1.737867e-05 
1.720000e-01 2.943591e-03 -1.788875e-05 
1.730000e-01 2.962395e-03 -1.841066e-05 
1.740000e-01 2.981222e-03 -1.894460e-05 
1.750000e-01 3.000073e-03 -1.949077e-05 
1.760000e-01 3.018947e-03 -2.004939e-05 
1.770000e-01 3.037844e-03 -2.062066e-05 
1.780000e-01 3.056764e-03 -2.120479e-05 
1.790000e-01 3.075708e-03 -2.180199e-05 
1.800000e-01 3.094674e-03 -2.241248e-05 
1.810000e-01 3.113664e-03 -2.303648e-05 
1.820000e-01 3.132677e-03 -2.367420e-05 
1.830000e-01 3.151713e-03 -2.432587e-05 
1.840000e-01 3.170771e-03 -2.499171e-05 
1.850000e-01 3.189853e-03 -2.567195e-05 
1.860000e-01 3.208958e-03 -2.636682e-05 
1.870000e-01 3.228085e-03 -2.707654e-05 
1.880000e-01 3.247235e-03 -2.780135e-05 
1.890000e-01 3.266407e-03 -2.854149e-05 
1.900000e-01 3.285602e-03 -2.929720e-05 
1.910000e-01 3.304820e-03 -3.006871e-05 
1.920000e-01 3.324059e-03 -3.085626e-05 
1.930000e-01 3.343322e-03 -3.166011e-05 
1.940000e-01 3.362606e-03 -3.248050e-05 
1.950000e-01 3.381912e-03 -3.331767e-05 
1.960000e-01 3.401241e-03 -3.417189e-05 
1.970000e-01 3.420591e-03 -3.504340e-05 
1.980000e-01 3.439963e-03 -3.593246e-05 
1.990000e-01 3.459357e-03 -3.683932e-05 
2.000000e-01 3.478773e-03 -3.776426e-05 
2.010000e-01 3.498210e-03 -3.870753e-05 
2.020000e-01 3.517668e-03 -3.966940e-05 
2.030000e-01 3.537148e-03 -4.065013e-05 
2.040000e-01 3.556649e-03 -4.164999e-05 
2.050000e-01 3.576171e-03 -4.266927e-05 
2.060000e-01 3.595714e-03 -4.370822e-05 
2.070000e-01 3.615278e-03 -4.476714e-05 
2.080000e-01 3.634862e-03 -4.584629e-05 
2.090000e-01 3.654467e-03 -4.694597e-05 
2.100000e-01 3.674093e-03 -4.806645e-05 
2.110000e-01 3.693738e-03 -4.920804e-05 
2.120000e-01 3.713404e-03 -5.037101e-05 
2.130000e-01 3.733090e-03 -5.155566e-05 
2.140000e-01 3.752795e-03 -5.276228e-05 
2.150000e-01 3.772521e-03 -5.399118e-05 
2.160000e-01 3.792265e-03 -5.524265e-05 
2.170000e-01 3.812030e-03 -5.651698e-05 
2.180000e-01 3.831813e-03 -5.781450e-05 
2.190000e-01 3.851616e-03 -5.913549e-05 
2.200000e-01 3.871437e-03 -6.048028e-05 
2.210000e-01 3.891277e-03 -6.184918e-05 
2.220000e-01 3.911136e-03 -6.324250e-05 
2.230000e-01 3.931013e-03 -6.466055e-05 
2.240000e-01 3.950908e-03 -6.610367e-05 
2.250000e-01 3.970821e-03 -6.757216e-05 
2.260000e-01 3.990752e-03 -6.906636e-05 
2.270000e-01 4.010701e-03 -7.058659e-05 
2.280000e-01 4.030667e-03 -7.213319e-05 
2.290000e-01 4.050651e-03 -7.370648e-05 
2.300000e-01 4.070651e-03 -7.530681e-05 
2.310000e-01 4.090668e-03 -7.693450e-05 
2.320000e-01 4.110702e-03 -7.858990e-05 
2.330000e-01 4.130753e-03 -8.027336e-05 
2.340000e-01 4.150819e-03 -8.198521e-05 
2.350000e-01 4.170902e-03 -8.372581e-05 
2.360000e-01 4.191000e-03 -8.549551e-05 
2.370000e-01 4.211115e-03 -8.729466e-05 
2.380000e-01 4.231244e-03 -8.912361e-05 
2.390000e-01 4.251388e-03 -9.098273e-05 
2.400000e-01 4.271548e-03 -9.287238e-05 
2.410000e-01 4.291722e-03 -9.479291e-05 
2.420000e-01 4.311910e-03 -9.674470e-05 
2.430000e-01 4.332113e-03 -9.872811e-05 
2.440000e-01 4.352330e-03 -1.007435e-04 
2.450000e-01 4.372560e-03 -1.027913e-04 
2.460000e-01 4.392804e-03 -1.048718e-04 
2.470000e-01 4.413061e-03 -1.069855e-04 
2.480000e-01 4.433330e-03 -1.091326e-04 
2.490000e-01 4.453613e-03 -1.113137e-04 
2.500000e-01 4.473908e-03 -1.135290e-04 
2.510000e-01 4.494215e-03 -1.157790e-04 
2.520000e-01 4.514534e-03 -1.180640e-04 
2.530000e-01 4.534864e-03 -1.203845e-04 
2.540000e-01 4.555206e-03 -1.227408e-04 
2.550000e-01 4.575559e-03 -1.251334e-04 
2.560000e-01 4.595922e-03 -1.275627e-04 
2.570000e-01 4.616296e-03 -1.300290e-04 
2.580000e-01 4.636680e-03 -1.325328e-04 
2.590000e-01 4.657074e-03 -1.350745e-04 
2.600000e-01 4.677478e-03 -1.376544e-04 
2.610000e-01 4.697891e-03 -1.402731e-04 
2.620000e-01 4.718313e-03 -1.429309e-04 
2.630000e-01 4.738743e-03 -1.456283e-04 
2.640000e-01 4.759182e-03 -1.483656e-04 
2.650000e-01 4.779629e-03 -1.511433e-04 
2.660000e-01 4.800083e-03 -1.539619e-04 
2.670000e-01 4.820545e-03 -1.568217e-04 
2.680000e-01 4.841014e-03 -1.597232e-04 
2.690000e-01 4.861490e-03 -1.626668e-04 
2.700000e-01 4.881972e-03 -1.656531e-04 
2.710000e-01 4.902460e-03 -1.686823e-04 
2.720000e-01 4.922954e-03 -1.717551e-04 
2.730000e-01 4.943453e-03 -1.748717e-04 
2.740000e-01 4.963957e-03 -1.780327e-04 
2.750000e-01 4.984466e-03 -1.812385e-04 
2.760000e-01 5.004979e-03 -1.844896e-04 
2.770000e-01 5.025496e-03 -1.877864e-04 
2.780000e-01 5.046017e-03 -1.911294e-04 
2.790000e-01 5.066541e-03 -1.945191e-04 
2.800000e-01 5.087068e-03 -1.979559e-04 
2.810000e-01 5.107597e-03 -2.014404e-04 
2.820000e-01 5.128128e-03 -2.049728e-04 
2.830000e-01 5.148662e-03 -2.085539e-04 
2.840000e-01 5.169196e-03 -2.121839e-04 
2.850000e-01 5.189732e-03 -2.158635e-04 
2.860000e-01 5.210268e-03 -2.195930e-04 
2.870000e-01 5.230804e-03 -2.233731e-04 
2.880000e-01 5.251340e-03 -2.272041e-04 
2.890000e-01 5.271876e-03 -2.310865e-04 
2.900000e-01 5.292410e-03 -2.350209e-04 
2.910000e-01 5.312943e-03 -2.390078e-04 
2.920000e-01 5.333474e-03 -2.430475e-04 
2.930000e-01 5.354003e-03 -2.471408e-04 
2.940000e-01 5.374529e-03 -2.512880e-04 
2.950000e-01 5.395053e-03 -2.554896e-04 
2.960000e-01 5.415572e-03 -2.597463e-04 
2.970000e-01 5.436088e-03 -2.640584e-04 
2.980000e-01 5.456600e-03 -2.684265e-04 
2.990000e-01 5.477106e-03 -2.728511e-04 
3.000000e-01 5.497607e-03 -2.773328e-04 
3.010000e-01 5.518103e-03 -2.818720e-04 
3.020000e-01 5.538593e-03 -2.864694e-04 
3.030000e-01 5.559076e-03 -2.911253e-04 
3.040000e-01 5.579551e-03 -2.958404e-04 
3.050000e-01 5.600020e-03 -3.006152e-04 
3.060000e-01 5.620480e-03 -3.054502e-04 
3.070000e-01 5.640932e-03 -3.103460e-04 
3.080000e-01 5.661376e-03 -3.153031e-04 
3.090000e-01 5.681809e-03 -3.203221e-04 
3.100000e-01 5.702233e-03 -3.254034e-04 
3.110000e-01 5.722647e-03 -3.305477e-04 
3.120000e-01 5.743050e-03 -3.357555e-04 
3.130000e-01 5.763442e-03 -3.410274e-04 
3.140000e-01 5.783821e-03 -3.463639e-04 
3.150000e-01 5.804189e-03 -3.517656e-04 
3.160000e-01 5.824544e-03 -3.572330e-04 
3.170000e-01 5.844885e-03 -3.627667e-04 
3.180000e-01 5.865213e-03 -3.683674e-04 
3.190000e-01 5.885527e-03 -3.740354e-04 
3.200000e-01 5.905826e-03 -3.797715e-04 
3.210000e-01 5.926109e-03 -3.855762e-04 
3.220000e-01 5.946377e-03 -3.914501e-04 
3.230000e-01 5.966628e-03 -3.973938e-04 
3.240000e-01 5.986863e-03 -4.034078e-04 
3.250000e-01 6.007080e-03 -4.094928e-04 
3.260000e-01 6.027279e-03 -4.156493e-04 
3.270000e-01 6.047460e-03 -4.218779e-04 
3.280000e-01 6.067622e-03 -4.281792e-04 
3.290000e-01 6.087764e-03 -4.345539e-04 
3.300000e-01 6.107886e-03 -4.410025e-04 
3.310000e-01 6.127988e-03 -4.475256e-04 
3.320000e-01 6.148069e-03 -4.541239e-04 
3.330000e-01 6.168127e-03 -4.607979e-04 
3.340000e-01 6.188164e-03 -4.675482e-04 
3.350000e-01 6.208177e-03 -4.743756e-04 
3.360000e-01 6.228168e-03 -4.812805e-04 
3.370000e-01 6.248134e-03 -4.882636e-04 
3.380000e-01 6.268075e-03 -4.953255e-04 
3.390000e-01 6.287992e-03 -5.024669e-04 
3.400000e-01 6.307883e-03 -5.096884e-04 
3.410000e-01 6.327747e-03 -5.169905e-04 
3.420000e-01 6.347585e-03 -5.243741e-04 
3.430000e-01 6.367395e-03 -5.318395e-04 
3.440000e-01 6.387177e-03 -5.393877e-04 
3.450000e-01 6.406930e-03 -5.470190e-04 
3.460000e-01 6.426654e-03 -5.547343e-04 
3.470000e-01 6.446349e-03 -5.625341e-04 
3.480000e-01 6.466012e-03 -5.704191e-04 
3.490000e-01 6.485645e-03 -5.783899e-04 
3.500000e-01 6.505246e-03 -5.864473e-04 
3.510000e-01 6.524814e-03 -5.945918e-04 
3.520000e-01 6.544350e-03 -6.028240e-04 
3.530000e-01 6.563852e-03 -6.111448e-04 
3.540000e-01 6.583320e-03 -6.195547e-04 
3.550000e-01 6.602752e-03 -6.280544e-04 
3.560000e-01 6.622150e-03 -6.366445e-04 
3.570000e-01 6.641511e-03 -6.453258e-04 
3.580000e-01 6.660836e-03 -6.540989e-04 
3.590000e-01 6.680123e-03 -6.629644e-04 
3.600000e-01 6.699372e-03 -6.719231e-04 
3.610000e-01 6.718582e-03 -6.809757e-04 
3.620000e-01 6.737753e-03 -6.901228e-04 
3.630000e-01 6.756884e-03 -6.993651e-04 
3.640000e-01 6.775974e-03 -7.087032e-04 
3.650000e-01 6.795022e-03 -7.181380e-04 
3.660000e-01 6.814029e-03 -7.276701e-04 
3.670000e-01 6.832993e-03 -7.373001e-04 
3.680000e-01 6.851914e-03 -7.470287e-04 
3.690000e-01 6.870790e-03 -7.568568e-04 
3.700000e-01 6.889622e-03 -7.667849e-04 
3.710000e-01 6.908408e-03 -7.768138e-04 
3.720000e-01 6.927148e-03 -7.869442e-04 
3.730000e-01 6.945841e-03 -7.971768e-04 
3.740000e-01 6.964487e-03 -8.075123e-04 
3.750000e-01 6.983085e-03 -8.179514e-04 
3.760000e-01 7.001633e-03 -8.284948e-04 
3.770000e-01 7.020132e-03 -8.391433e-04 
3.780000e-01 7.038581e-03 -8.498976e-04 
3.790000e-01 7.056978e-03 -8.607584e-04 
3.800000e-01 7.075324e-03 -8.717264e-04 
3.810000e-01 7.093617e-03 -8.828023e-04 
3.820000e-01 7.111856e-03 -8.939870e-04 
3.830000e-01 7.130042e-03 -9.052810e-04 
3.840000e-01 7.148173e-03 -9.166852e-04 
3.850000e-01 7.166249e-03 -9.282004e-04 
3.860000e-01 7.184269e-03 -9.398271e-04 
3.870000e-01 7.202231e-03 -9.515662e-04 
3.880000e-01 7.220136e-03 -9.634184e-04 
3.890000e-01 7.237983e-03 -9.753845e-04 
3.900000e-01 7.255770e-03 -9.874653e-04 
3.910000e-01 7.273497e-03 -9.996613e-04 
3.920000e-01 7.291164e-03 -1.011974e-03 
3.930000e-01 7.308769e-03 -1.024403e-03 
3.940000e-01 7.326312e-03 -1.036949e-03 
3.950000e-01 7.343792e-03 -1.049614e-03 
3.960000e-01 7.361209e-03 -1.062399e-03 
3.970000e-01 7.378560e-03 -1.075303e-03 
3.980000e-01 7.395847e-03 -1.088328e-03 
3.990000e-01 7.413067e-03 -1.101474e-03 
4.000000e-01 7.430221e-03 -1.114742e-03 
4.010000e-01 7.447307e-03 -1.128134e-03 
4.020000e-01 7.464324e-03 -1.141649e-03 
4.030000e-01 7.481272e-03 -1.155289e-03 
4.040000e-01 7.498151e-03 -1.169054e-03 
4.050000e-01 7.514958e-03 -1.182945e-03 
4.060000e-01 7.531694e-03 -1.196963e-03 
4.070000e-01 7.548357e-03 -1.211109e-03 
4.080000e-01 7.564947e-03 -1.225383e-03 
4.090000e-01 7.581463e-03 -1.239787e-03 
4.100000e-01 7.597904e-03 -1.254321e-03 
4.110000e-01 7.614270e-03 -1.268985e-03 
4.120000e-01 7.630559e-03 -1.283781e-03 
4.130000e-01 7.646770e-03 -1.298709e-03 
4.140000e-01 7.662904e-03 -1.313771e-03 
4.150000e-01 7.678958e-03 -1.328967e-03 
4.160000e-01 7.694933e-03 -1.344297e-03 
4.170000e-01 7.710827e-03 -1.359764e-03 
4.180000e-01 7.726639e-03 -1.375366e-03 
4.190000e-01 7.742369e-03 -1.391106e-03 
4.200000e-01 7.758016e-03 -1.406984e-03 
4.210000e-01 7.773579e-03 -1.423001e-03 
4.220000e-01 7.789057e-03 -1.439158e-03 
4.230000e-01 7.804449e-03 -1.455455e-03 
4.240000e-01 7.819755e-03 -1.471893e-03 
4.250000e-01 7.834973e-03 -1.488474e-03 
4.260000e-01 7.850103e-03 -1.505197e-03 
4.270000e-01 7.865144e-03 -1.522065e-03 
4.280000e-01 7.880094e-03 -1.539077e-03 
4.290000e-01 7.894954e-03 -1.556234e-03 
4.300000e-01 7.909722e-03 -1.573538e-03 
4.310000e-01 7.924397e-03 -1.590989e-03 
4.320000e-01 7.938979e-03 -1.608588e-03 
4.330000e-01 7.953466e-03 -1.626335e-03 
4.340000e-01 7.967858e-03 -1.644233e-03 
4.350000e-01 7.982153e-03 -1.662281e-03 
4.360000e-01 7.996352e-03 -1.680480e-03 
4.370000e-01 8.010452e-03 -1.698831e-03 
4.380000e-01 8.024454e-03 -1.717335e-03 
4.390000e-01 8.038356e-03 -1.735993e-03 
4.400000e-01 8.052157e-03 -1.754806e-03 
4.410000e-01 8.065857e-03 -1.773774e-03 
4.420000e-01 8.079454e-03 -1.792899e-03 
4.430000e-01 8.092947e-03 -1.812181e-03 
4.440000e-01 8.106336e-03 -1.831621e-03 
4.450000e-01 8.119620e-03 -1.851220e-03 
4.460000e-01 8.132798e-03 -1.870979e-03 
4.470000e-01 8.145869e-03 -1.890898e-03 
4.480000e-01 8.158832e-03 -1.910979e-03 
4.490000e-01 8.171685e-03 -1.931222e-03 
4.500000e-01 8.184429e-03 -1.951629e-03 
4.510000e-01 8.197062e-03 -1.972200e-03 
4.520000e-01 8.209584e-03 -1.992936e-03 
4.530000e-01 8.221992e-03 -2.013837e-03 
4.540000e-01 8.234287e-03 -2.034906e-03 
4.550000e-01 8.246468e-03 -2.056142e-03 
4.560000e-01 8.258533e-03 -2.077546e-03 
4.570000e-01 8.270481e-03 -2.099120e-03 
4.580000e-01 8.282312e-03 -2.120864e-03 
4.590000e-01 8.294025e-03 -2.142779e-03 
4.600000e-01 8.305618e-03 -2.164866e-03 
4.610000e-01 8.317092e-03 -2.187126e-03 
4.620000e-01 8.328443e-03 -2.209560e-03 
4.630000e-01 8.339673e-03 -2.232168e-03 
4.640000e-01 8.350780e-03 -2.254952e-03 
4.650000e-01 8.361762e-03 -2.277912e-03 
4.660000e-01 8.372620e-03 -2.301050e-03 
4.670000e-01 8.383351e-03 -2.324365e-03 
4.680000e-01 8.393955e-03 -2.347860e-03 
4.690000e-01 8.404431e-03 -2.371535e-03 
4.700000e-01 8.414779e-03 -2.395390e-03 
4.710000e-01 8.424996e-03 -2.419428e-03 
4.720000e-01 8.435082e-03 -2.443648e-03 
4.730000e-01 8.445036e-03 -2.468051e-03 
4.740000e-01 8.454858e-03 -2.492639e-03 
4.750000e-01 8.464545e-03 -2.517412e-03 
4.760000e-01 8.474098e-03 -2.542371e-03 
4.770000e-01 8.483514e-03 -2.567518e-03 
4.780000e-01 8.492794e-03 -2.592852e-03 
4.790000e-01 8.501936e-03 -2.618376e-03 
4.800000e-01 8.510939e-03 -2.644089e-03 
4.810000e-01 8.519802e-03 -2.669993e-03 
4.820000e-01 8.528524e-03 -2.696089e-03 
4.830000e-01 8.537104e-03 -2.722377e-03 
4.840000e-01 8.545541e-03 -2.748859e-03 
4.850000e-01 8.553835e-03 -2.775535e-03 
4.860000e-01 8.561983e-03 -2.802406e-03 
4.870000e-01 8.569985e-03 -2.829473e-03 
4.880000e-01 8.577841e-03 -2.856738e-03 
4.890000e-01 8.585548e-03 -2.884200e-03 
4.900000e-01 8.593106e-03 -2.911862e-03 
4.910000e-01 8.600514e-03 -2.939723e-03 
4.920000e-01 8.607772e-03 -2.967785e-03 
4.930000e-01 8.614876e-03 -2.996049e-03 
4.940000e-01 8.621828e-03 -3.024515e-03 
4.950000e-01 8.628626e-03 -3.053185e-03 
4.960000e-01 8.635268e-03 -3.082059e-03 
4.970000e-01 8.641755e-03 -3.111139e-03 
4.980000e-01 8.648083e-03 -3.140425e-03 
4.990000e-01 8.654254e-03 -3.169918e-03 
5.000000e-01 8.660265e-03 -3.199619e-03 
5.010000e-01 8.666116e-03 -3.229529e-03 
5.020000e-01 8.671805e-03 -3.259649e-03 
5.030000e-01 8.677332e-03 -3.289980e-03 
5.040000e-01 8.682695e-03 -3.320523e-03 
5.050000e-01 8.687894e-03 -3.351278e-03 
5.060000e-01 8.692927e-03 -3.382247e-03 
5.070000e-01 8.697793e-03 -3.413431e-03 
5.080000e-01 8.702491e-03 -3.444830e-03 
5.090000e-01 8.707021e-03 -3.476446e-03 
5.100000e-01 8.711381e-03 -3.508279e-03 
5.110000e-01 8.715569e-03 -3.540330e-03 
5.120000e-01 8.719586e-03 -3.572601e-03 
5.130000e-01 8.723430e-03 -3.605091e-03 
5.140000e-01 8.727099e-03 -3.637803e-03 
5.150000e-01 8.730594e-03 -3.670737e-03 
5.160000e-01 8.733912e-03 -3.703894e-03 
5.170000e-01 8.737052e-03 -3.737274e-03 
5.180000e-01 8.740015e-03 -3.770879e-03 
5.190000e-01 8.742797e-03 -3.804711e-03 
5.200000e-01 8.745400e-03 -3.838768e-03 
5.210000e-01 8.747820e-03 -3.873054e-03 
5.220000e-01 8.750058e-03 -3.907568e-03 
5.230000e-01 8.752112e-03 -3.942311e-03 
5.240000e-01 8.753981e-03 -3.977285e-03 
5.250000e-01 8.755664e-03 -4.012490e-03 
5.260000e-01 8.757161e-03 -4.047927e-03 
5.270000e-01 8.758469e-03 -4.083598e-03 
5.280000e-01 8.759587e-03 -4.119503e-03 
5.290000e-01 8.760516e-03 -4.155643e-03 
5.300000e-01 8.761253e-03 -4.192019e-03 
5.310000e-01 8.761797e-03 -4.228632e-03 
5.320000e-01 8.762148e-03 -4.265482e-03 
5.330000e-01 8.762305e-03 -4.302572e-03 
5.340000e-01 8.762265e-03 -4.339901e-03 
5.350000e-01 8.762029e-03 -4.377471e-03 
5.360000e-01 8.761595e-03 -4.415283e-03 
5.370000e-01 8.760962e-03 -4.453337e-03 
5.380000e-01 8.760128e-03 -4.491635e-03 
5.390000e-01 8.759093e-03 -4.530177e-03 
5.400000e-01 8.757856e-03 -4.568965e-03 
5.410000e-01 8.756416e-03 -4.607999e-03 
5.420000e-01 8.754771e-03 -4.647280e-03 
5.430000e-01 8.752920e-03 -4.686810e-03 
5.440000e-01 8.750863e-03 -4.726588e-03 
5.450000e-01 8.748597e-03 -4.766617e-03 
5.460000e-01 8.746123e-03 -4.806897e-03 
5.470000e-01 8.743439e-03 -4.847428e-03 
5.480000e-01 8.740543e-03 -4.888213e-03 
5.490000e-01 8.737435e-03 -4.929251e-03 
5.500000e-01 8.734114e-03 -4.970544e-03 
5.510000e-01 8.730578e-03 -5.012093e-03 
5.520000e-01 8.726827e-03 -5.053898e-03 
5.530000e-01 8.722859e-03 -5.095961e-03 
5.540000e-01 8.718673e-03 -5.138283e-03 
5.550000e-01 8.714268e-03 -5.180864e-03 
5.560000e-01 8.709643e-03 -5.223705e-03 
5.570000e-01 8.704797e-03 -5.266807e-03 
5.580000e-01 8.699728e-03 -5.310172e-03 
5.590000e-01 8.694436e-03 -5.353800e-03 
5.600000e-01 8.688919e-03 -5.397692e-03 
5.610000e-01 8.683177e-03 -5.441849e-03 
5.620000e-01 8.677208e-03 -5.486272e-03 
5.630000e-01 8.671011e-03 -5.530962e-03 
5.640000e-01 8.664585e-03 -5.575920e-03 
5.650000e-01 8.657929e-03 -5.621146e-03 
5.660000e-01 8.651042e-03 -5.666642e-03 
5.670000e-01 8.643922e-03 -5.712409e-03 
5.680000e-01 8.636569e-03 -5.758448e-03 
5.690000e-01 8.628981e-03 -5.804758e-03 
5.700000e-01 8.621157e-03 -5.851342e-03 
5.710000e-01 8.613097e-03 -5.898201e-03 
5.720000e-01 8.604798e-03 -5.945335e-03 
5.730000e-01 8.596260e-03 -5.992745e-03 
5.740000e-01 8.587482e-03 -6.040432e-03 
5.750000e-01 8.578463e-03 -6.088397e-03 
5.760000e-01 8.569201e-03 -6.136640e-03 
5.770000e-01 8.559696e-03 -6.185164e-03 
5.780000e-01 8.549946e-03 -6.233969e-03 
5.790000e-01 8.539950e-03 -6.283055e-03 
5.800000e-01 8.529706e-03 -6.332424e-03 
5.810000e-01 8.519215e-03 -6.382077e-03 
5.820000e-01 8.508475e-03 -6.432014e-03 
5.830000e-01 8.497484e-03 -6.482236e-03 
5.840000e-01 8.486241e-03 -6.532745e-03 
5.850000e-01 8.474746e-03 -6.583540e-03 
5.860000e-01 8.462998e-03 -6.634624e-03 
5.870000e-01 8.450994e-03 -6.685997e-03 
5.880000e-01 8.438734e-03 -6.737660e-03 
5.890000e-01 8.426217e-03 -6.789614e-03 
5.900000e-01 8.413442e-03 -6.841860e-03 
5.910000e-01 8.400408e-03 -6.894398e-03 
5.920000e-01 8.387113e-03 -6.947230e-03 
5.930000e-01 8.373556e-03 -7.000356e-03 
5.940000e-01 8.359736e-03 -7.053778e-03 
5.950000e-01 8.345653e-03 -7.107496e-03 
5.960000e-01 8.331305e-03 -7.161511e-03 
5.970000e-01 8.316690e-03 -7.215825e-03 
5.980000e-01 8.301808e-03 -7.270437e-03 
5.990000e-01 8.286658e-03 -7.325350e-03 
6.000000e-01 8.271238e-03 -7.380563e-03 
6.010000e-01 8.255548e-03 -7.436077e-03 
6.020000e-01 8.239585e-03 -7.491895e-03 
6.030000e-01 8.223350e-03 -7.548016e-03 
6.040000e-01 8.206841e-03 -7.604441e-03 
6.050000e-01 8.190056e-03 -7.661171e-03 
6.060000e-01 8.172996e-03 -7.718208e-03 
6.070000e-01 8.155658e-03 -7.775552e-03 
6.080000e-01 8.138041e-03 -7.833203e-03 
6.090000e-01 8.120145e-03 -7.891164e-03 
6.100000e-01 8.101968e-03 -7.949434e-03 
6.110000e-01 8.083509e-03 -8.008015e-03 
6.120000e-01 8.064767e-03 -8.066907e-03 
6.130000e-01 8.045741e-03 -8.126112e-03 
6.140000e-01 8.026429e-03 -8.185630e-03 
6.150000e-01 8.006832e-03 -8.245461e-03 
6.160000e-01 7.986947e-03 -8.305608e-03 
6.170000e-01 7.966773e-03 -8.366071e-03 
6.180000e-01 7.946309e-03 -8.426851e-03 
6.190000e-01 7.925555e-03 -8.487948e-03 
6.200000e-01 7.904509e-03 -8.549363e-03 
6.210000e-01 7.883169e-03 -8.611098e-03 
6.220000e-01 7.861536e-03 -8.673153e-03 
6.230000e-01 7.839607e-03 -8.735529e-03 
6.240000e-01 7.817381e-03 -8.798227e-03 
6.250000e-01 7.794859e-03 -8.861248e-03 
6.260000e-01 7.772037e-03 -8.924592e-03 
6.270000e-01 7.748916e-03 -8.988261e-03 
6.280000e-01 7.725494e-03 -9.052255e-03 
6.290000e-01 7.701770e-03 -9.116576e-03 
6.300000e-01 7.677743e-03 -9.181223e-03 
6.310000e-01 7.653412e-03 -9.246199e-03 
6.320000e-01 7.628775e-03 -9.311503e-03 
6.330000e-01 7.603833e-03 -9.377136e-03 
6.340000e-01 7.578582e-03 -9.443100e-03 
6.350000e-01 7.553023e-03 -9.509395e-03 
6.360000e-01 7.527155e-03 -9.576022e-03 
6.370000e-01 7.500976e-03 -9.642982e-03 
6.380000e-01 7.474484e-03 -9.710276e-03 
6.390000e-01 7.447680e-03 -9.777905e-03 
6.400000e-01 7.420562e-03 -9.845868e-03 
6.410000e-01 7.393129e-03 -9.914168e-03 
6.420000e-01 7.365379e-03 -9.982805e-03 
6.430000e-01 7.337312e-03 -1.005178e-02 
6.440000e-01 7.308927e-03 -1.012109e-02 
6.450000e-01 7.280222e-03 -1.019075e-02 
6.460000e-01 7.251196e-03 -1.026074e-02 
6.470000e-01 7.221849e-03 -1.033107e-02 
6.480000e-01 7.192179e-03 -1.040175e-02 
6.490000e-01 7.162185e-03 -1.047277e-02 
6.500000e-01 7.131866e-03 -1.054413e-02 
6.510000e-01 7.101221e-03 -1.061584e-02 
6.520000e-01 7.070249e-03 -1.068789e-02 
6.530000e-01 7.038949e-03 -1.076029e-02 
6.540000e-01 7.007320e-03 -1.083303e-02 
6.550000e-01 6.975360e-03 -1.090613e-02 
6.560000e-01 6.943069e-03 -1.097957e-02 
6.570000e-01 6.910446e-03 -1.105336e-02 
6.580000e-01 6.877489e-03 -1.112750e-02 
6.590000e-01 6.844197e-03 -1.120199e-02 
6.600000e-01 6.810570e-03 -1.127683e-02 
6.610000e-01 6.776606e-03 -1.135202e-02 
6.620000e-01 6.742304e-03 -1.142757e-02 
6.630000e-01 6.707663e-03 -1.150347e-02 
6.640000e-01 6.672682e-03 -1.157972e-02 
6.650000e-01 6.637361e-03 -1.165633e-02 
6.660000e-01 6.601697e-03 -1.173330e-02 
6.670000e-01 6.565691e-03 -1.181062e-02 
6.680000e-01 6.529340e-03 -1.188830e-02 
6.690000e-01 6.492644e-03 -1.196634e-02 
6.700000e-01 6.455602e-03 -1.204474e-02 
6.710000e-01 6.418212e-03 -1.212350e-02 
6.720000e-01 6.380475e-03 -1.220262e-02 
6.730000e-01 6.342388e-03 -1.228210e-02 
6.740000e-01 6.303950e-03 -1.236194e-02 
6.750000e-01 6.265161e-03 -1.244214e-02 
6.760000e-01 6.226020e-03 -1.252271e-02 
6.770000e-01 6.186525e-03 -1.260364e-02 
6.780000e-01 6.146676e-03 -1.268494e-02 
6.790000e-01 6.106472e-03 -1.276660e-02 
6.800000e-01 6.065910e-03 -1.284863e-02 
6.810000e-01 6.024991e-03 -1.293103e-02 
6.820000e-01 5.983714e-03 -1.301379e-02 
6.830000e-01 5.942077e-03 -1.309692e-02 
6.840000e-01 5.900079e-03 -1.318042e-02 
6.850000e-01 5.857720e-03 -1.326430e-02 
6.860000e-01 5.814998e-03 -1.334854e-02 
6.870000e-01 5.771912e-03 -1.343315e-02 
6.880000e-01 5.728462e-03 -1.351814e-02 
6.890000e-01 5.684646e-03 -1.360349e-02 
6.900000e-01 5.640463e-03 -1.368922e-02 
6.910000e-01 5.595913e-03 -1.377533e-02 
6.920000e-01 5.550994e-03 -1.386181e-02 
6.930000e-01 5.505705e-03 -1.394867e-02 
6.940000e-01 5.460046e-03 -1.403590e-02 
6.950000e-01 5.414015e-03 -1.412350e-02 
6.960000e-01 5.367611e-03 -1.421149e-02 
6.970000e-01 5.320834e-03 -1.429985e-02 
6.980000e-01 5.273683e-03 -1.438860e-02 
6.990000e-01 5.226155e-03 -1.447772e-02 
7.000000e-01 5.178252e-03 -1.456722e-02 
7.010000e-01 5.129970e-03 -1.465710e-02 
7.020000e-01 5.081311e-03 -1.474737e-02 
7.030000e-01 5.032271e-03 -1.483801e-02 
7.040000e-01 4.982852e-03 -1.492904e-02 
7.050000e-01 4.933051e-03 -1.502045e-02 
7.060000e-01 4.882868e-03 -1.511225e-02 
7.070000e-01 4.832301e-03 -1.520443e-02 
7.080000e-01 4.781351e-03 -1.529699e-02 
7.090000e-01 4.730015e-03 -1.538994e-02 
7.100000e-01 4.678293e-03 -1.548328e-02 
7.110000e-01 4.626184e-03 -1.557700e-02 
7.120000e-01 4.573687e-03 -1.567111e-02 
7.130000e-01 4.520802e-03 -1.576561e-02 
7.140000e-01 4.467526e-03 -1.586050e-02 
7.150000e-01 4.413859e-03 -1.595578e-02 
7.160000e-01 4.359801e-03 -1.605145e-02 
7.170000e-01 4.305351e-03 -1.614750e-02 
7.180000e-01 4.250506e-03 -1.624395e-02 
7.190000e-01 4.195268e-03 -1.634079e-02 
7.200000e-01 4.139634e-03 -1.643802e-02 
7.210000e-01 4.083603e-03 -1.653565e-02 
7.220000e-01 4.027176e-03 -1.663367e-02 
7.230000e-01 3.970350e-03 -1.673208e-02 
7.240000e-01 3.913125e-03 -1.683089e-02 
7.250000e-01 3.855501e-03 -1.693009e-02 
7.260000e-01 3.797476e-03 -1.702969e-02 
7.270000e-01 3.739049e-03 -1.712968e-02 
7.280000e-01 3.680219e-03 -1.723007e-02 
7.290000e-01 3.620986e-03 -1.733086e-02 
7.300000e-01 3.561349e-03 -1.743204e-02 
7.310000e-01 3.501307e-03 -1.753363e-02 
7.320000e-01 3.440859e-03 -1.763561e-02 
7.330000e-01 3.380003e-03 -1.773799e-02 
7.340000e-01 3.318740e-03 -1.784077e-02 
7.350000e-01 3.257069e-03 -1.794395e-02 
7.360000e-01 3.194987e-03 -1.804753e-02 
7.370000e-01 3.132496e-03 -1.815152e-02 
7.380000e-01 3.069593e-03 -1.825590e-02 
7.390000e-01 3.006279e-03 -1.836069e-02 
7.400000e-01 2.942551e-03 -1.846588e-02 
7.410000e-01 2.878410e-03 -1.857147e-02 
7.420000e-01 2.813854e-03 -1.867747e-02 
7.430000e-01 2.748883e-03 -1.878387e-02 
7.440000e-01 2.683495e-03 -1.889067e-02 
7.450000e-01 2.617691e-03 -1.899788e-02 
7.460000e-01 2.551468e-03 -1.910550e-02 
7.470000e-01 2.484827e-03 -1.921352e-02 
7.480000e-01 2.417767e-03 -1.932195e-02 
7.490000e-01 2.350286e-03 -1.943079e-02 
7.500000e-01 2.282385e-03 -1.954003e-02 
7.510000e-01 2.214061e-03 -1.964968e-02 
7.520000e-01 2.145315e-03 -1.975974e-02 
7.530000e-01 2.076145e-03 -1.987020e-02 
7.540000e-01 2.006552e-03 -1.998108e-02 
7.550000e-01 1.936533e-03 -2.009237e-02 
7.560000e-01 1.866088e-03 -2.020406e-02 
7.570000e-01 1.795217e-03 -2.031617e-02 
7.580000e-01 1.723918e-03 -2.042868e-02 
7.590000e-01 1.652192e-03 -2.054161e-02 
7.600000e-01 1.580036e-03 -2.065495e-02 
7.610000e-01 1.507451e-03 -2.076870e-02 
7.620000e-01 1.434436e-03 -2.088286e-02 
7.630000e-01 1.360989e-03 -2.099743e-02 
7.640000e-01 1.287111e-03 -2.111242e-02 
7.650000e-01 1.212800e-03 -2.122782e-02 
7.660000e-01 1.138056e-03 -2.134364e-02 
7.670000e-01 1.062878e-03 -2.145987e-02 
7.680000e-01 9.872648e-04 -2.157651e-02 
7.690000e-01 9.112164e-04 -2.169357e-02 
7.700000e-01 8.347318e-04 -2.181104e-02 
7.710000e-01 7.578103e-04 -2.192893e-02 
7.720000e-01 6.804512e-04 -2.204723e-02 
7.730000e-01 6.026538e-04 -2.216595e-02 
7.740000e-01 5.244174e-04 -2.228508e-02 
7.750000e-01 4.457414e-04 -2.240464e-02 
7.760000e-01 3.666249e-04 -2.252461e-02 
7.770000e-01 2.870674e-04 -2.264499e-02 
7.780000e-01 2.070682e-04 -2.276580e-02 
7.790000e-01 1.266266e-04 -2.288702e-02 
7.800000e-01 4.574186e-05 -2.300866e-02 
7.810000e-01 -3.558657e-05 -2.313071e-02 
7.820000e-01 -1.173594e-04 -2.325319e-02 
7.830000e-01 -1.995772e-04 -2.337609e-02 
7.840000e-01 -2.822408e-04 -2.349940e-02 
7.850000e-01 -3.653506e-04 -2.362313e-02 
7.860000e-01 -4.489075e-04 -2.374729e-02 
7.870000e-01 -5.329119e-04 -2.387186e-02 
7.880000e-01 -6.173646e-04 -2.399685e-02 
7.890000e-01 -7.022661e-04 -2.412227e-02 
7.900000e-01 -7.876171e-04 -2.424810e-02 
7.910000e-01 -8.734181e-04 -2.437436e-02 
7.920000e-01 -9.596699e-04 -2.450103e-02 
7.930000e-01 -1.046373e-03 -2.462813e-02 
7.940000e-01 -1.133528e-03 -2.475565e-02 
7.950000e-01 -1.221135e-03 -2.488359e-02 
7.960000e-01 -1.309196e-03 -2.501195e-02 
7.970000e-01 -1.397710e-03 -2.514073e-02 
7.980000e-01 -1.486678e-03 -2.526994e-02 
7.990000e-01 -1.576101e-03 -2.539957e-02 
8.000000e-01 -1.665980e-03 -2.552962e-02 
8.010000e-01 -1.756314e-03 -2.566009e-02 
8.020000e-01 -1.847105e-03 -2.579099e-02 
8.030000e-01 -1.938353e-03 -2.592231e-02 
8.040000e-01 -2.030058e-03 -2.605405e-02 
8.050000e-01 -2.122222e-03 -2.618621e-02 
8.060000e-01 -2.214844e-03 -2.631880e-02 
8.070000e-01 -2.307926e-03 -2.645181e-02 
8.080000e-01 -2.401467e-03 -2.658525e-02 
8.090000e-01 -2.495468e-03 -2.671911e-02 
8.100000e-01 -2.589930e-03 -2.685339e-02 
8.110000e-01 -2.684853e-03 -2.698810e-02 
8.120000e-01 -2.780238e-03 -2.712323e-02 
8.130000e-01 -2.876085e-03 -2.725879e-02 
8.140000e-01 -2.972395e-03 -2.739477e-02 
8.150000e-01 -3.069168e-03 -2.753117e-02 
8.160000e-01 -3.166405e-03 -2.766800e-02 
8.170000e-01 -3.264106e-03 -2.780525e-02 
8.180000e-01 -3.362271e-03 -2.794293e-02 
8.190000e-01 -3.460902e-03 -2.808103e-02 
8.200000e-01 -3.559998e-03 -2.821956e-02 
8.210000e-01 -3.659560e-03 -2.835851e-02 
8.220000e-01 -3.759588e-03 -2.849789e-02 
8.230000e-01 -3.860084e-03 -2.863769e-02 
8.240000e-01 -3.961046e-03 -2.877791e-02 
8.250000e-01 -4.062477e-03 -2.891856e-02 
8.260000e-01 -4.164375e-03 -2.905964e-02 
8.270000e-01 -4.266742e-03 -2.920114e-02 
8.280000e-01 -4.369578e-03 -2.934306e-02 
8.290000e-01 -4.472883e-03 -2.948541e-02 
8.300000e-01 -4.576658e-03 -2.962818e-02 
8.310000e-01 -4.680903e-03 -2.977138e-02 
8.320000e-01 -4.785619e-03 -2.991500e-02 
8.330000e-01 -4.890806e-03 -3.005905e-02 
8.340000e-01 -4.996464e-03 -3.020352e-02 
8.350000e-01 -5.102593e-03 -3.034842e-02 
8.360000e-01 -5.209195e-03 -3.049374e-02 
8.370000e-01 -5.316269e-03 -3.063949e-02 
8.380000e-01 -5.423815e-03 -3.078566e-02 
8.390000e-01 -5.531835e-03 -3.093225e-02 
8.400000e-01 -5.640328e-03 -3.107927e-02 
8.410000e-01 -5.749295e-03 -3.122671e-02 
8.420000e-01 -5.858735e-03 -3.137458e-02 
8.430000e-01 -5.968650e-03 -3.152287e-02 
8.440000e-01 -6.079040e-03 -3.167158e-02 
8.450000e-01 -6.189905e-03 -3.182072e-02 
8.460000e-01 -6.301245e-03 -3.197028e-02 
8.470000e-01 -6.413061e-03 -3.212026e-02 
8.480000e-01 -6.525352e-03 -3.227067e-02 
8.490000e-01 -6.638120e-03 -3.242150e-02 
8.500000e-01 -6.751363e-03 -3.257276e-02 
8.510000e-01 -6.865084e-03 -3.272443e-02 
8.520000e-01 -6.979282e-03 -3.287653e-02 
8.530000e-01 -7.093956e-03 -3.302905e-02 
8.540000e-01 -7.209108e-03 -3.318200e-02 
8.550000e-01 -7.324738e-03 -3.333536e-02 
8.560000e-01 -7.440846e-03 -3.348915e-02 
8.570000e-01 -7.557432e-03 -3.364336e-02 
8.580000e-01 -7.674496e-03 -3.379799e-02 
8.590000e-01 -7.792038e-03 -3.395305e-02 
8.600000e-01 -7.910060e-03 -3.410852e-02 
8.610000e-01 -8.028560e-03 -3.426442e-02 
8.620000e-01 -8.147540e-03 -3.442073e-02 
8.630000e-01 -8.266999e-03 -3.457747e-02 
8.640000e-01 -8.386937e-03 -3.473462e-02 
8.650000e-01 -8.507355e-03 -3.489220e-02 
8.660000e-01 -8.628253e-03 -3.505019e-02 
8.670000e-01 -8.749631e-03 -3.520861e-02 
8.680000e-01 -8.871490e-03 -3.536744e-02 
8.690000e-01 -8.993828e-03 -3.552670e-02 
8.700000e-01 -9.116647e-03 -3.568637e-02 
8.710000e-01 -9.239947e-03 -3.584646e-02 
8.720000e-01 -9.363727e-03 -3.600697e-02 
8.730000e-01 -9.487989e-03 -3.616789e-02 
8.740000e-01 -9.612731e-03 -3.632923e-02 
8.750000e-01 -9.737954e-03 -3.649099e-02 
8.760000e-01 -9.863659e-03 -3.665317e-02 
8.770000e-01 -9.989845e-03 -3.681576e-02 
8.780000e-01 -1.011651e-02 -3.697877e-02 
8.790000e-01 -1.024366e-02 -3.714220e-02 
8.800000e-01 -1.037129e-02 -3.730604e-02 
8.810000e-01 -1.049940e-02 -3.747029e-02 
8.820000e-01 -1.062800e-02 -3.763496e-02 
8.830000e-01 -1.075707e-02 -3.780004e-02 
8.840000e-01 -1.088663e-02 -3.796554e-02 
8.850000e-01 -1.101667e-02 -3.813145e-02 
8.860000e-01 -1.114719e-02 -3.829777e-02 
8.870000e-01 -1.127819e-02 -3.846451e-02 
8.880000e-01 -1.140967e-02 -3.863166e-02 
8.890000e-01 -1.154164e-02 -3.879922e-02 
8.900000e-01 -1.167409e-02 -3.896719e-02 
8.910000e-01 -1.180702e-02 -3.913557e-02 
8.920000e-01 -1.194043e-02 -3.930436e-02 
8.930000e-01 -1.207432e-02 -3.947356e-02 
8.940000e-01 -1.220869e-02 -3.964317e-02 
8.950000e-01 -1.234355e-02 -3.981319e-02 
8.960000e-01 -1.247889e-02 -3.998362e-02 
8.970000e-01 -1.261471e-02 -4.015446e-02 
8.980000e-01 -1.275101e-02 -4.032571e-02 
8.990000e-01 -1.288780e-02 -4.049736e-02 
9.000000e-01 -1.302506e-02 -4.066942e-02 
9.010000e-01 -1.316281e-02 -4.084188e-02 
9.020000e-01 -1.330103e-02 -4.101475e-02 
9.030000e-01 -1.343974e-02 -4.118802e-02 
9.040000e-01 -1.357893e-02 -4.136170e-02 
9.050000e-01 -1.371860e-02 -4.153579e-02 
9.060000e-01 -1.385875e-02 -4.171027e-02 
9.070000e-01 -1.399939e-02 -4.188516e-02 
9.080000e-01 -1.414050e-02 -4.206045e-02 
9.090000e-01 -1.428209e-02 -4.223615e-02 
9.100000e-01 -1.442417e-02 -4.241224e-02 
9.110000e-01 -1.456672e-02 -4.258873e-02 
9.120000e-01 -1.470976e-02 -4.276563e-02 
9.130000e-01 -1.485327e-02 -4.294292e-02 
9.140000e-01 -1.499727e-02 -4.312062e-02 
9.150000e-01 -1.514174e-02 -4.329871e-02 
9.160000e-01 -1.528669e-02 -4.347719e-02 
9.170000e-01 -1.543212e-02 -4.365608e-02 
9.180000e-01 -1.557804e-02 -4.383536e-02 
9.190000e-01 -1.572443e-02 -4.401504e-02 
9.200000e-01 -1.587129e-02 -4.419511e-02 
9.210000e-01 -1.601864e-02 -4.437557e-02 
9.220000e-01 -1.616647e-02 -4.455643e-02 
9.230000e-01 -1.631477e-02 -4.473768e-02 
9.240000e-01 -1.646355e-02 -4.491933e-02 
9.250000e-01 -1.661281e-02 -4.510136e-02 
9.260000e-01 -1.676254e-02 -4.528379e-02 
9.270000e-01 -1.691275e-02 -4.546660e-02 
9.280000e-01 -1.706344e-02 -4.564981e-02 
9.290000e-01 -1.721460e-02 -4.583340e-02 
9.300000e-01 -1.736624e-02 -4.601738e-02 
9.310000e-01 -1.751836e-02 -4.620175e-02 
9.320000e-01 -1.767095e-02 -4.638650e-02 
9.330000e-01 -1.782402e-02 -4.657164e-02 
9.340000e-01 -1.797756e-02 -4.675717e-02 
9.350000e-01 -1.813157e-02 -4.694308e-02 
9.360000e-01 -1.828606e-02 -4.712937e-02 
9.370000e-01 -1.844103e-02 -4.731605e-02 
9.380000e-01 -1.859646e-02 -4.750310e-02 
9.390000e-01 -1.875237e-02 -4.769054e-02 
9.400000e-01 -1.890875e-02 -4.787836e-02 
9.410000e-01 -1.906561e-02 -4.806655e-02 
9.420000e-01 -1.922293e-02 -4.825513e-02 
9.430000e-01 -1.938073e-02 -4.844408e-02 
9.440000e-01 -1.953900e-02 -4.863341e-02 
9.450000e-01 -1.969774e-02 -4.882312e-02 
9.460000e-01 -1.985694e-02 -4.901320e-02 
9.470000e-01 -2.001662e-02 -4.920365e-02 
9.480000e-01 -2.017677e-02 -4.939448e-02 
9.490000e-01 -2.033739e-02 -4.958568e-02 
9.500000e-01 -2.049847e-02 -4.977725e-02 
9.510000e-01 -2.066003e-02 -4.996919e-02 
9.520000e-01 -2.082205e-02 -5.016150e-02 
9.530000e-01 -2.098453e-02 -5.035418e-02 
9.540000e-01 -2.114749e-02 -5.054723e-02 
9.550000e-01 -2.131091e-02 -5.074064e-02 
9.560000e-01 -2.147480e-02 -5.093443e-02 
9.570000e-01 -2.163915e-02 -5.112857e-02 
9.580000e-01 -2.180396e-02 -5.132308e-02 
9.590000e-01 -2.196924e-02 -5.151795e-02 
9.600000e-01 -2.213498e-02 -5.171319e-02 
9.610000e-01 -2.230119e-02 -5.190879e-02 
9.620000e-01 -2.246786e-02 -5.210474e-02 
9.630000e-01 -2.263499e-02 -5.230106e-02 
9.640000e-01 -2.280258e-02 -5.249773e-02 
9.650000e-01 -2.297063e-02 -5.269476e-02 
9.660000e-01 -2.313914e-02 -5.289215e-02 
9.670000e-01 -2.330811e-02 -5.308989e-02 
9.680000e-01 -2.347755e-02 -5.328799e-02 
9.690000e-01 -2.364743e-02 -5.348644e-02 
9.700000e-01 -2.381778e-02 -5.368524e-02 
9.710000e-01 -2.398859e-02 -5.388439e-02 
9.720000e-01 -2.415985e-02 -5.408389e-02 
9.730000e-01 -2.433156e-02 -5.428374e-02 
9.740000e-01 -2.450373e-02 -5.448394e-02 
9.750000e-01 -2.467636e-02 -5.468449e-02 
9.760000e-01 -2.484944e-02 -5.488538e-02 
9.770000e-01 -2.502297e-02 -5.508661e-02 
9.780000e-01 -2.519696e-02 -5.528819e-02 
9.790000e-01 -2.537140e-02 -5.549011e-02 
9.800000e-01 -2.554628e-02 -5.569237e-02 
9.810000e-01 -2.572162e-02 -5.589498e-02 
9.820000e-01 -2.589741e-02 -5.609792e-02 
9.830000e-01 -2.607365e-02 -5.630119e-02 
9.840000e-01 -2.625034e-02 -5.650481e-02 
9.850000e-01 -2.642747e-02 -5.670876e-02 
9.860000e-01 -2.660505e-02 -5.691304e-02 
9.870000e-01 -2.678308e-02 -5.711766e-02 
9.880000e-01 -2.696155e-02 -5.732260e-02 
9.890000e-01 -2.714047e-02 -5.752788e-02 
9.900000e-01 -2.731983e-02 -5.773349e-02 
9.910000e-01 -2.749963e-02 -5.793943e-02 
9.920000e-01 -2.767988e-02 -5.814569e-02 
9.930000e-01 -2.786056e-02 -5.835228e-02 
9.940000e-01 -2.804169e-02 -5.855919e-02 
9.950000e-01 -2.822326e-02 -5.876643e-02 
9.960000e-01 -2.840527e-02 -5.897398e-02 
9.970000e-01 -2.858771e-02 -5.918186e-02 
9.980000e-01 -2.877059e-02 -5.939006e-02 
9.990000e-01 -2.895391e-02 -5.959858e-02 
1.000000e+00 -2.913767e-02 -5.980741e-02 
1.001000e+00 -2.932186e-02 -6.001656e-02 
1.002000e+00 -2.950648e-02 -6.022602e-02 
1.003000e+00 -2.969154e-02 -6.043579e-02 
1.004000e+00 -2.987702e-02 -6.064588e-02 
1.005000e+00 -3.006294e-02 -6.085628e-02 
1.006000e+00 -3.024929e-02 -6.106698e-02 
1.007000e+00 -3.043607e-02 -6.127799e-02 
1.008000e+00 -3.062328e-02 -6.148931e-02 
1.009000e+00 -3.081092e-02 -6.170094e-02 
1.010000e+00 -3.099898e-02 -6.191286e-02 
1.011000e+00 -3.118746e-02 -6.212509e-02 
1.012000e+00 -3.137638e-02 -6.233762e-02 
1.013000e+00 -3.156571e-02 -6.255045e-02 
1.014000e+00 -3.175547e-02 -6.276358e-02 
1.015000e+00 -3.194565e-02 -6.297700e-02 
1.016000e+00 -3.213625e-02 -6.319072e-02 
1.017000e+00 -3.232727e-02 -6.340473e-02 
1.018000e+00 -3.251871e-02 -6.361903e-02 
1.019000e+00 -3.271057e-02 -6.383363e-02 
1.020000e+00 -3.290284e-02 -6.404851e-02 
1.021000e+00 -3.309553e-02 -6.426368e-02 
1.022000e+00 -3.328864e-02 -6.447914e-02 
1.023000e+00 -3.348216e-02 -6.469489e-02 
1.024000e+00 -3.367609e-02 -6.491091e-02 
1.025000e+00 -3.387043e-02 -6.512722e-02 
1.026000e+00 -3.406518e-02 -6.534381e-02 
1.027000e+00 -3.426035e-02 -6.556068e-02 
1.028000e+00 -3.445592e-02 -6.577782e-02 
1.029000e+00 -3.465189e-02 -6.599524e-02 
1.030000e+00 -3.484828e-02 -6.621294e-02 
1.031000e+00 -3.504507e-02 -6.643090e-02 
1.032000e+00 -3.524226e-02 -6.664914e-02 
1.033000e+00 -3.543985e-02 -6.686765e-02 
1.034000e+00 -3.563785e-02 -6.708643e-02 
1.035000e+00 -3.583625e-02 -6.730547e-02 
1.036000e+00 -3.603505e-02 -6.752478e-02 
1.037000e+00 -3.623424e-02 -6.774435e-02 
1.038000e+00 -3.643383e-02 -6.796418e-02 
1.039000e+00 -3.663382e-02 -6.818428e-02 
1.040000e+00 -3.683420e-02 -6.840463e-02 
1.041000e+00 -3.703498e-02 -6.862524e-02 
1.042000e+00 -3.723614e-02 -6.884610e-02 
1.043000e+00 -3.743770e-02 -6.906722e-02 
1.044000e+00 -3.763965e-02 -6.928859e-02 
1.045000e+00 -3.784199e-02 -6.951021e-02 
1.046000e+00 -3.804471e-02 -6.973208e-02 
1.047000e+00 -3.824782e-02 -6.995420e-02 
1.048000e+00 -3.845131e-02 -7.017656e-02 
1.049000e+00 -3.865519e-02 -7.039917e-02 
1.050000e+00 -3.885945e-02 -7.062201e-02 
1.051000e+00 -3.906409e-02 -7.084510e-02 
1.052000e+00 -3.926911e-02 -7.106843e-02 
1.053000e+00 -3.947451e-02 -7.129199e-02 
1.054000e+00 -3.968029e-02 -7.151579e-02 
1.055000e+00 -3.988644e-02 -7.173982e-02 
1.056000e+00 -4.009297e-02 -7.196409e-02 
1.057000e+00 -4.029987e-02 -7.218858e-02 
1.058000e+00 -4.050714e-02 -7.241330e-02 
1.059000e+00 -4.071478e-02 -7.263825e-02 
1.060000e+00 -4.092279e-02 -7.286343e-02 
1.061000e+00 -4.113117e-02 -7.308882e-02 
1.062000e+00 -4.133992e-02 -7.331444e-02 
1.063000e+00 -4.154902e-02 -7.354028e-02 
1.064000e+00 -4.175850e-02 -7.376634e-02 
1.065000e+00 -4.196833e-02 -7.399261e-02 
1.066000e+00 -4.217853e-02 -7.421909e-02 
1.067000e+00 -4.238908e-02 -7.444579e-02 
1.068000e+00 -4.260000e-02 -7.467270e-02 
1.069000e+00 -4.281127e-02 -7.489981e-02 
1.070000e+00 -4.302289e-02 -7.512714e-02 
1.071000e+00 -4.323487e-02 -7.535466e-02 
1.072000e+00 -4.344720e-02 -7.558239e-02 
1.073000e+00 -4.365988e-02 -7.581033e-02 
1.074000e+00 -4.387291e-02 -7.603846e-02 
1.075000e+00 -4.408629e-02 -7.626678e-02 
1.076000e+00 -4.430002e-02 -7.649531e-02 
1.077000e+00 -4.451409e-02 -7.672403e-02 
1.078000e+00 -4.472850e-02 -7.695294e-02 
1.079000e+00 -4.494325e-02 -7.718203e-02 
1.080000e+00 -4.515835e-02 -7.741132e-02 
1.081000e+00 -4.537378e-02 -7.764079e-02 
1.082000e+00 -4.558955e-02 -7.787045e-02 
1.083000e+00 -4.580566e-02 -7.810029e-02 
1.084000e+00 -4.602210e-02 -7.833031e-02 
1.085000e+00 -4.623887e-02 -7.856051e-02 
1.086000e+00 -4.645597e-02 -7.879088e-02 
1.087000e+00 -4.667341e-02 -7.902143e-02 
1.088000e+00 -4.689117e-02 -7.925215e-02 
1.089000e+00 -4.710925e-02 -7.948304e-02 
1.090000e+00 -4.732767e-02 -7.971410e-02 
1.091000e+00 -4.754640e-02 -7.994532e-02 
1.092000e+00 -4.776546e-02 -8.017671e-02 
1.093000e+00 -4.798483e-02 -8.040826e-02 
1.094000e+00 -4.820453e-02 -8.063997e-02 
1.095000e+00 -4.842454e-02 -8.087184e-02 
1.096000e+00 -4.864486e-02 -8.110387e-02 
1.097000e+00 -4.886550e-02 -8.133605e-02 
1.098000e+00 -4.908645e-02 -8.156838e-02 
1.099000e+00 -4.930771e-02 -8.180086e-02 
1.100000e+00 -4.952928e-02 -8.203349e-02 
1.101000e+00 -4.975115e-02 -8.226627e-02 
1.102000e+00 -4.997333e-02 -8.249919e-02 
1.103000e+00 -5.019581e-02 -8.273225e-02 
1.104000e+00 -5.041859e-02 -8.296545e-02 
1.105000e+00 -5.064168e-02 -8.319879e-02 
1.106000e+00 -5.086506e-02 -8.343227e-02 
1.107000e+00 -5.108874e-02 -8.366588e-02 
1.108000e+00 -5.131271e-02 -8.389961e-02 
1.109000e+00 -5.153697e-02 -8.413348e-02 
1.110000e+00 -5.176153e-02 -8.436748e-02 
1.111000e+00 -5.198637e-02 -8.460160e-02 
1.112000e+00 -5.221150e-02 -8.483584e-02 
1.113000e+00 -5.243692e-02 -8.507020e-02 
1.114000e+00 -5.266262e-02 -8.530468e-02 
1.115000e+00 -5.288861e-02 -8.553928e-02 
1.116000e+00 -5.311487e-02 -8.577399e-02 
1.117000e+00 -5.334141e-02 -8.600882e-02 
1.118000e+00 -5.356823e-02 -8.624375e-02 
1.119000e+00 -5.379532e-02 -8.647879e-02 
1.120000e+00 -5.402269e-02 -8.671393e-02 
1.121000e+00 -5.425032e-02 -8.694918e-02 
1.122000e+00 -5.447823e-02 -8.718453e-02 
1.123000e+00 -5.470640e-02 -8.741998e-02 
1.124000e+00 -5.493484e-02 -8.765552e-02 
1.125000e+00 -5.516355e-02 -8.789116e-02 
1.126000e+00 -5.539251e-02 -8.812689e-02 
1.127000e+00 -5.562174e-02 -8.836271e-02 
1.128000e+00 -5.585122e-02 -8.859862e-02 
1.129000e+00 -5.608096e-02 -8.883461e-02 
1.130000e+00 -5.631095e-02 -8.907068e-02 
1.131000e+00 -5.654119e-02 -8.930684e-02 
1.132000e+00 -5.677169e-02 -8.954307e-02 
1.133000e+00 -5.700243e-02 -8.977938e-02 
1.134000e+00 -5.723342e-02 -9.001576e-02 
1.135000e+00 -5.746465e-02 -9.025222e-02 
1.136000e+00 -5.769613e-02 -9.048874e-02 
1.137000e+00 -5.792785e-02 -9.072533e-02 
1.138000e+00 -5.815980e-02 -9.096199e-02 
1.139000e+00 -5.839199e-02 -9.119870e-02 
1.140000e+00 -5.862442e-02 -9.143548e-02 
1.141000e+00 -5.885708e-02 -9.167231e-02 
1.142000e+00 -5.908997e-02 -9.190920e-02 
1.143000e+00 -5.932309e-02 -9.214614e-02 
1.144000e+00 -5.955643e-02 -9.238313e-02 
1.145000e+00 -5.979000e-02 -9.262017e-02 
1.146000e+00 -6.002379e-02 -9.285725e-02 
1.147000e+00 -6.025780e-02 -9.309438e-02 
1.148000e+00 -6.049203e-02 -9.333155e-02 
1.149000e+00 -6.072648e-02 -9.356875e-02 
1.150000e+00 -6.096114e-02 -9.380600e-02 
1.151000e+00 -6.119601e-02 -9.404327e-02 
1.152000e+00 -6.143110e-02 -9.428058e-02 
1.153000e+00 -6.166639e-02 -9.451791e-02 
1.154000e+00 -6.190189e-02 -9.475527e-02 
1.155000e+00 -6.213759e-02 -9.499266e-02 
1.156000e+00 -6.237349e-02 -9.523007e-02 
1.157000e+00 -6.260959e-02 -9.546749e-02 
1.158000e+00 -6.284589e-02 -9.570493e-02 
1.159000e+00 -6.308239e-02 -9.594239e-02 
1.160000e+00 -6.331907e-02 -9.617986e-02 
1.161000e+00 -6.355595e-02 -9.641733e-02 
1.162000e+00 -6.379302e-02 -9.665482e-02 
1.163000e+00 -6.403028e-02 -9.689230e-02 
1.164000e+00 -6.426772e-02 -9.712979e-02 
1.165000e+00 -6.450534e-02 -9.736728e-02 
1.166000e+00 -6.474314e-02 -9.760476e-02 
1.167000e+00 -6.498112e-02 -9.784224e-02 
1.168000e+00 -6.521928e-02 -9.807971e-02 
1.169000e+00 -6.545761e-02 -9.831717e-02 
1.170000e+00 -6.569611e-02 -9.855462e-02 
1.171000e+00 -6.593478e-02 -9.879205e-02 
1.172000e+00 -6.617362e-02 -9.902946e-02 
1.173000e+00 -6.641262e-02 -9.926685e-02 
1.174000e+00 -6.665178e-02 -9.950421e-02 
1.175000e+00 -6.689111e-02 -9.974155e-02 
1.176000e+00 -6.713059e-02 -9.997886e-02 
1.177000e+00 -6.737023e-02 -1.002161e-01 
1.178000e+00 -6.761003e-02 -1.004534e-01 
1.179000e+00 -6.784997e-02 -1.006906e-01 
1.180000e+00 -6.809006e-02 -1.009278e-01 
1.181000e+00 -6.833030e-02 -1.011649e-01 
1.182000e+00 -6.857069e-02 -1.014020e-01 
1.183000e+00 -6.881121e-02 -1.016390e-01 
1.184000e+00 -6.905188e-02 -1.018760e-01 
1.185000e+00 -6.929269e-02 -1.021129e-01 
1.186000e+00 -6.953362e-02 -1.023498e-01 
1.187000e+00 -6.977470e-02 -1.025866e-01 
1.188000e+00 -7.001590e-02 -1.028234e-01 
1.189000e+00 -7.025723e-02 -1.030601e-01 
1.190000e+00 -7.049869e-02 -1.032967e-01 
1.191000e+00 -7.074027e-02 -1.035333e-01 
1.192000e+00 -7.098197e-02 -1.037698e-01 
1.193000e+00 -7.122379e-02 -1.040062e-01 
1.194000e+00 -7.146573e-02 -1.042426e-01 
1.195000e+00 -7.170778e-02 -1.044789e-01 
1.196000e+00 -7.194994e-02 -1.047150e-01 
1.197000e+00 -7.219222e-02 -1.049511e-01 
1.198000e+00 -7.243460e-02 -1.051872e-01 
1.199000e+00 -7.267708e-02 -1.054231e-01 
1.200000e+00 -7.291967e-02 -1.056589e-01 
1.201000e+00 -7.316235e-02 -1.058947e-01 
1.202000e+00 -7.340513e-02 -1.061303e-01 
1.203000e+00 -7.364801e-02 -1.063659e-01 
1.204000e+00 -7.389098e-02 -1.066013e-01 
1.205000e+00 -7.413404e-02 -1.068366e-01 
1.206000e+00 -7.437719e-02 -1.070719e-01 
1.207000e+00 -7.462043e-02 -1.073070e-01 
1.208000e+00 -7.486374e-02 -1.075420e-01 
1.209000e+00 -7.510714e-02 -1.077769e-01 
1.210000e+00 -7.535061e-02 -1.080117e-01 
1.211000e+00 -7.559416e-02 -1.082463e-01 
1.212000e+00 -7.583779e-02 -1.084808e-01 
1.213000e+00 -7.608148e-02 -1.087152e-01 
1.214000e+00 -7.632524e-02 -1.089495e-01 
1.215000e+00 -7.656906e-02 -1.091836e-01 
1.216000e+00 -7.681295e-02 -1.094176e-01 
1.217000e+00 -7.705690e-02 -1.096515e-01 
1.218000e+00 -7.730091e-02 -1.098852e-01 
1.219000e+00 -7.754497e-02 -1.101188e-01 
1.220000e+00 -7.778909e-02 -1.103522e-01 
1.221000e+00 -7.803325e-02 -1.105855e-01 
1.222000e+00 -7.827747e-02 -1.108186e-01 
1.223000e+00 -7.852172e-02 -1.110515e-01 
1.224000e+00 -7.876602e-02 -1.112844e-01 
1.225000e+00 -7.901037e-02 -1.115170e-01 
1.226000e+00 -7.925474e-02 -1.117495e-01 
1.227000e+00 -7.949916e-02 -1.119818e-01 
1.228000e+00 -7.974360e-02 -1.122140e-01 
1.229000e+00 -7.998808e-02 -1.124459e-01 
1.230000e+00 -8.023258e-02 -1.126777e-01 
1.231000e+00 -8.047711e-02 -1.129094e-01 
1.232000e+00 -8.072166e-02 -1.131408e-01 
1.233000e+00 -8.096623e-02 -1.133721e-01 
1.234000e+00 -8.121081e-02 -1.136032e-01 
1.235000e+00 -8.145541e-02 -1.138340e-01 
1.236000e+00 -8.170003e-02 -1.140647e-01 
1.237000e+00 -8.194465e-02 -1.142952e-01 
1.238000e+00 -8.218927e-02 -1.145255e-01 
1.239000e+00 -8.243390e-02 -1.147556e-01 
1.240000e+00 -8.267854e-02 -1.149855e-01 
1.241000e+00 -8.292317e-02 -1.152152e-01 
1.242000e+00 -8.316779e-02 -1.154447e-01 
1.243000e+00 -8.341241e-02 -1.156740e-01 
1.244000e+00 -8.365702e-02 -1.159030e-01 
1.245000e+00 -8.390162e-02 -1.161319e-01 
1.246000e+00 -8.414620e-02 -1.163605e-01 
1.247000e+00 -8.439077e-02 -1.165889e-01 
1.248000e+00 -8.463531e-02 -1.168171e-01 
1.249000e+00 -8.487984e-02 -1.170450e-01 
1.250000e+00 -8.512433e-02 -1.172727e-01 
1.251000e+00 -8.536880e-02 -1.175002e-01 
1.252000e+00 -8.561324e-02 -1.177274e-01 
1.253000e+00 -8.585764e-02 -1.179544e-01 
1.254000e+00 -8.610201e-02 -1.181811e-01 
1.255000e+00 -8.634634e-02 -1.184076e-01 
1.256000e+00 -8.659063e-02 -1.186339e-01 
1.257000e+00 -8.683487e-02 -1.188599e-01 
1.258000e+00 -8.707906e-02 -1.190856e-01 
1.259000e+00 -8.732321e-02 -1.193111e-01 
1.260000e+00 -8.756730e-02 -1.195363e-01 
1.261000e+00 -8.781134e-02 -1.197613e-01 
1.262000e+00 -8.805532e-02 -1.199860e-01 
1.263000e+00 -8.829924e-02 -1.202104e-01 
1.264000e+00 -8.854309e-02 -1.204345e-01 
1.265000e+00 -8.878688e-02 -1.206584e-01 
1.266000e+00 -8.903060e-02 -1.208820e-01 
1.267000e+00 -8.927425e-02 -1.211053e-01 
1.268000e+00 -8.951782e-02 -1.213283e-01 
1.269000e+00 -8.976131e-02 -1.215510e-01 
1.270000e+00 -9.000473e-02 -1.217735e-01 
1.271000e+00 -9.024806e-02 -1.219956e-01 
1.272000e+00 -9.049130e-02 -1.222175e-01 
1.273000e+00 -9.073446e-02 -1.224390e-01 
1.274000e+00 -9.097753e-02 -1.226603e-01 
1.275000e+00 -9.122050e-02 -1.228812e-01 
1.276000e+00 -9.146337e-02 -1.231018e-01 
1.277000e+00 -9.170615e-02 -1.233222e-01 
1.278000e+00 -9.194882e-02 -1.235422e-01 
1.279000e+00 -9.219138e-02 -1.237619e-01 
1.280000e+00 -9.243384e-02 -1.239812e-01 
1.281000e+00 -9.267619e-02 -1.242003e-01 
1.282000e+00 -9.291842e-02 -1.244190e-01 
1.283000e+00 -9.316054e-02 -1.246374e-01 
1.284000e+00 -9.340254e-02 -1.248554e-01 
1.285000e+00 -9.364441e-02 -1.250731e-01 
1.286000e+00 -9.388616e-02 -1.252905e-01 
1.287000e+00 -9.412778e-02 -1.255075e-01 
1.288000e+00 -9.436927e-02 -1.257242e-01 
1.289000e+00 -9.461062e-02 -1.259405e-01 
1.290000e+00 -9.485184e-02 -1.261565e-01 
1.291000e+00 -9.509292e-02 -1.263722e-01 
1.292000e+00 -9.533386e-02 -1.265874e-01 
1.293000e+00 -9.557465e-02 -1.268024e-01 
1.294000e+00 -9.581530e-02 -1.270169e-01 
1.295000e+00 -9.605579e-02 -1.272311e-01 
1.296000e+00 -9.629613e-02 -1.274449e-01 
1.297000e+00 -9.653631e-02 -1.276584e-01 
1.298000e+00 -9.677633e-02 -1.278714e-01 
1.299000e+00 -9.701619e-02 -1.280841e-01 
1.300000e+00 -9.725588e-02 -1.282964e-01 
1.301000e+00 -9.749541e-02 -1.285084e-01 
1.302000e+00 -9.773476e-02 -1.287199e-01 
1.303000e+00 -9.797394e-02 -1.289310e-01 
1.304000e+00 -9.821295e-02 -1.291418e-01 
1.305000e+00 -9.845177e-02 -1.293521e-01 
1.306000e+00 -9.869041e-02 -1.295621e-01 
1.307000e+00 -9.892886e-02 -1.297716e-01 
1.308000e+00 -9.916713e-02 -1.299808e-01 
1.309000e+00 -9.940520e-02 -1.301895e-01 
1.310000e+00 -9.964308e-02 -1.303979e-01 
1.311000e+00 -9.988076e-02 -1.306058e-01 
1.312000e+00 -1.001182e-01 -1.308133e-01 
1.313000e+00 -1.003555e-01 -1.310203e-01 
1.314000e+00 -1.005926e-01 -1.312270e-01 
1.315000e+00 -1.008295e-01 -1.314332e-01 
1.316000e+00 -1.010661e-01 -1.316390e-01 
1.317000e+00 -1.013025e-01 -1.318443e-01 
1.318000e+00 -1.015388e-01 -1.320493e-01 
1.319000e+00 -1.017747e-01 -1.322537e-01 
1.320000e+00 -1.020105e-01 -1.324578e-01 
1.321000e+00 -1.022461e-01 -1.326614e-01 
1.322000e+00 -1.024814e-01 -1.328645e-01 
1.323000e+00 -1.027165e-01 -1.330672e-01 
1.324000e+00 -1.029513e-01 -1.332694e-01 
1.325000e+00 -1.031859e-01 -1.334712e-01 
1.326000e+00 -1.034203e-01 -1.336725e-01 
1.327000e+00 -1.036544e-01 -1.338734e-01 
1.328000e+00 -1.038883e-01 -1.340737e-01 
1.329000e+00 -1.041219e-01 -1.342737e-01 
1.330000e+00 -1.043553e-01 -1.344731e-01 
1.331000e+00 -1.045884e-01 -1.346721e-01 
1.332000e+00 -1.048212e-01 -1.348705e-01 
1.333000e+00 -1.050538e-01 -1.350685e-01 
1.334000e+00 -1.052861e-01 -1.352661e-01 
1.335000e+00 -1.055182e-01 -1.354631e-01 
1.336000e+00 -1.057500e-01 -1.356596e-01 
1.337000e+00 -1.059815e-01 -1.358556e-01 
1.338000e+00 -1.062127e-01 -1.360512e-01 
1.339000e+00 -1.064436e-01 -1.362462e-01 
1.340000e+00 -1.066743e-01 -1.364408e-01 
1.341000e+00 -1.069047e-01 -1.366348e-01 
1.342000e+00 -1.071348e-01 -1.368283e-01 
1.343000e+00 -1.073646e-01 -1.370213e-01 
1.344000e+00 -1.075941e-01 -1.372138e-01 
1.345000e+00 -1.078233e-01 -1.374058e-01 
1.346000e+00 -1.080522e-01 -1.375972e-01 
1.347000e+00 -1.082808e-01 -1.377881e-01 
1.348000e+00 -1.085091e-01 -1.379785e-01 
1.349000e+00 -1.087370e-01 -1.381684e-01 
1.350000e+00 -1.089647e-01 -1.383577e-01 
1.351000e+00 -1.091921e-01 -1.385465e-01 
1.352000e+00 -1.094191e-01 -1.387347e-01 
1.353000e+00 -1.096458e-01 -1.389224e-01 
1.354000e+00 -1.098722e-01 -1.391096e-01 
1.355000e+00 -1.100982e-01 -1.392962e-01 
1.356000e+00 -1.103239e-01 -1.394822e-01 
1.357000e+00 -1.105493e-01 -1.396677e-01 
1.358000e+00 -1.107744e-01 -1.398526e-01 
1.359000e+00 -1.109991e-01 -1.400370e-01 
1.360000e+00 -1.112234e-01 -1.402208e-01 
1.361000e+00 -1.114474e-01 -1.404041e-01 
1.362000e+00 -1.116711e-01 -1.405867e-01 
1.363000e+00 -1.118944e-01 -1.407688e-01 
1.364000e+00 -1.121174e-01 -1.409503e-01 
1.365000e+00 -1.123400e-01 -1.411312e-01 
1.366000e+00 -1.125622e-01 -1.413116e-01 
1.367000e+00 -1.127841e-01 -1.414913e-01 
1.368000e+00 -1.130056e-01 -1.416705e-01 
1.369000e+00 -1.132267e-01 -1.418491e-01 
1.370000e+00 -1.134475e-01 -1.420270e-01 
1.371000e+00 -1.136678e-01 -1.422044e-01 
1.372000e+00 -1.138878e-01 -1.423812e-01 
1.373000e+00 -1.141075e-01 -1.425574e-01 
1.374000e+00 -1.143267e-01 -1.427329e-01 
1.375000e+00 -1.145455e-01 -1.429079e-01 
1.376000e+00 -1.147640e-01 -1.430822e-01 
1.377000e+00 -1.149820e-01 -1.432559e-01 
1.378000e+00 -1.151997e-01 -1.434290e-01 
1.379000e+00 -1.154169e-01 -1.436015e-01 
1.380000e+00 -1.156338e-01 -1.437733e-01 
1.381000e+00 -1.158502e-01 -1.439445e-01 
1.382000e+00 -1.160662e-01 -1.441151e-01 
1.383000e+00 -1.162818e-01 -1.442850e-01 
1.384000e+00 -1.164970e-01 -1.444544e-01 
1.385000e+00 -1.167118e-01 -1.446230e-01 
1.386000e+00 -1.169262e-01 -1.447910e-01 
1.387000e+00 -1.171401e-01 -1.449584e-01 
1.388000e+00 -1.173536e-01 -1.451251e-01 
1.389000e+00 -1.175667e-01 -1.452912e-01 
1.390000e+00 -1.177793e-01 -1.454566e-01 
1.391000e+00 -1.179915e-01 -1.456213e-01 
1.392000e+00 -1.182032e-01 -1.457854e-01 
1.393000e+00 -1.184146e-01 -1.459488e-01 
1.394000e+00 -1.186254e-01 -1.461115e-01 
1.395000e+00 -1.188358e-01 -1.462736e-01 
1.396000e+00 -1.190458e-01 -1.464350e-01 
1.397000e+00 -1.192553e-01 -1.465957e-01 
1.398000e+00 -1.194643e-01 -1.467558e-01 
1.399000e+00 -1.196729e-01 -1.469151e-01 
1.400000e+00 -1.198810e-01 -1.470738e-01 
1.401000e+00 -1.200887e-01 -1.472317e-01 
1.402000e+00 -1.202958e-01 -1.473890e-01 
1.403000e+00 -1.205025e-01 -1.475456e-01 
1.404000e+00 -1.207088e-01 -1.477015e-01 
1.405000e+00 -1.209145e-01 -1.478566e-01 
1.406000e+00 -1.211198e-01 -1.480111e-01 
1.407000e+00 -1.213245e-01 -1.481649e-01 
1.408000e+00 -1.215288e-01 -1.483179e-01 
1.409000e+00 -1.217326e-01 -1.484703e-01 
1.410000e+00 -1.219359e-01 -1.486219e-01 
1.411000e+00 -1.221387e-01 -1.487728e-01 
1.412000e+00 -1.223410e-01 -1.489230e-01 
1.413000e+00 -1.225428e-01 -1.490724e-01 
1.414000e+00 -1.227441e-01 -1.492211e-01 
1.415000e+00 -1.229448e-01 -1.493691e-01 
1.416000e+00 -1.231451e-01 -1.495164e-01 
1.417000e+00 -1.233448e-01 -1.496629e-01 
1.418000e+00 -1.235440e-01 -1.498086e-01 
1.419000e+00 -1.237427e-01 -1.499537e-01 
1.420000e+00 -1.239409e-01 -1.500979e-01 
1.421000e+00 -1.241385e-01 -1.502415e-01 
1.422000e+00 -1.243357e-01 -1.503842e-01 
1.423000e+00 -1.245322e-01 -1.505263e-01 
1.424000e+00 -1.247283e-01 -1.506675e-01 
1.425000e+00 -1.249238e-01 -1.508080e-01 
1.426000e+00 -1.251187e-01 -1.509477e-01 
1.427000e+00 -1.253131e-01 -1.510867e-01 
1.428000e+00 -1.255070e-01 -1.512249e-01 
1.429000e+00 -1.257003e-01 -1.513623e-01 
1.430000e+00 -1.258930e-01 -1.514989e-01 
1.431000e+00 -1.260852e-01 -1.516348e-01 
1.432000e+00 -1.262768e-01 -1.517699e-01 
1.433000e+00 -1.264679e-01 -1.519042e-01 
1.434000e+00 -1.266584e-01 -1.520377e-01 
1.435000e+00 -1.268483e-01 -1.521704e-01 
1.436000e+00 -1.270376e-01 -1.523023e-01 
1.437000e+00 -1.272264e-01 -1.524334e-01 
1.438000e+00 -1.274146e-01 -1.525638e-01 
1.439000e+00 -1.276022e-01 -1.526933e-01 
1.440000e+00 -1.277892e-01 -1.528220e-01 
1.441000e+00 -1.279756e-01 -1.529499e-01 
1.442000e+00 -1.281615e-01 -1.530770e-01 
1.443000e+00 -1.283467e-01 -1.532033e-01 
1.444000e+00 -1.285313e-01 -1.533287e-01 
1.445000e+00 -1.287154e-01 -1.534534e-01 
1.446000e+00 -1.288988e-01 -1.535772e-01 
1.447000e+00 -1.290817e-01 -1.537002e-01 
1.448000e+00 -1.292639e-01 -1.538223e-01 
1.449000e+00 -1.294455e-01 -1.539437e-01 
1.450000e+00 -1.296265e-01 -1.540642e-01 
1.451000e+00 -1.298069e-01 -1.541838e-01 
1.452000e+00 -1.299866e-01 -1.543026e-01 
1.453000e+00 -1.301658e-01 -1.544206e-01 
1.454000e+00 -1.303443e-01 -1.545378e-01 
1.455000e+00 -1.305221e-01 -1.546540e-01 
1.456000e+00 -1.306994e-01 -1.547695e-01 
1.457000e+00 -1.308760e-01 -1.548840e-01 
1.458000e+00 -1.310519e-01 -1.549978e-01 
1.459000e+00 -1.312273e-01 -1.551106e-01 
1.460000e+00 -1.314019e-01 -1.552226e-01 
1.461000e+00 -1.315760e-01 -1.553338e-01 
1.462000e+00 -1.317493e-01 -1.554440e-01 
1.463000e+00 -1.319221e-01 -1.555534e-01 
1.464000e+00 -1.320941e-01 -1.556619e-01 
1.465000e+00 -1.322655e-01 -1.557696e-01 
1.466000e+00 -1.324363e-01 -1.558764e-01 
1.467000e+00 -1.326064e-01 -1.559822e-01 
1.468000e+00 -1.327758e-01 -1.560872e-01 
1.469000e+00 -1.329445e-01 -1.561914e-01 
1.470000e+00 -1.331126e-01 -1.562946e-01 
1.471000e+00 -1.332800e-01 -1.563969e-01 
1.472000e+00 -1.334467e-01 -1.564983e-01 
1.473000e+00 -1.336127e-01 -1.565989e-01 
1.474000e+00 -1.337780e-01 -1.566985e-01 
1.475000e+00 -1.339427e-01 -1.567973e-01 
1.476000e+00 -1.341067e-01 -1.568951e-01 
1.477000e+00 -1.342699e-01 -1.569920e-01 
1.478000e+00 -1.344325e-01 -1.570880e-01 
1.479000e+00 -1.345944e-01 -1.571831e-01 
1.480000e+00 -1.347555e-01 -1.572773e-01 
1.481000e+00 -1.349160e-01 -1.573705e-01 
1.482000e+00 -1.350757e-01 -1.574628e-01 
1.483000e+00 -1.352348e-01 -1.575543e-01 
1.484000e+00 -1.353931e-01 -1.576447e-01 
1.485000e+00 -1.355507e-01 -1.577343e-01 
1.486000e+00 -1.357076e-01 -1.578229e-01 
1.487000e+00 -1.358638e-01 -1.579106e-01 
1.488000e+00 -1.360192e-01 -1.579973e-01 
1.489000e+00 -1.361739e-01 -1.580831e-01 
1.490000e+00 -1.363279e-01 -1.581680e-01 
1.491000e+00 -1.364812e-01 -1.582519e-01 
1.492000e+00 -1.366337e-01 -1.583349e-01 
1.493000e+00 -1.367855e-01 -1.584169e-01 
1.494000e+00 -1.369365e-01 -1.584979e-01 
1.495000e+00 -1.370868e-01 -1.585780e-01 
1.496000e+00 -1.372363e-01 -1.586572e-01 
1.497000e+00 -1.373851e-01 -1.587354e-01 
1.498000e+00 -1.375331e-01 -1.588126e-01 
1.499000e+00 -1.376804e-01 -1.588888e-01 
1.500000e+00 -1.378269e-01 -1.589641e-01 
1.501000e+00 -1.379727e-01 -1.590384e-01 
1.502000e+00 -1.381177e-01 -1.591117e-01 
1.503000e+00 -1.382619e-01 -1.591841e-01 
1.504000e+00 -1.384054e-01 -1.592555e-01 
1.505000e+00 -1.385480e-01 -1.593259e-01 
1.506000e+00 -1.386900e-01 -1.593953e-01 
1.507000e+00 -1.388311e-01 -1.594637e-01 
1.508000e+00 -1.389714e-01 -1.595312e-01 
1.509000e+00 -1.391110e-01 -1.595976e-01 
1.510000e+00 -1.392498e-01 -1.596631e-01 
1.511000e+00 -1.393878e-01 -1.597275e-01 
1.512000e+00 -1.395250e-01 -1.597910e-01 
1.513000e+00 -1.396614e-01 -1.598534e-01 
1.514000e+00 -1.397970e-01 -1.599149e-01 
1.515000e+00 -1.399318e-01 -1.599753e-01 
1.516000e+00 -1.400658e-01 -1.600347e-01 
1.517000e+00 -1.401990e-01 -1.600932e-01 
1.518000e+00 -1.403314e-01 -1.601506e-01 
1.519000e+00 -1.404629e-01 -1.602070e-01 
1.520000e+00 -1.405937e-01 -1.602623e-01 
1.521000e+00 -1.407237e-01 -1.603167e-01 
1.522000e+00 -1.408528e-01 -1.603700e-01 
1.523000e+00 -1.409811e-01 -1.604223e-01 
1.524000e+00 -1.411086e-01 -1.604736e-01 
1.525000e+00 -1.412353e-01 -1.605238e-01 
1.526000e+00 -1.413611e-01 -1.605731e-01 
1.527000e+00 -1.414861e-01 -1.606212e-01 
1.528000e+00 -1.416103e-01 -1.606684e-01 
1.529000e+00 -1.417336e-01 -1.607145e-01 
1.530000e+00 -1.418561e-01 -1.607595e-01 
1.531000e+00 -1.419777e-01 -1.608035e-01 
1.532000e+00 -1.420985e-01 -1.608465e-01 
1.533000e+00 -1.422185e-01 -1.608884e-01 
1.534000e+00 -1.423376e-01 -1.609293e-01 
1.535000e+00 -1.424559e-01 -1.609691e-01 
1.536000e+00 -1.425733e-01 -1.610079e-01 
1.537000e+00 -1.426898e-01 -1.610456e-01 
1.538000e+00 -1.428055e-01 -1.610822e-01 
1.539000e+00 -1.429203e-01 -1.611178e-01 
1.540000e+00 -1.430343e-01 -1.611523e-01 
1.541000e+00 -1.431473e-01 -1.611857e-01 
1.542000e+00 -1.432596e-01 -1.612181e-01 
1.543000e+00 -1.433709e-01 -1.612494e-01 
1.544000e+00 -1.434814e-01 -1.612796e-01 
1.545000e+00 -1.435910e-01 -1.613088e-01 
1.546000e+00 -1.436997e-01 -1.613368e-01 
1.547000e+00 -1.438075e-01 -1.613638e-01 
1.548000e+00 -1.439145e-01 -1.613897e-01 
1.549000e+00 -1.440205e-01 -1.614146e-01 
1.550000e+00 -1.441257e-01 -1.614383e-01 
1.551000e+00 -1.442300e-01 -1.614610e-01 
1.552000e+00 -1.443333e-01 -1.614825e-01 
1.553000e+00 -1.444358e-01 -1.615030e-01 
1.554000e+00 -1.445374e-01 -1.615223e-01 
1.555000e+00 -1.446381e-01 -1.615406e-01 
1.556000e+00 -1.447379e-01 -1.615578e-01 
1.557000e+00 -1.448367e-01 -1.615739e-01 
1.558000e+00 -1.449347e-01 -1.615888e-01 
1.559000e+00 -1.450318e-01 -1.616027e-01 
1.560000e+00 -1.451279e-01 -1.616154e-01 
1.561000e+00 -1.452231e-01 -1.616271e-01 
1.562000e+00 -1.453174e-01 -1.616376e-01 
1.563000e+00 -1.454108e-01 -1.616470e-01 
1.564000e+00 -1.455032e-01 -1.616553e-01 
1.565000e+00 -1.455948e-01 -1.616625e-01 
1.566000e+00 -1.456854e-01 -1.616686e-01 
1.567000e+00 -1.457750e-01 -1.616735e-01 
1.568000e+00 -1.458638e-01 -1.616773e-01 
1.569000e+00 -1.459516e-01 -1.616800e-01 
1.570000e+00 -1.460384e-01 -1.616816e-01 
1.571000e+00 -1.461244e-01 -1.616820e-01 
1.572000e+00 -1.462093e-01 -1.616813e-01 
1.573000e+00 -1.462934e-01 -1.616795e-01 
1.574000e+00 -1.463765e-01 -1.616765e-01 
1.575000e+00 -1.464586e-01 -1.616724e-01 
1.576000e+00 -1.465398e-01 -1.616672e-01 
1.577000e+00 -1.466200e-01 -1.616608e-01 
1.578000e+00 -1.466993e-01 -1.616533e-01 
1.579000e+00 -1.467776e-01 -1.616446e-01 
1.580000e+00 -1.468550e-01 -1.616348e-01 
1.581000e+00 -1.469314e-01 -1.616238e-01 
1.582000e+00 -1.470068e-01 -1.616117e-01 
1.583000e+00 -1.470813e-01 -1.615984e-01 
1.584000e+00 -1.471548e-01 -1.615840e-01 
1.585000e+00 -1.472273e-01 -1.615684e-01 
1.586000e+00 -1.472988e-01 -1.615516e-01 
1.587000e+00 -1.473694e-01 -1.615337e-01 
1.588000e+00 -1.474390e-01 -1.615147e-01 
1.589000e+00 -1.475076e-01 -1.614945e-01 
1.590000e+00 -1.475753e-01 -1.614731e-01 
1.591000e+00 -1.476419e-01 -1.614505e-01 
1.592000e+00 -1.477076e-01 -1.614268e-01 
1.593000e+00 -1.477723e-01 -1.614019e-01 
1.594000e+00 -1.478359e-01 -1.613758e-01 
1.595000e+00 -1.478986e-01 -1.613486e-01 
1.596000e+00 -1.479603e-01 -1.613201e-01 
1.597000e+00 -1.480210e-01 -1.612905e-01 
1.598000e+00 -1.480807e-01 -1.612598e-01 
1.599000e+00 -1.481394e-01 -1.612278e-01 
1.600000e+00 -1.481971e-01 -1.611947e-01 
1.601000e+00 -1.482538e-01 -1.611604e-01 
1.602000e+00 -1.483095e-01 -1.611249e-01 
1.603000e+00 -1.483642e-01 -1.610882e-01 
1.604000e+00 -1.484178e-01 -1.610503e-01 
1.605000e+00 -1.484705e-01 -1.610112e-01 
1.606000e+00 -1.485221e-01 -1.609709e-01 
1.607000e+00 -1.485727e-01 -1.609295e-01 
1.608000e+00 -1.486223e-01 -1.608868e-01 
1.609000e+00 -1.486709e-01 -1.608430e-01 
1.610000e+00 -1.487184e-01 -1.607979e-01 
1.611000e+00 -1.487650e-01 -1.607517e-01 
1.612000e+00 -1.488105e-01 -1.607042e-01 
1.613000e+00 -1.488549e-01 -1.606556e-01 
1.614000e+00 -1.488984e-01 -1.606057e-01 
1.615000e+00 -1.489408e-01 -1.605547e-01 
1.616000e+00 -1.489821e-01 -1.605024e-01 
1.617000e+00 -1.490225e-01 -1.604489e-01 
1.618000e+00 -1.490618e-01 -1.603943e-01 
1.619000e+00 -1.491000e-01 -1.603384e-01 
1.620000e+00 -1.491372e-01 -1.602812e-01 
1.621000e+00 -1.491734e-01 -1.602229e-01 
1.622000e+00 -1.492085e-01 -1.601634e-01 
1.623000e+00 -1.492426e-01 -1.601026e-01 
1.624000e+00 -1.492756e-01 -1.600407e-01 
1.625000e+00 -1.493076e-01 -1.599775e-01 
1.626000e+00 -1.493385e-01 -1.599130e-01 
1.627000e+00 -1.493683e-01 -1.598474e-01 
1.628000e+00 -1.493971e-01 -1.597805e-01 
1.629000e+00 -1.494249e-01 -1.597125e-01 
1.630000e+00 -1.494516e-01 -1.596431e-01 
1.631000e+00 -1.494772e-01 -1.595726e-01 
1.632000e+00 -1.495017e-01 -1.595008e-01 
1.633000e+00 -1.495252e-01 -1.594278e-01 
1.634000e+00 -1.495476e-01 -1.593536e-01 
1.635000e+00 -1.495690e-01 -1.592781e-01 
1.636000e+00 -1.495893e-01 -1.592014e-01 
1.637000e+00 -1.496085e-01 -1.591235e-01 
1.638000e+00 -1.496266e-01 -1.590443e-01 
1.639000e+00 -1.496437e-01 -1.589639e-01 
1.640000e+00 -1.496597e-01 -1.588823e-01 
1.641000e+00 -1.496745e-01 -1.587994e-01 
1.642000e+00 -1.496884e-01 -1.587153e-01 
1.643000e+00 -1.497011e-01 -1.586299e-01 
1.644000e+00 -1.497127e-01 -1.585433e-01 
1.645000e+00 -1.497233e-01 -1.584554e-01 
1.646000e+00 -1.497328e-01 -1.583663e-01 
1.647000e+00 -1.497412e-01 -1.582760e-01 
1.648000e+00 -1.497485e-01 -1.581844e-01 
1.649000e+00 -1.497547e-01 -1.580915e-01 
1.650000e+00 -1.497598e-01 -1.579974e-01 
1.651000e+00 -1.497638e-01 -1.579021e-01 
1.652000e+00 -1.497667e-01 -1.578055e-01 
1.653000e+00 -1.497685e-01 -1.577076e-01 
1.654000e+00 -1.497692e-01 -1.576085e-01 
1.655000e+00 -1.497688e-01 -1.575081e-01 
1.656000e+00 -1.497673e-01 -1.574065e-01 
1.657000e+00 -1.497648e-01 -1.573036e-01 
1.658000e+00 -1.497611e-01 -1.571995e-01 
1.659000e+00 -1.497562e-01 -1.570941e-01 
1.660000e+00 -1.497503e-01 -1.569875e-01 
1.661000e+00 -1.497433e-01 -1.568795e-01 
1.662000e+00 -1.497352e-01 -1.567704e-01 
1.663000e+00 -1.497259e-01 -1.566599e-01 
1.664000e+00 -1.497155e-01 -1.565482e-01 
1.665000e+00 -1.497040e-01 -1.564352e-01 
1.666000e+00 -1.496914e-01 -1.563210e-01 
1.667000e+00 -1.496777e-01 -1.562055e-01 
1.668000e+00 -1.496629e-01 -1.560887e-01 
1.669000e+00 -1.496469e-01 -1.559707e-01 
1.670000e+00 -1.496298e-01 -1.558514e-01 
1.671000e+00 -1.496116e-01 -1.557308e-01 
1.672000e+00 -1.495923e-01 -1.556090e-01 
1.673000e+00 -1.495718e-01 -1.554859e-01 
1.674000e+00 -1.495502e-01 -1.553615e-01 
1.675000e+00 -1.495275e-01 -1.552358e-01 
1.676000e+00 -1.495036e-01 -1.551089e-01 
1.677000e+00 -1.494786e-01 -1.549807e-01 
1.678000e+00 -1.494525e-01 -1.548512e-01 
1.679000e+00 -1.494252e-01 -1.547204e-01 
1.680000e+00 -1.493969e-01 -1.545884e-01 
1.681000e+00 -1.493673e-01 -1.544551e-01 
1.682000e+00 -1.493367e-01 -1.543205e-01 
1.683000e+00 -1.493048e-01 -1.541847e-01 
1.684000e+00 -1.492719e-01 -1.540475e-01 
1.685000e+00 -1.492378e-01 -1.539091e-01 
1.686000e+00 -1.492026e-01 -1.537694e-01 
1.687000e+00 -1.491662e-01 -1.536284e-01 
1.688000e+00 -1.491287e-01 -1.534861e-01 
1.689000e+00 -1.490900e-01 -1.533426e-01 
1.690000e+00 -1.490502e-01 -1.531978e-01 
1.691000e+00 -1.490092e-01 -1.530517e-01 
1.692000e+00 -1.489671e-01 -1.529043e-01 
1.693000e+00 -1.489238e-01 -1.527556e-01 
1.694000e+00 -1.488794e-01 -1.526056e-01 
1.695000e+00 -1.488338e-01 -1.524544e-01 
1.696000e+00 -1.487871e-01 -1.523018e-01 
1.697000e+00 -1.487392e-01 -1.521480e-01 
1.698000e+00 -1.486902e-01 -1.519929e-01 
1.699000e+00 -1.486400e-01 -1.518365e-01 
1.700000e+00 -1.485886e-01 -1.516789e-01 
1.701000e+00 -1.485361e-01 -1.515199e-01 
1.702000e+00 -1.484824e-01 -1.513597e-01 
1.703000e+00 -1.484276e-01 -1.511981e-01 
1.704000e+00 -1.483716e-01 -1.510353e-01 
1.705000e+00 -1.483145e-01 -1.508712e-01 
1.706000e+00 -1.482561e-01 -1.507058e-01 
1.707000e+00 -1.481966e-01 -1.505391e-01 
1.708000e+00 -1.481360e-01 -1.503711e-01 
1.709000e+00 -1.480742e-01 -1.502018e-01 
1.710000e+00 -1.480112e-01 -1.500313e-01 
1.711000e+00 -1.479470e-01 -1.498594e-01 
1.712000e+00 -1.478817e-01 -1.496863e-01 
1.713000e+00 -1.478152e-01 -1.495118e-01 
1.714000e+00 -1.477475e-01 -1.493361e-01 
1.715000e+00 -1.476787e-01 -1.491591e-01 
1.716000e+00 -1.476087e-01 -1.489808e-01 
1.717000e+00 -1.475375e-01 -1.488012e-01 
1.718000e+00 -1.474652e-01 -1.486203e-01 
1.719000e+00 -1.473916e-01 -1.484381e-01 
1.720000e+00 -1.473169e-01 -1.482547e-01 
1.721000e+00 -1.472410e-01 -1.480699e-01 
1.722000e+00 -1.471640e-01 -1.478838e-01 
1.723000e+00 -1.470858e-01 -1.476965e-01 
1.724000e+00 -1.470063e-01 -1.475078e-01 
1.725000e+00 -1.469257e-01 -1.473179e-01 
1.726000e+00 -1.468440e-01 -1.471267e-01 
1.727000e+00 -1.467610e-01 -1.469342e-01 
1.728000e+00 -1.466769e-01 -1.467404e-01 
1.729000e+00 -1.465916e-01 -1.465453e-01 
1.730000e+00 -1.465051e-01 -1.463489e-01 
1.731000e+00 -1.464174e-01 -1.461512e-01 
1.732000e+00 -1.463285e-01 -1.459522e-01 
1.733000e+00 -1.462385e-01 -1.457519e-01 
1.734000e+00 -1.461473e-01 -1.455504e-01 
1.735000e+00 -1.460548e-01 -1.453475e-01 
1.736000e+00 -1.459612e-01 -1.451434e-01 
1.737000e+00 -1.458665e-01 -1.449379e-01 
1.738000e+00 -1.457705e-01 -1.447312e-01 
1.739000e+00 -1.456733e-01 -1.445232e-01 
1.740000e+00 -1.455750e-01 -1.443139e-01 
1.741000e+00 -1.454754e-01 -1.441033e-01 
1.742000e+00 -1.453747e-01 -1.438914e-01 
1.743000e+00 -1.452728e-01 -1.436782e-01 
1.744000e+00 -1.451697e-01 -1.434637e-01 
1.745000e+00 -1.450654e-01 -1.432479e-01 
1.746000e+00 -1.449599e-01 -1.430309e-01 
1.747000e+00 -1.448533e-01 -1.428125e-01 
1.748000e+00 -1.447454e-01 -1.425929e-01 
1.749000e+00 -1.446363e-01 -1.423720e-01 
1.750000e+00 -1.445261e-01 -1.421498e-01 
1.751000e+00 -1.444147e-01 -1.419263e-01 
1.752000e+00 -1.443020e-01 -1.417015e-01 
1.753000e+00 -1.441882e-01 -1.414754e-01 
1.754000e+00 -1.440732e-01 -1.412481e-01 
1.755000e+00 -1.439570e-01 -1.410194e-01 
1.756000e+00 -1.438396e-01 -1.407895e-01 
1.757000e+00 -1.437210e-01 -1.405582e-01 
1.758000e+00 -1.436012e-01 -1.403257e-01 
1.759000e+00 -1.434802e-01 -1.400919e-01 
1.760000e+00 -1.433581e-01 -1.398569e-01 
1.761000e+00 -1.432347e-01 -1.396205e-01 
1.762000e+00 -1.431101e-01 -1.393829e-01 
1.763000e+00 -1.429844e-01 -1.391439e-01 
1.764000e+00 -1.428574e-01 -1.389037e-01 
1.765000e+00 -1.427293e-01 -1.386622e-01 
1.766000e+00 -1.425999e-01 -1.384194e-01 
1.767000e+00 -1.424694e-01 -1.381754e-01 
1.768000e+00 -1.423376e-01 -1.379300e-01 
1.769000e+00 -1.422047e-01 -1.376834e-01 
1.770000e+00 -1.420706e-01 -1.374355e-01 
1.771000e+00 -1.419353e-01 -1.371864e-01 
1.772000e+00 -1.417987e-01 -1.369359e-01 
1.773000e+00 -1.416610e-01 -1.366842e-01 
1.774000e+00 -1.415221e-01 -1.364312e-01 
1.775000e+00 -1.413820e-01 -1.361769e-01 
1.776000e+00 -1.412407e-01 -1.359213e-01 
1.777000e+00 -1.410982e-01 -1.356645e-01 
1.778000e+00 -1.409545e-01 -1.354064e-01 
1.779000e+00 -1.408096e-01 -1.351470e-01 
1.780000e+00 -1.406636e-01 -1.348864e-01 
1.781000e+00 -1.405163e-01 -1.346244e-01 
1.782000e+00 -1.403678e-01 -1.343612e-01 
1.783000e+00 -1.402181e-01 -1.340968e-01 
1.784000e+00 -1.400673e-01 -1.338310e-01 
1.785000e+00 -1.399152e-01 -1.335640e-01 
1.786000e+00 -1.397620e-01 -1.332958e-01 
1.787000e+00 -1.396075e-01 -1.330262e-01 
1.788000e+00 -1.394519e-01 -1.327554e-01 
1.789000e+00 -1.392950e-01 -1.324834e-01 
1.790000e+00 -1.391370e-01 -1.322100e-01 
1.791000e+00 -1.389778e-01 -1.319354e-01 
1.792000e+00 -1.388174e-01 -1.316596e-01 
1.793000e+00 -1.386557e-01 -1.313825e-01 
1.794000e+00 -1.384929e-01 -1.311041e-01 
1.795000e+00 -1.383289e-01 -1.308245e-01 
1.796000e+00 -1.381637e-01 -1.305436e-01 
1.797000e+00 -1.379974e-01 -1.302614e-01 
1.798000e+00 -1.378298e-01 -1.299780e-01 
1.799000e+00 -1.376610e-01 -1.296934e-01 
1.800000e+00 -1.374911e-01 -1.294074e-01 
1.801000e+00 -1.373199e-01 -1.291203e-01 
1.802000e+00 -1.371476e-01 -1.288319e-01 
1.803000e+00 -1.369740e-01 -1.285422e-01 
1.804000e+00 -1.367993e-01 -1.282513e-01 
1.805000e+00 -1.366234e-01 -1.279591e-01 
1.806000e+00 -1.364463e-01 -1.276657e-01 
1.807000e+00 -1.362680e-01 -1.273710e-01 
1.808000e+00 -1.360885e-01 -1.270751e-01 
1.809000e+00 -1.359079e-01 -1.267780e-01 
1.810000e+00 -1.357260e-01 -1.264796e-01 
1.811000e+00 -1.355430e-01 -1.261800e-01 
1.812000e+00 -1.353587e-01 -1.258791e-01 
1.813000e+00 -1.351733e-01 -1.255770e-01 
1.814000e+00 -1.349867e-01 -1.252736e-01 
1.815000e+00 -1.347990e-01 -1.249691e-01 
1.816000e+00 -1.346100e-01 -1.246632e-01 
1.817000e+00 -1.344198e-01 -1.243562e-01 
1.818000e+00 -1.342285e-01 -1.240479e-01 
1.819000e+00 -1.340360e-01 -1.237384e-01 
1.820000e+00 -1.338423e-01 -1.234276e-01 
1.821000e+00 -1.336474e-01 -1.231157e-01 
1.822000e+00 -1.334514e-01 -1.228025e-01 
1.823000e+00 -1.332541e-01 -1.224881e-01 
1.824000e+00 -1.330557e-01 -1.221724e-01 
1.825000e+00 -1.328561e-01 -1.218555e-01 
1.826000e+00 -1.326554e-01 -1.215375e-01 
1.827000e+00 -1.324534e-01 -1.212182e-01 
1.828000e+00 -1.322503e-01 -1.208976e-01 
1.829000e+00 -1.320460e-01 -1.205759e-01 
1.830000e+00 -1.318405e-01 -1.202529e-01 
1.831000e+00 -1.316339e-01 -1.199288e-01 
1.832000e+00 -1.314260e-01 -1.196034e-01 
1.833000e+00 -1.312171e-01 -1.192768e-01 
1.834000e+00 -1.310069e-01 -1.189490e-01 
1.835000e+00 -1.307956e-01 -1.186200e-01 
1.836000e+00 -1.305831e-01 -1.182898e-01 
1.837000e+00 -1.303694e-01 -1.179584e-01 
1.838000e+00 -1.301545e-01 -1.176258e-01 
1.839000e+00 -1.299385e-01 -1.172919e-01 
1.840000e+00 -1.297214e-01 -1.169569e-01 
1.841000e+00 -1.295030e-01 -1.166207e-01 
1.842000e+00 -1.292835e-01 -1.162833e-01 
1.843000e+00 -1.290628e-01 -1.159447e-01 
1.844000e+00 -1.288410e-01 -1.156049e-01 
1.845000e+00 -1.286180e-01 -1.152639e-01 
1.846000e+00 -1.283939e-01 -1.149218e-01 
1.847000e+00 -1.281686e-01 -1.145784e-01 
1.848000e+00 -1.279421e-01 -1.142339e-01 
1.849000e+00 -1.277145e-01 -1.138882e-01 
1.850000e+00 -1.274857e-01 -1.135413e-01 
1.851000e+00 -1.272558e-01 -1.131932e-01 
1.852000e+00 -1.270247e-01 -1.128439e-01 
1.853000e+00 -1.267924e-01 -1.124935e-01 
1.854000e+00 -1.265590e-01 -1.121419e-01 
1.855000e+00 -1.263245e-01 -1.117891e-01 
1.856000e+00 -1.260888e-01 -1.114352e-01 
1.857000e+00 -1.258519e-01 -1.110800e-01 
1.858000e+00 -1.256139e-01 -1.107238e-01 
1.859000e+00 -1.253748e-01 -1.103663e-01 
1.860000e+00 -1.251345e-01 -1.100077e-01 
1.861000e+00 -1.248931e-01 -1.096479e-01 
1.862000e+00 -1.246505e-01 -1.092870e-01 
1.863000e+00 -1.244068e-01 -1.089249e-01 
1.864000e+00 -1.241620e-01 -1.085617e-01 
1.865000e+00 -1.239160e-01 -1.081973e-01 
1.866000e+00 -1.236688e-01 -1.078318e-01 
1.867000e+00 -1.234206e-01 -1.074651e-01 
1.868000e+00 -1.231712e-01 -1.070973e-01 
1.869000e+00 -1.229206e-01 -1.067283e-01 
1.870000e+00 -1.226690e-01 -1.063582e-01 
1.871000e+00 -1.224162e-01 -1.059870e-01 
1.872000e+00 -1.221623e-01 -1.056146e-01 
1.873000e+00 -1.219072e-01 -1.052410e-01 
1.874000e+00 -1.216510e-01 -1.048664e-01 
1.875000e+00 -1.213937e-01 -1.044906e-01 
1.876000e+00 -1.211353e-01 -1.041137e-01 
1.877000e+00 -1.208758e-01 -1.037357e-01 
1.878000e+00 -1.206151e-01 -1.033565e-01 
1.879000e+00 -1.203533e-01 -1.029762e-01 
1.880000e+00 -1.200904e-01 -1.025948e-01 
1.881000e+00 -1.198264e-01 -1.022123e-01 
1.882000e+00 -1.195612e-01 -1.018287e-01 
1.883000e+00 -1.192950e-01 -1.014439e-01 
1.884000e+00 -1.190276e-01 -1.010581e-01 
1.885000e+00 -1.187591e-01 -1.006711e-01 
1.886000e+00 -1.184895e-01 -1.002831e-01 
1.887000e+00 -1.182189e-01 -9.989390e-02 
1.888000e+00 -1.179471e-01 -9.950363e-02 
1.889000e+00 -1.176742e-01 -9.911227e-02 
1.890000e+00 -1.174001e-01 -9.871981e-02 
1.891000e+00 -1.171250e-01 -9.832626e-02 
1.892000e+00 -1.168488e-01 -9.793162e-02 
1.893000e+00 -1.165715e-01 -9.753589e-02 
1.894000e+00 -1.162931e-01 -9.713908e-02 
1.895000e+00 -1.160137e-01 -9.674118e-02 
1.896000e+00 -1.157331e-01 -9.634221e-02 
1.897000e+00 -1.154514e-01 -9.594215e-02 
1.898000e+00 -1.151686e-01 -9.554102e-02 
1.899000e+00 -1.148848e-01 -9.513882e-02 
1.900000e+00 -1.145998e-01 -9.473555e-02 
1.901000e+00 -1.143138e-01 -9.433121e-02 
1.902000e+00 -1.140267e-01 -9.392581e-02 
1.903000e+00 -1.137386e-01 -9.351934e-02 
1.904000e+00 -1.134493e-01 -9.311182e-02 
1.905000e+00 -1.131590e-01 -9.270324e-02 
1.906000e+00 -1.128675e-01 -9.229360e-02 
1.907000e+00 -1.125751e-01 -9.188292e-02 
1.908000e+00 -1.122815e-01 -9.147118e-02 
1.909000e+00 -1.119869e-01 -9.105840e-02 
1.910000e+00 -1.116912e-01 -9.064457e-02 
1.911000e+00 -1.113945e-01 -9.022971e-02 
1.912000e+00 -1.110966e-01 -8.981381e-02 
1.913000e+00 -1.107978e-01 -8.939687e-02 
1.914000e+00 -1.104978e-01 -8.897890e-02 
1.915000e+00 -1.101968e-01 -8.855990e-02 
1.916000e+00 -1.098948e-01 -8.813987e-02 
1.917000e+00 -1.095917e-01 -8.771882e-02 
1.918000e+00 -1.092875e-01 -8.729675e-02 
1.919000e+00 -1.089823e-01 -8.687366e-02 
1.920000e+00 -1.086761e-01 -8.644956e-02 
1.921000e+00 -1.083688e-01 -8.602444e-02 
1.922000e+00 -1.080604e-01 -8.559832e-02 
1.923000e+00 -1.077511e-01 -8.517118e-02 
1.924000e+00 -1.074407e-01 -8.474305e-02 
1.925000e+00 -1.071292e-01 -8.431391e-02 
1.926000e+00 -1.068167e-01 -8.388378e-02 
1.927000e+00 -1.065032e-01 -8.345265e-02 
1.928000e+00 -1.061886e-01 -8.302053e-02 
1.929000e+00 -1.058731e-01 -8.258742e-02 
1.930000e+00 -1.055565e-01 -8.215333e-02 
1.931000e+00 -1.052388e-01 -8.171825e-02 
1.932000e+00 -1.049202e-01 -8.128219e-02 
1.933000e+00 -1.046005e-01 -8.084516e-02 
1.934000e+00 -1.042798e-01 -8.040715e-02 
1.935000e+00 -1.039581e-01 -7.996818e-02 
1.936000e+00 -1.036354e-01 -7.952823e-02 
1.937000e+00 -1.033117e-01 -7.908733e-02 
1.938000e+00 -1.029870e-01 -7.864546e-02 
1.939000e+00 -1.026612e-01 -7.820263e-02 
1.940000e+00 -1.023345e-01 -7.775885e-02 
1.941000e+00 -1.020067e-01 -7.731412e-02 
1.942000e+00 -1.016780e-01 -7.686843e-02 
1.943000e+00 -1.013483e-01 -7.642181e-02 
1.944000e+00 -1.010175e-01 -7.597424e-02 
1.945000e+00 -1.006858e-01 -7.552573e-02 
1.946000e+00 -1.003531e-01 -7.507629e-02 
1.947000e+00 -1.000194e-01 -7.462591e-02 
1.948000e+00 -9.968473e-02 -7.417461e-02 
1.949000e+00 -9.934907e-02 -7.372238e-02 
1.950000e+00 -9.901243e-02 -7.326923e-02 
1.951000e+00 -9.867481e-02 -7.281516e-02 
1.952000e+00 -9.833621e-02 -7.236017e-02 
1.953000e+00 -9.799665e-02 -7.190427e-02 
1.954000e+00 -9.765612e-02 -7.144747e-02 
1.955000e+00 -9.731462e-02 -7.098975e-02 
1.956000e+00 -9.697215e-02 -7.053114e-02 
1.957000e+00 -9.662872e-02 -7.007162e-02 
1.958000e+00 -9.628434e-02 -6.961121e-02 
1.959000e+00 -9.593899e-02 -6.914991e-02 
1.960000e+00 -9.559270e-02 -6.868772e-02 
1.961000e+00 -9.524545e-02 -6.822464e-02 
1.962000e+00 -9.489725e-02 -6.776068e-02 
1.963000e+00 -9.454811e-02 -6.729585e-02 
1.964000e+00 -9.419802e-02 -6.683014e-02 
1.965000e+00 -9.384699e-02 -6.636355e-02 
1.966000e+00 -9.349503e-02 -6.589610e-02 
1.967000e+00 -9.314213e-02 -6.542779e-02 
1.968000e+00 -9.278829e-02 -6.495861e-02 
1.969000e+00 -9.243353e-02 -6.448858e-02 
1.970000e+00 -9.207784e-02 -6.401770e-02 
1.971000e+00 -9.172122e-02 -6.354596e-02 
1.972000e+00 -9.136368e-02 -6.307338e-02 
1.973000e+00 -9.100522e-02 -6.259995e-02 
1.974000e+00 -9.064585e-02 -6.212569e-02 
1.975000e+00 -9.028556e-02 -6.165059e-02 
1.976000e+00 -8.992436e-02 -6.117465e-02 
1.977000e+00 -8.956226e-02 -6.069789e-02 
1.978000e+00 -8.919925e-02 -6.022031e-02 
1.979000e+00 -8.883533e-02 -5.974190e-02 
1.980000e+00 -8.847052e-02 -5.926268e-02 
1.981000e+00 -8.810481e-02 -5.878264e-02 
1.982000e+00 -8.773820e-02 -5.830179e-02 
1.983000e+00 -8.737071e-02 -5.782014e-02 
1.984000e+00 -8.700232e-02 -5.733768e-02 
1.985000e+00 -8.663306e-02 -5.685443e-02 
1.986000e+00 -8.626291e-02 -5.637038e-02 
1.987000e+00 -8.589188e-02 -5.588554e-02 
1.988000e+00 -8.551997e-02 -5.539991e-02 
1.989000e+00 -8.514719e-02 -5.491350e-02 
1.990000e+00 -8.477354e-02 -5.442631e-02 
1.991000e+00 -8.439902e-02 -5.393834e-02 
1.992000e+00 -8.402364e-02 -5.344960e-02 
1.993000e+00 -8.364740e-02 -5.296010e-02 
1.994000e+00 -8.327030e-02 -5.246982e-02 
1.995000e+00 -8.289234e-02 -5.197879e-02 
1.996000e+00 -8.251353e-02 -5.148700e-02 
1.997000e+00 -8.213388e-02 -5.099446e-02 
1.998000e+00 -8.175337e-02 -5.050117e-02 
1.999000e+00 -8.137203e-02 -5.000714e-02 
2.000000e+00 -8.098984e-02 -4.951236e-02 
2.001000e+00 -8.060682e-02 -4.901685e-02 
2.002000e+00 -8.022296e-02 -4.852061e-02 
2.003000e+00 -7.983827e-02 -4.802363e-02 
2.004000e+00 -7.945275e-02 -4.752593e-02 
2.005000e+00 -7.906641e-02 -4.702751e-02 
2.006000e+00 -7.867925e-02 -4.652838e-02 
2.007000e+00 -7.829127e-02 -4.602853e-02 
2.008000e+00 -7.790248e-02 -4.552797e-02 
2.009000e+00 -7.751288e-02 -4.502670e-02 
2.010000e+00 -7.712246e-02 -4.452474e-02 
2.011000e+00 -7.673124e-02 -4.402208e-02 
2.012000e+00 -7.633922e-02 -4.351872e-02 
2.013000e+00 -7.594640e-02 -4.301468e-02 
2.014000e+00 -7.555279e-02 -4.250995e-02 
2.015000e+00 -7.515838e-02 -4.200455e-02 
2.016000e+00 -7.476319e-02 -4.149846e-02 
2.017000e+00 -7.436721e-02 -4.099171e-02 
2.018000e+00 -7.397044e-02 -4.048429e-02 
2.019000e+00 -7.357290e-02 -3.997620e-02 
2.020000e+00 -7.317459e-02 -3.946745e-02 
2.021000e+00 -7.277550e-02 -3.895805e-02 
2.022000e+00 -7.237564e-02 -3.844800e-02 
2.023000e+00 -7.197501e-02 -3.793730e-02 
2.024000e+00 -7.157363e-02 -3.742595e-02 
2.025000e+00 -7.117148e-02 -3.691397e-02 
2.026000e+00 -7.076859e-02 -3.640136e-02 
2.027000e+00 -7.036493e-02 -3.588811e-02 
2.028000e+00 -6.996053e-02 -3.537424e-02 
2.029000e+00 -6.955539e-02 -3.485975e-02 
2.030000e+00 -6.914950e-02 -3.434464e-02 
2.031000e+00 -6.874288e-02 -3.382891e-02 
2.032000e+00 -6.833552e-02 -3.331258e-02 
2.033000e+00 -6.792743e-02 -3.279564e-02 
2.034000e+00 -6.751861e-02 -3.227811e-02 
2.035000e+00 -6.710907e-02 -3.175998e-02 
2.036000e+00 -6.669881e-02 -3.124125e-02 
2.037000e+00 -6.628783e-02 -3.072194e-02 
2.038000e+00 -6.587613e-02 -3.020205e-02 
2.039000e+00 -6.546373e-02 -2.968158e-02 
2.040000e+00 -6.505062e-02 -2.916054e-02 
2.041000e+00 -6.463681e-02 -2.863892e-02 
2.042000e+00 -6.422230e-02 -2.811674e-02 
2.043000e+00 -6.380709e-02 -2.759401e-02 
2.044000e+00 -6.339119e-02 -2.707071e-02 
2.045000e+00 -6.297460e-02 -2.654686e-02 
2.046000e+00 -6.255733e-02 -2.602247e-02 
2.047000e+00 -6.213937e-02 -2.549753e-02 
2.048000e+00 -6.172074e-02 -2.497206e-02 
2.049000e+00 -6.130144e-02 -2.444605e-02 
2.050000e+00 -6.088146e-02 -2.391951e-02 
2.051000e+00 -6.046082e-02 -2.339245e-02 
2.052000e+00 -6.003951e-02 -2.286487e-02 
2.053000e+00 -5.961755e-02 -2.233677e-02 
2.054000e+00 -5.919493e-02 -2.180816e-02 
2.055000e+00 -5.877166e-02 -2.127904e-02 
2.056000e+00 -5.834774e-02 -2.074942e-02 
2.057000e+00 -5.792317e-02 -2.021931e-02 
2.058000e+00 -5.749797e-02 -1.968870e-02 
2.059000e+00 -5.707213e-02 -1.915760e-02 
2.060000e+00 -5.664565e-02 -1.862602e-02 
2.061000e+00 -5.621855e-02 -1.809396e-02 
2.062000e+00 -5.579082e-02 -1.756143e-02 
2.063000e+00 -5.536247e-02 -1.702842e-02 
2.064000e+00 -5.493350e-02 -1.649495e-02 
2.065000e+00 -5.450392e-02 -1.596102e-02 
2.066000e+00 -5.407372e-02 -1.542663e-02 
2.067000e+00 -5.364292e-02 -1.489180e-02 
2.068000e+00 -5.321152e-02 -1.435651e-02 
2.069000e+00 -5.277952e-02 -1.382079e-02 
2.070000e+00 -5.234693e-02 -1.328462e-02 
2.071000e+00 -5.191374e-02 -1.274803e-02 
2.072000e+00 -5.147997e-02 -1.221100e-02 
2.073000e+00 -5.104561e-02 -1.167355e-02 
2.074000e+00 -5.061067e-02 -1.113569e-02 
2.075000e+00 -5.017516e-02 -1.059741e-02 
2.076000e+00 -4.973908e-02 -1.005872e-02 
2.077000e+00 -4.930243e-02 -9.519628e-03 
2.078000e+00 -4.886522e-02 -8.980136e-03 
2.079000e+00 -4.842745e-02 -8.440249e-03 
2.080000e+00 -4.798912e-02 -7.899972e-03 
2.081000e+00 -4.755024e-02 -7.359311e-03 
2.082000e+00 -4.711081e-02 -6.818269e-03 
2.083000e+00 -4.667084e-02 -6.276851e-03 
2.084000e+00 -4.623033e-02 -5.735063e-03 
2.085000e+00 -4.578928e-02 -5.192909e-03 
2.086000e+00 -4.534770e-02 -4.650394e-03 
2.087000e+00 -4.490560e-02 -4.107522e-03 
2.088000e+00 -4.446297e-02 -3.564299e-03 
2.089000e+00 -4.401982e-02 -3.020730e-03 
2.090000e+00 -4.357616e-02 -2.476819e-03 
2.091000e+00 -4.313198e-02 -1.932571e-03 
2.092000e+00 -4.268730e-02 -1.387992e-03 
2.093000e+00 -4.224211e-02 -8.430851e-04 
2.094000e+00 -4.179643e-02 -2.978563e-04 
2.095000e+00 -4.135025e-02 2.476898e-04 
2.096000e+00 -4.090358e-02 7.935482e-04 
2.097000e+00 -4.045642e-02 1.339714e-03 
2.098000e+00 -4.000878e-02 1.886182e-03 
2.099000e+00 -3.956066e-02 2.432948e-03 
2.100000e+00 -3.911207e-02 2.980006e-03 
2.101000e+00 -3.866301e-02 3.527352e-03 
2.102000e+00 -3.821348e-02 4.074981e-03 
2.103000e+00 -3.776349e-02 4.622887e-03 
2.104000e+00 -3.731304e-02 5.171067e-03 
2.105000e+00 -3.686213e-02 5.719513e-03 
2.106000e+00 -3.641078e-02 6.268223e-03 
2.107000e+00 -3.595899e-02 6.817191e-03 
2.108000e+00 -3.550675e-02 7.366411e-03 
2.109000e+00 -3.505407e-02 7.915879e-03 
2.110000e+00 -3.460097e-02 8.465590e-03 
2.111000e+00 -3.414743e-02 9.015539e-03 
2.112000e+00 -3.369347e-02 9.565720e-03 
2.113000e+00 -3.323909e-02 1.011613e-02 
2.114000e+00 -3.278430e-02 1.066676e-02 
2.115000e+00 -3.232909e-02 1.121761e-02 
2.116000e+00 -3.187348e-02 1.176867e-02 
2.117000e+00 -3.141746e-02 1.231994e-02 
2.118000e+00 -3.096105e-02 1.287141e-02 
2.119000e+00 -3.050424e-02 1.342308e-02 
2.120000e+00 -3.004704e-02 1.397494e-02 
2.121000e+00 -2.958946e-02 1.452699e-02 
2.122000e+00 -2.913150e-02 1.507922e-02 
2.123000e+00 -2.867316e-02 1.563163e-02 
2.124000e+00 -2.821444e-02 1.618421e-02 
2.125000e+00 -2.775536e-02 1.673695e-02 
2.126000e+00 -2.729591e-02 1.728986e-02 
2.127000e+00 -2.683611e-02 1.784292e-02 
2.128000e+00 -2.637595e-02 1.839614e-02 
2.129000e+00 -2.591544e-02 1.894950e-02 
2.130000e+00 -2.545458e-02 1.950300e-02 
2.131000e+00 -2.499338e-02 2.005664e-02 
2.132000e+00 -2.453184e-02 2.061041e-02 
2.133000e+00 -2.406997e-02 2.116431e-02 
2.134000e+00 -2.360777e-02 2.171832e-02 
2.135000e+00 -2.314525e-02 2.227245e-02 
2.136000e+00 -2.268241e-02 2.282669e-02 
2.137000e+00 -2.221925e-02 2.338104e-02 
2.138000e+00 -2.175578e-02 2.393548e-02 
2.139000e+00 -2.129200e-02 2.449002e-02 
2.140000e+00 -2.082792e-02 2.504465e-02 
2.141000e+00 -2.036354e-02 2.559936e-02 
2.142000e+00 -1.989887e-02 2.615415e-02 
2.143000e+00 -1.943392e-02 2.670902e-02 
2.144000e+00 -1.896867e-02 2.726395e-02 
2.145000e+00 -1.850315e-02 2.781895e-02 
2.146000e+00 -1.803735e-02 2.837400e-02 
2.147000e+00 -1.757128e-02 2.892911e-02 
2.148000e+00 -1.710494e-02 2.948426e-02 
2.149000e+00 -1.663835e-02 3.003946e-02 
2.150000e+00 -1.617149e-02 3.059469e-02 
2.151000e+00 -1.570438e-02 3.114996e-02 
2.152000e+00 -1.523703e-02 3.170525e-02 
2.153000e+00 -1.476943e-02 3.226056e-02 
2.154000e+00 -1.430159e-02 3.281589e-02 
2.155000e+00 -1.383351e-02 3.337123e-02 
2.156000e+00 -1.336521e-02 3.392657e-02 
2.157000e+00 -1.289667e-02 3.448192e-02 
2.158000e+00 -1.242792e-02 3.503726e-02 
2.159000e+00 -1.195895e-02 3.559259e-02 
2.160000e+00 -1.148977e-02 3.614790e-02 
2.161000e+00 -1.102039e-02 3.670319e-02 
2.162000e+00 -1.055079e-02 3.725845e-02 
2.163000e+00 -1.008101e-02 3.781369e-02 
2.164000e+00 -9.611023e-03 3.836888e-02 
2.165000e+00 -9.140851e-03 3.892404e-02 
2.166000e+00 -8.670494e-03 3.947914e-02 
2.167000e+00 -8.199957e-03 4.003419e-02 
2.168000e+00 -7.729246e-03 4.058919e-02 
2.169000e+00 -7.258363e-03 4.114412e-02 
2.170000e+00 -6.787314e-03 4.169898e-02 
2.171000e+00 -6.316104e-03 4.225376e-02 
2.172000e+00 -5.844738e-03 4.280847e-02 
2.173000e+00 -5.373218e-03 4.336309e-02 
2.174000e+00 -4.901552e-03 4.391762e-02 
2.175000e+00 -4.429742e-03 4.447206e-02 
2.176000e+00 -3.957794e-03 4.502639e-02 
2.177000e+00 -3.485713e-03 4.558062e-02 
2.178000e+00 -3.013503e-03 4.613473e-02 
2.179000e+00 -2.541168e-03 4.668873e-02 
2.180000e+00 -2.068713e-03 4.724260e-02 
2.181000e+00 -1.596144e-03 4.779635e-02 
2.182000e+00 -1.123465e-03 4.834996e-02 
2.183000e+00 -6.506794e-04 4.890343e-02 
2.184000e+00 -1.777932e-04 4.945676e-02 
2.185000e+00 2.951891e-04 5.000994e-02 
2.186000e+00 7.682630e-04 5.056297e-02 
2.187000e+00 1.241424e-03 5.111583e-02 
2.188000e+00 1.714667e-03 5.166853e-02 
2.189000e+00 2.187987e-03 5.222105e-02 
2.190000e+00 2.661380e-03 5.277340e-02 
2.191000e+00 3.134841e-03 5.332557e-02 
2.192000e+00 3.608366e-03 5.387755e-02 
2.193000e+00 4.081949e-03 5.442934e-02 
2.194000e+00 4.555585e-03 5.498093e-02 
2.195000e+00 5.029271e-03 5.553231e-02 
2.196000e+00 5.503002e-03 5.608349e-02 
2.197000e+00 5.976772e-03 5.663445e-02 
2.198000e+00 6.450577e-03 5.718519e-02 
2.199000e+00 6.924412e-03 5.773571e-02 
2.200000e+00 7.398273e-03 5.828599e-02 
2.201000e+00 7.872154e-03 5.883604e-02 
2.202000e+00 8.346052e-03 5.938585e-02 
2.203000e+00 8.819960e-03 5.993540e-02 
2.204000e+00 9.293875e-03 6.048471e-02 
2.205000e+00 9.767792e-03 6.103376e-02 
2.206000e+00 1.024171e-02 6.158254e-02 
2.207000e+00 1.071561e-02 6.213106e-02 
2.208000e+00 1.118950e-02 6.267930e-02 
2.209000e+00 1.166338e-02 6.322726e-02 
2.210000e+00 1.213723e-02 6.377494e-02 
2.211000e+00 1.261106e-02 6.432233e-02 
2.212000e+00 1.308485e-02 6.486942e-02 
2.213000e+00 1.355861e-02 6.541620e-02 
2.214000e+00 1.403233e-02 6.596269e-02 
2.215000e+00 1.450600e-02 6.650885e-02 
2.216000e+00 1.497962e-02 6.705470e-02 
2.217000e+00 1.545318e-02 6.760023e-02 
2.218000e+00 1.592669e-02 6.814543e-02 
2.219000e+00 1.640013e-02 6.869029e-02 
2.220000e+00 1.687350e-02 6.923482e-02 
2.221000e+00 1.734679e-02 6.977900e-02 
2.222000e+00 1.782000e-02 7.032282e-02 
2.223000e+00 1.829313e-02 7.086630e-02 
2.224000e+00 1.876617e-02 7.140941e-02 
2.225000e+00 1.923912e-02 7.195215e-02 
2.226000e+00 1.971197e-02 7.249452e-02 
2.227000e+00 2.018471e-02 7.303651e-02 
2.228000e+00 2.065734e-02 7.357812e-02 
2.229000e+00 2.112987e-02 7.411934e-02 
2.230000e+00 2.160227e-02 7.466017e-02 
2.231000e+00 2.207455e-02 7.520060e-02 
2.232000e+00 2.254670e-02 7.574062e-02 
2.233000e+00 2.301872e-02 7.628023e-02 
2.234000e+00 2.349060e-02 7.681942e-02 
2.235000e+00 2.396234e-02 7.735820e-02 
2.236000e+00 2.443394e-02 7.789654e-02 
2.237000e+00 2.490538e-02 7.843445e-02 
2.238000e+00 2.537666e-02 7.897193e-02 
2.239000e+00 2.584778e-02 7.950896e-02 
2.240000e+00 2.631874e-02 8.004554e-02 
2.241000e+00 2.678952e-02 8.058167e-02 
2.242000e+00 2.726013e-02 8.111734e-02 
2.243000e+00 2.773056e-02 8.165255e-02 
2.244000e+00 2.820080e-02 8.218728e-02 
2.245000e+00 2.867085e-02 8.272154e-02 
2.246000e+00 2.914070e-02 8.325531e-02 
2.247000e+00 2.961036e-02 8.378860e-02 
2.248000e+00 3.007981e-02 8.432139e-02 
2.249000e+00 3.054905e-02 8.485369e-02 
2.250000e+00 3.101807e-02 8.538549e-02 
2.251000e+00 3.148688e-02 8.591677e-02 
2.252000e+00 3.195546e-02 8.644754e-02 
2.253000e+00 3.242381e-02 8.697780e-02 
2.254000e+00 3.289193e-02 8.750752e-02 
2.255000e+00 3.335980e-02 8.803672e-02 
2.256000e+00 3.382744e-02 8.856538e-02 
2.257000e+00 3.429482e-02 8.909350e-02 
2.258000e+00 3.476195e-02 8.962107e-02 
2.259000e+00 3.522883e-02 9.014809e-02 
2.260000e+00 3.569544e-02 9.067455e-02 
2.261000e+00 3.616178e-02 9.120045e-02 
2.262000e+00 3.662785e-02 9.172578e-02 
2.263000e+00 3.709364e-02 9.225054e-02 
2.264000e+00 3.755914e-02 9.277471e-02 
2.265000e+00 3.802436e-02 9.329830e-02 
2.266000e+00 3.848929e-02 9.382131e-02 
2.267000e+00 3.895392e-02 9.434371e-02 
2.268000e+00 3.941825e-02 9.486552e-02 
2.269000e+00 3.988227e-02 9.538671e-02 
2.270000e+00 4.034598e-02 9.590730e-02 
2.271000e+00 4.080937e-02 9.642727e-02 
2.272000e+00 4.127245e-02 9.694662e-02 
2.273000e+00 4.173519e-02 9.746534e-02 
2.274000e+00 4.219761e-02 9.798342e-02 
2.275000e+00 4.265968e-02 9.850087e-02 
2.276000e+00 4.312142e-02 9.901767e-02 
2.277000e+00 4.358281e-02 9.953382e-02 
2.278000e+00 4.404385e-02 1.000493e-01 
2.279000e+00 4.450454e-02 1.005642e-01 
2.280000e+00 4.496487e-02 1.010783e-01 
2.281000e+00 4.542483e-02 1.015918e-01 
2.282000e+00 4.588442e-02 1.021047e-01 
2.283000e+00 4.634363e-02 1.026168e-01 
2.284000e+00 4.680247e-02 1.031283e-01 
2.285000e+00 4.726092e-02 1.036390e-01 
2.286000e+00 4.771899e-02 1.041491e-01 
2.287000e+00 4.817666e-02 1.046584e-01 
2.288000e+00 4.863393e-02 1.051671e-01 
2.289000e+00 4.909080e-02 1.056750e-01 
2.290000e+00 4.954726e-02 1.061822e-01 
2.291000e+00 5.000330e-02 1.066887e-01 
2.292000e+00 5.045893e-02 1.071945e-01 
2.293000e+00 5.091414e-02 1.076995e-01 
2.294000e+00 5.136891e-02 1.082038e-01 
2.295000e+00 5.182326e-02 1.087074e-01 
2.296000e+00 5.227717e-02 1.092102e-01 
2.297000e+00 5.273063e-02 1.097122e-01 
2.298000e+00 5.318365e-02 1.102135e-01 
2.299000e+00 5.363622e-02 1.107140e-01 
2.300000e+00 5.408833e-02 1.112137e-01 
2.301000e+00 5.453998e-02 1.117127e-01 
2.302000e+00 5.499116e-02 1.122108e-01 
2.303000e+00 5.544188e-02 1.127082e-01 
2.304000e+00 5.589211e-02 1.132048e-01 
2.305000e+00 5.634187e-02 1.137006e-01 
2.306000e+00 5.679114e-02 1.141956e-01 
2.307000e+00 5.723993e-02 1.146898e-01 
2.308000e+00 5.768821e-02 1.151831e-01 
2.309000e+00 5.813600e-02 1.156757e-01 
2.310000e+00 5.858329e-02 1.161674e-01 
2.311000e+00 5.903006e-02 1.166583e-01 
2.312000e+00 5.947632e-02 1.171483e-01 
2.313000e+00 5.992206e-02 1.176375e-01 
2.314000e+00 6.036728e-02 1.181259e-01 
2.315000e+00 6.081197e-02 1.186134e-01 
2.316000e+00 6.125613e-02 1.191001e-01 
2.317000e+00 6.169975e-02 1.195859e-01 
2.318000e+00 6.214283e-02 1.200708e-01 
2.319000e+00 6.258537e-02 1.205549e-01 
2.320000e+00 6.302735e-02 1.210380e-01 
2.321000e+00 6.346877e-02 1.215203e-01 
2.322000e+00 6.390963e-02 1.220017e-01 
2.323000e+00 6.434993e-02 1.224823e-01 
2.324000e+00 6.478966e-02 1.229619e-01 
2.325000e+00 6.522881e-02 1.234406e-01 
2.326000e+00 6.566738e-02 1.239184e-01 
2.327000e+00 6.610536e-02 1.243953e-01 
2.328000e+00 6.654276e-02 1.248713e-01 
2.329000e+00 6.697956e-02 1.253463e-01 
2.330000e+00 6.741577e-02 1.258204e-01 
2.331000e+00 6.785137e-02 1.262936e-01 
2.332000e+00 6.828636e-02 1.267659e-01 
2.333000e+00 6.872074e-02 1.272372e-01 
2.334000e+00 6.915450e-02 1.277075e-01 
2.335000e+00 6.958764e-02 1.281769e-01 
2.336000e+00 7.002015e-02 1.286453e-01 
2.337000e+00 7.045203e-02 1.291128e-01 
2.338000e+00 7.088328e-02 1.295793e-01 
2.339000e+00 7.131388e-02 1.300449e-01 
2.340000e+00 7.174384e-02 1.305094e-01 
2.341000e+00 7.217315e-02 1.309730e-01 
2.342000e+00 7.260180e-02 1.314355e-01 
2.343000e+00 7.302979e-02 1.318971e-01 
2.344000e+00 7.345712e-02 1.323577e-01 
2.345000e+00 7.388378e-02 1.328173e-01 
2.346000e+00 7.430977e-02 1.332758e-01 
2.347000e+00 7.473508e-02 1.337334e-01 
2.348000e+00 7.515971e-02 1.341899e-01 
2.349000e+00 7.558365e-02 1.346454e-01 
2.350000e+00 7.600690e-02 1.350999e-01 
2.351000e+00 7.642945e-02 1.355533e-01 
2.352000e+00 7.685130e-02 1.360057e-01 
2.353000e+00 7.727245e-02 1.364571e-01 
2.354000e+00 7.769288e-02 1.369074e-01 
2.355000e+00 7.811260e-02 1.373566e-01 
2.356000e+00 7.853160e-02 1.378048e-01 
2.357000e+00 7.894988e-02 1.382519e-01 
2.358000e+00 7.936743e-02 1.386980e-01 
2.359000e+00 7.978425e-02 1.391430e-01 
2.360000e+00 8.020033e-02 1.395869e-01 
2.361000e+00 8.061567e-02 1.400297e-01 
2.362000e+00 8.103026e-02 1.404714e-01 
2.363000e+00 8.144410e-02 1.409120e-01 
2.364000e+00 8.185718e-02 1.413516e-01 
2.365000e+00 8.226950e-02 1.417900e-01 
2.366000e+00 8.268106e-02 1.422273e-01 
2.367000e+00 8.309186e-02 1.426635e-01 
2.368000e+00 8.350187e-02 1.430986e-01 
2.369000e+00 8.391111e-02 1.435325e-01 
2.370000e+00 8.431957e-02 1.439654e-01 
2.371000e+00 8.472724e-02 1.443971e-01 
2.372000e+00 8.513412e-02 1.448276e-01 
2.373000e+00 8.554020e-02 1.452571e-01 
2.374000e+00 8.594548e-02 1.456853e-01 
2.375000e+00 8.634996e-02 1.461124e-01 
2.376000e+00 8.675363e-02 1.465384e-01 
2.377000e+00 8.715648e-02 1.469632e-01 
2.378000e+00 8.755852e-02 1.473868e-01 
2.379000e+00 8.795974e-02 1.478093e-01 
2.380000e+00 8.836012e-02 1.482306e-01 
2.381000e+00 8.875968e-02 1.486507e-01 
2.382000e+00 8.915840e-02 1.490696e-01 
2.383000e+00 8.955628e-02 1.494873e-01 
2.384000e+00 8.995332e-02 1.499039e-01 
2.385000e+00 9.034950e-02 1.503192e-01 
2.386000e+00 9.074484e-02 1.507333e-01 
2.387000e+00 9.113931e-02 1.511463e-01 
2.388000e+00 9.153293e-02 1.515580e-01 
2.389000e+00 9.192568e-02 1.519685e-01 
2.390000e+00 9.231755e-02 1.523777e-01 
2.391000e+00 9.270856e-02 1.527858e-01 
2.392000e+00 9.309868e-02 1.531926e-01 
2.393000e+00 9.348792e-02 1.535981e-01 
2.394000e+00 9.387627e-02 1.540025e-01 
2.395000e+00 9.426373e-02 1.544056e-01 
2.396000e+00 9.465030e-02 1.548074e-01 
2.397000e+00 9.503596e-02 1.552080e-01 
2.398000e+00 9.542072e-02 1.556073e-01 
2.399000e+00 9.580457e-02 1.560053e-01 
2.400000e+00 9.618750e-02 1.564021e-01 
2.401000e+00 9.656952e-02 1.567976e-01 
2.402000e+00 9.695062e-02 1.571919e-01 
2.403000e+00 9.733079e-02 1.575848e-01 
2.404000e+00 9.771002e-02 1.579765e-01 
2.405000e+00 9.808833e-02 1.583669e-01 
2.406000e+00 9.846569e-02 1.587560e-01 
2.407000e+00 9.884212e-02 1.591437e-01 
2.408000e+00 9.921759e-02 1.595302e-01 
2.409000e+00 9.959212e-02 1.599154e-01 
2.410000e+00 9.996569e-02 1.602992e-01 
2.411000e+00 1.003383e-01 1.606818e-01 
2.412000e+00 1.007099e-01 1.610630e-01 
2.413000e+00 1.010806e-01 1.614429e-01 
2.414000e+00 1.014503e-01 1.618214e-01 
2.415000e+00 1.018190e-01 1.621987e-01 
2.416000e+00 1.021868e-01 1.625745e-01 
2.417000e+00 1.025536e-01 1.629491e-01 
2.418000e+00 1.029193e-01 1.633223e-01 
2.419000e+00 1.032841e-01 1.636941e-01 
2.420000e+00 1.036479e-01 1.640646e-01 
2.421000e+00 1.040107e-01 1.644337e-01 
2.422000e+00 1.043725e-01 1.648015e-01 
2.423000e+00 1.047332e-01 1.651678e-01 
2.424000e+00 1.050930e-01 1.655328e-01 
2.425000e+00 1.054517e-01 1.658965e-01 
2.426000e+00 1.058095e-01 1.662587e-01 
2.427000e+00 1.061662e-01 1.666196e-01 
2.428000e+00 1.065218e-01 1.669791e-01 
2.429000e+00 1.068764e-01 1.673371e-01 
2.430000e+00 1.072300e-01 1.676938e-01 
2.431000e+00 1.075826e-01 1.680491e-01 
2.432000e+00 1.079341e-01 1.684030e-01 
2.433000e+00 1.082846e-01 1.687554e-01 
2.434000e+00 1.086340e-01 1.691065e-01 
2.435000e+00 1.089823e-01 1.694561e-01 
2.436000e+00 1.093296e-01 1.698043e-01 
2.437000e+00 1.096758e-01 1.701510e-01 
2.438000e+00 1.100210e-01 1.704964e-01 
2.439000e+00 1.103651e-01 1.708403e-01 
2.440000e+00 1.107081e-01 1.711827e-01 
2.441000e+00 1.110500e-01 1.715238e-01 
2.442000e+00 1.113909e-01 1.718633e-01 
2.443000e+00 1.117306e-01 1.722014e-01 
2.444000e+00 1.120693e-01 1.725381e-01 
2.445000e+00 1.124069e-01 1.728733e-01 
2.446000e+00 1.127433e-01 1.732070e-01 
2.447000e+00 1.130787e-01 1.735393e-01 
2.448000e+00 1.134130e-01 1.738701e-01 
2.449000e+00 1.137461e-01 1.741994e-01 
2.450000e+00 1.140781e-01 1.745272e-01 
2.451000e+00 1.144091e-01 1.748536e-01 
2.452000e+00 1.147388e-01 1.751785e-01 
2.453000e+00 1.150675e-01 1.755018e-01 
2.454000e+00 1.153951e-01 1.758237e-01 
2.455000e+00 1.157215e-01 1.761441e-01 
2.456000e+00 1.160467e-01 1.764630e-01 
2.457000e+00 1.163709e-01 1.767803e-01 
2.458000e+00 1.166938e-01 1.770962e-01 
2.459000e+00 1.170157e-01 1.774105e-01 
2.460000e+00 1.173364e-01 1.777234e-01 
2.461000e+00 1.176559e-01 1.780347e-01 
2.462000e+00 1.179743e-01 1.783444e-01 
2.463000e+00 1.182915e-01 1.786527e-01 
2.464000e+00 1.186075e-01 1.789594e-01 
2.465000e+00 1.189224e-01 1.792646e-01 
2.466000e+00 1.192361e-01 1.795682e-01 
2.467000e+00 1.195486e-01 1.798703e-01 
2.468000e+00 1.198599e-01 1.801709e-01 
2.469000e+00 1.201701e-01 1.804698e-01 
2.470000e+00 1.204791e-01 1.807673e-01 
2.471000e+00 1.207868e-01 1.810632e-01 
2.472000e+00 1.210934e-01 1.813575e-01 
2.473000e+00 1.213988e-01 1.816502e-01 
2.474000e+00 1.217030e-01 1.819414e-01 
2.475000e+00 1.220060e-01 1.822310e-01 
2.476000e+00 1.223077e-01 1.825190e-01 
2.477000e+00 1.226083e-01 1.828055e-01 
2.478000e+00 1.229076e-01 1.830903e-01 
2.479000e+00 1.232058e-01 1.833736e-01 
2.480000e+00 1.235027e-01 1.836553e-01 
2.481000e+00 1.237983e-01 1.839354e-01 
2.482000e+00 1.240928e-01 1.842139e-01 
2.483000e+00 1.243860e-01 1.844908e-01 
2.484000e+00 1.246780e-01 1.847660e-01 
2.485000e+00 1.249687e-01 1.850397e-01 
2.486000e+00 1.252582e-01 1.853118e-01 
2.487000e+00 1.255464e-01 1.855822e-01 
2.488000e+00 1.258334e-01 1.858511e-01 
2.489000e+00 1.261192e-01 1.861183e-01 
2.490000e+00 1.264037e-01 1.863839e-01 
2.491000e+00 1.266869e-01 1.866478e-01 
2.492000e+00 1.269689e-01 1.869101e-01 
2.493000e+00 1.272496e-01 1.871708e-01 
2.494000e+00 1.275290e-01 1.874299e-01 
2.495000e+00 1.278072e-01 1.876873e-01 
2.496000e+00 1.280840e-01 1.879431e-01 
2.497000e+00 1.283597e-01 1.881972e-01 
2.498000e+00 1.286340e-01 1.884496e-01 
2.499000e+00 1.289070e-01 1.887004e-01 
2.500000e+00 1.291788e-01 1.889496e-01 
2.501000e+00 1.294492e-01 1.891971e-01 
2.502000e+00 1.297184e-01 1.894429e-01 
2.503000e+00 1.299863e-01 1.896871e-01 
2.504000e+00 1.302528e-01 1.899296e-01 
2.505000e+00 1.305181e-01 1.901704e-01 
2.506000e+00 1.307820e-01 1.904095e-01 
2.507000e+00 1.310447e-01 1.906470e-01 
2.508000e+00 1.313060e-01 1.908828e-01 
2.509000e+00 1.315660e-01 1.911169e-01 
2.510000e+00 1.318247e-01 1.913493e-01 
2.511000e+00 1.320821e-01 1.915800e-01 
2.512000e+00 1.323382e-01 1.918090e-01 
2.513000e+00 1.325929e-01 1.920363e-01 
2.514000e+00 1.328463e-01 1.922620e-01 
2.515000e+00 1.330983e-01 1.924859e-01 
2.516000e+00 1.333490e-01 1.927081e-01 
2.517000e+00 1.335984e-01 1.929286e-01 
2.518000e+00 1.338465e-01 1.931474e-01 
2.519000e+00 1.340931e-01 1.933645e-01 
2.520000e+00 1.343385e-01 1.935798e-01 
2.521000e+00 1.345825e-01 1.937935e-01 
2.522000e+00 1.348251e-01 1.940054e-01 
2.523000e+00 1.350664e-01 1.942156e-01 
2.524000e+00 1.353063e-01 1.944240e-01 
2.525000e+00 1.355449e-01 1.946308e-01 
2.526000e+00 1.357820e-01 1.948357e-01 
2.527000e+00 1.360179e-01 1.950390e-01 
2.528000e+00 1.362523e-01 1.952405e-01 
2.529000e+00 1.364854e-01 1.954403e-01 
2.530000e+00 1.367171e-01 1.956383e-01 
2.531000e+00 1.369474e-01 1.958346e-01 
2.532000e+00 1.371763e-01 1.960291e-01 
2.533000e+00 1.374039e-01 1.962219e-01 
2.534000e+00 1.376300e-01 1.964129e-01 
2.535000e+00 1.378548e-01 1.966022e-01 
2.536000e+00 1.380782e-01 1.967897e-01 
2.537000e+00 1.383002e-01 1.969754e-01 
2.538000e+00 1.385208e-01 1.971594e-01 
2.539000e+00 1.387399e-01 1.973416e-01 
2.540000e+00 1.389577e-01 1.975220e-01 
2.541000e+00 1.391741e-01 1.977007e-01 
2.542000e+00 1.393891e-01 1.978776e-01 
2.543000e+00 1.396026e-01 1.980527e-01 
2.544000e+00 1.398148e-01 1.982260e-01 
2.545000e+00 1.400255e-01 1.983975e-01 
2.546000e+00 1.402348e-01 1.985673e-01 
2.547000e+00 1.404427e-01 1.987353e-01 
2.548000e+00 1.406491e-01 1.989014e-01 
2.549000e+00 1.408542e-01 1.990658e-01 
2.550000e+00 1.410578e-01 1.992284e-01 
2.551000e+00 1.412599e-01 1.993892e-01 
2.552000e+00 1.414607e-01 1.995482e-01 
2.553000e+00 1.416600e-01 1.997054e-01 
2.554000e+00 1.418578e-01 1.998607e-01 
2.555000e+00 1.420543e-01 2.000143e-01 
2.556000e+00 1.422492e-01 2.001661e-01 
2.557000e+00 1.424428e-01 2.003160e-01 
2.558000e+00 1.426349e-01 2.004642e-01 
2.559000e+00 1.428255e-01 2.006105e-01 
2.560000e+00 1.430147e-01 2.007550e-01 
2.561000e+00 1.432024e-01 2.008977e-01 
2.562000e+00 1.433887e-01 2.010386e-01 
2.563000e+00 1.435735e-01 2.011776e-01 
2.564000e+00 1.437568e-01 2.013148e-01 
2.565000e+00 1.439387e-01 2.014502e-01 
2.566000e+00 1.441191e-01 2.015838e-01 
2.567000e+00 1.442981e-01 2.017155e-01 
2.568000e+00 1.444756e-01 2.018454e-01 
2.569000e+00 1.446516e-01 2.019735e-01 
2.570000e+00 1.448261e-01 2.020997e-01 
2.571000e+00 1.449992e-01 2.022241e-01 
2.572000e+00 1.451707e-01 2.023466e-01 
2.573000e+00 1.453408e-01 2.024673e-01 
2.574000e+00 1.455095e-01 2.025862e-01 
2.575000e+00 1.456766e-01 2.027032e-01 
2.576000e+00 1.458422e-01 2.028183e-01 
2.577000e+00 1.460064e-01 2.029316e-01 
2.578000e+00 1.461690e-01 2.030431e-01 
2.579000e+00 1.463302e-01 2.031527e-01 
2.580000e+00 1.464899e-01 2.032604e-01 
2.581000e+00 1.466481e-01 2.033663e-01 
2.582000e+00 1.468047e-01 2.034703e-01 
2.583000e+00 1.469599e-01 2.035724e-01 
2.584000e+00 1.471136e-01 2.036727e-01 
2.585000e+00 1.472657e-01 2.037712e-01 
2.586000e+00 1.474164e-01 2.038677e-01 
2.587000e+00 1.475656e-01 2.039624e-01 
2.588000e+00 1.477132e-01 2.040552e-01 
2.589000e+00 1.478593e-01 2.041462e-01 
2.590000e+00 1.480039e-01 2.042353e-01 
2.591000e+00 1.481470e-01 2.043225e-01 
2.592000e+00 1.482886e-01 2.044078e-01 
2.593000e+00 1.484287e-01 2.044912e-01 
2.594000e+00 1.485672e-01 2.045728e-01 
2.595000e+00 1.487042e-01 2.046525e-01 
2.596000e+00 1.488397e-01 2.047303e-01 
2.597000e+00 1.489737e-01 2.048062e-01 
2.598000e+00 1.491061e-01 2.048803e-01 
2.599000e+00 1.492370e-01 2.049524e-01 
2.600000e+00 1.493664e-01 2.050227e-01 
2.601000e+00 1.494943e-01 2.050911e-01 
2.602000e+00 1.496206e-01 2.051575e-01 
2.603000e+00 1.497454e-01 2.052221e-01 
2.604000e+00 1.498686e-01 2.052848e-01 
2.605000e+00 1.499903e-01 2.053456e-01 
2.606000e+00 1.501104e-01 2.054045e-01 
2.607000e+00 1.502291e-01 2.054616e-01 
2.608000e+00 1.503461e-01 2.055167e-01 
2.609000e+00 1.504616e-01 2.055699e-01 
2.610000e+00 1.505756e-01 2.056212e-01 
2.611000e+00 1.506880e-01 2.056706e-01 
2.612000e+00 1.507989e-01 2.057181e-01 
2.613000e+00 1.509083e-01 2.057637e-01 
2.614000e+00 1.510160e-01 2.058074e-01 
2.615000e+00 1.511222e-01 2.058492e-01 
2.616000e+00 1.512269e-01 2.058891e-01 
2.617000e+00 1.513300e-01 2.059270e-01 
2.618000e+00 1.514316e-01 2.059631e-01 
2.619000e+00 1.515316e-01 2.059973e-01 
2.620000e+00 1.516300e-01 2.060295e-01 
2.621000e+00 1.517268e-01 2.060598e-01 
2.622000e+00 1.518221e-01 2.060882e-01 
2.623000e+00 1.519159e-01 2.061147e-01 
2.624000e+00 1.520081e-01 2.061393e-01 
2.625000e+00 1.520987e-01 2.061620e-01 
2.626000e+00 1.521877e-01 2.061827e-01 
2.627000e+00 1.522752e-01 2.062016e-01 
2.628000e+00 1.523611e-01 2.062185e-01 
2.629000e+00 1.524454e-01 2.062335e-01 
2.630000e+00 1.525281e-01 2.062466e-01 
2.631000e+00 1.526093e-01 2.062577e-01 
2.632000e+00 1.526889e-01 2.062669e-01 
2.633000e+00 1.527669e-01 2.062743e-01 
2.634000e+00 1.528434e-01 2.062796e-01 
2.635000e+00 1.529183e-01 2.062831e-01 
2.636000e+00 1.529915e-01 2.062846e-01 
2.637000e+00 1.530633e-01 2.062842e-01 
2.638000e+00 1.531334e-01 2.062819e-01 
2.639000e+00 1.532019e-01 2.062777e-01 
2.640000e+00 1.532689e-01 2.062715e-01 
2.641000e+00 1.533343e-01 2.062634e-01 
2.642000e+00 1.533981e-01 2.062534e-01 
2.643000e+00 1.534603e-01 2.062414e-01 
2.644000e+00 1.535209e-01 2.062275e-01 
2.645000e+00 1.535799e-01 2.062117e-01 
2.646000e+00 1.536373e-01 2.061940e-01 
2.647000e+00 1.536932e-01 2.061743e-01 
2.648000e+00 1.537475e-01 2.061527e-01 
2.649000e+00 1.538001e-01 2.061292e-01 
2.650000e+00 1.538512e-01 2.061037e-01 
2.651000e+00 1.539007e-01 2.060763e-01 
2.652000e+00 1.539486e-01 2.060469e-01 
2.653000e+00 1.539949e-01 2.060157e-01 
2.654000e+00 1.540396e-01 2.059825e-01 
2.655000e+00 1.540827e-01 2.059473e-01 
2.656000e+00 1.541242e-01 2.059103e-01 
2.657000e+00 1.541641e-01 2.058712e-01 
2.658000e+00 1.542024e-01 2.058303e-01 
2.659000e+00 1.542391e-01 2.057874e-01 
2.660000e+00 1.542743e-01 2.057426e-01 
2.661000e+00 1.543078e-01 2.056959e-01 
2.662000e+00 1.543397e-01 2.056472e-01 
2.663000e+00 1.543700e-01 2.055966e-01 
2.664000e+00 1.543987e-01 2.055440e-01 
2.665000e+00 1.544258e-01 2.054895e-01 
2.666000e+00 1.544513e-01 2.054331e-01 
2.667000e+00 1.544753e-01 2.053747e-01 
2.668000e+00 1.544976e-01 2.053144e-01 
2.669000e+00 1.545183e-01 2.052522e-01 
2.670000e+00 1.545374e-01 2.051880e-01 
2.671000e+00 1.545549e-01 2.051219e-01 
2.672000e+00 1.545707e-01 2.050539e-01 
2.673000e+00 1.545850e-01 2.049839e-01 
2.674000e+00 1.545977e-01 2.049120e-01 
2.675000e+00 1.546088e-01 2.048382e-01 
2.676000e+00 1.546182e-01 2.047624e-01 
2.677000e+00 1.546261e-01 2.046847e-01 
2.678000e+00 1.546323e-01 2.046050e-01 
2.679000e+00 1.546370e-01 2.045234e-01 
2.680000e+00 1.546400e-01 2.044399e-01 
2.681000e+00 1.546415e-01 2.043545e-01 
2.682000e+00 1.546413e-01 2.042671e-01 
2.683000e+00 1.546395e-01 2.041777e-01 
2.684000e+00 1.546361e-01 2.040865e-01 
2.685000e+00 1.546311e-01 2.039933e-01 
2.686000e+00 1.546245e-01 2.038982e-01 
2.687000e+00 1.546163e-01 2.038011e-01 
2.688000e+00 1.546064e-01 2.037021e-01 
2.689000e+00 1.545950e-01 2.036012e-01 
2.690000e+00 1.545819e-01 2.034984e-01 
2.691000e+00 1.545673e-01 2.033936e-01 
2.692000e+00 1.545510e-01 2.032869e-01 
2.693000e+00 1.545331e-01 2.031782e-01 
2.694000e+00 1.545137e-01 2.030677e-01 
2.695000e+00 1.544926e-01 2.029552e-01 
2.696000e+00 1.544699e-01 2.028408e-01 
2.697000e+00 1.544456e-01 2.027244e-01 
2.698000e+00 1.544196e-01 2.026061e-01 
2.699000e+00 1.543921e-01 2.024859e-01 
2.700000e+00 1.543630e-01 2.023638e-01 
2.701000e+00 1.543322e-01 2.022397e-01 
2.702000e+00 1.542999e-01 2.021138e-01 
2.703000e+00 1.542659e-01 2.019859e-01 
2.704000e+00 1.542304e-01 2.018560e-01 
2.705000e+00 1.541932e-01 2.017243e-01 
2.706000e+00 1.541544e-01 2.015906e-01 
2.707000e+00 1.541140e-01 2.014550e-01 
2.708000e+00 1.540720e-01 2.013175e-01 
2.709000e+00 1.540284e-01 2.011781e-01 
2.710000e+00 1.539832e-01 2.010367e-01 
2.711000e+00 1.539364e-01 2.008935e-01 
2.712000e+00 1.538879e-01 2.007483e-01 
2.713000e+00 1.538379e-01 2.006012e-01 
2.714000e+00 1.537863e-01 2.004522e-01 
2.715000e+00 1.537330e-01 2.003013e-01 
2.716000e+00 1.536782e-01 2.001484e-01 
2.717000e+00 1.536218e-01 1.999937e-01 
2.718000e+00 1.535637e-01 1.998370e-01 
2.719000e+00 1.535041e-01 1.996784e-01 
2.720000e+00 1.534428e-01 1.995180e-01 
2.721000e+00 1.533799e-01 1.993556e-01 
2.722000e+00 1.533155e-01 1.991913e-01 
2.723000e+00 1.532494e-01 1.990251e-01 
2.724000e+00 1.531818e-01 1.988570e-01 
2.725000e+00 1.531125e-01 1.986870e-01 
2.726000e+00 1.530417e-01 1.985151e-01 
2.727000e+00 1.529692e-01 1.983413e-01 
2.728000e+00 1.528951e-01 1.981656e-01 
2.729000e+00 1.528195e-01 1.979879e-01 
2.730000e+00 1.527422e-01 1.978084e-01 
2.731000e+00 1.526634e-01 1.976270e-01 
2.732000e+00 1.525830e-01 1.974438e-01 
2.733000e+00 1.525009e-01 1.972586e-01 
2.734000e+00 1.524173e-01 1.970715e-01 
2.735000e+00 1.523321e-01 1.968825e-01 
2.736000e+00 1.522453e-01 1.966917e-01 
2.737000e+00 1.521569e-01 1.964989e-01 
2.738000e+00 1.520669e-01 1.963043e-01 
2.739000e+00 1.519753e-01 1.961078e-01 
2.740000e+00 1.518821e-01 1.959094e-01 
2.741000e+00 1.517873e-01 1.957091e-01 
2.742000e+00 1.516910e-01 1.955069e-01 
2.743000e+00 1.515931e-01 1.953029e-01 
2.744000e+00 1.514935e-01 1.950970e-01 
2.745000e+00 1.513924e-01 1.948892e-01 
2.746000e+00 1.512897e-01 1.946795e-01 
2.747000e+00 1.511855e-01 1.944680e-01 
2.748000e+00 1.510796e-01 1.942546e-01 
2.749000e+00 1.509722e-01 1.940393e-01 
2.750000e+00 1.508632e-01 1.938222e-01 
2.751000e+00 1.507526e-01 1.936031e-01 
2.752000e+00 1.506404e-01 1.933823e-01 
2.753000e+00 1.505267e-01 1.931595e-01 
2.754000e+00 1.504113e-01 1.929349e-01 
2.755000e+00 1.502944e-01 1.927085e-01 
2.756000e+00 1.501760e-01 1.924802e-01 
2.757000e+00 1.500559e-01 1.922500e-01 
2.758000e+00 1.499343e-01 1.920180e-01 
2.759000e+00 1.498111e-01 1.917841e-01 
2.760000e+00 1.496864e-01 1.915484e-01 
2.761000e+00 1.495601e-01 1.913108e-01 
2.762000e+00 1.494322e-01 1.910714e-01 
2.763000e+00 1.493028e-01 1.908301e-01 
2.764000e+00 1.491717e-01 1.905870e-01 
2.765000e+00 1.490392e-01 1.903420e-01 
2.766000e+00 1.489050e-01 1.900953e-01 
2.767000e+00 1.487694e-01 1.898466e-01 
2.768000e+00 1.486321e-01 1.895962e-01 
2.769000e+00 1.484933e-01 1.893439e-01 
2.770000e+00 1.483529e-01 1.890898e-01 
2.771000e+00 1.482110e-01 1.888338e-01 
2.772000e+00 1.480676e-01 1.885761e-01 
2.773000e+00 1.479225e-01 1.883165e-01 
2.774000e+00 1.477760e-01 1.880550e-01 
2.775000e+00 1.476279e-01 1.877918e-01 
2.776000e+00 1.474782e-01 1.875268e-01 
2.777000e+00 1.473270e-01 1.872599e-01 
2.778000e+00 1.471742e-01 1.869912e-01 
2.779000e+00 1.470199e-01 1.867207e-01 
2.780000e+00 1.468641e-01 1.864484e-01 
2.781000e+00 1.467067e-01 1.861743e-01 
2.782000e+00 1.465478e-01 1.858984e-01 
2.783000e+00 1.463874e-01 1.856207e-01 
2.784000e+00 1.462254e-01 1.853412e-01 
2.785000e+00 1.460619e-01 1.850599e-01 
2.786000e+00 1.458968e-01 1.847768e-01 
2.787000e+00 1.457303e-01 1.844919e-01 
2.788000e+00 1.455622e-01 1.842052e-01 
2.789000e+00 1.453925e-01 1.839167e-01 
2.790000e+00 1.452214e-01 1.836265e-01 
2.791000e+00 1.450487e-01 1.833344e-01 
2.792000e+00 1.448745e-01 1.830406e-01 
2.793000e+00 1.446988e-01 1.827450e-01 
2.794000e+00 1.445216e-01 1.824476e-01 
2.795000e+00 1.443429e-01 1.821485e-01 
2.796000e+00 1.441626e-01 1.818476e-01 
2.797000e+00 1.439808e-01 1.815449e-01 
2.798000e+00 1.437976e-01 1.812405e-01 
2.799000e+00 1.436128e-01 1.809343e-01 
2.800000e+00 1.434265e-01 1.806263e-01 
2.801000e+00 1.432387e-01 1.803166e-01 
2.802000e+00 1.430494e-01 1.800051e-01 
2.803000e+00 1.428586e-01 1.796919e-01 
2.804000e+00 1.426663e-01 1.793769e-01 
2.805000e+00 1.424726e-01 1.790602e-01 
2.806000e+00 1.422773e-01 1.787418e-01 
2.807000e+00 1.420805e-01 1.784216e-01 
2.808000e+00 1.418823e-01 1.780996e-01 
2.809000e+00 1.416825e-01 1.777760e-01 
2.810000e+00 1.414813e-01 1.774506e-01 
2.811000e+00 1.412786e-01 1.771234e-01 
2.812000e+00 1.410744e-01 1.767946e-01 
2.813000e+00 1.408687e-01 1.764640e-01 
2.814000e+00 1.406615e-01 1.761317e-01 
2.815000e+00 1.404529e-01 1.757977e-01 
2.816000e+00 1.402428e-01 1.754620e-01 
2.817000e+00 1.400312e-01 1.751246e-01 
2.818000e+00 1.398182e-01 1.747854e-01 
2.819000e+00 1.396037e-01 1.744446e-01 
2.820000e+00 1.393877e-01 1.741020e-01 
2.821000e+00 1.391703e-01 1.737578e-01 
2.822000e+00 1.389514e-01 1.734118e-01 
2.823000e+00 1.387311e-01 1.730642e-01 
2.824000e+00 1.385093e-01 1.727149e-01 
2.825000e+00 1.382860e-01 1.723638e-01 
2.826000e+00 1.380613e-01 1.720112e-01 
2.827000e+00 1.378352e-01 1.716568e-01 
2.828000e+00 1.376076e-01 1.713007e-01 
2.829000e+00 1.373786e-01 1.709430e-01 
2.830000e+00 1.371481e-01 1.705836e-01 
2.831000e+00 1.369162e-01 1.702225e-01 
2.832000e+00 1.366828e-01 1.698598e-01 
2.833000e+00 1.364480e-01 1.694954e-01 
2.834000e+00 1.362118e-01 1.691294e-01 
2.835000e+00 1.359742e-01 1.687617e-01 
2.836000e+00 1.357351e-01 1.683923e-01 
2.837000e+00 1.354946e-01 1.680213e-01 
2.838000e+00 1.352527e-01 1.676487e-01 
2.839000e+00 1.350094e-01 1.672744e-01 
2.840000e+00 1.347647e-01 1.668985e-01 
2.841000e+00 1.345185e-01 1.665210e-01 
2.842000e+00 1.342710e-01 1.661418e-01 
2.843000e+00 1.340220e-01 1.657610e-01 
2.844000e+00 1.337716e-01 1.653786e-01 
2.845000e+00 1.335199e-01 1.649945e-01 
2.846000e+00 1.332667e-01 1.646088e-01 
2.847000e+00 1.330121e-01 1.642216e-01 
2.848000e+00 1.327562e-01 1.638327e-01 
2.849000e+00 1.324988e-01 1.634422e-01 
2.850000e+00 1.322401e-01 1.630501e-01 
2.851000e+00 1.319800e-01 1.626564e-01 
2.852000e+00 1.317184e-01 1.622611e-01 
2.853000e+00 1.314556e-01 1.618642e-01 
2.854000e+00 1.311913e-01 1.614658e-01 
2.855000e+00 1.309257e-01 1.610657e-01 
2.856000e+00 1.306587e-01 1.606641e-01 
2.857000e+00 1.303903e-01 1.602609e-01 
2.858000e+00 1.301205e-01 1.598561e-01 
2.859000e+00 1.298494e-01 1.594498e-01 
2.860000e+00 1.295770e-01 1.590418e-01 
2.861000e+00 1.293031e-01 1.586324e-01 
2.862000e+00 1.290280e-01 1.582213e-01 
2.863000e+00 1.287514e-01 1.578088e-01 
2.864000e+00 1.284736e-01 1.573946e-01 
2.865000e+00 1.281944e-01 1.569789e-01 
2.866000e+00 1.279138e-01 1.565617e-01 
2.867000e+00 1.276319e-01 1.561430e-01 
2.868000e+00 1.273487e-01 1.557227e-01 
2.869000e+00 1.270641e-01 1.553008e-01 
2.870000e+00 1.267782e-01 1.548775e-01 
2.871000e+00 1.264910e-01 1.544526e-01 
2.872000e+00 1.262024e-01 1.540262e-01 
2.873000e+00 1.259126e-01 1.535983e-01 
2.874000e+00 1.256214e-01 1.531689e-01 
2.875000e+00 1.253289e-01 1.527380e-01 
2.876000e+00 1.250351e-01 1.523056e-01 
2.877000e+00 1.247400e-01 1.518716e-01 
2.878000e+00 1.244435e-01 1.514362e-01 
2.879000e+00 1.241458e-01 1.509993e-01 
2.880000e+00 1.238468e-01 1.505609e-01 
2.881000e+00 1.235465e-01 1.501210e-01 
2.882000e+00 1.232449e-01 1.496797e-01 
2.883000e+00 1.229420e-01 1.492368e-01 
2.884000e+00 1.226378e-01 1.487925e-01 
2.885000e+00 1.223323e-01 1.483468e-01 
2.886000e+00 1.220256e-01 1.478996e-01 
2.887000e+00 1.217176e-01 1.474509e-01 
2.888000e+00 1.214083e-01 1.470007e-01 
2.889000e+00 1.210978e-01 1.465492e-01 
2.890000e+00 1.207859e-01 1.460961e-01 
2.891000e+00 1.204729e-01 1.456417e-01 
2.892000e+00 1.201585e-01 1.451858e-01 
2.893000e+00 1.198429e-01 1.447284e-01 
2.894000e+00 1.195261e-01 1.442697e-01 
2.895000e+00 1.192080e-01 1.438095e-01 
2.896000e+00 1.188887e-01 1.433479e-01 
2.897000e+00 1.185681e-01 1.428849e-01 
2.898000e+00 1.182463e-01 1.424205e-01 
2.899000e+00 1.179232e-01 1.419546e-01 
2.900000e+00 1.175989e-01 1.414874e-01 
2.901000e+00 1.172734e-01 1.410188e-01 
2.902000e+00 1.169467e-01 1.405488e-01 
2.903000e+00 1.166188e-01 1.400774e-01 
2.904000e+00 1.162896e-01 1.396046e-01 
2.905000e+00 1.159592e-01 1.391304e-01 
2.906000e+00 1.156276e-01 1.386549e-01 
2.907000e+00 1.152948e-01 1.381780e-01 
2.908000e+00 1.149608e-01 1.376997e-01 
2.909000e+00 1.146256e-01 1.372200e-01 
2.910000e+00 1.142893e-01 1.367391e-01 
2.911000e+00 1.139517e-01 1.362567e-01 
2.912000e+00 1.136129e-01 1.357730e-01 
2.913000e+00 1.132730e-01 1.352880e-01 
2.914000e+00 1.129318e-01 1.348016e-01 
2.915000e+00 1.125895e-01 1.343140e-01 
2.916000e+00 1.122461e-01 1.338249e-01 
2.917000e+00 1.119014e-01 1.333346e-01 
2.918000e+00 1.115556e-01 1.328429e-01 
2.919000e+00 1.112087e-01 1.323499e-01 
2.920000e+00 1.108605e-01 1.318557e-01 
2.921000e+00 1.105113e-01 1.313601e-01 
2.922000e+00 1.101608e-01 1.308632e-01 
2.923000e+00 1.098093e-01 1.303650e-01 
2.924000e+00 1.094565e-01 1.298655e-01 
2.925000e+00 1.091027e-01 1.293648e-01 
2.926000e+00 1.087477e-01 1.288627e-01 
2.927000e+00 1.083916e-01 1.283594e-01 
2.928000e+00 1.080343e-01 1.278548e-01 
2.929000e+00 1.076760e-01 1.273490e-01 
2.930000e+00 1.073165e-01 1.268419e-01 
2.931000e+00 1.069559e-01 1.263335e-01 
2.932000e+00 1.065942e-01 1.258239e-01 
2.933000e+00 1.062314e-01 1.253130e-01 
2.934000e+00 1.058675e-01 1.248009e-01 
2.935000e+00 1.055024e-01 1.242876e-01 
2.936000e+00 1.051363e-01 1.237730e-01 
2.937000e+00 1.047691e-01 1.232572e-01 
2.938000e+00 1.044008e-01 1.227402e-01 
2.939000e+00 1.040315e-01 1.222220e-01 
2.940000e+00 1.036610e-01 1.217025e-01 
2.941000e+00 1.032895e-01 1.211819e-01 
2.942000e+00 1.029169e-01 1.206600e-01 
2.943000e+00 1.025433e-01 1.201370e-01 
2.944000e+00 1.021685e-01 1.196127e-01 
2.945000e+00 1.017928e-01 1.190873e-01 
2.946000e+00 1.014159e-01 1.185607e-01 
2.947000e+00 1.010381e-01 1.180329e-01 
2.948000e+00 1.006591e-01 1.175040e-01 
2.949000e+00 1.002792e-01 1.169738e-01 
2.950000e+00 9.989816e-02 1.164426e-01 
2.951000e+00 9.951612e-02 1.159101e-01 
2.952000e+00 9.913306e-02 1.153765e-01 
2.953000e+00 9.874897e-02 1.148418e-01 
2.954000e+00 9.836386e-02 1.143060e-01 
2.955000e+00 9.797773e-02 1.137689e-01 
2.956000e+00 9.759060e-02 1.132308e-01 
2.957000e+00 9.720245e-02 1.126916e-01 
2.958000e+00 9.681331e-02 1.121512e-01 
2.959000e+00 9.642316e-02 1.116097e-01 
2.960000e+00 9.603202e-02 1.110671e-01 
2.961000e+00 9.563989e-02 1.105234e-01 
2.962000e+00 9.524677e-02 1.099786e-01 
2.963000e+00 9.485267e-02 1.094327e-01 
2.964000e+00 9.445760e-02 1.088858e-01 
2.965000e+00 9.406155e-02 1.083377e-01 
2.966000e+00 9.366454e-02 1.077886e-01 
2.967000e+00 9.326656e-02 1.072384e-01 
2.968000e+00 9.286762e-02 1.066871e-01 
2.969000e+00 9.246772e-02 1.061348e-01 
2.970000e+00 9.206688e-02 1.055814e-01 
2.971000e+00 9.166508e-02 1.050270e-01 
2.972000e+00 9.126235e-02 1.044715e-01 
2.973000e+00 9.085868e-02 1.039150e-01 
2.974000e+00 9.045407e-02 1.033575e-01 
2.975000e+00 9.004854e-02 1.027989e-01 
2.976000e+00 8.964208e-02 1.022393e-01 
2.977000e+00 8.923471e-02 1.016787e-01 
2.978000e+00 8.882641e-02 1.011171e-01 
2.979000e+00 8.841721e-02 1.005544e-01 
2.980000e+00 8.800710e-02 9.999082e-02 
2.981000e+00 8.759609e-02 9.942620e-02 
2.982000e+00 8.718419e-02 9.886060e-02 
2.983000e+00 8.677139e-02 9.829400e-02 
2.984000e+00 8.635770e-02 9.772643e-02 
2.985000e+00 8.594313e-02 9.715789e-02 
2.986000e+00 8.552768e-02 9.658839e-02 
2.987000e+00 8.511135e-02 9.601792e-02 
2.988000e+00 8.469416e-02 9.544649e-02 
2.989000e+00 8.427610e-02 9.487412e-02 
2.990000e+00 8.385719e-02 9.430080e-02 
2.991000e+00 8.343741e-02 9.372654e-02 
2.992000e+00 8.301679e-02 9.315136e-02 
2.993000e+00 8.259532e-02 9.257524e-02 
2.994000e+00 8.217301e-02 9.199820e-02 
2.995000e+00 8.174986e-02 9.142025e-02 
2.996000e+00 8.132587e-02 9.084138e-02 
2.997000e+00 8.090107e-02 9.026161e-02 
2.998000e+00 8.047543e-02 8.968095e-02 
2.999000e+00 8.004898e-02 8.909939e-02 
3.000000e+00 7.962172e-02 8.851694e-02 
3.001000e+00 7.919365e-02 8.793361e-02 
3.002000e+00 7.876477e-02 8.734941e-02 
3.003000e+00 7.833510e-02 8.676433e-02 
3.004000e+00 7.790463e-02 8.617839e-02 
3.005000e+00 7.747337e-02 8.559160e-02 
3.006000e+00 7.704132e-02 8.500395e-02 
3.007000e+00 7.660850e-02 8.441545e-02 
3.008000e+00 7.617490e-02 8.382611e-02 
3.009000e+00 7.574053e-02 8.323594e-02 
3.010000e+00 7.530539e-02 8.264494e-02 
3.011000e+00 7.486950e-02 8.205311e-02 
3.012000e+00 7.443285e-02 8.146047e-02 
3.013000e+00 7.399544e-02 8.086701e-02 
3.014000e+00 7.355729e-02 8.027275e-02 
3.015000e+00 7.311840e-02 7.967769e-02 
3.016000e+00 7.267877e-02 7.908183e-02 
3.017000e+00 7.223841e-02 7.848519e-02 
3.018000e+00 7.179733e-02 7.788776e-02 
3.019000e+00 7.135552e-02 7.728956e-02 
3.020000e+00 7.091299e-02 7.669058e-02 
3.021000e+00 7.046976e-02 7.609084e-02 
3.022000e+00 7.002581e-02 7.549035e-02 
3.023000e+00 6.958117e-02 7.488910e-02 
3.024000e+00 6.913582e-02 7.428710e-02 
3.025000e+00 6.868979e-02 7.368436e-02 
3.026000e+00 6.824306e-02 7.308089e-02 
3.027000e+00 6.779566e-02 7.247668e-02 
3.028000e+00 6.734757e-02 7.187176e-02 
3.029000e+00 6.689882e-02 7.126612e-02 
3.030000e+00 6.644939e-02 7.065976e-02 
3.031000e+00 6.599931e-02 7.005270e-02 
3.032000e+00 6.554856e-02 6.944495e-02 
3.033000e+00 6.509717e-02 6.883650e-02 
3.034000e+00 6.464512e-02 6.822736e-02 
3.035000e+00 6.419244e-02 6.761754e-02 
3.036000e+00 6.373912e-02 6.700705e-02 
3.037000e+00 6.328516e-02 6.639589e-02 
3.038000e+00 6.283058e-02 6.578406e-02 
3.039000e+00 6.237537e-02 6.517158e-02 
3.040000e+00 6.191955e-02 6.455845e-02 
3.041000e+00 6.146311e-02 6.394467e-02 
3.042000e+00 6.100607e-02 6.333026e-02 
3.043000e+00 6.054843e-02 6.271521e-02 
3.044000e+00 6.009019e-02 6.209954e-02 
3.045000e+00 5.963135e-02 6.148325e-02 
3.046000e+00 5.917193e-02 6.086634e-02 
3.047000e+00 5.871193e-02 6.024883e-02 
3.048000e+00 5.825136e-02 5.963071e-02 
3.049000e+00 5.779021e-02 5.901200e-02 
3.050000e+00 5.732849e-02 5.839270e-02 
3.051000e+00 5.686622e-02 5.777281e-02 
3.052000e+00 5.640338e-02 5.715235e-02 
3.053000e+00 5.594000e-02 5.653132e-02 
3.054000e+00 5.547607e-02 5.590972e-02 
3.055000e+00 5.501160e-02 5.528757e-02 
3.056000e+00 5.454660e-02 5.466486e-02 
3.057000e+00 5.408106e-02 5.404161e-02 
3.058000e+00 5.361500e-02 5.341781e-02 
3.059000e+00 5.314842e-02 5.279348e-02 
3.060000e+00 5.268133e-02 5.216863e-02 
3.061000e+00 5.221372e-02 5.154325e-02 
3.062000e+00 5.174562e-02 5.091736e-02 
3.063000e+00 5.127701e-02 5.029096e-02 
3.064000e+00 5.080791e-02 4.966406e-02 
3.065000e+00 5.033832e-02 4.903666e-02 
3.066000e+00 4.986825e-02 4.840877e-02 
3.067000e+00 4.939769e-02 4.778040e-02 
3.068000e+00 4.892667e-02 4.715155e-02 
3.069000e+00 4.845518e-02 4.652222e-02 
3.070000e+00 4.798322e-02 4.589244e-02 
3.071000e+00 4.751081e-02 4.526219e-02 
3.072000e+00 4.703795e-02 4.463149e-02 
3.073000e+00 4.656464e-02 4.400035e-02 
3.074000e+00 4.609089e-02 4.336876e-02 
3.075000e+00 4.561670e-02 4.273675e-02 
3.076000e+00 4.514208e-02 4.210430e-02 
3.077000e+00 4.466704e-02 4.147143e-02 
3.078000e+00 4.419157e-02 4.083815e-02 
3.079000e+00 4.371570e-02 4.020446e-02 
3.080000e+00 4.323941e-02 3.957037e-02 
3.081000e+00 4.276271e-02 3.893588e-02 
3.082000e+00 4.228562e-02 3.830101e-02 
3.083000e+00 4.180814e-02 3.766575e-02 
3.084000e+00 4.133026e-02 3.703011e-02 
3.085000e+00 4.085200e-02 3.639410e-02 
3.086000e+00 4.037337e-02 3.575773e-02 
3.087000e+00 3.989436e-02 3.512100e-02 
3.088000e+00 3.941498e-02 3.448392e-02 
3.089000e+00 3.893525e-02 3.384650e-02 
3.090000e+00 3.845515e-02 3.320873e-02 
3.091000e+00 3.797471e-02 3.257064e-02 
3.092000e+00 3.749392e-02 3.193222e-02 
3.093000e+00 3.701279e-02 3.129347e-02 
3.094000e+00 3.653132e-02 3.065442e-02 
3.095000e+00 3.604953e-02 3.001506e-02 
3.096000e+00 3.556741e-02 2.937540e-02 
3.097000e+00 3.508497e-02 2.873544e-02 
3.098000e+00 3.460222e-02 2.809520e-02 
3.099000e+00 3.411915e-02 2.745467e-02 
3.100000e+00 3.363579e-02 2.681387e-02 
3.101000e+00 3.315213e-02 2.617280e-02 
3.102000e+00 3.266818e-02 2.553147e-02 
3.103000e+00 3.218394e-02 2.488989e-02 
3.104000e+00 3.169941e-02 2.424805e-02 
3.105000e+00 3.121462e-02 2.360598e-02 
3.106000e+00 3.072955e-02 2.296366e-02 
3.107000e+00 3.024422e-02 2.232112e-02 
3.108000e+00 2.975862e-02 2.167835e-02 
3.109000e+00 2.927278e-02 2.103537e-02 
3.110000e+00 2.878668e-02 2.039217e-02 
3.111000e+00 2.830034e-02 1.974877e-02 
3.112000e+00 2.781376e-02 1.910517e-02 
3.113000e+00 2.732695e-02 1.846138e-02 
3.114000e+00 2.683991e-02 1.781741e-02 
3.115000e+00 2.635265e-02 1.717326e-02 
3.116000e+00 2.586518e-02 1.652893e-02 
3.117000e+00 2.537749e-02 1.588444e-02 
3.118000e+00 2.488960e-02 1.523979e-02 
3.119000e+00 2.440151e-02 1.459499e-02 
3.120000e+00 2.391322e-02 1.395004e-02 
3.121000e+00 2.342474e-02 1.330496e-02 
3.122000e+00 2.293608e-02 1.265973e-02 
3.123000e+00 2.244724e-02 1.201439e-02 
3.124000e+00 2.195823e-02 1.136892e-02 
3.125000e+00 2.146905e-02 1.072333e-02 
3.126000e+00 2.097971e-02 1.007764e-02 
3.127000e+00 2.049021e-02 9.431851e-03 
3.128000e+00 2.000056e-02 8.785964e-03 
3.129000e+00 1.951076e-02 8.139990e-03 
3.130000e+00 1.902083e-02 7.493933e-03 
3.131000e+00 1.853076e-02 6.847801e-03 
3.132000e+00 1.804056e-02 6.201600e-03 
3.133000e+00 1.755023e-02 5.555337e-03 
3.134000e+00 1.705979e-02 4.909018e-03 
3.135000e+00 1.656924e-02 4.262649e-03 
3.136000e+00 1.607857e-02 3.616237e-03 
3.137000e+00 1.558781e-02 2.969789e-03 
3.138000e+00 1.509695e-02 2.323311e-03 
3.139000e+00 1.460599e-02 1.676809e-03 
3.140000e+00 1.411495e-02 1.030290e-03 
3.141000e+00 1.362383e-02 3.837597e-04 
3.142000e+00 1.313264e-02 -2.627743e-04 
3.143000e+00 1.264138e-02 -9.093061e-04 
3.144000e+00 1.215005e-02 -1.555829e-03 
3.145000e+00 1.165866e-02 -2.202337e-03 
3.146000e+00 1.116723e-02 -2.848823e-03 
3.147000e+00 1.067574e-02 -3.495282e-03 
3.148000e+00 1.018421e-02 -4.141705e-03 
3.149000e+00 9.692646e-03 -4.788088e-03 
3.150000e+00 9.201050e-03 -5.434423e-03 
3.151000e+00 8.709429e-03 -6.080704e-03 
3.152000e+00 8.217787e-03 -6.726925e-03 
3.153000e+00 7.726131e-03 -7.373079e-03 
3.154000e+00 7.234465e-03 -8.019159e-03 
3.155000e+00 6.742795e-03 -8.665160e-03 
3.156000e+00 6.251128e-03 -9.311074e-03 
3.157000e+00 5.759467e-03 -9.956896e-03 
3.158000e+00 5.267819e-03 -1.060262e-02 
3.159000e+00 4.776189e-03 -1.124824e-02 
3.160000e+00 4.284582e-03 -1.189374e-02 
3.161000e+00 3.793004e-03 -1.253913e-02 
3.162000e+00 3.301461e-03 -1.318439e-02 
3.163000e+00 2.809958e-03 -1.382952e-02 
3.164000e+00 2.318500e-03 -1.447451e-02 
3.165000e+00 1.827093e-03 -1.511936e-02 
3.166000e+00 1.335743e-03 -1.576405e-02 
3.167000e+00 8.444538e-04 -1.640859e-02 
3.168000e+00 3.532320e-04 -1.705297e-02 
3.169000e+00 -1.379170e-04 -1.769717e-02 
3.170000e+00 -6.289880e-04 -1.834120e-02 
3.171000e+00 -1.119975e-03 -1.898505e-02 
3.172000e+00 -1.610874e-03 -1.962871e-02 
3.173000e+00 -2.101678e-03 -2.027217e-02 
3.174000e+00 -2.592382e-03 -2.091543e-02 
3.175000e+00 -3.082980e-03 -2.155848e-02 
3.176000e+00 -3.573468e-03 -2.220131e-02 
3.177000e+00 -4.063840e-03 -2.284392e-02 
3.178000e+00 -4.554089e-03 -2.348631e-02 
3.179000e+00 -5.044212e-03 -2.412846e-02 
3.180000e+00 -5.534202e-03 -2.477037e-02 
3.181000e+00 -6.024054e-03 -2.541203e-02 
3.182000e+00 -6.513763e-03 -2.605344e-02 
3.183000e+00 -7.003323e-03 -2.669459e-02 
3.184000e+00 -7.492728e-03 -2.733547e-02 
3.185000e+00 -7.981974e-03 -2.797608e-02 
3.186000e+00 -8.471054e-03 -2.861641e-02 
3.187000e+00 -8.959964e-03 -2.925646e-02 
3.188000e+00 -9.448698e-03 -2.989621e-02 
3.189000e+00 -9.937251e-03 -3.053567e-02 
3.190000e+00 -1.042562e-02 -3.117482e-02 
3.191000e+00 -1.091379e-02 -3.181365e-02 
3.192000e+00 -1.140177e-02 -3.245218e-02 
3.193000e+00 -1.188954e-02 -3.309037e-02 
3.194000e+00 -1.237710e-02 -3.372824e-02 
3.195000e+00 -1.286445e-02 -3.436577e-02 
3.196000e+00 -1.335158e-02 -3.500296e-02 
3.197000e+00 -1.383849e-02 -3.563979e-02 
3.198000e+00 -1.432516e-02 -3.627627e-02 
3.199000e+00 -1.481160e-02 -3.691239e-02 
3.200000e+00 -1.529780e-02 -3.754814e-02 
3.201000e+00 -1.578376e-02 -3.818352e-02 
3.202000e+00 -1.626946e-02 -3.881852e-02 
3.203000e+00 -1.675490e-02 -3.945312e-02 
3.204000e+00 -1.724009e-02 -4.008734e-02 
3.205000e+00 -1.772500e-02 -4.072115e-02 
3.206000e+00 -1.820964e-02 -4.135456e-02 
3.207000e+00 -1.869400e-02 -4.198755e-02 
3.208000e+00 -1.917808e-02 -4.262013e-02 
3.209000e+00 -1.966187e-02 -4.325228e-02 
3.210000e+00 -2.014537e-02 -4.388400e-02 
3.211000e+00 -2.062856e-02 -4.451528e-02 
3.212000e+00 -2.111145e-02 -4.514611e-02 
3.213000e+00 -2.159403e-02 -4.577650e-02 
3.214000e+00 -2.207629e-02 -4.640643e-02 
3.215000e+00 -2.255824e-02 -4.703589e-02 
3.216000e+00 -2.303985e-02 -4.766489e-02 
3.217000e+00 -2.352113e-02 -4.829341e-02 
3.218000e+00 -2.400208e-02 -4.892145e-02 
3.219000e+00 -2.448268e-02 -4.954900e-02 
3.220000e+00 -2.496294e-02 -5.017605e-02 
3.221000e+00 -2.544284e-02 -5.080261e-02 
3.222000e+00 -2.592238e-02 -5.142866e-02 
3.223000e+00 -2.640156e-02 -5.205419e-02 
3.224000e+00 -2.688037e-02 -5.267921e-02 
3.225000e+00 -2.735881e-02 -5.330370e-02 
3.226000e+00 -2.783686e-02 -5.392766e-02 
3.227000e+00 -2.831454e-02 -5.455108e-02 
3.228000e+00 -2.879182e-02 -5.517395e-02 
3.229000e+00 -2.926870e-02 -5.579628e-02 
3.230000e+00 -2.974519e-02 -5.641805e-02 
3.231000e+00 -3.022126e-02 -5.703925e-02 
3.232000e+00 -3.069693e-02 -5.765989e-02 
3.233000e+00 -3.117218e-02 -5.827995e-02 
3.234000e+00 -3.164701e-02 -5.889943e-02 
3.235000e+00 -3.212141e-02 -5.951833e-02 
3.236000e+00 -3.259538e-02 -6.013663e-02 
3.237000e+00 -3.306891e-02 -6.075433e-02 
3.238000e+00 -3.354200e-02 -6.137142e-02 
3.239000e+00 -3.401464e-02 -6.198790e-02 
3.240000e+00 -3.448683e-02 -6.260377e-02 
3.241000e+00 -3.495856e-02 -6.321901e-02 
3.242000e+00 -3.542982e-02 -6.383361e-02 
3.243000e+00 -3.590062e-02 -6.444759e-02 
3.244000e+00 -3.637094e-02 -6.506092e-02 
3.245000e+00 -3.684079e-02 -6.567360e-02 
3.246000e+00 -3.731015e-02 -6.628563e-02 
3.247000e+00 -3.777902e-02 -6.689699e-02 
3.248000e+00 -3.824739e-02 -6.750769e-02 
3.249000e+00 -3.871527e-02 -6.811772e-02 
3.250000e+00 -3.918264e-02 -6.872706e-02 
3.251000e+00 -3.964950e-02 -6.933572e-02 
3.252000e+00 -4.011584e-02 -6.994370e-02 
3.253000e+00 -4.058166e-02 -7.055097e-02 
3.254000e+00 -4.104696e-02 -7.115754e-02 
3.255000e+00 -4.151173e-02 -7.176340e-02 
3.256000e+00 -4.197596e-02 -7.236855e-02 
3.257000e+00 -4.243965e-02 -7.297297e-02 
3.258000e+00 -4.290280e-02 -7.357667e-02 
3.259000e+00 -4.336539e-02 -7.417964e-02 
3.260000e+00 -4.382743e-02 -7.478186e-02 
3.261000e+00 -4.428891e-02 -7.538334e-02 
3.262000e+00 -4.474982e-02 -7.598407e-02 
3.263000e+00 -4.521016e-02 -7.658404e-02 
3.264000e+00 -4.566992e-02 -7.718325e-02 
3.265000e+00 -4.612910e-02 -7.778170e-02 
3.266000e+00 -4.658769e-02 -7.837936e-02 
3.267000e+00 -4.704570e-02 -7.897625e-02 
3.268000e+00 -4.750310e-02 -7.957235e-02 
3.269000e+00 -4.795991e-02 -8.016765e-02 
3.270000e+00 -4.841610e-02 -8.076216e-02 
3.271000e+00 -4.887169e-02 -8.135586e-02 
3.272000e+00 -4.932666e-02 -8.194876e-02 
3.273000e+00 -4.978100e-02 -8.254084e-02 
3.274000e+00 -5.023473e-02 -8.313209e-02 
3.275000e+00 -5.068781e-02 -8.372252e-02 
3.276000e+00 -5.114027e-02 -8.431212e-02 
3.277000e+00 -5.159208e-02 -8.490087e-02 
3.278000e+00 -5.204324e-02 -8.548878e-02 
3.279000e+00 -5.249375e-02 -8.607584e-02 
3.280000e+00 -5.294361e-02 -8.666205e-02 
3.281000e+00 -5.339281e-02 -8.724739e-02 
3.282000e+00 -5.384133e-02 -8.783186e-02 
3.283000e+00 -5.428919e-02 -8.841546e-02 
3.284000e+00 -5.473637e-02 -8.899818e-02 
3.285000e+00 -5.518287e-02 -8.958001e-02 
3.286000e+00 -5.562869e-02 -9.016095e-02 
3.287000e+00 -5.607381e-02 -9.074100e-02 
3.288000e+00 -5.651824e-02 -9.132014e-02 
3.289000e+00 -5.696197e-02 -9.189837e-02 
3.290000e+00 -5.740499e-02 -9.247569e-02 
3.291000e+00 -5.784730e-02 -9.305209e-02 
3.292000e+00 -5.828890e-02 -9.362757e-02 
3.293000e+00 -5.872978e-02 -9.420211e-02 
3.294000e+00 -5.916993e-02 -9.477572e-02 
3.295000e+00 -5.960935e-02 -9.534838e-02 
3.296000e+00 -6.004804e-02 -9.592010e-02 
3.297000e+00 -6.048599e-02 -9.649086e-02 
3.298000e+00 -6.092319e-02 -9.706067e-02 
3.299000e+00 -6.135965e-02 -9.762951e-02 
3.300000e+00 -6.179535e-02 -9.819738e-02 
3.301000e+00 -6.223030e-02 -9.876427e-02 
3.302000e+00 -6.266448e-02 -9.933018e-02 
3.303000e+00 -6.309790e-02 -9.989510e-02 
3.304000e+00 -6.353054e-02 -1.004590e-01 
3.305000e+00 -6.396241e-02 -1.010220e-01 
3.306000e+00 -6.439349e-02 -1.015839e-01 
3.307000e+00 -6.482379e-02 -1.021448e-01 
3.308000e+00 -6.525329e-02 -1.027047e-01 
3.309000e+00 -6.568200e-02 -1.032636e-01 
3.310000e+00 -6.610991e-02 -1.038215e-01 
3.311000e+00 -6.653701e-02 -1.043783e-01 
3.312000e+00 -6.696331e-02 -1.049341e-01 
3.313000e+00 -6.738879e-02 -1.054888e-01 
3.314000e+00 -6.781345e-02 -1.060425e-01 
3.315000e+00 -6.823729e-02 -1.065952e-01 
3.316000e+00 -6.866030e-02 -1.071468e-01 
3.317000e+00 -6.908247e-02 -1.076973e-01 
3.318000e+00 -6.950381e-02 -1.082468e-01 
3.319000e+00 -6.992430e-02 -1.087952e-01 
3.320000e+00 -7.034395e-02 -1.093425e-01 
3.321000e+00 -7.076275e-02 -1.098887e-01 
3.322000e+00 -7.118069e-02 -1.104338e-01 
3.323000e+00 -7.159778e-02 -1.109778e-01 
3.324000e+00 -7.201399e-02 -1.115208e-01 
3.325000e+00 -7.242934e-02 -1.120626e-01 
3.326000e+00 -7.284381e-02 -1.126033e-01 
3.327000e+00 -7.325741e-02 -1.131429e-01 
3.328000e+00 -7.367012e-02 -1.136814e-01 
3.329000e+00 -7.408195e-02 -1.142187e-01 
3.330000e+00 -7.449288e-02 -1.147550e-01 
3.331000e+00 -7.490292e-02 -1.152900e-01 
3.332000e+00 -7.531205e-02 -1.158240e-01 
3.333000e+00 -7.572028e-02 -1.163568e-01 
3.334000e+00 -7.612761e-02 -1.168884e-01 
3.335000e+00 -7.653401e-02 -1.174189e-01 
3.336000e+00 -7.693950e-02 -1.179482e-01 
3.337000e+00 -7.734407e-02 -1.184763e-01 
3.338000e+00 -7.774771e-02 -1.190033e-01 
3.339000e+00 -7.815042e-02 -1.195291e-01 
3.340000e+00 -7.855219e-02 -1.200537e-01 
3.341000e+00 -7.895302e-02 -1.205771e-01 
3.342000e+00 -7.935291e-02 -1.210993e-01 
3.343000e+00 -7.975185e-02 -1.216203e-01 
3.344000e+00 -8.014983e-02 -1.221402e-01 
3.345000e+00 -8.054686e-02 -1.226588e-01 
3.346000e+00 -8.094293e-02 -1.231762e-01 
3.347000e+00 -8.133803e-02 -1.236923e-01 
3.348000e+00 -8.173216e-02 -1.242073e-01 
3.349000e+00 -8.212531e-02 -1.247210e-01 
3.350000e+00 -8.251749e-02 -1.252335e-01 
3.351000e+00 -8.290868e-02 -1.257447e-01 
3.352000e+00 -8.329889e-02 -1.262547e-01 
3.353000e+00 -8.368810e-02 -1.267635e-01 
3.354000e+00 -8.407632e-02 -1.272710e-01 
3.355000e+00 -8.446354e-02 -1.277772e-01 
3.356000e+00 -8.484976e-02 -1.282822e-01 
3.357000e+00 -8.523497e-02 -1.287859e-01 
3.358000e+00 -8.561916e-02 -1.292883e-01 
3.359000e+00 -8.600234e-02 -1.297895e-01 
3.360000e+00 -8.638450e-02 -1.302894e-01 
3.361000e+00 -8.676564e-02 -1.307879e-01 
3.362000e+00 -8.714574e-02 -1.312852e-01 
3.363000e+00 -8.752482e-02 -1.317812e-01 
3.364000e+00 -8.790285e-02 -1.322759e-01 
3.365000e+00 -8.827985e-02 -1.327693e-01 
3.366000e+00 -8.865580e-02 -1.332614e-01 
3.367000e+00 -8.903070e-02 -1.337521e-01 
3.368000e+00 -8.940455e-02 -1.342415e-01 
3.369000e+00 -8.977734e-02 -1.347296e-01 
3.370000e+00 -9.014907e-02 -1.352164e-01 
3.371000e+00 -9.051974e-02 -1.357019e-01 
3.372000e+00 -9.088934e-02 -1.361860e-01 
3.373000e+00 -9.125786e-02 -1.366687e-01 
3.374000e+00 -9.162531e-02 -1.371501e-01 
3.375000e+00 -9.199168e-02 -1.376302e-01 
3.376000e+00 -9.235696e-02 -1.381089e-01 
3.377000e+00 -9.272115e-02 -1.385862e-01 
3.378000e+00 -9.308425e-02 -1.390622e-01 
3.379000e+00 -9.344626e-02 -1.395367e-01 
3.380000e+00 -9.380716e-02 -1.400100e-01 
3.381000e+00 -9.416697e-02 -1.404818e-01 
3.382000e+00 -9.452566e-02 -1.409522e-01 
3.383000e+00 -9.488324e-02 -1.414213e-01 
3.384000e+00 -9.523971e-02 -1.418889e-01 
3.385000e+00 -9.559506e-02 -1.423552e-01 
3.386000e+00 -9.594928e-02 -1.428201e-01 
3.387000e+00 -9.630238e-02 -1.432835e-01 
3.388000e+00 -9.665435e-02 -1.437456e-01 
3.389000e+00 -9.700518e-02 -1.442062e-01 
3.390000e+00 -9.735488e-02 -1.446654e-01 
3.391000e+00 -9.770343e-02 -1.451231e-01 
3.392000e+00 -9.805084e-02 -1.455795e-01 
3.393000e+00 -9.839710e-02 -1.460344e-01 
3.394000e+00 -9.874220e-02 -1.464879e-01 
3.395000e+00 -9.908615e-02 -1.469399e-01 
3.396000e+00 -9.942895e-02 -1.473905e-01 
3.397000e+00 -9.977057e-02 -1.478396e-01 
3.398000e+00 -1.001110e-01 -1.482873e-01 
3.399000e+00 -1.004503e-01 -1.487335e-01 
3.400000e+00 -1.007884e-01 -1.491782e-01 
3.401000e+00 -1.011254e-01 -1.496215e-01 
3.402000e+00 -1.014611e-01 -1.500633e-01 
3.403000e+00 -1.017957e-01 -1.505037e-01 
3.404000e+00 -1.021291e-01 -1.509425e-01 
3.405000e+00 -1.024613e-01 -1.513799e-01 
3.406000e+00 -1.027923e-01 -1.518158e-01 
3.407000e+00 -1.031221e-01 -1.522502e-01 
3.408000e+00 -1.034506e-01 -1.526830e-01 
3.409000e+00 -1.037780e-01 -1.531144e-01 
3.410000e+00 -1.041042e-01 -1.535443e-01 
3.411000e+00 -1.044292e-01 -1.539727e-01 
3.412000e+00 -1.047529e-01 -1.543996e-01 
3.413000e+00 -1.050754e-01 -1.548249e-01 
3.414000e+00 -1.053967e-01 -1.552487e-01 
3.415000e+00 -1.057168e-01 -1.556710e-01 
3.416000e+00 -1.060357e-01 -1.560918e-01 
3.417000e+00 -1.063533e-01 -1.565110e-01 
3.418000e+00 -1.066697e-01 -1.569287e-01 
3.419000e+00 -1.069848e-01 -1.573449e-01 
3.420000e+00 -1.072987e-01 -1.577595e-01 
3.421000e+00 -1.076113e-01 -1.581725e-01 
3.422000e+00 -1.079227e-01 -1.585841e-01 
3.423000e+00 -1.082329e-01 -1.589940e-01 
3.424000e+00 -1.085418e-01 -1.594024e-01 
3.425000e+00 -1.088494e-01 -1.598092e-01 
3.426000e+00 -1.091558e-01 -1.602145e-01 
3.427000e+00 -1.094609e-01 -1.606182e-01 
3.428000e+00 -1.097647e-01 -1.610203e-01 
3.429000e+00 -1.100673e-01 -1.614208e-01 
3.430000e+00 -1.103686e-01 -1.618198e-01 
3.431000e+00 -1.106686e-01 -1.622172e-01 
3.432000e+00 -1.109673e-01 -1.626129e-01 
3.433000e+00 -1.112647e-01 -1.630071e-01 
3.434000e+00 -1.115609e-01 -1.633997e-01 
3.435000e+00 -1.118558e-01 -1.637907e-01 
3.436000e+00 -1.121493e-01 -1.641801e-01 
3.437000e+00 -1.124416e-01 -1.645679e-01 
3.438000e+00 -1.127326e-01 -1.649540e-01 
3.439000e+00 -1.130222e-01 -1.653386e-01 
3.440000e+00 -1.133106e-01 -1.657215e-01 
3.441000e+00 -1.135977e-01 -1.661028e-01 
3.442000e+00 -1.138834e-01 -1.664825e-01 
3.443000e+00 -1.141678e-01 -1.668606e-01 
3.444000e+00 -1.144509e-01 -1.672370e-01 
3.445000e+00 -1.147327e-01 -1.676118e-01 
3.446000e+00 -1.150132e-01 -1.679849e-01 
3.447000e+00 -1.152923e-01 -1.683564e-01 
3.448000e+00 -1.155702e-01 -1.687263e-01 
3.449000e+00 -1.158466e-01 -1.690945e-01 
3.450000e+00 -1.161218e-01 -1.694610e-01 
3.451000e+00 -1.163956e-01 -1.698259e-01 
3.452000e+00 -1.166681e-01 -1.701892e-01 
3.453000e+00 -1.169392e-01 -1.705508e-01 
3.454000e+00 -1.172090e-01 -1.709107e-01 
3.455000e+00 -1.174774e-01 -1.712689e-01 
3.456000e+00 -1.177445e-01 -1.716255e-01 
3.457000e+00 -1.180102e-01 -1.719804e-01 
3.458000e+00 -1.182746e-01 -1.723336e-01 
3.459000e+00 -1.185376e-01 -1.726851e-01 
3.460000e+00 -1.187992e-01 -1.730350e-01 
3.461000e+00 -1.190595e-01 -1.733831e-01 
3.462000e+00 -1.193184e-01 -1.737296e-01 
3.463000e+00 -1.195759e-01 -1.740744e-01 
3.464000e+00 -1.198321e-01 -1.744175e-01 
3.465000e+00 -1.200869e-01 -1.747588e-01 
3.466000e+00 -1.203403e-01 -1.750985e-01 
3.467000e+00 -1.205923e-01 -1.754365e-01 
3.468000e+00 -1.208430e-01 -1.757727e-01 
3.469000e+00 -1.210923e-01 -1.761073e-01 
3.470000e+00 -1.213401e-01 -1.764401e-01 
3.471000e+00 -1.215866e-01 -1.767712e-01 
3.472000e+00 -1.218317e-01 -1.771006e-01 
3.473000e+00 -1.220754e-01 -1.774283e-01 
3.474000e+00 -1.223177e-01 -1.777542e-01 
3.475000e+00 -1.225586e-01 -1.780784e-01 
3.476000e+00 -1.227981e-01 -1.784009e-01 
3.477000e+00 -1.230362e-01 -1.787216e-01 
3.478000e+00 -1.232729e-01 -1.790406e-01 
3.479000e+00 -1.235082e-01 -1.793578e-01 
3.480000e+00 -1.237420e-01 -1.796734e-01 
3.481000e+00 -1.239745e-01 -1.799871e-01 
3.482000e+00 -1.242055e-01 -1.802991e-01 
3.483000e+00 -1.244351e-01 -1.806094e-01 
3.484000e+00 -1.246633e-01 -1.809179e-01 
3.485000e+00 -1.248901e-01 -1.812247e-01 
3.486000e+00 -1.251154e-01 -1.815296e-01 
3.487000e+00 -1.253393e-01 -1.818329e-01 
3.488000e+00 -1.255618e-01 -1.821343e-01 
3.489000e+00 -1.257828e-01 -1.824340e-01 
3.490000e+00 -1.260025e-01 -1.827319e-01 
3.491000e+00 -1.262206e-01 -1.830281e-01 
3.492000e+00 -1.264374e-01 -1.833224e-01 
3.493000e+00 -1.266527e-01 -1.836150e-01 
3.494000e+00 -1.268665e-01 -1.839058e-01 
3.495000e+00 -1.270789e-01 -1.841949e-01 
3.496000e+00 -1.272899e-01 -1.844821e-01 
3.497000e+00 -1.274994e-01 -1.847675e-01 
3.498000e+00 -1.277074e-01 -1.850512e-01 
3.499000e+00 -1.279140e-01 -1.853331e-01 
3.500000e+00 -1.281192e-01 -1.856131e-01 
3.501000e+00 -1.283229e-01 -1.858914e-01 
3.502000e+00 -1.285251e-01 -1.861679e-01 
3.503000e+00 -1.287259e-01 -1.864425e-01 
3.504000e+00 -1.289252e-01 -1.867154e-01 
3.505000e+00 -1.291230e-01 -1.869865e-01 
3.506000e+00 -1.293194e-01 -1.872557e-01 
3.507000e+00 -1.295143e-01 -1.875231e-01 
3.508000e+00 -1.297077e-01 -1.877888e-01 
3.509000e+00 -1.298997e-01 -1.880526e-01 
3.510000e+00 -1.300902e-01 -1.883145e-01 
3.511000e+00 -1.302792e-01 -1.885747e-01 
3.512000e+00 -1.304667e-01 -1.888330e-01 
3.513000e+00 -1.306528e-01 -1.890896e-01 
3.514000e+00 -1.308373e-01 -1.893442e-01 
3.515000e+00 -1.310204e-01 -1.895971e-01 
3.516000e+00 -1.312020e-01 -1.898481e-01 
3.517000e+00 -1.313821e-01 -1.900973e-01 
3.518000e+00 -1.315608e-01 -1.903447e-01 
3.519000e+00 -1.317379e-01 -1.905902e-01 
3.520000e+00 -1.319135e-01 -1.908339e-01 
3.521000e+00 -1.320877e-01 -1.910757e-01 
3.522000e+00 -1.322603e-01 -1.913157e-01 
3.523000e+00 -1.324315e-01 -1.915539e-01 
3.524000e+00 -1.326011e-01 -1.917902e-01 
3.525000e+00 -1.327693e-01 -1.920246e-01 
3.526000e+00 -1.329359e-01 -1.922572e-01 
3.527000e+00 -1.331011e-01 -1.924880e-01 
3.528000e+00 -1.332647e-01 -1.927169e-01 
3.529000e+00 -1.334269e-01 -1.929439e-01 
3.530000e+00 -1.335875e-01 -1.931691e-01 
3.531000e+00 -1.337466e-01 -1.933924e-01 
3.532000e+00 -1.339042e-01 -1.936138e-01 
3.533000e+00 -1.340603e-01 -1.938334e-01 
3.534000e+00 -1.342149e-01 -1.940512e-01 
3.535000e+00 -1.343680e-01 -1.942670e-01 
3.536000e+00 -1.345196e-01 -1.944810e-01 
3.537000e+00 -1.346696e-01 -1.946931e-01 
3.538000e+00 -1.348181e-01 -1.949034e-01 
3.539000e+00 -1.349651e-01 -1.951118e-01 
3.540000e+00 -1.351106e-01 -1.953183e-01 
3.541000e+00 -1.352545e-01 -1.955229e-01 
3.542000e+00 -1.353970e-01 -1.957256e-01 
3.543000e+00 -1.355379e-01 -1.959265e-01 
3.544000e+00 -1.356773e-01 -1.961255e-01 
3.545000e+00 -1.358151e-01 -1.963226e-01 
3.546000e+00 -1.359514e-01 -1.965178e-01 
3.547000e+00 -1.360862e-01 -1.967111e-01 
3.548000e+00 -1.362195e-01 -1.969026e-01 
3.549000e+00 -1.363512e-01 -1.970921e-01 
3.550000e+00 -1.364814e-01 -1.972798e-01 
3.551000e+00 -1.366101e-01 -1.974656e-01 
3.552000e+00 -1.367372e-01 -1.976495e-01 
3.553000e+00 -1.368628e-01 -1.978315e-01 
3.554000e+00 -1.369868e-01 -1.980116e-01 
3.555000e+00 -1.371093e-01 -1.981898e-01 
3.556000e+00 -1.372303e-01 -1.983661e-01 
3.557000e+00 -1.373497e-01 -1.985405e-01 
3.558000e+00 -1.374676e-01 -1.987130e-01 
3.559000e+00 -1.375839e-01 -1.988836e-01 
3.560000e+00 -1.376987e-01 -1.990522e-01 
3.561000e+00 -1.378120e-01 -1.992190e-01 
3.562000e+00 -1.379237e-01 -1.993839e-01 
3.563000e+00 -1.380339e-01 -1.995469e-01 
3.564000e+00 -1.381425e-01 -1.997080e-01 
3.565000e+00 -1.382495e-01 -1.998671e-01 
3.566000e+00 -1.383550e-01 -2.000244e-01 
3.567000e+00 -1.384590e-01 -2.001798e-01 
3.568000e+00 -1.385614e-01 -2.003332e-01 
3.569000e+00 -1.386623e-01 -2.004847e-01 
3.570000e+00 -1.387616e-01 -2.006343e-01 
3.571000e+00 -1.388594e-01 -2.007820e-01 
3.572000e+00 -1.389556e-01 -2.009278e-01 
3.573000e+00 -1.390502e-01 -2.010717e-01 
3.574000e+00 -1.391433e-01 -2.012136e-01 
3.575000e+00 -1.392348e-01 -2.013536e-01 
3.576000e+00 -1.393248e-01 -2.014917e-01 
3.577000e+00 -1.394132e-01 -2.016279e-01 
3.578000e+00 -1.395001e-01 -2.017622e-01 
3.579000e+00 -1.395854e-01 -2.018946e-01 
3.580000e+00 -1.396692e-01 -2.020250e-01 
3.581000e+00 -1.397513e-01 -2.021535e-01 
3.582000e+00 -1.398320e-01 -2.022801e-01 
3.583000e+00 -1.399110e-01 -2.024047e-01 
3.584000e+00 -1.399885e-01 -2.025275e-01 
3.585000e+00 -1.400645e-01 -2.026483e-01 
3.586000e+00 -1.401389e-01 -2.027672e-01 
3.587000e+00 -1.402117e-01 -2.028841e-01 
3.588000e+00 -1.402829e-01 -2.029991e-01 
3.589000e+00 -1.403526e-01 -2.031122e-01 
3.590000e+00 -1.404208e-01 -2.032234e-01 
3.591000e+00 -1.404873e-01 -2.033327e-01 
3.592000e+00 -1.405523e-01 -2.034400e-01 
3.593000e+00 -1.406158e-01 -2.035453e-01 
3.594000e+00 -1.406776e-01 -2.036488e-01 
3.595000e+00 -1.407379e-01 -2.037503e-01 
3.596000e+00 -1.407967e-01 -2.038499e-01 
3.597000e+00 -1.408538e-01 -2.039476e-01 
3.598000e+00 -1.409094e-01 -2.040433e-01 
3.599000e+00 -1.409635e-01 -2.041371e-01 
3.600000e+00 -1.410159e-01 -2.042290e-01 
3.601000e+00 -1.410668e-01 -2.043189e-01 
3.602000e+00 -1.411162e-01 -2.044069e-01 
3.603000e+00 -1.411639e-01 -2.044929e-01 
3.604000e+00 -1.412101e-01 -2.045771e-01 
3.605000e+00 -1.412548e-01 -2.046593e-01 
3.606000e+00 -1.412978e-01 -2.047395e-01 
3.607000e+00 -1.413393e-01 -2.048178e-01 
3.608000e+00 -1.413792e-01 -2.048942e-01 
3.609000e+00 -1.414176e-01 -2.049687e-01 
3.610000e+00 -1.414544e-01 -2.050412e-01 
3.611000e+00 -1.414896e-01 -2.051118e-01 
3.612000e+00 -1.415233e-01 -2.051804e-01 
3.613000e+00 -1.415553e-01 -2.052471e-01 
3.614000e+00 -1.415859e-01 -2.053119e-01 
3.615000e+00 -1.416148e-01 -2.053748e-01 
3.616000e+00 -1.416422e-01 -2.054357e-01 
3.617000e+00 -1.416680e-01 -2.054946e-01 
3.618000e+00 -1.416922e-01 -2.055517e-01 
3.619000e+00 -1.417149e-01 -2.056068e-01 
3.620000e+00 -1.417360e-01 -2.056599e-01 
3.621000e+00 -1.417556e-01 -2.057112e-01 
3.622000e+00 -1.417735e-01 -2.057604e-01 
3.623000e+00 -1.417899e-01 -2.058078e-01 
3.624000e+00 -1.418048e-01 -2.058532e-01 
3.625000e+00 -1.418180e-01 -2.058967e-01 
3.626000e+00 -1.418297e-01 -2.059383e-01 
3.627000e+00 -1.418399e-01 -2.059779e-01 
3.628000e+00 -1.418484e-01 -2.060156e-01 
3.629000e+00 -1.418554e-01 -2.060513e-01 
3.630000e+00 -1.418609e-01 -2.060851e-01 
3.631000e+00 -1.418648e-01 -2.061170e-01 
3.632000e+00 -1.418671e-01 -2.061469e-01 
3.633000e+00 -1.418678e-01 -2.061750e-01 
3.634000e+00 -1.418670e-01 -2.062010e-01 
3.635000e+00 -1.418646e-01 -2.062252e-01 
3.636000e+00 -1.418607e-01 -2.062474e-01 
3.637000e+00 -1.418551e-01 -2.062677e-01 
3.638000e+00 -1.418481e-01 -2.062860e-01 
3.639000e+00 -1.418394e-01 -2.063025e-01 
3.640000e+00 -1.418292e-01 -2.063170e-01 
3.641000e+00 -1.418175e-01 -2.063295e-01 
3.642000e+00 -1.418042e-01 -2.063402e-01 
3.643000e+00 -1.417893e-01 -2.063489e-01 
3.644000e+00 -1.417728e-01 -2.063556e-01 
3.645000e+00 -1.417549e-01 -2.063605e-01 
3.646000e+00 -1.417353e-01 -2.063634e-01 
3.647000e+00 -1.417142e-01 -2.063644e-01 
3.648000e+00 -1.416915e-01 -2.063635e-01 
3.649000e+00 -1.416673e-01 -2.063606e-01 
3.650000e+00 -1.416415e-01 -2.063559e-01 
3.651000e+00 -1.416142e-01 -2.063492e-01 
3.652000e+00 -1.415853e-01 -2.063405e-01 
3.653000e+00 -1.415548e-01 -2.063300e-01 
3.654000e+00 -1.415228e-01 -2.063175e-01 
3.655000e+00 -1.414893e-01 -2.063031e-01 
3.656000e+00 -1.414542e-01 -2.062868e-01 
3.657000e+00 -1.414175e-01 -2.062686e-01 
3.658000e+00 -1.413793e-01 -2.062485e-01 
3.659000e+00 -1.413396e-01 -2.062264e-01 
3.660000e+00 -1.412983e-01 -2.062024e-01 
3.661000e+00 -1.412554e-01 -2.061765e-01 
3.662000e+00 -1.412111e-01 -2.061487e-01 
3.663000e+00 -1.411651e-01 -2.061190e-01 
3.664000e+00 -1.411176e-01 -2.060873e-01 
3.665000e+00 -1.410686e-01 -2.060538e-01 
3.666000e+00 -1.410180e-01 -2.060183e-01 
3.667000e+00 -1.409659e-01 -2.059810e-01 
3.668000e+00 -1.409123e-01 -2.059417e-01 
3.669000e+00 -1.408571e-01 -2.059005e-01 
3.670000e+00 -1.408004e-01 -2.058574e-01 
3.671000e+00 -1.407421e-01 -2.058124e-01 
3.672000e+00 -1.406823e-01 -2.057655e-01 
3.673000e+00 -1.406210e-01 -2.057167e-01 
3.674000e+00 -1.405581e-01 -2.056660e-01 
3.675000e+00 -1.404937e-01 -2.056134e-01 
3.676000e+00 -1.404277e-01 -2.055589e-01 
3.677000e+00 -1.403603e-01 -2.055025e-01 
3.678000e+00 -1.402913e-01 -2.054442e-01 
3.679000e+00 -1.402207e-01 -2.053840e-01 
3.680000e+00 -1.401487e-01 -2.053219e-01 
3.681000e+00 -1.400751e-01 -2.052579e-01 
3.682000e+00 -1.400000e-01 -2.051920e-01 
3.683000e+00 -1.399234e-01 -2.051242e-01 
3.684000e+00 -1.398452e-01 -2.050545e-01 
3.685000e+00 -1.397655e-01 -2.049830e-01 
3.686000e+00 -1.396843e-01 -2.049096e-01 
3.687000e+00 -1.396016e-01 -2.048342e-01 
3.688000e+00 -1.395174e-01 -2.047570e-01 
3.689000e+00 -1.394316e-01 -2.046779e-01 
3.690000e+00 -1.393444e-01 -2.045970e-01 
3.691000e+00 -1.392556e-01 -2.045141e-01 
3.692000e+00 -1.391653e-01 -2.044294e-01 
3.693000e+00 -1.390735e-01 -2.043428e-01 
3.694000e+00 -1.389802e-01 -2.042543e-01 
3.695000e+00 -1.388854e-01 -2.041639e-01 
3.696000e+00 -1.387890e-01 -2.040717e-01 
3.697000e+00 -1.386912e-01 -2.039776e-01 
3.698000e+00 -1.385919e-01 -2.038816e-01 
3.699000e+00 -1.384910e-01 -2.037838e-01 
3.700000e+00 -1.383887e-01 -2.036841e-01 
3.701000e+00 -1.382849e-01 -2.035825e-01 
3.702000e+00 -1.381795e-01 -2.034791e-01 
3.703000e+00 -1.380727e-01 -2.033738e-01 
3.704000e+00 -1.379644e-01 -2.032667e-01 
3.705000e+00 -1.378546e-01 -2.031577e-01 
3.706000e+00 -1.377433e-01 -2.030468e-01 
3.707000e+00 -1.376305e-01 -2.029341e-01 
3.708000e+00 -1.375162e-01 -2.028195e-01 
3.709000e+00 -1.374004e-01 -2.027031e-01 
3.710000e+00 -1.372832e-01 -2.025849e-01 
3.711000e+00 -1.371644e-01 -2.024648e-01 
3.712000e+00 -1.370442e-01 -2.023428e-01 
3.713000e+00 -1.369225e-01 -2.022190e-01 
3.714000e+00 -1.367994e-01 -2.020934e-01 
3.715000e+00 -1.366747e-01 -2.019659e-01 
3.716000e+00 -1.365486e-01 -2.018366e-01 
3.717000e+00 -1.364210e-01 -2.017054e-01 
3.718000e+00 -1.362919e-01 -2.015725e-01 
3.719000e+00 -1.361614e-01 -2.014377e-01 
3.720000e+00 -1.360294e-01 -2.013010e-01 
3.721000e+00 -1.358959e-01 -2.011626e-01 
3.722000e+00 -1.357610e-01 -2.010223e-01 
3.723000e+00 -1.356246e-01 -2.008802e-01 
3.724000e+00 -1.354868e-01 -2.007362e-01 
3.725000e+00 -1.353475e-01 -2.005905e-01 
3.726000e+00 -1.352067e-01 -2.004429e-01 
3.727000e+00 -1.350645e-01 -2.002936e-01 
3.728000e+00 -1.349208e-01 -2.001424e-01 
3.729000e+00 -1.347757e-01 -1.999894e-01 
3.730000e+00 -1.346291e-01 -1.998346e-01 
3.731000e+00 -1.344811e-01 -1.996780e-01 
3.732000e+00 -1.343317e-01 -1.995195e-01 
3.733000e+00 -1.341808e-01 -1.993593e-01 
3.734000e+00 -1.340285e-01 -1.991973e-01 
3.735000e+00 -1.338747e-01 -1.990335e-01 
3.736000e+00 -1.337195e-01 -1.988679e-01 
3.737000e+00 -1.335629e-01 -1.987005e-01 
3.738000e+00 -1.334048e-01 -1.985313e-01 
3.739000e+00 -1.332453e-01 -1.983604e-01 
3.740000e+00 -1.330844e-01 -1.981876e-01 
3.741000e+00 -1.329221e-01 -1.980131e-01 
3.742000e+00 -1.327583e-01 -1.978368e-01 
3.743000e+00 -1.325931e-01 -1.976587e-01 
3.744000e+00 -1.324265e-01 -1.974788e-01 
3.745000e+00 -1.322585e-01 -1.972972e-01 
3.746000e+00 -1.320890e-01 -1.971138e-01 
3.747000e+00 -1.319182e-01 -1.969286e-01 
3.748000e+00 -1.317460e-01 -1.967417e-01 
3.749000e+00 -1.315723e-01 -1.965530e-01 
3.750000e+00 -1.313972e-01 -1.963625e-01 
3.751000e+00 -1.312208e-01 -1.961703e-01 
3.752000e+00 -1.310429e-01 -1.959763e-01 
3.753000e+00 -1.308637e-01 -1.957806e-01 
3.754000e+00 -1.306830e-01 -1.955832e-01 
3.755000e+00 -1.305010e-01 -1.953839e-01 
3.756000e+00 -1.303175e-01 -1.951830e-01 
3.757000e+00 -1.301327e-01 -1.949803e-01 
3.758000e+00 -1.299465e-01 -1.947759e-01 
3.759000e+00 -1.297589e-01 -1.945697e-01 
3.760000e+00 -1.295699e-01 -1.943618e-01 
3.761000e+00 -1.293796e-01 -1.941521e-01 
3.762000e+00 -1.291879e-01 -1.939408e-01 
3.763000e+00 -1.289948e-01 -1.937277e-01 
3.764000e+00 -1.288003e-01 -1.935129e-01 
3.765000e+00 -1.286045e-01 -1.932964e-01 
3.766000e+00 -1.284073e-01 -1.930781e-01 
3.767000e+00 -1.282087e-01 -1.928582e-01 
3.768000e+00 -1.280088e-01 -1.926365e-01 
3.769000e+00 -1.278075e-01 -1.924131e-01 
3.770000e+00 -1.276049e-01 -1.921881e-01 
3.771000e+00 -1.274009e-01 -1.919613e-01 
3.772000e+00 -1.271956e-01 -1.917328e-01 
3.773000e+00 -1.269889e-01 -1.915027e-01 
3.774000e+00 -1.267809e-01 -1.912708e-01 
3.775000e+00 -1.265715e-01 -1.910372e-01 
3.776000e+00 -1.263608e-01 -1.908020e-01 
3.777000e+00 -1.261488e-01 -1.905651e-01 
3.778000e+00 -1.259354e-01 -1.903265e-01 
3.779000e+00 -1.257207e-01 -1.900862e-01 
3.780000e+00 -1.255047e-01 -1.898443e-01 
3.781000e+00 -1.252874e-01 -1.896006e-01 
3.782000e+00 -1.250687e-01 -1.893554e-01 
3.783000e+00 -1.248487e-01 -1.891084e-01 
3.784000e+00 -1.246274e-01 -1.888598e-01 
3.785000e+00 -1.244048e-01 -1.886095e-01 
3.786000e+00 -1.241808e-01 -1.883576e-01 
3.787000e+00 -1.239556e-01 -1.881040e-01 
3.788000e+00 -1.237290e-01 -1.878488e-01 
3.789000e+00 -1.235012e-01 -1.875919e-01 
3.790000e+00 -1.232720e-01 -1.873334e-01 
3.791000e+00 -1.230416e-01 -1.870732e-01 
3.792000e+00 -1.228099e-01 -1.868114e-01 
3.793000e+00 -1.225768e-01 -1.865480e-01 
3.794000e+00 -1.223425e-01 -1.862829e-01 
3.795000e+00 -1.221069e-01 -1.860162e-01 
3.796000e+00 -1.218700e-01 -1.857479e-01 
3.797000e+00 -1.216319e-01 -1.854780e-01 
3.798000e+00 -1.213924e-01 -1.852065e-01 
3.799000e+00 -1.211517e-01 -1.849333e-01 
3.800000e+00 -1.209097e-01 -1.846586e-01 
3.801000e+00 -1.206665e-01 -1.843822e-01 
3.802000e+00 -1.204220e-01 -1.841042e-01 
3.803000e+00 -1.201762e-01 -1.838246e-01 
3.804000e+00 -1.199292e-01 -1.835435e-01 
3.805000e+00 -1.196809e-01 -1.832607e-01 
3.806000e+00 -1.194314e-01 -1.829764e-01 
3.807000e+00 -1.191806e-01 -1.826904e-01 
3.808000e+00 -1.189286e-01 -1.824029e-01 
3.809000e+00 -1.186753e-01 -1.821138e-01 
3.810000e+00 -1.184208e-01 -1.818232e-01 
3.811000e+00 -1.181650e-01 -1.815309e-01 
3.812000e+00 -1.179081e-01 -1.812371e-01 
3.813000e+00 -1.176499e-01 -1.809418e-01 
3.814000e+00 -1.173904e-01 -1.806448e-01 
3.815000e+00 -1.171298e-01 -1.803464e-01 
3.816000e+00 -1.168679e-01 -1.800463e-01 
3.817000e+00 -1.166048e-01 -1.797447e-01 
3.818000e+00 -1.163405e-01 -1.794416e-01 
3.819000e+00 -1.160750e-01 -1.791369e-01 
3.820000e+00 -1.158083e-01 -1.788307e-01 
3.821000e+00 -1.155404e-01 -1.785230e-01 
3.822000e+00 -1.152712e-01 -1.782137e-01 
3.823000e+00 -1.150009e-01 -1.779029e-01 
3.824000e+00 -1.147294e-01 -1.775906e-01 
3.825000e+00 -1.144567e-01 -1.772767e-01 
3.826000e+00 -1.141828e-01 -1.769614e-01 
3.827000e+00 -1.139078e-01 -1.766445e-01 
3.828000e+00 -1.136315e-01 -1.763261e-01 
3.829000e+00 -1.133541e-01 -1.760062e-01 
3.830000e+00 -1.130755e-01 -1.756848e-01 
3.831000e+00 -1.127957e-01 -1.753619e-01 
3.832000e+00 -1.125148e-01 -1.750376e-01 
3.833000e+00 -1.122327e-01 -1.747117e-01 
3.834000e+00 -1.119494e-01 -1.743843e-01 
3.835000e+00 -1.116650e-01 -1.740555e-01 
3.836000e+00 -1.113794e-01 -1.737252e-01 
3.837000e+00 -1.110927e-01 -1.733934e-01 
3.838000e+00 -1.108049e-01 -1.730602e-01 
3.839000e+00 -1.105159e-01 -1.727254e-01 
3.840000e+00 -1.102257e-01 -1.723893e-01 
3.841000e+00 -1.099344e-01 -1.720516e-01 
3.842000e+00 -1.096420e-01 -1.717125e-01 
3.843000e+00 -1.093485e-01 -1.713720e-01 
3.844000e+00 -1.090538e-01 -1.710300e-01 
3.845000e+00 -1.087581e-01 -1.706866e-01 
3.846000e+00 -1.084612e-01 -1.703417e-01 
3.847000e+00 -1.081631e-01 -1.699954e-01 
3.848000e+00 -1.078640e-01 -1.696477e-01 
3.849000e+00 -1.075638e-01 -1.692986e-01 
3.850000e+00 -1.072625e-01 -1.689480e-01 
3.851000e+00 -1.069600e-01 -1.685960e-01 
3.852000e+00 -1.066565e-01 -1.682426e-01 
3.853000e+00 -1.063519e-01 -1.678878e-01 
3.854000e+00 -1.060462e-01 -1.675316e-01 
3.855000e+00 -1.057394e-01 -1.671739e-01 
3.856000e+00 -1.054315e-01 -1.668149e-01 
3.857000e+00 -1.051226e-01 -1.664545e-01 
3.858000e+00 -1.048126e-01 -1.660927e-01 
3.859000e+00 -1.045015e-01 -1.657296e-01 
3.860000e+00 -1.041893e-01 -1.653650e-01 
3.861000e+00 -1.038761e-01 -1.649991e-01 
3.862000e+00 -1.035618e-01 -1.646318e-01 
3.863000e+00 -1.032465e-01 -1.642631e-01 
3.864000e+00 -1.029301e-01 -1.638931e-01 
3.865000e+00 -1.026127e-01 -1.635217e-01 
3.866000e+00 -1.022942e-01 -1.631489e-01 
3.867000e+00 -1.019747e-01 -1.627749e-01 
3.868000e+00 -1.016541e-01 -1.623994e-01 
3.869000e+00 -1.013326e-01 -1.620226e-01 
3.870000e+00 -1.010100e-01 -1.616445e-01 
3.871000e+00 -1.006863e-01 -1.612651e-01 
3.872000e+00 -1.003617e-01 -1.608843e-01 
3.873000e+00 -1.000360e-01 -1.605022e-01 
3.874000e+00 -9.970933e-02 -1.601188e-01 
3.875000e+00 -9.938165e-02 -1.597341e-01 
3.876000e+00 -9.905295e-02 -1.593480e-01 
3.877000e+00 -9.872326e-02 -1.589607e-01 
3.878000e+00 -9.839257e-02 -1.585720e-01 
3.879000e+00 -9.806088e-02 -1.581821e-01 
3.880000e+00 -9.772821e-02 -1.577909e-01 
3.881000e+00 -9.739455e-02 -1.573983e-01 
3.882000e+00 -9.705991e-02 -1.570045e-01 
3.883000e+00 -9.672429e-02 -1.566094e-01 
3.884000e+00 -9.638770e-02 -1.562131e-01 
3.885000e+00 -9.605014e-02 -1.558154e-01 
3.886000e+00 -9.571161e-02 -1.554165e-01 
3.887000e+00 -9.537213e-02 -1.550164e-01 
3.888000e+00 -9.503168e-02 -1.546150e-01 
3.889000e+00 -9.469028e-02 -1.542123e-01 
3.890000e+00 -9.434794e-02 -1.538084e-01 
3.891000e+00 -9.400464e-02 -1.534032e-01 
3.892000e+00 -9.366041e-02 -1.529969e-01 
3.893000e+00 -9.331524e-02 -1.525892e-01 
3.894000e+00 -9.296913e-02 -1.521804e-01 
3.895000e+00 -9.262210e-02 -1.517703e-01 
3.896000e+00 -9.227414e-02 -1.513590e-01 
3.897000e+00 -9.192526e-02 -1.509465e-01 
3.898000e+00 -9.157547e-02 -1.505328e-01 
3.899000e+00 -9.122476e-02 -1.501178e-01 
3.900000e+00 -9.087314e-02 -1.497017e-01 
3.901000e+00 -9.052062e-02 -1.492844e-01 
3.902000e+00 -9.016719e-02 -1.488658e-01 
3.903000e+00 -8.981287e-02 -1.484461e-01 
3.904000e+00 -8.945766e-02 -1.480253e-01 
3.905000e+00 -8.910156e-02 -1.476032e-01 
3.906000e+00 -8.874458e-02 -1.471799e-01 
3.907000e+00 -8.838672e-02 -1.467555e-01 
3.908000e+00 -8.802798e-02 -1.463300e-01 
3.909000e+00 -8.766837e-02 -1.459032e-01 
3.910000e+00 -8.730789e-02 -1.454754e-01 
3.911000e+00 -8.694655e-02 -1.450463e-01 
3.912000e+00 -8.658435e-02 -1.446162e-01 
3.913000e+00 -8.622129e-02 -1.441848e-01 
3.914000e+00 -8.585739e-02 -1.437524e-01 
3.915000e+00 -8.549264e-02 -1.433188e-01 
3.916000e+00 -8.512705e-02 -1.428841e-01 
3.917000e+00 -8.476061e-02 -1.424483e-01 
3.918000e+00 -8.439335e-02 -1.420114e-01 
3.919000e+00 -8.402526e-02 -1.415733e-01 
3.920000e+00 -8.365634e-02 -1.411342e-01 
3.921000e+00 -8.328660e-02 -1.406939e-01 
3.922000e+00 -8.291604e-02 -1.402525e-01 
3.923000e+00 -8.254468e-02 -1.398101e-01 
3.924000e+00 -8.217250e-02 -1.393666e-01 
3.925000e+00 -8.179952e-02 -1.389220e-01 
3.926000e+00 -8.142574e-02 -1.384763e-01 
3.927000e+00 -8.105117e-02 -1.380295e-01 
3.928000e+00 -8.067581e-02 -1.375817e-01 
3.929000e+00 -8.029965e-02 -1.371328e-01 
3.930000e+00 -7.992272e-02 -1.366829e-01 
3.931000e+00 -7.954501e-02 -1.362319e-01 
3.932000e+00 -7.916653e-02 -1.357798e-01 
3.933000e+00 -7.878727e-02 -1.353268e-01 
3.934000e+00 -7.840726e-02 -1.348726e-01 
3.935000e+00 -7.802648e-02 -1.344175e-01 
3.936000e+00 -7.764495e-02 -1.339613e-01 
3.937000e+00 -7.726266e-02 -1.335041e-01 
3.938000e+00 -7.687963e-02 -1.330459e-01 
3.939000e+00 -7.649585e-02 -1.325867e-01 
3.940000e+00 -7.611134e-02 -1.321264e-01 
3.941000e+00 -7.572609e-02 -1.316652e-01 
3.942000e+00 -7.534011e-02 -1.312030e-01 
3.943000e+00 -7.495341e-02 -1.307398e-01 
3.944000e+00 -7.456599e-02 -1.302756e-01 
3.945000e+00 -7.417785e-02 -1.298104e-01 
3.946000e+00 -7.378899e-02 -1.293442e-01 
3.947000e+00 -7.339943e-02 -1.288771e-01 
3.948000e+00 -7.300917e-02 -1.284090e-01 
3.949000e+00 -7.261821e-02 -1.279399e-01 
3.950000e+00 -7.222656e-02 -1.274699e-01 
3.951000e+00 -7.183421e-02 -1.269989e-01 
3.952000e+00 -7.144118e-02 -1.265270e-01 
3.953000e+00 -7.104747e-02 -1.260541e-01 
3.954000e+00 -7.065308e-02 -1.255803e-01 
3.955000e+00 -7.025802e-02 -1.251056e-01 
3.956000e+00 -6.986229e-02 -1.246299e-01 
3.957000e+00 -6.946590e-02 -1.241534e-01 
3.958000e+00 -6.906885e-02 -1.236759e-01 
3.959000e+00 -6.867115e-02 -1.231975e-01 
3.960000e+00 -6.827280e-02 -1.227182e-01 
3.961000e+00 -6.787380e-02 -1.222380e-01 
3.962000e+00 -6.747416e-02 -1.217569e-01 
3.963000e+00 -6.707389e-02 -1.212749e-01 
3.964000e+00 -6.667298e-02 -1.207920e-01 
3.965000e+00 -6.627145e-02 -1.203083e-01 
3.966000e+00 -6.586930e-02 -1.198237e-01 
3.967000e+00 -6.546652e-02 -1.193382e-01 
3.968000e+00 -6.506314e-02 -1.188518e-01 
3.969000e+00 -6.465914e-02 -1.183646e-01 
3.970000e+00 -6.425454e-02 -1.178765e-01 
3.971000e+00 -6.384934e-02 -1.173876e-01 
3.972000e+00 -6.344355e-02 -1.168979e-01 
3.973000e+00 -6.303717e-02 -1.164073e-01 
3.974000e+00 -6.263020e-02 -1.159159e-01 
3.975000e+00 -6.222264e-02 -1.154236e-01 
3.976000e+00 -6.181451e-02 -1.149305e-01 
3.977000e+00 -6.140581e-02 -1.144367e-01 
3.978000e+00 -6.099654e-02 -1.139420e-01 
3.979000e+00 -6.058671e-02 -1.134464e-01 
3.980000e+00 -6.017632e-02 -1.129501e-01 
3.981000e+00 -5.976538e-02 -1.124530e-01 
3.982000e+00 -5.935388e-02 -1.119552e-01 
3.983000e+00 -5.894184e-02 -1.114565e-01 
3.984000e+00 -5.852926e-02 -1.109570e-01 
3.985000e+00 -5.811615e-02 -1.104568e-01 
3.986000e+00 -5.770250e-02 -1.099558e-01 
3.987000e+00 -5.728833e-02 -1.094540e-01 
3.988000e+00 -5.687363e-02 -1.089515e-01 
3.989000e+00 -5.645842e-02 -1.084482e-01 
3.990000e+00 -5.604270e-02 -1.079442e-01 
3.991000e+00 -5.562646e-02 -1.074395e-01 
3.992000e+00 -5.520973e-02 -1.069340e-01 
3.993000e+00 -5.479249e-02 -1.064277e-01 
3.994000e+00 -5.437477e-02 -1.059208e-01 
3.995000e+00 -5.395655e-02 -1.054131e-01 
3.996000e+00 -5.353784e-02 -1.049047e-01 
3.997000e+00 -5.311866e-02 -1.043956e-01 
3.998000e+00 -5.269900e-02 -1.038858e-01 
3.999000e+00 -5.227887e-02 -1.033753e-01 
4.000000e+00 -5.185828e-02 -1.028641e-01 
4.001000e+00 -5.143722e-02 -1.023522e-01 
4.002000e+00 -5.101570e-02 -1.018396e-01 
4.003000e+00 -5.059374e-02 -1.013264e-01 
4.004000e+00 -5.017132e-02 -1.008124e-01 
4.005000e+00 -4.974847e-02 -1.002978e-01 
4.006000e+00 -4.932517e-02 -9.978259e-02 
4.007000e+00 -4.890144e-02 -9.926668e-02 
4.008000e+00 -4.847728e-02 -9.875012e-02 
4.009000e+00 -4.805270e-02 -9.823291e-02 
4.010000e+00 -4.762769e-02 -9.771506e-02 
4.011000e+00 -4.720228e-02 -9.719658e-02 
4.012000e+00 -4.677645e-02 -9.667746e-02 
4.013000e+00 -4.635021e-02 -9.615772e-02 
4.014000e+00 -4.592358e-02 -9.563737e-02 
4.015000e+00 -4.549655e-02 -9.511640e-02 
4.016000e+00 -4.506912e-02 -9.459482e-02 
4.017000e+00 -4.464131e-02 -9.407264e-02 
4.018000e+00 -4.421312e-02 -9.354986e-02 
4.019000e+00 -4.378455e-02 -9.302649e-02 
4.020000e+00 -4.335561e-02 -9.250253e-02 
4.021000e+00 -4.292630e-02 -9.197800e-02 
4.022000e+00 -4.249662e-02 -9.145288e-02 
4.023000e+00 -4.206659e-02 -9.092720e-02 
4.024000e+00 -4.163620e-02 -9.040095e-02 
4.025000e+00 -4.120546e-02 -8.987414e-02 
4.026000e+00 -4.077438e-02 -8.934678e-02 
4.027000e+00 -4.034296e-02 -8.881887e-02 
4.028000e+00 -3.991120e-02 -8.829042e-02 
4.029000e+00 -3.947911e-02 -8.776143e-02 
4.030000e+00 -3.904670e-02 -8.723190e-02 
4.031000e+00 -3.861396e-02 -8.670185e-02 
4.032000e+00 -3.818091e-02 -8.617128e-02 
4.033000e+00 -3.774754e-02 -8.564020e-02 
4.034000e+00 -3.731387e-02 -8.510860e-02 
4.035000e+00 -3.687990e-02 -8.457650e-02 
4.036000e+00 -3.644562e-02 -8.404389e-02 
4.037000e+00 -3.601106e-02 -8.351080e-02 
4.038000e+00 -3.557620e-02 -8.297721e-02 
4.039000e+00 -3.514106e-02 -8.244315e-02 
4.040000e+00 -3.470565e-02 -8.190860e-02 
4.041000e+00 -3.426996e-02 -8.137358e-02 
4.042000e+00 -3.383399e-02 -8.083810e-02 
4.043000e+00 -3.339777e-02 -8.030215e-02 
4.044000e+00 -3.296128e-02 -7.976575e-02 
4.045000e+00 -3.252454e-02 -7.922889e-02 
4.046000e+00 -3.208755e-02 -7.869160e-02 
4.047000e+00 -3.165031e-02 -7.815386e-02 
4.048000e+00 -3.121283e-02 -7.761569e-02 
4.049000e+00 -3.077511e-02 -7.707709e-02 
4.050000e+00 -3.033716e-02 -7.653806e-02 
4.051000e+00 -2.989898e-02 -7.599862e-02 
4.052000e+00 -2.946058e-02 -7.545877e-02 
4.053000e+00 -2.902196e-02 -7.491851e-02 
4.054000e+00 -2.858313e-02 -7.437784e-02 
4.055000e+00 -2.814409e-02 -7.383678e-02 
4.056000e+00 -2.770485e-02 -7.329534e-02 
4.057000e+00 -2.726540e-02 -7.275350e-02 
4.058000e+00 -2.682577e-02 -7.221129e-02 
4.059000e+00 -2.638594e-02 -7.166870e-02 
4.060000e+00 -2.594593e-02 -7.112574e-02 
4.061000e+00 -2.550573e-02 -7.058242e-02 
4.062000e+00 -2.506536e-02 -7.003875e-02 
4.063000e+00 -2.462482e-02 -6.949472e-02 
4.064000e+00 -2.418412e-02 -6.895034e-02 
4.065000e+00 -2.374325e-02 -6.840562e-02 
4.066000e+00 -2.330222e-02 -6.786057e-02 
4.067000e+00 -2.286105e-02 -6.731518e-02 
4.068000e+00 -2.241972e-02 -6.676947e-02 
4.069000e+00 -2.197825e-02 -6.622344e-02 
4.070000e+00 -2.153664e-02 -6.567710e-02 
4.071000e+00 -2.109490e-02 -6.513044e-02 
4.072000e+00 -2.065303e-02 -6.458349e-02 
4.073000e+00 -2.021104e-02 -6.403623e-02 
4.074000e+00 -1.976893e-02 -6.348869e-02 
4.075000e+00 -1.932670e-02 -6.294086e-02 
4.076000e+00 -1.888436e-02 -6.239274e-02 
4.077000e+00 -1.844192e-02 -6.184435e-02 
4.078000e+00 -1.799937e-02 -6.129569e-02 
4.079000e+00 -1.755673e-02 -6.074676e-02 
4.080000e+00 -1.711399e-02 -6.019758e-02 
4.081000e+00 -1.667117e-02 -5.964814e-02 
4.082000e+00 -1.622827e-02 -5.909845e-02 
4.083000e+00 -1.578529e-02 -5.854851e-02 
4.084000e+00 -1.534224e-02 -5.799834e-02 
4.085000e+00 -1.489911e-02 -5.744794e-02 
4.086000e+00 -1.445593e-02 -5.689731e-02 
4.087000e+00 -1.401268e-02 -5.634646e-02 
4.088000e+00 -1.356938e-02 -5.579539e-02 
4.089000e+00 -1.312604e-02 -5.524411e-02 
4.090000e+00 -1.268264e-02 -5.469262e-02 
4.091000e+00 -1.223921e-02 -5.414094e-02 
4.092000e+00 -1.179574e-02 -5.358906e-02 
4.093000e+00 -1.135223e-02 -5.303699e-02 
4.094000e+00 -1.090870e-02 -5.248473e-02 
4.095000e+00 -1.046515e-02 -5.193230e-02 
4.096000e+00 -1.002158e-02 -5.137970e-02 
4.097000e+00 -9.578003e-03 -5.082693e-02 
4.098000e+00 -9.134414e-03 -5.027399e-02 
4.099000e+00 -8.690821e-03 -4.972090e-02 
4.100000e+00 -8.247229e-03 -4.916766e-02 
4.101000e+00 -7.803642e-03 -4.861427e-02 
4.102000e+00 -7.360066e-03 -4.806074e-02 
4.103000e+00 -6.916504e-03 -4.750708e-02 
4.104000e+00 -6.472962e-03 -4.695328e-02 
4.105000e+00 -6.029444e-03 -4.639937e-02 
4.106000e+00 -5.585954e-03 -4.584533e-02 
4.107000e+00 -5.142498e-03 -4.529118e-02 
4.108000e+00 -4.699079e-03 -4.473692e-02 
4.109000e+00 -4.255703e-03 -4.418255e-02 
4.110000e+00 -3.812373e-03 -4.362809e-02 
4.111000e+00 -3.369095e-03 -4.307354e-02 
4.112000e+00 -2.925873e-03 -4.251890e-02 
4.113000e+00 -2.482711e-03 -4.196418e-02 
4.114000e+00 -2.039615e-03 -4.140938e-02 
4.115000e+00 -1.596588e-03 -4.085452e-02 
4.116000e+00 -1.153635e-03 -4.029958e-02 
4.117000e+00 -7.107613e-04 -3.974459e-02 
4.118000e+00 -2.679707e-04 -3.918954e-02 
4.119000e+00 1.747320e-04 -3.863444e-02 
4.120000e+00 6.173424e-04 -3.807930e-02 
4.121000e+00 1.059856e-03 -3.752412e-02 
4.122000e+00 1.502268e-03 -3.696890e-02 
4.123000e+00 1.944574e-03 -3.641366e-02 
4.124000e+00 2.386770e-03 -3.585840e-02 
4.125000e+00 2.828851e-03 -3.530311e-02 
4.126000e+00 3.270812e-03 -3.474782e-02 
4.127000e+00 3.712650e-03 -3.419252e-02 
4.128000e+00 4.154359e-03 -3.363721e-02 
4.129000e+00 4.595935e-03 -3.308191e-02 
4.130000e+00 5.037373e-03 -3.252662e-02 
4.131000e+00 5.478670e-03 -3.197134e-02 
4.132000e+00 5.919820e-03 -3.141608e-02 
4.133000e+00 6.360820e-03 -3.086085e-02 
4.134000e+00 6.801664e-03 -3.030565e-02 
4.135000e+00 7.242349e-03 -2.975048e-02 
4.136000e+00 7.682869e-03 -2.919535e-02 
4.137000e+00 8.123220e-03 -2.864027e-02 
4.138000e+00 8.563399e-03 -2.808524e-02 
4.139000e+00 9.003400e-03 -2.753027e-02 
4.140000e+00 9.443219e-03 -2.697535e-02 
4.141000e+00 9.882851e-03 -2.642051e-02 
4.142000e+00 1.032229e-02 -2.586573e-02 
4.143000e+00 1.076154e-02 -2.531104e-02 
4.144000e+00 1.120059e-02 -2.475642e-02 
4.145000e+00 1.163943e-02 -2.420189e-02 
4.146000e+00 1.207806e-02 -2.364746e-02 
4.147000e+00 1.251648e-02 -2.309312e-02 
4.148000e+00 1.295469e-02 -2.253889e-02 
4.149000e+00 1.339267e-02 -2.198477e-02 
4.150000e+00 1.383043e-02 -2.143076e-02 
4.151000e+00 1.426795e-02 -2.087686e-02 
4.152000e+00 1.470524e-02 -2.032310e-02 
4.153000e+00 1.514230e-02 -1.976946e-02 
4.154000e+00 1.557910e-02 -1.921595e-02 
4.155000e+00 1.601567e-02 -1.866259e-02 
4.156000e+00 1.645197e-02 -1.810937e-02 
4.157000e+00 1.688803e-02 -1.755629e-02 
4.158000e+00 1.732382e-02 -1.700338e-02 
4.159000e+00 1.775934e-02 -1.645062e-02 
4.160000e+00 1.819460e-02 -1.589803e-02 
4.161000e+00 1.862958e-02 -1.534561e-02 
4.162000e+00 1.906429e-02 -1.479336e-02 
4.163000e+00 1.949871e-02 -1.424130e-02 
4.164000e+00 1.993285e-02 -1.368942e-02 
4.165000e+00 2.036669e-02 -1.313773e-02 
4.166000e+00 2.080024e-02 -1.258624e-02 
4.167000e+00 2.123349e-02 -1.203494e-02 
4.168000e+00 2.166644e-02 -1.148386e-02 
4.169000e+00 2.209907e-02 -1.093298e-02 
4.170000e+00 2.253140e-02 -1.038232e-02 
4.171000e+00 2.296341e-02 -9.831882e-03 
4.172000e+00 2.339510e-02 -9.281669e-03 
4.173000e+00 2.382646e-02 -8.731687e-03 
4.174000e+00 2.425750e-02 -8.181942e-03 
4.175000e+00 2.468820e-02 -7.632437e-03 
4.176000e+00 2.511856e-02 -7.083179e-03 
4.177000e+00 2.554858e-02 -6.534172e-03 
4.178000e+00 2.597826e-02 -5.985421e-03 
4.179000e+00 2.640758e-02 -5.436932e-03 
4.180000e+00 2.683655e-02 -4.888708e-03 
4.181000e+00 2.726517e-02 -4.340756e-03 
4.182000e+00 2.769342e-02 -3.793080e-03 
4.183000e+00 2.812130e-02 -3.245685e-03 
4.184000e+00 2.854881e-02 -2.698576e-03 
4.185000e+00 2.897595e-02 -2.151758e-03 
4.186000e+00 2.940270e-02 -1.605236e-03 
4.187000e+00 2.982908e-02 -1.059015e-03 
4.188000e+00 3.025506e-02 -5.130999e-04 
4.189000e+00 3.068066e-02 3.250464e-05 
4.190000e+00 3.110585e-02 5.777935e-04 
4.191000e+00 3.153065e-02 1.122762e-03 
4.192000e+00 3.195505e-02 1.667405e-03 
4.193000e+00 3.237903e-02 2.211717e-03 
4.194000e+00 3.280261e-02 2.755694e-03 
4.195000e+00 3.322577e-02 3.299332e-03 
4.196000e+00 3.364850e-02 3.842624e-03 
4.197000e+00 3.407082e-02 4.385566e-03 
4.198000e+00 3.449270e-02 4.928154e-03 
4.199000e+00 3.491416e-02 5.470382e-03 
4.200000e+00 3.533517e-02 6.012246e-03 
4.201000e+00 3.575575e-02 6.553741e-03 
4.202000e+00 3.617588e-02 7.094861e-03 
4.203000e+00 3.659556e-02 7.635603e-03 
4.204000e+00 3.701479e-02 8.175962e-03 
4.205000e+00 3.743357e-02 8.715932e-03 
4.206000e+00 3.785188e-02 9.255509e-03 
4.207000e+00 3.826973e-02 9.794688e-03 
4.208000e+00 3.868711e-02 1.033346e-02 
4.209000e+00 3.910402e-02 1.087183e-02 
4.210000e+00 3.952045e-02 1.140979e-02 
4.211000e+00 3.993641e-02 1.194733e-02 
4.212000e+00 4.035188e-02 1.248445e-02 
4.213000e+00 4.076686e-02 1.302114e-02 
4.214000e+00 4.118134e-02 1.355740e-02 
4.215000e+00 4.159534e-02 1.409323e-02 
4.216000e+00 4.200883e-02 1.462861e-02 
4.217000e+00 4.242182e-02 1.516355e-02 
4.218000e+00 4.283430e-02 1.569804e-02 
4.219000e+00 4.324627e-02 1.623207e-02 
4.220000e+00 4.365773e-02 1.676565e-02 
4.221000e+00 4.406867e-02 1.729876e-02 
4.222000e+00 4.447908e-02 1.783141e-02 
4.223000e+00 4.488897e-02 1.836358e-02 
4.224000e+00 4.529833e-02 1.889527e-02 
4.225000e+00 4.570715e-02 1.942648e-02 
4.226000e+00 4.611543e-02 1.995721e-02 
4.227000e+00 4.652318e-02 2.048744e-02 
4.228000e+00 4.693037e-02 2.101718e-02 
4.229000e+00 4.733702e-02 2.154641e-02 
4.230000e+00 4.774312e-02 2.207514e-02 
4.231000e+00 4.814865e-02 2.260336e-02 
4.232000e+00 4.855363e-02 2.313107e-02 
4.233000e+00 4.895804e-02 2.365826e-02 
4.234000e+00 4.936189e-02 2.418492e-02 
4.235000e+00 4.976516e-02 2.471106e-02 
4.236000e+00 5.016786e-02 2.523667e-02 
4.237000e+00 5.056998e-02 2.576173e-02 
4.238000e+00 5.097151e-02 2.628626e-02 
4.239000e+00 5.137246e-02 2.681024e-02 
4.240000e+00 5.177282e-02 2.733367e-02 
4.241000e+00 5.217259e-02 2.785655e-02 
4.242000e+00 5.257175e-02 2.837887e-02 
4.243000e+00 5.297032e-02 2.890062e-02 
4.244000e+00 5.336828e-02 2.942181e-02 
4.245000e+00 5.376563e-02 2.994242e-02 
4.246000e+00 5.416237e-02 3.046246e-02 
4.247000e+00 5.455850e-02 3.098191e-02 
4.248000e+00 5.495401e-02 3.150078e-02 
4.249000e+00 5.534889e-02 3.201906e-02 
4.250000e+00 5.574315e-02 3.253675e-02 
4.251000e+00 5.613678e-02 3.305384e-02 
4.252000e+00 5.652977e-02 3.357032e-02 
4.253000e+00 5.692213e-02 3.408620e-02 
4.254000e+00 5.731384e-02 3.460147e-02 
4.255000e+00 5.770492e-02 3.511612e-02 
4.256000e+00 5.809534e-02 3.563015e-02 
4.257000e+00 5.848512e-02 3.614356e-02 
4.258000e+00 5.887424e-02 3.665633e-02 
4.259000e+00 5.926270e-02 3.716848e-02 
4.260000e+00 5.965050e-02 3.767999e-02 
4.261000e+00 6.003764e-02 3.819085e-02 
4.262000e+00 6.042410e-02 3.870107e-02 
4.263000e+00 6.080990e-02 3.921064e-02 
4.264000e+00 6.119502e-02 3.971956e-02 
4.265000e+00 6.157946e-02 4.022782e-02 
4.266000e+00 6.196323e-02 4.073541e-02 
4.267000e+00 6.234630e-02 4.124234e-02 
4.268000e+00 6.272869e-02 4.174860e-02 
4.269000e+00 6.311038e-02 4.225419e-02 
4.270000e+00 6.349138e-02 4.275909e-02 
4.271000e+00 6.387168e-02 4.326332e-02 
4.272000e+00 6.425128e-02 4.376685e-02 
4.273000e+00 6.463018e-02 4.426969e-02 
4.274000e+00 6.500836e-02 4.477184e-02 
4.275000e+00 6.538584e-02 4.527329e-02 
4.276000e+00 6.576259e-02 4.577404e-02 
4.277000e+00 6.613863e-02 4.627407e-02 
4.278000e+00 6.651395e-02 4.677340e-02 
4.279000e+00 6.688854e-02 4.727201e-02 
4.280000e+00 6.726241e-02 4.776990e-02 
4.281000e+00 6.763554e-02 4.826707e-02 
4.282000e+00 6.800794e-02 4.876351e-02 
4.283000e+00 6.837960e-02 4.925922e-02 
4.284000e+00 6.875052e-02 4.975419e-02 
4.285000e+00 6.912070e-02 5.024842e-02 
4.286000e+00 6.949012e-02 5.074191e-02 
4.287000e+00 6.985880e-02 5.123466e-02 
4.288000e+00 7.022672e-02 5.172665e-02 
4.289000e+00 7.059389e-02 5.221788e-02 
4.290000e+00 7.096030e-02 5.270836e-02 
4.291000e+00 7.132594e-02 5.319807e-02 
4.292000e+00 7.169082e-02 5.368702e-02 
4.293000e+00 7.205493e-02 5.417520e-02 
4.294000e+00 7.241826e-02 5.466260e-02 
4.295000e+00 7.278082e-02 5.514922e-02 
4.296000e+00 7.314260e-02 5.563506e-02 
4.297000e+00 7.350360e-02 5.612012e-02 
4.298000e+00 7.386382e-02 5.660438e-02 
4.299000e+00 7.422325e-02 5.708786e-02 
4.300000e+00 7.458188e-02 5.757053e-02 
4.301000e+00 7.493973e-02 5.805240e-02 
4.302000e+00 7.529678e-02 5.853347e-02 
4.303000e+00 7.565302e-02 5.901373e-02 
4.304000e+00 7.600847e-02 5.949318e-02 
4.305000e+00 7.636311e-02 5.997181e-02 
4.306000e+00 7.671694e-02 6.044962e-02 
4.307000e+00 7.706996e-02 6.092661e-02 
4.308000e+00 7.742216e-02 6.140277e-02 
4.309000e+00 7.777355e-02 6.187810e-02 
4.310000e+00 7.812412e-02 6.235259e-02 
4.311000e+00 7.847387e-02 6.282625e-02 
4.312000e+00 7.882279e-02 6.329907e-02 
4.313000e+00 7.917088e-02 6.377104e-02 
4.314000e+00 7.951814e-02 6.424216e-02 
4.315000e+00 7.986456e-02 6.471243e-02 
4.316000e+00 8.021015e-02 6.518184e-02 
4.317000e+00 8.055490e-02 6.565040e-02 
4.318000e+00 8.089880e-02 6.611809e-02 
4.319000e+00 8.124186e-02 6.658491e-02 
4.320000e+00 8.158407e-02 6.705087e-02 
4.321000e+00 8.192544e-02 6.751595e-02 
4.322000e+00 8.226594e-02 6.798015e-02 
4.323000e+00 8.260559e-02 6.844348e-02 
4.324000e+00 8.294438e-02 6.890591e-02 
4.325000e+00 8.328231e-02 6.936747e-02 
4.326000e+00 8.361938e-02 6.982813e-02 
4.327000e+00 8.395558e-02 7.028789e-02 
4.328000e+00 8.429090e-02 7.074676e-02 
4.329000e+00 8.462536e-02 7.120473e-02 
4.330000e+00 8.495894e-02 7.166179e-02 
4.331000e+00 8.529164e-02 7.211795e-02 
4.332000e+00 8.562346e-02 7.257319e-02 
4.333000e+00 8.595440e-02 7.302752e-02 
4.334000e+00 8.628445e-02 7.348093e-02 
4.335000e+00 8.661362e-02 7.393342e-02 
4.336000e+00 8.694189e-02 7.438499e-02 
4.337000e+00 8.726927e-02 7.483563e-02 
4.338000e+00 8.759575e-02 7.528533e-02 
4.339000e+00 8.792134e-02 7.573411e-02 
4.340000e+00 8.824602e-02 7.618194e-02 
4.341000e+00 8.856980e-02 7.662884e-02 
4.342000e+00 8.889268e-02 7.707479e-02 
4.343000e+00 8.921465e-02 7.751979e-02 
4.344000e+00 8.953570e-02 7.796384e-02 
4.345000e+00 8.985585e-02 7.840694e-02 
4.346000e+00 9.017507e-02 7.884908e-02 
4.347000e+00 9.049338e-02 7.929027e-02 
4.348000e+00 9.081077e-02 7.973049e-02 
4.349000e+00 9.112723e-02 8.016974e-02 
4.350000e+00 9.144277e-02 8.060802e-02 
4.351000e+00 9.175739e-02 8.104534e-02 
4.352000e+00 9.207107e-02 8.148167e-02 
4.353000e+00 9.238382e-02 8.191703e-02 
4.354000e+00 9.269563e-02 8.235141e-02 
4.355000e+00 9.300651e-02 8.278480e-02 
4.356000e+00 9.331645e-02 8.321720e-02 
4.357000e+00 9.362544e-02 8.364862e-02 
4.358000e+00 9.393349e-02 8.407904e-02 
4.359000e+00 9.424060e-02 8.450846e-02 
4.360000e+00 9.454676e-02 8.493689e-02 
4.361000e+00 9.485196e-02 8.536431e-02 
4.362000e+00 9.515622e-02 8.579073e-02 
4.363000e+00 9.545952e-02 8.621613e-02 
4.364000e+00 9.576186e-02 8.664053e-02 
4.365000e+00 9.606324e-02 8.706391e-02 
4.366000e+00 9.636366e-02 8.748628e-02 
4.367000e+00 9.666311e-02 8.790763e-02 
4.368000e+00 9.696160e-02 8.832795e-02 
4.369000e+00 9.725912e-02 8.874725e-02 
4.370000e+00 9.755567e-02 8.916552e-02 
4.371000e+00 9.785125e-02 8.958276e-02 
4.372000e+00 9.814586e-02 8.999896e-02 
4.373000e+00 9.843948e-02 9.041413e-02 
4.374000e+00 9.873213e-02 9.082826e-02 
4.375000e+00 9.902380e-02 9.124134e-02 
4.376000e+00 9.931449e-02 9.165338e-02 
4.377000e+00 9.960419e-02 9.206438e-02 
4.378000e+00 9.989290e-02 9.247432e-02 
4.379000e+00 1.001806e-01 9.288321e-02 
4.380000e+00 1.004674e-01 9.329104e-02 
4.381000e+00 1.007531e-01 9.369782e-02 
4.382000e+00 1.010378e-01 9.410353e-02 
4.383000e+00 1.013216e-01 9.450818e-02 
4.384000e+00 1.016043e-01 9.491177e-02 
4.385000e+00 1.018861e-01 9.531428e-02 
4.386000e+00 1.021668e-01 9.571573e-02 
4.387000e+00 1.024466e-01 9.611610e-02 
4.388000e+00 1.027253e-01 9.651539e-02 
4.389000e+00 1.030031e-01 9.691361e-02 
4.390000e+00 1.032798e-01 9.731074e-02 
4.391000e+00 1.035555e-01 9.770679e-02 
4.392000e+00 1.038302e-01 9.810175e-02 
4.393000e+00 1.041038e-01 9.849562e-02 
4.394000e+00 1.043765e-01 9.888840e-02 
4.395000e+00 1.046482e-01 9.928009e-02 
4.396000e+00 1.049188e-01 9.967068e-02 
4.397000e+00 1.051884e-01 1.000602e-01 
4.398000e+00 1.054569e-01 1.004486e-01 
4.399000e+00 1.057245e-01 1.008358e-01 
4.400000e+00 1.059910e-01 1.012220e-01 
4.401000e+00 1.062565e-01 1.016071e-01 
4.402000e+00 1.065210e-01 1.019911e-01 
4.403000e+00 1.067844e-01 1.023739e-01 
4.404000e+00 1.070468e-01 1.027556e-01 
4.405000e+00 1.073081e-01 1.031362e-01 
4.406000e+00 1.075685e-01 1.035157e-01 
4.407000e+00 1.078277e-01 1.038941e-01 
4.408000e+00 1.080860e-01 1.042714e-01 
4.409000e+00 1.083432e-01 1.046475e-01 
4.410000e+00 1.085993e-01 1.050225e-01 
4.411000e+00 1.088544e-01 1.053963e-01 
4.412000e+00 1.091085e-01 1.057690e-01 
4.413000e+00 1.093615e-01 1.061406e-01 
4.414000e+00 1.096135e-01 1.065111e-01 
4.415000e+00 1.098644e-01 1.068804e-01 
4.416000e+00 1.101142e-01 1.072486e-01 
4.417000e+00 1.103630e-01 1.076156e-01 
4.418000e+00 1.106108e-01 1.079815e-01 
4.419000e+00 1.108574e-01 1.083462e-01 
4.420000e+00 1.111031e-01 1.087098e-01 
4.421000e+00 1.113476e-01 1.090722e-01 
4.422000e+00 1.115911e-01 1.094335e-01 
4.423000e+00 1.118336e-01 1.097936e-01 
4.424000e+00 1.120750e-01 1.101525e-01 
4.425000e+00 1.123153e-01 1.105103e-01 
4.426000e+00 1.125545e-01 1.108670e-01 
4.427000e+00 1.127927e-01 1.112224e-01 
4.428000e+00 1.130298e-01 1.115767e-01 
4.429000e+00 1.132658e-01 1.119299e-01 
4.430000e+00 1.135008e-01 1.122818e-01 
4.431000e+00 1.137347e-01 1.126326e-01 
4.432000e+00 1.139675e-01 1.129822e-01 
4.433000e+00 1.141992e-01 1.133307e-01 
4.434000e+00 1.144299e-01 1.136779e-01 
4.435000e+00 1.146594e-01 1.140240e-01 
4.436000e+00 1.148879e-01 1.143689e-01 
4.437000e+00 1.151153e-01 1.147126e-01 
4.438000e+00 1.153417e-01 1.150551e-01 
4.439000e+00 1.155669e-01 1.153965e-01 
4.440000e+00 1.157911e-01 1.157366e-01 
4.441000e+00 1.160142e-01 1.160756e-01 
4.442000e+00 1.162361e-01 1.164134e-01 
4.443000e+00 1.164570e-01 1.167499e-01 
4.444000e+00 1.166769e-01 1.170853e-01 
4.445000e+00 1.168956e-01 1.174195e-01 
4.446000e+00 1.171132e-01 1.177525e-01 
4.447000e+00 1.173297e-01 1.180842e-01 
4.448000e+00 1.175452e-01 1.184148e-01 
4.449000e+00 1.177595e-01 1.187442e-01 
4.450000e+00 1.179728e-01 1.190724e-01 
4.451000e+00 1.181849e-01 1.193993e-01 
4.452000e+00 1.183960e-01 1.197251e-01 
4.453000e+00 1.186059e-01 1.200496e-01 
4.454000e+00 1.188148e-01 1.203729e-01 
4.455000e+00 1.190226e-01 1.206950e-01 
4.456000e+00 1.192292e-01 1.210159e-01 
4.457000e+00 1.194348e-01 1.213356e-01 
4.458000e+00 1.196392e-01 1.216541e-01 
4.459000e+00 1.198425e-01 1.219713e-01 
4.460000e+00 1.200448e-01 1.222873e-01 
4.461000e+00 1.202459e-01 1.226021e-01 
4.462000e+00 1.204459e-01 1.229157e-01 
4.463000e+00 1.206449e-01 1.232281e-01 
4.464000e+00 1.208427e-01 1.235392e-01 
4.465000e+00 1.210394e-01 1.238491e-01 
4.466000e+00 1.212350e-01 1.241577e-01 
4.467000e+00 1.214294e-01 1.244652e-01 
4.468000e+00 1.216228e-01 1.247714e-01 
4.469000e+00 1.218150e-01 1.250763e-01 
4.470000e+00 1.220062e-01 1.253800e-01 
4.471000e+00 1.221962e-01 1.256825e-01 
4.472000e+00 1.223851e-01 1.259838e-01 
4.473000e+00 1.225729e-01 1.262838e-01 
4.474000e+00 1.227596e-01 1.265826e-01 
4.475000e+00 1.229452e-01 1.268801e-01 
4.476000e+00 1.231296e-01 1.271764e-01 
4.477000e+00 1.233129e-01 1.274714e-01 
4.478000e+00 1.234951e-01 1.277652e-01 
4.479000e+00 1.236762e-01 1.280578e-01 
4.480000e+00 1.238562e-01 1.283491e-01 
4.481000e+00 1.240350e-01 1.286392e-01 
4.482000e+00 1.242127e-01 1.289280e-01 
4.483000e+00 1.243893e-01 1.292155e-01 
4.484000e+00 1.245648e-01 1.295018e-01 
4.485000e+00 1.247392e-01 1.297869e-01 
4.486000e+00 1.249124e-01 1.300707e-01 
4.487000e+00 1.250845e-01 1.303532e-01 
4.488000e+00 1.252555e-01 1.306345e-01 
4.489000e+00 1.254254e-01 1.309145e-01 
4.490000e+00 1.255941e-01 1.311933e-01 
4.491000e+00 1.257617e-01 1.314708e-01 
4.492000e+00 1.259282e-01 1.317470e-01 
4.493000e+00 1.260935e-01 1.320220e-01 
4.494000e+00 1.262578e-01 1.322958e-01 
4.495000e+00 1.264209e-01 1.325682e-01 
4.496000e+00 1.265828e-01 1.328394e-01 
4.497000e+00 1.267437e-01 1.331093e-01 
4.498000e+00 1.269034e-01 1.333780e-01 
4.499000e+00 1.270620e-01 1.336454e-01 
4.500000e+00 1.272194e-01 1.339115e-01 
4.501000e+00 1.273758e-01 1.341764e-01 
4.502000e+00 1.275310e-01 1.344400e-01 
4.503000e+00 1.276850e-01 1.347023e-01 
4.504000e+00 1.278380e-01 1.349634e-01 
4.505000e+00 1.279898e-01 1.352232e-01 
4.506000e+00 1.281404e-01 1.354817e-01 
4.507000e+00 1.282900e-01 1.357389e-01 
4.508000e+00 1.284384e-01 1.359949e-01 
4.509000e+00 1.285857e-01 1.362495e-01 
4.510000e+00 1.287318e-01 1.365029e-01 
4.511000e+00 1.288768e-01 1.367551e-01 
4.512000e+00 1.290207e-01 1.370059e-01 
4.513000e+00 1.291635e-01 1.372555e-01 
4.514000e+00 1.293051e-01 1.375038e-01 
4.515000e+00 1.294456e-01 1.377508e-01 
4.516000e+00 1.295849e-01 1.379966e-01 
4.517000e+00 1.297231e-01 1.382410e-01 
4.518000e+00 1.298602e-01 1.384842e-01 
4.519000e+00 1.299962e-01 1.387261e-01 
4.520000e+00 1.301310e-01 1.389667e-01 
4.521000e+00 1.302647e-01 1.392061e-01 
4.522000e+00 1.303972e-01 1.394441e-01 
4.523000e+00 1.305287e-01 1.396809e-01 
4.524000e+00 1.306589e-01 1.399164e-01 
4.525000e+00 1.307881e-01 1.401506e-01 
4.526000e+00 1.309161e-01 1.403835e-01 
4.527000e+00 1.310430e-01 1.406151e-01 
4.528000e+00 1.311688e-01 1.408455e-01 
4.529000e+00 1.312934e-01 1.410745e-01 
4.530000e+00 1.314169e-01 1.413023e-01 
4.531000e+00 1.315392e-01 1.415288e-01 
4.532000e+00 1.316604e-01 1.417540e-01 
4.533000e+00 1.317805e-01 1.419779e-01 
4.534000e+00 1.318995e-01 1.422005e-01 
4.535000e+00 1.320173e-01 1.424219e-01 
4.536000e+00 1.321340e-01 1.426419e-01 
4.537000e+00 1.322495e-01 1.428607e-01 
4.538000e+00 1.323640e-01 1.430781e-01 
4.539000e+00 1.324773e-01 1.432943e-01 
4.540000e+00 1.325894e-01 1.435092e-01 
4.541000e+00 1.327005e-01 1.437228e-01 
4.542000e+00 1.328104e-01 1.439351e-01 
4.543000e+00 1.329191e-01 1.441461e-01 
4.544000e+00 1.330268e-01 1.443559e-01 
4.545000e+00 1.331333e-01 1.445643e-01 
4.546000e+00 1.332387e-01 1.447714e-01 
4.547000e+00 1.333429e-01 1.449773e-01 
4.548000e+00 1.334460e-01 1.451818e-01 
4.549000e+00 1.335480e-01 1.453851e-01 
4.550000e+00 1.336489e-01 1.455871e-01 
4.551000e+00 1.337486e-01 1.457878e-01 
4.552000e+00 1.338472e-01 1.459872e-01 
4.553000e+00 1.339447e-01 1.461853e-01 
4.554000e+00 1.340410e-01 1.463821e-01 
4.555000e+00 1.341362e-01 1.465776e-01 
4.556000e+00 1.342303e-01 1.467718e-01 
4.557000e+00 1.343233e-01 1.469648e-01 
4.558000e+00 1.344151e-01 1.471564e-01 
4.559000e+00 1.345059e-01 1.473468e-01 
4.560000e+00 1.345955e-01 1.475358e-01 
4.561000e+00 1.346839e-01 1.477236e-01 
4.562000e+00 1.347713e-01 1.479101e-01 
4.563000e+00 1.348575e-01 1.480952e-01 
4.564000e+00 1.349426e-01 1.482791e-01 
4.565000e+00 1.350266e-01 1.484617e-01 
4.566000e+00 1.351094e-01 1.486430e-01 
4.567000e+00 1.351912e-01 1.488231e-01 
4.568000e+00 1.352718e-01 1.490018e-01 
4.569000e+00 1.353513e-01 1.491792e-01 
4.570000e+00 1.354296e-01 1.493554e-01 
4.571000e+00 1.355069e-01 1.495302e-01 
4.572000e+00 1.355830e-01 1.497038e-01 
4.573000e+00 1.356580e-01 1.498761e-01 
4.574000e+00 1.357319e-01 1.500470e-01 
4.575000e+00 1.358047e-01 1.502167e-01 
4.576000e+00 1.358764e-01 1.503851e-01 
4.577000e+00 1.359469e-01 1.505523e-01 
4.578000e+00 1.360164e-01 1.507181e-01 
4.579000e+00 1.360847e-01 1.508826e-01 
4.580000e+00 1.361519e-01 1.510459e-01 
4.581000e+00 1.362180e-01 1.512078e-01 
4.582000e+00 1.362830e-01 1.513685e-01 
4.583000e+00 1.363469e-01 1.515279e-01 
4.584000e+00 1.364097e-01 1.516860e-01 
4.585000e+00 1.364713e-01 1.518428e-01 
4.586000e+00 1.365319e-01 1.519983e-01 
4.587000e+00 1.365913e-01 1.521525e-01 
4.588000e+00 1.366496e-01 1.523055e-01 
4.589000e+00 1.367069e-01 1.524572e-01 
4.590000e+00 1.367630e-01 1.526076e-01 
4.591000e+00 1.368180e-01 1.527567e-01 
4.592000e+00 1.368719e-01 1.529045e-01 
4.593000e+00 1.369248e-01 1.530510e-01 
4.594000e+00 1.369765e-01 1.531963e-01 
4.595000e+00 1.370271e-01 1.533402e-01 
4.596000e+00 1.370766e-01 1.534829e-01 
4.597000e+00 1.371250e-01 1.536243e-01 
4.598000e+00 1.371723e-01 1.537644e-01 
4.599000e+00 1.372185e-01 1.539033e-01 
4.600000e+00 1.372637e-01 1.540409e-01 
4.601000e+00 1.373077e-01 1.541771e-01 
4.602000e+00 1.373506e-01 1.543122e-01 
4.603000e+00 1.373925e-01 1.544459e-01 
4.604000e+00 1.374332e-01 1.545783e-01 
4.605000e+00 1.374729e-01 1.547095e-01 
4.606000e+00 1.375114e-01 1.548394e-01 
4.607000e+00 1.375489e-01 1.549681e-01 
4.608000e+00 1.375853e-01 1.550954e-01 
4.609000e+00 1.376206e-01 1.552215e-01 
4.610000e+00 1.376548e-01 1.553463e-01 
4.611000e+00 1.376880e-01 1.554699e-01 
4.612000e+00 1.377200e-01 1.555921e-01 
4.613000e+00 1.377510e-01 1.557131e-01 
4.614000e+00 1.377809e-01 1.558328e-01 
4.615000e+00 1.378097e-01 1.559513e-01 
4.616000e+00 1.378374e-01 1.560685e-01 
4.617000e+00 1.378640e-01 1.561844e-01 
4.618000e+00 1.378896e-01 1.562991e-01 
4.619000e+00 1.379141e-01 1.564125e-01 
4.620000e+00 1.379375e-01 1.565246e-01 
4.621000e+00 1.379599e-01 1.566355e-01 
4.622000e+00 1.379811e-01 1.567451e-01 
4.623000e+00 1.380013e-01 1.568534e-01 
4.624000e+00 1.380205e-01 1.569605e-01 
4.625000e+00 1.380385e-01 1.570663e-01 
4.626000e+00 1.380555e-01 1.571709e-01 
4.627000e+00 1.380715e-01 1.572742e-01 
4.628000e+00 1.380863e-01 1.573762e-01 
4.629000e+00 1.381001e-01 1.574770e-01 
4.630000e+00 1.381129e-01 1.575765e-01 
4.631000e+00 1.381246e-01 1.576748e-01 
4.632000e+00 1.381352e-01 1.577718e-01 
4.633000e+00 1.381448e-01 1.578676e-01 
4.634000e+00 1.381533e-01 1.579621e-01 
4.635000e+00 1.381607e-01 1.580554e-01 
4.636000e+00 1.381671e-01 1.581474e-01 
4.637000e+00 1.381725e-01 1.582382e-01 
4.638000e+00 1.381768e-01 1.583277e-01 
4.639000e+00 1.381800e-01 1.584160e-01 
4.640000e+00 1.381822e-01 1.585030e-01 
4.641000e+00 1.381833e-01 1.585888e-01 
4.642000e+00 1.381834e-01 1.586734e-01 
4.643000e+00 1.381825e-01 1.587567e-01 
4.644000e+00 1.381805e-01 1.588388e-01 
4.645000e+00 1.381775e-01 1.589196e-01 
4.646000e+00 1.381734e-01 1.589992e-01 
4.647000e+00 1.381683e-01 1.590775e-01 
4.648000e+00 1.381622e-01 1.591547e-01 
4.649000e+00 1.381550e-01 1.592305e-01 
4.650000e+00 1.381468e-01 1.593052e-01 
4.651000e+00 1.381376e-01 1.593786e-01 
4.652000e+00 1.381273e-01 1.594508e-01 
4.653000e+00 1.381160e-01 1.595218e-01 
4.654000e+00 1.381037e-01 1.595915e-01 
4.655000e+00 1.380903e-01 1.596600e-01 
4.656000e+00 1.380759e-01 1.597273e-01 
4.657000e+00 1.380605e-01 1.597934e-01 
4.658000e+00 1.380441e-01 1.598582e-01 
4.659000e+00 1.380267e-01 1.599218e-01 
4.660000e+00 1.380082e-01 1.599842e-01 
4.661000e+00 1.379887e-01 1.600454e-01 
4.662000e+00 1.379682e-01 1.601053e-01 
4.663000e+00 1.379467e-01 1.601641e-01 
4.664000e+00 1.379242e-01 1.602216e-01 
4.665000e+00 1.379007e-01 1.602779e-01 
4.666000e+00 1.378761e-01 1.603330e-01 
4.667000e+00 1.378506e-01 1.603869e-01 
4.668000e+00 1.378241e-01 1.604396e-01 
4.669000e+00 1.377965e-01 1.604911e-01 
4.670000e+00 1.377680e-01 1.605414e-01 
4.671000e+00 1.377384e-01 1.605904e-01 
4.672000e+00 1.377079e-01 1.606383e-01 
4.673000e+00 1.376763e-01 1.606849e-01 
4.674000e+00 1.376438e-01 1.607304e-01 
4.675000e+00 1.376102e-01 1.607747e-01 
4.676000e+00 1.375757e-01 1.608177e-01 
4.677000e+00 1.375402e-01 1.608596e-01 
4.678000e+00 1.375037e-01 1.609003e-01 
4.679000e+00 1.374662e-01 1.609398e-01 
4.680000e+00 1.374278e-01 1.609781e-01 
4.681000e+00 1.373883e-01 1.610152e-01 
4.682000e+00 1.373479e-01 1.610511e-01 
4.683000e+00 1.373065e-01 1.610859e-01 
4.684000e+00 1.372641e-01 1.611194e-01 
4.685000e+00 1.372207e-01 1.611518e-01 
4.686000e+00 1.371764e-01 1.611830e-01 
4.687000e+00 1.371311e-01 1.612130e-01 
4.688000e+00 1.370848e-01 1.612418e-01 
4.689000e+00 1.370376e-01 1.612695e-01 
4.690000e+00 1.369894e-01 1.612959e-01 
4.691000e+00 1.369402e-01 1.613213e-01 
4.692000e+00 1.368901e-01 1.613454e-01 
4.693000e+00 1.368390e-01 1.613684e-01 
4.694000e+00 1.367870e-01 1.613902e-01 
4.695000e+00 1.367340e-01 1.614108e-01 
4.696000e+00 1.366800e-01 1.614303e-01 
4.697000e+00 1.366251e-01 1.614486e-01 
4.698000e+00 1.365692e-01 1.614657e-01 
4.699000e+00 1.365124e-01 1.614817e-01 
4.700000e+00 1.364547e-01 1.614966e-01 
4.701000e+00 1.363960e-01 1.615103e-01 
4.702000e+00 1.363364e-01 1.615228e-01 
4.703000e+00 1.362758e-01 1.615342e-01 
4.704000e+00 1.362143e-01 1.615444e-01 
4.705000e+00 1.361518e-01 1.615535e-01 
4.706000e+00 1.360885e-01 1.615614e-01 
4.707000e+00 1.360241e-01 1.615682e-01 
4.708000e+00 1.359589e-01 1.615739e-01 
4.709000e+00 1.358927e-01 1.615784e-01 
4.710000e+00 1.358256e-01 1.615818e-01 
4.711000e+00 1.357576e-01 1.615840e-01 
4.712000e+00 1.356887e-01 1.615851e-01 
4.713000e+00 1.356188e-01 1.615851e-01 
4.714000e+00 1.355481e-01 1.615839e-01 
4.715000e+00 1.354764e-01 1.615816e-01 
4.716000e+00 1.354038e-01 1.615782e-01 
4.717000e+00 1.353303e-01 1.615737e-01 
4.718000e+00 1.352558e-01 1.615680e-01 
4.719000e+00 1.351805e-01 1.615612e-01 
4.720000e+00 1.351043e-01 1.615533e-01 
4.721000e+00 1.350272e-01 1.615443e-01 
4.722000e+00 1.349491e-01 1.615342e-01 
4.723000e+00 1.348702e-01 1.615229e-01 
4.724000e+00 1.347904e-01 1.615106e-01 
4.725000e+00 1.347097e-01 1.614971e-01 
4.726000e+00 1.346281e-01 1.614826e-01 
4.727000e+00 1.345456e-01 1.614669e-01 
4.728000e+00 1.344622e-01 1.614501e-01 
4.729000e+00 1.343779e-01 1.614322e-01 
4.730000e+00 1.342928e-01 1.614133e-01 
4.731000e+00 1.342067e-01 1.613932e-01 
4.732000e+00 1.341198e-01 1.613721e-01 
4.733000e+00 1.340320e-01 1.613498e-01 
4.734000e+00 1.339434e-01 1.613265e-01 
4.735000e+00 1.338539e-01 1.613020e-01 
4.736000e+00 1.337635e-01 1.612765e-01 
4.737000e+00 1.336722e-01 1.612499e-01 
4.738000e+00 1.335801e-01 1.612222e-01 
4.739000e+00 1.334871e-01 1.611935e-01 
4.740000e+00 1.333932e-01 1.611637e-01 
4.741000e+00 1.332985e-01 1.611327e-01 
4.742000e+00 1.332030e-01 1.611008e-01 
4.743000e+00 1.331066e-01 1.610677e-01 
4.744000e+00 1.330093e-01 1.610336e-01 
4.745000e+00 1.329112e-01 1.609984e-01 
4.746000e+00 1.328123e-01 1.609622e-01 
4.747000e+00 1.327125e-01 1.609249e-01 
4.748000e+00 1.326118e-01 1.608865e-01 
4.749000e+00 1.325103e-01 1.608471e-01 
4.750000e+00 1.324080e-01 1.608066e-01 
4.751000e+00 1.323049e-01 1.607651e-01 
4.752000e+00 1.322009e-01 1.607225e-01 
4.753000e+00 1.320961e-01 1.606789e-01 
4.754000e+00 1.319905e-01 1.606342e-01 
4.755000e+00 1.318840e-01 1.605885e-01 
4.756000e+00 1.317768e-01 1.605417e-01 
4.757000e+00 1.316687e-01 1.604940e-01 
4.758000e+00 1.315597e-01 1.604451e-01 
4.759000e+00 1.314500e-01 1.603953e-01 
4.760000e+00 1.313395e-01 1.603444e-01 
4.761000e+00 1.312281e-01 1.602925e-01 
4.762000e+00 1.311160e-01 1.602395e-01 
4.763000e+00 1.310030e-01 1.601855e-01 
4.764000e+00 1.308893e-01 1.601306e-01 
4.765000e+00 1.307747e-01 1.600745e-01 
4.766000e+00 1.306594e-01 1.600175e-01 
4.767000e+00 1.305432e-01 1.599595e-01 
4.768000e+00 1.304263e-01 1.599004e-01 
4.769000e+00 1.303085e-01 1.598404e-01 
4.770000e+00 1.301900e-01 1.597793e-01 
4.771000e+00 1.300707e-01 1.597172e-01 
4.772000e+00 1.299506e-01 1.596541e-01 
4.773000e+00 1.298298e-01 1.595901e-01 
4.774000e+00 1.297081e-01 1.595250e-01 
4.775000e+00 1.295857e-01 1.594589e-01 
4.776000e+00 1.294625e-01 1.593919e-01 
4.777000e+00 1.293385e-01 1.593238e-01 
4.778000e+00 1.292138e-01 1.592548e-01 
4.779000e+00 1.290883e-01 1.591848e-01 
4.780000e+00 1.289621e-01 1.591137e-01 
4.781000e+00 1.288351e-01 1.590418e-01 
4.782000e+00 1.287073e-01 1.589688e-01 
4.783000e+00 1.285788e-01 1.588949e-01 
4.784000e+00 1.284495e-01 1.588200e-01 
4.785000e+00 1.283195e-01 1.587441e-01 
4.786000e+00 1.281887e-01 1.586672e-01 
4.787000e+00 1.280572e-01 1.585894e-01 
4.788000e+00 1.279250e-01 1.585106e-01 
4.789000e+00 1.277920e-01 1.584309e-01 
4.790000e+00 1.276582e-01 1.583502e-01 
4.791000e+00 1.275238e-01 1.582686e-01 
4.792000e+00 1.273886e-01 1.581860e-01 
4.793000e+00 1.272527e-01 1.581024e-01 
4.794000e+00 1.271160e-01 1.580179e-01 
4.795000e+00 1.269787e-01 1.579325e-01 
4.796000e+00 1.268406e-01 1.578461e-01 
4.797000e+00 1.267018e-01 1.577588e-01 
4.798000e+00 1.265622e-01 1.576706e-01 
4.799000e+00 1.264220e-01 1.575814e-01 
4.800000e+00 1.262811e-01 1.574913e-01 
4.801000e+00 1.261394e-01 1.574002e-01 
4.802000e+00 1.259971e-01 1.573082e-01 
4.803000e+00 1.258540e-01 1.572154e-01 
4.804000e+00 1.257103e-01 1.571215e-01 
4.805000e+00 1.255658e-01 1.570268e-01 
4.806000e+00 1.254207e-01 1.569312e-01 
4.807000e+00 1.252748e-01 1.568346e-01 
4.808000e+00 1.251283e-01 1.567371e-01 
4.809000e+00 1.249811e-01 1.566388e-01 
4.810000e+00 1.248332e-01 1.565395e-01 
4.811000e+00 1.246847e-01 1.564393e-01 
4.812000e+00 1.245354e-01 1.563382e-01 
4.813000e+00 1.243855e-01 1.562362e-01 
4.814000e+00 1.242349e-01 1.561334e-01 
4.815000e+00 1.240836e-01 1.560296e-01 
4.816000e+00 1.239317e-01 1.559250e-01 
4.817000e+00 1.237791e-01 1.558194e-01 
4.818000e+00 1.236259e-01 1.557130e-01 
4.819000e+00 1.234720e-01 1.556057e-01 
4.820000e+00 1.233174e-01 1.554976e-01 
4.821000e+00 1.231622e-01 1.553885e-01 
4.822000e+00 1.230063e-01 1.552786e-01 
4.823000e+00 1.228498e-01 1.551678e-01 
4.824000e+00 1.226926e-01 1.550562e-01 
4.825000e+00 1.225348e-01 1.549436e-01 
4.826000e+00 1.223764e-01 1.548303e-01 
4.827000e+00 1.222173e-01 1.547160e-01 
4.828000e+00 1.220576e-01 1.546009e-01 
4.829000e+00 1.218973e-01 1.544850e-01 
4.830000e+00 1.217363e-01 1.543682e-01 
4.831000e+00 1.215747e-01 1.542506e-01 
4.832000e+00 1.214125e-01 1.541321e-01 
4.833000e+00 1.212497e-01 1.540128e-01 
4.834000e+00 1.210862e-01 1.538926e-01 
4.835000e+00 1.209222e-01 1.537716e-01 
4.836000e+00 1.207575e-01 1.536498e-01 
4.837000e+00 1.205922e-01 1.535272e-01 
4.838000e+00 1.204263e-01 1.534037e-01 
4.839000e+00 1.202598e-01 1.532794e-01 
4.840000e+00 1.200927e-01 1.531543e-01 
4.841000e+00 1.199250e-01 1.530283e-01 
4.842000e+00 1.197567e-01 1.529016e-01 
4.843000e+00 1.195879e-01 1.527740e-01 
4.844000e+00 1.194184e-01 1.526456e-01 
4.845000e+00 1.192484e-01 1.525164e-01 
4.846000e+00 1.190777e-01 1.523864e-01 
4.847000e+00 1.189065e-01 1.522556e-01 
4.848000e+00 1.187347e-01 1.521241e-01 
4.849000e+00 1.185624e-01 1.519917e-01 
4.850000e+00 1.183894e-01 1.518585e-01 
4.851000e+00 1.182159e-01 1.517245e-01 
4.852000e+00 1.180419e-01 1.515898e-01 
4.853000e+00 1.178672e-01 1.514543e-01 
4.854000e+00 1.176920e-01 1.513179e-01 
4.855000e+00 1.175163e-01 1.511809e-01 
4.856000e+00 1.173400e-01 1.510430e-01 
4.857000e+00 1.171631e-01 1.509043e-01 
4.858000e+00 1.169857e-01 1.507649e-01 
4.859000e+00 1.168078e-01 1.506248e-01 
4.860000e+00 1.166293e-01 1.504838e-01 
4.861000e+00 1.164502e-01 1.503421e-01 
4.862000e+00 1.162707e-01 1.501997e-01 
4.863000e+00 1.160905e-01 1.500565e-01 
4.864000e+00 1.159099e-01 1.499125e-01 
4.865000e+00 1.157287e-01 1.497678e-01 
4.866000e+00 1.155471e-01 1.496224e-01 
4.867000e+00 1.153648e-01 1.494762e-01 
4.868000e+00 1.151821e-01 1.493292e-01 
4.869000e+00 1.149988e-01 1.491816e-01 
4.870000e+00 1.148151e-01 1.490332e-01 
4.871000e+00 1.146308e-01 1.488840e-01 
4.872000e+00 1.144460e-01 1.487342e-01 
4.873000e+00 1.142607e-01 1.485836e-01 
4.874000e+00 1.140749e-01 1.484323e-01 
4.875000e+00 1.138886e-01 1.482803e-01 
4.876000e+00 1.137018e-01 1.481275e-01 
4.877000e+00 1.135145e-01 1.479741e-01 
4.878000e+00 1.133268e-01 1.478199e-01 
4.879000e+00 1.131385e-01 1.476651e-01 
4.880000e+00 1.129498e-01 1.475095e-01 
4.881000e+00 1.127605e-01 1.473532e-01 
4.882000e+00 1.125708e-01 1.471962e-01 
4.883000e+00 1.123806e-01 1.470386e-01 
4.884000e+00 1.121899e-01 1.468802e-01 
4.885000e+00 1.119988e-01 1.467212e-01 
4.886000e+00 1.118072e-01 1.465615e-01 
4.887000e+00 1.116151e-01 1.464010e-01 
4.888000e+00 1.114226e-01 1.462399e-01 
4.889000e+00 1.112296e-01 1.460782e-01 
4.890000e+00 1.110362e-01 1.459157e-01 
4.891000e+00 1.108423e-01 1.457526e-01 
4.892000e+00 1.106479e-01 1.455888e-01 
4.893000e+00 1.104531e-01 1.454244e-01 
4.894000e+00 1.102579e-01 1.452593e-01 
4.895000e+00 1.100622e-01 1.450935e-01 
4.896000e+00 1.098660e-01 1.449271e-01 
4.897000e+00 1.096695e-01 1.447600e-01 
4.898000e+00 1.094725e-01 1.445923e-01 
4.899000e+00 1.092751e-01 1.444240e-01 
4.900000e+00 1.090772e-01 1.442549e-01 
4.901000e+00 1.088789e-01 1.440853e-01 
4.902000e+00 1.086802e-01 1.439150e-01 
4.903000e+00 1.084811e-01 1.437441e-01 
4.904000e+00 1.082816e-01 1.435725e-01 
4.905000e+00 1.080816e-01 1.434004e-01 
4.906000e+00 1.078813e-01 1.432276e-01 
4.907000e+00 1.076805e-01 1.430541e-01 
4.908000e+00 1.074793e-01 1.428801e-01 
4.909000e+00 1.072778e-01 1.427054e-01 
4.910000e+00 1.070758e-01 1.425301e-01 
4.911000e+00 1.068735e-01 1.423543e-01 
4.912000e+00 1.066707e-01 1.421778e-01 
4.913000e+00 1.064676e-01 1.420007e-01 
4.914000e+00 1.062640e-01 1.418230e-01 
4.915000e+00 1.060601e-01 1.416447e-01 
4.916000e+00 1.058558e-01 1.414658e-01 
4.917000e+00 1.056511e-01 1.412863e-01 
4.918000e+00 1.054461e-01 1.411063e-01 
4.919000e+00 1.052407e-01 1.409256e-01 
4.920000e+00 1.050349e-01 1.407444e-01 
4.921000e+00 1.048287e-01 1.405626e-01 
4.922000e+00 1.046222e-01 1.403802e-01 
4.923000e+00 1.044153e-01 1.401972e-01 
4.924000e+00 1.042081e-01 1.400137e-01 
4.925000e+00 1.040005e-01 1.398296e-01 
4.926000e+00 1.037925e-01 1.396450e-01 
4.927000e+00 1.035842e-01 1.394597e-01 
4.928000e+00 1.033756e-01 1.392740e-01 
4.929000e+00 1.031666e-01 1.390876e-01 
4.930000e+00 1.029573e-01 1.389008e-01 
4.931000e+00 1.027476e-01 1.387133e-01 
4.932000e+00 1.025377e-01 1.385253e-01 
4.933000e+00 1.023273e-01 1.383368e-01 
4.934000e+00 1.021167e-01 1.381478e-01 
4.935000e+00 1.019057e-01 1.379582e-01 
4.936000e+00 1.016944e-01 1.377681e-01 
4.937000e+00 1.014828e-01 1.375774e-01 
4.938000e+00 1.012708e-01 1.373862e-01 
4.939000e+00 1.010586e-01 1.371945e-01 
4.940000e+00 1.008460e-01 1.370023e-01 
4.941000e+00 1.006331e-01 1.368095e-01 
4.942000e+00 1.004200e-01 1.366163e-01 
4.943000e+00 1.002065e-01 1.364225e-01 
4.944000e+00 9.999270e-02 1.362282e-01 
4.945000e+00 9.977863e-02 1.360335e-01 
4.946000e+00 9.956426e-02 1.358382e-01 
4.947000e+00 9.934960e-02 1.356424e-01 
4.948000e+00 9.913465e-02 1.354461e-01 
4.949000e+00 9.891941e-02 1.352493e-01 
4.950000e+00 9.870390e-02 1.350521e-01 
4.951000e+00 9.848810e-02 1.348543e-01 
4.952000e+00 9.827203e-02 1.346561e-01 
4.953000e+00 9.805568e-02 1.344574e-01 
4.954000e+00 9.783907e-02 1.342582e-01 
4.955000e+00 9.762218e-02 1.340585e-01 
4.956000e+00 9.740503e-02 1.338584e-01 
4.957000e+00 9.718762e-02 1.336578e-01 
4.958000e+00 9.696995e-02 1.334567e-01 
4.959000e+00 9.675202e-02 1.332552e-01 
4.960000e+00 9.653384e-02 1.330532e-01 
4.961000e+00 9.631541e-02 1.328508e-01 
4.962000e+00 9.609673e-02 1.326479e-01 
4.963000e+00 9.587781e-02 1.324445e-01 
4.964000e+00 9.565864e-02 1.322407e-01 
4.965000e+00 9.543924e-02 1.320365e-01 
4.966000e+00 9.521959e-02 1.318318e-01 
4.967000e+00 9.499972e-02 1.316267e-01 
4.968000e+00 9.477961e-02 1.314212e-01 
4.969000e+00 9.455928e-02 1.312152e-01 
4.970000e+00 9.433872e-02 1.310088e-01 
4.971000e+00 9.411794e-02 1.308019e-01 
4.972000e+00 9.389694e-02 1.305947e-01 
4.973000e+00 9.367572e-02 1.303870e-01 
4.974000e+00 9.345429e-02 1.301789e-01 
4.975000e+00 9.323265e-02 1.299704e-01 
4.976000e+00 9.301080e-02 1.297615e-01 
4.977000e+00 9.278874e-02 1.295522e-01 
4.978000e+00 9.256649e-02 1.293424e-01 
4.979000e+00 9.234403e-02 1.291323e-01 
4.980000e+00 9.212138e-02 1.289218e-01 
4.981000e+00 9.189853e-02 1.287109e-01 
4.982000e+00 9.167549e-02 1.284996e-01 
4.983000e+00 9.145227e-02 1.282879e-01 
4.984000e+00 9.122885e-02 1.280758e-01 
4.985000e+00 9.100526e-02 1.278633e-01 
4.986000e+00 9.078148e-02 1.276505e-01 
4.987000e+00 9.055753e-02 1.274373e-01 
4.988000e+00 9.033341e-02 1.272237e-01 
4.989000e+00 9.010911e-02 1.270097e-01 
4.990000e+00 8.988464e-02 1.267954e-01 
4.991000e+00 8.966001e-02 1.265807e-01 
4.992000e+00 8.943522e-02 1.263656e-01 
4.993000e+00 8.921026e-02 1.261502e-01 
4.994000e+00 8.898515e-02 1.259344e-01 
4.995000e+00 8.875988e-02 1.257183e-01 
4.996000e+00 8.853446e-02 1.255018e-01 
4.997000e+00 8.830889e-02 1.252850e-01 
4.998000e+00 8.808317e-02 1.250679e-01 
4.999000e+00 8.785732e-02 1.248504e-01 
5.000000e+00 8.763132e-02 1.246325e-01 
5.001000e+00 8.740518e-02 1.244143e-01 
5.002000e+00 8.717890e-02 1.241958e-01 
5.003000e+00 8.695250e-02 1.239770e-01 
5.004000e+00 8.672596e-02 1.237579e-01 
5.005000e+00 8.649930e-02 1.235384e-01 
5.006000e+00 8.627251e-02 1.233186e-01 
5.007000e+00 8.604560e-02 1.230985e-01 
5.008000e+00 8.581857e-02 1.228780e-01 
5.009000e+00 8.559142e-02 1.226573e-01 
5.010000e+00 8.536416e-02 1.224363e-01 
5.011000e+00 8.513679e-02 1.222149e-01 
5.012000e+00 8.490932e-02 1.219933e-01 
5.013000e+00 8.468173e-02 1.217713e-01 
5.014000e+00 8.445405e-02 1.215491e-01 
5.015000e+00 8.422626e-02 1.213266e-01 
5.016000e+00 8.399838e-02 1.211037e-01 
5.017000e+00 8.377040e-02 1.208806e-01 
5.018000e+00 8.354233e-02 1.206572e-01 
5.019000e+00 8.331417e-02 1.204336e-01 
5.020000e+00 8.308592e-02 1.202096e-01 
5.021000e+00 8.285759e-02 1.199854e-01 
5.022000e+00 8.262918e-02 1.197609e-01 
5.023000e+00 8.240069e-02 1.195361e-01 
5.024000e+00 8.217213e-02 1.193111e-01 
5.025000e+00 8.194349e-02 1.190858e-01 
5.026000e+00 8.171478e-02 1.188603e-01 
5.027000e+00 8.148600e-02 1.186345e-01 
5.028000e+00 8.125716e-02 1.184084e-01 
5.029000e+00 8.102825e-02 1.181821e-01 
5.030000e+00 8.079929e-02 1.179555e-01 
5.031000e+00 8.057027e-02 1.177287e-01 
5.032000e+00 8.034119e-02 1.175017e-01 
5.033000e+00 8.011206e-02 1.172744e-01 
5.034000e+00 7.988288e-02 1.170469e-01 
5.035000e+00 7.965366e-02 1.168191e-01 
5.036000e+00 7.942439e-02 1.165911e-01 
5.037000e+00 7.919508e-02 1.163629e-01 
5.038000e+00 7.896573e-02 1.161345e-01 
5.039000e+00 7.873634e-02 1.159058e-01 
5.040000e+00 7.850692e-02 1.156770e-01 
5.041000e+00 7.827747e-02 1.154479e-01 
5.042000e+00 7.804799e-02 1.152186e-01 
5.043000e+00 7.781848e-02 1.149891e-01 
5.044000e+00 7.758895e-02 1.147593e-01 
5.045000e+00 7.735940e-02 1.145294e-01 
5.046000e+00 7.712983e-02 1.142993e-01 
5.047000e+00 7.690025e-02 1.140690e-01 
5.048000e+00 7.667065e-02 1.138384e-01 
5.049000e+00 7.644104e-02 1.136077e-01 
5.050000e+00 7.621143e-02 1.133768e-01 
5.051000e+00 7.598181e-02 1.131457e-01 
5.052000e+00 7.575218e-02 1.129145e-01 
5.053000e+00 7.552256e-02 1.126830e-01 
5.054000e+00 7.529293e-02 1.124514e-01 
5.055000e+00 7.506331e-02 1.122195e-01 
5.056000e+00 7.483370e-02 1.119876e-01 
5.057000e+00 7.460410e-02 1.117554e-01 
5.058000e+00 7.437451e-02 1.115231e-01 
5.059000e+00 7.414494e-02 1.112906e-01 
5.060000e+00 7.391538e-02 1.110580e-01 
5.061000e+00 7.368584e-02 1.108251e-01 
5.062000e+00 7.345633e-02 1.105922e-01 
5.063000e+00 7.322683e-02 1.103591e-01 
5.064000e+00 7.299737e-02 1.101258e-01 
5.065000e+00 7.276794e-02 1.098924e-01 
5.066000e+00 7.253853e-02 1.096588e-01 
5.067000e+00 7.230917e-02 1.094251e-01 
5.068000e+00 7.207983e-02 1.091913e-01 
5.069000e+00 7.185054e-02 1.089573e-01 
5.070000e+00 7.162129e-02 1.087232e-01 
5.071000e+00 7.139209e-02 1.084890e-01 
5.072000e+00 7.116293e-02 1.082546e-01 
5.073000e+00 7.093382e-02 1.080201e-01 
5.074000e+00 7.070476e-02 1.077855e-01 
5.075000e+00 7.047576e-02 1.075508e-01 
5.076000e+00 7.024681e-02 1.073159e-01 
5.077000e+00 7.001792e-02 1.070809e-01 
5.078000e+00 6.978909e-02 1.068459e-01 
5.079000e+00 6.956033e-02 1.066107e-01 
5.080000e+00 6.933163e-02 1.063754e-01 
5.081000e+00 6.910300e-02 1.061400e-01 
5.082000e+00 6.887445e-02 1.059045e-01 
5.083000e+00 6.864596e-02 1.056689e-01 
5.084000e+00 6.841755e-02 1.054332e-01 
5.085000e+00 6.818922e-02 1.051974e-01 
5.086000e+00 6.796097e-02 1.049615e-01 
5.087000e+00 6.773280e-02 1.047256e-01 
5.088000e+00 6.750471e-02 1.044895e-01 
5.089000e+00 6.727672e-02 1.042534e-01 
5.090000e+00 6.704881e-02 1.040172e-01 
5.091000e+00 6.682099e-02 1.037809e-01 
5.092000e+00 6.659327e-02 1.035445e-01 
5.093000e+00 6.636565e-02 1.033081e-01 
5.094000e+00 6.613812e-02 1.030716e-01 
5.095000e+00 6.591070e-02 1.028350e-01 
5.096000e+00 6.568338e-02 1.025984e-01 
5.097000e+00 6.545616e-02 1.023617e-01 
5.098000e+00 6.522905e-02 1.021250e-01 
5.099000e+00 6.500206e-02 1.018882e-01 
5.100000e+00 6.477517e-02 1.016513e-01 
5.101000e+00 6.454840e-02 1.014144e-01 
5.102000e+00 6.432175e-02 1.011774e-01 
5.103000e+00 6.409522e-02 1.009404e-01 
5.104000e+00 6.386880e-02 1.007034e-01 
5.105000e+00 6.364252e-02 1.004663e-01 
5.106000e+00 6.341636e-02 1.002292e-01 
5.107000e+00 6.319032e-02 9.999205e-02 
5.108000e+00 6.296442e-02 9.975486e-02 
5.109000e+00 6.273865e-02 9.951765e-02 
5.110000e+00 6.251301e-02 9.928041e-02 
5.111000e+00 6.228752e-02 9.904314e-02 
5.112000e+00 6.206216e-02 9.880585e-02 
5.113000e+00 6.183694e-02 9.856854e-02 
5.114000e+00 6.161187e-02 9.833122e-02 
5.115000e+00 6.138694e-02 9.809388e-02 
5.116000e+00 6.116216e-02 9.785653e-02 
5.117000e+00 6.093753e-02 9.761917e-02 
5.118000e+00 6.071306e-02 9.738181e-02 
5.119000e+00 6.048873e-02 9.714443e-02 
5.120000e+00 6.026457e-02 9.690706e-02 
5.121000e+00 6.004056e-02 9.666969e-02 
5.122000e+00 5.981671e-02 9.643232e-02 
5.123000e+00 5.959303e-02 9.619496e-02 
5.124000e+00 5.936951e-02 9.595761e-02 
5.125000e+00 5.914616e-02 9.572026e-02 
5.126000e+00 5.892298e-02 9.548293e-02 
5.127000e+00 5.869997e-02 9.524562e-02 
5.128000e+00 5.847714e-02 9.500832e-02 
5.129000e+00 5.825448e-02 9.477105e-02 
5.130000e+00 5.803200e-02 9.453380e-02 
5.131000e+00 5.780969e-02 9.429657e-02 
5.132000e+00 5.758757e-02 9.405937e-02 
5.133000e+00 5.736564e-02 9.382220e-02 
5.134000e+00 5.714389e-02 9.358507e-02 
5.135000e+00 5.692232e-02 9.334796e-02 
5.136000e+00 5.670095e-02 9.311090e-02 
5.137000e+00 5.647977e-02 9.287388e-02 
5.138000e+00 5.625878e-02 9.263690e-02 
5.139000e+00 5.603799e-02 9.239996e-02 
5.140000e+00 5.581740e-02 9.216307e-02 
5.141000e+00 5.559701e-02 9.192623e-02 
5.142000e+00 5.537682e-02 9.168944e-02 
5.143000e+00 5.515683e-02 9.145271e-02 
5.144000e+00 5.493705e-02 9.121603e-02 
5.145000e+00 5.471748e-02 9.097942e-02 
5.146000e+00 5.449812e-02 9.074286e-02 
5.147000e+00 5.427897e-02 9.050637e-02 
5.148000e+00 5.406003e-02 9.026994e-02 
5.149000e+00 5.384131e-02 9.003358e-02 
5.150000e+00 5.362281e-02 8.979729e-02 
5.151000e+00 5.340453e-02 8.956108e-02 
5.152000e+00 5.318647e-02 8.932494e-02 
5.153000e+00 5.296863e-02 8.908887e-02 
5.154000e+00 5.275102e-02 8.885289e-02 
5.155000e+00 5.253363e-02 8.861699e-02 
5.156000e+00 5.231648e-02 8.838117e-02 
5.157000e+00 5.209955e-02 8.814544e-02 
5.158000e+00 5.188286e-02 8.790980e-02 
5.159000e+00 5.166641e-02 8.767425e-02 
5.160000e+00 5.145019e-02 8.743880e-02 
5.161000e+00 5.123421e-02 8.720343e-02 
5.162000e+00 5.101847e-02 8.696817e-02 
5.163000e+00 5.080297e-02 8.673301e-02 
5.164000e+00 5.058771e-02 8.649795e-02 
5.165000e+00 5.037271e-02 8.626299e-02 
5.166000e+00 5.015795e-02 8.602814e-02 
5.167000e+00 4.994344e-02 8.579340e-02 
5.168000e+00 4.972918e-02 8.555877e-02 
5.169000e+00 4.951517e-02 8.532425e-02 
5.170000e+00 4.930142e-02 8.508985e-02 
5.171000e+00 4.908793e-02 8.485557e-02 
5.172000e+00 4.887469e-02 8.462141e-02 
5.173000e+00 4.866172e-02 8.438737e-02 
5.174000e+00 4.844900e-02 8.415345e-02 
5.175000e+00 4.823655e-02 8.391966e-02 
5.176000e+00 4.802437e-02 8.368599e-02 
5.177000e+00 4.781245e-02 8.345246e-02 
5.178000e+00 4.760081e-02 8.321906e-02 
5.179000e+00 4.738943e-02 8.298580e-02 
5.180000e+00 4.717833e-02 8.275267e-02 
5.181000e+00 4.696750e-02 8.251968e-02 
5.182000e+00 4.675694e-02 8.228683e-02 
5.183000e+00 4.654667e-02 8.205413e-02 
5.184000e+00 4.633667e-02 8.182157e-02 
5.185000e+00 4.612695e-02 8.158916e-02 
5.186000e+00 4.591752e-02 8.135689e-02 
5.187000e+00 4.570837e-02 8.112478e-02 
5.188000e+00 4.549951e-02 8.089283e-02 
5.189000e+00 4.529093e-02 8.066102e-02 
5.190000e+00 4.508265e-02 8.042938e-02 
5.191000e+00 4.487465e-02 8.019789e-02 
5.192000e+00 4.466695e-02 7.996657e-02 
5.193000e+00 4.445954e-02 7.973541e-02 
5.194000e+00 4.425243e-02 7.950442e-02 
5.195000e+00 4.404561e-02 7.927359e-02 
5.196000e+00 4.383909e-02 7.904293e-02 
5.197000e+00 4.363288e-02 7.881245e-02 
5.198000e+00 4.342696e-02 7.858214e-02 
5.199000e+00 4.322135e-02 7.835200e-02 
5.200000e+00 4.301605e-02 7.812204e-02 
5.201000e+00 4.281105e-02 7.789226e-02 
5.202000e+00 4.260636e-02 7.766266e-02 
5.203000e+00 4.240198e-02 7.743325e-02 
5.204000e+00 4.219791e-02 7.720402e-02 
5.205000e+00 4.199415e-02 7.697498e-02 
5.206000e+00 4.179071e-02 7.674613e-02 
5.207000e+00 4.158758e-02 7.651747e-02 
5.208000e+00 4.138478e-02 7.628900e-02 
5.209000e+00 4.118229e-02 7.606072e-02 
5.210000e+00 4.098012e-02 7.583265e-02 
5.211000e+00 4.077827e-02 7.560477e-02 
5.212000e+00 4.057675e-02 7.537709e-02 
5.213000e+00 4.037555e-02 7.514962e-02 
5.214000e+00 4.017467e-02 7.492234e-02 
5.215000e+00 3.997413e-02 7.469528e-02 
5.216000e+00 3.977391e-02 7.446842e-02 
5.217000e+00 3.957403e-02 7.424177e-02 
5.218000e+00 3.937447e-02 7.401534e-02 
5.219000e+00 3.917525e-02 7.378912e-02 
5.220000e+00 3.897637e-02 7.356311e-02 
5.221000e+00 3.877782e-02 7.333732e-02 
5.222000e+00 3.857961e-02 7.311175e-02 
5.223000e+00 3.838174e-02 7.288640e-02 
5.224000e+00 3.818420e-02 7.266127e-02 
5.225000e+00 3.798701e-02 7.243636e-02 
5.226000e+00 3.779017e-02 7.221169e-02 
5.227000e+00 3.759366e-02 7.198724e-02 
5.228000e+00 3.739751e-02 7.176301e-02 
5.229000e+00 3.720170e-02 7.153902e-02 
5.230000e+00 3.700623e-02 7.131527e-02 
5.231000e+00 3.681112e-02 7.109175e-02 
5.232000e+00 3.661636e-02 7.086846e-02 
5.233000e+00 3.642195e-02 7.064541e-02 
5.234000e+00 3.622790e-02 7.042260e-02 
5.235000e+00 3.603420e-02 7.020004e-02 
5.236000e+00 3.584085e-02 6.997771e-02 
5.237000e+00 3.564787e-02 6.975563e-02 
5.238000e+00 3.545524e-02 6.953380e-02 
5.239000e+00 3.526297e-02 6.931222e-02 
5.240000e+00 3.507107e-02 6.909088e-02 
5.241000e+00 3.487952e-02 6.886980e-02 
5.242000e+00 3.468834e-02 6.864897e-02 
5.243000e+00 3.449753e-02 6.842840e-02 
5.244000e+00 3.430708e-02 6.820808e-02 
5.245000e+00 3.411700e-02 6.798802e-02 
5.246000e+00 3.392729e-02 6.776822e-02 
5.247000e+00 3.373794e-02 6.754868e-02 
5.248000e+00 3.354897e-02 6.732940e-02 
5.249000e+00 3.336037e-02 6.711039e-02 
5.250000e+00 3.317214e-02 6.689165e-02 
5.251000e+00 3.298429e-02 6.667317e-02 
5.252000e+00 3.279681e-02 6.645496e-02 
5.253000e+00 3.260971e-02 6.623702e-02 
5.254000e+00 3.242299e-02 6.601935e-02 
5.255000e+00 3.223665e-02 6.580196e-02 
5.256000e+00 3.205069e-02 6.558484e-02 
5.257000e+00 3.186510e-02 6.536800e-02 
5.258000e+00 3.167990e-02 6.515144e-02 
5.259000e+00 3.149509e-02 6.493516e-02 
5.260000e+00 3.131066e-02 6.471915e-02 
5.261000e+00 3.112661e-02 6.450344e-02 
5.262000e+00 3.094295e-02 6.428800e-02 
5.263000e+00 3.075968e-02 6.407285e-02 
5.264000e+00 3.057679e-02 6.385799e-02 
5.265000e+00 3.039430e-02 6.364342e-02 
5.266000e+00 3.021220e-02 6.342914e-02 
5.267000e+00 3.003049e-02 6.321515e-02 
5.268000e+00 2.984917e-02 6.300145e-02 
5.269000e+00 2.966825e-02 6.278805e-02 
5.270000e+00 2.948772e-02 6.257494e-02 
5.271000e+00 2.930758e-02 6.236213e-02 
5.272000e+00 2.912785e-02 6.214962e-02 
5.273000e+00 2.894851e-02 6.193741e-02 
5.274000e+00 2.876957e-02 6.172550e-02 
5.275000e+00 2.859103e-02 6.151389e-02 
5.276000e+00 2.841289e-02 6.130259e-02 
5.277000e+00 2.823516e-02 6.109160e-02 
5.278000e+00 2.805782e-02 6.088091e-02 
5.279000e+00 2.788089e-02 6.067052e-02 
5.280000e+00 2.770436e-02 6.046045e-02 
5.281000e+00 2.752824e-02 6.025069e-02 
5.282000e+00 2.735253e-02 6.004124e-02 
5.283000e+00 2.717722e-02 5.983211e-02 
5.284000e+00 2.700232e-02 5.962329e-02 
5.285000e+00 2.682783e-02 5.941479e-02 
5.286000e+00 2.665375e-02 5.920660e-02 
5.287000e+00 2.648008e-02 5.899873e-02 
5.288000e+00 2.630682e-02 5.879119e-02 
5.289000e+00 2.613398e-02 5.858396e-02 
5.290000e+00 2.596155e-02 5.837706e-02 
5.291000e+00 2.578953e-02 5.817048e-02 
5.292000e+00 2.561793e-02 5.796422e-02 
5.293000e+00 2.544674e-02 5.775830e-02 
5.294000e+00 2.527597e-02 5.755270e-02 
5.295000e+00 2.510562e-02 5.734743e-02 
5.296000e+00 2.493568e-02 5.714248e-02 
5.297000e+00 2.476616e-02 5.693787e-02 
5.298000e+00 2.459707e-02 5.673360e-02 
5.299000e+00 2.442839e-02 5.652965e-02 
5.300000e+00 2.426014e-02 5.632604e-02 
5.301000e+00 2.409231e-02 5.612277e-02 
5.302000e+00 2.392490e-02 5.591983e-02 
5.303000e+00 2.375791e-02 5.571724e-02 
5.304000e+00 2.359135e-02 5.551498e-02 
5.305000e+00 2.342521e-02 5.531306e-02 
5.306000e+00 2.325950e-02 5.511149e-02 
5.307000e+00 2.309422e-02 5.491025e-02 
5.308000e+00 2.292936e-02 5.470936e-02 
5.309000e+00 2.276493e-02 5.450882e-02 
5.310000e+00 2.260093e-02 5.430862e-02 
5.311000e+00 2.243736e-02 5.410877e-02 
5.312000e+00 2.227422e-02 5.390927e-02 
5.313000e+00 2.211151e-02 5.371011e-02 
5.314000e+00 2.194923e-02 5.351131e-02 
5.315000e+00 2.178738e-02 5.331286e-02 
5.316000e+00 2.162597e-02 5.311476e-02 
5.317000e+00 2.146499e-02 5.291702e-02 
5.318000e+00 2.130444e-02 5.271963e-02 
5.319000e+00 2.114432e-02 5.252259e-02 
5.320000e+00 2.098464e-02 5.232592e-02 
5.321000e+00 2.082540e-02 5.212960e-02 
5.322000e+00 2.066659e-02 5.193363e-02 
5.323000e+00 2.050822e-02 5.173803e-02 
5.324000e+00 2.035029e-02 5.154279e-02 
5.325000e+00 2.019279e-02 5.134791e-02 
5.326000e+00 2.003574e-02 5.115340e-02 
5.327000e+00 1.987912e-02 5.095924e-02 
5.328000e+00 1.972294e-02 5.076546e-02 
5.329000e+00 1.956720e-02 5.057203e-02 
5.330000e+00 1.941191e-02 5.037898e-02 
5.331000e+00 1.925705e-02 5.018629e-02 
5.332000e+00 1.910263e-02 4.999397e-02 
5.333000e+00 1.894866e-02 4.980202e-02 
5.334000e+00 1.879513e-02 4.961044e-02 
5.335000e+00 1.864204e-02 4.941923e-02 
5.336000e+00 1.848940e-02 4.922839e-02 
5.337000e+00 1.833720e-02 4.903792e-02 
5.338000e+00 1.818545e-02 4.884783e-02 
5.339000e+00 1.803414e-02 4.865812e-02 
5.340000e+00 1.788327e-02 4.846877e-02 
5.341000e+00 1.773285e-02 4.827981e-02 
5.342000e+00 1.758288e-02 4.809122e-02 
5.343000e+00 1.743336e-02 4.790301e-02 
5.344000e+00 1.728428e-02 4.771518e-02 
5.345000e+00 1.713565e-02 4.752773e-02 
5.346000e+00 1.698747e-02 4.734066e-02 
5.347000e+00 1.683973e-02 4.715397e-02 
5.348000e+00 1.669245e-02 4.696766e-02 
5.349000e+00 1.654561e-02 4.678174e-02 
5.350000e+00 1.639922e-02 4.659620e-02 
5.351000e+00 1.625329e-02 4.641104e-02 
5.352000e+00 1.610780e-02 4.622627e-02 
5.353000e+00 1.596276e-02 4.604188e-02 
5.354000e+00 1.581818e-02 4.585789e-02 
5.355000e+00 1.567405e-02 4.567427e-02 
5.356000e+00 1.553036e-02 4.549105e-02 
5.357000e+00 1.538714e-02 4.530822e-02 
5.358000e+00 1.524436e-02 4.512577e-02 
5.359000e+00 1.510203e-02 4.494372e-02 
5.360000e+00 1.496016e-02 4.476206e-02 
5.361000e+00 1.481874e-02 4.458079e-02 
5.362000e+00 1.467778e-02 4.439991e-02 
5.363000e+00 1.453727e-02 4.421942e-02 
5.364000e+00 1.439721e-02 4.403933e-02 
5.365000e+00 1.425760e-02 4.385963e-02 
5.366000e+00 1.411846e-02 4.368033e-02 
5.367000e+00 1.397976e-02 4.350142e-02 
5.368000e+00 1.384152e-02 4.332291e-02 
5.369000e+00 1.370374e-02 4.314480e-02 
5.370000e+00 1.356641e-02 4.296709e-02 
5.371000e+00 1.342954e-02 4.278977e-02 
5.372000e+00 1.329312e-02 4.261285e-02 
5.373000e+00 1.315716e-02 4.243633e-02 
5.374000e+00 1.302166e-02 4.226022e-02 
5.375000e+00 1.288661e-02 4.208450e-02 
5.376000e+00 1.275202e-02 4.190918e-02 
5.377000e+00 1.261788e-02 4.173427e-02 
5.378000e+00 1.248421e-02 4.155976e-02 
5.379000e+00 1.235099e-02 4.138565e-02 
5.380000e+00 1.221823e-02 4.121194e-02 
5.381000e+00 1.208592e-02 4.103864e-02 
5.382000e+00 1.195407e-02 4.086575e-02 
5.383000e+00 1.182268e-02 4.069325e-02 
5.384000e+00 1.169175e-02 4.052117e-02 
5.385000e+00 1.156128e-02 4.034949e-02 
5.386000e+00 1.143126e-02 4.017822e-02 
5.387000e+00 1.130170e-02 4.000735e-02 
5.388000e+00 1.117261e-02 3.983689e-02 
5.389000e+00 1.104396e-02 3.966685e-02 
5.390000e+00 1.091578e-02 3.949721e-02 
5.391000e+00 1.078806e-02 3.932797e-02 
5.392000e+00 1.066079e-02 3.915915e-02 
5.393000e+00 1.053399e-02 3.899074e-02 
5.394000e+00 1.040764e-02 3.882274e-02 
5.395000e+00 1.028175e-02 3.865515e-02 
5.396000e+00 1.015632e-02 3.848797e-02 
5.397000e+00 1.003135e-02 3.832120e-02 
5.398000e+00 9.906836e-03 3.815485e-02 
5.399000e+00 9.782782e-03 3.798891e-02 
5.400000e+00 9.659188e-03 3.782338e-02 
5.401000e+00 9.536052e-03 3.765826e-02 
5.402000e+00 9.413375e-03 3.749356e-02 
5.403000e+00 9.291157e-03 3.732928e-02 
5.404000e+00 9.169398e-03 3.716540e-02 
5.405000e+00 9.048098e-03 3.700195e-02 
5.406000e+00 8.927257e-03 3.683890e-02 
5.407000e+00 8.806874e-03 3.667628e-02 
5.408000e+00 8.686950e-03 3.651407e-02 
5.409000e+00 8.567485e-03 3.635227e-02 
5.410000e+00 8.448479e-03 3.619090e-02 
5.411000e+00 8.329931e-03 3.602994e-02 
5.412000e+00 8.211841e-03 3.586939e-02 
5.413000e+00 8.094210e-03 3.570927e-02 
5.414000e+00 7.977038e-03 3.554956e-02 
5.415000e+00 7.860323e-03 3.539027e-02 
5.416000e+00 7.744067e-03 3.523140e-02 
5.417000e+00 7.628269e-03 3.507295e-02 
5.418000e+00 7.512929e-03 3.491492e-02 
5.419000e+00 7.398046e-03 3.475731e-02 
5.420000e+00 7.283621e-03 3.460012e-02 
5.421000e+00 7.169654e-03 3.444334e-02 
5.422000e+00 7.056145e-03 3.428699e-02 
5.423000e+00 6.943092e-03 3.413106e-02 
5.424000e+00 6.830497e-03 3.397555e-02 
5.425000e+00 6.718359e-03 3.382045e-02 
5.426000e+00 6.606677e-03 3.366578e-02 
5.427000e+00 6.495452e-03 3.351154e-02 
5.428000e+00 6.384684e-03 3.335771e-02 
5.429000e+00 6.274372e-03 3.320430e-02 
5.430000e+00 6.164516e-03 3.305132e-02 
5.431000e+00 6.055116e-03 3.289876e-02 
5.432000e+00 5.946172e-03 3.274662e-02 
5.433000e+00 5.837683e-03 3.259490e-02 
5.434000e+00 5.729649e-03 3.244361e-02 
5.435000e+00 5.622071e-03 3.229274e-02 
5.436000e+00 5.514947e-03 3.214229e-02 
5.437000e+00 5.408278e-03 3.199227e-02 
5.438000e+00 5.302063e-03 3.184266e-02 
5.439000e+00 5.196303e-03 3.169349e-02 
5.440000e+00 5.090996e-03 3.154473e-02 
5.441000e+00 4.986143e-03 3.139640e-02 
5.442000e+00 4.881744e-03 3.124849e-02 
5.443000e+00 4.777797e-03 3.110101e-02 
5.444000e+00 4.674303e-03 3.095395e-02 
5.445000e+00 4.571262e-03 3.080731e-02 
5.446000e+00 4.468673e-03 3.066110e-02 
5.447000e+00 4.366536e-03 3.051531e-02 
5.448000e+00 4.264850e-03 3.036995e-02 
5.449000e+00 4.163616e-03 3.022501e-02 
5.450000e+00 4.062833e-03 3.008049e-02 
5.451000e+00 3.962500e-03 2.993640e-02 
5.452000e+00 3.862618e-03 2.979273e-02 
5.453000e+00 3.763186e-03 2.964949e-02 
5.454000e+00 3.664204e-03 2.950668e-02 
5.455000e+00 3.565671e-03 2.936428e-02 
5.456000e+00 3.467587e-03 2.922231e-02 
5.457000e+00 3.369952e-03 2.908077e-02 
5.458000e+00 3.272764e-03 2.893965e-02 
5.459000e+00 3.176025e-03 2.879896e-02 
5.460000e+00 3.079734e-03 2.865869e-02 
5.461000e+00 2.983889e-03 2.851884e-02 
5.462000e+00 2.888492e-03 2.837942e-02 
5.463000e+00 2.793541e-03 2.824042e-02 
5.464000e+00 2.699036e-03 2.810185e-02 
5.465000e+00 2.604976e-03 2.796370e-02 
5.466000e+00 2.511362e-03 2.782598e-02 
5.467000e+00 2.418192e-03 2.768868e-02 
5.468000e+00 2.325467e-03 2.755181e-02 
5.469000e+00 2.233186e-03 2.741536e-02 
5.470000e+00 2.141348e-03 2.727933e-02 
5.471000e+00 2.049953e-03 2.714373e-02 
5.472000e+00 1.959001e-03 2.700855e-02 
5.473000e+00 1.868492e-03 2.687380e-02 
5.474000e+00 1.778423e-03 2.673947e-02 
5.475000e+00 1.688797e-03 2.660556e-02 
5.476000e+00 1.599611e-03 2.647208e-02 
5.477000e+00 1.510865e-03 2.633902e-02 
5.478000e+00 1.422559e-03 2.620638e-02 
5.479000e+00 1.334693e-03 2.607417e-02 
5.480000e+00 1.247266e-03 2.594238e-02 
5.481000e+00 1.160277e-03 2.581101e-02 
5.482000e+00 1.073726e-03 2.568006e-02 
5.483000e+00 9.876121e-04 2.554954e-02 
5.484000e+00 9.019355e-04 2.541944e-02 
5.485000e+00 8.166952e-04 2.528977e-02 
5.486000e+00 7.318908e-04 2.516051e-02 
5.487000e+00 6.475219e-04 2.503168e-02 
5.488000e+00 5.635877e-04 2.490327e-02 
5.489000e+00 4.800879e-04 2.477528e-02 
5.490000e+00 3.970219e-04 2.464771e-02 
5.491000e+00 3.143891e-04 2.452057e-02 
5.492000e+00 2.321890e-04 2.439384e-02 
5.493000e+00 1.504210e-04 2.426754e-02 
5.494000e+00 6.908466e-05 2.414165e-02 
5.495000e+00 -1.182070e-05 2.401619e-02 
5.496000e+00 -9.229562e-05 2.389115e-02 
5.497000e+00 -1.723407e-04 2.376653e-02 
5.498000e+00 -2.519564e-04 2.364232e-02 
5.499000e+00 -3.311434e-04 2.351854e-02 
5.500000e+00 -4.099023e-04 2.339517e-02 
5.501000e+00 -4.882337e-04 2.327223e-02 
5.502000e+00 -5.661381e-04 2.314970e-02 
5.503000e+00 -6.436162e-04 2.302759e-02 
5.504000e+00 -7.206686e-04 2.290590e-02 
5.505000e+00 -7.972959e-04 2.278463e-02 
5.506000e+00 -8.734986e-04 2.266378e-02 
5.507000e+00 -9.492775e-04 2.254334e-02 
5.508000e+00 -1.024633e-03 2.242332e-02 
5.509000e+00 -1.099566e-03 2.230372e-02 
5.510000e+00 -1.174077e-03 2.218453e-02 
5.511000e+00 -1.248167e-03 2.206576e-02 
5.512000e+00 -1.321836e-03 2.194741e-02 
5.513000e+00 -1.395085e-03 2.182947e-02 
5.514000e+00 -1.467914e-03 2.171194e-02 
5.515000e+00 -1.540325e-03 2.159483e-02 
5.516000e+00 -1.612318e-03 2.147814e-02 
5.517000e+00 -1.683894e-03 2.136186e-02 
5.518000e+00 -1.755052e-03 2.124599e-02 
5.519000e+00 -1.825795e-03 2.113054e-02 
5.520000e+00 -1.896122e-03 2.101550e-02 
5.521000e+00 -1.966035e-03 2.090087e-02 
5.522000e+00 -2.035533e-03 2.078666e-02 
5.523000e+00 -2.104619e-03 2.067286e-02 
5.524000e+00 -2.173291e-03 2.055947e-02 
5.525000e+00 -2.241552e-03 2.044649e-02 
5.526000e+00 -2.309402e-03 2.033392e-02 
5.527000e+00 -2.376841e-03 2.022176e-02 
5.528000e+00 -2.443871e-03 2.011001e-02 
5.529000e+00 -2.510491e-03 1.999868e-02 
5.530000e+00 -2.576703e-03 1.988775e-02 
5.531000e+00 -2.642508e-03 1.977723e-02 
5.532000e+00 -2.707905e-03 1.966712e-02 
5.533000e+00 -2.772897e-03 1.955741e-02 
5.534000e+00 -2.837483e-03 1.944812e-02 
5.535000e+00 -2.901665e-03 1.933923e-02 
5.536000e+00 -2.965443e-03 1.923075e-02 
5.537000e+00 -3.028818e-03 1.912267e-02 
5.538000e+00 -3.091790e-03 1.901501e-02 
5.539000e+00 -3.154361e-03 1.890774e-02 
5.540000e+00 -3.216531e-03 1.880088e-02 
5.541000e+00 -3.278301e-03 1.869443e-02 
5.542000e+00 -3.339672e-03 1.858838e-02 
5.543000e+00 -3.400644e-03 1.848273e-02 
5.544000e+00 -3.461218e-03 1.837749e-02 
5.545000e+00 -3.521396e-03 1.827265e-02 
5.546000e+00 -3.581178e-03 1.816821e-02 
5.547000e+00 -3.640564e-03 1.806418e-02 
5.548000e+00 -3.699555e-03 1.796054e-02 
5.549000e+00 -3.758153e-03 1.785731e-02 
5.550000e+00 -3.816358e-03 1.775447e-02 
5.551000e+00 -3.874171e-03 1.765204e-02 
5.552000e+00 -3.931593e-03 1.755000e-02 
5.553000e+00 -3.988624e-03 1.744837e-02 
5.554000e+00 -4.045265e-03 1.734713e-02 
5.555000e+00 -4.101518e-03 1.724629e-02 
5.556000e+00 -4.157382e-03 1.714584e-02 
5.557000e+00 -4.212860e-03 1.704580e-02 
5.558000e+00 -4.267951e-03 1.694614e-02 
5.559000e+00 -4.322656e-03 1.684689e-02 
5.560000e+00 -4.376977e-03 1.674803e-02 
5.561000e+00 -4.430914e-03 1.664956e-02 
5.562000e+00 -4.484468e-03 1.655149e-02 
5.563000e+00 -4.537640e-03 1.645381e-02 
5.564000e+00 -4.590431e-03 1.635652e-02 
5.565000e+00 -4.642841e-03 1.625963e-02 
5.566000e+00 -4.694872e-03 1.616313e-02 
5.567000e+00 -4.746524e-03 1.606702e-02 
5.568000e+00 -4.797798e-03 1.597130e-02 
5.569000e+00 -4.848695e-03 1.587596e-02 
5.570000e+00 -4.899217e-03 1.578102e-02 
5.571000e+00 -4.949363e-03 1.568647e-02 
5.572000e+00 -4.999134e-03 1.559231e-02 
5.573000e+00 -5.048533e-03 1.549853e-02 
5.574000e+00 -5.097559e-03 1.540514e-02 
5.575000e+00 -5.146213e-03 1.531213e-02 
5.576000e+00 -5.194496e-03 1.521951e-02 
5.577000e+00 -5.242410e-03 1.512728e-02 
5.578000e+00 -5.289955e-03 1.503543e-02 
5.579000e+00 -5.337131e-03 1.494397e-02 
5.580000e+00 -5.383941e-03 1.485289e-02 
5.581000e+00 -5.430384e-03 1.476219e-02 
5.582000e+00 -5.476462e-03 1.467187e-02 
5.583000e+00 -5.522176e-03 1.458193e-02 
5.584000e+00 -5.567526e-03 1.449238e-02 
5.585000e+00 -5.612514e-03 1.440320e-02 
5.586000e+00 -5.657140e-03 1.431441e-02 
5.587000e+00 -5.701405e-03 1.422599e-02 
5.588000e+00 -5.745311e-03 1.413795e-02 
5.589000e+00 -5.788857e-03 1.405029e-02 
5.590000e+00 -5.832046e-03 1.396300e-02 
5.591000e+00 -5.874878e-03 1.387609e-02 
5.592000e+00 -5.917354e-03 1.378956e-02 
5.593000e+00 -5.959474e-03 1.370340e-02 
5.594000e+00 -6.001241e-03 1.361762e-02 
5.595000e+00 -6.042655e-03 1.353221e-02 
5.596000e+00 -6.083716e-03 1.344717e-02 
5.597000e+00 -6.124426e-03 1.336250e-02 
5.598000e+00 -6.164785e-03 1.327821e-02 
5.599000e+00 -6.204796e-03 1.319428e-02 
5.600000e+00 -6.244458e-03 1.311073e-02 
5.601000e+00 -6.283772e-03 1.302754e-02 
5.602000e+00 -6.322740e-03 1.294472e-02 
5.603000e+00 -6.361362e-03 1.286227e-02 
5.604000e+00 -6.399640e-03 1.278019e-02 
5.605000e+00 -6.437575e-03 1.269848e-02 
5.606000e+00 -6.475167e-03 1.261713e-02 
5.607000e+00 -6.512417e-03 1.253614e-02 
5.608000e+00 -6.549327e-03 1.245552e-02 
5.609000e+00 -6.585897e-03 1.237526e-02 
5.610000e+00 -6.622128e-03 1.229537e-02 
5.611000e+00 -6.658022e-03 1.221584e-02 
5.612000e+00 -6.693579e-03 1.213667e-02 
5.613000e+00 -6.728800e-03 1.205786e-02 
5.614000e+00 -6.763687e-03 1.197940e-02 
5.615000e+00 -6.798240e-03 1.190131e-02 
5.616000e+00 -6.832460e-03 1.182358e-02 
5.617000e+00 -6.866349e-03 1.174620e-02 
5.618000e+00 -6.899907e-03 1.166919e-02 
5.619000e+00 -6.933135e-03 1.159252e-02 
5.620000e+00 -6.966035e-03 1.151621e-02 
5.621000e+00 -6.998607e-03 1.144026e-02 
5.622000e+00 -7.030852e-03 1.136466e-02 
5.623000e+00 -7.062771e-03 1.128942e-02 
5.624000e+00 -7.094366e-03 1.121452e-02 
5.625000e+00 -7.125638e-03 1.113998e-02 
5.626000e+00 -7.156587e-03 1.106579e-02 
5.627000e+00 -7.187214e-03 1.099195e-02 
5.628000e+00 -7.217521e-03 1.091845e-02 
5.629000e+00 -7.247508e-03 1.084531e-02 
5.630000e+00 -7.277176e-03 1.077251e-02 
5.631000e+00 -7.306528e-03 1.070006e-02 
5.632000e+00 -7.335562e-03 1.062796e-02 
5.633000e+00 -7.364282e-03 1.055620e-02 
5.634000e+00 -7.392687e-03 1.048479e-02 
5.635000e+00 -7.420778e-03 1.041372e-02 
5.636000e+00 -7.448557e-03 1.034299e-02 
5.637000e+00 -7.476025e-03 1.027260e-02 
5.638000e+00 -7.503183e-03 1.020256e-02 
5.639000e+00 -7.530032e-03 1.013285e-02 
5.640000e+00 -7.556572e-03 1.006349e-02 
5.641000e+00 -7.582805e-03 9.994461e-03 
5.642000e+00 -7.608732e-03 9.925773e-03 
5.643000e+00 -7.634354e-03 9.857422e-03 
5.644000e+00 -7.659673e-03 9.789407e-03 
5.645000e+00 -7.684688e-03 9.721728e-03 
5.646000e+00 -7.709401e-03 9.654383e-03 
5.647000e+00 -7.733814e-03 9.587373e-03 
5.648000e+00 -7.757926e-03 9.520695e-03 
5.649000e+00 -7.781740e-03 9.454349e-03 
5.650000e+00 -7.805257e-03 9.388334e-03 
5.651000e+00 -7.828476e-03 9.322650e-03 
5.652000e+00 -7.851400e-03 9.257296e-03 
5.653000e+00 -7.874030e-03 9.192271e-03 
5.654000e+00 -7.896366e-03 9.127573e-03 
5.655000e+00 -7.918410e-03 9.063202e-03 
5.656000e+00 -7.940162e-03 8.999158e-03 
5.657000e+00 -7.961625e-03 8.935439e-03 
5.658000e+00 -7.982798e-03 8.872045e-03 
5.659000e+00 -8.003683e-03 8.808974e-03 
5.660000e+00 -8.024280e-03 8.746227e-03 
5.661000e+00 -8.044592e-03 8.683801e-03 
5.662000e+00 -8.064619e-03 8.621696e-03 
5.663000e+00 -8.084362e-03 8.559912e-03 
5.664000e+00 -8.103822e-03 8.498447e-03 
5.665000e+00 -8.123001e-03 8.437301e-03 
5.666000e+00 -8.141899e-03 8.376472e-03 
5.667000e+00 -8.160517e-03 8.315960e-03 
5.668000e+00 -8.178857e-03 8.255764e-03 
5.669000e+00 -8.196919e-03 8.195883e-03 
5.670000e+00 -8.214705e-03 8.136316e-03 
5.671000e+00 -8.232216e-03 8.077063e-03 
5.672000e+00 -8.249452e-03 8.018122e-03 
5.673000e+00 -8.266415e-03 7.959493e-03 
5.674000e+00 -8.283107e-03 7.901174e-03 
5.675000e+00 -8.299527e-03 7.843165e-03 
5.676000e+00 -8.315677e-03 7.785465e-03 
5.677000e+00 -8.331559e-03 7.728073e-03 
5.678000e+00 -8.347173e-03 7.670988e-03 
5.679000e+00 -8.362520e-03 7.614210e-03 
5.680000e+00 -8.377602e-03 7.557737e-03 
5.681000e+00 -8.392419e-03 7.501568e-03 
5.682000e+00 -8.406972e-03 7.445703e-03 
5.683000e+00 -8.421264e-03 7.390140e-03 
5.684000e+00 -8.435294e-03 7.334880e-03 
5.685000e+00 -8.449064e-03 7.279920e-03 
5.686000e+00 -8.462575e-03 7.225260e-03 
5.687000e+00 -8.475827e-03 7.170900e-03 
5.688000e+00 -8.488823e-03 7.116838e-03 
5.689000e+00 -8.501563e-03 7.063072e-03 
5.690000e+00 -8.514049e-03 7.009604e-03 
5.691000e+00 -8.526280e-03 6.956431e-03 
5.692000e+00 -8.538259e-03 6.903552e-03 
5.693000e+00 -8.549987e-03 6.850967e-03 
5.694000e+00 -8.561464e-03 6.798675e-03 
5.695000e+00 -8.572692e-03 6.746675e-03 
5.696000e+00 -8.583672e-03 6.694966e-03 
5.697000e+00 -8.594404e-03 6.643547e-03 
5.698000e+00 -8.604890e-03 6.592417e-03 
5.699000e+00 -8.615132e-03 6.541575e-03 
5.700000e+00 -8.625129e-03 6.491020e-03 
5.701000e+00 -8.634884e-03 6.440752e-03 
5.702000e+00 -8.644397e-03 6.390770e-03 
5.703000e+00 -8.653669e-03 6.341072e-03 
5.704000e+00 -8.662702e-03 6.291657e-03 
5.705000e+00 -8.671496e-03 6.242526e-03 
5.706000e+00 -8.680053e-03 6.193676e-03 
5.707000e+00 -8.688374e-03 6.145107e-03 
5.708000e+00 -8.696459e-03 6.096818e-03 
5.709000e+00 -8.704310e-03 6.048808e-03 
5.710000e+00 -8.711928e-03 6.001077e-03 
5.711000e+00 -8.719315e-03 5.953622e-03 
5.712000e+00 -8.726470e-03 5.906444e-03 
5.713000e+00 -8.733395e-03 5.859541e-03 
5.714000e+00 -8.740092e-03 5.812913e-03 
5.715000e+00 -8.746562e-03 5.766558e-03 
5.716000e+00 -8.752804e-03 5.720476e-03 
5.717000e+00 -8.758821e-03 5.674665e-03 
5.718000e+00 -8.764614e-03 5.629125e-03 
5.719000e+00 -8.770184e-03 5.583855e-03 
5.720000e+00 -8.775531e-03 5.538854e-03 
5.721000e+00 -8.780657e-03 5.494120e-03 
5.722000e+00 -8.785564e-03 5.449654e-03 
5.723000e+00 -8.790251e-03 5.405454e-03 
5.724000e+00 -8.794720e-03 5.361519e-03 
5.725000e+00 -8.798973e-03 5.317848e-03 
5.726000e+00 -8.803010e-03 5.274440e-03 
5.727000e+00 -8.806832e-03 5.231295e-03 
5.728000e+00 -8.810440e-03 5.188411e-03 
5.729000e+00 -8.813836e-03 5.145788e-03 
5.730000e+00 -8.817021e-03 5.103424e-03 
5.731000e+00 -8.819995e-03 5.061319e-03 
5.732000e+00 -8.822760e-03 5.019472e-03 
5.733000e+00 -8.825317e-03 4.977881e-03 
5.734000e+00 -8.827667e-03 4.936546e-03 
5.735000e+00 -8.829811e-03 4.895466e-03 
5.736000e+00 -8.831749e-03 4.854640e-03 
5.737000e+00 -8.833484e-03 4.814067e-03 
5.738000e+00 -8.835016e-03 4.773746e-03 
5.739000e+00 -8.836346e-03 4.733676e-03 
5.740000e+00 -8.837476e-03 4.693856e-03 
5.741000e+00 -8.838406e-03 4.654286e-03 
5.742000e+00 -8.839137e-03 4.614964e-03 
5.743000e+00 -8.839671e-03 4.575889e-03 
5.744000e+00 -8.840009e-03 4.537061e-03 
5.745000e+00 -8.840151e-03 4.498478e-03 
5.746000e+00 -8.840099e-03 4.460140e-03 
5.747000e+00 -8.839853e-03 4.422046e-03 
5.748000e+00 -8.839416e-03 4.384194e-03 
5.749000e+00 -8.838787e-03 4.346584e-03 
5.750000e+00 -8.837968e-03 4.309215e-03 
5.751000e+00 -8.836960e-03 4.272086e-03 
5.752000e+00 -8.835765e-03 4.235195e-03 
5.753000e+00 -8.834382e-03 4.198543e-03 
5.754000e+00 -8.832814e-03 4.162128e-03 
5.755000e+00 -8.831061e-03 4.125949e-03 
5.756000e+00 -8.829124e-03 4.090005e-03 
5.757000e+00 -8.827004e-03 4.054296e-03 
5.758000e+00 -8.824703e-03 4.018820e-03 
5.759000e+00 -8.822221e-03 3.983576e-03 
5.760000e+00 -8.819560e-03 3.948564e-03 
5.761000e+00 -8.816721e-03 3.913782e-03 
5.762000e+00 -8.813704e-03 3.879230e-03 
5.763000e+00 -8.810510e-03 3.844906e-03 
5.764000e+00 -8.807141e-03 3.810811e-03 
5.765000e+00 -8.803598e-03 3.776942e-03 
5.766000e+00 -8.799882e-03 3.743299e-03 
5.767000e+00 -8.795993e-03 3.709880e-03 
5.768000e+00 -8.791934e-03 3.676686e-03 
5.769000e+00 -8.787704e-03 3.643715e-03 
5.770000e+00 -8.783305e-03 3.610967e-03 
5.771000e+00 -8.778738e-03 3.578439e-03 
5.772000e+00 -8.774004e-03 3.546131e-03 
5.773000e+00 -8.769104e-03 3.514043e-03 
5.774000e+00 -8.764039e-03 3.482174e-03 
5.775000e+00 -8.758810e-03 3.450522e-03 
5.776000e+00 -8.753418e-03 3.419086e-03 
5.777000e+00 -8.747864e-03 3.387866e-03 
5.778000e+00 -8.742149e-03 3.356861e-03 
5.779000e+00 -8.736275e-03 3.326070e-03 
5.780000e+00 -8.730241e-03 3.295491e-03 
5.781000e+00 -8.724050e-03 3.265125e-03 
5.782000e+00 -8.717702e-03 3.234969e-03 
5.783000e+00 -8.711198e-03 3.205023e-03 
5.784000e+00 -8.704539e-03 3.175287e-03 
5.785000e+00 -8.697727e-03 3.145759e-03 
5.786000e+00 -8.690762e-03 3.116438e-03 
5.787000e+00 -8.683645e-03 3.087324e-03 
5.788000e+00 -8.676377e-03 3.058415e-03 
5.789000e+00 -8.668960e-03 3.029711e-03 
5.790000e+00 -8.661394e-03 3.001210e-03 
5.791000e+00 -8.653680e-03 2.972912e-03 
5.792000e+00 -8.645820e-03 2.944816e-03 
5.793000e+00 -8.637813e-03 2.916920e-03 
5.794000e+00 -8.629662e-03 2.889225e-03 
5.795000e+00 -8.621367e-03 2.861729e-03 
5.796000e+00 -8.612930e-03 2.834431e-03 
5.797000e+00 -8.604351e-03 2.807330e-03 
5.798000e+00 -8.595630e-03 2.780425e-03 
5.799000e+00 -8.586771e-03 2.753716e-03 
5.800000e+00 -8.577772e-03 2.727201e-03 
5.801000e+00 -8.568635e-03 2.700880e-03 
5.802000e+00 -8.559362e-03 2.674752e-03 
5.803000e+00 -8.549953e-03 2.648815e-03 
5.804000e+00 -8.540408e-03 2.623070e-03 
5.805000e+00 -8.530730e-03 2.597514e-03 
5.806000e+00 -8.520919e-03 2.572147e-03 
5.807000e+00 -8.510976e-03 2.546968e-03 
5.808000e+00 -8.500902e-03 2.521977e-03 
5.809000e+00 -8.490698e-03 2.497172e-03 
5.810000e+00 -8.480364e-03 2.472552e-03 
5.811000e+00 -8.469903e-03 2.448118e-03 
5.812000e+00 -8.459315e-03 2.423866e-03 
5.813000e+00 -8.448600e-03 2.399798e-03 
5.814000e+00 -8.437760e-03 2.375911e-03 
5.815000e+00 -8.426795e-03 2.352205e-03 
5.816000e+00 -8.415708e-03 2.328680e-03 
5.817000e+00 -8.404497e-03 2.305333e-03 
5.818000e+00 -8.393166e-03 2.282165e-03 
5.819000e+00 -8.381714e-03 2.259175e-03 
5.820000e+00 -8.370142e-03 2.236361e-03 
5.821000e+00 -8.358452e-03 2.213722e-03 
5.822000e+00 -8.346644e-03 2.191258e-03 
5.823000e+00 -8.334719e-03 2.168968e-03 
5.824000e+00 -8.322678e-03 2.146852e-03 
5.825000e+00 -8.310522e-03 2.124907e-03 
5.826000e+00 -8.298253e-03 2.103134e-03 
5.827000e+00 -8.285870e-03 2.081530e-03 
5.828000e+00 -8.273375e-03 2.060097e-03 
5.829000e+00 -8.260769e-03 2.038832e-03 
5.830000e+00 -8.248053e-03 2.017734e-03 
5.831000e+00 -8.235227e-03 1.996804e-03 
5.832000e+00 -8.222293e-03 1.976040e-03 
5.833000e+00 -8.209251e-03 1.955440e-03 
5.834000e+00 -8.196103e-03 1.935005e-03 
5.835000e+00 -8.182849e-03 1.914734e-03 
5.836000e+00 -8.169490e-03 1.894625e-03 
5.837000e+00 -8.156027e-03 1.874677e-03 
5.838000e+00 -8.142461e-03 1.854891e-03 
5.839000e+00 -8.128792e-03 1.835264e-03 
5.840000e+00 -8.115023e-03 1.815796e-03 
5.841000e+00 -8.101153e-03 1.796487e-03 
5.842000e+00 -8.087184e-03 1.777335e-03 
5.843000e+00 -8.073116e-03 1.758340e-03 
5.844000e+00 -8.058950e-03 1.739500e-03 
5.845000e+00 -8.044687e-03 1.720815e-03 
5.846000e+00 -8.030329e-03 1.702284e-03 
5.847000e+00 -8.015875e-03 1.683906e-03 
5.848000e+00 -8.001327e-03 1.665681e-03 
5.849000e+00 -7.986686e-03 1.647607e-03 
5.850000e+00 -7.971952e-03 1.629683e-03 
5.851000e+00 -7.957127e-03 1.611909e-03 
5.852000e+00 -7.942211e-03 1.594285e-03 
5.853000e+00 -7.927205e-03 1.576808e-03 
5.854000e+00 -7.912110e-03 1.559479e-03 
5.855000e+00 -7.896927e-03 1.542296e-03 
5.856000e+00 -7.881656e-03 1.525258e-03 
5.857000e+00 -7.866299e-03 1.508366e-03 
5.858000e+00 -7.850856e-03 1.491617e-03 
5.859000e+00 -7.835329e-03 1.475011e-03 
5.860000e+00 -7.819717e-03 1.458548e-03 
5.861000e+00 -7.804022e-03 1.442226e-03 
5.862000e+00 -7.788245e-03 1.426045e-03 
5.863000e+00 -7.772387e-03 1.410004e-03 
5.864000e+00 -7.756447e-03 1.394102e-03 
5.865000e+00 -7.740428e-03 1.378337e-03 
5.866000e+00 -7.724330e-03 1.362711e-03 
5.867000e+00 -7.708154e-03 1.347221e-03 
5.868000e+00 -7.691900e-03 1.331866e-03 
5.869000e+00 -7.675570e-03 1.316647e-03 
5.870000e+00 -7.659164e-03 1.301562e-03 
5.871000e+00 -7.642683e-03 1.286610e-03 
5.872000e+00 -7.626128e-03 1.271791e-03 
5.873000e+00 -7.609500e-03 1.257103e-03 
5.874000e+00 -7.592799e-03 1.242546e-03 
5.875000e+00 -7.576026e-03 1.228120e-03 
5.876000e+00 -7.559183e-03 1.213823e-03 
5.877000e+00 -7.542269e-03 1.199655e-03 
5.878000e+00 -7.525286e-03 1.185614e-03 
5.879000e+00 -7.508234e-03 1.171701e-03 
5.880000e+00 -7.491114e-03 1.157913e-03 
5.881000e+00 -7.473928e-03 1.144251e-03 
5.882000e+00 -7.456675e-03 1.130714e-03 
5.883000e+00 -7.439356e-03 1.117301e-03 
5.884000e+00 -7.421973e-03 1.104011e-03 
5.885000e+00 -7.404526e-03 1.090843e-03 
5.886000e+00 -7.387016e-03 1.077796e-03 
5.887000e+00 -7.369443e-03 1.064871e-03 
5.888000e+00 -7.351808e-03 1.052066e-03 
5.889000e+00 -7.334113e-03 1.039379e-03 
5.890000e+00 -7.316357e-03 1.026812e-03 
5.891000e+00 -7.298542e-03 1.014362e-03 
5.892000e+00 -7.280668e-03 1.002029e-03 
5.893000e+00 -7.262737e-03 9.898125e-04 
5.894000e+00 -7.244748e-03 9.777113e-04 
5.895000e+00 -7.226702e-03 9.657249e-04 
5.896000e+00 -7.208601e-03 9.538525e-04 
5.897000e+00 -7.190445e-03 9.420934e-04 
5.898000e+00 -7.172234e-03 9.304467e-04 
5.899000e+00 -7.153970e-03 9.189118e-04 
5.900000e+00 -7.135653e-03 9.074879e-04 
5.901000e+00 -7.117284e-03 8.961743e-04 
5.902000e+00 -7.098863e-03 8.849702e-04 
5.903000e+00 -7.080392e-03 8.738750e-04 
5.904000e+00 -7.061871e-03 8.628878e-04 
5.905000e+00 -7.043300e-03 8.520079e-04 
5.906000e+00 -7.024681e-03 8.412347e-04 
5.907000e+00 -7.006014e-03 8.305674e-04 
5.908000e+00 -6.987299e-03 8.200053e-04 
5.909000e+00 -6.968538e-03 8.095476e-04 
5.910000e+00 -6.949731e-03 7.991936e-04 
5.911000e+00 -6.930879e-03 7.889427e-04 
5.912000e+00 -6.911982e-03 7.787941e-04 
5.913000e+00 -6.893042e-03 7.687471e-04 
5.914000e+00 -6.874058e-03 7.588010e-04 
5.915000e+00 -6.855032e-03 7.489551e-04 
5.916000e+00 -6.835965e-03 7.392086e-04 
5.917000e+00 -6.816855e-03 7.295610e-04 
5.918000e+00 -6.797706e-03 7.200114e-04 
5.919000e+00 -6.778517e-03 7.105593e-04 
5.920000e+00 -6.759288e-03 7.012038e-04 
5.921000e+00 -6.740021e-03 6.919444e-04 
5.922000e+00 -6.720716e-03 6.827803e-04 
5.923000e+00 -6.701374e-03 6.737108e-04 
5.924000e+00 -6.681995e-03 6.647353e-04 
5.925000e+00 -6.662580e-03 6.558530e-04 
5.926000e+00 -6.643130e-03 6.470634e-04 
5.927000e+00 -6.623645e-03 6.383657e-04 
5.928000e+00 -6.604126e-03 6.297592e-04 
5.929000e+00 -6.584573e-03 6.212433e-04 
5.930000e+00 -6.564988e-03 6.128173e-04 
5.931000e+00 -6.545370e-03 6.044806e-04 
5.932000e+00 -6.525721e-03 5.962324e-04 
5.933000e+00 -6.506041e-03 5.880722e-04 
5.934000e+00 -6.486330e-03 5.799992e-04 
5.935000e+00 -6.466590e-03 5.720129e-04 
5.936000e+00 -6.446820e-03 5.641124e-04 
5.937000e+00 -6.427022e-03 5.562973e-04 
5.938000e+00 -6.407196e-03 5.485669e-04 
5.939000e+00 -6.387342e-03 5.409204e-04 
5.940000e+00 -6.367462e-03 5.333573e-04 
5.941000e+00 -6.347555e-03 5.258769e-04 
5.942000e+00 -6.327623e-03 5.184786e-04 
5.943000e+00 -6.307665e-03 5.111618e-04 
5.944000e+00 -6.287683e-03 5.039258e-04 
5.945000e+00 -6.267677e-03 4.967700e-04 
5.946000e+00 -6.247648e-03 4.896937e-04 
5.947000e+00 -6.227595e-03 4.826964e-04 
5.948000e+00 -6.207521e-03 4.757773e-04 
5.949000e+00 -6.187424e-03 4.689360e-04 
5.950000e+00 -6.167307e-03 4.621717e-04 
5.951000e+00 -6.147169e-03 4.554840e-04 
5.952000e+00 -6.127011e-03 4.488720e-04 
5.953000e+00 -6.106833e-03 4.423353e-04 
5.954000e+00 -6.086636e-03 4.358732e-04 
5.955000e+00 -6.066421e-03 4.294852e-04 
5.956000e+00 -6.046188e-03 4.231705e-04 
5.957000e+00 -6.025937e-03 4.169287e-04 
5.958000e+00 -6.005670e-03 4.107592e-04 
5.959000e+00 -5.985386e-03 4.046613e-04 
5.960000e+00 -5.965086e-03 3.986344e-04 
5.961000e+00 -5.944771e-03 3.926780e-04 
5.962000e+00 -5.924442e-03 3.867914e-04 
5.963000e+00 -5.904097e-03 3.809741e-04 
5.964000e+00 -5.883739e-03 3.752256e-04 
5.965000e+00 -5.863368e-03 3.695452e-04 
5.966000e+00 -5.842984e-03 3.639323e-04 
5.967000e+00 -5.822587e-03 3.583864e-04 
5.968000e+00 -5.802179e-03 3.529070e-04 
5.969000e+00 -5.781759e-03 3.474933e-04 
5.970000e+00 -5.761329e-03 3.421450e-04 
5.971000e+00 -5.740888e-03 3.368614e-04 
5.972000e+00 -5.720437e-03 3.316419e-04 
5.973000e+00 -5.699977e-03 3.264861e-04 
5.974000e+00 -5.679507e-03 3.213932e-04 
5.975000e+00 -5.659029e-03 3.163629e-04 
5.976000e+00 -5.638543e-03 3.113946e-04 
5.977000e+00 -5.618050e-03 3.064876e-04 
5.978000e+00 -5.597549e-03 3.016415e-04 
5.979000e+00 -5.577042e-03 2.968557e-04 
5.980000e+00 -5.556528e-03 2.921297e-04 
5.981000e+00 -5.536008e-03 2.874630e-04 
5.982000e+00 -5.515484e-03 2.828549e-04 
5.983000e+00 -5.494954e-03 2.783051e-04 
5.984000e+00 -5.474420e-03 2.738129e-04 
5.985000e+00 -5.453881e-03 2.693778e-04 
5.986000e+00 -5.433339e-03 2.649994e-04 
5.987000e+00 -5.412794e-03 2.606770e-04 
5.988000e+00 -5.392246e-03 2.564103e-04 
5.989000e+00 -5.371695e-03 2.521985e-04 
5.990000e+00 -5.351143e-03 2.480414e-04 
5.991000e+00 -5.330589e-03 2.439382e-04 
5.992000e+00 -5.310034e-03 2.398887e-04 
5.993000e+00 -5.289478e-03 2.358921e-04 
5.994000e+00 -5.268922e-03 2.319481e-04 
5.995000e+00 -5.248365e-03 2.280561e-04 
5.996000e+00 -5.227810e-03 2.242157e-04 
5.997000e+00 -5.207255e-03 2.204263e-04 
5.998000e+00 -5.186701e-03 2.166875e-04 
5.999000e+00 -5.166149e-03 2.129987e-04 
6.000000e+00 -5.145598e-03 2.093596e-04 
6.001000e+00 -5.125050e-03 2.057695e-04 
6.002000e+00 -5.104505e-03 2.022281e-04 
6.003000e+00 -5.083963e-03 1.987349e-04 
6.004000e+00 -5.063424e-03 1.952893e-04 
6.005000e+00 -5.042889e-03 1.918909e-04 
6.006000e+00 -5.022358e-03 1.885393e-04 
6.007000e+00 -5.001832e-03 1.852340e-04 
6.008000e+00 -4.981311e-03 1.819744e-04 
6.009000e+00 -4.960794e-03 1.787603e-04 
6.010000e+00 -4.940284e-03 1.755910e-04 
6.011000e+00 -4.919779e-03 1.724662e-04 
6.012000e+00 -4.899280e-03 1.693854e-04 
6.013000e+00 -4.878788e-03 1.663481e-04 
6.014000e+00 -4.858303e-03 1.633539e-04 
6.015000e+00 -4.837825e-03 1.604024e-04 
6.016000e+00 -4.817354e-03 1.574931e-04 
6.017000e+00 -4.796892e-03 1.546255e-04 
6.018000e+00 -4.776437e-03 1.517993e-04 
6.019000e+00 -4.755991e-03 1.490141e-04 
6.020000e+00 -4.735554e-03 1.462692e-04 
6.021000e+00 -4.715126e-03 1.435645e-04 
6.022000e+00 -4.694707e-03 1.408994e-04 
6.023000e+00 -4.674298e-03 1.382734e-04 
6.024000e+00 -4.653899e-03 1.356863e-04 
6.025000e+00 -4.633510e-03 1.331375e-04 
6.026000e+00 -4.613132e-03 1.306267e-04 
6.027000e+00 -4.592765e-03 1.281534e-04 
6.028000e+00 -4.572409e-03 1.257173e-04 
6.029000e+00 -4.552064e-03 1.233179e-04 
6.030000e+00 -4.531731e-03 1.209548e-04 
6.031000e+00 -4.511410e-03 1.186277e-04 
6.032000e+00 -4.491101e-03 1.163360e-04 
6.033000e+00 -4.470804e-03 1.140795e-04 
6.034000e+00 -4.450521e-03 1.118577e-04 
6.035000e+00 -4.430250e-03 1.096703e-04 
6.036000e+00 -4.409992e-03 1.075169e-04 
6.037000e+00 -4.389749e-03 1.053970e-04 
6.038000e+00 -4.369518e-03 1.033103e-04 
6.039000e+00 -4.349302e-03 1.012564e-04 
6.040000e+00 -4.329101e-03 9.923495e-05 
6.041000e+00 -4.308913e-03 9.724556e-05 
6.042000e+00 -4.288741e-03 9.528786e-05 
6.043000e+00 -4.268583e-03 9.336148e-05 
6.044000e+00 -4.248440e-03 9.146606e-05 
6.045000e+00 -4.228313e-03 8.960122e-05 
6.046000e+00 -4.208202e-03 8.776661e-05 
6.047000e+00 -4.188106e-03 8.596187e-05 
6.048000e+00 -4.168027e-03 8.418664e-05 
6.049000e+00 -4.147964e-03 8.244057e-05 
6.050000e+00 -4.127917e-03 8.072331e-05 
6.051000e+00 -4.107887e-03 7.903451e-05 
6.052000e+00 -4.087874e-03 7.737383e-05 
6.053000e+00 -4.067878e-03 7.574092e-05 
6.054000e+00 -4.047899e-03 7.413544e-05 
6.055000e+00 -4.027938e-03 7.255705e-05 
6.056000e+00 -4.007995e-03 7.100541e-05 
6.057000e+00 -3.988069e-03 6.948020e-05 
6.058000e+00 -3.968162e-03 6.798108e-05 
6.059000e+00 -3.948272e-03 6.650773e-05 
6.060000e+00 -3.928401e-03 6.505982e-05 
6.061000e+00 -3.908549e-03 6.363702e-05 
6.062000e+00 -3.888715e-03 6.223903e-05 
6.063000e+00 -3.868901e-03 6.086551e-05 
6.064000e+00 -3.849105e-03 5.951616e-05 
6.065000e+00 -3.829329e-03 5.819067e-05 
6.066000e+00 -3.809572e-03 5.688871e-05 
6.067000e+00 -3.789835e-03 5.560999e-05 
6.068000e+00 -3.770117e-03 5.435420e-05 
6.069000e+00 -3.750419e-03 5.312104e-05 
6.070000e+00 -3.730742e-03 5.191020e-05 
6.071000e+00 -3.711084e-03 5.072139e-05 
6.072000e+00 -3.691447e-03 4.955432e-05 
6.073000e+00 -3.671830e-03 4.840868e-05 
6.074000e+00 -3.652234e-03 4.728419e-05 
6.075000e+00 -3.632658e-03 4.618056e-05 
6.076000e+00 -3.613104e-03 4.509751e-05 
6.077000e+00 -3.593570e-03 4.403474e-05 
6.078000e+00 -3.574057e-03 4.299199e-05 
6.079000e+00 -3.554566e-03 4.196897e-05 
6.080000e+00 -3.535095e-03 4.096541e-05 
6.081000e+00 -3.515647e-03 3.998103e-05 
6.082000e+00 -3.496219e-03 3.901556e-05 
6.083000e+00 -3.476814e-03 3.806873e-05 
6.084000e+00 -3.457430e-03 3.714028e-05 
6.085000e+00 -3.438068e-03 3.622995e-05 
6.086000e+00 -3.418728e-03 3.533747e-05 
6.087000e+00 -3.399410e-03 3.446258e-05 
6.088000e+00 -3.380114e-03 3.360502e-05 
6.089000e+00 -3.360840e-03 3.276455e-05 
6.090000e+00 -3.341589e-03 3.194092e-05 
6.091000e+00 -3.322360e-03 3.113386e-05 
6.092000e+00 -3.303153e-03 3.034314e-05 
6.093000e+00 -3.283969e-03 2.956852e-05 
6.094000e+00 -3.264808e-03 2.880974e-05 
6.095000e+00 -3.245669e-03 2.806657e-05 
6.096000e+00 -3.226553e-03 2.733876e-05 
6.097000e+00 -3.207460e-03 2.662608e-05 
6.098000e+00 -3.188389e-03 2.592831e-05 
6.099000e+00 -3.169342e-03 2.524520e-05 
6.100000e+00 -3.150318e-03 2.457653e-05 
6.101000e+00 -3.131317e-03 2.392208e-05 
6.102000e+00 -3.112338e-03 2.328162e-05 
6.103000e+00 -3.093383e-03 2.265493e-05 
6.104000e+00 -3.074452e-03 2.204179e-05 
6.105000e+00 -3.055543e-03 2.144198e-05 
6.106000e+00 -3.036658e-03 2.085529e-05 
6.107000e+00 -3.017796e-03 2.028150e-05 
6.108000e+00 -2.998958e-03 1.972041e-05 
6.109000e+00 -2.980142e-03 1.917180e-05 
6.110000e+00 -2.961351e-03 1.863548e-05 
6.111000e+00 -2.942582e-03 1.811122e-05 
6.112000e+00 -2.923838e-03 1.759883e-05 
6.113000e+00 -2.905116e-03 1.709812e-05 
6.114000e+00 -2.886419e-03 1.660888e-05 
6.115000e+00 -2.867745e-03 1.613092e-05 
6.116000e+00 -2.849094e-03 1.566403e-05 
6.117000e+00 -2.830467e-03 1.520804e-05 
6.118000e+00 -2.811863e-03 1.476275e-05 
6.119000e+00 -2.793283e-03 1.432798e-05 
6.120000e+00 -2.774727e-03 1.390353e-05 
6.121000e+00 -2.756194e-03 1.348923e-05 
6.122000e+00 -2.737685e-03 1.308489e-05 
6.123000e+00 -2.719199e-03 1.269034e-05 
6.124000e+00 -2.700737e-03 1.230540e-05 
6.125000e+00 -2.682299e-03 1.192989e-05 
6.126000e+00 -2.663884e-03 1.156364e-05 
6.127000e+00 -2.645493e-03 1.120649e-05 
6.128000e+00 -2.627125e-03 1.085825e-05 
6.129000e+00 -2.608780e-03 1.051878e-05 
6.130000e+00 -2.590460e-03 1.018789e-05 
6.131000e+00 -2.572162e-03 9.865435e-06 
6.132000e+00 -2.553888e-03 9.551252e-06 
6.133000e+00 -2.535638e-03 9.245181e-06 
6.134000e+00 -2.517411e-03 8.947068e-06 
6.135000e+00 -2.499207e-03 8.656760e-06 
6.136000e+00 -2.481026e-03 8.374105e-06 
6.137000e+00 -2.462869e-03 8.098945e-06 
6.138000e+00 -2.444735e-03 7.831128e-06 
6.139000e+00 -2.426624e-03 7.570509e-06 
6.140000e+00 -2.408536e-03 7.316945e-06 
6.141000e+00 -2.390471e-03 7.070295e-06 
6.142000e+00 -2.372430e-03 6.830418e-06 
6.143000e+00 -2.354411e-03 6.597176e-06 
6.144000e+00 -2.336415e-03 6.370432e-06 
6.145000e+00 -2.318443e-03 6.150053e-06 
6.146000e+00 -2.300493e-03 5.935904e-06 
6.147000e+00 -2.282565e-03 5.727854e-06 
6.148000e+00 -2.264661e-03 5.525774e-06 
6.149000e+00 -2.246779e-03 5.329534e-06 
6.150000e+00 -2.228919e-03 5.139009e-06 
6.151000e+00 -2.211083e-03 4.954075e-06 
6.152000e+00 -2.193268e-03 4.774607e-06 
6.153000e+00 -2.175476e-03 4.600485e-06 
6.154000e+00 -2.157706e-03 4.431588e-06 
6.155000e+00 -2.139958e-03 4.267799e-06 
6.156000e+00 -2.122233e-03 4.109002e-06 
6.157000e+00 -2.104529e-03 3.955082e-06 
6.158000e+00 -2.086847e-03 3.805925e-06 
6.159000e+00 -2.069188e-03 3.661421e-06 
6.160000e+00 -2.051550e-03 3.521460e-06 
6.161000e+00 -2.033933e-03 3.385934e-06 
6.162000e+00 -2.016339e-03 3.254738e-06 
6.163000e+00 -1.998765e-03 3.127765e-06 
6.164000e+00 -1.981213e-03 3.004914e-06 
6.165000e+00 -1.963683e-03 2.886083e-06 
6.166000e+00 -1.946173e-03 2.771174e-06 
6.167000e+00 -1.928685e-03 2.660087e-06 
6.168000e+00 -1.911217e-03 2.552727e-06 
6.169000e+00 -1.893771e-03 2.449000e-06 
6.170000e+00 -1.876345e-03 2.348813e-06 
6.171000e+00 -1.858940e-03 2.252075e-06 
6.172000e+00 -1.841555e-03 2.158696e-06 
6.173000e+00 -1.824191e-03 2.068589e-06 
6.174000e+00 -1.806847e-03 1.981668e-06 
6.175000e+00 -1.789524e-03 1.897848e-06 
6.176000e+00 -1.772220e-03 1.817047e-06 
6.177000e+00 -1.754937e-03 1.739184e-06 
6.178000e+00 -1.737673e-03 1.664179e-06 
6.179000e+00 -1.720429e-03 1.591956e-06 
6.180000e+00 -1.703204e-03 1.522438e-06 
6.181000e+00 -1.685999e-03 1.455549e-06 
6.182000e+00 -1.668813e-03 1.391200e-06 
6.183000e+00 -1.651646e-03 1.329319e-06 
6.184000e+00 -1.634499e-03 1.269834e-06 
6.185000e+00 -1.617370e-03 1.212679e-06 
6.186000e+00 -1.600260e-03 1.157785e-06 
6.187000e+00 -1.583169e-03 1.105087e-06 
6.188000e+00 -1.566096e-03 1.054520e-06 
6.189000e+00 -1.549042e-03 1.006019e-06 
6.190000e+00 -1.532005e-03 9.595222e-07 
6.191000e+00 -1.514987e-03 9.149672e-07 
6.192000e+00 -1.497987e-03 8.722935e-07 
6.193000e+00 -1.481004e-03 8.314418e-07 
6.194000e+00 -1.464039e-03 7.923535e-07 
6.195000e+00 -1.447092e-03 7.549714e-07 
6.196000e+00 -1.430162e-03 7.192392e-07 
6.197000e+00 -1.413249e-03 6.851018e-07 
6.198000e+00 -1.396353e-03 6.525052e-07 
6.199000e+00 -1.379474e-03 6.213966e-07 
6.200000e+00 -1.362611e-03 5.917241e-07 
6.201000e+00 -1.345765e-03 5.634371e-07 
6.202000e+00 -1.328936e-03 5.364859e-07 
6.203000e+00 -1.312122e-03 5.108222e-07 
6.204000e+00 -1.295325e-03 4.863985e-07 
6.205000e+00 -1.278543e-03 4.631685e-07 
6.206000e+00 -1.261778e-03 4.410871e-07 
6.207000e+00 -1.245027e-03 4.201103e-07 
6.208000e+00 -1.228292e-03 4.001951e-07 
6.209000e+00 -1.211573e-03 3.812996e-07 
6.210000e+00 -1.194868e-03 3.633831e-07 
6.211000e+00 -1.178178e-03 3.464060e-07 
6.212000e+00 -1.161503e-03 3.303297e-07 
6.213000e+00 -1.144842e-03 3.151168e-07 
6.214000e+00 -1.128196e-03 3.007311e-07 
6.215000e+00 -1.111563e-03 2.871372e-07 
6.216000e+00 -1.094945e-03 2.743010e-07 
6.217000e+00 -1.078340e-03 2.621896e-07 
6.218000e+00 -1.061749e-03 2.507711e-07 
6.219000e+00 -1.045172e-03 2.400146e-07 
6.220000e+00 -1.028607e-03 2.298905e-07 
6.221000e+00 -1.012056e-03 2.203702e-07 
6.222000e+00 -9.955175e-04 2.114261e-07 
6.223000e+00 -9.789916e-04 2.030320e-07 
6.224000e+00 -9.624782e-04 1.951625e-07 
6.225000e+00 -9.459771e-04 1.877934e-07 
6.226000e+00 -9.294881e-04 1.809018e-07 
6.227000e+00 -9.130110e-04 1.744657e-07 
6.228000e+00 -8.965456e-04 1.684641e-07 
6.229000e+00 -8.800917e-04 1.628774e-07 
6.230000e+00 -8.636491e-04 1.576700e-07 
6.231000e+00 -8.472176e-04 1.528083e-07 
6.232000e+00 -8.307971e-04 1.482760e-07 
6.233000e+00 -8.143872e-04 1.440577e-07 
6.234000e+00 -7.979879e-04 1.401378e-07 
6.235000e+00 -7.815990e-04 1.365015e-07 
6.236000e+00 -7.652201e-04 1.331342e-07 
6.237000e+00 -7.488512e-04 1.300217e-07 
6.238000e+00 -7.324920e-04 1.271501e-07 
6.239000e+00 -7.161423e-04 1.245062e-07 
6.240000e+00 -6.998019e-04 1.220767e-07 
6.241000e+00 -6.834707e-04 1.198489e-07 
6.242000e+00 -6.671483e-04 1.178107e-07 
6.243000e+00 -6.508346e-04 1.159500e-07 
6.244000e+00 -6.345295e-04 1.142554e-07 
6.245000e+00 -6.182326e-04 1.127155e-07 
6.246000e+00 -6.019438e-04 1.113196e-07 
6.247000e+00 -5.856629e-04 1.100573e-07 
6.248000e+00 -5.693897e-04 1.089185e-07 
6.249000e+00 -5.531239e-04 1.078936e-07 
6.250000e+00 -5.368653e-04 1.069732e-07 
6.251000e+00 -5.206138e-04 1.061484e-07 
6.252000e+00 -5.043691e-04 1.054107e-07 
6.253000e+00 -4.881310e-04 1.047519e-07 
6.254000e+00 -4.718992e-04 1.041642e-07 
6.255000e+00 -4.556737e-04 1.036403e-07 
6.256000e+00 -4.394542e-04 1.031729e-07 
6.257000e+00 -4.232404e-04 1.027556e-07 
6.258000e+00 -4.070321e-04 1.023820e-07 
6.259000e+00 -3.908292e-04 1.020462e-07 
6.260000e+00 -3.746313e-04 1.017426e-07 
6.261000e+00 -3.584384e-04 1.014661e-07 
6.262000e+00 -3.422501e-04 1.012120e-07 
6.263000e+00 -3.260663e-04 1.009758e-07 
6.264000e+00 -3.098868e-04 1.007534e-07 
6.265000e+00 -2.937113e-04 1.005413e-07 
6.266000e+00 -2.775395e-04 1.003362e-07 
6.267000e+00 -2.613714e-04 1.001351e-07 
6.268000e+00 -2.452067e-04 9.993556e-08 
6.269000e+00 -2.290451e-04 9.973541e-08 
6.270000e+00 -2.128864e-04 9.953288e-08 
6.271000e+00 -1.967304e-04 9.932658e-08 
6.272000e+00 -1.805770e-04 9.911549e-08 
6.273000e+00 -1.644258e-04 9.889898e-08 
6.274000e+00 -1.482767e-04 9.867677e-08 
6.275000e+00 -1.321294e-04 9.844899e-08 
6.276000e+00 -1.159838e-04 9.821612e-08 
6.277000e+00 -9.983951e-05 9.797903e-08 
6.278000e+00 -8.369642e-05 9.773895e-08 
6.279000e+00 -6.755430e-05 9.749752e-08 
6.280000e+00 -5.141291e-05 9.725672e-08 
6.281000e+00 -3.527203e-05 9.701892e-08 
6.282000e+00 -1.913146e-05 9.678688e-08 
6.283000e+00 -2.990960e-06 9.656372e-08 
6.284000e+00 1.314968e-05 9.635293e-08 
6.285000e+00 2.929069e-05 9.615803e-08 
6.286000e+00 4.543229e-05 9.596002e-08 
6.287000e+00 6.157469e-05 9.574887e-08 
6.288000e+00 7.771811e-05 9.552784e-08 
6.289000e+00 9.386279e-05 9.529974e-08 
6.290000e+00 1.100089e-04 9.506701e-08 
6.291000e+00 1.261568e-04 9.483168e-08 
6.292000e+00 1.423065e-04 9.459539e-08 
6.293000e+00 1.584583e-04 9.435937e-08 
6.294000e+00 1.746126e-04 9.412445e-08 
6.295000e+00 1.907693e-04 9.389108e-08 
6.296000e+00 2.069289e-04 9.365928e-08 
6.297000e+00 2.230914e-04 9.342870e-08 
6.298000e+00 2.392572e-04 9.319856e-08 
6.299000e+00 2.554264e-04 9.296771e-08 
6.300000e+00 2.715993e-04 9.273458e-08 
6.301000e+00 2.877761e-04 9.249722e-08 
6.302000e+00 3.039569e-04 9.225326e-08 
6.303000e+00 3.201421e-04 9.199994e-08 
6.304000e+00 3.363318e-04 9.173410e-08 
6.305000e+00 3.525262e-04 9.145218e-08 
6.306000e+00 3.687256e-04 9.115022e-08 
6.307000e+00 3.849302e-04 9.082387e-08 
6.308000e+00 4.011402e-04 9.046836e-08 
6.309000e+00 4.173558e-04 9.007854e-08 
6.310000e+00 4.335772e-04 8.964885e-08 
6.311000e+00 4.498046e-04 8.917334e-08 
6.312000e+00 4.660383e-04 8.864564e-08 
6.313000e+00 4.822785e-04 8.805901e-08 
6.314000e+00 4.985253e-04 8.740629e-08 
6.315000e+00 5.147790e-04 8.667992e-08 
6.316000e+00 5.310398e-04 8.587196e-08 
6.317000e+00 5.473079e-04 8.497404e-08 
6.318000e+00 5.635836e-04 8.397742e-08 
6.319000e+00 5.798669e-04 8.287294e-08 
6.320000e+00 5.961583e-04 8.165105e-08 
6.321000e+00 6.124577e-04 8.030180e-08 
6.322000e+00 6.287655e-04 7.881484e-08 
6.323000e+00 6.450819e-04 7.717943e-08 
6.324000e+00 6.614070e-04 7.538440e-08 
6.325000e+00 6.777412e-04 7.341821e-08 
6.326000e+00 6.940845e-04 7.126892e-08 
6.327000e+00 7.104371e-04 6.892417e-08 
6.328000e+00 7.267994e-04 6.637122e-08 
6.329000e+00 7.431714e-04 6.359691e-08 
6.330000e+00 7.595535e-04 6.058772e-08 
6.331000e+00 7.759457e-04 5.732968e-08 
6.332000e+00 7.923484e-04 5.380845e-08 
6.333000e+00 8.087616e-04 5.000930e-08 
6.334000e+00 8.251856e-04 4.591707e-08 
6.335000e+00 8.416206e-04 4.151621e-08 
6.336000e+00 8.580667e-04 3.679080e-08 
6.337000e+00 8.745243e-04 3.171026e-08 
6.338000e+00 8.909934e-04 2.624060e-08 
6.339000e+00 9.074743e-04 2.036364e-08 
6.340000e+00 9.239672e-04 1.406015e-08 
6.341000e+00 9.404722e-04 7.309758e-09 
6.342000e+00 9.569895e-04 9.099689e-11 
6.343000e+00 9.735194e-04 -7.618718e-09 
6.344000e+00 9.900620e-04 -1.584308e-08 
6.345000e+00 1.006618e-03 -2.460691e-08 
6.346000e+00 1.023186e-03 -3.393612e-08 
6.347000e+00 1.039768e-03 -4.385775e-08 
6.348000e+00 1.056363e-03 -5.439995e-08 
6.349000e+00 1.072972e-03 -6.559198e-08 
6.350000e+00 1.089595e-03 -7.746422e-08 
6.351000e+00 1.106232e-03 -9.004814e-08 
6.352000e+00 1.122883e-03 -1.033764e-07 
6.353000e+00 1.139549e-03 -1.174826e-07 
6.354000e+00 1.156229e-03 -1.324016e-07 
6.355000e+00 1.172923e-03 -1.481694e-07 
6.356000e+00 1.189633e-03 -1.648231e-07 
6.357000e+00 1.206358e-03 -1.824007e-07 
6.358000e+00 1.223097e-03 -2.009416e-07 
6.359000e+00 1.239853e-03 -2.204861e-07 
6.360000e+00 1.256624e-03 -2.410758e-07 
6.361000e+00 1.273410e-03 -2.627532e-07 
6.362000e+00 1.290213e-03 -2.855621e-07 
6.363000e+00 1.307032e-03 -3.095474e-07 
6.364000e+00 1.323867e-03 -3.347549e-07 
6.365000e+00 1.340718e-03 -3.612319e-07 
6.366000e+00 1.357586e-03 -3.890263e-07 
6.367000e+00 1.374471e-03 -4.181876e-07 
6.368000e+00 1.391372e-03 -4.487661e-07 
6.369000e+00 1.408291e-03 -4.808133e-07 
6.370000e+00 1.425227e-03 -5.143819e-07 
6.371000e+00 1.442180e-03 -5.495257e-07 
6.372000e+00 1.459151e-03 -5.862994e-07 
6.373000e+00 1.476139e-03 -6.247591e-07 
6.374000e+00 1.493145e-03 -6.649618e-07 
6.375000e+00 1.510169e-03 -7.069657e-07 
6.376000e+00 1.527212e-03 -7.508301e-07 
6.377000e+00 1.544272e-03 -7.966155e-07 
6.378000e+00 1.561351e-03 -8.443834e-07 
6.379000e+00 1.578449e-03 -8.941964e-07 
6.380000e+00 1.595565e-03 -9.461183e-07 
6.381000e+00 1.612700e-03 -1.000214e-06 
6.382000e+00 1.629854e-03 -1.056549e-06 
6.383000e+00 1.647027e-03 -1.115192e-06 
6.384000e+00 1.664219e-03 -1.176209e-06 
6.385000e+00 1.681431e-03 -1.239671e-06 
6.386000e+00 1.698662e-03 -1.305647e-06 
6.387000e+00 1.715912e-03 -1.374210e-06 
6.388000e+00 1.733183e-03 -1.445439e-06 
6.389000e+00 1.750473e-03 -1.519425e-06 
6.390000e+00 1.767784e-03 -1.596246e-06 
6.391000e+00 1.785114e-03 -1.675979e-06 
6.392000e+00 1.802465e-03 -1.758704e-06 
6.393000e+00 1.819836e-03 -1.844502e-06 
6.394000e+00 1.837227e-03 -1.933456e-06 
6.395000e+00 1.854639e-03 -2.025652e-06 
6.396000e+00 1.872072e-03 -2.121176e-06 
6.397000e+00 1.889526e-03 -2.220115e-06 
6.398000e+00 1.907000e-03 -2.322561e-06 
6.399000e+00 1.924496e-03 -2.428605e-06 
6.400000e+00 1.942012e-03 -2.538340e-06 
6.401000e+00 1.959550e-03 -2.651862e-06 
6.402000e+00 1.977109e-03 -2.769267e-06 
6.403000e+00 1.994690e-03 -2.890654e-06 
6.404000e+00 2.012292e-03 -3.016124e-06 
6.405000e+00 2.029916e-03 -3.145778e-06 
6.406000e+00 2.047561e-03 -3.279720e-06 
6.407000e+00 2.065229e-03 -3.418056e-06 
6.408000e+00 2.082918e-03 -3.560893e-06 
6.409000e+00 2.100629e-03 -3.708340e-06 
6.410000e+00 2.118362e-03 -3.860508e-06 
6.411000e+00 2.136117e-03 -4.017508e-06 
6.412000e+00 2.153895e-03 -4.179456e-06 
6.413000e+00 2.171695e-03 -4.346466e-06 
6.414000e+00 2.189517e-03 -4.518657e-06 
6.415000e+00 2.207361e-03 -4.696148e-06 
6.416000e+00 2.225228e-03 -4.879059e-06 
6.417000e+00 2.243118e-03 -5.067514e-06 
6.418000e+00 2.261031e-03 -5.261637e-06 
6.419000e+00 2.278966e-03 -5.461554e-06 
6.420000e+00 2.296923e-03 -5.667393e-06 
6.421000e+00 2.314904e-03 -5.879283e-06 
6.422000e+00 2.332908e-03 -6.097356e-06 
6.423000e+00 2.350934e-03 -6.321746e-06 
6.424000e+00 2.368984e-03 -6.552585e-06 
6.425000e+00 2.387056e-03 -6.790012e-06 
6.426000e+00 2.405152e-03 -7.034165e-06 
6.427000e+00 2.423271e-03 -7.285183e-06 
6.428000e+00 2.441413e-03 -7.543207e-06 
6.429000e+00 2.459578e-03 -7.808382e-06 
6.430000e+00 2.477767e-03 -8.080853e-06 
6.431000e+00 2.495979e-03 -8.360765e-06 
6.432000e+00 2.514214e-03 -8.648269e-06 
6.433000e+00 2.532472e-03 -8.943513e-06 
6.434000e+00 2.550754e-03 -9.246650e-06 
6.435000e+00 2.569060e-03 -9.557838e-06 
6.436000e+00 2.587389e-03 -9.877243e-06 
6.437000e+00 2.605741e-03 -1.020502e-05 
6.438000e+00 2.624117e-03 -1.054134e-05 
6.439000e+00 2.642516e-03 -1.088636e-05 
6.440000e+00 2.660939e-03 -1.124024e-05 
6.441000e+00 2.679386e-03 -1.160315e-05 
6.442000e+00 2.697856e-03 -1.197527e-05 
6.443000e+00 2.716349e-03 -1.235675e-05 
6.444000e+00 2.734866e-03 -1.274778e-05 
6.445000e+00 2.753407e-03 -1.314852e-05 
6.446000e+00 2.771971e-03 -1.355917e-05 
6.447000e+00 2.790559e-03 -1.397989e-05 
6.448000e+00 2.809171e-03 -1.441088e-05 
6.449000e+00 2.827806e-03 -1.485230e-05 
6.450000e+00 2.846464e-03 -1.530436e-05 
6.451000e+00 2.865146e-03 -1.576723e-05 
6.452000e+00 2.883852e-03 -1.624112e-05 
6.453000e+00 2.902581e-03 -1.672621e-05 
6.454000e+00 2.921334e-03 -1.722269e-05 
6.455000e+00 2.940109e-03 -1.773078e-05 
6.456000e+00 2.958909e-03 -1.825065e-05 
6.457000e+00 2.977732e-03 -1.878253e-05 
6.458000e+00 2.996578e-03 -1.932660e-05 
6.459000e+00 3.015447e-03 -1.988308e-05 
6.460000e+00 3.034340e-03 -2.045218e-05 
6.461000e+00 3.053256e-03 -2.103410e-05 
6.462000e+00 3.072195e-03 -2.162906e-05 
6.463000e+00 3.091158e-03 -2.223727e-05 
6.464000e+00 3.110143e-03 -2.285895e-05 
6.465000e+00 3.129152e-03 -2.349432e-05 
6.466000e+00 3.148184e-03 -2.414360e-05 
6.467000e+00 3.167238e-03 -2.480701e-05 
6.468000e+00 3.186315e-03 -2.548479e-05 
6.469000e+00 3.205416e-03 -2.617715e-05 
6.470000e+00 3.224539e-03 -2.688433e-05 
6.471000e+00 3.243684e-03 -2.760656e-05 
6.472000e+00 3.262853e-03 -2.834407e-05 
6.473000e+00 3.282043e-03 -2.909711e-05 
6.474000e+00 3.301257e-03 -2.986590e-05 
6.475000e+00 3.320493e-03 -3.065070e-05 
6.476000e+00 3.339751e-03 -3.145174e-05 
6.477000e+00 3.359031e-03 -3.226927e-05 
6.478000e+00 3.378333e-03 -3.310353e-05 
6.479000e+00 3.397657e-03 -3.395478e-05 
6.480000e+00 3.417004e-03 -3.482328e-05 
6.481000e+00 3.436372e-03 -3.570928e-05 
6.482000e+00 3.455762e-03 -3.661305e-05 
6.483000e+00 3.475173e-03 -3.753483e-05 
6.484000e+00 3.494607e-03 -3.847489e-05 
6.485000e+00 3.514061e-03 -3.943350e-05 
6.486000e+00 3.533537e-03 -4.041092e-05 
6.487000e+00 3.553034e-03 -4.140743e-05 
6.488000e+00 3.572552e-03 -4.242330e-05 
6.489000e+00 3.592091e-03 -4.345879e-05 
6.490000e+00 3.611651e-03 -4.451419e-05 
6.491000e+00 3.631232e-03 -4.558978e-05 
6.492000e+00 3.650833e-03 -4.668584e-05 
6.493000e+00 3.670454e-03 -4.780265e-05 
6.494000e+00 3.690096e-03 -4.894051e-05 
6.495000e+00 3.709758e-03 -5.009969e-05 
6.496000e+00 3.729440e-03 -5.128050e-05 
6.497000e+00 3.749142e-03 -5.248322e-05 
6.498000e+00 3.768864e-03 -5.370816e-05 
6.499000e+00 3.788605e-03 -5.495561e-05 
6.500000e+00 3.808366e-03 -5.622588e-05 
6.501000e+00 3.828146e-03 -5.751927e-05 
6.502000e+00 3.847945e-03 -5.883609e-05 
6.503000e+00 3.867762e-03 -6.017665e-05 
6.504000e+00 3.887599e-03 -6.154126e-05 
6.505000e+00 3.907454e-03 -6.293023e-05 
6.506000e+00 3.927328e-03 -6.434388e-05 
6.507000e+00 3.947220e-03 -6.578253e-05 
6.508000e+00 3.967130e-03 -6.724651e-05 
6.509000e+00 3.987058e-03 -6.873613e-05 
6.510000e+00 4.007003e-03 -7.025173e-05 
6.511000e+00 4.026966e-03 -7.179363e-05 
6.512000e+00 4.046946e-03 -7.336217e-05 
6.513000e+00 4.066944e-03 -7.495768e-05 
6.514000e+00 4.086958e-03 -7.658050e-05 
6.515000e+00 4.106989e-03 -7.823096e-05 
6.516000e+00 4.127036e-03 -7.990942e-05 
6.517000e+00 4.147100e-03 -8.161621e-05 
6.518000e+00 4.167179e-03 -8.335168e-05 
6.519000e+00 4.187275e-03 -8.511618e-05 
6.520000e+00 4.207386e-03 -8.691006e-05 
6.521000e+00 4.227513e-03 -8.873369e-05 
6.522000e+00 4.247654e-03 -9.058740e-05 
6.523000e+00 4.267811e-03 -9.247158e-05 
6.524000e+00 4.287982e-03 -9.438657e-05 
6.525000e+00 4.308168e-03 -9.633276e-05 
6.526000e+00 4.328368e-03 -9.831050e-05 
6.527000e+00 4.348582e-03 -1.003202e-04 
6.528000e+00 4.368810e-03 -1.023621e-04 
6.529000e+00 4.389051e-03 -1.044368e-04 
6.530000e+00 4.409306e-03 -1.065444e-04 
6.531000e+00 4.429573e-03 -1.086856e-04 
6.532000e+00 4.449853e-03 -1.108605e-04 
6.533000e+00 4.470146e-03 -1.130697e-04 
6.534000e+00 4.490451e-03 -1.153134e-04 
6.535000e+00 4.510768e-03 -1.175921e-04 
6.536000e+00 4.531096e-03 -1.199062e-04 
6.537000e+00 4.551436e-03 -1.222561e-04 
6.538000e+00 4.571786e-03 -1.246422e-04 
6.539000e+00 4.592148e-03 -1.270648e-04 
6.540000e+00 4.612520e-03 -1.295244e-04 
6.541000e+00 4.632902e-03 -1.320215e-04 
6.542000e+00 4.653294e-03 -1.345563e-04 
6.543000e+00 4.673696e-03 -1.371293e-04 
6.544000e+00 4.694107e-03 -1.397410e-04 
6.545000e+00 4.714528e-03 -1.423917e-04 
6.546000e+00 4.734957e-03 -1.450819e-04 
6.547000e+00 4.755394e-03 -1.478120e-04 
6.548000e+00 4.775839e-03 -1.505824e-04 
6.549000e+00 4.796292e-03 -1.533936e-04 
6.550000e+00 4.816753e-03 -1.562460e-04 
6.551000e+00 4.837220e-03 -1.591399e-04 
6.552000e+00 4.857695e-03 -1.620760e-04 
6.553000e+00 4.878176e-03 -1.650545e-04 
6.554000e+00 4.898663e-03 -1.680759e-04 
6.555000e+00 4.919156e-03 -1.711408e-04 
6.556000e+00 4.939654e-03 -1.742495e-04 
6.557000e+00 4.960157e-03 -1.774024e-04 
6.558000e+00 4.980665e-03 -1.806001e-04 
6.559000e+00 5.001177e-03 -1.838430e-04 
6.560000e+00 5.021694e-03 -1.871315e-04 
6.561000e+00 5.042214e-03 -1.904662e-04 
6.562000e+00 5.062737e-03 -1.938474e-04 
6.563000e+00 5.083264e-03 -1.972757e-04 
6.564000e+00 5.103793e-03 -2.007514e-04 
6.565000e+00 5.124324e-03 -2.042752e-04 
6.566000e+00 5.144857e-03 -2.078474e-04 
6.567000e+00 5.165391e-03 -2.114686e-04 
6.568000e+00 5.185926e-03 -2.151391e-04 
6.569000e+00 5.206462e-03 -2.188596e-04 
6.570000e+00 5.226999e-03 -2.226304e-04 
6.571000e+00 5.247535e-03 -2.264522e-04 
6.572000e+00 5.268070e-03 -2.303253e-04 
6.573000e+00 5.288605e-03 -2.342502e-04 
6.574000e+00 5.309138e-03 -2.382275e-04 
6.575000e+00 5.329670e-03 -2.422577e-04 
6.576000e+00 5.350199e-03 -2.463412e-04 
6.577000e+00 5.370726e-03 -2.504785e-04 
6.578000e+00 5.391250e-03 -2.546703e-04 
6.579000e+00 5.411770e-03 -2.589169e-04 
6.580000e+00 5.432287e-03 -2.632189e-04 
6.581000e+00 5.452799e-03 -2.675768e-04 
6.582000e+00 5.473306e-03 -2.719912e-04 
6.583000e+00 5.493809e-03 -2.764624e-04 
6.584000e+00 5.514306e-03 -2.809912e-04 
6.585000e+00 5.534796e-03 -2.855779e-04 
6.586000e+00 5.555280e-03 -2.902232e-04 
6.587000e+00 5.575758e-03 -2.949275e-04 
6.588000e+00 5.596228e-03 -2.996914e-04 
6.589000e+00 5.616689e-03 -3.045155e-04 
6.590000e+00 5.637143e-03 -3.094002e-04 
6.591000e+00 5.657588e-03 -3.143461e-04 
6.592000e+00 5.678024e-03 -3.193538e-04 
6.593000e+00 5.698449e-03 -3.244237e-04 
6.594000e+00 5.718865e-03 -3.295565e-04 
6.595000e+00 5.739270e-03 -3.347527e-04 
6.596000e+00 5.759664e-03 -3.400129e-04 
6.597000e+00 5.780046e-03 -3.453376e-04 
6.598000e+00 5.800416e-03 -3.507274e-04 
6.599000e+00 5.820773e-03 -3.561828e-04 
6.600000e+00 5.841117e-03 -3.617044e-04 
6.601000e+00 5.861447e-03 -3.672928e-04 
6.602000e+00 5.881764e-03 -3.729485e-04 
6.603000e+00 5.902065e-03 -3.786722e-04 
6.604000e+00 5.922352e-03 -3.844643e-04 
6.605000e+00 5.942622e-03 -3.903256e-04 
6.606000e+00 5.962877e-03 -3.962565e-04 
6.607000e+00 5.983114e-03 -4.022576e-04 
6.608000e+00 6.003335e-03 -4.083296e-04 
6.609000e+00 6.023538e-03 -4.144730e-04 
6.610000e+00 6.043722e-03 -4.206885e-04 
6.611000e+00 6.063887e-03 -4.269765e-04 
6.612000e+00 6.084033e-03 -4.333378e-04 
6.613000e+00 6.104159e-03 -4.397728e-04 
6.614000e+00 6.124265e-03 -4.462823e-04 
6.615000e+00 6.144349e-03 -4.528668e-04 
6.616000e+00 6.164412e-03 -4.595269e-04 
6.617000e+00 6.184453e-03 -4.662633e-04 
6.618000e+00 6.204470e-03 -4.730766e-04 
6.619000e+00 6.224465e-03 -4.799673e-04 
6.620000e+00 6.244436e-03 -4.869361e-04 
6.621000e+00 6.264382e-03 -4.939836e-04 
6.622000e+00 6.284303e-03 -5.011104e-04 
6.623000e+00 6.304199e-03 -5.083172e-04 
6.624000e+00 6.324068e-03 -5.156046e-04 
6.625000e+00 6.343911e-03 -5.229732e-04 
6.626000e+00 6.363726e-03 -5.304237e-04 
6.627000e+00 6.383513e-03 -5.379567e-04 
6.628000e+00 6.403272e-03 -5.455728e-04 
6.629000e+00 6.423002e-03 -5.532727e-04 
6.630000e+00 6.442701e-03 -5.610570e-04 
6.631000e+00 6.462371e-03 -5.689264e-04 
6.632000e+00 6.482009e-03 -5.768815e-04 
6.633000e+00 6.501616e-03 -5.849230e-04 
6.634000e+00 6.521191e-03 -5.930515e-04 
6.635000e+00 6.540732e-03 -6.012677e-04 
6.636000e+00 6.560240e-03 -6.095722e-04 
6.637000e+00 6.579715e-03 -6.179657e-04 
6.638000e+00 6.599154e-03 -6.264489e-04 
6.639000e+00 6.618558e-03 -6.350224e-04 
6.640000e+00 6.637926e-03 -6.436870e-04 
6.641000e+00 6.657257e-03 -6.524432e-04 
6.642000e+00 6.676551e-03 -6.612918e-04 
6.643000e+00 6.695808e-03 -6.702334e-04 
6.644000e+00 6.715025e-03 -6.792687e-04 
6.645000e+00 6.734203e-03 -6.883985e-04 
6.646000e+00 6.753342e-03 -6.976233e-04 
6.647000e+00 6.772439e-03 -7.069438e-04 
6.648000e+00 6.791496e-03 -7.163608e-04 
6.649000e+00 6.810510e-03 -7.258750e-04 
6.650000e+00 6.829482e-03 -7.354870e-04 
6.651000e+00 6.848411e-03 -7.451976e-04 
6.652000e+00 6.867296e-03 -7.550074e-04 
6.653000e+00 6.886136e-03 -7.649171e-04 
6.654000e+00 6.904930e-03 -7.749275e-04 
6.655000e+00 6.923679e-03 -7.850393e-04 
6.656000e+00 6.942381e-03 -7.952531e-04 
6.657000e+00 6.961036e-03 -8.055697e-04 
6.658000e+00 6.979642e-03 -8.159898e-04 
6.659000e+00 6.998200e-03 -8.265141e-04 
6.660000e+00 7.016708e-03 -8.371433e-04 
6.661000e+00 7.035166e-03 -8.478781e-04 
6.662000e+00 7.053573e-03 -8.587193e-04 
6.663000e+00 7.071928e-03 -8.696676e-04 
6.664000e+00 7.090231e-03 -8.807238e-04 
6.665000e+00 7.108481e-03 -8.918885e-04 
6.666000e+00 7.126676e-03 -9.031624e-04 
6.667000e+00 7.144818e-03 -9.145464e-04 
6.668000e+00 7.162904e-03 -9.260411e-04 
6.669000e+00 7.180934e-03 -9.376474e-04 
6.670000e+00 7.198907e-03 -9.493658e-04 
6.671000e+00 7.216823e-03 -9.611973e-04 
6.672000e+00 7.234680e-03 -9.731424e-04 
6.673000e+00 7.252478e-03 -9.852020e-04 
6.674000e+00 7.270217e-03 -9.973769e-04 
6.675000e+00 7.287895e-03 -1.009668e-03 
6.676000e+00 7.305511e-03 -1.022075e-03 
6.677000e+00 7.323066e-03 -1.034600e-03 
6.678000e+00 7.340558e-03 -1.047244e-03 
6.679000e+00 7.357986e-03 -1.060006e-03 
6.680000e+00 7.375350e-03 -1.072888e-03 
6.681000e+00 7.392649e-03 -1.085891e-03 
6.682000e+00 7.409881e-03 -1.099015e-03 
6.683000e+00 7.427047e-03 -1.112261e-03 
6.684000e+00 7.444146e-03 -1.125629e-03 
6.685000e+00 7.461176e-03 -1.139122e-03 
6.686000e+00 7.478137e-03 -1.152739e-03 
6.687000e+00 7.495028e-03 -1.166481e-03 
6.688000e+00 7.511849e-03 -1.180349e-03 
6.689000e+00 7.528598e-03 -1.194344e-03 
6.690000e+00 7.545275e-03 -1.208466e-03 
6.691000e+00 7.561878e-03 -1.222716e-03 
6.692000e+00 7.578408e-03 -1.237096e-03 
6.693000e+00 7.594863e-03 -1.251606e-03 
6.694000e+00 7.611243e-03 -1.266246e-03 
6.695000e+00 7.627546e-03 -1.281018e-03 
6.696000e+00 7.643772e-03 -1.295922e-03 
6.697000e+00 7.659920e-03 -1.310959e-03 
6.698000e+00 7.675989e-03 -1.326130e-03 
6.699000e+00 7.691979e-03 -1.341436e-03 
6.700000e+00 7.707887e-03 -1.356877e-03 
6.701000e+00 7.723715e-03 -1.372455e-03 
6.702000e+00 7.739461e-03 -1.388169e-03 
6.703000e+00 7.755123e-03 -1.404022e-03 
6.704000e+00 7.770701e-03 -1.420013e-03 
6.705000e+00 7.786195e-03 -1.436144e-03 
6.706000e+00 7.801603e-03 -1.452415e-03 
6.707000e+00 7.816925e-03 -1.468828e-03 
6.708000e+00 7.832160e-03 -1.485382e-03 
6.709000e+00 7.847306e-03 -1.502080e-03 
6.710000e+00 7.862363e-03 -1.518920e-03 
6.711000e+00 7.877331e-03 -1.535906e-03 
6.712000e+00 7.892207e-03 -1.553037e-03 
6.713000e+00 7.906992e-03 -1.570313e-03 
6.714000e+00 7.921685e-03 -1.587737e-03 
6.715000e+00 7.936284e-03 -1.605309e-03 
6.716000e+00 7.950788e-03 -1.623029e-03 
6.717000e+00 7.965198e-03 -1.640899e-03 
6.718000e+00 7.979512e-03 -1.658919e-03 
6.719000e+00 7.993728e-03 -1.677090e-03 
6.720000e+00 8.007847e-03 -1.695413e-03 
6.721000e+00 8.021867e-03 -1.713889e-03 
6.722000e+00 8.035787e-03 -1.732519e-03 
6.723000e+00 8.049607e-03 -1.751303e-03 
6.724000e+00 8.063326e-03 -1.770243e-03 
6.725000e+00 8.076942e-03 -1.789338e-03 
6.726000e+00 8.090455e-03 -1.808591e-03 
6.727000e+00 8.103863e-03 -1.828002e-03 
6.728000e+00 8.117167e-03 -1.847572e-03 
6.729000e+00 8.130364e-03 -1.867301e-03 
6.730000e+00 8.143455e-03 -1.887191e-03 
6.731000e+00 8.156438e-03 -1.907242e-03 
6.732000e+00 8.169312e-03 -1.927456e-03 
6.733000e+00 8.182076e-03 -1.947832e-03 
6.734000e+00 8.194730e-03 -1.968373e-03 
6.735000e+00 8.207272e-03 -1.989078e-03 
6.736000e+00 8.219701e-03 -2.009949e-03 
6.737000e+00 8.232018e-03 -2.030987e-03 
6.738000e+00 8.244219e-03 -2.052192e-03 
6.739000e+00 8.256306e-03 -2.073565e-03 
6.740000e+00 8.268276e-03 -2.095108e-03 
6.741000e+00 8.280129e-03 -2.116821e-03 
6.742000e+00 8.291864e-03 -2.138704e-03 
6.743000e+00 8.303479e-03 -2.160760e-03 
6.744000e+00 8.314975e-03 -2.182988e-03 
6.745000e+00 8.326349e-03 -2.205389e-03 
6.746000e+00 8.337602e-03 -2.227965e-03 
6.747000e+00 8.348731e-03 -2.250717e-03 
6.748000e+00 8.359736e-03 -2.273645e-03 
6.749000e+00 8.370617e-03 -2.296749e-03 
6.750000e+00 8.381372e-03 -2.320032e-03 
6.751000e+00 8.392000e-03 -2.343494e-03 
6.752000e+00 8.402500e-03 -2.367136e-03 
6.753000e+00 8.412871e-03 -2.390958e-03 
6.754000e+00 8.423112e-03 -2.414962e-03 
6.755000e+00 8.433223e-03 -2.439148e-03 
6.756000e+00 8.443202e-03 -2.463517e-03 
6.757000e+00 8.453048e-03 -2.488071e-03 
6.758000e+00 8.462760e-03 -2.512810e-03 
6.759000e+00 8.472338e-03 -2.537735e-03 
6.760000e+00 8.481780e-03 -2.562847e-03 
6.761000e+00 8.491085e-03 -2.588147e-03 
6.762000e+00 8.500252e-03 -2.613636e-03 
6.763000e+00 8.509281e-03 -2.639314e-03 
6.764000e+00 8.518170e-03 -2.665183e-03 
6.765000e+00 8.526918e-03 -2.691243e-03 
6.766000e+00 8.535525e-03 -2.717495e-03 
6.767000e+00 8.543989e-03 -2.743941e-03 
6.768000e+00 8.552309e-03 -2.770582e-03 
6.769000e+00 8.560484e-03 -2.797417e-03 
6.770000e+00 8.568514e-03 -2.824448e-03 
6.771000e+00 8.576396e-03 -2.851676e-03 
6.772000e+00 8.584131e-03 -2.879102e-03 
6.773000e+00 8.591717e-03 -2.906727e-03 
6.774000e+00 8.599153e-03 -2.934551e-03 
6.775000e+00 8.606438e-03 -2.962576e-03 
6.776000e+00 8.613571e-03 -2.990803e-03 
6.777000e+00 8.620552e-03 -3.019232e-03 
6.778000e+00 8.627378e-03 -3.047864e-03 
6.779000e+00 8.634049e-03 -3.076701e-03 
6.780000e+00 8.640564e-03 -3.105742e-03 
6.781000e+00 8.646923e-03 -3.134990e-03 
6.782000e+00 8.653122e-03 -3.164445e-03 
6.783000e+00 8.659163e-03 -3.194107e-03 
6.784000e+00 8.665044e-03 -3.223979e-03 
6.785000e+00 8.670763e-03 -3.254060e-03 
6.786000e+00 8.676320e-03 -3.284352e-03 
6.787000e+00 8.681714e-03 -3.314856e-03 
6.788000e+00 8.686943e-03 -3.345572e-03 
6.789000e+00 8.692007e-03 -3.376502e-03 
6.790000e+00 8.696904e-03 -3.407646e-03 
6.791000e+00 8.701633e-03 -3.439006e-03 
6.792000e+00 8.706194e-03 -3.470581e-03 
6.793000e+00 8.710586e-03 -3.502374e-03 
6.794000e+00 8.714806e-03 -3.534385e-03 
6.795000e+00 8.718855e-03 -3.566615e-03 
6.796000e+00 8.722731e-03 -3.599065e-03 
6.797000e+00 8.726433e-03 -3.631736e-03 
6.798000e+00 8.729959e-03 -3.664629e-03 
6.799000e+00 8.733310e-03 -3.697744e-03 
6.800000e+00 8.736484e-03 -3.731083e-03 
6.801000e+00 8.739479e-03 -3.764647e-03 
6.802000e+00 8.742295e-03 -3.798437e-03 
6.803000e+00 8.744931e-03 -3.832453e-03 
6.804000e+00 8.747385e-03 -3.866696e-03 
6.805000e+00 8.749657e-03 -3.901168e-03 
6.806000e+00 8.751745e-03 -3.935869e-03 
6.807000e+00 8.753649e-03 -3.970800e-03 
6.808000e+00 8.755367e-03 -4.005962e-03 
6.809000e+00 8.756897e-03 -4.041357e-03 
6.810000e+00 8.758240e-03 -4.076984e-03 
6.811000e+00 8.759394e-03 -4.112846e-03 
6.812000e+00 8.760358e-03 -4.148942e-03 
6.813000e+00 8.761131e-03 -4.185275e-03 
6.814000e+00 8.761711e-03 -4.221844e-03 
6.815000e+00 8.762098e-03 -4.258651e-03 
6.816000e+00 8.762291e-03 -4.295696e-03 
6.817000e+00 8.762288e-03 -4.332981e-03 
6.818000e+00 8.762088e-03 -4.370507e-03 
6.819000e+00 8.761690e-03 -4.408274e-03 
6.820000e+00 8.761094e-03 -4.446284e-03 
6.821000e+00 8.760298e-03 -4.484536e-03 
6.822000e+00 8.759300e-03 -4.523034e-03 
6.823000e+00 8.758101e-03 -4.561776e-03 
6.824000e+00 8.756698e-03 -4.600764e-03 
6.825000e+00 8.755091e-03 -4.640000e-03 
6.826000e+00 8.753279e-03 -4.679484e-03 
6.827000e+00 8.751260e-03 -4.719216e-03 
6.828000e+00 8.749033e-03 -4.759199e-03 
6.829000e+00 8.746598e-03 -4.799432e-03 
6.830000e+00 8.743952e-03 -4.839917e-03 
6.831000e+00 8.741096e-03 -4.880655e-03 
6.832000e+00 8.738027e-03 -4.921646e-03 
6.833000e+00 8.734746e-03 -4.962892e-03 
6.834000e+00 8.731250e-03 -5.004394e-03 
6.835000e+00 8.727538e-03 -5.046152e-03 
6.836000e+00 8.723611e-03 -5.088167e-03 
6.837000e+00 8.719465e-03 -5.130441e-03 
6.838000e+00 8.715101e-03 -5.172974e-03 
6.839000e+00 8.710517e-03 -5.215767e-03 
6.840000e+00 8.705711e-03 -5.258821e-03 
6.841000e+00 8.700684e-03 -5.302138e-03 
6.842000e+00 8.695434e-03 -5.345717e-03 
6.843000e+00 8.689959e-03 -5.389560e-03 
6.844000e+00 8.684258e-03 -5.433668e-03 
6.845000e+00 8.678331e-03 -5.478042e-03 
6.846000e+00 8.672177e-03 -5.522683e-03 
6.847000e+00 8.665793e-03 -5.567591e-03 
6.848000e+00 8.659180e-03 -5.612768e-03 
6.849000e+00 8.652336e-03 -5.658214e-03 
6.850000e+00 8.645259e-03 -5.703931e-03 
6.851000e+00 8.637949e-03 -5.749919e-03 
6.852000e+00 8.630405e-03 -5.796179e-03 
6.853000e+00 8.622625e-03 -5.842713e-03 
6.854000e+00 8.614608e-03 -5.889521e-03 
6.855000e+00 8.606354e-03 -5.936604e-03 
6.856000e+00 8.597861e-03 -5.983963e-03 
6.857000e+00 8.589127e-03 -6.031598e-03 
6.858000e+00 8.580153e-03 -6.079512e-03 
6.859000e+00 8.570936e-03 -6.127704e-03 
6.860000e+00 8.561476e-03 -6.176177e-03 
6.861000e+00 8.551771e-03 -6.224929e-03 
6.862000e+00 8.541821e-03 -6.273964e-03 
6.863000e+00 8.531623e-03 -6.323280e-03 
6.864000e+00 8.521178e-03 -6.372881e-03 
6.865000e+00 8.510484e-03 -6.422765e-03 
6.866000e+00 8.499540e-03 -6.472935e-03 
6.867000e+00 8.488344e-03 -6.523390e-03 
6.868000e+00 8.476896e-03 -6.574133e-03 
6.869000e+00 8.465194e-03 -6.625164e-03 
6.870000e+00 8.453238e-03 -6.676483e-03 
6.871000e+00 8.441025e-03 -6.728093e-03 
6.872000e+00 8.428556e-03 -6.779993e-03 
6.873000e+00 8.415829e-03 -6.832185e-03 
6.874000e+00 8.402843e-03 -6.884669e-03 
6.875000e+00 8.389596e-03 -6.937446e-03 
6.876000e+00 8.376088e-03 -6.990518e-03 
6.877000e+00 8.362317e-03 -7.043885e-03 
6.878000e+00 8.348283e-03 -7.097549e-03 
6.879000e+00 8.333984e-03 -7.151509e-03 
6.880000e+00 8.319418e-03 -7.205767e-03 
6.881000e+00 8.304586e-03 -7.260324e-03 
6.882000e+00 8.289486e-03 -7.315181e-03 
6.883000e+00 8.274116e-03 -7.370339e-03 
6.884000e+00 8.258476e-03 -7.425798e-03 
6.885000e+00 8.242564e-03 -7.481559e-03 
6.886000e+00 8.226379e-03 -7.537624e-03 
6.887000e+00 8.209921e-03 -7.593993e-03 
6.888000e+00 8.193187e-03 -7.650667e-03 
6.889000e+00 8.176178e-03 -7.707647e-03 
6.890000e+00 8.158891e-03 -7.764934e-03 
6.891000e+00 8.141327e-03 -7.822529e-03 
6.892000e+00 8.123482e-03 -7.880432e-03 
6.893000e+00 8.105357e-03 -7.938645e-03 
6.894000e+00 8.086951e-03 -7.997169e-03 
6.895000e+00 8.068261e-03 -8.056003e-03 
6.896000e+00 8.049288e-03 -8.115150e-03 
6.897000e+00 8.030030e-03 -8.174610e-03 
6.898000e+00 8.010485e-03 -8.234384e-03 
6.899000e+00 7.990653e-03 -8.294473e-03 
6.900000e+00 7.970533e-03 -8.354877e-03 
6.901000e+00 7.950123e-03 -8.415598e-03 
6.902000e+00 7.929423e-03 -8.476637e-03 
6.903000e+00 7.908431e-03 -8.537993e-03 
6.904000e+00 7.887146e-03 -8.599669e-03 
6.905000e+00 7.865567e-03 -8.661665e-03 
6.906000e+00 7.843693e-03 -8.723982e-03 
6.907000e+00 7.821522e-03 -8.786620e-03 
6.908000e+00 7.799055e-03 -8.849581e-03 
6.909000e+00 7.776289e-03 -8.912866e-03 
6.910000e+00 7.753223e-03 -8.976475e-03 
6.911000e+00 7.729857e-03 -9.040409e-03 
6.912000e+00 7.706189e-03 -9.104669e-03 
6.913000e+00 7.682218e-03 -9.169256e-03 
6.914000e+00 7.657944e-03 -9.234171e-03 
6.915000e+00 7.633364e-03 -9.299414e-03 
6.916000e+00 7.608478e-03 -9.364986e-03 
6.917000e+00 7.583285e-03 -9.430889e-03 
6.918000e+00 7.557783e-03 -9.497123e-03 
6.919000e+00 7.531972e-03 -9.563689e-03 
6.920000e+00 7.505850e-03 -9.630587e-03 
6.921000e+00 7.479417e-03 -9.697820e-03 
6.922000e+00 7.452671e-03 -9.765386e-03 
6.923000e+00 7.425611e-03 -9.833288e-03 
6.924000e+00 7.398236e-03 -9.901526e-03 
6.925000e+00 7.370545e-03 -9.970100e-03 
6.926000e+00 7.342537e-03 -1.003901e-02 
6.927000e+00 7.314211e-03 -1.010826e-02 
6.928000e+00 7.285565e-03 -1.017785e-02 
6.929000e+00 7.256599e-03 -1.024778e-02 
6.930000e+00 7.227311e-03 -1.031806e-02 
6.931000e+00 7.197701e-03 -1.038867e-02 
6.932000e+00 7.167768e-03 -1.045962e-02 
6.933000e+00 7.137509e-03 -1.053092e-02 
6.934000e+00 7.106925e-03 -1.060257e-02 
6.935000e+00 7.076013e-03 -1.067456e-02 
6.936000e+00 7.044774e-03 -1.074689e-02 
6.937000e+00 7.013206e-03 -1.081957e-02 
6.938000e+00 6.981308e-03 -1.089260e-02 
6.939000e+00 6.949078e-03 -1.096597e-02 
6.940000e+00 6.916516e-03 -1.103970e-02 
6.941000e+00 6.883621e-03 -1.111377e-02 
6.942000e+00 6.850391e-03 -1.118820e-02 
6.943000e+00 6.816826e-03 -1.126298e-02 
6.944000e+00 6.782925e-03 -1.133811e-02 
6.945000e+00 6.748686e-03 -1.141359e-02 
6.946000e+00 6.714108e-03 -1.148942e-02 
6.947000e+00 6.679190e-03 -1.156561e-02 
6.948000e+00 6.643932e-03 -1.164216e-02 
6.949000e+00 6.608332e-03 -1.171906e-02 
6.950000e+00 6.572389e-03 -1.179631e-02 
6.951000e+00 6.536102e-03 -1.187393e-02 
6.952000e+00 6.499470e-03 -1.195190e-02 
6.953000e+00 6.462492e-03 -1.203023e-02 
6.954000e+00 6.425167e-03 -1.210892e-02 
6.955000e+00 6.387494e-03 -1.218798e-02 
6.956000e+00 6.349472e-03 -1.226739e-02 
6.957000e+00 6.311100e-03 -1.234716e-02 
6.958000e+00 6.272376e-03 -1.242730e-02 
6.959000e+00 6.233300e-03 -1.250780e-02 
6.960000e+00 6.193871e-03 -1.258866e-02 
6.961000e+00 6.154087e-03 -1.266989e-02 
6.962000e+00 6.113949e-03 -1.275149e-02 
6.963000e+00 6.073453e-03 -1.283345e-02 
6.964000e+00 6.032601e-03 -1.291578e-02 
6.965000e+00 5.991390e-03 -1.299847e-02 
6.966000e+00 5.949820e-03 -1.308154e-02 
6.967000e+00 5.907889e-03 -1.316497e-02 
6.968000e+00 5.865596e-03 -1.324877e-02 
6.969000e+00 5.822942e-03 -1.333295e-02 
6.970000e+00 5.779924e-03 -1.341749e-02 
6.971000e+00 5.736541e-03 -1.350241e-02 
6.972000e+00 5.692793e-03 -1.358770e-02 
6.973000e+00 5.648678e-03 -1.367336e-02 
6.974000e+00 5.604196e-03 -1.375940e-02 
6.975000e+00 5.559345e-03 -1.384581e-02 
6.976000e+00 5.514125e-03 -1.393259e-02 
6.977000e+00 5.468535e-03 -1.401975e-02 
6.978000e+00 5.422573e-03 -1.410729e-02 
6.979000e+00 5.376238e-03 -1.419521e-02 
6.980000e+00 5.329531e-03 -1.428350e-02 
6.981000e+00 5.282448e-03 -1.437218e-02 
6.982000e+00 5.234991e-03 -1.446123e-02 
6.983000e+00 5.187157e-03 -1.455066e-02 
6.984000e+00 5.138946e-03 -1.464047e-02 
6.985000e+00 5.090356e-03 -1.473066e-02 
6.986000e+00 5.041387e-03 -1.482124e-02 
6.987000e+00 4.992039e-03 -1.491220e-02 
6.988000e+00 4.942308e-03 -1.500354e-02 
6.989000e+00 4.892196e-03 -1.509526e-02 
6.990000e+00 4.841701e-03 -1.518737e-02 
6.991000e+00 4.790821e-03 -1.527986e-02 
6.992000e+00 4.739557e-03 -1.537274e-02 
6.993000e+00 4.687907e-03 -1.546601e-02 
6.994000e+00 4.635870e-03 -1.555966e-02 
6.995000e+00 4.583445e-03 -1.565370e-02 
6.996000e+00 4.530631e-03 -1.574813e-02 
6.997000e+00 4.477428e-03 -1.584294e-02 
6.998000e+00 4.423834e-03 -1.593815e-02 
6.999000e+00 4.369848e-03 -1.603374e-02 
7.000000e+00 4.315470e-03 -1.612973e-02 
7.001000e+00 4.260699e-03 -1.622611e-02 
7.002000e+00 4.205534e-03 -1.632287e-02 
7.003000e+00 4.149973e-03 -1.642003e-02 
7.004000e+00 4.094016e-03 -1.651759e-02 
7.005000e+00 4.037662e-03 -1.661553e-02 
7.006000e+00 3.980910e-03 -1.671387e-02 
7.007000e+00 3.923760e-03 -1.681261e-02 
7.008000e+00 3.866209e-03 -1.691173e-02 
7.009000e+00 3.808258e-03 -1.701126e-02 
7.010000e+00 3.749906e-03 -1.711118e-02 
7.011000e+00 3.691151e-03 -1.721150e-02 
7.012000e+00 3.631993e-03 -1.731221e-02 
7.013000e+00 3.572431e-03 -1.741332e-02 
7.014000e+00 3.512464e-03 -1.751483e-02 
7.015000e+00 3.452091e-03 -1.761674e-02 
7.016000e+00 3.391311e-03 -1.771905e-02 
7.017000e+00 3.330124e-03 -1.782175e-02 
7.018000e+00 3.268528e-03 -1.792486e-02 
7.019000e+00 3.206522e-03 -1.802837e-02 
7.020000e+00 3.144107e-03 -1.813228e-02 
7.021000e+00 3.081281e-03 -1.823659e-02 
7.022000e+00 3.018042e-03 -1.834130e-02 
7.023000e+00 2.954391e-03 -1.844642e-02 
7.024000e+00 2.890327e-03 -1.855193e-02 
7.025000e+00 2.825848e-03 -1.865786e-02 
7.026000e+00 2.760954e-03 -1.876418e-02 
7.027000e+00 2.695643e-03 -1.887091e-02 
7.028000e+00 2.629916e-03 -1.897805e-02 
7.029000e+00 2.563771e-03 -1.908559e-02 
7.030000e+00 2.497208e-03 -1.919354e-02 
7.031000e+00 2.430226e-03 -1.930189e-02 
7.032000e+00 2.362823e-03 -1.941065e-02 
7.033000e+00 2.294999e-03 -1.951982e-02 
7.034000e+00 2.226754e-03 -1.962939e-02 
7.035000e+00 2.158086e-03 -1.973938e-02 
7.036000e+00 2.088995e-03 -1.984977e-02 
7.037000e+00 2.019480e-03 -1.996057e-02 
7.038000e+00 1.949540e-03 -2.007178e-02 
7.039000e+00 1.879174e-03 -2.018340e-02 
7.040000e+00 1.808382e-03 -2.029543e-02 
7.041000e+00 1.737163e-03 -2.040787e-02 
7.042000e+00 1.665515e-03 -2.052072e-02 
7.043000e+00 1.593440e-03 -2.063398e-02 
7.044000e+00 1.520934e-03 -2.074765e-02 
7.045000e+00 1.447999e-03 -2.086174e-02 
7.046000e+00 1.374632e-03 -2.097624e-02 
7.047000e+00 1.300834e-03 -2.109115e-02 
7.048000e+00 1.226603e-03 -2.120647e-02 
7.049000e+00 1.151939e-03 -2.132221e-02 
7.050000e+00 1.076842e-03 -2.143836e-02 
7.051000e+00 1.001309e-03 -2.155493e-02 
7.052000e+00 9.253416e-04 -2.167191e-02 
7.053000e+00 8.489379e-04 -2.178931e-02 
7.054000e+00 7.720974e-04 -2.190712e-02 
7.055000e+00 6.948195e-04 -2.202534e-02 
7.056000e+00 6.171034e-04 -2.214399e-02 
7.057000e+00 5.389484e-04 -2.226304e-02 
7.058000e+00 4.603538e-04 -2.238252e-02 
7.059000e+00 3.813190e-04 -2.250241e-02 
7.060000e+00 3.018433e-04 -2.262272e-02 
7.061000e+00 2.219260e-04 -2.274345e-02 
7.062000e+00 1.415664e-04 -2.286459e-02 
7.063000e+00 6.076385e-05 -2.298615e-02 
7.064000e+00 -2.048231e-05 -2.310813e-02 
7.065000e+00 -1.021727e-04 -2.323053e-02 
7.066000e+00 -1.843081e-04 -2.335335e-02 
7.067000e+00 -2.668890e-04 -2.347659e-02 
7.068000e+00 -3.499161e-04 -2.360024e-02 
7.069000e+00 -4.333900e-04 -2.372432e-02 
7.070000e+00 -5.173115e-04 -2.384882e-02 
7.071000e+00 -6.016810e-04 -2.397373e-02 
7.072000e+00 -6.864993e-04 -2.409907e-02 
7.073000e+00 -7.717670e-04 -2.422482e-02 
7.074000e+00 -8.574846e-04 -2.435100e-02 
7.075000e+00 -9.436528e-04 -2.447760e-02 
7.076000e+00 -1.030272e-03 -2.460462e-02 
7.077000e+00 -1.117343e-03 -2.473206e-02 
7.078000e+00 -1.204867e-03 -2.485992e-02 
7.079000e+00 -1.292843e-03 -2.498820e-02 
7.080000e+00 -1.381273e-03 -2.511691e-02 
7.081000e+00 -1.470157e-03 -2.524604e-02 
7.082000e+00 -1.559496e-03 -2.537559e-02 
7.083000e+00 -1.649290e-03 -2.550556e-02 
7.084000e+00 -1.739540e-03 -2.563595e-02 
7.085000e+00 -1.830246e-03 -2.576677e-02 
7.086000e+00 -1.921410e-03 -2.589801e-02 
7.087000e+00 -2.013030e-03 -2.602968e-02 
7.088000e+00 -2.105109e-03 -2.616176e-02 
7.089000e+00 -2.197646e-03 -2.629427e-02 
7.090000e+00 -2.290642e-03 -2.642721e-02 
7.091000e+00 -2.384098e-03 -2.656057e-02 
7.092000e+00 -2.478014e-03 -2.669435e-02 
7.093000e+00 -2.572391e-03 -2.682855e-02 
7.094000e+00 -2.667228e-03 -2.696318e-02 
7.095000e+00 -2.762528e-03 -2.709824e-02 
7.096000e+00 -2.858289e-03 -2.723371e-02 
7.097000e+00 -2.954513e-03 -2.736961e-02 
7.098000e+00 -3.051200e-03 -2.750594e-02 
7.099000e+00 -3.148351e-03 -2.764269e-02 
7.100000e+00 -3.245966e-03 -2.777986e-02 
7.101000e+00 -3.344045e-03 -2.791746e-02 
7.102000e+00 -3.442590e-03 -2.805549e-02 
7.103000e+00 -3.541599e-03 -2.819393e-02 
7.104000e+00 -3.641075e-03 -2.833281e-02 
7.105000e+00 -3.741017e-03 -2.847210e-02 
7.106000e+00 -3.841426e-03 -2.861183e-02 
7.107000e+00 -3.942302e-03 -2.875197e-02 
7.108000e+00 -4.043645e-03 -2.889254e-02 
7.109000e+00 -4.145457e-03 -2.903354e-02 
7.110000e+00 -4.247737e-03 -2.917496e-02 
7.111000e+00 -4.350486e-03 -2.931681e-02 
7.112000e+00 -4.453704e-03 -2.945908e-02 
7.113000e+00 -4.557392e-03 -2.960177e-02 
7.114000e+00 -4.661550e-03 -2.974489e-02 
7.115000e+00 -4.766179e-03 -2.988844e-02 
7.116000e+00 -4.871278e-03 -3.003241e-02 
7.117000e+00 -4.976849e-03 -3.017680e-02 
7.118000e+00 -5.082891e-03 -3.032162e-02 
7.119000e+00 -5.189405e-03 -3.046686e-02 
7.120000e+00 -5.296391e-03 -3.061253e-02 
7.121000e+00 -5.403850e-03 -3.075862e-02 
7.122000e+00 -5.511782e-03 -3.090513e-02 
7.123000e+00 -5.620188e-03 -3.105207e-02 
7.124000e+00 -5.729066e-03 -3.119944e-02 
7.125000e+00 -5.838419e-03 -3.134723e-02 
7.126000e+00 -5.948247e-03 -3.149544e-02 
7.127000e+00 -6.058548e-03 -3.164407e-02 
7.128000e+00 -6.169325e-03 -3.179313e-02 
7.129000e+00 -6.280577e-03 -3.194261e-02 
7.130000e+00 -6.392304e-03 -3.209252e-02 
7.131000e+00 -6.504508e-03 -3.224285e-02 
7.132000e+00 -6.617187e-03 -3.239360e-02 
7.133000e+00 -6.730343e-03 -3.254478e-02 
7.134000e+00 -6.843975e-03 -3.269638e-02 
7.135000e+00 -6.958084e-03 -3.284840e-02 
7.136000e+00 -7.072670e-03 -3.300084e-02 
7.137000e+00 -7.187734e-03 -3.315371e-02 
7.138000e+00 -7.303275e-03 -3.330700e-02 
7.139000e+00 -7.419294e-03 -3.346071e-02 
7.140000e+00 -7.535791e-03 -3.361484e-02 
7.141000e+00 -7.652767e-03 -3.376939e-02 
7.142000e+00 -7.770221e-03 -3.392437e-02 
7.143000e+00 -7.888153e-03 -3.407976e-02 
7.144000e+00 -8.006565e-03 -3.423558e-02 
7.145000e+00 -8.125456e-03 -3.439182e-02 
7.146000e+00 -8.244826e-03 -3.454848e-02 
7.147000e+00 -8.364676e-03 -3.470556e-02 
7.148000e+00 -8.485005e-03 -3.486305e-02 
7.149000e+00 -8.605814e-03 -3.502097e-02 
7.150000e+00 -8.727103e-03 -3.517931e-02 
7.151000e+00 -8.848872e-03 -3.533807e-02 
7.152000e+00 -8.971122e-03 -3.549724e-02 
7.153000e+00 -9.093852e-03 -3.565684e-02 
7.154000e+00 -9.217062e-03 -3.581685e-02 
7.155000e+00 -9.340754e-03 -3.597728e-02 
7.156000e+00 -9.464926e-03 -3.613813e-02 
7.157000e+00 -9.589579e-03 -3.629939e-02 
7.158000e+00 -9.714713e-03 -3.646108e-02 
7.159000e+00 -9.840328e-03 -3.662318e-02 
7.160000e+00 -9.966425e-03 -3.678569e-02 
7.161000e+00 -1.009300e-02 -3.694862e-02 
7.162000e+00 -1.022006e-02 -3.711197e-02 
7.163000e+00 -1.034760e-02 -3.727573e-02 
7.164000e+00 -1.047563e-02 -3.743991e-02 
7.165000e+00 -1.060413e-02 -3.760450e-02 
7.166000e+00 -1.073312e-02 -3.776951e-02 
7.167000e+00 -1.086258e-02 -3.793493e-02 
7.168000e+00 -1.099253e-02 -3.810077e-02 
7.169000e+00 -1.112296e-02 -3.826701e-02 
7.170000e+00 -1.125388e-02 -3.843367e-02 
7.171000e+00 -1.138527e-02 -3.860074e-02 
7.172000e+00 -1.151715e-02 -3.876823e-02 
7.173000e+00 -1.164951e-02 -3.893612e-02 
7.174000e+00 -1.178235e-02 -3.910443e-02 
7.175000e+00 -1.191567e-02 -3.927314e-02 
7.176000e+00 -1.204947e-02 -3.944227e-02 
7.177000e+00 -1.218376e-02 -3.961181e-02 
7.178000e+00 -1.231853e-02 -3.978175e-02 
7.179000e+00 -1.245377e-02 -3.995210e-02 
7.180000e+00 -1.258951e-02 -4.012287e-02 
7.181000e+00 -1.272572e-02 -4.029404e-02 
7.182000e+00 -1.286241e-02 -4.046561e-02 
7.183000e+00 -1.299959e-02 -4.063760e-02 
7.184000e+00 -1.313724e-02 -4.080998e-02 
7.185000e+00 -1.327538e-02 -4.098278e-02 
7.186000e+00 -1.341400e-02 -4.115598e-02 
7.187000e+00 -1.355310e-02 -4.132958e-02 
7.188000e+00 -1.369268e-02 -4.150359e-02 
7.189000e+00 -1.383275e-02 -4.167800e-02 
7.190000e+00 -1.397329e-02 -4.185282e-02 
7.191000e+00 -1.411431e-02 -4.202804e-02 
7.192000e+00 -1.425582e-02 -4.220366e-02 
7.193000e+00 -1.439780e-02 -4.237968e-02 
7.194000e+00 -1.454027e-02 -4.255610e-02 
7.195000e+00 -1.468322e-02 -4.273292e-02 
7.196000e+00 -1.482664e-02 -4.291014e-02 
7.197000e+00 -1.497055e-02 -4.308776e-02 
7.198000e+00 -1.511493e-02 -4.326577e-02 
7.199000e+00 -1.525980e-02 -4.344419e-02 
7.200000e+00 -1.540514e-02 -4.362300e-02 
7.201000e+00 -1.555096e-02 -4.380221e-02 
7.202000e+00 -1.569726e-02 -4.398181e-02 
7.203000e+00 -1.584404e-02 -4.416181e-02 
7.204000e+00 -1.599130e-02 -4.434220e-02 
7.205000e+00 -1.613904e-02 -4.452298e-02 
7.206000e+00 -1.628725e-02 -4.470416e-02 
7.207000e+00 -1.643594e-02 -4.488573e-02 
7.208000e+00 -1.658511e-02 -4.506770e-02 
7.209000e+00 -1.673476e-02 -4.525005e-02 
7.210000e+00 -1.688488e-02 -4.543279e-02 
7.211000e+00 -1.703548e-02 -4.561593e-02 
7.212000e+00 -1.718656e-02 -4.579945e-02 
7.213000e+00 -1.733811e-02 -4.598336e-02 
7.214000e+00 -1.749014e-02 -4.616766e-02 
7.215000e+00 -1.764264e-02 -4.635234e-02 
7.216000e+00 -1.779562e-02 -4.653741e-02 
7.217000e+00 -1.794907e-02 -4.672286e-02 
7.218000e+00 -1.810300e-02 -4.690870e-02 
7.219000e+00 -1.825740e-02 -4.709492e-02 
7.220000e+00 -1.841227e-02 -4.728153e-02 
7.221000e+00 -1.856762e-02 -4.746851e-02 
7.222000e+00 -1.872344e-02 -4.765588e-02 
7.223000e+00 -1.887974e-02 -4.784363e-02 
7.224000e+00 -1.903650e-02 -4.803175e-02 
7.225000e+00 -1.919374e-02 -4.822026e-02 
7.226000e+00 -1.935145e-02 -4.840914e-02 
7.227000e+00 -1.950963e-02 -4.859840e-02 
7.228000e+00 -1.966829e-02 -4.878804e-02 
7.229000e+00 -1.982741e-02 -4.897805e-02 
7.230000e+00 -1.998700e-02 -4.916843e-02 
7.231000e+00 -2.014706e-02 -4.935919e-02 
7.232000e+00 -2.030759e-02 -4.955032e-02 
7.233000e+00 -2.046859e-02 -4.974183e-02 
7.234000e+00 -2.063005e-02 -4.993370e-02 
7.235000e+00 -2.079199e-02 -5.012594e-02 
7.236000e+00 -2.095439e-02 -5.031855e-02 
7.237000e+00 -2.111726e-02 -5.051153e-02 
7.238000e+00 -2.128059e-02 -5.070488e-02 
7.239000e+00 -2.144439e-02 -5.089859e-02 
7.240000e+00 -2.160866e-02 -5.109267e-02 
7.241000e+00 -2.177338e-02 -5.128712e-02 
7.242000e+00 -2.193858e-02 -5.148192e-02 
7.243000e+00 -2.210424e-02 -5.167709e-02 
7.244000e+00 -2.227036e-02 -5.187262e-02 
7.245000e+00 -2.243694e-02 -5.206851e-02 
7.246000e+00 -2.260398e-02 -5.226476e-02 
7.247000e+00 -2.277149e-02 -5.246137e-02 
7.248000e+00 -2.293946e-02 -5.265833e-02 
7.249000e+00 -2.310788e-02 -5.285565e-02 
7.250000e+00 -2.327677e-02 -5.305333e-02 
7.251000e+00 -2.344611e-02 -5.325136e-02 
7.252000e+00 -2.361592e-02 -5.344975e-02 
7.253000e+00 -2.378618e-02 -5.364848e-02 
7.254000e+00 -2.395690e-02 -5.384757e-02 
7.255000e+00 -2.412808e-02 -5.404701e-02 
7.256000e+00 -2.429971e-02 -5.424679e-02 
7.257000e+00 -2.447179e-02 -5.444693e-02 
7.258000e+00 -2.464434e-02 -5.464741e-02 
7.259000e+00 -2.481733e-02 -5.484824e-02 
7.260000e+00 -2.499078e-02 -5.504941e-02 
7.261000e+00 -2.516468e-02 -5.525092e-02 
7.262000e+00 -2.533904e-02 -5.545278e-02 
7.263000e+00 -2.551384e-02 -5.565498e-02 
7.264000e+00 -2.568910e-02 -5.585752e-02 
7.265000e+00 -2.586480e-02 -5.606039e-02 
7.266000e+00 -2.604096e-02 -5.626361e-02 
7.267000e+00 -2.621756e-02 -5.646716e-02 
7.268000e+00 -2.639461e-02 -5.667105e-02 
7.269000e+00 -2.657211e-02 -5.687527e-02 
7.270000e+00 -2.675005e-02 -5.707983e-02 
7.271000e+00 -2.692844e-02 -5.728471e-02 
7.272000e+00 -2.710728e-02 -5.748993e-02 
7.273000e+00 -2.728656e-02 -5.769548e-02 
7.274000e+00 -2.746628e-02 -5.790135e-02 
7.275000e+00 -2.764644e-02 -5.810756e-02 
7.276000e+00 -2.782705e-02 -5.831408e-02 
7.277000e+00 -2.800810e-02 -5.852094e-02 
7.278000e+00 -2.818958e-02 -5.872811e-02 
7.279000e+00 -2.837151e-02 -5.893561e-02 
7.280000e+00 -2.855387e-02 -5.914343e-02 
7.281000e+00 -2.873667e-02 -5.935157e-02 
7.282000e+00 -2.891991e-02 -5.956003e-02 
7.283000e+00 -2.910358e-02 -5.976880e-02 
7.284000e+00 -2.928769e-02 -5.997789e-02 
7.285000e+00 -2.947224e-02 -6.018729e-02 
7.286000e+00 -2.965721e-02 -6.039701e-02 
7.287000e+00 -2.984262e-02 -6.060704e-02 
7.288000e+00 -3.002846e-02 -6.081738e-02 
7.289000e+00 -3.021473e-02 -6.102803e-02 
7.290000e+00 -3.040143e-02 -6.123898e-02 
7.291000e+00 -3.058856e-02 -6.145025e-02 
7.292000e+00 -3.077611e-02 -6.166181e-02 
7.293000e+00 -3.096410e-02 -6.187368e-02 
7.294000e+00 -3.115250e-02 -6.208586e-02 
7.295000e+00 -3.134134e-02 -6.229833e-02 
7.296000e+00 -3.153060e-02 -6.251111e-02 
7.297000e+00 -3.172028e-02 -6.272418e-02 
7.298000e+00 -3.191038e-02 -6.293755e-02 
7.299000e+00 -3.210090e-02 -6.315121e-02 
7.300000e+00 -3.229184e-02 -6.336517e-02 
7.301000e+00 -3.248321e-02 -6.357942e-02 
7.302000e+00 -3.267499e-02 -6.379396e-02 
7.303000e+00 -3.286718e-02 -6.400879e-02 
7.304000e+00 -3.305980e-02 -6.422391e-02 
7.305000e+00 -3.325282e-02 -6.443931e-02 
7.306000e+00 -3.344627e-02 -6.465500e-02 
7.307000e+00 -3.364012e-02 -6.487098e-02 
7.308000e+00 -3.383439e-02 -6.508723e-02 
7.309000e+00 -3.402906e-02 -6.530377e-02 
7.310000e+00 -3.422415e-02 -6.552059e-02 
7.311000e+00 -3.441965e-02 -6.573768e-02 
7.312000e+00 -3.461555e-02 -6.595505e-02 
7.313000e+00 -3.481186e-02 -6.617269e-02 
7.314000e+00 -3.500857e-02 -6.639061e-02 
7.315000e+00 -3.520569e-02 -6.660880e-02 
7.316000e+00 -3.540321e-02 -6.682726e-02 
7.317000e+00 -3.560113e-02 -6.704599e-02 
7.318000e+00 -3.579945e-02 -6.726498e-02 
7.319000e+00 -3.599818e-02 -6.748424e-02 
7.320000e+00 -3.619730e-02 -6.770376e-02 
7.321000e+00 -3.639682e-02 -6.792355e-02 
7.322000e+00 -3.659673e-02 -6.814359e-02 
7.323000e+00 -3.679704e-02 -6.836390e-02 
7.324000e+00 -3.699774e-02 -6.858446e-02 
7.325000e+00 -3.719884e-02 -6.880528e-02 
7.326000e+00 -3.740032e-02 -6.902635e-02 
7.327000e+00 -3.760220e-02 -6.924767e-02 
7.328000e+00 -3.780446e-02 -6.946925e-02 
7.329000e+00 -3.800711e-02 -6.969107e-02 
7.330000e+00 -3.821015e-02 -6.991314e-02 
7.331000e+00 -3.841358e-02 -7.013546e-02 
7.332000e+00 -3.861738e-02 -7.035802e-02 
7.333000e+00 -3.882157e-02 -7.058082e-02 
7.334000e+00 -3.902614e-02 -7.080387e-02 
7.335000e+00 -3.923109e-02 -7.102715e-02 
7.336000e+00 -3.943642e-02 -7.125067e-02 
7.337000e+00 -3.964213e-02 -7.147443e-02 
7.338000e+00 -3.984821e-02 -7.169842e-02 
7.339000e+00 -4.005467e-02 -7.192264e-02 
7.340000e+00 -4.026150e-02 -7.214709e-02 
7.341000e+00 -4.046870e-02 -7.237177e-02 
7.342000e+00 -4.067628e-02 -7.259668e-02 
7.343000e+00 -4.088422e-02 -7.282181e-02 
7.344000e+00 -4.109253e-02 -7.304717e-02 
7.345000e+00 -4.130121e-02 -7.327274e-02 
7.346000e+00 -4.151025e-02 -7.349854e-02 
7.347000e+00 -4.171965e-02 -7.372456e-02 
7.348000e+00 -4.192942e-02 -7.395079e-02 
7.349000e+00 -4.213955e-02 -7.417723e-02 
7.350000e+00 -4.235004e-02 -7.440389e-02 
7.351000e+00 -4.256089e-02 -7.463076e-02 
7.352000e+00 -4.277209e-02 -7.485784e-02 
7.353000e+00 -4.298365e-02 -7.508512e-02 
7.354000e+00 -4.319556e-02 -7.531261e-02 
7.355000e+00 -4.340783e-02 -7.554031e-02 
7.356000e+00 -4.362045e-02 -7.576820e-02 
7.357000e+00 -4.383341e-02 -7.599630e-02 
7.358000e+00 -4.404673e-02 -7.622459e-02 
7.359000e+00 -4.426039e-02 -7.645308e-02 
7.360000e+00 -4.447439e-02 -7.668176e-02 
7.361000e+00 -4.468874e-02 -7.691063e-02 
7.362000e+00 -4.490343e-02 -7.713970e-02 
7.363000e+00 -4.511846e-02 -7.736895e-02 
7.364000e+00 -4.533383e-02 -7.759839e-02 
7.365000e+00 -4.554954e-02 -7.782801e-02 
7.366000e+00 -4.576559e-02 -7.805782e-02 
7.367000e+00 -4.598196e-02 -7.828780e-02 
7.368000e+00 -4.619868e-02 -7.851797e-02 
7.369000e+00 -4.641572e-02 -7.874831e-02 
7.370000e+00 -4.663309e-02 -7.897882e-02 
7.371000e+00 -4.685079e-02 -7.920951e-02 
7.372000e+00 -4.706882e-02 -7.944037e-02 
7.373000e+00 -4.728717e-02 -7.967140e-02 
7.374000e+00 -4.750584e-02 -7.990259e-02 
7.375000e+00 -4.772484e-02 -8.013395e-02 
7.376000e+00 -4.794416e-02 -8.036547e-02 
7.377000e+00 -4.816379e-02 -8.059716e-02 
7.378000e+00 -4.838374e-02 -8.082900e-02 
7.379000e+00 -4.860401e-02 -8.106099e-02 
7.380000e+00 -4.882459e-02 -8.129315e-02 
7.381000e+00 -4.904548e-02 -8.152545e-02 
7.382000e+00 -4.926668e-02 -8.175790e-02 
7.383000e+00 -4.948819e-02 -8.199051e-02 
7.384000e+00 -4.971001e-02 -8.222326e-02 
7.385000e+00 -4.993214e-02 -8.245615e-02 
7.386000e+00 -5.015456e-02 -8.268919e-02 
7.387000e+00 -5.037729e-02 -8.292236e-02 
7.388000e+00 -5.060032e-02 -8.315568e-02 
7.389000e+00 -5.082364e-02 -8.338913e-02 
7.390000e+00 -5.104726e-02 -8.362271e-02 
7.391000e+00 -5.127118e-02 -8.385643e-02 
7.392000e+00 -5.149539e-02 -8.409027e-02 
7.393000e+00 -5.171989e-02 -8.432424e-02 
7.394000e+00 -5.194468e-02 -8.455834e-02 
7.395000e+00 -5.216976e-02 -8.479256e-02 
7.396000e+00 -5.239513e-02 -8.502690e-02 
7.397000e+00 -5.262078e-02 -8.526136e-02 
7.398000e+00 -5.284671e-02 -8.549594e-02 
7.399000e+00 -5.307292e-02 -8.573063e-02 
7.400000e+00 -5.329941e-02 -8.596543e-02 
7.401000e+00 -5.352618e-02 -8.620034e-02 
7.402000e+00 -5.375322e-02 -8.643536e-02 
7.403000e+00 -5.398053e-02 -8.667049e-02 
7.404000e+00 -5.420812e-02 -8.690572e-02 
7.405000e+00 -5.443598e-02 -8.714105e-02 
7.406000e+00 -5.466410e-02 -8.737648e-02 
7.407000e+00 -5.489249e-02 -8.761201e-02 
7.408000e+00 -5.512115e-02 -8.784763e-02 
7.409000e+00 -5.535006e-02 -8.808334e-02 
7.410000e+00 -5.557924e-02 -8.831914e-02 
7.411000e+00 -5.580867e-02 -8.855503e-02 
7.412000e+00 -5.603836e-02 -8.879101e-02 
7.413000e+00 -5.626831e-02 -8.902707e-02 
7.414000e+00 -5.649851e-02 -8.926321e-02 
7.415000e+00 -5.672896e-02 -8.949943e-02 
7.416000e+00 -5.695965e-02 -8.973573e-02 
7.417000e+00 -5.719060e-02 -8.997210e-02 
7.418000e+00 -5.742179e-02 -9.020854e-02 
7.419000e+00 -5.765322e-02 -9.044505e-02 
7.420000e+00 -5.788489e-02 -9.068162e-02 
7.421000e+00 -5.811680e-02 -9.091827e-02 
7.422000e+00 -5.834895e-02 -9.115497e-02 
7.423000e+00 -5.858133e-02 -9.139174e-02 
7.424000e+00 -5.881395e-02 -9.162856e-02 
7.425000e+00 -5.904679e-02 -9.186544e-02 
7.426000e+00 -5.927987e-02 -9.210237e-02 
7.427000e+00 -5.951317e-02 -9.233935e-02 
7.428000e+00 -5.974670e-02 -9.257638e-02 
7.429000e+00 -5.998045e-02 -9.281346e-02 
7.430000e+00 -6.021442e-02 -9.305058e-02 
7.431000e+00 -6.044861e-02 -9.328774e-02 
7.432000e+00 -6.068302e-02 -9.352494e-02 
7.433000e+00 -6.091764e-02 -9.376217e-02 
7.434000e+00 -6.115247e-02 -9.399944e-02 
7.435000e+00 -6.138752e-02 -9.423674e-02 
7.436000e+00 -6.162277e-02 -9.447407e-02 
7.437000e+00 -6.185823e-02 -9.471143e-02 
7.438000e+00 -6.209389e-02 -9.494881e-02 
7.439000e+00 -6.232976e-02 -9.518621e-02 
7.440000e+00 -6.256582e-02 -9.542364e-02 
7.441000e+00 -6.280209e-02 -9.566108e-02 
7.442000e+00 -6.303855e-02 -9.589853e-02 
7.443000e+00 -6.327520e-02 -9.613600e-02 
7.444000e+00 -6.351204e-02 -9.637347e-02 
7.445000e+00 -6.374908e-02 -9.661095e-02 
7.446000e+00 -6.398630e-02 -9.684844e-02 
7.447000e+00 -6.422370e-02 -9.708593e-02 
7.448000e+00 -6.446129e-02 -9.732342e-02 
7.449000e+00 -6.469906e-02 -9.756090e-02 
7.450000e+00 -6.493701e-02 -9.779838e-02 
7.451000e+00 -6.517513e-02 -9.803585e-02 
7.452000e+00 -6.541343e-02 -9.827331e-02 
7.453000e+00 -6.565190e-02 -9.851076e-02 
7.454000e+00 -6.589054e-02 -9.874819e-02 
7.455000e+00 -6.612935e-02 -9.898561e-02 
7.456000e+00 -6.636832e-02 -9.922300e-02 
7.457000e+00 -6.660745e-02 -9.946037e-02 
7.458000e+00 -6.684675e-02 -9.969772e-02 
7.459000e+00 -6.708620e-02 -9.993504e-02 
7.460000e+00 -6.732581e-02 -1.001723e-01 
7.461000e+00 -6.756558e-02 -1.004096e-01 
7.462000e+00 -6.780550e-02 -1.006468e-01 
7.463000e+00 -6.804556e-02 -1.008840e-01 
7.464000e+00 -6.828577e-02 -1.011211e-01 
7.465000e+00 -6.852613e-02 -1.013582e-01 
7.466000e+00 -6.876663e-02 -1.015952e-01 
7.467000e+00 -6.900727e-02 -1.018322e-01 
7.468000e+00 -6.924805e-02 -1.020692e-01 
7.469000e+00 -6.948897e-02 -1.023061e-01 
7.470000e+00 -6.973001e-02 -1.025429e-01 
7.471000e+00 -6.997119e-02 -1.027797e-01 
7.472000e+00 -7.021250e-02 -1.030164e-01 
7.473000e+00 -7.045393e-02 -1.032530e-01 
7.474000e+00 -7.069549e-02 -1.034896e-01 
7.475000e+00 -7.093717e-02 -1.037261e-01 
7.476000e+00 -7.117897e-02 -1.039626e-01 
7.477000e+00 -7.142089e-02 -1.041989e-01 
7.478000e+00 -7.166292e-02 -1.044352e-01 
7.479000e+00 -7.190506e-02 -1.046714e-01 
7.480000e+00 -7.214731e-02 -1.049076e-01 
7.481000e+00 -7.238967e-02 -1.051436e-01 
7.482000e+00 -7.263214e-02 -1.053795e-01 
7.483000e+00 -7.287470e-02 -1.056154e-01 
7.484000e+00 -7.311737e-02 -1.058511e-01 
7.485000e+00 -7.336014e-02 -1.060868e-01 
7.486000e+00 -7.360300e-02 -1.063224e-01 
7.487000e+00 -7.384595e-02 -1.065578e-01 
7.488000e+00 -7.408900e-02 -1.067932e-01 
7.489000e+00 -7.433213e-02 -1.070284e-01 
7.490000e+00 -7.457535e-02 -1.072636e-01 
7.491000e+00 -7.481865e-02 -1.074986e-01 
7.492000e+00 -7.506203e-02 -1.077335e-01 
7.493000e+00 -7.530549e-02 -1.079683e-01 
7.494000e+00 -7.554903e-02 -1.082030e-01 
7.495000e+00 -7.579263e-02 -1.084375e-01 
7.496000e+00 -7.603631e-02 -1.086719e-01 
7.497000e+00 -7.628006e-02 -1.089062e-01 
7.498000e+00 -7.652388e-02 -1.091404e-01 
7.499000e+00 -7.676775e-02 -1.093744e-01 
7.500000e+00 -7.701169e-02 -1.096083e-01 
7.501000e+00 -7.725569e-02 -1.098420e-01 
7.502000e+00 -7.749974e-02 -1.100756e-01 
7.503000e+00 -7.774385e-02 -1.103091e-01 
7.504000e+00 -7.798800e-02 -1.105424e-01 
7.505000e+00 -7.823221e-02 -1.107755e-01 
7.506000e+00 -7.847646e-02 -1.110085e-01 
7.507000e+00 -7.872075e-02 -1.112414e-01 
7.508000e+00 -7.896508e-02 -1.114741e-01 
7.509000e+00 -7.920946e-02 -1.117066e-01 
7.510000e+00 -7.945386e-02 -1.119389e-01 
7.511000e+00 -7.969830e-02 -1.121711e-01 
7.512000e+00 -7.994277e-02 -1.124031e-01 
7.513000e+00 -8.018727e-02 -1.126350e-01 
7.514000e+00 -8.043180e-02 -1.128666e-01 
7.515000e+00 -8.067634e-02 -1.130981e-01 
7.516000e+00 -8.092091e-02 -1.133294e-01 
7.517000e+00 -8.116549e-02 -1.135605e-01 
7.518000e+00 -8.141009e-02 -1.137914e-01 
7.519000e+00 -8.165470e-02 -1.140222e-01 
7.520000e+00 -8.189932e-02 -1.142527e-01 
7.521000e+00 -8.214394e-02 -1.144830e-01 
7.522000e+00 -8.238857e-02 -1.147132e-01 
7.523000e+00 -8.263320e-02 -1.149431e-01 
7.524000e+00 -8.287784e-02 -1.151728e-01 
7.525000e+00 -8.312246e-02 -1.154024e-01 
7.526000e+00 -8.336708e-02 -1.156317e-01 
7.527000e+00 -8.361170e-02 -1.158608e-01 
7.528000e+00 -8.385630e-02 -1.160896e-01 
7.529000e+00 -8.410088e-02 -1.163183e-01 
7.530000e+00 -8.434545e-02 -1.165467e-01 
7.531000e+00 -8.459000e-02 -1.167749e-01 
7.532000e+00 -8.483453e-02 -1.170029e-01 
7.533000e+00 -8.507903e-02 -1.172307e-01 
7.534000e+00 -8.532350e-02 -1.174582e-01 
7.535000e+00 -8.556795e-02 -1.176855e-01 
7.536000e+00 -8.581236e-02 -1.179125e-01 
7.537000e+00 -8.605673e-02 -1.181393e-01 
7.538000e+00 -8.630107e-02 -1.183658e-01 
7.539000e+00 -8.654536e-02 -1.185921e-01 
7.540000e+00 -8.678961e-02 -1.188182e-01 
7.541000e+00 -8.703382e-02 -1.190440e-01 
7.542000e+00 -8.727797e-02 -1.192695e-01 
7.543000e+00 -8.752207e-02 -1.194948e-01 
7.544000e+00 -8.776612e-02 -1.197198e-01 
7.545000e+00 -8.801011e-02 -1.199445e-01 
7.546000e+00 -8.825404e-02 -1.201690e-01 
7.547000e+00 -8.849791e-02 -1.203932e-01 
7.548000e+00 -8.874171e-02 -1.206171e-01 
7.549000e+00 -8.898544e-02 -1.208407e-01 
7.550000e+00 -8.922910e-02 -1.210641e-01 
7.551000e+00 -8.947269e-02 -1.212872e-01 
7.552000e+00 -8.971620e-02 -1.215099e-01 
7.553000e+00 -8.995963e-02 -1.217324e-01 
7.554000e+00 -9.020297e-02 -1.219546e-01 
7.555000e+00 -9.044624e-02 -1.221765e-01 
7.556000e+00 -9.068941e-02 -1.223982e-01 
7.557000e+00 -9.093249e-02 -1.226195e-01 
7.558000e+00 -9.117548e-02 -1.228405e-01 
7.559000e+00 -9.141837e-02 -1.230611e-01 
7.560000e+00 -9.166117e-02 -1.232815e-01 
7.561000e+00 -9.190386e-02 -1.235016e-01 
7.562000e+00 -9.214644e-02 -1.237213e-01 
7.563000e+00 -9.238892e-02 -1.239408e-01 
7.564000e+00 -9.263129e-02 -1.241599e-01 
7.565000e+00 -9.287354e-02 -1.243786e-01 
7.566000e+00 -9.311568e-02 -1.245971e-01 
7.567000e+00 -9.335770e-02 -1.248152e-01 
7.568000e+00 -9.359960e-02 -1.250330e-01 
7.569000e+00 -9.384137e-02 -1.252504e-01 
7.570000e+00 -9.408302e-02 -1.254675e-01 
7.571000e+00 -9.432453e-02 -1.256842e-01 
7.572000e+00 -9.456591e-02 -1.259007e-01 
7.573000e+00 -9.480715e-02 -1.261167e-01 
7.574000e+00 -9.504826e-02 -1.263324e-01 
7.575000e+00 -9.528922e-02 -1.265477e-01 
7.576000e+00 -9.553004e-02 -1.267627e-01 
7.577000e+00 -9.577071e-02 -1.269773e-01 
7.578000e+00 -9.601123e-02 -1.271916e-01 
7.579000e+00 -9.625160e-02 -1.274055e-01 
7.580000e+00 -9.649181e-02 -1.276190e-01 
7.581000e+00 -9.673186e-02 -1.278321e-01 
7.582000e+00 -9.697175e-02 -1.280449e-01 
7.583000e+00 -9.721148e-02 -1.282573e-01 
7.584000e+00 -9.745104e-02 -1.284693e-01 
7.585000e+00 -9.769042e-02 -1.286809e-01 
7.586000e+00 -9.792963e-02 -1.288921e-01 
7.587000e+00 -9.816867e-02 -1.291029e-01 
7.588000e+00 -9.840753e-02 -1.293134e-01 
7.589000e+00 -9.864620e-02 -1.295234e-01 
7.590000e+00 -9.888469e-02 -1.297330e-01 
7.591000e+00 -9.912299e-02 -1.299422e-01 
7.592000e+00 -9.936110e-02 -1.301510e-01 
7.593000e+00 -9.959901e-02 -1.303595e-01 
7.594000e+00 -9.983673e-02 -1.305674e-01 
7.595000e+00 -1.000742e-01 -1.307750e-01 
7.596000e+00 -1.003116e-01 -1.309822e-01 
7.597000e+00 -1.005487e-01 -1.311889e-01 
7.598000e+00 -1.007856e-01 -1.313952e-01 
7.599000e+00 -1.010223e-01 -1.316010e-01 
7.600000e+00 -1.012587e-01 -1.318065e-01 
7.601000e+00 -1.014950e-01 -1.320115e-01 
7.602000e+00 -1.017310e-01 -1.322160e-01 
7.603000e+00 -1.019668e-01 -1.324202e-01 
7.604000e+00 -1.022024e-01 -1.326238e-01 
7.605000e+00 -1.024378e-01 -1.328271e-01 
7.606000e+00 -1.026729e-01 -1.330298e-01 
7.607000e+00 -1.029078e-01 -1.332321e-01 
7.608000e+00 -1.031424e-01 -1.334340e-01 
7.609000e+00 -1.033769e-01 -1.336354e-01 
7.610000e+00 -1.036110e-01 -1.338363e-01 
7.611000e+00 -1.038449e-01 -1.340368e-01 
7.612000e+00 -1.040786e-01 -1.342368e-01 
7.613000e+00 -1.043120e-01 -1.344363e-01 
7.614000e+00 -1.045452e-01 -1.346354e-01 
7.615000e+00 -1.047781e-01 -1.348340e-01 
7.616000e+00 -1.050107e-01 -1.350321e-01 
7.617000e+00 -1.052431e-01 -1.352297e-01 
7.618000e+00 -1.054752e-01 -1.354268e-01 
7.619000e+00 -1.057070e-01 -1.356234e-01 
7.620000e+00 -1.059386e-01 -1.358195e-01 
7.621000e+00 -1.061699e-01 -1.360152e-01 
7.622000e+00 -1.064009e-01 -1.362103e-01 
7.623000e+00 -1.066316e-01 -1.364049e-01 
7.624000e+00 -1.068620e-01 -1.365990e-01 
7.625000e+00 -1.070922e-01 -1.367927e-01 
7.626000e+00 -1.073220e-01 -1.369858e-01 
7.627000e+00 -1.075516e-01 -1.371783e-01 
7.628000e+00 -1.077808e-01 -1.373704e-01 
7.629000e+00 -1.080098e-01 -1.375619e-01 
7.630000e+00 -1.082384e-01 -1.377530e-01 
7.631000e+00 -1.084668e-01 -1.379435e-01 
7.632000e+00 -1.086948e-01 -1.381334e-01 
7.633000e+00 -1.089225e-01 -1.383228e-01 
7.634000e+00 -1.091500e-01 -1.385117e-01 
7.635000e+00 -1.093770e-01 -1.387001e-01 
7.636000e+00 -1.096038e-01 -1.388879e-01 
7.637000e+00 -1.098302e-01 -1.390751e-01 
7.638000e+00 -1.100564e-01 -1.392618e-01 
7.639000e+00 -1.102821e-01 -1.394480e-01 
7.640000e+00 -1.105076e-01 -1.396336e-01 
7.641000e+00 -1.107327e-01 -1.398186e-01 
7.642000e+00 -1.109575e-01 -1.400031e-01 
7.643000e+00 -1.111819e-01 -1.401870e-01 
7.644000e+00 -1.114060e-01 -1.403703e-01 
7.645000e+00 -1.116297e-01 -1.405531e-01 
7.646000e+00 -1.118531e-01 -1.407353e-01 
7.647000e+00 -1.120761e-01 -1.409169e-01 
7.648000e+00 -1.122988e-01 -1.410979e-01 
7.649000e+00 -1.125211e-01 -1.412784e-01 
7.650000e+00 -1.127430e-01 -1.414582e-01 
7.651000e+00 -1.129646e-01 -1.416375e-01 
7.652000e+00 -1.131858e-01 -1.418162e-01 
7.653000e+00 -1.134066e-01 -1.419943e-01 
7.654000e+00 -1.136270e-01 -1.421718e-01 
7.655000e+00 -1.138471e-01 -1.423487e-01 
7.656000e+00 -1.140668e-01 -1.425249e-01 
7.657000e+00 -1.142861e-01 -1.427006e-01 
7.658000e+00 -1.145050e-01 -1.428757e-01 
7.659000e+00 -1.147235e-01 -1.430501e-01 
7.660000e+00 -1.149416e-01 -1.432239e-01 
7.661000e+00 -1.151594e-01 -1.433972e-01 
7.662000e+00 -1.153767e-01 -1.435697e-01 
7.663000e+00 -1.155936e-01 -1.437417e-01 
7.664000e+00 -1.158101e-01 -1.439130e-01 
7.665000e+00 -1.160262e-01 -1.440837e-01 
7.666000e+00 -1.162419e-01 -1.442538e-01 
7.667000e+00 -1.164572e-01 -1.444232e-01 
7.668000e+00 -1.166721e-01 -1.445920e-01 
7.669000e+00 -1.168865e-01 -1.447601e-01 
7.670000e+00 -1.171005e-01 -1.449276e-01 
7.671000e+00 -1.173141e-01 -1.450944e-01 
7.672000e+00 -1.175272e-01 -1.452606e-01 
7.673000e+00 -1.177399e-01 -1.454262e-01 
7.674000e+00 -1.179522e-01 -1.455910e-01 
7.675000e+00 -1.181640e-01 -1.457552e-01 
7.676000e+00 -1.183754e-01 -1.459188e-01 
7.677000e+00 -1.185864e-01 -1.460816e-01 
7.678000e+00 -1.187969e-01 -1.462438e-01 
7.679000e+00 -1.190069e-01 -1.464053e-01 
7.680000e+00 -1.192165e-01 -1.465662e-01 
7.681000e+00 -1.194256e-01 -1.467263e-01 
7.682000e+00 -1.196343e-01 -1.468858e-01 
7.683000e+00 -1.198425e-01 -1.470446e-01 
7.684000e+00 -1.200502e-01 -1.472027e-01 
7.685000e+00 -1.202575e-01 -1.473601e-01 
7.686000e+00 -1.204643e-01 -1.475168e-01 
7.687000e+00 -1.206706e-01 -1.476728e-01 
7.688000e+00 -1.208764e-01 -1.478281e-01 
7.689000e+00 -1.210818e-01 -1.479827e-01 
7.690000e+00 -1.212866e-01 -1.481366e-01 
7.691000e+00 -1.214910e-01 -1.482898e-01 
7.692000e+00 -1.216949e-01 -1.484423e-01 
7.693000e+00 -1.218983e-01 -1.485940e-01 
7.694000e+00 -1.221012e-01 -1.487451e-01 
7.695000e+00 -1.223035e-01 -1.488954e-01 
7.696000e+00 -1.225054e-01 -1.490449e-01 
7.697000e+00 -1.227068e-01 -1.491938e-01 
7.698000e+00 -1.229077e-01 -1.493419e-01 
7.699000e+00 -1.231080e-01 -1.494893e-01 
7.700000e+00 -1.233078e-01 -1.496360e-01 
7.701000e+00 -1.235072e-01 -1.497819e-01 
7.702000e+00 -1.237060e-01 -1.499270e-01 
7.703000e+00 -1.239042e-01 -1.500714e-01 
7.704000e+00 -1.241020e-01 -1.502151e-01 
7.705000e+00 -1.242992e-01 -1.503580e-01 
7.706000e+00 -1.244958e-01 -1.505002e-01 
7.707000e+00 -1.246920e-01 -1.506416e-01 
7.708000e+00 -1.248876e-01 -1.507822e-01 
7.709000e+00 -1.250826e-01 -1.509221e-01 
7.710000e+00 -1.252771e-01 -1.510612e-01 
7.711000e+00 -1.254711e-01 -1.511995e-01 
7.712000e+00 -1.256645e-01 -1.513371e-01 
7.713000e+00 -1.258573e-01 -1.514739e-01 
7.714000e+00 -1.260496e-01 -1.516099e-01 
7.715000e+00 -1.262413e-01 -1.517451e-01 
7.716000e+00 -1.264325e-01 -1.518795e-01 
7.717000e+00 -1.266231e-01 -1.520132e-01 
7.718000e+00 -1.268131e-01 -1.521460e-01 
7.719000e+00 -1.270026e-01 -1.522781e-01 
7.720000e+00 -1.271914e-01 -1.524094e-01 
7.721000e+00 -1.273797e-01 -1.525399e-01 
7.722000e+00 -1.275675e-01 -1.526695e-01 
7.723000e+00 -1.277546e-01 -1.527984e-01 
7.724000e+00 -1.279411e-01 -1.529264e-01 
7.725000e+00 -1.281271e-01 -1.530537e-01 
7.726000e+00 -1.283124e-01 -1.531801e-01 
7.727000e+00 -1.284972e-01 -1.533057e-01 
7.728000e+00 -1.286813e-01 -1.534305e-01 
7.729000e+00 -1.288649e-01 -1.535545e-01 
7.730000e+00 -1.290478e-01 -1.536776e-01 
7.731000e+00 -1.292302e-01 -1.537999e-01 
7.732000e+00 -1.294119e-01 -1.539214e-01 
7.733000e+00 -1.295930e-01 -1.540421e-01 
7.734000e+00 -1.297735e-01 -1.541619e-01 
7.735000e+00 -1.299534e-01 -1.542809e-01 
7.736000e+00 -1.301326e-01 -1.543990e-01 
7.737000e+00 -1.303112e-01 -1.545163e-01 
7.738000e+00 -1.304892e-01 -1.546327e-01 
7.739000e+00 -1.306666e-01 -1.547483e-01 
7.740000e+00 -1.308433e-01 -1.548631e-01 
7.741000e+00 -1.310194e-01 -1.549769e-01 
7.742000e+00 -1.311948e-01 -1.550900e-01 
7.743000e+00 -1.313696e-01 -1.552021e-01 
7.744000e+00 -1.315438e-01 -1.553134e-01 
7.745000e+00 -1.317173e-01 -1.554239e-01 
7.746000e+00 -1.318901e-01 -1.555334e-01 
7.747000e+00 -1.320623e-01 -1.556421e-01 
7.748000e+00 -1.322338e-01 -1.557499e-01 
7.749000e+00 -1.324047e-01 -1.558568e-01 
7.750000e+00 -1.325749e-01 -1.559629e-01 
7.751000e+00 -1.327444e-01 -1.560680e-01 
7.752000e+00 -1.329133e-01 -1.561723e-01 
7.753000e+00 -1.330815e-01 -1.562757e-01 
7.754000e+00 -1.332490e-01 -1.563782e-01 
7.755000e+00 -1.334158e-01 -1.564798e-01 
7.756000e+00 -1.335820e-01 -1.565805e-01 
7.757000e+00 -1.337475e-01 -1.566803e-01 
7.758000e+00 -1.339122e-01 -1.567792e-01 
7.759000e+00 -1.340763e-01 -1.568772e-01 
7.760000e+00 -1.342397e-01 -1.569743e-01 
7.761000e+00 -1.344024e-01 -1.570705e-01 
7.762000e+00 -1.345644e-01 -1.571657e-01 
7.763000e+00 -1.347257e-01 -1.572601e-01 
7.764000e+00 -1.348863e-01 -1.573535e-01 
7.765000e+00 -1.350462e-01 -1.574460e-01 
7.766000e+00 -1.352054e-01 -1.575376e-01 
7.767000e+00 -1.353638e-01 -1.576282e-01 
7.768000e+00 -1.355216e-01 -1.577180e-01 
7.769000e+00 -1.356786e-01 -1.578067e-01 
7.770000e+00 -1.358349e-01 -1.578946e-01 
7.771000e+00 -1.359905e-01 -1.579815e-01 
7.772000e+00 -1.361453e-01 -1.580675e-01 
7.773000e+00 -1.362994e-01 -1.581525e-01 
7.774000e+00 -1.364528e-01 -1.582366e-01 
7.775000e+00 -1.366055e-01 -1.583197e-01 
7.776000e+00 -1.367574e-01 -1.584019e-01 
7.777000e+00 -1.369086e-01 -1.584832e-01 
7.778000e+00 -1.370590e-01 -1.585635e-01 
7.779000e+00 -1.372087e-01 -1.586428e-01 
7.780000e+00 -1.373576e-01 -1.587211e-01 
7.781000e+00 -1.375058e-01 -1.587985e-01 
7.782000e+00 -1.376532e-01 -1.588750e-01 
7.783000e+00 -1.377998e-01 -1.589504e-01 
7.784000e+00 -1.379457e-01 -1.590249e-01 
7.785000e+00 -1.380909e-01 -1.590984e-01 
7.786000e+00 -1.382352e-01 -1.591710e-01 
7.787000e+00 -1.383788e-01 -1.592425e-01 
7.788000e+00 -1.385217e-01 -1.593131e-01 
7.789000e+00 -1.386637e-01 -1.593827e-01 
7.790000e+00 -1.388050e-01 -1.594513e-01 
7.791000e+00 -1.389455e-01 -1.595189e-01 
7.792000e+00 -1.390852e-01 -1.595856e-01 
7.793000e+00 -1.392241e-01 -1.596512e-01 
7.794000e+00 -1.393622e-01 -1.597158e-01 
7.795000e+00 -1.394996e-01 -1.597795e-01 
7.796000e+00 -1.396361e-01 -1.598421e-01 
7.797000e+00 -1.397719e-01 -1.599038e-01 
7.798000e+00 -1.399069e-01 -1.599644e-01 
7.799000e+00 -1.400410e-01 -1.600240e-01 
7.800000e+00 -1.401744e-01 -1.600826e-01 
7.801000e+00 -1.403069e-01 -1.601402e-01 
7.802000e+00 -1.404386e-01 -1.601968e-01 
7.803000e+00 -1.405695e-01 -1.602524e-01 
7.804000e+00 -1.406996e-01 -1.603069e-01 
7.805000e+00 -1.408289e-01 -1.603604e-01 
7.806000e+00 -1.409574e-01 -1.604129e-01 
7.807000e+00 -1.410850e-01 -1.604644e-01 
7.808000e+00 -1.412118e-01 -1.605148e-01 
7.809000e+00 -1.413378e-01 -1.605642e-01 
7.810000e+00 -1.414630e-01 -1.606126e-01 
7.811000e+00 -1.415873e-01 -1.606599e-01 
7.812000e+00 -1.417108e-01 -1.607062e-01 
7.813000e+00 -1.418334e-01 -1.607515e-01 
7.814000e+00 -1.419553e-01 -1.607957e-01 
7.815000e+00 -1.420762e-01 -1.608388e-01 
7.816000e+00 -1.421963e-01 -1.608809e-01 
7.817000e+00 -1.423156e-01 -1.609220e-01 
7.818000e+00 -1.424340e-01 -1.609620e-01 
7.819000e+00 -1.425516e-01 -1.610010e-01 
7.820000e+00 -1.426683e-01 -1.610388e-01 
7.821000e+00 -1.427841e-01 -1.610757e-01 
7.822000e+00 -1.428991e-01 -1.611115e-01 
7.823000e+00 -1.430132e-01 -1.611462e-01 
7.824000e+00 -1.431265e-01 -1.611798e-01 
7.825000e+00 -1.432388e-01 -1.612124e-01 
7.826000e+00 -1.433503e-01 -1.612439e-01 
7.827000e+00 -1.434610e-01 -1.612743e-01 
7.828000e+00 -1.435707e-01 -1.613036e-01 
7.829000e+00 -1.436796e-01 -1.613319e-01 
7.830000e+00 -1.437876e-01 -1.613591e-01 
7.831000e+00 -1.438947e-01 -1.613852e-01 
7.832000e+00 -1.440009e-01 -1.614102e-01 
7.833000e+00 -1.441063e-01 -1.614342e-01 
7.834000e+00 -1.442107e-01 -1.614570e-01 
7.835000e+00 -1.443143e-01 -1.614788e-01 
7.836000e+00 -1.444169e-01 -1.614995e-01 
7.837000e+00 -1.445187e-01 -1.615190e-01 
7.838000e+00 -1.446195e-01 -1.615375e-01 
7.839000e+00 -1.447195e-01 -1.615549e-01 
7.840000e+00 -1.448185e-01 -1.615712e-01 
7.841000e+00 -1.449166e-01 -1.615863e-01 
7.842000e+00 -1.450138e-01 -1.616004e-01 
7.843000e+00 -1.451101e-01 -1.616134e-01 
7.844000e+00 -1.452055e-01 -1.616252e-01 
7.845000e+00 -1.453000e-01 -1.616359e-01 
7.846000e+00 -1.453935e-01 -1.616456e-01 
7.847000e+00 -1.454862e-01 -1.616541e-01 
7.848000e+00 -1.455779e-01 -1.616615e-01 
7.849000e+00 -1.456686e-01 -1.616677e-01 
7.850000e+00 -1.457585e-01 -1.616729e-01 
7.851000e+00 -1.458474e-01 -1.616769e-01 
7.852000e+00 -1.459354e-01 -1.616798e-01 
7.853000e+00 -1.460224e-01 -1.616816e-01 
7.854000e+00 -1.461085e-01 -1.616822e-01 
7.855000e+00 -1.461937e-01 -1.616817e-01 
7.856000e+00 -1.462779e-01 -1.616801e-01 
7.857000e+00 -1.463611e-01 -1.616774e-01 
7.858000e+00 -1.464434e-01 -1.616735e-01 
7.859000e+00 -1.465248e-01 -1.616684e-01 
7.860000e+00 -1.466052e-01 -1.616623e-01 
7.861000e+00 -1.466847e-01 -1.616549e-01 
7.862000e+00 -1.467632e-01 -1.616465e-01 
7.863000e+00 -1.468407e-01 -1.616369e-01 
7.864000e+00 -1.469173e-01 -1.616261e-01 
7.865000e+00 -1.469929e-01 -1.616142e-01 
7.866000e+00 -1.470676e-01 -1.616011e-01 
7.867000e+00 -1.471412e-01 -1.615869e-01 
7.868000e+00 -1.472139e-01 -1.615716e-01 
7.869000e+00 -1.472857e-01 -1.615550e-01 
7.870000e+00 -1.473564e-01 -1.615374e-01 
7.871000e+00 -1.474262e-01 -1.615185e-01 
7.872000e+00 -1.474950e-01 -1.614985e-01 
7.873000e+00 -1.475628e-01 -1.614773e-01 
7.874000e+00 -1.476296e-01 -1.614550e-01 
7.875000e+00 -1.476955e-01 -1.614315e-01 
7.876000e+00 -1.477604e-01 -1.614068e-01 
7.877000e+00 -1.478242e-01 -1.613809e-01 
7.878000e+00 -1.478871e-01 -1.613539e-01 
7.879000e+00 -1.479490e-01 -1.613257e-01 
7.880000e+00 -1.480099e-01 -1.612963e-01 
7.881000e+00 -1.480697e-01 -1.612658e-01 
7.882000e+00 -1.481286e-01 -1.612340e-01 
7.883000e+00 -1.481865e-01 -1.612011e-01 
7.884000e+00 -1.482434e-01 -1.611670e-01 
7.885000e+00 -1.482993e-01 -1.611317e-01 
7.886000e+00 -1.483541e-01 -1.610953e-01 
7.887000e+00 -1.484080e-01 -1.610576e-01 
7.888000e+00 -1.484608e-01 -1.610187e-01 
7.889000e+00 -1.485126e-01 -1.609787e-01 
7.890000e+00 -1.485634e-01 -1.609375e-01 
7.891000e+00 -1.486132e-01 -1.608950e-01 
7.892000e+00 -1.486620e-01 -1.608514e-01 
7.893000e+00 -1.487097e-01 -1.608066e-01 
7.894000e+00 -1.487564e-01 -1.607606e-01 
7.895000e+00 -1.488021e-01 -1.607133e-01 
7.896000e+00 -1.488468e-01 -1.606649e-01 
7.897000e+00 -1.488904e-01 -1.606153e-01 
7.898000e+00 -1.489330e-01 -1.605644e-01 
7.899000e+00 -1.489746e-01 -1.605124e-01 
7.900000e+00 -1.490151e-01 -1.604591e-01 
7.901000e+00 -1.490546e-01 -1.604047e-01 
7.902000e+00 -1.490930e-01 -1.603490e-01 
7.903000e+00 -1.491304e-01 -1.602921e-01 
7.904000e+00 -1.491668e-01 -1.602340e-01 
7.905000e+00 -1.492021e-01 -1.601747e-01 
7.906000e+00 -1.492363e-01 -1.601142e-01 
7.907000e+00 -1.492696e-01 -1.600524e-01 
7.908000e+00 -1.493017e-01 -1.599895e-01 
7.909000e+00 -1.493328e-01 -1.599253e-01 
7.910000e+00 -1.493629e-01 -1.598599e-01 
7.911000e+00 -1.493919e-01 -1.597932e-01 
7.912000e+00 -1.494198e-01 -1.597254e-01 
7.913000e+00 -1.494467e-01 -1.596563e-01 
7.914000e+00 -1.494725e-01 -1.595860e-01 
7.915000e+00 -1.494973e-01 -1.595144e-01 
7.916000e+00 -1.495210e-01 -1.594417e-01 
7.917000e+00 -1.495436e-01 -1.593677e-01 
7.918000e+00 -1.495651e-01 -1.592924e-01 
7.919000e+00 -1.495856e-01 -1.592160e-01 
7.920000e+00 -1.496050e-01 -1.591382e-01 
7.921000e+00 -1.496233e-01 -1.590593e-01 
7.922000e+00 -1.496406e-01 -1.589791e-01 
7.923000e+00 -1.496568e-01 -1.588977e-01 
7.924000e+00 -1.496719e-01 -1.588151e-01 
7.925000e+00 -1.496859e-01 -1.587312e-01 
7.926000e+00 -1.496988e-01 -1.586460e-01 
7.927000e+00 -1.497107e-01 -1.585596e-01 
7.928000e+00 -1.497214e-01 -1.584720e-01 
7.929000e+00 -1.497311e-01 -1.583831e-01 
7.930000e+00 -1.497397e-01 -1.582930e-01 
7.931000e+00 -1.497472e-01 -1.582016e-01 
7.932000e+00 -1.497536e-01 -1.581090e-01 
7.933000e+00 -1.497589e-01 -1.580152e-01 
7.934000e+00 -1.497631e-01 -1.579200e-01 
7.935000e+00 -1.497662e-01 -1.578237e-01 
7.936000e+00 -1.497683e-01 -1.577260e-01 
7.937000e+00 -1.497692e-01 -1.576272e-01 
7.938000e+00 -1.497690e-01 -1.575270e-01 
7.939000e+00 -1.497677e-01 -1.574257e-01 
7.940000e+00 -1.497653e-01 -1.573230e-01 
7.941000e+00 -1.497618e-01 -1.572191e-01 
7.942000e+00 -1.497572e-01 -1.571139e-01 
7.943000e+00 -1.497515e-01 -1.570075e-01 
7.944000e+00 -1.497447e-01 -1.568998e-01 
7.945000e+00 -1.497367e-01 -1.567909e-01 
7.946000e+00 -1.497277e-01 -1.566807e-01 
7.947000e+00 -1.497175e-01 -1.565692e-01 
7.948000e+00 -1.497063e-01 -1.564565e-01 
7.949000e+00 -1.496939e-01 -1.563425e-01 
7.950000e+00 -1.496803e-01 -1.562272e-01 
7.951000e+00 -1.496657e-01 -1.561107e-01 
7.952000e+00 -1.496499e-01 -1.559929e-01 
7.953000e+00 -1.496331e-01 -1.558738e-01 
7.954000e+00 -1.496151e-01 -1.557535e-01 
7.955000e+00 -1.495959e-01 -1.556319e-01 
7.956000e+00 -1.495757e-01 -1.555090e-01 
7.957000e+00 -1.495543e-01 -1.553848e-01 
7.958000e+00 -1.495318e-01 -1.552594e-01 
7.959000e+00 -1.495081e-01 -1.551327e-01 
7.960000e+00 -1.494833e-01 -1.550047e-01 
7.961000e+00 -1.494574e-01 -1.548755e-01 
7.962000e+00 -1.494304e-01 -1.547450e-01 
7.963000e+00 -1.494022e-01 -1.546132e-01 
7.964000e+00 -1.493729e-01 -1.544801e-01 
7.965000e+00 -1.493424e-01 -1.543458e-01 
7.966000e+00 -1.493108e-01 -1.542101e-01 
7.967000e+00 -1.492781e-01 -1.540732e-01 
7.968000e+00 -1.492442e-01 -1.539350e-01 
7.969000e+00 -1.492092e-01 -1.537956e-01 
7.970000e+00 -1.491730e-01 -1.536548e-01 
7.971000e+00 -1.491357e-01 -1.535128e-01 
7.972000e+00 -1.490973e-01 -1.533695e-01 
7.973000e+00 -1.490576e-01 -1.532249e-01 
7.974000e+00 -1.490169e-01 -1.530790e-01 
7.975000e+00 -1.489750e-01 -1.529319e-01 
7.976000e+00 -1.489319e-01 -1.527834e-01 
7.977000e+00 -1.488877e-01 -1.526337e-01 
7.978000e+00 -1.488424e-01 -1.524827e-01 
7.979000e+00 -1.487959e-01 -1.523304e-01 
7.980000e+00 -1.487482e-01 -1.521768e-01 
7.981000e+00 -1.486994e-01 -1.520220e-01 
7.982000e+00 -1.486494e-01 -1.518658e-01 
7.983000e+00 -1.485982e-01 -1.517084e-01 
7.984000e+00 -1.485459e-01 -1.515497e-01 
7.985000e+00 -1.484925e-01 -1.513897e-01 
7.986000e+00 -1.484379e-01 -1.512284e-01 
7.987000e+00 -1.483821e-01 -1.510658e-01 
7.988000e+00 -1.483251e-01 -1.509019e-01 
7.989000e+00 -1.482670e-01 -1.507367e-01 
7.990000e+00 -1.482078e-01 -1.505703e-01 
7.991000e+00 -1.481473e-01 -1.504025e-01 
7.992000e+00 -1.480857e-01 -1.502335e-01 
7.993000e+00 -1.480229e-01 -1.500632e-01 
7.994000e+00 -1.479590e-01 -1.498916e-01 
7.995000e+00 -1.478939e-01 -1.497187e-01 
7.996000e+00 -1.478276e-01 -1.495445e-01 
7.997000e+00 -1.477602e-01 -1.493690e-01 
7.998000e+00 -1.476916e-01 -1.491922e-01 
7.999000e+00 -1.476218e-01 -1.490141e-01 
8.000000e+00 -1.475508e-01 -1.488348e-01 
8.001000e+00 -1.474787e-01 -1.486541e-01 
8.002000e+00 -1.474054e-01 -1.484722e-01 
8.003000e+00 -1.473309e-01 -1.482890e-01 
8.004000e+00 -1.472552e-01 -1.481044e-01 
8.005000e+00 -1.471784e-01 -1.479186e-01 
8.006000e+00 -1.471003e-01 -1.477315e-01 
8.007000e+00 -1.470211e-01 -1.475431e-01 
8.008000e+00 -1.469408e-01 -1.473534e-01 
8.009000e+00 -1.468592e-01 -1.471624e-01 
8.010000e+00 -1.467765e-01 -1.469702e-01 
8.011000e+00 -1.466926e-01 -1.467766e-01 
8.012000e+00 -1.466075e-01 -1.465817e-01 
8.013000e+00 -1.465212e-01 -1.463856e-01 
8.014000e+00 -1.464337e-01 -1.461881e-01 
8.015000e+00 -1.463451e-01 -1.459894e-01 
8.016000e+00 -1.462553e-01 -1.457894e-01 
8.017000e+00 -1.461643e-01 -1.455880e-01 
8.018000e+00 -1.460721e-01 -1.453854e-01 
8.019000e+00 -1.459787e-01 -1.451815e-01 
8.020000e+00 -1.458841e-01 -1.449763e-01 
8.021000e+00 -1.457884e-01 -1.447698e-01 
8.022000e+00 -1.456914e-01 -1.445620e-01 
8.023000e+00 -1.455933e-01 -1.443530e-01 
8.024000e+00 -1.454940e-01 -1.441426e-01 
8.025000e+00 -1.453935e-01 -1.439310e-01 
8.026000e+00 -1.452918e-01 -1.437180e-01 
8.027000e+00 -1.451889e-01 -1.435038e-01 
8.028000e+00 -1.450848e-01 -1.432882e-01 
8.029000e+00 -1.449796e-01 -1.430714e-01 
8.030000e+00 -1.448731e-01 -1.428533e-01 
8.031000e+00 -1.447655e-01 -1.426339e-01 
8.032000e+00 -1.446566e-01 -1.424132e-01 
8.033000e+00 -1.445466e-01 -1.421913e-01 
8.034000e+00 -1.444354e-01 -1.419680e-01 
8.035000e+00 -1.443230e-01 -1.417435e-01 
8.036000e+00 -1.442094e-01 -1.415176e-01 
8.037000e+00 -1.440946e-01 -1.412905e-01 
8.038000e+00 -1.439786e-01 -1.410621e-01 
8.039000e+00 -1.438614e-01 -1.408324e-01 
8.040000e+00 -1.437431e-01 -1.406014e-01 
8.041000e+00 -1.436235e-01 -1.403691e-01 
8.042000e+00 -1.435027e-01 -1.401356e-01 
8.043000e+00 -1.433808e-01 -1.399007e-01 
8.044000e+00 -1.432576e-01 -1.396646e-01 
8.045000e+00 -1.431333e-01 -1.394272e-01 
8.046000e+00 -1.430078e-01 -1.391885e-01 
8.047000e+00 -1.428810e-01 -1.389485e-01 
8.048000e+00 -1.427531e-01 -1.387073e-01 
8.049000e+00 -1.426240e-01 -1.384647e-01 
8.050000e+00 -1.424937e-01 -1.382209e-01 
8.051000e+00 -1.423621e-01 -1.379758e-01 
8.052000e+00 -1.422294e-01 -1.377294e-01 
8.053000e+00 -1.420955e-01 -1.374818e-01 
8.054000e+00 -1.419604e-01 -1.372328e-01 
8.055000e+00 -1.418241e-01 -1.369826e-01 
8.056000e+00 -1.416866e-01 -1.367311e-01 
8.057000e+00 -1.415480e-01 -1.364784e-01 
8.058000e+00 -1.414081e-01 -1.362243e-01 
8.059000e+00 -1.412670e-01 -1.359690e-01 
8.060000e+00 -1.411247e-01 -1.357124e-01 
8.061000e+00 -1.409812e-01 -1.354545e-01 
8.062000e+00 -1.408366e-01 -1.351954e-01 
8.063000e+00 -1.406907e-01 -1.349350e-01 
8.064000e+00 -1.405437e-01 -1.346733e-01 
8.065000e+00 -1.403954e-01 -1.344103e-01 
8.066000e+00 -1.402460e-01 -1.341461e-01 
8.067000e+00 -1.400953e-01 -1.338806e-01 
8.068000e+00 -1.399435e-01 -1.336138e-01 
8.069000e+00 -1.397905e-01 -1.333458e-01 
8.070000e+00 -1.396362e-01 -1.330765e-01 
8.071000e+00 -1.394808e-01 -1.328059e-01 
8.072000e+00 -1.393242e-01 -1.325341e-01 
8.073000e+00 -1.391664e-01 -1.322610e-01 
8.074000e+00 -1.390074e-01 -1.319866e-01 
8.075000e+00 -1.388472e-01 -1.317110e-01 
8.076000e+00 -1.386858e-01 -1.314341e-01 
8.077000e+00 -1.385232e-01 -1.311560e-01 
8.078000e+00 -1.383594e-01 -1.308766e-01 
8.079000e+00 -1.381944e-01 -1.305959e-01 
8.080000e+00 -1.380283e-01 -1.303140e-01 
8.081000e+00 -1.378609e-01 -1.300308e-01 
8.082000e+00 -1.376924e-01 -1.297464e-01 
8.083000e+00 -1.375226e-01 -1.294607e-01 
8.084000e+00 -1.373517e-01 -1.291738e-01 
8.085000e+00 -1.371796e-01 -1.288856e-01 
8.086000e+00 -1.370063e-01 -1.285962e-01 
8.087000e+00 -1.368318e-01 -1.283055e-01 
8.088000e+00 -1.366561e-01 -1.280136e-01 
8.089000e+00 -1.364792e-01 -1.277204e-01 
8.090000e+00 -1.363011e-01 -1.274259e-01 
8.091000e+00 -1.361219e-01 -1.271303e-01 
8.092000e+00 -1.359414e-01 -1.268334e-01 
8.093000e+00 -1.357598e-01 -1.265352e-01 
8.094000e+00 -1.355770e-01 -1.262358e-01 
8.095000e+00 -1.353930e-01 -1.259352e-01 
8.096000e+00 -1.352078e-01 -1.256333e-01 
8.097000e+00 -1.350214e-01 -1.253302e-01 
8.098000e+00 -1.348338e-01 -1.250258e-01 
8.099000e+00 -1.346451e-01 -1.247202e-01 
8.100000e+00 -1.344552e-01 -1.244134e-01 
8.101000e+00 -1.342641e-01 -1.241053e-01 
8.102000e+00 -1.340718e-01 -1.237961e-01 
8.103000e+00 -1.338783e-01 -1.234855e-01 
8.104000e+00 -1.336836e-01 -1.231738e-01 
8.105000e+00 -1.334878e-01 -1.228608e-01 
8.106000e+00 -1.332908e-01 -1.225466e-01 
8.107000e+00 -1.330926e-01 -1.222312e-01 
8.108000e+00 -1.328932e-01 -1.219146e-01 
8.109000e+00 -1.326927e-01 -1.215967e-01 
8.110000e+00 -1.324909e-01 -1.212776e-01 
8.111000e+00 -1.322880e-01 -1.209573e-01 
8.112000e+00 -1.320839e-01 -1.206358e-01 
8.113000e+00 -1.318787e-01 -1.203131e-01 
8.114000e+00 -1.316722e-01 -1.199892e-01 
8.115000e+00 -1.314646e-01 -1.196640e-01 
8.116000e+00 -1.312559e-01 -1.193376e-01 
8.117000e+00 -1.310459e-01 -1.190101e-01 
8.118000e+00 -1.308348e-01 -1.186813e-01 
8.119000e+00 -1.306225e-01 -1.183513e-01 
8.120000e+00 -1.304091e-01 -1.180201e-01 
8.121000e+00 -1.301944e-01 -1.176877e-01 
8.122000e+00 -1.299786e-01 -1.173541e-01 
8.123000e+00 -1.297617e-01 -1.170193e-01 
8.124000e+00 -1.295436e-01 -1.166833e-01 
8.125000e+00 -1.293243e-01 -1.163462e-01 
8.126000e+00 -1.291038e-01 -1.160078e-01 
8.127000e+00 -1.288822e-01 -1.156682e-01 
8.128000e+00 -1.286594e-01 -1.153274e-01 
8.129000e+00 -1.284355e-01 -1.149855e-01 
8.130000e+00 -1.282104e-01 -1.146424e-01 
8.131000e+00 -1.279842e-01 -1.142980e-01 
8.132000e+00 -1.277567e-01 -1.139525e-01 
8.133000e+00 -1.275282e-01 -1.136059e-01 
8.134000e+00 -1.272984e-01 -1.132580e-01 
8.135000e+00 -1.270676e-01 -1.129090e-01 
8.136000e+00 -1.268355e-01 -1.125587e-01 
8.137000e+00 -1.266024e-01 -1.122073e-01 
8.138000e+00 -1.263680e-01 -1.118548e-01 
8.139000e+00 -1.261325e-01 -1.115011e-01 
8.140000e+00 -1.258959e-01 -1.111462e-01 
8.141000e+00 -1.256581e-01 -1.107901e-01 
8.142000e+00 -1.254192e-01 -1.104329e-01 
8.143000e+00 -1.251791e-01 -1.100745e-01 
8.144000e+00 -1.249379e-01 -1.097149e-01 
8.145000e+00 -1.246956e-01 -1.093542e-01 
8.146000e+00 -1.244521e-01 -1.089923e-01 
8.147000e+00 -1.242074e-01 -1.086293e-01 
8.148000e+00 -1.239616e-01 -1.082652e-01 
8.149000e+00 -1.237147e-01 -1.078998e-01 
8.150000e+00 -1.234667e-01 -1.075334e-01 
8.151000e+00 -1.232175e-01 -1.071657e-01 
8.152000e+00 -1.229672e-01 -1.067970e-01 
8.153000e+00 -1.227157e-01 -1.064271e-01 
8.154000e+00 -1.224631e-01 -1.060561e-01 
8.155000e+00 -1.222094e-01 -1.056839e-01 
8.156000e+00 -1.219546e-01 -1.053106e-01 
8.157000e+00 -1.216986e-01 -1.049361e-01 
8.158000e+00 -1.214415e-01 -1.045606e-01 
8.159000e+00 -1.211833e-01 -1.041839e-01 
8.160000e+00 -1.209239e-01 -1.038060e-01 
8.161000e+00 -1.206635e-01 -1.034271e-01 
8.162000e+00 -1.204019e-01 -1.030470e-01 
8.163000e+00 -1.201392e-01 -1.026658e-01 
8.164000e+00 -1.198754e-01 -1.022835e-01 
8.165000e+00 -1.196104e-01 -1.019001e-01 
8.166000e+00 -1.193444e-01 -1.015155e-01 
8.167000e+00 -1.190772e-01 -1.011299e-01 
8.168000e+00 -1.188090e-01 -1.007431e-01 
8.169000e+00 -1.185396e-01 -1.003553e-01 
8.170000e+00 -1.182691e-01 -9.996632e-02 
8.171000e+00 -1.179975e-01 -9.957626e-02 
8.172000e+00 -1.177248e-01 -9.918510e-02 
8.173000e+00 -1.174510e-01 -9.879284e-02 
8.174000e+00 -1.171761e-01 -9.839950e-02 
8.175000e+00 -1.169001e-01 -9.800506e-02 
8.176000e+00 -1.166230e-01 -9.760953e-02 
8.177000e+00 -1.163448e-01 -9.721292e-02 
8.178000e+00 -1.160655e-01 -9.681522e-02 
8.179000e+00 -1.157851e-01 -9.641645e-02 
8.180000e+00 -1.155037e-01 -9.601659e-02 
8.181000e+00 -1.152211e-01 -9.561566e-02 
8.182000e+00 -1.149375e-01 -9.521366e-02 
8.183000e+00 -1.146527e-01 -9.481059e-02 
8.184000e+00 -1.143669e-01 -9.440644e-02 
8.185000e+00 -1.140800e-01 -9.400124e-02 
8.186000e+00 -1.137920e-01 -9.359497e-02 
8.187000e+00 -1.135030e-01 -9.318764e-02 
8.188000e+00 -1.132128e-01 -9.277925e-02 
8.189000e+00 -1.129216e-01 -9.236981e-02 
8.190000e+00 -1.126293e-01 -9.195932e-02 
8.191000e+00 -1.123360e-01 -9.154778e-02 
8.192000e+00 -1.120416e-01 -9.113519e-02 
8.193000e+00 -1.117461e-01 -9.072156e-02 
8.194000e+00 -1.114495e-01 -9.030689e-02 
8.195000e+00 -1.111519e-01 -8.989118e-02 
8.196000e+00 -1.108532e-01 -8.947443e-02 
8.197000e+00 -1.105535e-01 -8.905665e-02 
8.198000e+00 -1.102527e-01 -8.863784e-02 
8.199000e+00 -1.099508e-01 -8.821801e-02 
8.200000e+00 -1.096479e-01 -8.779715e-02 
8.201000e+00 -1.093440e-01 -8.737526e-02 
8.202000e+00 -1.090390e-01 -8.695236e-02 
8.203000e+00 -1.087329e-01 -8.652845e-02 
8.204000e+00 -1.084258e-01 -8.610352e-02 
8.205000e+00 -1.081177e-01 -8.567758e-02 
8.206000e+00 -1.078085e-01 -8.525063e-02 
8.207000e+00 -1.074983e-01 -8.482268e-02 
8.208000e+00 -1.071870e-01 -8.439373e-02 
8.209000e+00 -1.068747e-01 -8.396378e-02 
8.210000e+00 -1.065614e-01 -8.353284e-02 
8.211000e+00 -1.062470e-01 -8.310090e-02 
8.212000e+00 -1.059316e-01 -8.266798e-02 
8.213000e+00 -1.056152e-01 -8.223407e-02 
8.214000e+00 -1.052978e-01 -8.179917e-02 
8.215000e+00 -1.049793e-01 -8.136330e-02 
8.216000e+00 -1.046598e-01 -8.092644e-02 
8.217000e+00 -1.043393e-01 -8.048862e-02 
8.218000e+00 -1.040178e-01 -8.004982e-02 
8.219000e+00 -1.036953e-01 -7.961006e-02 
8.220000e+00 -1.033718e-01 -7.916933e-02 
8.221000e+00 -1.030472e-01 -7.872764e-02 
8.222000e+00 -1.027217e-01 -7.828499e-02 
8.223000e+00 -1.023951e-01 -7.784138e-02 
8.224000e+00 -1.020675e-01 -7.739682e-02 
8.225000e+00 -1.017390e-01 -7.695132e-02 
8.226000e+00 -1.014094e-01 -7.650487e-02 
8.227000e+00 -1.010789e-01 -7.605747e-02 
8.228000e+00 -1.007474e-01 -7.560914e-02 
8.229000e+00 -1.004148e-01 -7.515987e-02 
8.230000e+00 -1.000813e-01 -7.470967e-02 
8.231000e+00 -9.974682e-02 -7.425854e-02 
8.232000e+00 -9.941134e-02 -7.380648e-02 
8.233000e+00 -9.907488e-02 -7.335350e-02 
8.234000e+00 -9.873744e-02 -7.289960e-02 
8.235000e+00 -9.839903e-02 -7.244478e-02 
8.236000e+00 -9.805965e-02 -7.198905e-02 
8.237000e+00 -9.771929e-02 -7.153241e-02 
8.238000e+00 -9.737797e-02 -7.107486e-02 
8.239000e+00 -9.703568e-02 -7.061642e-02 
8.240000e+00 -9.669243e-02 -7.015707e-02 
8.241000e+00 -9.634823e-02 -6.969682e-02 
8.242000e+00 -9.600306e-02 -6.923568e-02 
8.243000e+00 -9.565694e-02 -6.877366e-02 
8.244000e+00 -9.530987e-02 -6.831075e-02 
8.245000e+00 -9.496185e-02 -6.784695e-02 
8.246000e+00 -9.461288e-02 -6.738228e-02 
8.247000e+00 -9.426297e-02 -6.691673e-02 
8.248000e+00 -9.391211e-02 -6.645031e-02 
8.249000e+00 -9.356032e-02 -6.598302e-02 
8.250000e+00 -9.320759e-02 -6.551486e-02 
8.251000e+00 -9.285393e-02 -6.504585e-02 
8.252000e+00 -9.249934e-02 -6.457597e-02 
8.253000e+00 -9.214382e-02 -6.410524e-02 
8.254000e+00 -9.178737e-02 -6.363367e-02 
8.255000e+00 -9.143001e-02 -6.316124e-02 
8.256000e+00 -9.107172e-02 -6.268797e-02 
8.257000e+00 -9.071251e-02 -6.221386e-02 
8.258000e+00 -9.035239e-02 -6.173891e-02 
8.259000e+00 -8.999136e-02 -6.126314e-02 
8.260000e+00 -8.962943e-02 -6.078653e-02 
8.261000e+00 -8.926658e-02 -6.030910e-02 
8.262000e+00 -8.890283e-02 -5.983084e-02 
8.263000e+00 -8.853819e-02 -5.935177e-02 
8.264000e+00 -8.817264e-02 -5.887188e-02 
8.265000e+00 -8.780620e-02 -5.839118e-02 
8.266000e+00 -8.743887e-02 -5.790968e-02 
8.267000e+00 -8.707066e-02 -5.742737e-02 
8.268000e+00 -8.670155e-02 -5.694427e-02 
8.269000e+00 -8.633156e-02 -5.646036e-02 
8.270000e+00 -8.596070e-02 -5.597567e-02 
8.271000e+00 -8.558895e-02 -5.549019e-02 
8.272000e+00 -8.521634e-02 -5.500392e-02 
8.273000e+00 -8.484285e-02 -5.451687e-02 
8.274000e+00 -8.446849e-02 -5.402905e-02 
8.275000e+00 -8.409327e-02 -5.354045e-02 
8.276000e+00 -8.371719e-02 -5.305109e-02 
8.277000e+00 -8.334024e-02 -5.256096e-02 
8.278000e+00 -8.296245e-02 -5.207007e-02 
8.279000e+00 -8.258379e-02 -5.157842e-02 
8.280000e+00 -8.220429e-02 -5.108602e-02 
8.281000e+00 -8.182395e-02 -5.059287e-02 
8.282000e+00 -8.144276e-02 -5.009897e-02 
8.283000e+00 -8.106072e-02 -4.960433e-02 
8.284000e+00 -8.067786e-02 -4.910896e-02 
8.285000e+00 -8.029415e-02 -4.861285e-02 
8.286000e+00 -7.990962e-02 -4.811601e-02 
8.287000e+00 -7.952426e-02 -4.761844e-02 
8.288000e+00 -7.913807e-02 -4.712015e-02 
8.289000e+00 -7.875106e-02 -4.662115e-02 
8.290000e+00 -7.836323e-02 -4.612143e-02 
8.291000e+00 -7.797459e-02 -4.562100e-02 
8.292000e+00 -7.758513e-02 -4.511987e-02 
8.293000e+00 -7.719487e-02 -4.461804e-02 
8.294000e+00 -7.680380e-02 -4.411550e-02 
8.295000e+00 -7.641193e-02 -4.361228e-02 
8.296000e+00 -7.601926e-02 -4.310836e-02 
8.297000e+00 -7.562579e-02 -4.260376e-02 
8.298000e+00 -7.523153e-02 -4.209848e-02 
8.299000e+00 -7.483648e-02 -4.159252e-02 
8.300000e+00 -7.444064e-02 -4.108589e-02 
8.301000e+00 -7.404403e-02 -4.057859e-02 
8.302000e+00 -7.364663e-02 -4.007063e-02 
8.303000e+00 -7.324846e-02 -3.956200e-02 
8.304000e+00 -7.284951e-02 -3.905272e-02 
8.305000e+00 -7.244979e-02 -3.854279e-02 
8.306000e+00 -7.204931e-02 -3.803221e-02 
8.307000e+00 -7.164807e-02 -3.752098e-02 
8.308000e+00 -7.124606e-02 -3.700912e-02 
8.309000e+00 -7.084330e-02 -3.649662e-02 
8.310000e+00 -7.043979e-02 -3.598349e-02 
8.311000e+00 -7.003553e-02 -3.546974e-02 
8.312000e+00 -6.963052e-02 -3.495536e-02 
8.313000e+00 -6.922477e-02 -3.444036e-02 
8.314000e+00 -6.881828e-02 -3.392475e-02 
8.315000e+00 -6.841106e-02 -3.340853e-02 
8.316000e+00 -6.800311e-02 -3.289171e-02 
8.317000e+00 -6.759442e-02 -3.237428e-02 
8.318000e+00 -6.718501e-02 -3.185626e-02 
8.319000e+00 -6.677489e-02 -3.133765e-02 
8.320000e+00 -6.636404e-02 -3.081845e-02 
8.321000e+00 -6.595248e-02 -3.029866e-02 
8.322000e+00 -6.554021e-02 -2.977830e-02 
8.323000e+00 -6.512723e-02 -2.925736e-02 
8.324000e+00 -6.471354e-02 -2.873585e-02 
8.325000e+00 -6.429916e-02 -2.821378e-02 
8.326000e+00 -6.388408e-02 -2.769114e-02 
8.327000e+00 -6.346831e-02 -2.716795e-02 
8.328000e+00 -6.305185e-02 -2.664420e-02 
8.329000e+00 -6.263470e-02 -2.611991e-02 
8.330000e+00 -6.221688e-02 -2.559507e-02 
8.331000e+00 -6.179837e-02 -2.506970e-02 
8.332000e+00 -6.137919e-02 -2.454379e-02 
8.333000e+00 -6.095934e-02 -2.401735e-02 
8.334000e+00 -6.053882e-02 -2.349038e-02 
8.335000e+00 -6.011763e-02 -2.296290e-02 
8.336000e+00 -5.969579e-02 -2.243489e-02 
8.337000e+00 -5.927329e-02 -2.190638e-02 
8.338000e+00 -5.885014e-02 -2.137735e-02 
8.339000e+00 -5.842634e-02 -2.084783e-02 
8.340000e+00 -5.800190e-02 -2.031780e-02 
8.341000e+00 -5.757681e-02 -1.978729e-02 
8.342000e+00 -5.715109e-02 -1.925628e-02 
8.343000e+00 -5.672473e-02 -1.872479e-02 
8.344000e+00 -5.629774e-02 -1.819282e-02 
8.345000e+00 -5.587013e-02 -1.766037e-02 
8.346000e+00 -5.544189e-02 -1.712745e-02 
8.347000e+00 -5.501304e-02 -1.659407e-02 
8.348000e+00 -5.458357e-02 -1.606022e-02 
8.349000e+00 -5.415349e-02 -1.552592e-02 
8.350000e+00 -5.372280e-02 -1.499116e-02 
8.351000e+00 -5.329151e-02 -1.445596e-02 
8.352000e+00 -5.285962e-02 -1.392032e-02 
8.353000e+00 -5.242713e-02 -1.338424e-02 
8.354000e+00 -5.199406e-02 -1.284772e-02 
8.355000e+00 -5.156039e-02 -1.231077e-02 
8.356000e+00 -5.112614e-02 -1.177340e-02 
8.357000e+00 -5.069131e-02 -1.123562e-02 
8.358000e+00 -5.025591e-02 -1.069741e-02 
8.359000e+00 -4.981993e-02 -1.015880e-02 
8.360000e+00 -4.938339e-02 -9.619782e-03 
8.361000e+00 -4.894628e-02 -9.080364e-03 
8.362000e+00 -4.850861e-02 -8.540550e-03 
8.363000e+00 -4.807038e-02 -8.000345e-03 
8.364000e+00 -4.763161e-02 -7.459754e-03 
8.365000e+00 -4.719228e-02 -6.918782e-03 
8.366000e+00 -4.675241e-02 -6.377434e-03 
8.367000e+00 -4.631200e-02 -5.835714e-03 
8.368000e+00 -4.587105e-02 -5.293627e-03 
8.369000e+00 -4.542957e-02 -4.751178e-03 
8.370000e+00 -4.498756e-02 -4.208373e-03 
8.371000e+00 -4.454503e-02 -3.665215e-03 
8.372000e+00 -4.410198e-02 -3.121709e-03 
8.373000e+00 -4.365841e-02 -2.577861e-03 
8.374000e+00 -4.321433e-02 -2.033675e-03 
8.375000e+00 -4.276974e-02 -1.489157e-03 
8.376000e+00 -4.232465e-02 -9.443102e-04 
8.377000e+00 -4.187906e-02 -3.991407e-04 
8.378000e+00 -4.143297e-02 1.463470e-04 
8.379000e+00 -4.098639e-02 6.921479e-04 
8.380000e+00 -4.053932e-02 1.238257e-03 
8.381000e+00 -4.009177e-02 1.784670e-03 
8.382000e+00 -3.964374e-02 2.331381e-03 
8.383000e+00 -3.919523e-02 2.878385e-03 
8.384000e+00 -3.874626e-02 3.425678e-03 
8.385000e+00 -3.829681e-02 3.973255e-03 
8.386000e+00 -3.784691e-02 4.521110e-03 
8.387000e+00 -3.739654e-02 5.069239e-03 
8.388000e+00 -3.694572e-02 5.617637e-03 
8.389000e+00 -3.649446e-02 6.166298e-03 
8.390000e+00 -3.604274e-02 6.715218e-03 
8.391000e+00 -3.559058e-02 7.264392e-03 
8.392000e+00 -3.513799e-02 7.813815e-03 
8.393000e+00 -3.468496e-02 8.363481e-03 
8.394000e+00 -3.423151e-02 8.913386e-03 
8.395000e+00 -3.377763e-02 9.463524e-03 
8.396000e+00 -3.332332e-02 1.001389e-02 
8.397000e+00 -3.286861e-02 1.056448e-02 
8.398000e+00 -3.241348e-02 1.111529e-02 
8.399000e+00 -3.195794e-02 1.166631e-02 
8.400000e+00 -3.150200e-02 1.221755e-02 
8.401000e+00 -3.104566e-02 1.276898e-02 
8.402000e+00 -3.058892e-02 1.332061e-02 
8.403000e+00 -3.013180e-02 1.387244e-02 
8.404000e+00 -2.967428e-02 1.442445e-02 
8.405000e+00 -2.921639e-02 1.497665e-02 
8.406000e+00 -2.875812e-02 1.552902e-02 
8.407000e+00 -2.829947e-02 1.608157e-02 
8.408000e+00 -2.784046e-02 1.663429e-02 
8.409000e+00 -2.738108e-02 1.718717e-02 
8.410000e+00 -2.692134e-02 1.774020e-02 
8.411000e+00 -2.646125e-02 1.829339e-02 
8.412000e+00 -2.600080e-02 1.884672e-02 
8.413000e+00 -2.554001e-02 1.940020e-02 
8.414000e+00 -2.507887e-02 1.995381e-02 
8.415000e+00 -2.461739e-02 2.050756e-02 
8.416000e+00 -2.415559e-02 2.106143e-02 
8.417000e+00 -2.369345e-02 2.161542e-02 
8.418000e+00 -2.323098e-02 2.216953e-02 
8.419000e+00 -2.276820e-02 2.272375e-02 
8.420000e+00 -2.230510e-02 2.327808e-02 
8.421000e+00 -2.184168e-02 2.383251e-02 
8.422000e+00 -2.137796e-02 2.438703e-02 
8.423000e+00 -2.091394e-02 2.494164e-02 
8.424000e+00 -2.044962e-02 2.549634e-02 
8.425000e+00 -1.998500e-02 2.605112e-02 
8.426000e+00 -1.952010e-02 2.660597e-02 
8.427000e+00 -1.905491e-02 2.716089e-02 
8.428000e+00 -1.858943e-02 2.771587e-02 
8.429000e+00 -1.812369e-02 2.827092e-02 
8.430000e+00 -1.765767e-02 2.882601e-02 
8.431000e+00 -1.719138e-02 2.938116e-02 
8.432000e+00 -1.672483e-02 2.993635e-02 
8.433000e+00 -1.625802e-02 3.049158e-02 
8.434000e+00 -1.579096e-02 3.104684e-02 
8.435000e+00 -1.532365e-02 3.160212e-02 
8.436000e+00 -1.485609e-02 3.215743e-02 
8.437000e+00 -1.438830e-02 3.271276e-02 
8.438000e+00 -1.392027e-02 3.326810e-02 
8.439000e+00 -1.345200e-02 3.382344e-02 
8.440000e+00 -1.298351e-02 3.437878e-02 
8.441000e+00 -1.251480e-02 3.493412e-02 
8.442000e+00 -1.204587e-02 3.548946e-02 
8.443000e+00 -1.157673e-02 3.604477e-02 
8.444000e+00 -1.110738e-02 3.660007e-02 
8.445000e+00 -1.063783e-02 3.715534e-02 
8.446000e+00 -1.016808e-02 3.771058e-02 
8.447000e+00 -9.698128e-03 3.826578e-02 
8.448000e+00 -9.227991e-03 3.882094e-02 
8.449000e+00 -8.757668e-03 3.937606e-02 
8.450000e+00 -8.287165e-03 3.993112e-02 
8.451000e+00 -7.816485e-03 4.048612e-02 
8.452000e+00 -7.345634e-03 4.104106e-02 
8.453000e+00 -6.874615e-03 4.159594e-02 
8.454000e+00 -6.403435e-03 4.215074e-02 
8.455000e+00 -5.932097e-03 4.270546e-02 
8.456000e+00 -5.460606e-03 4.326010e-02 
8.457000e+00 -4.988966e-03 4.381465e-02 
8.458000e+00 -4.517182e-03 4.436910e-02 
8.459000e+00 -4.045260e-03 4.492345e-02 
8.460000e+00 -3.573203e-03 4.547770e-02 
8.461000e+00 -3.101016e-03 4.603183e-02 
8.462000e+00 -2.628704e-03 4.658585e-02 
8.463000e+00 -2.156271e-03 4.713975e-02 
8.464000e+00 -1.683723e-03 4.769352e-02 
8.465000e+00 -1.211064e-03 4.824716e-02 
8.466000e+00 -7.382976e-04 4.880066e-02 
8.467000e+00 -2.654298e-04 4.935401e-02 
8.468000e+00 2.075350e-04 4.990722e-02 
8.469000e+00 6.805923e-04 5.046027e-02 
8.470000e+00 1.153737e-03 5.101317e-02 
8.471000e+00 1.626965e-03 5.156590e-02 
8.472000e+00 2.100272e-03 5.211846e-02 
8.473000e+00 2.573652e-03 5.267084e-02 
8.474000e+00 3.047101e-03 5.322304e-02 
8.475000e+00 3.520614e-03 5.377506e-02 
8.476000e+00 3.994186e-03 5.432688e-02 
8.477000e+00 4.467813e-03 5.487851e-02 
8.478000e+00 4.941491e-03 5.542993e-02 
8.479000e+00 5.415213e-03 5.598114e-02 
8.480000e+00 5.888976e-03 5.653215e-02 
8.481000e+00 6.362775e-03 5.708293e-02 
8.482000e+00 6.836605e-03 5.763349e-02 
8.483000e+00 7.310461e-03 5.818381e-02 
8.484000e+00 7.784339e-03 5.873391e-02 
8.485000e+00 8.258234e-03 5.928376e-02 
8.486000e+00 8.732141e-03 5.983336e-02 
8.487000e+00 9.206055e-03 6.038272e-02 
8.488000e+00 9.679972e-03 6.093181e-02 
8.489000e+00 1.015389e-02 6.148065e-02 
8.490000e+00 1.062779e-02 6.202921e-02 
8.491000e+00 1.110169e-02 6.257751e-02 
8.492000e+00 1.157557e-02 6.312552e-02 
8.493000e+00 1.204943e-02 6.367325e-02 
8.494000e+00 1.252326e-02 6.422069e-02 
8.495000e+00 1.299706e-02 6.476784e-02 
8.496000e+00 1.347082e-02 6.531468e-02 
8.497000e+00 1.394455e-02 6.586122e-02 
8.498000e+00 1.441823e-02 6.640745e-02 
8.499000e+00 1.489186e-02 6.695336e-02 
8.500000e+00 1.536543e-02 6.749894e-02 
8.501000e+00 1.583895e-02 6.804420e-02 
8.502000e+00 1.631240e-02 6.858913e-02 
8.503000e+00 1.678578e-02 6.913372e-02 
8.504000e+00 1.725909e-02 6.967796e-02 
8.505000e+00 1.773232e-02 7.022185e-02 
8.506000e+00 1.820546e-02 7.076539e-02 
8.507000e+00 1.867852e-02 7.130857e-02 
8.508000e+00 1.915149e-02 7.185138e-02 
8.509000e+00 1.962435e-02 7.239382e-02 
8.510000e+00 2.009711e-02 7.293589e-02 
8.511000e+00 2.056977e-02 7.347757e-02 
8.512000e+00 2.104231e-02 7.401886e-02 
8.513000e+00 2.151474e-02 7.455976e-02 
8.514000e+00 2.198704e-02 7.510026e-02 
8.515000e+00 2.245922e-02 7.564036e-02 
8.516000e+00 2.293126e-02 7.618004e-02 
8.517000e+00 2.340317e-02 7.671932e-02 
8.518000e+00 2.387494e-02 7.725817e-02 
8.519000e+00 2.434656e-02 7.779659e-02 
8.520000e+00 2.481803e-02 7.833459e-02 
8.521000e+00 2.528934e-02 7.887214e-02 
8.522000e+00 2.576049e-02 7.940926e-02 
8.523000e+00 2.623148e-02 7.994592e-02 
8.524000e+00 2.670230e-02 8.048214e-02 
8.525000e+00 2.717294e-02 8.101789e-02 
8.526000e+00 2.764340e-02 8.155318e-02 
8.527000e+00 2.811367e-02 8.208800e-02 
8.528000e+00 2.858376e-02 8.262235e-02 
8.529000e+00 2.905365e-02 8.315621e-02 
8.530000e+00 2.952334e-02 8.368959e-02 
8.531000e+00 2.999283e-02 8.422248e-02 
8.532000e+00 3.046211e-02 8.475487e-02 
8.533000e+00 3.093118e-02 8.528676e-02 
8.534000e+00 3.140002e-02 8.581814e-02 
8.535000e+00 3.186864e-02 8.634901e-02 
8.536000e+00 3.233704e-02 8.687935e-02 
8.537000e+00 3.280520e-02 8.740918e-02 
8.538000e+00 3.327312e-02 8.793847e-02 
8.539000e+00 3.374080e-02 8.846723e-02 
8.540000e+00 3.420823e-02 8.899545e-02 
8.541000e+00 3.467541e-02 8.952313e-02 
8.542000e+00 3.514233e-02 9.005025e-02 
8.543000e+00 3.560899e-02 9.057681e-02 
8.544000e+00 3.607538e-02 9.110282e-02 
8.545000e+00 3.654150e-02 9.162825e-02 
8.546000e+00 3.700734e-02 9.215312e-02 
8.547000e+00 3.747290e-02 9.267740e-02 
8.548000e+00 3.793818e-02 9.320110e-02 
8.549000e+00 3.840316e-02 9.372421e-02 
8.550000e+00 3.886785e-02 9.424673e-02 
8.551000e+00 3.933223e-02 9.476865e-02 
8.552000e+00 3.979631e-02 9.528996e-02 
8.553000e+00 4.026008e-02 9.581066e-02 
8.554000e+00 4.072353e-02 9.633074e-02 
8.555000e+00 4.118666e-02 9.685021e-02 
8.556000e+00 4.164947e-02 9.736904e-02 
8.557000e+00 4.211194e-02 9.788724e-02 
8.558000e+00 4.257408e-02 9.840481e-02 
8.559000e+00 4.303588e-02 9.892173e-02 
8.560000e+00 4.349734e-02 9.943801e-02 
8.561000e+00 4.395845e-02 9.995362e-02 
8.562000e+00 4.441920e-02 1.004686e-01 
8.563000e+00 4.487959e-02 1.009829e-01 
8.564000e+00 4.533962e-02 1.014965e-01 
8.565000e+00 4.579928e-02 1.020095e-01 
8.566000e+00 4.625857e-02 1.025217e-01 
8.567000e+00 4.671748e-02 1.030333e-01 
8.568000e+00 4.717600e-02 1.035442e-01 
8.569000e+00 4.763414e-02 1.040544e-01 
8.570000e+00 4.809188e-02 1.045639e-01 
8.571000e+00 4.854922e-02 1.050727e-01 
8.572000e+00 4.900617e-02 1.055807e-01 
8.573000e+00 4.946270e-02 1.060881e-01 
8.574000e+00 4.991883e-02 1.065947e-01 
8.575000e+00 5.037453e-02 1.071006e-01 
8.576000e+00 5.082981e-02 1.076058e-01 
8.577000e+00 5.128467e-02 1.081102e-01 
8.578000e+00 5.173910e-02 1.086139e-01 
8.579000e+00 5.219309e-02 1.091168e-01 
8.580000e+00 5.264664e-02 1.096190e-01 
8.581000e+00 5.309974e-02 1.101204e-01 
8.582000e+00 5.355239e-02 1.106211e-01 
8.583000e+00 5.400459e-02 1.111209e-01 
8.584000e+00 5.445632e-02 1.116200e-01 
8.585000e+00 5.490759e-02 1.121184e-01 
8.586000e+00 5.535839e-02 1.126159e-01 
8.587000e+00 5.580872e-02 1.131126e-01 
8.588000e+00 5.625856e-02 1.136086e-01 
8.589000e+00 5.670793e-02 1.141037e-01 
8.590000e+00 5.715680e-02 1.145980e-01 
8.591000e+00 5.760518e-02 1.150915e-01 
8.592000e+00 5.805306e-02 1.155842e-01 
8.593000e+00 5.850044e-02 1.160761e-01 
8.594000e+00 5.894731e-02 1.165672e-01 
8.595000e+00 5.939367e-02 1.170574e-01 
8.596000e+00 5.983950e-02 1.175467e-01 
8.597000e+00 6.028482e-02 1.180353e-01 
8.598000e+00 6.072961e-02 1.185229e-01 
8.599000e+00 6.117387e-02 1.190097e-01 
8.600000e+00 6.161759e-02 1.194957e-01 
8.601000e+00 6.206077e-02 1.199808e-01 
8.602000e+00 6.250340e-02 1.204650e-01 
8.603000e+00 6.294549e-02 1.209483e-01 
8.604000e+00 6.338701e-02 1.214308e-01 
8.605000e+00 6.382798e-02 1.219124e-01 
8.606000e+00 6.426838e-02 1.223931e-01 
8.607000e+00 6.470821e-02 1.228728e-01 
8.608000e+00 6.514747e-02 1.233517e-01 
8.609000e+00 6.558615e-02 1.238297e-01 
8.610000e+00 6.602425e-02 1.243068e-01 
8.611000e+00 6.646175e-02 1.247829e-01 
8.612000e+00 6.689866e-02 1.252581e-01 
8.613000e+00 6.733498e-02 1.257324e-01 
8.614000e+00 6.777069e-02 1.262058e-01 
8.615000e+00 6.820580e-02 1.266782e-01 
8.616000e+00 6.864029e-02 1.271497e-01 
8.617000e+00 6.907417e-02 1.276202e-01 
8.618000e+00 6.950742e-02 1.280898e-01 
8.619000e+00 6.994005e-02 1.285584e-01 
8.620000e+00 7.037205e-02 1.290260e-01 
8.621000e+00 7.080341e-02 1.294927e-01 
8.622000e+00 7.123413e-02 1.299584e-01 
8.623000e+00 7.166421e-02 1.304232e-01 
8.624000e+00 7.209364e-02 1.308869e-01 
8.625000e+00 7.252242e-02 1.313497e-01 
8.626000e+00 7.295053e-02 1.318114e-01 
8.627000e+00 7.337799e-02 1.322722e-01 
8.628000e+00 7.380477e-02 1.327320e-01 
8.629000e+00 7.423088e-02 1.331907e-01 
8.630000e+00 7.465632e-02 1.336485e-01 
8.631000e+00 7.508107e-02 1.341052e-01 
8.632000e+00 7.550514e-02 1.345609e-01 
8.633000e+00 7.592852e-02 1.350155e-01 
8.634000e+00 7.635120e-02 1.354692e-01 
8.635000e+00 7.677318e-02 1.359218e-01 
8.636000e+00 7.719446e-02 1.363733e-01 
8.637000e+00 7.761503e-02 1.368238e-01 
8.638000e+00 7.803488e-02 1.372732e-01 
8.639000e+00 7.845401e-02 1.377216e-01 
8.640000e+00 7.887243e-02 1.381689e-01 
8.641000e+00 7.929011e-02 1.386152e-01 
8.642000e+00 7.970706e-02 1.390604e-01 
8.643000e+00 8.012328e-02 1.395045e-01 
8.644000e+00 8.053876e-02 1.399475e-01 
8.645000e+00 8.095349e-02 1.403894e-01 
8.646000e+00 8.136747e-02 1.408302e-01 
8.647000e+00 8.178069e-02 1.412700e-01 
8.648000e+00 8.219316e-02 1.417086e-01 
8.649000e+00 8.260486e-02 1.421461e-01 
8.650000e+00 8.301579e-02 1.425825e-01 
8.651000e+00 8.342595e-02 1.430178e-01 
8.652000e+00 8.383534e-02 1.434520e-01 
8.653000e+00 8.424394e-02 1.438850e-01 
8.654000e+00 8.465175e-02 1.443170e-01 
8.655000e+00 8.505878e-02 1.447477e-01 
8.656000e+00 8.546501e-02 1.451774e-01 
8.657000e+00 8.587044e-02 1.456058e-01 
8.658000e+00 8.627507e-02 1.460332e-01 
8.659000e+00 8.667889e-02 1.464593e-01 
8.660000e+00 8.708189e-02 1.468844e-01 
8.661000e+00 8.748408e-02 1.473082e-01 
8.662000e+00 8.788545e-02 1.477309e-01 
8.663000e+00 8.828599e-02 1.481524e-01 
8.664000e+00 8.868570e-02 1.485727e-01 
8.665000e+00 8.908458e-02 1.489919e-01 
8.666000e+00 8.948261e-02 1.494098e-01 
8.667000e+00 8.987981e-02 1.498266e-01 
8.668000e+00 9.027615e-02 1.502421e-01 
8.669000e+00 9.067164e-02 1.506565e-01 
8.670000e+00 9.106628e-02 1.510696e-01 
8.671000e+00 9.146005e-02 1.514816e-01 
8.672000e+00 9.185296e-02 1.518923e-01 
8.673000e+00 9.224500e-02 1.523018e-01 
8.674000e+00 9.263617e-02 1.527100e-01 
8.675000e+00 9.302645e-02 1.531171e-01 
8.676000e+00 9.341586e-02 1.535229e-01 
8.677000e+00 9.380438e-02 1.539274e-01 
8.678000e+00 9.419200e-02 1.543307e-01 
8.679000e+00 9.457873e-02 1.547328e-01 
8.680000e+00 9.496456e-02 1.551336e-01 
8.681000e+00 9.534949e-02 1.555332e-01 
8.682000e+00 9.573351e-02 1.559315e-01 
8.683000e+00 9.611661e-02 1.563285e-01 
8.684000e+00 9.649880e-02 1.567242e-01 
8.685000e+00 9.688007e-02 1.571187e-01 
8.686000e+00 9.726041e-02 1.575119e-01 
8.687000e+00 9.763982e-02 1.579038e-01 
8.688000e+00 9.801830e-02 1.582944e-01 
8.689000e+00 9.839584e-02 1.586837e-01 
8.690000e+00 9.877243e-02 1.590718e-01 
8.691000e+00 9.914809e-02 1.594585e-01 
8.692000e+00 9.952279e-02 1.598439e-01 
8.693000e+00 9.989653e-02 1.602280e-01 
8.694000e+00 1.002693e-01 1.606108e-01 
8.695000e+00 1.006411e-01 1.609922e-01 
8.696000e+00 1.010120e-01 1.613724e-01 
8.697000e+00 1.013819e-01 1.617512e-01 
8.698000e+00 1.017508e-01 1.621286e-01 
8.699000e+00 1.021187e-01 1.625048e-01 
8.700000e+00 1.024857e-01 1.628796e-01 
8.701000e+00 1.028516e-01 1.632530e-01 
8.702000e+00 1.032166e-01 1.636251e-01 
8.703000e+00 1.035806e-01 1.639958e-01 
8.704000e+00 1.039435e-01 1.643652e-01 
8.705000e+00 1.043055e-01 1.647332e-01 
8.706000e+00 1.046665e-01 1.650998e-01 
8.707000e+00 1.050264e-01 1.654651e-01 
8.708000e+00 1.053853e-01 1.658290e-01 
8.709000e+00 1.057432e-01 1.661915e-01 
8.710000e+00 1.061001e-01 1.665526e-01 
8.711000e+00 1.064560e-01 1.669123e-01 
8.712000e+00 1.068108e-01 1.672707e-01 
8.713000e+00 1.071646e-01 1.676276e-01 
8.714000e+00 1.075173e-01 1.679832e-01 
8.715000e+00 1.078691e-01 1.683373e-01 
8.716000e+00 1.082197e-01 1.686900e-01 
8.717000e+00 1.085693e-01 1.690413e-01 
8.718000e+00 1.089179e-01 1.693912e-01 
8.719000e+00 1.092653e-01 1.697397e-01 
8.720000e+00 1.096118e-01 1.700867e-01 
8.721000e+00 1.099571e-01 1.704323e-01 
8.722000e+00 1.103014e-01 1.707765e-01 
8.723000e+00 1.106446e-01 1.711192e-01 
8.724000e+00 1.109867e-01 1.714605e-01 
8.725000e+00 1.113278e-01 1.718003e-01 
8.726000e+00 1.116677e-01 1.721387e-01 
8.727000e+00 1.120066e-01 1.724756e-01 
8.728000e+00 1.123444e-01 1.728111e-01 
8.729000e+00 1.126811e-01 1.731451e-01 
8.730000e+00 1.130166e-01 1.734776e-01 
8.731000e+00 1.133511e-01 1.738087e-01 
8.732000e+00 1.136845e-01 1.741383e-01 
8.733000e+00 1.140167e-01 1.744664e-01 
8.734000e+00 1.143478e-01 1.747930e-01 
8.735000e+00 1.146778e-01 1.751182e-01 
8.736000e+00 1.150067e-01 1.754418e-01 
8.737000e+00 1.153344e-01 1.757640e-01 
8.738000e+00 1.156611e-01 1.760846e-01 
8.739000e+00 1.159865e-01 1.764038e-01 
8.740000e+00 1.163109e-01 1.767214e-01 
8.741000e+00 1.166341e-01 1.770376e-01 
8.742000e+00 1.169561e-01 1.773522e-01 
8.743000e+00 1.172770e-01 1.776653e-01 
8.744000e+00 1.175968e-01 1.779769e-01 
8.745000e+00 1.179153e-01 1.782870e-01 
8.746000e+00 1.182328e-01 1.785955e-01 
8.747000e+00 1.185490e-01 1.789025e-01 
8.748000e+00 1.188641e-01 1.792079e-01 
8.749000e+00 1.191780e-01 1.795119e-01 
8.750000e+00 1.194908e-01 1.798142e-01 
8.751000e+00 1.198023e-01 1.801151e-01 
8.752000e+00 1.201127e-01 1.804144e-01 
8.753000e+00 1.204219e-01 1.807121e-01 
8.754000e+00 1.207299e-01 1.810082e-01 
8.755000e+00 1.210367e-01 1.813028e-01 
8.756000e+00 1.213423e-01 1.815959e-01 
8.757000e+00 1.216467e-01 1.818873e-01 
8.758000e+00 1.219499e-01 1.821772e-01 
8.759000e+00 1.222519e-01 1.824656e-01 
8.760000e+00 1.225527e-01 1.827523e-01 
8.761000e+00 1.228523e-01 1.830375e-01 
8.762000e+00 1.231506e-01 1.833210e-01 
8.763000e+00 1.234477e-01 1.836030e-01 
8.764000e+00 1.237436e-01 1.838834e-01 
8.765000e+00 1.240383e-01 1.841622e-01 
8.766000e+00 1.243317e-01 1.844394e-01 
8.767000e+00 1.246239e-01 1.847149e-01 
8.768000e+00 1.249149e-01 1.849889e-01 
8.769000e+00 1.252046e-01 1.852613e-01 
8.770000e+00 1.254931e-01 1.855320e-01 
8.771000e+00 1.257803e-01 1.858012e-01 
8.772000e+00 1.260663e-01 1.860687e-01 
8.773000e+00 1.263510e-01 1.863346e-01 
8.774000e+00 1.266345e-01 1.865988e-01 
8.775000e+00 1.269167e-01 1.868615e-01 
8.776000e+00 1.271976e-01 1.871224e-01 
8.777000e+00 1.274773e-01 1.873818e-01 
8.778000e+00 1.277557e-01 1.876395e-01 
8.779000e+00 1.280328e-01 1.878956e-01 
8.780000e+00 1.283087e-01 1.881500e-01 
8.781000e+00 1.285832e-01 1.884028e-01 
8.782000e+00 1.288565e-01 1.886539e-01 
8.783000e+00 1.291285e-01 1.889034e-01 
8.784000e+00 1.293992e-01 1.891512e-01 
8.785000e+00 1.296686e-01 1.893973e-01 
8.786000e+00 1.299367e-01 1.896418e-01 
8.787000e+00 1.302035e-01 1.898846e-01 
8.788000e+00 1.304690e-01 1.901257e-01 
8.789000e+00 1.307332e-01 1.903651e-01 
8.790000e+00 1.309961e-01 1.906029e-01 
8.791000e+00 1.312577e-01 1.908390e-01 
8.792000e+00 1.315180e-01 1.910734e-01 
8.793000e+00 1.317769e-01 1.913061e-01 
8.794000e+00 1.320345e-01 1.915372e-01 
8.795000e+00 1.322908e-01 1.917665e-01 
8.796000e+00 1.325458e-01 1.919941e-01 
8.797000e+00 1.327994e-01 1.922201e-01 
8.798000e+00 1.330517e-01 1.924443e-01 
8.799000e+00 1.333027e-01 1.926668e-01 
8.800000e+00 1.335523e-01 1.928877e-01 
8.801000e+00 1.338006e-01 1.931068e-01 
8.802000e+00 1.340475e-01 1.933242e-01 
8.803000e+00 1.342931e-01 1.935398e-01 
8.804000e+00 1.345374e-01 1.937538e-01 
8.805000e+00 1.347803e-01 1.939660e-01 
8.806000e+00 1.350218e-01 1.941765e-01 
8.807000e+00 1.352619e-01 1.943853e-01 
8.808000e+00 1.355008e-01 1.945924e-01 
8.809000e+00 1.357382e-01 1.947977e-01 
8.810000e+00 1.359743e-01 1.950013e-01 
8.811000e+00 1.362090e-01 1.952031e-01 
8.812000e+00 1.364423e-01 1.954032e-01 
8.813000e+00 1.366743e-01 1.956016e-01 
8.814000e+00 1.369048e-01 1.957982e-01 
8.815000e+00 1.371340e-01 1.959930e-01 
8.816000e+00 1.373618e-01 1.961861e-01 
8.817000e+00 1.375882e-01 1.963775e-01 
8.818000e+00 1.378133e-01 1.965671e-01 
8.819000e+00 1.380369e-01 1.967549e-01 
8.820000e+00 1.382592e-01 1.969409e-01 
8.821000e+00 1.384800e-01 1.971252e-01 
8.822000e+00 1.386994e-01 1.973078e-01 
8.823000e+00 1.389175e-01 1.974885e-01 
8.824000e+00 1.391341e-01 1.976675e-01 
8.825000e+00 1.393493e-01 1.978447e-01 
8.826000e+00 1.395632e-01 1.980202e-01 
8.827000e+00 1.397756e-01 1.981938e-01 
8.828000e+00 1.399865e-01 1.983657e-01 
8.829000e+00 1.401961e-01 1.985358e-01 
8.830000e+00 1.404043e-01 1.987041e-01 
8.831000e+00 1.406110e-01 1.988706e-01 
8.832000e+00 1.408163e-01 1.990353e-01 
8.833000e+00 1.410201e-01 1.991982e-01 
8.834000e+00 1.412226e-01 1.993593e-01 
8.835000e+00 1.414236e-01 1.995186e-01 
8.836000e+00 1.416231e-01 1.996762e-01 
8.837000e+00 1.418213e-01 1.998319e-01 
8.838000e+00 1.420180e-01 1.999858e-01 
8.839000e+00 1.422132e-01 2.001379e-01 
8.840000e+00 1.424070e-01 2.002882e-01 
8.841000e+00 1.425994e-01 2.004367e-01 
8.842000e+00 1.427903e-01 2.005833e-01 
8.843000e+00 1.429797e-01 2.007282e-01 
8.844000e+00 1.431677e-01 2.008712e-01 
8.845000e+00 1.433543e-01 2.010124e-01 
8.846000e+00 1.435393e-01 2.011518e-01 
8.847000e+00 1.437230e-01 2.012894e-01 
8.848000e+00 1.439051e-01 2.014251e-01 
8.849000e+00 1.440858e-01 2.015590e-01 
8.850000e+00 1.442650e-01 2.016910e-01 
8.851000e+00 1.444428e-01 2.018213e-01 
8.852000e+00 1.446191e-01 2.019497e-01 
8.853000e+00 1.447939e-01 2.020762e-01 
8.854000e+00 1.449672e-01 2.022010e-01 
8.855000e+00 1.451391e-01 2.023238e-01 
8.856000e+00 1.453094e-01 2.024449e-01 
8.857000e+00 1.454783e-01 2.025641e-01 
8.858000e+00 1.456457e-01 2.026814e-01 
8.859000e+00 1.458116e-01 2.027969e-01 
8.860000e+00 1.459761e-01 2.029106e-01 
8.861000e+00 1.461390e-01 2.030223e-01 
8.862000e+00 1.463005e-01 2.031323e-01 
8.863000e+00 1.464604e-01 2.032404e-01 
8.864000e+00 1.466189e-01 2.033466e-01 
8.865000e+00 1.467758e-01 2.034510e-01 
8.866000e+00 1.469313e-01 2.035535e-01 
8.867000e+00 1.470852e-01 2.036541e-01 
8.868000e+00 1.472377e-01 2.037529e-01 
8.869000e+00 1.473886e-01 2.038498e-01 
8.870000e+00 1.475380e-01 2.039448e-01 
8.871000e+00 1.476860e-01 2.040380e-01 
8.872000e+00 1.478324e-01 2.041293e-01 
8.873000e+00 1.479773e-01 2.042187e-01 
8.874000e+00 1.481206e-01 2.043063e-01 
8.875000e+00 1.482625e-01 2.043919e-01 
8.876000e+00 1.484028e-01 2.044757e-01 
8.877000e+00 1.485417e-01 2.045577e-01 
8.878000e+00 1.486790e-01 2.046377e-01 
8.879000e+00 1.488147e-01 2.047158e-01 
8.880000e+00 1.489490e-01 2.047921e-01 
8.881000e+00 1.490817e-01 2.048665e-01 
8.882000e+00 1.492129e-01 2.049390e-01 
8.883000e+00 1.493426e-01 2.050096e-01 
8.884000e+00 1.494707e-01 2.050783e-01 
8.885000e+00 1.495973e-01 2.051452e-01 
8.886000e+00 1.497223e-01 2.052101e-01 
8.887000e+00 1.498459e-01 2.052732e-01 
8.888000e+00 1.499678e-01 2.053343e-01 
8.889000e+00 1.500883e-01 2.053936e-01 
8.890000e+00 1.502072e-01 2.054509e-01 
8.891000e+00 1.503245e-01 2.055064e-01 
8.892000e+00 1.504404e-01 2.055600e-01 
8.893000e+00 1.505546e-01 2.056116e-01 
8.894000e+00 1.506673e-01 2.056614e-01 
8.895000e+00 1.507785e-01 2.057092e-01 
8.896000e+00 1.508881e-01 2.057552e-01 
8.897000e+00 1.509962e-01 2.057993e-01 
8.898000e+00 1.511027e-01 2.058414e-01 
8.899000e+00 1.512076e-01 2.058816e-01 
8.900000e+00 1.513110e-01 2.059200e-01 
8.901000e+00 1.514129e-01 2.059564e-01 
8.902000e+00 1.515131e-01 2.059909e-01 
8.903000e+00 1.516119e-01 2.060235e-01 
8.904000e+00 1.517090e-01 2.060542e-01 
8.905000e+00 1.518046e-01 2.060829e-01 
8.906000e+00 1.518986e-01 2.061098e-01 
8.907000e+00 1.519911e-01 2.061347e-01 
8.908000e+00 1.520820e-01 2.061578e-01 
8.909000e+00 1.521713e-01 2.061789e-01 
8.910000e+00 1.522591e-01 2.061980e-01 
8.911000e+00 1.523453e-01 2.062153e-01 
8.912000e+00 1.524299e-01 2.062307e-01 
8.913000e+00 1.525129e-01 2.062441e-01 
8.914000e+00 1.525944e-01 2.062556e-01 
8.915000e+00 1.526743e-01 2.062652e-01 
8.916000e+00 1.527526e-01 2.062729e-01 
8.917000e+00 1.528293e-01 2.062786e-01 
8.918000e+00 1.529045e-01 2.062824e-01 
8.919000e+00 1.529781e-01 2.062843e-01 
8.920000e+00 1.530501e-01 2.062843e-01 
8.921000e+00 1.531205e-01 2.062823e-01 
8.922000e+00 1.531893e-01 2.062784e-01 
8.923000e+00 1.532566e-01 2.062726e-01 
8.924000e+00 1.533223e-01 2.062649e-01 
8.925000e+00 1.533864e-01 2.062552e-01 
8.926000e+00 1.534489e-01 2.062436e-01 
8.927000e+00 1.535098e-01 2.062301e-01 
8.928000e+00 1.535691e-01 2.062146e-01 
8.929000e+00 1.536268e-01 2.061972e-01 
8.930000e+00 1.536830e-01 2.061779e-01 
8.931000e+00 1.537375e-01 2.061567e-01 
8.932000e+00 1.537905e-01 2.061335e-01 
8.933000e+00 1.538419e-01 2.061084e-01 
8.934000e+00 1.538916e-01 2.060813e-01 
8.935000e+00 1.539398e-01 2.060523e-01 
8.936000e+00 1.539864e-01 2.060214e-01 
8.937000e+00 1.540314e-01 2.059886e-01 
8.938000e+00 1.540748e-01 2.059538e-01 
8.939000e+00 1.541166e-01 2.059171e-01 
8.940000e+00 1.541568e-01 2.058784e-01 
8.941000e+00 1.541954e-01 2.058378e-01 
8.942000e+00 1.542325e-01 2.057953e-01 
8.943000e+00 1.542679e-01 2.057509e-01 
8.944000e+00 1.543017e-01 2.057045e-01 
8.945000e+00 1.543339e-01 2.056562e-01 
8.946000e+00 1.543645e-01 2.056059e-01 
8.947000e+00 1.543935e-01 2.055537e-01 
8.948000e+00 1.544209e-01 2.054996e-01 
8.949000e+00 1.544467e-01 2.054435e-01 
8.950000e+00 1.544709e-01 2.053855e-01 
8.951000e+00 1.544935e-01 2.053256e-01 
8.952000e+00 1.545145e-01 2.052637e-01 
8.953000e+00 1.545339e-01 2.051999e-01 
8.954000e+00 1.545517e-01 2.051341e-01 
8.955000e+00 1.545679e-01 2.050665e-01 
8.956000e+00 1.545825e-01 2.049968e-01 
8.957000e+00 1.545955e-01 2.049253e-01 
8.958000e+00 1.546068e-01 2.048518e-01 
8.959000e+00 1.546166e-01 2.047764e-01 
8.960000e+00 1.546248e-01 2.046990e-01 
8.961000e+00 1.546313e-01 2.046197e-01 
8.962000e+00 1.546362e-01 2.045385e-01 
8.963000e+00 1.546396e-01 2.044553e-01 
8.964000e+00 1.546413e-01 2.043703e-01 
8.965000e+00 1.546414e-01 2.042832e-01 
8.966000e+00 1.546399e-01 2.041943e-01 
8.967000e+00 1.546368e-01 2.041034e-01 
8.968000e+00 1.546321e-01 2.040105e-01 
8.969000e+00 1.546258e-01 2.039158e-01 
8.970000e+00 1.546179e-01 2.038191e-01 
8.971000e+00 1.546084e-01 2.037204e-01 
8.972000e+00 1.545972e-01 2.036199e-01 
8.973000e+00 1.545845e-01 2.035174e-01 
8.974000e+00 1.545701e-01 2.034130e-01 
8.975000e+00 1.545542e-01 2.033066e-01 
8.976000e+00 1.545366e-01 2.031983e-01 
8.977000e+00 1.545174e-01 2.030881e-01 
8.978000e+00 1.544966e-01 2.029760e-01 
8.979000e+00 1.544742e-01 2.028619e-01 
8.980000e+00 1.544502e-01 2.027459e-01 
8.981000e+00 1.544246e-01 2.026280e-01 
8.982000e+00 1.543973e-01 2.025082e-01 
8.983000e+00 1.543685e-01 2.023864e-01 
8.984000e+00 1.543381e-01 2.022627e-01 
8.985000e+00 1.543060e-01 2.021371e-01 
8.986000e+00 1.542723e-01 2.020095e-01 
8.987000e+00 1.542371e-01 2.018801e-01 
8.988000e+00 1.542002e-01 2.017487e-01 
8.989000e+00 1.541617e-01 2.016153e-01 
8.990000e+00 1.541216e-01 2.014801e-01 
8.991000e+00 1.540799e-01 2.013430e-01 
8.992000e+00 1.540366e-01 2.012039e-01 
8.993000e+00 1.539917e-01 2.010629e-01 
8.994000e+00 1.539452e-01 2.009200e-01 
8.995000e+00 1.538970e-01 2.007752e-01 
8.996000e+00 1.538473e-01 2.006284e-01 
8.997000e+00 1.537960e-01 2.004798e-01 
8.998000e+00 1.537430e-01 2.003292e-01 
8.999000e+00 1.536885e-01 2.001767e-01 
9.000000e+00 1.536323e-01 2.000223e-01 
9.001000e+00 1.535746e-01 1.998660e-01 
9.002000e+00 1.535152e-01 1.997078e-01 
9.003000e+00 1.534543e-01 1.995477e-01 
9.004000e+00 1.533917e-01 1.993856e-01 
9.005000e+00 1.533276e-01 1.992217e-01 
9.006000e+00 1.532618e-01 1.990558e-01 
9.007000e+00 1.531944e-01 1.988881e-01 
9.008000e+00 1.531255e-01 1.987184e-01 
9.009000e+00 1.530549e-01 1.985469e-01 
9.010000e+00 1.529827e-01 1.983734e-01 
9.011000e+00 1.529090e-01 1.981981e-01 
9.012000e+00 1.528336e-01 1.980208e-01 
9.013000e+00 1.527567e-01 1.978417e-01 
9.014000e+00 1.526781e-01 1.976606e-01 
9.015000e+00 1.525980e-01 1.974777e-01 
9.016000e+00 1.525162e-01 1.972929e-01 
9.017000e+00 1.524329e-01 1.971061e-01 
9.018000e+00 1.523480e-01 1.969175e-01 
9.019000e+00 1.522615e-01 1.967270e-01 
9.020000e+00 1.521734e-01 1.965346e-01 
9.021000e+00 1.520837e-01 1.963403e-01 
9.022000e+00 1.519924e-01 1.961442e-01 
9.023000e+00 1.518995e-01 1.959461e-01 
9.024000e+00 1.518050e-01 1.957462e-01 
9.025000e+00 1.517090e-01 1.955444e-01 
9.026000e+00 1.516113e-01 1.953407e-01 
9.027000e+00 1.515121e-01 1.951351e-01 
9.028000e+00 1.514113e-01 1.949277e-01 
9.029000e+00 1.513089e-01 1.947183e-01 
9.030000e+00 1.512049e-01 1.945072e-01 
9.031000e+00 1.510994e-01 1.942941e-01 
9.032000e+00 1.509922e-01 1.940792e-01 
9.033000e+00 1.508835e-01 1.938624e-01 
9.034000e+00 1.507732e-01 1.936437e-01 
9.035000e+00 1.506613e-01 1.934232e-01 
9.036000e+00 1.505479e-01 1.932008e-01 
9.037000e+00 1.504328e-01 1.929765e-01 
9.038000e+00 1.503162e-01 1.927504e-01 
9.039000e+00 1.501981e-01 1.925224e-01 
9.040000e+00 1.500783e-01 1.922926e-01 
9.041000e+00 1.499570e-01 1.920609e-01 
9.042000e+00 1.498341e-01 1.918274e-01 
9.043000e+00 1.497096e-01 1.915920e-01 
9.044000e+00 1.495836e-01 1.913548e-01 
9.045000e+00 1.494560e-01 1.911157e-01 
9.046000e+00 1.493269e-01 1.908748e-01 
9.047000e+00 1.491961e-01 1.906320e-01 
9.048000e+00 1.490639e-01 1.903874e-01 
9.049000e+00 1.489300e-01 1.901410e-01 
9.050000e+00 1.487946e-01 1.898927e-01 
9.051000e+00 1.486577e-01 1.896426e-01 
9.052000e+00 1.485191e-01 1.893906e-01 
9.053000e+00 1.483791e-01 1.891368e-01 
9.054000e+00 1.482374e-01 1.888812e-01 
9.055000e+00 1.480943e-01 1.886238e-01 
9.056000e+00 1.479495e-01 1.883645e-01 
9.057000e+00 1.478032e-01 1.881035e-01 
9.058000e+00 1.476554e-01 1.878406e-01 
9.059000e+00 1.475060e-01 1.875758e-01 
9.060000e+00 1.473551e-01 1.873093e-01 
9.061000e+00 1.472027e-01 1.870410e-01 
9.062000e+00 1.470486e-01 1.867708e-01 
9.063000e+00 1.468931e-01 1.864988e-01 
9.064000e+00 1.467360e-01 1.862251e-01 
9.065000e+00 1.465774e-01 1.859495e-01 
9.066000e+00 1.464172e-01 1.856721e-01 
9.067000e+00 1.462555e-01 1.853929e-01 
9.068000e+00 1.460923e-01 1.851120e-01 
9.069000e+00 1.459275e-01 1.848292e-01 
9.070000e+00 1.457613e-01 1.845446e-01 
9.071000e+00 1.455934e-01 1.842583e-01 
9.072000e+00 1.454241e-01 1.839701e-01 
9.073000e+00 1.452532e-01 1.836802e-01 
9.074000e+00 1.450808e-01 1.833885e-01 
9.075000e+00 1.449069e-01 1.830950e-01 
9.076000e+00 1.447315e-01 1.827998e-01 
9.077000e+00 1.445546e-01 1.825027e-01 
9.078000e+00 1.443761e-01 1.822039e-01 
9.079000e+00 1.441961e-01 1.819033e-01 
9.080000e+00 1.440146e-01 1.816010e-01 
9.081000e+00 1.438316e-01 1.812969e-01 
9.082000e+00 1.436471e-01 1.809910e-01 
9.083000e+00 1.434611e-01 1.806834e-01 
9.084000e+00 1.432736e-01 1.803740e-01 
9.085000e+00 1.430846e-01 1.800628e-01 
9.086000e+00 1.428941e-01 1.797499e-01 
9.087000e+00 1.427021e-01 1.794353e-01 
9.088000e+00 1.425086e-01 1.791189e-01 
9.089000e+00 1.423136e-01 1.788008e-01 
9.090000e+00 1.421171e-01 1.784809e-01 
9.091000e+00 1.419191e-01 1.781593e-01 
9.092000e+00 1.417196e-01 1.778359e-01 
9.093000e+00 1.415187e-01 1.775108e-01 
9.094000e+00 1.413162e-01 1.771840e-01 
9.095000e+00 1.411123e-01 1.768555e-01 
9.096000e+00 1.409069e-01 1.765252e-01 
9.097000e+00 1.407000e-01 1.761933e-01 
9.098000e+00 1.404917e-01 1.758596e-01 
9.099000e+00 1.402819e-01 1.755242e-01 
9.100000e+00 1.400706e-01 1.751871e-01 
9.101000e+00 1.398578e-01 1.748482e-01 
9.102000e+00 1.396436e-01 1.745077e-01 
9.103000e+00 1.394279e-01 1.741655e-01 
9.104000e+00 1.392107e-01 1.738215e-01 
9.105000e+00 1.389921e-01 1.734759e-01 
9.106000e+00 1.387720e-01 1.731286e-01 
9.107000e+00 1.385505e-01 1.727796e-01 
9.108000e+00 1.383275e-01 1.724289e-01 
9.109000e+00 1.381031e-01 1.720765e-01 
9.110000e+00 1.378772e-01 1.717224e-01 
9.111000e+00 1.376499e-01 1.713667e-01 
9.112000e+00 1.374211e-01 1.710093e-01 
9.113000e+00 1.371909e-01 1.706502e-01 
9.114000e+00 1.369592e-01 1.702894e-01 
9.115000e+00 1.367262e-01 1.699270e-01 
9.116000e+00 1.364917e-01 1.695629e-01 
9.117000e+00 1.362557e-01 1.691972e-01 
9.118000e+00 1.360183e-01 1.688298e-01 
9.119000e+00 1.357795e-01 1.684608e-01 
9.120000e+00 1.355393e-01 1.680901e-01 
9.121000e+00 1.352977e-01 1.677177e-01 
9.122000e+00 1.350546e-01 1.673438e-01 
9.123000e+00 1.348101e-01 1.669681e-01 
9.124000e+00 1.345643e-01 1.665909e-01 
9.125000e+00 1.343170e-01 1.662120e-01 
9.126000e+00 1.340682e-01 1.658315e-01 
9.127000e+00 1.338181e-01 1.654494e-01 
9.128000e+00 1.335666e-01 1.650656e-01 
9.129000e+00 1.333137e-01 1.646803e-01 
9.130000e+00 1.330594e-01 1.642933e-01 
9.131000e+00 1.328037e-01 1.639047e-01 
9.132000e+00 1.325466e-01 1.635145e-01 
9.133000e+00 1.322881e-01 1.631227e-01 
9.134000e+00 1.320283e-01 1.627293e-01 
9.135000e+00 1.317670e-01 1.623343e-01 
9.136000e+00 1.315044e-01 1.619377e-01 
9.137000e+00 1.312404e-01 1.615396e-01 
9.138000e+00 1.309750e-01 1.611398e-01 
9.139000e+00 1.307082e-01 1.607385e-01 
9.140000e+00 1.304401e-01 1.603356e-01 
9.141000e+00 1.301706e-01 1.599311e-01 
9.142000e+00 1.298998e-01 1.595250e-01 
9.143000e+00 1.296276e-01 1.591174e-01 
9.144000e+00 1.293540e-01 1.587082e-01 
9.145000e+00 1.290791e-01 1.582975e-01 
9.146000e+00 1.288028e-01 1.578852e-01 
9.147000e+00 1.285252e-01 1.574713e-01 
9.148000e+00 1.282462e-01 1.570559e-01 
9.149000e+00 1.279659e-01 1.566390e-01 
9.150000e+00 1.276842e-01 1.562205e-01 
9.151000e+00 1.274012e-01 1.558005e-01 
9.152000e+00 1.271169e-01 1.553790e-01 
9.153000e+00 1.268313e-01 1.549559e-01 
9.154000e+00 1.265443e-01 1.545313e-01 
9.155000e+00 1.262560e-01 1.541052e-01 
9.156000e+00 1.259664e-01 1.536776e-01 
9.157000e+00 1.256754e-01 1.532484e-01 
9.158000e+00 1.253832e-01 1.528178e-01 
9.159000e+00 1.250896e-01 1.523856e-01 
9.160000e+00 1.247947e-01 1.519520e-01 
9.161000e+00 1.244986e-01 1.515169e-01 
9.162000e+00 1.242011e-01 1.510802e-01 
9.163000e+00 1.239023e-01 1.506421e-01 
9.164000e+00 1.236022e-01 1.502025e-01 
9.165000e+00 1.233009e-01 1.497614e-01 
9.166000e+00 1.229982e-01 1.493189e-01 
9.167000e+00 1.226943e-01 1.488748e-01 
9.168000e+00 1.223890e-01 1.484293e-01 
9.169000e+00 1.220825e-01 1.479824e-01 
9.170000e+00 1.217748e-01 1.475340e-01 
9.171000e+00 1.214657e-01 1.470841e-01 
9.172000e+00 1.211554e-01 1.466328e-01 
9.173000e+00 1.208438e-01 1.461800e-01 
9.174000e+00 1.205310e-01 1.457258e-01 
9.175000e+00 1.202169e-01 1.452702e-01 
9.176000e+00 1.199015e-01 1.448131e-01 
9.177000e+00 1.195849e-01 1.443546e-01 
9.178000e+00 1.192670e-01 1.438947e-01 
9.179000e+00 1.189479e-01 1.434334e-01 
9.180000e+00 1.186276e-01 1.429706e-01 
9.181000e+00 1.183060e-01 1.425065e-01 
9.182000e+00 1.179832e-01 1.420409e-01 
9.183000e+00 1.176591e-01 1.415739e-01 
9.184000e+00 1.173338e-01 1.411056e-01 
9.185000e+00 1.170073e-01 1.406358e-01 
9.186000e+00 1.166796e-01 1.401647e-01 
9.187000e+00 1.163507e-01 1.396921e-01 
9.188000e+00 1.160205e-01 1.392182e-01 
9.189000e+00 1.156892e-01 1.387429e-01 
9.190000e+00 1.153566e-01 1.382663e-01 
9.191000e+00 1.150228e-01 1.377883e-01 
9.192000e+00 1.146879e-01 1.373089e-01 
9.193000e+00 1.143517e-01 1.368281e-01 
9.194000e+00 1.140143e-01 1.363461e-01 
9.195000e+00 1.136758e-01 1.358626e-01 
9.196000e+00 1.133361e-01 1.353778e-01 
9.197000e+00 1.129952e-01 1.348917e-01 
9.198000e+00 1.126531e-01 1.344043e-01 
9.199000e+00 1.123098e-01 1.339155e-01 
9.200000e+00 1.119654e-01 1.334254e-01 
9.201000e+00 1.116198e-01 1.329340e-01 
9.202000e+00 1.112730e-01 1.324412e-01 
9.203000e+00 1.109251e-01 1.319472e-01 
9.204000e+00 1.105761e-01 1.314519e-01 
9.205000e+00 1.102258e-01 1.309552e-01 
9.206000e+00 1.098745e-01 1.304573e-01 
9.207000e+00 1.095220e-01 1.299580e-01 
9.208000e+00 1.091683e-01 1.294575e-01 
9.209000e+00 1.088136e-01 1.289557e-01 
9.210000e+00 1.084577e-01 1.284526e-01 
9.211000e+00 1.081006e-01 1.279483e-01 
9.212000e+00 1.077425e-01 1.274427e-01 
9.213000e+00 1.073832e-01 1.269358e-01 
9.214000e+00 1.070228e-01 1.264277e-01 
9.215000e+00 1.066613e-01 1.259183e-01 
9.216000e+00 1.062987e-01 1.254076e-01 
9.217000e+00 1.059350e-01 1.248958e-01 
9.218000e+00 1.055702e-01 1.243826e-01 
9.219000e+00 1.052043e-01 1.238683e-01 
9.220000e+00 1.048373e-01 1.233527e-01 
9.221000e+00 1.044692e-01 1.228359e-01 
9.222000e+00 1.041000e-01 1.223179e-01 
9.223000e+00 1.037298e-01 1.217987e-01 
9.224000e+00 1.033584e-01 1.212783e-01 
9.225000e+00 1.029860e-01 1.207567e-01 
9.226000e+00 1.026126e-01 1.202338e-01 
9.227000e+00 1.022381e-01 1.197098e-01 
9.228000e+00 1.018625e-01 1.191846e-01 
9.229000e+00 1.014858e-01 1.186582e-01 
9.230000e+00 1.011082e-01 1.181307e-01 
9.231000e+00 1.007294e-01 1.176019e-01 
9.232000e+00 1.003496e-01 1.170720e-01 
9.233000e+00 9.996884e-02 1.165410e-01 
9.234000e+00 9.958699e-02 1.160087e-01 
9.235000e+00 9.920412e-02 1.154754e-01 
9.236000e+00 9.882022e-02 1.149409e-01 
9.237000e+00 9.843530e-02 1.144052e-01 
9.238000e+00 9.804936e-02 1.138684e-01 
9.239000e+00 9.766241e-02 1.133305e-01 
9.240000e+00 9.727445e-02 1.127914e-01 
9.241000e+00 9.688549e-02 1.122513e-01 
9.242000e+00 9.649553e-02 1.117100e-01 
9.243000e+00 9.610457e-02 1.111676e-01 
9.244000e+00 9.571263e-02 1.106241e-01 
9.245000e+00 9.531969e-02 1.100795e-01 
9.246000e+00 9.492578e-02 1.095338e-01 
9.247000e+00 9.453088e-02 1.089871e-01 
9.248000e+00 9.413502e-02 1.084392e-01 
9.249000e+00 9.373818e-02 1.078903e-01 
9.250000e+00 9.334038e-02 1.073403e-01 
9.251000e+00 9.294161e-02 1.067892e-01 
9.252000e+00 9.254190e-02 1.062371e-01 
9.253000e+00 9.214123e-02 1.056839e-01 
9.254000e+00 9.173961e-02 1.051297e-01 
9.255000e+00 9.133705e-02 1.045744e-01 
9.256000e+00 9.093355e-02 1.040181e-01 
9.257000e+00 9.052912e-02 1.034607e-01 
9.258000e+00 9.012376e-02 1.029023e-01 
9.259000e+00 8.971747e-02 1.023429e-01 
9.260000e+00 8.931026e-02 1.017825e-01 
9.261000e+00 8.890214e-02 1.012211e-01 
9.262000e+00 8.849311e-02 1.006586e-01 
9.263000e+00 8.808317e-02 1.000952e-01 
9.264000e+00 8.767232e-02 9.953077e-02 
9.265000e+00 8.726058e-02 9.896535e-02 
9.266000e+00 8.684795e-02 9.839894e-02 
9.267000e+00 8.643442e-02 9.783155e-02 
9.268000e+00 8.602002e-02 9.726319e-02 
9.269000e+00 8.560473e-02 9.669386e-02 
9.270000e+00 8.518857e-02 9.612357e-02 
9.271000e+00 8.477154e-02 9.555232e-02 
9.272000e+00 8.435364e-02 9.498012e-02 
9.273000e+00 8.393488e-02 9.440698e-02 
9.274000e+00 8.351526e-02 9.383290e-02 
9.275000e+00 8.309480e-02 9.325788e-02 
9.276000e+00 8.267348e-02 9.268193e-02 
9.277000e+00 8.225133e-02 9.210507e-02 
9.278000e+00 8.182833e-02 9.152728e-02 
9.279000e+00 8.140450e-02 9.094859e-02 
9.280000e+00 8.097985e-02 9.036899e-02 
9.281000e+00 8.055437e-02 8.978849e-02 
9.282000e+00 8.012807e-02 8.920709e-02 
9.283000e+00 7.970096e-02 8.862481e-02 
9.284000e+00 7.927303e-02 8.804164e-02 
9.285000e+00 7.884431e-02 8.745760e-02 
9.286000e+00 7.841478e-02 8.687269e-02 
9.287000e+00 7.798446e-02 8.628691e-02 
9.288000e+00 7.755334e-02 8.570027e-02 
9.289000e+00 7.712144e-02 8.511278e-02 
9.290000e+00 7.668876e-02 8.452444e-02 
9.291000e+00 7.625531e-02 8.393526e-02 
9.292000e+00 7.582108e-02 8.334524e-02 
9.293000e+00 7.538609e-02 8.275439e-02 
9.294000e+00 7.495033e-02 8.216271e-02 
9.295000e+00 7.451382e-02 8.157022e-02 
9.296000e+00 7.407655e-02 8.097692e-02 
9.297000e+00 7.363854e-02 8.038280e-02 
9.298000e+00 7.319979e-02 7.978789e-02 
9.299000e+00 7.276029e-02 7.919218e-02 
9.300000e+00 7.232007e-02 7.859568e-02 
9.301000e+00 7.187912e-02 7.799840e-02 
9.302000e+00 7.143744e-02 7.740034e-02 
9.303000e+00 7.099505e-02 7.680151e-02 
9.304000e+00 7.055195e-02 7.620191e-02 
9.305000e+00 7.010813e-02 7.560155e-02 
9.306000e+00 6.966361e-02 7.500044e-02 
9.307000e+00 6.921840e-02 7.439858e-02 
9.308000e+00 6.877249e-02 7.379598e-02 
9.309000e+00 6.832589e-02 7.319264e-02 
9.310000e+00 6.787861e-02 7.258858e-02 
9.311000e+00 6.743066e-02 7.198378e-02 
9.312000e+00 6.698202e-02 7.137827e-02 
9.313000e+00 6.653272e-02 7.077205e-02 
9.314000e+00 6.608276e-02 7.016512e-02 
9.315000e+00 6.563214e-02 6.955750e-02 
9.316000e+00 6.518086e-02 6.894917e-02 
9.317000e+00 6.472894e-02 6.834016e-02 
9.318000e+00 6.427637e-02 6.773047e-02 
9.319000e+00 6.382317e-02 6.712010e-02 
9.320000e+00 6.336933e-02 6.650907e-02 
9.321000e+00 6.291486e-02 6.589736e-02 
9.322000e+00 6.245977e-02 6.528500e-02 
9.323000e+00 6.200406e-02 6.467199e-02 
9.324000e+00 6.154774e-02 6.405834e-02 
9.325000e+00 6.109081e-02 6.344404e-02 
9.326000e+00 6.063328e-02 6.282911e-02 
9.327000e+00 6.017515e-02 6.221355e-02 
9.328000e+00 5.971642e-02 6.159738e-02 
9.329000e+00 5.925711e-02 6.098058e-02 
9.330000e+00 5.879722e-02 6.036318e-02 
9.331000e+00 5.833675e-02 5.974517e-02 
9.332000e+00 5.787570e-02 5.912657e-02 
9.333000e+00 5.741409e-02 5.850738e-02 
9.334000e+00 5.695192e-02 5.788760e-02 
9.335000e+00 5.648919e-02 5.726725e-02 
9.336000e+00 5.602591e-02 5.664632e-02 
9.337000e+00 5.556208e-02 5.602483e-02 
9.338000e+00 5.509771e-02 5.540278e-02 
9.339000e+00 5.463281e-02 5.478017e-02 
9.340000e+00 5.416737e-02 5.415702e-02 
9.341000e+00 5.370141e-02 5.353333e-02 
9.342000e+00 5.323492e-02 5.290910e-02 
9.343000e+00 5.276792e-02 5.228434e-02 
9.344000e+00 5.230041e-02 5.165906e-02 
9.345000e+00 5.183240e-02 5.103326e-02 
9.346000e+00 5.136388e-02 5.040696e-02 
9.347000e+00 5.089487e-02 4.978015e-02 
9.348000e+00 5.042537e-02 4.915284e-02 
9.349000e+00 4.995539e-02 4.852504e-02 
9.350000e+00 4.948493e-02 4.789676e-02 
9.351000e+00 4.901399e-02 4.726799e-02 
9.352000e+00 4.854258e-02 4.663876e-02 
9.353000e+00 4.807072e-02 4.600906e-02 
9.354000e+00 4.759839e-02 4.537890e-02 
9.355000e+00 4.712561e-02 4.474828e-02 
9.356000e+00 4.665238e-02 4.411722e-02 
9.357000e+00 4.617871e-02 4.348572e-02 
9.358000e+00 4.570460e-02 4.285378e-02 
9.359000e+00 4.523007e-02 4.222141e-02 
9.360000e+00 4.475510e-02 4.158862e-02 
9.361000e+00 4.427971e-02 4.095542e-02 
9.362000e+00 4.380391e-02 4.032180e-02 
9.363000e+00 4.332770e-02 3.968779e-02 
9.364000e+00 4.285108e-02 3.905337e-02 
9.365000e+00 4.237406e-02 3.841857e-02 
9.366000e+00 4.189665e-02 3.778338e-02 
9.367000e+00 4.141884e-02 3.714781e-02 
9.368000e+00 4.094066e-02 3.651187e-02 
9.369000e+00 4.046209e-02 3.587557e-02 
9.370000e+00 3.998315e-02 3.523891e-02 
9.371000e+00 3.950384e-02 3.460189e-02 
9.372000e+00 3.902417e-02 3.396453e-02 
9.373000e+00 3.854415e-02 3.332683e-02 
9.374000e+00 3.806377e-02 3.268879e-02 
9.375000e+00 3.758304e-02 3.205043e-02 
9.376000e+00 3.710197e-02 3.141175e-02 
9.377000e+00 3.662057e-02 3.077275e-02 
9.378000e+00 3.613883e-02 3.013345e-02 
9.379000e+00 3.565677e-02 2.949384e-02 
9.380000e+00 3.517439e-02 2.885394e-02 
9.381000e+00 3.469170e-02 2.821375e-02 
9.382000e+00 3.420869e-02 2.757327e-02 
9.383000e+00 3.372538e-02 2.693253e-02 
9.384000e+00 3.324178e-02 2.629151e-02 
9.385000e+00 3.275788e-02 2.565023e-02 
9.386000e+00 3.227369e-02 2.500869e-02 
9.387000e+00 3.178922e-02 2.436690e-02 
9.388000e+00 3.130447e-02 2.372486e-02 
9.389000e+00 3.081946e-02 2.308259e-02 
9.390000e+00 3.033417e-02 2.244009e-02 
9.391000e+00 2.984863e-02 2.179737e-02 
9.392000e+00 2.936283e-02 2.115442e-02 
9.393000e+00 2.887678e-02 2.051126e-02 
9.394000e+00 2.839048e-02 1.986790e-02 
9.395000e+00 2.790395e-02 1.922434e-02 
9.396000e+00 2.741718e-02 1.858059e-02 
9.397000e+00 2.693018e-02 1.793665e-02 
9.398000e+00 2.644296e-02 1.729253e-02 
9.399000e+00 2.595553e-02 1.664824e-02 
9.400000e+00 2.546788e-02 1.600378e-02 
9.401000e+00 2.498002e-02 1.535916e-02 
9.402000e+00 2.449197e-02 1.471438e-02 
9.403000e+00 2.400372e-02 1.406946e-02 
9.404000e+00 2.351527e-02 1.342440e-02 
9.405000e+00 2.302665e-02 1.277920e-02 
9.406000e+00 2.253784e-02 1.213388e-02 
9.407000e+00 2.204886e-02 1.148843e-02 
9.408000e+00 2.155971e-02 1.084287e-02 
9.409000e+00 2.107040e-02 1.019720e-02 
9.410000e+00 2.058093e-02 9.551422e-03 
9.411000e+00 2.009131e-02 8.905553e-03 
9.412000e+00 1.960154e-02 8.259594e-03 
9.413000e+00 1.911163e-02 7.613552e-03 
9.414000e+00 1.862158e-02 6.967434e-03 
9.415000e+00 1.813140e-02 6.321245e-03 
9.416000e+00 1.764110e-02 5.674993e-03 
9.417000e+00 1.715068e-02 5.028684e-03 
9.418000e+00 1.666015e-02 4.382324e-03 
9.419000e+00 1.616950e-02 3.735920e-03 
9.420000e+00 1.567876e-02 3.089479e-03 
9.421000e+00 1.518791e-02 2.443006e-03 
9.422000e+00 1.469698e-02 1.796508e-03 
9.423000e+00 1.420595e-02 1.149991e-03 
9.424000e+00 1.371485e-02 5.034633e-04 
9.425000e+00 1.322367e-02 -1.430703e-04 
9.426000e+00 1.273242e-02 -7.896028e-04 
9.427000e+00 1.224110e-02 -1.436128e-03 
9.428000e+00 1.174973e-02 -2.082639e-03 
9.429000e+00 1.125830e-02 -2.729129e-03 
9.430000e+00 1.076682e-02 -3.375593e-03 
9.431000e+00 1.027530e-02 -4.022023e-03 
9.432000e+00 9.783739e-03 -4.668414e-03 
9.433000e+00 9.292149e-03 -5.314758e-03 
9.434000e+00 8.800532e-03 -5.961049e-03 
9.435000e+00 8.308893e-03 -6.607281e-03 
9.436000e+00 7.817239e-03 -7.253448e-03 
9.437000e+00 7.325575e-03 -7.899542e-03 
9.438000e+00 6.833905e-03 -8.545558e-03 
9.439000e+00 6.342237e-03 -9.191488e-03 
9.440000e+00 5.850574e-03 -9.837327e-03 
9.441000e+00 5.358923e-03 -1.048307e-02 
9.442000e+00 4.867290e-03 -1.112871e-02 
9.443000e+00 4.375678e-03 -1.177423e-02 
9.444000e+00 3.884095e-03 -1.241964e-02 
9.445000e+00 3.392545e-03 -1.306492e-02 
9.446000e+00 2.901034e-03 -1.371008e-02 
9.447000e+00 2.409567e-03 -1.435510e-02 
9.448000e+00 1.918151e-03 -1.499997e-02 
9.449000e+00 1.426789e-03 -1.564470e-02 
9.450000e+00 9.354882e-04 -1.628927e-02 
9.451000e+00 4.442536e-04 -1.693367e-02 
9.452000e+00 -4.690933e-05 -1.757791e-02 
9.453000e+00 -5.379952e-04 -1.822197e-02 
9.454000e+00 -1.028998e-03 -1.886585e-02 
9.455000e+00 -1.519914e-03 -1.950954e-02 
9.456000e+00 -2.010736e-03 -2.015304e-02 
9.457000e+00 -2.501458e-03 -2.079634e-02 
9.458000e+00 -2.992077e-03 -2.143943e-02 
9.459000e+00 -3.482586e-03 -2.208230e-02 
9.460000e+00 -3.972979e-03 -2.272496e-02 
9.461000e+00 -4.463252e-03 -2.336738e-02 
9.462000e+00 -4.953399e-03 -2.400958e-02 
9.463000e+00 -5.443414e-03 -2.465153e-02 
9.464000e+00 -5.933292e-03 -2.529324e-02 
9.465000e+00 -6.423028e-03 -2.593470e-02 
9.466000e+00 -6.912615e-03 -2.657590e-02 
9.467000e+00 -7.402050e-03 -2.721683e-02 
9.468000e+00 -7.891325e-03 -2.785749e-02 
9.469000e+00 -8.380437e-03 -2.849787e-02 
9.470000e+00 -8.869379e-03 -2.913797e-02 
9.471000e+00 -9.358146e-03 -2.977778e-02 
9.472000e+00 -9.846732e-03 -3.041729e-02 
9.473000e+00 -1.033513e-02 -3.105649e-02 
9.474000e+00 -1.082334e-02 -3.169539e-02 
9.475000e+00 -1.131135e-02 -3.233397e-02 
9.476000e+00 -1.179917e-02 -3.297223e-02 
9.477000e+00 -1.228677e-02 -3.361015e-02 
9.478000e+00 -1.277416e-02 -3.424775e-02 
9.479000e+00 -1.326133e-02 -3.488500e-02 
9.480000e+00 -1.374828e-02 -3.552190e-02 
9.481000e+00 -1.423500e-02 -3.615845e-02 
9.482000e+00 -1.472148e-02 -3.679464e-02 
9.483000e+00 -1.520773e-02 -3.743045e-02 
9.484000e+00 -1.569373e-02 -3.806590e-02 
9.485000e+00 -1.617947e-02 -3.870097e-02 
9.486000e+00 -1.666497e-02 -3.933565e-02 
9.487000e+00 -1.715020e-02 -3.996993e-02 
9.488000e+00 -1.763516e-02 -4.060382e-02 
9.489000e+00 -1.811985e-02 -4.123730e-02 
9.490000e+00 -1.860427e-02 -4.187038e-02 
9.491000e+00 -1.908840e-02 -4.250303e-02 
9.492000e+00 -1.957224e-02 -4.313526e-02 
9.493000e+00 -2.005579e-02 -4.376706e-02 
9.494000e+00 -2.053905e-02 -4.439842e-02 
9.495000e+00 -2.102199e-02 -4.502934e-02 
9.496000e+00 -2.150463e-02 -4.565981e-02 
9.497000e+00 -2.198695e-02 -4.628982e-02 
9.498000e+00 -2.246895e-02 -4.691937e-02 
9.499000e+00 -2.295063e-02 -4.754845e-02 
9.500000e+00 -2.343197e-02 -4.817706e-02 
9.501000e+00 -2.391298e-02 -4.880519e-02 
9.502000e+00 -2.439365e-02 -4.943283e-02 
9.503000e+00 -2.487397e-02 -5.005998e-02 
9.504000e+00 -2.535394e-02 -5.068663e-02 
9.505000e+00 -2.583355e-02 -5.131277e-02 
9.506000e+00 -2.631279e-02 -5.193840e-02 
9.507000e+00 -2.679167e-02 -5.256351e-02 
9.508000e+00 -2.727018e-02 -5.318810e-02 
9.509000e+00 -2.774831e-02 -5.381216e-02 
9.510000e+00 -2.822605e-02 -5.443568e-02 
9.511000e+00 -2.870340e-02 -5.505866e-02 
9.512000e+00 -2.918036e-02 -5.568108e-02 
9.513000e+00 -2.965692e-02 -5.630296e-02 
9.514000e+00 -3.013307e-02 -5.692427e-02 
9.515000e+00 -3.060882e-02 -5.754501e-02 
9.516000e+00 -3.108415e-02 -5.816518e-02 
9.517000e+00 -3.155905e-02 -5.878477e-02 
9.518000e+00 -3.203353e-02 -5.940377e-02 
9.519000e+00 -3.250758e-02 -6.002218e-02 
9.520000e+00 -3.298120e-02 -6.063999e-02 
9.521000e+00 -3.345437e-02 -6.125720e-02 
9.522000e+00 -3.392709e-02 -6.187379e-02 
9.523000e+00 -3.439936e-02 -6.248977e-02 
9.524000e+00 -3.487118e-02 -6.310513e-02 
9.525000e+00 -3.534253e-02 -6.371985e-02 
9.526000e+00 -3.581341e-02 -6.433394e-02 
9.527000e+00 -3.628383e-02 -6.494739e-02 
9.528000e+00 -3.675376e-02 -6.556020e-02 
9.529000e+00 -3.722321e-02 -6.617234e-02 
9.530000e+00 -3.769217e-02 -6.678383e-02 
9.531000e+00 -3.816064e-02 -6.739466e-02 
9.532000e+00 -3.862860e-02 -6.800481e-02 
9.533000e+00 -3.909607e-02 -6.861428e-02 
9.534000e+00 -3.956302e-02 -6.922307e-02 
9.535000e+00 -4.002946e-02 -6.983117e-02 
9.536000e+00 -4.049538e-02 -7.043857e-02 
9.537000e+00 -4.096078e-02 -7.104527e-02 
9.538000e+00 -4.142565e-02 -7.165127e-02 
9.539000e+00 -4.188998e-02 -7.225654e-02 
9.540000e+00 -4.235377e-02 -7.286110e-02 
9.541000e+00 -4.281702e-02 -7.346494e-02 
9.542000e+00 -4.327971e-02 -7.406804e-02 
9.543000e+00 -4.374185e-02 -7.467040e-02 
9.544000e+00 -4.420344e-02 -7.527202e-02 
9.545000e+00 -4.466445e-02 -7.587289e-02 
9.546000e+00 -4.512490e-02 -7.647300e-02 
9.547000e+00 -4.558476e-02 -7.707235e-02 
9.548000e+00 -4.604405e-02 -7.767094e-02 
9.549000e+00 -4.650276e-02 -7.826875e-02 
9.550000e+00 -4.696087e-02 -7.886578e-02 
9.551000e+00 -4.741839e-02 -7.946202e-02 
9.552000e+00 -4.787530e-02 -8.005747e-02 
9.553000e+00 -4.833161e-02 -8.065213e-02 
9.554000e+00 -4.878731e-02 -8.124598e-02 
9.555000e+00 -4.924240e-02 -8.183903e-02 
9.556000e+00 -4.969686e-02 -8.243126e-02 
9.557000e+00 -5.015070e-02 -8.302267e-02 
9.558000e+00 -5.060390e-02 -8.361325e-02 
9.559000e+00 -5.105647e-02 -8.420300e-02 
9.560000e+00 -5.150840e-02 -8.479191e-02 
9.561000e+00 -5.195969e-02 -8.537998e-02 
9.562000e+00 -5.241032e-02 -8.596720e-02 
9.563000e+00 -5.286030e-02 -8.655356e-02 
9.564000e+00 -5.330962e-02 -8.713906e-02 
9.565000e+00 -5.375827e-02 -8.772369e-02 
9.566000e+00 -5.420625e-02 -8.830745e-02 
9.567000e+00 -5.465356e-02 -8.889033e-02 
9.568000e+00 -5.510019e-02 -8.947233e-02 
9.569000e+00 -5.554613e-02 -9.005344e-02 
9.570000e+00 -5.599138e-02 -9.063365e-02 
9.571000e+00 -5.643594e-02 -9.121296e-02 
9.572000e+00 -5.687979e-02 -9.179136e-02 
9.573000e+00 -5.732295e-02 -9.236885e-02 
9.574000e+00 -5.776539e-02 -9.294542e-02 
9.575000e+00 -5.820712e-02 -9.352107e-02 
9.576000e+00 -5.864813e-02 -9.409579e-02 
9.577000e+00 -5.908842e-02 -9.466957e-02 
9.578000e+00 -5.952798e-02 -9.524241e-02 
9.579000e+00 -5.996680e-02 -9.581430e-02 
9.580000e+00 -6.040489e-02 -9.638524e-02 
9.581000e+00 -6.084223e-02 -9.695522e-02 
9.582000e+00 -6.127883e-02 -9.752424e-02 
9.583000e+00 -6.171467e-02 -9.809229e-02 
9.584000e+00 -6.214976e-02 -9.865936e-02 
9.585000e+00 -6.258408e-02 -9.922546e-02 
9.586000e+00 -6.301764e-02 -9.979056e-02 
9.587000e+00 -6.345043e-02 -1.003547e-01 
9.588000e+00 -6.388244e-02 -1.009178e-01 
9.589000e+00 -6.431366e-02 -1.014799e-01 
9.590000e+00 -6.474411e-02 -1.020410e-01 
9.591000e+00 -6.517376e-02 -1.026011e-01 
9.592000e+00 -6.560262e-02 -1.031602e-01 
9.593000e+00 -6.603068e-02 -1.037182e-01 
9.594000e+00 -6.645793e-02 -1.042753e-01 
9.595000e+00 -6.688438e-02 -1.048312e-01 
9.596000e+00 -6.731001e-02 -1.053862e-01 
9.597000e+00 -6.773482e-02 -1.059401e-01 
9.598000e+00 -6.815881e-02 -1.064929e-01 
9.599000e+00 -6.858197e-02 -1.070447e-01 
9.600000e+00 -6.900430e-02 -1.075954e-01 
9.601000e+00 -6.942580e-02 -1.081451e-01 
9.602000e+00 -6.984645e-02 -1.086937e-01 
9.603000e+00 -7.026625e-02 -1.092412e-01 
9.604000e+00 -7.068521e-02 -1.097876e-01 
9.605000e+00 -7.110331e-02 -1.103329e-01 
9.606000e+00 -7.152055e-02 -1.108772e-01 
9.607000e+00 -7.193693e-02 -1.114203e-01 
9.608000e+00 -7.235244e-02 -1.119623e-01 
9.609000e+00 -7.276708e-02 -1.125033e-01 
9.610000e+00 -7.318083e-02 -1.130431e-01 
9.611000e+00 -7.359371e-02 -1.135818e-01 
9.612000e+00 -7.400570e-02 -1.141193e-01 
9.613000e+00 -7.441680e-02 -1.146557e-01 
9.614000e+00 -7.482700e-02 -1.151910e-01 
9.615000e+00 -7.523631e-02 -1.157252e-01 
9.616000e+00 -7.564471e-02 -1.162582e-01 
9.617000e+00 -7.605220e-02 -1.167900e-01 
9.618000e+00 -7.645877e-02 -1.173207e-01 
9.619000e+00 -7.686443e-02 -1.178502e-01 
9.620000e+00 -7.726917e-02 -1.183786e-01 
9.621000e+00 -7.767298e-02 -1.189058e-01 
9.622000e+00 -7.807586e-02 -1.194318e-01 
9.623000e+00 -7.847781e-02 -1.199566e-01 
9.624000e+00 -7.887881e-02 -1.204803e-01 
9.625000e+00 -7.927888e-02 -1.210027e-01 
9.626000e+00 -7.967799e-02 -1.215239e-01 
9.627000e+00 -8.007615e-02 -1.220440e-01 
9.628000e+00 -8.047336e-02 -1.225628e-01 
9.629000e+00 -8.086960e-02 -1.230804e-01 
9.630000e+00 -8.126488e-02 -1.235968e-01 
9.631000e+00 -8.165919e-02 -1.241120e-01 
9.632000e+00 -8.205253e-02 -1.246260e-01 
9.633000e+00 -8.244489e-02 -1.251387e-01 
9.634000e+00 -8.283627e-02 -1.256501e-01 
9.635000e+00 -8.322666e-02 -1.261604e-01 
9.636000e+00 -8.361605e-02 -1.266694e-01 
9.637000e+00 -8.400446e-02 -1.271771e-01 
9.638000e+00 -8.439186e-02 -1.276836e-01 
9.639000e+00 -8.477827e-02 -1.281888e-01 
9.640000e+00 -8.516366e-02 -1.286927e-01 
9.641000e+00 -8.554805e-02 -1.291954e-01 
9.642000e+00 -8.593141e-02 -1.296968e-01 
9.643000e+00 -8.631376e-02 -1.301969e-01 
9.644000e+00 -8.669509e-02 -1.306957e-01 
9.645000e+00 -8.707538e-02 -1.311932e-01 
9.646000e+00 -8.745465e-02 -1.316895e-01 
9.647000e+00 -8.783288e-02 -1.321844e-01 
9.648000e+00 -8.821007e-02 -1.326780e-01 
9.649000e+00 -8.858621e-02 -1.331703e-01 
9.650000e+00 -8.896131e-02 -1.336613e-01 
9.651000e+00 -8.933535e-02 -1.341510e-01 
9.652000e+00 -8.970834e-02 -1.346394e-01 
9.653000e+00 -9.008027e-02 -1.351264e-01 
9.654000e+00 -9.045113e-02 -1.356121e-01 
9.655000e+00 -9.082093e-02 -1.360964e-01 
9.656000e+00 -9.118965e-02 -1.365794e-01 
9.657000e+00 -9.155730e-02 -1.370611e-01 
9.658000e+00 -9.192387e-02 -1.375414e-01 
9.659000e+00 -9.228935e-02 -1.380203e-01 
9.660000e+00 -9.265375e-02 -1.384979e-01 
9.661000e+00 -9.301705e-02 -1.389741e-01 
9.662000e+00 -9.337926e-02 -1.394490e-01 
9.663000e+00 -9.374037e-02 -1.399224e-01 
9.664000e+00 -9.410038e-02 -1.403945e-01 
9.665000e+00 -9.445928e-02 -1.408652e-01 
9.666000e+00 -9.481706e-02 -1.413345e-01 
9.667000e+00 -9.517374e-02 -1.418024e-01 
9.668000e+00 -9.552929e-02 -1.422690e-01 
9.669000e+00 -9.588373e-02 -1.427341e-01 
9.670000e+00 -9.623703e-02 -1.431978e-01 
9.671000e+00 -9.658921e-02 -1.436601e-01 
9.672000e+00 -9.694025e-02 -1.441210e-01 
9.673000e+00 -9.729016e-02 -1.445804e-01 
9.674000e+00 -9.763893e-02 -1.450385e-01 
9.675000e+00 -9.798655e-02 -1.454951e-01 
9.676000e+00 -9.833302e-02 -1.459503e-01 
9.677000e+00 -9.867834e-02 -1.464040e-01 
9.678000e+00 -9.902251e-02 -1.468563e-01 
9.679000e+00 -9.936551e-02 -1.473071e-01 
9.680000e+00 -9.970735e-02 -1.477565e-01 
9.681000e+00 -1.000480e-01 -1.482045e-01 
9.682000e+00 -1.003875e-01 -1.486510e-01 
9.683000e+00 -1.007259e-01 -1.490960e-01 
9.684000e+00 -1.010630e-01 -1.495395e-01 
9.685000e+00 -1.013990e-01 -1.499816e-01 
9.686000e+00 -1.017338e-01 -1.504222e-01 
9.687000e+00 -1.020674e-01 -1.508614e-01 
9.688000e+00 -1.023998e-01 -1.512990e-01 
9.689000e+00 -1.027310e-01 -1.517352e-01 
9.690000e+00 -1.030610e-01 -1.521698e-01 
9.691000e+00 -1.033898e-01 -1.526030e-01 
9.692000e+00 -1.037175e-01 -1.530347e-01 
9.693000e+00 -1.040439e-01 -1.534648e-01 
9.694000e+00 -1.043690e-01 -1.538935e-01 
9.695000e+00 -1.046930e-01 -1.543206e-01 
9.696000e+00 -1.050158e-01 -1.547462e-01 
9.697000e+00 -1.053373e-01 -1.551703e-01 
9.698000e+00 -1.056576e-01 -1.555929e-01 
9.699000e+00 -1.059767e-01 -1.560140e-01 
9.700000e+00 -1.062945e-01 -1.564335e-01 
9.701000e+00 -1.066111e-01 -1.568515e-01 
9.702000e+00 -1.069265e-01 -1.572679e-01 
9.703000e+00 -1.072406e-01 -1.576828e-01 
9.704000e+00 -1.075535e-01 -1.580962e-01 
9.705000e+00 -1.078651e-01 -1.585080e-01 
9.706000e+00 -1.081755e-01 -1.589182e-01 
9.707000e+00 -1.084846e-01 -1.593269e-01 
9.708000e+00 -1.087925e-01 -1.597340e-01 
9.709000e+00 -1.090991e-01 -1.601396e-01 
9.710000e+00 -1.094044e-01 -1.605435e-01 
9.711000e+00 -1.097085e-01 -1.609460e-01 
9.712000e+00 -1.100113e-01 -1.613468e-01 
9.713000e+00 -1.103128e-01 -1.617460e-01 
9.714000e+00 -1.106131e-01 -1.621437e-01 
9.715000e+00 -1.109120e-01 -1.625398e-01 
9.716000e+00 -1.112097e-01 -1.629343e-01 
9.717000e+00 -1.115061e-01 -1.633271e-01 
9.718000e+00 -1.118012e-01 -1.637184e-01 
9.719000e+00 -1.120950e-01 -1.641081e-01 
9.720000e+00 -1.123875e-01 -1.644962e-01 
9.721000e+00 -1.126788e-01 -1.648826e-01 
9.722000e+00 -1.129687e-01 -1.652675e-01 
9.723000e+00 -1.132573e-01 -1.656507e-01 
9.724000e+00 -1.135446e-01 -1.660323e-01 
9.725000e+00 -1.138306e-01 -1.664123e-01 
9.726000e+00 -1.141152e-01 -1.667907e-01 
9.727000e+00 -1.143986e-01 -1.671674e-01 
9.728000e+00 -1.146806e-01 -1.675425e-01 
9.729000e+00 -1.149613e-01 -1.679159e-01 
9.730000e+00 -1.152407e-01 -1.682877e-01 
9.731000e+00 -1.155188e-01 -1.686579e-01 
9.732000e+00 -1.157955e-01 -1.690264e-01 
9.733000e+00 -1.160709e-01 -1.693933e-01 
9.734000e+00 -1.163450e-01 -1.697585e-01 
9.735000e+00 -1.166177e-01 -1.701220e-01 
9.736000e+00 -1.168890e-01 -1.704839e-01 
9.737000e+00 -1.171591e-01 -1.708441e-01 
9.738000e+00 -1.174277e-01 -1.712027e-01 
9.739000e+00 -1.176951e-01 -1.715596e-01 
9.740000e+00 -1.179610e-01 -1.719148e-01 
9.741000e+00 -1.182257e-01 -1.722683e-01 
9.742000e+00 -1.184889e-01 -1.726202e-01 
9.743000e+00 -1.187508e-01 -1.729703e-01 
9.744000e+00 -1.190114e-01 -1.733188e-01 
9.745000e+00 -1.192705e-01 -1.736656e-01 
9.746000e+00 -1.195283e-01 -1.740107e-01 
9.747000e+00 -1.197847e-01 -1.743540e-01 
9.748000e+00 -1.200398e-01 -1.746957e-01 
9.749000e+00 -1.202935e-01 -1.750357e-01 
9.750000e+00 -1.205457e-01 -1.753740e-01 
9.751000e+00 -1.207967e-01 -1.757106e-01 
9.752000e+00 -1.210462e-01 -1.760454e-01 
9.753000e+00 -1.212943e-01 -1.763786e-01 
9.754000e+00 -1.215411e-01 -1.767100e-01 
9.755000e+00 -1.217864e-01 -1.770397e-01 
9.756000e+00 -1.220304e-01 -1.773677e-01 
9.757000e+00 -1.222729e-01 -1.776940e-01 
9.758000e+00 -1.225141e-01 -1.780185e-01 
9.759000e+00 -1.227538e-01 -1.783413e-01 
9.760000e+00 -1.229922e-01 -1.786623e-01 
9.761000e+00 -1.232291e-01 -1.789816e-01 
9.762000e+00 -1.234647e-01 -1.792992e-01 
9.763000e+00 -1.236988e-01 -1.796151e-01 
9.764000e+00 -1.239315e-01 -1.799291e-01 
9.765000e+00 -1.241628e-01 -1.802415e-01 
9.766000e+00 -1.243927e-01 -1.805521e-01 
9.767000e+00 -1.246211e-01 -1.808609e-01 
9.768000e+00 -1.248481e-01 -1.811680e-01 
9.769000e+00 -1.250737e-01 -1.814733e-01 
9.770000e+00 -1.252979e-01 -1.817768e-01 
9.771000e+00 -1.255207e-01 -1.820786e-01 
9.772000e+00 -1.257420e-01 -1.823786e-01 
9.773000e+00 -1.259619e-01 -1.826769e-01 
9.774000e+00 -1.261803e-01 -1.829734e-01 
9.775000e+00 -1.263973e-01 -1.832681e-01 
9.776000e+00 -1.266129e-01 -1.835610e-01 
9.777000e+00 -1.268270e-01 -1.838521e-01 
9.778000e+00 -1.270397e-01 -1.841415e-01 
9.779000e+00 -1.272509e-01 -1.844290e-01 
9.780000e+00 -1.274607e-01 -1.847148e-01 
9.781000e+00 -1.276690e-01 -1.849988e-01 
9.782000e+00 -1.278759e-01 -1.852810e-01 
9.783000e+00 -1.280813e-01 -1.855614e-01 
9.784000e+00 -1.282852e-01 -1.858400e-01 
9.785000e+00 -1.284877e-01 -1.861168e-01 
9.786000e+00 -1.286888e-01 -1.863918e-01 
9.787000e+00 -1.288884e-01 -1.866650e-01 
9.788000e+00 -1.290865e-01 -1.869364e-01 
9.789000e+00 -1.292831e-01 -1.872060e-01 
9.790000e+00 -1.294783e-01 -1.874737e-01 
9.791000e+00 -1.296720e-01 -1.877397e-01 
9.792000e+00 -1.298642e-01 -1.880038e-01 
9.793000e+00 -1.300550e-01 -1.882662e-01 
9.794000e+00 -1.302443e-01 -1.885267e-01 
9.795000e+00 -1.304321e-01 -1.887853e-01 
9.796000e+00 -1.306184e-01 -1.890422e-01 
9.797000e+00 -1.308033e-01 -1.892972e-01 
9.798000e+00 -1.309866e-01 -1.895504e-01 
9.799000e+00 -1.311685e-01 -1.898018e-01 
9.800000e+00 -1.313489e-01 -1.900513e-01 
9.801000e+00 -1.315278e-01 -1.902990e-01 
9.802000e+00 -1.317052e-01 -1.905449e-01 
9.803000e+00 -1.318811e-01 -1.907889e-01 
9.804000e+00 -1.320555e-01 -1.910311e-01 
9.805000e+00 -1.322284e-01 -1.912714e-01 
9.806000e+00 -1.323999e-01 -1.915099e-01 
9.807000e+00 -1.325698e-01 -1.917465e-01 
9.808000e+00 -1.327382e-01 -1.919813e-01 
9.809000e+00 -1.329052e-01 -1.922143e-01 
9.810000e+00 -1.330706e-01 -1.924454e-01 
9.811000e+00 -1.332345e-01 -1.926746e-01 
9.812000e+00 -1.333970e-01 -1.929020e-01 
9.813000e+00 -1.335579e-01 -1.931275e-01 
9.814000e+00 -1.337173e-01 -1.933512e-01 
9.815000e+00 -1.338752e-01 -1.935730e-01 
9.816000e+00 -1.340315e-01 -1.937929e-01 
9.817000e+00 -1.341864e-01 -1.940110e-01 
9.818000e+00 -1.343398e-01 -1.942272e-01 
9.819000e+00 -1.344916e-01 -1.944415e-01 
9.820000e+00 -1.346419e-01 -1.946540e-01 
9.821000e+00 -1.347907e-01 -1.948646e-01 
9.822000e+00 -1.349380e-01 -1.950733e-01 
9.823000e+00 -1.350837e-01 -1.952802e-01 
9.824000e+00 -1.352280e-01 -1.954851e-01 
9.825000e+00 -1.353707e-01 -1.956882e-01 
9.826000e+00 -1.355119e-01 -1.958894e-01 
9.827000e+00 -1.356515e-01 -1.960888e-01 
9.828000e+00 -1.357897e-01 -1.962862e-01 
9.829000e+00 -1.359263e-01 -1.964818e-01 
9.830000e+00 -1.360614e-01 -1.966755e-01 
9.831000e+00 -1.361949e-01 -1.968673e-01 
9.832000e+00 -1.363269e-01 -1.970572e-01 
9.833000e+00 -1.364574e-01 -1.972452e-01 
9.834000e+00 -1.365863e-01 -1.974313e-01 
9.835000e+00 -1.367137e-01 -1.976156e-01 
9.836000e+00 -1.368396e-01 -1.977979e-01 
9.837000e+00 -1.369639e-01 -1.979783e-01 
9.838000e+00 -1.370867e-01 -1.981569e-01 
9.839000e+00 -1.372080e-01 -1.983335e-01 
9.840000e+00 -1.373277e-01 -1.985083e-01 
9.841000e+00 -1.374459e-01 -1.986811e-01 
9.842000e+00 -1.375625e-01 -1.988521e-01 
9.843000e+00 -1.376776e-01 -1.990211e-01 
9.844000e+00 -1.377911e-01 -1.991883e-01 
9.845000e+00 -1.379031e-01 -1.993535e-01 
9.846000e+00 -1.380136e-01 -1.995169e-01 
9.847000e+00 -1.381225e-01 -1.996783e-01 
9.848000e+00 -1.382298e-01 -1.998378e-01 
9.849000e+00 -1.383356e-01 -1.999954e-01 
9.850000e+00 -1.384399e-01 -2.001511e-01 
9.851000e+00 -1.385426e-01 -2.003049e-01 
9.852000e+00 -1.386437e-01 -2.004568e-01 
9.853000e+00 -1.387433e-01 -2.006068e-01 
9.854000e+00 -1.388414e-01 -2.007548e-01 
9.855000e+00 -1.389378e-01 -2.009009e-01 
9.856000e+00 -1.390328e-01 -2.010452e-01 
9.857000e+00 -1.391262e-01 -2.011875e-01 
9.858000e+00 -1.392180e-01 -2.013278e-01 
9.859000e+00 -1.393083e-01 -2.014663e-01 
9.860000e+00 -1.393970e-01 -2.016029e-01 
9.861000e+00 -1.394841e-01 -2.017375e-01 
9.862000e+00 -1.395697e-01 -2.018702e-01 
9.863000e+00 -1.396538e-01 -2.020010e-01 
9.864000e+00 -1.397362e-01 -2.021298e-01 
9.865000e+00 -1.398171e-01 -2.022568e-01 
9.866000e+00 -1.398965e-01 -2.023818e-01 
9.867000e+00 -1.399743e-01 -2.025049e-01 
9.868000e+00 -1.400505e-01 -2.026260e-01 
9.869000e+00 -1.401252e-01 -2.027453e-01 
9.870000e+00 -1.401983e-01 -2.028626e-01 
9.871000e+00 -1.402699e-01 -2.029780e-01 
9.872000e+00 -1.403398e-01 -2.030914e-01 
9.873000e+00 -1.404083e-01 -2.032030e-01 
9.874000e+00 -1.404751e-01 -2.033126e-01 
9.875000e+00 -1.405404e-01 -2.034202e-01 
9.876000e+00 -1.406041e-01 -2.035260e-01 
9.877000e+00 -1.406663e-01 -2.036298e-01 
9.878000e+00 -1.407269e-01 -2.037317e-01 
9.879000e+00 -1.407859e-01 -2.038316e-01 
9.880000e+00 -1.408434e-01 -2.039296e-01 
9.881000e+00 -1.408992e-01 -2.040257e-01 
9.882000e+00 -1.409536e-01 -2.041199e-01 
9.883000e+00 -1.410063e-01 -2.042121e-01 
9.884000e+00 -1.410575e-01 -2.043024e-01 
9.885000e+00 -1.411071e-01 -2.043907e-01 
9.886000e+00 -1.411552e-01 -2.044771e-01 
9.887000e+00 -1.412017e-01 -2.045616e-01 
9.888000e+00 -1.412466e-01 -2.046442e-01 
9.889000e+00 -1.412900e-01 -2.047248e-01 
9.890000e+00 -1.413317e-01 -2.048035e-01 
9.891000e+00 -1.413720e-01 -2.048802e-01 
9.892000e+00 -1.414106e-01 -2.049550e-01 
9.893000e+00 -1.414477e-01 -2.050279e-01 
9.894000e+00 -1.414832e-01 -2.050989e-01 
9.895000e+00 -1.415171e-01 -2.051679e-01 
9.896000e+00 -1.415495e-01 -2.052349e-01 
9.897000e+00 -1.415803e-01 -2.053001e-01 
9.898000e+00 -1.416096e-01 -2.053633e-01 
9.899000e+00 -1.416372e-01 -2.054245e-01 
9.900000e+00 -1.416633e-01 -2.054839e-01 
9.901000e+00 -1.416879e-01 -2.055412e-01 
9.902000e+00 -1.417108e-01 -2.055967e-01 
9.903000e+00 -1.417322e-01 -2.056502e-01 
9.904000e+00 -1.417521e-01 -2.057018e-01 
9.905000e+00 -1.417703e-01 -2.057515e-01 
9.906000e+00 -1.417870e-01 -2.057992e-01 
9.907000e+00 -1.418021e-01 -2.058449e-01 
9.908000e+00 -1.418157e-01 -2.058888e-01 
9.909000e+00 -1.418277e-01 -2.059307e-01 
9.910000e+00 -1.418381e-01 -2.059707e-01 
9.911000e+00 -1.418470e-01 -2.060087e-01 
9.912000e+00 -1.418543e-01 -2.060448e-01 
9.913000e+00 -1.418600e-01 -2.060790e-01 
9.914000e+00 -1.418642e-01 -2.061112e-01 
9.915000e+00 -1.418668e-01 -2.061415e-01 
9.916000e+00 -1.418678e-01 -2.061699e-01 
9.917000e+00 -1.418673e-01 -2.061963e-01 
9.918000e+00 -1.418652e-01 -2.062209e-01 
9.919000e+00 -1.418615e-01 -2.062434e-01 
9.920000e+00 -1.418563e-01 -2.062641e-01 
9.921000e+00 -1.418495e-01 -2.062828e-01 
9.922000e+00 -1.418412e-01 -2.062996e-01 
9.923000e+00 -1.418312e-01 -2.063144e-01 
9.924000e+00 -1.418198e-01 -2.063273e-01 
9.925000e+00 -1.418068e-01 -2.063383e-01 
9.926000e+00 -1.417922e-01 -2.063474e-01 
9.927000e+00 -1.417760e-01 -2.063545e-01 
9.928000e+00 -1.417583e-01 -2.063597e-01 
9.929000e+00 -1.417390e-01 -2.063630e-01 
9.930000e+00 -1.417182e-01 -2.063644e-01 
9.931000e+00 -1.416958e-01 -2.063638e-01 
9.932000e+00 -1.416719e-01 -2.063613e-01 
9.933000e+00 -1.416464e-01 -2.063569e-01 
9.934000e+00 -1.416194e-01 -2.063505e-01 
9.935000e+00 -1.415908e-01 -2.063423e-01 
9.936000e+00 -1.415606e-01 -2.063321e-01 
9.937000e+00 -1.415289e-01 -2.063200e-01 
9.938000e+00 -1.414956e-01 -2.063059e-01 
9.939000e+00 -1.414608e-01 -2.062900e-01 
9.940000e+00 -1.414244e-01 -2.062721e-01 
9.941000e+00 -1.413865e-01 -2.062523e-01 
9.942000e+00 -1.413471e-01 -2.062306e-01 
9.943000e+00 -1.413061e-01 -2.062070e-01 
9.944000e+00 -1.412635e-01 -2.061814e-01 
9.945000e+00 -1.412194e-01 -2.061540e-01 
9.946000e+00 -1.411737e-01 -2.061246e-01 
9.947000e+00 -1.411265e-01 -2.060933e-01 
9.948000e+00 -1.410778e-01 -2.060601e-01 
9.949000e+00 -1.410275e-01 -2.060250e-01 
9.950000e+00 -1.409757e-01 -2.059880e-01 
9.951000e+00 -1.409223e-01 -2.059491e-01 
9.952000e+00 -1.408674e-01 -2.059083e-01 
9.953000e+00 -1.408110e-01 -2.058655e-01 
9.954000e+00 -1.407530e-01 -2.058209e-01 
9.955000e+00 -1.406935e-01 -2.057743e-01 
9.956000e+00 -1.406324e-01 -2.057259e-01 
9.957000e+00 -1.405698e-01 -2.056755e-01 
9.958000e+00 -1.405057e-01 -2.056233e-01 
9.959000e+00 -1.404401e-01 -2.055691e-01 
9.960000e+00 -1.403729e-01 -2.055130e-01 
9.961000e+00 -1.403042e-01 -2.054551e-01 
9.962000e+00 -1.402339e-01 -2.053952e-01 
9.963000e+00 -1.401621e-01 -2.053335e-01 
9.964000e+00 -1.400888e-01 -2.052699e-01 
9.965000e+00 -1.400140e-01 -2.052043e-01 
9.966000e+00 -1.399377e-01 -2.051369e-01 
9.967000e+00 -1.398598e-01 -2.050676e-01 
9.968000e+00 -1.397804e-01 -2.049964e-01 
9.969000e+00 -1.396995e-01 -2.049233e-01 
9.970000e+00 -1.396171e-01 -2.048483e-01 
9.971000e+00 -1.395331e-01 -2.047715e-01 
9.972000e+00 -1.394476e-01 -2.046927e-01 
9.973000e+00 -1.393606e-01 -2.046121e-01 
9.974000e+00 -1.392722e-01 -2.045296e-01 
9.975000e+00 -1.391821e-01 -2.044452e-01 
9.976000e+00 -1.390906e-01 -2.043589e-01 
9.977000e+00 -1.389976e-01 -2.042708e-01 
9.978000e+00 -1.389030e-01 -2.041808e-01 
9.979000e+00 -1.388070e-01 -2.040889e-01 
9.980000e+00 -1.387095e-01 -2.039952e-01 
9.981000e+00 -1.386104e-01 -2.038995e-01 
9.982000e+00 -1.385098e-01 -2.038020e-01 
9.983000e+00 -1.384078e-01 -2.037027e-01 
9.984000e+00 -1.383042e-01 -2.036015e-01 
9.985000e+00 -1.381992e-01 -2.034984e-01 
9.986000e+00 -1.380926e-01 -2.033934e-01 
9.987000e+00 -1.379846e-01 -2.032866e-01 
9.988000e+00 -1.378750e-01 -2.031780e-01 
9.989000e+00 -1.377640e-01 -2.030675e-01 
9.990000e+00 -1.376515e-01 -2.029551e-01 
9.991000e+00 -1.375375e-01 -2.028409e-01 
9.992000e+00 -1.374220e-01 -2.027248e-01 
9.993000e+00 -1.373050e-01 -2.026069e-01 
9.994000e+00 -1.371866e-01 -2.024871e-01 
9.995000e+00 -1.370666e-01 -2.023655e-01 
9.996000e+00 -1.369452e-01 -2.022421e-01 
9.997000e+00 -1.368223e-01 -2.021168e-01 
9.998000e+00 -1.366979e-01 -2.019896e-01 
9.999000e+00 -1.365721e-01 -2.018607e-01 
1.000000e+01 -1.364447e-01 -2.017299e-01 
1.000100e+01 -1.363160e-01 -2.015972e-01 
1.000200e+01 -1.361857e-01 -2.014628e-01 
1.000300e+01 -1.360540e-01 -2.013265e-01 
1.000400e+01 -1.359208e-01 -2.011883e-01 
1.000500e+01 -1.357861e-01 -2.010484e-01 
1.000600e+01 -1.356500e-01 -2.009066e-01 
1.000700e+01 -1.355124e-01 -2.007630e-01 
1.000800e+01 -1.353734e-01 -2.006176e-01 
1.000900e+01 -1.352329e-01 -2.004704e-01 
1.001000e+01 -1.350910e-01 -2.003213e-01 
1.001100e+01 -1.349476e-01 -2.001705e-01 
1.001200e+01 -1.348027e-01 -2.000178e-01 
1.001300e+01 -1.346564e-01 -1.998634e-01 
1.001400e+01 -1.345087e-01 -1.997071e-01 
1.001500e+01 -1.343595e-01 -1.995490e-01 
1.001600e+01 -1.342089e-01 -1.993891e-01 
1.001700e+01 -1.340568e-01 -1.992274e-01 
1.001800e+01 -1.339033e-01 -1.990640e-01 
1.001900e+01 -1.337484e-01 -1.988987e-01 
1.002000e+01 -1.335920e-01 -1.987316e-01 
1.002100e+01 -1.334342e-01 -1.985628e-01 
1.002200e+01 -1.332750e-01 -1.983922e-01 
1.002300e+01 -1.331143e-01 -1.982197e-01 
1.002400e+01 -1.329522e-01 -1.980455e-01 
1.002500e+01 -1.327887e-01 -1.978696e-01 
1.002600e+01 -1.326238e-01 -1.976918e-01 
1.002700e+01 -1.324575e-01 -1.975123e-01 
1.002800e+01 -1.322897e-01 -1.973309e-01 
1.002900e+01 -1.321206e-01 -1.971479e-01 
1.003000e+01 -1.319500e-01 -1.969630e-01 
1.003100e+01 -1.317780e-01 -1.967764e-01 
1.003200e+01 -1.316046e-01 -1.965880e-01 
1.003300e+01 -1.314298e-01 -1.963979e-01 
1.003400e+01 -1.312536e-01 -1.962060e-01 
1.003500e+01 -1.310760e-01 -1.960124e-01 
1.003600e+01 -1.308970e-01 -1.958170e-01 
1.003700e+01 -1.307166e-01 -1.956198e-01 
1.003800e+01 -1.305348e-01 -1.954210e-01 
1.003900e+01 -1.303516e-01 -1.952203e-01 
1.004000e+01 -1.301671e-01 -1.950179e-01 
1.004100e+01 -1.299811e-01 -1.948138e-01 
1.004200e+01 -1.297938e-01 -1.946080e-01 
1.004300e+01 -1.296051e-01 -1.944004e-01 
1.004400e+01 -1.294150e-01 -1.941911e-01 
1.004500e+01 -1.292235e-01 -1.939801e-01 
1.004600e+01 -1.290307e-01 -1.937673e-01 
1.004700e+01 -1.288365e-01 -1.935528e-01 
1.004800e+01 -1.286409e-01 -1.933366e-01 
1.004900e+01 -1.284439e-01 -1.931187e-01 
1.005000e+01 -1.282456e-01 -1.928990e-01 
1.005100e+01 -1.280460e-01 -1.926777e-01 
1.005200e+01 -1.278449e-01 -1.924546e-01 
1.005300e+01 -1.276426e-01 -1.922299e-01 
1.005400e+01 -1.274388e-01 -1.920034e-01 
1.005500e+01 -1.272338e-01 -1.917753e-01 
1.005600e+01 -1.270273e-01 -1.915454e-01 
1.005700e+01 -1.268196e-01 -1.913139e-01 
1.005800e+01 -1.266104e-01 -1.910806e-01 
1.005900e+01 -1.264000e-01 -1.908457e-01 
1.006000e+01 -1.261882e-01 -1.906091e-01 
1.006100e+01 -1.259751e-01 -1.903708e-01 
1.006200e+01 -1.257606e-01 -1.901308e-01 
1.006300e+01 -1.255448e-01 -1.898892e-01 
1.006400e+01 -1.253277e-01 -1.896459e-01 
1.006500e+01 -1.251093e-01 -1.894009e-01 
1.006600e+01 -1.248896e-01 -1.891542e-01 
1.006700e+01 -1.246685e-01 -1.889059e-01 
1.006800e+01 -1.244461e-01 -1.886560e-01 
1.006900e+01 -1.242224e-01 -1.884043e-01 
1.007000e+01 -1.239974e-01 -1.881511e-01 
1.007100e+01 -1.237711e-01 -1.878961e-01 
1.007200e+01 -1.235435e-01 -1.876396e-01 
1.007300e+01 -1.233146e-01 -1.873814e-01 
1.007400e+01 -1.230844e-01 -1.871215e-01 
1.007500e+01 -1.228529e-01 -1.868600e-01 
1.007600e+01 -1.226201e-01 -1.865969e-01 
1.007700e+01 -1.223860e-01 -1.863321e-01 
1.007800e+01 -1.221507e-01 -1.860657e-01 
1.007900e+01 -1.219140e-01 -1.857977e-01 
1.008000e+01 -1.216761e-01 -1.855281e-01 
1.008100e+01 -1.214369e-01 -1.852569e-01 
1.008200e+01 -1.211964e-01 -1.849840e-01 
1.008300e+01 -1.209547e-01 -1.847096e-01 
1.008400e+01 -1.207117e-01 -1.844335e-01 
1.008500e+01 -1.204674e-01 -1.841558e-01 
1.008600e+01 -1.202219e-01 -1.838765e-01 
1.008700e+01 -1.199751e-01 -1.835957e-01 
1.008800e+01 -1.197270e-01 -1.833132e-01 
1.008900e+01 -1.194777e-01 -1.830291e-01 
1.009000e+01 -1.192272e-01 -1.827435e-01 
1.009100e+01 -1.189754e-01 -1.824563e-01 
1.009200e+01 -1.187223e-01 -1.821675e-01 
1.009300e+01 -1.184680e-01 -1.818771e-01 
1.009400e+01 -1.182125e-01 -1.815852e-01 
1.009500e+01 -1.179558e-01 -1.812917e-01 
1.009600e+01 -1.176978e-01 -1.809966e-01 
1.009700e+01 -1.174386e-01 -1.806999e-01 
1.009800e+01 -1.171782e-01 -1.804017e-01 
1.009900e+01 -1.169165e-01 -1.801020e-01 
1.010000e+01 -1.166537e-01 -1.798007e-01 
1.010100e+01 -1.163896e-01 -1.794978e-01 
1.010200e+01 -1.161243e-01 -1.791935e-01 
1.010300e+01 -1.158578e-01 -1.788875e-01 
1.010400e+01 -1.155901e-01 -1.785801e-01 
1.010500e+01 -1.153212e-01 -1.782711e-01 
1.010600e+01 -1.150511e-01 -1.779606e-01 
1.010700e+01 -1.147798e-01 -1.776485e-01 
1.010800e+01 -1.145073e-01 -1.773349e-01 
1.010900e+01 -1.142337e-01 -1.770199e-01 
1.011000e+01 -1.139588e-01 -1.767033e-01 
1.011100e+01 -1.136828e-01 -1.763852e-01 
1.011200e+01 -1.134056e-01 -1.760656e-01 
1.011300e+01 -1.131272e-01 -1.757444e-01 
1.011400e+01 -1.128476e-01 -1.754218e-01 
1.011500e+01 -1.125669e-01 -1.750977e-01 
1.011600e+01 -1.122850e-01 -1.747721e-01 
1.011700e+01 -1.120020e-01 -1.744451e-01 
1.011800e+01 -1.117178e-01 -1.741165e-01 
1.011900e+01 -1.114324e-01 -1.737865e-01 
1.012000e+01 -1.111459e-01 -1.734550e-01 
1.012100e+01 -1.108583e-01 -1.731220e-01 
1.012200e+01 -1.105695e-01 -1.727875e-01 
1.012300e+01 -1.102796e-01 -1.724516e-01 
1.012400e+01 -1.099885e-01 -1.721143e-01 
1.012500e+01 -1.096963e-01 -1.717754e-01 
1.012600e+01 -1.094030e-01 -1.714352e-01 
1.012700e+01 -1.091085e-01 -1.710934e-01 
1.012800e+01 -1.088129e-01 -1.707503e-01 
1.012900e+01 -1.085163e-01 -1.704057e-01 
1.013000e+01 -1.082184e-01 -1.700597e-01 
1.013100e+01 -1.079195e-01 -1.697122e-01 
1.013200e+01 -1.076195e-01 -1.693633e-01 
1.013300e+01 -1.073184e-01 -1.690130e-01 
1.013400e+01 -1.070162e-01 -1.686613e-01 
1.013500e+01 -1.067128e-01 -1.683081e-01 
1.013600e+01 -1.064084e-01 -1.679536e-01 
1.013700e+01 -1.061029e-01 -1.675976e-01 
1.013800e+01 -1.057963e-01 -1.672403e-01 
1.013900e+01 -1.054887e-01 -1.668815e-01 
1.014000e+01 -1.051799e-01 -1.665214e-01 
1.014100e+01 -1.048701e-01 -1.661598e-01 
1.014200e+01 -1.045592e-01 -1.657969e-01 
1.014300e+01 -1.042472e-01 -1.654326e-01 
1.014400e+01 -1.039342e-01 -1.650669e-01 
1.014500e+01 -1.036201e-01 -1.646999e-01 
1.014600e+01 -1.033050e-01 -1.643315e-01 
1.014700e+01 -1.029888e-01 -1.639617e-01 
1.014800e+01 -1.026716e-01 -1.635906e-01 
1.014900e+01 -1.023533e-01 -1.632181e-01 
1.015000e+01 -1.020340e-01 -1.628442e-01 
1.015100e+01 -1.017136e-01 -1.624690e-01 
1.015200e+01 -1.013922e-01 -1.620925e-01 
1.015300e+01 -1.010698e-01 -1.617146e-01 
1.015400e+01 -1.007464e-01 -1.613354e-01 
1.015500e+01 -1.004219e-01 -1.609549e-01 
1.015600e+01 -1.000964e-01 -1.605731e-01 
1.015700e+01 -9.976995e-02 -1.601899e-01 
1.015800e+01 -9.944244e-02 -1.598054e-01 
1.015900e+01 -9.911394e-02 -1.594196e-01 
1.016000e+01 -9.878443e-02 -1.590325e-01 
1.016100e+01 -9.845392e-02 -1.586441e-01 
1.016200e+01 -9.812242e-02 -1.582544e-01 
1.016300e+01 -9.778993e-02 -1.578634e-01 
1.016400e+01 -9.745645e-02 -1.574711e-01 
1.016500e+01 -9.712199e-02 -1.570775e-01 
1.016600e+01 -9.678656e-02 -1.566827e-01 
1.016700e+01 -9.645014e-02 -1.562866e-01 
1.016800e+01 -9.611276e-02 -1.558892e-01 
1.016900e+01 -9.577442e-02 -1.554905e-01 
1.017000e+01 -9.543511e-02 -1.550906e-01 
1.017100e+01 -9.509484e-02 -1.546894e-01 
1.017200e+01 -9.475362e-02 -1.542870e-01 
1.017300e+01 -9.441145e-02 -1.538833e-01 
1.017400e+01 -9.406833e-02 -1.534784e-01 
1.017500e+01 -9.372427e-02 -1.530722e-01 
1.017600e+01 -9.337927e-02 -1.526648e-01 
1.017700e+01 -9.303334e-02 -1.522562e-01 
1.017800e+01 -9.268648e-02 -1.518463e-01 
1.017900e+01 -9.233869e-02 -1.514352e-01 
1.018000e+01 -9.198998e-02 -1.510229e-01 
1.018100e+01 -9.164036e-02 -1.506094e-01 
1.018200e+01 -9.128981e-02 -1.501947e-01 
1.018300e+01 -9.093836e-02 -1.497788e-01 
1.018400e+01 -9.058601e-02 -1.493617e-01 
1.018500e+01 -9.023275e-02 -1.489434e-01 
1.018600e+01 -8.987860e-02 -1.485239e-01 
1.018700e+01 -8.952355e-02 -1.481033e-01 
1.018800e+01 -8.916762e-02 -1.476814e-01 
1.018900e+01 -8.881080e-02 -1.472584e-01 
1.019000e+01 -8.845310e-02 -1.468342e-01 
1.019100e+01 -8.809452e-02 -1.464089e-01 
1.019200e+01 -8.773507e-02 -1.459823e-01 
1.019300e+01 -8.737475e-02 -1.455547e-01 
1.019400e+01 -8.701357e-02 -1.451259e-01 
1.019500e+01 -8.665153e-02 -1.446959e-01 
1.019600e+01 -8.628863e-02 -1.442648e-01 
1.019700e+01 -8.592489e-02 -1.438326e-01 
1.019800e+01 -8.556029e-02 -1.433992e-01 
1.019900e+01 -8.519486e-02 -1.429647e-01 
1.020000e+01 -8.482858e-02 -1.425291e-01 
1.020100e+01 -8.446147e-02 -1.420923e-01 
1.020200e+01 -8.409353e-02 -1.416545e-01 
1.020300e+01 -8.372476e-02 -1.412155e-01 
1.020400e+01 -8.335518e-02 -1.407755e-01 
1.020500e+01 -8.298477e-02 -1.403343e-01 
1.020600e+01 -8.261355e-02 -1.398921e-01 
1.020700e+01 -8.224153e-02 -1.394488e-01 
1.020800e+01 -8.186870e-02 -1.390044e-01 
1.020900e+01 -8.149507e-02 -1.385589e-01 
1.021000e+01 -8.112064e-02 -1.381123e-01 
1.021100e+01 -8.074542e-02 -1.376647e-01 
1.021200e+01 -8.036942e-02 -1.372160e-01 
1.021300e+01 -7.999263e-02 -1.367663e-01 
1.021400e+01 -7.961506e-02 -1.363155e-01 
1.021500e+01 -7.923672e-02 -1.358636e-01 
1.021600e+01 -7.885761e-02 -1.354107e-01 
1.021700e+01 -7.847773e-02 -1.349568e-01 
1.021800e+01 -7.809710e-02 -1.345018e-01 
1.021900e+01 -7.771570e-02 -1.340459e-01 
1.022000e+01 -7.733356e-02 -1.335889e-01 
1.022100e+01 -7.695066e-02 -1.331308e-01 
1.022200e+01 -7.656702e-02 -1.326718e-01 
1.022300e+01 -7.618265e-02 -1.322117e-01 
1.022400e+01 -7.579754e-02 -1.317507e-01 
1.022500e+01 -7.541169e-02 -1.312886e-01 
1.022600e+01 -7.502512e-02 -1.308256e-01 
1.022700e+01 -7.463783e-02 -1.303616e-01 
1.022800e+01 -7.424983e-02 -1.298966e-01 
1.022900e+01 -7.386111e-02 -1.294306e-01 
1.023000e+01 -7.347168e-02 -1.289636e-01 
1.023100e+01 -7.308154e-02 -1.284957e-01 
1.023200e+01 -7.269071e-02 -1.280268e-01 
1.023300e+01 -7.229918e-02 -1.275570e-01 
1.023400e+01 -7.190697e-02 -1.270862e-01 
1.023500e+01 -7.151406e-02 -1.266144e-01 
1.023600e+01 -7.112048e-02 -1.261417e-01 
1.023700e+01 -7.072621e-02 -1.256681e-01 
1.023800e+01 -7.033128e-02 -1.251936e-01 
1.023900e+01 -6.993567e-02 -1.247181e-01 
1.024000e+01 -6.953941e-02 -1.242417e-01 
1.024100e+01 -6.914248e-02 -1.237644e-01 
1.024200e+01 -6.874490e-02 -1.232861e-01 
1.024300e+01 -6.834666e-02 -1.228070e-01 
1.024400e+01 -6.794779e-02 -1.223270e-01 
1.024500e+01 -6.754827e-02 -1.218460e-01 
1.024600e+01 -6.714811e-02 -1.213642e-01 
1.024700e+01 -6.674732e-02 -1.208815e-01 
1.024800e+01 -6.634590e-02 -1.203979e-01 
1.024900e+01 -6.594386e-02 -1.199135e-01 
1.025000e+01 -6.554121e-02 -1.194281e-01 
1.025100e+01 -6.513793e-02 -1.189419e-01 
1.025200e+01 -6.473405e-02 -1.184549e-01 
1.025300e+01 -6.432956e-02 -1.179670e-01 
1.025400e+01 -6.392448e-02 -1.174782e-01 
1.025500e+01 -6.351879e-02 -1.169886e-01 
1.025600e+01 -6.311252e-02 -1.164982e-01 
1.025700e+01 -6.270565e-02 -1.160069e-01 
1.025800e+01 -6.229821e-02 -1.155148e-01 
1.025900e+01 -6.189019e-02 -1.150219e-01 
1.026000e+01 -6.148159e-02 -1.145282e-01 
1.026100e+01 -6.107243e-02 -1.140336e-01 
1.026200e+01 -6.066270e-02 -1.135383e-01 
1.026300e+01 -6.025241e-02 -1.130421e-01 
1.026400e+01 -5.984157e-02 -1.125451e-01 
1.026500e+01 -5.943018e-02 -1.120474e-01 
1.026600e+01 -5.901824e-02 -1.115489e-01 
1.026700e+01 -5.860576e-02 -1.110496e-01 
1.026800e+01 -5.819274e-02 -1.105495e-01 
1.026900e+01 -5.777919e-02 -1.100486e-01 
1.027000e+01 -5.736512e-02 -1.095470e-01 
1.027100e+01 -5.695052e-02 -1.090446e-01 
1.027200e+01 -5.653540e-02 -1.085415e-01 
1.027300e+01 -5.611977e-02 -1.080376e-01 
1.027400e+01 -5.570363e-02 -1.075330e-01 
1.027500e+01 -5.528699e-02 -1.070276e-01 
1.027600e+01 -5.486985e-02 -1.065215e-01 
1.027700e+01 -5.445221e-02 -1.060147e-01 
1.027800e+01 -5.403408e-02 -1.055071e-01 
1.027900e+01 -5.361547e-02 -1.049989e-01 
1.028000e+01 -5.319637e-02 -1.044899e-01 
1.028100e+01 -5.277680e-02 -1.039802e-01 
1.028200e+01 -5.235676e-02 -1.034699e-01 
1.028300e+01 -5.193625e-02 -1.029588e-01 
1.028400e+01 -5.151528e-02 -1.024470e-01 
1.028500e+01 -5.109385e-02 -1.019346e-01 
1.028600e+01 -5.067196e-02 -1.014214e-01 
1.028700e+01 -5.024963e-02 -1.009076e-01 
1.028800e+01 -4.982686e-02 -1.003932e-01 
1.028900e+01 -4.940364e-02 -9.987803e-02 
1.029000e+01 -4.897999e-02 -9.936224e-02 
1.029100e+01 -4.855591e-02 -9.884580e-02 
1.029200e+01 -4.813141e-02 -9.832871e-02 
1.029300e+01 -4.770648e-02 -9.781098e-02 
1.029400e+01 -4.728114e-02 -9.729262e-02 
1.029500e+01 -4.685539e-02 -9.677362e-02 
1.029600e+01 -4.642923e-02 -9.625400e-02 
1.029700e+01 -4.600267e-02 -9.573375e-02 
1.029800e+01 -4.557571e-02 -9.521290e-02 
1.029900e+01 -4.514836e-02 -9.469143e-02 
1.030000e+01 -4.472062e-02 -9.416936e-02 
1.030100e+01 -4.429250e-02 -9.364669e-02 
1.030200e+01 -4.386400e-02 -9.312343e-02 
1.030300e+01 -4.343512e-02 -9.259958e-02 
1.030400e+01 -4.300588e-02 -9.207515e-02 
1.030500e+01 -4.257627e-02 -9.155014e-02 
1.030600e+01 -4.214630e-02 -9.102456e-02 
1.030700e+01 -4.171598e-02 -9.049842e-02 
1.030800e+01 -4.128531e-02 -8.997172e-02 
1.030900e+01 -4.085429e-02 -8.944446e-02 
1.031000e+01 -4.042293e-02 -8.891665e-02 
1.031100e+01 -3.999123e-02 -8.838829e-02 
1.031200e+01 -3.955920e-02 -8.785940e-02 
1.031300e+01 -3.912685e-02 -8.732998e-02 
1.031400e+01 -3.869417e-02 -8.680002e-02 
1.031500e+01 -3.826118e-02 -8.626955e-02 
1.031600e+01 -3.782787e-02 -8.573856e-02 
1.031700e+01 -3.739426e-02 -8.520705e-02 
1.031800e+01 -3.696034e-02 -8.467504e-02 
1.031900e+01 -3.652612e-02 -8.414253e-02 
1.032000e+01 -3.609161e-02 -8.360953e-02 
1.032100e+01 -3.565681e-02 -8.307604e-02 
1.032200e+01 -3.522172e-02 -8.254206e-02 
1.032300e+01 -3.478635e-02 -8.200760e-02 
1.032400e+01 -3.435071e-02 -8.147267e-02 
1.032500e+01 -3.391480e-02 -8.093727e-02 
1.032600e+01 -3.347862e-02 -8.040141e-02 
1.032700e+01 -3.304218e-02 -7.986509e-02 
1.032800e+01 -3.260549e-02 -7.932832e-02 
1.032900e+01 -3.216854e-02 -7.879110e-02 
1.033000e+01 -3.173135e-02 -7.825344e-02 
1.033100e+01 -3.129391e-02 -7.771535e-02 
1.033200e+01 -3.085624e-02 -7.717683e-02 
1.033300e+01 -3.041833e-02 -7.663788e-02 
1.033400e+01 -2.998020e-02 -7.609852e-02 
1.033500e+01 -2.954184e-02 -7.555874e-02 
1.033600e+01 -2.910326e-02 -7.501855e-02 
1.033700e+01 -2.866447e-02 -7.447797e-02 
1.033800e+01 -2.822546e-02 -7.393698e-02 
1.033900e+01 -2.778626e-02 -7.339560e-02 
1.034000e+01 -2.734685e-02 -7.285384e-02 
1.034100e+01 -2.690725e-02 -7.231170e-02 
1.034200e+01 -2.646746e-02 -7.176918e-02 
1.034300e+01 -2.602748e-02 -7.122629e-02 
1.034400e+01 -2.558732e-02 -7.068303e-02 
1.034500e+01 -2.514698e-02 -7.013942e-02 
1.034600e+01 -2.470647e-02 -6.959546e-02 
1.034700e+01 -2.426580e-02 -6.905114e-02 
1.034800e+01 -2.382496e-02 -6.850649e-02 
1.034900e+01 -2.338396e-02 -6.796150e-02 
1.035000e+01 -2.294281e-02 -6.741617e-02 
1.035100e+01 -2.250151e-02 -6.687052e-02 
1.035200e+01 -2.206007e-02 -6.632455e-02 
1.035300e+01 -2.161849e-02 -6.577826e-02 
1.035400e+01 -2.117677e-02 -6.523167e-02 
1.035500e+01 -2.073493e-02 -6.468477e-02 
1.035600e+01 -2.029295e-02 -6.413757e-02 
1.035700e+01 -1.985086e-02 -6.359008e-02 
1.035800e+01 -1.940866e-02 -6.304229e-02 
1.035900e+01 -1.896634e-02 -6.249423e-02 
1.036000e+01 -1.852391e-02 -6.194589e-02 
1.036100e+01 -1.808138e-02 -6.139728e-02 
1.036200e+01 -1.763876e-02 -6.084840e-02 
1.036300e+01 -1.719604e-02 -6.029926e-02 
1.036400e+01 -1.675324e-02 -5.974987e-02 
1.036500e+01 -1.631035e-02 -5.920022e-02 
1.036600e+01 -1.586738e-02 -5.865034e-02 
1.036700e+01 -1.542434e-02 -5.810021e-02 
1.036800e+01 -1.498123e-02 -5.754985e-02 
1.036900e+01 -1.453806e-02 -5.699926e-02 
1.037000e+01 -1.409482e-02 -5.644845e-02 
1.037100e+01 -1.365154e-02 -5.589742e-02 
1.037200e+01 -1.320819e-02 -5.534618e-02 
1.037300e+01 -1.276481e-02 -5.479473e-02 
1.037400e+01 -1.232138e-02 -5.424308e-02 
1.037500e+01 -1.187792e-02 -5.369123e-02 
1.037600e+01 -1.143442e-02 -5.313920e-02 
1.037700e+01 -1.099089e-02 -5.258698e-02 
1.037800e+01 -1.054735e-02 -5.203458e-02 
1.037900e+01 -1.010378e-02 -5.148201e-02 
1.038000e+01 -9.660203e-03 -5.092927e-02 
1.038100e+01 -9.216615e-03 -5.037636e-02 
1.038200e+01 -8.773022e-03 -4.982330e-02 
1.038300e+01 -8.329429e-03 -4.927009e-02 
1.038400e+01 -7.885841e-03 -4.871672e-02 
1.038500e+01 -7.442263e-03 -4.816322e-02 
1.038600e+01 -6.998698e-03 -4.760958e-02 
1.038700e+01 -6.555152e-03 -4.705581e-02 
1.038800e+01 -6.111629e-03 -4.650191e-02 
1.038900e+01 -5.668134e-03 -4.594790e-02 
1.039000e+01 -5.224671e-03 -4.539377e-02 
1.039100e+01 -4.781245e-03 -4.483953e-02 
1.039200e+01 -4.337860e-03 -4.428518e-02 
1.039300e+01 -3.894521e-03 -4.373074e-02 
1.039400e+01 -3.451233e-03 -4.317620e-02 
1.039500e+01 -3.008001e-03 -4.262158e-02 
1.039600e+01 -2.564827e-03 -4.206687e-02 
1.039700e+01 -2.121718e-03 -4.151209e-02 
1.039800e+01 -1.678678e-03 -4.095723e-02 
1.039900e+01 -1.235712e-03 -4.040231e-02 
1.040000e+01 -7.928229e-04 -3.984733e-02 
1.040100e+01 -3.500165e-04 -3.929229e-02 
1.040200e+01 9.270286e-05 -3.873720e-02 
1.040300e+01 5.353307e-04 -3.818207e-02 
1.040400e+01 9.778625e-04 -3.762689e-02 
1.040500e+01 1.420294e-03 -3.707168e-02 
1.040600e+01 1.862620e-03 -3.651644e-02 
1.040700e+01 2.304837e-03 -3.596118e-02 
1.040800e+01 2.746939e-03 -3.540590e-02 
1.040900e+01 3.188923e-03 -3.485061e-02 
1.041000e+01 3.630784e-03 -3.429531e-02 
1.041100e+01 4.072517e-03 -3.374000e-02 
1.041200e+01 4.514118e-03 -3.318470e-02 
1.041300e+01 4.955582e-03 -3.262941e-02 
1.041400e+01 5.396905e-03 -3.207413e-02 
1.041500e+01 5.838083e-03 -3.151886e-02 
1.041600e+01 6.279111e-03 -3.096363e-02 
1.041700e+01 6.719984e-03 -3.040842e-02 
1.041800e+01 7.160699e-03 -2.985324e-02 
1.041900e+01 7.601250e-03 -2.929811e-02 
1.042000e+01 8.041633e-03 -2.874302e-02 
1.042100e+01 8.481844e-03 -2.818798e-02 
1.042200e+01 8.921878e-03 -2.763299e-02 
1.042300e+01 9.361731e-03 -2.707807e-02 
1.042400e+01 9.801398e-03 -2.652321e-02 
1.042500e+01 1.024088e-02 -2.596842e-02 
1.042600e+01 1.068016e-02 -2.541371e-02 
1.042700e+01 1.111924e-02 -2.485908e-02 
1.042800e+01 1.155812e-02 -2.430453e-02 
1.042900e+01 1.199680e-02 -2.375008e-02 
1.043000e+01 1.243526e-02 -2.319572e-02 
1.043100e+01 1.287350e-02 -2.264147e-02 
1.043200e+01 1.331153e-02 -2.208733e-02 
1.043300e+01 1.374932e-02 -2.153329e-02 
1.043400e+01 1.418689e-02 -2.097938e-02 
1.043500e+01 1.462423e-02 -2.042559e-02 
1.043600e+01 1.506133e-02 -1.987192e-02 
1.043700e+01 1.549818e-02 -1.931839e-02 
1.043800e+01 1.593479e-02 -1.876500e-02 
1.043900e+01 1.637114e-02 -1.821175e-02 
1.044000e+01 1.680724e-02 -1.765865e-02 
1.044100e+01 1.724308e-02 -1.710571e-02 
1.044200e+01 1.767866e-02 -1.655292e-02 
1.044300e+01 1.811396e-02 -1.600030e-02 
1.044400e+01 1.854900e-02 -1.544785e-02 
1.044500e+01 1.898376e-02 -1.489557e-02 
1.044600e+01 1.941823e-02 -1.434347e-02 
1.044700e+01 1.985242e-02 -1.379155e-02 
1.044800e+01 2.028632e-02 -1.323983e-02 
1.044900e+01 2.071992e-02 -1.268830e-02 
1.045000e+01 2.115323e-02 -1.213697e-02 
1.045100e+01 2.158623e-02 -1.158584e-02 
1.045200e+01 2.201893e-02 -1.103493e-02 
1.045300e+01 2.245131e-02 -1.048423e-02 
1.045400e+01 2.288338e-02 -9.933746e-03 
1.045500e+01 2.331513e-02 -9.383491e-03 
1.045600e+01 2.374655e-02 -8.833466e-03 
1.045700e+01 2.417765e-02 -8.283676e-03 
1.045800e+01 2.460841e-02 -7.734126e-03 
1.045900e+01 2.503884e-02 -7.184822e-03 
1.046000e+01 2.546892e-02 -6.635768e-03 
1.046100e+01 2.589866e-02 -6.086969e-03 
1.046200e+01 2.632805e-02 -5.538430e-03 
1.046300e+01 2.675709e-02 -4.990157e-03 
1.046400e+01 2.718577e-02 -4.442154e-03 
1.046500e+01 2.761409e-02 -3.894426e-03 
1.046600e+01 2.804204e-02 -3.346978e-03 
1.046700e+01 2.846962e-02 -2.799816e-03 
1.046800e+01 2.889682e-02 -2.252943e-03 
1.046900e+01 2.932365e-02 -1.706366e-03 
1.047000e+01 2.975010e-02 -1.160089e-03 
1.047100e+01 3.017615e-02 -6.141163e-04 
1.047200e+01 3.060182e-02 -6.845368e-05 
1.047300e+01 3.102709e-02 4.768942e-04 
1.047400e+01 3.145197e-02 1.021922e-03 
1.047500e+01 3.187644e-02 1.566626e-03 
1.047600e+01 3.230050e-02 2.111000e-03 
1.047700e+01 3.272415e-02 2.655040e-03 
1.047800e+01 3.314738e-02 3.198741e-03 
1.047900e+01 3.357020e-02 3.742098e-03 
1.048000e+01 3.399259e-02 4.285105e-03 
1.048100e+01 3.441456e-02 4.827759e-03 
1.048200e+01 3.483609e-02 5.370055e-03 
1.048300e+01 3.525719e-02 5.911987e-03 
1.048400e+01 3.567785e-02 6.453551e-03 
1.048500e+01 3.609806e-02 6.994741e-03 
1.048600e+01 3.651783e-02 7.535554e-03 
1.048700e+01 3.693714e-02 8.075984e-03 
1.048800e+01 3.735600e-02 8.616027e-03 
1.048900e+01 3.777440e-02 9.155677e-03 
1.049000e+01 3.819234e-02 9.694930e-03 
1.049100e+01 3.860980e-02 1.023378e-02 
1.049200e+01 3.902680e-02 1.077223e-02 
1.049300e+01 3.944332e-02 1.131026e-02 
1.049400e+01 3.985936e-02 1.184788e-02 
1.049500e+01 4.027492e-02 1.238508e-02 
1.049600e+01 4.068999e-02 1.292185e-02 
1.049700e+01 4.110457e-02 1.345819e-02 
1.049800e+01 4.151866e-02 1.399409e-02 
1.049900e+01 4.193225e-02 1.452956e-02 
1.050000e+01 4.234533e-02 1.506458e-02 
1.050100e+01 4.275791e-02 1.559916e-02 
1.050200e+01 4.316997e-02 1.613328e-02 
1.050300e+01 4.358152e-02 1.666694e-02 
1.050400e+01 4.399256e-02 1.720014e-02 
1.050500e+01 4.440307e-02 1.773287e-02 
1.050600e+01 4.481305e-02 1.826513e-02 
1.050700e+01 4.522251e-02 1.879691e-02 
1.050800e+01 4.563143e-02 1.932821e-02 
1.050900e+01 4.603982e-02 1.985903e-02 
1.051000e+01 4.644766e-02 2.038935e-02 
1.051100e+01 4.685496e-02 2.091918e-02 
1.051200e+01 4.726171e-02 2.144851e-02 
1.051300e+01 4.766791e-02 2.197733e-02 
1.051400e+01 4.807355e-02 2.250565e-02 
1.051500e+01 4.847863e-02 2.303345e-02 
1.051600e+01 4.888315e-02 2.356074e-02 
1.051700e+01 4.928710e-02 2.408750e-02 
1.051800e+01 4.969048e-02 2.461374e-02 
1.051900e+01 5.009328e-02 2.513944e-02 
1.052000e+01 5.049551e-02 2.566461e-02 
1.052100e+01 5.089715e-02 2.618924e-02 
1.052200e+01 5.129821e-02 2.671332e-02 
1.052300e+01 5.169868e-02 2.723685e-02 
1.052400e+01 5.209855e-02 2.775983e-02 
1.052500e+01 5.249783e-02 2.828225e-02 
1.052600e+01 5.289651e-02 2.880411e-02 
1.052700e+01 5.329458e-02 2.932540e-02 
1.052800e+01 5.369205e-02 2.984612e-02 
1.052900e+01 5.408890e-02 3.036627e-02 
1.053000e+01 5.448514e-02 3.088583e-02 
1.053100e+01 5.488076e-02 3.140481e-02 
1.053200e+01 5.527576e-02 3.192320e-02 
1.053300e+01 5.567014e-02 3.244100e-02 
1.053400e+01 5.606388e-02 3.295820e-02 
1.053500e+01 5.645699e-02 3.347480e-02 
1.053600e+01 5.684947e-02 3.399079e-02 
1.053700e+01 5.724130e-02 3.450617e-02 
1.053800e+01 5.763250e-02 3.502093e-02 
1.053900e+01 5.802304e-02 3.553508e-02 
1.054000e+01 5.841294e-02 3.604860e-02 
1.054100e+01 5.880218e-02 3.656149e-02 
1.054200e+01 5.919076e-02 3.707376e-02 
1.054300e+01 5.957869e-02 3.758538e-02 
1.054400e+01 5.996595e-02 3.809637e-02 
1.054500e+01 6.035254e-02 3.860671e-02 
1.054600e+01 6.073846e-02 3.911640e-02 
1.054700e+01 6.112371e-02 3.962544e-02 
1.054800e+01 6.150828e-02 4.013382e-02 
1.054900e+01 6.189216e-02 4.064154e-02 
1.055000e+01 6.227537e-02 4.114859e-02 
1.055100e+01 6.265788e-02 4.165498e-02 
1.055200e+01 6.303970e-02 4.216069e-02 
1.055300e+01 6.342083e-02 4.266572e-02 
1.055400e+01 6.380126e-02 4.317007e-02 
1.055500e+01 6.418099e-02 4.367373e-02 
1.055600e+01 6.456002e-02 4.417670e-02 
1.055700e+01 6.493834e-02 4.467898e-02 
1.055800e+01 6.531594e-02 4.518056e-02 
1.055900e+01 6.569283e-02 4.568144e-02 
1.056000e+01 6.606900e-02 4.618161e-02 
1.056100e+01 6.644446e-02 4.668107e-02 
1.056200e+01 6.681918e-02 4.717981e-02 
1.056300e+01 6.719318e-02 4.767783e-02 
1.056400e+01 6.756645e-02 4.817514e-02 
1.056500e+01 6.793899e-02 4.867171e-02 
1.056600e+01 6.831079e-02 4.916756e-02 
1.056700e+01 6.868184e-02 4.966267e-02 
1.056800e+01 6.905216e-02 5.015704e-02 
1.056900e+01 6.942172e-02 5.065066e-02 
1.057000e+01 6.979054e-02 5.114355e-02 
1.057100e+01 7.015860e-02 5.163568e-02 
1.057200e+01 7.052591e-02 5.212705e-02 
1.057300e+01 7.089246e-02 5.261767e-02 
1.057400e+01 7.125824e-02 5.310753e-02 
1.057500e+01 7.162326e-02 5.359662e-02 
1.057600e+01 7.198751e-02 5.408494e-02 
1.057700e+01 7.235099e-02 5.457248e-02 
1.057800e+01 7.271370e-02 5.505925e-02 
1.057900e+01 7.307562e-02 5.554524e-02 
1.058000e+01 7.343677e-02 5.603044e-02 
1.058100e+01 7.379713e-02 5.651485e-02 
1.058200e+01 7.415670e-02 5.699847e-02 
1.058300e+01 7.451549e-02 5.748129e-02 
1.058400e+01 7.487348e-02 5.796331e-02 
1.058500e+01 7.523067e-02 5.844453e-02 
1.058600e+01 7.558707e-02 5.892494e-02 
1.058700e+01 7.594266e-02 5.940454e-02 
1.058800e+01 7.629745e-02 5.988332e-02 
1.058900e+01 7.665143e-02 6.036128e-02 
1.059000e+01 7.700460e-02 6.083842e-02 
1.059100e+01 7.735696e-02 6.131474e-02 
1.059200e+01 7.770850e-02 6.179022e-02 
1.059300e+01 7.805922e-02 6.226487e-02 
1.059400e+01 7.840912e-02 6.273869e-02 
1.059500e+01 7.875819e-02 6.321166e-02 
1.059600e+01 7.910644e-02 6.368379e-02 
1.059700e+01 7.945385e-02 6.415507e-02 
1.059800e+01 7.980043e-02 6.462550e-02 
1.059900e+01 8.014617e-02 6.509507e-02 
1.060000e+01 8.049108e-02 6.556378e-02 
1.060100e+01 8.083514e-02 6.603163e-02 
1.060200e+01 8.117836e-02 6.649862e-02 
1.060300e+01 8.152072e-02 6.696474e-02 
1.060400e+01 8.186224e-02 6.742998e-02 
1.060500e+01 8.220291e-02 6.789434e-02 
1.060600e+01 8.254272e-02 6.835783e-02 
1.060700e+01 8.288167e-02 6.882044e-02 
1.060800e+01 8.321976e-02 6.928215e-02 
1.060900e+01 8.355698e-02 6.974298e-02 
1.061000e+01 8.389334e-02 7.020291e-02 
1.061100e+01 8.422883e-02 7.066195e-02 
1.061200e+01 8.456345e-02 7.112008e-02 
1.061300e+01 8.489719e-02 7.157731e-02 
1.061400e+01 8.523005e-02 7.203364e-02 
1.061500e+01 8.556204e-02 7.248905e-02 
1.061600e+01 8.589314e-02 7.294355e-02 
1.061700e+01 8.622336e-02 7.339713e-02 
1.061800e+01 8.655269e-02 7.384979e-02 
1.061900e+01 8.688112e-02 7.430153e-02 
1.062000e+01 8.720867e-02 7.475234e-02 
1.062100e+01 8.753532e-02 7.520222e-02 
1.062200e+01 8.786107e-02 7.565117e-02 
1.062300e+01 8.818593e-02 7.609918e-02 
1.062400e+01 8.850987e-02 7.654624e-02 
1.062500e+01 8.883292e-02 7.699237e-02 
1.062600e+01 8.915505e-02 7.743755e-02 
1.062700e+01 8.947628e-02 7.788178e-02 
1.062800e+01 8.979659e-02 7.832506e-02 
1.062900e+01 9.011599e-02 7.876738e-02 
1.063000e+01 9.043447e-02 7.920874e-02 
1.063100e+01 9.075202e-02 7.964913e-02 
1.063200e+01 9.106866e-02 8.008857e-02 
1.063300e+01 9.138437e-02 8.052703e-02 
1.063400e+01 9.169916e-02 8.096452e-02 
1.063500e+01 9.201301e-02 8.140104e-02 
1.063600e+01 9.232593e-02 8.183658e-02 
1.063700e+01 9.263792e-02 8.227114e-02 
1.063800e+01 9.294897e-02 8.270472e-02 
1.063900e+01 9.325908e-02 8.313730e-02 
1.064000e+01 9.356825e-02 8.356890e-02 
1.064100e+01 9.387648e-02 8.399951e-02 
1.064200e+01 9.418376e-02 8.442912e-02 
1.064300e+01 9.449010e-02 8.485773e-02 
1.064400e+01 9.479548e-02 8.528533e-02 
1.064500e+01 9.509991e-02 8.571194e-02 
1.064600e+01 9.540338e-02 8.613753e-02 
1.064700e+01 9.570590e-02 8.656212e-02 
1.064800e+01 9.600746e-02 8.698569e-02 
1.064900e+01 9.630806e-02 8.740824e-02 
1.065000e+01 9.660769e-02 8.782978e-02 
1.065100e+01 9.690636e-02 8.825029e-02 
1.065200e+01 9.720406e-02 8.866978e-02 
1.065300e+01 9.750079e-02 8.908824e-02 
1.065400e+01 9.779655e-02 8.950567e-02 
1.065500e+01 9.809134e-02 8.992207e-02 
1.065600e+01 9.838515e-02 9.033743e-02 
1.065700e+01 9.867798e-02 9.075175e-02 
1.065800e+01 9.896983e-02 9.116503e-02 
1.065900e+01 9.926069e-02 9.157726e-02 
1.066000e+01 9.955058e-02 9.198845e-02 
1.066100e+01 9.983947e-02 9.239859e-02 
1.066200e+01 1.001274e-01 9.280767e-02 
1.066300e+01 1.004143e-01 9.321570e-02 
1.066400e+01 1.007002e-01 9.362268e-02 
1.066500e+01 1.009852e-01 9.402859e-02 
1.066600e+01 1.012691e-01 9.443344e-02 
1.066700e+01 1.015520e-01 9.483722e-02 
1.066800e+01 1.018340e-01 9.523993e-02 
1.066900e+01 1.021149e-01 9.564158e-02 
1.067000e+01 1.023948e-01 9.604215e-02 
1.067100e+01 1.026737e-01 9.644164e-02 
1.067200e+01 1.029517e-01 9.684005e-02 
1.067300e+01 1.032286e-01 9.723739e-02 
1.067400e+01 1.035045e-01 9.763364e-02 
1.067500e+01 1.037793e-01 9.802880e-02 
1.067600e+01 1.040532e-01 9.842287e-02 
1.067700e+01 1.043261e-01 9.881586e-02 
1.067800e+01 1.045979e-01 9.920775e-02 
1.067900e+01 1.048687e-01 9.959854e-02 
1.068000e+01 1.051385e-01 9.998823e-02 
1.068100e+01 1.054073e-01 1.003768e-01 
1.068200e+01 1.056750e-01 1.007643e-01 
1.068300e+01 1.059417e-01 1.011507e-01 
1.068400e+01 1.062074e-01 1.015360e-01 
1.068500e+01 1.064720e-01 1.019201e-01 
1.068600e+01 1.067357e-01 1.023032e-01 
1.068700e+01 1.069982e-01 1.026851e-01 
1.068800e+01 1.072598e-01 1.030660e-01 
1.068900e+01 1.075203e-01 1.034457e-01 
1.069000e+01 1.077798e-01 1.038242e-01 
1.069100e+01 1.080382e-01 1.042017e-01 
1.069200e+01 1.082956e-01 1.045780e-01 
1.069300e+01 1.085519e-01 1.049532e-01 
1.069400e+01 1.088072e-01 1.053273e-01 
1.069500e+01 1.090615e-01 1.057002e-01 
1.069600e+01 1.093147e-01 1.060720e-01 
1.069700e+01 1.095668e-01 1.064427e-01 
1.069800e+01 1.098179e-01 1.068122e-01 
1.069900e+01 1.100680e-01 1.071806e-01 
1.070000e+01 1.103170e-01 1.075478e-01 
1.070100e+01 1.105649e-01 1.079139e-01 
1.070200e+01 1.108118e-01 1.082789e-01 
1.070300e+01 1.110576e-01 1.086427e-01 
1.070400e+01 1.113024e-01 1.090053e-01 
1.070500e+01 1.115461e-01 1.093668e-01 
1.070600e+01 1.117887e-01 1.097271e-01 
1.070700e+01 1.120303e-01 1.100863e-01 
1.070800e+01 1.122708e-01 1.104443e-01 
1.070900e+01 1.125103e-01 1.108011e-01 
1.071000e+01 1.127486e-01 1.111568e-01 
1.071100e+01 1.129859e-01 1.115113e-01 
1.071200e+01 1.132222e-01 1.118647e-01 
1.071300e+01 1.134573e-01 1.122169e-01 
1.071400e+01 1.136914e-01 1.125679e-01 
1.071500e+01 1.139244e-01 1.129177e-01 
1.071600e+01 1.141563e-01 1.132663e-01 
1.071700e+01 1.143872e-01 1.136138e-01 
1.071800e+01 1.146170e-01 1.139601e-01 
1.071900e+01 1.148457e-01 1.143052e-01 
1.072000e+01 1.150733e-01 1.146492e-01 
1.072100e+01 1.152998e-01 1.149919e-01 
1.072200e+01 1.155253e-01 1.153335e-01 
1.072300e+01 1.157496e-01 1.156739e-01 
1.072400e+01 1.159729e-01 1.160130e-01 
1.072500e+01 1.161951e-01 1.163510e-01 
1.072600e+01 1.164162e-01 1.166878e-01 
1.072700e+01 1.166362e-01 1.170234e-01 
1.072800e+01 1.168551e-01 1.173578e-01 
1.072900e+01 1.170730e-01 1.176910e-01 
1.073000e+01 1.172897e-01 1.180230e-01 
1.073100e+01 1.175053e-01 1.183538e-01 
1.073200e+01 1.177199e-01 1.186834e-01 
1.073300e+01 1.179333e-01 1.190118e-01 
1.073400e+01 1.181457e-01 1.193390e-01 
1.073500e+01 1.183570e-01 1.196650e-01 
1.073600e+01 1.185671e-01 1.199897e-01 
1.073700e+01 1.187762e-01 1.203133e-01 
1.073800e+01 1.189841e-01 1.206356e-01 
1.073900e+01 1.191910e-01 1.209567e-01 
1.074000e+01 1.193968e-01 1.212766e-01 
1.074100e+01 1.196014e-01 1.215953e-01 
1.074200e+01 1.198050e-01 1.219128e-01 
1.074300e+01 1.200074e-01 1.222290e-01 
1.074400e+01 1.202087e-01 1.225441e-01 
1.074500e+01 1.204090e-01 1.228579e-01 
1.074600e+01 1.206081e-01 1.231704e-01 
1.074700e+01 1.208061e-01 1.234818e-01 
1.074800e+01 1.210030e-01 1.237919e-01 
1.074900e+01 1.211988e-01 1.241008e-01 
1.075000e+01 1.213935e-01 1.244085e-01 
1.075100e+01 1.215870e-01 1.247149e-01 
1.075200e+01 1.217795e-01 1.250201e-01 
1.075300e+01 1.219709e-01 1.253240e-01 
1.075400e+01 1.221611e-01 1.256267e-01 
1.075500e+01 1.223502e-01 1.259282e-01 
1.075600e+01 1.225382e-01 1.262285e-01 
1.075700e+01 1.227251e-01 1.265275e-01 
1.075800e+01 1.229109e-01 1.268252e-01 
1.075900e+01 1.230955e-01 1.271218e-01 
1.076000e+01 1.232790e-01 1.274170e-01 
1.076100e+01 1.234614e-01 1.277111e-01 
1.076200e+01 1.236427e-01 1.280039e-01 
1.076300e+01 1.238229e-01 1.282954e-01 
1.076400e+01 1.240020e-01 1.285857e-01 
1.076500e+01 1.241799e-01 1.288747e-01 
1.076600e+01 1.243567e-01 1.291625e-01 
1.076700e+01 1.245324e-01 1.294490e-01 
1.076800e+01 1.247070e-01 1.297343e-01 
1.076900e+01 1.248804e-01 1.300183e-01 
1.077000e+01 1.250527e-01 1.303011e-01 
1.077100e+01 1.252239e-01 1.305826e-01 
1.077200e+01 1.253940e-01 1.308629e-01 
1.077300e+01 1.255629e-01 1.311419e-01 
1.077400e+01 1.257307e-01 1.314196e-01 
1.077500e+01 1.258974e-01 1.316961e-01 
1.077600e+01 1.260630e-01 1.319713e-01 
1.077700e+01 1.262274e-01 1.322453e-01 
1.077800e+01 1.263907e-01 1.325180e-01 
1.077900e+01 1.265529e-01 1.327894e-01 
1.078000e+01 1.267140e-01 1.330596e-01 
1.078100e+01 1.268739e-01 1.333285e-01 
1.078200e+01 1.270327e-01 1.335961e-01 
1.078300e+01 1.271904e-01 1.338625e-01 
1.078400e+01 1.273469e-01 1.341276e-01 
1.078500e+01 1.275023e-01 1.343914e-01 
1.078600e+01 1.276566e-01 1.346540e-01 
1.078700e+01 1.278097e-01 1.349153e-01 
1.078800e+01 1.279617e-01 1.351753e-01 
1.078900e+01 1.281126e-01 1.354340e-01 
1.079000e+01 1.282624e-01 1.356915e-01 
1.079100e+01 1.284110e-01 1.359477e-01 
1.079200e+01 1.285585e-01 1.362026e-01 
1.079300e+01 1.287048e-01 1.364563e-01 
1.079400e+01 1.288501e-01 1.367086e-01 
1.079500e+01 1.289941e-01 1.369597e-01 
1.079600e+01 1.291371e-01 1.372095e-01 
1.079700e+01 1.292789e-01 1.374581e-01 
1.079800e+01 1.294196e-01 1.377053e-01 
1.079900e+01 1.295592e-01 1.379513e-01 
1.080000e+01 1.296976e-01 1.381960e-01 
1.080100e+01 1.298349e-01 1.384394e-01 
1.080200e+01 1.299711e-01 1.386816e-01 
1.080300e+01 1.301061e-01 1.389224e-01 
1.080400e+01 1.302400e-01 1.391620e-01 
1.080500e+01 1.303728e-01 1.394003e-01 
1.080600e+01 1.305044e-01 1.396373e-01 
1.080700e+01 1.306349e-01 1.398730e-01 
1.080800e+01 1.307642e-01 1.401075e-01 
1.080900e+01 1.308925e-01 1.403406e-01 
1.081000e+01 1.310196e-01 1.405725e-01 
1.081100e+01 1.311455e-01 1.408031e-01 
1.081200e+01 1.312704e-01 1.410324e-01 
1.081300e+01 1.313941e-01 1.412604e-01 
1.081400e+01 1.315166e-01 1.414871e-01 
1.081500e+01 1.316381e-01 1.417125e-01 
1.081600e+01 1.317584e-01 1.419367e-01 
1.081700e+01 1.318775e-01 1.421596e-01 
1.081800e+01 1.319956e-01 1.423811e-01 
1.081900e+01 1.321125e-01 1.426014e-01 
1.082000e+01 1.322282e-01 1.428204e-01 
1.082100e+01 1.323429e-01 1.430381e-01 
1.082200e+01 1.324564e-01 1.432545e-01 
1.082300e+01 1.325687e-01 1.434697e-01 
1.082400e+01 1.326800e-01 1.436835e-01 
1.082500e+01 1.327901e-01 1.438960e-01 
1.082600e+01 1.328991e-01 1.441073e-01 
1.082700e+01 1.330069e-01 1.443173e-01 
1.082800e+01 1.331136e-01 1.445259e-01 
1.082900e+01 1.332192e-01 1.447333e-01 
1.083000e+01 1.333237e-01 1.449394e-01 
1.083100e+01 1.334270e-01 1.451442e-01 
1.083200e+01 1.335292e-01 1.453477e-01 
1.083300e+01 1.336303e-01 1.455499e-01 
1.083400e+01 1.337302e-01 1.457509e-01 
1.083500e+01 1.338290e-01 1.459505e-01 
1.083600e+01 1.339267e-01 1.461488e-01 
1.083700e+01 1.340233e-01 1.463459e-01 
1.083800e+01 1.341187e-01 1.465417e-01 
1.083900e+01 1.342130e-01 1.467361e-01 
1.084000e+01 1.343062e-01 1.469293e-01 
1.084100e+01 1.343982e-01 1.471212e-01 
1.084200e+01 1.344891e-01 1.473118e-01 
1.084300e+01 1.345789e-01 1.475011e-01 
1.084400e+01 1.346676e-01 1.476891e-01 
1.084500e+01 1.347552e-01 1.478758e-01 
1.084600e+01 1.348416e-01 1.480612e-01 
1.084700e+01 1.349269e-01 1.482453e-01 
1.084800e+01 1.350111e-01 1.484282e-01 
1.084900e+01 1.350942e-01 1.486097e-01 
1.085000e+01 1.351761e-01 1.487900e-01 
1.085100e+01 1.352569e-01 1.489690e-01 
1.085200e+01 1.353366e-01 1.491466e-01 
1.085300e+01 1.354152e-01 1.493230e-01 
1.085400e+01 1.354927e-01 1.494981e-01 
1.085500e+01 1.355690e-01 1.496719e-01 
1.085600e+01 1.356442e-01 1.498444e-01 
1.085700e+01 1.357183e-01 1.500156e-01 
1.085800e+01 1.357913e-01 1.501856e-01 
1.085900e+01 1.358632e-01 1.503542e-01 
1.086000e+01 1.359340e-01 1.505216e-01 
1.086100e+01 1.360036e-01 1.506876e-01 
1.086200e+01 1.360721e-01 1.508524e-01 
1.086300e+01 1.361395e-01 1.510159e-01 
1.086400e+01 1.362059e-01 1.511781e-01 
1.086500e+01 1.362710e-01 1.513390e-01 
1.086600e+01 1.363351e-01 1.514986e-01 
1.086700e+01 1.363981e-01 1.516570e-01 
1.086800e+01 1.364600e-01 1.518140e-01 
1.086900e+01 1.365207e-01 1.519698e-01 
1.087000e+01 1.365804e-01 1.521242e-01 
1.087100e+01 1.366389e-01 1.522774e-01 
1.087200e+01 1.366964e-01 1.524293e-01 
1.087300e+01 1.367527e-01 1.525800e-01 
1.087400e+01 1.368079e-01 1.527293e-01 
1.087500e+01 1.368620e-01 1.528774e-01 
1.087600e+01 1.369150e-01 1.530241e-01 
1.087700e+01 1.369670e-01 1.531696e-01 
1.087800e+01 1.370178e-01 1.533138e-01 
1.087900e+01 1.370675e-01 1.534568e-01 
1.088000e+01 1.371161e-01 1.535984e-01 
1.088100e+01 1.371636e-01 1.537388e-01 
1.088200e+01 1.372101e-01 1.538778e-01 
1.088300e+01 1.372554e-01 1.540156e-01 
1.088400e+01 1.372996e-01 1.541522e-01 
1.088500e+01 1.373427e-01 1.542874e-01 
1.088600e+01 1.373848e-01 1.544214e-01 
1.088700e+01 1.374257e-01 1.545541e-01 
1.088800e+01 1.374656e-01 1.546855e-01 
1.088900e+01 1.375044e-01 1.548156e-01 
1.089000e+01 1.375421e-01 1.549445e-01 
1.089100e+01 1.375786e-01 1.550721e-01 
1.089200e+01 1.376141e-01 1.551984e-01 
1.089300e+01 1.376486e-01 1.553235e-01 
1.089400e+01 1.376819e-01 1.554472e-01 
1.089500e+01 1.377141e-01 1.555697e-01 
1.089600e+01 1.377453e-01 1.556910e-01 
1.089700e+01 1.377754e-01 1.558109e-01 
1.089800e+01 1.378044e-01 1.559296e-01 
1.089900e+01 1.378323e-01 1.560471e-01 
1.090000e+01 1.378592e-01 1.561632e-01 
1.090100e+01 1.378849e-01 1.562781e-01 
1.090200e+01 1.379096e-01 1.563917e-01 
1.090300e+01 1.379333e-01 1.565041e-01 
1.090400e+01 1.379558e-01 1.566152e-01 
1.090500e+01 1.379773e-01 1.567250e-01 
1.090600e+01 1.379977e-01 1.568336e-01 
1.090700e+01 1.380170e-01 1.569409e-01 
1.090800e+01 1.380353e-01 1.570470e-01 
1.090900e+01 1.380525e-01 1.571518e-01 
1.091000e+01 1.380686e-01 1.572553e-01 
1.091100e+01 1.380837e-01 1.573576e-01 
1.091200e+01 1.380977e-01 1.574586e-01 
1.091300e+01 1.381106e-01 1.575584e-01 
1.091400e+01 1.381225e-01 1.576569e-01 
1.091500e+01 1.381333e-01 1.577541e-01 
1.091600e+01 1.381431e-01 1.578501e-01 
1.091700e+01 1.381518e-01 1.579449e-01 
1.091800e+01 1.381594e-01 1.580384e-01 
1.091900e+01 1.381660e-01 1.581307e-01 
1.092000e+01 1.381715e-01 1.582217e-01 
1.092100e+01 1.381760e-01 1.583114e-01 
1.092200e+01 1.381795e-01 1.583999e-01 
1.092300e+01 1.381819e-01 1.584872e-01 
1.092400e+01 1.381832e-01 1.585732e-01 
1.092500e+01 1.381835e-01 1.586580e-01 
1.092600e+01 1.381828e-01 1.587415e-01 
1.092700e+01 1.381810e-01 1.588238e-01 
1.092800e+01 1.381781e-01 1.589049e-01 
1.092900e+01 1.381743e-01 1.589847e-01 
1.093000e+01 1.381694e-01 1.590633e-01 
1.093100e+01 1.381634e-01 1.591407e-01 
1.093200e+01 1.381564e-01 1.592168e-01 
1.093300e+01 1.381484e-01 1.592917e-01 
1.093400e+01 1.381394e-01 1.593653e-01 
1.093500e+01 1.381293e-01 1.594377e-01 
1.093600e+01 1.381182e-01 1.595089e-01 
1.093700e+01 1.381060e-01 1.595789e-01 
1.093800e+01 1.380929e-01 1.596476e-01 
1.093900e+01 1.380787e-01 1.597151e-01 
1.094000e+01 1.380635e-01 1.597814e-01 
1.094100e+01 1.380472e-01 1.598465e-01 
1.094200e+01 1.380300e-01 1.599103e-01 
1.094300e+01 1.380117e-01 1.599729e-01 
1.094400e+01 1.379924e-01 1.600343e-01 
1.094500e+01 1.379721e-01 1.600945e-01 
1.094600e+01 1.379508e-01 1.601535e-01 
1.094700e+01 1.379285e-01 1.602112e-01 
1.094800e+01 1.379051e-01 1.602678e-01 
1.094900e+01 1.378808e-01 1.603231e-01 
1.095000e+01 1.378554e-01 1.603772e-01 
1.095100e+01 1.378291e-01 1.604301e-01 
1.095200e+01 1.378017e-01 1.604818e-01 
1.095300e+01 1.377733e-01 1.605323e-01 
1.095400e+01 1.377440e-01 1.605816e-01 
1.095500e+01 1.377136e-01 1.606297e-01 
1.095600e+01 1.376822e-01 1.606766e-01 
1.095700e+01 1.376499e-01 1.607223e-01 
1.095800e+01 1.376165e-01 1.607668e-01 
1.095900e+01 1.375822e-01 1.608101e-01 
1.096000e+01 1.375469e-01 1.608521e-01 
1.096100e+01 1.375106e-01 1.608930e-01 
1.096200e+01 1.374733e-01 1.609328e-01 
1.096300e+01 1.374350e-01 1.609713e-01 
1.096400e+01 1.373957e-01 1.610086e-01 
1.096500e+01 1.373554e-01 1.610447e-01 
1.096600e+01 1.373142e-01 1.610797e-01 
1.096700e+01 1.372720e-01 1.611135e-01 
1.096800e+01 1.372288e-01 1.611461e-01 
1.096900e+01 1.371847e-01 1.611775e-01 
1.097000e+01 1.371396e-01 1.612077e-01 
1.097100e+01 1.370935e-01 1.612367e-01 
1.097200e+01 1.370464e-01 1.612646e-01 
1.097300e+01 1.369984e-01 1.612913e-01 
1.097400e+01 1.369494e-01 1.613168e-01 
1.097500e+01 1.368994e-01 1.613412e-01 
1.097600e+01 1.368485e-01 1.613644e-01 
1.097700e+01 1.367967e-01 1.613864e-01 
1.097800e+01 1.367438e-01 1.614073e-01 
1.097900e+01 1.366901e-01 1.614270e-01 
1.098000e+01 1.366353e-01 1.614455e-01 
1.098100e+01 1.365797e-01 1.614629e-01 
1.098200e+01 1.365230e-01 1.614791e-01 
1.098300e+01 1.364655e-01 1.614941e-01 
1.098400e+01 1.364069e-01 1.615080e-01 
1.098500e+01 1.363475e-01 1.615208e-01 
1.098600e+01 1.362871e-01 1.615323e-01 
1.098700e+01 1.362258e-01 1.615428e-01 
1.098800e+01 1.361635e-01 1.615521e-01 
1.098900e+01 1.361003e-01 1.615602e-01 
1.099000e+01 1.360361e-01 1.615672e-01 
1.099100e+01 1.359711e-01 1.615731e-01 
1.099200e+01 1.359051e-01 1.615778e-01 
1.099300e+01 1.358381e-01 1.615814e-01 
1.099400e+01 1.357703e-01 1.615839e-01 
1.099500e+01 1.357015e-01 1.615852e-01 
1.099600e+01 1.356318e-01 1.615854e-01 
1.099700e+01 1.355612e-01 1.615844e-01 
1.099800e+01 1.354897e-01 1.615823e-01 
1.099900e+01 1.354173e-01 1.615791e-01 
1.100000e+01 1.353440e-01 1.615748e-01 
1.100100e+01 1.352697e-01 1.615693e-01 
1.100200e+01 1.351945e-01 1.615628e-01 
1.100300e+01 1.351185e-01 1.615551e-01 
1.100400e+01 1.350415e-01 1.615463e-01 
1.100500e+01 1.349637e-01 1.615363e-01 
1.100600e+01 1.348849e-01 1.615253e-01 
1.100700e+01 1.348052e-01 1.615132e-01 
1.100800e+01 1.347247e-01 1.614999e-01 
1.100900e+01 1.346432e-01 1.614855e-01 
1.101000e+01 1.345609e-01 1.614701e-01 
1.101100e+01 1.344777e-01 1.614535e-01 
1.101200e+01 1.343936e-01 1.614358e-01 
1.101300e+01 1.343086e-01 1.614171e-01 
1.101400e+01 1.342227e-01 1.613972e-01 
1.101500e+01 1.341360e-01 1.613763e-01 
1.101600e+01 1.340484e-01 1.613542e-01 
1.101700e+01 1.339599e-01 1.613311e-01 
1.101800e+01 1.338705e-01 1.613068e-01 
1.101900e+01 1.337803e-01 1.612815e-01 
1.102000e+01 1.336892e-01 1.612551e-01 
1.102100e+01 1.335972e-01 1.612277e-01 
1.102200e+01 1.335044e-01 1.611991e-01 
1.102300e+01 1.334107e-01 1.611695e-01 
1.102400e+01 1.333162e-01 1.611388e-01 
1.102500e+01 1.332208e-01 1.611070e-01 
1.102600e+01 1.331245e-01 1.610741e-01 
1.102700e+01 1.330274e-01 1.610402e-01 
1.102800e+01 1.329295e-01 1.610052e-01 
1.102900e+01 1.328307e-01 1.609692e-01 
1.103000e+01 1.327310e-01 1.609321e-01 
1.103100e+01 1.326305e-01 1.608939e-01 
1.103200e+01 1.325292e-01 1.608547e-01 
1.103300e+01 1.324271e-01 1.608144e-01 
1.103400e+01 1.323241e-01 1.607731e-01 
1.103500e+01 1.322202e-01 1.607307e-01 
1.103600e+01 1.321156e-01 1.606872e-01 
1.103700e+01 1.320101e-01 1.606428e-01 
1.103800e+01 1.319038e-01 1.605973e-01 
1.103900e+01 1.317967e-01 1.605507e-01 
1.104000e+01 1.316888e-01 1.605031e-01 
1.104100e+01 1.315800e-01 1.604545e-01 
1.104200e+01 1.314704e-01 1.604048e-01 
1.104300e+01 1.313600e-01 1.603541e-01 
1.104400e+01 1.312488e-01 1.603024e-01 
1.104500e+01 1.311368e-01 1.602496e-01 
1.104600e+01 1.310240e-01 1.601958e-01 
1.104700e+01 1.309104e-01 1.601410e-01 
1.104800e+01 1.307960e-01 1.600852e-01 
1.104900e+01 1.306808e-01 1.600284e-01 
1.105000e+01 1.305648e-01 1.599705e-01 
1.105100e+01 1.304480e-01 1.599117e-01 
1.105200e+01 1.303304e-01 1.598518e-01 
1.105300e+01 1.302120e-01 1.597909e-01 
1.105400e+01 1.300929e-01 1.597290e-01 
1.105500e+01 1.299729e-01 1.596661e-01 
1.105600e+01 1.298522e-01 1.596022e-01 
1.105700e+01 1.297307e-01 1.595373e-01 
1.105800e+01 1.296084e-01 1.594715e-01 
1.105900e+01 1.294854e-01 1.594046e-01 
1.106000e+01 1.293616e-01 1.593367e-01 
1.106100e+01 1.292370e-01 1.592679e-01 
1.106200e+01 1.291116e-01 1.591980e-01 
1.106300e+01 1.289855e-01 1.591272e-01 
1.106400e+01 1.288587e-01 1.590554e-01 
1.106500e+01 1.287310e-01 1.589826e-01 
1.106600e+01 1.286027e-01 1.589088e-01 
1.106700e+01 1.284735e-01 1.588341e-01 
1.106800e+01 1.283436e-01 1.587584e-01 
1.106900e+01 1.282130e-01 1.586818e-01 
1.107000e+01 1.280816e-01 1.586041e-01 
1.107100e+01 1.279495e-01 1.585255e-01 
1.107200e+01 1.278167e-01 1.584460e-01 
1.107300e+01 1.276831e-01 1.583655e-01 
1.107400e+01 1.275487e-01 1.582840e-01 
1.107500e+01 1.274137e-01 1.582016e-01 
1.107600e+01 1.272779e-01 1.581182e-01 
1.107700e+01 1.271414e-01 1.580339e-01 
1.107800e+01 1.270042e-01 1.579486e-01 
1.107900e+01 1.268662e-01 1.578624e-01 
1.108000e+01 1.267275e-01 1.577753e-01 
1.108100e+01 1.265882e-01 1.576872e-01 
1.108200e+01 1.264481e-01 1.575982e-01 
1.108300e+01 1.263072e-01 1.575082e-01 
1.108400e+01 1.261657e-01 1.574174e-01 
1.108500e+01 1.260235e-01 1.573256e-01 
1.108600e+01 1.258806e-01 1.572328e-01 
1.108700e+01 1.257370e-01 1.571392e-01 
1.108800e+01 1.255926e-01 1.570446e-01 
1.108900e+01 1.254476e-01 1.569492e-01 
1.109000e+01 1.253019e-01 1.568528e-01 
1.109100e+01 1.251555e-01 1.567555e-01 
1.109200e+01 1.250085e-01 1.566573e-01 
1.109300e+01 1.248607e-01 1.565582e-01 
1.109400e+01 1.247122e-01 1.564581e-01 
1.109500e+01 1.245631e-01 1.563572e-01 
1.109600e+01 1.244133e-01 1.562554e-01 
1.109700e+01 1.242629e-01 1.561527e-01 
1.109800e+01 1.241117e-01 1.560491e-01 
1.109900e+01 1.239599e-01 1.559446e-01 
1.110000e+01 1.238075e-01 1.558393e-01 
1.110100e+01 1.236543e-01 1.557330e-01 
1.110200e+01 1.235005e-01 1.556259e-01 
1.110300e+01 1.233461e-01 1.555179e-01 
1.110400e+01 1.231910e-01 1.554090e-01 
1.110500e+01 1.230353e-01 1.552992e-01 
1.110600e+01 1.228789e-01 1.551886e-01 
1.110700e+01 1.227218e-01 1.550771e-01 
1.110800e+01 1.225641e-01 1.549648e-01 
1.110900e+01 1.224058e-01 1.548516e-01 
1.111000e+01 1.222469e-01 1.547375e-01 
1.111100e+01 1.220873e-01 1.546225e-01 
1.111200e+01 1.219270e-01 1.545068e-01 
1.111300e+01 1.217662e-01 1.543901e-01 
1.111400e+01 1.216047e-01 1.542727e-01 
1.111500e+01 1.214426e-01 1.541543e-01 
1.111600e+01 1.212799e-01 1.540352e-01 
1.111700e+01 1.211166e-01 1.539152e-01 
1.111800e+01 1.209526e-01 1.537943e-01 
1.111900e+01 1.207880e-01 1.536727e-01 
1.112000e+01 1.206229e-01 1.535502e-01 
1.112100e+01 1.204571e-01 1.534268e-01 
1.112200e+01 1.202907e-01 1.533027e-01 
1.112300e+01 1.201237e-01 1.531777e-01 
1.112400e+01 1.199561e-01 1.530519e-01 
1.112500e+01 1.197880e-01 1.529253e-01 
1.112600e+01 1.196192e-01 1.527979e-01 
1.112700e+01 1.194499e-01 1.526697e-01 
1.112800e+01 1.192799e-01 1.525406e-01 
1.112900e+01 1.191094e-01 1.524108e-01 
1.113000e+01 1.189383e-01 1.522802e-01 
1.113100e+01 1.187666e-01 1.521487e-01 
1.113200e+01 1.185943e-01 1.520165e-01 
1.113300e+01 1.184215e-01 1.518835e-01 
1.113400e+01 1.182481e-01 1.517496e-01 
1.113500e+01 1.180742e-01 1.516150e-01 
1.113600e+01 1.178996e-01 1.514796e-01 
1.113700e+01 1.177245e-01 1.513435e-01 
1.113800e+01 1.175489e-01 1.512065e-01 
1.113900e+01 1.173727e-01 1.510688e-01 
1.114000e+01 1.171959e-01 1.509303e-01 
1.114100e+01 1.170186e-01 1.507910e-01 
1.114200e+01 1.168408e-01 1.506510e-01 
1.114300e+01 1.166624e-01 1.505102e-01 
1.114400e+01 1.164834e-01 1.503687e-01 
1.114500e+01 1.163040e-01 1.502264e-01 
1.114600e+01 1.161240e-01 1.500833e-01 
1.114700e+01 1.159434e-01 1.499395e-01 
1.114800e+01 1.157624e-01 1.497949e-01 
1.114900e+01 1.155808e-01 1.496496e-01 
1.115000e+01 1.153986e-01 1.495035e-01 
1.115100e+01 1.152160e-01 1.493567e-01 
1.115200e+01 1.150328e-01 1.492092e-01 
1.115300e+01 1.148492e-01 1.490609e-01 
1.115400e+01 1.146650e-01 1.489120e-01 
1.115500e+01 1.144803e-01 1.487622e-01 
1.115600e+01 1.142951e-01 1.486118e-01 
1.115700e+01 1.141094e-01 1.484606e-01 
1.115800e+01 1.139232e-01 1.483087e-01 
1.115900e+01 1.137365e-01 1.481561e-01 
1.116000e+01 1.135493e-01 1.480028e-01 
1.116100e+01 1.133616e-01 1.478488e-01 
1.116200e+01 1.131734e-01 1.476940e-01 
1.116300e+01 1.129848e-01 1.475386e-01 
1.116400e+01 1.127956e-01 1.473824e-01 
1.116500e+01 1.126060e-01 1.472256e-01 
1.116600e+01 1.124159e-01 1.470681e-01 
1.116700e+01 1.122253e-01 1.469098e-01 
1.116800e+01 1.120343e-01 1.467509e-01 
1.116900e+01 1.118427e-01 1.465913e-01 
1.117000e+01 1.116508e-01 1.464310e-01 
1.117100e+01 1.114583e-01 1.462701e-01 
1.117200e+01 1.112654e-01 1.461084e-01 
1.117300e+01 1.110720e-01 1.459461e-01 
1.117400e+01 1.108782e-01 1.457831e-01 
1.117500e+01 1.106840e-01 1.456195e-01 
1.117600e+01 1.104892e-01 1.454551e-01 
1.117700e+01 1.102941e-01 1.452902e-01 
1.117800e+01 1.100985e-01 1.451245e-01 
1.117900e+01 1.099024e-01 1.449582e-01 
1.118000e+01 1.097059e-01 1.447913e-01 
1.118100e+01 1.095090e-01 1.446237e-01 
1.118200e+01 1.093117e-01 1.444554e-01 
1.118300e+01 1.091139e-01 1.442865e-01 
1.118400e+01 1.089157e-01 1.441170e-01 
1.118500e+01 1.087171e-01 1.439468e-01 
1.118600e+01 1.085180e-01 1.437760e-01 
1.118700e+01 1.083186e-01 1.436046e-01 
1.118800e+01 1.081187e-01 1.434325e-01 
1.118900e+01 1.079184e-01 1.432598e-01 
1.119000e+01 1.077178e-01 1.430865e-01 
1.119100e+01 1.075167e-01 1.429126e-01 
1.119200e+01 1.073152e-01 1.427381e-01 
1.119300e+01 1.071133e-01 1.425629e-01 
1.119400e+01 1.069110e-01 1.423871e-01 
1.119500e+01 1.067083e-01 1.422107e-01 
1.119600e+01 1.065052e-01 1.420338e-01 
1.119700e+01 1.063018e-01 1.418562e-01 
1.119800e+01 1.060979e-01 1.416780e-01 
1.119900e+01 1.058937e-01 1.414992e-01 
1.120000e+01 1.056891e-01 1.413199e-01 
1.120100e+01 1.054841e-01 1.411399e-01 
1.120200e+01 1.052788e-01 1.409594e-01 
1.120300e+01 1.050730e-01 1.407782e-01 
1.120400e+01 1.048669e-01 1.405965e-01 
1.120500e+01 1.046605e-01 1.404143e-01 
1.120600e+01 1.044537e-01 1.402314e-01 
1.120700e+01 1.042465e-01 1.400480e-01 
1.120800e+01 1.040390e-01 1.398640e-01 
1.120900e+01 1.038311e-01 1.396794e-01 
1.121000e+01 1.036229e-01 1.394943e-01 
1.121100e+01 1.034143e-01 1.393086e-01 
1.121200e+01 1.032054e-01 1.391224e-01 
1.121300e+01 1.029961e-01 1.389356e-01 
1.121400e+01 1.027865e-01 1.387483e-01 
1.121500e+01 1.025766e-01 1.385604e-01 
1.121600e+01 1.023663e-01 1.383720e-01 
1.121700e+01 1.021557e-01 1.381831e-01 
1.121800e+01 1.019448e-01 1.379936e-01 
1.121900e+01 1.017336e-01 1.378035e-01 
1.122000e+01 1.015220e-01 1.376130e-01 
1.122100e+01 1.013101e-01 1.374219e-01 
1.122200e+01 1.010979e-01 1.372303e-01 
1.122300e+01 1.008854e-01 1.370382e-01 
1.122400e+01 1.006726e-01 1.368455e-01 
1.122500e+01 1.004595e-01 1.366524e-01 
1.122600e+01 1.002461e-01 1.364587e-01 
1.122700e+01 1.000323e-01 1.362645e-01 
1.122800e+01 9.981832e-02 1.360698e-01 
1.122900e+01 9.960400e-02 1.358746e-01 
1.123000e+01 9.938940e-02 1.356789e-01 
1.123100e+01 9.917450e-02 1.354827e-01 
1.123200e+01 9.895932e-02 1.352861e-01 
1.123300e+01 9.874386e-02 1.350889e-01 
1.123400e+01 9.852811e-02 1.348912e-01 
1.123500e+01 9.831209e-02 1.346931e-01 
1.123600e+01 9.809579e-02 1.344945e-01 
1.123700e+01 9.787923e-02 1.342954e-01 
1.123800e+01 9.766239e-02 1.340958e-01 
1.123900e+01 9.744529e-02 1.338957e-01 
1.124000e+01 9.722793e-02 1.336952e-01 
1.124100e+01 9.701031e-02 1.334943e-01 
1.124200e+01 9.679243e-02 1.332928e-01 
1.124300e+01 9.657429e-02 1.330909e-01 
1.124400e+01 9.635591e-02 1.328885e-01 
1.124500e+01 9.613727e-02 1.326857e-01 
1.124600e+01 9.591839e-02 1.324825e-01 
1.124700e+01 9.569927e-02 1.322788e-01 
1.124800e+01 9.547991e-02 1.320746e-01 
1.124900e+01 9.526031e-02 1.318700e-01 
1.125000e+01 9.504048e-02 1.316650e-01 
1.125100e+01 9.482042e-02 1.314595e-01 
1.125200e+01 9.460012e-02 1.312536e-01 
1.125300e+01 9.437961e-02 1.310473e-01 
1.125400e+01 9.415887e-02 1.308405e-01 
1.125500e+01 9.393791e-02 1.306333e-01 
1.125600e+01 9.371673e-02 1.304257e-01 
1.125700e+01 9.349534e-02 1.302177e-01 
1.125800e+01 9.327374e-02 1.300093e-01 
1.125900e+01 9.305192e-02 1.298005e-01 
1.126000e+01 9.282991e-02 1.295912e-01 
1.126100e+01 9.260769e-02 1.293816e-01 
1.126200e+01 9.238527e-02 1.291715e-01 
1.126300e+01 9.216265e-02 1.289611e-01 
1.126400e+01 9.193984e-02 1.287502e-01 
1.126500e+01 9.171684e-02 1.285390e-01 
1.126600e+01 9.149364e-02 1.283274e-01 
1.126700e+01 9.127027e-02 1.281153e-01 
1.126800e+01 9.104671e-02 1.279029e-01 
1.126900e+01 9.082296e-02 1.276902e-01 
1.127000e+01 9.059905e-02 1.274770e-01 
1.127100e+01 9.037495e-02 1.272635e-01 
1.127200e+01 9.015069e-02 1.270496e-01 
1.127300e+01 8.992625e-02 1.268353e-01 
1.127400e+01 8.970165e-02 1.266207e-01 
1.127500e+01 8.947688e-02 1.264057e-01 
1.127600e+01 8.925196e-02 1.261904e-01 
1.127700e+01 8.902687e-02 1.259747e-01 
1.127800e+01 8.880163e-02 1.257586e-01 
1.127900e+01 8.857624e-02 1.255422e-01 
1.128000e+01 8.835070e-02 1.253254e-01 
1.128100e+01 8.812501e-02 1.251083e-01 
1.128200e+01 8.789918e-02 1.248909e-01 
1.128300e+01 8.767321e-02 1.246731e-01 
1.128400e+01 8.744709e-02 1.244550e-01 
1.128500e+01 8.722084e-02 1.242366e-01 
1.128600e+01 8.699446e-02 1.240178e-01 
1.128700e+01 8.676795e-02 1.237987e-01 
1.128800e+01 8.654131e-02 1.235793e-01 
1.128900e+01 8.631454e-02 1.233596e-01 
1.129000e+01 8.608765e-02 1.231395e-01 
1.129100e+01 8.586065e-02 1.229191e-01 
1.129200e+01 8.563352e-02 1.226985e-01 
1.129300e+01 8.540628e-02 1.224775e-01 
1.129400e+01 8.517893e-02 1.222562e-01 
1.129500e+01 8.495148e-02 1.220346e-01 
1.129600e+01 8.472391e-02 1.218127e-01 
1.129700e+01 8.449625e-02 1.215905e-01 
1.129800e+01 8.426848e-02 1.213680e-01 
1.129900e+01 8.404061e-02 1.211453e-01 
1.130000e+01 8.381265e-02 1.209222e-01 
1.130100e+01 8.358460e-02 1.206989e-01 
1.130200e+01 8.335645e-02 1.204753e-01 
1.130300e+01 8.312822e-02 1.202514e-01 
1.130400e+01 8.289991e-02 1.200272e-01 
1.130500e+01 8.267151e-02 1.198027e-01 
1.130600e+01 8.244304e-02 1.195780e-01 
1.130700e+01 8.221449e-02 1.193531e-01 
1.130800e+01 8.198586e-02 1.191278e-01 
1.130900e+01 8.175716e-02 1.189023e-01 
1.131000e+01 8.152840e-02 1.186766e-01 
1.131100e+01 8.129957e-02 1.184505e-01 
1.131200e+01 8.107068e-02 1.182243e-01 
1.131300e+01 8.084172e-02 1.179978e-01 
1.131400e+01 8.061271e-02 1.177710e-01 
1.131500e+01 8.038364e-02 1.175440e-01 
1.131600e+01 8.015452e-02 1.173168e-01 
1.131700e+01 7.992535e-02 1.170893e-01 
1.131800e+01 7.969614e-02 1.168616e-01 
1.131900e+01 7.946687e-02 1.166336e-01 
1.132000e+01 7.923757e-02 1.164055e-01 
1.132100e+01 7.900823e-02 1.161771e-01 
1.132200e+01 7.877885e-02 1.159485e-01 
1.132300e+01 7.854943e-02 1.157196e-01 
1.132400e+01 7.831999e-02 1.154906e-01 
1.132500e+01 7.809051e-02 1.152613e-01 
1.132600e+01 7.786101e-02 1.150318e-01 
1.132700e+01 7.763149e-02 1.148021e-01 
1.132800e+01 7.740194e-02 1.145723e-01 
1.132900e+01 7.717237e-02 1.143422e-01 
1.133000e+01 7.694279e-02 1.141119e-01 
1.133100e+01 7.671320e-02 1.138814e-01 
1.133200e+01 7.648359e-02 1.136507e-01 
1.133300e+01 7.625398e-02 1.134198e-01 
1.133400e+01 7.602436e-02 1.131888e-01 
1.133500e+01 7.579473e-02 1.129575e-01 
1.133600e+01 7.556511e-02 1.127261e-01 
1.133700e+01 7.533548e-02 1.124945e-01 
1.133800e+01 7.510586e-02 1.122627e-01 
1.133900e+01 7.487625e-02 1.120308e-01 
1.134000e+01 7.464665e-02 1.117987e-01 
1.134100e+01 7.441706e-02 1.115664e-01 
1.134200e+01 7.418748e-02 1.113339e-01 
1.134300e+01 7.395792e-02 1.111013e-01 
1.134400e+01 7.372838e-02 1.108685e-01 
1.134500e+01 7.349886e-02 1.106356e-01 
1.134600e+01 7.326936e-02 1.104025e-01 
1.134700e+01 7.303989e-02 1.101693e-01 
1.134800e+01 7.281045e-02 1.099359e-01 
1.134900e+01 7.258104e-02 1.097023e-01 
1.135000e+01 7.235167e-02 1.094687e-01 
1.135100e+01 7.212233e-02 1.092349e-01 
1.135200e+01 7.189303e-02 1.090009e-01 
1.135300e+01 7.166377e-02 1.087668e-01 
1.135400e+01 7.143456e-02 1.085326e-01 
1.135500e+01 7.120539e-02 1.082983e-01 
1.135600e+01 7.097627e-02 1.080638e-01 
1.135700e+01 7.074720e-02 1.078292e-01 
1.135800e+01 7.051819e-02 1.075945e-01 
1.135900e+01 7.028923e-02 1.073597e-01 
1.136000e+01 7.006033e-02 1.071247e-01 
1.136100e+01 6.983149e-02 1.068896e-01 
1.136200e+01 6.960272e-02 1.066545e-01 
1.136300e+01 6.937401e-02 1.064192e-01 
1.136400e+01 6.914537e-02 1.061838e-01 
1.136500e+01 6.891679e-02 1.059483e-01 
1.136600e+01 6.868829e-02 1.057128e-01 
1.136700e+01 6.845987e-02 1.054771e-01 
1.136800e+01 6.823152e-02 1.052413e-01 
1.136900e+01 6.800326e-02 1.050055e-01 
1.137000e+01 6.777507e-02 1.047695e-01 
1.137100e+01 6.754697e-02 1.045335e-01 
1.137200e+01 6.731896e-02 1.042974e-01 
1.137300e+01 6.709103e-02 1.040612e-01 
1.137400e+01 6.686320e-02 1.038249e-01 
1.137500e+01 6.663546e-02 1.035886e-01 
1.137600e+01 6.640782e-02 1.033521e-01 
1.137700e+01 6.618028e-02 1.031156e-01 
1.137800e+01 6.595283e-02 1.028791e-01 
1.137900e+01 6.572549e-02 1.026425e-01 
1.138000e+01 6.549826e-02 1.024058e-01 
1.138100e+01 6.527113e-02 1.021691e-01 
1.138200e+01 6.504411e-02 1.019323e-01 
1.138300e+01 6.481721e-02 1.016954e-01 
1.138400e+01 6.459042e-02 1.014585e-01 
1.138500e+01 6.436374e-02 1.012216e-01 
1.138600e+01 6.413719e-02 1.009846e-01 
1.138700e+01 6.391075e-02 1.007476e-01 
1.138800e+01 6.368444e-02 1.005105e-01 
1.138900e+01 6.345826e-02 1.002734e-01 
1.139000e+01 6.323220e-02 1.000362e-01 
1.139100e+01 6.300627e-02 9.979904e-02 
1.139200e+01 6.278048e-02 9.956183e-02 
1.139300e+01 6.255482e-02 9.932460e-02 
1.139400e+01 6.232929e-02 9.908733e-02 
1.139500e+01 6.210391e-02 9.885005e-02 
1.139600e+01 6.187866e-02 9.861275e-02 
1.139700e+01 6.165356e-02 9.837542e-02 
1.139800e+01 6.142861e-02 9.813809e-02 
1.139900e+01 6.120380e-02 9.790074e-02 
1.140000e+01 6.097915e-02 9.766338e-02 
1.140100e+01 6.075464e-02 9.742602e-02 
1.140200e+01 6.053029e-02 9.718865e-02 
1.140300e+01 6.030610e-02 9.695127e-02 
1.140400e+01 6.008206e-02 9.671390e-02 
1.140500e+01 5.985818e-02 9.647653e-02 
1.140600e+01 5.963447e-02 9.623917e-02 
1.140700e+01 5.941092e-02 9.600182e-02 
1.140800e+01 5.918754e-02 9.576447e-02 
1.140900e+01 5.896433e-02 9.552714e-02 
1.141000e+01 5.874129e-02 9.528982e-02 
1.141100e+01 5.851842e-02 9.505252e-02 
1.141200e+01 5.829573e-02 9.481524e-02 
1.141300e+01 5.807321e-02 9.457798e-02 
1.141400e+01 5.785087e-02 9.434075e-02 
1.141500e+01 5.762872e-02 9.410355e-02 
1.141600e+01 5.740675e-02 9.386637e-02 
1.141700e+01 5.718496e-02 9.362923e-02 
1.141800e+01 5.696337e-02 9.339212e-02 
1.141900e+01 5.674196e-02 9.315505e-02 
1.142000e+01 5.652074e-02 9.291802e-02 
1.142100e+01 5.629972e-02 9.268103e-02 
1.142200e+01 5.607889e-02 9.244409e-02 
1.142300e+01 5.585826e-02 9.220719e-02 
1.142400e+01 5.563783e-02 9.197034e-02 
1.142500e+01 5.541761e-02 9.173354e-02 
1.142600e+01 5.519758e-02 9.149680e-02 
1.142700e+01 5.497776e-02 9.126011e-02 
1.142800e+01 5.475815e-02 9.102348e-02 
1.142900e+01 5.453875e-02 9.078692e-02 
1.143000e+01 5.431956e-02 9.055041e-02 
1.143100e+01 5.410059e-02 9.031397e-02 
1.143200e+01 5.388183e-02 9.007760e-02 
1.143300e+01 5.366328e-02 8.984130e-02 
1.143400e+01 5.344496e-02 8.960507e-02 
1.143500e+01 5.322686e-02 8.936891e-02 
1.143600e+01 5.300898e-02 8.913284e-02 
1.143700e+01 5.279132e-02 8.889684e-02 
1.143800e+01 5.257390e-02 8.866092e-02 
1.143900e+01 5.235670e-02 8.842509e-02 
1.144000e+01 5.213973e-02 8.818934e-02 
1.144100e+01 5.192300e-02 8.795369e-02 
1.144200e+01 5.170650e-02 8.771812e-02 
1.144300e+01 5.149024e-02 8.748265e-02 
1.144400e+01 5.127421e-02 8.724727e-02 
1.144500e+01 5.105843e-02 8.701199e-02 
1.144600e+01 5.084288e-02 8.677680e-02 
1.144700e+01 5.062758e-02 8.654172e-02 
1.144800e+01 5.041253e-02 8.630675e-02 
1.144900e+01 5.019772e-02 8.607188e-02 
1.145000e+01 4.998317e-02 8.583712e-02 
1.145100e+01 4.976886e-02 8.560247e-02 
1.145200e+01 4.955481e-02 8.536793e-02 
1.145300e+01 4.934101e-02 8.513351e-02 
1.145400e+01 4.912747e-02 8.489920e-02 
1.145500e+01 4.891418e-02 8.466502e-02 
1.145600e+01 4.870116e-02 8.443095e-02 
1.145700e+01 4.848840e-02 8.419701e-02 
1.145800e+01 4.827590e-02 8.396320e-02 
1.145900e+01 4.806367e-02 8.372951e-02 
1.146000e+01 4.785170e-02 8.349595e-02 
1.146100e+01 4.764001e-02 8.326253e-02 
1.146200e+01 4.742858e-02 8.302924e-02 
1.146300e+01 4.721742e-02 8.279609e-02 
1.146400e+01 4.700654e-02 8.256307e-02 
1.146500e+01 4.679594e-02 8.233020e-02 
1.146600e+01 4.658561e-02 8.209747e-02 
1.146700e+01 4.637556e-02 8.186488e-02 
1.146800e+01 4.616579e-02 8.163244e-02 
1.146900e+01 4.595631e-02 8.140015e-02 
1.147000e+01 4.574711e-02 8.116801e-02 
1.147100e+01 4.553819e-02 8.093602e-02 
1.147200e+01 4.532956e-02 8.070419e-02 
1.147300e+01 4.512122e-02 8.047252e-02 
1.147400e+01 4.491317e-02 8.024100e-02 
1.147500e+01 4.470541e-02 8.000965e-02 
1.147600e+01 4.449795e-02 7.977846e-02 
1.147700e+01 4.429078e-02 7.954743e-02 
1.147800e+01 4.408391e-02 7.931658e-02 
1.147900e+01 4.387734e-02 7.908589e-02 
1.148000e+01 4.367107e-02 7.885537e-02 
1.148100e+01 4.346510e-02 7.862503e-02 
1.148200e+01 4.325943e-02 7.839486e-02 
1.148300e+01 4.305407e-02 7.816487e-02 
1.148400e+01 4.284901e-02 7.793505e-02 
1.148500e+01 4.264426e-02 7.770542e-02 
1.148600e+01 4.243983e-02 7.747597e-02 
1.148700e+01 4.223570e-02 7.724671e-02 
1.148800e+01 4.203189e-02 7.701763e-02 
1.148900e+01 4.182839e-02 7.678875e-02 
1.149000e+01 4.162520e-02 7.656005e-02 
1.149100e+01 4.142233e-02 7.633155e-02 
1.149200e+01 4.121978e-02 7.610324e-02 
1.149300e+01 4.101756e-02 7.587512e-02 
1.149400e+01 4.081565e-02 7.564721e-02 
1.149500e+01 4.061407e-02 7.541949e-02 
1.149600e+01 4.041281e-02 7.519198e-02 
1.149700e+01 4.021187e-02 7.496467e-02 
1.149800e+01 4.001127e-02 7.473757e-02 
1.149900e+01 3.981099e-02 7.451067e-02 
1.150000e+01 3.961104e-02 7.428398e-02 
1.150100e+01 3.941143e-02 7.405751e-02 
1.150200e+01 3.921215e-02 7.383125e-02 
1.150300e+01 3.901320e-02 7.360520e-02 
1.150400e+01 3.881459e-02 7.337937e-02 
1.150500e+01 3.861631e-02 7.315376e-02 
1.150600e+01 3.841838e-02 7.292837e-02 
1.150700e+01 3.822078e-02 7.270320e-02 
1.150800e+01 3.802353e-02 7.247825e-02 
1.150900e+01 3.782662e-02 7.225353e-02 
1.151000e+01 3.763005e-02 7.202904e-02 
1.151100e+01 3.743383e-02 7.180477e-02 
1.151200e+01 3.723795e-02 7.158074e-02 
1.151300e+01 3.704243e-02 7.135694e-02 
1.151400e+01 3.684725e-02 7.113337e-02 
1.151500e+01 3.665243e-02 7.091004e-02 
1.151600e+01 3.645795e-02 7.068695e-02 
1.151700e+01 3.626383e-02 7.046410e-02 
1.151800e+01 3.607007e-02 7.024149e-02 
1.151900e+01 3.587666e-02 7.001912e-02 
1.152000e+01 3.568360e-02 6.979699e-02 
1.152100e+01 3.549091e-02 6.957512e-02 
1.152200e+01 3.529857e-02 6.935349e-02 
1.152300e+01 3.510660e-02 6.913211e-02 
1.152400e+01 3.491499e-02 6.891098e-02 
1.152500e+01 3.472374e-02 6.869010e-02 
1.152600e+01 3.453286e-02 6.846948e-02 
1.152700e+01 3.434234e-02 6.824911e-02 
1.152800e+01 3.415219e-02 6.802900e-02 
1.152900e+01 3.396241e-02 6.780916e-02 
1.153000e+01 3.377300e-02 6.758957e-02 
1.153100e+01 3.358396e-02 6.737024e-02 
1.153200e+01 3.339529e-02 6.715118e-02 
1.153300e+01 3.320699e-02 6.693239e-02 
1.153400e+01 3.301907e-02 6.671386e-02 
1.153500e+01 3.283153e-02 6.649560e-02 
1.153600e+01 3.264436e-02 6.627761e-02 
1.153700e+01 3.245756e-02 6.605989e-02 
1.153800e+01 3.227115e-02 6.584245e-02 
1.153900e+01 3.208512e-02 6.562528e-02 
1.154000e+01 3.189946e-02 6.540839e-02 
1.154100e+01 3.171419e-02 6.519177e-02 
1.154200e+01 3.152931e-02 6.497544e-02 
1.154300e+01 3.134480e-02 6.475939e-02 
1.154400e+01 3.116069e-02 6.454361e-02 
1.154500e+01 3.097695e-02 6.432813e-02 
1.154600e+01 3.079361e-02 6.411293e-02 
1.154700e+01 3.061065e-02 6.389801e-02 
1.154800e+01 3.042809e-02 6.368339e-02 
1.154900e+01 3.024591e-02 6.346905e-02 
1.155000e+01 3.006413e-02 6.325501e-02 
1.155100e+01 2.988274e-02 6.304125e-02 
1.155200e+01 2.970174e-02 6.282780e-02 
1.155300e+01 2.952114e-02 6.261463e-02 
1.155400e+01 2.934093e-02 6.240177e-02 
1.155500e+01 2.916113e-02 6.218920e-02 
1.155600e+01 2.898171e-02 6.197694e-02 
1.155700e+01 2.880270e-02 6.176497e-02 
1.155800e+01 2.862409e-02 6.155331e-02 
1.155900e+01 2.844587e-02 6.134195e-02 
1.156000e+01 2.826806e-02 6.113090e-02 
1.156100e+01 2.809065e-02 6.092015e-02 
1.156200e+01 2.791365e-02 6.070971e-02 
1.156300e+01 2.773705e-02 6.049958e-02 
1.156400e+01 2.756085e-02 6.028976e-02 
1.156500e+01 2.738506e-02 6.008026e-02 
1.156600e+01 2.720968e-02 5.987106e-02 
1.156700e+01 2.703470e-02 5.966219e-02 
1.156800e+01 2.686014e-02 5.945362e-02 
1.156900e+01 2.668598e-02 5.924538e-02 
1.157000e+01 2.651223e-02 5.903745e-02 
1.157100e+01 2.633890e-02 5.882985e-02 
1.157200e+01 2.616598e-02 5.862256e-02 
1.157300e+01 2.599347e-02 5.841560e-02 
1.157400e+01 2.582137e-02 5.820896e-02 
1.157500e+01 2.564969e-02 5.800264e-02 
1.157600e+01 2.547843e-02 5.779666e-02 
1.157700e+01 2.530758e-02 5.759100e-02 
1.157800e+01 2.513715e-02 5.738566e-02 
1.157900e+01 2.496714e-02 5.718066e-02 
1.158000e+01 2.479755e-02 5.697599e-02 
1.158100e+01 2.462837e-02 5.677165e-02 
1.158200e+01 2.445962e-02 5.656764e-02 
1.158300e+01 2.429129e-02 5.636397e-02 
1.158400e+01 2.412338e-02 5.616064e-02 
1.158500e+01 2.395589e-02 5.595764e-02 
1.158600e+01 2.378882e-02 5.575498e-02 
1.158700e+01 2.362218e-02 5.555266e-02 
1.158800e+01 2.345597e-02 5.535068e-02 
1.158900e+01 2.329018e-02 5.514904e-02 
1.159000e+01 2.312482e-02 5.494774e-02 
1.159100e+01 2.295988e-02 5.474679e-02 
1.159200e+01 2.279537e-02 5.454618e-02 
1.159300e+01 2.263129e-02 5.434592e-02 
1.159400e+01 2.246764e-02 5.414600e-02 
1.159500e+01 2.230442e-02 5.394643e-02 
1.159600e+01 2.214163e-02 5.374722e-02 
1.159700e+01 2.197927e-02 5.354835e-02 
1.159800e+01 2.181734e-02 5.334983e-02 
1.159900e+01 2.165585e-02 5.315167e-02 
1.160000e+01 2.149478e-02 5.295386e-02 
1.160100e+01 2.133416e-02 5.275640e-02 
1.160200e+01 2.117396e-02 5.255930e-02 
1.160300e+01 2.101420e-02 5.236256e-02 
1.160400e+01 2.085488e-02 5.216617e-02 
1.160500e+01 2.069599e-02 5.197014e-02 
1.160600e+01 2.053754e-02 5.177448e-02 
1.160700e+01 2.037952e-02 5.157917e-02 
1.160800e+01 2.022195e-02 5.138422e-02 
1.160900e+01 2.006481e-02 5.118964e-02 
1.161000e+01 1.990811e-02 5.099542e-02 
1.161100e+01 1.975185e-02 5.080156e-02 
1.161200e+01 1.959603e-02 5.060807e-02 
1.161300e+01 1.944065e-02 5.041495e-02 
1.161400e+01 1.928571e-02 5.022219e-02 
1.161500e+01 1.913121e-02 5.002980e-02 
1.161600e+01 1.897716e-02 4.983778e-02 
1.161700e+01 1.882355e-02 4.964613e-02 
1.161800e+01 1.867038e-02 4.945485e-02 
1.161900e+01 1.851765e-02 4.926395e-02 
1.162000e+01 1.836537e-02 4.907341e-02 
1.162100e+01 1.821353e-02 4.888325e-02 
1.162200e+01 1.806214e-02 4.869347e-02 
1.162300e+01 1.791119e-02 4.850406e-02 
1.162400e+01 1.776069e-02 4.831502e-02 
1.162500e+01 1.761064e-02 4.812636e-02 
1.162600e+01 1.746103e-02 4.793808e-02 
1.162700e+01 1.731187e-02 4.775018e-02 
1.162800e+01 1.716316e-02 4.756266e-02 
1.162900e+01 1.701489e-02 4.737552e-02 
1.163000e+01 1.686707e-02 4.718876e-02 
1.163100e+01 1.671970e-02 4.700238e-02 
1.163200e+01 1.657279e-02 4.681639e-02 
1.163300e+01 1.642632e-02 4.663077e-02 
1.163400e+01 1.628030e-02 4.644555e-02 
1.163500e+01 1.613473e-02 4.626070e-02 
1.163600e+01 1.598961e-02 4.607625e-02 
1.163700e+01 1.584494e-02 4.589218e-02 
1.163800e+01 1.570072e-02 4.570849e-02 
1.163900e+01 1.555696e-02 4.552520e-02 
1.164000e+01 1.541364e-02 4.534229e-02 
1.164100e+01 1.527078e-02 4.515978e-02 
1.164200e+01 1.512837e-02 4.497765e-02 
1.164300e+01 1.498642e-02 4.479591e-02 
1.164400e+01 1.484491e-02 4.461457e-02 
1.164500e+01 1.470386e-02 4.443362e-02 
1.164600e+01 1.456327e-02 4.425306e-02 
1.164700e+01 1.442313e-02 4.407289e-02 
1.164800e+01 1.428344e-02 4.389312e-02 
1.164900e+01 1.414421e-02 4.371375e-02 
1.165000e+01 1.400543e-02 4.353477e-02 
1.165100e+01 1.386711e-02 4.335619e-02 
1.165200e+01 1.372924e-02 4.317800e-02 
1.165300e+01 1.359182e-02 4.300021e-02 
1.165400e+01 1.345487e-02 4.282282e-02 
1.165500e+01 1.331837e-02 4.264583e-02 
1.165600e+01 1.318232e-02 4.246924e-02 
1.165700e+01 1.304673e-02 4.229304e-02 
1.165800e+01 1.291160e-02 4.211725e-02 
1.165900e+01 1.277692e-02 4.194186e-02 
1.166000e+01 1.264271e-02 4.176687e-02 
1.166100e+01 1.250894e-02 4.159229e-02 
1.166200e+01 1.237564e-02 4.141810e-02 
1.166300e+01 1.224279e-02 4.124432e-02 
1.166400e+01 1.211040e-02 4.107095e-02 
1.166500e+01 1.197847e-02 4.089797e-02 
1.166600e+01 1.184700e-02 4.072541e-02 
1.166700e+01 1.171598e-02 4.055325e-02 
1.166800e+01 1.158542e-02 4.038149e-02 
1.166900e+01 1.145532e-02 4.021015e-02 
1.167000e+01 1.132568e-02 4.003921e-02 
1.167100e+01 1.119649e-02 3.986867e-02 
1.167200e+01 1.106777e-02 3.969855e-02 
1.167300e+01 1.093950e-02 3.952883e-02 
1.167400e+01 1.081169e-02 3.935952e-02 
1.167500e+01 1.068434e-02 3.919063e-02 
1.167600e+01 1.055745e-02 3.902214e-02 
1.167700e+01 1.043102e-02 3.885406e-02 
1.167800e+01 1.030504e-02 3.868640e-02 
1.167900e+01 1.017953e-02 3.851914e-02 
1.168000e+01 1.005447e-02 3.835230e-02 
1.168100e+01 9.929874e-03 3.818587e-02 
1.168200e+01 9.805736e-03 3.801985e-02 
1.168300e+01 9.682056e-03 3.785424e-02 
1.168400e+01 9.558835e-03 3.768905e-02 
1.168500e+01 9.436073e-03 3.752427e-02 
1.168600e+01 9.313770e-03 3.735991e-02 
1.168700e+01 9.191926e-03 3.719596e-02 
1.168800e+01 9.070541e-03 3.703243e-02 
1.168900e+01 8.949615e-03 3.686931e-02 
1.169000e+01 8.829147e-03 3.670660e-02 
1.169100e+01 8.709138e-03 3.654432e-02 
1.169200e+01 8.589588e-03 3.638244e-02 
1.169300e+01 8.470497e-03 3.622099e-02 
1.169400e+01 8.351864e-03 3.605995e-02 
1.169500e+01 8.233689e-03 3.589933e-02 
1.169600e+01 8.115973e-03 3.573913e-02 
1.169700e+01 7.998716e-03 3.557935e-02 
1.169800e+01 7.881917e-03 3.541998e-02 
1.169900e+01 7.765575e-03 3.526103e-02 
1.170000e+01 7.649692e-03 3.510250e-02 
1.170100e+01 7.534267e-03 3.494439e-02 
1.170200e+01 7.419300e-03 3.478670e-02 
1.170300e+01 7.304791e-03 3.462943e-02 
1.170400e+01 7.190739e-03 3.447258e-02 
1.170500e+01 7.077144e-03 3.431615e-02 
1.170600e+01 6.964007e-03 3.416014e-02 
1.170700e+01 6.851327e-03 3.400455e-02 
1.170800e+01 6.739104e-03 3.384938e-02 
1.170900e+01 6.627338e-03 3.369463e-02 
1.171000e+01 6.516029e-03 3.354031e-02 
1.171100e+01 6.405176e-03 3.338640e-02 
1.171200e+01 6.294779e-03 3.323292e-02 
1.171300e+01 6.184839e-03 3.307986e-02 
1.171400e+01 6.075354e-03 3.292722e-02 
1.171500e+01 5.966325e-03 3.277500e-02 
1.171600e+01 5.857752e-03 3.262321e-02 
1.171700e+01 5.749634e-03 3.247183e-02 
1.171800e+01 5.641971e-03 3.232088e-02 
1.171900e+01 5.534764e-03 3.217036e-02 
1.172000e+01 5.428010e-03 3.202025e-02 
1.172100e+01 5.321712e-03 3.187057e-02 
1.172200e+01 5.215867e-03 3.172132e-02 
1.172300e+01 5.110476e-03 3.157248e-02 
1.172400e+01 5.005539e-03 3.142407e-02 
1.172500e+01 4.901055e-03 3.127609e-02 
1.172600e+01 4.797025e-03 3.112852e-02 
1.172700e+01 4.693447e-03 3.098138e-02 
1.172800e+01 4.590322e-03 3.083467e-02 
1.172900e+01 4.487649e-03 3.068838e-02 
1.173000e+01 4.385428e-03 3.054251e-02 
1.173100e+01 4.283659e-03 3.039707e-02 
1.173200e+01 4.182341e-03 3.025205e-02 
1.173300e+01 4.081475e-03 3.010746e-02 
1.173400e+01 3.981059e-03 2.996329e-02 
1.173500e+01 3.881093e-03 2.981954e-02 
1.173600e+01 3.781578e-03 2.967622e-02 
1.173700e+01 3.682512e-03 2.953333e-02 
1.173800e+01 3.583896e-03 2.939086e-02 
1.173900e+01 3.485729e-03 2.924881e-02 
1.174000e+01 3.388010e-03 2.910719e-02 
1.174100e+01 3.290740e-03 2.896599e-02 
1.174200e+01 3.193918e-03 2.882521e-02 
1.174300e+01 3.097544e-03 2.868487e-02 
1.174400e+01 3.001616e-03 2.854494e-02 
1.174500e+01 2.906136e-03 2.840544e-02 
1.174600e+01 2.811102e-03 2.826637e-02 
1.174700e+01 2.716514e-03 2.812772e-02 
1.174800e+01 2.622372e-03 2.798949e-02 
1.174900e+01 2.528676e-03 2.785169e-02 
1.175000e+01 2.435424e-03 2.771431e-02 
1.175100e+01 2.342616e-03 2.757736e-02 
1.175200e+01 2.250253e-03 2.744083e-02 
1.175300e+01 2.158333e-03 2.730472e-02 
1.175400e+01 2.066856e-03 2.716904e-02 
1.175500e+01 1.975822e-03 2.703378e-02 
1.175600e+01 1.885230e-03 2.689895e-02 
1.175700e+01 1.795080e-03 2.676454e-02 
1.175800e+01 1.705372e-03 2.663056e-02 
1.175900e+01 1.616104e-03 2.649700e-02 
1.176000e+01 1.527277e-03 2.636386e-02 
1.176100e+01 1.438890e-03 2.623114e-02 
1.176200e+01 1.350942e-03 2.609885e-02 
1.176300e+01 1.263434e-03 2.596698e-02 
1.176400e+01 1.176363e-03 2.583554e-02 
1.176500e+01 1.089731e-03 2.570451e-02 
1.176600e+01 1.003537e-03 2.557391e-02 
1.176700e+01 9.177790e-04 2.544374e-02 
1.176800e+01 8.324579e-04 2.531398e-02 
1.176900e+01 7.475728e-04 2.518465e-02 
1.177000e+01 6.631232e-04 2.505574e-02 
1.177100e+01 5.791085e-04 2.492725e-02 
1.177200e+01 4.955283e-04 2.479918e-02 
1.177300e+01 4.123819e-04 2.467154e-02 
1.177400e+01 3.296689e-04 2.454431e-02 
1.177500e+01 2.473886e-04 2.441751e-02 
1.177600e+01 1.655406e-04 2.429113e-02 
1.177700e+01 8.412433e-05 2.416517e-02 
1.177800e+01 3.139135e-06 2.403962e-02 
1.177900e+01 -7.741550e-05 2.391450e-02 
1.178000e+01 -1.575402e-04 2.378980e-02 
1.178100e+01 -2.372354e-04 2.366552e-02 
1.178200e+01 -3.165018e-04 2.354166e-02 
1.178300e+01 -3.953400e-04 2.341822e-02 
1.178400e+01 -4.737506e-04 2.329519e-02 
1.178500e+01 -5.517341e-04 2.317259e-02 
1.178600e+01 -6.292911e-04 2.305040e-02 
1.178700e+01 -7.064223e-04 2.292864e-02 
1.178800e+01 -7.831283e-04 2.280729e-02 
1.178900e+01 -8.594097e-04 2.268636e-02 
1.179000e+01 -9.352671e-04 2.256584e-02 
1.179100e+01 -1.010701e-03 2.244574e-02 
1.179200e+01 -1.085712e-03 2.232606e-02 
1.179300e+01 -1.160302e-03 2.220680e-02 
1.179400e+01 -1.234469e-03 2.208795e-02 
1.179500e+01 -1.308216e-03 2.196952e-02 
1.179600e+01 -1.381543e-03 2.185150e-02 
1.179700e+01 -1.454450e-03 2.173390e-02 
1.179800e+01 -1.526939e-03 2.161672e-02 
1.179900e+01 -1.599009e-03 2.149995e-02 
1.180000e+01 -1.670662e-03 2.138359e-02 
1.180100e+01 -1.741897e-03 2.126765e-02 
1.180200e+01 -1.812717e-03 2.115212e-02 
1.180300e+01 -1.883121e-03 2.103700e-02 
1.180400e+01 -1.953111e-03 2.092230e-02 
1.180500e+01 -2.022686e-03 2.080801e-02 
1.180600e+01 -2.091848e-03 2.069413e-02 
1.180700e+01 -2.160597e-03 2.058066e-02 
1.180800e+01 -2.228934e-03 2.046761e-02 
1.180900e+01 -2.296860e-03 2.035496e-02 
1.181000e+01 -2.364375e-03 2.024273e-02 
1.181100e+01 -2.431480e-03 2.013090e-02 
1.181200e+01 -2.498177e-03 2.001949e-02 
1.181300e+01 -2.564464e-03 1.990849e-02 
1.181400e+01 -2.630344e-03 1.979789e-02 
1.181500e+01 -2.695817e-03 1.968770e-02 
1.181600e+01 -2.760884e-03 1.957792e-02 
1.181700e+01 -2.825546e-03 1.946855e-02 
1.181800e+01 -2.889802e-03 1.935959e-02 
1.181900e+01 -2.953655e-03 1.925103e-02 
1.182000e+01 -3.017104e-03 1.914288e-02 
1.182100e+01 -3.080151e-03 1.903514e-02 
1.182200e+01 -3.142796e-03 1.892780e-02 
1.182300e+01 -3.205041e-03 1.882087e-02 
1.182400e+01 -3.266885e-03 1.871434e-02 
1.182500e+01 -3.328329e-03 1.860821e-02 
1.182600e+01 -3.389375e-03 1.850249e-02 
1.182700e+01 -3.450024e-03 1.839717e-02 
1.182800e+01 -3.510275e-03 1.829226e-02 
1.182900e+01 -3.570129e-03 1.818775e-02 
1.183000e+01 -3.629589e-03 1.808364e-02 
1.183100e+01 -3.688653e-03 1.797993e-02 
1.183200e+01 -3.747324e-03 1.787662e-02 
1.183300e+01 -3.805602e-03 1.777371e-02 
1.183400e+01 -3.863487e-03 1.767120e-02 
1.183500e+01 -3.920981e-03 1.756909e-02 
1.183600e+01 -3.978085e-03 1.746738e-02 
1.183700e+01 -4.034798e-03 1.736607e-02 
1.183800e+01 -4.091123e-03 1.726515e-02 
1.183900e+01 -4.147059e-03 1.716464e-02 
1.184000e+01 -4.202608e-03 1.706452e-02 
1.184100e+01 -4.257771e-03 1.696479e-02 
1.184200e+01 -4.312548e-03 1.686546e-02 
1.184300e+01 -4.366940e-03 1.676653e-02 
1.184400e+01 -4.420948e-03 1.666799e-02 
1.184500e+01 -4.474573e-03 1.656984e-02 
1.184600e+01 -4.527816e-03 1.647209e-02 
1.184700e+01 -4.580677e-03 1.637473e-02 
1.184800e+01 -4.633158e-03 1.627777e-02 
1.184900e+01 -4.685259e-03 1.618119e-02 
1.185000e+01 -4.736981e-03 1.608501e-02 
1.185100e+01 -4.788325e-03 1.598921e-02 
1.185200e+01 -4.839292e-03 1.589381e-02 
1.185300e+01 -4.889883e-03 1.579880e-02 
1.185400e+01 -4.940098e-03 1.570417e-02 
1.185500e+01 -4.989940e-03 1.560994e-02 
1.185600e+01 -5.039407e-03 1.551609e-02 
1.185700e+01 -5.088502e-03 1.542262e-02 
1.185800e+01 -5.137225e-03 1.532955e-02 
1.185900e+01 -5.185577e-03 1.523686e-02 
1.186000e+01 -5.233559e-03 1.514455e-02 
1.186100e+01 -5.281172e-03 1.505263e-02 
1.186200e+01 -5.328417e-03 1.496110e-02 
1.186300e+01 -5.375294e-03 1.486994e-02 
1.186400e+01 -5.421806e-03 1.477917e-02 
1.186500e+01 -5.467951e-03 1.468878e-02 
1.186600e+01 -5.513732e-03 1.459878e-02 
1.186700e+01 -5.559150e-03 1.450915e-02 
1.186800e+01 -5.604204e-03 1.441991e-02 
1.186900e+01 -5.648897e-03 1.433104e-02 
1.187000e+01 -5.693230e-03 1.424255e-02 
1.187100e+01 -5.737202e-03 1.415444e-02 
1.187200e+01 -5.780815e-03 1.406671e-02 
1.187300e+01 -5.824070e-03 1.397936e-02 
1.187400e+01 -5.866968e-03 1.389238e-02 
1.187500e+01 -5.909509e-03 1.380577e-02 
1.187600e+01 -5.951696e-03 1.371955e-02 
1.187700e+01 -5.993528e-03 1.363369e-02 
1.187800e+01 -6.035007e-03 1.354821e-02 
1.187900e+01 -6.076133e-03 1.346310e-02 
1.188000e+01 -6.116908e-03 1.337837e-02 
1.188100e+01 -6.157333e-03 1.329400e-02 
1.188200e+01 -6.197408e-03 1.321001e-02 
1.188300e+01 -6.237134e-03 1.312639e-02 
1.188400e+01 -6.276513e-03 1.304313e-02 
1.188500e+01 -6.315545e-03 1.296025e-02 
1.188600e+01 -6.354231e-03 1.287773e-02 
1.188700e+01 -6.392573e-03 1.279558e-02 
1.188800e+01 -6.430571e-03 1.271380e-02 
1.188900e+01 -6.468227e-03 1.263238e-02 
1.189000e+01 -6.505540e-03 1.255133e-02 
1.189100e+01 -6.542513e-03 1.247064e-02 
1.189200e+01 -6.579146e-03 1.239031e-02 
1.189300e+01 -6.615440e-03 1.231035e-02 
1.189400e+01 -6.651396e-03 1.223075e-02 
1.189500e+01 -6.687015e-03 1.215152e-02 
1.189600e+01 -6.722299e-03 1.207264e-02 
1.189700e+01 -6.757247e-03 1.199412e-02 
1.189800e+01 -6.791862e-03 1.191596e-02 
1.189900e+01 -6.826144e-03 1.183816e-02 
1.190000e+01 -6.860094e-03 1.176072e-02 
1.190100e+01 -6.893713e-03 1.168364e-02 
1.190200e+01 -6.927002e-03 1.160691e-02 
1.190300e+01 -6.959963e-03 1.153053e-02 
1.190400e+01 -6.992595e-03 1.145451e-02 
1.190500e+01 -7.024901e-03 1.137885e-02 
1.190600e+01 -7.056881e-03 1.130354e-02 
1.190700e+01 -7.088536e-03 1.122858e-02 
1.190800e+01 -7.119867e-03 1.115397e-02 
1.190900e+01 -7.150876e-03 1.107971e-02 
1.191000e+01 -7.181563e-03 1.100581e-02 
1.191100e+01 -7.211929e-03 1.093225e-02 
1.191200e+01 -7.241975e-03 1.085904e-02 
1.191300e+01 -7.271703e-03 1.078618e-02 
1.191400e+01 -7.301113e-03 1.071367e-02 
1.191500e+01 -7.330206e-03 1.064150e-02 
1.191600e+01 -7.358983e-03 1.056968e-02 
1.191700e+01 -7.387447e-03 1.049820e-02 
1.191800e+01 -7.415596e-03 1.042706e-02 
1.191900e+01 -7.443433e-03 1.035627e-02 
1.192000e+01 -7.470959e-03 1.028582e-02 
1.192100e+01 -7.498174e-03 1.021571e-02 
1.192200e+01 -7.525080e-03 1.014595e-02 
1.192300e+01 -7.551677e-03 1.007652e-02 
1.192400e+01 -7.577967e-03 1.000743e-02 
1.192500e+01 -7.603951e-03 9.938679e-03 
1.192600e+01 -7.629629e-03 9.870266e-03 
1.192700e+01 -7.655004e-03 9.802189e-03 
1.192800e+01 -7.680075e-03 9.734447e-03 
1.192900e+01 -7.704844e-03 9.667040e-03 
1.193000e+01 -7.729312e-03 9.599967e-03 
1.193100e+01 -7.753481e-03 9.533228e-03 
1.193200e+01 -7.777350e-03 9.466820e-03 
1.193300e+01 -7.800921e-03 9.400745e-03 
1.193400e+01 -7.824196e-03 9.334999e-03 
1.193500e+01 -7.847175e-03 9.269584e-03 
1.193600e+01 -7.869859e-03 9.204497e-03 
1.193700e+01 -7.892249e-03 9.139739e-03 
1.193800e+01 -7.914347e-03 9.075308e-03 
1.193900e+01 -7.936154e-03 9.011203e-03 
1.194000e+01 -7.957669e-03 8.947424e-03 
1.194100e+01 -7.978896e-03 8.883969e-03 
1.194200e+01 -7.999834e-03 8.820839e-03 
1.194300e+01 -8.020485e-03 8.758031e-03 
1.194400e+01 -8.040850e-03 8.695545e-03 
1.194500e+01 -8.060929e-03 8.633381e-03 
1.194600e+01 -8.080725e-03 8.571538e-03 
1.194700e+01 -8.100237e-03 8.510013e-03 
1.194800e+01 -8.119468e-03 8.448808e-03 
1.194900e+01 -8.138418e-03 8.387920e-03 
1.195000e+01 -8.157088e-03 8.327350e-03 
1.195100e+01 -8.175479e-03 8.267095e-03 
1.195200e+01 -8.193593e-03 8.207156e-03 
1.195300e+01 -8.211430e-03 8.147531e-03 
1.195400e+01 -8.228992e-03 8.088219e-03 
1.195500e+01 -8.246279e-03 8.029221e-03 
1.195600e+01 -8.263293e-03 7.970533e-03 
1.195700e+01 -8.280034e-03 7.912157e-03 
1.195800e+01 -8.296505e-03 7.854091e-03 
1.195900e+01 -8.312705e-03 7.796333e-03 
1.196000e+01 -8.328636e-03 7.738884e-03 
1.196100e+01 -8.344300e-03 7.681743e-03 
1.196200e+01 -8.359696e-03 7.624907e-03 
1.196300e+01 -8.374827e-03 7.568378e-03 
1.196400e+01 -8.389693e-03 7.512152e-03 
1.196500e+01 -8.404295e-03 7.456231e-03 
1.196600e+01 -8.418635e-03 7.400612e-03 
1.196700e+01 -8.432714e-03 7.345296e-03 
1.196800e+01 -8.446532e-03 7.290280e-03 
1.196900e+01 -8.460090e-03 7.235565e-03 
1.197000e+01 -8.473391e-03 7.181149e-03 
1.197100e+01 -8.486434e-03 7.127031e-03 
1.197200e+01 -8.499222e-03 7.073211e-03 
1.197300e+01 -8.511754e-03 7.019688e-03 
1.197400e+01 -8.524033e-03 6.966460e-03 
1.197500e+01 -8.536059e-03 6.913526e-03 
1.197600e+01 -8.547833e-03 6.860887e-03 
1.197700e+01 -8.559356e-03 6.808541e-03 
1.197800e+01 -8.570630e-03 6.756486e-03 
1.197900e+01 -8.581656e-03 6.704723e-03 
1.198000e+01 -8.592434e-03 6.653250e-03 
1.198100e+01 -8.602966e-03 6.602067e-03 
1.198200e+01 -8.613252e-03 6.551171e-03 
1.198300e+01 -8.623295e-03 6.500564e-03 
1.198400e+01 -8.633095e-03 6.450242e-03 
1.198500e+01 -8.642652e-03 6.400207e-03 
1.198600e+01 -8.651969e-03 6.350456e-03 
1.198700e+01 -8.661046e-03 6.300989e-03 
1.198800e+01 -8.669884e-03 6.251805e-03 
1.198900e+01 -8.678485e-03 6.202903e-03 
1.199000e+01 -8.686849e-03 6.154282e-03 
1.199100e+01 -8.694978e-03 6.105941e-03 
1.199200e+01 -8.702873e-03 6.057880e-03 
1.199300e+01 -8.710534e-03 6.010097e-03 
1.199400e+01 -8.717963e-03 5.962591e-03 
1.199500e+01 -8.725161e-03 5.915361e-03 
1.199600e+01 -8.732129e-03 5.868407e-03 
1.199700e+01 -8.738869e-03 5.821728e-03 
1.199800e+01 -8.745380e-03 5.775322e-03 
1.199900e+01 -8.751664e-03 5.729190e-03 
1.200000e+01 -8.757723e-03 5.683329e-03 
1.200100e+01 -8.763558e-03 5.637738e-03 
1.200200e+01 -8.769169e-03 5.592418e-03 
1.200300e+01 -8.774557e-03 5.547367e-03 
1.200400e+01 -8.779724e-03 5.502584e-03 
1.200500e+01 -8.784671e-03 5.458068e-03 
1.200600e+01 -8.789399e-03 5.413819e-03 
1.200700e+01 -8.793908e-03 5.369834e-03 
1.200800e+01 -8.798201e-03 5.326114e-03 
1.200900e+01 -8.802278e-03 5.282658e-03 
1.201000e+01 -8.806140e-03 5.239464e-03 
1.201100e+01 -8.809788e-03 5.196532e-03 
1.201200e+01 -8.813223e-03 5.153860e-03 
1.201300e+01 -8.816447e-03 5.111448e-03 
1.201400e+01 -8.819460e-03 5.069295e-03 
1.201500e+01 -8.822264e-03 5.027400e-03 
1.201600e+01 -8.824859e-03 4.985762e-03 
1.201700e+01 -8.827247e-03 4.944379e-03 
1.201800e+01 -8.829429e-03 4.903252e-03 
1.201900e+01 -8.831406e-03 4.862379e-03 
1.202000e+01 -8.833178e-03 4.821759e-03 
1.202100e+01 -8.834748e-03 4.781391e-03 
1.202200e+01 -8.836115e-03 4.741275e-03 
1.202300e+01 -8.837282e-03 4.701409e-03 
1.202400e+01 -8.838249e-03 4.661792e-03 
1.202500e+01 -8.839017e-03 4.622424e-03 
1.202600e+01 -8.839587e-03 4.583303e-03 
1.202700e+01 -8.839961e-03 4.544429e-03 
1.202800e+01 -8.840139e-03 4.505801e-03 
1.202900e+01 -8.840123e-03 4.467418e-03 
1.203000e+01 -8.839913e-03 4.429278e-03 
1.203100e+01 -8.839511e-03 4.391381e-03 
1.203200e+01 -8.838918e-03 4.353727e-03 
1.203300e+01 -8.838134e-03 4.316313e-03 
1.203400e+01 -8.837161e-03 4.279139e-03 
1.203500e+01 -8.836000e-03 4.242204e-03 
1.203600e+01 -8.834652e-03 4.205508e-03 
1.203700e+01 -8.833118e-03 4.169049e-03 
1.203800e+01 -8.831399e-03 4.132826e-03 
1.203900e+01 -8.829497e-03 4.096839e-03 
1.204000e+01 -8.827411e-03 4.061086e-03 
1.204100e+01 -8.825143e-03 4.025566e-03 
1.204200e+01 -8.822695e-03 3.990279e-03 
1.204300e+01 -8.820067e-03 3.955224e-03 
1.204400e+01 -8.817260e-03 3.920399e-03 
1.204500e+01 -8.814276e-03 3.885805e-03 
1.204600e+01 -8.811115e-03 3.851439e-03 
1.204700e+01 -8.807779e-03 3.817301e-03 
1.204800e+01 -8.804268e-03 3.783390e-03 
1.204900e+01 -8.800584e-03 3.749705e-03 
1.205000e+01 -8.796727e-03 3.716245e-03 
1.205100e+01 -8.792699e-03 3.683009e-03 
1.205200e+01 -8.788500e-03 3.649997e-03 
1.205300e+01 -8.784133e-03 3.617207e-03 
1.205400e+01 -8.779597e-03 3.584638e-03 
1.205500e+01 -8.774894e-03 3.552290e-03 
1.205600e+01 -8.770024e-03 3.520161e-03 
1.205700e+01 -8.764990e-03 3.488251e-03 
1.205800e+01 -8.759791e-03 3.456559e-03 
1.205900e+01 -8.754429e-03 3.425083e-03 
1.206000e+01 -8.748905e-03 3.393823e-03 
1.206100e+01 -8.743220e-03 3.362778e-03 
1.206200e+01 -8.737375e-03 3.331947e-03 
1.206300e+01 -8.731371e-03 3.301329e-03 
1.206400e+01 -8.725209e-03 3.270923e-03 
1.206500e+01 -8.718890e-03 3.240728e-03 
1.206600e+01 -8.712415e-03 3.210744e-03 
1.206700e+01 -8.705785e-03 3.180969e-03 
1.206800e+01 -8.699001e-03 3.151402e-03 
1.206900e+01 -8.692064e-03 3.122043e-03 
1.207000e+01 -8.684975e-03 3.092890e-03 
1.207100e+01 -8.677736e-03 3.063943e-03 
1.207200e+01 -8.670346e-03 3.035201e-03 
1.207300e+01 -8.662807e-03 3.006662e-03 
1.207400e+01 -8.655121e-03 2.978327e-03 
1.207500e+01 -8.647287e-03 2.950193e-03 
1.207600e+01 -8.639308e-03 2.922260e-03 
1.207700e+01 -8.631184e-03 2.894528e-03 
1.207800e+01 -8.622915e-03 2.866995e-03 
1.207900e+01 -8.614504e-03 2.839660e-03 
1.208000e+01 -8.605951e-03 2.812522e-03 
1.208100e+01 -8.597257e-03 2.785581e-03 
1.208200e+01 -8.588423e-03 2.758836e-03 
1.208300e+01 -8.579450e-03 2.732285e-03 
1.208400e+01 -8.570339e-03 2.705928e-03 
1.208500e+01 -8.561091e-03 2.679764e-03 
1.208600e+01 -8.551706e-03 2.653791e-03 
1.208700e+01 -8.542187e-03 2.628010e-03 
1.208800e+01 -8.532534e-03 2.602419e-03 
1.208900e+01 -8.522747e-03 2.577017e-03 
1.209000e+01 -8.512828e-03 2.551804e-03 
1.209100e+01 -8.502779e-03 2.526778e-03 
1.209200e+01 -8.492598e-03 2.501938e-03 
1.209300e+01 -8.482289e-03 2.477284e-03 
1.209400e+01 -8.471851e-03 2.452815e-03 
1.209500e+01 -8.461286e-03 2.428530e-03 
1.209600e+01 -8.450595e-03 2.404427e-03 
1.209700e+01 -8.439778e-03 2.380507e-03 
1.209800e+01 -8.428836e-03 2.356767e-03 
1.209900e+01 -8.417771e-03 2.333208e-03 
1.210000e+01 -8.406584e-03 2.309829e-03 
1.210100e+01 -8.395275e-03 2.286628e-03 
1.210200e+01 -8.383845e-03 2.263604e-03 
1.210300e+01 -8.372295e-03 2.240757e-03 
1.210400e+01 -8.360627e-03 2.218086e-03 
1.210500e+01 -8.348841e-03 2.195590e-03 
1.210600e+01 -8.336937e-03 2.173268e-03 
1.210700e+01 -8.324918e-03 2.151119e-03 
1.210800e+01 -8.312784e-03 2.129142e-03 
1.210900e+01 -8.300535e-03 2.107337e-03 
1.211000e+01 -8.288173e-03 2.085702e-03 
1.211100e+01 -8.275699e-03 2.064237e-03 
1.211200e+01 -8.263114e-03 2.042941e-03 
1.211300e+01 -8.250418e-03 2.021812e-03 
1.211400e+01 -8.237612e-03 2.000851e-03 
1.211500e+01 -8.224698e-03 1.980055e-03 
1.211600e+01 -8.211676e-03 1.959426e-03 
1.211700e+01 -8.198547e-03 1.938960e-03 
1.211800e+01 -8.185313e-03 1.918658e-03 
1.211900e+01 -8.171973e-03 1.898519e-03 
1.212000e+01 -8.158529e-03 1.878541e-03 
1.212100e+01 -8.144982e-03 1.858725e-03 
1.212200e+01 -8.131333e-03 1.839068e-03 
1.212300e+01 -8.117582e-03 1.819571e-03 
1.212400e+01 -8.103731e-03 1.800233e-03 
1.212500e+01 -8.089780e-03 1.781051e-03 
1.212600e+01 -8.075730e-03 1.762027e-03 
1.212700e+01 -8.061582e-03 1.743158e-03 
1.212800e+01 -8.047338e-03 1.724445e-03 
1.212900e+01 -8.032997e-03 1.705885e-03 
1.213000e+01 -8.018561e-03 1.687479e-03 
1.213100e+01 -8.004030e-03 1.669225e-03 
1.213200e+01 -7.989406e-03 1.651123e-03 
1.213300e+01 -7.974690e-03 1.633171e-03 
1.213400e+01 -7.959881e-03 1.615370e-03 
1.213500e+01 -7.944982e-03 1.597717e-03 
1.213600e+01 -7.929992e-03 1.580213e-03 
1.213700e+01 -7.914914e-03 1.562856e-03 
1.213800e+01 -7.899747e-03 1.545646e-03 
1.213900e+01 -7.884492e-03 1.528582e-03 
1.214000e+01 -7.869151e-03 1.511662e-03 
1.214100e+01 -7.853724e-03 1.494887e-03 
1.214200e+01 -7.838212e-03 1.478255e-03 
1.214300e+01 -7.822616e-03 1.461765e-03 
1.214400e+01 -7.806937e-03 1.445417e-03 
1.214500e+01 -7.791175e-03 1.429209e-03 
1.214600e+01 -7.775331e-03 1.413142e-03 
1.214700e+01 -7.759407e-03 1.397214e-03 
1.214800e+01 -7.743403e-03 1.381424e-03 
1.214900e+01 -7.727319e-03 1.365772e-03 
1.215000e+01 -7.711157e-03 1.350256e-03 
1.215100e+01 -7.694918e-03 1.334877e-03 
1.215200e+01 -7.678602e-03 1.319632e-03 
1.215300e+01 -7.662210e-03 1.304522e-03 
1.215400e+01 -7.645743e-03 1.289546e-03 
1.215500e+01 -7.629202e-03 1.274702e-03 
1.215600e+01 -7.612587e-03 1.259990e-03 
1.215700e+01 -7.595899e-03 1.245409e-03 
1.215800e+01 -7.579140e-03 1.230958e-03 
1.215900e+01 -7.562309e-03 1.216637e-03 
1.216000e+01 -7.545408e-03 1.202445e-03 
1.216100e+01 -7.528438e-03 1.188380e-03 
1.216200e+01 -7.511399e-03 1.174443e-03 
1.216300e+01 -7.494292e-03 1.160632e-03 
1.216400e+01 -7.477117e-03 1.146947e-03 
1.216500e+01 -7.459877e-03 1.133387e-03 
1.216600e+01 -7.442570e-03 1.119950e-03 
1.216700e+01 -7.425199e-03 1.106637e-03 
1.216800e+01 -7.407764e-03 1.093447e-03 
1.216900e+01 -7.390265e-03 1.080378e-03 
1.217000e+01 -7.372704e-03 1.067430e-03 
1.217100e+01 -7.355081e-03 1.054602e-03 
1.217200e+01 -7.337396e-03 1.041894e-03 
1.217300e+01 -7.319652e-03 1.029304e-03 
1.217400e+01 -7.301848e-03 1.016832e-03 
1.217500e+01 -7.283985e-03 1.004478e-03 
1.217600e+01 -7.266064e-03 9.922395e-04 
1.217700e+01 -7.248085e-03 9.801169e-04 
1.217800e+01 -7.230050e-03 9.681091e-04 
1.217900e+01 -7.211960e-03 9.562155e-04 
1.218000e+01 -7.193813e-03 9.444353e-04 
1.218100e+01 -7.175613e-03 9.327677e-04 
1.218200e+01 -7.157359e-03 9.212120e-04 
1.218300e+01 -7.139051e-03 9.097674e-04 
1.218400e+01 -7.120692e-03 8.984333e-04 
1.218500e+01 -7.102281e-03 8.872088e-04 
1.218600e+01 -7.083819e-03 8.760933e-04 
1.218700e+01 -7.065307e-03 8.650859e-04 
1.218800e+01 -7.046745e-03 8.541861e-04 
1.218900e+01 -7.028135e-03 8.433930e-04 
1.219000e+01 -7.009476e-03 8.327060e-04 
1.219100e+01 -6.990771e-03 8.221242e-04 
1.219200e+01 -6.972018e-03 8.116471e-04 
1.219300e+01 -6.953220e-03 8.012738e-04 
1.219400e+01 -6.934376e-03 7.910037e-04 
1.219500e+01 -6.915487e-03 7.808360e-04 
1.219600e+01 -6.896555e-03 7.707701e-04 
1.219700e+01 -6.877580e-03 7.608052e-04 
1.219800e+01 -6.858561e-03 7.509406e-04 
1.219900e+01 -6.839501e-03 7.411757e-04 
1.220000e+01 -6.820400e-03 7.315096e-04 
1.220100e+01 -6.801258e-03 7.219418e-04 
1.220200e+01 -6.782075e-03 7.124715e-04 
1.220300e+01 -6.762854e-03 7.030981e-04 
1.220400e+01 -6.743594e-03 6.938207e-04 
1.220500e+01 -6.724296e-03 6.846389e-04 
1.220600e+01 -6.704961e-03 6.755518e-04 
1.220700e+01 -6.685588e-03 6.665587e-04 
1.220800e+01 -6.666180e-03 6.576591e-04 
1.220900e+01 -6.646737e-03 6.488522e-04 
1.221000e+01 -6.627258e-03 6.401374e-04 
1.221100e+01 -6.607745e-03 6.315139e-04 
1.221200e+01 -6.588199e-03 6.229811e-04 
1.221300e+01 -6.568620e-03 6.145384e-04 
1.221400e+01 -6.549008e-03 6.061850e-04 
1.221500e+01 -6.529365e-03 5.979203e-04 
1.221600e+01 -6.509690e-03 5.897437e-04 
1.221700e+01 -6.489985e-03 5.816544e-04 
1.221800e+01 -6.470250e-03 5.736519e-04 
1.221900e+01 -6.450486e-03 5.657355e-04 
1.222000e+01 -6.430693e-03 5.579044e-04 
1.222100e+01 -6.410872e-03 5.501582e-04 
1.222200e+01 -6.391023e-03 5.424960e-04 
1.222300e+01 -6.371148e-03 5.349174e-04 
1.222400e+01 -6.351246e-03 5.274215e-04 
1.222500e+01 -6.331318e-03 5.200079e-04 
1.222600e+01 -6.311365e-03 5.126759e-04 
1.222700e+01 -6.291388e-03 5.054248e-04 
1.222800e+01 -6.271386e-03 4.982540e-04 
1.222900e+01 -6.251361e-03 4.911629e-04 
1.223000e+01 -6.231313e-03 4.841508e-04 
1.223100e+01 -6.211242e-03 4.772171e-04 
1.223200e+01 -6.191150e-03 4.703613e-04 
1.223300e+01 -6.171037e-03 4.635826e-04 
1.223400e+01 -6.150902e-03 4.568806e-04 
1.223500e+01 -6.130748e-03 4.502545e-04 
1.223600e+01 -6.110574e-03 4.437037e-04 
1.223700e+01 -6.090380e-03 4.372277e-04 
1.223800e+01 -6.070169e-03 4.308258e-04 
1.223900e+01 -6.049939e-03 4.244975e-04 
1.224000e+01 -6.029691e-03 4.182421e-04 
1.224100e+01 -6.009427e-03 4.120590e-04 
1.224200e+01 -5.989146e-03 4.059477e-04 
1.224300e+01 -5.968849e-03 3.999076e-04 
1.224400e+01 -5.948537e-03 3.939380e-04 
1.224500e+01 -5.928210e-03 3.880384e-04 
1.224600e+01 -5.907868e-03 3.822082e-04 
1.224700e+01 -5.887513e-03 3.764468e-04 
1.224800e+01 -5.867144e-03 3.707536e-04 
1.224900e+01 -5.846762e-03 3.651281e-04 
1.225000e+01 -5.826368e-03 3.595697e-04 
1.225100e+01 -5.805962e-03 3.540778e-04 
1.225200e+01 -5.785544e-03 3.486519e-04 
1.225300e+01 -5.765116e-03 3.432913e-04 
1.225400e+01 -5.744676e-03 3.379956e-04 
1.225500e+01 -5.724227e-03 3.327641e-04 
1.225600e+01 -5.703769e-03 3.275963e-04 
1.225700e+01 -5.683301e-03 3.224917e-04 
1.225800e+01 -5.662825e-03 3.174497e-04 
1.225900e+01 -5.642340e-03 3.124697e-04 
1.226000e+01 -5.621848e-03 3.075513e-04 
1.226100e+01 -5.601348e-03 3.026938e-04 
1.226200e+01 -5.580842e-03 2.978967e-04 
1.226300e+01 -5.560330e-03 2.931595e-04 
1.226400e+01 -5.539811e-03 2.884817e-04 
1.226500e+01 -5.519287e-03 2.838626e-04 
1.226600e+01 -5.498758e-03 2.793019e-04 
1.226700e+01 -5.478225e-03 2.747989e-04 
1.226800e+01 -5.457687e-03 2.703531e-04 
1.226900e+01 -5.437146e-03 2.659640e-04 
1.227000e+01 -5.416601e-03 2.616312e-04 
1.227100e+01 -5.396054e-03 2.573540e-04 
1.227200e+01 -5.375504e-03 2.531319e-04 
1.227300e+01 -5.354952e-03 2.489645e-04 
1.227400e+01 -5.334398e-03 2.448512e-04 
1.227500e+01 -5.313843e-03 2.407916e-04 
1.227600e+01 -5.293287e-03 2.367851e-04 
1.227700e+01 -5.272731e-03 2.328312e-04 
1.227800e+01 -5.252175e-03 2.289295e-04 
1.227900e+01 -5.231619e-03 2.250794e-04 
1.228000e+01 -5.211064e-03 2.212804e-04 
1.228100e+01 -5.190509e-03 2.175321e-04 
1.228200e+01 -5.169957e-03 2.138339e-04 
1.228300e+01 -5.149406e-03 2.101855e-04 
1.228400e+01 -5.128858e-03 2.065862e-04 
1.228500e+01 -5.108312e-03 2.030356e-04 
1.228600e+01 -5.087769e-03 1.995333e-04 
1.228700e+01 -5.067230e-03 1.960788e-04 
1.228800e+01 -5.046694e-03 1.926716e-04 
1.228900e+01 -5.026163e-03 1.893111e-04 
1.229000e+01 -5.005635e-03 1.859971e-04 
1.229100e+01 -4.985113e-03 1.827289e-04 
1.229200e+01 -4.964596e-03 1.795062e-04 
1.229300e+01 -4.944084e-03 1.763285e-04 
1.229400e+01 -4.923578e-03 1.731953e-04 
1.229500e+01 -4.903078e-03 1.701062e-04 
1.229600e+01 -4.882585e-03 1.670608e-04 
1.229700e+01 -4.862098e-03 1.640585e-04 
1.229800e+01 -4.841619e-03 1.610989e-04 
1.229900e+01 -4.821147e-03 1.581816e-04 
1.230000e+01 -4.800683e-03 1.553062e-04 
1.230100e+01 -4.780227e-03 1.524722e-04 
1.230200e+01 -4.759779e-03 1.496792e-04 
1.230300e+01 -4.739341e-03 1.469268e-04 
1.230400e+01 -4.718911e-03 1.442145e-04 
1.230500e+01 -4.698490e-03 1.415419e-04 
1.230600e+01 -4.678079e-03 1.389086e-04 
1.230700e+01 -4.657679e-03 1.363141e-04 
1.230800e+01 -4.637288e-03 1.337581e-04 
1.230900e+01 -4.616908e-03 1.312401e-04 
1.231000e+01 -4.596538e-03 1.287597e-04 
1.231100e+01 -4.576180e-03 1.263166e-04 
1.231200e+01 -4.555833e-03 1.239102e-04 
1.231300e+01 -4.535498e-03 1.215403e-04 
1.231400e+01 -4.515174e-03 1.192063e-04 
1.231500e+01 -4.494863e-03 1.169079e-04 
1.231600e+01 -4.474564e-03 1.146448e-04 
1.231700e+01 -4.454278e-03 1.124164e-04 
1.231800e+01 -4.434005e-03 1.102225e-04 
1.231900e+01 -4.413745e-03 1.080626e-04 
1.232000e+01 -4.393499e-03 1.059364e-04 
1.232100e+01 -4.373266e-03 1.038434e-04 
1.232200e+01 -4.353047e-03 1.017833e-04 
1.232300e+01 -4.332843e-03 9.975565e-05 
1.232400e+01 -4.312653e-03 9.776017e-05 
1.232500e+01 -4.292478e-03 9.579645e-05 
1.232600e+01 -4.272317e-03 9.386412e-05 
1.232700e+01 -4.252172e-03 9.196281e-05 
1.232800e+01 -4.232042e-03 9.009216e-05 
1.232900e+01 -4.211928e-03 8.825180e-05 
1.233000e+01 -4.191829e-03 8.644138e-05 
1.233100e+01 -4.171747e-03 8.466054e-05 
1.233200e+01 -4.151680e-03 8.290893e-05 
1.233300e+01 -4.131631e-03 8.118619e-05 
1.233400e+01 -4.111598e-03 7.949197e-05 
1.233500e+01 -4.091581e-03 7.782594e-05 
1.233600e+01 -4.071582e-03 7.618774e-05 
1.233700e+01 -4.051600e-03 7.457703e-05 
1.233800e+01 -4.031636e-03 7.299348e-05 
1.233900e+01 -4.011689e-03 7.143675e-05 
1.234000e+01 -3.991760e-03 6.990651e-05 
1.234100e+01 -3.971849e-03 6.840242e-05 
1.234200e+01 -3.951957e-03 6.692416e-05 
1.234300e+01 -3.932082e-03 6.547140e-05 
1.234400e+01 -3.912226e-03 6.404381e-05 
1.234500e+01 -3.892389e-03 6.264108e-05 
1.234600e+01 -3.872571e-03 6.126289e-05 
1.234700e+01 -3.852772e-03 5.990892e-05 
1.234800e+01 -3.832992e-03 5.857885e-05 
1.234900e+01 -3.813232e-03 5.727239e-05 
1.235000e+01 -3.793491e-03 5.598921e-05 
1.235100e+01 -3.773770e-03 5.472902e-05 
1.235200e+01 -3.754068e-03 5.349150e-05 
1.235300e+01 -3.734387e-03 5.227637e-05 
1.235400e+01 -3.714725e-03 5.108331e-05 
1.235500e+01 -3.695084e-03 4.991204e-05 
1.235600e+01 -3.675464e-03 4.876226e-05 
1.235700e+01 -3.655864e-03 4.763369e-05 
1.235800e+01 -3.636284e-03 4.652603e-05 
1.235900e+01 -3.616726e-03 4.543899e-05 
1.236000e+01 -3.597188e-03 4.437230e-05 
1.236100e+01 -3.577671e-03 4.332568e-05 
1.236200e+01 -3.558176e-03 4.229884e-05 
1.236300e+01 -3.538702e-03 4.129151e-05 
1.236400e+01 -3.519249e-03 4.030341e-05 
1.236500e+01 -3.499818e-03 3.933427e-05 
1.236600e+01 -3.480408e-03 3.838383e-05 
1.236700e+01 -3.461020e-03 3.745181e-05 
1.236800e+01 -3.441654e-03 3.653795e-05 
1.236900e+01 -3.422310e-03 3.564200e-05 
1.237000e+01 -3.402988e-03 3.476369e-05 
1.237100e+01 -3.383688e-03 3.390277e-05 
1.237200e+01 -3.364410e-03 3.305898e-05 
1.237300e+01 -3.345154e-03 3.223207e-05 
1.237400e+01 -3.325921e-03 3.142178e-05 
1.237500e+01 -3.306710e-03 3.062789e-05 
1.237600e+01 -3.287522e-03 2.985013e-05 
1.237700e+01 -3.268357e-03 2.908826e-05 
1.237800e+01 -3.249214e-03 2.834205e-05 
1.237900e+01 -3.230093e-03 2.761125e-05 
1.238000e+01 -3.210996e-03 2.689563e-05 
1.238100e+01 -3.191922e-03 2.619495e-05 
1.238200e+01 -3.172870e-03 2.550899e-05 
1.238300e+01 -3.153841e-03 2.483751e-05 
1.238400e+01 -3.134836e-03 2.418028e-05 
1.238500e+01 -3.115853e-03 2.353709e-05 
1.238600e+01 -3.096894e-03 2.290770e-05 
1.238700e+01 -3.077958e-03 2.229190e-05 
1.238800e+01 -3.059045e-03 2.168947e-05 
1.238900e+01 -3.040156e-03 2.110020e-05 
1.239000e+01 -3.021290e-03 2.052386e-05 
1.239100e+01 -3.002447e-03 1.996025e-05 
1.239200e+01 -2.983627e-03 1.940916e-05 
1.239300e+01 -2.964831e-03 1.887038e-05 
1.239400e+01 -2.946059e-03 1.834371e-05 
1.239500e+01 -2.927309e-03 1.782894e-05 
1.239600e+01 -2.908584e-03 1.732588e-05 
1.239700e+01 -2.889882e-03 1.683433e-05 
1.239800e+01 -2.871203e-03 1.635408e-05 
1.239900e+01 -2.852548e-03 1.588495e-05 
1.240000e+01 -2.833917e-03 1.542675e-05 
1.240100e+01 -2.815309e-03 1.497929e-05 
1.240200e+01 -2.796725e-03 1.454238e-05 
1.240300e+01 -2.778164e-03 1.411583e-05 
1.240400e+01 -2.759627e-03 1.369947e-05 
1.240500e+01 -2.741113e-03 1.329311e-05 
1.240600e+01 -2.722623e-03 1.289656e-05 
1.240700e+01 -2.704157e-03 1.250966e-05 
1.240800e+01 -2.685714e-03 1.213222e-05 
1.240900e+01 -2.667295e-03 1.176407e-05 
1.241000e+01 -2.648899e-03 1.140505e-05 
1.241100e+01 -2.630527e-03 1.105498e-05 
1.241200e+01 -2.612178e-03 1.071371e-05 
1.241300e+01 -2.593853e-03 1.038106e-05 
1.241400e+01 -2.575551e-03 1.005688e-05 
1.241500e+01 -2.557273e-03 9.740995e-06 
1.241600e+01 -2.539018e-03 9.433260e-06 
1.241700e+01 -2.520786e-03 9.133512e-06 
1.241800e+01 -2.502578e-03 8.841597e-06 
1.241900e+01 -2.484393e-03 8.557362e-06 
1.242000e+01 -2.466232e-03 8.280656e-06 
1.242100e+01 -2.448093e-03 8.011329e-06 
1.242200e+01 -2.429978e-03 7.749234e-06 
1.242300e+01 -2.411886e-03 7.494224e-06 
1.242400e+01 -2.393817e-03 7.246157e-06 
1.242500e+01 -2.375771e-03 7.004890e-06 
1.242600e+01 -2.357748e-03 6.770283e-06 
1.242700e+01 -2.339748e-03 6.542198e-06 
1.242800e+01 -2.321771e-03 6.320498e-06 
1.242900e+01 -2.303817e-03 6.105049e-06 
1.243000e+01 -2.285886e-03 5.895719e-06 
1.243100e+01 -2.267977e-03 5.692376e-06 
1.243200e+01 -2.250091e-03 5.494891e-06 
1.243300e+01 -2.232227e-03 5.303138e-06 
1.243400e+01 -2.214386e-03 5.116991e-06 
1.243500e+01 -2.196568e-03 4.936326e-06 
1.243600e+01 -2.178771e-03 4.761023e-06 
1.243700e+01 -2.160997e-03 4.590962e-06 
1.243800e+01 -2.143245e-03 4.426024e-06 
1.243900e+01 -2.125516e-03 4.266094e-06 
1.244000e+01 -2.107808e-03 4.111058e-06 
1.244100e+01 -2.090122e-03 3.960803e-06 
1.244200e+01 -2.072459e-03 3.815220e-06 
1.244300e+01 -2.054816e-03 3.674199e-06 
1.244400e+01 -2.037196e-03 3.537634e-06 
1.244500e+01 -2.019597e-03 3.405420e-06 
1.244600e+01 -2.002020e-03 3.277454e-06 
1.244700e+01 -1.984464e-03 3.153635e-06 
1.244800e+01 -1.966930e-03 3.033864e-06 
1.244900e+01 -1.949416e-03 2.918028e-06 
1.245000e+01 -1.931924e-03 2.806029e-06 
1.245100e+01 -1.914453e-03 2.697772e-06 
1.245200e+01 -1.897002e-03 2.593167e-06 
1.245300e+01 -1.879573e-03 2.492120e-06 
1.245400e+01 -1.862164e-03 2.394542e-06 
1.245500e+01 -1.844775e-03 2.300345e-06 
1.245600e+01 -1.827407e-03 2.209440e-06 
1.245700e+01 -1.810060e-03 2.121743e-06 
1.245800e+01 -1.792732e-03 2.037169e-06 
1.245900e+01 -1.775425e-03 1.955633e-06 
1.246000e+01 -1.758138e-03 1.877055e-06 
1.246100e+01 -1.740870e-03 1.801352e-06 
1.246200e+01 -1.723623e-03 1.728447e-06 
1.246300e+01 -1.706394e-03 1.658261e-06 
1.246400e+01 -1.689186e-03 1.590717e-06 
1.246500e+01 -1.671996e-03 1.525740e-06 
1.246600e+01 -1.654826e-03 1.463256e-06 
1.246700e+01 -1.637675e-03 1.403192e-06 
1.246800e+01 -1.620543e-03 1.345476e-06 
1.246900e+01 -1.603429e-03 1.290039e-06 
1.247000e+01 -1.586335e-03 1.236812e-06 
1.247100e+01 -1.569258e-03 1.185727e-06 
1.247200e+01 -1.552201e-03 1.136718e-06 
1.247300e+01 -1.535161e-03 1.089721e-06 
1.247400e+01 -1.518139e-03 1.044671e-06 
1.247500e+01 -1.501136e-03 1.001508e-06 
1.247600e+01 -1.484150e-03 9.601689e-07 
1.247700e+01 -1.467182e-03 9.205957e-07 
1.247800e+01 -1.450231e-03 8.827298e-07 
1.247900e+01 -1.433298e-03 8.465145e-07 
1.248000e+01 -1.416382e-03 8.118940e-07 
1.248100e+01 -1.399483e-03 7.788144e-07 
1.248200e+01 -1.382600e-03 7.472226e-07 
1.248300e+01 -1.365735e-03 7.170671e-07 
1.248400e+01 -1.348886e-03 6.882978e-07 
1.248500e+01 -1.332053e-03 6.608656e-07 
1.248600e+01 -1.315237e-03 6.347232e-07 
1.248700e+01 -1.298436e-03 6.098241e-07 
1.248800e+01 -1.281652e-03 5.861235e-07 
1.248900e+01 -1.264883e-03 5.635778e-07 
1.249000e+01 -1.248130e-03 5.421448e-07 
1.249100e+01 -1.231392e-03 5.217834e-07 
1.249200e+01 -1.214670e-03 5.024540e-07 
1.249300e+01 -1.197962e-03 4.841184e-07 
1.249400e+01 -1.181270e-03 4.667396e-07 
1.249500e+01 -1.164592e-03 4.502790e-07 
1.249600e+01 -1.147928e-03 4.346816e-07 
1.249700e+01 -1.131279e-03 4.199104e-07 
1.249800e+01 -1.114644e-03 4.059338e-07 
1.249900e+01 -1.098023e-03 3.927204e-07 
1.250000e+01 -1.081416e-03 3.802397e-07 
1.250100e+01 -1.064823e-03 3.684618e-07 
1.250200e+01 -1.048243e-03 3.573574e-07 
1.250300e+01 -1.031676e-03 3.468980e-07 
1.250400e+01 -1.015122e-03 3.370556e-07 
1.250500e+01 -9.985812e-04 3.278029e-07 
1.250600e+01 -9.820530e-04 3.191133e-07 
1.250700e+01 -9.655374e-04 3.109607e-07 
1.250800e+01 -9.490340e-04 3.033199e-07 
1.250900e+01 -9.325428e-04 2.961661e-07 
1.251000e+01 -9.160634e-04 2.894754e-07 
1.251100e+01 -8.995959e-04 2.832243e-07 
1.251200e+01 -8.831399e-04 2.773901e-07 
1.251300e+01 -8.666952e-04 2.719508e-07 
1.251400e+01 -8.502617e-04 2.668849e-07 
1.251500e+01 -8.338391e-04 2.621717e-07 
1.251600e+01 -8.174273e-04 2.577910e-07 
1.251700e+01 -8.010261e-04 2.537234e-07 
1.251800e+01 -7.846352e-04 2.499501e-07 
1.251900e+01 -7.682545e-04 2.464530e-07 
1.252000e+01 -7.518837e-04 2.432144e-07 
1.252100e+01 -7.355227e-04 2.402177e-07 
1.252200e+01 -7.191713e-04 2.374465e-07 
1.252300e+01 -7.028292e-04 2.348853e-07 
1.252400e+01 -6.864963e-04 2.325194e-07 
1.252500e+01 -6.701723e-04 2.303343e-07 
1.252600e+01 -6.538570e-04 2.283166e-07 
1.252700e+01 -6.375503e-04 2.264532e-07 
1.252800e+01 -6.212519e-04 2.247320e-07 
1.252900e+01 -6.049617e-04 2.231412e-07 
1.253000e+01 -5.886793e-04 2.216700e-07 
1.253100e+01 -5.724046e-04 2.203080e-07 
1.253200e+01 -5.561375e-04 2.190455e-07 
1.253300e+01 -5.398776e-04 2.178735e-07 
1.253400e+01 -5.236248e-04 2.167837e-07 
1.253500e+01 -5.073788e-04 2.157683e-07 
1.253600e+01 -4.911395e-04 2.148204e-07 
1.253700e+01 -4.749066e-04 2.139334e-07 
1.253800e+01 -4.586800e-04 2.131016e-07 
1.253900e+01 -4.424593e-04 2.123200e-07 
1.254000e+01 -4.262445e-04 2.115840e-07 
1.254100e+01 -4.100352e-04 2.108900e-07 
1.254200e+01 -3.938313e-04 2.102347e-07 
1.254300e+01 -3.776325e-04 2.096158e-07 
1.254400e+01 -3.614387e-04 2.090312e-07 
1.254500e+01 -3.452496e-04 2.084799e-07 
1.254600e+01 -3.290650e-04 2.079614e-07 
1.254700e+01 -3.128847e-04 2.074757e-07 
1.254800e+01 -2.967084e-04 2.070061e-07 
1.254900e+01 -2.805360e-04 2.065347e-07 
1.255000e+01 -2.643672e-04 2.060630e-07 
1.255100e+01 -2.482019e-04 2.055925e-07 
1.255200e+01 -2.320397e-04 2.051244e-07 
1.255300e+01 -2.158805e-04 2.046599e-07 
1.255400e+01 -1.997241e-04 2.042002e-07 
1.255500e+01 -1.835702e-04 2.037460e-07 
1.255600e+01 -1.674186e-04 2.032983e-07 
1.255700e+01 -1.512691e-04 2.028578e-07 
1.255800e+01 -1.351215e-04 2.024251e-07 
1.255900e+01 -1.189756e-04 2.020005e-07 
1.256000e+01 -1.028311e-04 2.015846e-07 
1.256100e+01 -8.668777e-05 2.011774e-07 
1.256200e+01 -7.054548e-05 2.007792e-07 
1.256300e+01 -5.440398e-05 2.003898e-07 
1.256400e+01 -3.826303e-05 2.000093e-07 
1.256500e+01 -2.212241e-05 1.996373e-07 
1.256600e+01 -5.981914e-06 1.992734e-07 
1.256700e+01 1.015869e-05 1.989173e-07 
1.256800e+01 2.629961e-05 1.985682e-07 
1.256900e+01 4.244108e-05 1.982255e-07 
1.257000e+01 5.858331e-05 1.978884e-07 
1.257100e+01 7.472653e-05 1.975558e-07 
1.257200e+01 9.087096e-05 1.972267e-07 
1.257300e+01 1.070168e-04 1.968999e-07 
1.257400e+01 1.231643e-04 1.965740e-07 
1.257500e+01 1.393137e-04 1.962477e-07 
1.257600e+01 1.554651e-04 1.959194e-07 
1.257700e+01 1.716189e-04 1.955874e-07 
1.257800e+01 1.877752e-04 1.952499e-07 
1.257900e+01 2.039342e-04 1.949050e-07 
1.258000e+01 2.200962e-04 1.945507e-07 
1.258100e+01 2.362613e-04 1.941848e-07 
1.258200e+01 2.524299e-04 1.938051e-07 
1.258300e+01 2.686021e-04 1.934092e-07 
1.258400e+01 2.847781e-04 1.929945e-07 
1.258500e+01 3.009582e-04 1.925585e-07 
1.258600e+01 3.171425e-04 1.920983e-07 
1.258700e+01 3.333314e-04 1.916112e-07 
1.258800e+01 3.495249e-04 1.910942e-07 
1.258900e+01 3.657234e-04 1.905441e-07 
1.259000e+01 3.819270e-04 1.899577e-07 
1.259100e+01 3.981360e-04 1.893317e-07 
1.259200e+01 4.143505e-04 1.886626e-07 
1.259300e+01 4.305708e-04 1.879469e-07 
1.259400e+01 4.467971e-04 1.871809e-07 
1.259500e+01 4.630296e-04 1.863607e-07 
1.259600e+01 4.792685e-04 1.854824e-07 
1.259700e+01 4.955141e-04 1.845419e-07 
1.259800e+01 5.117665e-04 1.835352e-07 
1.259900e+01 5.280260e-04 1.824578e-07 
1.260000e+01 5.442928e-04 1.813054e-07 
1.260100e+01 5.605670e-04 1.800734e-07 
1.260200e+01 5.768489e-04 1.787530e-07 
1.260300e+01 5.931388e-04 1.773145e-07 
1.260400e+01 6.094367e-04 1.757475e-07 
1.260500e+01 6.257429e-04 1.740448e-07 
1.260600e+01 6.420577e-04 1.721982e-07 
1.260700e+01 6.583812e-04 1.701989e-07 
1.260800e+01 6.747136e-04 1.680369e-07 
1.260900e+01 6.910552e-04 1.657017e-07 
1.261000e+01 7.074061e-04 1.631816e-07 
1.261100e+01 7.237666e-04 1.604642e-07 
1.261200e+01 7.401368e-04 1.575365e-07 
1.261300e+01 7.565170e-04 1.543842e-07 
1.261400e+01 7.729073e-04 1.509924e-07 
1.261500e+01 7.893080e-04 1.473453e-07 
1.261600e+01 8.057193e-04 1.434263e-07 
1.261700e+01 8.221413e-04 1.392179e-07 
1.261800e+01 8.385742e-04 1.347017e-07 
1.261900e+01 8.550183e-04 1.298585e-07 
1.262000e+01 8.714737e-04 1.246682e-07 
1.262100e+01 8.879407e-04 1.191101e-07 
1.262200e+01 9.044194e-04 1.131622e-07 
1.262300e+01 9.209100e-04 1.068019e-07 
1.262400e+01 9.374128e-04 1.000059e-07 
1.262500e+01 9.539278e-04 9.274976e-08 
1.262600e+01 9.704554e-04 8.500831e-08 
1.262700e+01 9.869956e-04 7.675554e-08 
1.262800e+01 1.003549e-03 6.796456e-08 
1.262900e+01 1.020115e-03 5.860765e-08 
1.263000e+01 1.036694e-03 4.865621e-08 
1.263100e+01 1.053287e-03 3.808081e-08 
1.263200e+01 1.069894e-03 2.685116e-08 
1.263300e+01 1.086514e-03 1.493612e-08 
1.263400e+01 1.103148e-03 2.303679e-09 
1.263500e+01 1.119797e-03 -1.107900e-08 
1.263600e+01 1.136459e-03 -2.524562e-08 
1.263700e+01 1.153137e-03 -4.023074e-08 
1.263800e+01 1.169829e-03 -5.606976e-08 
1.263900e+01 1.186535e-03 -7.279895e-08 
1.264000e+01 1.203257e-03 -9.045542e-08 
1.264100e+01 1.219994e-03 -1.090771e-07 
1.264200e+01 1.236747e-03 -1.287029e-07 
1.264300e+01 1.253515e-03 -1.493724e-07 
1.264400e+01 1.270299e-03 -1.711262e-07 
1.264500e+01 1.287098e-03 -1.940056e-07 
1.264600e+01 1.303914e-03 -2.180528e-07 
1.264700e+01 1.320746e-03 -2.433110e-07 
1.264800e+01 1.337594e-03 -2.698241e-07 
1.264900e+01 1.354459e-03 -2.976369e-07 
1.265000e+01 1.371340e-03 -3.267951e-07 
1.265100e+01 1.388239e-03 -3.573606e-07 
1.265200e+01 1.405154e-03 -3.893904e-07 
1.265300e+01 1.422087e-03 -4.229338e-07 
1.265400e+01 1.439037e-03 -4.580416e-07 
1.265500e+01 1.456004e-03 -4.947660e-07 
1.265600e+01 1.472989e-03 -5.331607e-07 
1.265700e+01 1.489992e-03 -5.732808e-07 
1.265800e+01 1.507013e-03 -6.151832e-07 
1.265900e+01 1.524052e-03 -6.589260e-07 
1.266000e+01 1.541109e-03 -7.045689e-07 
1.266100e+01 1.558185e-03 -7.521730e-07 
1.266200e+01 1.575279e-03 -8.018009e-07 
1.266300e+01 1.592392e-03 -8.535168e-07 
1.266400e+01 1.609523e-03 -9.073863e-07 
1.266500e+01 1.626673e-03 -9.634764e-07 
1.266600e+01 1.643843e-03 -1.021856e-06 
1.266700e+01 1.661032e-03 -1.082595e-06 
1.266800e+01 1.678240e-03 -1.145764e-06 
1.266900e+01 1.695467e-03 -1.211438e-06 
1.267000e+01 1.712714e-03 -1.279690e-06 
1.267100e+01 1.729981e-03 -1.350597e-06 
1.267200e+01 1.747268e-03 -1.424236e-06 
1.267300e+01 1.764574e-03 -1.500686e-06 
1.267400e+01 1.781901e-03 -1.580027e-06 
1.267500e+01 1.799248e-03 -1.662341e-06 
1.267600e+01 1.816615e-03 -1.747713e-06 
1.267700e+01 1.834003e-03 -1.836227e-06 
1.267800e+01 1.851411e-03 -1.927968e-06 
1.267900e+01 1.868840e-03 -2.023026e-06 
1.268000e+01 1.886290e-03 -2.121490e-06 
1.268100e+01 1.903761e-03 -2.223450e-06 
1.268200e+01 1.921252e-03 -2.328999e-06 
1.268300e+01 1.938765e-03 -2.438230e-06 
1.268400e+01 1.956299e-03 -2.551240e-06 
1.268500e+01 1.973854e-03 -2.668124e-06 
1.268600e+01 1.991431e-03 -2.788982e-06 
1.268700e+01 2.009029e-03 -2.913913e-06 
1.268800e+01 2.026649e-03 -3.043018e-06 
1.268900e+01 2.044290e-03 -3.176400e-06 
1.269000e+01 2.061953e-03 -3.314163e-06 
1.269100e+01 2.079638e-03 -3.456414e-06 
1.269200e+01 2.097345e-03 -3.603258e-06 
1.269300e+01 2.115074e-03 -3.754806e-06 
1.269400e+01 2.132825e-03 -3.911167e-06 
1.269500e+01 2.150599e-03 -4.072453e-06 
1.269600e+01 2.168394e-03 -4.238778e-06 
1.269700e+01 2.186212e-03 -4.410255e-06 
1.269800e+01 2.204053e-03 -4.587001e-06 
1.269900e+01 2.221916e-03 -4.769139e-06 
1.270000e+01 2.239801e-03 -4.956802e-06 
1.270100e+01 2.257710e-03 -5.150111e-06 
1.270200e+01 2.275640e-03 -5.349192e-06 
1.270300e+01 2.293594e-03 -5.554169e-06 
1.270400e+01 2.311570e-03 -5.765170e-06 
1.270500e+01 2.329570e-03 -5.982325e-06 
1.270600e+01 2.347592e-03 -6.205766e-06 
1.270700e+01 2.365637e-03 -6.435627e-06 
1.270800e+01 2.383706e-03 -6.672042e-06 
1.270900e+01 2.401797e-03 -6.915151e-06 
1.271000e+01 2.419912e-03 -7.165093e-06 
1.271100e+01 2.438049e-03 -7.422009e-06 
1.271200e+01 2.456210e-03 -7.686044e-06 
1.271300e+01 2.474394e-03 -7.957343e-06 
1.271400e+01 2.492602e-03 -8.236054e-06 
1.271500e+01 2.510833e-03 -8.522327e-06 
1.271600e+01 2.529087e-03 -8.816314e-06 
1.271700e+01 2.547365e-03 -9.118168e-06 
1.271800e+01 2.565666e-03 -9.428046e-06 
1.271900e+01 2.583990e-03 -9.746104e-06 
1.272000e+01 2.602338e-03 -1.007250e-05 
1.272100e+01 2.620710e-03 -1.040741e-05 
1.272200e+01 2.639105e-03 -1.075098e-05 
1.272300e+01 2.657523e-03 -1.110338e-05 
1.272400e+01 2.675966e-03 -1.146478e-05 
1.272500e+01 2.694431e-03 -1.183536e-05 
1.272600e+01 2.712920e-03 -1.221527e-05 
1.272700e+01 2.731433e-03 -1.260470e-05 
1.272800e+01 2.749970e-03 -1.300383e-05 
1.272900e+01 2.768530e-03 -1.341282e-05 
1.273000e+01 2.787113e-03 -1.383187e-05 
1.273100e+01 2.805720e-03 -1.426114e-05 
1.273200e+01 2.824351e-03 -1.470084e-05 
1.273300e+01 2.843005e-03 -1.515113e-05 
1.273400e+01 2.861683e-03 -1.561222e-05 
1.273500e+01 2.880384e-03 -1.608428e-05 
1.273600e+01 2.899109e-03 -1.656751e-05 
1.273700e+01 2.917857e-03 -1.706212e-05 
1.273800e+01 2.936628e-03 -1.756828e-05 
1.273900e+01 2.955423e-03 -1.808620e-05 
1.274000e+01 2.974242e-03 -1.861608e-05 
1.274100e+01 2.993084e-03 -1.915813e-05 
1.274200e+01 3.011949e-03 -1.971254e-05 
1.274300e+01 3.030837e-03 -2.027952e-05 
1.274400e+01 3.049749e-03 -2.085928e-05 
1.274500e+01 3.068684e-03 -2.145204e-05 
1.274600e+01 3.087642e-03 -2.205802e-05 
1.274700e+01 3.106623e-03 -2.267742e-05 
1.274800e+01 3.125628e-03 -2.331048e-05 
1.274900e+01 3.144655e-03 -2.395740e-05 
1.275000e+01 3.163705e-03 -2.461841e-05 
1.275100e+01 3.182779e-03 -2.529374e-05 
1.275200e+01 3.201875e-03 -2.598360e-05 
1.275300e+01 3.220993e-03 -2.668824e-05 
1.275400e+01 3.240135e-03 -2.740788e-05 
1.275500e+01 3.259299e-03 -2.814276e-05 
1.275600e+01 3.278486e-03 -2.889311e-05 
1.275700e+01 3.297695e-03 -2.965917e-05 
1.275800e+01 3.316926e-03 -3.044118e-05 
1.275900e+01 3.336180e-03 -3.123940e-05 
1.276000e+01 3.355456e-03 -3.205405e-05 
1.276100e+01 3.374755e-03 -3.288540e-05 
1.276200e+01 3.394075e-03 -3.373369e-05 
1.276300e+01 3.413417e-03 -3.459918e-05 
1.276400e+01 3.432781e-03 -3.548212e-05 
1.276500e+01 3.452167e-03 -3.638277e-05 
1.276600e+01 3.471575e-03 -3.730138e-05 
1.276700e+01 3.491004e-03 -3.823823e-05 
1.276800e+01 3.510454e-03 -3.919358e-05 
1.276900e+01 3.529926e-03 -4.016770e-05 
1.277000e+01 3.549419e-03 -4.116085e-05 
1.277100e+01 3.568934e-03 -4.217330e-05 
1.277200e+01 3.588469e-03 -4.320534e-05 
1.277300e+01 3.608025e-03 -4.425724e-05 
1.277400e+01 3.627602e-03 -4.532928e-05 
1.277500e+01 3.647199e-03 -4.642173e-05 
1.277600e+01 3.666817e-03 -4.753490e-05 
1.277700e+01 3.686455e-03 -4.866905e-05 
1.277800e+01 3.706113e-03 -4.982449e-05 
1.277900e+01 3.725792e-03 -5.100149e-05 
1.278000e+01 3.745490e-03 -5.220036e-05 
1.278100e+01 3.765208e-03 -5.342140e-05 
1.278200e+01 3.784945e-03 -5.466489e-05 
1.278300e+01 3.804703e-03 -5.593115e-05 
1.278400e+01 3.824479e-03 -5.722047e-05 
1.278500e+01 3.844274e-03 -5.853315e-05 
1.278600e+01 3.864089e-03 -5.986952e-05 
1.278700e+01 3.883922e-03 -6.122988e-05 
1.278800e+01 3.903774e-03 -6.261454e-05 
1.278900e+01 3.923644e-03 -6.402382e-05 
1.279000e+01 3.943532e-03 -6.545805e-05 
1.279100e+01 3.963439e-03 -6.691754e-05 
1.279200e+01 3.983363e-03 -6.840261e-05 
1.279300e+01 4.003306e-03 -6.991360e-05 
1.279400e+01 4.023265e-03 -7.145083e-05 
1.279500e+01 4.043242e-03 -7.301463e-05 
1.279600e+01 4.063237e-03 -7.460534e-05 
1.279700e+01 4.083248e-03 -7.622329e-05 
1.279800e+01 4.103276e-03 -7.786883e-05 
1.279900e+01 4.123320e-03 -7.954228e-05 
1.280000e+01 4.143380e-03 -8.124401e-05 
1.280100e+01 4.163457e-03 -8.297435e-05 
1.280200e+01 4.183550e-03 -8.473366e-05 
1.280300e+01 4.203658e-03 -8.652229e-05 
1.280400e+01 4.223782e-03 -8.834058e-05 
1.280500e+01 4.243921e-03 -9.018891e-05 
1.280600e+01 4.264075e-03 -9.206763e-05 
1.280700e+01 4.284243e-03 -9.397710e-05 
1.280800e+01 4.304427e-03 -9.591768e-05 
1.280900e+01 4.324624e-03 -9.788976e-05 
1.281000e+01 4.344835e-03 -9.989368e-05 
1.281100e+01 4.365061e-03 -1.019298e-04 
1.281200e+01 4.385299e-03 -1.039986e-04 
1.281300e+01 4.405551e-03 -1.061004e-04 
1.281400e+01 4.425817e-03 -1.082355e-04 
1.281500e+01 4.446094e-03 -1.104043e-04 
1.281600e+01 4.466385e-03 -1.126073e-04 
1.281700e+01 4.486687e-03 -1.148448e-04 
1.281800e+01 4.507002e-03 -1.171173e-04 
1.281900e+01 4.527328e-03 -1.194250e-04 
1.282000e+01 4.547666e-03 -1.217685e-04 
1.282100e+01 4.568014e-03 -1.241480e-04 
1.282200e+01 4.588374e-03 -1.265641e-04 
1.282300e+01 4.608744e-03 -1.290170e-04 
1.282400e+01 4.629125e-03 -1.315073e-04 
1.282500e+01 4.649515e-03 -1.340353e-04 
1.282600e+01 4.669915e-03 -1.366015e-04 
1.282700e+01 4.690324e-03 -1.392062e-04 
1.282800e+01 4.710743e-03 -1.418499e-04 
1.282900e+01 4.731170e-03 -1.445330e-04 
1.283000e+01 4.751606e-03 -1.472559e-04 
1.283100e+01 4.772050e-03 -1.500190e-04 
1.283200e+01 4.792502e-03 -1.528228e-04 
1.283300e+01 4.812961e-03 -1.556677e-04 
1.283400e+01 4.833427e-03 -1.585542e-04 
1.283500e+01 4.853900e-03 -1.614826e-04 
1.283600e+01 4.874380e-03 -1.644534e-04 
1.283700e+01 4.894866e-03 -1.674671e-04 
1.283800e+01 4.915358e-03 -1.705241e-04 
1.283900e+01 4.935855e-03 -1.736249e-04 
1.284000e+01 4.956357e-03 -1.767698e-04 
1.284100e+01 4.976864e-03 -1.799594e-04 
1.284200e+01 4.997376e-03 -1.831941e-04 
1.284300e+01 5.017892e-03 -1.864743e-04 
1.284400e+01 5.038411e-03 -1.898006e-04 
1.284500e+01 5.058934e-03 -1.931734e-04 
1.284600e+01 5.079460e-03 -1.965931e-04 
1.284700e+01 5.099988e-03 -2.000603e-04 
1.284800e+01 5.120519e-03 -2.035753e-04 
1.284900e+01 5.141052e-03 -2.071388e-04 
1.285000e+01 5.161586e-03 -2.107510e-04 
1.285100e+01 5.182121e-03 -2.144126e-04 
1.285200e+01 5.202657e-03 -2.181240e-04 
1.285300e+01 5.223193e-03 -2.218857e-04 
1.285400e+01 5.243729e-03 -2.256982e-04 
1.285500e+01 5.264265e-03 -2.295620e-04 
1.285600e+01 5.284800e-03 -2.334775e-04 
1.285700e+01 5.305333e-03 -2.374453e-04 
1.285800e+01 5.325865e-03 -2.414658e-04 
1.285900e+01 5.346395e-03 -2.455396e-04 
1.286000e+01 5.366922e-03 -2.496672e-04 
1.286100e+01 5.387447e-03 -2.538490e-04 
1.286200e+01 5.407968e-03 -2.580857e-04 
1.286300e+01 5.428485e-03 -2.623776e-04 
1.286400e+01 5.448998e-03 -2.667253e-04 
1.286500e+01 5.469507e-03 -2.711294e-04 
1.286600e+01 5.490010e-03 -2.755903e-04 
1.286700e+01 5.510508e-03 -2.801086e-04 
1.286800e+01 5.531000e-03 -2.846848e-04 
1.286900e+01 5.551485e-03 -2.893194e-04 
1.287000e+01 5.571964e-03 -2.940129e-04 
1.287100e+01 5.592435e-03 -2.987660e-04 
1.287200e+01 5.612898e-03 -3.035791e-04 
1.287300e+01 5.633354e-03 -3.084527e-04 
1.287400e+01 5.653800e-03 -3.133874e-04 
1.287500e+01 5.674237e-03 -3.183838e-04 
1.287600e+01 5.694665e-03 -3.234424e-04 
1.287700e+01 5.715083e-03 -3.285638e-04 
1.287800e+01 5.735490e-03 -3.337484e-04 
1.287900e+01 5.755885e-03 -3.389969e-04 
1.288000e+01 5.776270e-03 -3.443098e-04 
1.288100e+01 5.796642e-03 -3.496877e-04 
1.288200e+01 5.817002e-03 -3.551311e-04 
1.288300e+01 5.837348e-03 -3.606407e-04 
1.288400e+01 5.857681e-03 -3.662169e-04 
1.288500e+01 5.878000e-03 -3.718603e-04 
1.288600e+01 5.898304e-03 -3.775716e-04 
1.288700e+01 5.918594e-03 -3.833512e-04 
1.288800e+01 5.938867e-03 -3.891999e-04 
1.288900e+01 5.959125e-03 -3.951180e-04 
1.289000e+01 5.979366e-03 -4.011064e-04 
1.289100e+01 5.999589e-03 -4.071654e-04 
1.289200e+01 6.019795e-03 -4.132958e-04 
1.289300e+01 6.039983e-03 -4.194980e-04 
1.289400e+01 6.060152e-03 -4.257728e-04 
1.289500e+01 6.080302e-03 -4.321207e-04 
1.289600e+01 6.100431e-03 -4.385423e-04 
1.289700e+01 6.120541e-03 -4.450381e-04 
1.289800e+01 6.140629e-03 -4.516089e-04 
1.289900e+01 6.160696e-03 -4.582552e-04 
1.290000e+01 6.180741e-03 -4.649776e-04 
1.290100e+01 6.200763e-03 -4.717768e-04 
1.290200e+01 6.220762e-03 -4.786533e-04 
1.290300e+01 6.240737e-03 -4.856078e-04 
1.290400e+01 6.260688e-03 -4.926409e-04 
1.290500e+01 6.280614e-03 -4.997532e-04 
1.290600e+01 6.300514e-03 -5.069454e-04 
1.290700e+01 6.320388e-03 -5.142180e-04 
1.290800e+01 6.340236e-03 -5.215718e-04 
1.290900e+01 6.360056e-03 -5.290073e-04 
1.291000e+01 6.379849e-03 -5.365251e-04 
1.291100e+01 6.399613e-03 -5.441260e-04 
1.291200e+01 6.419348e-03 -5.518105e-04 
1.291300e+01 6.439053e-03 -5.595794e-04 
1.291400e+01 6.458728e-03 -5.674331e-04 
1.291500e+01 6.478372e-03 -5.753725e-04 
1.291600e+01 6.497985e-03 -5.833981e-04 
1.291700e+01 6.517566e-03 -5.915107e-04 
1.291800e+01 6.537114e-03 -5.997108e-04 
1.291900e+01 6.556628e-03 -6.079991e-04 
1.292000e+01 6.576109e-03 -6.163763e-04 
1.292100e+01 6.595554e-03 -6.248431e-04 
1.292200e+01 6.614965e-03 -6.334000e-04 
1.292300e+01 6.634340e-03 -6.420479e-04 
1.292400e+01 6.653678e-03 -6.507873e-04 
1.292500e+01 6.672979e-03 -6.596189e-04 
1.292600e+01 6.692242e-03 -6.685435e-04 
1.292700e+01 6.711467e-03 -6.775617e-04 
1.292800e+01 6.730652e-03 -6.866741e-04 
1.292900e+01 6.749798e-03 -6.958814e-04 
1.293000e+01 6.768903e-03 -7.051845e-04 
1.293100e+01 6.787968e-03 -7.145838e-04 
1.293200e+01 6.806990e-03 -7.240802e-04 
1.293300e+01 6.825970e-03 -7.336742e-04 
1.293400e+01 6.844907e-03 -7.433667e-04 
1.293500e+01 6.863799e-03 -7.531583e-04 
1.293600e+01 6.882648e-03 -7.630497e-04 
1.293700e+01 6.901451e-03 -7.730417e-04 
1.293800e+01 6.920208e-03 -7.831348e-04 
1.293900e+01 6.938919e-03 -7.933299e-04 
1.294000e+01 6.957582e-03 -8.036276e-04 
1.294100e+01 6.976198e-03 -8.140287e-04 
1.294200e+01 6.994765e-03 -8.245338e-04 
1.294300e+01 7.013282e-03 -8.351437e-04 
1.294400e+01 7.031749e-03 -8.458592e-04 
1.294500e+01 7.050166e-03 -8.566808e-04 
1.294600e+01 7.068530e-03 -8.676094e-04 
1.294700e+01 7.086843e-03 -8.786458e-04 
1.294800e+01 7.105103e-03 -8.897905e-04 
1.294900e+01 7.123309e-03 -9.010443e-04 
1.295000e+01 7.141460e-03 -9.124081e-04 
1.295100e+01 7.159556e-03 -9.238825e-04 
1.295200e+01 7.177597e-03 -9.354682e-04 
1.295300e+01 7.195581e-03 -9.471660e-04 
1.295400e+01 7.213507e-03 -9.589766e-04 
1.295500e+01 7.231375e-03 -9.709009e-04 
1.295600e+01 7.249185e-03 -9.829394e-04 
1.295700e+01 7.266934e-03 -9.950931e-04 
1.295800e+01 7.284623e-03 -1.007363e-03 
1.295900e+01 7.302252e-03 -1.019749e-03 
1.296000e+01 7.319818e-03 -1.032252e-03 
1.296100e+01 7.337321e-03 -1.044874e-03 
1.296200e+01 7.354761e-03 -1.057614e-03 
1.296300e+01 7.372137e-03 -1.070474e-03 
1.296400e+01 7.389448e-03 -1.083455e-03 
1.296500e+01 7.406693e-03 -1.096556e-03 
1.296600e+01 7.423871e-03 -1.109780e-03 
1.296700e+01 7.440982e-03 -1.123126e-03 
1.296800e+01 7.458025e-03 -1.136596e-03 
1.296900e+01 7.474999e-03 -1.150190e-03 
1.297000e+01 7.491904e-03 -1.163909e-03 
1.297100e+01 7.508737e-03 -1.177754e-03 
1.297200e+01 7.525500e-03 -1.191725e-03 
1.297300e+01 7.542190e-03 -1.205824e-03 
1.297400e+01 7.558807e-03 -1.220051e-03 
1.297500e+01 7.575351e-03 -1.234407e-03 
1.297600e+01 7.591820e-03 -1.248893e-03 
1.297700e+01 7.608213e-03 -1.263509e-03 
1.297800e+01 7.624531e-03 -1.278257e-03 
1.297900e+01 7.640771e-03 -1.293136e-03 
1.298000e+01 7.656933e-03 -1.308149e-03 
1.298100e+01 7.673017e-03 -1.323295e-03 
1.298200e+01 7.689022e-03 -1.338576e-03 
1.298300e+01 7.704946e-03 -1.353993e-03 
1.298400e+01 7.720788e-03 -1.369545e-03 
1.298500e+01 7.736549e-03 -1.385235e-03 
1.298600e+01 7.752227e-03 -1.401062e-03 
1.298700e+01 7.767821e-03 -1.417027e-03 
1.298800e+01 7.783331e-03 -1.433133e-03 
1.298900e+01 7.798755e-03 -1.449378e-03 
1.299000e+01 7.814092e-03 -1.465764e-03 
1.299100e+01 7.829343e-03 -1.482293e-03 
1.299200e+01 7.844506e-03 -1.498964e-03 
1.299300e+01 7.859580e-03 -1.515778e-03 
1.299400e+01 7.874564e-03 -1.532737e-03 
1.299500e+01 7.889457e-03 -1.549841e-03 
1.299600e+01 7.904259e-03 -1.567091e-03 
1.299700e+01 7.918969e-03 -1.584487e-03 
1.299800e+01 7.933585e-03 -1.602032e-03 
1.299900e+01 7.948108e-03 -1.619724e-03 
1.300000e+01 7.962535e-03 -1.637567e-03 
1.300100e+01 7.976866e-03 -1.655559e-03 
1.300200e+01 7.991101e-03 -1.673702e-03 
1.300300e+01 8.005238e-03 -1.691997e-03 
1.300400e+01 8.019276e-03 -1.710445e-03 
1.300500e+01 8.033215e-03 -1.729047e-03 
1.300600e+01 8.047054e-03 -1.747802e-03 
1.300700e+01 8.060791e-03 -1.766713e-03 
1.300800e+01 8.074426e-03 -1.785781e-03 
1.300900e+01 8.087958e-03 -1.805005e-03 
1.301000e+01 8.101386e-03 -1.824386e-03 
1.301100e+01 8.114710e-03 -1.843927e-03 
1.301200e+01 8.127927e-03 -1.863627e-03 
1.301300e+01 8.141037e-03 -1.883487e-03 
1.301400e+01 8.154040e-03 -1.903509e-03 
1.301500e+01 8.166934e-03 -1.923692e-03 
1.301600e+01 8.179719e-03 -1.944039e-03 
1.301700e+01 8.192393e-03 -1.964549e-03 
1.301800e+01 8.204956e-03 -1.985224e-03 
1.301900e+01 8.217407e-03 -2.006064e-03 
1.302000e+01 8.229744e-03 -2.027071e-03 
1.302100e+01 8.241967e-03 -2.048246e-03 
1.302200e+01 8.254075e-03 -2.069588e-03 
1.302300e+01 8.266067e-03 -2.091099e-03 
1.302400e+01 8.277941e-03 -2.112781e-03 
1.302500e+01 8.289698e-03 -2.134633e-03 
1.302600e+01 8.301336e-03 -2.156656e-03 
1.302700e+01 8.312854e-03 -2.178852e-03 
1.302800e+01 8.324251e-03 -2.201222e-03 
1.302900e+01 8.335526e-03 -2.223766e-03 
1.303000e+01 8.346678e-03 -2.246485e-03 
1.303100e+01 8.357706e-03 -2.269380e-03 
1.303200e+01 8.368610e-03 -2.292453e-03 
1.303300e+01 8.379388e-03 -2.315703e-03 
1.303400e+01 8.390040e-03 -2.339131e-03 
1.303500e+01 8.400564e-03 -2.362740e-03 
1.303600e+01 8.410959e-03 -2.386528e-03 
1.303700e+01 8.421224e-03 -2.410499e-03 
1.303800e+01 8.431359e-03 -2.434651e-03 
1.303900e+01 8.441363e-03 -2.458987e-03 
1.304000e+01 8.451233e-03 -2.483507e-03 
1.304100e+01 8.460971e-03 -2.508212e-03 
1.304200e+01 8.470573e-03 -2.533102e-03 
1.304300e+01 8.480040e-03 -2.558180e-03 
1.304400e+01 8.489371e-03 -2.583445e-03 
1.304500e+01 8.498564e-03 -2.608899e-03 
1.304600e+01 8.507619e-03 -2.634542e-03 
1.304700e+01 8.516534e-03 -2.660376e-03 
1.304800e+01 8.525308e-03 -2.686401e-03 
1.304900e+01 8.533941e-03 -2.712618e-03 
1.305000e+01 8.542431e-03 -2.739028e-03 
1.305100e+01 8.550778e-03 -2.765633e-03 
1.305200e+01 8.558980e-03 -2.792432e-03 
1.305300e+01 8.567037e-03 -2.819427e-03 
1.305400e+01 8.574947e-03 -2.846619e-03 
1.305500e+01 8.582709e-03 -2.874008e-03 
1.305600e+01 8.590322e-03 -2.901596e-03 
1.305700e+01 8.597786e-03 -2.929384e-03 
1.305800e+01 8.605100e-03 -2.957372e-03 
1.305900e+01 8.612261e-03 -2.985561e-03 
1.306000e+01 8.619270e-03 -3.013953e-03 
1.306100e+01 8.626125e-03 -3.042548e-03 
1.306200e+01 8.632825e-03 -3.071346e-03 
1.306300e+01 8.639369e-03 -3.100350e-03 
1.306400e+01 8.645756e-03 -3.129560e-03 
1.306500e+01 8.651986e-03 -3.158977e-03 
1.306600e+01 8.658056e-03 -3.188601e-03 
1.306700e+01 8.663966e-03 -3.218434e-03 
1.306800e+01 8.669715e-03 -3.248476e-03 
1.306900e+01 8.675303e-03 -3.278730e-03 
1.307000e+01 8.680727e-03 -3.309194e-03 
1.307100e+01 8.685986e-03 -3.339871e-03 
1.307200e+01 8.691081e-03 -3.370761e-03 
1.307300e+01 8.696009e-03 -3.401866e-03 
1.307400e+01 8.700770e-03 -3.433185e-03 
1.307500e+01 8.705362e-03 -3.464721e-03 
1.307600e+01 8.709785e-03 -3.496474e-03 
1.307700e+01 8.714037e-03 -3.528445e-03 
1.307800e+01 8.718118e-03 -3.560634e-03 
1.307900e+01 8.722026e-03 -3.593044e-03 
1.308000e+01 8.725760e-03 -3.625674e-03 
1.308100e+01 8.729319e-03 -3.658526e-03 
1.308200e+01 8.732703e-03 -3.691600e-03 
1.308300e+01 8.735909e-03 -3.724898e-03 
1.308400e+01 8.738938e-03 -3.758420e-03 
1.308500e+01 8.741787e-03 -3.792168e-03 
1.308600e+01 8.744456e-03 -3.826142e-03 
1.308700e+01 8.746944e-03 -3.860344e-03 
1.308800e+01 8.749250e-03 -3.894773e-03 
1.308900e+01 8.751372e-03 -3.929432e-03 
1.309000e+01 8.753310e-03 -3.964321e-03 
1.309100e+01 8.755062e-03 -3.999441e-03 
1.309200e+01 8.756628e-03 -4.034792e-03 
1.309300e+01 8.758006e-03 -4.070377e-03 
1.309400e+01 8.759195e-03 -4.106195e-03 
1.309500e+01 8.760194e-03 -4.142248e-03 
1.309600e+01 8.761002e-03 -4.178537e-03 
1.309700e+01 8.761618e-03 -4.215062e-03 
1.309800e+01 8.762041e-03 -4.251825e-03 
1.309900e+01 8.762270e-03 -4.288827e-03 
1.310000e+01 8.762303e-03 -4.326068e-03 
1.310100e+01 8.762140e-03 -4.363549e-03 
1.310200e+01 8.761779e-03 -4.401271e-03 
1.310300e+01 8.761220e-03 -4.439236e-03 
1.310400e+01 8.760460e-03 -4.477444e-03 
1.310500e+01 8.759500e-03 -4.515896e-03 
1.310600e+01 8.758339e-03 -4.554593e-03 
1.310700e+01 8.756974e-03 -4.593536e-03 
1.310800e+01 8.755405e-03 -4.632726e-03 
1.310900e+01 8.753630e-03 -4.672164e-03 
1.311000e+01 8.751650e-03 -4.711850e-03 
1.311100e+01 8.749461e-03 -4.751787e-03 
1.311200e+01 8.747065e-03 -4.791974e-03 
1.311300e+01 8.744458e-03 -4.832412e-03 
1.311400e+01 8.741641e-03 -4.873103e-03 
1.311500e+01 8.738612e-03 -4.914048e-03 
1.311600e+01 8.735370e-03 -4.955247e-03 
1.311700e+01 8.731914e-03 -4.996701e-03 
1.311800e+01 8.728243e-03 -5.038412e-03 
1.311900e+01 8.724355e-03 -5.080379e-03 
1.312000e+01 8.720250e-03 -5.122605e-03 
1.312100e+01 8.715926e-03 -5.165091e-03 
1.312200e+01 8.711383e-03 -5.207836e-03 
1.312300e+01 8.706618e-03 -5.250842e-03 
1.312400e+01 8.701632e-03 -5.294110e-03 
1.312500e+01 8.696423e-03 -5.337640e-03 
1.312600e+01 8.690990e-03 -5.381435e-03 
1.312700e+01 8.685332e-03 -5.425494e-03 
1.312800e+01 8.679447e-03 -5.469819e-03 
1.312900e+01 8.673335e-03 -5.514410e-03 
1.313000e+01 8.666994e-03 -5.559269e-03 
1.313100e+01 8.660423e-03 -5.604396e-03 
1.313200e+01 8.653621e-03 -5.649793e-03 
1.313300e+01 8.646588e-03 -5.695460e-03 
1.313400e+01 8.639321e-03 -5.741398e-03 
1.313500e+01 8.631820e-03 -5.787608e-03 
1.313600e+01 8.624084e-03 -5.834091e-03 
1.313700e+01 8.616112e-03 -5.880848e-03 
1.313800e+01 8.607901e-03 -5.927880e-03 
1.313900e+01 8.599453e-03 -5.975188e-03 
1.314000e+01 8.590764e-03 -6.022773e-03 
1.314100e+01 8.581834e-03 -6.070635e-03 
1.314200e+01 8.572662e-03 -6.118776e-03 
1.314300e+01 8.563247e-03 -6.167196e-03 
1.314400e+01 8.553588e-03 -6.215897e-03 
1.314500e+01 8.543683e-03 -6.264880e-03 
1.314600e+01 8.533532e-03 -6.314144e-03 
1.314700e+01 8.523132e-03 -6.363692e-03 
1.314800e+01 8.512484e-03 -6.413524e-03 
1.314900e+01 8.501587e-03 -6.463641e-03 
1.315000e+01 8.490437e-03 -6.514043e-03 
1.315100e+01 8.479036e-03 -6.564733e-03 
1.315200e+01 8.467382e-03 -6.615711e-03 
1.315300e+01 8.455473e-03 -6.666977e-03 
1.315400e+01 8.443308e-03 -6.718533e-03 
1.315500e+01 8.430886e-03 -6.770379e-03 
1.315600e+01 8.418207e-03 -6.822517e-03 
1.315700e+01 8.405269e-03 -6.874947e-03 
1.315800e+01 8.392070e-03 -6.927670e-03 
1.315900e+01 8.378611e-03 -6.980688e-03 
1.316000e+01 8.364889e-03 -7.034000e-03 
1.316100e+01 8.350903e-03 -7.087609e-03 
1.316200e+01 8.336653e-03 -7.141514e-03 
1.316300e+01 8.322138e-03 -7.195718e-03 
1.316400e+01 8.307355e-03 -7.250220e-03 
1.316500e+01 8.292304e-03 -7.305021e-03 
1.316600e+01 8.276984e-03 -7.360123e-03 
1.316700e+01 8.261394e-03 -7.415526e-03 
1.316800e+01 8.245533e-03 -7.471232e-03 
1.316900e+01 8.229399e-03 -7.527241e-03 
1.317000e+01 8.212991e-03 -7.583554e-03 
1.317100e+01 8.196309e-03 -7.640171e-03 
1.317200e+01 8.179351e-03 -7.697095e-03 
1.317300e+01 8.162116e-03 -7.754325e-03 
1.317400e+01 8.144603e-03 -7.811863e-03 
1.317500e+01 8.126810e-03 -7.869709e-03 
1.317600e+01 8.108737e-03 -7.927865e-03 
1.317700e+01 8.090383e-03 -7.986331e-03 
1.317800e+01 8.071746e-03 -8.045108e-03 
1.317900e+01 8.052825e-03 -8.104198e-03 
1.318000e+01 8.033620e-03 -8.163600e-03 
1.318100e+01 8.014128e-03 -8.223316e-03 
1.318200e+01 7.994350e-03 -8.283346e-03 
1.318300e+01 7.974283e-03 -8.343692e-03 
1.318400e+01 7.953927e-03 -8.404355e-03 
1.318500e+01 7.933281e-03 -8.465334e-03 
1.318600e+01 7.912343e-03 -8.526632e-03 
1.318700e+01 7.891112e-03 -8.588249e-03 
1.318800e+01 7.869588e-03 -8.650186e-03 
1.318900e+01 7.847768e-03 -8.712443e-03 
1.319000e+01 7.825653e-03 -8.775022e-03 
1.319100e+01 7.803241e-03 -8.837924e-03 
1.319200e+01 7.780530e-03 -8.901148e-03 
1.319300e+01 7.757520e-03 -8.964697e-03 
1.319400e+01 7.734210e-03 -9.028571e-03 
1.319500e+01 7.710598e-03 -9.092771e-03 
1.319600e+01 7.686683e-03 -9.157297e-03 
1.319700e+01 7.662465e-03 -9.222151e-03 
1.319800e+01 7.637942e-03 -9.287334e-03 
1.319900e+01 7.613113e-03 -9.352846e-03 
1.320000e+01 7.587976e-03 -9.418687e-03 
1.320100e+01 7.562532e-03 -9.484860e-03 
1.320200e+01 7.536778e-03 -9.551365e-03 
1.320300e+01 7.510714e-03 -9.618202e-03 
1.320400e+01 7.484339e-03 -9.685372e-03 
1.320500e+01 7.457651e-03 -9.752877e-03 
1.320600e+01 7.430649e-03 -9.820717e-03 
1.320700e+01 7.403333e-03 -9.888893e-03 
1.320800e+01 7.375700e-03 -9.957405e-03 
1.320900e+01 7.347751e-03 -1.002626e-02 
1.321000e+01 7.319484e-03 -1.009544e-02 
1.321100e+01 7.290897e-03 -1.016497e-02 
1.321200e+01 7.261991e-03 -1.023484e-02 
1.321300e+01 7.232763e-03 -1.030505e-02 
1.321400e+01 7.203213e-03 -1.037560e-02 
1.321500e+01 7.173339e-03 -1.044649e-02 
1.321600e+01 7.143141e-03 -1.051773e-02 
1.321700e+01 7.112617e-03 -1.058931e-02 
1.321800e+01 7.081766e-03 -1.066123e-02 
1.321900e+01 7.050588e-03 -1.073350e-02 
1.322000e+01 7.019081e-03 -1.080612e-02 
1.322100e+01 6.987244e-03 -1.087908e-02 
1.322200e+01 6.955075e-03 -1.095239e-02 
1.322300e+01 6.922575e-03 -1.102605e-02 
1.322400e+01 6.889742e-03 -1.110006e-02 
1.322500e+01 6.856574e-03 -1.117442e-02 
1.322600e+01 6.823072e-03 -1.124914e-02 
1.322700e+01 6.789232e-03 -1.132420e-02 
1.322800e+01 6.755056e-03 -1.139962e-02 
1.322900e+01 6.720541e-03 -1.147538e-02 
1.323000e+01 6.685686e-03 -1.155151e-02 
1.323100e+01 6.650491e-03 -1.162799e-02 
1.323200e+01 6.614955e-03 -1.170482e-02 
1.323300e+01 6.579075e-03 -1.178201e-02 
1.323400e+01 6.542852e-03 -1.185956e-02 
1.323500e+01 6.506284e-03 -1.193747e-02 
1.323600e+01 6.469371e-03 -1.201573e-02 
1.323700e+01 6.432110e-03 -1.209436e-02 
1.323800e+01 6.394502e-03 -1.217334e-02 
1.323900e+01 6.356544e-03 -1.225269e-02 
1.324000e+01 6.318237e-03 -1.233240e-02 
1.324100e+01 6.279578e-03 -1.241247e-02 
1.324200e+01 6.240568e-03 -1.249290e-02 
1.324300e+01 6.201204e-03 -1.257370e-02 
1.324400e+01 6.161486e-03 -1.265486e-02 
1.324500e+01 6.121413e-03 -1.273639e-02 
1.324600e+01 6.080984e-03 -1.281828e-02 
1.324700e+01 6.040198e-03 -1.290054e-02 
1.324800e+01 5.999054e-03 -1.298317e-02 
1.324900e+01 5.957550e-03 -1.306616e-02 
1.325000e+01 5.915686e-03 -1.314953e-02 
1.325100e+01 5.873461e-03 -1.323326e-02 
1.325200e+01 5.830873e-03 -1.331737e-02 
1.325300e+01 5.787923e-03 -1.340185e-02 
1.325400e+01 5.744608e-03 -1.348669e-02 
1.325500e+01 5.700927e-03 -1.357191e-02 
1.325600e+01 5.656881e-03 -1.365751e-02 
1.325700e+01 5.612467e-03 -1.374347e-02 
1.325800e+01 5.567684e-03 -1.382981e-02 
1.325900e+01 5.522533e-03 -1.391653e-02 
1.326000e+01 5.477011e-03 -1.400362e-02 
1.326100e+01 5.431118e-03 -1.409109e-02 
1.326200e+01 5.384853e-03 -1.417894e-02 
1.326300e+01 5.338214e-03 -1.426716e-02 
1.326400e+01 5.291201e-03 -1.435577e-02 
1.326500e+01 5.243813e-03 -1.444475e-02 
1.326600e+01 5.196049e-03 -1.453411e-02 
1.326700e+01 5.147908e-03 -1.462385e-02 
1.326800e+01 5.099389e-03 -1.471397e-02 
1.326900e+01 5.050490e-03 -1.480448e-02 
1.327000e+01 5.001212e-03 -1.489536e-02 
1.327100e+01 4.951553e-03 -1.498663e-02 
1.327200e+01 4.901511e-03 -1.507829e-02 
1.327300e+01 4.851087e-03 -1.517032e-02 
1.327400e+01 4.800279e-03 -1.526275e-02 
1.327500e+01 4.749086e-03 -1.535555e-02 
1.327600e+01 4.697507e-03 -1.544875e-02 
1.327700e+01 4.645542e-03 -1.554233e-02 
1.327800e+01 4.593189e-03 -1.563630e-02 
1.327900e+01 4.540447e-03 -1.573065e-02 
1.328000e+01 4.487316e-03 -1.582540e-02 
1.328100e+01 4.433795e-03 -1.592053e-02 
1.328200e+01 4.379882e-03 -1.601605e-02 
1.328300e+01 4.325577e-03 -1.611197e-02 
1.328400e+01 4.270878e-03 -1.620827e-02 
1.328500e+01 4.215786e-03 -1.630497e-02 
1.328600e+01 4.160299e-03 -1.640205e-02 
1.328700e+01 4.104415e-03 -1.649953e-02 
1.328800e+01 4.048135e-03 -1.659741e-02 
1.328900e+01 3.991457e-03 -1.669567e-02 
1.329000e+01 3.934380e-03 -1.679434e-02 
1.329100e+01 3.876904e-03 -1.689339e-02 
1.329200e+01 3.819027e-03 -1.699284e-02 
1.329300e+01 3.760750e-03 -1.709269e-02 
1.329400e+01 3.702069e-03 -1.719293e-02 
1.329500e+01 3.642986e-03 -1.729357e-02 
1.329600e+01 3.583499e-03 -1.739461e-02 
1.329700e+01 3.523607e-03 -1.749605e-02 
1.329800e+01 3.463309e-03 -1.759788e-02 
1.329900e+01 3.402605e-03 -1.770012e-02 
1.330000e+01 3.341493e-03 -1.780275e-02 
1.330100e+01 3.279973e-03 -1.790578e-02 
1.330200e+01 3.218043e-03 -1.800922e-02 
1.330300e+01 3.155704e-03 -1.811305e-02 
1.330400e+01 3.092954e-03 -1.821729e-02 
1.330500e+01 3.029792e-03 -1.832193e-02 
1.330600e+01 2.966217e-03 -1.842697e-02 
1.330700e+01 2.902230e-03 -1.853241e-02 
1.330800e+01 2.837827e-03 -1.863826e-02 
1.330900e+01 2.773010e-03 -1.874451e-02 
1.331000e+01 2.707777e-03 -1.885117e-02 
1.331100e+01 2.642127e-03 -1.895823e-02 
1.331200e+01 2.576060e-03 -1.906569e-02 
1.331300e+01 2.509574e-03 -1.917356e-02 
1.331400e+01 2.442670e-03 -1.928184e-02 
1.331500e+01 2.375345e-03 -1.939053e-02 
1.331600e+01 2.307599e-03 -1.949962e-02 
1.331700e+01 2.239432e-03 -1.960912e-02 
1.331800e+01 2.170843e-03 -1.971903e-02 
1.331900e+01 2.101830e-03 -1.982934e-02 
1.332000e+01 2.032394e-03 -1.994007e-02 
1.332100e+01 1.962532e-03 -2.005120e-02 
1.332200e+01 1.892246e-03 -2.016274e-02 
1.332300e+01 1.821532e-03 -2.027470e-02 
1.332400e+01 1.750392e-03 -2.038706e-02 
1.332500e+01 1.678825e-03 -2.049984e-02 
1.332600e+01 1.606828e-03 -2.061302e-02 
1.332700e+01 1.534402e-03 -2.072662e-02 
1.332800e+01 1.461547e-03 -2.084063e-02 
1.332900e+01 1.388260e-03 -2.095505e-02 
1.333000e+01 1.314542e-03 -2.106989e-02 
1.333100e+01 1.240391e-03 -2.118514e-02 
1.333200e+01 1.165808e-03 -2.130080e-02 
1.333300e+01 1.090791e-03 -2.141687e-02 
1.333400e+01 1.015339e-03 -2.153336e-02 
1.333500e+01 9.394519e-04 -2.165027e-02 
1.333600e+01 8.631290e-04 -2.176759e-02 
1.333700e+01 7.863695e-04 -2.188532e-02 
1.333800e+01 7.091727e-04 -2.200347e-02 
1.333900e+01 6.315378e-04 -2.212204e-02 
1.334000e+01 5.534642e-04 -2.224102e-02 
1.334100e+01 4.749512e-04 -2.236042e-02 
1.334200e+01 3.959980e-04 -2.248023e-02 
1.334300e+01 3.166040e-04 -2.260046e-02 
1.334400e+01 2.367686e-04 -2.272111e-02 
1.334500e+01 1.564910e-04 -2.284218e-02 
1.334600e+01 7.577060e-05 -2.296366e-02 
1.334700e+01 -5.393295e-06 -2.308557e-02 
1.334800e+01 -8.700134e-05 -2.320789e-02 
1.334900e+01 -1.690542e-04 -2.333063e-02 
1.335000e+01 -2.515525e-04 -2.345379e-02 
1.335100e+01 -3.344968e-04 -2.357737e-02 
1.335200e+01 -4.178880e-04 -2.370136e-02 
1.335300e+01 -5.017264e-04 -2.382578e-02 
1.335400e+01 -5.860129e-04 -2.395062e-02 
1.335500e+01 -6.707480e-04 -2.407588e-02 
1.335600e+01 -7.559323e-04 -2.420156e-02 
1.335700e+01 -8.415665e-04 -2.432766e-02 
1.335800e+01 -9.276511e-04 -2.445418e-02 
1.335900e+01 -1.014187e-03 -2.458112e-02 
1.336000e+01 -1.101174e-03 -2.470848e-02 
1.336100e+01 -1.188614e-03 -2.483626e-02 
1.336200e+01 -1.276506e-03 -2.496447e-02 
1.336300e+01 -1.364852e-03 -2.509310e-02 
1.336400e+01 -1.453652e-03 -2.522215e-02 
1.336500e+01 -1.542907e-03 -2.535162e-02 
1.336600e+01 -1.632616e-03 -2.548151e-02 
1.336700e+01 -1.722782e-03 -2.561183e-02 
1.336800e+01 -1.813403e-03 -2.574257e-02 
1.336900e+01 -1.904482e-03 -2.587373e-02 
1.337000e+01 -1.996018e-03 -2.600532e-02 
1.337100e+01 -2.088011e-03 -2.613733e-02 
1.337200e+01 -2.180464e-03 -2.626976e-02 
1.337300e+01 -2.273375e-03 -2.640262e-02 
1.337400e+01 -2.366745e-03 -2.653590e-02 
1.337500e+01 -2.460576e-03 -2.666960e-02 
1.337600e+01 -2.554867e-03 -2.680373e-02 
1.337700e+01 -2.649619e-03 -2.693828e-02 
1.337800e+01 -2.744833e-03 -2.707325e-02 
1.337900e+01 -2.840509e-03 -2.720865e-02 
1.338000e+01 -2.936647e-03 -2.734447e-02 
1.338100e+01 -3.033249e-03 -2.748072e-02 
1.338200e+01 -3.130313e-03 -2.761739e-02 
1.338300e+01 -3.227842e-03 -2.775449e-02 
1.338400e+01 -3.325835e-03 -2.789201e-02 
1.338500e+01 -3.424294e-03 -2.802995e-02 
1.338600e+01 -3.523217e-03 -2.816832e-02 
1.338700e+01 -3.622606e-03 -2.830712e-02 
1.338800e+01 -3.722462e-03 -2.844634e-02 
1.338900e+01 -3.822784e-03 -2.858598e-02 
1.339000e+01 -3.923573e-03 -2.872605e-02 
1.339100e+01 -4.024830e-03 -2.886654e-02 
1.339200e+01 -4.126555e-03 -2.900746e-02 
1.339300e+01 -4.228749e-03 -2.914880e-02 
1.339400e+01 -4.331411e-03 -2.929057e-02 
1.339500e+01 -4.434542e-03 -2.943276e-02 
1.339600e+01 -4.538143e-03 -2.957538e-02 
1.339700e+01 -4.642214e-03 -2.971842e-02 
1.339800e+01 -4.746755e-03 -2.986188e-02 
1.339900e+01 -4.851767e-03 -3.000577e-02 
1.340000e+01 -4.957250e-03 -3.015009e-02 
1.340100e+01 -5.063205e-03 -3.029483e-02 
1.340200e+01 -5.169632e-03 -3.043999e-02 
1.340300e+01 -5.276530e-03 -3.058558e-02 
1.340400e+01 -5.383902e-03 -3.073159e-02 
1.340500e+01 -5.491746e-03 -3.087803e-02 
1.340600e+01 -5.600064e-03 -3.102489e-02 
1.340700e+01 -5.708855e-03 -3.117218e-02 
1.340800e+01 -5.818120e-03 -3.131989e-02 
1.340900e+01 -5.927859e-03 -3.146802e-02 
1.341000e+01 -6.038073e-03 -3.161658e-02 
1.341100e+01 -6.148762e-03 -3.176556e-02 
1.341200e+01 -6.259925e-03 -3.191496e-02 
1.341300e+01 -6.371565e-03 -3.206479e-02 
1.341400e+01 -6.483680e-03 -3.221504e-02 
1.341500e+01 -6.596271e-03 -3.236572e-02 
1.341600e+01 -6.709338e-03 -3.251682e-02 
1.341700e+01 -6.822882e-03 -3.266834e-02 
1.341800e+01 -6.936903e-03 -3.282028e-02 
1.341900e+01 -7.051401e-03 -3.297265e-02 
1.342000e+01 -7.166376e-03 -3.312543e-02 
1.342100e+01 -7.281828e-03 -3.327864e-02 
1.342200e+01 -7.397759e-03 -3.343228e-02 
1.342300e+01 -7.514167e-03 -3.358633e-02 
1.342400e+01 -7.631054e-03 -3.374081e-02 
1.342500e+01 -7.748420e-03 -3.389570e-02 
1.342600e+01 -7.866264e-03 -3.405102e-02 
1.342700e+01 -7.984586e-03 -3.420676e-02 
1.342800e+01 -8.103388e-03 -3.436292e-02 
1.342900e+01 -8.222670e-03 -3.451950e-02 
1.343000e+01 -8.342430e-03 -3.467650e-02 
1.343100e+01 -8.462671e-03 -3.483392e-02 
1.343200e+01 -8.583391e-03 -3.499176e-02 
1.343300e+01 -8.704591e-03 -3.515002e-02 
1.343400e+01 -8.826271e-03 -3.530870e-02 
1.343500e+01 -8.948432e-03 -3.546780e-02 
1.343600e+01 -9.071073e-03 -3.562732e-02 
1.343700e+01 -9.194194e-03 -3.578725e-02 
1.343800e+01 -9.317797e-03 -3.594761e-02 
1.343900e+01 -9.441880e-03 -3.610838e-02 
1.344000e+01 -9.566444e-03 -3.626957e-02 
1.344100e+01 -9.691489e-03 -3.643117e-02 
1.344200e+01 -9.817015e-03 -3.659319e-02 
1.344300e+01 -9.943022e-03 -3.675563e-02 
1.344400e+01 -1.006951e-02 -3.691849e-02 
1.344500e+01 -1.019648e-02 -3.708176e-02 
1.344600e+01 -1.032393e-02 -3.724545e-02 
1.344700e+01 -1.045187e-02 -3.740955e-02 
1.344800e+01 -1.058028e-02 -3.757406e-02 
1.344900e+01 -1.070918e-02 -3.773899e-02 
1.345000e+01 -1.083856e-02 -3.790434e-02 
1.345100e+01 -1.096842e-02 -3.807009e-02 
1.345200e+01 -1.109876e-02 -3.823626e-02 
1.345300e+01 -1.122958e-02 -3.840285e-02 
1.345400e+01 -1.136089e-02 -3.856984e-02 
1.345500e+01 -1.149267e-02 -3.873725e-02 
1.345600e+01 -1.162494e-02 -3.890507e-02 
1.345700e+01 -1.175769e-02 -3.907330e-02 
1.345800e+01 -1.189093e-02 -3.924194e-02 
1.345900e+01 -1.202464e-02 -3.941099e-02 
1.346000e+01 -1.215884e-02 -3.958045e-02 
1.346100e+01 -1.229352e-02 -3.975032e-02 
1.346200e+01 -1.242868e-02 -3.992060e-02 
1.346300e+01 -1.256432e-02 -4.009129e-02 
1.346400e+01 -1.270044e-02 -4.026238e-02 
1.346500e+01 -1.283705e-02 -4.043388e-02 
1.346600e+01 -1.297413e-02 -4.060579e-02 
1.346700e+01 -1.311170e-02 -4.077810e-02 
1.346800e+01 -1.324975e-02 -4.095082e-02 
1.346900e+01 -1.338828e-02 -4.112395e-02 
1.347000e+01 -1.352729e-02 -4.129748e-02 
1.347100e+01 -1.366678e-02 -4.147141e-02 
1.347200e+01 -1.380676e-02 -4.164575e-02 
1.347300e+01 -1.394721e-02 -4.182049e-02 
1.347400e+01 -1.408815e-02 -4.199563e-02 
1.347500e+01 -1.422956e-02 -4.217118e-02 
1.347600e+01 -1.437146e-02 -4.234712e-02 
1.347700e+01 -1.451383e-02 -4.252347e-02 
1.347800e+01 -1.465669e-02 -4.270022e-02 
1.347900e+01 -1.480003e-02 -4.287736e-02 
1.348000e+01 -1.494384e-02 -4.305491e-02 
1.348100e+01 -1.508814e-02 -4.323285e-02 
1.348200e+01 -1.523291e-02 -4.341119e-02 
1.348300e+01 -1.537817e-02 -4.358993e-02 
1.348400e+01 -1.552390e-02 -4.376906e-02 
1.348500e+01 -1.567012e-02 -4.394859e-02 
1.348600e+01 -1.581681e-02 -4.412852e-02 
1.348700e+01 -1.596398e-02 -4.430884e-02 
1.348800e+01 -1.611162e-02 -4.448955e-02 
1.348900e+01 -1.625975e-02 -4.467066e-02 
1.349000e+01 -1.640835e-02 -4.485216e-02 
1.349100e+01 -1.655743e-02 -4.503405e-02 
1.349200e+01 -1.670699e-02 -4.521633e-02 
1.349300e+01 -1.685703e-02 -4.539900e-02 
1.349400e+01 -1.700754e-02 -4.558206e-02 
1.349500e+01 -1.715853e-02 -4.576551e-02 
1.349600e+01 -1.730999e-02 -4.594935e-02 
1.349700e+01 -1.746193e-02 -4.613358e-02 
1.349800e+01 -1.761434e-02 -4.631819e-02 
1.349900e+01 -1.776723e-02 -4.650319e-02 
1.350000e+01 -1.792060e-02 -4.668857e-02 
1.350100e+01 -1.807444e-02 -4.687434e-02 
1.350200e+01 -1.822875e-02 -4.706049e-02 
1.350300e+01 -1.838354e-02 -4.724702e-02 
1.350400e+01 -1.853880e-02 -4.743394e-02 
1.350500e+01 -1.869453e-02 -4.762123e-02 
1.350600e+01 -1.885074e-02 -4.780891e-02 
1.350700e+01 -1.900742e-02 -4.799697e-02 
1.350800e+01 -1.916457e-02 -4.818540e-02 
1.350900e+01 -1.932219e-02 -4.837421e-02 
1.351000e+01 -1.948029e-02 -4.856340e-02 
1.351100e+01 -1.963885e-02 -4.875297e-02 
1.351200e+01 -1.979788e-02 -4.894291e-02 
1.351300e+01 -1.995739e-02 -4.913323e-02 
1.351400e+01 -2.011736e-02 -4.932392e-02 
1.351500e+01 -2.027781e-02 -4.951498e-02 
1.351600e+01 -2.043872e-02 -4.970641e-02 
1.351700e+01 -2.060010e-02 -4.989822e-02 
1.351800e+01 -2.076195e-02 -5.009039e-02 
1.351900e+01 -2.092426e-02 -5.028294e-02 
1.352000e+01 -2.108704e-02 -5.047585e-02 
1.352100e+01 -2.125029e-02 -5.066913e-02 
1.352200e+01 -2.141400e-02 -5.086278e-02 
1.352300e+01 -2.157818e-02 -5.105679e-02 
1.352400e+01 -2.174282e-02 -5.125116e-02 
1.352500e+01 -2.190793e-02 -5.144590e-02 
1.352600e+01 -2.207350e-02 -5.164100e-02 
1.352700e+01 -2.223954e-02 -5.183647e-02 
1.352800e+01 -2.240603e-02 -5.203229e-02 
1.352900e+01 -2.257299e-02 -5.222847e-02 
1.353000e+01 -2.274041e-02 -5.242501e-02 
1.353100e+01 -2.290829e-02 -5.262191e-02 
1.353200e+01 -2.307664e-02 -5.281917e-02 
1.353300e+01 -2.324544e-02 -5.301678e-02 
1.353400e+01 -2.341470e-02 -5.321475e-02 
1.353500e+01 -2.358442e-02 -5.341306e-02 
1.353600e+01 -2.375460e-02 -5.361174e-02 
1.353700e+01 -2.392523e-02 -5.381076e-02 
1.353800e+01 -2.409632e-02 -5.401013e-02 
1.353900e+01 -2.426787e-02 -5.420985e-02 
1.354000e+01 -2.443987e-02 -5.440992e-02 
1.354100e+01 -2.461233e-02 -5.461034e-02 
1.354200e+01 -2.478524e-02 -5.481110e-02 
1.354300e+01 -2.495861e-02 -5.501221e-02 
1.354400e+01 -2.513242e-02 -5.521366e-02 
1.354500e+01 -2.530669e-02 -5.541546e-02 
1.354600e+01 -2.548142e-02 -5.561759e-02 
1.354700e+01 -2.565659e-02 -5.582007e-02 
1.354800e+01 -2.583221e-02 -5.602288e-02 
1.354900e+01 -2.600828e-02 -5.622604e-02 
1.355000e+01 -2.618480e-02 -5.642953e-02 
1.355100e+01 -2.636177e-02 -5.663335e-02 
1.355200e+01 -2.653919e-02 -5.683751e-02 
1.355300e+01 -2.671705e-02 -5.704201e-02 
1.355400e+01 -2.689535e-02 -5.724683e-02 
1.355500e+01 -2.707411e-02 -5.745199e-02 
1.355600e+01 -2.725330e-02 -5.765748e-02 
1.355700e+01 -2.743294e-02 -5.786329e-02 
1.355800e+01 -2.761302e-02 -5.806943e-02 
1.355900e+01 -2.779355e-02 -5.827590e-02 
1.356000e+01 -2.797451e-02 -5.848269e-02 
1.356100e+01 -2.815592e-02 -5.868981e-02 
1.356200e+01 -2.833776e-02 -5.889725e-02 
1.356300e+01 -2.852004e-02 -5.910501e-02 
1.356400e+01 -2.870277e-02 -5.931309e-02 
1.356500e+01 -2.888592e-02 -5.952149e-02 
1.356600e+01 -2.906952e-02 -5.973020e-02 
1.356700e+01 -2.925354e-02 -5.993923e-02 
1.356800e+01 -2.943801e-02 -6.014858e-02 
1.356900e+01 -2.962290e-02 -6.035824e-02 
1.357000e+01 -2.980823e-02 -6.056821e-02 
1.357100e+01 -2.999399e-02 -6.077849e-02 
1.357200e+01 -3.018018e-02 -6.098908e-02 
1.357300e+01 -3.036680e-02 -6.119998e-02 
1.357400e+01 -3.055385e-02 -6.141119e-02 
1.357500e+01 -3.074133e-02 -6.162270e-02 
1.357600e+01 -3.092923e-02 -6.183452e-02 
1.357700e+01 -3.111756e-02 -6.204663e-02 
1.357800e+01 -3.130631e-02 -6.225905e-02 
1.357900e+01 -3.149549e-02 -6.247177e-02 
1.358000e+01 -3.168509e-02 -6.268479e-02 
1.358100e+01 -3.187512e-02 -6.289810e-02 
1.358200e+01 -3.206556e-02 -6.311171e-02 
1.358300e+01 -3.225643e-02 -6.332561e-02 
1.358400e+01 -3.244771e-02 -6.353981e-02 
1.358500e+01 -3.263942e-02 -6.375430e-02 
1.358600e+01 -3.283154e-02 -6.396908e-02 
1.358700e+01 -3.302407e-02 -6.418414e-02 
1.358800e+01 -3.321702e-02 -6.439949e-02 
1.358900e+01 -3.341039e-02 -6.461513e-02 
1.359000e+01 -3.360417e-02 -6.483105e-02 
1.359100e+01 -3.379836e-02 -6.504726e-02 
1.359200e+01 -3.399296e-02 -6.526374e-02 
1.359300e+01 -3.418797e-02 -6.548051e-02 
1.359400e+01 -3.438339e-02 -6.569755e-02 
1.359500e+01 -3.457921e-02 -6.591487e-02 
1.359600e+01 -3.477545e-02 -6.613246e-02 
1.359700e+01 -3.497209e-02 -6.635033e-02 
1.359800e+01 -3.516913e-02 -6.656847e-02 
1.359900e+01 -3.536658e-02 -6.678688e-02 
1.360000e+01 -3.556442e-02 -6.700556e-02 
1.360100e+01 -3.576267e-02 -6.722450e-02 
1.360200e+01 -3.596132e-02 -6.744371e-02 
1.360300e+01 -3.616037e-02 -6.766319e-02 
1.360400e+01 -3.635981e-02 -6.788292e-02 
1.360500e+01 -3.655965e-02 -6.810292e-02 
1.360600e+01 -3.675989e-02 -6.832318e-02 
1.360700e+01 -3.696052e-02 -6.854369e-02 
1.360800e+01 -3.716154e-02 -6.876446e-02 
1.360900e+01 -3.736296e-02 -6.898549e-02 
1.361000e+01 -3.756476e-02 -6.920676e-02 
1.361100e+01 -3.776695e-02 -6.942829e-02 
1.361200e+01 -3.796953e-02 -6.965007e-02 
1.361300e+01 -3.817250e-02 -6.987210e-02 
1.361400e+01 -3.837585e-02 -7.009437e-02 
1.361500e+01 -3.857959e-02 -7.031688e-02 
1.361600e+01 -3.878371e-02 -7.053964e-02 
1.361700e+01 -3.898821e-02 -7.076264e-02 
1.361800e+01 -3.919309e-02 -7.098588e-02 
1.361900e+01 -3.939835e-02 -7.120936e-02 
1.362000e+01 -3.960398e-02 -7.143307e-02 
1.362100e+01 -3.981000e-02 -7.165702e-02 
1.362200e+01 -4.001638e-02 -7.188119e-02 
1.362300e+01 -4.022315e-02 -7.210560e-02 
1.362400e+01 -4.043028e-02 -7.233024e-02 
1.362500e+01 -4.063778e-02 -7.255511e-02 
1.362600e+01 -4.084566e-02 -7.278020e-02 
1.362700e+01 -4.105390e-02 -7.300551e-02 
1.362800e+01 -4.126251e-02 -7.323105e-02 
1.362900e+01 -4.147148e-02 -7.345681e-02 
1.363000e+01 -4.168082e-02 -7.368278e-02 
1.363100e+01 -4.189052e-02 -7.390897e-02 
1.363200e+01 -4.210059e-02 -7.413538e-02 
1.363300e+01 -4.231101e-02 -7.436200e-02 
1.363400e+01 -4.252179e-02 -7.458883e-02 
1.363500e+01 -4.273293e-02 -7.481587e-02 
1.363600e+01 -4.294442e-02 -7.504312e-02 
1.363700e+01 -4.315627e-02 -7.527057e-02 
1.363800e+01 -4.336847e-02 -7.549822e-02 
1.363900e+01 -4.358102e-02 -7.572608e-02 
1.364000e+01 -4.379392e-02 -7.595414e-02 
1.364100e+01 -4.400717e-02 -7.618240e-02 
1.364200e+01 -4.422077e-02 -7.641085e-02 
1.364300e+01 -4.443471e-02 -7.663949e-02 
1.364400e+01 -4.464899e-02 -7.686833e-02 
1.364500e+01 -4.486362e-02 -7.709736e-02 
1.364600e+01 -4.507859e-02 -7.732658e-02 
1.364700e+01 -4.529390e-02 -7.755599e-02 
1.364800e+01 -4.550954e-02 -7.778557e-02 
1.364900e+01 -4.572553e-02 -7.801535e-02 
1.365000e+01 -4.594184e-02 -7.824530e-02 
1.365100e+01 -4.615849e-02 -7.847543e-02 
1.365200e+01 -4.637547e-02 -7.870574e-02 
1.365300e+01 -4.659278e-02 -7.893622e-02 
1.365400e+01 -4.681042e-02 -7.916688e-02 
1.365500e+01 -4.702839e-02 -7.939771e-02 
1.365600e+01 -4.724668e-02 -7.962870e-02 
1.365700e+01 -4.746530e-02 -7.985987e-02 
1.365800e+01 -4.768423e-02 -8.009120e-02 
1.365900e+01 -4.790349e-02 -8.032269e-02 
1.366000e+01 -4.812307e-02 -8.055434e-02 
1.366100e+01 -4.834296e-02 -8.078615e-02 
1.366200e+01 -4.856317e-02 -8.101812e-02 
1.366300e+01 -4.878369e-02 -8.125025e-02 
1.366400e+01 -4.900453e-02 -8.148252e-02 
1.366500e+01 -4.922567e-02 -8.171495e-02 
1.366600e+01 -4.944712e-02 -8.194753e-02 
1.366700e+01 -4.966888e-02 -8.218025e-02 
1.366800e+01 -4.989095e-02 -8.241312e-02 
1.366900e+01 -5.011332e-02 -8.264613e-02 
1.367000e+01 -5.033599e-02 -8.287928e-02 
1.367100e+01 -5.055897e-02 -8.311257e-02 
1.367200e+01 -5.078224e-02 -8.334599e-02 
1.367300e+01 -5.100580e-02 -8.357955e-02 
1.367400e+01 -5.122967e-02 -8.381324e-02 
1.367500e+01 -5.145382e-02 -8.404706e-02 
1.367600e+01 -5.167827e-02 -8.428101e-02 
1.367700e+01 -5.190301e-02 -8.451508e-02 
1.367800e+01 -5.212803e-02 -8.474928e-02 
1.367900e+01 -5.235334e-02 -8.498360e-02 
1.368000e+01 -5.257894e-02 -8.521804e-02 
1.368100e+01 -5.280482e-02 -8.545259e-02 
1.368200e+01 -5.303098e-02 -8.568726e-02 
1.368300e+01 -5.325742e-02 -8.592205e-02 
1.368400e+01 -5.348413e-02 -8.615694e-02 
1.368500e+01 -5.371113e-02 -8.639194e-02 
1.368600e+01 -5.393839e-02 -8.662705e-02 
1.368700e+01 -5.416593e-02 -8.686226e-02 
1.368800e+01 -5.439373e-02 -8.709757e-02 
1.368900e+01 -5.462181e-02 -8.733298e-02 
1.369000e+01 -5.485015e-02 -8.756849e-02 
1.369100e+01 -5.507876e-02 -8.780409e-02 
1.369200e+01 -5.530762e-02 -8.803979e-02 
1.369300e+01 -5.553675e-02 -8.827558e-02 
1.369400e+01 -5.576614e-02 -8.851145e-02 
1.369500e+01 -5.599578e-02 -8.874741e-02 
1.369600e+01 -5.622568e-02 -8.898346e-02 
1.369700e+01 -5.645583e-02 -8.921958e-02 
1.369800e+01 -5.668623e-02 -8.945579e-02 
1.369900e+01 -5.691688e-02 -8.969207e-02 
1.370000e+01 -5.714778e-02 -8.992843e-02 
1.370100e+01 -5.737893e-02 -9.016486e-02 
1.370200e+01 -5.761031e-02 -9.040135e-02 
1.370300e+01 -5.784194e-02 -9.063792e-02 
1.370400e+01 -5.807381e-02 -9.087455e-02 
1.370500e+01 -5.830591e-02 -9.111124e-02 
1.370600e+01 -5.853825e-02 -9.134800e-02 
1.370700e+01 -5.877082e-02 -9.158481e-02 
1.370800e+01 -5.900363e-02 -9.182168e-02 
1.370900e+01 -5.923666e-02 -9.205860e-02 
1.371000e+01 -5.946992e-02 -9.229557e-02 
1.371100e+01 -5.970341e-02 -9.253259e-02 
1.371200e+01 -5.993712e-02 -9.276966e-02 
1.371300e+01 -6.017105e-02 -9.300677e-02 
1.371400e+01 -6.040520e-02 -9.324393e-02 
1.371500e+01 -6.063957e-02 -9.348112e-02 
1.371600e+01 -6.087415e-02 -9.371835e-02 
1.371700e+01 -6.110894e-02 -9.395561e-02 
1.371800e+01 -6.134395e-02 -9.419291e-02 
1.371900e+01 -6.157916e-02 -9.443023e-02 
1.372000e+01 -6.181458e-02 -9.466759e-02 
1.372100e+01 -6.205021e-02 -9.490496e-02 
1.372200e+01 -6.228604e-02 -9.514236e-02 
1.372300e+01 -6.252207e-02 -9.537978e-02 
1.372400e+01 -6.275829e-02 -9.561722e-02 
1.372500e+01 -6.299471e-02 -9.585467e-02 
1.372600e+01 -6.323133e-02 -9.609213e-02 
1.372700e+01 -6.346814e-02 -9.632961e-02 
1.372800e+01 -6.370514e-02 -9.656709e-02 
1.372900e+01 -6.394232e-02 -9.680457e-02 
1.373000e+01 -6.417970e-02 -9.704206e-02 
1.373100e+01 -6.441725e-02 -9.727955e-02 
1.373200e+01 -6.465499e-02 -9.751704e-02 
1.373300e+01 -6.489290e-02 -9.775452e-02 
1.373400e+01 -6.513099e-02 -9.799199e-02 
1.373500e+01 -6.536926e-02 -9.822946e-02 
1.373600e+01 -6.560770e-02 -9.846691e-02 
1.373700e+01 -6.584630e-02 -9.870434e-02 
1.373800e+01 -6.608508e-02 -9.894176e-02 
1.373900e+01 -6.632402e-02 -9.917916e-02 
1.374000e+01 -6.656313e-02 -9.941653e-02 
1.374100e+01 -6.680239e-02 -9.965388e-02 
1.374200e+01 -6.704182e-02 -9.989121e-02 
1.374300e+01 -6.728140e-02 -1.001285e-01 
1.374400e+01 -6.752114e-02 -1.003658e-01 
1.374500e+01 -6.776103e-02 -1.006030e-01 
1.374600e+01 -6.800106e-02 -1.008402e-01 
1.374700e+01 -6.824125e-02 -1.010773e-01 
1.374800e+01 -6.848158e-02 -1.013144e-01 
1.374900e+01 -6.872206e-02 -1.015515e-01 
1.375000e+01 -6.896267e-02 -1.017885e-01 
1.375100e+01 -6.920342e-02 -1.020254e-01 
1.375200e+01 -6.944431e-02 -1.022623e-01 
1.375300e+01 -6.968534e-02 -1.024992e-01 
1.375400e+01 -6.992649e-02 -1.027360e-01 
1.375500e+01 -7.016778e-02 -1.029727e-01 
1.375600e+01 -7.040919e-02 -1.032093e-01 
1.375700e+01 -7.065072e-02 -1.034459e-01 
1.375800e+01 -7.089238e-02 -1.036825e-01 
1.375900e+01 -7.113416e-02 -1.039189e-01 
1.376000e+01 -7.137605e-02 -1.041553e-01 
1.376100e+01 -7.161806e-02 -1.043916e-01 
1.376200e+01 -7.186018e-02 -1.046278e-01 
1.376300e+01 -7.210241e-02 -1.048640e-01 
1.376400e+01 -7.234475e-02 -1.051000e-01 
1.376500e+01 -7.258720e-02 -1.053360e-01 
1.376600e+01 -7.282975e-02 -1.055718e-01 
1.376700e+01 -7.307240e-02 -1.058076e-01 
1.376800e+01 -7.331514e-02 -1.060433e-01 
1.376900e+01 -7.355799e-02 -1.062789e-01 
1.377000e+01 -7.380092e-02 -1.065144e-01 
1.377100e+01 -7.404395e-02 -1.067497e-01 
1.377200e+01 -7.428707e-02 -1.069850e-01 
1.377300e+01 -7.453027e-02 -1.072202e-01 
1.377400e+01 -7.477356e-02 -1.074552e-01 
1.377500e+01 -7.501692e-02 -1.076901e-01 
1.377600e+01 -7.526037e-02 -1.079250e-01 
1.377700e+01 -7.550389e-02 -1.081597e-01 
1.377800e+01 -7.574749e-02 -1.083942e-01 
1.377900e+01 -7.599115e-02 -1.086287e-01 
1.378000e+01 -7.623489e-02 -1.088630e-01 
1.378100e+01 -7.647869e-02 -1.090972e-01 
1.378200e+01 -7.672256e-02 -1.093312e-01 
1.378300e+01 -7.696648e-02 -1.095651e-01 
1.378400e+01 -7.721047e-02 -1.097989e-01 
1.378500e+01 -7.745451e-02 -1.100325e-01 
1.378600e+01 -7.769861e-02 -1.102660e-01 
1.378700e+01 -7.794276e-02 -1.104993e-01 
1.378800e+01 -7.818695e-02 -1.107325e-01 
1.378900e+01 -7.843119e-02 -1.109655e-01 
1.379000e+01 -7.867548e-02 -1.111984e-01 
1.379100e+01 -7.891981e-02 -1.114311e-01 
1.379200e+01 -7.916417e-02 -1.116637e-01 
1.379300e+01 -7.940857e-02 -1.118960e-01 
1.379400e+01 -7.965300e-02 -1.121283e-01 
1.379500e+01 -7.989747e-02 -1.123603e-01 
1.379600e+01 -8.014196e-02 -1.125922e-01 
1.379700e+01 -8.038648e-02 -1.128239e-01 
1.379800e+01 -8.063102e-02 -1.130554e-01 
1.379900e+01 -8.087559e-02 -1.132867e-01 
1.380000e+01 -8.112017e-02 -1.135179e-01 
1.380100e+01 -8.136476e-02 -1.137488e-01 
1.380200e+01 -8.160937e-02 -1.139796e-01 
1.380300e+01 -8.185399e-02 -1.142101e-01 
1.380400e+01 -8.209861e-02 -1.144405e-01 
1.380500e+01 -8.234324e-02 -1.146707e-01 
1.380600e+01 -8.258787e-02 -1.149007e-01 
1.380700e+01 -8.283250e-02 -1.151304e-01 
1.380800e+01 -8.307713e-02 -1.153600e-01 
1.380900e+01 -8.332175e-02 -1.155894e-01 
1.381000e+01 -8.356637e-02 -1.158185e-01 
1.381100e+01 -8.381097e-02 -1.160474e-01 
1.381200e+01 -8.405556e-02 -1.162761e-01 
1.381300e+01 -8.430013e-02 -1.165046e-01 
1.381400e+01 -8.454468e-02 -1.167328e-01 
1.381500e+01 -8.478922e-02 -1.169609e-01 
1.381600e+01 -8.503372e-02 -1.171886e-01 
1.381700e+01 -8.527820e-02 -1.174162e-01 
1.381800e+01 -8.552265e-02 -1.176435e-01 
1.381900e+01 -8.576707e-02 -1.178706e-01 
1.382000e+01 -8.601145e-02 -1.180974e-01 
1.382100e+01 -8.625579e-02 -1.183240e-01 
1.382200e+01 -8.650010e-02 -1.185504e-01 
1.382300e+01 -8.674435e-02 -1.187765e-01 
1.382400e+01 -8.698857e-02 -1.190023e-01 
1.382500e+01 -8.723273e-02 -1.192279e-01 
1.382600e+01 -8.747684e-02 -1.194532e-01 
1.382700e+01 -8.772090e-02 -1.196783e-01 
1.382800e+01 -8.796490e-02 -1.199030e-01 
1.382900e+01 -8.820884e-02 -1.201276e-01 
1.383000e+01 -8.845272e-02 -1.203518e-01 
1.383100e+01 -8.869654e-02 -1.205758e-01 
1.383200e+01 -8.894028e-02 -1.207995e-01 
1.383300e+01 -8.918395e-02 -1.210229e-01 
1.383400e+01 -8.942755e-02 -1.212460e-01 
1.383500e+01 -8.967108e-02 -1.214688e-01 
1.383600e+01 -8.991452e-02 -1.216914e-01 
1.383700e+01 -9.015789e-02 -1.219137e-01 
1.383800e+01 -9.040116e-02 -1.221356e-01 
1.383900e+01 -9.064435e-02 -1.223573e-01 
1.384000e+01 -9.088745e-02 -1.225786e-01 
1.384100e+01 -9.113046e-02 -1.227997e-01 
1.384200e+01 -9.137337e-02 -1.230204e-01 
1.384300e+01 -9.161618e-02 -1.232409e-01 
1.384400e+01 -9.185889e-02 -1.234610e-01 
1.384500e+01 -9.210150e-02 -1.236808e-01 
1.384600e+01 -9.234400e-02 -1.239003e-01 
1.384700e+01 -9.258639e-02 -1.241194e-01 
1.384800e+01 -9.282866e-02 -1.243383e-01 
1.384900e+01 -9.307082e-02 -1.245568e-01 
1.385000e+01 -9.331286e-02 -1.247750e-01 
1.385100e+01 -9.355478e-02 -1.249928e-01 
1.385200e+01 -9.379658e-02 -1.252103e-01 
1.385300e+01 -9.403825e-02 -1.254275e-01 
1.385400e+01 -9.427978e-02 -1.256443e-01 
1.385500e+01 -9.452119e-02 -1.258607e-01 
1.385600e+01 -9.476246e-02 -1.260769e-01 
1.385700e+01 -9.500359e-02 -1.262926e-01 
1.385800e+01 -9.524458e-02 -1.265080e-01 
1.385900e+01 -9.548543e-02 -1.267231e-01 
1.386000e+01 -9.572613e-02 -1.269378e-01 
1.386100e+01 -9.596668e-02 -1.271521e-01 
1.386200e+01 -9.620707e-02 -1.273660e-01 
1.386300e+01 -9.644731e-02 -1.275796e-01 
1.386400e+01 -9.668739e-02 -1.277928e-01 
1.386500e+01 -9.692731e-02 -1.280057e-01 
1.386600e+01 -9.716707e-02 -1.282181e-01 
1.386700e+01 -9.740666e-02 -1.284302e-01 
1.386800e+01 -9.764607e-02 -1.286419e-01 
1.386900e+01 -9.788532e-02 -1.288532e-01 
1.387000e+01 -9.812439e-02 -1.290641e-01 
1.387100e+01 -9.836328e-02 -1.292746e-01 
1.387200e+01 -9.860199e-02 -1.294847e-01 
1.387300e+01 -9.884051e-02 -1.296944e-01 
1.387400e+01 -9.907884e-02 -1.299037e-01 
1.387500e+01 -9.931699e-02 -1.301126e-01 
1.387600e+01 -9.955494e-02 -1.303210e-01 
1.387700e+01 -9.979270e-02 -1.305291e-01 
1.387800e+01 -1.000303e-01 -1.307367e-01 
1.387900e+01 -1.002676e-01 -1.309440e-01 
1.388000e+01 -1.005048e-01 -1.311508e-01 
1.388100e+01 -1.007417e-01 -1.313572e-01 
1.388200e+01 -1.009784e-01 -1.315631e-01 
1.388300e+01 -1.012149e-01 -1.317686e-01 
1.388400e+01 -1.014512e-01 -1.319737e-01 
1.388500e+01 -1.016873e-01 -1.321783e-01 
1.388600e+01 -1.019232e-01 -1.323825e-01 
1.388700e+01 -1.021588e-01 -1.325863e-01 
1.388800e+01 -1.023942e-01 -1.327896e-01 
1.388900e+01 -1.026294e-01 -1.329925e-01 
1.389000e+01 -1.028643e-01 -1.331949e-01 
1.389100e+01 -1.030990e-01 -1.333968e-01 
1.389200e+01 -1.033334e-01 -1.335983e-01 
1.389300e+01 -1.035677e-01 -1.337993e-01 
1.389400e+01 -1.038016e-01 -1.339999e-01 
1.389500e+01 -1.040353e-01 -1.342000e-01 
1.389600e+01 -1.042688e-01 -1.343996e-01 
1.389700e+01 -1.045020e-01 -1.345987e-01 
1.389800e+01 -1.047349e-01 -1.347974e-01 
1.389900e+01 -1.049676e-01 -1.349956e-01 
1.390000e+01 -1.052001e-01 -1.351932e-01 
1.390100e+01 -1.054322e-01 -1.353905e-01 
1.390200e+01 -1.056641e-01 -1.355872e-01 
1.390300e+01 -1.058957e-01 -1.357834e-01 
1.390400e+01 -1.061270e-01 -1.359791e-01 
1.390500e+01 -1.063581e-01 -1.361743e-01 
1.390600e+01 -1.065889e-01 -1.363691e-01 
1.390700e+01 -1.068193e-01 -1.365633e-01 
1.390800e+01 -1.070495e-01 -1.367570e-01 
1.390900e+01 -1.072794e-01 -1.369502e-01 
1.391000e+01 -1.075091e-01 -1.371429e-01 
1.391100e+01 -1.077384e-01 -1.373350e-01 
1.391200e+01 -1.079674e-01 -1.375267e-01 
1.391300e+01 -1.081961e-01 -1.377178e-01 
1.391400e+01 -1.084245e-01 -1.379084e-01 
1.391500e+01 -1.086526e-01 -1.380984e-01 
1.391600e+01 -1.088804e-01 -1.382879e-01 
1.391700e+01 -1.091078e-01 -1.384769e-01 
1.391800e+01 -1.093350e-01 -1.386654e-01 
1.391900e+01 -1.095618e-01 -1.388533e-01 
1.392000e+01 -1.097883e-01 -1.390406e-01 
1.392100e+01 -1.100145e-01 -1.392274e-01 
1.392200e+01 -1.102403e-01 -1.394137e-01 
1.392300e+01 -1.104658e-01 -1.395994e-01 
1.392400e+01 -1.106910e-01 -1.397845e-01 
1.392500e+01 -1.109158e-01 -1.399691e-01 
1.392600e+01 -1.111403e-01 -1.401531e-01 
1.392700e+01 -1.113645e-01 -1.403366e-01 
1.392800e+01 -1.115883e-01 -1.405194e-01 
1.392900e+01 -1.118117e-01 -1.407017e-01 
1.393000e+01 -1.120348e-01 -1.408835e-01 
1.393100e+01 -1.122575e-01 -1.410646e-01 
1.393200e+01 -1.124799e-01 -1.412452e-01 
1.393300e+01 -1.127019e-01 -1.414251e-01 
1.393400e+01 -1.129235e-01 -1.416045e-01 
1.393500e+01 -1.131448e-01 -1.417833e-01 
1.393600e+01 -1.133657e-01 -1.419615e-01 
1.393700e+01 -1.135862e-01 -1.421391e-01 
1.393800e+01 -1.138064e-01 -1.423161e-01 
1.393900e+01 -1.140261e-01 -1.424925e-01 
1.394000e+01 -1.142455e-01 -1.426683e-01 
1.394100e+01 -1.144645e-01 -1.428435e-01 
1.394200e+01 -1.146831e-01 -1.430180e-01 
1.394300e+01 -1.149013e-01 -1.431920e-01 
1.394400e+01 -1.151191e-01 -1.433653e-01 
1.394500e+01 -1.153365e-01 -1.435380e-01 
1.394600e+01 -1.155534e-01 -1.437101e-01 
1.394700e+01 -1.157700e-01 -1.438815e-01 
1.394800e+01 -1.159862e-01 -1.440523e-01 
1.394900e+01 -1.162020e-01 -1.442225e-01 
1.395000e+01 -1.164173e-01 -1.443920e-01 
1.395100e+01 -1.166323e-01 -1.445609e-01 
1.395200e+01 -1.168468e-01 -1.447292e-01 
1.395300e+01 -1.170609e-01 -1.448968e-01 
1.395400e+01 -1.172745e-01 -1.450638e-01 
1.395500e+01 -1.174878e-01 -1.452301e-01 
1.395600e+01 -1.177005e-01 -1.453957e-01 
1.395700e+01 -1.179129e-01 -1.455607e-01 
1.395800e+01 -1.181248e-01 -1.457250e-01 
1.395900e+01 -1.183363e-01 -1.458887e-01 
1.396000e+01 -1.185473e-01 -1.460517e-01 
1.396100e+01 -1.187579e-01 -1.462140e-01 
1.396200e+01 -1.189680e-01 -1.463756e-01 
1.396300e+01 -1.191777e-01 -1.465366e-01 
1.396400e+01 -1.193869e-01 -1.466969e-01 
1.396500e+01 -1.195957e-01 -1.468565e-01 
1.396600e+01 -1.198039e-01 -1.470154e-01 
1.396700e+01 -1.200118e-01 -1.471736e-01 
1.396800e+01 -1.202191e-01 -1.473312e-01 
1.396900e+01 -1.204260e-01 -1.474880e-01 
1.397000e+01 -1.206324e-01 -1.476441e-01 
1.397100e+01 -1.208383e-01 -1.477996e-01 
1.397200e+01 -1.210438e-01 -1.479543e-01 
1.397300e+01 -1.212487e-01 -1.481083e-01 
1.397400e+01 -1.214532e-01 -1.482617e-01 
1.397500e+01 -1.216571e-01 -1.484143e-01 
1.397600e+01 -1.218606e-01 -1.485661e-01 
1.397700e+01 -1.220636e-01 -1.487173e-01 
1.397800e+01 -1.222661e-01 -1.488678e-01 
1.397900e+01 -1.224681e-01 -1.490175e-01 
1.398000e+01 -1.226695e-01 -1.491665e-01 
1.398100e+01 -1.228705e-01 -1.493147e-01 
1.398200e+01 -1.230709e-01 -1.494622e-01 
1.398300e+01 -1.232709e-01 -1.496090e-01 
1.398400e+01 -1.234703e-01 -1.497551e-01 
1.398500e+01 -1.236692e-01 -1.499004e-01 
1.398600e+01 -1.238675e-01 -1.500449e-01 
1.398700e+01 -1.240654e-01 -1.501887e-01 
1.398800e+01 -1.242627e-01 -1.503318e-01 
1.398900e+01 -1.244594e-01 -1.504741e-01 
1.399000e+01 -1.246557e-01 -1.506156e-01 
1.399100e+01 -1.248514e-01 -1.507564e-01 
1.399200e+01 -1.250465e-01 -1.508964e-01 
1.399300e+01 -1.252411e-01 -1.510357e-01 
1.399400e+01 -1.254352e-01 -1.511741e-01 
1.399500e+01 -1.256287e-01 -1.513118e-01 
1.399600e+01 -1.258216e-01 -1.514488e-01 
1.399700e+01 -1.260140e-01 -1.515849e-01 
1.399800e+01 -1.262059e-01 -1.517203e-01 
1.399900e+01 -1.263971e-01 -1.518549e-01 
1.400000e+01 -1.265878e-01 -1.519887e-01 
1.400100e+01 -1.267780e-01 -1.521217e-01 
1.400200e+01 -1.269675e-01 -1.522539e-01 
1.400300e+01 -1.271565e-01 -1.523853e-01 
1.400400e+01 -1.273449e-01 -1.525159e-01 
1.400500e+01 -1.275327e-01 -1.526457e-01 
1.400600e+01 -1.277199e-01 -1.527747e-01 
1.400700e+01 -1.279066e-01 -1.529030e-01 
1.400800e+01 -1.280927e-01 -1.530303e-01 
1.400900e+01 -1.282781e-01 -1.531569e-01 
1.401000e+01 -1.284630e-01 -1.532827e-01 
1.401100e+01 -1.286473e-01 -1.534076e-01 
1.401200e+01 -1.288309e-01 -1.535318e-01 
1.401300e+01 -1.290140e-01 -1.536551e-01 
1.401400e+01 -1.291964e-01 -1.537775e-01 
1.401500e+01 -1.293783e-01 -1.538992e-01 
1.401600e+01 -1.295595e-01 -1.540200e-01 
1.401700e+01 -1.297401e-01 -1.541399e-01 
1.401800e+01 -1.299201e-01 -1.542591e-01 
1.401900e+01 -1.300994e-01 -1.543774e-01 
1.402000e+01 -1.302782e-01 -1.544948e-01 
1.402100e+01 -1.304563e-01 -1.546114e-01 
1.402200e+01 -1.306338e-01 -1.547272e-01 
1.402300e+01 -1.308106e-01 -1.548421e-01 
1.402400e+01 -1.309868e-01 -1.549561e-01 
1.402500e+01 -1.311624e-01 -1.550693e-01 
1.402600e+01 -1.313373e-01 -1.551816e-01 
1.402700e+01 -1.315115e-01 -1.552931e-01 
1.402800e+01 -1.316852e-01 -1.554036e-01 
1.402900e+01 -1.318581e-01 -1.555134e-01 
1.403000e+01 -1.320304e-01 -1.556222e-01 
1.403100e+01 -1.322021e-01 -1.557302e-01 
1.403200e+01 -1.323731e-01 -1.558373e-01 
1.403300e+01 -1.325434e-01 -1.559435e-01 
1.403400e+01 -1.327131e-01 -1.560488e-01 
1.403500e+01 -1.328821e-01 -1.561533e-01 
1.403600e+01 -1.330504e-01 -1.562568e-01 
1.403700e+01 -1.332180e-01 -1.563595e-01 
1.403800e+01 -1.333850e-01 -1.564612e-01 
1.403900e+01 -1.335513e-01 -1.565621e-01 
1.404000e+01 -1.337169e-01 -1.566621e-01 
1.404100e+01 -1.338818e-01 -1.567611e-01 
1.404200e+01 -1.340460e-01 -1.568593e-01 
1.404300e+01 -1.342095e-01 -1.569566e-01 
1.404400e+01 -1.343723e-01 -1.570529e-01 
1.404500e+01 -1.345345e-01 -1.571483e-01 
1.404600e+01 -1.346959e-01 -1.572429e-01 
1.404700e+01 -1.348566e-01 -1.573364e-01 
1.404800e+01 -1.350166e-01 -1.574291e-01 
1.404900e+01 -1.351759e-01 -1.575209e-01 
1.405000e+01 -1.353345e-01 -1.576117e-01 
1.405100e+01 -1.354924e-01 -1.577016e-01 
1.405200e+01 -1.356496e-01 -1.577906e-01 
1.405300e+01 -1.358060e-01 -1.578786e-01 
1.405400e+01 -1.359617e-01 -1.579657e-01 
1.405500e+01 -1.361167e-01 -1.580518e-01 
1.405600e+01 -1.362709e-01 -1.581370e-01 
1.405700e+01 -1.364245e-01 -1.582213e-01 
1.405800e+01 -1.365773e-01 -1.583046e-01 
1.405900e+01 -1.367293e-01 -1.583870e-01 
1.406000e+01 -1.368806e-01 -1.584684e-01 
1.406100e+01 -1.370312e-01 -1.585488e-01 
1.406200e+01 -1.371810e-01 -1.586283e-01 
1.406300e+01 -1.373300e-01 -1.587069e-01 
1.406400e+01 -1.374784e-01 -1.587845e-01 
1.406500e+01 -1.376259e-01 -1.588611e-01 
1.406600e+01 -1.377727e-01 -1.589367e-01 
1.406700e+01 -1.379188e-01 -1.590114e-01 
1.406800e+01 -1.380640e-01 -1.590851e-01 
1.406900e+01 -1.382085e-01 -1.591578e-01 
1.407000e+01 -1.383523e-01 -1.592295e-01 
1.407100e+01 -1.384953e-01 -1.593003e-01 
1.407200e+01 -1.386374e-01 -1.593701e-01 
1.407300e+01 -1.387789e-01 -1.594389e-01 
1.407400e+01 -1.389195e-01 -1.595067e-01 
1.407500e+01 -1.390594e-01 -1.595735e-01 
1.407600e+01 -1.391984e-01 -1.596393e-01 
1.407700e+01 -1.393367e-01 -1.597041e-01 
1.407800e+01 -1.394742e-01 -1.597680e-01 
1.407900e+01 -1.396109e-01 -1.598308e-01 
1.408000e+01 -1.397468e-01 -1.598926e-01 
1.408100e+01 -1.398819e-01 -1.599534e-01 
1.408200e+01 -1.400162e-01 -1.600132e-01 
1.408300e+01 -1.401497e-01 -1.600720e-01 
1.408400e+01 -1.402824e-01 -1.601298e-01 
1.408500e+01 -1.404143e-01 -1.601866e-01 
1.408600e+01 -1.405453e-01 -1.602423e-01 
1.408700e+01 -1.406756e-01 -1.602971e-01 
1.408800e+01 -1.408050e-01 -1.603508e-01 
1.408900e+01 -1.409337e-01 -1.604035e-01 
1.409000e+01 -1.410614e-01 -1.604551e-01 
1.409100e+01 -1.411884e-01 -1.605057e-01 
1.409200e+01 -1.413146e-01 -1.605553e-01 
1.409300e+01 -1.414399e-01 -1.606039e-01 
1.409400e+01 -1.415643e-01 -1.606514e-01 
1.409500e+01 -1.416880e-01 -1.606979e-01 
1.409600e+01 -1.418108e-01 -1.607433e-01 
1.409700e+01 -1.419327e-01 -1.607877e-01 
1.409800e+01 -1.420539e-01 -1.608311e-01 
1.409900e+01 -1.421741e-01 -1.608734e-01 
1.410000e+01 -1.422936e-01 -1.609147e-01 
1.410100e+01 -1.424121e-01 -1.609549e-01 
1.410200e+01 -1.425298e-01 -1.609940e-01 
1.410300e+01 -1.426467e-01 -1.610321e-01 
1.410400e+01 -1.427627e-01 -1.610691e-01 
1.410500e+01 -1.428778e-01 -1.611051e-01 
1.410600e+01 -1.429921e-01 -1.611400e-01 
1.410700e+01 -1.431055e-01 -1.611738e-01 
1.410800e+01 -1.432181e-01 -1.612066e-01 
1.410900e+01 -1.433297e-01 -1.612383e-01 
1.411000e+01 -1.434405e-01 -1.612689e-01 
1.411100e+01 -1.435505e-01 -1.612985e-01 
1.411200e+01 -1.436595e-01 -1.613270e-01 
1.411300e+01 -1.437677e-01 -1.613544e-01 
1.411400e+01 -1.438749e-01 -1.613807e-01 
1.411500e+01 -1.439813e-01 -1.614059e-01 
1.411600e+01 -1.440868e-01 -1.614300e-01 
1.411700e+01 -1.441914e-01 -1.614531e-01 
1.411800e+01 -1.442951e-01 -1.614750e-01 
1.411900e+01 -1.443980e-01 -1.614959e-01 
1.412000e+01 -1.444999e-01 -1.615157e-01 
1.412100e+01 -1.446009e-01 -1.615344e-01 
1.412200e+01 -1.447010e-01 -1.615520e-01 
1.412300e+01 -1.448002e-01 -1.615684e-01 
1.412400e+01 -1.448985e-01 -1.615838e-01 
1.412500e+01 -1.449959e-01 -1.615981e-01 
1.412600e+01 -1.450924e-01 -1.616112e-01 
1.412700e+01 -1.451879e-01 -1.616233e-01 
1.412800e+01 -1.452826e-01 -1.616342e-01 
1.412900e+01 -1.453763e-01 -1.616441e-01 
1.413000e+01 -1.454691e-01 -1.616528e-01 
1.413100e+01 -1.455610e-01 -1.616604e-01 
1.413200e+01 -1.456519e-01 -1.616669e-01 
1.413300e+01 -1.457419e-01 -1.616722e-01 
1.413400e+01 -1.458310e-01 -1.616765e-01 
1.413500e+01 -1.459191e-01 -1.616796e-01 
1.413600e+01 -1.460063e-01 -1.616815e-01 
1.413700e+01 -1.460926e-01 -1.616824e-01 
1.413800e+01 -1.461779e-01 -1.616821e-01 
1.413900e+01 -1.462623e-01 -1.616807e-01 
1.414000e+01 -1.463458e-01 -1.616782e-01 
1.414100e+01 -1.464283e-01 -1.616745e-01 
1.414200e+01 -1.465098e-01 -1.616697e-01 
1.414300e+01 -1.465904e-01 -1.616637e-01 
1.414400e+01 -1.466700e-01 -1.616566e-01 
1.414500e+01 -1.467487e-01 -1.616483e-01 
1.414600e+01 -1.468264e-01 -1.616389e-01 
1.414700e+01 -1.469032e-01 -1.616284e-01 
1.414800e+01 -1.469790e-01 -1.616167e-01 
1.414900e+01 -1.470538e-01 -1.616039e-01 
1.415000e+01 -1.471276e-01 -1.615899e-01 
1.415100e+01 -1.472005e-01 -1.615747e-01 
1.415200e+01 -1.472724e-01 -1.615584e-01 
1.415300e+01 -1.473434e-01 -1.615409e-01 
1.415400e+01 -1.474133e-01 -1.615223e-01 
1.415500e+01 -1.474823e-01 -1.615025e-01 
1.415600e+01 -1.475503e-01 -1.614815e-01 
1.415700e+01 -1.476173e-01 -1.614594e-01 
1.415800e+01 -1.476834e-01 -1.614361e-01 
1.415900e+01 -1.477484e-01 -1.614116e-01 
1.416000e+01 -1.478125e-01 -1.613860e-01 
1.416100e+01 -1.478755e-01 -1.613592e-01 
1.416200e+01 -1.479376e-01 -1.613312e-01 
1.416300e+01 -1.479987e-01 -1.613021e-01 
1.416400e+01 -1.480587e-01 -1.612717e-01 
1.416500e+01 -1.481178e-01 -1.612402e-01 
1.416600e+01 -1.481759e-01 -1.612075e-01 
1.416700e+01 -1.482329e-01 -1.611736e-01 
1.416800e+01 -1.482890e-01 -1.611386e-01 
1.416900e+01 -1.483440e-01 -1.611023e-01 
1.417000e+01 -1.483981e-01 -1.610649e-01 
1.417100e+01 -1.484511e-01 -1.610262e-01 
1.417200e+01 -1.485031e-01 -1.609864e-01 
1.417300e+01 -1.485541e-01 -1.609454e-01 
1.417400e+01 -1.486041e-01 -1.609032e-01 
1.417500e+01 -1.486530e-01 -1.608598e-01 
1.417600e+01 -1.487009e-01 -1.608152e-01 
1.417700e+01 -1.487478e-01 -1.607694e-01 
1.417800e+01 -1.487937e-01 -1.607224e-01 
1.417900e+01 -1.488386e-01 -1.606742e-01 
1.418000e+01 -1.488824e-01 -1.606248e-01 
1.418100e+01 -1.489252e-01 -1.605742e-01 
1.418200e+01 -1.489669e-01 -1.605223e-01 
1.418300e+01 -1.490076e-01 -1.604693e-01 
1.418400e+01 -1.490473e-01 -1.604151e-01 
1.418500e+01 -1.490860e-01 -1.603596e-01 
1.418600e+01 -1.491236e-01 -1.603030e-01 
1.418700e+01 -1.491601e-01 -1.602451e-01 
1.418800e+01 -1.491956e-01 -1.601860e-01 
1.418900e+01 -1.492301e-01 -1.601257e-01 
1.419000e+01 -1.492635e-01 -1.600642e-01 
1.419100e+01 -1.492958e-01 -1.600014e-01 
1.419200e+01 -1.493271e-01 -1.599375e-01 
1.419300e+01 -1.493574e-01 -1.598723e-01 
1.419400e+01 -1.493866e-01 -1.598059e-01 
1.419500e+01 -1.494147e-01 -1.597382e-01 
1.419600e+01 -1.494418e-01 -1.596694e-01 
1.419700e+01 -1.494678e-01 -1.595993e-01 
1.419800e+01 -1.494928e-01 -1.595280e-01 
1.419900e+01 -1.495166e-01 -1.594554e-01 
1.420000e+01 -1.495395e-01 -1.593817e-01 
1.420100e+01 -1.495612e-01 -1.593067e-01 
1.420200e+01 -1.495819e-01 -1.592304e-01 
1.420300e+01 -1.496015e-01 -1.591529e-01 
1.420400e+01 -1.496200e-01 -1.590742e-01 
1.420500e+01 -1.496375e-01 -1.589943e-01 
1.420600e+01 -1.496539e-01 -1.589131e-01 
1.420700e+01 -1.496692e-01 -1.588307e-01 
1.420800e+01 -1.496834e-01 -1.587470e-01 
1.420900e+01 -1.496965e-01 -1.586621e-01 
1.421000e+01 -1.497086e-01 -1.585759e-01 
1.421100e+01 -1.497195e-01 -1.584885e-01 
1.421200e+01 -1.497294e-01 -1.583999e-01 
1.421300e+01 -1.497382e-01 -1.583100e-01 
1.421400e+01 -1.497459e-01 -1.582189e-01 
1.421500e+01 -1.497525e-01 -1.581265e-01 
1.421600e+01 -1.497580e-01 -1.580329e-01 
1.421700e+01 -1.497624e-01 -1.579380e-01 
1.421800e+01 -1.497657e-01 -1.578418e-01 
1.421900e+01 -1.497680e-01 -1.577444e-01 
1.422000e+01 -1.497691e-01 -1.576458e-01 
1.422100e+01 -1.497691e-01 -1.575459e-01 
1.422200e+01 -1.497680e-01 -1.574447e-01 
1.422300e+01 -1.497658e-01 -1.573423e-01 
1.422400e+01 -1.497626e-01 -1.572387e-01 
1.422500e+01 -1.497582e-01 -1.571337e-01 
1.422600e+01 -1.497526e-01 -1.570275e-01 
1.422700e+01 -1.497460e-01 -1.569201e-01 
1.422800e+01 -1.497383e-01 -1.568114e-01 
1.422900e+01 -1.497295e-01 -1.567014e-01 
1.423000e+01 -1.497195e-01 -1.565902e-01 
1.423100e+01 -1.497084e-01 -1.564777e-01 
1.423200e+01 -1.496962e-01 -1.563639e-01 
1.423300e+01 -1.496829e-01 -1.562489e-01 
1.423400e+01 -1.496685e-01 -1.561326e-01 
1.423500e+01 -1.496530e-01 -1.560150e-01 
1.423600e+01 -1.496363e-01 -1.558962e-01 
1.423700e+01 -1.496185e-01 -1.557761e-01 
1.423800e+01 -1.495996e-01 -1.556547e-01 
1.423900e+01 -1.495795e-01 -1.555321e-01 
1.424000e+01 -1.495583e-01 -1.554082e-01 
1.424100e+01 -1.495360e-01 -1.552830e-01 
1.424200e+01 -1.495126e-01 -1.551565e-01 
1.424300e+01 -1.494880e-01 -1.550288e-01 
1.424400e+01 -1.494623e-01 -1.548998e-01 
1.424500e+01 -1.494355e-01 -1.547695e-01 
1.424600e+01 -1.494075e-01 -1.546379e-01 
1.424700e+01 -1.493784e-01 -1.545051e-01 
1.424800e+01 -1.493482e-01 -1.543710e-01 
1.424900e+01 -1.493168e-01 -1.542356e-01 
1.425000e+01 -1.492842e-01 -1.540989e-01 
1.425100e+01 -1.492506e-01 -1.539610e-01 
1.425200e+01 -1.492158e-01 -1.538217e-01 
1.425300e+01 -1.491798e-01 -1.536812e-01 
1.425400e+01 -1.491427e-01 -1.535394e-01 
1.425500e+01 -1.491045e-01 -1.533964e-01 
1.425600e+01 -1.490651e-01 -1.532520e-01 
1.425700e+01 -1.490245e-01 -1.531064e-01 
1.425800e+01 -1.489828e-01 -1.529595e-01 
1.425900e+01 -1.489400e-01 -1.528113e-01 
1.426000e+01 -1.488960e-01 -1.526618e-01 
1.426100e+01 -1.488509e-01 -1.525110e-01 
1.426200e+01 -1.488046e-01 -1.523590e-01 
1.426300e+01 -1.487571e-01 -1.522056e-01 
1.426400e+01 -1.487085e-01 -1.520510e-01 
1.426500e+01 -1.486587e-01 -1.518951e-01 
1.426600e+01 -1.486078e-01 -1.517379e-01 
1.426700e+01 -1.485557e-01 -1.515794e-01 
1.426800e+01 -1.485025e-01 -1.514196e-01 
1.426900e+01 -1.484481e-01 -1.512586e-01 
1.427000e+01 -1.483925e-01 -1.510962e-01 
1.427100e+01 -1.483358e-01 -1.509326e-01 
1.427200e+01 -1.482779e-01 -1.507677e-01 
1.427300e+01 -1.482188e-01 -1.506014e-01 
1.427400e+01 -1.481586e-01 -1.504339e-01 
1.427500e+01 -1.480972e-01 -1.502651e-01 
1.427600e+01 -1.480347e-01 -1.500951e-01 
1.427700e+01 -1.479709e-01 -1.499237e-01 
1.427800e+01 -1.479061e-01 -1.497510e-01 
1.427900e+01 -1.478400e-01 -1.495771e-01 
1.428000e+01 -1.477728e-01 -1.494018e-01 
1.428100e+01 -1.477044e-01 -1.492253e-01 
1.428200e+01 -1.476348e-01 -1.490475e-01 
1.428300e+01 -1.475640e-01 -1.488683e-01 
1.428400e+01 -1.474921e-01 -1.486879e-01 
1.428500e+01 -1.474190e-01 -1.485062e-01 
1.428600e+01 -1.473448e-01 -1.483232e-01 
1.428700e+01 -1.472693e-01 -1.481389e-01 
1.428800e+01 -1.471927e-01 -1.479534e-01 
1.428900e+01 -1.471149e-01 -1.477665e-01 
1.429000e+01 -1.470359e-01 -1.475783e-01 
1.429100e+01 -1.469558e-01 -1.473889e-01 
1.429200e+01 -1.468744e-01 -1.471981e-01 
1.429300e+01 -1.467919e-01 -1.470061e-01 
1.429400e+01 -1.467082e-01 -1.468128e-01 
1.429500e+01 -1.466233e-01 -1.466181e-01 
1.429600e+01 -1.465373e-01 -1.464222e-01 
1.429700e+01 -1.464500e-01 -1.462250e-01 
1.429800e+01 -1.463616e-01 -1.460265e-01 
1.429900e+01 -1.462720e-01 -1.458267e-01 
1.430000e+01 -1.461812e-01 -1.456257e-01 
1.430100e+01 -1.460892e-01 -1.454233e-01 
1.430200e+01 -1.459961e-01 -1.452196e-01 
1.430300e+01 -1.459017e-01 -1.450147e-01 
1.430400e+01 -1.458062e-01 -1.448084e-01 
1.430500e+01 -1.457095e-01 -1.446009e-01 
1.430600e+01 -1.456116e-01 -1.443920e-01 
1.430700e+01 -1.455125e-01 -1.441819e-01 
1.430800e+01 -1.454122e-01 -1.439705e-01 
1.430900e+01 -1.453107e-01 -1.437578e-01 
1.431000e+01 -1.452081e-01 -1.435438e-01 
1.431100e+01 -1.451042e-01 -1.433285e-01 
1.431200e+01 -1.449992e-01 -1.431119e-01 
1.431300e+01 -1.448929e-01 -1.428941e-01 
1.431400e+01 -1.447855e-01 -1.426749e-01 
1.431500e+01 -1.446769e-01 -1.424545e-01 
1.431600e+01 -1.445671e-01 -1.422327e-01 
1.431700e+01 -1.444561e-01 -1.420097e-01 
1.431800e+01 -1.443439e-01 -1.417854e-01 
1.431900e+01 -1.442305e-01 -1.415598e-01 
1.432000e+01 -1.441160e-01 -1.413329e-01 
1.432100e+01 -1.440002e-01 -1.411047e-01 
1.432200e+01 -1.438832e-01 -1.408753e-01 
1.432300e+01 -1.437651e-01 -1.406445e-01 
1.432400e+01 -1.436457e-01 -1.404125e-01 
1.432500e+01 -1.435252e-01 -1.401792e-01 
1.432600e+01 -1.434035e-01 -1.399446e-01 
1.432700e+01 -1.432806e-01 -1.397087e-01 
1.432800e+01 -1.431564e-01 -1.394715e-01 
1.432900e+01 -1.430311e-01 -1.392331e-01 
1.433000e+01 -1.429046e-01 -1.389933e-01 
1.433100e+01 -1.427769e-01 -1.387523e-01 
1.433200e+01 -1.426480e-01 -1.385100e-01 
1.433300e+01 -1.425179e-01 -1.382664e-01 
1.433400e+01 -1.423866e-01 -1.380216e-01 
1.433500e+01 -1.422541e-01 -1.377754e-01 
1.433600e+01 -1.421204e-01 -1.375280e-01 
1.433700e+01 -1.419856e-01 -1.372793e-01 
1.433800e+01 -1.418495e-01 -1.370293e-01 
1.433900e+01 -1.417122e-01 -1.367781e-01 
1.434000e+01 -1.415737e-01 -1.365255e-01 
1.434100e+01 -1.414341e-01 -1.362717e-01 
1.434200e+01 -1.412932e-01 -1.360166e-01 
1.434300e+01 -1.411512e-01 -1.357603e-01 
1.434400e+01 -1.410079e-01 -1.355026e-01 
1.434500e+01 -1.408635e-01 -1.352437e-01 
1.434600e+01 -1.407178e-01 -1.349835e-01 
1.434700e+01 -1.405710e-01 -1.347221e-01 
1.434800e+01 -1.404230e-01 -1.344594e-01 
1.434900e+01 -1.402737e-01 -1.341954e-01 
1.435000e+01 -1.401233e-01 -1.339301e-01 
1.435100e+01 -1.399717e-01 -1.336636e-01 
1.435200e+01 -1.398189e-01 -1.333958e-01 
1.435300e+01 -1.396649e-01 -1.331267e-01 
1.435400e+01 -1.395097e-01 -1.328564e-01 
1.435500e+01 -1.393533e-01 -1.325848e-01 
1.435600e+01 -1.391957e-01 -1.323119e-01 
1.435700e+01 -1.390369e-01 -1.320378e-01 
1.435800e+01 -1.388769e-01 -1.317624e-01 
1.435900e+01 -1.387158e-01 -1.314858e-01 
1.436000e+01 -1.385534e-01 -1.312079e-01 
1.436100e+01 -1.383899e-01 -1.309287e-01 
1.436200e+01 -1.382251e-01 -1.306483e-01 
1.436300e+01 -1.380592e-01 -1.303666e-01 
1.436400e+01 -1.378920e-01 -1.300836e-01 
1.436500e+01 -1.377237e-01 -1.297994e-01 
1.436600e+01 -1.375542e-01 -1.295140e-01 
1.436700e+01 -1.373835e-01 -1.292273e-01 
1.436800e+01 -1.372116e-01 -1.289393e-01 
1.436900e+01 -1.370385e-01 -1.286501e-01 
1.437000e+01 -1.368642e-01 -1.283597e-01 
1.437100e+01 -1.366887e-01 -1.280680e-01 
1.437200e+01 -1.365121e-01 -1.277750e-01 
1.437300e+01 -1.363342e-01 -1.274808e-01 
1.437400e+01 -1.361552e-01 -1.271854e-01 
1.437500e+01 -1.359750e-01 -1.268887e-01 
1.437600e+01 -1.357935e-01 -1.265908e-01 
1.437700e+01 -1.356109e-01 -1.262916e-01 
1.437800e+01 -1.354272e-01 -1.259912e-01 
1.437900e+01 -1.352422e-01 -1.256895e-01 
1.438000e+01 -1.350560e-01 -1.253866e-01 
1.438100e+01 -1.348687e-01 -1.250825e-01 
1.438200e+01 -1.346802e-01 -1.247772e-01 
1.438300e+01 -1.344905e-01 -1.244706e-01 
1.438400e+01 -1.342996e-01 -1.241627e-01 
1.438500e+01 -1.341075e-01 -1.238537e-01 
1.438600e+01 -1.339142e-01 -1.235434e-01 
1.438700e+01 -1.337198e-01 -1.232319e-01 
1.438800e+01 -1.335242e-01 -1.229191e-01 
1.438900e+01 -1.333274e-01 -1.226052e-01 
1.439000e+01 -1.331294e-01 -1.222900e-01 
1.439100e+01 -1.329302e-01 -1.219736e-01 
1.439200e+01 -1.327299e-01 -1.216559e-01 
1.439300e+01 -1.325284e-01 -1.213371e-01 
1.439400e+01 -1.323257e-01 -1.210170e-01 
1.439500e+01 -1.321218e-01 -1.206957e-01 
1.439600e+01 -1.319168e-01 -1.203732e-01 
1.439700e+01 -1.317106e-01 -1.200495e-01 
1.439800e+01 -1.315032e-01 -1.197246e-01 
1.439900e+01 -1.312946e-01 -1.193984e-01 
1.440000e+01 -1.310849e-01 -1.190711e-01 
1.440100e+01 -1.308740e-01 -1.187425e-01 
1.440200e+01 -1.306619e-01 -1.184128e-01 
1.440300e+01 -1.304487e-01 -1.180818e-01 
1.440400e+01 -1.302343e-01 -1.177496e-01 
1.440500e+01 -1.300187e-01 -1.174162e-01 
1.440600e+01 -1.298020e-01 -1.170817e-01 
1.440700e+01 -1.295841e-01 -1.167459e-01 
1.440800e+01 -1.293650e-01 -1.164089e-01 
1.440900e+01 -1.291448e-01 -1.160708e-01 
1.441000e+01 -1.289234e-01 -1.157314e-01 
1.441100e+01 -1.287008e-01 -1.153909e-01 
1.441200e+01 -1.284771e-01 -1.150492e-01 
1.441300e+01 -1.282522e-01 -1.147063e-01 
1.441400e+01 -1.280262e-01 -1.143622e-01 
1.441500e+01 -1.277990e-01 -1.140169e-01 
1.441600e+01 -1.275706e-01 -1.136704e-01 
1.441700e+01 -1.273411e-01 -1.133228e-01 
1.441800e+01 -1.271104e-01 -1.129739e-01 
1.441900e+01 -1.268786e-01 -1.126239e-01 
1.442000e+01 -1.266457e-01 -1.122728e-01 
1.442100e+01 -1.264115e-01 -1.119204e-01 
1.442200e+01 -1.261763e-01 -1.115669e-01 
1.442300e+01 -1.259398e-01 -1.112122e-01 
1.442400e+01 -1.257023e-01 -1.108564e-01 
1.442500e+01 -1.254636e-01 -1.104994e-01 
1.442600e+01 -1.252237e-01 -1.101412e-01 
1.442700e+01 -1.249827e-01 -1.097819e-01 
1.442800e+01 -1.247406e-01 -1.094214e-01 
1.442900e+01 -1.244973e-01 -1.090597e-01 
1.443000e+01 -1.242528e-01 -1.086969e-01 
1.443100e+01 -1.240073e-01 -1.083329e-01 
1.443200e+01 -1.237606e-01 -1.079678e-01 
1.443300e+01 -1.235127e-01 -1.076016e-01 
1.443400e+01 -1.232637e-01 -1.072342e-01 
1.443500e+01 -1.230136e-01 -1.068656e-01 
1.443600e+01 -1.227624e-01 -1.064959e-01 
1.443700e+01 -1.225100e-01 -1.061251e-01 
1.443800e+01 -1.222565e-01 -1.057532e-01 
1.443900e+01 -1.220019e-01 -1.053801e-01 
1.444000e+01 -1.217461e-01 -1.050058e-01 
1.444100e+01 -1.214892e-01 -1.046305e-01 
1.444200e+01 -1.212312e-01 -1.042540e-01 
1.444300e+01 -1.209721e-01 -1.038763e-01 
1.444400e+01 -1.207118e-01 -1.034976e-01 
1.444500e+01 -1.204504e-01 -1.031177e-01 
1.444600e+01 -1.201880e-01 -1.027368e-01 
1.444700e+01 -1.199243e-01 -1.023546e-01 
1.444800e+01 -1.196596e-01 -1.019714e-01 
1.444900e+01 -1.193938e-01 -1.015871e-01 
1.445000e+01 -1.191268e-01 -1.012017e-01 
1.445100e+01 -1.188588e-01 -1.008151e-01 
1.445200e+01 -1.185896e-01 -1.004275e-01 
1.445300e+01 -1.183193e-01 -1.000387e-01 
1.445400e+01 -1.180479e-01 -9.964885e-02 
1.445500e+01 -1.177754e-01 -9.925789e-02 
1.445600e+01 -1.175018e-01 -9.886584e-02 
1.445700e+01 -1.172271e-01 -9.847269e-02 
1.445800e+01 -1.169513e-01 -9.807845e-02 
1.445900e+01 -1.166744e-01 -9.768313e-02 
1.446000e+01 -1.163964e-01 -9.728672e-02 
1.446100e+01 -1.161174e-01 -9.688922e-02 
1.446200e+01 -1.158372e-01 -9.649065e-02 
1.446300e+01 -1.155559e-01 -9.609099e-02 
1.446400e+01 -1.152736e-01 -9.569026e-02 
1.446500e+01 -1.149901e-01 -9.528846e-02 
1.446600e+01 -1.147056e-01 -9.488558e-02 
1.446700e+01 -1.144200e-01 -9.448164e-02 
1.446800e+01 -1.141333e-01 -9.407663e-02 
1.446900e+01 -1.138455e-01 -9.367056e-02 
1.447000e+01 -1.135566e-01 -9.326343e-02 
1.447100e+01 -1.132667e-01 -9.285524e-02 
1.447200e+01 -1.129757e-01 -9.244599e-02 
1.447300e+01 -1.126836e-01 -9.203569e-02 
1.447400e+01 -1.123904e-01 -9.162435e-02 
1.447500e+01 -1.120962e-01 -9.121195e-02 
1.447600e+01 -1.118009e-01 -9.079851e-02 
1.447700e+01 -1.115046e-01 -9.038403e-02 
1.447800e+01 -1.112071e-01 -8.996851e-02 
1.447900e+01 -1.109087e-01 -8.955196e-02 
1.448000e+01 -1.106091e-01 -8.913437e-02 
1.448100e+01 -1.103085e-01 -8.871575e-02 
1.448200e+01 -1.100068e-01 -8.829611e-02 
1.448300e+01 -1.097041e-01 -8.787544e-02 
1.448400e+01 -1.094004e-01 -8.745374e-02 
1.448500e+01 -1.090956e-01 -8.703103e-02 
1.448600e+01 -1.087897e-01 -8.660730e-02 
1.448700e+01 -1.084828e-01 -8.618256e-02 
1.448800e+01 -1.081748e-01 -8.575681e-02 
1.448900e+01 -1.078658e-01 -8.533005e-02 
1.449000e+01 -1.075558e-01 -8.490229e-02 
1.449100e+01 -1.072447e-01 -8.447352e-02 
1.449200e+01 -1.069326e-01 -8.404376e-02 
1.449300e+01 -1.066195e-01 -8.361300e-02 
1.449400e+01 -1.063053e-01 -8.318124e-02 
1.449500e+01 -1.059901e-01 -8.274850e-02 
1.449600e+01 -1.056739e-01 -8.231477e-02 
1.449700e+01 -1.053567e-01 -8.188006e-02 
1.449800e+01 -1.050384e-01 -8.144437e-02 
1.449900e+01 -1.047191e-01 -8.100769e-02 
1.450000e+01 -1.043988e-01 -8.057005e-02 
1.450100e+01 -1.040775e-01 -8.013143e-02 
1.450200e+01 -1.037551e-01 -7.969185e-02 
1.450300e+01 -1.034318e-01 -7.925129e-02 
1.450400e+01 -1.031074e-01 -7.880978e-02 
1.450500e+01 -1.027821e-01 -7.836731e-02 
1.450600e+01 -1.024557e-01 -7.792388e-02 
1.450700e+01 -1.021283e-01 -7.747950e-02 
1.450800e+01 -1.018000e-01 -7.703417e-02 
1.450900e+01 -1.014706e-01 -7.658789e-02 
1.451000e+01 -1.011402e-01 -7.614067e-02 
1.451100e+01 -1.008089e-01 -7.569251e-02 
1.451200e+01 -1.004765e-01 -7.524342e-02 
1.451300e+01 -1.001432e-01 -7.479339e-02 
1.451400e+01 -9.980888e-02 -7.434243e-02 
1.451500e+01 -9.947358e-02 -7.389054e-02 
1.451600e+01 -9.913730e-02 -7.343773e-02 
1.451700e+01 -9.880005e-02 -7.298400e-02 
1.451800e+01 -9.846182e-02 -7.252935e-02 
1.451900e+01 -9.812261e-02 -7.207379e-02 
1.452000e+01 -9.778244e-02 -7.161732e-02 
1.452100e+01 -9.744129e-02 -7.115994e-02 
1.452200e+01 -9.709918e-02 -7.070166e-02 
1.452300e+01 -9.675611e-02 -7.024248e-02 
1.452400e+01 -9.641208e-02 -6.978240e-02 
1.452500e+01 -9.606709e-02 -6.932143e-02 
1.452600e+01 -9.572115e-02 -6.885957e-02 
1.452700e+01 -9.537425e-02 -6.839682e-02 
1.452800e+01 -9.502641e-02 -6.793319e-02 
1.452900e+01 -9.467762e-02 -6.746868e-02 
1.453000e+01 -9.432788e-02 -6.700329e-02 
1.453100e+01 -9.397720e-02 -6.653703e-02 
1.453200e+01 -9.362558e-02 -6.606990e-02 
1.453300e+01 -9.327303e-02 -6.560191e-02 
1.453400e+01 -9.291954e-02 -6.513305e-02 
1.453500e+01 -9.256512e-02 -6.466333e-02 
1.453600e+01 -9.220977e-02 -6.419276e-02 
1.453700e+01 -9.185349e-02 -6.372134e-02 
1.453800e+01 -9.149630e-02 -6.324907e-02 
1.453900e+01 -9.113818e-02 -6.277596e-02 
1.454000e+01 -9.077915e-02 -6.230200e-02 
1.454100e+01 -9.041920e-02 -6.182721e-02 
1.454200e+01 -9.005834e-02 -6.135159e-02 
1.454300e+01 -8.969656e-02 -6.087513e-02 
1.454400e+01 -8.933389e-02 -6.039785e-02 
1.454500e+01 -8.897031e-02 -5.991975e-02 
1.454600e+01 -8.860583e-02 -5.944083e-02 
1.454700e+01 -8.824045e-02 -5.896109e-02 
1.454800e+01 -8.787418e-02 -5.848055e-02 
1.454900e+01 -8.750701e-02 -5.799919e-02 
1.455000e+01 -8.713896e-02 -5.751703e-02 
1.455100e+01 -8.677002e-02 -5.703407e-02 
1.455200e+01 -8.640019e-02 -5.655032e-02 
1.455300e+01 -8.602949e-02 -5.606577e-02 
1.455400e+01 -8.565791e-02 -5.558043e-02 
1.455500e+01 -8.528545e-02 -5.509431e-02 
1.455600e+01 -8.491212e-02 -5.460741e-02 
1.455700e+01 -8.453793e-02 -5.411973e-02 
1.455800e+01 -8.416287e-02 -5.363128e-02 
1.455900e+01 -8.378694e-02 -5.314206e-02 
1.456000e+01 -8.341016e-02 -5.265207e-02 
1.456100e+01 -8.303252e-02 -5.216132e-02 
1.456200e+01 -8.265403e-02 -5.166981e-02 
1.456300e+01 -8.227468e-02 -5.117755e-02 
1.456400e+01 -8.189449e-02 -5.068453e-02 
1.456500e+01 -8.151346e-02 -5.019077e-02 
1.456600e+01 -8.113158e-02 -4.969627e-02 
1.456700e+01 -8.074887e-02 -4.920103e-02 
1.456800e+01 -8.036532e-02 -4.870506e-02 
1.456900e+01 -7.998094e-02 -4.820835e-02 
1.457000e+01 -7.959573e-02 -4.771092e-02 
1.457100e+01 -7.920969e-02 -4.721277e-02 
1.457200e+01 -7.882284e-02 -4.671390e-02 
1.457300e+01 -7.843516e-02 -4.621431e-02 
1.457400e+01 -7.804667e-02 -4.571402e-02 
1.457500e+01 -7.765736e-02 -4.521301e-02 
1.457600e+01 -7.726725e-02 -4.471131e-02 
1.457700e+01 -7.687633e-02 -4.420890e-02 
1.457800e+01 -7.648460e-02 -4.370581e-02 
1.457900e+01 -7.609208e-02 -4.320202e-02 
1.458000e+01 -7.569876e-02 -4.269754e-02 
1.458100e+01 -7.530465e-02 -4.219239e-02 
1.458200e+01 -7.490974e-02 -4.168656e-02 
1.458300e+01 -7.451405e-02 -4.118005e-02 
1.458400e+01 -7.411758e-02 -4.067287e-02 
1.458500e+01 -7.372033e-02 -4.016503e-02 
1.458600e+01 -7.332230e-02 -3.965653e-02 
1.458700e+01 -7.292349e-02 -3.914737e-02 
1.458800e+01 -7.252392e-02 -3.863756e-02 
1.458900e+01 -7.212358e-02 -3.812710e-02 
1.459000e+01 -7.172248e-02 -3.761599e-02 
1.459100e+01 -7.132061e-02 -3.710425e-02 
1.459200e+01 -7.091799e-02 -3.659186e-02 
1.459300e+01 -7.051462e-02 -3.607885e-02 
1.459400e+01 -7.011050e-02 -3.556521e-02 
1.459500e+01 -6.970563e-02 -3.505095e-02 
1.459600e+01 -6.930002e-02 -3.453607e-02 
1.459700e+01 -6.889366e-02 -3.402057e-02 
1.459800e+01 -6.848658e-02 -3.350446e-02 
1.459900e+01 -6.807876e-02 -3.298775e-02 
1.460000e+01 -6.767021e-02 -3.247044e-02 
1.460100e+01 -6.726094e-02 -3.195252e-02 
1.460200e+01 -6.685094e-02 -3.143402e-02 
1.460300e+01 -6.644023e-02 -3.091493e-02 
1.460400e+01 -6.602880e-02 -3.039525e-02 
1.460500e+01 -6.561666e-02 -2.987499e-02 
1.460600e+01 -6.520381e-02 -2.935416e-02 
1.460700e+01 -6.479026e-02 -2.883276e-02 
1.460800e+01 -6.437600e-02 -2.831079e-02 
1.460900e+01 -6.396105e-02 -2.778826e-02 
1.461000e+01 -6.354541e-02 -2.726517e-02 
1.461100e+01 -6.312908e-02 -2.674152e-02 
1.461200e+01 -6.271206e-02 -2.621733e-02 
1.461300e+01 -6.229435e-02 -2.569260e-02 
1.461400e+01 -6.187597e-02 -2.516732e-02 
1.461500e+01 -6.145692e-02 -2.464151e-02 
1.461600e+01 -6.103719e-02 -2.411517e-02 
1.461700e+01 -6.061679e-02 -2.358830e-02 
1.461800e+01 -6.019573e-02 -2.306091e-02 
1.461900e+01 -5.977401e-02 -2.253300e-02 
1.462000e+01 -5.935163e-02 -2.200458e-02 
1.462100e+01 -5.892860e-02 -2.147565e-02 
1.462200e+01 -5.850492e-02 -2.094622e-02 
1.462300e+01 -5.808060e-02 -2.041629e-02 
1.462400e+01 -5.765563e-02 -1.988586e-02 
1.462500e+01 -5.723002e-02 -1.935494e-02 
1.462600e+01 -5.680378e-02 -1.882354e-02 
1.462700e+01 -5.637691e-02 -1.829166e-02 
1.462800e+01 -5.594941e-02 -1.775930e-02 
1.462900e+01 -5.552129e-02 -1.722647e-02 
1.463000e+01 -5.509255e-02 -1.669317e-02 
1.463100e+01 -5.466320e-02 -1.615941e-02 
1.463200e+01 -5.423323e-02 -1.562519e-02 
1.463300e+01 -5.380265e-02 -1.509052e-02 
1.463400e+01 -5.337148e-02 -1.455540e-02 
1.463500e+01 -5.293970e-02 -1.401984e-02 
1.463600e+01 -5.250732e-02 -1.348383e-02 
1.463700e+01 -5.207435e-02 -1.294740e-02 
1.463800e+01 -5.164080e-02 -1.241053e-02 
1.463900e+01 -5.120666e-02 -1.187324e-02 
1.464000e+01 -5.077193e-02 -1.133553e-02 
1.464100e+01 -5.033664e-02 -1.079740e-02 
1.464200e+01 -4.990077e-02 -1.025887e-02 
1.464300e+01 -4.946433e-02 -9.719922e-03 
1.464400e+01 -4.902732e-02 -9.180577e-03 
1.464500e+01 -4.858976e-02 -8.640836e-03 
1.464600e+01 -4.815163e-02 -8.100703e-03 
1.464700e+01 -4.771296e-02 -7.560184e-03 
1.464800e+01 -4.727373e-02 -7.019282e-03 
1.464900e+01 -4.683396e-02 -6.478003e-03 
1.465000e+01 -4.639365e-02 -5.936352e-03 
1.465100e+01 -4.595280e-02 -5.394333e-03 
1.465200e+01 -4.551142e-02 -4.851951e-03 
1.465300e+01 -4.506951e-02 -4.309211e-03 
1.465400e+01 -4.462707e-02 -3.766117e-03 
1.465500e+01 -4.418412e-02 -3.222676e-03 
1.465600e+01 -4.374065e-02 -2.678891e-03 
1.465700e+01 -4.329666e-02 -2.134768e-03 
1.465800e+01 -4.285216e-02 -1.590310e-03 
1.465900e+01 -4.240716e-02 -1.045524e-03 
1.466000e+01 -4.196166e-02 -5.004143e-04 
1.466100e+01 -4.151567e-02 4.501469e-05 
1.466200e+01 -4.106918e-02 5.907578e-04 
1.466300e+01 -4.062220e-02 1.136810e-03 
1.466400e+01 -4.017474e-02 1.683167e-03 
1.466500e+01 -3.972680e-02 2.229823e-03 
1.466600e+01 -3.927838e-02 2.776773e-03 
1.466700e+01 -3.882949e-02 3.324013e-03 
1.466800e+01 -3.838013e-02 3.871538e-03 
1.466900e+01 -3.793031e-02 4.419342e-03 
1.467000e+01 -3.748003e-02 4.967421e-03 
1.467100e+01 -3.702930e-02 5.515769e-03 
1.467200e+01 -3.657811e-02 6.064382e-03 
1.467300e+01 -3.612648e-02 6.613254e-03 
1.467400e+01 -3.567441e-02 7.162382e-03 
1.467500e+01 -3.522189e-02 7.711759e-03 
1.467600e+01 -3.476894e-02 8.261380e-03 
1.467700e+01 -3.431557e-02 8.811241e-03 
1.467800e+01 -3.386177e-02 9.361337e-03 
1.467900e+01 -3.340754e-02 9.911662e-03 
1.468000e+01 -3.295290e-02 1.046221e-02 
1.468100e+01 -3.249785e-02 1.101298e-02 
1.468200e+01 -3.204238e-02 1.156396e-02 
1.468300e+01 -3.158652e-02 1.211516e-02 
1.468400e+01 -3.113025e-02 1.266655e-02 
1.468500e+01 -3.067359e-02 1.321815e-02 
1.468600e+01 -3.021653e-02 1.376994e-02 
1.468700e+01 -2.975909e-02 1.432192e-02 
1.468800e+01 -2.930127e-02 1.487409e-02 
1.468900e+01 -2.884307e-02 1.542643e-02 
1.469000e+01 -2.838449e-02 1.597894e-02 
1.469100e+01 -2.792554e-02 1.653163e-02 
1.469200e+01 -2.746623e-02 1.708448e-02 
1.469300e+01 -2.700656e-02 1.763748e-02 
1.469400e+01 -2.654653e-02 1.819064e-02 
1.469500e+01 -2.608615e-02 1.874395e-02 
1.469600e+01 -2.562542e-02 1.929740e-02 
1.469700e+01 -2.516435e-02 1.985099e-02 
1.469800e+01 -2.470293e-02 2.040471e-02 
1.469900e+01 -2.424119e-02 2.095856e-02 
1.470000e+01 -2.377911e-02 2.151253e-02 
1.470100e+01 -2.331671e-02 2.206662e-02 
1.470200e+01 -2.285398e-02 2.262082e-02 
1.470300e+01 -2.239094e-02 2.317513e-02 
1.470400e+01 -2.192758e-02 2.372953e-02 
1.470500e+01 -2.146392e-02 2.428404e-02 
1.470600e+01 -2.099995e-02 2.483864e-02 
1.470700e+01 -2.053568e-02 2.539332e-02 
1.470800e+01 -2.007112e-02 2.594808e-02 
1.470900e+01 -1.960627e-02 2.650292e-02 
1.471000e+01 -1.914113e-02 2.705783e-02 
1.471100e+01 -1.867571e-02 2.761280e-02 
1.471200e+01 -1.821001e-02 2.816783e-02 
1.471300e+01 -1.774404e-02 2.872292e-02 
1.471400e+01 -1.727781e-02 2.927806e-02 
1.471500e+01 -1.681130e-02 2.983324e-02 
1.471600e+01 -1.634454e-02 3.038846e-02 
1.471700e+01 -1.587753e-02 3.094372e-02 
1.471800e+01 -1.541026e-02 3.149900e-02 
1.471900e+01 -1.494275e-02 3.205430e-02 
1.472000e+01 -1.447500e-02 3.260963e-02 
1.472100e+01 -1.400701e-02 3.316496e-02 
1.472200e+01 -1.353879e-02 3.372031e-02 
1.472300e+01 -1.307034e-02 3.427565e-02 
1.472400e+01 -1.260167e-02 3.483099e-02 
1.472500e+01 -1.213279e-02 3.538633e-02 
1.472600e+01 -1.166368e-02 3.594165e-02 
1.472700e+01 -1.119437e-02 3.649694e-02 
1.472800e+01 -1.072486e-02 3.705222e-02 
1.472900e+01 -1.025514e-02 3.760747e-02 
1.473000e+01 -9.785227e-03 3.816268e-02 
1.473100e+01 -9.315125e-03 3.871784e-02 
1.473200e+01 -8.844836e-03 3.927297e-02 
1.473300e+01 -8.374366e-03 3.982804e-02 
1.473400e+01 -7.903718e-03 4.038306e-02 
1.473500e+01 -7.432899e-03 4.093801e-02 
1.473600e+01 -6.961911e-03 4.149290e-02 
1.473700e+01 -6.490760e-03 4.204771e-02 
1.473800e+01 -6.019451e-03 4.260245e-02 
1.473900e+01 -5.547988e-03 4.315710e-02 
1.474000e+01 -5.076375e-03 4.371167e-02 
1.474100e+01 -4.604618e-03 4.426614e-02 
1.474200e+01 -4.132721e-03 4.482051e-02 
1.474300e+01 -3.660688e-03 4.537478e-02 
1.474400e+01 -3.188525e-03 4.592893e-02 
1.474500e+01 -2.716236e-03 4.648297e-02 
1.474600e+01 -2.243825e-03 4.703689e-02 
1.474700e+01 -1.771298e-03 4.759069e-02 
1.474800e+01 -1.298659e-03 4.814435e-02 
1.474900e+01 -8.259124e-04 4.869788e-02 
1.475000e+01 -3.530631e-04 4.925126e-02 
1.475100e+01 1.198841e-04 4.980450e-02 
1.475200e+01 5.929247e-04 5.035758e-02 
1.475300e+01 1.066054e-03 5.091050e-02 
1.475400e+01 1.539267e-03 5.146326e-02 
1.475500e+01 2.012559e-03 5.201585e-02 
1.475600e+01 2.485926e-03 5.256827e-02 
1.475700e+01 2.959362e-03 5.312050e-02 
1.475800e+01 3.432864e-03 5.367256e-02 
1.475900e+01 3.906425e-03 5.422441e-02 
1.476000e+01 4.380043e-03 5.477608e-02 
1.476100e+01 4.853711e-03 5.532754e-02 
1.476200e+01 5.327426e-03 5.587879e-02 
1.476300e+01 5.801182e-03 5.642983e-02 
1.476400e+01 6.274974e-03 5.698066e-02 
1.476500e+01 6.748799e-03 5.753126e-02 
1.476600e+01 7.222651e-03 5.808163e-02 
1.476700e+01 7.696525e-03 5.863176e-02 
1.476800e+01 8.170417e-03 5.918166e-02 
1.476900e+01 8.644322e-03 5.973131e-02 
1.477000e+01 9.118235e-03 6.028071e-02 
1.477100e+01 9.592151e-03 6.082986e-02 
1.477200e+01 1.006607e-02 6.137874e-02 
1.477300e+01 1.053998e-02 6.192736e-02 
1.477400e+01 1.101387e-02 6.247570e-02 
1.477500e+01 1.148776e-02 6.302377e-02 
1.477600e+01 1.196162e-02 6.357155e-02 
1.477700e+01 1.243546e-02 6.411905e-02 
1.477800e+01 1.290926e-02 6.466625e-02 
1.477900e+01 1.338304e-02 6.521315e-02 
1.478000e+01 1.385677e-02 6.575974e-02 
1.478100e+01 1.433046e-02 6.630603e-02 
1.478200e+01 1.480410e-02 6.685200e-02 
1.478300e+01 1.527768e-02 6.739764e-02 
1.478400e+01 1.575121e-02 6.794296e-02 
1.478500e+01 1.622467e-02 6.848795e-02 
1.478600e+01 1.669807e-02 6.903260e-02 
1.478700e+01 1.717139e-02 6.957691e-02 
1.478800e+01 1.764463e-02 7.012087e-02 
1.478900e+01 1.811779e-02 7.066447e-02 
1.479000e+01 1.859087e-02 7.120772e-02 
1.479100e+01 1.906385e-02 7.175060e-02 
1.479200e+01 1.953673e-02 7.229311e-02 
1.479300e+01 2.000952e-02 7.283524e-02 
1.479400e+01 2.048219e-02 7.337700e-02 
1.479500e+01 2.095476e-02 7.391836e-02 
1.479600e+01 2.142720e-02 7.445933e-02 
1.479700e+01 2.189953e-02 7.499991e-02 
1.479800e+01 2.237173e-02 7.554008e-02 
1.479900e+01 2.284380e-02 7.607985e-02 
1.480000e+01 2.331573e-02 7.661920e-02 
1.480100e+01 2.378753e-02 7.715812e-02 
1.480200e+01 2.425917e-02 7.769663e-02 
1.480300e+01 2.473067e-02 7.823470e-02 
1.480400e+01 2.520201e-02 7.877234e-02 
1.480500e+01 2.567320e-02 7.930954e-02 
1.480600e+01 2.614421e-02 7.984629e-02 
1.480700e+01 2.661506e-02 8.038259e-02 
1.480800e+01 2.708574e-02 8.091843e-02 
1.480900e+01 2.755623e-02 8.145380e-02 
1.481000e+01 2.802654e-02 8.198871e-02 
1.481100e+01 2.849666e-02 8.252315e-02 
1.481200e+01 2.896659e-02 8.305710e-02 
1.481300e+01 2.943632e-02 8.359057e-02 
1.481400e+01 2.990585e-02 8.412355e-02 
1.481500e+01 3.037517e-02 8.465603e-02 
1.481600e+01 3.084427e-02 8.518801e-02 
1.481700e+01 3.131316e-02 8.571949e-02 
1.481800e+01 3.178182e-02 8.625045e-02 
1.481900e+01 3.225026e-02 8.678090e-02 
1.482000e+01 3.271846e-02 8.731082e-02 
1.482100e+01 3.318643e-02 8.784021e-02 
1.482200e+01 3.365415e-02 8.836907e-02 
1.482300e+01 3.412163e-02 8.889739e-02 
1.482400e+01 3.458886e-02 8.942517e-02 
1.482500e+01 3.505583e-02 8.995239e-02 
1.482600e+01 3.552254e-02 9.047906e-02 
1.482700e+01 3.598898e-02 9.100517e-02 
1.482800e+01 3.645515e-02 9.153071e-02 
1.482900e+01 3.692104e-02 9.205568e-02 
1.483000e+01 3.738665e-02 9.258007e-02 
1.483100e+01 3.785198e-02 9.310388e-02 
1.483200e+01 3.831702e-02 9.362710e-02 
1.483300e+01 3.878176e-02 9.414973e-02 
1.483400e+01 3.924620e-02 9.467176e-02 
1.483500e+01 3.971033e-02 9.519318e-02 
1.483600e+01 4.017416e-02 9.571400e-02 
1.483700e+01 4.063767e-02 9.623419e-02 
1.483800e+01 4.110086e-02 9.675377e-02 
1.483900e+01 4.156373e-02 9.727273e-02 
1.484000e+01 4.202627e-02 9.779105e-02 
1.484100e+01 4.248847e-02 9.830873e-02 
1.484200e+01 4.295033e-02 9.882577e-02 
1.484300e+01 4.341186e-02 9.934217e-02 
1.484400e+01 4.387303e-02 9.985791e-02 
1.484500e+01 4.433385e-02 1.003730e-01 
1.484600e+01 4.479431e-02 1.008874e-01 
1.484700e+01 4.525440e-02 1.014012e-01 
1.484800e+01 4.571413e-02 1.019142e-01 
1.484900e+01 4.617349e-02 1.024266e-01 
1.485000e+01 4.663247e-02 1.029383e-01 
1.485100e+01 4.709106e-02 1.034494e-01 
1.485200e+01 4.754927e-02 1.039597e-01 
1.485300e+01 4.800709e-02 1.044693e-01 
1.485400e+01 4.846451e-02 1.049782e-01 
1.485500e+01 4.892152e-02 1.054864e-01 
1.485600e+01 4.937813e-02 1.059939e-01 
1.485700e+01 4.983433e-02 1.065007e-01 
1.485800e+01 5.029012e-02 1.070067e-01 
1.485900e+01 5.074548e-02 1.075120e-01 
1.486000e+01 5.120042e-02 1.080166e-01 
1.486100e+01 5.165492e-02 1.085204e-01 
1.486200e+01 5.210899e-02 1.090235e-01 
1.486300e+01 5.256262e-02 1.095258e-01 
1.486400e+01 5.301581e-02 1.100273e-01 
1.486500e+01 5.346854e-02 1.105281e-01 
1.486600e+01 5.392082e-02 1.110281e-01 
1.486700e+01 5.437265e-02 1.115274e-01 
1.486800e+01 5.482400e-02 1.120259e-01 
1.486900e+01 5.527489e-02 1.125235e-01 
1.487000e+01 5.572531e-02 1.130204e-01 
1.487100e+01 5.617524e-02 1.135165e-01 
1.487200e+01 5.662469e-02 1.140118e-01 
1.487300e+01 5.707366e-02 1.145063e-01 
1.487400e+01 5.752213e-02 1.149999e-01 
1.487500e+01 5.797010e-02 1.154928e-01 
1.487600e+01 5.841757e-02 1.159848e-01 
1.487700e+01 5.886454e-02 1.164760e-01 
1.487800e+01 5.931099e-02 1.169664e-01 
1.487900e+01 5.975693e-02 1.174559e-01 
1.488000e+01 6.020234e-02 1.179446e-01 
1.488100e+01 6.064723e-02 1.184324e-01 
1.488200e+01 6.109158e-02 1.189194e-01 
1.488300e+01 6.153541e-02 1.194055e-01 
1.488400e+01 6.197869e-02 1.198907e-01 
1.488500e+01 6.242142e-02 1.203751e-01 
1.488600e+01 6.286361e-02 1.208586e-01 
1.488700e+01 6.330524e-02 1.213412e-01 
1.488800e+01 6.374631e-02 1.218230e-01 
1.488900e+01 6.418681e-02 1.223038e-01 
1.489000e+01 6.462675e-02 1.227838e-01 
1.489100e+01 6.506612e-02 1.232628e-01 
1.489200e+01 6.550490e-02 1.237410e-01 
1.489300e+01 6.594311e-02 1.242182e-01 
1.489400e+01 6.638072e-02 1.246945e-01 
1.489500e+01 6.681775e-02 1.251699e-01 
1.489600e+01 6.725417e-02 1.256444e-01 
1.489700e+01 6.769000e-02 1.261179e-01 
1.489800e+01 6.812521e-02 1.265905e-01 
1.489900e+01 6.855982e-02 1.270622e-01 
1.490000e+01 6.899381e-02 1.275329e-01 
1.490100e+01 6.942718e-02 1.280026e-01 
1.490200e+01 6.985993e-02 1.284714e-01 
1.490300e+01 7.029204e-02 1.289392e-01 
1.490400e+01 7.072352e-02 1.294061e-01 
1.490500e+01 7.115437e-02 1.298720e-01 
1.490600e+01 7.158456e-02 1.303369e-01 
1.490700e+01 7.201411e-02 1.308008e-01 
1.490800e+01 7.244301e-02 1.312638e-01 
1.490900e+01 7.287125e-02 1.317257e-01 
1.491000e+01 7.329883e-02 1.321867e-01 
1.491100e+01 7.372574e-02 1.326466e-01 
1.491200e+01 7.415197e-02 1.331056e-01 
1.491300e+01 7.457753e-02 1.335635e-01 
1.491400e+01 7.500242e-02 1.340204e-01 
1.491500e+01 7.542661e-02 1.344763e-01 
1.491600e+01 7.585012e-02 1.349311e-01 
1.491700e+01 7.627293e-02 1.353850e-01 
1.491800e+01 7.669504e-02 1.358377e-01 
1.491900e+01 7.711645e-02 1.362895e-01 
1.492000e+01 7.753714e-02 1.367402e-01 
1.492100e+01 7.795713e-02 1.371898e-01 
1.492200e+01 7.837640e-02 1.376384e-01 
1.492300e+01 7.879495e-02 1.380859e-01 
1.492400e+01 7.921277e-02 1.385324e-01 
1.492500e+01 7.962986e-02 1.389777e-01 
1.492600e+01 8.004621e-02 1.394220e-01 
1.492700e+01 8.046182e-02 1.398653e-01 
1.492800e+01 8.087669e-02 1.403074e-01 
1.492900e+01 8.129081e-02 1.407484e-01 
1.493000e+01 8.170417e-02 1.411884e-01 
1.493100e+01 8.211678e-02 1.416272e-01 
1.493200e+01 8.252862e-02 1.420649e-01 
1.493300e+01 8.293970e-02 1.425015e-01 
1.493400e+01 8.335001e-02 1.429370e-01 
1.493500e+01 8.375953e-02 1.433714e-01 
1.493600e+01 8.416828e-02 1.438047e-01 
1.493700e+01 8.457624e-02 1.442368e-01 
1.493800e+01 8.498342e-02 1.446678e-01 
1.493900e+01 8.538979e-02 1.450976e-01 
1.494000e+01 8.579537e-02 1.455263e-01 
1.494100e+01 8.620015e-02 1.459539e-01 
1.494200e+01 8.660412e-02 1.463802e-01 
1.494300e+01 8.700728e-02 1.468055e-01 
1.494400e+01 8.740962e-02 1.472295e-01 
1.494500e+01 8.781114e-02 1.476524e-01 
1.494600e+01 8.821183e-02 1.480742e-01 
1.494700e+01 8.861169e-02 1.484947e-01 
1.494800e+01 8.901073e-02 1.489141e-01 
1.494900e+01 8.940892e-02 1.493322e-01 
1.495000e+01 8.980627e-02 1.497492e-01 
1.495100e+01 9.020277e-02 1.501650e-01 
1.495200e+01 9.059842e-02 1.505796e-01 
1.495300e+01 9.099321e-02 1.509929e-01 
1.495400e+01 9.138715e-02 1.514051e-01 
1.495500e+01 9.178022e-02 1.518160e-01 
1.495600e+01 9.217242e-02 1.522258e-01 
1.495700e+01 9.256375e-02 1.526343e-01 
1.495800e+01 9.295420e-02 1.530415e-01 
1.495900e+01 9.334377e-02 1.534476e-01 
1.496000e+01 9.373245e-02 1.538523e-01 
1.496100e+01 9.412024e-02 1.542559e-01 
1.496200e+01 9.450714e-02 1.546582e-01 
1.496300e+01 9.489313e-02 1.550592e-01 
1.496400e+01 9.527823e-02 1.554590e-01 
1.496500e+01 9.566241e-02 1.558575e-01 
1.496600e+01 9.604569e-02 1.562548e-01 
1.496700e+01 9.642805e-02 1.566508e-01 
1.496800e+01 9.680948e-02 1.570455e-01 
1.496900e+01 9.719000e-02 1.574389e-01 
1.497000e+01 9.756958e-02 1.578311e-01 
1.497100e+01 9.794823e-02 1.582219e-01 
1.497200e+01 9.832595e-02 1.586115e-01 
1.497300e+01 9.870272e-02 1.589998e-01 
1.497400e+01 9.907855e-02 1.593867e-01 
1.497500e+01 9.945342e-02 1.597724e-01 
1.497600e+01 9.982735e-02 1.601567e-01 
1.497700e+01 1.002003e-01 1.605397e-01 
1.497800e+01 1.005723e-01 1.609214e-01 
1.497900e+01 1.009434e-01 1.613018e-01 
1.498000e+01 1.013134e-01 1.616809e-01 
1.498100e+01 1.016825e-01 1.620586e-01 
1.498200e+01 1.020506e-01 1.624350e-01 
1.498300e+01 1.024177e-01 1.628100e-01 
1.498400e+01 1.027839e-01 1.631837e-01 
1.498500e+01 1.031490e-01 1.635560e-01 
1.498600e+01 1.035132e-01 1.639270e-01 
1.498700e+01 1.038764e-01 1.642966e-01 
1.498800e+01 1.042385e-01 1.646649e-01 
1.498900e+01 1.045996e-01 1.650318e-01 
1.499000e+01 1.049598e-01 1.653973e-01 
1.499100e+01 1.053189e-01 1.657615e-01 
1.499200e+01 1.056770e-01 1.661242e-01 
1.499300e+01 1.060341e-01 1.664856e-01 
1.499400e+01 1.063901e-01 1.668456e-01 
1.499500e+01 1.067451e-01 1.672042e-01 
1.499600e+01 1.070991e-01 1.675614e-01 
1.499700e+01 1.074521e-01 1.679172e-01 
1.499800e+01 1.078040e-01 1.682716e-01 
1.499900e+01 1.081548e-01 1.686245e-01 
1.500000e+01 1.085046e-01 1.689761e-01 
1.500100e+01 1.088533e-01 1.693263e-01 
1.500200e+01 1.092010e-01 1.696750e-01 
1.500300e+01 1.095477e-01 1.700223e-01 
1.500400e+01 1.098932e-01 1.703681e-01 
1.500500e+01 1.102377e-01 1.707126e-01 
1.500600e+01 1.105811e-01 1.710556e-01 
1.500700e+01 1.109234e-01 1.713971e-01 
1.500800e+01 1.112647e-01 1.717372e-01 
1.500900e+01 1.116048e-01 1.720759e-01 
1.501000e+01 1.119439e-01 1.724131e-01 
1.501100e+01 1.122819e-01 1.727488e-01 
1.501200e+01 1.126188e-01 1.730831e-01 
1.501300e+01 1.129545e-01 1.734159e-01 
1.501400e+01 1.132892e-01 1.737473e-01 
1.501500e+01 1.136228e-01 1.740771e-01 
1.501600e+01 1.139552e-01 1.744055e-01 
1.501700e+01 1.142865e-01 1.747324e-01 
1.501800e+01 1.146168e-01 1.750578e-01 
1.501900e+01 1.149458e-01 1.753818e-01 
1.502000e+01 1.152738e-01 1.757042e-01 
1.502100e+01 1.156006e-01 1.760251e-01 
1.502200e+01 1.159263e-01 1.763446e-01 
1.502300e+01 1.162509e-01 1.766625e-01 
1.502400e+01 1.165743e-01 1.769789e-01 
1.502500e+01 1.168965e-01 1.772938e-01 
1.502600e+01 1.172176e-01 1.776072e-01 
1.502700e+01 1.175376e-01 1.779191e-01 
1.502800e+01 1.178564e-01 1.782294e-01 
1.502900e+01 1.181740e-01 1.785382e-01 
1.503000e+01 1.184905e-01 1.788455e-01 
1.503100e+01 1.188058e-01 1.791512e-01 
1.503200e+01 1.191200e-01 1.794555e-01 
1.503300e+01 1.194329e-01 1.797581e-01 
1.503400e+01 1.197447e-01 1.800592e-01 
1.503500e+01 1.200553e-01 1.803588e-01 
1.503600e+01 1.203647e-01 1.806568e-01 
1.503700e+01 1.206729e-01 1.809533e-01 
1.503800e+01 1.209799e-01 1.812482e-01 
1.503900e+01 1.212858e-01 1.815415e-01 
1.504000e+01 1.215904e-01 1.818333e-01 
1.504100e+01 1.218938e-01 1.821234e-01 
1.504200e+01 1.221960e-01 1.824121e-01 
1.504300e+01 1.224970e-01 1.826991e-01 
1.504400e+01 1.227968e-01 1.829845e-01 
1.504500e+01 1.230954e-01 1.832684e-01 
1.504600e+01 1.233928e-01 1.835507e-01 
1.504700e+01 1.236889e-01 1.838314e-01 
1.504800e+01 1.239838e-01 1.841104e-01 
1.504900e+01 1.242775e-01 1.843879e-01 
1.505000e+01 1.245699e-01 1.846638e-01 
1.505100e+01 1.248611e-01 1.849381e-01 
1.505200e+01 1.251510e-01 1.852107e-01 
1.505300e+01 1.254398e-01 1.854818e-01 
1.505400e+01 1.257272e-01 1.857512e-01 
1.505500e+01 1.260134e-01 1.860190e-01 
1.505600e+01 1.262984e-01 1.862852e-01 
1.505700e+01 1.265821e-01 1.865498e-01 
1.505800e+01 1.268645e-01 1.868127e-01 
1.505900e+01 1.271457e-01 1.870740e-01 
1.506000e+01 1.274256e-01 1.873337e-01 
1.506100e+01 1.277042e-01 1.875917e-01 
1.506200e+01 1.279816e-01 1.878481e-01 
1.506300e+01 1.282577e-01 1.881028e-01 
1.506400e+01 1.285325e-01 1.883559e-01 
1.506500e+01 1.288060e-01 1.886073e-01 
1.506600e+01 1.290782e-01 1.888571e-01 
1.506700e+01 1.293491e-01 1.891052e-01 
1.506800e+01 1.296188e-01 1.893516e-01 
1.506900e+01 1.298871e-01 1.895964e-01 
1.507000e+01 1.301542e-01 1.898395e-01 
1.507100e+01 1.304199e-01 1.900809e-01 
1.507200e+01 1.306844e-01 1.903207e-01 
1.507300e+01 1.309475e-01 1.905588e-01 
1.507400e+01 1.312093e-01 1.907952e-01 
1.507500e+01 1.314698e-01 1.910299e-01 
1.507600e+01 1.317290e-01 1.912629e-01 
1.507700e+01 1.319869e-01 1.914943e-01 
1.507800e+01 1.322434e-01 1.917239e-01 
1.507900e+01 1.324986e-01 1.919519e-01 
1.508000e+01 1.327525e-01 1.921781e-01 
1.508100e+01 1.330051e-01 1.924027e-01 
1.508200e+01 1.332563e-01 1.926255e-01 
1.508300e+01 1.335062e-01 1.928467e-01 
1.508400e+01 1.337547e-01 1.930661e-01 
1.508500e+01 1.340019e-01 1.932838e-01 
1.508600e+01 1.342477e-01 1.934998e-01 
1.508700e+01 1.344922e-01 1.937141e-01 
1.508800e+01 1.347353e-01 1.939266e-01 
1.508900e+01 1.349771e-01 1.941375e-01 
1.509000e+01 1.352175e-01 1.943466e-01 
1.509100e+01 1.354566e-01 1.945539e-01 
1.509200e+01 1.356943e-01 1.947596e-01 
1.509300e+01 1.359306e-01 1.949635e-01 
1.509400e+01 1.361656e-01 1.951656e-01 
1.509500e+01 1.363992e-01 1.953661e-01 
1.509600e+01 1.366314e-01 1.955647e-01 
1.509700e+01 1.368622e-01 1.957617e-01 
1.509800e+01 1.370917e-01 1.959568e-01 
1.509900e+01 1.373197e-01 1.961503e-01 
1.510000e+01 1.375464e-01 1.963419e-01 
1.510100e+01 1.377717e-01 1.965319e-01 
1.510200e+01 1.379956e-01 1.967200e-01 
1.510300e+01 1.382181e-01 1.969064e-01 
1.510400e+01 1.384392e-01 1.970910e-01 
1.510500e+01 1.386589e-01 1.972739e-01 
1.510600e+01 1.388772e-01 1.974550e-01 
1.510700e+01 1.390941e-01 1.976343e-01 
1.510800e+01 1.393096e-01 1.978118e-01 
1.510900e+01 1.395236e-01 1.979876e-01 
1.511000e+01 1.397363e-01 1.981616e-01 
1.511100e+01 1.399475e-01 1.983338e-01 
1.511200e+01 1.401574e-01 1.985042e-01 
1.511300e+01 1.403658e-01 1.986728e-01 
1.511400e+01 1.405728e-01 1.988397e-01 
1.511500e+01 1.407783e-01 1.990047e-01 
1.511600e+01 1.409825e-01 1.991680e-01 
1.511700e+01 1.411852e-01 1.993294e-01 
1.511800e+01 1.413864e-01 1.994891e-01 
1.511900e+01 1.415863e-01 1.996469e-01 
1.512000e+01 1.417847e-01 1.998030e-01 
1.512100e+01 1.419816e-01 1.999572e-01 
1.512200e+01 1.421771e-01 2.001097e-01 
1.512300e+01 1.423712e-01 2.002603e-01 
1.512400e+01 1.425638e-01 2.004091e-01 
1.512500e+01 1.427550e-01 2.005561e-01 
1.512600e+01 1.429447e-01 2.007013e-01 
1.512700e+01 1.431330e-01 2.008446e-01 
1.512800e+01 1.433198e-01 2.009862e-01 
1.512900e+01 1.435052e-01 2.011259e-01 
1.513000e+01 1.436890e-01 2.012638e-01 
1.513100e+01 1.438715e-01 2.013999e-01 
1.513200e+01 1.440524e-01 2.015341e-01 
1.513300e+01 1.442319e-01 2.016665e-01 
1.513400e+01 1.444100e-01 2.017971e-01 
1.513500e+01 1.445865e-01 2.019258e-01 
1.513600e+01 1.447616e-01 2.020527e-01 
1.513700e+01 1.449352e-01 2.021778e-01 
1.513800e+01 1.451073e-01 2.023010e-01 
1.513900e+01 1.452780e-01 2.024224e-01 
1.514000e+01 1.454471e-01 2.025419e-01 
1.514100e+01 1.456148e-01 2.026596e-01 
1.514200e+01 1.457810e-01 2.027755e-01 
1.514300e+01 1.459457e-01 2.028894e-01 
1.514400e+01 1.461089e-01 2.030016e-01 
1.514500e+01 1.462706e-01 2.031119e-01 
1.514600e+01 1.464309e-01 2.032203e-01 
1.514700e+01 1.465896e-01 2.033269e-01 
1.514800e+01 1.467468e-01 2.034316e-01 
1.514900e+01 1.469026e-01 2.035344e-01 
1.515000e+01 1.470568e-01 2.036354e-01 
1.515100e+01 1.472095e-01 2.037345e-01 
1.515200e+01 1.473607e-01 2.038318e-01 
1.515300e+01 1.475105e-01 2.039272e-01 
1.515400e+01 1.476587e-01 2.040207e-01 
1.515500e+01 1.478053e-01 2.041123e-01 
1.515600e+01 1.479505e-01 2.042021e-01 
1.515700e+01 1.480942e-01 2.042900e-01 
1.515800e+01 1.482363e-01 2.043760e-01 
1.515900e+01 1.483770e-01 2.044602e-01 
1.516000e+01 1.485161e-01 2.045424e-01 
1.516100e+01 1.486536e-01 2.046228e-01 
1.516200e+01 1.487897e-01 2.047013e-01 
1.516300e+01 1.489242e-01 2.047779e-01 
1.516400e+01 1.490572e-01 2.048527e-01 
1.516500e+01 1.491887e-01 2.049255e-01 
1.516600e+01 1.493187e-01 2.049965e-01 
1.516700e+01 1.494471e-01 2.050656e-01 
1.516800e+01 1.495739e-01 2.051327e-01 
1.516900e+01 1.496993e-01 2.051980e-01 
1.517000e+01 1.498231e-01 2.052614e-01 
1.517100e+01 1.499454e-01 2.053229e-01 
1.517200e+01 1.500661e-01 2.053825e-01 
1.517300e+01 1.501853e-01 2.054403e-01 
1.517400e+01 1.503029e-01 2.054961e-01 
1.517500e+01 1.504190e-01 2.055500e-01 
1.517600e+01 1.505336e-01 2.056020e-01 
1.517700e+01 1.506466e-01 2.056521e-01 
1.517800e+01 1.507580e-01 2.057003e-01 
1.517900e+01 1.508679e-01 2.057466e-01 
1.518000e+01 1.509763e-01 2.057910e-01 
1.518100e+01 1.510831e-01 2.058335e-01 
1.518200e+01 1.511883e-01 2.058741e-01 
1.518300e+01 1.512920e-01 2.059128e-01 
1.518400e+01 1.513941e-01 2.059496e-01 
1.518500e+01 1.514947e-01 2.059844e-01 
1.518600e+01 1.515937e-01 2.060174e-01 
1.518700e+01 1.516911e-01 2.060484e-01 
1.518800e+01 1.517870e-01 2.060776e-01 
1.518900e+01 1.518813e-01 2.061048e-01 
1.519000e+01 1.519741e-01 2.061301e-01 
1.519100e+01 1.520653e-01 2.061534e-01 
1.519200e+01 1.521549e-01 2.061749e-01 
1.519300e+01 1.522429e-01 2.061944e-01 
1.519400e+01 1.523294e-01 2.062121e-01 
1.519500e+01 1.524143e-01 2.062278e-01 
1.519600e+01 1.524976e-01 2.062416e-01 
1.519700e+01 1.525794e-01 2.062534e-01 
1.519800e+01 1.526596e-01 2.062634e-01 
1.519900e+01 1.527382e-01 2.062714e-01 
1.520000e+01 1.528152e-01 2.062775e-01 
1.520100e+01 1.528907e-01 2.062817e-01 
1.520200e+01 1.529646e-01 2.062839e-01 
1.520300e+01 1.530369e-01 2.062842e-01 
1.520400e+01 1.531076e-01 2.062826e-01 
1.520500e+01 1.531767e-01 2.062791e-01 
1.520600e+01 1.532443e-01 2.062737e-01 
1.520700e+01 1.533102e-01 2.062663e-01 
1.520800e+01 1.533746e-01 2.062570e-01 
1.520900e+01 1.534374e-01 2.062457e-01 
1.521000e+01 1.534986e-01 2.062325e-01 
1.521100e+01 1.535582e-01 2.062174e-01 
1.521200e+01 1.536162e-01 2.062004e-01 
1.521300e+01 1.536727e-01 2.061815e-01 
1.521400e+01 1.537275e-01 2.061606e-01 
1.521500e+01 1.537808e-01 2.061377e-01 
1.521600e+01 1.538325e-01 2.061130e-01 
1.521700e+01 1.538825e-01 2.060863e-01 
1.521800e+01 1.539310e-01 2.060577e-01 
1.521900e+01 1.539779e-01 2.060271e-01 
1.522000e+01 1.540232e-01 2.059946e-01 
1.522100e+01 1.540669e-01 2.059602e-01 
1.522200e+01 1.541090e-01 2.059238e-01 
1.522300e+01 1.541495e-01 2.058856e-01 
1.522400e+01 1.541884e-01 2.058453e-01 
1.522500e+01 1.542257e-01 2.058032e-01 
1.522600e+01 1.542614e-01 2.057591e-01 
1.522700e+01 1.542955e-01 2.057130e-01 
1.522800e+01 1.543280e-01 2.056651e-01 
1.522900e+01 1.543590e-01 2.056152e-01 
1.523000e+01 1.543883e-01 2.055633e-01 
1.523100e+01 1.544160e-01 2.055096e-01 
1.523200e+01 1.544421e-01 2.054539e-01 
1.523300e+01 1.544666e-01 2.053962e-01 
1.523400e+01 1.544895e-01 2.053366e-01 
1.523500e+01 1.545108e-01 2.052751e-01 
1.523600e+01 1.545305e-01 2.052117e-01 
1.523700e+01 1.545486e-01 2.051463e-01 
1.523800e+01 1.545650e-01 2.050790e-01 
1.523900e+01 1.545799e-01 2.050097e-01 
1.524000e+01 1.545932e-01 2.049385e-01 
1.524100e+01 1.546049e-01 2.048654e-01 
1.524200e+01 1.546149e-01 2.047903e-01 
1.524300e+01 1.546234e-01 2.047133e-01 
1.524400e+01 1.546302e-01 2.046344e-01 
1.524500e+01 1.546355e-01 2.045535e-01 
1.524600e+01 1.546391e-01 2.044707e-01 
1.524700e+01 1.546411e-01 2.043860e-01 
1.524800e+01 1.546415e-01 2.042993e-01 
1.524900e+01 1.546403e-01 2.042107e-01 
1.525000e+01 1.546375e-01 2.041202e-01 
1.525100e+01 1.546331e-01 2.040277e-01 
1.525200e+01 1.546271e-01 2.039333e-01 
1.525300e+01 1.546195e-01 2.038370e-01 
1.525400e+01 1.546103e-01 2.037387e-01 
1.525500e+01 1.545994e-01 2.036385e-01 
1.525600e+01 1.545870e-01 2.035364e-01 
1.525700e+01 1.545729e-01 2.034323e-01 
1.525800e+01 1.545572e-01 2.033263e-01 
1.525900e+01 1.545400e-01 2.032184e-01 
1.526000e+01 1.545211e-01 2.031085e-01 
1.526100e+01 1.545006e-01 2.029967e-01 
1.526200e+01 1.544785e-01 2.028830e-01 
1.526300e+01 1.544548e-01 2.027674e-01 
1.526400e+01 1.544294e-01 2.026498e-01 
1.526500e+01 1.544025e-01 2.025303e-01 
1.526600e+01 1.543740e-01 2.024089e-01 
1.526700e+01 1.543438e-01 2.022856e-01 
1.526800e+01 1.543121e-01 2.021603e-01 
1.526900e+01 1.542787e-01 2.020331e-01 
1.527000e+01 1.542437e-01 2.019040e-01 
1.527100e+01 1.542071e-01 2.017730e-01 
1.527200e+01 1.541690e-01 2.016400e-01 
1.527300e+01 1.541292e-01 2.015051e-01 
1.527400e+01 1.540878e-01 2.013683e-01 
1.527500e+01 1.540447e-01 2.012296e-01 
1.527600e+01 1.540001e-01 2.010890e-01 
1.527700e+01 1.539539e-01 2.009464e-01 
1.527800e+01 1.539061e-01 2.008020e-01 
1.527900e+01 1.538566e-01 2.006556e-01 
1.528000e+01 1.538056e-01 2.005073e-01 
1.528100e+01 1.537530e-01 2.003571e-01 
1.528200e+01 1.536987e-01 2.002049e-01 
1.528300e+01 1.536429e-01 2.000509e-01 
1.528400e+01 1.535854e-01 1.998949e-01 
1.528500e+01 1.535264e-01 1.997371e-01 
1.528600e+01 1.534657e-01 1.995773e-01 
1.528700e+01 1.534034e-01 1.994156e-01 
1.528800e+01 1.533396e-01 1.992520e-01 
1.528900e+01 1.532741e-01 1.990865e-01 
1.529000e+01 1.532070e-01 1.989192e-01 
1.529100e+01 1.531384e-01 1.987499e-01 
1.529200e+01 1.530681e-01 1.985786e-01 
1.529300e+01 1.529962e-01 1.984055e-01 
1.529400e+01 1.529228e-01 1.982305e-01 
1.529500e+01 1.528477e-01 1.980536e-01 
1.529600e+01 1.527711e-01 1.978748e-01 
1.529700e+01 1.526928e-01 1.976941e-01 
1.529800e+01 1.526130e-01 1.975116e-01 
1.529900e+01 1.525315e-01 1.973271e-01 
1.530000e+01 1.524485e-01 1.971407e-01 
1.530100e+01 1.523638e-01 1.969524e-01 
1.530200e+01 1.522776e-01 1.967623e-01 
1.530300e+01 1.521898e-01 1.965702e-01 
1.530400e+01 1.521004e-01 1.963763e-01 
1.530500e+01 1.520094e-01 1.961805e-01 
1.530600e+01 1.519168e-01 1.959828e-01 
1.530700e+01 1.518226e-01 1.957832e-01 
1.530800e+01 1.517269e-01 1.955817e-01 
1.530900e+01 1.516295e-01 1.953784e-01 
1.531000e+01 1.515306e-01 1.951732e-01 
1.531100e+01 1.514301e-01 1.949661e-01 
1.531200e+01 1.513280e-01 1.947571e-01 
1.531300e+01 1.512243e-01 1.945463e-01 
1.531400e+01 1.511190e-01 1.943335e-01 
1.531500e+01 1.510122e-01 1.941190e-01 
1.531600e+01 1.509038e-01 1.939025e-01 
1.531700e+01 1.507938e-01 1.936842e-01 
1.531800e+01 1.506822e-01 1.934640e-01 
1.531900e+01 1.505690e-01 1.932419e-01 
1.532000e+01 1.504543e-01 1.930180e-01 
1.532100e+01 1.503380e-01 1.927923e-01 
1.532200e+01 1.502201e-01 1.925646e-01 
1.532300e+01 1.501006e-01 1.923352e-01 
1.532400e+01 1.499796e-01 1.921038e-01 
1.532500e+01 1.498570e-01 1.918706e-01 
1.532600e+01 1.497328e-01 1.916356e-01 
1.532700e+01 1.496071e-01 1.913987e-01 
1.532800e+01 1.494798e-01 1.911600e-01 
1.532900e+01 1.493509e-01 1.909194e-01 
1.533000e+01 1.492205e-01 1.906770e-01 
1.533100e+01 1.490885e-01 1.904327e-01 
1.533200e+01 1.489549e-01 1.901866e-01 
1.533300e+01 1.488198e-01 1.899386e-01 
1.533400e+01 1.486832e-01 1.896889e-01 
1.533500e+01 1.485449e-01 1.894373e-01 
1.533600e+01 1.484051e-01 1.891838e-01 
1.533700e+01 1.482638e-01 1.889286e-01 
1.533800e+01 1.481209e-01 1.886715e-01 
1.533900e+01 1.479765e-01 1.884125e-01 
1.534000e+01 1.478305e-01 1.881518e-01 
1.534100e+01 1.476829e-01 1.878892e-01 
1.534200e+01 1.475338e-01 1.876249e-01 
1.534300e+01 1.473832e-01 1.873587e-01 
1.534400e+01 1.472310e-01 1.870907e-01 
1.534500e+01 1.470773e-01 1.868208e-01 
1.534600e+01 1.469220e-01 1.865492e-01 
1.534700e+01 1.467652e-01 1.862758e-01 
1.534800e+01 1.466069e-01 1.860005e-01 
1.534900e+01 1.464470e-01 1.857235e-01 
1.535000e+01 1.462856e-01 1.854446e-01 
1.535100e+01 1.461227e-01 1.851640e-01 
1.535200e+01 1.459582e-01 1.848816e-01 
1.535300e+01 1.457922e-01 1.845973e-01 
1.535400e+01 1.456246e-01 1.843113e-01 
1.535500e+01 1.454556e-01 1.840235e-01 
1.535600e+01 1.452850e-01 1.837339e-01 
1.535700e+01 1.451129e-01 1.834425e-01 
1.535800e+01 1.449393e-01 1.831494e-01 
1.535900e+01 1.447641e-01 1.828544e-01 
1.536000e+01 1.445875e-01 1.825577e-01 
1.536100e+01 1.444093e-01 1.822592e-01 
1.536200e+01 1.442296e-01 1.819590e-01 
1.536300e+01 1.440484e-01 1.816570e-01 
1.536400e+01 1.438657e-01 1.813532e-01 
1.536500e+01 1.436814e-01 1.810476e-01 
1.536600e+01 1.434957e-01 1.807403e-01 
1.536700e+01 1.433085e-01 1.804313e-01 
1.536800e+01 1.431198e-01 1.801204e-01 
1.536900e+01 1.429295e-01 1.798079e-01 
1.537000e+01 1.427378e-01 1.794936e-01 
1.537100e+01 1.425446e-01 1.791775e-01 
1.537200e+01 1.423498e-01 1.788597e-01 
1.537300e+01 1.421536e-01 1.785401e-01 
1.537400e+01 1.419559e-01 1.782188e-01 
1.537500e+01 1.417567e-01 1.778958e-01 
1.537600e+01 1.415560e-01 1.775710e-01 
1.537700e+01 1.413539e-01 1.772446e-01 
1.537800e+01 1.411502e-01 1.769164e-01 
1.537900e+01 1.409451e-01 1.765864e-01 
1.538000e+01 1.407385e-01 1.762548e-01 
1.538100e+01 1.405304e-01 1.759214e-01 
1.538200e+01 1.403208e-01 1.755863e-01 
1.538300e+01 1.401098e-01 1.752495e-01 
1.538400e+01 1.398973e-01 1.749110e-01 
1.538500e+01 1.396834e-01 1.745708e-01 
1.538600e+01 1.394679e-01 1.742288e-01 
1.538700e+01 1.392511e-01 1.738852e-01 
1.538800e+01 1.390327e-01 1.735399e-01 
1.538900e+01 1.388129e-01 1.731929e-01 
1.539000e+01 1.385916e-01 1.728442e-01 
1.539100e+01 1.383689e-01 1.724938e-01 
1.539200e+01 1.381448e-01 1.721417e-01 
1.539300e+01 1.379192e-01 1.717880e-01 
1.539400e+01 1.376921e-01 1.714326e-01 
1.539500e+01 1.374636e-01 1.710755e-01 
1.539600e+01 1.372337e-01 1.707167e-01 
1.539700e+01 1.370023e-01 1.703562e-01 
1.539800e+01 1.367695e-01 1.699941e-01 
1.539900e+01 1.365352e-01 1.696304e-01 
1.540000e+01 1.362995e-01 1.692649e-01 
1.540100e+01 1.360624e-01 1.688978e-01 
1.540200e+01 1.358239e-01 1.685291e-01 
1.540300e+01 1.355839e-01 1.681587e-01 
1.540400e+01 1.353426e-01 1.677867e-01 
1.540500e+01 1.350998e-01 1.674130e-01 
1.540600e+01 1.348555e-01 1.670377e-01 
1.540700e+01 1.346099e-01 1.666608e-01 
1.540800e+01 1.343629e-01 1.662822e-01 
1.540900e+01 1.341144e-01 1.659020e-01 
1.541000e+01 1.338646e-01 1.655202e-01 
1.541100e+01 1.336133e-01 1.651367e-01 
1.541200e+01 1.333607e-01 1.647516e-01 
1.541300e+01 1.331066e-01 1.643650e-01 
1.541400e+01 1.328512e-01 1.639767e-01 
1.541500e+01 1.325944e-01 1.635868e-01 
1.541600e+01 1.323361e-01 1.631953e-01 
1.541700e+01 1.320765e-01 1.628022e-01 
1.541800e+01 1.318155e-01 1.624075e-01 
1.541900e+01 1.315531e-01 1.620112e-01 
1.542000e+01 1.312894e-01 1.616133e-01 
1.542100e+01 1.310243e-01 1.612138e-01 
1.542200e+01 1.307578e-01 1.608128e-01 
1.542300e+01 1.304899e-01 1.604102e-01 
1.542400e+01 1.302207e-01 1.600060e-01 
1.542500e+01 1.299501e-01 1.596002e-01 
1.542600e+01 1.296781e-01 1.591929e-01 
1.542700e+01 1.294048e-01 1.587840e-01 
1.542800e+01 1.291301e-01 1.583735e-01 
1.542900e+01 1.288541e-01 1.579615e-01 
1.543000e+01 1.285767e-01 1.575480e-01 
1.543100e+01 1.282980e-01 1.571329e-01 
1.543200e+01 1.280179e-01 1.567162e-01 
1.543300e+01 1.277365e-01 1.562980e-01 
1.543400e+01 1.274538e-01 1.558783e-01 
1.543500e+01 1.271697e-01 1.554570e-01 
1.543600e+01 1.268843e-01 1.550343e-01 
1.543700e+01 1.265976e-01 1.546099e-01 
1.543800e+01 1.263095e-01 1.541841e-01 
1.543900e+01 1.260201e-01 1.537568e-01 
1.544000e+01 1.257294e-01 1.533279e-01 
1.544100e+01 1.254374e-01 1.528976e-01 
1.544200e+01 1.251441e-01 1.524657e-01 
1.544300e+01 1.248495e-01 1.520323e-01 
1.544400e+01 1.245535e-01 1.515975e-01 
1.544500e+01 1.242563e-01 1.511611e-01 
1.544600e+01 1.239578e-01 1.507232e-01 
1.544700e+01 1.236579e-01 1.502839e-01 
1.544800e+01 1.233568e-01 1.498431e-01 
1.544900e+01 1.230544e-01 1.494008e-01 
1.545000e+01 1.227507e-01 1.489571e-01 
1.545100e+01 1.224457e-01 1.485119e-01 
1.545200e+01 1.221394e-01 1.480652e-01 
1.545300e+01 1.218319e-01 1.476170e-01 
1.545400e+01 1.215231e-01 1.471674e-01 
1.545500e+01 1.212130e-01 1.467164e-01 
1.545600e+01 1.209016e-01 1.462639e-01 
1.545700e+01 1.205890e-01 1.458100e-01 
1.545800e+01 1.202752e-01 1.453546e-01 
1.545900e+01 1.199600e-01 1.448978e-01 
1.546000e+01 1.196437e-01 1.444396e-01 
1.546100e+01 1.193260e-01 1.439799e-01 
1.546200e+01 1.190071e-01 1.435188e-01 
1.546300e+01 1.186870e-01 1.430563e-01 
1.546400e+01 1.183657e-01 1.425924e-01 
1.546500e+01 1.180431e-01 1.421271e-01 
1.546600e+01 1.177193e-01 1.416604e-01 
1.546700e+01 1.173942e-01 1.411923e-01 
1.546800e+01 1.170679e-01 1.407228e-01 
1.546900e+01 1.167404e-01 1.402519e-01 
1.547000e+01 1.164117e-01 1.397797e-01 
1.547100e+01 1.160818e-01 1.393060e-01 
1.547200e+01 1.157507e-01 1.388310e-01 
1.547300e+01 1.154183e-01 1.383546e-01 
1.547400e+01 1.150848e-01 1.378768e-01 
1.547500e+01 1.147500e-01 1.373977e-01 
1.547600e+01 1.144141e-01 1.369172e-01 
1.547700e+01 1.140769e-01 1.364353e-01 
1.547800e+01 1.137386e-01 1.359522e-01 
1.547900e+01 1.133991e-01 1.354676e-01 
1.548000e+01 1.130584e-01 1.349818e-01 
1.548100e+01 1.127165e-01 1.344946e-01 
1.548200e+01 1.123735e-01 1.340060e-01 
1.548300e+01 1.120293e-01 1.335162e-01 
1.548400e+01 1.116839e-01 1.330250e-01 
1.548500e+01 1.113374e-01 1.325325e-01 
1.548600e+01 1.109897e-01 1.320387e-01 
1.548700e+01 1.106408e-01 1.315436e-01 
1.548800e+01 1.102908e-01 1.310472e-01 
1.548900e+01 1.099397e-01 1.305495e-01 
1.549000e+01 1.095874e-01 1.300505e-01 
1.549100e+01 1.092340e-01 1.295502e-01 
1.549200e+01 1.088794e-01 1.290486e-01 
1.549300e+01 1.085237e-01 1.285458e-01 
1.549400e+01 1.081669e-01 1.280417e-01 
1.549500e+01 1.078089e-01 1.275363e-01 
1.549600e+01 1.074499e-01 1.270297e-01 
1.549700e+01 1.070897e-01 1.265218e-01 
1.549800e+01 1.067284e-01 1.260126e-01 
1.549900e+01 1.063660e-01 1.255022e-01 
1.550000e+01 1.060025e-01 1.249906e-01 
1.550100e+01 1.056378e-01 1.244777e-01 
1.550200e+01 1.052721e-01 1.239636e-01 
1.550300e+01 1.049053e-01 1.234482e-01 
1.550400e+01 1.045375e-01 1.229317e-01 
1.550500e+01 1.041685e-01 1.224139e-01 
1.550600e+01 1.037984e-01 1.218949e-01 
1.550700e+01 1.034273e-01 1.213747e-01 
1.550800e+01 1.030551e-01 1.208533e-01 
1.550900e+01 1.026819e-01 1.203307e-01 
1.551000e+01 1.023075e-01 1.198069e-01 
1.551100e+01 1.019322e-01 1.192819e-01 
1.551200e+01 1.015557e-01 1.187557e-01 
1.551300e+01 1.011782e-01 1.182284e-01 
1.551400e+01 1.007997e-01 1.176998e-01 
1.551500e+01 1.004201e-01 1.171702e-01 
1.551600e+01 1.000395e-01 1.166393e-01 
1.551700e+01 9.965783e-02 1.161073e-01 
1.551800e+01 9.927514e-02 1.155742e-01 
1.551900e+01 9.889143e-02 1.150398e-01 
1.552000e+01 9.850670e-02 1.145044e-01 
1.552100e+01 9.812095e-02 1.139678e-01 
1.552200e+01 9.773419e-02 1.134301e-01 
1.552300e+01 9.734642e-02 1.128913e-01 
1.552400e+01 9.695765e-02 1.123513e-01 
1.552500e+01 9.656787e-02 1.118102e-01 
1.552600e+01 9.617710e-02 1.112681e-01 
1.552700e+01 9.578533e-02 1.107248e-01 
1.552800e+01 9.539258e-02 1.101804e-01 
1.552900e+01 9.499885e-02 1.096349e-01 
1.553000e+01 9.460413e-02 1.090883e-01 
1.553100e+01 9.420845e-02 1.085407e-01 
1.553200e+01 9.381179e-02 1.079920e-01 
1.553300e+01 9.341417e-02 1.074422e-01 
1.553400e+01 9.301558e-02 1.068913e-01 
1.553500e+01 9.261604e-02 1.063394e-01 
1.553600e+01 9.221555e-02 1.057864e-01 
1.553700e+01 9.181410e-02 1.052323e-01 
1.553800e+01 9.141172e-02 1.046772e-01 
1.553900e+01 9.100839e-02 1.041211e-01 
1.554000e+01 9.060413e-02 1.035639e-01 
1.554100e+01 9.019894e-02 1.030058e-01 
1.554200e+01 8.979283e-02 1.024465e-01 
1.554300e+01 8.938579e-02 1.018863e-01 
1.554400e+01 8.897784e-02 1.013251e-01 
1.554500e+01 8.856897e-02 1.007628e-01 
1.554600e+01 8.815920e-02 1.001996e-01 
1.554700e+01 8.774852e-02 9.963531e-02 
1.554800e+01 8.733695e-02 9.907007e-02 
1.554900e+01 8.692448e-02 9.850384e-02 
1.555000e+01 8.651112e-02 9.793663e-02 
1.555100e+01 8.609688e-02 9.736845e-02 
1.555200e+01 8.568175e-02 9.679930e-02 
1.555300e+01 8.526575e-02 9.622919e-02 
1.555400e+01 8.484888e-02 9.565812e-02 
1.555500e+01 8.443114e-02 9.508609e-02 
1.555600e+01 8.401254e-02 9.451313e-02 
1.555700e+01 8.359309e-02 9.393922e-02 
1.555800e+01 8.317278e-02 9.336437e-02 
1.555900e+01 8.275162e-02 9.278860e-02 
1.556000e+01 8.232962e-02 9.221190e-02 
1.556100e+01 8.190678e-02 9.163429e-02 
1.556200e+01 8.148311e-02 9.105576e-02 
1.556300e+01 8.105860e-02 9.047633e-02 
1.556400e+01 8.063327e-02 8.989599e-02 
1.556500e+01 8.020713e-02 8.931476e-02 
1.556600e+01 7.978016e-02 8.873265e-02 
1.556700e+01 7.935239e-02 8.814964e-02 
1.556800e+01 7.892381e-02 8.756576e-02 
1.556900e+01 7.849443e-02 8.698101e-02 
1.557000e+01 7.806426e-02 8.639539e-02 
1.557100e+01 7.763329e-02 8.580891e-02 
1.557200e+01 7.720154e-02 8.522158e-02 
1.557300e+01 7.676900e-02 8.463340e-02 
1.557400e+01 7.633569e-02 8.404437e-02 
1.557500e+01 7.590160e-02 8.345451e-02 
1.557600e+01 7.546675e-02 8.286381e-02 
1.557700e+01 7.503114e-02 8.227229e-02 
1.557800e+01 7.459476e-02 8.167995e-02 
1.557900e+01 7.415764e-02 8.108679e-02 
1.558000e+01 7.371976e-02 8.049283e-02 
1.558100e+01 7.328115e-02 7.989806e-02 
1.558200e+01 7.284179e-02 7.930250e-02 
1.558300e+01 7.240170e-02 7.870615e-02 
1.558400e+01 7.196088e-02 7.810901e-02 
1.558500e+01 7.151934e-02 7.751110e-02 
1.558600e+01 7.107708e-02 7.691241e-02 
1.558700e+01 7.063411e-02 7.631295e-02 
1.558800e+01 7.019043e-02 7.571273e-02 
1.558900e+01 6.974604e-02 7.511176e-02 
1.559000e+01 6.930095e-02 7.451004e-02 
1.559100e+01 6.885517e-02 7.390758e-02 
1.559200e+01 6.840870e-02 7.330438e-02 
1.559300e+01 6.796155e-02 7.270044e-02 
1.559400e+01 6.751372e-02 7.209579e-02 
1.559500e+01 6.706521e-02 7.149041e-02 
1.559600e+01 6.661603e-02 7.088432e-02 
1.559700e+01 6.616619e-02 7.027752e-02 
1.559800e+01 6.571569e-02 6.967002e-02 
1.559900e+01 6.526454e-02 6.906183e-02 
1.560000e+01 6.481273e-02 6.845295e-02 
1.560100e+01 6.436028e-02 6.784338e-02 
1.560200e+01 6.390720e-02 6.723314e-02 
1.560300e+01 6.345348e-02 6.662222e-02 
1.560400e+01 6.299912e-02 6.601064e-02 
1.560500e+01 6.254415e-02 6.539841e-02 
1.560600e+01 6.208855e-02 6.478551e-02 
1.560700e+01 6.163235e-02 6.417198e-02 
1.560800e+01 6.117553e-02 6.355780e-02 
1.560900e+01 6.071811e-02 6.294299e-02 
1.561000e+01 6.026009e-02 6.232755e-02 
1.561100e+01 5.980147e-02 6.171148e-02 
1.561200e+01 5.934227e-02 6.109480e-02 
1.561300e+01 5.888248e-02 6.047751e-02 
1.561400e+01 5.842212e-02 5.985962e-02 
1.561500e+01 5.796118e-02 5.924113e-02 
1.561600e+01 5.749968e-02 5.862204e-02 
1.561700e+01 5.703761e-02 5.800238e-02 
1.561800e+01 5.657498e-02 5.738213e-02 
1.561900e+01 5.611180e-02 5.676131e-02 
1.562000e+01 5.564807e-02 5.613992e-02 
1.562100e+01 5.518380e-02 5.551797e-02 
1.562200e+01 5.471900e-02 5.489547e-02 
1.562300e+01 5.425366e-02 5.427242e-02 
1.562400e+01 5.378779e-02 5.364882e-02 
1.562500e+01 5.332140e-02 5.302469e-02 
1.562600e+01 5.285450e-02 5.240003e-02 
1.562700e+01 5.238708e-02 5.177485e-02 
1.562800e+01 5.191916e-02 5.114915e-02 
1.562900e+01 5.145074e-02 5.052294e-02 
1.563000e+01 5.098182e-02 4.989622e-02 
1.563100e+01 5.051241e-02 4.926900e-02 
1.563200e+01 5.004252e-02 4.864129e-02 
1.563300e+01 4.957214e-02 4.801310e-02 
1.563400e+01 4.910129e-02 4.738443e-02 
1.563500e+01 4.862997e-02 4.675528e-02 
1.563600e+01 4.815819e-02 4.612566e-02 
1.563700e+01 4.768595e-02 4.549559e-02 
1.563800e+01 4.721325e-02 4.486506e-02 
1.563900e+01 4.674011e-02 4.423408e-02 
1.564000e+01 4.626652e-02 4.360266e-02 
1.564100e+01 4.579249e-02 4.297080e-02 
1.564200e+01 4.531803e-02 4.233851e-02 
1.564300e+01 4.484315e-02 4.170580e-02 
1.564400e+01 4.436784e-02 4.107267e-02 
1.564500e+01 4.389211e-02 4.043913e-02 
1.564600e+01 4.341597e-02 3.980519e-02 
1.564700e+01 4.293943e-02 3.917085e-02 
1.564800e+01 4.246248e-02 3.853612e-02 
1.564900e+01 4.198514e-02 3.790100e-02 
1.565000e+01 4.150741e-02 3.726550e-02 
1.565100e+01 4.102930e-02 3.662963e-02 
1.565200e+01 4.055080e-02 3.599339e-02 
1.565300e+01 4.007193e-02 3.535680e-02 
1.565400e+01 3.959269e-02 3.471985e-02 
1.565500e+01 3.911309e-02 3.408255e-02 
1.565600e+01 3.863313e-02 3.344491e-02 
1.565700e+01 3.815281e-02 3.280694e-02 
1.565800e+01 3.767215e-02 3.216863e-02 
1.565900e+01 3.719114e-02 3.153001e-02 
1.566000e+01 3.670980e-02 3.089107e-02 
1.566100e+01 3.622813e-02 3.025182e-02 
1.566200e+01 3.574613e-02 2.961227e-02 
1.566300e+01 3.526380e-02 2.897243e-02 
1.566400e+01 3.478117e-02 2.833229e-02 
1.566500e+01 3.429822e-02 2.769187e-02 
1.566600e+01 3.381497e-02 2.705117e-02 
1.566700e+01 3.333142e-02 2.641020e-02 
1.566800e+01 3.284757e-02 2.576897e-02 
1.566900e+01 3.236344e-02 2.512748e-02 
1.567000e+01 3.187902e-02 2.448573e-02 
1.567100e+01 3.139432e-02 2.384375e-02 
1.567200e+01 3.090935e-02 2.320152e-02 
1.567300e+01 3.042412e-02 2.255906e-02 
1.567400e+01 2.993862e-02 2.191637e-02 
1.567500e+01 2.945287e-02 2.127347e-02 
1.567600e+01 2.896686e-02 2.063035e-02 
1.567700e+01 2.848061e-02 1.998703e-02 
1.567800e+01 2.799412e-02 1.934350e-02 
1.567900e+01 2.750740e-02 1.869979e-02 
1.568000e+01 2.702044e-02 1.805588e-02 
1.568100e+01 2.653327e-02 1.741179e-02 
1.568200e+01 2.604587e-02 1.676753e-02 
1.568300e+01 2.555826e-02 1.612310e-02 
1.568400e+01 2.507044e-02 1.547851e-02 
1.568500e+01 2.458242e-02 1.483377e-02 
1.568600e+01 2.409421e-02 1.418887e-02 
1.568700e+01 2.360580e-02 1.354384e-02 
1.568800e+01 2.311721e-02 1.289866e-02 
1.568900e+01 2.262843e-02 1.225336e-02 
1.569000e+01 2.213948e-02 1.160794e-02 
1.569100e+01 2.165037e-02 1.096240e-02 
1.569200e+01 2.116108e-02 1.031674e-02 
1.569300e+01 2.067164e-02 9.670990e-03 
1.569400e+01 2.018205e-02 9.025138e-03 
1.569500e+01 1.969231e-02 8.379195e-03 
1.569600e+01 1.920242e-02 7.733168e-03 
1.569700e+01 1.871240e-02 7.087064e-03 
1.569800e+01 1.822225e-02 6.440888e-03 
1.569900e+01 1.773197e-02 5.794648e-03 
1.570000e+01 1.724157e-02 5.148349e-03 
1.570100e+01 1.675106e-02 4.501998e-03 
1.570200e+01 1.626043e-02 3.855602e-03 
1.570300e+01 1.576970e-02 3.209167e-03 
1.570400e+01 1.527888e-02 2.562700e-03 
1.570500e+01 1.478796e-02 1.916206e-03 
1.570600e+01 1.429695e-02 1.269693e-03 
1.570700e+01 1.380586e-02 6.231671e-04 
1.570800e+01 1.331469e-02 -2.336567e-05 
1.570900e+01 1.282345e-02 -6.698986e-04 
1.571000e+01 1.233215e-02 -1.316425e-03 
1.571100e+01 1.184079e-02 -1.962939e-03 
1.571200e+01 1.134937e-02 -2.609434e-03 
1.571300e+01 1.085790e-02 -3.255903e-03 
1.571400e+01 1.036638e-02 -3.902339e-03 
1.571500e+01 9.874831e-03 -4.548738e-03 
1.571600e+01 9.383246e-03 -5.195091e-03 
1.571700e+01 8.891634e-03 -5.841392e-03 
1.571800e+01 8.399999e-03 -6.487636e-03 
1.571900e+01 7.908347e-03 -7.133815e-03 
1.572000e+01 7.416684e-03 -7.779923e-03 
1.572100e+01 6.925015e-03 -8.425953e-03 
1.572200e+01 6.433346e-03 -9.071900e-03 
1.572300e+01 5.941682e-03 -9.717756e-03 
1.572400e+01 5.450029e-03 -1.036352e-02 
1.572500e+01 4.958391e-03 -1.100917e-02 
1.572600e+01 4.466775e-03 -1.165472e-02 
1.572700e+01 3.975186e-03 -1.230015e-02 
1.572800e+01 3.483630e-03 -1.294546e-02 
1.572900e+01 2.992111e-03 -1.359064e-02 
1.573000e+01 2.500636e-03 -1.423568e-02 
1.573100e+01 2.009210e-03 -1.488058e-02 
1.573200e+01 1.517837e-03 -1.552533e-02 
1.573300e+01 1.026525e-03 -1.616993e-02 
1.573400e+01 5.352777e-04 -1.681437e-02 
1.573500e+01 4.410103e-05 -1.745864e-02 
1.573600e+01 -4.469995e-04 -1.810273e-02 
1.573700e+01 -9.380185e-04 -1.874665e-02 
1.573800e+01 -1.428951e-03 -1.939038e-02 
1.573900e+01 -1.919790e-03 -2.003391e-02 
1.574000e+01 -2.410532e-03 -2.067724e-02 
1.574100e+01 -2.901170e-03 -2.132037e-02 
1.574200e+01 -3.391700e-03 -2.196329e-02 
1.574300e+01 -3.882115e-03 -2.260598e-02 
1.574400e+01 -4.372410e-03 -2.324845e-02 
1.574500e+01 -4.862581e-03 -2.389069e-02 
1.574600e+01 -5.352621e-03 -2.453269e-02 
1.574700e+01 -5.842525e-03 -2.517444e-02 
1.574800e+01 -6.332287e-03 -2.581595e-02 
1.574900e+01 -6.821903e-03 -2.645719e-02 
1.575000e+01 -7.311366e-03 -2.709817e-02 
1.575100e+01 -7.800671e-03 -2.773889e-02 
1.575200e+01 -8.289814e-03 -2.837932e-02 
1.575300e+01 -8.778787e-03 -2.901947e-02 
1.575400e+01 -9.267587e-03 -2.965933e-02 
1.575500e+01 -9.756208e-03 -3.029890e-02 
1.575600e+01 -1.024464e-02 -3.093816e-02 
1.575700e+01 -1.073289e-02 -3.157711e-02 
1.575800e+01 -1.122094e-02 -3.221575e-02 
1.575900e+01 -1.170879e-02 -3.285407e-02 
1.576000e+01 -1.219643e-02 -3.349206e-02 
1.576100e+01 -1.268386e-02 -3.412972e-02 
1.576200e+01 -1.317107e-02 -3.476703e-02 
1.576300e+01 -1.365806e-02 -3.540400e-02 
1.576400e+01 -1.414482e-02 -3.604061e-02 
1.576500e+01 -1.463135e-02 -3.667686e-02 
1.576600e+01 -1.511764e-02 -3.731275e-02 
1.576700e+01 -1.560369e-02 -3.794827e-02 
1.576800e+01 -1.608948e-02 -3.858340e-02 
1.576900e+01 -1.657502e-02 -3.921816e-02 
1.577000e+01 -1.706030e-02 -3.985252e-02 
1.577100e+01 -1.754532e-02 -4.048648e-02 
1.577200e+01 -1.803006e-02 -4.112004e-02 
1.577300e+01 -1.851452e-02 -4.175318e-02 
1.577400e+01 -1.899871e-02 -4.238592e-02 
1.577500e+01 -1.948261e-02 -4.301822e-02 
1.577600e+01 -1.996621e-02 -4.365010e-02 
1.577700e+01 -2.044952e-02 -4.428154e-02 
1.577800e+01 -2.093252e-02 -4.491255e-02 
1.577900e+01 -2.141522e-02 -4.554310e-02 
1.578000e+01 -2.189760e-02 -4.617320e-02 
1.578100e+01 -2.237966e-02 -4.680283e-02 
1.578200e+01 -2.286140e-02 -4.743200e-02 
1.578300e+01 -2.334280e-02 -4.806070e-02 
1.578400e+01 -2.382387e-02 -4.868892e-02 
1.578500e+01 -2.430460e-02 -4.931665e-02 
1.578600e+01 -2.478499e-02 -4.994389e-02 
1.578700e+01 -2.526502e-02 -5.057063e-02 
1.578800e+01 -2.574470e-02 -5.119687e-02 
1.578900e+01 -2.622401e-02 -5.182259e-02 
1.579000e+01 -2.670296e-02 -5.244780e-02 
1.579100e+01 -2.718154e-02 -5.307249e-02 
1.579200e+01 -2.765973e-02 -5.369664e-02 
1.579300e+01 -2.813755e-02 -5.432026e-02 
1.579400e+01 -2.861497e-02 -5.494334e-02 
1.579500e+01 -2.909201e-02 -5.556587e-02 
1.579600e+01 -2.956864e-02 -5.618785e-02 
1.579700e+01 -3.004487e-02 -5.680926e-02 
1.579800e+01 -3.052069e-02 -5.743011e-02 
1.579900e+01 -3.099610e-02 -5.805039e-02 
1.580000e+01 -3.147108e-02 -5.867008e-02 
1.580100e+01 -3.194564e-02 -5.928919e-02 
1.580200e+01 -3.241977e-02 -5.990771e-02 
1.580300e+01 -3.289347e-02 -6.052564e-02 
1.580400e+01 -3.336672e-02 -6.114295e-02 
1.580500e+01 -3.383953e-02 -6.175966e-02 
1.580600e+01 -3.431188e-02 -6.237576e-02 
1.580700e+01 -3.478378e-02 -6.299123e-02 
1.580800e+01 -3.525522e-02 -6.360607e-02 
1.580900e+01 -3.572619e-02 -6.422028e-02 
1.581000e+01 -3.619669e-02 -6.483385e-02 
1.581100e+01 -3.666671e-02 -6.544677e-02 
1.581200e+01 -3.713625e-02 -6.605904e-02 
1.581300e+01 -3.760530e-02 -6.667065e-02 
1.581400e+01 -3.807386e-02 -6.728160e-02 
1.581500e+01 -3.854192e-02 -6.789187e-02 
1.581600e+01 -3.900948e-02 -6.850147e-02 
1.581700e+01 -3.947653e-02 -6.911039e-02 
1.581800e+01 -3.994307e-02 -6.971861e-02 
1.581900e+01 -4.040908e-02 -7.032615e-02 
1.582000e+01 -4.087458e-02 -7.093298e-02 
1.582100e+01 -4.133954e-02 -7.153910e-02 
1.582200e+01 -4.180397e-02 -7.214451e-02 
1.582300e+01 -4.226787e-02 -7.274921e-02 
1.582400e+01 -4.273122e-02 -7.335317e-02 
1.582500e+01 -4.319401e-02 -7.395641e-02 
1.582600e+01 -4.365626e-02 -7.455891e-02 
1.582700e+01 -4.411794e-02 -7.516067e-02 
1.582800e+01 -4.457906e-02 -7.576168e-02 
1.582900e+01 -4.503962e-02 -7.636193e-02 
1.583000e+01 -4.549959e-02 -7.696142e-02 
1.583100e+01 -4.595899e-02 -7.756015e-02 
1.583200e+01 -4.641780e-02 -7.815810e-02 
1.583300e+01 -4.687602e-02 -7.875528e-02 
1.583400e+01 -4.733365e-02 -7.935167e-02 
1.583500e+01 -4.779068e-02 -7.994727e-02 
1.583600e+01 -4.824710e-02 -8.054207e-02 
1.583700e+01 -4.870291e-02 -8.113608e-02 
1.583800e+01 -4.915811e-02 -8.172927e-02 
1.583900e+01 -4.961269e-02 -8.232165e-02 
1.584000e+01 -5.006664e-02 -8.291321e-02 
1.584100e+01 -5.051997e-02 -8.350395e-02 
1.584200e+01 -5.097266e-02 -8.409385e-02 
1.584300e+01 -5.142471e-02 -8.468292e-02 
1.584400e+01 -5.187611e-02 -8.527114e-02 
1.584500e+01 -5.232686e-02 -8.585852e-02 
1.584600e+01 -5.277696e-02 -8.644504e-02 
1.584700e+01 -5.322641e-02 -8.703070e-02 
1.584800e+01 -5.367518e-02 -8.761550e-02 
1.584900e+01 -5.412329e-02 -8.819942e-02 
1.585000e+01 -5.457072e-02 -8.878246e-02 
1.585100e+01 -5.501747e-02 -8.936462e-02 
1.585200e+01 -5.546354e-02 -8.994590e-02 
1.585300e+01 -5.590892e-02 -9.052627e-02 
1.585400e+01 -5.635361e-02 -9.110575e-02 
1.585500e+01 -5.679760e-02 -9.168432e-02 
1.585600e+01 -5.724088e-02 -9.226198e-02 
1.585700e+01 -5.768346e-02 -9.283872e-02 
1.585800e+01 -5.812532e-02 -9.341454e-02 
1.585900e+01 -5.856646e-02 -9.398943e-02 
1.586000e+01 -5.900689e-02 -9.456338e-02 
1.586100e+01 -5.944658e-02 -9.513640e-02 
1.586200e+01 -5.988554e-02 -9.570847e-02 
1.586300e+01 -6.032376e-02 -9.627958e-02 
1.586400e+01 -6.076125e-02 -9.684974e-02 
1.586500e+01 -6.119798e-02 -9.741894e-02 
1.586600e+01 -6.163396e-02 -9.798717e-02 
1.586700e+01 -6.206919e-02 -9.855442e-02 
1.586800e+01 -6.250366e-02 -9.912070e-02 
1.586900e+01 -6.293736e-02 -9.968599e-02 
1.587000e+01 -6.337029e-02 -1.002503e-01 
1.587100e+01 -6.380244e-02 -1.008136e-01 
1.587200e+01 -6.423381e-02 -1.013759e-01 
1.587300e+01 -6.466440e-02 -1.019372e-01 
1.587400e+01 -6.509420e-02 -1.024975e-01 
1.587500e+01 -6.552321e-02 -1.030567e-01 
1.587600e+01 -6.595141e-02 -1.036150e-01 
1.587700e+01 -6.637882e-02 -1.041722e-01 
1.587800e+01 -6.680541e-02 -1.047284e-01 
1.587900e+01 -6.723120e-02 -1.052835e-01 
1.588000e+01 -6.765616e-02 -1.058376e-01 
1.588100e+01 -6.808030e-02 -1.063906e-01 
1.588200e+01 -6.850362e-02 -1.069426e-01 
1.588300e+01 -6.892610e-02 -1.074935e-01 
1.588400e+01 -6.934775e-02 -1.080434e-01 
1.588500e+01 -6.976856e-02 -1.085922e-01 
1.588600e+01 -7.018853e-02 -1.091399e-01 
1.588700e+01 -7.060764e-02 -1.096865e-01 
1.588800e+01 -7.102590e-02 -1.102320e-01 
1.588900e+01 -7.144330e-02 -1.107765e-01 
1.589000e+01 -7.185984e-02 -1.113198e-01 
1.589100e+01 -7.227551e-02 -1.118621e-01 
1.589200e+01 -7.269031e-02 -1.124032e-01 
1.589300e+01 -7.310423e-02 -1.129432e-01 
1.589400e+01 -7.351727e-02 -1.134821e-01 
1.589500e+01 -7.392942e-02 -1.140199e-01 
1.589600e+01 -7.434069e-02 -1.145565e-01 
1.589700e+01 -7.475106e-02 -1.150920e-01 
1.589800e+01 -7.516053e-02 -1.156263e-01 
1.589900e+01 -7.556909e-02 -1.161596e-01 
1.590000e+01 -7.597675e-02 -1.166916e-01 
1.590100e+01 -7.638350e-02 -1.172225e-01 
1.590200e+01 -7.678933e-02 -1.177523e-01 
1.590300e+01 -7.719424e-02 -1.182808e-01 
1.590400e+01 -7.759822e-02 -1.188082e-01 
1.590500e+01 -7.800128e-02 -1.193345e-01 
1.590600e+01 -7.840340e-02 -1.198595e-01 
1.590700e+01 -7.880458e-02 -1.203834e-01 
1.590800e+01 -7.920481e-02 -1.209060e-01 
1.590900e+01 -7.960411e-02 -1.214275e-01 
1.591000e+01 -8.000244e-02 -1.219478e-01 
1.591100e+01 -8.039983e-02 -1.224668e-01 
1.591200e+01 -8.079625e-02 -1.229847e-01 
1.591300e+01 -8.119171e-02 -1.235013e-01 
1.591400e+01 -8.158620e-02 -1.240167e-01 
1.591500e+01 -8.197972e-02 -1.245309e-01 
1.591600e+01 -8.237226e-02 -1.250438e-01 
1.591700e+01 -8.276382e-02 -1.255555e-01 
1.591800e+01 -8.315439e-02 -1.260660e-01 
1.591900e+01 -8.354397e-02 -1.265752e-01 
1.592000e+01 -8.393256e-02 -1.270832e-01 
1.592100e+01 -8.432015e-02 -1.275899e-01 
1.592200e+01 -8.470674e-02 -1.280953e-01 
1.592300e+01 -8.509232e-02 -1.285995e-01 
1.592400e+01 -8.547689e-02 -1.291024e-01 
1.592500e+01 -8.586045e-02 -1.296040e-01 
1.592600e+01 -8.624299e-02 -1.301044e-01 
1.592700e+01 -8.662450e-02 -1.306034e-01 
1.592800e+01 -8.700499e-02 -1.311012e-01 
1.592900e+01 -8.738445e-02 -1.315977e-01 
1.593000e+01 -8.776287e-02 -1.320928e-01 
1.593100e+01 -8.814025e-02 -1.325867e-01 
1.593200e+01 -8.851659e-02 -1.330793e-01 
1.593300e+01 -8.889188e-02 -1.335705e-01 
1.593400e+01 -8.926612e-02 -1.340604e-01 
1.593500e+01 -8.963930e-02 -1.345490e-01 
1.593600e+01 -9.001143e-02 -1.350363e-01 
1.593700e+01 -9.038249e-02 -1.355222e-01 
1.593800e+01 -9.075248e-02 -1.360068e-01 
1.593900e+01 -9.112140e-02 -1.364901e-01 
1.594000e+01 -9.148925e-02 -1.369720e-01 
1.594100e+01 -9.185602e-02 -1.374525e-01 
1.594200e+01 -9.222171e-02 -1.379317e-01 
1.594300e+01 -9.258630e-02 -1.384096e-01 
1.594400e+01 -9.294981e-02 -1.388860e-01 
1.594500e+01 -9.331222e-02 -1.393611e-01 
1.594600e+01 -9.367354e-02 -1.398348e-01 
1.594700e+01 -9.403375e-02 -1.403072e-01 
1.594800e+01 -9.439285e-02 -1.407781e-01 
1.594900e+01 -9.475085e-02 -1.412477e-01 
1.595000e+01 -9.510773e-02 -1.417159e-01 
1.595100e+01 -9.546349e-02 -1.421827e-01 
1.595200e+01 -9.581813e-02 -1.426480e-01 
1.595300e+01 -9.617165e-02 -1.431120e-01 
1.595400e+01 -9.652404e-02 -1.435746e-01 
1.595500e+01 -9.687529e-02 -1.440357e-01 
1.595600e+01 -9.722541e-02 -1.444955e-01 
1.595700e+01 -9.757438e-02 -1.449538e-01 
1.595800e+01 -9.792222e-02 -1.454106e-01 
1.595900e+01 -9.826890e-02 -1.458661e-01 
1.596000e+01 -9.861444e-02 -1.463201e-01 
1.596100e+01 -9.895882e-02 -1.467726e-01 
1.596200e+01 -9.930204e-02 -1.472238e-01 
1.596300e+01 -9.964410e-02 -1.476734e-01 
1.596400e+01 -9.998499e-02 -1.481216e-01 
1.596500e+01 -1.003247e-01 -1.485684e-01 
1.596600e+01 -1.006633e-01 -1.490137e-01 
1.596700e+01 -1.010006e-01 -1.494575e-01 
1.596800e+01 -1.013368e-01 -1.498999e-01 
1.596900e+01 -1.016718e-01 -1.503407e-01 
1.597000e+01 -1.020057e-01 -1.507801e-01 
1.597100e+01 -1.023383e-01 -1.512181e-01 
1.597200e+01 -1.026697e-01 -1.516545e-01 
1.597300e+01 -1.030000e-01 -1.520894e-01 
1.597400e+01 -1.033290e-01 -1.525229e-01 
1.597500e+01 -1.036568e-01 -1.529548e-01 
1.597600e+01 -1.039835e-01 -1.533853e-01 
1.597700e+01 -1.043089e-01 -1.538142e-01 
1.597800e+01 -1.046331e-01 -1.542416e-01 
1.597900e+01 -1.049561e-01 -1.546675e-01 
1.598000e+01 -1.052778e-01 -1.550919e-01 
1.598100e+01 -1.055983e-01 -1.555148e-01 
1.598200e+01 -1.059176e-01 -1.559361e-01 
1.598300e+01 -1.062357e-01 -1.563559e-01 
1.598400e+01 -1.065526e-01 -1.567742e-01 
1.598500e+01 -1.068682e-01 -1.571909e-01 
1.598600e+01 -1.071825e-01 -1.576061e-01 
1.598700e+01 -1.074956e-01 -1.580197e-01 
1.598800e+01 -1.078075e-01 -1.584318e-01 
1.598900e+01 -1.081181e-01 -1.588423e-01 
1.599000e+01 -1.084274e-01 -1.592513e-01 
1.599100e+01 -1.087355e-01 -1.596587e-01 
1.599200e+01 -1.090424e-01 -1.600646e-01 
1.599300e+01 -1.093480e-01 -1.604688e-01 
1.599400e+01 -1.096523e-01 -1.608715e-01 
1.599500e+01 -1.099553e-01 -1.612727e-01 
1.599600e+01 -1.102571e-01 -1.616722e-01 
1.599700e+01 -1.105575e-01 -1.620702e-01 
1.599800e+01 -1.108567e-01 -1.624665e-01 
1.599900e+01 -1.111547e-01 -1.628613e-01 
1.600000e+01 -1.114513e-01 -1.632545e-01 
1.600100e+01 -1.117466e-01 -1.636461e-01 
1.600200e+01 -1.120407e-01 -1.640361e-01 
1.600300e+01 -1.123334e-01 -1.644244e-01 
1.600400e+01 -1.126249e-01 -1.648112e-01 
1.600500e+01 -1.129150e-01 -1.651963e-01 
1.600600e+01 -1.132039e-01 -1.655799e-01 
1.600700e+01 -1.134914e-01 -1.659618e-01 
1.600800e+01 -1.137777e-01 -1.663421e-01 
1.600900e+01 -1.140626e-01 -1.667207e-01 
1.601000e+01 -1.143462e-01 -1.670977e-01 
1.601100e+01 -1.146285e-01 -1.674731e-01 
1.601200e+01 -1.149094e-01 -1.678469e-01 
1.601300e+01 -1.151890e-01 -1.682190e-01 
1.601400e+01 -1.154674e-01 -1.685895e-01 
1.601500e+01 -1.157443e-01 -1.689583e-01 
1.601600e+01 -1.160200e-01 -1.693255e-01 
1.601700e+01 -1.162943e-01 -1.696910e-01 
1.601800e+01 -1.165672e-01 -1.700548e-01 
1.601900e+01 -1.168389e-01 -1.704170e-01 
1.602000e+01 -1.171091e-01 -1.707776e-01 
1.602100e+01 -1.173781e-01 -1.711364e-01 
1.602200e+01 -1.176456e-01 -1.714936e-01 
1.602300e+01 -1.179119e-01 -1.718491e-01 
1.602400e+01 -1.181767e-01 -1.722030e-01 
1.602500e+01 -1.184402e-01 -1.725551e-01 
1.602600e+01 -1.187024e-01 -1.729056e-01 
1.602700e+01 -1.189632e-01 -1.732544e-01 
1.602800e+01 -1.192226e-01 -1.736015e-01 
1.602900e+01 -1.194806e-01 -1.739469e-01 
1.603000e+01 -1.197373e-01 -1.742906e-01 
1.603100e+01 -1.199926e-01 -1.746326e-01 
1.603200e+01 -1.202466e-01 -1.749729e-01 
1.603300e+01 -1.204991e-01 -1.753115e-01 
1.603400e+01 -1.207503e-01 -1.756484e-01 
1.603500e+01 -1.210000e-01 -1.759835e-01 
1.603600e+01 -1.212484e-01 -1.763170e-01 
1.603700e+01 -1.214954e-01 -1.766488e-01 
1.603800e+01 -1.217410e-01 -1.769788e-01 
1.603900e+01 -1.219853e-01 -1.773071e-01 
1.604000e+01 -1.222281e-01 -1.776337e-01 
1.604100e+01 -1.224695e-01 -1.779585e-01 
1.604200e+01 -1.227095e-01 -1.782816e-01 
1.604300e+01 -1.229481e-01 -1.786030e-01 
1.604400e+01 -1.231853e-01 -1.789226e-01 
1.604500e+01 -1.234211e-01 -1.792405e-01 
1.604600e+01 -1.236555e-01 -1.795567e-01 
1.604700e+01 -1.238885e-01 -1.798711e-01 
1.604800e+01 -1.241200e-01 -1.801838e-01 
1.604900e+01 -1.243502e-01 -1.804947e-01 
1.605000e+01 -1.245789e-01 -1.808038e-01 
1.605100e+01 -1.248062e-01 -1.811112e-01 
1.605200e+01 -1.250321e-01 -1.814169e-01 
1.605300e+01 -1.252565e-01 -1.817207e-01 
1.605400e+01 -1.254795e-01 -1.820229e-01 
1.605500e+01 -1.257011e-01 -1.823232e-01 
1.605600e+01 -1.259212e-01 -1.826218e-01 
1.605700e+01 -1.261399e-01 -1.829186e-01 
1.605800e+01 -1.263572e-01 -1.832136e-01 
1.605900e+01 -1.265730e-01 -1.835069e-01 
1.606000e+01 -1.267874e-01 -1.837983e-01 
1.606100e+01 -1.270004e-01 -1.840880e-01 
1.606200e+01 -1.272119e-01 -1.843759e-01 
1.606300e+01 -1.274219e-01 -1.846620e-01 
1.606400e+01 -1.276305e-01 -1.849463e-01 
1.606500e+01 -1.278376e-01 -1.852289e-01 
1.606600e+01 -1.280433e-01 -1.855096e-01 
1.606700e+01 -1.282476e-01 -1.857885e-01 
1.606800e+01 -1.284503e-01 -1.860657e-01 
1.606900e+01 -1.286516e-01 -1.863410e-01 
1.607000e+01 -1.288515e-01 -1.866145e-01 
1.607100e+01 -1.290499e-01 -1.868863e-01 
1.607200e+01 -1.292468e-01 -1.871562e-01 
1.607300e+01 -1.294422e-01 -1.874243e-01 
1.607400e+01 -1.296362e-01 -1.876906e-01 
1.607500e+01 -1.298287e-01 -1.879551e-01 
1.607600e+01 -1.300198e-01 -1.882177e-01 
1.607700e+01 -1.302093e-01 -1.884785e-01 
1.607800e+01 -1.303974e-01 -1.887376e-01 
1.607900e+01 -1.305840e-01 -1.889947e-01 
1.608000e+01 -1.307691e-01 -1.892501e-01 
1.608100e+01 -1.309527e-01 -1.895036e-01 
1.608200e+01 -1.311349e-01 -1.897554e-01 
1.608300e+01 -1.313156e-01 -1.900052e-01 
1.608400e+01 -1.314947e-01 -1.902533e-01 
1.608500e+01 -1.316724e-01 -1.904995e-01 
1.608600e+01 -1.318486e-01 -1.907438e-01 
1.608700e+01 -1.320233e-01 -1.909863e-01 
1.608800e+01 -1.321965e-01 -1.912270e-01 
1.608900e+01 -1.323682e-01 -1.914659e-01 
1.609000e+01 -1.325384e-01 -1.917028e-01 
1.609100e+01 -1.327071e-01 -1.919380e-01 
1.609200e+01 -1.328744e-01 -1.921713e-01 
1.609300e+01 -1.330401e-01 -1.924027e-01 
1.609400e+01 -1.332043e-01 -1.926323e-01 
1.609500e+01 -1.333670e-01 -1.928600e-01 
1.609600e+01 -1.335282e-01 -1.930859e-01 
1.609700e+01 -1.336878e-01 -1.933099e-01 
1.609800e+01 -1.338460e-01 -1.935320e-01 
1.609900e+01 -1.340027e-01 -1.937523e-01 
1.610000e+01 -1.341578e-01 -1.939707e-01 
1.610100e+01 -1.343115e-01 -1.941873e-01 
1.610200e+01 -1.344636e-01 -1.944020e-01 
1.610300e+01 -1.346142e-01 -1.946148e-01 
1.610400e+01 -1.347633e-01 -1.948257e-01 
1.610500e+01 -1.349108e-01 -1.950348e-01 
1.610600e+01 -1.350569e-01 -1.952420e-01 
1.610700e+01 -1.352014e-01 -1.954473e-01 
1.610800e+01 -1.353444e-01 -1.956508e-01 
1.610900e+01 -1.354858e-01 -1.958523e-01 
1.611000e+01 -1.356258e-01 -1.960520e-01 
1.611100e+01 -1.357642e-01 -1.962498e-01 
1.611200e+01 -1.359011e-01 -1.964457e-01 
1.611300e+01 -1.360364e-01 -1.966397e-01 
1.611400e+01 -1.361703e-01 -1.968319e-01 
1.611500e+01 -1.363026e-01 -1.970221e-01 
1.611600e+01 -1.364333e-01 -1.972105e-01 
1.611700e+01 -1.365625e-01 -1.973970e-01 
1.611800e+01 -1.366902e-01 -1.975816e-01 
1.611900e+01 -1.368164e-01 -1.977643e-01 
1.612000e+01 -1.369410e-01 -1.979451e-01 
1.612100e+01 -1.370641e-01 -1.981240e-01 
1.612200e+01 -1.371856e-01 -1.983010e-01 
1.612300e+01 -1.373056e-01 -1.984761e-01 
1.612400e+01 -1.374241e-01 -1.986493e-01 
1.612500e+01 -1.375410e-01 -1.988206e-01 
1.612600e+01 -1.376564e-01 -1.989900e-01 
1.612700e+01 -1.377702e-01 -1.991575e-01 
1.612800e+01 -1.378825e-01 -1.993231e-01 
1.612900e+01 -1.379932e-01 -1.994868e-01 
1.613000e+01 -1.381024e-01 -1.996485e-01 
1.613100e+01 -1.382100e-01 -1.998084e-01 
1.613200e+01 -1.383161e-01 -1.999664e-01 
1.613300e+01 -1.384207e-01 -2.001224e-01 
1.613400e+01 -1.385236e-01 -2.002766e-01 
1.613500e+01 -1.386251e-01 -2.004288e-01 
1.613600e+01 -1.387250e-01 -2.005791e-01 
1.613700e+01 -1.388233e-01 -2.007275e-01 
1.613800e+01 -1.389201e-01 -2.008740e-01 
1.613900e+01 -1.390153e-01 -2.010186e-01 
1.614000e+01 -1.391090e-01 -2.011612e-01 
1.614100e+01 -1.392011e-01 -2.013020e-01 
1.614200e+01 -1.392916e-01 -2.014408e-01 
1.614300e+01 -1.393806e-01 -2.015777e-01 
1.614400e+01 -1.394681e-01 -2.017127e-01 
1.614500e+01 -1.395540e-01 -2.018457e-01 
1.614600e+01 -1.396383e-01 -2.019769e-01 
1.614700e+01 -1.397211e-01 -2.021061e-01 
1.614800e+01 -1.398023e-01 -2.022334e-01 
1.614900e+01 -1.398819e-01 -2.023588e-01 
1.615000e+01 -1.399600e-01 -2.024822e-01 
1.615100e+01 -1.400365e-01 -2.026037e-01 
1.615200e+01 -1.401115e-01 -2.027233e-01 
1.615300e+01 -1.401849e-01 -2.028410e-01 
1.615400e+01 -1.402567e-01 -2.029567e-01 
1.615500e+01 -1.403270e-01 -2.030706e-01 
1.615600e+01 -1.403957e-01 -2.031824e-01 
1.615700e+01 -1.404628e-01 -2.032924e-01 
1.615800e+01 -1.405284e-01 -2.034004e-01 
1.615900e+01 -1.405924e-01 -2.035065e-01 
1.616000e+01 -1.406549e-01 -2.036107e-01 
1.616100e+01 -1.407158e-01 -2.037129e-01 
1.616200e+01 -1.407751e-01 -2.038132e-01 
1.616300e+01 -1.408328e-01 -2.039116e-01 
1.616400e+01 -1.408890e-01 -2.040081e-01 
1.616500e+01 -1.409436e-01 -2.041026e-01 
1.616600e+01 -1.409967e-01 -2.041951e-01 
1.616700e+01 -1.410482e-01 -2.042858e-01 
1.616800e+01 -1.410981e-01 -2.043745e-01 
1.616900e+01 -1.411464e-01 -2.044613e-01 
1.617000e+01 -1.411932e-01 -2.045461e-01 
1.617100e+01 -1.412384e-01 -2.046290e-01 
1.617200e+01 -1.412820e-01 -2.047100e-01 
1.617300e+01 -1.413241e-01 -2.047890e-01 
1.617400e+01 -1.413646e-01 -2.048661e-01 
1.617500e+01 -1.414036e-01 -2.049413e-01 
1.617600e+01 -1.414409e-01 -2.050146e-01 
1.617700e+01 -1.414767e-01 -2.050859e-01 
1.617800e+01 -1.415110e-01 -2.051552e-01 
1.617900e+01 -1.415436e-01 -2.052226e-01 
1.618000e+01 -1.415747e-01 -2.052881e-01 
1.618100e+01 -1.416043e-01 -2.053517e-01 
1.618200e+01 -1.416322e-01 -2.054133e-01 
1.618300e+01 -1.416586e-01 -2.054730e-01 
1.618400e+01 -1.416834e-01 -2.055308e-01 
1.618500e+01 -1.417067e-01 -2.055866e-01 
1.618600e+01 -1.417284e-01 -2.056404e-01 
1.618700e+01 -1.417485e-01 -2.056924e-01 
1.618800e+01 -1.417671e-01 -2.057424e-01 
1.618900e+01 -1.417840e-01 -2.057905e-01 
1.619000e+01 -1.417995e-01 -2.058366e-01 
1.619100e+01 -1.418133e-01 -2.058808e-01 
1.619200e+01 -1.418256e-01 -2.059231e-01 
1.619300e+01 -1.418363e-01 -2.059634e-01 
1.619400e+01 -1.418455e-01 -2.060018e-01 
1.619500e+01 -1.418530e-01 -2.060383e-01 
1.619600e+01 -1.418591e-01 -2.060728e-01 
1.619700e+01 -1.418635e-01 -2.061054e-01 
1.619800e+01 -1.418664e-01 -2.061361e-01 
1.619900e+01 -1.418677e-01 -2.061648e-01 
1.620000e+01 -1.418675e-01 -2.061916e-01 
1.620100e+01 -1.418657e-01 -2.062165e-01 
1.620200e+01 -1.418623e-01 -2.062394e-01 
1.620300e+01 -1.418574e-01 -2.062604e-01 
1.620400e+01 -1.418509e-01 -2.062795e-01 
1.620500e+01 -1.418428e-01 -2.062966e-01 
1.620600e+01 -1.418332e-01 -2.063118e-01 
1.620700e+01 -1.418220e-01 -2.063251e-01 
1.620800e+01 -1.418093e-01 -2.063364e-01 
1.620900e+01 -1.417950e-01 -2.063459e-01 
1.621000e+01 -1.417791e-01 -2.063533e-01 
1.621100e+01 -1.417617e-01 -2.063589e-01 
1.621200e+01 -1.417427e-01 -2.063625e-01 
1.621300e+01 -1.417222e-01 -2.063643e-01 
1.621400e+01 -1.417001e-01 -2.063640e-01 
1.621500e+01 -1.416764e-01 -2.063619e-01 
1.621600e+01 -1.416512e-01 -2.063578e-01 
1.621700e+01 -1.416245e-01 -2.063519e-01 
1.621800e+01 -1.415962e-01 -2.063439e-01 
1.621900e+01 -1.415663e-01 -2.063341e-01 
1.622000e+01 -1.415349e-01 -2.063223e-01 
1.622100e+01 -1.415019e-01 -2.063087e-01 
1.622200e+01 -1.414674e-01 -2.062931e-01 
1.622300e+01 -1.414313e-01 -2.062756e-01 
1.622400e+01 -1.413937e-01 -2.062561e-01 
1.622500e+01 -1.413545e-01 -2.062348e-01 
1.622600e+01 -1.413138e-01 -2.062115e-01 
1.622700e+01 -1.412715e-01 -2.061863e-01 
1.622800e+01 -1.412277e-01 -2.061592e-01 
1.622900e+01 -1.411823e-01 -2.061302e-01 
1.623000e+01 -1.411354e-01 -2.060993e-01 
1.623100e+01 -1.410870e-01 -2.060664e-01 
1.623200e+01 -1.410370e-01 -2.060317e-01 
1.623300e+01 -1.409854e-01 -2.059950e-01 
1.623400e+01 -1.409323e-01 -2.059564e-01 
1.623500e+01 -1.408777e-01 -2.059160e-01 
1.623600e+01 -1.408216e-01 -2.058736e-01 
1.623700e+01 -1.407639e-01 -2.058293e-01 
1.623800e+01 -1.407046e-01 -2.057831e-01 
1.623900e+01 -1.406439e-01 -2.057350e-01 
1.624000e+01 -1.405816e-01 -2.056850e-01 
1.624100e+01 -1.405177e-01 -2.056331e-01 
1.624200e+01 -1.404524e-01 -2.055793e-01 
1.624300e+01 -1.403854e-01 -2.055236e-01 
1.624400e+01 -1.403170e-01 -2.054660e-01 
1.624500e+01 -1.402471e-01 -2.054065e-01 
1.624600e+01 -1.401756e-01 -2.053451e-01 
1.624700e+01 -1.401025e-01 -2.052818e-01 
1.624800e+01 -1.400280e-01 -2.052166e-01 
1.624900e+01 -1.399519e-01 -2.051495e-01 
1.625000e+01 -1.398743e-01 -2.050806e-01 
1.625100e+01 -1.397952e-01 -2.050097e-01 
1.625200e+01 -1.397146e-01 -2.049370e-01 
1.625300e+01 -1.396324e-01 -2.048623e-01 
1.625400e+01 -1.395488e-01 -2.047858e-01 
1.625500e+01 -1.394636e-01 -2.047074e-01 
1.625600e+01 -1.393769e-01 -2.046272e-01 
1.625700e+01 -1.392887e-01 -2.045450e-01 
1.625800e+01 -1.391989e-01 -2.044610e-01 
1.625900e+01 -1.391077e-01 -2.043750e-01 
1.626000e+01 -1.390149e-01 -2.042873e-01 
1.626100e+01 -1.389207e-01 -2.041976e-01 
1.626200e+01 -1.388249e-01 -2.041061e-01 
1.626300e+01 -1.387276e-01 -2.040127e-01 
1.626400e+01 -1.386289e-01 -2.039174e-01 
1.626500e+01 -1.385286e-01 -2.038202e-01 
1.626600e+01 -1.384268e-01 -2.037212e-01 
1.626700e+01 -1.383235e-01 -2.036204e-01 
1.626800e+01 -1.382188e-01 -2.035176e-01 
1.626900e+01 -1.381125e-01 -2.034130e-01 
1.627000e+01 -1.380047e-01 -2.033066e-01 
1.627100e+01 -1.378955e-01 -2.031982e-01 
1.627200e+01 -1.377847e-01 -2.030881e-01 
1.627300e+01 -1.376725e-01 -2.029760e-01 
1.627400e+01 -1.375587e-01 -2.028622e-01 
1.627500e+01 -1.374435e-01 -2.027464e-01 
1.627600e+01 -1.373268e-01 -2.026289e-01 
1.627700e+01 -1.372086e-01 -2.025094e-01 
1.627800e+01 -1.370890e-01 -2.023882e-01 
1.627900e+01 -1.369678e-01 -2.022651e-01 
1.628000e+01 -1.368452e-01 -2.021401e-01 
1.628100e+01 -1.367211e-01 -2.020133e-01 
1.628200e+01 -1.365955e-01 -2.018847e-01 
1.628300e+01 -1.364685e-01 -2.017542e-01 
1.628400e+01 -1.363399e-01 -2.016219e-01 
1.628500e+01 -1.362099e-01 -2.014878e-01 
1.628600e+01 -1.360785e-01 -2.013518e-01 
1.628700e+01 -1.359456e-01 -2.012140e-01 
1.628800e+01 -1.358112e-01 -2.010744e-01 
1.628900e+01 -1.356753e-01 -2.009330e-01 
1.629000e+01 -1.355380e-01 -2.007897e-01 
1.629100e+01 -1.353993e-01 -2.006447e-01 
1.629200e+01 -1.352590e-01 -2.004978e-01 
1.629300e+01 -1.351174e-01 -2.003491e-01 
1.629400e+01 -1.349742e-01 -2.001986e-01 
1.629500e+01 -1.348297e-01 -2.000462e-01 
1.629600e+01 -1.346836e-01 -1.998921e-01 
1.629700e+01 -1.345362e-01 -1.997362e-01 
1.629800e+01 -1.343873e-01 -1.995784e-01 
1.629900e+01 -1.342369e-01 -1.994189e-01 
1.630000e+01 -1.340851e-01 -1.992575e-01 
1.630100e+01 -1.339319e-01 -1.990944e-01 
1.630200e+01 -1.337772e-01 -1.989294e-01 
1.630300e+01 -1.336211e-01 -1.987627e-01 
1.630400e+01 -1.334636e-01 -1.985942e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_384319804/traj_state_down.dat <==
% Time x_recovered0 x_recovered1 x_recovered2 x_true0 x_true1 x_true2 
0.000000e+00 -1.187075e-16 5.477606e-18 -3.012905e-17 -1.187075e-16 5.477606e-18 -3.012905e-17 
1.000000e-02 7.184385e-04 -5.012799e-04 -5.569869e-04 -1.446306e-16 -1.840691e-14 -1.143588e-11 
2.000000e-02 1.450255e-03 -1.008587e-03 -1.127113e-03 6.197954e-14 -1.794440e-11 -8.287820e-10 
3.000000e-02 2.196833e-03 -1.522878e-03 -1.711545e-03 4.690556e-13 -4.086578e-11 -3.583876e-09 
4.000000e-02 2.959530e-03 -2.045089e-03 -2.311423e-03 6.724561e-13 -8.723138e-11 -1.243813e-08 
5.000000e-02 3.739669e-03 -2.576144e-03 -2.927865e-03 -1.118370e-12 -2.962679e-10 -3.725012e-08 
6.000000e-02 4.538542e-03 -3.116943e-03 -3.561958e-03 -7.936824e-12 -9.285025e-10 -9.359041e-08 
7.000000e-02 5.357404e-03 -3.668367e-03 -4.214766e-03 -2.428573e-11 -2.372991e-09 -2.028630e-07 
8.000000e-02 6.197473e-03 -4.231274e-03 -4.887323e-03 -6.102642e-11 -5.303716e-09 -3.955010e-07 
9.000000e-02 7.059927e-03 -4.806500e-03 -5.580638e-03 -1.364182e-10 -1.069229e-08 -7.115506e-07 
1.000000e-01 7.945899e-03 -5.394853e-03 -6.295688e-03 -2.846556e-10 -2.005324e-08 -1.203048e-06 
1.100000e-01 8.856482e-03 -5.997117e-03 -7.033425e-03 -5.582436e-10 -3.551739e-08 -1.935008e-06 
1.200000e-01 9.792718e-03 -6.614047e-03 -7.794768e-03 -1.028299e-09 -5.983701e-08 -2.985464e-06 
1.300000e-01 1.075560e-02 -7.246371e-03 -8.580608e-03 -1.798743e-09 -9.662457e-08 -4.447483e-06 
1.400000e-01 1.174608e-02 -7.894783e-03 -9.391807e-03 -3.014876e-09 -1.504793e-07 -6.430329e-06 
1.500000e-01 1.276505e-02 -8.559951e-03 -1.022919e-02 -4.880117e-09 -2.272678e-07 -9.061128e-06 
1.600000e-01 1.381335e-02 -9.242507e-03 -1.109357e-02 -7.662493e-09 -3.342355e-07 -1.248564e-05 
1.700000e-01 1.489176e-02 -9.943052e-03 -1.198570e-02 -1.169929e-08 -4.800616e-07 -1.686853e-05 
1.800000e-01 1.600100e-02 -1.066215e-02 -1.290633e-02 -1.742819e-08 -6.752045e-07 -2.239506e-05 
1.900000e-01 1.714175e-02 -1.140034e-02 -1.385615e-02 -2.540318e-08 -9.320704e-07 -2.927179e-05 
2.000000e-01 1.831461e-02 -1.215811e-02 -1.483584e-02 -3.632147e-08 -1.265342e-06 -3.772794e-05 
2.100000e-01 1.952013e-02 -1.293592e-02 -1.584604e-02 -5.102654e-08 -1.692015e-06 -4.801543e-05 
2.200000e-01 2.075880e-02 -1.373420e-02 -1.688736e-02 -7.054216e-08 -2.231681e-06 -6.040974e-05 
2.300000e-01 2.203102e-02 -1.455332e-02 -1.796037e-02 -9.610614e-08 -2.906788e-06 -7.521070e-05 
2.400000e-01 2.333716e-02 -1.539365e-02 -1.906561e-02 -1.292085e-07 -3.742999e-06 -9.274317e-05 
2.500000e-01 2.467749e-02 -1.625548e-02 -2.020359e-02 -1.716046e-07 -4.769313e-06 -1.133574e-04 
2.600000e-01 2.605225e-02 -1.713908e-02 -2.137478e-02 -2.253432e-07 -6.018247e-06 -1.374291e-04 
2.700000e-01 2.746159e-02 -1.804469e-02 -2.257962e-02 -2.928276e-07 -7.526206e-06 -1.653603e-04 
2.800000e-01 2.890558e-02 -1.897249e-02 -2.381851e-02 -3.768571e-07 -9.333784e-06 -1.975791e-04 
2.900000e-01 3.038424e-02 -1.992263e-02 -2.509183e-02 -4.806563e-07 -1.148598e-05 -2.345403e-04 
3.000000e-01 3.189752e-02 -2.089523e-02 -2.639991e-02 -6.078989e-07 -1.403235e-05 -2.767249e-04 
3.100000e-01 3.344528e-02 -2.189036e-02 -2.774305e-02 -7.627933e-07 -1.702734e-05 -3.246406e-04 
3.200000e-01 3.502733e-02 -2.290804e-02 -2.912151e-02 -9.501294e-07 -2.053064e-05 -3.788214e-04 
3.300000e-01 3.664340e-02 -2.394826e-02 -3.053552e-02 -1.175322e-06 -2.460738e-05 -4.398272e-04 
3.400000e-01 3.829315e-02 -2.501098e-02 -3.198527e-02 -1.444434e-06 -2.932827e-05 -5.082439e-04 
3.500000e-01 3.997617e-02 -2.609610e-02 -3.347093e-02 -1.764284e-06 -3.476995e-05 -5.846830e-04 
3.600000e-01 4.169197e-02 -2.720349e-02 -3.499260e-02 -2.142499e-06 -4.101527e-05 -6.697806e-04 
3.700000e-01 4.343999e-02 -2.833299e-02 -3.655037e-02 -2.587570e-06 -4.815354e-05 -7.641974e-04 
3.800000e-01 4.521962e-02 -2.948438e-02 -3.814429e-02 -3.108877e-06 -5.628059e-05 -8.686175e-04 
3.900000e-01 4.703014e-02 -3.065741e-02 -3.977437e-02 -3.716813e-06 -6.549914e-05 -9.837484e-04 
4.000000e-01 4.887079e-02 -3.185181e-02 -4.144057e-02 -4.422850e-06 -7.591900e-05 -1.110320e-03 
4.100000e-01 5.074073e-02 -3.306723e-02 -4.314283e-02 -5.239594e-06 -8.765732e-05 -1.249081e-03 
4.200000e-01 5.263905e-02 -3.430333e-02 -4.488103e-02 -6.180818e-06 -1.008386e-04 -1.400803e-03 
4.300000e-01 5.456477e-02 -3.555971e-02 -4.665505e-02 -7.261607e-06 -1.155952e-04 -1.566276e-03 
4.400000e-01 5.651684e-02 -3.683592e-02 -4.846469e-02 -8.498425e-06 -1.320669e-04 -1.746307e-03 
4.500000e-01 5.849415e-02 -3.813149e-02 -5.030972e-02 -9.909166e-06 -1.504020e-04 -1.941720e-03 
4.600000e-01 6.049552e-02 -3.944593e-02 -5.218990e-02 -1.151321e-05 -1.707566e-04 -2.153353e-03 
4.700000e-01 6.251968e-02 -4.077869e-02 -5.410491e-02 -1.333156e-05 -1.932950e-04 -2.382059e-03 
4.800000e-01 6.456535e-02 -4.212919e-02 -5.605441e-02 -1.538695e-05 -2.181901e-04 -2.628702e-03 
4.900000e-01 6.663112e-02 -4.349683e-02 -5.803801e-02 -1.770384e-05 -2.456231e-04 -2.894158e-03 
5.000000e-01 6.871557e-02 -4.488096e-02 -6.005531e-02 -2.030852e-05 -2.757839e-04 -3.179310e-03 
5.100000e-01 7.081720e-02 -4.628093e-02 -6.210582e-02 -2.322925e-05 -3.088708e-04 -3.485050e-03 
5.200000e-01 7.293444e-02 -4.769603e-02 -6.418904e-02 -2.649636e-05 -3.450908e-04 -3.812272e-03 
5.300000e-01 7.506568e-02 -4.912553e-02 -6.630442e-02 -3.014225e-05 -3.846596e-04 -4.161876e-03 
5.400000e-01 7.720923e-02 -5.056868e-02 -6.845138e-02 -3.420147e-05 -4.278017e-04 -4.534763e-03 
5.500000e-01 7.936338e-02 -5.202469e-02 -7.062927e-02 -3.871095e-05 -4.747500e-04 -4.931833e-03 
5.600000e-01 8.152634e-02 -5.349274e-02 -7.283742e-02 -4.370996e-05 -5.257461e-04 -5.353982e-03 
5.700000e-01 8.369626e-02 -5.497202e-02 -7.507510e-02 -4.924021e-05 -5.810402e-04 -5.802102e-03 
5.800000e-01 8.587127e-02 -5.646165e-02 -7.734157e-02 -5.534595e-05 -6.408909e-04 -6.277078e-03 
5.900000e-01 8.804944e-02 -5.796076e-02 -7.963599e-02 -6.207409e-05 -7.055652e-04 -6.779786e-03 
6.000000e-01 9.022877e-02 -5.946844e-02 -8.195754e-02 -6.947425e-05 -7.753382e-04 -7.311088e-03 
6.100000e-01 9.240726e-02 -6.098377e-02 -8.430530e-02 -7.759881e-05 -8.504932e-04 -7.871835e-03 
6.200000e-01 9.458284e-02 -6.250580e-02 -8.667833e-02 -8.650302e-05 -9.313213e-04 -8.462860e-03 
6.300000e-01 9.675340e-02 -6.403358e-02 -8.907566e-02 -9.624512e-05 -1.018121e-03 -9.084978e-03 
6.400000e-01 9.891680e-02 -6.556613e-02 -9.149624e-02 -1.068864e-04 -1.111199e-03 -9.738982e-03 
6.500000e-01 1.010709e-01 -6.710244e-02 -9.393901e-02 -1.184911e-04 -1.210869e-03 -1.042564e-02 
6.600000e-01 1.032134e-01 -6.864152e-02 -9.640283e-02 -1.311268e-04 -1.317450e-03 -1.114570e-02 
6.700000e-01 1.053421e-01 -7.018234e-02 -9.888653e-02 -1.448642e-04 -1.431270e-03 -1.189988e-02 
6.800000e-01 1.074548e-01 -7.172386e-02 -1.013889e-01 -1.597774e-04 -1.552663e-03 -1.268885e-02 
6.900000e-01 1.095492e-01 -7.326504e-02 -1.039087e-01 -1.759439e-04 -1.681966e-03 -1.351328e-02 
7.000000e-01 1.116229e-01 -7.480482e-02 -1.064446e-01 -1.934443e-04 -1.819525e-03 -1.437378e-02 
7.100000e-01 1.136735e-01 -7.634213e-02 -1.089952e-01 -2.123630e-04 -1.965690e-03 -1.527092e-02 
7.200000e-01 1.156989e-01 -7.787592e-02 -1.115592e-01 -2.327879e-04 -2.120815e-03 -1.620524e-02 
7.300000e-01 1.176965e-01 -7.940508e-02 -1.141351e-01 -2.548104e-04 -2.285259e-03 -1.717723e-02 
7.400000e-01 1.196640e-01 -8.092855e-02 -1.167214e-01 -2.785254e-04 -2.459385e-03 -1.818735e-02 
7.500000e-01 1.215990e-01 -8.244522e-02 -1.193166e-01 -3.040316e-04 -2.643558e-03 -1.923600e-02 
7.600000e-01 1.234991e-01 -8.395402e-02 -1.219190e-01 -3.314313e-04 -2.838148e-03 -2.032352e-02 
7.700000e-01 1.253618e-01 -8.545385e-02 -1.245271e-01 -3.608305e-04 -3.043524e-03 -2.145021e-02 
7.800000e-01 1.271849e-01 -8.694360e-02 -1.271392e-01 -3.923389e-04 -3.260059e-03 -2.261632e-02 
7.900000e-01 1.289659e-01 -8.842220e-02 -1.297535e-01 -4.260701e-04 -3.488128e-03 -2.382203e-02 
8.000000e-01 1.307023e-01 -8.988854e-02 -1.323682e-01 -4.621412e-04 -3.728103e-03 -2.506748e-02 
8.100000e-01 1.323917e-01 -9.134154e-02 -1.349817e-01 -5.006731e-04 -3.980359e-03 -2.635272e-02 
8.200000e-01 1.340319e-01 -9.278010e-02 -1.375919e-01 -5.417905e-04 -4.245268e-03 -2.767777e-02 
8.300000e-01 1.356203e-01 -9.420315e-02 -1.401970e-01 -5.856219e-04 -4.523202e-03 -2.904256e-02 
8.400000e-01 1.371547e-01 -9.560961e-02 -1.427950e-01 -6.322993e-04 -4.814530e-03 -3.044697e-02 
8.500000e-01 1.386327e-01 -9.699841e-02 -1.453840e-01 -6.819584e-04 -5.119617e-03 -3.189080e-02 
8.600000e-01 1.400519e-01 -9.836848e-02 -1.479619e-01 -7.347386e-04 -5.438826e-03 -3.337378e-02 
8.700000e-01 1.414100e-01 -9.971877e-02 -1.505267e-01 -7.907831e-04 -5.772516e-03 -3.489559e-02 
8.800000e-01 1.427048e-01 -1.010482e-01 -1.530761e-01 -8.502384e-04 -6.121039e-03 -3.645580e-02 
8.900000e-01 1.439340e-01 -1.023558e-01 -1.556081e-01 -9.132546e-04 -6.484742e-03 -3.805393e-02 
9.000000e-01 1.450954e-01 -1.036405e-01 -1.581205e-01 -9.799850e-04 -6.863965e-03 -3.968943e-02 
9.100000e-01 1.461868e-01 -1.049013e-01 -1.606110e-01 -1.050587e-03 -7.259041e-03 -4.136165e-02 
9.200000e-01 1.472060e-01 -1.061372e-01 -1.630773e-01 -1.125220e-03 -7.670293e-03 -4.306989e-02 
9.300000e-01 1.481509e-01 -1.073472e-01 -1.655171e-01 -1.204048e-03 -8.098037e-03 -4.481333e-02 
9.400000e-01 1.490194e-01 -1.085304e-01 -1.679281e-01 -1.287236e-03 -8.542579e-03 -4.659112e-02 
9.500000e-01 1.498094e-01 -1.096857e-01 -1.703079e-01 -1.374956e-03 -9.004211e-03 -4.840229e-02 
9.600000e-01 1.505191e-01 -1.108122e-01 -1.726541e-01 -1.467379e-03 -9.483218e-03 -5.024581e-02 
9.700000e-01 1.511464e-01 -1.119090e-01 -1.749641e-01 -1.564679e-03 -9.979868e-03 -5.212056e-02 
9.800000e-01 1.516894e-01 -1.129752e-01 -1.772356e-01 -1.667036e-03 -1.049442e-02 -5.402534e-02 
9.900000e-01 1.521463e-01 -1.140099e-01 -1.794661e-01 -1.774628e-03 -1.102711e-02 -5.595886e-02 
1.000000e+00 1.525152e-01 -1.150121e-01 -1.816529e-01 -1.887639e-03 -1.157818e-02 -5.791977e-02 
1.010000e+00 1.527946e-01 -1.159811e-01 -1.837936e-01 -2.006254e-03 -1.214782e-02 -5.990661e-02 
1.020000e+00 1.529826e-01 -1.169160e-01 -1.858854e-01 -2.130658e-03 -1.273625e-02 -6.191785e-02 
1.030000e+00 1.530776e-01 -1.178159e-01 -1.879259e-01 -2.261042e-03 -1.334362e-02 -6.395189e-02 
1.040000e+00 1.530782e-01 -1.186801e-01 -1.899124e-01 -2.397594e-03 -1.397011e-02 -6.600704e-02 
1.050000e+00 1.529828e-01 -1.195078e-01 -1.918422e-01 -2.540508e-03 -1.461585e-02 -6.808151e-02 
1.060000e+00 1.527899e-01 -1.202981e-01 -1.937127e-01 -2.689976e-03 -1.528097e-02 -7.017345e-02 
1.070000e+00 1.524983e-01 -1.210504e-01 -1.955212e-01 -2.846192e-03 -1.596555e-02 -7.228094e-02 
1.080000e+00 1.521066e-01 -1.217639e-01 -1.972650e-01 -3.009352e-03 -1.666969e-02 -7.440197e-02 
1.090000e+00 1.516136e-01 -1.224378e-01 -1.989413e-01 -3.179651e-03 -1.739342e-02 -7.653444e-02 
1.100000e+00 1.510182e-01 -1.230716e-01 -2.005475e-01 -3.357286e-03 -1.813679e-02 -7.867621e-02 
1.110000e+00 1.503193e-01 -1.236645e-01 -2.020808e-01 -3.542453e-03 -1.889980e-02 -8.082502e-02 
1.120000e+00 1.495159e-01 -1.242159e-01 -2.035386e-01 -3.735347e-03 -1.968243e-02 -8.297859e-02 
1.130000e+00 1.486071e-01 -1.247252e-01 -2.049181e-01 -3.936167e-03 -2.048464e-02 -8.513452e-02 
1.140000e+00 1.475921e-01 -1.251917e-01 -2.062165e-01 -4.145105e-03 -2.130637e-02 -8.729037e-02 
1.150000e+00 1.464701e-01 -1.256148e-01 -2.074312e-01 -4.362359e-03 -2.214751e-02 -8.944364e-02 
1.160000e+00 1.452404e-01 -1.259941e-01 -2.085594e-01 -4.588120e-03 -2.300795e-02 -9.159174e-02 
1.170000e+00 1.439024e-01 -1.263288e-01 -2.095985e-01 -4.822581e-03 -2.388753e-02 -9.373203e-02 
1.180000e+00 1.424557e-01 -1.266186e-01 -2.105457e-01 -5.065934e-03 -2.478607e-02 -9.586183e-02 
1.190000e+00 1.408997e-01 -1.268629e-01 -2.113984e-01 -5.318365e-03 -2.570337e-02 -9.797838e-02 
1.200000e+00 1.392342e-01 -1.270612e-01 -2.121539e-01 -5.580063e-03 -2.663919e-02 -1.000789e-01 
1.210000e+00 1.374590e-01 -1.272131e-01 -2.128096e-01 -5.851210e-03 -2.759325e-02 -1.021604e-01 
1.220000e+00 1.355737e-01 -1.273181e-01 -2.133628e-01 -6.131988e-03 -2.856527e-02 -1.042202e-01 
1.230000e+00 1.335785e-01 -1.273757e-01 -2.138110e-01 -6.422574e-03 -2.955490e-02 -1.062552e-01 
1.240000e+00 1.314731e-01 -1.273857e-01 -2.141517e-01 -6.723143e-03 -3.056180e-02 -1.082624e-01 
1.250000e+00 1.292579e-01 -1.273475e-01 -2.143822e-01 -7.033866e-03 -3.158555e-02 -1.102388e-01 
1.260000e+00 1.269329e-01 -1.272608e-01 -2.145002e-01 -7.354909e-03 -3.262575e-02 -1.121814e-01 
1.270000e+00 1.244985e-01 -1.271254e-01 -2.145032e-01 -7.686435e-03 -3.368192e-02 -1.140870e-01 
1.280000e+00 1.219549e-01 -1.269407e-01 -2.143887e-01 -8.028599e-03 -3.475359e-02 -1.159526e-01 
1.290000e+00 1.193026e-01 -1.267066e-01 -2.141545e-01 -8.381556e-03 -3.584022e-02 -1.177750e-01 
1.300000e+00 1.165423e-01 -1.264228e-01 -2.137982e-01 -8.745452e-03 -3.694127e-02 -1.195510e-01 
1.310000e+00 1.136745e-01 -1.260890e-01 -2.133175e-01 -9.120428e-03 -3.805613e-02 -1.212774e-01 
1.320000e+00 1.106999e-01 -1.257048e-01 -2.127104e-01 -9.506619e-03 -3.918419e-02 -1.229511e-01 
1.330000e+00 1.076193e-01 -1.252702e-01 -2.119746e-01 -9.904153e-03 -4.032480e-02 -1.245689e-01 
1.340000e+00 1.044337e-01 -1.247849e-01 -2.111080e-01 -1.031315e-02 -4.147726e-02 -1.261276e-01 
1.350000e+00 1.011441e-01 -1.242486e-01 -2.101088e-01 -1.073374e-02 -4.264084e-02 -1.276240e-01 
1.360000e+00 9.775140e-02 -1.236612e-01 -2.089748e-01 -1.116601e-02 -4.381480e-02 -1.290548e-01 
1.370000e+00 9.425691e-02 -1.230226e-01 -2.077044e-01 -1.161006e-02 -4.499835e-02 -1.304170e-01 
1.380000e+00 9.066184e-02 -1.223325e-01 -2.062956e-01 -1.206600e-02 -4.619066e-02 -1.317073e-01 
1.390000e+00 8.696753e-02 -1.215909e-01 -2.047468e-01 -1.253390e-02 -4.739089e-02 -1.329227e-01 
1.400000e+00 8.317540e-02 -1.207977e-01 -2.030564e-01 -1.301384e-02 -4.859814e-02 -1.340599e-01 
1.410000e+00 7.928694e-02 -1.199527e-01 -2.012228e-01 -1.350589e-02 -4.981150e-02 -1.351160e-01 
1.420000e+00 7.530376e-02 -1.190558e-01 -1.992447e-01 -1.401009e-02 -5.103002e-02 -1.360878e-01 
1.430000e+00 7.122752e-02 -1.181071e-01 -1.971205e-01 -1.452650e-02 -5.225272e-02 -1.369724e-01 
1.440000e+00 6.705998e-02 -1.171064e-01 -1.948492e-01 -1.505515e-02 -5.347860e-02 -1.377668e-01 
1.450000e+00 6.280296e-02 -1.160537e-01 -1.924295e-01 -1.559608e-02 -5.470660e-02 -1.384681e-01 
1.460000e+00 5.845839e-02 -1.149490e-01 -1.898603e-01 -1.614929e-02 -5.593567e-02 -1.390733e-01 
1.470000e+00 5.402824e-02 -1.137923e-01 -1.871408e-01 -1.671479e-02 -5.716471e-02 -1.395798e-01 
1.480000e+00 4.951460e-02 -1.125837e-01 -1.842701e-01 -1.729258e-02 -5.839259e-02 -1.399847e-01 
1.490000e+00 4.491960e-02 -1.113230e-01 -1.812475e-01 -1.788264e-02 -5.961817e-02 -1.402853e-01 
1.500000e+00 4.024545e-02 -1.100105e-01 -1.780724e-01 -1.848493e-02 -6.084025e-02 -1.404792e-01 
1.510000e+00 3.549446e-02 -1.086460e-01 -1.747442e-01 -1.909943e-02 -6.205765e-02 -1.405636e-01 
1.520000e+00 3.066897e-02 -1.072298e-01 -1.712627e-01 -1.972607e-02 -6.326912e-02 -1.405363e-01 
1.530000e+00 2.577141e-02 -1.057619e-01 -1.676275e-01 -2.036479e-02 -6.447343e-02 -1.403947e-01 
1.540000e+00 2.080428e-02 -1.042424e-01 -1.638385e-01 -2.101551e-02 -6.566929e-02 -1.401368e-01 
1.550000e+00 1.577015e-02 -1.026715e-01 -1.598958e-01 -2.167814e-02 -6.685542e-02 -1.397602e-01 
1.560000e+00 1.067163e-02 -1.010492e-01 -1.557995e-01 -2.235258e-02 -6.803049e-02 -1.392629e-01 
1.570000e+00 5.511410e-03 -9.937565e-02 -1.515498e-01 -2.303871e-02 -6.919318e-02 -1.386429e-01 
1.580000e+00 2.922424e-04 -9.765110e-02 -1.471472e-01 -2.373640e-02 -7.034212e-02 -1.378984e-01 
1.590000e+00 -4.983071e-03 -9.587570e-02 -1.425922e-01 -2.444550e-02 -7.147596e-02 -1.370276e-01 
1.600000e+00 -1.031167e-02 -9.404963e-02 -1.378855e-01 -2.516586e-02 -7.259330e-02 -1.360288e-01 
1.610000e+00 -1.569064e-02 -9.217312e-02 -1.330278e-01 -2.589731e-02 -7.369275e-02 -1.349006e-01 
1.620000e+00 -2.111701e-02 -9.024637e-02 -1.280202e-01 -2.663965e-02 -7.477289e-02 -1.336416e-01 
1.630000e+00 -2.658777e-02 -8.826964e-02 -1.228638e-01 -2.739269e-02 -7.583231e-02 -1.322504e-01 
1.640000e+00 -3.209985e-02 -8.624317e-02 -1.175598e-01 -2.815622e-02 -7.686957e-02 -1.307261e-01 
1.650000e+00 -3.765014e-02 -8.416725e-02 -1.121096e-01 -2.893001e-02 -7.788323e-02 -1.290674e-01 
1.660000e+00 -4.323550e-02 -8.204215e-02 -1.065148e-01 -2.971380e-02 -7.887183e-02 -1.272736e-01 
1.670000e+00 -4.885272e-02 -7.986818e-02 -1.007771e-01 -3.050736e-02 -7.983394e-02 -1.253440e-01 
1.680000e+00 -5.449857e-02 -7.764566e-02 -9.489828e-02 -3.131039e-02 -8.076808e-02 -1.232780e-01 
1.690000e+00 -6.016979e-02 -7.537494e-02 -8.888039e-02 -3.212262e-02 -8.167280e-02 -1.210751e-01 
1.700000e+00 -6.586307e-02 -7.305636e-02 -8.272556e-02 -3.294374e-02 -8.254665e-02 -1.187351e-01 
1.710000e+00 -7.157508e-02 -7.069031e-02 -7.643610e-02 -3.377344e-02 -8.338815e-02 -1.162578e-01 
1.720000e+00 -7.730246e-02 -6.827717e-02 -7.001447e-02 -3.461139e-02 -8.419585e-02 -1.136433e-01 
1.730000e+00 -8.304181e-02 -6.581736e-02 -6.346327e-02 -3.545724e-02 -8.496830e-02 -1.108916e-01 
1.740000e+00 -8.878971e-02 -6.331130e-02 -5.678527e-02 -3.631064e-02 -8.570405e-02 -1.080032e-01 
1.750000e+00 -9.454274e-02 -6.075944e-02 -4.998336e-02 -3.717120e-02 -8.640167e-02 -1.049786e-01 
1.760000e+00 -1.002974e-01 -5.816225e-02 -4.306062e-02 -3.803854e-02 -8.705973e-02 -1.018183e-01 
1.770000e+00 -1.060503e-01 -5.552021e-02 -3.602026e-02 -3.891226e-02 -8.767680e-02 -9.852328e-02 
1.780000e+00 -1.117979e-01 -5.283385e-02 -2.886564e-02 -3.979193e-02 -8.825148e-02 -9.509442e-02 
1.790000e+00 -1.175367e-01 -5.010368e-02 -2.160029e-02 -4.067714e-02 -8.878239e-02 -9.153290e-02 
1.800000e+00 -1.232632e-01 -4.733026e-02 -1.422785e-02 -4.156743e-02 -8.926814e-02 -8.784001e-02 
1.810000e+00 -1.289739e-01 -4.451417e-02 -6.752145e-03 -4.246235e-02 -8.970739e-02 -8.401724e-02 
1.820000e+00 -1.346652e-01 -4.165599e-02 8.228754e-04 -4.336142e-02 -9.009880e-02 -8.006623e-02 
1.830000e+00 -1.403336e-01 -3.875634e-02 8.493111e-03 -4.426416e-02 -9.044105e-02 -7.598878e-02 
1.840000e+00 -1.459757e-01 -3.581587e-02 1.625432e-02 -4.517007e-02 -9.073287e-02 -7.178686e-02 
1.850000e+00 -1.515878e-01 -3.283525e-02 2.410212e-02 -4.607864e-02 -9.097297e-02 -6.746262e-02 
1.860000e+00 -1.571665e-01 -2.981515e-02 3.203199e-02 -4.698935e-02 -9.116014e-02 -6.301835e-02 
1.870000e+00 -1.627083e-01 -2.675631e-02 4.003928e-02 -4.790167e-02 -9.129316e-02 -5.845653e-02 
1.880000e+00 -1.682096e-01 -2.365945e-02 4.811919e-02 -4.881503e-02 -9.137085e-02 -5.377979e-02 
1.890000e+00 -1.736670e-01 -2.052535e-02 5.626681e-02 -4.972890e-02 -9.139208e-02 -4.899092e-02 
1.900000e+00 -1.790769e-01 -1.735480e-02 6.447709e-02 -5.064268e-02 -9.135573e-02 -4.409287e-02 
1.910000e+00 -1.844361e-01 -1.414861e-02 7.274486e-02 -5.155581e-02 -9.126073e-02 -3.908876e-02 
1.920000e+00 -1.897409e-01 -1.090764e-02 8.106482e-02 -5.246770e-02 -9.110605e-02 -3.398186e-02 
1.930000e+00 -1.949880e-01 -7.632759e-03 8.943157e-02 -5.337773e-02 -9.089069e-02 -2.877559e-02 
1.940000e+00 -2.001741e-01 -4.324867e-03 9.783957e-02 -5.428531e-02 -9.061369e-02 -2.347354e-02 
1.950000e+00 -2.052956e-01 -9.849006e-04 1.062832e-01 -5.518980e-02 -9.027415e-02 -1.807943e-02 
1.960000e+00 -2.103494e-01 2.386181e-03 1.147567e-01 -5.609058e-02 -8.987120e-02 -1.259714e-02 
1.970000e+00 -2.153321e-01 5.787386e-03 1.232542e-01 -5.698701e-02 -8.940402e-02 -7.030688e-03 
1.980000e+00 -2.202404e-01 9.217694e-03 1.317699e-01 -5.787844e-02 -8.887183e-02 -1.384236e-03 
1.990000e+00 -2.250711e-01 1.267605e-02 1.402975e-01 -5.876423e-02 -8.827390e-02 4.337916e-03 
2.000000e+00 -2.298210e-01 1.616138e-02 1.488311e-01 -5.964370e-02 -8.760957e-02 1.013133e-02 
2.010000e+00 -2.344869e-01 1.967257e-02 1.573644e-01 -6.051619e-02 -8.687820e-02 1.599145e-02 
2.020000e+00 -2.390658e-01 2.320846e-02 1.658912e-01 -6.138104e-02 -8.607923e-02 2.191359e-02 
2.030000e+00 -2.435545e-01 2.676789e-02 1.744050e-01 -6.223755e-02 -8.521215e-02 2.789292e-02 
2.040000e+00 -2.479500e-01 3.034965e-02 1.828994e-01 -6.308505e-02 -8.427648e-02 3.392451e-02 
2.050000e+00 -2.522494e-01 3.395249e-02 1.913679e-01 -6.392285e-02 -8.327183e-02 4.000334e-02 
2.060000e+00 -2.564496e-01 3.757514e-02 1.998040e-01 -6.475026e-02 -8.219785e-02 4.612424e-02 
2.070000e+00 -2.605480e-01 4.121629e-02 2.082010e-01 -6.556658e-02 -8.105425e-02 5.228195e-02 
2.080000e+00 -2.645415e-01 4.487461e-02 2.165524e-01 -6.637111e-02 -7.984081e-02 5.847114e-02 
2.090000e+00 -2.684274e-01 4.854873e-02 2.248513e-01 -6.716316e-02 -7.855736e-02 6.468634e-02 
2.100000e+00 -2.722031e-01 5.223723e-02 2.330911e-01 -6.794202e-02 -7.720380e-02 7.092203e-02 
2.110000e+00 -2.758659e-01 5.593867e-02 2.412649e-01 -6.870700e-02 -7.578008e-02 7.717259e-02 
2.120000e+00 -2.794132e-01 5.965160e-02 2.493661e-01 -6.945739e-02 -7.428623e-02 8.343233e-02 
2.130000e+00 -2.828424e-01 6.337450e-02 2.573878e-01 -7.019249e-02 -7.272232e-02 8.969549e-02 
2.140000e+00 -2.861511e-01 6.710584e-02 2.653231e-01 -7.091160e-02 -7.108853e-02 9.595625e-02 
2.150000e+00 -2.893368e-01 7.084404e-02 2.731653e-01 -7.161403e-02 -6.938505e-02 1.022087e-01 
2.160000e+00 -2.923973e-01 7.458750e-02 2.809076e-01 -7.229907e-02 -6.761218e-02 1.084470e-01 
2.170000e+00 -2.953303e-01 7.833459e-02 2.885430e-01 -7.296604e-02 -6.577026e-02 1.146650e-01 
2.180000e+00 -2.981336e-01 8.208364e-02 2.960649e-01 -7.361425e-02 -6.385971e-02 1.208569e-01 
2.190000e+00 -3.008051e-01 8.583296e-02 3.034665e-01 -7.424301e-02 -6.188101e-02 1.270164e-01 
2.200000e+00 -3.033426e-01 8.958080e-02 3.107409e-01 -7.485164e-02 -5.983471e-02 1.331376e-01 
2.210000e+00 -3.057443e-01 9.332541e-02 3.178815e-01 -7.543948e-02 -5.772144e-02 1.392144e-01 
2.220000e+00 -3.080082e-01 9.706500e-02 3.248817e-01 -7.600585e-02 -5.554187e-02 1.452407e-01 
2.230000e+00 -3.101325e-01 1.007977e-01 3.317348e-01 -7.655010e-02 -5.329677e-02 1.512103e-01 
2.240000e+00 -3.121154e-01 1.045218e-01 3.384342e-01 -7.707157e-02 -5.098695e-02 1.571171e-01 
2.250000e+00 -3.139553e-01 1.082353e-01 3.449734e-01 -7.756963e-02 -4.861331e-02 1.629551e-01 
2.260000e+00 -3.156506e-01 1.119363e-01 3.513460e-01 -7.804363e-02 -4.617679e-02 1.687182e-01 
2.270000e+00 -3.171997e-01 1.156228e-01 3.575457e-01 -7.849296e-02 -4.367842e-02 1.744003e-01 
2.280000e+00 -3.186013e-01 1.192930e-01 3.635662e-01 -7.891699e-02 -4.111930e-02 1.799953e-01 
2.290000e+00 -3.198540e-01 1.229448e-01 3.694012e-01 -7.931514e-02 -3.850057e-02 1.854974e-01 
2.300000e+00 -3.209564e-01 1.265763e-01 3.750448e-01 -7.968681e-02 -3.582347e-02 1.909005e-01 
2.310000e+00 -3.219076e-01 1.301853e-01 3.804908e-01 -8.003142e-02 -3.308926e-02 1.961988e-01 
2.320000e+00 -3.227062e-01 1.337699e-01 3.857335e-01 -8.034841e-02 -3.029932e-02 2.013864e-01 
2.330000e+00 -3.233514e-01 1.373279e-01 3.907671e-01 -8.063723e-02 -2.745505e-02 2.064576e-01 
2.340000e+00 -3.238421e-01 1.408572e-01 3.955860e-01 -8.089734e-02 -2.455793e-02 2.114067e-01 
2.350000e+00 -3.241776e-01 1.443558e-01 4.001845e-01 -8.112822e-02 -2.160949e-02 2.162281e-01 
2.360000e+00 -3.243572e-01 1.478214e-01 4.045575e-01 -8.132936e-02 -1.861134e-02 2.209162e-01 
2.370000e+00 -3.243800e-01 1.512520e-01 4.086996e-01 -8.150028e-02 -1.556514e-02 2.254657e-01 
2.380000e+00 -3.242456e-01 1.546454e-01 4.126058e-01 -8.164051e-02 -1.247261e-02 2.298711e-01 
2.390000e+00 -3.239535e-01 1.579993e-01 4.162711e-01 -8.174959e-02 -9.335512e-03 2.341273e-01 
2.400000e+00 -3.235033e-01 1.613116e-01 4.196908e-01 -8.182708e-02 -6.155689e-03 2.382292e-01 
2.410000e+00 -3.228946e-01 1.645801e-01 4.228602e-01 -8.187256e-02 -2.935024e-03 2.421718e-01 
2.420000e+00 -3.221272e-01 1.678026e-01 4.257751e-01 -8.188565e-02 3.245432e-04 2.459502e-01 
2.430000e+00 -3.212010e-01 1.709768e-01 4.284310e-01 -8.186595e-02 3.621021e-03 2.495598e-01 
2.440000e+00 -3.201160e-01 1.741005e-01 4.308241e-01 -8.181311e-02 6.952369e-03 2.529959e-01 
2.450000e+00 -3.188721e-01 1.771716e-01 4.329503e-01 -8.172679e-02 1.031650e-02 2.562540e-01 
2.460000e+00 -3.174696e-01 1.801876e-01 4.348060e-01 -8.160668e-02 1.371127e-02 2.593300e-01 
2.470000e+00 -3.159087e-01 1.831465e-01 4.363877e-01 -8.145247e-02 1.713450e-02 2.622198e-01 
2.480000e+00 -3.141895e-01 1.860459e-01 4.376922e-01 -8.126390e-02 2.058396e-02 2.649192e-01 
2.490000e+00 -3.123127e-01 1.888836e-01 4.387164e-01 -8.104071e-02 2.405740e-02 2.674246e-01 
2.500000e+00 -3.102786e-01 1.916575e-01 4.394574e-01 -8.078268e-02 2.755249e-02 2.697323e-01 
2.510000e+00 -3.080879e-01 1.943653e-01 4.399126e-01 -8.048960e-02 3.106691e-02 2.718389e-01 
2.520000e+00 -3.057411e-01 1.970048e-01 4.400796e-01 -8.016129e-02 3.459826e-02 2.737411e-01 
2.530000e+00 -3.032391e-01 1.995737e-01 4.399562e-01 -7.979759e-02 3.814415e-02 2.754359e-01 
2.540000e+00 -3.005827e-01 2.020700e-01 4.395404e-01 -7.939836e-02 4.170211e-02 2.769204e-01 
2.550000e+00 -2.977728e-01 2.044914e-01 4.388306e-01 -7.896351e-02 4.526969e-02 2.781919e-01 
2.560000e+00 -2.948105e-01 2.068357e-01 4.378252e-01 -7.849295e-02 4.884438e-02 2.792480e-01 
2.570000e+00 -2.916968e-01 2.091009e-01 4.365229e-01 -7.798661e-02 5.242367e-02 2.800863e-01 
2.580000e+00 -2.884330e-01 2.112849e-01 4.349229e-01 -7.744447e-02 5.600499e-02 2.807049e-01 
2.590000e+00 -2.850203e-01 2.133855e-01 4.330242e-01 -7.686651e-02 5.958579e-02 2.811018e-01 
2.600000e+00 -2.814601e-01 2.154006e-01 4.308265e-01 -7.625276e-02 6.316349e-02 2.812754e-01 
2.610000e+00 -2.777538e-01 2.173284e-01 4.283294e-01 -7.560326e-02 6.673549e-02 2.812244e-01 
2.620000e+00 -2.739030e-01 2.191667e-01 4.255329e-01 -7.491808e-02 7.029918e-02 2.809476e-01 
2.630000e+00 -2.699092e-01 2.209136e-01 4.224373e-01 -7.419731e-02 7.385193e-02 2.804439e-01 
2.640000e+00 -2.657742e-01 2.225671e-01 4.190431e-01 -7.344108e-02 7.739112e-02 2.797126e-01 
2.650000e+00 -2.614997e-01 2.241254e-01 4.153510e-01 -7.264954e-02 8.091412e-02 2.787532e-01 
2.660000e+00 -2.570877e-01 2.255866e-01 4.113619e-01 -7.182286e-02 8.441830e-02 2.775655e-01 
2.670000e+00 -2.525399e-01 2.269490e-01 4.070773e-01 -7.096125e-02 8.790101e-02 2.761493e-01 
2.680000e+00 -2.478585e-01 2.282106e-01 4.024985e-01 -7.006492e-02 9.135963e-02 2.745048e-01 
2.690000e+00 -2.430455e-01 2.293699e-01 3.976275e-01 -6.913415e-02 9.479153e-02 2.726325e-01 
2.700000e+00 -2.381032e-01 2.304251e-01 3.924661e-01 -6.816919e-02 9.819409e-02 2.705330e-01 
2.710000e+00 -2.330336e-01 2.313747e-01 3.870168e-01 -6.717037e-02 1.015647e-01 2.682071e-01 
2.720000e+00 -2.278392e-01 2.322170e-01 3.812820e-01 -6.613801e-02 1.049008e-01 2.656560e-01 
2.730000e+00 -2.225223e-01 2.329506e-01 3.752646e-01 -6.507248e-02 1.081997e-01 2.628809e-01 
2.740000e+00 -2.170855e-01 2.335739e-01 3.689676e-01 -6.397415e-02 1.114590e-01 2.598835e-01 
2.750000e+00 -2.115311e-01 2.340857e-01 3.623943e-01 -6.284344e-02 1.146760e-01 2.566656e-01 
2.760000e+00 -2.058619e-01 2.344846e-01 3.555483e-01 -6.168078e-02 1.178483e-01 2.532291e-01 
2.770000e+00 -2.000805e-01 2.347693e-01 3.484334e-01 -6.048663e-02 1.209734e-01 2.495764e-01 
2.780000e+00 -1.941896e-01 2.349386e-01 3.410537e-01 -5.926148e-02 1.240488e-01 2.457099e-01 
2.790000e+00 -1.881920e-01 2.349914e-01 3.334134e-01 -5.800583e-02 1.270720e-01 2.416323e-01 
2.800000e+00 -1.820906e-01 2.349267e-01 3.255171e-01 -5.672022e-02 1.300408e-01 2.373465e-01 
2.810000e+00 -1.758883e-01 2.347434e-01 3.173696e-01 -5.540520e-02 1.329526e-01 2.328558e-01 
2.820000e+00 -1.695882e-01 2.344407e-01 3.089759e-01 -5.406136e-02 1.358052e-01 2.281634e-01 
2.830000e+00 -1.631931e-01 2.340177e-01 3.003412e-01 -5.268930e-02 1.385963e-01 2.232729e-01 
2.840000e+00 -1.567063e-01 2.334736e-01 2.914710e-01 -5.128965e-02 1.413237e-01 2.181882e-01 
2.850000e+00 -1.501309e-01 2.328079e-01 2.823710e-01 -4.986305e-02 1.439852e-01 2.129131e-01 
2.860000e+00 -1.434701e-01 2.320198e-01 2.730471e-01 -4.841017e-02 1.465785e-01 2.074520e-01 
2.870000e+00 -1.367272e-01 2.311089e-01 2.635054e-01 -4.693171e-02 1.491017e-01 2.018092e-01 
2.880000e+00 -1.299055e-01 2.300748e-01 2.537523e-01 -4.542838e-02 1.515527e-01 1.959893e-01 
2.890000e+00 -1.230084e-01 2.289171e-01 2.437943e-01 -4.390091e-02 1.539294e-01 1.899970e-01 
2.900000e+00 -1.160392e-01 2.276355e-01 2.336381e-01 -4.235004e-02 1.562300e-01 1.838374e-01 
2.910000e+00 -1.090014e-01 2.262300e-01 2.232907e-01 -4.077657e-02 1.584525e-01 1.775156e-01 
2.920000e+00 -1.018986e-01 2.247004e-01 2.127592e-01 -3.918126e-02 1.605952e-01 1.710369e-01 
2.930000e+00 -9.473432e-02 2.230468e-01 2.020508e-01 -3.756493e-02 1.626563e-01 1.644068e-01 
2.940000e+00 -8.751208e-02 2.212692e-01 1.911731e-01 -3.592841e-02 1.646341e-01 1.576309e-01 
2.950000e+00 -8.023554e-02 2.193679e-01 1.801337e-01 -3.427253e-02 1.665270e-01 1.507151e-01 
2.960000e+00 -7.290835e-02 2.173431e-01 1.689404e-01 -3.259816e-02 1.683334e-01 1.436653e-01 
2.970000e+00 -6.553422e-02 2.151954e-01 1.576011e-01 -3.090616e-02 1.700518e-01 1.364876e-01 
2.980000e+00 -5.811688e-02 2.129251e-01 1.461240e-01 -2.919742e-02 1.716808e-01 1.291882e-01 
2.990000e+00 -5.066008e-02 2.105328e-01 1.345173e-01 -2.747285e-02 1.732191e-01 1.217736e-01 
3.000000e+00 -4.316762e-02 2.080193e-01 1.227893e-01 -2.573335e-02 1.746653e-01 1.142503e-01 
3.010000e+00 -3.564331e-02 2.053853e-01 1.109487e-01 -2.397985e-02 1.760183e-01 1.066248e-01 
3.020000e+00 -2.809099e-02 2.026317e-01 9.900399e-02 -2.221329e-02 1.772770e-01 9.890388e-02 
3.030000e+00 -2.051453e-02 1.997595e-01 8.696392e-02 -2.043463e-02 1.784403e-01 9.109439e-02 
3.040000e+00 -1.291780e-02 1.967698e-01 7.483735e-02 -1.864481e-02 1.795073e-01 8.320326e-02 
3.050000e+00 -5.304715e-03 1.936637e-01 6.263321e-02 -1.684481e-02 1.804770e-01 7.523750e-02 
3.060000e+00 2.320812e-03 1.904425e-01 5.036052e-02 -1.503560e-02 1.813487e-01 6.720422e-02 
3.070000e+00 9.954848e-03 1.871076e-01 3.802838e-02 -1.321816e-02 1.821216e-01 5.911060e-02 
3.080000e+00 1.759345e-02 1.836605e-01 2.564596e-02 -1.139349e-02 1.827951e-01 5.096387e-02 
3.090000e+00 2.523266e-02 1.801027e-01 1.322249e-02 -9.562593e-03 1.833686e-01 4.277133e-02 
3.100000e+00 3.286852e-02 1.764360e-01 7.672720e-04 -7.726458e-03 1.838416e-01 3.454033e-02 
3.110000e+00 4.049706e-02 1.726620e-01 -1.171038e-02 -5.886097e-03 1.842138e-01 2.627827e-02 
3.120000e+00 4.811431e-02 1.687827e-01 -2.420109e-02 -4.042520e-03 1.844848e-01 1.799256e-02 
3.130000e+00 5.571630e-02 1.647999e-01 -3.669547e-02 -2.196739e-03 1.846544e-01 9.690672e-03 
3.140000e+00 6.329906e-02 1.607158e-01 -4.918411e-02 -3.497700e-04 1.847225e-01 1.380060e-03 
3.150000e+00 7.085862e-02 1.565325e-01 -6.165757e-02 1.497372e-03 1.846890e-01 -6.931795e-03 
3.160000e+00 7.839103e-02 1.522523e-01 -7.410645e-02 3.343672e-03 1.845540e-01 -1.523741e-02 
3.170000e+00 8.589232e-02 1.478774e-01 -8.652131e-02 5.188113e-03 1.843174e-01 -2.352932e-02 
3.180000e+00 9.335857e-02 1.434103e-01 -9.889277e-02 7.029683e-03 1.839797e-01 -3.180005e-02 
3.190000e+00 1.007858e-01 1.388535e-01 -1.112114e-01 8.867370e-03 1.835410e-01 -4.004219e-02 
3.200000e+00 1.081702e-01 1.342096e-01 -1.234680e-01 1.070017e-02 1.830016e-01 -4.824831e-02 
3.210000e+00 1.155078e-01 1.294812e-01 -1.356531e-01 1.252707e-02 1.823622e-01 -5.641107e-02 
3.220000e+00 1.227947e-01 1.246712e-01 -1.477576e-01 1.434708e-02 1.816231e-01 -6.452313e-02 
3.230000e+00 1.300271e-01 1.197824e-01 -1.597722e-01 1.615920e-02 1.807850e-01 -7.257725e-02 
3.240000e+00 1.372011e-01 1.148178e-01 -1.716879e-01 1.796245e-02 1.798486e-01 -8.056622e-02 
3.250000e+00 1.443130e-01 1.097802e-01 -1.834956e-01 1.975585e-02 1.788147e-01 -8.848291e-02 
3.260000e+00 1.513589e-01 1.046728e-01 -1.951863e-01 2.153842e-02 1.776841e-01 -9.632028e-02 
3.270000e+00 1.583351e-01 9.949880e-02 -2.067512e-01 2.330921e-02 1.764578e-01 -1.040714e-01 
3.280000e+00 1.652380e-01 9.426137e-02 -2.181816e-01 2.506726e-02 1.751368e-01 -1.117293e-01 
3.290000e+00 1.720638e-01 8.896381e-02 -2.294688e-01 2.681163e-02 1.737223e-01 -1.192873e-01 
3.300000e+00 1.788089e-01 8.360949e-02 -2.406042e-01 2.854140e-02 1.722153e-01 -1.267388e-01 
3.310000e+00 1.854696e-01 7.820183e-02 -2.515795e-01 3.025564e-02 1.706171e-01 -1.340771e-01 
3.320000e+00 1.920426e-01 7.274431e-02 -2.623865e-01 3.195344e-02 1.689291e-01 -1.412959e-01 
3.330000e+00 1.985241e-01 6.724048e-02 -2.730170e-01 3.363392e-02 1.671526e-01 -1.483889e-01 
3.340000e+00 2.049108e-01 6.169393e-02 -2.834630e-01 3.529620e-02 1.652891e-01 -1.553499e-01 
3.350000e+00 2.111993e-01 5.610833e-02 -2.937168e-01 3.693942e-02 1.633402e-01 -1.621729e-01 
3.360000e+00 2.173862e-01 5.048736e-02 -3.037707e-01 3.856273e-02 1.613074e-01 -1.688521e-01 
3.370000e+00 2.234681e-01 4.483477e-02 -3.136172e-01 4.016529e-02 1.591925e-01 -1.753817e-01 
3.380000e+00 2.294419e-01 3.915436e-02 -3.232490e-01 4.174631e-02 1.569971e-01 -1.817563e-01 
3.390000e+00 2.353043e-01 3.344995e-02 -3.326592e-01 4.330497e-02 1.547230e-01 -1.879703e-01 
3.400000e+00 2.410522e-01 2.772540e-02 -3.418406e-01 4.484051e-02 1.523722e-01 -1.940188e-01 
3.410000e+00 2.466825e-01 2.198463e-02 -3.507867e-01 4.635217e-02 1.499465e-01 -1.998965e-01 
3.420000e+00 2.521922e-01 1.623155e-02 -3.594909e-01 4.783920e-02 1.474479e-01 -2.055987e-01 
3.430000e+00 2.575784e-01 1.047013e-02 -3.679470e-01 4.930089e-02 1.448784e-01 -2.111207e-01 
3.440000e+00 2.628382e-01 4.704338e-03 -3.761488e-01 5.073654e-02 1.422401e-01 -2.164581e-01 
3.450000e+00 2.679687e-01 -1.061825e-03 -3.840905e-01 5.214547e-02 1.395352e-01 -2.216065e-01 
3.460000e+00 2.729674e-01 -6.824344e-03 -3.917666e-01 5.352703e-02 1.367658e-01 -2.265620e-01 
3.470000e+00 2.778314e-01 -1.257919e-02 -3.991715e-01 5.488058e-02 1.339342e-01 -2.313207e-01 
3.480000e+00 2.825582e-01 -1.832234e-02 -4.063002e-01 5.620551e-02 1.310426e-01 -2.358789e-01 
3.490000e+00 2.871453e-01 -2.404975e-02 -4.131477e-01 5.750124e-02 1.280933e-01 -2.402332e-01 
3.500000e+00 2.915902e-01 -2.975737e-02 -4.197094e-01 5.876719e-02 1.250887e-01 -2.443803e-01 
3.510000e+00 2.958907e-01 -3.544117e-02 -4.259809e-01 6.000284e-02 1.220311e-01 -2.483174e-01 
3.520000e+00 3.000445e-01 -4.109712e-02 -4.319580e-01 6.120765e-02 1.189231e-01 -2.520415e-01 
3.530000e+00 3.040493e-01 -4.672120e-02 -4.376368e-01 6.238114e-02 1.157670e-01 -2.555502e-01 
3.540000e+00 3.079031e-01 -5.230939e-02 -4.430137e-01 6.352284e-02 1.125653e-01 -2.588411e-01 
3.550000e+00 3.116039e-01 -5.785772e-02 -4.480853e-01 6.463230e-02 1.093205e-01 -2.619121e-01 
3.560000e+00 3.151498e-01 -6.336221e-02 -4.528485e-01 6.570911e-02 1.060353e-01 -2.647614e-01 
3.570000e+00 3.185388e-01 -6.881892e-02 -4.573004e-01 6.675288e-02 1.027120e-01 -2.673872e-01 
3.580000e+00 3.217694e-01 -7.422394e-02 -4.614386e-01 6.776323e-02 9.935332e-02 -2.697882e-01 
3.590000e+00 3.248399e-01 -7.957338e-02 -4.652606e-01 6.873984e-02 9.596183e-02 -2.719632e-01 
3.600000e+00 3.277486e-01 -8.486340e-02 -4.687646e-01 6.968237e-02 9.254012e-02 -2.739113e-01 
3.610000e+00 3.304943e-01 -9.009020e-02 -4.719486e-01 7.059055e-02 8.909083e-02 -2.756317e-01 
3.620000e+00 3.330754e-01 -9.525001e-02 -4.748114e-01 7.146410e-02 8.561656e-02 -2.771240e-01 
3.630000e+00 3.354908e-01 -1.003391e-01 -4.773517e-01 7.230280e-02 8.211994e-02 -2.783879e-01 
3.640000e+00 3.377392e-01 -1.053539e-01 -4.795685e-01 7.310644e-02 7.860362e-02 -2.794234e-01 
3.650000e+00 3.398198e-01 -1.102907e-01 -4.814613e-01 7.387482e-02 7.507022e-02 -2.802307e-01 
3.660000e+00 3.417314e-01 -1.151460e-01 -4.830297e-01 7.460779e-02 7.152239e-02 -2.808102e-01 
3.670000e+00 3.434732e-01 -1.199162e-01 -4.842736e-01 7.530523e-02 6.796274e-02 -2.811626e-01 
3.680000e+00 3.450445e-01 -1.245981e-01 -4.851932e-01 7.596702e-02 6.439390e-02 -2.812889e-01 
3.690000e+00 3.464447e-01 -1.291882e-01 -4.857890e-01 7.659308e-02 6.081849e-02 -2.811900e-01 
3.700000e+00 3.476731e-01 -1.336832e-01 -4.860618e-01 7.718337e-02 5.723910e-02 -2.808675e-01 
3.710000e+00 3.487294e-01 -1.380799e-01 -4.860126e-01 7.773786e-02 5.365833e-02 -2.803227e-01 
3.720000e+00 3.496133e-01 -1.423753e-01 -4.856426e-01 7.825654e-02 5.007875e-02 -2.795576e-01 
3.730000e+00 3.503244e-01 -1.465662e-01 -4.849535e-01 7.873945e-02 4.650290e-02 -2.785740e-01 
3.740000e+00 3.508627e-01 -1.506497e-01 -4.839471e-01 7.918662e-02 4.293332e-02 -2.773742e-01 
3.750000e+00 3.512282e-01 -1.546230e-01 -4.826254e-01 7.959814e-02 3.937251e-02 -2.759607e-01 
3.760000e+00 3.514209e-01 -1.584832e-01 -4.809908e-01 7.997411e-02 3.582296e-02 -2.743359e-01 
3.770000e+00 3.514411e-01 -1.622276e-01 -4.790460e-01 8.031465e-02 3.228713e-02 -2.725027e-01 
3.780000e+00 3.512890e-01 -1.658537e-01 -4.767937e-01 8.061991e-02 2.876742e-02 -2.704642e-01 
3.790000e+00 3.509651e-01 -1.693589e-01 -4.742372e-01 8.089006e-02 2.526623e-02 -2.682234e-01 
3.800000e+00 3.504700e-01 -1.727409e-01 -4.713797e-01 8.112530e-02 2.178593e-02 -2.657839e-01 
3.810000e+00 3.498041e-01 -1.759974e-01 -4.682249e-01 8.132585e-02 1.832882e-02 -2.631490e-01 
3.820000e+00 3.489683e-01 -1.791261e-01 -4.647766e-01 8.149196e-02 1.489718e-02 -2.603227e-01 
3.830000e+00 3.479635e-01 -1.821250e-01 -4.610389e-01 8.162389e-02 1.149326e-02 -2.573087e-01 
3.840000e+00 3.467904e-01 -1.849922e-01 -4.570161e-01 8.172193e-02 8.119257e-03 -2.541112e-01 
3.850000e+00 3.454503e-01 -1.877257e-01 -4.527128e-01 8.178638e-02 4.777312e-03 -2.507344e-01 
3.860000e+00 3.439442e-01 -1.903238e-01 -4.481335e-01 8.181759e-02 1.469536e-03 -2.471826e-01 
3.870000e+00 3.422735e-01 -1.927850e-01 -4.432834e-01 8.181589e-02 -1.802014e-03 -2.434604e-01 
3.880000e+00 3.404394e-01 -1.951076e-01 -4.381676e-01 8.178167e-02 -5.035330e-03 -2.395725e-01 
3.890000e+00 3.384435e-01 -1.972903e-01 -4.327914e-01 8.171532e-02 -8.228455e-03 -2.355237e-01 
3.900000e+00 3.362873e-01 -1.993318e-01 -4.271604e-01 8.161725e-02 -1.137948e-02 -2.313189e-01 
3.910000e+00 3.339724e-01 -2.012309e-01 -4.212803e-01 8.148788e-02 -1.448657e-02 -2.269632e-01 
3.920000e+00 3.315008e-01 -2.029867e-01 -4.151571e-01 8.132767e-02 -1.754792e-02 -2.224618e-01 
3.930000e+00 3.288741e-01 -2.045982e-01 -4.087968e-01 8.113708e-02 -2.056179e-02 -2.178200e-01 
3.940000e+00 3.260945e-01 -2.060647e-01 -4.022058e-01 8.091659e-02 -2.352651e-02 -2.130430e-01 
3.950000e+00 3.231638e-01 -2.073854e-01 -3.953904e-01 8.066672e-02 -2.644045e-02 -2.081366e-01 
3.960000e+00 3.200844e-01 -2.085598e-01 -3.883572e-01 8.038796e-02 -2.930207e-02 -2.031061e-01 
3.970000e+00 3.168585e-01 -2.095876e-01 -3.811130e-01 8.008085e-02 -3.210985e-02 -1.979574e-01 
3.980000e+00 3.134883e-01 -2.104684e-01 -3.736647e-01 7.974595e-02 -3.486236e-02 -1.926961e-01 
3.990000e+00 3.099764e-01 -2.112021e-01 -3.660191e-01 7.938380e-02 -3.755824e-02 -1.873280e-01 
4.000000e+00 3.063252e-01 -2.117886e-01 -3.581835e-01 7.899498e-02 -4.019617e-02 -1.818591e-01 
4.010000e+00 3.025374e-01 -2.122281e-01 -3.501651e-01 7.858007e-02 -4.277492e-02 -1.762951e-01 
4.020000e+00 2.986156e-01 -2.125208e-01 -3.419712e-01 7.813968e-02 -4.529330e-02 -1.706422e-01 
4.030000e+00 2.945627e-01 -2.126671e-01 -3.336094e-01 7.767441e-02 -4.775020e-02 -1.649063e-01 
4.040000e+00 2.903814e-01 -2.126673e-01 -3.250870e-01 7.718488e-02 -5.014457e-02 -1.590935e-01 
4.050000e+00 2.860747e-01 -2.125221e-01 -3.164119e-01 7.667173e-02 -5.247545e-02 -1.532098e-01 
4.060000e+00 2.816457e-01 -2.122322e-01 -3.075916e-01 7.613559e-02 -5.474191e-02 -1.472613e-01 
4.070000e+00 2.770974e-01 -2.117985e-01 -2.986340e-01 7.557711e-02 -5.694312e-02 -1.412542e-01 
4.080000e+00 2.724329e-01 -2.112220e-01 -2.895469e-01 7.499695e-02 -5.907829e-02 -1.351945e-01 
4.090000e+00 2.676556e-01 -2.105036e-01 -2.803382e-01 7.439577e-02 -6.114672e-02 -1.290884e-01 
4.100000e+00 2.627686e-01 -2.096447e-01 -2.710159e-01 7.377424e-02 -6.314777e-02 -1.229419e-01 
4.110000e+00 2.577755e-01 -2.086465e-01 -2.615878e-01 7.313304e-02 -6.508086e-02 -1.167611e-01 
4.120000e+00 2.526795e-01 -2.075106e-01 -2.520622e-01 7.247285e-02 -6.694550e-02 -1.105521e-01 
4.130000e+00 2.474842e-01 -2.062384e-01 -2.424468e-01 7.179436e-02 -6.874123e-02 -1.043210e-01 
4.140000e+00 2.421932e-01 -2.048316e-01 -2.327500e-01 7.109825e-02 -7.046769e-02 -9.807361e-02 
4.150000e+00 2.368100e-01 -2.032920e-01 -2.229795e-01 7.038523e-02 -7.212458e-02 -9.181599e-02 
4.160000e+00 2.313382e-01 -2.016215e-01 -2.131436e-01 6.965599e-02 -7.371165e-02 -8.555402e-02 
4.170000e+00 2.257817e-01 -1.998222e-01 -2.032503e-01 6.891123e-02 -7.522873e-02 -7.929356e-02 
4.180000e+00 2.201441e-01 -1.978960e-01 -1.933075e-01 6.815165e-02 -7.667572e-02 -7.304036e-02 
4.190000e+00 2.144292e-01 -1.958452e-01 -1.833234e-01 6.737795e-02 -7.805257e-02 -6.680016e-02 
4.200000e+00 2.086409e-01 -1.936722e-01 -1.733058e-01 6.659084e-02 -7.935930e-02 -6.057859e-02 
4.210000e+00 2.027831e-01 -1.913792e-01 -1.632626e-01 6.579100e-02 -8.059599e-02 -5.438121e-02 
4.220000e+00 1.968596e-01 -1.889689e-01 -1.532019e-01 6.497915e-02 -8.176280e-02 -4.821350e-02 
4.230000e+00 1.908744e-01 -1.864439e-01 -1.431313e-01 6.415598e-02 -8.285993e-02 -4.208084e-02 
4.240000e+00 1.848315e-01 -1.838067e-01 -1.330587e-01 6.332218e-02 -8.388764e-02 -3.598851e-02 
4.250000e+00 1.787349e-01 -1.810601e-01 -1.229918e-01 6.247846e-02 -8.484626e-02 -2.994170e-02 
4.260000e+00 1.725886e-01 -1.782071e-01 -1.129381e-01 6.162549e-02 -8.573618e-02 -2.394550e-02 
4.270000e+00 1.663966e-01 -1.752506e-01 -1.029052e-01 6.076396e-02 -8.655783e-02 -1.800487e-02 
4.280000e+00 1.601630e-01 -1.721935e-01 -9.290057e-02 5.989456e-02 -8.731173e-02 -1.212465e-02 
4.290000e+00 1.538918e-01 -1.690389e-01 -8.293155e-02 5.901795e-02 -8.799841e-02 -6.309588e-03 
4.300000e+00 1.475873e-01 -1.657900e-01 -7.300538e-02 5.813481e-02 -8.861849e-02 -5.642795e-04 
4.310000e+00 1.412533e-01 -1.624501e-01 -6.312920e-02 5.724580e-02 -8.917262e-02 5.106796e-03 
4.320000e+00 1.348941e-01 -1.590223e-01 -5.331005e-02 5.635157e-02 -8.966152e-02 1.069929e-02 
4.330000e+00 1.285138e-01 -1.555101e-01 -4.355482e-02 5.545278e-02 -9.008593e-02 1.620901e-02 
4.340000e+00 1.221163e-01 -1.519168e-01 -3.387029e-02 5.455007e-02 -9.044667e-02 2.163187e-02 
4.350000e+00 1.157059e-01 -1.482460e-01 -2.426312e-02 5.364406e-02 -9.074458e-02 2.696397e-02 
4.360000e+00 1.092866e-01 -1.445010e-01 -1.473981e-02 5.273538e-02 -9.098058e-02 3.220150e-02 
4.370000e+00 1.028624e-01 -1.406855e-01 -5.306729e-03 5.182465e-02 -9.115558e-02 3.734087e-02 
4.380000e+00 9.643746e-02 -1.368030e-01 4.029894e-03 5.091247e-02 -9.127058e-02 4.237857e-02 
4.390000e+00 9.001578e-02 -1.328572e-01 1.326399e-02 4.999944e-02 -9.132661e-02 4.731130e-02 
4.400000e+00 8.360136e-02 -1.288518e-01 2.238966e-02 4.908613e-02 -9.132471e-02 5.213589e-02 
4.410000e+00 7.719820e-02 -1.247904e-01 3.140113e-02 4.817313e-02 -9.126598e-02 5.684933e-02 
4.420000e+00 7.081025e-02 -1.206767e-01 4.029282e-02 4.726100e-02 -9.115157e-02 6.144878e-02 
4.430000e+00 6.444146e-02 -1.165145e-01 4.905931e-02 4.635028e-02 -9.098262e-02 6.593154e-02 
4.440000e+00 5.809572e-02 -1.123075e-01 5.769536e-02 4.544152e-02 -9.076034e-02 7.029511e-02 
4.450000e+00 5.177688e-02 -1.080596e-01 6.619589e-02 4.453525e-02 -9.048596e-02 7.453712e-02 
4.460000e+00 4.548877e-02 -1.037745e-01 7.455601e-02 4.363197e-02 -9.016073e-02 7.865537e-02 
4.470000e+00 3.923517e-02 -9.945598e-02 8.277101e-02 4.273220e-02 -8.978593e-02 8.264785e-02 
4.480000e+00 3.301981e-02 -9.510786e-02 9.083637e-02 4.183642e-02 -8.936286e-02 8.651269e-02 
4.490000e+00 2.684636e-02 -9.073393e-02 9.874774e-02 4.094510e-02 -8.889285e-02 9.024819e-02 
4.500000e+00 2.071847e-02 -8.633798e-02 1.065010e-01 4.005871e-02 -8.837725e-02 9.385283e-02 
4.510000e+00 1.463970e-02 -8.192379e-02 1.140921e-01 3.917770e-02 -8.781742e-02 9.732524e-02 
4.520000e+00 8.613586e-03 -7.749512e-02 1.215174e-01 3.830251e-02 -8.721476e-02 1.006642e-01 
4.530000e+00 2.643574e-03 -7.305574e-02 1.287733e-01 3.743354e-02 -8.657066e-02 1.038688e-01 
4.540000e+00 -3.266934e-03 -6.860936e-02 1.358564e-01 3.657123e-02 -8.588653e-02 1.069380e-01 
4.550000e+00 -9.114607e-03 -6.415970e-02 1.427635e-01 3.571594e-02 -8.516380e-02 1.098712e-01 
4.560000e+00 -1.489618e-02 -5.971044e-02 1.494916e-01 3.486807e-02 -8.440390e-02 1.126678e-01 
4.570000e+00 -2.060846e-02 -5.526523e-02 1.560381e-01 3.402798e-02 -8.360829e-02 1.153274e-01 
4.580000e+00 -2.624833e-02 -5.082768e-02 1.624003e-01 3.319602e-02 -8.277840e-02 1.178498e-01 
4.590000e+00 -3.181275e-02 -4.640137e-02 1.685757e-01 3.237252e-02 -8.191570e-02 1.202350e-01 
4.600000e+00 -3.729873e-02 -4.198983e-02 1.745624e-01 3.155781e-02 -8.102164e-02 1.224830e-01 
4.610000e+00 -4.270340e-02 -3.759655e-02 1.803582e-01 3.075219e-02 -8.009768e-02 1.245941e-01 
4.620000e+00 -4.802395e-02 -3.322497e-02 1.859615e-01 2.995595e-02 -7.914528e-02 1.265686e-01 
4.630000e+00 -5.325765e-02 -2.887849e-02 1.913705e-01 2.916938e-02 -7.816591e-02 1.284072e-01 
4.640000e+00 -5.840187e-02 -2.456043e-02 1.965841e-01 2.839272e-02 -7.716101e-02 1.301103e-01 
4.650000e+00 -6.345405e-02 -2.027408e-02 2.016009e-01 2.762624e-02 -7.613204e-02 1.316790e-01 
4.660000e+00 -6.841174e-02 -1.602265e-02 2.064199e-01 2.687016e-02 -7.508044e-02 1.331140e-01 
4.670000e+00 -7.327256e-02 -1.180930e-02 2.110405e-01 2.612470e-02 -7.400764e-02 1.344167e-01 
4.680000e+00 -7.803425e-02 -7.637097e-03 2.154620e-01 2.539007e-02 -7.291507e-02 1.355880e-01 
4.690000e+00 -8.269461e-02 -3.509073e-03 2.196840e-01 2.466646e-02 -7.180415e-02 1.366295e-01 
4.700000e+00 -8.725156e-02 5.718325e-04 2.237062e-01 2.395404e-02 -7.067628e-02 1.375425e-01 
4.710000e+00 -9.170311e-02 4.602749e-03 2.275287e-01 2.325298e-02 -6.953284e-02 1.383288e-01 
4.720000e+00 -9.604736e-02 8.580885e-03 2.311517e-01 2.256343e-02 -6.837522e-02 1.389899e-01 
4.730000e+00 -1.002825e-01 1.250353e-02 2.345753e-01 2.188552e-02 -6.720476e-02 1.395278e-01 
4.740000e+00 -1.044069e-01 1.636804e-02 2.378002e-01 2.121938e-02 -6.602282e-02 1.399443e-01 
4.750000e+00 -1.084190e-01 2.017188e-02 2.408270e-01 2.056510e-02 -6.483070e-02 1.402415e-01 
4.760000e+00 -1.123171e-01 2.391258e-02 2.436566e-01 1.992279e-02 -6.362972e-02 1.404216e-01 
4.770000e+00 -1.161001e-01 2.758778e-02 2.462901e-01 1.929253e-02 -6.242115e-02 1.404868e-01 
4.780000e+00 -1.197665e-01 3.119517e-02 2.487286e-01 1.867439e-02 -6.120625e-02 1.404394e-01 
4.790000e+00 -1.233152e-01 3.473257e-02 2.509735e-01 1.806842e-02 -5.998626e-02 1.402818e-01 
4.800000e+00 -1.267452e-01 3.819788e-02 2.530263e-01 1.747468e-02 -5.876238e-02 1.400166e-01 
4.810000e+00 -1.300554e-01 4.158909e-02 2.548887e-01 1.689318e-02 -5.753581e-02 1.396463e-01 
4.820000e+00 -1.332451e-01 4.490429e-02 2.565625e-01 1.632397e-02 -5.630770e-02 1.391736e-01 
4.830000e+00 -1.363134e-01 4.814166e-02 2.580497e-01 1.576703e-02 -5.507919e-02 1.386012e-01 
4.840000e+00 -1.392597e-01 5.129949e-02 2.593524e-01 1.522238e-02 -5.385138e-02 1.379319e-01 
4.850000e+00 -1.420834e-01 5.437615e-02 2.604728e-01 1.469000e-02 -5.262536e-02 1.371685e-01 
4.860000e+00 -1.447842e-01 5.737012e-02 2.614135e-01 1.416986e-02 -5.140216e-02 1.363140e-01 
4.870000e+00 -1.473617e-01 6.027999e-02 2.621767e-01 1.366194e-02 -5.018281e-02 1.353712e-01 
4.880000e+00 -1.498156e-01 6.310443e-02 2.627653e-01 1.316619e-02 -4.896830e-02 1.343433e-01 
4.890000e+00 -1.521459e-01 6.584223e-02 2.631820e-01 1.268256e-02 -4.775958e-02 1.332332e-01 
4.900000e+00 -1.543524e-01 6.849228e-02 2.634297e-01 1.221098e-02 -4.655759e-02 1.320440e-01 
4.910000e+00 -1.564354e-01 7.105355e-02 2.635112e-01 1.175138e-02 -4.536321e-02 1.307788e-01 
4.920000e+00 -1.583950e-01 7.352513e-02 2.634299e-01 1.130368e-02 -4.417732e-02 1.294407e-01 
4.930000e+00 -1.602314e-01 7.590622e-02 2.631887e-01 1.086780e-02 -4.300074e-02 1.280329e-01 
4.940000e+00 -1.619451e-01 7.819610e-02 2.627912e-01 1.044364e-02 -4.183428e-02 1.265587e-01 
4.950000e+00 -1.635366e-01 8.039416e-02 2.622405e-01 1.003108e-02 -4.067869e-02 1.250210e-01 
4.960000e+00 -1.650064e-01 8.249990e-02 2.615402e-01 9.630023e-03 -3.953472e-02 1.234232e-01 
4.970000e+00 -1.663552e-01 8.451291e-02 2.606939e-01 9.240344e-03 -3.840306e-02 1.217684e-01 
4.980000e+00 -1.675838e-01 8.643289e-02 2.597052e-01 8.861918e-03 -3.728438e-02 1.200599e-01 
4.990000e+00 -1.686930e-01 8.825962e-02 2.585777e-01 8.494612e-03 -3.617931e-02 1.183008e-01 
5.000000e+00 -1.696839e-01 8.999299e-02 2.573152e-01 8.138285e-03 -3.508845e-02 1.164942e-01 
5.010000e+00 -1.705575e-01 9.163300e-02 2.559217e-01 7.792793e-03 -3.401237e-02 1.146435e-01 
5.020000e+00 -1.713149e-01 9.317972e-02 2.544008e-01 7.457986e-03 -3.295161e-02 1.127516e-01 
5.030000e+00 -1.719574e-01 9.463333e-02 2.527566e-01 7.133708e-03 -3.190666e-02 1.108218e-01 
5.040000e+00 -1.724862e-01 9.599411e-02 2.509931e-01 6.819799e-03 -3.087799e-02 1.088572e-01 
5.050000e+00 -1.729028e-01 9.726241e-02 2.491143e-01 6.516093e-03 -2.986605e-02 1.068607e-01 
5.060000e+00 -1.732087e-01 9.843870e-02 2.471241e-01 6.222421e-03 -2.887123e-02 1.048355e-01 
5.070000e+00 -1.734054e-01 9.952352e-02 2.450267e-01 5.938610e-03 -2.789391e-02 1.027846e-01 
5.080000e+00 -1.734946e-01 1.005175e-01 2.428262e-01 5.664483e-03 -2.693442e-02 1.007109e-01 
5.090000e+00 -1.734779e-01 1.014213e-01 2.405268e-01 5.399861e-03 -2.599308e-02 9.861731e-02 
5.100000e+00 -1.733573e-01 1.022359e-01 2.381324e-01 5.144560e-03 -2.507016e-02 9.650674e-02 
5.110000e+00 -1.731344e-01 1.029619e-01 2.356474e-01 4.898396e-03 -2.416591e-02 9.438201e-02 
5.120000e+00 -1.728113e-01 1.036005e-01 2.330759e-01 4.661179e-03 -2.328055e-02 9.224588e-02 
5.130000e+00 -1.723899e-01 1.041527e-01 2.304219e-01 4.432721e-03 -2.241428e-02 9.010108e-02 
5.140000e+00 -1.718723e-01 1.046195e-01 2.276897e-01 4.212829e-03 -2.156724e-02 8.795024e-02 
5.150000e+00 -1.712606e-01 1.050022e-01 2.248834e-01 4.001312e-03 -2.073957e-02 8.579598e-02 
5.160000e+00 -1.705570e-01 1.053020e-01 2.220072e-01 3.797973e-03 -1.993137e-02 8.364082e-02 
5.170000e+00 -1.697637e-01 1.055202e-01 2.190651e-01 3.602619e-03 -1.914273e-02 8.148723e-02 
5.180000e+00 -1.688829e-01 1.056583e-01 2.160612e-01 3.415053e-03 -1.837369e-02 7.933762e-02 
5.190000e+00 -1.679170e-01 1.057177e-01 2.129997e-01 3.235080e-03 -1.762428e-02 7.719430e-02 
5.200000e+00 -1.668684e-01 1.056999e-01 2.098845e-01 3.062502e-03 -1.689450e-02 7.505954e-02 
5.210000e+00 -1.657395e-01 1.056065e-01 2.067196e-01 2.897124e-03 -1.618433e-02 7.293552e-02 
5.220000e+00 -1.645327e-01 1.054390e-01 2.035090e-01 2.738750e-03 -1.549372e-02 7.082436e-02 
5.230000e+00 -1.632505e-01 1.051993e-01 2.002567e-01 2.587185e-03 -1.482259e-02 6.872808e-02 
5.240000e+00 -1.618954e-01 1.048890e-01 1.969665e-01 2.442234e-03 -1.417087e-02 6.664865e-02 
5.250000e+00 -1.604701e-01 1.045099e-01 1.936422e-01 2.303703e-03 -1.353842e-02 6.458794e-02 
5.260000e+00 -1.589770e-01 1.040638e-01 1.902876e-01 2.171401e-03 -1.292513e-02 6.254775e-02 
5.270000e+00 -1.574188e-01 1.035527e-01 1.869065e-01 2.045137e-03 -1.233084e-02 6.052980e-02 
5.280000e+00 -1.557981e-01 1.029783e-01 1.835024e-01 1.924722e-03 -1.175538e-02 5.853573e-02 
5.290000e+00 -1.541175e-01 1.023426e-01 1.800791e-01 1.809968e-03 -1.119856e-02 5.656709e-02 
5.300000e+00 -1.523798e-01 1.016477e-01 1.766400e-01 1.700689e-03 -1.066017e-02 5.462535e-02 
5.310000e+00 -1.505876e-01 1.008954e-01 1.731885e-01 1.596704e-03 -1.013999e-02 5.271192e-02 
5.320000e+00 -1.487436e-01 1.000879e-01 1.697282e-01 1.497830e-03 -9.637779e-03 5.082809e-02 
5.330000e+00 -1.468504e-01 9.922718e-02 1.662623e-01 1.403889e-03 -9.153294e-03 4.897509e-02 
5.340000e+00 -1.449109e-01 9.831529e-02 1.627941e-01 1.314706e-03 -8.686265e-03 4.715407e-02 
5.350000e+00 -1.429275e-01 9.735434e-02 1.593268e-01 1.230106e-03 -8.236412e-03 4.536609e-02 
5.360000e+00 -1.409032e-01 9.634643e-02 1.558634e-01 1.149921e-03 -7.803446e-03 4.361214e-02 
5.370000e+00 -1.388405e-01 9.529368e-02 1.524069e-01 1.073982e-03 -7.387066e-03 4.189310e-02 
5.380000e+00 -1.367421e-01 9.419820e-02 1.489603e-01 1.002126e-03 -6.986958e-03 4.020982e-02 
5.390000e+00 -1.346107e-01 9.306213e-02 1.455265e-01 9.341899e-04 -6.602803e-03 3.856302e-02 
5.400000e+00 -1.324489e-01 9.188760e-02 1.421081e-01 8.700174e-04 -6.234270e-03 3.695336e-02 
5.410000e+00 -1.302595e-01 9.067675e-02 1.387079e-01 8.094535e-04 -5.881022e-03 3.538144e-02 
5.420000e+00 -1.280449e-01 8.943170e-02 1.353285e-01 7.523472e-04 -5.542715e-03 3.384777e-02 
5.430000e+00 -1.258077e-01 8.815457e-02 1.319722e-01 6.985506e-04 -5.218996e-03 3.235277e-02 
5.440000e+00 -1.235506e-01 8.684749e-02 1.286416e-01 6.479198e-04 -4.909511e-03 3.089681e-02 
5.450000e+00 -1.212761e-01 8.551256e-02 1.253390e-01 6.003141e-04 -4.613897e-03 2.948018e-02 
5.460000e+00 -1.189867e-01 8.415187e-02 1.220664e-01 5.555968e-04 -4.331791e-03 2.810309e-02 
5.470000e+00 -1.166848e-01 8.276750e-02 1.188262e-01 5.136345e-04 -4.062824e-03 2.676570e-02 
5.480000e+00 -1.143729e-01 8.136151e-02 1.156202e-01 4.742977e-04 -3.806626e-03 2.546808e-02 
5.490000e+00 -1.120534e-01 7.993592e-02 1.124504e-01 4.374607e-04 -3.562824e-03 2.421025e-02 
5.500000e+00 -1.097285e-01 7.849276e-02 1.093186e-01 4.030012e-04 -3.331046e-03 2.299217e-02 
5.510000e+00 -1.074007e-01 7.703401e-02 1.062267e-01 3.708009e-04 -3.110916e-03 2.181373e-02 
5.520000e+00 -1.050722e-01 7.556163e-02 1.031761e-01 3.407453e-04 -2.902063e-03 2.067476e-02 
5.530000e+00 -1.027452e-01 7.407754e-02 1.001685e-01 3.127233e-04 -2.704112e-03 1.957502e-02 
5.540000e+00 -1.004219e-01 7.258363e-02 9.720533e-02 2.866279e-04 -2.516693e-03 1.851426e-02 
5.550000e+00 -9.810427e-02 7.108178e-02 9.428791e-02 2.623556e-04 -2.339437e-03 1.749212e-02 
5.560000e+00 -9.579450e-02 6.957380e-02 9.141752e-02 2.398065e-04 -2.171976e-03 1.650822e-02 
5.570000e+00 -9.349454e-02 6.806146e-02 8.859532e-02 2.188846e-04 -2.013948e-03 1.556214e-02 
5.580000e+00 -9.120633e-02 6.654653e-02 8.582239e-02 1.994974e-04 -1.864992e-03 1.465339e-02 
5.590000e+00 -8.893175e-02 6.503069e-02 8.309970e-02 1.815557e-04 -1.724752e-03 1.378145e-02 
5.600000e+00 -8.667260e-02 6.351559e-02 8.042814e-02 1.649744e-04 -1.592878e-03 1.294575e-02 
5.610000e+00 -8.443064e-02 6.200286e-02 7.780852e-02 1.496715e-04 -1.469022e-03 1.214570e-02 
5.620000e+00 -8.220756e-02 6.049405e-02 7.524152e-02 1.355684e-04 -1.352845e-03 1.138065e-02 
5.630000e+00 -8.000496e-02 5.899066e-02 7.272778e-02 1.225901e-04 -1.244010e-03 1.064992e-02 
5.640000e+00 -7.782439e-02 5.749417e-02 7.026782e-02 1.106648e-04 -1.142189e-03 9.952823e-03 
5.650000e+00 -7.566734e-02 5.600599e-02 6.786208e-02 9.972401e-05 -1.047060e-03 9.288610e-03 
5.660000e+00 -7.353521e-02 5.452746e-02 6.551093e-02 8.970235e-05 -9.583076e-04 8.656524e-03 
5.670000e+00 -7.142934e-02 5.305989e-02 6.321464e-02 8.053763e-05 -8.756223e-04 8.055779e-03 
5.680000e+00 -6.935100e-02 5.160452e-02 6.097340e-02 7.217069e-05 -7.987036e-04 7.485566e-03 
5.690000e+00 -6.730136e-02 5.016255e-02 5.878731e-02 6.454532e-05 -7.272579e-04 6.945059e-03 
5.700000e+00 -6.528156e-02 4.873512e-02 5.665643e-02 5.760823e-05 -6.609995e-04 6.433412e-03 
5.710000e+00 -6.329262e-02 4.732329e-02 5.458069e-02 5.130896e-05 -5.996506e-04 5.949768e-03 
5.720000e+00 -6.133552e-02 4.592808e-02 5.255999e-02 4.559976e-05 -5.429418e-04 5.493254e-03 
5.730000e+00 -5.941114e-02 4.455044e-02 5.059411e-02 4.043553e-05 -4.906119e-04 5.062989e-03 
5.740000e+00 -5.752029e-02 4.319129e-02 4.868281e-02 3.577377e-05 -4.424079e-04 4.658083e-03 
5.750000e+00 -5.566372e-02 4.185145e-02 4.682575e-02 3.157444e-05 -3.980857e-04 4.277640e-03 
5.760000e+00 -5.384207e-02 4.053170e-02 4.502251e-02 2.779990e-05 -3.574095e-04 3.920764e-03 
5.770000e+00 -5.205594e-02 3.923277e-02 4.327264e-02 2.441485e-05 -3.201521e-04 3.586552e-03 
5.780000e+00 -5.030583e-02 3.795529e-02 4.157559e-02 2.138619e-05 -2.860953e-04 3.274105e-03 
5.790000e+00 -4.859216e-02 3.669988e-02 3.993077e-02 1.868298e-05 -2.550293e-04 2.982527e-03 
5.800000e+00 -4.691529e-02 3.546707e-02 3.833752e-02 1.627631e-05 -2.267529e-04 2.710925e-03 
5.810000e+00 -4.527550e-02 3.425733e-02 3.679514e-02 1.413926e-05 -2.010736e-04 2.458413e-03 
5.820000e+00 -4.367299e-02 3.307107e-02 3.530285e-02 1.224680e-05 -1.778075e-04 2.224114e-03 
5.830000e+00 -4.210788e-02 3.190865e-02 3.385982e-02 1.057566e-05 -1.567792e-04 2.007159e-03 
5.840000e+00 -4.058022e-02 3.077037e-02 3.246519e-02 9.104306e-06 -1.378215e-04 1.806692e-03 
5.850000e+00 -3.908999e-02 2.965645e-02 3.111803e-02 7.812853e-06 -1.207759e-04 1.621870e-03 
5.860000e+00 -3.763709e-02 2.856709e-02 2.981737e-02 6.682927e-06 -1.054916e-04 1.451865e-03 
5.870000e+00 -3.622136e-02 2.750239e-02 2.856220e-02 5.697626e-06 -9.182602e-05 1.295864e-03 
5.880000e+00 -3.484256e-02 2.646242e-02 2.735145e-02 4.841453e-06 -7.964462e-05 1.153072e-03 
5.890000e+00 -3.350039e-02 2.544720e-02 2.618403e-02 4.100215e-06 -6.882037e-05 1.022712e-03 
5.900000e+00 -3.219445e-02 2.445665e-02 2.505880e-02 3.460927e-06 -5.923382e-05 9.040270e-04 
5.910000e+00 -3.092432e-02 2.349070e-02 2.397459e-02 2.911781e-06 -5.077287e-05 7.962818e-04 
5.920000e+00 -2.968947e-02 2.254917e-02 2.293018e-02 2.442065e-06 -4.333260e-05 6.987618e-04 
5.930000e+00 -2.848934e-02 2.163187e-02 2.192435e-02 2.042061e-06 -3.681496e-05 6.107753e-04 
5.940000e+00 -2.732328e-02 2.073852e-02 2.095582e-02 1.702998e-06 -3.112859e-05 5.316543e-04 
5.950000e+00 -2.619060e-02 1.986883e-02 2.002330e-02 1.416995e-06 -2.618868e-05 4.607548e-04 
5.960000e+00 -2.509054e-02 1.902243e-02 1.912546e-02 1.176999e-06 -2.191666e-05 3.974574e-04 
5.970000e+00 -2.402228e-02 1.819893e-02 1.826096e-02 9.766855e-07 -1.823987e-05 3.411683e-04 
5.980000e+00 -2.298495e-02 1.739786e-02 1.742843e-02 8.104396e-07 -1.509146e-05 2.913193e-04 
5.990000e+00 -2.197762e-02 1.661873e-02 1.662648e-02 6.732942e-07 -1.241012e-05 2.473681e-04 
6.000000e+00 -2.099932e-02 1.586101e-02 1.585372e-02 5.608703e-07 -1.013974e-05 2.087987e-04 
6.010000e+00 -2.004900e-02 1.512412e-02 1.510872e-02 4.693062e-07 -8.229141e-06 1.751217e-04 
6.020000e+00 -1.912560e-02 1.440744e-02 1.439004e-02 3.952405e-07 -6.631960e-06 1.458740e-04 
6.030000e+00 -1.822799e-02 1.371032e-02 1.369626e-02 3.357581e-07 -5.306295e-06 1.206191e-04 
6.040000e+00 -1.735500e-02 1.303205e-02 1.302590e-02 2.883391e-07 -4.214426e-06 9.894661e-05 
6.050000e+00 -1.650543e-02 1.237192e-02 1.237751e-02 2.508078e-07 -3.322517e-06 8.047250e-05 
6.060000e+00 -1.567802e-02 1.172917e-02 1.174962e-02 2.213197e-07 -2.600523e-06 6.483850e-05 
6.070000e+00 -1.487150e-02 1.110300e-02 1.114076e-02 1.983165e-07 -2.021828e-06 5.171189e-05 
6.080000e+00 -1.408454e-02 1.049261e-02 1.054944e-02 1.804872e-07 -1.562974e-06 4.078492e-05 
6.090000e+00 -1.331579e-02 9.897128e-03 9.974200e-03 1.667302e-07 -1.203382e-06 3.177419e-05 
6.100000e+00 -1.256387e-02 9.315699e-03 9.413555e-03 1.561459e-07 -9.252815e-07 2.442039e-05 
6.110000e+00 -1.182738e-02 8.747426e-03 8.866031e-03 1.480010e-07 -7.133550e-07 1.848747e-05 
6.120000e+00 -1.110488e-02 8.191392e-03 8.330158e-03 1.417039e-07 -5.545098e-07 1.376183e-05 
6.130000e+00 -1.039493e-02 7.646660e-03 7.804468e-03 1.367750e-07 -4.376006e-07 1.005111e-05 
6.140000e+00 -9.696038e-03 7.112278e-03 7.287502e-03 1.328425e-07 -3.533891e-07 7.184103e-06 
6.150000e+00 -9.006727e-03 6.587277e-03 6.777808e-03 1.296206e-07 -2.942421e-07 5.009389e-06 
6.160000e+00 -8.325493e-03 6.070673e-03 6.273943e-03 1.268947e-07 -2.539496e-07 3.394566e-06 
6.170000e+00 -7.650820e-03 5.561474e-03 5.774475e-03 1.244991e-07 -2.274515e-07 2.224314e-06 
6.180000e+00 -6.981187e-03 5.058673e-03 5.277983e-03 1.223142e-07 -2.107909e-07 1.400124e-06 
6.190000e+00 -6.315064e-03 4.561260e-03 4.783059e-03 1.202586e-07 -2.009793e-07 8.392635e-07 
6.200000e+00 -5.650921e-03 4.068216e-03 4.288309e-03 1.182775e-07 -1.957540e-07 4.734466e-07 
6.210000e+00 -4.987224e-03 3.578519e-03 3.792356e-03 1.163347e-07 -1.934494e-07 2.470484e-07 
6.220000e+00 -4.322444e-03 3.091146e-03 3.293837e-03 1.144051e-07 -1.928530e-07 1.154854e-07 
6.230000e+00 -3.655056e-03 2.605072e-03 2.791407e-03 1.124752e-07 -1.932038e-07 4.519478e-08 
6.240000e+00 -2.983541e-03 2.119274e-03 2.283739e-03 1.105386e-07 -1.940473e-07 1.153808e-08 
6.250000e+00 -2.306391e-03 1.632734e-03 1.769526e-03 1.085924e-07 -1.951096e-07 -1.619228e-09 
6.260000e+00 -1.622112e-03 1.144439e-03 1.247480e-03 1.066359e-07 -1.962409e-07 -4.893278e-09 
6.270000e+00 -9.292234e-04 6.533813e-04 7.163370e-04 1.046685e-07 -1.973555e-07 -5.135644e-09 
6.280000e+00 -2.262637e-04 1.585643e-04 1.748508e-04 1.026900e-07 -1.984310e-07 -5.433312e-09 
6.290000e+00 4.882086e-04 -3.409986e-04 -3.781997e-04 1.007005e-07 -1.995018e-07 -5.633445e-09 
6.300000e+00 1.215612e-03 -8.462817e-04 -9.440128e-04 9.870034e-08 -2.005624e-07 -5.965761e-09 
6.310000e+00 1.957340e-03 -1.358245e-03 -1.523763e-03 9.668987e-08 -2.015923e-07 -7.041018e-09 
6.320000e+00 2.714757e-03 -1.877833e-03 -2.118599e-03 9.466875e-08 -2.026320e-07 -1.301770e-08 
6.330000e+00 3.489198e-03 -2.405972e-03 -2.729645e-03 9.263635e-08 -2.037845e-07 -3.204863e-08 
6.340000e+00 4.281966e-03 -2.943570e-03 -3.357999e-03 9.059136e-08 -2.052270e-07 -7.653121e-08 
6.350000e+00 5.094327e-03 -3.491515e-03 -4.004732e-03 8.852973e-08 -2.073063e-07 -1.659939e-07 
6.360000e+00 5.927511e-03 -4.050673e-03 -4.670888e-03 8.644341e-08 -2.105494e-07 -3.275192e-07 
6.370000e+00 6.782710e-03 -4.621886e-03 -5.357483e-03 8.431422e-08 -2.158923e-07 -5.986962e-07 
6.380000e+00 7.661070e-03 -5.205971e-03 -6.065505e-03 8.211301e-08 -2.247167e-07 -1.028231e-06 
6.390000e+00 8.563698e-03 -5.803721e-03 -6.795914e-03 7.979905e-08 -2.388605e-07 -1.676045e-06 
6.400000e+00 9.491652e-03 -6.415900e-03 -7.549640e-03 7.730825e-08 -2.608482e-07 -2.615649e-06 
6.410000e+00 1.044594e-02 -7.043243e-03 -8.327582e-03 7.454780e-08 -2.939748e-07 -3.935055e-06 
6.420000e+00 1.142754e-02 -7.686457e-03 -9.130612e-03 7.138123e-08 -3.425914e-07 -5.738774e-06 
6.430000e+00 1.243734e-02 -8.346217e-03 -9.959570e-03 6.762425e-08 -4.121866e-07 -8.148477e-06 
6.440000e+00 1.347620e-02 -9.023168e-03 -1.081526e-02 6.304073e-08 -5.094389e-07 -1.130328e-05 
6.450000e+00 1.454494e-02 -9.717919e-03 -1.169847e-02 5.731579e-08 -6.425481e-07 -1.536167e-05 
6.460000e+00 1.564428e-02 -1.043105e-02 -1.260994e-02 5.004278e-08 -8.213848e-07 -2.050222e-05 
6.470000e+00 1.677493e-02 -1.116310e-02 -1.355039e-02 4.069906e-08 -1.057813e-06 -2.692503e-05 
6.480000e+00 1.793750e-02 -1.191458e-02 -1.452050e-02 2.864352e-08 -1.365722e-06 -3.485193e-05 
6.490000e+00 1.913256e-02 -1.268596e-02 -1.552091e-02 1.308842e-08 -1.761287e-06 -4.452728e-05 
6.500000e+00 2.036062e-02 -1.347768e-02 -1.655225e-02 -6.932158e-09 -2.263228e-06 -5.621895e-05 
6.510000e+00 2.162211e-02 -1.429012e-02 -1.761511e-02 -3.259611e-08 -2.893149e-06 -7.021913e-05 
6.520000e+00 2.291741e-02 -1.512366e-02 -1.871003e-02 -6.530778e-08 -3.675686e-06 -8.684476e-05 
6.530000e+00 2.424683e-02 -1.597861e-02 -1.983752e-02 -1.067178e-07 -4.638645e-06 -1.064377e-04 
6.540000e+00 2.561060e-02 -1.685525e-02 -2.099808e-02 -1.587826e-07 -5.813392e-06 -1.293657e-04 
6.550000e+00 2.700891e-02 -1.775382e-02 -2.219216e-02 -2.238000e-07 -7.235120e-06 -1.560222e-04 
6.560000e+00 2.844186e-02 -1.867453e-02 -2.342017e-02 -3.044417e-07 -8.943120e-06 -1.868271e-04 
6.570000e+00 2.990948e-02 -1.961755e-02 -2.468248e-02 -4.037698e-07 -1.098086e-05 -2.222267e-04 
6.580000e+00 3.141174e-02 -2.058299e-02 -2.597945e-02 -5.253152e-07 -1.339641e-05 -2.626936e-04 
6.590000e+00 3.294854e-02 -2.157093e-02 -2.731139e-02 -6.731230e-07 -1.624266e-05 -3.087271e-04 
6.600000e+00 3.451969e-02 -2.258143e-02 -2.867858e-02 -8.517989e-07 -1.957767e-05 -3.608526e-04 
6.610000e+00 3.612496e-02 -2.361447e-02 -3.008124e-02 -1.066526e-06 -2.346473e-05 -4.196219e-04 
6.620000e+00 3.776403e-02 -2.467003e-02 -3.151959e-02 -1.323160e-06 -2.797273e-05 -4.856129e-04 
6.630000e+00 3.943650e-02 -2.574803e-02 -3.299380e-02 -1.628287e-06 -3.317642e-05 -5.594287e-04 
6.640000e+00 4.114191e-02 -2.684835e-02 -3.450398e-02 -1.989279e-06 -3.915671e-05 -6.416977e-04 
6.650000e+00 4.287973e-02 -2.797082e-02 -3.605025e-02 -2.414312e-06 -4.600075e-05 -7.330727e-04 
6.660000e+00 4.464936e-02 -2.911526e-02 -3.763266e-02 -2.912482e-06 -5.380226e-05 -8.342308e-04 
6.670000e+00 4.645012e-02 -3.028143e-02 -3.925122e-02 -3.493870e-06 -6.266176e-05 -9.458720e-04 
6.680000e+00 4.828126e-02 -3.146906e-02 -4.090591e-02 -4.169604e-06 -7.268683e-05 -1.068718e-03 
6.690000e+00 5.014197e-02 -3.267782e-02 -4.259670e-02 -4.951886e-06 -8.399222e-05 -1.203514e-03 
6.700000e+00 5.203135e-02 -3.390738e-02 -4.432347e-02 -5.854118e-06 -9.670007e-05 -1.351023e-03 
6.710000e+00 5.394846e-02 -3.515734e-02 -4.608609e-02 -6.890980e-06 -1.109401e-04 -1.512029e-03 
6.720000e+00 5.589225e-02 -3.642728e-02 -4.788441e-02 -8.078491e-06 -1.268500e-04 -1.687335e-03 
6.730000e+00 5.786165e-02 -3.771674e-02 -4.971820e-02 -9.434043e-06 -1.445751e-04 -1.877757e-03 
6.740000e+00 5.985548e-02 -3.902523e-02 -5.158721e-02 -1.097655e-05 -1.642690e-04 -2.084131e-03 
6.750000e+00 6.187253e-02 -4.035221e-02 -5.349116e-02 -1.272651e-05 -1.860935e-04 -2.307306e-03 
6.760000e+00 6.391149e-02 -4.169712e-02 -5.542971e-02 -1.470609e-05 -2.102187e-04 -2.548141e-03 
6.770000e+00 6.597101e-02 -4.305937e-02 -5.740250e-02 -1.693916e-05 -2.368231e-04 -2.807509e-03 
6.780000e+00 6.804967e-02 -4.443832e-02 -5.940911e-02 -1.945143e-05 -2.660939e-04 -3.086291e-03 
6.790000e+00 7.014600e-02 -4.583332e-02 -6.144909e-02 -2.227056e-05 -2.982266e-04 -3.385376e-03 
6.800000e+00 7.225844e-02 -4.724368e-02 -6.352195e-02 -2.542620e-05 -3.334255e-04 -3.705657e-03 
6.810000e+00 7.438539e-02 -4.866867e-02 -6.562715e-02 -2.895001e-05 -3.719036e-04 -4.048034e-03 
6.820000e+00 7.652521e-02 -5.010756e-02 -6.776412e-02 -3.287592e-05 -4.138825e-04 -4.413408e-03 
6.830000e+00 7.867618e-02 -5.155956e-02 -6.993223e-02 -3.724009e-05 -4.595924e-04 -4.802677e-03 
6.840000e+00 8.083652e-02 -5.302386e-02 -7.213081e-02 -4.208102e-05 -5.092723e-04 -5.216740e-03 
6.850000e+00 8.300443e-02 -5.449966e-02 -7.435917e-02 -4.743960e-05 -5.631695e-04 -5.656491e-03 
6.860000e+00 8.517803e-02 -5.598609e-02 -7.661655e-02 -5.335930e-05 -6.215401e-04 -6.122817e-03 
6.870000e+00 8.735540e-02 -5.748227e-02 -7.890216e-02 -5.988618e-05 -6.846482e-04 -6.616597e-03 
6.880000e+00 8.953458e-02 -5.898732e-02 -8.121516e-02 -6.706898e-05 -7.527665e-04 -7.138698e-03 
6.890000e+00 9.171357e-02 -6.050032e-02 -8.355467e-02 -7.495915e-05 -8.261756e-04 -7.689975e-03 
6.900000e+00 9.389030e-02 -6.202032e-02 -8.591976e-02 -8.361107e-05 -9.051643e-04 -8.271266e-03 
6.910000e+00 9.606269e-02 -6.354638e-02 -8.830946e-02 -9.308202e-05 -9.900288e-04 -8.883393e-03 
6.920000e+00 9.822860e-02 -6.507751e-02 -9.072275e-02 -1.034323e-04 -1.081073e-03 -9.527155e-03 
6.930000e+00 1.003859e-01 -6.661273e-02 -9.315857e-02 -1.147251e-04 -1.178608e-03 -1.020333e-02 
6.940000e+00 1.025323e-01 -6.815104e-02 -9.561581e-02 -1.270271e-04 -1.282952e-03 -1.091267e-02 
6.950000e+00 1.046657e-01 -6.969142e-02 -9.809331e-02 -1.404079e-04 -1.394430e-03 -1.165591e-02 
6.960000e+00 1.067837e-01 -7.123283e-02 -1.005899e-01 -1.549406e-04 -1.513374e-03 -1.243372e-02 
6.970000e+00 1.088842e-01 -7.277423e-02 -1.031043e-01 -1.707014e-04 -1.640120e-03 -1.324679e-02 
6.980000e+00 1.109647e-01 -7.431457e-02 -1.056352e-01 -1.877701e-04 -1.775011e-03 -1.409573e-02 
6.990000e+00 1.130230e-01 -7.585278e-02 -1.081813e-01 -2.062300e-04 -1.918396e-03 -1.498114e-02 
7.000000e+00 1.150566e-01 -7.738781e-02 -1.107412e-01 -2.261676e-04 -2.070627e-03 -1.590356e-02 
7.010000e+00 1.170633e-01 -7.891856e-02 -1.133134e-01 -2.476732e-04 -2.232063e-03 -1.686351e-02 
7.020000e+00 1.190407e-01 -8.044396e-02 -1.158966e-01 -2.708407e-04 -2.403065e-03 -1.786144e-02 
7.030000e+00 1.209863e-01 -8.196292e-02 -1.184891e-01 -2.957676e-04 -2.583998e-03 -1.889777e-02 
7.040000e+00 1.228978e-01 -8.347435e-02 -1.210894e-01 -3.225550e-04 -2.775228e-03 -1.997287e-02 
7.050000e+00 1.247727e-01 -8.497715e-02 -1.236958e-01 -3.513077e-04 -2.977128e-03 -2.108706e-02 
7.060000e+00 1.266087e-01 -8.647023e-02 -1.263068e-01 -3.821343e-04 -3.190068e-03 -2.224059e-02 
7.070000e+00 1.284033e-01 -8.795250e-02 -1.289206e-01 -4.151471e-04 -3.414421e-03 -2.343367e-02 
7.080000e+00 1.301541e-01 -8.942286e-02 -1.315354e-01 -4.504621e-04 -3.650563e-03 -2.466645e-02 
7.090000e+00 1.318588e-01 -9.088023e-02 -1.341495e-01 -4.881989e-04 -3.898865e-03 -2.593901e-02 
7.100000e+00 1.335149e-01 -9.232351e-02 -1.367609e-01 -5.284811e-04 -4.159703e-03 -2.725138e-02 
7.110000e+00 1.351201e-01 -9.375161e-02 -1.393679e-01 -5.714360e-04 -4.433447e-03 -2.860353e-02 
7.120000e+00 1.366720e-01 -9.516347e-02 -1.419684e-01 -6.171944e-04 -4.720468e-03 -2.999533e-02 
7.130000e+00 1.381682e-01 -9.655801e-02 -1.445605e-01 -6.658908e-04 -5.021132e-03 -3.142663e-02 
7.140000e+00 1.396063e-01 -9.793416e-02 -1.471421e-01 -7.176637e-04 -5.335803e-03 -3.289718e-02 
7.150000e+00 1.409842e-01 -9.929087e-02 -1.497113e-01 -7.726548e-04 -5.664841e-03 -3.440666e-02 
7.160000e+00 1.422994e-01 -1.006271e-01 -1.522658e-01 -8.310096e-04 -6.008600e-03 -3.595468e-02 
7.170000e+00 1.435498e-01 -1.019418e-01 -1.548036e-01 -8.928770e-04 -6.367430e-03 -3.754079e-02 
7.180000e+00 1.447330e-01 -1.032339e-01 -1.573225e-01 -9.584095e-04 -6.741672e-03 -3.916446e-02 
7.190000e+00 1.458469e-01 -1.045024e-01 -1.598202e-01 -1.027763e-03 -7.131661e-03 -4.082506e-02 
7.200000e+00 1.468893e-01 -1.057463e-01 -1.622944e-01 -1.101096e-03 -7.537725e-03 -4.252190e-02 
7.210000e+00 1.478581e-01 -1.069647e-01 -1.647430e-01 -1.178572e-03 -7.960182e-03 -4.425422e-02 
7.220000e+00 1.487511e-01 -1.081565e-01 -1.671634e-01 -1.260356e-03 -8.399339e-03 -4.602117e-02 
7.230000e+00 1.495664e-01 -1.093208e-01 -1.695534e-01 -1.346616e-03 -8.855495e-03 -4.782182e-02 
7.240000e+00 1.503019e-01 -1.104566e-01 -1.719105e-01 -1.437523e-03 -9.328937e-03 -4.965515e-02 
7.250000e+00 1.509556e-01 -1.115629e-01 -1.742324e-01 -1.533253e-03 -9.819937e-03 -5.152008e-02 
7.260000e+00 1.515257e-01 -1.126390e-01 -1.765164e-01 -1.633981e-03 -1.032876e-02 -5.341543e-02 
7.270000e+00 1.520102e-01 -1.136838e-01 -1.787602e-01 -1.739888e-03 -1.085565e-02 -5.533994e-02 
7.280000e+00 1.524074e-01 -1.146965e-01 -1.809612e-01 -1.851155e-03 -1.140083e-02 -5.729228e-02 
7.290000e+00 1.527154e-01 -1.156761e-01 -1.831169e-01 -1.967967e-03 -1.196454e-02 -5.927102e-02 
7.300000e+00 1.529327e-01 -1.166220e-01 -1.852246e-01 -2.090508e-03 -1.254696e-02 -6.127466e-02 
7.310000e+00 1.530576e-01 -1.175331e-01 -1.872817e-01 -2.218969e-03 -1.314828e-02 -6.330162e-02 
7.320000e+00 1.530884e-01 -1.184088e-01 -1.892857e-01 -2.353538e-03 -1.376866e-02 -6.535023e-02 
7.330000e+00 1.530237e-01 -1.192482e-01 -1.912338e-01 -2.494406e-03 -1.440826e-02 -6.741874e-02 
7.340000e+00 1.528620e-01 -1.200505e-01 -1.931235e-01 -2.641767e-03 -1.506719e-02 -6.950532e-02 
7.350000e+00 1.526020e-01 -1.208149e-01 -1.949520e-01 -2.795815e-03 -1.574556e-02 -7.160808e-02 
7.360000e+00 1.522423e-01 -1.215409e-01 -1.967167e-01 -2.956743e-03 -1.644346e-02 -7.372501e-02 
7.370000e+00 1.517817e-01 -1.222275e-01 -1.984148e-01 -3.124749e-03 -1.716094e-02 -7.585407e-02 
7.380000e+00 1.512191e-01 -1.228742e-01 -2.000436e-01 -3.300028e-03 -1.789805e-02 -7.799312e-02 
7.390000e+00 1.505532e-01 -1.234802e-01 -2.016005e-01 -3.482776e-03 -1.865481e-02 -8.013993e-02 
7.400000e+00 1.497832e-01 -1.240448e-01 -2.030826e-01 -3.673189e-03 -1.943119e-02 -8.229224e-02 
7.410000e+00 1.489081e-01 -1.245676e-01 -2.044873e-01 -3.871465e-03 -2.022717e-02 -8.444768e-02 
7.420000e+00 1.479270e-01 -1.250478e-01 -2.058119e-01 -4.077798e-03 -2.104269e-02 -8.660383e-02 
7.430000e+00 1.468391e-01 -1.254848e-01 -2.070536e-01 -4.292383e-03 -2.187766e-02 -8.875819e-02 
7.440000e+00 1.456438e-01 -1.258781e-01 -2.082096e-01 -4.515415e-03 -2.273196e-02 -9.090822e-02 
7.450000e+00 1.443404e-01 -1.262271e-01 -2.092774e-01 -4.747087e-03 -2.360546e-02 -9.305129e-02 
7.460000e+00 1.429283e-01 -1.265312e-01 -2.102541e-01 -4.987588e-03 -2.449799e-02 -9.518473e-02 
7.470000e+00 1.414072e-01 -1.267901e-01 -2.111372e-01 -5.237109e-03 -2.540933e-02 -9.730580e-02 
7.480000e+00 1.397766e-01 -1.270031e-01 -2.119240e-01 -5.495837e-03 -2.633928e-02 -9.941171e-02 
7.490000e+00 1.380364e-01 -1.271698e-01 -2.126117e-01 -5.763956e-03 -2.728756e-02 -1.014996e-01 
7.500000e+00 1.361862e-01 -1.272897e-01 -2.131979e-01 -6.041648e-03 -2.825389e-02 -1.035666e-01 
7.510000e+00 1.342260e-01 -1.273625e-01 -2.136798e-01 -6.329093e-03 -2.923795e-02 -1.056098e-01 
7.520000e+00 1.321557e-01 -1.273877e-01 -2.140550e-01 -6.626465e-03 -3.023938e-02 -1.076262e-01 
7.530000e+00 1.299755e-01 -1.273649e-01 -2.143209e-01 -6.933937e-03 -3.125781e-02 -1.096128e-01 
7.540000e+00 1.276854e-01 -1.272937e-01 -2.144750e-01 -7.251677e-03 -3.229282e-02 -1.115665e-01 
7.550000e+00 1.252858e-01 -1.271738e-01 -2.145149e-01 -7.579847e-03 -3.334395e-02 -1.134842e-01 
7.560000e+00 1.227769e-01 -1.270049e-01 -2.144381e-01 -7.918608e-03 -3.441074e-02 -1.153629e-01 
7.570000e+00 1.201592e-01 -1.267866e-01 -2.142422e-01 -8.268112e-03 -3.549266e-02 -1.171994e-01 
7.580000e+00 1.174333e-01 -1.265186e-01 -2.139251e-01 -8.628510e-03 -3.658918e-02 -1.189905e-01 
7.590000e+00 1.145996e-01 -1.262007e-01 -2.134843e-01 -8.999943e-03 -3.769970e-02 -1.207331e-01 
7.600000e+00 1.116589e-01 -1.258327e-01 -2.129176e-01 -9.382548e-03 -3.882363e-02 -1.224239e-01 
7.610000e+00 1.086120e-01 -1.254142e-01 -2.122230e-01 -9.776458e-03 -3.996031e-02 -1.240599e-01 
7.620000e+00 1.054598e-01 -1.249450e-01 -2.113984e-01 -1.018179e-02 -4.110907e-02 -1.256377e-01 
7.630000e+00 1.022031e-01 -1.244250e-01 -2.104416e-01 -1.059868e-02 -4.226919e-02 -1.271543e-01 
7.640000e+00 9.884317e-02 -1.238539e-01 -2.093508e-01 -1.102721e-02 -4.343992e-02 -1.286063e-01 
7.650000e+00 9.538099e-02 -1.232316e-01 -2.081240e-01 -1.146751e-02 -4.462050e-02 -1.299907e-01 
7.660000e+00 9.181782e-02 -1.225579e-01 -2.067595e-01 -1.191965e-02 -4.581011e-02 -1.313043e-01 
7.670000e+00 8.815497e-02 -1.218328e-01 -2.052555e-01 -1.238374e-02 -4.700791e-02 -1.325439e-01 
7.680000e+00 8.439384e-02 -1.210560e-01 -2.036103e-01 -1.285984e-02 -4.821302e-02 -1.337063e-01 
7.690000e+00 8.053590e-02 -1.202274e-01 -2.018225e-01 -1.334802e-02 -4.942453e-02 -1.347886e-01 
7.700000e+00 7.658271e-02 -1.193471e-01 -1.998906e-01 -1.384835e-02 -5.064151e-02 -1.357876e-01 
7.710000e+00 7.253592e-02 -1.184149e-01 -1.978130e-01 -1.436086e-02 -5.186299e-02 -1.367003e-01 
7.720000e+00 6.839727e-02 -1.174308e-01 -1.955887e-01 -1.488562e-02 -5.308796e-02 -1.375238e-01 
7.730000e+00 6.416855e-02 -1.163946e-01 -1.932164e-01 -1.542263e-02 -5.431540e-02 -1.382550e-01 
7.740000e+00 5.985165e-02 -1.153065e-01 -1.906949e-01 -1.597193e-02 -5.554425e-02 -1.388911e-01 
7.750000e+00 5.544854e-02 -1.141664e-01 -1.880234e-01 -1.653352e-02 -5.677342e-02 -1.394294e-01 
7.760000e+00 5.096127e-02 -1.129743e-01 -1.852010e-01 -1.710740e-02 -5.800179e-02 -1.398669e-01 
7.770000e+00 4.639194e-02 -1.117302e-01 -1.822268e-01 -1.769355e-02 -5.922823e-02 -1.402010e-01 
7.780000e+00 4.174276e-02 -1.104342e-01 -1.791004e-01 -1.829195e-02 -6.045155e-02 -1.404292e-01 
7.790000e+00 3.701599e-02 -1.090863e-01 -1.758210e-01 -1.890256e-02 -6.167057e-02 -1.405487e-01 
7.800000e+00 3.221397e-02 -1.076866e-01 -1.723883e-01 -1.952534e-02 -6.288406e-02 -1.405573e-01 
7.810000e+00 2.733910e-02 -1.062351e-01 -1.688021e-01 -2.016022e-02 -6.409079e-02 -1.404524e-01 
7.820000e+00 2.239386e-02 -1.047320e-01 -1.650621e-01 -2.080713e-02 -6.528948e-02 -1.402317e-01 
7.830000e+00 1.738079e-02 -1.031775e-01 -1.611684e-01 -2.146598e-02 -6.647885e-02 -1.398931e-01 
7.840000e+00 1.230249e-02 -1.015715e-01 -1.571210e-01 -2.213667e-02 -6.765758e-02 -1.394345e-01 
7.850000e+00 7.161628e-03 -9.991426e-02 -1.529201e-01 -2.281909e-02 -6.882436e-02 -1.388538e-01 
7.860000e+00 1.960936e-03 -9.820595e-02 -1.485662e-01 -2.351312e-02 -6.997782e-02 -1.381491e-01 
7.870000e+00 -3.296801e-03 -9.644673e-02 -1.440596e-01 -2.421860e-02 -7.111662e-02 -1.373187e-01 
7.880000e+00 -8.608740e-03 -9.463678e-02 -1.394011e-01 -2.493539e-02 -7.223936e-02 -1.363609e-01 
7.890000e+00 -1.397198e-02 -9.277631e-02 -1.345914e-01 -2.566333e-02 -7.334466e-02 -1.352741e-01 
7.900000e+00 -1.938358e-02 -9.086554e-02 -1.296315e-01 -2.640223e-02 -7.443111e-02 -1.340569e-01 
7.910000e+00 -2.484053e-02 -8.890470e-02 -1.245224e-01 -2.715188e-02 -7.549728e-02 -1.327080e-01 
7.920000e+00 -3.033979e-02 -8.689405e-02 -1.192652e-01 -2.791210e-02 -7.654175e-02 -1.312261e-01 
7.930000e+00 -3.587825e-02 -8.483384e-02 -1.138614e-01 -2.868264e-02 -7.756308e-02 -1.296104e-01 
7.940000e+00 -4.145278e-02 -8.272437e-02 -1.083125e-01 -2.946328e-02 -7.855982e-02 -1.278597e-01 
7.950000e+00 -4.706020e-02 -8.056594e-02 -1.026201e-01 -3.025375e-02 -7.953053e-02 -1.259735e-01 
7.960000e+00 -5.269728e-02 -7.835885e-02 -9.678606e-02 -3.105380e-02 -8.047373e-02 -1.239510e-01 
7.970000e+00 -5.836078e-02 -7.610344e-02 -9.081224e-02 -3.186313e-02 -8.138798e-02 -1.217917e-01 
7.980000e+00 -6.404740e-02 -7.380007e-02 -8.470079e-02 -3.268146e-02 -8.227182e-02 -1.194954e-01 
7.990000e+00 -6.975380e-02 -7.144910e-02 -7.845396e-02 -3.350846e-02 -8.312378e-02 -1.170618e-01 
8.000000e+00 -7.547665e-02 -6.905092e-02 -7.207415e-02 -3.434382e-02 -8.394240e-02 -1.144910e-01 
8.010000e+00 -8.121256e-02 -6.660592e-02 -6.556393e-02 -3.518719e-02 -8.472623e-02 -1.117830e-01 
8.020000e+00 -8.695811e-02 -6.411455e-02 -5.892600e-02 -3.603822e-02 -8.547383e-02 -1.089381e-01 
8.030000e+00 -9.270988e-02 -6.157722e-02 -5.216324e-02 -3.689654e-02 -8.618375e-02 -1.059568e-01 
8.040000e+00 -9.846442e-02 -5.899442e-02 -4.527865e-02 -3.776177e-02 -8.685456e-02 -1.028396e-01 
8.050000e+00 -1.042183e-01 -5.636662e-02 -3.827540e-02 -3.863350e-02 -8.748484e-02 -9.958743e-02 
8.060000e+00 -1.099679e-01 -5.369432e-02 -3.115680e-02 -3.951133e-02 -8.807317e-02 -9.620108e-02 
8.070000e+00 -1.157099e-01 -5.097805e-02 -2.392633e-02 -4.039482e-02 -8.861817e-02 -9.268167e-02 
8.080000e+00 -1.214407e-01 -4.821834e-02 -1.658759e-02 -4.128354e-02 -8.911845e-02 -8.903048e-02 
8.090000e+00 -1.271568e-01 -4.541578e-02 -9.144358e-03 -4.217703e-02 -8.957266e-02 -8.524891e-02 
8.100000e+00 -1.328546e-01 -4.257094e-02 -1.600534e-03 -4.307483e-02 -8.997945e-02 -8.133856e-02 
8.110000e+00 -1.385307e-01 -3.968443e-02 6.039826e-03 -4.397646e-02 -9.033750e-02 -7.730118e-02 
8.120000e+00 -1.441816e-01 -3.675689e-02 1.377253e-02 -4.488142e-02 -9.064551e-02 -7.313868e-02 
8.130000e+00 -1.498036e-01 -3.378898e-02 2.159323e-02 -4.578920e-02 -9.090222e-02 -6.885316e-02 
8.140000e+00 -1.553934e-01 -3.078139e-02 2.949746e-02 -4.669929e-02 -9.110638e-02 -6.444687e-02 
8.150000e+00 -1.609473e-01 -2.773481e-02 3.748060e-02 -4.761115e-02 -9.125677e-02 -5.992221e-02 
8.160000e+00 -1.664618e-01 -2.464998e-02 4.553791e-02 -4.852424e-02 -9.135221e-02 -5.528178e-02 
8.170000e+00 -1.719336e-01 -2.152766e-02 5.366450e-02 -4.943801e-02 -9.139155e-02 -5.052831e-02 
8.180000e+00 -1.773591e-01 -1.836863e-02 6.185538e-02 -5.035188e-02 -9.137365e-02 -4.566471e-02 
8.190000e+00 -1.827348e-01 -1.517370e-02 7.010540e-02 -5.126528e-02 -9.129745e-02 -4.069404e-02 
8.200000e+00 -1.880572e-01 -1.194371e-02 7.840932e-02 -5.217763e-02 -9.116188e-02 -3.561952e-02 
8.210000e+00 -1.933231e-01 -8.679536e-03 8.676176e-02 -5.308832e-02 -9.096596e-02 -3.044452e-02 
8.220000e+00 -1.985290e-01 -5.382059e-03 9.515723e-02 -5.399675e-02 -9.070869e-02 -2.517258e-02 
8.230000e+00 -2.036714e-01 -2.052206e-03 1.035901e-01 -5.490229e-02 -9.038917e-02 -1.980738e-02 
8.240000e+00 -2.087472e-01 1.309071e-03 1.120547e-01 -5.580432e-02 -9.000651e-02 -1.435275e-02 
8.250000e+00 -2.137528e-01 4.700790e-03 1.205453e-01 -5.670220e-02 -8.955987e-02 -8.812658e-03 
8.260000e+00 -2.186852e-01 8.121941e-03 1.290558e-01 -5.759530e-02 -8.904846e-02 -3.191228e-03 
8.270000e+00 -2.235410e-01 1.157148e-02 1.375803e-01 -5.848295e-02 -8.847155e-02 2.507286e-03 
8.280000e+00 -2.283169e-01 1.504834e-02 1.461126e-01 -5.936451e-02 -8.782844e-02 8.278493e-03 
8.290000e+00 -2.330100e-01 1.855141e-02 1.546467e-01 -6.023930e-02 -8.711848e-02 1.411787e-02 
8.300000e+00 -2.376169e-01 2.207956e-02 1.631762e-01 -6.110666e-02 -8.634111e-02 2.002076e-02 
8.310000e+00 -2.421346e-01 2.563162e-02 1.716948e-01 -6.196590e-02 -8.549577e-02 2.598241e-02 
8.320000e+00 -2.465602e-01 2.920640e-02 1.801961e-01 -6.281634e-02 -8.458199e-02 3.199790e-02 
8.330000e+00 -2.508905e-01 3.280266e-02 1.886736e-01 -6.365731e-02 -8.359935e-02 3.806223e-02 
8.340000e+00 -2.551226e-01 3.641914e-02 1.971208e-01 -6.448810e-02 -8.254749e-02 4.417029e-02 
8.350000e+00 -2.592538e-01 4.005455e-02 2.055310e-01 -6.530802e-02 -8.142609e-02 5.031686e-02 
8.360000e+00 -2.632810e-01 4.370755e-02 2.138976e-01 -6.611639e-02 -8.023492e-02 5.649661e-02 
8.370000e+00 -2.672015e-01 4.737678e-02 2.222139e-01 -6.691249e-02 -7.897378e-02 6.270412e-02 
8.380000e+00 -2.710126e-01 5.106085e-02 2.304733e-01 -6.769563e-02 -7.764255e-02 6.893389e-02 
8.390000e+00 -2.747116e-01 5.475833e-02 2.386689e-01 -6.846511e-02 -7.624118e-02 7.518033e-02 
8.400000e+00 -2.782960e-01 5.846776e-02 2.467940e-01 -6.922022e-02 -7.476966e-02 8.143776e-02 
8.410000e+00 -2.817630e-01 6.218765e-02 2.548417e-01 -6.996027e-02 -7.322805e-02 8.770047e-02 
8.420000e+00 -2.851104e-01 6.591647e-02 2.628053e-01 -7.068455e-02 -7.161650e-02 9.396263e-02 
8.430000e+00 -2.883355e-01 6.965266e-02 2.706779e-01 -7.139236e-02 -6.993518e-02 1.002184e-01 
8.440000e+00 -2.914362e-01 7.339462e-02 2.784527e-01 -7.208302e-02 -6.818438e-02 1.064618e-01 
8.450000e+00 -2.944101e-01 7.714074e-02 2.861229e-01 -7.275582e-02 -6.636441e-02 1.126869e-01 
8.460000e+00 -2.972549e-01 8.088935e-02 2.936817e-01 -7.341008e-02 -6.447567e-02 1.188878e-01 
8.470000e+00 -2.999686e-01 8.463876e-02 3.011223e-01 -7.404511e-02 -6.251862e-02 1.250583e-01 
8.480000e+00 -3.025490e-01 8.838726e-02 3.084380e-01 -7.466022e-02 -6.049379e-02 1.311924e-01 
8.490000e+00 -3.049942e-01 9.213310e-02 3.156219e-01 -7.525476e-02 -5.840177e-02 1.372840e-01 
8.500000e+00 -3.073021e-01 9.587448e-02 3.226676e-01 -7.582804e-02 -5.624325e-02 1.433270e-01 
8.510000e+00 -3.094711e-01 9.960961e-02 3.295682e-01 -7.637940e-02 -5.401893e-02 1.493153e-01 
8.520000e+00 -3.114992e-01 1.033366e-01 3.363173e-01 -7.690820e-02 -5.172963e-02 1.552428e-01 
8.530000e+00 -3.133849e-01 1.070537e-01 3.429082e-01 -7.741378e-02 -4.937621e-02 1.611034e-01 
8.540000e+00 -3.151264e-01 1.107589e-01 3.493346e-01 -7.789551e-02 -4.695961e-02 1.668910e-01 
8.550000e+00 -3.167222e-01 1.144502e-01 3.555901e-01 -7.835277e-02 -4.448083e-02 1.725995e-01 
8.560000e+00 -3.181710e-01 1.181259e-01 3.616683e-01 -7.878493e-02 -4.194093e-02 1.782229e-01 
8.570000e+00 -3.194712e-01 1.217837e-01 3.675631e-01 -7.919139e-02 -3.934106e-02 1.837553e-01 
8.580000e+00 -3.206216e-01 1.254219e-01 3.732683e-01 -7.957155e-02 -3.668241e-02 1.891906e-01 
8.590000e+00 -3.216211e-01 1.290383e-01 3.787779e-01 -7.992484e-02 -3.396625e-02 1.945229e-01 
8.600000e+00 -3.224684e-01 1.326309e-01 3.840860e-01 -8.025069e-02 -3.119391e-02 1.997464e-01 
8.610000e+00 -3.231626e-01 1.361975e-01 3.891868e-01 -8.054854e-02 -2.836678e-02 2.048553e-01 
8.620000e+00 -3.237026e-01 1.397362e-01 3.940747e-01 -8.081785e-02 -2.548633e-02 2.098439e-01 
8.630000e+00 -3.240877e-01 1.432448e-01 3.987440e-01 -8.105809e-02 -2.255406e-02 2.147066e-01 
8.640000e+00 -3.243170e-01 1.467212e-01 4.031894e-01 -8.126876e-02 -1.957157e-02 2.194377e-01 
8.650000e+00 -3.243898e-01 1.501632e-01 4.074056e-01 -8.144936e-02 -1.654049e-02 2.240319e-01 
8.660000e+00 -3.243055e-01 1.535687e-01 4.113874e-01 -8.159942e-02 -1.346252e-02 2.284838e-01 
8.670000e+00 -3.240637e-01 1.569354e-01 4.151300e-01 -8.171846e-02 -1.033942e-02 2.327881e-01 
8.680000e+00 -3.236639e-01 1.602612e-01 4.186284e-01 -8.180606e-02 -7.173006e-03 2.369397e-01 
8.690000e+00 -3.231057e-01 1.635439e-01 4.218781e-01 -8.186178e-02 -3.965140e-03 2.409336e-01 
8.700000e+00 -3.223888e-01 1.667813e-01 4.248745e-01 -8.188523e-02 -7.177491e-04 2.447648e-01 
8.710000e+00 -3.215133e-01 1.699711e-01 4.276134e-01 -8.187601e-02 2.567193e-03 2.484286e-01 
8.720000e+00 -3.204788e-01 1.731112e-01 4.300906e-01 -8.183377e-02 5.887660e-03 2.519205e-01 
8.730000e+00 -3.192856e-01 1.761992e-01 4.323022e-01 -8.175815e-02 9.241578e-03 2.552358e-01 
8.740000e+00 -3.179336e-01 1.792330e-01 4.342445e-01 -8.164883e-02 1.262682e-02 2.583703e-01 
8.750000e+00 -3.164230e-01 1.822103e-01 4.359138e-01 -8.150552e-02 1.604123e-02 2.613198e-01 
8.760000e+00 -3.147543e-01 1.851289e-01 4.373070e-01 -8.132792e-02 1.948258e-02 2.640802e-01 
8.770000e+00 -3.129276e-01 1.879866e-01 4.384207e-01 -8.111578e-02 2.294863e-02 2.666478e-01 
8.780000e+00 -3.109436e-01 1.907810e-01 4.392522e-01 -8.086887e-02 2.643709e-02 2.690189e-01 
8.790000e+00 -3.088026e-01 1.935101e-01 4.397988e-01 -8.058697e-02 2.994561e-02 2.711899e-01 
8.800000e+00 -3.065055e-01 1.961716e-01 4.400578e-01 -8.026990e-02 3.347183e-02 2.731576e-01 
8.810000e+00 -3.040529e-01 1.987632e-01 4.400271e-01 -7.991748e-02 3.701335e-02 2.749188e-01 
8.820000e+00 -3.014455e-01 2.012829e-01 4.397047e-01 -7.952959e-02 4.056774e-02 2.764705e-01 
8.830000e+00 -2.986844e-01 2.037283e-01 4.390887e-01 -7.910610e-02 4.413253e-02 2.778102e-01 
8.840000e+00 -2.957706e-01 2.060975e-01 4.381776e-01 -7.864691e-02 4.770523e-02 2.789351e-01 
8.850000e+00 -2.927050e-01 2.083881e-01 4.369700e-01 -7.815197e-02 5.128332e-02 2.798430e-01 
8.860000e+00 -2.894889e-01 2.105982e-01 4.354649e-01 -7.762124e-02 5.486428e-02 2.805318e-01 
8.870000e+00 -2.861234e-01 2.127255e-01 4.336615e-01 -7.705469e-02 5.844553e-02 2.809995e-01 
8.880000e+00 -2.826100e-01 2.147681e-01 4.315590e-01 -7.645233e-02 6.202450e-02 2.812445e-01 
8.890000e+00 -2.789501e-01 2.167240e-01 4.291573e-01 -7.581421e-02 6.559860e-02 2.812652e-01 
8.900000e+00 -2.751452e-01 2.185910e-01 4.264562e-01 -7.514039e-02 6.916522e-02 2.810603e-01 
8.910000e+00 -2.711968e-01 2.203672e-01 4.234558e-01 -7.443094e-02 7.272174e-02 2.806290e-01 
8.920000e+00 -2.671066e-01 2.220507e-01 4.201566e-01 -7.368599e-02 7.626554e-02 2.799703e-01 
8.930000e+00 -2.628763e-01 2.236395e-01 4.165593e-01 -7.290568e-02 7.979398e-02 2.790836e-01 
8.940000e+00 -2.585079e-01 2.251319e-01 4.126647e-01 -7.209017e-02 8.330444e-02 2.779686e-01 
8.950000e+00 -2.540031e-01 2.265259e-01 4.084741e-01 -7.123966e-02 8.679428e-02 2.766252e-01 
8.960000e+00 -2.493641e-01 2.278198e-01 4.039888e-01 -7.035437e-02 9.026086e-02 2.750534e-01 
8.970000e+00 -2.445928e-01 2.290119e-01 3.992107e-01 -6.943453e-02 9.370156e-02 2.732536e-01 
8.980000e+00 -2.396914e-01 2.301004e-01 3.941416e-01 -6.848043e-02 9.711375e-02 2.712264e-01 
8.990000e+00 -2.346621e-01 2.310838e-01 3.887837e-01 -6.749236e-02 1.004948e-01 2.689725e-01 
9.000000e+00 -2.295072e-01 2.319604e-01 3.831395e-01 -6.647065e-02 1.038422e-01 2.664930e-01 
9.010000e+00 -2.242291e-01 2.327288e-01 3.772118e-01 -6.541564e-02 1.071532e-01 2.637891e-01 
9.020000e+00 -2.188302e-01 2.333874e-01 3.710035e-01 -6.432771e-02 1.104254e-01 2.608623e-01 
9.030000e+00 -2.133130e-01 2.339349e-01 3.645179e-01 -6.320727e-02 1.136562e-01 2.577144e-01 
9.040000e+00 -2.076800e-01 2.343699e-01 3.577583e-01 -6.205473e-02 1.168430e-01 2.543473e-01 
9.050000e+00 -2.019341e-01 2.346911e-01 3.507287e-01 -6.087056e-02 1.199834e-01 2.507632e-01 
9.060000e+00 -1.960777e-01 2.348973e-01 3.434329e-01 -5.965523e-02 1.230749e-01 2.469645e-01 
9.070000e+00 -1.901138e-01 2.349873e-01 3.358751e-01 -5.840923e-02 1.261150e-01 2.429539e-01 
9.080000e+00 -1.840452e-01 2.349601e-01 3.280598e-01 -5.713311e-02 1.291013e-01 2.387341e-01 
9.090000e+00 -1.778747e-01 2.348147e-01 3.199918e-01 -5.582739e-02 1.320316e-01 2.343083e-01 
9.100000e+00 -1.716054e-01 2.345501e-01 3.116760e-01 -5.449267e-02 1.349033e-01 2.296797e-01 
9.110000e+00 -1.652402e-01 2.341655e-01 3.031174e-01 -5.312953e-02 1.377142e-01 2.248519e-01 
9.120000e+00 -1.587823e-01 2.336601e-01 2.943216e-01 -5.173860e-02 1.404622e-01 2.198287e-01 
9.130000e+00 -1.522348e-01 2.330332e-01 2.852942e-01 -5.032051e-02 1.431449e-01 2.146138e-01 
9.140000e+00 -1.456009e-01 2.322841e-01 2.760410e-01 -4.887592e-02 1.457601e-01 2.092115e-01 
9.150000e+00 -1.388838e-01 2.314124e-01 2.665680e-01 -4.740553e-02 1.483059e-01 2.036261e-01 
9.160000e+00 -1.320868e-01 2.304176e-01 2.568815e-01 -4.591004e-02 1.507801e-01 1.978620e-01 
9.170000e+00 -1.252133e-01 2.292993e-01 2.469881e-01 -4.439018e-02 1.531807e-01 1.919242e-01 
9.180000e+00 -1.182667e-01 2.280572e-01 2.368943e-01 -4.284668e-02 1.555057e-01 1.858173e-01 
9.190000e+00 -1.112504e-01 2.266912e-01 2.266070e-01 -4.128032e-02 1.577534e-01 1.795466e-01 
9.200000e+00 -1.041679e-01 2.252011e-01 2.161333e-01 -3.969188e-02 1.599217e-01 1.731173e-01 
9.210000e+00 -9.702284e-02 2.235869e-01 2.054805e-01 -3.808216e-02 1.620090e-01 1.665348e-01 
9.220000e+00 -8.981866e-02 2.218488e-01 1.946559e-01 -3.645198e-02 1.640135e-01 1.598047e-01 
9.230000e+00 -8.255901e-02 2.199869e-01 1.836672e-01 -3.480217e-02 1.659335e-01 1.529328e-01 
9.240000e+00 -7.524756e-02 2.180014e-01 1.725220e-01 -3.313359e-02 1.677676e-01 1.459250e-01 
9.250000e+00 -6.788798e-02 2.158928e-01 1.612284e-01 -3.144711e-02 1.695142e-01 1.387874e-01 
9.260000e+00 -6.048399e-02 2.136615e-01 1.497943e-01 -2.974360e-02 1.711719e-01 1.315261e-01 
9.270000e+00 -5.303935e-02 2.113080e-01 1.382279e-01 -2.802397e-02 1.727392e-01 1.241475e-01 
9.280000e+00 -4.555784e-02 2.088331e-01 1.265377e-01 -2.628913e-02 1.742149e-01 1.166581e-01 
9.290000e+00 -3.804326e-02 2.062373e-01 1.147320e-01 -2.453998e-02 1.755977e-01 1.090644e-01 
9.300000e+00 -3.049944e-02 2.035218e-01 1.028195e-01 -2.277748e-02 1.768866e-01 1.013732e-01 
9.310000e+00 -2.293025e-02 2.006872e-01 9.080886e-02 -2.100257e-02 1.780804e-01 9.359115e-02 
9.320000e+00 -1.533955e-02 1.977348e-01 7.870888e-02 -1.921620e-02 1.791781e-01 8.572526e-02 
9.330000e+00 -7.731255e-03 1.946656e-01 6.652847e-02 -1.741933e-02 1.801789e-01 7.778251e-02 
9.340000e+00 -1.092641e-04 1.914810e-01 5.427663e-02 -1.561294e-02 1.810819e-01 6.976996e-02 
9.350000e+00 7.522489e-03 1.881821e-01 4.196244e-02 -1.379802e-02 1.818864e-01 6.169478e-02 
9.360000e+00 1.516006e-02 1.847706e-01 2.959503e-02 -1.197555e-02 1.825916e-01 5.356417e-02 
9.370000e+00 2.279951e-02 1.812479e-01 1.718364e-02 -1.014652e-02 1.831970e-01 4.538543e-02 
9.380000e+00 3.043687e-02 1.776157e-01 4.737523e-03 -8.311943e-03 1.837021e-01 3.716588e-02 
9.390000e+00 3.806817e-02 1.738757e-01 -7.733999e-03 -6.472816e-03 1.841064e-01 2.891291e-02 
9.400000e+00 4.568945e-02 1.700297e-01 -2.022157e-02 -4.630152e-03 1.844097e-01 2.063393e-02 
9.410000e+00 5.329673e-02 1.660796e-01 -3.271580e-02 -2.784961e-03 1.846116e-01 1.233638e-02 
9.420000e+00 6.088605e-02 1.620276e-01 -4.520729e-02 -9.382578e-04 1.847121e-01 4.027736e-03 
9.430000e+00 6.845343e-02 1.578757e-01 -5.768661e-02 9.089417e-04 1.847109e-01 -4.284535e-03 
9.440000e+00 7.599491e-02 1.536261e-01 -7.014434e-02 2.755622e-03 1.846082e-01 -1.259295e-02 
9.450000e+00 8.350655e-02 1.492810e-01 -8.257106e-02 4.600767e-03 1.844040e-01 -2.089003e-02 
9.460000e+00 9.098438e-02 1.448431e-01 -9.495736e-02 6.443364e-03 1.840985e-01 -2.916832e-02 
9.470000e+00 9.842449e-02 1.403145e-01 -1.072939e-01 8.282399e-03 1.836919e-01 -3.742037e-02 
9.480000e+00 1.058229e-01 1.356981e-01 -1.195712e-01 1.011687e-02 1.831845e-01 -4.563877e-02 
9.490000e+00 1.131758e-01 1.309964e-01 -1.317801e-01 1.194576e-02 1.825769e-01 -5.381613e-02 
9.500000e+00 1.204793e-01 1.262121e-01 -1.439113e-01 1.376807e-02 1.818695e-01 -6.194513e-02 
9.510000e+00 1.277295e-01 1.213481e-01 -1.559555e-01 1.558281e-02 1.810628e-01 -7.001849e-02 
9.520000e+00 1.349225e-01 1.164072e-01 -1.679037e-01 1.738900e-02 1.801577e-01 -7.802899e-02 
9.530000e+00 1.420546e-01 1.113925e-01 -1.797468e-01 1.918564e-02 1.791547e-01 -8.596948e-02 
9.540000e+00 1.491219e-01 1.063071e-01 -1.914757e-01 2.097177e-02 1.780549e-01 -9.383287e-02 
9.550000e+00 1.561208e-01 1.011539e-01 -2.030816e-01 2.274642e-02 1.768590e-01 -1.016122e-01 
9.560000e+00 1.630474e-01 9.593633e-02 -2.145558e-01 2.450863e-02 1.755680e-01 -1.093005e-01 
9.570000e+00 1.698981e-01 9.065757e-02 -2.258895e-01 2.625747e-02 1.741832e-01 -1.168911e-01 
9.580000e+00 1.766693e-01 8.532096e-02 -2.370742e-01 2.799199e-02 1.727055e-01 -1.243772e-01 
9.590000e+00 1.833573e-01 7.992991e-02 -2.481014e-01 2.971127e-02 1.711362e-01 -1.317523e-01 
9.600000e+00 1.899586e-01 7.448789e-02 -2.589629e-01 3.141441e-02 1.694766e-01 -1.390099e-01 
9.610000e+00 1.964697e-01 6.899842e-02 -2.696505e-01 3.310051e-02 1.677282e-01 -1.461436e-01 
9.620000e+00 2.028870e-01 6.346509e-02 -2.801561e-01 3.476868e-02 1.658923e-01 -1.531473e-01 
9.630000e+00 2.092071e-01 5.789153e-02 -2.904720e-01 3.641807e-02 1.639704e-01 -1.600149e-01 
9.640000e+00 2.154267e-01 5.228142e-02 -3.005903e-01 3.804781e-02 1.619641e-01 -1.667405e-01 
9.650000e+00 2.215424e-01 4.663849e-02 -3.105037e-01 3.965707e-02 1.598752e-01 -1.733184e-01 
9.660000e+00 2.275510e-01 4.096653e-02 -3.202047e-01 4.124504e-02 1.577052e-01 -1.797429e-01 
9.670000e+00 2.334492e-01 3.526935e-02 -3.296862e-01 4.281091e-02 1.554560e-01 -1.860087e-01 
9.680000e+00 2.392339e-01 2.955079e-02 -3.389413e-01 4.435390e-02 1.531294e-01 -1.921104e-01 
9.690000e+00 2.449020e-01 2.381477e-02 -3.479630e-01 4.587325e-02 1.507274e-01 -1.980431e-01 
9.700000e+00 2.504505e-01 1.806518e-02 -3.567450e-01 4.736821e-02 1.482518e-01 -2.038017e-01 
9.710000e+00 2.558763e-01 1.230598e-02 -3.652808e-01 4.883805e-02 1.457047e-01 -2.093816e-01 
9.720000e+00 2.611767e-01 6.541151e-03 -3.735642e-01 5.028207e-02 1.430881e-01 -2.147782e-01 
9.730000e+00 2.663487e-01 7.746716e-04 -3.815894e-01 5.169958e-02 1.404042e-01 -2.199873e-01 
9.740000e+00 2.713896e-01 -4.989445e-03 -3.893507e-01 5.308993e-02 1.376551e-01 -2.250047e-01 
9.750000e+00 2.762968e-01 -1.074718e-02 -3.968425e-01 5.445248e-02 1.348430e-01 -2.298265e-01 
9.760000e+00 2.810676e-01 -1.649449e-02 -4.040598e-01 5.578659e-02 1.319702e-01 -2.344489e-01 
9.770000e+00 2.856994e-01 -2.222735e-02 -4.109974e-01 5.709169e-02 1.290391e-01 -2.388685e-01 
9.780000e+00 2.901899e-01 -2.794171e-02 -4.176506e-01 5.836719e-02 1.260518e-01 -2.430820e-01 
9.790000e+00 2.945367e-01 -3.363354e-02 -4.240150e-01 5.961254e-02 1.230109e-01 -2.470863e-01 
9.800000e+00 2.987374e-01 -3.929879e-02 -4.300863e-01 6.082723e-02 1.199187e-01 -2.508785e-01 
9.810000e+00 3.027899e-01 -4.493346e-02 -4.358605e-01 6.201075e-02 1.167776e-01 -2.544561e-01 
9.820000e+00 3.066921e-01 -5.053352e-02 -4.413340e-01 6.316263e-02 1.135902e-01 -2.578166e-01 
9.830000e+00 3.104418e-01 -5.609498e-02 -4.465032e-01 6.428241e-02 1.103588e-01 -2.609579e-01 
9.840000e+00 3.140372e-01 -6.161386e-02 -4.513649e-01 6.536967e-02 1.070862e-01 -2.638780e-01 
9.850000e+00 3.174764e-01 -6.708622e-02 -4.559163e-01 6.642401e-02 1.037747e-01 -2.665751e-01 
9.860000e+00 3.207577e-01 -7.250812e-02 -4.601547e-01 6.744504e-02 1.004271e-01 -2.690479e-01 
9.870000e+00 3.238793e-01 -7.787568e-02 -4.640776e-01 6.843243e-02 9.704575e-02 -2.712950e-01 
9.880000e+00 3.268397e-01 -8.318505e-02 -4.676831e-01 6.938585e-02 9.363339e-02 -2.733155e-01 
9.890000e+00 3.296375e-01 -8.843239e-02 -4.709692e-01 7.030501e-02 9.019260e-02 -2.751085e-01 
9.900000e+00 3.322711e-01 -9.361395e-02 -4.739345e-01 7.118962e-02 8.672599e-02 -2.766735e-01 
9.910000e+00 3.347395e-01 -9.872599e-02 -4.765776e-01 7.203945e-02 8.323621e-02 -2.780101e-01 
9.920000e+00 3.370412e-01 -1.037648e-01 -4.788975e-01 7.285428e-02 7.972588e-02 -2.791183e-01 
9.930000e+00 3.391753e-01 -1.087268e-01 -4.808936e-01 7.363391e-02 7.619764e-02 -2.799983e-01 
9.940000e+00 3.411408e-01 -1.136085e-01 -4.825653e-01 7.437818e-02 7.265411e-02 -2.806503e-01 
9.950000e+00 3.429368e-01 -1.184062e-01 -4.839125e-01 7.508695e-02 6.909794e-02 -2.810750e-01 
9.960000e+00 3.445626e-01 -1.231166e-01 -4.849354e-01 7.576010e-02 6.553175e-02 -2.812731e-01 
9.970000e+00 3.460173e-01 -1.277362e-01 -4.856343e-01 7.639756e-02 6.195815e-02 -2.812459e-01 
9.980000e+00 3.473005e-01 -1.322619e-01 -4.860099e-01 7.699925e-02 5.837975e-02 -2.809944e-01 
9.990000e+00 3.484117e-01 -1.366903e-01 -4.860632e-01 7.756515e-02 5.479914e-02 -2.805202e-01 
1.000000e+01 3.493505e-01 -1.410183e-01 -4.857952e-01 7.809523e-02 5.121890e-02 -2.798251e-01 
1.001000e+01 3.501166e-01 -1.452428e-01 -4.852076e-01 7.858953e-02 4.764158e-02 -2.789109e-01 
1.002000e+01 3.507100e-01 -1.493608e-01 -4.843020e-01 7.904808e-02 4.406973e-02 -2.777797e-01 
1.003000e+01 3.511305e-01 -1.533695e-01 -4.830805e-01 7.947095e-02 4.050586e-02 -2.764340e-01 
1.004000e+01 3.513782e-01 -1.572660e-01 -4.815453e-01 7.985824e-02 3.695246e-02 -2.748762e-01 
1.005000e+01 3.514533e-01 -1.610476e-01 -4.796990e-01 8.021005e-02 3.341199e-02 -2.731091e-01 
1.006000e+01 3.513561e-01 -1.647116e-01 -4.775443e-01 8.052653e-02 2.988688e-02 -2.711356e-01 
1.007000e+01 3.510869e-01 -1.682556e-01 -4.750843e-01 8.080784e-02 2.637954e-02 -2.689589e-01 
1.008000e+01 3.506463e-01 -1.716771e-01 -4.723223e-01 8.105419e-02 2.289233e-02 -2.665823e-01 
1.009000e+01 3.500347e-01 -1.749738e-01 -4.692619e-01 8.126577e-02 1.942758e-02 -2.640093e-01 
1.010000e+01 3.492530e-01 -1.781435e-01 -4.659066e-01 8.144282e-02 1.598758e-02 -2.612435e-01 
1.011000e+01 3.483018e-01 -1.811840e-01 -4.622607e-01 8.158561e-02 1.257460e-02 -2.582889e-01 
1.012000e+01 3.471823e-01 -1.840933e-01 -4.583282e-01 8.169441e-02 9.190824e-03 -2.551494e-01 
1.013000e+01 3.458952e-01 -1.868696e-01 -4.541137e-01 8.176953e-02 5.838435e-03 -2.518292e-01 
1.014000e+01 3.444419e-01 -1.895110e-01 -4.496218e-01 8.181129e-02 2.519549e-03 -2.483327e-01 
1.015000e+01 3.428235e-01 -1.920160e-01 -4.448574e-01 8.182004e-02 -7.637611e-04 -2.446643e-01 
1.016000e+01 3.410412e-01 -1.943829e-01 -4.398257e-01 8.179614e-02 -4.009471e-03 -2.408286e-01 
1.017000e+01 3.390967e-01 -1.966103e-01 -4.345318e-01 8.173998e-02 -7.215608e-03 -2.368306e-01 
1.018000e+01 3.369914e-01 -1.986969e-01 -4.289814e-01 8.165197e-02 -1.038025e-02 -2.326749e-01 
1.019000e+01 3.347269e-01 -2.006415e-01 -4.231800e-01 8.153252e-02 -1.350153e-02 -2.283667e-01 
1.020000e+01 3.323050e-01 -2.024431e-01 -4.171336e-01 8.138209e-02 -1.657764e-02 -2.239112e-01 
1.021000e+01 3.297275e-01 -2.041006e-01 -4.108481e-01 8.120112e-02 -1.960682e-02 -2.193134e-01 
1.022000e+01 3.269963e-01 -2.056133e-01 -4.043299e-01 8.099011e-02 -2.258738e-02 -2.145790e-01 
1.023000e+01 3.241136e-01 -2.069805e-01 -3.975853e-01 8.074954e-02 -2.551767e-02 -2.097132e-01 
1.024000e+01 3.210813e-01 -2.082016e-01 -3.906207e-01 8.047993e-02 -2.839611e-02 -2.047216e-01 
1.025000e+01 3.179018e-01 -2.092761e-01 -3.834430e-01 8.018180e-02 -3.122120e-02 -1.996099e-01 
1.026000e+01 3.145773e-01 -2.102038e-01 -3.760589e-01 7.985569e-02 -3.399147e-02 -1.943838e-01 
1.027000e+01 3.111103e-01 -2.109843e-01 -3.684754e-01 7.950216e-02 -3.670554e-02 -1.890491e-01 
1.028000e+01 3.075032e-01 -2.116178e-01 -3.606996e-01 7.912177e-02 -3.936207e-02 -1.836117e-01 
1.029000e+01 3.037586e-01 -2.121041e-01 -3.527386e-01 7.871511e-02 -4.195980e-02 -1.780774e-01 
1.030000e+01 2.998792e-01 -2.124435e-01 -3.445998e-01 7.828277e-02 -4.449753e-02 -1.724521e-01 
1.031000e+01 2.958677e-01 -2.126364e-01 -3.362906e-01 7.782536e-02 -4.697413e-02 -1.667420e-01 
1.032000e+01 2.917270e-01 -2.126830e-01 -3.278186e-01 7.734350e-02 -4.938853e-02 -1.609530e-01 
1.033000e+01 2.874599e-01 -2.125841e-01 -3.191913e-01 7.683780e-02 -5.173974e-02 -1.550912e-01 
1.034000e+01 2.830696e-01 -2.123402e-01 -3.104164e-01 7.630892e-02 -5.402681e-02 -1.491628e-01 
1.035000e+01 2.785589e-01 -2.119522e-01 -3.015017e-01 7.575748e-02 -5.624889e-02 -1.431737e-01 
1.036000e+01 2.739311e-01 -2.114211e-01 -2.924550e-01 7.518416e-02 -5.840518e-02 -1.371301e-01 
1.037000e+01 2.691894e-01 -2.107478e-01 -2.832842e-01 7.458960e-02 -6.049495e-02 -1.310380e-01 
1.038000e+01 2.643370e-01 -2.099335e-01 -2.739972e-01 7.397448e-02 -6.251752e-02 -1.249038e-01 
1.039000e+01 2.593773e-01 -2.089795e-01 -2.646019e-01 7.333948e-02 -6.447232e-02 -1.187332e-01 
1.040000e+01 2.543137e-01 -2.078873e-01 -2.551065e-01 7.268527e-02 -6.635881e-02 -1.125326e-01 
1.041000e+01 2.491496e-01 -2.066583e-01 -2.455189e-01 7.201253e-02 -6.817654e-02 -1.063078e-01 
1.042000e+01 2.438887e-01 -2.052942e-01 -2.358471e-01 7.132197e-02 -6.992510e-02 -1.000650e-01 
1.043000e+01 2.385345e-01 -2.037967e-01 -2.260992e-01 7.061426e-02 -7.160418e-02 -9.380999e-02 
1.044000e+01 2.330905e-01 -2.021677e-01 -2.162833e-01 6.989011e-02 -7.321351e-02 -8.754877e-02 
1.045000e+01 2.275606e-01 -2.004092e-01 -2.064074e-01 6.915022e-02 -7.475290e-02 -8.128719e-02 
1.046000e+01 2.219484e-01 -1.985232e-01 -1.964795e-01 6.839529e-02 -7.622223e-02 -7.503106e-02 
1.047000e+01 2.162577e-01 -1.965118e-01 -1.865076e-01 6.762601e-02 -7.762142e-02 -6.878610e-02 
1.048000e+01 2.104924e-01 -1.943775e-01 -1.764998e-01 6.684310e-02 -7.895048e-02 -6.255799e-02 
1.049000e+01 2.046563e-01 -1.921225e-01 -1.664640e-01 6.604724e-02 -8.020947e-02 -5.635231e-02 
1.050000e+01 1.987533e-01 -1.897493e-01 -1.564080e-01 6.523914e-02 -8.139852e-02 -5.017456e-02 
1.051000e+01 1.927874e-01 -1.872605e-01 -1.463397e-01 6.441950e-02 -8.251782e-02 -4.403015e-02 
1.052000e+01 1.867624e-01 -1.846587e-01 -1.362669e-01 6.358901e-02 -8.356761e-02 -3.792441e-02 
1.053000e+01 1.806825e-01 -1.819467e-01 -1.261973e-01 6.274838e-02 -8.454820e-02 -3.186255e-02 
1.054000e+01 1.745515e-01 -1.791273e-01 -1.161386e-01 6.189828e-02 -8.545996e-02 -2.584968e-02 
1.055000e+01 1.683736e-01 -1.762034e-01 -1.060983e-01 6.103941e-02 -8.630331e-02 -1.989081e-02 
1.056000e+01 1.621528e-01 -1.731780e-01 -9.608384e-02 6.017244e-02 -8.707873e-02 -1.399083e-02 
1.057000e+01 1.558932e-01 -1.700541e-01 -8.610268e-02 5.929806e-02 -8.778676e-02 -8.154510e-03 
1.058000e+01 1.495988e-01 -1.668349e-01 -7.616208e-02 5.841693e-02 -8.842799e-02 -2.386491e-03 
1.059000e+01 1.432738e-01 -1.635236e-01 -6.626921e-02 5.752972e-02 -8.900306e-02 3.308707e-03 
1.060000e+01 1.369222e-01 -1.601235e-01 -5.643114e-02 5.663708e-02 -8.951265e-02 8.926698e-03 
1.061000e+01 1.305481e-01 -1.566378e-01 -4.665480e-02 5.573968e-02 -8.995752e-02 1.446323e-02 
1.062000e+01 1.241557e-01 -1.530700e-01 -3.694703e-02 5.483815e-02 -9.033845e-02 1.991419e-02 
1.063000e+01 1.177490e-01 -1.494235e-01 -2.731450e-02 5.393312e-02 -9.065628e-02 2.527562e-02 
1.064000e+01 1.113320e-01 -1.457017e-01 -1.776378e-02 5.302523e-02 -9.091190e-02 3.054367e-02 
1.065000e+01 1.049090e-01 -1.419083e-01 -8.301279e-03 5.211509e-02 -9.110623e-02 3.571469e-02 
1.066000e+01 9.848384e-02 -1.380468e-01 1.066734e-03 5.120331e-02 -9.124024e-02 4.078515e-02 
1.067000e+01 9.206068e-02 -1.341208e-01 1.033414e-02 5.029048e-02 -9.131494e-02 4.575167e-02 
1.068000e+01 8.564351e-02 -1.301339e-01 1.949497e-02 4.937720e-02 -9.133137e-02 5.061103e-02 
1.069000e+01 7.923634e-02 -1.260899e-01 2.854343e-02 4.846404e-02 -9.129063e-02 5.536020e-02 
1.070000e+01 7.284312e-02 -1.219925e-01 3.747388e-02 4.755157e-02 -9.119383e-02 5.999625e-02 
1.071000e+01 6.646780e-02 -1.178453e-01 4.628083e-02 4.664035e-02 -9.104213e-02 6.451646e-02 
1.072000e+01 6.011429e-02 -1.136522e-01 5.495899e-02 4.573091e-02 -9.083671e-02 6.891826e-02 
1.073000e+01 5.378647e-02 -1.094169e-01 6.350322e-02 4.482379e-02 -9.057879e-02 7.319924e-02 
1.074000e+01 4.748816e-02 -1.051432e-01 7.190859e-02 4.391951e-02 -9.026962e-02 7.735714e-02 
1.075000e+01 4.122316e-02 -1.008350e-01 8.017031e-02 4.301857e-02 -8.991046e-02 8.138989e-02 
1.076000e+01 3.499522e-02 -9.649586e-02 8.828382e-02 4.212146e-02 -8.950263e-02 8.529558e-02 
1.077000e+01 2.880802e-02 -9.212974e-02 9.624469e-02 4.122867e-02 -8.904743e-02 8.907245e-02 
1.078000e+01 2.266523e-02 -8.774039e-02 1.040487e-01 4.034066e-02 -8.854620e-02 9.271893e-02 
1.079000e+01 1.657043e-02 -8.333160e-02 1.116919e-01 3.945790e-02 -8.800032e-02 9.623360e-02 
1.080000e+01 1.052716e-02 -7.890713e-02 1.191705e-01 3.858080e-02 -8.741115e-02 9.961521e-02 
1.081000e+01 4.538909e-03 -7.447076e-02 1.264807e-01 3.770981e-02 -8.678010e-02 1.028627e-01 
1.082000e+01 -1.390917e-03 -7.002620e-02 1.336191e-01 3.684534e-02 -8.610857e-02 1.059751e-01 
1.083000e+01 -7.258963e-03 -6.557719e-02 1.405826e-01 3.598777e-02 -8.539798e-02 1.089516e-01 
1.084000e+01 -1.306194e-02 -6.112740e-02 1.473681e-01 3.513750e-02 -8.464977e-02 1.117918e-01 
1.085000e+01 -1.879664e-02 -5.668051e-02 1.539727e-01 3.429490e-02 -8.386537e-02 1.144951e-01 
1.086000e+01 -2.445991e-02 -5.224013e-02 1.603939e-01 3.346031e-02 -8.304625e-02 1.170613e-01 
1.087000e+01 -3.004868e-02 -4.780985e-02 1.666291e-01 3.263408e-02 -8.219384e-02 1.194902e-01 
1.088000e+01 -3.555996e-02 -4.339322e-02 1.726761e-01 3.181654e-02 -8.130961e-02 1.217819e-01 
1.089000e+01 -4.099084e-02 -3.899375e-02 1.785329e-01 3.100799e-02 -8.039502e-02 1.239365e-01 
1.090000e+01 -4.633849e-02 -3.461489e-02 1.841977e-01 3.020873e-02 -7.945153e-02 1.259545e-01 
1.091000e+01 -5.160014e-02 -3.026005e-02 1.896687e-01 2.941905e-02 -7.848059e-02 1.278363e-01 
1.092000e+01 -5.677314e-02 -2.593258e-02 1.949447e-01 2.863921e-02 -7.748367e-02 1.295825e-01 
1.093000e+01 -6.185491e-02 -2.163578e-02 2.000243e-01 2.786946e-02 -7.646221e-02 1.311938e-01 
1.094000e+01 -6.684296e-02 -1.737288e-02 2.049064e-01 2.711004e-02 -7.541766e-02 1.326714e-01 
1.095000e+01 -7.173489e-02 -1.314706e-02 2.095903e-01 2.636118e-02 -7.435146e-02 1.340160e-01 
1.096000e+01 -7.652840e-02 -8.961419e-03 2.140753e-01 2.562308e-02 -7.326504e-02 1.352291e-01 
1.097000e+01 -8.122127e-02 -4.819000e-03 2.183608e-01 2.489594e-02 -7.215981e-02 1.363118e-01 
1.098000e+01 -8.581137e-02 -7.227711e-04 2.224467e-01 2.417994e-02 -7.103719e-02 1.372655e-01 
1.099000e+01 -9.029671e-02 3.324375e-03 2.263328e-01 2.347525e-02 -6.989856e-02 1.380920e-01 
1.100000e+01 -9.467534e-02 7.319622e-03 2.300193e-01 2.278202e-02 -6.874531e-02 1.387928e-01 
1.101000e+01 -9.894545e-02 1.126023e-02 2.335064e-01 2.210039e-02 -6.757880e-02 1.393697e-01 
1.102000e+01 -1.031053e-01 1.514354e-02 2.367945e-01 2.143048e-02 -6.640037e-02 1.398246e-01 
1.103000e+01 -1.071533e-01 1.896698e-02 2.398843e-01 2.077242e-02 -6.521136e-02 1.401596e-01 
1.104000e+01 -1.110879e-01 2.272805e-02 2.427766e-01 2.012629e-02 -6.401306e-02 1.403768e-01 
1.105000e+01 -1.149077e-01 2.642436e-02 2.454725e-01 1.949218e-02 -6.280677e-02 1.404783e-01 
1.106000e+01 -1.186114e-01 3.005360e-02 2.479729e-01 1.887017e-02 -6.159375e-02 1.404665e-01 
1.107000e+01 -1.221977e-01 3.361353e-02 2.502793e-01 1.826033e-02 -6.037525e-02 1.403438e-01 
1.108000e+01 -1.256656e-01 3.710202e-02 2.523931e-01 1.766268e-02 -5.915249e-02 1.401126e-01 
1.109000e+01 -1.290141e-01 4.051705e-02 2.543160e-01 1.707729e-02 -5.792665e-02 1.397755e-01 
1.110000e+01 -1.322422e-01 4.385666e-02 2.560497e-01 1.650416e-02 -5.669891e-02 1.393351e-01 
1.111000e+01 -1.353492e-01 4.711901e-02 2.575961e-01 1.594331e-02 -5.547041e-02 1.387942e-01 
1.112000e+01 -1.383344e-01 5.030236e-02 2.589573e-01 1.539475e-02 -5.424226e-02 1.381554e-01 
1.113000e+01 -1.411973e-01 5.340504e-02 2.601356e-01 1.485846e-02 -5.301555e-02 1.374217e-01 
1.114000e+01 -1.439373e-01 5.642551e-02 2.611332e-01 1.433443e-02 -5.179134e-02 1.365959e-01 
1.115000e+01 -1.465541e-01 5.936232e-02 2.619527e-01 1.382262e-02 -5.057066e-02 1.356809e-01 
1.116000e+01 -1.490474e-01 6.221411e-02 2.625966e-01 1.332300e-02 -4.935450e-02 1.346798e-01 
1.117000e+01 -1.514170e-01 6.497963e-02 2.630678e-01 1.283551e-02 -4.814384e-02 1.335955e-01 
1.118000e+01 -1.536630e-01 6.765774e-02 2.633689e-01 1.236010e-02 -4.693961e-02 1.324312e-01 
1.119000e+01 -1.557853e-01 7.024740e-02 2.635031e-01 1.189670e-02 -4.574272e-02 1.311898e-01 
1.120000e+01 -1.577842e-01 7.274764e-02 2.634733e-01 1.144522e-02 -4.455403e-02 1.298746e-01 
1.121000e+01 -1.596598e-01 7.515763e-02 2.632827e-01 1.100559e-02 -4.337440e-02 1.284887e-01 
1.122000e+01 -1.614126e-01 7.747664e-02 2.629346e-01 1.057770e-02 -4.220463e-02 1.270353e-01 
1.123000e+01 -1.630429e-01 7.970401e-02 2.624323e-01 1.016146e-02 -4.104550e-02 1.255175e-01 
1.124000e+01 -1.645514e-01 8.183920e-02 2.617793e-01 9.756751e-03 -3.989776e-02 1.239385e-01 
1.125000e+01 -1.659386e-01 8.388179e-02 2.609791e-01 9.363462e-03 -3.876210e-02 1.223015e-01 
1.126000e+01 -1.672054e-01 8.583143e-02 2.600353e-01 8.981466e-03 -3.763922e-02 1.206097e-01 
1.127000e+01 -1.683526e-01 8.768788e-02 2.589516e-01 8.610633e-03 -3.652974e-02 1.188664e-01 
1.128000e+01 -1.693811e-01 8.945099e-02 2.577318e-01 8.250825e-03 -3.543430e-02 1.170746e-01 
1.129000e+01 -1.702919e-01 9.112073e-02 2.563796e-01 7.901898e-03 -3.435346e-02 1.152376e-01 
1.130000e+01 -1.710862e-01 9.269715e-02 2.548988e-01 7.563705e-03 -3.328776e-02 1.133585e-01 
1.131000e+01 -1.717651e-01 9.418040e-02 2.532935e-01 7.236091e-03 -3.223772e-02 1.114405e-01 
1.132000e+01 -1.723300e-01 9.557071e-02 2.515676e-01 6.918897e-03 -3.120383e-02 1.094866e-01 
1.133000e+01 -1.727822e-01 9.686843e-02 2.497250e-01 6.611959e-03 -3.018651e-02 1.074999e-01 
1.134000e+01 -1.731232e-01 9.807398e-02 2.477698e-01 6.315110e-03 -2.918620e-02 1.054836e-01 
1.135000e+01 -1.733545e-01 9.918786e-02 2.457062e-01 6.028177e-03 -2.820327e-02 1.034405e-01 
1.136000e+01 -1.734778e-01 1.002107e-01 2.435381e-01 5.750985e-03 -2.723807e-02 1.013737e-01 
1.137000e+01 -1.734946e-01 1.011432e-01 2.412697e-01 5.483356e-03 -2.629091e-02 9.928616e-02 
1.138000e+01 -1.734069e-01 1.019861e-01 2.389051e-01 5.225106e-03 -2.536210e-02 9.718069e-02 
1.139000e+01 -1.732164e-01 1.027402e-01 2.364486e-01 4.976052e-03 -2.445188e-02 9.506017e-02 
1.140000e+01 -1.729250e-01 1.034066e-01 2.339041e-01 4.736006e-03 -2.356049e-02 9.292738e-02 
1.141000e+01 -1.725347e-01 1.039861e-01 2.312760e-01 4.504778e-03 -2.268812e-02 9.078504e-02 
1.142000e+01 -1.720475e-01 1.044800e-01 2.285682e-01 4.282179e-03 -2.183494e-02 8.863584e-02 
1.143000e+01 -1.714656e-01 1.048894e-01 2.257851e-01 4.068015e-03 -2.100109e-02 8.648240e-02 
1.144000e+01 -1.707910e-01 1.052154e-01 2.229307e-01 3.862093e-03 -2.018668e-02 8.432725e-02 
1.145000e+01 -1.700260e-01 1.054595e-01 2.200091e-01 3.664217e-03 -1.939181e-02 8.217290e-02 
1.146000e+01 -1.691728e-01 1.056230e-01 2.170245e-01 3.474191e-03 -1.861652e-02 8.002176e-02 
1.147000e+01 -1.682338e-01 1.057072e-01 2.139809e-01 3.291821e-03 -1.786086e-02 7.787619e-02 
1.148000e+01 -1.672113e-01 1.057138e-01 2.108823e-01 3.116909e-03 -1.712483e-02 7.573846e-02 
1.149000e+01 -1.661077e-01 1.056443e-01 2.077329e-01 2.949259e-03 -1.640842e-02 7.361079e-02 
1.150000e+01 -1.649254e-01 1.055003e-01 2.045364e-01 2.788675e-03 -1.571159e-02 7.149531e-02 
1.151000e+01 -1.636669e-01 1.052834e-01 2.012970e-01 2.634962e-03 -1.503427e-02 6.939407e-02 
1.152000e+01 -1.623348e-01 1.049954e-01 1.980184e-01 2.487925e-03 -1.437637e-02 6.730907e-02 
1.153000e+01 -1.609316e-01 1.046380e-01 1.947046e-01 2.347370e-03 -1.373780e-02 6.524220e-02 
1.154000e+01 -1.594598e-01 1.042131e-01 1.913592e-01 2.213105e-03 -1.311843e-02 6.319528e-02 
1.155000e+01 -1.579220e-01 1.037224e-01 1.879861e-01 2.084938e-03 -1.251811e-02 6.117007e-02 
1.156000e+01 -1.563209e-01 1.031680e-01 1.845890e-01 1.962680e-03 -1.193667e-02 5.916822e-02 
1.157000e+01 -1.546592e-01 1.025516e-01 1.811714e-01 1.846142e-03 -1.137393e-02 5.719131e-02 
1.158000e+01 -1.529394e-01 1.018754e-01 1.777369e-01 1.735139e-03 -1.082970e-02 5.524085e-02 
1.159000e+01 -1.511642e-01 1.011411e-01 1.742891e-01 1.629487e-03 -1.030374e-02 5.331825e-02 
1.160000e+01 -1.493364e-01 1.003510e-01 1.708312e-01 1.529004e-03 -9.795841e-03 5.142485e-02 
1.161000e+01 -1.474586e-01 9.950700e-02 1.673667e-01 1.433511e-03 -9.305742e-03 4.956191e-02 
1.162000e+01 -1.455335e-01 9.861118e-02 1.638989e-01 1.342831e-03 -8.833184e-03 4.773058e-02 
1.163000e+01 -1.435639e-01 9.766563e-02 1.604309e-01 1.256790e-03 -8.377893e-03 4.593197e-02 
1.164000e+01 -1.415523e-01 9.667245e-02 1.569659e-01 1.175216e-03 -7.939583e-03 4.416708e-02 
1.165000e+01 -1.395015e-01 9.563375e-02 1.535069e-01 1.097942e-03 -7.517955e-03 4.243683e-02 
1.166000e+01 -1.374142e-01 9.455165e-02 1.500569e-01 1.024803e-03 -7.112700e-03 4.074207e-02 
1.167000e+01 -1.352930e-01 9.342828e-02 1.466187e-01 9.556350e-04 -6.723502e-03 3.908357e-02 
1.168000e+01 -1.331407e-01 9.226577e-02 1.431951e-01 8.902803e-04 -6.350031e-03 3.746202e-02 
1.169000e+01 -1.309597e-01 9.106626e-02 1.397889e-01 8.285831e-04 -5.991954e-03 3.587802e-02 
1.170000e+01 -1.287528e-01 8.983187e-02 1.364025e-01 7.703910e-04 -5.648927e-03 3.433211e-02 
1.171000e+01 -1.265226e-01 8.856473e-02 1.330386e-01 7.155555e-04 -5.320602e-03 3.282475e-02 
1.172000e+01 -1.242716e-01 8.726696e-02 1.296996e-01 6.639312e-04 -5.006624e-03 3.135632e-02 
1.173000e+01 -1.220024e-01 8.594067e-02 1.263878e-01 6.153764e-04 -4.706634e-03 2.992714e-02 
1.174000e+01 -1.197174e-01 8.458796e-02 1.231054e-01 5.697531e-04 -4.420267e-03 2.853743e-02 
1.175000e+01 -1.174192e-01 8.321091e-02 1.198547e-01 5.269268e-04 -4.147157e-03 2.718738e-02 
1.176000e+01 -1.151103e-01 8.181158e-02 1.166375e-01 4.867670e-04 -3.886934e-03 2.587709e-02 
1.177000e+01 -1.127929e-01 8.039202e-02 1.134560e-01 4.491465e-04 -3.639227e-03 2.460659e-02 
1.178000e+01 -1.104695e-01 7.895424e-02 1.103120e-01 4.139420e-04 -3.403661e-03 2.337586e-02 
1.179000e+01 -1.081424e-01 7.750024e-02 1.072071e-01 3.810340e-04 -3.179864e-03 2.218481e-02 
1.180000e+01 -1.058139e-01 7.603199e-02 1.041432e-01 3.503067e-04 -2.967461e-03 2.103328e-02 
1.181000e+01 -1.034861e-01 7.455142e-02 1.011218e-01 3.216480e-04 -2.766080e-03 1.992108e-02 
1.182000e+01 -1.011614e-01 7.306044e-02 9.814429e-02 2.949496e-04 -2.575349e-03 1.884793e-02 
1.183000e+01 -9.884174e-02 7.156092e-02 9.521215e-02 2.701068e-04 -2.394897e-03 1.781353e-02 
1.184000e+01 -9.652926e-02 7.005469e-02 9.232665e-02 2.470186e-04 -2.224358e-03 1.681750e-02 
1.185000e+01 -9.422596e-02 6.854355e-02 8.948898e-02 2.255878e-04 -2.063367e-03 1.585942e-02 
1.186000e+01 -9.193381e-02 6.702926e-02 8.670025e-02 2.057207e-04 -1.911562e-03 1.493883e-02 
1.187000e+01 -8.965468e-02 6.551352e-02 8.396145e-02 1.873271e-04 -1.768586e-03 1.405523e-02 
1.188000e+01 -8.739043e-02 6.399802e-02 8.127352e-02 1.703207e-04 -1.634087e-03 1.320805e-02 
1.189000e+01 -8.514281e-02 6.248436e-02 7.863727e-02 1.546183e-04 -1.507717e-03 1.239671e-02 
1.190000e+01 -8.291353e-02 6.097413e-02 7.605344e-02 1.401404e-04 -1.389132e-03 1.162058e-02 
1.191000e+01 -8.070423e-02 5.946886e-02 7.352267e-02 1.268108e-04 -1.277997e-03 1.087900e-02 
1.192000e+01 -7.851648e-02 5.797002e-02 7.104553e-02 1.145567e-04 -1.173979e-03 1.017127e-02 
1.193000e+01 -7.635179e-02 5.647903e-02 6.862248e-02 1.033086e-04 -1.076755e-03 9.496659e-03 
1.194000e+01 -7.421157e-02 5.499728e-02 6.625390e-02 9.300005e-05 -9.860073e-04 8.854424e-03 
1.195000e+01 -7.209720e-02 5.352609e-02 6.394011e-02 8.356791e-05 -9.014244e-04 8.243782e-03 
1.196000e+01 -7.000995e-02 5.206670e-02 6.168132e-02 7.495203e-05 -8.227031e-04 7.663932e-03 
1.197000e+01 -6.795105e-02 5.062034e-02 5.947766e-02 6.709528e-05 -7.495474e-04 7.114054e-03 
1.198000e+01 -6.592163e-02 4.918816e-02 5.732919e-02 5.994349e-05 -6.816692e-04 6.593307e-03 
1.199000e+01 -6.392275e-02 4.777124e-02 5.523590e-02 5.344525e-05 -6.187881e-04 6.100837e-03 
1.200000e+01 -6.195540e-02 4.637063e-02 5.319768e-02 4.755197e-05 -5.606320e-04 5.635777e-03 
1.201000e+01 -6.002051e-02 4.498730e-02 5.121437e-02 4.221773e-05 -5.069370e-04 5.197246e-03 
1.202000e+01 -5.811890e-02 4.362216e-02 4.928572e-02 3.739922e-05 -4.574477e-04 4.784360e-03 
1.203000e+01 -5.625133e-02 4.227609e-02 4.741142e-02 3.305559e-05 -4.119169e-04 4.396223e-03 
1.204000e+01 -5.441849e-02 4.094986e-02 4.559108e-02 2.914847e-05 -3.701063e-04 4.031937e-03 
1.205000e+01 -5.262099e-02 3.964422e-02 4.382426e-02 2.564183e-05 -3.317860e-04 3.690603e-03 
1.206000e+01 -5.085936e-02 3.835984e-02 4.211045e-02 2.250187e-05 -2.967348e-04 3.371321e-03 
1.207000e+01 -4.913404e-02 3.709734e-02 4.044906e-02 1.969695e-05 -2.647402e-04 3.073193e-03 
1.208000e+01 -4.744542e-02 3.585728e-02 3.883946e-02 1.719755e-05 -2.355983e-04 2.795325e-03 
1.209000e+01 -4.579379e-02 3.464014e-02 3.728096e-02 1.497613e-05 -2.091140e-04 2.536828e-03 
1.210000e+01 -4.417938e-02 3.344636e-02 3.577280e-02 1.300704e-05 -1.851005e-04 2.296822e-03 
1.211000e+01 -4.260235e-02 3.227631e-02 3.431418e-02 1.126647e-05 -1.633797e-04 2.074436e-03 
1.212000e+01 -4.106276e-02 3.113031e-02 3.290423e-02 9.732365e-06 -1.437820e-04 1.868809e-03 
1.213000e+01 -3.956061e-02 3.000861e-02 3.154205e-02 8.384300e-06 -1.261458e-04 1.679094e-03 
1.214000e+01 -3.809584e-02 2.891141e-02 3.022669e-02 7.203422e-06 -1.103181e-04 1.504459e-03 
1.215000e+01 -3.666830e-02 2.783885e-02 2.895714e-02 6.172388e-06 -9.615366e-05 1.344084e-03 
1.216000e+01 -3.527776e-02 2.679100e-02 2.773236e-02 5.275266e-06 -8.351542e-05 1.197169e-03 
1.217000e+01 -3.392396e-02 2.576789e-02 2.655125e-02 4.497431e-06 -7.227393e-05 1.062932e-03 
1.218000e+01 -3.260652e-02 2.476950e-02 2.541271e-02 3.825533e-06 -6.230735e-05 9.406098e-04 
1.219000e+01 -3.132504e-02 2.379573e-02 2.431556e-02 3.247413e-06 -5.350131e-05 8.294586e-04 
1.220000e+01 -3.007901e-02 2.284644e-02 2.325861e-02 2.752003e-06 -4.574859e-05 7.287576e-04 
1.221000e+01 -2.886789e-02 2.192144e-02 2.224063e-02 2.329268e-06 -3.894894e-05 6.378081e-04 
1.222000e+01 -2.769105e-02 2.102050e-02 2.126036e-02 1.970152e-06 -3.300895e-05 5.559343e-04 
1.223000e+01 -2.654782e-02 2.014331e-02 2.031651e-02 1.666513e-06 -2.784178e-05 4.824843e-04 
1.224000e+01 -2.543746e-02 1.928953e-02 1.940776e-02 1.411017e-06 -2.336679e-05 4.168311e-04 
1.225000e+01 -2.435916e-02 1.845878e-02 1.853279e-02 1.197118e-06 -1.950952e-05 3.583726e-04 
1.226000e+01 -2.331207e-02 1.765062e-02 1.769023e-02 1.018991e-06 -1.620133e-05 3.065323e-04 
1.227000e+01 -2.229529e-02 1.686456e-02 1.687869e-02 8.714742e-07 -1.337916e-05 2.607597e-04 
1.228000e+01 -2.130785e-02 1.610008e-02 1.609679e-02 7.499869e-07 -1.098519e-05 2.205304e-04 
1.229000e+01 -2.034873e-02 1.535662e-02 1.534310e-02 6.505159e-07 -8.966780e-06 1.853466e-04 
1.230000e+01 -1.941688e-02 1.463357e-02 1.461619e-02 5.695553e-07 -7.276078e-06 1.547367e-04 
1.231000e+01 -1.851117e-02 1.393029e-02 1.391464e-02 5.040509e-07 -5.869760e-06 1.282557e-04 
1.232000e+01 -1.763047e-02 1.324610e-02 1.323697e-02 4.513470e-07 -4.708733e-06 1.054850e-04 
1.233000e+01 -1.677358e-02 1.258027e-02 1.258175e-02 4.091717e-07 -3.758032e-06 8.603221e-05 
1.234000e+01 -1.593925e-02 1.193207e-02 1.194749e-02 3.755865e-07 -2.986459e-06 6.953092e-05 
1.235000e+01 -1.512621e-02 1.130071e-02 1.133272e-02 3.489423e-07 -2.366286e-06 5.564027e-05 
1.236000e+01 -1.433317e-02 1.068538e-02 1.073598e-02 3.278415e-07 -1.873011e-06 4.404446e-05 
1.237000e+01 -1.355877e-02 1.008524e-02 1.015578e-02 3.111274e-07 -1.485255e-06 3.445256e-05 
1.238000e+01 -1.280164e-02 9.499431e-03 9.590644e-03 2.978441e-07 -1.184397e-06 2.659778e-05 
1.239000e+01 -1.206039e-02 8.927066e-03 9.039100e-03 2.872068e-07 -9.543265e-07 2.023665e-05 
1.240000e+01 -1.133359e-02 8.367234e-03 8.499675e-03 2.785714e-07 -7.811890e-07 1.514818e-05 
1.241000e+01 -1.061980e-02 7.819005e-03 7.970900e-03 2.714304e-07 -6.533278e-07 1.113362e-05 
1.242000e+01 -9.917545e-03 7.281431e-03 7.451313e-03 2.653838e-07 -5.609437e-07 8.015272e-06 
1.243000e+01 -9.225345e-03 6.753547e-03 6.939460e-03 2.601216e-07 -4.959031e-07 5.635597e-06 
1.244000e+01 -8.541702e-03 6.234376e-03 6.433894e-03 2.554007e-07 -4.514706e-07 3.855657e-06 
1.245000e+01 -7.865104e-03 5.722927e-03 5.933180e-03 2.510419e-07 -4.222826e-07 2.554987e-06 
1.246000e+01 -7.194031e-03 5.218197e-03 5.435893e-03 2.469159e-07 -4.041050e-07 1.630139e-06 
1.247000e+01 -6.526957e-03 4.719178e-03 4.940622e-03 2.429327e-07 -3.936631e-07 9.938789e-07 
1.248000e+01 -5.862349e-03 4.224853e-03 4.445967e-03 2.390275e-07 -3.884153e-07 5.728665e-07 
1.249000e+01 -5.198677e-03 3.734201e-03 3.950546e-03 2.351554e-07 -3.864769e-07 3.069893e-07 
1.250000e+01 -4.534408e-03 3.246199e-03 3.452991e-03 2.312908e-07 -3.865873e-07 1.489488e-07 
1.251000e+01 -3.868015e-03 2.759822e-03 2.951952e-03 2.274183e-07 -3.878646e-07 6.205711e-08 
1.252000e+01 -3.197979e-03 2.274048e-03 2.446095e-03 2.235306e-07 -3.897577e-07 1.968384e-08 
1.253000e+01 -2.522787e-03 1.787855e-03 1.934107e-03 2.196233e-07 -3.918977e-07 2.046738e-09 
1.254000e+01 -1.840940e-03 1.300228e-03 1.414695e-03 2.156940e-07 -3.940793e-07 -4.109959e-09 
1.255000e+01 -1.150953e-03 8.101588e-04 8.865861e-04 2.117424e-07 -3.962562e-07 -5.679327e-09 
1.256000e+01 -4.513592e-04 3.166470e-04 3.485281e-04 2.077690e-07 -3.984174e-07 -6.184433e-09 
1.257000e+01 2.592909e-04 -1.812979e-04 -2.007076e-04 2.037743e-07 -4.005344e-07 -5.885914e-09 
1.258000e+01 9.824230e-04 -6.846540e-04 -7.623269e-04 1.997586e-07 -4.026021e-07 -5.207914e-09 
1.259000e+01 1.719439e-03 -1.194386e-03 -1.337512e-03 1.957223e-07 -4.046309e-07 -5.764654e-09 
1.260000e+01 2.471712e-03 -1.711444e-03 -1.927419e-03 1.916658e-07 -4.066468e-07 -1.036043e-08 
1.261000e+01 3.240587e-03 -2.236759e-03 -2.533181e-03 1.875891e-07 -4.087166e-07 -2.440754e-08 
1.262000e+01 4.027378e-03 -2.771247e-03 -3.155905e-03 1.834915e-07 -4.109626e-07 -5.882331e-08 
1.263000e+01 4.833363e-03 -3.315802e-03 -3.796669e-03 1.793697e-07 -4.136615e-07 -1.307134e-07 
1.264000e+01 5.659783e-03 -3.871296e-03 -4.456526e-03 1.752152e-07 -4.173478e-07 -2.656706e-07 
1.265000e+01 6.507843e-03 -4.438579e-03 -5.136502e-03 1.710153e-07 -4.228152e-07 -4.978104e-07 
1.266000e+01 7.378703e-03 -5.018477e-03 -5.837594e-03 1.667478e-07 -4.312332e-07 -8.713167e-07 
1.267000e+01 8.273484e-03 -5.611789e-03 -6.560770e-03 1.623769e-07 -4.442412e-07 -1.442067e-06 
1.268000e+01 9.193259e-03 -6.219291e-03 -7.306969e-03 1.578437e-07 -4.641564e-07 -2.279333e-06 
1.269000e+01 1.013905e-02 -6.841725e-03 -8.077102e-03 1.530606e-07 -4.941170e-07 -3.467224e-06 
1.270000e+01 1.111185e-02 -7.479809e-03 -8.872048e-03 1.479110e-07 -5.380876e-07 -5.104713e-06 
1.271000e+01 1.211257e-02 -8.134227e-03 -9.692657e-03 1.422330e-07 -6.010978e-07 -7.307326e-06 
1.272000e+01 1.314209e-02 -8.805634e-03 -1.053975e-02 1.358078e-07 -6.893973e-07 -1.020831e-05 
1.273000e+01 1.420122e-02 -9.494652e-03 -1.141411e-02 1.283399e-07 -8.107532e-07 -1.396021e-05 
1.274000e+01 1.529074e-02 -1.020187e-02 -1.231650e-02 1.194492e-07 -9.745670e-07 -1.873553e-05 
1.275000e+01 1.641135e-02 -1.092784e-02 -1.324764e-02 1.086647e-07 -1.191946e-06 -2.472708e-05 
1.276000e+01 1.756369e-02 -1.167307e-02 -1.420823e-02 9.538844e-08 -1.476063e-06 -3.214944e-05 
1.277000e+01 1.874834e-02 -1.243807e-02 -1.519892e-02 7.887622e-08 -1.842350e-06 -4.123972e-05 
1.278000e+01 1.996584e-02 -1.322326e-02 -1.622035e-02 5.820948e-08 -2.308812e-06 -5.225857e-05 
1.279000e+01 2.121664e-02 -1.402906e-02 -1.727310e-02 3.229141e-08 -2.896070e-06 -6.549034e-05 
1.280000e+01 2.250113e-02 -1.485584e-02 -1.835775e-02 -1.958519e-10 -3.627687e-06 -8.124382e-05 
1.281000e+01 2.381965e-02 -1.570394e-02 -1.947481e-02 -4.082591e-08 -4.530413e-06 -9.985286e-05 
1.282000e+01 2.517246e-02 -1.657364e-02 -2.062479e-02 -9.147009e-08 -5.634562e-06 -1.216770e-04 
1.283000e+01 2.655975e-02 -1.746520e-02 -2.180815e-02 -1.543077e-07 -6.974094e-06 -1.471015e-04 
1.284000e+01 2.798166e-02 -1.837885e-02 -2.302530e-02 -2.318682e-07 -8.586873e-06 -1.765379e-04 
1.285000e+01 2.943824e-02 -1.931474e-02 -2.427665e-02 -3.270892e-07 -1.051498e-05 -2.104239e-04 
1.286000e+01 3.092947e-02 -2.027303e-02 -2.556255e-02 -4.433665e-07 -1.280507e-05 -2.492238e-04 
1.287000e+01 3.245528e-02 -2.125380e-02 -2.688332e-02 -5.845747e-07 -1.550852e-05 -2.934284e-04 
1.288000e+01 3.401552e-02 -2.225711e-02 -2.823925e-02 -7.551096e-07 -1.868163e-05 -3.435547e-04 
1.289000e+01 3.560995e-02 -2.328297e-02 -2.963058e-02 -9.599701e-07 -2.238595e-05 -4.001464e-04 
1.290000e+01 3.723829e-02 -2.433137e-02 -3.105755e-02 -1.204813e-06 -2.668863e-05 -4.637728e-04 
1.291000e+01 3.890016e-02 -2.540223e-02 -3.252032e-02 -1.495987e-06 -3.166258e-05 -5.350291e-04 
1.292000e+01 4.059514e-02 -2.649545e-02 -3.401903e-02 -1.840574e-06 -3.738665e-05 -6.145357e-04 
1.293000e+01 4.232270e-02 -2.761089e-02 -3.555380e-02 -2.246495e-06 -4.394594e-05 -7.029380e-04 
1.294000e+01 4.408227e-02 -2.874835e-02 -3.712469e-02 -2.722571e-06 -5.143209e-05 -8.009050e-04 
1.295000e+01 4.587319e-02 -2.990763e-02 -3.873173e-02 -3.278562e-06 -5.994350e-05 -9.091295e-04 
1.296000e+01 4.769474e-02 -3.108845e-02 -4.037492e-02 -3.925219e-06 -6.958542e-05 -1.028327e-03 
1.297000e+01 4.954612e-02 -3.229052e-02 -4.205422e-02 -4.674402e-06 -8.047023e-05 -1.159234e-03 
1.298000e+01 5.142647e-02 -3.351349e-02 -4.376954e-02 -5.539155e-06 -9.271776e-05 -1.302610e-03 
1.299000e+01 5.333485e-02 -3.475700e-02 -4.552076e-02 -6.533735e-06 -1.064554e-04 -1.459231e-03 
1.300000e+01 5.527026e-02 -3.602062e-02 -4.730773e-02 -7.673687e-06 -1.218180e-04 -1.629893e-03 
1.301000e+01 5.723163e-02 -3.730392e-02 -4.913024e-02 -8.975975e-06 -1.389487e-04 -1.815410e-03 
1.302000e+01 5.921781e-02 -3.860640e-02 -5.098806e-02 -1.045905e-05 -1.579984e-04 -2.016612e-03 
1.303000e+01 6.122760e-02 -3.992755e-02 -5.288092e-02 -1.214288e-05 -1.791262e-04 -2.234342e-03 
1.304000e+01 6.325972e-02 -4.126681e-02 -5.480849e-02 -1.404906e-05 -2.024996e-04 -2.469458e-03 
1.305000e+01 6.531284e-02 -4.262361e-02 -5.677041e-02 -1.620093e-05 -2.282944e-04 -2.722827e-03 
1.306000e+01 6.738557e-02 -4.399731e-02 -5.876630e-02 -1.862363e-05 -2.566950e-04 -2.995329e-03 
1.307000e+01 6.947643e-02 -4.538727e-02 -6.079570e-02 -2.134417e-05 -2.878943e-04 -3.287850e-03 
1.308000e+01 7.158391e-02 -4.679281e-02 -6.285815e-02 -2.439152e-05 -3.220937e-04 -3.601282e-03 
1.309000e+01 7.370642e-02 -4.821323e-02 -6.495311e-02 -2.779673e-05 -3.595036e-04 -3.936524e-03 
1.310000e+01 7.584232e-02 -4.964777e-02 -6.708002e-02 -3.159302e-05 -4.003427e-04 -4.294475e-03 
1.311000e+01 7.798993e-02 -5.109567e-02 -6.923828e-02 -3.581579e-05 -4.448385e-04 -4.676034e-03 
1.312000e+01 8.014748e-02 -5.255615e-02 -7.142723e-02 -4.050276e-05 -4.932272e-04 -5.082103e-03 
1.313000e+01 8.231318e-02 -5.402838e-02 -7.364618e-02 -4.569410e-05 -5.457535e-04 -5.513575e-03 
1.314000e+01 8.448517e-02 -5.551151e-02 -7.589440e-02 -5.143247e-05 -6.026706e-04 -5.971340e-03 
1.315000e+01 8.666155e-02 -5.700469e-02 -7.817111e-02 -5.776304e-05 -6.642402e-04 -6.456280e-03 
1.316000e+01 8.884037e-02 -5.850701e-02 -8.047548e-02 -6.473368e-05 -7.307323e-04 -6.969267e-03 
1.317000e+01 9.101964e-02 -6.001758e-02 -8.280665e-02 -7.239500e-05 -8.024250e-04 -7.511159e-03 
1.318000e+01 9.319731e-02 -6.153545e-02 -8.516369e-02 -8.080047e-05 -8.796043e-04 -8.082799e-03 
1.319000e+01 9.537131e-02 -6.305968e-02 -8.754566e-02 -9.000638e-05 -9.625642e-04 -8.685016e-03 
1.320000e+01 9.753952e-02 -6.458930e-02 -8.995155e-02 -1.000720e-04 -1.051606e-03 -9.318615e-03 
1.321000e+01 9.969979e-02 -6.612333e-02 -9.238031e-02 -1.110598e-04 -1.147039e-03 -9.984384e-03 
1.322000e+01 1.018499e-01 -6.766077e-02 -9.483085e-02 -1.230352e-04 -1.249179e-03 -1.068308e-02 
1.323000e+01 1.039877e-01 -6.920060e-02 -9.730202e-02 -1.360668e-04 -1.358349e-03 -1.141544e-02 
1.324000e+01 1.061109e-01 -7.074179e-02 -9.979265e-02 -1.502267e-04 -1.474877e-03 -1.218217e-02 
1.325000e+01 1.082172e-01 -7.228331e-02 -1.023015e-01 -1.655900e-04 -1.599101e-03 -1.298394e-02 
1.326000e+01 1.103043e-01 -7.382410e-02 -1.048273e-01 -1.822355e-04 -1.731359e-03 -1.382139e-02 
1.327000e+01 1.123699e-01 -7.536311e-02 -1.073687e-01 -2.002451e-04 -1.872000e-03 -1.469512e-02 
1.328000e+01 1.144117e-01 -7.689927e-02 -1.099243e-01 -2.197046e-04 -2.021375e-03 -1.560569e-02 
1.329000e+01 1.164272e-01 -7.843150e-02 -1.124928e-01 -2.407029e-04 -2.179839e-03 -1.655363e-02 
1.330000e+01 1.184142e-01 -7.995872e-02 -1.150727e-01 -2.633329e-04 -2.347754e-03 -1.753942e-02 
1.331000e+01 1.203701e-01 -8.147985e-02 -1.176624e-01 -2.876907e-04 -2.525483e-03 -1.856347e-02 
1.332000e+01 1.222927e-01 -8.299379e-02 -1.202604e-01 -3.138764e-04 -2.713392e-03 -1.962619e-02 
1.333000e+01 1.241796e-01 -8.449946e-02 -1.228650e-01 -3.419937e-04 -2.911853e-03 -2.072789e-02 
1.334000e+01 1.260282e-01 -8.599576e-02 -1.254748e-01 -3.721499e-04 -3.121234e-03 -2.186887e-02 
1.335000e+01 1.278363e-01 -8.748159e-02 -1.280878e-01 -4.044561e-04 -3.341911e-03 -2.304933e-02 
1.336000e+01 1.296013e-01 -8.895586e-02 -1.307025e-01 -4.390270e-04 -3.574257e-03 -2.426945e-02 
1.337000e+01 1.313210e-01 -9.041749e-02 -1.333170e-01 -4.759813e-04 -3.818645e-03 -2.552934e-02 
1.338000e+01 1.329928e-01 -9.186537e-02 -1.359295e-01 -5.154413e-04 -4.075448e-03 -2.682903e-02 
1.339000e+01 1.346145e-01 -9.329843e-02 -1.385381e-01 -5.575329e-04 -4.345040e-03 -2.816852e-02 
1.340000e+01 1.361836e-01 -9.471558e-02 -1.411408e-01 -6.023859e-04 -4.627791e-03 -2.954770e-02 
1.341000e+01 1.376978e-01 -9.611576e-02 -1.437358e-01 -6.501338e-04 -4.924069e-03 -3.096645e-02 
1.342000e+01 1.391547e-01 -9.749788e-02 -1.463210e-01 -7.009137e-04 -5.234238e-03 -3.242452e-02 
1.343000e+01 1.405520e-01 -9.886089e-02 -1.488944e-01 -7.548661e-04 -5.558660e-03 -3.392164e-02 
1.344000e+01 1.418874e-01 -1.002037e-01 -1.514538e-01 -8.121355e-04 -5.897691e-03 -3.545743e-02 
1.345000e+01 1.431587e-01 -1.015254e-01 -1.539972e-01 -8.728698e-04 -6.251682e-03 -3.703147e-02 
1.346000e+01 1.443635e-01 -1.028248e-01 -1.565224e-01 -9.372202e-04 -6.620977e-03 -3.864323e-02 
1.347000e+01 1.454997e-01 -1.041010e-01 -1.590270e-01 -1.005342e-03 -7.005914e-03 -4.029214e-02 
1.348000e+01 1.465652e-01 -1.053528e-01 -1.615090e-01 -1.077392e-03 -7.406821e-03 -4.197752e-02 
1.349000e+01 1.475576e-01 -1.065794e-01 -1.639660e-01 -1.153532e-03 -7.824022e-03 -4.369862e-02 
1.350000e+01 1.484750e-01 -1.077798e-01 -1.663956e-01 -1.233928e-03 -8.257826e-03 -4.545464e-02 
1.351000e+01 1.493153e-01 -1.089530e-01 -1.687956e-01 -1.318745e-03 -8.708534e-03 -4.724466e-02 
1.352000e+01 1.500764e-01 -1.100979e-01 -1.711634e-01 -1.408155e-03 -9.176439e-03 -4.906769e-02 
1.353000e+01 1.507564e-01 -1.112138e-01 -1.734968e-01 -1.502332e-03 -9.661816e-03 -5.092268e-02 
1.354000e+01 1.513533e-01 -1.122996e-01 -1.757931e-01 -1.601451e-03 -1.016493e-02 -5.280847e-02 
1.355000e+01 1.518652e-01 -1.133544e-01 -1.780500e-01 -1.705691e-03 -1.068604e-02 -5.472384e-02 
1.356000e+01 1.522904e-01 -1.143774e-01 -1.802649e-01 -1.815232e-03 -1.122537e-02 -5.666746e-02 
1.357000e+01 1.526271e-01 -1.153677e-01 -1.824353e-01 -1.930260e-03 -1.178315e-02 -5.863795e-02 
1.358000e+01 1.528735e-01 -1.163244e-01 -1.845585e-01 -2.050958e-03 -1.235959e-02 -6.063383e-02 
1.359000e+01 1.530279e-01 -1.172467e-01 -1.866321e-01 -2.177514e-03 -1.295487e-02 -6.265354e-02 
1.360000e+01 1.530889e-01 -1.181338e-01 -1.886533e-01 -2.310119e-03 -1.356917e-02 -6.469544e-02 
1.361000e+01 1.530547e-01 -1.189848e-01 -1.906195e-01 -2.448961e-03 -1.420262e-02 -6.675780e-02 
1.362000e+01 1.529241e-01 -1.197990e-01 -1.925281e-01 -2.594235e-03 -1.485538e-02 -6.883883e-02 
1.363000e+01 1.526956e-01 -1.205756e-01 -1.943764e-01 -2.746134e-03 -1.552755e-02 -7.093665e-02 
1.364000e+01 1.523678e-01 -1.213139e-01 -1.961617e-01 -2.904851e-03 -1.621922e-02 -7.304929e-02 
1.365000e+01 1.519395e-01 -1.220131e-01 -1.978813e-01 -3.070583e-03 -1.693046e-02 -7.517472e-02 
1.366000e+01 1.514094e-01 -1.226726e-01 -1.995325e-01 -3.243526e-03 -1.766131e-02 -7.731082e-02 
1.367000e+01 1.507766e-01 -1.232916e-01 -2.011126e-01 -3.423875e-03 -1.841181e-02 -7.945540e-02 
1.368000e+01 1.500399e-01 -1.238695e-01 -2.026188e-01 -3.611828e-03 -1.918194e-02 -8.160621e-02 
1.369000e+01 1.491983e-01 -1.244057e-01 -2.040485e-01 -3.807579e-03 -1.997168e-02 -8.376091e-02 
1.370000e+01 1.482511e-01 -1.248995e-01 -2.053989e-01 -4.011326e-03 -2.078098e-02 -8.591710e-02 
1.371000e+01 1.471973e-01 -1.253503e-01 -2.066672e-01 -4.223264e-03 -2.160977e-02 -8.807231e-02 
1.372000e+01 1.460362e-01 -1.257576e-01 -2.078508e-01 -4.443586e-03 -2.245793e-02 -9.022400e-02 
1.373000e+01 1.447673e-01 -1.261207e-01 -2.089470e-01 -4.672487e-03 -2.332533e-02 -9.236958e-02 
1.374000e+01 1.433899e-01 -1.264392e-01 -2.099531e-01 -4.910157e-03 -2.421181e-02 -9.450638e-02 
1.375000e+01 1.419036e-01 -1.267126e-01 -2.108663e-01 -5.156786e-03 -2.511718e-02 -9.663169e-02 
1.376000e+01 1.403079e-01 -1.269402e-01 -2.116840e-01 -5.412562e-03 -2.604123e-02 -9.874273e-02 
1.377000e+01 1.386026e-01 -1.271217e-01 -2.124035e-01 -5.677672e-03 -2.698370e-02 -1.008367e-01 
1.378000e+01 1.367875e-01 -1.272566e-01 -2.130223e-01 -5.952297e-03 -2.794431e-02 -1.029107e-01 
1.379000e+01 1.348623e-01 -1.273445e-01 -2.135378e-01 -6.236618e-03 -2.892276e-02 -1.049618e-01 
1.380000e+01 1.328271e-01 -1.273849e-01 -2.139472e-01 -6.530810e-03 -2.991870e-02 -1.069870e-01 
1.381000e+01 1.306819e-01 -1.273774e-01 -2.142482e-01 -6.835049e-03 -3.093175e-02 -1.089834e-01 
1.382000e+01 1.284268e-01 -1.273217e-01 -2.144382e-01 -7.149501e-03 -3.196152e-02 -1.109479e-01 
1.383000e+01 1.260620e-01 -1.272173e-01 -2.145147e-01 -7.474333e-03 -3.300757e-02 -1.128775e-01 
1.384000e+01 1.235879e-01 -1.270640e-01 -2.144753e-01 -7.809705e-03 -3.406942e-02 -1.147689e-01 
1.385000e+01 1.210048e-01 -1.268615e-01 -2.143177e-01 -8.155773e-03 -3.514658e-02 -1.166192e-01 
1.386000e+01 1.183133e-01 -1.266094e-01 -2.140394e-01 -8.512686e-03 -3.623851e-02 -1.184251e-01 
1.387000e+01 1.155138e-01 -1.263074e-01 -2.136382e-01 -8.880590e-03 -3.734463e-02 -1.201835e-01 
1.388000e+01 1.126072e-01 -1.259554e-01 -2.131119e-01 -9.259624e-03 -3.846436e-02 -1.218911e-01 
1.389000e+01 1.095940e-01 -1.255530e-01 -2.124583e-01 -9.649921e-03 -3.959705e-02 -1.235449e-01 
1.390000e+01 1.064752e-01 -1.250999e-01 -2.116753e-01 -1.005161e-02 -4.074203e-02 -1.251416e-01 
1.391000e+01 1.032518e-01 -1.245961e-01 -2.107608e-01 -1.046480e-02 -4.189861e-02 -1.266781e-01 
1.392000e+01 9.992458e-02 -1.240413e-01 -2.097129e-01 -1.088961e-02 -4.306605e-02 -1.281510e-01 
1.393000e+01 9.649482e-02 -1.234354e-01 -2.085296e-01 -1.132615e-02 -4.424358e-02 -1.295573e-01 
1.394000e+01 9.296368e-02 -1.227781e-01 -2.072092e-01 -1.177452e-02 -4.543040e-02 -1.308938e-01 
1.395000e+01 8.933244e-02 -1.220693e-01 -2.057498e-01 -1.223479e-02 -4.662568e-02 -1.321572e-01 
1.396000e+01 8.560245e-02 -1.213090e-01 -2.041498e-01 -1.270706e-02 -4.782855e-02 -1.333446e-01 
1.397000e+01 8.177518e-02 -1.204970e-01 -2.024076e-01 -1.319138e-02 -4.903813e-02 -1.344528e-01 
1.398000e+01 7.785216e-02 -1.196332e-01 -2.005217e-01 -1.368784e-02 -5.025347e-02 -1.354786e-01 
1.399000e+01 7.383501e-02 -1.187175e-01 -1.984907e-01 -1.419647e-02 -5.147362e-02 -1.364191e-01 
1.400000e+01 6.972542e-02 -1.177499e-01 -1.963132e-01 -1.471732e-02 -5.269758e-02 -1.372713e-01 
1.401000e+01 6.552519e-02 -1.167303e-01 -1.939882e-01 -1.525043e-02 -5.392435e-02 -1.380323e-01 
1.402000e+01 6.123617e-02 -1.156588e-01 -1.915143e-01 -1.579582e-02 -5.515287e-02 -1.386990e-01 
1.403000e+01 5.686030e-02 -1.145352e-01 -1.888907e-01 -1.635349e-02 -5.638205e-02 -1.392687e-01 
1.404000e+01 5.239961e-02 -1.133597e-01 -1.861165e-01 -1.692346e-02 -5.761080e-02 -1.397386e-01 
1.405000e+01 4.785619e-02 -1.121321e-01 -1.831907e-01 -1.750570e-02 -5.883797e-02 -1.401060e-01 
1.406000e+01 4.323220e-02 -1.108526e-01 -1.801128e-01 -1.810021e-02 -6.006241e-02 -1.403682e-01 
1.407000e+01 3.852990e-02 -1.095213e-01 -1.768822e-01 -1.870694e-02 -6.128293e-02 -1.405226e-01 
1.408000e+01 3.375159e-02 -1.081380e-01 -1.734984e-01 -1.932585e-02 -6.249832e-02 -1.405668e-01 
1.409000e+01 2.889966e-02 -1.067031e-01 -1.699611e-01 -1.995688e-02 -6.370733e-02 -1.404982e-01 
1.410000e+01 2.397656e-02 -1.052164e-01 -1.662701e-01 -2.059997e-02 -6.490872e-02 -1.403147e-01 
1.411000e+01 1.898481e-02 -1.036782e-01 -1.624254e-01 -2.125503e-02 -6.610120e-02 -1.400139e-01 
1.412000e+01 1.392700e-02 -1.020886e-01 -1.584269e-01 -2.192196e-02 -6.728346e-02 -1.395937e-01 
1.413000e+01 8.805775e-03 -1.004477e-01 -1.542749e-01 -2.260066e-02 -6.845419e-02 -1.390521e-01 
1.414000e+01 3.623842e-03 -9.875563e-02 -1.499696e-01 -2.329100e-02 -6.961204e-02 -1.383872e-01 
1.415000e+01 -1.616031e-03 -9.701261e-02 -1.455116e-01 -2.399285e-02 -7.075566e-02 -1.375970e-01 
1.416000e+01 -6.911017e-03 -9.521879e-02 -1.409014e-01 -2.470606e-02 -7.188366e-02 -1.366800e-01 
1.417000e+01 -1.225824e-02 -9.337440e-02 -1.361398e-01 -2.543047e-02 -7.299467e-02 -1.356344e-01 
1.418000e+01 -1.765476e-02 -9.147962e-02 -1.312276e-01 -2.616589e-02 -7.408727e-02 -1.344589e-01 
1.419000e+01 -2.309759e-02 -8.953471e-02 -1.261659e-01 -2.691215e-02 -7.516005e-02 -1.331520e-01 
1.420000e+01 -2.858370e-02 -8.753989e-02 -1.209558e-01 -2.766902e-02 -7.621159e-02 -1.317126e-01 
1.421000e+01 -3.411001e-02 -8.549544e-02 -1.155985e-01 -2.843630e-02 -7.724045e-02 -1.301396e-01 
1.422000e+01 -3.967340e-02 -8.340163e-02 -1.100957e-01 -2.921375e-02 -7.824517e-02 -1.284320e-01 
1.423000e+01 -4.527069e-02 -8.125876e-02 -1.044488e-01 -3.000112e-02 -7.922433e-02 -1.265891e-01 
1.424000e+01 -5.089868e-02 -7.906714e-02 -9.865966e-02 -3.079815e-02 -8.017645e-02 -1.246100e-01 
1.425000e+01 -5.655412e-02 -7.682708e-02 -9.273013e-02 -3.160455e-02 -8.110008e-02 -1.224944e-01 
1.426000e+01 -6.223373e-02 -7.453895e-02 -8.666228e-02 -3.242005e-02 -8.199376e-02 -1.202417e-01 
1.427000e+01 -6.793419e-02 -7.220310e-02 -8.045831e-02 -3.324432e-02 -8.285602e-02 -1.178519e-01 
1.428000e+01 -7.365217e-02 -6.981991e-02 -7.412059e-02 -3.407706e-02 -8.368542e-02 -1.153248e-01 
1.429000e+01 -7.938428e-02 -6.738978e-02 -6.765163e-02 -3.491792e-02 -8.448049e-02 -1.126604e-01 
1.430000e+01 -8.512713e-02 -6.491313e-02 -6.105408e-02 -3.576655e-02 -8.523979e-02 -1.098591e-01 
1.431000e+01 -9.087730e-02 -6.239040e-02 -5.433076e-02 -3.662259e-02 -8.596187e-02 -1.069212e-01 
1.432000e+01 -9.663133e-02 -5.982203e-02 -4.748463e-02 -3.748566e-02 -8.664529e-02 -1.038472e-01 
1.433000e+01 -1.023858e-01 -5.720851e-02 -4.051883e-02 -3.835536e-02 -8.728862e-02 -1.006380e-01 
1.434000e+01 -1.081371e-01 -5.455033e-02 -3.343660e-02 -3.923129e-02 -8.789047e-02 -9.729423e-02 
1.435000e+01 -1.138819e-01 -5.184800e-02 -2.624138e-02 -4.011303e-02 -8.844942e-02 -9.381708e-02 
1.436000e+01 -1.196167e-01 -4.910207e-02 -1.893673e-02 -4.100013e-02 -8.896409e-02 -9.020772e-02 
1.437000e+01 -1.253378e-01 -4.631310e-02 -1.152636e-02 -4.189216e-02 -8.943312e-02 -8.646751e-02 
1.438000e+01 -1.310419e-01 -4.348166e-02 -4.014147e-03 -4.278864e-02 -8.985515e-02 -8.259800e-02 
1.439000e+01 -1.367253e-01 -4.060835e-02 3.595912e-03 -4.368910e-02 -9.022887e-02 -7.860088e-02 
1.440000e+01 -1.423846e-01 -3.769382e-02 1.129966e-02 -4.459305e-02 -9.055296e-02 -7.447802e-02 
1.441000e+01 -1.480162e-01 -3.473870e-02 1.909281e-02 -4.549999e-02 -9.082614e-02 -7.023145e-02 
1.442000e+01 -1.536166e-01 -3.174366e-02 2.697093e-02 -4.640940e-02 -9.104717e-02 -6.586337e-02 
1.443000e+01 -1.591823e-01 -2.870942e-02 3.492944e-02 -4.732076e-02 -9.121482e-02 -6.137615e-02 
1.444000e+01 -1.647098e-01 -2.563670e-02 4.296365e-02 -4.823351e-02 -9.132789e-02 -5.677231e-02 
1.445000e+01 -1.701955e-01 -2.252623e-02 5.106871e-02 -4.914713e-02 -9.138521e-02 -5.205453e-02 
1.446000e+01 -1.756361e-01 -1.937881e-02 5.923967e-02 -5.006103e-02 -9.138566e-02 -4.722569e-02 
1.447000e+01 -1.810280e-01 -1.619523e-02 6.747142e-02 -5.097465e-02 -9.132815e-02 -4.228878e-02 
1.448000e+01 -1.863679e-01 -1.297632e-02 7.575875e-02 -5.188740e-02 -9.121160e-02 -3.724698e-02 
1.449000e+01 -1.916521e-01 -9.722934e-03 8.409632e-02 -5.279868e-02 -9.103500e-02 -3.210361e-02 
1.450000e+01 -1.968775e-01 -6.435965e-03 9.247868e-02 -5.370789e-02 -9.079738e-02 -2.686216e-02 
1.451000e+01 -2.020405e-01 -3.116323e-03 1.009003e-01 -5.461442e-02 -9.049778e-02 -2.152625e-02 
1.452000e+01 -2.071378e-01 2.350492e-04 1.093554e-01 -5.551764e-02 -9.013532e-02 -1.609968e-02 
1.453000e+01 -2.121662e-01 3.617180e-03 1.178383e-01 -5.641691e-02 -8.970915e-02 -1.058637e-02 
1.454000e+01 -2.171222e-01 7.029067e-03 1.263431e-01 -5.731161e-02 -8.921845e-02 -4.990398e-03 
1.455000e+01 -2.220028e-01 1.046968e-02 1.348638e-01 -5.820107e-02 -8.866248e-02 6.840325e-04 
1.456000e+01 -2.268045e-01 1.393795e-02 1.433943e-01 -5.908464e-02 -8.804052e-02 6.432569e-03 
1.457000e+01 -2.315243e-01 1.743280e-02 1.519286e-01 -5.996165e-02 -8.735193e-02 1.225073e-02 
1.458000e+01 -2.361590e-01 2.095309e-02 1.604602e-01 -6.083145e-02 -8.659608e-02 1.813391e-02 
1.459000e+01 -2.407055e-01 2.449766e-02 1.689830e-01 -6.169335e-02 -8.577244e-02 2.407736e-02 
1.460000e+01 -2.451607e-01 2.806533e-02 1.774905e-01 -6.254667e-02 -8.488051e-02 3.007624e-02 
1.461000e+01 -2.495217e-01 3.165489e-02 1.859763e-01 -6.339073e-02 -8.391985e-02 3.612556e-02 
1.462000e+01 -2.537854e-01 3.526507e-02 1.944338e-01 -6.422484e-02 -8.289007e-02 4.222026e-02 
1.463000e+01 -2.579490e-01 3.889458e-02 2.028565e-01 -6.504830e-02 -8.179085e-02 4.835513e-02 
1.464000e+01 -2.620096e-01 4.254213e-02 2.112377e-01 -6.586042e-02 -8.062192e-02 5.452489e-02 
1.465000e+01 -2.659644e-01 4.620634e-02 2.195708e-01 -6.666051e-02 -7.938308e-02 6.072415e-02 
1.466000e+01 -2.698107e-01 4.988584e-02 2.278490e-01 -6.744785e-02 -7.807419e-02 6.694744e-02 
1.467000e+01 -2.735457e-01 5.357920e-02 2.360657e-01 -6.822176e-02 -7.669516e-02 7.318918e-02 
1.468000e+01 -2.771668e-01 5.728499e-02 2.442139e-01 -6.898152e-02 -7.524598e-02 7.944373e-02 
1.469000e+01 -2.806715e-01 6.100171e-02 2.522870e-01 -6.972644e-02 -7.372668e-02 8.570539e-02 
1.470000e+01 -2.840573e-01 6.472785e-02 2.602782e-01 -7.045582e-02 -7.213739e-02 9.196835e-02 
1.471000e+01 -2.873216e-01 6.846186e-02 2.681805e-01 -7.116896e-02 -7.047827e-02 9.822678e-02 
1.472000e+01 -2.904622e-01 7.220216e-02 2.759872e-01 -7.186515e-02 -6.874956e-02 1.044748e-01 
1.473000e+01 -2.934767e-01 7.594713e-02 2.836915e-01 -7.254372e-02 -6.695158e-02 1.107064e-01 
1.474000e+01 -2.963629e-01 7.969513e-02 2.912865e-01 -7.320396e-02 -6.508470e-02 1.169156e-01 
1.475000e+01 -2.991186e-01 8.344447e-02 2.987655e-01 -7.384518e-02 -6.314935e-02 1.230964e-01 
1.476000e+01 -3.017416e-01 8.719346e-02 3.061217e-01 -7.446672e-02 -6.114605e-02 1.292428e-01 
1.477000e+01 -3.042301e-01 9.094033e-02 3.133483e-01 -7.506788e-02 -5.907536e-02 1.353486e-01 
1.478000e+01 -3.065820e-01 9.468333e-02 3.204387e-01 -7.564800e-02 -5.693794e-02 1.414077e-01 
1.479000e+01 -3.087954e-01 9.842065e-02 3.273863e-01 -7.620642e-02 -5.473450e-02 1.474141e-01 
1.480000e+01 -3.108686e-01 1.021505e-01 3.341843e-01 -7.674247e-02 -5.246580e-02 1.533617e-01 
1.481000e+01 -3.127998e-01 1.058709e-01 3.408264e-01 -7.725552e-02 -5.013271e-02 1.592442e-01 
1.482000e+01 -3.145874e-01 1.095800e-01 3.473059e-01 -7.774492e-02 -4.773612e-02 1.650557e-01 
1.483000e+01 -3.162298e-01 1.132760e-01 3.536165e-01 -7.821003e-02 -4.527703e-02 1.707901e-01 
1.484000e+01 -3.177256e-01 1.169569e-01 3.597518e-01 -7.865025e-02 -4.275648e-02 1.764413e-01 
1.485000e+01 -3.190732e-01 1.206206e-01 3.657057e-01 -7.906496e-02 -4.017558e-02 1.820033e-01 
1.486000e+01 -3.202715e-01 1.242653e-01 3.714719e-01 -7.945357e-02 -3.753552e-02 1.874701e-01 
1.487000e+01 -3.213192e-01 1.278888e-01 3.770445e-01 -7.981548e-02 -3.483753e-02 1.928359e-01 
1.488000e+01 -3.222151e-01 1.314892e-01 3.824174e-01 -8.015013e-02 -3.208294e-02 1.980947e-01 
1.489000e+01 -3.229581e-01 1.350644e-01 3.875849e-01 -8.045695e-02 -2.927311e-02 2.032407e-01 
1.490000e+01 -3.235474e-01 1.386122e-01 3.925412e-01 -8.073541e-02 -2.640947e-02 2.082683e-01 
1.491000e+01 -3.239819e-01 1.421306e-01 3.972807e-01 -8.098497e-02 -2.349354e-02 2.131717e-01 
1.492000e+01 -3.242609e-01 1.456175e-01 4.017980e-01 -8.120511e-02 -2.052687e-02 2.179453e-01 
1.493000e+01 -3.243836e-01 1.490707e-01 4.060878e-01 -8.139534e-02 -1.751108e-02 2.225837e-01 
1.494000e+01 -3.243495e-01 1.524880e-01 4.101448e-01 -8.155518e-02 -1.444786e-02 2.270815e-01 
1.495000e+01 -3.241579e-01 1.558673e-01 4.139641e-01 -8.168415e-02 -1.133894e-02 2.314334e-01 
1.496000e+01 -3.238084e-01 1.592064e-01 4.175408e-01 -8.178181e-02 -8.186119e-03 2.356342e-01 
1.497000e+01 -3.233007e-01 1.625031e-01 4.208703e-01 -8.184773e-02 -4.991248e-03 2.396788e-01 
1.498000e+01 -3.226344e-01 1.657551e-01 4.239478e-01 -8.188150e-02 -1.756232e-03 2.435624e-01 
1.499000e+01 -3.218094e-01 1.689604e-01 4.267692e-01 -8.188273e-02 1.516968e-03 2.472800e-01 
1.500000e+01 -3.208256e-01 1.721165e-01 4.293302e-01 -8.185104e-02 4.826345e-03 2.508271e-01 
1.501000e+01 -3.196829e-01 1.752213e-01 4.316268e-01 -8.178609e-02 8.169837e-03 2.541992e-01 
1.502000e+01 -3.183814e-01 1.782727e-01 4.336552e-01 -8.168754e-02 1.154534e-02 2.573917e-01 
1.503000e+01 -3.169214e-01 1.812682e-01 4.354119e-01 -8.155508e-02 1.495070e-02 2.604006e-01 
1.504000e+01 -3.153030e-01 1.842058e-01 4.368934e-01 -8.138843e-02 1.838371e-02 2.632217e-01 
1.505000e+01 -3.135266e-01 1.870831e-01 4.380965e-01 -8.118732e-02 2.184215e-02 2.658511e-01 
1.506000e+01 -3.115926e-01 1.898979e-01 4.390182e-01 -8.095151e-02 2.532371e-02 2.682852e-01 
1.507000e+01 -3.095016e-01 1.926480e-01 4.396558e-01 -8.068078e-02 2.882610e-02 2.705203e-01 
1.508000e+01 -3.072541e-01 1.953313e-01 4.400066e-01 -8.037493e-02 3.234694e-02 2.725531e-01 
1.509000e+01 -3.048509e-01 1.979454e-01 4.400685e-01 -8.003378e-02 3.588386e-02 2.743804e-01 
1.510000e+01 -3.022928e-01 2.004882e-01 4.398392e-01 -7.965720e-02 3.943441e-02 2.759991e-01 
1.511000e+01 -2.995806e-01 2.029576e-01 4.393169e-01 -7.924506e-02 4.299616e-02 2.774066e-01 
1.512000e+01 -2.967152e-01 2.053512e-01 4.384999e-01 -7.879725e-02 4.656662e-02 2.786002e-01 
1.513000e+01 -2.936979e-01 2.076671e-01 4.373869e-01 -7.831371e-02 5.014327e-02 2.795775e-01 
1.514000e+01 -2.905296e-01 2.099031e-01 4.359767e-01 -7.779437e-02 5.372359e-02 2.803363e-01 
1.515000e+01 -2.872115e-01 2.120570e-01 4.342683e-01 -7.723923e-02 5.730503e-02 2.808746e-01 
1.516000e+01 -2.837451e-01 2.141268e-01 4.322612e-01 -7.664828e-02 6.088501e-02 2.811907e-01 
1.517000e+01 -2.801317e-01 2.161105e-01 4.299548e-01 -7.602154e-02 6.446094e-02 2.812830e-01 
1.518000e+01 -2.763728e-01 2.180060e-01 4.273491e-01 -7.535908e-02 6.803023e-02 2.811501e-01 
1.519000e+01 -2.724699e-01 2.198114e-01 4.244440e-01 -7.466097e-02 7.159025e-02 2.807910e-01 
1.520000e+01 -2.684247e-01 2.215246e-01 4.212399e-01 -7.392732e-02 7.513839e-02 2.802048e-01 
1.521000e+01 -2.642389e-01 2.231438e-01 4.177375e-01 -7.315825e-02 7.867202e-02 2.793908e-01 
1.522000e+01 -2.599142e-01 2.246671e-01 4.139374e-01 -7.235393e-02 8.218850e-02 2.783486e-01 
1.523000e+01 -2.554527e-01 2.260926e-01 4.098410e-01 -7.151455e-02 8.568519e-02 2.770779e-01 
1.524000e+01 -2.508562e-01 2.274186e-01 4.054494e-01 -7.064030e-02 8.915947e-02 2.755788e-01 
1.525000e+01 -2.461268e-01 2.286433e-01 4.007643e-01 -6.973144e-02 9.260870e-02 2.738516e-01 
1.526000e+01 -2.412666e-01 2.297650e-01 3.957877e-01 -6.878822e-02 9.603026e-02 2.718967e-01 
1.527000e+01 -2.362778e-01 2.307821e-01 3.905215e-01 -6.781094e-02 9.942153e-02 2.697149e-01 
1.528000e+01 -2.311627e-01 2.316929e-01 3.849683e-01 -6.679990e-02 1.027799e-01 2.673072e-01 
1.529000e+01 -2.259235e-01 2.324959e-01 3.791306e-01 -6.575546e-02 1.061028e-01 2.646746e-01 
1.530000e+01 -2.205628e-01 2.331896e-01 3.730113e-01 -6.467797e-02 1.093877e-01 2.618187e-01 
1.531000e+01 -2.150830e-01 2.337727e-01 3.666136e-01 -6.356784e-02 1.126319e-01 2.587410e-01 
1.532000e+01 -2.094867e-01 2.342436e-01 3.599410e-01 -6.242548e-02 1.158330e-01 2.554435e-01 
1.533000e+01 -2.037764e-01 2.346012e-01 3.529969e-01 -6.125133e-02 1.189884e-01 2.519283e-01 
1.534000e+01 -1.979550e-01 2.348441e-01 3.457854e-01 -6.004587e-02 1.220958e-01 2.481977e-01 
1.535000e+01 -1.920250e-01 2.349713e-01 3.383106e-01 -5.880958e-02 1.251525e-01 2.442542e-01 
1.536000e+01 -1.859894e-01 2.349816e-01 3.305769e-01 -5.754300e-02 1.281562e-01 2.401007e-01 
1.537000e+01 -1.798511e-01 2.348739e-01 3.225889e-01 -5.624664e-02 1.311046e-01 2.357402e-01 
1.538000e+01 -1.736129e-01 2.346474e-01 3.143514e-01 -5.492110e-02 1.339952e-01 2.311759e-01 
1.539000e+01 -1.672780e-01 2.343011e-01 3.058696e-01 -5.356694e-02 1.368258e-01 2.264111e-01 
1.540000e+01 -1.608493e-01 2.338343e-01 2.971488e-01 -5.218479e-02 1.395940e-01 2.214497e-01 
1.541000e+01 -1.543299e-01 2.332461e-01 2.881945e-01 -5.077528e-02 1.422977e-01 2.162954e-01 
1.542000e+01 -1.477232e-01 2.325360e-01 2.790126e-01 -4.933906e-02 1.449347e-01 2.109524e-01 
1.543000e+01 -1.410322e-01 2.317034e-01 2.696089e-01 -4.787681e-02 1.475028e-01 2.054248e-01 
1.544000e+01 -1.342603e-01 2.307479e-01 2.599897e-01 -4.638924e-02 1.500001e-01 1.997172e-01 
1.545000e+01 -1.274108e-01 2.296689e-01 2.501615e-01 -4.487705e-02 1.524243e-01 1.938341e-01 
1.546000e+01 -1.204871e-01 2.284663e-01 2.401308e-01 -4.334100e-02 1.547736e-01 1.877806e-01 
1.547000e+01 -1.134927e-01 2.271398e-01 2.299044e-01 -4.178184e-02 1.570461e-01 1.815615e-01 
1.548000e+01 -1.064309e-01 2.256892e-01 2.194893e-01 -4.020034e-02 1.592399e-01 1.751821e-01 
1.549000e+01 -9.930536e-02 2.241146e-01 2.088927e-01 -3.859731e-02 1.613532e-01 1.686478e-01 
1.550000e+01 -9.211960e-02 2.224159e-01 1.981221e-01 -3.697355e-02 1.633842e-01 1.619641e-01 
1.551000e+01 -8.487723e-02 2.205934e-01 1.871848e-01 -3.532990e-02 1.653314e-01 1.551368e-01 
1.552000e+01 -7.758188e-02 2.186473e-01 1.760886e-01 -3.366721e-02 1.671930e-01 1.481716e-01 
1.553000e+01 -7.023723e-02 2.165778e-01 1.648414e-01 -3.198633e-02 1.689677e-01 1.410747e-01 
1.554000e+01 -6.284698e-02 2.143855e-01 1.534511e-01 -3.028815e-02 1.706538e-01 1.338521e-01 
1.555000e+01 -5.541488e-02 2.120709e-01 1.419260e-01 -2.857356e-02 1.722500e-01 1.265102e-01 
1.556000e+01 -4.794470e-02 2.096345e-01 1.302743e-01 -2.684345e-02 1.737550e-01 1.190554e-01 
1.557000e+01 -4.044024e-02 2.070772e-01 1.185045e-01 -2.509876e-02 1.751676e-01 1.114942e-01 
1.558000e+01 -3.290532e-02 2.043997e-01 1.066251e-01 -2.334042e-02 1.764865e-01 1.038332e-01 
1.559000e+01 -2.534379e-02 2.016030e-01 9.464474e-02 -2.156935e-02 1.777107e-01 9.607939e-02 
1.560000e+01 -1.775952e-02 1.986880e-01 8.257225e-02 -1.978652e-02 1.788392e-01 8.823947e-02 
1.561000e+01 -1.015640e-02 1.956558e-01 7.041649e-02 -1.799289e-02 1.798709e-01 8.032043e-02 
1.562000e+01 -2.538349e-03 1.925078e-01 5.818642e-02 -1.618943e-02 1.808051e-01 7.232935e-02 
1.563000e+01 5.090721e-03 1.892452e-01 4.589110e-02 -1.437711e-02 1.816410e-01 6.427333e-02 
1.564000e+01 1.272687e-02 1.858694e-01 3.353965e-02 -1.255694e-02 1.823779e-01 5.615959e-02 
1.565000e+01 2.036615e-02 1.823820e-01 2.114126e-02 -1.072989e-02 1.830152e-01 4.799539e-02 
1.566000e+01 2.800460e-02 1.787844e-01 8.705196e-03 -8.896967e-03 1.835523e-01 3.978804e-02 
1.567000e+01 3.563826e-02 1.750786e-01 -3.759247e-03 -7.059178e-03 1.839888e-01 3.154491e-02 
1.568000e+01 4.326317e-02 1.712661e-01 -1.624272e-02 -5.217528e-03 1.843243e-01 2.327341e-02 
1.569000e+01 5.087534e-02 1.673490e-01 -2.873585e-02 -3.373030e-03 1.845585e-01 1.498097e-02 
1.570000e+01 5.847081e-02 1.633293e-01 -4.122924e-02 -1.526697e-03 1.846913e-01 6.675046e-03 
1.571000e+01 6.604561e-02 1.592089e-01 -5.371346e-02 3.204570e-04 1.847225e-01 -1.636882e-03 
1.572000e+01 7.359577e-02 1.549902e-01 -6.617909e-02 2.167415e-03 1.846521e-01 -9.947338e-03 
1.573000e+01 8.111734e-02 1.506753e-01 -7.861671e-02 4.013161e-03 1.844802e-01 -1.824884e-02 
1.574000e+01 8.860637e-02 1.462666e-01 -9.101690e-02 5.856682e-03 1.842070e-01 -2.653392e-02 
1.575000e+01 9.605892e-02 1.417667e-01 -1.033703e-01 7.696963e-03 1.838325e-01 -3.479514e-02 
1.576000e+01 1.034711e-01 1.371780e-01 -1.156675e-01 9.532996e-03 1.833572e-01 -4.302506e-02 
1.577000e+01 1.108389e-01 1.325031e-01 -1.278992e-01 1.136377e-02 1.827815e-01 -5.121629e-02 
1.578000e+01 1.181585e-01 1.277448e-01 -1.400561e-01 1.318829e-02 1.821058e-01 -5.936149e-02 
1.579000e+01 1.254261e-01 1.229059e-01 -1.521291e-01 1.500556e-02 1.813307e-01 -6.745336e-02 
1.580000e+01 1.326377e-01 1.179892e-01 -1.641088e-01 1.681458e-02 1.804569e-01 -7.548466e-02 
1.581000e+01 1.397896e-01 1.129977e-01 -1.759863e-01 1.861437e-02 1.794850e-01 -8.344822e-02 
1.582000e+01 1.468780e-01 1.079344e-01 -1.877526e-01 2.040395e-02 1.784159e-01 -9.133693e-02 
1.583000e+01 1.538991e-01 1.028025e-01 -1.993987e-01 2.218237e-02 1.772505e-01 -9.914379e-02 
1.584000e+01 1.608491e-01 9.760509e-02 -2.109158e-01 2.394865e-02 1.759897e-01 -1.068619e-01 
1.585000e+01 1.677244e-01 9.234546e-02 -2.222952e-01 2.570185e-02 1.746346e-01 -1.144843e-01 
1.586000e+01 1.745213e-01 8.702690e-02 -2.335282e-01 2.744103e-02 1.731864e-01 -1.220044e-01 
1.587000e+01 1.812362e-01 8.165282e-02 -2.446065e-01 2.916527e-02 1.716461e-01 -1.294156e-01 
1.588000e+01 1.878655e-01 7.622666e-02 -2.555217e-01 3.087365e-02 1.700152e-01 -1.367112e-01 
1.589000e+01 1.944057e-01 7.075192e-02 -2.662655e-01 3.256527e-02 1.682949e-01 -1.438851e-01 
1.590000e+01 2.008532e-01 6.523217e-02 -2.768300e-01 3.423925e-02 1.664867e-01 -1.509309e-01 
1.591000e+01 2.072047e-01 5.967102e-02 -2.872071e-01 3.589472e-02 1.645920e-01 -1.578425e-01 
1.592000e+01 2.134567e-01 5.407215e-02 -2.973892e-01 3.753081e-02 1.626125e-01 -1.646140e-01 
1.593000e+01 2.196058e-01 4.843927e-02 -3.073687e-01 3.914669e-02 1.605497e-01 -1.712395e-01 
1.594000e+01 2.256489e-01 4.277614e-02 -3.171381e-01 4.074153e-02 1.584053e-01 -1.777135e-01 
1.595000e+01 2.315826e-01 3.708658e-02 -3.266903e-01 4.231453e-02 1.561812e-01 -1.840304e-01 
1.596000e+01 2.374038e-01 3.137441e-02 -3.360182e-01 4.386489e-02 1.538790e-01 -1.901850e-01 
1.597000e+01 2.431094e-01 2.564353e-02 -3.451150e-01 4.539186e-02 1.515008e-01 -1.961720e-01 
1.598000e+01 2.486963e-01 1.989783e-02 -3.539741e-01 4.689466e-02 1.490484e-01 -2.019866e-01 
1.599000e+01 2.541615e-01 1.414127e-02 -3.625889e-01 4.837258e-02 1.465238e-01 -2.076239e-01 
1.600000e+01 2.595021e-01 8.377797e-03 -3.709534e-01 4.982491e-02 1.439292e-01 -2.130794e-01 
1.601000e+01 2.647153e-01 2.611407e-03 -3.790615e-01 5.125094e-02 1.412665e-01 -2.183487e-01 
1.602000e+01 2.697983e-01 -3.153898e-03 -3.869075e-01 5.265002e-02 1.385379e-01 -2.234276e-01 
1.603000e+01 2.747484e-01 -8.914100e-03 -3.944857e-01 5.402149e-02 1.357457e-01 -2.283121e-01 
1.604000e+01 2.795629e-01 -1.466517e-02 -4.017910e-01 5.536472e-02 1.328920e-01 -2.329984e-01 
1.605000e+01 2.842393e-01 -2.040307e-02 -4.088182e-01 5.667913e-02 1.299792e-01 -2.374830e-01 
1.606000e+01 2.887751e-01 -2.612376e-02 -4.155625e-01 5.796412e-02 1.270095e-01 -2.417624e-01 
1.607000e+01 2.931679e-01 -3.182320e-02 -4.220194e-01 5.921914e-02 1.239854e-01 -2.458337e-01 
1.608000e+01 2.974154e-01 -3.749736e-02 -4.281845e-01 6.044365e-02 1.209093e-01 -2.496938e-01 
1.609000e+01 3.015153e-01 -4.314221e-02 -4.340537e-01 6.163716e-02 1.177835e-01 -2.533400e-01 
1.610000e+01 3.054656e-01 -4.875373e-02 -4.396234e-01 6.279917e-02 1.146106e-01 -2.567699e-01 
1.611000e+01 3.092641e-01 -5.432791e-02 -4.448898e-01 6.392922e-02 1.113929e-01 -2.599812e-01 
1.612000e+01 3.129088e-01 -5.986079e-02 -4.498498e-01 6.502688e-02 1.081332e-01 -2.629719e-01 
1.613000e+01 3.163980e-01 -6.534839e-02 -4.545004e-01 6.609175e-02 1.048338e-01 -2.657403e-01 
1.614000e+01 3.197298e-01 -7.078679e-02 -4.588387e-01 6.712344e-02 1.014974e-01 -2.682847e-01 
1.615000e+01 3.229024e-01 -7.617208e-02 -4.628624e-01 6.812158e-02 9.812652e-02 -2.706038e-01 
1.616000e+01 3.259143e-01 -8.150040e-02 -4.665692e-01 6.908586e-02 9.472377e-02 -2.726966e-01 
1.617000e+01 3.287641e-01 -8.676791e-02 -4.699573e-01 7.001596e-02 9.129175e-02 -2.745621e-01 
1.618000e+01 3.314501e-01 -9.197083e-02 -4.730249e-01 7.091161e-02 8.783308e-02 -2.761997e-01 
1.619000e+01 3.339712e-01 -9.710542e-02 -4.757707e-01 7.177254e-02 8.435040e-02 -2.776092e-01 
1.620000e+01 3.363262e-01 -1.021680e-01 -4.781937e-01 7.259854e-02 8.084632e-02 -2.787901e-01 
1.621000e+01 3.385138e-01 -1.071548e-01 -4.802929e-01 7.338941e-02 7.732350e-02 -2.797428e-01 
1.622000e+01 3.405331e-01 -1.120625e-01 -4.820680e-01 7.414496e-02 7.378456e-02 -2.804673e-01 
1.623000e+01 3.423832e-01 -1.168873e-01 -4.835186e-01 7.486505e-02 7.023213e-02 -2.809643e-01 
1.624000e+01 3.440632e-01 -1.216259e-01 -4.846448e-01 7.554957e-02 6.666885e-02 -2.812345e-01 
1.625000e+01 3.455725e-01 -1.262748e-01 -4.854469e-01 7.619840e-02 6.309732e-02 -2.812790e-01 
1.626000e+01 3.469104e-01 -1.308307e-01 -4.859253e-01 7.681149e-02 5.952017e-02 -2.810988e-01 
1.627000e+01 3.480764e-01 -1.352905e-01 -4.860811e-01 7.738880e-02 5.593998e-02 -2.806954e-01 
1.628000e+01 3.490702e-01 -1.396508e-01 -4.859153e-01 7.793029e-02 5.235934e-02 -2.800704e-01 
1.629000e+01 3.498913e-01 -1.439086e-01 -4.854293e-01 7.843599e-02 4.878082e-02 -2.792257e-01 
1.630000e+01 3.505397e-01 -1.480608e-01 -4.846248e-01 7.890592e-02 4.520695e-02 -2.781634e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_998994690/pe_input.dat <==
% Time u_pe
0.000000e+00 -2.683232e-01
1.000000e-03 -3.003159e-01
2.000000e-03 -3.321099e-01
3.000000e-03 -3.637059e-01
4.000000e-03 -3.951047e-01
5.000000e-03 -4.263068e-01
6.000000e-03 -4.573130e-01
7.000000e-03 -4.881240e-01
8.000000e-03 -5.187405e-01
9.000000e-03 -5.491631e-01
1.000000e-02 -5.793927e-01
1.100000e-02 -6.094298e-01
1.200000e-02 -6.392751e-01
1.300000e-02 -6.689294e-01
1.400000e-02 -6.983933e-01
1.500000e-02 -7.276676e-01
1.600000e-02 -7.567528e-01
1.700000e-02 -7.856497e-01
1.800000e-02 -8.143589e-01
1.900000e-02 -8.428811e-01
2.000000e-02 -8.712171e-01
2.100000e-02 -8.993674e-01
2.200000e-02 -9.273328e-01
2.300000e-02 -9.551139e-01
2.400000e-02 -9.827114e-01
2.500000e-02 -1.010126e+00
2.600000e-02 -1.037358e+00
2.700000e-02 -1.064409e+00
2.800000e-02 -1.091279e+00
2.900000e-02 -1.117968e+00
3.000000e-02 -1.144478e+00
3.100000e-02 -1.170809e+00
3.200000e-02 -1.196961e+00
3.300000e-02 -1.222936e+00
3.400000e-02 -1.248734e+00
3.500000e-02 -1.274355e+00
3.600000e-02 -1.299801e+00
3.700000e-02 -1.325071e+00
3.800000e-02 -1.350168e+00
3.900000e-02 -1.375090e+00
4.000000e-02 -1.399840e+00
4.100000e-02 -1.424416e+00
4.200000e-02 -1.448821e+00
4.300000e-02 -1.473055e+00
4.400000e-02 -1.497119e+00
4.500000e-02 -1.521012e+00
4.600000e-02 -1.544736e+00
4.700000e-02 -1.568291e+00
4.800000e-02 -1.591679e+00
4.900000e-02 -1.614898e+00
5.000000e-02 -1.637952e+00
5.100000e-02 -1.660839e+00
5.200000e-02 -1.683560e+00
5.300000e-02 -1.706117e+00
5.400000e-02 -1.728509e+00
5.500000e-02 -1.750737e+00
5.600000e-02 -1.772803e+00
5.700000e-02 -1.794706e+00
5.800000e-02 -1.816447e+00
5.900000e-02 -1.838028e+00
6.000000e-02 -1.859447e+00
6.100000e-02 -1.880707e+00
6.200000e-02 -1.901807e+00
6.300000e-02 -1.922748e+00
6.400000e-02 -1.943532e+00
6.500000e-02 -1.964157e+00
6.600000e-02 -1.984626e+00
6.700000e-02 -2.004939e+00
6.800000e-02 -2.025095e+00
6.900000e-02 -2.045097e+00
7.000000e-02 -2.064944e+00
7.100000e-02 -2.084637e+00
7.200000e-02 -2.104177e+00
7.300000e-02 -2.123564e+00
7.400000e-02 -2.142798e+00
7.500000e-02 -2.161882e+00
7.600000e-02 -2.180814e+00
7.700000e-02 -2.199596e+00
7.800000e-02 -2.218228e+00
7.900000e-02 -2.236710e+00
8.000000e-02 -2.255044e+00
8.100000e-02 -2.273230e+00
8.200000e-02 -2.291269e+00
8.300000e-02 -2.309160e+00
8.400000e-02 -2.326906e+00
8.500000e-02 -2.344505e+00
8.600000e-02 -2.361959e+00
8.700000e-02 -2.379269e+00
8.800000e-02 -2.396435e+00
8.900000e-02 -2.413457e+00
9.000000e-02 -2.430336e+00
9.100000e-02 -2.447073e+00
9.200000e-02 -2.463668e+00
9.300000e-02 -2.480122e+00
9.400000e-02 -2.496435e+00
9.500000e-02 -2.512608e+00
9.600000e-02 -2.528642e+00
9.700000e-02 -2.544537e+00
9.800000e-02 -2.560293e+00
9.900000e-02 -2.575911e+00
1.000000e-01 -2.591392e+00
1.010000e-01 -2.606736e+00
1.020000e-01 -2.621944e+00
1.030000e-01 -2.637017e+00
1.040000e-01 -2.651954e+00
1.050000e-01 -2.666756e+00
1.060000e-01 -2.681425e+00
1.070000e-01 -2.695960e+00
1.080000e-01 -2.710362e+00
1.090000e-01 -2.724632e+00
1.100000e-01 -2.738770e+00
1.110000e-01 -2.752777e+00
1.120000e-01 -2.766653e+00
1.130000e-01 -2.780398e+00
1.140000e-01 -2.794014e+00
1.150000e-01 -2.807501e+00
1.160000e-01 -2.820859e+00
1.170000e-01 -2.834089e+00
1.180000e-01 -2.847191e+00
1.190000e-01 -2.860166e+00
1.200000e-01 -2.873015e+00
1.210000e-01 -2.885738e+00
1.220000e-01 -2.898335e+00
1.230000e-01 -2.910807e+00
1.240000e-01 -2.923155e+00
1.250000e-01 -2.935378e+00
1.260000e-01 -2.947479e+00
1.270000e-01 -2.959456e+00
1.280000e-01 -2.971311e+00
1.290000e-01 -2.983044e+00
1.300000e-01 -2.994656e+00
1.310000e-01 -3.006147e+00
1.320000e-01 -3.017518e+00
1.330000e-01 -3.028768e+00
1.340000e-01 -3.039900e+00
1.350000e-01 -3.050912e+00
1.360000e-01 -3.061807e+00
1.370000e-01 -3.072583e+00
1.380000e-01 -3.083242e+00
1.390000e-01 -3.093784e+00
1.400000e-01 -3.104210e+00
1.410000e-01 -3.114520e+00
1.420000e-01 -3.124715e+00
1.430000e-01 -3.134795e+00
1.440000e-01 -3.144760e+00
1.450000e-01 -3.154612e+00
1.460000e-01 -3.164350e+00
1.470000e-01 -3.173976e+00
1.480000e-01 -3.183489e+00
1.490000e-01 -3.192890e+00
1.500000e-01 -3.202180e+00
1.510000e-01 -3.211358e+00
1.520000e-01 -3.220427e+00
1.530000e-01 -3.229385e+00
1.540000e-01 -3.238234e+00
1.550000e-01 -3.246974e+00
1.560000e-01 -3.255605e+00
1.570000e-01 -3.264128e+00
1.580000e-01 -3.272544e+00
1.590000e-01 -3.280852e+00
1.600000e-01 -3.289054e+00
1.610000e-01 -3.297150e+00
1.620000e-01 -3.305140e+00
1.630000e-01 -3.313025e+00
1.640000e-01 -3.320805e+00
1.650000e-01 -3.328480e+00
1.660000e-01 -3.336052e+00
1.670000e-01 -3.343520e+00
1.680000e-01 -3.350886e+00
1.690000e-01 -3.358149e+00
1.700000e-01 -3.365310e+00
1.710000e-01 -3.372370e+00
1.720000e-01 -3.379328e+00
1.730000e-01 -3.386186e+00
1.740000e-01 -3.392943e+00
1.750000e-01 -3.399601e+00
1.760000e-01 -3.406160e+00
1.770000e-01 -3.412620e+00
1.780000e-01 -3.418981e+00
1.790000e-01 -3.425245e+00
1.800000e-01 -3.431411e+00
1.810000e-01 -3.437480e+00
1.820000e-01 -3.443452e+00
1.830000e-01 -3.449329e+00
1.840000e-01 -3.455109e+00
1.850000e-01 -3.460795e+00
1.860000e-01 -3.466385e+00
1.870000e-01 -3.471881e+00
1.880000e-01 -3.477283e+00
1.890000e-01 -3.482592e+00
1.900000e-01 -3.487808e+00
1.910000e-01 -3.492931e+00
1.920000e-01 -3.497961e+00
1.930000e-01 -3.502900e+00
1.940000e-01 -3.507748e+00
1.950000e-01 -3.512505e+00
1.960000e-01 -3.517171e+00
1.970000e-01 -3.521747e+00
1.980000e-01 -3.526233e+00
1.990000e-01 -3.530631e+00
2.000000e-01 -3.534939e+00
2.010000e-01 -3.539159e+00
2.020000e-01 -3.543291e+00
2.030000e-01 -3.547336e+00
2.040000e-01 -3.551293e+00
2.050000e-01 -3.555164e+00
2.060000e-01 -3.558948e+00
2.070000e-01 -3.562647e+00
2.080000e-01 -3.566260e+00
2.090000e-01 -3.569788e+00
2.100000e-01 -3.573231e+00
2.110000e-01 -3.576590e+00
2.120000e-01 -3.579866e+00
2.130000e-01 -3.583057e+00
2.140000e-01 -3.586166e+00
2.150000e-01 -3.589193e+00
2.160000e-01 -3.592137e+00
2.170000e-01 -3.594999e+00
2.180000e-01 -3.597780e+00
2.190000e-01 -3.600479e+00
2.200000e-01 -3.603099e+00
2.210000e-01 -3.605638e+00
2.220000e-01 -3.608097e+00
2.230000e-01 -3.610477e+00
2.240000e-01 -3.612777e+00
2.250000e-01 -3.614999e+00
2.260000e-01 -3.617143e+00
2.270000e-01 -3.619209e+00
2.280000e-01 -3.621198e+00
2.290000e-01 -3.623109e+00
2.300000e-01 -3.624944e+00
2.310000e-01 -3.626703e+00
2.320000e-01 -3.628385e+00
2.330000e-01 -3.629992e+00
2.340000e-01 -3.631524e+00
2.350000e-01 -3.632982e+00
2.360000e-01 -3.634364e+00
2.370000e-01 -3.635673e+00
2.380000e-01 -3.636908e+00
2.390000e-01 -3.638070e+00
2.400000e-01 -3.639159e+00
2.410000e-01 -3.640176e+00
2.420000e-01 -3.641120e+00
2.430000e-01 -3.641993e+00
2.440000e-01 -3.642794e+00
2.450000e-01 -3.643524e+00
2.460000e-01 -3.644184e+00
2.470000e-01 -3.644773e+00
2.480000e-01 -3.645293e+00
2.490000e-01 -3.645743e+00
2.500000e-01 -3.646123e+00
2.510000e-01 -3.646435e+00
2.520000e-01 -3.646679e+00
2.530000e-01 -3.646854e+00
2.540000e-01 -3.646962e+00
2.550000e-01 -3.647002e+00
2.560000e-01 -3.646976e+00
2.570000e-01 -3.646882e+00
2.580000e-01 -3.646723e+00
2.590000e-01 -3.646497e+00
2.600000e-01 -3.646206e+00
2.610000e-01 -3.645849e+00
2.620000e-01 -3.645428e+00
2.630000e-01 -3.644942e+00
2.640000e-01 -3.644392e+00
2.650000e-01 -3.643779e+00
2.660000e-01 -3.643101e+00
2.670000e-01 -3.642361e+00
2.680000e-01 -3.641558e+00
2.690000e-01 -3.640692e+00
2.700000e-01 -3.639764e+00
2.710000e-01 -3.638775e+00
2.720000e-01 -3.637724e+00
2.730000e-01 -3.636612e+00
2.740000e-01 -3.635439e+00
2.750000e-01 -3.634206e+00
2.760000e-01 -3.632913e+00
2.770000e-01 -3.631560e+00
2.780000e-01 -3.630148e+00
2.790000e-01 -3.628676e+00
2.800000e-01 -3.627146e+00
2.810000e-01 -3.625558e+00
2.820000e-01 -3.623911e+00
2.830000e-01 -3.622207e+00
2.840000e-01 -3.620445e+00
2.850000e-01 -3.618626e+00
2.860000e-01 -3.616751e+00
2.870000e-01 -3.614819e+00
2.880000e-01 -3.612831e+00
2.890000e-01 -3.610787e+00
2.900000e-01 -3.608688e+00
2.910000e-01 -3.606534e+00
2.920000e-01 -3.604325e+00
2.930000e-01 -3.602061e+00
2.940000e-01 -3.599743e+00
2.950000e-01 -3.597372e+00
2.960000e-01 -3.594947e+00
2.970000e-01 -3.592468e+00
2.980000e-01 -3.589937e+00
2.990000e-01 -3.587353e+00
3.000000e-01 -3.584717e+00
3.010000e-01 -3.582029e+00
3.020000e-01 -3.579289e+00
3.030000e-01 -3.576498e+00
3.040000e-01 -3.573656e+00
3.050000e-01 -3.570763e+00
3.060000e-01 -3.567820e+00
3.070000e-01 -3.564827e+00
3.080000e-01 -3.561783e+00
3.090000e-01 -3.558691e+00
3.100000e-01 -3.555549e+00
3.110000e-01 -3.552358e+00
3.120000e-01 -3.549119e+00
3.130000e-01 -3.545831e+00
3.140000e-01 -3.542496e+00
3.150000e-01 -3.539112e+00
3.160000e-01 -3.535682e+00
3.170000e-01 -3.532204e+00
3.180000e-01 -3.528679e+00
3.190000e-01 -3.525108e+00
3.200000e-01 -3.521491e+00
3.210000e-01 -3.517828e+00
3.220000e-01 -3.514119e+00
3.230000e-01 -3.510364e+00
3.240000e-01 -3.506565e+00
3.250000e-01 -3.502721e+00
3.260000e-01 -3.498833e+00
3.270000e-01 -3.494900e+00
3.280000e-01 -3.490923e+00
3.290000e-01 -3.486903e+00
3.300000e-01 -3.482839e+00
3.310000e-01 -3.478733e+00
3.320000e-01 -3.474583e+00
3.330000e-01 -3.470392e+00
3.340000e-01 -3.466158e+00
3.350000e-01 -3.461882e+00
3.360000e-01 -3.457564e+00
3.370000e-01 -3.453205e+00
3.380000e-01 -3.448805e+00
3.390000e-01 -3.444364e+00
3.400000e-01 -3.439882e+00
3.410000e-01 -3.435361e+00
3.420000e-01 -3.430799e+00
3.430000e-01 -3.426197e+00
3.440000e-01 -3.421556e+00
3.450000e-01 -3.416876e+00
3.460000e-01 -3.412157e+00
3.470000e-01 -3.407400e+00
3.480000e-01 -3.402604e+00
3.490000e-01 -3.397769e+00
3.500000e-01 -3.392897e+00
3.510000e-01 -3.387988e+00
3.520000e-01 -3.383041e+00
3.530000e-01 -3.378057e+00
3.540000e-01 -3.373036e+00
3.550000e-01 -3.367979e+00
3.560000e-01 -3.362885e+00
3.570000e-01 -3.357756e+00
3.580000e-01 -3.352591e+00
3.590000e-01 -3.347390e+00
3.600000e-01 -3.342154e+00
3.610000e-01 -3.336883e+00
3.620000e-01 -3.331577e+00
3.630000e-01 -3.326237e+00
3.640000e-01 -3.320863e+00
3.650000e-01 -3.315454e+00
3.660000e-01 -3.310012e+00
3.670000e-01 -3.304537e+00
3.680000e-01 -3.299028e+00
3.690000e-01 -3.293486e+00
3.700000e-01 -3.287912e+00
3.710000e-01 -3.282305e+00
3.720000e-01 -3.276666e+00
3.730000e-01 -3.270995e+00
3.740000e-01 -3.265292e+00
3.750000e-01 -3.259558e+00
3.760000e-01 -3.253792e+00
3.770000e-01 -3.247996e+00
3.780000e-01 -3.242168e+00
3.790000e-01 -3.236310e+00
3.800000e-01 -3.230422e+00
3.810000e-01 -3.224504e+00
3.820000e-01 -3.218556e+00
3.830000e-01 -3.212579e+00
3.840000e-01 -3.206572e+00
3.850000e-01 -3.200536e+00
3.860000e-01 -3.194471e+00
3.870000e-01 -3.188378e+00
3.880000e-01 -3.182256e+00
3.890000e-01 -3.176106e+00
3.900000e-01 -3.169928e+00
3.910000e-01 -3.163723e+00
3.920000e-01 -3.157490e+00
3.930000e-01 -3.151230e+00
3.940000e-01 -3.144942e+00
3.950000e-01 -3.138628e+00
3.960000e-01 -3.132288e+00
3.970000e-01 -3.125921e+00
3.980000e-01 -3.119528e+00
3.990000e-01 -3.113109e+00
4.000000e-01 -3.106664e+00
4.010000e-01 -3.100194e+00
4.020000e-01 -3.093699e+00
4.030000e-01 -3.087179e+00
4.040000e-01 -3.080634e+00
4.050000e-01 -3.074065e+00
4.060000e-01 -3.067471e+00
4.070000e-01 -3.060853e+00
4.080000e-01 -3.054211e+00
4.090000e-01 -3.047545e+00
4.100000e-01 -3.040856e+00
4.110000e-01 -3.034144e+00
4.120000e-01 -3.027409e+00
4.130000e-01 -3.020651e+00
4.140000e-01 -3.013870e+00
4.150000e-01 -3.007067e+00
4.160000e-01 -3.000242e+00
4.170000e-01 -2.993394e+00
4.180000e-01 -2.986525e+00
4.190000e-01 -2.979635e+00
4.200000e-01 -2.972723e+00
4.210000e-01 -2.965789e+00
4.220000e-01 -2.958835e+00
4.230000e-01 -2.951861e+00
4.240000e-01 -2.944865e+00
4.250000e-01 -2.937850e+00
4.260000e-01 -2.930814e+00
4.270000e-01 -2.923758e+00
4.280000e-01 -2.916683e+00
4.290000e-01 -2.909588e+00
4.300000e-01 -2.902473e+00
4.310000e-01 -2.895340e+00
4.320000e-01 -2.888187e+00
4.330000e-01 -2.881016e+00
4.340000e-01 -2.873827e+00
4.350000e-01 -2.866619e+00
4.360000e-01 -2.859393e+00
4.370000e-01 -2.852149e+00
4.380000e-01 -2.844887e+00
4.390000e-01 -2.837608e+00
4.400000e-01 -2.830311e+00
4.410000e-01 -2.822997e+00
4.420000e-01 -2.815666e+00
4.430000e-01 -2.808318e+00
4.440000e-01 -2.800954e+00
4.450000e-01 -2.793573e+00
4.460000e-01 -2.786177e+00
4.470000e-01 -2.778764e+00
4.480000e-01 -2.771335e+00
4.490000e-01 -2.763890e+00
4.500000e-01 -2.756430e+00
4.510000e-01 -2.748955e+00
4.520000e-01 -2.741465e+00
4.530000e-01 -2.733960e+00
4.540000e-01 -2.726440e+00
4.550000e-01 -2.718905e+00
4.560000e-01 -2.711356e+00
4.570000e-01 -2.703793e+00
4.580000e-01 -2.696216e+00
4.590000e-01 -2.688624e+00
4.600000e-01 -2.681020e+00
4.610000e-01 -2.673401e+00
4.620000e-01 -2.665770e+00
4.630000e-01 -2.658125e+00
4.640000e-01 -2.650468e+00
4.650000e-01 -2.642797e+00
4.660000e-01 -2.635114e+00
4.670000e-01 -2.627419e+00
4.680000e-01 -2.619711e+00
4.690000e-01 -2.611991e+00
4.700000e-01 -2.604259e+00
4.710000e-01 -2.596516e+00
4.720000e-01 -2.588760e+00
4.730000e-01 -2.580994e+00
4.740000e-01 -2.573216e+00
4.750000e-01 -2.565427e+00
4.760000e-01 -2.557627e+00
4.770000e-01 -2.549817e+00
4.780000e-01 -2.541996e+00
4.790000e-01 -2.534164e+00
4.800000e-01 -2.526322e+00
4.810000e-01 -2.518470e+00
4.820000e-01 -2.510608e+00
4.830000e-01 -2.502737e+00
4.840000e-01 -2.494855e+00
4.850000e-01 -2.486965e+00
4.860000e-01 -2.479065e+00
4.870000e-01 -2.471156e+00
4.880000e-01 -2.463238e+00
4.890000e-01 -2.455311e+00
4.900000e-01 -2.447375e+00
4.910000e-01 -2.439431e+00
4.920000e-01 -2.431479e+00
4.930000e-01 -2.423518e+00
4.940000e-01 -2.415550e+00
4.950000e-01 -2.407573e+00
4.960000e-01 -2.399589e+00
4.970000e-01 -2.391597e+00
4.980000e-01 -2.383598e+00
4.990000e-01 -2.375592e+00
5.000000e-01 -2.367578e+00
5.010000e-01 -2.359558e+00
5.020000e-01 -2.351530e+00
5.030000e-01 -2.343496e+00
5.040000e-01 -2.335456e+00
5.050000e-01 -2.327409e+00
5.060000e-01 -2.319356e+00
5.070000e-01 -2.311297e+00
5.080000e-01 -2.303231e+00
5.090000e-01 -2.295161e+00
5.100000e-01 -2.287084e+00
5.110000e-01 -2.279002e+00
5.120000e-01 -2.270915e+00
5.130000e-01 -2.262822e+00
5.140000e-01 -2.254724e+00
5.150000e-01 -2.246622e+00
5.160000e-01 -2.238515e+00
5.170000e-01 -2.230403e+00
5.180000e-01 -2.222286e+00
5.190000e-01 -2.214165e+00
5.200000e-01 -2.206040e+00
5.210000e-01 -2.197911e+00
5.220000e-01 -2.189778e+00
5.230000e-01 -2.181641e+00
5.240000e-01 -2.173500e+00
5.250000e-01 -2.165356e+00
5.260000e-01 -2.157208e+00
5.270000e-01 -2.149058e+00
5.280000e-01 -2.140904e+00
5.290000e-01 -2.132747e+00
5.300000e-01 -2.124587e+00
5.310000e-01 -2.116424e+00
5.320000e-01 -2.108259e+00
5.330000e-01 -2.100091e+00
5.340000e-01 -2.091921e+00
5.350000e-01 -2.083749e+00
5.360000e-01 -2.075574e+00
5.370000e-01 -2.067398e+00
5.380000e-01 -2.059220e+00
5.390000e-01 -2.051040e+00
5.400000e-01 -2.042858e+00
5.410000e-01 -2.034675e+00
5.420000e-01 -2.026491e+00
5.430000e-01 -2.018305e+00
5.440000e-01 -2.010119e+00
5.450000e-01 -2.001931e+00
5.460000e-01 -1.993743e+00
5.470000e-01 -1.985553e+00
5.480000e-01 -1.977364e+00
5.490000e-01 -1.969173e+00
5.500000e-01 -1.960983e+00
5.510000e-01 -1.952792e+00
5.520000e-01 -1.944601e+00
5.530000e-01 -1.936410e+00
5.540000e-01 -1.928219e+00
5.550000e-01 -1.920029e+00
5.560000e-01 -1.911839e+00
5.570000e-01 -1.903649e+00
5.580000e-01 -1.895460e+00
5.590000e-01 -1.887271e+00
5.600000e-01 -1.879084e+00
5.610000e-01 -1.870897e+00
5.620000e-01 -1.862712e+00
5.630000e-01 -1.854527e+00
5.640000e-01 -1.846344e+00
5.650000e-01 -1.838162e+00
5.660000e-01 -1.829982e+00
5.670000e-01 -1.821803e+00
5.680000e-01 -1.813626e+00
5.690000e-01 -1.805451e+00
5.700000e-01 -1.797278e+00
5.710000e-01 -1.789107e+00
5.720000e-01 -1.780938e+00
5.730000e-01 -1.772771e+00
5.740000e-01 -1.764606e+00
5.750000e-01 -1.756445e+00
5.760000e-01 -1.748285e+00
5.770000e-01 -1.740129e+00
5.780000e-01 -1.731975e+00
5.790000e-01 -1.723824e+00
5.800000e-01 -1.715676e+00
5.810000e-01 -1.707531e+00
5.820000e-01 -1.699390e+00
5.830000e-01 -1.691251e+00
5.840000e-01 -1.683116e+00
5.850000e-01 -1.674985e+00
5.860000e-01 -1.666857e+00
5.870000e-01 -1.658733e+00
5.880000e-01 -1.650613e+00
5.890000e-01 -1.642497e+00
5.900000e-01 -1.634385e+00
5.910000e-01 -1.626277e+00
5.920000e-01 -1.618173e+00
5.930000e-01 -1.610073e+00
5.940000e-01 -1.601978e+00
5.950000e-01 -1.593887e+00
5.960000e-01 -1.585801e+00
5.970000e-01 -1.577720e+00
5.980000e-01 -1.569643e+00
5.990000e-01 -1.561571e+00
6.000000e-01 -1.553505e+00
6.010000e-01 -1.545443e+00
6.020000e-01 -1.537386e+00
6.030000e-01 -1.529335e+00
6.040000e-01 -1.521289e+00
6.050000e-01 -1.513249e+00
6.060000e-01 -1.505214e+00
6.070000e-01 -1.497184e+00
6.080000e-01 -1.489161e+00
6.090000e-01 -1.481143e+00
6.100000e-01 -1.473131e+00
6.110000e-01 -1.465125e+00
6.120000e-01 -1.457125e+00
6.130000e-01 -1.449132e+00
6.140000e-01 -1.441144e+00
6.150000e-01 -1.433163e+00
6.160000e-01 -1.425188e+00
6.170000e-01 -1.417220e+00
6.180000e-01 -1.409258e+00
6.190000e-01 -1.401303e+00
6.200000e-01 -1.393355e+00
6.210000e-01 -1.385414e+00
6.220000e-01 -1.377479e+00
6.230000e-01 -1.369552e+00
6.240000e-01 -1.361631e+00
6.250000e-01 -1.353718e+00
6.260000e-01 -1.345812e+00
6.270000e-01 -1.337913e+00
6.280000e-01 -1.330022e+00
6.290000e-01 -1.322138e+00
6.300000e-01 -1.314262e+00
6.310000e-01 -1.306394e+00
6.320000e-01 -1.298533e+00
6.330000e-01 -1.290680e+00
6.340000e-01 -1.282834e+00
6.350000e-01 -1.274997e+00
6.360000e-01 -1.267168e+00
6.370000e-01 -1.259347e+00
6.380000e-01 -1.251534e+00
6.390000e-01 -1.243730e+00
6.400000e-01 -1.235933e+00
6.410000e-01 -1.228145e+00
6.420000e-01 -1.220366e+00
6.430000e-01 -1.212595e+00
6.440000e-01 -1.204833e+00
6.450000e-01 -1.197079e+00
6.460000e-01 -1.189335e+00
6.470000e-01 -1.181599e+00
6.480000e-01 -1.173872e+00
6.490000e-01 -1.166154e+00
6.500000e-01 -1.158445e+00
6.510000e-01 -1.150745e+00
6.520000e-01 -1.143054e+00
6.530000e-01 -1.135373e+00
6.540000e-01 -1.127701e+00
6.550000e-01 -1.120038e+00
6.560000e-01 -1.112385e+00
6.570000e-01 -1.104742e+00
6.580000e-01 -1.097108e+00
6.590000e-01 -1.089483e+00
6.600000e-01 -1.081869e+00
6.610000e-01 -1.074264e+00
6.620000e-01 -1.066669e+00
6.630000e-01 -1.059084e+00
6.640000e-01 -1.051509e+00
6.650000e-01 -1.043944e+00
6.660000e-01 -1.036389e+00
6.670000e-01 -1.028845e+00
6.680000e-01 -1.021310e+00
6.690000e-01 -1.013786e+00
6.700000e-01 -1.006273e+00
6.710000e-01 -9.987693e-01
6.720000e-01 -9.912765e-01
6.730000e-01 -9.837943e-01
6.740000e-01 -9.763227e-01
6.750000e-01 -9.688618e-01
6.760000e-01 -9.614116e-01
6.770000e-01 -9.539723e-01
6.780000e-01 -9.465437e-01
6.790000e-01 -9.391261e-01
6.800000e-01 -9.317195e-01
6.810000e-01 -9.243239e-01
6.820000e-01 -9.169393e-01
6.830000e-01 -9.095659e-01
6.840000e-01 -9.022038e-01
6.850000e-01 -8.948528e-01
6.860000e-01 -8.875132e-01
6.870000e-01 -8.801849e-01
6.880000e-01 -8.728681e-01
6.890000e-01 -8.655627e-01
6.900000e-01 -8.582688e-01
6.910000e-01 -8.509865e-01
6.920000e-01 -8.437159e-01
6.930000e-01 -8.364569e-01
6.940000e-01 -8.292097e-01
6.950000e-01 -8.219742e-01
6.960000e-01 -8.147506e-01
6.970000e-01 -8.075389e-01
6.980000e-01 -8.003392e-01
6.990000e-01 -7.931514e-01
7.000000e-01 -7.859756e-01
7.010000e-01 -7.788120e-01
7.020000e-01 -7.716605e-01
7.030000e-01 -7.645212e-01
7.040000e-01 -7.573941e-01
7.050000e-01 -7.502793e-01
7.060000e-01 -7.431768e-01
7.070000e-01 -7.360868e-01
7.080000e-01 -7.290091e-01
7.090000e-01 -7.219439e-01
7.100000e-01 -7.148913e-01
7.110000e-01 -7.078512e-01
7.120000e-01 -7.008237e-01
7.130000e-01 -6.938089e-01
7.140000e-01 -6.868067e-01
7.150000e-01 -6.798174e-01
7.160000e-01 -6.728408e-01
7.170000e-01 -6.658770e-01
7.180000e-01 -6.589261e-01
7.190000e-01 -6.519882e-01
7.200000e-01 -6.450632e-01
7.210000e-01 -6.381512e-01
7.220000e-01 -6.312522e-01
7.230000e-01 -6.243664e-01
7.240000e-01 -6.174936e-01
7.250000e-01 -6.106341e-01
7.260000e-01 -6.037877e-01
7.270000e-01 -5.969546e-01
7.280000e-01 -5.901348e-01
7.290000e-01 -5.833283e-01
7.300000e-01 -5.765352e-01
7.310000e-01 -5.697555e-01
7.320000e-01 -5.629892e-01
7.330000e-01 -5.562364e-01
7.340000e-01 -5.494972e-01
7.350000e-01 -5.427715e-01
7.360000e-01 -5.360594e-01
7.370000e-01 -5.293609e-01
7.380000e-01 -5.226761e-01
7.390000e-01 -5.160050e-01
7.400000e-01 -5.093477e-01
7.410000e-01 -5.027041e-01
7.420000e-01 -4.960743e-01
7.430000e-01 -4.894584e-01
7.440000e-01 -4.828563e-01
7.450000e-01 -4.762682e-01
7.460000e-01 -4.696940e-01
7.470000e-01 -4.631338e-01
7.480000e-01 -4.565876e-01
7.490000e-01 -4.500555e-01
7.500000e-01 -4.435374e-01
7.510000e-01 -4.370334e-01
7.520000e-01 -4.305436e-01
7.530000e-01 -4.240680e-01
7.540000e-01 -4.176065e-01
7.550000e-01 -4.111593e-01
7.560000e-01 -4.047264e-01
7.570000e-01 -3.983078e-01
7.580000e-01 -3.919034e-01
7.590000e-01 -3.855135e-01
7.600000e-01 -3.791379e-01
7.610000e-01 -3.727767e-01
7.620000e-01 -3.664300e-01
7.630000e-01 -3.600978e-01
7.640000e-01 -3.537800e-01
7.650000e-01 -3.474768e-01
7.660000e-01 -3.411881e-01
7.670000e-01 -3.349140e-01
7.680000e-01 -3.286546e-01
7.690000e-01 -3.224097e-01
7.700000e-01 -3.161795e-01
7.710000e-01 -3.099640e-01
7.720000e-01 -3.037632e-01
7.730000e-01 -2.975772e-01
7.740000e-01 -2.914059e-01
7.750000e-01 -2.852493e-01
7.760000e-01 -2.791076e-01
7.770000e-01 -2.729808e-01
7.780000e-01 -2.668687e-01
7.790000e-01 -2.607716e-01
7.800000e-01 -2.546894e-01
7.810000e-01 -2.486221e-01
7.820000e-01 -2.425697e-01
7.830000e-01 -2.365323e-01
7.840000e-01 -2.305099e-01
7.850000e-01 -2.245026e-01
7.860000e-01 -2.185102e-01
7.870000e-01 -2.125329e-01
7.880000e-01 -2.065707e-01
7.890000e-01 -2.006236e-01
7.900000e-01 -1.946916e-01
7.910000e-01 -1.887748e-01
7.920000e-01 -1.828731e-01
7.930000e-01 -1.769866e-01
7.940000e-01 -1.711152e-01
7.950000e-01 -1.652591e-01
7.960000e-01 -1.594183e-01
7.970000e-01 -1.535927e-01
7.980000e-01 -1.477823e-01
7.990000e-01 -1.419872e-01
8.000000e-01 -1.362075e-01
8.010000e-01 -1.304431e-01
8.020000e-01 -1.246940e-01
8.030000e-01 -1.189602e-01
8.040000e-01 -1.132419e-01
8.050000e-01 -1.075389e-01
8.060000e-01 -1.018513e-01
8.070000e-01 -9.617916e-02
8.080000e-01 -9.052244e-02
8.090000e-01 -8.488118e-02
8.100000e-01 -7.925537e-02
8.110000e-01 -7.364505e-02
8.120000e-01 -6.805022e-02
8.130000e-01 -6.247089e-02
8.140000e-01 -5.690709e-02
8.150000e-01 -5.135882e-02
8.160000e-01 -4.582610e-02
8.170000e-01 -4.030894e-02
8.180000e-01 -3.480736e-02
8.190000e-01 -2.932135e-02
8.200000e-01 -2.385095e-02
8.210000e-01 -1.839616e-02
8.220000e-01 -1.295698e-02
8.230000e-01 -7.533441e-03
8.240000e-01 -2.125544e-03
8.250000e-01 3.266699e-03
8.260000e-01 8.643277e-03
8.270000e-01 1.400418e-02
8.280000e-01 1.934940e-02
8.290000e-01 2.467892e-02
8.300000e-01 2.999273e-02
8.310000e-01 3.529084e-02
8.320000e-01 4.057321e-02
8.330000e-01 4.583986e-02
8.340000e-01 5.109076e-02
8.350000e-01 5.632592e-02
8.360000e-01 6.154532e-02
8.370000e-01 6.674895e-02
8.380000e-01 7.193681e-02
8.390000e-01 7.710888e-02
8.400000e-01 8.226517e-02
8.410000e-01 8.740567e-02
8.420000e-01 9.253036e-02
8.430000e-01 9.763924e-02
8.440000e-01 1.027323e-01
8.450000e-01 1.078096e-01
8.460000e-01 1.128710e-01
8.470000e-01 1.179166e-01
8.480000e-01 1.229463e-01
8.490000e-01 1.279602e-01
8.500000e-01 1.329583e-01
8.510000e-01 1.379405e-01
8.520000e-01 1.429069e-01
8.530000e-01 1.478574e-01
8.540000e-01 1.527920e-01
8.550000e-01 1.577107e-01
8.560000e-01 1.626136e-01
8.570000e-01 1.675007e-01
8.580000e-01 1.723718e-01
8.590000e-01 1.772270e-01
8.600000e-01 1.820664e-01
8.610000e-01 1.868899e-01
8.620000e-01 1.916975e-01
8.630000e-01 1.964892e-01
8.640000e-01 2.012650e-01
8.650000e-01 2.060249e-01
8.660000e-01 2.107689e-01
8.670000e-01 2.154971e-01
8.680000e-01 2.202093e-01
8.690000e-01 2.249056e-01
8.700000e-01 2.295861e-01
8.710000e-01 2.342506e-01
8.720000e-01 2.388992e-01
8.730000e-01 2.435319e-01
8.740000e-01 2.481488e-01
8.750000e-01 2.527497e-01
8.760000e-01 2.573348e-01
8.770000e-01 2.619039e-01
8.780000e-01 2.664571e-01
8.790000e-01 2.709945e-01
8.800000e-01 2.755160e-01
8.810000e-01 2.800215e-01
8.820000e-01 2.845112e-01
8.830000e-01 2.889850e-01
8.840000e-01 2.934429e-01
8.850000e-01 2.978849e-01
8.860000e-01 3.023111e-01
8.870000e-01 3.067214e-01
8.880000e-01 3.111158e-01
8.890000e-01 3.154943e-01
8.900000e-01 3.198570e-01
8.910000e-01 3.242038e-01
8.920000e-01 3.285347e-01
8.930000e-01 3.328498e-01
8.940000e-01 3.371490e-01
8.950000e-01 3.414324e-01
8.960000e-01 3.457000e-01
8.970000e-01 3.499517e-01
8.980000e-01 3.541876e-01
8.990000e-01 3.584076e-01
9.000000e-01 3.626119e-01
9.010000e-01 3.668003e-01
9.020000e-01 3.709729e-01
9.030000e-01 3.751297e-01
9.040000e-01 3.792708e-01
9.050000e-01 3.833960e-01
9.060000e-01 3.875054e-01
9.070000e-01 3.915991e-01
9.080000e-01 3.956770e-01
9.090000e-01 3.997391e-01
9.100000e-01 4.037855e-01
9.110000e-01 4.078161e-01
9.120000e-01 4.118310e-01
9.130000e-01 4.158302e-01
9.140000e-01 4.198136e-01
9.150000e-01 4.237813e-01
9.160000e-01 4.277333e-01
9.170000e-01 4.316696e-01
9.180000e-01 4.355902e-01
9.190000e-01 4.394951e-01
9.200000e-01 4.433844e-01
9.210000e-01 4.472580e-01
9.220000e-01 4.511159e-01
9.230000e-01 4.549582e-01
9.240000e-01 4.587848e-01
9.250000e-01 4.625959e-01
9.260000e-01 4.663913e-01
9.270000e-01 4.701711e-01
9.280000e-01 4.739353e-01
9.290000e-01 4.776839e-01
9.300000e-01 4.814169e-01
9.310000e-01 4.851344e-01
9.320000e-01 4.888363e-01
9.330000e-01 4.925227e-01
9.340000e-01 4.961936e-01
9.350000e-01 4.998489e-01
9.360000e-01 5.034887e-01
9.370000e-01 5.071131e-01
9.380000e-01 5.107219e-01
9.390000e-01 5.143153e-01
9.400000e-01 5.178932e-01
9.410000e-01 5.214557e-01
9.420000e-01 5.250027e-01
9.430000e-01 5.285343e-01
9.440000e-01 5.320505e-01
9.450000e-01 5.355513e-01
9.460000e-01 5.390367e-01
9.470000e-01 5.425068e-01
9.480000e-01 5.459615e-01
9.490000e-01 5.494008e-01
9.500000e-01 5.528248e-01
9.510000e-01 5.562335e-01
9.520000e-01 5.596269e-01
9.530000e-01 5.630051e-01
9.540000e-01 5.663679e-01
9.550000e-01 5.697155e-01
9.560000e-01 5.730478e-01
9.570000e-01 5.763649e-01
9.580000e-01 5.796668e-01
9.590000e-01 5.829535e-01
9.600000e-01 5.862251e-01
9.610000e-01 5.894814e-01
9.620000e-01 5.927226e-01
9.630000e-01 5.959487e-01
9.640000e-01 5.991596e-01
9.650000e-01 6.023554e-01
9.660000e-01 6.055361e-01
9.670000e-01 6.087018e-01
9.680000e-01 6.118524e-01
9.690000e-01 6.149880e-01
9.700000e-01 6.181085e-01
9.710000e-01 6.212141e-01
9.720000e-01 6.243046e-01
9.730000e-01 6.273802e-01
9.740000e-01 6.304408e-01
9.750000e-01 6.334864e-01
9.760000e-01 6.365172e-01
9.770000e-01 6.395330e-01
9.780000e-01 6.425340e-01
9.790000e-01 6.455201e-01
9.800000e-01 6.484913e-01
9.810000e-01 6.514477e-01
9.820000e-01 6.543893e-01
9.830000e-01 6.573160e-01
9.840000e-01 6.602281e-01
9.850000e-01 6.631253e-01
9.860000e-01 6.660078e-01
9.870000e-01 6.688756e-01
9.880000e-01 6.717286e-01
9.890000e-01 6.745670e-01
9.900000e-01 6.773907e-01
9.910000e-01 6.801998e-01
9.920000e-01 6.829942e-01
9.930000e-01 6.857741e-01
9.940000e-01 6.885393e-01
9.950000e-01 6.912900e-01
9.960000e-01 6.940261e-01
9.970000e-01 6.967477e-01
9.980000e-01 6.994548e-01
9.990000e-01 7.021474e-01
1.000000e+00 7.048255e-01
1.001000e+00 7.074892e-01
1.002000e+00 7.101384e-01
1.003000e+00 7.127732e-01
1.004000e+00 7.153937e-01
1.005000e+00 7.179998e-01
1.006000e+00 7.205915e-01
1.007000e+00 7.231689e-01
1.008000e+00 7.257320e-01
1.009000e+00 7.282808e-01
1.010000e+00 7.308154e-01
1.011000e+00 7.333357e-01
1.012000e+00 7.358418e-01
1.013000e+00 7.383337e-01
1.014000e+00 7.408114e-01
1.015000e+00 7.432750e-01
1.016000e+00 7.457244e-01
1.017000e+00 7.481598e-01
1.018000e+00 7.505810e-01
1.019000e+00 7.529882e-01
1.020000e+00 7.553813e-01
1.021000e+00 7.577604e-01
1.022000e+00 7.601255e-01
1.023000e+00 7.624767e-01
1.024000e+00 7.648139e-01
1.025000e+00 7.671371e-01
1.026000e+00 7.694465e-01
1.027000e+00 7.717419e-01
1.028000e+00 7.740236e-01
1.029000e+00 7.762913e-01
1.030000e+00 7.785453e-01
1.031000e+00 7.807854e-01
1.032000e+00 7.830118e-01
1.033000e+00 7.852245e-01
1.034000e+00 7.874234e-01
1.035000e+00 7.896087e-01
1.036000e+00 7.917802e-01
1.037000e+00 7.939382e-01
1.038000e+00 7.960825e-01
1.039000e+00 7.982132e-01
1.040000e+00 8.003303e-01
1.041000e+00 8.024338e-01
1.042000e+00 8.045239e-01
1.043000e+00 8.066004e-01
1.044000e+00 8.086635e-01
1.045000e+00 8.107131e-01
1.046000e+00 8.127493e-01
1.047000e+00 8.147720e-01
1.048000e+00 8.167814e-01
1.049000e+00 8.187775e-01
1.050000e+00 8.207602e-01
1.051000e+00 8.227296e-01
1.052000e+00 8.246857e-01
1.053000e+00 8.266286e-01
1.054000e+00 8.285582e-01
1.055000e+00 8.304747e-01
1.056000e+00 8.323780e-01
1.057000e+00 8.342681e-01
1.058000e+00 8.361451e-01
1.059000e+00 8.380090e-01
1.060000e+00 8.398598e-01
1.061000e+00 8.416976e-01
1.062000e+00 8.435223e-01
1.063000e+00 8.453341e-01
1.064000e+00 8.471328e-01
1.065000e+00 8.489187e-01
1.066000e+00 8.506916e-01
1.067000e+00 8.524516e-01
1.068000e+00 8.541988e-01
1.069000e+00 8.559331e-01
1.070000e+00 8.576547e-01
1.071000e+00 8.593634e-01
1.072000e+00 8.610594e-01
1.073000e+00 8.627426e-01
1.074000e+00 8.644132e-01
1.075000e+00 8.660710e-01
1.076000e+00 8.677162e-01
1.077000e+00 8.693488e-01
1.078000e+00 8.709688e-01
1.079000e+00 8.725762e-01
1.080000e+00 8.741711e-01
1.081000e+00 8.757535e-01
1.082000e+00 8.773234e-01
1.083000e+00 8.788808e-01
1.084000e+00 8.804258e-01
1.085000e+00 8.819584e-01
1.086000e+00 8.834786e-01
1.087000e+00 8.849865e-01
1.088000e+00 8.864820e-01
1.089000e+00 8.879653e-01
1.090000e+00 8.894362e-01
1.091000e+00 8.908950e-01
1.092000e+00 8.923415e-01
1.093000e+00 8.937759e-01
1.094000e+00 8.951981e-01
1.095000e+00 8.966082e-01
1.096000e+00 8.980061e-01
1.097000e+00 8.993921e-01
1.098000e+00 9.007659e-01
1.099000e+00 9.021278e-01
1.100000e+00 9.034777e-01
1.101000e+00 9.048156e-01
1.102000e+00 9.061416e-01
1.103000e+00 9.074557e-01
1.104000e+00 9.087579e-01
1.105000e+00 9.100483e-01
1.106000e+00 9.113269e-01
1.107000e+00 9.125937e-01
1.108000e+00 9.138487e-01
1.109000e+00 9.150920e-01
1.110000e+00 9.163236e-01
1.111000e+00 9.175436e-01
1.112000e+00 9.187519e-01
1.113000e+00 9.199486e-01
1.114000e+00 9.211337e-01
1.115000e+00 9.223073e-01
1.116000e+00 9.234693e-01
1.117000e+00 9.246199e-01
1.118000e+00 9.257590e-01
1.119000e+00 9.268867e-01
1.120000e+00 9.280029e-01
1.121000e+00 9.291078e-01
1.122000e+00 9.302014e-01
1.123000e+00 9.312836e-01
1.124000e+00 9.323545e-01
1.125000e+00 9.334142e-01
1.126000e+00 9.344627e-01
1.127000e+00 9.355000e-01
1.128000e+00 9.365261e-01
1.129000e+00 9.375410e-01
1.130000e+00 9.385449e-01
1.131000e+00 9.395376e-01
1.132000e+00 9.405194e-01
1.133000e+00 9.414901e-01
1.134000e+00 9.424498e-01
1.135000e+00 9.433986e-01
1.136000e+00 9.443364e-01
1.137000e+00 9.452634e-01
1.138000e+00 9.461794e-01
1.139000e+00 9.470847e-01
1.140000e+00 9.479791e-01
1.141000e+00 9.488628e-01
1.142000e+00 9.497357e-01
1.143000e+00 9.505979e-01
1.144000e+00 9.514494e-01
1.145000e+00 9.522902e-01
1.146000e+00 9.531205e-01
1.147000e+00 9.539401e-01
1.148000e+00 9.547492e-01
1.149000e+00 9.555477e-01
1.150000e+00 9.563358e-01
1.151000e+00 9.571133e-01
1.152000e+00 9.578805e-01
1.153000e+00 9.586372e-01
1.154000e+00 9.593835e-01
1.155000e+00 9.601195e-01
1.156000e+00 9.608452e-01
1.157000e+00 9.615605e-01
1.158000e+00 9.622657e-01
1.159000e+00 9.629606e-01
1.160000e+00 9.636453e-01
1.161000e+00 9.643198e-01
1.162000e+00 9.649842e-01
1.163000e+00 9.656385e-01
1.164000e+00 9.662827e-01
1.165000e+00 9.669169e-01
1.166000e+00 9.675411e-01
1.167000e+00 9.681553e-01
1.168000e+00 9.687595e-01
1.169000e+00 9.693538e-01
1.170000e+00 9.699383e-01
1.171000e+00 9.705129e-01
1.172000e+00 9.710776e-01
1.173000e+00 9.716326e-01
1.174000e+00 9.721778e-01
1.175000e+00 9.727133e-01
1.176000e+00 9.732391e-01
1.177000e+00 9.737552e-01
1.178000e+00 9.742617e-01
1.179000e+00 9.747585e-01
1.180000e+00 9.752458e-01
1.181000e+00 9.757236e-01
1.182000e+00 9.761918e-01
1.183000e+00 9.766506e-01
1.184000e+00 9.770999e-01
1.185000e+00 9.775398e-01
1.186000e+00 9.779703e-01
1.187000e+00 9.783914e-01
1.188000e+00 9.788033e-01
1.189000e+00 9.792058e-01
1.190000e+00 9.795991e-01
1.191000e+00 9.799831e-01
1.192000e+00 9.803580e-01
1.193000e+00 9.807236e-01
1.194000e+00 9.810802e-01
1.195000e+00 9.814276e-01
1.196000e+00 9.817660e-01
1.197000e+00 9.820953e-01
1.198000e+00 9.824156e-01
1.199000e+00 9.827269e-01
1.200000e+00 9.830293e-01
1.201000e+00 9.833228e-01
1.202000e+00 9.836074e-01
1.203000e+00 9.838831e-01
1.204000e+00 9.841500e-01
1.205000e+00 9.844082e-01
1.206000e+00 9.846575e-01
1.207000e+00 9.848982e-01
1.208000e+00 9.851301e-01
1.209000e+00 9.853534e-01
1.210000e+00 9.855680e-01
1.211000e+00 9.857741e-01
1.212000e+00 9.859716e-01
1.213000e+00 9.861605e-01
1.214000e+00 9.863409e-01
1.215000e+00 9.865129e-01
1.216000e+00 9.866764e-01
1.217000e+00 9.868315e-01
1.218000e+00 9.869783e-01
1.219000e+00 9.871167e-01
1.220000e+00 9.872467e-01
1.221000e+00 9.873685e-01
1.222000e+00 9.874820e-01
1.223000e+00 9.875874e-01
1.224000e+00 9.876845e-01
1.225000e+00 9.877734e-01
1.226000e+00 9.878543e-01
1.227000e+00 9.879270e-01
1.228000e+00 9.879917e-01
1.229000e+00 9.880483e-01
1.230000e+00 9.880970e-01
1.231000e+00 9.881377e-01
1.232000e+00 9.881704e-01
1.233000e+00 9.881952e-01
1.234000e+00 9.882122e-01
1.235000e+00 9.882213e-01
1.236000e+00 9.882226e-01
1.237000e+00 9.882161e-01
1.238000e+00 9.882019e-01
1.239000e+00 9.881800e-01
1.240000e+00 9.881504e-01
1.241000e+00 9.881131e-01
1.242000e+00 9.880682e-01
1.243000e+00 9.880157e-01
1.244000e+00 9.879557e-01
1.245000e+00 9.878881e-01
1.246000e+00 9.878130e-01
1.247000e+00 9.877305e-01
1.248000e+00 9.876405e-01
1.249000e+00 9.875431e-01
1.250000e+00 9.874384e-01
1.251000e+00 9.873263e-01
1.252000e+00 9.872069e-01
1.253000e+00 9.870803e-01
1.254000e+00 9.869464e-01
1.255000e+00 9.868053e-01
1.256000e+00 9.866570e-01
1.257000e+00 9.865015e-01
1.258000e+00 9.863390e-01
1.259000e+00 9.861693e-01
1.260000e+00 9.859926e-01
1.261000e+00 9.858089e-01
1.262000e+00 9.856181e-01
1.263000e+00 9.854204e-01
1.264000e+00 9.852158e-01
1.265000e+00 9.850043e-01
1.266000e+00 9.847859e-01
1.267000e+00 9.845607e-01
1.268000e+00 9.843286e-01
1.269000e+00 9.840898e-01
1.270000e+00 9.838443e-01
1.271000e+00 9.835920e-01
1.272000e+00 9.833331e-01
1.273000e+00 9.830675e-01
1.274000e+00 9.827953e-01
1.275000e+00 9.825165e-01
1.276000e+00 9.822311e-01
1.277000e+00 9.819392e-01
1.278000e+00 9.816408e-01
1.279000e+00 9.813360e-01
1.280000e+00 9.810247e-01
1.281000e+00 9.807070e-01
1.282000e+00 9.803830e-01
1.283000e+00 9.800526e-01
1.284000e+00 9.797159e-01
1.285000e+00 9.793729e-01
1.286000e+00 9.790237e-01
1.287000e+00 9.786683e-01
1.288000e+00 9.783066e-01
1.289000e+00 9.779389e-01
1.290000e+00 9.775650e-01
1.291000e+00 9.771850e-01
1.292000e+00 9.767989e-01
1.293000e+00 9.764068e-01
1.294000e+00 9.760087e-01
1.295000e+00 9.756047e-01
1.296000e+00 9.751947e-01
1.297000e+00 9.747787e-01
1.298000e+00 9.743570e-01
1.299000e+00 9.739293e-01
1.300000e+00 9.734959e-01
1.301000e+00 9.730566e-01
1.302000e+00 9.726116e-01
1.303000e+00 9.721609e-01
1.304000e+00 9.717045e-01
1.305000e+00 9.712424e-01
1.306000e+00 9.707747e-01
1.307000e+00 9.703014e-01
1.308000e+00 9.698225e-01
1.309000e+00 9.693380e-01
1.310000e+00 9.688481e-01
1.311000e+00 9.683527e-01
1.312000e+00 9.678518e-01
1.313000e+00 9.673455e-01
1.314000e+00 9.668338e-01
1.315000e+00 9.663167e-01
1.316000e+00 9.657943e-01
1.317000e+00 9.652666e-01
1.318000e+00 9.647337e-01
1.319000e+00 9.641954e-01
1.320000e+00 9.636520e-01
1.321000e+00 9.631034e-01
1.322000e+00 9.625497e-01
1.323000e+00 9.619908e-01
1.324000e+00 9.614268e-01
1.325000e+00 9.608578e-01
1.326000e+00 9.602837e-01
1.327000e+00 9.597047e-01
1.328000e+00 9.591206e-01
1.329000e+00 9.585316e-01
1.330000e+00 9.579377e-01
1.331000e+00 9.573390e-01
1.332000e+00 9.567353e-01
1.333000e+00 9.561269e-01
1.334000e+00 9.555136e-01
1.335000e+00 9.548956e-01
1.336000e+00 9.542728e-01
1.337000e+00 9.536454e-01
1.338000e+00 9.530132e-01
1.339000e+00 9.523765e-01
1.340000e+00 9.517351e-01
1.341000e+00 9.510891e-01
1.342000e+00 9.504385e-01
1.343000e+00 9.497834e-01
1.344000e+00 9.491238e-01
1.345000e+00 9.484598e-01
1.346000e+00 9.477913e-01
1.347000e+00 9.471183e-01
1.348000e+00 9.464410e-01
1.349000e+00 9.457594e-01
1.350000e+00 9.450734e-01
1.351000e+00 9.443831e-01
1.352000e+00 9.436886e-01
1.353000e+00 9.429898e-01
1.354000e+00 9.422867e-01
1.355000e+00 9.415796e-01
1.356000e+00 9.408682e-01
1.357000e+00 9.401527e-01
1.358000e+00 9.394332e-01
1.359000e+00 9.387095e-01
1.360000e+00 9.379819e-01
1.361000e+00 9.372502e-01
1.362000e+00 9.365145e-01
1.363000e+00 9.357749e-01
1.364000e+00 9.350313e-01
1.365000e+00 9.342839e-01
1.366000e+00 9.335326e-01
1.367000e+00 9.327774e-01
1.368000e+00 9.320184e-01
1.369000e+00 9.312557e-01
1.370000e+00 9.304892e-01
1.371000e+00 9.297189e-01
1.372000e+00 9.289450e-01
1.373000e+00 9.281674e-01
1.374000e+00 9.273861e-01
1.375000e+00 9.266012e-01
1.376000e+00 9.258128e-01
1.377000e+00 9.250208e-01
1.378000e+00 9.242252e-01
1.379000e+00 9.234261e-01
1.380000e+00 9.226236e-01
1.381000e+00 9.218176e-01
1.382000e+00 9.210082e-01
1.383000e+00 9.201954e-01
1.384000e+00 9.193792e-01
1.385000e+00 9.185597e-01
1.386000e+00 9.177369e-01
1.387000e+00 9.169108e-01
1.388000e+00 9.160814e-01
1.389000e+00 9.152488e-01
1.390000e+00 9.144130e-01
1.391000e+00 9.135741e-01
1.392000e+00 9.127319e-01
1.393000e+00 9.118867e-01
1.394000e+00 9.110384e-01
1.395000e+00 9.101870e-01
1.396000e+00 9.093325e-01
1.397000e+00 9.084751e-01
1.398000e+00 9.076146e-01
1.399000e+00 9.067512e-01
1.400000e+00 9.058849e-01
1.401000e+00 9.050156e-01
1.402000e+00 9.041435e-01
1.403000e+00 9.032686e-01
1.404000e+00 9.023908e-01
1.405000e+00 9.015102e-01
1.406000e+00 9.006268e-01
1.407000e+00 8.997407e-01
1.408000e+00 8.988518e-01
1.409000e+00 8.979603e-01
1.410000e+00 8.970661e-01
1.411000e+00 8.961693e-01
1.412000e+00 8.952698e-01
1.413000e+00 8.943678e-01
1.414000e+00 8.934632e-01
1.415000e+00 8.925560e-01
1.416000e+00 8.916464e-01
1.417000e+00 8.907342e-01
1.418000e+00 8.898197e-01
1.419000e+00 8.889026e-01
1.420000e+00 8.879832e-01
1.421000e+00 8.870614e-01
1.422000e+00 8.861372e-01
1.423000e+00 8.852107e-01
1.424000e+00 8.842819e-01
1.425000e+00 8.833508e-01
1.426000e+00 8.824175e-01
1.427000e+00 8.814819e-01
1.428000e+00 8.805441e-01
1.429000e+00 8.796042e-01
1.430000e+00 8.786621e-01
1.431000e+00 8.777178e-01
1.432000e+00 8.767715e-01
1.433000e+00 8.758231e-01
1.434000e+00 8.748726e-01
1.435000e+00 8.739201e-01
1.436000e+00 8.729656e-01
1.437000e+00 8.720092e-01
1.438000e+00 8.710508e-01
1.439000e+00 8.700904e-01
1.440000e+00 8.691282e-01
1.441000e+00 8.681640e-01
1.442000e+00 8.671980e-01
1.443000e+00 8.662302e-01
1.444000e+00 8.652606e-01
1.445000e+00 8.642892e-01
1.446000e+00 8.633161e-01
1.447000e+00 8.623412e-01
1.448000e+00 8.613646e-01
1.449000e+00 8.603863e-01
1.450000e+00 8.594064e-01
1.451000e+00 8.584248e-01
1.452000e+00 8.574417e-01
1.453000e+00 8.564569e-01
1.454000e+00 8.554706e-01
1.455000e+00 8.544827e-01
1.456000e+00 8.534933e-01
1.457000e+00 8.525024e-01
1.458000e+00 8.515101e-01
1.459000e+00 8.505163e-01
1.460000e+00 8.495211e-01
1.461000e+00 8.485245e-01
1.462000e+00 8.475265e-01
1.463000e+00 8.465272e-01
1.464000e+00 8.455266e-01
1.465000e+00 8.445246e-01
1.466000e+00 8.435214e-01
1.467000e+00 8.425169e-01
1.468000e+00 8.415111e-01
1.469000e+00 8.405042e-01
1.470000e+00 8.394961e-01
1.471000e+00 8.384868e-01
1.472000e+00 8.374764e-01
1.473000e+00 8.364648e-01
1.474000e+00 8.354522e-01
1.475000e+00 8.344384e-01
1.476000e+00 8.334237e-01
1.477000e+00 8.324079e-01
1.478000e+00 8.313911e-01
1.479000e+00 8.303733e-01
1.480000e+00 8.293545e-01
1.481000e+00 8.283348e-01
1.482000e+00 8.273142e-01
1.483000e+00 8.262927e-01
1.484000e+00 8.252703e-01
1.485000e+00 8.242471e-01
1.486000e+00 8.232231e-01
1.487000e+00 8.221982e-01
1.488000e+00 8.211726e-01
1.489000e+00 8.201461e-01
1.490000e+00 8.191190e-01
1.491000e+00 8.180911e-01
1.492000e+00 8.170626e-01
1.493000e+00 8.160333e-01
1.494000e+00 8.150034e-01
1.495000e+00 8.139729e-01
1.496000e+00 8.129418e-01
1.497000e+00 8.119101e-01
1.498000e+00 8.108778e-01
1.499000e+00 8.098449e-01
1.500000e+00 8.088115e-01
1.501000e+00 8.077777e-01
1.502000e+00 8.067433e-01
1.503000e+00 8.057085e-01
1.504000e+00 8.046732e-01
1.505000e+00 8.036376e-01
1.506000e+00 8.026015e-01
1.507000e+00 8.015650e-01
1.508000e+00 8.005282e-01
1.509000e+00 7.994910e-01
1.510000e+00 7.984535e-01
1.511000e+00 7.974158e-01
1.512000e+00 7.963777e-01
1.513000e+00 7.953394e-01
1.514000e+00 7.943009e-01
1.515000e+00 7.932621e-01
1.516000e+00 7.922231e-01
1.517000e+00 7.911840e-01
1.518000e+00 7.901447e-01
1.519000e+00 7.891053e-01
1.520000e+00 7.880657e-01
1.521000e+00 7.870261e-01
1.522000e+00 7.859864e-01
1.523000e+00 7.849466e-01
1.524000e+00 7.839068e-01
1.525000e+00 7.828670e-01
1.526000e+00 7.818271e-01
1.527000e+00 7.807873e-01
1.528000e+00 7.797476e-01
1.529000e+00 7.787079e-01
1.530000e+00 7.776683e-01
1.531000e+00 7.766287e-01
1.532000e+00 7.755893e-01
1.533000e+00 7.745501e-01
1.534000e+00 7.735109e-01
1.535000e+00 7.724720e-01
1.536000e+00 7.714333e-01
1.537000e+00 7.703947e-01
1.538000e+00 7.693564e-01
1.539000e+00 7.683184e-01
1.540000e+00 7.672806e-01
1.541000e+00 7.662431e-01
1.542000e+00 7.652059e-01
1.543000e+00 7.641690e-01
1.544000e+00 7.631325e-01
1.545000e+00 7.620963e-01
1.546000e+00 7.610606e-01
1.547000e+00 7.600252e-01
1.548000e+00 7.589902e-01
1.549000e+00 7.579557e-01
1.550000e+00 7.569216e-01
1.551000e+00 7.558879e-01
1.552000e+00 7.548548e-01
1.553000e+00 7.538222e-01
1.554000e+00 7.527901e-01
1.555000e+00 7.517585e-01
1.556000e+00 7.507275e-01
1.557000e+00 7.496971e-01
1.558000e+00 7.486672e-01
1.559000e+00 7.476380e-01
1.560000e+00 7.466094e-01
1.561000e+00 7.455814e-01
1.562000e+00 7.445541e-01
1.563000e+00 7.435275e-01
1.564000e+00 7.425015e-01
1.565000e+00 7.414763e-01
1.566000e+00 7.404518e-01
1.567000e+00 7.394281e-01
1.568000e+00 7.384051e-01
1.569000e+00 7.373829e-01
1.570000e+00 7.363615e-01
1.571000e+00 7.353409e-01
1.572000e+00 7.343211e-01
1.573000e+00 7.333022e-01
1.574000e+00 7.322841e-01
1.575000e+00 7.312670e-01
1.576000e+00 7.302507e-01
1.577000e+00 7.292353e-01
1.578000e+00 7.282208e-01
1.579000e+00 7.272073e-01
1.580000e+00 7.261948e-01
1.581000e+00 7.251832e-01
1.582000e+00 7.241726e-01
1.583000e+00 7.231630e-01
1.584000e+00 7.221545e-01
1.585000e+00 7.211469e-01
1.586000e+00 7.201405e-01
1.587000e+00 7.191351e-01
1.588000e+00 7.181307e-01
1.589000e+00 7.171275e-01
1.590000e+00 7.161254e-01
1.591000e+00 7.151244e-01
1.592000e+00 7.141246e-01
1.593000e+00 7.131259e-01
1.594000e+00 7.121284e-01
1.595000e+00 7.111321e-01
1.596000e+00 7.101370e-01
1.597000e+00 7.091431e-01
1.598000e+00 7.081504e-01
1.599000e+00 7.071590e-01
1.600000e+00 7.061689e-01
1.601000e+00 7.051800e-01
1.602000e+00 7.041924e-01
1.603000e+00 7.032062e-01
1.604000e+00 7.022212e-01
1.605000e+00 7.012376e-01
1.606000e+00 7.002553e-01
1.607000e+00 6.992744e-01
1.608000e+00 6.982949e-01
1.609000e+00 6.973168e-01
1.610000e+00 6.963400e-01
1.611000e+00 6.953647e-01
1.612000e+00 6.943908e-01
1.613000e+00 6.934184e-01
1.614000e+00 6.924474e-01
1.615000e+00 6.914779e-01
1.616000e+00 6.905099e-01
1.617000e+00 6.895434e-01
1.618000e+00 6.885784e-01
1.619000e+00 6.876149e-01
1.620000e+00 6.866529e-01
1.621000e+00 6.856925e-01
1.622000e+00 6.847337e-01
1.623000e+00 6.837765e-01
1.624000e+00 6.828208e-01
1.625000e+00 6.818668e-01
1.626000e+00 6.809144e-01
1.627000e+00 6.799636e-01
1.628000e+00 6.790144e-01
1.629000e+00 6.780669e-01
1.630000e+00 6.771211e-01
1.631000e+00 6.761769e-01
1.632000e+00 6.752345e-01
1.633000e+00 6.742937e-01
1.634000e+00 6.733547e-01
1.635000e+00 6.724174e-01
1.636000e+00 6.714818e-01
1.637000e+00 6.705480e-01
1.638000e+00 6.696160e-01
1.639000e+00 6.686857e-01
1.640000e+00 6.677572e-01
1.641000e+00 6.668306e-01
1.642000e+00 6.659057e-01
1.643000e+00 6.649827e-01
1.644000e+00 6.640615e-01
1.645000e+00 6.631421e-01
1.646000e+00 6.622246e-01
1.647000e+00 6.613090e-01
1.648000e+00 6.603952e-01
1.649000e+00 6.594834e-01
1.650000e+00 6.585735e-01
1.651000e+00 6.576654e-01
1.652000e+00 6.567593e-01
1.653000e+00 6.558552e-01
1.654000e+00 6.549529e-01
1.655000e+00 6.540527e-01
1.656000e+00 6.531544e-01
1.657000e+00 6.522581e-01
1.658000e+00 6.513638e-01
1.659000e+00 6.504715e-01
1.660000e+00 6.495812e-01
1.661000e+00 6.486929e-01
1.662000e+00 6.478066e-01
1.663000e+00 6.469224e-01
1.664000e+00 6.460403e-01
1.665000e+00 6.451602e-01
1.666000e+00 6.442822e-01
1.667000e+00 6.434062e-01
1.668000e+00 6.425324e-01
1.669000e+00 6.416607e-01
1.670000e+00 6.407910e-01
1.671000e+00 6.399235e-01
1.672000e+00 6.390582e-01
1.673000e+00 6.381949e-01
1.674000e+00 6.373339e-01
1.675000e+00 6.364750e-01
1.676000e+00 6.356182e-01
1.677000e+00 6.347637e-01
1.678000e+00 6.339113e-01
1.679000e+00 6.330611e-01
1.680000e+00 6.322131e-01
1.681000e+00 6.313674e-01
1.682000e+00 6.305239e-01
1.683000e+00 6.296826e-01
1.684000e+00 6.288435e-01
1.685000e+00 6.280067e-01
1.686000e+00 6.271722e-01
1.687000e+00 6.263399e-01
1.688000e+00 6.255099e-01
1.689000e+00 6.246822e-01
1.690000e+00 6.238568e-01
1.691000e+00 6.230337e-01
1.692000e+00 6.222129e-01
1.693000e+00 6.213944e-01
1.694000e+00 6.205783e-01
1.695000e+00 6.197644e-01
1.696000e+00 6.189530e-01
1.697000e+00 6.181438e-01
1.698000e+00 6.173371e-01
1.699000e+00 6.165327e-01
1.700000e+00 6.157307e-01
1.701000e+00 6.149310e-01
1.702000e+00 6.141338e-01
1.703000e+00 6.133389e-01
1.704000e+00 6.125465e-01
1.705000e+00 6.117565e-01
1.706000e+00 6.109689e-01
1.707000e+00 6.101837e-01
1.708000e+00 6.094009e-01
1.709000e+00 6.086206e-01
1.710000e+00 6.078428e-01
1.711000e+00 6.070674e-01
1.712000e+00 6.062945e-01
1.713000e+00 6.055240e-01
1.714000e+00 6.047560e-01
1.715000e+00 6.039905e-01
1.716000e+00 6.032275e-01
1.717000e+00 6.024670e-01
1.718000e+00 6.017090e-01
1.719000e+00 6.009535e-01
1.720000e+00 6.002005e-01
1.721000e+00 5.994500e-01
1.722000e+00 5.987021e-01
1.723000e+00 5.979567e-01
1.724000e+00 5.972138e-01
1.725000e+00 5.964735e-01
1.726000e+00 5.957357e-01
1.727000e+00 5.950005e-01
1.728000e+00 5.942679e-01
1.729000e+00 5.935378e-01
1.730000e+00 5.928104e-01
1.731000e+00 5.920855e-01
1.732000e+00 5.913631e-01
1.733000e+00 5.906434e-01
1.734000e+00 5.899263e-01
1.735000e+00 5.892118e-01
1.736000e+00 5.884999e-01
1.737000e+00 5.877906e-01
1.738000e+00 5.870839e-01
1.739000e+00 5.863799e-01
1.740000e+00 5.856785e-01
1.741000e+00 5.849797e-01
1.742000e+00 5.842836e-01
1.743000e+00 5.835901e-01
1.744000e+00 5.828992e-01
1.745000e+00 5.822111e-01
1.746000e+00 5.815255e-01
1.747000e+00 5.808427e-01
1.748000e+00 5.801625e-01
1.749000e+00 5.794850e-01
1.750000e+00 5.788102e-01
1.751000e+00 5.781380e-01
1.752000e+00 5.774685e-01
1.753000e+00 5.768018e-01
1.754000e+00 5.761377e-01
1.755000e+00 5.754763e-01
1.756000e+00 5.748177e-01
1.757000e+00 5.741617e-01
1.758000e+00 5.735085e-01
1.759000e+00 5.728579e-01
1.760000e+00 5.722101e-01
1.761000e+00 5.715650e-01
1.762000e+00 5.709227e-01
1.763000e+00 5.702830e-01
1.764000e+00 5.696461e-01
1.765000e+00 5.690120e-01
1.766000e+00 5.683806e-01
1.767000e+00 5.677519e-01
1.768000e+00 5.671260e-01
1.769000e+00 5.665028e-01
1.770000e+00 5.658824e-01
1.771000e+00 5.652647e-01
1.772000e+00 5.646498e-01
1.773000e+00 5.640377e-01
1.774000e+00 5.634283e-01
1.775000e+00 5.628217e-01
1.776000e+00 5.622179e-01
1.777000e+00 5.616169e-01
1.778000e+00 5.610186e-01
1.779000e+00 5.604231e-01
1.780000e+00 5.598304e-01
1.781000e+00 5.592405e-01
1.782000e+00 5.586533e-01
1.783000e+00 5.580690e-01
1.784000e+00 5.574875e-01
1.785000e+00 5.569087e-01
1.786000e+00 5.563327e-01
1.787000e+00 5.557596e-01
1.788000e+00 5.551892e-01
1.789000e+00 5.546217e-01
1.790000e+00 5.540569e-01
1.791000e+00 5.534950e-01
1.792000e+00 5.529359e-01
1.793000e+00 5.523796e-01
1.794000e+00 5.518261e-01
1.795000e+00 5.512754e-01
1.796000e+00 5.507275e-01
1.797000e+00 5.501825e-01
1.798000e+00 5.496402e-01
1.799000e+00 5.491008e-01
1.800000e+00 5.485642e-01
1.801000e+00 5.480305e-01
1.802000e+00 5.474995e-01
1.803000e+00 5.469714e-01
1.804000e+00 5.464461e-01
1.805000e+00 5.459236e-01
1.806000e+00 5.454040e-01
1.807000e+00 5.448872e-01
1.808000e+00 5.443732e-01
1.809000e+00 5.438621e-01
1.810000e+00 5.433538e-01
1.811000e+00 5.428483e-01
1.812000e+00 5.423456e-01
1.813000e+00 5.418458e-01
1.814000e+00 5.413489e-01
1.815000e+00 5.408547e-01
1.816000e+00 5.403634e-01
1.817000e+00 5.398750e-01
1.818000e+00 5.393893e-01
1.819000e+00 5.389065e-01
1.820000e+00 5.384266e-01
1.821000e+00 5.379494e-01
1.822000e+00 5.374752e-01
1.823000e+00 5.370037e-01
1.824000e+00 5.365351e-01
1.825000e+00 5.360693e-01
1.826000e+00 5.356064e-01
1.827000e+00 5.351463e-01
1.828000e+00 5.346890e-01
1.829000e+00 5.342346e-01
1.830000e+00 5.337830e-01
1.831000e+00 5.333342e-01
1.832000e+00 5.328883e-01
1.833000e+00 5.324452e-01
1.834000e+00 5.320049e-01
1.835000e+00 5.315675e-01
1.836000e+00 5.311329e-01
1.837000e+00 5.307011e-01
1.838000e+00 5.302722e-01
1.839000e+00 5.298461e-01
1.840000e+00 5.294228e-01
1.841000e+00 5.290023e-01
1.842000e+00 5.285847e-01
1.843000e+00 5.281699e-01
1.844000e+00 5.277579e-01
1.845000e+00 5.273487e-01
1.846000e+00 5.269424e-01
1.847000e+00 5.265389e-01
1.848000e+00 5.261382e-01
1.849000e+00 5.257403e-01
1.850000e+00 5.253452e-01
1.851000e+00 5.249530e-01
1.852000e+00 5.245635e-01
1.853000e+00 5.241769e-01
1.854000e+00 5.237930e-01
1.855000e+00 5.234120e-01
1.856000e+00 5.230338e-01
1.857000e+00 5.226584e-01
1.858000e+00 5.222858e-01
1.859000e+00 5.219160e-01
1.860000e+00 5.215489e-01
1.861000e+00 5.211847e-01
1.862000e+00 5.208233e-01
1.863000e+00 5.204646e-01
1.864000e+00 5.201088e-01
1.865000e+00 5.197557e-01
1.866000e+00 5.194054e-01
1.867000e+00 5.190579e-01
1.868000e+00 5.187132e-01
1.869000e+00 5.183712e-01
1.870000e+00 5.180320e-01
1.871000e+00 5.176956e-01
1.872000e+00 5.173620e-01
1.873000e+00 5.170311e-01
1.874000e+00 5.167030e-01
1.875000e+00 5.163776e-01
1.876000e+00 5.160550e-01
1.877000e+00 5.157352e-01
1.878000e+00 5.154181e-01
1.879000e+00 5.151037e-01
1.880000e+00 5.147921e-01
1.881000e+00 5.144832e-01
1.882000e+00 5.141771e-01
1.883000e+00 5.138737e-01
1.884000e+00 5.135730e-01
1.885000e+00 5.132751e-01
1.886000e+00 5.129799e-01
1.887000e+00 5.126874e-01
1.888000e+00 5.123976e-01
1.889000e+00 5.121105e-01
1.890000e+00 5.118262e-01
1.891000e+00 5.115445e-01
1.892000e+00 5.112656e-01
1.893000e+00 5.109893e-01
1.894000e+00 5.107158e-01
1.895000e+00 5.104449e-01
1.896000e+00 5.101767e-01
1.897000e+00 5.099112e-01
1.898000e+00 5.096484e-01
1.899000e+00 5.093882e-01
1.900000e+00 5.091308e-01
1.901000e+00 5.088760e-01
1.902000e+00 5.086238e-01
1.903000e+00 5.083743e-01
1.904000e+00 5.081275e-01
1.905000e+00 5.078833e-01
1.906000e+00 5.076417e-01
1.907000e+00 5.074028e-01
1.908000e+00 5.071666e-01
1.909000e+00 5.069329e-01
1.910000e+00 5.067019e-01
1.911000e+00 5.064735e-01
1.912000e+00 5.062477e-01
1.913000e+00 5.060246e-01
1.914000e+00 5.058040e-01
1.915000e+00 5.055861e-01
1.916000e+00 5.053707e-01
1.917000e+00 5.051580e-01
1.918000e+00 5.049478e-01
1.919000e+00 5.047402e-01
1.920000e+00 5.045352e-01
1.921000e+00 5.043327e-01
1.922000e+00 5.041328e-01
1.923000e+00 5.039355e-01
1.924000e+00 5.037408e-01
1.925000e+00 5.035486e-01
1.926000e+00 5.033589e-01
1.927000e+00 5.031718e-01
1.928000e+00 5.029872e-01
1.929000e+00 5.028051e-01
1.930000e+00 5.026256e-01
1.931000e+00 5.024486e-01
1.932000e+00 5.022740e-01
1.933000e+00 5.021020e-01
1.934000e+00 5.019325e-01
1.935000e+00 5.017655e-01
1.936000e+00 5.016010e-01
1.937000e+00 5.014390e-01
1.938000e+00 5.012794e-01
1.939000e+00 5.011224e-01
1.940000e+00 5.009677e-01
1.941000e+00 5.008156e-01
1.942000e+00 5.006659e-01
1.943000e+00 5.005186e-01
1.944000e+00 5.003738e-01
1.945000e+00 5.002314e-01
1.946000e+00 5.000915e-01
1.947000e+00 4.999539e-01
1.948000e+00 4.998188e-01
1.949000e+00 4.996861e-01
1.950000e+00 4.995558e-01
1.951000e+00 4.994279e-01
1.952000e+00 4.993024e-01
1.953000e+00 4.991793e-01
1.954000e+00 4.990585e-01
1.955000e+00 4.989401e-01
1.956000e+00 4.988241e-01
1.957000e+00 4.987105e-01
1.958000e+00 4.985992e-01
1.959000e+00 4.984902e-01
1.960000e+00 4.983836e-01
1.961000e+00 4.982792e-01
1.962000e+00 4.981773e-01
1.963000e+00 4.980776e-01
1.964000e+00 4.979803e-01
1.965000e+00 4.978852e-01
1.966000e+00 4.977924e-01
1.967000e+00 4.977020e-01
1.968000e+00 4.976138e-01
1.969000e+00 4.975279e-01
1.970000e+00 4.974442e-01
1.971000e+00 4.973628e-01
1.972000e+00 4.972837e-01
1.973000e+00 4.972068e-01
1.974000e+00 4.971321e-01
1.975000e+00 4.970597e-01
1.976000e+00 4.969895e-01
1.977000e+00 4.969215e-01
1.978000e+00 4.968557e-01
1.979000e+00 4.967921e-01
1.980000e+00 4.967307e-01
1.981000e+00 4.966715e-01
1.982000e+00 4.966144e-01
1.983000e+00 4.965596e-01
1.984000e+00 4.965069e-01
1.985000e+00 4.964563e-01
1.986000e+00 4.964079e-01
1.987000e+00 4.963616e-01
1.988000e+00 4.963175e-01
1.989000e+00 4.962754e-01
1.990000e+00 4.962355e-01
1.991000e+00 4.961977e-01
1.992000e+00 4.961620e-01
1.993000e+00 4.961284e-01
1.994000e+00 4.960969e-01
1.995000e+00 4.960674e-01
1.996000e+00 4.960400e-01
1.997000e+00 4.960146e-01
1.998000e+00 4.959913e-01
1.999000e+00 4.959701e-01
2.000000e+00 4.959508e-01
2.001000e+00 4.959336e-01
2.002000e+00 4.959184e-01
2.003000e+00 4.959052e-01
2.004000e+00 4.958941e-01
2.005000e+00 4.958849e-01
2.006000e+00 4.958776e-01
2.007000e+00 4.958724e-01
2.008000e+00 4.958691e-01
2.009000e+00 4.958678e-01
2.010000e+00 4.958684e-01
2.011000e+00 4.958709e-01
2.012000e+00 4.958754e-01
2.013000e+00 4.958818e-01
2.014000e+00 4.958901e-01
2.015000e+00 4.959003e-01
2.016000e+00 4.959124e-01
2.017000e+00 4.959264e-01
2.018000e+00 4.959423e-01
2.019000e+00 4.959600e-01
2.020000e+00 4.959796e-01
2.021000e+00 4.960010e-01
2.022000e+00 4.960243e-01
2.023000e+00 4.960494e-01
2.024000e+00 4.960763e-01
2.025000e+00 4.961051e-01
2.026000e+00 4.961356e-01
2.027000e+00 4.961679e-01
2.028000e+00 4.962020e-01
2.029000e+00 4.962379e-01
2.030000e+00 4.962756e-01
2.031000e+00 4.963150e-01
2.032000e+00 4.963562e-01
2.033000e+00 4.963990e-01
2.034000e+00 4.964437e-01
2.035000e+00 4.964900e-01
2.036000e+00 4.965381e-01
2.037000e+00 4.965878e-01
2.038000e+00 4.966392e-01
2.039000e+00 4.966924e-01
2.040000e+00 4.967471e-01
2.041000e+00 4.968036e-01
2.042000e+00 4.968617e-01
2.043000e+00 4.969214e-01
2.044000e+00 4.969828e-01
2.045000e+00 4.970458e-01
2.046000e+00 4.971104e-01
2.047000e+00 4.971766e-01
2.048000e+00 4.972444e-01
2.049000e+00 4.973138e-01
2.050000e+00 4.973847e-01
2.051000e+00 4.974573e-01
2.052000e+00 4.975313e-01
2.053000e+00 4.976069e-01
2.054000e+00 4.976841e-01
2.055000e+00 4.977628e-01
2.056000e+00 4.978429e-01
2.057000e+00 4.979246e-01
2.058000e+00 4.980078e-01
2.059000e+00 4.980925e-01
2.060000e+00 4.981786e-01
2.061000e+00 4.982662e-01
2.062000e+00 4.983553e-01
2.063000e+00 4.984457e-01
2.064000e+00 4.985377e-01
2.065000e+00 4.986310e-01
2.066000e+00 4.987258e-01
2.067000e+00 4.988219e-01
2.068000e+00 4.989195e-01
2.069000e+00 4.990184e-01
2.070000e+00 4.991187e-01
2.071000e+00 4.992204e-01
2.072000e+00 4.993234e-01
2.073000e+00 4.994277e-01
2.074000e+00 4.995334e-01
2.075000e+00 4.996404e-01
2.076000e+00 4.997487e-01
2.077000e+00 4.998582e-01
2.078000e+00 4.999691e-01
2.079000e+00 5.000813e-01
2.080000e+00 5.001947e-01
2.081000e+00 5.003094e-01
2.082000e+00 5.004253e-01
2.083000e+00 5.005424e-01
2.084000e+00 5.006608e-01
2.085000e+00 5.007804e-01
2.086000e+00 5.009012e-01
2.087000e+00 5.010231e-01
2.088000e+00 5.011463e-01
2.089000e+00 5.012706e-01
2.090000e+00 5.013961e-01
2.091000e+00 5.015227e-01
2.092000e+00 5.016505e-01
2.093000e+00 5.017794e-01
2.094000e+00 5.019094e-01
2.095000e+00 5.020405e-01
2.096000e+00 5.021727e-01
2.097000e+00 5.023059e-01
2.098000e+00 5.024403e-01
2.099000e+00 5.025757e-01
2.100000e+00 5.027121e-01
2.101000e+00 5.028496e-01
2.102000e+00 5.029881e-01
2.103000e+00 5.031277e-01
2.104000e+00 5.032682e-01
2.105000e+00 5.034097e-01
2.106000e+00 5.035523e-01
2.107000e+00 5.036957e-01
2.108000e+00 5.038402e-01
2.109000e+00 5.039856e-01
2.110000e+00 5.041319e-01
2.111000e+00 5.042792e-01
2.112000e+00 5.044273e-01
2.113000e+00 5.045764e-01
2.114000e+00 5.047264e-01
2.115000e+00 5.048772e-01
2.116000e+00 5.050289e-01
2.117000e+00 5.051815e-01
2.118000e+00 5.053349e-01
2.119000e+00 5.054892e-01
2.120000e+00 5.056443e-01
2.121000e+00 5.058002e-01
2.122000e+00 5.059569e-01
2.123000e+00 5.061144e-01
2.124000e+00 5.062726e-01
2.125000e+00 5.064317e-01
2.126000e+00 5.065915e-01
2.127000e+00 5.067520e-01
2.128000e+00 5.069133e-01
2.129000e+00 5.070753e-01
2.130000e+00 5.072380e-01
2.131000e+00 5.074014e-01
2.132000e+00 5.075655e-01
2.133000e+00 5.077302e-01
2.134000e+00 5.078957e-01
2.135000e+00 5.080617e-01
2.136000e+00 5.082285e-01
2.137000e+00 5.083958e-01
2.138000e+00 5.085638e-01
2.139000e+00 5.087324e-01
2.140000e+00 5.089016e-01
2.141000e+00 5.090713e-01
2.142000e+00 5.092416e-01
2.143000e+00 5.094125e-01
2.144000e+00 5.095840e-01
2.145000e+00 5.097560e-01
2.146000e+00 5.099285e-01
2.147000e+00 5.101015e-01
2.148000e+00 5.102750e-01
2.149000e+00 5.104490e-01
2.150000e+00 5.106235e-01
2.151000e+00 5.107984e-01
2.152000e+00 5.109739e-01
2.153000e+00 5.111497e-01
2.154000e+00 5.113260e-01
2.155000e+00 5.115027e-01
2.156000e+00 5.116798e-01
2.157000e+00 5.118573e-01
2.158000e+00 5.120352e-01
2.159000e+00 5.122135e-01
2.160000e+00 5.123921e-01
2.161000e+00 5.125711e-01
2.162000e+00 5.127504e-01
2.163000e+00 5.129301e-01
2.164000e+00 5.131100e-01
2.165000e+00 5.132903e-01
2.166000e+00 5.134708e-01
2.167000e+00 5.136517e-01
2.168000e+00 5.138328e-01
2.169000e+00 5.140141e-01
2.170000e+00 5.141957e-01
2.171000e+00 5.143775e-01
2.172000e+00 5.145596e-01
2.173000e+00 5.147418e-01
2.174000e+00 5.149243e-01
2.175000e+00 5.151069e-01
2.176000e+00 5.152897e-01
2.177000e+00 5.154726e-01
2.178000e+00 5.156558e-01
2.179000e+00 5.158390e-01
2.180000e+00 5.160224e-01
2.181000e+00 5.162059e-01
2.182000e+00 5.163894e-01
2.183000e+00 5.165731e-01
2.184000e+00 5.167569e-01
2.185000e+00 5.169407e-01
2.186000e+00 5.171245e-01
2.187000e+00 5.173084e-01
2.188000e+00 5.174924e-01
2.189000e+00 5.176763e-01
2.190000e+00 5.178603e-01
2.191000e+00 5.180442e-01
2.192000e+00 5.182281e-01
2.193000e+00 5.184120e-01
2.194000e+00 5.185959e-01
2.195000e+00 5.187797e-01
2.196000e+00 5.189634e-01
2.197000e+00 5.191471e-01
2.198000e+00 5.193306e-01
2.199000e+00 5.195141e-01
2.200000e+00 5.196974e-01
2.201000e+00 5.198807e-01
2.202000e+00 5.200637e-01
2.203000e+00 5.202467e-01
2.204000e+00 5.204294e-01
2.205000e+00 5.206120e-01
2.206000e+00 5.207944e-01
2.207000e+00 5.209766e-01
2.208000e+00 5.211586e-01
2.209000e+00 5.213404e-01
2.210000e+00 5.215220e-01
2.211000e+00 5.217033e-01
2.212000e+00 5.218843e-01
2.213000e+00 5.220651e-01
2.214000e+00 5.222455e-01
2.215000e+00 5.224257e-01
2.216000e+00 5.226056e-01
2.217000e+00 5.227852e-01
2.218000e+00 5.229644e-01
2.219000e+00 5.231433e-01
2.220000e+00 5.233218e-01
2.221000e+00 5.235000e-01
2.222000e+00 5.236778e-01
2.223000e+00 5.238552e-01
2.224000e+00 5.240322e-01
2.225000e+00 5.242088e-01
2.226000e+00 5.243850e-01
2.227000e+00 5.245607e-01
2.228000e+00 5.247360e-01
2.229000e+00 5.249108e-01
2.230000e+00 5.250852e-01
2.231000e+00 5.252590e-01
2.232000e+00 5.254324e-01
2.233000e+00 5.256052e-01
2.234000e+00 5.257776e-01
2.235000e+00 5.259494e-01
2.236000e+00 5.261206e-01
2.237000e+00 5.262913e-01
2.238000e+00 5.264614e-01
2.239000e+00 5.266310e-01
2.240000e+00 5.268000e-01
2.241000e+00 5.269683e-01
2.242000e+00 5.271360e-01
2.243000e+00 5.273032e-01
2.244000e+00 5.274696e-01
2.245000e+00 5.276354e-01
2.246000e+00 5.278006e-01
2.247000e+00 5.279651e-01
2.248000e+00 5.281289e-01
2.249000e+00 5.282920e-01
2.250000e+00 5.284544e-01
2.251000e+00 5.286160e-01
2.252000e+00 5.287770e-01
2.253000e+00 5.289371e-01
2.254000e+00 5.290966e-01
2.255000e+00 5.292552e-01
2.256000e+00 5.294131e-01
2.257000e+00 5.295702e-01
2.258000e+00 5.297265e-01
2.259000e+00 5.298819e-01
2.260000e+00 5.300366e-01
2.261000e+00 5.301904e-01
2.262000e+00 5.303433e-01
2.263000e+00 5.304954e-01
2.264000e+00 5.306466e-01
2.265000e+00 5.307969e-01
2.266000e+00 5.309463e-01
2.267000e+00 5.310949e-01
2.268000e+00 5.312425e-01
2.269000e+00 5.313891e-01
2.270000e+00 5.315348e-01
2.271000e+00 5.316796e-01
2.272000e+00 5.318234e-01
2.273000e+00 5.319662e-01
2.274000e+00 5.321080e-01
2.275000e+00 5.322488e-01
2.276000e+00 5.323886e-01
2.277000e+00 5.325274e-01
2.278000e+00 5.326652e-01
2.279000e+00 5.328019e-01
2.280000e+00 5.329375e-01
2.281000e+00 5.330721e-01
2.282000e+00 5.332055e-01
2.283000e+00 5.333379e-01
2.284000e+00 5.334692e-01
2.285000e+00 5.335994e-01
2.286000e+00 5.337284e-01
2.287000e+00 5.338563e-01
2.288000e+00 5.339830e-01
2.289000e+00 5.341086e-01
2.290000e+00 5.342330e-01
2.291000e+00 5.343562e-01
2.292000e+00 5.344783e-01
2.293000e+00 5.345991e-01
2.294000e+00 5.347187e-01
2.295000e+00 5.348370e-01
2.296000e+00 5.349542e-01
2.297000e+00 5.350700e-01
2.298000e+00 5.351846e-01
2.299000e+00 5.352980e-01
2.300000e+00 5.354100e-01
2.301000e+00 5.355208e-01
2.302000e+00 5.356302e-01
2.303000e+00 5.357383e-01
2.304000e+00 5.358451e-01
2.305000e+00 5.359505e-01
2.306000e+00 5.360546e-01
2.307000e+00 5.361574e-01
2.308000e+00 5.362587e-01
2.309000e+00 5.363587e-01
2.310000e+00 5.364572e-01
2.311000e+00 5.365544e-01
2.312000e+00 5.366501e-01
2.313000e+00 5.367444e-01
2.314000e+00 5.368373e-01
2.315000e+00 5.369287e-01
2.316000e+00 5.370186e-01
2.317000e+00 5.371071e-01
2.318000e+00 5.371940e-01
2.319000e+00 5.372795e-01
2.320000e+00 5.373635e-01
2.321000e+00 5.374460e-01
2.322000e+00 5.375269e-01
2.323000e+00 5.376063e-01
2.324000e+00 5.376841e-01
2.325000e+00 5.377604e-01
2.326000e+00 5.378351e-01
2.327000e+00 5.379082e-01
2.328000e+00 5.379797e-01
2.329000e+00 5.380496e-01
2.330000e+00 5.381180e-01
2.331000e+00 5.381846e-01
2.332000e+00 5.382497e-01
2.333000e+00 5.383131e-01
2.334000e+00 5.383748e-01
2.335000e+00 5.384349e-01
2.336000e+00 5.384933e-01
2.337000e+00 5.385500e-01
2.338000e+00 5.386050e-01
2.339000e+00 5.386583e-01
2.340000e+00 5.387098e-01
2.341000e+00 5.387597e-01
2.342000e+00 5.388078e-01
2.343000e+00 5.388541e-01
2.344000e+00 5.388987e-01
2.345000e+00 5.389415e-01
2.346000e+00 5.389825e-01
2.347000e+00 5.390218e-01
2.348000e+00 5.390592e-01
2.349000e+00 5.390948e-01
2.350000e+00 5.391286e-01
2.351000e+00 5.391606e-01
2.352000e+00 5.391907e-01
2.353000e+00 5.392190e-01
2.354000e+00 5.392454e-01
2.355000e+00 5.392699e-01
2.356000e+00 5.392925e-01
2.357000e+00 5.393133e-01
2.358000e+00 5.393321e-01
2.359000e+00 5.393490e-01
2.360000e+00 5.393640e-01
2.361000e+00 5.393771e-01
2.362000e+00 5.393882e-01
2.363000e+00 5.393973e-01
2.364000e+00 5.394045e-01
2.365000e+00 5.394098e-01
2.366000e+00 5.394130e-01
2.367000e+00 5.394142e-01
2.368000e+00 5.394135e-01
2.369000e+00 5.394107e-01
2.370000e+00 5.394059e-01
2.371000e+00 5.393991e-01
2.372000e+00 5.393902e-01
2.373000e+00 5.393793e-01
2.374000e+00 5.393663e-01
2.375000e+00 5.393512e-01
2.376000e+00 5.393341e-01
2.377000e+00 5.393149e-01
2.378000e+00 5.392935e-01
2.379000e+00 5.392701e-01
2.380000e+00 5.392445e-01
2.381000e+00 5.392169e-01
2.382000e+00 5.391870e-01
2.383000e+00 5.391551e-01
2.384000e+00 5.391209e-01
2.385000e+00 5.390846e-01
2.386000e+00 5.390462e-01
2.387000e+00 5.390055e-01
2.388000e+00 5.389627e-01
2.389000e+00 5.389176e-01
2.390000e+00 5.388703e-01
2.391000e+00 5.388209e-01
2.392000e+00 5.387691e-01
2.393000e+00 5.387152e-01
2.394000e+00 5.386590e-01
2.395000e+00 5.386005e-01
2.396000e+00 5.385398e-01
2.397000e+00 5.384768e-01
2.398000e+00 5.384115e-01
2.399000e+00 5.383439e-01
2.400000e+00 5.382741e-01
2.401000e+00 5.382019e-01
2.402000e+00 5.381273e-01
2.403000e+00 5.380505e-01
2.404000e+00 5.379713e-01
2.405000e+00 5.378898e-01
2.406000e+00 5.378059e-01
2.407000e+00 5.377197e-01
2.408000e+00 5.376311e-01
2.409000e+00 5.375401e-01
2.410000e+00 5.374467e-01
2.411000e+00 5.373509e-01
2.412000e+00 5.372527e-01
2.413000e+00 5.371521e-01
2.414000e+00 5.370491e-01
2.415000e+00 5.369437e-01
2.416000e+00 5.368358e-01
2.417000e+00 5.367254e-01
2.418000e+00 5.366126e-01
2.419000e+00 5.364974e-01
2.420000e+00 5.363796e-01
2.421000e+00 5.362594e-01
2.422000e+00 5.361367e-01
2.423000e+00 5.360115e-01
2.424000e+00 5.358838e-01
2.425000e+00 5.357536e-01
2.426000e+00 5.356209e-01
2.427000e+00 5.354856e-01
2.428000e+00 5.353478e-01
2.429000e+00 5.352074e-01
2.430000e+00 5.350645e-01
2.431000e+00 5.349191e-01
2.432000e+00 5.347710e-01
2.433000e+00 5.346204e-01
2.434000e+00 5.344672e-01
2.435000e+00 5.343114e-01
2.436000e+00 5.341531e-01
2.437000e+00 5.339921e-01
2.438000e+00 5.338285e-01
2.439000e+00 5.336622e-01
2.440000e+00 5.334934e-01
2.441000e+00 5.333219e-01
2.442000e+00 5.331477e-01
2.443000e+00 5.329709e-01
2.444000e+00 5.327915e-01
2.445000e+00 5.326094e-01
2.446000e+00 5.324246e-01
2.447000e+00 5.322371e-01
2.448000e+00 5.320469e-01
2.449000e+00 5.318541e-01
2.450000e+00 5.316585e-01
2.451000e+00 5.314603e-01
2.452000e+00 5.312593e-01
2.453000e+00 5.310556e-01
2.454000e+00 5.308491e-01
2.455000e+00 5.306399e-01
2.456000e+00 5.304280e-01
2.457000e+00 5.302133e-01
2.458000e+00 5.299959e-01
2.459000e+00 5.297757e-01
2.460000e+00 5.295527e-01
2.461000e+00 5.293270e-01
2.462000e+00 5.290984e-01
2.463000e+00 5.288671e-01
2.464000e+00 5.286330e-01
2.465000e+00 5.283960e-01
2.466000e+00 5.281563e-01
2.467000e+00 5.279137e-01
2.468000e+00 5.276683e-01
2.469000e+00 5.274201e-01
2.470000e+00 5.271690e-01
2.471000e+00 5.269151e-01
2.472000e+00 5.266584e-01
2.473000e+00 5.263988e-01
2.474000e+00 5.261363e-01
2.475000e+00 5.258710e-01
2.476000e+00 5.256027e-01
2.477000e+00 5.253316e-01
2.478000e+00 5.250576e-01
2.479000e+00 5.247808e-01
2.480000e+00 5.245010e-01
2.481000e+00 5.242183e-01
2.482000e+00 5.239327e-01
2.483000e+00 5.236442e-01
2.484000e+00 5.233527e-01
2.485000e+00 5.230584e-01
2.486000e+00 5.227611e-01
2.487000e+00 5.224608e-01
2.488000e+00 5.221576e-01
2.489000e+00 5.218515e-01
2.490000e+00 5.215424e-01
2.491000e+00 5.212303e-01
2.492000e+00 5.209153e-01
2.493000e+00 5.205973e-01
2.494000e+00 5.202763e-01
2.495000e+00 5.199524e-01
2.496000e+00 5.196254e-01
2.497000e+00 5.192955e-01
2.498000e+00 5.189625e-01
2.499000e+00 5.186266e-01
2.500000e+00 5.182876e-01
2.501000e+00 5.179456e-01
2.502000e+00 5.176006e-01
2.503000e+00 5.172526e-01
2.504000e+00 5.169015e-01
2.505000e+00 5.165475e-01
2.506000e+00 5.161903e-01
2.507000e+00 5.158302e-01
2.508000e+00 5.154669e-01
2.509000e+00 5.151006e-01
2.510000e+00 5.147313e-01
2.511000e+00 5.143589e-01
2.512000e+00 5.139834e-01
2.513000e+00 5.136049e-01
2.514000e+00 5.132233e-01
2.515000e+00 5.128386e-01
2.516000e+00 5.124508e-01
2.517000e+00 5.120599e-01
2.518000e+00 5.116659e-01
2.519000e+00 5.112688e-01
2.520000e+00 5.108686e-01
2.521000e+00 5.104654e-01
2.522000e+00 5.100590e-01
2.523000e+00 5.096494e-01
2.524000e+00 5.092368e-01
2.525000e+00 5.088210e-01
2.526000e+00 5.084021e-01
2.527000e+00 5.079801e-01
2.528000e+00 5.075550e-01
2.529000e+00 5.071267e-01
2.530000e+00 5.066952e-01
2.531000e+00 5.062606e-01
2.532000e+00 5.058229e-01
2.533000e+00 5.053820e-01
2.534000e+00 5.049379e-01
2.535000e+00 5.044907e-01
2.536000e+00 5.040403e-01
2.537000e+00 5.035868e-01
2.538000e+00 5.031300e-01
2.539000e+00 5.026701e-01
2.540000e+00 5.022070e-01
2.541000e+00 5.017408e-01
2.542000e+00 5.012713e-01
2.543000e+00 5.007987e-01
2.544000e+00 5.003228e-01
2.545000e+00 4.998438e-01
2.546000e+00 4.993616e-01
2.547000e+00 4.988761e-01
2.548000e+00 4.983875e-01
2.549000e+00 4.978957e-01
2.550000e+00 4.974006e-01
2.551000e+00 4.969024e-01
2.552000e+00 4.964009e-01
2.553000e+00 4.958962e-01
2.554000e+00 4.953882e-01
2.555000e+00 4.948771e-01
2.556000e+00 4.943627e-01
2.557000e+00 4.938451e-01
2.558000e+00 4.933243e-01
2.559000e+00 4.928002e-01
2.560000e+00 4.922729e-01
2.561000e+00 4.917424e-01
2.562000e+00 4.912086e-01
2.563000e+00 4.906716e-01
2.564000e+00 4.901313e-01
2.565000e+00 4.895878e-01
2.566000e+00 4.890410e-01
2.567000e+00 4.884910e-01
2.568000e+00 4.879377e-01
2.569000e+00 4.873812e-01
2.570000e+00 4.868214e-01
2.571000e+00 4.862584e-01
2.572000e+00 4.856920e-01
2.573000e+00 4.851225e-01
2.574000e+00 4.845496e-01
2.575000e+00 4.839735e-01
2.576000e+00 4.833942e-01
2.577000e+00 4.828115e-01
2.578000e+00 4.822256e-01
2.579000e+00 4.816364e-01
2.580000e+00 4.810440e-01
2.581000e+00 4.804482e-01
2.582000e+00 4.798492e-01
2.583000e+00 4.792469e-01
2.584000e+00 4.786414e-01
2.585000e+00 4.780325e-01
2.586000e+00 4.774204e-01
2.587000e+00 4.768050e-01
2.588000e+00 4.761863e-01
2.589000e+00 4.755643e-01
2.590000e+00 4.749391e-01
2.591000e+00 4.743105e-01
2.592000e+00 4.736787e-01
2.593000e+00 4.730436e-01
2.594000e+00 4.724052e-01
2.595000e+00 4.717635e-01
2.596000e+00 4.711185e-01
2.597000e+00 4.704702e-01
2.598000e+00 4.698186e-01
2.599000e+00 4.691638e-01
2.600000e+00 4.685056e-01
2.601000e+00 4.678442e-01
2.602000e+00 4.671794e-01
2.603000e+00 4.665114e-01
2.604000e+00 4.658401e-01
2.605000e+00 4.651655e-01
2.606000e+00 4.644875e-01
2.607000e+00 4.638063e-01
2.608000e+00 4.631219e-01
2.609000e+00 4.624341e-01
2.610000e+00 4.617430e-01
2.611000e+00 4.610486e-01
2.612000e+00 4.603510e-01
2.613000e+00 4.596500e-01
2.614000e+00 4.589458e-01
2.615000e+00 4.582382e-01
2.616000e+00 4.575274e-01
2.617000e+00 4.568133e-01
2.618000e+00 4.560959e-01
2.619000e+00 4.553752e-01
2.620000e+00 4.546512e-01
2.621000e+00 4.539239e-01
2.622000e+00 4.531934e-01
2.623000e+00 4.524595e-01
2.624000e+00 4.517224e-01
2.625000e+00 4.509820e-01
2.626000e+00 4.502383e-01
2.627000e+00 4.494913e-01
2.628000e+00 4.487410e-01
2.629000e+00 4.479875e-01
2.630000e+00 4.472306e-01
2.631000e+00 4.464705e-01
2.632000e+00 4.457072e-01
2.633000e+00 4.449405e-01
2.634000e+00 4.441706e-01
2.635000e+00 4.433974e-01
2.636000e+00 4.426209e-01
2.637000e+00 4.418412e-01
2.638000e+00 4.410581e-01
2.639000e+00 4.402719e-01
2.640000e+00 4.394823e-01
2.641000e+00 4.386895e-01
2.642000e+00 4.378934e-01
2.643000e+00 4.370941e-01
2.644000e+00 4.362915e-01
2.645000e+00 4.354857e-01
2.646000e+00 4.346766e-01
2.647000e+00 4.338643e-01
2.648000e+00 4.330487e-01
2.649000e+00 4.322298e-01
2.650000e+00 4.314077e-01
2.651000e+00 4.305824e-01
2.652000e+00 4.297538e-01
2.653000e+00 4.289220e-01
2.654000e+00 4.280870e-01
2.655000e+00 4.272487e-01
2.656000e+00 4.264072e-01
2.657000e+00 4.255624e-01
2.658000e+00 4.247145e-01
2.659000e+00 4.238633e-01
2.660000e+00 4.230089e-01
2.661000e+00 4.221513e-01
2.662000e+00 4.212904e-01
2.663000e+00 4.204264e-01
2.664000e+00 4.195591e-01
2.665000e+00 4.186887e-01
2.666000e+00 4.178150e-01
2.667000e+00 4.169381e-01
2.668000e+00 4.160581e-01
2.669000e+00 4.151748e-01
2.670000e+00 4.142884e-01
2.671000e+00 4.133987e-01
2.672000e+00 4.125059e-01
2.673000e+00 4.116099e-01
2.674000e+00 4.107108e-01
2.675000e+00 4.098084e-01
2.676000e+00 4.089029e-01
2.677000e+00 4.079942e-01
2.678000e+00 4.070824e-01
2.679000e+00 4.061674e-01
2.680000e+00 4.052493e-01
2.681000e+00 4.043280e-01
2.682000e+00 4.034035e-01
2.683000e+00 4.024759e-01
2.684000e+00 4.015452e-01
2.685000e+00 4.006113e-01
2.686000e+00 3.996743e-01
2.687000e+00 3.987342e-01
2.688000e+00 3.977910e-01
2.689000e+00 3.968446e-01
2.690000e+00 3.958952e-01
2.691000e+00 3.949426e-01
2.692000e+00 3.939869e-01
2.693000e+00 3.930281e-01
2.694000e+00 3.920663e-01
2.695000e+00 3.911013e-01
2.696000e+00 3.901333e-01
2.697000e+00 3.891621e-01
2.698000e+00 3.881879e-01
2.699000e+00 3.872106e-01
2.700000e+00 3.862303e-01
2.701000e+00 3.852469e-01
2.702000e+00 3.842604e-01
2.703000e+00 3.832709e-01
2.704000e+00 3.822784e-01
2.705000e+00 3.812828e-01
2.706000e+00 3.802841e-01
2.707000e+00 3.792825e-01
2.708000e+00 3.782778e-01
2.709000e+00 3.772701e-01
2.710000e+00 3.762593e-01
2.711000e+00 3.752456e-01
2.712000e+00 3.742289e-01
2.713000e+00 3.732091e-01
2.714000e+00 3.721864e-01
2.715000e+00 3.711607e-01
2.716000e+00 3.701320e-01
2.717000e+00 3.691003e-01
2.718000e+00 3.680657e-01
2.719000e+00 3.670281e-01
2.720000e+00 3.659875e-01
2.721000e+00 3.649440e-01
2.722000e+00 3.638975e-01
2.723000e+00 3.628481e-01
2.724000e+00 3.617958e-01
2.725000e+00 3.607406e-01
2.726000e+00 3.596824e-01
2.727000e+00 3.586213e-01
2.728000e+00 3.575573e-01
2.729000e+00 3.564904e-01
2.730000e+00 3.554206e-01
2.731000e+00 3.543479e-01
2.732000e+00 3.532724e-01
2.733000e+00 3.521939e-01
2.734000e+00 3.511126e-01
2.735000e+00 3.500285e-01
2.736000e+00 3.489414e-01
2.737000e+00 3.478516e-01
2.738000e+00 3.467589e-01
2.739000e+00 3.456633e-01
2.740000e+00 3.445649e-01
2.741000e+00 3.434637e-01
2.742000e+00 3.423597e-01
2.743000e+00 3.412529e-01
2.744000e+00 3.401433e-01
2.745000e+00 3.390309e-01
2.746000e+00 3.379158e-01
2.747000e+00 3.367978e-01
2.748000e+00 3.356771e-01
2.749000e+00 3.345536e-01
2.750000e+00 3.334273e-01
2.751000e+00 3.322984e-01
2.752000e+00 3.311666e-01
2.753000e+00 3.300322e-01
2.754000e+00 3.288950e-01
2.755000e+00 3.277551e-01
2.756000e+00 3.266125e-01
2.757000e+00 3.254672e-01
2.758000e+00 3.243192e-01
2.759000e+00 3.231685e-01
2.760000e+00 3.220152e-01
2.761000e+00 3.208592e-01
2.762000e+00 3.197005e-01
2.763000e+00 3.185392e-01
2.764000e+00 3.173752e-01
2.765000e+00 3.162086e-01
2.766000e+00 3.150394e-01
2.767000e+00 3.138675e-01
2.768000e+00 3.126931e-01
2.769000e+00 3.115160e-01
2.770000e+00 3.103364e-01
2.771000e+00 3.091542e-01
2.772000e+00 3.079694e-01
2.773000e+00 3.067820e-01
2.774000e+00 3.055921e-01
2.775000e+00 3.043996e-01
2.776000e+00 3.032046e-01
2.777000e+00 3.020071e-01
2.778000e+00 3.008070e-01
2.779000e+00 2.996044e-01
2.780000e+00 2.983994e-01
2.781000e+00 2.971918e-01
2.782000e+00 2.959817e-01
2.783000e+00 2.947692e-01
2.784000e+00 2.935542e-01
2.785000e+00 2.923368e-01
2.786000e+00 2.911169e-01
2.787000e+00 2.898946e-01
2.788000e+00 2.886698e-01
2.789000e+00 2.874426e-01
2.790000e+00 2.862130e-01
2.791000e+00 2.849810e-01
2.792000e+00 2.837467e-01
2.793000e+00 2.825099e-01
2.794000e+00 2.812708e-01
2.795000e+00 2.800293e-01
2.796000e+00 2.787855e-01
2.797000e+00 2.775393e-01
2.798000e+00 2.762908e-01
2.799000e+00 2.750400e-01
2.800000e+00 2.737868e-01
2.801000e+00 2.725314e-01
2.802000e+00 2.712737e-01
2.803000e+00 2.700137e-01
2.804000e+00 2.687514e-01
2.805000e+00 2.674869e-01
2.806000e+00 2.662201e-01
2.807000e+00 2.649511e-01
2.808000e+00 2.636799e-01
2.809000e+00 2.624064e-01
2.810000e+00 2.611308e-01
2.811000e+00 2.598529e-01
2.812000e+00 2.585729e-01
2.813000e+00 2.572907e-01
2.814000e+00 2.560063e-01
2.815000e+00 2.547198e-01
2.816000e+00 2.534311e-01
2.817000e+00 2.521403e-01
2.818000e+00 2.508474e-01
2.819000e+00 2.495523e-01
2.820000e+00 2.482552e-01
2.821000e+00 2.469560e-01
2.822000e+00 2.456547e-01
2.823000e+00 2.443514e-01
2.824000e+00 2.430460e-01
2.825000e+00 2.417386e-01
2.826000e+00 2.404291e-01
2.827000e+00 2.391176e-01
2.828000e+00 2.378041e-01
2.829000e+00 2.364886e-01
2.830000e+00 2.351712e-01
2.831000e+00 2.338517e-01
2.832000e+00 2.325303e-01
2.833000e+00 2.312070e-01
2.834000e+00 2.298817e-01
2.835000e+00 2.285545e-01
2.836000e+00 2.272254e-01
2.837000e+00 2.258944e-01
2.838000e+00 2.245615e-01
2.839000e+00 2.232267e-01
2.840000e+00 2.218900e-01
2.841000e+00 2.205515e-01
2.842000e+00 2.192112e-01
2.843000e+00 2.178690e-01
2.844000e+00 2.165250e-01
2.845000e+00 2.151792e-01
2.846000e+00 2.138317e-01
2.847000e+00 2.124823e-01
2.848000e+00 2.111312e-01
2.849000e+00 2.097783e-01
2.850000e+00 2.084237e-01
2.851000e+00 2.070673e-01
2.852000e+00 2.057093e-01
2.853000e+00 2.043495e-01
2.854000e+00 2.029880e-01
2.855000e+00 2.016249e-01
2.856000e+00 2.002601e-01
2.857000e+00 1.988936e-01
2.858000e+00 1.975255e-01
2.859000e+00 1.961558e-01
2.860000e+00 1.947845e-01
2.861000e+00 1.934115e-01
2.862000e+00 1.920370e-01
2.863000e+00 1.906609e-01
2.864000e+00 1.892832e-01
2.865000e+00 1.879040e-01
2.866000e+00 1.865233e-01
2.867000e+00 1.851410e-01
2.868000e+00 1.837572e-01
2.869000e+00 1.823719e-01
2.870000e+00 1.809852e-01
2.871000e+00 1.795969e-01
2.872000e+00 1.782073e-01
2.873000e+00 1.768161e-01
2.874000e+00 1.754236e-01
2.875000e+00 1.740296e-01
2.876000e+00 1.726342e-01
2.877000e+00 1.712375e-01
2.878000e+00 1.698394e-01
2.879000e+00 1.684399e-01
2.880000e+00 1.670390e-01
2.881000e+00 1.656369e-01
2.882000e+00 1.642334e-01
2.883000e+00 1.628286e-01
2.884000e+00 1.614225e-01
2.885000e+00 1.600152e-01
2.886000e+00 1.586065e-01
2.887000e+00 1.571967e-01
2.888000e+00 1.557856e-01
2.889000e+00 1.543732e-01
2.890000e+00 1.529597e-01
2.891000e+00 1.515450e-01
2.892000e+00 1.501291e-01
2.893000e+00 1.487120e-01
2.894000e+00 1.472938e-01
2.895000e+00 1.458745e-01
2.896000e+00 1.444540e-01
2.897000e+00 1.430325e-01
2.898000e+00 1.416098e-01
2.899000e+00 1.401861e-01
2.900000e+00 1.387613e-01
2.901000e+00 1.373354e-01
2.902000e+00 1.359086e-01
2.903000e+00 1.344807e-01
2.904000e+00 1.330518e-01
2.905000e+00 1.316219e-01
2.906000e+00 1.301910e-01
2.907000e+00 1.287592e-01
2.908000e+00 1.273265e-01
2.909000e+00 1.258928e-01
2.910000e+00 1.244582e-01
2.911000e+00 1.230227e-01
2.912000e+00 1.215863e-01
2.913000e+00 1.201490e-01
2.914000e+00 1.187109e-01
2.915000e+00 1.172720e-01
2.916000e+00 1.158322e-01
2.917000e+00 1.143916e-01
2.918000e+00 1.129503e-01
2.919000e+00 1.115081e-01
2.920000e+00 1.100652e-01
2.921000e+00 1.086216e-01
2.922000e+00 1.071772e-01
2.923000e+00 1.057321e-01
2.924000e+00 1.042863e-01
2.925000e+00 1.028398e-01
2.926000e+00 1.013926e-01
2.927000e+00 9.994483e-02
2.928000e+00 9.849638e-02
2.929000e+00 9.704731e-02
2.930000e+00 9.559764e-02
2.931000e+00 9.414737e-02
2.932000e+00 9.269653e-02
2.933000e+00 9.124512e-02
2.934000e+00 8.979317e-02
2.935000e+00 8.834070e-02
2.936000e+00 8.688771e-02
2.937000e+00 8.543423e-02
2.938000e+00 8.398026e-02
2.939000e+00 8.252583e-02
2.940000e+00 8.107096e-02
2.941000e+00 7.961565e-02
2.942000e+00 7.815992e-02
2.943000e+00 7.670379e-02
2.944000e+00 7.524728e-02
2.945000e+00 7.379040e-02
2.946000e+00 7.233317e-02
2.947000e+00 7.087560e-02
2.948000e+00 6.941771e-02
2.949000e+00 6.795952e-02
2.950000e+00 6.650105e-02
2.951000e+00 6.504230e-02
2.952000e+00 6.358329e-02
2.953000e+00 6.212405e-02
2.954000e+00 6.066459e-02
2.955000e+00 5.920492e-02
2.956000e+00 5.774506e-02
2.957000e+00 5.628504e-02
2.958000e+00 5.482485e-02
2.959000e+00 5.336453e-02
2.960000e+00 5.190408e-02
2.961000e+00 5.044352e-02
2.962000e+00 4.898288e-02
2.963000e+00 4.752217e-02
2.964000e+00 4.606139e-02
2.965000e+00 4.460058e-02
2.966000e+00 4.313975e-02
2.967000e+00 4.167891e-02
2.968000e+00 4.021808e-02
2.969000e+00 3.875727e-02
2.970000e+00 3.729651e-02
2.971000e+00 3.583582e-02
2.972000e+00 3.437520e-02
2.973000e+00 3.291467e-02
2.974000e+00 3.145426e-02
2.975000e+00 2.999398e-02
2.976000e+00 2.853384e-02
2.977000e+00 2.707386e-02
2.978000e+00 2.561407e-02
2.979000e+00 2.415447e-02
2.980000e+00 2.269508e-02
2.981000e+00 2.123593e-02
2.982000e+00 1.977702e-02
2.983000e+00 1.831838e-02
2.984000e+00 1.686002e-02
2.985000e+00 1.540196e-02
2.986000e+00 1.394422e-02
2.987000e+00 1.248681e-02
2.988000e+00 1.102975e-02
2.989000e+00 9.573057e-03
2.990000e+00 8.116752e-03
2.991000e+00 6.660850e-03
2.992000e+00 5.205368e-03
2.993000e+00 3.750323e-03
2.994000e+00 2.295734e-03
2.995000e+00 8.416164e-04
2.996000e+00 -6.120114e-04
2.997000e+00 -2.065132e-03
2.998000e+00 -3.517729e-03
2.999000e+00 -4.969783e-03
3.000000e+00 -6.421278e-03
3.001000e+00 -7.872197e-03
3.002000e+00 -9.322521e-03
3.003000e+00 -1.077223e-02
3.004000e+00 -1.222132e-02
3.005000e+00 -1.366975e-02
3.006000e+00 -1.511752e-02
3.007000e+00 -1.656461e-02
3.008000e+00 -1.801100e-02
3.009000e+00 -1.945668e-02
3.010000e+00 -2.090161e-02
3.011000e+00 -2.234580e-02
3.012000e+00 -2.378921e-02
3.013000e+00 -2.523184e-02
3.014000e+00 -2.667366e-02
3.015000e+00 -2.811466e-02
3.016000e+00 -2.955482e-02
3.017000e+00 -3.099411e-02
3.018000e+00 -3.243253e-02
3.019000e+00 -3.387006e-02
3.020000e+00 -3.530668e-02
3.021000e+00 -3.674236e-02
3.022000e+00 -3.817710e-02
3.023000e+00 -3.961087e-02
3.024000e+00 -4.104366e-02
3.025000e+00 -4.247545e-02
3.026000e+00 -4.390622e-02
3.027000e+00 -4.533595e-02
3.028000e+00 -4.676462e-02
3.029000e+00 -4.819223e-02
3.030000e+00 -4.961874e-02
3.031000e+00 -5.104415e-02
3.032000e+00 -5.246843e-02
3.033000e+00 -5.389156e-02
3.034000e+00 -5.531353e-02
3.035000e+00 -5.673432e-02
3.036000e+00 -5.815392e-02
3.037000e+00 -5.957230e-02
3.038000e+00 -6.098944e-02
3.039000e+00 -6.240533e-02
3.040000e+00 -6.381995e-02
3.041000e+00 -6.523328e-02
3.042000e+00 -6.664531e-02
3.043000e+00 -6.805601e-02
3.044000e+00 -6.946537e-02
3.045000e+00 -7.087337e-02
3.046000e+00 -7.227999e-02
3.047000e+00 -7.368522e-02
3.048000e+00 -7.508903e-02
3.049000e+00 -7.649141e-02
3.050000e+00 -7.789234e-02
3.051000e+00 -7.929180e-02
3.052000e+00 -8.068977e-02
3.053000e+00 -8.208624e-02
3.054000e+00 -8.348118e-02
3.055000e+00 -8.487459e-02
3.056000e+00 -8.626643e-02
3.057000e+00 -8.765670e-02
3.058000e+00 -8.904537e-02
3.059000e+00 -9.043243e-02
3.060000e+00 -9.181786e-02
3.061000e+00 -9.320164e-02
3.062000e+00 -9.458375e-02
3.063000e+00 -9.596417e-02
3.064000e+00 -9.734289e-02
3.065000e+00 -9.871989e-02
3.066000e+00 -1.000951e-01
3.067000e+00 -1.014686e-01
3.068000e+00 -1.028404e-01
3.069000e+00 -1.042103e-01
3.070000e+00 -1.055784e-01
3.071000e+00 -1.069447e-01
3.072000e+00 -1.083091e-01
3.073000e+00 -1.096717e-01
3.074000e+00 -1.110324e-01
3.075000e+00 -1.123912e-01
3.076000e+00 -1.137480e-01
3.077000e+00 -1.151029e-01
3.078000e+00 -1.164559e-01
3.079000e+00 -1.178069e-01
3.080000e+00 -1.191559e-01
3.081000e+00 -1.205029e-01
3.082000e+00 -1.218478e-01
3.083000e+00 -1.231907e-01
3.084000e+00 -1.245315e-01
3.085000e+00 -1.258703e-01
3.086000e+00 -1.272069e-01
3.087000e+00 -1.285415e-01
3.088000e+00 -1.298738e-01
3.089000e+00 -1.312041e-01
3.090000e+00 -1.325321e-01
3.091000e+00 -1.338580e-01
3.092000e+00 -1.351816e-01
3.093000e+00 -1.365030e-01
3.094000e+00 -1.378222e-01
3.095000e+00 -1.391391e-01
3.096000e+00 -1.404537e-01
3.097000e+00 -1.417661e-01
3.098000e+00 -1.430761e-01
3.099000e+00 -1.443837e-01
3.100000e+00 -1.456890e-01
3.101000e+00 -1.469920e-01
3.102000e+00 -1.482925e-01
3.103000e+00 -1.495906e-01
3.104000e+00 -1.508863e-01
3.105000e+00 -1.521796e-01
3.106000e+00 -1.534704e-01
3.107000e+00 -1.547587e-01
3.108000e+00 -1.560445e-01
3.109000e+00 -1.573278e-01
3.110000e+00 -1.586085e-01
3.111000e+00 -1.598867e-01
3.112000e+00 -1.611624e-01
3.113000e+00 -1.624354e-01
3.114000e+00 -1.637058e-01
3.115000e+00 -1.649736e-01
3.116000e+00 -1.662388e-01
3.117000e+00 -1.675013e-01
3.118000e+00 -1.687611e-01
3.119000e+00 -1.700183e-01
3.120000e+00 -1.712727e-01
3.121000e+00 -1.725244e-01
3.122000e+00 -1.737733e-01
3.123000e+00 -1.750194e-01
3.124000e+00 -1.762628e-01
3.125000e+00 -1.775034e-01
3.126000e+00 -1.787411e-01
3.127000e+00 -1.799760e-01
3.128000e+00 -1.812081e-01
3.129000e+00 -1.824373e-01
3.130000e+00 -1.836636e-01
3.131000e+00 -1.848869e-01
3.132000e+00 -1.861074e-01
3.133000e+00 -1.873249e-01
3.134000e+00 -1.885394e-01
3.135000e+00 -1.897510e-01
3.136000e+00 -1.909595e-01
3.137000e+00 -1.921651e-01
3.138000e+00 -1.933676e-01
3.139000e+00 -1.945671e-01
3.140000e+00 -1.957634e-01
3.141000e+00 -1.969567e-01
3.142000e+00 -1.981469e-01
3.143000e+00 -1.993340e-01
3.144000e+00 -2.005180e-01
3.145000e+00 -2.016988e-01
3.146000e+00 -2.028764e-01
3.147000e+00 -2.040508e-01
3.148000e+00 -2.052220e-01
3.149000e+00 -2.063900e-01
3.150000e+00 -2.075547e-01
3.151000e+00 -2.087162e-01
3.152000e+00 -2.098744e-01
3.153000e+00 -2.110293e-01
3.154000e+00 -2.121809e-01
3.155000e+00 -2.133292e-01
3.156000e+00 -2.144741e-01
3.157000e+00 -2.156157e-01
3.158000e+00 -2.167539e-01
3.159000e+00 -2.178887e-01
3.160000e+00 -2.190200e-01
3.161000e+00 -2.201480e-01
3.162000e+00 -2.212725e-01
3.163000e+00 -2.223935e-01
3.164000e+00 -2.235110e-01
3.165000e+00 -2.246250e-01
3.166000e+00 -2.257356e-01
3.167000e+00 -2.268426e-01
3.168000e+00 -2.279460e-01
3.169000e+00 -2.290459e-01
3.170000e+00 -2.301421e-01
3.171000e+00 -2.312348e-01
3.172000e+00 -2.323239e-01
3.173000e+00 -2.334093e-01
3.174000e+00 -2.344911e-01
3.175000e+00 -2.355692e-01
3.176000e+00 -2.366436e-01
3.177000e+00 -2.377143e-01
3.178000e+00 -2.387813e-01
3.179000e+00 -2.398446e-01
3.180000e+00 -2.409041e-01
3.181000e+00 -2.419598e-01
3.182000e+00 -2.430118e-01
3.183000e+00 -2.440600e-01
3.184000e+00 -2.451043e-01
3.185000e+00 -2.461448e-01
3.186000e+00 -2.471815e-01
3.187000e+00 -2.482142e-01
3.188000e+00 -2.492431e-01
3.189000e+00 -2.502681e-01
3.190000e+00 -2.512892e-01
3.191000e+00 -2.523064e-01
3.192000e+00 -2.533196e-01
3.193000e+00 -2.543288e-01
3.194000e+00 -2.553341e-01
3.195000e+00 -2.563354e-01
3.196000e+00 -2.573326e-01
3.197000e+00 -2.583258e-01
3.198000e+00 -2.593150e-01
3.199000e+00 -2.603001e-01
3.200000e+00 -2.612811e-01
3.201000e+00 -2.622581e-01
3.202000e+00 -2.632309e-01
3.203000e+00 -2.641996e-01
3.204000e+00 -2.651642e-01
3.205000e+00 -2.661246e-01
3.206000e+00 -2.670808e-01
3.207000e+00 -2.680329e-01
3.208000e+00 -2.689807e-01
3.209000e+00 -2.699244e-01
3.210000e+00 -2.708638e-01
3.211000e+00 -2.717989e-01
3.212000e+00 -2.727298e-01
3.213000e+00 -2.736564e-01
3.214000e+00 -2.745787e-01
3.215000e+00 -2.754967e-01
3.216000e+00 -2.764103e-01
3.217000e+00 -2.773196e-01
3.218000e+00 -2.782246e-01
3.219000e+00 -2.791252e-01
3.220000e+00 -2.800214e-01
3.221000e+00 -2.809131e-01
3.222000e+00 -2.818005e-01
3.223000e+00 -2.826835e-01
3.224000e+00 -2.835619e-01
3.225000e+00 -2.844360e-01
3.226000e+00 -2.853055e-01
3.227000e+00 -2.861706e-01
3.228000e+00 -2.870311e-01
3.229000e+00 -2.878871e-01
3.230000e+00 -2.887386e-01
3.231000e+00 -2.895855e-01
3.232000e+00 -2.904279e-01
3.233000e+00 -2.912656e-01
3.234000e+00 -2.920988e-01
3.235000e+00 -2.929274e-01
3.236000e+00 -2.937513e-01
3.237000e+00 -2.945706e-01
3.238000e+00 -2.953852e-01
3.239000e+00 -2.961952e-01
3.240000e+00 -2.970005e-01
3.241000e+00 -2.978011e-01
3.242000e+00 -2.985970e-01
3.243000e+00 -2.993881e-01
3.244000e+00 -3.001745e-01
3.245000e+00 -3.009562e-01
3.246000e+00 -3.017330e-01
3.247000e+00 -3.025051e-01
3.248000e+00 -3.032724e-01
3.249000e+00 -3.040349e-01
3.250000e+00 -3.047926e-01
3.251000e+00 -3.055454e-01
3.252000e+00 -3.062934e-01
3.253000e+00 -3.070365e-01
3.254000e+00 -3.077747e-01
3.255000e+00 -3.085080e-01
3.256000e+00 -3.092364e-01
3.257000e+00 -3.099599e-01
3.258000e+00 -3.106785e-01
3.259000e+00 -3.113921e-01
3.260000e+00 -3.121007e-01
3.261000e+00 -3.128044e-01
3.262000e+00 -3.135031e-01
3.263000e+00 -3.141968e-01
3.264000e+00 -3.148855e-01
3.265000e+00 -3.155691e-01
3.266000e+00 -3.162477e-01
3.267000e+00 -3.169212e-01
3.268000e+00 -3.175897e-01
3.269000e+00 -3.182531e-01
3.270000e+00 -3.189114e-01
3.271000e+00 -3.195646e-01
3.272000e+00 -3.202127e-01
3.273000e+00 -3.208556e-01
3.274000e+00 -3.214934e-01
3.275000e+00 -3.221261e-01
3.276000e+00 -3.227536e-01
3.277000e+00 -3.233758e-01
3.278000e+00 -3.239929e-01
3.279000e+00 -3.246048e-01
3.280000e+00 -3.252115e-01
3.281000e+00 -3.258129e-01
3.282000e+00 -3.264091e-01
3.283000e+00 -3.270001e-01
3.284000e+00 -3.275857e-01
3.285000e+00 -3.281661e-01
3.286000e+00 -3.287412e-01
3.287000e+00 -3.293110e-01
3.288000e+00 -3.298755e-01
3.289000e+00 -3.304346e-01
3.290000e+00 -3.309884e-01
3.291000e+00 -3.315369e-01
3.292000e+00 -3.320800e-01
3.293000e+00 -3.326177e-01
3.294000e+00 -3.331500e-01
3.295000e+00 -3.336770e-01
3.296000e+00 -3.341985e-01
3.297000e+00 -3.347146e-01
3.298000e+00 -3.352252e-01
3.299000e+00 -3.357305e-01
3.300000e+00 -3.362302e-01
3.301000e+00 -3.367245e-01
3.302000e+00 -3.372133e-01
3.303000e+00 -3.376967e-01
3.304000e+00 -3.381745e-01
3.305000e+00 -3.386468e-01
3.306000e+00 -3.391136e-01
3.307000e+00 -3.395749e-01
3.308000e+00 -3.400306e-01
3.309000e+00 -3.404808e-01
3.310000e+00 -3.409254e-01
3.311000e+00 -3.413645e-01
3.312000e+00 -3.417979e-01
3.313000e+00 -3.422258e-01
3.314000e+00 -3.426480e-01
3.315000e+00 -3.430646e-01
3.316000e+00 -3.434756e-01
3.317000e+00 -3.438810e-01
3.318000e+00 -3.442807e-01
3.319000e+00 -3.446748e-01
3.320000e+00 -3.450632e-01
3.321000e+00 -3.454459e-01
3.322000e+00 -3.458230e-01
3.323000e+00 -3.461943e-01
3.324000e+00 -3.465599e-01
3.325000e+00 -3.469198e-01
3.326000e+00 -3.472740e-01
3.327000e+00 -3.476225e-01
3.328000e+00 -3.479652e-01
3.329000e+00 -3.483021e-01
3.330000e+00 -3.486333e-01
3.331000e+00 -3.489588e-01
3.332000e+00 -3.492784e-01
3.333000e+00 -3.495922e-01
3.334000e+00 -3.499003e-01
3.335000e+00 -3.502025e-01
3.336000e+00 -3.504990e-01
3.337000e+00 -3.507895e-01
3.338000e+00 -3.510743e-01
3.339000e+00 -3.513532e-01
3.340000e+00 -3.516263e-01
3.341000e+00 -3.518935e-01
3.342000e+00 -3.521548e-01
3.343000e+00 -3.524103e-01
3.344000e+00 -3.526598e-01
3.345000e+00 -3.529035e-01
3.346000e+00 -3.531413e-01
3.347000e+00 -3.533731e-01
3.348000e+00 -3.535990e-01
3.349000e+00 -3.538191e-01
3.350000e+00 -3.540331e-01
3.351000e+00 -3.542412e-01
3.352000e+00 -3.544434e-01
3.353000e+00 -3.546396e-01
3.354000e+00 -3.548299e-01
3.355000e+00 -3.550142e-01
3.356000e+00 -3.551924e-01
3.357000e+00 -3.553648e-01
3.358000e+00 -3.555311e-01
3.359000e+00 -3.556914e-01
3.360000e+00 -3.558456e-01
3.361000e+00 -3.559939e-01
3.362000e+00 -3.561362e-01
3.363000e+00 -3.562724e-01
3.364000e+00 -3.564025e-01
3.365000e+00 -3.565267e-01
3.366000e+00 -3.566447e-01
3.367000e+00 -3.567567e-01
3.368000e+00 -3.568627e-01
3.369000e+00 -3.569625e-01
3.370000e+00 -3.570563e-01
3.371000e+00 -3.571440e-01
3.372000e+00 -3.572256e-01
3.373000e+00 -3.573011e-01
3.374000e+00 -3.573705e-01
3.375000e+00 -3.574338e-01
3.376000e+00 -3.574910e-01
3.377000e+00 -3.575421e-01
3.378000e+00 -3.575870e-01
3.379000e+00 -3.576258e-01
3.380000e+00 -3.576584e-01
3.381000e+00 -3.576849e-01
3.382000e+00 -3.577052e-01
3.383000e+00 -3.577194e-01
3.384000e+00 -3.577274e-01
3.385000e+00 -3.577293e-01
3.386000e+00 -3.577250e-01
3.387000e+00 -3.577144e-01
3.388000e+00 -3.576978e-01
3.389000e+00 -3.576749e-01
3.390000e+00 -3.576458e-01
3.391000e+00 -3.576105e-01
3.392000e+00 -3.575690e-01
3.393000e+00 -3.575213e-01
3.394000e+00 -3.574674e-01
3.395000e+00 -3.574073e-01
3.396000e+00 -3.573410e-01
3.397000e+00 -3.572684e-01
3.398000e+00 -3.571896e-01
3.399000e+00 -3.571045e-01
3.400000e+00 -3.570133e-01
3.401000e+00 -3.569157e-01
3.402000e+00 -3.568119e-01
3.403000e+00 -3.567019e-01
3.404000e+00 -3.565856e-01
3.405000e+00 -3.564631e-01
3.406000e+00 -3.563342e-01
3.407000e+00 -3.561992e-01
3.408000e+00 -3.560578e-01
3.409000e+00 -3.559102e-01
3.410000e+00 -3.557563e-01
3.411000e+00 -3.555961e-01
3.412000e+00 -3.554296e-01
3.413000e+00 -3.552568e-01
3.414000e+00 -3.550778e-01
3.415000e+00 -3.548924e-01
3.416000e+00 -3.547007e-01
3.417000e+00 -3.545028e-01
3.418000e+00 -3.542985e-01
3.419000e+00 -3.540880e-01
3.420000e+00 -3.538711e-01
3.421000e+00 -3.536479e-01
3.422000e+00 -3.534184e-01
3.423000e+00 -3.531826e-01
3.424000e+00 -3.529405e-01
3.425000e+00 -3.526920e-01
3.426000e+00 -3.524372e-01
3.427000e+00 -3.521761e-01
3.428000e+00 -3.519087e-01
3.429000e+00 -3.516350e-01
3.430000e+00 -3.513549e-01
3.431000e+00 -3.510684e-01
3.432000e+00 -3.507757e-01
3.433000e+00 -3.504766e-01
3.434000e+00 -3.501712e-01
3.435000e+00 -3.498594e-01
3.436000e+00 -3.495413e-01
3.437000e+00 -3.492169e-01
3.438000e+00 -3.488861e-01
3.439000e+00 -3.485490e-01
3.440000e+00 -3.482055e-01
3.441000e+00 -3.478557e-01
3.442000e+00 -3.474995e-01
3.443000e+00 -3.471370e-01
3.444000e+00 -3.467681e-01
3.445000e+00 -3.463929e-01
3.446000e+00 -3.460114e-01
3.447000e+00 -3.456235e-01
3.448000e+00 -3.452293e-01
3.449000e+00 -3.448287e-01
3.450000e+00 -3.444217e-01
3.451000e+00 -3.440084e-01
3.452000e+00 -3.435888e-01
3.453000e+00 -3.431628e-01
3.454000e+00 -3.427305e-01
3.455000e+00 -3.422918e-01
3.456000e+00 -3.418467e-01
3.457000e+00 -3.413954e-01
3.458000e+00 -3.409376e-01
3.459000e+00 -3.404736e-01
3.460000e+00 -3.400031e-01
3.461000e+00 -3.395264e-01
3.462000e+00 -3.390433e-01
3.463000e+00 -3.385538e-01
3.464000e+00 -3.380581e-01
3.465000e+00 -3.375559e-01
3.466000e+00 -3.370475e-01
3.467000e+00 -3.365327e-01
3.468000e+00 -3.360115e-01
3.469000e+00 -3.354841e-01
3.470000e+00 -3.349502e-01
3.471000e+00 -3.344101e-01
3.472000e+00 -3.338636e-01
3.473000e+00 -3.333109e-01
3.474000e+00 -3.327517e-01
3.475000e+00 -3.321863e-01
3.476000e+00 -3.316145e-01
3.477000e+00 -3.310365e-01
3.478000e+00 -3.304521e-01
3.479000e+00 -3.298614e-01
3.480000e+00 -3.292643e-01
3.481000e+00 -3.286610e-01
3.482000e+00 -3.280514e-01
3.483000e+00 -3.274354e-01
3.484000e+00 -3.268132e-01
3.485000e+00 -3.261847e-01
3.486000e+00 -3.255498e-01
3.487000e+00 -3.249087e-01
3.488000e+00 -3.242613e-01
3.489000e+00 -3.236076e-01
3.490000e+00 -3.229476e-01
3.491000e+00 -3.222814e-01
3.492000e+00 -3.216088e-01
3.493000e+00 -3.209300e-01
3.494000e+00 -3.202450e-01
3.495000e+00 -3.195536e-01
3.496000e+00 -3.188560e-01
3.497000e+00 -3.181522e-01
3.498000e+00 -3.174421e-01
3.499000e+00 -3.167258e-01
3.500000e+00 -3.160032e-01
3.501000e+00 -3.152744e-01
3.502000e+00 -3.145393e-01
3.503000e+00 -3.137980e-01
3.504000e+00 -3.130505e-01
3.505000e+00 -3.122968e-01
3.506000e+00 -3.115368e-01
3.507000e+00 -3.107707e-01
3.508000e+00 -3.099983e-01
3.509000e+00 -3.092198e-01
3.510000e+00 -3.084350e-01
3.511000e+00 -3.076441e-01
3.512000e+00 -3.068469e-01
3.513000e+00 -3.060436e-01
3.514000e+00 -3.052341e-01
3.515000e+00 -3.044185e-01
3.516000e+00 -3.035967e-01
3.517000e+00 -3.027687e-01
3.518000e+00 -3.019346e-01
3.519000e+00 -3.010943e-01
3.520000e+00 -3.002479e-01
3.521000e+00 -2.993954e-01
3.522000e+00 -2.985368e-01
3.523000e+00 -2.976720e-01
3.524000e+00 -2.968011e-01
3.525000e+00 -2.959241e-01
3.526000e+00 -2.950410e-01
3.527000e+00 -2.941518e-01
3.528000e+00 -2.932566e-01
3.529000e+00 -2.923552e-01
3.530000e+00 -2.914478e-01
3.531000e+00 -2.905343e-01
3.532000e+00 -2.896148e-01
3.533000e+00 -2.886892e-01
3.534000e+00 -2.877575e-01
3.535000e+00 -2.868198e-01
3.536000e+00 -2.858761e-01
3.537000e+00 -2.849264e-01
3.538000e+00 -2.839707e-01
3.539000e+00 -2.830089e-01
3.540000e+00 -2.820412e-01
3.541000e+00 -2.810675e-01
3.542000e+00 -2.800877e-01
3.543000e+00 -2.791021e-01
3.544000e+00 -2.781104e-01
3.545000e+00 -2.771128e-01
3.546000e+00 -2.761092e-01
3.547000e+00 -2.750998e-01
3.548000e+00 -2.740843e-01
3.549000e+00 -2.730630e-01
3.550000e+00 -2.720357e-01
3.551000e+00 -2.710026e-01
3.552000e+00 -2.699635e-01
3.553000e+00 -2.689185e-01
3.554000e+00 -2.678677e-01
3.555000e+00 -2.668110e-01
3.556000e+00 -2.657485e-01
3.557000e+00 -2.646801e-01
3.558000e+00 -2.636058e-01
3.559000e+00 -2.625258e-01
3.560000e+00 -2.614399e-01
3.561000e+00 -2.603482e-01
3.562000e+00 -2.592506e-01
3.563000e+00 -2.581473e-01
3.564000e+00 -2.570383e-01
3.565000e+00 -2.559234e-01
3.566000e+00 -2.548028e-01
3.567000e+00 -2.536764e-01
3.568000e+00 -2.525443e-01
3.569000e+00 -2.514065e-01
3.570000e+00 -2.502630e-01
3.571000e+00 -2.491137e-01
3.572000e+00 -2.479587e-01
3.573000e+00 -2.467981e-01
3.574000e+00 -2.456318e-01
3.575000e+00 -2.444598e-01
3.576000e+00 -2.432822e-01
3.577000e+00 -2.420989e-01
3.578000e+00 -2.409100e-01
3.579000e+00 -2.397154e-01
3.580000e+00 -2.385153e-01
3.581000e+00 -2.373096e-01
3.582000e+00 -2.360982e-01
3.583000e+00 -2.348813e-01
3.584000e+00 -2.336589e-01
3.585000e+00 -2.324309e-01
3.586000e+00 -2.311973e-01
3.587000e+00 -2.299583e-01
3.588000e+00 -2.287137e-01
3.589000e+00 -2.274636e-01
3.590000e+00 -2.262080e-01
3.591000e+00 -2.249470e-01
3.592000e+00 -2.236805e-01
3.593000e+00 -2.224085e-01
3.594000e+00 -2.211311e-01
3.595000e+00 -2.198482e-01
3.596000e+00 -2.185600e-01
3.597000e+00 -2.172664e-01
3.598000e+00 -2.159673e-01
3.599000e+00 -2.146629e-01
3.600000e+00 -2.133532e-01
3.601000e+00 -2.120380e-01
3.602000e+00 -2.107176e-01
3.603000e+00 -2.093918e-01
3.604000e+00 -2.080608e-01
3.605000e+00 -2.067244e-01
3.606000e+00 -2.053827e-01
3.607000e+00 -2.040358e-01
3.608000e+00 -2.026837e-01
3.609000e+00 -2.013263e-01
3.610000e+00 -1.999636e-01
3.611000e+00 -1.985958e-01
3.612000e+00 -1.972228e-01
3.613000e+00 -1.958445e-01
3.614000e+00 -1.944612e-01
3.615000e+00 -1.930726e-01
3.616000e+00 -1.916790e-01
3.617000e+00 -1.902802e-01
3.618000e+00 -1.888763e-01
3.619000e+00 -1.874673e-01
3.620000e+00 -1.860532e-01
3.621000e+00 -1.846341e-01
3.622000e+00 -1.832099e-01
3.623000e+00 -1.817807e-01
3.624000e+00 -1.803464e-01
3.625000e+00 -1.789072e-01
3.626000e+00 -1.774630e-01
3.627000e+00 -1.760138e-01
3.628000e+00 -1.745596e-01
3.629000e+00 -1.731005e-01
3.630000e+00 -1.716365e-01
3.631000e+00 -1.701676e-01
3.632000e+00 -1.686938e-01
3.633000e+00 -1.672151e-01
3.634000e+00 -1.657315e-01
3.635000e+00 -1.642431e-01
3.636000e+00 -1.627499e-01
3.637000e+00 -1.612518e-01
3.638000e+00 -1.597490e-01
3.639000e+00 -1.582414e-01
3.640000e+00 -1.567290e-01
3.641000e+00 -1.552119e-01
3.642000e+00 -1.536900e-01
3.643000e+00 -1.521635e-01
3.644000e+00 -1.506322e-01
3.645000e+00 -1.490963e-01
3.646000e+00 -1.475557e-01
3.647000e+00 -1.460104e-01
3.648000e+00 -1.444606e-01
3.649000e+00 -1.429061e-01
3.650000e+00 -1.413470e-01
3.651000e+00 -1.397834e-01
3.652000e+00 -1.382152e-01
3.653000e+00 -1.366424e-01
3.654000e+00 -1.350652e-01
3.655000e+00 -1.334834e-01
3.656000e+00 -1.318972e-01
3.657000e+00 -1.303064e-01
3.658000e+00 -1.287113e-01
3.659000e+00 -1.271117e-01
3.660000e+00 -1.255076e-01
3.661000e+00 -1.238992e-01
3.662000e+00 -1.222864e-01
3.663000e+00 -1.206693e-01
3.664000e+00 -1.190478e-01
3.665000e+00 -1.174220e-01
3.666000e+00 -1.157919e-01
3.667000e+00 -1.141575e-01
3.668000e+00 -1.125188e-01
3.669000e+00 -1.108759e-01
3.670000e+00 -1.092287e-01
3.671000e+00 -1.075774e-01
3.672000e+00 -1.059219e-01
3.673000e+00 -1.042621e-01
3.674000e+00 -1.025983e-01
3.675000e+00 -1.009303e-01
3.676000e+00 -9.925818e-02
3.677000e+00 -9.758198e-02
3.678000e+00 -9.590170e-02
3.679000e+00 -9.421737e-02
3.680000e+00 -9.252901e-02
3.681000e+00 -9.083663e-02
3.682000e+00 -8.914026e-02
3.683000e+00 -8.743991e-02
3.684000e+00 -8.573560e-02
3.685000e+00 -8.402736e-02
3.686000e+00 -8.231521e-02
3.687000e+00 -8.059916e-02
3.688000e+00 -7.887923e-02
3.689000e+00 -7.715545e-02
3.690000e+00 -7.542784e-02
3.691000e+00 -7.369641e-02
3.692000e+00 -7.196119e-02
3.693000e+00 -7.022220e-02
3.694000e+00 -6.847946e-02
3.695000e+00 -6.673298e-02
3.696000e+00 -6.498280e-02
3.697000e+00 -6.322893e-02
3.698000e+00 -6.147138e-02
3.699000e+00 -5.971019e-02
3.700000e+00 -5.794538e-02
3.701000e+00 -5.617696e-02
3.702000e+00 -5.440495e-02
3.703000e+00 -5.262939e-02
3.704000e+00 -5.085028e-02
3.705000e+00 -4.906765e-02
3.706000e+00 -4.728152e-02
3.707000e+00 -4.549192e-02
3.708000e+00 -4.369886e-02
3.709000e+00 -4.190237e-02
3.710000e+00 -4.010246e-02
3.711000e+00 -3.829917e-02
3.712000e+00 -3.649251e-02
3.713000e+00 -3.468250e-02
3.714000e+00 -3.286917e-02
3.715000e+00 -3.105254e-02
3.716000e+00 -2.923262e-02
3.717000e+00 -2.740945e-02
3.718000e+00 -2.558304e-02
3.719000e+00 -2.375342e-02
3.720000e+00 -2.192061e-02
3.721000e+00 -2.008463e-02
3.722000e+00 -1.824551e-02
3.723000e+00 -1.640326e-02
3.724000e+00 -1.455791e-02
3.725000e+00 -1.270948e-02
3.726000e+00 -1.085800e-02
3.727000e+00 -9.003489e-03
3.728000e+00 -7.145965e-03
3.729000e+00 -5.285455e-03
3.730000e+00 -3.421982e-03
3.731000e+00 -1.555568e-03
3.732000e+00 3.137628e-04
3.733000e+00 2.185988e-03
3.734000e+00 4.061084e-03
3.735000e+00 5.939028e-03
3.736000e+00 7.819796e-03
3.737000e+00 9.703365e-03
3.738000e+00 1.158971e-02
3.739000e+00 1.347881e-02
3.740000e+00 1.537064e-02
3.741000e+00 1.726518e-02
3.742000e+00 1.916240e-02
3.743000e+00 2.106228e-02
3.744000e+00 2.296479e-02
3.745000e+00 2.486992e-02
3.746000e+00 2.677763e-02
3.747000e+00 2.868791e-02
3.748000e+00 3.060073e-02
3.749000e+00 3.251606e-02
3.750000e+00 3.443389e-02
3.751000e+00 3.635418e-02
3.752000e+00 3.827692e-02
3.753000e+00 4.020207e-02
3.754000e+00 4.212962e-02
3.755000e+00 4.405954e-02
3.756000e+00 4.599180e-02
3.757000e+00 4.792639e-02
3.758000e+00 4.986327e-02
3.759000e+00 5.180242e-02
3.760000e+00 5.374382e-02
3.761000e+00 5.568745e-02
3.762000e+00 5.763327e-02
3.763000e+00 5.958127e-02
3.764000e+00 6.153141e-02
3.765000e+00 6.348368e-02
3.766000e+00 6.543805e-02
3.767000e+00 6.739448e-02
3.768000e+00 6.935297e-02
3.769000e+00 7.131348e-02
3.770000e+00 7.327599e-02
3.771000e+00 7.524048e-02
3.772000e+00 7.720691e-02
3.773000e+00 7.917526e-02
3.774000e+00 8.114551e-02
3.775000e+00 8.311764e-02
3.776000e+00 8.509161e-02
3.777000e+00 8.706740e-02
3.778000e+00 8.904499e-02
3.779000e+00 9.102434e-02
3.780000e+00 9.300544e-02
3.781000e+00 9.498827e-02
3.782000e+00 9.697278e-02
3.783000e+00 9.895896e-02
3.784000e+00 1.009468e-01
3.785000e+00 1.029362e-01
3.786000e+00 1.049273e-01
3.787000e+00 1.069199e-01
3.788000e+00 1.089140e-01
3.789000e+00 1.109096e-01
3.790000e+00 1.129068e-01
3.791000e+00 1.149054e-01
3.792000e+00 1.169054e-01
3.793000e+00 1.189068e-01
3.794000e+00 1.209096e-01
3.795000e+00 1.229138e-01
3.796000e+00 1.249193e-01
3.797000e+00 1.269261e-01
3.798000e+00 1.289342e-01
3.799000e+00 1.309435e-01
3.800000e+00 1.329541e-01
3.801000e+00 1.349659e-01
3.802000e+00 1.369788e-01
3.803000e+00 1.389929e-01
3.804000e+00 1.410081e-01
3.805000e+00 1.430244e-01
3.806000e+00 1.450417e-01
3.807000e+00 1.470601e-01
3.808000e+00 1.490795e-01
3.809000e+00 1.510999e-01
3.810000e+00 1.531213e-01
3.811000e+00 1.551435e-01
3.812000e+00 1.571667e-01
3.813000e+00 1.591908e-01
3.814000e+00 1.612157e-01
3.815000e+00 1.632415e-01
3.816000e+00 1.652680e-01
3.817000e+00 1.672953e-01
3.818000e+00 1.693234e-01
3.819000e+00 1.713522e-01
3.820000e+00 1.733816e-01
3.821000e+00 1.754118e-01
3.822000e+00 1.774425e-01
3.823000e+00 1.794739e-01
3.824000e+00 1.815059e-01
3.825000e+00 1.835384e-01
3.826000e+00 1.855714e-01
3.827000e+00 1.876050e-01
3.828000e+00 1.896390e-01
3.829000e+00 1.916734e-01
3.830000e+00 1.937083e-01
3.831000e+00 1.957436e-01
3.832000e+00 1.977792e-01
3.833000e+00 1.998152e-01
3.834000e+00 2.018515e-01
3.835000e+00 2.038881e-01
3.836000e+00 2.059249e-01
3.837000e+00 2.079619e-01
3.838000e+00 2.099992e-01
3.839000e+00 2.120366e-01
3.840000e+00 2.140742e-01
3.841000e+00 2.161119e-01
3.842000e+00 2.181496e-01
3.843000e+00 2.201875e-01
3.844000e+00 2.222253e-01
3.845000e+00 2.242632e-01
3.846000e+00 2.263011e-01
3.847000e+00 2.283389e-01
3.848000e+00 2.303766e-01
3.849000e+00 2.324143e-01
3.850000e+00 2.344518e-01
3.851000e+00 2.364891e-01
3.852000e+00 2.385263e-01
3.853000e+00 2.405632e-01
3.854000e+00 2.425999e-01
3.855000e+00 2.446363e-01
3.856000e+00 2.466725e-01
3.857000e+00 2.487083e-01
3.858000e+00 2.507437e-01
3.859000e+00 2.527788e-01
3.860000e+00 2.548135e-01
3.861000e+00 2.568477e-01
3.862000e+00 2.588815e-01
3.863000e+00 2.609147e-01
3.864000e+00 2.629475e-01
3.865000e+00 2.649797e-01
3.866000e+00 2.670113e-01
3.867000e+00 2.690424e-01
3.868000e+00 2.710727e-01
3.869000e+00 2.731025e-01
3.870000e+00 2.751315e-01
3.871000e+00 2.771599e-01
3.872000e+00 2.791875e-01
3.873000e+00 2.812143e-01
3.874000e+00 2.832403e-01
3.875000e+00 2.852655e-01
3.876000e+00 2.872898e-01
3.877000e+00 2.893133e-01
3.878000e+00 2.913358e-01
3.879000e+00 2.933574e-01
3.880000e+00 2.953781e-01
3.881000e+00 2.973977e-01
3.882000e+00 2.994163e-01
3.883000e+00 3.014339e-01
3.884000e+00 3.034504e-01
3.885000e+00 3.054657e-01
3.886000e+00 3.074800e-01
3.887000e+00 3.094931e-01
3.888000e+00 3.115050e-01
3.889000e+00 3.135156e-01
3.890000e+00 3.155251e-01
3.891000e+00 3.175332e-01
3.892000e+00 3.195401e-01
3.893000e+00 3.215456e-01
3.894000e+00 3.235497e-01
3.895000e+00 3.255525e-01
3.896000e+00 3.275538e-01
3.897000e+00 3.295538e-01
3.898000e+00 3.315522e-01
3.899000e+00 3.335491e-01
3.900000e+00 3.355445e-01
3.901000e+00 3.375384e-01
3.902000e+00 3.395307e-01
3.903000e+00 3.415213e-01
3.904000e+00 3.435104e-01
3.905000e+00 3.454977e-01
3.906000e+00 3.474834e-01
3.907000e+00 3.494673e-01
3.908000e+00 3.514495e-01
3.909000e+00 3.534299e-01
3.910000e+00 3.554085e-01
3.911000e+00 3.573853e-01
3.912000e+00 3.593602e-01
3.913000e+00 3.613332e-01
3.914000e+00 3.633043e-01
3.915000e+00 3.652734e-01
3.916000e+00 3.672406e-01
3.917000e+00 3.692057e-01
3.918000e+00 3.711689e-01
3.919000e+00 3.731300e-01
3.920000e+00 3.750889e-01
3.921000e+00 3.770458e-01
3.922000e+00 3.790006e-01
3.923000e+00 3.809531e-01
3.924000e+00 3.829035e-01
3.925000e+00 3.848516e-01
3.926000e+00 3.867975e-01
3.927000e+00 3.887411e-01
3.928000e+00 3.906825e-01
3.929000e+00 3.926214e-01
3.930000e+00 3.945580e-01
3.931000e+00 3.964922e-01
3.932000e+00 3.984240e-01
3.933000e+00 4.003534e-01
3.934000e+00 4.022802e-01
3.935000e+00 4.042046e-01
3.936000e+00 4.061265e-01
3.937000e+00 4.080457e-01
3.938000e+00 4.099624e-01
3.939000e+00 4.118765e-01
3.940000e+00 4.137880e-01
3.941000e+00 4.156968e-01
3.942000e+00 4.176028e-01
3.943000e+00 4.195062e-01
3.944000e+00 4.214068e-01
3.945000e+00 4.233047e-01
3.946000e+00 4.251997e-01
3.947000e+00 4.270919e-01
3.948000e+00 4.289812e-01
3.949000e+00 4.308677e-01
3.950000e+00 4.327512e-01
3.951000e+00 4.346318e-01
3.952000e+00 4.365095e-01
3.953000e+00 4.383841e-01
3.954000e+00 4.402557e-01
3.955000e+00 4.421243e-01
3.956000e+00 4.439898e-01
3.957000e+00 4.458521e-01
3.958000e+00 4.477114e-01
3.959000e+00 4.495675e-01
3.960000e+00 4.514204e-01
3.961000e+00 4.532701e-01
3.962000e+00 4.551165e-01
3.963000e+00 4.569597e-01
3.964000e+00 4.587996e-01
3.965000e+00 4.606362e-01
3.966000e+00 4.624694e-01
3.967000e+00 4.642993e-01
3.968000e+00 4.661258e-01
3.969000e+00 4.679488e-01
3.970000e+00 4.697684e-01
3.971000e+00 4.715845e-01
3.972000e+00 4.733970e-01
3.973000e+00 4.752061e-01
3.974000e+00 4.770116e-01
3.975000e+00 4.788135e-01
3.976000e+00 4.806118e-01
3.977000e+00 4.824065e-01
3.978000e+00 4.841974e-01
3.979000e+00 4.859847e-01
3.980000e+00 4.877683e-01
3.981000e+00 4.895481e-01
3.982000e+00 4.913242e-01
3.983000e+00 4.930965e-01
3.984000e+00 4.948649e-01
3.985000e+00 4.966295e-01
3.986000e+00 4.983902e-01
3.987000e+00 5.001470e-01
3.988000e+00 5.018999e-01
3.989000e+00 5.036488e-01
3.990000e+00 5.053938e-01
3.991000e+00 5.071347e-01
3.992000e+00 5.088716e-01
3.993000e+00 5.106045e-01
3.994000e+00 5.123332e-01
3.995000e+00 5.140579e-01
3.996000e+00 5.157784e-01
3.997000e+00 5.174948e-01
3.998000e+00 5.192069e-01
3.999000e+00 5.209149e-01
4.000000e+00 5.226186e-01
4.001000e+00 5.243181e-01
4.002000e+00 5.260132e-01
4.003000e+00 5.277041e-01
4.004000e+00 5.293906e-01
4.005000e+00 5.310727e-01
4.006000e+00 5.327505e-01
4.007000e+00 5.344238e-01
4.008000e+00 5.360927e-01
4.009000e+00 5.377572e-01
4.010000e+00 5.394171e-01
4.011000e+00 5.410726e-01
4.012000e+00 5.427235e-01
4.013000e+00 5.443698e-01
4.014000e+00 5.460115e-01
4.015000e+00 5.476486e-01
4.016000e+00 5.492811e-01
4.017000e+00 5.509089e-01
4.018000e+00 5.525320e-01
4.019000e+00 5.541505e-01
4.020000e+00 5.557641e-01
4.021000e+00 5.573730e-01
4.022000e+00 5.589771e-01
4.023000e+00 5.605765e-01
4.024000e+00 5.621709e-01
4.025000e+00 5.637605e-01
4.026000e+00 5.653453e-01
4.027000e+00 5.669251e-01
4.028000e+00 5.685000e-01
4.029000e+00 5.700699e-01
4.030000e+00 5.716348e-01
4.031000e+00 5.731948e-01
4.032000e+00 5.747497e-01
4.033000e+00 5.762995e-01
4.034000e+00 5.778443e-01
4.035000e+00 5.793840e-01
4.036000e+00 5.809186e-01
4.037000e+00 5.824480e-01
4.038000e+00 5.839722e-01
4.039000e+00 5.854913e-01
4.040000e+00 5.870051e-01
4.041000e+00 5.885137e-01
4.042000e+00 5.900170e-01
4.043000e+00 5.915150e-01
4.044000e+00 5.930077e-01
4.045000e+00 5.944951e-01
4.046000e+00 5.959771e-01
4.047000e+00 5.974538e-01
4.048000e+00 5.989250e-01
4.049000e+00 6.003909e-01
4.050000e+00 6.018512e-01
4.051000e+00 6.033061e-01
4.052000e+00 6.047555e-01
4.053000e+00 6.061994e-01
4.054000e+00 6.076378e-01
4.055000e+00 6.090706e-01
4.056000e+00 6.104978e-01
4.057000e+00 6.119194e-01
4.058000e+00 6.133353e-01
4.059000e+00 6.147456e-01
4.060000e+00 6.161503e-01
4.061000e+00 6.175492e-01
4.062000e+00 6.189425e-01
4.063000e+00 6.203300e-01
4.064000e+00 6.217117e-01
4.065000e+00 6.230877e-01
4.066000e+00 6.244578e-01
4.067000e+00 6.258221e-01
4.068000e+00 6.271806e-01
4.069000e+00 6.285332e-01
4.070000e+00 6.298799e-01
4.071000e+00 6.312207e-01
4.072000e+00 6.325556e-01
4.073000e+00 6.338845e-01
4.074000e+00 6.352074e-01
4.075000e+00 6.365244e-01
4.076000e+00 6.378353e-01
4.077000e+00 6.391402e-01
4.078000e+00 6.404390e-01
4.079000e+00 6.417318e-01
4.080000e+00 6.430184e-01
4.081000e+00 6.442990e-01
4.082000e+00 6.455733e-01
4.083000e+00 6.468416e-01
4.084000e+00 6.481036e-01
4.085000e+00 6.493594e-01
4.086000e+00 6.506091e-01
4.087000e+00 6.518524e-01
4.088000e+00 6.530896e-01
4.089000e+00 6.543204e-01
4.090000e+00 6.555449e-01
4.091000e+00 6.567631e-01
4.092000e+00 6.579750e-01
4.093000e+00 6.591805e-01
4.094000e+00 6.603796e-01
4.095000e+00 6.615723e-01
4.096000e+00 6.627586e-01
4.097000e+00 6.639385e-01
4.098000e+00 6.651119e-01
4.099000e+00 6.662788e-01
4.100000e+00 6.674392e-01
4.101000e+00 6.685931e-01
4.102000e+00 6.697405e-01
4.103000e+00 6.708813e-01
4.104000e+00 6.720155e-01
4.105000e+00 6.731432e-01
4.106000e+00 6.742642e-01
4.107000e+00 6.753786e-01
4.108000e+00 6.764864e-01
4.109000e+00 6.775875e-01
4.110000e+00 6.786819e-01
4.111000e+00 6.797696e-01
4.112000e+00 6.808506e-01
4.113000e+00 6.819249e-01
4.114000e+00 6.829924e-01
4.115000e+00 6.840531e-01
4.116000e+00 6.851070e-01
4.117000e+00 6.861542e-01
4.118000e+00 6.871945e-01
4.119000e+00 6.882279e-01
4.120000e+00 6.892545e-01
4.121000e+00 6.902742e-01
4.122000e+00 6.912871e-01
4.123000e+00 6.922930e-01
4.124000e+00 6.932919e-01
4.125000e+00 6.942840e-01
4.126000e+00 6.952691e-01
4.127000e+00 6.962471e-01
4.128000e+00 6.972182e-01
4.129000e+00 6.981823e-01
4.130000e+00 6.991394e-01
4.131000e+00 7.000894e-01
4.132000e+00 7.010323e-01
4.133000e+00 7.019682e-01
4.134000e+00 7.028969e-01
4.135000e+00 7.038186e-01
4.136000e+00 7.047331e-01
4.137000e+00 7.056405e-01
4.138000e+00 7.065407e-01
4.139000e+00 7.074338e-01
4.140000e+00 7.083196e-01
4.141000e+00 7.091983e-01
4.142000e+00 7.100697e-01
4.143000e+00 7.109339e-01
4.144000e+00 7.117909e-01
4.145000e+00 7.126406e-01
4.146000e+00 7.134830e-01
4.147000e+00 7.143181e-01
4.148000e+00 7.151459e-01
4.149000e+00 7.159664e-01
4.150000e+00 7.167795e-01
4.151000e+00 7.175853e-01
4.152000e+00 7.183837e-01
4.153000e+00 7.191748e-01
4.154000e+00 7.199584e-01
4.155000e+00 7.207346e-01
4.156000e+00 7.215034e-01
4.157000e+00 7.222648e-01
4.158000e+00 7.230187e-01
4.159000e+00 7.237652e-01
4.160000e+00 7.245041e-01
4.161000e+00 7.252356e-01
4.162000e+00 7.259596e-01
4.163000e+00 7.266760e-01
4.164000e+00 7.273849e-01
4.165000e+00 7.280863e-01
4.166000e+00 7.287801e-01
4.167000e+00 7.294663e-01
4.168000e+00 7.301450e-01
4.169000e+00 7.308161e-01
4.170000e+00 7.314795e-01
4.171000e+00 7.321353e-01
4.172000e+00 7.327835e-01
4.173000e+00 7.334241e-01
4.174000e+00 7.340570e-01
4.175000e+00 7.346822e-01
4.176000e+00 7.352997e-01
4.177000e+00 7.359096e-01
4.178000e+00 7.365117e-01
4.179000e+00 7.371061e-01
4.180000e+00 7.376928e-01
4.181000e+00 7.382718e-01
4.182000e+00 7.388430e-01
4.183000e+00 7.394064e-01
4.184000e+00 7.399621e-01
4.185000e+00 7.405099e-01
4.186000e+00 7.410500e-01
4.187000e+00 7.415823e-01
4.188000e+00 7.421068e-01
4.189000e+00 7.426234e-01
4.190000e+00 7.431322e-01
4.191000e+00 7.436331e-01
4.192000e+00 7.441262e-01
4.193000e+00 7.446114e-01
4.194000e+00 7.450888e-01
4.195000e+00 7.455582e-01
4.196000e+00 7.460198e-01
4.197000e+00 7.464734e-01
4.198000e+00 7.469191e-01
4.199000e+00 7.473569e-01
4.200000e+00 7.477868e-01
4.201000e+00 7.482087e-01
4.202000e+00 7.486227e-01
4.203000e+00 7.490287e-01
4.204000e+00 7.494267e-01
4.205000e+00 7.498167e-01
4.206000e+00 7.501988e-01
4.207000e+00 7.505729e-01
4.208000e+00 7.509389e-01
4.209000e+00 7.512970e-01
4.210000e+00 7.516470e-01
4.211000e+00 7.519889e-01
4.212000e+00 7.523229e-01
4.213000e+00 7.526488e-01
4.214000e+00 7.529666e-01
4.215000e+00 7.532764e-01
4.216000e+00 7.535781e-01
4.217000e+00 7.538717e-01
4.218000e+00 7.541573e-01
4.219000e+00 7.544347e-01
4.220000e+00 7.547041e-01
4.221000e+00 7.549653e-01
4.222000e+00 7.552185e-01
4.223000e+00 7.554635e-01
4.224000e+00 7.557004e-01
4.225000e+00 7.559291e-01
4.226000e+00 7.561497e-01
4.227000e+00 7.563622e-01
4.228000e+00 7.565665e-01
4.229000e+00 7.567627e-01
4.230000e+00 7.569507e-01
4.231000e+00 7.571305e-01
4.232000e+00 7.573022e-01
4.233000e+00 7.574656e-01
4.234000e+00 7.576209e-01
4.235000e+00 7.577680e-01
4.236000e+00 7.579069e-01
4.237000e+00 7.580376e-01
4.238000e+00 7.581601e-01
4.239000e+00 7.582744e-01
4.240000e+00 7.583804e-01
4.241000e+00 7.584783e-01
4.242000e+00 7.585679e-01
4.243000e+00 7.586493e-01
4.244000e+00 7.587224e-01
4.245000e+00 7.587873e-01
4.246000e+00 7.588440e-01
4.247000e+00 7.588924e-01
4.248000e+00 7.589326e-01
4.249000e+00 7.589645e-01
4.250000e+00 7.589882e-01
4.251000e+00 7.590035e-01
4.252000e+00 7.590107e-01
4.253000e+00 7.590095e-01
4.254000e+00 7.590001e-01
4.255000e+00 7.589825e-01
4.256000e+00 7.589565e-01
4.257000e+00 7.589223e-01
4.258000e+00 7.588798e-01
4.259000e+00 7.588289e-01
4.260000e+00 7.587699e-01
4.261000e+00 7.587025e-01
4.262000e+00 7.586268e-01
4.263000e+00 7.585428e-01
4.264000e+00 7.584506e-01
4.265000e+00 7.583500e-01
4.266000e+00 7.582412e-01
4.267000e+00 7.581240e-01
4.268000e+00 7.579986e-01
4.269000e+00 7.578648e-01
4.270000e+00 7.577227e-01
4.271000e+00 7.575724e-01
4.272000e+00 7.574137e-01
4.273000e+00 7.572467e-01
4.274000e+00 7.570714e-01
4.275000e+00 7.568878e-01
4.276000e+00 7.566959e-01
4.277000e+00 7.564957e-01
4.278000e+00 7.562872e-01
4.279000e+00 7.560704e-01
4.280000e+00 7.558452e-01
4.281000e+00 7.556118e-01
4.282000e+00 7.553700e-01
4.283000e+00 7.551199e-01
4.284000e+00 7.548616e-01
4.285000e+00 7.545949e-01
4.286000e+00 7.543199e-01
4.287000e+00 7.540366e-01
4.288000e+00 7.537450e-01
4.289000e+00 7.534451e-01
4.290000e+00 7.531369e-01
4.291000e+00 7.528204e-01
4.292000e+00 7.524955e-01
4.293000e+00 7.521624e-01
4.294000e+00 7.518210e-01
4.295000e+00 7.514713e-01
4.296000e+00 7.511134e-01
4.297000e+00 7.507471e-01
4.298000e+00 7.503725e-01
4.299000e+00 7.499897e-01
4.300000e+00 7.495985e-01
4.301000e+00 7.491991e-01
4.302000e+00 7.487914e-01
4.303000e+00 7.483754e-01
4.304000e+00 7.479512e-01
4.305000e+00 7.475187e-01
4.306000e+00 7.470779e-01
4.307000e+00 7.466289e-01
4.308000e+00 7.461716e-01
4.309000e+00 7.457060e-01
4.310000e+00 7.452322e-01
4.311000e+00 7.447502e-01
4.312000e+00 7.442599e-01
4.313000e+00 7.437613e-01
4.314000e+00 7.432546e-01
4.315000e+00 7.427396e-01
4.316000e+00 7.422163e-01
4.317000e+00 7.416849e-01
4.318000e+00 7.411452e-01
4.319000e+00 7.405973e-01
4.320000e+00 7.400412e-01
4.321000e+00 7.394769e-01
4.322000e+00 7.389045e-01
4.323000e+00 7.383238e-01
4.324000e+00 7.377349e-01
4.325000e+00 7.371379e-01
4.326000e+00 7.365326e-01
4.327000e+00 7.359192e-01
4.328000e+00 7.352977e-01
4.329000e+00 7.346679e-01
4.330000e+00 7.340301e-01
4.331000e+00 7.333841e-01
4.332000e+00 7.327299e-01
4.333000e+00 7.320676e-01
4.334000e+00 7.313972e-01
4.335000e+00 7.307187e-01
4.336000e+00 7.300320e-01
4.337000e+00 7.293373e-01
4.338000e+00 7.286344e-01
4.339000e+00 7.279235e-01
4.340000e+00 7.272044e-01
4.341000e+00 7.264773e-01
4.342000e+00 7.257422e-01
4.343000e+00 7.249989e-01
4.344000e+00 7.242476e-01
4.345000e+00 7.234883e-01
4.346000e+00 7.227209e-01
4.347000e+00 7.219455e-01
4.348000e+00 7.211621e-01
4.349000e+00 7.203707e-01
4.350000e+00 7.195713e-01
4.351000e+00 7.187638e-01
4.352000e+00 7.179484e-01
4.353000e+00 7.171250e-01
4.354000e+00 7.162937e-01
4.355000e+00 7.154544e-01
4.356000e+00 7.146071e-01
4.357000e+00 7.137519e-01
4.358000e+00 7.128887e-01
4.359000e+00 7.120177e-01
4.360000e+00 7.111387e-01
4.361000e+00 7.102519e-01
4.362000e+00 7.093571e-01
4.363000e+00 7.084544e-01
4.364000e+00 7.075439e-01
4.365000e+00 7.066256e-01
4.366000e+00 7.056993e-01
4.367000e+00 7.047653e-01
4.368000e+00 7.038234e-01
4.369000e+00 7.028737e-01
4.370000e+00 7.019162e-01
4.371000e+00 7.009509e-01
4.372000e+00 6.999778e-01
4.373000e+00 6.989969e-01
4.374000e+00 6.980083e-01
4.375000e+00 6.970119e-01
4.376000e+00 6.960078e-01
4.377000e+00 6.949959e-01
4.378000e+00 6.939764e-01
4.379000e+00 6.929491e-01
4.380000e+00 6.919142e-01
4.381000e+00 6.908715e-01
4.382000e+00 6.898212e-01
4.383000e+00 6.887633e-01
4.384000e+00 6.876977e-01
4.385000e+00 6.866245e-01
4.386000e+00 6.855436e-01
4.387000e+00 6.844552e-01
4.388000e+00 6.833592e-01
4.389000e+00 6.822556e-01
4.390000e+00 6.811444e-01
4.391000e+00 6.800257e-01
4.392000e+00 6.788995e-01
4.393000e+00 6.777657e-01
4.394000e+00 6.766244e-01
4.395000e+00 6.754757e-01
4.396000e+00 6.743194e-01
4.397000e+00 6.731557e-01
4.398000e+00 6.719845e-01
4.399000e+00 6.708059e-01
4.400000e+00 6.696199e-01
4.401000e+00 6.684265e-01
4.402000e+00 6.672256e-01
4.403000e+00 6.660174e-01
4.404000e+00 6.648019e-01
4.405000e+00 6.635789e-01
4.406000e+00 6.623487e-01
4.407000e+00 6.611111e-01
4.408000e+00 6.598662e-01
4.409000e+00 6.586141e-01
4.410000e+00 6.573546e-01
4.411000e+00 6.560879e-01
4.412000e+00 6.548140e-01
4.413000e+00 6.535329e-01
4.414000e+00 6.522445e-01
4.415000e+00 6.509489e-01
4.416000e+00 6.496462e-01
4.417000e+00 6.483363e-01
4.418000e+00 6.470193e-01
4.419000e+00 6.456951e-01
4.420000e+00 6.443638e-01
4.421000e+00 6.430255e-01
4.422000e+00 6.416800e-01
4.423000e+00 6.403275e-01
4.424000e+00 6.389680e-01
4.425000e+00 6.376014e-01
4.426000e+00 6.362278e-01
4.427000e+00 6.348472e-01
4.428000e+00 6.334597e-01
4.429000e+00 6.320652e-01
4.430000e+00 6.306638e-01
4.431000e+00 6.292554e-01
4.432000e+00 6.278401e-01
4.433000e+00 6.264180e-01
4.434000e+00 6.249890e-01
4.435000e+00 6.235532e-01
4.436000e+00 6.221105e-01
4.437000e+00 6.206610e-01
4.438000e+00 6.192047e-01
4.439000e+00 6.177416e-01
4.440000e+00 6.162718e-01
4.441000e+00 6.147953e-01
4.442000e+00 6.133120e-01
4.443000e+00 6.118221e-01
4.444000e+00 6.103254e-01
4.445000e+00 6.088222e-01
4.446000e+00 6.073122e-01
4.447000e+00 6.057957e-01
4.448000e+00 6.042725e-01
4.449000e+00 6.027428e-01
4.450000e+00 6.012065e-01
4.451000e+00 5.996637e-01
4.452000e+00 5.981143e-01
4.453000e+00 5.965585e-01
4.454000e+00 5.949961e-01
4.455000e+00 5.934274e-01
4.456000e+00 5.918521e-01
4.457000e+00 5.902705e-01
4.458000e+00 5.886824e-01
4.459000e+00 5.870880e-01
4.460000e+00 5.854872e-01
4.461000e+00 5.838801e-01
4.462000e+00 5.822667e-01
4.463000e+00 5.806470e-01
4.464000e+00 5.790210e-01
4.465000e+00 5.773888e-01
4.466000e+00 5.757503e-01
4.467000e+00 5.741056e-01
4.468000e+00 5.724547e-01
4.469000e+00 5.707977e-01
4.470000e+00 5.691345e-01
4.471000e+00 5.674652e-01
4.472000e+00 5.657899e-01
4.473000e+00 5.641084e-01
4.474000e+00 5.624209e-01
4.475000e+00 5.607273e-01
4.476000e+00 5.590277e-01
4.477000e+00 5.573222e-01
4.478000e+00 5.556107e-01
4.479000e+00 5.538932e-01
4.480000e+00 5.521698e-01
4.481000e+00 5.504406e-01
4.482000e+00 5.487054e-01
4.483000e+00 5.469644e-01
4.484000e+00 5.452176e-01
4.485000e+00 5.434650e-01
4.486000e+00 5.417065e-01
4.487000e+00 5.399424e-01
4.488000e+00 5.381725e-01
4.489000e+00 5.363969e-01
4.490000e+00 5.346156e-01
4.491000e+00 5.328286e-01
4.492000e+00 5.310360e-01
4.493000e+00 5.292378e-01
4.494000e+00 5.274339e-01
4.495000e+00 5.256246e-01
4.496000e+00 5.238096e-01
4.497000e+00 5.219892e-01
4.498000e+00 5.201632e-01
4.499000e+00 5.183318e-01
4.500000e+00 5.164950e-01
4.501000e+00 5.146527e-01
4.502000e+00 5.128050e-01
4.503000e+00 5.109520e-01
4.504000e+00 5.090936e-01
4.505000e+00 5.072299e-01
4.506000e+00 5.053608e-01
4.507000e+00 5.034865e-01
4.508000e+00 5.016070e-01
4.509000e+00 4.997222e-01
4.510000e+00 4.978323e-01
4.511000e+00 4.959372e-01
4.512000e+00 4.940369e-01
4.513000e+00 4.921315e-01
4.514000e+00 4.902210e-01
4.515000e+00 4.883054e-01
4.516000e+00 4.863848e-01
4.517000e+00 4.844592e-01
4.518000e+00 4.825286e-01
4.519000e+00 4.805930e-01
4.520000e+00 4.786525e-01
4.521000e+00 4.767070e-01
4.522000e+00 4.747567e-01
4.523000e+00 4.728015e-01
4.524000e+00 4.708415e-01
4.525000e+00 4.688767e-01
4.526000e+00 4.669071e-01
4.527000e+00 4.649327e-01
4.528000e+00 4.629536e-01
4.529000e+00 4.609698e-01
4.530000e+00 4.589814e-01
4.531000e+00 4.569882e-01
4.532000e+00 4.549905e-01
4.533000e+00 4.529882e-01
4.534000e+00 4.509813e-01
4.535000e+00 4.489698e-01
4.536000e+00 4.469539e-01
4.537000e+00 4.449334e-01
4.538000e+00 4.429085e-01
4.539000e+00 4.408792e-01
4.540000e+00 4.388455e-01
4.541000e+00 4.368074e-01
4.542000e+00 4.347649e-01
4.543000e+00 4.327181e-01
4.544000e+00 4.306671e-01
4.545000e+00 4.286118e-01
4.546000e+00 4.265522e-01
4.547000e+00 4.244884e-01
4.548000e+00 4.224205e-01
4.549000e+00 4.203483e-01
4.550000e+00 4.182721e-01
4.551000e+00 4.161918e-01
4.552000e+00 4.141074e-01
4.553000e+00 4.120189e-01
4.554000e+00 4.099265e-01
4.555000e+00 4.078301e-01
4.556000e+00 4.057297e-01
4.557000e+00 4.036254e-01
4.558000e+00 4.015172e-01
4.559000e+00 3.994051e-01
4.560000e+00 3.972892e-01
4.561000e+00 3.951695e-01
4.562000e+00 3.930460e-01
4.563000e+00 3.909187e-01
4.564000e+00 3.887877e-01
4.565000e+00 3.866530e-01
4.566000e+00 3.845147e-01
4.567000e+00 3.823727e-01
4.568000e+00 3.802271e-01
4.569000e+00 3.780780e-01
4.570000e+00 3.759253e-01
4.571000e+00 3.737690e-01
4.572000e+00 3.716093e-01
4.573000e+00 3.694461e-01
4.574000e+00 3.672795e-01
4.575000e+00 3.651095e-01
4.576000e+00 3.629362e-01
4.577000e+00 3.607594e-01
4.578000e+00 3.585794e-01
4.579000e+00 3.563961e-01
4.580000e+00 3.542095e-01
4.581000e+00 3.520197e-01
4.582000e+00 3.498268e-01
4.583000e+00 3.476306e-01
4.584000e+00 3.454313e-01
4.585000e+00 3.432290e-01
4.586000e+00 3.410235e-01
4.587000e+00 3.388150e-01
4.588000e+00 3.366035e-01
4.589000e+00 3.343891e-01
4.590000e+00 3.321716e-01
4.591000e+00 3.299513e-01
4.592000e+00 3.277280e-01
4.593000e+00 3.255019e-01
4.594000e+00 3.232730e-01
4.595000e+00 3.210413e-01
4.596000e+00 3.188068e-01
4.597000e+00 3.165696e-01
4.598000e+00 3.143296e-01
4.599000e+00 3.120870e-01
4.600000e+00 3.098417e-01
4.601000e+00 3.075939e-01
4.602000e+00 3.053434e-01
4.603000e+00 3.030904e-01
4.604000e+00 3.008349e-01
4.605000e+00 2.985769e-01
4.606000e+00 2.963164e-01
4.607000e+00 2.940535e-01
4.608000e+00 2.917882e-01
4.609000e+00 2.895205e-01
4.610000e+00 2.872505e-01
4.611000e+00 2.849782e-01
4.612000e+00 2.827037e-01
4.613000e+00 2.804268e-01
4.614000e+00 2.781478e-01
4.615000e+00 2.758666e-01
4.616000e+00 2.735832e-01
4.617000e+00 2.712978e-01
4.618000e+00 2.690102e-01
4.619000e+00 2.667206e-01
4.620000e+00 2.644290e-01
4.621000e+00 2.621354e-01
4.622000e+00 2.598398e-01
4.623000e+00 2.575423e-01
4.624000e+00 2.552429e-01
4.625000e+00 2.529416e-01
4.626000e+00 2.506386e-01
4.627000e+00 2.483337e-01
4.628000e+00 2.460270e-01
4.629000e+00 2.437186e-01
4.630000e+00 2.414085e-01
4.631000e+00 2.390967e-01
4.632000e+00 2.367833e-01
4.633000e+00 2.344683e-01
4.634000e+00 2.321517e-01
4.635000e+00 2.298335e-01
4.636000e+00 2.275139e-01
4.637000e+00 2.251927e-01
4.638000e+00 2.228702e-01
4.639000e+00 2.205461e-01
4.640000e+00 2.182208e-01
4.641000e+00 2.158940e-01
4.642000e+00 2.135659e-01
4.643000e+00 2.112366e-01
4.644000e+00 2.089060e-01
4.645000e+00 2.065741e-01
4.646000e+00 2.042411e-01
4.647000e+00 2.019069e-01
4.648000e+00 1.995716e-01
4.649000e+00 1.972351e-01
4.650000e+00 1.948976e-01
4.651000e+00 1.925591e-01
4.652000e+00 1.902196e-01
4.653000e+00 1.878791e-01
4.654000e+00 1.855377e-01
4.655000e+00 1.831954e-01
4.656000e+00 1.808522e-01
4.657000e+00 1.785081e-01
4.658000e+00 1.761633e-01
4.659000e+00 1.738177e-01
4.660000e+00 1.714713e-01
4.661000e+00 1.691242e-01
4.662000e+00 1.667765e-01
4.663000e+00 1.644281e-01
4.664000e+00 1.620791e-01
4.665000e+00 1.597295e-01
4.666000e+00 1.573794e-01
4.667000e+00 1.550287e-01
4.668000e+00 1.526776e-01
4.669000e+00 1.503260e-01
4.670000e+00 1.479740e-01
4.671000e+00 1.456217e-01
4.672000e+00 1.432689e-01
4.673000e+00 1.409159e-01
4.674000e+00 1.385625e-01
4.675000e+00 1.362089e-01
4.676000e+00 1.338551e-01
4.677000e+00 1.315011e-01
4.678000e+00 1.291469e-01
4.679000e+00 1.267926e-01
4.680000e+00 1.244382e-01
4.681000e+00 1.220837e-01
4.682000e+00 1.197293e-01
4.683000e+00 1.173748e-01
4.684000e+00 1.150203e-01
4.685000e+00 1.126659e-01
4.686000e+00 1.103117e-01
4.687000e+00 1.079575e-01
4.688000e+00 1.056035e-01
4.689000e+00 1.032498e-01
4.690000e+00 1.008962e-01
4.691000e+00 9.854293e-02
4.692000e+00 9.618994e-02
4.693000e+00 9.383728e-02
4.694000e+00 9.148498e-02
4.695000e+00 8.913307e-02
4.696000e+00 8.678158e-02
4.697000e+00 8.443055e-02
4.698000e+00 8.208001e-02
4.699000e+00 7.973000e-02
4.700000e+00 7.738054e-02
4.701000e+00 7.503166e-02
4.702000e+00 7.268341e-02
4.703000e+00 7.033580e-02
4.704000e+00 6.798888e-02
4.705000e+00 6.564268e-02
4.706000e+00 6.329722e-02
4.707000e+00 6.095254e-02
4.708000e+00 5.860868e-02
4.709000e+00 5.626566e-02
4.710000e+00 5.392352e-02
4.711000e+00 5.158229e-02
4.712000e+00 4.924200e-02
4.713000e+00 4.690269e-02
4.714000e+00 4.456438e-02
4.715000e+00 4.222711e-02
4.716000e+00 3.989091e-02
4.717000e+00 3.755581e-02
4.718000e+00 3.522185e-02
4.719000e+00 3.288905e-02
4.720000e+00 3.055746e-02
4.721000e+00 2.822709e-02
4.722000e+00 2.589799e-02
4.723000e+00 2.357018e-02
4.724000e+00 2.124370e-02
4.725000e+00 1.891857e-02
4.726000e+00 1.659484e-02
4.727000e+00 1.427253e-02
4.728000e+00 1.195168e-02
4.729000e+00 9.632309e-03
4.730000e+00 7.314458e-03
4.731000e+00 4.998158e-03
4.732000e+00 2.683439e-03
4.733000e+00 3.703345e-04
4.734000e+00 -1.941125e-03
4.735000e+00 -4.250907e-03
4.736000e+00 -6.558981e-03
4.737000e+00 -8.865314e-03
4.738000e+00 -1.116988e-02
4.739000e+00 -1.347263e-02
4.740000e+00 -1.577356e-02
4.741000e+00 -1.807261e-02
4.742000e+00 -2.036977e-02
4.743000e+00 -2.266500e-02
4.744000e+00 -2.495826e-02
4.745000e+00 -2.724954e-02
4.746000e+00 -2.953879e-02
4.747000e+00 -3.182598e-02
4.748000e+00 -3.411109e-02
4.749000e+00 -3.639408e-02
4.750000e+00 -3.867492e-02
4.751000e+00 -4.095358e-02
4.752000e+00 -4.323003e-02
4.753000e+00 -4.550424e-02
4.754000e+00 -4.777617e-02
4.755000e+00 -5.004580e-02
4.756000e+00 -5.231309e-02
4.757000e+00 -5.457801e-02
4.758000e+00 -5.684054e-02
4.759000e+00 -5.910064e-02
4.760000e+00 -6.135828e-02
4.761000e+00 -6.361343e-02
4.762000e+00 -6.586605e-02
4.763000e+00 -6.811613e-02
4.764000e+00 -7.036362e-02
4.765000e+00 -7.260850e-02
4.766000e+00 -7.485074e-02
4.767000e+00 -7.709030e-02
4.768000e+00 -7.932715e-02
4.769000e+00 -8.156127e-02
4.770000e+00 -8.379262e-02
4.771000e+00 -8.602118e-02
4.772000e+00 -8.824691e-02
4.773000e+00 -9.046978e-02
4.774000e+00 -9.268977e-02
4.775000e+00 -9.490684e-02
4.776000e+00 -9.712096e-02
4.777000e+00 -9.933210e-02
4.778000e+00 -1.015402e-01
4.779000e+00 -1.037453e-01
4.780000e+00 -1.059474e-01
4.781000e+00 -1.081463e-01
4.782000e+00 -1.103421e-01
4.783000e+00 -1.125347e-01
4.784000e+00 -1.147242e-01
4.785000e+00 -1.169104e-01
4.786000e+00 -1.190934e-01
4.787000e+00 -1.212731e-01
4.788000e+00 -1.234495e-01
4.789000e+00 -1.256226e-01
4.790000e+00 -1.277923e-01
4.791000e+00 -1.299586e-01
4.792000e+00 -1.321215e-01
4.793000e+00 -1.342810e-01
4.794000e+00 -1.364369e-01
4.795000e+00 -1.385894e-01
4.796000e+00 -1.407383e-01
4.797000e+00 -1.428836e-01
4.798000e+00 -1.450253e-01
4.799000e+00 -1.471635e-01
4.800000e+00 -1.492979e-01
4.801000e+00 -1.514287e-01
4.802000e+00 -1.535557e-01
4.803000e+00 -1.556790e-01
4.804000e+00 -1.577986e-01
4.805000e+00 -1.599143e-01
4.806000e+00 -1.620262e-01
4.807000e+00 -1.641343e-01
4.808000e+00 -1.662384e-01
4.809000e+00 -1.683387e-01
4.810000e+00 -1.704350e-01
4.811000e+00 -1.725273e-01
4.812000e+00 -1.746157e-01
4.813000e+00 -1.767000e-01
4.814000e+00 -1.787802e-01
4.815000e+00 -1.808564e-01
4.816000e+00 -1.829285e-01
4.817000e+00 -1.849964e-01
4.818000e+00 -1.870601e-01
4.819000e+00 -1.891197e-01
4.820000e+00 -1.911750e-01
4.821000e+00 -1.932261e-01
4.822000e+00 -1.952730e-01
4.823000e+00 -1.973155e-01
4.824000e+00 -1.993537e-01
4.825000e+00 -2.013875e-01
4.826000e+00 -2.034169e-01
4.827000e+00 -2.054419e-01
4.828000e+00 -2.074625e-01
4.829000e+00 -2.094786e-01
4.830000e+00 -2.114903e-01
4.831000e+00 -2.134974e-01
4.832000e+00 -2.154999e-01
4.833000e+00 -2.174979e-01
4.834000e+00 -2.194913e-01
4.835000e+00 -2.214800e-01
4.836000e+00 -2.234641e-01
4.837000e+00 -2.254435e-01
4.838000e+00 -2.274183e-01
4.839000e+00 -2.293882e-01
4.840000e+00 -2.313535e-01
4.841000e+00 -2.333139e-01
4.842000e+00 -2.352695e-01
4.843000e+00 -2.372203e-01
4.844000e+00 -2.391662e-01
4.845000e+00 -2.411073e-01
4.846000e+00 -2.430434e-01
4.847000e+00 -2.449745e-01
4.848000e+00 -2.469008e-01
4.849000e+00 -2.488220e-01
4.850000e+00 -2.507382e-01
4.851000e+00 -2.526493e-01
4.852000e+00 -2.545554e-01
4.853000e+00 -2.564564e-01
4.854000e+00 -2.583523e-01
4.855000e+00 -2.602431e-01
4.856000e+00 -2.621287e-01
4.857000e+00 -2.640090e-01
4.858000e+00 -2.658842e-01
4.859000e+00 -2.677541e-01
4.860000e+00 -2.696188e-01
4.861000e+00 -2.714782e-01
4.862000e+00 -2.733322e-01
4.863000e+00 -2.751809e-01
4.864000e+00 -2.770243e-01
4.865000e+00 -2.788623e-01
4.866000e+00 -2.806948e-01
4.867000e+00 -2.825219e-01
4.868000e+00 -2.843436e-01
4.869000e+00 -2.861598e-01
4.870000e+00 -2.879705e-01
4.871000e+00 -2.897756e-01
4.872000e+00 -2.915752e-01
4.873000e+00 -2.933692e-01
4.874000e+00 -2.951576e-01
4.875000e+00 -2.969404e-01
4.876000e+00 -2.987175e-01
4.877000e+00 -3.004890e-01
4.878000e+00 -3.022548e-01
4.879000e+00 -3.040148e-01
4.880000e+00 -3.057692e-01
4.881000e+00 -3.075177e-01
4.882000e+00 -3.092605e-01
4.883000e+00 -3.109975e-01
4.884000e+00 -3.127286e-01
4.885000e+00 -3.144539e-01
4.886000e+00 -3.161733e-01
4.887000e+00 -3.178869e-01
4.888000e+00 -3.195945e-01
4.889000e+00 -3.212962e-01
4.890000e+00 -3.229919e-01
4.891000e+00 -3.246816e-01
4.892000e+00 -3.263653e-01
4.893000e+00 -3.280430e-01
4.894000e+00 -3.297147e-01
4.895000e+00 -3.313803e-01
4.896000e+00 -3.330397e-01
4.897000e+00 -3.346931e-01
4.898000e+00 -3.363404e-01
4.899000e+00 -3.379815e-01
4.900000e+00 -3.396164e-01
4.901000e+00 -3.412451e-01
4.902000e+00 -3.428677e-01
4.903000e+00 -3.444839e-01
4.904000e+00 -3.460940e-01
4.905000e+00 -3.476977e-01
4.906000e+00 -3.492952e-01
4.907000e+00 -3.508863e-01
4.908000e+00 -3.524711e-01
4.909000e+00 -3.540496e-01
4.910000e+00 -3.556216e-01
4.911000e+00 -3.571873e-01
4.912000e+00 -3.587466e-01
4.913000e+00 -3.602994e-01
4.914000e+00 -3.618458e-01
4.915000e+00 -3.633857e-01
4.916000e+00 -3.649191e-01
4.917000e+00 -3.664460e-01
4.918000e+00 -3.679663e-01
4.919000e+00 -3.694801e-01
4.920000e+00 -3.709874e-01
4.921000e+00 -3.724881e-01
4.922000e+00 -3.739821e-01
4.923000e+00 -3.754695e-01
4.924000e+00 -3.769503e-01
4.925000e+00 -3.784245e-01
4.926000e+00 -3.798919e-01
4.927000e+00 -3.813527e-01
4.928000e+00 -3.828067e-01
4.929000e+00 -3.842540e-01
4.930000e+00 -3.856946e-01
4.931000e+00 -3.871284e-01
4.932000e+00 -3.885554e-01
4.933000e+00 -3.899756e-01
4.934000e+00 -3.913890e-01
4.935000e+00 -3.927955e-01
4.936000e+00 -3.941952e-01
4.937000e+00 -3.955881e-01
4.938000e+00 -3.969740e-01
4.939000e+00 -3.983531e-01
4.940000e+00 -3.997252e-01
4.941000e+00 -4.010904e-01
4.942000e+00 -4.024486e-01
4.943000e+00 -4.037999e-01
4.944000e+00 -4.051442e-01
4.945000e+00 -4.064814e-01
4.946000e+00 -4.078117e-01
4.947000e+00 -4.091349e-01
4.948000e+00 -4.104511e-01
4.949000e+00 -4.117602e-01
4.950000e+00 -4.130623e-01
4.951000e+00 -4.143572e-01
4.952000e+00 -4.156451e-01
4.953000e+00 -4.169258e-01
4.954000e+00 -4.181994e-01
4.955000e+00 -4.194658e-01
4.956000e+00 -4.207251e-01
4.957000e+00 -4.219771e-01
4.958000e+00 -4.232220e-01
4.959000e+00 -4.244597e-01
4.960000e+00 -4.256901e-01
4.961000e+00 -4.269133e-01
4.962000e+00 -4.281293e-01
4.963000e+00 -4.293380e-01
4.964000e+00 -4.305394e-01
4.965000e+00 -4.317335e-01
4.966000e+00 -4.329203e-01
4.967000e+00 -4.340998e-01
4.968000e+00 -4.352719e-01
4.969000e+00 -4.364367e-01
4.970000e+00 -4.375941e-01
4.971000e+00 -4.387442e-01
4.972000e+00 -4.398869e-01
4.973000e+00 -4.410221e-01
4.974000e+00 -4.421500e-01
4.975000e+00 -4.432705e-01
4.976000e+00 -4.443835e-01
4.977000e+00 -4.454890e-01
4.978000e+00 -4.465871e-01
4.979000e+00 -4.476777e-01
4.980000e+00 -4.487609e-01
4.981000e+00 -4.498365e-01
4.982000e+00 -4.509047e-01
4.983000e+00 -4.519653e-01
4.984000e+00 -4.530184e-01
4.985000e+00 -4.540639e-01
4.986000e+00 -4.551019e-01
4.987000e+00 -4.561324e-01
4.988000e+00 -4.571552e-01
4.989000e+00 -4.581705e-01
4.990000e+00 -4.591782e-01
4.991000e+00 -4.601783e-01
4.992000e+00 -4.611707e-01
4.993000e+00 -4.621556e-01
4.994000e+00 -4.631328e-01
4.995000e+00 -4.641024e-01
4.996000e+00 -4.650643e-01
4.997000e+00 -4.660185e-01
4.998000e+00 -4.669651e-01
4.999000e+00 -4.679040e-01
5.000000e+00 -4.688352e-01
5.001000e+00 -4.697587e-01
5.002000e+00 -4.706744e-01
5.003000e+00 -4.715825e-01
5.004000e+00 -4.724828e-01
5.005000e+00 -4.733754e-01
5.006000e+00 -4.742603e-01
5.007000e+00 -4.751374e-01
5.008000e+00 -4.760067e-01
5.009000e+00 -4.768683e-01
5.010000e+00 -4.777221e-01
5.011000e+00 -4.785681e-01
5.012000e+00 -4.794063e-01
5.013000e+00 -4.802367e-01
5.014000e+00 -4.810593e-01
5.015000e+00 -4.818741e-01
5.016000e+00 -4.826811e-01
5.017000e+00 -4.834802e-01
5.018000e+00 -4.842715e-01
5.019000e+00 -4.850550e-01
5.020000e+00 -4.858306e-01
5.021000e+00 -4.865984e-01
5.022000e+00 -4.873583e-01
5.023000e+00 -4.881103e-01
5.024000e+00 -4.888544e-01
5.025000e+00 -4.895907e-01
5.026000e+00 -4.903191e-01
5.027000e+00 -4.910396e-01
5.028000e+00 -4.917522e-01
5.029000e+00 -4.924569e-01
5.030000e+00 -4.931536e-01
5.031000e+00 -4.938425e-01
5.032000e+00 -4.945234e-01
5.033000e+00 -4.951965e-01
5.034000e+00 -4.958616e-01
5.035000e+00 -4.965187e-01
5.036000e+00 -4.971679e-01
5.037000e+00 -4.978092e-01
5.038000e+00 -4.984426e-01
5.039000e+00 -4.990679e-01
5.040000e+00 -4.996854e-01
5.041000e+00 -5.002948e-01
5.042000e+00 -5.008963e-01
5.043000e+00 -5.014899e-01
5.044000e+00 -5.020755e-01
5.045000e+00 -5.026531e-01
5.046000e+00 -5.032227e-01
5.047000e+00 -5.037843e-01
5.048000e+00 -5.043380e-01
5.049000e+00 -5.048837e-01
5.050000e+00 -5.054214e-01
5.051000e+00 -5.059511e-01
5.052000e+00 -5.064728e-01
5.053000e+00 -5.069865e-01
5.054000e+00 -5.074922e-01
5.055000e+00 -5.079899e-01
5.056000e+00 -5.084796e-01
5.057000e+00 -5.089614e-01
5.058000e+00 -5.094351e-01
5.059000e+00 -5.099008e-01
5.060000e+00 -5.103585e-01
5.061000e+00 -5.108082e-01
5.062000e+00 -5.112499e-01
5.063000e+00 -5.116835e-01
5.064000e+00 -5.121092e-01
5.065000e+00 -5.125269e-01
5.066000e+00 -5.129365e-01
5.067000e+00 -5.133381e-01
5.068000e+00 -5.137318e-01
5.069000e+00 -5.141174e-01
5.070000e+00 -5.144950e-01
5.071000e+00 -5.148645e-01
5.072000e+00 -5.152261e-01
5.073000e+00 -5.155797e-01
5.074000e+00 -5.159252e-01
5.075000e+00 -5.162628e-01
5.076000e+00 -5.165923e-01
5.077000e+00 -5.169138e-01
5.078000e+00 -5.172273e-01
5.079000e+00 -5.175328e-01
5.080000e+00 -5.178303e-01
5.081000e+00 -5.181198e-01
5.082000e+00 -5.184013e-01
5.083000e+00 -5.186748e-01
5.084000e+00 -5.189403e-01
5.085000e+00 -5.191979e-01
5.086000e+00 -5.194474e-01
5.087000e+00 -5.196889e-01
5.088000e+00 -5.199224e-01
5.089000e+00 -5.201480e-01
5.090000e+00 -5.203655e-01
5.091000e+00 -5.205751e-01
5.092000e+00 -5.207767e-01
5.093000e+00 -5.209703e-01
5.094000e+00 -5.211560e-01
5.095000e+00 -5.213337e-01
5.096000e+00 -5.215034e-01
5.097000e+00 -5.216652e-01
5.098000e+00 -5.218190e-01
5.099000e+00 -5.219649e-01
5.100000e+00 -5.221028e-01
5.101000e+00 -5.222327e-01
5.102000e+00 -5.223547e-01
5.103000e+00 -5.224688e-01
5.104000e+00 -5.225750e-01
5.105000e+00 -5.226732e-01
5.106000e+00 -5.227635e-01
5.107000e+00 -5.228459e-01
5.108000e+00 -5.229204e-01
5.109000e+00 -5.229869e-01
5.110000e+00 -5.230456e-01
5.111000e+00 -5.230964e-01
5.112000e+00 -5.231393e-01
5.113000e+00 -5.231743e-01
5.114000e+00 -5.232014e-01
5.115000e+00 -5.232206e-01
5.116000e+00 -5.232320e-01
5.117000e+00 -5.232355e-01
5.118000e+00 -5.232312e-01
5.119000e+00 -5.232190e-01
5.120000e+00 -5.231990e-01
5.121000e+00 -5.231711e-01
5.122000e+00 -5.231355e-01
5.123000e+00 -5.230920e-01
5.124000e+00 -5.230406e-01
5.125000e+00 -5.229815e-01
5.126000e+00 -5.229146e-01
5.127000e+00 -5.228399e-01
5.128000e+00 -5.227574e-01
5.129000e+00 -5.226672e-01
5.130000e+00 -5.225691e-01
5.131000e+00 -5.224633e-01
5.132000e+00 -5.223498e-01
5.133000e+00 -5.222285e-01
5.134000e+00 -5.220995e-01
5.135000e+00 -5.219628e-01
5.136000e+00 -5.218183e-01
5.137000e+00 -5.216662e-01
5.138000e+00 -5.215063e-01
5.139000e+00 -5.213388e-01
5.140000e+00 -5.211636e-01
5.141000e+00 -5.209807e-01
5.142000e+00 -5.207901e-01
5.143000e+00 -5.205919e-01
5.144000e+00 -5.203861e-01
5.145000e+00 -5.201726e-01
5.146000e+00 -5.199515e-01
5.147000e+00 -5.197228e-01
5.148000e+00 -5.194865e-01
5.149000e+00 -5.192426e-01
5.150000e+00 -5.189911e-01
5.151000e+00 -5.187321e-01
5.152000e+00 -5.184655e-01
5.153000e+00 -5.181913e-01
5.154000e+00 -5.179097e-01
5.155000e+00 -5.176205e-01
5.156000e+00 -5.173237e-01
5.157000e+00 -5.170195e-01
5.158000e+00 -5.167078e-01
5.159000e+00 -5.163886e-01
5.160000e+00 -5.160620e-01
5.161000e+00 -5.157278e-01
5.162000e+00 -5.153863e-01
5.163000e+00 -5.150373e-01
5.164000e+00 -5.146809e-01
5.165000e+00 -5.143171e-01
5.166000e+00 -5.139459e-01
5.167000e+00 -5.135673e-01
5.168000e+00 -5.131813e-01
5.169000e+00 -5.127880e-01
5.170000e+00 -5.123874e-01
5.171000e+00 -5.119794e-01
5.172000e+00 -5.115641e-01
5.173000e+00 -5.111415e-01
5.174000e+00 -5.107116e-01
5.175000e+00 -5.102745e-01
5.176000e+00 -5.098301e-01
5.177000e+00 -5.093784e-01
5.178000e+00 -5.089195e-01
5.179000e+00 -5.084534e-01
5.180000e+00 -5.079801e-01
5.181000e+00 -5.074995e-01
5.182000e+00 -5.070119e-01
5.183000e+00 -5.065170e-01
5.184000e+00 -5.060150e-01
5.185000e+00 -5.055059e-01
5.186000e+00 -5.049896e-01
5.187000e+00 -5.044663e-01
5.188000e+00 -5.039359e-01
5.189000e+00 -5.033984e-01
5.190000e+00 -5.028538e-01
5.191000e+00 -5.023022e-01
5.192000e+00 -5.017436e-01
5.193000e+00 -5.011779e-01
5.194000e+00 -5.006053e-01
5.195000e+00 -5.000257e-01
5.196000e+00 -4.994391e-01
5.197000e+00 -4.988456e-01
5.198000e+00 -4.982452e-01
5.199000e+00 -4.976379e-01
5.200000e+00 -4.970236e-01
5.201000e+00 -4.964025e-01
5.202000e+00 -4.957745e-01
5.203000e+00 -4.951397e-01
5.204000e+00 -4.944980e-01
5.205000e+00 -4.938496e-01
5.206000e+00 -4.931943e-01
5.207000e+00 -4.925323e-01
5.208000e+00 -4.918635e-01
5.209000e+00 -4.911880e-01
5.210000e+00 -4.905057e-01
5.211000e+00 -4.898167e-01
5.212000e+00 -4.891211e-01
5.213000e+00 -4.884188e-01
5.214000e+00 -4.877098e-01
5.215000e+00 -4.869942e-01
5.216000e+00 -4.862720e-01
5.217000e+00 -4.855432e-01
5.218000e+00 -4.848078e-01
5.219000e+00 -4.840659e-01
5.220000e+00 -4.833174e-01
5.221000e+00 -4.825624e-01
5.222000e+00 -4.818009e-01
5.223000e+00 -4.810329e-01
5.224000e+00 -4.802584e-01
5.225000e+00 -4.794775e-01
5.226000e+00 -4.786902e-01
5.227000e+00 -4.778965e-01
5.228000e+00 -4.770964e-01
5.229000e+00 -4.762899e-01
5.230000e+00 -4.754771e-01
5.231000e+00 -4.746579e-01
5.232000e+00 -4.738325e-01
5.233000e+00 -4.730007e-01
5.234000e+00 -4.721627e-01
5.235000e+00 -4.713185e-01
5.236000e+00 -4.704680e-01
5.237000e+00 -4.696113e-01
5.238000e+00 -4.687485e-01
5.239000e+00 -4.678795e-01
5.240000e+00 -4.670043e-01
5.241000e+00 -4.661230e-01
5.242000e+00 -4.652356e-01
5.243000e+00 -4.643422e-01
5.244000e+00 -4.634426e-01
5.245000e+00 -4.625371e-01
5.246000e+00 -4.616255e-01
5.247000e+00 -4.607080e-01
5.248000e+00 -4.597844e-01
5.249000e+00 -4.588550e-01
5.250000e+00 -4.579195e-01
5.251000e+00 -4.569782e-01
5.252000e+00 -4.560310e-01
5.253000e+00 -4.550780e-01
5.254000e+00 -4.541191e-01
5.255000e+00 -4.531544e-01
5.256000e+00 -4.521839e-01
5.257000e+00 -4.512076e-01
5.258000e+00 -4.502256e-01
5.259000e+00 -4.492378e-01
5.260000e+00 -4.482444e-01
5.261000e+00 -4.472453e-01
5.262000e+00 -4.462405e-01
5.263000e+00 -4.452300e-01
5.264000e+00 -4.442140e-01
5.265000e+00 -4.431924e-01
5.266000e+00 -4.421652e-01
5.267000e+00 -4.411325e-01
5.268000e+00 -4.400942e-01
5.269000e+00 -4.390505e-01
5.270000e+00 -4.380013e-01
5.271000e+00 -4.369467e-01
5.272000e+00 -4.358866e-01
5.273000e+00 -4.348211e-01
5.274000e+00 -4.337503e-01
5.275000e+00 -4.326741e-01
5.276000e+00 -4.315926e-01
5.277000e+00 -4.305058e-01
5.278000e+00 -4.294137e-01
5.279000e+00 -4.283163e-01
5.280000e+00 -4.272137e-01
5.281000e+00 -4.261060e-01
5.282000e+00 -4.249930e-01
5.283000e+00 -4.238749e-01
5.284000e+00 -4.227517e-01
5.285000e+00 -4.216233e-01
5.286000e+00 -4.204899e-01
5.287000e+00 -4.193515e-01
5.288000e+00 -4.182080e-01
5.289000e+00 -4.170595e-01
5.290000e+00 -4.159060e-01
5.291000e+00 -4.147476e-01
5.292000e+00 -4.135842e-01
5.293000e+00 -4.124160e-01
5.294000e+00 -4.112429e-01
5.295000e+00 -4.100649e-01
5.296000e+00 -4.088821e-01
5.297000e+00 -4.076945e-01
5.298000e+00 -4.065022e-01
5.299000e+00 -4.053051e-01
5.300000e+00 -4.041032e-01
5.301000e+00 -4.028967e-01
5.302000e+00 -4.016856e-01
5.303000e+00 -4.004697e-01
5.304000e+00 -3.992493e-01
5.305000e+00 -3.980243e-01
5.306000e+00 -3.967947e-01
5.307000e+00 -3.955606e-01
5.308000e+00 -3.943220e-01
5.309000e+00 -3.930790e-01
5.310000e+00 -3.918314e-01
5.311000e+00 -3.905795e-01
5.312000e+00 -3.893231e-01
5.313000e+00 -3.880624e-01
5.314000e+00 -3.867973e-01
5.315000e+00 -3.855279e-01
5.316000e+00 -3.842543e-01
5.317000e+00 -3.829763e-01
5.318000e+00 -3.816942e-01
5.319000e+00 -3.804078e-01
5.320000e+00 -3.791173e-01
5.321000e+00 -3.778226e-01
5.322000e+00 -3.765237e-01
5.323000e+00 -3.752208e-01
5.324000e+00 -3.739139e-01
5.325000e+00 -3.726028e-01
5.326000e+00 -3.712878e-01
5.327000e+00 -3.699688e-01
5.328000e+00 -3.686458e-01
5.329000e+00 -3.673190e-01
5.330000e+00 -3.659882e-01
5.331000e+00 -3.646535e-01
5.332000e+00 -3.633150e-01
5.333000e+00 -3.619727e-01
5.334000e+00 -3.606266e-01
5.335000e+00 -3.592768e-01
5.336000e+00 -3.579232e-01
5.337000e+00 -3.565660e-01
5.338000e+00 -3.552050e-01
5.339000e+00 -3.538405e-01
5.340000e+00 -3.524723e-01
5.341000e+00 -3.511005e-01
5.342000e+00 -3.497252e-01
5.343000e+00 -3.483463e-01
5.344000e+00 -3.469640e-01
5.345000e+00 -3.455782e-01
5.346000e+00 -3.441890e-01
5.347000e+00 -3.427963e-01
5.348000e+00 -3.414003e-01
5.349000e+00 -3.400009e-01
5.350000e+00 -3.385983e-01
5.351000e+00 -3.371923e-01
5.352000e+00 -3.357830e-01
5.353000e+00 -3.343706e-01
5.354000e+00 -3.329549e-01
5.355000e+00 -3.315361e-01
5.356000e+00 -3.301141e-01
5.357000e+00 -3.286890e-01
5.358000e+00 -3.272609e-01
5.359000e+00 -3.258297e-01
5.360000e+00 -3.243954e-01
5.361000e+00 -3.229582e-01
5.362000e+00 -3.215180e-01
5.363000e+00 -3.200749e-01
5.364000e+00 -3.186289e-01
5.365000e+00 -3.171800e-01
5.366000e+00 -3.157283e-01
5.367000e+00 -3.142737e-01
5.368000e+00 -3.128164e-01
5.369000e+00 -3.113564e-01
5.370000e+00 -3.098936e-01
5.371000e+00 -3.084281e-01
5.372000e+00 -3.069600e-01
5.373000e+00 -3.054892e-01
5.374000e+00 -3.040159e-01
5.375000e+00 -3.025400e-01
5.376000e+00 -3.010615e-01
5.377000e+00 -2.995806e-01
5.378000e+00 -2.980972e-01
5.379000e+00 -2.966113e-01
5.380000e+00 -2.951230e-01
5.381000e+00 -2.936324e-01
5.382000e+00 -2.921393e-01
5.383000e+00 -2.906440e-01
5.384000e+00 -2.891464e-01
5.385000e+00 -2.876465e-01
5.386000e+00 -2.861444e-01
5.387000e+00 -2.846402e-01
5.388000e+00 -2.831337e-01
5.389000e+00 -2.816251e-01
5.390000e+00 -2.801144e-01
5.391000e+00 -2.786017e-01
5.392000e+00 -2.770869e-01
5.393000e+00 -2.755701e-01
5.394000e+00 -2.740513e-01
5.395000e+00 -2.725306e-01
5.396000e+00 -2.710079e-01
5.397000e+00 -2.694834e-01
5.398000e+00 -2.679571e-01
5.399000e+00 -2.664289e-01
5.400000e+00 -2.648989e-01
5.401000e+00 -2.633672e-01
5.402000e+00 -2.618337e-01
5.403000e+00 -2.602986e-01
5.404000e+00 -2.587618e-01
5.405000e+00 -2.572233e-01
5.406000e+00 -2.556833e-01
5.407000e+00 -2.541417e-01
5.408000e+00 -2.525986e-01
5.409000e+00 -2.510539e-01
5.410000e+00 -2.495078e-01
5.411000e+00 -2.479603e-01
5.412000e+00 -2.464113e-01
5.413000e+00 -2.448610e-01
5.414000e+00 -2.433093e-01
5.415000e+00 -2.417564e-01
5.416000e+00 -2.402021e-01
5.417000e+00 -2.386466e-01
5.418000e+00 -2.370899e-01
5.419000e+00 -2.355320e-01
5.420000e+00 -2.339729e-01
5.421000e+00 -2.324127e-01
5.422000e+00 -2.308515e-01
5.423000e+00 -2.292891e-01
5.424000e+00 -2.277258e-01
5.425000e+00 -2.261615e-01
5.426000e+00 -2.245962e-01
5.427000e+00 -2.230299e-01
5.428000e+00 -2.214628e-01
5.429000e+00 -2.198948e-01
5.430000e+00 -2.183260e-01
5.431000e+00 -2.167564e-01
5.432000e+00 -2.151860e-01
5.433000e+00 -2.136149e-01
5.434000e+00 -2.120431e-01
5.435000e+00 -2.104706e-01
5.436000e+00 -2.088975e-01
5.437000e+00 -2.073237e-01
5.438000e+00 -2.057494e-01
5.439000e+00 -2.041746e-01
5.440000e+00 -2.025992e-01
5.441000e+00 -2.010234e-01
5.442000e+00 -1.994471e-01
5.443000e+00 -1.978704e-01
5.444000e+00 -1.962933e-01
5.445000e+00 -1.947159e-01
5.446000e+00 -1.931381e-01
5.447000e+00 -1.915601e-01
5.448000e+00 -1.899818e-01
5.449000e+00 -1.884033e-01
5.450000e+00 -1.868247e-01
5.451000e+00 -1.852458e-01
5.452000e+00 -1.836669e-01
5.453000e+00 -1.820878e-01
5.454000e+00 -1.805087e-01
5.455000e+00 -1.789295e-01
5.456000e+00 -1.773504e-01
5.457000e+00 -1.757713e-01
5.458000e+00 -1.741923e-01
5.459000e+00 -1.726134e-01
5.460000e+00 -1.710346e-01
5.461000e+00 -1.694560e-01
5.462000e+00 -1.678776e-01
5.463000e+00 -1.662994e-01
5.464000e+00 -1.647215e-01
5.465000e+00 -1.631438e-01
5.466000e+00 -1.615665e-01
5.467000e+00 -1.599896e-01
5.468000e+00 -1.584131e-01
5.469000e+00 -1.568369e-01
5.470000e+00 -1.552613e-01
5.471000e+00 -1.536861e-01
5.472000e+00 -1.521115e-01
5.473000e+00 -1.505374e-01
5.474000e+00 -1.489639e-01
5.475000e+00 -1.473910e-01
5.476000e+00 -1.458187e-01
5.477000e+00 -1.442472e-01
5.478000e+00 -1.426763e-01
5.479000e+00 -1.411062e-01
5.480000e+00 -1.395369e-01
5.481000e+00 -1.379684e-01
5.482000e+00 -1.364007e-01
5.483000e+00 -1.348339e-01
5.484000e+00 -1.332680e-01
5.485000e+00 -1.317031e-01
5.486000e+00 -1.301391e-01
5.487000e+00 -1.285761e-01
5.488000e+00 -1.270142e-01
5.489000e+00 -1.254533e-01
5.490000e+00 -1.238936e-01
5.491000e+00 -1.223349e-01
5.492000e+00 -1.207774e-01
5.493000e+00 -1.192211e-01
5.494000e+00 -1.176661e-01
5.495000e+00 -1.161123e-01
5.496000e+00 -1.145597e-01
5.497000e+00 -1.130085e-01
5.498000e+00 -1.114587e-01
5.499000e+00 -1.099102e-01
5.500000e+00 -1.083632e-01
5.501000e+00 -1.068176e-01
5.502000e+00 -1.052735e-01
5.503000e+00 -1.037309e-01
5.504000e+00 -1.021898e-01
5.505000e+00 -1.006503e-01
5.506000e+00 -9.911244e-02
5.507000e+00 -9.757619e-02
5.508000e+00 -9.604161e-02
5.509000e+00 -9.450873e-02
5.510000e+00 -9.297759e-02
5.511000e+00 -9.144820e-02
5.512000e+00 -8.992061e-02
5.513000e+00 -8.839484e-02
5.514000e+00 -8.687093e-02
5.515000e+00 -8.534891e-02
5.516000e+00 -8.382881e-02
5.517000e+00 -8.231066e-02
5.518000e+00 -8.079449e-02
5.519000e+00 -7.928033e-02
5.520000e+00 -7.776822e-02
5.521000e+00 -7.625818e-02
5.522000e+00 -7.475024e-02
5.523000e+00 -7.324445e-02
5.524000e+00 -7.174082e-02
5.525000e+00 -7.023939e-02
5.526000e+00 -6.874018e-02
5.527000e+00 -6.724324e-02
5.528000e+00 -6.574859e-02
5.529000e+00 -6.425626e-02
5.530000e+00 -6.276629e-02
5.531000e+00 -6.127869e-02
5.532000e+00 -5.979351e-02
5.533000e+00 -5.831078e-02
5.534000e+00 -5.683052e-02
5.535000e+00 -5.535276e-02
5.536000e+00 -5.387754e-02
5.537000e+00 -5.240489e-02
5.538000e+00 -5.093483e-02
5.539000e+00 -4.946740e-02
5.540000e+00 -4.800263e-02
5.541000e+00 -4.654054e-02
5.542000e+00 -4.508118e-02
5.543000e+00 -4.362456e-02
5.544000e+00 -4.217072e-02
5.545000e+00 -4.071968e-02
5.546000e+00 -3.927149e-02
5.547000e+00 -3.782616e-02
5.548000e+00 -3.638373e-02
5.549000e+00 -3.494423e-02
5.550000e+00 -3.350768e-02
5.551000e+00 -3.207412e-02
5.552000e+00 -3.064358e-02
5.553000e+00 -2.921609e-02
5.554000e+00 -2.779167e-02
5.555000e+00 -2.637036e-02
5.556000e+00 -2.495218e-02
5.557000e+00 -2.353717e-02
5.558000e+00 -2.212535e-02
5.559000e+00 -2.071676e-02
5.560000e+00 -1.931142e-02
5.561000e+00 -1.790936e-02
5.562000e+00 -1.651061e-02
5.563000e+00 -1.511520e-02
5.564000e+00 -1.372316e-02
5.565000e+00 -1.233452e-02
5.566000e+00 -1.094931e-02
5.567000e+00 -9.567550e-03
5.568000e+00 -8.189278e-03
5.569000e+00 -6.814519e-03
5.570000e+00 -5.443304e-03
5.571000e+00 -4.075659e-03
5.572000e+00 -2.711614e-03
5.573000e+00 -1.351198e-03
5.574000e+00 5.561616e-06
5.575000e+00 1.358636e-03
5.576000e+00 2.707997e-03
5.577000e+00 4.053616e-03
5.578000e+00 5.395465e-03
5.579000e+00 6.733516e-03
5.580000e+00 8.067740e-03
5.581000e+00 9.398111e-03
5.582000e+00 1.072460e-02
5.583000e+00 1.204718e-02
5.584000e+00 1.336582e-02
5.585000e+00 1.468049e-02
5.586000e+00 1.599117e-02
5.587000e+00 1.729783e-02
5.588000e+00 1.860044e-02
5.589000e+00 1.989897e-02
5.590000e+00 2.119340e-02
5.591000e+00 2.248370e-02
5.592000e+00 2.376984e-02
5.593000e+00 2.505180e-02
5.594000e+00 2.632954e-02
5.595000e+00 2.760305e-02
5.596000e+00 2.887228e-02
5.597000e+00 3.013723e-02
5.598000e+00 3.139785e-02
5.599000e+00 3.265412e-02
5.600000e+00 3.390602e-02
5.601000e+00 3.515352e-02
5.602000e+00 3.639660e-02
5.603000e+00 3.763522e-02
5.604000e+00 3.886936e-02
5.605000e+00 4.009899e-02
5.606000e+00 4.132409e-02
5.607000e+00 4.254463e-02
5.608000e+00 4.376058e-02
5.609000e+00 4.497193e-02
5.610000e+00 4.617863e-02
5.611000e+00 4.738068e-02
5.612000e+00 4.857803e-02
5.613000e+00 4.977067e-02
5.614000e+00 5.095857e-02
5.615000e+00 5.214171e-02
5.616000e+00 5.332005e-02
5.617000e+00 5.449358e-02
5.618000e+00 5.566226e-02
5.619000e+00 5.682608e-02
5.620000e+00 5.798501e-02
5.621000e+00 5.913901e-02
5.622000e+00 6.028808e-02
5.623000e+00 6.143218e-02
5.624000e+00 6.257128e-02
5.625000e+00 6.370537e-02
5.626000e+00 6.483442e-02
5.627000e+00 6.595840e-02
5.628000e+00 6.707729e-02
5.629000e+00 6.819106e-02
5.630000e+00 6.929970e-02
5.631000e+00 7.040317e-02
5.632000e+00 7.150146e-02
5.633000e+00 7.259453e-02
5.634000e+00 7.368236e-02
5.635000e+00 7.476494e-02
5.636000e+00 7.584223e-02
5.637000e+00 7.691422e-02
5.638000e+00 7.798088e-02
5.639000e+00 7.904218e-02
5.640000e+00 8.009810e-02
5.641000e+00 8.114862e-02
5.642000e+00 8.219372e-02
5.643000e+00 8.323337e-02
5.644000e+00 8.426755e-02
5.645000e+00 8.529623e-02
5.646000e+00 8.631940e-02
5.647000e+00 8.733703e-02
5.648000e+00 8.834910e-02
5.649000e+00 8.935558e-02
5.650000e+00 9.035646e-02
5.651000e+00 9.135171e-02
5.652000e+00 9.234130e-02
5.653000e+00 9.332522e-02
5.654000e+00 9.430345e-02
5.655000e+00 9.527595e-02
5.656000e+00 9.624272e-02
5.657000e+00 9.720372e-02
5.658000e+00 9.815894e-02
5.659000e+00 9.910836e-02
5.660000e+00 1.000519e-01
5.661000e+00 1.009897e-01
5.662000e+00 1.019216e-01
5.663000e+00 1.028475e-01
5.664000e+00 1.037676e-01
5.665000e+00 1.046817e-01
5.666000e+00 1.055899e-01
5.667000e+00 1.064921e-01
5.668000e+00 1.073883e-01
5.669000e+00 1.082785e-01
5.670000e+00 1.091627e-01
5.671000e+00 1.100408e-01
5.672000e+00 1.109128e-01
5.673000e+00 1.117787e-01
5.674000e+00 1.126385e-01
5.675000e+00 1.134922e-01
5.676000e+00 1.143397e-01
5.677000e+00 1.151810e-01
5.678000e+00 1.160161e-01
5.679000e+00 1.168450e-01
5.680000e+00 1.176677e-01
5.681000e+00 1.184841e-01
5.682000e+00 1.192943e-01
5.683000e+00 1.200981e-01
5.684000e+00 1.208957e-01
5.685000e+00 1.216869e-01
5.686000e+00 1.224717e-01
5.687000e+00 1.232502e-01
5.688000e+00 1.240223e-01
5.689000e+00 1.247880e-01
5.690000e+00 1.255472e-01
5.691000e+00 1.263001e-01
5.692000e+00 1.270464e-01
5.693000e+00 1.277863e-01
5.694000e+00 1.285196e-01
5.695000e+00 1.292465e-01
5.696000e+00 1.299668e-01
5.697000e+00 1.306806e-01
5.698000e+00 1.313878e-01
5.699000e+00 1.320884e-01
5.700000e+00 1.327824e-01
5.701000e+00 1.334698e-01
5.702000e+00 1.341505e-01
5.703000e+00 1.348246e-01
5.704000e+00 1.354920e-01
5.705000e+00 1.361527e-01
5.706000e+00 1.368067e-01
5.707000e+00 1.374540e-01
5.708000e+00 1.380946e-01
5.709000e+00 1.387284e-01
5.710000e+00 1.393554e-01
5.711000e+00 1.399757e-01
5.712000e+00 1.405891e-01
5.713000e+00 1.411957e-01
5.714000e+00 1.417955e-01
5.715000e+00 1.423884e-01
5.716000e+00 1.429745e-01
5.717000e+00 1.435536e-01
5.718000e+00 1.441259e-01
5.719000e+00 1.446913e-01
5.720000e+00 1.452497e-01
5.721000e+00 1.458012e-01
5.722000e+00 1.463458e-01
5.723000e+00 1.468833e-01
5.724000e+00 1.474139e-01
5.725000e+00 1.479375e-01
5.726000e+00 1.484541e-01
5.727000e+00 1.489636e-01
5.728000e+00 1.494661e-01
5.729000e+00 1.499615e-01
5.730000e+00 1.504499e-01
5.731000e+00 1.509311e-01
5.732000e+00 1.514053e-01
5.733000e+00 1.518724e-01
5.734000e+00 1.523323e-01
5.735000e+00 1.527851e-01
5.736000e+00 1.532307e-01
5.737000e+00 1.536692e-01
5.738000e+00 1.541005e-01
5.739000e+00 1.545246e-01
5.740000e+00 1.549415e-01
5.741000e+00 1.553512e-01
5.742000e+00 1.557536e-01
5.743000e+00 1.561488e-01
5.744000e+00 1.565368e-01
5.745000e+00 1.569175e-01
5.746000e+00 1.572909e-01
5.747000e+00 1.576570e-01
5.748000e+00 1.580159e-01
5.749000e+00 1.583674e-01
5.750000e+00 1.587116e-01
5.751000e+00 1.590484e-01
5.752000e+00 1.593779e-01
5.753000e+00 1.597001e-01
5.754000e+00 1.600149e-01
5.755000e+00 1.603223e-01
5.756000e+00 1.606223e-01
5.757000e+00 1.609149e-01
5.758000e+00 1.612001e-01
5.759000e+00 1.614779e-01
5.760000e+00 1.617482e-01
5.761000e+00 1.620111e-01
5.762000e+00 1.622666e-01
5.763000e+00 1.625145e-01
5.764000e+00 1.627551e-01
5.765000e+00 1.629881e-01
5.766000e+00 1.632137e-01
5.767000e+00 1.634317e-01
5.768000e+00 1.636422e-01
5.769000e+00 1.638453e-01
5.770000e+00 1.640408e-01
5.771000e+00 1.642287e-01
5.772000e+00 1.644091e-01
5.773000e+00 1.645820e-01
5.774000e+00 1.647473e-01
5.775000e+00 1.649051e-01
5.776000e+00 1.650552e-01
5.777000e+00 1.651978e-01
5.778000e+00 1.653328e-01
5.779000e+00 1.654601e-01
5.780000e+00 1.655799e-01
5.781000e+00 1.656921e-01
5.782000e+00 1.657966e-01
5.783000e+00 1.658935e-01
5.784000e+00 1.659828e-01
5.785000e+00 1.660644e-01
5.786000e+00 1.661384e-01
5.787000e+00 1.662047e-01
5.788000e+00 1.662633e-01
5.789000e+00 1.663143e-01
5.790000e+00 1.663576e-01
5.791000e+00 1.663932e-01
5.792000e+00 1.664211e-01
5.793000e+00 1.664413e-01
5.794000e+00 1.664539e-01
5.795000e+00 1.664587e-01
5.796000e+00 1.664558e-01
5.797000e+00 1.664452e-01
5.798000e+00 1.664268e-01
5.799000e+00 1.664008e-01
5.800000e+00 1.663670e-01
5.801000e+00 1.663254e-01
5.802000e+00 1.662761e-01
5.803000e+00 1.662191e-01
5.804000e+00 1.661543e-01
5.805000e+00 1.660818e-01
5.806000e+00 1.660015e-01
5.807000e+00 1.659134e-01
5.808000e+00 1.658176e-01
5.809000e+00 1.657140e-01
5.810000e+00 1.656026e-01
5.811000e+00 1.654834e-01
5.812000e+00 1.653565e-01
5.813000e+00 1.652217e-01
5.814000e+00 1.650792e-01
5.815000e+00 1.649289e-01
5.816000e+00 1.647708e-01
5.817000e+00 1.646049e-01
5.818000e+00 1.644312e-01
5.819000e+00 1.642496e-01
5.820000e+00 1.640603e-01
5.821000e+00 1.638632e-01
5.822000e+00 1.636582e-01
5.823000e+00 1.634455e-01
5.824000e+00 1.632249e-01
5.825000e+00 1.629965e-01
5.826000e+00 1.627603e-01
5.827000e+00 1.625163e-01
5.828000e+00 1.622645e-01
5.829000e+00 1.620048e-01
5.830000e+00 1.617373e-01
5.831000e+00 1.614620e-01
5.832000e+00 1.611789e-01
5.833000e+00 1.608879e-01
5.834000e+00 1.605891e-01
5.835000e+00 1.602825e-01
5.836000e+00 1.599681e-01
5.837000e+00 1.596458e-01
5.838000e+00 1.593157e-01
5.839000e+00 1.589778e-01
5.840000e+00 1.586321e-01
5.841000e+00 1.582785e-01
5.842000e+00 1.579171e-01
5.843000e+00 1.575479e-01
5.844000e+00 1.571708e-01
5.845000e+00 1.567860e-01
5.846000e+00 1.563933e-01
5.847000e+00 1.559928e-01
5.848000e+00 1.555845e-01
5.849000e+00 1.551683e-01
5.850000e+00 1.547444e-01
5.851000e+00 1.543126e-01
5.852000e+00 1.538730e-01
5.853000e+00 1.534257e-01
5.854000e+00 1.529705e-01
5.855000e+00 1.525075e-01
5.856000e+00 1.520367e-01
5.857000e+00 1.515580e-01
5.858000e+00 1.510716e-01
5.859000e+00 1.505774e-01
5.860000e+00 1.500755e-01
5.861000e+00 1.495657e-01
5.862000e+00 1.490481e-01
5.863000e+00 1.485228e-01
5.864000e+00 1.479896e-01
5.865000e+00 1.474487e-01
5.866000e+00 1.469001e-01
5.867000e+00 1.463436e-01
5.868000e+00 1.457794e-01
5.869000e+00 1.452075e-01
5.870000e+00 1.446278e-01
5.871000e+00 1.440403e-01
5.872000e+00 1.434451e-01
5.873000e+00 1.428421e-01
5.874000e+00 1.422314e-01
5.875000e+00 1.416130e-01
5.876000e+00 1.409868e-01
5.877000e+00 1.403530e-01
5.878000e+00 1.397114e-01
5.879000e+00 1.390621e-01
5.880000e+00 1.384051e-01
5.881000e+00 1.377404e-01
5.882000e+00 1.370680e-01
5.883000e+00 1.363879e-01
5.884000e+00 1.357001e-01
5.885000e+00 1.350047e-01
5.886000e+00 1.343016e-01
5.887000e+00 1.335908e-01
5.888000e+00 1.328724e-01
5.889000e+00 1.321463e-01
5.890000e+00 1.314126e-01
5.891000e+00 1.306712e-01
5.892000e+00 1.299222e-01
5.893000e+00 1.291656e-01
5.894000e+00 1.284014e-01
5.895000e+00 1.276296e-01
5.896000e+00 1.268501e-01
5.897000e+00 1.260631e-01
5.898000e+00 1.252685e-01
5.899000e+00 1.244664e-01
5.900000e+00 1.236566e-01
5.901000e+00 1.228393e-01
5.902000e+00 1.220145e-01
5.903000e+00 1.211821e-01
5.904000e+00 1.203422e-01
5.905000e+00 1.194947e-01
5.906000e+00 1.186398e-01
5.907000e+00 1.177773e-01
5.908000e+00 1.169073e-01
5.909000e+00 1.160299e-01
5.910000e+00 1.151450e-01
5.911000e+00 1.142526e-01
5.912000e+00 1.133527e-01
5.913000e+00 1.124454e-01
5.914000e+00 1.115307e-01
5.915000e+00 1.106085e-01
5.916000e+00 1.096790e-01
5.917000e+00 1.087420e-01
5.918000e+00 1.077976e-01
5.919000e+00 1.068458e-01
5.920000e+00 1.058866e-01
5.921000e+00 1.049201e-01
5.922000e+00 1.039463e-01
5.923000e+00 1.029650e-01
5.924000e+00 1.019765e-01
5.925000e+00 1.009806e-01
5.926000e+00 9.997746e-02
5.927000e+00 9.896698e-02
5.928000e+00 9.794922e-02
5.929000e+00 9.692419e-02
5.930000e+00 9.589190e-02
5.931000e+00 9.485235e-02
5.932000e+00 9.380557e-02
5.933000e+00 9.275156e-02
5.934000e+00 9.169034e-02
5.935000e+00 9.062192e-02
5.936000e+00 8.954631e-02
5.937000e+00 8.846352e-02
5.938000e+00 8.737358e-02
5.939000e+00 8.627648e-02
5.940000e+00 8.517225e-02
5.941000e+00 8.406090e-02
5.942000e+00 8.294244e-02
5.943000e+00 8.181688e-02
5.944000e+00 8.068424e-02
5.945000e+00 7.954453e-02
5.946000e+00 7.839777e-02
5.947000e+00 7.724397e-02
5.948000e+00 7.608314e-02
5.949000e+00 7.491530e-02
5.950000e+00 7.374046e-02
5.951000e+00 7.255864e-02
5.952000e+00 7.136985e-02
5.953000e+00 7.017411e-02
5.954000e+00 6.897143e-02
5.955000e+00 6.776183e-02
5.956000e+00 6.654532e-02
5.957000e+00 6.532191e-02
5.958000e+00 6.409163e-02
5.959000e+00 6.285448e-02
5.960000e+00 6.161049e-02
5.961000e+00 6.035967e-02
5.962000e+00 5.910203e-02
5.963000e+00 5.783759e-02
5.964000e+00 5.656637e-02
5.965000e+00 5.528838e-02
5.966000e+00 5.400364e-02
5.967000e+00 5.271216e-02
5.968000e+00 5.141397e-02
5.969000e+00 5.010907e-02
5.970000e+00 4.879749e-02
5.971000e+00 4.747924e-02
5.972000e+00 4.615434e-02
5.973000e+00 4.482281e-02
5.974000e+00 4.348466e-02
5.975000e+00 4.213991e-02
5.976000e+00 4.078857e-02
5.977000e+00 3.943068e-02
5.978000e+00 3.806623e-02
5.979000e+00 3.669526e-02
5.980000e+00 3.531777e-02
5.981000e+00 3.393379e-02
5.982000e+00 3.254334e-02
5.983000e+00 3.114643e-02
5.984000e+00 2.974307e-02
5.985000e+00 2.833330e-02
5.986000e+00 2.691713e-02
5.987000e+00 2.549457e-02
5.988000e+00 2.406565e-02
5.989000e+00 2.263038e-02
5.990000e+00 2.118879e-02
5.991000e+00 1.974088e-02
5.992000e+00 1.828669e-02
5.993000e+00 1.682623e-02
5.994000e+00 1.535952e-02
5.995000e+00 1.388658e-02
5.996000e+00 1.240743e-02
5.997000e+00 1.092208e-02
5.998000e+00 9.430566e-03
5.999000e+00 7.932898e-03
6.000000e+00 6.429099e-03
6.001000e+00 4.919189e-03
6.002000e+00 3.403187e-03
6.003000e+00 1.881115e-03
6.004000e+00 3.529917e-04
6.005000e+00 -1.181161e-03
6.006000e+00 -2.721323e-03
6.007000e+00 -4.267474e-03
6.008000e+00 -5.819593e-03
6.009000e+00 -7.377658e-03
6.010000e+00 -8.941648e-03
6.011000e+00 -1.051154e-02
6.012000e+00 -1.208732e-02
6.013000e+00 -1.366896e-02
6.014000e+00 -1.525644e-02
6.015000e+00 -1.684974e-02
6.016000e+00 -1.844884e-02
6.017000e+00 -2.005371e-02
6.018000e+00 -2.166434e-02
6.019000e+00 -2.328069e-02
6.020000e+00 -2.490276e-02
6.021000e+00 -2.653052e-02
6.022000e+00 -2.816393e-02
6.023000e+00 -2.980300e-02
6.024000e+00 -3.144768e-02
6.025000e+00 -3.309796e-02
6.026000e+00 -3.475381e-02
6.027000e+00 -3.641522e-02
6.028000e+00 -3.808215e-02
6.029000e+00 -3.975460e-02
6.030000e+00 -4.143252e-02
6.031000e+00 -4.311591e-02
6.032000e+00 -4.480473e-02
6.033000e+00 -4.649897e-02
6.034000e+00 -4.819860e-02
6.035000e+00 -4.990359e-02
6.036000e+00 -5.161393e-02
6.037000e+00 -5.332959e-02
6.038000e+00 -5.505054e-02
6.039000e+00 -5.677676e-02
6.040000e+00 -5.850823e-02
6.041000e+00 -6.024493e-02
6.042000e+00 -6.198682e-02
6.043000e+00 -6.373390e-02
6.044000e+00 -6.548612e-02
6.045000e+00 -6.724346e-02
6.046000e+00 -6.900591e-02
6.047000e+00 -7.077344e-02
6.048000e+00 -7.254602e-02
6.049000e+00 -7.432363e-02
6.050000e+00 -7.610624e-02
6.051000e+00 -7.789383e-02
6.052000e+00 -7.968637e-02
6.053000e+00 -8.148384e-02
6.054000e+00 -8.328621e-02
6.055000e+00 -8.509346e-02
6.056000e+00 -8.690556e-02
6.057000e+00 -8.872248e-02
6.058000e+00 -9.054421e-02
6.059000e+00 -9.237071e-02
6.060000e+00 -9.420196e-02
6.061000e+00 -9.603794e-02
6.062000e+00 -9.787861e-02
6.063000e+00 -9.972395e-02
6.064000e+00 -1.015739e-01
6.065000e+00 -1.034285e-01
6.066000e+00 -1.052877e-01
6.067000e+00 -1.071515e-01
6.068000e+00 -1.090198e-01
6.069000e+00 -1.108926e-01
6.070000e+00 -1.127700e-01
6.071000e+00 -1.146517e-01
6.072000e+00 -1.165379e-01
6.073000e+00 -1.184285e-01
6.074000e+00 -1.203235e-01
6.075000e+00 -1.222229e-01
6.076000e+00 -1.241265e-01
6.077000e+00 -1.260345e-01
6.078000e+00 -1.279467e-01
6.079000e+00 -1.298632e-01
6.080000e+00 -1.317839e-01
6.081000e+00 -1.337088e-01
6.082000e+00 -1.356379e-01
6.083000e+00 -1.375710e-01
6.084000e+00 -1.395083e-01
6.085000e+00 -1.414497e-01
6.086000e+00 -1.433951e-01
6.087000e+00 -1.453446e-01
6.088000e+00 -1.472980e-01
6.089000e+00 -1.492554e-01
6.090000e+00 -1.512167e-01
6.091000e+00 -1.531820e-01
6.092000e+00 -1.551511e-01
6.093000e+00 -1.571241e-01
6.094000e+00 -1.591009e-01
6.095000e+00 -1.610816e-01
6.096000e+00 -1.630659e-01
6.097000e+00 -1.650541e-01
6.098000e+00 -1.670459e-01
6.099000e+00 -1.690414e-01
6.100000e+00 -1.710406e-01
6.101000e+00 -1.730434e-01
6.102000e+00 -1.750498e-01
6.103000e+00 -1.770597e-01
6.104000e+00 -1.790732e-01
6.105000e+00 -1.810902e-01
6.106000e+00 -1.831107e-01
6.107000e+00 -1.851346e-01
6.108000e+00 -1.871620e-01
6.109000e+00 -1.891927e-01
6.110000e+00 -1.912268e-01
6.111000e+00 -1.932643e-01
6.112000e+00 -1.953050e-01
6.113000e+00 -1.973490e-01
6.114000e+00 -1.993963e-01
6.115000e+00 -2.014467e-01
6.116000e+00 -2.035004e-01
6.117000e+00 -2.055572e-01
6.118000e+00 -2.076171e-01
6.119000e+00 -2.096801e-01
6.120000e+00 -2.117462e-01
6.121000e+00 -2.138153e-01
6.122000e+00 -2.158874e-01
6.123000e+00 -2.179625e-01
6.124000e+00 -2.200405e-01
6.125000e+00 -2.221215e-01
6.126000e+00 -2.242053e-01
6.127000e+00 -2.262920e-01
6.128000e+00 -2.283815e-01
6.129000e+00 -2.304737e-01
6.130000e+00 -2.325688e-01
6.131000e+00 -2.346665e-01
6.132000e+00 -2.367670e-01
6.133000e+00 -2.388701e-01
6.134000e+00 -2.409759e-01
6.135000e+00 -2.430843e-01
6.136000e+00 -2.451952e-01
6.137000e+00 -2.473087e-01
6.138000e+00 -2.494247e-01
6.139000e+00 -2.515432e-01
6.140000e+00 -2.536641e-01
6.141000e+00 -2.557874e-01
6.142000e+00 -2.579131e-01
6.143000e+00 -2.600412e-01
6.144000e+00 -2.621716e-01
6.145000e+00 -2.643043e-01
6.146000e+00 -2.664392e-01
6.147000e+00 -2.685764e-01
6.148000e+00 -2.707158e-01
6.149000e+00 -2.728573e-01
6.150000e+00 -2.750010e-01
6.151000e+00 -2.771468e-01
6.152000e+00 -2.792946e-01
6.153000e+00 -2.814445e-01
6.154000e+00 -2.835964e-01
6.155000e+00 -2.857502e-01
6.156000e+00 -2.879060e-01
6.157000e+00 -2.900637e-01
6.158000e+00 -2.922233e-01
6.159000e+00 -2.943847e-01
6.160000e+00 -2.965480e-01
6.161000e+00 -2.987130e-01
6.162000e+00 -3.008797e-01
6.163000e+00 -3.030482e-01
6.164000e+00 -3.052184e-01
6.165000e+00 -3.073902e-01
6.166000e+00 -3.095636e-01
6.167000e+00 -3.117387e-01
6.168000e+00 -3.139152e-01
6.169000e+00 -3.160933e-01
6.170000e+00 -3.182729e-01
6.171000e+00 -3.204540e-01
6.172000e+00 -3.226364e-01
6.173000e+00 -3.248203e-01
6.174000e+00 -3.270055e-01
6.175000e+00 -3.291920e-01
6.176000e+00 -3.313799e-01
6.177000e+00 -3.335689e-01
6.178000e+00 -3.357593e-01
6.179000e+00 -3.379508e-01
6.180000e+00 -3.401434e-01
6.181000e+00 -3.423372e-01
6.182000e+00 -3.445321e-01
6.183000e+00 -3.467280e-01
6.184000e+00 -3.489250e-01
6.185000e+00 -3.511230e-01
6.186000e+00 -3.533219e-01
6.187000e+00 -3.555218e-01
6.188000e+00 -3.577225e-01
6.189000e+00 -3.599242e-01
6.190000e+00 -3.621266e-01
6.191000e+00 -3.643298e-01
6.192000e+00 -3.665338e-01
6.193000e+00 -3.687386e-01
6.194000e+00 -3.709440e-01
6.195000e+00 -3.731501e-01
6.196000e+00 -3.753568e-01
6.197000e+00 -3.775641e-01
6.198000e+00 -3.797720e-01
6.199000e+00 -3.819804e-01
6.200000e+00 -3.841893e-01
6.201000e+00 -3.863987e-01
6.202000e+00 -3.886084e-01
6.203000e+00 -3.908186e-01
6.204000e+00 -3.930291e-01
6.205000e+00 -3.952400e-01
6.206000e+00 -3.974512e-01
6.207000e+00 -3.996626e-01
6.208000e+00 -4.018742e-01
6.209000e+00 -4.040861e-01
6.210000e+00 -4.062980e-01
6.211000e+00 -4.085102e-01
6.212000e+00 -4.107224e-01
6.213000e+00 -4.129346e-01
6.214000e+00 -4.151469e-01
6.215000e+00 -4.173592e-01
6.216000e+00 -4.195714e-01
6.217000e+00 -4.217835e-01
6.218000e+00 -4.239956e-01
6.219000e+00 -4.262074e-01
6.220000e+00 -4.284191e-01
6.221000e+00 -4.306306e-01
6.222000e+00 -4.328419e-01
6.223000e+00 -4.350528e-01
6.224000e+00 -4.372635e-01
6.225000e+00 -4.394737e-01
6.226000e+00 -4.416836e-01
6.227000e+00 -4.438931e-01
6.228000e+00 -4.461022e-01
6.229000e+00 -4.483107e-01
6.230000e+00 -4.505187e-01
6.231000e+00 -4.527262e-01
6.232000e+00 -4.549331e-01
6.233000e+00 -4.571393e-01
6.234000e+00 -4.593449e-01
6.235000e+00 -4.615498e-01
6.236000e+00 -4.637540e-01
6.237000e+00 -4.659574e-01
6.238000e+00 -4.681600e-01
6.239000e+00 -4.703618e-01
6.240000e+00 -4.725627e-01
6.241000e+00 -4.747628e-01
6.242000e+00 -4.769619e-01
6.243000e+00 -4.791600e-01
6.244000e+00 -4.813572e-01
6.245000e+00 -4.835533e-01
6.246000e+00 -4.857483e-01
6.247000e+00 -4.879422e-01
6.248000e+00 -4.901350e-01
6.249000e+00 -4.923267e-01
6.250000e+00 -4.945171e-01
6.251000e+00 -4.967063e-01
6.252000e+00 -4.988942e-01
6.253000e+00 -5.010808e-01
6.254000e+00 -5.032661e-01
6.255000e+00 -5.054500e-01
6.256000e+00 -5.076324e-01
6.257000e+00 -5.098135e-01
6.258000e+00 -5.119930e-01
6.259000e+00 -5.141711e-01
6.260000e+00 -5.163476e-01
6.261000e+00 -5.185225e-01
6.262000e+00 -5.206958e-01
6.263000e+00 -5.228675e-01
6.264000e+00 -5.250375e-01
6.265000e+00 -5.272057e-01
6.266000e+00 -5.293722e-01
6.267000e+00 -5.315369e-01
6.268000e+00 -5.336999e-01
6.269000e+00 -5.358609e-01
6.270000e+00 -5.380201e-01
6.271000e+00 -5.401773e-01
6.272000e+00 -5.423326e-01
6.273000e+00 -5.444859e-01
6.274000e+00 -5.466372e-01
6.275000e+00 -5.487864e-01
6.276000e+00 -5.509335e-01
6.277000e+00 -5.530785e-01
6.278000e+00 -5.552213e-01
6.279000e+00 -5.573620e-01
6.280000e+00 -5.595004e-01
6.281000e+00 -5.616366e-01
6.282000e+00 -5.637704e-01
6.283000e+00 -5.659019e-01
6.284000e+00 -5.680311e-01
6.285000e+00 -5.701579e-01
6.286000e+00 -5.722822e-01
6.287000e+00 -5.744041e-01
6.288000e+00 -5.765234e-01
6.289000e+00 -5.786403e-01
6.290000e+00 -5.807545e-01
6.291000e+00 -5.828662e-01
6.292000e+00 -5.849752e-01
6.293000e+00 -5.870816e-01
6.294000e+00 -5.891853e-01
6.295000e+00 -5.912862e-01
6.296000e+00 -5.933843e-01
6.297000e+00 -5.954797e-01
6.298000e+00 -5.975722e-01
6.299000e+00 -5.996619e-01
6.300000e+00 -6.017486e-01
6.301000e+00 -6.038324e-01
6.302000e+00 -6.059132e-01
6.303000e+00 -6.079911e-01
6.304000e+00 -6.100658e-01
6.305000e+00 -6.121376e-01
6.306000e+00 -6.142062e-01
6.307000e+00 -6.162716e-01
6.308000e+00 -6.183339e-01
6.309000e+00 -6.203930e-01
6.310000e+00 -6.224489e-01
6.311000e+00 -6.245014e-01
6.312000e+00 -6.265507e-01
6.313000e+00 -6.285966e-01
6.314000e+00 -6.306392e-01
6.315000e+00 -6.326783e-01
6.316000e+00 -6.347141e-01
6.317000e+00 -6.367463e-01
6.318000e+00 -6.387750e-01
6.319000e+00 -6.408002e-01
6.320000e+00 -6.428218e-01
6.321000e+00 -6.448399e-01
6.322000e+00 -6.468542e-01
6.323000e+00 -6.488650e-01
6.324000e+00 -6.508720e-01
6.325000e+00 -6.528752e-01
6.326000e+00 -6.548747e-01
6.327000e+00 -6.568704e-01
6.328000e+00 -6.588623e-01
6.329000e+00 -6.608503e-01
6.330000e+00 -6.628344e-01
6.331000e+00 -6.648145e-01
6.332000e+00 -6.667907e-01
6.333000e+00 -6.687629e-01
6.334000e+00 -6.707310e-01
6.335000e+00 -6.726951e-01
6.336000e+00 -6.746551e-01
6.337000e+00 -6.766110e-01
6.338000e+00 -6.785627e-01
6.339000e+00 -6.805102e-01
6.340000e+00 -6.824535e-01
6.341000e+00 -6.843925e-01
6.342000e+00 -6.863272e-01
6.343000e+00 -6.882577e-01
6.344000e+00 -6.901837e-01
6.345000e+00 -6.921054e-01
6.346000e+00 -6.940226e-01
6.347000e+00 -6.959354e-01
6.348000e+00 -6.978437e-01
6.349000e+00 -6.997475e-01
6.350000e+00 -7.016467e-01
6.351000e+00 -7.035414e-01
6.352000e+00 -7.054315e-01
6.353000e+00 -7.073169e-01
6.354000e+00 -7.091976e-01
6.355000e+00 -7.110736e-01
6.356000e+00 -7.129449e-01
6.357000e+00 -7.148114e-01
6.358000e+00 -7.166731e-01
6.359000e+00 -7.185300e-01
6.360000e+00 -7.203820e-01
6.361000e+00 -7.222291e-01
6.362000e+00 -7.240713e-01
6.363000e+00 -7.259085e-01
6.364000e+00 -7.277408e-01
6.365000e+00 -7.295680e-01
6.366000e+00 -7.313901e-01
6.367000e+00 -7.332072e-01
6.368000e+00 -7.350192e-01
6.369000e+00 -7.368260e-01
6.370000e+00 -7.386276e-01
6.371000e+00 -7.404241e-01
6.372000e+00 -7.422153e-01
6.373000e+00 -7.440012e-01
6.374000e+00 -7.457818e-01
6.375000e+00 -7.475571e-01
6.376000e+00 -7.493270e-01
6.377000e+00 -7.510915e-01
6.378000e+00 -7.528506e-01
6.379000e+00 -7.546043e-01
6.380000e+00 -7.563525e-01
6.381000e+00 -7.580951e-01
6.382000e+00 -7.598322e-01
6.383000e+00 -7.615638e-01
6.384000e+00 -7.632897e-01
6.385000e+00 -7.650100e-01
6.386000e+00 -7.667246e-01
6.387000e+00 -7.684336e-01
6.388000e+00 -7.701368e-01
6.389000e+00 -7.718342e-01
6.390000e+00 -7.735259e-01
6.391000e+00 -7.752118e-01
6.392000e+00 -7.768918e-01
6.393000e+00 -7.785659e-01
6.394000e+00 -7.802341e-01
6.395000e+00 -7.818964e-01
6.396000e+00 -7.835528e-01
6.397000e+00 -7.852031e-01
6.398000e+00 -7.868474e-01
6.399000e+00 -7.884857e-01
6.400000e+00 -7.901179e-01
6.401000e+00 -7.917440e-01
6.402000e+00 -7.933639e-01
6.403000e+00 -7.949777e-01
6.404000e+00 -7.965853e-01
6.405000e+00 -7.981866e-01
6.406000e+00 -7.997817e-01
6.407000e+00 -8.013705e-01
6.408000e+00 -8.029530e-01
6.409000e+00 -8.045292e-01
6.410000e+00 -8.060990e-01
6.411000e+00 -8.076624e-01
6.412000e+00 -8.092194e-01
6.413000e+00 -8.107699e-01
6.414000e+00 -8.123140e-01
6.415000e+00 -8.138515e-01
6.416000e+00 -8.153825e-01
6.417000e+00 -8.169069e-01
6.418000e+00 -8.184248e-01
6.419000e+00 -8.199360e-01
6.420000e+00 -8.214405e-01
6.421000e+00 -8.229384e-01
6.422000e+00 -8.244296e-01
6.423000e+00 -8.259141e-01
6.424000e+00 -8.273918e-01
6.425000e+00 -8.288627e-01
6.426000e+00 -8.303267e-01
6.427000e+00 -8.317840e-01
6.428000e+00 -8.332344e-01
6.429000e+00 -8.346779e-01
6.430000e+00 -8.361144e-01
6.431000e+00 -8.375440e-01
6.432000e+00 -8.389667e-01
6.433000e+00 -8.403823e-01
6.434000e+00 -8.417909e-01
6.435000e+00 -8.431924e-01
6.436000e+00 -8.445869e-01
6.437000e+00 -8.459742e-01
6.438000e+00 -8.473544e-01
6.439000e+00 -8.487275e-01
6.440000e+00 -8.500933e-01
6.441000e+00 -8.514520e-01
6.442000e+00 -8.528033e-01
6.443000e+00 -8.541475e-01
6.444000e+00 -8.554843e-01
6.445000e+00 -8.568138e-01
6.446000e+00 -8.581360e-01
6.447000e+00 -8.594508e-01
6.448000e+00 -8.607582e-01
6.449000e+00 -8.620582e-01
6.450000e+00 -8.633507e-01
6.451000e+00 -8.646358e-01
6.452000e+00 -8.659133e-01
6.453000e+00 -8.671834e-01
6.454000e+00 -8.684458e-01
6.455000e+00 -8.697008e-01
6.456000e+00 -8.709481e-01
6.457000e+00 -8.721878e-01
6.458000e+00 -8.734198e-01
6.459000e+00 -8.746442e-01
6.460000e+00 -8.758608e-01
6.461000e+00 -8.770698e-01
6.462000e+00 -8.782710e-01
6.463000e+00 -8.794644e-01
6.464000e+00 -8.806501e-01
6.465000e+00 -8.818279e-01
6.466000e+00 -8.829979e-01
6.467000e+00 -8.841600e-01
6.468000e+00 -8.853142e-01
6.469000e+00 -8.864605e-01
6.470000e+00 -8.875989e-01
6.471000e+00 -8.887293e-01
6.472000e+00 -8.898517e-01
6.473000e+00 -8.909661e-01
6.474000e+00 -8.920725e-01
6.475000e+00 -8.931708e-01
6.476000e+00 -8.942610e-01
6.477000e+00 -8.953432e-01
6.478000e+00 -8.964172e-01
6.479000e+00 -8.974831e-01
6.480000e+00 -8.985407e-01
6.481000e+00 -8.995902e-01
6.482000e+00 -9.006315e-01
6.483000e+00 -9.016646e-01
6.484000e+00 -9.026894e-01
6.485000e+00 -9.037059e-01
6.486000e+00 -9.047141e-01
6.487000e+00 -9.057140e-01
6.488000e+00 -9.067055e-01
6.489000e+00 -9.076886e-01
6.490000e+00 -9.086634e-01
6.491000e+00 -9.096297e-01
6.492000e+00 -9.105876e-01
6.493000e+00 -9.115371e-01
6.494000e+00 -9.124781e-01
6.495000e+00 -9.134105e-01
6.496000e+00 -9.143345e-01
6.497000e+00 -9.152499e-01
6.498000e+00 -9.161567e-01
6.499000e+00 -9.170550e-01
6.500000e+00 -9.179446e-01
6.501000e+00 -9.188256e-01
6.502000e+00 -9.196980e-01
6.503000e+00 -9.205617e-01
6.504000e+00 -9.214167e-01
6.505000e+00 -9.222630e-01
6.506000e+00 -9.231006e-01
6.507000e+00 -9.239295e-01
6.508000e+00 -9.247495e-01
6.509000e+00 -9.255608e-01
6.510000e+00 -9.263633e-01
6.511000e+00 -9.271569e-01
6.512000e+00 -9.279417e-01
6.513000e+00 -9.287176e-01
6.514000e+00 -9.294846e-01
6.515000e+00 -9.302427e-01
6.516000e+00 -9.309919e-01
6.517000e+00 -9.317322e-01
6.518000e+00 -9.324635e-01
6.519000e+00 -9.331858e-01
6.520000e+00 -9.338991e-01
6.521000e+00 -9.346034e-01
6.522000e+00 -9.352986e-01
6.523000e+00 -9.359848e-01
6.524000e+00 -9.366619e-01
6.525000e+00 -9.373299e-01
6.526000e+00 -9.379888e-01
6.527000e+00 -9.386386e-01
6.528000e+00 -9.392792e-01
6.529000e+00 -9.399107e-01
6.530000e+00 -9.405329e-01
6.531000e+00 -9.411460e-01
6.532000e+00 -9.417499e-01
6.533000e+00 -9.423445e-01
6.534000e+00 -9.429298e-01
6.535000e+00 -9.435059e-01
6.536000e+00 -9.440727e-01
6.537000e+00 -9.446302e-01
6.538000e+00 -9.451784e-01
6.539000e+00 -9.457172e-01
6.540000e+00 -9.462467e-01
6.541000e+00 -9.467668e-01
6.542000e+00 -9.472775e-01
6.543000e+00 -9.477788e-01
6.544000e+00 -9.482707e-01
6.545000e+00 -9.487531e-01
6.546000e+00 -9.492261e-01
6.547000e+00 -9.496896e-01
6.548000e+00 -9.501437e-01
6.549000e+00 -9.505882e-01
6.550000e+00 -9.510232e-01
6.551000e+00 -9.514487e-01
6.552000e+00 -9.518647e-01
6.553000e+00 -9.522710e-01
6.554000e+00 -9.526678e-01
6.555000e+00 -9.530550e-01
6.556000e+00 -9.534326e-01
6.557000e+00 -9.538006e-01
6.558000e+00 -9.541589e-01
6.559000e+00 -9.545076e-01
6.560000e+00 -9.548466e-01
6.561000e+00 -9.551760e-01
6.562000e+00 -9.554956e-01
6.563000e+00 -9.558055e-01
6.564000e+00 -9.561057e-01
6.565000e+00 -9.563962e-01
6.566000e+00 -9.566769e-01
6.567000e+00 -9.569479e-01
6.568000e+00 -9.572091e-01
6.569000e+00 -9.574604e-01
6.570000e+00 -9.577020e-01
6.571000e+00 -9.579338e-01
6.572000e+00 -9.581557e-01
6.573000e+00 -9.583678e-01
6.574000e+00 -9.585700e-01
6.575000e+00 -9.587623e-01
6.576000e+00 -9.589448e-01
6.577000e+00 -9.591174e-01
6.578000e+00 -9.592801e-01
6.579000e+00 -9.594328e-01
6.580000e+00 -9.595756e-01
6.581000e+00 -9.597085e-01
6.582000e+00 -9.598314e-01
6.583000e+00 -9.599443e-01
6.584000e+00 -9.600473e-01
6.585000e+00 -9.601403e-01
6.586000e+00 -9.602232e-01
6.587000e+00 -9.602962e-01
6.588000e+00 -9.603591e-01
6.589000e+00 -9.604120e-01
6.590000e+00 -9.604548e-01
6.591000e+00 -9.604876e-01
6.592000e+00 -9.605103e-01
6.593000e+00 -9.605230e-01
6.594000e+00 -9.605255e-01
6.595000e+00 -9.605179e-01
6.596000e+00 -9.605003e-01
6.597000e+00 -9.604725e-01
6.598000e+00 -9.604345e-01
6.599000e+00 -9.603865e-01
6.600000e+00 -9.603282e-01
6.601000e+00 -9.602599e-01
6.602000e+00 -9.601813e-01
6.603000e+00 -9.600926e-01
6.604000e+00 -9.599936e-01
6.605000e+00 -9.598845e-01
6.606000e+00 -9.597652e-01
6.607000e+00 -9.596356e-01
6.608000e+00 -9.594958e-01
6.609000e+00 -9.593458e-01
6.610000e+00 -9.591856e-01
6.611000e+00 -9.590150e-01
6.612000e+00 -9.588343e-01
6.613000e+00 -9.586432e-01
6.614000e+00 -9.584419e-01
6.615000e+00 -9.582303e-01
6.616000e+00 -9.580084e-01
6.617000e+00 -9.577762e-01
6.618000e+00 -9.575337e-01
6.619000e+00 -9.572808e-01
6.620000e+00 -9.570177e-01
6.621000e+00 -9.567442e-01
6.622000e+00 -9.564604e-01
6.623000e+00 -9.561662e-01
6.624000e+00 -9.558617e-01
6.625000e+00 -9.555468e-01
6.626000e+00 -9.552215e-01
6.627000e+00 -9.548859e-01
6.628000e+00 -9.545399e-01
6.629000e+00 -9.541835e-01
6.630000e+00 -9.538167e-01
6.631000e+00 -9.534395e-01
6.632000e+00 -9.530519e-01
6.633000e+00 -9.526539e-01
6.634000e+00 -9.522455e-01
6.635000e+00 -9.518267e-01
6.636000e+00 -9.513974e-01
6.637000e+00 -9.509577e-01
6.638000e+00 -9.505075e-01
6.639000e+00 -9.500470e-01
6.640000e+00 -9.495759e-01
6.641000e+00 -9.490944e-01
6.642000e+00 -9.486025e-01
6.643000e+00 -9.481001e-01
6.644000e+00 -9.475872e-01
6.645000e+00 -9.470638e-01
6.646000e+00 -9.465300e-01
6.647000e+00 -9.459857e-01
6.648000e+00 -9.454309e-01
6.649000e+00 -9.448656e-01
6.650000e+00 -9.442898e-01
6.651000e+00 -9.437036e-01
6.652000e+00 -9.431068e-01
6.653000e+00 -9.424995e-01
6.654000e+00 -9.418817e-01
6.655000e+00 -9.412534e-01
6.656000e+00 -9.406146e-01
6.657000e+00 -9.399653e-01
6.658000e+00 -9.393054e-01
6.659000e+00 -9.386351e-01
6.660000e+00 -9.379542e-01
6.661000e+00 -9.372627e-01
6.662000e+00 -9.365608e-01
6.663000e+00 -9.358483e-01
6.664000e+00 -9.351253e-01
6.665000e+00 -9.343917e-01
6.666000e+00 -9.336476e-01
6.667000e+00 -9.328930e-01
6.668000e+00 -9.321278e-01
6.669000e+00 -9.313521e-01
6.670000e+00 -9.305658e-01
6.671000e+00 -9.297690e-01
6.672000e+00 -9.289617e-01
6.673000e+00 -9.281437e-01
6.674000e+00 -9.273153e-01
6.675000e+00 -9.264763e-01
6.676000e+00 -9.256267e-01
6.677000e+00 -9.247666e-01
6.678000e+00 -9.238960e-01
6.679000e+00 -9.230147e-01
6.680000e+00 -9.221230e-01
6.681000e+00 -9.212207e-01
6.682000e+00 -9.203078e-01
6.683000e+00 -9.193844e-01
6.684000e+00 -9.184504e-01
6.685000e+00 -9.175059e-01
6.686000e+00 -9.165508e-01
6.687000e+00 -9.155851e-01
6.688000e+00 -9.146090e-01
6.689000e+00 -9.136222e-01
6.690000e+00 -9.126250e-01
6.691000e+00 -9.116171e-01
6.692000e+00 -9.105988e-01
6.693000e+00 -9.095699e-01
6.694000e+00 -9.085304e-01
6.695000e+00 -9.074804e-01
6.696000e+00 -9.064199e-01
6.697000e+00 -9.053488e-01
6.698000e+00 -9.042672e-01
6.699000e+00 -9.031750e-01
6.700000e+00 -9.020724e-01
6.701000e+00 -9.009592e-01
6.702000e+00 -8.998354e-01
6.703000e+00 -8.987012e-01
6.704000e+00 -8.975564e-01
6.705000e+00 -8.964011e-01
6.706000e+00 -8.952353e-01
6.707000e+00 -8.940590e-01
6.708000e+00 -8.928722e-01
6.709000e+00 -8.916749e-01
6.710000e+00 -8.904670e-01
6.711000e+00 -8.892487e-01
6.712000e+00 -8.880199e-01
6.713000e+00 -8.867805e-01
6.714000e+00 -8.855307e-01
6.715000e+00 -8.842705e-01
6.716000e+00 -8.829997e-01
6.717000e+00 -8.817184e-01
6.718000e+00 -8.804267e-01
6.719000e+00 -8.791246e-01
6.720000e+00 -8.778119e-01
6.721000e+00 -8.764888e-01
6.722000e+00 -8.751553e-01
6.723000e+00 -8.738113e-01
6.724000e+00 -8.724568e-01
6.725000e+00 -8.710920e-01
6.726000e+00 -8.697167e-01
6.727000e+00 -8.683310e-01
6.728000e+00 -8.669348e-01
6.729000e+00 -8.655282e-01
6.730000e+00 -8.641113e-01
6.731000e+00 -8.626839e-01
6.732000e+00 -8.612461e-01
6.733000e+00 -8.597980e-01
6.734000e+00 -8.583395e-01
6.735000e+00 -8.568705e-01
6.736000e+00 -8.553913e-01
6.737000e+00 -8.539016e-01
6.738000e+00 -8.524016e-01
6.739000e+00 -8.508913e-01
6.740000e+00 -8.493706e-01
6.741000e+00 -8.478395e-01
6.742000e+00 -8.462982e-01
6.743000e+00 -8.447465e-01
6.744000e+00 -8.431845e-01
6.745000e+00 -8.416122e-01
6.746000e+00 -8.400296e-01
6.747000e+00 -8.384367e-01
6.748000e+00 -8.368335e-01
6.749000e+00 -8.352201e-01
6.750000e+00 -8.335964e-01
6.751000e+00 -8.319624e-01
6.752000e+00 -8.303182e-01
6.753000e+00 -8.286637e-01
6.754000e+00 -8.269991e-01
6.755000e+00 -8.253242e-01
6.756000e+00 -8.236390e-01
6.757000e+00 -8.219437e-01
6.758000e+00 -8.202382e-01
6.759000e+00 -8.185225e-01
6.760000e+00 -8.167966e-01
6.761000e+00 -8.150605e-01
6.762000e+00 -8.133143e-01
6.763000e+00 -8.115580e-01
6.764000e+00 -8.097915e-01
6.765000e+00 -8.080148e-01
6.766000e+00 -8.062281e-01
6.767000e+00 -8.044312e-01
6.768000e+00 -8.026243e-01
6.769000e+00 -8.008073e-01
6.770000e+00 -7.989802e-01
6.771000e+00 -7.971430e-01
6.772000e+00 -7.952958e-01
6.773000e+00 -7.934385e-01
6.774000e+00 -7.915712e-01
6.775000e+00 -7.896939e-01
6.776000e+00 -7.878065e-01
6.777000e+00 -7.859092e-01
6.778000e+00 -7.840019e-01
6.779000e+00 -7.820846e-01
6.780000e+00 -7.801573e-01
6.781000e+00 -7.782201e-01
6.782000e+00 -7.762729e-01
6.783000e+00 -7.743159e-01
6.784000e+00 -7.723489e-01
6.785000e+00 -7.703720e-01
6.786000e+00 -7.683852e-01
6.787000e+00 -7.663885e-01
6.788000e+00 -7.643820e-01
6.789000e+00 -7.623656e-01
6.790000e+00 -7.603394e-01
6.791000e+00 -7.583033e-01
6.792000e+00 -7.562574e-01
6.793000e+00 -7.542018e-01
6.794000e+00 -7.521363e-01
6.795000e+00 -7.500611e-01
6.796000e+00 -7.479761e-01
6.797000e+00 -7.458814e-01
6.798000e+00 -7.437769e-01
6.799000e+00 -7.416627e-01
6.800000e+00 -7.395388e-01
6.801000e+00 -7.374052e-01
6.802000e+00 -7.352620e-01
6.803000e+00 -7.331091e-01
6.804000e+00 -7.309465e-01
6.805000e+00 -7.287743e-01
6.806000e+00 -7.265925e-01
6.807000e+00 -7.244011e-01
6.808000e+00 -7.222001e-01
6.809000e+00 -7.199895e-01
6.810000e+00 -7.177693e-01
6.811000e+00 -7.155396e-01
6.812000e+00 -7.133004e-01
6.813000e+00 -7.110517e-01
6.814000e+00 -7.087935e-01
6.815000e+00 -7.065258e-01
6.816000e+00 -7.042486e-01
6.817000e+00 -7.019620e-01
6.818000e+00 -6.996660e-01
6.819000e+00 -6.973605e-01
6.820000e+00 -6.950456e-01
6.821000e+00 -6.927214e-01
6.822000e+00 -6.903878e-01
6.823000e+00 -6.880448e-01
6.824000e+00 -6.856925e-01
6.825000e+00 -6.833309e-01
6.826000e+00 -6.809599e-01
6.827000e+00 -6.785797e-01
6.828000e+00 -6.761903e-01
6.829000e+00 -6.737915e-01
6.830000e+00 -6.713836e-01
6.831000e+00 -6.689664e-01
6.832000e+00 -6.665401e-01
6.833000e+00 -6.641045e-01
6.834000e+00 -6.616598e-01
6.835000e+00 -6.592060e-01
6.836000e+00 -6.567430e-01
6.837000e+00 -6.542709e-01
6.838000e+00 -6.517897e-01
6.839000e+00 -6.492995e-01
6.840000e+00 -6.468002e-01
6.841000e+00 -6.442918e-01
6.842000e+00 -6.417745e-01
6.843000e+00 -6.392481e-01
6.844000e+00 -6.367128e-01
6.845000e+00 -6.341685e-01
6.846000e+00 -6.316153e-01
6.847000e+00 -6.290532e-01
6.848000e+00 -6.264821e-01
6.849000e+00 -6.239022e-01
6.850000e+00 -6.213134e-01
6.851000e+00 -6.187157e-01
6.852000e+00 -6.161093e-01
6.853000e+00 -6.134940e-01
6.854000e+00 -6.108700e-01
6.855000e+00 -6.082371e-01
6.856000e+00 -6.055956e-01
6.857000e+00 -6.029453e-01
6.858000e+00 -6.002863e-01
6.859000e+00 -5.976186e-01
6.860000e+00 -5.949423e-01
6.861000e+00 -5.922573e-01
6.862000e+00 -5.895637e-01
6.863000e+00 -5.868615e-01
6.864000e+00 -5.841508e-01
6.865000e+00 -5.814314e-01
6.866000e+00 -5.787035e-01
6.867000e+00 -5.759671e-01
6.868000e+00 -5.732223e-01
6.869000e+00 -5.704689e-01
6.870000e+00 -5.677071e-01
6.871000e+00 -5.649368e-01
6.872000e+00 -5.621582e-01
6.873000e+00 -5.593711e-01
6.874000e+00 -5.565757e-01
6.875000e+00 -5.537720e-01
6.876000e+00 -5.509599e-01
6.877000e+00 -5.481395e-01
6.878000e+00 -5.453109e-01
6.879000e+00 -5.424740e-01
6.880000e+00 -5.396288e-01
6.881000e+00 -5.367755e-01
6.882000e+00 -5.339139e-01
6.883000e+00 -5.310442e-01
6.884000e+00 -5.281664e-01
6.885000e+00 -5.252804e-01
6.886000e+00 -5.223864e-01
6.887000e+00 -5.194842e-01
6.888000e+00 -5.165741e-01
6.889000e+00 -5.136559e-01
6.890000e+00 -5.107296e-01
6.891000e+00 -5.077955e-01
6.892000e+00 -5.048533e-01
6.893000e+00 -5.019032e-01
6.894000e+00 -4.989453e-01
6.895000e+00 -4.959794e-01
6.896000e+00 -4.930057e-01
6.897000e+00 -4.900241e-01
6.898000e+00 -4.870347e-01
6.899000e+00 -4.840376e-01
6.900000e+00 -4.810327e-01
6.901000e+00 -4.780200e-01
6.902000e+00 -4.749996e-01
6.903000e+00 -4.719716e-01
6.904000e+00 -4.689358e-01
6.905000e+00 -4.658925e-01
6.906000e+00 -4.628415e-01
6.907000e+00 -4.597829e-01
6.908000e+00 -4.567168e-01
6.909000e+00 -4.536431e-01
6.910000e+00 -4.505619e-01
6.911000e+00 -4.474732e-01
6.912000e+00 -4.443771e-01
6.913000e+00 -4.412735e-01
6.914000e+00 -4.381625e-01
6.915000e+00 -4.350442e-01
6.916000e+00 -4.319184e-01
6.917000e+00 -4.287853e-01
6.918000e+00 -4.256450e-01
6.919000e+00 -4.224973e-01
6.920000e+00 -4.193424e-01
6.921000e+00 -4.161802e-01
6.922000e+00 -4.130109e-01
6.923000e+00 -4.098344e-01
6.924000e+00 -4.066507e-01
6.925000e+00 -4.034599e-01
6.926000e+00 -4.002620e-01
6.927000e+00 -3.970570e-01
6.928000e+00 -3.938450e-01
6.929000e+00 -3.906260e-01
6.930000e+00 -3.873999e-01
6.931000e+00 -3.841670e-01
6.932000e+00 -3.809270e-01
6.933000e+00 -3.776802e-01
6.934000e+00 -3.744265e-01
6.935000e+00 -3.711659e-01
6.936000e+00 -3.678986e-01
6.937000e+00 -3.646244e-01
6.938000e+00 -3.613434e-01
6.939000e+00 -3.580557e-01
6.940000e+00 -3.547613e-01
6.941000e+00 -3.514602e-01
6.942000e+00 -3.481525e-01
6.943000e+00 -3.448381e-01
6.944000e+00 -3.415171e-01
6.945000e+00 -3.381895e-01
6.946000e+00 -3.348554e-01
6.947000e+00 -3.315148e-01
6.948000e+00 -3.281677e-01
6.949000e+00 -3.248141e-01
6.950000e+00 -3.214541e-01
6.951000e+00 -3.180877e-01
6.952000e+00 -3.147149e-01
6.953000e+00 -3.113358e-01
6.954000e+00 -3.079504e-01
6.955000e+00 -3.045587e-01
6.956000e+00 -3.011607e-01
6.957000e+00 -2.977565e-01
6.958000e+00 -2.943461e-01
6.959000e+00 -2.909295e-01
6.960000e+00 -2.875068e-01
6.961000e+00 -2.840780e-01
6.962000e+00 -2.806431e-01
6.963000e+00 -2.772021e-01
6.964000e+00 -2.737551e-01
6.965000e+00 -2.703022e-01
6.966000e+00 -2.668432e-01
6.967000e+00 -2.633784e-01
6.968000e+00 -2.599076e-01
6.969000e+00 -2.564310e-01
6.970000e+00 -2.529485e-01
6.971000e+00 -2.494602e-01
6.972000e+00 -2.459662e-01
6.973000e+00 -2.424664e-01
6.974000e+00 -2.389608e-01
6.975000e+00 -2.354496e-01
6.976000e+00 -2.319327e-01
6.977000e+00 -2.284102e-01
6.978000e+00 -2.248821e-01
6.979000e+00 -2.213485e-01
6.980000e+00 -2.178093e-01
6.981000e+00 -2.142646e-01
6.982000e+00 -2.107144e-01
6.983000e+00 -2.071588e-01
6.984000e+00 -2.035978e-01
6.985000e+00 -2.000314e-01
6.986000e+00 -1.964596e-01
6.987000e+00 -1.928826e-01
6.988000e+00 -1.893002e-01
6.989000e+00 -1.857126e-01
6.990000e+00 -1.821198e-01
6.991000e+00 -1.785218e-01
6.992000e+00 -1.749186e-01
6.993000e+00 -1.713104e-01
6.994000e+00 -1.676970e-01
6.995000e+00 -1.640785e-01
6.996000e+00 -1.604551e-01
6.997000e+00 -1.568266e-01
6.998000e+00 -1.531932e-01
6.999000e+00 -1.495548e-01
7.000000e+00 -1.459115e-01
7.001000e+00 -1.422634e-01
7.002000e+00 -1.386104e-01
7.003000e+00 -1.349527e-01
7.004000e+00 -1.312901e-01
7.005000e+00 -1.276229e-01
7.006000e+00 -1.239509e-01
7.007000e+00 -1.202742e-01
7.008000e+00 -1.165929e-01
7.009000e+00 -1.129070e-01
7.010000e+00 -1.092166e-01
7.011000e+00 -1.055216e-01
7.012000e+00 -1.018221e-01
7.013000e+00 -9.811806e-02
7.014000e+00 -9.440963e-02
7.015000e+00 -9.069679e-02
7.016000e+00 -8.697958e-02
7.017000e+00 -8.325803e-02
7.018000e+00 -7.953217e-02
7.019000e+00 -7.580204e-02
7.020000e+00 -7.206767e-02
7.021000e+00 -6.832909e-02
7.022000e+00 -6.458634e-02
7.023000e+00 -6.083945e-02
7.024000e+00 -5.708846e-02
7.025000e+00 -5.333339e-02
7.026000e+00 -4.957429e-02
7.027000e+00 -4.581118e-02
7.028000e+00 -4.204411e-02
7.029000e+00 -3.827310e-02
7.030000e+00 -3.449819e-02
7.031000e+00 -3.071941e-02
7.032000e+00 -2.693680e-02
7.033000e+00 -2.315039e-02
7.034000e+00 -1.936022e-02
7.035000e+00 -1.556632e-02
7.036000e+00 -1.176873e-02
7.037000e+00 -7.967471e-03
7.038000e+00 -4.162590e-03
7.039000e+00 -3.541182e-04
7.040000e+00 3.457910e-03
7.041000e+00 7.273460e-03
7.042000e+00 1.109250e-02
7.043000e+00 1.491498e-02
7.044000e+00 1.874089e-02
7.045000e+00 2.257018e-02
7.046000e+00 2.640281e-02
7.047000e+00 3.023876e-02
7.048000e+00 3.407798e-02
7.049000e+00 3.792044e-02
7.050000e+00 4.176612e-02
7.051000e+00 4.561496e-02
7.052000e+00 4.946694e-02
7.053000e+00 5.332202e-02
7.054000e+00 5.718016e-02
7.055000e+00 6.104133e-02
7.056000e+00 6.490550e-02
7.057000e+00 6.877263e-02
7.058000e+00 7.264268e-02
7.059000e+00 7.651562e-02
7.060000e+00 8.039140e-02
7.061000e+00 8.427001e-02
7.062000e+00 8.815140e-02
7.063000e+00 9.203553e-02
7.064000e+00 9.592236e-02
7.065000e+00 9.981188e-02
7.066000e+00 1.037040e-01
7.067000e+00 1.075988e-01
7.068000e+00 1.114961e-01
7.069000e+00 1.153959e-01
7.070000e+00 1.192983e-01
7.071000e+00 1.232031e-01
7.072000e+00 1.271103e-01
7.073000e+00 1.310199e-01
7.074000e+00 1.349318e-01
7.075000e+00 1.388461e-01
7.076000e+00 1.427626e-01
7.077000e+00 1.466814e-01
7.078000e+00 1.506023e-01
7.079000e+00 1.545255e-01
7.080000e+00 1.584507e-01
7.081000e+00 1.623781e-01
7.082000e+00 1.663075e-01
7.083000e+00 1.702389e-01
7.084000e+00 1.741723e-01
7.085000e+00 1.781077e-01
7.086000e+00 1.820450e-01
7.087000e+00 1.859841e-01
7.088000e+00 1.899251e-01
7.089000e+00 1.938679e-01
7.090000e+00 1.978124e-01
7.091000e+00 2.017587e-01
7.092000e+00 2.057066e-01
7.093000e+00 2.096562e-01
7.094000e+00 2.136075e-01
7.095000e+00 2.175602e-01
7.096000e+00 2.215146e-01
7.097000e+00 2.254704e-01
7.098000e+00 2.294277e-01
7.099000e+00 2.333864e-01
7.100000e+00 2.373466e-01
7.101000e+00 2.413080e-01
7.102000e+00 2.452708e-01
7.103000e+00 2.492349e-01
7.104000e+00 2.532002e-01
7.105000e+00 2.571667e-01
7.106000e+00 2.611344e-01
7.107000e+00 2.651032e-01
7.108000e+00 2.690731e-01
7.109000e+00 2.730441e-01
7.110000e+00 2.770161e-01
7.111000e+00 2.809890e-01
7.112000e+00 2.849629e-01
7.113000e+00 2.889377e-01
7.114000e+00 2.929134e-01
7.115000e+00 2.968899e-01
7.116000e+00 3.008672e-01
7.117000e+00 3.048452e-01
7.118000e+00 3.088240e-01
7.119000e+00 3.128034e-01
7.120000e+00 3.167835e-01
7.121000e+00 3.207641e-01
7.122000e+00 3.247454e-01
7.123000e+00 3.287272e-01
7.124000e+00 3.327094e-01
7.125000e+00 3.366921e-01
7.126000e+00 3.406752e-01
7.127000e+00 3.446587e-01
7.128000e+00 3.486426e-01
7.129000e+00 3.526267e-01
7.130000e+00 3.566111e-01
7.131000e+00 3.605957e-01
7.132000e+00 3.645805e-01
7.133000e+00 3.685655e-01
7.134000e+00 3.725505e-01
7.135000e+00 3.765356e-01
7.136000e+00 3.805208e-01
7.137000e+00 3.845060e-01
7.138000e+00 3.884911e-01
7.139000e+00 3.924761e-01
7.140000e+00 3.964610e-01
7.141000e+00 4.004458e-01
7.142000e+00 4.044303e-01
7.143000e+00 4.084146e-01
7.144000e+00 4.123987e-01
7.145000e+00 4.163824e-01
7.146000e+00 4.203658e-01
7.147000e+00 4.243488e-01
7.148000e+00 4.283313e-01
7.149000e+00 4.323134e-01
7.150000e+00 4.362950e-01
7.151000e+00 4.402761e-01
7.152000e+00 4.442566e-01
7.153000e+00 4.482364e-01
7.154000e+00 4.522156e-01
7.155000e+00 4.561941e-01
7.156000e+00 4.601719e-01
7.157000e+00 4.641489e-01
7.158000e+00 4.681251e-01
7.159000e+00 4.721004e-01
7.160000e+00 4.760749e-01
7.161000e+00 4.800484e-01
7.162000e+00 4.840210e-01
7.163000e+00 4.879925e-01
7.164000e+00 4.919630e-01
7.165000e+00 4.959325e-01
7.166000e+00 4.999008e-01
7.167000e+00 5.038679e-01
7.168000e+00 5.078339e-01
7.169000e+00 5.117986e-01
7.170000e+00 5.157621e-01
7.171000e+00 5.197242e-01
7.172000e+00 5.236850e-01
7.173000e+00 5.276444e-01
7.174000e+00 5.316024e-01
7.175000e+00 5.355589e-01
7.176000e+00 5.395139e-01
7.177000e+00 5.434674e-01
7.178000e+00 5.474192e-01
7.179000e+00 5.513695e-01
7.180000e+00 5.553181e-01
7.181000e+00 5.592650e-01
7.182000e+00 5.632102e-01
7.183000e+00 5.671535e-01
7.184000e+00 5.710951e-01
7.185000e+00 5.750348e-01
7.186000e+00 5.789727e-01
7.187000e+00 5.829086e-01
7.188000e+00 5.868425e-01
7.189000e+00 5.907744e-01
7.190000e+00 5.947043e-01
7.191000e+00 5.986321e-01
7.192000e+00 6.025578e-01
7.193000e+00 6.064813e-01
7.194000e+00 6.104026e-01
7.195000e+00 6.143217e-01
7.196000e+00 6.182385e-01
7.197000e+00 6.221530e-01
7.198000e+00 6.260651e-01
7.199000e+00 6.299749e-01
7.200000e+00 6.338822e-01
7.201000e+00 6.377870e-01
7.202000e+00 6.416893e-01
7.203000e+00 6.455891e-01
7.204000e+00 6.494863e-01
7.205000e+00 6.533809e-01
7.206000e+00 6.572728e-01
7.207000e+00 6.611620e-01
7.208000e+00 6.650485e-01
7.209000e+00 6.689322e-01
7.210000e+00 6.728130e-01
7.211000e+00 6.766910e-01
7.212000e+00 6.805662e-01
7.213000e+00 6.844384e-01
7.214000e+00 6.883076e-01
7.215000e+00 6.921738e-01
7.216000e+00 6.960369e-01
7.217000e+00 6.998970e-01
7.218000e+00 7.037540e-01
7.219000e+00 7.076078e-01
7.220000e+00 7.114583e-01
7.221000e+00 7.153057e-01
7.222000e+00 7.191498e-01
7.223000e+00 7.229905e-01
7.224000e+00 7.268279e-01
7.225000e+00 7.306619e-01
7.226000e+00 7.344925e-01
7.227000e+00 7.383196e-01
7.228000e+00 7.421432e-01
7.229000e+00 7.459632e-01
7.230000e+00 7.497797e-01
7.231000e+00 7.535925e-01
7.232000e+00 7.574017e-01
7.233000e+00 7.612072e-01
7.234000e+00 7.650089e-01
7.235000e+00 7.688069e-01
7.236000e+00 7.726010e-01
7.237000e+00 7.763913e-01
7.238000e+00 7.801777e-01
7.239000e+00 7.839602e-01
7.240000e+00 7.877387e-01
7.241000e+00 7.915132e-01
7.242000e+00 7.952837e-01
7.243000e+00 7.990500e-01
7.244000e+00 8.028123e-01
7.245000e+00 8.065704e-01
7.246000e+00 8.103243e-01
7.247000e+00 8.140740e-01
7.248000e+00 8.178194e-01
7.249000e+00 8.215605e-01
7.250000e+00 8.252973e-01
7.251000e+00 8.290296e-01
7.252000e+00 8.327576e-01
7.253000e+00 8.364811e-01
7.254000e+00 8.402001e-01
7.255000e+00 8.439145e-01
7.256000e+00 8.476244e-01
7.257000e+00 8.513297e-01
7.258000e+00 8.550303e-01
7.259000e+00 8.587262e-01
7.260000e+00 8.624174e-01
7.261000e+00 8.661039e-01
7.262000e+00 8.697855e-01
7.263000e+00 8.734624e-01
7.264000e+00 8.771343e-01
7.265000e+00 8.808013e-01
7.266000e+00 8.844634e-01
7.267000e+00 8.881205e-01
7.268000e+00 8.917726e-01
7.269000e+00 8.954196e-01
7.270000e+00 8.990615e-01
7.271000e+00 9.026983e-01
7.272000e+00 9.063299e-01
7.273000e+00 9.099563e-01
7.274000e+00 9.135775e-01
7.275000e+00 9.171933e-01
7.276000e+00 9.208039e-01
7.277000e+00 9.244091e-01
7.278000e+00 9.280088e-01
7.279000e+00 9.316032e-01
7.280000e+00 9.351921e-01
7.281000e+00 9.387755e-01
7.282000e+00 9.423533e-01
7.283000e+00 9.459256e-01
7.284000e+00 9.494922e-01
7.285000e+00 9.530532e-01
7.286000e+00 9.566085e-01
7.287000e+00 9.601581e-01
7.288000e+00 9.637019e-01
7.289000e+00 9.672399e-01
7.290000e+00 9.707721e-01
7.291000e+00 9.742984e-01
7.292000e+00 9.778188e-01
7.293000e+00 9.813332e-01
7.294000e+00 9.848417e-01
7.295000e+00 9.883441e-01
7.296000e+00 9.918405e-01
7.297000e+00 9.953308e-01
7.298000e+00 9.988149e-01
7.299000e+00 1.002293e+00
7.300000e+00 1.005765e+00
7.301000e+00 1.009230e+00
7.302000e+00 1.012690e+00
7.303000e+00 1.016143e+00
7.304000e+00 1.019589e+00
7.305000e+00 1.023029e+00
7.306000e+00 1.026463e+00
7.307000e+00 1.029891e+00
7.308000e+00 1.033312e+00
7.309000e+00 1.036726e+00
7.310000e+00 1.040134e+00
7.311000e+00 1.043535e+00
7.312000e+00 1.046930e+00
7.313000e+00 1.050317e+00
7.314000e+00 1.053699e+00
7.315000e+00 1.057073e+00
7.316000e+00 1.060441e+00
7.317000e+00 1.063802e+00
7.318000e+00 1.067156e+00
7.319000e+00 1.070503e+00
7.320000e+00 1.073843e+00
7.321000e+00 1.077176e+00
7.322000e+00 1.080503e+00
7.323000e+00 1.083822e+00
7.324000e+00 1.087134e+00
7.325000e+00 1.090439e+00
7.326000e+00 1.093738e+00
7.327000e+00 1.097028e+00
7.328000e+00 1.100312e+00
7.329000e+00 1.103588e+00
7.330000e+00 1.106858e+00
7.331000e+00 1.110120e+00
7.332000e+00 1.113374e+00
7.333000e+00 1.116621e+00
7.334000e+00 1.119861e+00
7.335000e+00 1.123093e+00
7.336000e+00 1.126318e+00
7.337000e+00 1.129536e+00
7.338000e+00 1.132745e+00
7.339000e+00 1.135948e+00
7.340000e+00 1.139142e+00
7.341000e+00 1.142329e+00
7.342000e+00 1.145508e+00
7.343000e+00 1.148680e+00
7.344000e+00 1.151844e+00
7.345000e+00 1.155000e+00
7.346000e+00 1.158148e+00
7.347000e+00 1.161289e+00
7.348000e+00 1.164421e+00
7.349000e+00 1.167546e+00
7.350000e+00 1.170662e+00
7.351000e+00 1.173771e+00
7.352000e+00 1.176872e+00
7.353000e+00 1.179964e+00
7.354000e+00 1.183049e+00
7.355000e+00 1.186125e+00
7.356000e+00 1.189194e+00
7.357000e+00 1.192254e+00
7.358000e+00 1.195306e+00
7.359000e+00 1.198349e+00
7.360000e+00 1.201385e+00
7.361000e+00 1.204412e+00
7.362000e+00 1.207430e+00
7.363000e+00 1.210441e+00
7.364000e+00 1.213443e+00
7.365000e+00 1.216436e+00
7.366000e+00 1.219421e+00
7.367000e+00 1.222398e+00
7.368000e+00 1.225366e+00
7.369000e+00 1.228325e+00
7.370000e+00 1.231276e+00
7.371000e+00 1.234218e+00
7.372000e+00 1.237151e+00
7.373000e+00 1.240076e+00
7.374000e+00 1.242992e+00
7.375000e+00 1.245899e+00
7.376000e+00 1.248798e+00
7.377000e+00 1.251687e+00
7.378000e+00 1.254568e+00
7.379000e+00 1.257440e+00
7.380000e+00 1.260303e+00
7.381000e+00 1.263157e+00
7.382000e+00 1.266002e+00
7.383000e+00 1.268838e+00
7.384000e+00 1.271665e+00
7.385000e+00 1.274483e+00
7.386000e+00 1.277291e+00
7.387000e+00 1.280091e+00
7.388000e+00 1.282881e+00
7.389000e+00 1.285663e+00
7.390000e+00 1.288435e+00
7.391000e+00 1.291197e+00
7.392000e+00 1.293951e+00
7.393000e+00 1.296695e+00
7.394000e+00 1.299430e+00
7.395000e+00 1.302155e+00
7.396000e+00 1.304871e+00
7.397000e+00 1.307577e+00
7.398000e+00 1.310274e+00
7.399000e+00 1.312962e+00
7.400000e+00 1.315640e+00
7.401000e+00 1.318308e+00
7.402000e+00 1.320967e+00
7.403000e+00 1.323616e+00
7.404000e+00 1.326255e+00
7.405000e+00 1.328885e+00
7.406000e+00 1.331505e+00
7.407000e+00 1.334116e+00
7.408000e+00 1.336716e+00
7.409000e+00 1.339307e+00
7.410000e+00 1.341888e+00
7.411000e+00 1.344459e+00
7.412000e+00 1.347020e+00
7.413000e+00 1.349571e+00
7.414000e+00 1.352112e+00
7.415000e+00 1.354644e+00
7.416000e+00 1.357165e+00
7.417000e+00 1.359676e+00
7.418000e+00 1.362177e+00
7.419000e+00 1.364668e+00
7.420000e+00 1.367149e+00
7.421000e+00 1.369620e+00
7.422000e+00 1.372081e+00
7.423000e+00 1.374531e+00
7.424000e+00 1.376971e+00
7.425000e+00 1.379401e+00
7.426000e+00 1.381821e+00
7.427000e+00 1.384230e+00
7.428000e+00 1.386629e+00
7.429000e+00 1.389018e+00
7.430000e+00 1.391396e+00
7.431000e+00 1.393764e+00
7.432000e+00 1.396121e+00
7.433000e+00 1.398468e+00
7.434000e+00 1.400804e+00
7.435000e+00 1.403130e+00
7.436000e+00 1.405445e+00
7.437000e+00 1.407749e+00
7.438000e+00 1.410043e+00
7.439000e+00 1.412327e+00
7.440000e+00 1.414599e+00
7.441000e+00 1.416861e+00
7.442000e+00 1.419112e+00
7.443000e+00 1.421353e+00
7.444000e+00 1.423582e+00
7.445000e+00 1.425801e+00
7.446000e+00 1.428009e+00
7.447000e+00 1.430207e+00
7.448000e+00 1.432393e+00
7.449000e+00 1.434568e+00
7.450000e+00 1.436733e+00
7.451000e+00 1.438886e+00
7.452000e+00 1.441029e+00
7.453000e+00 1.443160e+00
7.454000e+00 1.445281e+00
7.455000e+00 1.447390e+00
7.456000e+00 1.449488e+00
7.457000e+00 1.451576e+00
7.458000e+00 1.453652e+00
7.459000e+00 1.455717e+00
7.460000e+00 1.457770e+00
7.461000e+00 1.459813e+00
7.462000e+00 1.461844e+00
7.463000e+00 1.463864e+00
7.464000e+00 1.465873e+00
7.465000e+00 1.467870e+00
7.466000e+00 1.469856e+00
7.467000e+00 1.471831e+00
7.468000e+00 1.473795e+00
7.469000e+00 1.475747e+00
7.470000e+00 1.477687e+00
7.471000e+00 1.479616e+00
7.472000e+00 1.481534e+00
7.473000e+00 1.483440e+00
7.474000e+00 1.485335e+00
7.475000e+00 1.487218e+00
7.476000e+00 1.489089e+00
7.477000e+00 1.490949e+00
7.478000e+00 1.492797e+00
7.479000e+00 1.494634e+00
7.480000e+00 1.496459e+00
7.481000e+00 1.498272e+00
7.482000e+00 1.500074e+00
7.483000e+00 1.501864e+00
7.484000e+00 1.503642e+00
7.485000e+00 1.505408e+00
7.486000e+00 1.507163e+00
7.487000e+00 1.508906e+00
7.488000e+00 1.510637e+00
7.489000e+00 1.512356e+00
7.490000e+00 1.514063e+00
7.491000e+00 1.515758e+00
7.492000e+00 1.517442e+00
7.493000e+00 1.519113e+00
7.494000e+00 1.520773e+00
7.495000e+00 1.522420e+00
7.496000e+00 1.524056e+00
7.497000e+00 1.525679e+00
7.498000e+00 1.527290e+00
7.499000e+00 1.528890e+00
7.500000e+00 1.530477e+00
7.501000e+00 1.532052e+00
7.502000e+00 1.533615e+00
7.503000e+00 1.535166e+00
7.504000e+00 1.536705e+00
7.505000e+00 1.538232e+00
7.506000e+00 1.539746e+00
7.507000e+00 1.541248e+00
7.508000e+00 1.542738e+00
7.509000e+00 1.544215e+00
7.510000e+00 1.545681e+00
7.511000e+00 1.547134e+00
7.512000e+00 1.548574e+00
7.513000e+00 1.550003e+00
7.514000e+00 1.551419e+00
7.515000e+00 1.552822e+00
7.516000e+00 1.554214e+00
7.517000e+00 1.555592e+00
7.518000e+00 1.556959e+00
7.519000e+00 1.558313e+00
7.520000e+00 1.559654e+00
7.521000e+00 1.560983e+00
7.522000e+00 1.562300e+00
7.523000e+00 1.563603e+00
7.524000e+00 1.564895e+00
7.525000e+00 1.566174e+00
7.526000e+00 1.567440e+00
7.527000e+00 1.568694e+00
7.528000e+00 1.569935e+00
7.529000e+00 1.571163e+00
7.530000e+00 1.572379e+00
7.531000e+00 1.573582e+00
7.532000e+00 1.574772e+00
7.533000e+00 1.575950e+00
7.534000e+00 1.577115e+00
7.535000e+00 1.578267e+00
7.536000e+00 1.579407e+00
7.537000e+00 1.580534e+00
7.538000e+00 1.581648e+00
7.539000e+00 1.582749e+00
7.540000e+00 1.583837e+00
7.541000e+00 1.584913e+00
7.542000e+00 1.585976e+00
7.543000e+00 1.587026e+00
7.544000e+00 1.588063e+00
7.545000e+00 1.589087e+00
7.546000e+00 1.590098e+00
7.547000e+00 1.591096e+00
7.548000e+00 1.592082e+00
7.549000e+00 1.593054e+00
7.550000e+00 1.594014e+00
7.551000e+00 1.594960e+00
7.552000e+00 1.595894e+00
7.553000e+00 1.596814e+00
7.554000e+00 1.597722e+00
7.555000e+00 1.598616e+00
7.556000e+00 1.599498e+00
7.557000e+00 1.600366e+00
7.558000e+00 1.601222e+00
7.559000e+00 1.602064e+00
7.560000e+00 1.602893e+00
7.561000e+00 1.603709e+00
7.562000e+00 1.604512e+00
7.563000e+00 1.605302e+00
7.564000e+00 1.606078e+00
7.565000e+00 1.606842e+00
7.566000e+00 1.607592e+00
7.567000e+00 1.608329e+00
7.568000e+00 1.609053e+00
7.569000e+00 1.609764e+00
7.570000e+00 1.610462e+00
7.571000e+00 1.611146e+00
7.572000e+00 1.611817e+00
7.573000e+00 1.612475e+00
7.574000e+00 1.613119e+00
7.575000e+00 1.613751e+00
7.576000e+00 1.614368e+00
7.577000e+00 1.614973e+00
7.578000e+00 1.615565e+00
7.579000e+00 1.616143e+00
7.580000e+00 1.616707e+00
7.581000e+00 1.617259e+00
7.582000e+00 1.617797e+00
7.583000e+00 1.618321e+00
7.584000e+00 1.618833e+00
7.585000e+00 1.619331e+00
7.586000e+00 1.619815e+00
7.587000e+00 1.620286e+00
7.588000e+00 1.620744e+00
7.589000e+00 1.621188e+00
7.590000e+00 1.621619e+00
7.591000e+00 1.622036e+00
7.592000e+00 1.622440e+00
7.593000e+00 1.622831e+00
7.594000e+00 1.623208e+00
7.595000e+00 1.623572e+00
7.596000e+00 1.623922e+00
7.597000e+00 1.624258e+00
7.598000e+00 1.624581e+00
7.599000e+00 1.624891e+00
7.600000e+00 1.625187e+00
7.601000e+00 1.625470e+00
7.602000e+00 1.625739e+00
7.603000e+00 1.625994e+00
7.604000e+00 1.626236e+00
7.605000e+00 1.626465e+00
7.606000e+00 1.626680e+00
7.607000e+00 1.626881e+00
7.608000e+00 1.627069e+00
7.609000e+00 1.627243e+00
7.610000e+00 1.627404e+00
7.611000e+00 1.627551e+00
7.612000e+00 1.627684e+00
7.613000e+00 1.627804e+00
7.614000e+00 1.627910e+00
7.615000e+00 1.628003e+00
7.616000e+00 1.628082e+00
7.617000e+00 1.628147e+00
7.618000e+00 1.628199e+00
7.619000e+00 1.628237e+00
7.620000e+00 1.628261e+00
7.621000e+00 1.628272e+00
7.622000e+00 1.628269e+00
7.623000e+00 1.628253e+00
7.624000e+00 1.628223e+00
7.625000e+00 1.628179e+00
7.626000e+00 1.628121e+00
7.627000e+00 1.628050e+00
7.628000e+00 1.627966e+00
7.629000e+00 1.627867e+00
7.630000e+00 1.627755e+00
7.631000e+00 1.627629e+00
7.632000e+00 1.627490e+00
7.633000e+00 1.627336e+00
7.634000e+00 1.627169e+00
7.635000e+00 1.626989e+00
7.636000e+00 1.626795e+00
7.637000e+00 1.626587e+00
7.638000e+00 1.626365e+00
7.639000e+00 1.626130e+00
7.640000e+00 1.625880e+00
7.641000e+00 1.625618e+00
7.642000e+00 1.625341e+00
7.643000e+00 1.625051e+00
7.644000e+00 1.624747e+00
7.645000e+00 1.624429e+00
7.646000e+00 1.624098e+00
7.647000e+00 1.623753e+00
7.648000e+00 1.623394e+00
7.649000e+00 1.623022e+00
7.650000e+00 1.622635e+00
7.651000e+00 1.622235e+00
7.652000e+00 1.621822e+00
7.653000e+00 1.621394e+00
7.654000e+00 1.620953e+00
7.655000e+00 1.620499e+00
7.656000e+00 1.620030e+00
7.657000e+00 1.619548e+00
7.658000e+00 1.619052e+00
7.659000e+00 1.618542e+00
7.660000e+00 1.618019e+00
7.661000e+00 1.617482e+00
7.662000e+00 1.616931e+00
7.663000e+00 1.616366e+00
7.664000e+00 1.615788e+00
7.665000e+00 1.615196e+00
7.666000e+00 1.614590e+00
7.667000e+00 1.613971e+00
7.668000e+00 1.613338e+00
7.669000e+00 1.612691e+00
7.670000e+00 1.612031e+00
7.671000e+00 1.611357e+00
7.672000e+00 1.610669e+00
7.673000e+00 1.609967e+00
7.674000e+00 1.609252e+00
7.675000e+00 1.608523e+00
7.676000e+00 1.607781e+00
7.677000e+00 1.607024e+00
7.678000e+00 1.606254e+00
7.679000e+00 1.605471e+00
7.680000e+00 1.604674e+00
7.681000e+00 1.603863e+00
7.682000e+00 1.603038e+00
7.683000e+00 1.602200e+00
7.684000e+00 1.601348e+00
7.685000e+00 1.600483e+00
7.686000e+00 1.599604e+00
7.687000e+00 1.598711e+00
7.688000e+00 1.597804e+00
7.689000e+00 1.596884e+00
7.690000e+00 1.595951e+00
7.691000e+00 1.595004e+00
7.692000e+00 1.594043e+00
7.693000e+00 1.593068e+00
7.694000e+00 1.592080e+00
7.695000e+00 1.591079e+00
7.696000e+00 1.590064e+00
7.697000e+00 1.589035e+00
7.698000e+00 1.587993e+00
7.699000e+00 1.586937e+00
7.700000e+00 1.585867e+00
7.701000e+00 1.584784e+00
7.702000e+00 1.583688e+00
7.703000e+00 1.582578e+00
7.704000e+00 1.581454e+00
7.705000e+00 1.580317e+00
7.706000e+00 1.579167e+00
7.707000e+00 1.578003e+00
7.708000e+00 1.576825e+00
7.709000e+00 1.575634e+00
7.710000e+00 1.574430e+00
7.711000e+00 1.573212e+00
7.712000e+00 1.571980e+00
7.713000e+00 1.570736e+00
7.714000e+00 1.569477e+00
7.715000e+00 1.568206e+00
7.716000e+00 1.566921e+00
7.717000e+00 1.565622e+00
7.718000e+00 1.564310e+00
7.719000e+00 1.562985e+00
7.720000e+00 1.561646e+00
7.721000e+00 1.560294e+00
7.722000e+00 1.558929e+00
7.723000e+00 1.557550e+00
7.724000e+00 1.556158e+00
7.725000e+00 1.554753e+00
7.726000e+00 1.553334e+00
7.727000e+00 1.551902e+00
7.728000e+00 1.550457e+00
7.729000e+00 1.548999e+00
7.730000e+00 1.547527e+00
7.731000e+00 1.546042e+00
7.732000e+00 1.544544e+00
7.733000e+00 1.543032e+00
7.734000e+00 1.541507e+00
7.735000e+00 1.539970e+00
7.736000e+00 1.538419e+00
7.737000e+00 1.536854e+00
7.738000e+00 1.535277e+00
7.739000e+00 1.533686e+00
7.740000e+00 1.532083e+00
7.741000e+00 1.530466e+00
7.742000e+00 1.528836e+00
7.743000e+00 1.527193e+00
7.744000e+00 1.525537e+00
7.745000e+00 1.523868e+00
7.746000e+00 1.522186e+00
7.747000e+00 1.520491e+00
7.748000e+00 1.518783e+00
7.749000e+00 1.517061e+00
7.750000e+00 1.515327e+00
7.751000e+00 1.513580e+00
7.752000e+00 1.511820e+00
7.753000e+00 1.510047e+00
7.754000e+00 1.508261e+00
7.755000e+00 1.506462e+00
7.756000e+00 1.504650e+00
7.757000e+00 1.502826e+00
7.758000e+00 1.500988e+00
7.759000e+00 1.499138e+00
7.760000e+00 1.497275e+00
7.761000e+00 1.495399e+00
7.762000e+00 1.493510e+00
7.763000e+00 1.491608e+00
7.764000e+00 1.489694e+00
7.765000e+00 1.487767e+00
7.766000e+00 1.485827e+00
7.767000e+00 1.483875e+00
7.768000e+00 1.481910e+00
7.769000e+00 1.479932e+00
7.770000e+00 1.477941e+00
7.771000e+00 1.475938e+00
7.772000e+00 1.473923e+00
7.773000e+00 1.471894e+00
7.774000e+00 1.469854e+00
7.775000e+00 1.467800e+00
7.776000e+00 1.465734e+00
7.777000e+00 1.463656e+00
7.778000e+00 1.461565e+00
7.779000e+00 1.459461e+00
7.780000e+00 1.457346e+00
7.781000e+00 1.455217e+00
7.782000e+00 1.453077e+00
7.783000e+00 1.450923e+00
7.784000e+00 1.448758e+00
7.785000e+00 1.446580e+00
7.786000e+00 1.444390e+00
7.787000e+00 1.442188e+00
7.788000e+00 1.439973e+00
7.789000e+00 1.437746e+00
7.790000e+00 1.435507e+00
7.791000e+00 1.433255e+00
7.792000e+00 1.430991e+00
7.793000e+00 1.428716e+00
7.794000e+00 1.426428e+00
7.795000e+00 1.424127e+00
7.796000e+00 1.421815e+00
7.797000e+00 1.419491e+00
7.798000e+00 1.417154e+00
7.799000e+00 1.414806e+00
7.800000e+00 1.412446e+00
7.801000e+00 1.410073e+00
7.802000e+00 1.407689e+00
7.803000e+00 1.405292e+00
7.804000e+00 1.402884e+00
7.805000e+00 1.400464e+00
7.806000e+00 1.398032e+00
7.807000e+00 1.395588e+00
7.808000e+00 1.393132e+00
7.809000e+00 1.390665e+00
7.810000e+00 1.388186e+00
7.811000e+00 1.385695e+00
7.812000e+00 1.383192e+00
7.813000e+00 1.380677e+00
7.814000e+00 1.378151e+00
7.815000e+00 1.375614e+00
7.816000e+00 1.373064e+00
7.817000e+00 1.370503e+00
7.818000e+00 1.367931e+00
7.819000e+00 1.365347e+00
7.820000e+00 1.362751e+00
7.821000e+00 1.360144e+00
7.822000e+00 1.357526e+00
7.823000e+00 1.354896e+00
7.824000e+00 1.352254e+00
7.825000e+00 1.349602e+00
7.826000e+00 1.346938e+00
7.827000e+00 1.344262e+00
7.828000e+00 1.341576e+00
7.829000e+00 1.338878e+00
7.830000e+00 1.336168e+00
7.831000e+00 1.333448e+00
7.832000e+00 1.330717e+00
7.833000e+00 1.327974e+00
7.834000e+00 1.325220e+00
7.835000e+00 1.322455e+00
7.836000e+00 1.319679e+00
7.837000e+00 1.316892e+00
7.838000e+00 1.314094e+00
7.839000e+00 1.311285e+00
7.840000e+00 1.308465e+00
7.841000e+00 1.305635e+00
7.842000e+00 1.302793e+00
7.843000e+00 1.299940e+00
7.844000e+00 1.297077e+00
7.845000e+00 1.294203e+00
7.846000e+00 1.291318e+00
7.847000e+00 1.288422e+00
7.848000e+00 1.285516e+00
7.849000e+00 1.282599e+00
7.850000e+00 1.279671e+00
7.851000e+00 1.276733e+00
7.852000e+00 1.273784e+00
7.853000e+00 1.270825e+00
7.854000e+00 1.267855e+00
7.855000e+00 1.264875e+00
7.856000e+00 1.261884e+00
7.857000e+00 1.258883e+00
7.858000e+00 1.255872e+00
7.859000e+00 1.252850e+00
7.860000e+00 1.249818e+00
7.861000e+00 1.246775e+00
7.862000e+00 1.243723e+00
7.863000e+00 1.240660e+00
7.864000e+00 1.237587e+00
7.865000e+00 1.234504e+00
7.866000e+00 1.231410e+00
7.867000e+00 1.228307e+00
7.868000e+00 1.225194e+00
7.869000e+00 1.222070e+00
7.870000e+00 1.218937e+00
7.871000e+00 1.215794e+00
7.872000e+00 1.212641e+00
7.873000e+00 1.209478e+00
7.874000e+00 1.206305e+00
7.875000e+00 1.203122e+00
7.876000e+00 1.199930e+00
7.877000e+00 1.196728e+00
7.878000e+00 1.193516e+00
7.879000e+00 1.190295e+00
7.880000e+00 1.187064e+00
7.881000e+00 1.183824e+00
7.882000e+00 1.180574e+00
7.883000e+00 1.177314e+00
7.884000e+00 1.174045e+00
7.885000e+00 1.170767e+00
7.886000e+00 1.167479e+00
7.887000e+00 1.164182e+00
7.888000e+00 1.160875e+00
7.889000e+00 1.157560e+00
7.890000e+00 1.154235e+00
7.891000e+00 1.150901e+00
7.892000e+00 1.147557e+00
7.893000e+00 1.144205e+00
7.894000e+00 1.140844e+00
7.895000e+00 1.137473e+00
7.896000e+00 1.134094e+00
7.897000e+00 1.130705e+00
7.898000e+00 1.127308e+00
7.899000e+00 1.123902e+00
7.900000e+00 1.120487e+00
7.901000e+00 1.117063e+00
7.902000e+00 1.113631e+00
7.903000e+00 1.110189e+00
7.904000e+00 1.106739e+00
7.905000e+00 1.103281e+00
7.906000e+00 1.099814e+00
7.907000e+00 1.096338e+00
7.908000e+00 1.092854e+00
7.909000e+00 1.089361e+00
7.910000e+00 1.085860e+00
7.911000e+00 1.082350e+00
7.912000e+00 1.078832e+00
7.913000e+00 1.075306e+00
7.914000e+00 1.071772e+00
7.915000e+00 1.068229e+00
7.916000e+00 1.064678e+00
7.917000e+00 1.061120e+00
7.918000e+00 1.057553e+00
7.919000e+00 1.053977e+00
7.920000e+00 1.050394e+00
7.921000e+00 1.046803e+00
7.922000e+00 1.043204e+00
7.923000e+00 1.039598e+00
7.924000e+00 1.035983e+00
7.925000e+00 1.032361e+00
7.926000e+00 1.028730e+00
7.927000e+00 1.025093e+00
7.928000e+00 1.021447e+00
7.929000e+00 1.017794e+00
7.930000e+00 1.014133e+00
7.931000e+00 1.010465e+00
7.932000e+00 1.006789e+00
7.933000e+00 1.003106e+00
7.934000e+00 9.994159e-01
7.935000e+00 9.957181e-01
7.936000e+00 9.920130e-01
7.937000e+00 9.883006e-01
7.938000e+00 9.845811e-01
7.939000e+00 9.808544e-01
7.940000e+00 9.771206e-01
7.941000e+00 9.733797e-01
7.942000e+00 9.696318e-01
7.943000e+00 9.658770e-01
7.944000e+00 9.621152e-01
7.945000e+00 9.583465e-01
7.946000e+00 9.545711e-01
7.947000e+00 9.507888e-01
7.948000e+00 9.469998e-01
7.949000e+00 9.432042e-01
7.950000e+00 9.394019e-01
7.951000e+00 9.355930e-01
7.952000e+00 9.317776e-01
7.953000e+00 9.279556e-01
7.954000e+00 9.241273e-01
7.955000e+00 9.202925e-01
7.956000e+00 9.164514e-01
7.957000e+00 9.126040e-01
7.958000e+00 9.087503e-01
7.959000e+00 9.048905e-01
7.960000e+00 9.010245e-01
7.961000e+00 8.971524e-01
7.962000e+00 8.932742e-01
7.963000e+00 8.893901e-01
7.964000e+00 8.854999e-01
7.965000e+00 8.816039e-01
7.966000e+00 8.777021e-01
7.967000e+00 8.737944e-01
7.968000e+00 8.698810e-01
7.969000e+00 8.659619e-01
7.970000e+00 8.620371e-01
7.971000e+00 8.581067e-01
7.972000e+00 8.541708e-01
7.973000e+00 8.502294e-01
7.974000e+00 8.462826e-01
7.975000e+00 8.423303e-01
7.976000e+00 8.383727e-01
7.977000e+00 8.344099e-01
7.978000e+00 8.304417e-01
7.979000e+00 8.264684e-01
7.980000e+00 8.224900e-01
7.981000e+00 8.185065e-01
7.982000e+00 8.145179e-01
7.983000e+00 8.105244e-01
7.984000e+00 8.065260e-01
7.985000e+00 8.025227e-01
7.986000e+00 7.985145e-01
7.987000e+00 7.945016e-01
7.988000e+00 7.904840e-01
7.989000e+00 7.864618e-01
7.990000e+00 7.824349e-01
7.991000e+00 7.784035e-01
7.992000e+00 7.743676e-01
7.993000e+00 7.703272e-01
7.994000e+00 7.662825e-01
7.995000e+00 7.622334e-01
7.996000e+00 7.581800e-01
7.997000e+00 7.541225e-01
7.998000e+00 7.500607e-01
7.999000e+00 7.459949e-01
8.000000e+00 7.419249e-01
8.001000e+00 7.378510e-01
8.002000e+00 7.337732e-01
8.003000e+00 7.296914e-01
8.004000e+00 7.256058e-01
8.005000e+00 7.215164e-01
8.006000e+00 7.174233e-01
8.007000e+00 7.133265e-01
8.008000e+00 7.092261e-01
8.009000e+00 7.051222e-01
8.010000e+00 7.010148e-01
8.011000e+00 6.969039e-01
8.012000e+00 6.927896e-01
8.013000e+00 6.886720e-01
8.014000e+00 6.845511e-01
8.015000e+00 6.804270e-01
8.016000e+00 6.762998e-01
8.017000e+00 6.721694e-01
8.018000e+00 6.680360e-01
8.019000e+00 6.638996e-01
8.020000e+00 6.597603e-01
8.021000e+00 6.556181e-01
8.022000e+00 6.514731e-01
8.023000e+00 6.473254e-01
8.024000e+00 6.431749e-01
8.025000e+00 6.390219e-01
8.026000e+00 6.348662e-01
8.027000e+00 6.307080e-01
8.028000e+00 6.265474e-01
8.029000e+00 6.223844e-01
8.030000e+00 6.182190e-01
8.031000e+00 6.140513e-01
8.032000e+00 6.098814e-01
8.033000e+00 6.057094e-01
8.034000e+00 6.015352e-01
8.035000e+00 5.973590e-01
8.036000e+00 5.931808e-01
8.037000e+00 5.890007e-01
8.038000e+00 5.848187e-01
8.039000e+00 5.806350e-01
8.040000e+00 5.764494e-01
8.041000e+00 5.722622e-01
8.042000e+00 5.680734e-01
8.043000e+00 5.638830e-01
8.044000e+00 5.596911e-01
8.045000e+00 5.554978e-01
8.046000e+00 5.513031e-01
8.047000e+00 5.471071e-01
8.048000e+00 5.429098e-01
8.049000e+00 5.387113e-01
8.050000e+00 5.345117e-01
8.051000e+00 5.303110e-01
8.052000e+00 5.261093e-01
8.053000e+00 5.219067e-01
8.054000e+00 5.177032e-01
8.055000e+00 5.134988e-01
8.056000e+00 5.092938e-01
8.057000e+00 5.050880e-01
8.058000e+00 5.008815e-01
8.059000e+00 4.966745e-01
8.060000e+00 4.924670e-01
8.061000e+00 4.882591e-01
8.062000e+00 4.840507e-01
8.063000e+00 4.798421e-01
8.064000e+00 4.756332e-01
8.065000e+00 4.714241e-01
8.066000e+00 4.672148e-01
8.067000e+00 4.630055e-01
8.068000e+00 4.587962e-01
8.069000e+00 4.545870e-01
8.070000e+00 4.503779e-01
8.071000e+00 4.461690e-01
8.072000e+00 4.419603e-01
8.073000e+00 4.377520e-01
8.074000e+00 4.335440e-01
8.075000e+00 4.293365e-01
8.076000e+00 4.251295e-01
8.077000e+00 4.209231e-01
8.078000e+00 4.167173e-01
8.079000e+00 4.125122e-01
8.080000e+00 4.083080e-01
8.081000e+00 4.041045e-01
8.082000e+00 3.999020e-01
8.083000e+00 3.957004e-01
8.084000e+00 3.914999e-01
8.085000e+00 3.873004e-01
8.086000e+00 3.831022e-01
8.087000e+00 3.789051e-01
8.088000e+00 3.747094e-01
8.089000e+00 3.705150e-01
8.090000e+00 3.663221e-01
8.091000e+00 3.621306e-01
8.092000e+00 3.579408e-01
8.093000e+00 3.537525e-01
8.094000e+00 3.495660e-01
8.095000e+00 3.453812e-01
8.096000e+00 3.411983e-01
8.097000e+00 3.370172e-01
8.098000e+00 3.328382e-01
8.099000e+00 3.286611e-01
8.100000e+00 3.244862e-01
8.101000e+00 3.203134e-01
8.102000e+00 3.161429e-01
8.103000e+00 3.119746e-01
8.104000e+00 3.078088e-01
8.105000e+00 3.036453e-01
8.106000e+00 2.994844e-01
8.107000e+00 2.953261e-01
8.108000e+00 2.911704e-01
8.109000e+00 2.870174e-01
8.110000e+00 2.828672e-01
8.111000e+00 2.787199e-01
8.112000e+00 2.745754e-01
8.113000e+00 2.704340e-01
8.114000e+00 2.662956e-01
8.115000e+00 2.621603e-01
8.116000e+00 2.580282e-01
8.117000e+00 2.538994e-01
8.118000e+00 2.497739e-01
8.119000e+00 2.456518e-01
8.120000e+00 2.415332e-01
8.121000e+00 2.374181e-01
8.122000e+00 2.333066e-01
8.123000e+00 2.291988e-01
8.124000e+00 2.250948e-01
8.125000e+00 2.209946e-01
8.126000e+00 2.168982e-01
8.127000e+00 2.128058e-01
8.128000e+00 2.087174e-01
8.129000e+00 2.046332e-01
8.130000e+00 2.005531e-01
8.131000e+00 1.964772e-01
8.132000e+00 1.924057e-01
8.133000e+00 1.883385e-01
8.134000e+00 1.842757e-01
8.135000e+00 1.802175e-01
8.136000e+00 1.761639e-01
8.137000e+00 1.721149e-01
8.138000e+00 1.680707e-01
8.139000e+00 1.640313e-01
8.140000e+00 1.599967e-01
8.141000e+00 1.559671e-01
8.142000e+00 1.519425e-01
8.143000e+00 1.479230e-01
8.144000e+00 1.439087e-01
8.145000e+00 1.398995e-01
8.146000e+00 1.358957e-01
8.147000e+00 1.318973e-01
8.148000e+00 1.279043e-01
8.149000e+00 1.239168e-01
8.150000e+00 1.199349e-01
8.151000e+00 1.159586e-01
8.152000e+00 1.119881e-01


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_998994690/pe_output.dat <==
% Time y_pe_eval y_pe_true
0.000000e+00 -4.332824e-01 -4.253471e-01
1.000000e-03 -4.439094e-01 -4.250120e-01
2.000000e-03 -4.092101e-01 -4.246709e-01
3.000000e-03 -4.034683e-01 -4.243238e-01
4.000000e-03 -4.030300e-01 -4.239708e-01
5.000000e-03 -4.574049e-01 -4.236118e-01
6.000000e-03 -4.103720e-01 -4.232469e-01
7.000000e-03 -4.035977e-01 -4.228761e-01
8.000000e-03 -4.214841e-01 -4.224995e-01
9.000000e-03 -4.140813e-01 -4.221170e-01
1.000000e-02 -3.999306e-01 -4.217287e-01
1.100000e-02 -4.220221e-01 -4.213346e-01
1.200000e-02 -3.998653e-01 -4.209347e-01
1.300000e-02 -3.986042e-01 -4.205290e-01
1.400000e-02 -4.232449e-01 -4.201176e-01
1.500000e-02 -3.966740e-01 -4.197005e-01
1.600000e-02 -4.356015e-01 -4.192777e-01
1.700000e-02 -4.237785e-01 -4.188493e-01
1.800000e-02 -3.682402e-01 -4.184151e-01
1.900000e-02 -4.312683e-01 -4.179754e-01
2.000000e-02 -4.365772e-01 -4.175301e-01
2.100000e-02 -4.395776e-01 -4.170792e-01
2.200000e-02 -4.070177e-01 -4.166227e-01
2.300000e-02 -4.406410e-01 -4.161607e-01
2.400000e-02 -4.022651e-01 -4.156932e-01
2.500000e-02 -4.090066e-01 -4.152202e-01
2.600000e-02 -4.349765e-01 -4.147418e-01
2.700000e-02 -4.246393e-01 -4.142579e-01
2.800000e-02 -3.847177e-01 -4.137686e-01
2.900000e-02 -4.037371e-01 -4.132739e-01
3.000000e-02 -4.253139e-01 -4.127738e-01
3.100000e-02 -3.983829e-01 -4.122683e-01
3.200000e-02 -4.006936e-01 -4.117576e-01
3.300000e-02 -4.022438e-01 -4.112415e-01
3.400000e-02 -4.155093e-01 -4.107201e-01
3.500000e-02 -4.145609e-01 -4.101935e-01
3.600000e-02 -4.215771e-01 -4.096617e-01
3.700000e-02 -4.293621e-01 -4.091246e-01
3.800000e-02 -3.489685e-01 -4.085823e-01
3.900000e-02 -4.373156e-01 -4.080349e-01
4.000000e-02 -4.010172e-01 -4.074823e-01
4.100000e-02 -3.905356e-01 -4.069246e-01
4.200000e-02 -4.018957e-01 -4.063618e-01
4.300000e-02 -4.277822e-01 -4.057939e-01
4.400000e-02 -4.014888e-01 -4.052210e-01
4.500000e-02 -4.002584e-01 -4.046430e-01
4.600000e-02 -3.695756e-01 -4.040600e-01
4.700000e-02 -4.252169e-01 -4.034720e-01
4.800000e-02 -4.488851e-01 -4.028791e-01
4.900000e-02 -3.842487e-01 -4.022812e-01
5.000000e-02 -3.880940e-01 -4.016784e-01
5.100000e-02 -3.944580e-01 -4.010707e-01
5.200000e-02 -3.959474e-01 -4.004581e-01
5.300000e-02 -3.987922e-01 -3.998407e-01
5.400000e-02 -3.910702e-01 -3.992184e-01
5.500000e-02 -3.854259e-01 -3.985914e-01
5.600000e-02 -3.804667e-01 -3.979595e-01
5.700000e-02 -4.012587e-01 -3.973229e-01
5.800000e-02 -3.718208e-01 -3.966816e-01
5.900000e-02 -3.845794e-01 -3.960355e-01
6.000000e-02 -4.006521e-01 -3.953847e-01
6.100000e-02 -4.265058e-01 -3.947293e-01
6.200000e-02 -3.537125e-01 -3.940692e-01
6.300000e-02 -4.024923e-01 -3.934045e-01
6.400000e-02 -3.993121e-01 -3.927352e-01
6.500000e-02 -3.934265e-01 -3.920614e-01
6.600000e-02 -4.065444e-01 -3.913829e-01
6.700000e-02 -4.357642e-01 -3.906999e-01
6.800000e-02 -4.114512e-01 -3.900125e-01
6.900000e-02 -3.576685e-01 -3.893205e-01
7.000000e-02 -3.736693e-01 -3.886241e-01
7.100000e-02 -3.957569e-01 -3.879232e-01
7.200000e-02 -4.046726e-01 -3.872179e-01
7.300000e-02 -4.015714e-01 -3.865082e-01
7.400000e-02 -3.800498e-01 -3.857941e-01
7.500000e-02 -4.059837e-01 -3.850757e-01
7.600000e-02 -3.594521e-01 -3.843529e-01
7.700000e-02 -3.797796e-01 -3.836258e-01
7.800000e-02 -3.774504e-01 -3.828945e-01
7.900000e-02 -3.666734e-01 -3.821589e-01
8.000000e-02 -3.851218e-01 -3.814190e-01
8.100000e-02 -3.574012e-01 -3.806750e-01
8.200000e-02 -3.708237e-01 -3.799267e-01
8.300000e-02 -4.091952e-01 -3.791743e-01
8.400000e-02 -3.810755e-01 -3.784177e-01
8.500000e-02 -3.547360e-01 -3.776570e-01
8.600000e-02 -3.582681e-01 -3.768922e-01
8.700000e-02 -3.873553e-01 -3.761233e-01
8.800000e-02 -3.723662e-01 -3.753503e-01
8.900000e-02 -3.663138e-01 -3.745733e-01
9.000000e-02 -3.221917e-01 -3.737923e-01
9.100000e-02 -3.639663e-01 -3.730073e-01
9.200000e-02 -3.730546e-01 -3.722184e-01
9.300000e-02 -3.946317e-01 -3.714255e-01
9.400000e-02 -3.975001e-01 -3.706286e-01
9.500000e-02 -3.784200e-01 -3.698279e-01
9.600000e-02 -3.573242e-01 -3.690233e-01
9.700000e-02 -3.887168e-01 -3.682148e-01
9.800000e-02 -3.483650e-01 -3.674025e-01
9.900000e-02 -3.737406e-01 -3.665864e-01
1.000000e-01 -3.565017e-01 -3.657665e-01
1.010000e-01 -3.593012e-01 -3.649428e-01
1.020000e-01 -3.606396e-01 -3.641154e-01
1.030000e-01 -3.639638e-01 -3.632842e-01
1.040000e-01 -3.573679e-01 -3.624494e-01
1.050000e-01 -3.434678e-01 -3.616109e-01
1.060000e-01 -3.456272e-01 -3.607687e-01
1.070000e-01 -3.456870e-01 -3.599229e-01
1.080000e-01 -3.724902e-01 -3.590735e-01
1.090000e-01 -3.608323e-01 -3.582205e-01
1.100000e-01 -3.493993e-01 -3.573639e-01
1.110000e-01 -3.879247e-01 -3.565038e-01
1.120000e-01 -3.262563e-01 -3.556401e-01
1.130000e-01 -3.238831e-01 -3.547730e-01
1.140000e-01 -3.406636e-01 -3.539023e-01
1.150000e-01 -3.547363e-01 -3.530283e-01
1.160000e-01 -3.494731e-01 -3.521507e-01
1.170000e-01 -3.587103e-01 -3.512698e-01
1.180000e-01 -3.182603e-01 -3.503855e-01
1.190000e-01 -3.250009e-01 -3.494978e-01
1.200000e-01 -3.419135e-01 -3.486068e-01
1.210000e-01 -3.573617e-01 -3.477124e-01
1.220000e-01 -3.420812e-01 -3.468148e-01
1.230000e-01 -3.440924e-01 -3.459138e-01
1.240000e-01 -3.262042e-01 -3.450096e-01
1.250000e-01 -3.288282e-01 -3.441022e-01
1.260000e-01 -3.478443e-01 -3.431915e-01
1.270000e-01 -3.777206e-01 -3.422777e-01
1.280000e-01 -3.583741e-01 -3.413607e-01
1.290000e-01 -3.352656e-01 -3.404405e-01
1.300000e-01 -3.455376e-01 -3.395172e-01
1.310000e-01 -3.413111e-01 -3.385908e-01
1.320000e-01 -3.534129e-01 -3.376613e-01
1.330000e-01 -3.266454e-01 -3.367288e-01
1.340000e-01 -3.574381e-01 -3.357932e-01
1.350000e-01 -3.355876e-01 -3.348546e-01
1.360000e-01 -3.134990e-01 -3.339130e-01
1.370000e-01 -3.477794e-01 -3.329684e-01
1.380000e-01 -3.351707e-01 -3.320208e-01
1.390000e-01 -3.396298e-01 -3.310704e-01
1.400000e-01 -3.181678e-01 -3.301170e-01
1.410000e-01 -3.255066e-01 -3.291607e-01
1.420000e-01 -3.300763e-01 -3.282016e-01
1.430000e-01 -3.374715e-01 -3.272396e-01
1.440000e-01 -2.892823e-01 -3.262748e-01
1.450000e-01 -3.594930e-01 -3.253072e-01
1.460000e-01 -3.153379e-01 -3.243368e-01
1.470000e-01 -2.810408e-01 -3.233636e-01
1.480000e-01 -3.281332e-01 -3.223877e-01
1.490000e-01 -3.432772e-01 -3.214091e-01
1.500000e-01 -2.876344e-01 -3.204278e-01
1.510000e-01 -2.994798e-01 -3.194438e-01
1.520000e-01 -3.410977e-01 -3.184571e-01
1.530000e-01 -3.320370e-01 -3.174678e-01
1.540000e-01 -3.107630e-01 -3.164759e-01
1.550000e-01 -3.361493e-01 -3.154814e-01
1.560000e-01 -3.311612e-01 -3.144844e-01
1.570000e-01 -3.161322e-01 -3.134848e-01
1.580000e-01 -2.930679e-01 -3.124826e-01
1.590000e-01 -2.617891e-01 -3.114780e-01
1.600000e-01 -2.871902e-01 -3.104708e-01
1.610000e-01 -2.989074e-01 -3.094612e-01
1.620000e-01 -3.060310e-01 -3.084492e-01
1.630000e-01 -2.918652e-01 -3.074347e-01
1.640000e-01 -3.114531e-01 -3.064178e-01
1.650000e-01 -2.982308e-01 -3.053986e-01
1.660000e-01 -3.039066e-01 -3.043770e-01
1.670000e-01 -2.837492e-01 -3.033530e-01
1.680000e-01 -3.272241e-01 -3.023267e-01
1.690000e-01 -2.955827e-01 -3.012981e-01
1.700000e-01 -2.869179e-01 -3.002673e-01
1.710000e-01 -2.866827e-01 -2.992341e-01
1.720000e-01 -3.014361e-01 -2.981988e-01
1.730000e-01 -2.898875e-01 -2.971612e-01
1.740000e-01 -2.863542e-01 -2.961214e-01
1.750000e-01 -2.701762e-01 -2.950795e-01
1.760000e-01 -2.940299e-01 -2.940354e-01
1.770000e-01 -2.933679e-01 -2.929891e-01
1.780000e-01 -3.107186e-01 -2.919407e-01
1.790000e-01 -2.688905e-01 -2.908903e-01
1.800000e-01 -2.851560e-01 -2.898377e-01
1.810000e-01 -3.004478e-01 -2.887832e-01
1.820000e-01 -2.735813e-01 -2.877265e-01
1.830000e-01 -2.722351e-01 -2.866679e-01
1.840000e-01 -2.727007e-01 -2.856073e-01
1.850000e-01 -2.815357e-01 -2.845446e-01
1.860000e-01 -2.914168e-01 -2.834801e-01
1.870000e-01 -2.974365e-01 -2.824136e-01
1.880000e-01 -2.789139e-01 -2.813452e-01
1.890000e-01 -3.095319e-01 -2.802749e-01
1.900000e-01 -3.006647e-01 -2.792027e-01
1.910000e-01 -2.837444e-01 -2.781287e-01
1.920000e-01 -2.708100e-01 -2.770528e-01
1.930000e-01 -2.790392e-01 -2.759751e-01
1.940000e-01 -2.816024e-01 -2.748956e-01
1.950000e-01 -2.799738e-01 -2.738144e-01
1.960000e-01 -2.618505e-01 -2.727314e-01
1.970000e-01 -2.915003e-01 -2.716466e-01
1.980000e-01 -2.772664e-01 -2.705602e-01
1.990000e-01 -2.987191e-01 -2.694720e-01
2.000000e-01 -2.702392e-01 -2.683822e-01
2.010000e-01 -2.673378e-01 -2.672907e-01
2.020000e-01 -2.713289e-01 -2.661976e-01
2.030000e-01 -2.859577e-01 -2.651028e-01
2.040000e-01 -2.760117e-01 -2.640065e-01
2.050000e-01 -2.745687e-01 -2.629085e-01
2.060000e-01 -2.835297e-01 -2.618091e-01
2.070000e-01 -2.587121e-01 -2.607080e-01
2.080000e-01 -2.517620e-01 -2.596055e-01
2.090000e-01 -2.705812e-01 -2.585014e-01
2.100000e-01 -2.493899e-01 -2.573959e-01
2.110000e-01 -2.973007e-01 -2.562889e-01
2.120000e-01 -3.082163e-01 -2.551805e-01
2.130000e-01 -2.689204e-01 -2.540706e-01
2.140000e-01 -2.328818e-01 -2.529593e-01
2.150000e-01 -2.115157e-01 -2.518467e-01
2.160000e-01 -2.388822e-01 -2.507326e-01
2.170000e-01 -2.666557e-01 -2.496172e-01
2.180000e-01 -2.537102e-01 -2.485005e-01
2.190000e-01 -2.335825e-01 -2.473825e-01
2.200000e-01 -2.710116e-01 -2.462632e-01
2.210000e-01 -2.705097e-01 -2.451426e-01
2.220000e-01 -2.777917e-01 -2.440207e-01
2.230000e-01 -2.469293e-01 -2.428976e-01
2.240000e-01 -2.249313e-01 -2.417733e-01
2.250000e-01 -2.338216e-01 -2.406478e-01
2.260000e-01 -2.263050e-01 -2.395211e-01
2.270000e-01 -2.234316e-01 -2.383933e-01
2.280000e-01 -2.279137e-01 -2.372643e-01
2.290000e-01 -2.043807e-01 -2.361342e-01
2.300000e-01 -2.417120e-01 -2.350029e-01
2.310000e-01 -2.071692e-01 -2.338706e-01
2.320000e-01 -2.373317e-01 -2.327372e-01
2.330000e-01 -2.160870e-01 -2.316028e-01
2.340000e-01 -2.029476e-01 -2.304673e-01
2.350000e-01 -2.231208e-01 -2.293308e-01
2.360000e-01 -2.210037e-01 -2.281933e-01
2.370000e-01 -2.242744e-01 -2.270548e-01
2.380000e-01 -2.182454e-01 -2.259154e-01
2.390000e-01 -2.610159e-01 -2.247750e-01
2.400000e-01 -1.833419e-01 -2.236337e-01
2.410000e-01 -2.078323e-01 -2.224914e-01
2.420000e-01 -2.232413e-01 -2.213483e-01
2.430000e-01 -2.577729e-01 -2.202043e-01
2.440000e-01 -2.367277e-01 -2.190595e-01
2.450000e-01 -2.062855e-01 -2.179138e-01
2.460000e-01 -2.117602e-01 -2.167673e-01
2.470000e-01 -2.035768e-01 -2.156200e-01
2.480000e-01 -2.260442e-01 -2.144719e-01
2.490000e-01 -2.372680e-01 -2.133231e-01
2.500000e-01 -2.178497e-01 -2.121735e-01
2.510000e-01 -2.147158e-01 -2.110232e-01
2.520000e-01 -2.153851e-01 -2.098721e-01
2.530000e-01 -1.889732e-01 -2.087204e-01
2.540000e-01 -2.230054e-01 -2.075680e-01
2.550000e-01 -2.085989e-01 -2.064149e-01
2.560000e-01 -2.286921e-01 -2.052611e-01
2.570000e-01 -2.558180e-01 -2.041068e-01
2.580000e-01 -2.450656e-01 -2.029518e-01
2.590000e-01 -1.747834e-01 -2.017963e-01
2.600000e-01 -1.979002e-01 -2.006401e-01
2.610000e-01 -2.018697e-01 -1.994834e-01
2.620000e-01 -1.881240e-01 -1.983262e-01
2.630000e-01 -1.936536e-01 -1.971684e-01
2.640000e-01 -1.980926e-01 -1.960101e-01
2.650000e-01 -1.990465e-01 -1.948514e-01
2.660000e-01 -2.001317e-01 -1.936921e-01
2.670000e-01 -2.042058e-01 -1.925324e-01
2.680000e-01 -1.943051e-01 -1.913723e-01
2.690000e-01 -2.086403e-01 -1.902117e-01
2.700000e-01 -1.925060e-01 -1.890508e-01
2.710000e-01 -2.010358e-01 -1.878894e-01
2.720000e-01 -2.096614e-01 -1.867277e-01
2.730000e-01 -1.988436e-01 -1.855656e-01
2.740000e-01 -1.749255e-01 -1.844031e-01
2.750000e-01 -1.879775e-01 -1.832404e-01
2.760000e-01 -1.769394e-01 -1.820773e-01
2.770000e-01 -1.450979e-01 -1.809139e-01
2.780000e-01 -1.767124e-01 -1.797503e-01
2.790000e-01 -2.049168e-01 -1.785864e-01
2.800000e-01 -1.645252e-01 -1.774222e-01
2.810000e-01 -1.931602e-01 -1.762578e-01
2.820000e-01 -1.313467e-01 -1.750933e-01
2.830000e-01 -1.889442e-01 -1.739285e-01
2.840000e-01 -1.774109e-01 -1.727635e-01
2.850000e-01 -1.821046e-01 -1.715984e-01
2.860000e-01 -1.616115e-01 -1.704331e-01
2.870000e-01 -1.594325e-01 -1.692677e-01
2.880000e-01 -1.801167e-01 -1.681022e-01
2.890000e-01 -1.557737e-01 -1.669365e-01
2.900000e-01 -1.612959e-01 -1.657708e-01
2.910000e-01 -1.570871e-01 -1.646050e-01
2.920000e-01 -1.620229e-01 -1.634392e-01
2.930000e-01 -1.819901e-01 -1.622733e-01
2.940000e-01 -1.646562e-01 -1.611074e-01
2.950000e-01 -1.590426e-01 -1.599415e-01
2.960000e-01 -1.603988e-01 -1.587756e-01
2.970000e-01 -1.705991e-01 -1.576098e-01
2.980000e-01 -1.708974e-01 -1.564439e-01
2.990000e-01 -1.638152e-01 -1.552782e-01
3.000000e-01 -1.442078e-01 -1.541125e-01
3.010000e-01 -1.541909e-01 -1.529468e-01
3.020000e-01 -1.317725e-01 -1.517813e-01
3.030000e-01 -1.663399e-01 -1.506159e-01
3.040000e-01 -1.494478e-01 -1.494506e-01
3.050000e-01 -1.639842e-01 -1.482855e-01
3.060000e-01 -1.379093e-01 -1.471205e-01
3.070000e-01 -1.327688e-01 -1.459557e-01
3.080000e-01 -1.417984e-01 -1.447911e-01
3.090000e-01 -1.370633e-01 -1.436267e-01
3.100000e-01 -1.651759e-01 -1.424625e-01
3.110000e-01 -1.691274e-01 -1.412986e-01
3.120000e-01 -1.609752e-01 -1.401349e-01
3.130000e-01 -1.065159e-01 -1.389714e-01
3.140000e-01 -1.167517e-01 -1.378083e-01
3.150000e-01 -1.438408e-01 -1.366454e-01
3.160000e-01 -1.448431e-01 -1.354829e-01
3.170000e-01 -1.523584e-01 -1.343206e-01
3.180000e-01 -1.559904e-01 -1.331587e-01
3.190000e-01 -1.001984e-01 -1.319972e-01
3.200000e-01 -5.495730e-02 -1.308360e-01
3.210000e-01 -1.375321e-01 -1.296752e-01
3.220000e-01 -1.084096e-01 -1.285148e-01
3.230000e-01 -1.129341e-01 -1.273548e-01
3.240000e-01 -1.111537e-01 -1.261952e-01
3.250000e-01 -1.328344e-01 -1.250360e-01
3.260000e-01 -1.349137e-01 -1.238773e-01
3.270000e-01 -8.938668e-02 -1.227191e-01
3.280000e-01 -1.205670e-01 -1.215613e-01
3.290000e-01 -1.290801e-01 -1.204041e-01
3.300000e-01 -1.212025e-01 -1.192473e-01
3.310000e-01 -1.041118e-01 -1.180910e-01
3.320000e-01 -1.253232e-01 -1.169353e-01
3.330000e-01 -9.770244e-02 -1.157802e-01
3.340000e-01 -1.529323e-01 -1.146256e-01
3.350000e-01 -1.306722e-01 -1.134715e-01
3.360000e-01 -1.444535e-01 -1.123181e-01
3.370000e-01 -1.109925e-01 -1.111652e-01
3.380000e-01 -9.768236e-02 -1.100130e-01
3.390000e-01 -8.344519e-02 -1.088614e-01
3.400000e-01 -1.024129e-01 -1.077104e-01
3.410000e-01 -1.071623e-01 -1.065601e-01
3.420000e-01 -8.979615e-02 -1.054105e-01
3.430000e-01 -9.642899e-02 -1.042615e-01
3.440000e-01 -9.111908e-02 -1.031132e-01
3.450000e-01 -1.066584e-01 -1.019657e-01
3.460000e-01 -7.239235e-02 -1.008188e-01
3.470000e-01 -1.029043e-01 -9.967271e-02
3.480000e-01 -1.101893e-01 -9.852734e-02
3.490000e-01 -1.073863e-01 -9.738273e-02
3.500000e-01 -1.035215e-01 -9.623890e-02
3.510000e-01 -1.036342e-01 -9.509584e-02
3.520000e-01 -6.825255e-02 -9.395358e-02
3.530000e-01 -7.461139e-02 -9.281213e-02
3.540000e-01 -1.052968e-01 -9.167151e-02
3.550000e-01 -7.059162e-02 -9.053171e-02
3.560000e-01 -8.226717e-02 -8.939277e-02
3.570000e-01 -8.974154e-02 -8.825468e-02
3.580000e-01 -1.066865e-01 -8.711747e-02
3.590000e-01 -1.511546e-01 -8.598114e-02
3.600000e-01 -6.100374e-02 -8.484571e-02
3.610000e-01 -9.482359e-02 -8.371119e-02
3.620000e-01 -7.703788e-02 -8.257759e-02
3.630000e-01 -1.011794e-01 -8.144492e-02
3.640000e-01 -4.397267e-02 -8.031320e-02
3.650000e-01 -7.668013e-02 -7.918243e-02
3.660000e-01 -7.331872e-02 -7.805264e-02
3.670000e-01 -7.743579e-02 -7.692383e-02
3.680000e-01 -9.670839e-02 -7.579601e-02
3.690000e-01 -5.174935e-02 -7.466920e-02
3.700000e-01 -5.835127e-02 -7.354341e-02
3.710000e-01 -7.281506e-02 -7.241864e-02
3.720000e-01 -5.900958e-02 -7.129492e-02
3.730000e-01 -8.929583e-02 -7.017225e-02
3.740000e-01 -4.226151e-02 -6.905064e-02
3.750000e-01 -6.647072e-02 -6.793012e-02
3.760000e-01 -6.908660e-02 -6.681068e-02
3.770000e-01 -5.781437e-02 -6.569234e-02
3.780000e-01 -5.528322e-02 -6.457511e-02
3.790000e-01 -4.580199e-02 -6.345900e-02
3.800000e-01 -7.521303e-02 -6.234403e-02
3.810000e-01 -4.898473e-02 -6.123020e-02
3.820000e-01 -6.889228e-02 -6.011753e-02
3.830000e-01 -8.175119e-02 -5.900602e-02
3.840000e-01 -6.358636e-02 -5.789570e-02
3.850000e-01 -7.345742e-02 -5.678657e-02
3.860000e-01 -4.055064e-02 -5.567863e-02
3.870000e-01 -7.362596e-02 -5.457191e-02
3.880000e-01 -7.077029e-02 -5.346642e-02
3.890000e-01 -6.026207e-02 -5.236215e-02
3.900000e-01 -7.590628e-02 -5.125914e-02
3.910000e-01 -4.253567e-02 -5.015737e-02
3.920000e-01 -8.311335e-02 -4.905688e-02
3.930000e-01 -6.934999e-02 -4.795766e-02
3.940000e-01 -5.634603e-02 -4.685973e-02
3.950000e-01 -4.334102e-02 -4.576310e-02
3.960000e-01 -3.807388e-02 -4.466778e-02
3.970000e-01 -3.051537e-02 -4.357378e-02
3.980000e-01 -5.726180e-02 -4.248111e-02
3.990000e-01 -4.246915e-02 -4.138979e-02
4.000000e-01 -2.367053e-02 -4.029981e-02
4.010000e-01 -6.726543e-02 -3.921119e-02
4.020000e-01 -2.262808e-02 -3.812395e-02
4.030000e-01 -5.142525e-02 -3.703809e-02
4.040000e-01 -7.704043e-02 -3.595362e-02
4.050000e-01 -3.160459e-02 -3.487056e-02
4.060000e-01 -1.204610e-02 -3.378891e-02
4.070000e-01 -1.009048e-01 -3.270868e-02
4.080000e-01 -2.219161e-02 -3.162989e-02
4.090000e-01 -2.969370e-02 -3.055254e-02
4.100000e-01 -1.182297e-02 -2.947664e-02
4.110000e-01 -4.046114e-02 -2.840220e-02
4.120000e-01 -4.446937e-02 -2.732924e-02
4.130000e-01 -5.461565e-02 -2.625776e-02
4.140000e-01 4.929455e-03 -2.518777e-02
4.150000e-01 -2.964206e-02 -2.411929e-02
4.160000e-01 -6.704657e-03 -2.305231e-02
4.170000e-01 -3.684985e-02 -2.198686e-02
4.180000e-01 3.917562e-02 -2.092294e-02
4.190000e-01 4.097858e-03 -1.986056e-02
4.200000e-01 -5.452041e-03 -1.879973e-02
4.210000e-01 -1.385031e-02 -1.774045e-02
4.220000e-01 -4.763509e-02 -1.668275e-02
4.230000e-01 -2.540526e-02 -1.562663e-02
4.240000e-01 3.791930e-03 -1.457209e-02
4.250000e-01 1.224563e-02 -1.351915e-02
4.260000e-01 3.283354e-02 -1.246781e-02
4.270000e-01 2.038369e-02 -1.141809e-02
4.280000e-01 -4.812074e-02 -1.036999e-02
4.290000e-01 -1.365741e-02 -9.323529e-03
4.300000e-01 1.245736e-02 -8.278707e-03
4.310000e-01 -1.030941e-02 -7.235535e-03
4.320000e-01 -1.762854e-02 -6.194024e-03
4.330000e-01 -2.994788e-02 -5.154180e-03
4.340000e-01 -9.329048e-03 -4.116014e-03
4.350000e-01 9.246283e-03 -3.079534e-03
4.360000e-01 -3.154258e-03 -2.044749e-03
4.370000e-01 2.651301e-02 -1.011667e-03
4.380000e-01 2.461541e-03 1.970233e-05
4.390000e-01 2.502558e-04 1.049351e-03
4.400000e-01 2.169807e-02 2.077271e-03
4.410000e-01 -3.868883e-03 3.103454e-03
4.420000e-01 -8.526383e-03 4.127890e-03
4.430000e-01 -1.958999e-04 5.150572e-03
4.440000e-01 -6.198962e-04 6.171491e-03
4.450000e-01 -2.229582e-02 7.190639e-03
4.460000e-01 1.705831e-03 8.208008e-03
4.470000e-01 2.232277e-02 9.223589e-03
4.480000e-01 -7.637733e-03 1.023738e-02
4.490000e-01 8.144696e-03 1.124936e-02
4.500000e-01 2.463825e-02 1.225953e-02
4.510000e-01 2.097313e-02 1.326788e-02
4.520000e-01 -1.119186e-03 1.427440e-02
4.530000e-01 7.089601e-03 1.527909e-02
4.540000e-01 8.892416e-03 1.628193e-02
4.550000e-01 2.467106e-02 1.728292e-02
4.560000e-01 3.823026e-02 1.828206e-02
4.570000e-01 4.956513e-02 1.927933e-02
4.580000e-01 7.752929e-03 2.027472e-02
4.590000e-01 2.555707e-02 2.126823e-02
4.600000e-01 4.722178e-02 2.225985e-02
4.610000e-01 4.924984e-02 2.324957e-02
4.620000e-01 1.568706e-02 2.423739e-02
4.630000e-01 -7.391578e-03 2.522330e-02
4.640000e-01 5.188498e-02 2.620728e-02
4.650000e-01 3.389365e-02 2.718934e-02
4.660000e-01 2.808477e-02 2.816947e-02
4.670000e-01 1.250768e-02 2.914765e-02
4.680000e-01 5.450874e-02 3.012389e-02
4.690000e-01 8.071608e-03 3.109817e-02
4.700000e-01 4.851398e-02 3.207048e-02
4.710000e-01 2.536972e-02 3.304083e-02
4.720000e-01 1.496325e-02 3.400920e-02
4.730000e-01 4.181362e-02 3.497559e-02
4.740000e-01 4.398591e-02 3.593998e-02
4.750000e-01 3.980570e-02 3.690238e-02
4.760000e-01 5.374118e-02 3.786277e-02
4.770000e-01 1.570918e-03 3.882115e-02
4.780000e-01 3.207314e-02 3.977751e-02
4.790000e-01 7.394454e-03 4.073185e-02
4.800000e-01 1.578288e-02 4.168415e-02
4.810000e-01 6.425083e-02 4.263442e-02
4.820000e-01 3.613183e-02 4.358264e-02
4.830000e-01 6.744531e-02 4.452882e-02
4.840000e-01 2.596669e-02 4.547293e-02
4.850000e-01 1.167693e-02 4.641498e-02
4.860000e-01 4.045873e-02 4.735496e-02
4.870000e-01 4.382586e-02 4.829286e-02
4.880000e-01 3.204042e-02 4.922868e-02
4.890000e-01 6.101030e-02 5.016240e-02
4.900000e-01 5.065367e-02 5.109404e-02
4.910000e-01 3.561620e-02 5.202357e-02
4.920000e-01 7.406605e-02 5.295099e-02
4.930000e-01 7.181127e-02 5.387629e-02
4.940000e-01 6.924157e-02 5.479948e-02
4.950000e-01 7.553944e-02 5.572054e-02
4.960000e-01 6.045021e-02 5.663947e-02
4.970000e-01 8.649586e-02 5.755626e-02
4.980000e-01 7.825545e-02 5.847091e-02
4.990000e-01 6.860420e-02 5.938341e-02
5.000000e-01 8.745497e-02 6.029375e-02
5.010000e-01 3.151910e-02 6.120193e-02
5.020000e-01 5.721589e-02 6.210794e-02
5.030000e-01 8.550206e-02 6.301178e-02
5.040000e-01 5.352385e-02 6.391344e-02
5.050000e-01 5.966361e-02 6.481292e-02
5.060000e-01 5.026698e-02 6.571021e-02
5.070000e-01 4.548643e-02 6.660530e-02
5.080000e-01 9.147531e-02 6.749819e-02
5.090000e-01 6.414692e-02 6.838888e-02
5.100000e-01 8.172489e-02 6.927736e-02
5.110000e-01 7.689404e-02 7.016362e-02
5.120000e-01 9.716365e-02 7.104766e-02
5.130000e-01 9.148383e-02 7.192947e-02
5.140000e-01 5.367356e-02 7.280905e-02
5.150000e-01 1.000211e-01 7.368639e-02
5.160000e-01 8.930077e-02 7.456149e-02
5.170000e-01 8.768415e-02 7.543434e-02
5.180000e-01 6.364947e-02 7.630494e-02
5.190000e-01 1.036417e-01 7.717329e-02
5.200000e-01 7.448086e-02 7.803937e-02
5.210000e-01 6.812456e-02 7.890318e-02
5.220000e-01 7.957222e-02 7.976472e-02
5.230000e-01 8.122152e-02 8.062399e-02
5.240000e-01 1.092515e-01 8.148097e-02
5.250000e-01 1.048938e-01 8.233567e-02
5.260000e-01 4.825687e-02 8.318808e-02
5.270000e-01 8.826538e-02 8.403819e-02
5.280000e-01 9.365680e-02 8.488600e-02
5.290000e-01 7.698570e-02 8.573150e-02
5.300000e-01 8.547079e-02 8.657470e-02
5.310000e-01 6.569482e-02 8.741558e-02
5.320000e-01 8.185395e-02 8.825415e-02
5.330000e-01 1.262576e-01 8.909039e-02
5.340000e-01 9.615801e-02 8.992431e-02
5.350000e-01 9.793290e-02 9.075589e-02
5.360000e-01 1.207317e-01 9.158514e-02
5.370000e-01 9.446833e-02 9.241205e-02
5.380000e-01 1.236550e-01 9.323662e-02
5.390000e-01 9.274915e-02 9.405884e-02
5.400000e-01 8.210546e-02 9.487870e-02
5.410000e-01 1.265661e-01 9.569622e-02
5.420000e-01 1.166729e-01 9.651137e-02
5.430000e-01 6.472142e-02 9.732415e-02
5.440000e-01 8.139917e-02 9.813457e-02
5.450000e-01 8.265600e-02 9.894262e-02
5.460000e-01 8.990179e-02 9.974830e-02
5.470000e-01 5.009695e-02 1.005516e-01
5.480000e-01 8.850000e-02 1.013525e-01
5.490000e-01 1.085882e-01 1.021510e-01
5.500000e-01 1.255113e-01 1.029472e-01
5.510000e-01 1.060893e-01 1.037409e-01
5.520000e-01 1.022146e-01 1.045322e-01
5.530000e-01 8.154323e-02 1.053212e-01
5.540000e-01 1.131497e-01 1.061077e-01
5.550000e-01 1.157742e-01 1.068919e-01
5.560000e-01 1.130559e-01 1.076736e-01
5.570000e-01 1.307299e-01 1.084529e-01
5.580000e-01 1.180974e-01 1.092298e-01
5.590000e-01 1.288773e-01 1.100042e-01
5.600000e-01 1.187981e-01 1.107763e-01
5.610000e-01 1.225416e-01 1.115459e-01
5.620000e-01 1.056545e-01 1.123131e-01
5.630000e-01 1.473325e-01 1.130778e-01
5.640000e-01 1.031244e-01 1.138401e-01
5.650000e-01 8.611989e-02 1.146000e-01
5.660000e-01 1.252013e-01 1.153574e-01
5.670000e-01 1.240988e-01 1.161124e-01
5.680000e-01 1.340803e-01 1.168649e-01
5.690000e-01 1.243224e-01 1.176150e-01
5.700000e-01 1.223432e-01 1.183626e-01
5.710000e-01 1.442044e-01 1.191078e-01
5.720000e-01 1.428254e-01 1.198505e-01
5.730000e-01 1.410479e-01 1.205907e-01
5.740000e-01 1.432712e-01 1.213285e-01
5.750000e-01 8.813161e-02 1.220638e-01
5.760000e-01 1.427959e-01 1.227966e-01
5.770000e-01 1.239951e-01 1.235270e-01
5.780000e-01 1.299707e-01 1.242548e-01
5.790000e-01 9.492379e-02 1.249802e-01
5.800000e-01 1.053862e-01 1.257032e-01
5.810000e-01 9.056276e-02 1.264236e-01
5.820000e-01 1.206543e-01 1.271415e-01
5.830000e-01 1.099478e-01 1.278570e-01
5.840000e-01 9.634764e-02 1.285700e-01
5.850000e-01 1.610954e-01 1.292804e-01
5.860000e-01 1.166410e-01 1.299884e-01
5.870000e-01 1.312636e-01 1.306939e-01
5.880000e-01 1.400818e-01 1.313969e-01
5.890000e-01 1.276398e-01 1.320973e-01
5.900000e-01 1.549182e-01 1.327953e-01
5.910000e-01 9.989587e-02 1.334908e-01
5.920000e-01 1.099168e-01 1.341837e-01
5.930000e-01 1.427022e-01 1.348742e-01
5.940000e-01 1.522826e-01 1.355621e-01
5.950000e-01 1.428152e-01 1.362475e-01
5.960000e-01 1.116135e-01 1.369304e-01
5.970000e-01 1.594372e-01 1.376108e-01
5.980000e-01 1.528585e-01 1.382886e-01
5.990000e-01 1.369710e-01 1.389640e-01
6.000000e-01 1.191580e-01 1.396368e-01
6.010000e-01 1.235637e-01 1.403071e-01
6.020000e-01 8.903037e-02 1.409748e-01
6.030000e-01 9.596227e-02 1.416401e-01
6.040000e-01 1.160002e-01 1.423027e-01
6.050000e-01 1.852441e-01 1.429629e-01
6.060000e-01 1.895020e-01 1.436205e-01
6.070000e-01 1.342636e-01 1.442756e-01
6.080000e-01 1.588211e-01 1.449282e-01
6.090000e-01 1.462568e-01 1.455782e-01
6.100000e-01 1.303254e-01 1.462257e-01
6.110000e-01 1.793973e-01 1.468706e-01
6.120000e-01 1.276953e-01 1.475130e-01
6.130000e-01 1.460601e-01 1.481529e-01
6.140000e-01 1.868946e-01 1.487902e-01
6.150000e-01 1.361320e-01 1.494249e-01
6.160000e-01 1.305477e-01 1.500571e-01
6.170000e-01 1.239526e-01 1.506868e-01
6.180000e-01 1.313456e-01 1.513139e-01
6.190000e-01 1.634496e-01 1.519385e-01
6.200000e-01 1.699578e-01 1.525605e-01
6.210000e-01 1.174071e-01 1.531799e-01
6.220000e-01 1.424625e-01 1.537968e-01
6.230000e-01 1.216269e-01 1.544112e-01
6.240000e-01 1.905892e-01 1.550230e-01
6.250000e-01 1.560705e-01 1.556322e-01
6.260000e-01 1.827486e-01 1.562389e-01
6.270000e-01 1.744983e-01 1.568430e-01
6.280000e-01 1.493065e-01 1.574446e-01
6.290000e-01 1.643602e-01 1.580436e-01
6.300000e-01 1.487549e-01 1.586400e-01
6.310000e-01 1.738061e-01 1.592339e-01
6.320000e-01 1.756081e-01 1.598252e-01
6.330000e-01 1.747525e-01 1.604140e-01
6.340000e-01 1.479289e-01 1.610002e-01
6.350000e-01 1.770434e-01 1.615838e-01
6.360000e-01 1.735210e-01 1.621649e-01
6.370000e-01 1.895465e-01 1.627434e-01
6.380000e-01 1.939158e-01 1.633193e-01
6.390000e-01 1.393818e-01 1.638927e-01
6.400000e-01 1.756253e-01 1.644635e-01
6.410000e-01 1.459581e-01 1.650317e-01
6.420000e-01 1.932611e-01 1.655974e-01
6.430000e-01 1.426476e-01 1.661605e-01
6.440000e-01 1.687299e-01 1.667211e-01
6.450000e-01 1.769685e-01 1.672790e-01
6.460000e-01 1.812362e-01 1.678344e-01
6.470000e-01 1.566364e-01 1.683873e-01
6.480000e-01 1.781778e-01 1.689376e-01
6.490000e-01 1.816846e-01 1.694853e-01
6.500000e-01 1.417660e-01 1.700304e-01
6.510000e-01 1.497034e-01 1.705730e-01
6.520000e-01 1.787690e-01 1.711130e-01
6.530000e-01 1.998736e-01 1.716504e-01
6.540000e-01 1.813728e-01 1.721853e-01
6.550000e-01 1.881192e-01 1.727176e-01
6.560000e-01 1.673531e-01 1.732473e-01
6.570000e-01 1.307536e-01 1.737745e-01
6.580000e-01 1.575755e-01 1.742991e-01
6.590000e-01 1.912146e-01 1.748211e-01
6.600000e-01 1.737559e-01 1.753406e-01
6.610000e-01 1.990728e-01 1.758575e-01
6.620000e-01 2.108268e-01 1.763718e-01
6.630000e-01 1.761562e-01 1.768836e-01
6.640000e-01 1.992734e-01 1.773928e-01
6.650000e-01 1.502933e-01 1.778994e-01
6.660000e-01 2.001139e-01 1.784035e-01
6.670000e-01 1.848606e-01 1.789050e-01
6.680000e-01 1.649177e-01 1.794039e-01
6.690000e-01 1.858803e-01 1.799003e-01
6.700000e-01 1.791445e-01 1.803941e-01
6.710000e-01 2.035469e-01 1.808854e-01
6.720000e-01 1.434170e-01 1.813741e-01
6.730000e-01 1.701642e-01 1.818602e-01
6.740000e-01 1.663037e-01 1.823438e-01
6.750000e-01 2.359377e-01 1.828248e-01
6.760000e-01 1.634575e-01 1.833033e-01
6.770000e-01 2.094608e-01 1.837792e-01
6.780000e-01 1.673445e-01 1.842525e-01
6.790000e-01 2.049125e-01 1.847233e-01
6.800000e-01 2.104983e-01 1.851916e-01
6.810000e-01 1.844382e-01 1.856572e-01
6.820000e-01 1.935004e-01 1.861204e-01
6.830000e-01 1.796736e-01 1.865809e-01
6.840000e-01 1.979053e-01 1.870390e-01
6.850000e-01 1.690803e-01 1.874944e-01
6.860000e-01 1.529595e-01 1.879474e-01
6.870000e-01 1.618330e-01 1.883977e-01
6.880000e-01 2.238240e-01 1.888456e-01
6.890000e-01 2.022913e-01 1.892909e-01
6.900000e-01 1.713956e-01 1.897336e-01
6.910000e-01 1.746368e-01 1.901738e-01
6.920000e-01 1.975828e-01 1.906114e-01
6.930000e-01 1.780472e-01 1.910466e-01
6.940000e-01 2.281901e-01 1.914791e-01
6.950000e-01 1.927115e-01 1.919092e-01
6.960000e-01 2.208480e-01 1.923367e-01
6.970000e-01 1.769752e-01 1.927616e-01
6.980000e-01 2.022315e-01 1.931840e-01
6.990000e-01 2.050596e-01 1.936039e-01
7.000000e-01 2.126522e-01 1.940213e-01
7.010000e-01 2.245679e-01 1.944361e-01
7.020000e-01 2.037502e-01 1.948484e-01
7.030000e-01 2.314397e-01 1.952582e-01
7.040000e-01 2.013616e-01 1.956654e-01
7.050000e-01 1.493579e-01 1.960702e-01
7.060000e-01 2.062699e-01 1.964724e-01
7.070000e-01 2.016657e-01 1.968720e-01
7.080000e-01 2.290443e-01 1.972692e-01
7.090000e-01 1.929306e-01 1.976638e-01
7.100000e-01 1.916742e-01 1.980560e-01
7.110000e-01 2.045332e-01 1.984456e-01
7.120000e-01 1.927673e-01 1.988327e-01
7.130000e-01 2.001877e-01 1.992173e-01
7.140000e-01 1.937900e-01 1.995993e-01
7.150000e-01 2.052441e-01 1.999789e-01
7.160000e-01 1.910352e-01 2.003560e-01
7.170000e-01 1.949166e-01 2.007305e-01
7.180000e-01 1.885397e-01 2.011026e-01
7.190000e-01 1.919820e-01 2.014722e-01
7.200000e-01 2.031749e-01 2.018392e-01
7.210000e-01 1.789316e-01 2.022038e-01
7.220000e-01 2.082495e-01 2.025659e-01
7.230000e-01 2.394090e-01 2.029254e-01
7.240000e-01 2.226600e-01 2.032825e-01
7.250000e-01 1.897157e-01 2.036371e-01
7.260000e-01 2.186277e-01 2.039893e-01
7.270000e-01 2.102690e-01 2.043389e-01
7.280000e-01 1.924397e-01 2.046860e-01
7.290000e-01 1.994031e-01 2.050307e-01
7.300000e-01 2.148363e-01 2.053729e-01
7.310000e-01 2.047895e-01 2.057126e-01
7.320000e-01 2.078599e-01 2.060499e-01
7.330000e-01 1.937536e-01 2.063847e-01
7.340000e-01 2.227251e-01 2.067170e-01
7.350000e-01 2.151104e-01 2.070468e-01
7.360000e-01 2.171007e-01 2.073742e-01
7.370000e-01 1.774878e-01 2.076991e-01
7.380000e-01 1.826188e-01 2.080216e-01
7.390000e-01 2.266411e-01 2.083416e-01
7.400000e-01 2.025071e-01 2.086591e-01
7.410000e-01 2.045863e-01 2.089742e-01
7.420000e-01 1.744285e-01 2.092869e-01
7.430000e-01 1.906913e-01 2.095971e-01
7.440000e-01 2.406726e-01 2.099048e-01
7.450000e-01 2.052543e-01 2.102101e-01
7.460000e-01 1.975432e-01 2.105130e-01
7.470000e-01 1.969824e-01 2.108135e-01
7.480000e-01 2.062072e-01 2.111115e-01
7.490000e-01 2.142016e-01 2.114070e-01
7.500000e-01 2.298663e-01 2.117002e-01
7.510000e-01 2.102343e-01 2.119909e-01
7.520000e-01 2.152463e-01 2.122792e-01
7.530000e-01 2.299070e-01 2.125651e-01
7.540000e-01 1.714082e-01 2.128485e-01
7.550000e-01 2.049005e-01 2.131296e-01
7.560000e-01 2.015343e-01 2.134082e-01
7.570000e-01 2.566232e-01 2.136844e-01
7.580000e-01 2.228977e-01 2.139583e-01
7.590000e-01 2.389860e-01 2.142297e-01
7.600000e-01 1.966671e-01 2.144987e-01
7.610000e-01 2.358542e-01 2.147653e-01
7.620000e-01 1.834431e-01 2.150295e-01
7.630000e-01 1.857768e-01 2.152913e-01
7.640000e-01 2.008459e-01 2.155508e-01
7.650000e-01 1.986529e-01 2.158078e-01
7.660000e-01 1.919915e-01 2.160625e-01
7.670000e-01 2.316737e-01 2.163148e-01
7.680000e-01 1.949288e-01 2.165647e-01
7.690000e-01 1.871660e-01 2.168122e-01
7.700000e-01 2.056405e-01 2.170574e-01
7.710000e-01 2.429648e-01 2.173002e-01
7.720000e-01 2.287724e-01 2.175407e-01
7.730000e-01 2.131474e-01 2.177787e-01
7.740000e-01 2.208012e-01 2.180144e-01
7.750000e-01 2.336923e-01 2.182478e-01
7.760000e-01 2.206261e-01 2.184788e-01
7.770000e-01 2.437370e-01 2.187075e-01
7.780000e-01 2.108340e-01 2.189338e-01
7.790000e-01 2.598659e-01 2.191578e-01
7.800000e-01 2.165050e-01 2.193794e-01
7.810000e-01 2.347644e-01 2.195987e-01
7.820000e-01 2.331883e-01 2.198157e-01
7.830000e-01 2.390709e-01 2.200303e-01
7.840000e-01 2.249863e-01 2.202426e-01
7.850000e-01 2.328707e-01 2.204526e-01
7.860000e-01 2.419438e-01 2.206603e-01
7.870000e-01 2.328587e-01 2.208656e-01
7.880000e-01 2.013471e-01 2.210687e-01
7.890000e-01 2.550934e-01 2.212694e-01
7.900000e-01 2.284481e-01 2.214678e-01
7.910000e-01 2.278919e-01 2.216640e-01
7.920000e-01 2.282191e-01 2.218578e-01
7.930000e-01 2.602365e-01 2.220493e-01
7.940000e-01 2.157696e-01 2.222386e-01
7.950000e-01 1.981326e-01 2.224255e-01
7.960000e-01 1.897868e-01 2.226102e-01
7.970000e-01 2.478472e-01 2.227926e-01
7.980000e-01 2.308357e-01 2.229727e-01
7.990000e-01 2.242038e-01 2.231506e-01
8.000000e-01 2.487963e-01 2.233262e-01
8.010000e-01 2.366549e-01 2.234995e-01
8.020000e-01 2.397540e-01 2.236705e-01
8.030000e-01 2.155347e-01 2.238393e-01
8.040000e-01 2.247419e-01 2.240058e-01
8.050000e-01 2.406286e-01 2.241701e-01
8.060000e-01 2.354917e-01 2.243322e-01
8.070000e-01 2.422780e-01 2.244920e-01
8.080000e-01 2.056111e-01 2.246495e-01
8.090000e-01 2.124582e-01 2.248048e-01
8.100000e-01 2.431411e-01 2.249579e-01
8.110000e-01 2.039739e-01 2.251088e-01
8.120000e-01 1.995504e-01 2.252574e-01
8.130000e-01 2.194513e-01 2.254038e-01
8.140000e-01 2.191231e-01 2.255480e-01
8.150000e-01 2.212973e-01 2.256900e-01
8.160000e-01 2.241171e-01 2.258298e-01
8.170000e-01 2.126335e-01 2.259674e-01
8.180000e-01 2.380226e-01 2.261027e-01
8.190000e-01 2.469722e-01 2.262359e-01
8.200000e-01 2.114665e-01 2.263669e-01
8.210000e-01 2.349566e-01 2.264957e-01
8.220000e-01 2.646804e-01 2.266223e-01
8.230000e-01 2.060521e-01 2.267467e-01
8.240000e-01 2.593820e-01 2.268690e-01
8.250000e-01 2.036975e-01 2.269890e-01
8.260000e-01 2.448225e-01 2.271069e-01
8.270000e-01 2.436580e-01 2.272227e-01
8.280000e-01 2.509723e-01 2.273363e-01
8.290000e-01 2.619676e-01 2.274477e-01
8.300000e-01 2.411690e-01 2.275570e-01
8.310000e-01 2.377992e-01 2.276641e-01
8.320000e-01 2.247587e-01 2.277691e-01
8.330000e-01 2.398741e-01 2.278719e-01
8.340000e-01 2.169256e-01 2.279726e-01
8.350000e-01 2.477790e-01 2.280712e-01
8.360000e-01 2.358307e-01 2.281677e-01
8.370000e-01 2.664257e-01 2.282620e-01
8.380000e-01 2.221367e-01 2.283542e-01
8.390000e-01 2.135762e-01 2.284443e-01
8.400000e-01 2.317098e-01 2.285323e-01
8.410000e-01 2.015211e-01 2.286182e-01
8.420000e-01 2.302688e-01 2.287020e-01
8.430000e-01 1.960288e-01 2.287837e-01
8.440000e-01 2.361820e-01 2.288633e-01
8.450000e-01 2.449046e-01 2.289408e-01
8.460000e-01 2.392183e-01 2.290162e-01
8.470000e-01 2.410345e-01 2.290895e-01
8.480000e-01 2.113624e-01 2.291608e-01
8.490000e-01 2.231248e-01 2.292300e-01
8.500000e-01 2.356111e-01 2.292971e-01
8.510000e-01 2.238345e-01 2.293622e-01
8.520000e-01 2.196573e-01 2.294252e-01
8.530000e-01 2.459804e-01 2.294861e-01
8.540000e-01 2.206249e-01 2.295451e-01
8.550000e-01 2.301774e-01 2.296019e-01
8.560000e-01 2.380582e-01 2.296568e-01
8.570000e-01 2.220154e-01 2.297095e-01
8.580000e-01 2.275481e-01 2.297603e-01
8.590000e-01 2.638743e-01 2.298090e-01
8.600000e-01 2.088206e-01 2.298558e-01
8.610000e-01 2.629727e-01 2.299005e-01
8.620000e-01 2.486058e-01 2.299431e-01
8.630000e-01 2.617214e-01 2.299838e-01
8.640000e-01 2.205662e-01 2.300225e-01
8.650000e-01 2.248549e-01 2.300592e-01
8.660000e-01 2.180052e-01 2.300938e-01
8.670000e-01 2.129531e-01 2.301265e-01
8.680000e-01 2.306076e-01 2.301573e-01
8.690000e-01 2.253161e-01 2.301860e-01
8.700000e-01 2.162624e-01 2.302127e-01
8.710000e-01 2.259310e-01 2.302375e-01
8.720000e-01 1.989912e-01 2.302603e-01
8.730000e-01 2.548454e-01 2.302812e-01
8.740000e-01 2.102716e-01 2.303001e-01
8.750000e-01 2.360652e-01 2.303170e-01
8.760000e-01 2.502331e-01 2.303320e-01
8.770000e-01 2.286451e-01 2.303451e-01
8.780000e-01 2.390432e-01 2.303562e-01
8.790000e-01 1.947446e-01 2.303654e-01
8.800000e-01 2.406237e-01 2.303727e-01
8.810000e-01 2.418490e-01 2.303780e-01
8.820000e-01 2.011225e-01 2.303814e-01
8.830000e-01 2.263635e-01 2.303829e-01
8.840000e-01 2.063763e-01 2.303825e-01
8.850000e-01 2.227792e-01 2.303802e-01
8.860000e-01 2.623888e-01 2.303760e-01
8.870000e-01 2.412381e-01 2.303699e-01
8.880000e-01 2.144513e-01 2.303619e-01
8.890000e-01 1.895640e-01 2.303520e-01
8.900000e-01 2.270045e-01 2.303403e-01
8.910000e-01 2.059599e-01 2.303267e-01
8.920000e-01 2.164141e-01 2.303112e-01
8.930000e-01 1.939105e-01 2.302938e-01
8.940000e-01 2.593734e-01 2.302746e-01
8.950000e-01 2.369292e-01 2.302535e-01
8.960000e-01 2.314588e-01 2.302306e-01
8.970000e-01 2.526876e-01 2.302058e-01
8.980000e-01 2.140186e-01 2.301792e-01
8.990000e-01 2.392148e-01 2.301507e-01
9.000000e-01 2.292235e-01 2.301204e-01
9.010000e-01 1.907829e-01 2.300883e-01
9.020000e-01 2.390474e-01 2.300544e-01
9.030000e-01 2.751117e-01 2.300187e-01
9.040000e-01 1.981722e-01 2.299811e-01
9.050000e-01 2.648688e-01 2.299418e-01
9.060000e-01 2.151600e-01 2.299006e-01
9.070000e-01 2.378309e-01 2.298577e-01
9.080000e-01 1.987959e-01 2.298129e-01
9.090000e-01 2.334499e-01 2.297664e-01
9.100000e-01 2.538851e-01 2.297181e-01
9.110000e-01 2.016049e-01 2.296680e-01
9.120000e-01 2.153960e-01 2.296161e-01
9.130000e-01 2.102891e-01 2.295625e-01
9.140000e-01 2.218077e-01 2.295071e-01
9.150000e-01 2.246978e-01 2.294500e-01
9.160000e-01 2.429452e-01 2.293911e-01
9.170000e-01 1.955318e-01 2.293305e-01
9.180000e-01 2.162467e-01 2.292681e-01
9.190000e-01 2.262171e-01 2.292040e-01
9.200000e-01 2.337849e-01 2.291382e-01
9.210000e-01 2.269328e-01 2.290706e-01
9.220000e-01 2.382097e-01 2.290013e-01
9.230000e-01 2.360706e-01 2.289303e-01
9.240000e-01 1.942143e-01 2.288576e-01
9.250000e-01 2.694299e-01 2.287832e-01
9.260000e-01 2.374989e-01 2.287071e-01
9.270000e-01 2.166698e-01 2.286293e-01
9.280000e-01 2.545940e-01 2.285499e-01
9.290000e-01 2.045917e-01 2.284687e-01
9.300000e-01 2.164447e-01 2.283859e-01
9.310000e-01 2.185105e-01 2.283013e-01
9.320000e-01 1.826864e-01 2.282152e-01
9.330000e-01 2.398587e-01 2.281273e-01
9.340000e-01 2.566478e-01 2.280378e-01
9.350000e-01 2.186805e-01 2.279467e-01
9.360000e-01 2.243811e-01 2.278539e-01
9.370000e-01 2.318462e-01 2.277594e-01
9.380000e-01 2.556326e-01 2.276633e-01
9.390000e-01 2.383719e-01 2.275656e-01
9.400000e-01 2.264876e-01 2.274663e-01
9.410000e-01 2.469663e-01 2.273653e-01
9.420000e-01 2.619526e-01 2.272628e-01
9.430000e-01 2.537359e-01 2.271586e-01
9.440000e-01 2.423311e-01 2.270528e-01
9.450000e-01 2.313723e-01 2.269454e-01
9.460000e-01 2.339327e-01 2.268364e-01
9.470000e-01 2.100951e-01 2.267259e-01
9.480000e-01 2.286509e-01 2.266137e-01
9.490000e-01 2.321521e-01 2.265000e-01
9.500000e-01 2.384905e-01 2.263847e-01
9.510000e-01 2.004595e-01 2.262678e-01
9.520000e-01 2.520765e-01 2.261494e-01
9.530000e-01 2.247755e-01 2.260294e-01
9.540000e-01 2.141440e-01 2.259078e-01
9.550000e-01 2.163330e-01 2.257848e-01
9.560000e-01 2.350111e-01 2.256601e-01
9.570000e-01 2.441765e-01 2.255340e-01
9.580000e-01 2.402409e-01 2.254063e-01
9.590000e-01 2.440488e-01 2.252771e-01
9.600000e-01 2.727283e-01 2.251463e-01
9.610000e-01 2.262462e-01 2.250141e-01
9.620000e-01 2.491219e-01 2.248803e-01
9.630000e-01 2.285536e-01 2.247450e-01
9.640000e-01 2.294275e-01 2.246083e-01
9.650000e-01 2.141849e-01 2.244700e-01
9.660000e-01 2.416221e-01 2.243303e-01
9.670000e-01 2.116985e-01 2.241890e-01
9.680000e-01 2.124348e-01 2.240463e-01
9.690000e-01 2.078427e-01 2.239022e-01
9.700000e-01 2.621643e-01 2.237565e-01
9.710000e-01 2.209097e-01 2.236094e-01
9.720000e-01 2.092969e-01 2.234609e-01
9.730000e-01 1.868452e-01 2.233109e-01
9.740000e-01 1.842453e-01 2.231594e-01
9.750000e-01 2.514507e-01 2.230065e-01
9.760000e-01 2.431776e-01 2.228522e-01
9.770000e-01 2.169376e-01 2.226965e-01
9.780000e-01 2.314265e-01 2.225393e-01
9.790000e-01 2.315435e-01 2.223807e-01
9.800000e-01 2.442062e-01 2.222207e-01
9.810000e-01 2.232964e-01 2.220593e-01
9.820000e-01 2.189990e-01 2.218965e-01
9.830000e-01 2.092882e-01 2.217323e-01
9.840000e-01 2.213384e-01 2.215667e-01
9.850000e-01 2.504124e-01 2.213997e-01
9.860000e-01 2.316738e-01 2.212313e-01
9.870000e-01 2.172634e-01 2.210616e-01
9.880000e-01 2.211912e-01 2.208905e-01
9.890000e-01 2.568555e-01 2.207180e-01
9.900000e-01 2.315902e-01 2.205442e-01
9.910000e-01 2.590538e-01 2.203690e-01
9.920000e-01 1.908942e-01 2.201925e-01
9.930000e-01 2.106121e-01 2.200147e-01
9.940000e-01 2.085151e-01 2.198355e-01
9.950000e-01 2.217152e-01 2.196549e-01
9.960000e-01 2.040035e-01 2.194731e-01
9.970000e-01 2.131224e-01 2.192899e-01
9.980000e-01 2.186938e-01 2.191054e-01
9.990000e-01 1.944950e-01 2.189196e-01
1.000000e+00 2.146436e-01 2.187325e-01
1.001000e+00 2.321009e-01 2.185441e-01
1.002000e+00 2.019278e-01 2.183544e-01
1.003000e+00 2.028377e-01 2.181634e-01
1.004000e+00 1.955942e-01 2.179712e-01
1.005000e+00 2.200172e-01 2.177776e-01
1.006000e+00 2.361285e-01 2.175828e-01
1.007000e+00 2.399833e-01 2.173867e-01
1.008000e+00 1.848875e-01 2.171894e-01
1.009000e+00 2.382532e-01 2.169908e-01
1.010000e+00 1.804996e-01 2.167910e-01
1.011000e+00 2.547765e-01 2.165899e-01
1.012000e+00 2.272670e-01 2.163876e-01
1.013000e+00 2.097232e-01 2.161840e-01
1.014000e+00 1.806937e-01 2.159792e-01
1.015000e+00 2.360307e-01 2.157732e-01
1.016000e+00 2.225437e-01 2.155660e-01
1.017000e+00 1.947206e-01 2.153576e-01
1.018000e+00 2.392013e-01 2.151480e-01
1.019000e+00 1.781027e-01 2.149371e-01
1.020000e+00 1.935076e-01 2.147251e-01
1.021000e+00 2.307638e-01 2.145119e-01
1.022000e+00 2.167901e-01 2.142975e-01
1.023000e+00 2.267548e-01 2.140819e-01
1.024000e+00 2.236501e-01 2.138651e-01
1.025000e+00 1.897025e-01 2.136472e-01
1.026000e+00 1.890623e-01 2.134281e-01
1.027000e+00 2.072364e-01 2.132079e-01
1.028000e+00 2.042532e-01 2.129865e-01
1.029000e+00 1.946361e-01 2.127640e-01
1.030000e+00 2.336056e-01 2.125403e-01
1.031000e+00 2.351337e-01 2.123155e-01
1.032000e+00 2.302811e-01 2.120896e-01
1.033000e+00 2.048982e-01 2.118625e-01
1.034000e+00 2.149354e-01 2.116343e-01
1.035000e+00 2.012247e-01 2.114050e-01
1.036000e+00 1.986225e-01 2.111746e-01
1.037000e+00 2.110678e-01 2.109431e-01
1.038000e+00 2.578767e-01 2.107105e-01
1.039000e+00 2.320780e-01 2.104768e-01
1.040000e+00 1.903826e-01 2.102420e-01
1.041000e+00 2.587852e-01 2.100062e-01
1.042000e+00 1.885862e-01 2.097693e-01
1.043000e+00 2.075743e-01 2.095313e-01
1.044000e+00 1.937182e-01 2.092922e-01
1.045000e+00 2.140292e-01 2.090521e-01
1.046000e+00 1.957727e-01 2.088109e-01
1.047000e+00 2.240415e-01 2.085687e-01
1.048000e+00 2.298272e-01 2.083254e-01
1.049000e+00 2.073457e-01 2.080811e-01
1.050000e+00 1.944134e-01 2.078358e-01
1.051000e+00 1.962554e-01 2.075894e-01
1.052000e+00 2.352191e-01 2.073420e-01
1.053000e+00 2.173801e-01 2.070936e-01
1.054000e+00 2.063101e-01 2.068442e-01
1.055000e+00 1.920871e-01 2.065938e-01
1.056000e+00 2.047051e-01 2.063424e-01
1.057000e+00 2.033994e-01 2.060900e-01
1.058000e+00 1.948547e-01 2.058366e-01
1.059000e+00 1.907211e-01 2.055822e-01
1.060000e+00 1.799888e-01 2.053269e-01
1.061000e+00 2.438214e-01 2.050706e-01
1.062000e+00 2.303941e-01 2.048133e-01
1.063000e+00 2.148664e-01 2.045550e-01
1.064000e+00 1.765807e-01 2.042958e-01
1.065000e+00 2.157655e-01 2.040357e-01
1.066000e+00 2.281876e-01 2.037745e-01
1.067000e+00 1.932952e-01 2.035125e-01
1.068000e+00 2.526032e-01 2.032495e-01
1.069000e+00 2.261629e-01 2.029856e-01
1.070000e+00 1.704245e-01 2.027208e-01
1.071000e+00 2.015105e-01 2.024550e-01
1.072000e+00 2.360319e-01 2.021884e-01
1.073000e+00 1.990710e-01 2.019208e-01
1.074000e+00 1.709435e-01 2.016523e-01
1.075000e+00 1.727525e-01 2.013829e-01
1.076000e+00 2.032392e-01 2.011127e-01
1.077000e+00 2.046338e-01 2.008415e-01
1.078000e+00 1.911070e-01 2.005695e-01
1.079000e+00 1.983127e-01 2.002966e-01
1.080000e+00 2.145482e-01 2.000228e-01
1.081000e+00 1.984047e-01 1.997482e-01
1.082000e+00 1.979001e-01 1.994727e-01
1.083000e+00 1.750965e-01 1.991963e-01
1.084000e+00 2.080485e-01 1.989191e-01
1.085000e+00 2.080436e-01 1.986410e-01
1.086000e+00 2.041978e-01 1.983622e-01
1.087000e+00 2.056401e-01 1.980824e-01
1.088000e+00 2.137775e-01 1.978019e-01
1.089000e+00 1.958078e-01 1.975205e-01
1.090000e+00 2.047815e-01 1.972383e-01
1.091000e+00 2.017203e-01 1.969553e-01
1.092000e+00 1.941658e-01 1.966715e-01
1.093000e+00 1.853209e-01 1.963869e-01
1.094000e+00 1.995729e-01 1.961015e-01
1.095000e+00 2.412695e-01 1.958153e-01
1.096000e+00 2.000894e-01 1.955283e-01
1.097000e+00 2.160958e-01 1.952405e-01
1.098000e+00 1.780555e-01 1.949520e-01
1.099000e+00 1.779771e-01 1.946626e-01
1.100000e+00 1.790592e-01 1.943726e-01
1.101000e+00 1.982892e-01 1.940817e-01
1.102000e+00 2.085928e-01 1.937901e-01
1.103000e+00 1.983684e-01 1.934978e-01
1.104000e+00 1.917535e-01 1.932047e-01
1.105000e+00 1.832492e-01 1.929109e-01
1.106000e+00 2.254847e-01 1.926163e-01
1.107000e+00 1.892586e-01 1.923210e-01
1.108000e+00 2.266921e-01 1.920250e-01
1.109000e+00 1.864316e-01 1.917283e-01
1.110000e+00 1.967164e-01 1.914308e-01
1.111000e+00 1.687779e-01 1.911327e-01
1.112000e+00 2.196159e-01 1.908338e-01
1.113000e+00 1.844057e-01 1.905343e-01
1.114000e+00 1.734050e-01 1.902340e-01
1.115000e+00 2.116694e-01 1.899331e-01
1.116000e+00 2.196679e-01 1.896315e-01
1.117000e+00 1.779592e-01 1.893292e-01
1.118000e+00 1.851718e-01 1.890262e-01
1.119000e+00 1.756195e-01 1.887226e-01
1.120000e+00 2.096074e-01 1.884183e-01
1.121000e+00 1.573449e-01 1.881133e-01
1.122000e+00 2.072924e-01 1.878077e-01
1.123000e+00 1.701192e-01 1.875014e-01
1.124000e+00 1.718013e-01 1.871946e-01
1.125000e+00 1.920316e-01 1.868870e-01
1.126000e+00 1.664946e-01 1.865789e-01
1.127000e+00 2.146176e-01 1.862701e-01
1.128000e+00 1.598592e-01 1.859607e-01
1.129000e+00 1.779258e-01 1.856506e-01
1.130000e+00 1.729850e-01 1.853400e-01
1.131000e+00 2.018101e-01 1.850288e-01
1.132000e+00 1.830167e-01 1.847169e-01
1.133000e+00 1.874951e-01 1.844045e-01
1.134000e+00 1.973674e-01 1.840915e-01
1.135000e+00 2.149233e-01 1.837778e-01
1.136000e+00 1.593523e-01 1.834636e-01
1.137000e+00 1.792912e-01 1.831489e-01
1.138000e+00 1.907096e-01 1.828335e-01
1.139000e+00 2.117883e-01 1.825176e-01
1.140000e+00 1.978592e-01 1.822011e-01
1.141000e+00 1.633677e-01 1.818841e-01
1.142000e+00 1.664540e-01 1.815665e-01
1.143000e+00 1.895746e-01 1.812484e-01
1.144000e+00 1.912143e-01 1.809297e-01
1.145000e+00 1.726710e-01 1.806105e-01
1.146000e+00 1.789673e-01 1.802908e-01
1.147000e+00 2.116404e-01 1.799705e-01
1.148000e+00 1.896604e-01 1.796497e-01
1.149000e+00 1.894581e-01 1.793284e-01
1.150000e+00 1.632264e-01 1.790066e-01
1.151000e+00 1.877138e-01 1.786843e-01
1.152000e+00 1.691159e-01 1.783615e-01
1.153000e+00 1.685615e-01 1.780382e-01
1.154000e+00 2.170170e-01 1.777144e-01
1.155000e+00 1.849285e-01 1.773901e-01
1.156000e+00 1.791543e-01 1.770653e-01
1.157000e+00 1.987688e-01 1.767400e-01
1.158000e+00 1.534807e-01 1.764143e-01
1.159000e+00 1.424386e-01 1.760881e-01
1.160000e+00 1.610157e-01 1.757614e-01
1.161000e+00 2.116022e-01 1.754343e-01
1.162000e+00 1.686803e-01 1.751067e-01
1.163000e+00 1.927710e-01 1.747787e-01
1.164000e+00 1.825814e-01 1.744503e-01
1.165000e+00 1.524746e-01 1.741213e-01
1.166000e+00 1.851744e-01 1.737920e-01
1.167000e+00 2.227930e-01 1.734622e-01
1.168000e+00 1.489258e-01 1.731320e-01
1.169000e+00 1.460599e-01 1.728014e-01
1.170000e+00 1.285097e-01 1.724704e-01
1.171000e+00 1.760024e-01 1.721390e-01
1.172000e+00 1.673659e-01 1.718071e-01
1.173000e+00 1.649718e-01 1.714749e-01
1.174000e+00 1.568376e-01 1.711422e-01
1.175000e+00 1.523941e-01 1.708092e-01
1.176000e+00 1.411314e-01 1.704758e-01
1.177000e+00 1.525828e-01 1.701420e-01
1.178000e+00 1.915006e-01 1.698078e-01
1.179000e+00 2.007085e-01 1.694732e-01
1.180000e+00 1.791460e-01 1.691383e-01
1.181000e+00 1.630382e-01 1.688030e-01
1.182000e+00 1.396792e-01 1.684674e-01
1.183000e+00 1.564104e-01 1.681313e-01
1.184000e+00 1.579984e-01 1.677950e-01
1.185000e+00 1.465210e-01 1.674583e-01
1.186000e+00 1.685803e-01 1.671213e-01
1.187000e+00 1.866094e-01 1.667839e-01
1.188000e+00 1.581884e-01 1.664462e-01
1.189000e+00 1.476345e-01 1.661081e-01
1.190000e+00 1.562275e-01 1.657698e-01
1.191000e+00 2.007337e-01 1.654311e-01
1.192000e+00 1.917405e-01 1.650921e-01
1.193000e+00 1.899390e-01 1.647528e-01
1.194000e+00 1.689793e-01 1.644132e-01
1.195000e+00 1.441205e-01 1.640733e-01
1.196000e+00 1.560497e-01 1.637331e-01
1.197000e+00 1.688200e-01 1.633927e-01
1.198000e+00 1.450725e-01 1.630519e-01
1.199000e+00 1.730862e-01 1.627108e-01
1.200000e+00 1.289372e-01 1.623695e-01
1.201000e+00 1.718539e-01 1.620279e-01
1.202000e+00 1.409282e-01 1.616860e-01
1.203000e+00 1.673912e-01 1.613439e-01
1.204000e+00 1.258068e-01 1.610015e-01
1.205000e+00 1.709992e-01 1.606588e-01
1.206000e+00 1.412252e-01 1.603159e-01
1.207000e+00 1.703700e-01 1.599728e-01
1.208000e+00 1.729279e-01 1.596294e-01
1.209000e+00 1.261540e-01 1.592858e-01
1.210000e+00 1.650250e-01 1.589419e-01
1.211000e+00 1.597002e-01 1.585978e-01
1.212000e+00 1.254476e-01 1.582535e-01
1.213000e+00 1.278960e-01 1.579090e-01
1.214000e+00 1.411449e-01 1.575642e-01
1.215000e+00 1.547339e-01 1.572193e-01
1.216000e+00 1.674632e-01 1.568741e-01
1.217000e+00 1.495371e-01 1.565287e-01
1.218000e+00 1.493403e-01 1.561832e-01
1.219000e+00 1.545644e-01 1.558374e-01
1.220000e+00 1.798788e-01 1.554914e-01
1.221000e+00 1.774936e-01 1.551453e-01
1.222000e+00 1.511920e-01 1.547990e-01
1.223000e+00 1.635642e-01 1.544525e-01
1.224000e+00 1.431791e-01 1.541058e-01
1.225000e+00 1.711343e-01 1.537590e-01
1.226000e+00 1.377676e-01 1.534120e-01
1.227000e+00 1.605662e-01 1.530648e-01
1.228000e+00 1.497750e-01 1.527175e-01
1.229000e+00 1.393026e-01 1.523700e-01
1.230000e+00 1.315206e-01 1.520224e-01
1.231000e+00 1.615390e-01 1.516746e-01
1.232000e+00 1.161724e-01 1.513267e-01
1.233000e+00 1.607633e-01 1.509787e-01
1.234000e+00 1.290160e-01 1.506305e-01
1.235000e+00 1.394296e-01 1.502822e-01
1.236000e+00 1.511808e-01 1.499338e-01
1.237000e+00 1.199729e-01 1.495852e-01
1.238000e+00 1.747034e-01 1.492366e-01
1.239000e+00 1.396195e-01 1.488878e-01
1.240000e+00 1.391125e-01 1.485390e-01
1.241000e+00 1.740569e-01 1.481900e-01
1.242000e+00 1.904381e-01 1.478409e-01
1.243000e+00 1.421045e-01 1.474917e-01
1.244000e+00 1.629605e-01 1.471425e-01
1.245000e+00 1.417441e-01 1.467931e-01
1.246000e+00 1.463109e-01 1.464437e-01
1.247000e+00 1.626720e-01 1.460942e-01
1.248000e+00 1.333446e-01 1.457446e-01
1.249000e+00 1.400767e-01 1.453950e-01
1.250000e+00 1.600932e-01 1.450452e-01
1.251000e+00 1.698658e-01 1.446955e-01
1.252000e+00 1.176939e-01 1.443456e-01
1.253000e+00 1.541288e-01 1.439957e-01
1.254000e+00 1.464402e-01 1.436458e-01
1.255000e+00 1.524573e-01 1.432958e-01
1.256000e+00 1.455673e-01 1.429457e-01
1.257000e+00 1.440288e-01 1.425957e-01
1.258000e+00 1.598268e-01 1.422456e-01
1.259000e+00 1.237815e-01 1.418954e-01
1.260000e+00 1.463636e-01 1.415452e-01
1.261000e+00 1.429171e-01 1.411950e-01
1.262000e+00 1.698028e-01 1.408448e-01
1.263000e+00 1.409522e-01 1.404946e-01
1.264000e+00 1.174555e-01 1.401443e-01
1.265000e+00 1.386286e-01 1.397941e-01
1.266000e+00 1.393742e-01 1.394438e-01
1.267000e+00 1.571047e-01 1.390936e-01
1.268000e+00 1.616798e-01 1.387433e-01
1.269000e+00 1.513368e-01 1.383931e-01
1.270000e+00 1.262534e-01 1.380428e-01
1.271000e+00 1.541290e-01 1.376926e-01
1.272000e+00 1.437350e-01 1.373424e-01
1.273000e+00 1.341731e-01 1.369922e-01
1.274000e+00 1.501600e-01 1.366420e-01
1.275000e+00 1.201547e-01 1.362919e-01
1.276000e+00 1.399335e-01 1.359418e-01
1.277000e+00 1.115623e-01 1.355917e-01
1.278000e+00 1.269402e-01 1.352417e-01
1.279000e+00 1.337707e-01 1.348917e-01
1.280000e+00 1.312594e-01 1.345417e-01
1.281000e+00 1.398754e-01 1.341918e-01
1.282000e+00 1.714819e-01 1.338420e-01
1.283000e+00 1.290860e-01 1.334922e-01
1.284000e+00 1.313559e-01 1.331425e-01
1.285000e+00 1.137173e-01 1.327928e-01
1.286000e+00 1.313874e-01 1.324433e-01
1.287000e+00 9.876594e-02 1.320937e-01
1.288000e+00 1.230571e-01 1.317443e-01
1.289000e+00 1.573027e-01 1.313949e-01
1.290000e+00 1.249998e-01 1.310456e-01
1.291000e+00 1.166324e-01 1.306964e-01
1.292000e+00 1.127787e-01 1.303473e-01
1.293000e+00 1.291795e-01 1.299983e-01
1.294000e+00 1.339157e-01 1.296494e-01
1.295000e+00 1.259383e-01 1.293006e-01
1.296000e+00 1.018701e-01 1.289518e-01
1.297000e+00 1.515035e-01 1.286032e-01
1.298000e+00 1.301417e-01 1.282547e-01
1.299000e+00 1.324330e-01 1.279063e-01
1.300000e+00 1.178554e-01 1.275580e-01
1.301000e+00 1.516568e-01 1.272099e-01
1.302000e+00 1.074257e-01 1.268619e-01
1.303000e+00 1.063399e-01 1.265139e-01
1.304000e+00 1.463924e-01 1.261662e-01
1.305000e+00 1.122017e-01 1.258185e-01
1.306000e+00 1.164804e-01 1.254710e-01
1.307000e+00 1.454201e-01 1.251236e-01
1.308000e+00 1.194945e-01 1.247764e-01
1.309000e+00 1.329297e-01 1.244293e-01
1.310000e+00 1.317202e-01 1.240824e-01
1.311000e+00 1.456414e-01 1.237356e-01
1.312000e+00 1.710205e-01 1.233890e-01
1.313000e+00 1.152821e-01 1.230425e-01
1.314000e+00 1.453568e-01 1.226962e-01
1.315000e+00 1.017863e-01 1.223500e-01
1.316000e+00 9.189220e-02 1.220040e-01
1.317000e+00 1.008383e-01 1.216582e-01
1.318000e+00 1.101604e-01 1.213126e-01
1.319000e+00 1.117760e-01 1.209672e-01
1.320000e+00 1.416721e-01 1.206219e-01
1.321000e+00 1.297560e-01 1.202768e-01
1.322000e+00 8.666268e-02 1.199319e-01
1.323000e+00 1.256476e-01 1.195872e-01
1.324000e+00 1.009581e-01 1.192426e-01
1.325000e+00 1.019869e-01 1.188983e-01
1.326000e+00 1.254482e-01 1.185542e-01
1.327000e+00 1.341731e-01 1.182103e-01
1.328000e+00 8.995804e-02 1.178665e-01
1.329000e+00 1.180064e-01 1.175230e-01
1.330000e+00 1.404594e-01 1.171797e-01
1.331000e+00 1.272139e-01 1.168366e-01
1.332000e+00 1.122459e-01 1.164938e-01
1.333000e+00 1.038840e-01 1.161511e-01
1.334000e+00 1.301837e-01 1.158087e-01
1.335000e+00 9.439411e-02 1.154665e-01
1.336000e+00 1.165777e-01 1.151245e-01
1.337000e+00 1.325056e-01 1.147828e-01
1.338000e+00 1.139795e-01 1.144413e-01
1.339000e+00 1.262835e-01 1.141000e-01
1.340000e+00 1.124223e-01 1.137590e-01
1.341000e+00 1.085843e-01 1.134182e-01
1.342000e+00 1.116171e-01 1.130776e-01
1.343000e+00 7.639562e-02 1.127373e-01
1.344000e+00 7.577843e-02 1.123973e-01
1.345000e+00 1.133531e-01 1.120575e-01
1.346000e+00 9.540799e-02 1.117180e-01
1.347000e+00 1.341173e-01 1.113787e-01
1.348000e+00 9.613453e-02 1.110397e-01
1.349000e+00 1.177073e-01 1.107009e-01
1.350000e+00 1.048038e-01 1.103625e-01
1.351000e+00 9.300807e-02 1.100243e-01
1.352000e+00 1.120305e-01 1.096863e-01
1.353000e+00 1.278091e-01 1.093487e-01
1.354000e+00 1.030083e-01 1.090113e-01
1.355000e+00 1.655491e-01 1.086742e-01
1.356000e+00 1.411398e-01 1.083374e-01
1.357000e+00 1.056925e-01 1.080008e-01
1.358000e+00 1.285840e-01 1.076646e-01
1.359000e+00 5.054638e-02 1.073287e-01
1.360000e+00 7.679519e-02 1.069930e-01
1.361000e+00 1.059071e-01 1.066576e-01
1.362000e+00 1.155823e-01 1.063226e-01
1.363000e+00 1.147248e-01 1.059878e-01
1.364000e+00 8.851439e-02 1.056534e-01
1.365000e+00 1.046471e-01 1.053192e-01
1.366000e+00 8.260903e-02 1.049854e-01
1.367000e+00 1.080161e-01 1.046519e-01
1.368000e+00 1.218179e-01 1.043187e-01
1.369000e+00 9.218441e-02 1.039858e-01
1.370000e+00 1.019599e-01 1.036532e-01
1.371000e+00 1.282794e-01 1.033210e-01
1.372000e+00 1.160395e-01 1.029891e-01
1.373000e+00 9.846725e-02 1.026575e-01
1.374000e+00 1.017700e-01 1.023262e-01
1.375000e+00 1.101478e-01 1.019953e-01
1.376000e+00 6.846008e-02 1.016647e-01
1.377000e+00 1.139951e-01 1.013344e-01
1.378000e+00 1.190319e-01 1.010045e-01
1.379000e+00 1.061672e-01 1.006749e-01
1.380000e+00 8.565035e-02 1.003457e-01
1.381000e+00 6.912202e-02 1.000168e-01
1.382000e+00 8.812797e-02 9.968821e-02
1.383000e+00 1.123912e-01 9.936001e-02
1.384000e+00 9.325005e-02 9.903217e-02
1.385000e+00 1.108884e-01 9.870468e-02
1.386000e+00 9.060231e-02 9.837755e-02
1.387000e+00 8.899793e-02 9.805078e-02
1.388000e+00 1.472393e-01 9.772437e-02
1.389000e+00 8.104611e-02 9.739832e-02
1.390000e+00 8.675471e-02 9.707264e-02
1.391000e+00 1.035842e-01 9.674733e-02
1.392000e+00 1.156368e-01 9.642239e-02
1.393000e+00 1.064212e-01 9.609782e-02
1.394000e+00 7.441197e-02 9.577363e-02
1.395000e+00 9.512678e-02 9.544981e-02
1.396000e+00 9.462876e-02 9.512637e-02
1.397000e+00 8.091175e-02 9.480332e-02
1.398000e+00 1.112772e-01 9.448064e-02
1.399000e+00 9.246809e-02 9.415836e-02
1.400000e+00 8.849360e-02 9.383646e-02
1.401000e+00 1.053327e-01 9.351494e-02
1.402000e+00 1.101025e-01 9.319382e-02
1.403000e+00 1.082285e-01 9.287310e-02
1.404000e+00 8.078032e-02 9.255277e-02
1.405000e+00 6.300544e-02 9.223283e-02
1.406000e+00 8.410467e-02 9.191330e-02
1.407000e+00 7.612080e-02 9.159417e-02
1.408000e+00 1.185165e-01 9.127544e-02
1.409000e+00 9.581466e-02 9.095712e-02
1.410000e+00 9.705073e-02 9.063920e-02
1.411000e+00 8.584478e-02 9.032169e-02
1.412000e+00 6.545384e-02 9.000460e-02
1.413000e+00 7.172080e-02 8.968792e-02
1.414000e+00 1.021227e-01 8.937165e-02
1.415000e+00 9.542506e-02 8.905580e-02
1.416000e+00 7.191655e-02 8.874037e-02
1.417000e+00 8.924536e-02 8.842535e-02
1.418000e+00 9.749618e-02 8.811076e-02
1.419000e+00 9.773049e-02 8.779660e-02
1.420000e+00 1.056511e-01 8.748286e-02
1.421000e+00 9.648506e-02 8.716955e-02
1.422000e+00 1.643226e-02 8.685667e-02
1.423000e+00 1.049440e-01 8.654422e-02
1.424000e+00 1.081076e-01 8.623220e-02
1.425000e+00 1.366762e-01 8.592062e-02
1.426000e+00 7.237363e-02 8.560947e-02
1.427000e+00 1.138142e-01 8.529876e-02
1.428000e+00 1.019148e-01 8.498849e-02
1.429000e+00 3.333087e-02 8.467867e-02
1.430000e+00 9.030368e-02 8.436928e-02
1.431000e+00 8.892915e-02 8.406034e-02
1.432000e+00 9.145005e-02 8.375185e-02
1.433000e+00 6.175652e-02 8.344381e-02
1.434000e+00 7.495676e-02 8.313621e-02
1.435000e+00 9.654014e-02 8.282907e-02
1.436000e+00 6.471689e-02 8.252238e-02
1.437000e+00 9.619873e-02 8.221614e-02
1.438000e+00 5.174485e-02 8.191037e-02
1.439000e+00 8.703527e-02 8.160504e-02
1.440000e+00 5.947448e-02 8.130018e-02
1.441000e+00 6.298296e-02 8.099578e-02
1.442000e+00 1.018332e-01 8.069184e-02
1.443000e+00 1.128655e-01 8.038836e-02
1.444000e+00 8.450898e-02 8.008535e-02
1.445000e+00 1.178097e-01 7.978281e-02
1.446000e+00 1.120958e-01 7.948073e-02
1.447000e+00 5.233189e-02 7.917913e-02
1.448000e+00 1.087760e-01 7.887799e-02
1.449000e+00 8.678690e-02 7.857733e-02
1.450000e+00 6.372087e-02 7.827714e-02
1.451000e+00 9.078339e-02 7.797743e-02
1.452000e+00 6.578667e-02 7.767819e-02
1.453000e+00 1.541571e-02 7.737943e-02
1.454000e+00 9.695855e-02 7.708115e-02
1.455000e+00 6.308629e-02 7.678335e-02
1.456000e+00 5.950712e-02 7.648603e-02
1.457000e+00 6.497348e-02 7.618920e-02
1.458000e+00 9.032969e-02 7.589285e-02
1.459000e+00 8.999921e-02 7.559699e-02
1.460000e+00 7.774045e-02 7.530161e-02
1.461000e+00 6.093723e-02 7.500672e-02
1.462000e+00 8.977815e-02 7.471232e-02
1.463000e+00 4.698471e-02 7.441841e-02
1.464000e+00 9.511429e-02 7.412500e-02
1.465000e+00 6.604156e-02 7.383208e-02
1.466000e+00 1.056467e-01 7.353965e-02
1.467000e+00 9.148363e-02 7.324772e-02
1.468000e+00 8.234355e-02 7.295628e-02
1.469000e+00 1.306027e-01 7.266534e-02
1.470000e+00 7.281355e-02 7.237491e-02
1.471000e+00 5.979679e-02 7.208497e-02
1.472000e+00 5.375463e-02 7.179553e-02
1.473000e+00 1.052573e-01 7.150660e-02
1.474000e+00 6.381365e-02 7.121817e-02
1.475000e+00 1.000926e-01 7.093024e-02
1.476000e+00 5.657075e-02 7.064282e-02
1.477000e+00 4.597583e-02 7.035591e-02
1.478000e+00 6.009509e-02 7.006950e-02
1.479000e+00 6.264199e-02 6.978361e-02
1.480000e+00 2.510695e-02 6.949822e-02
1.481000e+00 5.626909e-02 6.921334e-02
1.482000e+00 6.794046e-02 6.892898e-02
1.483000e+00 6.574913e-02 6.864513e-02
1.484000e+00 5.812421e-02 6.836179e-02
1.485000e+00 6.972401e-02 6.807897e-02
1.486000e+00 3.998423e-02 6.779666e-02
1.487000e+00 3.857240e-02 6.751487e-02
1.488000e+00 6.541003e-02 6.723360e-02
1.489000e+00 6.712876e-02 6.695284e-02
1.490000e+00 4.967298e-02 6.667261e-02
1.491000e+00 6.668718e-02 6.639289e-02
1.492000e+00 5.130384e-02 6.611370e-02
1.493000e+00 5.548160e-02 6.583503e-02
1.494000e+00 5.842053e-02 6.555688e-02
1.495000e+00 9.455516e-02 6.527925e-02
1.496000e+00 5.091917e-02 6.500215e-02
1.497000e+00 6.252345e-02 6.472557e-02
1.498000e+00 8.768919e-02 6.444952e-02
1.499000e+00 8.538515e-02 6.417400e-02
1.500000e+00 6.939183e-02 6.389900e-02
1.501000e+00 6.617315e-02 6.362454e-02
1.502000e+00 9.764538e-02 6.335060e-02
1.503000e+00 9.567145e-02 6.307719e-02
1.504000e+00 5.022024e-02 6.280431e-02
1.505000e+00 5.819166e-02 6.253196e-02
1.506000e+00 6.643589e-02 6.226014e-02
1.507000e+00 7.648069e-02 6.198886e-02
1.508000e+00 7.244133e-02 6.171811e-02
1.509000e+00 6.758482e-02 6.144789e-02
1.510000e+00 2.685904e-02 6.117821e-02
1.511000e+00 9.177120e-02 6.090906e-02
1.512000e+00 7.305079e-02 6.064044e-02
1.513000e+00 5.721317e-02 6.037237e-02
1.514000e+00 6.621763e-02 6.010483e-02
1.515000e+00 6.935415e-02 5.983782e-02
1.516000e+00 2.998251e-02 5.957136e-02
1.517000e+00 4.995002e-02 5.930543e-02
1.518000e+00 7.199740e-02 5.904005e-02
1.519000e+00 4.211538e-02 5.877520e-02
1.520000e+00 6.739659e-02 5.851089e-02
1.521000e+00 5.149149e-02 5.824712e-02
1.522000e+00 5.610462e-02 5.798389e-02
1.523000e+00 5.562479e-02 5.772121e-02
1.524000e+00 5.020594e-02 5.745906e-02
1.525000e+00 4.942719e-02 5.719746e-02
1.526000e+00 6.703471e-02 5.693640e-02
1.527000e+00 6.910505e-02 5.667588e-02
1.528000e+00 5.729274e-02 5.641591e-02
1.529000e+00 6.551109e-02 5.615648e-02
1.530000e+00 6.378886e-02 5.589760e-02
1.531000e+00 3.842601e-02 5.563926e-02
1.532000e+00 7.687611e-02 5.538146e-02
1.533000e+00 1.584697e-02 5.512421e-02
1.534000e+00 3.433993e-02 5.486751e-02
1.535000e+00 5.288009e-02 5.461135e-02
1.536000e+00 5.774631e-02 5.435574e-02
1.537000e+00 4.821579e-02 5.410067e-02
1.538000e+00 7.665649e-02 5.384616e-02
1.539000e+00 3.286376e-02 5.359218e-02
1.540000e+00 6.172867e-02 5.333876e-02
1.541000e+00 5.608405e-02 5.308588e-02
1.542000e+00 6.838885e-02 5.283356e-02
1.543000e+00 3.149369e-02 5.258178e-02
1.544000e+00 3.104983e-02 5.233054e-02
1.545000e+00 5.468312e-02 5.207986e-02
1.546000e+00 7.122634e-02 5.182973e-02
1.547000e+00 7.949551e-02 5.158014e-02
1.548000e+00 1.936671e-02 5.133110e-02
1.549000e+00 3.047861e-02 5.108262e-02
1.550000e+00 7.991595e-02 5.083468e-02
1.551000e+00 7.817941e-02 5.058729e-02
1.552000e+00 5.763957e-02 5.034045e-02
1.553000e+00 8.143218e-02 5.009416e-02
1.554000e+00 5.899892e-02 4.984842e-02
1.555000e+00 3.726826e-02 4.960323e-02
1.556000e+00 7.812241e-02 4.935859e-02
1.557000e+00 3.850532e-02 4.911450e-02
1.558000e+00 5.791552e-02 4.887096e-02
1.559000e+00 3.685843e-02 4.862797e-02
1.560000e+00 3.405499e-02 4.838552e-02
1.561000e+00 3.121467e-02 4.814363e-02
1.562000e+00 6.353422e-02 4.790229e-02
1.563000e+00 4.450594e-02 4.766150e-02
1.564000e+00 2.995005e-02 4.742126e-02
1.565000e+00 5.972404e-02 4.718157e-02
1.566000e+00 3.082120e-02 4.694243e-02
1.567000e+00 4.550309e-02 4.670384e-02
1.568000e+00 2.074791e-02 4.646580e-02
1.569000e+00 4.293674e-02 4.622831e-02
1.570000e+00 5.074380e-02 4.599137e-02
1.571000e+00 4.069268e-02 4.575498e-02
1.572000e+00 -1.904659e-03 4.551914e-02
1.573000e+00 2.612724e-02 4.528384e-02
1.574000e+00 6.035876e-02 4.504910e-02
1.575000e+00 4.289524e-02 4.481490e-02
1.576000e+00 2.762850e-02 4.458126e-02
1.577000e+00 9.690688e-03 4.434816e-02
1.578000e+00 5.882990e-02 4.411561e-02
1.579000e+00 5.835379e-02 4.388361e-02
1.580000e+00 3.448971e-02 4.365216e-02
1.581000e+00 6.042857e-02 4.342126e-02
1.582000e+00 5.349688e-02 4.319090e-02
1.583000e+00 4.366136e-02 4.296109e-02
1.584000e+00 4.458031e-02 4.273183e-02
1.585000e+00 2.413811e-02 4.250311e-02
1.586000e+00 4.208334e-02 4.227495e-02
1.587000e+00 2.491938e-02 4.204732e-02
1.588000e+00 7.870199e-02 4.182025e-02
1.589000e+00 4.099546e-02 4.159372e-02
1.590000e+00 5.214727e-02 4.136773e-02
1.591000e+00 5.147151e-02 4.114229e-02
1.592000e+00 5.518682e-02 4.091740e-02
1.593000e+00 2.985495e-02 4.069305e-02
1.594000e+00 4.951718e-02 4.046924e-02
1.595000e+00 4.516555e-02 4.024598e-02
1.596000e+00 1.621108e-02 4.002326e-02
1.597000e+00 2.505462e-02 3.980109e-02
1.598000e+00 1.978167e-02 3.957945e-02
1.599000e+00 4.216617e-02 3.935836e-02
1.600000e+00 6.203769e-02 3.913781e-02
1.601000e+00 4.082361e-02 3.891780e-02
1.602000e+00 5.742134e-02 3.869833e-02
1.603000e+00 1.896989e-02 3.847940e-02
1.604000e+00 4.509491e-02 3.826102e-02
1.605000e+00 3.330190e-02 3.804317e-02
1.606000e+00 1.266242e-02 3.782586e-02
1.607000e+00 3.296718e-02 3.760909e-02
1.608000e+00 4.340785e-02 3.739285e-02
1.609000e+00 4.895446e-02 3.717716e-02
1.610000e+00 6.059719e-02 3.696200e-02
1.611000e+00 5.327262e-02 3.674737e-02
1.612000e+00 3.749555e-02 3.653328e-02
1.613000e+00 3.419223e-02 3.631973e-02
1.614000e+00 3.728957e-02 3.610671e-02
1.615000e+00 -1.990368e-02 3.589422e-02
1.616000e+00 2.320160e-02 3.568227e-02
1.617000e+00 5.213718e-02 3.547085e-02
1.618000e+00 3.661093e-02 3.525997e-02
1.619000e+00 -3.487757e-03 3.504961e-02
1.620000e+00 2.876957e-02 3.483979e-02
1.621000e+00 2.173027e-02 3.463049e-02
1.622000e+00 2.413958e-02 3.442173e-02
1.623000e+00 4.091405e-02 3.421349e-02
1.624000e+00 1.494477e-02 3.400579e-02
1.625000e+00 1.257147e-02 3.379861e-02
1.626000e+00 3.996495e-02 3.359195e-02
1.627000e+00 3.658872e-02 3.338583e-02
1.628000e+00 6.327592e-02 3.318022e-02
1.629000e+00 1.473760e-02 3.297515e-02
1.630000e+00 2.968513e-02 3.277059e-02
1.631000e+00 2.124838e-02 3.256656e-02
1.632000e+00 3.239166e-02 3.236305e-02
1.633000e+00 3.013295e-02 3.216007e-02
1.634000e+00 1.791551e-02 3.195760e-02
1.635000e+00 -1.002685e-03 3.175565e-02
1.636000e+00 2.539150e-02 3.155423e-02
1.637000e+00 4.753897e-02 3.135332e-02
1.638000e+00 2.907032e-02 3.115293e-02
1.639000e+00 4.080706e-02 3.095305e-02
1.640000e+00 5.625445e-02 3.075369e-02
1.641000e+00 4.593689e-02 3.055485e-02
1.642000e+00 3.687879e-02 3.035652e-02
1.643000e+00 2.110313e-02 3.015870e-02
1.644000e+00 5.307275e-02 2.996140e-02
1.645000e+00 3.403810e-02 2.976461e-02
1.646000e+00 3.439183e-02 2.956832e-02
1.647000e+00 8.231876e-03 2.937255e-02
1.648000e+00 3.853637e-02 2.917729e-02
1.649000e+00 2.737994e-02 2.898253e-02
1.650000e+00 2.429739e-02 2.878829e-02
1.651000e+00 -4.019623e-03 2.859454e-02
1.652000e+00 2.691037e-02 2.840131e-02
1.653000e+00 5.565852e-02 2.820857e-02
1.654000e+00 3.496139e-02 2.801634e-02
1.655000e+00 1.538821e-02 2.782461e-02
1.656000e+00 3.497396e-02 2.763339e-02
1.657000e+00 5.095426e-02 2.744266e-02
1.658000e+00 4.777818e-02 2.725243e-02
1.659000e+00 3.202302e-02 2.706270e-02
1.660000e+00 2.872955e-02 2.687347e-02
1.661000e+00 2.514949e-02 2.668473e-02
1.662000e+00 2.552399e-02 2.649649e-02
1.663000e+00 1.034233e-02 2.630875e-02
1.664000e+00 2.173114e-02 2.612149e-02
1.665000e+00 1.963035e-02 2.593473e-02
1.666000e+00 3.611013e-03 2.574846e-02
1.667000e+00 4.145950e-02 2.556268e-02
1.668000e+00 2.119920e-02 2.537739e-02
1.669000e+00 8.460880e-03 2.519258e-02
1.670000e+00 2.114749e-02 2.500826e-02
1.671000e+00 1.799652e-02 2.482443e-02
1.672000e+00 1.621493e-02 2.464108e-02
1.673000e+00 5.260798e-02 2.445821e-02
1.674000e+00 6.949278e-03 2.427583e-02
1.675000e+00 4.805524e-02 2.409392e-02
1.676000e+00 5.228593e-02 2.391250e-02
1.677000e+00 2.201340e-02 2.373156e-02
1.678000e+00 2.061160e-02 2.355109e-02
1.679000e+00 -7.940765e-03 2.337109e-02
1.680000e+00 3.198387e-02 2.319158e-02
1.681000e+00 6.100793e-02 2.301253e-02
1.682000e+00 2.477181e-02 2.283396e-02
1.683000e+00 4.875439e-02 2.265586e-02
1.684000e+00 3.346323e-02 2.247823e-02
1.685000e+00 4.846714e-02 2.230107e-02
1.686000e+00 1.543153e-02 2.212438e-02
1.687000e+00 -6.464924e-03 2.194815e-02
1.688000e+00 3.915666e-02 2.177238e-02
1.689000e+00 1.061561e-02 2.159709e-02
1.690000e+00 3.566553e-02 2.142225e-02
1.691000e+00 2.368074e-02 2.124787e-02
1.692000e+00 2.002736e-02 2.107396e-02
1.693000e+00 3.100307e-02 2.090050e-02
1.694000e+00 1.771853e-02 2.072750e-02
1.695000e+00 2.180759e-02 2.055495e-02
1.696000e+00 2.756133e-02 2.038286e-02
1.697000e+00 3.492789e-02 2.021122e-02
1.698000e+00 2.002443e-02 2.004003e-02
1.699000e+00 3.286783e-02 1.986930e-02
1.700000e+00 3.638890e-04 1.969901e-02
1.701000e+00 3.184385e-02 1.952917e-02
1.702000e+00 2.175086e-02 1.935978e-02
1.703000e+00 3.881215e-02 1.919083e-02
1.704000e+00 -1.782602e-03 1.902232e-02
1.705000e+00 5.397539e-02 1.885426e-02
1.706000e+00 4.895176e-03 1.868664e-02
1.707000e+00 6.996330e-03 1.851945e-02
1.708000e+00 -8.426651e-04 1.835271e-02
1.709000e+00 4.611035e-02 1.818640e-02
1.710000e+00 -1.032255e-02 1.802052e-02
1.711000e+00 -7.605569e-03 1.785508e-02
1.712000e+00 2.205308e-02 1.769008e-02
1.713000e+00 2.237398e-02 1.752550e-02
1.714000e+00 2.473920e-02 1.736135e-02
1.715000e+00 2.110114e-02 1.719763e-02
1.716000e+00 3.991571e-02 1.703433e-02
1.717000e+00 -9.650643e-03 1.687146e-02
1.718000e+00 -7.255838e-03 1.670901e-02
1.719000e+00 2.823902e-02 1.654699e-02
1.720000e+00 1.218213e-02 1.638538e-02
1.721000e+00 4.076987e-02 1.622420e-02
1.722000e+00 2.488522e-02 1.606342e-02
1.723000e+00 2.164310e-02 1.590307e-02
1.724000e+00 1.531189e-02 1.574313e-02
1.725000e+00 2.400276e-04 1.558360e-02
1.726000e+00 3.754424e-02 1.542448e-02
1.727000e+00 3.851871e-02 1.526577e-02
1.728000e+00 1.292107e-02 1.510747e-02
1.729000e+00 -2.497117e-02 1.494957e-02
1.730000e+00 -2.319113e-02 1.479208e-02
1.731000e+00 -3.843054e-03 1.463500e-02
1.732000e+00 2.767205e-02 1.447831e-02
1.733000e+00 2.427535e-02 1.432202e-02
1.734000e+00 -1.626477e-02 1.416613e-02
1.735000e+00 1.372163e-02 1.401064e-02
1.736000e+00 2.827131e-02 1.385554e-02
1.737000e+00 3.417845e-02 1.370084e-02
1.738000e+00 1.491747e-02 1.354652e-02
1.739000e+00 1.828176e-02 1.339260e-02
1.740000e+00 -2.126722e-02 1.323906e-02
1.741000e+00 2.474408e-03 1.308591e-02
1.742000e+00 4.381390e-03 1.293315e-02
1.743000e+00 6.260600e-03 1.278077e-02
1.744000e+00 1.455188e-02 1.262877e-02
1.745000e+00 2.095705e-02 1.247715e-02
1.746000e+00 2.006329e-02 1.232591e-02
1.747000e+00 3.131090e-02 1.217505e-02
1.748000e+00 -2.370270e-02 1.202456e-02
1.749000e+00 2.502804e-02 1.187444e-02
1.750000e+00 2.928037e-02 1.172470e-02
1.751000e+00 5.418826e-02 1.157532e-02
1.752000e+00 1.205634e-02 1.142632e-02
1.753000e+00 2.895503e-02 1.127768e-02
1.754000e+00 3.286705e-02 1.112940e-02
1.755000e+00 7.254017e-03 1.098149e-02
1.756000e+00 -1.292408e-02 1.083394e-02
1.757000e+00 1.317909e-02 1.068674e-02
1.758000e+00 1.073012e-02 1.053991e-02
1.759000e+00 4.614057e-03 1.039343e-02
1.760000e+00 1.398395e-02 1.024731e-02
1.761000e+00 2.044243e-02 1.010153e-02
1.762000e+00 3.633362e-02 9.956113e-03
1.763000e+00 1.115650e-02 9.811040e-03
1.764000e+00 6.797388e-04 9.666315e-03
1.765000e+00 -2.137927e-02 9.521934e-03
1.766000e+00 -9.430205e-03 9.377897e-03
1.767000e+00 -1.761603e-03 9.234202e-03
1.768000e+00 -9.754576e-03 9.090846e-03
1.769000e+00 -3.479176e-03 8.947829e-03
1.770000e+00 -5.399791e-04 8.805148e-03
1.771000e+00 -1.831882e-02 8.662801e-03
1.772000e+00 -5.174450e-04 8.520786e-03
1.773000e+00 -1.837267e-02 8.379103e-03
1.774000e+00 4.579951e-04 8.237748e-03
1.775000e+00 1.206689e-02 8.096720e-03
1.776000e+00 3.864439e-02 7.956018e-03
1.777000e+00 2.491703e-02 7.815638e-03
1.778000e+00 -1.158854e-03 7.675581e-03
1.779000e+00 -9.524540e-03 7.535842e-03
1.780000e+00 1.162788e-02 7.396422e-03
1.781000e+00 -5.511737e-03 7.257317e-03
1.782000e+00 4.445820e-03 7.118526e-03
1.783000e+00 3.994393e-02 6.980047e-03
1.784000e+00 3.255840e-03 6.841878e-03
1.785000e+00 1.229722e-02 6.704018e-03
1.786000e+00 1.928759e-02 6.566464e-03
1.787000e+00 3.092265e-02 6.429214e-03
1.788000e+00 2.485719e-02 6.292266e-03
1.789000e+00 2.451796e-02 6.155619e-03
1.790000e+00 2.452692e-02 6.019271e-03
1.791000e+00 1.140076e-03 5.883219e-03
1.792000e+00 2.074965e-02 5.747462e-03
1.793000e+00 1.370087e-02 5.611998e-03
1.794000e+00 2.068359e-02 5.476824e-03
1.795000e+00 1.628999e-02 5.341940e-03
1.796000e+00 7.051251e-03 5.207342e-03
1.797000e+00 -2.868958e-02 5.073029e-03
1.798000e+00 2.702414e-02 4.938999e-03
1.799000e+00 4.440070e-02 4.805249e-03
1.800000e+00 1.449890e-02 4.671779e-03
1.801000e+00 4.131278e-02 4.538586e-03
1.802000e+00 1.325760e-02 4.405669e-03
1.803000e+00 -1.075480e-02 4.273025e-03
1.804000e+00 5.342410e-03 4.140653e-03
1.805000e+00 -3.991648e-02 4.008550e-03
1.806000e+00 -1.652109e-02 3.876714e-03
1.807000e+00 6.118245e-03 3.745144e-03
1.808000e+00 -1.906934e-02 3.613838e-03
1.809000e+00 2.057334e-02 3.482793e-03
1.810000e+00 1.198949e-02 3.352007e-03
1.811000e+00 -2.164296e-02 3.221478e-03
1.812000e+00 9.818135e-03 3.091205e-03
1.813000e+00 3.117326e-02 2.961185e-03
1.814000e+00 -2.257913e-02 2.831416e-03
1.815000e+00 2.103068e-02 2.701897e-03
1.816000e+00 -4.935378e-03 2.572624e-03
1.817000e+00 -9.337936e-03 2.443597e-03
1.818000e+00 2.398195e-02 2.314812e-03
1.819000e+00 4.225591e-03 2.186269e-03
1.820000e+00 -3.115154e-03 2.057965e-03
1.821000e+00 -8.019439e-03 1.929897e-03
1.822000e+00 -3.422519e-03 1.802065e-03
1.823000e+00 -8.307832e-03 1.674465e-03
1.824000e+00 -1.800896e-03 1.547096e-03
1.825000e+00 -1.922512e-02 1.419956e-03
1.826000e+00 -3.029322e-02 1.293042e-03
1.827000e+00 -3.751788e-03 1.166353e-03
1.828000e+00 6.466401e-03 1.039886e-03
1.829000e+00 4.227816e-02 9.136404e-04
1.830000e+00 3.250558e-03 7.876127e-04
1.831000e+00 2.969770e-02 6.618013e-04
1.832000e+00 3.898646e-02 5.362042e-04
1.833000e+00 -6.603719e-03 4.108192e-04
1.834000e+00 -1.347341e-02 2.856444e-04
1.835000e+00 1.164018e-02 1.606775e-04
1.836000e+00 -1.126567e-02 3.591668e-05
1.837000e+00 9.971566e-03 -8.864032e-05
1.838000e+00 -1.443301e-02 -2.129955e-04
1.839000e+00 -3.268706e-02 -3.371510e-04
1.840000e+00 2.851352e-02 -4.611089e-04
1.841000e+00 1.264242e-02 -5.848713e-04
1.842000e+00 -1.510124e-02 -7.084402e-04
1.843000e+00 -1.170208e-02 -8.318178e-04
1.844000e+00 2.096644e-03 -9.550061e-04
1.845000e+00 2.122501e-02 -1.078007e-03
1.846000e+00 7.378506e-03 -1.200823e-03
1.847000e+00 6.834861e-03 -1.323456e-03
1.848000e+00 1.050296e-02 -1.445909e-03
1.849000e+00 -2.769494e-02 -1.568182e-03
1.850000e+00 2.462082e-03 -1.690279e-03
1.851000e+00 -9.840102e-03 -1.812201e-03
1.852000e+00 4.599205e-02 -1.933951e-03
1.853000e+00 1.783240e-02 -2.055531e-03
1.854000e+00 -4.259143e-02 -2.176942e-03
1.855000e+00 -3.880452e-03 -2.298187e-03
1.856000e+00 -2.721854e-02 -2.419269e-03
1.857000e+00 5.596647e-03 -2.540188e-03
1.858000e+00 -1.435861e-02 -2.660948e-03
1.859000e+00 -1.078403e-02 -2.781550e-03
1.860000e+00 3.401247e-03 -2.901996e-03
1.861000e+00 -6.602145e-03 -3.022289e-03
1.862000e+00 -1.874527e-02 -3.142431e-03
1.863000e+00 9.481807e-03 -3.262424e-03
1.864000e+00 2.731960e-02 -3.382270e-03
1.865000e+00 -2.817103e-02 -3.501971e-03
1.866000e+00 -2.154915e-02 -3.621529e-03
1.867000e+00 3.855666e-02 -3.740947e-03
1.868000e+00 -2.327898e-02 -3.860226e-03
1.869000e+00 -1.369039e-04 -3.979369e-03
1.870000e+00 -8.046053e-03 -4.098378e-03
1.871000e+00 2.590830e-04 -4.217255e-03
1.872000e+00 -3.307656e-02 -4.336002e-03
1.873000e+00 3.400915e-02 -4.454621e-03
1.874000e+00 2.894376e-02 -4.573115e-03
1.875000e+00 -6.753559e-02 -4.691485e-03
1.876000e+00 -4.061808e-02 -4.809734e-03
1.877000e+00 -1.268729e-02 -4.927864e-03
1.878000e+00 1.305089e-02 -5.045877e-03
1.879000e+00 -2.207959e-02 -5.163776e-03
1.880000e+00 1.377603e-02 -5.281562e-03
1.881000e+00 -4.046591e-02 -5.399237e-03
1.882000e+00 1.956284e-02 -5.516804e-03
1.883000e+00 1.100387e-02 -5.634265e-03
1.884000e+00 1.996610e-02 -5.751622e-03
1.885000e+00 1.915871e-02 -5.868877e-03
1.886000e+00 -4.202390e-03 -5.986033e-03
1.887000e+00 -1.985552e-02 -6.103091e-03
1.888000e+00 9.766300e-03 -6.220055e-03
1.889000e+00 -1.054952e-02 -6.336925e-03
1.890000e+00 -2.655692e-02 -6.453704e-03
1.891000e+00 1.720891e-02 -6.570394e-03
1.892000e+00 -3.558553e-02 -6.686999e-03
1.893000e+00 4.521124e-03 -6.803518e-03
1.894000e+00 -3.499626e-02 -6.919956e-03
1.895000e+00 -1.935777e-02 -7.036314e-03
1.896000e+00 -3.518208e-03 -7.152594e-03
1.897000e+00 -3.171104e-02 -7.268798e-03
1.898000e+00 -4.642834e-03 -7.384930e-03
1.899000e+00 -2.750985e-02 -7.500990e-03
1.900000e+00 -1.337196e-02 -7.616980e-03
1.901000e+00 -1.809152e-02 -7.732904e-03
1.902000e+00 -1.973933e-02 -7.848762e-03
1.903000e+00 -2.165716e-02 -7.964557e-03
1.904000e+00 -4.197157e-02 -8.080291e-03
1.905000e+00 8.317966e-03 -8.195966e-03
1.906000e+00 2.519750e-02 -8.311586e-03
1.907000e+00 -2.853694e-02 -8.427151e-03
1.908000e+00 8.817776e-03 -8.542664e-03
1.909000e+00 3.353769e-02 -8.658127e-03
1.910000e+00 -3.403638e-02 -8.773542e-03
1.911000e+00 -4.663105e-03 -8.888912e-03
1.912000e+00 -1.061396e-02 -9.004239e-03
1.913000e+00 -2.366052e-02 -9.119524e-03
1.914000e+00 3.444885e-02 -9.234771e-03
1.915000e+00 5.482758e-03 -9.349981e-03
1.916000e+00 4.359494e-02 -9.465156e-03
1.917000e+00 -4.867197e-02 -9.580299e-03
1.918000e+00 -3.152962e-02 -9.695412e-03
1.919000e+00 -3.723916e-02 -9.810497e-03
1.920000e+00 -1.818185e-03 -9.925556e-03
1.921000e+00 -8.886837e-04 -1.004059e-02
1.922000e+00 2.149874e-02 -1.015560e-02
1.923000e+00 -7.331028e-02 -1.027060e-02
1.924000e+00 -6.531887e-03 -1.038558e-02
1.925000e+00 -1.935188e-02 -1.050054e-02
1.926000e+00 7.320719e-03 -1.061549e-02
1.927000e+00 2.003194e-02 -1.073042e-02
1.928000e+00 2.414031e-02 -1.084535e-02
1.929000e+00 -3.544576e-02 -1.096028e-02
1.930000e+00 -2.454627e-02 -1.107520e-02
1.931000e+00 1.337750e-02 -1.119011e-02
1.932000e+00 -1.411110e-02 -1.130503e-02
1.933000e+00 -4.834000e-02 -1.141995e-02
1.934000e+00 -9.220430e-03 -1.153487e-02
1.935000e+00 9.657723e-03 -1.164980e-02
1.936000e+00 -2.288823e-03 -1.176474e-02
1.937000e+00 -8.941228e-03 -1.187968e-02
1.938000e+00 -1.568640e-02 -1.199464e-02
1.939000e+00 -6.173895e-03 -1.210962e-02
1.940000e+00 6.846419e-03 -1.222461e-02
1.941000e+00 -7.511545e-03 -1.233962e-02
1.942000e+00 -2.367090e-02 -1.245466e-02
1.943000e+00 -2.623051e-02 -1.256971e-02
1.944000e+00 -2.997470e-02 -1.268479e-02
1.945000e+00 -3.564290e-02 -1.279990e-02
1.946000e+00 -4.751078e-02 -1.291504e-02
1.947000e+00 1.586146e-03 -1.303021e-02
1.948000e+00 -2.646577e-02 -1.314542e-02
1.949000e+00 -1.158720e-02 -1.326066e-02
1.950000e+00 -1.219745e-02 -1.337593e-02
1.951000e+00 -1.995733e-02 -1.349125e-02
1.952000e+00 -8.519434e-03 -1.360661e-02
1.953000e+00 -1.397271e-02 -1.372202e-02
1.954000e+00 -1.084627e-02 -1.383747e-02
1.955000e+00 -9.927113e-03 -1.395297e-02
1.956000e+00 -6.103458e-02 -1.406852e-02
1.957000e+00 -3.794046e-03 -1.418412e-02
1.958000e+00 1.018228e-03 -1.429978e-02
1.959000e+00 -2.816740e-03 -1.441550e-02
1.960000e+00 -2.246045e-02 -1.453127e-02
1.961000e+00 -4.263243e-02 -1.464710e-02
1.962000e+00 7.126161e-03 -1.476300e-02
1.963000e+00 -1.438836e-04 -1.487896e-02
1.964000e+00 5.926661e-03 -1.499499e-02
1.965000e+00 -6.129604e-02 -1.511109e-02
1.966000e+00 -5.880322e-03 -1.522726e-02
1.967000e+00 1.203519e-03 -1.534351e-02
1.968000e+00 -1.337860e-02 -1.545983e-02
1.969000e+00 -3.069468e-02 -1.557622e-02
1.970000e+00 -9.992286e-03 -1.569270e-02
1.971000e+00 -3.172037e-02 -1.580926e-02
1.972000e+00 -1.347877e-02 -1.592590e-02
1.973000e+00 -4.186688e-02 -1.604262e-02
1.974000e+00 2.085805e-02 -1.615944e-02
1.975000e+00 -1.417370e-02 -1.627634e-02
1.976000e+00 -2.402872e-02 -1.639334e-02
1.977000e+00 -5.015344e-04 -1.651043e-02
1.978000e+00 -4.532280e-02 -1.662762e-02
1.979000e+00 8.269789e-03 -1.674490e-02
1.980000e+00 2.341206e-02 -1.686228e-02
1.981000e+00 -1.075951e-02 -1.697977e-02
1.982000e+00 -2.793750e-02 -1.709736e-02
1.983000e+00 -1.395081e-02 -1.721506e-02
1.984000e+00 -4.097799e-02 -1.733286e-02
1.985000e+00 -4.388019e-02 -1.745077e-02
1.986000e+00 -3.985923e-02 -1.756880e-02
1.987000e+00 -4.685910e-03 -1.768694e-02
1.988000e+00 -2.854934e-02 -1.780520e-02
1.989000e+00 -1.535309e-02 -1.792357e-02
1.990000e+00 -3.577460e-02 -1.804206e-02
1.991000e+00 -2.520279e-02 -1.816068e-02
1.992000e+00 5.123330e-03 -1.827942e-02
1.993000e+00 -1.593105e-02 -1.839829e-02
1.994000e+00 -4.211121e-03 -1.851728e-02
1.995000e+00 -3.485703e-02 -1.863641e-02
1.996000e+00 1.464323e-03 -1.875567e-02
1.997000e+00 -9.956743e-03 -1.887506e-02
1.998000e+00 -6.223010e-02 -1.899458e-02
1.999000e+00 -7.454742e-03 -1.911425e-02
2.000000e+00 -1.254457e-03 -1.923405e-02
2.001000e+00 -3.149776e-02 -1.935400e-02
2.002000e+00 -1.344917e-02 -1.947409e-02
2.003000e+00 -2.725794e-02 -1.959432e-02
2.004000e+00 -1.395811e-02 -1.971471e-02
2.005000e+00 -4.633076e-02 -1.983524e-02
2.006000e+00 -3.273217e-02 -1.995592e-02
2.007000e+00 -1.218479e-02 -2.007676e-02
2.008000e+00 1.406262e-03 -2.019775e-02
2.009000e+00 2.603134e-02 -2.031890e-02
2.010000e+00 -7.710871e-03 -2.044020e-02
2.011000e+00 -5.711559e-02 -2.056167e-02
2.012000e+00 -7.025904e-02 -2.068330e-02
2.013000e+00 -1.123409e-02 -2.080510e-02
2.014000e+00 -2.830471e-02 -2.092706e-02
2.015000e+00 -4.971972e-02 -2.104919e-02
2.016000e+00 -2.729650e-03 -2.117149e-02
2.017000e+00 4.799057e-03 -2.129397e-02
2.018000e+00 1.201716e-02 -2.141662e-02
2.019000e+00 -2.525277e-02 -2.153944e-02
2.020000e+00 -3.036852e-02 -2.166244e-02
2.021000e+00 -1.937245e-02 -2.178562e-02
2.022000e+00 2.170955e-02 -2.190899e-02
2.023000e+00 -6.319939e-02 -2.203253e-02
2.024000e+00 9.561581e-03 -2.215627e-02
2.025000e+00 -5.322667e-02 -2.228019e-02
2.026000e+00 -1.780637e-02 -2.240429e-02
2.027000e+00 -4.835366e-02 -2.252859e-02
2.028000e+00 -2.857841e-02 -2.265309e-02
2.029000e+00 -3.794741e-02 -2.277777e-02
2.030000e+00 8.015635e-03 -2.290266e-02
2.031000e+00 -2.506813e-02 -2.302774e-02
2.032000e+00 -2.378810e-02 -2.315302e-02
2.033000e+00 -2.642440e-02 -2.327850e-02
2.034000e+00 7.218894e-03 -2.340418e-02
2.035000e+00 -3.070727e-03 -2.353008e-02
2.036000e+00 -1.213528e-02 -2.365617e-02
2.037000e+00 -2.626724e-02 -2.378248e-02
2.038000e+00 -2.946026e-02 -2.390900e-02
2.039000e+00 -5.084942e-02 -2.403573e-02
2.040000e+00 -2.573915e-02 -2.416267e-02
2.041000e+00 -2.489507e-02 -2.428983e-02
2.042000e+00 2.841946e-02 -2.441721e-02
2.043000e+00 -5.931046e-03 -2.454480e-02
2.044000e+00 -4.042776e-02 -2.467262e-02
2.045000e+00 -4.541649e-03 -2.480066e-02
2.046000e+00 -4.029772e-02 -2.492892e-02
2.047000e+00 -1.884073e-02 -2.505741e-02
2.048000e+00 -5.581443e-03 -2.518613e-02
2.049000e+00 8.470384e-03 -2.531507e-02
2.050000e+00 -3.093928e-02 -2.544425e-02
2.051000e+00 -4.361164e-02 -2.557366e-02
2.052000e+00 -3.677398e-02 -2.570331e-02
2.053000e+00 -3.955498e-02 -2.583319e-02
2.054000e+00 -6.950143e-03 -2.596331e-02
2.055000e+00 -2.408433e-02 -2.609366e-02
2.056000e+00 -2.224428e-02 -2.622426e-02
2.057000e+00 -2.309080e-02 -2.635510e-02
2.058000e+00 -9.122891e-03 -2.648619e-02
2.059000e+00 -4.378975e-02 -2.661752e-02
2.060000e+00 -2.871955e-02 -2.674910e-02
2.061000e+00 1.724993e-02 -2.688093e-02
2.062000e+00 -4.004887e-02 -2.701301e-02
2.063000e+00 -2.988009e-02 -2.714534e-02
2.064000e+00 -4.063535e-02 -2.727793e-02
2.065000e+00 -4.692322e-02 -2.741077e-02
2.066000e+00 -2.949854e-02 -2.754387e-02
2.067000e+00 -1.339474e-02 -2.767722e-02
2.068000e+00 -7.576901e-03 -2.781084e-02
2.069000e+00 -3.010095e-02 -2.794472e-02
2.070000e+00 -3.591579e-02 -2.807886e-02
2.071000e+00 -2.943625e-02 -2.821327e-02
2.072000e+00 -1.616009e-02 -2.834794e-02
2.073000e+00 -3.201130e-02 -2.848289e-02
2.074000e+00 -5.346118e-02 -2.861810e-02
2.075000e+00 -2.562313e-02 -2.875358e-02
2.076000e+00 -2.082470e-02 -2.888933e-02
2.077000e+00 5.049081e-03 -2.902536e-02
2.078000e+00 -3.190100e-02 -2.916167e-02
2.079000e+00 -4.933337e-02 -2.929825e-02
2.080000e+00 -4.018757e-02 -2.943511e-02
2.081000e+00 -4.656968e-02 -2.957225e-02
2.082000e+00 -9.580912e-03 -2.970968e-02
2.083000e+00 -3.691195e-02 -2.984738e-02
2.084000e+00 -2.731509e-02 -2.998537e-02
2.085000e+00 -4.042209e-02 -3.012365e-02
2.086000e+00 -5.117101e-03 -3.026221e-02
2.087000e+00 -2.534370e-02 -3.040106e-02
2.088000e+00 -5.232068e-02 -3.054021e-02
2.089000e+00 -2.552234e-02 -3.067964e-02
2.090000e+00 -5.331021e-02 -3.081937e-02
2.091000e+00 -1.521978e-02 -3.095939e-02
2.092000e+00 -4.431462e-02 -3.109971e-02
2.093000e+00 -9.267349e-02 -3.124033e-02
2.094000e+00 -8.233315e-02 -3.138124e-02
2.095000e+00 -3.631965e-02 -3.152246e-02
2.096000e+00 -4.477847e-02 -3.166397e-02
2.097000e+00 7.310293e-03 -3.180579e-02
2.098000e+00 -4.282671e-02 -3.194792e-02
2.099000e+00 -1.926196e-02 -3.209034e-02
2.100000e+00 -5.502073e-02 -3.223308e-02
2.101000e+00 -7.776633e-02 -3.237612e-02
2.102000e+00 -2.067208e-02 -3.251948e-02
2.103000e+00 -2.160095e-02 -3.266314e-02
2.104000e+00 -1.612724e-02 -3.280712e-02
2.105000e+00 -2.321073e-02 -3.295141e-02
2.106000e+00 -2.686254e-02 -3.309601e-02
2.107000e+00 -1.662140e-02 -3.324093e-02
2.108000e+00 -5.184986e-02 -3.338617e-02
2.109000e+00 -3.535590e-02 -3.353172e-02
2.110000e+00 -6.586318e-02 -3.367760e-02
2.111000e+00 -3.956917e-02 -3.382380e-02
2.112000e+00 -3.688179e-02 -3.397032e-02
2.113000e+00 -3.989985e-02 -3.411716e-02
2.114000e+00 -2.371071e-02 -3.426433e-02
2.115000e+00 -1.319917e-02 -3.441182e-02
2.116000e+00 -4.986123e-02 -3.455964e-02
2.117000e+00 -1.628949e-02 -3.470779e-02
2.118000e+00 3.108245e-02 -3.485627e-02
2.119000e+00 -2.514891e-02 -3.500508e-02
2.120000e+00 -3.838465e-02 -3.515423e-02
2.121000e+00 -2.949699e-02 -3.530370e-02
2.122000e+00 -6.788388e-02 -3.545351e-02
2.123000e+00 -4.992433e-02 -3.560366e-02
2.124000e+00 -7.271777e-02 -3.575414e-02
2.125000e+00 -3.175767e-02 -3.590496e-02
2.126000e+00 -4.869975e-02 -3.605612e-02
2.127000e+00 -4.953850e-02 -3.620762e-02
2.128000e+00 -2.757884e-02 -3.635946e-02
2.129000e+00 -5.337957e-02 -3.651165e-02
2.130000e+00 -2.200936e-02 -3.666417e-02
2.131000e+00 1.471396e-02 -3.681704e-02
2.132000e+00 -6.523198e-02 -3.697026e-02
2.133000e+00 -2.628263e-02 -3.712382e-02
2.134000e+00 -3.464415e-02 -3.727773e-02
2.135000e+00 -7.845262e-02 -3.743199e-02
2.136000e+00 -3.780231e-02 -3.758660e-02
2.137000e+00 -2.994567e-02 -3.774156e-02
2.138000e+00 -5.182958e-02 -3.789687e-02
2.139000e+00 -7.567818e-02 -3.805253e-02
2.140000e+00 -4.415433e-02 -3.820855e-02
2.141000e+00 -2.986679e-02 -3.836492e-02
2.142000e+00 -2.193657e-02 -3.852165e-02
2.143000e+00 -4.463808e-02 -3.867873e-02
2.144000e+00 -3.902718e-02 -3.883618e-02
2.145000e+00 -1.458595e-02 -3.899398e-02
2.146000e+00 -1.684963e-02 -3.915214e-02
2.147000e+00 -3.046121e-02 -3.931066e-02
2.148000e+00 -1.657110e-02 -3.946954e-02
2.149000e+00 -1.693610e-02 -3.962878e-02
2.150000e+00 -2.944021e-02 -3.978839e-02
2.151000e+00 -3.771704e-02 -3.994836e-02
2.152000e+00 -6.773590e-02 -4.010869e-02
2.153000e+00 -4.009566e-02 -4.026939e-02
2.154000e+00 -4.287890e-02 -4.043046e-02
2.155000e+00 -2.208071e-02 -4.059189e-02
2.156000e+00 -2.405857e-02 -4.075370e-02
2.157000e+00 -4.445600e-02 -4.091587e-02
2.158000e+00 -5.138000e-02 -4.107841e-02
2.159000e+00 -2.338212e-02 -4.124132e-02
2.160000e+00 -3.059457e-02 -4.140460e-02
2.161000e+00 -1.312849e-02 -4.156826e-02
2.162000e+00 -5.769986e-02 -4.173229e-02
2.163000e+00 -4.573085e-02 -4.189669e-02
2.164000e+00 -4.421785e-02 -4.206147e-02
2.165000e+00 -5.902224e-02 -4.222662e-02
2.166000e+00 -5.168713e-02 -4.239215e-02
2.167000e+00 -3.892421e-02 -4.255806e-02
2.168000e+00 -4.771627e-02 -4.272434e-02
2.169000e+00 -5.069037e-02 -4.289100e-02
2.170000e+00 -7.141216e-02 -4.305804e-02
2.171000e+00 -1.043966e-02 -4.322546e-02
2.172000e+00 -2.697478e-02 -4.339326e-02
2.173000e+00 -1.198119e-02 -4.356144e-02
2.174000e+00 -6.476171e-03 -4.373001e-02
2.175000e+00 -7.997239e-02 -4.389895e-02
2.176000e+00 -2.885563e-02 -4.406828e-02
2.177000e+00 -1.897854e-02 -4.423799e-02
2.178000e+00 -2.514471e-02 -4.440809e-02
2.179000e+00 -4.745525e-02 -4.457857e-02
2.180000e+00 -3.375565e-02 -4.474944e-02
2.181000e+00 -4.213204e-02 -4.492069e-02
2.182000e+00 -2.891834e-02 -4.509233e-02
2.183000e+00 -4.922494e-02 -4.526436e-02
2.184000e+00 -5.367961e-02 -4.543678e-02
2.185000e+00 -2.942109e-02 -4.560958e-02
2.186000e+00 -6.004065e-02 -4.578277e-02
2.187000e+00 -2.635468e-02 -4.595635e-02
2.188000e+00 -4.908381e-02 -4.613033e-02
2.189000e+00 -6.212365e-02 -4.630469e-02
2.190000e+00 -5.794491e-02 -4.647944e-02
2.191000e+00 -2.871891e-03 -4.665459e-02
2.192000e+00 -4.132353e-02 -4.683012e-02
2.193000e+00 -5.137629e-02 -4.700605e-02
2.194000e+00 -4.279719e-02 -4.718237e-02
2.195000e+00 -5.204086e-02 -4.735909e-02
2.196000e+00 -7.393737e-02 -4.753620e-02
2.197000e+00 -5.395106e-02 -4.771370e-02
2.198000e+00 -2.435322e-02 -4.789160e-02
2.199000e+00 -2.098956e-02 -4.806989e-02
2.200000e+00 -4.171078e-02 -4.824858e-02
2.201000e+00 -3.616393e-02 -4.842767e-02
2.202000e+00 -4.403788e-02 -4.860715e-02
2.203000e+00 -6.103114e-02 -4.878702e-02
2.204000e+00 -5.082770e-02 -4.896730e-02
2.205000e+00 -4.259551e-02 -4.914797e-02
2.206000e+00 -6.243598e-02 -4.932904e-02
2.207000e+00 -6.533859e-02 -4.951051e-02
2.208000e+00 -2.970403e-02 -4.969237e-02
2.209000e+00 -2.853582e-02 -4.987464e-02
2.210000e+00 -6.356429e-02 -5.005730e-02
2.211000e+00 -2.624757e-02 -5.024036e-02
2.212000e+00 -9.302608e-02 -5.042382e-02
2.213000e+00 -6.720437e-02 -5.060768e-02
2.214000e+00 -6.953357e-02 -5.079195e-02
2.215000e+00 -5.718390e-02 -5.097661e-02
2.216000e+00 -5.313066e-02 -5.116167e-02
2.217000e+00 -3.591139e-02 -5.134713e-02
2.218000e+00 -4.718739e-02 -5.153299e-02
2.219000e+00 -1.845787e-02 -5.171926e-02
2.220000e+00 -4.928788e-02 -5.190592e-02
2.221000e+00 -5.677301e-02 -5.209299e-02
2.222000e+00 -9.284982e-02 -5.228046e-02
2.223000e+00 -5.269426e-02 -5.246833e-02
2.224000e+00 -4.119693e-02 -5.265660e-02
2.225000e+00 -4.079332e-02 -5.284527e-02
2.226000e+00 -1.101076e-02 -5.303435e-02
2.227000e+00 -5.451355e-02 -5.322383e-02
2.228000e+00 -3.749360e-02 -5.341371e-02
2.229000e+00 -3.761308e-02 -5.360399e-02
2.230000e+00 -8.043933e-03 -5.379467e-02
2.231000e+00 -4.309872e-02 -5.398576e-02
2.232000e+00 -5.507428e-02 -5.417725e-02
2.233000e+00 -3.425456e-02 -5.436914e-02
2.234000e+00 -6.697978e-02 -5.456144e-02
2.235000e+00 -7.671141e-02 -5.475413e-02
2.236000e+00 -5.332323e-02 -5.494723e-02
2.237000e+00 -7.098342e-02 -5.514073e-02
2.238000e+00 -4.153756e-02 -5.533463e-02
2.239000e+00 -3.059687e-02 -5.552894e-02
2.240000e+00 -5.483583e-02 -5.572365e-02
2.241000e+00 -5.673367e-02 -5.591876e-02
2.242000e+00 -1.356110e-02 -5.611427e-02
2.243000e+00 -5.153608e-02 -5.631019e-02
2.244000e+00 -5.787215e-02 -5.650650e-02
2.245000e+00 -9.113854e-02 -5.670322e-02
2.246000e+00 -6.808673e-02 -5.690034e-02
2.247000e+00 -4.229916e-02 -5.709786e-02
2.248000e+00 -6.573974e-02 -5.729578e-02
2.249000e+00 -5.449922e-02 -5.749411e-02
2.250000e+00 -5.722049e-02 -5.769283e-02
2.251000e+00 -8.170837e-02 -5.789196e-02
2.252000e+00 -6.440169e-02 -5.809148e-02
2.253000e+00 -4.262299e-02 -5.829141e-02
2.254000e+00 -3.601929e-02 -5.849174e-02
2.255000e+00 -3.159050e-02 -5.869247e-02
2.256000e+00 -8.557010e-02 -5.889359e-02
2.257000e+00 -2.901922e-02 -5.909512e-02
2.258000e+00 -7.431932e-02 -5.929705e-02
2.259000e+00 -6.333466e-02 -5.949937e-02
2.260000e+00 -4.068359e-02 -5.970210e-02
2.261000e+00 -6.317533e-02 -5.990522e-02
2.262000e+00 -6.666916e-02 -6.010874e-02
2.263000e+00 -5.874176e-02 -6.031266e-02
2.264000e+00 -7.550324e-02 -6.051697e-02
2.265000e+00 -8.166537e-02 -6.072168e-02
2.266000e+00 -5.723486e-02 -6.092679e-02
2.267000e+00 -8.983857e-02 -6.113230e-02
2.268000e+00 -8.528135e-02 -6.133820e-02
2.269000e+00 -6.576056e-02 -6.154450e-02
2.270000e+00 -2.626559e-02 -6.175119e-02
2.271000e+00 -6.648094e-02 -6.195828e-02
2.272000e+00 -4.071268e-02 -6.216576e-02
2.273000e+00 -6.555233e-02 -6.237364e-02
2.274000e+00 -5.315255e-02 -6.258191e-02
2.275000e+00 -5.489109e-02 -6.279057e-02
2.276000e+00 -6.255823e-02 -6.299962e-02
2.277000e+00 -6.883909e-02 -6.320907e-02
2.278000e+00 -8.210658e-02 -6.341891e-02
2.279000e+00 -5.578790e-02 -6.362914e-02
2.280000e+00 -5.665873e-02 -6.383976e-02
2.281000e+00 -6.777444e-02 -6.405077e-02
2.282000e+00 -5.087297e-02 -6.426217e-02
2.283000e+00 -7.273229e-02 -6.447396e-02
2.284000e+00 -9.196550e-02 -6.468613e-02
2.285000e+00 -3.786163e-02 -6.489870e-02
2.286000e+00 -8.468754e-02 -6.511165e-02
2.287000e+00 -6.182987e-02 -6.532499e-02
2.288000e+00 -6.168984e-02 -6.553871e-02
2.289000e+00 -3.933907e-02 -6.575282e-02
2.290000e+00 -6.540190e-02 -6.596731e-02
2.291000e+00 -7.128450e-02 -6.618219e-02
2.292000e+00 -5.045487e-02 -6.639745e-02
2.293000e+00 -5.965897e-02 -6.661310e-02
2.294000e+00 -5.821723e-02 -6.682912e-02
2.295000e+00 -7.292797e-02 -6.704553e-02
2.296000e+00 -8.533901e-02 -6.726232e-02
2.297000e+00 -9.106139e-02 -6.747948e-02
2.298000e+00 -7.037568e-02 -6.769703e-02
2.299000e+00 -7.934502e-02 -6.791495e-02
2.300000e+00 -7.612264e-02 -6.813326e-02
2.301000e+00 -9.592243e-02 -6.835194e-02
2.302000e+00 -7.467602e-02 -6.857099e-02
2.303000e+00 -5.631199e-02 -6.879042e-02
2.304000e+00 -8.177713e-02 -6.901023e-02
2.305000e+00 -3.502309e-02 -6.923040e-02
2.306000e+00 -9.000386e-02 -6.945095e-02
2.307000e+00 -5.036006e-02 -6.967188e-02
2.308000e+00 -5.826799e-02 -6.989317e-02
2.309000e+00 -7.481071e-02 -7.011483e-02
2.310000e+00 -7.595825e-02 -7.033687e-02
2.311000e+00 -8.085183e-02 -7.055927e-02
2.312000e+00 -5.321352e-02 -7.078204e-02
2.313000e+00 -5.271568e-02 -7.100517e-02
2.314000e+00 -6.722351e-02 -7.122867e-02
2.315000e+00 -4.586916e-02 -7.145254e-02
2.316000e+00 -8.941983e-02 -7.167677e-02
2.317000e+00 -7.184618e-02 -7.190136e-02
2.318000e+00 -4.721950e-02 -7.212631e-02
2.319000e+00 -4.389237e-02 -7.235163e-02
2.320000e+00 -6.523419e-02 -7.257730e-02
2.321000e+00 -8.389593e-02 -7.280333e-02
2.322000e+00 -7.661501e-02 -7.302972e-02
2.323000e+00 -5.603850e-02 -7.325647e-02
2.324000e+00 -1.003685e-01 -7.348357e-02
2.325000e+00 -8.141072e-02 -7.371103e-02
2.326000e+00 -9.255463e-02 -7.393884e-02
2.327000e+00 -1.041952e-01 -7.416700e-02
2.328000e+00 -6.147361e-02 -7.439551e-02
2.329000e+00 -1.015164e-01 -7.462437e-02
2.330000e+00 -7.038320e-02 -7.485359e-02
2.331000e+00 -6.847462e-02 -7.508315e-02
2.332000e+00 -1.044381e-01 -7.531305e-02
2.333000e+00 -6.677812e-02 -7.554330e-02
2.334000e+00 -7.526464e-02 -7.577390e-02
2.335000e+00 -1.049130e-01 -7.600484e-02
2.336000e+00 -8.805441e-02 -7.623612e-02
2.337000e+00 -7.325609e-02 -7.646774e-02
2.338000e+00 -1.015351e-01 -7.669970e-02
2.339000e+00 -7.690712e-02 -7.693200e-02
2.340000e+00 -1.204503e-01 -7.716463e-02
2.341000e+00 -8.234037e-02 -7.739760e-02
2.342000e+00 -5.683901e-02 -7.763091e-02
2.343000e+00 -4.892488e-02 -7.786454e-02
2.344000e+00 -1.081344e-01 -7.809851e-02
2.345000e+00 -6.140193e-02 -7.833281e-02
2.346000e+00 -8.400643e-02 -7.856744e-02
2.347000e+00 -1.098392e-01 -7.880240e-02
2.348000e+00 -9.358359e-02 -7.903768e-02
2.349000e+00 -6.481683e-02 -7.927329e-02
2.350000e+00 -9.353593e-02 -7.950922e-02
2.351000e+00 -8.215871e-02 -7.974547e-02
2.352000e+00 -7.945706e-02 -7.998204e-02
2.353000e+00 -8.335707e-02 -8.021893e-02
2.354000e+00 -1.018188e-01 -8.045614e-02
2.355000e+00 -9.245062e-02 -8.069367e-02
2.356000e+00 -4.229501e-02 -8.093151e-02
2.357000e+00 -8.805949e-02 -8.116967e-02
2.358000e+00 -1.061319e-01 -8.140813e-02
2.359000e+00 -7.282027e-02 -8.164691e-02
2.360000e+00 -9.556802e-02 -8.188600e-02
2.361000e+00 -5.176849e-02 -8.212539e-02
2.362000e+00 -7.742514e-02 -8.236509e-02
2.363000e+00 -7.182032e-02 -8.260510e-02
2.364000e+00 -8.522390e-02 -8.284540e-02
2.365000e+00 -8.561145e-02 -8.308601e-02
2.366000e+00 -1.279974e-01 -8.332692e-02
2.367000e+00 -8.346998e-02 -8.356812e-02
2.368000e+00 -1.086147e-01 -8.380963e-02
2.369000e+00 -7.776503e-02 -8.405142e-02
2.370000e+00 -1.008581e-01 -8.429351e-02
2.371000e+00 -8.135604e-02 -8.453589e-02
2.372000e+00 -6.887673e-02 -8.477857e-02
2.373000e+00 -5.537039e-02 -8.502153e-02
2.374000e+00 -4.205449e-02 -8.526477e-02
2.375000e+00 -3.764782e-02 -8.550831e-02
2.376000e+00 -6.138733e-02 -8.575212e-02
2.377000e+00 -8.756466e-02 -8.599622e-02
2.378000e+00 -6.084578e-02 -8.624059e-02
2.379000e+00 -4.645546e-02 -8.648525e-02
2.380000e+00 -1.297937e-01 -8.673018e-02
2.381000e+00 -8.658457e-02 -8.697538e-02
2.382000e+00 -1.168644e-01 -8.722086e-02
2.383000e+00 -8.547970e-02 -8.746661e-02
2.384000e+00 -5.939461e-02 -8.771263e-02
2.385000e+00 -7.711173e-02 -8.795891e-02
2.386000e+00 -7.145270e-02 -8.820546e-02
2.387000e+00 -6.103711e-02 -8.845228e-02
2.388000e+00 -9.936617e-02 -8.869935e-02
2.389000e+00 -9.900943e-02 -8.894669e-02
2.390000e+00 -8.132280e-02 -8.919429e-02
2.391000e+00 -9.831804e-02 -8.944214e-02
2.392000e+00 -7.194594e-02 -8.969024e-02
2.393000e+00 -5.595122e-02 -8.993860e-02
2.394000e+00 -1.094354e-01 -9.018721e-02
2.395000e+00 -1.091083e-01 -9.043607e-02
2.396000e+00 -1.111537e-01 -9.068517e-02
2.397000e+00 -5.956083e-02 -9.093452e-02
2.398000e+00 -8.936104e-02 -9.118411e-02
2.399000e+00 -8.268036e-02 -9.143394e-02
2.400000e+00 -9.891576e-02 -9.168401e-02
2.401000e+00 -9.845813e-02 -9.193432e-02
2.402000e+00 -1.040068e-01 -9.218486e-02
2.403000e+00 -1.043144e-01 -9.243564e-02
2.404000e+00 -7.378047e-02 -9.268664e-02
2.405000e+00 -1.160695e-01 -9.293788e-02
2.406000e+00 -5.348065e-02 -9.318934e-02
2.407000e+00 -1.365106e-01 -9.344102e-02
2.408000e+00 -7.620837e-02 -9.369293e-02
2.409000e+00 -8.814343e-02 -9.394506e-02
2.410000e+00 -1.100953e-01 -9.419741e-02
2.411000e+00 -6.123886e-02 -9.444997e-02
2.412000e+00 -1.050618e-01 -9.470275e-02
2.413000e+00 -1.317163e-01 -9.495574e-02
2.414000e+00 -7.302930e-02 -9.520894e-02
2.415000e+00 -1.527101e-01 -9.546234e-02
2.416000e+00 -9.316002e-02 -9.571596e-02
2.417000e+00 -1.335843e-01 -9.596977e-02
2.418000e+00 -1.125003e-01 -9.622379e-02
2.419000e+00 -9.829185e-02 -9.647800e-02
2.420000e+00 -7.758498e-02 -9.673242e-02
2.421000e+00 -1.281318e-01 -9.698702e-02
2.422000e+00 -1.369643e-01 -9.724182e-02
2.423000e+00 -9.563212e-02 -9.749681e-02
2.424000e+00 -1.274443e-01 -9.775198e-02
2.425000e+00 -1.126958e-01 -9.800735e-02
2.426000e+00 -7.280190e-02 -9.826289e-02
2.427000e+00 -4.199049e-02 -9.851861e-02
2.428000e+00 -9.452675e-02 -9.877452e-02
2.429000e+00 -8.488008e-02 -9.903060e-02
2.430000e+00 -8.318166e-02 -9.928685e-02
2.431000e+00 -9.119919e-02 -9.954327e-02
2.432000e+00 -1.056189e-01 -9.979987e-02
2.433000e+00 -6.582625e-02 -1.000566e-01
2.434000e+00 -1.161129e-01 -1.003136e-01
2.435000e+00 -1.179602e-01 -1.005706e-01
2.436000e+00 -1.094641e-01 -1.008279e-01
2.437000e+00 -1.153952e-01 -1.010853e-01
2.438000e+00 -1.133197e-01 -1.013428e-01
2.439000e+00 -1.141806e-01 -1.016006e-01
2.440000e+00 -7.160539e-02 -1.018584e-01
2.441000e+00 -1.047218e-01 -1.021164e-01
2.442000e+00 -1.077018e-01 -1.023746e-01
2.443000e+00 -1.056726e-01 -1.026329e-01
2.444000e+00 -1.285887e-01 -1.028913e-01
2.445000e+00 -9.996953e-02 -1.031499e-01
2.446000e+00 -1.042668e-01 -1.034086e-01
2.447000e+00 -8.550971e-02 -1.036674e-01
2.448000e+00 -1.528718e-01 -1.039264e-01
2.449000e+00 -1.205712e-01 -1.041855e-01
2.450000e+00 -1.054255e-01 -1.044447e-01
2.451000e+00 -1.049333e-01 -1.047040e-01
2.452000e+00 -1.192362e-01 -1.049635e-01
2.453000e+00 -1.021209e-01 -1.052231e-01
2.454000e+00 -9.065332e-02 -1.054827e-01
2.455000e+00 -8.195593e-02 -1.057426e-01
2.456000e+00 -1.253865e-01 -1.060025e-01
2.457000e+00 -1.311031e-01 -1.062625e-01
2.458000e+00 -1.123314e-01 -1.065226e-01
2.459000e+00 -7.781630e-02 -1.067828e-01
2.460000e+00 -9.416135e-02 -1.070431e-01
2.461000e+00 -1.043019e-01 -1.073036e-01
2.462000e+00 -9.502248e-02 -1.075641e-01
2.463000e+00 -1.062875e-01 -1.078247e-01
2.464000e+00 -8.755536e-02 -1.080854e-01
2.465000e+00 -1.584967e-01 -1.083461e-01
2.466000e+00 -1.192812e-01 -1.086070e-01
2.467000e+00 -9.555402e-02 -1.088679e-01
2.468000e+00 -8.695150e-02 -1.091289e-01
2.469000e+00 -9.865712e-02 -1.093900e-01
2.470000e+00 -1.334131e-01 -1.096512e-01
2.471000e+00 -1.211017e-01 -1.099124e-01
2.472000e+00 -1.045575e-01 -1.101737e-01
2.473000e+00 -1.671366e-01 -1.104350e-01
2.474000e+00 -7.878795e-02 -1.106964e-01
2.475000e+00 -1.048456e-01 -1.109579e-01
2.476000e+00 -8.206697e-02 -1.112194e-01
2.477000e+00 -1.189936e-01 -1.114810e-01
2.478000e+00 -9.439479e-02 -1.117426e-01
2.479000e+00 -1.160984e-01 -1.120043e-01
2.480000e+00 -1.148055e-01 -1.122660e-01
2.481000e+00 -1.063868e-01 -1.125277e-01
2.482000e+00 -1.029763e-01 -1.127895e-01
2.483000e+00 -1.155243e-01 -1.130513e-01
2.484000e+00 -8.725692e-02 -1.133132e-01
2.485000e+00 -8.414774e-02 -1.135751e-01
2.486000e+00 -9.628510e-02 -1.138370e-01
2.487000e+00 -1.107843e-01 -1.140989e-01
2.488000e+00 -1.412931e-01 -1.143608e-01
2.489000e+00 -1.365447e-01 -1.146228e-01
2.490000e+00 -1.324021e-01 -1.148848e-01
2.491000e+00 -8.419950e-02 -1.151467e-01
2.492000e+00 -1.339754e-01 -1.154087e-01
2.493000e+00 -1.336570e-01 -1.156707e-01
2.494000e+00 -1.097872e-01 -1.159327e-01
2.495000e+00 -7.753967e-02 -1.161947e-01
2.496000e+00 -1.475619e-01 -1.164567e-01
2.497000e+00 -1.012586e-01 -1.167187e-01
2.498000e+00 -1.453512e-01 -1.169807e-01
2.499000e+00 -1.148543e-01 -1.172426e-01
2.500000e+00 -1.266022e-01 -1.175046e-01
2.501000e+00 -1.115035e-01 -1.177665e-01
2.502000e+00 -9.912063e-02 -1.180284e-01
2.503000e+00 -1.570223e-01 -1.182903e-01
2.504000e+00 -8.780100e-02 -1.185521e-01
2.505000e+00 -1.117178e-01 -1.188139e-01
2.506000e+00 -1.234262e-01 -1.190757e-01
2.507000e+00 -1.095903e-01 -1.193374e-01
2.508000e+00 -1.314131e-01 -1.195991e-01
2.509000e+00 -1.217935e-01 -1.198608e-01
2.510000e+00 -1.203392e-01 -1.201224e-01
2.511000e+00 -9.609485e-02 -1.203839e-01
2.512000e+00 -1.461711e-01 -1.206454e-01
2.513000e+00 -9.897895e-02 -1.209069e-01
2.514000e+00 -1.088758e-01 -1.211682e-01
2.515000e+00 -1.489399e-01 -1.214296e-01
2.516000e+00 -1.322153e-01 -1.216908e-01
2.517000e+00 -1.536812e-01 -1.219520e-01
2.518000e+00 -1.224719e-01 -1.222131e-01
2.519000e+00 -1.230811e-01 -1.224741e-01
2.520000e+00 -1.505610e-01 -1.227350e-01
2.521000e+00 -1.086380e-01 -1.229959e-01
2.522000e+00 -1.326533e-01 -1.232567e-01
2.523000e+00 -1.218774e-01 -1.235174e-01
2.524000e+00 -8.855165e-02 -1.237779e-01
2.525000e+00 -1.346198e-01 -1.240384e-01
2.526000e+00 -1.617491e-01 -1.242988e-01
2.527000e+00 -1.285525e-01 -1.245591e-01
2.528000e+00 -1.259363e-01 -1.248193e-01
2.529000e+00 -1.447150e-01 -1.250794e-01
2.530000e+00 -1.355222e-01 -1.253393e-01
2.531000e+00 -1.294512e-01 -1.255992e-01
2.532000e+00 -8.604182e-02 -1.258589e-01
2.533000e+00 -1.724645e-01 -1.261185e-01
2.534000e+00 -1.229850e-01 -1.263780e-01
2.535000e+00 -1.222569e-01 -1.266373e-01
2.536000e+00 -1.292781e-01 -1.268965e-01
2.537000e+00 -1.293775e-01 -1.271556e-01
2.538000e+00 -1.319419e-01 -1.274145e-01
2.539000e+00 -1.172761e-01 -1.276733e-01
2.540000e+00 -1.197521e-01 -1.279319e-01
2.541000e+00 -1.086679e-01 -1.281904e-01
2.542000e+00 -1.324409e-01 -1.284487e-01
2.543000e+00 -1.228628e-01 -1.287069e-01
2.544000e+00 -1.513771e-01 -1.289649e-01
2.545000e+00 -1.112255e-01 -1.292228e-01
2.546000e+00 -1.155236e-01 -1.294804e-01
2.547000e+00 -1.461879e-01 -1.297380e-01
2.548000e+00 -1.403661e-01 -1.299953e-01
2.549000e+00 -1.369684e-01 -1.302524e-01
2.550000e+00 -1.002532e-01 -1.305094e-01
2.551000e+00 -1.233208e-01 -1.307662e-01
2.552000e+00 -9.841927e-02 -1.310228e-01
2.553000e+00 -1.257400e-01 -1.312792e-01
2.554000e+00 -1.239037e-01 -1.315354e-01
2.555000e+00 -1.117677e-01 -1.317914e-01
2.556000e+00 -1.061113e-01 -1.320472e-01
2.557000e+00 -1.445037e-01 -1.323028e-01
2.558000e+00 -9.241729e-02 -1.325582e-01
2.559000e+00 -1.281632e-01 -1.328134e-01
2.560000e+00 -1.841387e-01 -1.330683e-01
2.561000e+00 -1.401997e-01 -1.333231e-01
2.562000e+00 -1.167167e-01 -1.335776e-01
2.563000e+00 -8.561669e-02 -1.338318e-01
2.564000e+00 -1.298498e-01 -1.340859e-01
2.565000e+00 -7.736614e-02 -1.343397e-01
2.566000e+00 -1.416414e-01 -1.345933e-01
2.567000e+00 -1.438280e-01 -1.348466e-01
2.568000e+00 -1.364594e-01 -1.350997e-01
2.569000e+00 -1.465783e-01 -1.353525e-01
2.570000e+00 -1.335330e-01 -1.356051e-01
2.571000e+00 -1.421689e-01 -1.358574e-01
2.572000e+00 -1.409423e-01 -1.361095e-01
2.573000e+00 -1.332114e-01 -1.363613e-01
2.574000e+00 -1.537459e-01 -1.366128e-01
2.575000e+00 -1.087042e-01 -1.368641e-01
2.576000e+00 -1.398084e-01 -1.371150e-01
2.577000e+00 -1.819891e-01 -1.373657e-01
2.578000e+00 -1.467126e-01 -1.376161e-01
2.579000e+00 -1.292685e-01 -1.378663e-01
2.580000e+00 -9.376308e-02 -1.381161e-01
2.581000e+00 -1.185122e-01 -1.383656e-01
2.582000e+00 -1.588680e-01 -1.386149e-01
2.583000e+00 -1.315362e-01 -1.388638e-01
2.584000e+00 -1.768680e-01 -1.391125e-01
2.585000e+00 -1.227556e-01 -1.393608e-01
2.586000e+00 -1.160095e-01 -1.396088e-01
2.587000e+00 -1.424660e-01 -1.398565e-01
2.588000e+00 -1.258123e-01 -1.401039e-01
2.589000e+00 -1.127943e-01 -1.403509e-01
2.590000e+00 -1.537353e-01 -1.405976e-01
2.591000e+00 -8.855559e-02 -1.408440e-01
2.592000e+00 -1.070010e-01 -1.410901e-01
2.593000e+00 -1.431981e-01 -1.413358e-01
2.594000e+00 -1.464395e-01 -1.415812e-01
2.595000e+00 -2.213393e-01 -1.418262e-01
2.596000e+00 -1.418446e-01 -1.420709e-01
2.597000e+00 -1.345088e-01 -1.423152e-01
2.598000e+00 -1.336616e-01 -1.425591e-01
2.599000e+00 -1.331927e-01 -1.428027e-01
2.600000e+00 -1.601711e-01 -1.430460e-01
2.601000e+00 -1.226600e-01 -1.432888e-01
2.602000e+00 -1.569282e-01 -1.435313e-01
2.603000e+00 -1.671142e-01 -1.437734e-01
2.604000e+00 -1.138241e-01 -1.440151e-01
2.605000e+00 -1.485846e-01 -1.442565e-01
2.606000e+00 -1.399799e-01 -1.444974e-01
2.607000e+00 -1.419790e-01 -1.447380e-01
2.608000e+00 -1.424849e-01 -1.449781e-01
2.609000e+00 -1.494713e-01 -1.452179e-01
2.610000e+00 -1.426790e-01 -1.454573e-01
2.611000e+00 -1.662956e-01 -1.456962e-01
2.612000e+00 -1.330921e-01 -1.459347e-01
2.613000e+00 -1.282386e-01 -1.461729e-01
2.614000e+00 -1.257123e-01 -1.464106e-01
2.615000e+00 -1.110844e-01 -1.466478e-01
2.616000e+00 -1.735344e-01 -1.468847e-01
2.617000e+00 -1.086711e-01 -1.471211e-01
2.618000e+00 -1.625411e-01 -1.473571e-01
2.619000e+00 -1.673570e-01 -1.475926e-01
2.620000e+00 -1.408491e-01 -1.478277e-01
2.621000e+00 -1.676228e-01 -1.480623e-01
2.622000e+00 -1.323125e-01 -1.482965e-01
2.623000e+00 -1.502773e-01 -1.485303e-01
2.624000e+00 -1.407624e-01 -1.487635e-01
2.625000e+00 -1.608260e-01 -1.489963e-01
2.626000e+00 -1.435924e-01 -1.492287e-01
2.627000e+00 -1.799575e-01 -1.494606e-01
2.628000e+00 -1.222385e-01 -1.496920e-01
2.629000e+00 -1.618210e-01 -1.499229e-01
2.630000e+00 -1.474187e-01 -1.501533e-01
2.631000e+00 -1.311915e-01 -1.503832e-01
2.632000e+00 -1.287013e-01 -1.506127e-01
2.633000e+00 -1.471635e-01 -1.508417e-01
2.634000e+00 -1.362456e-01 -1.510701e-01
2.635000e+00 -1.513702e-01 -1.512981e-01
2.636000e+00 -1.408842e-01 -1.515255e-01
2.637000e+00 -1.218158e-01 -1.517525e-01
2.638000e+00 -1.442983e-01 -1.519789e-01
2.639000e+00 -1.203791e-01 -1.522048e-01
2.640000e+00 -1.629423e-01 -1.524301e-01
2.641000e+00 -1.628281e-01 -1.526550e-01
2.642000e+00 -1.374329e-01 -1.528793e-01
2.643000e+00 -1.413587e-01 -1.531031e-01
2.644000e+00 -1.373615e-01 -1.533263e-01
2.645000e+00 -1.308265e-01 -1.535490e-01
2.646000e+00 -1.704938e-01 -1.537712e-01
2.647000e+00 -1.653943e-01 -1.539928e-01
2.648000e+00 -1.408987e-01 -1.542138e-01
2.649000e+00 -1.272087e-01 -1.544343e-01
2.650000e+00 -1.485166e-01 -1.546542e-01
2.651000e+00 -1.345681e-01 -1.548736e-01
2.652000e+00 -1.857309e-01 -1.550924e-01
2.653000e+00 -1.503694e-01 -1.553106e-01
2.654000e+00 -1.227042e-01 -1.555282e-01
2.655000e+00 -1.800200e-01 -1.557453e-01
2.656000e+00 -1.492938e-01 -1.559617e-01
2.657000e+00 -1.488639e-01 -1.561776e-01
2.658000e+00 -1.310595e-01 -1.563928e-01
2.659000e+00 -1.633014e-01 -1.566075e-01
2.660000e+00 -1.783984e-01 -1.568215e-01
2.661000e+00 -1.468641e-01 -1.570350e-01
2.662000e+00 -1.556410e-01 -1.572478e-01
2.663000e+00 -1.454140e-01 -1.574601e-01
2.664000e+00 -1.534918e-01 -1.576717e-01
2.665000e+00 -1.497853e-01 -1.578826e-01
2.666000e+00 -1.429893e-01 -1.580930e-01
2.667000e+00 -1.649782e-01 -1.583027e-01
2.668000e+00 -1.601383e-01 -1.585118e-01
2.669000e+00 -1.780564e-01 -1.587202e-01
2.670000e+00 -1.469257e-01 -1.589280e-01
2.671000e+00 -1.753685e-01 -1.591351e-01
2.672000e+00 -1.680739e-01 -1.593416e-01
2.673000e+00 -1.755797e-01 -1.595474e-01
2.674000e+00 -1.519938e-01 -1.597526e-01
2.675000e+00 -1.389754e-01 -1.599571e-01
2.676000e+00 -1.882825e-01 -1.601609e-01
2.677000e+00 -1.293252e-01 -1.603641e-01
2.678000e+00 -1.512211e-01 -1.605666e-01
2.679000e+00 -1.711871e-01 -1.607684e-01
2.680000e+00 -1.766491e-01 -1.609695e-01
2.681000e+00 -1.621704e-01 -1.611699e-01
2.682000e+00 -1.723441e-01 -1.613697e-01
2.683000e+00 -1.691743e-01 -1.615687e-01
2.684000e+00 -1.057687e-01 -1.617670e-01
2.685000e+00 -1.487346e-01 -1.619646e-01
2.686000e+00 -1.327353e-01 -1.621615e-01
2.687000e+00 -1.537421e-01 -1.623577e-01
2.688000e+00 -1.187469e-01 -1.625532e-01
2.689000e+00 -1.922948e-01 -1.627480e-01
2.690000e+00 -1.515234e-01 -1.629420e-01
2.691000e+00 -1.374244e-01 -1.631353e-01
2.692000e+00 -1.723035e-01 -1.633279e-01
2.693000e+00 -1.825022e-01 -1.635197e-01
2.694000e+00 -1.413257e-01 -1.637108e-01
2.695000e+00 -1.740017e-01 -1.639011e-01
2.696000e+00 -1.606269e-01 -1.640907e-01
2.697000e+00 -1.779194e-01 -1.642795e-01
2.698000e+00 -1.692717e-01 -1.644676e-01
2.699000e+00 -1.650308e-01 -1.646549e-01
2.700000e+00 -1.463916e-01 -1.648414e-01
2.701000e+00 -1.735193e-01 -1.650272e-01
2.702000e+00 -1.677180e-01 -1.652122e-01
2.703000e+00 -1.311863e-01 -1.653964e-01
2.704000e+00 -1.653883e-01 -1.655798e-01
2.705000e+00 -1.752465e-01 -1.657624e-01
2.706000e+00 -1.353478e-01 -1.659443e-01
2.707000e+00 -1.374901e-01 -1.661253e-01
2.708000e+00 -1.718252e-01 -1.663056e-01
2.709000e+00 -1.788641e-01 -1.664850e-01
2.710000e+00 -1.622610e-01 -1.666636e-01
2.711000e+00 -1.634724e-01 -1.668415e-01
2.712000e+00 -2.005658e-01 -1.670185e-01
2.713000e+00 -1.525526e-01 -1.671947e-01
2.714000e+00 -1.675126e-01 -1.673700e-01
2.715000e+00 -1.826082e-01 -1.675445e-01
2.716000e+00 -1.738786e-01 -1.677182e-01
2.717000e+00 -1.657938e-01 -1.678911e-01
2.718000e+00 -1.237934e-01 -1.680631e-01
2.719000e+00 -1.753613e-01 -1.682343e-01
2.720000e+00 -1.514652e-01 -1.684046e-01
2.721000e+00 -1.718610e-01 -1.685741e-01
2.722000e+00 -1.604809e-01 -1.687427e-01
2.723000e+00 -1.557866e-01 -1.689104e-01
2.724000e+00 -1.595286e-01 -1.690773e-01
2.725000e+00 -1.809672e-01 -1.692433e-01
2.726000e+00 -2.207546e-01 -1.694085e-01
2.727000e+00 -1.402912e-01 -1.695727e-01
2.728000e+00 -1.658784e-01 -1.697361e-01
2.729000e+00 -2.151333e-01 -1.698986e-01
2.730000e+00 -1.391920e-01 -1.700602e-01
2.731000e+00 -1.776019e-01 -1.702209e-01
2.732000e+00 -1.633430e-01 -1.703807e-01
2.733000e+00 -1.735197e-01 -1.705396e-01
2.734000e+00 -1.702289e-01 -1.706976e-01
2.735000e+00 -1.854435e-01 -1.708547e-01
2.736000e+00 -1.807942e-01 -1.710109e-01
2.737000e+00 -2.044514e-01 -1.711661e-01
2.738000e+00 -2.018936e-01 -1.713205e-01
2.739000e+00 -1.808931e-01 -1.714739e-01
2.740000e+00 -1.834282e-01 -1.716264e-01
2.741000e+00 -1.865535e-01 -1.717779e-01
2.742000e+00 -2.099809e-01 -1.719285e-01
2.743000e+00 -1.647593e-01 -1.720782e-01
2.744000e+00 -1.691158e-01 -1.722269e-01
2.745000e+00 -1.983133e-01 -1.723746e-01
2.746000e+00 -1.496695e-01 -1.725214e-01
2.747000e+00 -1.635060e-01 -1.726673e-01
2.748000e+00 -1.495818e-01 -1.728122e-01
2.749000e+00 -1.704754e-01 -1.729561e-01
2.750000e+00 -1.433817e-01 -1.730990e-01
2.751000e+00 -1.878949e-01 -1.732410e-01
2.752000e+00 -1.807350e-01 -1.733820e-01
2.753000e+00 -2.020542e-01 -1.735220e-01
2.754000e+00 -2.019673e-01 -1.736610e-01
2.755000e+00 -1.908197e-01 -1.737990e-01
2.756000e+00 -1.736389e-01 -1.739361e-01
2.757000e+00 -1.762518e-01 -1.740721e-01
2.758000e+00 -1.640237e-01 -1.742071e-01
2.759000e+00 -1.958055e-01 -1.743412e-01
2.760000e+00 -1.890373e-01 -1.744742e-01
2.761000e+00 -1.671782e-01 -1.746062e-01
2.762000e+00 -1.470050e-01 -1.747372e-01
2.763000e+00 -1.751841e-01 -1.748671e-01
2.764000e+00 -1.518919e-01 -1.749960e-01
2.765000e+00 -1.718700e-01 -1.751239e-01
2.766000e+00 -1.522565e-01 -1.752508e-01
2.767000e+00 -1.741496e-01 -1.753766e-01
2.768000e+00 -1.607749e-01 -1.755014e-01
2.769000e+00 -1.658447e-01 -1.756251e-01
2.770000e+00 -1.642932e-01 -1.757478e-01
2.771000e+00 -1.965822e-01 -1.758695e-01
2.772000e+00 -1.818417e-01 -1.759900e-01
2.773000e+00 -1.633715e-01 -1.761095e-01
2.774000e+00 -1.783720e-01 -1.762280e-01
2.775000e+00 -1.538597e-01 -1.763453e-01
2.776000e+00 -2.087770e-01 -1.764616e-01
2.777000e+00 -1.961639e-01 -1.765769e-01
2.778000e+00 -1.972740e-01 -1.766910e-01
2.779000e+00 -1.140787e-01 -1.768041e-01
2.780000e+00 -2.232411e-01 -1.769160e-01
2.781000e+00 -1.459522e-01 -1.770269e-01
2.782000e+00 -1.576478e-01 -1.771367e-01
2.783000e+00 -1.712410e-01 -1.772453e-01
2.784000e+00 -1.794020e-01 -1.773529e-01
2.785000e+00 -1.462741e-01 -1.774594e-01
2.786000e+00 -1.894889e-01 -1.775647e-01
2.787000e+00 -2.039773e-01 -1.776689e-01
2.788000e+00 -2.196517e-01 -1.777721e-01
2.789000e+00 -1.686905e-01 -1.778740e-01
2.790000e+00 -1.466968e-01 -1.779749e-01
2.791000e+00 -2.046031e-01 -1.780746e-01
2.792000e+00 -1.551570e-01 -1.781732e-01
2.793000e+00 -1.777923e-01 -1.782707e-01
2.794000e+00 -1.851120e-01 -1.783670e-01
2.795000e+00 -1.872273e-01 -1.784621e-01
2.796000e+00 -1.577410e-01 -1.785561e-01
2.797000e+00 -1.979411e-01 -1.786490e-01
2.798000e+00 -1.597742e-01 -1.787407e-01
2.799000e+00 -1.889852e-01 -1.788312e-01
2.800000e+00 -1.653316e-01 -1.789206e-01
2.801000e+00 -2.065495e-01 -1.790088e-01
2.802000e+00 -1.780273e-01 -1.790958e-01
2.803000e+00 -1.726207e-01 -1.791817e-01
2.804000e+00 -1.976183e-01 -1.792664e-01
2.805000e+00 -1.976560e-01 -1.793498e-01
2.806000e+00 -1.977163e-01 -1.794321e-01
2.807000e+00 -2.141238e-01 -1.795132e-01
2.808000e+00 -1.951370e-01 -1.795932e-01
2.809000e+00 -1.791731e-01 -1.796719e-01
2.810000e+00 -1.845786e-01 -1.797494e-01
2.811000e+00 -1.760336e-01 -1.798257e-01
2.812000e+00 -1.558043e-01 -1.799008e-01
2.813000e+00 -1.854878e-01 -1.799746e-01
2.814000e+00 -1.808467e-01 -1.800473e-01
2.815000e+00 -1.928030e-01 -1.801187e-01
2.816000e+00 -1.763861e-01 -1.801890e-01
2.817000e+00 -1.326248e-01 -1.802579e-01
2.818000e+00 -2.014020e-01 -1.803257e-01
2.819000e+00 -2.102965e-01 -1.803922e-01
2.820000e+00 -1.602919e-01 -1.804575e-01
2.821000e+00 -1.974175e-01 -1.805215e-01
2.822000e+00 -1.693369e-01 -1.805843e-01
2.823000e+00 -1.762026e-01 -1.806458e-01
2.824000e+00 -1.358934e-01 -1.807061e-01
2.825000e+00 -1.368468e-01 -1.807651e-01
2.826000e+00 -1.581465e-01 -1.808229e-01
2.827000e+00 -1.830423e-01 -1.808794e-01
2.828000e+00 -1.741103e-01 -1.809346e-01
2.829000e+00 -1.866308e-01 -1.809886e-01
2.830000e+00 -2.120798e-01 -1.810413e-01
2.831000e+00 -1.792505e-01 -1.810927e-01
2.832000e+00 -1.613779e-01 -1.811428e-01
2.833000e+00 -1.828565e-01 -1.811917e-01
2.834000e+00 -1.745126e-01 -1.812392e-01
2.835000e+00 -1.950231e-01 -1.812855e-01
2.836000e+00 -1.697598e-01 -1.813304e-01
2.837000e+00 -1.755190e-01 -1.813741e-01
2.838000e+00 -1.668348e-01 -1.814164e-01
2.839000e+00 -1.735454e-01 -1.814575e-01
2.840000e+00 -1.843655e-01 -1.814972e-01
2.841000e+00 -1.526897e-01 -1.815357e-01
2.842000e+00 -1.932836e-01 -1.815728e-01
2.843000e+00 -1.694856e-01 -1.816086e-01
2.844000e+00 -1.814399e-01 -1.816430e-01
2.845000e+00 -1.535642e-01 -1.816762e-01
2.846000e+00 -1.844637e-01 -1.817080e-01
2.847000e+00 -1.880069e-01 -1.817384e-01
2.848000e+00 -1.678775e-01 -1.817676e-01
2.849000e+00 -1.915951e-01 -1.817954e-01
2.850000e+00 -1.880684e-01 -1.818218e-01
2.851000e+00 -1.757866e-01 -1.818469e-01
2.852000e+00 -1.947633e-01 -1.818707e-01
2.853000e+00 -1.943531e-01 -1.818931e-01
2.854000e+00 -1.982900e-01 -1.819141e-01
2.855000e+00 -1.555034e-01 -1.819338e-01
2.856000e+00 -2.038378e-01 -1.819521e-01
2.857000e+00 -1.722524e-01 -1.819691e-01
2.858000e+00 -1.583152e-01 -1.819846e-01
2.859000e+00 -2.027129e-01 -1.819988e-01
2.860000e+00 -2.362340e-01 -1.820117e-01
2.861000e+00 -1.584043e-01 -1.820231e-01
2.862000e+00 -1.832991e-01 -1.820332e-01
2.863000e+00 -1.697448e-01 -1.820419e-01
2.864000e+00 -1.753108e-01 -1.820492e-01
2.865000e+00 -1.970838e-01 -1.820550e-01
2.866000e+00 -1.759085e-01 -1.820595e-01
2.867000e+00 -2.041234e-01 -1.820626e-01
2.868000e+00 -2.046068e-01 -1.820643e-01
2.869000e+00 -1.954517e-01 -1.820646e-01
2.870000e+00 -1.829807e-01 -1.820635e-01
2.871000e+00 -1.980756e-01 -1.820610e-01
2.872000e+00 -1.983696e-01 -1.820570e-01
2.873000e+00 -1.882587e-01 -1.820517e-01
2.874000e+00 -1.959621e-01 -1.820449e-01
2.875000e+00 -1.935482e-01 -1.820367e-01
2.876000e+00 -1.438483e-01 -1.820270e-01
2.877000e+00 -1.493405e-01 -1.820160e-01
2.878000e+00 -1.879097e-01 -1.820035e-01
2.879000e+00 -1.816581e-01 -1.819895e-01
2.880000e+00 -1.881357e-01 -1.819742e-01
2.881000e+00 -1.766562e-01 -1.819573e-01
2.882000e+00 -1.846771e-01 -1.819391e-01
2.883000e+00 -1.404212e-01 -1.819194e-01
2.884000e+00 -1.758280e-01 -1.818982e-01
2.885000e+00 -1.763086e-01 -1.818756e-01
2.886000e+00 -1.255801e-01 -1.818515e-01
2.887000e+00 -1.946387e-01 -1.818260e-01
2.888000e+00 -1.837727e-01 -1.817990e-01
2.889000e+00 -1.571174e-01 -1.817705e-01
2.890000e+00 -2.023795e-01 -1.817406e-01
2.891000e+00 -1.431951e-01 -1.817091e-01
2.892000e+00 -2.013796e-01 -1.816763e-01
2.893000e+00 -2.085711e-01 -1.816419e-01
2.894000e+00 -2.052908e-01 -1.816061e-01
2.895000e+00 -1.945903e-01 -1.815687e-01
2.896000e+00 -1.799821e-01 -1.815299e-01
2.897000e+00 -1.703137e-01 -1.814896e-01
2.898000e+00 -1.933562e-01 -1.814478e-01
2.899000e+00 -1.781535e-01 -1.814045e-01
2.900000e+00 -1.281447e-01 -1.813597e-01
2.901000e+00 -2.147913e-01 -1.813135e-01
2.902000e+00 -1.764374e-01 -1.812657e-01
2.903000e+00 -1.809848e-01 -1.812164e-01
2.904000e+00 -2.066480e-01 -1.811656e-01
2.905000e+00 -2.192904e-01 -1.811133e-01
2.906000e+00 -1.730030e-01 -1.810594e-01
2.907000e+00 -1.736305e-01 -1.810041e-01
2.908000e+00 -1.704057e-01 -1.809472e-01
2.909000e+00 -1.746188e-01 -1.808888e-01
2.910000e+00 -1.742774e-01 -1.808289e-01
2.911000e+00 -2.178882e-01 -1.807675e-01
2.912000e+00 -2.231157e-01 -1.807045e-01
2.913000e+00 -2.077074e-01 -1.806400e-01
2.914000e+00 -1.693979e-01 -1.805740e-01
2.915000e+00 -1.926566e-01 -1.805064e-01
2.916000e+00 -1.656919e-01 -1.804373e-01
2.917000e+00 -1.570138e-01 -1.803666e-01
2.918000e+00 -1.807504e-01 -1.802944e-01
2.919000e+00 -1.425766e-01 -1.802207e-01
2.920000e+00 -2.139226e-01 -1.801453e-01
2.921000e+00 -1.861377e-01 -1.800685e-01
2.922000e+00 -1.700401e-01 -1.799901e-01
2.923000e+00 -1.743805e-01 -1.799101e-01
2.924000e+00 -1.313196e-01 -1.798286e-01
2.925000e+00 -2.295570e-01 -1.797455e-01
2.926000e+00 -1.659048e-01 -1.796608e-01
2.927000e+00 -1.837412e-01 -1.795746e-01
2.928000e+00 -2.085030e-01 -1.794868e-01
2.929000e+00 -1.562170e-01 -1.793974e-01
2.930000e+00 -1.721987e-01 -1.793065e-01
2.931000e+00 -2.011406e-01 -1.792140e-01
2.932000e+00 -1.815288e-01 -1.791199e-01
2.933000e+00 -1.901074e-01 -1.790242e-01
2.934000e+00 -1.822417e-01 -1.789269e-01
2.935000e+00 -1.562859e-01 -1.788280e-01
2.936000e+00 -1.938859e-01 -1.787276e-01
2.937000e+00 -1.953078e-01 -1.786256e-01
2.938000e+00 -2.234607e-01 -1.785219e-01
2.939000e+00 -1.444040e-01 -1.784167e-01
2.940000e+00 -1.989844e-01 -1.783099e-01
2.941000e+00 -1.777895e-01 -1.782014e-01
2.942000e+00 -1.892672e-01 -1.780914e-01
2.943000e+00 -1.719319e-01 -1.779798e-01
2.944000e+00 -1.733648e-01 -1.778666e-01
2.945000e+00 -1.806544e-01 -1.777517e-01
2.946000e+00 -1.763424e-01 -1.776352e-01
2.947000e+00 -1.726105e-01 -1.775172e-01
2.948000e+00 -1.642532e-01 -1.773975e-01
2.949000e+00 -1.892008e-01 -1.772762e-01
2.950000e+00 -1.967612e-01 -1.771533e-01
2.951000e+00 -2.296228e-01 -1.770287e-01
2.952000e+00 -1.606389e-01 -1.769025e-01
2.953000e+00 -1.712569e-01 -1.767747e-01
2.954000e+00 -1.856660e-01 -1.766453e-01
2.955000e+00 -1.620631e-01 -1.765143e-01
2.956000e+00 -1.904441e-01 -1.763816e-01
2.957000e+00 -1.585879e-01 -1.762473e-01
2.958000e+00 -1.703243e-01 -1.761113e-01
2.959000e+00 -1.556483e-01 -1.759737e-01
2.960000e+00 -1.724882e-01 -1.758345e-01
2.961000e+00 -1.682005e-01 -1.756936e-01
2.962000e+00 -1.860515e-01 -1.755511e-01
2.963000e+00 -1.740054e-01 -1.754070e-01
2.964000e+00 -2.036831e-01 -1.752612e-01
2.965000e+00 -1.641707e-01 -1.751137e-01
2.966000e+00 -1.530969e-01 -1.749646e-01
2.967000e+00 -1.749325e-01 -1.748138e-01
2.968000e+00 -1.778786e-01 -1.746614e-01
2.969000e+00 -2.146063e-01 -1.745074e-01
2.970000e+00 -1.510669e-01 -1.743516e-01
2.971000e+00 -1.826935e-01 -1.741943e-01
2.972000e+00 -1.700282e-01 -1.740352e-01
2.973000e+00 -1.735381e-01 -1.738745e-01
2.974000e+00 -1.599499e-01 -1.737122e-01
2.975000e+00 -1.906275e-01 -1.735481e-01
2.976000e+00 -1.676999e-01 -1.733824e-01
2.977000e+00 -1.770598e-01 -1.732150e-01
2.978000e+00 -1.720072e-01 -1.730460e-01
2.979000e+00 -2.244087e-01 -1.728753e-01
2.980000e+00 -1.611124e-01 -1.727029e-01
2.981000e+00 -1.691909e-01 -1.725288e-01
2.982000e+00 -1.693317e-01 -1.723531e-01
2.983000e+00 -1.721558e-01 -1.721757e-01
2.984000e+00 -2.036501e-01 -1.719966e-01
2.985000e+00 -1.994277e-01 -1.718158e-01
2.986000e+00 -1.586791e-01 -1.716333e-01
2.987000e+00 -2.004788e-01 -1.714492e-01
2.988000e+00 -1.457059e-01 -1.712633e-01
2.989000e+00 -1.614048e-01 -1.710758e-01
2.990000e+00 -1.777403e-01 -1.708866e-01
2.991000e+00 -1.635945e-01 -1.706957e-01
2.992000e+00 -1.854807e-01 -1.705031e-01
2.993000e+00 -1.724484e-01 -1.703088e-01
2.994000e+00 -1.967511e-01 -1.701128e-01
2.995000e+00 -1.920263e-01 -1.699151e-01
2.996000e+00 -1.897454e-01 -1.697157e-01
2.997000e+00 -1.623144e-01 -1.695147e-01
2.998000e+00 -1.869525e-01 -1.693119e-01
2.999000e+00 -1.405120e-01 -1.691074e-01
3.000000e+00 -1.567381e-01 -1.689012e-01
3.001000e+00 -1.862970e-01 -1.686934e-01
3.002000e+00 -1.881490e-01 -1.684838e-01
3.003000e+00 -2.108342e-01 -1.682725e-01
3.004000e+00 -1.568865e-01 -1.680595e-01
3.005000e+00 -1.621062e-01 -1.678448e-01
3.006000e+00 -1.764009e-01 -1.676284e-01
3.007000e+00 -1.502175e-01 -1.674102e-01
3.008000e+00 -1.717959e-01 -1.671904e-01
3.009000e+00 -1.608488e-01 -1.669688e-01
3.010000e+00 -1.858389e-01 -1.667456e-01
3.011000e+00 -1.826955e-01 -1.665206e-01
3.012000e+00 -1.657290e-01 -1.662939e-01
3.013000e+00 -1.650484e-01 -1.660655e-01
3.014000e+00 -1.807962e-01 -1.658353e-01
3.015000e+00 -1.757170e-01 -1.656035e-01
3.016000e+00 -1.512808e-01 -1.653699e-01
3.017000e+00 -1.541019e-01 -1.651346e-01
3.018000e+00 -1.583161e-01 -1.648976e-01
3.019000e+00 -1.535463e-01 -1.646589e-01
3.020000e+00 -1.973932e-01 -1.644184e-01
3.021000e+00 -1.527538e-01 -1.641763e-01
3.022000e+00 -1.651305e-01 -1.639323e-01
3.023000e+00 -2.136840e-01 -1.636867e-01
3.024000e+00 -1.552840e-01 -1.634394e-01
3.025000e+00 -1.478200e-01 -1.631903e-01
3.026000e+00 -1.671988e-01 -1.629395e-01
3.027000e+00 -1.949497e-01 -1.626869e-01
3.028000e+00 -2.397897e-01 -1.624326e-01
3.029000e+00 -1.542874e-01 -1.621766e-01
3.030000e+00 -1.603752e-01 -1.619189e-01
3.031000e+00 -1.416047e-01 -1.616594e-01
3.032000e+00 -1.613781e-01 -1.613982e-01
3.033000e+00 -1.899861e-01 -1.611353e-01
3.034000e+00 -2.115573e-01 -1.608707e-01
3.035000e+00 -1.360914e-01 -1.606043e-01
3.036000e+00 -1.493463e-01 -1.603361e-01
3.037000e+00 -1.669683e-01 -1.600663e-01
3.038000e+00 -1.417671e-01 -1.597947e-01
3.039000e+00 -1.414354e-01 -1.595213e-01
3.040000e+00 -1.421512e-01 -1.592462e-01
3.041000e+00 -1.682703e-01 -1.589694e-01
3.042000e+00 -1.599862e-01 -1.586909e-01
3.043000e+00 -1.698603e-01 -1.584106e-01
3.044000e+00 -1.361158e-01 -1.581286e-01
3.045000e+00 -1.737503e-01 -1.578448e-01
3.046000e+00 -1.774230e-01 -1.575593e-01
3.047000e+00 -1.568601e-01 -1.572721e-01
3.048000e+00 -1.423897e-01 -1.569831e-01
3.049000e+00 -1.900255e-01 -1.566923e-01
3.050000e+00 -1.624332e-01 -1.563999e-01
3.051000e+00 -1.607737e-01 -1.561057e-01
3.052000e+00 -1.357445e-01 -1.558097e-01
3.053000e+00 -1.282579e-01 -1.555120e-01
3.054000e+00 -1.538874e-01 -1.552126e-01
3.055000e+00 -1.486964e-01 -1.549114e-01
3.056000e+00 -1.288586e-01 -1.546085e-01
3.057000e+00 -1.681898e-01 -1.543039e-01
3.058000e+00 -8.127562e-02 -1.539975e-01
3.059000e+00 -1.509929e-01 -1.536893e-01
3.060000e+00 -1.363211e-01 -1.533795e-01
3.061000e+00 -1.571798e-01 -1.530678e-01
3.062000e+00 -1.487094e-01 -1.527545e-01
3.063000e+00 -1.320745e-01 -1.524394e-01
3.064000e+00 -2.060253e-01 -1.521225e-01
3.065000e+00 -1.771393e-01 -1.518039e-01
3.066000e+00 -1.631319e-01 -1.514836e-01
3.067000e+00 -1.731162e-01 -1.511615e-01
3.068000e+00 -1.323381e-01 -1.508377e-01
3.069000e+00 -1.554800e-01 -1.505121e-01
3.070000e+00 -1.536737e-01 -1.501848e-01
3.071000e+00 -1.498796e-01 -1.498558e-01
3.072000e+00 -1.600309e-01 -1.495250e-01
3.073000e+00 -1.943729e-01 -1.491925e-01
3.074000e+00 -1.599115e-01 -1.488582e-01
3.075000e+00 -1.713108e-01 -1.485222e-01
3.076000e+00 -1.658208e-01 -1.481844e-01
3.077000e+00 -1.889422e-01 -1.478449e-01
3.078000e+00 -1.675969e-01 -1.475037e-01
3.079000e+00 -1.701895e-01 -1.471607e-01
3.080000e+00 -1.380553e-01 -1.468160e-01
3.081000e+00 -1.198236e-01 -1.464695e-01
3.082000e+00 -1.512991e-01 -1.461213e-01
3.083000e+00 -1.566828e-01 -1.457714e-01
3.084000e+00 -1.933964e-01 -1.454197e-01
3.085000e+00 -1.034506e-01 -1.450663e-01
3.086000e+00 -1.673408e-01 -1.447112e-01
3.087000e+00 -1.554810e-01 -1.443543e-01
3.088000e+00 -1.270859e-01 -1.439956e-01
3.089000e+00 -1.351541e-01 -1.436353e-01
3.090000e+00 -1.341895e-01 -1.432732e-01
3.091000e+00 -1.524910e-01 -1.429093e-01
3.092000e+00 -1.078863e-01 -1.425438e-01
3.093000e+00 -1.521701e-01 -1.421765e-01
3.094000e+00 -1.442430e-01 -1.418074e-01
3.095000e+00 -1.325127e-01 -1.414367e-01
3.096000e+00 -1.721422e-01 -1.410642e-01
3.097000e+00 -1.370290e-01 -1.406899e-01
3.098000e+00 -1.133601e-01 -1.403140e-01
3.099000e+00 -1.594137e-01 -1.399363e-01
3.100000e+00 -1.630738e-01 -1.395568e-01
3.101000e+00 -1.382560e-01 -1.391757e-01
3.102000e+00 -1.324551e-01 -1.387928e-01
3.103000e+00 -1.198566e-01 -1.384082e-01
3.104000e+00 -1.097951e-01 -1.380218e-01
3.105000e+00 -9.496824e-02 -1.376338e-01
3.106000e+00 -1.578267e-01 -1.372440e-01
3.107000e+00 -1.399126e-01 -1.368525e-01
3.108000e+00 -1.668959e-01 -1.364592e-01
3.109000e+00 -1.073355e-01 -1.360643e-01
3.110000e+00 -1.311228e-01 -1.356676e-01
3.111000e+00 -1.303021e-01 -1.352692e-01
3.112000e+00 -1.810481e-01 -1.348690e-01
3.113000e+00 -1.023586e-01 -1.344672e-01
3.114000e+00 -1.541028e-01 -1.340636e-01
3.115000e+00 -1.395831e-01 -1.336584e-01
3.116000e+00 -1.380307e-01 -1.332514e-01
3.117000e+00 -1.671272e-01 -1.328427e-01
3.118000e+00 -1.469497e-01 -1.324322e-01
3.119000e+00 -9.816872e-02 -1.320201e-01
3.120000e+00 -1.517761e-01 -1.316063e-01
3.121000e+00 -1.540997e-01 -1.311907e-01
3.122000e+00 -1.071951e-01 -1.307735e-01
3.123000e+00 -1.117942e-01 -1.303545e-01
3.124000e+00 -1.406181e-01 -1.299338e-01
3.125000e+00 -1.110198e-01 -1.295114e-01
3.126000e+00 -1.170642e-01 -1.290873e-01
3.127000e+00 -1.470087e-01 -1.286615e-01
3.128000e+00 -1.545169e-01 -1.282341e-01
3.129000e+00 -1.161932e-01 -1.278049e-01
3.130000e+00 -1.227945e-01 -1.273740e-01
3.131000e+00 -1.213965e-01 -1.269414e-01
3.132000e+00 -1.323060e-01 -1.265071e-01
3.133000e+00 -1.335621e-01 -1.260711e-01
3.134000e+00 -1.450553e-01 -1.256335e-01
3.135000e+00 -1.224862e-01 -1.251941e-01
3.136000e+00 -1.313620e-01 -1.247530e-01
3.137000e+00 -1.225333e-01 -1.243103e-01
3.138000e+00 -9.821821e-02 -1.238659e-01
3.139000e+00 -1.386935e-01 -1.234198e-01
3.140000e+00 -1.265719e-01 -1.229720e-01
3.141000e+00 -1.080759e-01 -1.225225e-01
3.142000e+00 -1.580716e-01 -1.220713e-01
3.143000e+00 -1.416455e-01 -1.216185e-01
3.144000e+00 -9.842867e-02 -1.211639e-01
3.145000e+00 -1.576171e-01 -1.207077e-01
3.146000e+00 -1.099750e-01 -1.202499e-01
3.147000e+00 -1.433071e-01 -1.197903e-01
3.148000e+00 -1.355751e-01 -1.193291e-01
3.149000e+00 -1.281035e-01 -1.188662e-01
3.150000e+00 -1.178770e-01 -1.184017e-01
3.151000e+00 -1.141945e-01 -1.179355e-01
3.152000e+00 -9.818523e-02 -1.174676e-01
3.153000e+00 -1.006870e-01 -1.169980e-01
3.154000e+00 -1.211200e-01 -1.165268e-01
3.155000e+00 -1.147214e-01 -1.160540e-01
3.156000e+00 -1.358337e-01 -1.155794e-01
3.157000e+00 -1.276239e-01 -1.151033e-01
3.158000e+00 -1.098254e-01 -1.146254e-01
3.159000e+00 -1.630957e-01 -1.141460e-01
3.160000e+00 -1.113015e-01 -1.136648e-01
3.161000e+00 -9.141062e-02 -1.131820e-01
3.162000e+00 -8.721423e-02 -1.126976e-01
3.163000e+00 -1.289105e-01 -1.122116e-01
3.164000e+00 -1.072632e-01 -1.117239e-01
3.165000e+00 -1.121973e-01 -1.112345e-01
3.166000e+00 -1.237256e-01 -1.107435e-01
3.167000e+00 -1.095895e-01 -1.102509e-01
3.168000e+00 -1.388274e-01 -1.097567e-01
3.169000e+00 -9.885625e-02 -1.092608e-01
3.170000e+00 -1.047135e-01 -1.087633e-01
3.171000e+00 -9.430805e-02 -1.082641e-01
3.172000e+00 -1.188971e-01 -1.077634e-01
3.173000e+00 -9.183643e-02 -1.072610e-01
3.174000e+00 -1.062435e-01 -1.067570e-01
3.175000e+00 -1.042757e-01 -1.062514e-01
3.176000e+00 -6.650867e-02 -1.057442e-01
3.177000e+00 -1.415218e-01 -1.052353e-01
3.178000e+00 -8.267199e-02 -1.047249e-01
3.179000e+00 -6.518203e-02 -1.042128e-01
3.180000e+00 -1.041597e-01 -1.036991e-01
3.181000e+00 -1.125912e-01 -1.031839e-01
3.182000e+00 -8.320606e-02 -1.026670e-01
3.183000e+00 -6.632506e-02 -1.021485e-01
3.184000e+00 -9.012759e-02 -1.016285e-01
3.185000e+00 -8.711996e-02 -1.011068e-01
3.186000e+00 -1.163515e-01 -1.005836e-01
3.187000e+00 -1.093810e-01 -1.000587e-01
3.188000e+00 -9.414601e-02 -9.953232e-02
3.189000e+00 -9.733272e-02 -9.900431e-02
3.190000e+00 -1.084895e-01 -9.847473e-02
3.191000e+00 -7.827455e-02 -9.794357e-02
3.192000e+00 -6.915651e-02 -9.741083e-02
3.193000e+00 -6.600855e-02 -9.687652e-02
3.194000e+00 -8.849241e-02 -9.634064e-02
3.195000e+00 -7.682370e-02 -9.580319e-02
3.196000e+00 -1.245039e-01 -9.526418e-02
3.197000e+00 -1.052403e-01 -9.472361e-02
3.198000e+00 -9.454662e-02 -9.418147e-02
3.199000e+00 -7.754985e-02 -9.363778e-02
3.200000e+00 -7.760860e-02 -9.309254e-02
3.201000e+00 -5.382909e-02 -9.254575e-02
3.202000e+00 -9.552463e-02 -9.199741e-02
3.203000e+00 -7.921485e-02 -9.144752e-02
3.204000e+00 -1.107179e-01 -9.089609e-02
3.205000e+00 -7.869888e-02 -9.034313e-02
3.206000e+00 -7.764119e-02 -8.978862e-02
3.207000e+00 -6.129738e-02 -8.923259e-02
3.208000e+00 -6.675098e-02 -8.867502e-02
3.209000e+00 -7.703952e-02 -8.811593e-02
3.210000e+00 -7.153241e-02 -8.755531e-02
3.211000e+00 -1.078989e-01 -8.699317e-02
3.212000e+00 -7.059724e-02 -8.642951e-02
3.213000e+00 -1.136783e-01 -8.586434e-02
3.214000e+00 -7.371126e-02 -8.529765e-02
3.215000e+00 -1.011788e-01 -8.472946e-02
3.216000e+00 -1.115182e-01 -8.415976e-02
3.217000e+00 -9.609924e-02 -8.358855e-02
3.218000e+00 -8.993355e-02 -8.301585e-02
3.219000e+00 -7.469528e-02 -8.244165e-02
3.220000e+00 -8.739091e-02 -8.186596e-02
3.221000e+00 -7.677316e-02 -8.128877e-02
3.222000e+00 -9.663385e-02 -8.071010e-02
3.223000e+00 -6.402452e-02 -8.012995e-02
3.224000e+00 -7.421943e-02 -7.954832e-02
3.225000e+00 -9.107973e-02 -7.896521e-02
3.226000e+00 -5.718062e-02 -7.838062e-02
3.227000e+00 -7.082576e-02 -7.779457e-02
3.228000e+00 -9.097831e-02 -7.720704e-02
3.229000e+00 -6.909399e-02 -7.661806e-02
3.230000e+00 -7.832595e-02 -7.602761e-02
3.231000e+00 -8.718800e-02 -7.543571e-02
3.232000e+00 -7.899053e-02 -7.484235e-02
3.233000e+00 -6.181264e-02 -7.424754e-02
3.234000e+00 -7.572605e-02 -7.365129e-02
3.235000e+00 -7.164590e-02 -7.305359e-02
3.236000e+00 -6.836669e-02 -7.245446e-02
3.237000e+00 -6.477689e-02 -7.185389e-02
3.238000e+00 -1.005258e-01 -7.125188e-02
3.239000e+00 -6.013254e-02 -7.064845e-02
3.240000e+00 -1.030427e-01 -7.004359e-02
3.241000e+00 -1.003401e-01 -6.943731e-02
3.242000e+00 -1.054107e-01 -6.882961e-02
3.243000e+00 -5.636257e-02 -6.822050e-02
3.244000e+00 -7.869203e-02 -6.760998e-02
3.245000e+00 -8.848461e-02 -6.699805e-02
3.246000e+00 -7.374823e-02 -6.638471e-02
3.247000e+00 -6.829800e-02 -6.576998e-02
3.248000e+00 -6.736031e-02 -6.515385e-02
3.249000e+00 -5.198066e-02 -6.453633e-02
3.250000e+00 -8.687965e-02 -6.391742e-02
3.251000e+00 -8.975393e-03 -6.329712e-02
3.252000e+00 -5.555865e-02 -6.267544e-02
3.253000e+00 -8.900741e-02 -6.205239e-02
3.254000e+00 -5.767334e-02 -6.142797e-02
3.255000e+00 -4.888089e-02 -6.080217e-02
3.256000e+00 -4.026291e-02 -6.017501e-02
3.257000e+00 -5.238297e-02 -5.954649e-02
3.258000e+00 -9.324949e-02 -5.891661e-02
3.259000e+00 -1.110614e-02 -5.828538e-02
3.260000e+00 -3.740555e-02 -5.765279e-02
3.261000e+00 -6.237839e-02 -5.701886e-02
3.262000e+00 -4.724267e-02 -5.638359e-02
3.263000e+00 -2.600057e-02 -5.574699e-02
3.264000e+00 -8.439491e-02 -5.510905e-02
3.265000e+00 -4.391192e-02 -5.446978e-02
3.266000e+00 -5.618153e-02 -5.382918e-02
3.267000e+00 -3.297068e-02 -5.318726e-02
3.268000e+00 -8.843999e-02 -5.254403e-02
3.269000e+00 -7.741772e-02 -5.189948e-02
3.270000e+00 -6.252586e-02 -5.125362e-02
3.271000e+00 -4.654008e-02 -5.060646e-02
3.272000e+00 -5.210177e-02 -4.995800e-02
3.273000e+00 -6.221990e-02 -4.930824e-02
3.274000e+00 -5.693218e-02 -4.865719e-02
3.275000e+00 -5.182291e-02 -4.800486e-02
3.276000e+00 -5.448991e-02 -4.735124e-02
3.277000e+00 -4.603235e-02 -4.669634e-02
3.278000e+00 -1.760821e-02 -4.604016e-02
3.279000e+00 -2.875963e-02 -4.538272e-02
3.280000e+00 -6.859721e-02 -4.472400e-02
3.281000e+00 -4.844361e-02 -4.406403e-02
3.282000e+00 -2.451189e-02 -4.340280e-02
3.283000e+00 -5.103188e-02 -4.274032e-02
3.284000e+00 -3.706851e-02 -4.207658e-02
3.285000e+00 -6.659270e-02 -4.141161e-02
3.286000e+00 -3.553791e-02 -4.074539e-02
3.287000e+00 -2.757890e-02 -4.007794e-02
3.288000e+00 -6.631104e-02 -3.940925e-02
3.289000e+00 -7.702986e-02 -3.873934e-02
3.290000e+00 -6.916674e-03 -3.806821e-02
3.291000e+00 -3.647981e-02 -3.739586e-02
3.292000e+00 -2.396116e-02 -3.672230e-02
3.293000e+00 -3.914481e-02 -3.604753e-02
3.294000e+00 -4.016131e-02 -3.537156e-02
3.295000e+00 -4.519039e-02 -3.469438e-02
3.296000e+00 -4.248163e-02 -3.401602e-02
3.297000e+00 -2.172099e-02 -3.333646e-02
3.298000e+00 -7.786339e-02 -3.265572e-02
3.299000e+00 -4.458373e-02 -3.197379e-02
3.300000e+00 -3.848383e-02 -3.129069e-02
3.301000e+00 -3.548903e-02 -3.060642e-02
3.302000e+00 -4.870887e-02 -2.992099e-02
3.303000e+00 -2.028942e-02 -2.923439e-02
3.304000e+00 7.122752e-03 -2.854663e-02
3.305000e+00 -3.521876e-02 -2.785773e-02
3.306000e+00 -1.819808e-02 -2.716767e-02
3.307000e+00 -3.368268e-03 -2.647647e-02
3.308000e+00 3.606728e-03 -2.578414e-02
3.309000e+00 -1.971160e-02 -2.509067e-02
3.310000e+00 -3.819020e-02 -2.439608e-02
3.311000e+00 -4.124649e-02 -2.370036e-02
3.312000e+00 -7.695781e-02 -2.300352e-02
3.313000e+00 -3.934197e-02 -2.230557e-02
3.314000e+00 -6.552859e-02 -2.160651e-02
3.315000e+00 -3.438048e-02 -2.090634e-02
3.316000e+00 -6.767366e-03 -2.020508e-02
3.317000e+00 5.732332e-03 -1.950273e-02
3.318000e+00 -5.780089e-02 -1.879928e-02
3.319000e+00 -3.624198e-03 -1.809475e-02
3.320000e+00 -1.872560e-02 -1.738915e-02
3.321000e+00 -9.484483e-03 -1.668247e-02
3.322000e+00 -4.380959e-02 -1.597472e-02
3.323000e+00 -3.503397e-02 -1.526590e-02
3.324000e+00 -4.674364e-02 -1.455603e-02
3.325000e+00 -1.479704e-03 -1.384511e-02
3.326000e+00 1.495682e-03 -1.313313e-02
3.327000e+00 -1.265448e-02 -1.242012e-02
3.328000e+00 -6.901998e-03 -1.170606e-02
3.329000e+00 -7.311515e-03 -1.099097e-02
3.330000e+00 1.029899e-02 -1.027486e-02
3.331000e+00 9.472846e-03 -9.557718e-03
3.332000e+00 -5.247354e-03 -8.839562e-03
3.333000e+00 -7.896603e-04 -8.120394e-03
3.334000e+00 -1.683157e-02 -7.400218e-03
3.335000e+00 2.972727e-03 -6.679041e-03
3.336000e+00 -1.941421e-02 -5.956867e-03
3.337000e+00 -1.908962e-02 -5.233702e-03
3.338000e+00 -1.589281e-02 -4.509551e-03
3.339000e+00 9.970469e-03 -3.784419e-03
3.340000e+00 -1.636543e-02 -3.058312e-03
3.341000e+00 5.457873e-03 -2.331234e-03
3.342000e+00 -1.301961e-02 -1.603192e-03
3.343000e+00 -1.608951e-02 -8.741912e-04
3.344000e+00 2.408040e-02 -1.442361e-04
3.345000e+00 -1.512633e-02 5.866676e-04
3.346000e+00 -1.808421e-02 1.318514e-03
3.347000e+00 1.054409e-02 2.051299e-03
3.348000e+00 1.367871e-02 2.785016e-03
3.349000e+00 -9.351947e-03 3.519659e-03
3.350000e+00 2.044638e-02 4.255224e-03
3.351000e+00 -2.017947e-02 4.991704e-03
3.352000e+00 -5.676475e-02 5.729095e-03
3.353000e+00 2.848043e-02 6.467391e-03
3.354000e+00 8.916919e-03 7.206586e-03
3.355000e+00 1.640706e-02 7.946674e-03
3.356000e+00 -1.373071e-02 8.687650e-03
3.357000e+00 3.227544e-02 9.429509e-03
3.358000e+00 2.416280e-02 1.017225e-02
3.359000e+00 3.879384e-02 1.091585e-02
3.360000e+00 2.317619e-02 1.166033e-02
3.361000e+00 1.069101e-02 1.240566e-02
3.362000e+00 5.582686e-02 1.315185e-02
3.363000e+00 3.350041e-02 1.389889e-02
3.364000e+00 -8.514435e-03 1.464677e-02
3.365000e+00 -1.891615e-02 1.539549e-02
3.366000e+00 -2.040821e-02 1.614504e-02
3.367000e+00 2.129680e-02 1.689542e-02
3.368000e+00 4.832473e-02 1.764662e-02
3.369000e+00 2.471370e-02 1.839863e-02
3.370000e+00 -4.286104e-03 1.915145e-02
3.371000e+00 3.739841e-02 1.990508e-02
3.372000e+00 3.884090e-02 2.065950e-02
3.373000e+00 3.756780e-02 2.141472e-02
3.374000e+00 1.311278e-02 2.217072e-02
3.375000e+00 1.846203e-02 2.292750e-02
3.376000e+00 3.149758e-03 2.368506e-02
3.377000e+00 1.503726e-02 2.444338e-02
3.378000e+00 4.946417e-02 2.520247e-02
3.379000e+00 1.847816e-02 2.596232e-02
3.380000e+00 9.368523e-03 2.672291e-02
3.381000e+00 5.981178e-02 2.748425e-02
3.382000e+00 3.596009e-02 2.824634e-02
3.383000e+00 3.606586e-02 2.900915e-02
3.384000e+00 1.809226e-02 2.977269e-02
3.385000e+00 1.843957e-02 3.053695e-02
3.386000e+00 4.403945e-02 3.130193e-02
3.387000e+00 2.857015e-02 3.206762e-02
3.388000e+00 3.841833e-02 3.283402e-02
3.389000e+00 4.300098e-02 3.360111e-02
3.390000e+00 6.813000e-02 3.436889e-02
3.391000e+00 3.899458e-02 3.513736e-02
3.392000e+00 6.398489e-02 3.590651e-02
3.393000e+00 4.944504e-02 3.667633e-02
3.394000e+00 2.139534e-02 3.744682e-02
3.395000e+00 5.326076e-03 3.821798e-02
3.396000e+00 3.050163e-02 3.898979e-02
3.397000e+00 3.579660e-02 3.976225e-02
3.398000e+00 2.532582e-02 4.053535e-02
3.399000e+00 -3.704140e-03 4.130909e-02
3.400000e+00 9.556178e-02 4.208346e-02
3.401000e+00 5.224090e-02 4.285846e-02
3.402000e+00 3.504670e-02 4.363408e-02
3.403000e+00 6.159717e-02 4.441031e-02
3.404000e+00 3.907629e-02 4.518715e-02
3.405000e+00 3.866728e-02 4.596459e-02
3.406000e+00 8.213936e-02 4.674263e-02
3.407000e+00 2.918058e-02 4.752125e-02
3.408000e+00 7.471319e-02 4.830046e-02
3.409000e+00 7.763878e-02 4.908025e-02
3.410000e+00 3.623610e-02 4.986060e-02
3.411000e+00 8.156758e-02 5.064152e-02
3.412000e+00 7.426617e-02 5.142300e-02
3.413000e+00 6.932512e-02 5.220503e-02
3.414000e+00 3.745353e-02 5.298760e-02
3.415000e+00 3.791583e-02 5.377072e-02
3.416000e+00 5.699502e-02 5.455436e-02
3.417000e+00 2.781099e-02 5.533854e-02
3.418000e+00 3.789019e-02 5.612323e-02
3.419000e+00 6.545645e-02 5.690844e-02
3.420000e+00 3.448654e-02 5.769416e-02
3.421000e+00 4.145363e-02 5.848038e-02
3.422000e+00 2.284523e-03 5.926710e-02
3.423000e+00 6.346911e-02 6.005430e-02
3.424000e+00 6.810256e-02 6.084199e-02
3.425000e+00 2.750377e-02 6.163015e-02
3.426000e+00 7.652783e-02 6.241879e-02
3.427000e+00 3.133124e-02 6.320788e-02
3.428000e+00 8.719992e-02 6.399744e-02
3.429000e+00 6.377739e-02 6.478744e-02
3.430000e+00 8.068676e-02 6.557789e-02
3.431000e+00 9.943686e-02 6.636878e-02
3.432000e+00 7.520824e-02 6.716010e-02
3.433000e+00 8.412715e-02 6.795185e-02
3.434000e+00 4.033446e-02 6.874401e-02
3.435000e+00 9.285315e-02 6.953659e-02
3.436000e+00 5.173614e-02 7.032958e-02
3.437000e+00 1.116619e-01 7.112296e-02
3.438000e+00 7.768861e-02 7.191674e-02
3.439000e+00 7.826581e-02 7.271091e-02
3.440000e+00 9.207055e-02 7.350546e-02
3.441000e+00 8.945833e-02 7.430038e-02
3.442000e+00 5.371234e-02 7.509567e-02
3.443000e+00 8.999930e-02 7.589132e-02
3.444000e+00 7.405472e-02 7.668732e-02
3.445000e+00 8.246040e-02 7.748368e-02
3.446000e+00 4.301269e-02 7.828037e-02
3.447000e+00 1.100049e-01 7.907740e-02
3.448000e+00 6.317760e-02 7.987476e-02
3.449000e+00 8.489960e-02 8.067245e-02
3.450000e+00 6.808448e-02 8.147044e-02
3.451000e+00 9.745098e-02 8.226875e-02
3.452000e+00 7.356497e-02 8.306736e-02
3.453000e+00 8.818790e-02 8.386627e-02
3.454000e+00 7.438034e-02 8.466546e-02
3.455000e+00 8.550858e-02 8.546494e-02
3.456000e+00 8.040687e-02 8.626470e-02
3.457000e+00 6.922836e-02 8.706472e-02
3.458000e+00 8.936737e-02 8.786501e-02
3.459000e+00 6.755546e-02 8.866556e-02
3.460000e+00 6.923858e-02 8.946635e-02
3.461000e+00 6.234228e-02 9.026739e-02
3.462000e+00 1.160594e-01 9.106867e-02
3.463000e+00 8.948891e-02 9.187018e-02
3.464000e+00 9.390699e-02 9.267191e-02
3.465000e+00 8.946695e-02 9.347386e-02
3.466000e+00 1.215898e-01 9.427601e-02
3.467000e+00 1.125410e-01 9.507838e-02
3.468000e+00 1.018060e-01 9.588094e-02
3.469000e+00 1.067326e-01 9.668369e-02
3.470000e+00 1.150927e-01 9.748663e-02
3.471000e+00 8.599615e-02 9.828974e-02
3.472000e+00 1.141925e-01 9.909303e-02
3.473000e+00 1.161457e-01 9.989648e-02
3.474000e+00 8.744527e-02 1.007001e-01
3.475000e+00 1.581609e-01 1.015038e-01
3.476000e+00 1.132473e-01 1.023077e-01
3.477000e+00 1.333150e-01 1.031118e-01
3.478000e+00 1.051956e-01 1.039160e-01
3.479000e+00 7.856525e-02 1.047203e-01
3.480000e+00 1.025897e-01 1.055247e-01
3.481000e+00 9.654897e-02 1.063292e-01
3.482000e+00 1.211675e-01 1.071338e-01
3.483000e+00 1.023592e-01 1.079386e-01
3.484000e+00 1.140783e-01 1.087434e-01
3.485000e+00 1.137809e-01 1.095483e-01
3.486000e+00 9.940397e-02 1.103533e-01
3.487000e+00 9.639539e-02 1.111583e-01
3.488000e+00 1.097757e-01 1.119634e-01
3.489000e+00 1.004753e-01 1.127686e-01
3.490000e+00 1.511413e-01 1.135738e-01
3.491000e+00 1.245184e-01 1.143791e-01
3.492000e+00 1.111261e-01 1.151844e-01
3.493000e+00 1.134098e-01 1.159898e-01
3.494000e+00 1.301831e-01 1.167951e-01
3.495000e+00 1.252472e-01 1.176005e-01
3.496000e+00 1.177017e-01 1.184059e-01
3.497000e+00 1.067269e-01 1.192113e-01
3.498000e+00 1.395782e-01 1.200167e-01
3.499000e+00 1.203399e-01 1.208221e-01
3.500000e+00 1.358591e-01 1.216275e-01
3.501000e+00 1.080029e-01 1.224328e-01
3.502000e+00 1.347912e-01 1.232381e-01
3.503000e+00 1.243834e-01 1.240434e-01
3.504000e+00 1.282259e-01 1.248486e-01
3.505000e+00 1.032915e-01 1.256538e-01
3.506000e+00 1.545998e-01 1.264590e-01
3.507000e+00 1.153514e-01 1.272640e-01
3.508000e+00 1.559292e-01 1.280690e-01
3.509000e+00 1.575704e-01 1.288739e-01
3.510000e+00 1.472104e-01 1.296788e-01
3.511000e+00 1.399730e-01 1.304835e-01
3.512000e+00 1.637238e-01 1.312882e-01
3.513000e+00 1.505242e-01 1.320927e-01
3.514000e+00 1.484627e-01 1.328972e-01
3.515000e+00 1.347671e-01 1.337015e-01
3.516000e+00 1.230953e-01 1.345057e-01
3.517000e+00 1.178835e-01 1.353097e-01
3.518000e+00 1.179642e-01 1.361136e-01
3.519000e+00 1.271914e-01 1.369174e-01
3.520000e+00 1.433097e-01 1.377211e-01
3.521000e+00 1.673316e-01 1.385245e-01
3.522000e+00 1.591193e-01 1.393278e-01
3.523000e+00 1.619859e-01 1.401310e-01
3.524000e+00 1.464203e-01 1.409339e-01
3.525000e+00 1.401184e-01 1.417367e-01
3.526000e+00 1.320798e-01 1.425393e-01
3.527000e+00 1.586625e-01 1.433417e-01
3.528000e+00 1.609328e-01 1.441438e-01
3.529000e+00 1.345830e-01 1.449458e-01
3.530000e+00 1.345744e-01 1.457476e-01
3.531000e+00 1.701101e-01 1.465491e-01
3.532000e+00 1.133742e-01 1.473504e-01
3.533000e+00 1.065405e-01 1.481514e-01
3.534000e+00 1.304848e-01 1.489522e-01
3.535000e+00 1.760320e-01 1.497528e-01
3.536000e+00 1.804288e-01 1.505530e-01
3.537000e+00 1.524995e-01 1.513531e-01
3.538000e+00 1.570510e-01 1.521528e-01
3.539000e+00 1.379523e-01 1.529523e-01
3.540000e+00 1.543845e-01 1.537515e-01
3.541000e+00 1.600732e-01 1.545504e-01
3.542000e+00 1.681480e-01 1.553490e-01
3.543000e+00 1.345281e-01 1.561472e-01
3.544000e+00 1.716563e-01 1.569452e-01
3.545000e+00 1.993332e-01 1.577429e-01
3.546000e+00 1.774935e-01 1.585402e-01
3.547000e+00 1.308553e-01 1.593372e-01
3.548000e+00 1.833996e-01 1.601338e-01
3.549000e+00 1.424660e-01 1.609301e-01
3.550000e+00 1.782643e-01 1.617261e-01
3.551000e+00 1.678340e-01 1.625217e-01
3.552000e+00 1.568616e-01 1.633169e-01
3.553000e+00 1.799581e-01 1.641117e-01
3.554000e+00 1.820260e-01 1.649062e-01
3.555000e+00 1.434519e-01 1.657003e-01
3.556000e+00 1.755687e-01 1.664939e-01
3.557000e+00 1.860597e-01 1.672872e-01
3.558000e+00 1.534172e-01 1.680801e-01
3.559000e+00 1.543999e-01 1.688726e-01
3.560000e+00 1.672915e-01 1.696646e-01
3.561000e+00 1.882859e-01 1.704562e-01
3.562000e+00 1.356935e-01 1.712474e-01
3.563000e+00 1.746412e-01 1.720381e-01
3.564000e+00 1.884676e-01 1.728284e-01
3.565000e+00 1.832237e-01 1.736183e-01
3.566000e+00 1.743533e-01 1.744076e-01
3.567000e+00 1.798070e-01 1.751966e-01
3.568000e+00 2.111931e-01 1.759850e-01
3.569000e+00 1.697185e-01 1.767729e-01
3.570000e+00 1.758858e-01 1.775604e-01
3.571000e+00 1.703480e-01 1.783474e-01
3.572000e+00 1.760983e-01 1.791339e-01
3.573000e+00 1.757786e-01 1.799198e-01
3.574000e+00 1.408278e-01 1.807053e-01
3.575000e+00 1.639488e-01 1.814902e-01
3.576000e+00 1.565135e-01 1.822746e-01
3.577000e+00 2.137818e-01 1.830585e-01
3.578000e+00 2.082528e-01 1.838418e-01
3.579000e+00 1.980286e-01 1.846246e-01
3.580000e+00 1.991744e-01 1.854068e-01
3.581000e+00 1.560181e-01 1.861885e-01
3.582000e+00 1.640286e-01 1.869696e-01
3.583000e+00 1.747663e-01 1.877501e-01
3.584000e+00 1.844822e-01 1.885301e-01
3.585000e+00 1.985935e-01 1.893094e-01
3.586000e+00 1.767689e-01 1.900882e-01
3.587000e+00 1.990989e-01 1.908664e-01
3.588000e+00 2.018062e-01 1.916439e-01
3.589000e+00 2.106377e-01 1.924209e-01
3.590000e+00 1.685208e-01 1.931972e-01
3.591000e+00 2.142214e-01 1.939729e-01
3.592000e+00 1.921561e-01 1.947480e-01
3.593000e+00 2.260457e-01 1.955224e-01
3.594000e+00 1.906337e-01 1.962962e-01
3.595000e+00 1.707795e-01 1.970693e-01
3.596000e+00 1.898904e-01 1.978418e-01
3.597000e+00 1.950113e-01 1.986136e-01
3.598000e+00 1.914101e-01 1.993847e-01
3.599000e+00 2.294903e-01 2.001552e-01
3.600000e+00 1.727681e-01 2.009250e-01
3.601000e+00 1.954329e-01 2.016940e-01
3.602000e+00 2.178936e-01 2.024624e-01
3.603000e+00 2.032967e-01 2.032301e-01
3.604000e+00 2.108500e-01 2.039971e-01
3.605000e+00 1.949128e-01 2.047633e-01
3.606000e+00 2.014159e-01 2.055289e-01
3.607000e+00 2.154285e-01 2.062937e-01
3.608000e+00 2.331088e-01 2.070577e-01
3.609000e+00 2.137873e-01 2.078211e-01
3.610000e+00 2.347105e-01 2.085836e-01
3.611000e+00 2.064718e-01 2.093454e-01
3.612000e+00 2.472310e-01 2.101065e-01
3.613000e+00 2.340343e-01 2.108668e-01
3.614000e+00 2.020245e-01 2.116263e-01
3.615000e+00 1.960030e-01 2.123850e-01
3.616000e+00 1.996382e-01 2.131430e-01
3.617000e+00 2.451746e-01 2.139001e-01
3.618000e+00 1.747776e-01 2.146565e-01
3.619000e+00 2.084612e-01 2.154120e-01
3.620000e+00 2.328346e-01 2.161667e-01
3.621000e+00 2.059862e-01 2.169207e-01
3.622000e+00 2.233983e-01 2.176737e-01
3.623000e+00 1.778767e-01 2.184260e-01
3.624000e+00 2.764414e-01 2.191774e-01
3.625000e+00 2.106128e-01 2.199280e-01
3.626000e+00 1.906235e-01 2.206777e-01
3.627000e+00 2.224407e-01 2.214265e-01
3.628000e+00 2.584266e-01 2.221745e-01
3.629000e+00 2.423012e-01 2.229217e-01
3.630000e+00 2.082431e-01 2.236679e-01
3.631000e+00 2.170496e-01 2.244133e-01
3.632000e+00 2.147051e-01 2.251578e-01
3.633000e+00 2.407080e-01 2.259014e-01
3.634000e+00 2.337129e-01 2.266440e-01
3.635000e+00 2.424252e-01 2.273858e-01
3.636000e+00 2.009922e-01 2.281267e-01
3.637000e+00 2.493623e-01 2.288666e-01
3.638000e+00 2.597588e-01 2.296056e-01
3.639000e+00 2.144807e-01 2.303437e-01
3.640000e+00 2.527553e-01 2.310809e-01
3.641000e+00 2.387365e-01 2.318171e-01
3.642000e+00 2.551257e-01 2.325523e-01
3.643000e+00 2.466280e-01 2.332866e-01
3.644000e+00 2.252973e-01 2.340200e-01
3.645000e+00 2.200009e-01 2.347523e-01
3.646000e+00 2.189285e-01 2.354837e-01
3.647000e+00 2.307258e-01 2.362142e-01
3.648000e+00 2.133327e-01 2.369436e-01
3.649000e+00 2.239170e-01 2.376720e-01
3.650000e+00 2.376921e-01 2.383995e-01
3.651000e+00 2.280724e-01 2.391259e-01
3.652000e+00 2.489616e-01 2.398513e-01
3.653000e+00 2.174625e-01 2.405757e-01
3.654000e+00 2.423763e-01 2.412991e-01
3.655000e+00 2.431514e-01 2.420215e-01
3.656000e+00 2.381326e-01 2.427428e-01
3.657000e+00 2.067866e-01 2.434631e-01
3.658000e+00 2.185389e-01 2.441823e-01
3.659000e+00 3.022183e-01 2.449005e-01
3.660000e+00 2.606221e-01 2.456176e-01
3.661000e+00 2.603563e-01 2.463337e-01
3.662000e+00 2.438293e-01 2.470487e-01
3.663000e+00 2.566600e-01 2.477626e-01
3.664000e+00 2.780957e-01 2.484755e-01
3.665000e+00 2.318627e-01 2.491872e-01
3.666000e+00 2.421132e-01 2.498979e-01
3.667000e+00 2.391142e-01 2.506075e-01
3.668000e+00 2.345997e-01 2.513159e-01
3.669000e+00 2.067830e-01 2.520233e-01
3.670000e+00 2.448164e-01 2.527295e-01
3.671000e+00 2.832678e-01 2.534346e-01
3.672000e+00 2.419160e-01 2.541386e-01
3.673000e+00 2.520221e-01 2.548415e-01
3.674000e+00 2.472840e-01 2.555432e-01
3.675000e+00 2.565550e-01 2.562438e-01
3.676000e+00 2.832022e-01 2.569432e-01
3.677000e+00 2.267233e-01 2.576415e-01
3.678000e+00 2.541377e-01 2.583386e-01
3.679000e+00 2.494872e-01 2.590345e-01
3.680000e+00 2.402563e-01 2.597293e-01
3.681000e+00 2.589543e-01 2.604229e-01
3.682000e+00 2.703096e-01 2.611153e-01
3.683000e+00 2.373379e-01 2.618065e-01
3.684000e+00 3.000056e-01 2.624966e-01
3.685000e+00 2.717351e-01 2.631854e-01
3.686000e+00 2.896492e-01 2.638730e-01
3.687000e+00 2.964848e-01 2.645594e-01
3.688000e+00 2.776990e-01 2.652446e-01
3.689000e+00 2.795154e-01 2.659286e-01
3.690000e+00 2.737763e-01 2.666114e-01
3.691000e+00 2.965518e-01 2.672929e-01
3.692000e+00 2.637308e-01 2.679731e-01
3.693000e+00 3.060585e-01 2.686522e-01
3.694000e+00 2.765330e-01 2.693299e-01
3.695000e+00 2.566217e-01 2.700065e-01
3.696000e+00 2.943446e-01 2.706817e-01
3.697000e+00 2.455367e-01 2.713557e-01
3.698000e+00 2.692557e-01 2.720285e-01
3.699000e+00 2.975275e-01 2.726999e-01
3.700000e+00 2.884633e-01 2.733701e-01
3.701000e+00 3.047571e-01 2.740390e-01
3.702000e+00 2.825131e-01 2.747066e-01
3.703000e+00 2.472991e-01 2.753729e-01
3.704000e+00 2.705247e-01 2.760378e-01
3.705000e+00 2.919477e-01 2.767015e-01
3.706000e+00 2.953179e-01 2.773639e-01
3.707000e+00 2.702647e-01 2.780249e-01
3.708000e+00 2.725465e-01 2.786847e-01
3.709000e+00 2.709549e-01 2.793431e-01
3.710000e+00 3.086469e-01 2.800001e-01
3.711000e+00 3.027712e-01 2.806559e-01
3.712000e+00 3.107742e-01 2.813102e-01
3.713000e+00 2.679109e-01 2.819633e-01
3.714000e+00 3.016642e-01 2.826150e-01
3.715000e+00 2.651033e-01 2.832653e-01
3.716000e+00 2.396904e-01 2.839142e-01
3.717000e+00 3.047198e-01 2.845618e-01
3.718000e+00 2.848981e-01 2.852080e-01
3.719000e+00 3.036529e-01 2.858529e-01
3.720000e+00 2.709182e-01 2.864963e-01
3.721000e+00 3.005164e-01 2.871384e-01
3.722000e+00 2.871934e-01 2.877790e-01
3.723000e+00 2.955823e-01 2.884183e-01
3.724000e+00 2.854135e-01 2.890562e-01
3.725000e+00 2.658001e-01 2.896926e-01
3.726000e+00 2.813947e-01 2.903277e-01
3.727000e+00 3.068357e-01 2.909613e-01
3.728000e+00 2.923165e-01 2.915935e-01
3.729000e+00 3.069224e-01 2.922242e-01
3.730000e+00 2.623632e-01 2.928536e-01
3.731000e+00 3.063346e-01 2.934815e-01
3.732000e+00 2.957120e-01 2.941079e-01
3.733000e+00 2.708658e-01 2.947329e-01
3.734000e+00 3.010074e-01 2.953565e-01
3.735000e+00 2.986049e-01 2.959786e-01
3.736000e+00 2.986163e-01 2.965992e-01
3.737000e+00 2.966963e-01 2.972184e-01
3.738000e+00 2.924531e-01 2.978361e-01
3.739000e+00 2.816643e-01 2.984523e-01
3.740000e+00 2.769651e-01 2.990670e-01
3.741000e+00 2.960884e-01 2.996803e-01
3.742000e+00 2.772995e-01 3.002921e-01
3.743000e+00 3.264041e-01 3.009023e-01
3.744000e+00 3.159982e-01 3.015111e-01
3.745000e+00 2.966239e-01 3.021184e-01
3.746000e+00 3.297336e-01 3.027241e-01
3.747000e+00 3.130996e-01 3.033284e-01
3.748000e+00 3.249997e-01 3.039311e-01
3.749000e+00 3.299731e-01 3.045324e-01
3.750000e+00 2.803397e-01 3.051320e-01
3.751000e+00 3.070116e-01 3.057302e-01
3.752000e+00 2.958479e-01 3.063268e-01
3.753000e+00 2.912532e-01 3.069219e-01
3.754000e+00 3.038586e-01 3.075155e-01
3.755000e+00 3.273530e-01 3.081075e-01
3.756000e+00 3.143540e-01 3.086979e-01
3.757000e+00 3.293734e-01 3.092868e-01
3.758000e+00 3.181859e-01 3.098742e-01
3.759000e+00 2.790792e-01 3.104599e-01
3.760000e+00 3.123996e-01 3.110441e-01
3.761000e+00 2.749182e-01 3.116268e-01
3.762000e+00 2.923471e-01 3.122078e-01
3.763000e+00 3.621440e-01 3.127873e-01
3.764000e+00 3.453354e-01 3.133652e-01
3.765000e+00 3.037013e-01 3.139415e-01
3.766000e+00 3.308169e-01 3.145162e-01
3.767000e+00 3.226772e-01 3.150893e-01
3.768000e+00 3.075571e-01 3.156608e-01
3.769000e+00 3.443632e-01 3.162307e-01
3.770000e+00 3.256135e-01 3.167990e-01
3.771000e+00 3.039927e-01 3.173657e-01
3.772000e+00 3.132764e-01 3.179308e-01
3.773000e+00 3.079848e-01 3.184942e-01
3.774000e+00 3.172683e-01 3.190560e-01
3.775000e+00 3.055380e-01 3.196162e-01
3.776000e+00 3.161392e-01 3.201748e-01
3.777000e+00 3.095591e-01 3.207317e-01
3.778000e+00 3.091548e-01 3.212870e-01
3.779000e+00 3.280727e-01 3.218406e-01
3.780000e+00 3.070580e-01 3.223926e-01
3.781000e+00 3.410177e-01 3.229430e-01
3.782000e+00 3.483440e-01 3.234917e-01
3.783000e+00 3.433317e-01 3.240387e-01
3.784000e+00 3.396582e-01 3.245841e-01
3.785000e+00 3.497408e-01 3.251278e-01
3.786000e+00 3.124256e-01 3.256698e-01
3.787000e+00 3.396334e-01 3.262101e-01
3.788000e+00 3.157496e-01 3.267488e-01
3.789000e+00 3.215331e-01 3.272858e-01
3.790000e+00 3.058511e-01 3.278211e-01
3.791000e+00 3.501289e-01 3.283547e-01
3.792000e+00 3.420262e-01 3.288867e-01
3.793000e+00 3.325249e-01 3.294169e-01
3.794000e+00 3.375126e-01 3.299455e-01
3.795000e+00 3.144572e-01 3.304723e-01
3.796000e+00 3.498231e-01 3.309974e-01
3.797000e+00 3.361307e-01 3.315209e-01
3.798000e+00 3.160914e-01 3.320426e-01
3.799000e+00 3.417197e-01 3.325626e-01
3.800000e+00 3.510108e-01 3.330808e-01
3.801000e+00 3.258052e-01 3.335974e-01
3.802000e+00 3.215520e-01 3.341122e-01
3.803000e+00 3.531132e-01 3.346253e-01
3.804000e+00 3.550334e-01 3.351367e-01
3.805000e+00 3.405543e-01 3.356463e-01
3.806000e+00 3.423387e-01 3.361542e-01
3.807000e+00 3.291162e-01 3.366604e-01
3.808000e+00 3.252386e-01 3.371648e-01
3.809000e+00 3.220584e-01 3.376675e-01
3.810000e+00 3.774062e-01 3.381684e-01
3.811000e+00 3.310843e-01 3.386675e-01
3.812000e+00 3.181070e-01 3.391649e-01
3.813000e+00 3.658605e-01 3.396606e-01
3.814000e+00 3.654629e-01 3.401544e-01
3.815000e+00 2.720451e-01 3.406465e-01
3.816000e+00 3.460440e-01 3.411369e-01
3.817000e+00 3.460119e-01 3.416254e-01
3.818000e+00 3.635563e-01 3.421122e-01
3.819000e+00 3.471041e-01 3.425973e-01
3.820000e+00 3.450117e-01 3.430805e-01
3.821000e+00 3.401836e-01 3.435619e-01
3.822000e+00 3.424778e-01 3.440416e-01
3.823000e+00 3.587126e-01 3.445195e-01
3.824000e+00 3.507643e-01 3.449956e-01
3.825000e+00 3.426098e-01 3.454698e-01
3.826000e+00 3.347463e-01 3.459423e-01
3.827000e+00 3.332702e-01 3.464130e-01
3.828000e+00 3.578678e-01 3.468819e-01
3.829000e+00 3.687816e-01 3.473490e-01
3.830000e+00 3.146426e-01 3.478143e-01
3.831000e+00 3.510606e-01 3.482777e-01
3.832000e+00 3.702208e-01 3.487394e-01
3.833000e+00 3.339449e-01 3.491992e-01
3.834000e+00 3.721361e-01 3.496572e-01
3.835000e+00 3.484245e-01 3.501134e-01
3.836000e+00 3.827961e-01 3.505678e-01
3.837000e+00 3.461773e-01 3.510203e-01
3.838000e+00 3.629790e-01 3.514710e-01
3.839000e+00 3.823066e-01 3.519199e-01
3.840000e+00 3.740719e-01 3.523670e-01
3.841000e+00 3.260392e-01 3.528122e-01
3.842000e+00 3.468477e-01 3.532555e-01
3.843000e+00 3.883868e-01 3.536971e-01
3.844000e+00 3.730151e-01 3.541368e-01
3.845000e+00 3.498562e-01 3.545746e-01
3.846000e+00 3.443525e-01 3.550106e-01
3.847000e+00 3.412675e-01 3.554448e-01
3.848000e+00 3.447645e-01 3.558771e-01
3.849000e+00 3.427552e-01 3.563075e-01
3.850000e+00 3.306748e-01 3.567361e-01
3.851000e+00 3.615237e-01 3.571629e-01
3.852000e+00 3.630957e-01 3.575877e-01
3.853000e+00 3.458101e-01 3.580107e-01
3.854000e+00 3.539175e-01 3.584319e-01
3.855000e+00 3.886087e-01 3.588512e-01
3.856000e+00 3.738841e-01 3.592686e-01
3.857000e+00 3.909300e-01 3.596841e-01
3.858000e+00 3.549340e-01 3.600978e-01
3.859000e+00 3.762563e-01 3.605096e-01
3.860000e+00 3.391702e-01 3.609195e-01
3.861000e+00 3.354184e-01 3.613276e-01
3.862000e+00 3.527135e-01 3.617338e-01
3.863000e+00 3.752814e-01 3.621380e-01
3.864000e+00 3.543481e-01 3.625405e-01
3.865000e+00 3.873560e-01 3.629410e-01
3.866000e+00 4.126937e-01 3.633396e-01
3.867000e+00 3.779199e-01 3.637364e-01
3.868000e+00 3.539194e-01 3.641312e-01
3.869000e+00 4.011352e-01 3.645242e-01
3.870000e+00 3.618936e-01 3.649152e-01
3.871000e+00 3.582394e-01 3.653044e-01
3.872000e+00 4.061018e-01 3.656917e-01
3.873000e+00 3.841507e-01 3.660771e-01
3.874000e+00 3.804899e-01 3.664606e-01
3.875000e+00 3.974304e-01 3.668421e-01
3.876000e+00 3.717734e-01 3.672218e-01
3.877000e+00 3.427096e-01 3.675996e-01
3.878000e+00 3.684163e-01 3.679755e-01
3.879000e+00 3.841197e-01 3.683494e-01
3.880000e+00 3.563932e-01 3.687215e-01
3.881000e+00 3.353832e-01 3.690916e-01
3.882000e+00 3.629086e-01 3.694599e-01
3.883000e+00 3.924067e-01 3.698262e-01
3.884000e+00 3.594369e-01 3.701906e-01
3.885000e+00 3.717608e-01 3.705531e-01
3.886000e+00 3.768753e-01 3.709137e-01
3.887000e+00 3.816337e-01 3.712724e-01
3.888000e+00 3.927111e-01 3.716291e-01
3.889000e+00 3.895088e-01 3.719839e-01
3.890000e+00 3.533481e-01 3.723369e-01
3.891000e+00 3.587854e-01 3.726878e-01
3.892000e+00 4.184333e-01 3.730369e-01
3.893000e+00 3.515662e-01 3.733840e-01
3.894000e+00 3.617857e-01 3.737293e-01
3.895000e+00 3.759565e-01 3.740725e-01
3.896000e+00 3.616682e-01 3.744139e-01
3.897000e+00 3.699776e-01 3.747533e-01
3.898000e+00 3.719011e-01 3.750909e-01
3.899000e+00 3.753657e-01 3.754264e-01
3.900000e+00 3.582320e-01 3.757601e-01
3.901000e+00 3.725629e-01 3.760918e-01
3.902000e+00 3.892127e-01 3.764216e-01
3.903000e+00 3.524962e-01 3.767494e-01
3.904000e+00 3.806588e-01 3.770754e-01
3.905000e+00 3.662972e-01 3.773993e-01
3.906000e+00 4.022301e-01 3.777214e-01
3.907000e+00 3.757977e-01 3.780415e-01
3.908000e+00 3.821120e-01 3.783597e-01
3.909000e+00 4.116009e-01 3.786759e-01
3.910000e+00 3.910616e-01 3.789902e-01
3.911000e+00 4.017721e-01 3.793026e-01
3.912000e+00 3.686532e-01 3.796130e-01
3.913000e+00 3.373151e-01 3.799215e-01
3.914000e+00 3.828907e-01 3.802281e-01
3.915000e+00 4.308934e-01 3.805327e-01
3.916000e+00 3.793370e-01 3.808354e-01
3.917000e+00 3.897085e-01 3.811361e-01
3.918000e+00 4.125762e-01 3.814349e-01
3.919000e+00 3.739099e-01 3.817317e-01
3.920000e+00 3.858192e-01 3.820267e-01
3.921000e+00 4.256483e-01 3.823196e-01
3.922000e+00 4.209895e-01 3.826106e-01
3.923000e+00 3.977973e-01 3.828997e-01
3.924000e+00 3.846861e-01 3.831869e-01
3.925000e+00 3.751980e-01 3.834721e-01
3.926000e+00 4.023663e-01 3.837553e-01
3.927000e+00 4.098053e-01 3.840366e-01
3.928000e+00 3.903375e-01 3.843160e-01
3.929000e+00 3.578751e-01 3.845934e-01
3.930000e+00 4.142330e-01 3.848689e-01
3.931000e+00 3.805443e-01 3.851424e-01
3.932000e+00 3.577955e-01 3.854140e-01
3.933000e+00 4.064381e-01 3.856837e-01
3.934000e+00 3.864228e-01 3.859514e-01
3.935000e+00 3.921643e-01 3.862171e-01
3.936000e+00 4.409052e-01 3.864810e-01
3.937000e+00 4.095786e-01 3.867428e-01
3.938000e+00 3.422160e-01 3.870028e-01
3.939000e+00 3.837503e-01 3.872608e-01
3.940000e+00 3.961305e-01 3.875168e-01
3.941000e+00 3.846213e-01 3.877709e-01
3.942000e+00 3.855335e-01 3.880231e-01
3.943000e+00 3.793671e-01 3.882733e-01
3.944000e+00 3.856935e-01 3.885216e-01
3.945000e+00 4.078550e-01 3.887679e-01
3.946000e+00 3.906683e-01 3.890123e-01
3.947000e+00 3.902187e-01 3.892548e-01
3.948000e+00 3.807763e-01 3.894953e-01
3.949000e+00 3.684097e-01 3.897339e-01
3.950000e+00 3.967846e-01 3.899705e-01
3.951000e+00 4.053711e-01 3.902052e-01
3.952000e+00 3.676670e-01 3.904380e-01
3.953000e+00 4.148843e-01 3.906688e-01
3.954000e+00 4.279829e-01 3.908977e-01
3.955000e+00 3.791521e-01 3.911247e-01
3.956000e+00 3.844843e-01 3.913497e-01
3.957000e+00 3.672872e-01 3.915728e-01
3.958000e+00 4.071454e-01 3.917939e-01
3.959000e+00 4.143114e-01 3.920131e-01
3.960000e+00 3.899321e-01 3.922304e-01
3.961000e+00 3.814954e-01 3.924458e-01
3.962000e+00 3.941006e-01 3.926592e-01
3.963000e+00 3.784294e-01 3.928707e-01
3.964000e+00 3.964618e-01 3.930802e-01
3.965000e+00 3.731358e-01 3.932878e-01
3.966000e+00 4.083307e-01 3.934935e-01
3.967000e+00 3.869703e-01 3.936973e-01
3.968000e+00 3.738034e-01 3.938992e-01
3.969000e+00 3.945815e-01 3.940991e-01
3.970000e+00 3.906051e-01 3.942971e-01
3.971000e+00 3.805448e-01 3.944931e-01
3.972000e+00 3.740921e-01 3.946873e-01
3.973000e+00 3.771832e-01 3.948795e-01
3.974000e+00 3.968822e-01 3.950698e-01
3.975000e+00 4.162126e-01 3.952582e-01
3.976000e+00 4.205605e-01 3.954447e-01
3.977000e+00 3.661492e-01 3.956293e-01
3.978000e+00 3.947176e-01 3.958119e-01
3.979000e+00 4.021571e-01 3.959926e-01
3.980000e+00 3.985149e-01 3.961714e-01
3.981000e+00 3.910972e-01 3.963483e-01
3.982000e+00 3.712283e-01 3.965233e-01
3.983000e+00 4.012097e-01 3.966964e-01
3.984000e+00 3.931017e-01 3.968676e-01
3.985000e+00 4.270120e-01 3.970368e-01
3.986000e+00 3.608334e-01 3.972042e-01
3.987000e+00 4.217413e-01 3.973697e-01
3.988000e+00 3.676634e-01 3.975332e-01
3.989000e+00 4.182173e-01 3.976949e-01
3.990000e+00 4.044351e-01 3.978546e-01
3.991000e+00 3.840739e-01 3.980125e-01
3.992000e+00 3.580175e-01 3.981684e-01
3.993000e+00 4.044361e-01 3.983225e-01
3.994000e+00 4.104085e-01 3.984747e-01
3.995000e+00 3.857147e-01 3.986250e-01
3.996000e+00 3.805389e-01 3.987734e-01
3.997000e+00 3.970825e-01 3.989199e-01
3.998000e+00 4.088934e-01 3.990645e-01
3.999000e+00 3.625395e-01 3.992072e-01
4.000000e+00 3.905401e-01 3.993481e-01
4.001000e+00 4.087230e-01 3.994870e-01
4.002000e+00 4.165628e-01 3.996241e-01
4.003000e+00 3.865129e-01 3.997593e-01
4.004000e+00 4.103369e-01 3.998927e-01
4.005000e+00 4.004859e-01 4.000241e-01
4.006000e+00 4.064645e-01 4.001537e-01
4.007000e+00 4.151051e-01 4.002815e-01
4.008000e+00 4.245355e-01 4.004073e-01
4.009000e+00 4.361427e-01 4.005313e-01
4.010000e+00 3.641077e-01 4.006534e-01
4.011000e+00 4.034212e-01 4.007737e-01
4.012000e+00 4.183175e-01 4.008921e-01
4.013000e+00 3.814469e-01 4.010086e-01
4.014000e+00 3.975658e-01 4.011233e-01
4.015000e+00 4.293230e-01 4.012362e-01
4.016000e+00 3.927877e-01 4.013472e-01
4.017000e+00 4.125613e-01 4.014563e-01
4.018000e+00 4.041825e-01 4.015636e-01
4.019000e+00 4.037465e-01 4.016690e-01
4.020000e+00 3.665052e-01 4.017726e-01
4.021000e+00 4.160678e-01 4.018744e-01
4.022000e+00 3.929185e-01 4.019743e-01
4.023000e+00 3.830115e-01 4.020724e-01
4.024000e+00 3.881969e-01 4.021687e-01
4.025000e+00 3.816099e-01 4.022631e-01
4.026000e+00 3.880487e-01 4.023557e-01
4.027000e+00 4.138279e-01 4.024465e-01
4.028000e+00 4.059935e-01 4.025354e-01
4.029000e+00 4.117806e-01 4.026226e-01
4.030000e+00 4.285802e-01 4.027079e-01
4.031000e+00 3.882207e-01 4.027914e-01
4.032000e+00 3.707177e-01 4.028730e-01
4.033000e+00 4.117655e-01 4.029529e-01
4.034000e+00 4.233669e-01 4.030310e-01
4.035000e+00 3.848739e-01 4.031072e-01
4.036000e+00 3.864108e-01 4.031817e-01
4.037000e+00 3.781809e-01 4.032543e-01
4.038000e+00 3.969187e-01 4.033252e-01
4.039000e+00 4.004557e-01 4.033943e-01
4.040000e+00 4.071319e-01 4.034615e-01
4.041000e+00 3.785238e-01 4.035270e-01
4.042000e+00 3.725066e-01 4.035907e-01
4.043000e+00 3.938285e-01 4.036526e-01
4.044000e+00 4.130727e-01 4.037128e-01
4.045000e+00 3.921115e-01 4.037711e-01
4.046000e+00 4.472538e-01 4.038277e-01
4.047000e+00 3.931845e-01 4.038825e-01
4.048000e+00 4.139137e-01 4.039355e-01
4.049000e+00 4.169605e-01 4.039868e-01
4.050000e+00 4.067552e-01 4.040363e-01
4.051000e+00 4.347744e-01 4.040841e-01
4.052000e+00 3.631733e-01 4.041301e-01
4.053000e+00 4.415387e-01 4.041743e-01
4.054000e+00 4.226882e-01 4.042168e-01
4.055000e+00 4.364215e-01 4.042575e-01
4.056000e+00 4.324847e-01 4.042965e-01
4.057000e+00 4.183480e-01 4.043338e-01
4.058000e+00 3.951532e-01 4.043693e-01
4.059000e+00 4.180118e-01 4.044030e-01
4.060000e+00 4.242804e-01 4.044351e-01
4.061000e+00 3.654028e-01 4.044654e-01
4.062000e+00 3.943280e-01 4.044940e-01
4.063000e+00 4.093959e-01 4.045209e-01
4.064000e+00 4.099233e-01 4.045460e-01
4.065000e+00 4.206430e-01 4.045694e-01
4.066000e+00 4.469561e-01 4.045912e-01
4.067000e+00 4.185253e-01 4.046112e-01
4.068000e+00 4.093031e-01 4.046295e-01
4.069000e+00 4.100553e-01 4.046461e-01
4.070000e+00 3.800944e-01 4.046610e-01
4.071000e+00 4.343872e-01 4.046742e-01
4.072000e+00 3.980727e-01 4.046857e-01
4.073000e+00 4.108775e-01 4.046956e-01
4.074000e+00 3.971764e-01 4.047037e-01
4.075000e+00 4.025269e-01 4.047102e-01
4.076000e+00 4.148105e-01 4.047149e-01
4.077000e+00 3.702808e-01 4.047181e-01
4.078000e+00 4.148360e-01 4.047195e-01
4.079000e+00 4.046580e-01 4.047193e-01
4.080000e+00 4.350128e-01 4.047174e-01
4.081000e+00 4.227082e-01 4.047138e-01
4.082000e+00 4.351729e-01 4.047086e-01
4.083000e+00 4.230981e-01 4.047018e-01
4.084000e+00 4.091401e-01 4.046933e-01
4.085000e+00 3.897821e-01 4.046831e-01
4.086000e+00 4.307867e-01 4.046713e-01
4.087000e+00 3.969866e-01 4.046579e-01
4.088000e+00 3.902710e-01 4.046429e-01
4.089000e+00 4.349583e-01 4.046262e-01
4.090000e+00 3.966983e-01 4.046078e-01
4.091000e+00 4.298671e-01 4.045879e-01
4.092000e+00 3.880862e-01 4.045664e-01
4.093000e+00 4.075152e-01 4.045432e-01
4.094000e+00 4.225687e-01 4.045184e-01
4.095000e+00 3.926813e-01 4.044920e-01
4.096000e+00 3.905470e-01 4.044641e-01
4.097000e+00 4.196538e-01 4.044345e-01
4.098000e+00 3.864151e-01 4.044033e-01
4.099000e+00 4.008770e-01 4.043705e-01
4.100000e+00 3.897978e-01 4.043362e-01
4.101000e+00 3.443964e-01 4.043003e-01
4.102000e+00 4.225013e-01 4.042628e-01
4.103000e+00 4.032763e-01 4.042237e-01
4.104000e+00 4.017636e-01 4.041830e-01
4.105000e+00 3.979084e-01 4.041408e-01
4.106000e+00 3.611660e-01 4.040971e-01
4.107000e+00 3.907398e-01 4.040517e-01
4.108000e+00 3.878805e-01 4.040048e-01
4.109000e+00 4.230527e-01 4.039564e-01
4.110000e+00 4.030299e-01 4.039064e-01
4.111000e+00 4.199625e-01 4.038549e-01
4.112000e+00 4.082131e-01 4.038019e-01
4.113000e+00 4.404327e-01 4.037473e-01
4.114000e+00 3.992431e-01 4.036912e-01
4.115000e+00 3.864170e-01 4.036336e-01
4.116000e+00 3.757445e-01 4.035744e-01
4.117000e+00 3.991607e-01 4.035138e-01
4.118000e+00 4.020230e-01 4.034516e-01
4.119000e+00 4.383309e-01 4.033880e-01
4.120000e+00 4.008605e-01 4.033228e-01
4.121000e+00 4.367738e-01 4.032561e-01
4.122000e+00 4.148671e-01 4.031880e-01
4.123000e+00 4.002203e-01 4.031184e-01
4.124000e+00 3.714759e-01 4.030472e-01
4.125000e+00 3.663087e-01 4.029746e-01
4.126000e+00 4.074693e-01 4.029006e-01
4.127000e+00 4.097860e-01 4.028250e-01
4.128000e+00 3.773989e-01 4.027480e-01
4.129000e+00 4.228871e-01 4.026696e-01
4.130000e+00 3.858856e-01 4.025897e-01
4.131000e+00 3.836258e-01 4.025083e-01
4.132000e+00 4.213069e-01 4.024255e-01
4.133000e+00 3.770673e-01 4.023413e-01
4.134000e+00 3.897028e-01 4.022556e-01
4.135000e+00 4.319199e-01 4.021685e-01
4.136000e+00 4.136127e-01 4.020800e-01
4.137000e+00 4.219335e-01 4.019900e-01
4.138000e+00 4.082449e-01 4.018987e-01
4.139000e+00 3.906258e-01 4.018059e-01
4.140000e+00 3.681509e-01 4.017117e-01
4.141000e+00 4.079147e-01 4.016161e-01
4.142000e+00 3.830016e-01 4.015191e-01
4.143000e+00 4.057271e-01 4.014208e-01
4.144000e+00 3.839902e-01 4.013210e-01
4.145000e+00 3.877366e-01 4.012199e-01
4.146000e+00 4.320250e-01 4.011173e-01
4.147000e+00 3.919817e-01 4.010135e-01
4.148000e+00 3.726808e-01 4.009082e-01
4.149000e+00 3.811440e-01 4.008016e-01
4.150000e+00 4.084967e-01 4.006936e-01
4.151000e+00 3.967417e-01 4.005843e-01
4.152000e+00 3.708803e-01 4.004736e-01
4.153000e+00 4.166339e-01 4.003616e-01
4.154000e+00 3.632057e-01 4.002483e-01
4.155000e+00 3.696847e-01 4.001336e-01
4.156000e+00 3.915058e-01 4.000176e-01
4.157000e+00 4.067264e-01 3.999003e-01
4.158000e+00 4.169498e-01 3.997816e-01
4.159000e+00 4.247810e-01 3.996617e-01
4.160000e+00 4.154840e-01 3.995404e-01
4.161000e+00 4.146074e-01 3.994178e-01
4.162000e+00 3.884262e-01 3.992940e-01
4.163000e+00 4.119323e-01 3.991689e-01
4.164000e+00 4.199080e-01 3.990424e-01
4.165000e+00 3.856889e-01 3.989147e-01
4.166000e+00 3.889303e-01 3.987857e-01
4.167000e+00 4.149786e-01 3.986555e-01
4.168000e+00 3.812001e-01 3.985240e-01
4.169000e+00 4.297392e-01 3.983912e-01
4.170000e+00 3.810916e-01 3.982572e-01
4.171000e+00 3.929198e-01 3.981219e-01
4.172000e+00 4.195265e-01 3.979854e-01
4.173000e+00 3.667147e-01 3.978477e-01
4.174000e+00 3.948893e-01 3.977087e-01
4.175000e+00 3.850813e-01 3.975685e-01
4.176000e+00 3.971029e-01 3.974271e-01
4.177000e+00 3.906960e-01 3.972844e-01
4.178000e+00 4.090726e-01 3.971406e-01
4.179000e+00 4.264978e-01 3.969955e-01
4.180000e+00 4.173468e-01 3.968493e-01
4.181000e+00 4.358616e-01 3.967019e-01
4.182000e+00 4.015087e-01 3.965532e-01
4.183000e+00 4.163108e-01 3.964034e-01
4.184000e+00 3.939094e-01 3.962524e-01
4.185000e+00 3.947139e-01 3.961003e-01
4.186000e+00 3.678236e-01 3.959470e-01
4.187000e+00 3.814086e-01 3.957925e-01
4.188000e+00 4.027396e-01 3.956368e-01
4.189000e+00 4.141780e-01 3.954801e-01
4.190000e+00 3.891396e-01 3.953221e-01
4.191000e+00 4.140005e-01 3.951631e-01
4.192000e+00 3.568517e-01 3.950029e-01
4.193000e+00 4.016446e-01 3.948416e-01
4.194000e+00 3.969377e-01 3.946791e-01
4.195000e+00 3.788775e-01 3.945156e-01
4.196000e+00 4.184400e-01 3.943509e-01
4.197000e+00 3.610392e-01 3.941852e-01
4.198000e+00 3.956748e-01 3.940183e-01
4.199000e+00 3.913664e-01 3.938503e-01
4.200000e+00 3.939832e-01 3.936813e-01
4.201000e+00 3.750879e-01 3.935112e-01
4.202000e+00 4.001662e-01 3.933400e-01
4.203000e+00 4.086717e-01 3.931677e-01
4.204000e+00 3.840197e-01 3.929944e-01
4.205000e+00 3.850652e-01 3.928200e-01
4.206000e+00 3.712849e-01 3.926446e-01
4.207000e+00 3.851487e-01 3.924681e-01
4.208000e+00 4.104786e-01 3.922906e-01
4.209000e+00 3.789142e-01 3.921121e-01
4.210000e+00 3.811712e-01 3.919325e-01
4.211000e+00 3.810510e-01 3.917519e-01
4.212000e+00 3.649623e-01 3.915703e-01
4.213000e+00 3.775255e-01 3.913877e-01
4.214000e+00 4.170966e-01 3.912040e-01
4.215000e+00 3.872201e-01 3.910194e-01
4.216000e+00 4.162644e-01 3.908338e-01
4.217000e+00 4.175943e-01 3.906472e-01
4.218000e+00 3.878419e-01 3.904596e-01
4.219000e+00 3.605758e-01 3.902711e-01
4.220000e+00 4.250094e-01 3.900815e-01
4.221000e+00 4.237419e-01 3.898910e-01
4.222000e+00 4.019889e-01 3.896996e-01
4.223000e+00 3.671802e-01 3.895072e-01
4.224000e+00 4.042259e-01 3.893139e-01
4.225000e+00 3.964488e-01 3.891196e-01
4.226000e+00 3.909305e-01 3.889244e-01
4.227000e+00 4.024060e-01 3.887283e-01
4.228000e+00 4.023302e-01 3.885312e-01
4.229000e+00 3.553191e-01 3.883332e-01
4.230000e+00 3.888363e-01 3.881344e-01
4.231000e+00 3.901309e-01 3.879346e-01
4.232000e+00 3.957185e-01 3.877339e-01
4.233000e+00 3.487630e-01 3.875324e-01
4.234000e+00 4.067273e-01 3.873299e-01
4.235000e+00 4.055213e-01 3.871266e-01
4.236000e+00 3.809832e-01 3.869224e-01
4.237000e+00 4.190985e-01 3.867174e-01
4.238000e+00 3.357358e-01 3.865114e-01
4.239000e+00 3.877331e-01 3.863047e-01
4.240000e+00 3.819220e-01 3.860971e-01
4.241000e+00 3.748041e-01 3.858886e-01
4.242000e+00 3.802034e-01 3.856793e-01
4.243000e+00 4.462980e-01 3.854692e-01
4.244000e+00 3.922583e-01 3.852583e-01
4.245000e+00 3.828256e-01 3.850465e-01
4.246000e+00 4.025517e-01 3.848340e-01
4.247000e+00 3.703980e-01 3.846206e-01
4.248000e+00 3.937185e-01 3.844064e-01
4.249000e+00 3.912670e-01 3.841915e-01
4.250000e+00 3.954720e-01 3.839758e-01
4.251000e+00 3.857518e-01 3.837593e-01
4.252000e+00 3.565574e-01 3.835420e-01
4.253000e+00 4.075225e-01 3.833239e-01
4.254000e+00 3.907301e-01 3.831051e-01
4.255000e+00 3.907337e-01 3.828856e-01
4.256000e+00 3.728322e-01 3.826653e-01
4.257000e+00 3.884473e-01 3.824442e-01
4.258000e+00 3.824890e-01 3.822224e-01
4.259000e+00 4.144259e-01 3.819999e-01
4.260000e+00 3.940287e-01 3.817767e-01
4.261000e+00 3.683202e-01 3.815528e-01
4.262000e+00 3.746731e-01 3.813281e-01
4.263000e+00 3.865345e-01 3.811028e-01
4.264000e+00 3.322735e-01 3.808767e-01
4.265000e+00 3.808186e-01 3.806500e-01
4.266000e+00 3.756155e-01 3.804226e-01
4.267000e+00 3.634331e-01 3.801945e-01
4.268000e+00 3.912647e-01 3.799657e-01
4.269000e+00 4.144332e-01 3.797363e-01
4.270000e+00 4.054603e-01 3.795062e-01
4.271000e+00 3.963866e-01 3.792754e-01
4.272000e+00 3.854984e-01 3.790441e-01
4.273000e+00 3.911364e-01 3.788120e-01
4.274000e+00 3.677921e-01 3.785794e-01
4.275000e+00 3.957706e-01 3.783461e-01
4.276000e+00 3.459180e-01 3.781122e-01
4.277000e+00 3.887419e-01 3.778777e-01
4.278000e+00 3.916227e-01 3.776426e-01
4.279000e+00 3.639734e-01 3.774069e-01
4.280000e+00 3.556301e-01 3.771706e-01
4.281000e+00 3.710195e-01 3.769337e-01
4.282000e+00 3.772213e-01 3.766962e-01
4.283000e+00 3.701656e-01 3.764581e-01
4.284000e+00 4.014216e-01 3.762195e-01
4.285000e+00 3.689246e-01 3.759803e-01
4.286000e+00 3.791718e-01 3.757406e-01
4.287000e+00 3.534150e-01 3.755003e-01
4.288000e+00 3.604883e-01 3.752595e-01
4.289000e+00 3.812071e-01 3.750181e-01
4.290000e+00 3.869333e-01 3.747762e-01
4.291000e+00 3.719375e-01 3.745338e-01
4.292000e+00 3.605126e-01 3.742909e-01
4.293000e+00 3.814061e-01 3.740475e-01
4.294000e+00 3.665292e-01 3.738035e-01
4.295000e+00 3.677538e-01 3.735591e-01
4.296000e+00 3.639092e-01 3.733141e-01
4.297000e+00 3.355407e-01 3.730687e-01
4.298000e+00 3.474281e-01 3.728228e-01
4.299000e+00 4.041361e-01 3.725765e-01
4.300000e+00 3.799049e-01 3.723297e-01
4.301000e+00 3.726508e-01 3.720824e-01
4.302000e+00 3.162933e-01 3.718346e-01
4.303000e+00 3.327735e-01 3.715865e-01
4.304000e+00 3.943757e-01 3.713379e-01
4.305000e+00 3.491235e-01 3.710888e-01
4.306000e+00 3.835436e-01 3.708393e-01
4.307000e+00 3.735407e-01 3.705894e-01
4.308000e+00 3.665951e-01 3.703391e-01
4.309000e+00 3.742696e-01 3.700884e-01
4.310000e+00 3.809209e-01 3.698373e-01
4.311000e+00 3.728568e-01 3.695858e-01
4.312000e+00 3.875996e-01 3.693339e-01
4.313000e+00 3.783519e-01 3.690817e-01
4.314000e+00 3.575608e-01 3.688290e-01
4.315000e+00 3.620242e-01 3.685760e-01
4.316000e+00 3.732135e-01 3.683227e-01
4.317000e+00 3.827998e-01 3.680690e-01
4.318000e+00 3.492902e-01 3.678149e-01
4.319000e+00 3.625564e-01 3.675605e-01
4.320000e+00 3.683586e-01 3.673058e-01
4.321000e+00 3.364651e-01 3.670507e-01
4.322000e+00 3.492416e-01 3.667953e-01
4.323000e+00 3.570986e-01 3.665396e-01
4.324000e+00 3.829266e-01 3.662836e-01
4.325000e+00 3.672467e-01 3.660273e-01
4.326000e+00 3.211201e-01 3.657707e-01
4.327000e+00 3.805796e-01 3.655138e-01
4.328000e+00 3.713740e-01 3.652566e-01
4.329000e+00 3.925317e-01 3.649992e-01
4.330000e+00 3.807679e-01 3.647414e-01
4.331000e+00 3.625566e-01 3.644835e-01
4.332000e+00 3.626995e-01 3.642252e-01
4.333000e+00 3.808794e-01 3.639667e-01
4.334000e+00 3.546121e-01 3.637080e-01
4.335000e+00 3.632532e-01 3.634491e-01
4.336000e+00 3.882637e-01 3.631899e-01
4.337000e+00 3.858589e-01 3.629305e-01
4.338000e+00 3.561006e-01 3.626708e-01
4.339000e+00 3.534903e-01 3.624110e-01
4.340000e+00 3.809484e-01 3.621509e-01
4.341000e+00 3.553260e-01 3.618907e-01
4.342000e+00 3.710449e-01 3.616303e-01
4.343000e+00 3.292654e-01 3.613696e-01
4.344000e+00 3.041766e-01 3.611088e-01
4.345000e+00 3.373987e-01 3.608479e-01
4.346000e+00 3.860963e-01 3.605868e-01
4.347000e+00 3.376442e-01 3.603255e-01
4.348000e+00 3.794861e-01 3.600640e-01
4.349000e+00 3.112789e-01 3.598024e-01
4.350000e+00 3.408390e-01 3.595407e-01
4.351000e+00 3.524517e-01 3.592789e-01
4.352000e+00 3.958527e-01 3.590169e-01
4.353000e+00 3.406653e-01 3.587548e-01
4.354000e+00 3.592480e-01 3.584926e-01
4.355000e+00 3.551166e-01 3.582302e-01
4.356000e+00 3.320391e-01 3.579678e-01
4.357000e+00 3.238948e-01 3.577053e-01
4.358000e+00 3.226786e-01 3.574427e-01
4.359000e+00 3.340541e-01 3.571800e-01
4.360000e+00 3.854360e-01 3.569173e-01
4.361000e+00 3.644732e-01 3.566544e-01
4.362000e+00 3.223398e-01 3.563915e-01
4.363000e+00 3.382605e-01 3.561286e-01
4.364000e+00 4.040266e-01 3.558656e-01
4.365000e+00 3.335098e-01 3.556026e-01
4.366000e+00 3.259209e-01 3.553395e-01
4.367000e+00 3.361355e-01 3.550764e-01
4.368000e+00 3.660185e-01 3.548133e-01
4.369000e+00 3.897473e-01 3.545501e-01
4.370000e+00 3.375513e-01 3.542870e-01
4.371000e+00 3.856547e-01 3.540238e-01
4.372000e+00 2.996411e-01 3.537607e-01
4.373000e+00 3.844636e-01 3.534975e-01
4.374000e+00 3.684412e-01 3.532344e-01
4.375000e+00 3.625311e-01 3.529713e-01
4.376000e+00 3.301430e-01 3.527082e-01
4.377000e+00 3.341105e-01 3.524451e-01
4.378000e+00 3.693205e-01 3.521821e-01
4.379000e+00 3.367686e-01 3.519192e-01
4.380000e+00 3.322927e-01 3.516563e-01
4.381000e+00 3.526407e-01 3.513934e-01
4.382000e+00 3.679408e-01 3.511306e-01
4.383000e+00 3.472384e-01 3.508679e-01
4.384000e+00 3.183178e-01 3.506053e-01
4.385000e+00 3.124241e-01 3.503427e-01
4.386000e+00 3.649599e-01 3.500803e-01
4.387000e+00 3.816372e-01 3.498179e-01
4.388000e+00 3.629453e-01 3.495557e-01
4.389000e+00 3.647509e-01 3.492935e-01
4.390000e+00 3.322345e-01 3.490315e-01
4.391000e+00 3.422804e-01 3.487696e-01
4.392000e+00 3.524673e-01 3.485078e-01
4.393000e+00 3.609905e-01 3.482461e-01
4.394000e+00 3.538577e-01 3.479846e-01
4.395000e+00 3.654809e-01 3.477233e-01
4.396000e+00 3.870580e-01 3.474621e-01
4.397000e+00 3.385450e-01 3.472010e-01
4.398000e+00 3.465624e-01 3.469401e-01
4.399000e+00 2.960849e-01 3.466794e-01
4.400000e+00 3.873313e-01 3.464189e-01
4.401000e+00 3.105568e-01 3.461585e-01
4.402000e+00 3.455796e-01 3.458984e-01
4.403000e+00 3.500283e-01 3.456384e-01
4.404000e+00 3.449159e-01 3.453787e-01
4.405000e+00 3.414964e-01 3.451191e-01
4.406000e+00 3.674882e-01 3.448598e-01
4.407000e+00 3.787993e-01 3.446006e-01
4.408000e+00 3.351811e-01 3.443418e-01
4.409000e+00 3.652867e-01 3.440831e-01
4.410000e+00 3.505614e-01 3.438247e-01
4.411000e+00 3.500704e-01 3.435665e-01
4.412000e+00 4.008927e-01 3.433086e-01
4.413000e+00 3.595843e-01 3.430509e-01
4.414000e+00 3.467949e-01 3.427935e-01
4.415000e+00 3.233002e-01 3.425364e-01
4.416000e+00 3.654637e-01 3.422795e-01
4.417000e+00 3.198039e-01 3.420229e-01
4.418000e+00 3.275398e-01 3.417667e-01
4.419000e+00 3.542114e-01 3.415107e-01
4.420000e+00 3.444157e-01 3.412550e-01
4.421000e+00 3.455658e-01 3.409996e-01
4.422000e+00 3.051333e-01 3.407445e-01
4.423000e+00 3.240240e-01 3.404897e-01
4.424000e+00 3.743818e-01 3.402353e-01
4.425000e+00 3.410125e-01 3.399812e-01
4.426000e+00 3.397599e-01 3.397274e-01
4.427000e+00 3.368120e-01 3.394740e-01
4.428000e+00 3.432904e-01 3.392209e-01
4.429000e+00 3.234453e-01 3.389681e-01
4.430000e+00 3.449971e-01 3.387158e-01
4.431000e+00 3.503647e-01 3.384637e-01
4.432000e+00 3.642128e-01 3.382121e-01
4.433000e+00 3.579639e-01 3.379608e-01
4.434000e+00 3.493634e-01 3.377099e-01
4.435000e+00 3.438918e-01 3.374594e-01
4.436000e+00 3.087145e-01 3.372093e-01
4.437000e+00 3.150499e-01 3.369596e-01
4.438000e+00 3.391588e-01 3.367103e-01
4.439000e+00 3.171068e-01 3.364614e-01
4.440000e+00 3.221854e-01 3.362129e-01
4.441000e+00 3.151752e-01 3.359649e-01
4.442000e+00 3.481419e-01 3.357172e-01
4.443000e+00 3.792987e-01 3.354700e-01
4.444000e+00 3.144001e-01 3.352233e-01
4.445000e+00 3.518583e-01 3.349769e-01
4.446000e+00 3.267827e-01 3.347311e-01
4.447000e+00 3.468332e-01 3.344857e-01
4.448000e+00 3.104520e-01 3.342407e-01
4.449000e+00 3.417573e-01 3.339962e-01
4.450000e+00 3.421866e-01 3.337522e-01
4.451000e+00 3.458277e-01 3.335087e-01
4.452000e+00 3.266789e-01 3.332656e-01
4.453000e+00 3.285803e-01 3.330231e-01
4.454000e+00 3.084153e-01 3.327810e-01
4.455000e+00 3.517167e-01 3.325394e-01
4.456000e+00 3.869855e-01 3.322984e-01
4.457000e+00 3.617234e-01 3.320578e-01
4.458000e+00 3.217767e-01 3.318178e-01
4.459000e+00 3.275873e-01 3.315782e-01
4.460000e+00 3.597716e-01 3.313393e-01
4.461000e+00 3.365022e-01 3.311008e-01
4.462000e+00 3.191781e-01 3.308629e-01
4.463000e+00 2.996638e-01 3.306255e-01
4.464000e+00 3.466781e-01 3.303887e-01
4.465000e+00 3.058066e-01 3.301524e-01
4.466000e+00 3.212265e-01 3.299167e-01
4.467000e+00 3.607512e-01 3.296816e-01
4.468000e+00 3.212987e-01 3.294470e-01
4.469000e+00 3.413279e-01 3.292130e-01
4.470000e+00 3.086307e-01 3.289796e-01
4.471000e+00 3.082246e-01 3.287468e-01
4.472000e+00 3.580996e-01 3.285145e-01
4.473000e+00 3.446940e-01 3.282829e-01
4.474000e+00 3.087672e-01 3.280519e-01
4.475000e+00 3.596573e-01 3.278214e-01
4.476000e+00 2.983340e-01 3.275916e-01
4.477000e+00 3.516005e-01 3.273624e-01
4.478000e+00 3.241164e-01 3.271338e-01
4.479000e+00 3.255109e-01 3.269059e-01
4.480000e+00 3.256035e-01 3.266786e-01
4.481000e+00 3.182062e-01 3.264519e-01
4.482000e+00 3.382435e-01 3.262259e-01
4.483000e+00 3.297236e-01 3.260005e-01
4.484000e+00 3.153128e-01 3.257757e-01
4.485000e+00 3.622622e-01 3.255517e-01
4.486000e+00 3.280049e-01 3.253283e-01
4.487000e+00 3.016537e-01 3.251055e-01
4.488000e+00 3.106582e-01 3.248835e-01
4.489000e+00 3.417696e-01 3.246621e-01
4.490000e+00 2.942935e-01 3.244414e-01
4.491000e+00 3.449850e-01 3.242214e-01
4.492000e+00 2.884133e-01 3.240020e-01
4.493000e+00 3.622572e-01 3.237834e-01
4.494000e+00 3.005913e-01 3.235655e-01
4.495000e+00 3.125675e-01 3.233483e-01
4.496000e+00 3.206169e-01 3.231318e-01
4.497000e+00 3.342397e-01 3.229160e-01
4.498000e+00 3.251632e-01 3.227010e-01
4.499000e+00 3.321735e-01 3.224866e-01
4.500000e+00 3.292612e-01 3.222730e-01
4.501000e+00 3.428603e-01 3.220602e-01
4.502000e+00 3.001887e-01 3.218481e-01
4.503000e+00 3.413765e-01 3.216367e-01
4.504000e+00 3.212156e-01 3.214261e-01
4.505000e+00 3.047538e-01 3.212162e-01
4.506000e+00 2.978788e-01 3.210071e-01
4.507000e+00 3.391362e-01 3.207988e-01
4.508000e+00 3.433235e-01 3.205912e-01
4.509000e+00 2.916525e-01 3.203844e-01
4.510000e+00 3.291636e-01 3.201784e-01
4.511000e+00 3.180594e-01 3.199732e-01
4.512000e+00 3.358015e-01 3.197688e-01
4.513000e+00 3.064222e-01 3.195651e-01
4.514000e+00 3.461899e-01 3.193623e-01
4.515000e+00 3.099703e-01 3.191602e-01
4.516000e+00 3.279665e-01 3.189590e-01
4.517000e+00 2.976900e-01 3.187586e-01
4.518000e+00 3.002047e-01 3.185589e-01
4.519000e+00 3.031469e-01 3.183602e-01
4.520000e+00 2.856652e-01 3.181622e-01
4.521000e+00 3.135761e-01 3.179650e-01
4.522000e+00 3.531104e-01 3.177687e-01
4.523000e+00 3.453159e-01 3.175733e-01
4.524000e+00 3.706612e-01 3.173786e-01
4.525000e+00 2.895833e-01 3.171849e-01
4.526000e+00 3.457332e-01 3.169919e-01
4.527000e+00 2.965177e-01 3.167998e-01
4.528000e+00 3.560622e-01 3.166086e-01
4.529000e+00 3.098209e-01 3.164183e-01
4.530000e+00 3.048963e-01 3.162288e-01
4.531000e+00 3.005539e-01 3.160401e-01
4.532000e+00 2.943110e-01 3.158524e-01
4.533000e+00 2.765771e-01 3.156655e-01
4.534000e+00 3.310867e-01 3.154796e-01
4.535000e+00 2.900258e-01 3.152945e-01
4.536000e+00 2.715862e-01 3.151103e-01
4.537000e+00 2.781886e-01 3.149269e-01
4.538000e+00 3.346613e-01 3.147445e-01
4.539000e+00 3.112559e-01 3.145630e-01
4.540000e+00 3.440615e-01 3.143824e-01
4.541000e+00 3.195629e-01 3.142027e-01
4.542000e+00 3.048547e-01 3.140240e-01
4.543000e+00 2.887579e-01 3.138461e-01
4.544000e+00 3.057313e-01 3.136692e-01
4.545000e+00 3.159970e-01 3.134932e-01
4.546000e+00 2.909445e-01 3.133181e-01
4.547000e+00 3.061004e-01 3.131440e-01
4.548000e+00 2.892415e-01 3.129708e-01
4.549000e+00 3.370803e-01 3.127986e-01
4.550000e+00 3.464624e-01 3.126273e-01
4.551000e+00 3.087049e-01 3.124569e-01
4.552000e+00 2.961067e-01 3.122875e-01
4.553000e+00 3.118599e-01 3.121191e-01
4.554000e+00 3.039941e-01 3.119516e-01
4.555000e+00 3.004085e-01 3.117851e-01
4.556000e+00 3.274261e-01 3.116195e-01
4.557000e+00 2.763762e-01 3.114549e-01
4.558000e+00 3.003846e-01 3.112913e-01
4.559000e+00 3.154664e-01 3.111287e-01
4.560000e+00 3.028911e-01 3.109671e-01
4.561000e+00 2.900582e-01 3.108064e-01
4.562000e+00 3.218871e-01 3.106468e-01
4.563000e+00 3.242309e-01 3.104881e-01
4.564000e+00 3.131244e-01 3.103304e-01
4.565000e+00 3.162701e-01 3.101738e-01
4.566000e+00 3.323960e-01 3.100181e-01
4.567000e+00 3.183306e-01 3.098634e-01
4.568000e+00 2.873532e-01 3.097098e-01
4.569000e+00 2.943177e-01 3.095571e-01
4.570000e+00 3.098878e-01 3.094055e-01
4.571000e+00 3.104678e-01 3.092549e-01
4.572000e+00 3.063802e-01 3.091053e-01
4.573000e+00 3.063344e-01 3.089568e-01
4.574000e+00 2.878699e-01 3.088093e-01
4.575000e+00 2.910584e-01 3.086628e-01
4.576000e+00 3.103451e-01 3.085174e-01
4.577000e+00 2.884856e-01 3.083729e-01
4.578000e+00 3.186614e-01 3.082296e-01
4.579000e+00 2.999841e-01 3.080873e-01
4.580000e+00 2.998999e-01 3.079460e-01
4.581000e+00 2.888606e-01 3.078058e-01
4.582000e+00 3.298976e-01 3.076666e-01
4.583000e+00 3.087576e-01 3.075285e-01
4.584000e+00 3.043094e-01 3.073915e-01
4.585000e+00 3.243874e-01 3.072555e-01
4.586000e+00 3.372200e-01 3.071206e-01
4.587000e+00 2.729119e-01 3.069867e-01
4.588000e+00 3.399130e-01 3.068540e-01
4.589000e+00 3.079615e-01 3.067223e-01
4.590000e+00 3.589665e-01 3.065917e-01
4.591000e+00 3.221408e-01 3.064621e-01
4.592000e+00 2.881368e-01 3.063337e-01
4.593000e+00 3.290231e-01 3.062063e-01
4.594000e+00 2.749223e-01 3.060801e-01
4.595000e+00 2.964040e-01 3.059549e-01
4.596000e+00 3.061098e-01 3.058308e-01
4.597000e+00 2.971955e-01 3.057078e-01
4.598000e+00 2.897921e-01 3.055859e-01
4.599000e+00 2.861071e-01 3.054652e-01
4.600000e+00 3.073055e-01 3.053455e-01
4.601000e+00 3.629618e-01 3.052269e-01
4.602000e+00 2.985179e-01 3.051095e-01
4.603000e+00 2.648850e-01 3.049931e-01
4.604000e+00 3.297205e-01 3.048779e-01
4.605000e+00 3.076726e-01 3.047638e-01
4.606000e+00 2.890323e-01 3.046508e-01
4.607000e+00 3.052104e-01 3.045389e-01
4.608000e+00 2.741658e-01 3.044282e-01
4.609000e+00 2.936330e-01 3.043186e-01
4.610000e+00 3.321038e-01 3.042101e-01
4.611000e+00 2.649701e-01 3.041028e-01
4.612000e+00 3.011138e-01 3.039965e-01
4.613000e+00 3.039683e-01 3.038915e-01
4.614000e+00 3.017707e-01 3.037875e-01
4.615000e+00 3.250847e-01 3.036847e-01
4.616000e+00 3.194819e-01 3.035831e-01
4.617000e+00 3.174396e-01 3.034826e-01
4.618000e+00 2.459325e-01 3.033832e-01
4.619000e+00 3.187061e-01 3.032850e-01
4.620000e+00 3.037329e-01 3.031880e-01
4.621000e+00 2.732091e-01 3.030920e-01
4.622000e+00 3.254533e-01 3.029973e-01
4.623000e+00 2.648688e-01 3.029037e-01
4.624000e+00 2.886205e-01 3.028113e-01
4.625000e+00 3.037599e-01 3.027200e-01
4.626000e+00 3.292444e-01 3.026299e-01
4.627000e+00 2.798343e-01 3.025410e-01
4.628000e+00 3.185202e-01 3.024532e-01
4.629000e+00 3.072027e-01 3.023666e-01
4.630000e+00 3.313161e-01 3.022812e-01
4.631000e+00 2.827289e-01 3.021969e-01
4.632000e+00 3.235101e-01 3.021139e-01
4.633000e+00 3.136098e-01 3.020320e-01
4.634000e+00 3.098874e-01 3.019512e-01
4.635000e+00 2.905450e-01 3.018717e-01
4.636000e+00 2.892839e-01 3.017933e-01
4.637000e+00 2.718421e-01 3.017161e-01
4.638000e+00 2.998594e-01 3.016402e-01
4.639000e+00 3.047273e-01 3.015653e-01
4.640000e+00 3.122643e-01 3.014917e-01
4.641000e+00 2.917725e-01 3.014193e-01
4.642000e+00 2.933935e-01 3.013481e-01
4.643000e+00 3.311550e-01 3.012780e-01
4.644000e+00 2.984161e-01 3.012092e-01
4.645000e+00 3.231237e-01 3.011415e-01
4.646000e+00 2.887941e-01 3.010751e-01
4.647000e+00 2.816595e-01 3.010098e-01
4.648000e+00 3.123682e-01 3.009457e-01
4.649000e+00 3.121948e-01 3.008829e-01
4.650000e+00 3.101813e-01 3.008212e-01
4.651000e+00 3.059736e-01 3.007608e-01
4.652000e+00 2.983186e-01 3.007015e-01
4.653000e+00 2.966142e-01 3.006435e-01
4.654000e+00 2.853319e-01 3.005867e-01
4.655000e+00 2.859558e-01 3.005311e-01
4.656000e+00 2.819445e-01 3.004766e-01
4.657000e+00 3.262721e-01 3.004234e-01
4.658000e+00 2.929461e-01 3.003714e-01
4.659000e+00 2.890349e-01 3.003207e-01
4.660000e+00 3.088194e-01 3.002711e-01
4.661000e+00 2.875133e-01 3.002228e-01
4.662000e+00 3.062452e-01 3.001756e-01
4.663000e+00 2.859875e-01 3.001297e-01
4.664000e+00 3.055079e-01 3.000850e-01
4.665000e+00 2.950804e-01 3.000415e-01
4.666000e+00 3.026435e-01 2.999993e-01
4.667000e+00 3.075147e-01 2.999583e-01
4.668000e+00 3.048591e-01 2.999184e-01
4.669000e+00 3.324244e-01 2.998798e-01
4.670000e+00 2.560641e-01 2.998425e-01
4.671000e+00 3.005911e-01 2.998063e-01
4.672000e+00 3.357739e-01 2.997714e-01
4.673000e+00 2.809725e-01 2.997377e-01
4.674000e+00 2.976351e-01 2.997052e-01
4.675000e+00 3.162093e-01 2.996740e-01
4.676000e+00 2.978358e-01 2.996440e-01
4.677000e+00 2.889709e-01 2.996152e-01
4.678000e+00 2.882249e-01 2.995876e-01
4.679000e+00 2.695319e-01 2.995613e-01
4.680000e+00 2.982762e-01 2.995362e-01
4.681000e+00 3.044900e-01 2.995123e-01
4.682000e+00 3.124259e-01 2.994897e-01
4.683000e+00 3.187022e-01 2.994683e-01
4.684000e+00 2.905514e-01 2.994481e-01
4.685000e+00 3.091509e-01 2.994292e-01
4.686000e+00 3.076840e-01 2.994114e-01
4.687000e+00 2.766775e-01 2.993950e-01
4.688000e+00 2.837034e-01 2.993797e-01
4.689000e+00 3.234551e-01 2.993657e-01
4.690000e+00 2.899245e-01 2.993529e-01
4.691000e+00 3.310843e-01 2.993414e-01
4.692000e+00 3.042513e-01 2.993310e-01
4.693000e+00 2.502248e-01 2.993219e-01
4.694000e+00 2.690323e-01 2.993141e-01
4.695000e+00 2.912253e-01 2.993075e-01
4.696000e+00 3.182913e-01 2.993021e-01
4.697000e+00 3.109838e-01 2.992979e-01
4.698000e+00 3.179464e-01 2.992950e-01
4.699000e+00 3.223622e-01 2.992933e-01
4.700000e+00 3.014741e-01 2.992929e-01
4.701000e+00 3.316446e-01 2.992937e-01
4.702000e+00 3.378212e-01 2.992957e-01
4.703000e+00 3.101034e-01 2.992989e-01
4.704000e+00 3.137388e-01 2.993034e-01
4.705000e+00 3.128819e-01 2.993091e-01
4.706000e+00 2.971074e-01 2.993161e-01
4.707000e+00 3.025924e-01 2.993243e-01
4.708000e+00 2.782726e-01 2.993337e-01
4.709000e+00 2.830065e-01 2.993443e-01
4.710000e+00 2.870234e-01 2.993562e-01
4.711000e+00 2.841155e-01 2.993693e-01
4.712000e+00 3.321217e-01 2.993836e-01
4.713000e+00 2.857039e-01 2.993992e-01
4.714000e+00 2.725072e-01 2.994160e-01
4.715000e+00 3.251147e-01 2.994340e-01
4.716000e+00 2.534530e-01 2.994533e-01
4.717000e+00 3.190041e-01 2.994738e-01
4.718000e+00 2.879165e-01 2.994955e-01
4.719000e+00 2.701565e-01 2.995184e-01
4.720000e+00 3.079850e-01 2.995426e-01
4.721000e+00 2.775066e-01 2.995680e-01
4.722000e+00 3.397413e-01 2.995946e-01
4.723000e+00 3.259659e-01 2.996225e-01
4.724000e+00 3.011151e-01 2.996516e-01
4.725000e+00 2.951450e-01 2.996819e-01
4.726000e+00 3.194454e-01 2.997134e-01
4.727000e+00 2.637664e-01 2.997461e-01
4.728000e+00 2.919423e-01 2.997801e-01
4.729000e+00 3.424987e-01 2.998153e-01
4.730000e+00 3.190728e-01 2.998517e-01
4.731000e+00 2.780324e-01 2.998893e-01
4.732000e+00 3.186945e-01 2.999281e-01
4.733000e+00 3.180685e-01 2.999682e-01
4.734000e+00 2.858979e-01 3.000094e-01
4.735000e+00 2.950673e-01 3.000519e-01
4.736000e+00 3.169205e-01 3.000956e-01
4.737000e+00 3.134647e-01 3.001405e-01
4.738000e+00 3.118321e-01 3.001867e-01
4.739000e+00 2.758361e-01 3.002340e-01
4.740000e+00 2.805685e-01 3.002825e-01
4.741000e+00 2.753664e-01 3.003323e-01
4.742000e+00 2.860515e-01 3.003833e-01
4.743000e+00 3.221941e-01 3.004354e-01
4.744000e+00 3.045206e-01 3.004888e-01
4.745000e+00 2.623892e-01 3.005434e-01
4.746000e+00 2.821384e-01 3.005991e-01
4.747000e+00 3.003321e-01 3.006561e-01
4.748000e+00 2.767924e-01 3.007143e-01
4.749000e+00 2.849079e-01 3.007737e-01
4.750000e+00 2.817278e-01 3.008342e-01
4.751000e+00 3.121743e-01 3.008960e-01
4.752000e+00 3.065541e-01 3.009590e-01
4.753000e+00 2.784013e-01 3.010231e-01
4.754000e+00 3.068168e-01 3.010885e-01
4.755000e+00 2.992664e-01 3.011550e-01
4.756000e+00 2.964637e-01 3.012227e-01
4.757000e+00 2.919316e-01 3.012916e-01
4.758000e+00 3.098563e-01 3.013617e-01
4.759000e+00 3.211724e-01 3.014330e-01
4.760000e+00 2.854533e-01 3.015055e-01
4.761000e+00 3.057524e-01 3.015791e-01
4.762000e+00 2.929302e-01 3.016539e-01
4.763000e+00 3.206055e-01 3.017299e-01
4.764000e+00 2.463401e-01 3.018071e-01
4.765000e+00 2.971438e-01 3.018854e-01
4.766000e+00 2.972186e-01 3.019649e-01
4.767000e+00 3.029819e-01 3.020456e-01
4.768000e+00 2.945284e-01 3.021275e-01
4.769000e+00 3.094467e-01 3.022105e-01
4.770000e+00 2.899364e-01 3.022947e-01
4.771000e+00 2.595024e-01 3.023800e-01
4.772000e+00 2.827335e-01 3.024665e-01
4.773000e+00 2.896040e-01 3.025541e-01
4.774000e+00 3.117176e-01 3.026430e-01
4.775000e+00 2.892703e-01 3.027329e-01
4.776000e+00 3.162681e-01 3.028240e-01
4.777000e+00 3.057664e-01 3.029163e-01
4.778000e+00 3.174882e-01 3.030097e-01
4.779000e+00 3.506515e-01 3.031043e-01
4.780000e+00 3.158775e-01 3.032000e-01
4.781000e+00 3.122199e-01 3.032968e-01
4.782000e+00 3.371152e-01 3.033948e-01
4.783000e+00 2.793368e-01 3.034939e-01
4.784000e+00 3.376578e-01 3.035942e-01
4.785000e+00 3.045459e-01 3.036956e-01
4.786000e+00 3.219502e-01 3.037981e-01
4.787000e+00 3.018414e-01 3.039017e-01
4.788000e+00 3.037128e-01 3.040065e-01
4.789000e+00 2.990417e-01 3.041124e-01
4.790000e+00 2.931653e-01 3.042194e-01
4.791000e+00 2.986627e-01 3.043275e-01
4.792000e+00 2.956838e-01 3.044367e-01
4.793000e+00 2.854841e-01 3.045471e-01
4.794000e+00 3.252259e-01 3.046585e-01
4.795000e+00 2.989602e-01 3.047711e-01
4.796000e+00 3.139312e-01 3.048848e-01
4.797000e+00 3.273390e-01 3.049996e-01
4.798000e+00 3.057769e-01 3.051154e-01
4.799000e+00 3.327722e-01 3.052324e-01
4.800000e+00 3.037144e-01 3.053505e-01
4.801000e+00 3.059098e-01 3.054696e-01
4.802000e+00 3.018732e-01 3.055899e-01
4.803000e+00 2.939571e-01 3.057112e-01
4.804000e+00 2.940449e-01 3.058336e-01
4.805000e+00 2.822430e-01 3.059571e-01
4.806000e+00 3.045587e-01 3.060817e-01
4.807000e+00 3.297173e-01 3.062073e-01
4.808000e+00 3.110790e-01 3.063340e-01
4.809000e+00 2.973581e-01 3.064618e-01
4.810000e+00 2.772616e-01 3.065907e-01
4.811000e+00 3.191831e-01 3.067206e-01
4.812000e+00 3.167579e-01 3.068516e-01
4.813000e+00 3.023930e-01 3.069836e-01
4.814000e+00 3.128517e-01 3.071167e-01
4.815000e+00 3.234866e-01 3.072508e-01
4.816000e+00 3.075951e-01 3.073860e-01
4.817000e+00 2.967093e-01 3.075222e-01
4.818000e+00 3.180136e-01 3.076595e-01
4.819000e+00 2.817816e-01 3.077978e-01
4.820000e+00 3.320271e-01 3.079371e-01
4.821000e+00 3.271077e-01 3.080775e-01
4.822000e+00 3.361807e-01 3.082189e-01
4.823000e+00 2.767929e-01 3.083613e-01
4.824000e+00 3.039978e-01 3.085048e-01
4.825000e+00 3.006838e-01 3.086492e-01
4.826000e+00 3.046882e-01 3.087947e-01
4.827000e+00 2.922347e-01 3.089412e-01
4.828000e+00 3.070345e-01 3.090887e-01
4.829000e+00 2.769176e-01 3.092372e-01
4.830000e+00 2.881808e-01 3.093867e-01
4.831000e+00 3.114402e-01 3.095373e-01
4.832000e+00 3.149356e-01 3.096888e-01
4.833000e+00 3.454871e-01 3.098413e-01
4.834000e+00 3.050747e-01 3.099947e-01
4.835000e+00 3.123604e-01 3.101492e-01
4.836000e+00 3.205766e-01 3.103047e-01
4.837000e+00 2.838312e-01 3.104611e-01
4.838000e+00 2.932786e-01 3.106185e-01
4.839000e+00 3.502578e-01 3.107769e-01
4.840000e+00 3.066340e-01 3.109362e-01
4.841000e+00 3.206238e-01 3.110965e-01
4.842000e+00 2.801658e-01 3.112578e-01
4.843000e+00 3.369410e-01 3.114200e-01
4.844000e+00 3.449891e-01 3.115831e-01
4.845000e+00 3.252781e-01 3.117473e-01
4.846000e+00 3.366822e-01 3.119123e-01
4.847000e+00 2.899153e-01 3.120783e-01
4.848000e+00 3.022695e-01 3.122452e-01
4.849000e+00 3.088420e-01 3.124131e-01
4.850000e+00 3.305882e-01 3.125819e-01
4.851000e+00 3.442950e-01 3.127516e-01
4.852000e+00 3.045459e-01 3.129223e-01
4.853000e+00 3.459863e-01 3.130938e-01
4.854000e+00 3.236079e-01 3.132663e-01
4.855000e+00 3.155517e-01 3.134397e-01
4.856000e+00 2.842052e-01 3.136140e-01
4.857000e+00 2.950774e-01 3.137892e-01
4.858000e+00 3.137009e-01 3.139653e-01
4.859000e+00 2.759648e-01 3.141422e-01
4.860000e+00 2.961064e-01 3.143201e-01
4.861000e+00 3.240822e-01 3.144989e-01
4.862000e+00 3.256580e-01 3.146785e-01
4.863000e+00 3.692007e-01 3.148590e-01
4.864000e+00 3.362589e-01 3.150404e-01
4.865000e+00 3.375477e-01 3.152226e-01
4.866000e+00 3.092810e-01 3.154057e-01
4.867000e+00 3.563498e-01 3.155897e-01
4.868000e+00 3.545652e-01 3.157746e-01
4.869000e+00 3.103723e-01 3.159602e-01
4.870000e+00 2.801641e-01 3.161468e-01
4.871000e+00 3.196302e-01 3.163341e-01
4.872000e+00 2.965262e-01 3.165223e-01
4.873000e+00 3.079039e-01 3.167114e-01
4.874000e+00 3.485651e-01 3.169013e-01
4.875000e+00 3.048053e-01 3.170920e-01
4.876000e+00 3.009433e-01 3.172835e-01
4.877000e+00 2.925902e-01 3.174758e-01
4.878000e+00 3.163129e-01 3.176690e-01
4.879000e+00 3.247731e-01 3.178629e-01
4.880000e+00 3.371972e-01 3.180577e-01
4.881000e+00 2.903038e-01 3.182532e-01
4.882000e+00 3.154599e-01 3.184496e-01
4.883000e+00 2.697413e-01 3.186467e-01
4.884000e+00 3.155978e-01 3.188446e-01
4.885000e+00 2.905120e-01 3.190433e-01
4.886000e+00 3.128890e-01 3.192428e-01
4.887000e+00 3.334928e-01 3.194430e-01
4.888000e+00 3.376900e-01 3.196441e-01
4.889000e+00 3.100335e-01 3.198458e-01
4.890000e+00 2.987567e-01 3.200484e-01
4.891000e+00 3.351985e-01 3.202516e-01
4.892000e+00 3.348981e-01 3.204557e-01
4.893000e+00 3.290178e-01 3.206604e-01
4.894000e+00 3.050137e-01 3.208659e-01
4.895000e+00 3.107690e-01 3.210722e-01
4.896000e+00 3.018434e-01 3.212791e-01
4.897000e+00 3.353487e-01 3.214868e-01
4.898000e+00 3.110920e-01 3.216952e-01
4.899000e+00 3.365429e-01 3.219043e-01
4.900000e+00 2.918015e-01 3.221142e-01
4.901000e+00 2.999975e-01 3.223247e-01
4.902000e+00 3.047958e-01 3.225359e-01
4.903000e+00 3.349566e-01 3.227479e-01
4.904000e+00 3.536300e-01 3.229605e-01
4.905000e+00 3.192855e-01 3.231738e-01
4.906000e+00 3.183276e-01 3.233877e-01
4.907000e+00 3.019829e-01 3.236024e-01
4.908000e+00 3.398967e-01 3.238177e-01
4.909000e+00 3.063611e-01 3.240337e-01
4.910000e+00 3.563873e-01 3.242503e-01
4.911000e+00 3.530866e-01 3.244676e-01
4.912000e+00 3.221487e-01 3.246855e-01
4.913000e+00 3.797465e-01 3.249041e-01
4.914000e+00 3.546015e-01 3.251233e-01
4.915000e+00 3.159118e-01 3.253431e-01
4.916000e+00 3.341433e-01 3.255636e-01
4.917000e+00 3.332222e-01 3.257847e-01
4.918000e+00 3.116616e-01 3.260064e-01
4.919000e+00 3.137860e-01 3.262287e-01
4.920000e+00 3.273179e-01 3.264517e-01
4.921000e+00 3.281176e-01 3.266752e-01
4.922000e+00 3.357592e-01 3.268993e-01
4.923000e+00 2.718033e-01 3.271240e-01
4.924000e+00 3.089104e-01 3.273493e-01
4.925000e+00 3.208041e-01 3.275752e-01
4.926000e+00 3.381221e-01 3.278017e-01
4.927000e+00 2.909416e-01 3.280287e-01
4.928000e+00 3.283876e-01 3.282563e-01
4.929000e+00 3.480893e-01 3.284844e-01
4.930000e+00 2.914021e-01 3.287131e-01
4.931000e+00 3.596291e-01 3.289424e-01
4.932000e+00 3.606813e-01 3.291721e-01
4.933000e+00 3.182866e-01 3.294025e-01
4.934000e+00 3.266309e-01 3.296333e-01
4.935000e+00 3.406866e-01 3.298647e-01
4.936000e+00 3.257260e-01 3.300966e-01
4.937000e+00 2.988490e-01 3.303290e-01
4.938000e+00 3.551731e-01 3.305619e-01
4.939000e+00 3.481769e-01 3.307953e-01
4.940000e+00 2.911104e-01 3.310293e-01
4.941000e+00 3.050083e-01 3.312637e-01
4.942000e+00 3.139096e-01 3.314986e-01
4.943000e+00 3.664132e-01 3.317339e-01
4.944000e+00 3.270555e-01 3.319698e-01
4.945000e+00 3.463049e-01 3.322061e-01
4.946000e+00 3.081389e-01 3.324429e-01
4.947000e+00 3.510308e-01 3.326801e-01
4.948000e+00 3.251759e-01 3.329178e-01
4.949000e+00 3.574472e-01 3.331560e-01
4.950000e+00 3.165152e-01 3.333946e-01
4.951000e+00 3.724409e-01 3.336336e-01
4.952000e+00 3.058167e-01 3.338730e-01
4.953000e+00 3.528787e-01 3.341129e-01
4.954000e+00 3.576332e-01 3.343532e-01
4.955000e+00 3.388426e-01 3.345939e-01
4.956000e+00 3.258319e-01 3.348350e-01
4.957000e+00 3.265353e-01 3.350765e-01
4.958000e+00 3.150085e-01 3.353184e-01
4.959000e+00 3.263105e-01 3.355607e-01
4.960000e+00 3.166800e-01 3.358034e-01
4.961000e+00 2.750708e-01 3.360464e-01
4.962000e+00 3.396940e-01 3.362898e-01
4.963000e+00 3.514672e-01 3.365336e-01
4.964000e+00 3.045357e-01 3.367777e-01
4.965000e+00 3.633086e-01 3.370222e-01
4.966000e+00 3.212287e-01 3.372671e-01
4.967000e+00 3.463678e-01 3.375123e-01
4.968000e+00 3.383174e-01 3.377578e-01
4.969000e+00 3.642185e-01 3.380036e-01
4.970000e+00 3.417327e-01 3.382498e-01
4.971000e+00 3.412560e-01 3.384963e-01
4.972000e+00 3.036027e-01 3.387431e-01
4.973000e+00 3.621897e-01 3.389902e-01
4.974000e+00 3.149030e-01 3.392375e-01
4.975000e+00 3.790055e-01 3.394852e-01
4.976000e+00 3.507878e-01 3.397332e-01
4.977000e+00 3.116786e-01 3.399815e-01
4.978000e+00 3.137061e-01 3.402300e-01
4.979000e+00 3.352593e-01 3.404788e-01
4.980000e+00 3.348333e-01 3.407279e-01
4.981000e+00 3.713288e-01 3.409772e-01
4.982000e+00 3.694789e-01 3.412267e-01
4.983000e+00 3.350314e-01 3.414766e-01
4.984000e+00 3.502471e-01 3.417266e-01
4.985000e+00 3.210360e-01 3.419769e-01
4.986000e+00 3.623255e-01 3.422274e-01
4.987000e+00 3.801381e-01 3.424781e-01
4.988000e+00 3.519877e-01 3.427290e-01
4.989000e+00 3.223637e-01 3.429802e-01
4.990000e+00 3.439637e-01 3.432315e-01
4.991000e+00 3.647040e-01 3.434830e-01
4.992000e+00 3.719232e-01 3.437348e-01
4.993000e+00 3.235764e-01 3.439867e-01
4.994000e+00 3.883652e-01 3.442387e-01
4.995000e+00 3.654897e-01 3.444910e-01
4.996000e+00 3.406750e-01 3.447434e-01
4.997000e+00 3.613518e-01 3.449960e-01
4.998000e+00 3.673071e-01 3.452487e-01
4.999000e+00 3.499979e-01 3.455015e-01
5.000000e+00 3.512044e-01 3.457545e-01
5.001000e+00 3.526285e-01 3.460076e-01
5.002000e+00 3.762122e-01 3.462609e-01
5.003000e+00 3.664604e-01 3.465142e-01
5.004000e+00 3.285542e-01 3.467677e-01
5.005000e+00 3.175383e-01 3.470213e-01
5.006000e+00 3.180237e-01 3.472750e-01
5.007000e+00 3.713606e-01 3.475288e-01
5.008000e+00 3.107772e-01 3.477826e-01
5.009000e+00 3.190915e-01 3.480365e-01
5.010000e+00 3.967520e-01 3.482906e-01
5.011000e+00 3.222507e-01 3.485446e-01
5.012000e+00 3.260291e-01 3.487988e-01
5.013000e+00 3.728595e-01 3.490530e-01
5.014000e+00 3.641133e-01 3.493072e-01
5.015000e+00 3.348931e-01 3.495615e-01
5.016000e+00 3.546563e-01 3.498158e-01
5.017000e+00 3.172614e-01 3.500701e-01
5.018000e+00 3.327217e-01 3.503245e-01
5.019000e+00 3.732958e-01 3.505789e-01
5.020000e+00 3.327329e-01 3.508333e-01
5.021000e+00 3.832980e-01 3.510876e-01
5.022000e+00 3.079591e-01 3.513420e-01
5.023000e+00 3.601168e-01 3.515964e-01
5.024000e+00 3.435919e-01 3.518508e-01
5.025000e+00 3.272068e-01 3.521051e-01
5.026000e+00 3.667847e-01 3.523594e-01
5.027000e+00 3.244897e-01 3.526136e-01
5.028000e+00 3.777484e-01 3.528679e-01
5.029000e+00 3.661759e-01 3.531220e-01
5.030000e+00 3.697023e-01 3.533761e-01
5.031000e+00 3.764817e-01 3.536302e-01
5.032000e+00 3.641061e-01 3.538842e-01
5.033000e+00 3.306262e-01 3.541380e-01
5.034000e+00 3.664919e-01 3.543919e-01
5.035000e+00 3.383065e-01 3.546456e-01
5.036000e+00 3.090197e-01 3.548992e-01
5.037000e+00 3.736482e-01 3.551527e-01
5.038000e+00 3.570909e-01 3.554061e-01
5.039000e+00 3.583287e-01 3.556594e-01
5.040000e+00 3.678620e-01 3.559126e-01
5.041000e+00 3.761111e-01 3.561657e-01
5.042000e+00 3.366039e-01 3.564186e-01
5.043000e+00 3.836737e-01 3.566713e-01
5.044000e+00 3.615188e-01 3.569239e-01
5.045000e+00 3.701672e-01 3.571764e-01
5.046000e+00 3.427967e-01 3.574287e-01
5.047000e+00 3.476874e-01 3.576808e-01
5.048000e+00 3.698912e-01 3.579327e-01
5.049000e+00 3.672259e-01 3.581845e-01
5.050000e+00 3.690400e-01 3.584361e-01
5.051000e+00 3.432212e-01 3.586874e-01
5.052000e+00 3.505174e-01 3.589386e-01
5.053000e+00 3.690787e-01 3.591896e-01
5.054000e+00 3.526631e-01 3.594403e-01
5.055000e+00 3.485628e-01 3.596908e-01
5.056000e+00 3.526192e-01 3.599411e-01
5.057000e+00 3.741254e-01 3.601911e-01
5.058000e+00 3.660219e-01 3.604409e-01
5.059000e+00 3.341783e-01 3.606905e-01
5.060000e+00 3.501344e-01 3.609398e-01
5.061000e+00 3.533943e-01 3.611888e-01
5.062000e+00 3.628370e-01 3.614376e-01
5.063000e+00 3.645248e-01 3.616861e-01
5.064000e+00 3.730287e-01 3.619343e-01
5.065000e+00 3.616908e-01 3.621822e-01
5.066000e+00 3.405417e-01 3.624298e-01
5.067000e+00 4.102690e-01 3.626771e-01
5.068000e+00 3.748379e-01 3.629241e-01
5.069000e+00 3.679713e-01 3.631708e-01
5.070000e+00 3.611438e-01 3.634171e-01
5.071000e+00 3.790111e-01 3.636631e-01
5.072000e+00 3.814163e-01 3.639088e-01
5.073000e+00 3.645623e-01 3.641541e-01
5.074000e+00 3.427599e-01 3.643991e-01
5.075000e+00 3.819574e-01 3.646437e-01
5.076000e+00 3.624844e-01 3.648880e-01
5.077000e+00 3.473164e-01 3.651319e-01
5.078000e+00 3.769789e-01 3.653754e-01
5.079000e+00 3.942329e-01 3.656185e-01
5.080000e+00 3.788034e-01 3.658612e-01
5.081000e+00 3.652922e-01 3.661035e-01
5.082000e+00 3.706330e-01 3.663455e-01
5.083000e+00 3.716910e-01 3.665870e-01
5.084000e+00 3.821919e-01 3.668281e-01
5.085000e+00 3.623767e-01 3.670687e-01
5.086000e+00 3.781165e-01 3.673090e-01
5.087000e+00 3.454812e-01 3.675487e-01
5.088000e+00 3.860359e-01 3.677881e-01
5.089000e+00 3.201027e-01 3.680270e-01
5.090000e+00 3.611190e-01 3.682654e-01
5.091000e+00 4.151163e-01 3.685034e-01
5.092000e+00 3.751134e-01 3.687408e-01
5.093000e+00 3.648442e-01 3.689778e-01
5.094000e+00 3.565721e-01 3.692144e-01
5.095000e+00 4.101214e-01 3.694504e-01
5.096000e+00 3.464502e-01 3.696859e-01
5.097000e+00 3.683894e-01 3.699209e-01
5.098000e+00 3.778277e-01 3.701554e-01
5.099000e+00 3.959927e-01 3.703894e-01
5.100000e+00 3.606875e-01 3.706229e-01
5.101000e+00 3.765165e-01 3.708558e-01
5.102000e+00 4.036485e-01 3.710882e-01
5.103000e+00 3.571530e-01 3.713200e-01
5.104000e+00 3.927587e-01 3.715513e-01
5.105000e+00 3.747611e-01 3.717820e-01
5.106000e+00 4.176034e-01 3.720121e-01
5.107000e+00 3.876865e-01 3.722417e-01
5.108000e+00 3.689834e-01 3.724707e-01
5.109000e+00 3.809838e-01 3.726991e-01
5.110000e+00 3.834323e-01 3.729269e-01
5.111000e+00 3.574937e-01 3.731541e-01
5.112000e+00 3.749560e-01 3.733807e-01
5.113000e+00 3.565327e-01 3.736066e-01
5.114000e+00 3.947540e-01 3.738320e-01
5.115000e+00 3.999971e-01 3.740567e-01
5.116000e+00 4.112959e-01 3.742808e-01
5.117000e+00 3.865948e-01 3.745043e-01
5.118000e+00 3.514279e-01 3.747271e-01
5.119000e+00 3.890994e-01 3.749492e-01
5.120000e+00 3.723562e-01 3.751707e-01
5.121000e+00 4.031580e-01 3.753915e-01
5.122000e+00 3.728230e-01 3.756116e-01
5.123000e+00 3.760335e-01 3.758311e-01
5.124000e+00 3.435002e-01 3.760498e-01
5.125000e+00 3.619246e-01 3.762679e-01
5.126000e+00 4.116817e-01 3.764852e-01
5.127000e+00 3.692429e-01 3.767019e-01
5.128000e+00 3.994019e-01 3.769178e-01
5.129000e+00 3.797950e-01 3.771330e-01
5.130000e+00 3.655427e-01 3.773475e-01
5.131000e+00 3.497672e-01 3.775612e-01
5.132000e+00 4.074661e-01 3.777742e-01
5.133000e+00 4.132172e-01 3.779865e-01
5.134000e+00 3.870794e-01 3.781980e-01
5.135000e+00 3.790812e-01 3.784087e-01
5.136000e+00 3.522334e-01 3.786187e-01
5.137000e+00 3.618567e-01 3.788279e-01
5.138000e+00 4.120035e-01 3.790363e-01
5.139000e+00 3.606524e-01 3.792439e-01
5.140000e+00 3.605272e-01 3.794507e-01
5.141000e+00 3.787401e-01 3.796567e-01
5.142000e+00 3.721085e-01 3.798619e-01
5.143000e+00 3.845838e-01 3.800663e-01
5.144000e+00 3.665319e-01 3.802698e-01
5.145000e+00 3.565704e-01 3.804726e-01
5.146000e+00 3.689320e-01 3.806745e-01
5.147000e+00 3.799054e-01 3.808755e-01
5.148000e+00 3.872437e-01 3.810757e-01
5.149000e+00 3.790203e-01 3.812751e-01
5.150000e+00 3.900866e-01 3.814736e-01
5.151000e+00 3.608999e-01 3.816712e-01
5.152000e+00 4.040925e-01 3.818679e-01
5.153000e+00 3.834508e-01 3.820638e-01
5.154000e+00 4.019407e-01 3.822587e-01
5.155000e+00 3.555353e-01 3.824528e-01
5.156000e+00 3.600998e-01 3.826460e-01
5.157000e+00 3.606215e-01 3.828383e-01
5.158000e+00 3.604601e-01 3.830296e-01
5.159000e+00 3.975698e-01 3.832200e-01
5.160000e+00 3.906043e-01 3.834095e-01
5.161000e+00 4.101123e-01 3.835981e-01
5.162000e+00 3.873894e-01 3.837857e-01
5.163000e+00 3.651926e-01 3.839724e-01
5.164000e+00 4.078028e-01 3.841581e-01
5.165000e+00 3.727091e-01 3.843429e-01
5.166000e+00 3.863602e-01 3.845267e-01
5.167000e+00 3.976603e-01 3.847095e-01
5.168000e+00 3.757504e-01 3.848914e-01
5.169000e+00 3.885488e-01 3.850722e-01
5.170000e+00 3.821922e-01 3.852521e-01
5.171000e+00 3.754884e-01 3.854310e-01
5.172000e+00 3.832549e-01 3.856089e-01
5.173000e+00 3.617502e-01 3.857857e-01
5.174000e+00 3.728046e-01 3.859616e-01
5.175000e+00 4.111453e-01 3.861364e-01
5.176000e+00 3.524422e-01 3.863102e-01
5.177000e+00 3.693010e-01 3.864829e-01
5.178000e+00 4.283592e-01 3.866546e-01
5.179000e+00 3.775740e-01 3.868253e-01
5.180000e+00 3.709745e-01 3.869949e-01
5.181000e+00 3.826410e-01 3.871634e-01
5.182000e+00 3.723828e-01 3.873309e-01
5.183000e+00 4.056792e-01 3.874973e-01
5.184000e+00 3.857436e-01 3.876626e-01
5.185000e+00 3.797333e-01 3.878269e-01
5.186000e+00 3.770486e-01 3.879900e-01
5.187000e+00 4.128922e-01 3.881521e-01
5.188000e+00 3.646109e-01 3.883130e-01
5.189000e+00 3.890818e-01 3.884728e-01
5.190000e+00 3.332548e-01 3.886315e-01
5.191000e+00 3.733181e-01 3.887891e-01
5.192000e+00 3.707960e-01 3.889456e-01
5.193000e+00 3.600198e-01 3.891009e-01
5.194000e+00 3.921906e-01 3.892551e-01
5.195000e+00 3.909321e-01 3.894081e-01
5.196000e+00 4.172283e-01 3.895600e-01
5.197000e+00 3.896533e-01 3.897107e-01
5.198000e+00 4.144573e-01 3.898602e-01
5.199000e+00 4.140863e-01 3.900086e-01
5.200000e+00 3.929351e-01 3.901558e-01
5.201000e+00 3.508357e-01 3.903018e-01
5.202000e+00 3.818543e-01 3.904466e-01
5.203000e+00 3.757911e-01 3.905903e-01
5.204000e+00 4.245807e-01 3.907327e-01
5.205000e+00 3.790667e-01 3.908739e-01
5.206000e+00 4.315604e-01 3.910139e-01
5.207000e+00 3.854939e-01 3.911526e-01
5.208000e+00 4.006267e-01 3.912902e-01
5.209000e+00 3.796419e-01 3.914265e-01
5.210000e+00 3.847135e-01 3.915616e-01
5.211000e+00 4.014881e-01 3.916954e-01
5.212000e+00 4.137894e-01 3.918280e-01
5.213000e+00 4.404285e-01 3.919593e-01
5.214000e+00 3.847785e-01 3.920893e-01
5.215000e+00 3.955305e-01 3.922181e-01
5.216000e+00 4.105206e-01 3.923456e-01
5.217000e+00 4.392261e-01 3.924719e-01
5.218000e+00 4.081847e-01 3.925968e-01
5.219000e+00 3.771376e-01 3.927205e-01
5.220000e+00 3.934241e-01 3.928428e-01
5.221000e+00 3.887452e-01 3.929639e-01
5.222000e+00 4.404495e-01 3.930836e-01
5.223000e+00 4.065770e-01 3.932021e-01
5.224000e+00 4.067328e-01 3.933192e-01
5.225000e+00 3.850026e-01 3.934349e-01
5.226000e+00 4.178379e-01 3.935494e-01
5.227000e+00 3.915683e-01 3.936625e-01
5.228000e+00 3.677890e-01 3.937742e-01
5.229000e+00 3.685109e-01 3.938847e-01
5.230000e+00 3.937591e-01 3.939937e-01
5.231000e+00 3.643943e-01 3.941014e-01
5.232000e+00 4.082841e-01 3.942077e-01
5.233000e+00 4.074800e-01 3.943127e-01
5.234000e+00 4.095364e-01 3.944163e-01
5.235000e+00 3.999336e-01 3.945185e-01
5.236000e+00 4.097893e-01 3.946193e-01
5.237000e+00 4.182226e-01 3.947187e-01
5.238000e+00 4.189408e-01 3.948167e-01
5.239000e+00 4.073855e-01 3.949133e-01
5.240000e+00 3.733783e-01 3.950085e-01
5.241000e+00 3.960976e-01 3.951023e-01
5.242000e+00 4.083526e-01 3.951946e-01
5.243000e+00 4.251770e-01 3.952855e-01
5.244000e+00 4.178028e-01 3.953750e-01
5.245000e+00 3.648192e-01 3.954631e-01
5.246000e+00 4.019767e-01 3.955497e-01
5.247000e+00 4.173237e-01 3.956348e-01
5.248000e+00 4.011502e-01 3.957185e-01
5.249000e+00 3.831624e-01 3.958008e-01
5.250000e+00 4.093888e-01 3.958816e-01
5.251000e+00 4.118356e-01 3.959609e-01
5.252000e+00 3.937377e-01 3.960387e-01
5.253000e+00 3.893133e-01 3.961150e-01
5.254000e+00 4.454473e-01 3.961899e-01
5.255000e+00 3.886814e-01 3.962633e-01
5.256000e+00 4.319902e-01 3.963351e-01
5.257000e+00 3.876840e-01 3.964055e-01
5.258000e+00 3.682013e-01 3.964744e-01
5.259000e+00 4.209861e-01 3.965417e-01
5.260000e+00 3.948062e-01 3.966076e-01
5.261000e+00 3.596886e-01 3.966719e-01
5.262000e+00 4.001647e-01 3.967346e-01
5.263000e+00 4.079625e-01 3.967959e-01
5.264000e+00 4.107583e-01 3.968556e-01
5.265000e+00 4.137907e-01 3.969138e-01
5.266000e+00 4.138608e-01 3.969704e-01
5.267000e+00 3.863797e-01 3.970254e-01
5.268000e+00 4.395035e-01 3.970789e-01
5.269000e+00 4.144559e-01 3.971309e-01
5.270000e+00 3.978540e-01 3.971813e-01
5.271000e+00 3.739300e-01 3.972301e-01
5.272000e+00 4.376888e-01 3.972773e-01
5.273000e+00 3.837099e-01 3.973229e-01
5.274000e+00 4.078464e-01 3.973670e-01
5.275000e+00 3.841992e-01 3.974094e-01
5.276000e+00 3.909711e-01 3.974503e-01
5.277000e+00 3.777034e-01 3.974895e-01
5.278000e+00 3.701531e-01 3.975272e-01
5.279000e+00 3.728907e-01 3.975632e-01
5.280000e+00 3.974206e-01 3.975976e-01
5.281000e+00 3.560763e-01 3.976304e-01
5.282000e+00 4.300167e-01 3.976616e-01
5.283000e+00 3.833525e-01 3.976911e-01
5.284000e+00 4.267856e-01 3.977190e-01
5.285000e+00 3.800481e-01 3.977453e-01
5.286000e+00 4.083461e-01 3.977699e-01
5.287000e+00 3.802718e-01 3.977928e-01
5.288000e+00 3.764229e-01 3.978141e-01
5.289000e+00 3.626607e-01 3.978338e-01
5.290000e+00 3.951599e-01 3.978518e-01
5.291000e+00 3.826699e-01 3.978681e-01
5.292000e+00 3.986361e-01 3.978827e-01
5.293000e+00 4.223431e-01 3.978957e-01
5.294000e+00 4.171797e-01 3.979069e-01
5.295000e+00 4.068058e-01 3.979165e-01
5.296000e+00 3.837578e-01 3.979244e-01
5.297000e+00 3.743337e-01 3.979306e-01
5.298000e+00 3.734558e-01 3.979351e-01
5.299000e+00 4.015639e-01 3.979379e-01
5.300000e+00 4.116026e-01 3.979390e-01
5.301000e+00 3.855224e-01 3.979384e-01
5.302000e+00 4.359273e-01 3.979360e-01
5.303000e+00 3.789327e-01 3.979319e-01
5.304000e+00 3.890214e-01 3.979262e-01
5.305000e+00 4.275567e-01 3.979186e-01
5.306000e+00 4.000726e-01 3.979094e-01
5.307000e+00 3.883163e-01 3.978984e-01
5.308000e+00 3.767886e-01 3.978856e-01
5.309000e+00 4.045707e-01 3.978711e-01
5.310000e+00 3.875671e-01 3.978549e-01
5.311000e+00 3.779620e-01 3.978369e-01
5.312000e+00 4.322869e-01 3.978171e-01
5.313000e+00 3.855676e-01 3.977956e-01
5.314000e+00 3.999217e-01 3.977723e-01
5.315000e+00 4.109582e-01 3.977472e-01
5.316000e+00 3.755184e-01 3.977204e-01
5.317000e+00 4.324123e-01 3.976918e-01
5.318000e+00 3.928896e-01 3.976613e-01
5.319000e+00 4.011348e-01 3.976291e-01
5.320000e+00 4.205446e-01 3.975951e-01
5.321000e+00 4.111671e-01 3.975594e-01
5.322000e+00 3.600559e-01 3.975218e-01
5.323000e+00 4.191717e-01 3.974824e-01
5.324000e+00 3.974404e-01 3.974412e-01
5.325000e+00 4.016690e-01 3.973981e-01
5.326000e+00 3.755579e-01 3.973533e-01
5.327000e+00 3.912428e-01 3.973066e-01
5.328000e+00 3.750452e-01 3.972582e-01
5.329000e+00 3.826228e-01 3.972079e-01
5.330000e+00 4.027280e-01 3.971557e-01
5.331000e+00 4.153004e-01 3.971017e-01
5.332000e+00 4.141058e-01 3.970459e-01
5.333000e+00 3.764895e-01 3.969883e-01
5.334000e+00 4.210878e-01 3.969288e-01
5.335000e+00 3.901479e-01 3.968674e-01
5.336000e+00 4.078736e-01 3.968042e-01
5.337000e+00 3.679226e-01 3.967391e-01
5.338000e+00 4.347213e-01 3.966722e-01
5.339000e+00 4.122174e-01 3.966034e-01
5.340000e+00 3.868372e-01 3.965328e-01
5.341000e+00 3.705057e-01 3.964602e-01
5.342000e+00 4.036490e-01 3.963858e-01
5.343000e+00 3.794794e-01 3.963096e-01
5.344000e+00 3.987668e-01 3.962314e-01
5.345000e+00 3.773204e-01 3.961514e-01
5.346000e+00 3.901416e-01 3.960694e-01
5.347000e+00 4.085081e-01 3.959856e-01
5.348000e+00 3.951135e-01 3.958999e-01
5.349000e+00 3.852716e-01 3.958123e-01
5.350000e+00 4.159655e-01 3.957227e-01
5.351000e+00 4.026107e-01 3.956313e-01
5.352000e+00 3.889210e-01 3.955380e-01
5.353000e+00 3.835312e-01 3.954427e-01
5.354000e+00 4.124333e-01 3.953456e-01
5.355000e+00 4.142752e-01 3.952465e-01
5.356000e+00 3.791469e-01 3.951455e-01
5.357000e+00 4.197329e-01 3.950426e-01
5.358000e+00 3.535442e-01 3.949378e-01
5.359000e+00 3.938912e-01 3.948310e-01
5.360000e+00 4.168591e-01 3.947223e-01
5.361000e+00 3.560483e-01 3.946116e-01
5.362000e+00 3.861402e-01 3.944991e-01
5.363000e+00 3.787815e-01 3.943846e-01
5.364000e+00 4.050700e-01 3.942681e-01
5.365000e+00 4.195424e-01 3.941497e-01
5.366000e+00 3.685016e-01 3.940293e-01
5.367000e+00 4.007783e-01 3.939070e-01
5.368000e+00 3.955194e-01 3.937828e-01
5.369000e+00 3.762624e-01 3.936565e-01
5.370000e+00 3.975182e-01 3.935283e-01
5.371000e+00 4.240289e-01 3.933982e-01
5.372000e+00 3.845658e-01 3.932661e-01
5.373000e+00 3.727977e-01 3.931320e-01
5.374000e+00 3.799446e-01 3.929959e-01
5.375000e+00 3.838538e-01 3.928579e-01
5.376000e+00 4.119276e-01 3.927179e-01
5.377000e+00 3.804416e-01 3.925759e-01
5.378000e+00 3.931667e-01 3.924320e-01
5.379000e+00 3.728132e-01 3.922860e-01
5.380000e+00 3.771120e-01 3.921381e-01
5.381000e+00 3.525656e-01 3.919881e-01
5.382000e+00 4.194258e-01 3.918362e-01
5.383000e+00 3.604679e-01 3.916823e-01
5.384000e+00 4.149099e-01 3.915264e-01
5.385000e+00 4.130558e-01 3.913685e-01
5.386000e+00 3.943232e-01 3.912086e-01
5.387000e+00 3.672726e-01 3.910466e-01
5.388000e+00 4.059712e-01 3.908827e-01
5.389000e+00 3.741970e-01 3.907168e-01
5.390000e+00 3.699340e-01 3.905489e-01
5.391000e+00 3.968234e-01 3.903789e-01
5.392000e+00 3.926714e-01 3.902069e-01
5.393000e+00 3.792824e-01 3.900329e-01
5.394000e+00 3.911144e-01 3.898569e-01
5.395000e+00 3.954770e-01 3.896789e-01
5.396000e+00 3.727591e-01 3.894989e-01
5.397000e+00 3.651096e-01 3.893168e-01
5.398000e+00 3.747398e-01 3.891327e-01
5.399000e+00 3.913140e-01 3.889465e-01
5.400000e+00 3.664030e-01 3.887584e-01
5.401000e+00 3.996082e-01 3.885682e-01
5.402000e+00 4.170192e-01 3.883759e-01
5.403000e+00 4.246224e-01 3.881817e-01
5.404000e+00 4.096914e-01 3.879853e-01
5.405000e+00 3.840862e-01 3.877870e-01
5.406000e+00 3.779354e-01 3.875866e-01
5.407000e+00 4.001625e-01 3.873841e-01
5.408000e+00 3.617981e-01 3.871796e-01
5.409000e+00 3.971642e-01 3.869731e-01
5.410000e+00 4.020249e-01 3.867645e-01
5.411000e+00 4.036019e-01 3.865539e-01
5.412000e+00 3.635821e-01 3.863412e-01
5.413000e+00 3.669927e-01 3.861264e-01
5.414000e+00 3.988594e-01 3.859096e-01
5.415000e+00 3.879365e-01 3.856908e-01
5.416000e+00 3.915464e-01 3.854698e-01
5.417000e+00 3.492759e-01 3.852468e-01
5.418000e+00 4.386424e-01 3.850218e-01
5.419000e+00 3.968195e-01 3.847947e-01
5.420000e+00 3.516622e-01 3.845655e-01
5.421000e+00 3.771356e-01 3.843343e-01
5.422000e+00 3.977766e-01 3.841009e-01
5.423000e+00 4.222005e-01 3.838656e-01
5.424000e+00 3.922881e-01 3.836281e-01
5.425000e+00 3.663718e-01 3.833886e-01
5.426000e+00 3.618105e-01 3.831470e-01
5.427000e+00 3.586609e-01 3.829033e-01
5.428000e+00 3.698512e-01 3.826575e-01
5.429000e+00 3.920211e-01 3.824097e-01
5.430000e+00 3.725685e-01 3.821598e-01
5.431000e+00 3.784638e-01 3.819078e-01
5.432000e+00 3.715630e-01 3.816537e-01
5.433000e+00 3.916031e-01 3.813975e-01
5.434000e+00 3.656718e-01 3.811393e-01
5.435000e+00 3.813421e-01 3.808790e-01
5.436000e+00 3.957384e-01 3.806166e-01
5.437000e+00 3.673676e-01 3.803521e-01
5.438000e+00 3.752297e-01 3.800855e-01
5.439000e+00 3.459783e-01 3.798168e-01
5.440000e+00 4.206867e-01 3.795461e-01
5.441000e+00 3.598458e-01 3.792732e-01
5.442000e+00 3.785731e-01 3.789983e-01
5.443000e+00 4.003271e-01 3.787212e-01
5.444000e+00 3.734439e-01 3.784421e-01
5.445000e+00 4.033829e-01 3.781609e-01
5.446000e+00 3.444915e-01 3.778776e-01
5.447000e+00 3.836551e-01 3.775922e-01
5.448000e+00 3.739955e-01 3.773047e-01
5.449000e+00 3.743847e-01 3.770151e-01
5.450000e+00 3.476257e-01 3.767234e-01
5.451000e+00 3.973695e-01 3.764296e-01
5.452000e+00 3.754404e-01 3.761337e-01
5.453000e+00 3.867916e-01 3.758357e-01
5.454000e+00 3.841348e-01 3.755356e-01
5.455000e+00 3.583217e-01 3.752334e-01
5.456000e+00 3.845091e-01 3.749291e-01
5.457000e+00 3.694331e-01 3.746227e-01
5.458000e+00 3.655110e-01 3.743143e-01
5.459000e+00 3.594435e-01 3.740037e-01
5.460000e+00 3.829206e-01 3.736910e-01
5.461000e+00 3.592332e-01 3.733762e-01
5.462000e+00 3.400869e-01 3.730593e-01
5.463000e+00 3.849970e-01 3.727403e-01
5.464000e+00 3.815122e-01 3.724192e-01
5.465000e+00 3.791910e-01 3.720960e-01
5.466000e+00 3.631026e-01 3.717707e-01
5.467000e+00 3.832843e-01 3.714433e-01
5.468000e+00 3.824118e-01 3.711138e-01
5.469000e+00 3.845903e-01 3.707822e-01
5.470000e+00 3.494750e-01 3.704485e-01
5.471000e+00 3.576148e-01 3.701127e-01
5.472000e+00 3.679869e-01 3.697747e-01
5.473000e+00 3.949998e-01 3.694347e-01
5.474000e+00 3.766668e-01 3.690926e-01
5.475000e+00 3.702901e-01 3.687484e-01
5.476000e+00 3.703213e-01 3.684020e-01
5.477000e+00 3.192363e-01 3.680536e-01
5.478000e+00 3.695048e-01 3.677031e-01
5.479000e+00 3.597744e-01 3.673504e-01
5.480000e+00 3.766934e-01 3.669957e-01
5.481000e+00 3.832150e-01 3.666388e-01
5.482000e+00 3.696576e-01 3.662799e-01
5.483000e+00 3.651838e-01 3.659189e-01
5.484000e+00 3.420173e-01 3.655557e-01
5.485000e+00 3.400606e-01 3.651905e-01
5.486000e+00 3.379910e-01 3.648231e-01
5.487000e+00 3.581808e-01 3.644537e-01
5.488000e+00 3.859869e-01 3.640821e-01
5.489000e+00 3.690897e-01 3.637085e-01
5.490000e+00 3.390865e-01 3.633327e-01
5.491000e+00 3.397522e-01 3.629549e-01
5.492000e+00 3.548864e-01 3.625750e-01
5.493000e+00 3.697233e-01 3.621929e-01
5.494000e+00 3.484547e-01 3.618088e-01
5.495000e+00 3.486813e-01 3.614226e-01
5.496000e+00 3.674309e-01 3.610343e-01
5.497000e+00 3.928593e-01 3.606439e-01
5.498000e+00 3.482823e-01 3.602514e-01
5.499000e+00 3.572423e-01 3.598568e-01
5.500000e+00 3.789546e-01 3.594601e-01
5.501000e+00 3.771196e-01 3.590613e-01
5.502000e+00 3.708758e-01 3.586604e-01
5.503000e+00 3.620502e-01 3.582575e-01
5.504000e+00 3.567270e-01 3.578524e-01
5.505000e+00 3.293548e-01 3.574453e-01
5.506000e+00 3.662983e-01 3.570361e-01
5.507000e+00 3.539033e-01 3.566248e-01
5.508000e+00 3.424864e-01 3.562114e-01
5.509000e+00 3.556950e-01 3.557959e-01
5.510000e+00 3.587217e-01 3.553783e-01
5.511000e+00 3.630980e-01 3.549587e-01
5.512000e+00 3.151579e-01 3.545370e-01
5.513000e+00 3.644173e-01 3.541132e-01
5.514000e+00 3.308889e-01 3.536873e-01
5.515000e+00 3.336690e-01 3.532594e-01
5.516000e+00 3.822754e-01 3.528293e-01
5.517000e+00 3.543800e-01 3.523972e-01
5.518000e+00 3.695484e-01 3.519631e-01
5.519000e+00 3.926730e-01 3.515268e-01
5.520000e+00 3.126920e-01 3.510885e-01
5.521000e+00 3.491523e-01 3.506481e-01
5.522000e+00 3.189124e-01 3.502057e-01
5.523000e+00 3.515583e-01 3.497612e-01
5.524000e+00 3.860721e-01 3.493146e-01
5.525000e+00 3.416061e-01 3.488659e-01
5.526000e+00 3.848039e-01 3.484152e-01
5.527000e+00 3.371858e-01 3.479625e-01
5.528000e+00 3.618396e-01 3.475076e-01
5.529000e+00 3.392679e-01 3.470508e-01
5.530000e+00 3.312302e-01 3.465918e-01
5.531000e+00 3.849984e-01 3.461308e-01
5.532000e+00 3.481968e-01 3.456678e-01
5.533000e+00 3.567492e-01 3.452027e-01
5.534000e+00 3.735371e-01 3.447356e-01
5.535000e+00 3.773288e-01 3.442664e-01
5.536000e+00 3.768300e-01 3.437952e-01
5.537000e+00 3.149820e-01 3.433219e-01
5.538000e+00 3.834764e-01 3.428466e-01
5.539000e+00 3.289277e-01 3.423692e-01
5.540000e+00 3.552004e-01 3.418898e-01
5.541000e+00 3.431351e-01 3.414084e-01
5.542000e+00 3.437584e-01 3.409249e-01
5.543000e+00 3.651173e-01 3.404395e-01
5.544000e+00 3.624005e-01 3.399519e-01
5.545000e+00 3.015160e-01 3.394624e-01
5.546000e+00 3.677139e-01 3.389708e-01
5.547000e+00 3.455452e-01 3.384772e-01
5.548000e+00 3.664481e-01 3.379816e-01
5.549000e+00 3.647235e-01 3.374840e-01
5.550000e+00 3.527686e-01 3.369843e-01
5.551000e+00 3.490635e-01 3.364827e-01
5.552000e+00 3.487736e-01 3.359790e-01
5.553000e+00 3.466603e-01 3.354733e-01
5.554000e+00 3.511050e-01 3.349656e-01
5.555000e+00 3.159556e-01 3.344559e-01
5.556000e+00 3.587469e-01 3.339442e-01
5.557000e+00 3.193533e-01 3.334305e-01
5.558000e+00 3.444393e-01 3.329148e-01
5.559000e+00 3.176983e-01 3.323971e-01
5.560000e+00 3.180800e-01 3.318774e-01
5.561000e+00 3.228208e-01 3.313557e-01
5.562000e+00 3.297980e-01 3.308320e-01
5.563000e+00 3.333262e-01 3.303064e-01
5.564000e+00 3.143056e-01 3.297787e-01
5.565000e+00 3.357913e-01 3.292491e-01
5.566000e+00 3.417770e-01 3.287175e-01
5.567000e+00 3.619002e-01 3.281839e-01
5.568000e+00 3.251247e-01 3.276484e-01
5.569000e+00 3.062627e-01 3.271109e-01
5.570000e+00 3.366319e-01 3.265714e-01
5.571000e+00 2.975902e-01 3.260299e-01
5.572000e+00 3.419355e-01 3.254865e-01
5.573000e+00 3.362828e-01 3.249412e-01
5.574000e+00 3.479278e-01 3.243938e-01
5.575000e+00 3.023163e-01 3.238446e-01
5.576000e+00 3.043150e-01 3.232933e-01
5.577000e+00 3.070161e-01 3.227401e-01
5.578000e+00 3.176479e-01 3.221850e-01
5.579000e+00 3.399676e-01 3.216280e-01
5.580000e+00 3.210798e-01 3.210690e-01
5.581000e+00 2.861113e-01 3.205080e-01
5.582000e+00 3.318566e-01 3.199452e-01
5.583000e+00 3.185091e-01 3.193804e-01
5.584000e+00 3.126637e-01 3.188136e-01
5.585000e+00 3.385244e-01 3.182450e-01
5.586000e+00 2.666681e-01 3.176744e-01
5.587000e+00 3.379574e-01 3.171019e-01
5.588000e+00 3.457151e-01 3.165275e-01
5.589000e+00 3.224199e-01 3.159512e-01
5.590000e+00 3.085422e-01 3.153730e-01
5.591000e+00 2.943025e-01 3.147929e-01
5.592000e+00 3.122959e-01 3.142108e-01
5.593000e+00 3.096940e-01 3.136269e-01
5.594000e+00 3.287464e-01 3.130411e-01
5.595000e+00 3.122978e-01 3.124534e-01
5.596000e+00 3.200278e-01 3.118638e-01
5.597000e+00 3.195733e-01 3.112723e-01
5.598000e+00 3.218178e-01 3.106790e-01
5.599000e+00 3.095216e-01 3.100838e-01
5.600000e+00 3.230121e-01 3.094866e-01
5.601000e+00 3.153957e-01 3.088877e-01
5.602000e+00 2.961843e-01 3.082868e-01
5.603000e+00 3.219137e-01 3.076841e-01
5.604000e+00 3.312447e-01 3.070796e-01
5.605000e+00 3.128176e-01 3.064731e-01
5.606000e+00 2.800208e-01 3.058649e-01
5.607000e+00 3.066978e-01 3.052547e-01
5.608000e+00 3.000261e-01 3.046428e-01
5.609000e+00 2.633588e-01 3.040290e-01
5.610000e+00 3.235399e-01 3.034133e-01
5.611000e+00 3.234993e-01 3.027959e-01
5.612000e+00 3.220841e-01 3.021766e-01
5.613000e+00 2.891573e-01 3.015554e-01
5.614000e+00 3.195481e-01 3.009325e-01
5.615000e+00 2.876657e-01 3.003077e-01
5.616000e+00 2.881922e-01 2.996811e-01
5.617000e+00 2.939608e-01 2.990527e-01
5.618000e+00 3.272596e-01 2.984225e-01
5.619000e+00 2.784492e-01 2.977905e-01
5.620000e+00 2.805648e-01 2.971567e-01
5.621000e+00 2.905289e-01 2.965212e-01
5.622000e+00 3.075305e-01 2.958838e-01
5.623000e+00 2.942549e-01 2.952446e-01
5.624000e+00 3.090957e-01 2.946037e-01
5.625000e+00 3.143853e-01 2.939609e-01
5.626000e+00 2.909816e-01 2.933164e-01
5.627000e+00 3.073180e-01 2.926702e-01
5.628000e+00 2.843957e-01 2.920221e-01
5.629000e+00 3.187892e-01 2.913723e-01
5.630000e+00 2.669598e-01 2.907208e-01
5.631000e+00 2.852078e-01 2.900675e-01
5.632000e+00 2.969372e-01 2.894124e-01
5.633000e+00 2.936606e-01 2.887556e-01
5.634000e+00 2.850591e-01 2.880971e-01
5.635000e+00 2.729608e-01 2.874368e-01
5.636000e+00 2.688145e-01 2.867748e-01
5.637000e+00 3.176089e-01 2.861111e-01
5.638000e+00 2.991028e-01 2.854457e-01
5.639000e+00 2.641055e-01 2.847785e-01
5.640000e+00 2.751047e-01 2.841097e-01
5.641000e+00 2.776839e-01 2.834391e-01
5.642000e+00 2.691182e-01 2.827668e-01
5.643000e+00 3.050950e-01 2.820928e-01
5.644000e+00 2.939282e-01 2.814171e-01
5.645000e+00 2.492326e-01 2.807398e-01
5.646000e+00 2.948655e-01 2.800607e-01
5.647000e+00 2.749807e-01 2.793800e-01
5.648000e+00 3.021485e-01 2.786976e-01
5.649000e+00 2.969758e-01 2.780135e-01
5.650000e+00 2.723578e-01 2.773278e-01
5.651000e+00 2.594892e-01 2.766404e-01
5.652000e+00 2.663210e-01 2.759513e-01
5.653000e+00 2.834611e-01 2.752606e-01
5.654000e+00 2.545887e-01 2.745683e-01
5.655000e+00 3.032991e-01 2.738743e-01
5.656000e+00 2.865669e-01 2.731786e-01
5.657000e+00 2.802436e-01 2.724814e-01
5.658000e+00 2.782822e-01 2.717825e-01
5.659000e+00 2.420139e-01 2.710819e-01
5.660000e+00 2.655324e-01 2.703798e-01
5.661000e+00 3.012929e-01 2.696761e-01
5.662000e+00 2.509963e-01 2.689707e-01
5.663000e+00 2.551675e-01 2.682638e-01
5.664000e+00 2.416412e-01 2.675552e-01
5.665000e+00 2.959726e-01 2.668451e-01
5.666000e+00 2.772467e-01 2.661333e-01
5.667000e+00 2.304674e-01 2.654200e-01
5.668000e+00 2.190451e-01 2.647051e-01
5.669000e+00 2.526073e-01 2.639887e-01
5.670000e+00 2.447759e-01 2.632707e-01
5.671000e+00 2.486277e-01 2.625511e-01
5.672000e+00 2.243132e-01 2.618299e-01
5.673000e+00 2.391584e-01 2.611072e-01
5.674000e+00 2.378040e-01 2.603830e-01
5.675000e+00 2.792419e-01 2.596572e-01
5.676000e+00 2.662095e-01 2.589299e-01
5.677000e+00 2.364186e-01 2.582011e-01
5.678000e+00 2.911324e-01 2.574707e-01
5.679000e+00 2.427002e-01 2.567388e-01
5.680000e+00 2.263931e-01 2.560054e-01
5.681000e+00 2.506866e-01 2.552705e-01
5.682000e+00 2.512512e-01 2.545341e-01
5.683000e+00 2.656568e-01 2.537962e-01
5.684000e+00 2.648595e-01 2.530568e-01
5.685000e+00 2.634453e-01 2.523159e-01
5.686000e+00 2.399540e-01 2.515736e-01
5.687000e+00 2.314503e-01 2.508297e-01
5.688000e+00 2.639230e-01 2.500844e-01
5.689000e+00 2.524014e-01 2.493376e-01
5.690000e+00 2.737507e-01 2.485894e-01
5.691000e+00 2.309367e-01 2.478397e-01
5.692000e+00 2.516541e-01 2.470886e-01
5.693000e+00 2.197010e-01 2.463360e-01
5.694000e+00 2.321968e-01 2.455820e-01
5.695000e+00 2.673503e-01 2.448266e-01
5.696000e+00 2.712867e-01 2.440697e-01
5.697000e+00 1.976036e-01 2.433115e-01
5.698000e+00 2.541249e-01 2.425518e-01
5.699000e+00 2.241633e-01 2.417907e-01
5.700000e+00 2.146621e-01 2.410282e-01
5.701000e+00 2.316895e-01 2.402643e-01
5.702000e+00 2.553692e-01 2.394990e-01
5.703000e+00 2.417816e-01 2.387324e-01
5.704000e+00 2.333628e-01 2.379643e-01
5.705000e+00 2.500284e-01 2.371949e-01
5.706000e+00 2.393959e-01 2.364241e-01
5.707000e+00 1.996222e-01 2.356520e-01
5.708000e+00 2.363406e-01 2.348785e-01
5.709000e+00 2.723491e-01 2.341037e-01
5.710000e+00 2.305588e-01 2.333275e-01
5.711000e+00 2.116621e-01 2.325500e-01
5.712000e+00 2.049851e-01 2.317711e-01
5.713000e+00 2.401759e-01 2.309910e-01
5.714000e+00 2.616609e-01 2.302095e-01
5.715000e+00 1.920274e-01 2.294267e-01
5.716000e+00 2.405571e-01 2.286426e-01
5.717000e+00 2.526861e-01 2.278572e-01
5.718000e+00 2.132738e-01 2.270705e-01
5.719000e+00 2.380089e-01 2.262825e-01
5.720000e+00 1.924804e-01 2.254933e-01
5.721000e+00 1.991602e-01 2.247028e-01
5.722000e+00 1.937614e-01 2.239110e-01
5.723000e+00 2.219502e-01 2.231179e-01
5.724000e+00 2.181844e-01 2.223236e-01
5.725000e+00 2.306802e-01 2.215280e-01
5.726000e+00 2.180613e-01 2.207312e-01
5.727000e+00 2.321073e-01 2.199332e-01
5.728000e+00 1.789570e-01 2.191339e-01
5.729000e+00 2.214725e-01 2.183334e-01
5.730000e+00 2.053093e-01 2.175317e-01
5.731000e+00 2.036504e-01 2.167288e-01
5.732000e+00 2.065974e-01 2.159247e-01
5.733000e+00 2.050102e-01 2.151193e-01
5.734000e+00 2.018651e-01 2.143128e-01
5.735000e+00 2.038199e-01 2.135051e-01
5.736000e+00 2.310998e-01 2.126963e-01
5.737000e+00 2.404908e-01 2.118862e-01
5.738000e+00 2.203241e-01 2.110750e-01
5.739000e+00 1.713574e-01 2.102626e-01
5.740000e+00 2.007629e-01 2.094491e-01
5.741000e+00 2.088305e-01 2.086344e-01
5.742000e+00 1.963392e-01 2.078186e-01
5.743000e+00 2.157025e-01 2.070017e-01
5.744000e+00 2.221898e-01 2.061836e-01
5.745000e+00 2.115237e-01 2.053644e-01
5.746000e+00 2.342405e-01 2.045441e-01
5.747000e+00 2.094981e-01 2.037227e-01
5.748000e+00 2.034723e-01 2.029002e-01
5.749000e+00 2.230354e-01 2.020766e-01
5.750000e+00 1.976767e-01 2.012519e-01
5.751000e+00 2.071189e-01 2.004262e-01
5.752000e+00 1.990504e-01 1.995993e-01
5.753000e+00 1.713482e-01 1.987714e-01
5.754000e+00 2.269799e-01 1.979425e-01
5.755000e+00 1.975623e-01 1.971124e-01
5.756000e+00 1.762355e-01 1.962814e-01
5.757000e+00 2.029609e-01 1.954493e-01
5.758000e+00 1.974766e-01 1.946162e-01
5.759000e+00 1.957948e-01 1.937820e-01
5.760000e+00 1.581102e-01 1.929469e-01
5.761000e+00 2.311771e-01 1.921107e-01
5.762000e+00 2.088084e-01 1.912735e-01
5.763000e+00 1.901928e-01 1.904353e-01
5.764000e+00 1.874558e-01 1.895961e-01
5.765000e+00 2.065349e-01 1.887560e-01
5.766000e+00 1.920160e-01 1.879149e-01
5.767000e+00 2.174580e-01 1.870728e-01
5.768000e+00 2.148121e-01 1.862297e-01
5.769000e+00 1.980479e-01 1.853857e-01
5.770000e+00 1.964913e-01 1.845407e-01
5.771000e+00 1.718322e-01 1.836948e-01
5.772000e+00 1.830441e-01 1.828480e-01
5.773000e+00 1.717108e-01 1.820002e-01
5.774000e+00 1.711203e-01 1.811515e-01
5.775000e+00 1.353842e-01 1.803019e-01
5.776000e+00 1.358668e-01 1.794514e-01
5.777000e+00 2.036644e-01 1.786000e-01
5.778000e+00 2.204447e-01 1.777477e-01
5.779000e+00 1.860863e-01 1.768945e-01
5.780000e+00 1.761092e-01 1.760405e-01
5.781000e+00 1.772919e-01 1.751855e-01
5.782000e+00 1.457764e-01 1.743297e-01
5.783000e+00 1.650598e-01 1.734731e-01
5.784000e+00 1.983121e-01 1.726156e-01
5.785000e+00 1.482350e-01 1.717573e-01
5.786000e+00 1.417353e-01 1.708981e-01
5.787000e+00 2.045017e-01 1.700381e-01
5.788000e+00 1.503820e-01 1.691773e-01
5.789000e+00 1.608854e-01 1.683156e-01
5.790000e+00 1.564044e-01 1.674532e-01
5.791000e+00 1.558761e-01 1.665900e-01
5.792000e+00 1.828647e-01 1.657259e-01
5.793000e+00 1.395133e-01 1.648611e-01
5.794000e+00 1.512457e-01 1.639955e-01
5.795000e+00 1.381947e-01 1.631292e-01
5.796000e+00 1.773375e-01 1.622621e-01
5.797000e+00 1.594776e-01 1.613942e-01
5.798000e+00 1.727885e-01 1.605256e-01
5.799000e+00 1.603815e-01 1.596563e-01
5.800000e+00 1.328921e-01 1.587862e-01
5.801000e+00 1.509128e-01 1.579154e-01
5.802000e+00 1.563822e-01 1.570438e-01
5.803000e+00 1.379584e-01 1.561716e-01
5.804000e+00 1.747008e-01 1.552987e-01
5.805000e+00 1.501125e-01 1.544250e-01
5.806000e+00 1.777786e-01 1.535507e-01
5.807000e+00 1.346401e-01 1.526757e-01
5.808000e+00 1.538960e-01 1.518001e-01
5.809000e+00 1.684908e-01 1.509237e-01
5.810000e+00 1.769763e-01 1.500468e-01
5.811000e+00 1.553577e-01 1.491691e-01
5.812000e+00 1.501044e-01 1.482908e-01
5.813000e+00 1.842400e-01 1.474119e-01
5.814000e+00 1.277269e-01 1.465324e-01
5.815000e+00 1.246937e-01 1.456522e-01
5.816000e+00 1.703832e-01 1.447715e-01
5.817000e+00 1.155513e-01 1.438901e-01
5.818000e+00 1.709663e-01 1.430081e-01
5.819000e+00 1.547890e-01 1.421256e-01
5.820000e+00 1.293684e-01 1.412424e-01
5.821000e+00 1.380070e-01 1.403587e-01
5.822000e+00 1.367440e-01 1.394744e-01
5.823000e+00 1.671345e-01 1.385896e-01
5.824000e+00 1.305771e-01 1.377042e-01
5.825000e+00 1.407646e-01 1.368183e-01
5.826000e+00 1.353791e-01 1.359318e-01
5.827000e+00 1.351977e-01 1.350448e-01
5.828000e+00 1.398432e-01 1.341573e-01
5.829000e+00 1.237177e-01 1.332693e-01
5.830000e+00 1.297982e-01 1.323808e-01
5.831000e+00 1.483823e-01 1.314917e-01
5.832000e+00 1.221901e-01 1.306022e-01
5.833000e+00 1.355710e-01 1.297122e-01
5.834000e+00 1.453878e-01 1.288218e-01
5.835000e+00 1.141776e-01 1.279308e-01
5.836000e+00 1.551887e-01 1.270394e-01
5.837000e+00 1.289229e-01 1.261476e-01
5.838000e+00 8.835723e-02 1.252553e-01
5.839000e+00 1.462473e-01 1.243626e-01
5.840000e+00 1.054328e-01 1.234695e-01
5.841000e+00 1.456359e-01 1.225759e-01
5.842000e+00 1.271911e-01 1.216819e-01
5.843000e+00 1.240197e-01 1.207875e-01
5.844000e+00 1.246172e-01 1.198928e-01
5.845000e+00 1.277491e-01 1.189976e-01
5.846000e+00 8.203240e-02 1.181021e-01
5.847000e+00 1.156666e-01 1.172061e-01
5.848000e+00 1.107681e-01 1.163099e-01
5.849000e+00 9.787284e-02 1.154132e-01
5.850000e+00 1.129989e-01 1.145163e-01
5.851000e+00 1.102496e-01 1.136189e-01
5.852000e+00 9.050093e-02 1.127213e-01
5.853000e+00 8.854267e-02 1.118233e-01
5.854000e+00 1.434922e-01 1.109250e-01
5.855000e+00 8.935898e-02 1.100264e-01
5.856000e+00 1.127128e-01 1.091275e-01
5.857000e+00 1.225568e-01 1.082283e-01
5.858000e+00 9.989661e-02 1.073288e-01
5.859000e+00 1.013444e-01 1.064290e-01
5.860000e+00 9.750054e-02 1.055290e-01
5.861000e+00 9.055811e-02 1.046287e-01
5.862000e+00 1.619799e-01 1.037281e-01
5.863000e+00 9.049501e-02 1.028273e-01
5.864000e+00 1.401927e-01 1.019263e-01
5.865000e+00 1.114966e-01 1.010250e-01
5.866000e+00 1.032017e-01 1.001235e-01
5.867000e+00 7.702033e-02 9.922182e-02
5.868000e+00 1.038189e-01 9.831991e-02
5.869000e+00 1.143105e-01 9.741780e-02
5.870000e+00 9.684935e-02 9.651550e-02
5.871000e+00 1.094782e-01 9.561302e-02
5.872000e+00 8.923106e-02 9.471036e-02
5.873000e+00 1.081392e-01 9.380753e-02
5.874000e+00 9.646308e-02 9.290455e-02
5.875000e+00 6.100419e-02 9.200142e-02
5.876000e+00 6.266893e-02 9.109815e-02
5.877000e+00 9.174027e-02 9.019474e-02
5.878000e+00 8.968489e-02 8.929120e-02
5.879000e+00 1.282261e-01 8.838755e-02
5.880000e+00 1.191116e-01 8.748379e-02
5.881000e+00 7.982020e-02 8.657992e-02
5.882000e+00 7.689459e-02 8.567596e-02
5.883000e+00 9.260883e-02 8.477192e-02
5.884000e+00 9.853374e-02 8.386779e-02
5.885000e+00 8.195766e-02 8.296360e-02
5.886000e+00 1.057333e-01 8.205934e-02
5.887000e+00 6.202405e-02 8.115503e-02
5.888000e+00 1.145192e-01 8.025068e-02
5.889000e+00 1.352181e-01 7.934628e-02
5.890000e+00 7.988569e-02 7.844186e-02
5.891000e+00 9.288284e-02 7.753741e-02
5.892000e+00 6.639635e-02 7.663295e-02
5.893000e+00 4.927389e-02 7.572848e-02
5.894000e+00 8.495824e-02 7.482401e-02
5.895000e+00 8.287035e-02 7.391955e-02
5.896000e+00 2.339685e-02 7.301512e-02
5.897000e+00 5.092044e-02 7.211070e-02
5.898000e+00 9.215005e-02 7.120633e-02
5.899000e+00 5.924054e-02 7.030199e-02
5.900000e+00 5.404498e-02 6.939771e-02
5.901000e+00 6.150209e-02 6.849348e-02
5.902000e+00 7.881354e-02 6.758932e-02
5.903000e+00 2.481761e-02 6.668524e-02
5.904000e+00 8.831432e-02 6.578124e-02
5.905000e+00 7.525578e-02 6.487733e-02
5.906000e+00 4.699679e-02 6.397352e-02
5.907000e+00 2.980559e-02 6.306981e-02
5.908000e+00 7.496048e-02 6.216622e-02
5.909000e+00 6.988618e-02 6.126276e-02
5.910000e+00 6.919339e-02 6.035943e-02
5.911000e+00 6.133013e-02 5.945623e-02
5.912000e+00 6.949238e-02 5.855319e-02
5.913000e+00 9.307524e-02 5.765030e-02
5.914000e+00 4.787823e-02 5.674757e-02
5.915000e+00 5.682436e-02 5.584502e-02
5.916000e+00 6.112395e-02 5.494265e-02
5.917000e+00 6.660587e-02 5.404046e-02
5.918000e+00 4.653347e-02 5.313847e-02
5.919000e+00 4.676771e-02 5.223668e-02
5.920000e+00 4.939754e-02 5.133511e-02
5.921000e+00 6.338714e-02 5.043376e-02
5.922000e+00 1.718756e-02 4.953264e-02
5.923000e+00 5.107803e-02 4.863175e-02
5.924000e+00 4.569448e-02 4.773111e-02
5.925000e+00 5.684557e-02 4.683072e-02
5.926000e+00 4.892130e-02 4.593059e-02
5.927000e+00 4.688535e-02 4.503073e-02
5.928000e+00 3.757750e-02 4.413114e-02
5.929000e+00 4.515815e-02 4.323184e-02
5.930000e+00 2.592410e-02 4.233284e-02
5.931000e+00 2.525291e-02 4.143413e-02
5.932000e+00 5.224866e-02 4.053573e-02
5.933000e+00 5.076916e-02 3.963765e-02
5.934000e+00 3.274112e-02 3.873990e-02
5.935000e+00 5.162913e-02 3.784248e-02
5.936000e+00 2.561587e-02 3.694540e-02
5.937000e+00 7.107232e-02 3.604867e-02
5.938000e+00 5.455597e-02 3.515229e-02
5.939000e+00 -8.686140e-03 3.425629e-02
5.940000e+00 3.597265e-02 3.336065e-02
5.941000e+00 5.083811e-02 3.246540e-02
5.942000e+00 1.504488e-02 3.157053e-02
5.943000e+00 1.842250e-02 3.067606e-02
5.944000e+00 6.571018e-02 2.978200e-02
5.945000e+00 2.545186e-02 2.888835e-02
5.946000e+00 4.708324e-02 2.799512e-02
5.947000e+00 5.310474e-02 2.710233e-02
5.948000e+00 3.631769e-02 2.620997e-02
5.949000e+00 4.198837e-02 2.531805e-02
5.950000e+00 1.695397e-02 2.442659e-02
5.951000e+00 -3.214074e-03 2.353559e-02
5.952000e+00 1.788976e-02 2.264506e-02
5.953000e+00 1.310792e-02 2.175500e-02
5.954000e+00 3.954403e-02 2.086543e-02
5.955000e+00 -7.147285e-04 1.997636e-02
5.956000e+00 1.364412e-02 1.908778e-02
5.957000e+00 2.528683e-02 1.819972e-02
5.958000e+00 3.132135e-03 1.731217e-02
5.959000e+00 1.691263e-02 1.642515e-02
5.960000e+00 -1.211955e-02 1.553866e-02
5.961000e+00 5.451698e-03 1.465271e-02
5.962000e+00 1.685491e-02 1.376731e-02
5.963000e+00 -6.770263e-03 1.288247e-02
5.964000e+00 2.821364e-02 1.199820e-02
5.965000e+00 1.445664e-02 1.111449e-02
5.966000e+00 3.177482e-02 1.023137e-02
5.967000e+00 -1.814891e-02 9.348841e-03
5.968000e+00 2.152642e-02 8.466905e-03
5.969000e+00 8.615946e-03 7.585575e-03
5.970000e+00 1.863123e-02 6.704858e-03
5.971000e+00 -2.292286e-02 5.824762e-03
5.972000e+00 3.316414e-02 4.945294e-03
5.973000e+00 1.776153e-02 4.066464e-03
5.974000e+00 1.367125e-02 3.188278e-03
5.975000e+00 -3.685113e-02 2.310745e-03
5.976000e+00 3.011496e-02 1.433873e-03
5.977000e+00 -2.591791e-02 5.576699e-04
5.978000e+00 1.543229e-02 -3.178569e-04
5.979000e+00 -9.150486e-03 -1.192699e-03
5.980000e+00 -1.797977e-02 -2.066849e-03
5.981000e+00 4.279977e-02 -2.940298e-03
5.982000e+00 1.243510e-02 -3.813038e-03
5.983000e+00 -1.037722e-02 -4.685063e-03
5.984000e+00 -3.123911e-02 -5.556365e-03
5.985000e+00 -3.098661e-02 -6.426936e-03
5.986000e+00 1.766074e-02 -7.296768e-03
5.987000e+00 -1.664469e-02 -8.165853e-03
5.988000e+00 -1.421412e-02 -9.034183e-03
5.989000e+00 -5.857275e-03 -9.901751e-03
5.990000e+00 -9.281341e-03 -1.076855e-02
5.991000e+00 -7.007743e-03 -1.163457e-02
5.992000e+00 8.238927e-03 -1.249980e-02
5.993000e+00 -1.467561e-02 -1.336424e-02
5.994000e+00 -5.516988e-02 -1.422788e-02
5.995000e+00 -1.876193e-02 -1.509071e-02
5.996000e+00 -8.518669e-03 -1.595272e-02
5.997000e+00 7.757971e-03 -1.681390e-02
5.998000e+00 -7.441298e-03 -1.767426e-02
5.999000e+00 -5.640811e-02 -1.853377e-02
6.000000e+00 -3.115279e-02 -1.939244e-02
6.001000e+00 -6.790418e-02 -2.025024e-02
6.002000e+00 -2.383853e-02 -2.110719e-02
6.003000e+00 9.280085e-03 -2.196326e-02
6.004000e+00 1.033883e-02 -2.281846e-02
6.005000e+00 -5.290251e-02 -2.367276e-02
6.006000e+00 -2.675298e-03 -2.452618e-02
6.007000e+00 -4.836514e-03 -2.537869e-02
6.008000e+00 -2.081162e-02 -2.623029e-02
6.009000e+00 -2.091238e-02 -2.708097e-02
6.010000e+00 1.037627e-03 -2.793073e-02
6.011000e+00 -6.197887e-02 -2.877955e-02
6.012000e+00 -4.838063e-02 -2.962744e-02
6.013000e+00 -1.409368e-02 -3.047437e-02
6.014000e+00 -1.894489e-02 -3.132035e-02
6.015000e+00 -5.269996e-02 -3.216537e-02
6.016000e+00 -4.447065e-02 -3.300942e-02
6.017000e+00 1.854288e-03 -3.385249e-02
6.018000e+00 -2.677769e-02 -3.469457e-02
6.019000e+00 -5.928142e-03 -3.553566e-02
6.020000e+00 -7.274582e-02 -3.637575e-02
6.021000e+00 -2.132475e-02 -3.721483e-02
6.022000e+00 -5.262349e-02 -3.805289e-02
6.023000e+00 -2.262393e-02 -3.888993e-02
6.024000e+00 -8.576755e-03 -3.972594e-02
6.025000e+00 -3.245462e-02 -4.056091e-02
6.026000e+00 -6.655304e-02 -4.139483e-02
6.027000e+00 -3.277568e-02 -4.222771e-02
6.028000e+00 -7.123845e-02 -4.305952e-02
6.029000e+00 -4.741241e-02 -4.389026e-02
6.030000e+00 -7.392861e-02 -4.471992e-02
6.031000e+00 -5.058510e-02 -4.554851e-02
6.032000e+00 -4.709499e-02 -4.637600e-02
6.033000e+00 -4.772957e-02 -4.720239e-02
6.034000e+00 -4.966143e-02 -4.802768e-02
6.035000e+00 6.701290e-04 -4.885186e-02
6.036000e+00 -5.339437e-02 -4.967492e-02
6.037000e+00 -2.795970e-02 -5.049685e-02
6.038000e+00 -6.159764e-02 -5.131764e-02
6.039000e+00 -6.684676e-02 -5.213729e-02
6.040000e+00 -6.277089e-02 -5.295579e-02
6.041000e+00 -3.976635e-02 -5.377314e-02
6.042000e+00 -5.764691e-02 -5.458932e-02
6.043000e+00 -8.583418e-02 -5.540433e-02
6.044000e+00 -4.947663e-02 -5.621817e-02
6.045000e+00 -7.663205e-02 -5.703081e-02
6.046000e+00 -5.141603e-02 -5.784227e-02
6.047000e+00 -6.457718e-02 -5.865252e-02
6.048000e+00 -3.399270e-02 -5.946156e-02
6.049000e+00 -6.459452e-02 -6.026939e-02
6.050000e+00 -7.278284e-02 -6.107600e-02
6.051000e+00 -7.954181e-02 -6.188138e-02
6.052000e+00 -5.780045e-02 -6.268552e-02
6.053000e+00 -5.085287e-02 -6.348842e-02
6.054000e+00 -5.888202e-02 -6.429007e-02
6.055000e+00 -9.515163e-02 -6.509046e-02
6.056000e+00 -1.020220e-01 -6.588959e-02
6.057000e+00 -1.004667e-01 -6.668744e-02
6.058000e+00 -6.012602e-02 -6.748402e-02
6.059000e+00 -5.764969e-02 -6.827930e-02
6.060000e+00 -3.999042e-02 -6.907330e-02
6.061000e+00 -8.917588e-02 -6.986599e-02
6.062000e+00 -1.119251e-01 -7.065738e-02
6.063000e+00 -4.779657e-02 -7.144745e-02
6.064000e+00 -6.970366e-02 -7.223620e-02
6.065000e+00 -7.729252e-02 -7.302362e-02
6.066000e+00 -9.964908e-02 -7.380970e-02
6.067000e+00 -9.247196e-02 -7.459444e-02
6.068000e+00 -9.548174e-02 -7.537783e-02
6.069000e+00 -4.538232e-02 -7.615987e-02
6.070000e+00 -6.541120e-02 -7.694054e-02
6.071000e+00 -9.565596e-02 -7.771985e-02
6.072000e+00 -5.504624e-02 -7.849777e-02
6.073000e+00 -8.125080e-02 -7.927432e-02
6.074000e+00 -6.770420e-02 -8.004947e-02
6.075000e+00 -5.116969e-02 -8.082322e-02
6.076000e+00 -8.241711e-02 -8.159557e-02
6.077000e+00 -4.586568e-02 -8.236651e-02
6.078000e+00 -8.497676e-02 -8.313602e-02
6.079000e+00 -1.162134e-01 -8.390412e-02
6.080000e+00 -6.659664e-02 -8.467078e-02
6.081000e+00 -7.593046e-02 -8.543600e-02
6.082000e+00 -9.533288e-02 -8.619977e-02
6.083000e+00 -6.481098e-02 -8.696210e-02
6.084000e+00 -1.054394e-01 -8.772296e-02
6.085000e+00 -7.290190e-02 -8.848236e-02
6.086000e+00 -7.595434e-02 -8.924029e-02
6.087000e+00 -7.597997e-02 -8.999673e-02
6.088000e+00 -9.763491e-02 -9.075169e-02
6.089000e+00 -4.777543e-02 -9.150516e-02
6.090000e+00 -9.785812e-02 -9.225713e-02
6.091000e+00 -1.111322e-01 -9.300759e-02
6.092000e+00 -5.874994e-02 -9.375654e-02
6.093000e+00 -1.473836e-01 -9.450397e-02
6.094000e+00 -7.500748e-02 -9.524988e-02
6.095000e+00 -7.691254e-02 -9.599425e-02
6.096000e+00 -8.844347e-02 -9.673709e-02
6.097000e+00 -8.226195e-02 -9.747837e-02
6.098000e+00 -1.278201e-01 -9.821811e-02
6.099000e+00 -1.017792e-01 -9.895629e-02
6.100000e+00 -1.262461e-01 -9.969290e-02
6.101000e+00 -1.061457e-01 -1.004279e-01
6.102000e+00 -1.337932e-01 -1.011614e-01
6.103000e+00 -1.128974e-01 -1.018933e-01
6.104000e+00 -9.527787e-02 -1.026236e-01
6.105000e+00 -7.909067e-02 -1.033523e-01
6.106000e+00 -1.167343e-01 -1.040794e-01
6.107000e+00 -1.003067e-01 -1.048049e-01
6.108000e+00 -1.037581e-01 -1.055287e-01
6.109000e+00 -1.145310e-01 -1.062510e-01
6.110000e+00 -1.044048e-01 -1.069716e-01
6.111000e+00 -1.240736e-01 -1.076906e-01
6.112000e+00 -1.239035e-01 -1.084079e-01
6.113000e+00 -1.173147e-01 -1.091236e-01
6.114000e+00 -1.113375e-01 -1.098376e-01
6.115000e+00 -1.370871e-01 -1.105500e-01
6.116000e+00 -9.152498e-02 -1.112607e-01
6.117000e+00 -1.202641e-01 -1.119698e-01
6.118000e+00 -9.683971e-02 -1.126771e-01
6.119000e+00 -1.405721e-01 -1.133828e-01
6.120000e+00 -8.758219e-02 -1.140868e-01
6.121000e+00 -1.398942e-01 -1.147891e-01
6.122000e+00 -8.361456e-02 -1.154897e-01
6.123000e+00 -1.164380e-01 -1.161886e-01
6.124000e+00 -1.326198e-01 -1.168857e-01
6.125000e+00 -1.217454e-01 -1.175812e-01
6.126000e+00 -1.387992e-01 -1.182749e-01
6.127000e+00 -9.635073e-02 -1.189669e-01
6.128000e+00 -1.176873e-01 -1.196571e-01
6.129000e+00 -1.525280e-01 -1.203456e-01
6.130000e+00 -1.261804e-01 -1.210324e-01
6.131000e+00 -1.120255e-01 -1.217174e-01
6.132000e+00 -1.226619e-01 -1.224006e-01
6.133000e+00 -1.491636e-01 -1.230821e-01
6.134000e+00 -1.213325e-01 -1.237618e-01
6.135000e+00 -1.056663e-01 -1.244397e-01
6.136000e+00 -1.383368e-01 -1.251158e-01
6.137000e+00 -1.132299e-01 -1.257902e-01
6.138000e+00 -1.054474e-01 -1.264627e-01
6.139000e+00 -1.459638e-01 -1.271334e-01
6.140000e+00 -1.521009e-01 -1.278024e-01
6.141000e+00 -1.450876e-01 -1.284695e-01
6.142000e+00 -1.610193e-01 -1.291348e-01
6.143000e+00 -1.262732e-01 -1.297982e-01
6.144000e+00 -1.496513e-01 -1.304599e-01
6.145000e+00 -1.311679e-01 -1.311197e-01
6.146000e+00 -1.230309e-01 -1.317776e-01
6.147000e+00 -1.432459e-01 -1.324337e-01
6.148000e+00 -1.552644e-01 -1.330880e-01
6.149000e+00 -1.234879e-01 -1.337404e-01
6.150000e+00 -1.065971e-01 -1.343909e-01
6.151000e+00 -1.345420e-01 -1.350395e-01
6.152000e+00 -1.433779e-01 -1.356863e-01
6.153000e+00 -1.133910e-01 -1.363312e-01
6.154000e+00 -1.152387e-01 -1.369742e-01
6.155000e+00 -1.268270e-01 -1.376154e-01
6.156000e+00 -1.519665e-01 -1.382546e-01
6.157000e+00 -1.806324e-01 -1.388919e-01
6.158000e+00 -1.468481e-01 -1.395273e-01
6.159000e+00 -1.409021e-01 -1.401608e-01
6.160000e+00 -1.188940e-01 -1.407924e-01
6.161000e+00 -1.152916e-01 -1.414220e-01
6.162000e+00 -1.371475e-01 -1.420497e-01
6.163000e+00 -1.817910e-01 -1.426755e-01
6.164000e+00 -1.259654e-01 -1.432993e-01
6.165000e+00 -1.508099e-01 -1.439212e-01
6.166000e+00 -1.446699e-01 -1.445412e-01
6.167000e+00 -1.342378e-01 -1.451592e-01
6.168000e+00 -1.570359e-01 -1.457752e-01
6.169000e+00 -1.508125e-01 -1.463893e-01
6.170000e+00 -1.061840e-01 -1.470013e-01
6.171000e+00 -1.325214e-01 -1.476115e-01
6.172000e+00 -1.704166e-01 -1.482196e-01
6.173000e+00 -1.373598e-01 -1.488257e-01
6.174000e+00 -1.408638e-01 -1.494299e-01
6.175000e+00 -1.689072e-01 -1.500320e-01
6.176000e+00 -1.460194e-01 -1.506322e-01
6.177000e+00 -1.637955e-01 -1.512303e-01
6.178000e+00 -1.794604e-01 -1.518264e-01
6.179000e+00 -1.624115e-01 -1.524205e-01
6.180000e+00 -1.430192e-01 -1.530126e-01
6.181000e+00 -1.662456e-01 -1.536027e-01
6.182000e+00 -1.301044e-01 -1.541907e-01
6.183000e+00 -1.474453e-01 -1.547767e-01
6.184000e+00 -1.526326e-01 -1.553607e-01
6.185000e+00 -1.482737e-01 -1.559426e-01
6.186000e+00 -1.645437e-01 -1.565224e-01
6.187000e+00 -1.546544e-01 -1.571002e-01
6.188000e+00 -1.413158e-01 -1.576759e-01
6.189000e+00 -1.700301e-01 -1.582496e-01
6.190000e+00 -1.638244e-01 -1.588212e-01
6.191000e+00 -1.768998e-01 -1.593907e-01
6.192000e+00 -1.237892e-01 -1.599582e-01
6.193000e+00 -1.232907e-01 -1.605236e-01
6.194000e+00 -1.557866e-01 -1.610868e-01
6.195000e+00 -1.553490e-01 -1.616480e-01
6.196000e+00 -1.744752e-01 -1.622071e-01
6.197000e+00 -1.510250e-01 -1.627641e-01
6.198000e+00 -1.661012e-01 -1.633189e-01
6.199000e+00 -1.723778e-01 -1.638717e-01
6.200000e+00 -1.422390e-01 -1.644224e-01
6.201000e+00 -1.442798e-01 -1.649709e-01
6.202000e+00 -1.320520e-01 -1.655173e-01
6.203000e+00 -1.923865e-01 -1.660616e-01
6.204000e+00 -1.303910e-01 -1.666037e-01
6.205000e+00 -1.484611e-01 -1.671437e-01
6.206000e+00 -1.336732e-01 -1.676816e-01
6.207000e+00 -1.395149e-01 -1.682173e-01
6.208000e+00 -1.539197e-01 -1.687508e-01
6.209000e+00 -1.821117e-01 -1.692822e-01
6.210000e+00 -1.816483e-01 -1.698115e-01
6.211000e+00 -1.754799e-01 -1.703386e-01
6.212000e+00 -1.742986e-01 -1.708635e-01
6.213000e+00 -1.862550e-01 -1.713862e-01
6.214000e+00 -1.858100e-01 -1.719068e-01
6.215000e+00 -2.089483e-01 -1.724252e-01
6.216000e+00 -1.506628e-01 -1.729414e-01
6.217000e+00 -1.560756e-01 -1.734554e-01
6.218000e+00 -1.893750e-01 -1.739673e-01
6.219000e+00 -1.654259e-01 -1.744769e-01
6.220000e+00 -1.686970e-01 -1.749843e-01
6.221000e+00 -1.506555e-01 -1.754895e-01
6.222000e+00 -1.706215e-01 -1.759926e-01
6.223000e+00 -1.774889e-01 -1.764934e-01
6.224000e+00 -1.615364e-01 -1.769920e-01
6.225000e+00 -1.791048e-01 -1.774883e-01
6.226000e+00 -1.684082e-01 -1.779825e-01
6.227000e+00 -1.814564e-01 -1.784744e-01
6.228000e+00 -1.856628e-01 -1.789641e-01
6.229000e+00 -1.776641e-01 -1.794515e-01
6.230000e+00 -1.735637e-01 -1.799368e-01
6.231000e+00 -1.592386e-01 -1.804197e-01
6.232000e+00 -1.749647e-01 -1.809005e-01
6.233000e+00 -1.954921e-01 -1.813789e-01
6.234000e+00 -1.550711e-01 -1.818552e-01
6.235000e+00 -2.006389e-01 -1.823291e-01
6.236000e+00 -1.838872e-01 -1.828008e-01
6.237000e+00 -2.101085e-01 -1.832703e-01
6.238000e+00 -1.493732e-01 -1.837374e-01
6.239000e+00 -1.770856e-01 -1.842023e-01
6.240000e+00 -1.853677e-01 -1.846650e-01
6.241000e+00 -1.867063e-01 -1.851253e-01
6.242000e+00 -1.731191e-01 -1.855834e-01
6.243000e+00 -2.017667e-01 -1.860392e-01
6.244000e+00 -1.652881e-01 -1.864926e-01
6.245000e+00 -1.694621e-01 -1.869438e-01
6.246000e+00 -1.756617e-01 -1.873927e-01
6.247000e+00 -2.269923e-01 -1.878394e-01
6.248000e+00 -2.283375e-01 -1.882837e-01
6.249000e+00 -1.752796e-01 -1.887257e-01
6.250000e+00 -2.075471e-01 -1.891653e-01
6.251000e+00 -1.642797e-01 -1.896027e-01
6.252000e+00 -1.712381e-01 -1.900378e-01
6.253000e+00 -2.083549e-01 -1.904705e-01
6.254000e+00 -1.242884e-01 -1.909009e-01
6.255000e+00 -2.028637e-01 -1.913290e-01
6.256000e+00 -2.209061e-01 -1.917548e-01
6.257000e+00 -2.114899e-01 -1.921782e-01
6.258000e+00 -1.785841e-01 -1.925993e-01
6.259000e+00 -2.262973e-01 -1.930181e-01
6.260000e+00 -2.133266e-01 -1.934345e-01
6.261000e+00 -1.811767e-01 -1.938486e-01
6.262000e+00 -1.575306e-01 -1.942603e-01
6.263000e+00 -1.883335e-01 -1.946697e-01
6.264000e+00 -2.042853e-01 -1.950768e-01
6.265000e+00 -2.157413e-01 -1.954814e-01
6.266000e+00 -1.657207e-01 -1.958838e-01
6.267000e+00 -2.353326e-01 -1.962837e-01
6.268000e+00 -1.969092e-01 -1.966813e-01
6.269000e+00 -1.953260e-01 -1.970766e-01
6.270000e+00 -1.709660e-01 -1.974694e-01
6.271000e+00 -1.757284e-01 -1.978599e-01
6.272000e+00 -2.003711e-01 -1.982480e-01
6.273000e+00 -2.278497e-01 -1.986338e-01
6.274000e+00 -1.788131e-01 -1.990172e-01
6.275000e+00 -1.972410e-01 -1.993981e-01
6.276000e+00 -2.292138e-01 -1.997767e-01
6.277000e+00 -1.809366e-01 -2.001529e-01
6.278000e+00 -2.095926e-01 -2.005268e-01
6.279000e+00 -2.030319e-01 -2.008982e-01
6.280000e+00 -2.053055e-01 -2.012672e-01
6.281000e+00 -2.005369e-01 -2.016339e-01
6.282000e+00 -2.295274e-01 -2.019981e-01
6.283000e+00 -1.908606e-01 -2.023600e-01
6.284000e+00 -2.305143e-01 -2.027194e-01
6.285000e+00 -1.717771e-01 -2.030764e-01
6.286000e+00 -2.158982e-01 -2.034310e-01
6.287000e+00 -2.336855e-01 -2.037832e-01
6.288000e+00 -2.344774e-01 -2.041330e-01
6.289000e+00 -2.243066e-01 -2.044804e-01
6.290000e+00 -2.174135e-01 -2.048254e-01
6.291000e+00 -1.974704e-01 -2.051679e-01
6.292000e+00 -2.042387e-01 -2.055080e-01
6.293000e+00 -1.952087e-01 -2.058457e-01
6.294000e+00 -1.906295e-01 -2.061810e-01
6.295000e+00 -2.319745e-01 -2.065138e-01
6.296000e+00 -2.178278e-01 -2.068442e-01
6.297000e+00 -2.031600e-01 -2.071722e-01
6.298000e+00 -2.393655e-01 -2.074977e-01
6.299000e+00 -1.803819e-01 -2.078208e-01
6.300000e+00 -2.218473e-01 -2.081415e-01
6.301000e+00 -2.164511e-01 -2.084597e-01
6.302000e+00 -2.240552e-01 -2.087755e-01
6.303000e+00 -2.176065e-01 -2.090888e-01
6.304000e+00 -1.847986e-01 -2.093997e-01
6.305000e+00 -2.017277e-01 -2.097082e-01
6.306000e+00 -2.206267e-01 -2.100142e-01
6.307000e+00 -2.391335e-01 -2.103177e-01
6.308000e+00 -2.340491e-01 -2.106188e-01
6.309000e+00 -1.995366e-01 -2.109174e-01
6.310000e+00 -1.806458e-01 -2.112136e-01
6.311000e+00 -2.401806e-01 -2.115073e-01
6.312000e+00 -2.198239e-01 -2.117985e-01
6.313000e+00 -1.863765e-01 -2.120873e-01
6.314000e+00 -2.326861e-01 -2.123737e-01
6.315000e+00 -1.998906e-01 -2.126575e-01
6.316000e+00 -1.996017e-01 -2.129389e-01
6.317000e+00 -2.176446e-01 -2.132179e-01
6.318000e+00 -1.711756e-01 -2.134943e-01
6.319000e+00 -2.242905e-01 -2.137683e-01
6.320000e+00 -2.240226e-01 -2.140398e-01
6.321000e+00 -2.095543e-01 -2.143089e-01
6.322000e+00 -2.224166e-01 -2.145754e-01
6.323000e+00 -2.027867e-01 -2.148395e-01
6.324000e+00 -1.976343e-01 -2.151011e-01
6.325000e+00 -2.164706e-01 -2.153603e-01
6.326000e+00 -2.262911e-01 -2.156169e-01
6.327000e+00 -2.238447e-01 -2.158711e-01
6.328000e+00 -2.510497e-01 -2.161228e-01
6.329000e+00 -1.989634e-01 -2.163720e-01
6.330000e+00 -2.152177e-01 -2.166187e-01
6.331000e+00 -2.384939e-01 -2.168630e-01
6.332000e+00 -2.268843e-01 -2.171047e-01
6.333000e+00 -2.165210e-01 -2.173440e-01
6.334000e+00 -2.459946e-01 -2.175807e-01
6.335000e+00 -2.316621e-01 -2.178150e-01
6.336000e+00 -2.053424e-01 -2.180468e-01
6.337000e+00 -2.170108e-01 -2.182761e-01
6.338000e+00 -1.935228e-01 -2.185029e-01
6.339000e+00 -2.563229e-01 -2.187272e-01
6.340000e+00 -2.166756e-01 -2.189490e-01
6.341000e+00 -2.147234e-01 -2.191684e-01
6.342000e+00 -1.950443e-01 -2.193852e-01
6.343000e+00 -2.382859e-01 -2.195995e-01
6.344000e+00 -2.392492e-01 -2.198113e-01
6.345000e+00 -2.340079e-01 -2.200207e-01
6.346000e+00 -2.461768e-01 -2.202275e-01
6.347000e+00 -1.860425e-01 -2.204318e-01
6.348000e+00 -1.979676e-01 -2.206337e-01
6.349000e+00 -1.786588e-01 -2.208330e-01
6.350000e+00 -2.242739e-01 -2.210298e-01
6.351000e+00 -2.353740e-01 -2.212241e-01
6.352000e+00 -2.249959e-01 -2.214160e-01
6.353000e+00 -2.001577e-01 -2.216053e-01
6.354000e+00 -2.341084e-01 -2.217921e-01
6.355000e+00 -2.446197e-01 -2.219764e-01
6.356000e+00 -2.407926e-01 -2.221582e-01
6.357000e+00 -2.500429e-01 -2.223375e-01
6.358000e+00 -2.007334e-01 -2.225143e-01
6.359000e+00 -2.390402e-01 -2.226886e-01
6.360000e+00 -2.513045e-01 -2.228603e-01
6.361000e+00 -2.503309e-01 -2.230296e-01
6.362000e+00 -2.387542e-01 -2.231964e-01
6.363000e+00 -1.910514e-01 -2.233606e-01
6.364000e+00 -2.564998e-01 -2.235224e-01
6.365000e+00 -2.818571e-01 -2.236816e-01
6.366000e+00 -2.318053e-01 -2.238384e-01
6.367000e+00 -2.261177e-01 -2.239926e-01
6.368000e+00 -2.235778e-01 -2.241443e-01
6.369000e+00 -2.482123e-01 -2.242935e-01
6.370000e+00 -2.179160e-01 -2.244402e-01
6.371000e+00 -2.509474e-01 -2.245844e-01
6.372000e+00 -2.261854e-01 -2.247261e-01
6.373000e+00 -2.325705e-01 -2.248653e-01
6.374000e+00 -1.995340e-01 -2.250019e-01
6.375000e+00 -1.829049e-01 -2.251361e-01
6.376000e+00 -2.312313e-01 -2.252677e-01
6.377000e+00 -2.630848e-01 -2.253969e-01
6.378000e+00 -2.261432e-01 -2.255235e-01
6.379000e+00 -2.332868e-01 -2.256477e-01
6.380000e+00 -2.171606e-01 -2.257693e-01
6.381000e+00 -2.358823e-01 -2.258884e-01
6.382000e+00 -2.214895e-01 -2.260050e-01
6.383000e+00 -2.356731e-01 -2.261191e-01
6.384000e+00 -2.096826e-01 -2.262307e-01
6.385000e+00 -2.327119e-01 -2.263398e-01
6.386000e+00 -2.057556e-01 -2.264464e-01
6.387000e+00 -2.150611e-01 -2.265505e-01
6.388000e+00 -2.295042e-01 -2.266521e-01
6.389000e+00 -2.404614e-01 -2.267511e-01
6.390000e+00 -2.164512e-01 -2.268477e-01
6.391000e+00 -2.699419e-01 -2.269418e-01
6.392000e+00 -2.253396e-01 -2.270333e-01
6.393000e+00 -2.125112e-01 -2.271224e-01
6.394000e+00 -2.117497e-01 -2.272090e-01
6.395000e+00 -2.344490e-01 -2.272930e-01
6.396000e+00 -2.041645e-01 -2.273746e-01
6.397000e+00 -2.495094e-01 -2.274537e-01
6.398000e+00 -2.030606e-01 -2.275302e-01
6.399000e+00 -2.268784e-01 -2.276043e-01
6.400000e+00 -2.541059e-01 -2.276759e-01
6.401000e+00 -2.453666e-01 -2.277449e-01
6.402000e+00 -2.076878e-01 -2.278115e-01
6.403000e+00 -2.119279e-01 -2.278756e-01
6.404000e+00 -2.124363e-01 -2.279372e-01
6.405000e+00 -2.237833e-01 -2.279963e-01
6.406000e+00 -2.283206e-01 -2.280529e-01
6.407000e+00 -2.270182e-01 -2.281070e-01
6.408000e+00 -2.166130e-01 -2.281587e-01
6.409000e+00 -2.039956e-01 -2.282078e-01
6.410000e+00 -2.044510e-01 -2.282545e-01
6.411000e+00 -1.997509e-01 -2.282986e-01
6.412000e+00 -2.561734e-01 -2.283403e-01
6.413000e+00 -2.373404e-01 -2.283795e-01
6.414000e+00 -1.801569e-01 -2.284162e-01
6.415000e+00 -1.968392e-01 -2.284505e-01
6.416000e+00 -2.433684e-01 -2.284822e-01
6.417000e+00 -1.972689e-01 -2.285115e-01
6.418000e+00 -2.327850e-01 -2.285383e-01
6.419000e+00 -2.615635e-01 -2.285626e-01
6.420000e+00 -2.300956e-01 -2.285845e-01
6.421000e+00 -2.265021e-01 -2.286038e-01
6.422000e+00 -2.322401e-01 -2.286207e-01
6.423000e+00 -2.418432e-01 -2.286352e-01
6.424000e+00 -2.565974e-01 -2.286471e-01
6.425000e+00 -1.864507e-01 -2.286566e-01
6.426000e+00 -2.297188e-01 -2.286637e-01
6.427000e+00 -2.366495e-01 -2.286682e-01
6.428000e+00 -2.443433e-01 -2.286703e-01
6.429000e+00 -2.611057e-01 -2.286700e-01
6.430000e+00 -1.992507e-01 -2.286671e-01
6.431000e+00 -2.363852e-01 -2.286618e-01
6.432000e+00 -2.449063e-01 -2.286541e-01
6.433000e+00 -2.239398e-01 -2.286439e-01
6.434000e+00 -2.341420e-01 -2.286313e-01
6.435000e+00 -1.823056e-01 -2.286162e-01
6.436000e+00 -2.419983e-01 -2.285986e-01
6.437000e+00 -1.988656e-01 -2.285786e-01
6.438000e+00 -2.283245e-01 -2.285562e-01
6.439000e+00 -2.323196e-01 -2.285313e-01
6.440000e+00 -2.295731e-01 -2.285040e-01
6.441000e+00 -2.534369e-01 -2.284742e-01
6.442000e+00 -2.141553e-01 -2.284420e-01
6.443000e+00 -2.437674e-01 -2.284073e-01
6.444000e+00 -2.308439e-01 -2.283703e-01
6.445000e+00 -2.283842e-01 -2.283308e-01
6.446000e+00 -2.578182e-01 -2.282888e-01
6.447000e+00 -2.107467e-01 -2.282444e-01
6.448000e+00 -2.191494e-01 -2.281976e-01
6.449000e+00 -2.105977e-01 -2.281484e-01
6.450000e+00 -2.564569e-01 -2.280968e-01
6.451000e+00 -1.994568e-01 -2.280427e-01
6.452000e+00 -2.444753e-01 -2.279862e-01
6.453000e+00 -2.521639e-01 -2.279273e-01
6.454000e+00 -2.122335e-01 -2.278660e-01
6.455000e+00 -2.216594e-01 -2.278023e-01
6.456000e+00 -2.626362e-01 -2.277362e-01
6.457000e+00 -2.024640e-01 -2.276676e-01
6.458000e+00 -2.373354e-01 -2.275967e-01
6.459000e+00 -2.323593e-01 -2.275234e-01
6.460000e+00 -2.558543e-01 -2.274476e-01
6.461000e+00 -2.489278e-01 -2.273695e-01
6.462000e+00 -2.292785e-01 -2.272889e-01
6.463000e+00 -2.393679e-01 -2.272060e-01
6.464000e+00 -2.340437e-01 -2.271207e-01
6.465000e+00 -2.512201e-01 -2.270330e-01
6.466000e+00 -2.152168e-01 -2.269429e-01
6.467000e+00 -2.377458e-01 -2.268505e-01
6.468000e+00 -2.365028e-01 -2.267556e-01
6.469000e+00 -2.487875e-01 -2.266584e-01
6.470000e+00 -2.050148e-01 -2.265588e-01
6.471000e+00 -2.094002e-01 -2.264568e-01
6.472000e+00 -1.865344e-01 -2.263525e-01
6.473000e+00 -2.075828e-01 -2.262458e-01
6.474000e+00 -2.526238e-01 -2.261368e-01
6.475000e+00 -2.577241e-01 -2.260253e-01
6.476000e+00 -1.854693e-01 -2.259116e-01
6.477000e+00 -2.127481e-01 -2.257954e-01
6.478000e+00 -2.644922e-01 -2.256770e-01
6.479000e+00 -2.319552e-01 -2.255561e-01
6.480000e+00 -2.058376e-01 -2.254330e-01
6.481000e+00 -2.364911e-01 -2.253074e-01
6.482000e+00 -2.459148e-01 -2.251796e-01
6.483000e+00 -1.934794e-01 -2.250494e-01
6.484000e+00 -2.477937e-01 -2.249169e-01
6.485000e+00 -2.264317e-01 -2.247820e-01
6.486000e+00 -2.116941e-01 -2.246449e-01
6.487000e+00 -1.622798e-01 -2.245054e-01
6.488000e+00 -2.410713e-01 -2.243635e-01
6.489000e+00 -2.105097e-01 -2.242194e-01
6.490000e+00 -1.965677e-01 -2.240729e-01
6.491000e+00 -2.671143e-01 -2.239242e-01
6.492000e+00 -2.715770e-01 -2.237731e-01
6.493000e+00 -2.031880e-01 -2.236197e-01
6.494000e+00 -2.127391e-01 -2.234641e-01
6.495000e+00 -2.417338e-01 -2.233061e-01
6.496000e+00 -2.415956e-01 -2.231458e-01
6.497000e+00 -1.886281e-01 -2.229833e-01
6.498000e+00 -2.225051e-01 -2.228184e-01
6.499000e+00 -2.331539e-01 -2.226513e-01
6.500000e+00 -2.185721e-01 -2.224819e-01
6.501000e+00 -2.023696e-01 -2.223102e-01
6.502000e+00 -1.782863e-01 -2.221363e-01
6.503000e+00 -2.297064e-01 -2.219601e-01
6.504000e+00 -2.063097e-01 -2.217816e-01
6.505000e+00 -2.187188e-01 -2.216008e-01
6.506000e+00 -2.044629e-01 -2.214178e-01
6.507000e+00 -2.008771e-01 -2.212325e-01
6.508000e+00 -2.101316e-01 -2.210450e-01
6.509000e+00 -2.372370e-01 -2.208553e-01
6.510000e+00 -1.538519e-01 -2.206632e-01
6.511000e+00 -2.400050e-01 -2.204690e-01
6.512000e+00 -1.901245e-01 -2.202725e-01
6.513000e+00 -2.189116e-01 -2.200738e-01
6.514000e+00 -1.904805e-01 -2.198728e-01
6.515000e+00 -2.018393e-01 -2.196697e-01
6.516000e+00 -1.836628e-01 -2.194643e-01
6.517000e+00 -2.160518e-01 -2.192567e-01
6.518000e+00 -1.998215e-01 -2.190469e-01
6.519000e+00 -2.238339e-01 -2.188348e-01
6.520000e+00 -2.188674e-01 -2.186206e-01
6.521000e+00 -2.430689e-01 -2.184042e-01
6.522000e+00 -2.152263e-01 -2.181855e-01
6.523000e+00 -2.268757e-01 -2.179647e-01
6.524000e+00 -2.062782e-01 -2.177417e-01
6.525000e+00 -2.323179e-01 -2.175165e-01
6.526000e+00 -2.424672e-01 -2.172891e-01
6.527000e+00 -2.082203e-01 -2.170595e-01
6.528000e+00 -2.109233e-01 -2.168278e-01
6.529000e+00 -2.044977e-01 -2.165939e-01
6.530000e+00 -1.898291e-01 -2.163579e-01
6.531000e+00 -1.878643e-01 -2.161196e-01
6.532000e+00 -1.991119e-01 -2.158793e-01
6.533000e+00 -2.222298e-01 -2.156367e-01
6.534000e+00 -2.137120e-01 -2.153921e-01
6.535000e+00 -2.099106e-01 -2.151452e-01
6.536000e+00 -1.906121e-01 -2.148963e-01
6.537000e+00 -2.356770e-01 -2.146452e-01
6.538000e+00 -2.415562e-01 -2.143920e-01
6.539000e+00 -2.029047e-01 -2.141366e-01
6.540000e+00 -2.279005e-01 -2.138792e-01
6.541000e+00 -2.194401e-01 -2.136196e-01
6.542000e+00 -2.302549e-01 -2.133579e-01
6.543000e+00 -2.065440e-01 -2.130941e-01
6.544000e+00 -2.422014e-01 -2.128282e-01
6.545000e+00 -2.004026e-01 -2.125602e-01
6.546000e+00 -1.600072e-01 -2.122902e-01
6.547000e+00 -2.460514e-01 -2.120180e-01
6.548000e+00 -1.850435e-01 -2.117437e-01
6.549000e+00 -1.972322e-01 -2.114674e-01
6.550000e+00 -2.077469e-01 -2.111890e-01
6.551000e+00 -1.796065e-01 -2.109085e-01
6.552000e+00 -2.304460e-01 -2.106260e-01
6.553000e+00 -1.944954e-01 -2.103414e-01
6.554000e+00 -1.982879e-01 -2.100547e-01
6.555000e+00 -2.068024e-01 -2.097660e-01
6.556000e+00 -1.858083e-01 -2.094753e-01
6.557000e+00 -1.848652e-01 -2.091825e-01
6.558000e+00 -2.501446e-01 -2.088877e-01
6.559000e+00 -2.168683e-01 -2.085908e-01
6.560000e+00 -1.910536e-01 -2.082919e-01
6.561000e+00 -2.151384e-01 -2.079910e-01
6.562000e+00 -1.971721e-01 -2.076881e-01
6.563000e+00 -1.902718e-01 -2.073832e-01
6.564000e+00 -2.015513e-01 -2.070763e-01
6.565000e+00 -1.789539e-01 -2.067674e-01
6.566000e+00 -2.099662e-01 -2.064564e-01
6.567000e+00 -2.014678e-01 -2.061435e-01
6.568000e+00 -2.335981e-01 -2.058286e-01
6.569000e+00 -2.007449e-01 -2.055117e-01
6.570000e+00 -1.752745e-01 -2.051929e-01
6.571000e+00 -2.042912e-01 -2.048721e-01
6.572000e+00 -2.022057e-01 -2.045493e-01
6.573000e+00 -1.985685e-01 -2.042246e-01
6.574000e+00 -2.063616e-01 -2.038979e-01
6.575000e+00 -2.101333e-01 -2.035692e-01
6.576000e+00 -1.773605e-01 -2.032386e-01
6.577000e+00 -2.108239e-01 -2.029061e-01
6.578000e+00 -2.084326e-01 -2.025717e-01
6.579000e+00 -1.861836e-01 -2.022353e-01
6.580000e+00 -1.824955e-01 -2.018970e-01
6.581000e+00 -1.872643e-01 -2.015568e-01
6.582000e+00 -2.236448e-01 -2.012147e-01
6.583000e+00 -2.202720e-01 -2.008706e-01
6.584000e+00 -2.125104e-01 -2.005247e-01
6.585000e+00 -2.022707e-01 -2.001769e-01
6.586000e+00 -2.077324e-01 -1.998272e-01
6.587000e+00 -1.803928e-01 -1.994756e-01
6.588000e+00 -1.948768e-01 -1.991221e-01
6.589000e+00 -1.979614e-01 -1.987668e-01
6.590000e+00 -1.431021e-01 -1.984096e-01
6.591000e+00 -1.873142e-01 -1.980505e-01
6.592000e+00 -2.019067e-01 -1.976896e-01
6.593000e+00 -1.726445e-01 -1.973268e-01
6.594000e+00 -2.125769e-01 -1.969622e-01
6.595000e+00 -1.722077e-01 -1.965957e-01
6.596000e+00 -2.089259e-01 -1.962275e-01
6.597000e+00 -1.714593e-01 -1.958574e-01
6.598000e+00 -2.038636e-01 -1.954854e-01
6.599000e+00 -1.739478e-01 -1.951117e-01
6.600000e+00 -1.897350e-01 -1.947362e-01
6.601000e+00 -1.899064e-01 -1.943588e-01
6.602000e+00 -1.663948e-01 -1.939797e-01
6.603000e+00 -1.529920e-01 -1.935987e-01
6.604000e+00 -1.908966e-01 -1.932160e-01
6.605000e+00 -1.776695e-01 -1.928315e-01
6.606000e+00 -1.748217e-01 -1.924453e-01
6.607000e+00 -1.895661e-01 -1.920572e-01
6.608000e+00 -1.756722e-01 -1.916674e-01
6.609000e+00 -2.071377e-01 -1.912759e-01
6.610000e+00 -1.954234e-01 -1.908826e-01
6.611000e+00 -1.753311e-01 -1.904876e-01
6.612000e+00 -1.837971e-01 -1.900908e-01
6.613000e+00 -2.175794e-01 -1.896923e-01
6.614000e+00 -2.092242e-01 -1.892921e-01
6.615000e+00 -1.780662e-01 -1.888901e-01
6.616000e+00 -1.663897e-01 -1.884865e-01
6.617000e+00 -1.486238e-01 -1.880811e-01
6.618000e+00 -1.543202e-01 -1.876741e-01
6.619000e+00 -2.168050e-01 -1.872653e-01
6.620000e+00 -1.738043e-01 -1.868549e-01
6.621000e+00 -2.020298e-01 -1.864428e-01
6.622000e+00 -1.810983e-01 -1.860290e-01
6.623000e+00 -2.041964e-01 -1.856135e-01
6.624000e+00 -2.187502e-01 -1.851964e-01
6.625000e+00 -2.010184e-01 -1.847777e-01
6.626000e+00 -1.561880e-01 -1.843572e-01
6.627000e+00 -1.984949e-01 -1.839352e-01
6.628000e+00 -1.684157e-01 -1.835115e-01
6.629000e+00 -1.736794e-01 -1.830862e-01
6.630000e+00 -1.725676e-01 -1.826592e-01
6.631000e+00 -1.489931e-01 -1.822307e-01
6.632000e+00 -1.913927e-01 -1.818005e-01
6.633000e+00 -1.632197e-01 -1.813687e-01
6.634000e+00 -2.214067e-01 -1.809354e-01
6.635000e+00 -1.761280e-01 -1.805004e-01
6.636000e+00 -1.862368e-01 -1.800639e-01
6.637000e+00 -1.506112e-01 -1.796258e-01
6.638000e+00 -1.909131e-01 -1.791861e-01
6.639000e+00 -1.558402e-01 -1.787448e-01
6.640000e+00 -1.790316e-01 -1.783020e-01
6.641000e+00 -1.814399e-01 -1.778577e-01
6.642000e+00 -1.413317e-01 -1.774118e-01
6.643000e+00 -1.904766e-01 -1.769643e-01
6.644000e+00 -1.426559e-01 -1.765154e-01
6.645000e+00 -1.612245e-01 -1.760649e-01
6.646000e+00 -1.674670e-01 -1.756129e-01
6.647000e+00 -1.827235e-01 -1.751594e-01
6.648000e+00 -1.546406e-01 -1.747044e-01
6.649000e+00 -1.597938e-01 -1.742479e-01
6.650000e+00 -1.502547e-01 -1.737899e-01
6.651000e+00 -2.046821e-01 -1.733304e-01
6.652000e+00 -1.987393e-01 -1.728695e-01
6.653000e+00 -1.357849e-01 -1.724071e-01
6.654000e+00 -1.816697e-01 -1.719432e-01
6.655000e+00 -1.586281e-01 -1.714778e-01
6.656000e+00 -1.552292e-01 -1.710111e-01
6.657000e+00 -1.704606e-01 -1.705429e-01
6.658000e+00 -1.629505e-01 -1.700732e-01
6.659000e+00 -1.612608e-01 -1.696021e-01
6.660000e+00 -1.642394e-01 -1.691296e-01
6.661000e+00 -1.636290e-01 -1.686557e-01
6.662000e+00 -1.685129e-01 -1.681804e-01
6.663000e+00 -1.402956e-01 -1.677037e-01
6.664000e+00 -1.687315e-01 -1.672256e-01
6.665000e+00 -1.577628e-01 -1.667461e-01
6.666000e+00 -1.573684e-01 -1.662653e-01
6.667000e+00 -1.784294e-01 -1.657830e-01
6.668000e+00 -1.615710e-01 -1.652994e-01
6.669000e+00 -1.431594e-01 -1.648145e-01
6.670000e+00 -1.803410e-01 -1.643282e-01
6.671000e+00 -1.490593e-01 -1.638406e-01
6.672000e+00 -1.318386e-01 -1.633516e-01
6.673000e+00 -1.645264e-01 -1.628613e-01
6.674000e+00 -1.602236e-01 -1.623697e-01
6.675000e+00 -1.683045e-01 -1.618768e-01
6.676000e+00 -1.875748e-01 -1.613826e-01
6.677000e+00 -1.113710e-01 -1.608870e-01
6.678000e+00 -1.552765e-01 -1.603902e-01
6.679000e+00 -1.563000e-01 -1.598921e-01
6.680000e+00 -1.644707e-01 -1.593928e-01
6.681000e+00 -1.611319e-01 -1.588921e-01
6.682000e+00 -1.444547e-01 -1.583902e-01
6.683000e+00 -1.984371e-01 -1.578871e-01
6.684000e+00 -1.466277e-01 -1.573827e-01
6.685000e+00 -1.774760e-01 -1.568771e-01
6.686000e+00 -1.528486e-01 -1.563702e-01
6.687000e+00 -1.058651e-01 -1.558621e-01
6.688000e+00 -1.769699e-01 -1.553528e-01
6.689000e+00 -1.536056e-01 -1.548423e-01
6.690000e+00 -1.768085e-01 -1.543306e-01
6.691000e+00 -1.840111e-01 -1.538177e-01
6.692000e+00 -1.849956e-01 -1.533037e-01
6.693000e+00 -1.397449e-01 -1.527884e-01
6.694000e+00 -1.739680e-01 -1.522720e-01
6.695000e+00 -1.499722e-01 -1.517544e-01
6.696000e+00 -1.645559e-01 -1.512357e-01
6.697000e+00 -1.596272e-01 -1.507158e-01
6.698000e+00 -1.413248e-01 -1.501947e-01
6.699000e+00 -1.298298e-01 -1.496726e-01
6.700000e+00 -1.201271e-01 -1.491493e-01
6.701000e+00 -1.385539e-01 -1.486249e-01
6.702000e+00 -1.365199e-01 -1.480994e-01
6.703000e+00 -1.520643e-01 -1.475728e-01
6.704000e+00 -1.513219e-01 -1.470451e-01
6.705000e+00 -1.365156e-01 -1.465163e-01
6.706000e+00 -1.527597e-01 -1.459865e-01
6.707000e+00 -1.242961e-01 -1.454555e-01
6.708000e+00 -1.498365e-01 -1.449236e-01
6.709000e+00 -1.429498e-01 -1.443905e-01
6.710000e+00 -1.181844e-01 -1.438564e-01
6.711000e+00 -1.421867e-01 -1.433213e-01
6.712000e+00 -9.740538e-02 -1.427851e-01
6.713000e+00 -1.160279e-01 -1.422480e-01
6.714000e+00 -1.588018e-01 -1.417098e-01
6.715000e+00 -1.173653e-01 -1.411706e-01
6.716000e+00 -1.539953e-01 -1.406304e-01
6.717000e+00 -1.117108e-01 -1.400892e-01
6.718000e+00 -1.506288e-01 -1.395470e-01
6.719000e+00 -1.258058e-01 -1.390039e-01
6.720000e+00 -1.374180e-01 -1.384598e-01
6.721000e+00 -1.435884e-01 -1.379147e-01
6.722000e+00 -2.116238e-01 -1.373687e-01
6.723000e+00 -1.501815e-01 -1.368217e-01
6.724000e+00 -1.274575e-01 -1.362738e-01
6.725000e+00 -1.381529e-01 -1.357250e-01
6.726000e+00 -1.596467e-01 -1.351752e-01
6.727000e+00 -1.607900e-01 -1.346246e-01
6.728000e+00 -1.592318e-01 -1.340730e-01
6.729000e+00 -9.772871e-02 -1.335206e-01
6.730000e+00 -1.350021e-01 -1.329672e-01
6.731000e+00 -1.238470e-01 -1.324130e-01
6.732000e+00 -1.328188e-01 -1.318579e-01
6.733000e+00 -1.209616e-01 -1.313020e-01
6.734000e+00 -1.576537e-01 -1.307452e-01
6.735000e+00 -1.149279e-01 -1.301875e-01
6.736000e+00 -1.174609e-01 -1.296290e-01
6.737000e+00 -1.255411e-01 -1.290697e-01
6.738000e+00 -1.319686e-01 -1.285096e-01
6.739000e+00 -1.126775e-01 -1.279486e-01
6.740000e+00 -1.131800e-01 -1.273869e-01
6.741000e+00 -1.102173e-01 -1.268243e-01
6.742000e+00 -1.171974e-01 -1.262610e-01
6.743000e+00 -1.302151e-01 -1.256969e-01
6.744000e+00 -1.038456e-01 -1.251320e-01
6.745000e+00 -1.555164e-01 -1.245663e-01
6.746000e+00 -1.521418e-01 -1.239999e-01
6.747000e+00 -1.124191e-01 -1.234327e-01
6.748000e+00 -1.145649e-01 -1.228649e-01
6.749000e+00 -1.075534e-01 -1.222962e-01
6.750000e+00 -1.358523e-01 -1.217269e-01
6.751000e+00 -1.238146e-01 -1.211568e-01
6.752000e+00 -1.089744e-01 -1.205860e-01
6.753000e+00 -1.404364e-01 -1.200146e-01
6.754000e+00 -1.032313e-01 -1.194424e-01
6.755000e+00 -1.213670e-01 -1.188696e-01
6.756000e+00 -9.963254e-02 -1.182961e-01
6.757000e+00 -1.000066e-01 -1.177219e-01
6.758000e+00 -1.456568e-01 -1.171471e-01
6.759000e+00 -9.401941e-02 -1.165716e-01
6.760000e+00 -1.169785e-01 -1.159955e-01
6.761000e+00 -1.146903e-01 -1.154188e-01
6.762000e+00 -1.446272e-01 -1.148414e-01
6.763000e+00 -1.234698e-01 -1.142635e-01
6.764000e+00 -1.218228e-01 -1.136849e-01
6.765000e+00 -1.248417e-01 -1.131057e-01
6.766000e+00 -6.721217e-02 -1.125260e-01
6.767000e+00 -1.132112e-01 -1.119456e-01
6.768000e+00 -1.311276e-01 -1.113647e-01
6.769000e+00 -1.083381e-01 -1.107832e-01
6.770000e+00 -1.186638e-01 -1.102012e-01
6.771000e+00 -1.124614e-01 -1.096187e-01
6.772000e+00 -1.142743e-01 -1.090355e-01
6.773000e+00 -1.028305e-01 -1.084519e-01
6.774000e+00 -9.770350e-02 -1.078678e-01
6.775000e+00 -7.714812e-02 -1.072831e-01
6.776000e+00 -1.040770e-01 -1.066979e-01
6.777000e+00 -1.046396e-01 -1.061123e-01
6.778000e+00 -9.531276e-02 -1.055261e-01
6.779000e+00 -1.697147e-01 -1.049395e-01
6.780000e+00 -1.071142e-01 -1.043524e-01
6.781000e+00 -1.064871e-01 -1.037649e-01
6.782000e+00 -1.025723e-01 -1.031769e-01
6.783000e+00 -1.051538e-01 -1.025885e-01
6.784000e+00 -1.084962e-01 -1.019996e-01
6.785000e+00 -1.312974e-01 -1.014103e-01
6.786000e+00 -7.236927e-02 -1.008206e-01
6.787000e+00 -7.661184e-02 -1.002305e-01
6.788000e+00 -6.277452e-02 -9.963998e-02
6.789000e+00 -1.150215e-01 -9.904908e-02
6.790000e+00 -1.188978e-01 -9.845780e-02
6.791000e+00 -8.379741e-02 -9.786614e-02
6.792000e+00 -6.057704e-02 -9.727412e-02
6.793000e+00 -8.833383e-02 -9.668175e-02
6.794000e+00 -1.351544e-01 -9.608903e-02
6.795000e+00 -1.305943e-01 -9.549597e-02
6.796000e+00 -1.155614e-01 -9.490258e-02
6.797000e+00 -1.005267e-01 -9.430887e-02
6.798000e+00 -1.028641e-01 -9.371485e-02
6.799000e+00 -8.832991e-02 -9.312053e-02
6.800000e+00 -6.756950e-02 -9.252592e-02
6.801000e+00 -6.259837e-02 -9.193101e-02
6.802000e+00 -8.141996e-02 -9.133584e-02
6.803000e+00 -3.266760e-02 -9.074039e-02
6.804000e+00 -7.436503e-02 -9.014469e-02
6.805000e+00 -8.292942e-02 -8.954874e-02
6.806000e+00 -7.990411e-02 -8.895254e-02
6.807000e+00 -1.121261e-01 -8.835611e-02
6.808000e+00 -1.042568e-01 -8.775946e-02
6.809000e+00 -6.225474e-02 -8.716260e-02
6.810000e+00 -5.257916e-02 -8.656552e-02
6.811000e+00 -1.014462e-01 -8.596825e-02
6.812000e+00 -6.086098e-02 -8.537080e-02
6.813000e+00 -8.944731e-02 -8.477316e-02
6.814000e+00 -6.154711e-02 -8.417535e-02
6.815000e+00 -9.450975e-02 -8.357738e-02
6.816000e+00 -3.998039e-02 -8.297926e-02
6.817000e+00 -6.947142e-02 -8.238099e-02
6.818000e+00 -6.770123e-02 -8.178258e-02
6.819000e+00 -6.635803e-02 -8.118405e-02
6.820000e+00 -1.183717e-01 -8.058541e-02
6.821000e+00 -6.623813e-02 -7.998665e-02
6.822000e+00 -3.030957e-02 -7.938780e-02
6.823000e+00 -5.592280e-02 -7.878885e-02
6.824000e+00 -5.421768e-02 -7.818982e-02
6.825000e+00 -1.034676e-01 -7.759072e-02
6.826000e+00 -1.031485e-01 -7.699155e-02
6.827000e+00 -3.880489e-02 -7.639233e-02
6.828000e+00 -7.599753e-02 -7.579307e-02
6.829000e+00 -4.731641e-02 -7.519376e-02
6.830000e+00 -1.021758e-01 -7.459443e-02
6.831000e+00 -7.208260e-02 -7.399507e-02
6.832000e+00 -9.908897e-02 -7.339571e-02
6.833000e+00 -5.192071e-02 -7.279634e-02
6.834000e+00 -9.505795e-02 -7.219698e-02
6.835000e+00 -8.839454e-02 -7.159763e-02
6.836000e+00 -1.035138e-01 -7.099831e-02
6.837000e+00 -1.045969e-01 -7.039902e-02
6.838000e+00 -7.377569e-02 -6.979978e-02
6.839000e+00 -6.956489e-02 -6.920058e-02
6.840000e+00 -7.809914e-02 -6.860145e-02
6.841000e+00 -6.468395e-02 -6.800239e-02
6.842000e+00 -6.649413e-02 -6.740340e-02
6.843000e+00 -6.512137e-02 -6.680450e-02
6.844000e+00 -1.006093e-01 -6.620570e-02
6.845000e+00 -6.784985e-02 -6.560701e-02
6.846000e+00 -6.132189e-02 -6.500843e-02
6.847000e+00 -5.751886e-02 -6.440997e-02
6.848000e+00 -9.074030e-02 -6.381164e-02
6.849000e+00 -8.202939e-02 -6.321345e-02
6.850000e+00 -5.019891e-02 -6.261542e-02
6.851000e+00 -6.491253e-02 -6.201754e-02
6.852000e+00 -5.190933e-02 -6.141983e-02
6.853000e+00 -7.844031e-02 -6.082230e-02
6.854000e+00 -9.303784e-02 -6.022496e-02
6.855000e+00 -8.348316e-02 -5.962781e-02
6.856000e+00 -6.524444e-02 -5.903086e-02
6.857000e+00 -7.556585e-02 -5.843412e-02
6.858000e+00 -3.634603e-02 -5.783761e-02
6.859000e+00 -7.107384e-02 -5.724133e-02
6.860000e+00 -5.066391e-02 -5.664529e-02
6.861000e+00 -5.267547e-02 -5.604949e-02
6.862000e+00 -3.511087e-02 -5.545396e-02
6.863000e+00 -1.713827e-02 -5.485869e-02
6.864000e+00 -7.808179e-02 -5.426369e-02
6.865000e+00 -6.492900e-02 -5.366898e-02
6.866000e+00 -3.808674e-02 -5.307456e-02
6.867000e+00 -4.360030e-02 -5.248045e-02
6.868000e+00 -4.116005e-02 -5.188664e-02
6.869000e+00 -5.137909e-02 -5.129316e-02
6.870000e+00 -7.594633e-02 -5.070001e-02
6.871000e+00 -5.838120e-02 -5.010719e-02
6.872000e+00 -6.400164e-02 -4.951472e-02
6.873000e+00 -7.666156e-02 -4.892261e-02
6.874000e+00 -5.807402e-02 -4.833086e-02
6.875000e+00 -7.061214e-02 -4.773948e-02
6.876000e+00 -3.112727e-02 -4.714849e-02
6.877000e+00 -5.097376e-02 -4.655789e-02
6.878000e+00 -7.866262e-02 -4.596769e-02
6.879000e+00 -8.851944e-03 -4.537790e-02
6.880000e+00 -5.198215e-02 -4.478853e-02
6.881000e+00 -2.228323e-02 -4.419958e-02
6.882000e+00 -6.957175e-02 -4.361107e-02
6.883000e+00 -3.538477e-02 -4.302301e-02
6.884000e+00 -2.955490e-02 -4.243540e-02
6.885000e+00 -3.042102e-02 -4.184826e-02
6.886000e+00 -3.928904e-02 -4.126158e-02
6.887000e+00 -4.700561e-02 -4.067539e-02
6.888000e+00 -5.166237e-02 -4.008969e-02
6.889000e+00 -3.835908e-02 -3.950449e-02
6.890000e+00 -4.035286e-02 -3.891979e-02
6.891000e+00 -5.296018e-02 -3.833561e-02
6.892000e+00 -2.717527e-02 -3.775196e-02
6.893000e+00 -4.005863e-02 -3.716884e-02
6.894000e+00 -2.465889e-02 -3.658627e-02
6.895000e+00 -5.252487e-02 -3.600425e-02
6.896000e+00 -5.830215e-02 -3.542279e-02
6.897000e+00 -3.798739e-02 -3.484190e-02
6.898000e+00 -4.172604e-02 -3.426159e-02
6.899000e+00 -2.557821e-02 -3.368186e-02
6.900000e+00 -1.689299e-02 -3.310274e-02
6.901000e+00 -2.943242e-02 -3.252422e-02
6.902000e+00 -2.682399e-02 -3.194632e-02
6.903000e+00 -6.226591e-02 -3.136904e-02
6.904000e+00 -2.354274e-02 -3.079239e-02
6.905000e+00 2.844504e-04 -3.021639e-02
6.906000e+00 -7.084639e-02 -2.964103e-02
6.907000e+00 -5.928316e-02 -2.906634e-02
6.908000e+00 -4.458553e-02 -2.849231e-02
6.909000e+00 -4.509266e-02 -2.791897e-02
6.910000e+00 -3.811086e-02 -2.734630e-02
6.911000e+00 -1.795139e-02 -2.677434e-02
6.912000e+00 -6.166879e-02 -2.620307e-02
6.913000e+00 -2.299521e-02 -2.563252e-02
6.914000e+00 -3.979904e-02 -2.506269e-02
6.915000e+00 2.532893e-02 -2.449359e-02
6.916000e+00 -8.753731e-03 -2.392523e-02
6.917000e+00 -2.816792e-02 -2.335761e-02
6.918000e+00 -4.899539e-02 -2.279075e-02
6.919000e+00 -2.074440e-02 -2.222466e-02
6.920000e+00 -5.786736e-03 -2.165934e-02
6.921000e+00 -3.161841e-03 -2.109481e-02
6.922000e+00 -2.407367e-02 -2.053107e-02
6.923000e+00 -1.522596e-02 -1.996813e-02
6.924000e+00 4.826653e-03 -1.940600e-02
6.925000e+00 -3.002830e-02 -1.884469e-02
6.926000e+00 -1.287495e-02 -1.828420e-02
6.927000e+00 -1.463408e-03 -1.772455e-02
6.928000e+00 -7.001186e-02 -1.716575e-02
6.929000e+00 1.601650e-03 -1.660780e-02
6.930000e+00 -2.183084e-04 -1.605071e-02
6.931000e+00 -1.714309e-02 -1.549450e-02
6.932000e+00 5.231175e-03 -1.493917e-02
6.933000e+00 3.781874e-04 -1.438472e-02
6.934000e+00 -1.426759e-02 -1.383117e-02
6.935000e+00 1.466339e-02 -1.327853e-02
6.936000e+00 2.344219e-03 -1.272680e-02
6.937000e+00 -2.232898e-03 -1.217600e-02
6.938000e+00 -4.079544e-02 -1.162613e-02
6.939000e+00 5.545776e-03 -1.107720e-02
6.940000e+00 1.806162e-02 -1.052923e-02
6.941000e+00 1.381285e-02 -9.982206e-03
6.942000e+00 -2.571151e-02 -9.436153e-03
6.943000e+00 -2.107778e-02 -8.891077e-03
6.944000e+00 -1.701668e-02 -8.346985e-03
6.945000e+00 2.359358e-02 -7.803886e-03
6.946000e+00 -1.749901e-02 -7.261789e-03
6.947000e+00 1.895524e-02 -6.720703e-03
6.948000e+00 -3.418994e-03 -6.180636e-03
6.949000e+00 -2.325504e-03 -5.641597e-03
6.950000e+00 -9.972587e-03 -5.103594e-03
6.951000e+00 -5.963210e-03 -4.566636e-03
6.952000e+00 1.246069e-02 -4.030731e-03
6.953000e+00 4.433112e-04 -3.495889e-03
6.954000e+00 -8.577993e-03 -2.962117e-03
6.955000e+00 -1.631380e-02 -2.429424e-03
6.956000e+00 4.261398e-03 -1.897819e-03
6.957000e+00 -2.375557e-02 -1.367310e-03
6.958000e+00 -6.691290e-03 -8.379057e-04
6.959000e+00 -8.988344e-04 -3.096147e-04
6.960000e+00 -1.429864e-02 2.175545e-04
6.961000e+00 2.257863e-02 7.435935e-04
6.962000e+00 1.243544e-02 1.268494e-03
6.963000e+00 -5.872752e-03 1.792247e-03
6.964000e+00 1.773561e-02 2.314844e-03
6.965000e+00 -1.951276e-02 2.836278e-03
6.966000e+00 4.772059e-03 3.356538e-03
6.967000e+00 -2.410286e-02 3.875618e-03
6.968000e+00 1.551725e-02 4.393509e-03
6.969000e+00 1.051746e-02 4.910201e-03
6.970000e+00 2.616929e-02 5.425688e-03
6.971000e+00 -1.067600e-02 5.939960e-03
6.972000e+00 2.478777e-02 6.453008e-03
6.973000e+00 -8.622542e-04 6.964826e-03
6.974000e+00 -1.224998e-02 7.475403e-03
6.975000e+00 -6.751573e-03 7.984733e-03
6.976000e+00 3.147789e-02 8.492806e-03
6.977000e+00 7.718119e-03 8.999614e-03
6.978000e+00 2.347654e-02 9.505149e-03
6.979000e+00 4.268289e-02 1.000940e-02
6.980000e+00 -2.754367e-03 1.051237e-02
6.981000e+00 1.685213e-02 1.101403e-02
6.982000e+00 3.129702e-03 1.151439e-02
6.983000e+00 3.601260e-03 1.201344e-02
6.984000e+00 7.474684e-03 1.251116e-02
6.985000e+00 4.026199e-02 1.300755e-02
6.986000e+00 1.275644e-02 1.350260e-02
6.987000e+00 7.976706e-03 1.399630e-02
6.988000e+00 5.406565e-02 1.448865e-02
6.989000e+00 3.267429e-02 1.497963e-02
6.990000e+00 5.235682e-02 1.546925e-02
6.991000e+00 3.101296e-02 1.595748e-02
6.992000e+00 1.007105e-02 1.644432e-02
6.993000e+00 3.506421e-02 1.692976e-02
6.994000e+00 2.467556e-02 1.741380e-02
6.995000e+00 3.266663e-02 1.789643e-02
6.996000e+00 3.084692e-02 1.837763e-02
6.997000e+00 -1.958423e-03 1.885741e-02
6.998000e+00 1.774379e-02 1.933574e-02
6.999000e+00 5.706422e-03 1.981263e-02
7.000000e+00 4.193778e-02 2.028807e-02
7.001000e+00 1.051053e-02 2.076205e-02
7.002000e+00 6.843720e-02 2.123455e-02
7.003000e+00 2.846928e-02 2.170558e-02
7.004000e+00 -1.687612e-03 2.217513e-02
7.005000e+00 3.853679e-02 2.264318e-02
7.006000e+00 -6.866558e-03 2.310972e-02
7.007000e+00 1.322900e-02 2.357476e-02
7.008000e+00 3.486567e-02 2.403828e-02
7.009000e+00 6.815858e-02 2.450028e-02
7.010000e+00 4.642127e-02 2.496074e-02
7.011000e+00 4.155299e-02 2.541966e-02
7.012000e+00 2.126277e-02 2.587703e-02
7.013000e+00 1.330053e-02 2.633285e-02
7.014000e+00 1.755339e-02 2.678710e-02
7.015000e+00 6.090906e-02 2.723977e-02
7.016000e+00 -9.671596e-03 2.769087e-02
7.017000e+00 5.766621e-02 2.814038e-02
7.018000e+00 3.105193e-02 2.858829e-02
7.019000e+00 4.349269e-03 2.903459e-02
7.020000e+00 -2.555092e-02 2.947929e-02
7.021000e+00 5.278790e-02 2.992236e-02
7.022000e+00 1.469542e-02 3.036381e-02
7.023000e+00 4.241608e-02 3.080362e-02
7.024000e+00 7.038307e-02 3.124179e-02
7.025000e+00 2.715470e-02 3.167831e-02
7.026000e+00 4.732934e-02 3.211317e-02
7.027000e+00 4.761842e-02 3.254636e-02
7.028000e+00 2.758984e-02 3.297788e-02
7.029000e+00 5.559899e-02 3.340772e-02
7.030000e+00 5.543836e-02 3.383588e-02
7.031000e+00 -1.086798e-02 3.426233e-02
7.032000e+00 5.564397e-02 3.468708e-02
7.033000e+00 4.265190e-02 3.511012e-02
7.034000e+00 3.970977e-02 3.553144e-02
7.035000e+00 6.587370e-02 3.595104e-02
7.036000e+00 6.700942e-02 3.636890e-02
7.037000e+00 1.532797e-02 3.678502e-02
7.038000e+00 5.390299e-02 3.719939e-02
7.039000e+00 3.393415e-02 3.761200e-02
7.040000e+00 8.807550e-03 3.802285e-02
7.041000e+00 5.210238e-02 3.843193e-02
7.042000e+00 2.616067e-02 3.883923e-02
7.043000e+00 2.471448e-02 3.924474e-02
7.044000e+00 4.093653e-02 3.964847e-02
7.045000e+00 3.345237e-03 4.005039e-02
7.046000e+00 7.759802e-02 4.045050e-02
7.047000e+00 6.456157e-02 4.084880e-02
7.048000e+00 1.939345e-02 4.124528e-02
7.049000e+00 4.885703e-02 4.163992e-02
7.050000e+00 4.597432e-02 4.203273e-02
7.051000e+00 3.985571e-02 4.242370e-02
7.052000e+00 2.942242e-02 4.281281e-02
7.053000e+00 4.656907e-02 4.320007e-02
7.054000e+00 5.554797e-02 4.358546e-02
7.055000e+00 5.214832e-02 4.396898e-02
7.056000e+00 5.004884e-02 4.435061e-02
7.057000e+00 4.262913e-02 4.473036e-02
7.058000e+00 3.399635e-02 4.510822e-02
7.059000e+00 3.485762e-02 4.548418e-02
7.060000e+00 5.925619e-02 4.585822e-02
7.061000e+00 5.864151e-02 4.623036e-02
7.062000e+00 4.934965e-02 4.660057e-02
7.063000e+00 4.762538e-02 4.696885e-02
7.064000e+00 4.295376e-02 4.733519e-02
7.065000e+00 4.937081e-02 4.769959e-02
7.066000e+00 2.368989e-02 4.806204e-02
7.067000e+00 4.759667e-02 4.842253e-02
7.068000e+00 5.535273e-02 4.878106e-02
7.069000e+00 8.724611e-02 4.913762e-02
7.070000e+00 5.878233e-02 4.949220e-02
7.071000e+00 4.186756e-02 4.984480e-02
7.072000e+00 3.813634e-02 5.019540e-02
7.073000e+00 6.903567e-02 5.054401e-02
7.074000e+00 6.455613e-02 5.089061e-02
7.075000e+00 5.110825e-02 5.123520e-02
7.076000e+00 3.417188e-02 5.157777e-02
7.077000e+00 5.076160e-02 5.191832e-02
7.078000e+00 5.996572e-02 5.225684e-02
7.079000e+00 4.494005e-02 5.259331e-02
7.080000e+00 8.471598e-02 5.292774e-02
7.081000e+00 4.962362e-02 5.326013e-02
7.082000e+00 4.198139e-02 5.359045e-02
7.083000e+00 5.175593e-02 5.391871e-02
7.084000e+00 9.290402e-02 5.424489e-02
7.085000e+00 4.194715e-02 5.456900e-02
7.086000e+00 5.695065e-02 5.489102e-02
7.087000e+00 6.406013e-02 5.521096e-02
7.088000e+00 9.325637e-02 5.552879e-02
7.089000e+00 4.791502e-02 5.584452e-02
7.090000e+00 3.446786e-02 5.615814e-02
7.091000e+00 8.268182e-02 5.646965e-02
7.092000e+00 2.875376e-02 5.677903e-02
7.093000e+00 5.472462e-02 5.708628e-02
7.094000e+00 5.897558e-02 5.739139e-02
7.095000e+00 6.196430e-02 5.769437e-02
7.096000e+00 6.807661e-02 5.799519e-02
7.097000e+00 4.061576e-02 5.829386e-02
7.098000e+00 6.759876e-02 5.859037e-02
7.099000e+00 9.511143e-02 5.888471e-02
7.100000e+00 6.447990e-02 5.917688e-02
7.101000e+00 8.579457e-02 5.946687e-02
7.102000e+00 7.301131e-02 5.975467e-02
7.103000e+00 6.740151e-02 6.004028e-02
7.104000e+00 7.802430e-02 6.032370e-02
7.105000e+00 4.551147e-02 6.060491e-02
7.106000e+00 9.247402e-02 6.088391e-02
7.107000e+00 9.135982e-02 6.116069e-02
7.108000e+00 7.893033e-02 6.143525e-02
7.109000e+00 4.552522e-02 6.170759e-02
7.110000e+00 7.519404e-02 6.197769e-02
7.111000e+00 1.002521e-01 6.224555e-02
7.112000e+00 6.115846e-02 6.251116e-02
7.113000e+00 8.095511e-02 6.277453e-02
7.114000e+00 8.853307e-02 6.303563e-02
7.115000e+00 7.797778e-02 6.329448e-02
7.116000e+00 4.562995e-02 6.355105e-02
7.117000e+00 6.067167e-02 6.380536e-02
7.118000e+00 2.667692e-02 6.405738e-02
7.119000e+00 -2.878263e-03 6.430711e-02
7.120000e+00 7.127527e-02 6.455455e-02
7.121000e+00 5.792676e-02 6.479970e-02
7.122000e+00 5.987759e-02 6.504254e-02
7.123000e+00 5.313581e-02 6.528308e-02
7.124000e+00 5.923790e-02 6.552130e-02
7.125000e+00 7.607457e-02 6.575720e-02
7.126000e+00 6.347225e-02 6.599078e-02
7.127000e+00 7.123631e-02 6.622202e-02
7.128000e+00 8.556890e-02 6.645093e-02
7.129000e+00 7.011291e-02 6.667750e-02
7.130000e+00 9.901913e-02 6.690172e-02
7.131000e+00 8.900846e-02 6.712359e-02
7.132000e+00 4.431502e-02 6.734310e-02
7.133000e+00 6.757226e-02 6.756025e-02
7.134000e+00 6.243824e-02 6.777503e-02
7.135000e+00 5.031865e-02 6.798743e-02
7.136000e+00 8.529275e-02 6.819746e-02
7.137000e+00 6.824132e-02 6.840510e-02
7.138000e+00 7.658533e-02 6.861036e-02
7.139000e+00 6.406142e-02 6.881322e-02
7.140000e+00 6.423982e-02 6.901367e-02
7.141000e+00 4.996238e-02 6.921173e-02
7.142000e+00 8.286317e-02 6.940737e-02
7.143000e+00 5.518709e-02 6.960060e-02
7.144000e+00 3.446111e-02 6.979141e-02
7.145000e+00 9.099285e-02 6.997980e-02
7.146000e+00 7.645517e-02 7.016575e-02
7.147000e+00 1.280369e-01 7.034927e-02
7.148000e+00 6.017915e-02 7.053035e-02
7.149000e+00 5.616308e-02 7.070898e-02
7.150000e+00 4.564549e-02 7.088517e-02
7.151000e+00 5.413606e-02 7.105890e-02
7.152000e+00 2.947172e-02 7.123017e-02
7.153000e+00 7.715638e-02 7.139898e-02
7.154000e+00 8.394088e-02 7.156532e-02
7.155000e+00 3.653830e-02 7.172918e-02
7.156000e+00 7.774206e-02 7.189057e-02
7.157000e+00 9.151179e-02 7.204947e-02
7.158000e+00 4.027670e-02 7.220589e-02
7.159000e+00 6.091444e-02 7.235981e-02
7.160000e+00 8.636512e-02 7.251124e-02
7.161000e+00 6.884370e-02 7.266016e-02
7.162000e+00 8.480555e-02 7.280658e-02
7.163000e+00 8.853596e-02 7.295049e-02
7.164000e+00 7.997675e-02 7.309189e-02
7.165000e+00 6.944823e-02 7.323076e-02
7.166000e+00 8.571968e-02 7.336711e-02
7.167000e+00 4.503106e-02 7.350093e-02
7.168000e+00 8.434804e-02 7.363222e-02
7.169000e+00 7.582171e-02 7.376098e-02
7.170000e+00 6.248433e-02 7.388719e-02
7.171000e+00 5.306158e-02 7.401086e-02
7.172000e+00 9.001656e-02 7.413197e-02
7.173000e+00 4.035789e-02 7.425054e-02
7.174000e+00 2.983480e-02 7.436654e-02
7.175000e+00 1.021301e-01 7.447998e-02
7.176000e+00 7.964670e-02 7.459086e-02
7.177000e+00 3.429340e-02 7.469917e-02
7.178000e+00 8.589791e-02 7.480490e-02
7.179000e+00 9.493841e-02 7.490805e-02
7.180000e+00 4.057238e-02 7.500863e-02
7.181000e+00 1.164700e-01 7.510661e-02
7.182000e+00 4.199528e-02 7.520201e-02
7.183000e+00 6.609539e-02 7.529481e-02
7.184000e+00 1.076055e-01 7.538502e-02
7.185000e+00 7.722530e-02 7.547262e-02
7.186000e+00 8.872136e-02 7.555762e-02
7.187000e+00 8.777916e-02 7.564000e-02
7.188000e+00 9.499305e-02 7.571978e-02
7.189000e+00 8.682405e-02 7.579694e-02
7.190000e+00 9.097669e-02 7.587148e-02
7.191000e+00 1.143493e-01 7.594340e-02
7.192000e+00 8.845060e-02 7.601268e-02
7.193000e+00 8.748351e-02 7.607934e-02
7.194000e+00 8.874669e-02 7.614337e-02
7.195000e+00 7.376324e-02 7.620475e-02
7.196000e+00 8.727403e-02 7.626350e-02
7.197000e+00 7.696777e-02 7.631960e-02
7.198000e+00 7.210348e-02 7.637305e-02
7.199000e+00 7.136947e-02 7.642385e-02
7.200000e+00 1.076057e-01 7.647200e-02
7.201000e+00 1.152208e-01 7.651748e-02
7.202000e+00 5.214427e-02 7.656031e-02
7.203000e+00 5.800789e-02 7.660047e-02
7.204000e+00 5.891834e-02 7.663797e-02
7.205000e+00 7.105363e-02 7.667279e-02
7.206000e+00 7.418771e-02 7.670494e-02
7.207000e+00 7.757352e-02 7.673442e-02
7.208000e+00 6.501495e-02 7.676121e-02
7.209000e+00 6.874196e-02 7.678532e-02
7.210000e+00 8.782976e-02 7.680674e-02
7.211000e+00 1.048492e-01 7.682548e-02
7.212000e+00 9.469964e-02 7.684152e-02
7.213000e+00 8.626402e-02 7.685487e-02
7.214000e+00 8.524804e-02 7.686552e-02
7.215000e+00 9.194826e-02 7.687347e-02
7.216000e+00 9.318167e-02 7.687872e-02
7.217000e+00 7.696953e-02 7.688126e-02
7.218000e+00 5.880119e-02 7.688109e-02
7.219000e+00 5.808323e-02 7.687821e-02
7.220000e+00 7.768758e-02 7.687262e-02
7.221000e+00 4.662591e-02 7.686431e-02
7.222000e+00 1.069655e-01 7.685328e-02
7.223000e+00 6.828449e-02 7.683953e-02
7.224000e+00 8.039557e-02 7.682305e-02
7.225000e+00 9.615357e-02 7.680385e-02
7.226000e+00 8.677290e-02 7.678192e-02
7.227000e+00 8.476517e-02 7.675726e-02
7.228000e+00 8.100243e-02 7.672986e-02
7.229000e+00 5.513138e-02 7.669973e-02
7.230000e+00 1.055169e-01 7.666685e-02
7.231000e+00 6.533112e-02 7.663124e-02
7.232000e+00 1.007319e-01 7.659289e-02
7.233000e+00 6.011234e-02 7.655178e-02
7.234000e+00 7.121681e-02 7.650793e-02
7.235000e+00 7.201432e-02 7.646134e-02
7.236000e+00 5.274305e-02 7.641198e-02
7.237000e+00 8.889594e-02 7.635988e-02
7.238000e+00 1.155238e-01 7.630502e-02
7.239000e+00 7.546210e-02 7.624740e-02
7.240000e+00 8.278814e-02 7.618702e-02
7.241000e+00 7.272036e-02 7.612388e-02
7.242000e+00 8.083321e-02 7.605798e-02
7.243000e+00 5.623860e-02 7.598931e-02
7.244000e+00 1.084760e-01 7.591787e-02
7.245000e+00 6.393218e-02 7.584367e-02
7.246000e+00 9.251158e-02 7.576669e-02
7.247000e+00 1.170189e-01 7.568695e-02
7.248000e+00 1.475394e-02 7.560442e-02
7.249000e+00 6.319662e-02 7.551913e-02
7.250000e+00 7.093600e-02 7.543105e-02
7.251000e+00 6.103002e-02 7.534020e-02
7.252000e+00 5.137504e-02 7.524657e-02
7.253000e+00 8.939026e-02 7.515015e-02
7.254000e+00 7.617757e-02 7.505096e-02
7.255000e+00 6.948803e-02 7.494897e-02
7.256000e+00 4.530419e-02 7.484421e-02
7.257000e+00 9.008719e-02 7.473665e-02
7.258000e+00 9.659848e-02 7.462631e-02
7.259000e+00 7.216000e-02 7.451318e-02
7.260000e+00 1.077527e-01 7.439726e-02
7.261000e+00 8.781359e-02 7.427854e-02
7.262000e+00 3.960037e-02 7.415704e-02
7.263000e+00 9.583645e-02 7.403274e-02
7.264000e+00 6.860298e-02 7.390564e-02
7.265000e+00 6.530064e-02 7.377575e-02
7.266000e+00 7.873627e-02 7.364306e-02
7.267000e+00 8.793811e-02 7.350758e-02
7.268000e+00 4.097392e-02 7.336929e-02
7.269000e+00 4.083776e-02 7.322821e-02
7.270000e+00 4.448718e-02 7.308433e-02
7.271000e+00 6.357797e-02 7.293764e-02
7.272000e+00 3.703596e-02 7.278815e-02
7.273000e+00 8.028841e-02 7.263587e-02
7.274000e+00 6.746404e-02 7.248077e-02
7.275000e+00 3.122008e-02 7.232288e-02
7.276000e+00 5.775033e-02 7.216218e-02
7.277000e+00 8.462471e-02 7.199867e-02
7.278000e+00 5.684995e-02 7.183236e-02
7.279000e+00 5.829387e-02 7.166324e-02
7.280000e+00 7.279689e-02 7.149132e-02
7.281000e+00 6.292105e-02 7.131659e-02
7.282000e+00 7.416736e-02 7.113906e-02
7.283000e+00 7.068793e-02 7.095871e-02
7.284000e+00 8.909298e-02 7.077556e-02
7.285000e+00 5.476320e-02 7.058960e-02
7.286000e+00 7.840708e-02 7.040084e-02
7.287000e+00 6.679141e-02 7.020926e-02
7.288000e+00 5.145719e-02 7.001488e-02
7.289000e+00 8.700592e-02 6.981769e-02
7.290000e+00 7.931608e-02 6.961769e-02
7.291000e+00 6.218802e-02 6.941489e-02
7.292000e+00 7.079641e-02 6.920927e-02
7.293000e+00 5.950722e-02 6.900085e-02
7.294000e+00 5.877758e-02 6.878962e-02
7.295000e+00 7.495354e-02 6.857558e-02
7.296000e+00 6.811896e-02 6.835873e-02
7.297000e+00 5.727384e-02 6.813908e-02
7.298000e+00 6.187791e-02 6.791662e-02
7.299000e+00 7.074303e-02 6.769135e-02
7.300000e+00 5.984148e-02 6.746328e-02
7.301000e+00 4.303580e-02 6.723240e-02
7.302000e+00 4.999110e-02 6.699872e-02
7.303000e+00 1.507013e-02 6.676223e-02
7.304000e+00 5.444401e-02 6.652293e-02
7.305000e+00 7.119349e-02 6.628084e-02
7.306000e+00 6.973925e-02 6.603593e-02
7.307000e+00 2.605616e-02 6.578823e-02
7.308000e+00 3.363806e-02 6.553773e-02
7.309000e+00 6.836812e-02 6.528442e-02
7.310000e+00 3.235441e-02 6.502831e-02
7.311000e+00 6.400477e-02 6.476941e-02
7.312000e+00 8.935335e-02 6.450770e-02
7.313000e+00 5.956258e-02 6.424320e-02
7.314000e+00 1.132125e-01 6.397590e-02
7.315000e+00 8.271316e-02 6.370581e-02
7.316000e+00 7.141013e-02 6.343292e-02
7.317000e+00 3.633958e-02 6.315723e-02
7.318000e+00 9.545139e-02 6.287876e-02
7.319000e+00 7.827110e-02 6.259749e-02
7.320000e+00 8.620215e-02 6.231344e-02
7.321000e+00 5.883828e-02 6.202659e-02
7.322000e+00 4.567746e-02 6.173696e-02
7.323000e+00 6.911969e-02 6.144454e-02
7.324000e+00 2.919142e-02 6.114934e-02
7.325000e+00 7.251604e-02 6.085135e-02
7.326000e+00 5.397102e-02 6.055058e-02
7.327000e+00 2.995667e-02 6.024703e-02
7.328000e+00 6.913918e-02 5.994070e-02
7.329000e+00 1.375058e-02 5.963160e-02
7.330000e+00 3.362590e-02 5.931972e-02
7.331000e+00 2.700306e-02 5.900507e-02
7.332000e+00 6.142098e-02 5.868764e-02
7.333000e+00 6.737336e-02 5.836744e-02
7.334000e+00 7.494273e-02 5.804448e-02
7.335000e+00 6.466238e-02 5.771875e-02
7.336000e+00 3.470847e-02 5.739025e-02
7.337000e+00 2.372978e-02 5.705899e-02
7.338000e+00 6.093982e-02 5.672497e-02
7.339000e+00 3.871708e-02 5.638819e-02
7.340000e+00 5.292321e-02 5.604866e-02
7.341000e+00 2.192079e-02 5.570637e-02
7.342000e+00 7.831821e-02 5.536132e-02
7.343000e+00 4.721375e-02 5.501353e-02
7.344000e+00 5.181547e-02 5.466299e-02
7.345000e+00 3.761670e-02 5.430970e-02
7.346000e+00 7.707871e-02 5.395367e-02
7.347000e+00 6.821528e-02 5.359490e-02
7.348000e+00 6.788627e-02 5.323339e-02
7.349000e+00 3.718950e-02 5.286914e-02
7.350000e+00 3.092212e-02 5.250216e-02
7.351000e+00 8.775008e-02 5.213245e-02
7.352000e+00 2.574101e-02 5.176001e-02
7.353000e+00 5.521860e-02 5.138484e-02
7.354000e+00 1.994802e-02 5.100695e-02
7.355000e+00 4.522960e-02 5.062634e-02
7.356000e+00 4.590457e-02 5.024301e-02
7.357000e+00 6.420027e-02 4.985697e-02
7.358000e+00 4.621955e-02 4.946821e-02
7.359000e+00 3.941707e-02 4.907675e-02
7.360000e+00 4.465713e-02 4.868258e-02
7.361000e+00 5.973255e-02 4.828570e-02
7.362000e+00 4.558553e-02 4.788613e-02
7.363000e+00 4.336946e-02 4.748386e-02
7.364000e+00 6.181997e-02 4.707889e-02
7.365000e+00 6.937223e-02 4.667123e-02
7.366000e+00 2.905582e-02 4.626088e-02
7.367000e+00 2.805999e-02 4.584785e-02
7.368000e+00 3.479759e-02 4.543214e-02
7.369000e+00 9.438663e-03 4.501375e-02
7.370000e+00 2.751931e-02 4.459268e-02
7.371000e+00 5.618748e-02 4.416895e-02
7.372000e+00 5.051170e-02 4.374254e-02
7.373000e+00 1.693821e-02 4.331347e-02
7.374000e+00 4.660337e-02 4.288174e-02
7.375000e+00 1.889843e-02 4.244735e-02
7.376000e+00 5.465762e-02 4.201031e-02
7.377000e+00 2.485776e-02 4.157062e-02
7.378000e+00 3.842884e-02 4.112828e-02
7.379000e+00 5.282025e-02 4.068330e-02
7.380000e+00 1.921460e-02 4.023568e-02
7.381000e+00 5.184873e-02 3.978543e-02
7.382000e+00 5.185677e-02 3.933255e-02
7.383000e+00 6.822610e-02 3.887703e-02
7.384000e+00 2.212827e-02 3.841890e-02
7.385000e+00 5.454707e-02 3.795815e-02
7.386000e+00 5.980923e-02 3.749478e-02
7.387000e+00 7.783995e-02 3.702880e-02
7.388000e+00 1.654163e-02 3.656022e-02
7.389000e+00 4.052622e-02 3.608903e-02
7.390000e+00 3.226007e-02 3.561524e-02
7.391000e+00 3.799574e-02 3.513886e-02
7.392000e+00 4.293292e-02 3.465990e-02
7.393000e+00 3.802220e-02 3.417834e-02
7.394000e+00 1.139532e-02 3.369421e-02
7.395000e+00 4.468574e-02 3.320750e-02
7.396000e+00 5.423536e-02 3.271822e-02
7.397000e+00 2.912784e-02 3.222637e-02
7.398000e+00 3.002510e-02 3.173197e-02
7.399000e+00 5.595620e-02 3.123500e-02
7.400000e+00 2.948017e-02 3.073548e-02
7.401000e+00 4.557020e-02 3.023341e-02
7.402000e+00 2.045852e-02 2.972880e-02
7.403000e+00 5.054172e-02 2.922166e-02
7.404000e+00 3.680789e-02 2.871197e-02
7.405000e+00 1.941068e-04 2.819977e-02
7.406000e+00 2.775879e-02 2.768503e-02
7.407000e+00 8.782478e-03 2.716778e-02
7.408000e+00 1.762023e-02 2.664802e-02
7.409000e+00 5.067958e-02 2.612575e-02
7.410000e+00 2.659680e-02 2.560097e-02
7.411000e+00 6.167989e-03 2.507370e-02
7.412000e+00 2.551957e-02 2.454393e-02
7.413000e+00 3.280020e-02 2.401168e-02
7.414000e+00 4.722527e-02 2.347695e-02
7.415000e+00 2.688073e-02 2.293974e-02
7.416000e+00 2.113643e-02 2.240006e-02
7.417000e+00 1.955005e-02 2.185792e-02
7.418000e+00 3.844675e-02 2.131331e-02
7.419000e+00 4.454231e-02 2.076625e-02
7.420000e+00 -1.510846e-02 2.021675e-02
7.421000e+00 3.635046e-02 1.966480e-02
7.422000e+00 -6.694002e-04 1.911041e-02
7.423000e+00 5.987100e-03 1.855359e-02
7.424000e+00 3.756071e-03 1.799435e-02
7.425000e+00 -1.121464e-02 1.743269e-02
7.426000e+00 3.269783e-02 1.686861e-02
7.427000e+00 2.325422e-02 1.630213e-02
7.428000e+00 -2.552769e-03 1.573325e-02
7.429000e+00 -2.557270e-02 1.516197e-02
7.430000e+00 3.952462e-02 1.458830e-02
7.431000e+00 9.125839e-03 1.401224e-02
7.432000e+00 9.207620e-03 1.343381e-02
7.433000e+00 1.227599e-02 1.285301e-02
7.434000e+00 1.708307e-02 1.226985e-02
7.435000e+00 -1.291181e-02 1.168433e-02
7.436000e+00 3.977038e-03 1.109645e-02
7.437000e+00 1.372168e-02 1.050623e-02
7.438000e+00 -1.173142e-02 9.913671e-03
7.439000e+00 4.095656e-02 9.318780e-03
7.440000e+00 1.134206e-02 8.721562e-03
7.441000e+00 1.179892e-02 8.122026e-03
7.442000e+00 1.553434e-02 7.520177e-03
7.443000e+00 3.792896e-02 6.916022e-03
7.444000e+00 1.655141e-02 6.309568e-03
7.445000e+00 -1.170293e-02 5.700822e-03
7.446000e+00 -5.583764e-03 5.089791e-03
7.447000e+00 8.716135e-03 4.476481e-03
7.448000e+00 2.790241e-02 3.860900e-03
7.449000e+00 1.221882e-02 3.243054e-03
7.450000e+00 -7.401832e-03 2.622950e-03
7.451000e+00 1.351116e-02 2.000597e-03
7.452000e+00 -1.539479e-02 1.376000e-03
7.453000e+00 -3.473498e-02 7.491673e-04
7.454000e+00 -3.408029e-02 1.201057e-04
7.455000e+00 3.015387e-02 -5.111775e-04
7.456000e+00 -2.834855e-02 -1.144675e-03
7.457000e+00 -6.071735e-03 -1.780379e-03
7.458000e+00 -1.326923e-03 -2.418282e-03
7.459000e+00 -2.014405e-04 -3.058378e-03
7.460000e+00 -1.152862e-02 -3.700657e-03
7.461000e+00 8.723004e-03 -4.345114e-03
7.462000e+00 -2.071246e-02 -4.991739e-03
7.463000e+00 -3.401807e-02 -5.640527e-03
7.464000e+00 1.211471e-02 -6.291468e-03
7.465000e+00 -1.786427e-04 -6.944555e-03
7.466000e+00 -1.387840e-02 -7.599780e-03
7.467000e+00 1.902724e-02 -8.257136e-03
7.468000e+00 5.736977e-03 -8.916614e-03
7.469000e+00 8.905558e-03 -9.578207e-03
7.470000e+00 5.080977e-03 -1.024191e-02
7.471000e+00 1.839727e-02 -1.090770e-02
7.472000e+00 -1.015812e-02 -1.157559e-02
7.473000e+00 -2.263522e-02 -1.224556e-02
7.474000e+00 -3.785439e-02 -1.291761e-02
7.475000e+00 -8.498306e-03 -1.359172e-02
7.476000e+00 8.530283e-03 -1.426789e-02
7.477000e+00 3.709195e-03 -1.494611e-02
7.478000e+00 -2.418149e-02 -1.562636e-02
7.479000e+00 -1.609188e-02 -1.630866e-02
7.480000e+00 -2.044925e-02 -1.699297e-02
7.481000e+00 -1.778150e-02 -1.767930e-02
7.482000e+00 -4.567858e-03 -1.836764e-02
7.483000e+00 -4.190263e-02 -1.905798e-02
7.484000e+00 -1.505456e-03 -1.975030e-02
7.485000e+00 -3.600070e-02 -2.044461e-02
7.486000e+00 -4.008595e-02 -2.114089e-02
7.487000e+00 -4.224374e-02 -2.183913e-02
7.488000e+00 -1.792285e-02 -2.253933e-02
7.489000e+00 -1.728779e-02 -2.324147e-02
7.490000e+00 -6.150136e-02 -2.394555e-02
7.491000e+00 -2.495929e-02 -2.465156e-02
7.492000e+00 3.230091e-03 -2.535949e-02
7.493000e+00 -2.256399e-02 -2.606932e-02
7.494000e+00 -2.391588e-02 -2.678106e-02
7.495000e+00 -3.973167e-02 -2.749469e-02
7.496000e+00 -2.447257e-02 -2.821020e-02
7.497000e+00 -2.445793e-02 -2.892758e-02
7.498000e+00 8.990379e-03 -2.964683e-02
7.499000e+00 -2.887398e-02 -3.036793e-02
7.500000e+00 -6.328329e-02 -3.109088e-02
7.501000e+00 -1.769657e-02 -3.181567e-02
7.502000e+00 -4.039658e-02 -3.254228e-02
7.503000e+00 -4.063802e-02 -3.327070e-02
7.504000e+00 -6.288530e-03 -3.400093e-02
7.505000e+00 -5.277679e-02 -3.473296e-02
7.506000e+00 -1.670654e-02 -3.546678e-02
7.507000e+00 -4.240297e-02 -3.620238e-02
7.508000e+00 -4.664669e-02 -3.693974e-02
7.509000e+00 -4.688013e-02 -3.767887e-02
7.510000e+00 -3.228512e-02 -3.841974e-02
7.511000e+00 -5.622797e-02 -3.916235e-02
7.512000e+00 -2.756421e-02 -3.990669e-02
7.513000e+00 -2.671756e-02 -4.065274e-02
7.514000e+00 -2.642138e-02 -4.140051e-02
7.515000e+00 -4.403747e-02 -4.214997e-02
7.516000e+00 -8.177030e-03 -4.290113e-02
7.517000e+00 -5.877573e-02 -4.365396e-02
7.518000e+00 -6.053686e-02 -4.440846e-02
7.519000e+00 -2.350777e-02 -4.516461e-02
7.520000e+00 -2.973680e-02 -4.592242e-02
7.521000e+00 -5.861541e-02 -4.668186e-02
7.522000e+00 -4.911305e-02 -4.744293e-02
7.523000e+00 -8.895583e-02 -4.820561e-02
7.524000e+00 -3.870751e-02 -4.896990e-02
7.525000e+00 -2.201519e-02 -4.973578e-02
7.526000e+00 -4.622111e-02 -5.050325e-02
7.527000e+00 -2.683842e-02 -5.127229e-02
7.528000e+00 -4.638689e-02 -5.204289e-02
7.529000e+00 -6.897305e-02 -5.281505e-02
7.530000e+00 -6.765322e-02 -5.358875e-02
7.531000e+00 -5.344606e-02 -5.436398e-02
7.532000e+00 -7.253944e-02 -5.514073e-02
7.533000e+00 -3.112609e-02 -5.591898e-02
7.534000e+00 -3.808319e-02 -5.669874e-02
7.535000e+00 -2.265610e-02 -5.747998e-02
7.536000e+00 -9.482450e-02 -5.826269e-02
7.537000e+00 -8.516254e-02 -5.904688e-02
7.538000e+00 -7.646641e-02 -5.983251e-02
7.539000e+00 -7.152545e-02 -6.061958e-02
7.540000e+00 -8.030755e-02 -6.140809e-02
7.541000e+00 -4.608550e-02 -6.219802e-02
7.542000e+00 -8.030250e-02 -6.298935e-02
7.543000e+00 -5.682718e-02 -6.378208e-02
7.544000e+00 -7.663871e-02 -6.457620e-02
7.545000e+00 -5.964441e-02 -6.537169e-02
7.546000e+00 -7.613010e-02 -6.616854e-02
7.547000e+00 -5.545899e-02 -6.696674e-02
7.548000e+00 -1.062927e-01 -6.776628e-02
7.549000e+00 -7.992524e-02 -6.856715e-02
7.550000e+00 -8.087997e-02 -6.936933e-02
7.551000e+00 -6.371944e-02 -7.017282e-02
7.552000e+00 -1.023292e-01 -7.097759e-02
7.553000e+00 -5.946924e-02 -7.178365e-02
7.554000e+00 -7.617994e-02 -7.259098e-02
7.555000e+00 -9.256804e-02 -7.339956e-02
7.556000e+00 -5.998900e-02 -7.420938e-02
7.557000e+00 -1.385088e-01 -7.502044e-02
7.558000e+00 -1.195672e-01 -7.583272e-02
7.559000e+00 -8.895661e-02 -7.664620e-02
7.560000e+00 -8.247265e-02 -7.746088e-02
7.561000e+00 -7.924850e-02 -7.827675e-02
7.562000e+00 -5.846358e-02 -7.909378e-02
7.563000e+00 -6.503595e-02 -7.991198e-02
7.564000e+00 -4.859565e-02 -8.073132e-02
7.565000e+00 -9.529184e-02 -8.155179e-02
7.566000e+00 -7.410853e-02 -8.237339e-02
7.567000e+00 -7.296377e-02 -8.319609e-02
7.568000e+00 -7.026513e-02 -8.401989e-02
7.569000e+00 -9.506502e-02 -8.484477e-02
7.570000e+00 -8.146379e-02 -8.567073e-02
7.571000e+00 -4.773815e-02 -8.649774e-02
7.572000e+00 -1.393862e-01 -8.732580e-02
7.573000e+00 -8.318582e-02 -8.815489e-02
7.574000e+00 -7.046357e-02 -8.898500e-02
7.575000e+00 -8.133479e-02 -8.981612e-02
7.576000e+00 -6.842493e-02 -9.064823e-02
7.577000e+00 -5.616528e-02 -9.148133e-02
7.578000e+00 -7.040900e-02 -9.231539e-02
7.579000e+00 -6.898100e-02 -9.315041e-02
7.580000e+00 -8.933292e-02 -9.398637e-02
7.581000e+00 -7.441871e-02 -9.482326e-02
7.582000e+00 -9.468200e-02 -9.566106e-02
7.583000e+00 -8.005311e-02 -9.649977e-02
7.584000e+00 -1.118274e-01 -9.733936e-02
7.585000e+00 -1.153976e-01 -9.817984e-02
7.586000e+00 -6.895211e-02 -9.902117e-02
7.587000e+00 -9.021731e-02 -9.986335e-02
7.588000e+00 -9.309214e-02 -1.007064e-01
7.589000e+00 -1.036125e-01 -1.015502e-01
7.590000e+00 -1.132097e-01 -1.023949e-01
7.591000e+00 -1.108614e-01 -1.032403e-01
7.592000e+00 -6.495864e-02 -1.040865e-01
7.593000e+00 -9.956430e-02 -1.049335e-01
7.594000e+00 -9.170940e-02 -1.057813e-01
7.595000e+00 -8.392519e-02 -1.066298e-01
7.596000e+00 -9.922396e-02 -1.074790e-01
7.597000e+00 -1.250242e-01 -1.083289e-01
7.598000e+00 -7.842606e-02 -1.091795e-01
7.599000e+00 -1.117368e-01 -1.100309e-01
7.600000e+00 -1.623406e-01 -1.108828e-01
7.601000e+00 -1.024767e-01 -1.117355e-01
7.602000e+00 -1.039508e-01 -1.125888e-01
7.603000e+00 -1.176633e-01 -1.134427e-01
7.604000e+00 -1.187456e-01 -1.142972e-01
7.605000e+00 -1.517155e-01 -1.151523e-01
7.606000e+00 -1.130310e-01 -1.160080e-01
7.607000e+00 -1.227862e-01 -1.168643e-01
7.608000e+00 -1.026125e-01 -1.177212e-01
7.609000e+00 -1.242134e-01 -1.185786e-01
7.610000e+00 -1.075226e-01 -1.194365e-01
7.611000e+00 -1.177064e-01 -1.202949e-01
7.612000e+00 -1.395578e-01 -1.211538e-01
7.613000e+00 -1.413524e-01 -1.220132e-01
7.614000e+00 -1.087118e-01 -1.228731e-01
7.615000e+00 -1.355861e-01 -1.237335e-01
7.616000e+00 -1.173633e-01 -1.245942e-01
7.617000e+00 -1.796258e-01 -1.254554e-01
7.618000e+00 -9.564890e-02 -1.263171e-01
7.619000e+00 -1.441727e-01 -1.271791e-01
7.620000e+00 -1.685773e-01 -1.280415e-01
7.621000e+00 -1.197572e-01 -1.289042e-01
7.622000e+00 -1.252090e-01 -1.297674e-01
7.623000e+00 -1.369087e-01 -1.306308e-01
7.624000e+00 -1.464636e-01 -1.314946e-01
7.625000e+00 -1.447230e-01 -1.323587e-01
7.626000e+00 -1.153411e-01 -1.332230e-01
7.627000e+00 -1.419502e-01 -1.340877e-01
7.628000e+00 -1.088172e-01 -1.349526e-01
7.629000e+00 -1.400018e-01 -1.358178e-01
7.630000e+00 -1.222521e-01 -1.366831e-01
7.631000e+00 -1.261925e-01 -1.375488e-01
7.632000e+00 -1.246160e-01 -1.384146e-01
7.633000e+00 -1.409294e-01 -1.392805e-01
7.634000e+00 -1.626325e-01 -1.401467e-01
7.635000e+00 -9.713929e-02 -1.410130e-01
7.636000e+00 -1.571619e-01 -1.418795e-01
7.637000e+00 -1.461761e-01 -1.427461e-01
7.638000e+00 -1.176132e-01 -1.436127e-01
7.639000e+00 -1.152369e-01 -1.444795e-01
7.640000e+00 -1.363798e-01 -1.453464e-01
7.641000e+00 -1.602037e-01 -1.462133e-01
7.642000e+00 -1.643055e-01 -1.470802e-01
7.643000e+00 -1.399964e-01 -1.479472e-01
7.644000e+00 -1.602490e-01 -1.488142e-01
7.645000e+00 -1.447241e-01 -1.496812e-01
7.646000e+00 -1.349412e-01 -1.505482e-01
7.647000e+00 -1.266648e-01 -1.514151e-01
7.648000e+00 -1.663369e-01 -1.522820e-01
7.649000e+00 -1.367515e-01 -1.531488e-01
7.650000e+00 -1.409471e-01 -1.540156e-01
7.651000e+00 -1.781511e-01 -1.548822e-01
7.652000e+00 -1.345942e-01 -1.557487e-01
7.653000e+00 -1.092183e-01 -1.566151e-01
7.654000e+00 -1.419298e-01 -1.574814e-01
7.655000e+00 -1.061819e-01 -1.583475e-01
7.656000e+00 -1.946094e-01 -1.592134e-01
7.657000e+00 -1.776612e-01 -1.600791e-01
7.658000e+00 -1.661696e-01 -1.609446e-01
7.659000e+00 -1.482456e-01 -1.618098e-01
7.660000e+00 -1.537792e-01 -1.626748e-01
7.661000e+00 -1.255956e-01 -1.635396e-01
7.662000e+00 -1.687132e-01 -1.644041e-01
7.663000e+00 -1.486616e-01 -1.652682e-01
7.664000e+00 -1.606187e-01 -1.661321e-01
7.665000e+00 -1.565537e-01 -1.669956e-01
7.666000e+00 -1.830442e-01 -1.678588e-01
7.667000e+00 -1.570809e-01 -1.687216e-01
7.668000e+00 -1.391384e-01 -1.695841e-01
7.669000e+00 -1.396190e-01 -1.704461e-01
7.670000e+00 -1.474893e-01 -1.713078e-01
7.671000e+00 -1.773538e-01 -1.721690e-01
7.672000e+00 -2.120721e-01 -1.730298e-01
7.673000e+00 -1.624351e-01 -1.738901e-01
7.674000e+00 -1.815518e-01 -1.747499e-01
7.675000e+00 -1.875062e-01 -1.756092e-01
7.676000e+00 -2.131424e-01 -1.764680e-01
7.677000e+00 -1.439728e-01 -1.773263e-01
7.678000e+00 -1.421606e-01 -1.781840e-01
7.679000e+00 -1.803669e-01 -1.790411e-01
7.680000e+00 -1.634655e-01 -1.798977e-01
7.681000e+00 -1.907000e-01 -1.807537e-01
7.682000e+00 -2.085121e-01 -1.816090e-01
7.683000e+00 -2.208209e-01 -1.824638e-01
7.684000e+00 -2.028099e-01 -1.833178e-01
7.685000e+00 -1.764964e-01 -1.841712e-01
7.686000e+00 -1.733881e-01 -1.850239e-01
7.687000e+00 -1.580766e-01 -1.858759e-01
7.688000e+00 -1.957138e-01 -1.867272e-01
7.689000e+00 -1.579460e-01 -1.875777e-01
7.690000e+00 -2.176229e-01 -1.884275e-01
7.691000e+00 -2.015491e-01 -1.892765e-01
7.692000e+00 -1.945528e-01 -1.901247e-01
7.693000e+00 -1.704731e-01 -1.909721e-01
7.694000e+00 -2.197038e-01 -1.918187e-01
7.695000e+00 -2.201331e-01 -1.926644e-01
7.696000e+00 -2.085747e-01 -1.935093e-01
7.697000e+00 -1.926193e-01 -1.943532e-01
7.698000e+00 -1.967536e-01 -1.951963e-01
7.699000e+00 -2.021501e-01 -1.960385e-01
7.700000e+00 -2.071926e-01 -1.968797e-01
7.701000e+00 -1.924883e-01 -1.977199e-01
7.702000e+00 -1.991269e-01 -1.985592e-01
7.703000e+00 -1.881899e-01 -1.993975e-01
7.704000e+00 -2.309869e-01 -2.002348e-01
7.705000e+00 -2.216739e-01 -2.010711e-01
7.706000e+00 -1.722635e-01 -2.019063e-01
7.707000e+00 -1.994814e-01 -2.027404e-01
7.708000e+00 -2.151160e-01 -2.035735e-01
7.709000e+00 -1.876693e-01 -2.044055e-01
7.710000e+00 -1.786963e-01 -2.052363e-01
7.711000e+00 -2.157584e-01 -2.060661e-01
7.712000e+00 -1.664054e-01 -2.068946e-01
7.713000e+00 -2.108294e-01 -2.077220e-01
7.714000e+00 -2.188651e-01 -2.085482e-01
7.715000e+00 -2.182720e-01 -2.093732e-01
7.716000e+00 -2.453130e-01 -2.101969e-01
7.717000e+00 -2.206582e-01 -2.110195e-01
7.718000e+00 -1.767987e-01 -2.118407e-01
7.719000e+00 -2.122729e-01 -2.126607e-01
7.720000e+00 -2.181579e-01 -2.134793e-01
7.721000e+00 -1.721886e-01 -2.142967e-01
7.722000e+00 -2.204755e-01 -2.151126e-01
7.723000e+00 -2.147807e-01 -2.159273e-01
7.724000e+00 -1.957357e-01 -2.167405e-01
7.725000e+00 -2.307410e-01 -2.175524e-01
7.726000e+00 -1.953490e-01 -2.183628e-01
7.727000e+00 -1.893601e-01 -2.191719e-01
7.728000e+00 -2.377531e-01 -2.199794e-01
7.729000e+00 -2.546227e-01 -2.207855e-01
7.730000e+00 -2.215628e-01 -2.215901e-01
7.731000e+00 -2.377137e-01 -2.223932e-01
7.732000e+00 -2.281220e-01 -2.231947e-01
7.733000e+00 -2.524876e-01 -2.239947e-01
7.734000e+00 -2.098287e-01 -2.247932e-01
7.735000e+00 -2.263504e-01 -2.255900e-01
7.736000e+00 -2.146457e-01 -2.263852e-01
7.737000e+00 -2.238717e-01 -2.271789e-01
7.738000e+00 -2.349796e-01 -2.279708e-01
7.739000e+00 -2.142062e-01 -2.287612e-01
7.740000e+00 -2.280947e-01 -2.295498e-01
7.741000e+00 -1.780688e-01 -2.303367e-01
7.742000e+00 -2.585568e-01 -2.311219e-01
7.743000e+00 -2.155243e-01 -2.319054e-01
7.744000e+00 -2.348416e-01 -2.326871e-01
7.745000e+00 -2.305016e-01 -2.334670e-01
7.746000e+00 -2.432105e-01 -2.342451e-01
7.747000e+00 -2.803524e-01 -2.350214e-01
7.748000e+00 -2.683280e-01 -2.357959e-01
7.749000e+00 -2.616403e-01 -2.365685e-01
7.750000e+00 -2.151290e-01 -2.373393e-01
7.751000e+00 -2.551034e-01 -2.381081e-01
7.752000e+00 -2.459484e-01 -2.388750e-01
7.753000e+00 -2.436731e-01 -2.396400e-01
7.754000e+00 -2.541107e-01 -2.404031e-01
7.755000e+00 -2.464406e-01 -2.411641e-01
7.756000e+00 -2.164273e-01 -2.419232e-01
7.757000e+00 -2.409087e-01 -2.426802e-01
7.758000e+00 -2.553316e-01 -2.434353e-01
7.759000e+00 -2.385837e-01 -2.441882e-01
7.760000e+00 -2.281239e-01 -2.449391e-01
7.761000e+00 -2.469888e-01 -2.456879e-01
7.762000e+00 -2.807163e-01 -2.464346e-01
7.763000e+00 -2.645878e-01 -2.471792e-01
7.764000e+00 -2.566454e-01 -2.479216e-01
7.765000e+00 -2.679490e-01 -2.486618e-01
7.766000e+00 -2.679564e-01 -2.493998e-01
7.767000e+00 -2.607115e-01 -2.501356e-01
7.768000e+00 -2.585729e-01 -2.508692e-01
7.769000e+00 -2.097190e-01 -2.516006e-01
7.770000e+00 -2.783416e-01 -2.523296e-01
7.771000e+00 -2.745661e-01 -2.530564e-01
7.772000e+00 -2.472736e-01 -2.537808e-01
7.773000e+00 -2.547002e-01 -2.545030e-01
7.774000e+00 -2.241496e-01 -2.552227e-01
7.775000e+00 -2.438532e-01 -2.559401e-01
7.776000e+00 -2.858227e-01 -2.566551e-01
7.777000e+00 -2.426744e-01 -2.573677e-01
7.778000e+00 -2.504252e-01 -2.580779e-01
7.779000e+00 -2.537794e-01 -2.587856e-01
7.780000e+00 -2.720763e-01 -2.594908e-01
7.781000e+00 -2.187737e-01 -2.601935e-01
7.782000e+00 -2.679101e-01 -2.608937e-01
7.783000e+00 -2.698070e-01 -2.615914e-01
7.784000e+00 -2.621404e-01 -2.622865e-01
7.785000e+00 -2.620080e-01 -2.629790e-01
7.786000e+00 -2.361245e-01 -2.636690e-01
7.787000e+00 -2.780938e-01 -2.643563e-01
7.788000e+00 -2.745135e-01 -2.650410e-01
7.789000e+00 -2.776267e-01 -2.657230e-01
7.790000e+00 -2.628621e-01 -2.664024e-01
7.791000e+00 -2.807915e-01 -2.670790e-01
7.792000e+00 -2.550869e-01 -2.677529e-01
7.793000e+00 -2.631068e-01 -2.684241e-01
7.794000e+00 -2.481175e-01 -2.690925e-01
7.795000e+00 -2.898484e-01 -2.697582e-01
7.796000e+00 -2.787133e-01 -2.704210e-01
7.797000e+00 -2.953041e-01 -2.710810e-01
7.798000e+00 -2.912404e-01 -2.717382e-01
7.799000e+00 -2.746098e-01 -2.723925e-01
7.800000e+00 -2.564181e-01 -2.730439e-01
7.801000e+00 -3.045966e-01 -2.736924e-01
7.802000e+00 -2.847422e-01 -2.743380e-01
7.803000e+00 -2.954922e-01 -2.749807e-01
7.804000e+00 -2.702893e-01 -2.756203e-01
7.805000e+00 -3.132293e-01 -2.762570e-01
7.806000e+00 -2.389020e-01 -2.768907e-01
7.807000e+00 -2.927415e-01 -2.775213e-01
7.808000e+00 -2.605696e-01 -2.781489e-01
7.809000e+00 -2.852275e-01 -2.787734e-01
7.810000e+00 -2.958637e-01 -2.793948e-01
7.811000e+00 -2.865634e-01 -2.800131e-01
7.812000e+00 -2.861642e-01 -2.806283e-01
7.813000e+00 -2.989549e-01 -2.812403e-01
7.814000e+00 -2.827537e-01 -2.818492e-01
7.815000e+00 -2.835140e-01 -2.824548e-01
7.816000e+00 -3.105715e-01 -2.830572e-01
7.817000e+00 -2.561352e-01 -2.836564e-01
7.818000e+00 -3.009127e-01 -2.842523e-01
7.819000e+00 -2.853293e-01 -2.848449e-01
7.820000e+00 -2.595842e-01 -2.854343e-01
7.821000e+00 -2.820962e-01 -2.860203e-01
7.822000e+00 -2.981636e-01 -2.866029e-01
7.823000e+00 -2.983325e-01 -2.871822e-01
7.824000e+00 -2.706807e-01 -2.877581e-01
7.825000e+00 -2.717458e-01 -2.883306e-01
7.826000e+00 -2.803658e-01 -2.888997e-01
7.827000e+00 -2.635710e-01 -2.894653e-01
7.828000e+00 -2.661798e-01 -2.900274e-01
7.829000e+00 -2.997260e-01 -2.905861e-01
7.830000e+00 -2.967130e-01 -2.911412e-01
7.831000e+00 -3.218769e-01 -2.916928e-01
7.832000e+00 -2.857425e-01 -2.922409e-01
7.833000e+00 -2.830904e-01 -2.927853e-01
7.834000e+00 -3.065206e-01 -2.933262e-01
7.835000e+00 -2.826257e-01 -2.938634e-01
7.836000e+00 -2.918669e-01 -2.943970e-01
7.837000e+00 -3.250788e-01 -2.949270e-01
7.838000e+00 -2.950427e-01 -2.954532e-01
7.839000e+00 -2.981871e-01 -2.959758e-01
7.840000e+00 -2.434327e-01 -2.964946e-01
7.841000e+00 -2.625701e-01 -2.970096e-01
7.842000e+00 -2.924469e-01 -2.975209e-01
7.843000e+00 -3.210962e-01 -2.980285e-01
7.844000e+00 -2.877145e-01 -2.985322e-01
7.845000e+00 -2.747780e-01 -2.990320e-01
7.846000e+00 -3.030348e-01 -2.995280e-01
7.847000e+00 -3.067243e-01 -3.000202e-01
7.848000e+00 -3.289474e-01 -3.005084e-01
7.849000e+00 -3.047786e-01 -3.009927e-01
7.850000e+00 -2.847605e-01 -3.014731e-01
7.851000e+00 -3.019255e-01 -3.019495e-01
7.852000e+00 -3.441041e-01 -3.024219e-01
7.853000e+00 -2.773587e-01 -3.028903e-01
7.854000e+00 -3.000396e-01 -3.033547e-01
7.855000e+00 -3.026911e-01 -3.038151e-01
7.856000e+00 -3.108119e-01 -3.042713e-01
7.857000e+00 -3.210760e-01 -3.047235e-01
7.858000e+00 -3.037649e-01 -3.051716e-01
7.859000e+00 -3.154597e-01 -3.056155e-01
7.860000e+00 -3.060378e-01 -3.060553e-01
7.861000e+00 -3.252989e-01 -3.064909e-01
7.862000e+00 -2.968652e-01 -3.069223e-01
7.863000e+00 -2.944418e-01 -3.073495e-01
7.864000e+00 -3.031071e-01 -3.077724e-01
7.865000e+00 -3.201618e-01 -3.081911e-01
7.866000e+00 -3.279532e-01 -3.086055e-01
7.867000e+00 -3.338202e-01 -3.090156e-01
7.868000e+00 -3.248258e-01 -3.094214e-01
7.869000e+00 -3.016997e-01 -3.098228e-01
7.870000e+00 -3.270063e-01 -3.102199e-01
7.871000e+00 -3.242232e-01 -3.106125e-01
7.872000e+00 -3.168038e-01 -3.110008e-01
7.873000e+00 -2.947503e-01 -3.113846e-01
7.874000e+00 -3.536610e-01 -3.117639e-01
7.875000e+00 -3.579272e-01 -3.121388e-01
7.876000e+00 -2.776301e-01 -3.125092e-01
7.877000e+00 -2.601081e-01 -3.128750e-01
7.878000e+00 -3.027073e-01 -3.132363e-01
7.879000e+00 -2.866752e-01 -3.135931e-01
7.880000e+00 -3.063087e-01 -3.139453e-01
7.881000e+00 -3.178793e-01 -3.142928e-01
7.882000e+00 -3.433002e-01 -3.146357e-01
7.883000e+00 -3.222020e-01 -3.149740e-01
7.884000e+00 -2.994434e-01 -3.153076e-01
7.885000e+00 -3.063441e-01 -3.156366e-01
7.886000e+00 -2.868403e-01 -3.159608e-01
7.887000e+00 -3.392813e-01 -3.162802e-01
7.888000e+00 -3.163781e-01 -3.165949e-01
7.889000e+00 -3.317183e-01 -3.169049e-01
7.890000e+00 -3.177578e-01 -3.172100e-01
7.891000e+00 -2.792812e-01 -3.175103e-01
7.892000e+00 -3.239178e-01 -3.178058e-01
7.893000e+00 -3.087609e-01 -3.180964e-01
7.894000e+00 -3.269755e-01 -3.183821e-01
7.895000e+00 -3.095269e-01 -3.186629e-01
7.896000e+00 -2.906295e-01 -3.189388e-01
7.897000e+00 -3.429278e-01 -3.192098e-01
7.898000e+00 -3.221344e-01 -3.194757e-01
7.899000e+00 -3.319250e-01 -3.197367e-01
7.900000e+00 -3.433815e-01 -3.199926e-01
7.901000e+00 -3.248052e-01 -3.202435e-01
7.902000e+00 -3.256016e-01 -3.204894e-01
7.903000e+00 -3.586782e-01 -3.207302e-01
7.904000e+00 -3.154803e-01 -3.209659e-01
7.905000e+00 -3.128011e-01 -3.211964e-01
7.906000e+00 -3.460697e-01 -3.214218e-01
7.907000e+00 -3.135473e-01 -3.216421e-01
7.908000e+00 -3.202666e-01 -3.218571e-01
7.909000e+00 -3.017237e-01 -3.220670e-01
7.910000e+00 -3.233504e-01 -3.222716e-01
7.911000e+00 -2.966476e-01 -3.224710e-01
7.912000e+00 -3.444282e-01 -3.226651e-01
7.913000e+00 -3.435880e-01 -3.228539e-01
7.914000e+00 -3.421477e-01 -3.230374e-01
7.915000e+00 -3.335174e-01 -3.232156e-01
7.916000e+00 -2.958892e-01 -3.233884e-01
7.917000e+00 -3.288220e-01 -3.235558e-01
7.918000e+00 -3.174557e-01 -3.237178e-01
7.919000e+00 -3.172418e-01 -3.238744e-01
7.920000e+00 -3.198872e-01 -3.240256e-01
7.921000e+00 -3.458018e-01 -3.241713e-01
7.922000e+00 -3.312627e-01 -3.243115e-01
7.923000e+00 -3.439404e-01 -3.244462e-01
7.924000e+00 -2.923483e-01 -3.245754e-01
7.925000e+00 -3.420924e-01 -3.246990e-01
7.926000e+00 -3.139229e-01 -3.248170e-01
7.927000e+00 -3.493174e-01 -3.249295e-01
7.928000e+00 -3.021968e-01 -3.250364e-01
7.929000e+00 -3.219413e-01 -3.251376e-01
7.930000e+00 -3.244079e-01 -3.252331e-01
7.931000e+00 -3.378182e-01 -3.253230e-01
7.932000e+00 -3.637704e-01 -3.254072e-01
7.933000e+00 -3.389178e-01 -3.254857e-01
7.934000e+00 -3.324569e-01 -3.255584e-01
7.935000e+00 -3.309235e-01 -3.256254e-01
7.936000e+00 -3.169826e-01 -3.256866e-01
7.937000e+00 -3.042926e-01 -3.257420e-01
7.938000e+00 -3.304642e-01 -3.257916e-01
7.939000e+00 -3.266050e-01 -3.258353e-01
7.940000e+00 -3.263726e-01 -3.258731e-01
7.941000e+00 -3.006078e-01 -3.259051e-01
7.942000e+00 -3.377162e-01 -3.259312e-01
7.943000e+00 -3.063536e-01 -3.259513e-01
7.944000e+00 -3.261919e-01 -3.259655e-01
7.945000e+00 -2.948100e-01 -3.259737e-01
7.946000e+00 -3.064207e-01 -3.259759e-01
7.947000e+00 -3.526662e-01 -3.259722e-01
7.948000e+00 -3.138276e-01 -3.259623e-01
7.949000e+00 -3.287769e-01 -3.259465e-01
7.950000e+00 -3.198720e-01 -3.259245e-01
7.951000e+00 -3.443159e-01 -3.258965e-01
7.952000e+00 -3.209562e-01 -3.258623e-01
7.953000e+00 -3.086188e-01 -3.258220e-01
7.954000e+00 -3.206343e-01 -3.257756e-01
7.955000e+00 -2.931096e-01 -3.257230e-01
7.956000e+00 -3.350719e-01 -3.256641e-01
7.957000e+00 -3.075070e-01 -3.255991e-01
7.958000e+00 -3.492676e-01 -3.255278e-01
7.959000e+00 -3.158115e-01 -3.254503e-01
7.960000e+00 -3.142995e-01 -3.253664e-01
7.961000e+00 -3.058804e-01 -3.252763e-01
7.962000e+00 -3.235805e-01 -3.251799e-01
7.963000e+00 -3.050042e-01 -3.250771e-01
7.964000e+00 -3.335215e-01 -3.249679e-01
7.965000e+00 -3.007383e-01 -3.248524e-01
7.966000e+00 -3.504914e-01 -3.247304e-01
7.967000e+00 -3.378889e-01 -3.246021e-01
7.968000e+00 -3.479874e-01 -3.244673e-01
7.969000e+00 -2.825710e-01 -3.243260e-01
7.970000e+00 -3.129715e-01 -3.241782e-01
7.971000e+00 -3.419573e-01 -3.240239e-01
7.972000e+00 -3.380231e-01 -3.238631e-01
7.973000e+00 -3.664666e-01 -3.236958e-01
7.974000e+00 -3.200594e-01 -3.235219e-01
7.975000e+00 -2.836329e-01 -3.233414e-01
7.976000e+00 -3.097035e-01 -3.231543e-01
7.977000e+00 -3.336624e-01 -3.229606e-01
7.978000e+00 -3.099173e-01 -3.227602e-01
7.979000e+00 -3.088870e-01 -3.225532e-01
7.980000e+00 -3.177419e-01 -3.223394e-01
7.981000e+00 -3.349523e-01 -3.221190e-01
7.982000e+00 -3.086418e-01 -3.218918e-01
7.983000e+00 -2.974942e-01 -3.216579e-01
7.984000e+00 -3.010678e-01 -3.214172e-01
7.985000e+00 -3.305953e-01 -3.211698e-01
7.986000e+00 -3.494573e-01 -3.209155e-01
7.987000e+00 -3.427525e-01 -3.206544e-01
7.988000e+00 -3.211270e-01 -3.203865e-01
7.989000e+00 -2.955292e-01 -3.201117e-01
7.990000e+00 -3.008585e-01 -3.198300e-01
7.991000e+00 -3.457551e-01 -3.195414e-01
7.992000e+00 -2.969283e-01 -3.192458e-01
7.993000e+00 -3.457270e-01 -3.189434e-01
7.994000e+00 -3.251824e-01 -3.186339e-01
7.995000e+00 -3.345513e-01 -3.183175e-01
7.996000e+00 -3.157208e-01 -3.179941e-01
7.997000e+00 -3.555775e-01 -3.176637e-01
7.998000e+00 -3.224242e-01 -3.173262e-01
7.999000e+00 -3.564766e-01 -3.169817e-01
8.000000e+00 -2.874504e-01 -3.166301e-01
8.001000e+00 -3.165522e-01 -3.162713e-01
8.002000e+00 -3.095043e-01 -3.159055e-01
8.003000e+00 -3.109353e-01 -3.155325e-01
8.004000e+00 -3.181990e-01 -3.151524e-01
8.005000e+00 -3.194805e-01 -3.147651e-01
8.006000e+00 -3.012594e-01 -3.143706e-01
8.007000e+00 -2.976152e-01 -3.139689e-01
8.008000e+00 -2.981056e-01 -3.135599e-01
8.009000e+00 -3.123714e-01 -3.131437e-01
8.010000e+00 -2.911295e-01 -3.127203e-01
8.011000e+00 -3.057198e-01 -3.122895e-01
8.012000e+00 -3.366505e-01 -3.118515e-01
8.013000e+00 -3.068070e-01 -3.114061e-01
8.014000e+00 -3.268313e-01 -3.109533e-01
8.015000e+00 -3.015510e-01 -3.104932e-01
8.016000e+00 -2.981552e-01 -3.100257e-01
8.017000e+00 -3.102895e-01 -3.095509e-01
8.018000e+00 -2.930819e-01 -3.090686e-01
8.019000e+00 -3.161505e-01 -3.085788e-01
8.020000e+00 -3.184678e-01 -3.080816e-01
8.021000e+00 -2.992469e-01 -3.075769e-01
8.022000e+00 -3.091830e-01 -3.070648e-01
8.023000e+00 -2.802536e-01 -3.065451e-01
8.024000e+00 -2.885758e-01 -3.060179e-01
8.025000e+00 -3.079016e-01 -3.054831e-01
8.026000e+00 -3.082601e-01 -3.049408e-01
8.027000e+00 -3.201644e-01 -3.043909e-01
8.028000e+00 -2.951823e-01 -3.038334e-01
8.029000e+00 -3.220447e-01 -3.032682e-01
8.030000e+00 -3.006021e-01 -3.026954e-01
8.031000e+00 -3.026462e-01 -3.021150e-01
8.032000e+00 -3.218919e-01 -3.015269e-01
8.033000e+00 -3.072284e-01 -3.009311e-01
8.034000e+00 -3.079563e-01 -3.003276e-01
8.035000e+00 -2.770156e-01 -2.997164e-01
8.036000e+00 -3.126531e-01 -2.990974e-01
8.037000e+00 -2.908380e-01 -2.984706e-01
8.038000e+00 -2.896500e-01 -2.978361e-01
8.039000e+00 -2.809046e-01 -2.971938e-01
8.040000e+00 -3.211746e-01 -2.965437e-01
8.041000e+00 -3.129171e-01 -2.958857e-01
8.042000e+00 -3.001871e-01 -2.952199e-01
8.043000e+00 -2.903255e-01 -2.945462e-01
8.044000e+00 -2.870208e-01 -2.938646e-01
8.045000e+00 -2.840169e-01 -2.931751e-01
8.046000e+00 -3.010713e-01 -2.924778e-01
8.047000e+00 -2.698296e-01 -2.917724e-01
8.048000e+00 -3.135289e-01 -2.910592e-01
8.049000e+00 -3.015202e-01 -2.903379e-01
8.050000e+00 -2.862532e-01 -2.896087e-01
8.051000e+00 -2.947935e-01 -2.888714e-01
8.052000e+00 -2.743790e-01 -2.881262e-01
8.053000e+00 -2.989494e-01 -2.873729e-01
8.054000e+00 -2.965591e-01 -2.866116e-01
8.055000e+00 -3.142979e-01 -2.858422e-01
8.056000e+00 -2.805420e-01 -2.850647e-01
8.057000e+00 -2.576171e-01 -2.842791e-01
8.058000e+00 -2.628311e-01 -2.834854e-01
8.059000e+00 -2.835371e-01 -2.826835e-01
8.060000e+00 -2.727855e-01 -2.818735e-01
8.061000e+00 -2.827476e-01 -2.810554e-01
8.062000e+00 -2.809243e-01 -2.802290e-01
8.063000e+00 -2.751488e-01 -2.793945e-01
8.064000e+00 -2.737712e-01 -2.785517e-01
8.065000e+00 -2.434838e-01 -2.777007e-01
8.066000e+00 -2.486257e-01 -2.768415e-01
8.067000e+00 -2.853516e-01 -2.759740e-01
8.068000e+00 -2.550584e-01 -2.750982e-01
8.069000e+00 -2.774563e-01 -2.742141e-01
8.070000e+00 -2.685355e-01 -2.733218e-01
8.071000e+00 -2.801577e-01 -2.724211e-01
8.072000e+00 -2.662271e-01 -2.715120e-01
8.073000e+00 -2.388166e-01 -2.705946e-01
8.074000e+00 -2.807281e-01 -2.696689e-01
8.075000e+00 -2.405971e-01 -2.687347e-01
8.076000e+00 -2.423513e-01 -2.677922e-01
8.077000e+00 -2.744073e-01 -2.668412e-01
8.078000e+00 -2.914611e-01 -2.658818e-01
8.079000e+00 -2.725252e-01 -2.649140e-01
8.080000e+00 -2.570263e-01 -2.639377e-01
8.081000e+00 -2.879393e-01 -2.629529e-01
8.082000e+00 -2.772333e-01 -2.619597e-01
8.083000e+00 -2.426874e-01 -2.609579e-01
8.084000e+00 -2.676723e-01 -2.599476e-01
8.085000e+00 -2.133037e-01 -2.589288e-01
8.086000e+00 -2.375197e-01 -2.579015e-01
8.087000e+00 -2.750159e-01 -2.568655e-01
8.088000e+00 -2.745219e-01 -2.558210e-01
8.089000e+00 -2.145725e-01 -2.547679e-01
8.090000e+00 -2.728015e-01 -2.537062e-01
8.091000e+00 -2.521443e-01 -2.526359e-01
8.092000e+00 -2.202286e-01 -2.515570e-01
8.093000e+00 -2.267583e-01 -2.504694e-01
8.094000e+00 -2.650710e-01 -2.493732e-01
8.095000e+00 -2.527399e-01 -2.482682e-01
8.096000e+00 -2.496030e-01 -2.471546e-01
8.097000e+00 -2.424671e-01 -2.460323e-01
8.098000e+00 -2.358675e-01 -2.449013e-01
8.099000e+00 -2.449516e-01 -2.437616e-01
8.100000e+00 -2.515521e-01 -2.426131e-01
8.101000e+00 -2.586501e-01 -2.414559e-01
8.102000e+00 -2.204083e-01 -2.402899e-01
8.103000e+00 -2.362292e-01 -2.391151e-01
8.104000e+00 -2.482742e-01 -2.379315e-01
8.105000e+00 -2.130918e-01 -2.367392e-01
8.106000e+00 -2.373905e-01 -2.355380e-01
8.107000e+00 -2.353515e-01 -2.343280e-01
8.108000e+00 -2.326848e-01 -2.331091e-01
8.109000e+00 -2.464920e-01 -2.318814e-01
8.110000e+00 -2.154238e-01 -2.306448e-01
8.111000e+00 -2.062920e-01 -2.293994e-01
8.112000e+00 -2.369782e-01 -2.281450e-01
8.113000e+00 -2.345595e-01 -2.268818e-01
8.114000e+00 -2.313706e-01 -2.256096e-01
8.115000e+00 -1.999673e-01 -2.243285e-01
8.116000e+00 -2.130153e-01 -2.230385e-01
8.117000e+00 -2.160677e-01 -2.217395e-01
8.118000e+00 -2.151241e-01 -2.204316e-01
8.119000e+00 -2.319004e-01 -2.191147e-01
8.120000e+00 -2.182606e-01 -2.177888e-01
8.121000e+00 -2.049271e-01 -2.164539e-01
8.122000e+00 -2.080222e-01 -2.151100e-01
8.123000e+00 -2.596714e-01 -2.137571e-01
8.124000e+00 -2.658056e-01 -2.123952e-01
8.125000e+00 -1.917256e-01 -2.110242e-01
8.126000e+00 -2.302769e-01 -2.096441e-01
8.127000e+00 -2.237106e-01 -2.082550e-01
8.128000e+00 -2.061546e-01 -2.068569e-01
8.129000e+00 -2.289568e-01 -2.054496e-01
8.130000e+00 -2.142885e-01 -2.040333e-01
8.131000e+00 -2.888493e-01 -2.026079e-01
8.132000e+00 -1.984325e-01 -2.011733e-01
8.133000e+00 -1.897771e-01 -1.997296e-01
8.134000e+00 -1.928410e-01 -1.982768e-01
8.135000e+00 -2.040543e-01 -1.968148e-01
8.136000e+00 -1.601431e-01 -1.953437e-01
8.137000e+00 -2.196765e-01 -1.938635e-01
8.138000e+00 -1.999533e-01 -1.923740e-01
8.139000e+00 -2.222792e-01 -1.908754e-01
8.140000e+00 -1.922944e-01 -1.893676e-01
8.141000e+00 -1.917089e-01 -1.878505e-01
8.142000e+00 -1.475459e-01 -1.863243e-01
8.143000e+00 -2.287660e-01 -1.847889e-01
8.144000e+00 -1.628172e-01 -1.832442e-01
8.145000e+00 -1.825414e-01 -1.816903e-01
8.146000e+00 -1.455346e-01 -1.801271e-01
8.147000e+00 -1.859082e-01 -1.785547e-01
8.148000e+00 -1.997005e-01 -1.769730e-01
8.149000e+00 -1.983201e-01 -1.753821e-01
8.150000e+00 -1.900422e-01 -1.737818e-01
8.151000e+00 -1.647133e-01 -1.721723e-01
8.152000e+00 -1.565446e-01 -1.705535e-01


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_998994690/traj_input.dat <==
% Time u0 
0.000000e+00 1.083989e-16 
1.000000e-03 2.699435e-05 
2.000000e-03 5.388520e-05 
3.000000e-03 8.067183e-05 
4.000000e-03 1.073536e-04 
5.000000e-03 1.339297e-04 
6.000000e-03 1.603996e-04 
7.000000e-03 1.867626e-04 
8.000000e-03 2.130180e-04 
9.000000e-03 2.391653e-04 
1.000000e-02 2.652039e-04 
1.100000e-02 2.911330e-04 
1.200000e-02 3.169523e-04 
1.300000e-02 3.426611e-04 
1.400000e-02 3.682589e-04 
1.500000e-02 3.937451e-04 
1.600000e-02 4.191193e-04 
1.700000e-02 4.443809e-04 
1.800000e-02 4.695295e-04 
1.900000e-02 4.945646e-04 
2.000000e-02 5.194857e-04 
2.100000e-02 5.442925e-04 
2.200000e-02 5.689844e-04 
2.300000e-02 5.935612e-04 
2.400000e-02 6.180223e-04 
2.500000e-02 6.423675e-04 
2.600000e-02 6.665963e-04 
2.700000e-02 6.907085e-04 
2.800000e-02 7.147037e-04 
2.900000e-02 7.385816e-04 
3.000000e-02 7.623419e-04 
3.100000e-02 7.859843e-04 
3.200000e-02 8.095086e-04 
3.300000e-02 8.329145e-04 
3.400000e-02 8.562018e-04 
3.500000e-02 8.793703e-04 
3.600000e-02 9.024198e-04 
3.700000e-02 9.253501e-04 
3.800000e-02 9.481610e-04 
3.900000e-02 9.708524e-04 
4.000000e-02 9.934241e-04 
4.100000e-02 1.015876e-03 
4.200000e-02 1.038208e-03 
4.300000e-02 1.060420e-03 
4.400000e-02 1.082512e-03 
4.500000e-02 1.104484e-03 
4.600000e-02 1.126336e-03 
4.700000e-02 1.148068e-03 
4.800000e-02 1.169680e-03 
4.900000e-02 1.191171e-03 
5.000000e-02 1.212543e-03 
5.100000e-02 1.233794e-03 
5.200000e-02 1.254925e-03 
5.300000e-02 1.275937e-03 
5.400000e-02 1.296828e-03 
5.500000e-02 1.317600e-03 
5.600000e-02 1.338252e-03 
5.700000e-02 1.358785e-03 
5.800000e-02 1.379198e-03 
5.900000e-02 1.399493e-03 
6.000000e-02 1.419668e-03 
6.100000e-02 1.439725e-03 
6.200000e-02 1.459663e-03 
6.300000e-02 1.479483e-03 
6.400000e-02 1.499185e-03 
6.500000e-02 1.518769e-03 
6.600000e-02 1.538236e-03 
6.700000e-02 1.557585e-03 
6.800000e-02 1.576818e-03 
6.900000e-02 1.595934e-03 
7.000000e-02 1.614935e-03 
7.100000e-02 1.633819e-03 
7.200000e-02 1.652588e-03 
7.300000e-02 1.671242e-03 
7.400000e-02 1.689782e-03 
7.500000e-02 1.708207e-03 
7.600000e-02 1.726519e-03 
7.700000e-02 1.744717e-03 
7.800000e-02 1.762803e-03 
7.900000e-02 1.780777e-03 
8.000000e-02 1.798639e-03 
8.100000e-02 1.816390e-03 
8.200000e-02 1.834031e-03 
8.300000e-02 1.851561e-03 
8.400000e-02 1.868982e-03 
8.500000e-02 1.886294e-03 
8.600000e-02 1.903498e-03 
8.700000e-02 1.920594e-03 
8.800000e-02 1.937584e-03 
8.900000e-02 1.954467e-03 
9.000000e-02 1.971245e-03 
9.100000e-02 1.987918e-03 
9.200000e-02 2.004487e-03 
9.300000e-02 2.020952e-03 
9.400000e-02 2.037315e-03 
9.500000e-02 2.053576e-03 
9.600000e-02 2.069735e-03 
9.700000e-02 2.085795e-03 
9.800000e-02 2.101755e-03 
9.900000e-02 2.117616e-03 
1.000000e-01 2.133380e-03 
1.010000e-01 2.149047e-03 
1.020000e-01 2.164618e-03 
1.030000e-01 2.180093e-03 
1.040000e-01 2.195475e-03 
1.050000e-01 2.210763e-03 
1.060000e-01 2.225959e-03 
1.070000e-01 2.241063e-03 
1.080000e-01 2.256078e-03 
1.090000e-01 2.271002e-03 
1.100000e-01 2.285839e-03 
1.110000e-01 2.300588e-03 
1.120000e-01 2.315251e-03 
1.130000e-01 2.329829e-03 
1.140000e-01 2.344323e-03 
1.150000e-01 2.358733e-03 
1.160000e-01 2.373062e-03 
1.170000e-01 2.387310e-03 
1.180000e-01 2.401478e-03 
1.190000e-01 2.415568e-03 
1.200000e-01 2.429581e-03 
1.210000e-01 2.443518e-03 
1.220000e-01 2.457380e-03 
1.230000e-01 2.471168e-03 
1.240000e-01 2.484884e-03 
1.250000e-01 2.498528e-03 
1.260000e-01 2.512103e-03 
1.270000e-01 2.525610e-03 
1.280000e-01 2.539049e-03 
1.290000e-01 2.552422e-03 
1.300000e-01 2.565731e-03 
1.310000e-01 2.578976e-03 
1.320000e-01 2.592160e-03 
1.330000e-01 2.605283e-03 
1.340000e-01 2.618348e-03 
1.350000e-01 2.631354e-03 
1.360000e-01 2.644305e-03 
1.370000e-01 2.657201e-03 
1.380000e-01 2.670044e-03 
1.390000e-01 2.682835e-03 
1.400000e-01 2.695575e-03 
1.410000e-01 2.708267e-03 
1.420000e-01 2.720912e-03 
1.430000e-01 2.733512e-03 
1.440000e-01 2.746067e-03 
1.450000e-01 2.758580e-03 
1.460000e-01 2.771052e-03 
1.470000e-01 2.783485e-03 
1.480000e-01 2.795880e-03 
1.490000e-01 2.808239e-03 
1.500000e-01 2.820564e-03 
1.510000e-01 2.832856e-03 
1.520000e-01 2.845118e-03 
1.530000e-01 2.857350e-03 
1.540000e-01 2.869555e-03 
1.550000e-01 2.881734e-03 
1.560000e-01 2.893889e-03 
1.570000e-01 2.906022e-03 
1.580000e-01 2.918134e-03 
1.590000e-01 2.930228e-03 
1.600000e-01 2.942305e-03 
1.610000e-01 2.954368e-03 
1.620000e-01 2.966417e-03 
1.630000e-01 2.978455e-03 
1.640000e-01 2.990483e-03 
1.650000e-01 3.002504e-03 
1.660000e-01 3.014520e-03 
1.670000e-01 3.026531e-03 
1.680000e-01 3.038542e-03 
1.690000e-01 3.050552e-03 
1.700000e-01 3.062565e-03 
1.710000e-01 3.074582e-03 
1.720000e-01 3.086605e-03 
1.730000e-01 3.098637e-03 
1.740000e-01 3.110678e-03 
1.750000e-01 3.122732e-03 
1.760000e-01 3.134801e-03 
1.770000e-01 3.146886e-03 
1.780000e-01 3.158990e-03 
1.790000e-01 3.171114e-03 
1.800000e-01 3.183261e-03 
1.810000e-01 3.195433e-03 
1.820000e-01 3.207632e-03 
1.830000e-01 3.219860e-03 
1.840000e-01 3.232120e-03 
1.850000e-01 3.244414e-03 
1.860000e-01 3.256743e-03 
1.870000e-01 3.269110e-03 
1.880000e-01 3.281518e-03 
1.890000e-01 3.293968e-03 
1.900000e-01 3.306463e-03 
1.910000e-01 3.319005e-03 
1.920000e-01 3.331596e-03 
1.930000e-01 3.344240e-03 
1.940000e-01 3.356937e-03 
1.950000e-01 3.369690e-03 
1.960000e-01 3.382502e-03 
1.970000e-01 3.395376e-03 
1.980000e-01 3.408312e-03 
1.990000e-01 3.421315e-03 
2.000000e-01 3.434386e-03 
2.010000e-01 3.447527e-03 
2.020000e-01 3.460742e-03 
2.030000e-01 3.474032e-03 
2.040000e-01 3.487400e-03 
2.050000e-01 3.500849e-03 
2.060000e-01 3.514380e-03 
2.070000e-01 3.527997e-03 
2.080000e-01 3.541702e-03 
2.090000e-01 3.555498e-03 
2.100000e-01 3.569386e-03 
2.110000e-01 3.583371e-03 
2.120000e-01 3.597453e-03 
2.130000e-01 3.611636e-03 
2.140000e-01 3.625922e-03 
2.150000e-01 3.640315e-03 
2.160000e-01 3.654816e-03 
2.170000e-01 3.669428e-03 
2.180000e-01 3.684154e-03 
2.190000e-01 3.698997e-03 
2.200000e-01 3.713958e-03 
2.210000e-01 3.729042e-03 
2.220000e-01 3.744250e-03 
2.230000e-01 3.759585e-03 
2.240000e-01 3.775051e-03 
2.250000e-01 3.790649e-03 
2.260000e-01 3.806383e-03 
2.270000e-01 3.822254e-03 
2.280000e-01 3.838267e-03 
2.290000e-01 3.854424e-03 
2.300000e-01 3.870727e-03 
2.310000e-01 3.887179e-03 
2.320000e-01 3.903784e-03 
2.330000e-01 3.920544e-03 
2.340000e-01 3.937461e-03 
2.350000e-01 3.954540e-03 
2.360000e-01 3.971782e-03 
2.370000e-01 3.989190e-03 
2.380000e-01 4.006768e-03 
2.390000e-01 4.024518e-03 
2.400000e-01 4.042443e-03 
2.410000e-01 4.060546e-03 
2.420000e-01 4.078830e-03 
2.430000e-01 4.097299e-03 
2.440000e-01 4.115954e-03 
2.450000e-01 4.134799e-03 
2.460000e-01 4.153837e-03 
2.470000e-01 4.173071e-03 
2.480000e-01 4.192503e-03 
2.490000e-01 4.212138e-03 
2.500000e-01 4.231977e-03 
2.510000e-01 4.252025e-03 
2.520000e-01 4.272283e-03 
2.530000e-01 4.292755e-03 
2.540000e-01 4.313445e-03 
2.550000e-01 4.334355e-03 
2.560000e-01 4.355488e-03 
2.570000e-01 4.376847e-03 
2.580000e-01 4.398436e-03 
2.590000e-01 4.420257e-03 
2.600000e-01 4.442314e-03 
2.610000e-01 4.464610e-03 
2.620000e-01 4.487148e-03 
2.630000e-01 4.509931e-03 
2.640000e-01 4.532963e-03 
2.650000e-01 4.556246e-03 
2.660000e-01 4.579783e-03 
2.670000e-01 4.603579e-03 
2.680000e-01 4.627635e-03 
2.690000e-01 4.651956e-03 
2.700000e-01 4.676545e-03 
2.710000e-01 4.701404e-03 
2.720000e-01 4.726537e-03 
2.730000e-01 4.751947e-03 
2.740000e-01 4.777638e-03 
2.750000e-01 4.803613e-03 
2.760000e-01 4.829875e-03 
2.770000e-01 4.856427e-03 
2.780000e-01 4.883272e-03 
2.790000e-01 4.910415e-03 
2.800000e-01 4.937858e-03 
2.810000e-01 4.965605e-03 
2.820000e-01 4.993658e-03 
2.830000e-01 5.022022e-03 
2.840000e-01 5.050699e-03 
2.850000e-01 5.079693e-03 
2.860000e-01 5.109008e-03 
2.870000e-01 5.138646e-03 
2.880000e-01 5.168611e-03 
2.890000e-01 5.198907e-03 
2.900000e-01 5.229536e-03 
2.910000e-01 5.260503e-03 
2.920000e-01 5.291810e-03 
2.930000e-01 5.323462e-03 
2.940000e-01 5.355461e-03 
2.950000e-01 5.387811e-03 
2.960000e-01 5.420515e-03 
2.970000e-01 5.453577e-03 
2.980000e-01 5.487000e-03 
2.990000e-01 5.520788e-03 
3.000000e-01 5.554944e-03 
3.010000e-01 5.589472e-03 
3.020000e-01 5.624375e-03 
3.030000e-01 5.659657e-03 
3.040000e-01 5.695321e-03 
3.050000e-01 5.731370e-03 
3.060000e-01 5.767808e-03 
3.070000e-01 5.804639e-03 
3.080000e-01 5.841867e-03 
3.090000e-01 5.879494e-03 
3.100000e-01 5.917524e-03 
3.110000e-01 5.955961e-03 
3.120000e-01 5.994808e-03 
3.130000e-01 6.034069e-03 
3.140000e-01 6.073747e-03 
3.150000e-01 6.113846e-03 
3.160000e-01 6.154370e-03 
3.170000e-01 6.195322e-03 
3.180000e-01 6.236706e-03 
3.190000e-01 6.278524e-03 
3.200000e-01 6.320782e-03 
3.210000e-01 6.363482e-03 
3.220000e-01 6.406628e-03 
3.230000e-01 6.450224e-03 
3.240000e-01 6.494273e-03 
3.250000e-01 6.538778e-03 
3.260000e-01 6.583744e-03 
3.270000e-01 6.629174e-03 
3.280000e-01 6.675072e-03 
3.290000e-01 6.721441e-03 
3.300000e-01 6.768285e-03 
3.310000e-01 6.815608e-03 
3.320000e-01 6.863413e-03 
3.330000e-01 6.911704e-03 
3.340000e-01 6.960484e-03 
3.350000e-01 7.009757e-03 
3.360000e-01 7.059527e-03 
3.370000e-01 7.109798e-03 
3.380000e-01 7.160573e-03 
3.390000e-01 7.211855e-03 
3.400000e-01 7.263649e-03 
3.410000e-01 7.315958e-03 
3.420000e-01 7.368786e-03 
3.430000e-01 7.422137e-03 
3.440000e-01 7.476013e-03 
3.450000e-01 7.530420e-03 
3.460000e-01 7.585360e-03 
3.470000e-01 7.640837e-03 
3.480000e-01 7.696855e-03 
3.490000e-01 7.753417e-03 
3.500000e-01 7.810528e-03 
3.510000e-01 7.868191e-03 
3.520000e-01 7.926410e-03 
3.530000e-01 7.985188e-03 
3.540000e-01 8.044529e-03 
3.550000e-01 8.104437e-03 
3.560000e-01 8.164915e-03 
3.570000e-01 8.225968e-03 
3.580000e-01 8.287598e-03 
3.590000e-01 8.349810e-03 
3.600000e-01 8.412607e-03 
3.610000e-01 8.475994e-03 
3.620000e-01 8.539973e-03 
3.630000e-01 8.604549e-03 
3.640000e-01 8.669725e-03 
3.650000e-01 8.735505e-03 
3.660000e-01 8.801892e-03 
3.670000e-01 8.868891e-03 
3.680000e-01 8.936505e-03 
3.690000e-01 9.004737e-03 
3.700000e-01 9.073592e-03 
3.710000e-01 9.143074e-03 
3.720000e-01 9.213185e-03 
3.730000e-01 9.283930e-03 
3.740000e-01 9.355312e-03 
3.750000e-01 9.427335e-03 
3.760000e-01 9.500004e-03 
3.770000e-01 9.573320e-03 
3.780000e-01 9.647289e-03 
3.790000e-01 9.721914e-03 
3.800000e-01 9.797198e-03 
3.810000e-01 9.873146e-03 
3.820000e-01 9.949761e-03 
3.830000e-01 1.002705e-02 
3.840000e-01 1.010501e-02 
3.850000e-01 1.018365e-02 
3.860000e-01 1.026297e-02 
3.870000e-01 1.034297e-02 
3.880000e-01 1.042367e-02 
3.890000e-01 1.050506e-02 
3.900000e-01 1.058714e-02 
3.910000e-01 1.066993e-02 
3.920000e-01 1.075342e-02 
3.930000e-01 1.083761e-02 
3.940000e-01 1.092252e-02 
3.950000e-01 1.100815e-02 
3.960000e-01 1.109449e-02 
3.970000e-01 1.118156e-02 
3.980000e-01 1.126935e-02 
3.990000e-01 1.135787e-02 
4.000000e-01 1.144713e-02 
4.010000e-01 1.153712e-02 
4.020000e-01 1.162785e-02 
4.030000e-01 1.171933e-02 
4.040000e-01 1.181156e-02 
4.050000e-01 1.190454e-02 
4.060000e-01 1.199827e-02 
4.070000e-01 1.209277e-02 
4.080000e-01 1.218802e-02 
4.090000e-01 1.228404e-02 
4.100000e-01 1.238084e-02 
4.110000e-01 1.247840e-02 
4.120000e-01 1.257675e-02 
4.130000e-01 1.267588e-02 
4.140000e-01 1.277579e-02 
4.150000e-01 1.287648e-02 
4.160000e-01 1.297797e-02 
4.170000e-01 1.308026e-02 
4.180000e-01 1.318335e-02 
4.190000e-01 1.328723e-02 
4.200000e-01 1.339193e-02 
4.210000e-01 1.349743e-02 
4.220000e-01 1.360375e-02 
4.230000e-01 1.371089e-02 
4.240000e-01 1.381884e-02 
4.250000e-01 1.392762e-02 
4.260000e-01 1.403723e-02 
4.270000e-01 1.414767e-02 
4.280000e-01 1.425894e-02 
4.290000e-01 1.437106e-02 
4.300000e-01 1.448401e-02 
4.310000e-01 1.459781e-02 
4.320000e-01 1.471246e-02 
4.330000e-01 1.482796e-02 
4.340000e-01 1.494432e-02 
4.350000e-01 1.506154e-02 
4.360000e-01 1.517962e-02 
4.370000e-01 1.529857e-02 
4.380000e-01 1.541838e-02 
4.390000e-01 1.553907e-02 
4.400000e-01 1.566064e-02 
4.410000e-01 1.578309e-02 
4.420000e-01 1.590642e-02 
4.430000e-01 1.603064e-02 
4.440000e-01 1.615575e-02 
4.450000e-01 1.628176e-02 
4.460000e-01 1.640866e-02 
4.470000e-01 1.653646e-02 
4.480000e-01 1.666517e-02 
4.490000e-01 1.679479e-02 
4.500000e-01 1.692531e-02 
4.510000e-01 1.705676e-02 
4.520000e-01 1.718912e-02 
4.530000e-01 1.732240e-02 
4.540000e-01 1.745660e-02 
4.550000e-01 1.759174e-02 
4.560000e-01 1.772780e-02 
4.570000e-01 1.786480e-02 
4.580000e-01 1.800274e-02 
4.590000e-01 1.814162e-02 
4.600000e-01 1.828145e-02 
4.610000e-01 1.842222e-02 
4.620000e-01 1.856394e-02 
4.630000e-01 1.870662e-02 
4.640000e-01 1.885026e-02 
4.650000e-01 1.899486e-02 
4.660000e-01 1.914042e-02 
4.670000e-01 1.928695e-02 
4.680000e-01 1.943445e-02 
4.690000e-01 1.958292e-02 
4.700000e-01 1.973238e-02 
4.710000e-01 1.988281e-02 
4.720000e-01 2.003422e-02 
4.730000e-01 2.018663e-02 
4.740000e-01 2.034002e-02 
4.750000e-01 2.049440e-02 
4.760000e-01 2.064978e-02 
4.770000e-01 2.080617e-02 
4.780000e-01 2.096355e-02 
4.790000e-01 2.112194e-02 
4.800000e-01 2.128134e-02 
4.810000e-01 2.144174e-02 
4.820000e-01 2.160317e-02 
4.830000e-01 2.176561e-02 
4.840000e-01 2.192907e-02 
4.850000e-01 2.209356e-02 
4.860000e-01 2.225907e-02 
4.870000e-01 2.242562e-02 
4.880000e-01 2.259319e-02 
4.890000e-01 2.276181e-02 
4.900000e-01 2.293146e-02 
4.910000e-01 2.310215e-02 
4.920000e-01 2.327389e-02 
4.930000e-01 2.344667e-02 
4.940000e-01 2.362051e-02 
4.950000e-01 2.379540e-02 
4.960000e-01 2.397135e-02 
4.970000e-01 2.414835e-02 
4.980000e-01 2.432642e-02 
4.990000e-01 2.450555e-02 
5.000000e-01 2.468575e-02 
5.010000e-01 2.486702e-02 
5.020000e-01 2.504937e-02 
5.030000e-01 2.523279e-02 
5.040000e-01 2.541729e-02 
5.050000e-01 2.560287e-02 
5.060000e-01 2.578953e-02 
5.070000e-01 2.597729e-02 
5.080000e-01 2.616613e-02 
5.090000e-01 2.635607e-02 
5.100000e-01 2.654710e-02 
5.110000e-01 2.673923e-02 
5.120000e-01 2.693246e-02 
5.130000e-01 2.712679e-02 
5.140000e-01 2.732223e-02 
5.150000e-01 2.751878e-02 
5.160000e-01 2.771644e-02 
5.170000e-01 2.791522e-02 
5.180000e-01 2.811511e-02 
5.190000e-01 2.831611e-02 
5.200000e-01 2.851825e-02 
5.210000e-01 2.872150e-02 
5.220000e-01 2.892588e-02 
5.230000e-01 2.913139e-02 
5.240000e-01 2.933803e-02 
5.250000e-01 2.954581e-02 
5.260000e-01 2.975472e-02 
5.270000e-01 2.996477e-02 
5.280000e-01 3.017596e-02 
5.290000e-01 3.038830e-02 
5.300000e-01 3.060178e-02 
5.310000e-01 3.081641e-02 
5.320000e-01 3.103219e-02 
5.330000e-01 3.124912e-02 
5.340000e-01 3.146721e-02 
5.350000e-01 3.168646e-02 
5.360000e-01 3.190687e-02 
5.370000e-01 3.212844e-02 
5.380000e-01 3.235117e-02 
5.390000e-01 3.257507e-02 
5.400000e-01 3.280014e-02 
5.410000e-01 3.302638e-02 
5.420000e-01 3.325379e-02 
5.430000e-01 3.348238e-02 
5.440000e-01 3.371214e-02 
5.450000e-01 3.394309e-02 
5.460000e-01 3.417521e-02 
5.470000e-01 3.440852e-02 
5.480000e-01 3.464302e-02 
5.490000e-01 3.487870e-02 
5.500000e-01 3.511558e-02 
5.510000e-01 3.535364e-02 
5.520000e-01 3.559290e-02 
5.530000e-01 3.583336e-02 
5.540000e-01 3.607501e-02 
5.550000e-01 3.631786e-02 
5.560000e-01 3.656191e-02 
5.570000e-01 3.680717e-02 
5.580000e-01 3.705363e-02 
5.590000e-01 3.730130e-02 
5.600000e-01 3.755018e-02 
5.610000e-01 3.780027e-02 
5.620000e-01 3.805157e-02 
5.630000e-01 3.830409e-02 
5.640000e-01 3.855782e-02 
5.650000e-01 3.881277e-02 
5.660000e-01 3.906893e-02 
5.670000e-01 3.932632e-02 
5.680000e-01 3.958494e-02 
5.690000e-01 3.984477e-02 
5.700000e-01 4.010584e-02 
5.710000e-01 4.036813e-02 
5.720000e-01 4.063165e-02 
5.730000e-01 4.089640e-02 
5.740000e-01 4.116238e-02 
5.750000e-01 4.142960e-02 
5.760000e-01 4.169805e-02 
5.770000e-01 4.196774e-02 
5.780000e-01 4.223866e-02 
5.790000e-01 4.251083e-02 
5.800000e-01 4.278424e-02 
5.810000e-01 4.305889e-02 
5.820000e-01 4.333478e-02 
5.830000e-01 4.361192e-02 
5.840000e-01 4.389030e-02 
5.850000e-01 4.416994e-02 
5.860000e-01 4.445082e-02 
5.870000e-01 4.473295e-02 
5.880000e-01 4.501633e-02 
5.890000e-01 4.530097e-02 
5.900000e-01 4.558686e-02 
5.910000e-01 4.587401e-02 
5.920000e-01 4.616241e-02 
5.930000e-01 4.645207e-02 
5.940000e-01 4.674298e-02 
5.950000e-01 4.703516e-02 
5.960000e-01 4.732860e-02 
5.970000e-01 4.762330e-02 
5.980000e-01 4.791926e-02 
5.990000e-01 4.821648e-02 
6.000000e-01 4.851497e-02 
6.010000e-01 4.881473e-02 
6.020000e-01 4.911575e-02 
6.030000e-01 4.941804e-02 
6.040000e-01 4.972160e-02 
6.050000e-01 5.002642e-02 
6.060000e-01 5.033252e-02 
6.070000e-01 5.063988e-02 
6.080000e-01 5.094852e-02 
6.090000e-01 5.125843e-02 
6.100000e-01 5.156961e-02 
6.110000e-01 5.188207e-02 
6.120000e-01 5.219579e-02 
6.130000e-01 5.251080e-02 
6.140000e-01 5.282708e-02 
6.150000e-01 5.314463e-02 
6.160000e-01 5.346347e-02 
6.170000e-01 5.378357e-02 
6.180000e-01 5.410496e-02 
6.190000e-01 5.442763e-02 
6.200000e-01 5.475157e-02 
6.210000e-01 5.507679e-02 
6.220000e-01 5.540329e-02 
6.230000e-01 5.573107e-02 
6.240000e-01 5.606014e-02 
6.250000e-01 5.639048e-02 
6.260000e-01 5.672210e-02 
6.270000e-01 5.705501e-02 
6.280000e-01 5.738919e-02 
6.290000e-01 5.772466e-02 
6.300000e-01 5.806141e-02 
6.310000e-01 5.839944e-02 
6.320000e-01 5.873875e-02 
6.330000e-01 5.907935e-02 
6.340000e-01 5.942123e-02 
6.350000e-01 5.976439e-02 
6.360000e-01 6.010883e-02 
6.370000e-01 6.045456e-02 
6.380000e-01 6.080157e-02 
6.390000e-01 6.114986e-02 
6.400000e-01 6.149943e-02 
6.410000e-01 6.185029e-02 
6.420000e-01 6.220243e-02 
6.430000e-01 6.255585e-02 
6.440000e-01 6.291056e-02 
6.450000e-01 6.326654e-02 
6.460000e-01 6.362381e-02 
6.470000e-01 6.398236e-02 
6.480000e-01 6.434219e-02 
6.490000e-01 6.470330e-02 
6.500000e-01 6.506569e-02 
6.510000e-01 6.542937e-02 
6.520000e-01 6.579432e-02 
6.530000e-01 6.616055e-02 
6.540000e-01 6.652806e-02 
6.550000e-01 6.689685e-02 
6.560000e-01 6.726692e-02 
6.570000e-01 6.763827e-02 
6.580000e-01 6.801089e-02 
6.590000e-01 6.838479e-02 
6.600000e-01 6.875997e-02 
6.610000e-01 6.913642e-02 
6.620000e-01 6.951415e-02 
6.630000e-01 6.989315e-02 
6.640000e-01 7.027342e-02 
6.650000e-01 7.065497e-02 
6.660000e-01 7.103779e-02 
6.670000e-01 7.142188e-02 
6.680000e-01 7.180724e-02 
6.690000e-01 7.219387e-02 
6.700000e-01 7.258177e-02 
6.710000e-01 7.297094e-02 
6.720000e-01 7.336137e-02 
6.730000e-01 7.375307e-02 
6.740000e-01 7.414604e-02 
6.750000e-01 7.454027e-02 
6.760000e-01 7.493576e-02 
6.770000e-01 7.533251e-02 
6.780000e-01 7.573053e-02 
6.790000e-01 7.612980e-02 
6.800000e-01 7.653033e-02 
6.810000e-01 7.693212e-02 
6.820000e-01 7.733517e-02 
6.830000e-01 7.773947e-02 
6.840000e-01 7.814503e-02 
6.850000e-01 7.855183e-02 
6.860000e-01 7.895989e-02 
6.870000e-01 7.936920e-02 
6.880000e-01 7.977975e-02 
6.890000e-01 8.019156e-02 
6.900000e-01 8.060460e-02 
6.910000e-01 8.101890e-02 
6.920000e-01 8.143443e-02 
6.930000e-01 8.185121e-02 
6.940000e-01 8.226922e-02 
6.950000e-01 8.268847e-02 
6.960000e-01 8.310896e-02 
6.970000e-01 8.353068e-02 
6.980000e-01 8.395364e-02 
6.990000e-01 8.437783e-02 
7.000000e-01 8.480324e-02 
7.010000e-01 8.522989e-02 
7.020000e-01 8.565776e-02 
7.030000e-01 8.608685e-02 
7.040000e-01 8.651717e-02 
7.050000e-01 8.694870e-02 
7.060000e-01 8.738146e-02 
7.070000e-01 8.781543e-02 
7.080000e-01 8.825061e-02 
7.090000e-01 8.868701e-02 
7.100000e-01 8.912462e-02 
7.110000e-01 8.956343e-02 
7.120000e-01 9.000346e-02 
7.130000e-01 9.044468e-02 
7.140000e-01 9.088711e-02 
7.150000e-01 9.133074e-02 
7.160000e-01 9.177557e-02 
7.170000e-01 9.222159e-02 
7.180000e-01 9.266880e-02 
7.190000e-01 9.311721e-02 
7.200000e-01 9.356680e-02 
7.210000e-01 9.401758e-02 
7.220000e-01 9.446954e-02 
7.230000e-01 9.492269e-02 
7.240000e-01 9.537701e-02 
7.250000e-01 9.583251e-02 
7.260000e-01 9.628918e-02 
7.270000e-01 9.674702e-02 
7.280000e-01 9.720604e-02 
7.290000e-01 9.766622e-02 
7.300000e-01 9.812756e-02 
7.310000e-01 9.859006e-02 
7.320000e-01 9.905372e-02 
7.330000e-01 9.951854e-02 
7.340000e-01 9.998450e-02 
7.350000e-01 1.004516e-01 
7.360000e-01 1.009199e-01 
7.370000e-01 1.013893e-01 
7.380000e-01 1.018598e-01 
7.390000e-01 1.023315e-01 
7.400000e-01 1.028044e-01 
7.410000e-01 1.032783e-01 
7.420000e-01 1.037534e-01 
7.430000e-01 1.042296e-01 
7.440000e-01 1.047069e-01 
7.450000e-01 1.051854e-01 
7.460000e-01 1.056650e-01 
7.470000e-01 1.061456e-01 
7.480000e-01 1.066274e-01 
7.490000e-01 1.071103e-01 
7.500000e-01 1.075944e-01 
7.510000e-01 1.080795e-01 
7.520000e-01 1.085657e-01 
7.530000e-01 1.090530e-01 
7.540000e-01 1.095414e-01 
7.550000e-01 1.100308e-01 
7.560000e-01 1.105214e-01 
7.570000e-01 1.110130e-01 
7.580000e-01 1.115057e-01 
7.590000e-01 1.119995e-01 
7.600000e-01 1.124944e-01 
7.610000e-01 1.129903e-01 
7.620000e-01 1.134873e-01 
7.630000e-01 1.139854e-01 
7.640000e-01 1.144845e-01 
7.650000e-01 1.149846e-01 
7.660000e-01 1.154858e-01 
7.670000e-01 1.159881e-01 
7.680000e-01 1.164913e-01 
7.690000e-01 1.169957e-01 
7.700000e-01 1.175010e-01 
7.710000e-01 1.180074e-01 
7.720000e-01 1.185148e-01 
7.730000e-01 1.190232e-01 
7.740000e-01 1.195327e-01 
7.750000e-01 1.200431e-01 
7.760000e-01 1.205546e-01 
7.770000e-01 1.210671e-01 
7.780000e-01 1.215805e-01 
7.790000e-01 1.220950e-01 
7.800000e-01 1.226105e-01 
7.810000e-01 1.231269e-01 
7.820000e-01 1.236443e-01 
7.830000e-01 1.241628e-01 
7.840000e-01 1.246821e-01 
7.850000e-01 1.252025e-01 
7.860000e-01 1.257238e-01 
7.870000e-01 1.262461e-01 
7.880000e-01 1.267693e-01 
7.890000e-01 1.272935e-01 
7.900000e-01 1.278186e-01 
7.910000e-01 1.283447e-01 
7.920000e-01 1.288717e-01 
7.930000e-01 1.293997e-01 
7.940000e-01 1.299286e-01 
7.950000e-01 1.304584e-01 
7.960000e-01 1.309891e-01 
7.970000e-01 1.315208e-01 
7.980000e-01 1.320533e-01 
7.990000e-01 1.325868e-01 
8.000000e-01 1.331212e-01 
8.010000e-01 1.336564e-01 
8.020000e-01 1.341926e-01 
8.030000e-01 1.347296e-01 
8.040000e-01 1.352675e-01 
8.050000e-01 1.358063e-01 
8.060000e-01 1.363460e-01 
8.070000e-01 1.368865e-01 
8.080000e-01 1.374279e-01 
8.090000e-01 1.379702e-01 
8.100000e-01 1.385133e-01 
8.110000e-01 1.390573e-01 
8.120000e-01 1.396020e-01 
8.130000e-01 1.401477e-01 
8.140000e-01 1.406941e-01 
8.150000e-01 1.412414e-01 
8.160000e-01 1.417895e-01 
8.170000e-01 1.423385e-01 
8.180000e-01 1.428882e-01 
8.190000e-01 1.434387e-01 
8.200000e-01 1.439901e-01 
8.210000e-01 1.445422e-01 
8.220000e-01 1.450951e-01 
8.230000e-01 1.456488e-01 
8.240000e-01 1.462033e-01 
8.250000e-01 1.467585e-01 
8.260000e-01 1.473145e-01 
8.270000e-01 1.478713e-01 
8.280000e-01 1.484288e-01 
8.290000e-01 1.489871e-01 
8.300000e-01 1.495461e-01 
8.310000e-01 1.501059e-01 
8.320000e-01 1.506663e-01 
8.330000e-01 1.512275e-01 
8.340000e-01 1.517895e-01 
8.350000e-01 1.523521e-01 
8.360000e-01 1.529155e-01 
8.370000e-01 1.534795e-01 
8.380000e-01 1.540443e-01 
8.390000e-01 1.546097e-01 
8.400000e-01 1.551758e-01 
8.410000e-01 1.557426e-01 
8.420000e-01 1.563101e-01 
8.430000e-01 1.568782e-01 
8.440000e-01 1.574470e-01 
8.450000e-01 1.580165e-01 
8.460000e-01 1.585866e-01 
8.470000e-01 1.591573e-01 
8.480000e-01 1.597287e-01 
8.490000e-01 1.603007e-01 
8.500000e-01 1.608733e-01 
8.510000e-01 1.614465e-01 
8.520000e-01 1.620203e-01 
8.530000e-01 1.625948e-01 
8.540000e-01 1.631698e-01 
8.550000e-01 1.637455e-01 
8.560000e-01 1.643217e-01 
8.570000e-01 1.648985e-01 
8.580000e-01 1.654758e-01 
8.590000e-01 1.660538e-01 
8.600000e-01 1.666322e-01 
8.610000e-01 1.672113e-01 
8.620000e-01 1.677908e-01 
8.630000e-01 1.683709e-01 
8.640000e-01 1.689516e-01 
8.650000e-01 1.695328e-01 
8.660000e-01 1.701144e-01 
8.670000e-01 1.706966e-01 
8.680000e-01 1.712793e-01 
8.690000e-01 1.718625e-01 
8.700000e-01 1.724462e-01 
8.710000e-01 1.730303e-01 
8.720000e-01 1.736150e-01 
8.730000e-01 1.742001e-01 
8.740000e-01 1.747857e-01 
8.750000e-01 1.753717e-01 
8.760000e-01 1.759581e-01 
8.770000e-01 1.765450e-01 
8.780000e-01 1.771324e-01 
8.790000e-01 1.777201e-01 
8.800000e-01 1.783083e-01 
8.810000e-01 1.788969e-01 
8.820000e-01 1.794859e-01 
8.830000e-01 1.800753e-01 
8.840000e-01 1.806651e-01 
8.850000e-01 1.812553e-01 
8.860000e-01 1.818458e-01 
8.870000e-01 1.824367e-01 
8.880000e-01 1.830280e-01 
8.890000e-01 1.836196e-01 
8.900000e-01 1.842116e-01 
8.910000e-01 1.848039e-01 
8.920000e-01 1.853965e-01 
8.930000e-01 1.859895e-01 
8.940000e-01 1.865827e-01 
8.950000e-01 1.871763e-01 
8.960000e-01 1.877702e-01 
8.970000e-01 1.883644e-01 
8.980000e-01 1.889588e-01 
8.990000e-01 1.895535e-01 
9.000000e-01 1.901485e-01 
9.010000e-01 1.907438e-01 
9.020000e-01 1.913393e-01 
9.030000e-01 1.919351e-01 
9.040000e-01 1.925311e-01 
9.050000e-01 1.931273e-01 
9.060000e-01 1.937237e-01 
9.070000e-01 1.943204e-01 
9.080000e-01 1.949173e-01 
9.090000e-01 1.955143e-01 
9.100000e-01 1.961116e-01 
9.110000e-01 1.967090e-01 
9.120000e-01 1.973066e-01 
9.130000e-01 1.979044e-01 
9.140000e-01 1.985024e-01 
9.150000e-01 1.991005e-01 
9.160000e-01 1.996987e-01 
9.170000e-01 2.002970e-01 
9.180000e-01 2.008955e-01 
9.190000e-01 2.014941e-01 
9.200000e-01 2.020929e-01 
9.210000e-01 2.026917e-01 
9.220000e-01 2.032906e-01 
9.230000e-01 2.038896e-01 
9.240000e-01 2.044886e-01 
9.250000e-01 2.050878e-01 
9.260000e-01 2.056870e-01 
9.270000e-01 2.062862e-01 
9.280000e-01 2.068855e-01 
9.290000e-01 2.074848e-01 
9.300000e-01 2.080842e-01 
9.310000e-01 2.086835e-01 
9.320000e-01 2.092829e-01 
9.330000e-01 2.098823e-01 
9.340000e-01 2.104816e-01 
9.350000e-01 2.110810e-01 
9.360000e-01 2.116803e-01 
9.370000e-01 2.122796e-01 
9.380000e-01 2.128788e-01 
9.390000e-01 2.134780e-01 
9.400000e-01 2.140771e-01 
9.410000e-01 2.146762e-01 
9.420000e-01 2.152751e-01 
9.430000e-01 2.158740e-01 
9.440000e-01 2.164728e-01 
9.450000e-01 2.170715e-01 
9.460000e-01 2.176701e-01 
9.470000e-01 2.182685e-01 
9.480000e-01 2.188669e-01 
9.490000e-01 2.194650e-01 
9.500000e-01 2.200631e-01 
9.510000e-01 2.206609e-01 
9.520000e-01 2.212586e-01 
9.530000e-01 2.218562e-01 
9.540000e-01 2.224535e-01 
9.550000e-01 2.230507e-01 
9.560000e-01 2.236476e-01 
9.570000e-01 2.242443e-01 
9.580000e-01 2.248409e-01 
9.590000e-01 2.254371e-01 
9.600000e-01 2.260332e-01 
9.610000e-01 2.266290e-01 
9.620000e-01 2.272245e-01 
9.630000e-01 2.278198e-01 
9.640000e-01 2.284148e-01 
9.650000e-01 2.290095e-01 
9.660000e-01 2.296039e-01 
9.670000e-01 2.301980e-01 
9.680000e-01 2.307918e-01 
9.690000e-01 2.313852e-01 
9.700000e-01 2.319784e-01 
9.710000e-01 2.325711e-01 
9.720000e-01 2.331636e-01 
9.730000e-01 2.337557e-01 
9.740000e-01 2.343474e-01 
9.750000e-01 2.349387e-01 
9.760000e-01 2.355296e-01 
9.770000e-01 2.361202e-01 
9.780000e-01 2.367103e-01 
9.790000e-01 2.373000e-01 
9.800000e-01 2.378893e-01 
9.810000e-01 2.384782e-01 
9.820000e-01 2.390666e-01 
9.830000e-01 2.396545e-01 
9.840000e-01 2.402420e-01 
9.850000e-01 2.408290e-01 
9.860000e-01 2.414156e-01 
9.870000e-01 2.420016e-01 
9.880000e-01 2.425871e-01 
9.890000e-01 2.431721e-01 
9.900000e-01 2.437566e-01 
9.910000e-01 2.443406e-01 
9.920000e-01 2.449240e-01 
9.930000e-01 2.455068e-01 
9.940000e-01 2.460891e-01 
9.950000e-01 2.466708e-01 
9.960000e-01 2.472520e-01 
9.970000e-01 2.478325e-01 
9.980000e-01 2.484125e-01 
9.990000e-01 2.489918e-01 
1.000000e+00 2.495705e-01 
1.001000e+00 2.501486e-01 
1.002000e+00 2.507261e-01 
1.003000e+00 2.513028e-01 
1.004000e+00 2.518790e-01 
1.005000e+00 2.524544e-01 
1.006000e+00 2.530292e-01 
1.007000e+00 2.536033e-01 
1.008000e+00 2.541767e-01 
1.009000e+00 2.547493e-01 
1.010000e+00 2.553213e-01 
1.011000e+00 2.558925e-01 
1.012000e+00 2.564630e-01 
1.013000e+00 2.570327e-01 
1.014000e+00 2.576016e-01 
1.015000e+00 2.581698e-01 
1.016000e+00 2.587372e-01 
1.017000e+00 2.593039e-01 
1.018000e+00 2.598697e-01 
1.019000e+00 2.604347e-01 
1.020000e+00 2.609988e-01 
1.021000e+00 2.615622e-01 
1.022000e+00 2.621247e-01 
1.023000e+00 2.626863e-01 
1.024000e+00 2.632471e-01 
1.025000e+00 2.638070e-01 
1.026000e+00 2.643660e-01 
1.027000e+00 2.649242e-01 
1.028000e+00 2.654814e-01 
1.029000e+00 2.660377e-01 
1.030000e+00 2.665931e-01 
1.031000e+00 2.671475e-01 
1.032000e+00 2.677010e-01 
1.033000e+00 2.682536e-01 
1.034000e+00 2.688052e-01 
1.035000e+00 2.693558e-01 
1.036000e+00 2.699054e-01 
1.037000e+00 2.704540e-01 
1.038000e+00 2.710016e-01 
1.039000e+00 2.715482e-01 
1.040000e+00 2.720938e-01 
1.041000e+00 2.726383e-01 
1.042000e+00 2.731818e-01 
1.043000e+00 2.737242e-01 
1.044000e+00 2.742655e-01 
1.045000e+00 2.748058e-01 
1.046000e+00 2.753449e-01 
1.047000e+00 2.758830e-01 
1.048000e+00 2.764200e-01 
1.049000e+00 2.769558e-01 
1.050000e+00 2.774905e-01 
1.051000e+00 2.780240e-01 
1.052000e+00 2.785564e-01 
1.053000e+00 2.790877e-01 
1.054000e+00 2.796177e-01 
1.055000e+00 2.801466e-01 
1.056000e+00 2.806743e-01 
1.057000e+00 2.812007e-01 
1.058000e+00 2.817260e-01 
1.059000e+00 2.822500e-01 
1.060000e+00 2.827728e-01 
1.061000e+00 2.832943e-01 
1.062000e+00 2.838145e-01 
1.063000e+00 2.843335e-01 
1.064000e+00 2.848513e-01 
1.065000e+00 2.853677e-01 
1.066000e+00 2.858828e-01 
1.067000e+00 2.863966e-01 
1.068000e+00 2.869091e-01 
1.069000e+00 2.874202e-01 
1.070000e+00 2.879300e-01 
1.071000e+00 2.884384e-01 
1.072000e+00 2.889455e-01 
1.073000e+00 2.894512e-01 
1.074000e+00 2.899555e-01 
1.075000e+00 2.904584e-01 
1.076000e+00 2.909599e-01 
1.077000e+00 2.914600e-01 
1.078000e+00 2.919586e-01 
1.079000e+00 2.924558e-01 
1.080000e+00 2.929516e-01 
1.081000e+00 2.934459e-01 
1.082000e+00 2.939387e-01 
1.083000e+00 2.944300e-01 
1.084000e+00 2.949198e-01 
1.085000e+00 2.954082e-01 
1.086000e+00 2.958950e-01 
1.087000e+00 2.963803e-01 
1.088000e+00 2.968640e-01 
1.089000e+00 2.973462e-01 
1.090000e+00 2.978268e-01 
1.091000e+00 2.983059e-01 
1.092000e+00 2.987833e-01 
1.093000e+00 2.992592e-01 
1.094000e+00 2.997335e-01 
1.095000e+00 3.002062e-01 
1.096000e+00 3.006772e-01 
1.097000e+00 3.011466e-01 
1.098000e+00 3.016144e-01 
1.099000e+00 3.020805e-01 
1.100000e+00 3.025449e-01 
1.101000e+00 3.030077e-01 
1.102000e+00 3.034687e-01 
1.103000e+00 3.039281e-01 
1.104000e+00 3.043858e-01 
1.105000e+00 3.048417e-01 
1.106000e+00 3.052959e-01 
1.107000e+00 3.057483e-01 
1.108000e+00 3.061990e-01 
1.109000e+00 3.066480e-01 
1.110000e+00 3.070951e-01 
1.111000e+00 3.075405e-01 
1.112000e+00 3.079841e-01 
1.113000e+00 3.084259e-01 
1.114000e+00 3.088658e-01 
1.115000e+00 3.093039e-01 
1.116000e+00 3.097402e-01 
1.117000e+00 3.101746e-01 
1.118000e+00 3.106072e-01 
1.119000e+00 3.110379e-01 
1.120000e+00 3.114667e-01 
1.121000e+00 3.118936e-01 
1.122000e+00 3.123186e-01 
1.123000e+00 3.127417e-01 
1.124000e+00 3.131629e-01 
1.125000e+00 3.135821e-01 
1.126000e+00 3.139994e-01 
1.127000e+00 3.144148e-01 
1.128000e+00 3.148281e-01 
1.129000e+00 3.152395e-01 
1.130000e+00 3.156489e-01 
1.131000e+00 3.160563e-01 
1.132000e+00 3.164616e-01 
1.133000e+00 3.168650e-01 
1.134000e+00 3.172663e-01 
1.135000e+00 3.176656e-01 
1.136000e+00 3.180628e-01 
1.137000e+00 3.184579e-01 
1.138000e+00 3.188510e-01 
1.139000e+00 3.192420e-01 
1.140000e+00 3.196309e-01 
1.141000e+00 3.200176e-01 
1.142000e+00 3.204023e-01 
1.143000e+00 3.207848e-01 
1.144000e+00 3.211652e-01 
1.145000e+00 3.215434e-01 
1.146000e+00 3.219195e-01 
1.147000e+00 3.222934e-01 
1.148000e+00 3.226651e-01 
1.149000e+00 3.230347e-01 
1.150000e+00 3.234020e-01 
1.151000e+00 3.237671e-01 
1.152000e+00 3.241300e-01 
1.153000e+00 3.244906e-01 
1.154000e+00 3.248490e-01 
1.155000e+00 3.252051e-01 
1.156000e+00 3.255590e-01 
1.157000e+00 3.259106e-01 
1.158000e+00 3.262599e-01 
1.159000e+00 3.266069e-01 
1.160000e+00 3.269516e-01 
1.161000e+00 3.272940e-01 
1.162000e+00 3.276340e-01 
1.163000e+00 3.279717e-01 
1.164000e+00 3.283071e-01 
1.165000e+00 3.286400e-01 
1.166000e+00 3.289707e-01 
1.167000e+00 3.292989e-01 
1.168000e+00 3.296247e-01 
1.169000e+00 3.299481e-01 
1.170000e+00 3.302692e-01 
1.171000e+00 3.305877e-01 
1.172000e+00 3.309039e-01 
1.173000e+00 3.312176e-01 
1.174000e+00 3.315289e-01 
1.175000e+00 3.318376e-01 
1.176000e+00 3.321439e-01 
1.177000e+00 3.324478e-01 
1.178000e+00 3.327491e-01 
1.179000e+00 3.330479e-01 
1.180000e+00 3.333442e-01 
1.181000e+00 3.336380e-01 
1.182000e+00 3.339292e-01 
1.183000e+00 3.342179e-01 
1.184000e+00 3.345040e-01 
1.185000e+00 3.347875e-01 
1.186000e+00 3.350685e-01 
1.187000e+00 3.353469e-01 
1.188000e+00 3.356226e-01 
1.189000e+00 3.358958e-01 
1.190000e+00 3.361663e-01 
1.191000e+00 3.364343e-01 
1.192000e+00 3.366995e-01 
1.193000e+00 3.369621e-01 
1.194000e+00 3.372221e-01 
1.195000e+00 3.374794e-01 
1.196000e+00 3.377340e-01 
1.197000e+00 3.379859e-01 
1.198000e+00 3.382351e-01 
1.199000e+00 3.384816e-01 
1.200000e+00 3.387254e-01 
1.201000e+00 3.389664e-01 
1.202000e+00 3.392047e-01 
1.203000e+00 3.394403e-01 
1.204000e+00 3.396731e-01 
1.205000e+00 3.399031e-01 
1.206000e+00 3.401303e-01 
1.207000e+00 3.403548e-01 
1.208000e+00 3.405764e-01 
1.209000e+00 3.407952e-01 
1.210000e+00 3.410113e-01 
1.211000e+00 3.412244e-01 
1.212000e+00 3.414348e-01 
1.213000e+00 3.416423e-01 
1.214000e+00 3.418469e-01 
1.215000e+00 3.420486e-01 
1.216000e+00 3.422475e-01 
1.217000e+00 3.424435e-01 
1.218000e+00 3.426366e-01 
1.219000e+00 3.428268e-01 
1.220000e+00 3.430140e-01 
1.221000e+00 3.431984e-01 
1.222000e+00 3.433798e-01 
1.223000e+00 3.435582e-01 
1.224000e+00 3.437337e-01 
1.225000e+00 3.439062e-01 
1.226000e+00 3.440758e-01 
1.227000e+00 3.442423e-01 
1.228000e+00 3.444059e-01 
1.229000e+00 3.445665e-01 
1.230000e+00 3.447240e-01 
1.231000e+00 3.448785e-01 
1.232000e+00 3.450300e-01 
1.233000e+00 3.451785e-01 
1.234000e+00 3.453239e-01 
1.235000e+00 3.454662e-01 
1.236000e+00 3.456055e-01 
1.237000e+00 3.457417e-01 
1.238000e+00 3.458748e-01 
1.239000e+00 3.460048e-01 
1.240000e+00 3.461317e-01 
1.241000e+00 3.462555e-01 
1.242000e+00 3.463761e-01 
1.243000e+00 3.464936e-01 
1.244000e+00 3.466080e-01 
1.245000e+00 3.467192e-01 
1.246000e+00 3.468273e-01 
1.247000e+00 3.469322e-01 
1.248000e+00 3.470339e-01 
1.249000e+00 3.471324e-01 
1.250000e+00 3.472277e-01 
1.251000e+00 3.473198e-01 
1.252000e+00 3.474087e-01 
1.253000e+00 3.474944e-01 
1.254000e+00 3.475768e-01 
1.255000e+00 3.476560e-01 
1.256000e+00 3.477320e-01 
1.257000e+00 3.478047e-01 
1.258000e+00 3.478741e-01 
1.259000e+00 3.479402e-01 
1.260000e+00 3.480031e-01 
1.261000e+00 3.480626e-01 
1.262000e+00 3.481189e-01 
1.263000e+00 3.481718e-01 
1.264000e+00 3.482214e-01 
1.265000e+00 3.482677e-01 
1.266000e+00 3.483107e-01 
1.267000e+00 3.483503e-01 
1.268000e+00 3.483865e-01 
1.269000e+00 3.484194e-01 
1.270000e+00 3.484489e-01 
1.271000e+00 3.484750e-01 
1.272000e+00 3.484978e-01 
1.273000e+00 3.485171e-01 
1.274000e+00 3.485331e-01 
1.275000e+00 3.485456e-01 
1.276000e+00 3.485547e-01 
1.277000e+00 3.485604e-01 
1.278000e+00 3.485626e-01 
1.279000e+00 3.485614e-01 
1.280000e+00 3.485567e-01 
1.281000e+00 3.485486e-01 
1.282000e+00 3.485370e-01 
1.283000e+00 3.485219e-01 
1.284000e+00 3.485033e-01 
1.285000e+00 3.484813e-01 
1.286000e+00 3.484557e-01 
1.287000e+00 3.484266e-01 
1.288000e+00 3.483940e-01 
1.289000e+00 3.483579e-01 
1.290000e+00 3.483183e-01 
1.291000e+00 3.482751e-01 
1.292000e+00 3.482283e-01 
1.293000e+00 3.481780e-01 
1.294000e+00 3.481241e-01 
1.295000e+00 3.480667e-01 
1.296000e+00 3.480056e-01 
1.297000e+00 3.479410e-01 
1.298000e+00 3.478728e-01 
1.299000e+00 3.478010e-01 
1.300000e+00 3.477256e-01 
1.301000e+00 3.476465e-01 
1.302000e+00 3.475639e-01 
1.303000e+00 3.474776e-01 
1.304000e+00 3.473876e-01 
1.305000e+00 3.472940e-01 
1.306000e+00 3.471968e-01 
1.307000e+00 3.470959e-01 
1.308000e+00 3.469913e-01 
1.309000e+00 3.468830e-01 
1.310000e+00 3.467711e-01 
1.311000e+00 3.466554e-01 
1.312000e+00 3.465361e-01 
1.313000e+00 3.464131e-01 
1.314000e+00 3.462863e-01 
1.315000e+00 3.461558e-01 
1.316000e+00 3.460216e-01 
1.317000e+00 3.458837e-01 
1.318000e+00 3.457420e-01 
1.319000e+00 3.455966e-01 
1.320000e+00 3.454474e-01 
1.321000e+00 3.452945e-01 
1.322000e+00 3.451378e-01 
1.323000e+00 3.449773e-01 
1.324000e+00 3.448131e-01 
1.325000e+00 3.446450e-01 
1.326000e+00 3.444732e-01 
1.327000e+00 3.442976e-01 
1.328000e+00 3.441181e-01 
1.329000e+00 3.439349e-01 
1.330000e+00 3.437478e-01 
1.331000e+00 3.435569e-01 
1.332000e+00 3.433621e-01 
1.333000e+00 3.431636e-01 
1.334000e+00 3.429612e-01 
1.335000e+00 3.427549e-01 
1.336000e+00 3.425448e-01 
1.337000e+00 3.423308e-01 
1.338000e+00 3.421129e-01 
1.339000e+00 3.418912e-01 
1.340000e+00 3.416655e-01 
1.341000e+00 3.414360e-01 
1.342000e+00 3.412026e-01 
1.343000e+00 3.409653e-01 
1.344000e+00 3.407241e-01 
1.345000e+00 3.404790e-01 
1.346000e+00 3.402300e-01 
1.347000e+00 3.399770e-01 
1.348000e+00 3.397201e-01 
1.349000e+00 3.394593e-01 
1.350000e+00 3.391946e-01 
1.351000e+00 3.389259e-01 
1.352000e+00 3.386532e-01 
1.353000e+00 3.383766e-01 
1.354000e+00 3.380960e-01 
1.355000e+00 3.378115e-01 
1.356000e+00 3.375230e-01 
1.357000e+00 3.372305e-01 
1.358000e+00 3.369340e-01 
1.359000e+00 3.366335e-01 
1.360000e+00 3.363291e-01 
1.361000e+00 3.360206e-01 
1.362000e+00 3.357081e-01 
1.363000e+00 3.353917e-01 
1.364000e+00 3.350712e-01 
1.365000e+00 3.347467e-01 
1.366000e+00 3.344182e-01 
1.367000e+00 3.340856e-01 
1.368000e+00 3.337490e-01 
1.369000e+00 3.334084e-01 
1.370000e+00 3.330637e-01 
1.371000e+00 3.327150e-01 
1.372000e+00 3.323622e-01 
1.373000e+00 3.320054e-01 
1.374000e+00 3.316445e-01 
1.375000e+00 3.312795e-01 
1.376000e+00 3.309105e-01 
1.377000e+00 3.305374e-01 
1.378000e+00 3.301602e-01 
1.379000e+00 3.297789e-01 
1.380000e+00 3.293936e-01 
1.381000e+00 3.290041e-01 
1.382000e+00 3.286106e-01 
1.383000e+00 3.282129e-01 
1.384000e+00 3.278112e-01 
1.385000e+00 3.274053e-01 
1.386000e+00 3.269953e-01 
1.387000e+00 3.265812e-01 
1.388000e+00 3.261630e-01 
1.389000e+00 3.257407e-01 
1.390000e+00 3.253142e-01 
1.391000e+00 3.248836e-01 
1.392000e+00 3.244489e-01 
1.393000e+00 3.240100e-01 
1.394000e+00 3.235669e-01 
1.395000e+00 3.231198e-01 
1.396000e+00 3.226684e-01 
1.397000e+00 3.222130e-01 
1.398000e+00 3.217533e-01 
1.399000e+00 3.212895e-01 
1.400000e+00 3.208216e-01 
1.401000e+00 3.203494e-01 
1.402000e+00 3.198731e-01 
1.403000e+00 3.193926e-01 
1.404000e+00 3.189080e-01 
1.405000e+00 3.184191e-01 
1.406000e+00 3.179261e-01 
1.407000e+00 3.174289e-01 
1.408000e+00 3.169275e-01 
1.409000e+00 3.164219e-01 
1.410000e+00 3.159121e-01 
1.411000e+00 3.153981e-01 
1.412000e+00 3.148799e-01 
1.413000e+00 3.143575e-01 
1.414000e+00 3.138309e-01 
1.415000e+00 3.133001e-01 
1.416000e+00 3.127651e-01 
1.417000e+00 3.122258e-01 
1.418000e+00 3.116824e-01 
1.419000e+00 3.111347e-01 
1.420000e+00 3.105828e-01 
1.421000e+00 3.100267e-01 
1.422000e+00 3.094663e-01 
1.423000e+00 3.089017e-01 
1.424000e+00 3.083329e-01 
1.425000e+00 3.077599e-01 
1.426000e+00 3.071826e-01 
1.427000e+00 3.066011e-01 
1.428000e+00 3.060153e-01 
1.429000e+00 3.054253e-01 
1.430000e+00 3.048310e-01 
1.431000e+00 3.042325e-01 
1.432000e+00 3.036298e-01 
1.433000e+00 3.030228e-01 
1.434000e+00 3.024116e-01 
1.435000e+00 3.017961e-01 
1.436000e+00 3.011763e-01 
1.437000e+00 3.005523e-01 
1.438000e+00 2.999241e-01 
1.439000e+00 2.992915e-01 
1.440000e+00 2.986548e-01 
1.441000e+00 2.980137e-01 
1.442000e+00 2.973684e-01 
1.443000e+00 2.967189e-01 
1.444000e+00 2.960650e-01 
1.445000e+00 2.954069e-01 
1.446000e+00 2.947446e-01 
1.447000e+00 2.940779e-01 
1.448000e+00 2.934070e-01 
1.449000e+00 2.927319e-01 
1.450000e+00 2.920524e-01 
1.451000e+00 2.913687e-01 
1.452000e+00 2.906807e-01 
1.453000e+00 2.899885e-01 
1.454000e+00 2.892919e-01 
1.455000e+00 2.885911e-01 
1.456000e+00 2.878861e-01 
1.457000e+00 2.871767e-01 
1.458000e+00 2.864631e-01 
1.459000e+00 2.857452e-01 
1.460000e+00 2.850230e-01 
1.461000e+00 2.842965e-01 
1.462000e+00 2.835658e-01 
1.463000e+00 2.828308e-01 
1.464000e+00 2.820915e-01 
1.465000e+00 2.813479e-01 
1.466000e+00 2.806001e-01 
1.467000e+00 2.798480e-01 
1.468000e+00 2.790916e-01 
1.469000e+00 2.783309e-01 
1.470000e+00 2.775660e-01 
1.471000e+00 2.767968e-01 
1.472000e+00 2.760233e-01 
1.473000e+00 2.752455e-01 
1.474000e+00 2.744634e-01 
1.475000e+00 2.736771e-01 
1.476000e+00 2.728865e-01 
1.477000e+00 2.720916e-01 
1.478000e+00 2.712925e-01 
1.479000e+00 2.704891e-01 
1.480000e+00 2.696814e-01 
1.481000e+00 2.688695e-01 
1.482000e+00 2.680532e-01 
1.483000e+00 2.672327e-01 
1.484000e+00 2.664080e-01 
1.485000e+00 2.655790e-01 
1.486000e+00 2.647457e-01 
1.487000e+00 2.639081e-01 
1.488000e+00 2.630663e-01 
1.489000e+00 2.622202e-01 
1.490000e+00 2.613699e-01 
1.491000e+00 2.605153e-01 
1.492000e+00 2.596565e-01 
1.493000e+00 2.587934e-01 
1.494000e+00 2.579260e-01 
1.495000e+00 2.570544e-01 
1.496000e+00 2.561785e-01 
1.497000e+00 2.552984e-01 
1.498000e+00 2.544141e-01 
1.499000e+00 2.535255e-01 
1.500000e+00 2.526326e-01 
1.501000e+00 2.517355e-01 
1.502000e+00 2.508342e-01 
1.503000e+00 2.499286e-01 
1.504000e+00 2.490188e-01 
1.505000e+00 2.481048e-01 
1.506000e+00 2.471865e-01 
1.507000e+00 2.462640e-01 
1.508000e+00 2.453373e-01 
1.509000e+00 2.444064e-01 
1.510000e+00 2.434712e-01 
1.511000e+00 2.425318e-01 
1.512000e+00 2.415882e-01 
1.513000e+00 2.406404e-01 
1.514000e+00 2.396884e-01 
1.515000e+00 2.387322e-01 
1.516000e+00 2.377718e-01 
1.517000e+00 2.368071e-01 
1.518000e+00 2.358383e-01 
1.519000e+00 2.348653e-01 
1.520000e+00 2.338880e-01 
1.521000e+00 2.329066e-01 
1.522000e+00 2.319210e-01 
1.523000e+00 2.309312e-01 
1.524000e+00 2.299373e-01 
1.525000e+00 2.289391e-01 
1.526000e+00 2.279368e-01 
1.527000e+00 2.269303e-01 
1.528000e+00 2.259197e-01 
1.529000e+00 2.249049e-01 
1.530000e+00 2.238859e-01 
1.531000e+00 2.228628e-01 
1.532000e+00 2.218355e-01 
1.533000e+00 2.208041e-01 
1.534000e+00 2.197685e-01 
1.535000e+00 2.187288e-01 
1.536000e+00 2.176849e-01 
1.537000e+00 2.166369e-01 
1.538000e+00 2.155848e-01 
1.539000e+00 2.145286e-01 
1.540000e+00 2.134683e-01 
1.541000e+00 2.124038e-01 
1.542000e+00 2.113352e-01 
1.543000e+00 2.102625e-01 
1.544000e+00 2.091857e-01 
1.545000e+00 2.081048e-01 
1.546000e+00 2.070199e-01 
1.547000e+00 2.059308e-01 
1.548000e+00 2.048376e-01 
1.549000e+00 2.037404e-01 
1.550000e+00 2.026391e-01 
1.551000e+00 2.015337e-01 
1.552000e+00 2.004243e-01 
1.553000e+00 1.993108e-01 
1.554000e+00 1.981932e-01 
1.555000e+00 1.970716e-01 
1.556000e+00 1.959460e-01 
1.557000e+00 1.948163e-01 
1.558000e+00 1.936825e-01 
1.559000e+00 1.925448e-01 
1.560000e+00 1.914030e-01 
1.561000e+00 1.902572e-01 
1.562000e+00 1.891074e-01 
1.563000e+00 1.879536e-01 
1.564000e+00 1.867958e-01 
1.565000e+00 1.856340e-01 
1.566000e+00 1.844682e-01 
1.567000e+00 1.832984e-01 
1.568000e+00 1.821246e-01 
1.569000e+00 1.809469e-01 
1.570000e+00 1.797652e-01 
1.571000e+00 1.785795e-01 
1.572000e+00 1.773899e-01 
1.573000e+00 1.761963e-01 
1.574000e+00 1.749988e-01 
1.575000e+00 1.737974e-01 
1.576000e+00 1.725920e-01 
1.577000e+00 1.713827e-01 
1.578000e+00 1.701695e-01 
1.579000e+00 1.689524e-01 
1.580000e+00 1.677314e-01 
1.581000e+00 1.665064e-01 
1.582000e+00 1.652776e-01 
1.583000e+00 1.640449e-01 
1.584000e+00 1.628084e-01 
1.585000e+00 1.615679e-01 
1.586000e+00 1.603236e-01 
1.587000e+00 1.590755e-01 
1.588000e+00 1.578234e-01 
1.589000e+00 1.565676e-01 
1.590000e+00 1.553079e-01 
1.591000e+00 1.540444e-01 
1.592000e+00 1.527771e-01 
1.593000e+00 1.515059e-01 
1.594000e+00 1.502310e-01 
1.595000e+00 1.489522e-01 
1.596000e+00 1.476697e-01 
1.597000e+00 1.463833e-01 
1.598000e+00 1.450932e-01 
1.599000e+00 1.437994e-01 
1.600000e+00 1.425017e-01 
1.601000e+00 1.412003e-01 
1.602000e+00 1.398952e-01 
1.603000e+00 1.385863e-01 
1.604000e+00 1.372737e-01 
1.605000e+00 1.359574e-01 
1.606000e+00 1.346374e-01 
1.607000e+00 1.333137e-01 
1.608000e+00 1.319862e-01 
1.609000e+00 1.306551e-01 
1.610000e+00 1.293203e-01 
1.611000e+00 1.279818e-01 
1.612000e+00 1.266397e-01 
1.613000e+00 1.252939e-01 
1.614000e+00 1.239445e-01 
1.615000e+00 1.225914e-01 
1.616000e+00 1.212347e-01 
1.617000e+00 1.198744e-01 
1.618000e+00 1.185105e-01 
1.619000e+00 1.171429e-01 
1.620000e+00 1.157718e-01 
1.621000e+00 1.143971e-01 
1.622000e+00 1.130188e-01 
1.623000e+00 1.116369e-01 
1.624000e+00 1.102515e-01 
1.625000e+00 1.088625e-01 
1.626000e+00 1.074700e-01 
1.627000e+00 1.060740e-01 
1.628000e+00 1.046744e-01 
1.629000e+00 1.032713e-01 
1.630000e+00 1.018648e-01 
1.631000e+00 1.004547e-01 
1.632000e+00 9.904115e-02 
1.633000e+00 9.762413e-02 
1.634000e+00 9.620364e-02 
1.635000e+00 9.477970e-02 
1.636000e+00 9.335231e-02 
1.637000e+00 9.192149e-02 
1.638000e+00 9.048724e-02 
1.639000e+00 8.904958e-02 
1.640000e+00 8.760851e-02 
1.641000e+00 8.616405e-02 
1.642000e+00 8.471620e-02 
1.643000e+00 8.326498e-02 
1.644000e+00 8.181039e-02 
1.645000e+00 8.035245e-02 
1.646000e+00 7.889116e-02 
1.647000e+00 7.742655e-02 
1.648000e+00 7.595860e-02 
1.649000e+00 7.448735e-02 
1.650000e+00 7.301279e-02 
1.651000e+00 7.153495e-02 
1.652000e+00 7.005382e-02 
1.653000e+00 6.856942e-02 
1.654000e+00 6.708176e-02 
1.655000e+00 6.559086e-02 
1.656000e+00 6.409671e-02 
1.657000e+00 6.259934e-02 
1.658000e+00 6.109875e-02 
1.659000e+00 5.959496e-02 
1.660000e+00 5.808798e-02 
1.661000e+00 5.657781e-02 
1.662000e+00 5.506447e-02 
1.663000e+00 5.354797e-02 
1.664000e+00 5.202833e-02 
1.665000e+00 5.050554e-02 
1.666000e+00 4.897963e-02 
1.667000e+00 4.745061e-02 
1.668000e+00 4.591848e-02 
1.669000e+00 4.438326e-02 
1.670000e+00 4.284496e-02 
1.671000e+00 4.130360e-02 
1.672000e+00 3.975918e-02 
1.673000e+00 3.821171e-02 
1.674000e+00 3.666121e-02 
1.675000e+00 3.510769e-02 
1.676000e+00 3.355116e-02 
1.677000e+00 3.199164e-02 
1.678000e+00 3.042913e-02 
1.679000e+00 2.886365e-02 
1.680000e+00 2.729520e-02 
1.681000e+00 2.572381e-02 
1.682000e+00 2.414949e-02 
1.683000e+00 2.257224e-02 
1.684000e+00 2.099208e-02 
1.685000e+00 1.940902e-02 
1.686000e+00 1.782307e-02 
1.687000e+00 1.623425e-02 
1.688000e+00 1.464257e-02 
1.689000e+00 1.304805e-02 
1.690000e+00 1.145068e-02 
1.691000e+00 9.850495e-03 
1.692000e+00 8.247498e-03 
1.693000e+00 6.641704e-03 
1.694000e+00 5.033125e-03 
1.695000e+00 3.421775e-03 
1.696000e+00 1.807667e-03 
1.697000e+00 1.908130e-04 
1.698000e+00 -1.428773e-03 
1.699000e+00 -3.051078e-03 
1.700000e+00 -4.676089e-03 
1.701000e+00 -6.303793e-03 
1.702000e+00 -7.934176e-03 
1.703000e+00 -9.567225e-03 
1.704000e+00 -1.120293e-02 
1.705000e+00 -1.284127e-02 
1.706000e+00 -1.448223e-02 
1.707000e+00 -1.612581e-02 
1.708000e+00 -1.777199e-02 
1.709000e+00 -1.942075e-02 
1.710000e+00 -2.107208e-02 
1.711000e+00 -2.272597e-02 
1.712000e+00 -2.438241e-02 
1.713000e+00 -2.604137e-02 
1.714000e+00 -2.770285e-02 
1.715000e+00 -2.936683e-02 
1.716000e+00 -3.103330e-02 
1.717000e+00 -3.270224e-02 
1.718000e+00 -3.437364e-02 
1.719000e+00 -3.604749e-02 
1.720000e+00 -3.772376e-02 
1.721000e+00 -3.940246e-02 
1.722000e+00 -4.108356e-02 
1.723000e+00 -4.276704e-02 
1.724000e+00 -4.445290e-02 
1.725000e+00 -4.614112e-02 
1.726000e+00 -4.783169e-02 
1.727000e+00 -4.952458e-02 
1.728000e+00 -5.121980e-02 
1.729000e+00 -5.291731e-02 
1.730000e+00 -5.461711e-02 
1.731000e+00 -5.631918e-02 
1.732000e+00 -5.802351e-02 
1.733000e+00 -5.973008e-02 
1.734000e+00 -6.143888e-02 
1.735000e+00 -6.314989e-02 
1.736000e+00 -6.486310e-02 
1.737000e+00 -6.657849e-02 
1.738000e+00 -6.829605e-02 
1.739000e+00 -7.001576e-02 
1.740000e+00 -7.173761e-02 
1.741000e+00 -7.346158e-02 
1.742000e+00 -7.518765e-02 
1.743000e+00 -7.691582e-02 
1.744000e+00 -7.864607e-02 
1.745000e+00 -8.037838e-02 
1.746000e+00 -8.211273e-02 
1.747000e+00 -8.384911e-02 
1.748000e+00 -8.558751e-02 
1.749000e+00 -8.732791e-02 
1.750000e+00 -8.907029e-02 
1.751000e+00 -9.081463e-02 
1.752000e+00 -9.256093e-02 
1.753000e+00 -9.430917e-02 
1.754000e+00 -9.605933e-02 
1.755000e+00 -9.781139e-02 
1.756000e+00 -9.956534e-02 
1.757000e+00 -1.013212e-01 
1.758000e+00 -1.030788e-01 
1.759000e+00 -1.048384e-01 
1.760000e+00 -1.065997e-01 
1.761000e+00 -1.083629e-01 
1.762000e+00 -1.101278e-01 
1.763000e+00 -1.118946e-01 
1.764000e+00 -1.136630e-01 
1.765000e+00 -1.154333e-01 
1.766000e+00 -1.172052e-01 
1.767000e+00 -1.189789e-01 
1.768000e+00 -1.207543e-01 
1.769000e+00 -1.225313e-01 
1.770000e+00 -1.243100e-01 
1.771000e+00 -1.260904e-01 
1.772000e+00 -1.278724e-01 
1.773000e+00 -1.296560e-01 
1.774000e+00 -1.314412e-01 
1.775000e+00 -1.332280e-01 
1.776000e+00 -1.350163e-01 
1.777000e+00 -1.368062e-01 
1.778000e+00 -1.385976e-01 
1.779000e+00 -1.403905e-01 
1.780000e+00 -1.421850e-01 
1.781000e+00 -1.439809e-01 
1.782000e+00 -1.457782e-01 
1.783000e+00 -1.475771e-01 
1.784000e+00 -1.493773e-01 
1.785000e+00 -1.511790e-01 
1.786000e+00 -1.529820e-01 
1.787000e+00 -1.547864e-01 
1.788000e+00 -1.565922e-01 
1.789000e+00 -1.583993e-01 
1.790000e+00 -1.602078e-01 
1.791000e+00 -1.620176e-01 
1.792000e+00 -1.638286e-01 
1.793000e+00 -1.656409e-01 
1.794000e+00 -1.674545e-01 
1.795000e+00 -1.692694e-01 
1.796000e+00 -1.710854e-01 
1.797000e+00 -1.729027e-01 
1.798000e+00 -1.747211e-01 
1.799000e+00 -1.765407e-01 
1.800000e+00 -1.783615e-01 
1.801000e+00 -1.801834e-01 
1.802000e+00 -1.820064e-01 
1.803000e+00 -1.838305e-01 
1.804000e+00 -1.856557e-01 
1.805000e+00 -1.874819e-01 
1.806000e+00 -1.893092e-01 
1.807000e+00 -1.911375e-01 
1.808000e+00 -1.929669e-01 
1.809000e+00 -1.947972e-01 
1.810000e+00 -1.966285e-01 
1.811000e+00 -1.984608e-01 
1.812000e+00 -2.002939e-01 
1.813000e+00 -2.021281e-01 
1.814000e+00 -2.039631e-01 
1.815000e+00 -2.057990e-01 
1.816000e+00 -2.076357e-01 
1.817000e+00 -2.094734e-01 
1.818000e+00 -2.113118e-01 
1.819000e+00 -2.131511e-01 
1.820000e+00 -2.149911e-01 
1.821000e+00 -2.168319e-01 
1.822000e+00 -2.186735e-01 
1.823000e+00 -2.205158e-01 
1.824000e+00 -2.223589e-01 
1.825000e+00 -2.242026e-01 
1.826000e+00 -2.260470e-01 
1.827000e+00 -2.278921e-01 
1.828000e+00 -2.297378e-01 
1.829000e+00 -2.315842e-01 
1.830000e+00 -2.334312e-01 
1.831000e+00 -2.352787e-01 
1.832000e+00 -2.371268e-01 
1.833000e+00 -2.389755e-01 
1.834000e+00 -2.408247e-01 
1.835000e+00 -2.426745e-01 
1.836000e+00 -2.445247e-01 
1.837000e+00 -2.463754e-01 
1.838000e+00 -2.482266e-01 
1.839000e+00 -2.500782e-01 
1.840000e+00 -2.519302e-01 
1.841000e+00 -2.537826e-01 
1.842000e+00 -2.556354e-01 
1.843000e+00 -2.574886e-01 
1.844000e+00 -2.593421e-01 
1.845000e+00 -2.611960e-01 
1.846000e+00 -2.630501e-01 
1.847000e+00 -2.649046e-01 
1.848000e+00 -2.667593e-01 
1.849000e+00 -2.686143e-01 
1.850000e+00 -2.704695e-01 
1.851000e+00 -2.723249e-01 
1.852000e+00 -2.741805e-01 
1.853000e+00 -2.760363e-01 
1.854000e+00 -2.778922e-01 
1.855000e+00 -2.797483e-01 
1.856000e+00 -2.816045e-01 
1.857000e+00 -2.834607e-01 
1.858000e+00 -2.853171e-01 
1.859000e+00 -2.871735e-01 
1.860000e+00 -2.890300e-01 
1.861000e+00 -2.908865e-01 
1.862000e+00 -2.927429e-01 
1.863000e+00 -2.945994e-01 
1.864000e+00 -2.964558e-01 
1.865000e+00 -2.983122e-01 
1.866000e+00 -3.001685e-01 
1.867000e+00 -3.020247e-01 
1.868000e+00 -3.038807e-01 
1.869000e+00 -3.057367e-01 
1.870000e+00 -3.075925e-01 
1.871000e+00 -3.094481e-01 
1.872000e+00 -3.113035e-01 
1.873000e+00 -3.131587e-01 
1.874000e+00 -3.150136e-01 
1.875000e+00 -3.168683e-01 
1.876000e+00 -3.187228e-01 
1.877000e+00 -3.205769e-01 
1.878000e+00 -3.224308e-01 
1.879000e+00 -3.242843e-01 
1.880000e+00 -3.261374e-01 
1.881000e+00 -3.279902e-01 
1.882000e+00 -3.298426e-01 
1.883000e+00 -3.316945e-01 
1.884000e+00 -3.335461e-01 
1.885000e+00 -3.353972e-01 
1.886000e+00 -3.372478e-01 
1.887000e+00 -3.390979e-01 
1.888000e+00 -3.409475e-01 
1.889000e+00 -3.427966e-01 
1.890000e+00 -3.446451e-01 
1.891000e+00 -3.464931e-01 
1.892000e+00 -3.483405e-01 
1.893000e+00 -3.501872e-01 
1.894000e+00 -3.520333e-01 
1.895000e+00 -3.538788e-01 
1.896000e+00 -3.557236e-01 
1.897000e+00 -3.575677e-01 
1.898000e+00 -3.594111e-01 
1.899000e+00 -3.612538e-01 
1.900000e+00 -3.630957e-01 
1.901000e+00 -3.649369e-01 
1.902000e+00 -3.667773e-01 
1.903000e+00 -3.686168e-01 
1.904000e+00 -3.704555e-01 
1.905000e+00 -3.722934e-01 
1.906000e+00 -3.741304e-01 
1.907000e+00 -3.759665e-01 
1.908000e+00 -3.778017e-01 
1.909000e+00 -3.796359e-01 
1.910000e+00 -3.814692e-01 
1.911000e+00 -3.833015e-01 
1.912000e+00 -3.851329e-01 
1.913000e+00 -3.869632e-01 
1.914000e+00 -3.887925e-01 
1.915000e+00 -3.906207e-01 
1.916000e+00 -3.924479e-01 
1.917000e+00 -3.942740e-01 
1.918000e+00 -3.960989e-01 
1.919000e+00 -3.979227e-01 
1.920000e+00 -3.997454e-01 
1.921000e+00 -4.015669e-01 
1.922000e+00 -4.033871e-01 
1.923000e+00 -4.052062e-01 
1.924000e+00 -4.070240e-01 
1.925000e+00 -4.088406e-01 
1.926000e+00 -4.106559e-01 
1.927000e+00 -4.124699e-01 
1.928000e+00 -4.142826e-01 
1.929000e+00 -4.160939e-01 
1.930000e+00 -4.179039e-01 
1.931000e+00 -4.197125e-01 
1.932000e+00 -4.215197e-01 
1.933000e+00 -4.233255e-01 
1.934000e+00 -4.251299e-01 
1.935000e+00 -4.269327e-01 
1.936000e+00 -4.287341e-01 
1.937000e+00 -4.305340e-01 
1.938000e+00 -4.323324e-01 
1.939000e+00 -4.341292e-01 
1.940000e+00 -4.359245e-01 
1.941000e+00 -4.377182e-01 
1.942000e+00 -4.395103e-01 
1.943000e+00 -4.413007e-01 
1.944000e+00 -4.430895e-01 
1.945000e+00 -4.448767e-01 
1.946000e+00 -4.466621e-01 
1.947000e+00 -4.484459e-01 
1.948000e+00 -4.502279e-01 
1.949000e+00 -4.520082e-01 
1.950000e+00 -4.537867e-01 
1.951000e+00 -4.555634e-01 
1.952000e+00 -4.573383e-01 
1.953000e+00 -4.591114e-01 
1.954000e+00 -4.608826e-01 
1.955000e+00 -4.626519e-01 
1.956000e+00 -4.644194e-01 
1.957000e+00 -4.661850e-01 
1.958000e+00 -4.679486e-01 
1.959000e+00 -4.697102e-01 
1.960000e+00 -4.714699e-01 
1.961000e+00 -4.732276e-01 
1.962000e+00 -4.749833e-01 
1.963000e+00 -4.767370e-01 
1.964000e+00 -4.784886e-01 
1.965000e+00 -4.802381e-01 
1.966000e+00 -4.819855e-01 
1.967000e+00 -4.837308e-01 
1.968000e+00 -4.854740e-01 
1.969000e+00 -4.872150e-01 
1.970000e+00 -4.889538e-01 
1.971000e+00 -4.906905e-01 
1.972000e+00 -4.924249e-01 
1.973000e+00 -4.941571e-01 
1.974000e+00 -4.958870e-01 
1.975000e+00 -4.976146e-01 
1.976000e+00 -4.993400e-01 
1.977000e+00 -5.010630e-01 
1.978000e+00 -5.027837e-01 
1.979000e+00 -5.045020e-01 
1.980000e+00 -5.062179e-01 
1.981000e+00 -5.079314e-01 
1.982000e+00 -5.096426e-01 
1.983000e+00 -5.113512e-01 
1.984000e+00 -5.130574e-01 
1.985000e+00 -5.147611e-01 
1.986000e+00 -5.164623e-01 
1.987000e+00 -5.181610e-01 
1.988000e+00 -5.198572e-01 
1.989000e+00 -5.215507e-01 
1.990000e+00 -5.232417e-01 
1.991000e+00 -5.249301e-01 
1.992000e+00 -5.266159e-01 
1.993000e+00 -5.282990e-01 
1.994000e+00 -5.299794e-01 
1.995000e+00 -5.316572e-01 
1.996000e+00 -5.333322e-01 
1.997000e+00 -5.350045e-01 
1.998000e+00 -5.366741e-01 
1.999000e+00 -5.383409e-01 
2.000000e+00 -5.400049e-01 
2.001000e+00 -5.416661e-01 
2.002000e+00 -5.433245e-01 
2.003000e+00 -5.449800e-01 
2.004000e+00 -5.466327e-01 
2.005000e+00 -5.482825e-01 
2.006000e+00 -5.499293e-01 
2.007000e+00 -5.515732e-01 
2.008000e+00 -5.532142e-01 
2.009000e+00 -5.548522e-01 
2.010000e+00 -5.564872e-01 
2.011000e+00 -5.581192e-01 
2.012000e+00 -5.597482e-01 
2.013000e+00 -5.613741e-01 
2.014000e+00 -5.629970e-01 
2.015000e+00 -5.646168e-01 
2.016000e+00 -5.662334e-01 
2.017000e+00 -5.678469e-01 
2.018000e+00 -5.694573e-01 
2.019000e+00 -5.710645e-01 
2.020000e+00 -5.726685e-01 
2.021000e+00 -5.742693e-01 
2.022000e+00 -5.758669e-01 
2.023000e+00 -5.774612e-01 
2.024000e+00 -5.790522e-01 
2.025000e+00 -5.806400e-01 
2.026000e+00 -5.822244e-01 
2.027000e+00 -5.838056e-01 
2.028000e+00 -5.853833e-01 
2.029000e+00 -5.869577e-01 
2.030000e+00 -5.885287e-01 
2.031000e+00 -5.900963e-01 
2.032000e+00 -5.916605e-01 
2.033000e+00 -5.932212e-01 
2.034000e+00 -5.947785e-01 
2.035000e+00 -5.963323e-01 
2.036000e+00 -5.978825e-01 
2.037000e+00 -5.994292e-01 
2.038000e+00 -6.009724e-01 
2.039000e+00 -6.025121e-01 
2.040000e+00 -6.040481e-01 
2.041000e+00 -6.055805e-01 
2.042000e+00 -6.071093e-01 
2.043000e+00 -6.086345e-01 
2.044000e+00 -6.101560e-01 
2.045000e+00 -6.116738e-01 
2.046000e+00 -6.131879e-01 
2.047000e+00 -6.146983e-01 
2.048000e+00 -6.162049e-01 
2.049000e+00 -6.177078e-01 
2.050000e+00 -6.192069e-01 
2.051000e+00 -6.207022e-01 
2.052000e+00 -6.221937e-01 
2.053000e+00 -6.236814e-01 
2.054000e+00 -6.251651e-01 
2.055000e+00 -6.266451e-01 
2.056000e+00 -6.281211e-01 
2.057000e+00 -6.295932e-01 
2.058000e+00 -6.310614e-01 
2.059000e+00 -6.325256e-01 
2.060000e+00 -6.339858e-01 
2.061000e+00 -6.354421e-01 
2.062000e+00 -6.368943e-01 
2.063000e+00 -6.383425e-01 
2.064000e+00 -6.397867e-01 
2.065000e+00 -6.412268e-01 
2.066000e+00 -6.426628e-01 
2.067000e+00 -6.440947e-01 
2.068000e+00 -6.455225e-01 
2.069000e+00 -6.469461e-01 
2.070000e+00 -6.483656e-01 
2.071000e+00 -6.497809e-01 
2.072000e+00 -6.511920e-01 
2.073000e+00 -6.525989e-01 
2.074000e+00 -6.540015e-01 
2.075000e+00 -6.553999e-01 
2.076000e+00 -6.567940e-01 
2.077000e+00 -6.581839e-01 
2.078000e+00 -6.595694e-01 
2.079000e+00 -6.609506e-01 
2.080000e+00 -6.623274e-01 
2.081000e+00 -6.636999e-01 
2.082000e+00 -6.650680e-01 
2.083000e+00 -6.664317e-01 
2.084000e+00 -6.677909e-01 
2.085000e+00 -6.691457e-01 
2.086000e+00 -6.704961e-01 
2.087000e+00 -6.718420e-01 
2.088000e+00 -6.731834e-01 
2.089000e+00 -6.745203e-01 
2.090000e+00 -6.758526e-01 
2.091000e+00 -6.771804e-01 
2.092000e+00 -6.785037e-01 
2.093000e+00 -6.798223e-01 
2.094000e+00 -6.811364e-01 
2.095000e+00 -6.824458e-01 
2.096000e+00 -6.837506e-01 
2.097000e+00 -6.850507e-01 
2.098000e+00 -6.863462e-01 
2.099000e+00 -6.876370e-01 
2.100000e+00 -6.889230e-01 
2.101000e+00 -6.902043e-01 
2.102000e+00 -6.914809e-01 
2.103000e+00 -6.927527e-01 
2.104000e+00 -6.940198e-01 
2.105000e+00 -6.952820e-01 
2.106000e+00 -6.965394e-01 
2.107000e+00 -6.977920e-01 
2.108000e+00 -6.990398e-01 
2.109000e+00 -7.002826e-01 
2.110000e+00 -7.015206e-01 
2.111000e+00 -7.027537e-01 
2.112000e+00 -7.039819e-01 
2.113000e+00 -7.052051e-01 
2.114000e+00 -7.064233e-01 
2.115000e+00 -7.076366e-01 
2.116000e+00 -7.088449e-01 
2.117000e+00 -7.100482e-01 
2.118000e+00 -7.112465e-01 
2.119000e+00 -7.124397e-01 
2.120000e+00 -7.136279e-01 
2.121000e+00 -7.148110e-01 
2.122000e+00 -7.159890e-01 
2.123000e+00 -7.171619e-01 
2.124000e+00 -7.183297e-01 
2.125000e+00 -7.194923e-01 
2.126000e+00 -7.206498e-01 
2.127000e+00 -7.218021e-01 
2.128000e+00 -7.229492e-01 
2.129000e+00 -7.240911e-01 
2.130000e+00 -7.252278e-01 
2.131000e+00 -7.263592e-01 
2.132000e+00 -7.274854e-01 
2.133000e+00 -7.286062e-01 
2.134000e+00 -7.297218e-01 
2.135000e+00 -7.308321e-01 
2.136000e+00 -7.319371e-01 
2.137000e+00 -7.330367e-01 
2.138000e+00 -7.341310e-01 
2.139000e+00 -7.352199e-01 
2.140000e+00 -7.363034e-01 
2.141000e+00 -7.373815e-01 
2.142000e+00 -7.384542e-01 
2.143000e+00 -7.395215e-01 
2.144000e+00 -7.405833e-01 
2.145000e+00 -7.416396e-01 
2.146000e+00 -7.426905e-01 
2.147000e+00 -7.437358e-01 
2.148000e+00 -7.447756e-01 
2.149000e+00 -7.458099e-01 
2.150000e+00 -7.468387e-01 
2.151000e+00 -7.478619e-01 
2.152000e+00 -7.488795e-01 
2.153000e+00 -7.498915e-01 
2.154000e+00 -7.508979e-01 
2.155000e+00 -7.518987e-01 
2.156000e+00 -7.528938e-01 
2.157000e+00 -7.538833e-01 
2.158000e+00 -7.548671e-01 
2.159000e+00 -7.558453e-01 
2.160000e+00 -7.568177e-01 
2.161000e+00 -7.577844e-01 
2.162000e+00 -7.587454e-01 
2.163000e+00 -7.597006e-01 
2.164000e+00 -7.606501e-01 
2.165000e+00 -7.615938e-01 
2.166000e+00 -7.625317e-01 
2.167000e+00 -7.634638e-01 
2.168000e+00 -7.643901e-01 
2.169000e+00 -7.653106e-01 
2.170000e+00 -7.662252e-01 
2.171000e+00 -7.671339e-01 
2.172000e+00 -7.680368e-01 
2.173000e+00 -7.689337e-01 
2.174000e+00 -7.698248e-01 
2.175000e+00 -7.707099e-01 
2.176000e+00 -7.715891e-01 
2.177000e+00 -7.724624e-01 
2.178000e+00 -7.733297e-01 
2.179000e+00 -7.741910e-01 
2.180000e+00 -7.750463e-01 
2.181000e+00 -7.758956e-01 
2.182000e+00 -7.767389e-01 
2.183000e+00 -7.775762e-01 
2.184000e+00 -7.784074e-01 
2.185000e+00 -7.792325e-01 
2.186000e+00 -7.800516e-01 
2.187000e+00 -7.808646e-01 
2.188000e+00 -7.816715e-01 
2.189000e+00 -7.824722e-01 
2.190000e+00 -7.832669e-01 
2.191000e+00 -7.840554e-01 
2.192000e+00 -7.848377e-01 
2.193000e+00 -7.856139e-01 
2.194000e+00 -7.863839e-01 
2.195000e+00 -7.871476e-01 
2.196000e+00 -7.879052e-01 
2.197000e+00 -7.886566e-01 
2.198000e+00 -7.894017e-01 
2.199000e+00 -7.901406e-01 
2.200000e+00 -7.908732e-01 
2.201000e+00 -7.915995e-01 
2.202000e+00 -7.923196e-01 
2.203000e+00 -7.930333e-01 
2.204000e+00 -7.937407e-01 
2.205000e+00 -7.944418e-01 
2.206000e+00 -7.951366e-01 
2.207000e+00 -7.958250e-01 
2.208000e+00 -7.965071e-01 
2.209000e+00 -7.971828e-01 
2.210000e+00 -7.978521e-01 
2.211000e+00 -7.985150e-01 
2.212000e+00 -7.991715e-01 
2.213000e+00 -7.998215e-01 
2.214000e+00 -8.004652e-01 
2.215000e+00 -8.011023e-01 
2.216000e+00 -8.017331e-01 
2.217000e+00 -8.023573e-01 
2.218000e+00 -8.029751e-01 
2.219000e+00 -8.035863e-01 
2.220000e+00 -8.041911e-01 
2.221000e+00 -8.047893e-01 
2.222000e+00 -8.053811e-01 
2.223000e+00 -8.059662e-01 
2.224000e+00 -8.065448e-01 
2.225000e+00 -8.071169e-01 
2.226000e+00 -8.076824e-01 
2.227000e+00 -8.082413e-01 
2.228000e+00 -8.087936e-01 
2.229000e+00 -8.093393e-01 
2.230000e+00 -8.098783e-01 
2.231000e+00 -8.104108e-01 
2.232000e+00 -8.109366e-01 
2.233000e+00 -8.114557e-01 
2.234000e+00 -8.119682e-01 
2.235000e+00 -8.124740e-01 
2.236000e+00 -8.129731e-01 
2.237000e+00 -8.134655e-01 
2.238000e+00 -8.139512e-01 
2.239000e+00 -8.144302e-01 
2.240000e+00 -8.149025e-01 
2.241000e+00 -8.153680e-01 
2.242000e+00 -8.158268e-01 
2.243000e+00 -8.162789e-01 
2.244000e+00 -8.167241e-01 
2.245000e+00 -8.171626e-01 
2.246000e+00 -8.175943e-01 
2.247000e+00 -8.180192e-01 
2.248000e+00 -8.184373e-01 
2.249000e+00 -8.188486e-01 
2.250000e+00 -8.192530e-01 
2.251000e+00 -8.196506e-01 
2.252000e+00 -8.200414e-01 
2.253000e+00 -8.204253e-01 
2.254000e+00 -8.208024e-01 
2.255000e+00 -8.211726e-01 
2.256000e+00 -8.215358e-01 
2.257000e+00 -8.218922e-01 
2.258000e+00 -8.222417e-01 
2.259000e+00 -8.225843e-01 
2.260000e+00 -8.229200e-01 
2.261000e+00 -8.232487e-01 
2.262000e+00 -8.235705e-01 
2.263000e+00 -8.238854e-01 
2.264000e+00 -8.241933e-01 
2.265000e+00 -8.244942e-01 
2.266000e+00 -8.247882e-01 
2.267000e+00 -8.250752e-01 
2.268000e+00 -8.253552e-01 
2.269000e+00 -8.256281e-01 
2.270000e+00 -8.258941e-01 
2.271000e+00 -8.261531e-01 
2.272000e+00 -8.264051e-01 
2.273000e+00 -8.266500e-01 
2.274000e+00 -8.268879e-01 
2.275000e+00 -8.271187e-01 
2.276000e+00 -8.273425e-01 
2.277000e+00 -8.275592e-01 
2.278000e+00 -8.277689e-01 
2.279000e+00 -8.279714e-01 
2.280000e+00 -8.281669e-01 
2.281000e+00 -8.283553e-01 
2.282000e+00 -8.285366e-01 
2.283000e+00 -8.287108e-01 
2.284000e+00 -8.288779e-01 
2.285000e+00 -8.290379e-01 
2.286000e+00 -8.291907e-01 
2.287000e+00 -8.293364e-01 
2.288000e+00 -8.294749e-01 
2.289000e+00 -8.296063e-01 
2.290000e+00 -8.297306e-01 
2.291000e+00 -8.298476e-01 
2.292000e+00 -8.299576e-01 
2.293000e+00 -8.300603e-01 
2.294000e+00 -8.301558e-01 
2.295000e+00 -8.302442e-01 
2.296000e+00 -8.303254e-01 
2.297000e+00 -8.303993e-01 
2.298000e+00 -8.304661e-01 
2.299000e+00 -8.305256e-01 
2.300000e+00 -8.305780e-01 
2.301000e+00 -8.306231e-01 
2.302000e+00 -8.306609e-01 
2.303000e+00 -8.306915e-01 
2.304000e+00 -8.307149e-01 
2.305000e+00 -8.307310e-01 
2.306000e+00 -8.307399e-01 
2.307000e+00 -8.307415e-01 
2.308000e+00 -8.307359e-01 
2.309000e+00 -8.307230e-01 
2.310000e+00 -8.307028e-01 
2.311000e+00 -8.306753e-01 
2.312000e+00 -8.306405e-01 
2.313000e+00 -8.305985e-01 
2.314000e+00 -8.305491e-01 
2.315000e+00 -8.304924e-01 
2.316000e+00 -8.304285e-01 
2.317000e+00 -8.303572e-01 
2.318000e+00 -8.302786e-01 
2.319000e+00 -8.301927e-01 
2.320000e+00 -8.300994e-01 
2.321000e+00 -8.299988e-01 
2.322000e+00 -8.298909e-01 
2.323000e+00 -8.297757e-01 
2.324000e+00 -8.296531e-01 
2.325000e+00 -8.295232e-01 
2.326000e+00 -8.293859e-01 
2.327000e+00 -8.292412e-01 
2.328000e+00 -8.290892e-01 
2.329000e+00 -8.289298e-01 
2.330000e+00 -8.287631e-01 
2.331000e+00 -8.285890e-01 
2.332000e+00 -8.284075e-01 
2.333000e+00 -8.282187e-01 
2.334000e+00 -8.280224e-01 
2.335000e+00 -8.278188e-01 
2.336000e+00 -8.276078e-01 
2.337000e+00 -8.273894e-01 
2.338000e+00 -8.271636e-01 
2.339000e+00 -8.269304e-01 
2.340000e+00 -8.266898e-01 
2.341000e+00 -8.264418e-01 
2.342000e+00 -8.261864e-01 
2.343000e+00 -8.259236e-01 
2.344000e+00 -8.256534e-01 
2.345000e+00 -8.253757e-01 
2.346000e+00 -8.250907e-01 
2.347000e+00 -8.247982e-01 
2.348000e+00 -8.244983e-01 
2.349000e+00 -8.241910e-01 
2.350000e+00 -8.238763e-01 
2.351000e+00 -8.235541e-01 
2.352000e+00 -8.232245e-01 
2.353000e+00 -8.228875e-01 
2.354000e+00 -8.225430e-01 
2.355000e+00 -8.221911e-01 
2.356000e+00 -8.218318e-01 
2.357000e+00 -8.214650e-01 
2.358000e+00 -8.210908e-01 
2.359000e+00 -8.207092e-01 
2.360000e+00 -8.203201e-01 
2.361000e+00 -8.199235e-01 
2.362000e+00 -8.195195e-01 
2.363000e+00 -8.191081e-01 
2.364000e+00 -8.186892e-01 
2.365000e+00 -8.182629e-01 
2.366000e+00 -8.178292e-01 
2.367000e+00 -8.173879e-01 
2.368000e+00 -8.169393e-01 
2.369000e+00 -8.164831e-01 
2.370000e+00 -8.160196e-01 
2.371000e+00 -8.155485e-01 
2.372000e+00 -8.150701e-01 
2.373000e+00 -8.145841e-01 
2.374000e+00 -8.140907e-01 
2.375000e+00 -8.135899e-01 
2.376000e+00 -8.130816e-01 
2.377000e+00 -8.125659e-01 
2.378000e+00 -8.120427e-01 
2.379000e+00 -8.115120e-01 
2.380000e+00 -8.109739e-01 
2.381000e+00 -8.104284e-01 
2.382000e+00 -8.098754e-01 
2.383000e+00 -8.093149e-01 
2.384000e+00 -8.087470e-01 
2.385000e+00 -8.081717e-01 
2.386000e+00 -8.075889e-01 
2.387000e+00 -8.069986e-01 
2.388000e+00 -8.064009e-01 
2.389000e+00 -8.057958e-01 
2.390000e+00 -8.051832e-01 
2.391000e+00 -8.045631e-01 
2.392000e+00 -8.039357e-01 
2.393000e+00 -8.033007e-01 
2.394000e+00 -8.026584e-01 
2.395000e+00 -8.020086e-01 
2.396000e+00 -8.013513e-01 
2.397000e+00 -8.006867e-01 
2.398000e+00 -8.000146e-01 
2.399000e+00 -7.993350e-01 
2.400000e+00 -7.986481e-01 
2.401000e+00 -7.979537e-01 
2.402000e+00 -7.972519e-01 
2.403000e+00 -7.965426e-01 
2.404000e+00 -7.958260e-01 
2.405000e+00 -7.951019e-01 
2.406000e+00 -7.943704e-01 
2.407000e+00 -7.936315e-01 
2.408000e+00 -7.928852e-01 
2.409000e+00 -7.921315e-01 
2.410000e+00 -7.913703e-01 
2.411000e+00 -7.906018e-01 
2.412000e+00 -7.898259e-01 
2.413000e+00 -7.890425e-01 
2.414000e+00 -7.882518e-01 
2.415000e+00 -7.874537e-01 
2.416000e+00 -7.866482e-01 
2.417000e+00 -7.858353e-01 
2.418000e+00 -7.850150e-01 
2.419000e+00 -7.841874e-01 
2.420000e+00 -7.833524e-01 
2.421000e+00 -7.825100e-01 
2.422000e+00 -7.816602e-01 
2.423000e+00 -7.808031e-01 
2.424000e+00 -7.799386e-01 
2.425000e+00 -7.790668e-01 
2.426000e+00 -7.781876e-01 
2.427000e+00 -7.773011e-01 
2.428000e+00 -7.764072e-01 
2.429000e+00 -7.755060e-01 
2.430000e+00 -7.745975e-01 
2.431000e+00 -7.736816e-01 
2.432000e+00 -7.727584e-01 
2.433000e+00 -7.718279e-01 
2.434000e+00 -7.708901e-01 
2.435000e+00 -7.699449e-01 
2.436000e+00 -7.689925e-01 
2.437000e+00 -7.680328e-01 
2.438000e+00 -7.670657e-01 
2.439000e+00 -7.660914e-01 
2.440000e+00 -7.651098e-01 
2.441000e+00 -7.641209e-01 
2.442000e+00 -7.631247e-01 
2.443000e+00 -7.621213e-01 
2.444000e+00 -7.611106e-01 
2.445000e+00 -7.600927e-01 
2.446000e+00 -7.590675e-01 
2.447000e+00 -7.580350e-01 
2.448000e+00 -7.569953e-01 
2.449000e+00 -7.559484e-01 
2.450000e+00 -7.548943e-01 
2.451000e+00 -7.538329e-01 
2.452000e+00 -7.527643e-01 
2.453000e+00 -7.516885e-01 
2.454000e+00 -7.506055e-01 
2.455000e+00 -7.495153e-01 
2.456000e+00 -7.484180e-01 
2.457000e+00 -7.473134e-01 
2.458000e+00 -7.462017e-01 
2.459000e+00 -7.450828e-01 
2.460000e+00 -7.439567e-01 
2.461000e+00 -7.428235e-01 
2.462000e+00 -7.416831e-01 
2.463000e+00 -7.405356e-01 
2.464000e+00 -7.393809e-01 
2.465000e+00 -7.382191e-01 
2.466000e+00 -7.370503e-01 
2.467000e+00 -7.358743e-01 
2.468000e+00 -7.346911e-01 
2.469000e+00 -7.335009e-01 
2.470000e+00 -7.323036e-01 
2.471000e+00 -7.310993e-01 
2.472000e+00 -7.298878e-01 
2.473000e+00 -7.286693e-01 
2.474000e+00 -7.274437e-01 
2.475000e+00 -7.262111e-01 
2.476000e+00 -7.249714e-01 
2.477000e+00 -7.237247e-01 
2.478000e+00 -7.224710e-01 
2.479000e+00 -7.212103e-01 
2.480000e+00 -7.199426e-01 
2.481000e+00 -7.186678e-01 
2.482000e+00 -7.173861e-01 
2.483000e+00 -7.160974e-01 
2.484000e+00 -7.148017e-01 
2.485000e+00 -7.134990e-01 
2.486000e+00 -7.121894e-01 
2.487000e+00 -7.108729e-01 
2.488000e+00 -7.095494e-01 
2.489000e+00 -7.082190e-01 
2.490000e+00 -7.068817e-01 
2.491000e+00 -7.055374e-01 
2.492000e+00 -7.041863e-01 
2.493000e+00 -7.028283e-01 
2.494000e+00 -7.014633e-01 
2.495000e+00 -7.000916e-01 
2.496000e+00 -6.987129e-01 
2.497000e+00 -6.973274e-01 
2.498000e+00 -6.959351e-01 
2.499000e+00 -6.945360e-01 
2.500000e+00 -6.931300e-01 
2.501000e+00 -6.917172e-01 
2.502000e+00 -6.902976e-01 
2.503000e+00 -6.888712e-01 
2.504000e+00 -6.874381e-01 
2.505000e+00 -6.859982e-01 
2.506000e+00 -6.845515e-01 
2.507000e+00 -6.830980e-01 
2.508000e+00 -6.816379e-01 
2.509000e+00 -6.801710e-01 
2.510000e+00 -6.786974e-01 
2.511000e+00 -6.772171e-01 
2.512000e+00 -6.757301e-01 
2.513000e+00 -6.742364e-01 
2.514000e+00 -6.727360e-01 
2.515000e+00 -6.712290e-01 
2.516000e+00 -6.697154e-01 
2.517000e+00 -6.681951e-01 
2.518000e+00 -6.666682e-01 
2.519000e+00 -6.651346e-01 
2.520000e+00 -6.635945e-01 
2.521000e+00 -6.620478e-01 
2.522000e+00 -6.604945e-01 
2.523000e+00 -6.589346e-01 
2.524000e+00 -6.573682e-01 
2.525000e+00 -6.557952e-01 
2.526000e+00 -6.542157e-01 
2.527000e+00 -6.526297e-01 
2.528000e+00 -6.510372e-01 
2.529000e+00 -6.494382e-01 
2.530000e+00 -6.478327e-01 
2.531000e+00 -6.462208e-01 
2.532000e+00 -6.446024e-01 
2.533000e+00 -6.429775e-01 
2.534000e+00 -6.413462e-01 
2.535000e+00 -6.397085e-01 
2.536000e+00 -6.380644e-01 
2.537000e+00 -6.364139e-01 
2.538000e+00 -6.347571e-01 
2.539000e+00 -6.330938e-01 
2.540000e+00 -6.314243e-01 
2.541000e+00 -6.297483e-01 
2.542000e+00 -6.280661e-01 
2.543000e+00 -6.263775e-01 
2.544000e+00 -6.246827e-01 
2.545000e+00 -6.229815e-01 
2.546000e+00 -6.212741e-01 
2.547000e+00 -6.195605e-01 
2.548000e+00 -6.178405e-01 
2.549000e+00 -6.161144e-01 
2.550000e+00 -6.143821e-01 
2.551000e+00 -6.126435e-01 
2.552000e+00 -6.108988e-01 
2.553000e+00 -6.091478e-01 
2.554000e+00 -6.073908e-01 
2.555000e+00 -6.056276e-01 
2.556000e+00 -6.038582e-01 
2.557000e+00 -6.020827e-01 
2.558000e+00 -6.003012e-01 
2.559000e+00 -5.985135e-01 
2.560000e+00 -5.967198e-01 
2.561000e+00 -5.949200e-01 
2.562000e+00 -5.931142e-01 
2.563000e+00 -5.913024e-01 
2.564000e+00 -5.894845e-01 
2.565000e+00 -5.876607e-01 
2.566000e+00 -5.858308e-01 
2.567000e+00 -5.839950e-01 
2.568000e+00 -5.821533e-01 
2.569000e+00 -5.803056e-01 
2.570000e+00 -5.784520e-01 
2.571000e+00 -5.765925e-01 
2.572000e+00 -5.747270e-01 
2.573000e+00 -5.728558e-01 
2.574000e+00 -5.709786e-01 
2.575000e+00 -5.690957e-01 
2.576000e+00 -5.672068e-01 
2.577000e+00 -5.653122e-01 
2.578000e+00 -5.634118e-01 
2.579000e+00 -5.615056e-01 
2.580000e+00 -5.595937e-01 
2.581000e+00 -5.576760e-01 
2.582000e+00 -5.557525e-01 
2.583000e+00 -5.538234e-01 
2.584000e+00 -5.518886e-01 
2.585000e+00 -5.499480e-01 
2.586000e+00 -5.480019e-01 
2.587000e+00 -5.460500e-01 
2.588000e+00 -5.440926e-01 
2.589000e+00 -5.421295e-01 
2.590000e+00 -5.401608e-01 
2.591000e+00 -5.381865e-01 
2.592000e+00 -5.362067e-01 
2.593000e+00 -5.342214e-01 
2.594000e+00 -5.322305e-01 
2.595000e+00 -5.302340e-01 
2.596000e+00 -5.282321e-01 
2.597000e+00 -5.262248e-01 
2.598000e+00 -5.242119e-01 
2.599000e+00 -5.221936e-01 
2.600000e+00 -5.201699e-01 
2.601000e+00 -5.181408e-01 
2.602000e+00 -5.161063e-01 
2.603000e+00 -5.140664e-01 
2.604000e+00 -5.120211e-01 
2.605000e+00 -5.099705e-01 
2.606000e+00 -5.079146e-01 
2.607000e+00 -5.058534e-01 
2.608000e+00 -5.037870e-01 
2.609000e+00 -5.017152e-01 
2.610000e+00 -4.996382e-01 
2.611000e+00 -4.975560e-01 
2.612000e+00 -4.954685e-01 
2.613000e+00 -4.933759e-01 
2.614000e+00 -4.912781e-01 
2.615000e+00 -4.891751e-01 
2.616000e+00 -4.870670e-01 
2.617000e+00 -4.849538e-01 
2.618000e+00 -4.828355e-01 
2.619000e+00 -4.807121e-01 
2.620000e+00 -4.785836e-01 
2.621000e+00 -4.764501e-01 
2.622000e+00 -4.743115e-01 
2.623000e+00 -4.721680e-01 
2.624000e+00 -4.700194e-01 
2.625000e+00 -4.678659e-01 
2.626000e+00 -4.657075e-01 
2.627000e+00 -4.635441e-01 
2.628000e+00 -4.613758e-01 
2.629000e+00 -4.592026e-01 
2.630000e+00 -4.570246e-01 
2.631000e+00 -4.548417e-01 
2.632000e+00 -4.526539e-01 
2.633000e+00 -4.504613e-01 
2.634000e+00 -4.482640e-01 
2.635000e+00 -4.460619e-01 
2.636000e+00 -4.438550e-01 
2.637000e+00 -4.416434e-01 
2.638000e+00 -4.394270e-01 
2.639000e+00 -4.372060e-01 
2.640000e+00 -4.349803e-01 
2.641000e+00 -4.327499e-01 
2.642000e+00 -4.305149e-01 
2.643000e+00 -4.282753e-01 
2.644000e+00 -4.260311e-01 
2.645000e+00 -4.237823e-01 
2.646000e+00 -4.215290e-01 
2.647000e+00 -4.192711e-01 
2.648000e+00 -4.170087e-01 
2.649000e+00 -4.147418e-01 
2.650000e+00 -4.124705e-01 
2.651000e+00 -4.101947e-01 
2.652000e+00 -4.079144e-01 
2.653000e+00 -4.056298e-01 
2.654000e+00 -4.033407e-01 
2.655000e+00 -4.010473e-01 
2.656000e+00 -3.987496e-01 
2.657000e+00 -3.964475e-01 
2.658000e+00 -3.941411e-01 
2.659000e+00 -3.918304e-01 
2.660000e+00 -3.895155e-01 
2.661000e+00 -3.871963e-01 
2.662000e+00 -3.848729e-01 
2.663000e+00 -3.825452e-01 
2.664000e+00 -3.802134e-01 
2.665000e+00 -3.778775e-01 
2.666000e+00 -3.755374e-01 
2.667000e+00 -3.731932e-01 
2.668000e+00 -3.708449e-01 
2.669000e+00 -3.684925e-01 
2.670000e+00 -3.661361e-01 
2.671000e+00 -3.637756e-01 
2.672000e+00 -3.614111e-01 
2.673000e+00 -3.590427e-01 
2.674000e+00 -3.566703e-01 
2.675000e+00 -3.542939e-01 
2.676000e+00 -3.519136e-01 
2.677000e+00 -3.495294e-01 
2.678000e+00 -3.471414e-01 
2.679000e+00 -3.447495e-01 
2.680000e+00 -3.423537e-01 
2.681000e+00 -3.399541e-01 
2.682000e+00 -3.375508e-01 
2.683000e+00 -3.351437e-01 
2.684000e+00 -3.327328e-01 
2.685000e+00 -3.303182e-01 
2.686000e+00 -3.279000e-01 
2.687000e+00 -3.254780e-01 
2.688000e+00 -3.230524e-01 
2.689000e+00 -3.206231e-01 
2.690000e+00 -3.181903e-01 
2.691000e+00 -3.157538e-01 
2.692000e+00 -3.133138e-01 
2.693000e+00 -3.108703e-01 
2.694000e+00 -3.084232e-01 
2.695000e+00 -3.059726e-01 
2.696000e+00 -3.035186e-01 
2.697000e+00 -3.010611e-01 
2.698000e+00 -2.986002e-01 
2.699000e+00 -2.961358e-01 
2.700000e+00 -2.936681e-01 
2.701000e+00 -2.911971e-01 
2.702000e+00 -2.887227e-01 
2.703000e+00 -2.862450e-01 
2.704000e+00 -2.837639e-01 
2.705000e+00 -2.812797e-01 
2.706000e+00 -2.787922e-01 
2.707000e+00 -2.763014e-01 
2.708000e+00 -2.738075e-01 
2.709000e+00 -2.713104e-01 
2.710000e+00 -2.688101e-01 
2.711000e+00 -2.663068e-01 
2.712000e+00 -2.638003e-01 
2.713000e+00 -2.612907e-01 
2.714000e+00 -2.587781e-01 
2.715000e+00 -2.562624e-01 
2.716000e+00 -2.537438e-01 
2.717000e+00 -2.512221e-01 
2.718000e+00 -2.486975e-01 
2.719000e+00 -2.461700e-01 
2.720000e+00 -2.436395e-01 
2.721000e+00 -2.411062e-01 
2.722000e+00 -2.385700e-01 
2.723000e+00 -2.360309e-01 
2.724000e+00 -2.334891e-01 
2.725000e+00 -2.309444e-01 
2.726000e+00 -2.283970e-01 
2.727000e+00 -2.258468e-01 
2.728000e+00 -2.232939e-01 
2.729000e+00 -2.207383e-01 
2.730000e+00 -2.181800e-01 
2.731000e+00 -2.156191e-01 
2.732000e+00 -2.130556e-01 
2.733000e+00 -2.104894e-01 
2.734000e+00 -2.079207e-01 
2.735000e+00 -2.053494e-01 
2.736000e+00 -2.027756e-01 
2.737000e+00 -2.001993e-01 
2.738000e+00 -1.976205e-01 
2.739000e+00 -1.950393e-01 
2.740000e+00 -1.924556e-01 
2.741000e+00 -1.898696e-01 
2.742000e+00 -1.872811e-01 
2.743000e+00 -1.846903e-01 
2.744000e+00 -1.820972e-01 
2.745000e+00 -1.795017e-01 
2.746000e+00 -1.769040e-01 
2.747000e+00 -1.743040e-01 
2.748000e+00 -1.717018e-01 
2.749000e+00 -1.690974e-01 
2.750000e+00 -1.664908e-01 
2.751000e+00 -1.638820e-01 
2.752000e+00 -1.612711e-01 
2.753000e+00 -1.586581e-01 
2.754000e+00 -1.560430e-01 
2.755000e+00 -1.534259e-01 
2.756000e+00 -1.508067e-01 
2.757000e+00 -1.481855e-01 
2.758000e+00 -1.455623e-01 
2.759000e+00 -1.429372e-01 
2.760000e+00 -1.403101e-01 
2.761000e+00 -1.376812e-01 
2.762000e+00 -1.350503e-01 
2.763000e+00 -1.324176e-01 
2.764000e+00 -1.297831e-01 
2.765000e+00 -1.271467e-01 
2.766000e+00 -1.245086e-01 
2.767000e+00 -1.218687e-01 
2.768000e+00 -1.192271e-01 
2.769000e+00 -1.165838e-01 
2.770000e+00 -1.139388e-01 
2.771000e+00 -1.112921e-01 
2.772000e+00 -1.086438e-01 
2.773000e+00 -1.059940e-01 
2.774000e+00 -1.033425e-01 
2.775000e+00 -1.006895e-01 
2.776000e+00 -9.803492e-02 
2.777000e+00 -9.537887e-02 
2.778000e+00 -9.272135e-02 
2.779000e+00 -9.006238e-02 
2.780000e+00 -8.740198e-02 
2.781000e+00 -8.474018e-02 
2.782000e+00 -8.207700e-02 
2.783000e+00 -7.941248e-02 
2.784000e+00 -7.674664e-02 
2.785000e+00 -7.407950e-02 
2.786000e+00 -7.141109e-02 
2.787000e+00 -6.874143e-02 
2.788000e+00 -6.607056e-02 
2.789000e+00 -6.339849e-02 
2.790000e+00 -6.072525e-02 
2.791000e+00 -5.805087e-02 
2.792000e+00 -5.537537e-02 
2.793000e+00 -5.269879e-02 
2.794000e+00 -5.002114e-02 
2.795000e+00 -4.734245e-02 
2.796000e+00 -4.466275e-02 
2.797000e+00 -4.198206e-02 
2.798000e+00 -3.930041e-02 
2.799000e+00 -3.661782e-02 
2.800000e+00 -3.393433e-02 
2.801000e+00 -3.124995e-02 
2.802000e+00 -2.856472e-02 
2.803000e+00 -2.587865e-02 
2.804000e+00 -2.319179e-02 
2.805000e+00 -2.050414e-02 
2.806000e+00 -1.781574e-02 
2.807000e+00 -1.512661e-02 
2.808000e+00 -1.243678e-02 
2.809000e+00 -9.746275e-03 
2.810000e+00 -7.055123e-03 
2.811000e+00 -4.363349e-03 
2.812000e+00 -1.670979e-03 
2.813000e+00 1.021962e-03 
2.814000e+00 3.715447e-03 
2.815000e+00 6.409449e-03 
2.816000e+00 9.103943e-03 
2.817000e+00 1.179890e-02 
2.818000e+00 1.449430e-02 
2.819000e+00 1.719011e-02 
2.820000e+00 1.988631e-02 
2.821000e+00 2.258287e-02 
2.822000e+00 2.527977e-02 
2.823000e+00 2.797697e-02 
2.824000e+00 3.067445e-02 
2.825000e+00 3.337219e-02 
2.826000e+00 3.607016e-02 
2.827000e+00 3.876833e-02 
2.828000e+00 4.146668e-02 
2.829000e+00 4.416518e-02 
2.830000e+00 4.686380e-02 
2.831000e+00 4.956252e-02 
2.832000e+00 5.226132e-02 
2.833000e+00 5.496016e-02 
2.834000e+00 5.765901e-02 
2.835000e+00 6.035787e-02 
2.836000e+00 6.305668e-02 
2.837000e+00 6.575544e-02 
2.838000e+00 6.845411e-02 
2.839000e+00 7.115267e-02 
2.840000e+00 7.385109e-02 
2.841000e+00 7.654934e-02 
2.842000e+00 7.924740e-02 
2.843000e+00 8.194525e-02 
2.844000e+00 8.464285e-02 
2.845000e+00 8.734018e-02 
2.846000e+00 9.003721e-02 
2.847000e+00 9.273392e-02 
2.848000e+00 9.543028e-02 
2.849000e+00 9.812627e-02 
2.850000e+00 1.008218e-01 
2.851000e+00 1.035170e-01 
2.852000e+00 1.062117e-01 
2.853000e+00 1.089059e-01 
2.854000e+00 1.115996e-01 
2.855000e+00 1.142928e-01 
2.856000e+00 1.169854e-01 
2.857000e+00 1.196774e-01 
2.858000e+00 1.223689e-01 
2.859000e+00 1.250596e-01 
2.860000e+00 1.277497e-01 
2.861000e+00 1.304392e-01 
2.862000e+00 1.331279e-01 
2.863000e+00 1.358158e-01 
2.864000e+00 1.385030e-01 
2.865000e+00 1.411894e-01 
2.866000e+00 1.438749e-01 
2.867000e+00 1.465597e-01 
2.868000e+00 1.492435e-01 
2.869000e+00 1.519264e-01 
2.870000e+00 1.546084e-01 
2.871000e+00 1.572895e-01 
2.872000e+00 1.599695e-01 
2.873000e+00 1.626486e-01 
2.874000e+00 1.653266e-01 
2.875000e+00 1.680036e-01 
2.876000e+00 1.706795e-01 
2.877000e+00 1.733542e-01 
2.878000e+00 1.760279e-01 
2.879000e+00 1.787003e-01 
2.880000e+00 1.813716e-01 
2.881000e+00 1.840416e-01 
2.882000e+00 1.867105e-01 
2.883000e+00 1.893780e-01 
2.884000e+00 1.920442e-01 
2.885000e+00 1.947092e-01 
2.886000e+00 1.973727e-01 
2.887000e+00 2.000349e-01 
2.888000e+00 2.026957e-01 
2.889000e+00 2.053551e-01 
2.890000e+00 2.080130e-01 
2.891000e+00 2.106695e-01 
2.892000e+00 2.133244e-01 
2.893000e+00 2.159778e-01 
2.894000e+00 2.186296e-01 
2.895000e+00 2.212799e-01 
2.896000e+00 2.239285e-01 
2.897000e+00 2.265756e-01 
2.898000e+00 2.292209e-01 
2.899000e+00 2.318646e-01 
2.900000e+00 2.345065e-01 
2.901000e+00 2.371468e-01 
2.902000e+00 2.397852e-01 
2.903000e+00 2.424219e-01 
2.904000e+00 2.450567e-01 
2.905000e+00 2.476897e-01 
2.906000e+00 2.503208e-01 
2.907000e+00 2.529501e-01 
2.908000e+00 2.555774e-01 
2.909000e+00 2.582028e-01 
2.910000e+00 2.608262e-01 
2.911000e+00 2.634476e-01 
2.912000e+00 2.660670e-01 
2.913000e+00 2.686843e-01 
2.914000e+00 2.712995e-01 
2.915000e+00 2.739127e-01 
2.916000e+00 2.765237e-01 
2.917000e+00 2.791326e-01 
2.918000e+00 2.817393e-01 
2.919000e+00 2.843438e-01 
2.920000e+00 2.869460e-01 
2.921000e+00 2.895461e-01 
2.922000e+00 2.921438e-01 
2.923000e+00 2.947392e-01 
2.924000e+00 2.973323e-01 
2.925000e+00 2.999230e-01 
2.926000e+00 3.025114e-01 
2.927000e+00 3.050973e-01 
2.928000e+00 3.076809e-01 
2.929000e+00 3.102619e-01 
2.930000e+00 3.128405e-01 
2.931000e+00 3.154166e-01 
2.932000e+00 3.179901e-01 
2.933000e+00 3.205611e-01 
2.934000e+00 3.231294e-01 
2.935000e+00 3.256952e-01 
2.936000e+00 3.282584e-01 
2.937000e+00 3.308188e-01 
2.938000e+00 3.333766e-01 
2.939000e+00 3.359317e-01 
2.940000e+00 3.384841e-01 
2.941000e+00 3.410337e-01 
2.942000e+00 3.435805e-01 
2.943000e+00 3.461245e-01 
2.944000e+00 3.486656e-01 
2.945000e+00 3.512039e-01 
2.946000e+00 3.537393e-01 
2.947000e+00 3.562718e-01 
2.948000e+00 3.588014e-01 
2.949000e+00 3.613280e-01 
2.950000e+00 3.638516e-01 
2.951000e+00 3.663722e-01 
2.952000e+00 3.688898e-01 
2.953000e+00 3.714043e-01 
2.954000e+00 3.739157e-01 
2.955000e+00 3.764240e-01 
2.956000e+00 3.789292e-01 
2.957000e+00 3.814312e-01 
2.958000e+00 3.839301e-01 
2.959000e+00 3.864257e-01 
2.960000e+00 3.889181e-01 
2.961000e+00 3.914073e-01 
2.962000e+00 3.938931e-01 
2.963000e+00 3.963757e-01 
2.964000e+00 3.988549e-01 
2.965000e+00 4.013308e-01 
2.966000e+00 4.038033e-01 
2.967000e+00 4.062724e-01 
2.968000e+00 4.087381e-01 
2.969000e+00 4.112003e-01 
2.970000e+00 4.136590e-01 
2.971000e+00 4.161143e-01 
2.972000e+00 4.185660e-01 
2.973000e+00 4.210142e-01 
2.974000e+00 4.234588e-01 
2.975000e+00 4.258998e-01 
2.976000e+00 4.283372e-01 
2.977000e+00 4.307709e-01 
2.978000e+00 4.332010e-01 
2.979000e+00 4.356274e-01 
2.980000e+00 4.380501e-01 
2.981000e+00 4.404690e-01 
2.982000e+00 4.428842e-01 
2.983000e+00 4.452956e-01 
2.984000e+00 4.477032e-01 
2.985000e+00 4.501069e-01 
2.986000e+00 4.525068e-01 
2.987000e+00 4.549028e-01 
2.988000e+00 4.572950e-01 
2.989000e+00 4.596831e-01 
2.990000e+00 4.620674e-01 
2.991000e+00 4.644476e-01 
2.992000e+00 4.668239e-01 
2.993000e+00 4.691961e-01 
2.994000e+00 4.715643e-01 
2.995000e+00 4.739285e-01 
2.996000e+00 4.762885e-01 
2.997000e+00 4.786445e-01 
2.998000e+00 4.809962e-01 
2.999000e+00 4.833439e-01 
3.000000e+00 4.856873e-01 
3.001000e+00 4.880266e-01 
3.002000e+00 4.903616e-01 
3.003000e+00 4.926924e-01 
3.004000e+00 4.950189e-01 
3.005000e+00 4.973411e-01 
3.006000e+00 4.996590e-01 
3.007000e+00 5.019726e-01 
3.008000e+00 5.042817e-01 
3.009000e+00 5.065865e-01 
3.010000e+00 5.088869e-01 
3.011000e+00 5.111829e-01 
3.012000e+00 5.134744e-01 
3.013000e+00 5.157614e-01 
3.014000e+00 5.180440e-01 
3.015000e+00 5.203220e-01 
3.016000e+00 5.225955e-01 
3.017000e+00 5.248644e-01 
3.018000e+00 5.271287e-01 
3.019000e+00 5.293884e-01 
3.020000e+00 5.316435e-01 
3.021000e+00 5.338939e-01 
3.022000e+00 5.361397e-01 
3.023000e+00 5.383807e-01 
3.024000e+00 5.406171e-01 
3.025000e+00 5.428487e-01 
3.026000e+00 5.450755e-01 
3.027000e+00 5.472976e-01 
3.028000e+00 5.495148e-01 
3.029000e+00 5.517272e-01 
3.030000e+00 5.539348e-01 
3.031000e+00 5.561375e-01 
3.032000e+00 5.583353e-01 
3.033000e+00 5.605282e-01 
3.034000e+00 5.627162e-01 
3.035000e+00 5.648992e-01 
3.036000e+00 5.670773e-01 
3.037000e+00 5.692503e-01 
3.038000e+00 5.714183e-01 
3.039000e+00 5.735813e-01 
3.040000e+00 5.757393e-01 
3.041000e+00 5.778921e-01 
3.042000e+00 5.800398e-01 
3.043000e+00 5.821825e-01 
3.044000e+00 5.843199e-01 
3.045000e+00 5.864523e-01 
3.046000e+00 5.885794e-01 
3.047000e+00 5.907013e-01 
3.048000e+00 5.928180e-01 
3.049000e+00 5.949295e-01 
3.050000e+00 5.970357e-01 
3.051000e+00 5.991366e-01 
3.052000e+00 6.012322e-01 
3.053000e+00 6.033224e-01 
3.054000e+00 6.054074e-01 
3.055000e+00 6.074869e-01 
3.056000e+00 6.095611e-01 
3.057000e+00 6.116298e-01 
3.058000e+00 6.136932e-01 
3.059000e+00 6.157510e-01 
3.060000e+00 6.178035e-01 
3.061000e+00 6.198504e-01 
3.062000e+00 6.218918e-01 
3.063000e+00 6.239277e-01 
3.064000e+00 6.259581e-01 
3.065000e+00 6.279828e-01 
3.066000e+00 6.300020e-01 
3.067000e+00 6.320156e-01 
3.068000e+00 6.340236e-01 
3.069000e+00 6.360259e-01 
3.070000e+00 6.380226e-01 
3.071000e+00 6.400136e-01 
3.072000e+00 6.419989e-01 
3.073000e+00 6.439784e-01 
3.074000e+00 6.459523e-01 
3.075000e+00 6.479203e-01 
3.076000e+00 6.498826e-01 
3.077000e+00 6.518391e-01 
3.078000e+00 6.537898e-01 
3.079000e+00 6.557347e-01 
3.080000e+00 6.576737e-01 
3.081000e+00 6.596068e-01 
3.082000e+00 6.615341e-01 
3.083000e+00 6.634554e-01 
3.084000e+00 6.653708e-01 
3.085000e+00 6.672803e-01 
3.086000e+00 6.691838e-01 
3.087000e+00 6.710813e-01 
3.088000e+00 6.729729e-01 
3.089000e+00 6.748584e-01 
3.090000e+00 6.767379e-01 
3.091000e+00 6.786113e-01 
3.092000e+00 6.804787e-01 
3.093000e+00 6.823400e-01 
3.094000e+00 6.841952e-01 
3.095000e+00 6.860442e-01 
3.096000e+00 6.878871e-01 
3.097000e+00 6.897239e-01 
3.098000e+00 6.915545e-01 
3.099000e+00 6.933789e-01 
3.100000e+00 6.951971e-01 
3.101000e+00 6.970090e-01 
3.102000e+00 6.988147e-01 
3.103000e+00 7.006142e-01 
3.104000e+00 7.024074e-01 
3.105000e+00 7.041943e-01 
3.106000e+00 7.059748e-01 
3.107000e+00 7.077491e-01 
3.108000e+00 7.095170e-01 
3.109000e+00 7.112785e-01 
3.110000e+00 7.130337e-01 
3.111000e+00 7.147825e-01 
3.112000e+00 7.165248e-01 
3.113000e+00 7.182608e-01 
3.114000e+00 7.199903e-01 
3.115000e+00 7.217133e-01 
3.116000e+00 7.234299e-01 
3.117000e+00 7.251399e-01 
3.118000e+00 7.268435e-01 
3.119000e+00 7.285405e-01 
3.120000e+00 7.302310e-01 
3.121000e+00 7.319149e-01 
3.122000e+00 7.335923e-01 
3.123000e+00 7.352631e-01 
3.124000e+00 7.369273e-01 
3.125000e+00 7.385848e-01 
3.126000e+00 7.402358e-01 
3.127000e+00 7.418800e-01 
3.128000e+00 7.435177e-01 
3.129000e+00 7.451486e-01 
3.130000e+00 7.467728e-01 
3.131000e+00 7.483904e-01 
3.132000e+00 7.500012e-01 
3.133000e+00 7.516053e-01 
3.134000e+00 7.532026e-01 
3.135000e+00 7.547931e-01 
3.136000e+00 7.563769e-01 
3.137000e+00 7.579539e-01 
3.138000e+00 7.595240e-01 
3.139000e+00 7.610874e-01 
3.140000e+00 7.626438e-01 
3.141000e+00 7.641935e-01 
3.142000e+00 7.657362e-01 
3.143000e+00 7.672721e-01 
3.144000e+00 7.688011e-01 
3.145000e+00 7.703232e-01 
3.146000e+00 7.718383e-01 
3.147000e+00 7.733465e-01 
3.148000e+00 7.748478e-01 
3.149000e+00 7.763420e-01 
3.150000e+00 7.778293e-01 
3.151000e+00 7.793097e-01 
3.152000e+00 7.807830e-01 
3.153000e+00 7.822492e-01 
3.154000e+00 7.837085e-01 
3.155000e+00 7.851607e-01 
3.156000e+00 7.866058e-01 
3.157000e+00 7.880439e-01 
3.158000e+00 7.894748e-01 
3.159000e+00 7.908987e-01 
3.160000e+00 7.923155e-01 
3.161000e+00 7.937251e-01 
3.162000e+00 7.951276e-01 
3.163000e+00 7.965229e-01 
3.164000e+00 7.979111e-01 
3.165000e+00 7.992921e-01 
3.166000e+00 8.006659e-01 
3.167000e+00 8.020325e-01 
3.168000e+00 8.033919e-01 
3.169000e+00 8.047441e-01 
3.170000e+00 8.060890e-01 
3.171000e+00 8.074267e-01 
3.172000e+00 8.087571e-01 
3.173000e+00 8.100803e-01 
3.174000e+00 8.113962e-01 
3.175000e+00 8.127047e-01 
3.176000e+00 8.140060e-01 
3.177000e+00 8.152999e-01 
3.178000e+00 8.165866e-01 
3.179000e+00 8.178658e-01 
3.180000e+00 8.191377e-01 
3.181000e+00 8.204023e-01 
3.182000e+00 8.216595e-01 
3.183000e+00 8.229093e-01 
3.184000e+00 8.241517e-01 
3.185000e+00 8.253866e-01 
3.186000e+00 8.266142e-01 
3.187000e+00 8.278343e-01 
3.188000e+00 8.290470e-01 
3.189000e+00 8.302523e-01 
3.190000e+00 8.314501e-01 
3.191000e+00 8.326404e-01 
3.192000e+00 8.338232e-01 
3.193000e+00 8.349985e-01 
3.194000e+00 8.361663e-01 
3.195000e+00 8.373267e-01 
3.196000e+00 8.384795e-01 
3.197000e+00 8.396247e-01 
3.198000e+00 8.407624e-01 
3.199000e+00 8.418926e-01 
3.200000e+00 8.430152e-01 
3.201000e+00 8.441303e-01 
3.202000e+00 8.452377e-01 
3.203000e+00 8.463376e-01 
3.204000e+00 8.474298e-01 
3.205000e+00 8.485145e-01 
3.206000e+00 8.495915e-01 
3.207000e+00 8.506609e-01 
3.208000e+00 8.517227e-01 
3.209000e+00 8.527768e-01 
3.210000e+00 8.538233e-01 
3.211000e+00 8.548621e-01 
3.212000e+00 8.558933e-01 
3.213000e+00 8.569168e-01 
3.214000e+00 8.579325e-01 
3.215000e+00 8.589406e-01 
3.216000e+00 8.599410e-01 
3.217000e+00 8.609337e-01 
3.218000e+00 8.619186e-01 
3.219000e+00 8.628958e-01 
3.220000e+00 8.638653e-01 
3.221000e+00 8.648270e-01 
3.222000e+00 8.657810e-01 
3.223000e+00 8.667273e-01 
3.224000e+00 8.676657e-01 
3.225000e+00 8.685964e-01 
3.226000e+00 8.695193e-01 
3.227000e+00 8.704344e-01 
3.228000e+00 8.713417e-01 
3.229000e+00 8.722412e-01 
3.230000e+00 8.731329e-01 
3.231000e+00 8.740168e-01 
3.232000e+00 8.748929e-01 
3.233000e+00 8.757611e-01 
3.234000e+00 8.766215e-01 
3.235000e+00 8.774740e-01 
3.236000e+00 8.783187e-01 
3.237000e+00 8.791555e-01 
3.238000e+00 8.799845e-01 
3.239000e+00 8.808056e-01 
3.240000e+00 8.816188e-01 
3.241000e+00 8.824241e-01 
3.242000e+00 8.832216e-01 
3.243000e+00 8.840111e-01 
3.244000e+00 8.847928e-01 
3.245000e+00 8.855665e-01 
3.246000e+00 8.863323e-01 
3.247000e+00 8.870902e-01 
3.248000e+00 8.878402e-01 
3.249000e+00 8.885823e-01 
3.250000e+00 8.893164e-01 
3.251000e+00 8.900426e-01 
3.252000e+00 8.907608e-01 
3.253000e+00 8.914711e-01 
3.254000e+00 8.921734e-01 
3.255000e+00 8.928678e-01 
3.256000e+00 8.935542e-01 
3.257000e+00 8.942326e-01 
3.258000e+00 8.949031e-01 
3.259000e+00 8.955656e-01 
3.260000e+00 8.962201e-01 
3.261000e+00 8.968666e-01 
3.262000e+00 8.975051e-01 
3.263000e+00 8.981356e-01 
3.264000e+00 8.987582e-01 
3.265000e+00 8.993727e-01 
3.266000e+00 8.999792e-01 
3.267000e+00 9.005777e-01 
3.268000e+00 9.011681e-01 
3.269000e+00 9.017506e-01 
3.270000e+00 9.023250e-01 
3.271000e+00 9.028914e-01 
3.272000e+00 9.034498e-01 
3.273000e+00 9.040002e-01 
3.274000e+00 9.045425e-01 
3.275000e+00 9.050767e-01 
3.276000e+00 9.056030e-01 
3.277000e+00 9.061211e-01 
3.278000e+00 9.066313e-01 
3.279000e+00 9.071333e-01 
3.280000e+00 9.076274e-01 
3.281000e+00 9.081133e-01 
3.282000e+00 9.085912e-01 
3.283000e+00 9.090611e-01 
3.284000e+00 9.095228e-01 
3.285000e+00 9.099766e-01 
3.286000e+00 9.104222e-01 
3.287000e+00 9.108598e-01 
3.288000e+00 9.112893e-01 
3.289000e+00 9.117107e-01 
3.290000e+00 9.121240e-01 
3.291000e+00 9.125293e-01 
3.292000e+00 9.129265e-01 
3.293000e+00 9.133156e-01 
3.294000e+00 9.136966e-01 
3.295000e+00 9.140695e-01 
3.296000e+00 9.144343e-01 
3.297000e+00 9.147911e-01 
3.298000e+00 9.151398e-01 
3.299000e+00 9.154803e-01 
3.300000e+00 9.158128e-01 
3.301000e+00 9.161372e-01 
3.302000e+00 9.164535e-01 
3.303000e+00 9.167617e-01 
3.304000e+00 9.170618e-01 
3.305000e+00 9.173539e-01 
3.306000e+00 9.176378e-01 
3.307000e+00 9.179136e-01 
3.308000e+00 9.181813e-01 
3.309000e+00 9.184410e-01 
3.310000e+00 9.186925e-01 
3.311000e+00 9.189360e-01 
3.312000e+00 9.191713e-01 
3.313000e+00 9.193986e-01 
3.314000e+00 9.196177e-01 
3.315000e+00 9.198288e-01 
3.316000e+00 9.200318e-01 
3.317000e+00 9.202266e-01 
3.318000e+00 9.204134e-01 
3.319000e+00 9.205921e-01 
3.320000e+00 9.207627e-01 
3.321000e+00 9.209252e-01 
3.322000e+00 9.210796e-01 
3.323000e+00 9.212260e-01 
3.324000e+00 9.213642e-01 
3.325000e+00 9.214944e-01 
3.326000e+00 9.216164e-01 
3.327000e+00 9.217304e-01 
3.328000e+00 9.218363e-01 
3.329000e+00 9.219341e-01 
3.330000e+00 9.220239e-01 
3.331000e+00 9.221055e-01 
3.332000e+00 9.221791e-01 
3.333000e+00 9.222446e-01 
3.334000e+00 9.223021e-01 
3.335000e+00 9.223514e-01 
3.336000e+00 9.223928e-01 
3.337000e+00 9.224260e-01 
3.338000e+00 9.224512e-01 
3.339000e+00 9.224683e-01 
3.340000e+00 9.224773e-01 
3.341000e+00 9.224783e-01 
3.342000e+00 9.224713e-01 
3.343000e+00 9.224562e-01 
3.344000e+00 9.224330e-01 
3.345000e+00 9.224019e-01 
3.346000e+00 9.223626e-01 
3.347000e+00 9.223153e-01 
3.348000e+00 9.222600e-01 
3.349000e+00 9.221967e-01 
3.350000e+00 9.221253e-01 
3.351000e+00 9.220460e-01 
3.352000e+00 9.219585e-01 
3.353000e+00 9.218631e-01 
3.354000e+00 9.217597e-01 
3.355000e+00 9.216482e-01 
3.356000e+00 9.215288e-01 
3.357000e+00 9.214013e-01 
3.358000e+00 9.212659e-01 
3.359000e+00 9.211224e-01 
3.360000e+00 9.209710e-01 
3.361000e+00 9.208116e-01 
3.362000e+00 9.206442e-01 
3.363000e+00 9.204688e-01 
3.364000e+00 9.202854e-01 
3.365000e+00 9.200941e-01 
3.366000e+00 9.198948e-01 
3.367000e+00 9.196876e-01 
3.368000e+00 9.194724e-01 
3.369000e+00 9.192493e-01 
3.370000e+00 9.190182e-01 
3.371000e+00 9.187792e-01 
3.372000e+00 9.185322e-01 
3.373000e+00 9.182774e-01 
3.374000e+00 9.180146e-01 
3.375000e+00 9.177439e-01 
3.376000e+00 9.174653e-01 
3.377000e+00 9.171787e-01 
3.378000e+00 9.168843e-01 
3.379000e+00 9.165820e-01 
3.380000e+00 9.162718e-01 
3.381000e+00 9.159537e-01 
3.382000e+00 9.156278e-01 
3.383000e+00 9.152940e-01 
3.384000e+00 9.149523e-01 
3.385000e+00 9.146028e-01 
3.386000e+00 9.142454e-01 
3.387000e+00 9.138801e-01 
3.388000e+00 9.135071e-01 
3.389000e+00 9.131262e-01 
3.390000e+00 9.127375e-01 
3.391000e+00 9.123409e-01 
3.392000e+00 9.119366e-01 
3.393000e+00 9.115245e-01 
3.394000e+00 9.111045e-01 
3.395000e+00 9.106768e-01 
3.396000e+00 9.102413e-01 
3.397000e+00 9.097980e-01 
3.398000e+00 9.093470e-01 
3.399000e+00 9.088882e-01 
3.400000e+00 9.084217e-01 
3.401000e+00 9.079474e-01 
3.402000e+00 9.074654e-01 
3.403000e+00 9.069756e-01 
3.404000e+00 9.064781e-01 
3.405000e+00 9.059730e-01 
3.406000e+00 9.054601e-01 
3.407000e+00 9.049395e-01 
3.408000e+00 9.044113e-01 
3.409000e+00 9.038753e-01 
3.410000e+00 9.033317e-01 
3.411000e+00 9.027804e-01 
3.412000e+00 9.022215e-01 
3.413000e+00 9.016550e-01 
3.414000e+00 9.010808e-01 
3.415000e+00 9.004989e-01 
3.416000e+00 8.999095e-01 
3.417000e+00 8.993124e-01 
3.418000e+00 8.987078e-01 
3.419000e+00 8.980956e-01 
3.420000e+00 8.974757e-01 
3.421000e+00 8.968483e-01 
3.422000e+00 8.962134e-01 
3.423000e+00 8.955709e-01 
3.424000e+00 8.949208e-01 
3.425000e+00 8.942633e-01 
3.426000e+00 8.935982e-01 
3.427000e+00 8.929255e-01 
3.428000e+00 8.922454e-01 
3.429000e+00 8.915578e-01 
3.430000e+00 8.908627e-01 
3.431000e+00 8.901601e-01 
3.432000e+00 8.894501e-01 
3.433000e+00 8.887326e-01 
3.434000e+00 8.880076e-01 
3.435000e+00 8.872753e-01 
3.436000e+00 8.865355e-01 
3.437000e+00 8.857883e-01 
3.438000e+00 8.850337e-01 
3.439000e+00 8.842717e-01 
3.440000e+00 8.835023e-01 
3.441000e+00 8.827256e-01 
3.442000e+00 8.819415e-01 
3.443000e+00 8.811500e-01 
3.444000e+00 8.803512e-01 
3.445000e+00 8.795451e-01 
3.446000e+00 8.787317e-01 
3.447000e+00 8.779110e-01 
3.448000e+00 8.770829e-01 
3.449000e+00 8.762477e-01 
3.450000e+00 8.754051e-01 
3.451000e+00 8.745553e-01 
3.452000e+00 8.736982e-01 
3.453000e+00 8.728339e-01 
3.454000e+00 8.719624e-01 
3.455000e+00 8.710837e-01 
3.456000e+00 8.701977e-01 
3.457000e+00 8.693046e-01 
3.458000e+00 8.684043e-01 
3.459000e+00 8.674969e-01 
3.460000e+00 8.665823e-01 
3.461000e+00 8.656606e-01 
3.462000e+00 8.647317e-01 
3.463000e+00 8.637958e-01 
3.464000e+00 8.628527e-01 
3.465000e+00 8.619026e-01 
3.466000e+00 8.609453e-01 
3.467000e+00 8.599811e-01 
3.468000e+00 8.590097e-01 
3.469000e+00 8.580314e-01 
3.470000e+00 8.570460e-01 
3.471000e+00 8.560536e-01 
3.472000e+00 8.550542e-01 
3.473000e+00 8.540478e-01 
3.474000e+00 8.530345e-01 
3.475000e+00 8.520142e-01 
3.476000e+00 8.509870e-01 
3.477000e+00 8.499528e-01 
3.478000e+00 8.489117e-01 
3.479000e+00 8.478637e-01 
3.480000e+00 8.468089e-01 
3.481000e+00 8.457471e-01 
3.482000e+00 8.446785e-01 
3.483000e+00 8.436031e-01 
3.484000e+00 8.425208e-01 
3.485000e+00 8.414317e-01 
3.486000e+00 8.403358e-01 
3.487000e+00 8.392331e-01 
3.488000e+00 8.381236e-01 
3.489000e+00 8.370074e-01 
3.490000e+00 8.358844e-01 
3.491000e+00 8.347547e-01 
3.492000e+00 8.336183e-01 
3.493000e+00 8.324751e-01 
3.494000e+00 8.313253e-01 
3.495000e+00 8.301688e-01 
3.496000e+00 8.290057e-01 
3.497000e+00 8.278359e-01 
3.498000e+00 8.266595e-01 
3.499000e+00 8.254764e-01 
3.500000e+00 8.242868e-01 
3.501000e+00 8.230906e-01 
3.502000e+00 8.218878e-01 
3.503000e+00 8.206784e-01 
3.504000e+00 8.194625e-01 
3.505000e+00 8.182401e-01 
3.506000e+00 8.170112e-01 
3.507000e+00 8.157758e-01 
3.508000e+00 8.145339e-01 
3.509000e+00 8.132856e-01 
3.510000e+00 8.120308e-01 
3.511000e+00 8.107696e-01 
3.512000e+00 8.095020e-01 
3.513000e+00 8.082279e-01 
3.514000e+00 8.069475e-01 
3.515000e+00 8.056608e-01 
3.516000e+00 8.043676e-01 
3.517000e+00 8.030682e-01 
3.518000e+00 8.017624e-01 
3.519000e+00 8.004503e-01 
3.520000e+00 7.991320e-01 
3.521000e+00 7.978074e-01 
3.522000e+00 7.964765e-01 
3.523000e+00 7.951394e-01 
3.524000e+00 7.937960e-01 
3.525000e+00 7.924465e-01 
3.526000e+00 7.910908e-01 
3.527000e+00 7.897289e-01 
3.528000e+00 7.883609e-01 
3.529000e+00 7.869867e-01 
3.530000e+00 7.856064e-01 
3.531000e+00 7.842200e-01 
3.532000e+00 7.828275e-01 
3.533000e+00 7.814290e-01 
3.534000e+00 7.800244e-01 
3.535000e+00 7.786138e-01 
3.536000e+00 7.771972e-01 
3.537000e+00 7.757745e-01 
3.538000e+00 7.743459e-01 
3.539000e+00 7.729113e-01 
3.540000e+00 7.714708e-01 
3.541000e+00 7.700244e-01 
3.542000e+00 7.685720e-01 
3.543000e+00 7.671138e-01 
3.544000e+00 7.656496e-01 
3.545000e+00 7.641797e-01 
3.546000e+00 7.627038e-01 
3.547000e+00 7.612222e-01 
3.548000e+00 7.597348e-01 
3.549000e+00 7.582415e-01 
3.550000e+00 7.567426e-01 
3.551000e+00 7.552378e-01 
3.552000e+00 7.537273e-01 
3.553000e+00 7.522112e-01 
3.554000e+00 7.506893e-01 
3.555000e+00 7.491617e-01 
3.556000e+00 7.476285e-01 
3.557000e+00 7.460897e-01 
3.558000e+00 7.445452e-01 
3.559000e+00 7.429951e-01 
3.560000e+00 7.414395e-01 
3.561000e+00 7.398783e-01 
3.562000e+00 7.383115e-01 
3.563000e+00 7.367392e-01 
3.564000e+00 7.351614e-01 
3.565000e+00 7.335782e-01 
3.566000e+00 7.319894e-01 
3.567000e+00 7.303952e-01 
3.568000e+00 7.287956e-01 
3.569000e+00 7.271905e-01 
3.570000e+00 7.255801e-01 
3.571000e+00 7.239643e-01 
3.572000e+00 7.223431e-01 
3.573000e+00 7.207166e-01 
3.574000e+00 7.190848e-01 
3.575000e+00 7.174476e-01 
3.576000e+00 7.158052e-01 
3.577000e+00 7.141576e-01 
3.578000e+00 7.125047e-01 
3.579000e+00 7.108466e-01 
3.580000e+00 7.091833e-01 
3.581000e+00 7.075148e-01 
3.582000e+00 7.058411e-01 
3.583000e+00 7.041623e-01 
3.584000e+00 7.024784e-01 
3.585000e+00 7.007894e-01 
3.586000e+00 6.990953e-01 
3.587000e+00 6.973961e-01 
3.588000e+00 6.956919e-01 
3.589000e+00 6.939827e-01 
3.590000e+00 6.922685e-01 
3.591000e+00 6.905493e-01 
3.592000e+00 6.888251e-01 
3.593000e+00 6.870960e-01 
3.594000e+00 6.853620e-01 
3.595000e+00 6.836231e-01 
3.596000e+00 6.818793e-01 
3.597000e+00 6.801306e-01 
3.598000e+00 6.783771e-01 
3.599000e+00 6.766188e-01 
3.600000e+00 6.748557e-01 
3.601000e+00 6.730878e-01 
3.602000e+00 6.713152e-01 
3.603000e+00 6.695378e-01 
3.604000e+00 6.677557e-01 
3.605000e+00 6.659689e-01 
3.606000e+00 6.641774e-01 
3.607000e+00 6.623813e-01 
3.608000e+00 6.605805e-01 
3.609000e+00 6.587752e-01 
3.610000e+00 6.569652e-01 
3.611000e+00 6.551507e-01 
3.612000e+00 6.533316e-01 
3.613000e+00 6.515080e-01 
3.614000e+00 6.496799e-01 
3.615000e+00 6.478473e-01 
3.616000e+00 6.460103e-01 
3.617000e+00 6.441688e-01 
3.618000e+00 6.423229e-01 
3.619000e+00 6.404726e-01 
3.620000e+00 6.386179e-01 
3.621000e+00 6.367588e-01 
3.622000e+00 6.348954e-01 
3.623000e+00 6.330277e-01 
3.624000e+00 6.311557e-01 
3.625000e+00 6.292795e-01 
3.626000e+00 6.273989e-01 
3.627000e+00 6.255142e-01 
3.628000e+00 6.236252e-01 
3.629000e+00 6.217321e-01 
3.630000e+00 6.198348e-01 
3.631000e+00 6.179334e-01 
3.632000e+00 6.160278e-01 
3.633000e+00 6.141181e-01 
3.634000e+00 6.122044e-01 
3.635000e+00 6.102866e-01 
3.636000e+00 6.083648e-01 
3.637000e+00 6.064389e-01 
3.638000e+00 6.045091e-01 
3.639000e+00 6.025753e-01 
3.640000e+00 6.006376e-01 
3.641000e+00 5.986959e-01 
3.642000e+00 5.967503e-01 
3.643000e+00 5.948009e-01 
3.644000e+00 5.928476e-01 
3.645000e+00 5.908904e-01 
3.646000e+00 5.889295e-01 
3.647000e+00 5.869648e-01 
3.648000e+00 5.849962e-01 
3.649000e+00 5.830240e-01 
3.650000e+00 5.810480e-01 
3.651000e+00 5.790683e-01 
3.652000e+00 5.770850e-01 
3.653000e+00 5.750980e-01 
3.654000e+00 5.731073e-01 
3.655000e+00 5.711131e-01 
3.656000e+00 5.691152e-01 
3.657000e+00 5.671138e-01 
3.658000e+00 5.651088e-01 
3.659000e+00 5.631003e-01 
3.660000e+00 5.610884e-01 
3.661000e+00 5.590729e-01 
3.662000e+00 5.570540e-01 
3.663000e+00 5.550316e-01 
3.664000e+00 5.530059e-01 
3.665000e+00 5.509768e-01 
3.666000e+00 5.489442e-01 
3.667000e+00 5.469084e-01 
3.668000e+00 5.448692e-01 
3.669000e+00 5.428268e-01 
3.670000e+00 5.407811e-01 
3.671000e+00 5.387321e-01 
3.672000e+00 5.366799e-01 
3.673000e+00 5.346245e-01 
3.674000e+00 5.325659e-01 
3.675000e+00 5.305041e-01 
3.676000e+00 5.284392e-01 
3.677000e+00 5.263712e-01 
3.678000e+00 5.243002e-01 
3.679000e+00 5.222260e-01 
3.680000e+00 5.201488e-01 
3.681000e+00 5.180686e-01 
3.682000e+00 5.159854e-01 
3.683000e+00 5.138992e-01 
3.684000e+00 5.118101e-01 
3.685000e+00 5.097180e-01 
3.686000e+00 5.076230e-01 
3.687000e+00 5.055252e-01 
3.688000e+00 5.034245e-01 
3.689000e+00 5.013209e-01 
3.690000e+00 4.992146e-01 
3.691000e+00 4.971054e-01 
3.692000e+00 4.949935e-01 
3.693000e+00 4.928789e-01 
3.694000e+00 4.907615e-01 
3.695000e+00 4.886414e-01 
3.696000e+00 4.865187e-01 
3.697000e+00 4.843933e-01 
3.698000e+00 4.822653e-01 
3.699000e+00 4.801347e-01 
3.700000e+00 4.780015e-01 
3.701000e+00 4.758657e-01 
3.702000e+00 4.737275e-01 
3.703000e+00 4.715867e-01 
3.704000e+00 4.694434e-01 
3.705000e+00 4.672977e-01 
3.706000e+00 4.651495e-01 
3.707000e+00 4.629989e-01 
3.708000e+00 4.608459e-01 
3.709000e+00 4.586906e-01 
3.710000e+00 4.565329e-01 
3.711000e+00 4.543728e-01 
3.712000e+00 4.522105e-01 
3.713000e+00 4.500459e-01 
3.714000e+00 4.478791e-01 
3.715000e+00 4.457100e-01 
3.716000e+00 4.435388e-01 
3.717000e+00 4.413653e-01 
3.718000e+00 4.391897e-01 
3.719000e+00 4.370120e-01 
3.720000e+00 4.348321e-01 
3.721000e+00 4.326502e-01 
3.722000e+00 4.304662e-01 
3.723000e+00 4.282802e-01 
3.724000e+00 4.260921e-01 
3.725000e+00 4.239021e-01 
3.726000e+00 4.217101e-01 
3.727000e+00 4.195161e-01 
3.728000e+00 4.173202e-01 
3.729000e+00 4.151225e-01 
3.730000e+00 4.129228e-01 
3.731000e+00 4.107213e-01 
3.732000e+00 4.085180e-01 
3.733000e+00 4.063129e-01 
3.734000e+00 4.041060e-01 
3.735000e+00 4.018973e-01 
3.736000e+00 3.996870e-01 
3.737000e+00 3.974749e-01 
3.738000e+00 3.952611e-01 
3.739000e+00 3.930457e-01 
3.740000e+00 3.908286e-01 
3.741000e+00 3.886099e-01 
3.742000e+00 3.863897e-01 
3.743000e+00 3.841678e-01 
3.744000e+00 3.819444e-01 
3.745000e+00 3.797195e-01 
3.746000e+00 3.774932e-01 
3.747000e+00 3.752653e-01 
3.748000e+00 3.730360e-01 
3.749000e+00 3.708053e-01 
3.750000e+00 3.685731e-01 
3.751000e+00 3.663396e-01 
3.752000e+00 3.641048e-01 
3.753000e+00 3.618686e-01 
3.754000e+00 3.596311e-01 
3.755000e+00 3.573924e-01 
3.756000e+00 3.551523e-01 
3.757000e+00 3.529111e-01 
3.758000e+00 3.506686e-01 
3.759000e+00 3.484250e-01 
3.760000e+00 3.461802e-01 
3.761000e+00 3.439342e-01 
3.762000e+00 3.416871e-01 
3.763000e+00 3.394390e-01 
3.764000e+00 3.371898e-01 
3.765000e+00 3.349395e-01 
3.766000e+00 3.326882e-01 
3.767000e+00 3.304359e-01 
3.768000e+00 3.281827e-01 
3.769000e+00 3.259285e-01 
3.770000e+00 3.236733e-01 
3.771000e+00 3.214173e-01 
3.772000e+00 3.191604e-01 
3.773000e+00 3.169026e-01 
3.774000e+00 3.146440e-01 
3.775000e+00 3.123846e-01 
3.776000e+00 3.101245e-01 
3.777000e+00 3.078635e-01 
3.778000e+00 3.056018e-01 
3.779000e+00 3.033394e-01 
3.780000e+00 3.010763e-01 
3.781000e+00 2.988126e-01 
3.782000e+00 2.965482e-01 
3.783000e+00 2.942832e-01 
3.784000e+00 2.920176e-01 
3.785000e+00 2.897514e-01 
3.786000e+00 2.874847e-01 
3.787000e+00 2.852175e-01 
3.788000e+00 2.829497e-01 
3.789000e+00 2.806815e-01 
3.790000e+00 2.784128e-01 
3.791000e+00 2.761437e-01 
3.792000e+00 2.738742e-01 
3.793000e+00 2.716043e-01 
3.794000e+00 2.693340e-01 
3.795000e+00 2.670634e-01 
3.796000e+00 2.647925e-01 
3.797000e+00 2.625213e-01 
3.798000e+00 2.602498e-01 
3.799000e+00 2.579781e-01 
3.800000e+00 2.557062e-01 
3.801000e+00 2.534341e-01 
3.802000e+00 2.511618e-01 
3.803000e+00 2.488893e-01 
3.804000e+00 2.466168e-01 
3.805000e+00 2.443441e-01 
3.806000e+00 2.420713e-01 
3.807000e+00 2.397985e-01 
3.808000e+00 2.375257e-01 
3.809000e+00 2.352528e-01 
3.810000e+00 2.329799e-01 
3.811000e+00 2.307071e-01 
3.812000e+00 2.284344e-01 
3.813000e+00 2.261617e-01 
3.814000e+00 2.238892e-01 
3.815000e+00 2.216167e-01 
3.816000e+00 2.193444e-01 
3.817000e+00 2.170723e-01 
3.818000e+00 2.148004e-01 
3.819000e+00 2.125287e-01 
3.820000e+00 2.102573e-01 
3.821000e+00 2.079861e-01 
3.822000e+00 2.057152e-01 
3.823000e+00 2.034446e-01 
3.824000e+00 2.011744e-01 
3.825000e+00 1.989045e-01 
3.826000e+00 1.966350e-01 
3.827000e+00 1.943659e-01 
3.828000e+00 1.920972e-01 
3.829000e+00 1.898290e-01 
3.830000e+00 1.875613e-01 
3.831000e+00 1.852940e-01 
3.832000e+00 1.830273e-01 
3.833000e+00 1.807611e-01 
3.834000e+00 1.784955e-01 
3.835000e+00 1.762304e-01 
3.836000e+00 1.739660e-01 
3.837000e+00 1.717022e-01 
3.838000e+00 1.694390e-01 
3.839000e+00 1.671766e-01 
3.840000e+00 1.649148e-01 
3.841000e+00 1.626538e-01 
3.842000e+00 1.603935e-01 
3.843000e+00 1.581339e-01 
3.844000e+00 1.558752e-01 
3.845000e+00 1.536172e-01 
3.846000e+00 1.513601e-01 
3.847000e+00 1.491039e-01 
3.848000e+00 1.468485e-01 
3.849000e+00 1.445941e-01 
3.850000e+00 1.423405e-01 
3.851000e+00 1.400879e-01 
3.852000e+00 1.378363e-01 
3.853000e+00 1.355857e-01 
3.854000e+00 1.333360e-01 
3.855000e+00 1.310875e-01 
3.856000e+00 1.288399e-01 
3.857000e+00 1.265935e-01 
3.858000e+00 1.243481e-01 
3.859000e+00 1.221039e-01 
3.860000e+00 1.198608e-01 
3.861000e+00 1.176189e-01 
3.862000e+00 1.153782e-01 
3.863000e+00 1.131386e-01 
3.864000e+00 1.109004e-01 
3.865000e+00 1.086633e-01 
3.866000e+00 1.064276e-01 
3.867000e+00 1.041931e-01 
3.868000e+00 1.019600e-01 
3.869000e+00 9.972820e-02 
3.870000e+00 9.749778e-02 
3.871000e+00 9.526873e-02 
3.872000e+00 9.304110e-02 
3.873000e+00 9.081489e-02 
3.874000e+00 8.859013e-02 
3.875000e+00 8.636685e-02 
3.876000e+00 8.414505e-02 
3.877000e+00 8.192478e-02 
3.878000e+00 7.970603e-02 
3.879000e+00 7.748885e-02 
3.880000e+00 7.527324e-02 
3.881000e+00 7.305924e-02 
3.882000e+00 7.084685e-02 
3.883000e+00 6.863611e-02 
3.884000e+00 6.642703e-02 
3.885000e+00 6.421964e-02 
3.886000e+00 6.201395e-02 
3.887000e+00 5.980999e-02 
3.888000e+00 5.760778e-02 
3.889000e+00 5.540733e-02 
3.890000e+00 5.320868e-02 
3.891000e+00 5.101184e-02 
3.892000e+00 4.881683e-02 
3.893000e+00 4.662368e-02 
3.894000e+00 4.443240e-02 
3.895000e+00 4.224301e-02 
3.896000e+00 4.005554e-02 
3.897000e+00 3.787001e-02 
3.898000e+00 3.568643e-02 
3.899000e+00 3.350483e-02 
3.900000e+00 3.132523e-02 
3.901000e+00 2.914765e-02 
3.902000e+00 2.697210e-02 
3.903000e+00 2.479862e-02 
3.904000e+00 2.262722e-02 
3.905000e+00 2.045792e-02 
3.906000e+00 1.829074e-02 
3.907000e+00 1.612570e-02 
3.908000e+00 1.396282e-02 
3.909000e+00 1.180212e-02 
3.910000e+00 9.643631e-03 
3.911000e+00 7.487360e-03 
3.912000e+00 5.333333e-03 
3.913000e+00 3.181568e-03 
3.914000e+00 1.032085e-03 
3.915000e+00 -1.115095e-03 
3.916000e+00 -3.259952e-03 
3.917000e+00 -5.402466e-03 
3.918000e+00 -7.542618e-03 
3.919000e+00 -9.680388e-03 
3.920000e+00 -1.181576e-02 
3.921000e+00 -1.394870e-02 
3.922000e+00 -1.607921e-02 
3.923000e+00 -1.820725e-02 
3.924000e+00 -2.033281e-02 
3.925000e+00 -2.245587e-02 
3.926000e+00 -2.457642e-02 
3.927000e+00 -2.669442e-02 
3.928000e+00 -2.880986e-02 
3.929000e+00 -3.092273e-02 
3.930000e+00 -3.303300e-02 
3.931000e+00 -3.514065e-02 
3.932000e+00 -3.724566e-02 
3.933000e+00 -3.934802e-02 
3.934000e+00 -4.144771e-02 
3.935000e+00 -4.354470e-02 
3.936000e+00 -4.563898e-02 
3.937000e+00 -4.773053e-02 
3.938000e+00 -4.981933e-02 
3.939000e+00 -5.190536e-02 
3.940000e+00 -5.398860e-02 
3.941000e+00 -5.606904e-02 
3.942000e+00 -5.814664e-02 
3.943000e+00 -6.022141e-02 
3.944000e+00 -6.229331e-02 
3.945000e+00 -6.436233e-02 
3.946000e+00 -6.642844e-02 
3.947000e+00 -6.849164e-02 
3.948000e+00 -7.055191e-02 
3.949000e+00 -7.260921e-02 
3.950000e+00 -7.466354e-02 
3.951000e+00 -7.671488e-02 
3.952000e+00 -7.876321e-02 
3.953000e+00 -8.080851e-02 
3.954000e+00 -8.285076e-02 
3.955000e+00 -8.488995e-02 
3.956000e+00 -8.692605e-02 
3.957000e+00 -8.895906e-02 
3.958000e+00 -9.098894e-02 
3.959000e+00 -9.301568e-02 
3.960000e+00 -9.503927e-02 
3.961000e+00 -9.705969e-02 
3.962000e+00 -9.907692e-02 
3.963000e+00 -1.010909e-01 
3.964000e+00 -1.031017e-01 
3.965000e+00 -1.051093e-01 
3.966000e+00 -1.071136e-01 
3.967000e+00 -1.091146e-01 
3.968000e+00 -1.111123e-01 
3.969000e+00 -1.131067e-01 
3.970000e+00 -1.150978e-01 
3.971000e+00 -1.170855e-01 
3.972000e+00 -1.190698e-01 
3.973000e+00 -1.210508e-01 
3.974000e+00 -1.230284e-01 
3.975000e+00 -1.250025e-01 
3.976000e+00 -1.269732e-01 
3.977000e+00 -1.289405e-01 
3.978000e+00 -1.309043e-01 
3.979000e+00 -1.328646e-01 
3.980000e+00 -1.348215e-01 
3.981000e+00 -1.367748e-01 
3.982000e+00 -1.387245e-01 
3.983000e+00 -1.406707e-01 
3.984000e+00 -1.426134e-01 
3.985000e+00 -1.445524e-01 
3.986000e+00 -1.464879e-01 
3.987000e+00 -1.484197e-01 
3.988000e+00 -1.503479e-01 
3.989000e+00 -1.522725e-01 
3.990000e+00 -1.541934e-01 
3.991000e+00 -1.561106e-01 
3.992000e+00 -1.580241e-01 
3.993000e+00 -1.599339e-01 
3.994000e+00 -1.618400e-01 
3.995000e+00 -1.637423e-01 
3.996000e+00 -1.656409e-01 
3.997000e+00 -1.675356e-01 
3.998000e+00 -1.694266e-01 
3.999000e+00 -1.713138e-01 
4.000000e+00 -1.731972e-01 
4.001000e+00 -1.750767e-01 
4.002000e+00 -1.769523e-01 
4.003000e+00 -1.788241e-01 
4.004000e+00 -1.806920e-01 
4.005000e+00 -1.825560e-01 
4.006000e+00 -1.844161e-01 
4.007000e+00 -1.862722e-01 
4.008000e+00 -1.881244e-01 
4.009000e+00 -1.899726e-01 
4.010000e+00 -1.918169e-01 
4.011000e+00 -1.936571e-01 
4.012000e+00 -1.954934e-01 
4.013000e+00 -1.973256e-01 
4.014000e+00 -1.991538e-01 
4.015000e+00 -2.009779e-01 
4.016000e+00 -2.027980e-01 
4.017000e+00 -2.046139e-01 
4.018000e+00 -2.064258e-01 
4.019000e+00 -2.082336e-01 
4.020000e+00 -2.100373e-01 
4.021000e+00 -2.118368e-01 
4.022000e+00 -2.136321e-01 
4.023000e+00 -2.154233e-01 
4.024000e+00 -2.172103e-01 
4.025000e+00 -2.189931e-01 
4.026000e+00 -2.207717e-01 
4.027000e+00 -2.225461e-01 
4.028000e+00 -2.243162e-01 
4.029000e+00 -2.260821e-01 
4.030000e+00 -2.278437e-01 
4.031000e+00 -2.296010e-01 
4.032000e+00 -2.313540e-01 
4.033000e+00 -2.331027e-01 
4.034000e+00 -2.348471e-01 
4.035000e+00 -2.365872e-01 
4.036000e+00 -2.383229e-01 
4.037000e+00 -2.400543e-01 
4.038000e+00 -2.417812e-01 
4.039000e+00 -2.435038e-01 
4.040000e+00 -2.452220e-01 
4.041000e+00 -2.469358e-01 
4.042000e+00 -2.486451e-01 
4.043000e+00 -2.503500e-01 
4.044000e+00 -2.520505e-01 
4.045000e+00 -2.537465e-01 
4.046000e+00 -2.554380e-01 
4.047000e+00 -2.571250e-01 
4.048000e+00 -2.588075e-01 
4.049000e+00 -2.604855e-01 
4.050000e+00 -2.621589e-01 
4.051000e+00 -2.638278e-01 
4.052000e+00 -2.654922e-01 
4.053000e+00 -2.671520e-01 
4.054000e+00 -2.688072e-01 
4.055000e+00 -2.704578e-01 
4.056000e+00 -2.721038e-01 
4.057000e+00 -2.737452e-01 
4.058000e+00 -2.753819e-01 
4.059000e+00 -2.770141e-01 
4.060000e+00 -2.786415e-01 
4.061000e+00 -2.802643e-01 
4.062000e+00 -2.818825e-01 
4.063000e+00 -2.834959e-01 
4.064000e+00 -2.851046e-01 
4.065000e+00 -2.867087e-01 
4.066000e+00 -2.883080e-01 
4.067000e+00 -2.899026e-01 
4.068000e+00 -2.914924e-01 
4.069000e+00 -2.930774e-01 
4.070000e+00 -2.946578e-01 
4.071000e+00 -2.962333e-01 
4.072000e+00 -2.978040e-01 
4.073000e+00 -2.993699e-01 
4.074000e+00 -3.009311e-01 
4.075000e+00 -3.024873e-01 
4.076000e+00 -3.040388e-01 
4.077000e+00 -3.055854e-01 
4.078000e+00 -3.071272e-01 
4.079000e+00 -3.086641e-01 
4.080000e+00 -3.101961e-01 
4.081000e+00 -3.117232e-01 
4.082000e+00 -3.132454e-01 
4.083000e+00 -3.147628e-01 
4.084000e+00 -3.162752e-01 
4.085000e+00 -3.177826e-01 
4.086000e+00 -3.192852e-01 
4.087000e+00 -3.207828e-01 
4.088000e+00 -3.222754e-01 
4.089000e+00 -3.237630e-01 
4.090000e+00 -3.252457e-01 
4.091000e+00 -3.267234e-01 
4.092000e+00 -3.281961e-01 
4.093000e+00 -3.296638e-01 
4.094000e+00 -3.311264e-01 
4.095000e+00 -3.325841e-01 
4.096000e+00 -3.340367e-01 
4.097000e+00 -3.354842e-01 
4.098000e+00 -3.369267e-01 
4.099000e+00 -3.383641e-01 
4.100000e+00 -3.397965e-01 
4.101000e+00 -3.412238e-01 
4.102000e+00 -3.426460e-01 
4.103000e+00 -3.440630e-01 
4.104000e+00 -3.454750e-01 
4.105000e+00 -3.468818e-01 
4.106000e+00 -3.482836e-01 
4.107000e+00 -3.496802e-01 
4.108000e+00 -3.510716e-01 
4.109000e+00 -3.524579e-01 
4.110000e+00 -3.538390e-01 
4.111000e+00 -3.552149e-01 
4.112000e+00 -3.565857e-01 
4.113000e+00 -3.579513e-01 
4.114000e+00 -3.593117e-01 
4.115000e+00 -3.606669e-01 
4.116000e+00 -3.620168e-01 
4.117000e+00 -3.633616e-01 
4.118000e+00 -3.647011e-01 
4.119000e+00 -3.660354e-01 
4.120000e+00 -3.673644e-01 
4.121000e+00 -3.686882e-01 
4.122000e+00 -3.700067e-01 
4.123000e+00 -3.713200e-01 
4.124000e+00 -3.726280e-01 
4.125000e+00 -3.739307e-01 
4.126000e+00 -3.752281e-01 
4.127000e+00 -3.765202e-01 
4.128000e+00 -3.778070e-01 
4.129000e+00 -3.790885e-01 
4.130000e+00 -3.803647e-01 
4.131000e+00 -3.816356e-01 
4.132000e+00 -3.829011e-01 
4.133000e+00 -3.841613e-01 
4.134000e+00 -3.854161e-01 
4.135000e+00 -3.866656e-01 
4.136000e+00 -3.879097e-01 
4.137000e+00 -3.891485e-01 
4.138000e+00 -3.903818e-01 
4.139000e+00 -3.916099e-01 
4.140000e+00 -3.928325e-01 
4.141000e+00 -3.940497e-01 
4.142000e+00 -3.952615e-01 
4.143000e+00 -3.964679e-01 
4.144000e+00 -3.976690e-01 
4.145000e+00 -3.988645e-01 
4.146000e+00 -4.000547e-01 
4.147000e+00 -4.012395e-01 
4.148000e+00 -4.024188e-01 
4.149000e+00 -4.035926e-01 
4.150000e+00 -4.047610e-01 
4.151000e+00 -4.059240e-01 
4.152000e+00 -4.070815e-01 
4.153000e+00 -4.082336e-01 
4.154000e+00 -4.093801e-01 
4.155000e+00 -4.105212e-01 
4.156000e+00 -4.116569e-01 
4.157000e+00 -4.127870e-01 
4.158000e+00 -4.139117e-01 
4.159000e+00 -4.150308e-01 
4.160000e+00 -4.161445e-01 
4.161000e+00 -4.172526e-01 
4.162000e+00 -4.183552e-01 
4.163000e+00 -4.194524e-01 
4.164000e+00 -4.205440e-01 
4.165000e+00 -4.216301e-01 
4.166000e+00 -4.227106e-01 
4.167000e+00 -4.237856e-01 
4.168000e+00 -4.248551e-01 
4.169000e+00 -4.259190e-01 
4.170000e+00 -4.269774e-01 
4.171000e+00 -4.280303e-01 
4.172000e+00 -4.290776e-01 
4.173000e+00 -4.301193e-01 
4.174000e+00 -4.311555e-01 
4.175000e+00 -4.321861e-01 
4.176000e+00 -4.332111e-01 
4.177000e+00 -4.342305e-01 
4.178000e+00 -4.352444e-01 
4.179000e+00 -4.362527e-01 
4.180000e+00 -4.372554e-01 
4.181000e+00 -4.382525e-01 
4.182000e+00 -4.392441e-01 
4.183000e+00 -4.402300e-01 
4.184000e+00 -4.412103e-01 
4.185000e+00 -4.421851e-01 
4.186000e+00 -4.431542e-01 
4.187000e+00 -4.441177e-01 
4.188000e+00 -4.450756e-01 
4.189000e+00 -4.460279e-01 
4.190000e+00 -4.469745e-01 
4.191000e+00 -4.479156e-01 
4.192000e+00 -4.488510e-01 
4.193000e+00 -4.497808e-01 
4.194000e+00 -4.507050e-01 
4.195000e+00 -4.516235e-01 
4.196000e+00 -4.525364e-01 
4.197000e+00 -4.534437e-01 
4.198000e+00 -4.543453e-01 
4.199000e+00 -4.552413e-01 
4.200000e+00 -4.561317e-01 
4.201000e+00 -4.570164e-01 
4.202000e+00 -4.578954e-01 
4.203000e+00 -4.587688e-01 
4.204000e+00 -4.596366e-01 
4.205000e+00 -4.604987e-01 
4.206000e+00 -4.613551e-01 
4.207000e+00 -4.622059e-01 
4.208000e+00 -4.630510e-01 
4.209000e+00 -4.638905e-01 
4.210000e+00 -4.647243e-01 
4.211000e+00 -4.655524e-01 
4.212000e+00 -4.663749e-01 
4.213000e+00 -4.671917e-01 
4.214000e+00 -4.680029e-01 
4.215000e+00 -4.688084e-01 
4.216000e+00 -4.696082e-01 
4.217000e+00 -4.704023e-01 
4.218000e+00 -4.711908e-01 
4.219000e+00 -4.719736e-01 
4.220000e+00 -4.727507e-01 
4.221000e+00 -4.735222e-01 
4.222000e+00 -4.742879e-01 
4.223000e+00 -4.750480e-01 
4.224000e+00 -4.758025e-01 
4.225000e+00 -4.765512e-01 
4.226000e+00 -4.772943e-01 
4.227000e+00 -4.780317e-01 
4.228000e+00 -4.787634e-01 
4.229000e+00 -4.794894e-01 
4.230000e+00 -4.802098e-01 
4.231000e+00 -4.809245e-01 
4.232000e+00 -4.816335e-01 
4.233000e+00 -4.823368e-01 
4.234000e+00 -4.830345e-01 
4.235000e+00 -4.837265e-01 
4.236000e+00 -4.844128e-01 
4.237000e+00 -4.850934e-01 
4.238000e+00 -4.857683e-01 
4.239000e+00 -4.864376e-01 
4.240000e+00 -4.871012e-01 
4.241000e+00 -4.877591e-01 
4.242000e+00 -4.884114e-01 
4.243000e+00 -4.890580e-01 
4.244000e+00 -4.896989e-01 
4.245000e+00 -4.903341e-01 
4.246000e+00 -4.909637e-01 
4.247000e+00 -4.915876e-01 
4.248000e+00 -4.922058e-01 
4.249000e+00 -4.928183e-01 
4.250000e+00 -4.934252e-01 
4.251000e+00 -4.940265e-01 
4.252000e+00 -4.946220e-01 
4.253000e+00 -4.952119e-01 
4.254000e+00 -4.957962e-01 
4.255000e+00 -4.963747e-01 
4.256000e+00 -4.969477e-01 
4.257000e+00 -4.975149e-01 
4.258000e+00 -4.980766e-01 
4.259000e+00 -4.986325e-01 
4.260000e+00 -4.991828e-01 
4.261000e+00 -4.997275e-01 
4.262000e+00 -5.002665e-01 
4.263000e+00 -5.007999e-01 
4.264000e+00 -5.013276e-01 
4.265000e+00 -5.018497e-01 
4.266000e+00 -5.023662e-01 
4.267000e+00 -5.028770e-01 
4.268000e+00 -5.033822e-01 
4.269000e+00 -5.038817e-01 
4.270000e+00 -5.043756e-01 
4.271000e+00 -5.048639e-01 
4.272000e+00 -5.053466e-01 
4.273000e+00 -5.058237e-01 
4.274000e+00 -5.062951e-01 
4.275000e+00 -5.067609e-01 
4.276000e+00 -5.072211e-01 
4.277000e+00 -5.076758e-01 
4.278000e+00 -5.081248e-01 
4.279000e+00 -5.085682e-01 
4.280000e+00 -5.090059e-01 
4.281000e+00 -5.094382e-01 
4.282000e+00 -5.098648e-01 
4.283000e+00 -5.102858e-01 
4.284000e+00 -5.107012e-01 
4.285000e+00 -5.111111e-01 
4.286000e+00 -5.115153e-01 
4.287000e+00 -5.119140e-01 
4.288000e+00 -5.123072e-01 
4.289000e+00 -5.126947e-01 
4.290000e+00 -5.130767e-01 
4.291000e+00 -5.134531e-01 
4.292000e+00 -5.138240e-01 
4.293000e+00 -5.141893e-01 
4.294000e+00 -5.145491e-01 
4.295000e+00 -5.149033e-01 
4.296000e+00 -5.152520e-01 
4.297000e+00 -5.155952e-01 
4.298000e+00 -5.159328e-01 
4.299000e+00 -5.162649e-01 
4.300000e+00 -5.165915e-01 
4.301000e+00 -5.169125e-01 
4.302000e+00 -5.172281e-01 
4.303000e+00 -5.175381e-01 
4.304000e+00 -5.178426e-01 
4.305000e+00 -5.181417e-01 
4.306000e+00 -5.184352e-01 
4.307000e+00 -5.187232e-01 
4.308000e+00 -5.190058e-01 
4.309000e+00 -5.192829e-01 
4.310000e+00 -5.195545e-01 
4.311000e+00 -5.198206e-01 
4.312000e+00 -5.200813e-01 
4.313000e+00 -5.203365e-01 
4.314000e+00 -5.205862e-01 
4.315000e+00 -5.208305e-01 
4.316000e+00 -5.210694e-01 
4.317000e+00 -5.213028e-01 
4.318000e+00 -5.215308e-01 
4.319000e+00 -5.217534e-01 
4.320000e+00 -5.219705e-01 
4.321000e+00 -5.221822e-01 
4.322000e+00 -5.223885e-01 
4.323000e+00 -5.225894e-01 
4.324000e+00 -5.227850e-01 
4.325000e+00 -5.229751e-01 
4.326000e+00 -5.231598e-01 
4.327000e+00 -5.233392e-01 
4.328000e+00 -5.235131e-01 
4.329000e+00 -5.236817e-01 
4.330000e+00 -5.238450e-01 
4.331000e+00 -5.240029e-01 
4.332000e+00 -5.241554e-01 
4.333000e+00 -5.243026e-01 
4.334000e+00 -5.244445e-01 
4.335000e+00 -5.245810e-01 
4.336000e+00 -5.247122e-01 
4.337000e+00 -5.248381e-01 
4.338000e+00 -5.249587e-01 
4.339000e+00 -5.250739e-01 
4.340000e+00 -5.251839e-01 
4.341000e+00 -5.252886e-01 
4.342000e+00 -5.253880e-01 
4.343000e+00 -5.254821e-01 
4.344000e+00 -5.255710e-01 
4.345000e+00 -5.256546e-01 
4.346000e+00 -5.257329e-01 
4.347000e+00 -5.258060e-01 
4.348000e+00 -5.258739e-01 
4.349000e+00 -5.259365e-01 
4.350000e+00 -5.259939e-01 
4.351000e+00 -5.260461e-01 
4.352000e+00 -5.260930e-01 
4.353000e+00 -5.261348e-01 
4.354000e+00 -5.261713e-01 
4.355000e+00 -5.262027e-01 
4.356000e+00 -5.262289e-01 
4.357000e+00 -5.262499e-01 
4.358000e+00 -5.262658e-01 
4.359000e+00 -5.262765e-01 
4.360000e+00 -5.262820e-01 
4.361000e+00 -5.262824e-01 
4.362000e+00 -5.262777e-01 
4.363000e+00 -5.262678e-01 
4.364000e+00 -5.262529e-01 
4.365000e+00 -5.262328e-01 
4.366000e+00 -5.262076e-01 
4.367000e+00 -5.261773e-01 
4.368000e+00 -5.261420e-01 
4.369000e+00 -5.261015e-01 
4.370000e+00 -5.260560e-01 
4.371000e+00 -5.260055e-01 
4.372000e+00 -5.259498e-01 
4.373000e+00 -5.258892e-01 
4.374000e+00 -5.258235e-01 
4.375000e+00 -5.257528e-01 
4.376000e+00 -5.256770e-01 
4.377000e+00 -5.255963e-01 
4.378000e+00 -5.255105e-01 
4.379000e+00 -5.254198e-01 
4.380000e+00 -5.253241e-01 
4.381000e+00 -5.252234e-01 
4.382000e+00 -5.251177e-01 
4.383000e+00 -5.250071e-01 
4.384000e+00 -5.248916e-01 
4.385000e+00 -5.247711e-01 
4.386000e+00 -5.246457e-01 
4.387000e+00 -5.245153e-01 
4.388000e+00 -5.243801e-01 
4.389000e+00 -5.242399e-01 
4.390000e+00 -5.240949e-01 
4.391000e+00 -5.239450e-01 
4.392000e+00 -5.237902e-01 
4.393000e+00 -5.236305e-01 
4.394000e+00 -5.234660e-01 
4.395000e+00 -5.232967e-01 
4.396000e+00 -5.231225e-01 
4.397000e+00 -5.229435e-01 
4.398000e+00 -5.227597e-01 
4.399000e+00 -5.225711e-01 
4.400000e+00 -5.223777e-01 
4.401000e+00 -5.221795e-01 
4.402000e+00 -5.219766e-01 
4.403000e+00 -5.217688e-01 
4.404000e+00 -5.215563e-01 
4.405000e+00 -5.213391e-01 
4.406000e+00 -5.211172e-01 
4.407000e+00 -5.208905e-01 
4.408000e+00 -5.206591e-01 
4.409000e+00 -5.204230e-01 
4.410000e+00 -5.201822e-01 
4.411000e+00 -5.199367e-01 
4.412000e+00 -5.196866e-01 
4.413000e+00 -5.194318e-01 
4.414000e+00 -5.191723e-01 
4.415000e+00 -5.189082e-01 
4.416000e+00 -5.186395e-01 
4.417000e+00 -5.183662e-01 
4.418000e+00 -5.180882e-01 
4.419000e+00 -5.178057e-01 
4.420000e+00 -5.175185e-01 
4.421000e+00 -5.172268e-01 
4.422000e+00 -5.169306e-01 
4.423000e+00 -5.166297e-01 
4.424000e+00 -5.163243e-01 
4.425000e+00 -5.160144e-01 
4.426000e+00 -5.157000e-01 
4.427000e+00 -5.153811e-01 
4.428000e+00 -5.150576e-01 
4.429000e+00 -5.147297e-01 
4.430000e+00 -5.143973e-01 
4.431000e+00 -5.140604e-01 
4.432000e+00 -5.137191e-01 
4.433000e+00 -5.133733e-01 
4.434000e+00 -5.130231e-01 
4.435000e+00 -5.126685e-01 
4.436000e+00 -5.123095e-01 
4.437000e+00 -5.119460e-01 
4.438000e+00 -5.115782e-01 
4.439000e+00 -5.112060e-01 
4.440000e+00 -5.108295e-01 
4.441000e+00 -5.104486e-01 
4.442000e+00 -5.100633e-01 
4.443000e+00 -5.096737e-01 
4.444000e+00 -5.092799e-01 
4.445000e+00 -5.088817e-01 
4.446000e+00 -5.084792e-01 
4.447000e+00 -5.080724e-01 
4.448000e+00 -5.076613e-01 
4.449000e+00 -5.072460e-01 
4.450000e+00 -5.068265e-01 
4.451000e+00 -5.064027e-01 
4.452000e+00 -5.059747e-01 
4.453000e+00 -5.055425e-01 
4.454000e+00 -5.051061e-01 
4.455000e+00 -5.046655e-01 
4.456000e+00 -5.042207e-01 
4.457000e+00 -5.037718e-01 
4.458000e+00 -5.033187e-01 
4.459000e+00 -5.028615e-01 
4.460000e+00 -5.024002e-01 
4.461000e+00 -5.019347e-01 
4.462000e+00 -5.014651e-01 
4.463000e+00 -5.009915e-01 
4.464000e+00 -5.005138e-01 
4.465000e+00 -5.000320e-01 
4.466000e+00 -4.995462e-01 
4.467000e+00 -4.990563e-01 
4.468000e+00 -4.985624e-01 
4.469000e+00 -4.980645e-01 
4.470000e+00 -4.975626e-01 
4.471000e+00 -4.970567e-01 
4.472000e+00 -4.965468e-01 
4.473000e+00 -4.960330e-01 
4.474000e+00 -4.955152e-01 
4.475000e+00 -4.949935e-01 
4.476000e+00 -4.944679e-01 
4.477000e+00 -4.939383e-01 
4.478000e+00 -4.934049e-01 
4.479000e+00 -4.928675e-01 
4.480000e+00 -4.923263e-01 
4.481000e+00 -4.917813e-01 
4.482000e+00 -4.912324e-01 
4.483000e+00 -4.906796e-01 
4.484000e+00 -4.901231e-01 
4.485000e+00 -4.895627e-01 
4.486000e+00 -4.889985e-01 
4.487000e+00 -4.884306e-01 
4.488000e+00 -4.878589e-01 
4.489000e+00 -4.872834e-01 
4.490000e+00 -4.867042e-01 
4.491000e+00 -4.861212e-01 
4.492000e+00 -4.855346e-01 
4.493000e+00 -4.849442e-01 
4.494000e+00 -4.843502e-01 
4.495000e+00 -4.837525e-01 
4.496000e+00 -4.831511e-01 
4.497000e+00 -4.825461e-01 
4.498000e+00 -4.819374e-01 
4.499000e+00 -4.813251e-01 
4.500000e+00 -4.807092e-01 
4.501000e+00 -4.800897e-01 
4.502000e+00 -4.794667e-01 
4.503000e+00 -4.788400e-01 
4.504000e+00 -4.782099e-01 
4.505000e+00 -4.775761e-01 
4.506000e+00 -4.769389e-01 
4.507000e+00 -4.762981e-01 
4.508000e+00 -4.756538e-01 
4.509000e+00 -4.750061e-01 
4.510000e+00 -4.743549e-01 
4.511000e+00 -4.737002e-01 
4.512000e+00 -4.730421e-01 
4.513000e+00 -4.723805e-01 
4.514000e+00 -4.717156e-01 
4.515000e+00 -4.710472e-01 
4.516000e+00 -4.703754e-01 
4.517000e+00 -4.697003e-01 
4.518000e+00 -4.690218e-01 
4.519000e+00 -4.683400e-01 
4.520000e+00 -4.676548e-01 
4.521000e+00 -4.669663e-01 
4.522000e+00 -4.662745e-01 
4.523000e+00 -4.655794e-01 
4.524000e+00 -4.648811e-01 
4.525000e+00 -4.641794e-01 
4.526000e+00 -4.634746e-01 
4.527000e+00 -4.627665e-01 
4.528000e+00 -4.620551e-01 
4.529000e+00 -4.613406e-01 
4.530000e+00 -4.606229e-01 
4.531000e+00 -4.599020e-01 
4.532000e+00 -4.591779e-01 
4.533000e+00 -4.584507e-01 
4.534000e+00 -4.577203e-01 
4.535000e+00 -4.569869e-01 
4.536000e+00 -4.562503e-01 
4.537000e+00 -4.555106e-01 
4.538000e+00 -4.547679e-01 
4.539000e+00 -4.540221e-01 
4.540000e+00 -4.532732e-01 
4.541000e+00 -4.525213e-01 
4.542000e+00 -4.517664e-01 
4.543000e+00 -4.510085e-01 
4.544000e+00 -4.502475e-01 
4.545000e+00 -4.494836e-01 
4.546000e+00 -4.487168e-01 
4.547000e+00 -4.479470e-01 
4.548000e+00 -4.471743e-01 
4.549000e+00 -4.463986e-01 
4.550000e+00 -4.456200e-01 
4.551000e+00 -4.448386e-01 
4.552000e+00 -4.440543e-01 
4.553000e+00 -4.432671e-01 
4.554000e+00 -4.424770e-01 
4.555000e+00 -4.416842e-01 
4.556000e+00 -4.408885e-01 
4.557000e+00 -4.400900e-01 
4.558000e+00 -4.392887e-01 
4.559000e+00 -4.384847e-01 
4.560000e+00 -4.376779e-01 
4.561000e+00 -4.368683e-01 
4.562000e+00 -4.360561e-01 
4.563000e+00 -4.352411e-01 
4.564000e+00 -4.344234e-01 
4.565000e+00 -4.336030e-01 
4.566000e+00 -4.327800e-01 
4.567000e+00 -4.319543e-01 
4.568000e+00 -4.311259e-01 
4.569000e+00 -4.302949e-01 
4.570000e+00 -4.294614e-01 
4.571000e+00 -4.286252e-01 
4.572000e+00 -4.277864e-01 
4.573000e+00 -4.269451e-01 
4.574000e+00 -4.261012e-01 
4.575000e+00 -4.252548e-01 
4.576000e+00 -4.244059e-01 
4.577000e+00 -4.235544e-01 
4.578000e+00 -4.227005e-01 
4.579000e+00 -4.218440e-01 
4.580000e+00 -4.209852e-01 
4.581000e+00 -4.201238e-01 
4.582000e+00 -4.192601e-01 
4.583000e+00 -4.183939e-01 
4.584000e+00 -4.175253e-01 
4.585000e+00 -4.166543e-01 
4.586000e+00 -4.157810e-01 
4.587000e+00 -4.149053e-01 
4.588000e+00 -4.140272e-01 
4.589000e+00 -4.131469e-01 
4.590000e+00 -4.122642e-01 
4.591000e+00 -4.113792e-01 
4.592000e+00 -4.104919e-01 
4.593000e+00 -4.096024e-01 
4.594000e+00 -4.087106e-01 
4.595000e+00 -4.078165e-01 
4.596000e+00 -4.069203e-01 
4.597000e+00 -4.060218e-01 
4.598000e+00 -4.051211e-01 
4.599000e+00 -4.042183e-01 
4.600000e+00 -4.033133e-01 
4.601000e+00 -4.024061e-01 
4.602000e+00 -4.014968e-01 
4.603000e+00 -4.005854e-01 
4.604000e+00 -3.996719e-01 
4.605000e+00 -3.987563e-01 
4.606000e+00 -3.978386e-01 
4.607000e+00 -3.969189e-01 
4.608000e+00 -3.959971e-01 
4.609000e+00 -3.950733e-01 
4.610000e+00 -3.941475e-01 
4.611000e+00 -3.932197e-01 
4.612000e+00 -3.922899e-01 
4.613000e+00 -3.913581e-01 
4.614000e+00 -3.904244e-01 
4.615000e+00 -3.894887e-01 
4.616000e+00 -3.885511e-01 
4.617000e+00 -3.876116e-01 
4.618000e+00 -3.866702e-01 
4.619000e+00 -3.857269e-01 
4.620000e+00 -3.847818e-01 
4.621000e+00 -3.838348e-01 
4.622000e+00 -3.828860e-01 
4.623000e+00 -3.819354e-01 
4.624000e+00 -3.809830e-01 
4.625000e+00 -3.800287e-01 
4.626000e+00 -3.790727e-01 
4.627000e+00 -3.781150e-01 
4.628000e+00 -3.771555e-01 
4.629000e+00 -3.761943e-01 
4.630000e+00 -3.752313e-01 
4.631000e+00 -3.742667e-01 
4.632000e+00 -3.733004e-01 
4.633000e+00 -3.723324e-01 
4.634000e+00 -3.713627e-01 
4.635000e+00 -3.703915e-01 
4.636000e+00 -3.694186e-01 
4.637000e+00 -3.684441e-01 
4.638000e+00 -3.674680e-01 
4.639000e+00 -3.664903e-01 
4.640000e+00 -3.655110e-01 
4.641000e+00 -3.645302e-01 
4.642000e+00 -3.635479e-01 
4.643000e+00 -3.625641e-01 
4.644000e+00 -3.615787e-01 
4.645000e+00 -3.605919e-01 
4.646000e+00 -3.596036e-01 
4.647000e+00 -3.586139e-01 
4.648000e+00 -3.576227e-01 
4.649000e+00 -3.566300e-01 
4.650000e+00 -3.556360e-01 
4.651000e+00 -3.546405e-01 
4.652000e+00 -3.536437e-01 
4.653000e+00 -3.526455e-01 
4.654000e+00 -3.516460e-01 
4.655000e+00 -3.506451e-01 
4.656000e+00 -3.496429e-01 
4.657000e+00 -3.486394e-01 
4.658000e+00 -3.476346e-01 
4.659000e+00 -3.466285e-01 
4.660000e+00 -3.456211e-01 
4.661000e+00 -3.446126e-01 
4.662000e+00 -3.436027e-01 
4.663000e+00 -3.425917e-01 
4.664000e+00 -3.415794e-01 
4.665000e+00 -3.405660e-01 
4.666000e+00 -3.395514e-01 
4.667000e+00 -3.385356e-01 
4.668000e+00 -3.375187e-01 
4.669000e+00 -3.365006e-01 
4.670000e+00 -3.354814e-01 
4.671000e+00 -3.344612e-01 
4.672000e+00 -3.334398e-01 
4.673000e+00 -3.324174e-01 
4.674000e+00 -3.313939e-01 
4.675000e+00 -3.303694e-01 
4.676000e+00 -3.293438e-01 
4.677000e+00 -3.283173e-01 
4.678000e+00 -3.272897e-01 
4.679000e+00 -3.262612e-01 
4.680000e+00 -3.252317e-01 
4.681000e+00 -3.242012e-01 
4.682000e+00 -3.231698e-01 
4.683000e+00 -3.221375e-01 
4.684000e+00 -3.211043e-01 
4.685000e+00 -3.200701e-01 
4.686000e+00 -3.190351e-01 
4.687000e+00 -3.179993e-01 
4.688000e+00 -3.169625e-01 
4.689000e+00 -3.159250e-01 
4.690000e+00 -3.148866e-01 
4.691000e+00 -3.138474e-01 
4.692000e+00 -3.128074e-01 
4.693000e+00 -3.117667e-01 
4.694000e+00 -3.107251e-01 
4.695000e+00 -3.096829e-01 
4.696000e+00 -3.086399e-01 
4.697000e+00 -3.075961e-01 
4.698000e+00 -3.065517e-01 
4.699000e+00 -3.055066e-01 
4.700000e+00 -3.044608e-01 
4.701000e+00 -3.034143e-01 
4.702000e+00 -3.023672e-01 
4.703000e+00 -3.013195e-01 
4.704000e+00 -3.002711e-01 
4.705000e+00 -2.992221e-01 
4.706000e+00 -2.981726e-01 
4.707000e+00 -2.971225e-01 
4.708000e+00 -2.960718e-01 
4.709000e+00 -2.950205e-01 
4.710000e+00 -2.939687e-01 
4.711000e+00 -2.929164e-01 
4.712000e+00 -2.918636e-01 
4.713000e+00 -2.908103e-01 
4.714000e+00 -2.897566e-01 
4.715000e+00 -2.887023e-01 
4.716000e+00 -2.876477e-01 
4.717000e+00 -2.865925e-01 
4.718000e+00 -2.855370e-01 
4.719000e+00 -2.844811e-01 
4.720000e+00 -2.834247e-01 
4.721000e+00 -2.823680e-01 
4.722000e+00 -2.813109e-01 
4.723000e+00 -2.802535e-01 
4.724000e+00 -2.791958e-01 
4.725000e+00 -2.781377e-01 
4.726000e+00 -2.770793e-01 
4.727000e+00 -2.760206e-01 
4.728000e+00 -2.749616e-01 
4.729000e+00 -2.739024e-01 
4.730000e+00 -2.728429e-01 
4.731000e+00 -2.717832e-01 
4.732000e+00 -2.707232e-01 
4.733000e+00 -2.696631e-01 
4.734000e+00 -2.686027e-01 
4.735000e+00 -2.675422e-01 
4.736000e+00 -2.664814e-01 
4.737000e+00 -2.654206e-01 
4.738000e+00 -2.643596e-01 
4.739000e+00 -2.632984e-01 
4.740000e+00 -2.622372e-01 
4.741000e+00 -2.611758e-01 
4.742000e+00 -2.601144e-01 
4.743000e+00 -2.590528e-01 
4.744000e+00 -2.579913e-01 
4.745000e+00 -2.569296e-01 
4.746000e+00 -2.558680e-01 
4.747000e+00 -2.548063e-01 
4.748000e+00 -2.537446e-01 
4.749000e+00 -2.526829e-01 
4.750000e+00 -2.516213e-01 
4.751000e+00 -2.505596e-01 
4.752000e+00 -2.494980e-01 
4.753000e+00 -2.484365e-01 
4.754000e+00 -2.473751e-01 
4.755000e+00 -2.463137e-01 
4.756000e+00 -2.452524e-01 
4.757000e+00 -2.441913e-01 
4.758000e+00 -2.431303e-01 
4.759000e+00 -2.420694e-01 
4.760000e+00 -2.410087e-01 
4.761000e+00 -2.399481e-01 
4.762000e+00 -2.388877e-01 
4.763000e+00 -2.378275e-01 
4.764000e+00 -2.367675e-01 
4.765000e+00 -2.357077e-01 
4.766000e+00 -2.346482e-01 
4.767000e+00 -2.335889e-01 
4.768000e+00 -2.325299e-01 
4.769000e+00 -2.314711e-01 
4.770000e+00 -2.304126e-01 
4.771000e+00 -2.293544e-01 
4.772000e+00 -2.282965e-01 
4.773000e+00 -2.272390e-01 
4.774000e+00 -2.261817e-01 
4.775000e+00 -2.251249e-01 
4.776000e+00 -2.240683e-01 
4.777000e+00 -2.230122e-01 
4.778000e+00 -2.219564e-01 
4.779000e+00 -2.209011e-01 
4.780000e+00 -2.198461e-01 
4.781000e+00 -2.187916e-01 
4.782000e+00 -2.177375e-01 
4.783000e+00 -2.166838e-01 
4.784000e+00 -2.156306e-01 
4.785000e+00 -2.145779e-01 
4.786000e+00 -2.135257e-01 
4.787000e+00 -2.124739e-01 
4.788000e+00 -2.114227e-01 
4.789000e+00 -2.103720e-01 
4.790000e+00 -2.093218e-01 
4.791000e+00 -2.082722e-01 
4.792000e+00 -2.072231e-01 
4.793000e+00 -2.061746e-01 
4.794000e+00 -2.051267e-01 
4.795000e+00 -2.040794e-01 
4.796000e+00 -2.030327e-01 
4.797000e+00 -2.019866e-01 
4.798000e+00 -2.009412e-01 
4.799000e+00 -1.998964e-01 
4.800000e+00 -1.988522e-01 
4.801000e+00 -1.978087e-01 
4.802000e+00 -1.967659e-01 
4.803000e+00 -1.957238e-01 
4.804000e+00 -1.946824e-01 
4.805000e+00 -1.936417e-01 
4.806000e+00 -1.926017e-01 
4.807000e+00 -1.915625e-01 
4.808000e+00 -1.905240e-01 
4.809000e+00 -1.894863e-01 
4.810000e+00 -1.884494e-01 
4.811000e+00 -1.874132e-01 
4.812000e+00 -1.863779e-01 
4.813000e+00 -1.853433e-01 
4.814000e+00 -1.843096e-01 
4.815000e+00 -1.832767e-01 
4.816000e+00 -1.822447e-01 
4.817000e+00 -1.812135e-01 
4.818000e+00 -1.801832e-01 
4.819000e+00 -1.791537e-01 
4.820000e+00 -1.781251e-01 
4.821000e+00 -1.770975e-01 
4.822000e+00 -1.760707e-01 
4.823000e+00 -1.750449e-01 
4.824000e+00 -1.740200e-01 
4.825000e+00 -1.729961e-01 
4.826000e+00 -1.719731e-01 
4.827000e+00 -1.709511e-01 
4.828000e+00 -1.699300e-01 
4.829000e+00 -1.689100e-01 
4.830000e+00 -1.678910e-01 
4.831000e+00 -1.668729e-01 
4.832000e+00 -1.658559e-01 
4.833000e+00 -1.648399e-01 
4.834000e+00 -1.638250e-01 
4.835000e+00 -1.628111e-01 
4.836000e+00 -1.617983e-01 
4.837000e+00 -1.607866e-01 
4.838000e+00 -1.597759e-01 
4.839000e+00 -1.587664e-01 
4.840000e+00 -1.577579e-01 
4.841000e+00 -1.567506e-01 
4.842000e+00 -1.557444e-01 
4.843000e+00 -1.547394e-01 
4.844000e+00 -1.537355e-01 
4.845000e+00 -1.527328e-01 
4.846000e+00 -1.517312e-01 
4.847000e+00 -1.507308e-01 
4.848000e+00 -1.497317e-01 
4.849000e+00 -1.487337e-01 
4.850000e+00 -1.477369e-01 
4.851000e+00 -1.467414e-01 
4.852000e+00 -1.457471e-01 
4.853000e+00 -1.447540e-01 
4.854000e+00 -1.437622e-01 
4.855000e+00 -1.427716e-01 
4.856000e+00 -1.417824e-01 
4.857000e+00 -1.407944e-01 
4.858000e+00 -1.398077e-01 
4.859000e+00 -1.388223e-01 
4.860000e+00 -1.378382e-01 
4.861000e+00 -1.368555e-01 
4.862000e+00 -1.358741e-01 
4.863000e+00 -1.348940e-01 
4.864000e+00 -1.339153e-01 
4.865000e+00 -1.329380e-01 
4.866000e+00 -1.319620e-01 
4.867000e+00 -1.309874e-01 
4.868000e+00 -1.300142e-01 
4.869000e+00 -1.290424e-01 
4.870000e+00 -1.280720e-01 
4.871000e+00 -1.271031e-01 
4.872000e+00 -1.261355e-01 
4.873000e+00 -1.251694e-01 
4.874000e+00 -1.242048e-01 
4.875000e+00 -1.232416e-01 
4.876000e+00 -1.222799e-01 
4.877000e+00 -1.213197e-01 
4.878000e+00 -1.203609e-01 
4.879000e+00 -1.194037e-01 
4.880000e+00 -1.184479e-01 
4.881000e+00 -1.174937e-01 
4.882000e+00 -1.165410e-01 
4.883000e+00 -1.155898e-01 
4.884000e+00 -1.146401e-01 
4.885000e+00 -1.136920e-01 
4.886000e+00 -1.127455e-01 
4.887000e+00 -1.118006e-01 
4.888000e+00 -1.108572e-01 
4.889000e+00 -1.099154e-01 
4.890000e+00 -1.089752e-01 
4.891000e+00 -1.080366e-01 
4.892000e+00 -1.070996e-01 
4.893000e+00 -1.061642e-01 
4.894000e+00 -1.052305e-01 
4.895000e+00 -1.042983e-01 
4.896000e+00 -1.033679e-01 
4.897000e+00 -1.024391e-01 
4.898000e+00 -1.015119e-01 
4.899000e+00 -1.005865e-01 
4.900000e+00 -9.966268e-02 
4.901000e+00 -9.874058e-02 
4.902000e+00 -9.782017e-02 
4.903000e+00 -9.690146e-02 
4.904000e+00 -9.598447e-02 
4.905000e+00 -9.506920e-02 
4.906000e+00 -9.415566e-02 
4.907000e+00 -9.324386e-02 
4.908000e+00 -9.233379e-02 
4.909000e+00 -9.142549e-02 
4.910000e+00 -9.051894e-02 
4.911000e+00 -8.961416e-02 
4.912000e+00 -8.871116e-02 
4.913000e+00 -8.780994e-02 
4.914000e+00 -8.691051e-02 
4.915000e+00 -8.601289e-02 
4.916000e+00 -8.511707e-02 
4.917000e+00 -8.422306e-02 
4.918000e+00 -8.333088e-02 
4.919000e+00 -8.244052e-02 
4.920000e+00 -8.155201e-02 
4.921000e+00 -8.066534e-02 
4.922000e+00 -7.978052e-02 
4.923000e+00 -7.889756e-02 
4.924000e+00 -7.801647e-02 
4.925000e+00 -7.713726e-02 
4.926000e+00 -7.625992e-02 
4.927000e+00 -7.538448e-02 
4.928000e+00 -7.451093e-02 
4.929000e+00 -7.363928e-02 
4.930000e+00 -7.276955e-02 
4.931000e+00 -7.190173e-02 
4.932000e+00 -7.103583e-02 
4.933000e+00 -7.017187e-02 
4.934000e+00 -6.930984e-02 
4.935000e+00 -6.844976e-02 
4.936000e+00 -6.759164e-02 
4.937000e+00 -6.673547e-02 
4.938000e+00 -6.588126e-02 
4.939000e+00 -6.502903e-02 
4.940000e+00 -6.417878e-02 
4.941000e+00 -6.333051e-02 
4.942000e+00 -6.248424e-02 
4.943000e+00 -6.163996e-02 
4.944000e+00 -6.079769e-02 
4.945000e+00 -5.995743e-02 
4.946000e+00 -5.911919e-02 
4.947000e+00 -5.828297e-02 
4.948000e+00 -5.744878e-02 
4.949000e+00 -5.661663e-02 
4.950000e+00 -5.578652e-02 
4.951000e+00 -5.495847e-02 
4.952000e+00 -5.413246e-02 
4.953000e+00 -5.330852e-02 
4.954000e+00 -5.248665e-02 
4.955000e+00 -5.166685e-02 
4.956000e+00 -5.084913e-02 
4.957000e+00 -5.003349e-02 
4.958000e+00 -4.921995e-02 
4.959000e+00 -4.840850e-02 
4.960000e+00 -4.759916e-02 
4.961000e+00 -4.679193e-02 
4.962000e+00 -4.598681e-02 
4.963000e+00 -4.518381e-02 
4.964000e+00 -4.438293e-02 
4.965000e+00 -4.358419e-02 
4.966000e+00 -4.278758e-02 
4.967000e+00 -4.199312e-02 
4.968000e+00 -4.120081e-02 
4.969000e+00 -4.041065e-02 
4.970000e+00 -3.962264e-02 
4.971000e+00 -3.883680e-02 
4.972000e+00 -3.805313e-02 
4.973000e+00 -3.727164e-02 
4.974000e+00 -3.649232e-02 
4.975000e+00 -3.571519e-02 
4.976000e+00 -3.494025e-02 
4.977000e+00 -3.416751e-02 
4.978000e+00 -3.339696e-02 
4.979000e+00 -3.262862e-02 
4.980000e+00 -3.186249e-02 
4.981000e+00 -3.109858e-02 
4.982000e+00 -3.033688e-02 
4.983000e+00 -2.957741e-02 
4.984000e+00 -2.882017e-02 
4.985000e+00 -2.806516e-02 
4.986000e+00 -2.731239e-02 
4.987000e+00 -2.656187e-02 
4.988000e+00 -2.581359e-02 
4.989000e+00 -2.506756e-02 
4.990000e+00 -2.432379e-02 
4.991000e+00 -2.358229e-02 
4.992000e+00 -2.284305e-02 
4.993000e+00 -2.210608e-02 
4.994000e+00 -2.137138e-02 
4.995000e+00 -2.063896e-02 
4.996000e+00 -1.990883e-02 
4.997000e+00 -1.918098e-02 
4.998000e+00 -1.845543e-02 
4.999000e+00 -1.773217e-02 
5.000000e+00 -1.701121e-02 
5.001000e+00 -1.629255e-02 
5.002000e+00 -1.557620e-02 
5.003000e+00 -1.486216e-02 
5.004000e+00 -1.415044e-02 
5.005000e+00 -1.344104e-02 
5.006000e+00 -1.273396e-02 
5.007000e+00 -1.202921e-02 
5.008000e+00 -1.132679e-02 
5.009000e+00 -1.062670e-02 
5.010000e+00 -9.928949e-03 
5.011000e+00 -9.233541e-03 
5.012000e+00 -8.540478e-03 
5.013000e+00 -7.849763e-03 
5.014000e+00 -7.161401e-03 
5.015000e+00 -6.475394e-03 
5.016000e+00 -5.791746e-03 
5.017000e+00 -5.110460e-03 
5.018000e+00 -4.431539e-03 
5.019000e+00 -3.754987e-03 
5.020000e+00 -3.080808e-03 
5.021000e+00 -2.409003e-03 
5.022000e+00 -1.739576e-03 
5.023000e+00 -1.072531e-03 
5.024000e+00 -4.078702e-04 
5.025000e+00 2.544034e-04 
5.026000e+00 9.142867e-04 
5.027000e+00 1.571777e-03 
5.028000e+00 2.226871e-03 
5.029000e+00 2.879566e-03 
5.030000e+00 3.529860e-03 
5.031000e+00 4.177749e-03 
5.032000e+00 4.823231e-03 
5.033000e+00 5.466304e-03 
5.034000e+00 6.106964e-03 
5.035000e+00 6.745210e-03 
5.036000e+00 7.381037e-03 
5.037000e+00 8.014446e-03 
5.038000e+00 8.645431e-03 
5.039000e+00 9.273992e-03 
5.040000e+00 9.900126e-03 
5.041000e+00 1.052383e-02 
5.042000e+00 1.114510e-02 
5.043000e+00 1.176394e-02 
5.044000e+00 1.238035e-02 
5.045000e+00 1.299431e-02 
5.046000e+00 1.360584e-02 
5.047000e+00 1.421492e-02 
5.048000e+00 1.482156e-02 
5.049000e+00 1.542575e-02 
5.050000e+00 1.602749e-02 
5.051000e+00 1.662678e-02 
5.052000e+00 1.722362e-02 
5.053000e+00 1.781801e-02 
5.054000e+00 1.840994e-02 
5.055000e+00 1.899942e-02 
5.056000e+00 1.958643e-02 
5.057000e+00 2.017099e-02 
5.058000e+00 2.075308e-02 
5.059000e+00 2.133271e-02 
5.060000e+00 2.190987e-02 
5.061000e+00 2.248457e-02 
5.062000e+00 2.305680e-02 
5.063000e+00 2.362656e-02 
5.064000e+00 2.419384e-02 
5.065000e+00 2.475866e-02 
5.066000e+00 2.532100e-02 
5.067000e+00 2.588087e-02 
5.068000e+00 2.643826e-02 
5.069000e+00 2.699318e-02 
5.070000e+00 2.754561e-02 
5.071000e+00 2.809557e-02 
5.072000e+00 2.864305e-02 
5.073000e+00 2.918804e-02 
5.074000e+00 2.973056e-02 
5.075000e+00 3.027059e-02 
5.076000e+00 3.080813e-02 
5.077000e+00 3.134319e-02 
5.078000e+00 3.187577e-02 
5.079000e+00 3.240586e-02 
5.080000e+00 3.293346e-02 
5.081000e+00 3.345858e-02 
5.082000e+00 3.398121e-02 
5.083000e+00 3.450135e-02 
5.084000e+00 3.501899e-02 
5.085000e+00 3.553415e-02 
5.086000e+00 3.604682e-02 
5.087000e+00 3.655700e-02 
5.088000e+00 3.706469e-02 
5.089000e+00 3.756988e-02 
5.090000e+00 3.807259e-02 
5.091000e+00 3.857280e-02 
5.092000e+00 3.907052e-02 
5.093000e+00 3.956575e-02 
5.094000e+00 4.005848e-02 
5.095000e+00 4.054873e-02 
5.096000e+00 4.103648e-02 
5.097000e+00 4.152174e-02 
5.098000e+00 4.200450e-02 
5.099000e+00 4.248477e-02 
5.100000e+00 4.296255e-02 
5.101000e+00 4.343784e-02 
5.102000e+00 4.391064e-02 
5.103000e+00 4.438094e-02 
5.104000e+00 4.484875e-02 
5.105000e+00 4.531407e-02 
5.106000e+00 4.577690e-02 
5.107000e+00 4.623724e-02 
5.108000e+00 4.669509e-02 
5.109000e+00 4.715044e-02 
5.110000e+00 4.760331e-02 
5.111000e+00 4.805369e-02 
5.112000e+00 4.850159e-02 
5.113000e+00 4.894699e-02 
5.114000e+00 4.938991e-02 
5.115000e+00 4.983034e-02 
5.116000e+00 5.026828e-02 
5.117000e+00 5.070374e-02 
5.118000e+00 5.113672e-02 
5.119000e+00 5.156721e-02 
5.120000e+00 5.199522e-02 
5.121000e+00 5.242075e-02 
5.122000e+00 5.284380e-02 
5.123000e+00 5.326437e-02 
5.124000e+00 5.368246e-02 
5.125000e+00 5.409807e-02 
5.126000e+00 5.451121e-02 
5.127000e+00 5.492187e-02 
5.128000e+00 5.533005e-02 
5.129000e+00 5.573577e-02 
5.130000e+00 5.613901e-02 
5.131000e+00 5.653978e-02 
5.132000e+00 5.693808e-02 
5.133000e+00 5.733391e-02 
5.134000e+00 5.772728e-02 
5.135000e+00 5.811818e-02 
5.136000e+00 5.850662e-02 
5.137000e+00 5.889260e-02 
5.138000e+00 5.927612e-02 
5.139000e+00 5.965717e-02 
5.140000e+00 6.003577e-02 
5.141000e+00 6.041192e-02 
5.142000e+00 6.078561e-02 
5.143000e+00 6.115684e-02 
5.144000e+00 6.152563e-02 
5.145000e+00 6.189197e-02 
5.146000e+00 6.225586e-02 
5.147000e+00 6.261730e-02 
5.148000e+00 6.297630e-02 
5.149000e+00 6.333287e-02 
5.150000e+00 6.368699e-02 
5.151000e+00 6.403867e-02 
5.152000e+00 6.438792e-02 
5.153000e+00 6.473473e-02 
5.154000e+00 6.507911e-02 
5.155000e+00 6.542107e-02 
5.156000e+00 6.576059e-02 
5.157000e+00 6.609769e-02 
5.158000e+00 6.643237e-02 
5.159000e+00 6.676463e-02 
5.160000e+00 6.709447e-02 
5.161000e+00 6.742189e-02 
5.162000e+00 6.774690e-02 
5.163000e+00 6.806950e-02 
5.164000e+00 6.838969e-02 
5.165000e+00 6.870748e-02 
5.166000e+00 6.902286e-02 
5.167000e+00 6.933584e-02 
5.168000e+00 6.964642e-02 
5.169000e+00 6.995460e-02 
5.170000e+00 7.026039e-02 
5.171000e+00 7.056379e-02 
5.172000e+00 7.086480e-02 
5.173000e+00 7.116343e-02 
5.174000e+00 7.145967e-02 
5.175000e+00 7.175354e-02 
5.176000e+00 7.204502e-02 
5.177000e+00 7.233414e-02 
5.178000e+00 7.262088e-02 
5.179000e+00 7.290525e-02 
5.180000e+00 7.318726e-02 
5.181000e+00 7.346690e-02 
5.182000e+00 7.374419e-02 
5.183000e+00 7.401911e-02 
5.184000e+00 7.429169e-02 
5.185000e+00 7.456191e-02 
5.186000e+00 7.482979e-02 
5.187000e+00 7.509533e-02 
5.188000e+00 7.535852e-02 
5.189000e+00 7.561937e-02 
5.190000e+00 7.587789e-02 
5.191000e+00 7.613408e-02 
5.192000e+00 7.638794e-02 
5.193000e+00 7.663948e-02 
5.194000e+00 7.688870e-02 
5.195000e+00 7.713560e-02 
5.196000e+00 7.738018e-02 
5.197000e+00 7.762245e-02 
5.198000e+00 7.786242e-02 
5.199000e+00 7.810008e-02 
5.200000e+00 7.833544e-02 
5.201000e+00 7.856851e-02 
5.202000e+00 7.879928e-02 
5.203000e+00 7.902776e-02 
5.204000e+00 7.925396e-02 
5.205000e+00 7.947788e-02 
5.206000e+00 7.969951e-02 
5.207000e+00 7.991888e-02 
5.208000e+00 8.013597e-02 
5.209000e+00 8.035079e-02 
5.210000e+00 8.056336e-02 
5.211000e+00 8.077366e-02 
5.212000e+00 8.098170e-02 
5.213000e+00 8.118750e-02 
5.214000e+00 8.139105e-02 
5.215000e+00 8.159235e-02 
5.216000e+00 8.179142e-02 
5.217000e+00 8.198825e-02 
5.218000e+00 8.218285e-02 
5.219000e+00 8.237522e-02 
5.220000e+00 8.256537e-02 
5.221000e+00 8.275329e-02 
5.222000e+00 8.293901e-02 
5.223000e+00 8.312251e-02 
5.224000e+00 8.330381e-02 
5.225000e+00 8.348290e-02 
5.226000e+00 8.365980e-02 
5.227000e+00 8.383450e-02 
5.228000e+00 8.400701e-02 
5.229000e+00 8.417734e-02 
5.230000e+00 8.434549e-02 
5.231000e+00 8.451146e-02 
5.232000e+00 8.467526e-02 
5.233000e+00 8.483689e-02 
5.234000e+00 8.499636e-02 
5.235000e+00 8.515367e-02 
5.236000e+00 8.530883e-02 
5.237000e+00 8.546184e-02 
5.238000e+00 8.561270e-02 
5.239000e+00 8.576143e-02 
5.240000e+00 8.590801e-02 
5.241000e+00 8.605247e-02 
5.242000e+00 8.619480e-02 
5.243000e+00 8.633501e-02 
5.244000e+00 8.647310e-02 
5.245000e+00 8.660908e-02 
5.246000e+00 8.674296e-02 
5.247000e+00 8.687473e-02 
5.248000e+00 8.700440e-02 
5.249000e+00 8.713198e-02 
5.250000e+00 8.725748e-02 
5.251000e+00 8.738089e-02 
5.252000e+00 8.750222e-02 
5.253000e+00 8.762148e-02 
5.254000e+00 8.773867e-02 
5.255000e+00 8.785380e-02 
5.256000e+00 8.796686e-02 
5.257000e+00 8.807788e-02 
5.258000e+00 8.818685e-02 
5.259000e+00 8.829377e-02 
5.260000e+00 8.839866e-02 
5.261000e+00 8.850151e-02 
5.262000e+00 8.860234e-02 
5.263000e+00 8.870114e-02 
5.264000e+00 8.879793e-02 
5.265000e+00 8.889270e-02 
5.266000e+00 8.898547e-02 
5.267000e+00 8.907623e-02 
5.268000e+00 8.916500e-02 
5.269000e+00 8.925178e-02 
5.270000e+00 8.933657e-02 
5.271000e+00 8.941938e-02 
5.272000e+00 8.950022e-02 
5.273000e+00 8.957908e-02 
5.274000e+00 8.965598e-02 
5.275000e+00 8.973093e-02 
5.276000e+00 8.980391e-02 
5.277000e+00 8.987495e-02 
5.278000e+00 8.994405e-02 
5.279000e+00 9.001121e-02 
5.280000e+00 9.007644e-02 
5.281000e+00 9.013974e-02 
5.282000e+00 9.020112e-02 
5.283000e+00 9.026059e-02 
5.284000e+00 9.031814e-02 
5.285000e+00 9.037379e-02 
5.286000e+00 9.042755e-02 
5.287000e+00 9.047941e-02 
5.288000e+00 9.052938e-02 
5.289000e+00 9.057747e-02 
5.290000e+00 9.062369e-02 
5.291000e+00 9.066804e-02 
5.292000e+00 9.071052e-02 
5.293000e+00 9.075114e-02 
5.294000e+00 9.078991e-02 
5.295000e+00 9.082683e-02 
5.296000e+00 9.086191e-02 
5.297000e+00 9.089516e-02 
5.298000e+00 9.092658e-02 
5.299000e+00 9.095617e-02 
5.300000e+00 9.098394e-02 
5.301000e+00 9.100990e-02 
5.302000e+00 9.103406e-02 
5.303000e+00 9.105642e-02 
5.304000e+00 9.107698e-02 
5.305000e+00 9.109575e-02 
5.306000e+00 9.111274e-02 
5.307000e+00 9.112795e-02 
5.308000e+00 9.114139e-02 
5.309000e+00 9.115307e-02 
5.310000e+00 9.116299e-02 
5.311000e+00 9.117116e-02 
5.312000e+00 9.117758e-02 
5.313000e+00 9.118225e-02 
5.314000e+00 9.118520e-02 
5.315000e+00 9.118642e-02 
5.316000e+00 9.118591e-02 
5.317000e+00 9.118369e-02 
5.318000e+00 9.117975e-02 
5.319000e+00 9.117412e-02 
5.320000e+00 9.116678e-02 
5.321000e+00 9.115776e-02 
5.322000e+00 9.114705e-02 
5.323000e+00 9.113466e-02 
5.324000e+00 9.112059e-02 
5.325000e+00 9.110486e-02 
5.326000e+00 9.108747e-02 
5.327000e+00 9.106843e-02 
5.328000e+00 9.104774e-02 
5.329000e+00 9.102540e-02 
5.330000e+00 9.100143e-02 
5.331000e+00 9.097583e-02 
5.332000e+00 9.094861e-02 
5.333000e+00 9.091977e-02 
5.334000e+00 9.088932e-02 
5.335000e+00 9.085727e-02 
5.336000e+00 9.082362e-02 
5.337000e+00 9.078837e-02 
5.338000e+00 9.075155e-02 
5.339000e+00 9.071314e-02 
5.340000e+00 9.067316e-02 
5.341000e+00 9.063162e-02 
5.342000e+00 9.058852e-02 
5.343000e+00 9.054386e-02 
5.344000e+00 9.049766e-02 
5.345000e+00 9.044992e-02 
5.346000e+00 9.040064e-02 
5.347000e+00 9.034984e-02 
5.348000e+00 9.029752e-02 
5.349000e+00 9.024368e-02 
5.350000e+00 9.018834e-02 
5.351000e+00 9.013149e-02 
5.352000e+00 9.007315e-02 
5.353000e+00 9.001333e-02 
5.354000e+00 8.995202e-02 
5.355000e+00 8.988923e-02 
5.356000e+00 8.982498e-02 
5.357000e+00 8.975927e-02 
5.358000e+00 8.969210e-02 
5.359000e+00 8.962348e-02 
5.360000e+00 8.955342e-02 
5.361000e+00 8.948192e-02 
5.362000e+00 8.940900e-02 
5.363000e+00 8.933465e-02 
5.364000e+00 8.925889e-02 
5.365000e+00 8.918172e-02 
5.366000e+00 8.910315e-02 
5.367000e+00 8.902318e-02 
5.368000e+00 8.894182e-02 
5.369000e+00 8.885908e-02 
5.370000e+00 8.877496e-02 
5.371000e+00 8.868947e-02 
5.372000e+00 8.860263e-02 
5.373000e+00 8.851442e-02 
5.374000e+00 8.842487e-02 
5.375000e+00 8.833397e-02 
5.376000e+00 8.824174e-02 
5.377000e+00 8.814818e-02 
5.378000e+00 8.805330e-02 
5.379000e+00 8.795710e-02 
5.380000e+00 8.785959e-02 
5.381000e+00 8.776078e-02 
5.382000e+00 8.766068e-02 
5.383000e+00 8.755928e-02 
5.384000e+00 8.745661e-02 
5.385000e+00 8.735266e-02 
5.386000e+00 8.724744e-02 
5.387000e+00 8.714096e-02 
5.388000e+00 8.703322e-02 
5.389000e+00 8.692424e-02 
5.390000e+00 8.681401e-02 
5.391000e+00 8.670255e-02 
5.392000e+00 8.658987e-02 
5.393000e+00 8.647596e-02 
5.394000e+00 8.636083e-02 
5.395000e+00 8.624450e-02 
5.396000e+00 8.612697e-02 
5.397000e+00 8.600825e-02 
5.398000e+00 8.588833e-02 
5.399000e+00 8.576724e-02 
5.400000e+00 8.564498e-02 
5.401000e+00 8.552154e-02 
5.402000e+00 8.539695e-02 
5.403000e+00 8.527120e-02 
5.404000e+00 8.514431e-02 
5.405000e+00 8.501628e-02 
5.406000e+00 8.488711e-02 
5.407000e+00 8.475682e-02 
5.408000e+00 8.462541e-02 
5.409000e+00 8.449289e-02 
5.410000e+00 8.435926e-02 
5.411000e+00 8.422453e-02 
5.412000e+00 8.408872e-02 
5.413000e+00 8.395181e-02 
5.414000e+00 8.381383e-02 
5.415000e+00 8.367478e-02 
5.416000e+00 8.353466e-02 
5.417000e+00 8.339348e-02 
5.418000e+00 8.325126e-02 
5.419000e+00 8.310799e-02 
5.420000e+00 8.296368e-02 
5.421000e+00 8.281834e-02 
5.422000e+00 8.267198e-02 
5.423000e+00 8.252460e-02 
5.424000e+00 8.237621e-02 
5.425000e+00 8.222682e-02 
5.426000e+00 8.207643e-02 
5.427000e+00 8.192506e-02 
5.428000e+00 8.177270e-02 
5.429000e+00 8.161936e-02 
5.430000e+00 8.146506e-02 
5.431000e+00 8.130979e-02 
5.432000e+00 8.115357e-02 
5.433000e+00 8.099639e-02 
5.434000e+00 8.083828e-02 
5.435000e+00 8.067923e-02 
5.436000e+00 8.051926e-02 
5.437000e+00 8.035836e-02 
5.438000e+00 8.019655e-02 
5.439000e+00 8.003383e-02 
5.440000e+00 7.987021e-02 
5.441000e+00 7.970569e-02 
5.442000e+00 7.954029e-02 
5.443000e+00 7.937400e-02 
5.444000e+00 7.920685e-02 
5.445000e+00 7.903882e-02 
5.446000e+00 7.886994e-02 
5.447000e+00 7.870020e-02 
5.448000e+00 7.852962e-02 
5.449000e+00 7.835819e-02 
5.450000e+00 7.818593e-02 
5.451000e+00 7.801285e-02 
5.452000e+00 7.783895e-02 
5.453000e+00 7.766423e-02 
5.454000e+00 7.748871e-02 
5.455000e+00 7.731238e-02 
5.456000e+00 7.713527e-02 
5.457000e+00 7.695737e-02 
5.458000e+00 7.677869e-02 
5.459000e+00 7.659923e-02 
5.460000e+00 7.641902e-02 
5.461000e+00 7.623804e-02 
5.462000e+00 7.605631e-02 
5.463000e+00 7.587383e-02 
5.464000e+00 7.569062e-02 
5.465000e+00 7.550667e-02 
5.466000e+00 7.532200e-02 
5.467000e+00 7.513661e-02 
5.468000e+00 7.495051e-02 
5.469000e+00 7.476370e-02 
5.470000e+00 7.457619e-02 
5.471000e+00 7.438799e-02 
5.472000e+00 7.419911e-02 
5.473000e+00 7.400954e-02 
5.474000e+00 7.381931e-02 
5.475000e+00 7.362840e-02 
5.476000e+00 7.343684e-02 
5.477000e+00 7.324463e-02 
5.478000e+00 7.305177e-02 
5.479000e+00 7.285827e-02 
5.480000e+00 7.266414e-02 
5.481000e+00 7.246938e-02 
5.482000e+00 7.227401e-02 
5.483000e+00 7.207802e-02 
5.484000e+00 7.188142e-02 
5.485000e+00 7.168423e-02 
5.486000e+00 7.148644e-02 
5.487000e+00 7.128807e-02 
5.488000e+00 7.108911e-02 
5.489000e+00 7.088958e-02 
5.490000e+00 7.068949e-02 
5.491000e+00 7.048883e-02 
5.492000e+00 7.028762e-02 
5.493000e+00 7.008586e-02 
5.494000e+00 6.988357e-02 
5.495000e+00 6.968073e-02 
5.496000e+00 6.947737e-02 
5.497000e+00 6.927349e-02 
5.498000e+00 6.906909e-02 
5.499000e+00 6.886419e-02 
5.500000e+00 6.865878e-02 
5.501000e+00 6.845287e-02 
5.502000e+00 6.824648e-02 
5.503000e+00 6.803960e-02 
5.504000e+00 6.783225e-02 
5.505000e+00 6.762442e-02 
5.506000e+00 6.741613e-02 
5.507000e+00 6.720739e-02 
5.508000e+00 6.699819e-02 
5.509000e+00 6.678855e-02 
5.510000e+00 6.657847e-02 
5.511000e+00 6.636795e-02 
5.512000e+00 6.615701e-02 
5.513000e+00 6.594566e-02 
5.514000e+00 6.573388e-02 
5.515000e+00 6.552170e-02 
5.516000e+00 6.530912e-02 
5.517000e+00 6.509615e-02 
5.518000e+00 6.488279e-02 
5.519000e+00 6.466904e-02 
5.520000e+00 6.445492e-02 
5.521000e+00 6.424043e-02 
5.522000e+00 6.402558e-02 
5.523000e+00 6.381036e-02 
5.524000e+00 6.359480e-02 
5.525000e+00 6.337889e-02 
5.526000e+00 6.316265e-02 
5.527000e+00 6.294607e-02 
5.528000e+00 6.272916e-02 
5.529000e+00 6.251194e-02 
5.530000e+00 6.229439e-02 
5.531000e+00 6.207654e-02 
5.532000e+00 6.185839e-02 
5.533000e+00 6.163995e-02 
5.534000e+00 6.142121e-02 
5.535000e+00 6.120219e-02 
5.536000e+00 6.098289e-02 
5.537000e+00 6.076331e-02 
5.538000e+00 6.054347e-02 
5.539000e+00 6.032338e-02 
5.540000e+00 6.010302e-02 
5.541000e+00 5.988242e-02 
5.542000e+00 5.966158e-02 
5.543000e+00 5.944050e-02 
5.544000e+00 5.921919e-02 
5.545000e+00 5.899766e-02 
5.546000e+00 5.877590e-02 
5.547000e+00 5.855394e-02 
5.548000e+00 5.833176e-02 
5.549000e+00 5.810939e-02 
5.550000e+00 5.788682e-02 
5.551000e+00 5.766406e-02 
5.552000e+00 5.744112e-02 
5.553000e+00 5.721800e-02 
5.554000e+00 5.699470e-02 
5.555000e+00 5.677125e-02 
5.556000e+00 5.654763e-02 
5.557000e+00 5.632385e-02 
5.558000e+00 5.609993e-02 
5.559000e+00 5.587586e-02 
5.560000e+00 5.565166e-02 
5.561000e+00 5.542732e-02 
5.562000e+00 5.520285e-02 
5.563000e+00 5.497827e-02 
5.564000e+00 5.475357e-02 
5.565000e+00 5.452876e-02 
5.566000e+00 5.430385e-02 
5.567000e+00 5.407883e-02 
5.568000e+00 5.385373e-02 
5.569000e+00 5.362853e-02 
5.570000e+00 5.340326e-02 
5.571000e+00 5.317791e-02 
5.572000e+00 5.295249e-02 
5.573000e+00 5.272700e-02 
5.574000e+00 5.250145e-02 
5.575000e+00 5.227585e-02 
5.576000e+00 5.205020e-02 
5.577000e+00 5.182450e-02 
5.578000e+00 5.159877e-02 
5.579000e+00 5.137300e-02 
5.580000e+00 5.114721e-02 
5.581000e+00 5.092139e-02 
5.582000e+00 5.069556e-02 
5.583000e+00 5.046971e-02 
5.584000e+00 5.024386e-02 
5.585000e+00 5.001801e-02 
5.586000e+00 4.979216e-02 
5.587000e+00 4.956632e-02 
5.588000e+00 4.934050e-02 
5.589000e+00 4.911470e-02 
5.590000e+00 4.888892e-02 
5.591000e+00 4.866317e-02 
5.592000e+00 4.843745e-02 
5.593000e+00 4.821178e-02 
5.594000e+00 4.798615e-02 
5.595000e+00 4.776058e-02 
5.596000e+00 4.753505e-02 
5.597000e+00 4.730959e-02 
5.598000e+00 4.708420e-02 
5.599000e+00 4.685887e-02 
5.600000e+00 4.663363e-02 
5.601000e+00 4.640846e-02 
5.602000e+00 4.618338e-02 
5.603000e+00 4.595839e-02 
5.604000e+00 4.573349e-02 
5.605000e+00 4.550870e-02 
5.606000e+00 4.528401e-02 
5.607000e+00 4.505943e-02 
5.608000e+00 4.483497e-02 
5.609000e+00 4.461063e-02 
5.610000e+00 4.438641e-02 
5.611000e+00 4.416232e-02 
5.612000e+00 4.393837e-02 
5.613000e+00 4.371455e-02 
5.614000e+00 4.349088e-02 
5.615000e+00 4.326736e-02 
5.616000e+00 4.304399e-02 
5.617000e+00 4.282078e-02 
5.618000e+00 4.259774e-02 
5.619000e+00 4.237486e-02 
5.620000e+00 4.215215e-02 
5.621000e+00 4.192962e-02 
5.622000e+00 4.170727e-02 
5.623000e+00 4.148511e-02 
5.624000e+00 4.126313e-02 
5.625000e+00 4.104135e-02 
5.626000e+00 4.081978e-02 
5.627000e+00 4.059840e-02 
5.628000e+00 4.037723e-02 
5.629000e+00 4.015628e-02 
5.630000e+00 3.993555e-02 
5.631000e+00 3.971503e-02 
5.632000e+00 3.949474e-02 
5.633000e+00 3.927469e-02 
5.634000e+00 3.905486e-02 
5.635000e+00 3.883528e-02 
5.636000e+00 3.861594e-02 
5.637000e+00 3.839685e-02 
5.638000e+00 3.817801e-02 
5.639000e+00 3.795943e-02 
5.640000e+00 3.774110e-02 
5.641000e+00 3.752304e-02 
5.642000e+00 3.730526e-02 
5.643000e+00 3.708774e-02 
5.644000e+00 3.687050e-02 
5.645000e+00 3.665354e-02 
5.646000e+00 3.643687e-02 
5.647000e+00 3.622049e-02 
5.648000e+00 3.600440e-02 
5.649000e+00 3.578861e-02 
5.650000e+00 3.557313e-02 
5.651000e+00 3.535794e-02 
5.652000e+00 3.514307e-02 
5.653000e+00 3.492851e-02 
5.654000e+00 3.471427e-02 
5.655000e+00 3.450035e-02 
5.656000e+00 3.428676e-02 
5.657000e+00 3.407349e-02 
5.658000e+00 3.386056e-02 
5.659000e+00 3.364797e-02 
5.660000e+00 3.343571e-02 
5.661000e+00 3.322381e-02 
5.662000e+00 3.301225e-02 
5.663000e+00 3.280104e-02 
5.664000e+00 3.259019e-02 
5.665000e+00 3.237970e-02 
5.666000e+00 3.216957e-02 
5.667000e+00 3.195981e-02 
5.668000e+00 3.175042e-02 
5.669000e+00 3.154140e-02 
5.670000e+00 3.133276e-02 
5.671000e+00 3.112451e-02 
5.672000e+00 3.091664e-02 
5.673000e+00 3.070916e-02 
5.674000e+00 3.050207e-02 
5.675000e+00 3.029537e-02 
5.676000e+00 3.008908e-02 
5.677000e+00 2.988318e-02 
5.678000e+00 2.967770e-02 
5.679000e+00 2.947262e-02 
5.680000e+00 2.926796e-02 
5.681000e+00 2.906371e-02 
5.682000e+00 2.885988e-02 
5.683000e+00 2.865648e-02 
5.684000e+00 2.845350e-02 
5.685000e+00 2.825095e-02 
5.686000e+00 2.804883e-02 
5.687000e+00 2.784715e-02 
5.688000e+00 2.764591e-02 
5.689000e+00 2.744512e-02 
5.690000e+00 2.724476e-02 
5.691000e+00 2.704486e-02 
5.692000e+00 2.684541e-02 
5.693000e+00 2.664641e-02 
5.694000e+00 2.644787e-02 
5.695000e+00 2.624979e-02 
5.696000e+00 2.605218e-02 
5.697000e+00 2.585503e-02 
5.698000e+00 2.565836e-02 
5.699000e+00 2.546216e-02 
5.700000e+00 2.526643e-02 
5.701000e+00 2.507118e-02 
5.702000e+00 2.487642e-02 
5.703000e+00 2.468214e-02 
5.704000e+00 2.448835e-02 
5.705000e+00 2.429504e-02 
5.706000e+00 2.410224e-02 
5.707000e+00 2.390992e-02 
5.708000e+00 2.371811e-02 
5.709000e+00 2.352680e-02 
5.710000e+00 2.333599e-02 
5.711000e+00 2.314569e-02 
5.712000e+00 2.295591e-02 
5.713000e+00 2.276663e-02 
5.714000e+00 2.257787e-02 
5.715000e+00 2.238962e-02 
5.716000e+00 2.220190e-02 
5.717000e+00 2.201470e-02 
5.718000e+00 2.182803e-02 
5.719000e+00 2.164188e-02 
5.720000e+00 2.145627e-02 
5.721000e+00 2.127118e-02 
5.722000e+00 2.108664e-02 
5.723000e+00 2.090263e-02 
5.724000e+00 2.071916e-02 
5.725000e+00 2.053624e-02 
5.726000e+00 2.035386e-02 
5.727000e+00 2.017202e-02 
5.728000e+00 1.999074e-02 
5.729000e+00 1.981001e-02 
5.730000e+00 1.962984e-02 
5.731000e+00 1.945022e-02 
5.732000e+00 1.927116e-02 
5.733000e+00 1.909266e-02 
5.734000e+00 1.891473e-02 
5.735000e+00 1.873736e-02 
5.736000e+00 1.856056e-02 
5.737000e+00 1.838433e-02 
5.738000e+00 1.820867e-02 
5.739000e+00 1.803359e-02 
5.740000e+00 1.785908e-02 
5.741000e+00 1.768515e-02 
5.742000e+00 1.751180e-02 
5.743000e+00 1.733903e-02 
5.744000e+00 1.716685e-02 
5.745000e+00 1.699526e-02 
5.746000e+00 1.682425e-02 
5.747000e+00 1.665383e-02 
5.748000e+00 1.648400e-02 
5.749000e+00 1.631477e-02 
5.750000e+00 1.614614e-02 
5.751000e+00 1.597810e-02 
5.752000e+00 1.581066e-02 
5.753000e+00 1.564382e-02 
5.754000e+00 1.547759e-02 
5.755000e+00 1.531196e-02 
5.756000e+00 1.514693e-02 
5.757000e+00 1.498252e-02 
5.758000e+00 1.481871e-02 
5.759000e+00 1.465552e-02 
5.760000e+00 1.449294e-02 
5.761000e+00 1.433097e-02 
5.762000e+00 1.416962e-02 
5.763000e+00 1.400889e-02 
5.764000e+00 1.384878e-02 
5.765000e+00 1.368929e-02 
5.766000e+00 1.353042e-02 
5.767000e+00 1.337217e-02 
5.768000e+00 1.321455e-02 
5.769000e+00 1.305756e-02 
5.770000e+00 1.290119e-02 
5.771000e+00 1.274546e-02 
5.772000e+00 1.259035e-02 
5.773000e+00 1.243588e-02 
5.774000e+00 1.228204e-02 
5.775000e+00 1.212884e-02 
5.776000e+00 1.197627e-02 
5.777000e+00 1.182434e-02 
5.778000e+00 1.167305e-02 
5.779000e+00 1.152239e-02 
5.780000e+00 1.137238e-02 
5.781000e+00 1.122301e-02 
5.782000e+00 1.107429e-02 
5.783000e+00 1.092621e-02 
5.784000e+00 1.077877e-02 
5.785000e+00 1.063199e-02 
5.786000e+00 1.048585e-02 
5.787000e+00 1.034035e-02 
5.788000e+00 1.019551e-02 
5.789000e+00 1.005132e-02 
5.790000e+00 9.907783e-03 
5.791000e+00 9.764897e-03 
5.792000e+00 9.622665e-03 
5.793000e+00 9.481088e-03 
5.794000e+00 9.340166e-03 
5.795000e+00 9.199900e-03 
5.796000e+00 9.060292e-03 
5.797000e+00 8.921342e-03 
5.798000e+00 8.783052e-03 
5.799000e+00 8.645420e-03 
5.800000e+00 8.508450e-03 
5.801000e+00 8.372140e-03 
5.802000e+00 8.236493e-03 
5.803000e+00 8.101508e-03 
5.804000e+00 7.967187e-03 
5.805000e+00 7.833530e-03 
5.806000e+00 7.700538e-03 
5.807000e+00 7.568211e-03 
5.808000e+00 7.436550e-03 
5.809000e+00 7.305555e-03 
5.810000e+00 7.175228e-03 
5.811000e+00 7.045568e-03 
5.812000e+00 6.916576e-03 
5.813000e+00 6.788253e-03 
5.814000e+00 6.660600e-03 
5.815000e+00 6.533615e-03 
5.816000e+00 6.407301e-03 
5.817000e+00 6.281658e-03 
5.818000e+00 6.156685e-03 
5.819000e+00 6.032384e-03 
5.820000e+00 5.908754e-03 
5.821000e+00 5.785796e-03 
5.822000e+00 5.663511e-03 
5.823000e+00 5.541898e-03 
5.824000e+00 5.420958e-03 
5.825000e+00 5.300691e-03 
5.826000e+00 5.181098e-03 
5.827000e+00 5.062178e-03 
5.828000e+00 4.943932e-03 
5.829000e+00 4.826360e-03 
5.830000e+00 4.709462e-03 
5.831000e+00 4.593239e-03 
5.832000e+00 4.477690e-03 
5.833000e+00 4.362815e-03 
5.834000e+00 4.248615e-03 
5.835000e+00 4.135090e-03 
5.836000e+00 4.022239e-03 
5.837000e+00 3.910064e-03 
5.838000e+00 3.798563e-03 
5.839000e+00 3.687736e-03 
5.840000e+00 3.577585e-03 
5.841000e+00 3.468108e-03 
5.842000e+00 3.359306e-03 
5.843000e+00 3.251178e-03 
5.844000e+00 3.143725e-03 
5.845000e+00 3.036945e-03 
5.846000e+00 2.930841e-03 
5.847000e+00 2.825410e-03 
5.848000e+00 2.720653e-03 
5.849000e+00 2.616569e-03 
5.850000e+00 2.513159e-03 
5.851000e+00 2.410422e-03 
5.852000e+00 2.308358e-03 
5.853000e+00 2.206966e-03 
5.854000e+00 2.106247e-03 
5.855000e+00 2.006200e-03 
5.856000e+00 1.906824e-03 
5.857000e+00 1.808120e-03 
5.858000e+00 1.710087e-03 
5.859000e+00 1.612724e-03 
5.860000e+00 1.516031e-03 
5.861000e+00 1.420009e-03 
5.862000e+00 1.324655e-03 
5.863000e+00 1.229970e-03 
5.864000e+00 1.135954e-03 
5.865000e+00 1.042606e-03 
5.866000e+00 9.499248e-04 
5.867000e+00 8.579107e-04 
5.868000e+00 7.665629e-04 
5.869000e+00 6.758808e-04 
5.870000e+00 5.858639e-04 
5.871000e+00 4.965115e-04 
5.872000e+00 4.078231e-04 
5.873000e+00 3.197980e-04 
5.874000e+00 2.324356e-04 
5.875000e+00 1.457352e-04 
5.876000e+00 5.969617e-05 
5.877000e+00 -2.568229e-05 
5.878000e+00 -1.104008e-04 
5.879000e+00 -1.944602e-04 
5.880000e+00 -2.778612e-04 
5.881000e+00 -3.606045e-04 
5.882000e+00 -4.426909e-04 
5.883000e+00 -5.241213e-04 
5.884000e+00 -6.048964e-04 
5.885000e+00 -6.850171e-04 
5.886000e+00 -7.644843e-04 
5.887000e+00 -8.432987e-04 
5.888000e+00 -9.214613e-04 
5.889000e+00 -9.989730e-04 
5.890000e+00 -1.075835e-03 
5.891000e+00 -1.152047e-03 
5.892000e+00 -1.227612e-03 
5.893000e+00 -1.302529e-03 
5.894000e+00 -1.376800e-03 
5.895000e+00 -1.450426e-03 
5.896000e+00 -1.523408e-03 
5.897000e+00 -1.595747e-03 
5.898000e+00 -1.667443e-03 
5.899000e+00 -1.738499e-03 
5.900000e+00 -1.808914e-03 
5.901000e+00 -1.878691e-03 
5.902000e+00 -1.947830e-03 
5.903000e+00 -2.016332e-03 
5.904000e+00 -2.084199e-03 
5.905000e+00 -2.151431e-03 
5.906000e+00 -2.218030e-03 
5.907000e+00 -2.283997e-03 
5.908000e+00 -2.349333e-03 
5.909000e+00 -2.414040e-03 
5.910000e+00 -2.478118e-03 
5.911000e+00 -2.541569e-03 
5.912000e+00 -2.604394e-03 
5.913000e+00 -2.666594e-03 
5.914000e+00 -2.728171e-03 
5.915000e+00 -2.789126e-03 
5.916000e+00 -2.849460e-03 
5.917000e+00 -2.909175e-03 
5.918000e+00 -2.968271e-03 
5.919000e+00 -3.026751e-03 
5.920000e+00 -3.084616e-03 
5.921000e+00 -3.141866e-03 
5.922000e+00 -3.198504e-03 
5.923000e+00 -3.254530e-03 
5.924000e+00 -3.309947e-03 
5.925000e+00 -3.364756e-03 
5.926000e+00 -3.418957e-03 
5.927000e+00 -3.472553e-03 
5.928000e+00 -3.525545e-03 
5.929000e+00 -3.577935e-03 
5.930000e+00 -3.629724e-03 
5.931000e+00 -3.680913e-03 
5.932000e+00 -3.731504e-03 
5.933000e+00 -3.781499e-03 
5.934000e+00 -3.830899e-03 
5.935000e+00 -3.879706e-03 
5.936000e+00 -3.927921e-03 
5.937000e+00 -3.975546e-03 
5.938000e+00 -4.022582e-03 
5.939000e+00 -4.069032e-03 
5.940000e+00 -4.114896e-03 
5.941000e+00 -4.160176e-03 
5.942000e+00 -4.204875e-03 
5.943000e+00 -4.248993e-03 
5.944000e+00 -4.292533e-03 
5.945000e+00 -4.335496e-03 
5.946000e+00 -4.377884e-03 
5.947000e+00 -4.419698e-03 
5.948000e+00 -4.460940e-03 
5.949000e+00 -4.501612e-03 
5.950000e+00 -4.541716e-03 
5.951000e+00 -4.581253e-03 
5.952000e+00 -4.620226e-03 
5.953000e+00 -4.658635e-03 
5.954000e+00 -4.696484e-03 
5.955000e+00 -4.733773e-03 
5.956000e+00 -4.770504e-03 
5.957000e+00 -4.806679e-03 
5.958000e+00 -4.842301e-03 
5.959000e+00 -4.877370e-03 
5.960000e+00 -4.911890e-03 
5.961000e+00 -4.945861e-03 
5.962000e+00 -4.979285e-03 
5.963000e+00 -5.012165e-03 
5.964000e+00 -5.044502e-03 
5.965000e+00 -5.076299e-03 
5.966000e+00 -5.107556e-03 
5.967000e+00 -5.138277e-03 
5.968000e+00 -5.168462e-03 
5.969000e+00 -5.198115e-03 
5.970000e+00 -5.227236e-03 
5.971000e+00 -5.255829e-03 
5.972000e+00 -5.283894e-03 
5.973000e+00 -5.311434e-03 
5.974000e+00 -5.338451e-03 
5.975000e+00 -5.364947e-03 
5.976000e+00 -5.390924e-03 
5.977000e+00 -5.416383e-03 
5.978000e+00 -5.441328e-03 
5.979000e+00 -5.465759e-03 
5.980000e+00 -5.489680e-03 
5.981000e+00 -5.513092e-03 
5.982000e+00 -5.535996e-03 
5.983000e+00 -5.558396e-03 
5.984000e+00 -5.580294e-03 
5.985000e+00 -5.601691e-03 
5.986000e+00 -5.622589e-03 
5.987000e+00 -5.642991e-03 
5.988000e+00 -5.662899e-03 
5.989000e+00 -5.682315e-03 
5.990000e+00 -5.701241e-03 
5.991000e+00 -5.719679e-03 
5.992000e+00 -5.737631e-03 
5.993000e+00 -5.755100e-03 
5.994000e+00 -5.772087e-03 
5.995000e+00 -5.788595e-03 
5.996000e+00 -5.804627e-03 
5.997000e+00 -5.820183e-03 
5.998000e+00 -5.835267e-03 
5.999000e+00 -5.849881e-03 
6.000000e+00 -5.864026e-03 
6.001000e+00 -5.877706e-03 
6.002000e+00 -5.890922e-03 
6.003000e+00 -5.903676e-03 
6.004000e+00 -5.915971e-03 
6.005000e+00 -5.927809e-03 
6.006000e+00 -5.939192e-03 
6.007000e+00 -5.950123e-03 
6.008000e+00 -5.960604e-03 
6.009000e+00 -5.970636e-03 
6.010000e+00 -5.980223e-03 
6.011000e+00 -5.989367e-03 
6.012000e+00 -5.998069e-03 
6.013000e+00 -6.006333e-03 
6.014000e+00 -6.014160e-03 
6.015000e+00 -6.021553e-03 
6.016000e+00 -6.028514e-03 
6.017000e+00 -6.035046e-03 
6.018000e+00 -6.041150e-03 
6.019000e+00 -6.046830e-03 
6.020000e+00 -6.052087e-03 
6.021000e+00 -6.056923e-03 
6.022000e+00 -6.061342e-03 
6.023000e+00 -6.065346e-03 
6.024000e+00 -6.068936e-03 
6.025000e+00 -6.072115e-03 
6.026000e+00 -6.074886e-03 
6.027000e+00 -6.077251e-03 
6.028000e+00 -6.079212e-03 
6.029000e+00 -6.080771e-03 
6.030000e+00 -6.081932e-03 
6.031000e+00 -6.082697e-03 
6.032000e+00 -6.083067e-03 
6.033000e+00 -6.083045e-03 
6.034000e+00 -6.082634e-03 
6.035000e+00 -6.081836e-03 
6.036000e+00 -6.080654e-03 
6.037000e+00 -6.079089e-03 
6.038000e+00 -6.077145e-03 
6.039000e+00 -6.074823e-03 
6.040000e+00 -6.072126e-03 
6.041000e+00 -6.069057e-03 
6.042000e+00 -6.065618e-03 
6.043000e+00 -6.061812e-03 
6.044000e+00 -6.057640e-03 
6.045000e+00 -6.053105e-03 
6.046000e+00 -6.048210e-03 
6.047000e+00 -6.042958e-03 
6.048000e+00 -6.037350e-03 
6.049000e+00 -6.031388e-03 
6.050000e+00 -6.025077e-03 
6.051000e+00 -6.018417e-03 
6.052000e+00 -6.011412e-03 
6.053000e+00 -6.004064e-03 
6.054000e+00 -5.996375e-03 
6.055000e+00 -5.988347e-03 
6.056000e+00 -5.979984e-03 
6.057000e+00 -5.971288e-03 
6.058000e+00 -5.962261e-03 
6.059000e+00 -5.952905e-03 
6.060000e+00 -5.943224e-03 
6.061000e+00 -5.933219e-03 
6.062000e+00 -5.922893e-03 
6.063000e+00 -5.912249e-03 
6.064000e+00 -5.901289e-03 
6.065000e+00 -5.890015e-03 
6.066000e+00 -5.878430e-03 
6.067000e+00 -5.866537e-03 
6.068000e+00 -5.854338e-03 
6.069000e+00 -5.841835e-03 
6.070000e+00 -5.829031e-03 
6.071000e+00 -5.815928e-03 
6.072000e+00 -5.802529e-03 
6.073000e+00 -5.788836e-03 
6.074000e+00 -5.774852e-03 
6.075000e+00 -5.760580e-03 
6.076000e+00 -5.746021e-03 
6.077000e+00 -5.731179e-03 
6.078000e+00 -5.716055e-03 
6.079000e+00 -5.700652e-03 
6.080000e+00 -5.684973e-03 
6.081000e+00 -5.669021e-03 
6.082000e+00 -5.652797e-03 
6.083000e+00 -5.636304e-03 
6.084000e+00 -5.619544e-03 
6.085000e+00 -5.602521e-03 
6.086000e+00 -5.585236e-03 
6.087000e+00 -5.567693e-03 
6.088000e+00 -5.549893e-03 
6.089000e+00 -5.531839e-03 
6.090000e+00 -5.513533e-03 
6.091000e+00 -5.494978e-03 
6.092000e+00 -5.476177e-03 
6.093000e+00 -5.457132e-03 
6.094000e+00 -5.437845e-03 
6.095000e+00 -5.418318e-03 
6.096000e+00 -5.398555e-03 
6.097000e+00 -5.378558e-03 
6.098000e+00 -5.358329e-03 
6.099000e+00 -5.337871e-03 
6.100000e+00 -5.317185e-03 
6.101000e+00 -5.296276e-03 
6.102000e+00 -5.275144e-03 
6.103000e+00 -5.253793e-03 
6.104000e+00 -5.232225e-03 
6.105000e+00 -5.210442e-03 
6.106000e+00 -5.188446e-03 
6.107000e+00 -5.166242e-03 
6.108000e+00 -5.143829e-03 
6.109000e+00 -5.121212e-03 
6.110000e+00 -5.098393e-03 
6.111000e+00 -5.075373e-03 
6.112000e+00 -5.052156e-03 
6.113000e+00 -5.028743e-03 
6.114000e+00 -5.005138e-03 
6.115000e+00 -4.981342e-03 
6.116000e+00 -4.957359e-03 
6.117000e+00 -4.933190e-03 
6.118000e+00 -4.908837e-03 
6.119000e+00 -4.884304e-03 
6.120000e+00 -4.859593e-03 
6.121000e+00 -4.834705e-03 
6.122000e+00 -4.809644e-03 
6.123000e+00 -4.784412e-03 
6.124000e+00 -4.759011e-03 
6.125000e+00 -4.733444e-03 
6.126000e+00 -4.707712e-03 
6.127000e+00 -4.681819e-03 
6.128000e+00 -4.655767e-03 
6.129000e+00 -4.629557e-03 
6.130000e+00 -4.603193e-03 
6.131000e+00 -4.576676e-03 
6.132000e+00 -4.550010e-03 
6.133000e+00 -4.523196e-03 
6.134000e+00 -4.496236e-03 
6.135000e+00 -4.469134e-03 
6.136000e+00 -4.441891e-03 
6.137000e+00 -4.414509e-03 
6.138000e+00 -4.386992e-03 
6.139000e+00 -4.359341e-03 
6.140000e+00 -4.331558e-03 
6.141000e+00 -4.303647e-03 
6.142000e+00 -4.275608e-03 
6.143000e+00 -4.247445e-03 
6.144000e+00 -4.219160e-03 
6.145000e+00 -4.190754e-03 
6.146000e+00 -4.162231e-03 
6.147000e+00 -4.133592e-03 
6.148000e+00 -4.104840e-03 
6.149000e+00 -4.075977e-03 
6.150000e+00 -4.047006e-03 
6.151000e+00 -4.017927e-03 
6.152000e+00 -3.988745e-03 
6.153000e+00 -3.959460e-03 
6.154000e+00 -3.930075e-03 
6.155000e+00 -3.900593e-03 
6.156000e+00 -3.871015e-03 
6.157000e+00 -3.841344e-03 
6.158000e+00 -3.811582e-03 
6.159000e+00 -3.781731e-03 
6.160000e+00 -3.751793e-03 
6.161000e+00 -3.721770e-03 
6.162000e+00 -3.691665e-03 
6.163000e+00 -3.661480e-03 
6.164000e+00 -3.631216e-03 
6.165000e+00 -3.600877e-03 
6.166000e+00 -3.570463e-03 
6.167000e+00 -3.539978e-03 
6.168000e+00 -3.509423e-03 
6.169000e+00 -3.478800e-03 
6.170000e+00 -3.448112e-03 
6.171000e+00 -3.417361e-03 
6.172000e+00 -3.386548e-03 
6.173000e+00 -3.355676e-03 
6.174000e+00 -3.324746e-03 
6.175000e+00 -3.293761e-03 
6.176000e+00 -3.262724e-03 
6.177000e+00 -3.231635e-03 
6.178000e+00 -3.200497e-03 
6.179000e+00 -3.169312e-03 
6.180000e+00 -3.138082e-03 
6.181000e+00 -3.106809e-03 
6.182000e+00 -3.075494e-03 
6.183000e+00 -3.044141e-03 
6.184000e+00 -3.012751e-03 
6.185000e+00 -2.981325e-03 
6.186000e+00 -2.949866e-03 
6.187000e+00 -2.918376e-03 
6.188000e+00 -2.886857e-03 
6.189000e+00 -2.855310e-03 
6.190000e+00 -2.823737e-03 
6.191000e+00 -2.792142e-03 
6.192000e+00 -2.760524e-03 
6.193000e+00 -2.728886e-03 
6.194000e+00 -2.697231e-03 
6.195000e+00 -2.665560e-03 
6.196000e+00 -2.633874e-03 
6.197000e+00 -2.602176e-03 
6.198000e+00 -2.570467e-03 
6.199000e+00 -2.538750e-03 
6.200000e+00 -2.507026e-03 
6.201000e+00 -2.475297e-03 
6.202000e+00 -2.443564e-03 
6.203000e+00 -2.411830e-03 
6.204000e+00 -2.380096e-03 
6.205000e+00 -2.348364e-03 
6.206000e+00 -2.316636e-03 
6.207000e+00 -2.284914e-03 
6.208000e+00 -2.253198e-03 
6.209000e+00 -2.221492e-03 
6.210000e+00 -2.189797e-03 
6.211000e+00 -2.158113e-03 
6.212000e+00 -2.126444e-03 
6.213000e+00 -2.094791e-03 
6.214000e+00 -2.063155e-03 
6.215000e+00 -2.031538e-03 
6.216000e+00 -1.999941e-03 
6.217000e+00 -1.968367e-03 
6.218000e+00 -1.936817e-03 
6.219000e+00 -1.905293e-03 
6.220000e+00 -1.873796e-03 
6.221000e+00 -1.842327e-03 
6.222000e+00 -1.810889e-03 
6.223000e+00 -1.779482e-03 
6.224000e+00 -1.748109e-03 
6.225000e+00 -1.716771e-03 
6.226000e+00 -1.685470e-03 
6.227000e+00 -1.654206e-03 
6.228000e+00 -1.622982e-03 
6.229000e+00 -1.591799e-03 
6.230000e+00 -1.560658e-03 
6.231000e+00 -1.529562e-03 
6.232000e+00 -1.498510e-03 
6.233000e+00 -1.467506e-03 
6.234000e+00 -1.436549e-03 
6.235000e+00 -1.405643e-03 
6.236000e+00 -1.374787e-03 
6.237000e+00 -1.343984e-03 
6.238000e+00 -1.313235e-03 
6.239000e+00 -1.282541e-03 
6.240000e+00 -1.251903e-03 
6.241000e+00 -1.221324e-03 
6.242000e+00 -1.190803e-03 
6.243000e+00 -1.160344e-03 
6.244000e+00 -1.129945e-03 
6.245000e+00 -1.099611e-03 
6.246000e+00 -1.069340e-03 
6.247000e+00 -1.039135e-03 
6.248000e+00 -1.008997e-03 
6.249000e+00 -9.789274e-04 
6.250000e+00 -9.489269e-04 
6.251000e+00 -9.189970e-04 
6.252000e+00 -8.891388e-04 
6.253000e+00 -8.593536e-04 
6.254000e+00 -8.296426e-04 
6.255000e+00 -8.000067e-04 
6.256000e+00 -7.704473e-04 
6.257000e+00 -7.409654e-04 
6.258000e+00 -7.115622e-04 
6.259000e+00 -6.822387e-04 
6.260000e+00 -6.529961e-04 
6.261000e+00 -6.238353e-04 
6.262000e+00 -5.947575e-04 
6.263000e+00 -5.657638e-04 
6.264000e+00 -5.368550e-04 
6.265000e+00 -5.080324e-04 
6.266000e+00 -4.792968e-04 
6.267000e+00 -4.506492e-04 
6.268000e+00 -4.220906e-04 
6.269000e+00 -3.936221e-04 
6.270000e+00 -3.652444e-04 
6.271000e+00 -3.369587e-04 
6.272000e+00 -3.087657e-04 
6.273000e+00 -2.806663e-04 
6.274000e+00 -2.526616e-04 
6.275000e+00 -2.247523e-04 
6.276000e+00 -1.969392e-04 
6.277000e+00 -1.692234e-04 
6.278000e+00 -1.416054e-04 
6.279000e+00 -1.140863e-04 
6.280000e+00 -8.666681e-05 
6.281000e+00 -5.934766e-05 
6.282000e+00 -3.212966e-05 
6.283000e+00 -5.013557e-06 
6.284000e+00 2.199990e-05 
6.285000e+00 4.890998e-05 
6.286000e+00 7.571598e-05 
6.287000e+00 1.024172e-04 
6.288000e+00 1.290129e-04 
6.289000e+00 1.555026e-04 
6.290000e+00 1.818854e-04 
6.291000e+00 2.081608e-04 
6.292000e+00 2.343282e-04 
6.293000e+00 2.603870e-04 
6.294000e+00 2.863365e-04 
6.295000e+00 3.121762e-04 
6.296000e+00 3.379055e-04 
6.297000e+00 3.635239e-04 
6.298000e+00 3.890308e-04 
6.299000e+00 4.144258e-04 
6.300000e+00 4.397083e-04 
6.301000e+00 4.648779e-04 
6.302000e+00 4.899340e-04 
6.303000e+00 5.148763e-04 
6.304000e+00 5.397043e-04 
6.305000e+00 5.644175e-04 
6.306000e+00 5.890156e-04 
6.307000e+00 6.134982e-04 
6.308000e+00 6.378649e-04 
6.309000e+00 6.621153e-04 
6.310000e+00 6.862492e-04 
6.311000e+00 7.102660e-04 
6.312000e+00 7.341657e-04 
6.313000e+00 7.579478e-04 
6.314000e+00 7.816121e-04 
6.315000e+00 8.051583e-04 
6.316000e+00 8.285862e-04 
6.317000e+00 8.518955e-04 
6.318000e+00 8.750860e-04 
6.319000e+00 8.981576e-04 
6.320000e+00 9.211099e-04 
6.321000e+00 9.439430e-04 
6.322000e+00 9.666565e-04 
6.323000e+00 9.892504e-04 
6.324000e+00 1.011725e-03 
6.325000e+00 1.034079e-03 
6.326000e+00 1.056313e-03 
6.327000e+00 1.078428e-03 
6.328000e+00 1.100422e-03 
6.329000e+00 1.122296e-03 
6.330000e+00 1.144050e-03 
6.331000e+00 1.165684e-03 
6.332000e+00 1.187198e-03 
6.333000e+00 1.208591e-03 
6.334000e+00 1.229865e-03 
6.335000e+00 1.251018e-03 
6.336000e+00 1.272052e-03 
6.337000e+00 1.292966e-03 
6.338000e+00 1.313760e-03 
6.339000e+00 1.334434e-03 
6.340000e+00 1.354989e-03 
6.341000e+00 1.375425e-03 
6.342000e+00 1.395741e-03 
6.343000e+00 1.415939e-03 
6.344000e+00 1.436017e-03 
6.345000e+00 1.455977e-03 
6.346000e+00 1.475819e-03 
6.347000e+00 1.495543e-03 
6.348000e+00 1.515149e-03 
6.349000e+00 1.534637e-03 
6.350000e+00 1.554009e-03 
6.351000e+00 1.573263e-03 
6.352000e+00 1.592401e-03 
6.353000e+00 1.611422e-03 
6.354000e+00 1.630328e-03 
6.355000e+00 1.649119e-03 
6.356000e+00 1.667794e-03 
6.357000e+00 1.686355e-03 
6.358000e+00 1.704801e-03 
6.359000e+00 1.723134e-03 
6.360000e+00 1.741354e-03 
6.361000e+00 1.759460e-03 
6.362000e+00 1.777455e-03 
6.363000e+00 1.795338e-03 
6.364000e+00 1.813109e-03 
6.365000e+00 1.830770e-03 
6.366000e+00 1.848321e-03 
6.367000e+00 1.865762e-03 
6.368000e+00 1.883094e-03 
6.369000e+00 1.900318e-03 
6.370000e+00 1.917434e-03 
6.371000e+00 1.934444e-03 
6.372000e+00 1.951347e-03 
6.373000e+00 1.968144e-03 
6.374000e+00 1.984836e-03 
6.375000e+00 2.001424e-03 
6.376000e+00 2.017909e-03 
6.377000e+00 2.034290e-03 
6.378000e+00 2.050570e-03 
6.379000e+00 2.066748e-03 
6.380000e+00 2.082826e-03 
6.381000e+00 2.098805e-03 
6.382000e+00 2.114685e-03 
6.383000e+00 2.130466e-03 
6.384000e+00 2.146151e-03 
6.385000e+00 2.161739e-03 
6.386000e+00 2.177233e-03 
6.387000e+00 2.192632e-03 
6.388000e+00 2.207937e-03 
6.389000e+00 2.223150e-03 
6.390000e+00 2.238271e-03 
6.391000e+00 2.253302e-03 
6.392000e+00 2.268243e-03 
6.393000e+00 2.283096e-03 
6.394000e+00 2.297862e-03 
6.395000e+00 2.312540e-03 
6.396000e+00 2.327134e-03 
6.397000e+00 2.341643e-03 
6.398000e+00 2.356069e-03 
6.399000e+00 2.370413e-03 
6.400000e+00 2.384676e-03 
6.401000e+00 2.398859e-03 
6.402000e+00 2.412963e-03 
6.403000e+00 2.426990e-03 
6.404000e+00 2.440941e-03 
6.405000e+00 2.454816e-03 
6.406000e+00 2.468618e-03 
6.407000e+00 2.482347e-03 
6.408000e+00 2.496005e-03 
6.409000e+00 2.509593e-03 
6.410000e+00 2.523112e-03 
6.411000e+00 2.536563e-03 
6.412000e+00 2.549949e-03 
6.413000e+00 2.563269e-03 
6.414000e+00 2.576526e-03 
6.415000e+00 2.589722e-03 
6.416000e+00 2.602856e-03 
6.417000e+00 2.615931e-03 
6.418000e+00 2.628948e-03 
6.419000e+00 2.641909e-03 
6.420000e+00 2.654815e-03 
6.421000e+00 2.667668e-03 
6.422000e+00 2.680468e-03 
6.423000e+00 2.693218e-03 
6.424000e+00 2.705919e-03 
6.425000e+00 2.718573e-03 
6.426000e+00 2.731180e-03 
6.427000e+00 2.743744e-03 
6.428000e+00 2.756264e-03 
6.429000e+00 2.768744e-03 
6.430000e+00 2.781184e-03 
6.431000e+00 2.793586e-03 
6.432000e+00 2.805951e-03 
6.433000e+00 2.818283e-03 
6.434000e+00 2.830581e-03 
6.435000e+00 2.842848e-03 
6.436000e+00 2.855086e-03 
6.437000e+00 2.867295e-03 
6.438000e+00 2.879479e-03 
6.439000e+00 2.891638e-03 
6.440000e+00 2.903775e-03 
6.441000e+00 2.915891e-03 
6.442000e+00 2.927989e-03 
6.443000e+00 2.940069e-03 
6.444000e+00 2.952133e-03 
6.445000e+00 2.964185e-03 
6.446000e+00 2.976225e-03 
6.447000e+00 2.988255e-03 
6.448000e+00 3.000277e-03 
6.449000e+00 3.012293e-03 
6.450000e+00 3.024306e-03 
6.451000e+00 3.036316e-03 
6.452000e+00 3.048326e-03 
6.453000e+00 3.060338e-03 
6.454000e+00 3.072355e-03 
6.455000e+00 3.084376e-03 
6.456000e+00 3.096406e-03 
6.457000e+00 3.108446e-03 
6.458000e+00 3.120498e-03 
6.459000e+00 3.132563e-03 
6.460000e+00 3.144645e-03 
6.461000e+00 3.156745e-03 
6.462000e+00 3.168865e-03 
6.463000e+00 3.181008e-03 
6.464000e+00 3.193175e-03 
6.465000e+00 3.205369e-03 
6.466000e+00 3.217592e-03 
6.467000e+00 3.229846e-03 
6.468000e+00 3.242133e-03 
6.469000e+00 3.254455e-03 
6.470000e+00 3.266815e-03 
6.471000e+00 3.279215e-03 
6.472000e+00 3.291658e-03 
6.473000e+00 3.304144e-03 
6.474000e+00 3.316677e-03 
6.475000e+00 3.329259e-03 
6.476000e+00 3.341893e-03 
6.477000e+00 3.354580e-03 
6.478000e+00 3.367323e-03 
6.479000e+00 3.380124e-03 
6.480000e+00 3.392985e-03 
6.481000e+00 3.405910e-03 
6.482000e+00 3.418900e-03 
6.483000e+00 3.431958e-03 
6.484000e+00 3.445087e-03 
6.485000e+00 3.458287e-03 
6.486000e+00 3.471563e-03 
6.487000e+00 3.484917e-03 
6.488000e+00 3.498350e-03 
6.489000e+00 3.511866e-03 
6.490000e+00 3.525467e-03 
6.491000e+00 3.539156e-03 
6.492000e+00 3.552934e-03 
6.493000e+00 3.566806e-03 
6.494000e+00 3.580772e-03 
6.495000e+00 3.594836e-03 
6.496000e+00 3.609000e-03 
6.497000e+00 3.623267e-03 
6.498000e+00 3.637640e-03 
6.499000e+00 3.652120e-03 
6.500000e+00 3.666712e-03 
6.501000e+00 3.681417e-03 
6.502000e+00 3.696237e-03 
6.503000e+00 3.711177e-03 
6.504000e+00 3.726237e-03 
6.505000e+00 3.741422e-03 
6.506000e+00 3.756734e-03 
6.507000e+00 3.772175e-03 
6.508000e+00 3.787748e-03 
6.509000e+00 3.803457e-03 
6.510000e+00 3.819303e-03 
6.511000e+00 3.835289e-03 
6.512000e+00 3.851419e-03 
6.513000e+00 3.867695e-03 
6.514000e+00 3.884119e-03 
6.515000e+00 3.900695e-03 
6.516000e+00 3.917426e-03 
6.517000e+00 3.934314e-03 
6.518000e+00 3.951363e-03 
6.519000e+00 3.968574e-03 
6.520000e+00 3.985951e-03 
6.521000e+00 4.003497e-03 
6.522000e+00 4.021215e-03 
6.523000e+00 4.039108e-03 
6.524000e+00 4.057178e-03 
6.525000e+00 4.075428e-03 
6.526000e+00 4.093862e-03 
6.527000e+00 4.112483e-03 
6.528000e+00 4.131292e-03 
6.529000e+00 4.150294e-03 
6.530000e+00 4.169491e-03 
6.531000e+00 4.188887e-03 
6.532000e+00 4.208484e-03 
6.533000e+00 4.228285e-03 
6.534000e+00 4.248294e-03 
6.535000e+00 4.268513e-03 
6.536000e+00 4.288945e-03 
6.537000e+00 4.309595e-03 
6.538000e+00 4.330463e-03 
6.539000e+00 4.351555e-03 
6.540000e+00 4.372872e-03 
6.541000e+00 4.394418e-03 
6.542000e+00 4.416196e-03 
6.543000e+00 4.438209e-03 
6.544000e+00 4.460460e-03 
6.545000e+00 4.482953e-03 
6.546000e+00 4.505691e-03 
6.547000e+00 4.528676e-03 
6.548000e+00 4.551912e-03 
6.549000e+00 4.575402e-03 
6.550000e+00 4.599150e-03 
6.551000e+00 4.623158e-03 
6.552000e+00 4.647429e-03 
6.553000e+00 4.671968e-03 
6.554000e+00 4.696777e-03 
6.555000e+00 4.721859e-03 
6.556000e+00 4.747217e-03 
6.557000e+00 4.772856e-03 
6.558000e+00 4.798778e-03 
6.559000e+00 4.824986e-03 
6.560000e+00 4.851484e-03 
6.561000e+00 4.878275e-03 
6.562000e+00 4.905363e-03 
6.563000e+00 4.932750e-03 
6.564000e+00 4.960440e-03 
6.565000e+00 4.988436e-03 
6.566000e+00 5.016742e-03 
6.567000e+00 5.045361e-03 
6.568000e+00 5.074296e-03 
6.569000e+00 5.103551e-03 
6.570000e+00 5.133129e-03 
6.571000e+00 5.163033e-03 
6.572000e+00 5.193268e-03 
6.573000e+00 5.223835e-03 
6.574000e+00 5.254739e-03 
6.575000e+00 5.285983e-03 
6.576000e+00 5.317570e-03 
6.577000e+00 5.349505e-03 
6.578000e+00 5.381789e-03 
6.579000e+00 5.414428e-03 
6.580000e+00 5.447423e-03 
6.581000e+00 5.480779e-03 
6.582000e+00 5.514499e-03 
6.583000e+00 5.548587e-03 
6.584000e+00 5.583046e-03 
6.585000e+00 5.617879e-03 
6.586000e+00 5.653090e-03 
6.587000e+00 5.688683e-03 
6.588000e+00 5.724660e-03 
6.589000e+00 5.761027e-03 
6.590000e+00 5.797785e-03 
6.591000e+00 5.834938e-03 
6.592000e+00 5.872491e-03 
6.593000e+00 5.910446e-03 
6.594000e+00 5.948807e-03 
6.595000e+00 5.987578e-03 
6.596000e+00 6.026762e-03 
6.597000e+00 6.066363e-03 
6.598000e+00 6.106384e-03 
6.599000e+00 6.146829e-03 
6.600000e+00 6.187701e-03 
6.601000e+00 6.229004e-03 
6.602000e+00 6.270742e-03 
6.603000e+00 6.312918e-03 
6.604000e+00 6.355536e-03 
6.605000e+00 6.398599e-03 
6.606000e+00 6.442111e-03 
6.607000e+00 6.486076e-03 
6.608000e+00 6.530496e-03 
6.609000e+00 6.575377e-03 
6.610000e+00 6.620721e-03 
6.611000e+00 6.666532e-03 
6.612000e+00 6.712813e-03 
6.613000e+00 6.759569e-03 
6.614000e+00 6.806803e-03 
6.615000e+00 6.854518e-03 
6.616000e+00 6.902718e-03 
6.617000e+00 6.951407e-03 
6.618000e+00 7.000589e-03 
6.619000e+00 7.050267e-03 
6.620000e+00 7.100445e-03 
6.621000e+00 7.151126e-03 
6.622000e+00 7.202314e-03 
6.623000e+00 7.254013e-03 
6.624000e+00 7.306226e-03 
6.625000e+00 7.358958e-03 
6.626000e+00 7.412211e-03 
6.627000e+00 7.465990e-03 
6.628000e+00 7.520298e-03 
6.629000e+00 7.575138e-03 
6.630000e+00 7.630516e-03 
6.631000e+00 7.686433e-03 
6.632000e+00 7.742895e-03 
6.633000e+00 7.799904e-03 
6.634000e+00 7.857464e-03 
6.635000e+00 7.915579e-03 
6.636000e+00 7.974253e-03 
6.637000e+00 8.033490e-03 
6.638000e+00 8.093292e-03 
6.639000e+00 8.153665e-03 
6.640000e+00 8.214611e-03 
6.641000e+00 8.276134e-03 
6.642000e+00 8.338238e-03 
6.643000e+00 8.400926e-03 
6.644000e+00 8.464203e-03 
6.645000e+00 8.528072e-03 
6.646000e+00 8.592537e-03 
6.647000e+00 8.657602e-03 
6.648000e+00 8.723269e-03 
6.649000e+00 8.789544e-03 
6.650000e+00 8.856429e-03 
6.651000e+00 8.923929e-03 
6.652000e+00 8.992046e-03 
6.653000e+00 9.060786e-03 
6.654000e+00 9.130151e-03 
6.655000e+00 9.200145e-03 
6.656000e+00 9.270772e-03 
6.657000e+00 9.342036e-03 
6.658000e+00 9.413940e-03 
6.659000e+00 9.486489e-03 
6.660000e+00 9.559685e-03 
6.661000e+00 9.633533e-03 
6.662000e+00 9.708036e-03 
6.663000e+00 9.783198e-03 
6.664000e+00 9.859022e-03 
6.665000e+00 9.935513e-03 
6.666000e+00 1.001267e-02 
6.667000e+00 1.009051e-02 
6.668000e+00 1.016902e-02 
6.669000e+00 1.024822e-02 
6.670000e+00 1.032809e-02 
6.671000e+00 1.040866e-02 
6.672000e+00 1.048992e-02 
6.673000e+00 1.057188e-02 
6.674000e+00 1.065453e-02 
6.675000e+00 1.073789e-02 
6.676000e+00 1.082196e-02 
6.677000e+00 1.090674e-02 
6.678000e+00 1.099223e-02 
6.679000e+00 1.107844e-02 
6.680000e+00 1.116537e-02 
6.681000e+00 1.125303e-02 
6.682000e+00 1.134141e-02 
6.683000e+00 1.143053e-02 
6.684000e+00 1.152039e-02 
6.685000e+00 1.161098e-02 
6.686000e+00 1.170232e-02 
6.687000e+00 1.179441e-02 
6.688000e+00 1.188725e-02 
6.689000e+00 1.198084e-02 
6.690000e+00 1.207520e-02 
6.691000e+00 1.217031e-02 
6.692000e+00 1.226619e-02 
6.693000e+00 1.236284e-02 
6.694000e+00 1.246027e-02 
6.695000e+00 1.255847e-02 
6.696000e+00 1.265745e-02 
6.697000e+00 1.275721e-02 
6.698000e+00 1.285776e-02 
6.699000e+00 1.295911e-02 
6.700000e+00 1.306125e-02 
6.701000e+00 1.316418e-02 
6.702000e+00 1.326792e-02 
6.703000e+00 1.337247e-02 
6.704000e+00 1.347782e-02 
6.705000e+00 1.358399e-02 
6.706000e+00 1.369097e-02 
6.707000e+00 1.379878e-02 
6.708000e+00 1.390740e-02 
6.709000e+00 1.401686e-02 
6.710000e+00 1.412714e-02 
6.711000e+00 1.423826e-02 
6.712000e+00 1.435022e-02 
6.713000e+00 1.446302e-02 
6.714000e+00 1.457666e-02 
6.715000e+00 1.469115e-02 
6.716000e+00 1.480649e-02 
6.717000e+00 1.492269e-02 
6.718000e+00 1.503975e-02 
6.719000e+00 1.515767e-02 
6.720000e+00 1.527646e-02 
6.721000e+00 1.539611e-02 
6.722000e+00 1.551664e-02 
6.723000e+00 1.563805e-02 
6.724000e+00 1.576033e-02 
6.725000e+00 1.588350e-02 
6.726000e+00 1.600756e-02 
6.727000e+00 1.613250e-02 
6.728000e+00 1.625834e-02 
6.729000e+00 1.638507e-02 
6.730000e+00 1.651271e-02 
6.731000e+00 1.664125e-02 
6.732000e+00 1.677070e-02 
6.733000e+00 1.690106e-02 
6.734000e+00 1.703233e-02 
6.735000e+00 1.716452e-02 
6.736000e+00 1.729763e-02 
6.737000e+00 1.743166e-02 
6.738000e+00 1.756663e-02 
6.739000e+00 1.770252e-02 
6.740000e+00 1.783935e-02 
6.741000e+00 1.797711e-02 
6.742000e+00 1.811582e-02 
6.743000e+00 1.825546e-02 
6.744000e+00 1.839606e-02 
6.745000e+00 1.853761e-02 
6.746000e+00 1.868011e-02 
6.747000e+00 1.882357e-02 
6.748000e+00 1.896799e-02 
6.749000e+00 1.911337e-02 
6.750000e+00 1.925972e-02 
6.751000e+00 1.940704e-02 
6.752000e+00 1.955534e-02 
6.753000e+00 1.970461e-02 
6.754000e+00 1.985486e-02 
6.755000e+00 2.000609e-02 
6.756000e+00 2.015831e-02 
6.757000e+00 2.031152e-02 
6.758000e+00 2.046572e-02 
6.759000e+00 2.062092e-02 
6.760000e+00 2.077711e-02 
6.761000e+00 2.093431e-02 
6.762000e+00 2.109251e-02 
6.763000e+00 2.125172e-02 
6.764000e+00 2.141194e-02 
6.765000e+00 2.157318e-02 
6.766000e+00 2.173543e-02 
6.767000e+00 2.189871e-02 
6.768000e+00 2.206300e-02 
6.769000e+00 2.222833e-02 
6.770000e+00 2.239468e-02 
6.771000e+00 2.256206e-02 
6.772000e+00 2.273048e-02 
6.773000e+00 2.289994e-02 
6.774000e+00 2.307044e-02 
6.775000e+00 2.324198e-02 
6.776000e+00 2.341458e-02 
6.777000e+00 2.358822e-02 
6.778000e+00 2.376291e-02 
6.779000e+00 2.393866e-02 
6.780000e+00 2.411547e-02 
6.781000e+00 2.429334e-02 
6.782000e+00 2.447228e-02 
6.783000e+00 2.465228e-02 
6.784000e+00 2.483335e-02 
6.785000e+00 2.501550e-02 
6.786000e+00 2.519872e-02 
6.787000e+00 2.538302e-02 
6.788000e+00 2.556840e-02 
6.789000e+00 2.575486e-02 
6.790000e+00 2.594241e-02 
6.791000e+00 2.613106e-02 
6.792000e+00 2.632079e-02 
6.793000e+00 2.651162e-02 
6.794000e+00 2.670354e-02 
6.795000e+00 2.689657e-02 
6.796000e+00 2.709070e-02 
6.797000e+00 2.728593e-02 
6.798000e+00 2.748228e-02 
6.799000e+00 2.767973e-02 
6.800000e+00 2.787830e-02 
6.801000e+00 2.807798e-02 
6.802000e+00 2.827878e-02 
6.803000e+00 2.848070e-02 
6.804000e+00 2.868375e-02 
6.805000e+00 2.888792e-02 
6.806000e+00 2.909322e-02 
6.807000e+00 2.929965e-02 
6.808000e+00 2.950722e-02 
6.809000e+00 2.971592e-02 
6.810000e+00 2.992576e-02 
6.811000e+00 3.013674e-02 
6.812000e+00 3.034887e-02 
6.813000e+00 3.056213e-02 
6.814000e+00 3.077655e-02 
6.815000e+00 3.099212e-02 
6.816000e+00 3.120884e-02 
6.817000e+00 3.142671e-02 
6.818000e+00 3.164575e-02 
6.819000e+00 3.186594e-02 
6.820000e+00 3.208729e-02 
6.821000e+00 3.230981e-02 
6.822000e+00 3.253349e-02 
6.823000e+00 3.275834e-02 
6.824000e+00 3.298436e-02 
6.825000e+00 3.321156e-02 
6.826000e+00 3.343993e-02 
6.827000e+00 3.366948e-02 
6.828000e+00 3.390020e-02 
6.829000e+00 3.413211e-02 
6.830000e+00 3.436520e-02 
6.831000e+00 3.459948e-02 
6.832000e+00 3.483494e-02 
6.833000e+00 3.507159e-02 
6.834000e+00 3.530944e-02 
6.835000e+00 3.554847e-02 
6.836000e+00 3.578871e-02 
6.837000e+00 3.603014e-02 
6.838000e+00 3.627277e-02 
6.839000e+00 3.651660e-02 
6.840000e+00 3.676163e-02 
6.841000e+00 3.700787e-02 
6.842000e+00 3.725532e-02 
6.843000e+00 3.750397e-02 
6.844000e+00 3.775383e-02 
6.845000e+00 3.800491e-02 
6.846000e+00 3.825720e-02 
6.847000e+00 3.851071e-02 
6.848000e+00 3.876543e-02 
6.849000e+00 3.902137e-02 
6.850000e+00 3.927854e-02 
6.851000e+00 3.953692e-02 
6.852000e+00 3.979653e-02 
6.853000e+00 4.005737e-02 
6.854000e+00 4.031943e-02 
6.855000e+00 4.058272e-02 
6.856000e+00 4.084724e-02 
6.857000e+00 4.111300e-02 
6.858000e+00 4.137999e-02 
6.859000e+00 4.164821e-02 
6.860000e+00 4.191767e-02 
6.861000e+00 4.218836e-02 
6.862000e+00 4.246030e-02 
6.863000e+00 4.273348e-02 
6.864000e+00 4.300790e-02 
6.865000e+00 4.328356e-02 
6.866000e+00 4.356047e-02 
6.867000e+00 4.383862e-02 
6.868000e+00 4.411802e-02 
6.869000e+00 4.439867e-02 
6.870000e+00 4.468058e-02 
6.871000e+00 4.496373e-02 
6.872000e+00 4.524813e-02 
6.873000e+00 4.553379e-02 
6.874000e+00 4.582070e-02 
6.875000e+00 4.610887e-02 
6.876000e+00 4.639830e-02 
6.877000e+00 4.668898e-02 
6.878000e+00 4.698092e-02 
6.879000e+00 4.727413e-02 
6.880000e+00 4.756859e-02 
6.881000e+00 4.786432e-02 
6.882000e+00 4.816131e-02 
6.883000e+00 4.845957e-02 
6.884000e+00 4.875909e-02 
6.885000e+00 4.905987e-02 
6.886000e+00 4.936193e-02 
6.887000e+00 4.966525e-02 
6.888000e+00 4.996984e-02 
6.889000e+00 5.027570e-02 
6.890000e+00 5.058283e-02 
6.891000e+00 5.089123e-02 
6.892000e+00 5.120090e-02 
6.893000e+00 5.151185e-02 
6.894000e+00 5.182407e-02 
6.895000e+00 5.213756e-02 
6.896000e+00 5.245233e-02 
6.897000e+00 5.276837e-02 
6.898000e+00 5.308569e-02 
6.899000e+00 5.340429e-02 
6.900000e+00 5.372416e-02 
6.901000e+00 5.404531e-02 
6.902000e+00 5.436774e-02 
6.903000e+00 5.469144e-02 
6.904000e+00 5.501643e-02 
6.905000e+00 5.534269e-02 
6.906000e+00 5.567024e-02 
6.907000e+00 5.599906e-02 
6.908000e+00 5.632917e-02 
6.909000e+00 5.666055e-02 
6.910000e+00 5.699322e-02 
6.911000e+00 5.732717e-02 
6.912000e+00 5.766240e-02 
6.913000e+00 5.799891e-02 
6.914000e+00 5.833670e-02 
6.915000e+00 5.867578e-02 
6.916000e+00 5.901614e-02 
6.917000e+00 5.935778e-02 
6.918000e+00 5.970070e-02 
6.919000e+00 6.004491e-02 
6.920000e+00 6.039040e-02 
6.921000e+00 6.073717e-02 
6.922000e+00 6.108522e-02 
6.923000e+00 6.143456e-02 
6.924000e+00 6.178518e-02 
6.925000e+00 6.213708e-02 
6.926000e+00 6.249026e-02 
6.927000e+00 6.284473e-02 
6.928000e+00 6.320048e-02 
6.929000e+00 6.355751e-02 
6.930000e+00 6.391582e-02 
6.931000e+00 6.427541e-02 
6.932000e+00 6.463629e-02 
6.933000e+00 6.499844e-02 
6.934000e+00 6.536188e-02 
6.935000e+00 6.572660e-02 
6.936000e+00 6.609259e-02 
6.937000e+00 6.645987e-02 
6.938000e+00 6.682842e-02 
6.939000e+00 6.719825e-02 
6.940000e+00 6.756936e-02 
6.941000e+00 6.794175e-02 
6.942000e+00 6.831541e-02 
6.943000e+00 6.869035e-02 
6.944000e+00 6.906657e-02 
6.945000e+00 6.944406e-02 
6.946000e+00 6.982282e-02 
6.947000e+00 7.020286e-02 
6.948000e+00 7.058417e-02 
6.949000e+00 7.096676e-02 
6.950000e+00 7.135061e-02 
6.951000e+00 7.173574e-02 
6.952000e+00 7.212213e-02 
6.953000e+00 7.250980e-02 
6.954000e+00 7.289873e-02 
6.955000e+00 7.328893e-02 
6.956000e+00 7.368039e-02 
6.957000e+00 7.407312e-02 
6.958000e+00 7.446712e-02 
6.959000e+00 7.486238e-02 
6.960000e+00 7.525890e-02 
6.961000e+00 7.565668e-02 
6.962000e+00 7.605572e-02 
6.963000e+00 7.645602e-02 
6.964000e+00 7.685757e-02 
6.965000e+00 7.726039e-02 
6.966000e+00 7.766446e-02 
6.967000e+00 7.806978e-02 
6.968000e+00 7.847635e-02 
6.969000e+00 7.888418e-02 
6.970000e+00 7.929326e-02 
6.971000e+00 7.970358e-02 
6.972000e+00 8.011515e-02 
6.973000e+00 8.052797e-02 
6.974000e+00 8.094203e-02 
6.975000e+00 8.135734e-02 
6.976000e+00 8.177388e-02 
6.977000e+00 8.219167e-02 
6.978000e+00 8.261069e-02 
6.979000e+00 8.303095e-02 
6.980000e+00 8.345244e-02 
6.981000e+00 8.387517e-02 
6.982000e+00 8.429913e-02 
6.983000e+00 8.472432e-02 
6.984000e+00 8.515073e-02 
6.985000e+00 8.557838e-02 
6.986000e+00 8.600724e-02 
6.987000e+00 8.643733e-02 
6.988000e+00 8.686864e-02 
6.989000e+00 8.730117e-02 
6.990000e+00 8.773492e-02 
6.991000e+00 8.816988e-02 
6.992000e+00 8.860605e-02 
6.993000e+00 8.904344e-02 
6.994000e+00 8.948203e-02 
6.995000e+00 8.992183e-02 
6.996000e+00 9.036283e-02 
6.997000e+00 9.080504e-02 
6.998000e+00 9.124844e-02 
6.999000e+00 9.169305e-02 
7.000000e+00 9.213885e-02 
7.001000e+00 9.258584e-02 
7.002000e+00 9.303402e-02 
7.003000e+00 9.348340e-02 
7.004000e+00 9.393396e-02 
7.005000e+00 9.438570e-02 
7.006000e+00 9.483863e-02 
7.007000e+00 9.529273e-02 
7.008000e+00 9.574801e-02 
7.009000e+00 9.620447e-02 
7.010000e+00 9.666209e-02 
7.011000e+00 9.712089e-02 
7.012000e+00 9.758085e-02 
7.013000e+00 9.804198e-02 
7.014000e+00 9.850427e-02 
7.015000e+00 9.896771e-02 
7.016000e+00 9.943232e-02 
7.017000e+00 9.989807e-02 
7.018000e+00 1.003650e-01 
7.019000e+00 1.008330e-01 
7.020000e+00 1.013022e-01 
7.021000e+00 1.017726e-01 
7.022000e+00 1.022440e-01 
7.023000e+00 1.027167e-01 
7.024000e+00 1.031904e-01 
7.025000e+00 1.036653e-01 
7.026000e+00 1.041413e-01 
7.027000e+00 1.046184e-01 
7.028000e+00 1.050966e-01 
7.029000e+00 1.055760e-01 
7.030000e+00 1.060565e-01 
7.031000e+00 1.065381e-01 
7.032000e+00 1.070208e-01 
7.033000e+00 1.075046e-01 
7.034000e+00 1.079895e-01 
7.035000e+00 1.084755e-01 
7.036000e+00 1.089626e-01 
7.037000e+00 1.094508e-01 
7.038000e+00 1.099400e-01 
7.039000e+00 1.104304e-01 
7.040000e+00 1.109218e-01 
7.041000e+00 1.114144e-01 
7.042000e+00 1.119080e-01 
7.043000e+00 1.124026e-01 
7.044000e+00 1.128983e-01 
7.045000e+00 1.133951e-01 
7.046000e+00 1.138930e-01 
7.047000e+00 1.143919e-01 
7.048000e+00 1.148919e-01 
7.049000e+00 1.153929e-01 
7.050000e+00 1.158949e-01 
7.051000e+00 1.163980e-01 
7.052000e+00 1.169021e-01 
7.053000e+00 1.174073e-01 
7.054000e+00 1.179135e-01 
7.055000e+00 1.184207e-01 
7.056000e+00 1.189290e-01 
7.057000e+00 1.194382e-01 
7.058000e+00 1.199485e-01 
7.059000e+00 1.204598e-01 
7.060000e+00 1.209720e-01 
7.061000e+00 1.214853e-01 
7.062000e+00 1.219996e-01 
7.063000e+00 1.225149e-01 
7.064000e+00 1.230311e-01 
7.065000e+00 1.235484e-01 
7.066000e+00 1.240666e-01 
7.067000e+00 1.245858e-01 
7.068000e+00 1.251060e-01 
7.069000e+00 1.256271e-01 
7.070000e+00 1.261492e-01 
7.071000e+00 1.266723e-01 
7.072000e+00 1.271963e-01 
7.073000e+00 1.277213e-01 
7.074000e+00 1.282472e-01 
7.075000e+00 1.287740e-01 
7.076000e+00 1.293018e-01 
7.077000e+00 1.298305e-01 
7.078000e+00 1.303602e-01 
7.079000e+00 1.308907e-01 
7.080000e+00 1.314222e-01 
7.081000e+00 1.319546e-01 
7.082000e+00 1.324879e-01 
7.083000e+00 1.330221e-01 
7.084000e+00 1.335572e-01 
7.085000e+00 1.340932e-01 
7.086000e+00 1.346300e-01 
7.087000e+00 1.351678e-01 
7.088000e+00 1.357064e-01 
7.089000e+00 1.362459e-01 
7.090000e+00 1.367863e-01 
7.091000e+00 1.373275e-01 
7.092000e+00 1.378696e-01 
7.093000e+00 1.384126e-01 
7.094000e+00 1.389564e-01 
7.095000e+00 1.395010e-01 
7.096000e+00 1.400465e-01 
7.097000e+00 1.405928e-01 
7.098000e+00 1.411399e-01 
7.099000e+00 1.416879e-01 
7.100000e+00 1.422367e-01 
7.101000e+00 1.427863e-01 
7.102000e+00 1.433366e-01 
7.103000e+00 1.438878e-01 
7.104000e+00 1.444398e-01 
7.105000e+00 1.449926e-01 
7.106000e+00 1.455461e-01 
7.107000e+00 1.461005e-01 
7.108000e+00 1.466556e-01 
7.109000e+00 1.472114e-01 
7.110000e+00 1.477681e-01 
7.111000e+00 1.483254e-01 
7.112000e+00 1.488836e-01 
7.113000e+00 1.494425e-01 
7.114000e+00 1.500021e-01 
7.115000e+00 1.505624e-01 
7.116000e+00 1.511235e-01 
7.117000e+00 1.516853e-01 
7.118000e+00 1.522478e-01 
7.119000e+00 1.528110e-01 
7.120000e+00 1.533749e-01 
7.121000e+00 1.539396e-01 
7.122000e+00 1.545049e-01 
7.123000e+00 1.550709e-01 
7.124000e+00 1.556375e-01 
7.125000e+00 1.562049e-01 
7.126000e+00 1.567729e-01 
7.127000e+00 1.573416e-01 
7.128000e+00 1.579109e-01 
7.129000e+00 1.584809e-01 
7.130000e+00 1.590515e-01 
7.131000e+00 1.596227e-01 
7.132000e+00 1.601946e-01 
7.133000e+00 1.607671e-01 
7.134000e+00 1.613402e-01 
7.135000e+00 1.619140e-01 
7.136000e+00 1.624883e-01 
7.137000e+00 1.630632e-01 
7.138000e+00 1.636387e-01 
7.139000e+00 1.642149e-01 
7.140000e+00 1.647915e-01 
7.141000e+00 1.653688e-01 
7.142000e+00 1.659466e-01 
7.143000e+00 1.665250e-01 
7.144000e+00 1.671039e-01 
7.145000e+00 1.676834e-01 
7.146000e+00 1.682634e-01 
7.147000e+00 1.688440e-01 
7.148000e+00 1.694250e-01 
7.149000e+00 1.700066e-01 
7.150000e+00 1.705887e-01 
7.151000e+00 1.711713e-01 
7.152000e+00 1.717544e-01 
7.153000e+00 1.723380e-01 
7.154000e+00 1.729221e-01 
7.155000e+00 1.735066e-01 
7.156000e+00 1.740916e-01 
7.157000e+00 1.746771e-01 
7.158000e+00 1.752630e-01 
7.159000e+00 1.758494e-01 
7.160000e+00 1.764363e-01 
7.161000e+00 1.770235e-01 
7.162000e+00 1.776112e-01 
7.163000e+00 1.781993e-01 
7.164000e+00 1.787878e-01 
7.165000e+00 1.793767e-01 
7.166000e+00 1.799661e-01 
7.167000e+00 1.805558e-01 
7.168000e+00 1.811459e-01 
7.169000e+00 1.817363e-01 
7.170000e+00 1.823272e-01 
7.171000e+00 1.829184e-01 
7.172000e+00 1.835099e-01 
7.173000e+00 1.841018e-01 
7.174000e+00 1.846941e-01 
7.175000e+00 1.852867e-01 
7.176000e+00 1.858796e-01 
7.177000e+00 1.864728e-01 
7.178000e+00 1.870663e-01 
7.179000e+00 1.876601e-01 
7.180000e+00 1.882542e-01 
7.181000e+00 1.888486e-01 
7.182000e+00 1.894433e-01 
7.183000e+00 1.900383e-01 
7.184000e+00 1.906335e-01 
7.185000e+00 1.912289e-01 
7.186000e+00 1.918247e-01 
7.187000e+00 1.924206e-01 
7.188000e+00 1.930168e-01 
7.189000e+00 1.936132e-01 
7.190000e+00 1.942098e-01 
7.191000e+00 1.948067e-01 
7.192000e+00 1.954037e-01 
7.193000e+00 1.960009e-01 
7.194000e+00 1.965983e-01 
7.195000e+00 1.971959e-01 
7.196000e+00 1.977936e-01 
7.197000e+00 1.983916e-01 
7.198000e+00 1.989896e-01 
7.199000e+00 1.995878e-01 
7.200000e+00 2.001862e-01 
7.201000e+00 2.007846e-01 
7.202000e+00 2.013832e-01 
7.203000e+00 2.019819e-01 
7.204000e+00 2.025807e-01 
7.205000e+00 2.031796e-01 
7.206000e+00 2.037786e-01 
7.207000e+00 2.043776e-01 
7.208000e+00 2.049767e-01 
7.209000e+00 2.055759e-01 
7.210000e+00 2.061752e-01 
7.211000e+00 2.067744e-01 
7.212000e+00 2.073738e-01 
7.213000e+00 2.079731e-01 
7.214000e+00 2.085724e-01 
7.215000e+00 2.091718e-01 
7.216000e+00 2.097712e-01 
7.217000e+00 2.103706e-01 
7.218000e+00 2.109699e-01 
7.219000e+00 2.115692e-01 
7.220000e+00 2.121685e-01 
7.221000e+00 2.127678e-01 
7.222000e+00 2.133669e-01 
7.223000e+00 2.139661e-01 
7.224000e+00 2.145652e-01 
7.225000e+00 2.151641e-01 
7.226000e+00 2.157631e-01 
7.227000e+00 2.163619e-01 
7.228000e+00 2.169606e-01 
7.229000e+00 2.175592e-01 
7.230000e+00 2.181576e-01 
7.231000e+00 2.187560e-01 
7.232000e+00 2.193542e-01 
7.233000e+00 2.199523e-01 
7.234000e+00 2.205502e-01 
7.235000e+00 2.211479e-01 
7.236000e+00 2.217455e-01 
7.237000e+00 2.223428e-01 
7.238000e+00 2.229400e-01 
7.239000e+00 2.235370e-01 
7.240000e+00 2.241338e-01 
7.241000e+00 2.247303e-01 
7.242000e+00 2.253267e-01 
7.243000e+00 2.259227e-01 
7.244000e+00 2.265186e-01 
7.245000e+00 2.271142e-01 
7.246000e+00 2.277095e-01 
7.247000e+00 2.283045e-01 
7.248000e+00 2.288993e-01 
7.249000e+00 2.294937e-01 
7.250000e+00 2.300879e-01 
7.251000e+00 2.306817e-01 
7.252000e+00 2.312753e-01 
7.253000e+00 2.318685e-01 
7.254000e+00 2.324613e-01 
7.255000e+00 2.330538e-01 
7.256000e+00 2.336460e-01 
7.257000e+00 2.342378e-01 
7.258000e+00 2.348292e-01 
7.259000e+00 2.354202e-01 
7.260000e+00 2.360108e-01 
7.261000e+00 2.366010e-01 
7.262000e+00 2.371908e-01 
7.263000e+00 2.377802e-01 
7.264000e+00 2.383691e-01 
7.265000e+00 2.389576e-01 
7.266000e+00 2.395456e-01 
7.267000e+00 2.401332e-01 
7.268000e+00 2.407203e-01 
7.269000e+00 2.413069e-01 
7.270000e+00 2.418930e-01 
7.271000e+00 2.424786e-01 
7.272000e+00 2.430637e-01 
7.273000e+00 2.436483e-01 
7.274000e+00 2.442324e-01 
7.275000e+00 2.448159e-01 
7.276000e+00 2.453989e-01 
7.277000e+00 2.459813e-01 
7.278000e+00 2.465631e-01 
7.279000e+00 2.471443e-01 
7.280000e+00 2.477250e-01 
7.281000e+00 2.483051e-01 
7.282000e+00 2.488845e-01 
7.283000e+00 2.494633e-01 
7.284000e+00 2.500415e-01 
7.285000e+00 2.506191e-01 
7.286000e+00 2.511960e-01 
7.287000e+00 2.517723e-01 
7.288000e+00 2.523478e-01 
7.289000e+00 2.529227e-01 
7.290000e+00 2.534969e-01 
7.291000e+00 2.540705e-01 
7.292000e+00 2.546433e-01 
7.293000e+00 2.552153e-01 
7.294000e+00 2.557867e-01 
7.295000e+00 2.563573e-01 
7.296000e+00 2.569272e-01 
7.297000e+00 2.574963e-01 
7.298000e+00 2.580646e-01 
7.299000e+00 2.586322e-01 
7.300000e+00 2.591989e-01 
7.301000e+00 2.597649e-01 
7.302000e+00 2.603300e-01 
7.303000e+00 2.608944e-01 
7.304000e+00 2.614579e-01 
7.305000e+00 2.620205e-01 
7.306000e+00 2.625823e-01 
7.307000e+00 2.631433e-01 
7.308000e+00 2.637033e-01 
7.309000e+00 2.642625e-01 
7.310000e+00 2.648208e-01 
7.311000e+00 2.653782e-01 
7.312000e+00 2.659347e-01 
7.313000e+00 2.664902e-01 
7.314000e+00 2.670449e-01 
7.315000e+00 2.675985e-01 
7.316000e+00 2.681513e-01 
7.317000e+00 2.687030e-01 
7.318000e+00 2.692538e-01 
7.319000e+00 2.698036e-01 
7.320000e+00 2.703524e-01 
7.321000e+00 2.709002e-01 
7.322000e+00 2.714470e-01 
7.323000e+00 2.719928e-01 
7.324000e+00 2.725375e-01 
7.325000e+00 2.730811e-01 
7.326000e+00 2.736237e-01 
7.327000e+00 2.741653e-01 
7.328000e+00 2.747057e-01 
7.329000e+00 2.752451e-01 
7.330000e+00 2.757834e-01 
7.331000e+00 2.763205e-01 
7.332000e+00 2.768566e-01 
7.333000e+00 2.773915e-01 
7.334000e+00 2.779253e-01 
7.335000e+00 2.784579e-01 
7.336000e+00 2.789893e-01 
7.337000e+00 2.795196e-01 
7.338000e+00 2.800487e-01 
7.339000e+00 2.805766e-01 
7.340000e+00 2.811033e-01 
7.341000e+00 2.816287e-01 
7.342000e+00 2.821530e-01 
7.343000e+00 2.826760e-01 
7.344000e+00 2.831977e-01 
7.345000e+00 2.837182e-01 
7.346000e+00 2.842375e-01 
7.347000e+00 2.847554e-01 
7.348000e+00 2.852721e-01 
7.349000e+00 2.857874e-01 
7.350000e+00 2.863015e-01 
7.351000e+00 2.868142e-01 
7.352000e+00 2.873256e-01 
7.353000e+00 2.878356e-01 
7.354000e+00 2.883443e-01 
7.355000e+00 2.888517e-01 
7.356000e+00 2.893576e-01 
7.357000e+00 2.898622e-01 
7.358000e+00 2.903653e-01 
7.359000e+00 2.908671e-01 
7.360000e+00 2.913674e-01 
7.361000e+00 2.918663e-01 
7.362000e+00 2.923638e-01 
7.363000e+00 2.928598e-01 
7.364000e+00 2.933544e-01 
7.365000e+00 2.938475e-01 
7.366000e+00 2.943391e-01 
7.367000e+00 2.948292e-01 
7.368000e+00 2.953178e-01 
7.369000e+00 2.958049e-01 
7.370000e+00 2.962904e-01 
7.371000e+00 2.967745e-01 
7.372000e+00 2.972569e-01 
7.373000e+00 2.977379e-01 
7.374000e+00 2.982172e-01 
7.375000e+00 2.986950e-01 
7.376000e+00 2.991712e-01 
7.377000e+00 2.996457e-01 
7.378000e+00 3.001187e-01 
7.379000e+00 3.005901e-01 
7.380000e+00 3.010598e-01 
7.381000e+00 3.015278e-01 
7.382000e+00 3.019942e-01 
7.383000e+00 3.024590e-01 
7.384000e+00 3.029220e-01 
7.385000e+00 3.033834e-01 
7.386000e+00 3.038431e-01 
7.387000e+00 3.043011e-01 
7.388000e+00 3.047573e-01 
7.389000e+00 3.052119e-01 
7.390000e+00 3.056646e-01 
7.391000e+00 3.061157e-01 
7.392000e+00 3.065649e-01 
7.393000e+00 3.070124e-01 
7.394000e+00 3.074581e-01 
7.395000e+00 3.079020e-01 
7.396000e+00 3.083441e-01 
7.397000e+00 3.087844e-01 
7.398000e+00 3.092229e-01 
7.399000e+00 3.096595e-01 
7.400000e+00 3.100943e-01 
7.401000e+00 3.105272e-01 
7.402000e+00 3.109582e-01 
7.403000e+00 3.113874e-01 
7.404000e+00 3.118147e-01 
7.405000e+00 3.122400e-01 
7.406000e+00 3.126635e-01 
7.407000e+00 3.130850e-01 
7.408000e+00 3.135046e-01 
7.409000e+00 3.139222e-01 
7.410000e+00 3.143379e-01 
7.411000e+00 3.147517e-01 
7.412000e+00 3.151634e-01 
7.413000e+00 3.155732e-01 
7.414000e+00 3.159809e-01 
7.415000e+00 3.163867e-01 
7.416000e+00 3.167904e-01 
7.417000e+00 3.171921e-01 
7.418000e+00 3.175917e-01 
7.419000e+00 3.179893e-01 
7.420000e+00 3.183848e-01 
7.421000e+00 3.187783e-01 
7.422000e+00 3.191697e-01 
7.423000e+00 3.195589e-01 
7.424000e+00 3.199461e-01 
7.425000e+00 3.203312e-01 
7.426000e+00 3.207141e-01 
7.427000e+00 3.210949e-01 
7.428000e+00 3.214735e-01 
7.429000e+00 3.218500e-01 
7.430000e+00 3.222243e-01 
7.431000e+00 3.225964e-01 
7.432000e+00 3.229663e-01 
7.433000e+00 3.233341e-01 
7.434000e+00 3.236996e-01 
7.435000e+00 3.240629e-01 
7.436000e+00 3.244239e-01 
7.437000e+00 3.247828e-01 
7.438000e+00 3.251393e-01 
7.439000e+00 3.254936e-01 
7.440000e+00 3.258456e-01 
7.441000e+00 3.261953e-01 
7.442000e+00 3.265428e-01 
7.443000e+00 3.268879e-01 
7.444000e+00 3.272307e-01 
7.445000e+00 3.275712e-01 
7.446000e+00 3.279093e-01 
7.447000e+00 3.282451e-01 
7.448000e+00 3.285785e-01 
7.449000e+00 3.289096e-01 
7.450000e+00 3.292382e-01 
7.451000e+00 3.295645e-01 
7.452000e+00 3.298884e-01 
7.453000e+00 3.302099e-01 
7.454000e+00 3.305289e-01 
7.455000e+00 3.308455e-01 
7.456000e+00 3.311597e-01 
7.457000e+00 3.314714e-01 
7.458000e+00 3.317806e-01 
7.459000e+00 3.320874e-01 
7.460000e+00 3.323917e-01 
7.461000e+00 3.326934e-01 
7.462000e+00 3.329927e-01 
7.463000e+00 3.332895e-01 
7.464000e+00 3.335837e-01 
7.465000e+00 3.338754e-01 
7.466000e+00 3.341646e-01 
7.467000e+00 3.344511e-01 
7.468000e+00 3.347352e-01 
7.469000e+00 3.350166e-01 
7.470000e+00 3.352955e-01 
7.471000e+00 3.355717e-01 
7.472000e+00 3.358454e-01 
7.473000e+00 3.361164e-01 
7.474000e+00 3.363848e-01 
7.475000e+00 3.366506e-01 
7.476000e+00 3.369137e-01 
7.477000e+00 3.371741e-01 
7.478000e+00 3.374319e-01 
7.479000e+00 3.376870e-01 
7.480000e+00 3.379394e-01 
7.481000e+00 3.381891e-01 
7.482000e+00 3.384361e-01 
7.483000e+00 3.386804e-01 
7.484000e+00 3.389220e-01 
7.485000e+00 3.391608e-01 
7.486000e+00 3.393968e-01 
7.487000e+00 3.396301e-01 
7.488000e+00 3.398607e-01 
7.489000e+00 3.400884e-01 
7.490000e+00 3.403134e-01 
7.491000e+00 3.405356e-01 
7.492000e+00 3.407549e-01 
7.493000e+00 3.409714e-01 
7.494000e+00 3.411851e-01 
7.495000e+00 3.413960e-01 
7.496000e+00 3.416040e-01 
7.497000e+00 3.418092e-01 
7.498000e+00 3.420115e-01 
7.499000e+00 3.422109e-01 
7.500000e+00 3.424074e-01 
7.501000e+00 3.426010e-01 
7.502000e+00 3.427918e-01 
7.503000e+00 3.429796e-01 
7.504000e+00 3.431644e-01 
7.505000e+00 3.433464e-01 
7.506000e+00 3.435254e-01 
7.507000e+00 3.437014e-01 
7.508000e+00 3.438745e-01 
7.509000e+00 3.440446e-01 
7.510000e+00 3.442117e-01 
7.511000e+00 3.443758e-01 
7.512000e+00 3.445369e-01 
7.513000e+00 3.446951e-01 
7.514000e+00 3.448501e-01 
7.515000e+00 3.450022e-01 
7.516000e+00 3.451512e-01 
7.517000e+00 3.452972e-01 
7.518000e+00 3.454401e-01 
7.519000e+00 3.455799e-01 
7.520000e+00 3.457167e-01 
7.521000e+00 3.458504e-01 
7.522000e+00 3.459809e-01 
7.523000e+00 3.461084e-01 
7.524000e+00 3.462328e-01 
7.525000e+00 3.463540e-01 
7.526000e+00 3.464721e-01 
7.527000e+00 3.465870e-01 
7.528000e+00 3.466988e-01 
7.529000e+00 3.468075e-01 
7.530000e+00 3.469130e-01 
7.531000e+00 3.470153e-01 
7.532000e+00 3.471144e-01 
7.533000e+00 3.472103e-01 
7.534000e+00 3.473030e-01 
7.535000e+00 3.473925e-01 
7.536000e+00 3.474788e-01 
7.537000e+00 3.475618e-01 
7.538000e+00 3.476416e-01 
7.539000e+00 3.477181e-01 
7.540000e+00 3.477914e-01 
7.541000e+00 3.478615e-01 
7.542000e+00 3.479282e-01 
7.543000e+00 3.479917e-01 
7.544000e+00 3.480518e-01 
7.545000e+00 3.481087e-01 
7.546000e+00 3.481622e-01 
7.547000e+00 3.482125e-01 
7.548000e+00 3.482594e-01 
7.549000e+00 3.483029e-01 
7.550000e+00 3.483432e-01 
7.551000e+00 3.483800e-01 
7.552000e+00 3.484135e-01 
7.553000e+00 3.484437e-01 
7.554000e+00 3.484704e-01 
7.555000e+00 3.484938e-01 
7.556000e+00 3.485138e-01 
7.557000e+00 3.485304e-01 
7.558000e+00 3.485435e-01 
7.559000e+00 3.485533e-01 
7.560000e+00 3.485596e-01 
7.561000e+00 3.485624e-01 
7.562000e+00 3.485619e-01 
7.563000e+00 3.485578e-01 
7.564000e+00 3.485504e-01 
7.565000e+00 3.485394e-01 
7.566000e+00 3.485250e-01 
7.567000e+00 3.485070e-01 
7.568000e+00 3.484856e-01 
7.569000e+00 3.484607e-01 
7.570000e+00 3.484323e-01 
7.571000e+00 3.484003e-01 
7.572000e+00 3.483649e-01 
7.573000e+00 3.483259e-01 
7.574000e+00 3.482833e-01 
7.575000e+00 3.482372e-01 
7.576000e+00 3.481876e-01 
7.577000e+00 3.481344e-01 
7.578000e+00 3.480776e-01 
7.579000e+00 3.480172e-01 
7.580000e+00 3.479533e-01 
7.581000e+00 3.478857e-01 
7.582000e+00 3.478146e-01 
7.583000e+00 3.477398e-01 
7.584000e+00 3.476615e-01 
7.585000e+00 3.475795e-01 
7.586000e+00 3.474938e-01 
7.587000e+00 3.474046e-01 
7.588000e+00 3.473116e-01 
7.589000e+00 3.472151e-01 
7.590000e+00 3.471148e-01 
7.591000e+00 3.470109e-01 
7.592000e+00 3.469033e-01 
7.593000e+00 3.467921e-01 
7.594000e+00 3.466771e-01 
7.595000e+00 3.465585e-01 
7.596000e+00 3.464361e-01 
7.597000e+00 3.463101e-01 
7.598000e+00 3.461803e-01 
7.599000e+00 3.460468e-01 
7.600000e+00 3.459095e-01 
7.601000e+00 3.457686e-01 
7.602000e+00 3.456238e-01 
7.603000e+00 3.454754e-01 
7.604000e+00 3.453231e-01 
7.605000e+00 3.451671e-01 
7.606000e+00 3.450074e-01 
7.607000e+00 3.448438e-01 
7.608000e+00 3.446765e-01 
7.609000e+00 3.445053e-01 
7.610000e+00 3.443304e-01 
7.611000e+00 3.441517e-01 
7.612000e+00 3.439691e-01 
7.613000e+00 3.437827e-01 
7.614000e+00 3.435925e-01 
7.615000e+00 3.433985e-01 
7.616000e+00 3.432007e-01 
7.617000e+00 3.429990e-01 
7.618000e+00 3.427934e-01 
7.619000e+00 3.425840e-01 
7.620000e+00 3.423707e-01 
7.621000e+00 3.421536e-01 
7.622000e+00 3.419325e-01 
7.623000e+00 3.417076e-01 
7.624000e+00 3.414789e-01 
7.625000e+00 3.412462e-01 
7.626000e+00 3.410096e-01 
7.627000e+00 3.407691e-01 
7.628000e+00 3.405247e-01 
7.629000e+00 3.402764e-01 
7.630000e+00 3.400242e-01 
7.631000e+00 3.397680e-01 
7.632000e+00 3.395079e-01 
7.633000e+00 3.392439e-01 
7.634000e+00 3.389759e-01 
7.635000e+00 3.387040e-01 
7.636000e+00 3.384281e-01 
7.637000e+00 3.381483e-01 
7.638000e+00 3.378645e-01 
7.639000e+00 3.375767e-01 
7.640000e+00 3.372850e-01 
7.641000e+00 3.369892e-01 
7.642000e+00 3.366895e-01 
7.643000e+00 3.363858e-01 
7.644000e+00 3.360781e-01 
7.645000e+00 3.357663e-01 
7.646000e+00 3.354506e-01 
7.647000e+00 3.351309e-01 
7.648000e+00 3.348071e-01 
7.649000e+00 3.344793e-01 
7.650000e+00 3.341475e-01 
7.651000e+00 3.338117e-01 
7.652000e+00 3.334718e-01 
7.653000e+00 3.331279e-01 
7.654000e+00 3.327799e-01 
7.655000e+00 3.324279e-01 
7.656000e+00 3.320718e-01 
7.657000e+00 3.317117e-01 
7.658000e+00 3.313475e-01 
7.659000e+00 3.309792e-01 
7.660000e+00 3.306068e-01 
7.661000e+00 3.302304e-01 
7.662000e+00 3.298499e-01 
7.663000e+00 3.294653e-01 
7.664000e+00 3.290766e-01 
7.665000e+00 3.286838e-01 
7.666000e+00 3.282869e-01 
7.667000e+00 3.278859e-01 
7.668000e+00 3.274808e-01 
7.669000e+00 3.270716e-01 
7.670000e+00 3.266583e-01 
7.671000e+00 3.262408e-01 
7.672000e+00 3.258192e-01 
7.673000e+00 3.253935e-01 
7.674000e+00 3.249637e-01 
7.675000e+00 3.245297e-01 
7.676000e+00 3.240916e-01 
7.677000e+00 3.236494e-01 
7.678000e+00 3.232030e-01 
7.679000e+00 3.227524e-01 
7.680000e+00 3.222977e-01 
7.681000e+00 3.218388e-01 
7.682000e+00 3.213758e-01 
7.683000e+00 3.209086e-01 
7.684000e+00 3.204372e-01 
7.685000e+00 3.199617e-01 
7.686000e+00 3.194820e-01 
7.687000e+00 3.189981e-01 
7.688000e+00 3.185100e-01 
7.689000e+00 3.180178e-01 
7.690000e+00 3.175214e-01 
7.691000e+00 3.170207e-01 
7.692000e+00 3.165159e-01 
7.693000e+00 3.160069e-01 
7.694000e+00 3.154937e-01 
7.695000e+00 3.149763e-01 
7.696000e+00 3.144547e-01 
7.697000e+00 3.139288e-01 
7.698000e+00 3.133988e-01 
7.699000e+00 3.128645e-01 
7.700000e+00 3.123261e-01 
7.701000e+00 3.117834e-01 
7.702000e+00 3.112365e-01 
7.703000e+00 3.106854e-01 
7.704000e+00 3.101300e-01 
7.705000e+00 3.095705e-01 
7.706000e+00 3.090067e-01 
7.707000e+00 3.084386e-01 
7.708000e+00 3.078664e-01 
7.709000e+00 3.072899e-01 
7.710000e+00 3.067091e-01 
7.711000e+00 3.061242e-01 
7.712000e+00 3.055349e-01 
7.713000e+00 3.049415e-01 
7.714000e+00 3.043438e-01 
7.715000e+00 3.037418e-01 
7.716000e+00 3.031356e-01 
7.717000e+00 3.025252e-01 
7.718000e+00 3.019104e-01 
7.719000e+00 3.012915e-01 
7.720000e+00 3.006683e-01 
7.721000e+00 3.000408e-01 
7.722000e+00 2.994091e-01 
7.723000e+00 2.987731e-01 
7.724000e+00 2.981328e-01 
7.725000e+00 2.974883e-01 
7.726000e+00 2.968395e-01 
7.727000e+00 2.961865e-01 
7.728000e+00 2.955292e-01 
7.729000e+00 2.948676e-01 
7.730000e+00 2.942018e-01 
7.731000e+00 2.935317e-01 
7.732000e+00 2.928573e-01 
7.733000e+00 2.921786e-01 
7.734000e+00 2.914957e-01 
7.735000e+00 2.908085e-01 
7.736000e+00 2.901171e-01 
7.737000e+00 2.894213e-01 
7.738000e+00 2.887213e-01 
7.739000e+00 2.880170e-01 
7.740000e+00 2.873085e-01 
7.741000e+00 2.865956e-01 
7.742000e+00 2.858785e-01 
7.743000e+00 2.851571e-01 
7.744000e+00 2.844315e-01 
7.745000e+00 2.837015e-01 
7.746000e+00 2.829673e-01 
7.747000e+00 2.822288e-01 
7.748000e+00 2.814861e-01 
7.749000e+00 2.807390e-01 
7.750000e+00 2.799877e-01 
7.751000e+00 2.792321e-01 
7.752000e+00 2.784722e-01 
7.753000e+00 2.777080e-01 
7.754000e+00 2.769396e-01 
7.755000e+00 2.761669e-01 
7.756000e+00 2.753899e-01 
7.757000e+00 2.746087e-01 
7.758000e+00 2.738231e-01 
7.759000e+00 2.730333e-01 
7.760000e+00 2.722393e-01 
7.761000e+00 2.714409e-01 
7.762000e+00 2.706383e-01 
7.763000e+00 2.698314e-01 
7.764000e+00 2.690202e-01 
7.765000e+00 2.682048e-01 
7.766000e+00 2.673851e-01 
7.767000e+00 2.665611e-01 
7.768000e+00 2.657329e-01 
7.769000e+00 2.649004e-01 
7.770000e+00 2.640637e-01 
7.771000e+00 2.632226e-01 
7.772000e+00 2.623773e-01 
7.773000e+00 2.615278e-01 
7.774000e+00 2.606740e-01 
7.775000e+00 2.598159e-01 
7.776000e+00 2.589536e-01 
7.777000e+00 2.580870e-01 
7.778000e+00 2.572162e-01 
7.779000e+00 2.563411e-01 
7.780000e+00 2.554618e-01 
7.781000e+00 2.545783e-01 
7.782000e+00 2.536904e-01 
7.783000e+00 2.527984e-01 
7.784000e+00 2.519021e-01 
7.785000e+00 2.510015e-01 
7.786000e+00 2.500968e-01 
7.787000e+00 2.491877e-01 
7.788000e+00 2.482745e-01 
7.789000e+00 2.473570e-01 
7.790000e+00 2.464353e-01 
7.791000e+00 2.455094e-01 
7.792000e+00 2.445792e-01 
7.793000e+00 2.436448e-01 
7.794000e+00 2.427062e-01 
7.795000e+00 2.417634e-01 
7.796000e+00 2.408164e-01 
7.797000e+00 2.398652e-01 
7.798000e+00 2.389097e-01 
7.799000e+00 2.379500e-01 
7.800000e+00 2.369862e-01 
7.801000e+00 2.360181e-01 
7.802000e+00 2.350459e-01 
7.803000e+00 2.340694e-01 
7.804000e+00 2.330888e-01 
7.805000e+00 2.321040e-01 
7.806000e+00 2.311150e-01 
7.807000e+00 2.301218e-01 
7.808000e+00 2.291244e-01 
7.809000e+00 2.281229e-01 
7.810000e+00 2.271172e-01 
7.811000e+00 2.261073e-01 
7.812000e+00 2.250932e-01 
7.813000e+00 2.240750e-01 
7.814000e+00 2.230527e-01 
7.815000e+00 2.220262e-01 
7.816000e+00 2.209955e-01 
7.817000e+00 2.199607e-01 
7.818000e+00 2.189218e-01 
7.819000e+00 2.178787e-01 
7.820000e+00 2.168315e-01 
7.821000e+00 2.157801e-01 
7.822000e+00 2.147246e-01 
7.823000e+00 2.136651e-01 
7.824000e+00 2.126013e-01 
7.825000e+00 2.115335e-01 
7.826000e+00 2.104616e-01 
7.827000e+00 2.093856e-01 
7.828000e+00 2.083054e-01 
7.829000e+00 2.072212e-01 
7.830000e+00 2.061329e-01 
7.831000e+00 2.050405e-01 
7.832000e+00 2.039440e-01 
7.833000e+00 2.028435e-01 
7.834000e+00 2.017389e-01 
7.835000e+00 2.006302e-01 
7.836000e+00 1.995174e-01 
7.837000e+00 1.984006e-01 
7.838000e+00 1.972798e-01 
7.839000e+00 1.961548e-01 
7.840000e+00 1.950259e-01 
7.841000e+00 1.938929e-01 
7.842000e+00 1.927559e-01 
7.843000e+00 1.916149e-01 
7.844000e+00 1.904698e-01 
7.845000e+00 1.893208e-01 
7.846000e+00 1.881677e-01 
7.847000e+00 1.870106e-01 
7.848000e+00 1.858496e-01 
7.849000e+00 1.846845e-01 
7.850000e+00 1.835155e-01 
7.851000e+00 1.823424e-01 
7.852000e+00 1.811654e-01 
7.853000e+00 1.799845e-01 
7.854000e+00 1.787995e-01 
7.855000e+00 1.776106e-01 
7.856000e+00 1.764178e-01 
7.857000e+00 1.752210e-01 
7.858000e+00 1.740203e-01 
7.859000e+00 1.728157e-01 
7.860000e+00 1.716071e-01 
7.861000e+00 1.703946e-01 
7.862000e+00 1.691782e-01 
7.863000e+00 1.679579e-01 
7.864000e+00 1.667337e-01 
7.865000e+00 1.655056e-01 
7.866000e+00 1.642737e-01 
7.867000e+00 1.630378e-01 
7.868000e+00 1.617981e-01 
7.869000e+00 1.605545e-01 
7.870000e+00 1.593070e-01 
7.871000e+00 1.580557e-01 
7.872000e+00 1.568006e-01 
7.873000e+00 1.555416e-01 
7.874000e+00 1.542788e-01 
7.875000e+00 1.530122e-01 
7.876000e+00 1.517417e-01 
7.877000e+00 1.504675e-01 
7.878000e+00 1.491894e-01 
7.879000e+00 1.479076e-01 
7.880000e+00 1.466220e-01 
7.881000e+00 1.453326e-01 
7.882000e+00 1.440394e-01 
7.883000e+00 1.427425e-01 
7.884000e+00 1.414418e-01 
7.885000e+00 1.401373e-01 
7.886000e+00 1.388292e-01 
7.887000e+00 1.375173e-01 
7.888000e+00 1.362016e-01 
7.889000e+00 1.348823e-01 
7.890000e+00 1.335592e-01 
7.891000e+00 1.322325e-01 
7.892000e+00 1.309021e-01 
7.893000e+00 1.295679e-01 
7.894000e+00 1.282302e-01 
7.895000e+00 1.268887e-01 
7.896000e+00 1.255436e-01 
7.897000e+00 1.241948e-01 
7.898000e+00 1.228424e-01 
7.899000e+00 1.214864e-01 
7.900000e+00 1.201267e-01 
7.901000e+00 1.187635e-01 
7.902000e+00 1.173966e-01 
7.903000e+00 1.160261e-01 
7.904000e+00 1.146521e-01 
7.905000e+00 1.132744e-01 
7.906000e+00 1.118932e-01 
7.907000e+00 1.105085e-01 
7.908000e+00 1.091202e-01 
7.909000e+00 1.077283e-01 
7.910000e+00 1.063329e-01 
7.911000e+00 1.049340e-01 
7.912000e+00 1.035316e-01 
7.913000e+00 1.021257e-01 
7.914000e+00 1.007163e-01 
7.915000e+00 9.930336e-02 
7.916000e+00 9.788698e-02 
7.917000e+00 9.646713e-02 
7.918000e+00 9.504382e-02 
7.919000e+00 9.361707e-02 
7.920000e+00 9.218689e-02 
7.921000e+00 9.075327e-02 
7.922000e+00 8.931624e-02 
7.923000e+00 8.787581e-02 
7.924000e+00 8.643197e-02 
7.925000e+00 8.498475e-02 
7.926000e+00 8.353415e-02 
7.927000e+00 8.208019e-02 
7.928000e+00 8.062287e-02 
7.929000e+00 7.916220e-02 
7.930000e+00 7.769820e-02 
7.931000e+00 7.623088e-02 
7.932000e+00 7.476023e-02 
7.933000e+00 7.328629e-02 
7.934000e+00 7.180905e-02 
7.935000e+00 7.032853e-02 
7.936000e+00 6.884474e-02 
7.937000e+00 6.735768e-02 
7.938000e+00 6.586738e-02 
7.939000e+00 6.437383e-02 
7.940000e+00 6.287706e-02 
7.941000e+00 6.137707e-02 
7.942000e+00 5.987387e-02 
7.943000e+00 5.836747e-02 
7.944000e+00 5.685790e-02 
7.945000e+00 5.534514e-02 
7.946000e+00 5.382923e-02 
7.947000e+00 5.231017e-02 
7.948000e+00 5.078796e-02 
7.949000e+00 4.926263e-02 
7.950000e+00 4.773418e-02 
7.951000e+00 4.620263e-02 
7.952000e+00 4.466798e-02 
7.953000e+00 4.313025e-02 
7.954000e+00 4.158946e-02 
7.955000e+00 4.004560e-02 
7.956000e+00 3.849870e-02 
7.957000e+00 3.694876e-02 
7.958000e+00 3.539580e-02 
7.959000e+00 3.383983e-02 
7.960000e+00 3.228085e-02 
7.961000e+00 3.071890e-02 
7.962000e+00 2.915397e-02 
7.963000e+00 2.758607e-02 
7.964000e+00 2.601523e-02 
7.965000e+00 2.444144e-02 
7.966000e+00 2.286473e-02 
7.967000e+00 2.128511e-02 
7.968000e+00 1.970259e-02 
7.969000e+00 1.811718e-02 
7.970000e+00 1.652889e-02 
7.971000e+00 1.493774e-02 
7.972000e+00 1.334374e-02 
7.973000e+00 1.174690e-02 
7.974000e+00 1.014723e-02 
7.975000e+00 8.544757e-03 
7.976000e+00 6.939480e-03 
7.977000e+00 5.331416e-03 
7.978000e+00 3.720579e-03 
7.979000e+00 2.106980e-03 
7.980000e+00 4.906343e-04 
7.981000e+00 -1.128447e-03 
7.982000e+00 -2.750249e-03 
7.983000e+00 -4.374760e-03 
7.984000e+00 -6.001965e-03 
7.985000e+00 -7.631853e-03 
7.986000e+00 -9.264409e-03 
7.987000e+00 -1.089962e-02 
7.988000e+00 -1.253747e-02 
7.989000e+00 -1.417795e-02 
7.990000e+00 -1.582105e-02 
7.991000e+00 -1.746674e-02 
7.992000e+00 -1.911503e-02 
7.993000e+00 -2.076589e-02 
7.994000e+00 -2.241930e-02 
7.995000e+00 -2.407527e-02 
7.996000e+00 -2.573376e-02 
7.997000e+00 -2.739477e-02 
7.998000e+00 -2.905829e-02 
7.999000e+00 -3.072430e-02 
8.000000e+00 -3.239278e-02 
8.001000e+00 -3.406373e-02 
8.002000e+00 -3.573713e-02 
8.003000e+00 -3.741296e-02 
8.004000e+00 -3.909120e-02 
8.005000e+00 -4.077186e-02 
8.006000e+00 -4.245490e-02 
8.007000e+00 -4.414032e-02 
8.008000e+00 -4.582811e-02 
8.009000e+00 -4.751824e-02 
8.010000e+00 -4.921070e-02 
8.011000e+00 -5.090549e-02 
8.012000e+00 -5.260257e-02 
8.013000e+00 -5.430195e-02 
8.014000e+00 -5.600360e-02 
8.015000e+00 -5.770751e-02 
8.016000e+00 -5.941367e-02 
8.017000e+00 -6.112206e-02 
8.018000e+00 -6.283266e-02 
8.019000e+00 -6.454546e-02 
8.020000e+00 -6.626045e-02 
8.021000e+00 -6.797761e-02 
8.022000e+00 -6.969692e-02 
8.023000e+00 -7.141837e-02 
8.024000e+00 -7.314195e-02 
8.025000e+00 -7.486764e-02 
8.026000e+00 -7.659543e-02 
8.027000e+00 -7.832529e-02 
8.028000e+00 -8.005721e-02 
8.029000e+00 -8.179119e-02 
8.030000e+00 -8.352720e-02 
8.031000e+00 -8.526522e-02 
8.032000e+00 -8.700525e-02 
8.033000e+00 -8.874726e-02 
8.034000e+00 -9.049125e-02 
8.035000e+00 -9.223718e-02 
8.036000e+00 -9.398506e-02 
8.037000e+00 -9.573487e-02 
8.038000e+00 -9.748658e-02 
8.039000e+00 -9.924018e-02 
8.040000e+00 -1.009957e-01 
8.041000e+00 -1.027530e-01 
8.042000e+00 -1.045122e-01 
8.043000e+00 -1.062732e-01 
8.044000e+00 -1.080360e-01 
8.045000e+00 -1.098006e-01 
8.046000e+00 -1.115670e-01 
8.047000e+00 -1.133352e-01 
8.048000e+00 -1.151051e-01 
8.049000e+00 -1.168768e-01 
8.050000e+00 -1.186501e-01 
8.051000e+00 -1.204252e-01 
8.052000e+00 -1.222019e-01 
8.053000e+00 -1.239803e-01 
8.054000e+00 -1.257604e-01 
8.055000e+00 -1.275420e-01 
8.056000e+00 -1.293254e-01 
8.057000e+00 -1.311103e-01 
8.058000e+00 -1.328967e-01 
8.059000e+00 -1.346848e-01 
8.060000e+00 -1.364744e-01 
8.061000e+00 -1.382655e-01 
8.062000e+00 -1.400582e-01 
8.063000e+00 -1.418523e-01 
8.064000e+00 -1.436480e-01 
8.065000e+00 -1.454451e-01 
8.066000e+00 -1.472436e-01 
8.067000e+00 -1.490436e-01 
8.068000e+00 -1.508450e-01 
8.069000e+00 -1.526478e-01 
8.070000e+00 -1.544519e-01 
8.071000e+00 -1.562575e-01 
8.072000e+00 -1.580644e-01 
8.073000e+00 -1.598726e-01 
8.074000e+00 -1.616821e-01 
8.075000e+00 -1.634929e-01 
8.076000e+00 -1.653050e-01 
8.077000e+00 -1.671184e-01 
8.078000e+00 -1.689330e-01 
8.079000e+00 -1.707488e-01 
8.080000e+00 -1.725658e-01 
8.081000e+00 -1.743840e-01 
8.082000e+00 -1.762034e-01 
8.083000e+00 -1.780240e-01 
8.084000e+00 -1.798457e-01 
8.085000e+00 -1.816685e-01 
8.086000e+00 -1.834924e-01 
8.087000e+00 -1.853174e-01 
8.088000e+00 -1.871434e-01 
8.089000e+00 -1.889705e-01 
8.090000e+00 -1.907987e-01 
8.091000e+00 -1.926278e-01 
8.092000e+00 -1.944579e-01 
8.093000e+00 -1.962891e-01 
8.094000e+00 -1.981212e-01 
8.095000e+00 -1.999542e-01 
8.096000e+00 -2.017881e-01 
8.097000e+00 -2.036230e-01 
8.098000e+00 -2.054587e-01 
8.099000e+00 -2.072953e-01 
8.100000e+00 -2.091328e-01 
8.101000e+00 -2.109711e-01 
8.102000e+00 -2.128102e-01 
8.103000e+00 -2.146501e-01 
8.104000e+00 -2.164908e-01 
8.105000e+00 -2.183322e-01 
8.106000e+00 -2.201744e-01 
8.107000e+00 -2.220173e-01 
8.108000e+00 -2.238609e-01 
8.109000e+00 -2.257052e-01 
8.110000e+00 -2.275501e-01 
8.111000e+00 -2.293958e-01 
8.112000e+00 -2.312420e-01 
8.113000e+00 -2.330889e-01 
8.114000e+00 -2.349363e-01 
8.115000e+00 -2.367843e-01 
8.116000e+00 -2.386329e-01 
8.117000e+00 -2.404820e-01 
8.118000e+00 -2.423317e-01 
8.119000e+00 -2.441818e-01 
8.120000e+00 -2.460324e-01 
8.121000e+00 -2.478835e-01 
8.122000e+00 -2.497350e-01 
8.123000e+00 -2.515870e-01 
8.124000e+00 -2.534393e-01 
8.125000e+00 -2.552921e-01 
8.126000e+00 -2.571452e-01 
8.127000e+00 -2.589986e-01 
8.128000e+00 -2.608524e-01 
8.129000e+00 -2.627065e-01 
8.130000e+00 -2.645609e-01 
8.131000e+00 -2.664156e-01 
8.132000e+00 -2.682705e-01 
8.133000e+00 -2.701257e-01 
8.134000e+00 -2.719810e-01 
8.135000e+00 -2.738366e-01 
8.136000e+00 -2.756924e-01 
8.137000e+00 -2.775483e-01 
8.138000e+00 -2.794043e-01 
8.139000e+00 -2.812605e-01 
8.140000e+00 -2.831167e-01 
8.141000e+00 -2.849731e-01 
8.142000e+00 -2.868295e-01 
8.143000e+00 -2.886860e-01 
8.144000e+00 -2.905424e-01 
8.145000e+00 -2.923989e-01 
8.146000e+00 -2.942554e-01 
8.147000e+00 -2.961118e-01 
8.148000e+00 -2.979682e-01 
8.149000e+00 -2.998245e-01 
8.150000e+00 -3.016807e-01 
8.151000e+00 -3.035368e-01 
8.152000e+00 -3.053928e-01 
8.153000e+00 -3.072486e-01 
8.154000e+00 -3.091042e-01 
8.155000e+00 -3.109597e-01 
8.156000e+00 -3.128149e-01 
8.157000e+00 -3.146699e-01 
8.158000e+00 -3.165247e-01 
8.159000e+00 -3.183792e-01 
8.160000e+00 -3.202334e-01 
8.161000e+00 -3.220873e-01 
8.162000e+00 -3.239408e-01 
8.163000e+00 -3.257940e-01 
8.164000e+00 -3.276469e-01 
8.165000e+00 -3.294993e-01 
8.166000e+00 -3.313514e-01 
8.167000e+00 -3.332030e-01 
8.168000e+00 -3.350542e-01 
8.169000e+00 -3.369049e-01 
8.170000e+00 -3.387551e-01 
8.171000e+00 -3.406048e-01 
8.172000e+00 -3.424540e-01 
8.173000e+00 -3.443026e-01 
8.174000e+00 -3.461507e-01 
8.175000e+00 -3.479982e-01 
8.176000e+00 -3.498450e-01 
8.177000e+00 -3.516913e-01 
8.178000e+00 -3.535369e-01 
8.179000e+00 -3.553818e-01 
8.180000e+00 -3.572261e-01 
8.181000e+00 -3.590696e-01 
8.182000e+00 -3.609124e-01 
8.183000e+00 -3.627545e-01 
8.184000e+00 -3.645958e-01 
8.185000e+00 -3.664363e-01 
8.186000e+00 -3.682760e-01 
8.187000e+00 -3.701149e-01 
8.188000e+00 -3.719529e-01 
8.189000e+00 -3.737900e-01 
8.190000e+00 -3.756263e-01 
8.191000e+00 -3.774617e-01 
8.192000e+00 -3.792961e-01 
8.193000e+00 -3.811296e-01 
8.194000e+00 -3.829621e-01 
8.195000e+00 -3.847936e-01 
8.196000e+00 -3.866241e-01 
8.197000e+00 -3.884536e-01 
8.198000e+00 -3.902820e-01 
8.199000e+00 -3.921094e-01 
8.200000e+00 -3.939357e-01 
8.201000e+00 -3.957608e-01 
8.202000e+00 -3.975848e-01 
8.203000e+00 -3.994077e-01 
8.204000e+00 -4.012294e-01 
8.205000e+00 -4.030499e-01 
8.206000e+00 -4.048692e-01 
8.207000e+00 -4.066873e-01 
8.208000e+00 -4.085041e-01 
8.209000e+00 -4.103196e-01 
8.210000e+00 -4.121339e-01 
8.211000e+00 -4.139468e-01 
8.212000e+00 -4.157584e-01 
8.213000e+00 -4.175686e-01 
8.214000e+00 -4.193775e-01 
8.215000e+00 -4.211850e-01 
8.216000e+00 -4.229910e-01 
8.217000e+00 -4.247956e-01 
8.218000e+00 -4.265988e-01 
8.219000e+00 -4.284004e-01 
8.220000e+00 -4.302006e-01 
8.221000e+00 -4.319993e-01 
8.222000e+00 -4.337964e-01 
8.223000e+00 -4.355919e-01 
8.224000e+00 -4.373859e-01 
8.225000e+00 -4.391783e-01 
8.226000e+00 -4.409690e-01 
8.227000e+00 -4.427582e-01 
8.228000e+00 -4.445456e-01 
8.229000e+00 -4.463314e-01 
8.230000e+00 -4.481154e-01 
8.231000e+00 -4.498978e-01 
8.232000e+00 -4.516784e-01 
8.233000e+00 -4.534572e-01 
8.234000e+00 -4.552343e-01 
8.235000e+00 -4.570095e-01 
8.236000e+00 -4.587829e-01 
8.237000e+00 -4.605545e-01 
8.238000e+00 -4.623242e-01 
8.239000e+00 -4.640920e-01 
8.240000e+00 -4.658579e-01 
8.241000e+00 -4.676219e-01 
8.242000e+00 -4.693839e-01 
8.243000e+00 -4.711440e-01 
8.244000e+00 -4.729021e-01 
8.245000e+00 -4.746581e-01 
8.246000e+00 -4.764122e-01 
8.247000e+00 -4.781641e-01 
8.248000e+00 -4.799140e-01 
8.249000e+00 -4.816619e-01 
8.250000e+00 -4.834076e-01 
8.251000e+00 -4.851511e-01 
8.252000e+00 -4.868925e-01 
8.253000e+00 -4.886318e-01 
8.254000e+00 -4.903688e-01 
8.255000e+00 -4.921037e-01 
8.256000e+00 -4.938363e-01 
8.257000e+00 -4.955666e-01 
8.258000e+00 -4.972947e-01 
8.259000e+00 -4.990204e-01 
8.260000e+00 -5.007439e-01 
8.261000e+00 -5.024650e-01 
8.262000e+00 -5.041837e-01 
8.263000e+00 -5.059001e-01 
8.264000e+00 -5.076141e-01 
8.265000e+00 -5.093257e-01 
8.266000e+00 -5.110348e-01 
8.267000e+00 -5.127414e-01 
8.268000e+00 -5.144456e-01 
8.269000e+00 -5.161473e-01 
8.270000e+00 -5.178464e-01 
8.271000e+00 -5.195431e-01 
8.272000e+00 -5.212371e-01 
8.273000e+00 -5.229286e-01 
8.274000e+00 -5.246174e-01 
8.275000e+00 -5.263037e-01 
8.276000e+00 -5.279873e-01 
8.277000e+00 -5.296682e-01 
8.278000e+00 -5.313465e-01 
8.279000e+00 -5.330220e-01 
8.280000e+00 -5.346949e-01 
8.281000e+00 -5.363649e-01 
8.282000e+00 -5.380323e-01 
8.283000e+00 -5.396968e-01 
8.284000e+00 -5.413585e-01 
8.285000e+00 -5.430174e-01 
8.286000e+00 -5.446735e-01 
8.287000e+00 -5.463267e-01 
8.288000e+00 -5.479770e-01 
8.289000e+00 -5.496244e-01 
8.290000e+00 -5.512688e-01 
8.291000e+00 -5.529104e-01 
8.292000e+00 -5.545489e-01 
8.293000e+00 -5.561845e-01 
8.294000e+00 -5.578171e-01 
8.295000e+00 -5.594466e-01 
8.296000e+00 -5.610731e-01 
8.297000e+00 -5.626965e-01 
8.298000e+00 -5.643168e-01 
8.299000e+00 -5.659341e-01 
8.300000e+00 -5.675482e-01 
8.301000e+00 -5.691591e-01 
8.302000e+00 -5.707669e-01 
8.303000e+00 -5.723715e-01 
8.304000e+00 -5.739729e-01 
8.305000e+00 -5.755711e-01 
8.306000e+00 -5.771660e-01 
8.307000e+00 -5.787577e-01 
8.308000e+00 -5.803460e-01 
8.309000e+00 -5.819311e-01 
8.310000e+00 -5.835128e-01 
8.311000e+00 -5.850912e-01 
8.312000e+00 -5.866662e-01 
8.313000e+00 -5.882379e-01 
8.314000e+00 -5.898061e-01 
8.315000e+00 -5.913709e-01 
8.316000e+00 -5.929323e-01 
8.317000e+00 -5.944902e-01 
8.318000e+00 -5.960446e-01 
8.319000e+00 -5.975955e-01 
8.320000e+00 -5.991429e-01 
8.321000e+00 -6.006867e-01 
8.322000e+00 -6.022270e-01 
8.323000e+00 -6.037637e-01 
8.324000e+00 -6.052968e-01 
8.325000e+00 -6.068263e-01 
8.326000e+00 -6.083521e-01 
8.327000e+00 -6.098743e-01 
8.328000e+00 -6.113928e-01 
8.329000e+00 -6.129076e-01 
8.330000e+00 -6.144187e-01 
8.331000e+00 -6.159260e-01 
8.332000e+00 -6.174296e-01 
8.333000e+00 -6.189294e-01 
8.334000e+00 -6.204254e-01 
8.335000e+00 -6.219176e-01 
8.336000e+00 -6.234060e-01 
8.337000e+00 -6.248905e-01 
8.338000e+00 -6.263711e-01 
8.339000e+00 -6.278479e-01 
8.340000e+00 -6.293207e-01 
8.341000e+00 -6.307896e-01 
8.342000e+00 -6.322545e-01 
8.343000e+00 -6.337155e-01 
8.344000e+00 -6.351725e-01 
8.345000e+00 -6.366255e-01 
8.346000e+00 -6.380745e-01 
8.347000e+00 -6.395194e-01 
8.348000e+00 -6.409602e-01 
8.349000e+00 -6.423970e-01 
8.350000e+00 -6.438297e-01 
8.351000e+00 -6.452582e-01 
8.352000e+00 -6.466826e-01 
8.353000e+00 -6.481029e-01 
8.354000e+00 -6.495190e-01 
8.355000e+00 -6.509308e-01 
8.356000e+00 -6.523385e-01 
8.357000e+00 -6.537419e-01 
8.358000e+00 -6.551411e-01 
8.359000e+00 -6.565360e-01 
8.360000e+00 -6.579267e-01 
8.361000e+00 -6.593130e-01 
8.362000e+00 -6.606950e-01 
8.363000e+00 -6.620726e-01 
8.364000e+00 -6.634459e-01 
8.365000e+00 -6.648148e-01 
8.366000e+00 -6.661793e-01 
8.367000e+00 -6.675394e-01 
8.368000e+00 -6.688950e-01 
8.369000e+00 -6.702462e-01 
8.370000e+00 -6.715929e-01 
8.371000e+00 -6.729352e-01 
8.372000e+00 -6.742729e-01 
8.373000e+00 -6.756061e-01 
8.374000e+00 -6.769347e-01 
8.375000e+00 -6.782588e-01 
8.376000e+00 -6.795783e-01 
8.377000e+00 -6.808932e-01 
8.378000e+00 -6.822035e-01 
8.379000e+00 -6.835092e-01 
8.380000e+00 -6.848102e-01 
8.381000e+00 -6.861065e-01 
8.382000e+00 -6.873981e-01 
8.383000e+00 -6.886850e-01 
8.384000e+00 -6.899673e-01 
8.385000e+00 -6.912447e-01 
8.386000e+00 -6.925174e-01 
8.387000e+00 -6.937853e-01 
8.388000e+00 -6.950485e-01 
8.389000e+00 -6.963068e-01 
8.390000e+00 -6.975603e-01 
8.391000e+00 -6.988089e-01 
8.392000e+00 -7.000527e-01 
8.393000e+00 -7.012916e-01 
8.394000e+00 -7.025256e-01 
8.395000e+00 -7.037546e-01 
8.396000e+00 -7.049788e-01 
8.397000e+00 -7.061980e-01 
8.398000e+00 -7.074122e-01 
8.399000e+00 -7.086214e-01 
8.400000e+00 -7.098256e-01 
8.401000e+00 -7.110248e-01 
8.402000e+00 -7.122190e-01 
8.403000e+00 -7.134081e-01 
8.404000e+00 -7.145922e-01 
8.405000e+00 -7.157711e-01 
8.406000e+00 -7.169450e-01 
8.407000e+00 -7.181137e-01 
8.408000e+00 -7.192773e-01 
8.409000e+00 -7.204357e-01 
8.410000e+00 -7.215889e-01 
8.411000e+00 -7.227370e-01 
8.412000e+00 -7.238799e-01 
8.413000e+00 -7.250175e-01 
8.414000e+00 -7.261499e-01 
8.415000e+00 -7.272771e-01 
8.416000e+00 -7.283989e-01 
8.417000e+00 -7.295155e-01 
8.418000e+00 -7.306268e-01 
8.419000e+00 -7.317328e-01 
8.420000e+00 -7.328334e-01 
8.421000e+00 -7.339287e-01 
8.422000e+00 -7.350185e-01 
8.423000e+00 -7.361031e-01 
8.424000e+00 -7.371822e-01 
8.425000e+00 -7.382559e-01 
8.426000e+00 -7.393241e-01 
8.427000e+00 -7.403869e-01 
8.428000e+00 -7.414443e-01 
8.429000e+00 -7.424961e-01 
8.430000e+00 -7.435425e-01 
8.431000e+00 -7.445834e-01 
8.432000e+00 -7.456187e-01 
8.433000e+00 -7.466485e-01 
8.434000e+00 -7.476727e-01 
8.435000e+00 -7.486913e-01 
8.436000e+00 -7.497044e-01 
8.437000e+00 -7.507118e-01 
8.438000e+00 -7.517137e-01 
8.439000e+00 -7.527098e-01 
8.440000e+00 -7.537004e-01 
8.441000e+00 -7.546853e-01 
8.442000e+00 -7.556644e-01 
8.443000e+00 -7.566379e-01 
8.444000e+00 -7.576057e-01 
8.445000e+00 -7.585677e-01 
8.446000e+00 -7.595241e-01 
8.447000e+00 -7.604746e-01 
8.448000e+00 -7.614194e-01 
8.449000e+00 -7.623584e-01 
8.450000e+00 -7.632915e-01 
8.451000e+00 -7.642189e-01 
8.452000e+00 -7.651404e-01 
8.453000e+00 -7.660561e-01 
8.454000e+00 -7.669660e-01 
8.455000e+00 -7.678699e-01 
8.456000e+00 -7.687680e-01 
8.457000e+00 -7.696601e-01 
8.458000e+00 -7.705464e-01 
8.459000e+00 -7.714267e-01 
8.460000e+00 -7.723010e-01 
8.461000e+00 -7.731694e-01 
8.462000e+00 -7.740318e-01 
8.463000e+00 -7.748883e-01 
8.464000e+00 -7.757387e-01 
8.465000e+00 -7.765831e-01 
8.466000e+00 -7.774215e-01 
8.467000e+00 -7.782538e-01 
8.468000e+00 -7.790801e-01 
8.469000e+00 -7.799003e-01 
8.470000e+00 -7.807144e-01 
8.471000e+00 -7.815224e-01 
8.472000e+00 -7.823243e-01 
8.473000e+00 -7.831201e-01 
8.474000e+00 -7.839097e-01 
8.475000e+00 -7.846932e-01 
8.476000e+00 -7.854705e-01 
8.477000e+00 -7.862416e-01 
8.478000e+00 -7.870066e-01 
8.479000e+00 -7.877653e-01 
8.480000e+00 -7.885178e-01 
8.481000e+00 -7.892641e-01 
8.482000e+00 -7.900041e-01 
8.483000e+00 -7.907379e-01 
8.484000e+00 -7.914654e-01 
8.485000e+00 -7.921866e-01 
8.486000e+00 -7.929015e-01 
8.487000e+00 -7.936101e-01 
8.488000e+00 -7.943124e-01 
8.489000e+00 -7.950084e-01 
8.490000e+00 -7.956980e-01 
8.491000e+00 -7.963812e-01 
8.492000e+00 -7.970581e-01 
8.493000e+00 -7.977285e-01 
8.494000e+00 -7.983926e-01 
8.495000e+00 -7.990503e-01 
8.496000e+00 -7.997016e-01 
8.497000e+00 -8.003464e-01 
8.498000e+00 -8.009847e-01 
8.499000e+00 -8.016167e-01 
8.500000e+00 -8.022421e-01 
8.501000e+00 -8.028611e-01 
8.502000e+00 -8.034736e-01 
8.503000e+00 -8.040795e-01 
8.504000e+00 -8.046790e-01 
8.505000e+00 -8.052719e-01 
8.506000e+00 -8.058583e-01 
8.507000e+00 -8.064381e-01 
8.508000e+00 -8.070114e-01 
8.509000e+00 -8.075781e-01 
8.510000e+00 -8.081382e-01 
8.511000e+00 -8.086917e-01 
8.512000e+00 -8.092386e-01 
8.513000e+00 -8.097789e-01 
8.514000e+00 -8.103126e-01 
8.515000e+00 -8.108396e-01 
8.516000e+00 -8.113600e-01 
8.517000e+00 -8.118737e-01 
8.518000e+00 -8.123807e-01 
8.519000e+00 -8.128811e-01 
8.520000e+00 -8.133748e-01 
8.521000e+00 -8.138617e-01 
8.522000e+00 -8.143420e-01 
8.523000e+00 -8.148155e-01 
8.524000e+00 -8.152823e-01 
8.525000e+00 -8.157423e-01 
8.526000e+00 -8.161956e-01 
8.527000e+00 -8.166421e-01 
8.528000e+00 -8.170819e-01 
8.529000e+00 -8.175148e-01 
8.530000e+00 -8.179410e-01 
8.531000e+00 -8.183603e-01 
8.532000e+00 -8.187729e-01 
8.533000e+00 -8.191786e-01 
8.534000e+00 -8.195775e-01 
8.535000e+00 -8.199695e-01 
8.536000e+00 -8.203547e-01 
8.537000e+00 -8.207330e-01 
8.538000e+00 -8.211045e-01 
8.539000e+00 -8.214690e-01 
8.540000e+00 -8.218267e-01 
8.541000e+00 -8.221775e-01 
8.542000e+00 -8.225214e-01 
8.543000e+00 -8.228583e-01 
8.544000e+00 -8.231883e-01 
8.545000e+00 -8.235114e-01 
8.546000e+00 -8.238276e-01 
8.547000e+00 -8.241368e-01 
8.548000e+00 -8.244390e-01 
8.549000e+00 -8.247342e-01 
8.550000e+00 -8.250225e-01 
8.551000e+00 -8.253038e-01 
8.552000e+00 -8.255781e-01 
8.553000e+00 -8.258454e-01 
8.554000e+00 -8.261057e-01 
8.555000e+00 -8.263589e-01 
8.556000e+00 -8.266051e-01 
8.557000e+00 -8.268443e-01 
8.558000e+00 -8.270765e-01 
8.559000e+00 -8.273016e-01 
8.560000e+00 -8.275196e-01 
8.561000e+00 -8.277306e-01 
8.562000e+00 -8.279344e-01 
8.563000e+00 -8.281312e-01 
8.564000e+00 -8.283210e-01 
8.565000e+00 -8.285036e-01 
8.566000e+00 -8.286791e-01 
8.567000e+00 -8.288475e-01 
8.568000e+00 -8.290088e-01 
8.569000e+00 -8.291629e-01 
8.570000e+00 -8.293099e-01 
8.571000e+00 -8.294498e-01 
8.572000e+00 -8.295825e-01 
8.573000e+00 -8.297081e-01 
8.574000e+00 -8.298265e-01 
8.575000e+00 -8.299377e-01 
8.576000e+00 -8.300418e-01 
8.577000e+00 -8.301387e-01 
8.578000e+00 -8.302284e-01 
8.579000e+00 -8.303109e-01 
8.580000e+00 -8.303862e-01 
8.581000e+00 -8.304543e-01 
8.582000e+00 -8.305151e-01 
8.583000e+00 -8.305688e-01 
8.584000e+00 -8.306152e-01 
8.585000e+00 -8.306544e-01 
8.586000e+00 -8.306864e-01 
8.587000e+00 -8.307111e-01 
8.588000e+00 -8.307286e-01 
8.589000e+00 -8.307388e-01 
8.590000e+00 -8.307418e-01 
8.591000e+00 -8.307375e-01 
8.592000e+00 -8.307259e-01 
8.593000e+00 -8.307071e-01 
8.594000e+00 -8.306809e-01 
8.595000e+00 -8.306475e-01 
8.596000e+00 -8.306068e-01 
8.597000e+00 -8.305588e-01 
8.598000e+00 -8.305035e-01 
8.599000e+00 -8.304409e-01 
8.600000e+00 -8.303709e-01 
8.601000e+00 -8.302937e-01 
8.602000e+00 -8.302091e-01 
8.603000e+00 -8.301172e-01 
8.604000e+00 -8.300180e-01 
8.605000e+00 -8.299115e-01 
8.606000e+00 -8.297976e-01 
8.607000e+00 -8.296764e-01 
8.608000e+00 -8.295478e-01 
8.609000e+00 -8.294119e-01 
8.610000e+00 -8.292686e-01 
8.611000e+00 -8.291179e-01 
8.612000e+00 -8.289599e-01 
8.613000e+00 -8.287946e-01 
8.614000e+00 -8.286218e-01 
8.615000e+00 -8.284417e-01 
8.616000e+00 -8.282542e-01 
8.617000e+00 -8.280593e-01 
8.618000e+00 -8.278571e-01 
8.619000e+00 -8.276474e-01 
8.620000e+00 -8.274304e-01 
8.621000e+00 -8.272060e-01 
8.622000e+00 -8.269742e-01 
8.623000e+00 -8.267349e-01 
8.624000e+00 -8.264883e-01 
8.625000e+00 -8.262343e-01 
8.626000e+00 -8.259729e-01 
8.627000e+00 -8.257040e-01 
8.628000e+00 -8.254277e-01 
8.629000e+00 -8.251441e-01 
8.630000e+00 -8.248530e-01 
8.631000e+00 -8.245545e-01 
8.632000e+00 -8.242485e-01 
8.633000e+00 -8.239352e-01 
8.634000e+00 -8.236144e-01 
8.635000e+00 -8.232861e-01 
8.636000e+00 -8.229505e-01 
8.637000e+00 -8.226074e-01 
8.638000e+00 -8.222569e-01 
8.639000e+00 -8.218989e-01 
8.640000e+00 -8.215335e-01 
8.641000e+00 -8.211607e-01 
8.642000e+00 -8.207804e-01 
8.643000e+00 -8.203927e-01 
8.644000e+00 -8.199976e-01 
8.645000e+00 -8.195950e-01 
8.646000e+00 -8.191849e-01 
8.647000e+00 -8.187674e-01 
8.648000e+00 -8.183425e-01 
8.649000e+00 -8.179101e-01 
8.650000e+00 -8.174703e-01 
8.651000e+00 -8.170230e-01 
8.652000e+00 -8.165682e-01 
8.653000e+00 -8.161060e-01 
8.654000e+00 -8.156364e-01 
8.655000e+00 -8.151593e-01 
8.656000e+00 -8.146747e-01 
8.657000e+00 -8.141827e-01 
8.658000e+00 -8.136833e-01 
8.659000e+00 -8.131764e-01 
8.660000e+00 -8.126620e-01 
8.661000e+00 -8.121402e-01 
8.662000e+00 -8.116109e-01 
8.663000e+00 -8.110742e-01 
8.664000e+00 -8.105300e-01 
8.665000e+00 -8.099784e-01 
8.666000e+00 -8.094193e-01 
8.667000e+00 -8.088528e-01 
8.668000e+00 -8.082788e-01 
8.669000e+00 -8.076974e-01 
8.670000e+00 -8.071085e-01 
8.671000e+00 -8.065122e-01 
8.672000e+00 -8.059085e-01 
8.673000e+00 -8.052972e-01 
8.674000e+00 -8.046786e-01 
8.675000e+00 -8.040525e-01 
8.676000e+00 -8.034190e-01 
8.677000e+00 -8.027780e-01 
8.678000e+00 -8.021296e-01 
8.679000e+00 -8.014737e-01 
8.680000e+00 -8.008104e-01 
8.681000e+00 -8.001397e-01 
8.682000e+00 -7.994615e-01 
8.683000e+00 -7.987759e-01 
8.684000e+00 -7.980829e-01 
8.685000e+00 -7.973825e-01 
8.686000e+00 -7.966746e-01 
8.687000e+00 -7.959593e-01 
8.688000e+00 -7.952366e-01 
8.689000e+00 -7.945065e-01 
8.690000e+00 -7.937690e-01 
8.691000e+00 -7.930240e-01 
8.692000e+00 -7.922717e-01 
8.693000e+00 -7.915119e-01 
8.694000e+00 -7.907448e-01 
8.695000e+00 -7.899702e-01 
8.696000e+00 -7.891882e-01 
8.697000e+00 -7.883989e-01 
8.698000e+00 -7.876021e-01 
8.699000e+00 -7.867980e-01 
8.700000e+00 -7.859865e-01 
8.701000e+00 -7.851676e-01 
8.702000e+00 -7.843413e-01 
8.703000e+00 -7.835076e-01 
8.704000e+00 -7.826666e-01 
8.705000e+00 -7.818182e-01 
8.706000e+00 -7.809625e-01 
8.707000e+00 -7.800994e-01 
8.708000e+00 -7.792289e-01 
8.709000e+00 -7.783511e-01 
8.710000e+00 -7.774659e-01 
8.711000e+00 -7.765734e-01 
8.712000e+00 -7.756736e-01 
8.713000e+00 -7.747664e-01 
8.714000e+00 -7.738519e-01 
8.715000e+00 -7.729300e-01 
8.716000e+00 -7.720009e-01 
8.717000e+00 -7.710644e-01 
8.718000e+00 -7.701206e-01 
8.719000e+00 -7.691695e-01 
8.720000e+00 -7.682112e-01 
8.721000e+00 -7.672455e-01 
8.722000e+00 -7.662725e-01 
8.723000e+00 -7.652922e-01 
8.724000e+00 -7.643047e-01 
8.725000e+00 -7.633099e-01 
8.726000e+00 -7.623078e-01 
8.727000e+00 -7.612984e-01 
8.728000e+00 -7.602818e-01 
8.729000e+00 -7.592580e-01 
8.730000e+00 -7.582269e-01 
8.731000e+00 -7.571885e-01 
8.732000e+00 -7.561430e-01 
8.733000e+00 -7.550902e-01 
8.734000e+00 -7.540301e-01 
8.735000e+00 -7.529629e-01 
8.736000e+00 -7.518884e-01 
8.737000e+00 -7.508068e-01 
8.738000e+00 -7.497179e-01 
8.739000e+00 -7.486219e-01 
8.740000e+00 -7.475186e-01 
8.741000e+00 -7.464082e-01 
8.742000e+00 -7.452906e-01 
8.743000e+00 -7.441659e-01 
8.744000e+00 -7.430340e-01 
8.745000e+00 -7.418949e-01 
8.746000e+00 -7.407488e-01 
8.747000e+00 -7.395954e-01 
8.748000e+00 -7.384350e-01 
8.749000e+00 -7.372674e-01 
8.750000e+00 -7.360927e-01 
8.751000e+00 -7.349109e-01 
8.752000e+00 -7.337220e-01 
8.753000e+00 -7.325260e-01 
8.754000e+00 -7.313230e-01 
8.755000e+00 -7.301128e-01 
8.756000e+00 -7.288956e-01 
8.757000e+00 -7.276714e-01 
8.758000e+00 -7.264401e-01 
8.759000e+00 -7.252017e-01 
8.760000e+00 -7.239563e-01 
8.761000e+00 -7.227039e-01 
8.762000e+00 -7.214444e-01 
8.763000e+00 -7.201780e-01 
8.764000e+00 -7.189046e-01 
8.765000e+00 -7.176241e-01 
8.766000e+00 -7.163367e-01 
8.767000e+00 -7.150423e-01 
8.768000e+00 -7.137409e-01 
8.769000e+00 -7.124326e-01 
8.770000e+00 -7.111174e-01 
8.771000e+00 -7.097952e-01 
8.772000e+00 -7.084660e-01 
8.773000e+00 -7.071300e-01 
8.774000e+00 -7.057870e-01 
8.775000e+00 -7.044372e-01 
8.776000e+00 -7.030804e-01 
8.777000e+00 -7.017168e-01 
8.778000e+00 -7.003463e-01 
8.779000e+00 -6.989689e-01 
8.780000e+00 -6.975847e-01 
8.781000e+00 -6.961936e-01 
8.782000e+00 -6.947958e-01 
8.783000e+00 -6.933910e-01 
8.784000e+00 -6.919795e-01 
8.785000e+00 -6.905612e-01 
8.786000e+00 -6.891361e-01 
8.787000e+00 -6.877042e-01 
8.788000e+00 -6.862655e-01 
8.789000e+00 -6.848201e-01 
8.790000e+00 -6.833679e-01 
8.791000e+00 -6.819090e-01 
8.792000e+00 -6.804433e-01 
8.793000e+00 -6.789710e-01 
8.794000e+00 -6.774919e-01 
8.795000e+00 -6.760061e-01 
8.796000e+00 -6.745137e-01 
8.797000e+00 -6.730146e-01 
8.798000e+00 -6.715088e-01 
8.799000e+00 -6.699964e-01 
8.800000e+00 -6.684773e-01 
8.801000e+00 -6.669516e-01 
8.802000e+00 -6.654193e-01 
8.803000e+00 -6.638804e-01 
8.804000e+00 -6.623349e-01 
8.805000e+00 -6.607828e-01 
8.806000e+00 -6.592242e-01 
8.807000e+00 -6.576589e-01 
8.808000e+00 -6.560872e-01 
8.809000e+00 -6.545089e-01 
8.810000e+00 -6.529241e-01 
8.811000e+00 -6.513328e-01 
8.812000e+00 -6.497350e-01 
8.813000e+00 -6.481307e-01 
8.814000e+00 -6.465200e-01 
8.815000e+00 -6.449027e-01 
8.816000e+00 -6.432791e-01 
8.817000e+00 -6.416490e-01 
8.818000e+00 -6.400125e-01 
8.819000e+00 -6.383696e-01 
8.820000e+00 -6.367203e-01 
8.821000e+00 -6.350646e-01 
8.822000e+00 -6.334025e-01 
8.823000e+00 -6.317341e-01 
8.824000e+00 -6.300594e-01 
8.825000e+00 -6.283783e-01 
8.826000e+00 -6.266909e-01 
8.827000e+00 -6.249972e-01 
8.828000e+00 -6.232972e-01 
8.829000e+00 -6.215910e-01 
8.830000e+00 -6.198785e-01 
8.831000e+00 -6.181597e-01 
8.832000e+00 -6.164347e-01 
8.833000e+00 -6.147035e-01 
8.834000e+00 -6.129661e-01 
8.835000e+00 -6.112225e-01 
8.836000e+00 -6.094728e-01 
8.837000e+00 -6.077168e-01 
8.838000e+00 -6.059548e-01 
8.839000e+00 -6.041865e-01 
8.840000e+00 -6.024122e-01 
8.841000e+00 -6.006318e-01 
8.842000e+00 -5.988453e-01 
8.843000e+00 -5.970527e-01 
8.844000e+00 -5.952540e-01 
8.845000e+00 -5.934493e-01 
8.846000e+00 -5.916386e-01 
8.847000e+00 -5.898218e-01 
8.848000e+00 -5.879991e-01 
8.849000e+00 -5.861704e-01 
8.850000e+00 -5.843357e-01 
8.851000e+00 -5.824950e-01 
8.852000e+00 -5.806484e-01 
8.853000e+00 -5.787959e-01 
8.854000e+00 -5.769375e-01 
8.855000e+00 -5.750732e-01 
8.856000e+00 -5.732030e-01 
8.857000e+00 -5.713269e-01 
8.858000e+00 -5.694450e-01 
8.859000e+00 -5.675573e-01 
8.860000e+00 -5.656638e-01 
8.861000e+00 -5.637644e-01 
8.862000e+00 -5.618593e-01 
8.863000e+00 -5.599484e-01 
8.864000e+00 -5.580318e-01 
8.865000e+00 -5.561094e-01 
8.866000e+00 -5.541813e-01 
8.867000e+00 -5.522475e-01 
8.868000e+00 -5.503081e-01 
8.869000e+00 -5.483629e-01 
8.870000e+00 -5.464121e-01 
8.871000e+00 -5.444557e-01 
8.872000e+00 -5.424937e-01 
8.873000e+00 -5.405260e-01 
8.874000e+00 -5.385528e-01 
8.875000e+00 -5.365740e-01 
8.876000e+00 -5.345897e-01 
8.877000e+00 -5.325998e-01 
8.878000e+00 -5.306044e-01 
8.879000e+00 -5.286035e-01 
8.880000e+00 -5.265971e-01 
8.881000e+00 -5.245853e-01 
8.882000e+00 -5.225680e-01 
8.883000e+00 -5.205453e-01 
8.884000e+00 -5.185172e-01 
8.885000e+00 -5.164837e-01 
8.886000e+00 -5.144448e-01 
8.887000e+00 -5.124005e-01 
8.888000e+00 -5.103509e-01 
8.889000e+00 -5.082960e-01 
8.890000e+00 -5.062358e-01 
8.891000e+00 -5.041703e-01 
8.892000e+00 -5.020995e-01 
8.893000e+00 -5.000235e-01 
8.894000e+00 -4.979422e-01 
8.895000e+00 -4.958557e-01 
8.896000e+00 -4.937641e-01 
8.897000e+00 -4.916672e-01 
8.898000e+00 -4.895652e-01 
8.899000e+00 -4.874580e-01 
8.900000e+00 -4.853458e-01 
8.901000e+00 -4.832284e-01 
8.902000e+00 -4.811059e-01 
8.903000e+00 -4.789784e-01 
8.904000e+00 -4.768458e-01 
8.905000e+00 -4.747082e-01 
8.906000e+00 -4.725656e-01 
8.907000e+00 -4.704180e-01 
8.908000e+00 -4.682654e-01 
8.909000e+00 -4.661078e-01 
8.910000e+00 -4.639454e-01 
8.911000e+00 -4.617780e-01 
8.912000e+00 -4.596057e-01 
8.913000e+00 -4.574285e-01 
8.914000e+00 -4.552465e-01 
8.915000e+00 -4.530597e-01 
8.916000e+00 -4.508680e-01 
8.917000e+00 -4.486715e-01 
8.918000e+00 -4.464703e-01 
8.919000e+00 -4.442643e-01 
8.920000e+00 -4.420535e-01 
8.921000e+00 -4.398381e-01 
8.922000e+00 -4.376179e-01 
8.923000e+00 -4.353931e-01 
8.924000e+00 -4.331636e-01 
8.925000e+00 -4.309294e-01 
8.926000e+00 -4.286907e-01 
8.927000e+00 -4.264473e-01 
8.928000e+00 -4.241994e-01 
8.929000e+00 -4.219469e-01 
8.930000e+00 -4.196899e-01 
8.931000e+00 -4.174283e-01 
8.932000e+00 -4.151622e-01 
8.933000e+00 -4.128917e-01 
8.934000e+00 -4.106167e-01 
8.935000e+00 -4.083373e-01 
8.936000e+00 -4.060535e-01 
8.937000e+00 -4.037653e-01 
8.938000e+00 -4.014726e-01 
8.939000e+00 -3.991757e-01 
8.940000e+00 -3.968744e-01 
8.941000e+00 -3.945688e-01 
8.942000e+00 -3.922589e-01 
8.943000e+00 -3.899448e-01 
8.944000e+00 -3.876263e-01 
8.945000e+00 -3.853037e-01 
8.946000e+00 -3.829769e-01 
8.947000e+00 -3.806459e-01 
8.948000e+00 -3.783107e-01 
8.949000e+00 -3.759713e-01 
8.950000e+00 -3.736279e-01 
8.951000e+00 -3.712803e-01 
8.952000e+00 -3.689287e-01 
8.953000e+00 -3.665730e-01 
8.954000e+00 -3.642133e-01 
8.955000e+00 -3.618496e-01 
8.956000e+00 -3.594819e-01 
8.957000e+00 -3.571102e-01 
8.958000e+00 -3.547346e-01 
8.959000e+00 -3.523550e-01 
8.960000e+00 -3.499715e-01 
8.961000e+00 -3.475842e-01 
8.962000e+00 -3.451930e-01 
8.963000e+00 -3.427979e-01 
8.964000e+00 -3.403991e-01 
8.965000e+00 -3.379964e-01 
8.966000e+00 -3.355900e-01 
8.967000e+00 -3.331799e-01 
8.968000e+00 -3.307660e-01 
8.969000e+00 -3.283484e-01 
8.970000e+00 -3.259271e-01 
8.971000e+00 -3.235021e-01 
8.972000e+00 -3.210736e-01 
8.973000e+00 -3.186414e-01 
8.974000e+00 -3.162056e-01 
8.975000e+00 -3.137662e-01 
8.976000e+00 -3.113233e-01 
8.977000e+00 -3.088769e-01 
8.978000e+00 -3.064270e-01 
8.979000e+00 -3.039736e-01 
8.980000e+00 -3.015167e-01 
8.981000e+00 -2.990565e-01 
8.982000e+00 -2.965928e-01 
8.983000e+00 -2.941257e-01 
8.984000e+00 -2.916552e-01 
8.985000e+00 -2.891814e-01 
8.986000e+00 -2.867043e-01 
8.987000e+00 -2.842239e-01 
8.988000e+00 -2.817403e-01 
8.989000e+00 -2.792534e-01 
8.990000e+00 -2.767632e-01 
8.991000e+00 -2.742699e-01 
8.992000e+00 -2.717734e-01 
8.993000e+00 -2.692737e-01 
8.994000e+00 -2.667709e-01 
8.995000e+00 -2.642650e-01 
8.996000e+00 -2.617560e-01 
8.997000e+00 -2.592439e-01 
8.998000e+00 -2.567288e-01 
8.999000e+00 -2.542107e-01 
9.000000e+00 -2.516896e-01 
9.001000e+00 -2.491656e-01 
9.002000e+00 -2.466386e-01 
9.003000e+00 -2.441087e-01 
9.004000e+00 -2.415759e-01 
9.005000e+00 -2.390402e-01 
9.006000e+00 -2.365017e-01 
9.007000e+00 -2.339603e-01 
9.008000e+00 -2.314162e-01 
9.009000e+00 -2.288692e-01 
9.010000e+00 -2.263196e-01 
9.011000e+00 -2.237672e-01 
9.012000e+00 -2.212121e-01 
9.013000e+00 -2.186543e-01 
9.014000e+00 -2.160939e-01 
9.015000e+00 -2.135308e-01 
9.016000e+00 -2.109651e-01 
9.017000e+00 -2.083969e-01 
9.018000e+00 -2.058261e-01 
9.019000e+00 -2.032528e-01 
9.020000e+00 -2.006769e-01 
9.021000e+00 -1.980986e-01 
9.022000e+00 -1.955178e-01 
9.023000e+00 -1.929346e-01 
9.024000e+00 -1.903490e-01 
9.025000e+00 -1.877609e-01 
9.026000e+00 -1.851706e-01 
9.027000e+00 -1.825779e-01 
9.028000e+00 -1.799828e-01 
9.029000e+00 -1.773855e-01 
9.030000e+00 -1.747860e-01 
9.031000e+00 -1.721842e-01 
9.032000e+00 -1.695801e-01 
9.033000e+00 -1.669739e-01 
9.034000e+00 -1.643656e-01 
9.035000e+00 -1.617551e-01 
9.036000e+00 -1.591425e-01 
9.037000e+00 -1.565278e-01 
9.038000e+00 -1.539110e-01 
9.039000e+00 -1.512922e-01 
9.040000e+00 -1.486714e-01 
9.041000e+00 -1.460486e-01 
9.042000e+00 -1.434238e-01 
9.043000e+00 -1.407971e-01 
9.044000e+00 -1.381685e-01 
9.045000e+00 -1.355380e-01 
9.046000e+00 -1.329056e-01 
9.047000e+00 -1.302714e-01 
9.048000e+00 -1.276354e-01 
9.049000e+00 -1.249976e-01 
9.050000e+00 -1.223580e-01 
9.051000e+00 -1.197167e-01 
9.052000e+00 -1.170737e-01 
9.053000e+00 -1.144290e-01 
9.054000e+00 -1.117827e-01 
9.055000e+00 -1.091347e-01 
9.056000e+00 -1.064851e-01 
9.057000e+00 -1.038339e-01 
9.058000e+00 -1.011812e-01 
9.059000e+00 -9.852694e-02 
9.060000e+00 -9.587117e-02 
9.061000e+00 -9.321392e-02 
9.062000e+00 -9.055521e-02 
9.063000e+00 -8.789507e-02 
9.064000e+00 -8.523353e-02 
9.065000e+00 -8.257061e-02 
9.066000e+00 -7.990634e-02 
9.067000e+00 -7.724074e-02 
9.068000e+00 -7.457384e-02 
9.069000e+00 -7.190566e-02 
9.070000e+00 -6.923623e-02 
9.071000e+00 -6.656558e-02 
9.072000e+00 -6.389373e-02 
9.073000e+00 -6.122071e-02 
9.074000e+00 -5.854654e-02 
9.075000e+00 -5.587125e-02 
9.076000e+00 -5.319486e-02 
9.077000e+00 -5.051741e-02 
9.078000e+00 -4.783891e-02 
9.079000e+00 -4.515939e-02 
9.080000e+00 -4.247888e-02 
9.081000e+00 -3.979741e-02 
9.082000e+00 -3.711499e-02 
9.083000e+00 -3.443167e-02 
9.084000e+00 -3.174745e-02 
9.085000e+00 -2.906238e-02 
9.086000e+00 -2.637646e-02 
9.087000e+00 -2.368974e-02 
9.088000e+00 -2.100224e-02 
9.089000e+00 -1.831397e-02 
9.090000e+00 -1.562498e-02 
9.091000e+00 -1.293528e-02 
9.092000e+00 -1.024489e-02 
9.093000e+00 -7.553861e-03 
9.094000e+00 -4.862200e-03 
9.095000e+00 -2.169938e-03 
9.096000e+00 5.228989e-04 
9.097000e+00 3.216285e-03 
9.098000e+00 5.910193e-03 
9.099000e+00 8.604598e-03 
9.100000e+00 1.129947e-02 
9.101000e+00 1.399479e-02 
9.102000e+00 1.669053e-02 
9.103000e+00 1.938666e-02 
9.104000e+00 2.208315e-02 
9.105000e+00 2.477999e-02 
9.106000e+00 2.747713e-02 
9.107000e+00 3.017457e-02 
9.108000e+00 3.287226e-02 
9.109000e+00 3.557019e-02 
9.110000e+00 3.826833e-02 
9.111000e+00 4.096664e-02 
9.112000e+00 4.366512e-02 
9.113000e+00 4.636372e-02 
9.114000e+00 4.906243e-02 
9.115000e+00 5.176121e-02 
9.116000e+00 5.446004e-02 
9.117000e+00 5.715890e-02 
9.118000e+00 5.985775e-02 
9.119000e+00 6.255658e-02 
9.120000e+00 6.525535e-02 
9.121000e+00 6.795403e-02 
9.122000e+00 7.065262e-02 
9.123000e+00 7.335106e-02 
9.124000e+00 7.604935e-02 
9.125000e+00 7.874745e-02 
9.126000e+00 8.144534e-02 
9.127000e+00 8.414298e-02 
9.128000e+00 8.684037e-02 
9.129000e+00 8.953746e-02 
9.130000e+00 9.223423e-02 
9.131000e+00 9.493065e-02 
9.132000e+00 9.762671e-02 
9.133000e+00 1.003224e-01 
9.134000e+00 1.030176e-01 
9.135000e+00 1.057124e-01 
9.136000e+00 1.084067e-01 
9.137000e+00 1.111005e-01 
9.138000e+00 1.137938e-01 
9.139000e+00 1.164865e-01 
9.140000e+00 1.191786e-01 
9.141000e+00 1.218702e-01 
9.142000e+00 1.245611e-01 
9.143000e+00 1.272513e-01 
9.144000e+00 1.299408e-01 
9.145000e+00 1.326297e-01 
9.146000e+00 1.353178e-01 
9.147000e+00 1.380051e-01 
9.148000e+00 1.406916e-01 
9.149000e+00 1.433773e-01 
9.150000e+00 1.460622e-01 
9.151000e+00 1.487462e-01 
9.152000e+00 1.514293e-01 
9.153000e+00 1.541115e-01 
9.154000e+00 1.567927e-01 
9.155000e+00 1.594730e-01 
9.156000e+00 1.621522e-01 
9.157000e+00 1.648304e-01 
9.158000e+00 1.675076e-01 
9.159000e+00 1.701837e-01 
9.160000e+00 1.728587e-01 
9.161000e+00 1.755325e-01 
9.162000e+00 1.782052e-01 
9.163000e+00 1.808767e-01 
9.164000e+00 1.835470e-01 
9.165000e+00 1.862160e-01 
9.166000e+00 1.888838e-01 
9.167000e+00 1.915503e-01 
9.168000e+00 1.942154e-01 
9.169000e+00 1.968793e-01 
9.170000e+00 1.995417e-01 
9.171000e+00 2.022028e-01 
9.172000e+00 2.048624e-01 
9.173000e+00 2.075206e-01 
9.174000e+00 2.101773e-01 
9.175000e+00 2.128325e-01 
9.176000e+00 2.154862e-01 
9.177000e+00 2.181383e-01 
9.178000e+00 2.207889e-01 
9.179000e+00 2.234379e-01 
9.180000e+00 2.260852e-01 
9.181000e+00 2.287308e-01 
9.182000e+00 2.313748e-01 
9.183000e+00 2.340171e-01 
9.184000e+00 2.366576e-01 
9.185000e+00 2.392964e-01 
9.186000e+00 2.419334e-01 
9.187000e+00 2.445686e-01 
9.188000e+00 2.472019e-01 
9.189000e+00 2.498334e-01 
9.190000e+00 2.524630e-01 
9.191000e+00 2.550907e-01 
9.192000e+00 2.577164e-01 
9.193000e+00 2.603402e-01 
9.194000e+00 2.629620e-01 
9.195000e+00 2.655817e-01 
9.196000e+00 2.681994e-01 
9.197000e+00 2.708151e-01 
9.198000e+00 2.734286e-01 
9.199000e+00 2.760400e-01 
9.200000e+00 2.786493e-01 
9.201000e+00 2.812564e-01 
9.202000e+00 2.838613e-01 
9.203000e+00 2.864640e-01 
9.204000e+00 2.890644e-01 
9.205000e+00 2.916626e-01 
9.206000e+00 2.942584e-01 
9.207000e+00 2.968520e-01 
9.208000e+00 2.994431e-01 
9.209000e+00 3.020319e-01 
9.210000e+00 3.046183e-01 
9.211000e+00 3.072023e-01 
9.212000e+00 3.097838e-01 
9.213000e+00 3.123629e-01 
9.214000e+00 3.149394e-01 
9.215000e+00 3.175134e-01 
9.216000e+00 3.200848e-01 
9.217000e+00 3.226537e-01 
9.218000e+00 3.252200e-01 
9.219000e+00 3.277836e-01 
9.220000e+00 3.303446e-01 
9.221000e+00 3.329029e-01 
9.222000e+00 3.354585e-01 
9.223000e+00 3.380113e-01 
9.224000e+00 3.405614e-01 
9.225000e+00 3.431087e-01 
9.226000e+00 3.456532e-01 
9.227000e+00 3.481949e-01 
9.228000e+00 3.507338e-01 
9.229000e+00 3.532697e-01 
9.230000e+00 3.558027e-01 
9.231000e+00 3.583328e-01 
9.232000e+00 3.608600e-01 
9.233000e+00 3.633842e-01 
9.234000e+00 3.659053e-01 
9.235000e+00 3.684235e-01 
9.236000e+00 3.709385e-01 
9.237000e+00 3.734505e-01 
9.238000e+00 3.759594e-01 
9.239000e+00 3.784652e-01 
9.240000e+00 3.809678e-01 
9.241000e+00 3.834673e-01 
9.242000e+00 3.859635e-01 
9.243000e+00 3.884565e-01 
9.244000e+00 3.909462e-01 
9.245000e+00 3.934327e-01 
9.246000e+00 3.959159e-01 
9.247000e+00 3.983958e-01 
9.248000e+00 4.008723e-01 
9.249000e+00 4.033454e-01 
9.250000e+00 4.058151e-01 
9.251000e+00 4.082814e-01 
9.252000e+00 4.107443e-01 
9.253000e+00 4.132037e-01 
9.254000e+00 4.156596e-01 
9.255000e+00 4.181120e-01 
9.256000e+00 4.205608e-01 
9.257000e+00 4.230061e-01 
9.258000e+00 4.254477e-01 
9.259000e+00 4.278858e-01 
9.260000e+00 4.303202e-01 
9.261000e+00 4.327510e-01 
9.262000e+00 4.351781e-01 
9.263000e+00 4.376014e-01 
9.264000e+00 4.400211e-01 
9.265000e+00 4.424369e-01 
9.266000e+00 4.448490e-01 
9.267000e+00 4.472573e-01 
9.268000e+00 4.496618e-01 
9.269000e+00 4.520624e-01 
9.270000e+00 4.544591e-01 
9.271000e+00 4.568520e-01 
9.272000e+00 4.592409e-01 
9.273000e+00 4.616259e-01 
9.274000e+00 4.640069e-01 
9.275000e+00 4.663839e-01 
9.276000e+00 4.687568e-01 
9.277000e+00 4.711258e-01 
9.278000e+00 4.734907e-01 
9.279000e+00 4.758515e-01 
9.280000e+00 4.782082e-01 
9.281000e+00 4.805608e-01 
9.282000e+00 4.829092e-01 
9.283000e+00 4.852534e-01 
9.284000e+00 4.875934e-01 
9.285000e+00 4.899292e-01 
9.286000e+00 4.922608e-01 
9.287000e+00 4.945881e-01 
9.288000e+00 4.969111e-01 
9.289000e+00 4.992298e-01 
9.290000e+00 5.015442e-01 
9.291000e+00 5.038542e-01 
9.292000e+00 5.061598e-01 
9.293000e+00 5.084610e-01 
9.294000e+00 5.107578e-01 
9.295000e+00 5.130501e-01 
9.296000e+00 5.153380e-01 
9.297000e+00 5.176213e-01 
9.298000e+00 5.199002e-01 
9.299000e+00 5.221745e-01 
9.300000e+00 5.244443e-01 
9.301000e+00 5.267094e-01 
9.302000e+00 5.289700e-01 
9.303000e+00 5.312259e-01 
9.304000e+00 5.334772e-01 
9.305000e+00 5.357239e-01 
9.306000e+00 5.379658e-01 
9.307000e+00 5.402030e-01 
9.308000e+00 5.424355e-01 
9.309000e+00 5.446632e-01 
9.310000e+00 5.468862e-01 
9.311000e+00 5.491043e-01 
9.312000e+00 5.513176e-01 
9.313000e+00 5.535261e-01 
9.314000e+00 5.557297e-01 
9.315000e+00 5.579284e-01 
9.316000e+00 5.601222e-01 
9.317000e+00 5.623111e-01 
9.318000e+00 5.644951e-01 
9.319000e+00 5.666740e-01 
9.320000e+00 5.688480e-01 
9.321000e+00 5.710170e-01 
9.322000e+00 5.731809e-01 
9.323000e+00 5.753398e-01 
9.324000e+00 5.774935e-01 
9.325000e+00 5.796422e-01 
9.326000e+00 5.817858e-01 
9.327000e+00 5.839242e-01 
9.328000e+00 5.860575e-01 
9.329000e+00 5.881856e-01 
9.330000e+00 5.903085e-01 
9.331000e+00 5.924262e-01 
9.332000e+00 5.945386e-01 
9.333000e+00 5.966458e-01 
9.334000e+00 5.987477e-01 
9.335000e+00 6.008442e-01 
9.336000e+00 6.029355e-01 
9.337000e+00 6.050214e-01 
9.338000e+00 6.071020e-01 
9.339000e+00 6.091771e-01 
9.340000e+00 6.112469e-01 
9.341000e+00 6.133112e-01 
9.342000e+00 6.153701e-01 
9.343000e+00 6.174235e-01 
9.344000e+00 6.194715e-01 
9.345000e+00 6.215139e-01 
9.346000e+00 6.235509e-01 
9.347000e+00 6.255822e-01 
9.348000e+00 6.276081e-01 
9.349000e+00 6.296283e-01 
9.350000e+00 6.316429e-01 
9.351000e+00 6.336519e-01 
9.352000e+00 6.356553e-01 
9.353000e+00 6.376530e-01 
9.354000e+00 6.396451e-01 
9.355000e+00 6.416314e-01 
9.356000e+00 6.436120e-01 
9.357000e+00 6.455869e-01 
9.358000e+00 6.475561e-01 
9.359000e+00 6.495194e-01 
9.360000e+00 6.514770e-01 
9.361000e+00 6.534288e-01 
9.362000e+00 6.553747e-01 
9.363000e+00 6.573148e-01 
9.364000e+00 6.592490e-01 
9.365000e+00 6.611774e-01 
9.366000e+00 6.630998e-01 
9.367000e+00 6.650163e-01 
9.368000e+00 6.669269e-01 
9.369000e+00 6.688315e-01 
9.370000e+00 6.707302e-01 
9.371000e+00 6.726228e-01 
9.372000e+00 6.745095e-01 
9.373000e+00 6.763901e-01 
9.374000e+00 6.782646e-01 
9.375000e+00 6.801331e-01 
9.376000e+00 6.819955e-01 
9.377000e+00 6.838518e-01 
9.378000e+00 6.857020e-01 
9.379000e+00 6.875461e-01 
9.380000e+00 6.893840e-01 
9.381000e+00 6.912157e-01 
9.382000e+00 6.930413e-01 
9.383000e+00 6.948606e-01 
9.384000e+00 6.966737e-01 
9.385000e+00 6.984806e-01 
9.386000e+00 7.002812e-01 
9.387000e+00 7.020756e-01 
9.388000e+00 7.038636e-01 
9.389000e+00 7.056454e-01 
9.390000e+00 7.074208e-01 
9.391000e+00 7.091899e-01 
9.392000e+00 7.109526e-01 
9.393000e+00 7.127089e-01 
9.394000e+00 7.144589e-01 
9.395000e+00 7.162024e-01 
9.396000e+00 7.179396e-01 
9.397000e+00 7.196703e-01 
9.398000e+00 7.213945e-01 
9.399000e+00 7.231123e-01 
9.400000e+00 7.248235e-01 
9.401000e+00 7.265283e-01 
9.402000e+00 7.282265e-01 
9.403000e+00 7.299182e-01 
9.404000e+00 7.316034e-01 
9.405000e+00 7.332820e-01 
9.406000e+00 7.349540e-01 
9.407000e+00 7.366194e-01 
9.408000e+00 7.382782e-01 
9.409000e+00 7.399303e-01 
9.410000e+00 7.415759e-01 
9.411000e+00 7.432147e-01 
9.412000e+00 7.448469e-01 
9.413000e+00 7.464724e-01 
9.414000e+00 7.480911e-01 
9.415000e+00 7.497032e-01 
9.416000e+00 7.513085e-01 
9.417000e+00 7.529071e-01 
9.418000e+00 7.544989e-01 
9.419000e+00 7.560839e-01 
9.420000e+00 7.576622e-01 
9.421000e+00 7.592336e-01 
9.422000e+00 7.607982e-01 
9.423000e+00 7.623559e-01 
9.424000e+00 7.639068e-01 
9.425000e+00 7.654509e-01 
9.426000e+00 7.669880e-01 
9.427000e+00 7.685183e-01 
9.428000e+00 7.700416e-01 
9.429000e+00 7.715581e-01 
9.430000e+00 7.730676e-01 
9.431000e+00 7.745701e-01 
9.432000e+00 7.760657e-01 
9.433000e+00 7.775543e-01 
9.434000e+00 7.790359e-01 
9.435000e+00 7.805105e-01 
9.436000e+00 7.819780e-01 
9.437000e+00 7.834386e-01 
9.438000e+00 7.848921e-01 
9.439000e+00 7.863385e-01 
9.440000e+00 7.877779e-01 
9.441000e+00 7.892102e-01 
9.442000e+00 7.906354e-01 
9.443000e+00 7.920535e-01 
9.444000e+00 7.934644e-01 
9.445000e+00 7.948682e-01 
9.446000e+00 7.962649e-01 
9.447000e+00 7.976544e-01 
9.448000e+00 7.990367e-01 
9.449000e+00 8.004119e-01 
9.450000e+00 8.017798e-01 
9.451000e+00 8.031406e-01 
9.452000e+00 8.044941e-01 
9.453000e+00 8.058404e-01 
9.454000e+00 8.071794e-01 
9.455000e+00 8.085112e-01 
9.456000e+00 8.098357e-01 
9.457000e+00 8.111529e-01 
9.458000e+00 8.124628e-01 
9.459000e+00 8.137654e-01 
9.460000e+00 8.150607e-01 
9.461000e+00 8.163487e-01 
9.462000e+00 8.176293e-01 
9.463000e+00 8.189026e-01 
9.464000e+00 8.201685e-01 
9.465000e+00 8.214271e-01 
9.466000e+00 8.226782e-01 
9.467000e+00 8.239220e-01 
9.468000e+00 8.251584e-01 
9.469000e+00 8.263873e-01 
9.470000e+00 8.276088e-01 
9.471000e+00 8.288229e-01 
9.472000e+00 8.300295e-01 
9.473000e+00 8.312287e-01 
9.474000e+00 8.324204e-01 
9.475000e+00 8.336046e-01 
9.476000e+00 8.347813e-01 
9.477000e+00 8.359505e-01 
9.478000e+00 8.371122e-01 
9.479000e+00 8.382664e-01 
9.480000e+00 8.394131e-01 
9.481000e+00 8.405522e-01 
9.482000e+00 8.416838e-01 
9.483000e+00 8.428078e-01 
9.484000e+00 8.439242e-01 
9.485000e+00 8.450331e-01 
9.486000e+00 8.461343e-01 
9.487000e+00 8.472280e-01 
9.488000e+00 8.483141e-01 
9.489000e+00 8.493925e-01 
9.490000e+00 8.504633e-01 
9.491000e+00 8.515265e-01 
9.492000e+00 8.525821e-01 
9.493000e+00 8.536300e-01 
9.494000e+00 8.546702e-01 
9.495000e+00 8.557028e-01 
9.496000e+00 8.567277e-01 
9.497000e+00 8.577449e-01 
9.498000e+00 8.587544e-01 
9.499000e+00 8.597562e-01 
9.500000e+00 8.607503e-01 
9.501000e+00 8.617367e-01 
9.502000e+00 8.627153e-01 
9.503000e+00 8.636862e-01 
9.504000e+00 8.646494e-01 
9.505000e+00 8.656048e-01 
9.506000e+00 8.665525e-01 
9.507000e+00 8.674924e-01 
9.508000e+00 8.684245e-01 
9.509000e+00 8.693489e-01 
9.510000e+00 8.702654e-01 
9.511000e+00 8.711742e-01 
9.512000e+00 8.720751e-01 
9.513000e+00 8.729683e-01 
9.514000e+00 8.738536e-01 
9.515000e+00 8.747311e-01 
9.516000e+00 8.756008e-01 
9.517000e+00 8.764626e-01 
9.518000e+00 8.773166e-01 
9.519000e+00 8.781628e-01 
9.520000e+00 8.790011e-01 
9.521000e+00 8.798315e-01 
9.522000e+00 8.806540e-01 
9.523000e+00 8.814687e-01 
9.524000e+00 8.822755e-01 
9.525000e+00 8.830744e-01 
9.526000e+00 8.838654e-01 
9.527000e+00 8.846485e-01 
9.528000e+00 8.854237e-01 
9.529000e+00 8.861910e-01 
9.530000e+00 8.869504e-01 
9.531000e+00 8.877019e-01 
9.532000e+00 8.884454e-01 
9.533000e+00 8.891810e-01 
9.534000e+00 8.899086e-01 
9.535000e+00 8.906283e-01 
9.536000e+00 8.913401e-01 
9.537000e+00 8.920439e-01 
9.538000e+00 8.927397e-01 
9.539000e+00 8.934276e-01 
9.540000e+00 8.941075e-01 
9.541000e+00 8.947795e-01 
9.542000e+00 8.954434e-01 
9.543000e+00 8.960994e-01 
9.544000e+00 8.967474e-01 
9.545000e+00 8.973874e-01 
9.546000e+00 8.980194e-01 
9.547000e+00 8.986434e-01 
9.548000e+00 8.992594e-01 
9.549000e+00 8.998674e-01 
9.550000e+00 9.004674e-01 
9.551000e+00 9.010593e-01 
9.552000e+00 9.016433e-01 
9.553000e+00 9.022192e-01 
9.554000e+00 9.027871e-01 
9.555000e+00 9.033470e-01 
9.556000e+00 9.038988e-01 
9.557000e+00 9.044426e-01 
9.558000e+00 9.049783e-01 
9.559000e+00 9.055061e-01 
9.560000e+00 9.060257e-01 
9.561000e+00 9.065373e-01 
9.562000e+00 9.070409e-01 
9.563000e+00 9.075364e-01 
9.564000e+00 9.080239e-01 
9.565000e+00 9.085033e-01 
9.566000e+00 9.089746e-01 
9.567000e+00 9.094379e-01 
9.568000e+00 9.098931e-01 
9.569000e+00 9.103402e-01 
9.570000e+00 9.107793e-01 
9.571000e+00 9.112103e-01 
9.572000e+00 9.116332e-01 
9.573000e+00 9.120480e-01 
9.574000e+00 9.124548e-01 
9.575000e+00 9.128535e-01 
9.576000e+00 9.132441e-01 
9.577000e+00 9.136266e-01 
9.578000e+00 9.140010e-01 
9.579000e+00 9.143673e-01 
9.580000e+00 9.147256e-01 
9.581000e+00 9.150758e-01 
9.582000e+00 9.154178e-01 
9.583000e+00 9.157518e-01 
9.584000e+00 9.160777e-01 
9.585000e+00 9.163955e-01 
9.586000e+00 9.167052e-01 
9.587000e+00 9.170068e-01 
9.588000e+00 9.173004e-01 
9.589000e+00 9.175858e-01 
9.590000e+00 9.178631e-01 
9.591000e+00 9.181323e-01 
9.592000e+00 9.183935e-01 
9.593000e+00 9.186465e-01 
9.594000e+00 9.188915e-01 
9.595000e+00 9.191283e-01 
9.596000e+00 9.193571e-01 
9.597000e+00 9.195777e-01 
9.598000e+00 9.197903e-01 
9.599000e+00 9.199948e-01 
9.600000e+00 9.201911e-01 
9.601000e+00 9.203794e-01 
9.602000e+00 9.205596e-01 
9.603000e+00 9.207317e-01 
9.604000e+00 9.208957e-01 
9.605000e+00 9.210516e-01 
9.606000e+00 9.211995e-01 
9.607000e+00 9.213392e-01 
9.608000e+00 9.214709e-01 
9.609000e+00 9.215944e-01 
9.610000e+00 9.217099e-01 
9.611000e+00 9.218173e-01 
9.612000e+00 9.219166e-01 
9.613000e+00 9.220079e-01 
9.614000e+00 9.220910e-01 
9.615000e+00 9.221661e-01 
9.616000e+00 9.222331e-01 
9.617000e+00 9.222920e-01 
9.618000e+00 9.223429e-01 
9.619000e+00 9.223857e-01 
9.620000e+00 9.224204e-01 
9.621000e+00 9.224471e-01 
9.622000e+00 9.224657e-01 
9.623000e+00 9.224763e-01 
9.624000e+00 9.224788e-01 
9.625000e+00 9.224732e-01 
9.626000e+00 9.224596e-01 
9.627000e+00 9.224379e-01 
9.628000e+00 9.224082e-01 
9.629000e+00 9.223705e-01 
9.630000e+00 9.223247e-01 
9.631000e+00 9.222709e-01 
9.632000e+00 9.222091e-01 
9.633000e+00 9.221392e-01 
9.634000e+00 9.220613e-01 
9.635000e+00 9.219754e-01 
9.636000e+00 9.218814e-01 
9.637000e+00 9.217795e-01 
9.638000e+00 9.216695e-01 
9.639000e+00 9.215515e-01 
9.640000e+00 9.214255e-01 
9.641000e+00 9.212916e-01 
9.642000e+00 9.211496e-01 
9.643000e+00 9.209996e-01 
9.644000e+00 9.208417e-01 
9.645000e+00 9.206758e-01 
9.646000e+00 9.205019e-01 
9.647000e+00 9.203200e-01 
9.648000e+00 9.201302e-01 
9.649000e+00 9.199324e-01 
9.650000e+00 9.197266e-01 
9.651000e+00 9.195129e-01 
9.652000e+00 9.192912e-01 
9.653000e+00 9.190616e-01 
9.654000e+00 9.188241e-01 
9.655000e+00 9.185786e-01 
9.656000e+00 9.183252e-01 
9.657000e+00 9.180639e-01 
9.658000e+00 9.177946e-01 
9.659000e+00 9.175175e-01 
9.660000e+00 9.172324e-01 
9.661000e+00 9.169395e-01 
9.662000e+00 9.166386e-01 
9.663000e+00 9.163299e-01 
9.664000e+00 9.160133e-01 
9.665000e+00 9.156888e-01 
9.666000e+00 9.153564e-01 
9.667000e+00 9.150162e-01 
9.668000e+00 9.146681e-01 
9.669000e+00 9.143122e-01 
9.670000e+00 9.139484e-01 
9.671000e+00 9.135768e-01 
9.672000e+00 9.131974e-01 
9.673000e+00 9.128101e-01 
9.674000e+00 9.124150e-01 
9.675000e+00 9.120121e-01 
9.676000e+00 9.116014e-01 
9.677000e+00 9.111829e-01 
9.678000e+00 9.107567e-01 
9.679000e+00 9.103226e-01 
9.680000e+00 9.098808e-01 
9.681000e+00 9.094312e-01 
9.682000e+00 9.089738e-01 
9.683000e+00 9.085087e-01 
9.684000e+00 9.080358e-01 
9.685000e+00 9.075553e-01 
9.686000e+00 9.070669e-01 
9.687000e+00 9.065709e-01 
9.688000e+00 9.060672e-01 
9.689000e+00 9.055557e-01 
9.690000e+00 9.050366e-01 
9.691000e+00 9.045097e-01 
9.692000e+00 9.039752e-01 
9.693000e+00 9.034330e-01 
9.694000e+00 9.028832e-01 
9.695000e+00 9.023257e-01 
9.696000e+00 9.017605e-01 
9.697000e+00 9.011877e-01 
9.698000e+00 9.006073e-01 
9.699000e+00 9.000193e-01 
9.700000e+00 8.994237e-01 
9.701000e+00 8.988204e-01 
9.702000e+00 8.982096e-01 
9.703000e+00 8.975912e-01 
9.704000e+00 8.969652e-01 
9.705000e+00 8.963316e-01 
9.706000e+00 8.956905e-01 
9.707000e+00 8.950419e-01 
9.708000e+00 8.943857e-01 
9.709000e+00 8.937220e-01 
9.710000e+00 8.930507e-01 
9.711000e+00 8.923720e-01 
9.712000e+00 8.916858e-01 
9.713000e+00 8.909921e-01 
9.714000e+00 8.902909e-01 
9.715000e+00 8.895822e-01 
9.716000e+00 8.888661e-01 
9.717000e+00 8.881425e-01 
9.718000e+00 8.874116e-01 
9.719000e+00 8.866731e-01 
9.720000e+00 8.859273e-01 
9.721000e+00 8.851741e-01 
9.722000e+00 8.844134e-01 
9.723000e+00 8.836454e-01 
9.724000e+00 8.828701e-01 
9.725000e+00 8.820873e-01 
9.726000e+00 8.812972e-01 
9.727000e+00 8.804998e-01 
9.728000e+00 8.796950e-01 
9.729000e+00 8.788830e-01 
9.730000e+00 8.780636e-01 
9.731000e+00 8.772369e-01 
9.732000e+00 8.764030e-01 
9.733000e+00 8.755618e-01 
9.734000e+00 8.747133e-01 
9.735000e+00 8.738576e-01 
9.736000e+00 8.729946e-01 
9.737000e+00 8.721244e-01 
9.738000e+00 8.712470e-01 
9.739000e+00 8.703624e-01 
9.740000e+00 8.694707e-01 
9.741000e+00 8.685717e-01 
9.742000e+00 8.676656e-01 
9.743000e+00 8.667523e-01 
9.744000e+00 8.658319e-01 
9.745000e+00 8.649044e-01 
9.746000e+00 8.639697e-01 
9.747000e+00 8.630280e-01 
9.748000e+00 8.620792e-01 
9.749000e+00 8.611233e-01 
9.750000e+00 8.601603e-01 
9.751000e+00 8.591903e-01 
9.752000e+00 8.582132e-01 
9.753000e+00 8.572291e-01 
9.754000e+00 8.562380e-01 
9.755000e+00 8.552399e-01 
9.756000e+00 8.542348e-01 
9.757000e+00 8.532228e-01 
9.758000e+00 8.522038e-01 
9.759000e+00 8.511778e-01 
9.760000e+00 8.501450e-01 
9.761000e+00 8.491052e-01 
9.762000e+00 8.480585e-01 
9.763000e+00 8.470049e-01 
9.764000e+00 8.459444e-01 
9.765000e+00 8.448771e-01 
9.766000e+00 8.438029e-01 
9.767000e+00 8.427219e-01 
9.768000e+00 8.416340e-01 
9.769000e+00 8.405394e-01 
9.770000e+00 8.394379e-01 
9.771000e+00 8.383297e-01 
9.772000e+00 8.372147e-01 
9.773000e+00 8.360930e-01 
9.774000e+00 8.349646e-01 
9.775000e+00 8.338294e-01 
9.776000e+00 8.326875e-01 
9.777000e+00 8.315389e-01 
9.778000e+00 8.303836e-01 
9.779000e+00 8.292217e-01 
9.780000e+00 8.280532e-01 
9.781000e+00 8.268780e-01 
9.782000e+00 8.256961e-01 
9.783000e+00 8.245077e-01 
9.784000e+00 8.233127e-01 
9.785000e+00 8.221112e-01 
9.786000e+00 8.209030e-01 
9.787000e+00 8.196883e-01 
9.788000e+00 8.184672e-01 
9.789000e+00 8.172394e-01 
9.790000e+00 8.160052e-01 
9.791000e+00 8.147646e-01 
9.792000e+00 8.135174e-01 
9.793000e+00 8.122638e-01 
9.794000e+00 8.110038e-01 
9.795000e+00 8.097374e-01 
9.796000e+00 8.084645e-01 
9.797000e+00 8.071853e-01 
9.798000e+00 8.058997e-01 
9.799000e+00 8.046077e-01 
9.800000e+00 8.033095e-01 
9.801000e+00 8.020049e-01 
9.802000e+00 8.006939e-01 
9.803000e+00 7.993768e-01 
9.804000e+00 7.980533e-01 
9.805000e+00 7.967236e-01 
9.806000e+00 7.953876e-01 
9.807000e+00 7.940454e-01 
9.808000e+00 7.926970e-01 
9.809000e+00 7.913425e-01 
9.810000e+00 7.899817e-01 
9.811000e+00 7.886148e-01 
9.812000e+00 7.872418e-01 
9.813000e+00 7.858626e-01 
9.814000e+00 7.844774e-01 
9.815000e+00 7.830860e-01 
9.816000e+00 7.816886e-01 
9.817000e+00 7.802851e-01 
9.818000e+00 7.788756e-01 
9.819000e+00 7.774601e-01 
9.820000e+00 7.760386e-01 
9.821000e+00 7.746111e-01 
9.822000e+00 7.731776e-01 
9.823000e+00 7.717382e-01 
9.824000e+00 7.702929e-01 
9.825000e+00 7.688416e-01 
9.826000e+00 7.673844e-01 
9.827000e+00 7.659214e-01 
9.828000e+00 7.644525e-01 
9.829000e+00 7.629778e-01 
9.830000e+00 7.614972e-01 
9.831000e+00 7.600108e-01 
9.832000e+00 7.585187e-01 
9.833000e+00 7.570208e-01 
9.834000e+00 7.555171e-01 
9.835000e+00 7.540077e-01 
9.836000e+00 7.524926e-01 
9.837000e+00 7.509717e-01 
9.838000e+00 7.494452e-01 
9.839000e+00 7.479131e-01 
9.840000e+00 7.463753e-01 
9.841000e+00 7.448318e-01 
9.842000e+00 7.432828e-01 
9.843000e+00 7.417282e-01 
9.844000e+00 7.401680e-01 
9.845000e+00 7.386023e-01 
9.846000e+00 7.370310e-01 
9.847000e+00 7.354542e-01 
9.848000e+00 7.338720e-01 
9.849000e+00 7.322842e-01 
9.850000e+00 7.306910e-01 
9.851000e+00 7.290924e-01 
9.852000e+00 7.274884e-01 
9.853000e+00 7.258789e-01 
9.854000e+00 7.242641e-01 
9.855000e+00 7.226439e-01 
9.856000e+00 7.210184e-01 
9.857000e+00 7.193876e-01 
9.858000e+00 7.177514e-01 
9.859000e+00 7.161100e-01 
9.860000e+00 7.144633e-01 
9.861000e+00 7.128114e-01 
9.862000e+00 7.111542e-01 
9.863000e+00 7.094919e-01 
9.864000e+00 7.078243e-01 
9.865000e+00 7.061516e-01 
9.866000e+00 7.044738e-01 
9.867000e+00 7.027908e-01 
9.868000e+00 7.011028e-01 
9.869000e+00 6.994096e-01 
9.870000e+00 6.977114e-01 
9.871000e+00 6.960081e-01 
9.872000e+00 6.942998e-01 
9.873000e+00 6.925865e-01 
9.874000e+00 6.908682e-01 
9.875000e+00 6.891450e-01 
9.876000e+00 6.874168e-01 
9.877000e+00 6.856837e-01 
9.878000e+00 6.839457e-01 
9.879000e+00 6.822028e-01 
9.880000e+00 6.804550e-01 
9.881000e+00 6.787024e-01 
9.882000e+00 6.769450e-01 
9.883000e+00 6.751828e-01 
9.884000e+00 6.734158e-01 
9.885000e+00 6.716440e-01 
9.886000e+00 6.698675e-01 
9.887000e+00 6.680863e-01 
9.888000e+00 6.663003e-01 
9.889000e+00 6.645097e-01 
9.890000e+00 6.627145e-01 
9.891000e+00 6.609146e-01 
9.892000e+00 6.591101e-01 
9.893000e+00 6.573010e-01 
9.894000e+00 6.554873e-01 
9.895000e+00 6.536691e-01 
9.896000e+00 6.518463e-01 
9.897000e+00 6.500190e-01 
9.898000e+00 6.481873e-01 
9.899000e+00 6.463510e-01 
9.900000e+00 6.445104e-01 
9.901000e+00 6.426653e-01 
9.902000e+00 6.408158e-01 
9.903000e+00 6.389619e-01 
9.904000e+00 6.371036e-01 
9.905000e+00 6.352411e-01 
9.906000e+00 6.333741e-01 
9.907000e+00 6.315029e-01 
9.908000e+00 6.296275e-01 
9.909000e+00 6.277477e-01 
9.910000e+00 6.258638e-01 
9.911000e+00 6.239756e-01 
9.912000e+00 6.220832e-01 
9.913000e+00 6.201867e-01 
9.914000e+00 6.182860e-01 
9.915000e+00 6.163812e-01 
9.916000e+00 6.144723e-01 
9.917000e+00 6.125593e-01 
9.918000e+00 6.106423e-01 
9.919000e+00 6.087212e-01 
9.920000e+00 6.067961e-01 
9.921000e+00 6.048670e-01 
9.922000e+00 6.029339e-01 
9.923000e+00 6.009969e-01 
9.924000e+00 5.990560e-01 
9.925000e+00 5.971111e-01 
9.926000e+00 5.951624e-01 
9.927000e+00 5.932098e-01 
9.928000e+00 5.912534e-01 
9.929000e+00 5.892932e-01 
9.930000e+00 5.873291e-01 
9.931000e+00 5.853613e-01 
9.932000e+00 5.833898e-01 
9.933000e+00 5.814145e-01 
9.934000e+00 5.794355e-01 
9.935000e+00 5.774528e-01 
9.936000e+00 5.754664e-01 
9.937000e+00 5.734765e-01 
9.938000e+00 5.714829e-01 
9.939000e+00 5.694857e-01 
9.940000e+00 5.674849e-01 
9.941000e+00 5.654806e-01 
9.942000e+00 5.634728e-01 
9.943000e+00 5.614615e-01 
9.944000e+00 5.594466e-01 
9.945000e+00 5.574284e-01 
9.946000e+00 5.554067e-01 
9.947000e+00 5.533815e-01 
9.948000e+00 5.513530e-01 
9.949000e+00 5.493211e-01 
9.950000e+00 5.472859e-01 
9.951000e+00 5.452474e-01 
9.952000e+00 5.432055e-01 
9.953000e+00 5.411604e-01 
9.954000e+00 5.391120e-01 
9.955000e+00 5.370604e-01 
9.956000e+00 5.350056e-01 
9.957000e+00 5.329476e-01 
9.958000e+00 5.308864e-01 
9.959000e+00 5.288221e-01 
9.960000e+00 5.267547e-01 
9.961000e+00 5.246842e-01 
9.962000e+00 5.226106e-01 
9.963000e+00 5.205340e-01 
9.964000e+00 5.184543e-01 
9.965000e+00 5.163716e-01 
9.966000e+00 5.142860e-01 
9.967000e+00 5.121974e-01 
9.968000e+00 5.101059e-01 
9.969000e+00 5.080115e-01 
9.970000e+00 5.059142e-01 
9.971000e+00 5.038140e-01 
9.972000e+00 5.017110e-01 
9.973000e+00 4.996051e-01 
9.974000e+00 4.974965e-01 
9.975000e+00 4.953851e-01 
9.976000e+00 4.932709e-01 
9.977000e+00 4.911541e-01 
9.978000e+00 4.890345e-01 
9.979000e+00 4.869123e-01 
9.980000e+00 4.847874e-01 
9.981000e+00 4.826598e-01 
9.982000e+00 4.805297e-01 
9.983000e+00 4.783970e-01 
9.984000e+00 4.762617e-01 
9.985000e+00 4.741239e-01 
9.986000e+00 4.719836e-01 
9.987000e+00 4.698407e-01 
9.988000e+00 4.676955e-01 
9.989000e+00 4.655477e-01 
9.990000e+00 4.633976e-01 
9.991000e+00 4.612451e-01 
9.992000e+00 4.590901e-01 
9.993000e+00 4.569329e-01 
9.994000e+00 4.547733e-01 
9.995000e+00 4.526114e-01 
9.996000e+00 4.504472e-01 
9.997000e+00 4.482808e-01 
9.998000e+00 4.461121e-01 
9.999000e+00 4.439413e-01 
1.000000e+01 4.417682e-01 
1.000100e+01 4.395930e-01 
1.000200e+01 4.374157e-01 
1.000300e+01 4.352362e-01 
1.000400e+01 4.330547e-01 
1.000500e+01 4.308711e-01 
1.000600e+01 4.286854e-01 
1.000700e+01 4.264977e-01 
1.000800e+01 4.243080e-01 
1.000900e+01 4.221164e-01 
1.001000e+01 4.199228e-01 
1.001100e+01 4.177273e-01 
1.001200e+01 4.155299e-01 
1.001300e+01 4.133306e-01 
1.001400e+01 4.111294e-01 
1.001500e+01 4.089264e-01 
1.001600e+01 4.067217e-01 
1.001700e+01 4.045151e-01 
1.001800e+01 4.023068e-01 
1.001900e+01 4.000967e-01 
1.002000e+01 3.978849e-01 
1.002100e+01 3.956715e-01 
1.002200e+01 3.934563e-01 
1.002300e+01 3.912396e-01 
1.002400e+01 3.890212e-01 
1.002500e+01 3.868012e-01 
1.002600e+01 3.845797e-01 
1.002700e+01 3.823566e-01 
1.002800e+01 3.801320e-01 
1.002900e+01 3.779058e-01 
1.003000e+01 3.756783e-01 
1.003100e+01 3.734492e-01 
1.003200e+01 3.712187e-01 
1.003300e+01 3.689869e-01 
1.003400e+01 3.667536e-01 
1.003500e+01 3.645190e-01 
1.003600e+01 3.622831e-01 
1.003700e+01 3.600458e-01 
1.003800e+01 3.578073e-01 
1.003900e+01 3.555675e-01 
1.004000e+01 3.533265e-01 
1.004100e+01 3.510843e-01 
1.004200e+01 3.488408e-01 
1.004300e+01 3.465962e-01 
1.004400e+01 3.443505e-01 
1.004500e+01 3.421036e-01 
1.004600e+01 3.398557e-01 
1.004700e+01 3.376066e-01 
1.004800e+01 3.353566e-01 
1.004900e+01 3.331055e-01 
1.005000e+01 3.308534e-01 
1.005100e+01 3.286003e-01 
1.005200e+01 3.263463e-01 
1.005300e+01 3.240913e-01 
1.005400e+01 3.218354e-01 
1.005500e+01 3.195787e-01 
1.005600e+01 3.173211e-01 
1.005700e+01 3.150626e-01 
1.005800e+01 3.128034e-01 
1.005900e+01 3.105433e-01 
1.006000e+01 3.082825e-01 
1.006100e+01 3.060210e-01 
1.006200e+01 3.037587e-01 
1.006300e+01 3.014958e-01 
1.006400e+01 2.992321e-01 
1.006500e+01 2.969679e-01 
1.006600e+01 2.947030e-01 
1.006700e+01 2.924375e-01 
1.006800e+01 2.901714e-01 
1.006900e+01 2.879048e-01 
1.007000e+01 2.856376e-01 
1.007100e+01 2.833700e-01 
1.007200e+01 2.811018e-01 
1.007300e+01 2.788332e-01 
1.007400e+01 2.765642e-01 
1.007500e+01 2.742948e-01 
1.007600e+01 2.720249e-01 
1.007700e+01 2.697547e-01 
1.007800e+01 2.674842e-01 
1.007900e+01 2.652133e-01 
1.008000e+01 2.629422e-01 
1.008100e+01 2.606708e-01 
1.008200e+01 2.583991e-01 
1.008300e+01 2.561272e-01 
1.008400e+01 2.538551e-01 
1.008500e+01 2.515829e-01 
1.008600e+01 2.493104e-01 
1.008700e+01 2.470379e-01 
1.008800e+01 2.447652e-01 
1.008900e+01 2.424925e-01 
1.009000e+01 2.402197e-01 
1.009100e+01 2.379468e-01 
1.009200e+01 2.356740e-01 
1.009300e+01 2.334011e-01 
1.009400e+01 2.311283e-01 
1.009500e+01 2.288555e-01 
1.009600e+01 2.265829e-01 
1.009700e+01 2.243103e-01 
1.009800e+01 2.220378e-01 
1.009900e+01 2.197655e-01 
1.010000e+01 2.174933e-01 
1.010100e+01 2.152214e-01 
1.010200e+01 2.129497e-01 
1.010300e+01 2.106782e-01 
1.010400e+01 2.084069e-01 
1.010500e+01 2.061360e-01 
1.010600e+01 2.038654e-01 
1.010700e+01 2.015951e-01 
1.010800e+01 1.993251e-01 
1.010900e+01 1.970555e-01 
1.011000e+01 1.947864e-01 
1.011100e+01 1.925176e-01 
1.011200e+01 1.902493e-01 
1.011300e+01 1.879815e-01 
1.011400e+01 1.857141e-01 
1.011500e+01 1.834473e-01 
1.011600e+01 1.811810e-01 
1.011700e+01 1.789153e-01 
1.011800e+01 1.766501e-01 
1.011900e+01 1.743856e-01 
1.012000e+01 1.721216e-01 
1.012100e+01 1.698584e-01 
1.012200e+01 1.675958e-01 
1.012300e+01 1.653339e-01 
1.012400e+01 1.630727e-01 
1.012500e+01 1.608122e-01 
1.012600e+01 1.585526e-01 
1.012700e+01 1.562937e-01 
1.012800e+01 1.540356e-01 
1.012900e+01 1.517783e-01 
1.013000e+01 1.495219e-01 
1.013100e+01 1.472664e-01 
1.013200e+01 1.450118e-01 
1.013300e+01 1.427580e-01 
1.013400e+01 1.405053e-01 
1.013500e+01 1.382535e-01 
1.013600e+01 1.360026e-01 
1.013700e+01 1.337528e-01 
1.013800e+01 1.315041e-01 
1.013900e+01 1.292563e-01 
1.014000e+01 1.270097e-01 
1.014100e+01 1.247641e-01 
1.014200e+01 1.225197e-01 
1.014300e+01 1.202764e-01 
1.014400e+01 1.180342e-01 
1.014500e+01 1.157933e-01 
1.014600e+01 1.135536e-01 
1.014700e+01 1.113150e-01 
1.014800e+01 1.090778e-01 
1.014900e+01 1.068418e-01 
1.015000e+01 1.046071e-01 
1.015100e+01 1.023737e-01 
1.015200e+01 1.001417e-01 
1.015300e+01 9.791099e-02 
1.015400e+01 9.568169e-02 
1.015500e+01 9.345379e-02 
1.015600e+01 9.122731e-02 
1.015700e+01 8.900229e-02 
1.015800e+01 8.677873e-02 
1.015900e+01 8.455665e-02 
1.016000e+01 8.233609e-02 
1.016100e+01 8.011706e-02 
1.016200e+01 7.789959e-02 
1.016300e+01 7.568369e-02 
1.016400e+01 7.346938e-02 
1.016500e+01 7.125670e-02 
1.016600e+01 6.904565e-02 
1.016700e+01 6.683626e-02 
1.016800e+01 6.462855e-02 
1.016900e+01 6.242255e-02 
1.017000e+01 6.021827e-02 
1.017100e+01 5.801573e-02 
1.017200e+01 5.581496e-02 
1.017300e+01 5.361597e-02 
1.017400e+01 5.141879e-02 
1.017500e+01 4.922345e-02 
1.017600e+01 4.702995e-02 
1.017700e+01 4.483832e-02 
1.017800e+01 4.264858e-02 
1.017900e+01 4.046075e-02 
1.018000e+01 3.827485e-02 
1.018100e+01 3.609091e-02 
1.018200e+01 3.390895e-02 
1.018300e+01 3.172897e-02 
1.018400e+01 2.955101e-02 
1.018500e+01 2.737509e-02 
1.018600e+01 2.520123e-02 
1.018700e+01 2.302944e-02 
1.018800e+01 2.085974e-02 
1.018900e+01 1.869217e-02 
1.019000e+01 1.652673e-02 
1.019100e+01 1.436345e-02 
1.019200e+01 1.220235e-02 
1.019300e+01 1.004345e-02 
1.019400e+01 7.886764e-03 
1.019500e+01 5.732319e-03 
1.019600e+01 3.580133e-03 
1.019700e+01 1.430226e-03 
1.019800e+01 -7.173814e-04 
1.019900e+01 -2.862670e-03 
1.020000e+01 -5.005620e-03 
1.020100e+01 -7.146212e-03 
1.020200e+01 -9.284424e-03 
1.020300e+01 -1.142024e-02 
1.020400e+01 -1.355363e-02 
1.020500e+01 -1.568459e-02 
1.020600e+01 -1.781309e-02 
1.020700e+01 -1.993912e-02 
1.020800e+01 -2.206264e-02 
1.020900e+01 -2.418365e-02 
1.021000e+01 -2.630213e-02 
1.021100e+01 -2.841805e-02 
1.021200e+01 -3.053139e-02 
1.021300e+01 -3.264215e-02 
1.021400e+01 -3.475028e-02 
1.021500e+01 -3.685579e-02 
1.021600e+01 -3.895864e-02 
1.021700e+01 -4.105883e-02 
1.021800e+01 -4.315632e-02 
1.021900e+01 -4.525111e-02 
1.022000e+01 -4.734316e-02 
1.022100e+01 -4.943247e-02 
1.022200e+01 -5.151901e-02 
1.022300e+01 -5.360277e-02 
1.022400e+01 -5.568373e-02 
1.022500e+01 -5.776186e-02 
1.022600e+01 -5.983715e-02 
1.022700e+01 -6.190959e-02 
1.022800e+01 -6.397914e-02 
1.022900e+01 -6.604580e-02 
1.023000e+01 -6.810954e-02 
1.023100e+01 -7.017035e-02 
1.023200e+01 -7.222820e-02 
1.023300e+01 -7.428309e-02 
1.023400e+01 -7.633498e-02 
1.023500e+01 -7.838387e-02 
1.023600e+01 -8.042973e-02 
1.023700e+01 -8.247255e-02 
1.023800e+01 -8.451231e-02 
1.023900e+01 -8.654898e-02 
1.024000e+01 -8.858256e-02 
1.024100e+01 -9.061302e-02 
1.024200e+01 -9.264035e-02 
1.024300e+01 -9.466453e-02 
1.024400e+01 -9.668553e-02 
1.024500e+01 -9.870335e-02 
1.024600e+01 -1.007180e-01 
1.024700e+01 -1.027294e-01 
1.024800e+01 -1.047375e-01 
1.024900e+01 -1.067424e-01 
1.025000e+01 -1.087440e-01 
1.025100e+01 -1.107423e-01 
1.025200e+01 -1.127374e-01 
1.025300e+01 -1.147290e-01 
1.025400e+01 -1.167174e-01 
1.025500e+01 -1.187024e-01 
1.025600e+01 -1.206840e-01 
1.025700e+01 -1.226622e-01 
1.025800e+01 -1.246370e-01 
1.025900e+01 -1.266083e-01 
1.026000e+01 -1.285762e-01 
1.026100e+01 -1.305407e-01 
1.026200e+01 -1.325016e-01 
1.026300e+01 -1.344591e-01 
1.026400e+01 -1.364131e-01 
1.026500e+01 -1.383635e-01 
1.026600e+01 -1.403104e-01 
1.026700e+01 -1.422537e-01 
1.026800e+01 -1.441934e-01 
1.026900e+01 -1.461295e-01 
1.027000e+01 -1.480620e-01 
1.027100e+01 -1.499909e-01 
1.027200e+01 -1.519161e-01 
1.027300e+01 -1.538377e-01 
1.027400e+01 -1.557556e-01 
1.027500e+01 -1.576698e-01 
1.027600e+01 -1.595803e-01 
1.027700e+01 -1.614871e-01 
1.027800e+01 -1.633901e-01 
1.027900e+01 -1.652893e-01 
1.028000e+01 -1.671848e-01 
1.028100e+01 -1.690765e-01 
1.028200e+01 -1.709644e-01 
1.028300e+01 -1.728484e-01 
1.028400e+01 -1.747287e-01 
1.028500e+01 -1.766050e-01 
1.028600e+01 -1.784775e-01 
1.028700e+01 -1.803462e-01 
1.028800e+01 -1.822109e-01 
1.028900e+01 -1.840717e-01 
1.029000e+01 -1.859285e-01 
1.029100e+01 -1.877815e-01 
1.029200e+01 -1.896304e-01 
1.029300e+01 -1.914754e-01 
1.029400e+01 -1.933164e-01 
1.029500e+01 -1.951534e-01 
1.029600e+01 -1.969864e-01 
1.029700e+01 -1.988153e-01 
1.029800e+01 -2.006402e-01 
1.029900e+01 -2.024610e-01 
1.030000e+01 -2.042777e-01 
1.030100e+01 -2.060904e-01 
1.030200e+01 -2.078989e-01 
1.030300e+01 -2.097033e-01 
1.030400e+01 -2.115036e-01 
1.030500e+01 -2.132997e-01 
1.030600e+01 -2.150917e-01 
1.030700e+01 -2.168795e-01 
1.030800e+01 -2.186630e-01 
1.030900e+01 -2.204424e-01 
1.031000e+01 -2.222176e-01 
1.031100e+01 -2.239885e-01 
1.031200e+01 -2.257551e-01 
1.031300e+01 -2.275175e-01 
1.031400e+01 -2.292757e-01 
1.031500e+01 -2.310295e-01 
1.031600e+01 -2.327790e-01 
1.031700e+01 -2.345242e-01 
1.031800e+01 -2.362651e-01 
1.031900e+01 -2.380016e-01 
1.032000e+01 -2.397338e-01 
1.032100e+01 -2.414616e-01 
1.032200e+01 -2.431850e-01 
1.032300e+01 -2.449040e-01 
1.032400e+01 -2.466185e-01 
1.032500e+01 -2.483287e-01 
1.032600e+01 -2.500344e-01 
1.032700e+01 -2.517357e-01 
1.032800e+01 -2.534325e-01 
1.032900e+01 -2.551249e-01 
1.033000e+01 -2.568127e-01 
1.033100e+01 -2.584960e-01 
1.033200e+01 -2.601749e-01 
1.033300e+01 -2.618491e-01 
1.033400e+01 -2.635189e-01 
1.033500e+01 -2.651841e-01 
1.033600e+01 -2.668447e-01 
1.033700e+01 -2.685008e-01 
1.033800e+01 -2.701523e-01 
1.033900e+01 -2.717991e-01 
1.034000e+01 -2.734414e-01 
1.034100e+01 -2.750790e-01 
1.034200e+01 -2.767120e-01 
1.034300e+01 -2.783403e-01 
1.034400e+01 -2.799640e-01 
1.034500e+01 -2.815830e-01 
1.034600e+01 -2.831973e-01 
1.034700e+01 -2.848069e-01 
1.034800e+01 -2.864118e-01 
1.034900e+01 -2.880120e-01 
1.035000e+01 -2.896074e-01 
1.035100e+01 -2.911981e-01 
1.035200e+01 -2.927841e-01 
1.035300e+01 -2.943653e-01 
1.035400e+01 -2.959417e-01 
1.035500e+01 -2.975133e-01 
1.035600e+01 -2.990801e-01 
1.035700e+01 -3.006421e-01 
1.035800e+01 -3.021993e-01 
1.035900e+01 -3.037517e-01 
1.036000e+01 -3.052992e-01 
1.036100e+01 -3.068418e-01 
1.036200e+01 -3.083796e-01 
1.036300e+01 -3.099126e-01 
1.036400e+01 -3.114406e-01 
1.036500e+01 -3.129637e-01 
1.036600e+01 -3.144820e-01 
1.036700e+01 -3.159953e-01 
1.036800e+01 -3.175037e-01 
1.036900e+01 -3.190071e-01 
1.037000e+01 -3.205056e-01 
1.037100e+01 -3.219992e-01 
1.037200e+01 -3.234877e-01 
1.037300e+01 -3.249713e-01 
1.037400e+01 -3.264500e-01 
1.037500e+01 -3.279236e-01 
1.037600e+01 -3.293922e-01 
1.037700e+01 -3.308558e-01 
1.037800e+01 -3.323143e-01 
1.037900e+01 -3.337679e-01 
1.038000e+01 -3.352164e-01 
1.038100e+01 -3.366598e-01 
1.038200e+01 -3.380982e-01 
1.038300e+01 -3.395315e-01 
1.038400e+01 -3.409597e-01 
1.038500e+01 -3.423828e-01 
1.038600e+01 -3.438008e-01 
1.038700e+01 -3.452137e-01 
1.038800e+01 -3.466215e-01 
1.038900e+01 -3.480242e-01 
1.039000e+01 -3.494217e-01 
1.039100e+01 -3.508141e-01 
1.039200e+01 -3.522014e-01 
1.039300e+01 -3.535835e-01 
1.039400e+01 -3.549604e-01 
1.039500e+01 -3.563321e-01 
1.039600e+01 -3.576986e-01 
1.039700e+01 -3.590600e-01 
1.039800e+01 -3.604161e-01 
1.039900e+01 -3.617671e-01 
1.040000e+01 -3.631128e-01 
1.040100e+01 -3.644533e-01 
1.040200e+01 -3.657885e-01 
1.040300e+01 -3.671185e-01 
1.040400e+01 -3.684433e-01 
1.040500e+01 -3.697628e-01 
1.040600e+01 -3.710770e-01 
1.040700e+01 -3.723860e-01 
1.040800e+01 -3.736897e-01 
1.040900e+01 -3.749881e-01 
1.041000e+01 -3.762812e-01 
1.041100e+01 -3.775690e-01 
1.041200e+01 -3.788514e-01 
1.041300e+01 -3.801286e-01 
1.041400e+01 -3.814005e-01 
1.041500e+01 -3.826670e-01 
1.041600e+01 -3.839281e-01 
1.041700e+01 -3.851840e-01 
1.041800e+01 -3.864344e-01 
1.041900e+01 -3.876796e-01 
1.042000e+01 -3.889193e-01 
1.042100e+01 -3.901537e-01 
1.042200e+01 -3.913827e-01 
1.042300e+01 -3.926063e-01 
1.042400e+01 -3.938245e-01 
1.042500e+01 -3.950374e-01 
1.042600e+01 -3.962448e-01 
1.042700e+01 -3.974468e-01 
1.042800e+01 -3.986434e-01 
1.042900e+01 -3.998346e-01 
1.043000e+01 -4.010203e-01 
1.043100e+01 -4.022006e-01 
1.043200e+01 -4.033755e-01 
1.043300e+01 -4.045449e-01 
1.043400e+01 -4.057089e-01 
1.043500e+01 -4.068674e-01 
1.043600e+01 -4.080205e-01 
1.043700e+01 -4.091681e-01 
1.043800e+01 -4.103102e-01 
1.043900e+01 -4.114468e-01 
1.044000e+01 -4.125780e-01 
1.044100e+01 -4.137037e-01 
1.044200e+01 -4.148238e-01 
1.044300e+01 -4.159385e-01 
1.044400e+01 -4.170477e-01 
1.044500e+01 -4.181513e-01 
1.044600e+01 -4.192495e-01 
1.044700e+01 -4.203421e-01 
1.044800e+01 -4.214292e-01 
1.044900e+01 -4.225108e-01 
1.045000e+01 -4.235868e-01 
1.045100e+01 -4.246573e-01 
1.045200e+01 -4.257223e-01 
1.045300e+01 -4.267817e-01 
1.045400e+01 -4.278356e-01 
1.045500e+01 -4.288839e-01 
1.045600e+01 -4.299267e-01 
1.045700e+01 -4.309639e-01 
1.045800e+01 -4.319955e-01 
1.045900e+01 -4.330216e-01 
1.046000e+01 -4.340421e-01 
1.046100e+01 -4.350570e-01 
1.046200e+01 -4.360663e-01 
1.046300e+01 -4.370700e-01 
1.046400e+01 -4.380682e-01 
1.046500e+01 -4.390608e-01 
1.046600e+01 -4.400477e-01 
1.046700e+01 -4.410291e-01 
1.046800e+01 -4.420049e-01 
1.046900e+01 -4.429750e-01 
1.047000e+01 -4.439396e-01 
1.047100e+01 -4.448985e-01 
1.047200e+01 -4.458518e-01 
1.047300e+01 -4.467995e-01 
1.047400e+01 -4.477416e-01 
1.047500e+01 -4.486781e-01 
1.047600e+01 -4.496089e-01 
1.047700e+01 -4.505342e-01 
1.047800e+01 -4.514537e-01 
1.047900e+01 -4.523677e-01 
1.048000e+01 -4.532760e-01 
1.048100e+01 -4.541787e-01 
1.048200e+01 -4.550757e-01 
1.048300e+01 -4.559671e-01 
1.048400e+01 -4.568528e-01 
1.048500e+01 -4.577329e-01 
1.048600e+01 -4.586074e-01 
1.048700e+01 -4.594762e-01 
1.048800e+01 -4.603393e-01 
1.048900e+01 -4.611968e-01 
1.049000e+01 -4.620487e-01 
1.049100e+01 -4.628948e-01 
1.049200e+01 -4.637354e-01 
1.049300e+01 -4.645702e-01 
1.049400e+01 -4.653994e-01 
1.049500e+01 -4.662229e-01 
1.049600e+01 -4.670408e-01 
1.049700e+01 -4.678530e-01 
1.049800e+01 -4.686595e-01 
1.049900e+01 -4.694604e-01 
1.050000e+01 -4.702556e-01 
1.050100e+01 -4.710451e-01 
1.050200e+01 -4.718289e-01 
1.050300e+01 -4.726071e-01 
1.050400e+01 -4.733796e-01 
1.050500e+01 -4.741465e-01 
1.050600e+01 -4.749076e-01 
1.050700e+01 -4.756631e-01 
1.050800e+01 -4.764129e-01 
1.050900e+01 -4.771570e-01 
1.051000e+01 -4.778955e-01 
1.051100e+01 -4.786282e-01 
1.051200e+01 -4.793553e-01 
1.051300e+01 -4.800767e-01 
1.051400e+01 -4.807925e-01 
1.051500e+01 -4.815025e-01 
1.051600e+01 -4.822069e-01 
1.051700e+01 -4.829056e-01 
1.051800e+01 -4.835987e-01 
1.051900e+01 -4.842860e-01 
1.052000e+01 -4.849677e-01 
1.052100e+01 -4.856437e-01 
1.052200e+01 -4.863140e-01 
1.052300e+01 -4.869787e-01 
1.052400e+01 -4.876376e-01 
1.052500e+01 -4.882909e-01 
1.052600e+01 -4.889386e-01 
1.052700e+01 -4.895805e-01 
1.052800e+01 -4.902168e-01 
1.052900e+01 -4.908474e-01 
1.053000e+01 -4.914724e-01 
1.053100e+01 -4.920916e-01 
1.053200e+01 -4.927053e-01 
1.053300e+01 -4.933132e-01 
1.053400e+01 -4.939155e-01 
1.053500e+01 -4.945121e-01 
1.053600e+01 -4.951030e-01 
1.053700e+01 -4.956883e-01 
1.053800e+01 -4.962680e-01 
1.053900e+01 -4.968419e-01 
1.054000e+01 -4.974102e-01 
1.054100e+01 -4.979729e-01 
1.054200e+01 -4.985299e-01 
1.054300e+01 -4.990813e-01 
1.054400e+01 -4.996270e-01 
1.054500e+01 -5.001671e-01 
1.054600e+01 -5.007015e-01 
1.054700e+01 -5.012302e-01 
1.054800e+01 -5.017534e-01 
1.054900e+01 -5.022709e-01 
1.055000e+01 -5.027827e-01 
1.055100e+01 -5.032890e-01 
1.055200e+01 -5.037896e-01 
1.055300e+01 -5.042845e-01 
1.055400e+01 -5.047739e-01 
1.055500e+01 -5.052576e-01 
1.055600e+01 -5.057357e-01 
1.055700e+01 -5.062082e-01 
1.055800e+01 -5.066750e-01 
1.055900e+01 -5.071363e-01 
1.056000e+01 -5.075919e-01 
1.056100e+01 -5.080420e-01 
1.056200e+01 -5.084864e-01 
1.056300e+01 -5.089252e-01 
1.056400e+01 -5.093585e-01 
1.056500e+01 -5.097861e-01 
1.056600e+01 -5.102082e-01 
1.056700e+01 -5.106247e-01 
1.056800e+01 -5.110355e-01 
1.056900e+01 -5.114408e-01 
1.057000e+01 -5.118406e-01 
1.057100e+01 -5.122347e-01 
1.057200e+01 -5.126233e-01 
1.057300e+01 -5.130063e-01 
1.057400e+01 -5.133838e-01 
1.057500e+01 -5.137557e-01 
1.057600e+01 -5.141221e-01 
1.057700e+01 -5.144829e-01 
1.057800e+01 -5.148381e-01 
1.057900e+01 -5.151878e-01 
1.058000e+01 -5.155320e-01 
1.058100e+01 -5.158707e-01 
1.058200e+01 -5.162038e-01 
1.058300e+01 -5.165314e-01 
1.058400e+01 -5.168535e-01 
1.058500e+01 -5.171700e-01 
1.058600e+01 -5.174811e-01 
1.058700e+01 -5.177866e-01 
1.058800e+01 -5.180867e-01 
1.058900e+01 -5.183812e-01 
1.059000e+01 -5.186703e-01 
1.059100e+01 -5.189538e-01 
1.059200e+01 -5.192319e-01 
1.059300e+01 -5.195046e-01 
1.059400e+01 -5.197717e-01 
1.059500e+01 -5.200334e-01 
1.059600e+01 -5.202896e-01 
1.059700e+01 -5.205404e-01 
1.059800e+01 -5.207857e-01 
1.059900e+01 -5.210255e-01 
1.060000e+01 -5.212600e-01 
1.060100e+01 -5.214890e-01 
1.060200e+01 -5.217125e-01 
1.060300e+01 -5.219307e-01 
1.060400e+01 -5.221434e-01 
1.060500e+01 -5.223507e-01 
1.060600e+01 -5.225526e-01 
1.060700e+01 -5.227491e-01 
1.060800e+01 -5.229403e-01 
1.060900e+01 -5.231260e-01 
1.061000e+01 -5.233063e-01 
1.061100e+01 -5.234813e-01 
1.061200e+01 -5.236509e-01 
1.061300e+01 -5.238151e-01 
1.061400e+01 -5.239740e-01 
1.061500e+01 -5.241276e-01 
1.061600e+01 -5.242757e-01 
1.061700e+01 -5.244186e-01 
1.061800e+01 -5.245561e-01 
1.061900e+01 -5.246883e-01 
1.062000e+01 -5.248152e-01 
1.062100e+01 -5.249367e-01 
1.062200e+01 -5.250530e-01 
1.062300e+01 -5.251639e-01 
1.062400e+01 -5.252696e-01 
1.062500e+01 -5.253700e-01 
1.062600e+01 -5.254651e-01 
1.062700e+01 -5.255549e-01 
1.062800e+01 -5.256395e-01 
1.062900e+01 -5.257188e-01 
1.063000e+01 -5.257929e-01 
1.063100e+01 -5.258617e-01 
1.063200e+01 -5.259253e-01 
1.063300e+01 -5.259837e-01 
1.063400e+01 -5.260368e-01 
1.063500e+01 -5.260847e-01 
1.063600e+01 -5.261274e-01 
1.063700e+01 -5.261650e-01 
1.063800e+01 -5.261973e-01 
1.063900e+01 -5.262245e-01 
1.064000e+01 -5.262464e-01 
1.064100e+01 -5.262632e-01 
1.064200e+01 -5.262749e-01 
1.064300e+01 -5.262814e-01 
1.064400e+01 -5.262827e-01 
1.064500e+01 -5.262790e-01 
1.064600e+01 -5.262701e-01 
1.064700e+01 -5.262560e-01 
1.064800e+01 -5.262369e-01 
1.064900e+01 -5.262127e-01 
1.065000e+01 -5.261833e-01 
1.065100e+01 -5.261489e-01 
1.065200e+01 -5.261094e-01 
1.065300e+01 -5.260648e-01 
1.065400e+01 -5.260152e-01 
1.065500e+01 -5.259605e-01 
1.065600e+01 -5.259008e-01 
1.065700e+01 -5.258360e-01 
1.065800e+01 -5.257662e-01 
1.065900e+01 -5.256914e-01 
1.066000e+01 -5.256116e-01 
1.066100e+01 -5.255268e-01 
1.066200e+01 -5.254370e-01 
1.066300e+01 -5.253422e-01 
1.066400e+01 -5.252424e-01 
1.066500e+01 -5.251377e-01 
1.066600e+01 -5.250280e-01 
1.066700e+01 -5.249133e-01 
1.066800e+01 -5.247938e-01 
1.066900e+01 -5.246693e-01 
1.067000e+01 -5.245398e-01 
1.067100e+01 -5.244055e-01 
1.067200e+01 -5.242663e-01 
1.067300e+01 -5.241221e-01 
1.067400e+01 -5.239731e-01 
1.067500e+01 -5.238192e-01 
1.067600e+01 -5.236605e-01 
1.067700e+01 -5.234969e-01 
1.067800e+01 -5.233285e-01 
1.067900e+01 -5.231552e-01 
1.068000e+01 -5.229771e-01 
1.068100e+01 -5.227942e-01 
1.068200e+01 -5.226064e-01 
1.068300e+01 -5.224139e-01 
1.068400e+01 -5.222166e-01 
1.068500e+01 -5.220145e-01 
1.068600e+01 -5.218077e-01 
1.068700e+01 -5.215961e-01 
1.068800e+01 -5.213797e-01 
1.068900e+01 -5.211587e-01 
1.069000e+01 -5.209328e-01 
1.069100e+01 -5.207023e-01 
1.069200e+01 -5.204671e-01 
1.069300e+01 -5.202272e-01 
1.069400e+01 -5.199826e-01 
1.069500e+01 -5.197333e-01 
1.069600e+01 -5.194794e-01 
1.069700e+01 -5.192208e-01 
1.069800e+01 -5.189575e-01 
1.069900e+01 -5.186897e-01 
1.070000e+01 -5.184172e-01 
1.070100e+01 -5.181401e-01 
1.070200e+01 -5.178584e-01 
1.070300e+01 -5.175721e-01 
1.070400e+01 -5.172812e-01 
1.070500e+01 -5.169858e-01 
1.070600e+01 -5.166858e-01 
1.070700e+01 -5.163813e-01 
1.070800e+01 -5.160722e-01 
1.070900e+01 -5.157586e-01 
1.071000e+01 -5.154405e-01 
1.071100e+01 -5.151179e-01 
1.071200e+01 -5.147908e-01 
1.071300e+01 -5.144592e-01 
1.071400e+01 -5.141232e-01 
1.071500e+01 -5.137827e-01 
1.071600e+01 -5.134377e-01 
1.071700e+01 -5.130884e-01 
1.071800e+01 -5.127345e-01 
1.071900e+01 -5.123763e-01 
1.072000e+01 -5.120137e-01 
1.072100e+01 -5.116467e-01 
1.072200e+01 -5.112753e-01 
1.072300e+01 -5.108996e-01 
1.072400e+01 -5.105195e-01 
1.072500e+01 -5.101350e-01 
1.072600e+01 -5.097463e-01 
1.072700e+01 -5.093532e-01 
1.072800e+01 -5.089558e-01 
1.072900e+01 -5.085541e-01 
1.073000e+01 -5.081481e-01 
1.073100e+01 -5.077378e-01 
1.073200e+01 -5.073233e-01 
1.073300e+01 -5.069046e-01 
1.073400e+01 -5.064816e-01 
1.073500e+01 -5.060543e-01 
1.073600e+01 -5.056229e-01 
1.073700e+01 -5.051873e-01 
1.073800e+01 -5.047475e-01 
1.073900e+01 -5.043035e-01 
1.074000e+01 -5.038553e-01 
1.074100e+01 -5.034030e-01 
1.074200e+01 -5.029465e-01 
1.074300e+01 -5.024860e-01 
1.074400e+01 -5.020213e-01 
1.074500e+01 -5.015525e-01 
1.074600e+01 -5.010796e-01 
1.074700e+01 -5.006026e-01 
1.074800e+01 -5.001216e-01 
1.074900e+01 -4.996365e-01 
1.075000e+01 -4.991474e-01 
1.075100e+01 -4.986542e-01 
1.075200e+01 -4.981571e-01 
1.075300e+01 -4.976559e-01 
1.075400e+01 -4.971508e-01 
1.075500e+01 -4.966416e-01 
1.075600e+01 -4.961285e-01 
1.075700e+01 -4.956115e-01 
1.075800e+01 -4.950905e-01 
1.075900e+01 -4.945656e-01 
1.076000e+01 -4.940368e-01 
1.076100e+01 -4.935040e-01 
1.076200e+01 -4.929674e-01 
1.076300e+01 -4.924269e-01 
1.076400e+01 -4.918826e-01 
1.076500e+01 -4.913344e-01 
1.076600e+01 -4.907823e-01 
1.076700e+01 -4.902265e-01 
1.076800e+01 -4.896668e-01 
1.076900e+01 -4.891033e-01 
1.077000e+01 -4.885361e-01 
1.077100e+01 -4.879651e-01 
1.077200e+01 -4.873903e-01 
1.077300e+01 -4.868118e-01 
1.077400e+01 -4.862295e-01 
1.077500e+01 -4.856436e-01 
1.077600e+01 -4.850539e-01 
1.077700e+01 -4.844605e-01 
1.077800e+01 -4.838635e-01 
1.077900e+01 -4.832628e-01 
1.078000e+01 -4.826584e-01 
1.078100e+01 -4.820505e-01 
1.078200e+01 -4.814388e-01 
1.078300e+01 -4.808236e-01 
1.078400e+01 -4.802048e-01 
1.078500e+01 -4.795824e-01 
1.078600e+01 -4.789564e-01 
1.078700e+01 -4.783269e-01 
1.078800e+01 -4.776938e-01 
1.078900e+01 -4.770572e-01 
1.079000e+01 -4.764171e-01 
1.079100e+01 -4.757735e-01 
1.079200e+01 -4.751264e-01 
1.079300e+01 -4.744758e-01 
1.079400e+01 -4.738218e-01 
1.079500e+01 -4.731643e-01 
1.079600e+01 -4.725034e-01 
1.079700e+01 -4.718390e-01 
1.079800e+01 -4.711713e-01 
1.079900e+01 -4.705002e-01 
1.080000e+01 -4.698257e-01 
1.080100e+01 -4.691478e-01 
1.080200e+01 -4.684666e-01 
1.080300e+01 -4.677820e-01 
1.080400e+01 -4.670941e-01 
1.080500e+01 -4.664030e-01 
1.080600e+01 -4.657085e-01 
1.080700e+01 -4.650107e-01 
1.080800e+01 -4.643097e-01 
1.080900e+01 -4.636054e-01 
1.081000e+01 -4.628979e-01 
1.081100e+01 -4.621872e-01 
1.081200e+01 -4.614732e-01 
1.081300e+01 -4.607561e-01 
1.081400e+01 -4.600358e-01 
1.081500e+01 -4.593123e-01 
1.081600e+01 -4.585857e-01 
1.081700e+01 -4.578559e-01 
1.081800e+01 -4.571230e-01 
1.081900e+01 -4.563870e-01 
1.082000e+01 -4.556479e-01 
1.082100e+01 -4.549057e-01 
1.082200e+01 -4.541605e-01 
1.082300e+01 -4.534122e-01 
1.082400e+01 -4.526609e-01 
1.082500e+01 -4.519065e-01 
1.082600e+01 -4.511491e-01 
1.082700e+01 -4.503888e-01 
1.082800e+01 -4.496254e-01 
1.082900e+01 -4.488591e-01 
1.083000e+01 -4.480899e-01 
1.083100e+01 -4.473177e-01 
1.083200e+01 -4.465426e-01 
1.083300e+01 -4.457645e-01 
1.083400e+01 -4.449836e-01 
1.083500e+01 -4.441998e-01 
1.083600e+01 -4.434132e-01 
1.083700e+01 -4.426237e-01 
1.083800e+01 -4.418313e-01 
1.083900e+01 -4.410362e-01 
1.084000e+01 -4.402382e-01 
1.084100e+01 -4.394374e-01 
1.084200e+01 -4.386339e-01 
1.084300e+01 -4.378276e-01 
1.084400e+01 -4.370186e-01 
1.084500e+01 -4.362068e-01 
1.084600e+01 -4.353923e-01 
1.084700e+01 -4.345751e-01 
1.084800e+01 -4.337552e-01 
1.084900e+01 -4.329327e-01 
1.085000e+01 -4.321075e-01 
1.085100e+01 -4.312796e-01 
1.085200e+01 -4.304491e-01 
1.085300e+01 -4.296160e-01 
1.085400e+01 -4.287803e-01 
1.085500e+01 -4.279420e-01 
1.085600e+01 -4.271012e-01 
1.085700e+01 -4.262578e-01 
1.085800e+01 -4.254118e-01 
1.085900e+01 -4.245634e-01 
1.086000e+01 -4.237124e-01 
1.086100e+01 -4.228589e-01 
1.086200e+01 -4.220029e-01 
1.086300e+01 -4.211445e-01 
1.086400e+01 -4.202836e-01 
1.086500e+01 -4.194203e-01 
1.086600e+01 -4.185546e-01 
1.086700e+01 -4.176864e-01 
1.086800e+01 -4.168159e-01 
1.086900e+01 -4.159430e-01 
1.087000e+01 -4.150677e-01 
1.087100e+01 -4.141901e-01 
1.087200e+01 -4.133102e-01 
1.087300e+01 -4.124279e-01 
1.087400e+01 -4.115433e-01 
1.087500e+01 -4.106565e-01 
1.087600e+01 -4.097674e-01 
1.087700e+01 -4.088760e-01 
1.087800e+01 -4.079824e-01 
1.087900e+01 -4.070865e-01 
1.088000e+01 -4.061884e-01 
1.088100e+01 -4.052882e-01 
1.088200e+01 -4.043858e-01 
1.088300e+01 -4.034811e-01 
1.088400e+01 -4.025744e-01 
1.088500e+01 -4.016655e-01 
1.088600e+01 -4.007545e-01 
1.088700e+01 -3.998413e-01 
1.088800e+01 -3.989261e-01 
1.088900e+01 -3.980088e-01 
1.089000e+01 -3.970895e-01 
1.089100e+01 -3.961681e-01 
1.089200e+01 -3.952446e-01 
1.089300e+01 -3.943192e-01 
1.089400e+01 -3.933917e-01 
1.089500e+01 -3.924623e-01 
1.089600e+01 -3.915309e-01 
1.089700e+01 -3.905975e-01 
1.089800e+01 -3.896622e-01 
1.089900e+01 -3.887250e-01 
1.090000e+01 -3.877858e-01 
1.090100e+01 -3.868448e-01 
1.090200e+01 -3.859019e-01 
1.090300e+01 -3.849571e-01 
1.090400e+01 -3.840105e-01 
1.090500e+01 -3.830620e-01 
1.090600e+01 -3.821117e-01 
1.090700e+01 -3.811596e-01 
1.090800e+01 -3.802057e-01 
1.090900e+01 -3.792500e-01 
1.091000e+01 -3.782926e-01 
1.091100e+01 -3.773334e-01 
1.091200e+01 -3.763725e-01 
1.091300e+01 -3.754099e-01 
1.091400e+01 -3.744456e-01 
1.091500e+01 -3.734796e-01 
1.091600e+01 -3.725119e-01 
1.091700e+01 -3.715425e-01 
1.091800e+01 -3.705716e-01 
1.091900e+01 -3.695990e-01 
1.092000e+01 -3.686248e-01 
1.092100e+01 -3.676490e-01 
1.092200e+01 -3.666716e-01 
1.092300e+01 -3.656926e-01 
1.092400e+01 -3.647121e-01 
1.092500e+01 -3.637301e-01 
1.092600e+01 -3.627465e-01 
1.092700e+01 -3.617615e-01 
1.092800e+01 -3.607749e-01 
1.092900e+01 -3.597869e-01 
1.093000e+01 -3.587974e-01 
1.093100e+01 -3.578064e-01 
1.093200e+01 -3.568141e-01 
1.093300e+01 -3.558203e-01 
1.093400e+01 -3.548251e-01 
1.093500e+01 -3.538285e-01 
1.093600e+01 -3.528306e-01 
1.093700e+01 -3.518313e-01 
1.093800e+01 -3.508307e-01 
1.093900e+01 -3.498287e-01 
1.094000e+01 -3.488254e-01 
1.094100e+01 -3.478209e-01 
1.094200e+01 -3.468150e-01 
1.094300e+01 -3.458079e-01 
1.094400e+01 -3.447995e-01 
1.094500e+01 -3.437899e-01 
1.094600e+01 -3.427791e-01 
1.094700e+01 -3.417671e-01 
1.094800e+01 -3.407539e-01 
1.094900e+01 -3.397395e-01 
1.095000e+01 -3.387239e-01 
1.095100e+01 -3.377072e-01 
1.095200e+01 -3.366893e-01 
1.095300e+01 -3.356704e-01 
1.095400e+01 -3.346503e-01 
1.095500e+01 -3.336292e-01 
1.095600e+01 -3.326069e-01 
1.095700e+01 -3.315836e-01 
1.095800e+01 -3.305593e-01 
1.095900e+01 -3.295340e-01 
1.096000e+01 -3.285076e-01 
1.096100e+01 -3.274802e-01 
1.096200e+01 -3.264519e-01 
1.096300e+01 -3.254225e-01 
1.096400e+01 -3.243922e-01 
1.096500e+01 -3.233610e-01 
1.096600e+01 -3.223289e-01 
1.096700e+01 -3.212958e-01 
1.096800e+01 -3.202618e-01 
1.096900e+01 -3.192270e-01 
1.097000e+01 -3.181913e-01 
1.097100e+01 -3.171547e-01 
1.097200e+01 -3.161173e-01 
1.097300e+01 -3.150791e-01 
1.097400e+01 -3.140400e-01 
1.097500e+01 -3.130002e-01 
1.097600e+01 -3.119596e-01 
1.097700e+01 -3.109182e-01 
1.097800e+01 -3.098761e-01 
1.097900e+01 -3.088332e-01 
1.098000e+01 -3.077896e-01 
1.098100e+01 -3.067453e-01 
1.098200e+01 -3.057003e-01 
1.098300e+01 -3.046546e-01 
1.098400e+01 -3.036083e-01 
1.098500e+01 -3.025613e-01 
1.098600e+01 -3.015137e-01 
1.098700e+01 -3.004654e-01 
1.098800e+01 -2.994166e-01 
1.098900e+01 -2.983671e-01 
1.099000e+01 -2.973171e-01 
1.099100e+01 -2.962665e-01 
1.099200e+01 -2.952154e-01 
1.099300e+01 -2.941637e-01 
1.099400e+01 -2.931115e-01 
1.099500e+01 -2.920588e-01 
1.099600e+01 -2.910056e-01 
1.099700e+01 -2.899519e-01 
1.099800e+01 -2.888977e-01 
1.099900e+01 -2.878431e-01 
1.100000e+01 -2.867881e-01 
1.100100e+01 -2.857326e-01 
1.100200e+01 -2.846768e-01 
1.100300e+01 -2.836205e-01 
1.100400e+01 -2.825639e-01 
1.100500e+01 -2.815069e-01 
1.100600e+01 -2.804495e-01 
1.100700e+01 -2.793918e-01 
1.100800e+01 -2.783338e-01 
1.100900e+01 -2.772754e-01 
1.101000e+01 -2.762168e-01 
1.101100e+01 -2.751579e-01 
1.101200e+01 -2.740987e-01 
1.101300e+01 -2.730393e-01 
1.101400e+01 -2.719796e-01 
1.101500e+01 -2.709197e-01 
1.101600e+01 -2.698595e-01 
1.101700e+01 -2.687992e-01 
1.101800e+01 -2.677387e-01 
1.101900e+01 -2.666780e-01 
1.102000e+01 -2.656172e-01 
1.102100e+01 -2.645562e-01 
1.102200e+01 -2.634951e-01 
1.102300e+01 -2.624338e-01 
1.102400e+01 -2.613725e-01 
1.102500e+01 -2.603111e-01 
1.102600e+01 -2.592496e-01 
1.102700e+01 -2.581880e-01 
1.102800e+01 -2.571264e-01 
1.102900e+01 -2.560647e-01 
1.103000e+01 -2.550030e-01 
1.103100e+01 -2.539413e-01 
1.103200e+01 -2.528797e-01 
1.103300e+01 -2.518180e-01 
1.103400e+01 -2.507564e-01 
1.103500e+01 -2.496948e-01 
1.103600e+01 -2.486332e-01 
1.103700e+01 -2.475718e-01 
1.103800e+01 -2.465104e-01 
1.103900e+01 -2.454491e-01 
1.104000e+01 -2.443879e-01 
1.104100e+01 -2.433269e-01 
1.104200e+01 -2.422660e-01 
1.104300e+01 -2.412052e-01 
1.104400e+01 -2.401446e-01 
1.104500e+01 -2.390842e-01 
1.104600e+01 -2.380240e-01 
1.104700e+01 -2.369639e-01 
1.104800e+01 -2.359041e-01 
1.104900e+01 -2.348445e-01 
1.105000e+01 -2.337852e-01 
1.105100e+01 -2.327261e-01 
1.105200e+01 -2.316673e-01 
1.105300e+01 -2.306087e-01 
1.105400e+01 -2.295505e-01 
1.105500e+01 -2.284925e-01 
1.105600e+01 -2.274349e-01 
1.105700e+01 -2.263776e-01 
1.105800e+01 -2.253207e-01 
1.105900e+01 -2.242641e-01 
1.106000e+01 -2.232079e-01 
1.106100e+01 -2.221520e-01 
1.106200e+01 -2.210966e-01 
1.106300e+01 -2.200416e-01 
1.106400e+01 -2.189869e-01 
1.106500e+01 -2.179328e-01 
1.106600e+01 -2.168790e-01 
1.106700e+01 -2.158257e-01 
1.106800e+01 -2.147729e-01 
1.106900e+01 -2.137206e-01 
1.107000e+01 -2.126688e-01 
1.107100e+01 -2.116175e-01 
1.107200e+01 -2.105667e-01 
1.107300e+01 -2.095164e-01 
1.107400e+01 -2.084667e-01 
1.107500e+01 -2.074175e-01 
1.107600e+01 -2.063689e-01 
1.107700e+01 -2.053209e-01 
1.107800e+01 -2.042735e-01 
1.107900e+01 -2.032266e-01 
1.108000e+01 -2.021804e-01 
1.108100e+01 -2.011349e-01 
1.108200e+01 -2.000899e-01 
1.108300e+01 -1.990457e-01 
1.108400e+01 -1.980020e-01 
1.108500e+01 -1.969591e-01 
1.108600e+01 -1.959169e-01 
1.108700e+01 -1.948753e-01 
1.108800e+01 -1.938345e-01 
1.108900e+01 -1.927944e-01 
1.109000e+01 -1.917550e-01 
1.109100e+01 -1.907164e-01 
1.109200e+01 -1.896786e-01 
1.109300e+01 -1.886415e-01 
1.109400e+01 -1.876052e-01 
1.109500e+01 -1.865697e-01 
1.109600e+01 -1.855350e-01 
1.109700e+01 -1.845011e-01 
1.109800e+01 -1.834681e-01 
1.109900e+01 -1.824359e-01 
1.110000e+01 -1.814045e-01 
1.110100e+01 -1.803740e-01 
1.110200e+01 -1.793444e-01 
1.110300e+01 -1.783157e-01 
1.110400e+01 -1.772879e-01 
1.110500e+01 -1.762609e-01 
1.110600e+01 -1.752349e-01 
1.110700e+01 -1.742099e-01 
1.110800e+01 -1.731858e-01 
1.110900e+01 -1.721626e-01 
1.111000e+01 -1.711404e-01 
1.111100e+01 -1.701192e-01 
1.111200e+01 -1.690989e-01 
1.111300e+01 -1.680797e-01 
1.111400e+01 -1.670615e-01 
1.111500e+01 -1.660443e-01 
1.111600e+01 -1.650281e-01 
1.111700e+01 -1.640130e-01 
1.111800e+01 -1.629989e-01 
1.111900e+01 -1.619859e-01 
1.112000e+01 -1.609740e-01 
1.112100e+01 -1.599631e-01 
1.112200e+01 -1.589534e-01 
1.112300e+01 -1.579447e-01 
1.112400e+01 -1.569372e-01 
1.112500e+01 -1.559308e-01 
1.112600e+01 -1.549256e-01 
1.112700e+01 -1.539214e-01 
1.112800e+01 -1.529185e-01 
1.112900e+01 -1.519167e-01 
1.113000e+01 -1.509161e-01 
1.113100e+01 -1.499167e-01 
1.113200e+01 -1.489185e-01 
1.113300e+01 -1.479215e-01 
1.113400e+01 -1.469258e-01 
1.113500e+01 -1.459312e-01 
1.113600e+01 -1.449379e-01 
1.113700e+01 -1.439459e-01 
1.113800e+01 -1.429551e-01 
1.113900e+01 -1.419656e-01 
1.114000e+01 -1.409774e-01 
1.114100e+01 -1.399904e-01 
1.114200e+01 -1.390048e-01 
1.114300e+01 -1.380205e-01 
1.114400e+01 -1.370375e-01 
1.114500e+01 -1.360559e-01 
1.114600e+01 -1.350755e-01 
1.114700e+01 -1.340966e-01 
1.114800e+01 -1.331190e-01 
1.114900e+01 -1.321427e-01 
1.115000e+01 -1.311679e-01 
1.115100e+01 -1.301944e-01 
1.115200e+01 -1.292224e-01 
1.115300e+01 -1.282517e-01 
1.115400e+01 -1.272825e-01 
1.115500e+01 -1.263147e-01 
1.115600e+01 -1.253484e-01 
1.115700e+01 -1.243834e-01 
1.115800e+01 -1.234200e-01 
1.115900e+01 -1.224580e-01 
1.116000e+01 -1.214975e-01 
1.116100e+01 -1.205385e-01 
1.116200e+01 -1.195809e-01 
1.116300e+01 -1.186249e-01 
1.116400e+01 -1.176704e-01 
1.116500e+01 -1.167174e-01 
1.116600e+01 -1.157659e-01 
1.116700e+01 -1.148160e-01 
1.116800e+01 -1.138676e-01 
1.116900e+01 -1.129208e-01 
1.117000e+01 -1.119755e-01 
1.117100e+01 -1.110319e-01 
1.117200e+01 -1.100898e-01 
1.117300e+01 -1.091493e-01 
1.117400e+01 -1.082104e-01 
1.117500e+01 -1.072731e-01 
1.117600e+01 -1.063374e-01 
1.117700e+01 -1.054034e-01 
1.117800e+01 -1.044709e-01 
1.117900e+01 -1.035402e-01 
1.118000e+01 -1.026111e-01 
1.118100e+01 -1.016836e-01 
1.118200e+01 -1.007578e-01 
1.118300e+01 -9.983374e-02 
1.118400e+01 -9.891132e-02 
1.118500e+01 -9.799060e-02 
1.118600e+01 -9.707158e-02 
1.118700e+01 -9.615427e-02 
1.118800e+01 -9.523868e-02 
1.118900e+01 -9.432482e-02 
1.119000e+01 -9.341269e-02 
1.119100e+01 -9.250230e-02 
1.119200e+01 -9.159367e-02 
1.119300e+01 -9.068680e-02 
1.119400e+01 -8.978169e-02 
1.119500e+01 -8.887836e-02 
1.119600e+01 -8.797681e-02 
1.119700e+01 -8.707705e-02 
1.119800e+01 -8.617909e-02 
1.119900e+01 -8.528293e-02 
1.120000e+01 -8.438859e-02 
1.120100e+01 -8.349607e-02 
1.120200e+01 -8.260538e-02 
1.120300e+01 -8.171652e-02 
1.120400e+01 -8.082951e-02 
1.120500e+01 -7.994435e-02 
1.120600e+01 -7.906104e-02 
1.120700e+01 -7.817960e-02 
1.120800e+01 -7.730004e-02 
1.120900e+01 -7.642236e-02 
1.121000e+01 -7.554656e-02 
1.121100e+01 -7.467266e-02 
1.121200e+01 -7.380066e-02 
1.121300e+01 -7.293057e-02 
1.121400e+01 -7.206239e-02 
1.121500e+01 -7.119614e-02 
1.121600e+01 -7.033182e-02 
1.121700e+01 -6.946944e-02 
1.121800e+01 -6.860900e-02 
1.121900e+01 -6.775051e-02 
1.122000e+01 -6.689397e-02 
1.122100e+01 -6.603941e-02 
1.122200e+01 -6.518681e-02 
1.122300e+01 -6.433619e-02 
1.122400e+01 -6.348755e-02 
1.122500e+01 -6.264091e-02 
1.122600e+01 -6.179626e-02 
1.122700e+01 -6.095362e-02 
1.122800e+01 -6.011298e-02 
1.122900e+01 -5.927437e-02 
1.123000e+01 -5.843777e-02 
1.123100e+01 -5.760321e-02 
1.123200e+01 -5.677068e-02 
1.123300e+01 -5.594019e-02 
1.123400e+01 -5.511176e-02 
1.123500e+01 -5.428537e-02 
1.123600e+01 -5.346105e-02 
1.123700e+01 -5.263879e-02 
1.123800e+01 -5.181861e-02 
1.123900e+01 -5.100050e-02 
1.124000e+01 -5.018448e-02 
1.124100e+01 -4.937055e-02 
1.124200e+01 -4.855871e-02 
1.124300e+01 -4.774898e-02 
1.124400e+01 -4.694135e-02 
1.124500e+01 -4.613584e-02 
1.124600e+01 -4.533245e-02 
1.124700e+01 -4.453118e-02 
1.124800e+01 -4.373204e-02 
1.124900e+01 -4.293504e-02 
1.125000e+01 -4.214018e-02 
1.125100e+01 -4.134747e-02 
1.125200e+01 -4.055691e-02 
1.125300e+01 -3.976850e-02 
1.125400e+01 -3.898226e-02 
1.125500e+01 -3.819819e-02 
1.125600e+01 -3.741629e-02 
1.125700e+01 -3.663657e-02 
1.125800e+01 -3.585904e-02 
1.125900e+01 -3.508369e-02 
1.126000e+01 -3.431054e-02 
1.126100e+01 -3.353958e-02 
1.126200e+01 -3.277083e-02 
1.126300e+01 -3.200429e-02 
1.126400e+01 -3.123997e-02 
1.126500e+01 -3.047786e-02 
1.126600e+01 -2.971798e-02 
1.126700e+01 -2.896032e-02 
1.126800e+01 -2.820490e-02 
1.126900e+01 -2.745172e-02 
1.127000e+01 -2.670077e-02 
1.127100e+01 -2.595208e-02 
1.127200e+01 -2.520564e-02 
1.127300e+01 -2.446145e-02 
1.127400e+01 -2.371952e-02 
1.127500e+01 -2.297986e-02 
1.127600e+01 -2.224247e-02 
1.127700e+01 -2.150735e-02 
1.127800e+01 -2.077451e-02 
1.127900e+01 -2.004396e-02 
1.128000e+01 -1.931568e-02 
1.128100e+01 -1.858970e-02 
1.128200e+01 -1.786602e-02 
1.128300e+01 -1.714463e-02 
1.128400e+01 -1.642555e-02 
1.128500e+01 -1.570877e-02 
1.128600e+01 -1.499431e-02 
1.128700e+01 -1.428215e-02 
1.128800e+01 -1.357232e-02 
1.128900e+01 -1.286481e-02 
1.129000e+01 -1.215963e-02 
1.129100e+01 -1.145677e-02 
1.129200e+01 -1.075625e-02 
1.129300e+01 -1.005807e-02 
1.129400e+01 -9.362228e-03 
1.129500e+01 -8.668730e-03 
1.129600e+01 -7.977580e-03 
1.129700e+01 -7.288781e-03 
1.129800e+01 -6.602338e-03 
1.129900e+01 -5.918252e-03 
1.130000e+01 -5.236528e-03 
1.130100e+01 -4.557169e-03 
1.130200e+01 -3.880178e-03 
1.130300e+01 -3.205559e-03 
1.130400e+01 -2.533314e-03 
1.130500e+01 -1.863446e-03 
1.130600e+01 -1.195959e-03 
1.130700e+01 -5.308565e-04 
1.130800e+01 1.318597e-04 
1.130900e+01 7.921862e-04 
1.131000e+01 1.450120e-03 
1.131100e+01 2.105658e-03 
1.131200e+01 2.758798e-03 
1.131300e+01 3.409537e-03 
1.131400e+01 4.057872e-03 
1.131500e+01 4.703801e-03 
1.131600e+01 5.347320e-03 
1.131700e+01 5.988427e-03 
1.131800e+01 6.627121e-03 
1.131900e+01 7.263397e-03 
1.132000e+01 7.897253e-03 
1.132100e+01 8.528688e-03 
1.132200e+01 9.157699e-03 
1.132300e+01 9.784282e-03 
1.132400e+01 1.040844e-02 
1.132500e+01 1.103016e-02 
1.132600e+01 1.164945e-02 
1.132700e+01 1.226631e-02 
1.132800e+01 1.288072e-02 
1.132900e+01 1.349270e-02 
1.133000e+01 1.410223e-02 
1.133100e+01 1.470933e-02 
1.133200e+01 1.531397e-02 
1.133300e+01 1.591617e-02 
1.133400e+01 1.651591e-02 
1.133500e+01 1.711321e-02 
1.133600e+01 1.770805e-02 
1.133700e+01 1.830044e-02 
1.133800e+01 1.889037e-02 
1.133900e+01 1.947784e-02 
1.134000e+01 2.006285e-02 
1.134100e+01 2.064540e-02 
1.134200e+01 2.122548e-02 
1.134300e+01 2.180311e-02 
1.134400e+01 2.237826e-02 
1.134500e+01 2.295095e-02 
1.134600e+01 2.352116e-02 
1.134700e+01 2.408891e-02 
1.134800e+01 2.465418e-02 
1.134900e+01 2.521698e-02 
1.135000e+01 2.577731e-02 
1.135100e+01 2.633516e-02 
1.135200e+01 2.689053e-02 
1.135300e+01 2.744343e-02 
1.135400e+01 2.799385e-02 
1.135500e+01 2.854178e-02 
1.135600e+01 2.908724e-02 
1.135700e+01 2.963021e-02 
1.135800e+01 3.017070e-02 
1.135900e+01 3.070871e-02 
1.136000e+01 3.124423e-02 
1.136100e+01 3.177727e-02 
1.136200e+01 3.230782e-02 
1.136300e+01 3.283588e-02 
1.136400e+01 3.336146e-02 
1.136500e+01 3.388455e-02 
1.136600e+01 3.440515e-02 
1.136700e+01 3.492326e-02 
1.136800e+01 3.543888e-02 
1.136900e+01 3.595201e-02 
1.137000e+01 3.646265e-02 
1.137100e+01 3.697080e-02 
1.137200e+01 3.747646e-02 
1.137300e+01 3.797962e-02 
1.137400e+01 3.848030e-02 
1.137500e+01 3.897848e-02 
1.137600e+01 3.947417e-02 
1.137700e+01 3.996737e-02 
1.137800e+01 4.045807e-02 
1.137900e+01 4.094628e-02 
1.138000e+01 4.143200e-02 
1.138100e+01 4.191523e-02 
1.138200e+01 4.239596e-02 
1.138300e+01 4.287420e-02 
1.138400e+01 4.334995e-02 
1.138500e+01 4.382321e-02 
1.138600e+01 4.429398e-02 
1.138700e+01 4.476225e-02 
1.138800e+01 4.522803e-02 
1.138900e+01 4.569132e-02 
1.139000e+01 4.615212e-02 
1.139100e+01 4.661043e-02 
1.139200e+01 4.706625e-02 
1.139300e+01 4.751958e-02 
1.139400e+01 4.797042e-02 
1.139500e+01 4.841878e-02 
1.139600e+01 4.886464e-02 
1.139700e+01 4.930802e-02 
1.139800e+01 4.974891e-02 
1.139900e+01 5.018732e-02 
1.140000e+01 5.062324e-02 
1.140100e+01 5.105667e-02 
1.140200e+01 5.148763e-02 
1.140300e+01 5.191610e-02 
1.140400e+01 5.234208e-02 
1.140500e+01 5.276559e-02 
1.140600e+01 5.318662e-02 
1.140700e+01 5.360517e-02 
1.140800e+01 5.402124e-02 
1.140900e+01 5.443484e-02 
1.141000e+01 5.484595e-02 
1.141100e+01 5.525460e-02 
1.141200e+01 5.566077e-02 
1.141300e+01 5.606447e-02 
1.141400e+01 5.646570e-02 
1.141500e+01 5.686446e-02 
1.141600e+01 5.726075e-02 
1.141700e+01 5.765457e-02 
1.141800e+01 5.804593e-02 
1.141900e+01 5.843483e-02 
1.142000e+01 5.882126e-02 
1.142100e+01 5.920523e-02 
1.142200e+01 5.958675e-02 
1.142300e+01 5.996580e-02 
1.142400e+01 6.034240e-02 
1.142500e+01 6.071654e-02 
1.142600e+01 6.108824e-02 
1.142700e+01 6.145748e-02 
1.142800e+01 6.182427e-02 
1.142900e+01 6.218861e-02 
1.143000e+01 6.255051e-02 
1.143100e+01 6.290996e-02 
1.143200e+01 6.326698e-02 
1.143300e+01 6.362155e-02 
1.143400e+01 6.397368e-02 
1.143500e+01 6.432338e-02 
1.143600e+01 6.467065e-02 
1.143700e+01 6.501548e-02 
1.143800e+01 6.535788e-02 
1.143900e+01 6.569786e-02 
1.144000e+01 6.603541e-02 
1.144100e+01 6.637054e-02 
1.144200e+01 6.670324e-02 
1.144300e+01 6.703353e-02 
1.144400e+01 6.736140e-02 
1.144500e+01 6.768686e-02 
1.144600e+01 6.800990e-02 
1.144700e+01 6.833054e-02 
1.144800e+01 6.864877e-02 
1.144900e+01 6.896460e-02 
1.145000e+01 6.927802e-02 
1.145100e+01 6.958905e-02 
1.145200e+01 6.989767e-02 
1.145300e+01 7.020391e-02 
1.145400e+01 7.050775e-02 
1.145500e+01 7.080920e-02 
1.145600e+01 7.110827e-02 
1.145700e+01 7.140496e-02 
1.145800e+01 7.169926e-02 
1.145900e+01 7.199119e-02 
1.146000e+01 7.228074e-02 
1.146100e+01 7.256792e-02 
1.146200e+01 7.285273e-02 
1.146300e+01 7.313518e-02 
1.146400e+01 7.341526e-02 
1.146500e+01 7.369298e-02 
1.146600e+01 7.396835e-02 
1.146700e+01 7.424136e-02 
1.146800e+01 7.451202e-02 
1.146900e+01 7.478033e-02 
1.147000e+01 7.504630e-02 
1.147100e+01 7.530992e-02 
1.147200e+01 7.557121e-02 
1.147300e+01 7.583016e-02 
1.147400e+01 7.608678e-02 
1.147500e+01 7.634108e-02 
1.147600e+01 7.659304e-02 
1.147700e+01 7.684269e-02 
1.147800e+01 7.709002e-02 
1.147900e+01 7.733503e-02 
1.148000e+01 7.757773e-02 
1.148100e+01 7.781813e-02 
1.148200e+01 7.805621e-02 
1.148300e+01 7.829200e-02 
1.148400e+01 7.852549e-02 
1.148500e+01 7.875669e-02 
1.148600e+01 7.898560e-02 
1.148700e+01 7.921222e-02 
1.148800e+01 7.943656e-02 
1.148900e+01 7.965862e-02 
1.149000e+01 7.987840e-02 
1.149100e+01 8.009591e-02 
1.149200e+01 8.031116e-02 
1.149300e+01 8.052414e-02 
1.149400e+01 8.073486e-02 
1.149500e+01 8.094332e-02 
1.149600e+01 8.114953e-02 
1.149700e+01 8.135350e-02 
1.149800e+01 8.155522e-02 
1.149900e+01 8.175470e-02 
1.150000e+01 8.195194e-02 
1.150100e+01 8.214695e-02 
1.150200e+01 8.233974e-02 
1.150300e+01 8.253030e-02 
1.150400e+01 8.271864e-02 
1.150500e+01 8.290476e-02 
1.150600e+01 8.308867e-02 
1.150700e+01 8.327038e-02 
1.150800e+01 8.344988e-02 
1.150900e+01 8.362718e-02 
1.151000e+01 8.380229e-02 
1.151100e+01 8.397521e-02 
1.151200e+01 8.414594e-02 
1.151300e+01 8.431450e-02 
1.151400e+01 8.448087e-02 
1.151500e+01 8.464507e-02 
1.151600e+01 8.480711e-02 
1.151700e+01 8.496698e-02 
1.151800e+01 8.512469e-02 
1.151900e+01 8.528024e-02 
1.152000e+01 8.543365e-02 
1.152100e+01 8.558491e-02 
1.152200e+01 8.573403e-02 
1.152300e+01 8.588101e-02 
1.152400e+01 8.602586e-02 
1.152500e+01 8.616859e-02 
1.152600e+01 8.630919e-02 
1.152700e+01 8.644767e-02 
1.152800e+01 8.658405e-02 
1.152900e+01 8.671831e-02 
1.153000e+01 8.685047e-02 
1.153100e+01 8.698053e-02 
1.153200e+01 8.710850e-02 
1.153300e+01 8.723438e-02 
1.153400e+01 8.735818e-02 
1.153500e+01 8.747989e-02 
1.153600e+01 8.759953e-02 
1.153700e+01 8.771711e-02 
1.153800e+01 8.783262e-02 
1.153900e+01 8.794607e-02 
1.154000e+01 8.805746e-02 
1.154100e+01 8.816681e-02 
1.154200e+01 8.827411e-02 
1.154300e+01 8.837938e-02 
1.154400e+01 8.848261e-02 
1.154500e+01 8.858381e-02 
1.154600e+01 8.868299e-02 
1.154700e+01 8.878015e-02 
1.154800e+01 8.887529e-02 
1.154900e+01 8.896843e-02 
1.155000e+01 8.905957e-02 
1.155100e+01 8.914870e-02 
1.155200e+01 8.923585e-02 
1.155300e+01 8.932101e-02 
1.155400e+01 8.940419e-02 
1.155500e+01 8.948539e-02 
1.155600e+01 8.956462e-02 
1.155700e+01 8.964188e-02 
1.155800e+01 8.971719e-02 
1.155900e+01 8.979054e-02 
1.156000e+01 8.986194e-02 
1.156100e+01 8.993139e-02 
1.156200e+01 8.999891e-02 
1.156300e+01 9.006450e-02 
1.156400e+01 9.012815e-02 
1.156500e+01 9.018989e-02 
1.156600e+01 9.024971e-02 
1.156700e+01 9.030762e-02 
1.156800e+01 9.036363e-02 
1.156900e+01 9.041773e-02 
1.157000e+01 9.046994e-02 
1.157100e+01 9.052026e-02 
1.157200e+01 9.056870e-02 
1.157300e+01 9.061527e-02 
1.157400e+01 9.065996e-02 
1.157500e+01 9.070279e-02 
1.157600e+01 9.074375e-02 
1.157700e+01 9.078287e-02 
1.157800e+01 9.082013e-02 
1.157900e+01 9.085555e-02 
1.158000e+01 9.088914e-02 
1.158100e+01 9.092089e-02 
1.158200e+01 9.095082e-02 
1.158300e+01 9.097893e-02 
1.158400e+01 9.100523e-02 
1.158500e+01 9.102972e-02 
1.158600e+01 9.105241e-02 
1.158700e+01 9.107330e-02 
1.158800e+01 9.109240e-02 
1.158900e+01 9.110972e-02 
1.159000e+01 9.112527e-02 
1.159100e+01 9.113904e-02 
1.159200e+01 9.115104e-02 
1.159300e+01 9.116128e-02 
1.159400e+01 9.116977e-02 
1.159500e+01 9.117652e-02 
1.159600e+01 9.118152e-02 
1.159700e+01 9.118478e-02 
1.159800e+01 9.118632e-02 
1.159900e+01 9.118613e-02 
1.160000e+01 9.118423e-02 
1.160100e+01 9.118061e-02 
1.160200e+01 9.117529e-02 
1.160300e+01 9.116827e-02 
1.160400e+01 9.115956e-02 
1.160500e+01 9.114916e-02 
1.160600e+01 9.113708e-02 
1.160700e+01 9.112333e-02 
1.160800e+01 9.110791e-02 
1.160900e+01 9.109082e-02 
1.161000e+01 9.107208e-02 
1.161100e+01 9.105169e-02 
1.161200e+01 9.102966e-02 
1.161300e+01 9.100600e-02 
1.161400e+01 9.098070e-02 
1.161500e+01 9.095378e-02 
1.161600e+01 9.092524e-02 
1.161700e+01 9.089508e-02 
1.161800e+01 9.086333e-02 
1.161900e+01 9.082997e-02 
1.162000e+01 9.079502e-02 
1.162100e+01 9.075849e-02 
1.162200e+01 9.072038e-02 
1.162300e+01 9.068069e-02 
1.162400e+01 9.063944e-02 
1.162500e+01 9.059662e-02 
1.162600e+01 9.055225e-02 
1.162700e+01 9.050634e-02 
1.162800e+01 9.045888e-02 
1.162900e+01 9.040989e-02 
1.163000e+01 9.035937e-02 
1.163100e+01 9.030733e-02 
1.163200e+01 9.025377e-02 
1.163300e+01 9.019871e-02 
1.163400e+01 9.014214e-02 
1.163500e+01 9.008408e-02 
1.163600e+01 9.002453e-02 
1.163700e+01 8.996349e-02 
1.163800e+01 8.990098e-02 
1.163900e+01 8.983700e-02 
1.164000e+01 8.977155e-02 
1.164100e+01 8.970465e-02 
1.164200e+01 8.963630e-02 
1.164300e+01 8.956651e-02 
1.164400e+01 8.949528e-02 
1.164500e+01 8.942262e-02 
1.164600e+01 8.934854e-02 
1.164700e+01 8.927304e-02 
1.164800e+01 8.919613e-02 
1.164900e+01 8.911781e-02 
1.165000e+01 8.903810e-02 
1.165100e+01 8.895700e-02 
1.165200e+01 8.887451e-02 
1.165300e+01 8.879065e-02 
1.165400e+01 8.870542e-02 
1.165500e+01 8.861882e-02 
1.165600e+01 8.853087e-02 
1.165700e+01 8.844156e-02 
1.165800e+01 8.835092e-02 
1.165900e+01 8.825893e-02 
1.166000e+01 8.816562e-02 
1.166100e+01 8.807098e-02 
1.166200e+01 8.797502e-02 
1.166300e+01 8.787776e-02 
1.166400e+01 8.777919e-02 
1.166500e+01 8.767933e-02 
1.166600e+01 8.757817e-02 
1.166700e+01 8.747573e-02 
1.166800e+01 8.737202e-02 
1.166900e+01 8.726703e-02 
1.167000e+01 8.716079e-02 
1.167100e+01 8.705328e-02 
1.167200e+01 8.694453e-02 
1.167300e+01 8.683453e-02 
1.167400e+01 8.672330e-02 
1.167500e+01 8.661084e-02 
1.167600e+01 8.649716e-02 
1.167700e+01 8.638226e-02 
1.167800e+01 8.626615e-02 
1.167900e+01 8.614884e-02 
1.168000e+01 8.603034e-02 
1.168100e+01 8.591064e-02 
1.168200e+01 8.578977e-02 
1.168300e+01 8.566772e-02 
1.168400e+01 8.554450e-02 
1.168500e+01 8.542012e-02 
1.168600e+01 8.529459e-02 
1.168700e+01 8.516791e-02 
1.168800e+01 8.504009e-02 
1.168900e+01 8.491113e-02 
1.169000e+01 8.478105e-02 
1.169100e+01 8.464985e-02 
1.169200e+01 8.451753e-02 
1.169300e+01 8.438411e-02 
1.169400e+01 8.424958e-02 
1.169500e+01 8.411397e-02 
1.169600e+01 8.397726e-02 
1.169700e+01 8.383948e-02 
1.169800e+01 8.370063e-02 
1.169900e+01 8.356070e-02 
1.170000e+01 8.341972e-02 
1.170100e+01 8.327769e-02 
1.170200e+01 8.313462e-02 
1.170300e+01 8.299050e-02 
1.170400e+01 8.284535e-02 
1.170500e+01 8.269918e-02 
1.170600e+01 8.255199e-02 
1.170700e+01 8.240379e-02 
1.170800e+01 8.225458e-02 
1.170900e+01 8.210438e-02 
1.171000e+01 8.195318e-02 
1.171100e+01 8.180100e-02 
1.171200e+01 8.164785e-02 
1.171300e+01 8.149372e-02 
1.171400e+01 8.133863e-02 
1.171500e+01 8.118259e-02 
1.171600e+01 8.102559e-02 
1.171700e+01 8.086765e-02 
1.171800e+01 8.070878e-02 
1.171900e+01 8.054897e-02 
1.172000e+01 8.038824e-02 
1.172100e+01 8.022660e-02 
1.172200e+01 8.006405e-02 
1.172300e+01 7.990059e-02 
1.172400e+01 7.973624e-02 
1.172500e+01 7.957100e-02 
1.172600e+01 7.940488e-02 
1.172700e+01 7.923789e-02 
1.172800e+01 7.907002e-02 
1.172900e+01 7.890130e-02 
1.173000e+01 7.873172e-02 
1.173100e+01 7.856129e-02 
1.173200e+01 7.839002e-02 
1.173300e+01 7.821792e-02 
1.173400e+01 7.804499e-02 
1.173500e+01 7.787123e-02 
1.173600e+01 7.769667e-02 
1.173700e+01 7.752129e-02 
1.173800e+01 7.734512e-02 
1.173900e+01 7.716815e-02 
1.174000e+01 7.699039e-02 
1.174100e+01 7.681186e-02 
1.174200e+01 7.663255e-02 
1.174300e+01 7.645247e-02 
1.174400e+01 7.627163e-02 
1.174500e+01 7.609004e-02 
1.174600e+01 7.590770e-02 
1.174700e+01 7.572463e-02 
1.174800e+01 7.554081e-02 
1.174900e+01 7.535628e-02 
1.175000e+01 7.517102e-02 
1.175100e+01 7.498505e-02 
1.175200e+01 7.479837e-02 
1.175300e+01 7.461099e-02 
1.175400e+01 7.442292e-02 
1.175500e+01 7.423416e-02 
1.175600e+01 7.404472e-02 
1.175700e+01 7.385461e-02 
1.175800e+01 7.366383e-02 
1.175900e+01 7.347239e-02 
1.176000e+01 7.328030e-02 
1.176100e+01 7.308756e-02 
1.176200e+01 7.289418e-02 
1.176300e+01 7.270016e-02 
1.176400e+01 7.250552e-02 
1.176500e+01 7.231026e-02 
1.176600e+01 7.211438e-02 
1.176700e+01 7.191790e-02 
1.176800e+01 7.172082e-02 
1.176900e+01 7.152314e-02 
1.177000e+01 7.132487e-02 
1.177100e+01 7.112602e-02 
1.177200e+01 7.092660e-02 
1.177300e+01 7.072661e-02 
1.177400e+01 7.052606e-02 
1.177500e+01 7.032495e-02 
1.177600e+01 7.012329e-02 
1.177700e+01 6.992109e-02 
1.177800e+01 6.971836e-02 
1.177900e+01 6.951510e-02 
1.178000e+01 6.931131e-02 
1.178100e+01 6.910701e-02 
1.178200e+01 6.890219e-02 
1.178300e+01 6.869688e-02 
1.178400e+01 6.849106e-02 
1.178500e+01 6.828476e-02 
1.178600e+01 6.807797e-02 
1.178700e+01 6.787071e-02 
1.178800e+01 6.766297e-02 
1.178900e+01 6.745476e-02 
1.179000e+01 6.724610e-02 
1.179100e+01 6.703699e-02 
1.179200e+01 6.682743e-02 
1.179300e+01 6.661743e-02 
1.179400e+01 6.640700e-02 
1.179500e+01 6.619614e-02 
1.179600e+01 6.598485e-02 
1.179700e+01 6.577316e-02 
1.179800e+01 6.556105e-02 
1.179900e+01 6.534855e-02 
1.180000e+01 6.513565e-02 
1.180100e+01 6.492235e-02 
1.180200e+01 6.470868e-02 
1.180300e+01 6.449463e-02 
1.180400e+01 6.428020e-02 
1.180500e+01 6.406542e-02 
1.180600e+01 6.385027e-02 
1.180700e+01 6.363477e-02 
1.180800e+01 6.341893e-02 
1.180900e+01 6.320274e-02 
1.181000e+01 6.298623e-02 
1.181100e+01 6.276938e-02 
1.181200e+01 6.255221e-02 
1.181300e+01 6.233473e-02 
1.181400e+01 6.211694e-02 
1.181500e+01 6.189884e-02 
1.181600e+01 6.168045e-02 
1.181700e+01 6.146176e-02 
1.181800e+01 6.124279e-02 
1.181900e+01 6.102354e-02 
1.182000e+01 6.080402e-02 
1.182100e+01 6.058423e-02 
1.182200e+01 6.036418e-02 
1.182300e+01 6.014388e-02 
1.182400e+01 5.992332e-02 
1.182500e+01 5.970252e-02 
1.182600e+01 5.948148e-02 
1.182700e+01 5.926022e-02 
1.182800e+01 5.903872e-02 
1.182900e+01 5.881701e-02 
1.183000e+01 5.859508e-02 
1.183100e+01 5.837295e-02 
1.183200e+01 5.815061e-02 
1.183300e+01 5.792808e-02 
1.183400e+01 5.770535e-02 
1.183500e+01 5.748244e-02 
1.183600e+01 5.725936e-02 
1.183700e+01 5.703610e-02 
1.183800e+01 5.681267e-02 
1.183900e+01 5.658908e-02 
1.184000e+01 5.636533e-02 
1.184100e+01 5.614143e-02 
1.184200e+01 5.591739e-02 
1.184300e+01 5.569321e-02 
1.184400e+01 5.546890e-02 
1.184500e+01 5.524446e-02 
1.184600e+01 5.501990e-02 
1.184700e+01 5.479522e-02 
1.184800e+01 5.457043e-02 
1.184900e+01 5.434553e-02 
1.185000e+01 5.412054e-02 
1.185100e+01 5.389545e-02 
1.185200e+01 5.367027e-02 
1.185300e+01 5.344501e-02 
1.185400e+01 5.321967e-02 
1.185500e+01 5.299426e-02 
1.185600e+01 5.276879e-02 
1.185700e+01 5.254325e-02 
1.185800e+01 5.231766e-02 
1.185900e+01 5.209202e-02 
1.186000e+01 5.186633e-02 
1.186100e+01 5.164060e-02 
1.186200e+01 5.141484e-02 
1.186300e+01 5.118905e-02 
1.186400e+01 5.096324e-02 
1.186500e+01 5.073741e-02 
1.186600e+01 5.051157e-02 
1.186700e+01 5.028572e-02 
1.186800e+01 5.005986e-02 
1.186900e+01 4.983401e-02 
1.187000e+01 4.960817e-02 
1.187100e+01 4.938235e-02 
1.187200e+01 4.915654e-02 
1.187300e+01 4.893075e-02 
1.187400e+01 4.870500e-02 
1.187500e+01 4.847928e-02 
1.187600e+01 4.825360e-02 
1.187700e+01 4.802796e-02 
1.187800e+01 4.780237e-02 
1.187900e+01 4.757684e-02 
1.188000e+01 4.735137e-02 
1.188100e+01 4.712596e-02 
1.188200e+01 4.690062e-02 
1.188300e+01 4.667536e-02 
1.188400e+01 4.645018e-02 
1.188500e+01 4.622508e-02 
1.188600e+01 4.600007e-02 
1.188700e+01 4.577516e-02 
1.188800e+01 4.555035e-02 
1.188900e+01 4.532564e-02 
1.189000e+01 4.510104e-02 
1.189100e+01 4.487655e-02 
1.189200e+01 4.465219e-02 
1.189300e+01 4.442795e-02 
1.189400e+01 4.420384e-02 
1.189500e+01 4.397986e-02 
1.189600e+01 4.375602e-02 
1.189700e+01 4.353232e-02 
1.189800e+01 4.330877e-02 
1.189900e+01 4.308537e-02 
1.190000e+01 4.286213e-02 
1.190100e+01 4.263906e-02 
1.190200e+01 4.241614e-02 
1.190300e+01 4.219340e-02 
1.190400e+01 4.197084e-02 
1.190500e+01 4.174846e-02 
1.190600e+01 4.152626e-02 
1.190700e+01 4.130425e-02 
1.190800e+01 4.108244e-02 
1.190900e+01 4.086082e-02 
1.191000e+01 4.063941e-02 
1.191100e+01 4.041820e-02 
1.191200e+01 4.019721e-02 
1.191300e+01 3.997643e-02 
1.191400e+01 3.975588e-02 
1.191500e+01 3.953555e-02 
1.191600e+01 3.931545e-02 
1.191700e+01 3.909558e-02 
1.191800e+01 3.887595e-02 
1.191900e+01 3.865657e-02 
1.192000e+01 3.843743e-02 
1.192100e+01 3.821854e-02 
1.192200e+01 3.799991e-02 
1.192300e+01 3.778154e-02 
1.192400e+01 3.756343e-02 
1.192500e+01 3.734559e-02 
1.192600e+01 3.712803e-02 
1.192700e+01 3.691074e-02 
1.192800e+01 3.669373e-02 
1.192900e+01 3.647700e-02 
1.193000e+01 3.626057e-02 
1.193100e+01 3.604442e-02 
1.193200e+01 3.582858e-02 
1.193300e+01 3.561303e-02 
1.193400e+01 3.539779e-02 
1.193500e+01 3.518286e-02 
1.193600e+01 3.496825e-02 
1.193700e+01 3.475395e-02 
1.193800e+01 3.453997e-02 
1.193900e+01 3.432631e-02 
1.194000e+01 3.411299e-02 
1.194100e+01 3.389999e-02 
1.194200e+01 3.368734e-02 
1.194300e+01 3.347502e-02 
1.194400e+01 3.326305e-02 
1.194500e+01 3.305142e-02 
1.194600e+01 3.284015e-02 
1.194700e+01 3.262923e-02 
1.194800e+01 3.241868e-02 
1.194900e+01 3.220848e-02 
1.195000e+01 3.199865e-02 
1.195100e+01 3.178919e-02 
1.195200e+01 3.158011e-02 
1.195300e+01 3.137140e-02 
1.195400e+01 3.116307e-02 
1.195500e+01 3.095513e-02 
1.195600e+01 3.074757e-02 
1.195700e+01 3.054041e-02 
1.195800e+01 3.033364e-02 
1.195900e+01 3.012727e-02 
1.196000e+01 2.992131e-02 
1.196100e+01 2.971575e-02 
1.196200e+01 2.951059e-02 
1.196300e+01 2.930585e-02 
1.196400e+01 2.910153e-02 
1.196500e+01 2.889762e-02 
1.196600e+01 2.869414e-02 
1.196700e+01 2.849108e-02 
1.196800e+01 2.828845e-02 
1.196900e+01 2.808626e-02 
1.197000e+01 2.788449e-02 
1.197100e+01 2.768317e-02 
1.197200e+01 2.748229e-02 
1.197300e+01 2.728186e-02 
1.197400e+01 2.708187e-02 
1.197500e+01 2.688233e-02 
1.197600e+01 2.668325e-02 
1.197700e+01 2.648463e-02 
1.197800e+01 2.628646e-02 
1.197900e+01 2.608876e-02 
1.198000e+01 2.589153e-02 
1.198100e+01 2.569477e-02 
1.198200e+01 2.549848e-02 
1.198300e+01 2.530266e-02 
1.198400e+01 2.510733e-02 
1.198500e+01 2.491247e-02 
1.198600e+01 2.471810e-02 
1.198700e+01 2.452422e-02 
1.198800e+01 2.433083e-02 
1.198900e+01 2.413793e-02 
1.199000e+01 2.394552e-02 
1.199100e+01 2.375362e-02 
1.199200e+01 2.356221e-02 
1.199300e+01 2.337131e-02 
1.199400e+01 2.318092e-02 
1.199500e+01 2.299104e-02 
1.199600e+01 2.280166e-02 
1.199700e+01 2.261281e-02 
1.199800e+01 2.242447e-02 
1.199900e+01 2.223665e-02 
1.200000e+01 2.204935e-02 
1.200100e+01 2.186258e-02 
1.200200e+01 2.167634e-02 
1.200300e+01 2.149062e-02 
1.200400e+01 2.130544e-02 
1.200500e+01 2.112079e-02 
1.200600e+01 2.093669e-02 
1.200700e+01 2.075312e-02 
1.200800e+01 2.057009e-02 
1.200900e+01 2.038761e-02 
1.201000e+01 2.020568e-02 
1.201100e+01 2.002429e-02 
1.201200e+01 1.984346e-02 
1.201300e+01 1.966318e-02 
1.201400e+01 1.948346e-02 
1.201500e+01 1.930430e-02 
1.201600e+01 1.912570e-02 
1.201700e+01 1.894766e-02 
1.201800e+01 1.877018e-02 
1.201900e+01 1.859328e-02 
1.202000e+01 1.841694e-02 
1.202100e+01 1.824118e-02 
1.202200e+01 1.806599e-02 
1.202300e+01 1.789137e-02 
1.202400e+01 1.771734e-02 
1.202500e+01 1.754388e-02 
1.202600e+01 1.737100e-02 
1.202700e+01 1.719871e-02 
1.202800e+01 1.702701e-02 
1.202900e+01 1.685589e-02 
1.203000e+01 1.668536e-02 
1.203100e+01 1.651543e-02 
1.203200e+01 1.634609e-02 
1.203300e+01 1.617734e-02 
1.203400e+01 1.600919e-02 
1.203500e+01 1.584164e-02 
1.203600e+01 1.567469e-02 
1.203700e+01 1.550835e-02 
1.203800e+01 1.534260e-02 
1.203900e+01 1.517747e-02 
1.204000e+01 1.501294e-02 
1.204100e+01 1.484902e-02 
1.204200e+01 1.468571e-02 
1.204300e+01 1.452302e-02 
1.204400e+01 1.436094e-02 
1.204500e+01 1.419948e-02 
1.204600e+01 1.403863e-02 
1.204700e+01 1.387840e-02 
1.204800e+01 1.371879e-02 
1.204900e+01 1.355981e-02 
1.205000e+01 1.340145e-02 
1.205100e+01 1.324371e-02 
1.205200e+01 1.308660e-02 
1.205300e+01 1.293012e-02 
1.205400e+01 1.277427e-02 
1.205500e+01 1.261905e-02 
1.205600e+01 1.246446e-02 
1.205700e+01 1.231050e-02 
1.205800e+01 1.215718e-02 
1.205900e+01 1.200449e-02 
1.206000e+01 1.185244e-02 
1.206100e+01 1.170103e-02 
1.206200e+01 1.155026e-02 
1.206300e+01 1.140013e-02 
1.206400e+01 1.125064e-02 
1.206500e+01 1.110180e-02 
1.206600e+01 1.095360e-02 
1.206700e+01 1.080605e-02 
1.206800e+01 1.065914e-02 
1.206900e+01 1.051288e-02 
1.207000e+01 1.036727e-02 
1.207100e+01 1.022230e-02 
1.207200e+01 1.007799e-02 
1.207300e+01 9.934333e-03 
1.207400e+01 9.791326e-03 
1.207500e+01 9.648972e-03 
1.207600e+01 9.507274e-03 
1.207700e+01 9.366230e-03 
1.207800e+01 9.225843e-03 
1.207900e+01 9.086113e-03 
1.208000e+01 8.947041e-03 
1.208100e+01 8.808628e-03 
1.208200e+01 8.670875e-03 
1.208300e+01 8.533781e-03 
1.208400e+01 8.397350e-03 
1.208500e+01 8.261579e-03 
1.208600e+01 8.126472e-03 
1.208700e+01 7.992028e-03 
1.208800e+01 7.858248e-03 
1.208900e+01 7.725132e-03 
1.209000e+01 7.592682e-03 
1.209100e+01 7.460897e-03 
1.209200e+01 7.329779e-03 
1.209300e+01 7.199328e-03 
1.209400e+01 7.069544e-03 
1.209500e+01 6.940429e-03 
1.209600e+01 6.811982e-03 
1.209700e+01 6.684204e-03 
1.209800e+01 6.557096e-03 
1.209900e+01 6.430658e-03 
1.210000e+01 6.304890e-03 
1.210100e+01 6.179793e-03 
1.210200e+01 6.055367e-03 
1.210300e+01 5.931613e-03 
1.210400e+01 5.808531e-03 
1.210500e+01 5.686121e-03 
1.210600e+01 5.564383e-03 
1.210700e+01 5.443318e-03 
1.210800e+01 5.322927e-03 
1.210900e+01 5.203209e-03 
1.211000e+01 5.084164e-03 
1.211100e+01 4.965793e-03 
1.211200e+01 4.848096e-03 
1.211300e+01 4.731073e-03 
1.211400e+01 4.614725e-03 
1.211500e+01 4.499051e-03 
1.211600e+01 4.384051e-03 
1.211700e+01 4.269726e-03 
1.211800e+01 4.156076e-03 
1.211900e+01 4.043100e-03 
1.212000e+01 3.930800e-03 
1.212100e+01 3.819174e-03 
1.212200e+01 3.708222e-03 
1.212300e+01 3.597946e-03 
1.212400e+01 3.488344e-03 
1.212500e+01 3.379417e-03 
1.212600e+01 3.271164e-03 
1.212700e+01 3.163586e-03 
1.212800e+01 3.056682e-03 
1.212900e+01 2.950452e-03 
1.213000e+01 2.844896e-03 
1.213100e+01 2.740014e-03 
1.213200e+01 2.635806e-03 
1.213300e+01 2.532271e-03 
1.213400e+01 2.429409e-03 
1.213500e+01 2.327220e-03 
1.213600e+01 2.225704e-03 
1.213700e+01 2.124860e-03 
1.213800e+01 2.024688e-03 
1.213900e+01 1.925188e-03 
1.214000e+01 1.826360e-03 
1.214100e+01 1.728202e-03 
1.214200e+01 1.630715e-03 
1.214300e+01 1.533899e-03 
1.214400e+01 1.437752e-03 
1.214500e+01 1.342274e-03 
1.214600e+01 1.247466e-03 
1.214700e+01 1.153326e-03 
1.214800e+01 1.059854e-03 
1.214900e+01 9.670489e-04 
1.215000e+01 8.749113e-04 
1.215100e+01 7.834400e-04 
1.215200e+01 6.926346e-04 
1.215300e+01 6.024945e-04 
1.215400e+01 5.130190e-04 
1.215500e+01 4.242076e-04 
1.215600e+01 3.360597e-04 
1.215700e+01 2.485745e-04 
1.215800e+01 1.617515e-04 
1.215900e+01 7.558994e-05 
1.216000e+01 -9.910883e-06 
1.216100e+01 -9.475166e-05 
1.216200e+01 -1.789331e-04 
1.216300e+01 -2.624560e-04 
1.216400e+01 -3.453212e-04 
1.216500e+01 -4.275293e-04 
1.216600e+01 -5.090811e-04 
1.216700e+01 -5.899776e-04 
1.216800e+01 -6.702195e-04 
1.216900e+01 -7.498077e-04 
1.217000e+01 -8.287430e-04 
1.217100e+01 -9.070264e-04 
1.217200e+01 -9.846586e-04 
1.217300e+01 -1.061641e-03 
1.217400e+01 -1.137974e-03 
1.217500e+01 -1.213658e-03 
1.217600e+01 -1.288695e-03 
1.217700e+01 -1.363086e-03 
1.217800e+01 -1.436832e-03 
1.217900e+01 -1.509933e-03 
1.218000e+01 -1.582390e-03 
1.218100e+01 -1.654206e-03 
1.218200e+01 -1.725380e-03 
1.218300e+01 -1.795914e-03 
1.218400e+01 -1.865809e-03 
1.218500e+01 -1.935066e-03 
1.218600e+01 -2.003686e-03 
1.218700e+01 -2.071670e-03 
1.218800e+01 -2.139020e-03 
1.218900e+01 -2.205737e-03 
1.219000e+01 -2.271821e-03 
1.219100e+01 -2.337274e-03 
1.219200e+01 -2.402097e-03 
1.219300e+01 -2.466291e-03 
1.219400e+01 -2.529858e-03 
1.219500e+01 -2.592799e-03 
1.219600e+01 -2.655115e-03 
1.219700e+01 -2.716807e-03 
1.219800e+01 -2.777878e-03 
1.219900e+01 -2.838327e-03 
1.220000e+01 -2.898156e-03 
1.220100e+01 -2.957367e-03 
1.220200e+01 -3.015961e-03 
1.220300e+01 -3.073939e-03 
1.220400e+01 -3.131303e-03 
1.220500e+01 -3.188055e-03 
1.220600e+01 -3.244194e-03 
1.220700e+01 -3.299724e-03 
1.220800e+01 -3.354645e-03 
1.220900e+01 -3.408959e-03 
1.221000e+01 -3.462667e-03 
1.221100e+01 -3.515771e-03 
1.221200e+01 -3.568272e-03 
1.221300e+01 -3.620172e-03 
1.221400e+01 -3.671472e-03 
1.221500e+01 -3.722174e-03 
1.221600e+01 -3.772279e-03 
1.221700e+01 -3.821790e-03 
1.221800e+01 -3.870706e-03 
1.221900e+01 -3.919031e-03 
1.222000e+01 -3.966765e-03 
1.222100e+01 -4.013910e-03 
1.222200e+01 -4.060468e-03 
1.222300e+01 -4.106441e-03 
1.222400e+01 -4.151830e-03 
1.222500e+01 -4.196636e-03 
1.222600e+01 -4.240862e-03 
1.222700e+01 -4.284509e-03 
1.222800e+01 -4.327578e-03 
1.222900e+01 -4.370072e-03 
1.223000e+01 -4.411992e-03 
1.223100e+01 -4.453340e-03 
1.223200e+01 -4.494118e-03 
1.223300e+01 -4.534327e-03 
1.223400e+01 -4.573969e-03 
1.223500e+01 -4.613046e-03 
1.223600e+01 -4.651560e-03 
1.223700e+01 -4.689512e-03 
1.223800e+01 -4.726905e-03 
1.223900e+01 -4.763739e-03 
1.224000e+01 -4.800018e-03 
1.224100e+01 -4.835742e-03 
1.224200e+01 -4.870913e-03 
1.224300e+01 -4.905535e-03 
1.224400e+01 -4.939607e-03 
1.224500e+01 -4.973133e-03 
1.224600e+01 -5.006113e-03 
1.224700e+01 -5.038551e-03 
1.224800e+01 -5.070447e-03 
1.224900e+01 -5.101804e-03 
1.225000e+01 -5.132624e-03 
1.225100e+01 -5.162909e-03 
1.225200e+01 -5.192660e-03 
1.225300e+01 -5.221880e-03 
1.225400e+01 -5.250570e-03 
1.225500e+01 -5.278733e-03 
1.225600e+01 -5.306370e-03 
1.225700e+01 -5.333484e-03 
1.225800e+01 -5.360076e-03 
1.225900e+01 -5.386149e-03 
1.226000e+01 -5.411704e-03 
1.226100e+01 -5.436744e-03 
1.226200e+01 -5.461271e-03 
1.226300e+01 -5.485286e-03 
1.226400e+01 -5.508791e-03 
1.226500e+01 -5.531790e-03 
1.226600e+01 -5.554284e-03 
1.226700e+01 -5.576274e-03 
1.226800e+01 -5.597763e-03 
1.226900e+01 -5.618754e-03 
1.227000e+01 -5.639248e-03 
1.227100e+01 -5.659247e-03 
1.227200e+01 -5.678754e-03 
1.227300e+01 -5.697770e-03 
1.227400e+01 -5.716299e-03 
1.227500e+01 -5.734341e-03 
1.227600e+01 -5.751899e-03 
1.227700e+01 -5.768975e-03 
1.227800e+01 -5.785572e-03 
1.227900e+01 -5.801692e-03 
1.228000e+01 -5.817336e-03 
1.228100e+01 -5.832508e-03 
1.228200e+01 -5.847208e-03 
1.228300e+01 -5.861440e-03 
1.228400e+01 -5.875206e-03 
1.228500e+01 -5.888508e-03 
1.228600e+01 -5.901347e-03 
1.228700e+01 -5.913727e-03 
1.228800e+01 -5.925650e-03 
1.228900e+01 -5.937117e-03 
1.229000e+01 -5.948132e-03 
1.229100e+01 -5.958695e-03 
1.229200e+01 -5.968811e-03 
1.229300e+01 -5.978480e-03 
1.229400e+01 -5.987706e-03 
1.229500e+01 -5.996490e-03 
1.229600e+01 -6.004835e-03 
1.229700e+01 -6.012743e-03 
1.229800e+01 -6.020216e-03 
1.229900e+01 -6.027257e-03 
1.230000e+01 -6.033868e-03 
1.230100e+01 -6.040051e-03 
1.230200e+01 -6.045809e-03 
1.230300e+01 -6.051144e-03 
1.230400e+01 -6.056059e-03 
1.230500e+01 -6.060555e-03 
1.230600e+01 -6.064635e-03 
1.230700e+01 -6.068301e-03 
1.230800e+01 -6.071557e-03 
1.230900e+01 -6.074403e-03 
1.231000e+01 -6.076843e-03 
1.231100e+01 -6.078879e-03 
1.231200e+01 -6.080513e-03 
1.231300e+01 -6.081747e-03 
1.231400e+01 -6.082585e-03 
1.231500e+01 -6.083028e-03 
1.231600e+01 -6.083079e-03 
1.231700e+01 -6.082740e-03 
1.231800e+01 -6.082013e-03 
1.231900e+01 -6.080902e-03 
1.232000e+01 -6.079408e-03 
1.232100e+01 -6.077534e-03 
1.232200e+01 -6.075282e-03 
1.232300e+01 -6.072654e-03 
1.232400e+01 -6.069654e-03 
1.232500e+01 -6.066283e-03 
1.232600e+01 -6.062545e-03 
1.232700e+01 -6.058440e-03 
1.232800e+01 -6.053973e-03 
1.232900e+01 -6.049145e-03 
1.233000e+01 -6.043958e-03 
1.233100e+01 -6.038415e-03 
1.233200e+01 -6.032520e-03 
1.233300e+01 -6.026273e-03 
1.233400e+01 -6.019678e-03 
1.233500e+01 -6.012736e-03 
1.233600e+01 -6.005451e-03 
1.233700e+01 -5.997825e-03 
1.233800e+01 -5.989860e-03 
1.233900e+01 -5.981559e-03 
1.234000e+01 -5.972925e-03 
1.234100e+01 -5.963959e-03 
1.234200e+01 -5.954664e-03 
1.234300e+01 -5.945042e-03 
1.234400e+01 -5.935097e-03 
1.234500e+01 -5.924831e-03 
1.234600e+01 -5.914246e-03 
1.234700e+01 -5.903344e-03 
1.234800e+01 -5.892128e-03 
1.234900e+01 -5.880601e-03 
1.235000e+01 -5.868764e-03 
1.235100e+01 -5.856621e-03 
1.235200e+01 -5.844174e-03 
1.235300e+01 -5.831426e-03 
1.235400e+01 -5.818378e-03 
1.235500e+01 -5.805034e-03 
1.235600e+01 -5.791396e-03 
1.235700e+01 -5.777466e-03 
1.235800e+01 -5.763246e-03 
1.235900e+01 -5.748740e-03 
1.236000e+01 -5.733950e-03 
1.236100e+01 -5.718878e-03 
1.236200e+01 -5.703527e-03 
1.236300e+01 -5.687899e-03 
1.236400e+01 -5.671997e-03 
1.236500e+01 -5.655823e-03 
1.236600e+01 -5.639380e-03 
1.236700e+01 -5.622670e-03 
1.236800e+01 -5.605695e-03 
1.236900e+01 -5.588459e-03 
1.237000e+01 -5.570963e-03 
1.237100e+01 -5.553210e-03 
1.237200e+01 -5.535203e-03 
1.237300e+01 -5.516944e-03 
1.237400e+01 -5.498435e-03 
1.237500e+01 -5.479680e-03 
1.237600e+01 -5.460679e-03 
1.237700e+01 -5.441437e-03 
1.237800e+01 -5.421955e-03 
1.237900e+01 -5.402235e-03 
1.238000e+01 -5.382281e-03 
1.238100e+01 -5.362095e-03 
1.238200e+01 -5.341679e-03 
1.238300e+01 -5.321036e-03 
1.238400e+01 -5.300167e-03 
1.238500e+01 -5.279077e-03 
1.238600e+01 -5.257766e-03 
1.238700e+01 -5.236238e-03 
1.238800e+01 -5.214494e-03 
1.238900e+01 -5.192538e-03 
1.239000e+01 -5.170372e-03 
1.239100e+01 -5.147998e-03 
1.239200e+01 -5.125419e-03 
1.239300e+01 -5.102636e-03 
1.239400e+01 -5.079654e-03 
1.239500e+01 -5.056473e-03 
1.239600e+01 -5.033096e-03 
1.239700e+01 -5.009527e-03 
1.239800e+01 -4.985766e-03 
1.239900e+01 -4.961817e-03 
1.240000e+01 -4.937682e-03 
1.240100e+01 -4.913364e-03 
1.240200e+01 -4.888864e-03 
1.240300e+01 -4.864185e-03 
1.240400e+01 -4.839330e-03 
1.240500e+01 -4.814301e-03 
1.240600e+01 -4.789101e-03 
1.240700e+01 -4.763731e-03 
1.240800e+01 -4.738194e-03 
1.240900e+01 -4.712493e-03 
1.241000e+01 -4.686629e-03 
1.241100e+01 -4.660606e-03 
1.241200e+01 -4.634426e-03 
1.241300e+01 -4.608090e-03 
1.241400e+01 -4.581601e-03 
1.241500e+01 -4.554962e-03 
1.241600e+01 -4.528176e-03 
1.241700e+01 -4.501243e-03 
1.241800e+01 -4.474167e-03 
1.241900e+01 -4.446950e-03 
1.242000e+01 -4.419594e-03 
1.242100e+01 -4.392101e-03 
1.242200e+01 -4.364475e-03 
1.242300e+01 -4.336716e-03 
1.242400e+01 -4.308828e-03 
1.242500e+01 -4.280813e-03 
1.242600e+01 -4.252673e-03 
1.242700e+01 -4.224410e-03 
1.242800e+01 -4.196027e-03 
1.242900e+01 -4.167525e-03 
1.243000e+01 -4.138908e-03 
1.243100e+01 -4.110177e-03 
1.243200e+01 -4.081334e-03 
1.243300e+01 -4.052382e-03 
1.243400e+01 -4.023324e-03 
1.243500e+01 -3.994160e-03 
1.243600e+01 -3.964894e-03 
1.243700e+01 -3.935528e-03 
1.243800e+01 -3.906064e-03 
1.243900e+01 -3.876503e-03 
1.244000e+01 -3.846849e-03 
1.244100e+01 -3.817104e-03 
1.244200e+01 -3.787269e-03 
1.244300e+01 -3.757347e-03 
1.244400e+01 -3.727340e-03 
1.244500e+01 -3.697250e-03 
1.244600e+01 -3.667079e-03 
1.244700e+01 -3.636830e-03 
1.244800e+01 -3.606505e-03 
1.244900e+01 -3.576105e-03 
1.245000e+01 -3.545632e-03 
1.245100e+01 -3.515090e-03 
1.245200e+01 -3.484480e-03 
1.245300e+01 -3.453804e-03 
1.245400e+01 -3.423064e-03 
1.245500e+01 -3.392262e-03 
1.245600e+01 -3.361401e-03 
1.245700e+01 -3.330482e-03 
1.245800e+01 -3.299507e-03 
1.245900e+01 -3.268479e-03 
1.246000e+01 -3.237400e-03 
1.246100e+01 -3.206271e-03 
1.246200e+01 -3.175094e-03 
1.246300e+01 -3.143872e-03 
1.246400e+01 -3.112607e-03 
1.246500e+01 -3.081300e-03 
1.246600e+01 -3.049954e-03 
1.246700e+01 -3.018570e-03 
1.246800e+01 -2.987151e-03 
1.246900e+01 -2.955698e-03 
1.247000e+01 -2.924214e-03 
1.247100e+01 -2.892700e-03 
1.247200e+01 -2.861158e-03 
1.247300e+01 -2.829590e-03 
1.247400e+01 -2.797998e-03 
1.247500e+01 -2.766384e-03 
1.247600e+01 -2.734751e-03 
1.247700e+01 -2.703098e-03 
1.247800e+01 -2.671430e-03 
1.247900e+01 -2.639747e-03 
1.248000e+01 -2.608051e-03 
1.248100e+01 -2.576344e-03 
1.248200e+01 -2.544628e-03 
1.248300e+01 -2.512905e-03 
1.248400e+01 -2.481177e-03 
1.248500e+01 -2.449444e-03 
1.248600e+01 -2.417711e-03 
1.248700e+01 -2.385977e-03 
1.248800e+01 -2.354244e-03 
1.248900e+01 -2.322515e-03 
1.249000e+01 -2.290792e-03 
1.249100e+01 -2.259075e-03 
1.249200e+01 -2.227367e-03 
1.249300e+01 -2.195669e-03 
1.249400e+01 -2.163983e-03 
1.249500e+01 -2.132312e-03 
1.249600e+01 -2.100655e-03 
1.249700e+01 -2.069016e-03 
1.249800e+01 -2.037395e-03 
1.249900e+01 -2.005795e-03 
1.250000e+01 -1.974216e-03 
1.250100e+01 -1.942662e-03 
1.250200e+01 -1.911133e-03 
1.250300e+01 -1.879630e-03 
1.250400e+01 -1.848156e-03 
1.250500e+01 -1.816712e-03 
1.250600e+01 -1.785300e-03 
1.250700e+01 -1.753920e-03 
1.250800e+01 -1.722576e-03 
1.250900e+01 -1.691267e-03 
1.251000e+01 -1.659996e-03 
1.251100e+01 -1.628765e-03 
1.251200e+01 -1.597574e-03 
1.251300e+01 -1.566426e-03 
1.251400e+01 -1.535321e-03 
1.251500e+01 -1.504261e-03 
1.251600e+01 -1.473247e-03 
1.251700e+01 -1.442282e-03 
1.251800e+01 -1.411366e-03 
1.251900e+01 -1.380501e-03 
1.252000e+01 -1.349688e-03 
1.252100e+01 -1.318929e-03 
1.252200e+01 -1.288225e-03 
1.252300e+01 -1.257576e-03 
1.252400e+01 -1.226986e-03 
1.252500e+01 -1.196455e-03 
1.252600e+01 -1.165983e-03 
1.252700e+01 -1.135574e-03 
1.252800e+01 -1.105227e-03 
1.252900e+01 -1.074944e-03 
1.253000e+01 -1.044727e-03 
1.253100e+01 -1.014577e-03 
1.253200e+01 -9.844943e-04 
1.253300e+01 -9.544809e-04 
1.253400e+01 -9.245378e-04 
1.253500e+01 -8.946663e-04 
1.253600e+01 -8.648675e-04 
1.253700e+01 -8.351426e-04 
1.253800e+01 -8.054927e-04 
1.253900e+01 -7.759191e-04 
1.254000e+01 -7.464227e-04 
1.254100e+01 -7.170048e-04 
1.254200e+01 -6.876665e-04 
1.254300e+01 -6.584088e-04 
1.254400e+01 -6.292328e-04 
1.254500e+01 -6.001396e-04 
1.254600e+01 -5.711301e-04 
1.254700e+01 -5.422056e-04 
1.254800e+01 -5.133669e-04 
1.254900e+01 -4.846151e-04 
1.255000e+01 -4.559511e-04 
1.255100e+01 -4.273760e-04 
1.255200e+01 -3.988907e-04 
1.255300e+01 -3.704961e-04 
1.255400e+01 -3.421932e-04 
1.255500e+01 -3.139830e-04 
1.255600e+01 -2.858662e-04 
1.255700e+01 -2.578439e-04 
1.255800e+01 -2.299168e-04 
1.255900e+01 -2.020859e-04 
1.256000e+01 -1.743519e-04 
1.256100e+01 -1.467158e-04 
1.256200e+01 -1.191783e-04 
1.256300e+01 -9.174029e-05 
1.256400e+01 -6.440248e-05 
1.256500e+01 -3.716568e-05 
1.256600e+01 -1.003064e-05 
1.256700e+01 1.700189e-05 
1.256800e+01 4.393118e-05 
1.256900e+01 7.075652e-05 
1.257000e+01 9.747721e-05 
1.257100e+01 1.240926e-04 
1.257200e+01 1.506019e-04 
1.257300e+01 1.770046e-04 
1.257400e+01 2.033000e-04 
1.257500e+01 2.294874e-04 
1.257600e+01 2.555663e-04 
1.257700e+01 2.815361e-04 
1.257800e+01 3.073962e-04 
1.257900e+01 3.331460e-04 
1.258000e+01 3.587850e-04 
1.258100e+01 3.843126e-04 
1.258200e+01 4.097284e-04 
1.258300e+01 4.350318e-04 
1.258400e+01 4.602223e-04 
1.258500e+01 4.852995e-04 
1.258600e+01 5.102629e-04 
1.258700e+01 5.351121e-04 
1.258800e+01 5.598467e-04 
1.258900e+01 5.844661e-04 
1.259000e+01 6.089702e-04 
1.259100e+01 6.333583e-04 
1.259200e+01 6.576303e-04 
1.259300e+01 6.817858e-04 
1.259400e+01 7.058244e-04 
1.259500e+01 7.297458e-04 
1.259600e+01 7.535497e-04 
1.259700e+01 7.772358e-04 
1.259800e+01 8.008040e-04 
1.259900e+01 8.242538e-04 
1.260000e+01 8.475851e-04 
1.260100e+01 8.707976e-04 
1.260200e+01 8.938912e-04 
1.260300e+01 9.168657e-04 
1.260400e+01 9.397209e-04 
1.260500e+01 9.624566e-04 
1.260600e+01 9.850726e-04 
1.260700e+01 1.007569e-03 
1.260800e+01 1.029946e-03 
1.260900e+01 1.052202e-03 
1.261000e+01 1.074339e-03 
1.261100e+01 1.096355e-03 
1.261200e+01 1.118252e-03 
1.261300e+01 1.140028e-03 
1.261400e+01 1.161684e-03 
1.261500e+01 1.183220e-03 
1.261600e+01 1.204636e-03 
1.261700e+01 1.225932e-03 
1.261800e+01 1.247108e-03 
1.261900e+01 1.268163e-03 
1.262000e+01 1.289099e-03 
1.262100e+01 1.309916e-03 
1.262200e+01 1.330612e-03 
1.262300e+01 1.351189e-03 
1.262400e+01 1.371647e-03 
1.262500e+01 1.391985e-03 
1.262600e+01 1.412205e-03 
1.262700e+01 1.432305e-03 
1.262800e+01 1.452287e-03 
1.262900e+01 1.472151e-03 
1.263000e+01 1.491897e-03 
1.263100e+01 1.511525e-03 
1.263200e+01 1.531035e-03 
1.263300e+01 1.550428e-03 
1.263400e+01 1.569704e-03 
1.263500e+01 1.588863e-03 
1.263600e+01 1.607906e-03 
1.263700e+01 1.626834e-03 
1.263800e+01 1.645645e-03 
1.263900e+01 1.664342e-03 
1.264000e+01 1.682924e-03 
1.264100e+01 1.701392e-03 
1.264200e+01 1.719745e-03 
1.264300e+01 1.737986e-03 
1.264400e+01 1.756114e-03 
1.264500e+01 1.774129e-03 
1.264600e+01 1.792032e-03 
1.264700e+01 1.809824e-03 
1.264800e+01 1.827506e-03 
1.264900e+01 1.845077e-03 
1.265000e+01 1.862538e-03 
1.265100e+01 1.879891e-03 
1.265200e+01 1.897135e-03 
1.265300e+01 1.914271e-03 
1.265400e+01 1.931300e-03 
1.265500e+01 1.948222e-03 
1.265600e+01 1.965039e-03 
1.265700e+01 1.981751e-03 
1.265800e+01 1.998358e-03 
1.265900e+01 2.014862e-03 
1.266000e+01 2.031262e-03 
1.266100e+01 2.047561e-03 
1.266200e+01 2.063758e-03 
1.266300e+01 2.079855e-03 
1.266400e+01 2.095851e-03 
1.266500e+01 2.111749e-03 
1.266600e+01 2.127549e-03 
1.266700e+01 2.143252e-03 
1.266800e+01 2.158858e-03 
1.266900e+01 2.174369e-03 
1.267000e+01 2.189785e-03 
1.267100e+01 2.205108e-03 
1.267200e+01 2.220338e-03 
1.267300e+01 2.235476e-03 
1.267400e+01 2.250524e-03 
1.267500e+01 2.265481e-03 
1.267600e+01 2.280351e-03 
1.267700e+01 2.295132e-03 
1.267800e+01 2.309827e-03 
1.267900e+01 2.324436e-03 
1.268000e+01 2.338961e-03 
1.268100e+01 2.353402e-03 
1.268200e+01 2.367761e-03 
1.268300e+01 2.382039e-03 
1.268400e+01 2.396237e-03 
1.268500e+01 2.410355e-03 
1.268600e+01 2.424397e-03 
1.268700e+01 2.438361e-03 
1.268800e+01 2.452251e-03 
1.268900e+01 2.466066e-03 
1.269000e+01 2.479809e-03 
1.269100e+01 2.493480e-03 
1.269200e+01 2.507080e-03 
1.269300e+01 2.520612e-03 
1.269400e+01 2.534076e-03 
1.269500e+01 2.547473e-03 
1.269600e+01 2.560806e-03 
1.269700e+01 2.574075e-03 
1.269800e+01 2.587281e-03 
1.269900e+01 2.600427e-03 
1.270000e+01 2.613513e-03 
1.270100e+01 2.626540e-03 
1.270200e+01 2.639512e-03 
1.270300e+01 2.652428e-03 
1.270400e+01 2.665290e-03 
1.270500e+01 2.678100e-03 
1.270600e+01 2.690859e-03 
1.270700e+01 2.703569e-03 
1.270800e+01 2.716231e-03 
1.270900e+01 2.728847e-03 
1.271000e+01 2.741419e-03 
1.271100e+01 2.753947e-03 
1.271200e+01 2.766434e-03 
1.271300e+01 2.778881e-03 
1.271400e+01 2.791290e-03 
1.271500e+01 2.803663e-03 
1.271600e+01 2.816000e-03 
1.271700e+01 2.828304e-03 
1.271800e+01 2.840577e-03 
1.271900e+01 2.852820e-03 
1.272000e+01 2.865035e-03 
1.272100e+01 2.877223e-03 
1.272200e+01 2.889387e-03 
1.272300e+01 2.901528e-03 
1.272400e+01 2.913648e-03 
1.272500e+01 2.925748e-03 
1.272600e+01 2.937831e-03 
1.272700e+01 2.949899e-03 
1.272800e+01 2.961953e-03 
1.272900e+01 2.973994e-03 
1.273000e+01 2.986026e-03 
1.273100e+01 2.998050e-03 
1.273200e+01 3.010067e-03 
1.273300e+01 3.022080e-03 
1.273400e+01 3.034091e-03 
1.273500e+01 3.046101e-03 
1.273600e+01 3.058112e-03 
1.273700e+01 3.070127e-03 
1.273800e+01 3.082148e-03 
1.273900e+01 3.094176e-03 
1.274000e+01 3.106214e-03 
1.274100e+01 3.118263e-03 
1.274200e+01 3.130326e-03 
1.274300e+01 3.142405e-03 
1.274400e+01 3.154502e-03 
1.274500e+01 3.166618e-03 
1.274600e+01 3.178756e-03 
1.274700e+01 3.190919e-03 
1.274800e+01 3.203108e-03 
1.274900e+01 3.215325e-03 
1.275000e+01 3.227573e-03 
1.275100e+01 3.239853e-03 
1.275200e+01 3.252169e-03 
1.275300e+01 3.264522e-03 
1.275400e+01 3.276915e-03 
1.275500e+01 3.289349e-03 
1.275600e+01 3.301827e-03 
1.275700e+01 3.314351e-03 
1.275800e+01 3.326924e-03 
1.275900e+01 3.339548e-03 
1.276000e+01 3.352224e-03 
1.276100e+01 3.364957e-03 
1.276200e+01 3.377747e-03 
1.276300e+01 3.390597e-03 
1.276400e+01 3.403510e-03 
1.276500e+01 3.416488e-03 
1.276600e+01 3.429533e-03 
1.276700e+01 3.442648e-03 
1.276800e+01 3.455836e-03 
1.276900e+01 3.469097e-03 
1.277000e+01 3.482436e-03 
1.277100e+01 3.495855e-03 
1.277200e+01 3.509355e-03 
1.277300e+01 3.522940e-03 
1.277400e+01 3.536613e-03 
1.277500e+01 3.550374e-03 
1.277600e+01 3.564228e-03 
1.277700e+01 3.578177e-03 
1.277800e+01 3.592222e-03 
1.277900e+01 3.606368e-03 
1.278000e+01 3.620616e-03 
1.278100e+01 3.634968e-03 
1.278200e+01 3.649429e-03 
1.278300e+01 3.663999e-03 
1.278400e+01 3.678683e-03 
1.278500e+01 3.693482e-03 
1.278600e+01 3.708399e-03 
1.278700e+01 3.723437e-03 
1.278800e+01 3.738599e-03 
1.278900e+01 3.753887e-03 
1.279000e+01 3.769304e-03 
1.279100e+01 3.784852e-03 
1.279200e+01 3.800535e-03 
1.279300e+01 3.816356e-03 
1.279400e+01 3.832316e-03 
1.279500e+01 3.848419e-03 
1.279600e+01 3.864667e-03 
1.279700e+01 3.881064e-03 
1.279800e+01 3.897612e-03 
1.279900e+01 3.914314e-03 
1.280000e+01 3.931173e-03 
1.280100e+01 3.948191e-03 
1.280200e+01 3.965372e-03 
1.280300e+01 3.982719e-03 
1.280400e+01 4.000233e-03 
1.280500e+01 4.017919e-03 
1.280600e+01 4.035779e-03 
1.280700e+01 4.053816e-03 
1.280800e+01 4.072033e-03 
1.280900e+01 4.090432e-03 
1.281000e+01 4.109018e-03 
1.281100e+01 4.127792e-03 
1.281200e+01 4.146758e-03 
1.281300e+01 4.165919e-03 
1.281400e+01 4.185278e-03 
1.281500e+01 4.204837e-03 
1.281600e+01 4.224600e-03 
1.281700e+01 4.244570e-03 
1.281800e+01 4.264750e-03 
1.281900e+01 4.285143e-03 
1.282000e+01 4.305752e-03 
1.282100e+01 4.326579e-03 
1.282200e+01 4.347629e-03 
1.282300e+01 4.368904e-03 
1.282400e+01 4.390408e-03 
1.282500e+01 4.412143e-03 
1.282600e+01 4.434112e-03 
1.282700e+01 4.456319e-03 
1.282800e+01 4.478767e-03 
1.282900e+01 4.501459e-03 
1.283000e+01 4.524398e-03 
1.283100e+01 4.547587e-03 
1.283200e+01 4.571030e-03 
1.283300e+01 4.594730e-03 
1.283400e+01 4.618689e-03 
1.283500e+01 4.642911e-03 
1.283600e+01 4.667400e-03 
1.283700e+01 4.692159e-03 
1.283800e+01 4.717190e-03 
1.283900e+01 4.742497e-03 
1.284000e+01 4.768084e-03 
1.284100e+01 4.793953e-03 
1.284200e+01 4.820108e-03 
1.284300e+01 4.846552e-03 
1.284400e+01 4.873289e-03 
1.284500e+01 4.900321e-03 
1.284600e+01 4.927652e-03 
1.284700e+01 4.955286e-03 
1.284800e+01 4.983225e-03 
1.284900e+01 5.011473e-03 
1.285000e+01 5.040034e-03 
1.285100e+01 5.068910e-03 
1.285200e+01 5.098106e-03 
1.285300e+01 5.127623e-03 
1.285400e+01 5.157467e-03 
1.285500e+01 5.187640e-03 
1.285600e+01 5.218145e-03 
1.285700e+01 5.248987e-03 
1.285800e+01 5.280167e-03 
1.285900e+01 5.311691e-03 
1.286000e+01 5.343561e-03 
1.286100e+01 5.375780e-03 
1.286200e+01 5.408353e-03 
1.286300e+01 5.441282e-03 
1.286400e+01 5.474571e-03 
1.286500e+01 5.508223e-03 
1.286600e+01 5.542243e-03 
1.286700e+01 5.576632e-03 
1.286800e+01 5.611396e-03 
1.286900e+01 5.646537e-03 
1.287000e+01 5.682058e-03 
1.287100e+01 5.717964e-03 
1.287200e+01 5.754258e-03 
1.287300e+01 5.790943e-03 
1.287400e+01 5.828023e-03 
1.287500e+01 5.865502e-03 
1.287600e+01 5.903382e-03 
1.287700e+01 5.941668e-03 
1.287800e+01 5.980362e-03 
1.287900e+01 6.019470e-03 
1.288000e+01 6.058993e-03 
1.288100e+01 6.098936e-03 
1.288200e+01 6.139302e-03 
1.288300e+01 6.180095e-03 
1.288400e+01 6.221318e-03 
1.288500e+01 6.262975e-03 
1.288600e+01 6.305069e-03 
1.288700e+01 6.347605e-03 
1.288800e+01 6.390585e-03 
1.288900e+01 6.434014e-03 
1.289000e+01 6.477894e-03 
1.289100e+01 6.522230e-03 
1.289200e+01 6.567025e-03 
1.289300e+01 6.612283e-03 
1.289400e+01 6.658007e-03 
1.289500e+01 6.704201e-03 
1.289600e+01 6.750869e-03 
1.289700e+01 6.798014e-03 
1.289800e+01 6.845639e-03 
1.289900e+01 6.893750e-03 
1.290000e+01 6.942348e-03 
1.290100e+01 6.991438e-03 
1.290200e+01 7.041024e-03 
1.290300e+01 7.091108e-03 
1.290400e+01 7.141696e-03 
1.290500e+01 7.192790e-03 
1.290600e+01 7.244394e-03 
1.290700e+01 7.296512e-03 
1.290800e+01 7.349147e-03 
1.290900e+01 7.402303e-03 
1.291000e+01 7.455984e-03 
1.291100e+01 7.510194e-03 
1.291200e+01 7.564936e-03 
1.291300e+01 7.620213e-03 
1.291400e+01 7.676030e-03 
1.291500e+01 7.732391e-03 
1.291600e+01 7.789298e-03 
1.291700e+01 7.846756e-03 
1.291800e+01 7.904768e-03 
1.291900e+01 7.963338e-03 
1.292000e+01 8.022470e-03 
1.292100e+01 8.082168e-03 
1.292200e+01 8.142434e-03 
1.292300e+01 8.203273e-03 
1.292400e+01 8.264689e-03 
1.292500e+01 8.326685e-03 
1.292600e+01 8.389265e-03 
1.292700e+01 8.452433e-03 
1.292800e+01 8.516192e-03 
1.292900e+01 8.580546e-03 
1.293000e+01 8.645499e-03 
1.293100e+01 8.711055e-03 
1.293200e+01 8.777217e-03 
1.293300e+01 8.843989e-03 
1.293400e+01 8.911374e-03 
1.293500e+01 8.979377e-03 
1.293600e+01 9.048001e-03 
1.293700e+01 9.117250e-03 
1.293800e+01 9.187127e-03 
1.293900e+01 9.257637e-03 
1.294000e+01 9.328782e-03 
1.294100e+01 9.400567e-03 
1.294200e+01 9.472996e-03 
1.294300e+01 9.546072e-03 
1.294400e+01 9.619799e-03 
1.294500e+01 9.694180e-03 
1.294600e+01 9.769220e-03 
1.294700e+01 9.844921e-03 
1.294800e+01 9.921289e-03 
1.294900e+01 9.998325e-03 
1.295000e+01 1.007604e-02 
1.295100e+01 1.015442e-02 
1.295200e+01 1.023349e-02 
1.295300e+01 1.031324e-02 
1.295400e+01 1.039368e-02 
1.295500e+01 1.047481e-02 
1.295600e+01 1.055664e-02 
1.295700e+01 1.063916e-02 
1.295800e+01 1.072239e-02 
1.295900e+01 1.080633e-02 
1.296000e+01 1.089097e-02 
1.296100e+01 1.097633e-02 
1.296200e+01 1.106241e-02 
1.296300e+01 1.114920e-02 
1.296400e+01 1.123673e-02 
1.296500e+01 1.132498e-02 
1.296600e+01 1.141396e-02 
1.296700e+01 1.150368e-02 
1.296800e+01 1.159414e-02 
1.296900e+01 1.168534e-02 
1.297000e+01 1.177729e-02 
1.297100e+01 1.186999e-02 
1.297200e+01 1.196344e-02 
1.297300e+01 1.205766e-02 
1.297400e+01 1.215263e-02 
1.297500e+01 1.224837e-02 
1.297600e+01 1.234487e-02 
1.297700e+01 1.244215e-02 
1.297800e+01 1.254021e-02 
1.297900e+01 1.263905e-02 
1.298000e+01 1.273867e-02 
1.298100e+01 1.283907e-02 
1.298200e+01 1.294027e-02 
1.298300e+01 1.304226e-02 
1.298400e+01 1.314505e-02 
1.298500e+01 1.324864e-02 
1.298600e+01 1.335303e-02 
1.298700e+01 1.345824e-02 
1.298800e+01 1.356425e-02 
1.298900e+01 1.367109e-02 
1.299000e+01 1.377874e-02 
1.299100e+01 1.388721e-02 
1.299200e+01 1.399651e-02 
1.299300e+01 1.410664e-02 
1.299400e+01 1.421761e-02 
1.299500e+01 1.432941e-02 
1.299600e+01 1.444205e-02 
1.299700e+01 1.455554e-02 
1.299800e+01 1.466987e-02 
1.299900e+01 1.478506e-02 
1.300000e+01 1.490110e-02 
1.300100e+01 1.501799e-02 
1.300200e+01 1.513575e-02 
1.300300e+01 1.525438e-02 
1.300400e+01 1.537387e-02 
1.300500e+01 1.549424e-02 
1.300600e+01 1.561548e-02 
1.300700e+01 1.573761e-02 
1.300800e+01 1.586061e-02 
1.300900e+01 1.598450e-02 
1.301000e+01 1.610928e-02 
1.301100e+01 1.623495e-02 
1.301200e+01 1.636152e-02 
1.301300e+01 1.648899e-02 
1.301400e+01 1.661736e-02 
1.301500e+01 1.674664e-02 
1.301600e+01 1.687683e-02 
1.301700e+01 1.700793e-02 
1.301800e+01 1.713995e-02 
1.301900e+01 1.727289e-02 
1.302000e+01 1.740676e-02 
1.302100e+01 1.754155e-02 
1.302200e+01 1.767727e-02 
1.302300e+01 1.781392e-02 
1.302400e+01 1.795151e-02 
1.302500e+01 1.809004e-02 
1.302600e+01 1.822952e-02 
1.302700e+01 1.836994e-02 
1.302800e+01 1.851131e-02 
1.302900e+01 1.865363e-02 
1.303000e+01 1.879691e-02 
1.303100e+01 1.894115e-02 
1.303200e+01 1.908636e-02 
1.303300e+01 1.923253e-02 
1.303400e+01 1.937967e-02 
1.303500e+01 1.952778e-02 
1.303600e+01 1.967687e-02 
1.303700e+01 1.982694e-02 
1.303800e+01 1.997799e-02 
1.303900e+01 2.013003e-02 
1.304000e+01 2.028305e-02 
1.304100e+01 2.043707e-02 
1.304200e+01 2.059208e-02 
1.304300e+01 2.074809e-02 
1.304400e+01 2.090510e-02 
1.304500e+01 2.106312e-02 
1.304600e+01 2.122214e-02 
1.304700e+01 2.138218e-02 
1.304800e+01 2.154322e-02 
1.304900e+01 2.170529e-02 
1.305000e+01 2.186837e-02 
1.305100e+01 2.203248e-02 
1.305200e+01 2.219761e-02 
1.305300e+01 2.236377e-02 
1.305400e+01 2.253097e-02 
1.305500e+01 2.269919e-02 
1.305600e+01 2.286846e-02 
1.305700e+01 2.303877e-02 
1.305800e+01 2.321012e-02 
1.305900e+01 2.338251e-02 
1.306000e+01 2.355596e-02 
1.306100e+01 2.373046e-02 
1.306200e+01 2.390601e-02 
1.306300e+01 2.408263e-02 
1.306400e+01 2.426030e-02 
1.306500e+01 2.443904e-02 
1.306600e+01 2.461884e-02 
1.306700e+01 2.479972e-02 
1.306800e+01 2.498166e-02 
1.306900e+01 2.516468e-02 
1.307000e+01 2.534878e-02 
1.307100e+01 2.553396e-02 
1.307200e+01 2.572023e-02 
1.307300e+01 2.590758e-02 
1.307400e+01 2.609602e-02 
1.307500e+01 2.628555e-02 
1.307600e+01 2.647617e-02 
1.307700e+01 2.666790e-02 
1.307800e+01 2.686072e-02 
1.307900e+01 2.705464e-02 
1.308000e+01 2.724967e-02 
1.308100e+01 2.744581e-02 
1.308200e+01 2.764306e-02 
1.308300e+01 2.784142e-02 
1.308400e+01 2.804089e-02 
1.308500e+01 2.824149e-02 
1.308600e+01 2.844320e-02 
1.308700e+01 2.864604e-02 
1.308800e+01 2.885000e-02 
1.308900e+01 2.905509e-02 
1.309000e+01 2.926132e-02 
1.309100e+01 2.946867e-02 
1.309200e+01 2.967716e-02 
1.309300e+01 2.988679e-02 
1.309400e+01 3.009756e-02 
1.309500e+01 3.030947e-02 
1.309600e+01 3.052253e-02 
1.309700e+01 3.073673e-02 
1.309800e+01 3.095209e-02 
1.309900e+01 3.116859e-02 
1.310000e+01 3.138625e-02 
1.310100e+01 3.160507e-02 
1.310200e+01 3.182505e-02 
1.310300e+01 3.204618e-02 
1.310400e+01 3.226848e-02 
1.310500e+01 3.249195e-02 
1.310600e+01 3.271659e-02 
1.310700e+01 3.294239e-02 
1.310800e+01 3.316937e-02 
1.310900e+01 3.339752e-02 
1.311000e+01 3.362685e-02 
1.311100e+01 3.385736e-02 
1.311200e+01 3.408905e-02 
1.311300e+01 3.432192e-02 
1.311400e+01 3.455597e-02 
1.311500e+01 3.479122e-02 
1.311600e+01 3.502765e-02 
1.311700e+01 3.526527e-02 
1.311800e+01 3.550409e-02 
1.311900e+01 3.574410e-02 
1.312000e+01 3.598531e-02 
1.312100e+01 3.622772e-02 
1.312200e+01 3.647132e-02 
1.312300e+01 3.671613e-02 
1.312400e+01 3.696215e-02 
1.312500e+01 3.720937e-02 
1.312600e+01 3.745780e-02 
1.312700e+01 3.770744e-02 
1.312800e+01 3.795829e-02 
1.312900e+01 3.821036e-02 
1.313000e+01 3.846364e-02 
1.313100e+01 3.871814e-02 
1.313200e+01 3.897385e-02 
1.313300e+01 3.923079e-02 
1.313400e+01 3.948895e-02 
1.313500e+01 3.974833e-02 
1.313600e+01 4.000894e-02 
1.313700e+01 4.027077e-02 
1.313800e+01 4.053384e-02 
1.313900e+01 4.079813e-02 
1.314000e+01 4.106366e-02 
1.314100e+01 4.133042e-02 
1.314200e+01 4.159841e-02 
1.314300e+01 4.186764e-02 
1.314400e+01 4.213811e-02 
1.314500e+01 4.240982e-02 
1.314600e+01 4.268276e-02 
1.314700e+01 4.295695e-02 
1.314800e+01 4.323238e-02 
1.314900e+01 4.350906e-02 
1.315000e+01 4.378698e-02 
1.315100e+01 4.406616e-02 
1.315200e+01 4.434657e-02 
1.315300e+01 4.462824e-02 
1.315400e+01 4.491116e-02 
1.315500e+01 4.519533e-02 
1.315600e+01 4.548076e-02 
1.315700e+01 4.576744e-02 
1.315800e+01 4.605538e-02 
1.315900e+01 4.634457e-02 
1.316000e+01 4.663502e-02 
1.316100e+01 4.692673e-02 
1.316200e+01 4.721970e-02 
1.316300e+01 4.751393e-02 
1.316400e+01 4.780942e-02 
1.316500e+01 4.810618e-02 
1.316600e+01 4.840420e-02 
1.316700e+01 4.870349e-02 
1.316800e+01 4.900404e-02 
1.316900e+01 4.930586e-02 
1.317000e+01 4.960895e-02 
1.317100e+01 4.991330e-02 
1.317200e+01 5.021892e-02 
1.317300e+01 5.052582e-02 
1.317400e+01 5.083399e-02 
1.317500e+01 5.114342e-02 
1.317600e+01 5.145413e-02 
1.317700e+01 5.176612e-02 
1.317800e+01 5.207937e-02 
1.317900e+01 5.239390e-02 
1.318000e+01 5.270971e-02 
1.318100e+01 5.302679e-02 
1.318200e+01 5.334515e-02 
1.318300e+01 5.366479e-02 
1.318400e+01 5.398570e-02 
1.318500e+01 5.430789e-02 
1.318600e+01 5.463136e-02 
1.318700e+01 5.495611e-02 
1.318800e+01 5.528214e-02 
1.318900e+01 5.560944e-02 
1.319000e+01 5.593803e-02 
1.319100e+01 5.626790e-02 
1.319200e+01 5.659905e-02 
1.319300e+01 5.693148e-02 
1.319400e+01 5.726519e-02 
1.319500e+01 5.760018e-02 
1.319600e+01 5.793645e-02 
1.319700e+01 5.827401e-02 
1.319800e+01 5.861285e-02 
1.319900e+01 5.895297e-02 
1.320000e+01 5.929437e-02 
1.320100e+01 5.963706e-02 
1.320200e+01 5.998103e-02 
1.320300e+01 6.032628e-02 
1.320400e+01 6.067281e-02 
1.320500e+01 6.102063e-02 
1.320600e+01 6.136973e-02 
1.320700e+01 6.172011e-02 
1.320800e+01 6.207177e-02 
1.320900e+01 6.242472e-02 
1.321000e+01 6.277895e-02 
1.321100e+01 6.313446e-02 
1.321200e+01 6.349125e-02 
1.321300e+01 6.384933e-02 
1.321400e+01 6.420868e-02 
1.321500e+01 6.456932e-02 
1.321600e+01 6.493124e-02 
1.321700e+01 6.529444e-02 
1.321800e+01 6.565891e-02 
1.321900e+01 6.602467e-02 
1.322000e+01 6.639171e-02 
1.322100e+01 6.676003e-02 
1.322200e+01 6.712962e-02 
1.322300e+01 6.750049e-02 
1.322400e+01 6.787264e-02 
1.322500e+01 6.824607e-02 
1.322600e+01 6.862078e-02 
1.322700e+01 6.899676e-02 
1.322800e+01 6.937401e-02 
1.322900e+01 6.975254e-02 
1.323000e+01 7.013234e-02 
1.323100e+01 7.051342e-02 
1.323200e+01 7.089576e-02 
1.323300e+01 7.127938e-02 
1.323400e+01 7.166427e-02 
1.323500e+01 7.205043e-02 
1.323600e+01 7.243786e-02 
1.323700e+01 7.282656e-02 
1.323800e+01 7.321653e-02 
1.323900e+01 7.360776e-02 
1.324000e+01 7.400025e-02 
1.324100e+01 7.439401e-02 
1.324200e+01 7.478904e-02 
1.324300e+01 7.518532e-02 
1.324400e+01 7.558287e-02 
1.324500e+01 7.598168e-02 
1.324600e+01 7.638174e-02 
1.324700e+01 7.678307e-02 
1.324800e+01 7.718565e-02 
1.324900e+01 7.758949e-02 
1.325000e+01 7.799458e-02 
1.325100e+01 7.840092e-02 
1.325200e+01 7.880851e-02 
1.325300e+01 7.921736e-02 
1.325400e+01 7.962745e-02 
1.325500e+01 8.003879e-02 
1.325600e+01 8.045138e-02 
1.325700e+01 8.086521e-02 
1.325800e+01 8.128028e-02 
1.325900e+01 8.169660e-02 
1.326000e+01 8.211415e-02 
1.326100e+01 8.253295e-02 
1.326200e+01 8.295298e-02 
1.326300e+01 8.337424e-02 
1.326400e+01 8.379674e-02 
1.326500e+01 8.422047e-02 
1.326600e+01 8.464543e-02 
1.326700e+01 8.507162e-02 
1.326800e+01 8.549904e-02 
1.326900e+01 8.592768e-02 
1.327000e+01 8.635754e-02 
1.327100e+01 8.678863e-02 
1.327200e+01 8.722093e-02 
1.327300e+01 8.765445e-02 
1.327400e+01 8.808919e-02 
1.327500e+01 8.852513e-02 
1.327600e+01 8.896229e-02 
1.327700e+01 8.940066e-02 
1.327800e+01 8.984024e-02 
1.327900e+01 9.028102e-02 
1.328000e+01 9.072300e-02 
1.328100e+01 9.116619e-02 
1.328200e+01 9.161057e-02 
1.328300e+01 9.205615e-02 
1.328400e+01 9.250292e-02 
1.328500e+01 9.295088e-02 
1.328600e+01 9.340004e-02 
1.328700e+01 9.385038e-02 
1.328800e+01 9.430190e-02 
1.328900e+01 9.475461e-02 
1.329000e+01 9.520849e-02 
1.329100e+01 9.566356e-02 
1.329200e+01 9.611979e-02 
1.329300e+01 9.657720e-02 
1.329400e+01 9.703578e-02 
1.329500e+01 9.749553e-02 
1.329600e+01 9.795644e-02 
1.329700e+01 9.841851e-02 
1.329800e+01 9.888175e-02 
1.329900e+01 9.934613e-02 
1.330000e+01 9.981168e-02 
1.330100e+01 1.002784e-01 
1.330200e+01 1.007462e-01 
1.330300e+01 1.012152e-01 
1.330400e+01 1.016853e-01 
1.330500e+01 1.021566e-01 
1.330600e+01 1.026290e-01 
1.330700e+01 1.031025e-01 
1.330800e+01 1.035772e-01 
1.330900e+01 1.040530e-01 
1.331000e+01 1.045299e-01 
1.331100e+01 1.050079e-01 
1.331200e+01 1.054871e-01 
1.331300e+01 1.059674e-01 
1.331400e+01 1.064488e-01 
1.331500e+01 1.069312e-01 
1.331600e+01 1.074148e-01 
1.331700e+01 1.078995e-01 
1.331800e+01 1.083853e-01 
1.331900e+01 1.088722e-01 
1.332000e+01 1.093602e-01 
1.332100e+01 1.098493e-01 
1.332200e+01 1.103395e-01 
1.332300e+01 1.108307e-01 
1.332400e+01 1.113230e-01 
1.332500e+01 1.118164e-01 
1.332600e+01 1.123109e-01 
1.332700e+01 1.128064e-01 
1.332800e+01 1.133030e-01 
1.332900e+01 1.138007e-01 
1.333000e+01 1.142994e-01 
1.333100e+01 1.147991e-01 
1.333200e+01 1.152999e-01 
1.333300e+01 1.158018e-01 
1.333400e+01 1.163047e-01 
1.333500e+01 1.168086e-01 
1.333600e+01 1.173136e-01 
1.333700e+01 1.178196e-01 
1.333800e+01 1.183266e-01 
1.333900e+01 1.188347e-01 
1.334000e+01 1.193438e-01 
1.334100e+01 1.198538e-01 
1.334200e+01 1.203649e-01 
1.334300e+01 1.208770e-01 
1.334400e+01 1.213901e-01 
1.334500e+01 1.219042e-01 
1.334600e+01 1.224193e-01 
1.334700e+01 1.229354e-01 
1.334800e+01 1.234525e-01 
1.334900e+01 1.239705e-01 
1.335000e+01 1.244895e-01 
1.335100e+01 1.250095e-01 
1.335200e+01 1.255305e-01 
1.335300e+01 1.260524e-01 
1.335400e+01 1.265753e-01 
1.335500e+01 1.270991e-01 
1.335600e+01 1.276239e-01 
1.335700e+01 1.281496e-01 
1.335800e+01 1.286763e-01 
1.335900e+01 1.292039e-01 
1.336000e+01 1.297325e-01 
1.336100e+01 1.302619e-01 
1.336200e+01 1.307923e-01 
1.336300e+01 1.313236e-01 
1.336400e+01 1.318559e-01 
1.336500e+01 1.323890e-01 
1.336600e+01 1.329230e-01 
1.336700e+01 1.334579e-01 
1.336800e+01 1.339938e-01 
1.336900e+01 1.345305e-01 
1.337000e+01 1.350681e-01 
1.337100e+01 1.356065e-01 
1.337200e+01 1.361459e-01 
1.337300e+01 1.366861e-01 
1.337400e+01 1.372272e-01 
1.337500e+01 1.377691e-01 
1.337600e+01 1.383119e-01 
1.337700e+01 1.388556e-01 
1.337800e+01 1.394000e-01 
1.337900e+01 1.399454e-01 
1.338000e+01 1.404915e-01 
1.338100e+01 1.410385e-01 
1.338200e+01 1.415863e-01 
1.338300e+01 1.421349e-01 
1.338400e+01 1.426844e-01 
1.338500e+01 1.432346e-01 
1.338600e+01 1.437856e-01 
1.338700e+01 1.443375e-01 
1.338800e+01 1.448901e-01 
1.338900e+01 1.454435e-01 
1.339000e+01 1.459977e-01 
1.339100e+01 1.465526e-01 
1.339200e+01 1.471084e-01 
1.339300e+01 1.476649e-01 
1.339400e+01 1.482221e-01 
1.339500e+01 1.487801e-01 
1.339600e+01 1.493388e-01 
1.339700e+01 1.498983e-01 
1.339800e+01 1.504585e-01 
1.339900e+01 1.510195e-01 
1.340000e+01 1.515811e-01 
1.340100e+01 1.521435e-01 
1.340200e+01 1.527066e-01 
1.340300e+01 1.532704e-01 
1.340400e+01 1.538349e-01 
1.340500e+01 1.544001e-01 
1.340600e+01 1.549659e-01 
1.340700e+01 1.555325e-01 
1.340800e+01 1.560997e-01 
1.340900e+01 1.566676e-01 
1.341000e+01 1.572361e-01 
1.341100e+01 1.578053e-01 
1.341200e+01 1.583752e-01 
1.341300e+01 1.589457e-01 
1.341400e+01 1.595168e-01 
1.341500e+01 1.600886e-01 
1.341600e+01 1.606610e-01 
1.341700e+01 1.612340e-01 
1.341800e+01 1.618076e-01 
1.341900e+01 1.623818e-01 
1.342000e+01 1.629566e-01 
1.342100e+01 1.635321e-01 
1.342200e+01 1.641081e-01 
1.342300e+01 1.646846e-01 
1.342400e+01 1.652618e-01 
1.342500e+01 1.658395e-01 
1.342600e+01 1.664178e-01 
1.342700e+01 1.669966e-01 
1.342800e+01 1.675760e-01 
1.342900e+01 1.681559e-01 
1.343000e+01 1.687363e-01 
1.343100e+01 1.693173e-01 
1.343200e+01 1.698988e-01 
1.343300e+01 1.704808e-01 
1.343400e+01 1.710633e-01 
1.343500e+01 1.716463e-01 
1.343600e+01 1.722298e-01 
1.343700e+01 1.728138e-01 
1.343800e+01 1.733983e-01 
1.343900e+01 1.739832e-01 
1.344000e+01 1.745686e-01 
1.344100e+01 1.751544e-01 
1.344200e+01 1.757407e-01 
1.344300e+01 1.763275e-01 
1.344400e+01 1.769147e-01 
1.344500e+01 1.775023e-01 
1.344600e+01 1.780903e-01 
1.344700e+01 1.786787e-01 
1.344800e+01 1.792676e-01 
1.344900e+01 1.798568e-01 
1.345000e+01 1.804465e-01 
1.345100e+01 1.810365e-01 
1.345200e+01 1.816269e-01 
1.345300e+01 1.822177e-01 
1.345400e+01 1.828088e-01 
1.345500e+01 1.834003e-01 
1.345600e+01 1.839921e-01 
1.345700e+01 1.845843e-01 
1.345800e+01 1.851768e-01 
1.345900e+01 1.857697e-01 
1.346000e+01 1.863628e-01 
1.346100e+01 1.869563e-01 
1.346200e+01 1.875500e-01 
1.346300e+01 1.881441e-01 
1.346400e+01 1.887385e-01 
1.346500e+01 1.893331e-01 
1.346600e+01 1.899280e-01 
1.346700e+01 1.905232e-01 
1.346800e+01 1.911186e-01 
1.346900e+01 1.917142e-01 
1.347000e+01 1.923102e-01 
1.347100e+01 1.929063e-01 
1.347200e+01 1.935027e-01 
1.347300e+01 1.940992e-01 
1.347400e+01 1.946960e-01 
1.347500e+01 1.952930e-01 
1.347600e+01 1.958902e-01 
1.347700e+01 1.964876e-01 
1.347800e+01 1.970851e-01 
1.347900e+01 1.976829e-01 
1.348000e+01 1.982807e-01 
1.348100e+01 1.988788e-01 
1.348200e+01 1.994770e-01 
1.348300e+01 2.000753e-01 
1.348400e+01 2.006737e-01 
1.348500e+01 2.012723e-01 
1.348600e+01 2.018709e-01 
1.348700e+01 2.024697e-01 
1.348800e+01 2.030686e-01 
1.348900e+01 2.036676e-01 
1.349000e+01 2.042666e-01 
1.349100e+01 2.048657e-01 
1.349200e+01 2.054649e-01 
1.349300e+01 2.060641e-01 
1.349400e+01 2.066634e-01 
1.349500e+01 2.072627e-01 
1.349600e+01 2.078620e-01 
1.349700e+01 2.084614e-01 
1.349800e+01 2.090608e-01 
1.349900e+01 2.096601e-01 
1.350000e+01 2.102595e-01 
1.350100e+01 2.108588e-01 
1.350200e+01 2.114582e-01 
1.350300e+01 2.120575e-01 
1.350400e+01 2.126567e-01 
1.350500e+01 2.132559e-01 
1.350600e+01 2.138551e-01 
1.350700e+01 2.144541e-01 
1.350800e+01 2.150532e-01 
1.350900e+01 2.156521e-01 
1.351000e+01 2.162509e-01 
1.351100e+01 2.168496e-01 
1.351200e+01 2.174483e-01 
1.351300e+01 2.180468e-01 
1.351400e+01 2.186451e-01 
1.351500e+01 2.192434e-01 
1.351600e+01 2.198414e-01 
1.351700e+01 2.204394e-01 
1.351800e+01 2.210371e-01 
1.351900e+01 2.216347e-01 
1.352000e+01 2.222322e-01 
1.352100e+01 2.228294e-01 
1.352200e+01 2.234264e-01 
1.352300e+01 2.240232e-01 
1.352400e+01 2.246198e-01 
1.352500e+01 2.252162e-01 
1.352600e+01 2.258123e-01 
1.352700e+01 2.264082e-01 
1.352800e+01 2.270038e-01 
1.352900e+01 2.275992e-01 
1.353000e+01 2.281943e-01 
1.353100e+01 2.287891e-01 
1.353200e+01 2.293836e-01 
1.353300e+01 2.299778e-01 
1.353400e+01 2.305717e-01 
1.353500e+01 2.311653e-01 
1.353600e+01 2.317586e-01 
1.353700e+01 2.323515e-01 
1.353800e+01 2.329441e-01 
1.353900e+01 2.335363e-01 
1.354000e+01 2.341281e-01 
1.354100e+01 2.347196e-01 
1.354200e+01 2.353107e-01 
1.354300e+01 2.359014e-01 
1.354400e+01 2.364917e-01 
1.354500e+01 2.370815e-01 
1.354600e+01 2.376710e-01 
1.354700e+01 2.382600e-01 
1.354800e+01 2.388486e-01 
1.354900e+01 2.394367e-01 
1.355000e+01 2.400243e-01 
1.355100e+01 2.406115e-01 
1.355200e+01 2.411982e-01 
1.355300e+01 2.417844e-01 
1.355400e+01 2.423702e-01 
1.355500e+01 2.429554e-01 
1.355600e+01 2.435400e-01 
1.355700e+01 2.441242e-01 
1.355800e+01 2.447078e-01 
1.355900e+01 2.452909e-01 
1.356000e+01 2.458734e-01 
1.356100e+01 2.464553e-01 
1.356200e+01 2.470367e-01 
1.356300e+01 2.476174e-01 
1.356400e+01 2.481976e-01 
1.356500e+01 2.487772e-01 
1.356600e+01 2.493561e-01 
1.356700e+01 2.499344e-01 
1.356800e+01 2.505121e-01 
1.356900e+01 2.510892e-01 
1.357000e+01 2.516655e-01 
1.357100e+01 2.522412e-01 
1.357200e+01 2.528163e-01 
1.357300e+01 2.533906e-01 
1.357400e+01 2.539642e-01 
1.357500e+01 2.545372e-01 
1.357600e+01 2.551094e-01 
1.357700e+01 2.556809e-01 
1.357800e+01 2.562516e-01 
1.357900e+01 2.568216e-01 
1.358000e+01 2.573909e-01 
1.358100e+01 2.579593e-01 
1.358200e+01 2.585270e-01 
1.358300e+01 2.590940e-01 
1.358400e+01 2.596601e-01 
1.358500e+01 2.602254e-01 
1.358600e+01 2.607898e-01 
1.358700e+01 2.613535e-01 
1.358800e+01 2.619163e-01 
1.358900e+01 2.624783e-01 
1.359000e+01 2.630394e-01 
1.359100e+01 2.635996e-01 
1.359200e+01 2.641590e-01 
1.359300e+01 2.647174e-01 
1.359400e+01 2.652750e-01 
1.359500e+01 2.658316e-01 
1.359600e+01 2.663874e-01 
1.359700e+01 2.669422e-01 
1.359800e+01 2.674960e-01 
1.359900e+01 2.680489e-01 
1.360000e+01 2.686009e-01 
1.360100e+01 2.691518e-01 
1.360200e+01 2.697018e-01 
1.360300e+01 2.702508e-01 
1.360400e+01 2.707988e-01 
1.360500e+01 2.713458e-01 
1.360600e+01 2.718917e-01 
1.360700e+01 2.724366e-01 
1.360800e+01 2.729805e-01 
1.360900e+01 2.735233e-01 
1.361000e+01 2.740650e-01 
1.361100e+01 2.746057e-01 
1.361200e+01 2.751452e-01 
1.361300e+01 2.756837e-01 
1.361400e+01 2.762211e-01 
1.361500e+01 2.767573e-01 
1.361600e+01 2.772925e-01 
1.361700e+01 2.778264e-01 
1.361800e+01 2.783593e-01 
1.361900e+01 2.788909e-01 
1.362000e+01 2.794214e-01 
1.362100e+01 2.799507e-01 
1.362200e+01 2.804788e-01 
1.362300e+01 2.810057e-01 
1.362400e+01 2.815314e-01 
1.362500e+01 2.820559e-01 
1.362600e+01 2.825792e-01 
1.362700e+01 2.831011e-01 
1.362800e+01 2.836219e-01 
1.362900e+01 2.841413e-01 
1.363000e+01 2.846595e-01 
1.363100e+01 2.851764e-01 
1.363200e+01 2.856920e-01 
1.363300e+01 2.862063e-01 
1.363400e+01 2.867193e-01 
1.363500e+01 2.872309e-01 
1.363600e+01 2.877412e-01 
1.363700e+01 2.882502e-01 
1.363800e+01 2.887578e-01 
1.363900e+01 2.892640e-01 
1.364000e+01 2.897688e-01 
1.364100e+01 2.902722e-01 
1.364200e+01 2.907742e-01 
1.364300e+01 2.912748e-01 
1.364400e+01 2.917740e-01 
1.364500e+01 2.922717e-01 
1.364600e+01 2.927680e-01 
1.364700e+01 2.932629e-01 
1.364800e+01 2.937562e-01 
1.364900e+01 2.942481e-01 
1.365000e+01 2.947385e-01 
1.365100e+01 2.952274e-01 
1.365200e+01 2.957147e-01 
1.365300e+01 2.962006e-01 
1.365400e+01 2.966849e-01 
1.365500e+01 2.971677e-01 
1.365600e+01 2.976489e-01 
1.365700e+01 2.981285e-01 
1.365800e+01 2.986066e-01 
1.365900e+01 2.990830e-01 
1.366000e+01 2.995579e-01 
1.366100e+01 3.000312e-01 
1.366200e+01 3.005028e-01 
1.366300e+01 3.009728e-01 
1.366400e+01 3.014412e-01 
1.366500e+01 3.019079e-01 
1.366600e+01 3.023730e-01 
1.366700e+01 3.028364e-01 
1.366800e+01 3.032981e-01 
1.366900e+01 3.037581e-01 
1.367000e+01 3.042163e-01 
1.367100e+01 3.046729e-01 
1.367200e+01 3.051278e-01 
1.367300e+01 3.055809e-01 
1.367400e+01 3.060322e-01 
1.367500e+01 3.064818e-01 
1.367600e+01 3.069296e-01 
1.367700e+01 3.073757e-01 
1.367800e+01 3.078199e-01 
1.367900e+01 3.082624e-01 
1.368000e+01 3.087030e-01 
1.368100e+01 3.091418e-01 
1.368200e+01 3.095787e-01 
1.368300e+01 3.100139e-01 
1.368400e+01 3.104471e-01 
1.368500e+01 3.108785e-01 
1.368600e+01 3.113080e-01 
1.368700e+01 3.117356e-01 
1.368800e+01 3.121614e-01 
1.368900e+01 3.125852e-01 
1.369000e+01 3.130070e-01 
1.369100e+01 3.134270e-01 
1.369200e+01 3.138450e-01 
1.369300e+01 3.142611e-01 
1.369400e+01 3.146751e-01 
1.369500e+01 3.150873e-01 
1.369600e+01 3.154974e-01 
1.369700e+01 3.159055e-01 
1.369800e+01 3.163116e-01 
1.369900e+01 3.167157e-01 
1.370000e+01 3.171178e-01 
1.370100e+01 3.175178e-01 
1.370200e+01 3.179158e-01 
1.370300e+01 3.183117e-01 
1.370400e+01 3.187055e-01 
1.370500e+01 3.190973e-01 
1.370600e+01 3.194870e-01 
1.370700e+01 3.198745e-01 
1.370800e+01 3.202600e-01 
1.370900e+01 3.206433e-01 
1.371000e+01 3.210245e-01 
1.371100e+01 3.214035e-01 
1.371200e+01 3.217804e-01 
1.371300e+01 3.221551e-01 
1.371400e+01 3.225276e-01 
1.371500e+01 3.228980e-01 
1.371600e+01 3.232661e-01 
1.371700e+01 3.236320e-01 
1.371800e+01 3.239957e-01 
1.371900e+01 3.243572e-01 
1.372000e+01 3.247164e-01 
1.372100e+01 3.250734e-01 
1.372200e+01 3.254281e-01 
1.372300e+01 3.257806e-01 
1.372400e+01 3.261307e-01 
1.372500e+01 3.264786e-01 
1.372600e+01 3.268241e-01 
1.372700e+01 3.271674e-01 
1.372800e+01 3.275083e-01 
1.372900e+01 3.278468e-01 
1.373000e+01 3.281831e-01 
1.373100e+01 3.285169e-01 
1.373200e+01 3.288484e-01 
1.373300e+01 3.291775e-01 
1.373400e+01 3.295042e-01 
1.373500e+01 3.298286e-01 
1.373600e+01 3.301505e-01 
1.373700e+01 3.304700e-01 
1.373800e+01 3.307870e-01 
1.373900e+01 3.311016e-01 
1.374000e+01 3.314138e-01 
1.374100e+01 3.317235e-01 
1.374200e+01 3.320307e-01 
1.374300e+01 3.323355e-01 
1.374400e+01 3.326377e-01 
1.374500e+01 3.329374e-01 
1.374600e+01 3.332347e-01 
1.374700e+01 3.335294e-01 
1.374800e+01 3.338215e-01 
1.374900e+01 3.341112e-01 
1.375000e+01 3.343982e-01 
1.375100e+01 3.346827e-01 
1.375200e+01 3.349647e-01 
1.375300e+01 3.352440e-01 
1.375400e+01 3.355207e-01 
1.375500e+01 3.357949e-01 
1.375600e+01 3.360664e-01 
1.375700e+01 3.363353e-01 
1.375800e+01 3.366015e-01 
1.375900e+01 3.368651e-01 
1.376000e+01 3.371261e-01 
1.376100e+01 3.373843e-01 
1.376200e+01 3.376399e-01 
1.376300e+01 3.378929e-01 
1.376400e+01 3.381431e-01 
1.376500e+01 3.383906e-01 
1.376600e+01 3.386354e-01 
1.376700e+01 3.388774e-01 
1.376800e+01 3.391167e-01 
1.376900e+01 3.393533e-01 
1.377000e+01 3.395871e-01 
1.377100e+01 3.398182e-01 
1.377200e+01 3.400464e-01 
1.377300e+01 3.402719e-01 
1.377400e+01 3.404946e-01 
1.377500e+01 3.407145e-01 
1.377600e+01 3.409315e-01 
1.377700e+01 3.411458e-01 
1.377800e+01 3.413572e-01 
1.377900e+01 3.415657e-01 
1.378000e+01 3.417714e-01 
1.378100e+01 3.419742e-01 
1.378200e+01 3.421742e-01 
1.378300e+01 3.423712e-01 
1.378400e+01 3.425654e-01 
1.378500e+01 3.427566e-01 
1.378600e+01 3.429450e-01 
1.378700e+01 3.431304e-01 
1.378800e+01 3.433129e-01 
1.378900e+01 3.434924e-01 
1.379000e+01 3.436690e-01 
1.379100e+01 3.438426e-01 
1.379200e+01 3.440133e-01 
1.379300e+01 3.441810e-01 
1.379400e+01 3.443456e-01 
1.379500e+01 3.445073e-01 
1.379600e+01 3.446660e-01 
1.379700e+01 3.448216e-01 
1.379800e+01 3.449743e-01 
1.379900e+01 3.451238e-01 
1.380000e+01 3.452704e-01 
1.380100e+01 3.454138e-01 
1.380200e+01 3.455542e-01 
1.380300e+01 3.456916e-01 
1.380400e+01 3.458258e-01 
1.380500e+01 3.459570e-01 
1.380600e+01 3.460850e-01 
1.380700e+01 3.462099e-01 
1.380800e+01 3.463318e-01 
1.380900e+01 3.464504e-01 
1.381000e+01 3.465660e-01 
1.381100e+01 3.466784e-01 
1.381200e+01 3.467876e-01 
1.381300e+01 3.468937e-01 
1.381400e+01 3.469966e-01 
1.381500e+01 3.470963e-01 
1.381600e+01 3.471928e-01 
1.381700e+01 3.472861e-01 
1.381800e+01 3.473761e-01 
1.381900e+01 3.474630e-01 
1.382000e+01 3.475467e-01 
1.382100e+01 3.476271e-01 
1.382200e+01 3.477042e-01 
1.382300e+01 3.477781e-01 
1.382400e+01 3.478487e-01 
1.382500e+01 3.479161e-01 
1.382600e+01 3.479801e-01 
1.382700e+01 3.480409e-01 
1.382800e+01 3.480984e-01 
1.382900e+01 3.481526e-01 
1.383000e+01 3.482034e-01 
1.383100e+01 3.482509e-01 
1.383200e+01 3.482951e-01 
1.383300e+01 3.483360e-01 
1.383400e+01 3.483735e-01 
1.383500e+01 3.484076e-01 
1.383600e+01 3.484384e-01 
1.383700e+01 3.484657e-01 
1.383800e+01 3.484897e-01 
1.383900e+01 3.485103e-01 
1.384000e+01 3.485275e-01 
1.384100e+01 3.485413e-01 
1.384200e+01 3.485517e-01 
1.384300e+01 3.485587e-01 
1.384400e+01 3.485622e-01 
1.384500e+01 3.485622e-01 
1.384600e+01 3.485588e-01 
1.384700e+01 3.485520e-01 
1.384800e+01 3.485417e-01 
1.384900e+01 3.485279e-01 
1.385000e+01 3.485106e-01 
1.385100e+01 3.484899e-01 
1.385200e+01 3.484656e-01 
1.385300e+01 3.484378e-01 
1.385400e+01 3.484065e-01 
1.385500e+01 3.483717e-01 
1.385600e+01 3.483334e-01 
1.385700e+01 3.482915e-01 
1.385800e+01 3.482460e-01 
1.385900e+01 3.481971e-01 
1.386000e+01 3.481445e-01 
1.386100e+01 3.480884e-01 
1.386200e+01 3.480287e-01 
1.386300e+01 3.479654e-01 
1.386400e+01 3.478985e-01 
1.386500e+01 3.478280e-01 
1.386600e+01 3.477540e-01 
1.386700e+01 3.476762e-01 
1.386800e+01 3.475949e-01 
1.386900e+01 3.475100e-01 
1.387000e+01 3.474214e-01 
1.387100e+01 3.473291e-01 
1.387200e+01 3.472332e-01 
1.387300e+01 3.471337e-01 
1.387400e+01 3.470305e-01 
1.387500e+01 3.469236e-01 
1.387600e+01 3.468130e-01 
1.387700e+01 3.466987e-01 
1.387800e+01 3.465808e-01 
1.387900e+01 3.464591e-01 
1.388000e+01 3.463337e-01 
1.388100e+01 3.462046e-01 
1.388200e+01 3.460718e-01 
1.388300e+01 3.459353e-01 
1.388400e+01 3.457950e-01 
1.388500e+01 3.456509e-01 
1.388600e+01 3.455032e-01 
1.388700e+01 3.453516e-01 
1.388800e+01 3.451963e-01 
1.388900e+01 3.450372e-01 
1.389000e+01 3.448744e-01 
1.389100e+01 3.447078e-01 
1.389200e+01 3.445373e-01 
1.389300e+01 3.443631e-01 
1.389400e+01 3.441851e-01 
1.389500e+01 3.440032e-01 
1.389600e+01 3.438176e-01 
1.389700e+01 3.436281e-01 
1.389800e+01 3.434348e-01 
1.389900e+01 3.432376e-01 
1.390000e+01 3.430366e-01 
1.390100e+01 3.428318e-01 
1.390200e+01 3.426231e-01 
1.390300e+01 3.424105e-01 
1.390400e+01 3.421941e-01 
1.390500e+01 3.419738e-01 
1.390600e+01 3.417496e-01 
1.390700e+01 3.415216e-01 
1.390800e+01 3.412896e-01 
1.390900e+01 3.410537e-01 
1.391000e+01 3.408140e-01 
1.391100e+01 3.405703e-01 
1.391200e+01 3.403227e-01 
1.391300e+01 3.400712e-01 
1.391400e+01 3.398158e-01 
1.391500e+01 3.395564e-01 
1.391600e+01 3.392931e-01 
1.391700e+01 3.390259e-01 
1.391800e+01 3.387547e-01 
1.391900e+01 3.384796e-01 
1.392000e+01 3.382005e-01 
1.392100e+01 3.379174e-01 
1.392200e+01 3.376303e-01 
1.392300e+01 3.373393e-01 
1.392400e+01 3.370443e-01 
1.392500e+01 3.367453e-01 
1.392600e+01 3.364424e-01 
1.392700e+01 3.361354e-01 
1.392800e+01 3.358244e-01 
1.392900e+01 3.355094e-01 
1.393000e+01 3.351904e-01 
1.393100e+01 3.348674e-01 
1.393200e+01 3.345404e-01 
1.393300e+01 3.342093e-01 
1.393400e+01 3.338742e-01 
1.393500e+01 3.335351e-01 
1.393600e+01 3.331919e-01 
1.393700e+01 3.328447e-01 
1.393800e+01 3.324934e-01 
1.393900e+01 3.321381e-01 
1.394000e+01 3.317787e-01 
1.394100e+01 3.314153e-01 
1.394200e+01 3.310477e-01 
1.394300e+01 3.306761e-01 
1.394400e+01 3.303005e-01 
1.394500e+01 3.299207e-01 
1.394600e+01 3.295369e-01 
1.394700e+01 3.291489e-01 
1.394800e+01 3.287569e-01 
1.394900e+01 3.283608e-01 
1.395000e+01 3.279605e-01 
1.395100e+01 3.275562e-01 
1.395200e+01 3.271478e-01 
1.395300e+01 3.267352e-01 
1.395400e+01 3.263185e-01 
1.395500e+01 3.258977e-01 
1.395600e+01 3.254727e-01 
1.395700e+01 3.250437e-01 
1.395800e+01 3.246105e-01 
1.395900e+01 3.241731e-01 
1.396000e+01 3.237316e-01 
1.396100e+01 3.232860e-01 
1.396200e+01 3.228362e-01 
1.396300e+01 3.223823e-01 
1.396400e+01 3.219242e-01 
1.396500e+01 3.214619e-01 
1.396600e+01 3.209955e-01 
1.396700e+01 3.205249e-01 
1.396800e+01 3.200501e-01 
1.396900e+01 3.195712e-01 
1.397000e+01 3.190881e-01 
1.397100e+01 3.186008e-01 
1.397200e+01 3.181093e-01 
1.397300e+01 3.176137e-01 
1.397400e+01 3.171138e-01 
1.397500e+01 3.166098e-01 
1.397600e+01 3.161015e-01 
1.397700e+01 3.155891e-01 
1.397800e+01 3.150725e-01 
1.397900e+01 3.145516e-01 
1.398000e+01 3.140266e-01 
1.398100e+01 3.134973e-01 
1.398200e+01 3.129639e-01 
1.398300e+01 3.124262e-01 
1.398400e+01 3.118843e-01 
1.398500e+01 3.113382e-01 
1.398600e+01 3.107878e-01 
1.398700e+01 3.102333e-01 
1.398800e+01 3.096745e-01 
1.398900e+01 3.091115e-01 
1.399000e+01 3.085442e-01 
1.399100e+01 3.079727e-01 
1.399200e+01 3.073970e-01 
1.399300e+01 3.068171e-01 
1.399400e+01 3.062329e-01 
1.399500e+01 3.056444e-01 
1.399600e+01 3.050518e-01 
1.399700e+01 3.044548e-01 
1.399800e+01 3.038537e-01 
1.399900e+01 3.032483e-01 
1.400000e+01 3.026386e-01 
1.400100e+01 3.020247e-01 
1.400200e+01 3.014065e-01 
1.400300e+01 3.007841e-01 
1.400400e+01 3.001574e-01 
1.400500e+01 2.995265e-01 
1.400600e+01 2.988913e-01 
1.400700e+01 2.982518e-01 
1.400800e+01 2.976081e-01 
1.400900e+01 2.969601e-01 
1.401000e+01 2.963078e-01 
1.401100e+01 2.956513e-01 
1.401200e+01 2.949905e-01 
1.401300e+01 2.943255e-01 
1.401400e+01 2.936562e-01 
1.401500e+01 2.929826e-01 
1.401600e+01 2.923047e-01 
1.401700e+01 2.916226e-01 
1.401800e+01 2.909362e-01 
1.401900e+01 2.902455e-01 
1.402000e+01 2.895506e-01 
1.402100e+01 2.888514e-01 
1.402200e+01 2.881479e-01 
1.402300e+01 2.874401e-01 
1.402400e+01 2.867281e-01 
1.402500e+01 2.860117e-01 
1.402600e+01 2.852911e-01 
1.402700e+01 2.845663e-01 
1.402800e+01 2.838371e-01 
1.402900e+01 2.831037e-01 
1.403000e+01 2.823660e-01 
1.403100e+01 2.816240e-01 
1.403200e+01 2.808778e-01 
1.403300e+01 2.801272e-01 
1.403400e+01 2.793724e-01 
1.403500e+01 2.786133e-01 
1.403600e+01 2.778500e-01 
1.403700e+01 2.770823e-01 
1.403800e+01 2.763104e-01 
1.403900e+01 2.755342e-01 
1.404000e+01 2.747538e-01 
1.404100e+01 2.739690e-01 
1.404200e+01 2.731800e-01 
1.404300e+01 2.723867e-01 
1.404400e+01 2.715892e-01 
1.404500e+01 2.707874e-01 
1.404600e+01 2.699813e-01 
1.404700e+01 2.691709e-01 
1.404800e+01 2.683562e-01 
1.404900e+01 2.675373e-01 
1.405000e+01 2.667142e-01 
1.405100e+01 2.658867e-01 
1.405200e+01 2.650550e-01 
1.405300e+01 2.642190e-01 
1.405400e+01 2.633788e-01 
1.405500e+01 2.625343e-01 
1.405600e+01 2.616856e-01 
1.405700e+01 2.608325e-01 
1.405800e+01 2.599753e-01 
1.405900e+01 2.591137e-01 
1.406000e+01 2.582480e-01 
1.406100e+01 2.573779e-01 
1.406200e+01 2.565036e-01 
1.406300e+01 2.556251e-01 
1.406400e+01 2.547423e-01 
1.406500e+01 2.538553e-01 
1.406600e+01 2.529640e-01 
1.406700e+01 2.520685e-01 
1.406800e+01 2.511687e-01 
1.406900e+01 2.502647e-01 
1.407000e+01 2.493565e-01 
1.407100e+01 2.484440e-01 
1.407200e+01 2.475273e-01 
1.407300e+01 2.466064e-01 
1.407400e+01 2.456813e-01 
1.407500e+01 2.447519e-01 
1.407600e+01 2.438183e-01 
1.407700e+01 2.428805e-01 
1.407800e+01 2.419384e-01 
1.407900e+01 2.409922e-01 
1.408000e+01 2.400417e-01 
1.408100e+01 2.390871e-01 
1.408200e+01 2.381282e-01 
1.408300e+01 2.371651e-01 
1.408400e+01 2.361978e-01 
1.408500e+01 2.352264e-01 
1.408600e+01 2.342507e-01 
1.408700e+01 2.332708e-01 
1.408800e+01 2.322868e-01 
1.408900e+01 2.312986e-01 
1.409000e+01 2.303061e-01 
1.409100e+01 2.293095e-01 
1.409200e+01 2.283088e-01 
1.409300e+01 2.273038e-01 
1.409400e+01 2.262947e-01 
1.409500e+01 2.252815e-01 
1.409600e+01 2.242640e-01 
1.409700e+01 2.232424e-01 
1.409800e+01 2.222167e-01 
1.409900e+01 2.211868e-01 
1.410000e+01 2.201528e-01 
1.410100e+01 2.191146e-01 
1.410200e+01 2.180723e-01 
1.410300e+01 2.170258e-01 
1.410400e+01 2.159752e-01 
1.410500e+01 2.149205e-01 
1.410600e+01 2.138617e-01 
1.410700e+01 2.127988e-01 
1.410800e+01 2.117317e-01 
1.410900e+01 2.106605e-01 
1.411000e+01 2.095853e-01 
1.411100e+01 2.085059e-01 
1.411200e+01 2.074224e-01 
1.411300e+01 2.063349e-01 
1.411400e+01 2.052432e-01 
1.411500e+01 2.041475e-01 
1.411600e+01 2.030477e-01 
1.411700e+01 2.019439e-01 
1.411800e+01 2.008359e-01 
1.411900e+01 1.997239e-01 
1.412000e+01 1.986079e-01 
1.412100e+01 1.974878e-01 
1.412200e+01 1.963636e-01 
1.412300e+01 1.952354e-01 
1.412400e+01 1.941032e-01 
1.412500e+01 1.929669e-01 
1.412600e+01 1.918266e-01 
1.412700e+01 1.906823e-01 
1.412800e+01 1.895340e-01 
1.412900e+01 1.883817e-01 
1.413000e+01 1.872253e-01 
1.413100e+01 1.860650e-01 
1.413200e+01 1.849007e-01 
1.413300e+01 1.837324e-01 
1.413400e+01 1.825601e-01 
1.413500e+01 1.813838e-01 
1.413600e+01 1.802036e-01 
1.413700e+01 1.790194e-01 
1.413800e+01 1.778313e-01 
1.413900e+01 1.766392e-01 
1.414000e+01 1.754431e-01 
1.414100e+01 1.742431e-01 
1.414200e+01 1.730392e-01 
1.414300e+01 1.718314e-01 
1.414400e+01 1.706196e-01 
1.414500e+01 1.694039e-01 
1.414600e+01 1.681844e-01 
1.414700e+01 1.669609e-01 
1.414800e+01 1.657335e-01 
1.414900e+01 1.645022e-01 
1.415000e+01 1.632671e-01 
1.415100e+01 1.620281e-01 
1.415200e+01 1.607852e-01 
1.415300e+01 1.595385e-01 
1.415400e+01 1.582879e-01 
1.415500e+01 1.570335e-01 
1.415600e+01 1.557752e-01 
1.415700e+01 1.545131e-01 
1.415800e+01 1.532472e-01 
1.415900e+01 1.519775e-01 
1.416000e+01 1.507039e-01 
1.416100e+01 1.494266e-01 
1.416200e+01 1.481454e-01 
1.416300e+01 1.468605e-01 
1.416400e+01 1.455718e-01 
1.416500e+01 1.442793e-01 
1.416600e+01 1.429831e-01 
1.416700e+01 1.416831e-01 
1.416800e+01 1.403793e-01 
1.416900e+01 1.390719e-01 
1.417000e+01 1.377606e-01 
1.417100e+01 1.364457e-01 
1.417200e+01 1.351271e-01 
1.417300e+01 1.338047e-01 
1.417400e+01 1.324786e-01 
1.417500e+01 1.311489e-01 
1.417600e+01 1.298154e-01 
1.417700e+01 1.284783e-01 
1.417800e+01 1.271376e-01 
1.417900e+01 1.257931e-01 
1.418000e+01 1.244450e-01 
1.418100e+01 1.230933e-01 
1.418200e+01 1.217379e-01 
1.418300e+01 1.203790e-01 
1.418400e+01 1.190164e-01 
1.418500e+01 1.176502e-01 
1.418600e+01 1.162804e-01 
1.418700e+01 1.149070e-01 
1.418800e+01 1.135300e-01 
1.418900e+01 1.121495e-01 
1.419000e+01 1.107654e-01 
1.419100e+01 1.093777e-01 
1.419200e+01 1.079865e-01 
1.419300e+01 1.065918e-01 
1.419400e+01 1.051935e-01 
1.419500e+01 1.037918e-01 
1.419600e+01 1.023865e-01 
1.419700e+01 1.009777e-01 
1.419800e+01 9.956544e-02 
1.419900e+01 9.814970e-02 
1.420000e+01 9.673050e-02 
1.420100e+01 9.530783e-02 
1.420200e+01 9.388172e-02 
1.420300e+01 9.245217e-02 
1.420400e+01 9.101919e-02 
1.420500e+01 8.958279e-02 
1.420600e+01 8.814299e-02 
1.420700e+01 8.669978e-02 
1.420800e+01 8.525319e-02 
1.420900e+01 8.380321e-02 
1.421000e+01 8.234987e-02 
1.421100e+01 8.089317e-02 
1.421200e+01 7.943313e-02 
1.421300e+01 7.796974e-02 
1.421400e+01 7.650303e-02 
1.421500e+01 7.503300e-02 
1.421600e+01 7.355967e-02 
1.421700e+01 7.208304e-02 
1.421800e+01 7.060313e-02 
1.421900e+01 6.911994e-02 
1.422000e+01 6.763349e-02 
1.422100e+01 6.614378e-02 
1.422200e+01 6.465084e-02 
1.422300e+01 6.315466e-02 
1.422400e+01 6.165527e-02 
1.422500e+01 6.015266e-02 
1.422600e+01 5.864686e-02 
1.422700e+01 5.713787e-02 
1.422800e+01 5.562571e-02 
1.422900e+01 5.411038e-02 
1.423000e+01 5.259190e-02 
1.423100e+01 5.107027e-02 
1.423200e+01 4.954552e-02 
1.423300e+01 4.801765e-02 
1.423400e+01 4.648667e-02 
1.423500e+01 4.495260e-02 
1.423600e+01 4.341544e-02 
1.423700e+01 4.187521e-02 
1.423800e+01 4.033192e-02 
1.423900e+01 3.878558e-02 
1.424000e+01 3.723620e-02 
1.424100e+01 3.568380e-02 
1.424200e+01 3.412838e-02 
1.424300e+01 3.256997e-02 
1.424400e+01 3.100856e-02 
1.424500e+01 2.944418e-02 
1.424600e+01 2.787684e-02 
1.424700e+01 2.630654e-02 
1.424800e+01 2.473330e-02 
1.424900e+01 2.315713e-02 
1.425000e+01 2.157805e-02 
1.425100e+01 1.999606e-02 
1.425200e+01 1.841118e-02 
1.425300e+01 1.682343e-02 
1.425400e+01 1.523281e-02 
1.425500e+01 1.363933e-02 
1.425600e+01 1.204302e-02 
1.425700e+01 1.044388e-02 
1.425800e+01 8.841919e-03 
1.425900e+01 7.237160e-03 
1.426000e+01 5.629612e-03 
1.426100e+01 4.019287e-03 
1.426200e+01 2.406200e-03 
1.426300e+01 7.903616e-04 
1.426400e+01 -8.282134e-04 
1.426500e+01 -2.449512e-03 
1.426600e+01 -4.073522e-03 
1.426700e+01 -5.700230e-03 
1.426800e+01 -7.329621e-03 
1.426900e+01 -8.961684e-03 
1.427000e+01 -1.059640e-02 
1.427100e+01 -1.223377e-02 
1.427200e+01 -1.387376e-02 
1.427300e+01 -1.551637e-02 
1.427400e+01 -1.716159e-02 
1.427500e+01 -1.880939e-02 
1.427600e+01 -2.045978e-02 
1.427700e+01 -2.211272e-02 
1.427800e+01 -2.376821e-02 
1.427900e+01 -2.542624e-02 
1.428000e+01 -2.708679e-02 
1.428100e+01 -2.874984e-02 
1.428200e+01 -3.041539e-02 
1.428300e+01 -3.208342e-02 
1.428400e+01 -3.375391e-02 
1.428500e+01 -3.542685e-02 
1.428600e+01 -3.710223e-02 
1.428700e+01 -3.878003e-02 
1.428800e+01 -4.046024e-02 
1.428900e+01 -4.214284e-02 
1.429000e+01 -4.382782e-02 
1.429100e+01 -4.551517e-02 
1.429200e+01 -4.720487e-02 
1.429300e+01 -4.889690e-02 
1.429400e+01 -5.059126e-02 
1.429500e+01 -5.228792e-02 
1.429600e+01 -5.398687e-02 
1.429700e+01 -5.568810e-02 
1.429800e+01 -5.739160e-02 
1.429900e+01 -5.909734e-02 
1.430000e+01 -6.080531e-02 
1.430100e+01 -6.251551e-02 
1.430200e+01 -6.422790e-02 
1.430300e+01 -6.594249e-02 
1.430400e+01 -6.765924e-02 
1.430500e+01 -6.937816e-02 
1.430600e+01 -7.109922e-02 
1.430700e+01 -7.282240e-02 
1.430800e+01 -7.454770e-02 
1.430900e+01 -7.627510e-02 
1.431000e+01 -7.800458e-02 
1.431100e+01 -7.973612e-02 
1.431200e+01 -8.146972e-02 
1.431300e+01 -8.320535e-02 
1.431400e+01 -8.494300e-02 
1.431500e+01 -8.668266e-02 
1.431600e+01 -8.842430e-02 
1.431700e+01 -9.016792e-02 
1.431800e+01 -9.191350e-02 
1.431900e+01 -9.366102e-02 
1.432000e+01 -9.541047e-02 
1.432100e+01 -9.716183e-02 
1.432200e+01 -9.891508e-02 
1.432300e+01 -1.006702e-01 
1.432400e+01 -1.024272e-01 
1.432500e+01 -1.041861e-01 
1.432600e+01 -1.059467e-01 
1.432700e+01 -1.077092e-01 
1.432800e+01 -1.094735e-01 
1.432900e+01 -1.112396e-01 
1.433000e+01 -1.130074e-01 
1.433100e+01 -1.147770e-01 
1.433200e+01 -1.165483e-01 
1.433300e+01 -1.183214e-01 
1.433400e+01 -1.200961e-01 
1.433500e+01 -1.218725e-01 
1.433600e+01 -1.236506e-01 
1.433700e+01 -1.254304e-01 
1.433800e+01 -1.272118e-01 
1.433900e+01 -1.289948e-01 
1.434000e+01 -1.307794e-01 
1.434100e+01 -1.325656e-01 
1.434200e+01 -1.343533e-01 
1.434300e+01 -1.361427e-01 
1.434400e+01 -1.379335e-01 
1.434500e+01 -1.397259e-01 
1.434600e+01 -1.415198e-01 
1.434700e+01 -1.433151e-01 
1.434800e+01 -1.451119e-01 
1.434900e+01 -1.469102e-01 
1.435000e+01 -1.487099e-01 
1.435100e+01 -1.505111e-01 
1.435200e+01 -1.523136e-01 
1.435300e+01 -1.541175e-01 
1.435400e+01 -1.559228e-01 
1.435500e+01 -1.577294e-01 
1.435600e+01 -1.595374e-01 
1.435700e+01 -1.613467e-01 
1.435800e+01 -1.631573e-01 
1.435900e+01 -1.649691e-01 
1.436000e+01 -1.667822e-01 
1.436100e+01 -1.685966e-01 
1.436200e+01 -1.704122e-01 
1.436300e+01 -1.722290e-01 
1.436400e+01 -1.740470e-01 
1.436500e+01 -1.758662e-01 
1.436600e+01 -1.776865e-01 
1.436700e+01 -1.795080e-01 
1.436800e+01 -1.813306e-01 
1.436900e+01 -1.831543e-01 
1.437000e+01 -1.849791e-01 
1.437100e+01 -1.868050e-01 
1.437200e+01 -1.886319e-01 
1.437300e+01 -1.904598e-01 
1.437400e+01 -1.922888e-01 
1.437500e+01 -1.941187e-01 
1.437600e+01 -1.959497e-01 
1.437700e+01 -1.977816e-01 
1.437800e+01 -1.996144e-01 
1.437900e+01 -2.014482e-01 
1.438000e+01 -2.032829e-01 
1.438100e+01 -2.051185e-01 
1.438200e+01 -2.069549e-01 
1.438300e+01 -2.087922e-01 
1.438400e+01 -2.106304e-01 
1.438500e+01 -2.124693e-01 
1.438600e+01 -2.143091e-01 
1.438700e+01 -2.161496e-01 
1.438800e+01 -2.179909e-01 
1.438900e+01 -2.198330e-01 
1.439000e+01 -2.216757e-01 
1.439100e+01 -2.235192e-01 
1.439200e+01 -2.253634e-01 
1.439300e+01 -2.272082e-01 
1.439400e+01 -2.290537e-01 
1.439500e+01 -2.308998e-01 
1.439600e+01 -2.327466e-01 
1.439700e+01 -2.345939e-01 
1.439800e+01 -2.364418e-01 
1.439900e+01 -2.382903e-01 
1.440000e+01 -2.401393e-01 
1.440100e+01 -2.419889e-01 
1.440200e+01 -2.438389e-01 
1.440300e+01 -2.456894e-01 
1.440400e+01 -2.475404e-01 
1.440500e+01 -2.493919e-01 
1.440600e+01 -2.512438e-01 
1.440700e+01 -2.530960e-01 
1.440800e+01 -2.549487e-01 
1.440900e+01 -2.568018e-01 
1.441000e+01 -2.586551e-01 
1.441100e+01 -2.605089e-01 
1.441200e+01 -2.623629e-01 
1.441300e+01 -2.642173e-01 
1.441400e+01 -2.660719e-01 
1.441500e+01 -2.679268e-01 
1.441600e+01 -2.697819e-01 
1.441700e+01 -2.716372e-01 
1.441800e+01 -2.734927e-01 
1.441900e+01 -2.753485e-01 
1.442000e+01 -2.772043e-01 
1.442100e+01 -2.790604e-01 
1.442200e+01 -2.809165e-01 
1.442300e+01 -2.827728e-01 
1.442400e+01 -2.846291e-01 
1.442500e+01 -2.864855e-01 
1.442600e+01 -2.883419e-01 
1.442700e+01 -2.901984e-01 
1.442800e+01 -2.920549e-01 
1.442900e+01 -2.939114e-01 
1.443000e+01 -2.957678e-01 
1.443100e+01 -2.976242e-01 
1.443200e+01 -2.994805e-01 
1.443300e+01 -3.013367e-01 
1.443400e+01 -3.031929e-01 
1.443500e+01 -3.050489e-01 
1.443600e+01 -3.069047e-01 
1.443700e+01 -3.087604e-01 
1.443800e+01 -3.106159e-01 
1.443900e+01 -3.124711e-01 
1.444000e+01 -3.143262e-01 
1.444100e+01 -3.161810e-01 
1.444200e+01 -3.180355e-01 
1.444300e+01 -3.198898e-01 
1.444400e+01 -3.217437e-01 
1.444500e+01 -3.235974e-01 
1.444600e+01 -3.254506e-01 
1.444700e+01 -3.273036e-01 
1.444800e+01 -3.291561e-01 
1.444900e+01 -3.310082e-01 
1.445000e+01 -3.328599e-01 
1.445100e+01 -3.347112e-01 
1.445200e+01 -3.365620e-01 
1.445300e+01 -3.384123e-01 
1.445400e+01 -3.402621e-01 
1.445500e+01 -3.421114e-01 
1.445600e+01 -3.439601e-01 
1.445700e+01 -3.458083e-01 
1.445800e+01 -3.476559e-01 
1.445900e+01 -3.495029e-01 
1.446000e+01 -3.513492e-01 
1.446100e+01 -3.531949e-01 
1.446200e+01 -3.550400e-01 
1.446300e+01 -3.568844e-01 
1.446400e+01 -3.587280e-01 
1.446500e+01 -3.605710e-01 
1.446600e+01 -3.624132e-01 
1.446700e+01 -3.642546e-01 
1.446800e+01 -3.660953e-01 
1.446900e+01 -3.679351e-01 
1.447000e+01 -3.697742e-01 
1.447100e+01 -3.716123e-01 
1.447200e+01 -3.734497e-01 
1.447300e+01 -3.752861e-01 
1.447400e+01 -3.771216e-01 
1.447500e+01 -3.789562e-01 
1.447600e+01 -3.807899e-01 
1.447700e+01 -3.826226e-01 
1.447800e+01 -3.844543e-01 
1.447900e+01 -3.862850e-01 
1.448000e+01 -3.881147e-01 
1.448100e+01 -3.899433e-01 
1.448200e+01 -3.917708e-01 
1.448300e+01 -3.935973e-01 
1.448400e+01 -3.954227e-01 
1.448500e+01 -3.972469e-01 
1.448600e+01 -3.990700e-01 
1.448700e+01 -4.008919e-01 
1.448800e+01 -4.027127e-01 
1.448900e+01 -4.045322e-01 
1.449000e+01 -4.063505e-01 
1.449100e+01 -4.081675e-01 
1.449200e+01 -4.099833e-01 
1.449300e+01 -4.117978e-01 
1.449400e+01 -4.136110e-01 
1.449500e+01 -4.154228e-01 
1.449600e+01 -4.172333e-01 
1.449700e+01 -4.190424e-01 
1.449800e+01 -4.208501e-01 
1.449900e+01 -4.226564e-01 
1.450000e+01 -4.244613e-01 
1.450100e+01 -4.262647e-01 
1.450200e+01 -4.280667e-01 
1.450300e+01 -4.298671e-01 
1.450400e+01 -4.316661e-01 
1.450500e+01 -4.334635e-01 
1.450600e+01 -4.352593e-01 
1.450700e+01 -4.370536e-01 
1.450800e+01 -4.388463e-01 
1.450900e+01 -4.406373e-01 
1.451000e+01 -4.424268e-01 
1.451100e+01 -4.442145e-01 
1.451200e+01 -4.460006e-01 
1.451300e+01 -4.477850e-01 
1.451400e+01 -4.495676e-01 
1.451500e+01 -4.513486e-01 
1.451600e+01 -4.531277e-01 
1.451700e+01 -4.549051e-01 
1.451800e+01 -4.566807e-01 
1.451900e+01 -4.584544e-01 
1.452000e+01 -4.602264e-01 
1.452100e+01 -4.619964e-01 
1.452200e+01 -4.637646e-01 
1.452300e+01 -4.655308e-01 
1.452400e+01 -4.672952e-01 
1.452500e+01 -4.690576e-01 
1.452600e+01 -4.708180e-01 
1.452700e+01 -4.725764e-01 
1.452800e+01 -4.743329e-01 
1.452900e+01 -4.760873e-01 
1.453000e+01 -4.778396e-01 
1.453100e+01 -4.795899e-01 
1.453200e+01 -4.813381e-01 
1.453300e+01 -4.830842e-01 
1.453400e+01 -4.848282e-01 
1.453500e+01 -4.865700e-01 
1.453600e+01 -4.883097e-01 
1.453700e+01 -4.900471e-01 
1.453800e+01 -4.917824e-01 
1.453900e+01 -4.935154e-01 
1.454000e+01 -4.952461e-01 
1.454100e+01 -4.969746e-01 
1.454200e+01 -4.987008e-01 
1.454300e+01 -5.004247e-01 
1.454400e+01 -5.021462e-01 
1.454500e+01 -5.038654e-01 
1.454600e+01 -5.055822e-01 
1.454700e+01 -5.072967e-01 
1.454800e+01 -5.090087e-01 
1.454900e+01 -5.107183e-01 
1.455000e+01 -5.124254e-01 
1.455100e+01 -5.141300e-01 
1.455200e+01 -5.158321e-01 
1.455300e+01 -5.175318e-01 
1.455400e+01 -5.192289e-01 
1.455500e+01 -5.209234e-01 
1.455600e+01 -5.226153e-01 
1.455700e+01 -5.243047e-01 
1.455800e+01 -5.259914e-01 
1.455900e+01 -5.276755e-01 
1.456000e+01 -5.293569e-01 
1.456100e+01 -5.310357e-01 
1.456200e+01 -5.327118e-01 
1.456300e+01 -5.343851e-01 
1.456400e+01 -5.360557e-01 
1.456500e+01 -5.377235e-01 
1.456600e+01 -5.393886e-01 
1.456700e+01 -5.410508e-01 
1.456800e+01 -5.427102e-01 
1.456900e+01 -5.443668e-01 
1.457000e+01 -5.460205e-01 
1.457100e+01 -5.476714e-01 
1.457200e+01 -5.493193e-01 
1.457300e+01 -5.509643e-01 
1.457400e+01 -5.526064e-01 
1.457500e+01 -5.542455e-01 
1.457600e+01 -5.558816e-01 
1.457700e+01 -5.575148e-01 
1.457800e+01 -5.591449e-01 
1.457900e+01 -5.607719e-01 
1.458000e+01 -5.623959e-01 
1.458100e+01 -5.640168e-01 
1.458200e+01 -5.656346e-01 
1.458300e+01 -5.672493e-01 
1.458400e+01 -5.688608e-01 
1.458500e+01 -5.704692e-01 
1.458600e+01 -5.720744e-01 
1.458700e+01 -5.736764e-01 
1.458800e+01 -5.752752e-01 
1.458900e+01 -5.768707e-01 
1.459000e+01 -5.784630e-01 
1.459100e+01 -5.800519e-01 
1.459200e+01 -5.816376e-01 
1.459300e+01 -5.832200e-01 
1.459400e+01 -5.847990e-01 
1.459500e+01 -5.863746e-01 
1.459600e+01 -5.879469e-01 
1.459700e+01 -5.895158e-01 
1.459800e+01 -5.910812e-01 
1.459900e+01 -5.926432e-01 
1.460000e+01 -5.942018e-01 
1.460100e+01 -5.957568e-01 
1.460200e+01 -5.973084e-01 
1.460300e+01 -5.988564e-01 
1.460400e+01 -6.004009e-01 
1.460500e+01 -6.019419e-01 
1.460600e+01 -6.034792e-01 
1.460700e+01 -6.050130e-01 
1.460800e+01 -6.065431e-01 
1.460900e+01 -6.080697e-01 
1.461000e+01 -6.095925e-01 
1.461100e+01 -6.111117e-01 
1.461200e+01 -6.126272e-01 
1.461300e+01 -6.141389e-01 
1.461400e+01 -6.156470e-01 
1.461500e+01 -6.171513e-01 
1.461600e+01 -6.186518e-01 
1.461700e+01 -6.201485e-01 
1.461800e+01 -6.216414e-01 
1.461900e+01 -6.231305e-01 
1.462000e+01 -6.246157e-01 
1.462100e+01 -6.260970e-01 
1.462200e+01 -6.275745e-01 
1.462300e+01 -6.290481e-01 
1.462400e+01 -6.305177e-01 
1.462500e+01 -6.319834e-01 
1.462600e+01 -6.334451e-01 
1.462700e+01 -6.349028e-01 
1.462800e+01 -6.363566e-01 
1.462900e+01 -6.378063e-01 
1.463000e+01 -6.392519e-01 
1.463100e+01 -6.406935e-01 
1.463200e+01 -6.421311e-01 
1.463300e+01 -6.435645e-01 
1.463400e+01 -6.449938e-01 
1.463500e+01 -6.464190e-01 
1.463600e+01 -6.478400e-01 
1.463700e+01 -6.492569e-01 
1.463800e+01 -6.506695e-01 
1.463900e+01 -6.520780e-01 
1.464000e+01 -6.534822e-01 
1.464100e+01 -6.548822e-01 
1.464200e+01 -6.562779e-01 
1.464300e+01 -6.576693e-01 
1.464400e+01 -6.590564e-01 
1.464500e+01 -6.604392e-01 
1.464600e+01 -6.618176e-01 
1.464700e+01 -6.631917e-01 
1.464800e+01 -6.645615e-01 
1.464900e+01 -6.659268e-01 
1.465000e+01 -6.672877e-01 
1.465100e+01 -6.686442e-01 
1.465200e+01 -6.699962e-01 
1.465300e+01 -6.713437e-01 
1.465400e+01 -6.726868e-01 
1.465500e+01 -6.740253e-01 
1.465600e+01 -6.753594e-01 
1.465700e+01 -6.766889e-01 
1.465800e+01 -6.780138e-01 
1.465900e+01 -6.793342e-01 
1.466000e+01 -6.806499e-01 
1.466100e+01 -6.819611e-01 
1.466200e+01 -6.832676e-01 
1.466300e+01 -6.845694e-01 
1.466400e+01 -6.858666e-01 
1.466500e+01 -6.871591e-01 
1.466600e+01 -6.884469e-01 
1.466700e+01 -6.897300e-01 
1.466800e+01 -6.910084e-01 
1.466900e+01 -6.922819e-01 
1.467000e+01 -6.935507e-01 
1.467100e+01 -6.948148e-01 
1.467200e+01 -6.960740e-01 
1.467300e+01 -6.973284e-01 
1.467400e+01 -6.985779e-01 
1.467500e+01 -6.998226e-01 
1.467600e+01 -7.010624e-01 
1.467700e+01 -7.022973e-01 
1.467800e+01 -7.035273e-01 
1.467900e+01 -7.047523e-01 
1.468000e+01 -7.059724e-01 
1.468100e+01 -7.071875e-01 
1.468200e+01 -7.083977e-01 
1.468300e+01 -7.096029e-01 
1.468400e+01 -7.108030e-01 
1.468500e+01 -7.119981e-01 
1.468600e+01 -7.131881e-01 
1.468700e+01 -7.143731e-01 
1.468800e+01 -7.155530e-01 
1.468900e+01 -7.167278e-01 
1.469000e+01 -7.178975e-01 
1.469100e+01 -7.190620e-01 
1.469200e+01 -7.202214e-01 
1.469300e+01 -7.213756e-01 
1.469400e+01 -7.225247e-01 
1.469500e+01 -7.236685e-01 
1.469600e+01 -7.248071e-01 
1.469700e+01 -7.259405e-01 
1.469800e+01 -7.270686e-01 
1.469900e+01 -7.281914e-01 
1.470000e+01 -7.293090e-01 
1.470100e+01 -7.304213e-01 
1.470200e+01 -7.315282e-01 
1.470300e+01 -7.326298e-01 
1.470400e+01 -7.337261e-01 
1.470500e+01 -7.348170e-01 
1.470600e+01 -7.359025e-01 
1.470700e+01 -7.369826e-01 
1.470800e+01 -7.380573e-01 
1.470900e+01 -7.391266e-01 
1.471000e+01 -7.401904e-01 
1.471100e+01 -7.412488e-01 
1.471200e+01 -7.423016e-01 
1.471300e+01 -7.433490e-01 
1.471400e+01 -7.443909e-01 
1.471500e+01 -7.454273e-01 
1.471600e+01 -7.464581e-01 
1.471700e+01 -7.474833e-01 
1.471800e+01 -7.485030e-01 
1.471900e+01 -7.495171e-01 
1.472000e+01 -7.505256e-01 
1.472100e+01 -7.515284e-01 
1.472200e+01 -7.525257e-01 
1.472300e+01 -7.535173e-01 
1.472400e+01 -7.545032e-01 
1.472500e+01 -7.554834e-01 
1.472600e+01 -7.564580e-01 
1.472700e+01 -7.574268e-01 
1.472800e+01 -7.583899e-01 
1.472900e+01 -7.593473e-01 
1.473000e+01 -7.602989e-01 
1.473100e+01 -7.612447e-01 
1.473200e+01 -7.621848e-01 
1.473300e+01 -7.631191e-01 
1.473400e+01 -7.640475e-01 
1.473500e+01 -7.649701e-01 
1.473600e+01 -7.658869e-01 
1.473700e+01 -7.667978e-01 
1.473800e+01 -7.677028e-01 
1.473900e+01 -7.686020e-01 
1.474000e+01 -7.694952e-01 
1.474100e+01 -7.703826e-01 
1.474200e+01 -7.712640e-01 
1.474300e+01 -7.721394e-01 
1.474400e+01 -7.730089e-01 
1.474500e+01 -7.738725e-01 
1.474600e+01 -7.747300e-01 
1.474700e+01 -7.755816e-01 
1.474800e+01 -7.764271e-01 
1.474900e+01 -7.772666e-01 
1.475000e+01 -7.781000e-01 
1.475100e+01 -7.789274e-01 
1.475200e+01 -7.797488e-01 
1.475300e+01 -7.805640e-01 
1.475400e+01 -7.813731e-01 
1.475500e+01 -7.821762e-01 
1.475600e+01 -7.829731e-01 
1.475700e+01 -7.837639e-01 
1.475800e+01 -7.845485e-01 
1.475900e+01 -7.853269e-01 
1.476000e+01 -7.860992e-01 
1.476100e+01 -7.868653e-01 
1.476200e+01 -7.876252e-01 
1.476300e+01 -7.883788e-01 
1.476400e+01 -7.891263e-01 
1.476500e+01 -7.898675e-01 
1.476600e+01 -7.906024e-01 
1.476700e+01 -7.913310e-01 
1.476800e+01 -7.920534e-01 
1.476900e+01 -7.927695e-01 
1.477000e+01 -7.934793e-01 
1.477100e+01 -7.941827e-01 
1.477200e+01 -7.948799e-01 
1.477300e+01 -7.955706e-01 
1.477400e+01 -7.962551e-01 
1.477500e+01 -7.969331e-01 
1.477600e+01 -7.976048e-01 
1.477700e+01 -7.982700e-01 
1.477800e+01 -7.989289e-01 
1.477900e+01 -7.995814e-01 
1.478000e+01 -8.002274e-01 
1.478100e+01 -8.008669e-01 
1.478200e+01 -8.015001e-01 
1.478300e+01 -8.021267e-01 
1.478400e+01 -8.027469e-01 
1.478500e+01 -8.033605e-01 
1.478600e+01 -8.039677e-01 
1.478700e+01 -8.045684e-01 
1.478800e+01 -8.051625e-01 
1.478900e+01 -8.057501e-01 
1.479000e+01 -8.063312e-01 
1.479100e+01 -8.069057e-01 
1.479200e+01 -8.074736e-01 
1.479300e+01 -8.080349e-01 
1.479400e+01 -8.085897e-01 
1.479500e+01 -8.091378e-01 
1.479600e+01 -8.096793e-01 
1.479700e+01 -8.102142e-01 
1.479800e+01 -8.107425e-01 
1.479900e+01 -8.112641e-01 
1.480000e+01 -8.117790e-01 
1.480100e+01 -8.122873e-01 
1.480200e+01 -8.127889e-01 
1.480300e+01 -8.132838e-01 
1.480400e+01 -8.137720e-01 
1.480500e+01 -8.142535e-01 
1.480600e+01 -8.147283e-01 
1.480700e+01 -8.151963e-01 
1.480800e+01 -8.156576e-01 
1.480900e+01 -8.161121e-01 
1.481000e+01 -8.165599e-01 
1.481100e+01 -8.170009e-01 
1.481200e+01 -8.174351e-01 
1.481300e+01 -8.178625e-01 
1.481400e+01 -8.182831e-01 
1.481500e+01 -8.186970e-01 
1.481600e+01 -8.191039e-01 
1.481700e+01 -8.195041e-01 
1.481800e+01 -8.198974e-01 
1.481900e+01 -8.202838e-01 
1.482000e+01 -8.206634e-01 
1.482100e+01 -8.210362e-01 
1.482200e+01 -8.214020e-01 
1.482300e+01 -8.217610e-01 
1.482400e+01 -8.221130e-01 
1.482500e+01 -8.224582e-01 
1.482600e+01 -8.227964e-01 
1.482700e+01 -8.231277e-01 
1.482800e+01 -8.234521e-01 
1.482900e+01 -8.237695e-01 
1.483000e+01 -8.240800e-01 
1.483100e+01 -8.243835e-01 
1.483200e+01 -8.246800e-01 
1.483300e+01 -8.249696e-01 
1.483400e+01 -8.252522e-01 
1.483500e+01 -8.255278e-01 
1.483600e+01 -8.257964e-01 
1.483700e+01 -8.260580e-01 
1.483800e+01 -8.263125e-01 
1.483900e+01 -8.265600e-01 
1.484000e+01 -8.268005e-01 
1.484100e+01 -8.270340e-01 
1.484200e+01 -8.272604e-01 
1.484300e+01 -8.274797e-01 
1.484400e+01 -8.276920e-01 
1.484500e+01 -8.278972e-01 
1.484600e+01 -8.280953e-01 
1.484700e+01 -8.282863e-01 
1.484800e+01 -8.284703e-01 
1.484900e+01 -8.286471e-01 
1.485000e+01 -8.288168e-01 
1.485100e+01 -8.289794e-01 
1.485200e+01 -8.291349e-01 
1.485300e+01 -8.292832e-01 
1.485400e+01 -8.294244e-01 
1.485500e+01 -8.295585e-01 
1.485600e+01 -8.296854e-01 
1.485700e+01 -8.298051e-01 
1.485800e+01 -8.299177e-01 
1.485900e+01 -8.300231e-01 
1.486000e+01 -8.301213e-01 
1.486100e+01 -8.302123e-01 
1.486200e+01 -8.302961e-01 
1.486300e+01 -8.303728e-01 
1.486400e+01 -8.304422e-01 
1.486500e+01 -8.305044e-01 
1.486600e+01 -8.305594e-01 
1.486700e+01 -8.306072e-01 
1.486800e+01 -8.306477e-01 
1.486900e+01 -8.306810e-01 
1.487000e+01 -8.307071e-01 
1.487100e+01 -8.307259e-01 
1.487200e+01 -8.307375e-01 
1.487300e+01 -8.307418e-01 
1.487400e+01 -8.307388e-01 
1.487500e+01 -8.307286e-01 
1.487600e+01 -8.307111e-01 
1.487700e+01 -8.306863e-01 
1.487800e+01 -8.306542e-01 
1.487900e+01 -8.306149e-01 
1.488000e+01 -8.305682e-01 
1.488100e+01 -8.305143e-01 
1.488200e+01 -8.304530e-01 
1.488300e+01 -8.303844e-01 
1.488400e+01 -8.303086e-01 
1.488500e+01 -8.302254e-01 
1.488600e+01 -8.301348e-01 
1.488700e+01 -8.300370e-01 
1.488800e+01 -8.299318e-01 
1.488900e+01 -8.298193e-01 
1.489000e+01 -8.296994e-01 
1.489100e+01 -8.295722e-01 
1.489200e+01 -8.294376e-01 
1.489300e+01 -8.292957e-01 
1.489400e+01 -8.291464e-01 
1.489500e+01 -8.289898e-01 
1.489600e+01 -8.288258e-01 
1.489700e+01 -8.286544e-01 
1.489800e+01 -8.284756e-01 
1.489900e+01 -8.282895e-01 
1.490000e+01 -8.280960e-01 
1.490100e+01 -8.278951e-01 
1.490200e+01 -8.276869e-01 
1.490300e+01 -8.274712e-01 
1.490400e+01 -8.272481e-01 
1.490500e+01 -8.270177e-01 
1.490600e+01 -8.267798e-01 
1.490700e+01 -8.265346e-01 
1.490800e+01 -8.262819e-01 
1.490900e+01 -8.260219e-01 
1.491000e+01 -8.257544e-01 
1.491100e+01 -8.254795e-01 
1.491200e+01 -8.251972e-01 
1.491300e+01 -8.249075e-01 
1.491400e+01 -8.246103e-01 
1.491500e+01 -8.243058e-01 
1.491600e+01 -8.239938e-01 
1.491700e+01 -8.236744e-01 
1.491800e+01 -8.233475e-01 
1.491900e+01 -8.230133e-01 
1.492000e+01 -8.226715e-01 
1.492100e+01 -8.223224e-01 
1.492200e+01 -8.219658e-01 
1.492300e+01 -8.216018e-01 
1.492400e+01 -8.212304e-01 
1.492500e+01 -8.208515e-01 
1.492600e+01 -8.204651e-01 
1.492700e+01 -8.200714e-01 
1.492800e+01 -8.196701e-01 
1.492900e+01 -8.192615e-01 
1.493000e+01 -8.188454e-01 
1.493100e+01 -8.184218e-01 
1.493200e+01 -8.179908e-01 
1.493300e+01 -8.175523e-01 
1.493400e+01 -8.171064e-01 
1.493500e+01 -8.166531e-01 
1.493600e+01 -8.161922e-01 
1.493700e+01 -8.157240e-01 
1.493800e+01 -8.152483e-01 
1.493900e+01 -8.147651e-01 
1.494000e+01 -8.142745e-01 
1.494100e+01 -8.137764e-01 
1.494200e+01 -8.132709e-01 
1.494300e+01 -8.127579e-01 
1.494400e+01 -8.122375e-01 
1.494500e+01 -8.117096e-01 
1.494600e+01 -8.111742e-01 
1.494700e+01 -8.106314e-01 
1.494800e+01 -8.100812e-01 
1.494900e+01 -8.095235e-01 
1.495000e+01 -8.089584e-01 
1.495100e+01 -8.083858e-01 
1.495200e+01 -8.078057e-01 
1.495300e+01 -8.072182e-01 
1.495400e+01 -8.066233e-01 
1.495500e+01 -8.060209e-01 
1.495600e+01 -8.054111e-01 
1.495700e+01 -8.047938e-01 
1.495800e+01 -8.041691e-01 
1.495900e+01 -8.035369e-01 
1.496000e+01 -8.028973e-01 
1.496100e+01 -8.022503e-01 
1.496200e+01 -8.015958e-01 
1.496300e+01 -8.009339e-01 
1.496400e+01 -8.002645e-01 
1.496500e+01 -7.995878e-01 
1.496600e+01 -7.989035e-01 
1.496700e+01 -7.982119e-01 
1.496800e+01 -7.975128e-01 
1.496900e+01 -7.968064e-01 
1.497000e+01 -7.960924e-01 
1.497100e+01 -7.953711e-01 
1.497200e+01 -7.946424e-01 
1.497300e+01 -7.939062e-01 
1.497400e+01 -7.931626e-01 
1.497500e+01 -7.924117e-01 
1.497600e+01 -7.916533e-01 
1.497700e+01 -7.908875e-01 
1.497800e+01 -7.901143e-01 
1.497900e+01 -7.893337e-01 
1.498000e+01 -7.885457e-01 
1.498100e+01 -7.877503e-01 
1.498200e+01 -7.869476e-01 
1.498300e+01 -7.861374e-01 
1.498400e+01 -7.853199e-01 
1.498500e+01 -7.844950e-01 
1.498600e+01 -7.836627e-01 
1.498700e+01 -7.828230e-01 
1.498800e+01 -7.819760e-01 
1.498900e+01 -7.811216e-01 
1.499000e+01 -7.802599e-01 
1.499100e+01 -7.793908e-01 
1.499200e+01 -7.785143e-01 
1.499300e+01 -7.776305e-01 
1.499400e+01 -7.767393e-01 
1.499500e+01 -7.758409e-01 
1.499600e+01 -7.749350e-01 
1.499700e+01 -7.740219e-01 
1.499800e+01 -7.731014e-01 
1.499900e+01 -7.721736e-01 
1.500000e+01 -7.712385e-01 
1.500100e+01 -7.702961e-01 
1.500200e+01 -7.693463e-01 
1.500300e+01 -7.683893e-01 
1.500400e+01 -7.674250e-01 
1.500500e+01 -7.664533e-01 
1.500600e+01 -7.654744e-01 
1.500700e+01 -7.644882e-01 
1.500800e+01 -7.634948e-01 
1.500900e+01 -7.624940e-01 
1.501000e+01 -7.614860e-01 
1.501100e+01 -7.604708e-01 
1.501200e+01 -7.594483e-01 
1.501300e+01 -7.584185e-01 
1.501400e+01 -7.573815e-01 
1.501500e+01 -7.563373e-01 
1.501600e+01 -7.552858e-01 
1.501700e+01 -7.542271e-01 
1.501800e+01 -7.531612e-01 
1.501900e+01 -7.520881e-01 
1.502000e+01 -7.510077e-01 
1.502100e+01 -7.499202e-01 
1.502200e+01 -7.488255e-01 
1.502300e+01 -7.477236e-01 
1.502400e+01 -7.466145e-01 
1.502500e+01 -7.454983e-01 
1.502600e+01 -7.443749e-01 
1.502700e+01 -7.432443e-01 
1.502800e+01 -7.421066e-01 
1.502900e+01 -7.409617e-01 
1.503000e+01 -7.398097e-01 
1.503100e+01 -7.386506e-01 
1.503200e+01 -7.374843e-01 
1.503300e+01 -7.363109e-01 
1.503400e+01 -7.351304e-01 
1.503500e+01 -7.339429e-01 
1.503600e+01 -7.327482e-01 
1.503700e+01 -7.315464e-01 
1.503800e+01 -7.303376e-01 
1.503900e+01 -7.291217e-01 
1.504000e+01 -7.278988e-01 
1.504100e+01 -7.266688e-01 
1.504200e+01 -7.254317e-01 
1.504300e+01 -7.241876e-01 
1.504400e+01 -7.229365e-01 
1.504500e+01 -7.216784e-01 
1.504600e+01 -7.204132e-01 
1.504700e+01 -7.191411e-01 
1.504800e+01 -7.178619e-01 
1.504900e+01 -7.165758e-01 
1.505000e+01 -7.152827e-01 
1.505100e+01 -7.139826e-01 
1.505200e+01 -7.126756e-01 
1.505300e+01 -7.113616e-01 
1.505400e+01 -7.100407e-01 
1.505500e+01 -7.087129e-01 
1.505600e+01 -7.073781e-01 
1.505700e+01 -7.060364e-01 
1.505800e+01 -7.046878e-01 
1.505900e+01 -7.033324e-01 
1.506000e+01 -7.019700e-01 
1.506100e+01 -7.006008e-01 
1.506200e+01 -6.992247e-01 
1.506300e+01 -6.978417e-01 
1.506400e+01 -6.964519e-01 
1.506500e+01 -6.950553e-01 
1.506600e+01 -6.936519e-01 
1.506700e+01 -6.922416e-01 
1.506800e+01 -6.908245e-01 
1.506900e+01 -6.894007e-01 
1.507000e+01 -6.879700e-01 
1.507100e+01 -6.865326e-01 
1.507200e+01 -6.850884e-01 
1.507300e+01 -6.836375e-01 
1.507400e+01 -6.821798e-01 
1.507500e+01 -6.807154e-01 
1.507600e+01 -6.792443e-01 
1.507700e+01 -6.777665e-01 
1.507800e+01 -6.762820e-01 
1.507900e+01 -6.747908e-01 
1.508000e+01 -6.732929e-01 
1.508100e+01 -6.717883e-01 
1.508200e+01 -6.702771e-01 
1.508300e+01 -6.687593e-01 
1.508400e+01 -6.672348e-01 
1.508500e+01 -6.657037e-01 
1.508600e+01 -6.641661e-01 
1.508700e+01 -6.626218e-01 
1.508800e+01 -6.610709e-01 
1.508900e+01 -6.595135e-01 
1.509000e+01 -6.579495e-01 
1.509100e+01 -6.563789e-01 
1.509200e+01 -6.548019e-01 
1.509300e+01 -6.532183e-01 
1.509400e+01 -6.516282e-01 
1.509500e+01 -6.500316e-01 
1.509600e+01 -6.484285e-01 
1.509700e+01 -6.468189e-01 
1.509800e+01 -6.452029e-01 
1.509900e+01 -6.435805e-01 
1.510000e+01 -6.419516e-01 
1.510100e+01 -6.403162e-01 
1.510200e+01 -6.386745e-01 
1.510300e+01 -6.370264e-01 
1.510400e+01 -6.353719e-01 
1.510500e+01 -6.337110e-01 
1.510600e+01 -6.320438e-01 
1.510700e+01 -6.303702e-01 
1.510800e+01 -6.286903e-01 
1.510900e+01 -6.270041e-01 
1.511000e+01 -6.253115e-01 
1.511100e+01 -6.236127e-01 
1.511200e+01 -6.219076e-01 
1.511300e+01 -6.201963e-01 
1.511400e+01 -6.184787e-01 
1.511500e+01 -6.167549e-01 
1.511600e+01 -6.150248e-01 
1.511700e+01 -6.132886e-01 
1.511800e+01 -6.115461e-01 
1.511900e+01 -6.097975e-01 
1.512000e+01 -6.080427e-01 
1.512100e+01 -6.062817e-01 
1.512200e+01 -6.045147e-01 
1.512300e+01 -6.027415e-01 
1.512400e+01 -6.009622e-01 
1.512500e+01 -5.991768e-01 
1.512600e+01 -5.973853e-01 
1.512700e+01 -5.955878e-01 
1.512800e+01 -5.937842e-01 
1.512900e+01 -5.919746e-01 
1.513000e+01 -5.901589e-01 
1.513100e+01 -5.883373e-01 
1.513200e+01 -5.865097e-01 
1.513300e+01 -5.846761e-01 
1.513400e+01 -5.828365e-01 
1.513500e+01 -5.809910e-01 
1.513600e+01 -5.791396e-01 
1.513700e+01 -5.772823e-01 
1.513800e+01 -5.754191e-01 
1.513900e+01 -5.735500e-01 
1.514000e+01 -5.716750e-01 
1.514100e+01 -5.697942e-01 
1.514200e+01 -5.679075e-01 
1.514300e+01 -5.660151e-01 
1.514400e+01 -5.641168e-01 
1.514500e+01 -5.622128e-01 
1.514600e+01 -5.603029e-01 
1.514700e+01 -5.583874e-01 
1.514800e+01 -5.564661e-01 
1.514900e+01 -5.545390e-01 
1.515000e+01 -5.526063e-01 
1.515100e+01 -5.506679e-01 
1.515200e+01 -5.487238e-01 
1.515300e+01 -5.467741e-01 
1.515400e+01 -5.448187e-01 
1.515500e+01 -5.428577e-01 
1.515600e+01 -5.408911e-01 
1.515700e+01 -5.389189e-01 
1.515800e+01 -5.369411e-01 
1.515900e+01 -5.349578e-01 
1.516000e+01 -5.329690e-01 
1.516100e+01 -5.309746e-01 
1.516200e+01 -5.289747e-01 
1.516300e+01 -5.269694e-01 
1.516400e+01 -5.249585e-01 
1.516500e+01 -5.229423e-01 
1.516600e+01 -5.209206e-01 
1.516700e+01 -5.188934e-01 
1.516800e+01 -5.168609e-01 
1.516900e+01 -5.148230e-01 
1.517000e+01 -5.127797e-01 
1.517100e+01 -5.107311e-01 
1.517200e+01 -5.086772e-01 
1.517300e+01 -5.066180e-01 
1.517400e+01 -5.045534e-01 
1.517500e+01 -5.024836e-01 
1.517600e+01 -5.004086e-01 
1.517700e+01 -4.983283e-01 
1.517800e+01 -4.962428e-01 
1.517900e+01 -4.941521e-01 
1.518000e+01 -4.920562e-01 
1.518100e+01 -4.899551e-01 
1.518200e+01 -4.878489e-01 
1.518300e+01 -4.857376e-01 
1.518400e+01 -4.836211e-01 
1.518500e+01 -4.814996e-01 
1.518600e+01 -4.793730e-01 
1.518700e+01 -4.772414e-01 
1.518800e+01 -4.751047e-01 
1.518900e+01 -4.729630e-01 
1.519000e+01 -4.708163e-01 
1.519100e+01 -4.686646e-01 
1.519200e+01 -4.665080e-01 
1.519300e+01 -4.643465e-01 
1.519400e+01 -4.621800e-01 
1.519500e+01 -4.600086e-01 
1.519600e+01 -4.578324e-01 
1.519700e+01 -4.556512e-01 
1.519800e+01 -4.534653e-01 
1.519900e+01 -4.512745e-01 
1.520000e+01 -4.490789e-01 
1.520100e+01 -4.468786e-01 
1.520200e+01 -4.446734e-01 
1.520300e+01 -4.424636e-01 
1.520400e+01 -4.402490e-01 
1.520500e+01 -4.380297e-01 
1.520600e+01 -4.358057e-01 
1.520700e+01 -4.335771e-01 
1.520800e+01 -4.313438e-01 
1.520900e+01 -4.291059e-01 
1.521000e+01 -4.268634e-01 
1.521100e+01 -4.246163e-01 
1.521200e+01 -4.223646e-01 
1.521300e+01 -4.201084e-01 
1.521400e+01 -4.178477e-01 
1.521500e+01 -4.155825e-01 
1.521600e+01 -4.133128e-01 
1.521700e+01 -4.110386e-01 
1.521800e+01 -4.087600e-01 
1.521900e+01 -4.064770e-01 
1.522000e+01 -4.041896e-01 
1.522100e+01 -4.018978e-01 
1.522200e+01 -3.996017e-01 
1.522300e+01 -3.973012e-01 
1.522400e+01 -3.949964e-01 
1.522500e+01 -3.926873e-01 
1.522600e+01 -3.903739e-01 
1.522700e+01 -3.880563e-01 
1.522800e+01 -3.857344e-01 
1.522900e+01 -3.834084e-01 
1.523000e+01 -3.810781e-01 
1.523100e+01 -3.787437e-01 
1.523200e+01 -3.764051e-01 
1.523300e+01 -3.740625e-01 
1.523400e+01 -3.717157e-01 
1.523500e+01 -3.693648e-01 
1.523600e+01 -3.670099e-01 
1.523700e+01 -3.646509e-01 
1.523800e+01 -3.622879e-01 
1.523900e+01 -3.599209e-01 
1.524000e+01 -3.575500e-01 
1.524100e+01 -3.551751e-01 
1.524200e+01 -3.527962e-01 
1.524300e+01 -3.504135e-01 
1.524400e+01 -3.480269e-01 
1.524500e+01 -3.456364e-01 
1.524600e+01 -3.432421e-01 
1.524700e+01 -3.408439e-01 
1.524800e+01 -3.384420e-01 
1.524900e+01 -3.360362e-01 
1.525000e+01 -3.336268e-01 
1.525100e+01 -3.312135e-01 
1.525200e+01 -3.287966e-01 
1.525300e+01 -3.263760e-01 
1.525400e+01 -3.239518e-01 
1.525500e+01 -3.215239e-01 
1.525600e+01 -3.190923e-01 
1.525700e+01 -3.166572e-01 
1.525800e+01 -3.142185e-01 
1.525900e+01 -3.117763e-01 
1.526000e+01 -3.093305e-01 
1.526100e+01 -3.068812e-01 
1.526200e+01 -3.044285e-01 
1.526300e+01 -3.019723e-01 
1.526400e+01 -2.995126e-01 
1.526500e+01 -2.970496e-01 
1.526600e+01 -2.945831e-01 
1.526700e+01 -2.921133e-01 
1.526800e+01 -2.896401e-01 
1.526900e+01 -2.871636e-01 
1.527000e+01 -2.846838e-01 
1.527100e+01 -2.822008e-01 
1.527200e+01 -2.797144e-01 
1.527300e+01 -2.772249e-01 
1.527400e+01 -2.747322e-01 
1.527500e+01 -2.722362e-01 
1.527600e+01 -2.697371e-01 
1.527700e+01 -2.672349e-01 
1.527800e+01 -2.647296e-01 
1.527900e+01 -2.622212e-01 
1.528000e+01 -2.597097e-01 
1.528100e+01 -2.571951e-01 
1.528200e+01 -2.546776e-01 
1.528300e+01 -2.521570e-01 
1.528400e+01 -2.496335e-01 
1.528500e+01 -2.471071e-01 
1.528600e+01 -2.445777e-01 
1.528700e+01 -2.420454e-01 
1.528800e+01 -2.395103e-01 
1.528900e+01 -2.369723e-01 
1.529000e+01 -2.344314e-01 
1.529100e+01 -2.318878e-01 
1.529200e+01 -2.293414e-01 
1.529300e+01 -2.267922e-01 
1.529400e+01 -2.242404e-01 
1.529500e+01 -2.216857e-01 
1.529600e+01 -2.191285e-01 
1.529700e+01 -2.165685e-01 
1.529800e+01 -2.140059e-01 
1.529900e+01 -2.114408e-01 
1.530000e+01 -2.088730e-01 
1.530100e+01 -2.063027e-01 
1.530200e+01 -2.037298e-01 
1.530300e+01 -2.011544e-01 
1.530400e+01 -1.985766e-01 
1.530500e+01 -1.959962e-01 
1.530600e+01 -1.934135e-01 
1.530700e+01 -1.908283e-01 
1.530800e+01 -1.882407e-01 
1.530900e+01 -1.856508e-01 
1.531000e+01 -1.830585e-01 
1.531100e+01 -1.804639e-01 
1.531200e+01 -1.778670e-01 
1.531300e+01 -1.752679e-01 
1.531400e+01 -1.726665e-01 
1.531500e+01 -1.700629e-01 
1.531600e+01 -1.674571e-01 
1.531700e+01 -1.648491e-01 
1.531800e+01 -1.622390e-01 
1.531900e+01 -1.596268e-01 
1.532000e+01 -1.570124e-01 
1.532100e+01 -1.543960e-01 
1.532200e+01 -1.517776e-01 
1.532300e+01 -1.491572e-01 
1.532400e+01 -1.465347e-01 
1.532500e+01 -1.439103e-01 
1.532600e+01 -1.412840e-01 
1.532700e+01 -1.386557e-01 
1.532800e+01 -1.360256e-01 
1.532900e+01 -1.333935e-01 
1.533000e+01 -1.307597e-01 
1.533100e+01 -1.281240e-01 
1.533200e+01 -1.254865e-01 
1.533300e+01 -1.228473e-01 
1.533400e+01 -1.202063e-01 
1.533500e+01 -1.175636e-01 
1.533600e+01 -1.149192e-01 
1.533700e+01 -1.122732e-01 
1.533800e+01 -1.096255e-01 
1.533900e+01 -1.069762e-01 
1.534000e+01 -1.043253e-01 
1.534100e+01 -1.016729e-01 
1.534200e+01 -9.901891e-02 
1.534300e+01 -9.636342e-02 
1.534400e+01 -9.370644e-02 
1.534500e+01 -9.104800e-02 
1.534600e+01 -8.838812e-02 
1.534700e+01 -8.572684e-02 
1.534800e+01 -8.306417e-02 
1.534900e+01 -8.040015e-02 
1.535000e+01 -7.773479e-02 
1.535100e+01 -7.506813e-02 
1.535200e+01 -7.240019e-02 
1.535300e+01 -6.973099e-02 
1.535400e+01 -6.706056e-02 
1.535500e+01 -6.438893e-02 
1.535600e+01 -6.171612e-02 
1.535700e+01 -5.904217e-02 
1.535800e+01 -5.636708e-02 
1.535900e+01 -5.369090e-02 
1.536000e+01 -5.101364e-02 
1.536100e+01 -4.833533e-02 
1.536200e+01 -4.565600e-02 
1.536300e+01 -4.297567e-02 
1.536400e+01 -4.029438e-02 
1.536500e+01 -3.761214e-02 
1.536600e+01 -3.492898e-02 
1.536700e+01 -3.224492e-02 
1.536800e+01 -2.956000e-02 
1.536900e+01 -2.687424e-02 
1.537000e+01 -2.418767e-02 
1.537100e+01 -2.150031e-02 
1.537200e+01 -1.881218e-02 
1.537300e+01 -1.612332e-02 
1.537400e+01 -1.343375e-02 
1.537500e+01 -1.074349e-02 
1.537600e+01 -8.052577e-03 
1.537700e+01 -5.361030e-03 
1.537800e+01 -2.668878e-03 
1.537900e+01 2.385470e-05 
1.538000e+01 2.717141e-03 
1.538100e+01 5.410954e-03 
1.538200e+01 8.105269e-03 
1.538300e+01 1.080006e-02 
1.538400e+01 1.349530e-02 
1.538500e+01 1.619096e-02 
1.538600e+01 1.888702e-02 
1.538700e+01 2.158345e-02 
1.538800e+01 2.428022e-02 
1.538900e+01 2.697731e-02 
1.539000e+01 2.967469e-02 
1.539100e+01 3.237234e-02 
1.539200e+01 3.507023e-02 
1.539300e+01 3.776833e-02 
1.539400e+01 4.046661e-02 
1.539500e+01 4.316506e-02 
1.539600e+01 4.586364e-02 
1.539700e+01 4.856233e-02 
1.539800e+01 5.126110e-02 
1.539900e+01 5.395992e-02 
1.540000e+01 5.665878e-02 
1.540100e+01 5.935763e-02 
1.540200e+01 6.205647e-02 
1.540300e+01 6.475525e-02 
1.540400e+01 6.745396e-02 
1.540500e+01 7.015256e-02 
1.540600e+01 7.285103e-02 
1.540700e+01 7.554935e-02 
1.540800e+01 7.824749e-02 
1.540900e+01 8.094542e-02 
1.541000e+01 8.364311e-02 
1.541100e+01 8.634054e-02 
1.541200e+01 8.903769e-02 
1.541300e+01 9.173452e-02 
1.541400e+01 9.443101e-02 
1.541500e+01 9.712714e-02 
1.541600e+01 9.982288e-02 
1.541700e+01 1.025182e-01 
1.541800e+01 1.052131e-01 
1.541900e+01 1.079075e-01 
1.542000e+01 1.106014e-01 
1.542100e+01 1.132947e-01 
1.542200e+01 1.159876e-01 
1.542300e+01 1.186798e-01 
1.542400e+01 1.213715e-01 
1.542500e+01 1.240625e-01 
1.542600e+01 1.267528e-01 
1.542700e+01 1.294425e-01 
1.542800e+01 1.321315e-01 
1.542900e+01 1.348197e-01 
1.543000e+01 1.375072e-01 
1.543100e+01 1.401939e-01 
1.543200e+01 1.428797e-01 
1.543300e+01 1.455648e-01 
1.543400e+01 1.482489e-01 
1.543500e+01 1.509322e-01 
1.543600e+01 1.536145e-01 
1.543700e+01 1.562959e-01 
1.543800e+01 1.589764e-01 
1.543900e+01 1.616558e-01 
1.544000e+01 1.643342e-01 
1.544100e+01 1.670116e-01 
1.544200e+01 1.696879e-01 
1.544300e+01 1.723631e-01 
1.544400e+01 1.750371e-01 
1.544500e+01 1.777100e-01 
1.544600e+01 1.803817e-01 
1.544700e+01 1.830522e-01 
1.544800e+01 1.857215e-01 
1.544900e+01 1.883895e-01 
1.545000e+01 1.910562e-01 
1.545100e+01 1.937217e-01 
1.545200e+01 1.963857e-01 
1.545300e+01 1.990484e-01 
1.545400e+01 2.017098e-01 
1.545500e+01 2.043697e-01 
1.545600e+01 2.070281e-01 
1.545700e+01 2.096851e-01 
1.545800e+01 2.123406e-01 
1.545900e+01 2.149946e-01 
1.546000e+01 2.176470e-01 
1.546100e+01 2.202979e-01 
1.546200e+01 2.229471e-01 
1.546300e+01 2.255947e-01 
1.546400e+01 2.282407e-01 
1.546500e+01 2.308850e-01 
1.546600e+01 2.335276e-01 
1.546700e+01 2.361685e-01 
1.546800e+01 2.388076e-01 
1.546900e+01 2.414449e-01 
1.547000e+01 2.440804e-01 
1.547100e+01 2.467141e-01 
1.547200e+01 2.493459e-01 
1.547300e+01 2.519759e-01 
1.547400e+01 2.546039e-01 
1.547500e+01 2.572300e-01 
1.547600e+01 2.598541e-01 
1.547700e+01 2.624763e-01 
1.547800e+01 2.650964e-01 
1.547900e+01 2.677145e-01 
1.548000e+01 2.703305e-01 
1.548100e+01 2.729445e-01 
1.548200e+01 2.755563e-01 
1.548300e+01 2.781660e-01 
1.548400e+01 2.807735e-01 
1.548500e+01 2.833788e-01 
1.548600e+01 2.859819e-01 
1.548700e+01 2.885827e-01 
1.548800e+01 2.911813e-01 
1.548900e+01 2.937776e-01 
1.549000e+01 2.963715e-01 
1.549100e+01 2.989632e-01 
1.549200e+01 3.015524e-01 
1.549300e+01 3.041392e-01 
1.549400e+01 3.067237e-01 
1.549500e+01 3.093056e-01 
1.549600e+01 3.118851e-01 
1.549700e+01 3.144621e-01 
1.549800e+01 3.170366e-01 
1.549900e+01 3.196085e-01 
1.550000e+01 3.221779e-01 
1.550100e+01 3.247446e-01 
1.550200e+01 3.273087e-01 
1.550300e+01 3.298702e-01 
1.550400e+01 3.324290e-01 
1.550500e+01 3.349851e-01 
1.550600e+01 3.375385e-01 
1.550700e+01 3.400891e-01 
1.550800e+01 3.426369e-01 
1.550900e+01 3.451819e-01 
1.551000e+01 3.477241e-01 
1.551100e+01 3.502635e-01 
1.551200e+01 3.528000e-01 
1.551300e+01 3.553336e-01 
1.551400e+01 3.578642e-01 
1.551500e+01 3.603919e-01 
1.551600e+01 3.629166e-01 
1.551700e+01 3.654384e-01 
1.551800e+01 3.679571e-01 
1.551900e+01 3.704727e-01 
1.552000e+01 3.729853e-01 
1.552100e+01 3.754948e-01 
1.552200e+01 3.780011e-01 
1.552300e+01 3.805043e-01 
1.552400e+01 3.830043e-01 
1.552500e+01 3.855012e-01 
1.552600e+01 3.879948e-01 
1.552700e+01 3.904851e-01 
1.552800e+01 3.929722e-01 
1.552900e+01 3.954560e-01 
1.553000e+01 3.979365e-01 
1.553100e+01 4.004136e-01 
1.553200e+01 4.028874e-01 
1.553300e+01 4.053577e-01 
1.553400e+01 4.078247e-01 
1.553500e+01 4.102882e-01 
1.553600e+01 4.127482e-01 
1.553700e+01 4.152047e-01 
1.553800e+01 4.176578e-01 
1.553900e+01 4.201073e-01 
1.554000e+01 4.225532e-01 
1.554100e+01 4.249955e-01 
1.554200e+01 4.274343e-01 
1.554300e+01 4.298694e-01 
1.554400e+01 4.323008e-01 
1.554500e+01 4.347286e-01 
1.554600e+01 4.371526e-01 
1.554700e+01 4.395730e-01 
1.554800e+01 4.419896e-01 
1.554900e+01 4.444023e-01 
1.555000e+01 4.468113e-01 
1.555100e+01 4.492165e-01 
1.555200e+01 4.516178e-01 
1.555300e+01 4.540153e-01 
1.555400e+01 4.564089e-01 
1.555500e+01 4.587985e-01 
1.555600e+01 4.611842e-01 
1.555700e+01 4.635659e-01 
1.555800e+01 4.659437e-01 
1.555900e+01 4.683174e-01 
1.556000e+01 4.706871e-01 
1.556100e+01 4.730528e-01 
1.556200e+01 4.754143e-01 
1.556300e+01 4.777718e-01 
1.556400e+01 4.801251e-01 
1.556500e+01 4.824743e-01 
1.556600e+01 4.848193e-01 
1.556700e+01 4.871601e-01 
1.556800e+01 4.894967e-01 
1.556900e+01 4.918291e-01 
1.557000e+01 4.941572e-01 
1.557100e+01 4.964810e-01 
1.557200e+01 4.988005e-01 
1.557300e+01 5.011156e-01 
1.557400e+01 5.034264e-01 
1.557500e+01 5.057329e-01 
1.557600e+01 5.080349e-01 
1.557700e+01 5.103325e-01 
1.557800e+01 5.126257e-01 
1.557900e+01 5.149143e-01 
1.558000e+01 5.171985e-01 
1.558100e+01 5.194782e-01 
1.558200e+01 5.217534e-01 
1.558300e+01 5.240240e-01 
1.558400e+01 5.262900e-01 
1.558500e+01 5.285514e-01 
1.558600e+01 5.308082e-01 
1.558700e+01 5.330604e-01 
1.558800e+01 5.353079e-01 
1.558900e+01 5.375507e-01 
1.559000e+01 5.397888e-01 
1.559100e+01 5.420221e-01 
1.559200e+01 5.442508e-01 
1.559300e+01 5.464746e-01 
1.559400e+01 5.486936e-01 
1.559500e+01 5.509078e-01 
1.559600e+01 5.531172e-01 
1.559700e+01 5.553217e-01 
1.559800e+01 5.575214e-01 
1.559900e+01 5.597161e-01 
1.560000e+01 5.619059e-01 
1.560100e+01 5.640907e-01 
1.560200e+01 5.662706e-01 
1.560300e+01 5.684455e-01 
1.560400e+01 5.706154e-01 
1.560500e+01 5.727803e-01 
1.560600e+01 5.749401e-01 
1.560700e+01 5.770948e-01 
1.560800e+01 5.792445e-01 
1.560900e+01 5.813890e-01 
1.561000e+01 5.835284e-01 
1.561100e+01 5.856626e-01 
1.561200e+01 5.877917e-01 
1.561300e+01 5.899155e-01 
1.561400e+01 5.920342e-01 
1.561500e+01 5.941476e-01 
1.561600e+01 5.962557e-01 
1.561700e+01 5.983586e-01 
1.561800e+01 6.004561e-01 
1.561900e+01 6.025484e-01 
1.562000e+01 6.046353e-01 
1.562100e+01 6.067168e-01 
1.562200e+01 6.087930e-01 
1.562300e+01 6.108638e-01 
1.562400e+01 6.129291e-01 
1.562500e+01 6.149890e-01 
1.562600e+01 6.170434e-01 
1.562700e+01 6.190924e-01 
1.562800e+01 6.211359e-01 
1.562900e+01 6.231738e-01 
1.563000e+01 6.252062e-01 
1.563100e+01 6.272331e-01 
1.563200e+01 6.292544e-01 
1.563300e+01 6.312700e-01 
1.563400e+01 6.332801e-01 
1.563500e+01 6.352845e-01 
1.563600e+01 6.372833e-01 
1.563700e+01 6.392764e-01 
1.563800e+01 6.412638e-01 
1.563900e+01 6.432455e-01 
1.564000e+01 6.452214e-01 
1.564100e+01 6.471916e-01 
1.564200e+01 6.491561e-01 
1.564300e+01 6.511147e-01 
1.564400e+01 6.530676e-01 
1.564500e+01 6.550146e-01 
1.564600e+01 6.569557e-01 
1.564700e+01 6.588911e-01 
1.564800e+01 6.608205e-01 
1.564900e+01 6.627440e-01 
1.565000e+01 6.646616e-01 
1.565100e+01 6.665733e-01 
1.565200e+01 6.684790e-01 
1.565300e+01 6.703788e-01 
1.565400e+01 6.722725e-01 
1.565500e+01 6.741603e-01 
1.565600e+01 6.760420e-01 
1.565700e+01 6.779177e-01 
1.565800e+01 6.797873e-01 
1.565900e+01 6.816509e-01 
1.566000e+01 6.835083e-01 
1.566100e+01 6.853596e-01 
1.566200e+01 6.872048e-01 
1.566300e+01 6.890439e-01 
1.566400e+01 6.908768e-01 
1.566500e+01 6.927034e-01 
1.566600e+01 6.945239e-01 
1.566700e+01 6.963382e-01 
1.566800e+01 6.981462e-01 
1.566900e+01 6.999480e-01 
1.567000e+01 7.017435e-01 
1.567100e+01 7.035328e-01 
1.567200e+01 7.053157e-01 
1.567300e+01 7.070923e-01 
1.567400e+01 7.088625e-01 
1.567500e+01 7.106264e-01 
1.567600e+01 7.123840e-01 
1.567700e+01 7.141351e-01 
1.567800e+01 7.158798e-01 
1.567900e+01 7.176182e-01 
1.568000e+01 7.193500e-01 
1.568100e+01 7.210755e-01 
1.568200e+01 7.227944e-01 
1.568300e+01 7.245069e-01 
1.568400e+01 7.262129e-01 
1.568500e+01 7.279123e-01 
1.568600e+01 7.296052e-01 
1.568700e+01 7.312916e-01 
1.568800e+01 7.329714e-01 
1.568900e+01 7.346446e-01 
1.569000e+01 7.363113e-01 
1.569100e+01 7.379713e-01 
1.569200e+01 7.396247e-01 
1.569300e+01 7.412714e-01 
1.569400e+01 7.429115e-01 
1.569500e+01 7.445449e-01 
1.569600e+01 7.461717e-01 
1.569700e+01 7.477917e-01 
1.569800e+01 7.494050e-01 
1.569900e+01 7.510116e-01 
1.570000e+01 7.526114e-01 
1.570100e+01 7.542044e-01 
1.570200e+01 7.557907e-01 
1.570300e+01 7.573702e-01 
1.570400e+01 7.589429e-01 
1.570500e+01 7.605088e-01 
1.570600e+01 7.620678e-01 
1.570700e+01 7.636200e-01 
1.570800e+01 7.651653e-01 
1.570900e+01 7.667037e-01 
1.571000e+01 7.682352e-01 
1.571100e+01 7.697599e-01 
1.571200e+01 7.712776e-01 
1.571300e+01 7.727884e-01 
1.571400e+01 7.742922e-01 
1.571500e+01 7.757891e-01 
1.571600e+01 7.772789e-01 
1.571700e+01 7.787618e-01 
1.571800e+01 7.802377e-01 
1.571900e+01 7.817066e-01 
1.572000e+01 7.831685e-01 
1.572100e+01 7.846233e-01 
1.572200e+01 7.860710e-01 
1.572300e+01 7.875117e-01 
1.572400e+01 7.889453e-01 
1.572500e+01 7.903718e-01 
1.572600e+01 7.917912e-01 
1.572700e+01 7.932035e-01 
1.572800e+01 7.946086e-01 
1.572900e+01 7.960066e-01 
1.573000e+01 7.973975e-01 
1.573100e+01 7.987811e-01 
1.573200e+01 8.001576e-01 
1.573300e+01 8.015269e-01 
1.573400e+01 8.028890e-01 
1.573500e+01 8.042438e-01 
1.573600e+01 8.055914e-01 
1.573700e+01 8.069318e-01 
1.573800e+01 8.082649e-01 
1.573900e+01 8.095908e-01 
1.574000e+01 8.109093e-01 
1.574100e+01 8.122206e-01 
1.574200e+01 8.135246e-01 
1.574300e+01 8.148212e-01 
1.574400e+01 8.161106e-01 
1.574500e+01 8.173926e-01 
1.574600e+01 8.186672e-01 
1.574700e+01 8.199345e-01 
1.574800e+01 8.211944e-01 
1.574900e+01 8.224469e-01 
1.575000e+01 8.236921e-01 
1.575100e+01 8.249298e-01 
1.575200e+01 8.261601e-01 
1.575300e+01 8.273830e-01 
1.575400e+01 8.285985e-01 
1.575500e+01 8.298065e-01 
1.575600e+01 8.310070e-01 
1.575700e+01 8.322001e-01 
1.575800e+01 8.333857e-01 
1.575900e+01 8.345638e-01 
1.576000e+01 8.357344e-01 
1.576100e+01 8.368975e-01 
1.576200e+01 8.380531e-01 
1.576300e+01 8.392012e-01 
1.576400e+01 8.403417e-01 
1.576500e+01 8.414746e-01 
1.576600e+01 8.426000e-01 
1.576700e+01 8.437179e-01 
1.576800e+01 8.448282e-01 
1.576900e+01 8.459308e-01 
1.577000e+01 8.470259e-01 
1.577100e+01 8.481134e-01 
1.577200e+01 8.491933e-01 
1.577300e+01 8.502655e-01 
1.577400e+01 8.513301e-01 
1.577500e+01 8.523871e-01 
1.577600e+01 8.534364e-01 
1.577700e+01 8.544780e-01 
1.577800e+01 8.555120e-01 
1.577900e+01 8.565383e-01 
1.578000e+01 8.575570e-01 
1.578100e+01 8.585679e-01 
1.578200e+01 8.595711e-01 
1.578300e+01 8.605667e-01 
1.578400e+01 8.615545e-01 
1.578500e+01 8.625346e-01 
1.578600e+01 8.635069e-01 
1.578700e+01 8.644715e-01 
1.578800e+01 8.654284e-01 
1.578900e+01 8.663775e-01 
1.579000e+01 8.673188e-01 
1.579100e+01 8.682524e-01 
1.579200e+01 8.691782e-01 
1.579300e+01 8.700962e-01 
1.579400e+01 8.710064e-01 
1.579500e+01 8.719088e-01 
1.579600e+01 8.728034e-01 
1.579700e+01 8.736901e-01 
1.579800e+01 8.745691e-01 
1.579900e+01 8.754402e-01 
1.580000e+01 8.763035e-01 
1.580100e+01 8.771590e-01 
1.580200e+01 8.780066e-01 
1.580300e+01 8.788463e-01 
1.580400e+01 8.796782e-01 
1.580500e+01 8.805022e-01 
1.580600e+01 8.813183e-01 
1.580700e+01 8.821266e-01 
1.580800e+01 8.829270e-01 
1.580900e+01 8.837194e-01 
1.581000e+01 8.845040e-01 
1.581100e+01 8.852807e-01 
1.581200e+01 8.860494e-01 
1.581300e+01 8.868103e-01 
1.581400e+01 8.875632e-01 
1.581500e+01 8.883082e-01 
1.581600e+01 8.890453e-01 
1.581700e+01 8.897744e-01 
1.581800e+01 8.904956e-01 
1.581900e+01 8.912088e-01 
1.582000e+01 8.919141e-01 
1.582100e+01 8.926114e-01 
1.582200e+01 8.933008e-01 
1.582300e+01 8.939821e-01 
1.582400e+01 8.946556e-01 
1.582500e+01 8.953210e-01 
1.582600e+01 8.959784e-01 
1.582700e+01 8.966279e-01 
1.582800e+01 8.972694e-01 
1.582900e+01 8.979029e-01 
1.583000e+01 8.985284e-01 
1.583100e+01 8.991459e-01 
1.583200e+01 8.997553e-01 
1.583300e+01 9.003568e-01 
1.583400e+01 9.009502e-01 
1.583500e+01 9.015357e-01 
1.583600e+01 9.021131e-01 
1.583700e+01 9.026825e-01 
1.583800e+01 9.032438e-01 
1.583900e+01 9.037971e-01 
1.584000e+01 9.043424e-01 
1.584100e+01 9.048797e-01 
1.584200e+01 9.054089e-01 
1.584300e+01 9.059300e-01 
1.584400e+01 9.064431e-01 
1.584500e+01 9.069482e-01 
1.584600e+01 9.074452e-01 
1.584700e+01 9.079342e-01 
1.584800e+01 9.084151e-01 
1.584900e+01 9.088879e-01 
1.585000e+01 9.093526e-01 
1.585100e+01 9.098093e-01 
1.585200e+01 9.102580e-01 
1.585300e+01 9.106985e-01 
1.585400e+01 9.111310e-01 
1.585500e+01 9.115554e-01 
1.585600e+01 9.119718e-01 
1.585700e+01 9.123800e-01 
1.585800e+01 9.127802e-01 
1.585900e+01 9.131723e-01 
1.586000e+01 9.135563e-01 
1.586100e+01 9.139322e-01 
1.586200e+01 9.143001e-01 
1.586300e+01 9.146598e-01 
1.586400e+01 9.150115e-01 
1.586500e+01 9.153551e-01 
1.586600e+01 9.156905e-01 
1.586700e+01 9.160179e-01 
1.586800e+01 9.163372e-01 
1.586900e+01 9.166484e-01 
1.587000e+01 9.169516e-01 
1.587100e+01 9.172466e-01 
1.587200e+01 9.175335e-01 
1.587300e+01 9.178123e-01 
1.587400e+01 9.180831e-01 
1.587500e+01 9.183457e-01 
1.587600e+01 9.186002e-01 
1.587700e+01 9.188467e-01 
1.587800e+01 9.190850e-01 
1.587900e+01 9.193153e-01 
1.588000e+01 9.195375e-01 
1.588100e+01 9.197515e-01 
1.588200e+01 9.199575e-01 
1.588300e+01 9.201554e-01 
1.588400e+01 9.203452e-01 
1.588500e+01 9.205268e-01 
1.588600e+01 9.207004e-01 
1.588700e+01 9.208659e-01 
1.588800e+01 9.210234e-01 
1.588900e+01 9.211727e-01 
1.589000e+01 9.213139e-01 
1.589100e+01 9.214471e-01 
1.589200e+01 9.215721e-01 
1.589300e+01 9.216891e-01 
1.589400e+01 9.217980e-01 
1.589500e+01 9.218988e-01 
1.589600e+01 9.219916e-01 
1.589700e+01 9.220762e-01 
1.589800e+01 9.221528e-01 
1.589900e+01 9.222213e-01 
1.590000e+01 9.222817e-01 
1.590100e+01 9.223341e-01 
1.590200e+01 9.223784e-01 
1.590300e+01 9.224146e-01 
1.590400e+01 9.224428e-01 
1.590500e+01 9.224629e-01 
1.590600e+01 9.224749e-01 
1.590700e+01 9.224789e-01 
1.590800e+01 9.224748e-01 
1.590900e+01 9.224627e-01 
1.591000e+01 9.224426e-01 
1.591100e+01 9.224143e-01 
1.591200e+01 9.223781e-01 
1.591300e+01 9.223338e-01 
1.591400e+01 9.222815e-01 
1.591500e+01 9.222211e-01 
1.591600e+01 9.221527e-01 
1.591700e+01 9.220763e-01 
1.591800e+01 9.219919e-01 
1.591900e+01 9.218994e-01 
1.592000e+01 9.217990e-01 
1.592100e+01 9.216905e-01 
1.592200e+01 9.215740e-01 
1.592300e+01 9.214495e-01 
1.592400e+01 9.213170e-01 
1.592500e+01 9.211765e-01 
1.592600e+01 9.210280e-01 
1.592700e+01 9.208716e-01 
1.592800e+01 9.207071e-01 
1.592900e+01 9.205347e-01 
1.593000e+01 9.203543e-01 
1.593100e+01 9.201660e-01 
1.593200e+01 9.199696e-01 
1.593300e+01 9.197653e-01 
1.593400e+01 9.195531e-01 
1.593500e+01 9.193329e-01 
1.593600e+01 9.191048e-01 
1.593700e+01 9.188687e-01 
1.593800e+01 9.186247e-01 
1.593900e+01 9.183728e-01 
1.594000e+01 9.181129e-01 
1.594100e+01 9.178451e-01 
1.594200e+01 9.175694e-01 
1.594300e+01 9.172859e-01 
1.594400e+01 9.169944e-01 
1.594500e+01 9.166950e-01 
1.594600e+01 9.163877e-01 
1.594700e+01 9.160725e-01 
1.594800e+01 9.157495e-01 
1.594900e+01 9.154186e-01 
1.595000e+01 9.150798e-01 
1.595100e+01 9.147332e-01 
1.595200e+01 9.143787e-01 
1.595300e+01 9.140164e-01 
1.595400e+01 9.136463e-01 
1.595500e+01 9.132683e-01 
1.595600e+01 9.128824e-01 
1.595700e+01 9.124888e-01 
1.595800e+01 9.120874e-01 
1.595900e+01 9.116781e-01 
1.596000e+01 9.112611e-01 
1.596100e+01 9.108362e-01 
1.596200e+01 9.104036e-01 
1.596300e+01 9.099632e-01 
1.596400e+01 9.095151e-01 
1.596500e+01 9.090591e-01 
1.596600e+01 9.085955e-01 
1.596700e+01 9.081241e-01 
1.596800e+01 9.076449e-01 
1.596900e+01 9.071580e-01 
1.597000e+01 9.066634e-01 
1.597100e+01 9.061611e-01 
1.597200e+01 9.056511e-01 
1.597300e+01 9.051333e-01 
1.597400e+01 9.046079e-01 
1.597500e+01 9.040748e-01 
1.597600e+01 9.035341e-01 
1.597700e+01 9.029856e-01 
1.597800e+01 9.024296e-01 
1.597900e+01 9.018658e-01 
1.598000e+01 9.012945e-01 
1.598100e+01 9.007155e-01 
1.598200e+01 9.001288e-01 
1.598300e+01 8.995346e-01 
1.598400e+01 8.989328e-01 
1.598500e+01 8.983233e-01 
1.598600e+01 8.977063e-01 
1.598700e+01 8.970817e-01 
1.598800e+01 8.964496e-01 
1.598900e+01 8.958099e-01 
1.599000e+01 8.951626e-01 
1.599100e+01 8.945078e-01 
1.599200e+01 8.938455e-01 
1.599300e+01 8.931757e-01 
1.599400e+01 8.924983e-01 
1.599500e+01 8.918135e-01 
1.599600e+01 8.911212e-01 
1.599700e+01 8.904214e-01 
1.599800e+01 8.897141e-01 
1.599900e+01 8.889994e-01 
1.600000e+01 8.882772e-01 
1.600100e+01 8.875476e-01 
1.600200e+01 8.868105e-01 
1.600300e+01 8.860661e-01 
1.600400e+01 8.853142e-01 
1.600500e+01 8.845549e-01 
1.600600e+01 8.837883e-01 
1.600700e+01 8.830143e-01 
1.600800e+01 8.822329e-01 
1.600900e+01 8.814442e-01 
1.601000e+01 8.806481e-01 
1.601100e+01 8.798447e-01 
1.601200e+01 8.790340e-01 
1.601300e+01 8.782160e-01 
1.601400e+01 8.773907e-01 
1.601500e+01 8.765581e-01 
1.601600e+01 8.757182e-01 
1.601700e+01 8.748711e-01 
1.601800e+01 8.740167e-01 
1.601900e+01 8.731551e-01 
1.602000e+01 8.722862e-01 
1.602100e+01 8.714102e-01 
1.602200e+01 8.705269e-01 
1.602300e+01 8.696365e-01 
1.602400e+01 8.687388e-01 
1.602500e+01 8.678340e-01 
1.602600e+01 8.669221e-01 
1.602700e+01 8.660030e-01 
1.602800e+01 8.650768e-01 
1.602900e+01 8.641435e-01 
1.603000e+01 8.632030e-01 
1.603100e+01 8.622555e-01 
1.603200e+01 8.613009e-01 
1.603300e+01 8.603393e-01 
1.603400e+01 8.593705e-01 
1.603500e+01 8.583948e-01 
1.603600e+01 8.574120e-01 
1.603700e+01 8.564222e-01 
1.603800e+01 8.554254e-01 
1.603900e+01 8.544216e-01 
1.604000e+01 8.534109e-01 
1.604100e+01 8.523931e-01 
1.604200e+01 8.513685e-01 
1.604300e+01 8.503369e-01 
1.604400e+01 8.492984e-01 
1.604500e+01 8.482529e-01 
1.604600e+01 8.472006e-01 
1.604700e+01 8.461414e-01 
1.604800e+01 8.450754e-01 
1.604900e+01 8.440024e-01 
1.605000e+01 8.429227e-01 
1.605100e+01 8.418361e-01 
1.605200e+01 8.407427e-01 
1.605300e+01 8.396426e-01 
1.605400e+01 8.385356e-01 
1.605500e+01 8.374219e-01 
1.605600e+01 8.363014e-01 
1.605700e+01 8.351742e-01 
1.605800e+01 8.340402e-01 
1.605900e+01 8.328996e-01 
1.606000e+01 8.317522e-01 
1.606100e+01 8.305982e-01 
1.606200e+01 8.294375e-01 
1.606300e+01 8.282702e-01 
1.606400e+01 8.270962e-01 
1.606500e+01 8.259156e-01 
1.606600e+01 8.247285e-01 
1.606700e+01 8.235347e-01 
1.606800e+01 8.223343e-01 
1.606900e+01 8.211274e-01 
1.607000e+01 8.199139e-01 
1.607100e+01 8.186939e-01 
1.607200e+01 8.174674e-01 
1.607300e+01 8.162344e-01 
1.607400e+01 8.149950e-01 
1.607500e+01 8.137490e-01 
1.607600e+01 8.124966e-01 
1.607700e+01 8.112378e-01 
1.607800e+01 8.099725e-01 
1.607900e+01 8.087009e-01 
1.608000e+01 8.074228e-01 
1.608100e+01 8.061384e-01 
1.608200e+01 8.048476e-01 
1.608300e+01 8.035505e-01 
1.608400e+01 8.022471e-01 
1.608500e+01 8.009373e-01 
1.608600e+01 7.996213e-01 
1.608700e+01 7.982990e-01 
1.608800e+01 7.969704e-01 
1.608900e+01 7.956356e-01 
1.609000e+01 7.942946e-01 
1.609100e+01 7.929474e-01 
1.609200e+01 7.915940e-01 
1.609300e+01 7.902344e-01 
1.609400e+01 7.888686e-01 
1.609500e+01 7.874967e-01 
1.609600e+01 7.861187e-01 
1.609700e+01 7.847345e-01 
1.609800e+01 7.833443e-01 
1.609900e+01 7.819480e-01 
1.610000e+01 7.805457e-01 
1.610100e+01 7.791373e-01 
1.610200e+01 7.777229e-01 
1.610300e+01 7.763025e-01 
1.610400e+01 7.748761e-01 
1.610500e+01 7.734437e-01 
1.610600e+01 7.720054e-01 
1.610700e+01 7.705611e-01 
1.610800e+01 7.691110e-01 
1.610900e+01 7.676549e-01 
1.611000e+01 7.661930e-01 
1.611100e+01 7.647251e-01 
1.611200e+01 7.632515e-01 
1.611300e+01 7.617720e-01 
1.611400e+01 7.602867e-01 
1.611500e+01 7.587956e-01 
1.611600e+01 7.572988e-01 
1.611700e+01 7.557962e-01 
1.611800e+01 7.542878e-01 
1.611900e+01 7.527737e-01 
1.612000e+01 7.512540e-01 
1.612100e+01 7.497285e-01 
1.612200e+01 7.481974e-01 
1.612300e+01 7.466607e-01 
1.612400e+01 7.451183e-01 
1.612500e+01 7.435703e-01 
1.612600e+01 7.420167e-01 
1.612700e+01 7.404575e-01 
1.612800e+01 7.388928e-01 
1.612900e+01 7.373226e-01 
1.613000e+01 7.357468e-01 
1.613100e+01 7.341656e-01 
1.613200e+01 7.325789e-01 
1.613300e+01 7.309867e-01 
1.613400e+01 7.293890e-01 
1.613500e+01 7.277860e-01 
1.613600e+01 7.261776e-01 
1.613700e+01 7.245637e-01 
1.613800e+01 7.229445e-01 
1.613900e+01 7.213200e-01 
1.614000e+01 7.196902e-01 
1.614100e+01 7.180550e-01 
1.614200e+01 7.164146e-01 
1.614300e+01 7.147688e-01 
1.614400e+01 7.131179e-01 
1.614500e+01 7.114617e-01 
1.614600e+01 7.098003e-01 
1.614700e+01 7.081337e-01 
1.614800e+01 7.064620e-01 
1.614900e+01 7.047851e-01 
1.615000e+01 7.031031e-01 
1.615100e+01 7.014160e-01 
1.615200e+01 6.997237e-01 
1.615300e+01 6.980265e-01 
1.615400e+01 6.963241e-01 
1.615500e+01 6.946168e-01 
1.615600e+01 6.929044e-01 
1.615700e+01 6.911870e-01 
1.615800e+01 6.894647e-01 
1.615900e+01 6.877374e-01 
1.616000e+01 6.860052e-01 
1.616100e+01 6.842681e-01 
1.616200e+01 6.825261e-01 
1.616300e+01 6.807793e-01 
1.616400e+01 6.790276e-01 
1.616500e+01 6.772710e-01 
1.616600e+01 6.755097e-01 
1.616700e+01 6.737436e-01 
1.616800e+01 6.719727e-01 
1.616900e+01 6.701970e-01 
1.617000e+01 6.684167e-01 
1.617100e+01 6.666316e-01 
1.617200e+01 6.648419e-01 
1.617300e+01 6.630475e-01 
1.617400e+01 6.612485e-01 
1.617500e+01 6.594448e-01 
1.617600e+01 6.576365e-01 
1.617700e+01 6.558237e-01 
1.617800e+01 6.540063e-01 
1.617900e+01 6.521844e-01 
1.618000e+01 6.503580e-01 
1.618100e+01 6.485270e-01 
1.618200e+01 6.466916e-01 
1.618300e+01 6.448518e-01 
1.618400e+01 6.430075e-01 
1.618500e+01 6.411588e-01 
1.618600e+01 6.393058e-01 
1.618700e+01 6.374483e-01 
1.618800e+01 6.355865e-01 
1.618900e+01 6.337204e-01 
1.619000e+01 6.318500e-01 
1.619100e+01 6.299753e-01 
1.619200e+01 6.280964e-01 
1.619300e+01 6.262132e-01 
1.619400e+01 6.243258e-01 
1.619500e+01 6.224342e-01 
1.619600e+01 6.205385e-01 
1.619700e+01 6.186385e-01 
1.619800e+01 6.167345e-01 
1.619900e+01 6.148264e-01 
1.620000e+01 6.129141e-01 
1.620100e+01 6.109978e-01 
1.620200e+01 6.090775e-01 
1.620300e+01 6.071531e-01 
1.620400e+01 6.052248e-01 
1.620500e+01 6.032925e-01 
1.620600e+01 6.013562e-01 
1.620700e+01 5.994160e-01 
1.620800e+01 5.974718e-01 
1.620900e+01 5.955238e-01 
1.621000e+01 5.935720e-01 
1.621100e+01 5.916162e-01 
1.621200e+01 5.896567e-01 
1.621300e+01 5.876934e-01 
1.621400e+01 5.857262e-01 
1.621500e+01 5.837554e-01 
1.621600e+01 5.817808e-01 
1.621700e+01 5.798025e-01 
1.621800e+01 5.778205e-01 
1.621900e+01 5.758348e-01 
1.622000e+01 5.738455e-01 
1.622100e+01 5.718526e-01 
1.622200e+01 5.698561e-01 
1.622300e+01 5.678560e-01 
1.622400e+01 5.658523e-01 
1.622500e+01 5.638451e-01 
1.622600e+01 5.618344e-01 
1.622700e+01 5.598203e-01 
1.622800e+01 5.578026e-01 
1.622900e+01 5.557816e-01 
1.623000e+01 5.537571e-01 
1.623100e+01 5.517292e-01 
1.623200e+01 5.496979e-01 
1.623300e+01 5.476633e-01 
1.623400e+01 5.456254e-01 
1.623500e+01 5.435841e-01 
1.623600e+01 5.415396e-01 
1.623700e+01 5.394918e-01 
1.623800e+01 5.374408e-01 
1.623900e+01 5.353866e-01 
1.624000e+01 5.333292e-01 
1.624100e+01 5.312686e-01 
1.624200e+01 5.292049e-01 
1.624300e+01 5.271380e-01 
1.624400e+01 5.250681e-01 
1.624500e+01 5.229951e-01 
1.624600e+01 5.209190e-01 
1.624700e+01 5.188399e-01 
1.624800e+01 5.167578e-01 
1.624900e+01 5.146727e-01 
1.625000e+01 5.125847e-01 
1.625100e+01 5.104937e-01 
1.625200e+01 5.083998e-01 
1.625300e+01 5.063030e-01 
1.625400e+01 5.042034e-01 
1.625500e+01 5.021009e-01 
1.625600e+01 4.999956e-01 
1.625700e+01 4.978874e-01 
1.625800e+01 4.957766e-01 
1.625900e+01 4.936629e-01 
1.626000e+01 4.915466e-01 
1.626100e+01 4.894275e-01 
1.626200e+01 4.873057e-01 
1.626300e+01 4.851813e-01 
1.626400e+01 4.830543e-01 
1.626500e+01 4.809246e-01 
1.626600e+01 4.787924e-01 
1.626700e+01 4.766576e-01 
1.626800e+01 4.745202e-01 
1.626900e+01 4.723804e-01 
1.627000e+01 4.702380e-01 
1.627100e+01 4.680932e-01 
1.627200e+01 4.659459e-01 
1.627300e+01 4.637962e-01 
1.627400e+01 4.616441e-01 
1.627500e+01 4.594896e-01 
1.627600e+01 4.573328e-01 
1.627700e+01 4.551736e-01 
1.627800e+01 4.530122e-01 
1.627900e+01 4.508484e-01 
1.628000e+01 4.486824e-01 
1.628100e+01 4.465142e-01 
1.628200e+01 4.443437e-01 
1.628300e+01 4.421711e-01 
1.628400e+01 4.399963e-01 
1.628500e+01 4.378193e-01 
1.628600e+01 4.356402e-01 
1.628700e+01 4.334591e-01 
1.628800e+01 4.312758e-01 
1.628900e+01 4.290906e-01 
1.629000e+01 4.269033e-01 
1.629100e+01 4.247140e-01 
1.629200e+01 4.225227e-01 
1.629300e+01 4.203294e-01 
1.629400e+01 4.181343e-01 
1.629500e+01 4.159372e-01 
1.629600e+01 4.137383e-01 
1.629700e+01 4.115374e-01 
1.629800e+01 4.093348e-01 
1.629900e+01 4.071304e-01 
1.630000e+01 4.049241e-01 
1.630100e+01 4.027161e-01 
1.630200e+01 4.005064e-01 
1.630300e+01 3.982949e-01 
1.630400e+01 3.960818e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_998994690/traj_input_down.dat <==
% Time u0 
0.000000e+00 1.083989e-16 
1.000000e-02 2.652039e-04 
2.000000e-02 5.194857e-04 
3.000000e-02 7.623419e-04 
4.000000e-02 9.934241e-04 
5.000000e-02 1.212543e-03 
6.000000e-02 1.419668e-03 
7.000000e-02 1.614935e-03 
8.000000e-02 1.798639e-03 
9.000000e-02 1.971245e-03 
1.000000e-01 2.133380e-03 
1.100000e-01 2.285839e-03 
1.200000e-01 2.429581e-03 
1.300000e-01 2.565731e-03 
1.400000e-01 2.695575e-03 
1.500000e-01 2.820564e-03 
1.600000e-01 2.942305e-03 
1.700000e-01 3.062565e-03 
1.800000e-01 3.183261e-03 
1.900000e-01 3.306463e-03 
2.000000e-01 3.434386e-03 
2.100000e-01 3.569386e-03 
2.200000e-01 3.713958e-03 
2.300000e-01 3.870727e-03 
2.400000e-01 4.042443e-03 
2.500000e-01 4.231977e-03 
2.600000e-01 4.442314e-03 
2.700000e-01 4.676545e-03 
2.800000e-01 4.937858e-03 
2.900000e-01 5.229536e-03 
3.000000e-01 5.554944e-03 
3.100000e-01 5.917524e-03 
3.200000e-01 6.320782e-03 
3.300000e-01 6.768285e-03 
3.400000e-01 7.263649e-03 
3.500000e-01 7.810528e-03 
3.600000e-01 8.412607e-03 
3.700000e-01 9.073592e-03 
3.800000e-01 9.797198e-03 
3.900000e-01 1.058714e-02 
4.000000e-01 1.144713e-02 
4.100000e-01 1.238084e-02 
4.200000e-01 1.339193e-02 
4.300000e-01 1.448401e-02 
4.400000e-01 1.566064e-02 
4.500000e-01 1.692531e-02 
4.600000e-01 1.828145e-02 
4.700000e-01 1.973238e-02 
4.800000e-01 2.128134e-02 
4.900000e-01 2.293146e-02 
5.000000e-01 2.468575e-02 
5.100000e-01 2.654710e-02 
5.200000e-01 2.851825e-02 
5.300000e-01 3.060178e-02 
5.400000e-01 3.280014e-02 
5.500000e-01 3.511558e-02 
5.600000e-01 3.755018e-02 
5.700000e-01 4.010584e-02 
5.800000e-01 4.278424e-02 
5.900000e-01 4.558686e-02 
6.000000e-01 4.851497e-02 
6.100000e-01 5.156961e-02 
6.200000e-01 5.475157e-02 
6.300000e-01 5.806141e-02 
6.400000e-01 6.149943e-02 
6.500000e-01 6.506569e-02 
6.600000e-01 6.875997e-02 
6.700000e-01 7.258177e-02 
6.800000e-01 7.653033e-02 
6.900000e-01 8.060460e-02 
7.000000e-01 8.480324e-02 
7.100000e-01 8.912462e-02 
7.200000e-01 9.356680e-02 
7.300000e-01 9.812756e-02 
7.400000e-01 1.028044e-01 
7.500000e-01 1.075944e-01 
7.600000e-01 1.124944e-01 
7.700000e-01 1.175010e-01 
7.800000e-01 1.226105e-01 
7.900000e-01 1.278186e-01 
8.000000e-01 1.331212e-01 
8.100000e-01 1.385133e-01 
8.200000e-01 1.439901e-01 
8.300000e-01 1.495461e-01 
8.400000e-01 1.551758e-01 
8.500000e-01 1.608733e-01 
8.600000e-01 1.666322e-01 
8.700000e-01 1.724462e-01 
8.800000e-01 1.783083e-01 
8.900000e-01 1.842116e-01 
9.000000e-01 1.901485e-01 
9.100000e-01 1.961116e-01 
9.200000e-01 2.020929e-01 
9.300000e-01 2.080842e-01 
9.400000e-01 2.140771e-01 
9.500000e-01 2.200631e-01 
9.600000e-01 2.260332e-01 
9.700000e-01 2.319784e-01 
9.800000e-01 2.378893e-01 
9.900000e-01 2.437566e-01 
1.000000e+00 2.495705e-01 
1.010000e+00 2.553213e-01 
1.020000e+00 2.609988e-01 
1.030000e+00 2.665931e-01 
1.040000e+00 2.720938e-01 
1.050000e+00 2.774905e-01 
1.060000e+00 2.827728e-01 
1.070000e+00 2.879300e-01 
1.080000e+00 2.929516e-01 
1.090000e+00 2.978268e-01 
1.100000e+00 3.025449e-01 
1.110000e+00 3.070951e-01 
1.120000e+00 3.114667e-01 
1.130000e+00 3.156489e-01 
1.140000e+00 3.196309e-01 
1.150000e+00 3.234020e-01 
1.160000e+00 3.269516e-01 
1.170000e+00 3.302692e-01 
1.180000e+00 3.333442e-01 
1.190000e+00 3.361663e-01 
1.200000e+00 3.387254e-01 
1.210000e+00 3.410113e-01 
1.220000e+00 3.430140e-01 
1.230000e+00 3.447240e-01 
1.240000e+00 3.461317e-01 
1.250000e+00 3.472277e-01 
1.260000e+00 3.480031e-01 
1.270000e+00 3.484489e-01 
1.280000e+00 3.485567e-01 
1.290000e+00 3.483183e-01 
1.300000e+00 3.477256e-01 
1.310000e+00 3.467711e-01 
1.320000e+00 3.454474e-01 
1.330000e+00 3.437478e-01 
1.340000e+00 3.416655e-01 
1.350000e+00 3.391946e-01 
1.360000e+00 3.363291e-01 
1.370000e+00 3.330637e-01 
1.380000e+00 3.293936e-01 
1.390000e+00 3.253142e-01 
1.400000e+00 3.208216e-01 
1.410000e+00 3.159121e-01 
1.420000e+00 3.105828e-01 
1.430000e+00 3.048310e-01 
1.440000e+00 2.986548e-01 
1.450000e+00 2.920524e-01 
1.460000e+00 2.850230e-01 
1.470000e+00 2.775660e-01 
1.480000e+00 2.696814e-01 
1.490000e+00 2.613699e-01 
1.500000e+00 2.526326e-01 
1.510000e+00 2.434712e-01 
1.520000e+00 2.338880e-01 
1.530000e+00 2.238859e-01 
1.540000e+00 2.134683e-01 
1.550000e+00 2.026391e-01 
1.560000e+00 1.914030e-01 
1.570000e+00 1.797652e-01 
1.580000e+00 1.677314e-01 
1.590000e+00 1.553079e-01 
1.600000e+00 1.425017e-01 
1.610000e+00 1.293203e-01 
1.620000e+00 1.157718e-01 
1.630000e+00 1.018648e-01 
1.640000e+00 8.760851e-02 
1.650000e+00 7.301279e-02 
1.660000e+00 5.808798e-02 
1.670000e+00 4.284496e-02 
1.680000e+00 2.729520e-02 
1.690000e+00 1.145068e-02 
1.700000e+00 -4.676089e-03 
1.710000e+00 -2.107208e-02 
1.720000e+00 -3.772376e-02 
1.730000e+00 -5.461711e-02 
1.740000e+00 -7.173761e-02 
1.750000e+00 -8.907029e-02 
1.760000e+00 -1.065997e-01 
1.770000e+00 -1.243100e-01 
1.780000e+00 -1.421850e-01 
1.790000e+00 -1.602078e-01 
1.800000e+00 -1.783615e-01 
1.810000e+00 -1.966285e-01 
1.820000e+00 -2.149911e-01 
1.830000e+00 -2.334312e-01 
1.840000e+00 -2.519302e-01 
1.850000e+00 -2.704695e-01 
1.860000e+00 -2.890300e-01 
1.870000e+00 -3.075925e-01 
1.880000e+00 -3.261374e-01 
1.890000e+00 -3.446451e-01 
1.900000e+00 -3.630957e-01 
1.910000e+00 -3.814692e-01 
1.920000e+00 -3.997454e-01 
1.930000e+00 -4.179039e-01 
1.940000e+00 -4.359245e-01 
1.950000e+00 -4.537867e-01 
1.960000e+00 -4.714699e-01 
1.970000e+00 -4.889538e-01 
1.980000e+00 -5.062179e-01 
1.990000e+00 -5.232417e-01 
2.000000e+00 -5.400049e-01 
2.010000e+00 -5.564872e-01 
2.020000e+00 -5.726685e-01 
2.030000e+00 -5.885287e-01 
2.040000e+00 -6.040481e-01 
2.050000e+00 -6.192069e-01 
2.060000e+00 -6.339858e-01 
2.070000e+00 -6.483656e-01 
2.080000e+00 -6.623274e-01 
2.090000e+00 -6.758526e-01 
2.100000e+00 -6.889230e-01 
2.110000e+00 -7.015206e-01 
2.120000e+00 -7.136279e-01 
2.130000e+00 -7.252278e-01 
2.140000e+00 -7.363034e-01 
2.150000e+00 -7.468387e-01 
2.160000e+00 -7.568177e-01 
2.170000e+00 -7.662252e-01 
2.180000e+00 -7.750463e-01 
2.190000e+00 -7.832669e-01 
2.200000e+00 -7.908732e-01 
2.210000e+00 -7.978521e-01 
2.220000e+00 -8.041911e-01 
2.230000e+00 -8.098783e-01 
2.240000e+00 -8.149025e-01 
2.250000e+00 -8.192530e-01 
2.260000e+00 -8.229200e-01 
2.270000e+00 -8.258941e-01 
2.280000e+00 -8.281669e-01 
2.290000e+00 -8.297306e-01 
2.300000e+00 -8.305780e-01 
2.310000e+00 -8.307028e-01 
2.320000e+00 -8.300994e-01 
2.330000e+00 -8.287631e-01 
2.340000e+00 -8.266898e-01 
2.350000e+00 -8.238763e-01 
2.360000e+00 -8.203201e-01 
2.370000e+00 -8.160196e-01 
2.380000e+00 -8.109739e-01 
2.390000e+00 -8.051832e-01 
2.400000e+00 -7.986481e-01 
2.410000e+00 -7.913703e-01 
2.420000e+00 -7.833524e-01 
2.430000e+00 -7.745975e-01 
2.440000e+00 -7.651098e-01 
2.450000e+00 -7.548943e-01 
2.460000e+00 -7.439567e-01 
2.470000e+00 -7.323036e-01 
2.480000e+00 -7.199426e-01 
2.490000e+00 -7.068817e-01 
2.500000e+00 -6.931300e-01 
2.510000e+00 -6.786974e-01 
2.520000e+00 -6.635945e-01 
2.530000e+00 -6.478327e-01 
2.540000e+00 -6.314243e-01 
2.550000e+00 -6.143821e-01 
2.560000e+00 -5.967198e-01 
2.570000e+00 -5.784520e-01 
2.580000e+00 -5.595937e-01 
2.590000e+00 -5.401608e-01 
2.600000e+00 -5.201699e-01 
2.610000e+00 -4.996382e-01 
2.620000e+00 -4.785836e-01 
2.630000e+00 -4.570246e-01 
2.640000e+00 -4.349803e-01 
2.650000e+00 -4.124705e-01 
2.660000e+00 -3.895155e-01 
2.670000e+00 -3.661361e-01 
2.680000e+00 -3.423537e-01 
2.690000e+00 -3.181903e-01 
2.700000e+00 -2.936681e-01 
2.710000e+00 -2.688101e-01 
2.720000e+00 -2.436395e-01 
2.730000e+00 -2.181800e-01 
2.740000e+00 -1.924556e-01 
2.750000e+00 -1.664908e-01 
2.760000e+00 -1.403101e-01 
2.770000e+00 -1.139388e-01 
2.780000e+00 -8.740198e-02 
2.790000e+00 -6.072525e-02 
2.800000e+00 -3.393433e-02 
2.810000e+00 -7.055123e-03 
2.820000e+00 1.988631e-02 
2.830000e+00 4.686380e-02 
2.840000e+00 7.385109e-02 
2.850000e+00 1.008218e-01 
2.860000e+00 1.277497e-01 
2.870000e+00 1.546084e-01 
2.880000e+00 1.813716e-01 
2.890000e+00 2.080130e-01 
2.900000e+00 2.345065e-01 
2.910000e+00 2.608262e-01 
2.920000e+00 2.869460e-01 
2.930000e+00 3.128405e-01 
2.940000e+00 3.384841e-01 
2.950000e+00 3.638516e-01 
2.960000e+00 3.889181e-01 
2.970000e+00 4.136590e-01 
2.980000e+00 4.380501e-01 
2.990000e+00 4.620674e-01 
3.000000e+00 4.856873e-01 
3.010000e+00 5.088869e-01 
3.020000e+00 5.316435e-01 
3.030000e+00 5.539348e-01 
3.040000e+00 5.757393e-01 
3.050000e+00 5.970357e-01 
3.060000e+00 6.178035e-01 
3.070000e+00 6.380226e-01 
3.080000e+00 6.576737e-01 
3.090000e+00 6.767379e-01 
3.100000e+00 6.951971e-01 
3.110000e+00 7.130337e-01 
3.120000e+00 7.302310e-01 
3.130000e+00 7.467728e-01 
3.140000e+00 7.626438e-01 
3.150000e+00 7.778293e-01 
3.160000e+00 7.923155e-01 
3.170000e+00 8.060890e-01 
3.180000e+00 8.191377e-01 
3.190000e+00 8.314501e-01 
3.200000e+00 8.430152e-01 
3.210000e+00 8.538233e-01 
3.220000e+00 8.638653e-01 
3.230000e+00 8.731329e-01 
3.240000e+00 8.816188e-01 
3.250000e+00 8.893164e-01 
3.260000e+00 8.962201e-01 
3.270000e+00 9.023250e-01 
3.280000e+00 9.076274e-01 
3.290000e+00 9.121240e-01 
3.300000e+00 9.158128e-01 
3.310000e+00 9.186925e-01 
3.320000e+00 9.207627e-01 
3.330000e+00 9.220239e-01 
3.340000e+00 9.224773e-01 
3.350000e+00 9.221253e-01 
3.360000e+00 9.209710e-01 
3.370000e+00 9.190182e-01 
3.380000e+00 9.162718e-01 
3.390000e+00 9.127375e-01 
3.400000e+00 9.084217e-01 
3.410000e+00 9.033317e-01 
3.420000e+00 8.974757e-01 
3.430000e+00 8.908627e-01 
3.440000e+00 8.835023e-01 
3.450000e+00 8.754051e-01 
3.460000e+00 8.665823e-01 
3.470000e+00 8.570460e-01 
3.480000e+00 8.468089e-01 
3.490000e+00 8.358844e-01 
3.500000e+00 8.242868e-01 
3.510000e+00 8.120308e-01 
3.520000e+00 7.991320e-01 
3.530000e+00 7.856064e-01 
3.540000e+00 7.714708e-01 
3.550000e+00 7.567426e-01 
3.560000e+00 7.414395e-01 
3.570000e+00 7.255801e-01 
3.580000e+00 7.091833e-01 
3.590000e+00 6.922685e-01 
3.600000e+00 6.748557e-01 
3.610000e+00 6.569652e-01 
3.620000e+00 6.386179e-01 
3.630000e+00 6.198348e-01 
3.640000e+00 6.006376e-01 
3.650000e+00 5.810480e-01 
3.660000e+00 5.610884e-01 
3.670000e+00 5.407811e-01 
3.680000e+00 5.201488e-01 
3.690000e+00 4.992146e-01 
3.700000e+00 4.780015e-01 
3.710000e+00 4.565329e-01 
3.720000e+00 4.348321e-01 
3.730000e+00 4.129228e-01 
3.740000e+00 3.908286e-01 
3.750000e+00 3.685731e-01 
3.760000e+00 3.461802e-01 
3.770000e+00 3.236733e-01 
3.780000e+00 3.010763e-01 
3.790000e+00 2.784128e-01 
3.800000e+00 2.557062e-01 
3.810000e+00 2.329799e-01 
3.820000e+00 2.102573e-01 
3.830000e+00 1.875613e-01 
3.840000e+00 1.649148e-01 
3.850000e+00 1.423405e-01 
3.860000e+00 1.198608e-01 
3.870000e+00 9.749778e-02 
3.880000e+00 7.527324e-02 
3.890000e+00 5.320868e-02 
3.900000e+00 3.132523e-02 
3.910000e+00 9.643631e-03 
3.920000e+00 -1.181576e-02 
3.930000e+00 -3.303300e-02 
3.940000e+00 -5.398860e-02 
3.950000e+00 -7.466354e-02 
3.960000e+00 -9.503927e-02 
3.970000e+00 -1.150978e-01 
3.980000e+00 -1.348215e-01 
3.990000e+00 -1.541934e-01 
4.000000e+00 -1.731972e-01 
4.010000e+00 -1.918169e-01 
4.020000e+00 -2.100373e-01 
4.030000e+00 -2.278437e-01 
4.040000e+00 -2.452220e-01 
4.050000e+00 -2.621589e-01 
4.060000e+00 -2.786415e-01 
4.070000e+00 -2.946578e-01 
4.080000e+00 -3.101961e-01 
4.090000e+00 -3.252457e-01 
4.100000e+00 -3.397965e-01 
4.110000e+00 -3.538390e-01 
4.120000e+00 -3.673644e-01 
4.130000e+00 -3.803647e-01 
4.140000e+00 -3.928325e-01 
4.150000e+00 -4.047610e-01 
4.160000e+00 -4.161445e-01 
4.170000e+00 -4.269774e-01 
4.180000e+00 -4.372554e-01 
4.190000e+00 -4.469745e-01 
4.200000e+00 -4.561317e-01 
4.210000e+00 -4.647243e-01 
4.220000e+00 -4.727507e-01 
4.230000e+00 -4.802098e-01 
4.240000e+00 -4.871012e-01 
4.250000e+00 -4.934252e-01 
4.260000e+00 -4.991828e-01 
4.270000e+00 -5.043756e-01 
4.280000e+00 -5.090059e-01 
4.290000e+00 -5.130767e-01 
4.300000e+00 -5.165915e-01 
4.310000e+00 -5.195545e-01 
4.320000e+00 -5.219705e-01 
4.330000e+00 -5.238450e-01 
4.340000e+00 -5.251839e-01 
4.350000e+00 -5.259939e-01 
4.360000e+00 -5.262820e-01 
4.370000e+00 -5.260560e-01 
4.380000e+00 -5.253241e-01 
4.390000e+00 -5.240949e-01 
4.400000e+00 -5.223777e-01 
4.410000e+00 -5.201822e-01 
4.420000e+00 -5.175185e-01 
4.430000e+00 -5.143973e-01 
4.440000e+00 -5.108295e-01 
4.450000e+00 -5.068265e-01 
4.460000e+00 -5.024002e-01 
4.470000e+00 -4.975626e-01 
4.480000e+00 -4.923263e-01 
4.490000e+00 -4.867042e-01 
4.500000e+00 -4.807092e-01 
4.510000e+00 -4.743549e-01 
4.520000e+00 -4.676548e-01 
4.530000e+00 -4.606229e-01 
4.540000e+00 -4.532732e-01 
4.550000e+00 -4.456200e-01 
4.560000e+00 -4.376779e-01 
4.570000e+00 -4.294614e-01 
4.580000e+00 -4.209852e-01 
4.590000e+00 -4.122642e-01 
4.600000e+00 -4.033133e-01 
4.610000e+00 -3.941475e-01 
4.620000e+00 -3.847818e-01 
4.630000e+00 -3.752313e-01 
4.640000e+00 -3.655110e-01 
4.650000e+00 -3.556360e-01 
4.660000e+00 -3.456211e-01 
4.670000e+00 -3.354814e-01 
4.680000e+00 -3.252317e-01 
4.690000e+00 -3.148866e-01 
4.700000e+00 -3.044608e-01 
4.710000e+00 -2.939687e-01 
4.720000e+00 -2.834247e-01 
4.730000e+00 -2.728429e-01 
4.740000e+00 -2.622372e-01 
4.750000e+00 -2.516213e-01 
4.760000e+00 -2.410087e-01 
4.770000e+00 -2.304126e-01 
4.780000e+00 -2.198461e-01 
4.790000e+00 -2.093218e-01 
4.800000e+00 -1.988522e-01 
4.810000e+00 -1.884494e-01 
4.820000e+00 -1.781251e-01 
4.830000e+00 -1.678910e-01 
4.840000e+00 -1.577579e-01 
4.850000e+00 -1.477369e-01 
4.860000e+00 -1.378382e-01 
4.870000e+00 -1.280720e-01 
4.880000e+00 -1.184479e-01 
4.890000e+00 -1.089752e-01 
4.900000e+00 -9.966268e-02 
4.910000e+00 -9.051894e-02 
4.920000e+00 -8.155201e-02 
4.930000e+00 -7.276955e-02 
4.940000e+00 -6.417878e-02 
4.950000e+00 -5.578652e-02 
4.960000e+00 -4.759916e-02 
4.970000e+00 -3.962264e-02 
4.980000e+00 -3.186249e-02 
4.990000e+00 -2.432379e-02 
5.000000e+00 -1.701121e-02 
5.010000e+00 -9.928949e-03 
5.020000e+00 -3.080808e-03 
5.030000e+00 3.529860e-03 
5.040000e+00 9.900126e-03 
5.050000e+00 1.602749e-02 
5.060000e+00 2.190987e-02 
5.070000e+00 2.754561e-02 
5.080000e+00 3.293346e-02 
5.090000e+00 3.807259e-02 
5.100000e+00 4.296255e-02 
5.110000e+00 4.760331e-02 
5.120000e+00 5.199522e-02 
5.130000e+00 5.613901e-02 
5.140000e+00 6.003577e-02 
5.150000e+00 6.368699e-02 
5.160000e+00 6.709447e-02 
5.170000e+00 7.026039e-02 
5.180000e+00 7.318726e-02 
5.190000e+00 7.587789e-02 
5.200000e+00 7.833544e-02 
5.210000e+00 8.056336e-02 
5.220000e+00 8.256537e-02 
5.230000e+00 8.434549e-02 
5.240000e+00 8.590801e-02 
5.250000e+00 8.725748e-02 
5.260000e+00 8.839866e-02 
5.270000e+00 8.933657e-02 
5.280000e+00 9.007644e-02 
5.290000e+00 9.062369e-02 
5.300000e+00 9.098394e-02 
5.310000e+00 9.116299e-02 
5.320000e+00 9.116678e-02 
5.330000e+00 9.100143e-02 
5.340000e+00 9.067316e-02 
5.350000e+00 9.018834e-02 
5.360000e+00 8.955342e-02 
5.370000e+00 8.877496e-02 
5.380000e+00 8.785959e-02 
5.390000e+00 8.681401e-02 
5.400000e+00 8.564498e-02 
5.410000e+00 8.435926e-02 
5.420000e+00 8.296368e-02 
5.430000e+00 8.146506e-02 
5.440000e+00 7.987021e-02 
5.450000e+00 7.818593e-02 
5.460000e+00 7.641902e-02 
5.470000e+00 7.457619e-02 
5.480000e+00 7.266414e-02 
5.490000e+00 7.068949e-02 
5.500000e+00 6.865878e-02 
5.510000e+00 6.657847e-02 
5.520000e+00 6.445492e-02 
5.530000e+00 6.229439e-02 
5.540000e+00 6.010302e-02 
5.550000e+00 5.788682e-02 
5.560000e+00 5.565166e-02 
5.570000e+00 5.340326e-02 
5.580000e+00 5.114721e-02 
5.590000e+00 4.888892e-02 
5.600000e+00 4.663363e-02 
5.610000e+00 4.438641e-02 
5.620000e+00 4.215215e-02 
5.630000e+00 3.993555e-02 
5.640000e+00 3.774110e-02 
5.650000e+00 3.557313e-02 
5.660000e+00 3.343571e-02 
5.670000e+00 3.133276e-02 
5.680000e+00 2.926796e-02 
5.690000e+00 2.724476e-02 
5.700000e+00 2.526643e-02 
5.710000e+00 2.333599e-02 
5.720000e+00 2.145627e-02 
5.730000e+00 1.962984e-02 
5.740000e+00 1.785908e-02 
5.750000e+00 1.614614e-02 
5.760000e+00 1.449294e-02 
5.770000e+00 1.290119e-02 
5.780000e+00 1.137238e-02 
5.790000e+00 9.907783e-03 
5.800000e+00 8.508450e-03 
5.810000e+00 7.175228e-03 
5.820000e+00 5.908754e-03 
5.830000e+00 4.709462e-03 
5.840000e+00 3.577585e-03 
5.850000e+00 2.513159e-03 
5.860000e+00 1.516031e-03 
5.870000e+00 5.858639e-04 
5.880000e+00 -2.778612e-04 
5.890000e+00 -1.075835e-03 
5.900000e+00 -1.808914e-03 
5.910000e+00 -2.478118e-03 
5.920000e+00 -3.084616e-03 
5.930000e+00 -3.629724e-03 
5.940000e+00 -4.114896e-03 
5.950000e+00 -4.541716e-03 
5.960000e+00 -4.911890e-03 
5.970000e+00 -5.227236e-03 
5.980000e+00 -5.489680e-03 
5.990000e+00 -5.701241e-03 
6.000000e+00 -5.864026e-03 
6.010000e+00 -5.980223e-03 
6.020000e+00 -6.052087e-03 
6.030000e+00 -6.081932e-03 
6.040000e+00 -6.072126e-03 
6.050000e+00 -6.025077e-03 
6.060000e+00 -5.943224e-03 
6.070000e+00 -5.829031e-03 
6.080000e+00 -5.684973e-03 
6.090000e+00 -5.513533e-03 
6.100000e+00 -5.317185e-03 
6.110000e+00 -5.098393e-03 
6.120000e+00 -4.859593e-03 
6.130000e+00 -4.603193e-03 
6.140000e+00 -4.331558e-03 
6.150000e+00 -4.047006e-03 
6.160000e+00 -3.751793e-03 
6.170000e+00 -3.448112e-03 
6.180000e+00 -3.138082e-03 
6.190000e+00 -2.823737e-03 
6.200000e+00 -2.507026e-03 
6.210000e+00 -2.189797e-03 
6.220000e+00 -1.873796e-03 
6.230000e+00 -1.560658e-03 
6.240000e+00 -1.251903e-03 
6.250000e+00 -9.489269e-04 
6.260000e+00 -6.529961e-04 
6.270000e+00 -3.652444e-04 
6.280000e+00 -8.666681e-05 
6.290000e+00 1.818854e-04 
6.300000e+00 4.397083e-04 
6.310000e+00 6.862492e-04 
6.320000e+00 9.211099e-04 
6.330000e+00 1.144050e-03 
6.340000e+00 1.354989e-03 
6.350000e+00 1.554009e-03 
6.360000e+00 1.741354e-03 
6.370000e+00 1.917434e-03 
6.380000e+00 2.082826e-03 
6.390000e+00 2.238271e-03 
6.400000e+00 2.384676e-03 
6.410000e+00 2.523112e-03 
6.420000e+00 2.654815e-03 
6.430000e+00 2.781184e-03 
6.440000e+00 2.903775e-03 
6.450000e+00 3.024306e-03 
6.460000e+00 3.144645e-03 
6.470000e+00 3.266815e-03 
6.480000e+00 3.392985e-03 
6.490000e+00 3.525467e-03 
6.500000e+00 3.666712e-03 
6.510000e+00 3.819303e-03 
6.520000e+00 3.985951e-03 
6.530000e+00 4.169491e-03 
6.540000e+00 4.372872e-03 
6.550000e+00 4.599150e-03 
6.560000e+00 4.851484e-03 
6.570000e+00 5.133129e-03 
6.580000e+00 5.447423e-03 
6.590000e+00 5.797785e-03 
6.600000e+00 6.187701e-03 
6.610000e+00 6.620721e-03 
6.620000e+00 7.100445e-03 
6.630000e+00 7.630516e-03 
6.640000e+00 8.214611e-03 
6.650000e+00 8.856429e-03 
6.660000e+00 9.559685e-03 
6.670000e+00 1.032809e-02 
6.680000e+00 1.116537e-02 
6.690000e+00 1.207520e-02 
6.700000e+00 1.306125e-02 
6.710000e+00 1.412714e-02 
6.720000e+00 1.527646e-02 
6.730000e+00 1.651271e-02 
6.740000e+00 1.783935e-02 
6.750000e+00 1.925972e-02 
6.760000e+00 2.077711e-02 
6.770000e+00 2.239468e-02 
6.780000e+00 2.411547e-02 
6.790000e+00 2.594241e-02 
6.800000e+00 2.787830e-02 
6.810000e+00 2.992576e-02 
6.820000e+00 3.208729e-02 
6.830000e+00 3.436520e-02 
6.840000e+00 3.676163e-02 
6.850000e+00 3.927854e-02 
6.860000e+00 4.191767e-02 
6.870000e+00 4.468058e-02 
6.880000e+00 4.756859e-02 
6.890000e+00 5.058283e-02 
6.900000e+00 5.372416e-02 
6.910000e+00 5.699322e-02 
6.920000e+00 6.039040e-02 
6.930000e+00 6.391582e-02 
6.940000e+00 6.756936e-02 
6.950000e+00 7.135061e-02 
6.960000e+00 7.525890e-02 
6.970000e+00 7.929326e-02 
6.980000e+00 8.345244e-02 
6.990000e+00 8.773492e-02 
7.000000e+00 9.213885e-02 
7.010000e+00 9.666209e-02 
7.020000e+00 1.013022e-01 
7.030000e+00 1.060565e-01 
7.040000e+00 1.109218e-01 
7.050000e+00 1.158949e-01 
7.060000e+00 1.209720e-01 
7.070000e+00 1.261492e-01 
7.080000e+00 1.314222e-01 
7.090000e+00 1.367863e-01 
7.100000e+00 1.422367e-01 
7.110000e+00 1.477681e-01 
7.120000e+00 1.533749e-01 
7.130000e+00 1.590515e-01 
7.140000e+00 1.647915e-01 
7.150000e+00 1.705887e-01 
7.160000e+00 1.764363e-01 
7.170000e+00 1.823272e-01 
7.180000e+00 1.882542e-01 
7.190000e+00 1.942098e-01 
7.200000e+00 2.001862e-01 
7.210000e+00 2.061752e-01 
7.220000e+00 2.121685e-01 
7.230000e+00 2.181576e-01 
7.240000e+00 2.241338e-01 
7.250000e+00 2.300879e-01 
7.260000e+00 2.360108e-01 
7.270000e+00 2.418930e-01 
7.280000e+00 2.477250e-01 
7.290000e+00 2.534969e-01 
7.300000e+00 2.591989e-01 
7.310000e+00 2.648208e-01 
7.320000e+00 2.703524e-01 
7.330000e+00 2.757834e-01 
7.340000e+00 2.811033e-01 
7.350000e+00 2.863015e-01 
7.360000e+00 2.913674e-01 
7.370000e+00 2.962904e-01 
7.380000e+00 3.010598e-01 
7.390000e+00 3.056646e-01 
7.400000e+00 3.100943e-01 
7.410000e+00 3.143379e-01 
7.420000e+00 3.183848e-01 
7.430000e+00 3.222243e-01 
7.440000e+00 3.258456e-01 
7.450000e+00 3.292382e-01 
7.460000e+00 3.323917e-01 
7.470000e+00 3.352955e-01 
7.480000e+00 3.379394e-01 
7.490000e+00 3.403134e-01 
7.500000e+00 3.424074e-01 
7.510000e+00 3.442117e-01 
7.520000e+00 3.457167e-01 
7.530000e+00 3.469130e-01 
7.540000e+00 3.477914e-01 
7.550000e+00 3.483432e-01 
7.560000e+00 3.485596e-01 
7.570000e+00 3.484323e-01 
7.580000e+00 3.479533e-01 
7.590000e+00 3.471148e-01 
7.600000e+00 3.459095e-01 
7.610000e+00 3.443304e-01 
7.620000e+00 3.423707e-01 
7.630000e+00 3.400242e-01 
7.640000e+00 3.372850e-01 
7.650000e+00 3.341475e-01 
7.660000e+00 3.306068e-01 
7.670000e+00 3.266583e-01 
7.680000e+00 3.222977e-01 
7.690000e+00 3.175214e-01 
7.700000e+00 3.123261e-01 
7.710000e+00 3.067091e-01 
7.720000e+00 3.006683e-01 
7.730000e+00 2.942018e-01 
7.740000e+00 2.873085e-01 
7.750000e+00 2.799877e-01 
7.760000e+00 2.722393e-01 
7.770000e+00 2.640637e-01 
7.780000e+00 2.554618e-01 
7.790000e+00 2.464353e-01 
7.800000e+00 2.369862e-01 
7.810000e+00 2.271172e-01 
7.820000e+00 2.168315e-01 
7.830000e+00 2.061329e-01 
7.840000e+00 1.950259e-01 
7.850000e+00 1.835155e-01 
7.860000e+00 1.716071e-01 
7.870000e+00 1.593070e-01 
7.880000e+00 1.466220e-01 
7.890000e+00 1.335592e-01 
7.900000e+00 1.201267e-01 
7.910000e+00 1.063329e-01 
7.920000e+00 9.218689e-02 
7.930000e+00 7.769820e-02 
7.940000e+00 6.287706e-02 
7.950000e+00 4.773418e-02 
7.960000e+00 3.228085e-02 
7.970000e+00 1.652889e-02 
7.980000e+00 4.906343e-04 
7.990000e+00 -1.582105e-02 
8.000000e+00 -3.239278e-02 
8.010000e+00 -4.921070e-02 
8.020000e+00 -6.626045e-02 
8.030000e+00 -8.352720e-02 
8.040000e+00 -1.009957e-01 
8.050000e+00 -1.186501e-01 
8.060000e+00 -1.364744e-01 
8.070000e+00 -1.544519e-01 
8.080000e+00 -1.725658e-01 
8.090000e+00 -1.907987e-01 
8.100000e+00 -2.091328e-01 
8.110000e+00 -2.275501e-01 
8.120000e+00 -2.460324e-01 
8.130000e+00 -2.645609e-01 
8.140000e+00 -2.831167e-01 
8.150000e+00 -3.016807e-01 
8.160000e+00 -3.202334e-01 
8.170000e+00 -3.387551e-01 
8.180000e+00 -3.572261e-01 
8.190000e+00 -3.756263e-01 
8.200000e+00 -3.939357e-01 
8.210000e+00 -4.121339e-01 
8.220000e+00 -4.302006e-01 
8.230000e+00 -4.481154e-01 
8.240000e+00 -4.658579e-01 
8.250000e+00 -4.834076e-01 
8.260000e+00 -5.007439e-01 
8.270000e+00 -5.178464e-01 
8.280000e+00 -5.346949e-01 
8.290000e+00 -5.512688e-01 
8.300000e+00 -5.675482e-01 
8.310000e+00 -5.835128e-01 
8.320000e+00 -5.991429e-01 
8.330000e+00 -6.144187e-01 
8.340000e+00 -6.293207e-01 
8.350000e+00 -6.438297e-01 
8.360000e+00 -6.579267e-01 
8.370000e+00 -6.715929e-01 
8.380000e+00 -6.848102e-01 
8.390000e+00 -6.975603e-01 
8.400000e+00 -7.098256e-01 
8.410000e+00 -7.215889e-01 
8.420000e+00 -7.328334e-01 
8.430000e+00 -7.435425e-01 
8.440000e+00 -7.537004e-01 
8.450000e+00 -7.632915e-01 
8.460000e+00 -7.723010e-01 
8.470000e+00 -7.807144e-01 
8.480000e+00 -7.885178e-01 
8.490000e+00 -7.956980e-01 
8.500000e+00 -8.022421e-01 
8.510000e+00 -8.081382e-01 
8.520000e+00 -8.133748e-01 
8.530000e+00 -8.179410e-01 
8.540000e+00 -8.218267e-01 
8.550000e+00 -8.250225e-01 
8.560000e+00 -8.275196e-01 
8.570000e+00 -8.293099e-01 
8.580000e+00 -8.303862e-01 
8.590000e+00 -8.307418e-01 
8.600000e+00 -8.303709e-01 
8.610000e+00 -8.292686e-01 
8.620000e+00 -8.274304e-01 
8.630000e+00 -8.248530e-01 
8.640000e+00 -8.215335e-01 
8.650000e+00 -8.174703e-01 
8.660000e+00 -8.126620e-01 
8.670000e+00 -8.071085e-01 
8.680000e+00 -8.008104e-01 
8.690000e+00 -7.937690e-01 
8.700000e+00 -7.859865e-01 
8.710000e+00 -7.774659e-01 
8.720000e+00 -7.682112e-01 
8.730000e+00 -7.582269e-01 
8.740000e+00 -7.475186e-01 
8.750000e+00 -7.360927e-01 
8.760000e+00 -7.239563e-01 
8.770000e+00 -7.111174e-01 
8.780000e+00 -6.975847e-01 
8.790000e+00 -6.833679e-01 
8.800000e+00 -6.684773e-01 
8.810000e+00 -6.529241e-01 
8.820000e+00 -6.367203e-01 
8.830000e+00 -6.198785e-01 
8.840000e+00 -6.024122e-01 
8.850000e+00 -5.843357e-01 
8.860000e+00 -5.656638e-01 
8.870000e+00 -5.464121e-01 
8.880000e+00 -5.265971e-01 
8.890000e+00 -5.062358e-01 
8.900000e+00 -4.853458e-01 
8.910000e+00 -4.639454e-01 
8.920000e+00 -4.420535e-01 
8.930000e+00 -4.196899e-01 
8.940000e+00 -3.968744e-01 
8.950000e+00 -3.736279e-01 
8.960000e+00 -3.499715e-01 
8.970000e+00 -3.259271e-01 
8.980000e+00 -3.015167e-01 
8.990000e+00 -2.767632e-01 
9.000000e+00 -2.516896e-01 
9.010000e+00 -2.263196e-01 
9.020000e+00 -2.006769e-01 
9.030000e+00 -1.747860e-01 
9.040000e+00 -1.486714e-01 
9.050000e+00 -1.223580e-01 
9.060000e+00 -9.587117e-02 
9.070000e+00 -6.923623e-02 
9.080000e+00 -4.247888e-02 
9.090000e+00 -1.562498e-02 
9.100000e+00 1.129947e-02 
9.110000e+00 3.826833e-02 
9.120000e+00 6.525535e-02 
9.130000e+00 9.223423e-02 
9.140000e+00 1.191786e-01 
9.150000e+00 1.460622e-01 
9.160000e+00 1.728587e-01 
9.170000e+00 1.995417e-01 
9.180000e+00 2.260852e-01 
9.190000e+00 2.524630e-01 
9.200000e+00 2.786493e-01 
9.210000e+00 3.046183e-01 
9.220000e+00 3.303446e-01 
9.230000e+00 3.558027e-01 
9.240000e+00 3.809678e-01 
9.250000e+00 4.058151e-01 
9.260000e+00 4.303202e-01 
9.270000e+00 4.544591e-01 
9.280000e+00 4.782082e-01 
9.290000e+00 5.015442e-01 
9.300000e+00 5.244443e-01 
9.310000e+00 5.468862e-01 
9.320000e+00 5.688480e-01 
9.330000e+00 5.903085e-01 
9.340000e+00 6.112469e-01 
9.350000e+00 6.316429e-01 
9.360000e+00 6.514770e-01 
9.370000e+00 6.707302e-01 
9.380000e+00 6.893840e-01 
9.390000e+00 7.074208e-01 
9.400000e+00 7.248235e-01 
9.410000e+00 7.415759e-01 
9.420000e+00 7.576622e-01 
9.430000e+00 7.730676e-01 
9.440000e+00 7.877779e-01 
9.450000e+00 8.017798e-01 
9.460000e+00 8.150607e-01 
9.470000e+00 8.276088e-01 
9.480000e+00 8.394131e-01 
9.490000e+00 8.504633e-01 
9.500000e+00 8.607503e-01 
9.510000e+00 8.702654e-01 
9.520000e+00 8.790011e-01 
9.530000e+00 8.869504e-01 
9.540000e+00 8.941075e-01 
9.550000e+00 9.004674e-01 
9.560000e+00 9.060257e-01 
9.570000e+00 9.107793e-01 
9.580000e+00 9.147256e-01 
9.590000e+00 9.178631e-01 
9.600000e+00 9.201911e-01 
9.610000e+00 9.217099e-01 
9.620000e+00 9.224204e-01 
9.630000e+00 9.223247e-01 
9.640000e+00 9.214255e-01 
9.650000e+00 9.197266e-01 
9.660000e+00 9.172324e-01 
9.670000e+00 9.139484e-01 
9.680000e+00 9.098808e-01 
9.690000e+00 9.050366e-01 
9.700000e+00 8.994237e-01 
9.710000e+00 8.930507e-01 
9.720000e+00 8.859273e-01 
9.730000e+00 8.780636e-01 
9.740000e+00 8.694707e-01 
9.750000e+00 8.601603e-01 
9.760000e+00 8.501450e-01 
9.770000e+00 8.394379e-01 
9.780000e+00 8.280532e-01 
9.790000e+00 8.160052e-01 
9.800000e+00 8.033095e-01 
9.810000e+00 7.899817e-01 
9.820000e+00 7.760386e-01 
9.830000e+00 7.614972e-01 
9.840000e+00 7.463753e-01 
9.850000e+00 7.306910e-01 
9.860000e+00 7.144633e-01 
9.870000e+00 6.977114e-01 
9.880000e+00 6.804550e-01 
9.890000e+00 6.627145e-01 
9.900000e+00 6.445104e-01 
9.910000e+00 6.258638e-01 
9.920000e+00 6.067961e-01 
9.930000e+00 5.873291e-01 
9.940000e+00 5.674849e-01 
9.950000e+00 5.472859e-01 
9.960000e+00 5.267547e-01 
9.970000e+00 5.059142e-01 
9.980000e+00 4.847874e-01 
9.990000e+00 4.633976e-01 
1.000000e+01 4.417682e-01 
1.001000e+01 4.199228e-01 
1.002000e+01 3.978849e-01 
1.003000e+01 3.756783e-01 
1.004000e+01 3.533265e-01 
1.005000e+01 3.308534e-01 
1.006000e+01 3.082825e-01 
1.007000e+01 2.856376e-01 
1.008000e+01 2.629422e-01 
1.009000e+01 2.402197e-01 
1.010000e+01 2.174933e-01 
1.011000e+01 1.947864e-01 
1.012000e+01 1.721216e-01 
1.013000e+01 1.495219e-01 
1.014000e+01 1.270097e-01 
1.015000e+01 1.046071e-01 
1.016000e+01 8.233609e-02 
1.017000e+01 6.021827e-02 
1.018000e+01 3.827485e-02 
1.019000e+01 1.652673e-02 
1.020000e+01 -5.005620e-03 
1.021000e+01 -2.630213e-02 
1.022000e+01 -4.734316e-02 
1.023000e+01 -6.810954e-02 
1.024000e+01 -8.858256e-02 
1.025000e+01 -1.087440e-01 
1.026000e+01 -1.285762e-01 
1.027000e+01 -1.480620e-01 
1.028000e+01 -1.671848e-01 
1.029000e+01 -1.859285e-01 
1.030000e+01 -2.042777e-01 
1.031000e+01 -2.222176e-01 
1.032000e+01 -2.397338e-01 
1.033000e+01 -2.568127e-01 
1.034000e+01 -2.734414e-01 
1.035000e+01 -2.896074e-01 
1.036000e+01 -3.052992e-01 
1.037000e+01 -3.205056e-01 
1.038000e+01 -3.352164e-01 
1.039000e+01 -3.494217e-01 
1.040000e+01 -3.631128e-01 
1.041000e+01 -3.762812e-01 
1.042000e+01 -3.889193e-01 
1.043000e+01 -4.010203e-01 
1.044000e+01 -4.125780e-01 
1.045000e+01 -4.235868e-01 
1.046000e+01 -4.340421e-01 
1.047000e+01 -4.439396e-01 
1.048000e+01 -4.532760e-01 
1.049000e+01 -4.620487e-01 
1.050000e+01 -4.702556e-01 
1.051000e+01 -4.778955e-01 
1.052000e+01 -4.849677e-01 
1.053000e+01 -4.914724e-01 
1.054000e+01 -4.974102e-01 
1.055000e+01 -5.027827e-01 
1.056000e+01 -5.075919e-01 
1.057000e+01 -5.118406e-01 
1.058000e+01 -5.155320e-01 
1.059000e+01 -5.186703e-01 
1.060000e+01 -5.212600e-01 
1.061000e+01 -5.233063e-01 
1.062000e+01 -5.248152e-01 
1.063000e+01 -5.257929e-01 
1.064000e+01 -5.262464e-01 
1.065000e+01 -5.261833e-01 
1.066000e+01 -5.256116e-01 
1.067000e+01 -5.245398e-01 
1.068000e+01 -5.229771e-01 
1.069000e+01 -5.209328e-01 
1.070000e+01 -5.184172e-01 
1.071000e+01 -5.154405e-01 
1.072000e+01 -5.120137e-01 
1.073000e+01 -5.081481e-01 
1.074000e+01 -5.038553e-01 
1.075000e+01 -4.991474e-01 
1.076000e+01 -4.940368e-01 
1.077000e+01 -4.885361e-01 
1.078000e+01 -4.826584e-01 
1.079000e+01 -4.764171e-01 
1.080000e+01 -4.698257e-01 
1.081000e+01 -4.628979e-01 
1.082000e+01 -4.556479e-01 
1.083000e+01 -4.480899e-01 
1.084000e+01 -4.402382e-01 
1.085000e+01 -4.321075e-01 
1.086000e+01 -4.237124e-01 
1.087000e+01 -4.150677e-01 
1.088000e+01 -4.061884e-01 
1.089000e+01 -3.970895e-01 
1.090000e+01 -3.877858e-01 
1.091000e+01 -3.782926e-01 
1.092000e+01 -3.686248e-01 
1.093000e+01 -3.587974e-01 
1.094000e+01 -3.488254e-01 
1.095000e+01 -3.387239e-01 
1.096000e+01 -3.285076e-01 
1.097000e+01 -3.181913e-01 
1.098000e+01 -3.077896e-01 
1.099000e+01 -2.973171e-01 
1.100000e+01 -2.867881e-01 
1.101000e+01 -2.762168e-01 
1.102000e+01 -2.656172e-01 
1.103000e+01 -2.550030e-01 
1.104000e+01 -2.443879e-01 
1.105000e+01 -2.337852e-01 
1.106000e+01 -2.232079e-01 
1.107000e+01 -2.126688e-01 
1.108000e+01 -2.021804e-01 
1.109000e+01 -1.917550e-01 
1.110000e+01 -1.814045e-01 
1.111000e+01 -1.711404e-01 
1.112000e+01 -1.609740e-01 
1.113000e+01 -1.509161e-01 
1.114000e+01 -1.409774e-01 
1.115000e+01 -1.311679e-01 
1.116000e+01 -1.214975e-01 
1.117000e+01 -1.119755e-01 
1.118000e+01 -1.026111e-01 
1.119000e+01 -9.341269e-02 
1.120000e+01 -8.438859e-02 
1.121000e+01 -7.554656e-02 
1.122000e+01 -6.689397e-02 
1.123000e+01 -5.843777e-02 
1.124000e+01 -5.018448e-02 
1.125000e+01 -4.214018e-02 
1.126000e+01 -3.431054e-02 
1.127000e+01 -2.670077e-02 
1.128000e+01 -1.931568e-02 
1.129000e+01 -1.215963e-02 
1.130000e+01 -5.236528e-03 
1.131000e+01 1.450120e-03 
1.132000e+01 7.897253e-03 
1.133000e+01 1.410223e-02 
1.134000e+01 2.006285e-02 
1.135000e+01 2.577731e-02 
1.136000e+01 3.124423e-02 
1.137000e+01 3.646265e-02 
1.138000e+01 4.143200e-02 
1.139000e+01 4.615212e-02 
1.140000e+01 5.062324e-02 
1.141000e+01 5.484595e-02 
1.142000e+01 5.882126e-02 
1.143000e+01 6.255051e-02 
1.144000e+01 6.603541e-02 
1.145000e+01 6.927802e-02 
1.146000e+01 7.228074e-02 
1.147000e+01 7.504630e-02 
1.148000e+01 7.757773e-02 
1.149000e+01 7.987840e-02 
1.150000e+01 8.195194e-02 
1.151000e+01 8.380229e-02 
1.152000e+01 8.543365e-02 
1.153000e+01 8.685047e-02 
1.154000e+01 8.805746e-02 
1.155000e+01 8.905957e-02 
1.156000e+01 8.986194e-02 
1.157000e+01 9.046994e-02 
1.158000e+01 9.088914e-02 
1.159000e+01 9.112527e-02 
1.160000e+01 9.118423e-02 
1.161000e+01 9.107208e-02 
1.162000e+01 9.079502e-02 
1.163000e+01 9.035937e-02 
1.164000e+01 8.977155e-02 
1.165000e+01 8.903810e-02 
1.166000e+01 8.816562e-02 
1.167000e+01 8.716079e-02 
1.168000e+01 8.603034e-02 
1.169000e+01 8.478105e-02 
1.170000e+01 8.341972e-02 
1.171000e+01 8.195318e-02 
1.172000e+01 8.038824e-02 
1.173000e+01 7.873172e-02 
1.174000e+01 7.699039e-02 
1.175000e+01 7.517102e-02 
1.176000e+01 7.328030e-02 
1.177000e+01 7.132487e-02 
1.178000e+01 6.931131e-02 
1.179000e+01 6.724610e-02 
1.180000e+01 6.513565e-02 
1.181000e+01 6.298623e-02 
1.182000e+01 6.080402e-02 
1.183000e+01 5.859508e-02 
1.184000e+01 5.636533e-02 
1.185000e+01 5.412054e-02 
1.186000e+01 5.186633e-02 
1.187000e+01 4.960817e-02 
1.188000e+01 4.735137e-02 
1.189000e+01 4.510104e-02 
1.190000e+01 4.286213e-02 
1.191000e+01 4.063941e-02 
1.192000e+01 3.843743e-02 
1.193000e+01 3.626057e-02 
1.194000e+01 3.411299e-02 
1.195000e+01 3.199865e-02 
1.196000e+01 2.992131e-02 
1.197000e+01 2.788449e-02 
1.198000e+01 2.589153e-02 
1.199000e+01 2.394552e-02 
1.200000e+01 2.204935e-02 
1.201000e+01 2.020568e-02 
1.202000e+01 1.841694e-02 
1.203000e+01 1.668536e-02 
1.204000e+01 1.501294e-02 
1.205000e+01 1.340145e-02 
1.206000e+01 1.185244e-02 
1.207000e+01 1.036727e-02 
1.208000e+01 8.947041e-03 
1.209000e+01 7.592682e-03 
1.210000e+01 6.304890e-03 
1.211000e+01 5.084164e-03 
1.212000e+01 3.930800e-03 
1.213000e+01 2.844896e-03 
1.214000e+01 1.826360e-03 
1.215000e+01 8.749113e-04 
1.216000e+01 -9.910883e-06 
1.217000e+01 -8.287430e-04 
1.218000e+01 -1.582390e-03 
1.219000e+01 -2.271821e-03 
1.220000e+01 -2.898156e-03 
1.221000e+01 -3.462667e-03 
1.222000e+01 -3.966765e-03 
1.223000e+01 -4.411992e-03 
1.224000e+01 -4.800018e-03 
1.225000e+01 -5.132624e-03 
1.226000e+01 -5.411704e-03 
1.227000e+01 -5.639248e-03 
1.228000e+01 -5.817336e-03 
1.229000e+01 -5.948132e-03 
1.230000e+01 -6.033868e-03 
1.231000e+01 -6.076843e-03 
1.232000e+01 -6.079408e-03 
1.233000e+01 -6.043958e-03 
1.234000e+01 -5.972925e-03 
1.235000e+01 -5.868764e-03 
1.236000e+01 -5.733950e-03 
1.237000e+01 -5.570963e-03 
1.238000e+01 -5.382281e-03 
1.239000e+01 -5.170372e-03 
1.240000e+01 -4.937682e-03 
1.241000e+01 -4.686629e-03 
1.242000e+01 -4.419594e-03 
1.243000e+01 -4.138908e-03 
1.244000e+01 -3.846849e-03 
1.245000e+01 -3.545632e-03 
1.246000e+01 -3.237400e-03 
1.247000e+01 -2.924214e-03 
1.248000e+01 -2.608051e-03 
1.249000e+01 -2.290792e-03 
1.250000e+01 -1.974216e-03 
1.251000e+01 -1.659996e-03 
1.252000e+01 -1.349688e-03 
1.253000e+01 -1.044727e-03 
1.254000e+01 -7.464227e-04 
1.255000e+01 -4.559511e-04 
1.256000e+01 -1.743519e-04 
1.257000e+01 9.747721e-05 
1.258000e+01 3.587850e-04 
1.259000e+01 6.089702e-04 
1.260000e+01 8.475851e-04 
1.261000e+01 1.074339e-03 
1.262000e+01 1.289099e-03 
1.263000e+01 1.491897e-03 
1.264000e+01 1.682924e-03 
1.265000e+01 1.862538e-03 
1.266000e+01 2.031262e-03 
1.267000e+01 2.189785e-03 
1.268000e+01 2.338961e-03 
1.269000e+01 2.479809e-03 
1.270000e+01 2.613513e-03 
1.271000e+01 2.741419e-03 
1.272000e+01 2.865035e-03 
1.273000e+01 2.986026e-03 
1.274000e+01 3.106214e-03 
1.275000e+01 3.227573e-03 
1.276000e+01 3.352224e-03 
1.277000e+01 3.482436e-03 
1.278000e+01 3.620616e-03 
1.279000e+01 3.769304e-03 
1.280000e+01 3.931173e-03 
1.281000e+01 4.109018e-03 
1.282000e+01 4.305752e-03 
1.283000e+01 4.524398e-03 
1.284000e+01 4.768084e-03 
1.285000e+01 5.040034e-03 
1.286000e+01 5.343561e-03 
1.287000e+01 5.682058e-03 
1.288000e+01 6.058993e-03 
1.289000e+01 6.477894e-03 
1.290000e+01 6.942348e-03 
1.291000e+01 7.455984e-03 
1.292000e+01 8.022470e-03 
1.293000e+01 8.645499e-03 
1.294000e+01 9.328782e-03 
1.295000e+01 1.007604e-02 
1.296000e+01 1.089097e-02 
1.297000e+01 1.177729e-02 
1.298000e+01 1.273867e-02 
1.299000e+01 1.377874e-02 
1.300000e+01 1.490110e-02 
1.301000e+01 1.610928e-02 
1.302000e+01 1.740676e-02 
1.303000e+01 1.879691e-02 
1.304000e+01 2.028305e-02 
1.305000e+01 2.186837e-02 
1.306000e+01 2.355596e-02 
1.307000e+01 2.534878e-02 
1.308000e+01 2.724967e-02 
1.309000e+01 2.926132e-02 
1.310000e+01 3.138625e-02 
1.311000e+01 3.362685e-02 
1.312000e+01 3.598531e-02 
1.313000e+01 3.846364e-02 
1.314000e+01 4.106366e-02 
1.315000e+01 4.378698e-02 
1.316000e+01 4.663502e-02 
1.317000e+01 4.960895e-02 
1.318000e+01 5.270971e-02 
1.319000e+01 5.593803e-02 
1.320000e+01 5.929437e-02 
1.321000e+01 6.277895e-02 
1.322000e+01 6.639171e-02 
1.323000e+01 7.013234e-02 
1.324000e+01 7.400025e-02 
1.325000e+01 7.799458e-02 
1.326000e+01 8.211415e-02 
1.327000e+01 8.635754e-02 
1.328000e+01 9.072300e-02 
1.329000e+01 9.520849e-02 
1.330000e+01 9.981168e-02 
1.331000e+01 1.045299e-01 
1.332000e+01 1.093602e-01 
1.333000e+01 1.142994e-01 
1.334000e+01 1.193438e-01 
1.335000e+01 1.244895e-01 
1.336000e+01 1.297325e-01 
1.337000e+01 1.350681e-01 
1.338000e+01 1.404915e-01 
1.339000e+01 1.459977e-01 
1.340000e+01 1.515811e-01 
1.341000e+01 1.572361e-01 
1.342000e+01 1.629566e-01 
1.343000e+01 1.687363e-01 
1.344000e+01 1.745686e-01 
1.345000e+01 1.804465e-01 
1.346000e+01 1.863628e-01 
1.347000e+01 1.923102e-01 
1.348000e+01 1.982807e-01 
1.349000e+01 2.042666e-01 
1.350000e+01 2.102595e-01 
1.351000e+01 2.162509e-01 
1.352000e+01 2.222322e-01 
1.353000e+01 2.281943e-01 
1.354000e+01 2.341281e-01 
1.355000e+01 2.400243e-01 
1.356000e+01 2.458734e-01 
1.357000e+01 2.516655e-01 
1.358000e+01 2.573909e-01 
1.359000e+01 2.630394e-01 
1.360000e+01 2.686009e-01 
1.361000e+01 2.740650e-01 
1.362000e+01 2.794214e-01 
1.363000e+01 2.846595e-01 
1.364000e+01 2.897688e-01 
1.365000e+01 2.947385e-01 
1.366000e+01 2.995579e-01 
1.367000e+01 3.042163e-01 
1.368000e+01 3.087030e-01 
1.369000e+01 3.130070e-01 
1.370000e+01 3.171178e-01 
1.371000e+01 3.210245e-01 
1.372000e+01 3.247164e-01 
1.373000e+01 3.281831e-01 
1.374000e+01 3.314138e-01 
1.375000e+01 3.343982e-01 
1.376000e+01 3.371261e-01 
1.377000e+01 3.395871e-01 
1.378000e+01 3.417714e-01 
1.379000e+01 3.436690e-01 
1.380000e+01 3.452704e-01 
1.381000e+01 3.465660e-01 
1.382000e+01 3.475467e-01 
1.383000e+01 3.482034e-01 
1.384000e+01 3.485275e-01 
1.385000e+01 3.485106e-01 
1.386000e+01 3.481445e-01 
1.387000e+01 3.474214e-01 
1.388000e+01 3.463337e-01 
1.389000e+01 3.448744e-01 
1.390000e+01 3.430366e-01 
1.391000e+01 3.408140e-01 
1.392000e+01 3.382005e-01 
1.393000e+01 3.351904e-01 
1.394000e+01 3.317787e-01 
1.395000e+01 3.279605e-01 
1.396000e+01 3.237316e-01 
1.397000e+01 3.190881e-01 
1.398000e+01 3.140266e-01 
1.399000e+01 3.085442e-01 
1.400000e+01 3.026386e-01 
1.401000e+01 2.963078e-01 
1.402000e+01 2.895506e-01 
1.403000e+01 2.823660e-01 
1.404000e+01 2.747538e-01 
1.405000e+01 2.667142e-01 
1.406000e+01 2.582480e-01 
1.407000e+01 2.493565e-01 
1.408000e+01 2.400417e-01 
1.409000e+01 2.303061e-01 
1.410000e+01 2.201528e-01 
1.411000e+01 2.095853e-01 
1.412000e+01 1.986079e-01 
1.413000e+01 1.872253e-01 
1.414000e+01 1.754431e-01 
1.415000e+01 1.632671e-01 
1.416000e+01 1.507039e-01 
1.417000e+01 1.377606e-01 
1.418000e+01 1.244450e-01 
1.419000e+01 1.107654e-01 
1.420000e+01 9.673050e-02 
1.421000e+01 8.234987e-02 
1.422000e+01 6.763349e-02 
1.423000e+01 5.259190e-02 
1.424000e+01 3.723620e-02 
1.425000e+01 2.157805e-02 
1.426000e+01 5.629612e-03 
1.427000e+01 -1.059640e-02 
1.428000e+01 -2.708679e-02 
1.429000e+01 -4.382782e-02 
1.430000e+01 -6.080531e-02 
1.431000e+01 -7.800458e-02 
1.432000e+01 -9.541047e-02 
1.433000e+01 -1.130074e-01 
1.434000e+01 -1.307794e-01 
1.435000e+01 -1.487099e-01 
1.436000e+01 -1.667822e-01 
1.437000e+01 -1.849791e-01 
1.438000e+01 -2.032829e-01 
1.439000e+01 -2.216757e-01 
1.440000e+01 -2.401393e-01 
1.441000e+01 -2.586551e-01 
1.442000e+01 -2.772043e-01 
1.443000e+01 -2.957678e-01 
1.444000e+01 -3.143262e-01 
1.445000e+01 -3.328599e-01 
1.446000e+01 -3.513492e-01 
1.447000e+01 -3.697742e-01 
1.448000e+01 -3.881147e-01 
1.449000e+01 -4.063505e-01 
1.450000e+01 -4.244613e-01 
1.451000e+01 -4.424268e-01 
1.452000e+01 -4.602264e-01 
1.453000e+01 -4.778396e-01 
1.454000e+01 -4.952461e-01 
1.455000e+01 -5.124254e-01 
1.456000e+01 -5.293569e-01 
1.457000e+01 -5.460205e-01 
1.458000e+01 -5.623959e-01 
1.459000e+01 -5.784630e-01 
1.460000e+01 -5.942018e-01 
1.461000e+01 -6.095925e-01 
1.462000e+01 -6.246157e-01 
1.463000e+01 -6.392519e-01 
1.464000e+01 -6.534822e-01 
1.465000e+01 -6.672877e-01 
1.466000e+01 -6.806499e-01 
1.467000e+01 -6.935507e-01 
1.468000e+01 -7.059724e-01 
1.469000e+01 -7.178975e-01 
1.470000e+01 -7.293090e-01 
1.471000e+01 -7.401904e-01 
1.472000e+01 -7.505256e-01 
1.473000e+01 -7.602989e-01 
1.474000e+01 -7.694952e-01 
1.475000e+01 -7.781000e-01 
1.476000e+01 -7.860992e-01 
1.477000e+01 -7.934793e-01 
1.478000e+01 -8.002274e-01 
1.479000e+01 -8.063312e-01 
1.480000e+01 -8.117790e-01 
1.481000e+01 -8.165599e-01 
1.482000e+01 -8.206634e-01 
1.483000e+01 -8.240800e-01 
1.484000e+01 -8.268005e-01 
1.485000e+01 -8.288168e-01 
1.486000e+01 -8.301213e-01 
1.487000e+01 -8.307071e-01 
1.488000e+01 -8.305682e-01 
1.489000e+01 -8.296994e-01 
1.490000e+01 -8.280960e-01 
1.491000e+01 -8.257544e-01 
1.492000e+01 -8.226715e-01 
1.493000e+01 -8.188454e-01 
1.494000e+01 -8.142745e-01 
1.495000e+01 -8.089584e-01 
1.496000e+01 -8.028973e-01 
1.497000e+01 -7.960924e-01 
1.498000e+01 -7.885457e-01 
1.499000e+01 -7.802599e-01 
1.500000e+01 -7.712385e-01 
1.501000e+01 -7.614860e-01 
1.502000e+01 -7.510077e-01 
1.503000e+01 -7.398097e-01 
1.504000e+01 -7.278988e-01 
1.505000e+01 -7.152827e-01 
1.506000e+01 -7.019700e-01 
1.507000e+01 -6.879700e-01 
1.508000e+01 -6.732929e-01 
1.509000e+01 -6.579495e-01 
1.510000e+01 -6.419516e-01 
1.511000e+01 -6.253115e-01 
1.512000e+01 -6.080427e-01 
1.513000e+01 -5.901589e-01 
1.514000e+01 -5.716750e-01 
1.515000e+01 -5.526063e-01 
1.516000e+01 -5.329690e-01 
1.517000e+01 -5.127797e-01 
1.518000e+01 -4.920562e-01 
1.519000e+01 -4.708163e-01 
1.520000e+01 -4.490789e-01 
1.521000e+01 -4.268634e-01 
1.522000e+01 -4.041896e-01 
1.523000e+01 -3.810781e-01 
1.524000e+01 -3.575500e-01 
1.525000e+01 -3.336268e-01 
1.526000e+01 -3.093305e-01 
1.527000e+01 -2.846838e-01 
1.528000e+01 -2.597097e-01 
1.529000e+01 -2.344314e-01 
1.530000e+01 -2.088730e-01 
1.531000e+01 -1.830585e-01 
1.532000e+01 -1.570124e-01 
1.533000e+01 -1.307597e-01 
1.534000e+01 -1.043253e-01 
1.535000e+01 -7.773479e-02 
1.536000e+01 -5.101364e-02 
1.537000e+01 -2.418767e-02 
1.538000e+01 2.717141e-03 
1.539000e+01 2.967469e-02 
1.540000e+01 5.665878e-02 
1.541000e+01 8.364311e-02 
1.542000e+01 1.106014e-01 
1.543000e+01 1.375072e-01 
1.544000e+01 1.643342e-01 
1.545000e+01 1.910562e-01 
1.546000e+01 2.176470e-01 
1.547000e+01 2.440804e-01 
1.548000e+01 2.703305e-01 
1.549000e+01 2.963715e-01 
1.550000e+01 3.221779e-01 
1.551000e+01 3.477241e-01 
1.552000e+01 3.729853e-01 
1.553000e+01 3.979365e-01 
1.554000e+01 4.225532e-01 
1.555000e+01 4.468113e-01 
1.556000e+01 4.706871e-01 
1.557000e+01 4.941572e-01 
1.558000e+01 5.171985e-01 
1.559000e+01 5.397888e-01 
1.560000e+01 5.619059e-01 
1.561000e+01 5.835284e-01 
1.562000e+01 6.046353e-01 
1.563000e+01 6.252062e-01 
1.564000e+01 6.452214e-01 
1.565000e+01 6.646616e-01 
1.566000e+01 6.835083e-01 
1.567000e+01 7.017435e-01 
1.568000e+01 7.193500e-01 
1.569000e+01 7.363113e-01 
1.570000e+01 7.526114e-01 
1.571000e+01 7.682352e-01 
1.572000e+01 7.831685e-01 
1.573000e+01 7.973975e-01 
1.574000e+01 8.109093e-01 
1.575000e+01 8.236921e-01 
1.576000e+01 8.357344e-01 
1.577000e+01 8.470259e-01 
1.578000e+01 8.575570e-01 
1.579000e+01 8.673188e-01 
1.580000e+01 8.763035e-01 
1.581000e+01 8.845040e-01 
1.582000e+01 8.919141e-01 
1.583000e+01 8.985284e-01 
1.584000e+01 9.043424e-01 
1.585000e+01 9.093526e-01 
1.586000e+01 9.135563e-01 
1.587000e+01 9.169516e-01 
1.588000e+01 9.195375e-01 
1.589000e+01 9.213139e-01 
1.590000e+01 9.222817e-01 
1.591000e+01 9.224426e-01 
1.592000e+01 9.217990e-01 
1.593000e+01 9.203543e-01 
1.594000e+01 9.181129e-01 
1.595000e+01 9.150798e-01 
1.596000e+01 9.112611e-01 
1.597000e+01 9.066634e-01 
1.598000e+01 9.012945e-01 
1.599000e+01 8.951626e-01 
1.600000e+01 8.882772e-01 
1.601000e+01 8.806481e-01 
1.602000e+01 8.722862e-01 
1.603000e+01 8.632030e-01 
1.604000e+01 8.534109e-01 
1.605000e+01 8.429227e-01 
1.606000e+01 8.317522e-01 
1.607000e+01 8.199139e-01 
1.608000e+01 8.074228e-01 
1.609000e+01 7.942946e-01 
1.610000e+01 7.805457e-01 
1.611000e+01 7.661930e-01 
1.612000e+01 7.512540e-01 
1.613000e+01 7.357468e-01 
1.614000e+01 7.196902e-01 
1.615000e+01 7.031031e-01 
1.616000e+01 6.860052e-01 
1.617000e+01 6.684167e-01 
1.618000e+01 6.503580e-01 
1.619000e+01 6.318500e-01 
1.620000e+01 6.129141e-01 
1.621000e+01 5.935720e-01 
1.622000e+01 5.738455e-01 
1.623000e+01 5.537571e-01 
1.624000e+01 5.333292e-01 
1.625000e+01 5.125847e-01 
1.626000e+01 4.915466e-01 
1.627000e+01 4.702380e-01 
1.628000e+01 4.486824e-01 
1.629000e+01 4.269033e-01 
1.630000e+01 4.049241e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_998994690/traj_output.dat <==
% Time y0 y_model0 
0.000000e+00 -2.189322e-16 -2.189322e-16 
1.000000e-03 7.658246e-06 -1.238857e-14 
2.000000e-03 1.529983e-05 -6.011510e-14 
3.000000e-03 2.292471e-05 -2.107831e-13 
4.000000e-03 3.053288e-05 -5.556768e-13 
5.000000e-03 3.812429e-05 -1.097043e-12 
6.000000e-03 4.569894e-05 -1.747417e-12 
7.000000e-03 5.325678e-05 -2.329626e-12 
8.000000e-03 6.079780e-05 -2.576786e-12 
9.000000e-03 6.832197e-05 -2.132302e-12 
1.000000e-02 7.582927e-05 -5.498705e-13 
1.100000e-02 8.331967e-05 2.706524e-12 
1.200000e-02 9.079314e-05 1.693320e-11 
1.300000e-02 9.824967e-05 5.294499e-11 
1.400000e-02 1.056892e-04 1.077906e-10 
1.500000e-02 1.131118e-04 1.789755e-10 
1.600000e-02 1.205173e-04 2.645766e-10 
1.700000e-02 1.279059e-04 3.632420e-10 
1.800000e-02 1.352773e-04 4.741913e-10 
1.900000e-02 1.426317e-04 5.972152e-10 
2.000000e-02 1.499690e-04 7.326759e-10 
2.100000e-02 1.572892e-04 8.815068e-10 
2.200000e-02 1.645922e-04 1.045213e-09 
2.300000e-02 1.718780e-04 1.225870e-09 
2.400000e-02 1.791467e-04 1.426125e-09 
2.500000e-02 1.863983e-04 1.649198e-09 
2.600000e-02 1.936325e-04 1.898877e-09 
2.700000e-02 2.008496e-04 2.179525e-09 
2.800000e-02 2.080495e-04 2.496075e-09 
2.900000e-02 2.152320e-04 2.854029e-09 
3.000000e-02 2.223973e-04 3.259464e-09 
3.100000e-02 2.295454e-04 3.719026e-09 
3.200000e-02 2.366761e-04 4.239933e-09 
3.300000e-02 2.437895e-04 4.829974e-09 
3.400000e-02 2.508856e-04 5.497510e-09 
3.500000e-02 2.579644e-04 6.251473e-09 
3.600000e-02 2.650258e-04 7.101365e-09 
3.700000e-02 2.720699e-04 8.057262e-09 
3.800000e-02 2.790966e-04 9.129809e-09 
3.900000e-02 2.861060e-04 1.033022e-08 
4.000000e-02 2.930979e-04 1.167029e-08 
4.100000e-02 3.000725e-04 1.316238e-08 
4.200000e-02 3.070297e-04 1.481941e-08 
4.300000e-02 3.139696e-04 1.665489e-08 
4.400000e-02 3.208920e-04 1.868290e-08 
4.500000e-02 3.277970e-04 2.091807e-08 
4.600000e-02 3.346846e-04 2.337563e-08 
4.700000e-02 3.415549e-04 2.607135e-08 
4.800000e-02 3.484077e-04 2.902161e-08 
4.900000e-02 3.552431e-04 3.224333e-08 
5.000000e-02 3.620612e-04 3.575402e-08 
5.100000e-02 3.688618e-04 3.957174e-08 
5.200000e-02 3.756450e-04 4.371513e-08 
5.300000e-02 3.824109e-04 4.820343e-08 
5.400000e-02 3.891594e-04 5.305641e-08 
5.500000e-02 3.958905e-04 5.829443e-08 
5.600000e-02 4.026042e-04 6.393841e-08 
5.700000e-02 4.093006e-04 7.000987e-08 
5.800000e-02 4.159796e-04 7.653088e-08 
5.900000e-02 4.226413e-04 8.352407e-08 
6.000000e-02 4.292856e-04 9.101266e-08 
6.100000e-02 4.359127e-04 9.902044e-08 
6.200000e-02 4.425224e-04 1.075718e-07 
6.300000e-02 4.491148e-04 1.166916e-07 
6.400000e-02 4.556900e-04 1.264053e-07 
6.500000e-02 4.622480e-04 1.367391e-07 
6.600000e-02 4.687887e-04 1.477197e-07 
6.700000e-02 4.753121e-04 1.593741e-07 
6.800000e-02 4.818184e-04 1.717365e-07 
6.900000e-02 4.883075e-04 1.848617e-07 
7.000000e-02 4.947795e-04 1.987831e-07 
7.100000e-02 5.012343e-04 2.135325e-07 
7.200000e-02 5.076721e-04 2.291431e-07 
7.300000e-02 5.140927e-04 2.456494e-07 
7.400000e-02 5.204964e-04 2.630870e-07 
7.500000e-02 5.268830e-04 2.814930e-07 
7.600000e-02 5.332526e-04 3.009058e-07 
7.700000e-02 5.396052e-04 3.213651e-07 
7.800000e-02 5.459410e-04 3.429117e-07 
7.900000e-02 5.522599e-04 3.655880e-07 
8.000000e-02 5.585619e-04 3.894374e-07 
8.100000e-02 5.648471e-04 4.145049e-07 
8.200000e-02 5.711155e-04 4.408366e-07 
8.300000e-02 5.773672e-04 4.684799e-07 
8.400000e-02 5.836022e-04 4.974836e-07 
8.500000e-02 5.898205e-04 5.278977e-07 
8.600000e-02 5.960222e-04 5.597735e-07 
8.700000e-02 6.022074e-04 5.931638e-07 
8.800000e-02 6.083761e-04 6.281225e-07 
8.900000e-02 6.145283e-04 6.647047e-07 
9.000000e-02 6.206640e-04 7.029671e-07 
9.100000e-02 6.267834e-04 7.429675e-07 
9.200000e-02 6.328865e-04 7.847650e-07 
9.300000e-02 6.389734e-04 8.284201e-07 
9.400000e-02 6.450440e-04 8.739945e-07 
9.500000e-02 6.510985e-04 9.215513e-07 
9.600000e-02 6.571369e-04 9.711548e-07 
9.700000e-02 6.631593e-04 1.022871e-06 
9.800000e-02 6.691657e-04 1.076766e-06 
9.900000e-02 6.751562e-04 1.132908e-06 
1.000000e-01 6.811309e-04 1.191368e-06 
1.010000e-01 6.870898e-04 1.252216e-06 
1.020000e-01 6.930330e-04 1.315523e-06 
1.030000e-01 6.989605e-04 1.381364e-06 
1.040000e-01 7.048725e-04 1.449814e-06 
1.050000e-01 7.107690e-04 1.520947e-06 
1.060000e-01 7.166501e-04 1.594842e-06 
1.070000e-01 7.225159e-04 1.671578e-06 
1.080000e-01 7.283664e-04 1.751233e-06 
1.090000e-01 7.342017e-04 1.833890e-06 
1.100000e-01 7.400219e-04 1.919631e-06 
1.110000e-01 7.458271e-04 2.008539e-06 
1.120000e-01 7.516174e-04 2.100701e-06 
1.130000e-01 7.573928e-04 2.196201e-06 
1.140000e-01 7.631535e-04 2.295129e-06 
1.150000e-01 7.688995e-04 2.397573e-06 
1.160000e-01 7.746310e-04 2.503623e-06 
1.170000e-01 7.803479e-04 2.613372e-06 
1.180000e-01 7.860505e-04 2.726911e-06 
1.190000e-01 7.917388e-04 2.844344e-06 
1.200000e-01 7.974129e-04 2.965781e-06 
1.210000e-01 8.030729e-04 3.091320e-06 
1.220000e-01 8.087189e-04 3.221061e-06 
1.230000e-01 8.143510e-04 3.355107e-06 
1.240000e-01 8.199694e-04 3.493561e-06 
1.250000e-01 8.255740e-04 3.636528e-06 
1.260000e-01 8.311652e-04 3.784117e-06 
1.270000e-01 8.367429e-04 3.936438e-06 
1.280000e-01 8.423072e-04 4.093600e-06 
1.290000e-01 8.478583e-04 4.255718e-06 
1.300000e-01 8.533964e-04 4.422906e-06 
1.310000e-01 8.589214e-04 4.595282e-06 
1.320000e-01 8.644336e-04 4.772965e-06 
1.330000e-01 8.699331e-04 4.956074e-06 
1.340000e-01 8.754200e-04 5.144734e-06 
1.350000e-01 8.808943e-04 5.339067e-06 
1.360000e-01 8.863563e-04 5.539201e-06 
1.370000e-01 8.918061e-04 5.745263e-06 
1.380000e-01 8.972439e-04 5.957383e-06 
1.390000e-01 9.026696e-04 6.175695e-06 
1.400000e-01 9.080836e-04 6.400330e-06 
1.410000e-01 9.134858e-04 6.631426e-06 
1.420000e-01 9.188765e-04 6.869119e-06 
1.430000e-01 9.242559e-04 7.113549e-06 
1.440000e-01 9.296240e-04 7.364856e-06 
1.450000e-01 9.349810e-04 7.623186e-06 
1.460000e-01 9.403270e-04 7.888681e-06 
1.470000e-01 9.456623e-04 8.161489e-06 
1.480000e-01 9.509869e-04 8.441760e-06 
1.490000e-01 9.563010e-04 8.729643e-06 
1.500000e-01 9.616048e-04 9.025290e-06 
1.510000e-01 9.668984e-04 9.328857e-06 
1.520000e-01 9.721820e-04 9.640500e-06 
1.530000e-01 9.774558e-04 9.960376e-06 
1.540000e-01 9.827199e-04 1.028865e-05 
1.550000e-01 9.879745e-04 1.062547e-05 
1.560000e-01 9.932197e-04 1.097101e-05 
1.570000e-01 9.984558e-04 1.132544e-05 
1.580000e-01 1.003683e-03 1.168892e-05 
1.590000e-01 1.008901e-03 1.206163e-05 
1.600000e-01 1.014111e-03 1.244372e-05 
1.610000e-01 1.019312e-03 1.283538e-05 
1.620000e-01 1.024505e-03 1.323678e-05 
1.630000e-01 1.029690e-03 1.364810e-05 
1.640000e-01 1.034867e-03 1.406951e-05 
1.650000e-01 1.040036e-03 1.450121e-05 
1.660000e-01 1.045198e-03 1.494337e-05 
1.670000e-01 1.050352e-03 1.539620e-05 
1.680000e-01 1.055500e-03 1.585987e-05 
1.690000e-01 1.060640e-03 1.633457e-05 
1.700000e-01 1.065774e-03 1.682051e-05 
1.710000e-01 1.070901e-03 1.731786e-05 
1.720000e-01 1.076022e-03 1.782684e-05 
1.730000e-01 1.081137e-03 1.834763e-05 
1.740000e-01 1.086246e-03 1.888044e-05 
1.750000e-01 1.091349e-03 1.942547e-05 
1.760000e-01 1.096447e-03 1.998293e-05 
1.770000e-01 1.101540e-03 2.055302e-05 
1.780000e-01 1.106628e-03 2.113597e-05 
1.790000e-01 1.111710e-03 2.173197e-05 
1.800000e-01 1.116789e-03 2.234124e-05 
1.810000e-01 1.121863e-03 2.296400e-05 
1.820000e-01 1.126933e-03 2.360048e-05 
1.830000e-01 1.131999e-03 2.425088e-05 
1.840000e-01 1.137061e-03 2.491545e-05 
1.850000e-01 1.142120e-03 2.559439e-05 
1.860000e-01 1.147176e-03 2.628795e-05 
1.870000e-01 1.152229e-03 2.699634e-05 
1.880000e-01 1.157279e-03 2.771982e-05 
1.890000e-01 1.162327e-03 2.845860e-05 
1.900000e-01 1.167373e-03 2.921293e-05 
1.910000e-01 1.172416e-03 2.998305e-05 
1.920000e-01 1.177458e-03 3.076920e-05 
1.930000e-01 1.182499e-03 3.157162e-05 
1.940000e-01 1.187539e-03 3.239057e-05 
1.950000e-01 1.192577e-03 3.322629e-05 
1.960000e-01 1.197615e-03 3.407903e-05 
1.970000e-01 1.202653e-03 3.494905e-05 
1.980000e-01 1.207691e-03 3.583660e-05 
1.990000e-01 1.212729e-03 3.674194e-05 
2.000000e-01 1.217767e-03 3.766533e-05 
2.010000e-01 1.222806e-03 3.860704e-05 
2.020000e-01 1.227846e-03 3.956732e-05 
2.030000e-01 1.232888e-03 4.054646e-05 
2.040000e-01 1.237931e-03 4.154471e-05 
2.050000e-01 1.242975e-03 4.256235e-05 
2.060000e-01 1.248022e-03 4.359965e-05 
2.070000e-01 1.253072e-03 4.465689e-05 
2.080000e-01 1.258124e-03 4.573435e-05 
2.090000e-01 1.263180e-03 4.683232e-05 
2.100000e-01 1.268238e-03 4.795108e-05 
2.110000e-01 1.273301e-03 4.909091e-05 
2.120000e-01 1.278367e-03 5.025212e-05 
2.130000e-01 1.283438e-03 5.143498e-05 
2.140000e-01 1.288513e-03 5.263980e-05 
2.150000e-01 1.293593e-03 5.386686e-05 
2.160000e-01 1.298678e-03 5.511648e-05 
2.170000e-01 1.303769e-03 5.638895e-05 
2.180000e-01 1.308866e-03 5.768458e-05 
2.190000e-01 1.313968e-03 5.900366e-05 
2.200000e-01 1.319078e-03 6.034652e-05 
2.210000e-01 1.324194e-03 6.171347e-05 
2.220000e-01 1.329317e-03 6.310481e-05 
2.230000e-01 1.334448e-03 6.452087e-05 
2.240000e-01 1.339587e-03 6.596197e-05 
2.250000e-01 1.344734e-03 6.742843e-05 
2.260000e-01 1.349889e-03 6.892057e-05 
2.270000e-01 1.355054e-03 7.043872e-05 
2.280000e-01 1.360227e-03 7.198321e-05 
2.290000e-01 1.365410e-03 7.355437e-05 
2.300000e-01 1.370603e-03 7.515255e-05 
2.310000e-01 1.375806e-03 7.677807e-05 
2.320000e-01 1.381020e-03 7.843127e-05 
2.330000e-01 1.386245e-03 8.011251e-05 
2.340000e-01 1.391481e-03 8.182212e-05 
2.350000e-01 1.396729e-03 8.356045e-05 
2.360000e-01 1.401989e-03 8.532786e-05 
2.370000e-01 1.407262e-03 8.712469e-05 
2.380000e-01 1.412547e-03 8.895131e-05 
2.390000e-01 1.417845e-03 9.080806e-05 
2.400000e-01 1.423158e-03 9.269532e-05 
2.410000e-01 1.428484e-03 9.461344e-05 
2.420000e-01 1.433824e-03 9.656279e-05 
2.430000e-01 1.439179e-03 9.854374e-05 
2.440000e-01 1.444550e-03 1.005567e-04 
2.450000e-01 1.449936e-03 1.026019e-04 
2.460000e-01 1.455338e-03 1.046799e-04 
2.470000e-01 1.460756e-03 1.067910e-04 
2.480000e-01 1.466191e-03 1.089355e-04 
2.490000e-01 1.471643e-03 1.111139e-04 
2.500000e-01 1.477112e-03 1.133266e-04 
2.510000e-01 1.482600e-03 1.155739e-04 
2.520000e-01 1.488106e-03 1.178563e-04 
2.530000e-01 1.493630e-03 1.201740e-04 
2.540000e-01 1.499174e-03 1.225276e-04 
2.550000e-01 1.504738e-03 1.249174e-04 
2.560000e-01 1.510321e-03 1.273439e-04 
2.570000e-01 1.515925e-03 1.298073e-04 
2.580000e-01 1.521550e-03 1.323082e-04 
2.590000e-01 1.527197e-03 1.348470e-04 
2.600000e-01 1.532865e-03 1.374240e-04 
2.610000e-01 1.538555e-03 1.400397e-04 
2.620000e-01 1.544268e-03 1.426946e-04 
2.630000e-01 1.550004e-03 1.453889e-04 
2.640000e-01 1.555763e-03 1.481231e-04 
2.650000e-01 1.561547e-03 1.508978e-04 
2.660000e-01 1.567355e-03 1.537132e-04 
2.670000e-01 1.573187e-03 1.565699e-04 
2.680000e-01 1.579046e-03 1.594682e-04 
2.690000e-01 1.584930e-03 1.624087e-04 
2.700000e-01 1.590840e-03 1.653917e-04 
2.710000e-01 1.596777e-03 1.684177e-04 
2.720000e-01 1.602741e-03 1.714871e-04 
2.730000e-01 1.608733e-03 1.746004e-04 
2.740000e-01 1.614753e-03 1.777580e-04 
2.750000e-01 1.620802e-03 1.809604e-04 
2.760000e-01 1.626879e-03 1.842080e-04 
2.770000e-01 1.632987e-03 1.875014e-04 
2.780000e-01 1.639124e-03 1.908409e-04 
2.790000e-01 1.645292e-03 1.942270e-04 
2.800000e-01 1.651491e-03 1.976603e-04 
2.810000e-01 1.657721e-03 2.011411e-04 
2.820000e-01 1.663984e-03 2.046699e-04 
2.830000e-01 1.670279e-03 2.082473e-04 
2.840000e-01 1.676607e-03 2.118736e-04 
2.850000e-01 1.682969e-03 2.155494e-04 
2.860000e-01 1.689365e-03 2.192752e-04 
2.870000e-01 1.695795e-03 2.230514e-04 
2.880000e-01 1.702260e-03 2.268785e-04 
2.890000e-01 1.708761e-03 2.307570e-04 
2.900000e-01 1.715298e-03 2.346875e-04 
2.910000e-01 1.721872e-03 2.386703e-04 
2.920000e-01 1.728483e-03 2.427061e-04 
2.930000e-01 1.735131e-03 2.467953e-04 
2.940000e-01 1.741818e-03 2.509384e-04 
2.950000e-01 1.748544e-03 2.551359e-04 
2.960000e-01 1.755308e-03 2.593883e-04 
2.970000e-01 1.762113e-03 2.636962e-04 
2.980000e-01 1.768958e-03 2.680601e-04 
2.990000e-01 1.775843e-03 2.724804e-04 
3.000000e-01 1.782771e-03 2.769577e-04 
3.010000e-01 1.789740e-03 2.814926e-04 
3.020000e-01 1.796752e-03 2.860855e-04 
3.030000e-01 1.803806e-03 2.907370e-04 
3.040000e-01 1.810905e-03 2.954476e-04 
3.050000e-01 1.818048e-03 3.002178e-04 
3.060000e-01 1.825235e-03 3.050482e-04 
3.070000e-01 1.832468e-03 3.099394e-04 
3.080000e-01 1.839746e-03 3.148918e-04 
3.090000e-01 1.847072e-03 3.199060e-04 
3.100000e-01 1.854444e-03 3.249825e-04 
3.110000e-01 1.861864e-03 3.301220e-04 
3.120000e-01 1.869332e-03 3.353250e-04 
3.130000e-01 1.876848e-03 3.405919e-04 
3.140000e-01 1.884415e-03 3.459234e-04 
3.150000e-01 1.892031e-03 3.513201e-04 
3.160000e-01 1.899697e-03 3.567825e-04 
3.170000e-01 1.907415e-03 3.623111e-04 
3.180000e-01 1.915185e-03 3.679066e-04 
3.190000e-01 1.923007e-03 3.735694e-04 
3.200000e-01 1.930882e-03 3.793003e-04 
3.210000e-01 1.938810e-03 3.850997e-04 
3.220000e-01 1.946792e-03 3.909682e-04 
3.230000e-01 1.954830e-03 3.969065e-04 
3.240000e-01 1.962922e-03 4.029151e-04 
3.250000e-01 1.971071e-03 4.089945e-04 
3.260000e-01 1.979276e-03 4.151455e-04 
3.270000e-01 1.987538e-03 4.213685e-04 
3.280000e-01 1.995858e-03 4.276642e-04 
3.290000e-01 2.004237e-03 4.340331e-04 
3.300000e-01 2.012675e-03 4.404759e-04 
3.310000e-01 2.021172e-03 4.469932e-04 
3.320000e-01 2.029730e-03 4.535856e-04 
3.330000e-01 2.038349e-03 4.602537e-04 
3.340000e-01 2.047029e-03 4.669981e-04 
3.350000e-01 2.055772e-03 4.738193e-04 
3.360000e-01 2.064577e-03 4.807181e-04 
3.370000e-01 2.073447e-03 4.876951e-04 
3.380000e-01 2.082380e-03 4.947508e-04 
3.390000e-01 2.091378e-03 5.018859e-04 
3.400000e-01 2.100442e-03 5.091011e-04 
3.410000e-01 2.109572e-03 5.163969e-04 
3.420000e-01 2.118768e-03 5.237739e-04 
3.430000e-01 2.128032e-03 5.312329e-04 
3.440000e-01 2.137365e-03 5.387745e-04 
3.450000e-01 2.146766e-03 5.463992e-04 
3.460000e-01 2.156236e-03 5.541078e-04 
3.470000e-01 2.165777e-03 5.619009e-04 
3.480000e-01 2.175389e-03 5.697791e-04 
3.490000e-01 2.185072e-03 5.777430e-04 
3.500000e-01 2.194827e-03 5.857934e-04 
3.510000e-01 2.204655e-03 5.939309e-04 
3.520000e-01 2.214557e-03 6.021561e-04 
3.530000e-01 2.224533e-03 6.104698e-04 
3.540000e-01 2.234583e-03 6.188725e-04 
3.550000e-01 2.244710e-03 6.273649e-04 
3.560000e-01 2.254913e-03 6.359477e-04 
3.570000e-01 2.265193e-03 6.446216e-04 
3.580000e-01 2.275550e-03 6.533872e-04 
3.590000e-01 2.285986e-03 6.622453e-04 
3.600000e-01 2.296501e-03 6.711964e-04 
3.610000e-01 2.307096e-03 6.802413e-04 
3.620000e-01 2.317771e-03 6.893806e-04 
3.630000e-01 2.328528e-03 6.986151e-04 
3.640000e-01 2.339367e-03 7.079454e-04 
3.650000e-01 2.350288e-03 7.173723e-04 
3.660000e-01 2.361293e-03 7.268963e-04 
3.670000e-01 2.372382e-03 7.365182e-04 
3.680000e-01 2.383556e-03 7.462387e-04 
3.690000e-01 2.394815e-03 7.560586e-04 
3.700000e-01 2.406161e-03 7.659784e-04 
3.710000e-01 2.417593e-03 7.759989e-04 
3.720000e-01 2.429114e-03 7.861209e-04 
3.730000e-01 2.440723e-03 7.963449e-04 
3.740000e-01 2.452421e-03 8.066718e-04 
3.750000e-01 2.464209e-03 8.171022e-04 
3.760000e-01 2.476088e-03 8.276369e-04 
3.770000e-01 2.488059e-03 8.382766e-04 
3.780000e-01 2.500121e-03 8.490219e-04 
3.790000e-01 2.512277e-03 8.598737e-04 
3.800000e-01 2.524526e-03 8.708326e-04 
3.810000e-01 2.536870e-03 8.818994e-04 
3.820000e-01 2.549310e-03 8.930748e-04 
3.830000e-01 2.561845e-03 9.043595e-04 
3.840000e-01 2.574477e-03 9.157544e-04 
3.850000e-01 2.587206e-03 9.272600e-04 
3.860000e-01 2.600034e-03 9.388772e-04 
3.870000e-01 2.612961e-03 9.506066e-04 
3.880000e-01 2.625988e-03 9.624491e-04 
3.890000e-01 2.639115e-03 9.744054e-04 
3.900000e-01 2.652344e-03 9.864762e-04 
3.910000e-01 2.665675e-03 9.986623e-04 
3.920000e-01 2.679109e-03 1.010964e-03 
3.930000e-01 2.692647e-03 1.023383e-03 
3.940000e-01 2.706289e-03 1.035920e-03 
3.950000e-01 2.720036e-03 1.048574e-03 
3.960000e-01 2.733890e-03 1.061348e-03 
3.970000e-01 2.747851e-03 1.074242e-03 
3.980000e-01 2.761919e-03 1.087256e-03 
3.990000e-01 2.776095e-03 1.100392e-03 
4.000000e-01 2.790382e-03 1.113649e-03 
4.010000e-01 2.804778e-03 1.127030e-03 
4.020000e-01 2.819285e-03 1.140534e-03 
4.030000e-01 2.833903e-03 1.154163e-03 
4.040000e-01 2.848635e-03 1.167917e-03 
4.050000e-01 2.863479e-03 1.181797e-03 
4.060000e-01 2.878438e-03 1.195803e-03 
4.070000e-01 2.893511e-03 1.209938e-03 
4.080000e-01 2.908701e-03 1.224200e-03 
4.090000e-01 2.924007e-03 1.238592e-03 
4.100000e-01 2.939430e-03 1.253114e-03 
4.110000e-01 2.954971e-03 1.267767e-03 
4.120000e-01 2.970632e-03 1.282551e-03 
4.130000e-01 2.986412e-03 1.297467e-03 
4.140000e-01 3.002313e-03 1.312516e-03 
4.150000e-01 3.018336e-03 1.327700e-03 
4.160000e-01 3.034481e-03 1.343018e-03 
4.170000e-01 3.050749e-03 1.358472e-03 
4.180000e-01 3.067141e-03 1.374062e-03 
4.190000e-01 3.083658e-03 1.389789e-03 
4.200000e-01 3.100301e-03 1.405654e-03 
4.210000e-01 3.117070e-03 1.421658e-03 
4.220000e-01 3.133967e-03 1.437802e-03 
4.230000e-01 3.150992e-03 1.454086e-03 
4.240000e-01 3.168146e-03 1.470511e-03 
4.250000e-01 3.185430e-03 1.487078e-03 
4.260000e-01 3.202844e-03 1.503788e-03 
4.270000e-01 3.220390e-03 1.520642e-03 
4.280000e-01 3.238069e-03 1.537640e-03 
4.290000e-01 3.255881e-03 1.554784e-03 
4.300000e-01 3.273827e-03 1.572074e-03 
4.310000e-01 3.291909e-03 1.589510e-03 
4.320000e-01 3.310126e-03 1.607095e-03 
4.330000e-01 3.328480e-03 1.624828e-03 
4.340000e-01 3.346971e-03 1.642711e-03 
4.350000e-01 3.365601e-03 1.660744e-03 
4.360000e-01 3.384371e-03 1.678929e-03 
4.370000e-01 3.403280e-03 1.697265e-03 
4.380000e-01 3.422331e-03 1.715755e-03 
4.390000e-01 3.441524e-03 1.734398e-03 
4.400000e-01 3.460860e-03 1.753195e-03 
4.410000e-01 3.480339e-03 1.772148e-03 
4.420000e-01 3.499963e-03 1.791257e-03 
4.430000e-01 3.519733e-03 1.810524e-03 
4.440000e-01 3.539648e-03 1.829948e-03 
4.450000e-01 3.559712e-03 1.849531e-03 
4.460000e-01 3.579923e-03 1.869274e-03 
4.470000e-01 3.600283e-03 1.889178e-03 
4.480000e-01 3.620793e-03 1.909242e-03 
4.490000e-01 3.641454e-03 1.929469e-03 
4.500000e-01 3.662267e-03 1.949860e-03 
4.510000e-01 3.683233e-03 1.970414e-03 
4.520000e-01 3.704351e-03 1.991133e-03 
4.530000e-01 3.725625e-03 2.012018e-03 
4.540000e-01 3.747053e-03 2.033069e-03 
4.550000e-01 3.768638e-03 2.054288e-03 
4.560000e-01 3.790379e-03 2.075675e-03 
4.570000e-01 3.812279e-03 2.097231e-03 
4.580000e-01 3.834338e-03 2.118958e-03 
4.590000e-01 3.856556e-03 2.140855e-03 
4.600000e-01 3.878935e-03 2.162924e-03 
4.610000e-01 3.901476e-03 2.185166e-03 
4.620000e-01 3.924179e-03 2.207582e-03 
4.630000e-01 3.947045e-03 2.230172e-03 
4.640000e-01 3.970076e-03 2.252937e-03 
4.650000e-01 3.993272e-03 2.275879e-03 
4.660000e-01 4.016634e-03 2.298997e-03 
4.670000e-01 4.040164e-03 2.322294e-03 
4.680000e-01 4.063861e-03 2.345770e-03 
4.690000e-01 4.087727e-03 2.369425e-03 
4.700000e-01 4.111763e-03 2.393262e-03 
4.710000e-01 4.135970e-03 2.417279e-03 
4.720000e-01 4.160348e-03 2.441480e-03 
4.730000e-01 4.184899e-03 2.465863e-03 
4.740000e-01 4.209624e-03 2.490431e-03 
4.750000e-01 4.234522e-03 2.515184e-03 
4.760000e-01 4.259597e-03 2.540123e-03 
4.770000e-01 4.284847e-03 2.565249e-03 
4.780000e-01 4.310275e-03 2.590563e-03 
4.790000e-01 4.335881e-03 2.616066e-03 
4.800000e-01 4.361665e-03 2.641758e-03 
4.810000e-01 4.387630e-03 2.667641e-03 
4.820000e-01 4.413776e-03 2.693716e-03 
4.830000e-01 4.440103e-03 2.719982e-03 
4.840000e-01 4.466614e-03 2.746442e-03 
4.850000e-01 4.493308e-03 2.773096e-03 
4.860000e-01 4.520187e-03 2.799946e-03 
4.870000e-01 4.547251e-03 2.826991e-03 
4.880000e-01 4.574502e-03 2.854233e-03 
4.890000e-01 4.601940e-03 2.881673e-03 
4.900000e-01 4.629567e-03 2.909312e-03 
4.910000e-01 4.657383e-03 2.937151e-03 
4.920000e-01 4.685389e-03 2.965190e-03 
4.930000e-01 4.713587e-03 2.993430e-03 
4.940000e-01 4.741977e-03 3.021873e-03 
4.950000e-01 4.770559e-03 3.050519e-03 
4.960000e-01 4.799336e-03 3.079370e-03 
4.970000e-01 4.828308e-03 3.108425e-03 
4.980000e-01 4.857476e-03 3.137687e-03 
4.990000e-01 4.886841e-03 3.167156e-03 
5.000000e-01 4.916403e-03 3.196832e-03 
5.010000e-01 4.946165e-03 3.226718e-03 
5.020000e-01 4.976126e-03 3.256813e-03 
5.030000e-01 5.006288e-03 3.287119e-03 
5.040000e-01 5.036651e-03 3.317636e-03 
5.050000e-01 5.067217e-03 3.348366e-03 
5.060000e-01 5.097986e-03 3.379310e-03 
5.070000e-01 5.128960e-03 3.410468e-03 
5.080000e-01 5.160140e-03 3.441841e-03 
5.090000e-01 5.191526e-03 3.473430e-03 
5.100000e-01 5.223119e-03 3.505237e-03 
5.110000e-01 5.254920e-03 3.537262e-03 
5.120000e-01 5.286931e-03 3.569505e-03 
5.130000e-01 5.319152e-03 3.601969e-03 
5.140000e-01 5.351584e-03 3.634653e-03 
5.150000e-01 5.384228e-03 3.667560e-03 
5.160000e-01 5.417085e-03 3.700689e-03 
5.170000e-01 5.450156e-03 3.734041e-03 
5.180000e-01 5.483443e-03 3.767619e-03 
5.190000e-01 5.516945e-03 3.801422e-03 
5.200000e-01 5.550664e-03 3.835451e-03 
5.210000e-01 5.584601e-03 3.869708e-03 
5.220000e-01 5.618756e-03 3.904193e-03 
5.230000e-01 5.653132e-03 3.938907e-03 
5.240000e-01 5.687728e-03 3.973851e-03 
5.250000e-01 5.722546e-03 4.009027e-03 
5.260000e-01 5.757586e-03 4.044434e-03 
5.270000e-01 5.792851e-03 4.080075e-03 
5.280000e-01 5.828339e-03 4.115950e-03 
5.290000e-01 5.864053e-03 4.152059e-03 
5.300000e-01 5.899994e-03 4.188404e-03 
5.310000e-01 5.936162e-03 4.224986e-03 
5.320000e-01 5.972559e-03 4.261806e-03 
5.330000e-01 6.009184e-03 4.298864e-03 
5.340000e-01 6.046041e-03 4.336162e-03 
5.350000e-01 6.083128e-03 4.373700e-03 
5.360000e-01 6.120448e-03 4.411480e-03 
5.370000e-01 6.158000e-03 4.449501e-03 
5.380000e-01 6.195787e-03 4.487767e-03 
5.390000e-01 6.233810e-03 4.526276e-03 
5.400000e-01 6.272068e-03 4.565031e-03 
5.410000e-01 6.310563e-03 4.604032e-03 
5.420000e-01 6.349296e-03 4.643279e-03 
5.430000e-01 6.388268e-03 4.682775e-03 
5.440000e-01 6.427480e-03 4.722520e-03 
5.450000e-01 6.466933e-03 4.762514e-03 
5.460000e-01 6.506628e-03 4.802759e-03 
5.470000e-01 6.546565e-03 4.843256e-03 
5.480000e-01 6.586747e-03 4.884006e-03 
5.490000e-01 6.627173e-03 4.925009e-03 
5.500000e-01 6.667844e-03 4.966266e-03 
5.510000e-01 6.708762e-03 5.007779e-03 
5.520000e-01 6.749928e-03 5.049549e-03 
5.530000e-01 6.791342e-03 5.091575e-03 
5.540000e-01 6.833006e-03 5.133860e-03 
5.550000e-01 6.874920e-03 5.176404e-03 
5.560000e-01 6.917086e-03 5.219209e-03 
5.570000e-01 6.959504e-03 5.262274e-03 
5.580000e-01 7.002175e-03 5.305601e-03 
5.590000e-01 7.045101e-03 5.349191e-03 
5.600000e-01 7.088282e-03 5.393045e-03 
5.610000e-01 7.131718e-03 5.437164e-03 
5.620000e-01 7.175412e-03 5.481548e-03 
5.630000e-01 7.219365e-03 5.526199e-03 
5.640000e-01 7.263576e-03 5.571118e-03 
5.650000e-01 7.308047e-03 5.616305e-03 
5.660000e-01 7.352779e-03 5.661761e-03 
5.670000e-01 7.397773e-03 5.707488e-03 
5.680000e-01 7.443029e-03 5.753486e-03 
5.690000e-01 7.488550e-03 5.799756e-03 
5.700000e-01 7.534335e-03 5.846299e-03 
5.710000e-01 7.580386e-03 5.893116e-03 
5.720000e-01 7.626703e-03 5.940209e-03 
5.730000e-01 7.673288e-03 5.987577e-03 
5.740000e-01 7.720142e-03 6.035222e-03 
5.750000e-01 7.767265e-03 6.083144e-03 
5.760000e-01 7.814658e-03 6.131346e-03 
5.770000e-01 7.862323e-03 6.179827e-03 
5.780000e-01 7.910259e-03 6.228588e-03 
5.790000e-01 7.958470e-03 6.277631e-03 
5.800000e-01 8.006954e-03 6.326956e-03 
5.810000e-01 8.055713e-03 6.376564e-03 
5.820000e-01 8.104749e-03 6.426457e-03 
5.830000e-01 8.154061e-03 6.476634e-03 
5.840000e-01 8.203651e-03 6.527098e-03 
5.850000e-01 8.253520e-03 6.577849e-03 
5.860000e-01 8.303669e-03 6.628887e-03 
5.870000e-01 8.354099e-03 6.680214e-03 
5.880000e-01 8.404810e-03 6.731831e-03 
5.890000e-01 8.455803e-03 6.783738e-03 
5.900000e-01 8.507081e-03 6.835937e-03 
5.910000e-01 8.558642e-03 6.888428e-03 
5.920000e-01 8.610489e-03 6.941212e-03 
5.930000e-01 8.662622e-03 6.994291e-03 
5.940000e-01 8.715043e-03 7.047664e-03 
5.950000e-01 8.767751e-03 7.101334e-03 
5.960000e-01 8.820749e-03 7.155300e-03 
5.970000e-01 8.874036e-03 7.209564e-03 
5.980000e-01 8.927615e-03 7.264127e-03 
5.990000e-01 8.981485e-03 7.318990e-03 
6.000000e-01 9.035648e-03 7.374153e-03 
6.010000e-01 9.090104e-03 7.429617e-03 
6.020000e-01 9.144855e-03 7.485383e-03 
6.030000e-01 9.199902e-03 7.541453e-03 
6.040000e-01 9.255245e-03 7.597827e-03 
6.050000e-01 9.310885e-03 7.654506e-03 
6.060000e-01 9.366823e-03 7.711490e-03 
6.070000e-01 9.423060e-03 7.768781e-03 
6.080000e-01 9.479598e-03 7.826380e-03 
6.090000e-01 9.536436e-03 7.884287e-03 
6.100000e-01 9.593576e-03 7.942504e-03 
6.110000e-01 9.651019e-03 8.001031e-03 
6.120000e-01 9.708765e-03 8.059869e-03 
6.130000e-01 9.766816e-03 8.119019e-03 
6.140000e-01 9.825172e-03 8.178481e-03 
6.150000e-01 9.883834e-03 8.238258e-03 
6.160000e-01 9.942804e-03 8.298349e-03 
6.170000e-01 1.000208e-02 8.358756e-03 
6.180000e-01 1.006167e-02 8.419479e-03 
6.190000e-01 1.012156e-02 8.480519e-03 
6.200000e-01 1.018177e-02 8.541877e-03 
6.210000e-01 1.024229e-02 8.603555e-03 
6.220000e-01 1.030312e-02 8.665552e-03 
6.230000e-01 1.036427e-02 8.727870e-03 
6.240000e-01 1.042572e-02 8.790509e-03 
6.250000e-01 1.048750e-02 8.853471e-03 
6.260000e-01 1.054959e-02 8.916756e-03 
6.270000e-01 1.061199e-02 8.980365e-03 
6.280000e-01 1.067472e-02 9.044299e-03 
6.290000e-01 1.073776e-02 9.108558e-03 
6.300000e-01 1.080112e-02 9.173145e-03 
6.310000e-01 1.086481e-02 9.238059e-03 
6.320000e-01 1.092881e-02 9.303301e-03 
6.330000e-01 1.099314e-02 9.368872e-03 
6.340000e-01 1.105778e-02 9.434774e-03 
6.350000e-01 1.112276e-02 9.501006e-03 
6.360000e-01 1.118805e-02 9.567570e-03 
6.370000e-01 1.125368e-02 9.634466e-03 
6.380000e-01 1.131963e-02 9.701696e-03 
6.390000e-01 1.138590e-02 9.769260e-03 
6.400000e-01 1.145250e-02 9.837158e-03 
6.410000e-01 1.151944e-02 9.905393e-03 
6.420000e-01 1.158670e-02 9.973964e-03 
6.430000e-01 1.165429e-02 1.004287e-02 
6.440000e-01 1.172222e-02 1.011212e-02 
6.450000e-01 1.179047e-02 1.018171e-02 
6.460000e-01 1.185906e-02 1.025163e-02 
6.470000e-01 1.192798e-02 1.032190e-02 
6.480000e-01 1.199724e-02 1.039251e-02 
6.490000e-01 1.206683e-02 1.046346e-02 
6.500000e-01 1.213676e-02 1.053475e-02 
6.510000e-01 1.220703e-02 1.060639e-02 
6.520000e-01 1.227763e-02 1.067837e-02 
6.530000e-01 1.234858e-02 1.075070e-02 
6.540000e-01 1.241986e-02 1.082337e-02 
6.550000e-01 1.249148e-02 1.089639e-02 
6.560000e-01 1.256344e-02 1.096976e-02 
6.570000e-01 1.263575e-02 1.104348e-02 
6.580000e-01 1.270840e-02 1.111755e-02 
6.590000e-01 1.278139e-02 1.119196e-02 
6.600000e-01 1.285473e-02 1.126673e-02 
6.610000e-01 1.292841e-02 1.134185e-02 
6.620000e-01 1.300243e-02 1.141732e-02 
6.630000e-01 1.307681e-02 1.149315e-02 
6.640000e-01 1.315153e-02 1.156933e-02 
6.650000e-01 1.322660e-02 1.164586e-02 
6.660000e-01 1.330202e-02 1.172275e-02 
6.670000e-01 1.337778e-02 1.180000e-02 
6.680000e-01 1.345390e-02 1.187760e-02 
6.690000e-01 1.353037e-02 1.195556e-02 
6.700000e-01 1.360719e-02 1.203388e-02 
6.710000e-01 1.368437e-02 1.211256e-02 
6.720000e-01 1.376190e-02 1.219160e-02 
6.730000e-01 1.383978e-02 1.227100e-02 
6.740000e-01 1.391802e-02 1.235076e-02 
6.750000e-01 1.399661e-02 1.243089e-02 
6.760000e-01 1.407556e-02 1.251137e-02 
6.770000e-01 1.415487e-02 1.259223e-02 
6.780000e-01 1.423453e-02 1.267344e-02 
6.790000e-01 1.431455e-02 1.275502e-02 
6.800000e-01 1.439494e-02 1.283697e-02 
6.810000e-01 1.447568e-02 1.291928e-02 
6.820000e-01 1.455679e-02 1.300196e-02 
6.830000e-01 1.463825e-02 1.308501e-02 
6.840000e-01 1.472008e-02 1.316842e-02 
6.850000e-01 1.480227e-02 1.325221e-02 
6.860000e-01 1.488483e-02 1.333637e-02 
6.870000e-01 1.496775e-02 1.342089e-02 
6.880000e-01 1.505103e-02 1.350579e-02 
6.890000e-01 1.513468e-02 1.359106e-02 
6.900000e-01 1.521870e-02 1.367670e-02 
6.910000e-01 1.530308e-02 1.376272e-02 
6.920000e-01 1.538784e-02 1.384911e-02 
6.930000e-01 1.547296e-02 1.393588e-02 
6.940000e-01 1.555845e-02 1.402302e-02 
6.950000e-01 1.564431e-02 1.411054e-02 
6.960000e-01 1.573054e-02 1.419843e-02 
6.970000e-01 1.581714e-02 1.428670e-02 
6.980000e-01 1.590412e-02 1.437535e-02 
6.990000e-01 1.599147e-02 1.446438e-02 
7.000000e-01 1.607919e-02 1.455379e-02 
7.010000e-01 1.616728e-02 1.464358e-02 
7.020000e-01 1.625575e-02 1.473375e-02 
7.030000e-01 1.634460e-02 1.482430e-02 
7.040000e-01 1.643382e-02 1.491523e-02 
7.050000e-01 1.652342e-02 1.500655e-02 
7.060000e-01 1.661339e-02 1.509825e-02 
7.070000e-01 1.670374e-02 1.519033e-02 
7.080000e-01 1.679448e-02 1.528280e-02 
7.090000e-01 1.688559e-02 1.537565e-02 
7.100000e-01 1.697708e-02 1.546889e-02 
7.110000e-01 1.706895e-02 1.556252e-02 
7.120000e-01 1.716120e-02 1.565653e-02 
7.130000e-01 1.725383e-02 1.575093e-02 
7.140000e-01 1.734685e-02 1.584571e-02 
7.150000e-01 1.744024e-02 1.594089e-02 
7.160000e-01 1.753403e-02 1.603645e-02 
7.170000e-01 1.762819e-02 1.613241e-02 
7.180000e-01 1.772274e-02 1.622876e-02 
7.190000e-01 1.781768e-02 1.632549e-02 
7.200000e-01 1.791300e-02 1.642262e-02 
7.210000e-01 1.800871e-02 1.652014e-02 
7.220000e-01 1.810480e-02 1.661806e-02 
7.230000e-01 1.820128e-02 1.671636e-02 
7.240000e-01 1.829815e-02 1.681506e-02 
7.250000e-01 1.839541e-02 1.691416e-02 
7.260000e-01 1.849306e-02 1.701365e-02 
7.270000e-01 1.859109e-02 1.711353e-02 
7.280000e-01 1.868952e-02 1.721381e-02 
7.290000e-01 1.878834e-02 1.731449e-02 
7.300000e-01 1.888755e-02 1.741557e-02 
7.310000e-01 1.898715e-02 1.751704e-02 
7.320000e-01 1.908715e-02 1.761891e-02 
7.330000e-01 1.918753e-02 1.772118e-02 
7.340000e-01 1.928831e-02 1.782385e-02 
7.350000e-01 1.938949e-02 1.792692e-02 
7.360000e-01 1.949106e-02 1.803038e-02 
7.370000e-01 1.959302e-02 1.813425e-02 
7.380000e-01 1.969538e-02 1.823852e-02 
7.390000e-01 1.979813e-02 1.834319e-02 
7.400000e-01 1.990128e-02 1.844827e-02 
7.410000e-01 2.000483e-02 1.855374e-02 
7.420000e-01 2.010878e-02 1.865962e-02 
7.430000e-01 2.021312e-02 1.876591e-02 
7.440000e-01 2.031786e-02 1.887259e-02 
7.450000e-01 2.042300e-02 1.897968e-02 
7.460000e-01 2.052854e-02 1.908718e-02 
7.470000e-01 2.063448e-02 1.919508e-02 
7.480000e-01 2.074082e-02 1.930339e-02 
7.490000e-01 2.084757e-02 1.941210e-02 
7.500000e-01 2.095471e-02 1.952122e-02 
7.510000e-01 2.106225e-02 1.963075e-02 
7.520000e-01 2.117020e-02 1.974068e-02 
7.530000e-01 2.127854e-02 1.985103e-02 
7.540000e-01 2.138730e-02 1.996178e-02 
7.550000e-01 2.149645e-02 2.007294e-02 
7.560000e-01 2.160601e-02 2.018451e-02 
7.570000e-01 2.171597e-02 2.029649e-02 
7.580000e-01 2.182634e-02 2.040887e-02 
7.590000e-01 2.193711e-02 2.052167e-02 
7.600000e-01 2.204828e-02 2.063488e-02 
7.610000e-01 2.215986e-02 2.074850e-02 
7.620000e-01 2.227185e-02 2.086253e-02 
7.630000e-01 2.238425e-02 2.097698e-02 
7.640000e-01 2.249705e-02 2.109183e-02 
7.650000e-01 2.261026e-02 2.120710e-02 
7.660000e-01 2.272387e-02 2.132278e-02 
7.670000e-01 2.283790e-02 2.143888e-02 
7.680000e-01 2.295233e-02 2.155539e-02 
7.690000e-01 2.306717e-02 2.167231e-02 
7.700000e-01 2.318242e-02 2.178965e-02 
7.710000e-01 2.329808e-02 2.190740e-02 
7.720000e-01 2.341415e-02 2.202556e-02 
7.730000e-01 2.353063e-02 2.214414e-02 
7.740000e-01 2.364752e-02 2.226314e-02 
7.750000e-01 2.376482e-02 2.238255e-02 
7.760000e-01 2.388253e-02 2.250238e-02 
7.770000e-01 2.400065e-02 2.262263e-02 
7.780000e-01 2.411918e-02 2.274329e-02 
7.790000e-01 2.423813e-02 2.286437e-02 
7.800000e-01 2.435748e-02 2.298587e-02 
7.810000e-01 2.447725e-02 2.310778e-02 
7.820000e-01 2.459743e-02 2.323011e-02 
7.830000e-01 2.471803e-02 2.335286e-02 
7.840000e-01 2.483904e-02 2.347603e-02 
7.850000e-01 2.496046e-02 2.359962e-02 
7.860000e-01 2.508229e-02 2.372362e-02 
7.870000e-01 2.520454e-02 2.384805e-02 
7.880000e-01 2.532720e-02 2.397289e-02 
7.890000e-01 2.545028e-02 2.409816e-02 
7.900000e-01 2.557377e-02 2.422384e-02 
7.910000e-01 2.569768e-02 2.434995e-02 
7.920000e-01 2.582200e-02 2.447647e-02 
7.930000e-01 2.594674e-02 2.460341e-02 
7.940000e-01 2.607189e-02 2.473078e-02 
7.950000e-01 2.619746e-02 2.485857e-02 
7.960000e-01 2.632345e-02 2.498677e-02 
7.970000e-01 2.644985e-02 2.511540e-02 
7.980000e-01 2.657667e-02 2.524445e-02 
7.990000e-01 2.670390e-02 2.537392e-02 
8.000000e-01 2.683155e-02 2.550381e-02 
8.010000e-01 2.695962e-02 2.563413e-02 
8.020000e-01 2.708810e-02 2.576487e-02 
8.030000e-01 2.721700e-02 2.589603e-02 
8.040000e-01 2.734632e-02 2.602761e-02 
8.050000e-01 2.747606e-02 2.615961e-02 
8.060000e-01 2.760621e-02 2.629204e-02 
8.070000e-01 2.773678e-02 2.642489e-02 
8.080000e-01 2.786777e-02 2.655816e-02 
8.090000e-01 2.799918e-02 2.669185e-02 
8.100000e-01 2.813100e-02 2.682597e-02 
8.110000e-01 2.826324e-02 2.696051e-02 
8.120000e-01 2.839590e-02 2.709548e-02 
8.130000e-01 2.852898e-02 2.723086e-02 
8.140000e-01 2.866248e-02 2.736668e-02 
8.150000e-01 2.879640e-02 2.750291e-02 
8.160000e-01 2.893073e-02 2.763957e-02 
8.170000e-01 2.906549e-02 2.777665e-02 
8.180000e-01 2.920066e-02 2.791416e-02 
8.190000e-01 2.933625e-02 2.805208e-02 
8.200000e-01 2.947226e-02 2.819044e-02 
8.210000e-01 2.960869e-02 2.832921e-02 
8.220000e-01 2.974554e-02 2.846841e-02 
8.230000e-01 2.988281e-02 2.860804e-02 
8.240000e-01 3.002049e-02 2.874809e-02 
8.250000e-01 3.015860e-02 2.888856e-02 
8.260000e-01 3.029712e-02 2.902946e-02 
8.270000e-01 3.043607e-02 2.917078e-02 
8.280000e-01 3.057543e-02 2.931252e-02 
8.290000e-01 3.071521e-02 2.945469e-02 
8.300000e-01 3.085541e-02 2.959728e-02 
8.310000e-01 3.099603e-02 2.974030e-02 
8.320000e-01 3.113707e-02 2.988373e-02 
8.330000e-01 3.127852e-02 3.002760e-02 
8.340000e-01 3.142040e-02 3.017188e-02 
8.350000e-01 3.156269e-02 3.031660e-02 
8.360000e-01 3.170541e-02 3.046173e-02 
8.370000e-01 3.184854e-02 3.060729e-02 
8.380000e-01 3.199209e-02 3.075327e-02 
8.390000e-01 3.213606e-02 3.089967e-02 
8.400000e-01 3.228045e-02 3.104650e-02 
8.410000e-01 3.242526e-02 3.119375e-02 
8.420000e-01 3.257048e-02 3.134143e-02 
8.430000e-01 3.271612e-02 3.148952e-02 
8.440000e-01 3.286219e-02 3.163804e-02 
8.450000e-01 3.300867e-02 3.178699e-02 
8.460000e-01 3.315556e-02 3.193635e-02 
8.470000e-01 3.330288e-02 3.208614e-02 
8.480000e-01 3.345061e-02 3.223635e-02 
8.490000e-01 3.359876e-02 3.238698e-02 
8.500000e-01 3.374733e-02 3.253804e-02 
8.510000e-01 3.389632e-02 3.268951e-02 
8.520000e-01 3.404572e-02 3.284141e-02 
8.530000e-01 3.419554e-02 3.299373e-02 
8.540000e-01 3.434577e-02 3.314647e-02 
8.550000e-01 3.449642e-02 3.329964e-02 
8.560000e-01 3.464749e-02 3.345322e-02 
8.570000e-01 3.479898e-02 3.360723e-02 
8.580000e-01 3.495088e-02 3.376165e-02 
8.590000e-01 3.510320e-02 3.391650e-02 
8.600000e-01 3.525593e-02 3.407176e-02 
8.610000e-01 3.540908e-02 3.422745e-02 
8.620000e-01 3.556264e-02 3.438355e-02 
8.630000e-01 3.571662e-02 3.454008e-02 
8.640000e-01 3.587101e-02 3.469702e-02 
8.650000e-01 3.602582e-02 3.485439e-02 
8.660000e-01 3.618104e-02 3.501217e-02 
8.670000e-01 3.633667e-02 3.517037e-02 
8.680000e-01 3.649272e-02 3.532899e-02 
8.690000e-01 3.664918e-02 3.548802e-02 
8.700000e-01 3.680606e-02 3.564748e-02 
8.710000e-01 3.696334e-02 3.580735e-02 
8.720000e-01 3.712104e-02 3.596764e-02 
8.730000e-01 3.727915e-02 3.612834e-02 
8.740000e-01 3.743768e-02 3.628946e-02 
8.750000e-01 3.759661e-02 3.645100e-02 
8.760000e-01 3.775596e-02 3.661296e-02 
8.770000e-01 3.791572e-02 3.677532e-02 
8.780000e-01 3.807589e-02 3.693811e-02 
8.790000e-01 3.823646e-02 3.710131e-02 
8.800000e-01 3.839745e-02 3.726492e-02 
8.810000e-01 3.855885e-02 3.742895e-02 
8.820000e-01 3.872065e-02 3.759339e-02 
8.830000e-01 3.888287e-02 3.775824e-02 
8.840000e-01 3.904549e-02 3.792351e-02 
8.850000e-01 3.920852e-02 3.808918e-02 
8.860000e-01 3.937196e-02 3.825527e-02 
8.870000e-01 3.953581e-02 3.842178e-02 
8.880000e-01 3.970006e-02 3.858869e-02 
8.890000e-01 3.986472e-02 3.875601e-02 
8.900000e-01 4.002979e-02 3.892375e-02 
8.910000e-01 4.019526e-02 3.909189e-02 
8.920000e-01 4.036113e-02 3.926045e-02 
8.930000e-01 4.052741e-02 3.942941e-02 
8.940000e-01 4.069409e-02 3.959878e-02 
8.950000e-01 4.086118e-02 3.976856e-02 
8.960000e-01 4.102867e-02 3.993874e-02 
8.970000e-01 4.119657e-02 4.010934e-02 
8.980000e-01 4.136486e-02 4.028034e-02 
8.990000e-01 4.153356e-02 4.045174e-02 
9.000000e-01 4.170266e-02 4.062355e-02 
9.010000e-01 4.187216e-02 4.079577e-02 
9.020000e-01 4.204205e-02 4.096839e-02 
9.030000e-01 4.221235e-02 4.114142e-02 
9.040000e-01 4.238305e-02 4.131485e-02 
9.050000e-01 4.255415e-02 4.148868e-02 
9.060000e-01 4.272564e-02 4.166291e-02 
9.070000e-01 4.289753e-02 4.183755e-02 
9.080000e-01 4.306982e-02 4.201258e-02 
9.090000e-01 4.324251e-02 4.218802e-02 
9.100000e-01 4.341559e-02 4.236386e-02 
9.110000e-01 4.358906e-02 4.254009e-02 
9.120000e-01 4.376293e-02 4.271673e-02 
9.130000e-01 4.393720e-02 4.289376e-02 
9.140000e-01 4.411186e-02 4.307119e-02 
9.150000e-01 4.428691e-02 4.324902e-02 
9.160000e-01 4.446235e-02 4.342725e-02 
9.170000e-01 4.463818e-02 4.360587e-02 
9.180000e-01 4.481441e-02 4.378488e-02 
9.190000e-01 4.499102e-02 4.396429e-02 
9.200000e-01 4.516803e-02 4.414410e-02 
9.210000e-01 4.534542e-02 4.432429e-02 
9.220000e-01 4.552320e-02 4.450488e-02 
9.230000e-01 4.570137e-02 4.468586e-02 
9.240000e-01 4.587993e-02 4.486724e-02 
9.250000e-01 4.605887e-02 4.504900e-02 
9.260000e-01 4.623820e-02 4.523115e-02 
9.270000e-01 4.641791e-02 4.541369e-02 
9.280000e-01 4.659801e-02 4.559662e-02 
9.290000e-01 4.677849e-02 4.577994e-02 
9.300000e-01 4.695935e-02 4.596364e-02 
9.310000e-01 4.714059e-02 4.614773e-02 
9.320000e-01 4.732222e-02 4.633220e-02 
9.330000e-01 4.750422e-02 4.651706e-02 
9.340000e-01 4.768661e-02 4.670231e-02 
9.350000e-01 4.786937e-02 4.688793e-02 
9.360000e-01 4.805252e-02 4.707394e-02 
9.370000e-01 4.823604e-02 4.726033e-02 
9.380000e-01 4.841993e-02 4.744710e-02 
9.390000e-01 4.860420e-02 4.763425e-02 
9.400000e-01 4.878885e-02 4.782178e-02 
9.410000e-01 4.897387e-02 4.800968e-02 
9.420000e-01 4.915926e-02 4.819797e-02 
9.430000e-01 4.934503e-02 4.838663e-02 
9.440000e-01 4.953117e-02 4.857566e-02 
9.450000e-01 4.971768e-02 4.876507e-02 
9.460000e-01 4.990456e-02 4.895486e-02 
9.470000e-01 5.009180e-02 4.914501e-02 
9.480000e-01 5.027942e-02 4.933554e-02 
9.490000e-01 5.046740e-02 4.952644e-02 
9.500000e-01 5.065575e-02 4.971772e-02 
9.510000e-01 5.084446e-02 4.990936e-02 
9.520000e-01 5.103354e-02 5.010137e-02 
9.530000e-01 5.122299e-02 5.029374e-02 
9.540000e-01 5.141279e-02 5.048649e-02 
9.550000e-01 5.160296e-02 5.067960e-02 
9.560000e-01 5.179349e-02 5.087307e-02 
9.570000e-01 5.198437e-02 5.106691e-02 
9.580000e-01 5.217562e-02 5.126111e-02 
9.590000e-01 5.236723e-02 5.145567e-02 
9.600000e-01 5.255919e-02 5.165059e-02 
9.610000e-01 5.275151e-02 5.184588e-02 
9.620000e-01 5.294418e-02 5.204152e-02 
9.630000e-01 5.313721e-02 5.223752e-02 
9.640000e-01 5.333059e-02 5.243388e-02 
9.650000e-01 5.352432e-02 5.263059e-02 
9.660000e-01 5.371841e-02 5.282766e-02 
9.670000e-01 5.391284e-02 5.302508e-02 
9.680000e-01 5.410762e-02 5.322286e-02 
9.690000e-01 5.430275e-02 5.342099e-02 
9.700000e-01 5.449823e-02 5.361947e-02 
9.710000e-01 5.469405e-02 5.381829e-02 
9.720000e-01 5.489022e-02 5.401747e-02 
9.730000e-01 5.508674e-02 5.421700e-02 
9.740000e-01 5.528359e-02 5.441687e-02 
9.750000e-01 5.548079e-02 5.461708e-02 
9.760000e-01 5.567833e-02 5.481764e-02 
9.770000e-01 5.587620e-02 5.501855e-02 
9.780000e-01 5.607442e-02 5.521979e-02 
9.790000e-01 5.627297e-02 5.542138e-02 
9.800000e-01 5.647186e-02 5.562331e-02 
9.810000e-01 5.667108e-02 5.582557e-02 
9.820000e-01 5.687064e-02 5.602817e-02 
9.830000e-01 5.707053e-02 5.623111e-02 
9.840000e-01 5.727075e-02 5.643439e-02 
9.850000e-01 5.747130e-02 5.663800e-02 
9.860000e-01 5.767219e-02 5.684194e-02 
9.870000e-01 5.787340e-02 5.704621e-02 
9.880000e-01 5.807493e-02 5.725081e-02 
9.890000e-01 5.827679e-02 5.745575e-02 
9.900000e-01 5.847898e-02 5.766101e-02 
9.910000e-01 5.868149e-02 5.786660e-02 
9.920000e-01 5.888432e-02 5.807251e-02 
9.930000e-01 5.908747e-02 5.827875e-02 
9.940000e-01 5.929094e-02 5.848531e-02 
9.950000e-01 5.949473e-02 5.869219e-02 
9.960000e-01 5.969884e-02 5.889940e-02 
9.970000e-01 5.990326e-02 5.910692e-02 
9.980000e-01 6.010800e-02 5.931476e-02 
9.990000e-01 6.031305e-02 5.952292e-02 
1.000000e+00 6.051842e-02 5.973139e-02 
1.001000e+00 6.072409e-02 5.994018e-02 
1.002000e+00 6.093007e-02 6.014928e-02 
1.003000e+00 6.113636e-02 6.035869e-02 
1.004000e+00 6.134296e-02 6.056841e-02 
1.005000e+00 6.154986e-02 6.077844e-02 
1.006000e+00 6.175707e-02 6.098878e-02 
1.007000e+00 6.196458e-02 6.119943e-02 
1.008000e+00 6.217239e-02 6.141038e-02 
1.009000e+00 6.238050e-02 6.162163e-02 
1.010000e+00 6.258891e-02 6.183319e-02 
1.011000e+00 6.279762e-02 6.204504e-02 
1.012000e+00 6.300663e-02 6.225720e-02 
1.013000e+00 6.321592e-02 6.246965e-02 
1.014000e+00 6.342552e-02 6.268240e-02 
1.015000e+00 6.363540e-02 6.289545e-02 
1.016000e+00 6.384557e-02 6.310879e-02 
1.017000e+00 6.405603e-02 6.332242e-02 
1.018000e+00 6.426678e-02 6.353634e-02 
1.019000e+00 6.447782e-02 6.375056e-02 
1.020000e+00 6.468914e-02 6.396506e-02 
1.021000e+00 6.490075e-02 6.417984e-02 
1.022000e+00 6.511263e-02 6.439491e-02 
1.023000e+00 6.532480e-02 6.461027e-02 
1.024000e+00 6.553724e-02 6.482591e-02 
1.025000e+00 6.574996e-02 6.504182e-02 
1.026000e+00 6.596296e-02 6.525802e-02 
1.027000e+00 6.617624e-02 6.547449e-02 
1.028000e+00 6.638978e-02 6.569125e-02 
1.029000e+00 6.660360e-02 6.590827e-02 
1.030000e+00 6.681768e-02 6.612557e-02 
1.031000e+00 6.703204e-02 6.634314e-02 
1.032000e+00 6.724666e-02 6.656098e-02 
1.033000e+00 6.746155e-02 6.677909e-02 
1.034000e+00 6.767670e-02 6.699746e-02 
1.035000e+00 6.789211e-02 6.721610e-02 
1.036000e+00 6.810778e-02 6.743501e-02 
1.037000e+00 6.832372e-02 6.765417e-02 
1.038000e+00 6.853990e-02 6.787360e-02 
1.039000e+00 6.875635e-02 6.809328e-02 
1.040000e+00 6.897305e-02 6.831323e-02 
1.041000e+00 6.919000e-02 6.853342e-02 
1.042000e+00 6.940721e-02 6.875388e-02 
1.043000e+00 6.962466e-02 6.897458e-02 
1.044000e+00 6.984236e-02 6.919554e-02 
1.045000e+00 7.006030e-02 6.941674e-02 
1.046000e+00 7.027850e-02 6.963819e-02 
1.047000e+00 7.049693e-02 6.985989e-02 
1.048000e+00 7.071560e-02 7.008183e-02 
1.049000e+00 7.093452e-02 7.030402e-02 
1.050000e+00 7.115367e-02 7.052644e-02 
1.051000e+00 7.137306e-02 7.074911e-02 
1.052000e+00 7.159268e-02 7.097201e-02 
1.053000e+00 7.181254e-02 7.119515e-02 
1.054000e+00 7.203262e-02 7.141852e-02 
1.055000e+00 7.225294e-02 7.164212e-02 
1.056000e+00 7.247348e-02 7.186595e-02 
1.057000e+00 7.269425e-02 7.209002e-02 
1.058000e+00 7.291524e-02 7.231431e-02 
1.059000e+00 7.313646e-02 7.253882e-02 
1.060000e+00 7.335790e-02 7.276356e-02 
1.061000e+00 7.357955e-02 7.298852e-02 
1.062000e+00 7.380142e-02 7.321370e-02 
1.063000e+00 7.402351e-02 7.343910e-02 
1.064000e+00 7.424581e-02 7.366471e-02 
1.065000e+00 7.446832e-02 7.389054e-02 
1.066000e+00 7.469105e-02 7.411658e-02 
1.067000e+00 7.491398e-02 7.434283e-02 
1.068000e+00 7.513712e-02 7.456929e-02 
1.069000e+00 7.536046e-02 7.479596e-02 
1.070000e+00 7.558400e-02 7.502284e-02 
1.071000e+00 7.580775e-02 7.524991e-02 
1.072000e+00 7.603169e-02 7.547719e-02 
1.073000e+00 7.625583e-02 7.570467e-02 
1.074000e+00 7.648017e-02 7.593235e-02 
1.075000e+00 7.670470e-02 7.616022e-02 
1.076000e+00 7.692942e-02 7.638829e-02 
1.077000e+00 7.715434e-02 7.661655e-02 
1.078000e+00 7.737943e-02 7.684500e-02 
1.079000e+00 7.760472e-02 7.707363e-02 
1.080000e+00 7.783019e-02 7.730246e-02 
1.081000e+00 7.805584e-02 7.753147e-02 
1.082000e+00 7.828167e-02 7.776066e-02 
1.083000e+00 7.850768e-02 7.799003e-02 
1.084000e+00 7.873387e-02 7.821958e-02 
1.085000e+00 7.896023e-02 7.844931e-02 
1.086000e+00 7.918676e-02 7.867921e-02 
1.087000e+00 7.941347e-02 7.890929e-02 
1.088000e+00 7.964034e-02 7.913954e-02 
1.089000e+00 7.986738e-02 7.936995e-02 
1.090000e+00 8.009458e-02 7.960053e-02 
1.091000e+00 8.032195e-02 7.983128e-02 
1.092000e+00 8.054947e-02 8.006219e-02 
1.093000e+00 8.077716e-02 8.029326e-02 
1.094000e+00 8.100500e-02 8.052449e-02 
1.095000e+00 8.123300e-02 8.075588e-02 
1.096000e+00 8.146115e-02 8.098742e-02 
1.097000e+00 8.168945e-02 8.121912e-02 
1.098000e+00 8.191789e-02 8.145096e-02 
1.099000e+00 8.214649e-02 8.168296e-02 
1.100000e+00 8.237523e-02 8.191510e-02 
1.101000e+00 8.260411e-02 8.214738e-02 
1.102000e+00 8.283313e-02 8.237981e-02 
1.103000e+00 8.306229e-02 8.261238e-02 
1.104000e+00 8.329159e-02 8.284509e-02 
1.105000e+00 8.352102e-02 8.307793e-02 
1.106000e+00 8.375058e-02 8.331090e-02 
1.107000e+00 8.398027e-02 8.354401e-02 
1.108000e+00 8.421009e-02 8.377725e-02 
1.109000e+00 8.444004e-02 8.401062e-02 
1.110000e+00 8.467011e-02 8.424411e-02 
1.111000e+00 8.490030e-02 8.447772e-02 
1.112000e+00 8.513061e-02 8.471146e-02 
1.113000e+00 8.536103e-02 8.494532e-02 
1.114000e+00 8.559158e-02 8.517929e-02 
1.115000e+00 8.582223e-02 8.541338e-02 
1.116000e+00 8.605300e-02 8.564757e-02 
1.117000e+00 8.628387e-02 8.588189e-02 
1.118000e+00 8.651485e-02 8.611630e-02 
1.119000e+00 8.674594e-02 8.635083e-02 
1.120000e+00 8.697712e-02 8.658546e-02 
1.121000e+00 8.720841e-02 8.682019e-02 
1.122000e+00 8.743980e-02 8.705501e-02 
1.123000e+00 8.767128e-02 8.728994e-02 
1.124000e+00 8.790285e-02 8.752496e-02 
1.125000e+00 8.813451e-02 8.776008e-02 
1.126000e+00 8.836626e-02 8.799528e-02 
1.127000e+00 8.859810e-02 8.823057e-02 
1.128000e+00 8.883003e-02 8.846595e-02 
1.129000e+00 8.906203e-02 8.870141e-02 
1.130000e+00 8.929412e-02 8.893696e-02 
1.131000e+00 8.952628e-02 8.917258e-02 
1.132000e+00 8.975852e-02 8.940828e-02 
1.133000e+00 8.999083e-02 8.964405e-02 
1.134000e+00 9.022321e-02 8.987990e-02 
1.135000e+00 9.045566e-02 9.011582e-02 
1.136000e+00 9.068818e-02 9.035180e-02 
1.137000e+00 9.092076e-02 9.058785e-02 
1.138000e+00 9.115340e-02 9.082396e-02 
1.139000e+00 9.138610e-02 9.106013e-02 
1.140000e+00 9.161886e-02 9.129636e-02 
1.141000e+00 9.185167e-02 9.153265e-02 
1.142000e+00 9.208453e-02 9.176899e-02 
1.143000e+00 9.231745e-02 9.200538e-02 
1.144000e+00 9.255041e-02 9.224182e-02 
1.145000e+00 9.278342e-02 9.247831e-02 
1.146000e+00 9.301647e-02 9.271484e-02 
1.147000e+00 9.324956e-02 9.295141e-02 
1.148000e+00 9.348268e-02 9.318802e-02 
1.149000e+00 9.371585e-02 9.342467e-02 
1.150000e+00 9.394905e-02 9.366135e-02 
1.151000e+00 9.418227e-02 9.389807e-02 
1.152000e+00 9.441553e-02 9.413481e-02 
1.153000e+00 9.464881e-02 9.437159e-02 
1.154000e+00 9.488212e-02 9.460838e-02 
1.155000e+00 9.511545e-02 9.484520e-02 
1.156000e+00 9.534879e-02 9.508204e-02 
1.157000e+00 9.558216e-02 9.531890e-02 
1.158000e+00 9.581553e-02 9.555577e-02 
1.159000e+00 9.604892e-02 9.579265e-02 
1.160000e+00 9.628232e-02 9.602955e-02 
1.161000e+00 9.651573e-02 9.626645e-02 
1.162000e+00 9.674913e-02 9.650336e-02 
1.163000e+00 9.698255e-02 9.674027e-02 
1.164000e+00 9.721596e-02 9.697718e-02 
1.165000e+00 9.744936e-02 9.721408e-02 
1.166000e+00 9.768276e-02 9.745099e-02 
1.167000e+00 9.791616e-02 9.768788e-02 
1.168000e+00 9.814954e-02 9.792477e-02 
1.169000e+00 9.838291e-02 9.816164e-02 
1.170000e+00 9.861626e-02 9.839850e-02 
1.171000e+00 9.884960e-02 9.863534e-02 
1.172000e+00 9.908291e-02 9.887216e-02 
1.173000e+00 9.931621e-02 9.910896e-02 
1.174000e+00 9.954947e-02 9.934573e-02 
1.175000e+00 9.978271e-02 9.958248e-02 
1.176000e+00 1.000159e-01 9.981919e-02 
1.177000e+00 1.002491e-01 1.000559e-01 
1.178000e+00 1.004822e-01 1.002925e-01 
1.179000e+00 1.007153e-01 1.005291e-01 
1.180000e+00 1.009484e-01 1.007657e-01 
1.181000e+00 1.011814e-01 1.010022e-01 
1.182000e+00 1.014144e-01 1.012387e-01 
1.183000e+00 1.016473e-01 1.014751e-01 
1.184000e+00 1.018802e-01 1.017115e-01 
1.185000e+00 1.021130e-01 1.019479e-01 
1.186000e+00 1.023457e-01 1.021841e-01 
1.187000e+00 1.025784e-01 1.024203e-01 
1.188000e+00 1.028111e-01 1.026565e-01 
1.189000e+00 1.030436e-01 1.028926e-01 
1.190000e+00 1.032762e-01 1.031286e-01 
1.191000e+00 1.035086e-01 1.033645e-01 
1.192000e+00 1.037410e-01 1.036004e-01 
1.193000e+00 1.039733e-01 1.038362e-01 
1.194000e+00 1.042055e-01 1.040720e-01 
1.195000e+00 1.044376e-01 1.043076e-01 
1.196000e+00 1.046696e-01 1.045432e-01 
1.197000e+00 1.049016e-01 1.047787e-01 
1.198000e+00 1.051335e-01 1.050140e-01 
1.199000e+00 1.053653e-01 1.052493e-01 
1.200000e+00 1.055970e-01 1.054846e-01 
1.201000e+00 1.058286e-01 1.057197e-01 
1.202000e+00 1.060601e-01 1.059547e-01 
1.203000e+00 1.062915e-01 1.061896e-01 
1.204000e+00 1.065228e-01 1.064244e-01 
1.205000e+00 1.067540e-01 1.066591e-01 
1.206000e+00 1.069850e-01 1.068937e-01 
1.207000e+00 1.072160e-01 1.071282e-01 
1.208000e+00 1.074468e-01 1.073625e-01 
1.209000e+00 1.076776e-01 1.075968e-01 
1.210000e+00 1.079082e-01 1.078309e-01 
1.211000e+00 1.081387e-01 1.080649e-01 
1.212000e+00 1.083691e-01 1.082988e-01 
1.213000e+00 1.085993e-01 1.085325e-01 
1.214000e+00 1.088294e-01 1.087662e-01 
1.215000e+00 1.090594e-01 1.089996e-01 
1.216000e+00 1.092892e-01 1.092330e-01 
1.217000e+00 1.095189e-01 1.094662e-01 
1.218000e+00 1.097485e-01 1.096992e-01 
1.219000e+00 1.099779e-01 1.099322e-01 
1.220000e+00 1.102071e-01 1.101649e-01 
1.221000e+00 1.104362e-01 1.103976e-01 
1.222000e+00 1.106652e-01 1.106300e-01 
1.223000e+00 1.108940e-01 1.108623e-01 
1.224000e+00 1.111226e-01 1.110945e-01 
1.225000e+00 1.113511e-01 1.113265e-01 
1.226000e+00 1.115794e-01 1.115583e-01 
1.227000e+00 1.118076e-01 1.117899e-01 
1.228000e+00 1.120356e-01 1.120214e-01 
1.229000e+00 1.122634e-01 1.122527e-01 
1.230000e+00 1.124910e-01 1.124839e-01 
1.231000e+00 1.127185e-01 1.127148e-01 
1.232000e+00 1.129458e-01 1.129456e-01 
1.233000e+00 1.131728e-01 1.131762e-01 
1.234000e+00 1.133998e-01 1.134066e-01 
1.235000e+00 1.136265e-01 1.136368e-01 
1.236000e+00 1.138530e-01 1.138668e-01 
1.237000e+00 1.140793e-01 1.140966e-01 
1.238000e+00 1.143055e-01 1.143262e-01 
1.239000e+00 1.145314e-01 1.145557e-01 
1.240000e+00 1.147571e-01 1.147849e-01 
1.241000e+00 1.149826e-01 1.150139e-01 
1.242000e+00 1.152079e-01 1.152427e-01 
1.243000e+00 1.154330e-01 1.154713e-01 
1.244000e+00 1.156579e-01 1.156996e-01 
1.245000e+00 1.158826e-01 1.159278e-01 
1.246000e+00 1.161070e-01 1.161557e-01 
1.247000e+00 1.163312e-01 1.163834e-01 
1.248000e+00 1.165552e-01 1.166109e-01 
1.249000e+00 1.167790e-01 1.168381e-01 
1.250000e+00 1.170025e-01 1.170651e-01 
1.251000e+00 1.172258e-01 1.172919e-01 
1.252000e+00 1.174489e-01 1.175184e-01 
1.253000e+00 1.176717e-01 1.177447e-01 
1.254000e+00 1.178943e-01 1.179707e-01 
1.255000e+00 1.181166e-01 1.181965e-01 
1.256000e+00 1.183387e-01 1.184221e-01 
1.257000e+00 1.185605e-01 1.186474e-01 
1.258000e+00 1.187821e-01 1.188724e-01 
1.259000e+00 1.190034e-01 1.190972e-01 
1.260000e+00 1.192245e-01 1.193217e-01 
1.261000e+00 1.194453e-01 1.195459e-01 
1.262000e+00 1.196658e-01 1.197699e-01 
1.263000e+00 1.198860e-01 1.199936e-01 
1.264000e+00 1.201060e-01 1.202170e-01 
1.265000e+00 1.203257e-01 1.204402e-01 
1.266000e+00 1.205451e-01 1.206630e-01 
1.267000e+00 1.207643e-01 1.208856e-01 
1.268000e+00 1.209831e-01 1.211079e-01 
1.269000e+00 1.212017e-01 1.213299e-01 
1.270000e+00 1.214200e-01 1.215517e-01 
1.271000e+00 1.216380e-01 1.217731e-01 
1.272000e+00 1.218557e-01 1.219942e-01 
1.273000e+00 1.220731e-01 1.222150e-01 
1.274000e+00 1.222902e-01 1.224355e-01 
1.275000e+00 1.225069e-01 1.226558e-01 
1.276000e+00 1.227234e-01 1.228757e-01 
1.277000e+00 1.229396e-01 1.230952e-01 
1.278000e+00 1.231554e-01 1.233145e-01 
1.279000e+00 1.233710e-01 1.235335e-01 
1.280000e+00 1.235862e-01 1.237521e-01 
1.281000e+00 1.238011e-01 1.239704e-01 
1.282000e+00 1.240156e-01 1.241884e-01 
1.283000e+00 1.242299e-01 1.244060e-01 
1.284000e+00 1.244438e-01 1.246233e-01 
1.285000e+00 1.246574e-01 1.248403e-01 
1.286000e+00 1.248706e-01 1.250569e-01 
1.287000e+00 1.250835e-01 1.252732e-01 
1.288000e+00 1.252960e-01 1.254891e-01 
1.289000e+00 1.255082e-01 1.257047e-01 
1.290000e+00 1.257201e-01 1.259200e-01 
1.291000e+00 1.259316e-01 1.261348e-01 
1.292000e+00 1.261427e-01 1.263494e-01 
1.293000e+00 1.263535e-01 1.265635e-01 
1.294000e+00 1.265640e-01 1.267773e-01 
1.295000e+00 1.267740e-01 1.269908e-01 
1.296000e+00 1.269837e-01 1.272038e-01 
1.297000e+00 1.271930e-01 1.274165e-01 
1.298000e+00 1.274020e-01 1.276288e-01 
1.299000e+00 1.276105e-01 1.278407e-01 
1.300000e+00 1.278187e-01 1.280523e-01 
1.301000e+00 1.280266e-01 1.282634e-01 
1.302000e+00 1.282340e-01 1.284742e-01 
1.303000e+00 1.284410e-01 1.286846e-01 
1.304000e+00 1.286477e-01 1.288946e-01 
1.305000e+00 1.288539e-01 1.291042e-01 
1.306000e+00 1.290598e-01 1.293133e-01 
1.307000e+00 1.292652e-01 1.295221e-01 
1.308000e+00 1.294703e-01 1.297305e-01 
1.309000e+00 1.296749e-01 1.299385e-01 
1.310000e+00 1.298791e-01 1.301460e-01 
1.311000e+00 1.300829e-01 1.303531e-01 
1.312000e+00 1.302864e-01 1.305599e-01 
1.313000e+00 1.304893e-01 1.307661e-01 
1.314000e+00 1.306919e-01 1.309720e-01 
1.315000e+00 1.308940e-01 1.311774e-01 
1.316000e+00 1.310957e-01 1.313825e-01 
1.317000e+00 1.312970e-01 1.315870e-01 
1.318000e+00 1.314979e-01 1.317912e-01 
1.319000e+00 1.316983e-01 1.319948e-01 
1.320000e+00 1.318982e-01 1.321981e-01 
1.321000e+00 1.320978e-01 1.324009e-01 
1.322000e+00 1.322969e-01 1.326032e-01 
1.323000e+00 1.324955e-01 1.328051e-01 
1.324000e+00 1.326937e-01 1.330066e-01 
1.325000e+00 1.328914e-01 1.332076e-01 
1.326000e+00 1.330886e-01 1.334081e-01 
1.327000e+00 1.332855e-01 1.336081e-01 
1.328000e+00 1.334818e-01 1.338077e-01 
1.329000e+00 1.336777e-01 1.340068e-01 
1.330000e+00 1.338731e-01 1.342055e-01 
1.331000e+00 1.340680e-01 1.344036e-01 
1.332000e+00 1.342625e-01 1.346013e-01 
1.333000e+00 1.344564e-01 1.347985e-01 
1.334000e+00 1.346499e-01 1.349952e-01 
1.335000e+00 1.348429e-01 1.351914e-01 
1.336000e+00 1.350354e-01 1.353872e-01 
1.337000e+00 1.352275e-01 1.355824e-01 
1.338000e+00 1.354190e-01 1.357771e-01 
1.339000e+00 1.356100e-01 1.359714e-01 
1.340000e+00 1.358006e-01 1.361651e-01 
1.341000e+00 1.359906e-01 1.363583e-01 
1.342000e+00 1.361801e-01 1.365510e-01 
1.343000e+00 1.363691e-01 1.367432e-01 
1.344000e+00 1.365576e-01 1.369349e-01 
1.345000e+00 1.367456e-01 1.371260e-01 
1.346000e+00 1.369331e-01 1.373166e-01 
1.347000e+00 1.371200e-01 1.375067e-01 
1.348000e+00 1.373064e-01 1.376963e-01 
1.349000e+00 1.374923e-01 1.378853e-01 
1.350000e+00 1.376777e-01 1.380738e-01 
1.351000e+00 1.378625e-01 1.382618e-01 
1.352000e+00 1.380468e-01 1.384492e-01 
1.353000e+00 1.382306e-01 1.386361e-01 
1.354000e+00 1.384138e-01 1.388224e-01 
1.355000e+00 1.385964e-01 1.390082e-01 
1.356000e+00 1.387785e-01 1.391934e-01 
1.357000e+00 1.389601e-01 1.393781e-01 
1.358000e+00 1.391411e-01 1.395622e-01 
1.359000e+00 1.393215e-01 1.397457e-01 
1.360000e+00 1.395014e-01 1.399287e-01 
1.361000e+00 1.396807e-01 1.401111e-01 
1.362000e+00 1.398595e-01 1.402929e-01 
1.363000e+00 1.400377e-01 1.404742e-01 
1.364000e+00 1.402153e-01 1.406548e-01 
1.365000e+00 1.403923e-01 1.408349e-01 
1.366000e+00 1.405688e-01 1.410144e-01 
1.367000e+00 1.407446e-01 1.411933e-01 
1.368000e+00 1.409199e-01 1.413717e-01 
1.369000e+00 1.410946e-01 1.415494e-01 
1.370000e+00 1.412687e-01 1.417265e-01 
1.371000e+00 1.414422e-01 1.419030e-01 
1.372000e+00 1.416151e-01 1.420790e-01 
1.373000e+00 1.417874e-01 1.422543e-01 
1.374000e+00 1.419592e-01 1.424290e-01 
1.375000e+00 1.421303e-01 1.426031e-01 
1.376000e+00 1.423007e-01 1.427766e-01 
1.377000e+00 1.424706e-01 1.429494e-01 
1.378000e+00 1.426399e-01 1.431217e-01 
1.379000e+00 1.428085e-01 1.432933e-01 
1.380000e+00 1.429766e-01 1.434643e-01 
1.381000e+00 1.431440e-01 1.436346e-01 
1.382000e+00 1.433107e-01 1.438044e-01 
1.383000e+00 1.434769e-01 1.439734e-01 
1.384000e+00 1.436424e-01 1.441419e-01 
1.385000e+00 1.438072e-01 1.443097e-01 
1.386000e+00 1.439715e-01 1.444768e-01 
1.387000e+00 1.441350e-01 1.446433e-01 
1.388000e+00 1.442980e-01 1.448092e-01 
1.389000e+00 1.444603e-01 1.449744e-01 
1.390000e+00 1.446219e-01 1.451389e-01 
1.391000e+00 1.447829e-01 1.453028e-01 
1.392000e+00 1.449432e-01 1.454660e-01 
1.393000e+00 1.451029e-01 1.456286e-01 
1.394000e+00 1.452619e-01 1.457904e-01 
1.395000e+00 1.454202e-01 1.459516e-01 
1.396000e+00 1.455779e-01 1.461122e-01 
1.397000e+00 1.457349e-01 1.462720e-01 
1.398000e+00 1.458912e-01 1.464312e-01 
1.399000e+00 1.460469e-01 1.465896e-01 
1.400000e+00 1.462018e-01 1.467474e-01 
1.401000e+00 1.463561e-01 1.469045e-01 
1.402000e+00 1.465097e-01 1.470609e-01 
1.403000e+00 1.466626e-01 1.472166e-01 
1.404000e+00 1.468148e-01 1.473716e-01 
1.405000e+00 1.469663e-01 1.475259e-01 
1.406000e+00 1.471171e-01 1.476795e-01 
1.407000e+00 1.472672e-01 1.478324e-01 
1.408000e+00 1.474166e-01 1.479846e-01 
1.409000e+00 1.475653e-01 1.481360e-01 
1.410000e+00 1.477133e-01 1.482867e-01 
1.411000e+00 1.478606e-01 1.484368e-01 
1.412000e+00 1.480071e-01 1.485860e-01 
1.413000e+00 1.481530e-01 1.487346e-01 
1.414000e+00 1.482981e-01 1.488824e-01 
1.415000e+00 1.484425e-01 1.490295e-01 
1.416000e+00 1.485861e-01 1.491759e-01 
1.417000e+00 1.487290e-01 1.493215e-01 
1.418000e+00 1.488712e-01 1.494664e-01 
1.419000e+00 1.490127e-01 1.496105e-01 
1.420000e+00 1.491534e-01 1.497539e-01 
1.421000e+00 1.492934e-01 1.498965e-01 
1.422000e+00 1.494326e-01 1.500384e-01 
1.423000e+00 1.495711e-01 1.501795e-01 
1.424000e+00 1.497088e-01 1.503199e-01 
1.425000e+00 1.498458e-01 1.504595e-01 
1.426000e+00 1.499820e-01 1.505983e-01 
1.427000e+00 1.501174e-01 1.507364e-01 
1.428000e+00 1.502521e-01 1.508737e-01 
1.429000e+00 1.503860e-01 1.510102e-01 
1.430000e+00 1.505192e-01 1.511459e-01 
1.431000e+00 1.506516e-01 1.512809e-01 
1.432000e+00 1.507832e-01 1.514151e-01 
1.433000e+00 1.509140e-01 1.515485e-01 
1.434000e+00 1.510441e-01 1.516811e-01 
1.435000e+00 1.511733e-01 1.518129e-01 
1.436000e+00 1.513018e-01 1.519439e-01 
1.437000e+00 1.514295e-01 1.520741e-01 
1.438000e+00 1.515564e-01 1.522035e-01 
1.439000e+00 1.516825e-01 1.523321e-01 
1.440000e+00 1.518078e-01 1.524599e-01 
1.441000e+00 1.519323e-01 1.525869e-01 
1.442000e+00 1.520560e-01 1.527131e-01 
1.443000e+00 1.521789e-01 1.528385e-01 
1.444000e+00 1.523010e-01 1.529630e-01 
1.445000e+00 1.524223e-01 1.530867e-01 
1.446000e+00 1.525427e-01 1.532096e-01 
1.447000e+00 1.526624e-01 1.533317e-01 
1.448000e+00 1.527812e-01 1.534530e-01 
1.449000e+00 1.528992e-01 1.535734e-01 
1.450000e+00 1.530164e-01 1.536930e-01 
1.451000e+00 1.531327e-01 1.538117e-01 
1.452000e+00 1.532482e-01 1.539296e-01 
1.453000e+00 1.533629e-01 1.540467e-01 
1.454000e+00 1.534768e-01 1.541629e-01 
1.455000e+00 1.535898e-01 1.542782e-01 
1.456000e+00 1.537019e-01 1.543928e-01 
1.457000e+00 1.538133e-01 1.545064e-01 
1.458000e+00 1.539237e-01 1.546192e-01 
1.459000e+00 1.540334e-01 1.547311e-01 
1.460000e+00 1.541421e-01 1.548422e-01 
1.461000e+00 1.542500e-01 1.549524e-01 
1.462000e+00 1.543571e-01 1.550618e-01 
1.463000e+00 1.544633e-01 1.551702e-01 
1.464000e+00 1.545686e-01 1.552778e-01 
1.465000e+00 1.546731e-01 1.553846e-01 
1.466000e+00 1.547767e-01 1.554904e-01 
1.467000e+00 1.548794e-01 1.555954e-01 
1.468000e+00 1.549812e-01 1.556994e-01 
1.469000e+00 1.550822e-01 1.558026e-01 
1.470000e+00 1.551823e-01 1.559049e-01 
1.471000e+00 1.552815e-01 1.560063e-01 
1.472000e+00 1.553798e-01 1.561068e-01 
1.473000e+00 1.554772e-01 1.562064e-01 
1.474000e+00 1.555738e-01 1.563051e-01 
1.475000e+00 1.556694e-01 1.564029e-01 
1.476000e+00 1.557642e-01 1.564998e-01 
1.477000e+00 1.558580e-01 1.565958e-01 
1.478000e+00 1.559510e-01 1.566909e-01 
1.479000e+00 1.560430e-01 1.567850e-01 
1.480000e+00 1.561342e-01 1.568782e-01 
1.481000e+00 1.562244e-01 1.569706e-01 
1.482000e+00 1.563137e-01 1.570620e-01 
1.483000e+00 1.564021e-01 1.571524e-01 
1.484000e+00 1.564896e-01 1.572420e-01 
1.485000e+00 1.565762e-01 1.573306e-01 
1.486000e+00 1.566618e-01 1.574183e-01 
1.487000e+00 1.567465e-01 1.575050e-01 
1.488000e+00 1.568303e-01 1.575908e-01 
1.489000e+00 1.569132e-01 1.576757e-01 
1.490000e+00 1.569951e-01 1.577596e-01 
1.491000e+00 1.570761e-01 1.578425e-01 
1.492000e+00 1.571562e-01 1.579246e-01 
1.493000e+00 1.572353e-01 1.580056e-01 
1.494000e+00 1.573135e-01 1.580858e-01 
1.495000e+00 1.573907e-01 1.581649e-01 
1.496000e+00 1.574670e-01 1.582431e-01 
1.497000e+00 1.575423e-01 1.583203e-01 
1.498000e+00 1.576167e-01 1.583966e-01 
1.499000e+00 1.576901e-01 1.584719e-01 
1.500000e+00 1.577626e-01 1.585463e-01 
1.501000e+00 1.578341e-01 1.586196e-01 
1.502000e+00 1.579046e-01 1.586920e-01 
1.503000e+00 1.579742e-01 1.587634e-01 
1.504000e+00 1.580428e-01 1.588338e-01 
1.505000e+00 1.581104e-01 1.589033e-01 
1.506000e+00 1.581771e-01 1.589718e-01 
1.507000e+00 1.582428e-01 1.590392e-01 
1.508000e+00 1.583075e-01 1.591057e-01 
1.509000e+00 1.583712e-01 1.591712e-01 
1.510000e+00 1.584340e-01 1.592357e-01 
1.511000e+00 1.584957e-01 1.592992e-01 
1.512000e+00 1.585565e-01 1.593617e-01 
1.513000e+00 1.586163e-01 1.594232e-01 
1.514000e+00 1.586751e-01 1.594837e-01 
1.515000e+00 1.587329e-01 1.595432e-01 
1.516000e+00 1.587897e-01 1.596017e-01 
1.517000e+00 1.588455e-01 1.596592e-01 
1.518000e+00 1.589003e-01 1.597156e-01 
1.519000e+00 1.589541e-01 1.597711e-01 
1.520000e+00 1.590069e-01 1.598255e-01 
1.521000e+00 1.590586e-01 1.598789e-01 
1.522000e+00 1.591094e-01 1.599312e-01 
1.523000e+00 1.591592e-01 1.599826e-01 
1.524000e+00 1.592079e-01 1.600329e-01 
1.525000e+00 1.592556e-01 1.600822e-01 
1.526000e+00 1.593023e-01 1.601305e-01 
1.527000e+00 1.593480e-01 1.601777e-01 
1.528000e+00 1.593927e-01 1.602239e-01 
1.529000e+00 1.594363e-01 1.602690e-01 
1.530000e+00 1.594789e-01 1.603131e-01 
1.531000e+00 1.595205e-01 1.603562e-01 
1.532000e+00 1.595610e-01 1.603982e-01 
1.533000e+00 1.596005e-01 1.604391e-01 
1.534000e+00 1.596389e-01 1.604790e-01 
1.535000e+00 1.596764e-01 1.605179e-01 
1.536000e+00 1.597127e-01 1.605557e-01 
1.537000e+00 1.597481e-01 1.605924e-01 
1.538000e+00 1.597824e-01 1.606281e-01 
1.539000e+00 1.598156e-01 1.606627e-01 
1.540000e+00 1.598478e-01 1.606963e-01 
1.541000e+00 1.598789e-01 1.607287e-01 
1.542000e+00 1.599090e-01 1.607602e-01 
1.543000e+00 1.599380e-01 1.607905e-01 
1.544000e+00 1.599659e-01 1.608198e-01 
1.545000e+00 1.599928e-01 1.608479e-01 
1.546000e+00 1.600186e-01 1.608751e-01 
1.547000e+00 1.600434e-01 1.609011e-01 
1.548000e+00 1.600671e-01 1.609260e-01 
1.549000e+00 1.600897e-01 1.609499e-01 
1.550000e+00 1.601112e-01 1.609727e-01 
1.551000e+00 1.601317e-01 1.609944e-01 
1.552000e+00 1.601511e-01 1.610150e-01 
1.553000e+00 1.601694e-01 1.610345e-01 
1.554000e+00 1.601866e-01 1.610529e-01 
1.555000e+00 1.602028e-01 1.610702e-01 
1.556000e+00 1.602179e-01 1.610864e-01 
1.557000e+00 1.602318e-01 1.611015e-01 
1.558000e+00 1.602447e-01 1.611155e-01 
1.559000e+00 1.602565e-01 1.611284e-01 
1.560000e+00 1.602672e-01 1.611402e-01 
1.561000e+00 1.602768e-01 1.611509e-01 
1.562000e+00 1.602853e-01 1.611604e-01 
1.563000e+00 1.602927e-01 1.611689e-01 
1.564000e+00 1.602990e-01 1.611762e-01 
1.565000e+00 1.603042e-01 1.611824e-01 
1.566000e+00 1.603083e-01 1.611875e-01 
1.567000e+00 1.603113e-01 1.611915e-01 
1.568000e+00 1.603132e-01 1.611944e-01 
1.569000e+00 1.603139e-01 1.611961e-01 
1.570000e+00 1.603136e-01 1.611967e-01 
1.571000e+00 1.603121e-01 1.611962e-01 
1.572000e+00 1.603096e-01 1.611945e-01 
1.573000e+00 1.603059e-01 1.611917e-01 
1.574000e+00 1.603010e-01 1.611878e-01 
1.575000e+00 1.602951e-01 1.611827e-01 
1.576000e+00 1.602880e-01 1.611765e-01 
1.577000e+00 1.602798e-01 1.611692e-01 
1.578000e+00 1.602705e-01 1.611607e-01 
1.579000e+00 1.602601e-01 1.611510e-01 
1.580000e+00 1.602485e-01 1.611402e-01 
1.581000e+00 1.602358e-01 1.611283e-01 
1.582000e+00 1.602219e-01 1.611152e-01 
1.583000e+00 1.602069e-01 1.611010e-01 
1.584000e+00 1.601908e-01 1.610856e-01 
1.585000e+00 1.601735e-01 1.610690e-01 
1.586000e+00 1.601551e-01 1.610513e-01 
1.587000e+00 1.601356e-01 1.610325e-01 
1.588000e+00 1.601148e-01 1.610125e-01 
1.589000e+00 1.600930e-01 1.609913e-01 
1.590000e+00 1.600700e-01 1.609689e-01 
1.591000e+00 1.600458e-01 1.609454e-01 
1.592000e+00 1.600205e-01 1.609207e-01 
1.593000e+00 1.599941e-01 1.608948e-01 
1.594000e+00 1.599665e-01 1.608678e-01 
1.595000e+00 1.599377e-01 1.608396e-01 
1.596000e+00 1.599078e-01 1.608102e-01 
1.597000e+00 1.598767e-01 1.607797e-01 
1.598000e+00 1.598444e-01 1.607479e-01 
1.599000e+00 1.598110e-01 1.607150e-01 
1.600000e+00 1.597764e-01 1.606809e-01 
1.601000e+00 1.597406e-01 1.606456e-01 
1.602000e+00 1.597037e-01 1.606092e-01 
1.603000e+00 1.596656e-01 1.605715e-01 
1.604000e+00 1.596263e-01 1.605327e-01 
1.605000e+00 1.595859e-01 1.604926e-01 
1.606000e+00 1.595443e-01 1.604514e-01 
1.607000e+00 1.595015e-01 1.604090e-01 
1.608000e+00 1.594575e-01 1.603654e-01 
1.609000e+00 1.594124e-01 1.603206e-01 
1.610000e+00 1.593660e-01 1.602746e-01 
1.611000e+00 1.593185e-01 1.602274e-01 
1.612000e+00 1.592698e-01 1.601790e-01 
1.613000e+00 1.592199e-01 1.601293e-01 
1.614000e+00 1.591688e-01 1.600785e-01 
1.615000e+00 1.591166e-01 1.600265e-01 
1.616000e+00 1.590631e-01 1.599733e-01 
1.617000e+00 1.590085e-01 1.599189e-01 
1.618000e+00 1.589526e-01 1.598632e-01 
1.619000e+00 1.588956e-01 1.598064e-01 
1.620000e+00 1.588374e-01 1.597483e-01 
1.621000e+00 1.587779e-01 1.596890e-01 
1.622000e+00 1.587173e-01 1.596285e-01 
1.623000e+00 1.586555e-01 1.595668e-01 
1.624000e+00 1.585924e-01 1.595039e-01 
1.625000e+00 1.585282e-01 1.594397e-01 
1.626000e+00 1.584628e-01 1.593744e-01 
1.627000e+00 1.583961e-01 1.593078e-01 
1.628000e+00 1.583283e-01 1.592400e-01 
1.629000e+00 1.582592e-01 1.591709e-01 
1.630000e+00 1.581890e-01 1.591007e-01 
1.631000e+00 1.581175e-01 1.590292e-01 
1.632000e+00 1.580448e-01 1.589564e-01 
1.633000e+00 1.579709e-01 1.588825e-01 
1.634000e+00 1.578958e-01 1.588073e-01 
1.635000e+00 1.578194e-01 1.587309e-01 
1.636000e+00 1.577419e-01 1.586532e-01 
1.637000e+00 1.576631e-01 1.585744e-01 
1.638000e+00 1.575831e-01 1.584942e-01 
1.639000e+00 1.575019e-01 1.584129e-01 
1.640000e+00 1.574195e-01 1.583303e-01 
1.641000e+00 1.573359e-01 1.582464e-01 
1.642000e+00 1.572510e-01 1.581614e-01 
1.643000e+00 1.571649e-01 1.580751e-01 
1.644000e+00 1.570776e-01 1.579875e-01 
1.645000e+00 1.569890e-01 1.578987e-01 
1.646000e+00 1.568993e-01 1.578086e-01 
1.647000e+00 1.568082e-01 1.577173e-01 
1.648000e+00 1.567160e-01 1.576248e-01 
1.649000e+00 1.566225e-01 1.575310e-01 
1.650000e+00 1.565278e-01 1.574360e-01 
1.651000e+00 1.564319e-01 1.573397e-01 
1.652000e+00 1.563347e-01 1.572421e-01 
1.653000e+00 1.562363e-01 1.571433e-01 
1.654000e+00 1.561367e-01 1.570433e-01 
1.655000e+00 1.560358e-01 1.569420e-01 
1.656000e+00 1.559337e-01 1.568394e-01 
1.657000e+00 1.558304e-01 1.567356e-01 
1.658000e+00 1.557258e-01 1.566305e-01 
1.659000e+00 1.556199e-01 1.565242e-01 
1.660000e+00 1.555129e-01 1.564166e-01 
1.661000e+00 1.554046e-01 1.563077e-01 
1.662000e+00 1.552950e-01 1.561976e-01 
1.663000e+00 1.551842e-01 1.560863e-01 
1.664000e+00 1.550721e-01 1.559736e-01 
1.665000e+00 1.549588e-01 1.558597e-01 
1.666000e+00 1.548443e-01 1.557445e-01 
1.667000e+00 1.547285e-01 1.556281e-01 
1.668000e+00 1.546115e-01 1.555104e-01 
1.669000e+00 1.544932e-01 1.553914e-01 
1.670000e+00 1.543737e-01 1.552712e-01 
1.671000e+00 1.542529e-01 1.551497e-01 
1.672000e+00 1.541308e-01 1.550269e-01 
1.673000e+00 1.540075e-01 1.549029e-01 
1.674000e+00 1.538830e-01 1.547776e-01 
1.675000e+00 1.537572e-01 1.546510e-01 
1.676000e+00 1.536301e-01 1.545231e-01 
1.677000e+00 1.535018e-01 1.543940e-01 
1.678000e+00 1.533723e-01 1.542636e-01 
1.679000e+00 1.532414e-01 1.541319e-01 
1.680000e+00 1.531094e-01 1.539990e-01 
1.681000e+00 1.529760e-01 1.538647e-01 
1.682000e+00 1.528414e-01 1.537292e-01 
1.683000e+00 1.527056e-01 1.535924e-01 
1.684000e+00 1.525685e-01 1.534544e-01 
1.685000e+00 1.524301e-01 1.533150e-01 
1.686000e+00 1.522905e-01 1.531744e-01 
1.687000e+00 1.521496e-01 1.530325e-01 
1.688000e+00 1.520074e-01 1.528893e-01 
1.689000e+00 1.518640e-01 1.527449e-01 
1.690000e+00 1.517193e-01 1.525991e-01 
1.691000e+00 1.515734e-01 1.524521e-01 
1.692000e+00 1.514262e-01 1.523038e-01 
1.693000e+00 1.512777e-01 1.521542e-01 
1.694000e+00 1.511280e-01 1.520033e-01 
1.695000e+00 1.509770e-01 1.518512e-01 
1.696000e+00 1.508247e-01 1.516977e-01 
1.697000e+00 1.506712e-01 1.515430e-01 
1.698000e+00 1.505164e-01 1.513870e-01 
1.699000e+00 1.503603e-01 1.512297e-01 
1.700000e+00 1.502030e-01 1.510711e-01 
1.701000e+00 1.500444e-01 1.509112e-01 
1.702000e+00 1.498845e-01 1.507501e-01 
1.703000e+00 1.497233e-01 1.505876e-01 
1.704000e+00 1.495609e-01 1.504239e-01 
1.705000e+00 1.493973e-01 1.502589e-01 
1.706000e+00 1.492323e-01 1.500926e-01 
1.707000e+00 1.490661e-01 1.499250e-01 
1.708000e+00 1.488986e-01 1.497561e-01 
1.709000e+00 1.487299e-01 1.495860e-01 
1.710000e+00 1.485599e-01 1.494145e-01 
1.711000e+00 1.483886e-01 1.492417e-01 
1.712000e+00 1.482160e-01 1.490677e-01 
1.713000e+00 1.480422e-01 1.488924e-01 
1.714000e+00 1.478671e-01 1.487158e-01 
1.715000e+00 1.476907e-01 1.485379e-01 
1.716000e+00 1.475130e-01 1.483587e-01 
1.717000e+00 1.473341e-01 1.481782e-01 
1.718000e+00 1.471539e-01 1.479964e-01 
1.719000e+00 1.469725e-01 1.478133e-01 
1.720000e+00 1.467897e-01 1.476290e-01 
1.721000e+00 1.466057e-01 1.474433e-01 
1.722000e+00 1.464205e-01 1.472564e-01 
1.723000e+00 1.462339e-01 1.470681e-01 
1.724000e+00 1.460461e-01 1.468786e-01 
1.725000e+00 1.458570e-01 1.466878e-01 
1.726000e+00 1.456666e-01 1.464957e-01 
1.727000e+00 1.454750e-01 1.463023e-01 
1.728000e+00 1.452821e-01 1.461076e-01 
1.729000e+00 1.450879e-01 1.459116e-01 
1.730000e+00 1.448925e-01 1.457144e-01 
1.731000e+00 1.446957e-01 1.455158e-01 
1.732000e+00 1.444977e-01 1.453160e-01 
1.733000e+00 1.442985e-01 1.451148e-01 
1.734000e+00 1.440979e-01 1.449124e-01 
1.735000e+00 1.438961e-01 1.447087e-01 
1.736000e+00 1.436931e-01 1.445036e-01 
1.737000e+00 1.434887e-01 1.442973e-01 
1.738000e+00 1.432831e-01 1.440897e-01 
1.739000e+00 1.430762e-01 1.438809e-01 
1.740000e+00 1.428680e-01 1.436707e-01 
1.741000e+00 1.426586e-01 1.434592e-01 
1.742000e+00 1.424479e-01 1.432465e-01 
1.743000e+00 1.422359e-01 1.430324e-01 
1.744000e+00 1.420227e-01 1.428171e-01 
1.745000e+00 1.418081e-01 1.426005e-01 
1.746000e+00 1.415924e-01 1.423825e-01 
1.747000e+00 1.413753e-01 1.421633e-01 
1.748000e+00 1.411570e-01 1.419429e-01 
1.749000e+00 1.409374e-01 1.417211e-01 
1.750000e+00 1.407165e-01 1.414980e-01 
1.751000e+00 1.404944e-01 1.412737e-01 
1.752000e+00 1.402710e-01 1.410480e-01 
1.753000e+00 1.400464e-01 1.408211e-01 
1.754000e+00 1.398204e-01 1.405929e-01 
1.755000e+00 1.395933e-01 1.403634e-01 
1.756000e+00 1.393648e-01 1.401326e-01 
1.757000e+00 1.391351e-01 1.399006e-01 
1.758000e+00 1.389041e-01 1.396672e-01 
1.759000e+00 1.386718e-01 1.394326e-01 
1.760000e+00 1.384383e-01 1.391967e-01 
1.761000e+00 1.382035e-01 1.389595e-01 
1.762000e+00 1.379675e-01 1.387210e-01 
1.763000e+00 1.377302e-01 1.384812e-01 
1.764000e+00 1.374916e-01 1.382402e-01 
1.765000e+00 1.372518e-01 1.379979e-01 
1.766000e+00 1.370107e-01 1.377543e-01 
1.767000e+00 1.367684e-01 1.375094e-01 
1.768000e+00 1.365248e-01 1.372632e-01 
1.769000e+00 1.362799e-01 1.370158e-01 
1.770000e+00 1.360338e-01 1.367670e-01 
1.771000e+00 1.357864e-01 1.365170e-01 
1.772000e+00 1.355378e-01 1.362658e-01 
1.773000e+00 1.352879e-01 1.360132e-01 
1.774000e+00 1.350367e-01 1.357594e-01 
1.775000e+00 1.347843e-01 1.355043e-01 
1.776000e+00 1.345307e-01 1.352479e-01 
1.777000e+00 1.342757e-01 1.349903e-01 
1.778000e+00 1.340196e-01 1.347314e-01 
1.779000e+00 1.337622e-01 1.344712e-01 
1.780000e+00 1.335035e-01 1.342097e-01 
1.781000e+00 1.332436e-01 1.339470e-01 
1.782000e+00 1.329824e-01 1.336830e-01 
1.783000e+00 1.327200e-01 1.334177e-01 
1.784000e+00 1.324563e-01 1.331512e-01 
1.785000e+00 1.321914e-01 1.328834e-01 
1.786000e+00 1.319253e-01 1.326143e-01 
1.787000e+00 1.316579e-01 1.323440e-01 
1.788000e+00 1.313892e-01 1.320724e-01 
1.789000e+00 1.311193e-01 1.317995e-01 
1.790000e+00 1.308482e-01 1.315254e-01 
1.791000e+00 1.305758e-01 1.312500e-01 
1.792000e+00 1.303022e-01 1.309734e-01 
1.793000e+00 1.300274e-01 1.306955e-01 
1.794000e+00 1.297513e-01 1.304163e-01 
1.795000e+00 1.294739e-01 1.301359e-01 
1.796000e+00 1.291954e-01 1.298542e-01 
1.797000e+00 1.289156e-01 1.295713e-01 
1.798000e+00 1.286345e-01 1.292871e-01 
1.799000e+00 1.283523e-01 1.290017e-01 
1.800000e+00 1.280688e-01 1.287150e-01 
1.801000e+00 1.277840e-01 1.284270e-01 
1.802000e+00 1.274981e-01 1.281378e-01 
1.803000e+00 1.272109e-01 1.278474e-01 
1.804000e+00 1.269225e-01 1.275557e-01 
1.805000e+00 1.266328e-01 1.272628e-01 
1.806000e+00 1.263419e-01 1.269686e-01 
1.807000e+00 1.260498e-01 1.266732e-01 
1.808000e+00 1.257565e-01 1.263765e-01 
1.809000e+00 1.254620e-01 1.260786e-01 
1.810000e+00 1.251662e-01 1.257794e-01 
1.811000e+00 1.248692e-01 1.254791e-01 
1.812000e+00 1.245710e-01 1.251774e-01 
1.813000e+00 1.242716e-01 1.248746e-01 
1.814000e+00 1.239710e-01 1.245705e-01 
1.815000e+00 1.236691e-01 1.242651e-01 
1.816000e+00 1.233660e-01 1.239586e-01 
1.817000e+00 1.230618e-01 1.236508e-01 
1.818000e+00 1.227563e-01 1.233417e-01 
1.819000e+00 1.224496e-01 1.230315e-01 
1.820000e+00 1.221417e-01 1.227200e-01 
1.821000e+00 1.218326e-01 1.224073e-01 
1.822000e+00 1.215223e-01 1.220934e-01 
1.823000e+00 1.212108e-01 1.217782e-01 
1.824000e+00 1.208980e-01 1.214618e-01 
1.825000e+00 1.205841e-01 1.211442e-01 
1.826000e+00 1.202690e-01 1.208254e-01 
1.827000e+00 1.199527e-01 1.205054e-01 
1.828000e+00 1.196352e-01 1.201841e-01 
1.829000e+00 1.193165e-01 1.198617e-01 
1.830000e+00 1.189966e-01 1.195380e-01 
1.831000e+00 1.186755e-01 1.192131e-01 
1.832000e+00 1.183532e-01 1.188870e-01 
1.833000e+00 1.180297e-01 1.185597e-01 
1.834000e+00 1.177051e-01 1.182312e-01 
1.835000e+00 1.173792e-01 1.179015e-01 
1.836000e+00 1.170522e-01 1.175705e-01 
1.837000e+00 1.167240e-01 1.172384e-01 
1.838000e+00 1.163946e-01 1.169051e-01 
1.839000e+00 1.160640e-01 1.165706e-01 
1.840000e+00 1.157323e-01 1.162349e-01 
1.841000e+00 1.153993e-01 1.158980e-01 
1.842000e+00 1.150653e-01 1.155598e-01 
1.843000e+00 1.147300e-01 1.152206e-01 
1.844000e+00 1.143935e-01 1.148801e-01 
1.845000e+00 1.140559e-01 1.145384e-01 
1.846000e+00 1.137172e-01 1.141955e-01 
1.847000e+00 1.133772e-01 1.138515e-01 
1.848000e+00 1.130361e-01 1.135063e-01 
1.849000e+00 1.126939e-01 1.131599e-01 
1.850000e+00 1.123504e-01 1.128123e-01 
1.851000e+00 1.120059e-01 1.124635e-01 
1.852000e+00 1.116601e-01 1.121136e-01 
1.853000e+00 1.113132e-01 1.117625e-01 
1.854000e+00 1.109652e-01 1.114102e-01 
1.855000e+00 1.106160e-01 1.110567e-01 
1.856000e+00 1.102657e-01 1.107021e-01 
1.857000e+00 1.099142e-01 1.103463e-01 
1.858000e+00 1.095616e-01 1.099894e-01 
1.859000e+00 1.092078e-01 1.096313e-01 
1.860000e+00 1.088529e-01 1.092720e-01 
1.861000e+00 1.084968e-01 1.089116e-01 
1.862000e+00 1.081396e-01 1.085500e-01 
1.863000e+00 1.077813e-01 1.081873e-01 
1.864000e+00 1.074219e-01 1.078234e-01 
1.865000e+00 1.070613e-01 1.074583e-01 
1.866000e+00 1.066996e-01 1.070922e-01 
1.867000e+00 1.063367e-01 1.067248e-01 
1.868000e+00 1.059728e-01 1.063564e-01 
1.869000e+00 1.056077e-01 1.059867e-01 
1.870000e+00 1.052415e-01 1.056160e-01 
1.871000e+00 1.048741e-01 1.052441e-01 
1.872000e+00 1.045057e-01 1.048711e-01 
1.873000e+00 1.041362e-01 1.044969e-01 
1.874000e+00 1.037655e-01 1.041217e-01 
1.875000e+00 1.033937e-01 1.037452e-01 
1.876000e+00 1.030208e-01 1.033677e-01 
1.877000e+00 1.026469e-01 1.029890e-01 
1.878000e+00 1.022718e-01 1.026093e-01 
1.879000e+00 1.018956e-01 1.022284e-01 
1.880000e+00 1.015183e-01 1.018463e-01 
1.881000e+00 1.011399e-01 1.014632e-01 
1.882000e+00 1.007604e-01 1.010790e-01 
1.883000e+00 1.003799e-01 1.006936e-01 
1.884000e+00 9.999823e-02 1.003072e-01 
1.885000e+00 9.961550e-02 9.991959e-02 
1.886000e+00 9.923167e-02 9.953092e-02 
1.887000e+00 9.884677e-02 9.914115e-02 
1.888000e+00 9.846079e-02 9.875029e-02 
1.889000e+00 9.807373e-02 9.835833e-02 
1.890000e+00 9.768559e-02 9.796527e-02 
1.891000e+00 9.729638e-02 9.757113e-02 
1.892000e+00 9.690611e-02 9.717590e-02 
1.893000e+00 9.651477e-02 9.677958e-02 
1.894000e+00 9.612236e-02 9.638218e-02 
1.895000e+00 9.572889e-02 9.598370e-02 
1.896000e+00 9.533436e-02 9.558415e-02 
1.897000e+00 9.493878e-02 9.518351e-02 
1.898000e+00 9.454214e-02 9.478181e-02 
1.899000e+00 9.414444e-02 9.437903e-02 
1.900000e+00 9.374570e-02 9.397519e-02 
1.901000e+00 9.334591e-02 9.357028e-02 
1.902000e+00 9.294508e-02 9.316431e-02 
1.903000e+00 9.254321e-02 9.275728e-02 
1.904000e+00 9.214029e-02 9.234920e-02 
1.905000e+00 9.173634e-02 9.194006e-02 
1.906000e+00 9.133136e-02 9.152986e-02 
1.907000e+00 9.092535e-02 9.111862e-02 
1.908000e+00 9.051830e-02 9.070633e-02 
1.909000e+00 9.011024e-02 9.029300e-02 
1.910000e+00 8.970114e-02 8.987863e-02 
1.911000e+00 8.929103e-02 8.946322e-02 
1.912000e+00 8.887990e-02 8.904677e-02 
1.913000e+00 8.846776e-02 8.862930e-02 
1.914000e+00 8.805460e-02 8.821079e-02 
1.915000e+00 8.764044e-02 8.779125e-02 
1.916000e+00 8.722527e-02 8.737069e-02 
1.917000e+00 8.680909e-02 8.694911e-02 
1.918000e+00 8.639192e-02 8.652652e-02 
1.919000e+00 8.597374e-02 8.610290e-02 
1.920000e+00 8.555457e-02 8.567828e-02 
1.921000e+00 8.513441e-02 8.525264e-02 
1.922000e+00 8.471326e-02 8.482600e-02 
1.923000e+00 8.429112e-02 8.439835e-02 
1.924000e+00 8.386800e-02 8.396970e-02 
1.925000e+00 8.344390e-02 8.354005e-02 
1.926000e+00 8.301882e-02 8.310941e-02 
1.927000e+00 8.259277e-02 8.267778e-02 
1.928000e+00 8.216574e-02 8.224516e-02 
1.929000e+00 8.173775e-02 8.181155e-02 
1.930000e+00 8.130879e-02 8.137696e-02 
1.931000e+00 8.087886e-02 8.094139e-02 
1.932000e+00 8.044798e-02 8.050484e-02 
1.933000e+00 8.001614e-02 8.006732e-02 
1.934000e+00 7.958334e-02 7.962882e-02 
1.935000e+00 7.914960e-02 7.918936e-02 
1.936000e+00 7.871490e-02 7.874894e-02 
1.937000e+00 7.827927e-02 7.830755e-02 
1.938000e+00 7.784269e-02 7.786521e-02 
1.939000e+00 7.740517e-02 7.742190e-02 
1.940000e+00 7.696672e-02 7.697765e-02 
1.941000e+00 7.652733e-02 7.653245e-02 
1.942000e+00 7.608702e-02 7.608630e-02 
1.943000e+00 7.564578e-02 7.563921e-02 
1.944000e+00 7.520361e-02 7.519119e-02 
1.945000e+00 7.476053e-02 7.474222e-02 
1.946000e+00 7.431653e-02 7.429232e-02 
1.947000e+00 7.387162e-02 7.384150e-02 
1.948000e+00 7.342580e-02 7.338974e-02 
1.949000e+00 7.297907e-02 7.293707e-02 
1.950000e+00 7.253144e-02 7.248347e-02 
1.951000e+00 7.208291e-02 7.202896e-02 
1.952000e+00 7.163348e-02 7.157353e-02 
1.953000e+00 7.118316e-02 7.111720e-02 
1.954000e+00 7.073194e-02 7.065996e-02 
1.955000e+00 7.027984e-02 7.020181e-02 
1.956000e+00 6.982686e-02 6.974277e-02 
1.957000e+00 6.937300e-02 6.928283e-02 
1.958000e+00 6.891826e-02 6.882199e-02 
1.959000e+00 6.846265e-02 6.836027e-02 
1.960000e+00 6.800616e-02 6.789766e-02 
1.961000e+00 6.754881e-02 6.743417e-02 
1.962000e+00 6.709060e-02 6.696980e-02 
1.963000e+00 6.663153e-02 6.650456e-02 
1.964000e+00 6.617160e-02 6.603844e-02 
1.965000e+00 6.571081e-02 6.557145e-02 
1.966000e+00 6.524918e-02 6.510360e-02 
1.967000e+00 6.478670e-02 6.463489e-02 
1.968000e+00 6.432338e-02 6.416532e-02 
1.969000e+00 6.385922e-02 6.369490e-02 
1.970000e+00 6.339423e-02 6.322362e-02 
1.971000e+00 6.292840e-02 6.275150e-02 
1.972000e+00 6.246175e-02 6.227853e-02 
1.973000e+00 6.199427e-02 6.180472e-02 
1.974000e+00 6.152597e-02 6.133008e-02 
1.975000e+00 6.105685e-02 6.085460e-02 
1.976000e+00 6.058691e-02 6.037830e-02 
1.977000e+00 6.011617e-02 5.990117e-02 
1.978000e+00 5.964462e-02 5.942322e-02 
1.979000e+00 5.917227e-02 5.894445e-02 
1.980000e+00 5.869911e-02 5.846486e-02 
1.981000e+00 5.822516e-02 5.798447e-02 
1.982000e+00 5.775042e-02 5.750326e-02 
1.983000e+00 5.727489e-02 5.702126e-02 
1.984000e+00 5.679858e-02 5.653845e-02 
1.985000e+00 5.632148e-02 5.605485e-02 
1.986000e+00 5.584361e-02 5.557046e-02 
1.987000e+00 5.536496e-02 5.508527e-02 
1.988000e+00 5.488554e-02 5.459931e-02 
1.989000e+00 5.440536e-02 5.411256e-02 
1.990000e+00 5.392441e-02 5.362504e-02 
1.991000e+00 5.344271e-02 5.313674e-02 
1.992000e+00 5.296025e-02 5.264768e-02 
1.993000e+00 5.247703e-02 5.215784e-02 
1.994000e+00 5.199308e-02 5.166725e-02 
1.995000e+00 5.150837e-02 5.117590e-02 
1.996000e+00 5.102293e-02 5.068380e-02 
1.997000e+00 5.053675e-02 5.019095e-02 
1.998000e+00 5.004985e-02 4.969735e-02 
1.999000e+00 4.956221e-02 4.920301e-02 
2.000000e+00 4.907385e-02 4.870793e-02 
2.001000e+00 4.858477e-02 4.821211e-02 
2.002000e+00 4.809497e-02 4.771557e-02 
2.003000e+00 4.760446e-02 4.721830e-02 
2.004000e+00 4.711324e-02 4.672031e-02 
2.005000e+00 4.662131e-02 4.622160e-02 
2.006000e+00 4.612869e-02 4.572218e-02 
2.007000e+00 4.563537e-02 4.522205e-02 
2.008000e+00 4.514136e-02 4.472121e-02 
2.009000e+00 4.464665e-02 4.421967e-02 
2.010000e+00 4.415127e-02 4.371743e-02 
2.011000e+00 4.365520e-02 4.321450e-02 
2.012000e+00 4.315846e-02 4.271088e-02 
2.013000e+00 4.266104e-02 4.220657e-02 
2.014000e+00 4.216295e-02 4.170158e-02 
2.015000e+00 4.166420e-02 4.119592e-02 
2.016000e+00 4.116479e-02 4.068958e-02 
2.017000e+00 4.066473e-02 4.018257e-02 
2.018000e+00 4.016401e-02 3.967490e-02 
2.019000e+00 3.966264e-02 3.916656e-02 
2.020000e+00 3.916063e-02 3.865757e-02 
2.021000e+00 3.865798e-02 3.814793e-02 
2.022000e+00 3.815470e-02 3.763764e-02 
2.023000e+00 3.765078e-02 3.712670e-02 
2.024000e+00 3.714623e-02 3.661513e-02 
2.025000e+00 3.664106e-02 3.610292e-02 
2.026000e+00 3.613528e-02 3.559008e-02 
2.027000e+00 3.562887e-02 3.507661e-02 
2.028000e+00 3.512186e-02 3.456252e-02 
2.029000e+00 3.461424e-02 3.404781e-02 
2.030000e+00 3.410602e-02 3.353249e-02 
2.031000e+00 3.359720e-02 3.301655e-02 
2.032000e+00 3.308778e-02 3.250002e-02 
2.033000e+00 3.257778e-02 3.198288e-02 
2.034000e+00 3.206719e-02 3.146514e-02 
2.035000e+00 3.155602e-02 3.094681e-02 
2.036000e+00 3.104428e-02 3.042789e-02 
2.037000e+00 3.053196e-02 2.990839e-02 
2.038000e+00 3.001907e-02 2.938831e-02 
2.039000e+00 2.950562e-02 2.886765e-02 
2.040000e+00 2.899161e-02 2.834643e-02 
2.041000e+00 2.847705e-02 2.782463e-02 
2.042000e+00 2.796193e-02 2.730228e-02 
2.043000e+00 2.744627e-02 2.677937e-02 
2.044000e+00 2.693006e-02 2.625590e-02 
2.045000e+00 2.641332e-02 2.573189e-02 
2.046000e+00 2.589605e-02 2.520733e-02 
2.047000e+00 2.537824e-02 2.468224e-02 
2.048000e+00 2.485991e-02 2.415660e-02 
2.049000e+00 2.434107e-02 2.363044e-02 
2.050000e+00 2.382170e-02 2.310375e-02 
2.051000e+00 2.330183e-02 2.257654e-02 
2.052000e+00 2.278144e-02 2.204881e-02 
2.053000e+00 2.226056e-02 2.152057e-02 
2.054000e+00 2.173918e-02 2.099183e-02 
2.055000e+00 2.121730e-02 2.046257e-02 
2.056000e+00 2.069494e-02 1.993282e-02 
2.057000e+00 2.017209e-02 1.940258e-02 
2.058000e+00 1.964876e-02 1.887184e-02 
2.059000e+00 1.912496e-02 1.834062e-02 
2.060000e+00 1.860068e-02 1.780892e-02 
2.061000e+00 1.807594e-02 1.727675e-02 
2.062000e+00 1.755074e-02 1.674410e-02 
2.063000e+00 1.702508e-02 1.621098e-02 
2.064000e+00 1.649897e-02 1.567741e-02 
2.065000e+00 1.597241e-02 1.514337e-02 
2.066000e+00 1.544540e-02 1.460889e-02 
2.067000e+00 1.491796e-02 1.407395e-02 
2.068000e+00 1.439009e-02 1.353857e-02 
2.069000e+00 1.386178e-02 1.300276e-02 
2.070000e+00 1.333305e-02 1.246651e-02 
2.071000e+00 1.280390e-02 1.192982e-02 
2.072000e+00 1.227433e-02 1.139272e-02 
2.073000e+00 1.174435e-02 1.085519e-02 
2.074000e+00 1.121396e-02 1.031725e-02 
2.075000e+00 1.068318e-02 9.778902e-03 
2.076000e+00 1.015199e-02 9.240145e-03 
2.077000e+00 9.620414e-03 8.700988e-03 
2.078000e+00 9.088449e-03 8.161434e-03 
2.079000e+00 8.556101e-03 7.621488e-03 
2.080000e+00 8.023375e-03 7.081156e-03 
2.081000e+00 7.490275e-03 6.540442e-03 
2.082000e+00 6.956806e-03 5.999351e-03 
2.083000e+00 6.422973e-03 5.457888e-03 
2.084000e+00 5.888780e-03 4.916057e-03 
2.085000e+00 5.354233e-03 4.373863e-03 
2.086000e+00 4.819335e-03 3.831312e-03 
2.087000e+00 4.284092e-03 3.288408e-03 
2.088000e+00 3.748509e-03 2.745155e-03 
2.089000e+00 3.212590e-03 2.201560e-03 
2.090000e+00 2.676340e-03 1.657625e-03 
2.091000e+00 2.139763e-03 1.113358e-03 
2.092000e+00 1.602866e-03 5.687615e-04 
2.093000e+00 1.065652e-03 2.384145e-05 
2.094000e+00 5.281258e-04 -5.213975e-04 
2.095000e+00 -9.706918e-06 -1.066950e-03 
2.096000e+00 -5.478417e-04 -1.612812e-03 
2.097000e+00 -1.086274e-03 -2.158979e-03 
2.098000e+00 -1.624998e-03 -2.705444e-03 
2.099000e+00 -2.164010e-03 -3.252204e-03 
2.100000e+00 -2.703305e-03 -3.799253e-03 
2.101000e+00 -3.242877e-03 -4.346586e-03 
2.102000e+00 -3.782723e-03 -4.894199e-03 
2.103000e+00 -4.322836e-03 -5.442086e-03 
2.104000e+00 -4.863213e-03 -5.990242e-03 
2.105000e+00 -5.403848e-03 -6.538664e-03 
2.106000e+00 -5.944736e-03 -7.087344e-03 
2.107000e+00 -6.485873e-03 -7.636280e-03 
2.108000e+00 -7.027253e-03 -8.185464e-03 
2.109000e+00 -7.568872e-03 -8.734894e-03 
2.110000e+00 -8.110725e-03 -9.284562e-03 
2.111000e+00 -8.652806e-03 -9.834465e-03 
2.112000e+00 -9.195111e-03 -1.038460e-02 
2.113000e+00 -9.737635e-03 -1.093495e-02 
2.114000e+00 -1.028037e-02 -1.148553e-02 
2.115000e+00 -1.082332e-02 -1.203632e-02 
2.116000e+00 -1.136647e-02 -1.258732e-02 
2.117000e+00 -1.190982e-02 -1.313853e-02 
2.118000e+00 -1.245336e-02 -1.368993e-02 
2.119000e+00 -1.299710e-02 -1.424153e-02 
2.120000e+00 -1.354101e-02 -1.479331e-02 
2.121000e+00 -1.408511e-02 -1.534528e-02 
2.122000e+00 -1.462938e-02 -1.589743e-02 
2.123000e+00 -1.517382e-02 -1.644975e-02 
2.124000e+00 -1.571842e-02 -1.700224e-02 
2.125000e+00 -1.626318e-02 -1.755490e-02 
2.126000e+00 -1.680810e-02 -1.810771e-02 
2.127000e+00 -1.735316e-02 -1.866068e-02 
2.128000e+00 -1.789837e-02 -1.921379e-02 
2.129000e+00 -1.844371e-02 -1.976705e-02 
2.130000e+00 -1.898919e-02 -2.032044e-02 
2.131000e+00 -1.953480e-02 -2.087397e-02 
2.132000e+00 -2.008054e-02 -2.142762e-02 
2.133000e+00 -2.062639e-02 -2.198140e-02 
2.134000e+00 -2.117235e-02 -2.253529e-02 
2.135000e+00 -2.171842e-02 -2.308930e-02 
2.136000e+00 -2.226460e-02 -2.364341e-02 
2.137000e+00 -2.281087e-02 -2.419762e-02 
2.138000e+00 -2.335724e-02 -2.475193e-02 
2.139000e+00 -2.390370e-02 -2.530634e-02 
2.140000e+00 -2.445023e-02 -2.586082e-02 
2.141000e+00 -2.499685e-02 -2.641539e-02 
2.142000e+00 -2.554354e-02 -2.697003e-02 
2.143000e+00 -2.609029e-02 -2.752475e-02 
2.144000e+00 -2.663711e-02 -2.807953e-02 
2.145000e+00 -2.718398e-02 -2.863437e-02 
2.146000e+00 -2.773091e-02 -2.918926e-02 
2.147000e+00 -2.827788e-02 -2.974420e-02 
2.148000e+00 -2.882490e-02 -3.029919e-02 
2.149000e+00 -2.937195e-02 -3.085421e-02 
2.150000e+00 -2.991903e-02 -3.140927e-02 
2.151000e+00 -3.046614e-02 -3.196436e-02 
2.152000e+00 -3.101327e-02 -3.251947e-02 
2.153000e+00 -3.156042e-02 -3.307460e-02 
2.154000e+00 -3.210757e-02 -3.362974e-02 
2.155000e+00 -3.265473e-02 -3.418489e-02 
2.156000e+00 -3.320190e-02 -3.474004e-02 
2.157000e+00 -3.374905e-02 -3.529518e-02 
2.158000e+00 -3.429620e-02 -3.585032e-02 
2.159000e+00 -3.484333e-02 -3.640545e-02 
2.160000e+00 -3.539044e-02 -3.696055e-02 
2.161000e+00 -3.593753e-02 -3.751563e-02 
2.162000e+00 -3.648458e-02 -3.807068e-02 
2.163000e+00 -3.703160e-02 -3.862570e-02 
2.164000e+00 -3.757858e-02 -3.918067e-02 
2.165000e+00 -3.812551e-02 -3.973560e-02 
2.166000e+00 -3.867239e-02 -4.029048e-02 
2.167000e+00 -3.921921e-02 -4.084530e-02 
2.168000e+00 -3.976596e-02 -4.140006e-02 
2.169000e+00 -4.031266e-02 -4.195475e-02 
2.170000e+00 -4.085927e-02 -4.250937e-02 
2.171000e+00 -4.140581e-02 -4.306391e-02 
2.172000e+00 -4.195227e-02 -4.361837e-02 
2.173000e+00 -4.249864e-02 -4.417274e-02 
2.174000e+00 -4.304491e-02 -4.472702e-02 
2.175000e+00 -4.359109e-02 -4.528119e-02 
2.176000e+00 -4.413716e-02 -4.583527e-02 
2.177000e+00 -4.468312e-02 -4.638923e-02 
2.178000e+00 -4.522897e-02 -4.694308e-02 
2.179000e+00 -4.577469e-02 -4.749680e-02 
2.180000e+00 -4.632029e-02 -4.805040e-02 
2.181000e+00 -4.686576e-02 -4.860387e-02 
2.182000e+00 -4.741110e-02 -4.915720e-02 
2.183000e+00 -4.795629e-02 -4.971039e-02 
2.184000e+00 -4.850133e-02 -5.026343e-02 
2.185000e+00 -4.904623e-02 -5.081632e-02 
2.186000e+00 -4.959096e-02 -5.136905e-02 
2.187000e+00 -5.013554e-02 -5.192162e-02 
2.188000e+00 -5.067994e-02 -5.247402e-02 
2.189000e+00 -5.122418e-02 -5.302624e-02 
2.190000e+00 -5.176823e-02 -5.357828e-02 
2.191000e+00 -5.231210e-02 -5.413014e-02 
2.192000e+00 -5.285578e-02 -5.468181e-02 
2.193000e+00 -5.339927e-02 -5.523328e-02 
2.194000e+00 -5.394256e-02 -5.578454e-02 
2.195000e+00 -5.448564e-02 -5.633560e-02 
2.196000e+00 -5.502851e-02 -5.688645e-02 
2.197000e+00 -5.557117e-02 -5.743708e-02 
2.198000e+00 -5.611360e-02 -5.798749e-02 
2.199000e+00 -5.665581e-02 -5.853767e-02 
2.200000e+00 -5.719779e-02 -5.908761e-02 
2.201000e+00 -5.773953e-02 -5.963732e-02 
2.202000e+00 -5.828103e-02 -6.018678e-02 
2.203000e+00 -5.882228e-02 -6.073599e-02 
2.204000e+00 -5.936328e-02 -6.128494e-02 
2.205000e+00 -5.990401e-02 -6.183363e-02 
2.206000e+00 -6.044449e-02 -6.238206e-02 
2.207000e+00 -6.098470e-02 -6.293021e-02 
2.208000e+00 -6.152463e-02 -6.347808e-02 
2.209000e+00 -6.206428e-02 -6.402568e-02 
2.210000e+00 -6.260365e-02 -6.457298e-02 
2.211000e+00 -6.314273e-02 -6.511999e-02 
2.212000e+00 -6.368151e-02 -6.566670e-02 
2.213000e+00 -6.421999e-02 -6.621310e-02 
2.214000e+00 -6.475816e-02 -6.675920e-02 
2.215000e+00 -6.529603e-02 -6.730498e-02 
2.216000e+00 -6.583357e-02 -6.785044e-02 
2.217000e+00 -6.637080e-02 -6.839557e-02 
2.218000e+00 -6.690769e-02 -6.894037e-02 
2.219000e+00 -6.744425e-02 -6.948483e-02 
2.220000e+00 -6.798048e-02 -7.002894e-02 
2.221000e+00 -6.851636e-02 -7.057271e-02 
2.222000e+00 -6.905189e-02 -7.111613e-02 
2.223000e+00 -6.958707e-02 -7.165919e-02 
2.224000e+00 -7.012188e-02 -7.220188e-02 
2.225000e+00 -7.065633e-02 -7.274420e-02 
2.226000e+00 -7.119041e-02 -7.328614e-02 
2.227000e+00 -7.172412e-02 -7.382771e-02 
2.228000e+00 -7.225744e-02 -7.436889e-02 
2.229000e+00 -7.279038e-02 -7.490967e-02 
2.230000e+00 -7.332293e-02 -7.545006e-02 
2.231000e+00 -7.385507e-02 -7.599004e-02 
2.232000e+00 -7.438682e-02 -7.652962e-02 
2.233000e+00 -7.491816e-02 -7.706878e-02 
2.234000e+00 -7.544908e-02 -7.760752e-02 
2.235000e+00 -7.597959e-02 -7.814584e-02 
2.236000e+00 -7.650967e-02 -7.868373e-02 
2.237000e+00 -7.703932e-02 -7.922118e-02 
2.238000e+00 -7.756854e-02 -7.975819e-02 
2.239000e+00 -7.809731e-02 -8.029476e-02 
2.240000e+00 -7.862564e-02 -8.083087e-02 
2.241000e+00 -7.915353e-02 -8.136652e-02 
2.242000e+00 -7.968095e-02 -8.190172e-02 
2.243000e+00 -8.020791e-02 -8.243644e-02 
2.244000e+00 -8.073441e-02 -8.297069e-02 
2.245000e+00 -8.126043e-02 -8.350446e-02 
2.246000e+00 -8.178598e-02 -8.403774e-02 
2.247000e+00 -8.231104e-02 -8.457054e-02 
2.248000e+00 -8.283562e-02 -8.510284e-02 
2.249000e+00 -8.335970e-02 -8.563463e-02 
2.250000e+00 -8.388328e-02 -8.616593e-02 
2.251000e+00 -8.440636e-02 -8.669671e-02 
2.252000e+00 -8.492893e-02 -8.722697e-02 
2.253000e+00 -8.545099e-02 -8.775671e-02 
2.254000e+00 -8.597252e-02 -8.828592e-02 
2.255000e+00 -8.649353e-02 -8.881460e-02 
2.256000e+00 -8.701401e-02 -8.934273e-02 
2.257000e+00 -8.753395e-02 -8.987033e-02 
2.258000e+00 -8.805335e-02 -9.039737e-02 
2.259000e+00 -8.857221e-02 -9.092386e-02 
2.260000e+00 -8.909051e-02 -9.144979e-02 
2.261000e+00 -8.960825e-02 -9.197515e-02 
2.262000e+00 -9.012543e-02 -9.249994e-02 
2.263000e+00 -9.064205e-02 -9.302415e-02 
2.264000e+00 -9.115809e-02 -9.354778e-02 
2.265000e+00 -9.167355e-02 -9.407082e-02 
2.266000e+00 -9.218842e-02 -9.459327e-02 
2.267000e+00 -9.270271e-02 -9.511512e-02 
2.268000e+00 -9.321641e-02 -9.563636e-02 
2.269000e+00 -9.372950e-02 -9.615700e-02 
2.270000e+00 -9.424199e-02 -9.667702e-02 
2.271000e+00 -9.475386e-02 -9.719642e-02 
2.272000e+00 -9.526513e-02 -9.771519e-02 
2.273000e+00 -9.577577e-02 -9.823333e-02 
2.274000e+00 -9.628578e-02 -9.875084e-02 
2.275000e+00 -9.679516e-02 -9.926771e-02 
2.276000e+00 -9.730391e-02 -9.978392e-02 
2.277000e+00 -9.781201e-02 -1.002995e-01 
2.278000e+00 -9.831947e-02 -1.008144e-01 
2.279000e+00 -9.882627e-02 -1.013286e-01 
2.280000e+00 -9.933242e-02 -1.018422e-01 
2.281000e+00 -9.983790e-02 -1.023551e-01 
2.282000e+00 -1.003427e-01 -1.028673e-01 
2.283000e+00 -1.008469e-01 -1.033789e-01 
2.284000e+00 -1.013503e-01 -1.038897e-01 
2.285000e+00 -1.018531e-01 -1.043999e-01 
2.286000e+00 -1.023552e-01 -1.049093e-01 
2.287000e+00 -1.028566e-01 -1.054181e-01 
2.288000e+00 -1.033573e-01 -1.059261e-01 
2.289000e+00 -1.038573e-01 -1.064334e-01 
2.290000e+00 -1.043565e-01 -1.069400e-01 
2.291000e+00 -1.048551e-01 -1.074459e-01 
2.292000e+00 -1.053529e-01 -1.079510e-01 
2.293000e+00 -1.058500e-01 -1.084554e-01 
2.294000e+00 -1.063464e-01 -1.089590e-01 
2.295000e+00 -1.068421e-01 -1.094619e-01 
2.296000e+00 -1.073370e-01 -1.099641e-01 
2.297000e+00 -1.078311e-01 -1.104655e-01 
2.298000e+00 -1.083245e-01 -1.109661e-01 
2.299000e+00 -1.088172e-01 -1.114659e-01 
2.300000e+00 -1.093091e-01 -1.119650e-01 
2.301000e+00 -1.098002e-01 -1.124633e-01 
2.302000e+00 -1.102905e-01 -1.129608e-01 
2.303000e+00 -1.107801e-01 -1.134575e-01 
2.304000e+00 -1.112689e-01 -1.139534e-01 
2.305000e+00 -1.117569e-01 -1.144486e-01 
2.306000e+00 -1.122441e-01 -1.149429e-01 
2.307000e+00 -1.127305e-01 -1.154364e-01 
2.308000e+00 -1.132161e-01 -1.159290e-01 
2.309000e+00 -1.137009e-01 -1.164209e-01 
2.310000e+00 -1.141848e-01 -1.169119e-01 
2.311000e+00 -1.146680e-01 -1.174021e-01 
2.312000e+00 -1.151503e-01 -1.178915e-01 
2.313000e+00 -1.156318e-01 -1.183800e-01 
2.314000e+00 -1.161125e-01 -1.188677e-01 
2.315000e+00 -1.165923e-01 -1.193545e-01 
2.316000e+00 -1.170713e-01 -1.198404e-01 
2.317000e+00 -1.175494e-01 -1.203255e-01 
2.318000e+00 -1.180267e-01 -1.208097e-01 
2.319000e+00 -1.185031e-01 -1.212931e-01 
2.320000e+00 -1.189787e-01 -1.217755e-01 
2.321000e+00 -1.194534e-01 -1.222571e-01 
2.322000e+00 -1.199272e-01 -1.227378e-01 
2.323000e+00 -1.204001e-01 -1.232176e-01 
2.324000e+00 -1.208721e-01 -1.236965e-01 
2.325000e+00 -1.213433e-01 -1.241744e-01 
2.326000e+00 -1.218135e-01 -1.246515e-01 
2.327000e+00 -1.222829e-01 -1.251277e-01 
2.328000e+00 -1.227513e-01 -1.256029e-01 
2.329000e+00 -1.232189e-01 -1.260772e-01 
2.330000e+00 -1.236855e-01 -1.265506e-01 
2.331000e+00 -1.241512e-01 -1.270230e-01 
2.332000e+00 -1.246160e-01 -1.274945e-01 
2.333000e+00 -1.250798e-01 -1.279651e-01 
2.334000e+00 -1.255427e-01 -1.284347e-01 
2.335000e+00 -1.260047e-01 -1.289033e-01 
2.336000e+00 -1.264657e-01 -1.293710e-01 
2.337000e+00 -1.269258e-01 -1.298377e-01 
2.338000e+00 -1.273849e-01 -1.303034e-01 
2.339000e+00 -1.278430e-01 -1.307682e-01 
2.340000e+00 -1.283002e-01 -1.312319e-01 
2.341000e+00 -1.287565e-01 -1.316947e-01 
2.342000e+00 -1.292117e-01 -1.321565e-01 
2.343000e+00 -1.296660e-01 -1.326173e-01 
2.344000e+00 -1.301192e-01 -1.330771e-01 
2.345000e+00 -1.305715e-01 -1.335359e-01 
2.346000e+00 -1.310228e-01 -1.339937e-01 
2.347000e+00 -1.314731e-01 -1.344504e-01 
2.348000e+00 -1.319224e-01 -1.349062e-01 
2.349000e+00 -1.323707e-01 -1.353609e-01 
2.350000e+00 -1.328179e-01 -1.358145e-01 
2.351000e+00 -1.332642e-01 -1.362672e-01 
2.352000e+00 -1.337094e-01 -1.367188e-01 
2.353000e+00 -1.341536e-01 -1.371693e-01 
2.354000e+00 -1.345967e-01 -1.376188e-01 
2.355000e+00 -1.350388e-01 -1.380672e-01 
2.356000e+00 -1.354799e-01 -1.385146e-01 
2.357000e+00 -1.359199e-01 -1.389609e-01 
2.358000e+00 -1.363589e-01 -1.394061e-01 
2.359000e+00 -1.367968e-01 -1.398503e-01 
2.360000e+00 -1.372336e-01 -1.402933e-01 
2.361000e+00 -1.376694e-01 -1.407353e-01 
2.362000e+00 -1.381041e-01 -1.411762e-01 
2.363000e+00 -1.385377e-01 -1.416160e-01 
2.364000e+00 -1.389703e-01 -1.420547e-01 
2.365000e+00 -1.394018e-01 -1.424923e-01 
2.366000e+00 -1.398321e-01 -1.429287e-01 
2.367000e+00 -1.402614e-01 -1.433641e-01 
2.368000e+00 -1.406896e-01 -1.437983e-01 
2.369000e+00 -1.411166e-01 -1.442314e-01 
2.370000e+00 -1.415426e-01 -1.446634e-01 
2.371000e+00 -1.419674e-01 -1.450942e-01 
2.372000e+00 -1.423911e-01 -1.455239e-01 
2.373000e+00 -1.428137e-01 -1.459525e-01 
2.374000e+00 -1.432352e-01 -1.463799e-01 
2.375000e+00 -1.436555e-01 -1.468062e-01 
2.376000e+00 -1.440747e-01 -1.472312e-01 
2.377000e+00 -1.444927e-01 -1.476552e-01 
2.378000e+00 -1.449096e-01 -1.480779e-01 
2.379000e+00 -1.453254e-01 -1.484995e-01 
2.380000e+00 -1.457400e-01 -1.489199e-01 
2.381000e+00 -1.461534e-01 -1.493391e-01 
2.382000e+00 -1.465656e-01 -1.497572e-01 
2.383000e+00 -1.469767e-01 -1.501740e-01 
2.384000e+00 -1.473866e-01 -1.505896e-01 
2.385000e+00 -1.477954e-01 -1.510041e-01 
2.386000e+00 -1.482029e-01 -1.514173e-01 
2.387000e+00 -1.486093e-01 -1.518293e-01 
2.388000e+00 -1.490144e-01 -1.522401e-01 
2.389000e+00 -1.494184e-01 -1.526497e-01 
2.390000e+00 -1.498211e-01 -1.530581e-01 
2.391000e+00 -1.502227e-01 -1.534652e-01 
2.392000e+00 -1.506230e-01 -1.538711e-01 
2.393000e+00 -1.510221e-01 -1.542758e-01 
2.394000e+00 -1.514200e-01 -1.546792e-01 
2.395000e+00 -1.518167e-01 -1.550814e-01 
2.396000e+00 -1.522122e-01 -1.554823e-01 
2.397000e+00 -1.526064e-01 -1.558819e-01 
2.398000e+00 -1.529994e-01 -1.562803e-01 
2.399000e+00 -1.533911e-01 -1.566774e-01 
2.400000e+00 -1.537816e-01 -1.570733e-01 
2.401000e+00 -1.541708e-01 -1.574679e-01 
2.402000e+00 -1.545588e-01 -1.578612e-01 
2.403000e+00 -1.549455e-01 -1.582532e-01 
2.404000e+00 -1.553309e-01 -1.586439e-01 
2.405000e+00 -1.557151e-01 -1.590333e-01 
2.406000e+00 -1.560980e-01 -1.594215e-01 
2.407000e+00 -1.564796e-01 -1.598083e-01 
2.408000e+00 -1.568600e-01 -1.601938e-01 
2.409000e+00 -1.572390e-01 -1.605781e-01 
2.410000e+00 -1.576168e-01 -1.609609e-01 
2.411000e+00 -1.579932e-01 -1.613425e-01 
2.412000e+00 -1.583684e-01 -1.617228e-01 
2.413000e+00 -1.587423e-01 -1.621017e-01 
2.414000e+00 -1.591148e-01 -1.624793e-01 
2.415000e+00 -1.594860e-01 -1.628556e-01 
2.416000e+00 -1.598560e-01 -1.632305e-01 
2.417000e+00 -1.602246e-01 -1.636040e-01 
2.418000e+00 -1.605918e-01 -1.639763e-01 
2.419000e+00 -1.609578e-01 -1.643471e-01 
2.420000e+00 -1.613224e-01 -1.647166e-01 
2.421000e+00 -1.616857e-01 -1.650848e-01 
2.422000e+00 -1.620476e-01 -1.654515e-01 
2.423000e+00 -1.624082e-01 -1.658169e-01 
2.424000e+00 -1.627674e-01 -1.661809e-01 
2.425000e+00 -1.631253e-01 -1.665436e-01 
2.426000e+00 -1.634818e-01 -1.669049e-01 
2.427000e+00 -1.638370e-01 -1.672647e-01 
2.428000e+00 -1.641908e-01 -1.676232e-01 
2.429000e+00 -1.645432e-01 -1.679803e-01 
2.430000e+00 -1.648942e-01 -1.683360e-01 
2.431000e+00 -1.652439e-01 -1.686902e-01 
2.432000e+00 -1.655922e-01 -1.690431e-01 
2.433000e+00 -1.659390e-01 -1.693945e-01 
2.434000e+00 -1.662845e-01 -1.697446e-01 
2.435000e+00 -1.666286e-01 -1.700932e-01 
2.436000e+00 -1.669713e-01 -1.704404e-01 
2.437000e+00 -1.673126e-01 -1.707861e-01 
2.438000e+00 -1.676525e-01 -1.711304e-01 
2.439000e+00 -1.679910e-01 -1.714733e-01 
2.440000e+00 -1.683281e-01 -1.718148e-01 
2.441000e+00 -1.686637e-01 -1.721548e-01 
2.442000e+00 -1.689980e-01 -1.724933e-01 
2.443000e+00 -1.693308e-01 -1.728304e-01 
2.444000e+00 -1.696621e-01 -1.731660e-01 
2.445000e+00 -1.699920e-01 -1.735002e-01 
2.446000e+00 -1.703205e-01 -1.738329e-01 
2.447000e+00 -1.706476e-01 -1.741641e-01 
2.448000e+00 -1.709732e-01 -1.744939e-01 
2.449000e+00 -1.712973e-01 -1.748221e-01 
2.450000e+00 -1.716200e-01 -1.751489e-01 
2.451000e+00 -1.719413e-01 -1.754742e-01 
2.452000e+00 -1.722610e-01 -1.757981e-01 
2.453000e+00 -1.725794e-01 -1.761204e-01 
2.454000e+00 -1.728962e-01 -1.764412e-01 
2.455000e+00 -1.732116e-01 -1.767606e-01 
2.456000e+00 -1.735255e-01 -1.770784e-01 
2.457000e+00 -1.738379e-01 -1.773947e-01 
2.458000e+00 -1.741488e-01 -1.777095e-01 
2.459000e+00 -1.744582e-01 -1.780228e-01 
2.460000e+00 -1.747662e-01 -1.783345e-01 
2.461000e+00 -1.750726e-01 -1.786448e-01 
2.462000e+00 -1.753776e-01 -1.789535e-01 
2.463000e+00 -1.756810e-01 -1.792607e-01 
2.464000e+00 -1.759830e-01 -1.795663e-01 
2.465000e+00 -1.762834e-01 -1.798704e-01 
2.466000e+00 -1.765823e-01 -1.801730e-01 
2.467000e+00 -1.768797e-01 -1.804740e-01 
2.468000e+00 -1.771756e-01 -1.807735e-01 
2.469000e+00 -1.774699e-01 -1.810714e-01 
2.470000e+00 -1.777628e-01 -1.813677e-01 
2.471000e+00 -1.780541e-01 -1.816625e-01 
2.472000e+00 -1.783438e-01 -1.819558e-01 
2.473000e+00 -1.786320e-01 -1.822474e-01 
2.474000e+00 -1.789187e-01 -1.825375e-01 
2.475000e+00 -1.792039e-01 -1.828260e-01 
2.476000e+00 -1.794874e-01 -1.831130e-01 
2.477000e+00 -1.797695e-01 -1.833983e-01 
2.478000e+00 -1.800500e-01 -1.836821e-01 
2.479000e+00 -1.803289e-01 -1.839643e-01 
2.480000e+00 -1.806062e-01 -1.842448e-01 
2.481000e+00 -1.808820e-01 -1.845238e-01 
2.482000e+00 -1.811562e-01 -1.848012e-01 
2.483000e+00 -1.814289e-01 -1.850770e-01 
2.484000e+00 -1.817000e-01 -1.853512e-01 
2.485000e+00 -1.819694e-01 -1.856238e-01 
2.486000e+00 -1.822374e-01 -1.858947e-01 
2.487000e+00 -1.825037e-01 -1.861641e-01 
2.488000e+00 -1.827684e-01 -1.864318e-01 
2.489000e+00 -1.830316e-01 -1.866979e-01 
2.490000e+00 -1.832931e-01 -1.869623e-01 
2.491000e+00 -1.835530e-01 -1.872252e-01 
2.492000e+00 -1.838114e-01 -1.874864e-01 
2.493000e+00 -1.840681e-01 -1.877460e-01 
2.494000e+00 -1.843233e-01 -1.880039e-01 
2.495000e+00 -1.845768e-01 -1.882602e-01 
2.496000e+00 -1.848287e-01 -1.885148e-01 
2.497000e+00 -1.850790e-01 -1.887678e-01 
2.498000e+00 -1.853276e-01 -1.890192e-01 
2.499000e+00 -1.855747e-01 -1.892688e-01 
2.500000e+00 -1.858201e-01 -1.895169e-01 
2.501000e+00 -1.860639e-01 -1.897632e-01 
2.502000e+00 -1.863060e-01 -1.900079e-01 
2.503000e+00 -1.865465e-01 -1.902509e-01 
2.504000e+00 -1.867854e-01 -1.904923e-01 
2.505000e+00 -1.870226e-01 -1.907320e-01 
2.506000e+00 -1.872582e-01 -1.909700e-01 
2.507000e+00 -1.874921e-01 -1.912063e-01 
2.508000e+00 -1.877244e-01 -1.914409e-01 
2.509000e+00 -1.879551e-01 -1.916739e-01 
2.510000e+00 -1.881840e-01 -1.919052e-01 
2.511000e+00 -1.884113e-01 -1.921347e-01 
2.512000e+00 -1.886370e-01 -1.923626e-01 
2.513000e+00 -1.888610e-01 -1.925888e-01 
2.514000e+00 -1.890833e-01 -1.928132e-01 
2.515000e+00 -1.893039e-01 -1.930360e-01 
2.516000e+00 -1.895229e-01 -1.932571e-01 
2.517000e+00 -1.897402e-01 -1.934764e-01 
2.518000e+00 -1.899558e-01 -1.936940e-01 
2.519000e+00 -1.901697e-01 -1.939100e-01 
2.520000e+00 -1.903819e-01 -1.941242e-01 
2.521000e+00 -1.905925e-01 -1.943366e-01 
2.522000e+00 -1.908013e-01 -1.945474e-01 
2.523000e+00 -1.910085e-01 -1.947564e-01 
2.524000e+00 -1.912140e-01 -1.949637e-01 
2.525000e+00 -1.914177e-01 -1.951693e-01 
2.526000e+00 -1.916198e-01 -1.953731e-01 
2.527000e+00 -1.918201e-01 -1.955752e-01 
2.528000e+00 -1.920188e-01 -1.957755e-01 
2.529000e+00 -1.922157e-01 -1.959742e-01 
2.530000e+00 -1.924110e-01 -1.961710e-01 
2.531000e+00 -1.926045e-01 -1.963661e-01 
2.532000e+00 -1.927963e-01 -1.965595e-01 
2.533000e+00 -1.929863e-01 -1.967511e-01 
2.534000e+00 -1.931747e-01 -1.969409e-01 
2.535000e+00 -1.933613e-01 -1.971290e-01 
2.536000e+00 -1.935462e-01 -1.973153e-01 
2.537000e+00 -1.937294e-01 -1.974999e-01 
2.538000e+00 -1.939108e-01 -1.976827e-01 
2.539000e+00 -1.940905e-01 -1.978637e-01 
2.540000e+00 -1.942685e-01 -1.980429e-01 
2.541000e+00 -1.944447e-01 -1.982204e-01 
2.542000e+00 -1.946192e-01 -1.983961e-01 
2.543000e+00 -1.947919e-01 -1.985700e-01 
2.544000e+00 -1.949629e-01 -1.987422e-01 
2.545000e+00 -1.951321e-01 -1.989125e-01 
2.546000e+00 -1.952996e-01 -1.990811e-01 
2.547000e+00 -1.954653e-01 -1.992479e-01 
2.548000e+00 -1.956293e-01 -1.994128e-01 
2.549000e+00 -1.957915e-01 -1.995760e-01 
2.550000e+00 -1.959520e-01 -1.997374e-01 
2.551000e+00 -1.961107e-01 -1.998970e-01 
2.552000e+00 -1.962676e-01 -2.000548e-01 
2.553000e+00 -1.964227e-01 -2.002108e-01 
2.554000e+00 -1.965761e-01 -2.003650e-01 
2.555000e+00 -1.967277e-01 -2.005174e-01 
2.556000e+00 -1.968776e-01 -2.006679e-01 
2.557000e+00 -1.970256e-01 -2.008167e-01 
2.558000e+00 -1.971719e-01 -2.009636e-01 
2.559000e+00 -1.973164e-01 -2.011087e-01 
2.560000e+00 -1.974591e-01 -2.012520e-01 
2.561000e+00 -1.976000e-01 -2.013935e-01 
2.562000e+00 -1.977392e-01 -2.015332e-01 
2.563000e+00 -1.978765e-01 -2.016710e-01 
2.564000e+00 -1.980121e-01 -2.018070e-01 
2.565000e+00 -1.981459e-01 -2.019412e-01 
2.566000e+00 -1.982778e-01 -2.020736e-01 
2.567000e+00 -1.984080e-01 -2.022041e-01 
2.568000e+00 -1.985364e-01 -2.023328e-01 
2.569000e+00 -1.986630e-01 -2.024596e-01 
2.570000e+00 -1.987878e-01 -2.025846e-01 
2.571000e+00 -1.989107e-01 -2.027078e-01 
2.572000e+00 -1.990319e-01 -2.028291e-01 
2.573000e+00 -1.991512e-01 -2.029486e-01 
2.574000e+00 -1.992688e-01 -2.030662e-01 
2.575000e+00 -1.993845e-01 -2.031820e-01 
2.576000e+00 -1.994984e-01 -2.032960e-01 
2.577000e+00 -1.996105e-01 -2.034081e-01 
2.578000e+00 -1.997208e-01 -2.035183e-01 
2.579000e+00 -1.998293e-01 -2.036267e-01 
2.580000e+00 -1.999359e-01 -2.037332e-01 
2.581000e+00 -2.000408e-01 -2.038378e-01 
2.582000e+00 -2.001438e-01 -2.039406e-01 
2.583000e+00 -2.002449e-01 -2.040416e-01 
2.584000e+00 -2.003443e-01 -2.041406e-01 
2.585000e+00 -2.004418e-01 -2.042378e-01 
2.586000e+00 -2.005375e-01 -2.043332e-01 
2.587000e+00 -2.006314e-01 -2.044267e-01 
2.588000e+00 -2.007234e-01 -2.045183e-01 
2.589000e+00 -2.008136e-01 -2.046080e-01 
2.590000e+00 -2.009019e-01 -2.046958e-01 
2.591000e+00 -2.009884e-01 -2.047818e-01 
2.592000e+00 -2.010731e-01 -2.048659e-01 
2.593000e+00 -2.011559e-01 -2.049481e-01 
2.594000e+00 -2.012369e-01 -2.050285e-01 
2.595000e+00 -2.013160e-01 -2.051069e-01 
2.596000e+00 -2.013933e-01 -2.051835e-01 
2.597000e+00 -2.014688e-01 -2.052582e-01 
2.598000e+00 -2.015424e-01 -2.053310e-01 
2.599000e+00 -2.016141e-01 -2.054019e-01 
2.600000e+00 -2.016840e-01 -2.054710e-01 
2.601000e+00 -2.017521e-01 -2.055381e-01 
2.602000e+00 -2.018183e-01 -2.056034e-01 
2.603000e+00 -2.018826e-01 -2.056667e-01 
2.604000e+00 -2.019451e-01 -2.057282e-01 
2.605000e+00 -2.020057e-01 -2.057878e-01 
2.606000e+00 -2.020645e-01 -2.058454e-01 
2.607000e+00 -2.021214e-01 -2.059012e-01 
2.608000e+00 -2.021764e-01 -2.059551e-01 
2.609000e+00 -2.022296e-01 -2.060071e-01 
2.610000e+00 -2.022809e-01 -2.060571e-01 
2.611000e+00 -2.023304e-01 -2.061053e-01 
2.612000e+00 -2.023779e-01 -2.061516e-01 
2.613000e+00 -2.024237e-01 -2.061959e-01 
2.614000e+00 -2.024675e-01 -2.062384e-01 
2.615000e+00 -2.025095e-01 -2.062790e-01 
2.616000e+00 -2.025496e-01 -2.063176e-01 
2.617000e+00 -2.025878e-01 -2.063543e-01 
2.618000e+00 -2.026242e-01 -2.063892e-01 
2.619000e+00 -2.026587e-01 -2.064221e-01 
2.620000e+00 -2.026913e-01 -2.064531e-01 
2.621000e+00 -2.027221e-01 -2.064822e-01 
2.622000e+00 -2.027509e-01 -2.065094e-01 
2.623000e+00 -2.027779e-01 -2.065346e-01 
2.624000e+00 -2.028030e-01 -2.065580e-01 
2.625000e+00 -2.028263e-01 -2.065794e-01 
2.626000e+00 -2.028476e-01 -2.065989e-01 
2.627000e+00 -2.028671e-01 -2.066165e-01 
2.628000e+00 -2.028847e-01 -2.066322e-01 
2.629000e+00 -2.029004e-01 -2.066459e-01 
2.630000e+00 -2.029143e-01 -2.066578e-01 
2.631000e+00 -2.029262e-01 -2.066677e-01 
2.632000e+00 -2.029363e-01 -2.066757e-01 
2.633000e+00 -2.029445e-01 -2.066817e-01 
2.634000e+00 -2.029507e-01 -2.066859e-01 
2.635000e+00 -2.029552e-01 -2.066881e-01 
2.636000e+00 -2.029577e-01 -2.066884e-01 
2.637000e+00 -2.029583e-01 -2.066868e-01 
2.638000e+00 -2.029571e-01 -2.066832e-01 
2.639000e+00 -2.029539e-01 -2.066777e-01 
2.640000e+00 -2.029489e-01 -2.066703e-01 
2.641000e+00 -2.029420e-01 -2.066610e-01 
2.642000e+00 -2.029332e-01 -2.066497e-01 
2.643000e+00 -2.029225e-01 -2.066365e-01 
2.644000e+00 -2.029099e-01 -2.066214e-01 
2.645000e+00 -2.028954e-01 -2.066043e-01 
2.646000e+00 -2.028790e-01 -2.065853e-01 
2.647000e+00 -2.028607e-01 -2.065644e-01 
2.648000e+00 -2.028406e-01 -2.065416e-01 
2.649000e+00 -2.028185e-01 -2.065168e-01 
2.650000e+00 -2.027946e-01 -2.064901e-01 
2.651000e+00 -2.027687e-01 -2.064614e-01 
2.652000e+00 -2.027410e-01 -2.064309e-01 
2.653000e+00 -2.027114e-01 -2.063984e-01 
2.654000e+00 -2.026798e-01 -2.063639e-01 
2.655000e+00 -2.026464e-01 -2.063275e-01 
2.656000e+00 -2.026111e-01 -2.062892e-01 
2.657000e+00 -2.025739e-01 -2.062490e-01 
2.658000e+00 -2.025348e-01 -2.062068e-01 
2.659000e+00 -2.024938e-01 -2.061627e-01 
2.660000e+00 -2.024509e-01 -2.061166e-01 
2.661000e+00 -2.024061e-01 -2.060686e-01 
2.662000e+00 -2.023594e-01 -2.060187e-01 
2.663000e+00 -2.023108e-01 -2.059669e-01 
2.664000e+00 -2.022603e-01 -2.059131e-01 
2.665000e+00 -2.022079e-01 -2.058574e-01 
2.666000e+00 -2.021536e-01 -2.057997e-01 
2.667000e+00 -2.020975e-01 -2.057401e-01 
2.668000e+00 -2.020394e-01 -2.056786e-01 
2.669000e+00 -2.019794e-01 -2.056151e-01 
2.670000e+00 -2.019176e-01 -2.055497e-01 
2.671000e+00 -2.018538e-01 -2.054824e-01 
2.672000e+00 -2.017881e-01 -2.054131e-01 
2.673000e+00 -2.017206e-01 -2.053419e-01 
2.674000e+00 -2.016511e-01 -2.052687e-01 
2.675000e+00 -2.015798e-01 -2.051937e-01 
2.676000e+00 -2.015065e-01 -2.051166e-01 
2.677000e+00 -2.014314e-01 -2.050377e-01 
2.678000e+00 -2.013544e-01 -2.049568e-01 
2.679000e+00 -2.012754e-01 -2.048740e-01 
2.680000e+00 -2.011946e-01 -2.047892e-01 
2.681000e+00 -2.011119e-01 -2.047026e-01 
2.682000e+00 -2.010273e-01 -2.046139e-01 
2.683000e+00 -2.009407e-01 -2.045234e-01 
2.684000e+00 -2.008523e-01 -2.044309e-01 
2.685000e+00 -2.007620e-01 -2.043365e-01 
2.686000e+00 -2.006698e-01 -2.042401e-01 
2.687000e+00 -2.005758e-01 -2.041419e-01 
2.688000e+00 -2.004798e-01 -2.040416e-01 
2.689000e+00 -2.003819e-01 -2.039395e-01 
2.690000e+00 -2.002821e-01 -2.038354e-01 
2.691000e+00 -2.001805e-01 -2.037294e-01 
2.692000e+00 -2.000770e-01 -2.036215e-01 
2.693000e+00 -1.999715e-01 -2.035116e-01 
2.694000e+00 -1.998642e-01 -2.033998e-01 
2.695000e+00 -1.997550e-01 -2.032861e-01 
2.696000e+00 -1.996439e-01 -2.031705e-01 
2.697000e+00 -1.995309e-01 -2.030529e-01 
2.698000e+00 -1.994160e-01 -2.029334e-01 
2.699000e+00 -1.992992e-01 -2.028120e-01 
2.700000e+00 -1.991806e-01 -2.026886e-01 
2.701000e+00 -1.990601e-01 -2.025634e-01 
2.702000e+00 -1.989376e-01 -2.024362e-01 
2.703000e+00 -1.988133e-01 -2.023070e-01 
2.704000e+00 -1.986871e-01 -2.021760e-01 
2.705000e+00 -1.985591e-01 -2.020430e-01 
2.706000e+00 -1.984291e-01 -2.019081e-01 
2.707000e+00 -1.982973e-01 -2.017713e-01 
2.708000e+00 -1.981636e-01 -2.016326e-01 
2.709000e+00 -1.980280e-01 -2.014920e-01 
2.710000e+00 -1.978905e-01 -2.013494e-01 
2.711000e+00 -1.977511e-01 -2.012049e-01 
2.712000e+00 -1.976099e-01 -2.010585e-01 
2.713000e+00 -1.974668e-01 -2.009102e-01 
2.714000e+00 -1.973218e-01 -2.007600e-01 
2.715000e+00 -1.971750e-01 -2.006079e-01 
2.716000e+00 -1.970262e-01 -2.004538e-01 
2.717000e+00 -1.968756e-01 -2.002979e-01 
2.718000e+00 -1.967231e-01 -2.001400e-01 
2.719000e+00 -1.965688e-01 -1.999803e-01 
2.720000e+00 -1.964126e-01 -1.998186e-01 
2.721000e+00 -1.962545e-01 -1.996550e-01 
2.722000e+00 -1.960946e-01 -1.994895e-01 
2.723000e+00 -1.959328e-01 -1.993221e-01 
2.724000e+00 -1.957691e-01 -1.991528e-01 
2.725000e+00 -1.956035e-01 -1.989816e-01 
2.726000e+00 -1.954361e-01 -1.988085e-01 
2.727000e+00 -1.952669e-01 -1.986335e-01 
2.728000e+00 -1.950957e-01 -1.984566e-01 
2.729000e+00 -1.949227e-01 -1.982778e-01 
2.730000e+00 -1.947479e-01 -1.980971e-01 
2.731000e+00 -1.945712e-01 -1.979145e-01 
2.732000e+00 -1.943926e-01 -1.977300e-01 
2.733000e+00 -1.942122e-01 -1.975436e-01 
2.734000e+00 -1.940300e-01 -1.973554e-01 
2.735000e+00 -1.938459e-01 -1.971652e-01 
2.736000e+00 -1.936599e-01 -1.969732e-01 
2.737000e+00 -1.934721e-01 -1.967792e-01 
2.738000e+00 -1.932824e-01 -1.965834e-01 
2.739000e+00 -1.930909e-01 -1.963857e-01 
2.740000e+00 -1.928976e-01 -1.961862e-01 
2.741000e+00 -1.927024e-01 -1.959847e-01 
2.742000e+00 -1.925054e-01 -1.957813e-01 
2.743000e+00 -1.923065e-01 -1.955761e-01 
2.744000e+00 -1.921058e-01 -1.953690e-01 
2.745000e+00 -1.919032e-01 -1.951601e-01 
2.746000e+00 -1.916988e-01 -1.949492e-01 
2.747000e+00 -1.914926e-01 -1.947365e-01 
2.748000e+00 -1.912846e-01 -1.945219e-01 
2.749000e+00 -1.910747e-01 -1.943055e-01 
2.750000e+00 -1.908630e-01 -1.940872e-01 
2.751000e+00 -1.906495e-01 -1.938670e-01 
2.752000e+00 -1.904341e-01 -1.936449e-01 
2.753000e+00 -1.902169e-01 -1.934210e-01 
2.754000e+00 -1.899979e-01 -1.931953e-01 
2.755000e+00 -1.897771e-01 -1.929676e-01 
2.756000e+00 -1.895545e-01 -1.927382e-01 
2.757000e+00 -1.893300e-01 -1.925068e-01 
2.758000e+00 -1.891037e-01 -1.922737e-01 
2.759000e+00 -1.888756e-01 -1.920386e-01 
2.760000e+00 -1.886457e-01 -1.918017e-01 
2.761000e+00 -1.884140e-01 -1.915630e-01 
2.762000e+00 -1.881805e-01 -1.913224e-01 
2.763000e+00 -1.879452e-01 -1.910800e-01 
2.764000e+00 -1.877081e-01 -1.908358e-01 
2.765000e+00 -1.874691e-01 -1.905897e-01 
2.766000e+00 -1.872284e-01 -1.903417e-01 
2.767000e+00 -1.869859e-01 -1.900920e-01 
2.768000e+00 -1.867416e-01 -1.898404e-01 
2.769000e+00 -1.864955e-01 -1.895869e-01 
2.770000e+00 -1.862476e-01 -1.893317e-01 
2.771000e+00 -1.859979e-01 -1.890746e-01 
2.772000e+00 -1.857464e-01 -1.888157e-01 
2.773000e+00 -1.854931e-01 -1.885549e-01 
2.774000e+00 -1.852381e-01 -1.882924e-01 
2.775000e+00 -1.849812e-01 -1.880280e-01 
2.776000e+00 -1.847226e-01 -1.877618e-01 
2.777000e+00 -1.844622e-01 -1.874938e-01 
2.778000e+00 -1.842001e-01 -1.872240e-01 
2.779000e+00 -1.839361e-01 -1.869524e-01 
2.780000e+00 -1.836704e-01 -1.866790e-01 
2.781000e+00 -1.834030e-01 -1.864037e-01 
2.782000e+00 -1.831337e-01 -1.861267e-01 
2.783000e+00 -1.828627e-01 -1.858479e-01 
2.784000e+00 -1.825899e-01 -1.855672e-01 
2.785000e+00 -1.823154e-01 -1.852848e-01 
2.786000e+00 -1.820391e-01 -1.850006e-01 
2.787000e+00 -1.817611e-01 -1.847146e-01 
2.788000e+00 -1.814813e-01 -1.844268e-01 
2.789000e+00 -1.811998e-01 -1.841372e-01 
2.790000e+00 -1.809165e-01 -1.838458e-01 
2.791000e+00 -1.806315e-01 -1.835527e-01 
2.792000e+00 -1.803447e-01 -1.832578e-01 
2.793000e+00 -1.800562e-01 -1.829611e-01 
2.794000e+00 -1.797660e-01 -1.826626e-01 
2.795000e+00 -1.794740e-01 -1.823624e-01 
2.796000e+00 -1.791803e-01 -1.820603e-01 
2.797000e+00 -1.788848e-01 -1.817566e-01 
2.798000e+00 -1.785877e-01 -1.814510e-01 
2.799000e+00 -1.782888e-01 -1.811437e-01 
2.800000e+00 -1.779882e-01 -1.808347e-01 
2.801000e+00 -1.776858e-01 -1.805239e-01 
2.802000e+00 -1.773818e-01 -1.802113e-01 
2.803000e+00 -1.770760e-01 -1.798970e-01 
2.804000e+00 -1.767686e-01 -1.795810e-01 
2.805000e+00 -1.764594e-01 -1.792632e-01 
2.806000e+00 -1.761485e-01 -1.789436e-01 
2.807000e+00 -1.758359e-01 -1.786223e-01 
2.808000e+00 -1.755216e-01 -1.782993e-01 
2.809000e+00 -1.752056e-01 -1.779746e-01 
2.810000e+00 -1.748879e-01 -1.776481e-01 
2.811000e+00 -1.745686e-01 -1.773199e-01 
2.812000e+00 -1.742475e-01 -1.769900e-01 
2.813000e+00 -1.739248e-01 -1.766584e-01 
2.814000e+00 -1.736003e-01 -1.763250e-01 
2.815000e+00 -1.732742e-01 -1.759899e-01 
2.816000e+00 -1.729464e-01 -1.756531e-01 
2.817000e+00 -1.726170e-01 -1.753146e-01 
2.818000e+00 -1.722858e-01 -1.749744e-01 
2.819000e+00 -1.719530e-01 -1.746325e-01 
2.820000e+00 -1.716186e-01 -1.742889e-01 
2.821000e+00 -1.712824e-01 -1.739436e-01 
2.822000e+00 -1.709446e-01 -1.735966e-01 
2.823000e+00 -1.706052e-01 -1.732479e-01 
2.824000e+00 -1.702641e-01 -1.728976e-01 
2.825000e+00 -1.699213e-01 -1.725455e-01 
2.826000e+00 -1.695769e-01 -1.721918e-01 
2.827000e+00 -1.692309e-01 -1.718364e-01 
2.828000e+00 -1.688832e-01 -1.714793e-01 
2.829000e+00 -1.685339e-01 -1.711205e-01 
2.830000e+00 -1.681829e-01 -1.707601e-01 
2.831000e+00 -1.678304e-01 -1.703980e-01 
2.832000e+00 -1.674761e-01 -1.700342e-01 
2.833000e+00 -1.671203e-01 -1.696688e-01 
2.834000e+00 -1.667628e-01 -1.693018e-01 
2.835000e+00 -1.664038e-01 -1.689330e-01 
2.836000e+00 -1.660431e-01 -1.685627e-01 
2.837000e+00 -1.656808e-01 -1.681906e-01 
2.838000e+00 -1.653168e-01 -1.678170e-01 
2.839000e+00 -1.649513e-01 -1.674417e-01 
2.840000e+00 -1.645842e-01 -1.670648e-01 
2.841000e+00 -1.642155e-01 -1.666862e-01 
2.842000e+00 -1.638452e-01 -1.663060e-01 
2.843000e+00 -1.634732e-01 -1.659242e-01 
2.844000e+00 -1.630997e-01 -1.655408e-01 
2.845000e+00 -1.627247e-01 -1.651557e-01 
2.846000e+00 -1.623480e-01 -1.647691e-01 
2.847000e+00 -1.619698e-01 -1.643808e-01 
2.848000e+00 -1.615899e-01 -1.639909e-01 
2.849000e+00 -1.612085e-01 -1.635994e-01 
2.850000e+00 -1.608256e-01 -1.632063e-01 
2.851000e+00 -1.604411e-01 -1.628117e-01 
2.852000e+00 -1.600550e-01 -1.624154e-01 
2.853000e+00 -1.596674e-01 -1.620175e-01 
2.854000e+00 -1.592782e-01 -1.616181e-01 
2.855000e+00 -1.588874e-01 -1.612171e-01 
2.856000e+00 -1.584951e-01 -1.608145e-01 
2.857000e+00 -1.581013e-01 -1.604103e-01 
2.858000e+00 -1.577059e-01 -1.600045e-01 
2.859000e+00 -1.573090e-01 -1.595972e-01 
2.860000e+00 -1.569106e-01 -1.591883e-01 
2.861000e+00 -1.565106e-01 -1.587779e-01 
2.862000e+00 -1.561092e-01 -1.583659e-01 
2.863000e+00 -1.557062e-01 -1.579524e-01 
2.864000e+00 -1.553016e-01 -1.575373e-01 
2.865000e+00 -1.548956e-01 -1.571206e-01 
2.866000e+00 -1.544881e-01 -1.567025e-01 
2.867000e+00 -1.540790e-01 -1.562828e-01 
2.868000e+00 -1.536685e-01 -1.558615e-01 
2.869000e+00 -1.532564e-01 -1.554388e-01 
2.870000e+00 -1.528429e-01 -1.550145e-01 
2.871000e+00 -1.524278e-01 -1.545887e-01 
2.872000e+00 -1.520113e-01 -1.541613e-01 
2.873000e+00 -1.515933e-01 -1.537325e-01 
2.874000e+00 -1.511738e-01 -1.533021e-01 
2.875000e+00 -1.507529e-01 -1.528703e-01 
2.876000e+00 -1.503305e-01 -1.524369e-01 
2.877000e+00 -1.499066e-01 -1.520021e-01 
2.878000e+00 -1.494812e-01 -1.515658e-01 
2.879000e+00 -1.490544e-01 -1.511279e-01 
2.880000e+00 -1.486262e-01 -1.506886e-01 
2.881000e+00 -1.481964e-01 -1.502478e-01 
2.882000e+00 -1.477653e-01 -1.498056e-01 
2.883000e+00 -1.473327e-01 -1.493618e-01 
2.884000e+00 -1.468986e-01 -1.489166e-01 
2.885000e+00 -1.464632e-01 -1.484700e-01 
2.886000e+00 -1.460263e-01 -1.480218e-01 
2.887000e+00 -1.455879e-01 -1.475723e-01 
2.888000e+00 -1.451482e-01 -1.471212e-01 
2.889000e+00 -1.447070e-01 -1.466688e-01 
2.890000e+00 -1.442644e-01 -1.462148e-01 
2.891000e+00 -1.438205e-01 -1.457595e-01 
2.892000e+00 -1.433751e-01 -1.453027e-01 
2.893000e+00 -1.429283e-01 -1.448445e-01 
2.894000e+00 -1.424801e-01 -1.443849e-01 
2.895000e+00 -1.420305e-01 -1.439238e-01 
2.896000e+00 -1.415795e-01 -1.434613e-01 
2.897000e+00 -1.411272e-01 -1.429974e-01 
2.898000e+00 -1.406735e-01 -1.425322e-01 
2.899000e+00 -1.402183e-01 -1.420655e-01 
2.900000e+00 -1.397619e-01 -1.415974e-01 
2.901000e+00 -1.393040e-01 -1.411279e-01 
2.902000e+00 -1.388448e-01 -1.406570e-01 
2.903000e+00 -1.383843e-01 -1.401848e-01 
2.904000e+00 -1.379223e-01 -1.397111e-01 
2.905000e+00 -1.374591e-01 -1.392361e-01 
2.906000e+00 -1.369945e-01 -1.387597e-01 
2.907000e+00 -1.365285e-01 -1.382820e-01 
2.908000e+00 -1.360613e-01 -1.378029e-01 
2.909000e+00 -1.355926e-01 -1.373224e-01 
2.910000e+00 -1.351227e-01 -1.368406e-01 
2.911000e+00 -1.346514e-01 -1.363574e-01 
2.912000e+00 -1.341789e-01 -1.358729e-01 
2.913000e+00 -1.337050e-01 -1.353870e-01 
2.914000e+00 -1.332298e-01 -1.348999e-01 
2.915000e+00 -1.327533e-01 -1.344113e-01 
2.916000e+00 -1.322755e-01 -1.339215e-01 
2.917000e+00 -1.317964e-01 -1.334303e-01 
2.918000e+00 -1.313160e-01 -1.329379e-01 
2.919000e+00 -1.308343e-01 -1.324441e-01 
2.920000e+00 -1.303514e-01 -1.319490e-01 
2.921000e+00 -1.298672e-01 -1.314526e-01 
2.922000e+00 -1.293817e-01 -1.309549e-01 
2.923000e+00 -1.288949e-01 -1.304559e-01 
2.924000e+00 -1.284069e-01 -1.299557e-01 
2.925000e+00 -1.279176e-01 -1.294541e-01 
2.926000e+00 -1.274270e-01 -1.289513e-01 
2.927000e+00 -1.269353e-01 -1.284472e-01 
2.928000e+00 -1.264422e-01 -1.279418e-01 
2.929000e+00 -1.259480e-01 -1.274352e-01 
2.930000e+00 -1.254525e-01 -1.269273e-01 
2.931000e+00 -1.249558e-01 -1.264182e-01 
2.932000e+00 -1.244578e-01 -1.259078e-01 
2.933000e+00 -1.239586e-01 -1.253962e-01 
2.934000e+00 -1.234582e-01 -1.248833e-01 
2.935000e+00 -1.229567e-01 -1.243692e-01 
2.936000e+00 -1.224539e-01 -1.238539e-01 
2.937000e+00 -1.219499e-01 -1.233373e-01 
2.938000e+00 -1.214447e-01 -1.228196e-01 
2.939000e+00 -1.209383e-01 -1.223006e-01 
2.940000e+00 -1.204307e-01 -1.217804e-01 
2.941000e+00 -1.199220e-01 -1.212590e-01 
2.942000e+00 -1.194121e-01 -1.207364e-01 
2.943000e+00 -1.189010e-01 -1.202126e-01 
2.944000e+00 -1.183887e-01 -1.196877e-01 
2.945000e+00 -1.178753e-01 -1.191615e-01 
2.946000e+00 -1.173607e-01 -1.186342e-01 
2.947000e+00 -1.168450e-01 -1.181057e-01 
2.948000e+00 -1.163281e-01 -1.175760e-01 
2.949000e+00 -1.158101e-01 -1.170452e-01 
2.950000e+00 -1.152910e-01 -1.165132e-01 
2.951000e+00 -1.147707e-01 -1.159801e-01 
2.952000e+00 -1.142493e-01 -1.154458e-01 
2.953000e+00 -1.137268e-01 -1.149103e-01 
2.954000e+00 -1.132031e-01 -1.143738e-01 
2.955000e+00 -1.126784e-01 -1.138361e-01 
2.956000e+00 -1.121526e-01 -1.132973e-01 
2.957000e+00 -1.116256e-01 -1.127573e-01 
2.958000e+00 -1.110976e-01 -1.122162e-01 
2.959000e+00 -1.105684e-01 -1.116741e-01 
2.960000e+00 -1.100382e-01 -1.111308e-01 
2.961000e+00 -1.095069e-01 -1.105864e-01 
2.962000e+00 -1.089745e-01 -1.100410e-01 
2.963000e+00 -1.084411e-01 -1.094944e-01 
2.964000e+00 -1.079066e-01 -1.089468e-01 
2.965000e+00 -1.073710e-01 -1.083981e-01 
2.966000e+00 -1.068344e-01 -1.078483e-01 
2.967000e+00 -1.062968e-01 -1.072974e-01 
2.968000e+00 -1.057581e-01 -1.067455e-01 
2.969000e+00 -1.052183e-01 -1.061925e-01 
2.970000e+00 -1.046776e-01 -1.056385e-01 
2.971000e+00 -1.041358e-01 -1.050834e-01 
2.972000e+00 -1.035929e-01 -1.045273e-01 
2.973000e+00 -1.030491e-01 -1.039702e-01 
2.974000e+00 -1.025043e-01 -1.034120e-01 
2.975000e+00 -1.019584e-01 -1.028528e-01 
2.976000e+00 -1.014116e-01 -1.022926e-01 
2.977000e+00 -1.008637e-01 -1.017313e-01 
2.978000e+00 -1.003149e-01 -1.011691e-01 
2.979000e+00 -9.976506e-02 -1.006058e-01 
2.980000e+00 -9.921426e-02 -1.000416e-01 
2.981000e+00 -9.866249e-02 -9.947638e-02 
2.982000e+00 -9.810975e-02 -9.891016e-02 
2.983000e+00 -9.755605e-02 -9.834296e-02 
2.984000e+00 -9.700139e-02 -9.777480e-02 
2.985000e+00 -9.644578e-02 -9.720566e-02 
2.986000e+00 -9.588923e-02 -9.663556e-02 
2.987000e+00 -9.533173e-02 -9.606450e-02 
2.988000e+00 -9.477330e-02 -9.549249e-02 
2.989000e+00 -9.421394e-02 -9.491953e-02 
2.990000e+00 -9.365366e-02 -9.434563e-02 
2.991000e+00 -9.309245e-02 -9.377080e-02 
2.992000e+00 -9.253034e-02 -9.319504e-02 
2.993000e+00 -9.196732e-02 -9.261835e-02 
2.994000e+00 -9.140339e-02 -9.204075e-02 
2.995000e+00 -9.083857e-02 -9.146223e-02 
2.996000e+00 -9.027286e-02 -9.088281e-02 
2.997000e+00 -8.970626e-02 -9.030248e-02 
2.998000e+00 -8.913878e-02 -8.972126e-02 
2.999000e+00 -8.857043e-02 -8.913916e-02 
3.000000e+00 -8.800121e-02 -8.855616e-02 
3.001000e+00 -8.743113e-02 -8.797229e-02 
3.002000e+00 -8.686019e-02 -8.738755e-02 
3.003000e+00 -8.628840e-02 -8.680194e-02 
3.004000e+00 -8.571576e-02 -8.621547e-02 
3.005000e+00 -8.514228e-02 -8.562815e-02 
3.006000e+00 -8.456797e-02 -8.503997e-02 
3.007000e+00 -8.399283e-02 -8.445095e-02 
3.008000e+00 -8.341686e-02 -8.386110e-02 
3.009000e+00 -8.284008e-02 -8.327041e-02 
3.010000e+00 -8.226248e-02 -8.267890e-02 
3.011000e+00 -8.168408e-02 -8.208657e-02 
3.012000e+00 -8.110488e-02 -8.149342e-02 
3.013000e+00 -8.052488e-02 -8.089947e-02 
3.014000e+00 -7.994410e-02 -8.030471e-02 
3.015000e+00 -7.936253e-02 -7.970915e-02 
3.016000e+00 -7.878018e-02 -7.911281e-02 
3.017000e+00 -7.819706e-02 -7.851568e-02 
3.018000e+00 -7.761318e-02 -7.791777e-02 
3.019000e+00 -7.702853e-02 -7.731909e-02 
3.020000e+00 -7.644313e-02 -7.671964e-02 
3.021000e+00 -7.585698e-02 -7.611943e-02 
3.022000e+00 -7.527009e-02 -7.551847e-02 
3.023000e+00 -7.468246e-02 -7.491675e-02 
3.024000e+00 -7.409410e-02 -7.431429e-02 
3.025000e+00 -7.350502e-02 -7.371110e-02 
3.026000e+00 -7.291521e-02 -7.310717e-02 
3.027000e+00 -7.232469e-02 -7.250252e-02 
3.028000e+00 -7.173346e-02 -7.189715e-02 
3.029000e+00 -7.114154e-02 -7.129107e-02 
3.030000e+00 -7.054891e-02 -7.068428e-02 
3.031000e+00 -6.995559e-02 -7.007678e-02 
3.032000e+00 -6.936159e-02 -6.946859e-02 
3.033000e+00 -6.876691e-02 -6.885972e-02 
3.034000e+00 -6.817156e-02 -6.825016e-02 
3.035000e+00 -6.757554e-02 -6.763992e-02 
3.036000e+00 -6.697886e-02 -6.702901e-02 
3.037000e+00 -6.638152e-02 -6.641743e-02 
3.038000e+00 -6.578354e-02 -6.580520e-02 
3.039000e+00 -6.518491e-02 -6.519231e-02 
3.040000e+00 -6.458564e-02 -6.457878e-02 
3.041000e+00 -6.398575e-02 -6.396461e-02 
3.042000e+00 -6.338522e-02 -6.334980e-02 
3.043000e+00 -6.278408e-02 -6.273436e-02 
3.044000e+00 -6.218233e-02 -6.211830e-02 
3.045000e+00 -6.157996e-02 -6.150163e-02 
3.046000e+00 -6.097700e-02 -6.088434e-02 
3.047000e+00 -6.037344e-02 -6.026645e-02 
3.048000e+00 -5.976929e-02 -5.964796e-02 
3.049000e+00 -5.916455e-02 -5.902888e-02 
3.050000e+00 -5.855924e-02 -5.840921e-02 
3.051000e+00 -5.795336e-02 -5.778897e-02 
3.052000e+00 -5.734691e-02 -5.716815e-02 
3.053000e+00 -5.673991e-02 -5.654677e-02 
3.054000e+00 -5.613234e-02 -5.592482e-02 
3.055000e+00 -5.552424e-02 -5.530232e-02 
3.056000e+00 -5.491559e-02 -5.467927e-02 
3.057000e+00 -5.430640e-02 -5.405567e-02 
3.058000e+00 -5.369668e-02 -5.343155e-02 
3.059000e+00 -5.308645e-02 -5.280689e-02 
3.060000e+00 -5.247569e-02 -5.218170e-02 
3.061000e+00 -5.186442e-02 -5.155600e-02 
3.062000e+00 -5.125265e-02 -5.092979e-02 
3.063000e+00 -5.064038e-02 -5.030308e-02 
3.064000e+00 -5.002762e-02 -4.967586e-02 
3.065000e+00 -4.941437e-02 -4.904815e-02 
3.066000e+00 -4.880064e-02 -4.841996e-02 
3.067000e+00 -4.818643e-02 -4.779129e-02 
3.068000e+00 -4.757176e-02 -4.716214e-02 
3.069000e+00 -4.695662e-02 -4.653252e-02 
3.070000e+00 -4.634103e-02 -4.590245e-02 
3.071000e+00 -4.572498e-02 -4.527191e-02 
3.072000e+00 -4.510850e-02 -4.464093e-02 
3.073000e+00 -4.449157e-02 -4.400951e-02 
3.074000e+00 -4.387421e-02 -4.337765e-02 
3.075000e+00 -4.325643e-02 -4.274536e-02 
3.076000e+00 -4.263823e-02 -4.211265e-02 
3.077000e+00 -4.201961e-02 -4.147952e-02 
3.078000e+00 -4.140059e-02 -4.084598e-02 
3.079000e+00 -4.078117e-02 -4.021204e-02 
3.080000e+00 -4.016135e-02 -3.957769e-02 
3.081000e+00 -3.954114e-02 -3.894296e-02 
3.082000e+00 -3.892055e-02 -3.830784e-02 
3.083000e+00 -3.829959e-02 -3.767234e-02 
3.084000e+00 -3.767825e-02 -3.703646e-02 
3.085000e+00 -3.705655e-02 -3.640022e-02 
3.086000e+00 -3.643450e-02 -3.576362e-02 
3.087000e+00 -3.581209e-02 -3.512667e-02 
3.088000e+00 -3.518933e-02 -3.448937e-02 
3.089000e+00 -3.456624e-02 -3.385172e-02 
3.090000e+00 -3.394281e-02 -3.321375e-02 
3.091000e+00 -3.331906e-02 -3.257544e-02 
3.092000e+00 -3.269498e-02 -3.193681e-02 
3.093000e+00 -3.207060e-02 -3.129787e-02 
3.094000e+00 -3.144590e-02 -3.065862e-02 
3.095000e+00 -3.082090e-02 -3.001906e-02 
3.096000e+00 -3.019561e-02 -2.937921e-02 
3.097000e+00 -2.957003e-02 -2.873907e-02 
3.098000e+00 -2.894416e-02 -2.809864e-02 
3.099000e+00 -2.831802e-02 -2.745794e-02 
3.100000e+00 -2.769160e-02 -2.681696e-02 
3.101000e+00 -2.706493e-02 -2.617572e-02 
3.102000e+00 -2.643799e-02 -2.553423e-02 
3.103000e+00 -2.581080e-02 -2.489248e-02 
3.104000e+00 -2.518337e-02 -2.425048e-02 
3.105000e+00 -2.455569e-02 -2.360825e-02 
3.106000e+00 -2.392779e-02 -2.296578e-02 
3.107000e+00 -2.329965e-02 -2.232309e-02 
3.108000e+00 -2.267130e-02 -2.168018e-02 
3.109000e+00 -2.204273e-02 -2.103705e-02 
3.110000e+00 -2.141395e-02 -2.039372e-02 
3.111000e+00 -2.078497e-02 -1.975019e-02 
3.112000e+00 -2.015580e-02 -1.910646e-02 
3.113000e+00 -1.952644e-02 -1.846255e-02 
3.114000e+00 -1.889689e-02 -1.781846e-02 
3.115000e+00 -1.826717e-02 -1.717419e-02 
3.116000e+00 -1.763727e-02 -1.652975e-02 
3.117000e+00 -1.700721e-02 -1.588515e-02 
3.118000e+00 -1.637700e-02 -1.524040e-02 
3.119000e+00 -1.574663e-02 -1.459549e-02 
3.120000e+00 -1.511612e-02 -1.395045e-02 
3.121000e+00 -1.448547e-02 -1.330526e-02 
3.122000e+00 -1.385468e-02 -1.265995e-02 
3.123000e+00 -1.322377e-02 -1.201452e-02 
3.124000e+00 -1.259274e-02 -1.136897e-02 
3.125000e+00 -1.196159e-02 -1.072331e-02 
3.126000e+00 -1.133034e-02 -1.007754e-02 
3.127000e+00 -1.069899e-02 -9.431678e-03 
3.128000e+00 -1.006754e-02 -8.785724e-03 
3.129000e+00 -9.435998e-03 -8.139687e-03 
3.130000e+00 -8.804377e-03 -7.493571e-03 
3.131000e+00 -8.172680e-03 -6.847385e-03 
3.132000e+00 -7.540914e-03 -6.201133e-03 
3.133000e+00 -6.909084e-03 -5.554822e-03 
3.134000e+00 -6.277196e-03 -4.908460e-03 
3.135000e+00 -5.645258e-03 -4.262052e-03 
3.136000e+00 -5.013275e-03 -3.615605e-03 
3.137000e+00 -4.381254e-03 -2.969125e-03 
3.138000e+00 -3.749201e-03 -2.322619e-03 
3.139000e+00 -3.117122e-03 -1.676093e-03 
3.140000e+00 -2.485024e-03 -1.029554e-03 
3.141000e+00 -1.852912e-03 -3.830084e-04 
3.142000e+00 -1.220794e-03 2.635377e-04 
3.143000e+00 -5.886754e-04 9.100777e-04 
3.144000e+00 4.343758e-05 1.556605e-03 
3.145000e+00 6.755384e-04 2.203113e-03 
3.146000e+00 1.307621e-03 2.849596e-03 
3.147000e+00 1.939679e-03 3.496047e-03 
3.148000e+00 2.571705e-03 4.142459e-03 
3.149000e+00 3.203695e-03 4.788827e-03 
3.150000e+00 3.835641e-03 5.435143e-03 
3.151000e+00 4.467537e-03 6.081401e-03 
3.152000e+00 5.099376e-03 6.727595e-03 
3.153000e+00 5.731154e-03 7.373718e-03 
3.154000e+00 6.362862e-03 8.019764e-03 
3.155000e+00 6.994495e-03 8.665726e-03 
3.156000e+00 7.626047e-03 9.311598e-03 
3.157000e+00 8.257511e-03 9.957373e-03 
3.158000e+00 8.888882e-03 1.060305e-02 
3.159000e+00 9.520152e-03 1.124861e-02 
3.160000e+00 1.015131e-02 1.189405e-02 
3.161000e+00 1.078237e-02 1.253938e-02 
3.162000e+00 1.141330e-02 1.318457e-02 
3.163000e+00 1.204410e-02 1.382963e-02 
3.164000e+00 1.267478e-02 1.447455e-02 
3.165000e+00 1.330531e-02 1.511932e-02 
3.166000e+00 1.393570e-02 1.576394e-02 
3.167000e+00 1.456595e-02 1.640839e-02 
3.168000e+00 1.519603e-02 1.705268e-02 
3.169000e+00 1.582595e-02 1.769679e-02 
3.170000e+00 1.645570e-02 1.834072e-02 
3.171000e+00 1.708528e-02 1.898447e-02 
3.172000e+00 1.771467e-02 1.962802e-02 
3.173000e+00 1.834388e-02 2.027137e-02 
3.174000e+00 1.897289e-02 2.091452e-02 
3.175000e+00 1.960170e-02 2.155745e-02 
3.176000e+00 2.023031e-02 2.220017e-02 
3.177000e+00 2.085870e-02 2.284266e-02 
3.178000e+00 2.148687e-02 2.348492e-02 
3.179000e+00 2.211481e-02 2.412693e-02 
3.180000e+00 2.274253e-02 2.476871e-02 
3.181000e+00 2.337000e-02 2.541023e-02 
3.182000e+00 2.399723e-02 2.605150e-02 
3.183000e+00 2.462421e-02 2.669250e-02 
3.184000e+00 2.525093e-02 2.733323e-02 
3.185000e+00 2.587739e-02 2.797369e-02 
3.186000e+00 2.650358e-02 2.861386e-02 
3.187000e+00 2.712950e-02 2.925374e-02 
3.188000e+00 2.775513e-02 2.989333e-02 
3.189000e+00 2.838047e-02 3.053261e-02 
3.190000e+00 2.900552e-02 3.117158e-02 
3.191000e+00 2.963027e-02 3.181025e-02 
3.192000e+00 3.025472e-02 3.244858e-02 
3.193000e+00 3.087885e-02 3.308659e-02 
3.194000e+00 3.150266e-02 3.372427e-02 
3.195000e+00 3.212614e-02 3.436161e-02 
3.196000e+00 3.274929e-02 3.499860e-02 
3.197000e+00 3.337211e-02 3.563523e-02 
3.198000e+00 3.399458e-02 3.627151e-02 
3.199000e+00 3.461670e-02 3.690742e-02 
3.200000e+00 3.523846e-02 3.754296e-02 
3.201000e+00 3.585987e-02 3.817812e-02 
3.202000e+00 3.648090e-02 3.881289e-02 
3.203000e+00 3.710156e-02 3.944728e-02 
3.204000e+00 3.772183e-02 4.008126e-02 
3.205000e+00 3.834172e-02 4.071484e-02 
3.206000e+00 3.896122e-02 4.134801e-02 
3.207000e+00 3.958032e-02 4.198077e-02 
3.208000e+00 4.019901e-02 4.261310e-02 
3.209000e+00 4.081729e-02 4.324500e-02 
3.210000e+00 4.143515e-02 4.387647e-02 
3.211000e+00 4.205259e-02 4.450750e-02 
3.212000e+00 4.266959e-02 4.513807e-02 
3.213000e+00 4.328616e-02 4.576820e-02 
3.214000e+00 4.390229e-02 4.639786e-02 
3.215000e+00 4.451797e-02 4.702705e-02 
3.216000e+00 4.513319e-02 4.765578e-02 
3.217000e+00 4.574796e-02 4.828402e-02 
3.218000e+00 4.636226e-02 4.891178e-02 
3.219000e+00 4.697608e-02 4.953904e-02 
3.220000e+00 4.758942e-02 5.016581e-02 
3.221000e+00 4.820228e-02 5.079207e-02 
3.222000e+00 4.881465e-02 5.141782e-02 
3.223000e+00 4.942652e-02 5.204306e-02 
3.224000e+00 5.003789e-02 5.266777e-02 
3.225000e+00 5.064875e-02 5.329195e-02 
3.226000e+00 5.125909e-02 5.391560e-02 
3.227000e+00 5.186891e-02 5.453870e-02 
3.228000e+00 5.247820e-02 5.516126e-02 
3.229000e+00 5.308696e-02 5.578326e-02 
3.230000e+00 5.369518e-02 5.640470e-02 
3.231000e+00 5.430286e-02 5.702558e-02 
3.232000e+00 5.490998e-02 5.764588e-02 
3.233000e+00 5.551655e-02 5.826560e-02 
3.234000e+00 5.612255e-02 5.888474e-02 
3.235000e+00 5.672798e-02 5.950329e-02 
3.236000e+00 5.733283e-02 6.012124e-02 
3.237000e+00 5.793711e-02 6.073859e-02 
3.238000e+00 5.854079e-02 6.135532e-02 
3.239000e+00 5.914389e-02 6.197145e-02 
3.240000e+00 5.974638e-02 6.258694e-02 
3.241000e+00 6.034827e-02 6.320182e-02 
3.242000e+00 6.094954e-02 6.381605e-02 
3.243000e+00 6.155020e-02 6.442965e-02 
3.244000e+00 6.215024e-02 6.504260e-02 
3.245000e+00 6.274964e-02 6.565490e-02 
3.246000e+00 6.334841e-02 6.626654e-02 
3.247000e+00 6.394654e-02 6.687752e-02 
3.248000e+00 6.454402e-02 6.748782e-02 
3.249000e+00 6.514085e-02 6.809745e-02 
3.250000e+00 6.573702e-02 6.870639e-02 
3.251000e+00 6.633253e-02 6.931465e-02 
3.252000e+00 6.692736e-02 6.992221e-02 
3.253000e+00 6.752152e-02 7.052908e-02 
3.254000e+00 6.811500e-02 7.113523e-02 
3.255000e+00 6.870779e-02 7.174067e-02 
3.256000e+00 6.929988e-02 7.234539e-02 
3.257000e+00 6.989127e-02 7.294939e-02 
3.258000e+00 7.048196e-02 7.355266e-02 
3.259000e+00 7.107194e-02 7.415519e-02 
3.260000e+00 7.166120e-02 7.475698e-02 
3.261000e+00 7.224973e-02 7.535802e-02 
3.262000e+00 7.283754e-02 7.595830e-02 
3.263000e+00 7.342461e-02 7.655782e-02 
3.264000e+00 7.401094e-02 7.715658e-02 
3.265000e+00 7.459653e-02 7.775457e-02 
3.266000e+00 7.518136e-02 7.835177e-02 
3.267000e+00 7.576544e-02 7.894820e-02 
3.268000e+00 7.634875e-02 7.954383e-02 
3.269000e+00 7.693129e-02 8.013866e-02 
3.270000e+00 7.751306e-02 8.073270e-02 
3.271000e+00 7.809405e-02 8.132592e-02 
3.272000e+00 7.867425e-02 8.191834e-02 
3.273000e+00 7.925365e-02 8.250993e-02 
3.274000e+00 7.983226e-02 8.310070e-02 
3.275000e+00 8.041007e-02 8.369063e-02 
3.276000e+00 8.098707e-02 8.427973e-02 
3.277000e+00 8.156325e-02 8.486799e-02 
3.278000e+00 8.213861e-02 8.545539e-02 
3.279000e+00 8.271315e-02 8.604195e-02 
3.280000e+00 8.328685e-02 8.662764e-02 
3.281000e+00 8.385972e-02 8.721247e-02 
3.282000e+00 8.443174e-02 8.779642e-02 
3.283000e+00 8.500292e-02 8.837950e-02 
3.284000e+00 8.557324e-02 8.896170e-02 
3.285000e+00 8.614270e-02 8.954300e-02 
3.286000e+00 8.671129e-02 9.012341e-02 
3.287000e+00 8.727902e-02 9.070292e-02 
3.288000e+00 8.784586e-02 9.128153e-02 
3.289000e+00 8.841183e-02 9.185922e-02 
3.290000e+00 8.897691e-02 9.243599e-02 
3.291000e+00 8.954109e-02 9.301185e-02 
3.292000e+00 9.010437e-02 9.358677e-02 
3.293000e+00 9.066676e-02 9.416076e-02 
3.294000e+00 9.122823e-02 9.473380e-02 
3.295000e+00 9.178878e-02 9.530591e-02 
3.296000e+00 9.234842e-02 9.587706e-02 
3.297000e+00 9.290713e-02 9.644725e-02 
3.298000e+00 9.346491e-02 9.701648e-02 
3.299000e+00 9.402175e-02 9.758474e-02 
3.300000e+00 9.457764e-02 9.815203e-02 
3.301000e+00 9.513259e-02 9.871834e-02 
3.302000e+00 9.568659e-02 9.928367e-02 
3.303000e+00 9.623963e-02 9.984800e-02 
3.304000e+00 9.679170e-02 1.004113e-01 
3.305000e+00 9.734281e-02 1.009737e-01 
3.306000e+00 9.789293e-02 1.015350e-01 
3.307000e+00 9.844208e-02 1.020953e-01 
3.308000e+00 9.899025e-02 1.026546e-01 
3.309000e+00 9.953742e-02 1.032129e-01 
3.310000e+00 1.000836e-01 1.037701e-01 
3.311000e+00 1.006288e-01 1.043263e-01 
3.312000e+00 1.011729e-01 1.048815e-01 
3.313000e+00 1.017161e-01 1.054356e-01 
3.314000e+00 1.022582e-01 1.059887e-01 
3.315000e+00 1.027993e-01 1.065407e-01 
3.316000e+00 1.033394e-01 1.070917e-01 
3.317000e+00 1.038785e-01 1.076416e-01 
3.318000e+00 1.044165e-01 1.081904e-01 
3.319000e+00 1.049535e-01 1.087381e-01 
3.320000e+00 1.054894e-01 1.092848e-01 
3.321000e+00 1.060243e-01 1.098304e-01 
3.322000e+00 1.065581e-01 1.103748e-01 
3.323000e+00 1.070908e-01 1.109182e-01 
3.324000e+00 1.076225e-01 1.114605e-01 
3.325000e+00 1.081531e-01 1.120017e-01 
3.326000e+00 1.086826e-01 1.125417e-01 
3.327000e+00 1.092110e-01 1.130806e-01 
3.328000e+00 1.097384e-01 1.136184e-01 
3.329000e+00 1.102646e-01 1.141551e-01 
3.330000e+00 1.107898e-01 1.146906e-01 
3.331000e+00 1.113138e-01 1.152250e-01 
3.332000e+00 1.118368e-01 1.157583e-01 
3.333000e+00 1.123586e-01 1.162904e-01 
3.334000e+00 1.128793e-01 1.168213e-01 
3.335000e+00 1.133988e-01 1.173511e-01 
3.336000e+00 1.139173e-01 1.178797e-01 
3.337000e+00 1.144346e-01 1.184071e-01 
3.338000e+00 1.149508e-01 1.189334e-01 
3.339000e+00 1.154658e-01 1.194585e-01 
3.340000e+00 1.159796e-01 1.199824e-01 
3.341000e+00 1.164924e-01 1.205051e-01 
3.342000e+00 1.170039e-01 1.210266e-01 
3.343000e+00 1.175143e-01 1.215469e-01 
3.344000e+00 1.180235e-01 1.220660e-01 
3.345000e+00 1.185315e-01 1.225839e-01 
3.346000e+00 1.190384e-01 1.231005e-01 
3.347000e+00 1.195441e-01 1.236160e-01 
3.348000e+00 1.200486e-01 1.241302e-01 
3.349000e+00 1.205519e-01 1.246431e-01 
3.350000e+00 1.210540e-01 1.251549e-01 
3.351000e+00 1.215548e-01 1.256654e-01 
3.352000e+00 1.220545e-01 1.261746e-01 
3.353000e+00 1.225530e-01 1.266826e-01 
3.354000e+00 1.230502e-01 1.271894e-01 
3.355000e+00 1.235463e-01 1.276948e-01 
3.356000e+00 1.240410e-01 1.281991e-01 
3.357000e+00 1.245346e-01 1.287020e-01 
3.358000e+00 1.250269e-01 1.292037e-01 
3.359000e+00 1.255180e-01 1.297040e-01 
3.360000e+00 1.260078e-01 1.302031e-01 
3.361000e+00 1.264964e-01 1.307009e-01 
3.362000e+00 1.269838e-01 1.311974e-01 
3.363000e+00 1.274698e-01 1.316927e-01 
3.364000e+00 1.279546e-01 1.321866e-01 
3.365000e+00 1.284381e-01 1.326791e-01 
3.366000e+00 1.289204e-01 1.331704e-01 
3.367000e+00 1.294014e-01 1.336604e-01 
3.368000e+00 1.298811e-01 1.341490e-01 
3.369000e+00 1.303595e-01 1.346363e-01 
3.370000e+00 1.308366e-01 1.351223e-01 
3.371000e+00 1.313124e-01 1.356069e-01 
3.372000e+00 1.317869e-01 1.360902e-01 
3.373000e+00 1.322601e-01 1.365721e-01 
3.374000e+00 1.327320e-01 1.370527e-01 
3.375000e+00 1.332026e-01 1.375320e-01 
3.376000e+00 1.336718e-01 1.380098e-01 
3.377000e+00 1.341397e-01 1.384863e-01 
3.378000e+00 1.346063e-01 1.389615e-01 
3.379000e+00 1.350716e-01 1.394352e-01 
3.380000e+00 1.355355e-01 1.399076e-01 
3.381000e+00 1.359981e-01 1.403786e-01 
3.382000e+00 1.364594e-01 1.408482e-01 
3.383000e+00 1.369193e-01 1.413164e-01 
3.384000e+00 1.373778e-01 1.417832e-01 
3.385000e+00 1.378350e-01 1.422486e-01 
3.386000e+00 1.382908e-01 1.427126e-01 
3.387000e+00 1.387452e-01 1.431752e-01 
3.388000e+00 1.391983e-01 1.436364e-01 
3.389000e+00 1.396500e-01 1.440962e-01 
3.390000e+00 1.401003e-01 1.445545e-01 
3.391000e+00 1.405492e-01 1.450114e-01 
3.392000e+00 1.409967e-01 1.454669e-01 
3.393000e+00 1.414429e-01 1.459209e-01 
3.394000e+00 1.418876e-01 1.463735e-01 
3.395000e+00 1.423310e-01 1.468247e-01 
3.396000e+00 1.427729e-01 1.472744e-01 
3.397000e+00 1.432134e-01 1.477226e-01 
3.398000e+00 1.436525e-01 1.481694e-01 
3.399000e+00 1.440902e-01 1.486148e-01 
3.400000e+00 1.445265e-01 1.490586e-01 
3.401000e+00 1.449614e-01 1.495010e-01 
3.402000e+00 1.453948e-01 1.499419e-01 
3.403000e+00 1.458267e-01 1.503814e-01 
3.404000e+00 1.462573e-01 1.508193e-01 
3.405000e+00 1.466864e-01 1.512558e-01 
3.406000e+00 1.471140e-01 1.516907e-01 
3.407000e+00 1.475402e-01 1.521242e-01 
3.408000e+00 1.479650e-01 1.525562e-01 
3.409000e+00 1.483882e-01 1.529867e-01 
3.410000e+00 1.488101e-01 1.534156e-01 
3.411000e+00 1.492304e-01 1.538431e-01 
3.412000e+00 1.496493e-01 1.542690e-01 
3.413000e+00 1.500667e-01 1.546934e-01 
3.414000e+00 1.504826e-01 1.551163e-01 
3.415000e+00 1.508971e-01 1.555377e-01 
3.416000e+00 1.513101e-01 1.559575e-01 
3.417000e+00 1.517215e-01 1.563758e-01 
3.418000e+00 1.521315e-01 1.567926e-01 
3.419000e+00 1.525400e-01 1.572078e-01 
3.420000e+00 1.529470e-01 1.576215e-01 
3.421000e+00 1.533524e-01 1.580336e-01 
3.422000e+00 1.537564e-01 1.584442e-01 
3.423000e+00 1.541589e-01 1.588532e-01 
3.424000e+00 1.545598e-01 1.592606e-01 
3.425000e+00 1.549592e-01 1.596665e-01 
3.426000e+00 1.553571e-01 1.600708e-01 
3.427000e+00 1.557535e-01 1.604735e-01 
3.428000e+00 1.561483e-01 1.608747e-01 
3.429000e+00 1.565416e-01 1.612742e-01 
3.430000e+00 1.569334e-01 1.616722e-01 
3.431000e+00 1.573236e-01 1.620686e-01 
3.432000e+00 1.577123e-01 1.624634e-01 
3.433000e+00 1.580994e-01 1.628567e-01 
3.434000e+00 1.584850e-01 1.632483e-01 
3.435000e+00 1.588690e-01 1.636383e-01 
3.436000e+00 1.592515e-01 1.640267e-01 
3.437000e+00 1.596324e-01 1.644135e-01 
3.438000e+00 1.600117e-01 1.647986e-01 
3.439000e+00 1.603895e-01 1.651822e-01 
3.440000e+00 1.607656e-01 1.655641e-01 
3.441000e+00 1.611403e-01 1.659445e-01 
3.442000e+00 1.615133e-01 1.663231e-01 
3.443000e+00 1.618847e-01 1.667002e-01 
3.444000e+00 1.622546e-01 1.670756e-01 
3.445000e+00 1.626229e-01 1.674494e-01 
3.446000e+00 1.629896e-01 1.678215e-01 
3.447000e+00 1.633546e-01 1.681920e-01 
3.448000e+00 1.637181e-01 1.685609e-01 
3.449000e+00 1.640800e-01 1.689281e-01 
3.450000e+00 1.644403e-01 1.692936e-01 
3.451000e+00 1.647989e-01 1.696575e-01 
3.452000e+00 1.651560e-01 1.700197e-01 
3.453000e+00 1.655114e-01 1.703803e-01 
3.454000e+00 1.658653e-01 1.707392e-01 
3.455000e+00 1.662174e-01 1.710964e-01 
3.456000e+00 1.665680e-01 1.714519e-01 
3.457000e+00 1.669170e-01 1.718058e-01 
3.458000e+00 1.672643e-01 1.721580e-01 
3.459000e+00 1.676099e-01 1.725085e-01 
3.460000e+00 1.679540e-01 1.728573e-01 
3.461000e+00 1.682964e-01 1.732044e-01 
3.462000e+00 1.686371e-01 1.735498e-01 
3.463000e+00 1.689762e-01 1.738936e-01 
3.464000e+00 1.693137e-01 1.742356e-01 
3.465000e+00 1.696495e-01 1.745759e-01 
3.466000e+00 1.699836e-01 1.749146e-01 
3.467000e+00 1.703161e-01 1.752515e-01 
3.468000e+00 1.706469e-01 1.755867e-01 
3.469000e+00 1.709761e-01 1.759202e-01 
3.470000e+00 1.713036e-01 1.762519e-01 
3.471000e+00 1.716294e-01 1.765820e-01 
3.472000e+00 1.719536e-01 1.769103e-01 
3.473000e+00 1.722761e-01 1.772369e-01 
3.474000e+00 1.725968e-01 1.775618e-01 
3.475000e+00 1.729160e-01 1.778849e-01 
3.476000e+00 1.732334e-01 1.782063e-01 
3.477000e+00 1.735491e-01 1.785260e-01 
3.478000e+00 1.738632e-01 1.788439e-01 
3.479000e+00 1.741755e-01 1.791601e-01 
3.480000e+00 1.744862e-01 1.794745e-01 
3.481000e+00 1.747952e-01 1.797872e-01 
3.482000e+00 1.751024e-01 1.800981e-01 
3.483000e+00 1.754080e-01 1.804073e-01 
3.484000e+00 1.757119e-01 1.807147e-01 
3.485000e+00 1.760140e-01 1.810204e-01 
3.486000e+00 1.763144e-01 1.813243e-01 
3.487000e+00 1.766132e-01 1.816264e-01 
3.488000e+00 1.769102e-01 1.819268e-01 
3.489000e+00 1.772055e-01 1.822254e-01 
3.490000e+00 1.774990e-01 1.825222e-01 
3.491000e+00 1.777909e-01 1.828172e-01 
3.492000e+00 1.780810e-01 1.831105e-01 
3.493000e+00 1.783694e-01 1.834020e-01 
3.494000e+00 1.786560e-01 1.836917e-01 
3.495000e+00 1.789409e-01 1.839796e-01 
3.496000e+00 1.792241e-01 1.842657e-01 
3.497000e+00 1.795056e-01 1.845501e-01 
3.498000e+00 1.797853e-01 1.848326e-01 
3.499000e+00 1.800632e-01 1.851134e-01 
3.500000e+00 1.803395e-01 1.853923e-01 
3.501000e+00 1.806139e-01 1.856695e-01 
3.502000e+00 1.808866e-01 1.859449e-01 
3.503000e+00 1.811576e-01 1.862184e-01 
3.504000e+00 1.814268e-01 1.864901e-01 
3.505000e+00 1.816943e-01 1.867601e-01 
3.506000e+00 1.819600e-01 1.870282e-01 
3.507000e+00 1.822239e-01 1.872945e-01 
3.508000e+00 1.824861e-01 1.875590e-01 
3.509000e+00 1.827465e-01 1.878217e-01 
3.510000e+00 1.830051e-01 1.880825e-01 
3.511000e+00 1.832620e-01 1.883415e-01 
3.512000e+00 1.835171e-01 1.885987e-01 
3.513000e+00 1.837704e-01 1.888541e-01 
3.514000e+00 1.840220e-01 1.891077e-01 
3.515000e+00 1.842717e-01 1.893594e-01 
3.516000e+00 1.845197e-01 1.896093e-01 
3.517000e+00 1.847659e-01 1.898573e-01 
3.518000e+00 1.850104e-01 1.901035e-01 
3.519000e+00 1.852530e-01 1.903479e-01 
3.520000e+00 1.854938e-01 1.905904e-01 
3.521000e+00 1.857329e-01 1.908311e-01 
3.522000e+00 1.859702e-01 1.910700e-01 
3.523000e+00 1.862056e-01 1.913070e-01 
3.524000e+00 1.864393e-01 1.915421e-01 
3.525000e+00 1.866712e-01 1.917754e-01 
3.526000e+00 1.869013e-01 1.920069e-01 
3.527000e+00 1.871296e-01 1.922365e-01 
3.528000e+00 1.873560e-01 1.924642e-01 
3.529000e+00 1.875807e-01 1.926901e-01 
3.530000e+00 1.878036e-01 1.929141e-01 
3.531000e+00 1.880247e-01 1.931363e-01 
3.532000e+00 1.882439e-01 1.933565e-01 
3.533000e+00 1.884613e-01 1.935750e-01 
3.534000e+00 1.886770e-01 1.937915e-01 
3.535000e+00 1.888908e-01 1.940062e-01 
3.536000e+00 1.891028e-01 1.942191e-01 
3.537000e+00 1.893130e-01 1.944300e-01 
3.538000e+00 1.895213e-01 1.946391e-01 
3.539000e+00 1.897278e-01 1.948463e-01 
3.540000e+00 1.899326e-01 1.950516e-01 
3.541000e+00 1.901355e-01 1.952551e-01 
3.542000e+00 1.903365e-01 1.954566e-01 
3.543000e+00 1.905358e-01 1.956563e-01 
3.544000e+00 1.907332e-01 1.958541e-01 
3.545000e+00 1.909287e-01 1.960500e-01 
3.546000e+00 1.911225e-01 1.962441e-01 
3.547000e+00 1.913144e-01 1.964362e-01 
3.548000e+00 1.915045e-01 1.966265e-01 
3.549000e+00 1.916927e-01 1.968149e-01 
3.550000e+00 1.918791e-01 1.970013e-01 
3.551000e+00 1.920637e-01 1.971859e-01 
3.552000e+00 1.922464e-01 1.973686e-01 
3.553000e+00 1.924273e-01 1.975494e-01 
3.554000e+00 1.926064e-01 1.977283e-01 
3.555000e+00 1.927836e-01 1.979053e-01 
3.556000e+00 1.929589e-01 1.980804e-01 
3.557000e+00 1.931325e-01 1.982536e-01 
3.558000e+00 1.933041e-01 1.984249e-01 
3.559000e+00 1.934739e-01 1.985943e-01 
3.560000e+00 1.936419e-01 1.987618e-01 
3.561000e+00 1.938080e-01 1.989274e-01 
3.562000e+00 1.939723e-01 1.990911e-01 
3.563000e+00 1.941347e-01 1.992529e-01 
3.564000e+00 1.942953e-01 1.994128e-01 
3.565000e+00 1.944540e-01 1.995707e-01 
3.566000e+00 1.946108e-01 1.997268e-01 
3.567000e+00 1.947658e-01 1.998809e-01 
3.568000e+00 1.949190e-01 2.000332e-01 
3.569000e+00 1.950702e-01 2.001835e-01 
3.570000e+00 1.952197e-01 2.003319e-01 
3.571000e+00 1.953672e-01 2.004784e-01 
3.572000e+00 1.955129e-01 2.006229e-01 
3.573000e+00 1.956567e-01 2.007656e-01 
3.574000e+00 1.957987e-01 2.009063e-01 
3.575000e+00 1.959388e-01 2.010451e-01 
3.576000e+00 1.960771e-01 2.011820e-01 
3.577000e+00 1.962134e-01 2.013170e-01 
3.578000e+00 1.963479e-01 2.014501e-01 
3.579000e+00 1.964806e-01 2.015812e-01 
3.580000e+00 1.966114e-01 2.017104e-01 
3.581000e+00 1.967403e-01 2.018377e-01 
3.582000e+00 1.968673e-01 2.019631e-01 
3.583000e+00 1.969925e-01 2.020865e-01 
3.584000e+00 1.971158e-01 2.022080e-01 
3.585000e+00 1.972372e-01 2.023276e-01 
3.586000e+00 1.973567e-01 2.024453e-01 
3.587000e+00 1.974744e-01 2.025610e-01 
3.588000e+00 1.975902e-01 2.026748e-01 
3.589000e+00 1.977041e-01 2.027867e-01 
3.590000e+00 1.978162e-01 2.028966e-01 
3.591000e+00 1.979264e-01 2.030047e-01 
3.592000e+00 1.980347e-01 2.031107e-01 
3.593000e+00 1.981411e-01 2.032149e-01 
3.594000e+00 1.982457e-01 2.033171e-01 
3.595000e+00 1.983484e-01 2.034174e-01 
3.596000e+00 1.984492e-01 2.035158e-01 
3.597000e+00 1.985481e-01 2.036122e-01 
3.598000e+00 1.986451e-01 2.037067e-01 
3.599000e+00 1.987403e-01 2.037993e-01 
3.600000e+00 1.988336e-01 2.038899e-01 
3.601000e+00 1.989250e-01 2.039786e-01 
3.602000e+00 1.990145e-01 2.040654e-01 
3.603000e+00 1.991022e-01 2.041502e-01 
3.604000e+00 1.991879e-01 2.042331e-01 
3.605000e+00 1.992718e-01 2.043140e-01 
3.606000e+00 1.993538e-01 2.043931e-01 
3.607000e+00 1.994339e-01 2.044702e-01 
3.608000e+00 1.995122e-01 2.045453e-01 
3.609000e+00 1.995886e-01 2.046185e-01 
3.610000e+00 1.996630e-01 2.046898e-01 
3.611000e+00 1.997356e-01 2.047592e-01 
3.612000e+00 1.998064e-01 2.048266e-01 
3.613000e+00 1.998752e-01 2.048920e-01 
3.614000e+00 1.999422e-01 2.049556e-01 
3.615000e+00 2.000072e-01 2.050172e-01 
3.616000e+00 2.000704e-01 2.050768e-01 
3.617000e+00 2.001318e-01 2.051346e-01 
3.618000e+00 2.001912e-01 2.051904e-01 
3.619000e+00 2.002487e-01 2.052442e-01 
3.620000e+00 2.003044e-01 2.052961e-01 
3.621000e+00 2.003582e-01 2.053461e-01 
3.622000e+00 2.004101e-01 2.053942e-01 
3.623000e+00 2.004601e-01 2.054403e-01 
3.624000e+00 2.005083e-01 2.054845e-01 
3.625000e+00 2.005545e-01 2.055267e-01 
3.626000e+00 2.005989e-01 2.055670e-01 
3.627000e+00 2.006414e-01 2.056054e-01 
3.628000e+00 2.006820e-01 2.056418e-01 
3.629000e+00 2.007208e-01 2.056763e-01 
3.630000e+00 2.007576e-01 2.057089e-01 
3.631000e+00 2.007926e-01 2.057395e-01 
3.632000e+00 2.008257e-01 2.057683e-01 
3.633000e+00 2.008569e-01 2.057950e-01 
3.634000e+00 2.008863e-01 2.058199e-01 
3.635000e+00 2.009138e-01 2.058428e-01 
3.636000e+00 2.009393e-01 2.058637e-01 
3.637000e+00 2.009631e-01 2.058828e-01 
3.638000e+00 2.009849e-01 2.058999e-01 
3.639000e+00 2.010048e-01 2.059151e-01 
3.640000e+00 2.010229e-01 2.059283e-01 
3.641000e+00 2.010391e-01 2.059396e-01 
3.642000e+00 2.010535e-01 2.059490e-01 
3.643000e+00 2.010659e-01 2.059565e-01 
3.644000e+00 2.010765e-01 2.059620e-01 
3.645000e+00 2.010852e-01 2.059656e-01 
3.646000e+00 2.010920e-01 2.059673e-01 
3.647000e+00 2.010970e-01 2.059671e-01 
3.648000e+00 2.011001e-01 2.059649e-01 
3.649000e+00 2.011013e-01 2.059608e-01 
3.650000e+00 2.011006e-01 2.059548e-01 
3.651000e+00 2.010981e-01 2.059468e-01 
3.652000e+00 2.010937e-01 2.059369e-01 
3.653000e+00 2.010875e-01 2.059251e-01 
3.654000e+00 2.010793e-01 2.059114e-01 
3.655000e+00 2.010693e-01 2.058958e-01 
3.656000e+00 2.010575e-01 2.058782e-01 
3.657000e+00 2.010437e-01 2.058588e-01 
3.658000e+00 2.010281e-01 2.058374e-01 
3.659000e+00 2.010107e-01 2.058141e-01 
3.660000e+00 2.009914e-01 2.057888e-01 
3.661000e+00 2.009702e-01 2.057617e-01 
3.662000e+00 2.009471e-01 2.057327e-01 
3.663000e+00 2.009222e-01 2.057017e-01 
3.664000e+00 2.008955e-01 2.056688e-01 
3.665000e+00 2.008668e-01 2.056340e-01 
3.666000e+00 2.008364e-01 2.055973e-01 
3.667000e+00 2.008040e-01 2.055587e-01 
3.668000e+00 2.007698e-01 2.055182e-01 
3.669000e+00 2.007338e-01 2.054757e-01 
3.670000e+00 2.006959e-01 2.054314e-01 
3.671000e+00 2.006561e-01 2.053852e-01 
3.672000e+00 2.006145e-01 2.053370e-01 
3.673000e+00 2.005710e-01 2.052870e-01 
3.674000e+00 2.005257e-01 2.052350e-01 
3.675000e+00 2.004786e-01 2.051812e-01 
3.676000e+00 2.004296e-01 2.051254e-01 
3.677000e+00 2.003787e-01 2.050678e-01 
3.678000e+00 2.003260e-01 2.050082e-01 
3.679000e+00 2.002715e-01 2.049468e-01 
3.680000e+00 2.002151e-01 2.048834e-01 
3.681000e+00 2.001569e-01 2.048182e-01 
3.682000e+00 2.000968e-01 2.047511e-01 
3.683000e+00 2.000349e-01 2.046821e-01 
3.684000e+00 1.999712e-01 2.046112e-01 
3.685000e+00 1.999056e-01 2.045384e-01 
3.686000e+00 1.998382e-01 2.044637e-01 
3.687000e+00 1.997690e-01 2.043871e-01 
3.688000e+00 1.996979e-01 2.043087e-01 
3.689000e+00 1.996250e-01 2.042283e-01 
3.690000e+00 1.995503e-01 2.041461e-01 
3.691000e+00 1.994737e-01 2.040620e-01 
3.692000e+00 1.993953e-01 2.039761e-01 
3.693000e+00 1.993151e-01 2.038882e-01 
3.694000e+00 1.992331e-01 2.037985e-01 
3.695000e+00 1.991492e-01 2.037069e-01 
3.696000e+00 1.990635e-01 2.036135e-01 
3.697000e+00 1.989760e-01 2.035181e-01 
3.698000e+00 1.988867e-01 2.034209e-01 
3.699000e+00 1.987956e-01 2.033219e-01 
3.700000e+00 1.987026e-01 2.032209e-01 
3.701000e+00 1.986079e-01 2.031181e-01 
3.702000e+00 1.985113e-01 2.030135e-01 
3.703000e+00 1.984129e-01 2.029070e-01 
3.704000e+00 1.983128e-01 2.027986e-01 
3.705000e+00 1.982108e-01 2.026884e-01 
3.706000e+00 1.981070e-01 2.025763e-01 
3.707000e+00 1.980014e-01 2.024623e-01 
3.708000e+00 1.978940e-01 2.023465e-01 
3.709000e+00 1.977848e-01 2.022289e-01 
3.710000e+00 1.976738e-01 2.021094e-01 
3.711000e+00 1.975610e-01 2.019881e-01 
3.712000e+00 1.974464e-01 2.018649e-01 
3.713000e+00 1.973301e-01 2.017399e-01 
3.714000e+00 1.972119e-01 2.016130e-01 
3.715000e+00 1.970920e-01 2.014843e-01 
3.716000e+00 1.969702e-01 2.013538e-01 
3.717000e+00 1.968467e-01 2.012214e-01 
3.718000e+00 1.967214e-01 2.010872e-01 
3.719000e+00 1.965943e-01 2.009512e-01 
3.720000e+00 1.964655e-01 2.008134e-01 
3.721000e+00 1.963348e-01 2.006737e-01 
3.722000e+00 1.962024e-01 2.005322e-01 
3.723000e+00 1.960682e-01 2.003889e-01 
3.724000e+00 1.959323e-01 2.002437e-01 
3.725000e+00 1.957946e-01 2.000967e-01 
3.726000e+00 1.956551e-01 1.999480e-01 
3.727000e+00 1.955138e-01 1.997974e-01 
3.728000e+00 1.953708e-01 1.996450e-01 
3.729000e+00 1.952260e-01 1.994908e-01 
3.730000e+00 1.950795e-01 1.993348e-01 
3.731000e+00 1.949312e-01 1.991769e-01 
3.732000e+00 1.947812e-01 1.990173e-01 
3.733000e+00 1.946294e-01 1.988559e-01 
3.734000e+00 1.944759e-01 1.986927e-01 
3.735000e+00 1.943206e-01 1.985277e-01 
3.736000e+00 1.941635e-01 1.983609e-01 
3.737000e+00 1.940048e-01 1.981923e-01 
3.738000e+00 1.938443e-01 1.980219e-01 
3.739000e+00 1.936820e-01 1.978497e-01 
3.740000e+00 1.935180e-01 1.976758e-01 
3.741000e+00 1.933523e-01 1.975000e-01 
3.742000e+00 1.931849e-01 1.973225e-01 
3.743000e+00 1.930157e-01 1.971432e-01 
3.744000e+00 1.928448e-01 1.969622e-01 
3.745000e+00 1.926721e-01 1.967793e-01 
3.746000e+00 1.924978e-01 1.965947e-01 
3.747000e+00 1.923217e-01 1.964084e-01 
3.748000e+00 1.921440e-01 1.962203e-01 
3.749000e+00 1.919645e-01 1.960304e-01 
3.750000e+00 1.917832e-01 1.958387e-01 
3.751000e+00 1.916003e-01 1.956453e-01 
3.752000e+00 1.914157e-01 1.954502e-01 
3.753000e+00 1.912294e-01 1.952533e-01 
3.754000e+00 1.910414e-01 1.950546e-01 
3.755000e+00 1.908516e-01 1.948542e-01 
3.756000e+00 1.906602e-01 1.946521e-01 
3.757000e+00 1.904671e-01 1.944482e-01 
3.758000e+00 1.902723e-01 1.942426e-01 
3.759000e+00 1.900758e-01 1.940352e-01 
3.760000e+00 1.898776e-01 1.938261e-01 
3.761000e+00 1.896778e-01 1.936153e-01 
3.762000e+00 1.894762e-01 1.934028e-01 
3.763000e+00 1.892730e-01 1.931885e-01 
3.764000e+00 1.890681e-01 1.929726e-01 
3.765000e+00 1.888615e-01 1.927549e-01 
3.766000e+00 1.886533e-01 1.925355e-01 
3.767000e+00 1.884434e-01 1.923143e-01 
3.768000e+00 1.882318e-01 1.920915e-01 
3.769000e+00 1.880186e-01 1.918670e-01 
3.770000e+00 1.878037e-01 1.916407e-01 
3.771000e+00 1.875872e-01 1.914128e-01 
3.772000e+00 1.873690e-01 1.911832e-01 
3.773000e+00 1.871492e-01 1.909518e-01 
3.774000e+00 1.869277e-01 1.907188e-01 
3.775000e+00 1.867046e-01 1.904841e-01 
3.776000e+00 1.864798e-01 1.902477e-01 
3.777000e+00 1.862534e-01 1.900096e-01 
3.778000e+00 1.860253e-01 1.897699e-01 
3.779000e+00 1.857957e-01 1.895284e-01 
3.780000e+00 1.855643e-01 1.892853e-01 
3.781000e+00 1.853314e-01 1.890406e-01 
3.782000e+00 1.850969e-01 1.887941e-01 
3.783000e+00 1.848607e-01 1.885460e-01 
3.784000e+00 1.846229e-01 1.882963e-01 
3.785000e+00 1.843835e-01 1.880449e-01 
3.786000e+00 1.841425e-01 1.877918e-01 
3.787000e+00 1.838999e-01 1.875371e-01 
3.788000e+00 1.836556e-01 1.872807e-01 
3.789000e+00 1.834098e-01 1.870227e-01 
3.790000e+00 1.831624e-01 1.867630e-01 
3.791000e+00 1.829133e-01 1.865017e-01 
3.792000e+00 1.826627e-01 1.862388e-01 
3.793000e+00 1.824105e-01 1.859742e-01 
3.794000e+00 1.821567e-01 1.857080e-01 
3.795000e+00 1.819014e-01 1.854402e-01 
3.796000e+00 1.816444e-01 1.851708e-01 
3.797000e+00 1.813859e-01 1.848997e-01 
3.798000e+00 1.811258e-01 1.846271e-01 
3.799000e+00 1.808641e-01 1.843528e-01 
3.800000e+00 1.806009e-01 1.840769e-01 
3.801000e+00 1.803361e-01 1.837994e-01 
3.802000e+00 1.800697e-01 1.835203e-01 
3.803000e+00 1.798018e-01 1.832397e-01 
3.804000e+00 1.795323e-01 1.829574e-01 
3.805000e+00 1.792613e-01 1.826735e-01 
3.806000e+00 1.789888e-01 1.823881e-01 
3.807000e+00 1.787146e-01 1.821010e-01 
3.808000e+00 1.784390e-01 1.818124e-01 
3.809000e+00 1.781618e-01 1.815222e-01 
3.810000e+00 1.778831e-01 1.812304e-01 
3.811000e+00 1.776029e-01 1.809371e-01 
3.812000e+00 1.773211e-01 1.806422e-01 
3.813000e+00 1.770378e-01 1.803457e-01 
3.814000e+00 1.767530e-01 1.800477e-01 
3.815000e+00 1.764667e-01 1.797481e-01 
3.816000e+00 1.761788e-01 1.794470e-01 
3.817000e+00 1.758895e-01 1.791443e-01 
3.818000e+00 1.755986e-01 1.788401e-01 
3.819000e+00 1.753063e-01 1.785343e-01 
3.820000e+00 1.750124e-01 1.782270e-01 
3.821000e+00 1.747171e-01 1.779182e-01 
3.822000e+00 1.744202e-01 1.776078e-01 
3.823000e+00 1.741219e-01 1.772960e-01 
3.824000e+00 1.738221e-01 1.769825e-01 
3.825000e+00 1.735208e-01 1.766676e-01 
3.826000e+00 1.732181e-01 1.763512e-01 
3.827000e+00 1.729138e-01 1.760332e-01 
3.828000e+00 1.726081e-01 1.757138e-01 
3.829000e+00 1.723010e-01 1.753928e-01 
3.830000e+00 1.719923e-01 1.750704e-01 
3.831000e+00 1.716822e-01 1.747464e-01 
3.832000e+00 1.713707e-01 1.744210e-01 
3.833000e+00 1.710577e-01 1.740941e-01 
3.834000e+00 1.707433e-01 1.737656e-01 
3.835000e+00 1.704274e-01 1.734358e-01 
3.836000e+00 1.701101e-01 1.731044e-01 
3.837000e+00 1.697913e-01 1.727715e-01 
3.838000e+00 1.694711e-01 1.724372e-01 
3.839000e+00 1.691495e-01 1.721015e-01 
3.840000e+00 1.688265e-01 1.717642e-01 
3.841000e+00 1.685020e-01 1.714256e-01 
3.842000e+00 1.681762e-01 1.710854e-01 
3.843000e+00 1.678489e-01 1.707439e-01 
3.844000e+00 1.675202e-01 1.704008e-01 
3.845000e+00 1.671901e-01 1.700564e-01 
3.846000e+00 1.668586e-01 1.697105e-01 
3.847000e+00 1.665257e-01 1.693631e-01 
3.848000e+00 1.661915e-01 1.690144e-01 
3.849000e+00 1.658558e-01 1.686642e-01 
3.850000e+00 1.655187e-01 1.683126e-01 
3.851000e+00 1.651803e-01 1.679596e-01 
3.852000e+00 1.648405e-01 1.676052e-01 
3.853000e+00 1.644993e-01 1.672493e-01 
3.854000e+00 1.641567e-01 1.668921e-01 
3.855000e+00 1.638128e-01 1.665335e-01 
3.856000e+00 1.634676e-01 1.661734e-01 
3.857000e+00 1.631209e-01 1.658120e-01 
3.858000e+00 1.627729e-01 1.654492e-01 
3.859000e+00 1.624236e-01 1.650850e-01 
3.860000e+00 1.620729e-01 1.647195e-01 
3.861000e+00 1.617209e-01 1.643525e-01 
3.862000e+00 1.613675e-01 1.639842e-01 
3.863000e+00 1.610129e-01 1.636146e-01 
3.864000e+00 1.606568e-01 1.632435e-01 
3.865000e+00 1.602995e-01 1.628711e-01 
3.866000e+00 1.599409e-01 1.624974e-01 
3.867000e+00 1.595809e-01 1.621223e-01 
3.868000e+00 1.592196e-01 1.617459e-01 
3.869000e+00 1.588570e-01 1.613681e-01 
3.870000e+00 1.584931e-01 1.609890e-01 
3.871000e+00 1.581279e-01 1.606086e-01 
3.872000e+00 1.577614e-01 1.602269e-01 
3.873000e+00 1.573937e-01 1.598438e-01 
3.874000e+00 1.570246e-01 1.594594e-01 
3.875000e+00 1.566543e-01 1.590737e-01 
3.876000e+00 1.562826e-01 1.586867e-01 
3.877000e+00 1.559098e-01 1.582984e-01 
3.878000e+00 1.555356e-01 1.579088e-01 
3.879000e+00 1.551602e-01 1.575179e-01 
3.880000e+00 1.547835e-01 1.571257e-01 
3.881000e+00 1.544055e-01 1.567322e-01 
3.882000e+00 1.540263e-01 1.563374e-01 
3.883000e+00 1.536459e-01 1.559414e-01 
3.884000e+00 1.532642e-01 1.555441e-01 
3.885000e+00 1.528813e-01 1.551455e-01 
3.886000e+00 1.524971e-01 1.547456e-01 
3.887000e+00 1.521118e-01 1.543445e-01 
3.888000e+00 1.517252e-01 1.539422e-01 
3.889000e+00 1.513373e-01 1.535386e-01 
3.890000e+00 1.509483e-01 1.531337e-01 
3.891000e+00 1.505580e-01 1.527276e-01 
3.892000e+00 1.501665e-01 1.523203e-01 
3.893000e+00 1.497739e-01 1.519118e-01 
3.894000e+00 1.493800e-01 1.515020e-01 
3.895000e+00 1.489849e-01 1.510910e-01 
3.896000e+00 1.485887e-01 1.506787e-01 
3.897000e+00 1.481913e-01 1.502653e-01 
3.898000e+00 1.477926e-01 1.498507e-01 
3.899000e+00 1.473928e-01 1.494348e-01 
3.900000e+00 1.469919e-01 1.490178e-01 
3.901000e+00 1.465897e-01 1.485995e-01 
3.902000e+00 1.461864e-01 1.481801e-01 
3.903000e+00 1.457820e-01 1.477595e-01 
3.904000e+00 1.453764e-01 1.473377e-01 
3.905000e+00 1.449696e-01 1.469148e-01 
3.906000e+00 1.445617e-01 1.464906e-01 
3.907000e+00 1.441527e-01 1.460653e-01 
3.908000e+00 1.437425e-01 1.456389e-01 
3.909000e+00 1.433312e-01 1.452112e-01 
3.910000e+00 1.429188e-01 1.447825e-01 
3.911000e+00 1.425052e-01 1.443526e-01 
3.912000e+00 1.420905e-01 1.439215e-01 
3.913000e+00 1.416747e-01 1.434893e-01 
3.914000e+00 1.412578e-01 1.430560e-01 
3.915000e+00 1.408399e-01 1.426215e-01 
3.916000e+00 1.404208e-01 1.421860e-01 
3.917000e+00 1.400006e-01 1.417493e-01 
3.918000e+00 1.395793e-01 1.413115e-01 
3.919000e+00 1.391569e-01 1.408725e-01 
3.920000e+00 1.387335e-01 1.404325e-01 
3.921000e+00 1.383090e-01 1.399914e-01 
3.922000e+00 1.378834e-01 1.395492e-01 
3.923000e+00 1.374567e-01 1.391059e-01 
3.924000e+00 1.370290e-01 1.386615e-01 
3.925000e+00 1.366003e-01 1.382161e-01 
3.926000e+00 1.361704e-01 1.377696e-01 
3.927000e+00 1.357396e-01 1.373220e-01 
3.928000e+00 1.353077e-01 1.368733e-01 
3.929000e+00 1.348747e-01 1.364236e-01 
3.930000e+00 1.344407e-01 1.359728e-01 
3.931000e+00 1.340057e-01 1.355210e-01 
3.932000e+00 1.335697e-01 1.350681e-01 
3.933000e+00 1.331327e-01 1.346142e-01 
3.934000e+00 1.326946e-01 1.341593e-01 
3.935000e+00 1.322555e-01 1.337033e-01 
3.936000e+00 1.318155e-01 1.332463e-01 
3.937000e+00 1.313744e-01 1.327883e-01 
3.938000e+00 1.309323e-01 1.323293e-01 
3.939000e+00 1.304893e-01 1.318692e-01 
3.940000e+00 1.300453e-01 1.314082e-01 
3.941000e+00 1.296002e-01 1.309461e-01 
3.942000e+00 1.291543e-01 1.304831e-01 
3.943000e+00 1.287073e-01 1.300191e-01 
3.944000e+00 1.282594e-01 1.295541e-01 
3.945000e+00 1.278105e-01 1.290881e-01 
3.946000e+00 1.273607e-01 1.286211e-01 
3.947000e+00 1.269099e-01 1.281532e-01 
3.948000e+00 1.264581e-01 1.276843e-01 
3.949000e+00 1.260055e-01 1.272145e-01 
3.950000e+00 1.255518e-01 1.267437e-01 
3.951000e+00 1.250973e-01 1.262719e-01 
3.952000e+00 1.246418e-01 1.257992e-01 
3.953000e+00 1.241855e-01 1.253256e-01 
3.954000e+00 1.237282e-01 1.248510e-01 
3.955000e+00 1.232699e-01 1.243756e-01 
3.956000e+00 1.228108e-01 1.238991e-01 
3.957000e+00 1.223508e-01 1.234218e-01 
3.958000e+00 1.218899e-01 1.229436e-01 
3.959000e+00 1.214281e-01 1.224644e-01 
3.960000e+00 1.209654e-01 1.219844e-01 
3.961000e+00 1.205018e-01 1.215034e-01 
3.962000e+00 1.200374e-01 1.210216e-01 
3.963000e+00 1.195721e-01 1.205389e-01 
3.964000e+00 1.191059e-01 1.200552e-01 
3.965000e+00 1.186389e-01 1.195708e-01 
3.966000e+00 1.181710e-01 1.190854e-01 
3.967000e+00 1.177022e-01 1.185992e-01 
3.968000e+00 1.172326e-01 1.181121e-01 
3.969000e+00 1.167622e-01 1.176242e-01 
3.970000e+00 1.162909e-01 1.171354e-01 
3.971000e+00 1.158188e-01 1.166458e-01 
3.972000e+00 1.153459e-01 1.161553e-01 
3.973000e+00 1.148721e-01 1.156640e-01 
3.974000e+00 1.143976e-01 1.151718e-01 
3.975000e+00 1.139222e-01 1.146789e-01 
3.976000e+00 1.134460e-01 1.141851e-01 
3.977000e+00 1.129690e-01 1.136905e-01 
3.978000e+00 1.124912e-01 1.131951e-01 
3.979000e+00 1.120127e-01 1.126989e-01 
3.980000e+00 1.115333e-01 1.122019e-01 
3.981000e+00 1.110532e-01 1.117041e-01 
3.982000e+00 1.105723e-01 1.112056e-01 
3.983000e+00 1.100906e-01 1.107062e-01 
3.984000e+00 1.096082e-01 1.102061e-01 
3.985000e+00 1.091250e-01 1.097052e-01 
3.986000e+00 1.086410e-01 1.092035e-01 
3.987000e+00 1.081563e-01 1.087011e-01 
3.988000e+00 1.076709e-01 1.081979e-01 
3.989000e+00 1.071847e-01 1.076939e-01 
3.990000e+00 1.066978e-01 1.071893e-01 
3.991000e+00 1.062101e-01 1.066838e-01 
3.992000e+00 1.057218e-01 1.061777e-01 
3.993000e+00 1.052327e-01 1.056708e-01 
3.994000e+00 1.047429e-01 1.051632e-01 
3.995000e+00 1.042523e-01 1.046549e-01 
3.996000e+00 1.037611e-01 1.041458e-01 
3.997000e+00 1.032692e-01 1.036361e-01 
3.998000e+00 1.027766e-01 1.031257e-01 
3.999000e+00 1.022833e-01 1.026145e-01 
4.000000e+00 1.017893e-01 1.021027e-01 
4.001000e+00 1.012947e-01 1.015902e-01 
4.002000e+00 1.007994e-01 1.010770e-01 
4.003000e+00 1.003034e-01 1.005631e-01 
4.004000e+00 9.980672e-02 1.000485e-01 
4.005000e+00 9.930941e-02 9.953333e-02 
4.006000e+00 9.881145e-02 9.901747e-02 
4.007000e+00 9.831284e-02 9.850095e-02 
4.008000e+00 9.781359e-02 9.798378e-02 
4.009000e+00 9.731371e-02 9.746597e-02 
4.010000e+00 9.681319e-02 9.694752e-02 
4.011000e+00 9.631205e-02 9.642844e-02 
4.012000e+00 9.581029e-02 9.590873e-02 
4.013000e+00 9.530792e-02 9.538840e-02 
4.014000e+00 9.480493e-02 9.486746e-02 
4.015000e+00 9.430134e-02 9.434590e-02 
4.016000e+00 9.379715e-02 9.382374e-02 
4.017000e+00 9.329237e-02 9.330099e-02 
4.018000e+00 9.278700e-02 9.277763e-02 
4.019000e+00 9.228104e-02 9.225369e-02 
4.020000e+00 9.177451e-02 9.172917e-02 
4.021000e+00 9.126740e-02 9.120406e-02 
4.022000e+00 9.075973e-02 9.067839e-02 
4.023000e+00 9.025149e-02 9.015215e-02 
4.024000e+00 8.974269e-02 8.962534e-02 
4.025000e+00 8.923335e-02 8.909798e-02 
4.026000e+00 8.872345e-02 8.857007e-02 
4.027000e+00 8.821302e-02 8.804162e-02 
4.028000e+00 8.770204e-02 8.751262e-02 
4.029000e+00 8.719054e-02 8.698309e-02 
4.030000e+00 8.667851e-02 8.645303e-02 
4.031000e+00 8.616596e-02 8.592245e-02 
4.032000e+00 8.565289e-02 8.539135e-02 
4.033000e+00 8.513932e-02 8.485973e-02 
4.034000e+00 8.462524e-02 8.432761e-02 
4.035000e+00 8.411065e-02 8.379499e-02 
4.036000e+00 8.359558e-02 8.326187e-02 
4.037000e+00 8.308001e-02 8.272826e-02 
4.038000e+00 8.256396e-02 8.219416e-02 
4.039000e+00 8.204744e-02 8.165959e-02 
4.040000e+00 8.153043e-02 8.112454e-02 
4.041000e+00 8.101296e-02 8.058902e-02 
4.042000e+00 8.049503e-02 8.005304e-02 
4.043000e+00 7.997664e-02 7.951660e-02 
4.044000e+00 7.945780e-02 7.897970e-02 
4.045000e+00 7.893851e-02 7.844236e-02 
4.046000e+00 7.841877e-02 7.790458e-02 
4.047000e+00 7.789861e-02 7.736636e-02 
4.048000e+00 7.737800e-02 7.682771e-02 
4.049000e+00 7.685698e-02 7.628863e-02 
4.050000e+00 7.633553e-02 7.574914e-02 
4.051000e+00 7.581367e-02 7.520923e-02 
4.052000e+00 7.529139e-02 7.466891e-02 
4.053000e+00 7.476871e-02 7.412818e-02 
4.054000e+00 7.424564e-02 7.358706e-02 
4.055000e+00 7.372216e-02 7.304555e-02 
4.056000e+00 7.319830e-02 7.250365e-02 
4.057000e+00 7.267405e-02 7.196137e-02 
4.058000e+00 7.214943e-02 7.141871e-02 
4.059000e+00 7.162443e-02 7.087568e-02 
4.060000e+00 7.109906e-02 7.033228e-02 
4.061000e+00 7.057333e-02 6.978852e-02 
4.062000e+00 7.004724e-02 6.924441e-02 
4.063000e+00 6.952080e-02 6.869995e-02 
4.064000e+00 6.899402e-02 6.815515e-02 
4.065000e+00 6.846689e-02 6.761001e-02 
4.066000e+00 6.793942e-02 6.706454e-02 
4.067000e+00 6.741162e-02 6.651874e-02 
4.068000e+00 6.688350e-02 6.597261e-02 
4.069000e+00 6.635505e-02 6.542617e-02 
4.070000e+00 6.582629e-02 6.487942e-02 
4.071000e+00 6.529722e-02 6.433237e-02 
4.072000e+00 6.476785e-02 6.378501e-02 
4.073000e+00 6.423817e-02 6.323736e-02 
4.074000e+00 6.370820e-02 6.268942e-02 
4.075000e+00 6.317794e-02 6.214120e-02 
4.076000e+00 6.264740e-02 6.159270e-02 
4.077000e+00 6.211657e-02 6.104393e-02 
4.078000e+00 6.158548e-02 6.049489e-02 
4.079000e+00 6.105411e-02 5.994558e-02 
4.080000e+00 6.052248e-02 5.939602e-02 
4.081000e+00 5.999060e-02 5.884621e-02 
4.082000e+00 5.945846e-02 5.829616e-02 
4.083000e+00 5.892607e-02 5.774586e-02 
4.084000e+00 5.839344e-02 5.719533e-02 
4.085000e+00 5.786058e-02 5.664457e-02 
4.086000e+00 5.732748e-02 5.609359e-02 
4.087000e+00 5.679416e-02 5.554239e-02 
4.088000e+00 5.626061e-02 5.499097e-02 
4.089000e+00 5.572685e-02 5.443935e-02 
4.090000e+00 5.519288e-02 5.388752e-02 
4.091000e+00 5.465871e-02 5.333550e-02 
4.092000e+00 5.412433e-02 5.278329e-02 
4.093000e+00 5.358976e-02 5.223089e-02 
4.094000e+00 5.305499e-02 5.167831e-02 
4.095000e+00 5.252005e-02 5.112556e-02 
4.096000e+00 5.198492e-02 5.057263e-02 
4.097000e+00 5.144962e-02 5.001954e-02 
4.098000e+00 5.091415e-02 4.946630e-02 
4.099000e+00 5.037852e-02 4.891290e-02 
4.100000e+00 4.984273e-02 4.835935e-02 
4.101000e+00 4.930678e-02 4.780566e-02 
4.102000e+00 4.877069e-02 4.725183e-02 
4.103000e+00 4.823445e-02 4.669787e-02 
4.104000e+00 4.769808e-02 4.614378e-02 
4.105000e+00 4.716157e-02 4.558957e-02 
4.106000e+00 4.662494e-02 4.503525e-02 
4.107000e+00 4.608818e-02 4.448082e-02 
4.108000e+00 4.555131e-02 4.392628e-02 
4.109000e+00 4.501432e-02 4.337164e-02 
4.110000e+00 4.447723e-02 4.281691e-02 
4.111000e+00 4.394003e-02 4.226208e-02 
4.112000e+00 4.340274e-02 4.170718e-02 
4.113000e+00 4.286536e-02 4.115220e-02 
4.114000e+00 4.232790e-02 4.059714e-02 
4.115000e+00 4.179035e-02 4.004202e-02 
4.116000e+00 4.125272e-02 3.948683e-02 
4.117000e+00 4.071503e-02 3.893159e-02 
4.118000e+00 4.017727e-02 3.837629e-02 
4.119000e+00 3.963945e-02 3.782095e-02 
4.120000e+00 3.910157e-02 3.726557e-02 
4.121000e+00 3.856365e-02 3.671015e-02 
4.122000e+00 3.802568e-02 3.615471e-02 
4.123000e+00 3.748767e-02 3.559924e-02 
4.124000e+00 3.694962e-02 3.504375e-02 
4.125000e+00 3.641155e-02 3.448824e-02 
4.126000e+00 3.587345e-02 3.393273e-02 
4.127000e+00 3.533533e-02 3.337721e-02 
4.128000e+00 3.479720e-02 3.282169e-02 
4.129000e+00 3.425906e-02 3.226618e-02 
4.130000e+00 3.372091e-02 3.171069e-02 
4.131000e+00 3.318277e-02 3.115521e-02 
4.132000e+00 3.264463e-02 3.059975e-02 
4.133000e+00 3.210651e-02 3.004432e-02 
4.134000e+00 3.156840e-02 2.948893e-02 
4.135000e+00 3.103031e-02 2.893357e-02 
4.136000e+00 3.049225e-02 2.837826e-02 
4.137000e+00 2.995422e-02 2.782299e-02 
4.138000e+00 2.941622e-02 2.726779e-02 
4.139000e+00 2.887827e-02 2.671264e-02 
4.140000e+00 2.834036e-02 2.615755e-02 
4.141000e+00 2.780251e-02 2.560254e-02 
4.142000e+00 2.726471e-02 2.504760e-02 
4.143000e+00 2.672698e-02 2.449274e-02 
4.144000e+00 2.618931e-02 2.393797e-02 
4.145000e+00 2.565172e-02 2.338329e-02 
4.146000e+00 2.511420e-02 2.282870e-02 
4.147000e+00 2.457676e-02 2.227422e-02 
4.148000e+00 2.403941e-02 2.171984e-02 
4.149000e+00 2.350215e-02 2.116557e-02 
4.150000e+00 2.296499e-02 2.061142e-02 
4.151000e+00 2.242793e-02 2.005740e-02 
4.152000e+00 2.189098e-02 1.950350e-02 
4.153000e+00 2.135414e-02 1.894973e-02 
4.154000e+00 2.081742e-02 1.839610e-02 
4.155000e+00 2.028082e-02 1.784261e-02 
4.156000e+00 1.974434e-02 1.728927e-02 
4.157000e+00 1.920800e-02 1.673609e-02 
4.158000e+00 1.867179e-02 1.618306e-02 
4.159000e+00 1.813573e-02 1.563020e-02 
4.160000e+00 1.759981e-02 1.507750e-02 
4.161000e+00 1.706405e-02 1.452498e-02 
4.162000e+00 1.652844e-02 1.397264e-02 
4.163000e+00 1.599299e-02 1.342048e-02 
4.164000e+00 1.545771e-02 1.286851e-02 
4.165000e+00 1.492260e-02 1.231673e-02 
4.166000e+00 1.438767e-02 1.176515e-02 
4.167000e+00 1.385291e-02 1.121378e-02 
4.168000e+00 1.331835e-02 1.066261e-02 
4.169000e+00 1.278397e-02 1.011166e-02 
4.170000e+00 1.224979e-02 9.560932e-03 
4.171000e+00 1.171581e-02 9.010426e-03 
4.172000e+00 1.118204e-02 8.460149e-03 
4.173000e+00 1.064847e-02 7.910106e-03 
4.174000e+00 1.011513e-02 7.360303e-03 
4.175000e+00 9.581997e-03 6.810745e-03 
4.176000e+00 9.049094e-03 6.261436e-03 
4.177000e+00 8.516420e-03 5.712381e-03 
4.178000e+00 7.983981e-03 5.163586e-03 
4.179000e+00 7.451781e-03 4.615056e-03 
4.180000e+00 6.919825e-03 4.066795e-03 
4.181000e+00 6.388118e-03 3.518808e-03 
4.182000e+00 5.856665e-03 2.971101e-03 
4.183000e+00 5.325471e-03 2.423679e-03 
4.184000e+00 4.794540e-03 1.876546e-03 
4.185000e+00 4.263877e-03 1.329707e-03 
4.186000e+00 3.733487e-03 7.831671e-04 
4.187000e+00 3.203374e-03 2.369318e-04 
4.188000e+00 2.673544e-03 -3.089944e-04 
4.189000e+00 2.144001e-03 -8.546066e-04 
4.190000e+00 1.614750e-03 -1.399900e-03 
4.191000e+00 1.085795e-03 -1.944869e-03 
4.192000e+00 5.571420e-04 -2.489510e-03 
4.193000e+00 2.879481e-05 -3.033817e-03 
4.194000e+00 -4.992417e-04 -3.577785e-03 
4.195000e+00 -1.026963e-03 -4.121410e-03 
4.196000e+00 -1.554364e-03 -4.664687e-03 
4.197000e+00 -2.081440e-03 -5.207610e-03 
4.198000e+00 -2.608186e-03 -5.750176e-03 
4.199000e+00 -3.134599e-03 -6.292378e-03 
4.200000e+00 -3.660673e-03 -6.834214e-03 
4.201000e+00 -4.186403e-03 -7.375676e-03 
4.202000e+00 -4.711785e-03 -7.916762e-03 
4.203000e+00 -5.236815e-03 -8.457465e-03 
4.204000e+00 -5.761487e-03 -8.997782e-03 
4.205000e+00 -6.285797e-03 -9.537707e-03 
4.206000e+00 -6.809740e-03 -1.007724e-02 
4.207000e+00 -7.333313e-03 -1.061636e-02 
4.208000e+00 -7.856509e-03 -1.115508e-02 
4.209000e+00 -8.379326e-03 -1.169339e-02 
4.210000e+00 -8.901757e-03 -1.223129e-02 
4.211000e+00 -9.423799e-03 -1.276876e-02 
4.212000e+00 -9.945446e-03 -1.330581e-02 
4.213000e+00 -1.046670e-02 -1.384244e-02 
4.214000e+00 -1.098754e-02 -1.437862e-02 
4.215000e+00 -1.150798e-02 -1.491437e-02 
4.216000e+00 -1.202801e-02 -1.544967e-02 
4.217000e+00 -1.254762e-02 -1.598453e-02 
4.218000e+00 -1.306680e-02 -1.651893e-02 
4.219000e+00 -1.358557e-02 -1.705287e-02 
4.220000e+00 -1.410390e-02 -1.758636e-02 
4.221000e+00 -1.462180e-02 -1.811937e-02 
4.222000e+00 -1.513925e-02 -1.865191e-02 
4.223000e+00 -1.565627e-02 -1.918398e-02 
4.224000e+00 -1.617284e-02 -1.971557e-02 
4.225000e+00 -1.668895e-02 -2.024667e-02 
4.226000e+00 -1.720461e-02 -2.077728e-02 
4.227000e+00 -1.771980e-02 -2.130739e-02 
4.228000e+00 -1.823453e-02 -2.183701e-02 
4.229000e+00 -1.874879e-02 -2.236612e-02 
4.230000e+00 -1.926258e-02 -2.289473e-02 
4.231000e+00 -1.977589e-02 -2.342282e-02 
4.232000e+00 -2.028871e-02 -2.395039e-02 
4.233000e+00 -2.080105e-02 -2.447745e-02 
4.234000e+00 -2.131289e-02 -2.500397e-02 
4.235000e+00 -2.182424e-02 -2.552997e-02 
4.236000e+00 -2.233508e-02 -2.605543e-02 
4.237000e+00 -2.284542e-02 -2.658035e-02 
4.238000e+00 -2.335526e-02 -2.710472e-02 
4.239000e+00 -2.386457e-02 -2.762855e-02 
4.240000e+00 -2.437337e-02 -2.815182e-02 
4.241000e+00 -2.488165e-02 -2.867453e-02 
4.242000e+00 -2.538940e-02 -2.919669e-02 
4.243000e+00 -2.589663e-02 -2.971827e-02 
4.244000e+00 -2.640331e-02 -3.023929e-02 
4.245000e+00 -2.690946e-02 -3.075973e-02 
4.246000e+00 -2.741506e-02 -3.127959e-02 
4.247000e+00 -2.792011e-02 -3.179886e-02 
4.248000e+00 -2.842462e-02 -3.231755e-02 
4.249000e+00 -2.892856e-02 -3.283564e-02 
4.250000e+00 -2.943195e-02 -3.335314e-02 
4.251000e+00 -2.993477e-02 -3.387003e-02 
4.252000e+00 -3.043702e-02 -3.438632e-02 
4.253000e+00 -3.093870e-02 -3.490200e-02 
4.254000e+00 -3.143981e-02 -3.541706e-02 
4.255000e+00 -3.194033e-02 -3.593151e-02 
4.256000e+00 -3.244027e-02 -3.644533e-02 
4.257000e+00 -3.293961e-02 -3.695852e-02 
4.258000e+00 -3.343837e-02 -3.747108e-02 
4.259000e+00 -3.393652e-02 -3.798301e-02 
4.260000e+00 -3.443407e-02 -3.849430e-02 
4.261000e+00 -3.493102e-02 -3.900494e-02 
4.262000e+00 -3.542736e-02 -3.951493e-02 
4.263000e+00 -3.592308e-02 -4.002427e-02 
4.264000e+00 -3.641819e-02 -4.053295e-02 
4.265000e+00 -3.691267e-02 -4.104098e-02 
4.266000e+00 -3.740653e-02 -4.154833e-02 
4.267000e+00 -3.789976e-02 -4.205502e-02 
4.268000e+00 -3.839235e-02 -4.256103e-02 
4.269000e+00 -3.888430e-02 -4.306637e-02 
4.270000e+00 -3.937562e-02 -4.357102e-02 
4.271000e+00 -3.986628e-02 -4.407499e-02 
4.272000e+00 -4.035630e-02 -4.457826e-02 
4.273000e+00 -4.084566e-02 -4.508084e-02 
4.274000e+00 -4.133437e-02 -4.558273e-02 
4.275000e+00 -4.182241e-02 -4.608391e-02 
4.276000e+00 -4.230979e-02 -4.658438e-02 
4.277000e+00 -4.279649e-02 -4.708415e-02 
4.278000e+00 -4.328253e-02 -4.758320e-02 
4.279000e+00 -4.376788e-02 -4.808153e-02 
4.280000e+00 -4.425256e-02 -4.857914e-02 
4.281000e+00 -4.473655e-02 -4.907602e-02 
4.282000e+00 -4.521985e-02 -4.957217e-02 
4.283000e+00 -4.570246e-02 -5.006758e-02 
4.284000e+00 -4.618437e-02 -5.056226e-02 
4.285000e+00 -4.666558e-02 -5.105620e-02 
4.286000e+00 -4.714608e-02 -5.154939e-02 
4.287000e+00 -4.762588e-02 -5.204182e-02 
4.288000e+00 -4.810497e-02 -5.253351e-02 
4.289000e+00 -4.858334e-02 -5.302443e-02 
4.290000e+00 -4.906099e-02 -5.351460e-02 
4.291000e+00 -4.953792e-02 -5.400400e-02 
4.292000e+00 -5.001412e-02 -5.449262e-02 
4.293000e+00 -5.048959e-02 -5.498048e-02 
4.294000e+00 -5.096432e-02 -5.546755e-02 
4.295000e+00 -5.143832e-02 -5.595385e-02 
4.296000e+00 -5.191158e-02 -5.643936e-02 
4.297000e+00 -5.238409e-02 -5.692408e-02 
4.298000e+00 -5.285585e-02 -5.740801e-02 
4.299000e+00 -5.332686e-02 -5.789114e-02 
4.300000e+00 -5.379711e-02 -5.837347e-02 
4.301000e+00 -5.426660e-02 -5.885500e-02 
4.302000e+00 -5.473533e-02 -5.933572e-02 
4.303000e+00 -5.520329e-02 -5.981563e-02 
4.304000e+00 -5.567048e-02 -6.029472e-02 
4.305000e+00 -5.613690e-02 -6.077299e-02 
4.306000e+00 -5.660254e-02 -6.125044e-02 
4.307000e+00 -5.706740e-02 -6.172707e-02 
4.308000e+00 -5.753147e-02 -6.220286e-02 
4.309000e+00 -5.799475e-02 -6.267782e-02 
4.310000e+00 -5.845724e-02 -6.315195e-02 
4.311000e+00 -5.891894e-02 -6.362523e-02 
4.312000e+00 -5.937984e-02 -6.409767e-02 
4.313000e+00 -5.983993e-02 -6.456926e-02 
4.314000e+00 -6.029922e-02 -6.504000e-02 
4.315000e+00 -6.075770e-02 -6.550988e-02 
4.316000e+00 -6.121537e-02 -6.597891e-02 
4.317000e+00 -6.167222e-02 -6.644707e-02 
4.318000e+00 -6.212825e-02 -6.691436e-02 
4.319000e+00 -6.258346e-02 -6.738079e-02 
4.320000e+00 -6.303784e-02 -6.784634e-02 
4.321000e+00 -6.349139e-02 -6.831102e-02 
4.322000e+00 -6.394411e-02 -6.877482e-02 
4.323000e+00 -6.439599e-02 -6.923773e-02 
4.324000e+00 -6.484703e-02 -6.969976e-02 
4.325000e+00 -6.529723e-02 -7.016090e-02 
4.326000e+00 -6.574658e-02 -7.062114e-02 
4.327000e+00 -6.619509e-02 -7.108048e-02 
4.328000e+00 -6.664274e-02 -7.153893e-02 
4.329000e+00 -6.708953e-02 -7.199647e-02 
4.330000e+00 -6.753546e-02 -7.245311e-02 
4.331000e+00 -6.798053e-02 -7.290883e-02 
4.332000e+00 -6.842474e-02 -7.336364e-02 
4.333000e+00 -6.886807e-02 -7.381753e-02 
4.334000e+00 -6.931054e-02 -7.427050e-02 
4.335000e+00 -6.975212e-02 -7.472255e-02 
4.336000e+00 -7.019283e-02 -7.517367e-02 
4.337000e+00 -7.063266e-02 -7.562386e-02 
4.338000e+00 -7.107160e-02 -7.607312e-02 
4.339000e+00 -7.150965e-02 -7.652143e-02 
4.340000e+00 -7.194681e-02 -7.696881e-02 
4.341000e+00 -7.238307e-02 -7.741525e-02 
4.342000e+00 -7.281844e-02 -7.786074e-02 
4.343000e+00 -7.325291e-02 -7.830528e-02 
4.344000e+00 -7.368647e-02 -7.874886e-02 
4.345000e+00 -7.411913e-02 -7.919149e-02 
4.346000e+00 -7.455088e-02 -7.963316e-02 
4.347000e+00 -7.498171e-02 -8.007387e-02 
4.348000e+00 -7.541163e-02 -8.051361e-02 
4.349000e+00 -7.584063e-02 -8.095238e-02 
4.350000e+00 -7.626870e-02 -8.139018e-02 
4.351000e+00 -7.669586e-02 -8.182701e-02 
4.352000e+00 -7.712208e-02 -8.226286e-02 
4.353000e+00 -7.754737e-02 -8.269772e-02 
4.354000e+00 -7.797173e-02 -8.313161e-02 
4.355000e+00 -7.839515e-02 -8.356450e-02 
4.356000e+00 -7.881763e-02 -8.399641e-02 
4.357000e+00 -7.923917e-02 -8.442732e-02 
4.358000e+00 -7.965977e-02 -8.485723e-02 
4.359000e+00 -8.007941e-02 -8.528615e-02 
4.360000e+00 -8.049811e-02 -8.571406e-02 
4.361000e+00 -8.091585e-02 -8.614097e-02 
4.362000e+00 -8.133263e-02 -8.656687e-02 
4.363000e+00 -8.174845e-02 -8.699176e-02 
4.364000e+00 -8.216332e-02 -8.741564e-02 
4.365000e+00 -8.257721e-02 -8.783850e-02 
4.366000e+00 -8.299014e-02 -8.826034e-02 
4.367000e+00 -8.340209e-02 -8.868116e-02 
4.368000e+00 -8.381308e-02 -8.910095e-02 
4.369000e+00 -8.422308e-02 -8.951972e-02 
4.370000e+00 -8.463211e-02 -8.993745e-02 
4.371000e+00 -8.504016e-02 -9.035415e-02 
4.372000e+00 -8.544722e-02 -9.076981e-02 
4.373000e+00 -8.585329e-02 -9.118444e-02 
4.374000e+00 -8.625838e-02 -9.159802e-02 
4.375000e+00 -8.666247e-02 -9.201056e-02 
4.376000e+00 -8.706556e-02 -9.242205e-02 
4.377000e+00 -8.746766e-02 -9.283249e-02 
4.378000e+00 -8.786876e-02 -9.324187e-02 
4.379000e+00 -8.826886e-02 -9.365020e-02 
4.380000e+00 -8.866795e-02 -9.405748e-02 
4.381000e+00 -8.906603e-02 -9.446369e-02 
4.382000e+00 -8.946310e-02 -9.486884e-02 
4.383000e+00 -8.985916e-02 -9.527292e-02 
4.384000e+00 -9.025420e-02 -9.567593e-02 
4.385000e+00 -9.064822e-02 -9.607788e-02 
4.386000e+00 -9.104122e-02 -9.647874e-02 
4.387000e+00 -9.143320e-02 -9.687854e-02 
4.388000e+00 -9.182416e-02 -9.727725e-02 
4.389000e+00 -9.221408e-02 -9.767488e-02 
4.390000e+00 -9.260298e-02 -9.807143e-02 
4.391000e+00 -9.299084e-02 -9.846689e-02 
4.392000e+00 -9.337767e-02 -9.886126e-02 
4.393000e+00 -9.376346e-02 -9.925454e-02 
4.394000e+00 -9.414820e-02 -9.964672e-02 
4.395000e+00 -9.453191e-02 -1.000378e-01 
4.396000e+00 -9.491457e-02 -1.004278e-01 
4.397000e+00 -9.529618e-02 -1.008167e-01 
4.398000e+00 -9.567675e-02 -1.012045e-01 
4.399000e+00 -9.605626e-02 -1.015911e-01 
4.400000e+00 -9.643472e-02 -1.019767e-01 
4.401000e+00 -9.681212e-02 -1.023612e-01 
4.402000e+00 -9.718846e-02 -1.027445e-01 
4.403000e+00 -9.756374e-02 -1.031268e-01 
4.404000e+00 -9.793796e-02 -1.035079e-01 
4.405000e+00 -9.831111e-02 -1.038879e-01 
4.406000e+00 -9.868320e-02 -1.042667e-01 
4.407000e+00 -9.905421e-02 -1.046445e-01 
4.408000e+00 -9.942416e-02 -1.050211e-01 
4.409000e+00 -9.979303e-02 -1.053966e-01 
4.410000e+00 -1.001608e-01 -1.057709e-01 
4.411000e+00 -1.005275e-01 -1.061442e-01 
4.412000e+00 -1.008932e-01 -1.065162e-01 
4.413000e+00 -1.012577e-01 -1.068872e-01 
4.414000e+00 -1.016212e-01 -1.072570e-01 
4.415000e+00 -1.019836e-01 -1.076257e-01 
4.416000e+00 -1.023448e-01 -1.079932e-01 
4.417000e+00 -1.027050e-01 -1.083596e-01 
4.418000e+00 -1.030641e-01 -1.087248e-01 
4.419000e+00 -1.034222e-01 -1.090889e-01 
4.420000e+00 -1.037791e-01 -1.094518e-01 
4.421000e+00 -1.041349e-01 -1.098136e-01 
4.422000e+00 -1.044896e-01 -1.101742e-01 
4.423000e+00 -1.048432e-01 -1.105336e-01 
4.424000e+00 -1.051957e-01 -1.108919e-01 
4.425000e+00 -1.055471e-01 -1.112490e-01 
4.426000e+00 -1.058974e-01 -1.116050e-01 
4.427000e+00 -1.062466e-01 -1.119598e-01 
4.428000e+00 -1.065946e-01 -1.123134e-01 
4.429000e+00 -1.069416e-01 -1.126659e-01 
4.430000e+00 -1.072874e-01 -1.130172e-01 
4.431000e+00 -1.076321e-01 -1.133673e-01 
4.432000e+00 -1.079757e-01 -1.137162e-01 
4.433000e+00 -1.083182e-01 -1.140640e-01 
4.434000e+00 -1.086595e-01 -1.144105e-01 
4.435000e+00 -1.089998e-01 -1.147559e-01 
4.436000e+00 -1.093389e-01 -1.151001e-01 
4.437000e+00 -1.096768e-01 -1.154431e-01 
4.438000e+00 -1.100137e-01 -1.157850e-01 
4.439000e+00 -1.103494e-01 -1.161256e-01 
4.440000e+00 -1.106839e-01 -1.164651e-01 
4.441000e+00 -1.110174e-01 -1.168033e-01 
4.442000e+00 -1.113496e-01 -1.171404e-01 
4.443000e+00 -1.116808e-01 -1.174763e-01 
4.444000e+00 -1.120108e-01 -1.178109e-01 
4.445000e+00 -1.123397e-01 -1.181444e-01 
4.446000e+00 -1.126674e-01 -1.184767e-01 
4.447000e+00 -1.129940e-01 -1.188077e-01 
4.448000e+00 -1.133194e-01 -1.191376e-01 
4.449000e+00 -1.136437e-01 -1.194663e-01 
4.450000e+00 -1.139668e-01 -1.197937e-01 
4.451000e+00 -1.142888e-01 -1.201199e-01 
4.452000e+00 -1.146096e-01 -1.204450e-01 
4.453000e+00 -1.149293e-01 -1.207688e-01 
4.454000e+00 -1.152478e-01 -1.210914e-01 
4.455000e+00 -1.155652e-01 -1.214128e-01 
4.456000e+00 -1.158814e-01 -1.217329e-01 
4.457000e+00 -1.161964e-01 -1.220519e-01 
4.458000e+00 -1.165103e-01 -1.223696e-01 
4.459000e+00 -1.168230e-01 -1.226861e-01 
4.460000e+00 -1.171345e-01 -1.230014e-01 
4.461000e+00 -1.174449e-01 -1.233154e-01 
4.462000e+00 -1.177541e-01 -1.236283e-01 
4.463000e+00 -1.180622e-01 -1.239399e-01 
4.464000e+00 -1.183690e-01 -1.242502e-01 
4.465000e+00 -1.186747e-01 -1.245594e-01 
4.466000e+00 -1.189792e-01 -1.248673e-01 
4.467000e+00 -1.192826e-01 -1.251740e-01 
4.468000e+00 -1.195847e-01 -1.254794e-01 
4.469000e+00 -1.198857e-01 -1.257836e-01 
4.470000e+00 -1.201855e-01 -1.260866e-01 
4.471000e+00 -1.204842e-01 -1.263883e-01 
4.472000e+00 -1.207816e-01 -1.266888e-01 
4.473000e+00 -1.210779e-01 -1.269881e-01 
4.474000e+00 -1.213729e-01 -1.272861e-01 
4.475000e+00 -1.216668e-01 -1.275828e-01 
4.476000e+00 -1.219596e-01 -1.278784e-01 
4.477000e+00 -1.222511e-01 -1.281726e-01 
4.478000e+00 -1.225414e-01 -1.284657e-01 
4.479000e+00 -1.228305e-01 -1.287574e-01 
4.480000e+00 -1.231185e-01 -1.290480e-01 
4.481000e+00 -1.234053e-01 -1.293372e-01 
4.482000e+00 -1.236908e-01 -1.296253e-01 
4.483000e+00 -1.239752e-01 -1.299120e-01 
4.484000e+00 -1.242584e-01 -1.301976e-01 
4.485000e+00 -1.245403e-01 -1.304818e-01 
4.486000e+00 -1.248211e-01 -1.307648e-01 
4.487000e+00 -1.251007e-01 -1.310466e-01 
4.488000e+00 -1.253791e-01 -1.313271e-01 
4.489000e+00 -1.256563e-01 -1.316063e-01 
4.490000e+00 -1.259322e-01 -1.318843e-01 
4.491000e+00 -1.262070e-01 -1.321610e-01 
4.492000e+00 -1.264806e-01 -1.324365e-01 
4.493000e+00 -1.267530e-01 -1.327106e-01 
4.494000e+00 -1.270241e-01 -1.329836e-01 
4.495000e+00 -1.272941e-01 -1.332552e-01 
4.496000e+00 -1.275628e-01 -1.335256e-01 
4.497000e+00 -1.278304e-01 -1.337947e-01 
4.498000e+00 -1.280967e-01 -1.340626e-01 
4.499000e+00 -1.283618e-01 -1.343292e-01 
4.500000e+00 -1.286257e-01 -1.345945e-01 
4.501000e+00 -1.288884e-01 -1.348586e-01 
4.502000e+00 -1.291499e-01 -1.351213e-01 
4.503000e+00 -1.294102e-01 -1.353829e-01 
4.504000e+00 -1.296693e-01 -1.356431e-01 
4.505000e+00 -1.299271e-01 -1.359020e-01 
4.506000e+00 -1.301837e-01 -1.361597e-01 
4.507000e+00 -1.304391e-01 -1.364161e-01 
4.508000e+00 -1.306933e-01 -1.366713e-01 
4.509000e+00 -1.309463e-01 -1.369251e-01 
4.510000e+00 -1.311981e-01 -1.371777e-01 
4.511000e+00 -1.314486e-01 -1.374290e-01 
4.512000e+00 -1.316979e-01 -1.376791e-01 
4.513000e+00 -1.319460e-01 -1.379278e-01 
4.514000e+00 -1.321929e-01 -1.381753e-01 
4.515000e+00 -1.324386e-01 -1.384215e-01 
4.516000e+00 -1.326830e-01 -1.386664e-01 
4.517000e+00 -1.329262e-01 -1.389100e-01 
4.518000e+00 -1.331682e-01 -1.391523e-01 
4.519000e+00 -1.334090e-01 -1.393934e-01 
4.520000e+00 -1.336485e-01 -1.396332e-01 
4.521000e+00 -1.338869e-01 -1.398717e-01 
4.522000e+00 -1.341239e-01 -1.401089e-01 
4.523000e+00 -1.343598e-01 -1.403448e-01 
4.524000e+00 -1.345944e-01 -1.405794e-01 
4.525000e+00 -1.348279e-01 -1.408128e-01 
4.526000e+00 -1.350600e-01 -1.410449e-01 
4.527000e+00 -1.352910e-01 -1.412756e-01 
4.528000e+00 -1.355207e-01 -1.415051e-01 
4.529000e+00 -1.357492e-01 -1.417333e-01 
4.530000e+00 -1.359765e-01 -1.419602e-01 
4.531000e+00 -1.362025e-01 -1.421859e-01 
4.532000e+00 -1.364273e-01 -1.424102e-01 
4.533000e+00 -1.366509e-01 -1.426333e-01 
4.534000e+00 -1.368733e-01 -1.428550e-01 
4.535000e+00 -1.370944e-01 -1.430755e-01 
4.536000e+00 -1.373143e-01 -1.432947e-01 
4.537000e+00 -1.375329e-01 -1.435126e-01 
4.538000e+00 -1.377503e-01 -1.437292e-01 
4.539000e+00 -1.379665e-01 -1.439445e-01 
4.540000e+00 -1.381815e-01 -1.441585e-01 
4.541000e+00 -1.383952e-01 -1.443712e-01 
4.542000e+00 -1.386077e-01 -1.445827e-01 
4.543000e+00 -1.388190e-01 -1.447928e-01 
4.544000e+00 -1.390290e-01 -1.450017e-01 
4.545000e+00 -1.392378e-01 -1.452092e-01 
4.546000e+00 -1.394453e-01 -1.454155e-01 
4.547000e+00 -1.396517e-01 -1.456205e-01 
4.548000e+00 -1.398567e-01 -1.458241e-01 
4.549000e+00 -1.400606e-01 -1.460265e-01 
4.550000e+00 -1.402632e-01 -1.462276e-01 
4.551000e+00 -1.404646e-01 -1.464274e-01 
4.552000e+00 -1.406648e-01 -1.466259e-01 
4.553000e+00 -1.408637e-01 -1.468231e-01 
4.554000e+00 -1.410614e-01 -1.470191e-01 
4.555000e+00 -1.412578e-01 -1.472137e-01 
4.556000e+00 -1.414530e-01 -1.474070e-01 
4.557000e+00 -1.416470e-01 -1.475991e-01 
4.558000e+00 -1.418397e-01 -1.477898e-01 
4.559000e+00 -1.420312e-01 -1.479793e-01 
4.560000e+00 -1.422215e-01 -1.481675e-01 
4.561000e+00 -1.424105e-01 -1.483543e-01 
4.562000e+00 -1.425983e-01 -1.485399e-01 
4.563000e+00 -1.427849e-01 -1.487242e-01 
4.564000e+00 -1.429702e-01 -1.489072e-01 
4.565000e+00 -1.431543e-01 -1.490889e-01 
4.566000e+00 -1.433372e-01 -1.492693e-01 
4.567000e+00 -1.435188e-01 -1.494484e-01 
4.568000e+00 -1.436992e-01 -1.496262e-01 
4.569000e+00 -1.438784e-01 -1.498028e-01 
4.570000e+00 -1.440563e-01 -1.499780e-01 
4.571000e+00 -1.442330e-01 -1.501519e-01 
4.572000e+00 -1.444084e-01 -1.503246e-01 
4.573000e+00 -1.445827e-01 -1.504960e-01 
4.574000e+00 -1.447557e-01 -1.506660e-01 
4.575000e+00 -1.449274e-01 -1.508348e-01 
4.576000e+00 -1.450979e-01 -1.510023e-01 
4.577000e+00 -1.452672e-01 -1.511685e-01 
4.578000e+00 -1.454353e-01 -1.513334e-01 
4.579000e+00 -1.456021e-01 -1.514970e-01 
4.580000e+00 -1.457677e-01 -1.516594e-01 
4.581000e+00 -1.459321e-01 -1.518204e-01 
4.582000e+00 -1.460952e-01 -1.519802e-01 
4.583000e+00 -1.462571e-01 -1.521386e-01 
4.584000e+00 -1.464178e-01 -1.522958e-01 
4.585000e+00 -1.465772e-01 -1.524517e-01 
4.586000e+00 -1.467354e-01 -1.526063e-01 
4.587000e+00 -1.468924e-01 -1.527596e-01 
4.588000e+00 -1.470481e-01 -1.529116e-01 
4.589000e+00 -1.472027e-01 -1.530624e-01 
4.590000e+00 -1.473560e-01 -1.532118e-01 
4.591000e+00 -1.475080e-01 -1.533600e-01 
4.592000e+00 -1.476589e-01 -1.535069e-01 
4.593000e+00 -1.478085e-01 -1.536525e-01 
4.594000e+00 -1.479569e-01 -1.537968e-01 
4.595000e+00 -1.481040e-01 -1.539399e-01 
4.596000e+00 -1.482500e-01 -1.540816e-01 
4.597000e+00 -1.483947e-01 -1.542221e-01 
4.598000e+00 -1.485381e-01 -1.543613e-01 
4.599000e+00 -1.486804e-01 -1.544992e-01 
4.600000e+00 -1.488214e-01 -1.546358e-01 
4.601000e+00 -1.489613e-01 -1.547712e-01 
4.602000e+00 -1.490998e-01 -1.549053e-01 
4.603000e+00 -1.492372e-01 -1.550381e-01 
4.604000e+00 -1.493734e-01 -1.551696e-01 
4.605000e+00 -1.495083e-01 -1.552998e-01 
4.606000e+00 -1.496420e-01 -1.554288e-01 
4.607000e+00 -1.497745e-01 -1.555565e-01 
4.608000e+00 -1.499058e-01 -1.556829e-01 
4.609000e+00 -1.500358e-01 -1.558080e-01 
4.610000e+00 -1.501646e-01 -1.559319e-01 
4.611000e+00 -1.502923e-01 -1.560545e-01 
4.612000e+00 -1.504187e-01 -1.561758e-01 
4.613000e+00 -1.505438e-01 -1.562959e-01 
4.614000e+00 -1.506678e-01 -1.564146e-01 
4.615000e+00 -1.507906e-01 -1.565322e-01 
4.616000e+00 -1.509121e-01 -1.566484e-01 
4.617000e+00 -1.510325e-01 -1.567634e-01 
4.618000e+00 -1.511516e-01 -1.568771e-01 
4.619000e+00 -1.512695e-01 -1.569895e-01 
4.620000e+00 -1.513862e-01 -1.571007e-01 
4.621000e+00 -1.515017e-01 -1.572106e-01 
4.622000e+00 -1.516160e-01 -1.573193e-01 
4.623000e+00 -1.517290e-01 -1.574267e-01 
4.624000e+00 -1.518409e-01 -1.575328e-01 
4.625000e+00 -1.519516e-01 -1.576376e-01 
4.626000e+00 -1.520610e-01 -1.577413e-01 
4.627000e+00 -1.521693e-01 -1.578436e-01 
4.628000e+00 -1.522764e-01 -1.579447e-01 
4.629000e+00 -1.523822e-01 -1.580445e-01 
4.630000e+00 -1.524869e-01 -1.581431e-01 
4.631000e+00 -1.525903e-01 -1.582404e-01 
4.632000e+00 -1.526926e-01 -1.583365e-01 
4.633000e+00 -1.527936e-01 -1.584313e-01 
4.634000e+00 -1.528935e-01 -1.585249e-01 
4.635000e+00 -1.529921e-01 -1.586172e-01 
4.636000e+00 -1.530896e-01 -1.587082e-01 
4.637000e+00 -1.531859e-01 -1.587980e-01 
4.638000e+00 -1.532809e-01 -1.588866e-01 
4.639000e+00 -1.533748e-01 -1.589739e-01 
4.640000e+00 -1.534675e-01 -1.590600e-01 
4.641000e+00 -1.535590e-01 -1.591448e-01 
4.642000e+00 -1.536493e-01 -1.592284e-01 
4.643000e+00 -1.537384e-01 -1.593108e-01 
4.644000e+00 -1.538264e-01 -1.593919e-01 
4.645000e+00 -1.539131e-01 -1.594717e-01 
4.646000e+00 -1.539987e-01 -1.595504e-01 
4.647000e+00 -1.540831e-01 -1.596277e-01 
4.648000e+00 -1.541663e-01 -1.597039e-01 
4.649000e+00 -1.542483e-01 -1.597788e-01 
4.650000e+00 -1.543291e-01 -1.598525e-01 
4.651000e+00 -1.544088e-01 -1.599250e-01 
4.652000e+00 -1.544873e-01 -1.599962e-01 
4.653000e+00 -1.545646e-01 -1.600662e-01 
4.654000e+00 -1.546407e-01 -1.601349e-01 
4.655000e+00 -1.547157e-01 -1.602025e-01 
4.656000e+00 -1.547895e-01 -1.602688e-01 
4.657000e+00 -1.548621e-01 -1.603339e-01 
4.658000e+00 -1.549335e-01 -1.603977e-01 
4.659000e+00 -1.550038e-01 -1.604604e-01 
4.660000e+00 -1.550729e-01 -1.605218e-01 
4.661000e+00 -1.551408e-01 -1.605820e-01 
4.662000e+00 -1.552076e-01 -1.606410e-01 
4.663000e+00 -1.552732e-01 -1.606988e-01 
4.664000e+00 -1.553377e-01 -1.607553e-01 
4.665000e+00 -1.554009e-01 -1.608106e-01 
4.666000e+00 -1.554631e-01 -1.608648e-01 
4.667000e+00 -1.555240e-01 -1.609177e-01 
4.668000e+00 -1.555838e-01 -1.609694e-01 
4.669000e+00 -1.556425e-01 -1.610199e-01 
4.670000e+00 -1.557000e-01 -1.610692e-01 
4.671000e+00 -1.557563e-01 -1.611173e-01 
4.672000e+00 -1.558115e-01 -1.611642e-01 
4.673000e+00 -1.558656e-01 -1.612099e-01 
4.674000e+00 -1.559185e-01 -1.612544e-01 
4.675000e+00 -1.559702e-01 -1.612976e-01 
4.676000e+00 -1.560208e-01 -1.613397e-01 
4.677000e+00 -1.560703e-01 -1.613806e-01 
4.678000e+00 -1.561186e-01 -1.614203e-01 
4.679000e+00 -1.561657e-01 -1.614588e-01 
4.680000e+00 -1.562118e-01 -1.614962e-01 
4.681000e+00 -1.562567e-01 -1.615323e-01 
4.682000e+00 -1.563004e-01 -1.615672e-01 
4.683000e+00 -1.563430e-01 -1.616010e-01 
4.684000e+00 -1.563845e-01 -1.616336e-01 
4.685000e+00 -1.564249e-01 -1.616649e-01 
4.686000e+00 -1.564641e-01 -1.616952e-01 
4.687000e+00 -1.565022e-01 -1.617242e-01 
4.688000e+00 -1.565392e-01 -1.617520e-01 
4.689000e+00 -1.565750e-01 -1.617787e-01 
4.690000e+00 -1.566097e-01 -1.618042e-01 
4.691000e+00 -1.566433e-01 -1.618285e-01 
4.692000e+00 -1.566758e-01 -1.618517e-01 
4.693000e+00 -1.567071e-01 -1.618737e-01 
4.694000e+00 -1.567374e-01 -1.618945e-01 
4.695000e+00 -1.567665e-01 -1.619142e-01 
4.696000e+00 -1.567945e-01 -1.619327e-01 
4.697000e+00 -1.568214e-01 -1.619500e-01 
4.698000e+00 -1.568471e-01 -1.619662e-01 
4.699000e+00 -1.568718e-01 -1.619812e-01 
4.700000e+00 -1.568954e-01 -1.619950e-01 
4.701000e+00 -1.569178e-01 -1.620077e-01 
4.702000e+00 -1.569392e-01 -1.620193e-01 
4.703000e+00 -1.569594e-01 -1.620297e-01 
4.704000e+00 -1.569785e-01 -1.620389e-01 
4.705000e+00 -1.569966e-01 -1.620470e-01 
4.706000e+00 -1.570135e-01 -1.620540e-01 
4.707000e+00 -1.570294e-01 -1.620598e-01 
4.708000e+00 -1.570441e-01 -1.620645e-01 
4.709000e+00 -1.570578e-01 -1.620680e-01 
4.710000e+00 -1.570704e-01 -1.620704e-01 
4.711000e+00 -1.570819e-01 -1.620716e-01 
4.712000e+00 -1.570923e-01 -1.620718e-01 
4.713000e+00 -1.571016e-01 -1.620707e-01 
4.714000e+00 -1.571098e-01 -1.620686e-01 
4.715000e+00 -1.571169e-01 -1.620653e-01 
4.716000e+00 -1.571230e-01 -1.620609e-01 
4.717000e+00 -1.571280e-01 -1.620554e-01 
4.718000e+00 -1.571319e-01 -1.620488e-01 
4.719000e+00 -1.571348e-01 -1.620410e-01 
4.720000e+00 -1.571365e-01 -1.620321e-01 
4.721000e+00 -1.571372e-01 -1.620221e-01 
4.722000e+00 -1.571369e-01 -1.620110e-01 
4.723000e+00 -1.571354e-01 -1.619988e-01 
4.724000e+00 -1.571329e-01 -1.619855e-01 
4.725000e+00 -1.571294e-01 -1.619710e-01 
4.726000e+00 -1.571247e-01 -1.619555e-01 
4.727000e+00 -1.571190e-01 -1.619388e-01 
4.728000e+00 -1.571123e-01 -1.619211e-01 
4.729000e+00 -1.571045e-01 -1.619022e-01 
4.730000e+00 -1.570957e-01 -1.618823e-01 
4.731000e+00 -1.570858e-01 -1.618612e-01 
4.732000e+00 -1.570748e-01 -1.618391e-01 
4.733000e+00 -1.570628e-01 -1.618158e-01 
4.734000e+00 -1.570498e-01 -1.617915e-01 
4.735000e+00 -1.570357e-01 -1.617661e-01 
4.736000e+00 -1.570206e-01 -1.617396e-01 
4.737000e+00 -1.570044e-01 -1.617120e-01 
4.738000e+00 -1.569872e-01 -1.616834e-01 
4.739000e+00 -1.569690e-01 -1.616536e-01 
4.740000e+00 -1.569497e-01 -1.616228e-01 
4.741000e+00 -1.569295e-01 -1.615909e-01 
4.742000e+00 -1.569081e-01 -1.615580e-01 
4.743000e+00 -1.568858e-01 -1.615239e-01 
4.744000e+00 -1.568624e-01 -1.614888e-01 
4.745000e+00 -1.568380e-01 -1.614527e-01 
4.746000e+00 -1.568126e-01 -1.614155e-01 
4.747000e+00 -1.567862e-01 -1.613772e-01 
4.748000e+00 -1.567587e-01 -1.613378e-01 
4.749000e+00 -1.567303e-01 -1.612974e-01 
4.750000e+00 -1.567008e-01 -1.612560e-01 
4.751000e+00 -1.566703e-01 -1.612135e-01 
4.752000e+00 -1.566388e-01 -1.611699e-01 
4.753000e+00 -1.566063e-01 -1.611253e-01 
4.754000e+00 -1.565728e-01 -1.610797e-01 
4.755000e+00 -1.565383e-01 -1.610330e-01 
4.756000e+00 -1.565028e-01 -1.609852e-01 
4.757000e+00 -1.564664e-01 -1.609365e-01 
4.758000e+00 -1.564289e-01 -1.608867e-01 
4.759000e+00 -1.563904e-01 -1.608358e-01 
4.760000e+00 -1.563509e-01 -1.607840e-01 
4.761000e+00 -1.563105e-01 -1.607311e-01 
4.762000e+00 -1.562690e-01 -1.606772e-01 
4.763000e+00 -1.562266e-01 -1.606222e-01 
4.764000e+00 -1.561832e-01 -1.605663e-01 
4.765000e+00 -1.561388e-01 -1.605093e-01 
4.766000e+00 -1.560935e-01 -1.604513e-01 
4.767000e+00 -1.560472e-01 -1.603923e-01 
4.768000e+00 -1.559999e-01 -1.603322e-01 
4.769000e+00 -1.559516e-01 -1.602712e-01 
4.770000e+00 -1.559023e-01 -1.602091e-01 
4.771000e+00 -1.558521e-01 -1.601461e-01 
4.772000e+00 -1.558010e-01 -1.600821e-01 
4.773000e+00 -1.557489e-01 -1.600170e-01 
4.774000e+00 -1.556958e-01 -1.599510e-01 
4.775000e+00 -1.556417e-01 -1.598839e-01 
4.776000e+00 -1.555868e-01 -1.598159e-01 
4.777000e+00 -1.555308e-01 -1.597469e-01 
4.778000e+00 -1.554739e-01 -1.596769e-01 
4.779000e+00 -1.554161e-01 -1.596059e-01 
4.780000e+00 -1.553573e-01 -1.595339e-01 
4.781000e+00 -1.552976e-01 -1.594609e-01 
4.782000e+00 -1.552369e-01 -1.593870e-01 
4.783000e+00 -1.551754e-01 -1.593121e-01 
4.784000e+00 -1.551128e-01 -1.592362e-01 
4.785000e+00 -1.550494e-01 -1.591594e-01 
4.786000e+00 -1.549850e-01 -1.590816e-01 
4.787000e+00 -1.549197e-01 -1.590028e-01 
4.788000e+00 -1.548534e-01 -1.589231e-01 
4.789000e+00 -1.547863e-01 -1.588424e-01 
4.790000e+00 -1.547182e-01 -1.587607e-01 
4.791000e+00 -1.546492e-01 -1.586781e-01 
4.792000e+00 -1.545793e-01 -1.585945e-01 
4.793000e+00 -1.545085e-01 -1.585100e-01 
4.794000e+00 -1.544367e-01 -1.584246e-01 
4.795000e+00 -1.543641e-01 -1.583382e-01 
4.796000e+00 -1.542905e-01 -1.582508e-01 
4.797000e+00 -1.542161e-01 -1.581626e-01 
4.798000e+00 -1.541407e-01 -1.580734e-01 
4.799000e+00 -1.540645e-01 -1.579832e-01 
4.800000e+00 -1.539874e-01 -1.578921e-01 
4.801000e+00 -1.539093e-01 -1.578001e-01 
4.802000e+00 -1.538304e-01 -1.577072e-01 
4.803000e+00 -1.537506e-01 -1.576134e-01 
4.804000e+00 -1.536699e-01 -1.575186e-01 
4.805000e+00 -1.535883e-01 -1.574229e-01 
4.806000e+00 -1.535059e-01 -1.573263e-01 
4.807000e+00 -1.534225e-01 -1.572288e-01 
4.808000e+00 -1.533383e-01 -1.571304e-01 
4.809000e+00 -1.532533e-01 -1.570310e-01 
4.810000e+00 -1.531673e-01 -1.569308e-01 
4.811000e+00 -1.530805e-01 -1.568297e-01 
4.812000e+00 -1.529928e-01 -1.567276e-01 
4.813000e+00 -1.529043e-01 -1.566247e-01 
4.814000e+00 -1.528149e-01 -1.565209e-01 
4.815000e+00 -1.527246e-01 -1.564162e-01 
4.816000e+00 -1.526335e-01 -1.563106e-01 
4.817000e+00 -1.525416e-01 -1.562041e-01 
4.818000e+00 -1.524487e-01 -1.560967e-01 
4.819000e+00 -1.523551e-01 -1.559885e-01 
4.820000e+00 -1.522606e-01 -1.558794e-01 
4.821000e+00 -1.521652e-01 -1.557694e-01 
4.822000e+00 -1.520691e-01 -1.556585e-01 
4.823000e+00 -1.519720e-01 -1.555468e-01 
4.824000e+00 -1.518742e-01 -1.554342e-01 
4.825000e+00 -1.517755e-01 -1.553207e-01 
4.826000e+00 -1.516760e-01 -1.552064e-01 
4.827000e+00 -1.515757e-01 -1.550912e-01 
4.828000e+00 -1.514745e-01 -1.549752e-01 
4.829000e+00 -1.513725e-01 -1.548583e-01 
4.830000e+00 -1.512697e-01 -1.547406e-01 
4.831000e+00 -1.511661e-01 -1.546220e-01 
4.832000e+00 -1.510617e-01 -1.545026e-01 
4.833000e+00 -1.509565e-01 -1.543824e-01 
4.834000e+00 -1.508504e-01 -1.542613e-01 
4.835000e+00 -1.507436e-01 -1.541393e-01 
4.836000e+00 -1.506360e-01 -1.540166e-01 
4.837000e+00 -1.505275e-01 -1.538930e-01 
4.838000e+00 -1.504183e-01 -1.537686e-01 
4.839000e+00 -1.503082e-01 -1.536433e-01 
4.840000e+00 -1.501974e-01 -1.535173e-01 
4.841000e+00 -1.500858e-01 -1.533904e-01 
4.842000e+00 -1.499734e-01 -1.532627e-01 
4.843000e+00 -1.498602e-01 -1.531342e-01 
4.844000e+00 -1.497463e-01 -1.530049e-01 
4.845000e+00 -1.496315e-01 -1.528748e-01 
4.846000e+00 -1.495160e-01 -1.527439e-01 
4.847000e+00 -1.493998e-01 -1.526122e-01 
4.848000e+00 -1.492827e-01 -1.524796e-01 
4.849000e+00 -1.491649e-01 -1.523463e-01 
4.850000e+00 -1.490463e-01 -1.522122e-01 
4.851000e+00 -1.489270e-01 -1.520774e-01 
4.852000e+00 -1.488069e-01 -1.519417e-01 
4.853000e+00 -1.486860e-01 -1.518052e-01 
4.854000e+00 -1.485644e-01 -1.516680e-01 
4.855000e+00 -1.484421e-01 -1.515300e-01 
4.856000e+00 -1.483190e-01 -1.513912e-01 
4.857000e+00 -1.481951e-01 -1.512516e-01 
4.858000e+00 -1.480705e-01 -1.511113e-01 
4.859000e+00 -1.479452e-01 -1.509702e-01 
4.860000e+00 -1.478191e-01 -1.508284e-01 
4.861000e+00 -1.476923e-01 -1.506858e-01 
4.862000e+00 -1.475648e-01 -1.505424e-01 
4.863000e+00 -1.474366e-01 -1.503983e-01 
4.864000e+00 -1.473076e-01 -1.502534e-01 
4.865000e+00 -1.471779e-01 -1.501078e-01 
4.866000e+00 -1.470475e-01 -1.499614e-01 
4.867000e+00 -1.469163e-01 -1.498143e-01 
4.868000e+00 -1.467845e-01 -1.496665e-01 
4.869000e+00 -1.466519e-01 -1.495179e-01 
4.870000e+00 -1.465187e-01 -1.493686e-01 
4.871000e+00 -1.463847e-01 -1.492186e-01 
4.872000e+00 -1.462500e-01 -1.490678e-01 
4.873000e+00 -1.461146e-01 -1.489163e-01 
4.874000e+00 -1.459786e-01 -1.487641e-01 
4.875000e+00 -1.458418e-01 -1.486112e-01 
4.876000e+00 -1.457043e-01 -1.484575e-01 
4.877000e+00 -1.455662e-01 -1.483032e-01 
4.878000e+00 -1.454274e-01 -1.481481e-01 
4.879000e+00 -1.452879e-01 -1.479923e-01 
4.880000e+00 -1.451477e-01 -1.478359e-01 
4.881000e+00 -1.450068e-01 -1.476787e-01 
4.882000e+00 -1.448653e-01 -1.475208e-01 
4.883000e+00 -1.447230e-01 -1.473623e-01 
4.884000e+00 -1.445802e-01 -1.472030e-01 
4.885000e+00 -1.444366e-01 -1.470431e-01 
4.886000e+00 -1.442924e-01 -1.468825e-01 
4.887000e+00 -1.441475e-01 -1.467212e-01 
4.888000e+00 -1.440020e-01 -1.465592e-01 
4.889000e+00 -1.438558e-01 -1.463965e-01 
4.890000e+00 -1.437090e-01 -1.462332e-01 
4.891000e+00 -1.435615e-01 -1.460692e-01 
4.892000e+00 -1.434134e-01 -1.459045e-01 
4.893000e+00 -1.432646e-01 -1.457392e-01 
4.894000e+00 -1.431152e-01 -1.455732e-01 
4.895000e+00 -1.429651e-01 -1.454066e-01 
4.896000e+00 -1.428145e-01 -1.452393e-01 
4.897000e+00 -1.426631e-01 -1.450713e-01 
4.898000e+00 -1.425112e-01 -1.449027e-01 
4.899000e+00 -1.423586e-01 -1.447335e-01 
4.900000e+00 -1.422054e-01 -1.445636e-01 
4.901000e+00 -1.420516e-01 -1.443930e-01 
4.902000e+00 -1.418972e-01 -1.442219e-01 
4.903000e+00 -1.417422e-01 -1.440501e-01 
4.904000e+00 -1.415865e-01 -1.438777e-01 
4.905000e+00 -1.414302e-01 -1.437046e-01 
4.906000e+00 -1.412734e-01 -1.435309e-01 
4.907000e+00 -1.411159e-01 -1.433566e-01 
4.908000e+00 -1.409578e-01 -1.431817e-01 
4.909000e+00 -1.407992e-01 -1.430062e-01 
4.910000e+00 -1.406399e-01 -1.428300e-01 
4.911000e+00 -1.404801e-01 -1.426533e-01 
4.912000e+00 -1.403196e-01 -1.424759e-01 
4.913000e+00 -1.401586e-01 -1.422980e-01 
4.914000e+00 -1.399970e-01 -1.421194e-01 
4.915000e+00 -1.398348e-01 -1.419403e-01 
4.916000e+00 -1.396721e-01 -1.417605e-01 
4.917000e+00 -1.395087e-01 -1.415802e-01 
4.918000e+00 -1.393448e-01 -1.413993e-01 
4.919000e+00 -1.391803e-01 -1.412178e-01 
4.920000e+00 -1.390153e-01 -1.410357e-01 
4.921000e+00 -1.388497e-01 -1.408530e-01 
4.922000e+00 -1.386835e-01 -1.406698e-01 
4.923000e+00 -1.385168e-01 -1.404859e-01 
4.924000e+00 -1.383496e-01 -1.403016e-01 
4.925000e+00 -1.381817e-01 -1.401166e-01 
4.926000e+00 -1.380134e-01 -1.399311e-01 
4.927000e+00 -1.378445e-01 -1.397450e-01 
4.928000e+00 -1.376750e-01 -1.395584e-01 
4.929000e+00 -1.375050e-01 -1.393712e-01 
4.930000e+00 -1.373345e-01 -1.391835e-01 
4.931000e+00 -1.371634e-01 -1.389952e-01 
4.932000e+00 -1.369918e-01 -1.388064e-01 
4.933000e+00 -1.368197e-01 -1.386171e-01 
4.934000e+00 -1.366471e-01 -1.384272e-01 
4.935000e+00 -1.364739e-01 -1.382367e-01 
4.936000e+00 -1.363002e-01 -1.380458e-01 
4.937000e+00 -1.361260e-01 -1.378543e-01 
4.938000e+00 -1.359513e-01 -1.376622e-01 
4.939000e+00 -1.357761e-01 -1.374697e-01 
4.940000e+00 -1.356004e-01 -1.372766e-01 
4.941000e+00 -1.354241e-01 -1.370831e-01 
4.942000e+00 -1.352474e-01 -1.368890e-01 
4.943000e+00 -1.350702e-01 -1.366944e-01 
4.944000e+00 -1.348924e-01 -1.364993e-01 
4.945000e+00 -1.347142e-01 -1.363037e-01 
4.946000e+00 -1.345355e-01 -1.361076e-01 
4.947000e+00 -1.343563e-01 -1.359109e-01 
4.948000e+00 -1.341766e-01 -1.357138e-01 
4.949000e+00 -1.339965e-01 -1.355162e-01 
4.950000e+00 -1.338159e-01 -1.353182e-01 
4.951000e+00 -1.336347e-01 -1.351196e-01 
4.952000e+00 -1.334532e-01 -1.349205e-01 
4.953000e+00 -1.332711e-01 -1.347210e-01 
4.954000e+00 -1.330886e-01 -1.345210e-01 
4.955000e+00 -1.329056e-01 -1.343205e-01 
4.956000e+00 -1.327222e-01 -1.341196e-01 
4.957000e+00 -1.325383e-01 -1.339182e-01 
4.958000e+00 -1.323539e-01 -1.337163e-01 
4.959000e+00 -1.321691e-01 -1.335139e-01 
4.960000e+00 -1.319839e-01 -1.333111e-01 
4.961000e+00 -1.317982e-01 -1.331079e-01 
4.962000e+00 -1.316120e-01 -1.329042e-01 
4.963000e+00 -1.314254e-01 -1.327000e-01 
4.964000e+00 -1.312384e-01 -1.324954e-01 
4.965000e+00 -1.310510e-01 -1.322904e-01 
4.966000e+00 -1.308631e-01 -1.320849e-01 
4.967000e+00 -1.306748e-01 -1.318790e-01 
4.968000e+00 -1.304860e-01 -1.316726e-01 
4.969000e+00 -1.302969e-01 -1.314659e-01 
4.970000e+00 -1.301073e-01 -1.312587e-01 
4.971000e+00 -1.299173e-01 -1.310510e-01 
4.972000e+00 -1.297269e-01 -1.308430e-01 
4.973000e+00 -1.295360e-01 -1.306345e-01 
4.974000e+00 -1.293448e-01 -1.304256e-01 
4.975000e+00 -1.291532e-01 -1.302163e-01 
4.976000e+00 -1.289611e-01 -1.300066e-01 
4.977000e+00 -1.287687e-01 -1.297965e-01 
4.978000e+00 -1.285758e-01 -1.295860e-01 
4.979000e+00 -1.283826e-01 -1.293751e-01 
4.980000e+00 -1.281890e-01 -1.291638e-01 
4.981000e+00 -1.279950e-01 -1.289521e-01 
4.982000e+00 -1.278006e-01 -1.287400e-01 
4.983000e+00 -1.276058e-01 -1.285275e-01 
4.984000e+00 -1.274107e-01 -1.283146e-01 
4.985000e+00 -1.272151e-01 -1.281014e-01 
4.986000e+00 -1.270192e-01 -1.278878e-01 
4.987000e+00 -1.268229e-01 -1.276738e-01 
4.988000e+00 -1.266263e-01 -1.274594e-01 
4.989000e+00 -1.264293e-01 -1.272447e-01 
4.990000e+00 -1.262319e-01 -1.270296e-01 
4.991000e+00 -1.260342e-01 -1.268141e-01 
4.992000e+00 -1.258361e-01 -1.265983e-01 
4.993000e+00 -1.256377e-01 -1.263821e-01 
4.994000e+00 -1.254389e-01 -1.261656e-01 
4.995000e+00 -1.252397e-01 -1.259487e-01 
4.996000e+00 -1.250402e-01 -1.257314e-01 
4.997000e+00 -1.248404e-01 -1.255139e-01 
4.998000e+00 -1.246403e-01 -1.252959e-01 
4.999000e+00 -1.244397e-01 -1.250777e-01 
5.000000e+00 -1.242389e-01 -1.248591e-01 
5.001000e+00 -1.240377e-01 -1.246401e-01 
5.002000e+00 -1.238362e-01 -1.244209e-01 
5.003000e+00 -1.236344e-01 -1.242013e-01 
5.004000e+00 -1.234323e-01 -1.239814e-01 
5.005000e+00 -1.232298e-01 -1.237612e-01 
5.006000e+00 -1.230270e-01 -1.235406e-01 
5.007000e+00 -1.228239e-01 -1.233198e-01 
5.008000e+00 -1.226205e-01 -1.230986e-01 
5.009000e+00 -1.224168e-01 -1.228771e-01 
5.010000e+00 -1.222128e-01 -1.226553e-01 
5.011000e+00 -1.220085e-01 -1.224332e-01 
5.012000e+00 -1.218039e-01 -1.222108e-01 
5.013000e+00 -1.215990e-01 -1.219881e-01 
5.014000e+00 -1.213937e-01 -1.217652e-01 
5.015000e+00 -1.211882e-01 -1.215419e-01 
5.016000e+00 -1.209824e-01 -1.213183e-01 
5.017000e+00 -1.207764e-01 -1.210945e-01 
5.018000e+00 -1.205700e-01 -1.208704e-01 
5.019000e+00 -1.203634e-01 -1.206460e-01 
5.020000e+00 -1.201565e-01 -1.204213e-01 
5.021000e+00 -1.199493e-01 -1.201963e-01 
5.022000e+00 -1.197418e-01 -1.199711e-01 
5.023000e+00 -1.195341e-01 -1.197456e-01 
5.024000e+00 -1.193261e-01 -1.195199e-01 
5.025000e+00 -1.191178e-01 -1.192938e-01 
5.026000e+00 -1.189093e-01 -1.190676e-01 
5.027000e+00 -1.187005e-01 -1.188410e-01 
5.028000e+00 -1.184915e-01 -1.186143e-01 
5.029000e+00 -1.182822e-01 -1.183872e-01 
5.030000e+00 -1.180726e-01 -1.181600e-01 
5.031000e+00 -1.178628e-01 -1.179324e-01 
5.032000e+00 -1.176528e-01 -1.177047e-01 
5.033000e+00 -1.174425e-01 -1.174767e-01 
5.034000e+00 -1.172320e-01 -1.172484e-01 
5.035000e+00 -1.170213e-01 -1.170200e-01 
5.036000e+00 -1.168103e-01 -1.167913e-01 
5.037000e+00 -1.165991e-01 -1.165624e-01 
5.038000e+00 -1.163877e-01 -1.163332e-01 
5.039000e+00 -1.161760e-01 -1.161039e-01 
5.040000e+00 -1.159641e-01 -1.158743e-01 
5.041000e+00 -1.157520e-01 -1.156445e-01 
5.042000e+00 -1.155397e-01 -1.154145e-01 
5.043000e+00 -1.153272e-01 -1.151843e-01 
5.044000e+00 -1.151144e-01 -1.149539e-01 
5.045000e+00 -1.149015e-01 -1.147232e-01 
5.046000e+00 -1.146883e-01 -1.144924e-01 
5.047000e+00 -1.144750e-01 -1.142614e-01 
5.048000e+00 -1.142614e-01 -1.140302e-01 
5.049000e+00 -1.140476e-01 -1.137988e-01 
5.050000e+00 -1.138337e-01 -1.135672e-01 
5.051000e+00 -1.136195e-01 -1.133354e-01 
5.052000e+00 -1.134052e-01 -1.131034e-01 
5.053000e+00 -1.131907e-01 -1.128713e-01 
5.054000e+00 -1.129759e-01 -1.126390e-01 
5.055000e+00 -1.127611e-01 -1.124065e-01 
5.056000e+00 -1.125460e-01 -1.121738e-01 
5.057000e+00 -1.123307e-01 -1.119410e-01 
5.058000e+00 -1.121153e-01 -1.117080e-01 
5.059000e+00 -1.118997e-01 -1.114748e-01 
5.060000e+00 -1.116840e-01 -1.112415e-01 
5.061000e+00 -1.114680e-01 -1.110080e-01 
5.062000e+00 -1.112520e-01 -1.107744e-01 
5.063000e+00 -1.110357e-01 -1.105406e-01 
5.064000e+00 -1.108193e-01 -1.103067e-01 
5.065000e+00 -1.106027e-01 -1.100726e-01 
5.066000e+00 -1.103860e-01 -1.098383e-01 
5.067000e+00 -1.101692e-01 -1.096040e-01 
5.068000e+00 -1.099521e-01 -1.093695e-01 
5.069000e+00 -1.097350e-01 -1.091348e-01 
5.070000e+00 -1.095177e-01 -1.089001e-01 
5.071000e+00 -1.093002e-01 -1.086652e-01 
5.072000e+00 -1.090827e-01 -1.084301e-01 
5.073000e+00 -1.088650e-01 -1.081950e-01 
5.074000e+00 -1.086471e-01 -1.079597e-01 
5.075000e+00 -1.084291e-01 -1.077243e-01 
5.076000e+00 -1.082110e-01 -1.074888e-01 
5.077000e+00 -1.079928e-01 -1.072532e-01 
5.078000e+00 -1.077745e-01 -1.070175e-01 
5.079000e+00 -1.075560e-01 -1.067816e-01 
5.080000e+00 -1.073374e-01 -1.065457e-01 
5.081000e+00 -1.071187e-01 -1.063097e-01 
5.082000e+00 -1.068999e-01 -1.060735e-01 
5.083000e+00 -1.066810e-01 -1.058373e-01 
5.084000e+00 -1.064620e-01 -1.056009e-01 
5.085000e+00 -1.062429e-01 -1.053645e-01 
5.086000e+00 -1.060237e-01 -1.051280e-01 
5.087000e+00 -1.058043e-01 -1.048914e-01 
5.088000e+00 -1.055849e-01 -1.046547e-01 
5.089000e+00 -1.053654e-01 -1.044180e-01 
5.090000e+00 -1.051458e-01 -1.041811e-01 
5.091000e+00 -1.049261e-01 -1.039442e-01 
5.092000e+00 -1.047063e-01 -1.037072e-01 
5.093000e+00 -1.044865e-01 -1.034701e-01 
5.094000e+00 -1.042665e-01 -1.032330e-01 
5.095000e+00 -1.040465e-01 -1.029958e-01 
5.096000e+00 -1.038264e-01 -1.027586e-01 
5.097000e+00 -1.036062e-01 -1.025213e-01 
5.098000e+00 -1.033860e-01 -1.022839e-01 
5.099000e+00 -1.031657e-01 -1.020465e-01 
5.100000e+00 -1.029453e-01 -1.018090e-01 
5.101000e+00 -1.027249e-01 -1.015715e-01 
5.102000e+00 -1.025044e-01 -1.013339e-01 
5.103000e+00 -1.022838e-01 -1.010963e-01 
5.104000e+00 -1.020632e-01 -1.008586e-01 
5.105000e+00 -1.018425e-01 -1.006210e-01 
5.106000e+00 -1.016218e-01 -1.003832e-01 
5.107000e+00 -1.014010e-01 -1.001455e-01 
5.108000e+00 -1.011802e-01 -9.990767e-02 
5.109000e+00 -1.009594e-01 -9.966985e-02 
5.110000e+00 -1.007385e-01 -9.943201e-02 
5.111000e+00 -1.005175e-01 -9.919414e-02 
5.112000e+00 -1.002965e-01 -9.895625e-02 
5.113000e+00 -1.000755e-01 -9.871834e-02 
5.114000e+00 -9.985449e-02 -9.848042e-02 
5.115000e+00 -9.963341e-02 -9.824249e-02 
5.116000e+00 -9.941231e-02 -9.800454e-02 
5.117000e+00 -9.919118e-02 -9.776659e-02 
5.118000e+00 -9.897003e-02 -9.752863e-02 
5.119000e+00 -9.874886e-02 -9.729067e-02 
5.120000e+00 -9.852767e-02 -9.705271e-02 
5.121000e+00 -9.830647e-02 -9.681475e-02 
5.122000e+00 -9.808525e-02 -9.657680e-02 
5.123000e+00 -9.786402e-02 -9.633885e-02 
5.124000e+00 -9.764278e-02 -9.610092e-02 
5.125000e+00 -9.742154e-02 -9.586299e-02 
5.126000e+00 -9.720029e-02 -9.562508e-02 
5.127000e+00 -9.697904e-02 -9.538719e-02 
5.128000e+00 -9.675779e-02 -9.514932e-02 
5.129000e+00 -9.653654e-02 -9.491147e-02 
5.130000e+00 -9.631530e-02 -9.467364e-02 
5.131000e+00 -9.609407e-02 -9.443584e-02 
5.132000e+00 -9.587284e-02 -9.419807e-02 
5.133000e+00 -9.565163e-02 -9.396033e-02 
5.134000e+00 -9.543043e-02 -9.372263e-02 
5.135000e+00 -9.520925e-02 -9.348496e-02 
5.136000e+00 -9.498809e-02 -9.324733e-02 
5.137000e+00 -9.476695e-02 -9.300975e-02 
5.138000e+00 -9.454583e-02 -9.277220e-02 
5.139000e+00 -9.432474e-02 -9.253471e-02 
5.140000e+00 -9.410367e-02 -9.229726e-02 
5.141000e+00 -9.388264e-02 -9.205986e-02 
5.142000e+00 -9.366164e-02 -9.182252e-02 
5.143000e+00 -9.344067e-02 -9.158523e-02 
5.144000e+00 -9.321974e-02 -9.134800e-02 
5.145000e+00 -9.299885e-02 -9.111083e-02 
5.146000e+00 -9.277800e-02 -9.087372e-02 
5.147000e+00 -9.255719e-02 -9.063668e-02 
5.148000e+00 -9.233643e-02 -9.039970e-02 
5.149000e+00 -9.211571e-02 -9.016280e-02 
5.150000e+00 -9.189505e-02 -8.992596e-02 
5.151000e+00 -9.167443e-02 -8.968921e-02 
5.152000e+00 -9.145388e-02 -8.945252e-02 
5.153000e+00 -9.123337e-02 -8.921592e-02 
5.154000e+00 -9.101293e-02 -8.897940e-02 
5.155000e+00 -9.079255e-02 -8.874296e-02 
5.156000e+00 -9.057223e-02 -8.850661e-02 
5.157000e+00 -9.035197e-02 -8.827034e-02 
5.158000e+00 -9.013178e-02 -8.803417e-02 
5.159000e+00 -8.991166e-02 -8.779809e-02 
5.160000e+00 -8.969161e-02 -8.756210e-02 
5.161000e+00 -8.947164e-02 -8.732621e-02 
5.162000e+00 -8.925174e-02 -8.709042e-02 
5.163000e+00 -8.903192e-02 -8.685473e-02 
5.164000e+00 -8.881218e-02 -8.661915e-02 
5.165000e+00 -8.859252e-02 -8.638367e-02 
5.166000e+00 -8.837294e-02 -8.614829e-02 
5.167000e+00 -8.815345e-02 -8.591303e-02 
5.168000e+00 -8.793404e-02 -8.567789e-02 
5.169000e+00 -8.771473e-02 -8.544285e-02 
5.170000e+00 -8.749551e-02 -8.520794e-02 
5.171000e+00 -8.727638e-02 -8.497314e-02 
5.172000e+00 -8.705735e-02 -8.473846e-02 
5.173000e+00 -8.683842e-02 -8.450391e-02 
5.174000e+00 -8.661958e-02 -8.426948e-02 
5.175000e+00 -8.640085e-02 -8.403518e-02 
5.176000e+00 -8.618223e-02 -8.380101e-02 
5.177000e+00 -8.596371e-02 -8.356697e-02 
5.178000e+00 -8.574529e-02 -8.333307e-02 
5.179000e+00 -8.552699e-02 -8.309930e-02 
5.180000e+00 -8.530880e-02 -8.286567e-02 
5.181000e+00 -8.509072e-02 -8.263218e-02 
5.182000e+00 -8.487276e-02 -8.239884e-02 
5.183000e+00 -8.465492e-02 -8.216564e-02 
5.184000e+00 -8.443719e-02 -8.193258e-02 
5.185000e+00 -8.421959e-02 -8.169967e-02 
5.186000e+00 -8.400212e-02 -8.146692e-02 
5.187000e+00 -8.378476e-02 -8.123432e-02 
5.188000e+00 -8.356754e-02 -8.100187e-02 
5.189000e+00 -8.335045e-02 -8.076958e-02 
5.190000e+00 -8.313348e-02 -8.053745e-02 
5.191000e+00 -8.291665e-02 -8.030548e-02 
5.192000e+00 -8.269996e-02 -8.007367e-02 
5.193000e+00 -8.248340e-02 -7.984203e-02 
5.194000e+00 -8.226698e-02 -7.961055e-02 
5.195000e+00 -8.205070e-02 -7.937924e-02 
5.196000e+00 -8.183457e-02 -7.914811e-02 
5.197000e+00 -8.161858e-02 -7.891715e-02 
5.198000e+00 -8.140273e-02 -7.868636e-02 
5.199000e+00 -8.118704e-02 -7.845575e-02 
5.200000e+00 -8.097149e-02 -7.822532e-02 
5.201000e+00 -8.075610e-02 -7.799507e-02 
5.202000e+00 -8.054086e-02 -7.776500e-02 
5.203000e+00 -8.032578e-02 -7.753512e-02 
5.204000e+00 -8.011085e-02 -7.730542e-02 
5.205000e+00 -7.989608e-02 -7.707591e-02 
5.206000e+00 -7.968147e-02 -7.684660e-02 
5.207000e+00 -7.946703e-02 -7.661747e-02 
5.208000e+00 -7.925275e-02 -7.638854e-02 
5.209000e+00 -7.903864e-02 -7.615981e-02 
5.210000e+00 -7.882469e-02 -7.593127e-02 
5.211000e+00 -7.861092e-02 -7.570294e-02 
5.212000e+00 -7.839732e-02 -7.547480e-02 
5.213000e+00 -7.818389e-02 -7.524687e-02 
5.214000e+00 -7.797063e-02 -7.501915e-02 
5.215000e+00 -7.775755e-02 -7.479163e-02 
5.216000e+00 -7.754466e-02 -7.456432e-02 
5.217000e+00 -7.733194e-02 -7.433723e-02 
5.218000e+00 -7.711940e-02 -7.411034e-02 
5.219000e+00 -7.690705e-02 -7.388368e-02 
5.220000e+00 -7.669488e-02 -7.365722e-02 
5.221000e+00 -7.648290e-02 -7.343099e-02 
5.222000e+00 -7.627111e-02 -7.320498e-02 
5.223000e+00 -7.605951e-02 -7.297919e-02 
5.224000e+00 -7.584810e-02 -7.275362e-02 
5.225000e+00 -7.563688e-02 -7.252828e-02 
5.226000e+00 -7.542586e-02 -7.230316e-02 
5.227000e+00 -7.521504e-02 -7.207828e-02 
5.228000e+00 -7.500441e-02 -7.185362e-02 
5.229000e+00 -7.479399e-02 -7.162920e-02 
5.230000e+00 -7.458377e-02 -7.140501e-02 
5.231000e+00 -7.437375e-02 -7.118106e-02 
5.232000e+00 -7.416394e-02 -7.095734e-02 
5.233000e+00 -7.395433e-02 -7.073387e-02 
5.234000e+00 -7.374493e-02 -7.051064e-02 
5.235000e+00 -7.353575e-02 -7.028765e-02 
5.236000e+00 -7.332677e-02 -7.006490e-02 
5.237000e+00 -7.311801e-02 -6.984240e-02 
5.238000e+00 -7.290946e-02 -6.962015e-02 
5.239000e+00 -7.270113e-02 -6.939815e-02 
5.240000e+00 -7.249301e-02 -6.917639e-02 
5.241000e+00 -7.228512e-02 -6.895490e-02 
5.242000e+00 -7.207744e-02 -6.873365e-02 
5.243000e+00 -7.186999e-02 -6.851266e-02 
5.244000e+00 -7.166276e-02 -6.829193e-02 
5.245000e+00 -7.145576e-02 -6.807146e-02 
5.246000e+00 -7.124899e-02 -6.785125e-02 
5.247000e+00 -7.104244e-02 -6.763131e-02 
5.248000e+00 -7.083612e-02 -6.741162e-02 
5.249000e+00 -7.063004e-02 -6.719221e-02 
5.250000e+00 -7.042418e-02 -6.697306e-02 
5.251000e+00 -7.021857e-02 -6.675418e-02 
5.252000e+00 -7.001318e-02 -6.653557e-02 
5.253000e+00 -6.980804e-02 -6.631723e-02 
5.254000e+00 -6.960313e-02 -6.609916e-02 
5.255000e+00 -6.939847e-02 -6.588137e-02 
5.256000e+00 -6.919404e-02 -6.566386e-02 
5.257000e+00 -6.898986e-02 -6.544663e-02 
5.258000e+00 -6.878592e-02 -6.522967e-02 
5.259000e+00 -6.858223e-02 -6.501300e-02 
5.260000e+00 -6.837879e-02 -6.479660e-02 
5.261000e+00 -6.817559e-02 -6.458050e-02 
5.262000e+00 -6.797265e-02 -6.436468e-02 
5.263000e+00 -6.776995e-02 -6.414914e-02 
5.264000e+00 -6.756751e-02 -6.393390e-02 
5.265000e+00 -6.736533e-02 -6.371894e-02 
5.266000e+00 -6.716339e-02 -6.350428e-02 
5.267000e+00 -6.696172e-02 -6.328990e-02 
5.268000e+00 -6.676030e-02 -6.307583e-02 
5.269000e+00 -6.655915e-02 -6.286205e-02 
5.270000e+00 -6.635825e-02 -6.264856e-02 
5.271000e+00 -6.615762e-02 -6.243538e-02 
5.272000e+00 -6.595725e-02 -6.222249e-02 
5.273000e+00 -6.575714e-02 -6.200991e-02 
5.274000e+00 -6.555730e-02 -6.179763e-02 
5.275000e+00 -6.535773e-02 -6.158565e-02 
5.276000e+00 -6.515842e-02 -6.137398e-02 
5.277000e+00 -6.495939e-02 -6.116261e-02 
5.278000e+00 -6.476063e-02 -6.095156e-02 
5.279000e+00 -6.456214e-02 -6.074081e-02 
5.280000e+00 -6.436392e-02 -6.053038e-02 
5.281000e+00 -6.416598e-02 -6.032025e-02 
5.282000e+00 -6.396831e-02 -6.011044e-02 
5.283000e+00 -6.377093e-02 -5.990095e-02 
5.284000e+00 -6.357382e-02 -5.969177e-02 
5.285000e+00 -6.337699e-02 -5.948291e-02 
5.286000e+00 -6.318044e-02 -5.927437e-02 
5.287000e+00 -6.298417e-02 -5.906614e-02 
5.288000e+00 -6.278819e-02 -5.885824e-02 
5.289000e+00 -6.259249e-02 -5.865067e-02 
5.290000e+00 -6.239708e-02 -5.844341e-02 
5.291000e+00 -6.220196e-02 -5.823648e-02 
5.292000e+00 -6.200712e-02 -5.802988e-02 
5.293000e+00 -6.181257e-02 -5.782361e-02 
5.294000e+00 -6.161831e-02 -5.761766e-02 
5.295000e+00 -6.142435e-02 -5.741204e-02 
5.296000e+00 -6.123067e-02 -5.720676e-02 
5.297000e+00 -6.103729e-02 -5.700181e-02 
5.298000e+00 -6.084421e-02 -5.679719e-02 
5.299000e+00 -6.065142e-02 -5.659290e-02 
5.300000e+00 -6.045893e-02 -5.638896e-02 
5.301000e+00 -6.026674e-02 -5.618535e-02 
5.302000e+00 -6.007484e-02 -5.598207e-02 
5.303000e+00 -5.988325e-02 -5.577914e-02 
5.304000e+00 -5.969196e-02 -5.557655e-02 
5.305000e+00 -5.950097e-02 -5.537430e-02 
5.306000e+00 -5.931028e-02 -5.517239e-02 
5.307000e+00 -5.911990e-02 -5.497083e-02 
5.308000e+00 -5.892982e-02 -5.476961e-02 
5.309000e+00 -5.874006e-02 -5.456874e-02 
5.310000e+00 -5.855059e-02 -5.436822e-02 
5.311000e+00 -5.836144e-02 -5.416804e-02 
5.312000e+00 -5.817260e-02 -5.396822e-02 
5.313000e+00 -5.798407e-02 -5.376874e-02 
5.314000e+00 -5.779585e-02 -5.356962e-02 
5.315000e+00 -5.760794e-02 -5.337085e-02 
5.316000e+00 -5.742035e-02 -5.317243e-02 
5.317000e+00 -5.723307e-02 -5.297437e-02 
5.318000e+00 -5.704610e-02 -5.277666e-02 
5.319000e+00 -5.685946e-02 -5.257931e-02 
5.320000e+00 -5.667313e-02 -5.238232e-02 
5.321000e+00 -5.648712e-02 -5.218569e-02 
5.322000e+00 -5.630142e-02 -5.198942e-02 
5.323000e+00 -5.611605e-02 -5.179350e-02 
5.324000e+00 -5.593100e-02 -5.159795e-02 
5.325000e+00 -5.574628e-02 -5.140277e-02 
5.326000e+00 -5.556187e-02 -5.120794e-02 
5.327000e+00 -5.537779e-02 -5.101349e-02 
5.328000e+00 -5.519403e-02 -5.081939e-02 
5.329000e+00 -5.501061e-02 -5.062567e-02 
5.330000e+00 -5.482750e-02 -5.043231e-02 
5.331000e+00 -5.464473e-02 -5.023932e-02 
5.332000e+00 -5.446228e-02 -5.004670e-02 
5.333000e+00 -5.428016e-02 -4.985445e-02 
5.334000e+00 -5.409837e-02 -4.966257e-02 
5.335000e+00 -5.391692e-02 -4.947107e-02 
5.336000e+00 -5.373579e-02 -4.927994e-02 
5.337000e+00 -5.355500e-02 -4.908918e-02 
5.338000e+00 -5.337454e-02 -4.889879e-02 
5.339000e+00 -5.319441e-02 -4.870879e-02 
5.340000e+00 -5.301462e-02 -4.851916e-02 
5.341000e+00 -5.283517e-02 -4.832990e-02 
5.342000e+00 -5.265605e-02 -4.814103e-02 
5.343000e+00 -5.247727e-02 -4.795253e-02 
5.344000e+00 -5.229883e-02 -4.776441e-02 
5.345000e+00 -5.212072e-02 -4.757668e-02 
5.346000e+00 -5.194296e-02 -4.738932e-02 
5.347000e+00 -5.176554e-02 -4.720235e-02 
5.348000e+00 -5.158845e-02 -4.701577e-02 
5.349000e+00 -5.141171e-02 -4.682956e-02 
5.350000e+00 -5.123531e-02 -4.664374e-02 
5.351000e+00 -5.105926e-02 -4.645831e-02 
5.352000e+00 -5.088355e-02 -4.627326e-02 
5.353000e+00 -5.070818e-02 -4.608860e-02 
5.354000e+00 -5.053316e-02 -4.590433e-02 
5.355000e+00 -5.035849e-02 -4.572044e-02 
5.356000e+00 -5.018416e-02 -4.553695e-02 
5.357000e+00 -5.001018e-02 -4.535385e-02 
5.358000e+00 -4.983655e-02 -4.517113e-02 
5.359000e+00 -4.966327e-02 -4.498881e-02 
5.360000e+00 -4.949033e-02 -4.480688e-02 
5.361000e+00 -4.931775e-02 -4.462534e-02 
5.362000e+00 -4.914552e-02 -4.444420e-02 
5.363000e+00 -4.897364e-02 -4.426345e-02 
5.364000e+00 -4.880211e-02 -4.408310e-02 
5.365000e+00 -4.863093e-02 -4.390314e-02 
5.366000e+00 -4.846011e-02 -4.372357e-02 
5.367000e+00 -4.828964e-02 -4.354441e-02 
5.368000e+00 -4.811952e-02 -4.336564e-02 
5.369000e+00 -4.794976e-02 -4.318727e-02 
5.370000e+00 -4.778036e-02 -4.300930e-02 
5.371000e+00 -4.761131e-02 -4.283173e-02 
5.372000e+00 -4.744262e-02 -4.265456e-02 
5.373000e+00 -4.727429e-02 -4.247779e-02 
5.374000e+00 -4.710631e-02 -4.230142e-02 
5.375000e+00 -4.693870e-02 -4.212545e-02 
5.376000e+00 -4.677144e-02 -4.194988e-02 
5.377000e+00 -4.660454e-02 -4.177472e-02 
5.378000e+00 -4.643800e-02 -4.159996e-02 
5.379000e+00 -4.627182e-02 -4.142561e-02 
5.380000e+00 -4.610600e-02 -4.125166e-02 
5.381000e+00 -4.594055e-02 -4.107811e-02 
5.382000e+00 -4.577545e-02 -4.090497e-02 
5.383000e+00 -4.561072e-02 -4.073224e-02 
5.384000e+00 -4.544636e-02 -4.055991e-02 
5.385000e+00 -4.528235e-02 -4.038799e-02 
5.386000e+00 -4.511871e-02 -4.021648e-02 
5.387000e+00 -4.495544e-02 -4.004538e-02 
5.388000e+00 -4.479253e-02 -3.987468e-02 
5.389000e+00 -4.462998e-02 -3.970440e-02 
5.390000e+00 -4.446780e-02 -3.953452e-02 
5.391000e+00 -4.430599e-02 -3.936506e-02 
5.392000e+00 -4.414454e-02 -3.919601e-02 
5.393000e+00 -4.398346e-02 -3.902736e-02 
5.394000e+00 -4.382275e-02 -3.885913e-02 
5.395000e+00 -4.366241e-02 -3.869131e-02 
5.396000e+00 -4.350243e-02 -3.852390e-02 
5.397000e+00 -4.334282e-02 -3.835691e-02 
5.398000e+00 -4.318359e-02 -3.819033e-02 
5.399000e+00 -4.302472e-02 -3.802416e-02 
5.400000e+00 -4.286622e-02 -3.785841e-02 
5.401000e+00 -4.270809e-02 -3.769307e-02 
5.402000e+00 -4.255033e-02 -3.752815e-02 
5.403000e+00 -4.239295e-02 -3.736364e-02 
5.404000e+00 -4.223593e-02 -3.719955e-02 
5.405000e+00 -4.207929e-02 -3.703587e-02 
5.406000e+00 -4.192302e-02 -3.687261e-02 
5.407000e+00 -4.176712e-02 -3.670977e-02 
5.408000e+00 -4.161159e-02 -3.654734e-02 
5.409000e+00 -4.145644e-02 -3.638533e-02 
5.410000e+00 -4.130166e-02 -3.622374e-02 
5.411000e+00 -4.114725e-02 -3.606257e-02 
5.412000e+00 -4.099322e-02 -3.590181e-02 
5.413000e+00 -4.083956e-02 -3.574148e-02 
5.414000e+00 -4.068628e-02 -3.558156e-02 
5.415000e+00 -4.053337e-02 -3.542206e-02 
5.416000e+00 -4.038083e-02 -3.526298e-02 
5.417000e+00 -4.022867e-02 -3.510432e-02 
5.418000e+00 -4.007689e-02 -3.494609e-02 
5.419000e+00 -3.992548e-02 -3.478827e-02 
5.420000e+00 -3.977445e-02 -3.463087e-02 
5.421000e+00 -3.962379e-02 -3.447389e-02 
5.422000e+00 -3.947351e-02 -3.431734e-02 
5.423000e+00 -3.932361e-02 -3.416120e-02 
5.424000e+00 -3.917408e-02 -3.400549e-02 
5.425000e+00 -3.902494e-02 -3.385020e-02 
5.426000e+00 -3.887616e-02 -3.369533e-02 
5.427000e+00 -3.872777e-02 -3.354089e-02 
5.428000e+00 -3.857975e-02 -3.338686e-02 
5.429000e+00 -3.843211e-02 -3.323326e-02 
5.430000e+00 -3.828485e-02 -3.308008e-02 
5.431000e+00 -3.813797e-02 -3.292733e-02 
5.432000e+00 -3.799147e-02 -3.277500e-02 
5.433000e+00 -3.784534e-02 -3.262309e-02 
5.434000e+00 -3.769960e-02 -3.247160e-02 
5.435000e+00 -3.755423e-02 -3.232054e-02 
5.436000e+00 -3.740924e-02 -3.216990e-02 
5.437000e+00 -3.726463e-02 -3.201969e-02 
5.438000e+00 -3.712040e-02 -3.186990e-02 
5.439000e+00 -3.697655e-02 -3.172054e-02 
5.440000e+00 -3.683307e-02 -3.157160e-02 
5.441000e+00 -3.668998e-02 -3.142308e-02 
5.442000e+00 -3.654727e-02 -3.127499e-02 
5.443000e+00 -3.640494e-02 -3.112732e-02 
5.444000e+00 -3.626298e-02 -3.098008e-02 
5.445000e+00 -3.612141e-02 -3.083326e-02 
5.446000e+00 -3.598022e-02 -3.068687e-02 
5.447000e+00 -3.583940e-02 -3.054090e-02 
5.448000e+00 -3.569897e-02 -3.039536e-02 
5.449000e+00 -3.555892e-02 -3.025024e-02 
5.450000e+00 -3.541924e-02 -3.010555e-02 
5.451000e+00 -3.527995e-02 -2.996129e-02 
5.452000e+00 -3.514104e-02 -2.981744e-02 
5.453000e+00 -3.500251e-02 -2.967403e-02 
5.454000e+00 -3.486436e-02 -2.953104e-02 
5.455000e+00 -3.472659e-02 -2.938847e-02 
5.456000e+00 -3.458919e-02 -2.924633e-02 
5.457000e+00 -3.445218e-02 -2.910462e-02 
5.458000e+00 -3.431555e-02 -2.896333e-02 
5.459000e+00 -3.417931e-02 -2.882247e-02 
5.460000e+00 -3.404344e-02 -2.868203e-02 
5.461000e+00 -3.390795e-02 -2.854202e-02 
5.462000e+00 -3.377284e-02 -2.840243e-02 
5.463000e+00 -3.363811e-02 -2.826327e-02 
5.464000e+00 -3.350377e-02 -2.812453e-02 
5.465000e+00 -3.336980e-02 -2.798622e-02 
5.466000e+00 -3.323621e-02 -2.784833e-02 
5.467000e+00 -3.310301e-02 -2.771087e-02 
5.468000e+00 -3.297018e-02 -2.757384e-02 
5.469000e+00 -3.283773e-02 -2.743723e-02 
5.470000e+00 -3.270567e-02 -2.730104e-02 
5.471000e+00 -3.257398e-02 -2.716528e-02 
5.472000e+00 -3.244267e-02 -2.702995e-02 
5.473000e+00 -3.231175e-02 -2.689503e-02 
5.474000e+00 -3.218120e-02 -2.676055e-02 
5.475000e+00 -3.205103e-02 -2.662649e-02 
5.476000e+00 -3.192125e-02 -2.649285e-02 
5.477000e+00 -3.179184e-02 -2.635963e-02 
5.478000e+00 -3.166281e-02 -2.622685e-02 
5.479000e+00 -3.153416e-02 -2.609448e-02 
5.480000e+00 -3.140589e-02 -2.596254e-02 
5.481000e+00 -3.127800e-02 -2.583102e-02 
5.482000e+00 -3.115048e-02 -2.569993e-02 
5.483000e+00 -3.102335e-02 -2.556926e-02 
5.484000e+00 -3.089659e-02 -2.543901e-02 
5.485000e+00 -3.077021e-02 -2.530919e-02 
5.486000e+00 -3.064421e-02 -2.517979e-02 
5.487000e+00 -3.051859e-02 -2.505081e-02 
5.488000e+00 -3.039335e-02 -2.492225e-02 
5.489000e+00 -3.026848e-02 -2.479412e-02 
5.490000e+00 -3.014400e-02 -2.466641e-02 
5.491000e+00 -3.001989e-02 -2.453912e-02 
5.492000e+00 -2.989615e-02 -2.441225e-02 
5.493000e+00 -2.977280e-02 -2.428581e-02 
5.494000e+00 -2.964982e-02 -2.415979e-02 
5.495000e+00 -2.952721e-02 -2.403418e-02 
5.496000e+00 -2.940498e-02 -2.390900e-02 
5.497000e+00 -2.928313e-02 -2.378424e-02 
5.498000e+00 -2.916166e-02 -2.365990e-02 
5.499000e+00 -2.904056e-02 -2.353598e-02 
5.500000e+00 -2.891984e-02 -2.341248e-02 
5.501000e+00 -2.879949e-02 -2.328940e-02 
5.502000e+00 -2.867951e-02 -2.316674e-02 
5.503000e+00 -2.855992e-02 -2.304450e-02 
5.504000e+00 -2.844069e-02 -2.292268e-02 
5.505000e+00 -2.832184e-02 -2.280127e-02 
5.506000e+00 -2.820337e-02 -2.268029e-02 
5.507000e+00 -2.808526e-02 -2.255972e-02 
5.508000e+00 -2.796753e-02 -2.243957e-02 
5.509000e+00 -2.785018e-02 -2.231984e-02 
5.510000e+00 -2.773320e-02 -2.220052e-02 
5.511000e+00 -2.761659e-02 -2.208163e-02 
5.512000e+00 -2.750035e-02 -2.196315e-02 
5.513000e+00 -2.738448e-02 -2.184508e-02 
5.514000e+00 -2.726899e-02 -2.172743e-02 
5.515000e+00 -2.715387e-02 -2.161020e-02 
5.516000e+00 -2.703911e-02 -2.149338e-02 
5.517000e+00 -2.692473e-02 -2.137698e-02 
5.518000e+00 -2.681072e-02 -2.126099e-02 
5.519000e+00 -2.669708e-02 -2.114541e-02 
5.520000e+00 -2.658381e-02 -2.103025e-02 
5.521000e+00 -2.647091e-02 -2.091551e-02 
5.522000e+00 -2.635838e-02 -2.080117e-02 
5.523000e+00 -2.624622e-02 -2.068725e-02 
5.524000e+00 -2.613443e-02 -2.057374e-02 
5.525000e+00 -2.602300e-02 -2.046065e-02 
5.526000e+00 -2.591194e-02 -2.034796e-02 
5.527000e+00 -2.580125e-02 -2.023569e-02 
5.528000e+00 -2.569093e-02 -2.012383e-02 
5.529000e+00 -2.558097e-02 -2.001237e-02 
5.530000e+00 -2.547138e-02 -1.990133e-02 
5.531000e+00 -2.536215e-02 -1.979070e-02 
5.532000e+00 -2.525330e-02 -1.968047e-02 
5.533000e+00 -2.514480e-02 -1.957066e-02 
5.534000e+00 -2.503667e-02 -1.946125e-02 
5.535000e+00 -2.492891e-02 -1.935225e-02 
5.536000e+00 -2.482151e-02 -1.924366e-02 
5.537000e+00 -2.471447e-02 -1.913548e-02 
5.538000e+00 -2.460779e-02 -1.902770e-02 
5.539000e+00 -2.450148e-02 -1.892033e-02 
5.540000e+00 -2.439553e-02 -1.881336e-02 
5.541000e+00 -2.428995e-02 -1.870680e-02 
5.542000e+00 -2.418472e-02 -1.860065e-02 
5.543000e+00 -2.407986e-02 -1.849490e-02 
5.544000e+00 -2.397535e-02 -1.838955e-02 
5.545000e+00 -2.387121e-02 -1.828460e-02 
5.546000e+00 -2.376742e-02 -1.818006e-02 
5.547000e+00 -2.366400e-02 -1.807592e-02 
5.548000e+00 -2.356093e-02 -1.797219e-02 
5.549000e+00 -2.345822e-02 -1.786885e-02 
5.550000e+00 -2.335587e-02 -1.776592e-02 
5.551000e+00 -2.325388e-02 -1.766338e-02 
5.552000e+00 -2.315225e-02 -1.756125e-02 
5.553000e+00 -2.305097e-02 -1.745951e-02 
5.554000e+00 -2.295004e-02 -1.735817e-02 
5.555000e+00 -2.284948e-02 -1.725723e-02 
5.556000e+00 -2.274926e-02 -1.715669e-02 
5.557000e+00 -2.264940e-02 -1.705655e-02 
5.558000e+00 -2.254990e-02 -1.695680e-02 
5.559000e+00 -2.245075e-02 -1.685745e-02 
5.560000e+00 -2.235195e-02 -1.675850e-02 
5.561000e+00 -2.225351e-02 -1.665994e-02 
5.562000e+00 -2.215542e-02 -1.656177e-02 
5.563000e+00 -2.205767e-02 -1.646400e-02 
5.564000e+00 -2.196028e-02 -1.636662e-02 
5.565000e+00 -2.186324e-02 -1.626963e-02 
5.566000e+00 -2.176655e-02 -1.617304e-02 
5.567000e+00 -2.167021e-02 -1.607684e-02 
5.568000e+00 -2.157422e-02 -1.598103e-02 
5.569000e+00 -2.147858e-02 -1.588561e-02 
5.570000e+00 -2.138329e-02 -1.579058e-02 
5.571000e+00 -2.128834e-02 -1.569594e-02 
5.572000e+00 -2.119374e-02 -1.560168e-02 
5.573000e+00 -2.109948e-02 -1.550782e-02 
5.574000e+00 -2.100557e-02 -1.541434e-02 
5.575000e+00 -2.091201e-02 -1.532125e-02 
5.576000e+00 -2.081879e-02 -1.522855e-02 
5.577000e+00 -2.072591e-02 -1.513623e-02 
5.578000e+00 -2.063338e-02 -1.504430e-02 
5.579000e+00 -2.054119e-02 -1.495275e-02 
5.580000e+00 -2.044935e-02 -1.486158e-02 
5.581000e+00 -2.035784e-02 -1.477080e-02 
5.582000e+00 -2.026668e-02 -1.468040e-02 
5.583000e+00 -2.017585e-02 -1.459038e-02 
5.584000e+00 -2.008537e-02 -1.450075e-02 
5.585000e+00 -1.999522e-02 -1.441149e-02 
5.586000e+00 -1.990542e-02 -1.432262e-02 
5.587000e+00 -1.981595e-02 -1.423412e-02 
5.588000e+00 -1.972682e-02 -1.414600e-02 
5.589000e+00 -1.963803e-02 -1.405826e-02 
5.590000e+00 -1.954957e-02 -1.397090e-02 
5.591000e+00 -1.946145e-02 -1.388391e-02 
5.592000e+00 -1.937367e-02 -1.379730e-02 
5.593000e+00 -1.928621e-02 -1.371107e-02 
5.594000e+00 -1.919910e-02 -1.362521e-02 
5.595000e+00 -1.911231e-02 -1.353972e-02 
5.596000e+00 -1.902586e-02 -1.345461e-02 
5.597000e+00 -1.893974e-02 -1.336987e-02 
5.598000e+00 -1.885395e-02 -1.328550e-02 
5.599000e+00 -1.876850e-02 -1.320150e-02 
5.600000e+00 -1.868337e-02 -1.311787e-02 
5.601000e+00 -1.859857e-02 -1.303462e-02 
5.602000e+00 -1.851410e-02 -1.295173e-02 
5.603000e+00 -1.842996e-02 -1.286921e-02 
5.604000e+00 -1.834615e-02 -1.278705e-02 
5.605000e+00 -1.826266e-02 -1.270527e-02 
5.606000e+00 -1.817950e-02 -1.262385e-02 
5.607000e+00 -1.809667e-02 -1.254280e-02 
5.608000e+00 -1.801416e-02 -1.246211e-02 
5.609000e+00 -1.793197e-02 -1.238178e-02 
5.610000e+00 -1.785011e-02 -1.230182e-02 
5.611000e+00 -1.776857e-02 -1.222222e-02 
5.612000e+00 -1.768735e-02 -1.214298e-02 
5.613000e+00 -1.760646e-02 -1.206410e-02 
5.614000e+00 -1.752588e-02 -1.198559e-02 
5.615000e+00 -1.744563e-02 -1.190743e-02 
5.616000e+00 -1.736570e-02 -1.182963e-02 
5.617000e+00 -1.728608e-02 -1.175219e-02 
5.618000e+00 -1.720678e-02 -1.167511e-02 
5.619000e+00 -1.712780e-02 -1.159838e-02 
5.620000e+00 -1.704914e-02 -1.152201e-02 
5.621000e+00 -1.697079e-02 -1.144600e-02 
5.622000e+00 -1.689276e-02 -1.137034e-02 
5.623000e+00 -1.681504e-02 -1.129503e-02 
5.624000e+00 -1.673764e-02 -1.122008e-02 
5.625000e+00 -1.666055e-02 -1.114547e-02 
5.626000e+00 -1.658377e-02 -1.107122e-02 
5.627000e+00 -1.650730e-02 -1.099732e-02 
5.628000e+00 -1.643115e-02 -1.092377e-02 
5.629000e+00 -1.635530e-02 -1.085056e-02 
5.630000e+00 -1.627977e-02 -1.077771e-02 
5.631000e+00 -1.620454e-02 -1.070520e-02 
5.632000e+00 -1.612962e-02 -1.063304e-02 
5.633000e+00 -1.605501e-02 -1.056122e-02 
5.634000e+00 -1.598071e-02 -1.048975e-02 
5.635000e+00 -1.590671e-02 -1.041863e-02 
5.636000e+00 -1.583302e-02 -1.034784e-02 
5.637000e+00 -1.575963e-02 -1.027740e-02 
5.638000e+00 -1.568655e-02 -1.020730e-02 
5.639000e+00 -1.561377e-02 -1.013754e-02 
5.640000e+00 -1.554129e-02 -1.006812e-02 
5.641000e+00 -1.546912e-02 -9.999044e-03 
5.642000e+00 -1.539724e-02 -9.930303e-03 
5.643000e+00 -1.532567e-02 -9.861899e-03 
5.644000e+00 -1.525439e-02 -9.793832e-03 
5.645000e+00 -1.518341e-02 -9.726100e-03 
5.646000e+00 -1.511273e-02 -9.658704e-03 
5.647000e+00 -1.504235e-02 -9.591642e-03 
5.648000e+00 -1.497226e-02 -9.524913e-03 
5.649000e+00 -1.490247e-02 -9.458517e-03 
5.650000e+00 -1.483298e-02 -9.392453e-03 
5.651000e+00 -1.476378e-02 -9.326719e-03 
5.652000e+00 -1.469487e-02 -9.261315e-03 
5.653000e+00 -1.462625e-02 -9.196241e-03 
5.654000e+00 -1.455793e-02 -9.131495e-03 
5.655000e+00 -1.448990e-02 -9.067077e-03 
5.656000e+00 -1.442216e-02 -9.002985e-03 
5.657000e+00 -1.435470e-02 -8.939219e-03 
5.658000e+00 -1.428754e-02 -8.875777e-03 
5.659000e+00 -1.422066e-02 -8.812660e-03 
5.660000e+00 -1.415408e-02 -8.749866e-03 
5.661000e+00 -1.408777e-02 -8.687395e-03 
5.662000e+00 -1.402176e-02 -8.625245e-03 
5.663000e+00 -1.395603e-02 -8.563415e-03 
5.664000e+00 -1.389058e-02 -8.501906e-03 
5.665000e+00 -1.382541e-02 -8.440715e-03 
5.666000e+00 -1.376053e-02 -8.379843e-03 
5.667000e+00 -1.369593e-02 -8.319287e-03 
5.668000e+00 -1.363161e-02 -8.259048e-03 
5.669000e+00 -1.356757e-02 -8.199124e-03 
5.670000e+00 -1.350381e-02 -8.139515e-03 
5.671000e+00 -1.344033e-02 -8.080219e-03 
5.672000e+00 -1.337713e-02 -8.021237e-03 
5.673000e+00 -1.331420e-02 -7.962566e-03 
5.674000e+00 -1.325155e-02 -7.904206e-03 
5.675000e+00 -1.318918e-02 -7.846156e-03 
5.676000e+00 -1.312708e-02 -7.788416e-03 
5.677000e+00 -1.306525e-02 -7.730984e-03 
5.678000e+00 -1.300369e-02 -7.673860e-03 
5.679000e+00 -1.294241e-02 -7.617042e-03 
5.680000e+00 -1.288140e-02 -7.560530e-03 
5.681000e+00 -1.282066e-02 -7.504322e-03 
5.682000e+00 -1.276019e-02 -7.448419e-03 
5.683000e+00 -1.269999e-02 -7.392818e-03 
5.684000e+00 -1.264006e-02 -7.337520e-03 
5.685000e+00 -1.258039e-02 -7.282523e-03 
5.686000e+00 -1.252099e-02 -7.227826e-03 
5.687000e+00 -1.246186e-02 -7.173429e-03 
5.688000e+00 -1.240299e-02 -7.119330e-03 
5.689000e+00 -1.234439e-02 -7.065529e-03 
5.690000e+00 -1.228605e-02 -7.012025e-03 
5.691000e+00 -1.222797e-02 -6.958816e-03 
5.692000e+00 -1.217015e-02 -6.905903e-03 
5.693000e+00 -1.211259e-02 -6.853283e-03 
5.694000e+00 -1.205530e-02 -6.800957e-03 
5.695000e+00 -1.199826e-02 -6.748922e-03 
5.696000e+00 -1.194148e-02 -6.697179e-03 
5.697000e+00 -1.188496e-02 -6.645726e-03 
5.698000e+00 -1.182869e-02 -6.594563e-03 
5.699000e+00 -1.177269e-02 -6.543688e-03 
5.700000e+00 -1.171693e-02 -6.493101e-03 
5.701000e+00 -1.166143e-02 -6.442801e-03 
5.702000e+00 -1.160619e-02 -6.392786e-03 
5.703000e+00 -1.155119e-02 -6.343056e-03 
5.704000e+00 -1.149645e-02 -6.293611e-03 
5.705000e+00 -1.144196e-02 -6.244448e-03 
5.706000e+00 -1.138772e-02 -6.195567e-03 
5.707000e+00 -1.133373e-02 -6.146968e-03 
5.708000e+00 -1.127998e-02 -6.098648e-03 
5.709000e+00 -1.122649e-02 -6.050608e-03 
5.710000e+00 -1.117324e-02 -6.002847e-03 
5.711000e+00 -1.112023e-02 -5.955363e-03 
5.712000e+00 -1.106748e-02 -5.908156e-03 
5.713000e+00 -1.101496e-02 -5.861224e-03 
5.714000e+00 -1.096269e-02 -5.814567e-03 
5.715000e+00 -1.091066e-02 -5.768183e-03 
5.716000e+00 -1.085888e-02 -5.722073e-03 
5.717000e+00 -1.080733e-02 -5.676235e-03 
5.718000e+00 -1.075603e-02 -5.630667e-03 
5.719000e+00 -1.070496e-02 -5.585370e-03 
5.720000e+00 -1.065414e-02 -5.540341e-03 
5.721000e+00 -1.060355e-02 -5.495581e-03 
5.722000e+00 -1.055319e-02 -5.451089e-03 
5.723000e+00 -1.050308e-02 -5.406862e-03 
5.724000e+00 -1.045319e-02 -5.362901e-03 
5.725000e+00 -1.040355e-02 -5.319205e-03 
5.726000e+00 -1.035413e-02 -5.275771e-03 
5.727000e+00 -1.030495e-02 -5.232601e-03 
5.728000e+00 -1.025600e-02 -5.189692e-03 
5.729000e+00 -1.020728e-02 -5.147044e-03 
5.730000e+00 -1.015879e-02 -5.104656e-03 
5.731000e+00 -1.011053e-02 -5.062527e-03 
5.732000e+00 -1.006250e-02 -5.020655e-03 
5.733000e+00 -1.001470e-02 -4.979041e-03 
5.734000e+00 -9.967118e-03 -4.937682e-03 
5.735000e+00 -9.919766e-03 -4.896579e-03 
5.736000e+00 -9.872640e-03 -4.855730e-03 
5.737000e+00 -9.825737e-03 -4.815134e-03 
5.738000e+00 -9.779058e-03 -4.774791e-03 
5.739000e+00 -9.732602e-03 -4.734698e-03 
5.740000e+00 -9.686367e-03 -4.694857e-03 
5.741000e+00 -9.640353e-03 -4.655264e-03 
5.742000e+00 -9.594559e-03 -4.615921e-03 
5.743000e+00 -9.548984e-03 -4.576825e-03 
5.744000e+00 -9.503628e-03 -4.537975e-03 
5.745000e+00 -9.458489e-03 -4.499372e-03 
5.746000e+00 -9.413566e-03 -4.461013e-03 
5.747000e+00 -9.368860e-03 -4.422898e-03 
5.748000e+00 -9.324368e-03 -4.385026e-03 
5.749000e+00 -9.280090e-03 -4.347396e-03 
5.750000e+00 -9.236026e-03 -4.310007e-03 
5.751000e+00 -9.192174e-03 -4.272858e-03 
5.752000e+00 -9.148534e-03 -4.235948e-03 
5.753000e+00 -9.105104e-03 -4.199277e-03 
5.754000e+00 -9.061885e-03 -4.162843e-03 
5.755000e+00 -9.018874e-03 -4.126645e-03 
5.756000e+00 -8.976072e-03 -4.090683e-03 
5.757000e+00 -8.933477e-03 -4.054955e-03 
5.758000e+00 -8.891089e-03 -4.019460e-03 
5.759000e+00 -8.848906e-03 -3.984199e-03 
5.760000e+00 -8.806929e-03 -3.949169e-03 
5.761000e+00 -8.765155e-03 -3.914369e-03 
5.762000e+00 -8.723585e-03 -3.879800e-03 
5.763000e+00 -8.682217e-03 -3.845459e-03 
5.764000e+00 -8.641051e-03 -3.811347e-03 
5.765000e+00 -8.600086e-03 -3.777461e-03 
5.766000e+00 -8.559320e-03 -3.743801e-03 
5.767000e+00 -8.518754e-03 -3.710367e-03 
5.768000e+00 -8.478386e-03 -3.677157e-03 
5.769000e+00 -8.438215e-03 -3.644170e-03 
5.770000e+00 -8.398241e-03 -3.611405e-03 
5.771000e+00 -8.358462e-03 -3.578862e-03 
5.772000e+00 -8.318879e-03 -3.546539e-03 
5.773000e+00 -8.279490e-03 -3.514436e-03 
5.774000e+00 -8.240294e-03 -3.482551e-03 
5.775000e+00 -8.201290e-03 -3.450884e-03 
5.776000e+00 -8.162478e-03 -3.419434e-03 
5.777000e+00 -8.123857e-03 -3.388199e-03 
5.778000e+00 -8.085426e-03 -3.357180e-03 
5.779000e+00 -8.047184e-03 -3.326374e-03 
5.780000e+00 -8.009130e-03 -3.295782e-03 
5.781000e+00 -7.971264e-03 -3.265401e-03 
5.782000e+00 -7.933585e-03 -3.235232e-03 
5.783000e+00 -7.896091e-03 -3.205273e-03 
5.784000e+00 -7.858783e-03 -3.175523e-03 
5.785000e+00 -7.821658e-03 -3.145982e-03 
5.786000e+00 -7.784718e-03 -3.116648e-03 
5.787000e+00 -7.747959e-03 -3.087521e-03 
5.788000e+00 -7.711383e-03 -3.058599e-03 
5.789000e+00 -7.674988e-03 -3.029883e-03 
5.790000e+00 -7.638772e-03 -3.001369e-03 
5.791000e+00 -7.602736e-03 -2.973059e-03 
5.792000e+00 -7.566879e-03 -2.944951e-03 
5.793000e+00 -7.531199e-03 -2.917044e-03 
5.794000e+00 -7.495696e-03 -2.889337e-03 
5.795000e+00 -7.460370e-03 -2.861829e-03 
5.796000e+00 -7.425218e-03 -2.834519e-03 
5.797000e+00 -7.390241e-03 -2.807407e-03 
5.798000e+00 -7.355438e-03 -2.780492e-03 
5.799000e+00 -7.320808e-03 -2.753772e-03 
5.800000e+00 -7.286350e-03 -2.727246e-03 
5.801000e+00 -7.252063e-03 -2.700914e-03 
5.802000e+00 -7.217946e-03 -2.674775e-03 
5.803000e+00 -7.183999e-03 -2.648828e-03 
5.804000e+00 -7.150221e-03 -2.623072e-03 
5.805000e+00 -7.116611e-03 -2.597506e-03 
5.806000e+00 -7.083168e-03 -2.572130e-03 
5.807000e+00 -7.049892e-03 -2.546941e-03 
5.808000e+00 -7.016781e-03 -2.521940e-03 
5.809000e+00 -6.983836e-03 -2.497126e-03 
5.810000e+00 -6.951054e-03 -2.472497e-03 
5.811000e+00 -6.918436e-03 -2.448053e-03 
5.812000e+00 -6.885980e-03 -2.423792e-03 
5.813000e+00 -6.853686e-03 -2.399715e-03 
5.814000e+00 -6.821553e-03 -2.375819e-03 
5.815000e+00 -6.789579e-03 -2.352105e-03 
5.816000e+00 -6.757766e-03 -2.328571e-03 
5.817000e+00 -6.726111e-03 -2.305216e-03 
5.818000e+00 -6.694613e-03 -2.282039e-03 
5.819000e+00 -6.663273e-03 -2.259041e-03 
5.820000e+00 -6.632089e-03 -2.236218e-03 
5.821000e+00 -6.601060e-03 -2.213572e-03 
5.822000e+00 -6.570186e-03 -2.191100e-03 
5.823000e+00 -6.539466e-03 -2.168803e-03 
5.824000e+00 -6.508899e-03 -2.146678e-03 
5.825000e+00 -6.478484e-03 -2.124726e-03 
5.826000e+00 -6.448221e-03 -2.102945e-03 
5.827000e+00 -6.418109e-03 -2.081335e-03 
5.828000e+00 -6.388146e-03 -2.059894e-03 
5.829000e+00 -6.358333e-03 -2.038622e-03 
5.830000e+00 -6.328669e-03 -2.017518e-03 
5.831000e+00 -6.299152e-03 -1.996581e-03 
5.832000e+00 -6.269782e-03 -1.975810e-03 
5.833000e+00 -6.240559e-03 -1.955204e-03 
5.834000e+00 -6.211480e-03 -1.934762e-03 
5.835000e+00 -6.182547e-03 -1.914485e-03 
5.836000e+00 -6.153757e-03 -1.894369e-03 
5.837000e+00 -6.125111e-03 -1.874416e-03 
5.838000e+00 -6.096607e-03 -1.854623e-03 
5.839000e+00 -6.068245e-03 -1.834990e-03 
5.840000e+00 -6.040024e-03 -1.815517e-03 
5.841000e+00 -6.011942e-03 -1.796202e-03 
5.842000e+00 -5.984001e-03 -1.777044e-03 
5.843000e+00 -5.956198e-03 -1.758044e-03 
5.844000e+00 -5.928533e-03 -1.739198e-03 
5.845000e+00 -5.901005e-03 -1.720508e-03 
5.846000e+00 -5.873613e-03 -1.701972e-03 
5.847000e+00 -5.846358e-03 -1.683589e-03 
5.848000e+00 -5.819237e-03 -1.665358e-03 
5.849000e+00 -5.792250e-03 -1.647279e-03 
5.850000e+00 -5.765397e-03 -1.629351e-03 
5.851000e+00 -5.738677e-03 -1.611573e-03 
5.852000e+00 -5.712089e-03 -1.593943e-03 
5.853000e+00 -5.685632e-03 -1.576462e-03 
5.854000e+00 -5.659306e-03 -1.559128e-03 
5.855000e+00 -5.633110e-03 -1.541941e-03 
5.856000e+00 -5.607043e-03 -1.524899e-03 
5.857000e+00 -5.581104e-03 -1.508002e-03 
5.858000e+00 -5.555293e-03 -1.491250e-03 
5.859000e+00 -5.529609e-03 -1.474640e-03 
5.860000e+00 -5.504051e-03 -1.458173e-03 
5.861000e+00 -5.478619e-03 -1.441847e-03 
5.862000e+00 -5.453312e-03 -1.425662e-03 
5.863000e+00 -5.428128e-03 -1.409617e-03 
5.864000e+00 -5.403069e-03 -1.393711e-03 
5.865000e+00 -5.378132e-03 -1.377944e-03 
5.866000e+00 -5.353317e-03 -1.362314e-03 
5.867000e+00 -5.328623e-03 -1.346820e-03 
5.868000e+00 -5.304050e-03 -1.331462e-03 
5.869000e+00 -5.279597e-03 -1.316240e-03 
5.870000e+00 -5.255263e-03 -1.301152e-03 
5.871000e+00 -5.231048e-03 -1.286197e-03 
5.872000e+00 -5.206950e-03 -1.271374e-03 
5.873000e+00 -5.182970e-03 -1.256684e-03 
5.874000e+00 -5.159106e-03 -1.242125e-03 
5.875000e+00 -5.135358e-03 -1.227695e-03 
5.876000e+00 -5.111725e-03 -1.213396e-03 
5.877000e+00 -5.088206e-03 -1.199225e-03 
5.878000e+00 -5.064802e-03 -1.185182e-03 
5.879000e+00 -5.041510e-03 -1.171265e-03 
5.880000e+00 -5.018331e-03 -1.157476e-03 
5.881000e+00 -4.995263e-03 -1.143811e-03 
5.882000e+00 -4.972306e-03 -1.130272e-03 
5.883000e+00 -4.949460e-03 -1.116856e-03 
5.884000e+00 -4.926723e-03 -1.103564e-03 
5.885000e+00 -4.904096e-03 -1.090394e-03 
5.886000e+00 -4.881577e-03 -1.077346e-03 
5.887000e+00 -4.859165e-03 -1.064418e-03 
5.888000e+00 -4.836861e-03 -1.051611e-03 
5.889000e+00 -4.814663e-03 -1.038923e-03 
5.890000e+00 -4.792570e-03 -1.026354e-03 
5.891000e+00 -4.770583e-03 -1.013902e-03 
5.892000e+00 -4.748700e-03 -1.001568e-03 
5.893000e+00 -4.726921e-03 -9.893495e-04 
5.894000e+00 -4.705246e-03 -9.772468e-04 
5.895000e+00 -4.683672e-03 -9.652590e-04 
5.896000e+00 -4.662201e-03 -9.533852e-04 
5.897000e+00 -4.640830e-03 -9.416246e-04 
5.898000e+00 -4.619561e-03 -9.299767e-04 
5.899000e+00 -4.598391e-03 -9.184405e-04 
5.900000e+00 -4.577320e-03 -9.070154e-04 
5.901000e+00 -4.556349e-03 -8.957006e-04 
5.902000e+00 -4.535475e-03 -8.844955e-04 
5.903000e+00 -4.514698e-03 -8.733992e-04 
5.904000e+00 -4.494019e-03 -8.624110e-04 
5.905000e+00 -4.473436e-03 -8.515302e-04 
5.906000e+00 -4.452948e-03 -8.407561e-04 
5.907000e+00 -4.432555e-03 -8.300879e-04 
5.908000e+00 -4.412256e-03 -8.195250e-04 
5.909000e+00 -4.392051e-03 -8.090665e-04 
5.910000e+00 -4.371940e-03 -7.987119e-04 
5.911000e+00 -4.351920e-03 -7.884603e-04 
5.912000e+00 -4.331993e-03 -7.783111e-04 
5.913000e+00 -4.312157e-03 -7.682635e-04 
5.914000e+00 -4.292411e-03 -7.583169e-04 
5.915000e+00 -4.272756e-03 -7.484705e-04 
5.916000e+00 -4.253190e-03 -7.387236e-04 
5.917000e+00 -4.233713e-03 -7.290756e-04 
5.918000e+00 -4.214324e-03 -7.195257e-04 
5.919000e+00 -4.195024e-03 -7.100732e-04 
5.920000e+00 -4.175810e-03 -7.007175e-04 
5.921000e+00 -4.156682e-03 -6.914579e-04 
5.922000e+00 -4.137641e-03 -6.822936e-04 
5.923000e+00 -4.118685e-03 -6.732239e-04 
5.924000e+00 -4.099814e-03 -6.642483e-04 
5.925000e+00 -4.081027e-03 -6.553660e-04 
5.926000e+00 -4.062323e-03 -6.465763e-04 
5.927000e+00 -4.043703e-03 -6.378786e-04 
5.928000e+00 -4.025165e-03 -6.292722e-04 
5.929000e+00 -4.006709e-03 -6.207564e-04 
5.930000e+00 -3.988335e-03 -6.123305e-04 
5.931000e+00 -3.970041e-03 -6.039939e-04 
5.932000e+00 -3.951828e-03 -5.957459e-04 
5.933000e+00 -3.933694e-03 -5.875859e-04 
5.934000e+00 -3.915640e-03 -5.795132e-04 
5.935000e+00 -3.897664e-03 -5.715271e-04 
5.936000e+00 -3.879766e-03 -5.636270e-04 
5.937000e+00 -3.861946e-03 -5.558122e-04 
5.938000e+00 -3.844202e-03 -5.480821e-04 
5.939000e+00 -3.826535e-03 -5.404361e-04 
5.940000e+00 -3.808944e-03 -5.328734e-04 
5.941000e+00 -3.791428e-03 -5.253935e-04 
5.942000e+00 -3.773987e-03 -5.179957e-04 
5.943000e+00 -3.756620e-03 -5.106794e-04 
5.944000e+00 -3.739327e-03 -5.034439e-04 
5.945000e+00 -3.722108e-03 -4.962887e-04 
5.946000e+00 -3.704960e-03 -4.892130e-04 
5.947000e+00 -3.687886e-03 -4.822163e-04 
5.948000e+00 -3.670882e-03 -4.752979e-04 
5.949000e+00 -3.653950e-03 -4.684573e-04 
5.950000e+00 -3.637089e-03 -4.616937e-04 
5.951000e+00 -3.620297e-03 -4.550067e-04 
5.952000e+00 -3.603575e-03 -4.483955e-04 
5.953000e+00 -3.586923e-03 -4.418596e-04 
5.954000e+00 -3.570339e-03 -4.353983e-04 
5.955000e+00 -3.553822e-03 -4.290111e-04 
5.956000e+00 -3.537374e-03 -4.226973e-04 
5.957000e+00 -3.520993e-03 -4.164564e-04 
5.958000e+00 -3.504678e-03 -4.102877e-04 
5.959000e+00 -3.488429e-03 -4.041907e-04 
5.960000e+00 -3.472246e-03 -3.981647e-04 
5.961000e+00 -3.456128e-03 -3.922093e-04 
5.962000e+00 -3.440075e-03 -3.863237e-04 
5.963000e+00 -3.424086e-03 -3.805074e-04 
5.964000e+00 -3.408160e-03 -3.747599e-04 
5.965000e+00 -3.392298e-03 -3.690805e-04 
5.966000e+00 -3.376498e-03 -3.634687e-04 
5.967000e+00 -3.360761e-03 -3.579239e-04 
5.968000e+00 -3.345085e-03 -3.524455e-04 
5.969000e+00 -3.329471e-03 -3.470330e-04 
5.970000e+00 -3.313918e-03 -3.416858e-04 
5.971000e+00 -3.298425e-03 -3.364033e-04 
5.972000e+00 -3.282992e-03 -3.311850e-04 
5.973000e+00 -3.267618e-03 -3.260303e-04 
5.974000e+00 -3.252304e-03 -3.209386e-04 
5.975000e+00 -3.237048e-03 -3.159095e-04 
5.976000e+00 -3.221850e-03 -3.109424e-04 
5.977000e+00 -3.206710e-03 -3.060366e-04 
5.978000e+00 -3.191627e-03 -3.011918e-04 
5.979000e+00 -3.176601e-03 -2.964073e-04 
5.980000e+00 -3.161631e-03 -2.916825e-04 
5.981000e+00 -3.146717e-03 -2.870171e-04 
5.982000e+00 -3.131859e-03 -2.824103e-04 
5.983000e+00 -3.117055e-03 -2.778618e-04 
5.984000e+00 -3.102306e-03 -2.733709e-04 
5.985000e+00 -3.087612e-03 -2.689372e-04 
5.986000e+00 -3.072971e-03 -2.645600e-04 
5.987000e+00 -3.058384e-03 -2.602390e-04 
5.988000e+00 -3.043849e-03 -2.559736e-04 
5.989000e+00 -3.029367e-03 -2.517633e-04 
5.990000e+00 -3.014937e-03 -2.476075e-04 
5.991000e+00 -3.000559e-03 -2.435057e-04 
5.992000e+00 -2.986232e-03 -2.394576e-04 
5.993000e+00 -2.971956e-03 -2.354624e-04 
5.994000e+00 -2.957731e-03 -2.315198e-04 
5.995000e+00 -2.943555e-03 -2.276293e-04 
5.996000e+00 -2.929430e-03 -2.237903e-04 
5.997000e+00 -2.915353e-03 -2.200023e-04 
5.998000e+00 -2.901325e-03 -2.162649e-04 
5.999000e+00 -2.887346e-03 -2.125776e-04 
6.000000e+00 -2.873415e-03 -2.089399e-04 
6.001000e+00 -2.859532e-03 -2.053514e-04 
6.002000e+00 -2.845696e-03 -2.018114e-04 
6.003000e+00 -2.831907e-03 -1.983196e-04 
6.004000e+00 -2.818164e-03 -1.948756e-04 
6.005000e+00 -2.804468e-03 -1.914787e-04 
6.006000e+00 -2.790818e-03 -1.881286e-04 
6.007000e+00 -2.777213e-03 -1.848247e-04 
6.008000e+00 -2.763653e-03 -1.815667e-04 
6.009000e+00 -2.750138e-03 -1.783540e-04 
6.010000e+00 -2.736667e-03 -1.751863e-04 
6.011000e+00 -2.723240e-03 -1.720630e-04 
6.012000e+00 -2.709857e-03 -1.689837e-04 
6.013000e+00 -2.696518e-03 -1.659479e-04 
6.014000e+00 -2.683221e-03 -1.629553e-04 
6.015000e+00 -2.669966e-03 -1.600053e-04 
6.016000e+00 -2.656754e-03 -1.570975e-04 
6.017000e+00 -2.643584e-03 -1.542315e-04 
6.018000e+00 -2.630456e-03 -1.514068e-04 
6.019000e+00 -2.617368e-03 -1.486231e-04 
6.020000e+00 -2.604322e-03 -1.458798e-04 
6.021000e+00 -2.591316e-03 -1.431766e-04 
6.022000e+00 -2.578350e-03 -1.405130e-04 
6.023000e+00 -2.565424e-03 -1.378886e-04 
6.024000e+00 -2.552538e-03 -1.353030e-04 
6.025000e+00 -2.539691e-03 -1.327558e-04 
6.026000e+00 -2.526882e-03 -1.302465e-04 
6.027000e+00 -2.514113e-03 -1.277748e-04 
6.028000e+00 -2.501381e-03 -1.253402e-04 
6.029000e+00 -2.488688e-03 -1.229424e-04 
6.030000e+00 -2.476032e-03 -1.205808e-04 
6.031000e+00 -2.463414e-03 -1.182552e-04 
6.032000e+00 -2.450832e-03 -1.159651e-04 
6.033000e+00 -2.438288e-03 -1.137102e-04 
6.034000e+00 -2.425779e-03 -1.114900e-04 
6.035000e+00 -2.413307e-03 -1.093041e-04 
6.036000e+00 -2.400871e-03 -1.071522e-04 
6.037000e+00 -2.388470e-03 -1.050338e-04 
6.038000e+00 -2.376104e-03 -1.029487e-04 
6.039000e+00 -2.363773e-03 -1.008963e-04 
6.040000e+00 -2.351477e-03 -9.887639e-05 
6.041000e+00 -2.339215e-03 -9.688854e-05 
6.042000e+00 -2.326988e-03 -9.493237e-05 
6.043000e+00 -2.314794e-03 -9.300752e-05 
6.044000e+00 -2.302633e-03 -9.111362e-05 
6.045000e+00 -2.290506e-03 -8.925030e-05 
6.046000e+00 -2.278412e-03 -8.741721e-05 
6.047000e+00 -2.266351e-03 -8.561399e-05 
6.048000e+00 -2.254321e-03 -8.384028e-05 
6.049000e+00 -2.242325e-03 -8.209572e-05 
6.050000e+00 -2.230360e-03 -8.037996e-05 
6.051000e+00 -2.218426e-03 -7.869267e-05 
6.052000e+00 -2.206524e-03 -7.703349e-05 
6.053000e+00 -2.194653e-03 -7.540207e-05 
6.054000e+00 -2.182813e-03 -7.379808e-05 
6.055000e+00 -2.171004e-03 -7.222118e-05 
6.056000e+00 -2.159224e-03 -7.067103e-05 
6.057000e+00 -2.147475e-03 -6.914729e-05 
6.058000e+00 -2.135756e-03 -6.764965e-05 
6.059000e+00 -2.124067e-03 -6.617777e-05 
6.060000e+00 -2.112406e-03 -6.473132e-05 
6.061000e+00 -2.100775e-03 -6.330998e-05 
6.062000e+00 -2.089173e-03 -6.191344e-05 
6.063000e+00 -2.077600e-03 -6.054138e-05 
6.064000e+00 -2.066055e-03 -5.919347e-05 
6.065000e+00 -2.054538e-03 -5.786942e-05 
6.066000e+00 -2.043049e-03 -5.656890e-05 
6.067000e+00 -2.031588e-03 -5.529161e-05 
6.068000e+00 -2.020154e-03 -5.403724e-05 
6.069000e+00 -2.008748e-03 -5.280549e-05 
6.070000e+00 -1.997369e-03 -5.159606e-05 
6.071000e+00 -1.986016e-03 -5.040866e-05 
6.072000e+00 -1.974691e-03 -4.924298e-05 
6.073000e+00 -1.963392e-03 -4.809874e-05 
6.074000e+00 -1.952119e-03 -4.697564e-05 
6.075000e+00 -1.940872e-03 -4.587339e-05 
6.076000e+00 -1.929650e-03 -4.479171e-05 
6.077000e+00 -1.918455e-03 -4.373032e-05 
6.078000e+00 -1.907285e-03 -4.268893e-05 
6.079000e+00 -1.896140e-03 -4.166726e-05 
6.080000e+00 -1.885020e-03 -4.066505e-05 
6.081000e+00 -1.873925e-03 -3.968201e-05 
6.082000e+00 -1.862855e-03 -3.871788e-05 
6.083000e+00 -1.851809e-03 -3.777238e-05 
6.084000e+00 -1.840788e-03 -3.684525e-05 
6.085000e+00 -1.829790e-03 -3.593623e-05 
6.086000e+00 -1.818817e-03 -3.504506e-05 
6.087000e+00 -1.807867e-03 -3.417147e-05 
6.088000e+00 -1.796940e-03 -3.331521e-05 
6.089000e+00 -1.786038e-03 -3.247603e-05 
6.090000e+00 -1.775158e-03 -3.165367e-05 
6.091000e+00 -1.764301e-03 -3.084788e-05 
6.092000e+00 -1.753467e-03 -3.005843e-05 
6.093000e+00 -1.742656e-03 -2.928506e-05 
6.094000e+00 -1.731867e-03 -2.852753e-05 
6.095000e+00 -1.721101e-03 -2.778560e-05 
6.096000e+00 -1.710357e-03 -2.705903e-05 
6.097000e+00 -1.699635e-03 -2.634758e-05 
6.098000e+00 -1.688935e-03 -2.565102e-05 
6.099000e+00 -1.678256e-03 -2.496912e-05 
6.100000e+00 -1.667599e-03 -2.430166e-05 
6.101000e+00 -1.656964e-03 -2.364840e-05 
6.102000e+00 -1.646350e-03 -2.300913e-05 
6.103000e+00 -1.635757e-03 -2.238362e-05 
6.104000e+00 -1.625185e-03 -2.177165e-05 
6.105000e+00 -1.614633e-03 -2.117300e-05 
6.106000e+00 -1.604103e-03 -2.058747e-05 
6.107000e+00 -1.593593e-03 -2.001483e-05 
6.108000e+00 -1.583103e-03 -1.945488e-05 
6.109000e+00 -1.572634e-03 -1.890741e-05 
6.110000e+00 -1.562184e-03 -1.837220e-05 
6.111000e+00 -1.551755e-03 -1.784906e-05 
6.112000e+00 -1.541346e-03 -1.733778e-05 
6.113000e+00 -1.530956e-03 -1.683817e-05 
6.114000e+00 -1.520586e-03 -1.635002e-05 
6.115000e+00 -1.510236e-03 -1.587314e-05 
6.116000e+00 -1.499905e-03 -1.540734e-05 
6.117000e+00 -1.489593e-03 -1.495241e-05 
6.118000e+00 -1.479301e-03 -1.450818e-05 
6.119000e+00 -1.469027e-03 -1.407446e-05 
6.120000e+00 -1.458772e-03 -1.365106e-05 
6.121000e+00 -1.448537e-03 -1.323779e-05 
6.122000e+00 -1.438319e-03 -1.283448e-05 
6.123000e+00 -1.428121e-03 -1.244095e-05 
6.124000e+00 -1.417941e-03 -1.205702e-05 
6.125000e+00 -1.407779e-03 -1.168251e-05 
6.126000e+00 -1.397636e-03 -1.131726e-05 
6.127000e+00 -1.387510e-03 -1.096109e-05 
6.128000e+00 -1.377403e-03 -1.061383e-05 
6.129000e+00 -1.367314e-03 -1.027532e-05 
6.130000e+00 -1.357242e-03 -9.945401e-06 
6.131000e+00 -1.347189e-03 -9.623900e-06 
6.132000e+00 -1.337153e-03 -9.310661e-06 
6.133000e+00 -1.327134e-03 -9.005526e-06 
6.134000e+00 -1.317134e-03 -8.708342e-06 
6.135000e+00 -1.307150e-03 -8.418953e-06 
6.136000e+00 -1.297184e-03 -8.137209e-06 
6.137000e+00 -1.287235e-03 -7.862954e-06 
6.138000e+00 -1.277304e-03 -7.596035e-06 
6.139000e+00 -1.267389e-03 -7.336304e-06 
6.140000e+00 -1.257491e-03 -7.083621e-06 
6.141000e+00 -1.247611e-03 -6.837842e-06 
6.142000e+00 -1.237747e-03 -6.598828e-06 
6.143000e+00 -1.227900e-03 -6.366441e-06 
6.144000e+00 -1.218069e-03 -6.140545e-06 
6.145000e+00 -1.208256e-03 -5.921004e-06 
6.146000e+00 -1.198459e-03 -5.707686e-06 
6.147000e+00 -1.188678e-03 -5.500458e-06 
6.148000e+00 -1.178914e-03 -5.299192e-06 
6.149000e+00 -1.169166e-03 -5.103760e-06 
6.150000e+00 -1.159434e-03 -4.914034e-06 
6.151000e+00 -1.149719e-03 -4.729890e-06 
6.152000e+00 -1.140020e-03 -4.551205e-06 
6.153000e+00 -1.130337e-03 -4.377859e-06 
6.154000e+00 -1.120670e-03 -4.209730e-06 
6.155000e+00 -1.111019e-03 -4.046701e-06 
6.156000e+00 -1.101383e-03 -3.888657e-06 
6.157000e+00 -1.091764e-03 -3.735481e-06 
6.158000e+00 -1.082161e-03 -3.587063e-06 
6.159000e+00 -1.072573e-03 -3.443289e-06 
6.160000e+00 -1.063002e-03 -3.304051e-06 
6.161000e+00 -1.053446e-03 -3.169240e-06 
6.162000e+00 -1.043905e-03 -3.038751e-06 
6.163000e+00 -1.034380e-03 -2.912479e-06 
6.164000e+00 -1.024871e-03 -2.790321e-06 
6.165000e+00 -1.015377e-03 -2.672177e-06 
6.166000e+00 -1.005899e-03 -2.557946e-06 
6.167000e+00 -9.964362e-04 -2.447530e-06 
6.168000e+00 -9.869888e-04 -2.340835e-06 
6.169000e+00 -9.775567e-04 -2.237765e-06 
6.170000e+00 -9.681400e-04 -2.138227e-06 
6.171000e+00 -9.587386e-04 -2.042131e-06 
6.172000e+00 -9.493525e-04 -1.949388e-06 
6.173000e+00 -9.399816e-04 -1.859908e-06 
6.174000e+00 -9.306259e-04 -1.773608e-06 
6.175000e+00 -9.212853e-04 -1.690402e-06 
6.176000e+00 -9.119600e-04 -1.610207e-06 
6.177000e+00 -9.026497e-04 -1.532943e-06 
6.178000e+00 -8.933546e-04 -1.458531e-06 
6.179000e+00 -8.840745e-04 -1.386892e-06 
6.180000e+00 -8.748095e-04 -1.317951e-06 
6.181000e+00 -8.655595e-04 -1.251634e-06 
6.182000e+00 -8.563245e-04 -1.187854e-06 
6.183000e+00 -8.471045e-04 -1.126534e-06 
6.184000e+00 -8.378995e-04 -1.067603e-06 
6.185000e+00 -8.287095e-04 -1.010995e-06 
6.186000e+00 -8.195343e-04 -9.566412e-07 
6.187000e+00 -8.103742e-04 -9.044763e-07 
6.188000e+00 -8.012289e-04 -8.544352e-07 
6.189000e+00 -7.920985e-04 -8.064541e-07 
6.190000e+00 -7.829830e-04 -7.604703e-07 
6.191000e+00 -7.738824e-04 -7.164221e-07 
6.192000e+00 -7.647967e-04 -6.742492e-07 
6.193000e+00 -7.557259e-04 -6.338919e-07 
6.194000e+00 -7.466698e-04 -5.952920e-07 
6.195000e+00 -7.376287e-04 -5.583924e-07 
6.196000e+00 -7.286024e-04 -5.231368e-07 
6.197000e+00 -7.195909e-04 -4.894703e-07 
6.198000e+00 -7.105942e-04 -4.573389e-07 
6.199000e+00 -7.016124e-04 -4.266899e-07 
6.200000e+00 -6.926455e-04 -3.974716e-07 
6.201000e+00 -6.836933e-04 -3.696333e-07 
6.202000e+00 -6.747560e-04 -3.431255e-07 
6.203000e+00 -6.658335e-04 -3.178998e-07 
6.204000e+00 -6.569259e-04 -2.939090e-07 
6.205000e+00 -6.480331e-04 -2.711068e-07 
6.206000e+00 -6.391551e-04 -2.494481e-07 
6.207000e+00 -6.302920e-04 -2.288889e-07 
6.208000e+00 -6.214437e-04 -2.093864e-07 
6.209000e+00 -6.126103e-04 -1.908987e-07 
6.210000e+00 -6.037917e-04 -1.733852e-07 
6.211000e+00 -5.949881e-04 -1.568062e-07 
6.212000e+00 -5.861993e-04 -1.411233e-07 
6.213000e+00 -5.774254e-04 -1.262990e-07 
6.214000e+00 -5.686664e-04 -1.122971e-07 
6.215000e+00 -5.599223e-04 -9.908248e-08 
6.216000e+00 -5.511931e-04 -8.662093e-08 
6.217000e+00 -5.424789e-04 -7.487950e-08 
6.218000e+00 -5.337796e-04 -6.382633e-08 
6.219000e+00 -5.250953e-04 -5.343063e-08 
6.220000e+00 -5.164260e-04 -4.366271e-08 
6.221000e+00 -5.077716e-04 -3.449401e-08 
6.222000e+00 -4.991323e-04 -2.589705e-08 
6.223000e+00 -4.905080e-04 -1.784545e-08 
6.224000e+00 -4.818987e-04 -1.031394e-08 
6.225000e+00 -4.733045e-04 -3.278346e-09 
6.226000e+00 -4.647253e-04 3.284398e-09 
6.227000e+00 -4.561613e-04 9.396263e-09 
6.228000e+00 -4.476124e-04 1.507812e-08 
6.229000e+00 -4.390786e-04 2.034972e-08 
6.230000e+00 -4.305599e-04 2.523805e-08 
6.231000e+00 -4.220564e-04 2.978424e-08 
6.232000e+00 -4.135682e-04 3.400573e-08 
6.233000e+00 -4.050951e-04 3.791802e-08 
6.234000e+00 -3.966373e-04 4.153625e-08 
6.235000e+00 -3.881947e-04 4.487519e-08 
6.236000e+00 -3.797675e-04 4.794922e-08 
6.237000e+00 -3.713555e-04 5.077236e-08 
6.238000e+00 -3.629589e-04 5.335827e-08 
6.239000e+00 -3.545776e-04 5.572022e-08 
6.240000e+00 -3.462117e-04 5.787112e-08 
6.241000e+00 -3.378612e-04 5.982350e-08 
6.242000e+00 -3.295262e-04 6.158952e-08 
6.243000e+00 -3.212066e-04 6.318097e-08 
6.244000e+00 -3.129025e-04 6.460928e-08 
6.245000e+00 -3.046139e-04 6.588548e-08 
6.246000e+00 -2.963408e-04 6.702026e-08 
6.247000e+00 -2.880833e-04 6.802391e-08 
6.248000e+00 -2.798414e-04 6.890637e-08 
6.249000e+00 -2.716151e-04 6.967721e-08 
6.250000e+00 -2.634045e-04 7.034559e-08 
6.251000e+00 -2.552095e-04 7.092036e-08 
6.252000e+00 -2.470303e-04 7.140994e-08 
6.253000e+00 -2.388667e-04 7.182241e-08 
6.254000e+00 -2.307189e-04 7.216548e-08 
6.255000e+00 -2.225870e-04 7.244647e-08 
6.256000e+00 -2.144708e-04 7.267235e-08 
6.257000e+00 -2.063705e-04 7.284969e-08 
6.258000e+00 -1.982860e-04 7.298472e-08 
6.259000e+00 -1.902175e-04 7.308327e-08 
6.260000e+00 -1.821649e-04 7.315082e-08 
6.261000e+00 -1.741282e-04 7.319246e-08 
6.262000e+00 -1.661076e-04 7.321294e-08 
6.263000e+00 -1.581030e-04 7.321659e-08 
6.264000e+00 -1.501144e-04 7.320741e-08 
6.265000e+00 -1.421419e-04 7.318901e-08 
6.266000e+00 -1.341855e-04 7.316464e-08 
6.267000e+00 -1.262453e-04 7.313715e-08 
6.268000e+00 -1.183212e-04 7.310905e-08 
6.269000e+00 -1.104134e-04 7.308246e-08 
6.270000e+00 -1.025217e-04 7.305914e-08 
6.271000e+00 -9.464638e-05 7.304047e-08 
6.272000e+00 -8.678730e-05 7.302747e-08 
6.273000e+00 -7.894454e-05 7.302077e-08 
6.274000e+00 -7.111813e-05 7.302063e-08 
6.275000e+00 -6.330810e-05 7.302696e-08 
6.276000e+00 -5.551448e-05 7.303928e-08 
6.277000e+00 -4.773730e-05 7.305675e-08 
6.278000e+00 -3.997658e-05 7.307813e-08 
6.279000e+00 -3.223235e-05 7.310185e-08 
6.280000e+00 -2.450465e-05 7.312593e-08 
6.281000e+00 -1.679350e-05 7.314806e-08 
6.282000e+00 -9.098922e-06 7.316551e-08 
6.283000e+00 -1.420956e-06 7.317521e-08 
6.284000e+00 6.240375e-06 7.317371e-08 
6.285000e+00 1.388505e-05 7.315720e-08 
6.286000e+00 2.151303e-05 7.313258e-08 
6.287000e+00 2.912429e-05 7.312108e-08 
6.288000e+00 3.671881e-05 7.312024e-08 
6.289000e+00 4.429657e-05 7.312704e-08 
6.290000e+00 5.185753e-05 7.313885e-08 
6.291000e+00 5.940167e-05 7.315346e-08 
6.292000e+00 6.692896e-05 7.316905e-08 
6.293000e+00 7.443939e-05 7.318424e-08 
6.294000e+00 8.193292e-05 7.319800e-08 
6.295000e+00 8.940953e-05 7.320975e-08 
6.296000e+00 9.686920e-05 7.321929e-08 
6.297000e+00 1.043119e-04 7.322684e-08 
6.298000e+00 1.117376e-04 7.323301e-08 
6.299000e+00 1.191463e-04 7.323883e-08 
6.300000e+00 1.265380e-04 7.324572e-08 
6.301000e+00 1.339126e-04 7.325551e-08 
6.302000e+00 1.412702e-04 7.327043e-08 
6.303000e+00 1.486106e-04 7.329313e-08 
6.304000e+00 1.559340e-04 7.332665e-08 
6.305000e+00 1.632402e-04 7.337444e-08 
6.306000e+00 1.705292e-04 7.344036e-08 
6.307000e+00 1.778011e-04 7.352865e-08 
6.308000e+00 1.850558e-04 7.364398e-08 
6.309000e+00 1.922933e-04 7.379143e-08 
6.310000e+00 1.995135e-04 7.397645e-08 
6.311000e+00 2.067166e-04 7.420493e-08 
6.312000e+00 2.139024e-04 7.448315e-08 
6.313000e+00 2.210709e-04 7.481780e-08 
6.314000e+00 2.282221e-04 7.521595e-08 
6.315000e+00 2.353560e-04 7.568511e-08 
6.316000e+00 2.424727e-04 7.623318e-08 
6.317000e+00 2.495720e-04 7.686846e-08 
6.318000e+00 2.566539e-04 7.759965e-08 
6.319000e+00 2.637186e-04 7.843587e-08 
6.320000e+00 2.707659e-04 7.938664e-08 
6.321000e+00 2.777958e-04 8.046188e-08 
6.322000e+00 2.848084e-04 8.167191e-08 
6.323000e+00 2.918036e-04 8.302746e-08 
6.324000e+00 2.987814e-04 8.453968e-08 
6.325000e+00 3.057418e-04 8.622009e-08 
6.326000e+00 3.126849e-04 8.808065e-08 
6.327000e+00 3.196105e-04 9.013369e-08 
6.328000e+00 3.265188e-04 9.239199e-08 
6.329000e+00 3.334096e-04 9.486868e-08 
6.330000e+00 3.402831e-04 9.757735e-08 
6.331000e+00 3.471391e-04 1.005319e-07 
6.332000e+00 3.539778e-04 1.037468e-07 
6.333000e+00 3.607990e-04 1.072368e-07 
6.334000e+00 3.676029e-04 1.110171e-07 
6.335000e+00 3.743894e-04 1.151032e-07 
6.336000e+00 3.811584e-04 1.195111e-07 
6.337000e+00 3.879101e-04 1.242632e-07 
6.338000e+00 3.946445e-04 1.293995e-07 
6.339000e+00 4.013614e-04 1.349399e-07 
6.340000e+00 4.080610e-04 1.409037e-07 
6.341000e+00 4.147432e-04 1.473110e-07 
6.342000e+00 4.214081e-04 1.541831e-07 
6.343000e+00 4.280557e-04 1.615424e-07 
6.344000e+00 4.346859e-04 1.694125e-07 
6.345000e+00 4.412989e-04 1.778181e-07 
6.346000e+00 4.478945e-04 1.867848e-07 
6.347000e+00 4.544729e-04 1.963397e-07 
6.348000e+00 4.610340e-04 2.065107e-07 
6.349000e+00 4.675779e-04 2.173270e-07 
6.350000e+00 4.741046e-04 2.288187e-07 
6.351000e+00 4.806141e-04 2.410173e-07 
6.352000e+00 4.871063e-04 2.539552e-07 
6.353000e+00 4.935815e-04 2.676661e-07 
6.354000e+00 5.000395e-04 2.821846e-07 
6.355000e+00 5.064804e-04 2.975465e-07 
6.356000e+00 5.129042e-04 3.137889e-07 
6.357000e+00 5.193110e-04 3.309497e-07 
6.358000e+00 5.257008e-04 3.490682e-07 
6.359000e+00 5.320735e-04 3.681846e-07 
6.360000e+00 5.384293e-04 3.883403e-07 
6.361000e+00 5.447682e-04 4.095780e-07 
6.362000e+00 5.510902e-04 4.319412e-07 
6.363000e+00 5.573953e-04 4.554747e-07 
6.364000e+00 5.636836e-04 4.802243e-07 
6.365000e+00 5.699552e-04 5.062371e-07 
6.366000e+00 5.762099e-04 5.335612e-07 
6.367000e+00 5.824480e-04 5.622458e-07 
6.368000e+00 5.886695e-04 5.923413e-07 
6.369000e+00 5.948743e-04 6.238991e-07 
6.370000e+00 6.010625e-04 6.569718e-07 
6.371000e+00 6.072342e-04 6.916131e-07 
6.372000e+00 6.133895e-04 7.278778e-07 
6.373000e+00 6.195283e-04 7.658219e-07 
6.374000e+00 6.256507e-04 8.055024e-07 
6.375000e+00 6.317568e-04 8.469774e-07 
6.376000e+00 6.378467e-04 8.903062e-07 
6.377000e+00 6.439203e-04 9.355493e-07 
6.378000e+00 6.499778e-04 9.827682e-07 
6.379000e+00 6.560192e-04 1.032025e-06 
6.380000e+00 6.620445e-04 1.083385e-06 
6.381000e+00 6.680539e-04 1.136911e-06 
6.382000e+00 6.740473e-04 1.192671e-06 
6.383000e+00 6.800249e-04 1.250730e-06 
6.384000e+00 6.859867e-04 1.311158e-06 
6.385000e+00 6.919328e-04 1.374023e-06 
6.386000e+00 6.978633e-04 1.439397e-06 
6.387000e+00 7.037782e-04 1.507350e-06 
6.388000e+00 7.096775e-04 1.577958e-06 
6.389000e+00 7.155615e-04 1.651314e-06 
6.390000e+00 7.214301e-04 1.727496e-06 
6.391000e+00 7.272834e-04 1.806584e-06 
6.392000e+00 7.331215e-04 1.888656e-06 
6.393000e+00 7.389445e-04 1.973794e-06 
6.394000e+00 7.447525e-04 2.062080e-06 
6.395000e+00 7.505456e-04 2.153600e-06 
6.396000e+00 7.563237e-04 2.248440e-06 
6.397000e+00 7.620871e-04 2.346688e-06 
6.398000e+00 7.678359e-04 2.448433e-06 
6.399000e+00 7.735700e-04 2.553768e-06 
6.400000e+00 7.792896e-04 2.662786e-06 
6.401000e+00 7.849948e-04 2.775582e-06 
6.402000e+00 7.906858e-04 2.892252e-06 
6.403000e+00 7.963625e-04 3.012895e-06 
6.404000e+00 8.020251e-04 3.137612e-06 
6.405000e+00 8.076737e-04 3.266505e-06 
6.406000e+00 8.133084e-04 3.399676e-06 
6.407000e+00 8.189293e-04 3.537231e-06 
6.408000e+00 8.245365e-04 3.679278e-06 
6.409000e+00 8.301301e-04 3.825926e-06 
6.410000e+00 8.357103e-04 3.977284e-06 
6.411000e+00 8.412771e-04 4.133466e-06 
6.412000e+00 8.468307e-04 4.294585e-06 
6.413000e+00 8.523711e-04 4.460757e-06 
6.414000e+00 8.578986e-04 4.632099e-06 
6.415000e+00 8.634131e-04 4.808732e-06 
6.416000e+00 8.689150e-04 4.990774e-06 
6.417000e+00 8.744041e-04 5.178350e-06 
6.418000e+00 8.798808e-04 5.371584e-06 
6.419000e+00 8.853451e-04 5.570601e-06 
6.420000e+00 8.907972e-04 5.775530e-06 
6.421000e+00 8.962371e-04 5.986499e-06 
6.422000e+00 9.016651e-04 6.203641e-06 
6.423000e+00 9.070812e-04 6.427088e-06 
6.424000e+00 9.124856e-04 6.656976e-06 
6.425000e+00 9.178785e-04 6.893439e-06 
6.426000e+00 9.232599e-04 7.136617e-06 
6.427000e+00 9.286301e-04 7.386650e-06 
6.428000e+00 9.339891e-04 7.643678e-06 
6.429000e+00 9.393372e-04 7.907846e-06 
6.430000e+00 9.446744e-04 8.179299e-06 
6.431000e+00 9.500010e-04 8.458182e-06 
6.432000e+00 9.553170e-04 8.744646e-06 
6.433000e+00 9.606227e-04 9.038839e-06 
6.434000e+00 9.659182e-04 9.340914e-06 
6.435000e+00 9.712037e-04 9.651025e-06 
6.436000e+00 9.764793e-04 9.969340e-06 
6.437000e+00 9.817451e-04 1.029602e-05 
6.438000e+00 9.870015e-04 1.063123e-05 
6.439000e+00 9.922485e-04 1.097512e-05 
6.440000e+00 9.974862e-04 1.132786e-05 
6.441000e+00 1.002715e-03 1.168963e-05 
6.442000e+00 1.007935e-03 1.206058e-05 
6.443000e+00 1.013146e-03 1.244089e-05 
6.444000e+00 1.018349e-03 1.283073e-05 
6.445000e+00 1.023543e-03 1.323028e-05 
6.446000e+00 1.028730e-03 1.363971e-05 
6.447000e+00 1.033908e-03 1.405921e-05 
6.448000e+00 1.039079e-03 1.448895e-05 
6.449000e+00 1.044242e-03 1.492913e-05 
6.450000e+00 1.049398e-03 1.537992e-05 
6.451000e+00 1.054547e-03 1.584152e-05 
6.452000e+00 1.059688e-03 1.631411e-05 
6.453000e+00 1.064823e-03 1.679789e-05 
6.454000e+00 1.069952e-03 1.729306e-05 
6.455000e+00 1.075074e-03 1.779980e-05 
6.456000e+00 1.080190e-03 1.831833e-05 
6.457000e+00 1.085300e-03 1.884884e-05 
6.458000e+00 1.090404e-03 1.939154e-05 
6.459000e+00 1.095503e-03 1.994663e-05 
6.460000e+00 1.100597e-03 2.051432e-05 
6.461000e+00 1.105685e-03 2.109482e-05 
6.462000e+00 1.110769e-03 2.168834e-05 
6.463000e+00 1.115848e-03 2.229510e-05 
6.464000e+00 1.120923e-03 2.291531e-05 
6.465000e+00 1.125993e-03 2.354920e-05 
6.466000e+00 1.131060e-03 2.419698e-05 
6.467000e+00 1.136123e-03 2.485889e-05 
6.468000e+00 1.141183e-03 2.553513e-05 
6.469000e+00 1.146239e-03 2.622595e-05 
6.470000e+00 1.151293e-03 2.693157e-05 
6.471000e+00 1.156343e-03 2.765222e-05 
6.472000e+00 1.161392e-03 2.838814e-05 
6.473000e+00 1.166438e-03 2.913957e-05 
6.474000e+00 1.171482e-03 2.990674e-05 
6.475000e+00 1.176524e-03 3.068989e-05 
6.476000e+00 1.181565e-03 3.148928e-05 
6.477000e+00 1.186605e-03 3.230513e-05 
6.478000e+00 1.191644e-03 3.313770e-05 
6.479000e+00 1.196682e-03 3.398725e-05 
6.480000e+00 1.201720e-03 3.485402e-05 
6.481000e+00 1.206757e-03 3.573828e-05 
6.482000e+00 1.211795e-03 3.664028e-05 
6.483000e+00 1.216833e-03 3.756028e-05 
6.484000e+00 1.221872e-03 3.849855e-05 
6.485000e+00 1.226912e-03 3.945534e-05 
6.486000e+00 1.231953e-03 4.043093e-05 
6.487000e+00 1.236996e-03 4.142559e-05 
6.488000e+00 1.242040e-03 4.243958e-05 
6.489000e+00 1.247087e-03 4.347319e-05 
6.490000e+00 1.252136e-03 4.452669e-05 
6.491000e+00 1.257188e-03 4.560035e-05 
6.492000e+00 1.262243e-03 4.669446e-05 
6.493000e+00 1.267301e-03 4.780931e-05 
6.494000e+00 1.272362e-03 4.894518e-05 
6.495000e+00 1.277428e-03 5.010236e-05 
6.496000e+00 1.282498e-03 5.128115e-05 
6.497000e+00 1.287572e-03 5.248183e-05 
6.498000e+00 1.292651e-03 5.370470e-05 
6.499000e+00 1.297735e-03 5.495007e-05 
6.500000e+00 1.302825e-03 5.621824e-05 
6.501000e+00 1.307921e-03 5.750951e-05 
6.502000e+00 1.313022e-03 5.882418e-05 
6.503000e+00 1.318131e-03 6.016257e-05 
6.504000e+00 1.323245e-03 6.152499e-05 
6.505000e+00 1.328367e-03 6.291175e-05 
6.506000e+00 1.333497e-03 6.432317e-05 
6.507000e+00 1.338634e-03 6.575957e-05 
6.508000e+00 1.343779e-03 6.722127e-05 
6.509000e+00 1.348933e-03 6.870860e-05 
6.510000e+00 1.354096e-03 7.022188e-05 
6.511000e+00 1.359268e-03 7.176144e-05 
6.512000e+00 1.364449e-03 7.332761e-05 
6.513000e+00 1.369640e-03 7.492074e-05 
6.514000e+00 1.374841e-03 7.654114e-05 
6.515000e+00 1.380053e-03 7.818918e-05 
6.516000e+00 1.385276e-03 7.986518e-05 
6.517000e+00 1.390510e-03 8.156948e-05 
6.518000e+00 1.395756e-03 8.330245e-05 
6.519000e+00 1.401013e-03 8.506443e-05 
6.520000e+00 1.406284e-03 8.685576e-05 
6.521000e+00 1.411567e-03 8.867680e-05 
6.522000e+00 1.416863e-03 9.052792e-05 
6.523000e+00 1.422172e-03 9.240947e-05 
6.524000e+00 1.427496e-03 9.432181e-05 
6.525000e+00 1.432833e-03 9.626532e-05 
6.526000e+00 1.438186e-03 9.824036e-05 
6.527000e+00 1.443553e-03 1.002473e-04 
6.528000e+00 1.448936e-03 1.022865e-04 
6.529000e+00 1.454335e-03 1.043584e-04 
6.530000e+00 1.459750e-03 1.064632e-04 
6.531000e+00 1.465182e-03 1.086015e-04 
6.532000e+00 1.470631e-03 1.107736e-04 
6.533000e+00 1.476097e-03 1.129799e-04 
6.534000e+00 1.481582e-03 1.152207e-04 
6.535000e+00 1.487084e-03 1.174965e-04 
6.536000e+00 1.492605e-03 1.198076e-04 
6.537000e+00 1.498145e-03 1.221545e-04 
6.538000e+00 1.503705e-03 1.245375e-04 
6.539000e+00 1.509285e-03 1.269571e-04 
6.540000e+00 1.514885e-03 1.294137e-04 
6.541000e+00 1.520506e-03 1.319076e-04 
6.542000e+00 1.526149e-03 1.344393e-04 
6.543000e+00 1.531813e-03 1.370091e-04 
6.544000e+00 1.537499e-03 1.396176e-04 
6.545000e+00 1.543207e-03 1.422651e-04 
6.546000e+00 1.548939e-03 1.449520e-04 
6.547000e+00 1.554694e-03 1.476788e-04 
6.548000e+00 1.560473e-03 1.504459e-04 
6.549000e+00 1.566277e-03 1.532538e-04 
6.550000e+00 1.572105e-03 1.561027e-04 
6.551000e+00 1.577958e-03 1.589933e-04 
6.552000e+00 1.583837e-03 1.619259e-04 
6.553000e+00 1.589743e-03 1.649009e-04 
6.554000e+00 1.595675e-03 1.679188e-04 
6.555000e+00 1.601634e-03 1.709801e-04 
6.556000e+00 1.607620e-03 1.740852e-04 
6.557000e+00 1.613635e-03 1.772346e-04 
6.558000e+00 1.619678e-03 1.804286e-04 
6.559000e+00 1.625751e-03 1.836678e-04 
6.560000e+00 1.631853e-03 1.869527e-04 
6.561000e+00 1.637984e-03 1.902836e-04 
6.562000e+00 1.644147e-03 1.936610e-04 
6.563000e+00 1.650340e-03 1.970854e-04 
6.564000e+00 1.656564e-03 2.005574e-04 
6.565000e+00 1.662821e-03 2.040772e-04 
6.566000e+00 1.669110e-03 2.076455e-04 
6.567000e+00 1.675432e-03 2.112627e-04 
6.568000e+00 1.681788e-03 2.149293e-04 
6.569000e+00 1.688177e-03 2.186457e-04 
6.570000e+00 1.694601e-03 2.224125e-04 
6.571000e+00 1.701060e-03 2.262301e-04 
6.572000e+00 1.707554e-03 2.300991e-04 
6.573000e+00 1.714084e-03 2.340198e-04 
6.574000e+00 1.720651e-03 2.379929e-04 
6.575000e+00 1.727255e-03 2.420188e-04 
6.576000e+00 1.733897e-03 2.460980e-04 
6.577000e+00 1.740576e-03 2.502310e-04 
6.578000e+00 1.747294e-03 2.544184e-04 
6.579000e+00 1.754052e-03 2.586606e-04 
6.580000e+00 1.760849e-03 2.629581e-04 
6.581000e+00 1.767686e-03 2.673116e-04 
6.582000e+00 1.774564e-03 2.717214e-04 
6.583000e+00 1.781484e-03 2.761881e-04 
6.584000e+00 1.788445e-03 2.807122e-04 
6.585000e+00 1.795449e-03 2.852943e-04 
6.586000e+00 1.802496e-03 2.899348e-04 
6.587000e+00 1.809586e-03 2.946344e-04 
6.588000e+00 1.816721e-03 2.993935e-04 
6.589000e+00 1.823900e-03 3.042127e-04 
6.590000e+00 1.831124e-03 3.090925e-04 
6.591000e+00 1.838394e-03 3.140335e-04 
6.592000e+00 1.845711e-03 3.190362e-04 
6.593000e+00 1.853074e-03 3.241011e-04 
6.594000e+00 1.860485e-03 3.292289e-04 
6.595000e+00 1.867944e-03 3.344200e-04 
6.596000e+00 1.875452e-03 3.396750e-04 
6.597000e+00 1.883009e-03 3.449945e-04 
6.598000e+00 1.890616e-03 3.503790e-04 
6.599000e+00 1.898273e-03 3.558291e-04 
6.600000e+00 1.905981e-03 3.613454e-04 
6.601000e+00 1.913741e-03 3.669284e-04 
6.602000e+00 1.921553e-03 3.725787e-04 
6.603000e+00 1.929418e-03 3.782968e-04 
6.604000e+00 1.937337e-03 3.840835e-04 
6.605000e+00 1.945309e-03 3.899391e-04 
6.606000e+00 1.953336e-03 3.958644e-04 
6.607000e+00 1.961418e-03 4.018598e-04 
6.608000e+00 1.969556e-03 4.079261e-04 
6.609000e+00 1.977751e-03 4.140637e-04 
6.610000e+00 1.986003e-03 4.202733e-04 
6.611000e+00 1.994312e-03 4.265554e-04 
6.612000e+00 2.002680e-03 4.329107e-04 
6.613000e+00 2.011107e-03 4.393398e-04 
6.614000e+00 2.019593e-03 4.458432e-04 
6.615000e+00 2.028140e-03 4.524216e-04 
6.616000e+00 2.036747e-03 4.590756e-04 
6.617000e+00 2.045416e-03 4.658057e-04 
6.618000e+00 2.054147e-03 4.726127e-04 
6.619000e+00 2.062941e-03 4.794970e-04 
6.620000e+00 2.071798e-03 4.864594e-04 
6.621000e+00 2.080720e-03 4.935005e-04 
6.622000e+00 2.089706e-03 5.006208e-04 
6.623000e+00 2.098757e-03 5.078211e-04 
6.624000e+00 2.107875e-03 5.151019e-04 
6.625000e+00 2.117059e-03 5.224638e-04 
6.626000e+00 2.126311e-03 5.299075e-04 
6.627000e+00 2.135630e-03 5.374337e-04 
6.628000e+00 2.145018e-03 5.450430e-04 
6.629000e+00 2.154476e-03 5.527359e-04 
6.630000e+00 2.164004e-03 5.605133e-04 
6.631000e+00 2.173602e-03 5.683756e-04 
6.632000e+00 2.183272e-03 5.763236e-04 
6.633000e+00 2.193014e-03 5.843579e-04 
6.634000e+00 2.202828e-03 5.924792e-04 
6.635000e+00 2.212716e-03 6.006880e-04 
6.636000e+00 2.222678e-03 6.089852e-04 
6.637000e+00 2.232715e-03 6.173713e-04 
6.638000e+00 2.242828e-03 6.258470e-04 
6.639000e+00 2.253016e-03 6.344130e-04 
6.640000e+00 2.263282e-03 6.430699e-04 
6.641000e+00 2.273625e-03 6.518184e-04 
6.642000e+00 2.284046e-03 6.606592e-04 
6.643000e+00 2.294547e-03 6.695930e-04 
6.644000e+00 2.305127e-03 6.786205e-04 
6.645000e+00 2.315787e-03 6.877422e-04 
6.646000e+00 2.326529e-03 6.969590e-04 
6.647000e+00 2.337352e-03 7.062715e-04 
6.648000e+00 2.348258e-03 7.156803e-04 
6.649000e+00 2.359247e-03 7.251862e-04 
6.650000e+00 2.370321e-03 7.347899e-04 
6.651000e+00 2.381479e-03 7.444921e-04 
6.652000e+00 2.392722e-03 7.542934e-04 
6.653000e+00 2.404052e-03 7.641946e-04 
6.654000e+00 2.415468e-03 7.741964e-04 
6.655000e+00 2.426972e-03 7.842995e-04 
6.656000e+00 2.438565e-03 7.945045e-04 
6.657000e+00 2.450246e-03 8.048123e-04 
6.658000e+00 2.462018e-03 8.152234e-04 
6.659000e+00 2.473880e-03 8.257387e-04 
6.660000e+00 2.485833e-03 8.363588e-04 
6.661000e+00 2.497879e-03 8.470845e-04 
6.662000e+00 2.510017e-03 8.579165e-04 
6.663000e+00 2.522249e-03 8.688555e-04 
6.664000e+00 2.534576e-03 8.799023e-04 
6.665000e+00 2.546997e-03 8.910575e-04 
6.666000e+00 2.559515e-03 9.023219e-04 
6.667000e+00 2.572129e-03 9.136962e-04 
6.668000e+00 2.584840e-03 9.251812e-04 
6.669000e+00 2.597650e-03 9.367777e-04 
6.670000e+00 2.610558e-03 9.484862e-04 
6.671000e+00 2.623566e-03 9.603077e-04 
6.672000e+00 2.636675e-03 9.722428e-04 
6.673000e+00 2.649885e-03 9.842923e-04 
6.674000e+00 2.663197e-03 9.964569e-04 
6.675000e+00 2.676612e-03 1.008737e-03 
6.676000e+00 2.690130e-03 1.021135e-03 
6.677000e+00 2.703753e-03 1.033649e-03 
6.678000e+00 2.717481e-03 1.046282e-03 
6.679000e+00 2.731315e-03 1.059033e-03 
6.680000e+00 2.745255e-03 1.071905e-03 
6.681000e+00 2.759304e-03 1.084896e-03 
6.682000e+00 2.773460e-03 1.098009e-03 
6.683000e+00 2.787726e-03 1.111244e-03 
6.684000e+00 2.802102e-03 1.124602e-03 
6.685000e+00 2.816588e-03 1.138083e-03 
6.686000e+00 2.831186e-03 1.151689e-03 
6.687000e+00 2.845896e-03 1.165420e-03 
6.688000e+00 2.860720e-03 1.179276e-03 
6.689000e+00 2.875657e-03 1.193259e-03 
6.690000e+00 2.890709e-03 1.207370e-03 
6.691000e+00 2.905877e-03 1.221608e-03 
6.692000e+00 2.921161e-03 1.235976e-03 
6.693000e+00 2.936563e-03 1.250474e-03 
6.694000e+00 2.952082e-03 1.265102e-03 
6.695000e+00 2.967721e-03 1.279862e-03 
6.696000e+00 2.983479e-03 1.294753e-03 
6.697000e+00 2.999358e-03 1.309778e-03 
6.698000e+00 3.015358e-03 1.324937e-03 
6.699000e+00 3.031480e-03 1.340230e-03 
6.700000e+00 3.047725e-03 1.355658e-03 
6.701000e+00 3.064094e-03 1.371223e-03 
6.702000e+00 3.080588e-03 1.386925e-03 
6.703000e+00 3.097208e-03 1.402764e-03 
6.704000e+00 3.113953e-03 1.418742e-03 
6.705000e+00 3.130826e-03 1.434860e-03 
6.706000e+00 3.147827e-03 1.451118e-03 
6.707000e+00 3.164957e-03 1.467517e-03 
6.708000e+00 3.182217e-03 1.484058e-03 
6.709000e+00 3.199607e-03 1.500741e-03 
6.710000e+00 3.217129e-03 1.517568e-03 
6.711000e+00 3.234783e-03 1.534540e-03 
6.712000e+00 3.252570e-03 1.551656e-03 
6.713000e+00 3.270492e-03 1.568919e-03 
6.714000e+00 3.288548e-03 1.586328e-03 
6.715000e+00 3.306740e-03 1.603885e-03 
6.716000e+00 3.325068e-03 1.621591e-03 
6.717000e+00 3.343534e-03 1.639446e-03 
6.718000e+00 3.362139e-03 1.657451e-03 
6.719000e+00 3.380882e-03 1.675608e-03 
6.720000e+00 3.399766e-03 1.693916e-03 
6.721000e+00 3.418790e-03 1.712377e-03 
6.722000e+00 3.437957e-03 1.730991e-03 
6.723000e+00 3.457266e-03 1.749760e-03 
6.724000e+00 3.476719e-03 1.768684e-03 
6.725000e+00 3.496316e-03 1.787764e-03 
6.726000e+00 3.516058e-03 1.807001e-03 
6.727000e+00 3.535947e-03 1.826396e-03 
6.728000e+00 3.555983e-03 1.845950e-03 
6.729000e+00 3.576166e-03 1.865663e-03 
6.730000e+00 3.596499e-03 1.885537e-03 
6.731000e+00 3.616981e-03 1.905571e-03 
6.732000e+00 3.637614e-03 1.925768e-03 
6.733000e+00 3.658399e-03 1.946128e-03 
6.734000e+00 3.679336e-03 1.966652e-03 
6.735000e+00 3.700426e-03 1.987340e-03 
6.736000e+00 3.721671e-03 2.008194e-03 
6.737000e+00 3.743070e-03 2.029215e-03 
6.738000e+00 3.764626e-03 2.050402e-03 
6.739000e+00 3.786339e-03 2.071758e-03 
6.740000e+00 3.808209e-03 2.093283e-03 
6.741000e+00 3.830238e-03 2.114978e-03 
6.742000e+00 3.852427e-03 2.136843e-03 
6.743000e+00 3.874776e-03 2.158881e-03 
6.744000e+00 3.897286e-03 2.181091e-03 
6.745000e+00 3.919959e-03 2.203474e-03 
6.746000e+00 3.942796e-03 2.226032e-03 
6.747000e+00 3.965796e-03 2.248764e-03 
6.748000e+00 3.988961e-03 2.271673e-03 
6.749000e+00 4.012293e-03 2.294759e-03 
6.750000e+00 4.035791e-03 2.318023e-03 
6.751000e+00 4.059457e-03 2.341465e-03 
6.752000e+00 4.083292e-03 2.365087e-03 
6.753000e+00 4.107296e-03 2.388890e-03 
6.754000e+00 4.131471e-03 2.412874e-03 
6.755000e+00 4.155818e-03 2.437040e-03 
6.756000e+00 4.180337e-03 2.461390e-03 
6.757000e+00 4.205029e-03 2.485923e-03 
6.758000e+00 4.229895e-03 2.510642e-03 
6.759000e+00 4.254937e-03 2.535546e-03 
6.760000e+00 4.280155e-03 2.560638e-03 
6.761000e+00 4.305549e-03 2.585917e-03 
6.762000e+00 4.331122e-03 2.611384e-03 
6.763000e+00 4.356874e-03 2.637041e-03 
6.764000e+00 4.382805e-03 2.662889e-03 
6.765000e+00 4.408917e-03 2.688928e-03 
6.766000e+00 4.435211e-03 2.715158e-03 
6.767000e+00 4.461687e-03 2.741583e-03 
6.768000e+00 4.488347e-03 2.768201e-03 
6.769000e+00 4.515192e-03 2.795014e-03 
6.770000e+00 4.542222e-03 2.822023e-03 
6.771000e+00 4.569438e-03 2.849228e-03 
6.772000e+00 4.596841e-03 2.876631e-03 
6.773000e+00 4.624433e-03 2.904233e-03 
6.774000e+00 4.652214e-03 2.932035e-03 
6.775000e+00 4.680185e-03 2.960036e-03 
6.776000e+00 4.708347e-03 2.988239e-03 
6.777000e+00 4.736701e-03 3.016645e-03 
6.778000e+00 4.765248e-03 3.045253e-03 
6.779000e+00 4.793989e-03 3.074066e-03 
6.780000e+00 4.822925e-03 3.103083e-03 
6.781000e+00 4.852056e-03 3.132307e-03 
6.782000e+00 4.881384e-03 3.161737e-03 
6.783000e+00 4.910910e-03 3.191375e-03 
6.784000e+00 4.940635e-03 3.221222e-03 
6.785000e+00 4.970559e-03 3.251278e-03 
6.786000e+00 5.000683e-03 3.281545e-03 
6.787000e+00 5.031009e-03 3.312023e-03 
6.788000e+00 5.061538e-03 3.342713e-03 
6.789000e+00 5.092269e-03 3.373617e-03 
6.790000e+00 5.123205e-03 3.404735e-03 
6.791000e+00 5.154347e-03 3.436069e-03 
6.792000e+00 5.185694e-03 3.467618e-03 
6.793000e+00 5.217249e-03 3.499384e-03 
6.794000e+00 5.249011e-03 3.531368e-03 
6.795000e+00 5.280983e-03 3.563571e-03 
6.796000e+00 5.313165e-03 3.595994e-03 
6.797000e+00 5.345558e-03 3.628637e-03 
6.798000e+00 5.378163e-03 3.661502e-03 
6.799000e+00 5.410980e-03 3.694590e-03 
6.800000e+00 5.444012e-03 3.727901e-03 
6.801000e+00 5.477258e-03 3.761437e-03 
6.802000e+00 5.510720e-03 3.795198e-03 
6.803000e+00 5.544399e-03 3.829185e-03 
6.804000e+00 5.578296e-03 3.863399e-03 
6.805000e+00 5.612411e-03 3.897842e-03 
6.806000e+00 5.646745e-03 3.932513e-03 
6.807000e+00 5.681300e-03 3.967415e-03 
6.808000e+00 5.716077e-03 4.002548e-03 
6.809000e+00 5.751076e-03 4.037912e-03 
6.810000e+00 5.786299e-03 4.073509e-03 
6.811000e+00 5.821746e-03 4.109341e-03 
6.812000e+00 5.857418e-03 4.145406e-03 
6.813000e+00 5.893317e-03 4.181708e-03 
6.814000e+00 5.929443e-03 4.218246e-03 
6.815000e+00 5.965797e-03 4.255021e-03 
6.816000e+00 6.002380e-03 4.292035e-03 
6.817000e+00 6.039193e-03 4.329288e-03 
6.818000e+00 6.076238e-03 4.366782e-03 
6.819000e+00 6.113514e-03 4.404517e-03 
6.820000e+00 6.151024e-03 4.442494e-03 
6.821000e+00 6.188768e-03 4.480714e-03 
6.822000e+00 6.226746e-03 4.519178e-03 
6.823000e+00 6.264960e-03 4.557887e-03 
6.824000e+00 6.303412e-03 4.596842e-03 
6.825000e+00 6.342101e-03 4.636044e-03 
6.826000e+00 6.381028e-03 4.675494e-03 
6.827000e+00 6.420196e-03 4.715192e-03 
6.828000e+00 6.459604e-03 4.755140e-03 
6.829000e+00 6.499254e-03 4.795339e-03 
6.830000e+00 6.539146e-03 4.835789e-03 
6.831000e+00 6.579282e-03 4.876491e-03 
6.832000e+00 6.619663e-03 4.917447e-03 
6.833000e+00 6.660289e-03 4.958658e-03 
6.834000e+00 6.701161e-03 5.000123e-03 
6.835000e+00 6.742281e-03 5.041845e-03 
6.836000e+00 6.783649e-03 5.083824e-03 
6.837000e+00 6.825267e-03 5.126061e-03 
6.838000e+00 6.867134e-03 5.168557e-03 
6.839000e+00 6.909253e-03 5.211313e-03 
6.840000e+00 6.951625e-03 5.254329e-03 
6.841000e+00 6.994249e-03 5.297608e-03 
6.842000e+00 7.037127e-03 5.341149e-03 
6.843000e+00 7.080261e-03 5.384954e-03 
6.844000e+00 7.123650e-03 5.429024e-03 
6.845000e+00 7.167296e-03 5.473359e-03 
6.846000e+00 7.211200e-03 5.517960e-03 
6.847000e+00 7.255363e-03 5.562829e-03 
6.848000e+00 7.299786e-03 5.607966e-03 
6.849000e+00 7.344470e-03 5.653372e-03 
6.850000e+00 7.389415e-03 5.699049e-03 
6.851000e+00 7.434623e-03 5.744996e-03 
6.852000e+00 7.480094e-03 5.791216e-03 
6.853000e+00 7.525831e-03 5.837709e-03 
6.854000e+00 7.571832e-03 5.884475e-03 
6.855000e+00 7.618100e-03 5.931516e-03 
6.856000e+00 7.664635e-03 5.978833e-03 
6.857000e+00 7.711439e-03 6.026427e-03 
6.858000e+00 7.758512e-03 6.074298e-03 
6.859000e+00 7.805855e-03 6.122448e-03 
6.860000e+00 7.853469e-03 6.170877e-03 
6.861000e+00 7.901356e-03 6.219586e-03 
6.862000e+00 7.949515e-03 6.268577e-03 
6.863000e+00 7.997949e-03 6.317849e-03 
6.864000e+00 8.046657e-03 6.367405e-03 
6.865000e+00 8.095641e-03 6.417245e-03 
6.866000e+00 8.144902e-03 6.467370e-03 
6.867000e+00 8.194441e-03 6.517780e-03 
6.868000e+00 8.244258e-03 6.568477e-03 
6.869000e+00 8.294355e-03 6.619462e-03 
6.870000e+00 8.344732e-03 6.670736e-03 
6.871000e+00 8.395391e-03 6.722299e-03 
6.872000e+00 8.446333e-03 6.774152e-03 
6.873000e+00 8.497557e-03 6.826296e-03 
6.874000e+00 8.549066e-03 6.878733e-03 
6.875000e+00 8.600860e-03 6.931463e-03 
6.876000e+00 8.652940e-03 6.984487e-03 
6.877000e+00 8.705307e-03 7.037806e-03 
6.878000e+00 8.757962e-03 7.091420e-03 
6.879000e+00 8.810906e-03 7.145331e-03 
6.880000e+00 8.864140e-03 7.199540e-03 
6.881000e+00 8.917664e-03 7.254048e-03 
6.882000e+00 8.971480e-03 7.308855e-03 
6.883000e+00 9.025589e-03 7.363962e-03 
6.884000e+00 9.079991e-03 7.419370e-03 
6.885000e+00 9.134687e-03 7.475080e-03 
6.886000e+00 9.189679e-03 7.531094e-03 
6.887000e+00 9.244967e-03 7.587411e-03 
6.888000e+00 9.300552e-03 7.644033e-03 
6.889000e+00 9.356435e-03 7.700961e-03 
6.890000e+00 9.412617e-03 7.758195e-03 
6.891000e+00 9.469098e-03 7.815737e-03 
6.892000e+00 9.525881e-03 7.873587e-03 
6.893000e+00 9.582965e-03 7.931746e-03 
6.894000e+00 9.640351e-03 7.990215e-03 
6.895000e+00 9.698041e-03 8.048995e-03 
6.896000e+00 9.756035e-03 8.108087e-03 
6.897000e+00 9.814335e-03 8.167492e-03 
6.898000e+00 9.872940e-03 8.227211e-03 
6.899000e+00 9.931853e-03 8.287243e-03 
6.900000e+00 9.991073e-03 8.347592e-03 
6.901000e+00 1.005060e-02 8.408256e-03 
6.902000e+00 1.011044e-02 8.469237e-03 
6.903000e+00 1.017059e-02 8.530537e-03 
6.904000e+00 1.023105e-02 8.592155e-03 
6.905000e+00 1.029183e-02 8.654093e-03 
6.906000e+00 1.035291e-02 8.716351e-03 
6.907000e+00 1.041431e-02 8.778930e-03 
6.908000e+00 1.047603e-02 8.841832e-03 
6.909000e+00 1.053806e-02 8.905057e-03 
6.910000e+00 1.060041e-02 8.968606e-03 
6.911000e+00 1.066307e-02 9.032480e-03 
6.912000e+00 1.072606e-02 9.096679e-03 
6.913000e+00 1.078936e-02 9.161205e-03 
6.914000e+00 1.085298e-02 9.226058e-03 
6.915000e+00 1.091693e-02 9.291239e-03 
6.916000e+00 1.098119e-02 9.356749e-03 
6.917000e+00 1.104578e-02 9.422589e-03 
6.918000e+00 1.111069e-02 9.488760e-03 
6.919000e+00 1.117593e-02 9.555262e-03 
6.920000e+00 1.124149e-02 9.622097e-03 
6.921000e+00 1.130738e-02 9.689265e-03 
6.922000e+00 1.137359e-02 9.756767e-03 
6.923000e+00 1.144014e-02 9.824603e-03 
6.924000e+00 1.150701e-02 9.892775e-03 
6.925000e+00 1.157421e-02 9.961284e-03 
6.926000e+00 1.164174e-02 1.003013e-02 
6.927000e+00 1.170960e-02 1.009931e-02 
6.928000e+00 1.177780e-02 1.016884e-02 
6.929000e+00 1.184633e-02 1.023870e-02 
6.930000e+00 1.191519e-02 1.030890e-02 
6.931000e+00 1.198438e-02 1.037945e-02 
6.932000e+00 1.205391e-02 1.045034e-02 
6.933000e+00 1.212378e-02 1.052157e-02 
6.934000e+00 1.219398e-02 1.059314e-02 
6.935000e+00 1.226452e-02 1.066506e-02 
6.936000e+00 1.233540e-02 1.073732e-02 
6.937000e+00 1.240662e-02 1.080993e-02 
6.938000e+00 1.247818e-02 1.088289e-02 
6.939000e+00 1.255008e-02 1.095619e-02 
6.940000e+00 1.262233e-02 1.102984e-02 
6.941000e+00 1.269491e-02 1.110385e-02 
6.942000e+00 1.276784e-02 1.117820e-02 
6.943000e+00 1.284111e-02 1.125290e-02 
6.944000e+00 1.291473e-02 1.132796e-02 
6.945000e+00 1.298869e-02 1.140336e-02 
6.946000e+00 1.306300e-02 1.147912e-02 
6.947000e+00 1.313766e-02 1.155524e-02 
6.948000e+00 1.321266e-02 1.163171e-02 
6.949000e+00 1.328801e-02 1.170853e-02 
6.950000e+00 1.336372e-02 1.178571e-02 
6.951000e+00 1.343977e-02 1.186325e-02 
6.952000e+00 1.351618e-02 1.194114e-02 
6.953000e+00 1.359293e-02 1.201939e-02 
6.954000e+00 1.367004e-02 1.209801e-02 
6.955000e+00 1.374750e-02 1.217698e-02 
6.956000e+00 1.382532e-02 1.225631e-02 
6.957000e+00 1.390349e-02 1.233601e-02 
6.958000e+00 1.398202e-02 1.241606e-02 
6.959000e+00 1.406090e-02 1.249648e-02 
6.960000e+00 1.414014e-02 1.257727e-02 
6.961000e+00 1.421974e-02 1.265841e-02 
6.962000e+00 1.429970e-02 1.273993e-02 
6.963000e+00 1.438002e-02 1.282180e-02 
6.964000e+00 1.446069e-02 1.290405e-02 
6.965000e+00 1.454173e-02 1.298666e-02 
6.966000e+00 1.462313e-02 1.306964e-02 
6.967000e+00 1.470489e-02 1.315299e-02 
6.968000e+00 1.478701e-02 1.323671e-02 
6.969000e+00 1.486950e-02 1.332079e-02 
6.970000e+00 1.495235e-02 1.340525e-02 
6.971000e+00 1.503557e-02 1.349008e-02 
6.972000e+00 1.511915e-02 1.357528e-02 
6.973000e+00 1.520310e-02 1.366086e-02 
6.974000e+00 1.528742e-02 1.374680e-02 
6.975000e+00 1.537210e-02 1.383313e-02 
6.976000e+00 1.545716e-02 1.391982e-02 
6.977000e+00 1.554258e-02 1.400689e-02 
6.978000e+00 1.562837e-02 1.409434e-02 
6.979000e+00 1.571453e-02 1.418217e-02 
6.980000e+00 1.580107e-02 1.427037e-02 
6.981000e+00 1.588797e-02 1.435895e-02 
6.982000e+00 1.597525e-02 1.444791e-02 
6.983000e+00 1.606290e-02 1.453725e-02 
6.984000e+00 1.615093e-02 1.462696e-02 
6.985000e+00 1.623933e-02 1.471706e-02 
6.986000e+00 1.632811e-02 1.480754e-02 
6.987000e+00 1.641726e-02 1.489841e-02 
6.988000e+00 1.650679e-02 1.498965e-02 
6.989000e+00 1.659669e-02 1.508128e-02 
6.990000e+00 1.668697e-02 1.517329e-02 
6.991000e+00 1.677763e-02 1.526569e-02 
6.992000e+00 1.686867e-02 1.535847e-02 
6.993000e+00 1.696009e-02 1.545163e-02 
6.994000e+00 1.705189e-02 1.554519e-02 
6.995000e+00 1.714407e-02 1.563913e-02 
6.996000e+00 1.723664e-02 1.573345e-02 
6.997000e+00 1.732958e-02 1.582817e-02 
6.998000e+00 1.742291e-02 1.592327e-02 
6.999000e+00 1.751662e-02 1.601877e-02 
7.000000e+00 1.761071e-02 1.611465e-02 
7.001000e+00 1.770519e-02 1.621092e-02 
7.002000e+00 1.780006e-02 1.630759e-02 
7.003000e+00 1.789531e-02 1.640464e-02 
7.004000e+00 1.799094e-02 1.650209e-02 
7.005000e+00 1.808696e-02 1.659993e-02 
7.006000e+00 1.818337e-02 1.669816e-02 
7.007000e+00 1.828017e-02 1.679679e-02 
7.008000e+00 1.837736e-02 1.689581e-02 
7.009000e+00 1.847493e-02 1.699523e-02 
7.010000e+00 1.857290e-02 1.709504e-02 
7.011000e+00 1.867125e-02 1.719525e-02 
7.012000e+00 1.877000e-02 1.729585e-02 
7.013000e+00 1.886914e-02 1.739686e-02 
7.014000e+00 1.896867e-02 1.749825e-02 
7.015000e+00 1.906859e-02 1.760005e-02 
7.016000e+00 1.916890e-02 1.770225e-02 
7.017000e+00 1.926961e-02 1.780484e-02 
7.018000e+00 1.937071e-02 1.790783e-02 
7.019000e+00 1.947220e-02 1.801123e-02 
7.020000e+00 1.957409e-02 1.811502e-02 
7.021000e+00 1.967638e-02 1.821922e-02 
7.022000e+00 1.977906e-02 1.832382e-02 
7.023000e+00 1.988214e-02 1.842882e-02 
7.024000e+00 1.998561e-02 1.853422e-02 
7.025000e+00 2.008949e-02 1.864002e-02 
7.026000e+00 2.019376e-02 1.874623e-02 
7.027000e+00 2.029842e-02 1.885284e-02 
7.028000e+00 2.040349e-02 1.895986e-02 
7.029000e+00 2.050896e-02 1.906728e-02 
7.030000e+00 2.061482e-02 1.917510e-02 
7.031000e+00 2.072109e-02 1.928334e-02 
7.032000e+00 2.082776e-02 1.939197e-02 
7.033000e+00 2.093482e-02 1.950102e-02 
7.034000e+00 2.104229e-02 1.961047e-02 
7.035000e+00 2.115016e-02 1.972033e-02 
7.036000e+00 2.125844e-02 1.983060e-02 
7.037000e+00 2.136711e-02 1.994127e-02 
7.038000e+00 2.147619e-02 2.005236e-02 
7.039000e+00 2.158567e-02 2.016385e-02 
7.040000e+00 2.169556e-02 2.027575e-02 
7.041000e+00 2.180585e-02 2.038806e-02 
7.042000e+00 2.191655e-02 2.050079e-02 
7.043000e+00 2.202765e-02 2.061392e-02 
7.044000e+00 2.213916e-02 2.072746e-02 
7.045000e+00 2.225107e-02 2.084142e-02 
7.046000e+00 2.236339e-02 2.095579e-02 
7.047000e+00 2.247612e-02 2.107057e-02 
7.048000e+00 2.258925e-02 2.118576e-02 
7.049000e+00 2.270279e-02 2.130136e-02 
7.050000e+00 2.281674e-02 2.141738e-02 
7.051000e+00 2.293109e-02 2.153381e-02 
7.052000e+00 2.304586e-02 2.165066e-02 
7.053000e+00 2.316103e-02 2.176792e-02 
7.054000e+00 2.327662e-02 2.188559e-02 
7.055000e+00 2.339261e-02 2.200368e-02 
7.056000e+00 2.350901e-02 2.212219e-02 
7.057000e+00 2.362582e-02 2.224111e-02 
7.058000e+00 2.374305e-02 2.236044e-02 
7.059000e+00 2.386068e-02 2.248019e-02 
7.060000e+00 2.397873e-02 2.260036e-02 
7.061000e+00 2.409718e-02 2.272095e-02 
7.062000e+00 2.421605e-02 2.284195e-02 
7.063000e+00 2.433533e-02 2.296337e-02 
7.064000e+00 2.445503e-02 2.308520e-02 
7.065000e+00 2.457513e-02 2.320746e-02 
7.066000e+00 2.469565e-02 2.333013e-02 
7.067000e+00 2.481658e-02 2.345322e-02 
7.068000e+00 2.493793e-02 2.357673e-02 
7.069000e+00 2.505968e-02 2.370066e-02 
7.070000e+00 2.518186e-02 2.382501e-02 
7.071000e+00 2.530444e-02 2.394977e-02 
7.072000e+00 2.542744e-02 2.407496e-02 
7.073000e+00 2.555086e-02 2.420057e-02 
7.074000e+00 2.567469e-02 2.432659e-02 
7.075000e+00 2.579893e-02 2.445304e-02 
7.076000e+00 2.592360e-02 2.457990e-02 
7.077000e+00 2.604867e-02 2.470719e-02 
7.078000e+00 2.617416e-02 2.483490e-02 
7.079000e+00 2.630007e-02 2.496303e-02 
7.080000e+00 2.642639e-02 2.509158e-02 
7.081000e+00 2.655313e-02 2.522055e-02 
7.082000e+00 2.668029e-02 2.534994e-02 
7.083000e+00 2.680786e-02 2.547976e-02 
7.084000e+00 2.693585e-02 2.560999e-02 
7.085000e+00 2.706426e-02 2.574065e-02 
7.086000e+00 2.719308e-02 2.587173e-02 
7.087000e+00 2.732232e-02 2.600324e-02 
7.088000e+00 2.745198e-02 2.613516e-02 
7.089000e+00 2.758206e-02 2.626751e-02 
7.090000e+00 2.771255e-02 2.640028e-02 
7.091000e+00 2.784346e-02 2.653347e-02 
7.092000e+00 2.797479e-02 2.666709e-02 
7.093000e+00 2.810654e-02 2.680113e-02 
7.094000e+00 2.823871e-02 2.693559e-02 
7.095000e+00 2.837129e-02 2.707048e-02 
7.096000e+00 2.850429e-02 2.720579e-02 
7.097000e+00 2.863771e-02 2.734152e-02 
7.098000e+00 2.877155e-02 2.747768e-02 
7.099000e+00 2.890581e-02 2.761426e-02 
7.100000e+00 2.904049e-02 2.775126e-02 
7.101000e+00 2.917558e-02 2.788869e-02 
7.102000e+00 2.931109e-02 2.802654e-02 
7.103000e+00 2.944703e-02 2.816481e-02 
7.104000e+00 2.958338e-02 2.830351e-02 
7.105000e+00 2.972015e-02 2.844263e-02 
7.106000e+00 2.985734e-02 2.858218e-02 
7.107000e+00 2.999495e-02 2.872215e-02 
7.108000e+00 3.013297e-02 2.886254e-02 
7.109000e+00 3.027142e-02 2.900336e-02 
7.110000e+00 3.041029e-02 2.914460e-02 
7.111000e+00 3.054957e-02 2.928627e-02 
7.112000e+00 3.068927e-02 2.942836e-02 
7.113000e+00 3.082940e-02 2.957087e-02 
7.114000e+00 3.096994e-02 2.971381e-02 
7.115000e+00 3.111090e-02 2.985717e-02 
7.116000e+00 3.125228e-02 3.000095e-02 
7.117000e+00 3.139408e-02 3.014516e-02 
7.118000e+00 3.153629e-02 3.028979e-02 
7.119000e+00 3.167893e-02 3.043485e-02 
7.120000e+00 3.182199e-02 3.058033e-02 
7.121000e+00 3.196546e-02 3.072623e-02 
7.122000e+00 3.210935e-02 3.087255e-02 
7.123000e+00 3.225366e-02 3.101930e-02 
7.124000e+00 3.239839e-02 3.116648e-02 
7.125000e+00 3.254354e-02 3.131407e-02 
7.126000e+00 3.268910e-02 3.146209e-02 
7.127000e+00 3.283509e-02 3.161053e-02 
7.128000e+00 3.298149e-02 3.175940e-02 
7.129000e+00 3.312831e-02 3.190868e-02 
7.130000e+00 3.327555e-02 3.205839e-02 
7.131000e+00 3.342320e-02 3.220853e-02 
7.132000e+00 3.357128e-02 3.235908e-02 
7.133000e+00 3.371977e-02 3.251006e-02 
7.134000e+00 3.386868e-02 3.266146e-02 
7.135000e+00 3.401800e-02 3.281328e-02 
7.136000e+00 3.416774e-02 3.296552e-02 
7.137000e+00 3.431790e-02 3.311818e-02 
7.138000e+00 3.446848e-02 3.327127e-02 
7.139000e+00 3.461947e-02 3.342477e-02 
7.140000e+00 3.477088e-02 3.357870e-02 
7.141000e+00 3.492270e-02 3.373305e-02 
7.142000e+00 3.507494e-02 3.388781e-02 
7.143000e+00 3.522759e-02 3.404300e-02 
7.144000e+00 3.538067e-02 3.419861e-02 
7.145000e+00 3.553415e-02 3.435464e-02 
7.146000e+00 3.568805e-02 3.451108e-02 
7.147000e+00 3.584237e-02 3.466795e-02 
7.148000e+00 3.599710e-02 3.482524e-02 
7.149000e+00 3.615224e-02 3.498294e-02 
7.150000e+00 3.630780e-02 3.514106e-02 
7.151000e+00 3.646377e-02 3.529961e-02 
7.152000e+00 3.662016e-02 3.545856e-02 
7.153000e+00 3.677695e-02 3.561794e-02 
7.154000e+00 3.693416e-02 3.577774e-02 
7.155000e+00 3.709179e-02 3.593795e-02 
7.156000e+00 3.724982e-02 3.609857e-02 
7.157000e+00 3.740827e-02 3.625962e-02 
7.158000e+00 3.756713e-02 3.642108e-02 
7.159000e+00 3.772640e-02 3.658296e-02 
7.160000e+00 3.788608e-02 3.674525e-02 
7.161000e+00 3.804617e-02 3.690795e-02 
7.162000e+00 3.820668e-02 3.707108e-02 
7.163000e+00 3.836759e-02 3.723461e-02 
7.164000e+00 3.852891e-02 3.739856e-02 
7.165000e+00 3.869064e-02 3.756292e-02 
7.166000e+00 3.885278e-02 3.772770e-02 
7.167000e+00 3.901533e-02 3.789289e-02 
7.168000e+00 3.917828e-02 3.805849e-02 
7.169000e+00 3.934165e-02 3.822451e-02 
7.170000e+00 3.950542e-02 3.839093e-02 
7.171000e+00 3.966959e-02 3.855777e-02 
7.172000e+00 3.983418e-02 3.872502e-02 
7.173000e+00 3.999917e-02 3.889268e-02 
7.174000e+00 4.016456e-02 3.906074e-02 
7.175000e+00 4.033036e-02 3.922922e-02 
7.176000e+00 4.049657e-02 3.939811e-02 
7.177000e+00 4.066318e-02 3.956740e-02 
7.178000e+00 4.083019e-02 3.973711e-02 
7.179000e+00 4.099761e-02 3.990722e-02 
7.180000e+00 4.116542e-02 4.007774e-02 
7.181000e+00 4.133364e-02 4.024866e-02 
7.182000e+00 4.150227e-02 4.041999e-02 
7.183000e+00 4.167129e-02 4.059173e-02 
7.184000e+00 4.184072e-02 4.076387e-02 
7.185000e+00 4.201054e-02 4.093642e-02 
7.186000e+00 4.218077e-02 4.110937e-02 
7.187000e+00 4.235139e-02 4.128272e-02 
7.188000e+00 4.252241e-02 4.145648e-02 
7.189000e+00 4.269383e-02 4.163064e-02 
7.190000e+00 4.286565e-02 4.180520e-02 
7.191000e+00 4.303787e-02 4.198016e-02 
7.192000e+00 4.321048e-02 4.215552e-02 
7.193000e+00 4.338348e-02 4.233128e-02 
7.194000e+00 4.355689e-02 4.250745e-02 
7.195000e+00 4.373068e-02 4.268401e-02 
7.196000e+00 4.390488e-02 4.286097e-02 
7.197000e+00 4.407946e-02 4.303833e-02 
7.198000e+00 4.425444e-02 4.321608e-02 
7.199000e+00 4.442981e-02 4.339423e-02 
7.200000e+00 4.460557e-02 4.357278e-02 
7.201000e+00 4.478172e-02 4.375172e-02 
7.202000e+00 4.495827e-02 4.393106e-02 
7.203000e+00 4.513520e-02 4.411079e-02 
7.204000e+00 4.531252e-02 4.429091e-02 
7.205000e+00 4.549023e-02 4.447143e-02 
7.206000e+00 4.566833e-02 4.465234e-02 
7.207000e+00 4.584681e-02 4.483364e-02 
7.208000e+00 4.602568e-02 4.501533e-02 
7.209000e+00 4.620494e-02 4.519741e-02 
7.210000e+00 4.638458e-02 4.537988e-02 
7.211000e+00 4.656460e-02 4.556273e-02 
7.212000e+00 4.674501e-02 4.574598e-02 
7.213000e+00 4.692581e-02 4.592961e-02 
7.214000e+00 4.710698e-02 4.611363e-02 
7.215000e+00 4.728853e-02 4.629803e-02 
7.216000e+00 4.747047e-02 4.648282e-02 
7.217000e+00 4.765278e-02 4.666799e-02 
7.218000e+00 4.783548e-02 4.685354e-02 
7.219000e+00 4.801855e-02 4.703948e-02 
7.220000e+00 4.820200e-02 4.722580e-02 
7.221000e+00 4.838583e-02 4.741250e-02 
7.222000e+00 4.857003e-02 4.759958e-02 
7.223000e+00 4.875461e-02 4.778704e-02 
7.224000e+00 4.893956e-02 4.797487e-02 
7.225000e+00 4.912488e-02 4.816309e-02 
7.226000e+00 4.931058e-02 4.835168e-02 
7.227000e+00 4.949665e-02 4.854064e-02 
7.228000e+00 4.968309e-02 4.872998e-02 
7.229000e+00 4.986990e-02 4.891970e-02 
7.230000e+00 5.005708e-02 4.910979e-02 
7.231000e+00 5.024462e-02 4.930025e-02 
7.232000e+00 5.043254e-02 4.949108e-02 
7.233000e+00 5.062082e-02 4.968228e-02 
7.234000e+00 5.080947e-02 4.987386e-02 
7.235000e+00 5.099848e-02 5.006580e-02 
7.236000e+00 5.118785e-02 5.025811e-02 
7.237000e+00 5.137759e-02 5.045078e-02 
7.238000e+00 5.156769e-02 5.064382e-02 
7.239000e+00 5.175815e-02 5.083723e-02 
7.240000e+00 5.194897e-02 5.103100e-02 
7.241000e+00 5.214016e-02 5.122513e-02 
7.242000e+00 5.233169e-02 5.141963e-02 
7.243000e+00 5.252359e-02 5.161449e-02 
7.244000e+00 5.271584e-02 5.180970e-02 
7.245000e+00 5.290845e-02 5.200528e-02 
7.246000e+00 5.310141e-02 5.220121e-02 
7.247000e+00 5.329473e-02 5.239750e-02 
7.248000e+00 5.348839e-02 5.259415e-02 
7.249000e+00 5.368241e-02 5.279116e-02 
7.250000e+00 5.387678e-02 5.298851e-02 
7.251000e+00 5.407150e-02 5.318622e-02 
7.252000e+00 5.426657e-02 5.338428e-02 
7.253000e+00 5.446198e-02 5.358270e-02 
7.254000e+00 5.465774e-02 5.378146e-02 
7.255000e+00 5.485385e-02 5.398057e-02 
7.256000e+00 5.505030e-02 5.418003e-02 
7.257000e+00 5.524709e-02 5.437984e-02 
7.258000e+00 5.544422e-02 5.457999e-02 
7.259000e+00 5.564170e-02 5.478049e-02 
7.260000e+00 5.583951e-02 5.498133e-02 
7.261000e+00 5.603766e-02 5.518251e-02 
7.262000e+00 5.623615e-02 5.538403e-02 
7.263000e+00 5.643498e-02 5.558590e-02 
7.264000e+00 5.663414e-02 5.578810e-02 
7.265000e+00 5.683364e-02 5.599064e-02 
7.266000e+00 5.703346e-02 5.619352e-02 
7.267000e+00 5.723363e-02 5.639673e-02 
7.268000e+00 5.743412e-02 5.660028e-02 
7.269000e+00 5.763494e-02 5.680416e-02 
7.270000e+00 5.783609e-02 5.700837e-02 
7.271000e+00 5.803756e-02 5.721291e-02 
7.272000e+00 5.823936e-02 5.741778e-02 
7.273000e+00 5.844149e-02 5.762298e-02 
7.274000e+00 5.864394e-02 5.782851e-02 
7.275000e+00 5.884671e-02 5.803436e-02 
7.276000e+00 5.904980e-02 5.824054e-02 
7.277000e+00 5.925322e-02 5.844704e-02 
7.278000e+00 5.945695e-02 5.865387e-02 
7.279000e+00 5.966100e-02 5.886101e-02 
7.280000e+00 5.986536e-02 5.906848e-02 
7.281000e+00 6.007004e-02 5.927626e-02 
7.282000e+00 6.027503e-02 5.948436e-02 
7.283000e+00 6.048034e-02 5.969277e-02 
7.284000e+00 6.068595e-02 5.990150e-02 
7.285000e+00 6.089188e-02 6.011054e-02 
7.286000e+00 6.109811e-02 6.031990e-02 
7.287000e+00 6.130465e-02 6.052956e-02 
7.288000e+00 6.151150e-02 6.073954e-02 
7.289000e+00 6.171865e-02 6.094982e-02 
7.290000e+00 6.192611e-02 6.116041e-02 
7.291000e+00 6.213386e-02 6.137130e-02 
7.292000e+00 6.234192e-02 6.158250e-02 
7.293000e+00 6.255027e-02 6.179400e-02 
7.294000e+00 6.275892e-02 6.200580e-02 
7.295000e+00 6.296787e-02 6.221790e-02 
7.296000e+00 6.317712e-02 6.243030e-02 
7.297000e+00 6.338665e-02 6.264299e-02 
7.298000e+00 6.359648e-02 6.285598e-02 
7.299000e+00 6.380660e-02 6.306927e-02 
7.300000e+00 6.401701e-02 6.328285e-02 
7.301000e+00 6.422771e-02 6.349672e-02 
7.302000e+00 6.443869e-02 6.371087e-02 
7.303000e+00 6.464996e-02 6.392532e-02 
7.304000e+00 6.486151e-02 6.414005e-02 
7.305000e+00 6.507335e-02 6.435507e-02 
7.306000e+00 6.528546e-02 6.457038e-02 
7.307000e+00 6.549785e-02 6.478596e-02 
7.308000e+00 6.571052e-02 6.500183e-02 
7.309000e+00 6.592347e-02 6.521797e-02 
7.310000e+00 6.613669e-02 6.543439e-02 
7.311000e+00 6.635019e-02 6.565109e-02 
7.312000e+00 6.656395e-02 6.586807e-02 
7.313000e+00 6.677799e-02 6.608532e-02 
7.314000e+00 6.699230e-02 6.630284e-02 
7.315000e+00 6.720687e-02 6.652063e-02 
7.316000e+00 6.742171e-02 6.673868e-02 
7.317000e+00 6.763681e-02 6.695701e-02 
7.318000e+00 6.785217e-02 6.717560e-02 
7.319000e+00 6.806780e-02 6.739446e-02 
7.320000e+00 6.828368e-02 6.761357e-02 
7.321000e+00 6.849982e-02 6.783295e-02 
7.322000e+00 6.871622e-02 6.805259e-02 
7.323000e+00 6.893287e-02 6.827248e-02 
7.324000e+00 6.914978e-02 6.849264e-02 
7.325000e+00 6.936694e-02 6.871304e-02 
7.326000e+00 6.958434e-02 6.893370e-02 
7.327000e+00 6.980200e-02 6.915461e-02 
7.328000e+00 7.001990e-02 6.937577e-02 
7.329000e+00 7.023804e-02 6.959717e-02 
7.330000e+00 7.045643e-02 6.981883e-02 
7.331000e+00 7.067506e-02 7.004072e-02 
7.332000e+00 7.089393e-02 7.026286e-02 
7.333000e+00 7.111304e-02 7.048524e-02 
7.334000e+00 7.133239e-02 7.070786e-02 
7.335000e+00 7.155197e-02 7.093072e-02 
7.336000e+00 7.177178e-02 7.115381e-02 
7.337000e+00 7.199182e-02 7.137714e-02 
7.338000e+00 7.221209e-02 7.160070e-02 
7.339000e+00 7.243260e-02 7.182449e-02 
7.340000e+00 7.265332e-02 7.204851e-02 
7.341000e+00 7.287428e-02 7.227276e-02 
7.342000e+00 7.309545e-02 7.249723e-02 
7.343000e+00 7.331685e-02 7.272193e-02 
7.344000e+00 7.353846e-02 7.294685e-02 
7.345000e+00 7.376029e-02 7.317199e-02 
7.346000e+00 7.398234e-02 7.339735e-02 
7.347000e+00 7.420460e-02 7.362292e-02 
7.348000e+00 7.442708e-02 7.384871e-02 
7.349000e+00 7.464976e-02 7.407471e-02 
7.350000e+00 7.487265e-02 7.430092e-02 
7.351000e+00 7.509575e-02 7.452735e-02 
7.352000e+00 7.531906e-02 7.475398e-02 
7.353000e+00 7.554256e-02 7.498081e-02 
7.354000e+00 7.576627e-02 7.520785e-02 
7.355000e+00 7.599018e-02 7.543509e-02 
7.356000e+00 7.621428e-02 7.566254e-02 
7.357000e+00 7.643859e-02 7.589018e-02 
7.358000e+00 7.666308e-02 7.611801e-02 
7.359000e+00 7.688777e-02 7.634604e-02 
7.360000e+00 7.711264e-02 7.657427e-02 
7.361000e+00 7.733771e-02 7.680268e-02 
7.362000e+00 7.756296e-02 7.703128e-02 
7.363000e+00 7.778839e-02 7.726007e-02 
7.364000e+00 7.801401e-02 7.748905e-02 
7.365000e+00 7.823981e-02 7.771821e-02 
7.366000e+00 7.846579e-02 7.794755e-02 
7.367000e+00 7.869194e-02 7.817706e-02 
7.368000e+00 7.891827e-02 7.840676e-02 
7.369000e+00 7.914477e-02 7.863663e-02 
7.370000e+00 7.937144e-02 7.886667e-02 
7.371000e+00 7.959829e-02 7.909689e-02 
7.372000e+00 7.982529e-02 7.932727e-02 
7.373000e+00 8.005247e-02 7.955783e-02 
7.374000e+00 8.027980e-02 7.978854e-02 
7.375000e+00 8.050730e-02 8.001942e-02 
7.376000e+00 8.073496e-02 8.025046e-02 
7.377000e+00 8.096277e-02 8.048167e-02 
7.378000e+00 8.119074e-02 8.071302e-02 
7.379000e+00 8.141886e-02 8.094454e-02 
7.380000e+00 8.164713e-02 8.117620e-02 
7.381000e+00 8.187555e-02 8.140802e-02 
7.382000e+00 8.210412e-02 8.163999e-02 
7.383000e+00 8.233283e-02 8.187210e-02 
7.384000e+00 8.256169e-02 8.210436e-02 
7.385000e+00 8.279068e-02 8.233676e-02 
7.386000e+00 8.301982e-02 8.256930e-02 
7.387000e+00 8.324909e-02 8.280198e-02 
7.388000e+00 8.347849e-02 8.303480e-02 
7.389000e+00 8.370803e-02 8.326775e-02 
7.390000e+00 8.393770e-02 8.350084e-02 
7.391000e+00 8.416749e-02 8.373405e-02 
7.392000e+00 8.439742e-02 8.396739e-02 
7.393000e+00 8.462746e-02 8.420086e-02 
7.394000e+00 8.485763e-02 8.443445e-02 
7.395000e+00 8.508792e-02 8.466817e-02 
7.396000e+00 8.531833e-02 8.490200e-02 
7.397000e+00 8.554885e-02 8.513595e-02 
7.398000e+00 8.577948e-02 8.537002e-02 
7.399000e+00 8.601023e-02 8.560420e-02 
7.400000e+00 8.624108e-02 8.583849e-02 
7.401000e+00 8.647204e-02 8.607289e-02 
7.402000e+00 8.670311e-02 8.630739e-02 
7.403000e+00 8.693428e-02 8.654200e-02 
7.404000e+00 8.716554e-02 8.677671e-02 
7.405000e+00 8.739691e-02 8.701152e-02 
7.406000e+00 8.762837e-02 8.724643e-02 
7.407000e+00 8.785993e-02 8.748143e-02 
7.408000e+00 8.809158e-02 8.771653e-02 
7.409000e+00 8.832331e-02 8.795172e-02 
7.410000e+00 8.855514e-02 8.818700e-02 
7.411000e+00 8.878704e-02 8.842236e-02 
7.412000e+00 8.901903e-02 8.865780e-02 
7.413000e+00 8.925111e-02 8.889333e-02 
7.414000e+00 8.948325e-02 8.912894e-02 
7.415000e+00 8.971548e-02 8.936463e-02 
7.416000e+00 8.994778e-02 8.960039e-02 
7.417000e+00 9.018014e-02 8.983622e-02 
7.418000e+00 9.041258e-02 9.007212e-02 
7.419000e+00 9.064509e-02 9.030809e-02 
7.420000e+00 9.087765e-02 9.054413e-02 
7.421000e+00 9.111028e-02 9.078023e-02 
7.422000e+00 9.134297e-02 9.101639e-02 
7.423000e+00 9.157572e-02 9.125261e-02 
7.424000e+00 9.180852e-02 9.148889e-02 
7.425000e+00 9.204138e-02 9.172522e-02 
7.426000e+00 9.227428e-02 9.196160e-02 
7.427000e+00 9.250724e-02 9.219803e-02 
7.428000e+00 9.274024e-02 9.243451e-02 
7.429000e+00 9.297328e-02 9.267103e-02 
7.430000e+00 9.320636e-02 9.290760e-02 
7.431000e+00 9.343948e-02 9.314420e-02 
7.432000e+00 9.367264e-02 9.338084e-02 
7.433000e+00 9.390583e-02 9.361752e-02 
7.434000e+00 9.413905e-02 9.385423e-02 
7.435000e+00 9.437230e-02 9.409097e-02 
7.436000e+00 9.460558e-02 9.432774e-02 
7.437000e+00 9.483888e-02 9.456453e-02 
7.438000e+00 9.507221e-02 9.480134e-02 
7.439000e+00 9.530555e-02 9.503818e-02 
7.440000e+00 9.553891e-02 9.527503e-02 
7.441000e+00 9.577229e-02 9.551190e-02 
7.442000e+00 9.600567e-02 9.574878e-02 
7.443000e+00 9.623907e-02 9.598568e-02 
7.444000e+00 9.647247e-02 9.622258e-02 
7.445000e+00 9.670588e-02 9.645948e-02 
7.446000e+00 9.693929e-02 9.669639e-02 
7.447000e+00 9.717270e-02 9.693330e-02 
7.448000e+00 9.740611e-02 9.717021e-02 
7.449000e+00 9.763951e-02 9.740712e-02 
7.450000e+00 9.787291e-02 9.764401e-02 
7.451000e+00 9.810629e-02 9.788090e-02 
7.452000e+00 9.833966e-02 9.811778e-02 
7.453000e+00 9.857302e-02 9.835464e-02 
7.454000e+00 9.880636e-02 9.859148e-02 
7.455000e+00 9.903968e-02 9.882831e-02 
7.456000e+00 9.927298e-02 9.906511e-02 
7.457000e+00 9.950625e-02 9.930189e-02 
7.458000e+00 9.973949e-02 9.953864e-02 
7.459000e+00 9.997270e-02 9.977536e-02 
7.460000e+00 1.002059e-01 1.000120e-01 
7.461000e+00 1.004390e-01 1.002487e-01 
7.462000e+00 1.006721e-01 1.004853e-01 
7.463000e+00 1.009052e-01 1.007219e-01 
7.464000e+00 1.011382e-01 1.009584e-01 
7.465000e+00 1.013712e-01 1.011949e-01 
7.466000e+00 1.016041e-01 1.014314e-01 
7.467000e+00 1.018370e-01 1.016678e-01 
7.468000e+00 1.020698e-01 1.019041e-01 
7.469000e+00 1.023026e-01 1.021404e-01 
7.470000e+00 1.025353e-01 1.023766e-01 
7.471000e+00 1.027680e-01 1.026128e-01 
7.472000e+00 1.030006e-01 1.028489e-01 
7.473000e+00 1.032331e-01 1.030849e-01 
7.474000e+00 1.034655e-01 1.033209e-01 
7.475000e+00 1.036979e-01 1.035567e-01 
7.476000e+00 1.039302e-01 1.037926e-01 
7.477000e+00 1.041624e-01 1.040283e-01 
7.478000e+00 1.043946e-01 1.042640e-01 
7.479000e+00 1.046267e-01 1.044996e-01 
7.480000e+00 1.048586e-01 1.047350e-01 
7.481000e+00 1.050905e-01 1.049705e-01 
7.482000e+00 1.053223e-01 1.052058e-01 
7.483000e+00 1.055540e-01 1.054410e-01 
7.484000e+00 1.057857e-01 1.056761e-01 
7.485000e+00 1.060172e-01 1.059112e-01 
7.486000e+00 1.062486e-01 1.061461e-01 
7.487000e+00 1.064799e-01 1.063809e-01 
7.488000e+00 1.067111e-01 1.066156e-01 
7.489000e+00 1.069422e-01 1.068503e-01 
7.490000e+00 1.071732e-01 1.070848e-01 
7.491000e+00 1.074041e-01 1.073191e-01 
7.492000e+00 1.076348e-01 1.075534e-01 
7.493000e+00 1.078655e-01 1.077876e-01 
7.494000e+00 1.080960e-01 1.080216e-01 
7.495000e+00 1.083264e-01 1.082555e-01 
7.496000e+00 1.085566e-01 1.084893e-01 
7.497000e+00 1.087868e-01 1.087229e-01 
7.498000e+00 1.090168e-01 1.089564e-01 
7.499000e+00 1.092466e-01 1.091898e-01 
7.500000e+00 1.094763e-01 1.094230e-01 
7.501000e+00 1.097059e-01 1.096561e-01 
7.502000e+00 1.099354e-01 1.098890e-01 
7.503000e+00 1.101647e-01 1.101218e-01 
7.504000e+00 1.103938e-01 1.103545e-01 
7.505000e+00 1.106228e-01 1.105870e-01 
7.506000e+00 1.108516e-01 1.108193e-01 
7.507000e+00 1.110803e-01 1.110515e-01 
7.508000e+00 1.113088e-01 1.112835e-01 
7.509000e+00 1.115372e-01 1.115154e-01 
7.510000e+00 1.117653e-01 1.117470e-01 
7.511000e+00 1.119933e-01 1.119786e-01 
7.512000e+00 1.122212e-01 1.122099e-01 
7.513000e+00 1.124489e-01 1.124411e-01 
7.514000e+00 1.126763e-01 1.126721e-01 
7.515000e+00 1.129037e-01 1.129029e-01 
7.516000e+00 1.131308e-01 1.131335e-01 
7.517000e+00 1.133577e-01 1.133639e-01 
7.518000e+00 1.135845e-01 1.135942e-01 
7.519000e+00 1.138110e-01 1.138242e-01 
7.520000e+00 1.140374e-01 1.140541e-01 
7.521000e+00 1.142636e-01 1.142837e-01 
7.522000e+00 1.144895e-01 1.145132e-01 
7.523000e+00 1.147153e-01 1.147424e-01 
7.524000e+00 1.149409e-01 1.149715e-01 
7.525000e+00 1.151662e-01 1.152003e-01 
7.526000e+00 1.153913e-01 1.154289e-01 
7.527000e+00 1.156163e-01 1.156573e-01 
7.528000e+00 1.158410e-01 1.158855e-01 
7.529000e+00 1.160655e-01 1.161135e-01 
7.530000e+00 1.162897e-01 1.163412e-01 
7.531000e+00 1.165138e-01 1.165688e-01 
7.532000e+00 1.167376e-01 1.167960e-01 
7.533000e+00 1.169611e-01 1.170231e-01 
7.534000e+00 1.171845e-01 1.172499e-01 
7.535000e+00 1.174076e-01 1.174765e-01 
7.536000e+00 1.176304e-01 1.177028e-01 
7.537000e+00 1.178531e-01 1.179289e-01 
7.538000e+00 1.180754e-01 1.181547e-01 
7.539000e+00 1.182976e-01 1.183803e-01 
7.540000e+00 1.185194e-01 1.186057e-01 
7.541000e+00 1.187411e-01 1.188307e-01 
7.542000e+00 1.189624e-01 1.190556e-01 
7.543000e+00 1.191835e-01 1.192801e-01 
7.544000e+00 1.194044e-01 1.195044e-01 
7.545000e+00 1.196249e-01 1.197284e-01 
7.546000e+00 1.198452e-01 1.199522e-01 
7.547000e+00 1.200653e-01 1.201757e-01 
7.548000e+00 1.202850e-01 1.203989e-01 
7.549000e+00 1.205045e-01 1.206218e-01 
7.550000e+00 1.207237e-01 1.208444e-01 
7.551000e+00 1.209426e-01 1.210668e-01 
7.552000e+00 1.211612e-01 1.212888e-01 
7.553000e+00 1.213796e-01 1.215106e-01 
7.554000e+00 1.215976e-01 1.217321e-01 
7.555000e+00 1.218154e-01 1.219533e-01 
7.556000e+00 1.220328e-01 1.221742e-01 
7.557000e+00 1.222499e-01 1.223947e-01 
7.558000e+00 1.224668e-01 1.226150e-01 
7.559000e+00 1.226833e-01 1.228349e-01 
7.560000e+00 1.228995e-01 1.230546e-01 
7.561000e+00 1.231155e-01 1.232739e-01 
7.562000e+00 1.233311e-01 1.234929e-01 
7.563000e+00 1.235463e-01 1.237116e-01 
7.564000e+00 1.237613e-01 1.239300e-01 
7.565000e+00 1.239759e-01 1.241480e-01 
7.566000e+00 1.241902e-01 1.243657e-01 
7.567000e+00 1.244042e-01 1.245831e-01 
7.568000e+00 1.246178e-01 1.248001e-01 
7.569000e+00 1.248311e-01 1.250168e-01 
7.570000e+00 1.250441e-01 1.252332e-01 
7.571000e+00 1.252567e-01 1.254492e-01 
7.572000e+00 1.254689e-01 1.256648e-01 
7.573000e+00 1.256809e-01 1.258801e-01 
7.574000e+00 1.258924e-01 1.260951e-01 
7.575000e+00 1.261036e-01 1.263097e-01 
7.576000e+00 1.263145e-01 1.265239e-01 
7.577000e+00 1.265250e-01 1.267378e-01 
7.578000e+00 1.267351e-01 1.269513e-01 
7.579000e+00 1.269449e-01 1.271644e-01 
7.580000e+00 1.271543e-01 1.273771e-01 
7.581000e+00 1.273633e-01 1.275895e-01 
7.582000e+00 1.275719e-01 1.278015e-01 
7.583000e+00 1.277802e-01 1.280131e-01 
7.584000e+00 1.279881e-01 1.282244e-01 
7.585000e+00 1.281956e-01 1.284352e-01 
7.586000e+00 1.284027e-01 1.286457e-01 
7.587000e+00 1.286094e-01 1.288557e-01 
7.588000e+00 1.288157e-01 1.290654e-01 
7.589000e+00 1.290216e-01 1.292746e-01 
7.590000e+00 1.292272e-01 1.294835e-01 
7.591000e+00 1.294323e-01 1.296919e-01 
7.592000e+00 1.296370e-01 1.299000e-01 
7.593000e+00 1.298413e-01 1.301076e-01 
7.594000e+00 1.300452e-01 1.303148e-01 
7.595000e+00 1.302487e-01 1.305216e-01 
7.596000e+00 1.304518e-01 1.307280e-01 
7.597000e+00 1.306544e-01 1.309339e-01 
7.598000e+00 1.308566e-01 1.311394e-01 
7.599000e+00 1.310584e-01 1.313445e-01 
7.600000e+00 1.312598e-01 1.315492e-01 
7.601000e+00 1.314607e-01 1.317534e-01 
7.602000e+00 1.316612e-01 1.319572e-01 
7.603000e+00 1.318612e-01 1.321605e-01 
7.604000e+00 1.320608e-01 1.323634e-01 
7.605000e+00 1.322600e-01 1.325658e-01 
7.606000e+00 1.324587e-01 1.327678e-01 
7.607000e+00 1.326570e-01 1.329693e-01 
7.608000e+00 1.328548e-01 1.331704e-01 
7.609000e+00 1.330521e-01 1.333710e-01 
7.610000e+00 1.332490e-01 1.335711e-01 
7.611000e+00 1.334454e-01 1.337708e-01 
7.612000e+00 1.336414e-01 1.339700e-01 
7.613000e+00 1.338369e-01 1.341687e-01 
7.614000e+00 1.340319e-01 1.343670e-01 
7.615000e+00 1.342265e-01 1.345647e-01 
7.616000e+00 1.344205e-01 1.347620e-01 
7.617000e+00 1.346141e-01 1.349588e-01 
7.618000e+00 1.348072e-01 1.351551e-01 
7.619000e+00 1.349998e-01 1.353510e-01 
7.620000e+00 1.351919e-01 1.355463e-01 
7.621000e+00 1.353835e-01 1.357411e-01 
7.622000e+00 1.355747e-01 1.359354e-01 
7.623000e+00 1.357653e-01 1.361292e-01 
7.624000e+00 1.359554e-01 1.363226e-01 
7.625000e+00 1.361450e-01 1.365154e-01 
7.626000e+00 1.363341e-01 1.367076e-01 
7.627000e+00 1.365227e-01 1.368994e-01 
7.628000e+00 1.367108e-01 1.370907e-01 
7.629000e+00 1.368984e-01 1.372814e-01 
7.630000e+00 1.370854e-01 1.374716e-01 
7.631000e+00 1.372719e-01 1.376612e-01 
7.632000e+00 1.374579e-01 1.378504e-01 
7.633000e+00 1.376434e-01 1.380390e-01 
7.634000e+00 1.378283e-01 1.382270e-01 
7.635000e+00 1.380127e-01 1.384146e-01 
7.636000e+00 1.381965e-01 1.386015e-01 
7.637000e+00 1.383799e-01 1.387880e-01 
7.638000e+00 1.385626e-01 1.389738e-01 
7.639000e+00 1.387448e-01 1.391592e-01 
7.640000e+00 1.389265e-01 1.393439e-01 
7.641000e+00 1.391076e-01 1.395281e-01 
7.642000e+00 1.392881e-01 1.397118e-01 
7.643000e+00 1.394681e-01 1.398948e-01 
7.644000e+00 1.396476e-01 1.400773e-01 
7.645000e+00 1.398264e-01 1.402593e-01 
7.646000e+00 1.400047e-01 1.404406e-01 
7.647000e+00 1.401824e-01 1.406214e-01 
7.648000e+00 1.403595e-01 1.408016e-01 
7.649000e+00 1.405361e-01 1.409812e-01 
7.650000e+00 1.407121e-01 1.411602e-01 
7.651000e+00 1.408875e-01 1.413387e-01 
7.652000e+00 1.410623e-01 1.415165e-01 
7.653000e+00 1.412365e-01 1.416938e-01 
7.654000e+00 1.414101e-01 1.418704e-01 
7.655000e+00 1.415831e-01 1.420464e-01 
7.656000e+00 1.417556e-01 1.422219e-01 
7.657000e+00 1.419274e-01 1.423967e-01 
7.658000e+00 1.420986e-01 1.425709e-01 
7.659000e+00 1.422692e-01 1.427445e-01 
7.660000e+00 1.424392e-01 1.429175e-01 
7.661000e+00 1.426086e-01 1.430898e-01 
7.662000e+00 1.427773e-01 1.432616e-01 
7.663000e+00 1.429455e-01 1.434327e-01 
7.664000e+00 1.431130e-01 1.436031e-01 
7.665000e+00 1.432799e-01 1.437730e-01 
7.666000e+00 1.434461e-01 1.439422e-01 
7.667000e+00 1.436117e-01 1.441107e-01 
7.668000e+00 1.437767e-01 1.442787e-01 
7.669000e+00 1.439411e-01 1.444459e-01 
7.670000e+00 1.441048e-01 1.446126e-01 
7.671000e+00 1.442678e-01 1.447785e-01 
7.672000e+00 1.444303e-01 1.449438e-01 
7.673000e+00 1.445920e-01 1.451085e-01 
7.674000e+00 1.447531e-01 1.452725e-01 
7.675000e+00 1.449136e-01 1.454358e-01 
7.676000e+00 1.450734e-01 1.455985e-01 
7.677000e+00 1.452325e-01 1.457605e-01 
7.678000e+00 1.453910e-01 1.459218e-01 
7.679000e+00 1.455487e-01 1.460825e-01 
7.680000e+00 1.457059e-01 1.462424e-01 
7.681000e+00 1.458623e-01 1.464017e-01 
7.682000e+00 1.460181e-01 1.465603e-01 
7.683000e+00 1.461732e-01 1.467182e-01 
7.684000e+00 1.463276e-01 1.468755e-01 
7.685000e+00 1.464813e-01 1.470320e-01 
7.686000e+00 1.466343e-01 1.471878e-01 
7.687000e+00 1.467866e-01 1.473430e-01 
7.688000e+00 1.469383e-01 1.474974e-01 
7.689000e+00 1.470892e-01 1.476511e-01 
7.690000e+00 1.472395e-01 1.478041e-01 
7.691000e+00 1.473890e-01 1.479564e-01 
7.692000e+00 1.475378e-01 1.481080e-01 
7.693000e+00 1.476859e-01 1.482589e-01 
7.694000e+00 1.478333e-01 1.484090e-01 
7.695000e+00 1.479800e-01 1.485584e-01 
7.696000e+00 1.481260e-01 1.487071e-01 
7.697000e+00 1.482712e-01 1.488551e-01 
7.698000e+00 1.484158e-01 1.490023e-01 
7.699000e+00 1.485595e-01 1.491488e-01 
7.700000e+00 1.487026e-01 1.492946e-01 
7.701000e+00 1.488449e-01 1.494396e-01 
7.702000e+00 1.489865e-01 1.495839e-01 
7.703000e+00 1.491274e-01 1.497274e-01 
7.704000e+00 1.492675e-01 1.498702e-01 
7.705000e+00 1.494068e-01 1.500122e-01 
7.706000e+00 1.495455e-01 1.501535e-01 
7.707000e+00 1.496833e-01 1.502940e-01 
7.708000e+00 1.498204e-01 1.504337e-01 
7.709000e+00 1.499568e-01 1.505727e-01 
7.710000e+00 1.500924e-01 1.507109e-01 
7.711000e+00 1.502272e-01 1.508483e-01 
7.712000e+00 1.503613e-01 1.509850e-01 
7.713000e+00 1.504946e-01 1.511209e-01 
7.714000e+00 1.506271e-01 1.512560e-01 
7.715000e+00 1.507588e-01 1.513903e-01 
7.716000e+00 1.508898e-01 1.515238e-01 
7.717000e+00 1.510200e-01 1.516566e-01 
7.718000e+00 1.511494e-01 1.517885e-01 
7.719000e+00 1.512780e-01 1.519197e-01 
7.720000e+00 1.514059e-01 1.520500e-01 
7.721000e+00 1.515329e-01 1.521796e-01 
7.722000e+00 1.516592e-01 1.523084e-01 
7.723000e+00 1.517846e-01 1.524363e-01 
7.724000e+00 1.519093e-01 1.525635e-01 
7.725000e+00 1.520331e-01 1.526898e-01 
7.726000e+00 1.521562e-01 1.528153e-01 
7.727000e+00 1.522784e-01 1.529400e-01 
7.728000e+00 1.523999e-01 1.530639e-01 
7.729000e+00 1.525205e-01 1.531869e-01 
7.730000e+00 1.526403e-01 1.533092e-01 
7.731000e+00 1.527592e-01 1.534306e-01 
7.732000e+00 1.528774e-01 1.535511e-01 
7.733000e+00 1.529947e-01 1.536709e-01 
7.734000e+00 1.531112e-01 1.537898e-01 
7.735000e+00 1.532269e-01 1.539078e-01 
7.736000e+00 1.533417e-01 1.540251e-01 
7.737000e+00 1.534557e-01 1.541414e-01 
7.738000e+00 1.535689e-01 1.542569e-01 
7.739000e+00 1.536812e-01 1.543716e-01 
7.740000e+00 1.537927e-01 1.544854e-01 
7.741000e+00 1.539033e-01 1.545984e-01 
7.742000e+00 1.540131e-01 1.547105e-01 
7.743000e+00 1.541220e-01 1.548217e-01 
7.744000e+00 1.542301e-01 1.549321e-01 
7.745000e+00 1.543373e-01 1.550416e-01 
7.746000e+00 1.544437e-01 1.551502e-01 
7.747000e+00 1.545492e-01 1.552580e-01 
7.748000e+00 1.546538e-01 1.553649e-01 
7.749000e+00 1.547575e-01 1.554709e-01 
7.750000e+00 1.548604e-01 1.555760e-01 
7.751000e+00 1.549624e-01 1.556802e-01 
7.752000e+00 1.550636e-01 1.557836e-01 
7.753000e+00 1.551638e-01 1.558860e-01 
7.754000e+00 1.552632e-01 1.559876e-01 
7.755000e+00 1.553617e-01 1.560883e-01 
7.756000e+00 1.554593e-01 1.561880e-01 
7.757000e+00 1.555560e-01 1.562869e-01 
7.758000e+00 1.556518e-01 1.563849e-01 
7.759000e+00 1.557467e-01 1.564819e-01 
7.760000e+00 1.558407e-01 1.565781e-01 
7.761000e+00 1.559338e-01 1.566733e-01 
7.762000e+00 1.560260e-01 1.567676e-01 
7.763000e+00 1.561174e-01 1.568611e-01 
7.764000e+00 1.562078e-01 1.569535e-01 
7.765000e+00 1.562972e-01 1.570451e-01 
7.766000e+00 1.563858e-01 1.571357e-01 
7.767000e+00 1.564735e-01 1.572255e-01 
7.768000e+00 1.565602e-01 1.573142e-01 
7.769000e+00 1.566460e-01 1.574021e-01 
7.770000e+00 1.567309e-01 1.574890e-01 
7.771000e+00 1.568149e-01 1.575750e-01 
7.772000e+00 1.568979e-01 1.576600e-01 
7.773000e+00 1.569800e-01 1.577441e-01 
7.774000e+00 1.570612e-01 1.578273e-01 
7.775000e+00 1.571414e-01 1.579095e-01 
7.776000e+00 1.572207e-01 1.579907e-01 
7.777000e+00 1.572990e-01 1.580710e-01 
7.778000e+00 1.573765e-01 1.581503e-01 
7.779000e+00 1.574529e-01 1.582287e-01 
7.780000e+00 1.575284e-01 1.583061e-01 
7.781000e+00 1.576030e-01 1.583826e-01 
7.782000e+00 1.576766e-01 1.584580e-01 
7.783000e+00 1.577492e-01 1.585326e-01 
7.784000e+00 1.578209e-01 1.586061e-01 
7.785000e+00 1.578916e-01 1.586787e-01 
7.786000e+00 1.579614e-01 1.587503e-01 
7.787000e+00 1.580301e-01 1.588209e-01 
7.788000e+00 1.580980e-01 1.588905e-01 
7.789000e+00 1.581648e-01 1.589592e-01 
7.790000e+00 1.582307e-01 1.590268e-01 
7.791000e+00 1.582956e-01 1.590935e-01 
7.792000e+00 1.583595e-01 1.591592e-01 
7.793000e+00 1.584224e-01 1.592239e-01 
7.794000e+00 1.584843e-01 1.592875e-01 
7.795000e+00 1.585453e-01 1.593502e-01 
7.796000e+00 1.586053e-01 1.594119e-01 
7.797000e+00 1.586642e-01 1.594726e-01 
7.798000e+00 1.587222e-01 1.595323e-01 
7.799000e+00 1.587792e-01 1.595909e-01 
7.800000e+00 1.588352e-01 1.596486e-01 
7.801000e+00 1.588902e-01 1.597052e-01 
7.802000e+00 1.589442e-01 1.597609e-01 
7.803000e+00 1.589972e-01 1.598155e-01 
7.804000e+00 1.590491e-01 1.598691e-01 
7.805000e+00 1.591001e-01 1.599216e-01 
7.806000e+00 1.591500e-01 1.599732e-01 
7.807000e+00 1.591990e-01 1.600237e-01 
7.808000e+00 1.592469e-01 1.600732e-01 
7.809000e+00 1.592938e-01 1.601216e-01 
7.810000e+00 1.593396e-01 1.601690e-01 
7.811000e+00 1.593845e-01 1.602154e-01 
7.812000e+00 1.594283e-01 1.602607e-01 
7.813000e+00 1.594711e-01 1.603050e-01 
7.814000e+00 1.595128e-01 1.603483e-01 
7.815000e+00 1.595536e-01 1.603905e-01 
7.816000e+00 1.595933e-01 1.604316e-01 
7.817000e+00 1.596319e-01 1.604717e-01 
7.818000e+00 1.596695e-01 1.605108e-01 
7.819000e+00 1.597061e-01 1.605488e-01 
7.820000e+00 1.597416e-01 1.605857e-01 
7.821000e+00 1.597761e-01 1.606216e-01 
7.822000e+00 1.598095e-01 1.606564e-01 
7.823000e+00 1.598419e-01 1.606901e-01 
7.824000e+00 1.598732e-01 1.607228e-01 
7.825000e+00 1.599035e-01 1.607544e-01 
7.826000e+00 1.599327e-01 1.607850e-01 
7.827000e+00 1.599608e-01 1.608144e-01 
7.828000e+00 1.599879e-01 1.608428e-01 
7.829000e+00 1.600139e-01 1.608701e-01 
7.830000e+00 1.600389e-01 1.608964e-01 
7.831000e+00 1.600628e-01 1.609215e-01 
7.832000e+00 1.600856e-01 1.609456e-01 
7.833000e+00 1.601073e-01 1.609685e-01 
7.834000e+00 1.601280e-01 1.609904e-01 
7.835000e+00 1.601476e-01 1.610112e-01 
7.836000e+00 1.601661e-01 1.610309e-01 
7.837000e+00 1.601835e-01 1.610495e-01 
7.838000e+00 1.601999e-01 1.610671e-01 
7.839000e+00 1.602151e-01 1.610835e-01 
7.840000e+00 1.602293e-01 1.610988e-01 
7.841000e+00 1.602424e-01 1.611130e-01 
7.842000e+00 1.602544e-01 1.611261e-01 
7.843000e+00 1.602653e-01 1.611381e-01 
7.844000e+00 1.602751e-01 1.611490e-01 
7.845000e+00 1.602838e-01 1.611588e-01 
7.846000e+00 1.602914e-01 1.611674e-01 
7.847000e+00 1.602979e-01 1.611750e-01 
7.848000e+00 1.603033e-01 1.611814e-01 
7.849000e+00 1.603076e-01 1.611867e-01 
7.850000e+00 1.603108e-01 1.611909e-01 
7.851000e+00 1.603129e-01 1.611939e-01 
7.852000e+00 1.603139e-01 1.611959e-01 
7.853000e+00 1.603137e-01 1.611967e-01 
7.854000e+00 1.603125e-01 1.611964e-01 
7.855000e+00 1.603101e-01 1.611949e-01 
7.856000e+00 1.603066e-01 1.611923e-01 
7.857000e+00 1.603020e-01 1.611886e-01 
7.858000e+00 1.602963e-01 1.611838e-01 
7.859000e+00 1.602894e-01 1.611778e-01 
7.860000e+00 1.602814e-01 1.611706e-01 
7.861000e+00 1.602723e-01 1.611623e-01 
7.862000e+00 1.602621e-01 1.611529e-01 
7.863000e+00 1.602507e-01 1.611423e-01 
7.864000e+00 1.602382e-01 1.611306e-01 
7.865000e+00 1.602246e-01 1.611177e-01 
7.866000e+00 1.602098e-01 1.611037e-01 
7.867000e+00 1.601939e-01 1.610885e-01 
7.868000e+00 1.601768e-01 1.610722e-01 
7.869000e+00 1.601586e-01 1.610547e-01 
7.870000e+00 1.601393e-01 1.610361e-01 
7.871000e+00 1.601188e-01 1.610163e-01 
7.872000e+00 1.600971e-01 1.609953e-01 
7.873000e+00 1.600743e-01 1.609731e-01 
7.874000e+00 1.600504e-01 1.609498e-01 
7.875000e+00 1.600253e-01 1.609254e-01 
7.876000e+00 1.599991e-01 1.608997e-01 
7.877000e+00 1.599717e-01 1.608729e-01 
7.878000e+00 1.599431e-01 1.608449e-01 
7.879000e+00 1.599134e-01 1.608158e-01 
7.880000e+00 1.598825e-01 1.607854e-01 
7.881000e+00 1.598505e-01 1.607539e-01 
7.882000e+00 1.598173e-01 1.607212e-01 
7.883000e+00 1.597829e-01 1.606873e-01 
7.884000e+00 1.597474e-01 1.606523e-01 
7.885000e+00 1.597106e-01 1.606160e-01 
7.886000e+00 1.596728e-01 1.605786e-01 
7.887000e+00 1.596337e-01 1.605400e-01 
7.888000e+00 1.595935e-01 1.605001e-01 
7.889000e+00 1.595521e-01 1.604591e-01 
7.890000e+00 1.595095e-01 1.604169e-01 
7.891000e+00 1.594658e-01 1.603736e-01 
7.892000e+00 1.594208e-01 1.603290e-01 
7.893000e+00 1.593747e-01 1.602832e-01 
7.894000e+00 1.593274e-01 1.602362e-01 
7.895000e+00 1.592789e-01 1.601880e-01 
7.896000e+00 1.592292e-01 1.601386e-01 
7.897000e+00 1.591784e-01 1.600880e-01 
7.898000e+00 1.591263e-01 1.600362e-01 
7.899000e+00 1.590731e-01 1.599832e-01 
7.900000e+00 1.590187e-01 1.599290e-01 
7.901000e+00 1.589631e-01 1.598736e-01 
7.902000e+00 1.589062e-01 1.598170e-01 
7.903000e+00 1.588482e-01 1.597591e-01 
7.904000e+00 1.587890e-01 1.597001e-01 
7.905000e+00 1.587286e-01 1.596398e-01 
7.906000e+00 1.586670e-01 1.595783e-01 
7.907000e+00 1.586042e-01 1.595156e-01 
7.908000e+00 1.585402e-01 1.594517e-01 
7.909000e+00 1.584750e-01 1.593866e-01 
7.910000e+00 1.584086e-01 1.593202e-01 
7.911000e+00 1.583409e-01 1.592526e-01 
7.912000e+00 1.582721e-01 1.591838e-01 
7.913000e+00 1.582021e-01 1.591138e-01 
7.914000e+00 1.581308e-01 1.590425e-01 
7.915000e+00 1.580584e-01 1.589700e-01 
7.916000e+00 1.579847e-01 1.588963e-01 
7.917000e+00 1.579098e-01 1.588213e-01 
7.918000e+00 1.578337e-01 1.587451e-01 
7.919000e+00 1.577564e-01 1.586677e-01 
7.920000e+00 1.576778e-01 1.585891e-01 
7.921000e+00 1.575981e-01 1.585092e-01 
7.922000e+00 1.575171e-01 1.584280e-01 
7.923000e+00 1.574349e-01 1.583457e-01 
7.924000e+00 1.573515e-01 1.582621e-01 
7.925000e+00 1.572668e-01 1.581772e-01 
7.926000e+00 1.571809e-01 1.580911e-01 
7.927000e+00 1.570939e-01 1.580038e-01 
7.928000e+00 1.570055e-01 1.579152e-01 
7.929000e+00 1.569160e-01 1.578254e-01 
7.930000e+00 1.568252e-01 1.577344e-01 
7.931000e+00 1.567332e-01 1.576420e-01 
7.932000e+00 1.566400e-01 1.575485e-01 
7.933000e+00 1.565455e-01 1.574537e-01 
7.934000e+00 1.564498e-01 1.573576e-01 
7.935000e+00 1.563528e-01 1.572603e-01 
7.936000e+00 1.562547e-01 1.571617e-01 
7.937000e+00 1.561553e-01 1.570619e-01 
7.938000e+00 1.560546e-01 1.569608e-01 
7.939000e+00 1.559527e-01 1.568585e-01 
7.940000e+00 1.558496e-01 1.567549e-01 
7.941000e+00 1.557453e-01 1.566501e-01 
7.942000e+00 1.556397e-01 1.565440e-01 
7.943000e+00 1.555328e-01 1.564366e-01 
7.944000e+00 1.554247e-01 1.563280e-01 
7.945000e+00 1.553154e-01 1.562181e-01 
7.946000e+00 1.552048e-01 1.561070e-01 
7.947000e+00 1.550930e-01 1.559946e-01 
7.948000e+00 1.549799e-01 1.558809e-01 
7.949000e+00 1.548656e-01 1.557660e-01 
7.950000e+00 1.547501e-01 1.556498e-01 
7.951000e+00 1.546333e-01 1.555323e-01 
7.952000e+00 1.545152e-01 1.554136e-01 
7.953000e+00 1.543959e-01 1.552936e-01 
7.954000e+00 1.542753e-01 1.551723e-01 
7.955000e+00 1.541535e-01 1.550498e-01 
7.956000e+00 1.540305e-01 1.549260e-01 
7.957000e+00 1.539062e-01 1.548009e-01 
7.958000e+00 1.537806e-01 1.546745e-01 
7.959000e+00 1.536538e-01 1.545469e-01 
7.960000e+00 1.535257e-01 1.544180e-01 
7.961000e+00 1.533964e-01 1.542879e-01 
7.962000e+00 1.532658e-01 1.541564e-01 
7.963000e+00 1.531339e-01 1.540237e-01 
7.964000e+00 1.530008e-01 1.538897e-01 
7.965000e+00 1.528665e-01 1.537544e-01 
7.966000e+00 1.527308e-01 1.536179e-01 
7.967000e+00 1.525940e-01 1.534800e-01 
7.968000e+00 1.524558e-01 1.533409e-01 
7.969000e+00 1.523164e-01 1.532006e-01 
7.970000e+00 1.521758e-01 1.530589e-01 
7.971000e+00 1.520339e-01 1.529159e-01 
7.972000e+00 1.518907e-01 1.527717e-01 
7.973000e+00 1.517462e-01 1.526262e-01 
7.974000e+00 1.516005e-01 1.524794e-01 
7.975000e+00 1.514535e-01 1.523314e-01 
7.976000e+00 1.513053e-01 1.521820e-01 
7.977000e+00 1.511558e-01 1.520314e-01 
7.978000e+00 1.510050e-01 1.518795e-01 
7.979000e+00 1.508530e-01 1.517262e-01 
7.980000e+00 1.506997e-01 1.515718e-01 
7.981000e+00 1.505451e-01 1.514160e-01 
7.982000e+00 1.503893e-01 1.512589e-01 
7.983000e+00 1.502322e-01 1.511006e-01 
7.984000e+00 1.500738e-01 1.509410e-01 
7.985000e+00 1.499142e-01 1.507800e-01 
7.986000e+00 1.497533e-01 1.506178e-01 
7.987000e+00 1.495911e-01 1.504543e-01 
7.988000e+00 1.494277e-01 1.502896e-01 
7.989000e+00 1.492630e-01 1.501235e-01 
7.990000e+00 1.490970e-01 1.499562e-01 
7.991000e+00 1.489298e-01 1.497875e-01 
7.992000e+00 1.487612e-01 1.496176e-01 
7.993000e+00 1.485915e-01 1.494464e-01 
7.994000e+00 1.484204e-01 1.492739e-01 
7.995000e+00 1.482481e-01 1.491001e-01 
7.996000e+00 1.480745e-01 1.489250e-01 
7.997000e+00 1.478996e-01 1.487486e-01 
7.998000e+00 1.477235e-01 1.485709e-01 
7.999000e+00 1.475461e-01 1.483920e-01 
8.000000e+00 1.473674e-01 1.482117e-01 
8.001000e+00 1.471874e-01 1.480302e-01 
8.002000e+00 1.470062e-01 1.478473e-01 
8.003000e+00 1.468237e-01 1.476632e-01 
8.004000e+00 1.466399e-01 1.474778e-01 
8.005000e+00 1.464549e-01 1.472911e-01 
8.006000e+00 1.462686e-01 1.471031e-01 
8.007000e+00 1.460810e-01 1.469138e-01 
8.008000e+00 1.458921e-01 1.467233e-01 
8.009000e+00 1.457020e-01 1.465314e-01 
8.010000e+00 1.455106e-01 1.463382e-01 
8.011000e+00 1.453179e-01 1.461438e-01 
8.012000e+00 1.451240e-01 1.459481e-01 
8.013000e+00 1.449288e-01 1.457510e-01 
8.014000e+00 1.447323e-01 1.455527e-01 
8.015000e+00 1.445345e-01 1.453531e-01 
8.016000e+00 1.443355e-01 1.451522e-01 
8.017000e+00 1.441352e-01 1.449500e-01 
8.018000e+00 1.439336e-01 1.447465e-01 
8.019000e+00 1.437308e-01 1.445417e-01 
8.020000e+00 1.435267e-01 1.443357e-01 
8.021000e+00 1.433213e-01 1.441283e-01 
8.022000e+00 1.431146e-01 1.439197e-01 
8.023000e+00 1.429067e-01 1.437097e-01 
8.024000e+00 1.426975e-01 1.434985e-01 
8.025000e+00 1.424870e-01 1.432860e-01 
8.026000e+00 1.422753e-01 1.430722e-01 
8.027000e+00 1.420623e-01 1.428571e-01 
8.028000e+00 1.418480e-01 1.426407e-01 
8.029000e+00 1.416324e-01 1.424230e-01 
8.030000e+00 1.414156e-01 1.422041e-01 
8.031000e+00 1.411975e-01 1.419838e-01 
8.032000e+00 1.409782e-01 1.417623e-01 
8.033000e+00 1.407576e-01 1.415395e-01 
8.034000e+00 1.405357e-01 1.413153e-01 
8.035000e+00 1.403125e-01 1.410899e-01 
8.036000e+00 1.400881e-01 1.408633e-01 
8.037000e+00 1.398624e-01 1.406353e-01 
8.038000e+00 1.396354e-01 1.404060e-01 
8.039000e+00 1.394072e-01 1.401755e-01 
8.040000e+00 1.391777e-01 1.399437e-01 
8.041000e+00 1.389470e-01 1.397106e-01 
8.042000e+00 1.387150e-01 1.394762e-01 
8.043000e+00 1.384817e-01 1.392405e-01 
8.044000e+00 1.382471e-01 1.390035e-01 
8.045000e+00 1.380113e-01 1.387653e-01 
8.046000e+00 1.377743e-01 1.385257e-01 
8.047000e+00 1.375359e-01 1.382849e-01 
8.048000e+00 1.372963e-01 1.380429e-01 
8.049000e+00 1.370555e-01 1.377995e-01 
8.050000e+00 1.368134e-01 1.375548e-01 
8.051000e+00 1.365700e-01 1.373089e-01 
8.052000e+00 1.363254e-01 1.370617e-01 
8.053000e+00 1.360795e-01 1.368132e-01 
8.054000e+00 1.358323e-01 1.365635e-01 
8.055000e+00 1.355839e-01 1.363124e-01 
8.056000e+00 1.353343e-01 1.360601e-01 
8.057000e+00 1.350834e-01 1.358065e-01 
8.058000e+00 1.348312e-01 1.355517e-01 
8.059000e+00 1.345778e-01 1.352955e-01 
8.060000e+00 1.343231e-01 1.350381e-01 
8.061000e+00 1.340671e-01 1.347794e-01 
8.062000e+00 1.338100e-01 1.345195e-01 
8.063000e+00 1.335515e-01 1.342582e-01 
8.064000e+00 1.332918e-01 1.339958e-01 
8.065000e+00 1.330309e-01 1.337320e-01 
8.066000e+00 1.327687e-01 1.334670e-01 
8.067000e+00 1.325053e-01 1.332007e-01 
8.068000e+00 1.322406e-01 1.329331e-01 
8.069000e+00 1.319747e-01 1.326643e-01 
8.070000e+00 1.317075e-01 1.323942e-01 
8.071000e+00 1.314391e-01 1.321228e-01 
8.072000e+00 1.311694e-01 1.318502e-01 
8.073000e+00 1.308985e-01 1.315763e-01 
8.074000e+00 1.306264e-01 1.313011e-01 
8.075000e+00 1.303530e-01 1.310247e-01 
8.076000e+00 1.300784e-01 1.307470e-01 
8.077000e+00 1.298025e-01 1.304681e-01 
8.078000e+00 1.295254e-01 1.301879e-01 
8.079000e+00 1.292471e-01 1.299065e-01 
8.080000e+00 1.289675e-01 1.296238e-01 
8.081000e+00 1.286867e-01 1.293398e-01 
8.082000e+00 1.284047e-01 1.290546e-01 
8.083000e+00 1.281214e-01 1.287682e-01 
8.084000e+00 1.278369e-01 1.284805e-01 
8.085000e+00 1.275511e-01 1.281915e-01 
8.086000e+00 1.272642e-01 1.279013e-01 
8.087000e+00 1.269760e-01 1.276098e-01 
8.088000e+00 1.266866e-01 1.273171e-01 
8.089000e+00 1.263959e-01 1.270232e-01 
8.090000e+00 1.261041e-01 1.267280e-01 
8.091000e+00 1.258110e-01 1.264316e-01 
8.092000e+00 1.255166e-01 1.261339e-01 
8.093000e+00 1.252211e-01 1.258350e-01 
8.094000e+00 1.249243e-01 1.255348e-01 
8.095000e+00 1.246264e-01 1.252334e-01 
8.096000e+00 1.243272e-01 1.249308e-01 
8.097000e+00 1.240268e-01 1.246269e-01 
8.098000e+00 1.237251e-01 1.243218e-01 
8.099000e+00 1.234223e-01 1.240155e-01 
8.100000e+00 1.231182e-01 1.237079e-01 
8.101000e+00 1.228130e-01 1.233991e-01 
8.102000e+00 1.225065e-01 1.230891e-01 
8.103000e+00 1.221988e-01 1.227778e-01 
8.104000e+00 1.218900e-01 1.224653e-01 
8.105000e+00 1.215799e-01 1.221516e-01 
8.106000e+00 1.212686e-01 1.218367e-01 
8.107000e+00 1.209561e-01 1.215205e-01 
8.108000e+00 1.206424e-01 1.212032e-01 
8.109000e+00 1.203275e-01 1.208846e-01 
8.110000e+00 1.200114e-01 1.205648e-01 
8.111000e+00 1.196941e-01 1.202437e-01 
8.112000e+00 1.193756e-01 1.199215e-01 
8.113000e+00 1.190559e-01 1.195980e-01 
8.114000e+00 1.187351e-01 1.192734e-01 
8.115000e+00 1.184130e-01 1.189475e-01 
8.116000e+00 1.180897e-01 1.186204e-01 
8.117000e+00 1.177653e-01 1.182921e-01 
8.118000e+00 1.174397e-01 1.179626e-01 
8.119000e+00 1.171129e-01 1.176319e-01 
8.120000e+00 1.167849e-01 1.173000e-01 
8.121000e+00 1.164557e-01 1.169669e-01 
8.122000e+00 1.161254e-01 1.166327e-01 
8.123000e+00 1.157938e-01 1.162972e-01 
8.124000e+00 1.154611e-01 1.159605e-01 
8.125000e+00 1.151272e-01 1.156226e-01 
8.126000e+00 1.147922e-01 1.152835e-01 
8.127000e+00 1.144560e-01 1.149432e-01 
8.128000e+00 1.141186e-01 1.146018e-01 
8.129000e+00 1.137800e-01 1.142592e-01 
8.130000e+00 1.134403e-01 1.139153e-01 
8.131000e+00 1.130994e-01 1.135703e-01 
8.132000e+00 1.127574e-01 1.132241e-01 
8.133000e+00 1.124142e-01 1.128768e-01 
8.134000e+00 1.120698e-01 1.125282e-01 
8.135000e+00 1.117243e-01 1.121785e-01 
8.136000e+00 1.113776e-01 1.118276e-01 
8.137000e+00 1.110298e-01 1.114755e-01 
8.138000e+00 1.106808e-01 1.111223e-01 
8.139000e+00 1.103307e-01 1.107679e-01 
8.140000e+00 1.099794e-01 1.104123e-01 
8.141000e+00 1.096270e-01 1.100556e-01 
8.142000e+00 1.092734e-01 1.096977e-01 
8.143000e+00 1.089187e-01 1.093387e-01 
8.144000e+00 1.085629e-01 1.089784e-01 
8.145000e+00 1.082059e-01 1.086171e-01 
8.146000e+00 1.078478e-01 1.082546e-01 
8.147000e+00 1.074886e-01 1.078909e-01 
8.148000e+00 1.071282e-01 1.075261e-01 
8.149000e+00 1.067667e-01 1.071601e-01 
8.150000e+00 1.064040e-01 1.067930e-01 
8.151000e+00 1.060403e-01 1.064247e-01 
8.152000e+00 1.056754e-01 1.060553e-01 
8.153000e+00 1.053094e-01 1.056848e-01 
8.154000e+00 1.049423e-01 1.053131e-01 
8.155000e+00 1.045741e-01 1.049403e-01 
8.156000e+00 1.042047e-01 1.045663e-01 
8.157000e+00 1.038343e-01 1.041913e-01 
8.158000e+00 1.034627e-01 1.038151e-01 
8.159000e+00 1.030900e-01 1.034377e-01 
8.160000e+00 1.027162e-01 1.030593e-01 
8.161000e+00 1.023414e-01 1.026797e-01 
8.162000e+00 1.019654e-01 1.022990e-01 
8.163000e+00 1.015883e-01 1.019172e-01 
8.164000e+00 1.012101e-01 1.015343e-01 
8.165000e+00 1.008309e-01 1.011502e-01 
8.166000e+00 1.004505e-01 1.007651e-01 
8.167000e+00 1.000690e-01 1.003788e-01 
8.168000e+00 9.968650e-02 9.999148e-02 
8.169000e+00 9.930288e-02 9.960301e-02 
8.170000e+00 9.891818e-02 9.921345e-02 
8.171000e+00 9.853239e-02 9.882279e-02 
8.172000e+00 9.814553e-02 9.843103e-02 
8.173000e+00 9.775760e-02 9.803818e-02 
8.174000e+00 9.736859e-02 9.764424e-02 
8.175000e+00 9.697851e-02 9.724921e-02 
8.176000e+00 9.658737e-02 9.685309e-02 
8.177000e+00 9.619516e-02 9.645589e-02 
8.178000e+00 9.580188e-02 9.605761e-02 
8.179000e+00 9.540755e-02 9.565826e-02 
8.180000e+00 9.501216e-02 9.525782e-02 
8.181000e+00 9.461571e-02 9.485632e-02 
8.182000e+00 9.421822e-02 9.445374e-02 
8.183000e+00 9.381967e-02 9.405009e-02 
8.184000e+00 9.342008e-02 9.364538e-02 
8.185000e+00 9.301944e-02 9.323961e-02 
8.186000e+00 9.261776e-02 9.283278e-02 
8.187000e+00 9.221503e-02 9.242488e-02 
8.188000e+00 9.181128e-02 9.201594e-02 
8.189000e+00 9.140648e-02 9.160594e-02 
8.190000e+00 9.100066e-02 9.119489e-02 
8.191000e+00 9.059381e-02 9.078280e-02 
8.192000e+00 9.018593e-02 9.036966e-02 
8.193000e+00 8.977703e-02 8.995548e-02 
8.194000e+00 8.936711e-02 8.954026e-02 
8.195000e+00 8.895617e-02 8.912401e-02 
8.196000e+00 8.854421e-02 8.870672e-02 
8.197000e+00 8.813124e-02 8.828840e-02 
8.198000e+00 8.771726e-02 8.786906e-02 
8.199000e+00 8.730228e-02 8.744869e-02 
8.200000e+00 8.688629e-02 8.702730e-02 
8.201000e+00 8.646930e-02 8.660489e-02 
8.202000e+00 8.605131e-02 8.618146e-02 
8.203000e+00 8.563232e-02 8.575702e-02 
8.204000e+00 8.521235e-02 8.533157e-02 
8.205000e+00 8.479138e-02 8.490512e-02 
8.206000e+00 8.436942e-02 8.447766e-02 
8.207000e+00 8.394649e-02 8.404919e-02 
8.208000e+00 8.352256e-02 8.361973e-02 
8.209000e+00 8.309767e-02 8.318927e-02 
8.210000e+00 8.267179e-02 8.275783e-02 
8.211000e+00 8.224495e-02 8.232539e-02 
8.212000e+00 8.181713e-02 8.189196e-02 
8.213000e+00 8.138835e-02 8.145755e-02 
8.214000e+00 8.095860e-02 8.102216e-02 
8.215000e+00 8.052790e-02 8.058579e-02 
8.216000e+00 8.009623e-02 8.014845e-02 
8.217000e+00 7.966361e-02 7.971014e-02 
8.218000e+00 7.923005e-02 7.927086e-02 
8.219000e+00 7.879553e-02 7.883061e-02 
8.220000e+00 7.836006e-02 7.838940e-02 
8.221000e+00 7.792366e-02 7.794723e-02 
8.222000e+00 7.748632e-02 7.750411e-02 
8.223000e+00 7.704804e-02 7.706003e-02 
8.224000e+00 7.660882e-02 7.661501e-02 
8.225000e+00 7.616868e-02 7.616903e-02 
8.226000e+00 7.572761e-02 7.572212e-02 
8.227000e+00 7.528562e-02 7.527426e-02 
8.228000e+00 7.484271e-02 7.482547e-02 
8.229000e+00 7.439888e-02 7.437575e-02 
8.230000e+00 7.395413e-02 7.392509e-02 
8.231000e+00 7.350848e-02 7.347351e-02 
8.232000e+00 7.306192e-02 7.302100e-02 
8.233000e+00 7.261446e-02 7.256758e-02 
8.234000e+00 7.216609e-02 7.211323e-02 
8.235000e+00 7.171683e-02 7.165798e-02 
8.236000e+00 7.126667e-02 7.120181e-02 
8.237000e+00 7.081562e-02 7.074474e-02 
8.238000e+00 7.036369e-02 7.028676e-02 
8.239000e+00 6.991087e-02 6.982788e-02 
8.240000e+00 6.945717e-02 6.936811e-02 
8.241000e+00 6.900259e-02 6.890744e-02 
8.242000e+00 6.854714e-02 6.844588e-02 
8.243000e+00 6.809082e-02 6.798344e-02 
8.244000e+00 6.763363e-02 6.752011e-02 
8.245000e+00 6.717557e-02 6.705590e-02 
8.246000e+00 6.671666e-02 6.659082e-02 
8.247000e+00 6.625689e-02 6.612486e-02 
8.248000e+00 6.579626e-02 6.565804e-02 
8.249000e+00 6.533479e-02 6.519035e-02 
8.250000e+00 6.487247e-02 6.472179e-02 
8.251000e+00 6.440930e-02 6.425238e-02 
8.252000e+00 6.394530e-02 6.378212e-02 
8.253000e+00 6.348046e-02 6.331100e-02 
8.254000e+00 6.301479e-02 6.283903e-02 
8.255000e+00 6.254828e-02 6.236622e-02 
8.256000e+00 6.208096e-02 6.189257e-02 
8.257000e+00 6.161281e-02 6.141808e-02 
8.258000e+00 6.114384e-02 6.094276e-02 
8.259000e+00 6.067406e-02 6.046661e-02 
8.260000e+00 6.020346e-02 5.998963e-02 
8.261000e+00 5.973206e-02 5.951183e-02 
8.262000e+00 5.925986e-02 5.903321e-02 
8.263000e+00 5.878685e-02 5.855378e-02 
8.264000e+00 5.831305e-02 5.807353e-02 
8.265000e+00 5.783845e-02 5.759248e-02 
8.266000e+00 5.736307e-02 5.711062e-02 
8.267000e+00 5.688690e-02 5.662796e-02 
8.268000e+00 5.640995e-02 5.614451e-02 
8.269000e+00 5.593222e-02 5.566026e-02 
8.270000e+00 5.545371e-02 5.517522e-02 
8.271000e+00 5.497444e-02 5.468940e-02 
8.272000e+00 5.449440e-02 5.420280e-02 
8.273000e+00 5.401359e-02 5.371542e-02 
8.274000e+00 5.353203e-02 5.322727e-02 
8.275000e+00 5.304971e-02 5.273834e-02 
8.276000e+00 5.256663e-02 5.224865e-02 
8.277000e+00 5.208281e-02 5.175820e-02 
8.278000e+00 5.159825e-02 5.126699e-02 
8.279000e+00 5.111294e-02 5.077503e-02 
8.280000e+00 5.062690e-02 5.028231e-02 
8.281000e+00 5.014013e-02 4.978885e-02 
8.282000e+00 4.965263e-02 4.929465e-02 
8.283000e+00 4.916440e-02 4.879971e-02 
8.284000e+00 4.867545e-02 4.830403e-02 
8.285000e+00 4.818578e-02 4.780762e-02 
8.286000e+00 4.769541e-02 4.731049e-02 
8.287000e+00 4.720432e-02 4.681263e-02 
8.288000e+00 4.671252e-02 4.631405e-02 
8.289000e+00 4.622003e-02 4.581476e-02 
8.290000e+00 4.572684e-02 4.531476e-02 
8.291000e+00 4.523295e-02 4.481405e-02 
8.292000e+00 4.473838e-02 4.431264e-02 
8.293000e+00 4.424312e-02 4.381053e-02 
8.294000e+00 4.374718e-02 4.330773e-02 
8.295000e+00 4.325056e-02 4.280424e-02 
8.296000e+00 4.275326e-02 4.230006e-02 
8.297000e+00 4.225530e-02 4.179519e-02 
8.298000e+00 4.175668e-02 4.128965e-02 
8.299000e+00 4.125739e-02 4.078344e-02 
8.300000e+00 4.075744e-02 4.027655e-02 
8.301000e+00 4.025685e-02 3.976900e-02 
8.302000e+00 3.975560e-02 3.926079e-02 
8.303000e+00 3.925371e-02 3.875192e-02 
8.304000e+00 3.875117e-02 3.824240e-02 
8.305000e+00 3.824801e-02 3.773223e-02 
8.306000e+00 3.774420e-02 3.722141e-02 
8.307000e+00 3.723978e-02 3.670996e-02 
8.308000e+00 3.673472e-02 3.619786e-02 
8.309000e+00 3.622905e-02 3.568514e-02 
8.310000e+00 3.572276e-02 3.517179e-02 
8.311000e+00 3.521586e-02 3.465781e-02 
8.312000e+00 3.470835e-02 3.414322e-02 
8.313000e+00 3.420024e-02 3.362801e-02 
8.314000e+00 3.369153e-02 3.311219e-02 
8.315000e+00 3.318223e-02 3.259576e-02 
8.316000e+00 3.267233e-02 3.207873e-02 
8.317000e+00 3.216185e-02 3.156110e-02 
8.318000e+00 3.165079e-02 3.104288e-02 
8.319000e+00 3.113915e-02 3.052407e-02 
8.320000e+00 3.062694e-02 3.000468e-02 
8.321000e+00 3.011416e-02 2.948471e-02 
8.322000e+00 2.960081e-02 2.896416e-02 
8.323000e+00 2.908690e-02 2.844304e-02 
8.324000e+00 2.857244e-02 2.792135e-02 
8.325000e+00 2.805743e-02 2.739910e-02 
8.326000e+00 2.754187e-02 2.687629e-02 
8.327000e+00 2.702576e-02 2.635293e-02 
8.328000e+00 2.650912e-02 2.582901e-02 
8.329000e+00 2.599194e-02 2.530456e-02 
8.330000e+00 2.547424e-02 2.477956e-02 
8.331000e+00 2.495600e-02 2.425403e-02 
8.332000e+00 2.443725e-02 2.372796e-02 
8.333000e+00 2.391798e-02 2.320137e-02 
8.334000e+00 2.339820e-02 2.267426e-02 
8.335000e+00 2.287791e-02 2.214662e-02 
8.336000e+00 2.235712e-02 2.161848e-02 
8.337000e+00 2.183583e-02 2.108982e-02 
8.338000e+00 2.131405e-02 2.056066e-02 
8.339000e+00 2.079177e-02 2.003101e-02 
8.340000e+00 2.026901e-02 1.950085e-02 
8.341000e+00 1.974577e-02 1.897021e-02 
8.342000e+00 1.922206e-02 1.843908e-02 
8.343000e+00 1.869787e-02 1.790747e-02 
8.344000e+00 1.817322e-02 1.737538e-02 
8.345000e+00 1.764810e-02 1.684282e-02 
8.346000e+00 1.712252e-02 1.630979e-02 
8.347000e+00 1.659650e-02 1.577630e-02 
8.348000e+00 1.607002e-02 1.524235e-02 
8.349000e+00 1.554310e-02 1.470794e-02 
8.350000e+00 1.501573e-02 1.417309e-02 
8.351000e+00 1.448794e-02 1.363779e-02 
8.352000e+00 1.395971e-02 1.310206e-02 
8.353000e+00 1.343106e-02 1.256589e-02 
8.354000e+00 1.290198e-02 1.202928e-02 
8.355000e+00 1.237249e-02 1.149226e-02 
8.356000e+00 1.184259e-02 1.095481e-02 
8.357000e+00 1.131228e-02 1.041695e-02 
8.358000e+00 1.078156e-02 9.878671e-03 
8.359000e+00 1.025045e-02 9.339989e-03 
8.360000e+00 9.718949e-03 8.800905e-03 
8.361000e+00 9.187055e-03 8.261424e-03 
8.362000e+00 8.654778e-03 7.721551e-03 
8.363000e+00 8.122122e-03 7.181290e-03 
8.364000e+00 7.589090e-03 6.640646e-03 
8.365000e+00 7.055689e-03 6.099624e-03 
8.366000e+00 6.521923e-03 5.558230e-03 
8.367000e+00 5.987797e-03 5.016466e-03 
8.368000e+00 5.453315e-03 4.474340e-03 
8.369000e+00 4.918481e-03 3.931854e-03 
8.370000e+00 4.383302e-03 3.389015e-03 
8.371000e+00 3.847782e-03 2.845826e-03 
8.372000e+00 3.311924e-03 2.302294e-03 
8.373000e+00 2.775735e-03 1.758422e-03 
8.374000e+00 2.239219e-03 1.214216e-03 
8.375000e+00 1.702381e-03 6.696799e-04 
8.376000e+00 1.165225e-03 1.248194e-04 
8.377000e+00 6.277565e-04 -4.203609e-04 
8.378000e+00 8.998030e-05 -9.658561e-04 
8.379000e+00 -4.480989e-04 -1.511661e-03 
8.380000e+00 -9.864763e-04 -2.057772e-03 
8.381000e+00 -1.525147e-03 -2.604182e-03 
8.382000e+00 -2.064106e-03 -3.150887e-03 
8.383000e+00 -2.603349e-03 -3.697883e-03 
8.384000e+00 -3.142870e-03 -4.245164e-03 
8.385000e+00 -3.682665e-03 -4.792726e-03 
8.386000e+00 -4.222729e-03 -5.340562e-03 
8.387000e+00 -4.763058e-03 -5.888669e-03 
8.388000e+00 -5.303645e-03 -6.437042e-03 
8.389000e+00 -5.844487e-03 -6.985675e-03 
8.390000e+00 -6.385578e-03 -7.534563e-03 
8.391000e+00 -6.926913e-03 -8.083702e-03 
8.392000e+00 -7.468488e-03 -8.633086e-03 
8.393000e+00 -8.010298e-03 -9.182711e-03 
8.394000e+00 -8.552337e-03 -9.732571e-03 
8.395000e+00 -9.094601e-03 -1.028266e-02 
8.396000e+00 -9.637085e-03 -1.083298e-02 
8.397000e+00 -1.017978e-02 -1.138351e-02 
8.398000e+00 -1.072269e-02 -1.193426e-02 
8.399000e+00 -1.126581e-02 -1.248523e-02 
8.400000e+00 -1.180912e-02 -1.303639e-02 
8.401000e+00 -1.235263e-02 -1.358776e-02 
8.402000e+00 -1.289632e-02 -1.413932e-02 
8.403000e+00 -1.344021e-02 -1.469107e-02 
8.404000e+00 -1.398427e-02 -1.524301e-02 
8.405000e+00 -1.452851e-02 -1.579512e-02 
8.406000e+00 -1.507292e-02 -1.634742e-02 
8.407000e+00 -1.561749e-02 -1.689988e-02 
8.408000e+00 -1.616222e-02 -1.745250e-02 
8.409000e+00 -1.670711e-02 -1.800528e-02 
8.410000e+00 -1.725214e-02 -1.855822e-02 
8.411000e+00 -1.779733e-02 -1.911131e-02 
8.412000e+00 -1.834265e-02 -1.966454e-02 
8.413000e+00 -1.888810e-02 -2.021791e-02 
8.414000e+00 -1.943369e-02 -2.077141e-02 
8.415000e+00 -1.997940e-02 -2.132504e-02 
8.416000e+00 -2.052523e-02 -2.187880e-02 
8.417000e+00 -2.107117e-02 -2.243267e-02 
8.418000e+00 -2.161722e-02 -2.298665e-02 
8.419000e+00 -2.216338e-02 -2.354075e-02 
8.420000e+00 -2.270964e-02 -2.409494e-02 
8.421000e+00 -2.325599e-02 -2.464924e-02 
8.422000e+00 -2.380243e-02 -2.520362e-02 
8.423000e+00 -2.434895e-02 -2.575809e-02 
8.424000e+00 -2.489555e-02 -2.631265e-02 
8.425000e+00 -2.544222e-02 -2.686728e-02 
8.426000e+00 -2.598897e-02 -2.742198e-02 
8.427000e+00 -2.653577e-02 -2.797674e-02 
8.428000e+00 -2.708264e-02 -2.853157e-02 
8.429000e+00 -2.762956e-02 -2.908646e-02 
8.430000e+00 -2.817652e-02 -2.964139e-02 
8.431000e+00 -2.872353e-02 -3.019637e-02 
8.432000e+00 -2.927057e-02 -3.075139e-02 
8.433000e+00 -2.981765e-02 -3.130644e-02 
8.434000e+00 -3.036475e-02 -3.186152e-02 
8.435000e+00 -3.091188e-02 -3.241663e-02 
8.436000e+00 -3.145902e-02 -3.297175e-02 
8.437000e+00 -3.200618e-02 -3.352689e-02 
8.438000e+00 -3.255334e-02 -3.408204e-02 
8.439000e+00 -3.310050e-02 -3.463719e-02 
8.440000e+00 -3.364766e-02 -3.519234e-02 
8.441000e+00 -3.419481e-02 -3.574748e-02 
8.442000e+00 -3.474195e-02 -3.630260e-02 
8.443000e+00 -3.528906e-02 -3.685771e-02 
8.444000e+00 -3.583615e-02 -3.741280e-02 
8.445000e+00 -3.638321e-02 -3.796786e-02 
8.446000e+00 -3.693024e-02 -3.852288e-02 
8.447000e+00 -3.747722e-02 -3.907786e-02 
8.448000e+00 -3.802416e-02 -3.963280e-02 
8.449000e+00 -3.857105e-02 -4.018769e-02 
8.450000e+00 -3.911788e-02 -4.074252e-02 
8.451000e+00 -3.966465e-02 -4.129729e-02 
8.452000e+00 -4.021136e-02 -4.185199e-02 
8.453000e+00 -4.075799e-02 -4.240663e-02 
8.454000e+00 -4.130454e-02 -4.296118e-02 
8.455000e+00 -4.185102e-02 -4.351566e-02 
8.456000e+00 -4.239740e-02 -4.407005e-02 
8.457000e+00 -4.294369e-02 -4.462434e-02 
8.458000e+00 -4.348989e-02 -4.517854e-02 
8.459000e+00 -4.403598e-02 -4.573263e-02 
8.460000e+00 -4.458196e-02 -4.628661e-02 
8.461000e+00 -4.512783e-02 -4.684048e-02 
8.462000e+00 -4.567357e-02 -4.739423e-02 
8.463000e+00 -4.621920e-02 -4.794785e-02 
8.464000e+00 -4.676469e-02 -4.850135e-02 
8.465000e+00 -4.731005e-02 -4.905470e-02 
8.466000e+00 -4.785527e-02 -4.960792e-02 
8.467000e+00 -4.840034e-02 -5.016099e-02 
8.468000e+00 -4.894527e-02 -5.071391e-02 
8.469000e+00 -4.949003e-02 -5.126667e-02 
8.470000e+00 -5.003464e-02 -5.181927e-02 
8.471000e+00 -5.057907e-02 -5.237169e-02 
8.472000e+00 -5.112334e-02 -5.292395e-02 
8.473000e+00 -5.166743e-02 -5.347603e-02 
8.474000e+00 -5.221133e-02 -5.402792e-02 
8.475000e+00 -5.275505e-02 -5.457962e-02 
8.476000e+00 -5.329857e-02 -5.513113e-02 
8.477000e+00 -5.384190e-02 -5.568243e-02 
8.478000e+00 -5.438502e-02 -5.623353e-02 
8.479000e+00 -5.492793e-02 -5.678442e-02 
8.480000e+00 -5.547063e-02 -5.733509e-02 
8.481000e+00 -5.601310e-02 -5.788554e-02 
8.482000e+00 -5.655535e-02 -5.843576e-02 
8.483000e+00 -5.709737e-02 -5.898575e-02 
8.484000e+00 -5.763916e-02 -5.953550e-02 
8.485000e+00 -5.818070e-02 -6.008501e-02 
8.486000e+00 -5.872200e-02 -6.063426e-02 
8.487000e+00 -5.926304e-02 -6.118326e-02 
8.488000e+00 -5.980383e-02 -6.173200e-02 
8.489000e+00 -6.034436e-02 -6.228048e-02 
8.490000e+00 -6.088461e-02 -6.282868e-02 
8.491000e+00 -6.142460e-02 -6.337661e-02 
8.492000e+00 -6.196430e-02 -6.392426e-02 
8.493000e+00 -6.250372e-02 -6.447161e-02 
8.494000e+00 -6.304285e-02 -6.501868e-02 
8.495000e+00 -6.358169e-02 -6.556544e-02 
8.496000e+00 -6.412023e-02 -6.611191e-02 
8.497000e+00 -6.465846e-02 -6.665806e-02 
8.498000e+00 -6.519638e-02 -6.720390e-02 
8.499000e+00 -6.573399e-02 -6.774941e-02 
8.500000e+00 -6.627127e-02 -6.829461e-02 
8.501000e+00 -6.680823e-02 -6.883947e-02 
8.502000e+00 -6.734485e-02 -6.938399e-02 
8.503000e+00 -6.788114e-02 -6.992817e-02 
8.504000e+00 -6.841708e-02 -7.047201e-02 
8.505000e+00 -6.895268e-02 -7.101549e-02 
8.506000e+00 -6.948792e-02 -7.155861e-02 
8.507000e+00 -7.002280e-02 -7.210137e-02 
8.508000e+00 -7.055732e-02 -7.264376e-02 
8.509000e+00 -7.109147e-02 -7.318578e-02 
8.510000e+00 -7.162525e-02 -7.372741e-02 
8.511000e+00 -7.215864e-02 -7.426866e-02 
8.512000e+00 -7.269165e-02 -7.480952e-02 
8.513000e+00 -7.322427e-02 -7.534998e-02 
8.514000e+00 -7.375649e-02 -7.589004e-02 
8.515000e+00 -7.428831e-02 -7.642969e-02 
8.516000e+00 -7.481973e-02 -7.696893e-02 
8.517000e+00 -7.535073e-02 -7.750775e-02 
8.518000e+00 -7.588131e-02 -7.804615e-02 
8.519000e+00 -7.641147e-02 -7.858412e-02 
8.520000e+00 -7.694120e-02 -7.912165e-02 
8.521000e+00 -7.747050e-02 -7.965875e-02 
8.522000e+00 -7.799936e-02 -8.019539e-02 
8.523000e+00 -7.852777e-02 -8.073159e-02 
8.524000e+00 -7.905574e-02 -8.126733e-02 
8.525000e+00 -7.958325e-02 -8.180261e-02 
8.526000e+00 -8.011030e-02 -8.233742e-02 
8.527000e+00 -8.063688e-02 -8.287176e-02 
8.528000e+00 -8.116299e-02 -8.340561e-02 
8.529000e+00 -8.168863e-02 -8.393899e-02 
8.530000e+00 -8.221378e-02 -8.447188e-02 
8.531000e+00 -8.273845e-02 -8.500427e-02 
8.532000e+00 -8.326262e-02 -8.553616e-02 
8.533000e+00 -8.378630e-02 -8.606754e-02 
8.534000e+00 -8.430947e-02 -8.659842e-02 
8.535000e+00 -8.483214e-02 -8.712878e-02 
8.536000e+00 -8.535429e-02 -8.765861e-02 
8.537000e+00 -8.587592e-02 -8.818792e-02 
8.538000e+00 -8.639702e-02 -8.871670e-02 
8.539000e+00 -8.691760e-02 -8.924494e-02 
8.540000e+00 -8.743764e-02 -8.977263e-02 
8.541000e+00 -8.795714e-02 -9.029978e-02 
8.542000e+00 -8.847610e-02 -9.082637e-02 
8.543000e+00 -8.899450e-02 -9.135240e-02 
8.544000e+00 -8.951235e-02 -9.187787e-02 
8.545000e+00 -9.002964e-02 -9.240276e-02 
8.546000e+00 -9.054636e-02 -9.292708e-02 
8.547000e+00 -9.106250e-02 -9.345082e-02 
8.548000e+00 -9.157807e-02 -9.397397e-02 
8.549000e+00 -9.209306e-02 -9.449653e-02 
8.550000e+00 -9.260746e-02 -9.501849e-02 
8.551000e+00 -9.312126e-02 -9.553985e-02 
8.552000e+00 -9.363446e-02 -9.606060e-02 
8.553000e+00 -9.414706e-02 -9.658073e-02 
8.554000e+00 -9.465906e-02 -9.710025e-02 
8.555000e+00 -9.517043e-02 -9.761914e-02 
8.556000e+00 -9.568119e-02 -9.813740e-02 
8.557000e+00 -9.619132e-02 -9.865502e-02 
8.558000e+00 -9.670082e-02 -9.917201e-02 
8.559000e+00 -9.720968e-02 -9.968835e-02 
8.560000e+00 -9.771791e-02 -1.002040e-01 
8.561000e+00 -9.822548e-02 -1.007191e-01 
8.562000e+00 -9.873241e-02 -1.012334e-01 
8.563000e+00 -9.923868e-02 -1.017471e-01 
8.564000e+00 -9.974428e-02 -1.022602e-01 
8.565000e+00 -1.002492e-01 -1.027725e-01 
8.566000e+00 -1.007535e-01 -1.032842e-01 
8.567000e+00 -1.012571e-01 -1.037951e-01 
8.568000e+00 -1.017600e-01 -1.043054e-01 
8.569000e+00 -1.022622e-01 -1.048150e-01 
8.570000e+00 -1.027637e-01 -1.053239e-01 
8.571000e+00 -1.032645e-01 -1.058320e-01 
8.572000e+00 -1.037647e-01 -1.063395e-01 
8.573000e+00 -1.042641e-01 -1.068462e-01 
8.574000e+00 -1.047628e-01 -1.073522e-01 
8.575000e+00 -1.052607e-01 -1.078575e-01 
8.576000e+00 -1.057580e-01 -1.083620e-01 
8.577000e+00 -1.062545e-01 -1.088658e-01 
8.578000e+00 -1.067503e-01 -1.093688e-01 
8.579000e+00 -1.072453e-01 -1.098711e-01 
8.580000e+00 -1.077396e-01 -1.103726e-01 
8.581000e+00 -1.082332e-01 -1.108734e-01 
8.582000e+00 -1.087259e-01 -1.113734e-01 
8.583000e+00 -1.092180e-01 -1.118726e-01 
8.584000e+00 -1.097092e-01 -1.123710e-01 
8.585000e+00 -1.101997e-01 -1.128687e-01 
8.586000e+00 -1.106894e-01 -1.133656e-01 
8.587000e+00 -1.111784e-01 -1.138616e-01 
8.588000e+00 -1.116665e-01 -1.143569e-01 
8.589000e+00 -1.121539e-01 -1.148514e-01 
8.590000e+00 -1.126404e-01 -1.153450e-01 
8.591000e+00 -1.131262e-01 -1.158378e-01 
8.592000e+00 -1.136111e-01 -1.163299e-01 
8.593000e+00 -1.140952e-01 -1.168210e-01 
8.594000e+00 -1.145785e-01 -1.173114e-01 
8.595000e+00 -1.150610e-01 -1.178009e-01 
8.596000e+00 -1.155427e-01 -1.182896e-01 
8.597000e+00 -1.160235e-01 -1.187774e-01 
8.598000e+00 -1.165035e-01 -1.192644e-01 
8.599000e+00 -1.169826e-01 -1.197505e-01 
8.600000e+00 -1.174609e-01 -1.202357e-01 
8.601000e+00 -1.179383e-01 -1.207201e-01 
8.602000e+00 -1.184149e-01 -1.212036e-01 
8.603000e+00 -1.188906e-01 -1.216862e-01 
8.604000e+00 -1.193655e-01 -1.221680e-01 
8.605000e+00 -1.198394e-01 -1.226488e-01 
8.606000e+00 -1.203125e-01 -1.231288e-01 
8.607000e+00 -1.207847e-01 -1.236078e-01 
8.608000e+00 -1.212560e-01 -1.240860e-01 
8.609000e+00 -1.217265e-01 -1.245632e-01 
8.610000e+00 -1.221960e-01 -1.250395e-01 
8.611000e+00 -1.226646e-01 -1.255149e-01 
8.612000e+00 -1.231323e-01 -1.259894e-01 
8.613000e+00 -1.235991e-01 -1.264630e-01 
8.614000e+00 -1.240650e-01 -1.269356e-01 
8.615000e+00 -1.245299e-01 -1.274073e-01 
8.616000e+00 -1.249939e-01 -1.278780e-01 
8.617000e+00 -1.254570e-01 -1.283477e-01 
8.618000e+00 -1.259192e-01 -1.288166e-01 
8.619000e+00 -1.263804e-01 -1.292844e-01 
8.620000e+00 -1.268406e-01 -1.297513e-01 
8.621000e+00 -1.272999e-01 -1.302172e-01 
8.622000e+00 -1.277582e-01 -1.306822e-01 
8.623000e+00 -1.282156e-01 -1.311461e-01 
8.624000e+00 -1.286720e-01 -1.316091e-01 
8.625000e+00 -1.291274e-01 -1.320711e-01 
8.626000e+00 -1.295819e-01 -1.325320e-01 
8.627000e+00 -1.300353e-01 -1.329920e-01 
8.628000e+00 -1.304878e-01 -1.334510e-01 
8.629000e+00 -1.309393e-01 -1.339090e-01 
8.630000e+00 -1.313897e-01 -1.343659e-01 
8.631000e+00 -1.318392e-01 -1.348218e-01 
8.632000e+00 -1.322877e-01 -1.352767e-01 
8.633000e+00 -1.327351e-01 -1.357306e-01 
8.634000e+00 -1.331815e-01 -1.361834e-01 
8.635000e+00 -1.336270e-01 -1.366352e-01 
8.636000e+00 -1.340713e-01 -1.370859e-01 
8.637000e+00 -1.345147e-01 -1.375356e-01 
8.638000e+00 -1.349570e-01 -1.379842e-01 
8.639000e+00 -1.353982e-01 -1.384318e-01 
8.640000e+00 -1.358385e-01 -1.388783e-01 
8.641000e+00 -1.362776e-01 -1.393237e-01 
8.642000e+00 -1.367157e-01 -1.397681e-01 
8.643000e+00 -1.371528e-01 -1.402113e-01 
8.644000e+00 -1.375887e-01 -1.406535e-01 
8.645000e+00 -1.380236e-01 -1.410946e-01 
8.646000e+00 -1.384575e-01 -1.415346e-01 
8.647000e+00 -1.388902e-01 -1.419735e-01 
8.648000e+00 -1.393219e-01 -1.424113e-01 
8.649000e+00 -1.397524e-01 -1.428480e-01 
8.650000e+00 -1.401819e-01 -1.432835e-01 
8.651000e+00 -1.406103e-01 -1.437180e-01 
8.652000e+00 -1.410376e-01 -1.441513e-01 
8.653000e+00 -1.414637e-01 -1.445835e-01 
8.654000e+00 -1.418888e-01 -1.450145e-01 
8.655000e+00 -1.423127e-01 -1.454444e-01 
8.656000e+00 -1.427355e-01 -1.458732e-01 
8.657000e+00 -1.431572e-01 -1.463008e-01 
8.658000e+00 -1.435777e-01 -1.467273e-01 
8.659000e+00 -1.439971e-01 -1.471526e-01 
8.660000e+00 -1.444153e-01 -1.475767e-01 
8.661000e+00 -1.448325e-01 -1.479997e-01 
8.662000e+00 -1.452484e-01 -1.484215e-01 
8.663000e+00 -1.456632e-01 -1.488421e-01 
8.664000e+00 -1.460769e-01 -1.492616e-01 
8.665000e+00 -1.464893e-01 -1.496798e-01 
8.666000e+00 -1.469006e-01 -1.500969e-01 
8.667000e+00 -1.473108e-01 -1.505128e-01 
8.668000e+00 -1.477197e-01 -1.509274e-01 
8.669000e+00 -1.481275e-01 -1.513409e-01 
8.670000e+00 -1.485340e-01 -1.517531e-01 
8.671000e+00 -1.489394e-01 -1.521642e-01 
8.672000e+00 -1.493436e-01 -1.525740e-01 
8.673000e+00 -1.497466e-01 -1.529826e-01 
8.674000e+00 -1.501484e-01 -1.533899e-01 
8.675000e+00 -1.505489e-01 -1.537960e-01 
8.676000e+00 -1.509483e-01 -1.542009e-01 
8.677000e+00 -1.513464e-01 -1.546046e-01 
8.678000e+00 -1.517433e-01 -1.550070e-01 
8.679000e+00 -1.521390e-01 -1.554081e-01 
8.680000e+00 -1.525334e-01 -1.558080e-01 
8.681000e+00 -1.529266e-01 -1.562066e-01 
8.682000e+00 -1.533186e-01 -1.566040e-01 
8.683000e+00 -1.537093e-01 -1.570001e-01 
8.684000e+00 -1.540988e-01 -1.573949e-01 
8.685000e+00 -1.544870e-01 -1.577884e-01 
8.686000e+00 -1.548739e-01 -1.581807e-01 
8.687000e+00 -1.552596e-01 -1.585716e-01 
8.688000e+00 -1.556440e-01 -1.589613e-01 
8.689000e+00 -1.560271e-01 -1.593497e-01 
8.690000e+00 -1.564090e-01 -1.597368e-01 
8.691000e+00 -1.567896e-01 -1.601225e-01 
8.692000e+00 -1.571689e-01 -1.605070e-01 
8.693000e+00 -1.575469e-01 -1.608901e-01 
8.694000e+00 -1.579236e-01 -1.612720e-01 
8.695000e+00 -1.582990e-01 -1.616525e-01 
8.696000e+00 -1.586731e-01 -1.620316e-01 
8.697000e+00 -1.590459e-01 -1.624095e-01 
8.698000e+00 -1.594174e-01 -1.627860e-01 
8.699000e+00 -1.597875e-01 -1.631611e-01 
8.700000e+00 -1.601564e-01 -1.635350e-01 
8.701000e+00 -1.605239e-01 -1.639074e-01 
8.702000e+00 -1.608901e-01 -1.642785e-01 
8.703000e+00 -1.612549e-01 -1.646483e-01 
8.704000e+00 -1.616185e-01 -1.650167e-01 
8.705000e+00 -1.619806e-01 -1.653837e-01 
8.706000e+00 -1.623415e-01 -1.657494e-01 
8.707000e+00 -1.627009e-01 -1.661136e-01 
8.708000e+00 -1.630591e-01 -1.664765e-01 
8.709000e+00 -1.634158e-01 -1.668381e-01 
8.710000e+00 -1.637713e-01 -1.671982e-01 
8.711000e+00 -1.641253e-01 -1.675569e-01 
8.712000e+00 -1.644780e-01 -1.679143e-01 
8.713000e+00 -1.648293e-01 -1.682702e-01 
8.714000e+00 -1.651792e-01 -1.686247e-01 
8.715000e+00 -1.655277e-01 -1.689779e-01 
8.716000e+00 -1.658749e-01 -1.693296e-01 
8.717000e+00 -1.662206e-01 -1.696799e-01 
8.718000e+00 -1.665650e-01 -1.700287e-01 
8.719000e+00 -1.669079e-01 -1.703762e-01 
8.720000e+00 -1.672495e-01 -1.707222e-01 
8.721000e+00 -1.675897e-01 -1.710668e-01 
8.722000e+00 -1.679284e-01 -1.714099e-01 
8.723000e+00 -1.682657e-01 -1.717516e-01 
8.724000e+00 -1.686016e-01 -1.720919e-01 
8.725000e+00 -1.689361e-01 -1.724307e-01 
8.726000e+00 -1.692692e-01 -1.727681e-01 
8.727000e+00 -1.696008e-01 -1.731040e-01 
8.728000e+00 -1.699310e-01 -1.734384e-01 
8.729000e+00 -1.702598e-01 -1.737714e-01 
8.730000e+00 -1.705871e-01 -1.741029e-01 
8.731000e+00 -1.709130e-01 -1.744329e-01 
8.732000e+00 -1.712374e-01 -1.747615e-01 
8.733000e+00 -1.715603e-01 -1.750885e-01 
8.734000e+00 -1.718819e-01 -1.754141e-01 
8.735000e+00 -1.722019e-01 -1.757382e-01 
8.736000e+00 -1.725205e-01 -1.760608e-01 
8.737000e+00 -1.728376e-01 -1.763819e-01 
8.738000e+00 -1.731532e-01 -1.767015e-01 
8.739000e+00 -1.734674e-01 -1.770196e-01 
8.740000e+00 -1.737801e-01 -1.773362e-01 
8.741000e+00 -1.740913e-01 -1.776513e-01 
8.742000e+00 -1.744010e-01 -1.779649e-01 
8.743000e+00 -1.747092e-01 -1.782769e-01 
8.744000e+00 -1.750159e-01 -1.785874e-01 
8.745000e+00 -1.753212e-01 -1.788964e-01 
8.746000e+00 -1.756249e-01 -1.792039e-01 
8.747000e+00 -1.759271e-01 -1.795098e-01 
8.748000e+00 -1.762278e-01 -1.798142e-01 
8.749000e+00 -1.765270e-01 -1.801171e-01 
8.750000e+00 -1.768247e-01 -1.804184e-01 
8.751000e+00 -1.771209e-01 -1.807181e-01 
8.752000e+00 -1.774155e-01 -1.810163e-01 
8.753000e+00 -1.777086e-01 -1.813130e-01 
8.754000e+00 -1.780002e-01 -1.816081e-01 
8.755000e+00 -1.782902e-01 -1.819016e-01 
8.756000e+00 -1.785788e-01 -1.821935e-01 
8.757000e+00 -1.788657e-01 -1.824839e-01 
8.758000e+00 -1.791511e-01 -1.827727e-01 
8.759000e+00 -1.794350e-01 -1.830599e-01 
8.760000e+00 -1.797173e-01 -1.833456e-01 
8.761000e+00 -1.799981e-01 -1.836297e-01 
8.762000e+00 -1.802773e-01 -1.839121e-01 
8.763000e+00 -1.805550e-01 -1.841930e-01 
8.764000e+00 -1.808310e-01 -1.844723e-01 
8.765000e+00 -1.811055e-01 -1.847500e-01 
8.766000e+00 -1.813785e-01 -1.850261e-01 
8.767000e+00 -1.816498e-01 -1.853005e-01 
8.768000e+00 -1.819196e-01 -1.855734e-01 
8.769000e+00 -1.821878e-01 -1.858447e-01 
8.770000e+00 -1.824544e-01 -1.861143e-01 
8.771000e+00 -1.827195e-01 -1.863823e-01 
8.772000e+00 -1.829829e-01 -1.866487e-01 
8.773000e+00 -1.832448e-01 -1.869135e-01 
8.774000e+00 -1.835050e-01 -1.871766e-01 
8.775000e+00 -1.837636e-01 -1.874382e-01 
8.776000e+00 -1.840207e-01 -1.876980e-01 
8.777000e+00 -1.842761e-01 -1.879563e-01 
8.778000e+00 -1.845299e-01 -1.882129e-01 
8.779000e+00 -1.847821e-01 -1.884678e-01 
8.780000e+00 -1.850327e-01 -1.887211e-01 
8.781000e+00 -1.852817e-01 -1.889727e-01 
8.782000e+00 -1.855290e-01 -1.892227e-01 
8.783000e+00 -1.857747e-01 -1.894711e-01 
8.784000e+00 -1.860188e-01 -1.897177e-01 
8.785000e+00 -1.862613e-01 -1.899627e-01 
8.786000e+00 -1.865021e-01 -1.902061e-01 
8.787000e+00 -1.867413e-01 -1.904477e-01 
8.788000e+00 -1.869788e-01 -1.906877e-01 
8.789000e+00 -1.872147e-01 -1.909260e-01 
8.790000e+00 -1.874489e-01 -1.911627e-01 
8.791000e+00 -1.876815e-01 -1.913976e-01 
8.792000e+00 -1.879124e-01 -1.916309e-01 
8.793000e+00 -1.881417e-01 -1.918625e-01 
8.794000e+00 -1.883693e-01 -1.920923e-01 
8.795000e+00 -1.885953e-01 -1.923205e-01 
8.796000e+00 -1.888196e-01 -1.925470e-01 
8.797000e+00 -1.890422e-01 -1.927718e-01 
8.798000e+00 -1.892632e-01 -1.929949e-01 
8.799000e+00 -1.894824e-01 -1.932163e-01 
8.800000e+00 -1.897000e-01 -1.934359e-01 
8.801000e+00 -1.899159e-01 -1.936539e-01 
8.802000e+00 -1.901302e-01 -1.938701e-01 
8.803000e+00 -1.903427e-01 -1.940846e-01 
8.804000e+00 -1.905536e-01 -1.942974e-01 
8.805000e+00 -1.907628e-01 -1.945085e-01 
8.806000e+00 -1.909702e-01 -1.947179e-01 
8.807000e+00 -1.911760e-01 -1.949255e-01 
8.808000e+00 -1.913801e-01 -1.951314e-01 
8.809000e+00 -1.915825e-01 -1.953355e-01 
8.810000e+00 -1.917831e-01 -1.955379e-01 
8.811000e+00 -1.919821e-01 -1.957386e-01 
8.812000e+00 -1.921794e-01 -1.959375e-01 
8.813000e+00 -1.923749e-01 -1.961347e-01 
8.814000e+00 -1.925688e-01 -1.963301e-01 
8.815000e+00 -1.927609e-01 -1.965238e-01 
8.816000e+00 -1.929513e-01 -1.967157e-01 
8.817000e+00 -1.931399e-01 -1.969059e-01 
8.818000e+00 -1.933269e-01 -1.970943e-01 
8.819000e+00 -1.935121e-01 -1.972810e-01 
8.820000e+00 -1.936956e-01 -1.974659e-01 
8.821000e+00 -1.938773e-01 -1.976490e-01 
8.822000e+00 -1.940574e-01 -1.978303e-01 
8.823000e+00 -1.942356e-01 -1.980099e-01 
8.824000e+00 -1.944122e-01 -1.981877e-01 
8.825000e+00 -1.945870e-01 -1.983637e-01 
8.826000e+00 -1.947600e-01 -1.985380e-01 
8.827000e+00 -1.949313e-01 -1.987104e-01 
8.828000e+00 -1.951009e-01 -1.988811e-01 
8.829000e+00 -1.952687e-01 -1.990500e-01 
8.830000e+00 -1.954348e-01 -1.992171e-01 
8.831000e+00 -1.955991e-01 -1.993824e-01 
8.832000e+00 -1.957616e-01 -1.995460e-01 
8.833000e+00 -1.959224e-01 -1.997077e-01 
8.834000e+00 -1.960814e-01 -1.998676e-01 
8.835000e+00 -1.962386e-01 -2.000257e-01 
8.836000e+00 -1.963941e-01 -2.001821e-01 
8.837000e+00 -1.965478e-01 -2.003366e-01 
8.838000e+00 -1.966998e-01 -2.004893e-01 
8.839000e+00 -1.968499e-01 -2.006402e-01 
8.840000e+00 -1.969983e-01 -2.007893e-01 
8.841000e+00 -1.971449e-01 -2.009366e-01 
8.842000e+00 -1.972897e-01 -2.010820e-01 
8.843000e+00 -1.974328e-01 -2.012257e-01 
8.844000e+00 -1.975741e-01 -2.013675e-01 
8.845000e+00 -1.977135e-01 -2.015075e-01 
8.846000e+00 -1.978512e-01 -2.016457e-01 
8.847000e+00 -1.979871e-01 -2.017820e-01 
8.848000e+00 -1.981212e-01 -2.019165e-01 
8.849000e+00 -1.982535e-01 -2.020492e-01 
8.850000e+00 -1.983840e-01 -2.021801e-01 
8.851000e+00 -1.985127e-01 -2.023091e-01 
8.852000e+00 -1.986397e-01 -2.024363e-01 
8.853000e+00 -1.987648e-01 -2.025617e-01 
8.854000e+00 -1.988881e-01 -2.026852e-01 
8.855000e+00 -1.990096e-01 -2.028068e-01 
8.856000e+00 -1.991293e-01 -2.029267e-01 
8.857000e+00 -1.992471e-01 -2.030446e-01 
8.858000e+00 -1.993632e-01 -2.031608e-01 
8.859000e+00 -1.994775e-01 -2.032750e-01 
8.860000e+00 -1.995899e-01 -2.033875e-01 
8.861000e+00 -1.997005e-01 -2.034980e-01 
8.862000e+00 -1.998093e-01 -2.036068e-01 
8.863000e+00 -1.999163e-01 -2.037136e-01 
8.864000e+00 -2.000215e-01 -2.038186e-01 
8.865000e+00 -2.001248e-01 -2.039218e-01 
8.866000e+00 -2.002263e-01 -2.040231e-01 
8.867000e+00 -2.003260e-01 -2.041225e-01 
8.868000e+00 -2.004239e-01 -2.042200e-01 
8.869000e+00 -2.005199e-01 -2.043157e-01 
8.870000e+00 -2.006141e-01 -2.044095e-01 
8.871000e+00 -2.007065e-01 -2.045015e-01 
8.872000e+00 -2.007970e-01 -2.045915e-01 
8.873000e+00 -2.008857e-01 -2.046797e-01 
8.874000e+00 -2.009725e-01 -2.047661e-01 
8.875000e+00 -2.010575e-01 -2.048505e-01 
8.876000e+00 -2.011407e-01 -2.049331e-01 
8.877000e+00 -2.012220e-01 -2.050138e-01 
8.878000e+00 -2.013015e-01 -2.050926e-01 
8.879000e+00 -2.013791e-01 -2.051695e-01 
8.880000e+00 -2.014549e-01 -2.052446e-01 
8.881000e+00 -2.015289e-01 -2.053177e-01 
8.882000e+00 -2.016010e-01 -2.053890e-01 
8.883000e+00 -2.016712e-01 -2.054584e-01 
8.884000e+00 -2.017396e-01 -2.055259e-01 
8.885000e+00 -2.018061e-01 -2.055915e-01 
8.886000e+00 -2.018708e-01 -2.056552e-01 
8.887000e+00 -2.019336e-01 -2.057170e-01 
8.888000e+00 -2.019946e-01 -2.057769e-01 
8.889000e+00 -2.020537e-01 -2.058349e-01 
8.890000e+00 -2.021110e-01 -2.058911e-01 
8.891000e+00 -2.021663e-01 -2.059453e-01 
8.892000e+00 -2.022199e-01 -2.059976e-01 
8.893000e+00 -2.022715e-01 -2.060480e-01 
8.894000e+00 -2.023213e-01 -2.060966e-01 
8.895000e+00 -2.023693e-01 -2.061432e-01 
8.896000e+00 -2.024153e-01 -2.061879e-01 
8.897000e+00 -2.024595e-01 -2.062307e-01 
8.898000e+00 -2.025019e-01 -2.062716e-01 
8.899000e+00 -2.025423e-01 -2.063106e-01 
8.900000e+00 -2.025809e-01 -2.063477e-01 
8.901000e+00 -2.026176e-01 -2.063829e-01 
8.902000e+00 -2.026525e-01 -2.064162e-01 
8.903000e+00 -2.026854e-01 -2.064475e-01 
8.904000e+00 -2.027165e-01 -2.064770e-01 
8.905000e+00 -2.027457e-01 -2.065045e-01 
8.906000e+00 -2.027731e-01 -2.065301e-01 
8.907000e+00 -2.027985e-01 -2.065538e-01 
8.908000e+00 -2.028221e-01 -2.065756e-01 
8.909000e+00 -2.028438e-01 -2.065955e-01 
8.910000e+00 -2.028637e-01 -2.066134e-01 
8.911000e+00 -2.028816e-01 -2.066295e-01 
8.912000e+00 -2.028977e-01 -2.066436e-01 
8.913000e+00 -2.029118e-01 -2.066558e-01 
8.914000e+00 -2.029241e-01 -2.066660e-01 
8.915000e+00 -2.029346e-01 -2.066744e-01 
8.916000e+00 -2.029431e-01 -2.066808e-01 
8.917000e+00 -2.029497e-01 -2.066853e-01 
8.918000e+00 -2.029545e-01 -2.066879e-01 
8.919000e+00 -2.029574e-01 -2.066885e-01 
8.920000e+00 -2.029583e-01 -2.066873e-01 
8.921000e+00 -2.029574e-01 -2.066841e-01 
8.922000e+00 -2.029546e-01 -2.066789e-01 
8.923000e+00 -2.029500e-01 -2.066719e-01 
8.924000e+00 -2.029434e-01 -2.066629e-01 
8.925000e+00 -2.029349e-01 -2.066520e-01 
8.926000e+00 -2.029246e-01 -2.066392e-01 
8.927000e+00 -2.029123e-01 -2.066244e-01 
8.928000e+00 -2.028982e-01 -2.066077e-01 
8.929000e+00 -2.028822e-01 -2.065891e-01 
8.930000e+00 -2.028643e-01 -2.065685e-01 
8.931000e+00 -2.028444e-01 -2.065460e-01 
8.932000e+00 -2.028227e-01 -2.065216e-01 
8.933000e+00 -2.027991e-01 -2.064952e-01 
8.934000e+00 -2.027737e-01 -2.064669e-01 
8.935000e+00 -2.027463e-01 -2.064367e-01 
8.936000e+00 -2.027170e-01 -2.064046e-01 
8.937000e+00 -2.026858e-01 -2.063705e-01 
8.938000e+00 -2.026527e-01 -2.063345e-01 
8.939000e+00 -2.026178e-01 -2.062965e-01 
8.940000e+00 -2.025809e-01 -2.062566e-01 
8.941000e+00 -2.025422e-01 -2.062148e-01 
8.942000e+00 -2.025015e-01 -2.061711e-01 
8.943000e+00 -2.024590e-01 -2.061254e-01 
8.944000e+00 -2.024145e-01 -2.060777e-01 
8.945000e+00 -2.023682e-01 -2.060282e-01 
8.946000e+00 -2.023199e-01 -2.059767e-01 
8.947000e+00 -2.022698e-01 -2.059232e-01 
8.948000e+00 -2.022178e-01 -2.058679e-01 
8.949000e+00 -2.021638e-01 -2.058106e-01 
8.950000e+00 -2.021080e-01 -2.057513e-01 
8.951000e+00 -2.020503e-01 -2.056902e-01 
8.952000e+00 -2.019907e-01 -2.056271e-01 
8.953000e+00 -2.019292e-01 -2.055620e-01 
8.954000e+00 -2.018658e-01 -2.054950e-01 
8.955000e+00 -2.018004e-01 -2.054261e-01 
8.956000e+00 -2.017332e-01 -2.053553e-01 
8.957000e+00 -2.016641e-01 -2.052825e-01 
8.958000e+00 -2.015931e-01 -2.052078e-01 
8.959000e+00 -2.015202e-01 -2.051311e-01 
8.960000e+00 -2.014455e-01 -2.050525e-01 
8.961000e+00 -2.013688e-01 -2.049720e-01 
8.962000e+00 -2.012902e-01 -2.048895e-01 
8.963000e+00 -2.012097e-01 -2.048051e-01 
8.964000e+00 -2.011273e-01 -2.047188e-01 
8.965000e+00 -2.010431e-01 -2.046306e-01 
8.966000e+00 -2.009569e-01 -2.045404e-01 
8.967000e+00 -2.008689e-01 -2.044482e-01 
8.968000e+00 -2.007789e-01 -2.043542e-01 
8.969000e+00 -2.006871e-01 -2.042582e-01 
8.970000e+00 -2.005933e-01 -2.041603e-01 
8.971000e+00 -2.004977e-01 -2.040604e-01 
8.972000e+00 -2.004002e-01 -2.039586e-01 
8.973000e+00 -2.003008e-01 -2.038549e-01 
8.974000e+00 -2.001995e-01 -2.037493e-01 
8.975000e+00 -2.000963e-01 -2.036417e-01 
8.976000e+00 -1.999912e-01 -2.035322e-01 
8.977000e+00 -1.998842e-01 -2.034208e-01 
8.978000e+00 -1.997754e-01 -2.033074e-01 
8.979000e+00 -1.996646e-01 -2.031921e-01 
8.980000e+00 -1.995520e-01 -2.030749e-01 
8.981000e+00 -1.994374e-01 -2.029557e-01 
8.982000e+00 -1.993210e-01 -2.028347e-01 
8.983000e+00 -1.992027e-01 -2.027117e-01 
8.984000e+00 -1.990825e-01 -2.025868e-01 
8.985000e+00 -1.989605e-01 -2.024599e-01 
8.986000e+00 -1.988365e-01 -2.023312e-01 
8.987000e+00 -1.987107e-01 -2.022005e-01 
8.988000e+00 -1.985829e-01 -2.020679e-01 
8.989000e+00 -1.984533e-01 -2.019333e-01 
8.990000e+00 -1.983218e-01 -2.017969e-01 
8.991000e+00 -1.981885e-01 -2.016585e-01 
8.992000e+00 -1.980532e-01 -2.015182e-01 
8.993000e+00 -1.979161e-01 -2.013760e-01 
8.994000e+00 -1.977771e-01 -2.012319e-01 
8.995000e+00 -1.976362e-01 -2.010859e-01 
8.996000e+00 -1.974934e-01 -2.009379e-01 
8.997000e+00 -1.973488e-01 -2.007881e-01 
8.998000e+00 -1.972023e-01 -2.006363e-01 
8.999000e+00 -1.970539e-01 -2.004826e-01 
9.000000e+00 -1.969037e-01 -2.003270e-01 
9.001000e+00 -1.967515e-01 -2.001695e-01 
9.002000e+00 -1.965975e-01 -2.000101e-01 
9.003000e+00 -1.964417e-01 -1.998487e-01 
9.004000e+00 -1.962839e-01 -1.996855e-01 
9.005000e+00 -1.961243e-01 -1.995204e-01 
9.006000e+00 -1.959629e-01 -1.993533e-01 
9.007000e+00 -1.957995e-01 -1.991844e-01 
9.008000e+00 -1.956343e-01 -1.990135e-01 
9.009000e+00 -1.954673e-01 -1.988408e-01 
9.010000e+00 -1.952984e-01 -1.986661e-01 
9.011000e+00 -1.951276e-01 -1.984896e-01 
9.012000e+00 -1.949549e-01 -1.983111e-01 
9.013000e+00 -1.947804e-01 -1.981308e-01 
9.014000e+00 -1.946041e-01 -1.979485e-01 
9.015000e+00 -1.944259e-01 -1.977644e-01 
9.016000e+00 -1.942458e-01 -1.975784e-01 
9.017000e+00 -1.940639e-01 -1.973905e-01 
9.018000e+00 -1.938801e-01 -1.972006e-01 
9.019000e+00 -1.936945e-01 -1.970090e-01 
9.020000e+00 -1.935070e-01 -1.968154e-01 
9.021000e+00 -1.933177e-01 -1.966199e-01 
9.022000e+00 -1.931266e-01 -1.964226e-01 
9.023000e+00 -1.929336e-01 -1.962233e-01 
9.024000e+00 -1.927387e-01 -1.960222e-01 
9.025000e+00 -1.925420e-01 -1.958192e-01 
9.026000e+00 -1.923435e-01 -1.956144e-01 
9.027000e+00 -1.921431e-01 -1.954076e-01 
9.028000e+00 -1.919409e-01 -1.951990e-01 
9.029000e+00 -1.917369e-01 -1.949885e-01 
9.030000e+00 -1.915310e-01 -1.947761e-01 
9.031000e+00 -1.913233e-01 -1.945619e-01 
9.032000e+00 -1.911137e-01 -1.943458e-01 
9.033000e+00 -1.909024e-01 -1.941278e-01 
9.034000e+00 -1.906892e-01 -1.939080e-01 
9.035000e+00 -1.904742e-01 -1.936863e-01 
9.036000e+00 -1.902573e-01 -1.934627e-01 
9.037000e+00 -1.900386e-01 -1.932373e-01 
9.038000e+00 -1.898182e-01 -1.930100e-01 
9.039000e+00 -1.895959e-01 -1.927809e-01 
9.040000e+00 -1.893717e-01 -1.925499e-01 
9.041000e+00 -1.891458e-01 -1.923171e-01 
9.042000e+00 -1.889180e-01 -1.920824e-01 
9.043000e+00 -1.886885e-01 -1.918458e-01 
9.044000e+00 -1.884571e-01 -1.916074e-01 
9.045000e+00 -1.882239e-01 -1.913672e-01 
9.046000e+00 -1.879889e-01 -1.911251e-01 
9.047000e+00 -1.877521e-01 -1.908812e-01 
9.048000e+00 -1.875136e-01 -1.906355e-01 
9.049000e+00 -1.872732e-01 -1.903879e-01 
9.050000e+00 -1.870310e-01 -1.901384e-01 
9.051000e+00 -1.867870e-01 -1.898872e-01 
9.052000e+00 -1.865412e-01 -1.896341e-01 
9.053000e+00 -1.862936e-01 -1.893792e-01 
9.054000e+00 -1.860443e-01 -1.891224e-01 
9.055000e+00 -1.857931e-01 -1.888638e-01 
9.056000e+00 -1.855402e-01 -1.886034e-01 
9.057000e+00 -1.852855e-01 -1.883412e-01 
9.058000e+00 -1.850290e-01 -1.880772e-01 
9.059000e+00 -1.847707e-01 -1.878113e-01 
9.060000e+00 -1.845106e-01 -1.875437e-01 
9.061000e+00 -1.842488e-01 -1.872742e-01 
9.062000e+00 -1.839852e-01 -1.870029e-01 
9.063000e+00 -1.837198e-01 -1.867298e-01 
9.064000e+00 -1.834527e-01 -1.864549e-01 
9.065000e+00 -1.831837e-01 -1.861782e-01 
9.066000e+00 -1.829131e-01 -1.858997e-01 
9.067000e+00 -1.826406e-01 -1.856194e-01 
9.068000e+00 -1.823664e-01 -1.853373e-01 
9.069000e+00 -1.820905e-01 -1.850534e-01 
9.070000e+00 -1.818128e-01 -1.847678e-01 
9.071000e+00 -1.815333e-01 -1.844803e-01 
9.072000e+00 -1.812521e-01 -1.841910e-01 
9.073000e+00 -1.809691e-01 -1.839000e-01 
9.074000e+00 -1.806844e-01 -1.836072e-01 
9.075000e+00 -1.803980e-01 -1.833126e-01 
9.076000e+00 -1.801098e-01 -1.830162e-01 
9.077000e+00 -1.798199e-01 -1.827181e-01 
9.078000e+00 -1.795282e-01 -1.824182e-01 
9.079000e+00 -1.792348e-01 -1.821165e-01 
9.080000e+00 -1.789397e-01 -1.818130e-01 
9.081000e+00 -1.786429e-01 -1.815078e-01 
9.082000e+00 -1.783443e-01 -1.812009e-01 
9.083000e+00 -1.780440e-01 -1.808921e-01 
9.084000e+00 -1.777420e-01 -1.805817e-01 
9.085000e+00 -1.774383e-01 -1.802694e-01 
9.086000e+00 -1.771328e-01 -1.799554e-01 
9.087000e+00 -1.768257e-01 -1.796397e-01 
9.088000e+00 -1.765168e-01 -1.793222e-01 
9.089000e+00 -1.762062e-01 -1.790030e-01 
9.090000e+00 -1.758939e-01 -1.786821e-01 
9.091000e+00 -1.755800e-01 -1.783594e-01 
9.092000e+00 -1.752643e-01 -1.780349e-01 
9.093000e+00 -1.749469e-01 -1.777088e-01 
9.094000e+00 -1.746279e-01 -1.773809e-01 
9.095000e+00 -1.743071e-01 -1.770513e-01 
9.096000e+00 -1.739847e-01 -1.767200e-01 
9.097000e+00 -1.736606e-01 -1.763869e-01 
9.098000e+00 -1.733348e-01 -1.760522e-01 
9.099000e+00 -1.730073e-01 -1.757157e-01 
9.100000e+00 -1.726781e-01 -1.753775e-01 
9.101000e+00 -1.723473e-01 -1.750377e-01 
9.102000e+00 -1.720148e-01 -1.746961e-01 
9.103000e+00 -1.716807e-01 -1.743528e-01 
9.104000e+00 -1.713448e-01 -1.740078e-01 
9.105000e+00 -1.710074e-01 -1.736611e-01 
9.106000e+00 -1.706682e-01 -1.733127e-01 
9.107000e+00 -1.703274e-01 -1.729627e-01 
9.108000e+00 -1.699850e-01 -1.726109e-01 
9.109000e+00 -1.696409e-01 -1.722575e-01 
9.110000e+00 -1.692951e-01 -1.719024e-01 
9.111000e+00 -1.689478e-01 -1.715456e-01 
9.112000e+00 -1.685987e-01 -1.711872e-01 
9.113000e+00 -1.682481e-01 -1.708270e-01 
9.114000e+00 -1.678958e-01 -1.704653e-01 
9.115000e+00 -1.675419e-01 -1.701018e-01 
9.116000e+00 -1.671864e-01 -1.697367e-01 
9.117000e+00 -1.668292e-01 -1.693699e-01 
9.118000e+00 -1.664704e-01 -1.690015e-01 
9.119000e+00 -1.661100e-01 -1.686315e-01 
9.120000e+00 -1.657480e-01 -1.682598e-01 
9.121000e+00 -1.653844e-01 -1.678864e-01 
9.122000e+00 -1.650192e-01 -1.675114e-01 
9.123000e+00 -1.646523e-01 -1.671348e-01 
9.124000e+00 -1.642839e-01 -1.667565e-01 
9.125000e+00 -1.639139e-01 -1.663767e-01 
9.126000e+00 -1.635423e-01 -1.659951e-01 
9.127000e+00 -1.631691e-01 -1.656120e-01 
9.128000e+00 -1.627943e-01 -1.652273e-01 
9.129000e+00 -1.624179e-01 -1.648409e-01 
9.130000e+00 -1.620400e-01 -1.644529e-01 
9.131000e+00 -1.616604e-01 -1.640633e-01 
9.132000e+00 -1.612793e-01 -1.636721e-01 
9.133000e+00 -1.608967e-01 -1.632794e-01 
9.134000e+00 -1.605124e-01 -1.628850e-01 
9.135000e+00 -1.601267e-01 -1.624890e-01 
9.136000e+00 -1.597393e-01 -1.620914e-01 
9.137000e+00 -1.593504e-01 -1.616923e-01 
9.138000e+00 -1.589600e-01 -1.612915e-01 
9.139000e+00 -1.585680e-01 -1.608892e-01 
9.140000e+00 -1.581744e-01 -1.604853e-01 
9.141000e+00 -1.577793e-01 -1.600799e-01 
9.142000e+00 -1.573827e-01 -1.596729e-01 
9.143000e+00 -1.569846e-01 -1.592643e-01 
9.144000e+00 -1.565849e-01 -1.588541e-01 
9.145000e+00 -1.561837e-01 -1.584424e-01 
9.146000e+00 -1.557809e-01 -1.580292e-01 
9.147000e+00 -1.553767e-01 -1.576144e-01 
9.148000e+00 -1.549710e-01 -1.571980e-01 
9.149000e+00 -1.545637e-01 -1.567801e-01 
9.150000e+00 -1.541549e-01 -1.563607e-01 
9.151000e+00 -1.537446e-01 -1.559398e-01 
9.152000e+00 -1.533329e-01 -1.555173e-01 
9.153000e+00 -1.529196e-01 -1.550933e-01 
9.154000e+00 -1.525048e-01 -1.546677e-01 
9.155000e+00 -1.520886e-01 -1.542407e-01 
9.156000e+00 -1.516709e-01 -1.538121e-01 
9.157000e+00 -1.512517e-01 -1.533821e-01 
9.158000e+00 -1.508310e-01 -1.529505e-01 
9.159000e+00 -1.504088e-01 -1.525174e-01 
9.160000e+00 -1.499852e-01 -1.520828e-01 
9.161000e+00 -1.495602e-01 -1.516468e-01 
9.162000e+00 -1.491336e-01 -1.512092e-01 
9.163000e+00 -1.487056e-01 -1.507702e-01 
9.164000e+00 -1.482762e-01 -1.503297e-01 
9.165000e+00 -1.478453e-01 -1.498877e-01 
9.166000e+00 -1.474130e-01 -1.494442e-01 
9.167000e+00 -1.469792e-01 -1.489993e-01 
9.168000e+00 -1.465440e-01 -1.485529e-01 
9.169000e+00 -1.461073e-01 -1.481050e-01 
9.170000e+00 -1.456693e-01 -1.476557e-01 
9.171000e+00 -1.452298e-01 -1.472050e-01 
9.172000e+00 -1.447889e-01 -1.467528e-01 
9.173000e+00 -1.443466e-01 -1.462991e-01 
9.174000e+00 -1.439028e-01 -1.458440e-01 
9.175000e+00 -1.434577e-01 -1.453875e-01 
9.176000e+00 -1.430112e-01 -1.449296e-01 
9.177000e+00 -1.425632e-01 -1.444702e-01 
9.178000e+00 -1.421139e-01 -1.440094e-01 
9.179000e+00 -1.416632e-01 -1.435472e-01 
9.180000e+00 -1.412111e-01 -1.430836e-01 
9.181000e+00 -1.407576e-01 -1.426185e-01 
9.182000e+00 -1.403028e-01 -1.421521e-01 
9.183000e+00 -1.398466e-01 -1.416843e-01 
9.184000e+00 -1.393890e-01 -1.412150e-01 
9.185000e+00 -1.389300e-01 -1.407444e-01 
9.186000e+00 -1.384697e-01 -1.402724e-01 
9.187000e+00 -1.380080e-01 -1.397990e-01 
9.188000e+00 -1.375450e-01 -1.393243e-01 
9.189000e+00 -1.370807e-01 -1.388482e-01 
9.190000e+00 -1.366150e-01 -1.383707e-01 
9.191000e+00 -1.361479e-01 -1.378918e-01 
9.192000e+00 -1.356796e-01 -1.374116e-01 
9.193000e+00 -1.352099e-01 -1.369300e-01 
9.194000e+00 -1.347389e-01 -1.364471e-01 
9.195000e+00 -1.342665e-01 -1.359628e-01 
9.196000e+00 -1.337929e-01 -1.354772e-01 
9.197000e+00 -1.333179e-01 -1.349903e-01 
9.198000e+00 -1.328417e-01 -1.345020e-01 
9.199000e+00 -1.323641e-01 -1.340124e-01 
9.200000e+00 -1.318853e-01 -1.335215e-01 
9.201000e+00 -1.314051e-01 -1.330293e-01 
9.202000e+00 -1.309237e-01 -1.325357e-01 
9.203000e+00 -1.304410e-01 -1.320409e-01 
9.204000e+00 -1.299570e-01 -1.315447e-01 
9.205000e+00 -1.294717e-01 -1.310473e-01 
9.206000e+00 -1.289852e-01 -1.305486e-01 
9.207000e+00 -1.284974e-01 -1.300485e-01 
9.208000e+00 -1.280083e-01 -1.295472e-01 
9.209000e+00 -1.275180e-01 -1.290446e-01 
9.210000e+00 -1.270265e-01 -1.285408e-01 
9.211000e+00 -1.265337e-01 -1.280356e-01 
9.212000e+00 -1.260397e-01 -1.275292e-01 
9.213000e+00 -1.255444e-01 -1.270216e-01 
9.214000e+00 -1.250479e-01 -1.265127e-01 
9.215000e+00 -1.245502e-01 -1.260025e-01 
9.216000e+00 -1.240512e-01 -1.254911e-01 
9.217000e+00 -1.235511e-01 -1.249785e-01 
9.218000e+00 -1.230497e-01 -1.244646e-01 
9.219000e+00 -1.225471e-01 -1.239495e-01 
9.220000e+00 -1.220433e-01 -1.234332e-01 
9.221000e+00 -1.215384e-01 -1.229157e-01 
9.222000e+00 -1.210322e-01 -1.223969e-01 
9.223000e+00 -1.205249e-01 -1.218769e-01 
9.224000e+00 -1.200163e-01 -1.213558e-01 
9.225000e+00 -1.195066e-01 -1.208334e-01 
9.226000e+00 -1.189958e-01 -1.203098e-01 
9.227000e+00 -1.184837e-01 -1.197851e-01 
9.228000e+00 -1.179705e-01 -1.192592e-01 
9.229000e+00 -1.174562e-01 -1.187320e-01 
9.230000e+00 -1.169406e-01 -1.182038e-01 
9.231000e+00 -1.164240e-01 -1.176743e-01 
9.232000e+00 -1.159062e-01 -1.171437e-01 
9.233000e+00 -1.153873e-01 -1.166119e-01 
9.234000e+00 -1.148672e-01 -1.160790e-01 
9.235000e+00 -1.143460e-01 -1.155449e-01 
9.236000e+00 -1.138237e-01 -1.150097e-01 
9.237000e+00 -1.133003e-01 -1.144733e-01 
9.238000e+00 -1.127757e-01 -1.139359e-01 
9.239000e+00 -1.122501e-01 -1.133972e-01 
9.240000e+00 -1.117233e-01 -1.128575e-01 
9.241000e+00 -1.111955e-01 -1.123166e-01 
9.242000e+00 -1.106666e-01 -1.117747e-01 
9.243000e+00 -1.101365e-01 -1.112316e-01 
9.244000e+00 -1.096055e-01 -1.106874e-01 
9.245000e+00 -1.090733e-01 -1.101422e-01 
9.246000e+00 -1.085400e-01 -1.095958e-01 
9.247000e+00 -1.080057e-01 -1.090484e-01 
9.248000e+00 -1.074704e-01 -1.084999e-01 
9.249000e+00 -1.069340e-01 -1.079503e-01 
9.250000e+00 -1.063965e-01 -1.073996e-01 
9.251000e+00 -1.058580e-01 -1.068479e-01 
9.252000e+00 -1.053184e-01 -1.062951e-01 
9.253000e+00 -1.047779e-01 -1.057413e-01 
9.254000e+00 -1.042362e-01 -1.051864e-01 
9.255000e+00 -1.036936e-01 -1.046305e-01 
9.256000e+00 -1.031500e-01 -1.040735e-01 
9.257000e+00 -1.026053e-01 -1.035155e-01 
9.258000e+00 -1.020596e-01 -1.029565e-01 
9.259000e+00 -1.015130e-01 -1.023965e-01 
9.260000e+00 -1.009653e-01 -1.018355e-01 
9.261000e+00 -1.004167e-01 -1.012734e-01 
9.262000e+00 -9.986702e-02 -1.007103e-01 
9.263000e+00 -9.931640e-02 -1.001463e-01 
9.264000e+00 -9.876481e-02 -9.958125e-02 
9.265000e+00 -9.821225e-02 -9.901521e-02 
9.266000e+00 -9.765873e-02 -9.844820e-02 
9.267000e+00 -9.710425e-02 -9.788021e-02 
9.268000e+00 -9.654881e-02 -9.731125e-02 
9.269000e+00 -9.599243e-02 -9.674133e-02 
9.270000e+00 -9.543511e-02 -9.617044e-02 
9.271000e+00 -9.487685e-02 -9.559861e-02 
9.272000e+00 -9.431767e-02 -9.502583e-02 
9.273000e+00 -9.375755e-02 -9.445210e-02 
9.274000e+00 -9.319652e-02 -9.387744e-02 
9.275000e+00 -9.263457e-02 -9.330185e-02 
9.276000e+00 -9.207172e-02 -9.272534e-02 
9.277000e+00 -9.150796e-02 -9.214790e-02 
9.278000e+00 -9.094330e-02 -9.156956e-02 
9.279000e+00 -9.037775e-02 -9.099030e-02 
9.280000e+00 -8.981132e-02 -9.041014e-02 
9.281000e+00 -8.924401e-02 -8.982909e-02 
9.282000e+00 -8.867582e-02 -8.924715e-02 
9.283000e+00 -8.810676e-02 -8.866432e-02 
9.284000e+00 -8.753683e-02 -8.808061e-02 
9.285000e+00 -8.696605e-02 -8.749603e-02 
9.286000e+00 -8.639442e-02 -8.691058e-02 
9.287000e+00 -8.582194e-02 -8.632427e-02 
9.288000e+00 -8.524861e-02 -8.573710e-02 
9.289000e+00 -8.467445e-02 -8.514908e-02 
9.290000e+00 -8.409947e-02 -8.456022e-02 
9.291000e+00 -8.352365e-02 -8.397052e-02 
9.292000e+00 -8.294702e-02 -8.337999e-02 
9.293000e+00 -8.236958e-02 -8.278863e-02 
9.294000e+00 -8.179132e-02 -8.219645e-02 
9.295000e+00 -8.121227e-02 -8.160345e-02 
9.296000e+00 -8.063242e-02 -8.100965e-02 
9.297000e+00 -8.005178e-02 -8.041504e-02 
9.298000e+00 -7.947036e-02 -7.981963e-02 
9.299000e+00 -7.888815e-02 -7.922343e-02 
9.300000e+00 -7.830518e-02 -7.862645e-02 
9.301000e+00 -7.772143e-02 -7.802868e-02 
9.302000e+00 -7.713693e-02 -7.743014e-02 
9.303000e+00 -7.655167e-02 -7.683084e-02 
9.304000e+00 -7.596566e-02 -7.623077e-02 
9.305000e+00 -7.537890e-02 -7.562994e-02 
9.306000e+00 -7.479141e-02 -7.502837e-02 
9.307000e+00 -7.420319e-02 -7.442605e-02 
9.308000e+00 -7.361423e-02 -7.382299e-02 
9.309000e+00 -7.302456e-02 -7.321920e-02 
9.310000e+00 -7.243417e-02 -7.261468e-02 
9.311000e+00 -7.184308e-02 -7.200944e-02 
9.312000e+00 -7.125128e-02 -7.140349e-02 
9.313000e+00 -7.065878e-02 -7.079683e-02 
9.314000e+00 -7.006559e-02 -7.018946e-02 
9.315000e+00 -6.947172e-02 -6.958140e-02 
9.316000e+00 -6.887716e-02 -6.897265e-02 
9.317000e+00 -6.828193e-02 -6.836322e-02 
9.318000e+00 -6.768604e-02 -6.775311e-02 
9.319000e+00 -6.708948e-02 -6.714232e-02 
9.320000e+00 -6.649226e-02 -6.653087e-02 
9.321000e+00 -6.589440e-02 -6.591876e-02 
9.322000e+00 -6.529589e-02 -6.530599e-02 
9.323000e+00 -6.469674e-02 -6.469258e-02 
9.324000e+00 -6.409696e-02 -6.407852e-02 
9.325000e+00 -6.349655e-02 -6.346383e-02 
9.326000e+00 -6.289552e-02 -6.284851e-02 
9.327000e+00 -6.229388e-02 -6.223256e-02 
9.328000e+00 -6.169163e-02 -6.161600e-02 
9.329000e+00 -6.108878e-02 -6.099883e-02 
9.330000e+00 -6.048533e-02 -6.038105e-02 
9.331000e+00 -5.988129e-02 -5.976267e-02 
9.332000e+00 -5.927666e-02 -5.914370e-02 
9.333000e+00 -5.867146e-02 -5.852414e-02 
9.334000e+00 -5.806568e-02 -5.790400e-02 
9.335000e+00 -5.745933e-02 -5.728329e-02 
9.336000e+00 -5.685243e-02 -5.666201e-02 
9.337000e+00 -5.624497e-02 -5.604017e-02 
9.338000e+00 -5.563696e-02 -5.541777e-02 
9.339000e+00 -5.502841e-02 -5.479482e-02 
9.340000e+00 -5.441933e-02 -5.417133e-02 
9.341000e+00 -5.380971e-02 -5.354730e-02 
9.342000e+00 -5.319957e-02 -5.292274e-02 
9.343000e+00 -5.258891e-02 -5.229765e-02 
9.344000e+00 -5.197773e-02 -5.167205e-02 
9.345000e+00 -5.136606e-02 -5.104593e-02 
9.346000e+00 -5.075388e-02 -5.041931e-02 
9.347000e+00 -5.014120e-02 -4.979218e-02 
9.348000e+00 -4.952804e-02 -4.916457e-02 
9.349000e+00 -4.891440e-02 -4.853646e-02 
9.350000e+00 -4.830028e-02 -4.790788e-02 
9.351000e+00 -4.768569e-02 -4.727882e-02 
9.352000e+00 -4.707064e-02 -4.664929e-02 
9.353000e+00 -4.645513e-02 -4.601929e-02 
9.354000e+00 -4.583917e-02 -4.538885e-02 
9.355000e+00 -4.522277e-02 -4.475795e-02 
9.356000e+00 -4.460592e-02 -4.412661e-02 
9.357000e+00 -4.398865e-02 -4.349483e-02 
9.358000e+00 -4.337094e-02 -4.286262e-02 
9.359000e+00 -4.275282e-02 -4.222998e-02 
9.360000e+00 -4.213428e-02 -4.159693e-02 
9.361000e+00 -4.151533e-02 -4.096347e-02 
9.362000e+00 -4.089598e-02 -4.032960e-02 
9.363000e+00 -4.027624e-02 -3.969533e-02 
9.364000e+00 -3.965610e-02 -3.906066e-02 
9.365000e+00 -3.903558e-02 -3.842561e-02 
9.366000e+00 -3.841469e-02 -3.779018e-02 
9.367000e+00 -3.779342e-02 -3.715438e-02 
9.368000e+00 -3.717179e-02 -3.651821e-02 
9.369000e+00 -3.654979e-02 -3.588167e-02 
9.370000e+00 -3.592745e-02 -3.524478e-02 
9.371000e+00 -3.530476e-02 -3.460755e-02 
9.372000e+00 -3.468173e-02 -3.396997e-02 
9.373000e+00 -3.405836e-02 -3.333205e-02 
9.374000e+00 -3.343467e-02 -3.269380e-02 
9.375000e+00 -3.281065e-02 -3.205524e-02 
9.376000e+00 -3.218632e-02 -3.141635e-02 
9.377000e+00 -3.156168e-02 -3.077715e-02 
9.378000e+00 -3.093674e-02 -3.013765e-02 
9.379000e+00 -3.031150e-02 -2.949786e-02 
9.380000e+00 -2.968597e-02 -2.885777e-02 
9.381000e+00 -2.906016e-02 -2.821739e-02 
9.382000e+00 -2.843407e-02 -2.757674e-02 
9.383000e+00 -2.780770e-02 -2.693582e-02 
9.384000e+00 -2.718107e-02 -2.629462e-02 
9.385000e+00 -2.655418e-02 -2.565317e-02 
9.386000e+00 -2.592704e-02 -2.501147e-02 
9.387000e+00 -2.529965e-02 -2.436952e-02 
9.388000e+00 -2.467202e-02 -2.372733e-02 
9.389000e+00 -2.404416e-02 -2.308491e-02 
9.390000e+00 -2.341607e-02 -2.244226e-02 
9.391000e+00 -2.278775e-02 -2.179939e-02 
9.392000e+00 -2.215922e-02 -2.115630e-02 
9.393000e+00 -2.153049e-02 -2.051301e-02 
9.394000e+00 -2.090154e-02 -1.986951e-02 
9.395000e+00 -2.027241e-02 -1.922582e-02 
9.396000e+00 -1.964308e-02 -1.858194e-02 
9.397000e+00 -1.901356e-02 -1.793788e-02 
9.398000e+00 -1.838387e-02 -1.729364e-02 
9.399000e+00 -1.775401e-02 -1.664924e-02 
9.400000e+00 -1.712398e-02 -1.600467e-02 
9.401000e+00 -1.649379e-02 -1.535994e-02 
9.402000e+00 -1.586345e-02 -1.471506e-02 
9.403000e+00 -1.523297e-02 -1.407004e-02 
9.404000e+00 -1.460234e-02 -1.342489e-02 
9.405000e+00 -1.397158e-02 -1.277960e-02 
9.406000e+00 -1.334069e-02 -1.213419e-02 
9.407000e+00 -1.270968e-02 -1.148866e-02 
9.408000e+00 -1.207856e-02 -1.084302e-02 
9.409000e+00 -1.144732e-02 -1.019727e-02 
9.410000e+00 -1.081599e-02 -9.551424e-03 
9.411000e+00 -1.018455e-02 -8.905487e-03 
9.412000e+00 -9.553033e-03 -8.259464e-03 
9.413000e+00 -8.921427e-03 -7.613363e-03 
9.414000e+00 -8.289744e-03 -6.967189e-03 
9.415000e+00 -7.657990e-03 -6.320948e-03 
9.416000e+00 -7.026171e-03 -5.674648e-03 
9.417000e+00 -6.394294e-03 -5.028295e-03 
9.418000e+00 -5.762365e-03 -4.381895e-03 
9.419000e+00 -5.130389e-03 -3.735455e-03 
9.420000e+00 -4.498375e-03 -3.088980e-03 
9.421000e+00 -3.866327e-03 -2.442479e-03 
9.422000e+00 -3.234253e-03 -1.795956e-03 
9.423000e+00 -2.602157e-03 -1.149419e-03 
9.424000e+00 -1.970048e-03 -5.028740e-04 
9.425000e+00 -1.337930e-03 1.436726e-04 
9.426000e+00 -7.058113e-04 7.902142e-04 
9.427000e+00 -7.369676e-05 1.436744e-03 
9.428000e+00 5.584068e-04 2.083257e-03 
9.429000e+00 1.190493e-03 2.729745e-03 
9.430000e+00 1.822556e-03 3.376202e-03 
9.431000e+00 2.454589e-03 4.022622e-03 
9.432000e+00 3.086586e-03 4.668998e-03 
9.433000e+00 3.718540e-03 5.315324e-03 
9.434000e+00 4.350446e-03 5.961593e-03 
9.435000e+00 4.982296e-03 6.607799e-03 
9.436000e+00 5.614086e-03 7.253936e-03 
9.437000e+00 6.245807e-03 7.899996e-03 
9.438000e+00 6.877455e-03 8.545975e-03 
9.439000e+00 7.509022e-03 9.191864e-03 
9.440000e+00 8.140503e-03 9.837657e-03 
9.441000e+00 8.771892e-03 1.048335e-02 
9.442000e+00 9.403181e-03 1.112893e-02 
9.443000e+00 1.003436e-02 1.177440e-02 
9.444000e+00 1.066544e-02 1.241975e-02 
9.445000e+00 1.129639e-02 1.306497e-02 
9.446000e+00 1.192722e-02 1.371005e-02 
9.447000e+00 1.255792e-02 1.435500e-02 
9.448000e+00 1.318848e-02 1.499980e-02 
9.449000e+00 1.381890e-02 1.564444e-02 
9.450000e+00 1.444917e-02 1.628893e-02 
9.451000e+00 1.507928e-02 1.693325e-02 
9.452000e+00 1.570924e-02 1.757739e-02 
9.453000e+00 1.633902e-02 1.822136e-02 
9.454000e+00 1.696863e-02 1.886514e-02 
9.455000e+00 1.759806e-02 1.950873e-02 
9.456000e+00 1.822730e-02 2.015212e-02 
9.457000e+00 1.885635e-02 2.079530e-02 
9.458000e+00 1.948520e-02 2.143827e-02 
9.459000e+00 2.011384e-02 2.208103e-02 
9.460000e+00 2.074227e-02 2.272356e-02 
9.461000e+00 2.137048e-02 2.336586e-02 
9.462000e+00 2.199847e-02 2.400793e-02 
9.463000e+00 2.262623e-02 2.464975e-02 
9.464000e+00 2.325374e-02 2.529132e-02 
9.465000e+00 2.388102e-02 2.593263e-02 
9.466000e+00 2.450805e-02 2.657368e-02 
9.467000e+00 2.513482e-02 2.721446e-02 
9.468000e+00 2.576133e-02 2.785497e-02 
9.469000e+00 2.638757e-02 2.849519e-02 
9.470000e+00 2.701353e-02 2.913513e-02 
9.471000e+00 2.763922e-02 2.977477e-02 
9.472000e+00 2.826462e-02 3.041411e-02 
9.473000e+00 2.888972e-02 3.105315e-02 
9.474000e+00 2.951453e-02 3.169186e-02 
9.475000e+00 3.013903e-02 3.233026e-02 
9.476000e+00 3.076321e-02 3.296834e-02 
9.477000e+00 3.138708e-02 3.360607e-02 
9.478000e+00 3.201063e-02 3.424347e-02 
9.479000e+00 3.263384e-02 3.488053e-02 
9.480000e+00 3.325672e-02 3.551723e-02 
9.481000e+00 3.387926e-02 3.615357e-02 
9.482000e+00 3.450144e-02 3.678955e-02 
9.483000e+00 3.512327e-02 3.742516e-02 
9.484000e+00 3.574474e-02 3.806039e-02 
9.485000e+00 3.636585e-02 3.869524e-02 
9.486000e+00 3.698657e-02 3.932969e-02 
9.487000e+00 3.760692e-02 3.996375e-02 
9.488000e+00 3.822688e-02 4.059741e-02 
9.489000e+00 3.884645e-02 4.123066e-02 
9.490000e+00 3.946562e-02 4.186349e-02 
9.491000e+00 4.008439e-02 4.249590e-02 
9.492000e+00 4.070275e-02 4.312788e-02 
9.493000e+00 4.132069e-02 4.375943e-02 
9.494000e+00 4.193820e-02 4.439054e-02 
9.495000e+00 4.255529e-02 4.502120e-02 
9.496000e+00 4.317194e-02 4.565141e-02 
9.497000e+00 4.378815e-02 4.628116e-02 
9.498000e+00 4.440391e-02 4.691044e-02 
9.499000e+00 4.501922e-02 4.753925e-02 
9.500000e+00 4.563407e-02 4.816758e-02 
9.501000e+00 4.624846e-02 4.879543e-02 
9.502000e+00 4.686237e-02 4.942278e-02 
9.503000e+00 4.747580e-02 5.004964e-02 
9.504000e+00 4.808875e-02 5.067600e-02 
9.505000e+00 4.870121e-02 5.130185e-02 
9.506000e+00 4.931318e-02 5.192718e-02 
9.507000e+00 4.992464e-02 5.255199e-02 
9.508000e+00 5.053559e-02 5.317627e-02 
9.509000e+00 5.114603e-02 5.380001e-02 
9.510000e+00 5.175595e-02 5.442322e-02 
9.511000e+00 5.236534e-02 5.504588e-02 
9.512000e+00 5.297420e-02 5.566798e-02 
9.513000e+00 5.358252e-02 5.628953e-02 
9.514000e+00 5.419029e-02 5.691051e-02 
9.515000e+00 5.479752e-02 5.753092e-02 
9.516000e+00 5.540419e-02 5.815075e-02 
9.517000e+00 5.601029e-02 5.877000e-02 
9.518000e+00 5.661583e-02 5.938866e-02 
9.519000e+00 5.722079e-02 6.000672e-02 
9.520000e+00 5.782518e-02 6.062418e-02 
9.521000e+00 5.842897e-02 6.124103e-02 
9.522000e+00 5.903217e-02 6.185726e-02 
9.523000e+00 5.963478e-02 6.247288e-02 
9.524000e+00 6.023678e-02 6.308787e-02 
9.525000e+00 6.083817e-02 6.370222e-02 
9.526000e+00 6.143894e-02 6.431594e-02 
9.527000e+00 6.203909e-02 6.492901e-02 
9.528000e+00 6.263862e-02 6.554143e-02 
9.529000e+00 6.323750e-02 6.615319e-02 
9.530000e+00 6.383575e-02 6.676429e-02 
9.531000e+00 6.443336e-02 6.737472e-02 
9.532000e+00 6.503031e-02 6.798448e-02 
9.533000e+00 6.562660e-02 6.859355e-02 
9.534000e+00 6.622223e-02 6.920193e-02 
9.535000e+00 6.681719e-02 6.980963e-02 
9.536000e+00 6.741147e-02 7.041662e-02 
9.537000e+00 6.800507e-02 7.102290e-02 
9.538000e+00 6.859799e-02 7.162848e-02 
9.539000e+00 6.919021e-02 7.223333e-02 
9.540000e+00 6.978174e-02 7.283747e-02 
9.541000e+00 7.037256e-02 7.344087e-02 
9.542000e+00 7.096267e-02 7.404354e-02 
9.543000e+00 7.155206e-02 7.464546e-02 
9.544000e+00 7.214073e-02 7.524664e-02 
9.545000e+00 7.272867e-02 7.584706e-02 
9.546000e+00 7.331588e-02 7.644673e-02 
9.547000e+00 7.390235e-02 7.704563e-02 
9.548000e+00 7.448807e-02 7.764376e-02 
9.549000e+00 7.507305e-02 7.824111e-02 
9.550000e+00 7.565726e-02 7.883768e-02 
9.551000e+00 7.624072e-02 7.943345e-02 
9.552000e+00 7.682340e-02 8.002844e-02 
9.553000e+00 7.740531e-02 8.062262e-02 
9.554000e+00 7.798644e-02 8.121600e-02 
9.555000e+00 7.856679e-02 8.180856e-02 
9.556000e+00 7.914635e-02 8.240031e-02 
9.557000e+00 7.972510e-02 8.299123e-02 
9.558000e+00 8.030306e-02 8.358132e-02 
9.559000e+00 8.088021e-02 8.417057e-02 
9.560000e+00 8.145654e-02 8.475899e-02 
9.561000e+00 8.203206e-02 8.534655e-02 
9.562000e+00 8.260675e-02 8.593326e-02 
9.563000e+00 8.318060e-02 8.651912e-02 
9.564000e+00 8.375363e-02 8.710411e-02 
9.565000e+00 8.432581e-02 8.768822e-02 
9.566000e+00 8.489714e-02 8.827146e-02 
9.567000e+00 8.546762e-02 8.885382e-02 
9.568000e+00 8.603724e-02 8.943529e-02 
9.569000e+00 8.660599e-02 9.001587e-02 
9.570000e+00 8.717388e-02 9.059555e-02 
9.571000e+00 8.774089e-02 9.117432e-02 
9.572000e+00 8.830702e-02 9.175218e-02 
9.573000e+00 8.887226e-02 9.232913e-02 
9.574000e+00 8.943661e-02 9.290515e-02 
9.575000e+00 9.000006e-02 9.348025e-02 
9.576000e+00 9.056261e-02 9.405441e-02 
9.577000e+00 9.112425e-02 9.462763e-02 
9.578000e+00 9.168498e-02 9.519991e-02 
9.579000e+00 9.224478e-02 9.577123e-02 
9.580000e+00 9.280366e-02 9.634161e-02 
9.581000e+00 9.336162e-02 9.691102e-02 
9.582000e+00 9.391863e-02 9.747946e-02 
9.583000e+00 9.447470e-02 9.804693e-02 
9.584000e+00 9.502983e-02 9.861342e-02 
9.585000e+00 9.558400e-02 9.917893e-02 
9.586000e+00 9.613722e-02 9.974344e-02 
9.587000e+00 9.668947e-02 1.003070e-01 
9.588000e+00 9.724075e-02 1.008695e-01 
9.589000e+00 9.779107e-02 1.014310e-01 
9.590000e+00 9.834040e-02 1.019915e-01 
9.591000e+00 9.888874e-02 1.025510e-01 
9.592000e+00 9.943610e-02 1.031095e-01 
9.593000e+00 9.998246e-02 1.036669e-01 
9.594000e+00 1.005278e-01 1.042233e-01 
9.595000e+00 1.010722e-01 1.047787e-01 
9.596000e+00 1.016155e-01 1.053330e-01 
9.597000e+00 1.021578e-01 1.058863e-01 
9.598000e+00 1.026991e-01 1.064385e-01 
9.599000e+00 1.032394e-01 1.069896e-01 
9.600000e+00 1.037787e-01 1.075397e-01 
9.601000e+00 1.043169e-01 1.080887e-01 
9.602000e+00 1.048540e-01 1.086367e-01 
9.603000e+00 1.053902e-01 1.091835e-01 
9.604000e+00 1.059252e-01 1.097293e-01 
9.605000e+00 1.064592e-01 1.102740e-01 
9.606000e+00 1.069922e-01 1.108176e-01 
9.607000e+00 1.075240e-01 1.113600e-01 
9.608000e+00 1.080548e-01 1.119014e-01 
9.609000e+00 1.085846e-01 1.124417e-01 
9.610000e+00 1.091132e-01 1.129808e-01 
9.611000e+00 1.096407e-01 1.135188e-01 
9.612000e+00 1.101672e-01 1.140557e-01 
9.613000e+00 1.106926e-01 1.145914e-01 
9.614000e+00 1.112168e-01 1.151260e-01 
9.615000e+00 1.117399e-01 1.156595e-01 
9.616000e+00 1.122620e-01 1.161918e-01 
9.617000e+00 1.127829e-01 1.167230e-01 
9.618000e+00 1.133027e-01 1.172530e-01 
9.619000e+00 1.138213e-01 1.177818e-01 
9.620000e+00 1.143388e-01 1.183094e-01 
9.621000e+00 1.148552e-01 1.188359e-01 
9.622000e+00 1.153704e-01 1.193612e-01 
9.623000e+00 1.158845e-01 1.198853e-01 
9.624000e+00 1.163974e-01 1.204083e-01 
9.625000e+00 1.169092e-01 1.209300e-01 
9.626000e+00 1.174198e-01 1.214505e-01 
9.627000e+00 1.179292e-01 1.219698e-01 
9.628000e+00 1.184375e-01 1.224879e-01 
9.629000e+00 1.189446e-01 1.230048e-01 
9.630000e+00 1.194505e-01 1.235205e-01 
9.631000e+00 1.199552e-01 1.240349e-01 
9.632000e+00 1.204587e-01 1.245481e-01 
9.633000e+00 1.209610e-01 1.250601e-01 
9.634000e+00 1.214621e-01 1.255708e-01 
9.635000e+00 1.219620e-01 1.260803e-01 
9.636000e+00 1.224607e-01 1.265885e-01 
9.637000e+00 1.229582e-01 1.270955e-01 
9.638000e+00 1.234544e-01 1.276012e-01 
9.639000e+00 1.239494e-01 1.281057e-01 
9.640000e+00 1.244432e-01 1.286088e-01 
9.641000e+00 1.249358e-01 1.291107e-01 
9.642000e+00 1.254271e-01 1.296114e-01 
9.643000e+00 1.259172e-01 1.301107e-01 
9.644000e+00 1.264060e-01 1.306087e-01 
9.645000e+00 1.268935e-01 1.311055e-01 
9.646000e+00 1.273798e-01 1.316009e-01 
9.647000e+00 1.278649e-01 1.320951e-01 
9.648000e+00 1.283486e-01 1.325879e-01 
9.649000e+00 1.288311e-01 1.330794e-01 
9.650000e+00 1.293123e-01 1.335696e-01 
9.651000e+00 1.297923e-01 1.340585e-01 
9.652000e+00 1.302709e-01 1.345461e-01 
9.653000e+00 1.307483e-01 1.350323e-01 
9.654000e+00 1.312243e-01 1.355172e-01 
9.655000e+00 1.316991e-01 1.360007e-01 
9.656000e+00 1.321725e-01 1.364829e-01 
9.657000e+00 1.326446e-01 1.369637e-01 
9.658000e+00 1.331155e-01 1.374432e-01 
9.659000e+00 1.335850e-01 1.379213e-01 
9.660000e+00 1.340531e-01 1.383981e-01 
9.661000e+00 1.345200e-01 1.388735e-01 
9.662000e+00 1.349855e-01 1.393475e-01 
9.663000e+00 1.354497e-01 1.398201e-01 
9.664000e+00 1.359125e-01 1.402914e-01 
9.665000e+00 1.363740e-01 1.407612e-01 
9.666000e+00 1.368341e-01 1.412297e-01 
9.667000e+00 1.372929e-01 1.416968e-01 
9.668000e+00 1.377503e-01 1.421624e-01 
9.669000e+00 1.382064e-01 1.426267e-01 
9.670000e+00 1.386611e-01 1.430896e-01 
9.671000e+00 1.391144e-01 1.435510e-01 
9.672000e+00 1.395664e-01 1.440110e-01 
9.673000e+00 1.400169e-01 1.444696e-01 
9.674000e+00 1.404661e-01 1.449268e-01 
9.675000e+00 1.409139e-01 1.453826e-01 
9.676000e+00 1.413603e-01 1.458369e-01 
9.677000e+00 1.418053e-01 1.462897e-01 
9.678000e+00 1.422489e-01 1.467411e-01 
9.679000e+00 1.426911e-01 1.471911e-01 
9.680000e+00 1.431319e-01 1.476396e-01 
9.681000e+00 1.435713e-01 1.480867e-01 
9.682000e+00 1.440092e-01 1.485323e-01 
9.683000e+00 1.444458e-01 1.489764e-01 
9.684000e+00 1.448809e-01 1.494191e-01 
9.685000e+00 1.453146e-01 1.498603e-01 
9.686000e+00 1.457468e-01 1.503000e-01 
9.687000e+00 1.461776e-01 1.507382e-01 
9.688000e+00 1.466070e-01 1.511749e-01 
9.689000e+00 1.470349e-01 1.516102e-01 
9.690000e+00 1.474614e-01 1.520439e-01 
9.691000e+00 1.478864e-01 1.524762e-01 
9.692000e+00 1.483099e-01 1.529070e-01 
9.693000e+00 1.487320e-01 1.533362e-01 
9.694000e+00 1.491526e-01 1.537639e-01 
9.695000e+00 1.495718e-01 1.541902e-01 
9.696000e+00 1.499895e-01 1.546149e-01 
9.697000e+00 1.504057e-01 1.550380e-01 
9.698000e+00 1.508204e-01 1.554597e-01 
9.699000e+00 1.512336e-01 1.558798e-01 
9.700000e+00 1.516454e-01 1.562984e-01 
9.701000e+00 1.520556e-01 1.567154e-01 
9.702000e+00 1.524644e-01 1.571309e-01 
9.703000e+00 1.528717e-01 1.575449e-01 
9.704000e+00 1.532774e-01 1.579573e-01 
9.705000e+00 1.536817e-01 1.583681e-01 
9.706000e+00 1.540844e-01 1.587774e-01 
9.707000e+00 1.544856e-01 1.591852e-01 
9.708000e+00 1.548853e-01 1.595913e-01 
9.709000e+00 1.552835e-01 1.599959e-01 
9.710000e+00 1.556801e-01 1.603990e-01 
9.711000e+00 1.560753e-01 1.608004e-01 
9.712000e+00 1.564688e-01 1.612003e-01 
9.713000e+00 1.568609e-01 1.615985e-01 
9.714000e+00 1.572514e-01 1.619952e-01 
9.715000e+00 1.576404e-01 1.623903e-01 
9.716000e+00 1.580278e-01 1.627839e-01 
9.717000e+00 1.584136e-01 1.631758e-01 
9.718000e+00 1.587980e-01 1.635661e-01 
9.719000e+00 1.591807e-01 1.639548e-01 
9.720000e+00 1.595619e-01 1.643419e-01 
9.721000e+00 1.599415e-01 1.647273e-01 
9.722000e+00 1.603196e-01 1.651112e-01 
9.723000e+00 1.606960e-01 1.654934e-01 
9.724000e+00 1.610710e-01 1.658740e-01 
9.725000e+00 1.614443e-01 1.662530e-01 
9.726000e+00 1.618160e-01 1.666304e-01 
9.727000e+00 1.621862e-01 1.670061e-01 
9.728000e+00 1.625548e-01 1.673802e-01 
9.729000e+00 1.629217e-01 1.677527e-01 
9.730000e+00 1.632871e-01 1.681235e-01 
9.731000e+00 1.636509e-01 1.684926e-01 
9.732000e+00 1.640131e-01 1.688601e-01 
9.733000e+00 1.643736e-01 1.692260e-01 
9.734000e+00 1.647326e-01 1.695901e-01 
9.735000e+00 1.650900e-01 1.699527e-01 
9.736000e+00 1.654457e-01 1.703135e-01 
9.737000e+00 1.657998e-01 1.706727e-01 
9.738000e+00 1.661523e-01 1.710303e-01 
9.739000e+00 1.665032e-01 1.713861e-01 
9.740000e+00 1.668524e-01 1.717403e-01 
9.741000e+00 1.672000e-01 1.720928e-01 
9.742000e+00 1.675460e-01 1.724436e-01 
9.743000e+00 1.678903e-01 1.727927e-01 
9.744000e+00 1.682330e-01 1.731402e-01 
9.745000e+00 1.685741e-01 1.734859e-01 
9.746000e+00 1.689135e-01 1.738299e-01 
9.747000e+00 1.692513e-01 1.741723e-01 
9.748000e+00 1.695874e-01 1.745129e-01 
9.749000e+00 1.699218e-01 1.748519e-01 
9.750000e+00 1.702546e-01 1.751891e-01 
9.751000e+00 1.705858e-01 1.755246e-01 
9.752000e+00 1.709152e-01 1.758584e-01 
9.753000e+00 1.712430e-01 1.761905e-01 
9.754000e+00 1.715692e-01 1.765209e-01 
9.755000e+00 1.718936e-01 1.768495e-01 
9.756000e+00 1.722164e-01 1.771765e-01 
9.757000e+00 1.725375e-01 1.775016e-01 
9.758000e+00 1.728570e-01 1.778251e-01 
9.759000e+00 1.731747e-01 1.781468e-01 
9.760000e+00 1.734907e-01 1.784668e-01 
9.761000e+00 1.738051e-01 1.787851e-01 
9.762000e+00 1.741178e-01 1.791016e-01 
9.763000e+00 1.744288e-01 1.794163e-01 
9.764000e+00 1.747380e-01 1.797293e-01 
9.765000e+00 1.750456e-01 1.800406e-01 
9.766000e+00 1.753515e-01 1.803501e-01 
9.767000e+00 1.756557e-01 1.806578e-01 
9.768000e+00 1.759581e-01 1.809638e-01 
9.769000e+00 1.762589e-01 1.812680e-01 
9.770000e+00 1.765579e-01 1.815705e-01 
9.771000e+00 1.768553e-01 1.818712e-01 
9.772000e+00 1.771509e-01 1.821701e-01 
9.773000e+00 1.774447e-01 1.824673e-01 
9.774000e+00 1.777369e-01 1.827626e-01 
9.775000e+00 1.780273e-01 1.830562e-01 
9.776000e+00 1.783160e-01 1.833481e-01 
9.777000e+00 1.786030e-01 1.836381e-01 
9.778000e+00 1.788883e-01 1.839263e-01 
9.779000e+00 1.791718e-01 1.842128e-01 
9.780000e+00 1.794535e-01 1.844975e-01 
9.781000e+00 1.797336e-01 1.847804e-01 
9.782000e+00 1.800119e-01 1.850614e-01 
9.783000e+00 1.802884e-01 1.853407e-01 
9.784000e+00 1.805632e-01 1.856182e-01 
9.785000e+00 1.808362e-01 1.858939e-01 
9.786000e+00 1.811075e-01 1.861678e-01 
9.787000e+00 1.813771e-01 1.864399e-01 
9.788000e+00 1.816449e-01 1.867101e-01 
9.789000e+00 1.819109e-01 1.869786e-01 
9.790000e+00 1.821751e-01 1.872452e-01 
9.791000e+00 1.824376e-01 1.875101e-01 
9.792000e+00 1.826984e-01 1.877731e-01 
9.793000e+00 1.829573e-01 1.880343e-01 
9.794000e+00 1.832145e-01 1.882936e-01 
9.795000e+00 1.834700e-01 1.885512e-01 
9.796000e+00 1.837236e-01 1.888069e-01 
9.797000e+00 1.839755e-01 1.890608e-01 
9.798000e+00 1.842256e-01 1.893128e-01 
9.799000e+00 1.844739e-01 1.895631e-01 
9.800000e+00 1.847204e-01 1.898114e-01 
9.801000e+00 1.849652e-01 1.900580e-01 
9.802000e+00 1.852082e-01 1.903027e-01 
9.803000e+00 1.854493e-01 1.905456e-01 
9.804000e+00 1.856887e-01 1.907866e-01 
9.805000e+00 1.859263e-01 1.910258e-01 
9.806000e+00 1.861621e-01 1.912631e-01 
9.807000e+00 1.863962e-01 1.914986e-01 
9.808000e+00 1.866284e-01 1.917323e-01 
9.809000e+00 1.868588e-01 1.919641e-01 
9.810000e+00 1.870874e-01 1.921940e-01 
9.811000e+00 1.873142e-01 1.924221e-01 
9.812000e+00 1.875392e-01 1.926483e-01 
9.813000e+00 1.877624e-01 1.928727e-01 
9.814000e+00 1.879838e-01 1.930952e-01 
9.815000e+00 1.882034e-01 1.933158e-01 
9.816000e+00 1.884212e-01 1.935346e-01 
9.817000e+00 1.886371e-01 1.937515e-01 
9.818000e+00 1.888513e-01 1.939665e-01 
9.819000e+00 1.890636e-01 1.941797e-01 
9.820000e+00 1.892741e-01 1.943910e-01 
9.821000e+00 1.894828e-01 1.946004e-01 
9.822000e+00 1.896897e-01 1.948080e-01 
9.823000e+00 1.898948e-01 1.950137e-01 
9.824000e+00 1.900980e-01 1.952174e-01 
9.825000e+00 1.902994e-01 1.954194e-01 
9.826000e+00 1.904990e-01 1.956194e-01 
9.827000e+00 1.906967e-01 1.958176e-01 
9.828000e+00 1.908926e-01 1.960138e-01 
9.829000e+00 1.910867e-01 1.962082e-01 
9.830000e+00 1.912790e-01 1.964007e-01 
9.831000e+00 1.914694e-01 1.965913e-01 
9.832000e+00 1.916580e-01 1.967800e-01 
9.833000e+00 1.918447e-01 1.969669e-01 
9.834000e+00 1.920296e-01 1.971518e-01 
9.835000e+00 1.922127e-01 1.973349e-01 
9.836000e+00 1.923939e-01 1.975160e-01 
9.837000e+00 1.925733e-01 1.976953e-01 
9.838000e+00 1.927509e-01 1.978726e-01 
9.839000e+00 1.929266e-01 1.980481e-01 
9.840000e+00 1.931004e-01 1.982216e-01 
9.841000e+00 1.932724e-01 1.983933e-01 
9.842000e+00 1.934426e-01 1.985630e-01 
9.843000e+00 1.936109e-01 1.987309e-01 
9.844000e+00 1.937774e-01 1.988968e-01 
9.845000e+00 1.939420e-01 1.990609e-01 
9.846000e+00 1.941048e-01 1.992230e-01 
9.847000e+00 1.942657e-01 1.993832e-01 
9.848000e+00 1.944247e-01 1.995416e-01 
9.849000e+00 1.945819e-01 1.996980e-01 
9.850000e+00 1.947372e-01 1.998525e-01 
9.851000e+00 1.948907e-01 2.000050e-01 
9.852000e+00 1.950423e-01 2.001557e-01 
9.853000e+00 1.951921e-01 2.003045e-01 
9.854000e+00 1.953400e-01 2.004513e-01 
9.855000e+00 1.954861e-01 2.005962e-01 
9.856000e+00 1.956302e-01 2.007393e-01 
9.857000e+00 1.957725e-01 2.008803e-01 
9.858000e+00 1.959130e-01 2.010195e-01 
9.859000e+00 1.960516e-01 2.011568e-01 
9.860000e+00 1.961883e-01 2.012921e-01 
9.861000e+00 1.963232e-01 2.014255e-01 
9.862000e+00 1.964561e-01 2.015570e-01 
9.863000e+00 1.965873e-01 2.016866e-01 
9.864000e+00 1.967165e-01 2.018142e-01 
9.865000e+00 1.968439e-01 2.019399e-01 
9.866000e+00 1.969694e-01 2.020637e-01 
9.867000e+00 1.970931e-01 2.021856e-01 
9.868000e+00 1.972148e-01 2.023055e-01 
9.869000e+00 1.973347e-01 2.024236e-01 
9.870000e+00 1.974527e-01 2.025397e-01 
9.871000e+00 1.975689e-01 2.026538e-01 
9.872000e+00 1.976832e-01 2.027661e-01 
9.873000e+00 1.977956e-01 2.028764e-01 
9.874000e+00 1.979061e-01 2.029847e-01 
9.875000e+00 1.980148e-01 2.030912e-01 
9.876000e+00 1.981215e-01 2.031957e-01 
9.877000e+00 1.982264e-01 2.032983e-01 
9.878000e+00 1.983295e-01 2.033989e-01 
9.879000e+00 1.984306e-01 2.034976e-01 
9.880000e+00 1.985299e-01 2.035944e-01 
9.881000e+00 1.986273e-01 2.036893e-01 
9.882000e+00 1.987228e-01 2.037822e-01 
9.883000e+00 1.988164e-01 2.038732e-01 
9.884000e+00 1.989082e-01 2.039623e-01 
9.885000e+00 1.989981e-01 2.040494e-01 
9.886000e+00 1.990861e-01 2.041346e-01 
9.887000e+00 1.991722e-01 2.042178e-01 
9.888000e+00 1.992564e-01 2.042991e-01 
9.889000e+00 1.993388e-01 2.043785e-01 
9.890000e+00 1.994192e-01 2.044560e-01 
9.891000e+00 1.994978e-01 2.045315e-01 
9.892000e+00 1.995745e-01 2.046051e-01 
9.893000e+00 1.996494e-01 2.046767e-01 
9.894000e+00 1.997223e-01 2.047464e-01 
9.895000e+00 1.997934e-01 2.048142e-01 
9.896000e+00 1.998626e-01 2.048800e-01 
9.897000e+00 1.999299e-01 2.049439e-01 
9.898000e+00 1.999953e-01 2.050059e-01 
9.899000e+00 2.000589e-01 2.050659e-01 
9.900000e+00 2.001205e-01 2.051240e-01 
9.901000e+00 2.001803e-01 2.051801e-01 
9.902000e+00 2.002382e-01 2.052343e-01 
9.903000e+00 2.002942e-01 2.052866e-01 
9.904000e+00 2.003484e-01 2.053370e-01 
9.905000e+00 2.004006e-01 2.053854e-01 
9.906000e+00 2.004510e-01 2.054318e-01 
9.907000e+00 2.004995e-01 2.054764e-01 
9.908000e+00 2.005461e-01 2.055190e-01 
9.909000e+00 2.005908e-01 2.055597e-01 
9.910000e+00 2.006337e-01 2.055984e-01 
9.911000e+00 2.006746e-01 2.056352e-01 
9.912000e+00 2.007137e-01 2.056700e-01 
9.913000e+00 2.007509e-01 2.057030e-01 
9.914000e+00 2.007863e-01 2.057340e-01 
9.915000e+00 2.008197e-01 2.057630e-01 
9.916000e+00 2.008513e-01 2.057902e-01 
9.917000e+00 2.008810e-01 2.058154e-01 
9.918000e+00 2.009088e-01 2.058386e-01 
9.919000e+00 2.009347e-01 2.058599e-01 
9.920000e+00 2.009588e-01 2.058793e-01 
9.921000e+00 2.009810e-01 2.058968e-01 
9.922000e+00 2.010013e-01 2.059123e-01 
9.923000e+00 2.010197e-01 2.059260e-01 
9.924000e+00 2.010363e-01 2.059376e-01 
9.925000e+00 2.010509e-01 2.059474e-01 
9.926000e+00 2.010637e-01 2.059552e-01 
9.927000e+00 2.010747e-01 2.059611e-01 
9.928000e+00 2.010837e-01 2.059650e-01 
9.929000e+00 2.010909e-01 2.059671e-01 
9.930000e+00 2.010962e-01 2.059672e-01 
9.931000e+00 2.010996e-01 2.059654e-01 
9.932000e+00 2.011012e-01 2.059616e-01 
9.933000e+00 2.011009e-01 2.059560e-01 
9.934000e+00 2.010987e-01 2.059484e-01 
9.935000e+00 2.010947e-01 2.059389e-01 
9.936000e+00 2.010888e-01 2.059274e-01 
9.937000e+00 2.010810e-01 2.059141e-01 
9.938000e+00 2.010713e-01 2.058988e-01 
9.939000e+00 2.010598e-01 2.058816e-01 
9.940000e+00 2.010464e-01 2.058625e-01 
9.941000e+00 2.010312e-01 2.058414e-01 
9.942000e+00 2.010141e-01 2.058185e-01 
9.943000e+00 2.009951e-01 2.057936e-01 
9.944000e+00 2.009742e-01 2.057668e-01 
9.945000e+00 2.009515e-01 2.057381e-01 
9.946000e+00 2.009270e-01 2.057075e-01 
9.947000e+00 2.009006e-01 2.056750e-01 
9.948000e+00 2.008723e-01 2.056405e-01 
9.949000e+00 2.008421e-01 2.056042e-01 
9.950000e+00 2.008101e-01 2.055659e-01 
9.951000e+00 2.007763e-01 2.055258e-01 
9.952000e+00 2.007406e-01 2.054837e-01 
9.953000e+00 2.007030e-01 2.054397e-01 
9.954000e+00 2.006636e-01 2.053938e-01 
9.955000e+00 2.006224e-01 2.053460e-01 
9.956000e+00 2.005792e-01 2.052963e-01 
9.957000e+00 2.005343e-01 2.052447e-01 
9.958000e+00 2.004875e-01 2.051912e-01 
9.959000e+00 2.004388e-01 2.051358e-01 
9.960000e+00 2.003883e-01 2.050785e-01 
9.961000e+00 2.003359e-01 2.050193e-01 
9.962000e+00 2.002817e-01 2.049582e-01 
9.963000e+00 2.002257e-01 2.048953e-01 
9.964000e+00 2.001678e-01 2.048304e-01 
9.965000e+00 2.001081e-01 2.047636e-01 
9.966000e+00 2.000465e-01 2.046949e-01 
9.967000e+00 1.999831e-01 2.046244e-01 
9.968000e+00 1.999179e-01 2.045519e-01 
9.969000e+00 1.998508e-01 2.044776e-01 
9.970000e+00 1.997819e-01 2.044014e-01 
9.971000e+00 1.997112e-01 2.043233e-01 
9.972000e+00 1.996386e-01 2.042433e-01 
9.973000e+00 1.995642e-01 2.041615e-01 
9.974000e+00 1.994880e-01 2.040777e-01 
9.975000e+00 1.994100e-01 2.039921e-01 
9.976000e+00 1.993301e-01 2.039046e-01 
9.977000e+00 1.992484e-01 2.038152e-01 
9.978000e+00 1.991649e-01 2.037240e-01 
9.979000e+00 1.990795e-01 2.036309e-01 
9.980000e+00 1.989924e-01 2.035359e-01 
9.981000e+00 1.989034e-01 2.034390e-01 
9.982000e+00 1.988126e-01 2.033403e-01 
9.983000e+00 1.987200e-01 2.032397e-01 
9.984000e+00 1.986256e-01 2.031373e-01 
9.985000e+00 1.985294e-01 2.030330e-01 
9.986000e+00 1.984313e-01 2.029268e-01 
9.987000e+00 1.983315e-01 2.028188e-01 
9.988000e+00 1.982298e-01 2.027089e-01 
9.989000e+00 1.981264e-01 2.025971e-01 
9.990000e+00 1.980211e-01 2.024835e-01 
9.991000e+00 1.979140e-01 2.023681e-01 
9.992000e+00 1.978052e-01 2.022508e-01 
9.993000e+00 1.976945e-01 2.021316e-01 
9.994000e+00 1.975821e-01 2.020107e-01 
9.995000e+00 1.974678e-01 2.018878e-01 
9.996000e+00 1.973518e-01 2.017631e-01 
9.997000e+00 1.972339e-01 2.016366e-01 
9.998000e+00 1.971143e-01 2.015083e-01 
9.999000e+00 1.969929e-01 2.013781e-01 
1.000000e+01 1.968697e-01 2.012461e-01 
1.000100e+01 1.967448e-01 2.011122e-01 
1.000200e+01 1.966180e-01 2.009765e-01 
1.000300e+01 1.964895e-01 2.008390e-01 
1.000400e+01 1.963592e-01 2.006997e-01 
1.000500e+01 1.962271e-01 2.005585e-01 
1.000600e+01 1.960932e-01 2.004155e-01 
1.000700e+01 1.959576e-01 2.002707e-01 
1.000800e+01 1.958202e-01 2.001241e-01 
1.000900e+01 1.956811e-01 1.999756e-01 
1.001000e+01 1.955401e-01 1.998254e-01 
1.001100e+01 1.953974e-01 1.996733e-01 
1.001200e+01 1.952530e-01 1.995194e-01 
1.001300e+01 1.951068e-01 1.993638e-01 
1.001400e+01 1.949588e-01 1.992063e-01 
1.001500e+01 1.948091e-01 1.990470e-01 
1.001600e+01 1.946576e-01 1.988859e-01 
1.001700e+01 1.945044e-01 1.987230e-01 
1.001800e+01 1.943495e-01 1.985583e-01 
1.001900e+01 1.941928e-01 1.983919e-01 
1.002000e+01 1.940343e-01 1.982236e-01 
1.002100e+01 1.938741e-01 1.980535e-01 
1.002200e+01 1.937122e-01 1.978817e-01 
1.002300e+01 1.935485e-01 1.977081e-01 
1.002400e+01 1.933831e-01 1.975327e-01 
1.002500e+01 1.932160e-01 1.973555e-01 
1.002600e+01 1.930472e-01 1.971765e-01 
1.002700e+01 1.928766e-01 1.969958e-01 
1.002800e+01 1.927043e-01 1.968133e-01 
1.002900e+01 1.925302e-01 1.966290e-01 
1.003000e+01 1.923545e-01 1.964430e-01 
1.003100e+01 1.921770e-01 1.962552e-01 
1.003200e+01 1.919978e-01 1.960656e-01 
1.003300e+01 1.918170e-01 1.958743e-01 
1.003400e+01 1.916344e-01 1.956812e-01 
1.003500e+01 1.914501e-01 1.954864e-01 
1.003600e+01 1.912640e-01 1.952898e-01 
1.003700e+01 1.910763e-01 1.950915e-01 
1.003800e+01 1.908869e-01 1.948914e-01 
1.003900e+01 1.906958e-01 1.946896e-01 
1.004000e+01 1.905030e-01 1.944861e-01 
1.004100e+01 1.903085e-01 1.942808e-01 
1.004200e+01 1.901123e-01 1.940737e-01 
1.004300e+01 1.899145e-01 1.938650e-01 
1.004400e+01 1.897149e-01 1.936545e-01 
1.004500e+01 1.895137e-01 1.934423e-01 
1.004600e+01 1.893108e-01 1.932283e-01 
1.004700e+01 1.891062e-01 1.930127e-01 
1.004800e+01 1.889000e-01 1.927953e-01 
1.004900e+01 1.886920e-01 1.925762e-01 
1.005000e+01 1.884824e-01 1.923554e-01 
1.005100e+01 1.882712e-01 1.921329e-01 
1.005200e+01 1.880583e-01 1.919087e-01 
1.005300e+01 1.878437e-01 1.916827e-01 
1.005400e+01 1.876275e-01 1.914551e-01 
1.005500e+01 1.874096e-01 1.912258e-01 
1.005600e+01 1.871900e-01 1.909948e-01 
1.005700e+01 1.869689e-01 1.907621e-01 
1.005800e+01 1.867460e-01 1.905277e-01 
1.005900e+01 1.865216e-01 1.902916e-01 
1.006000e+01 1.862955e-01 1.900538e-01 
1.006100e+01 1.860677e-01 1.898144e-01 
1.006200e+01 1.858383e-01 1.895733e-01 
1.006300e+01 1.856073e-01 1.893305e-01 
1.006400e+01 1.853747e-01 1.890860e-01 
1.006500e+01 1.851405e-01 1.888399e-01 
1.006600e+01 1.849046e-01 1.885921e-01 
1.006700e+01 1.846671e-01 1.883426e-01 
1.006800e+01 1.844280e-01 1.880915e-01 
1.006900e+01 1.841873e-01 1.878388e-01 
1.007000e+01 1.839449e-01 1.875843e-01 
1.007100e+01 1.837010e-01 1.873283e-01 
1.007200e+01 1.834555e-01 1.870706e-01 
1.007300e+01 1.832083e-01 1.868112e-01 
1.007400e+01 1.829596e-01 1.865502e-01 
1.007500e+01 1.827093e-01 1.862876e-01 
1.007600e+01 1.824574e-01 1.860233e-01 
1.007700e+01 1.822039e-01 1.857574e-01 
1.007800e+01 1.819488e-01 1.854899e-01 
1.007900e+01 1.816921e-01 1.852208e-01 
1.008000e+01 1.814339e-01 1.849500e-01 
1.008100e+01 1.811741e-01 1.846777e-01 
1.008200e+01 1.809127e-01 1.844037e-01 
1.008300e+01 1.806498e-01 1.841281e-01 
1.008400e+01 1.803853e-01 1.838509e-01 
1.008500e+01 1.801192e-01 1.835721e-01 
1.008600e+01 1.798516e-01 1.832917e-01 
1.008700e+01 1.795824e-01 1.830098e-01 
1.008800e+01 1.793117e-01 1.827262e-01 
1.008900e+01 1.790394e-01 1.824410e-01 
1.009000e+01 1.787656e-01 1.821543e-01 
1.009100e+01 1.784902e-01 1.818659e-01 
1.009200e+01 1.782133e-01 1.815760e-01 
1.009300e+01 1.779349e-01 1.812846e-01 
1.009400e+01 1.776549e-01 1.809915e-01 
1.009500e+01 1.773734e-01 1.806969e-01 
1.009600e+01 1.770904e-01 1.804007e-01 
1.009700e+01 1.768059e-01 1.801030e-01 
1.009800e+01 1.765198e-01 1.798037e-01 
1.009900e+01 1.762323e-01 1.795029e-01 
1.010000e+01 1.759432e-01 1.792005e-01 
1.010100e+01 1.756526e-01 1.788965e-01 
1.010200e+01 1.753605e-01 1.785911e-01 
1.010300e+01 1.750670e-01 1.782840e-01 
1.010400e+01 1.747719e-01 1.779755e-01 
1.010500e+01 1.744753e-01 1.776654e-01 
1.010600e+01 1.741773e-01 1.773538e-01 
1.010700e+01 1.738778e-01 1.770407e-01 
1.010800e+01 1.735768e-01 1.767260e-01 
1.010900e+01 1.732743e-01 1.764099e-01 
1.011000e+01 1.729703e-01 1.760922e-01 
1.011100e+01 1.726649e-01 1.757730e-01 
1.011200e+01 1.723580e-01 1.754524e-01 
1.011300e+01 1.720496e-01 1.751302e-01 
1.011400e+01 1.717398e-01 1.748065e-01 
1.011500e+01 1.714285e-01 1.744814e-01 
1.011600e+01 1.711158e-01 1.741547e-01 
1.011700e+01 1.708017e-01 1.738266e-01 
1.011800e+01 1.704860e-01 1.734969e-01 
1.011900e+01 1.701690e-01 1.731659e-01 
1.012000e+01 1.698505e-01 1.728333e-01 
1.012100e+01 1.695306e-01 1.724993e-01 
1.012200e+01 1.692092e-01 1.721638e-01 
1.012300e+01 1.688865e-01 1.718268e-01 
1.012400e+01 1.685623e-01 1.714884e-01 
1.012500e+01 1.682367e-01 1.711485e-01 
1.012600e+01 1.679097e-01 1.708072e-01 
1.012700e+01 1.675812e-01 1.704645e-01 
1.012800e+01 1.672514e-01 1.701203e-01 
1.012900e+01 1.669202e-01 1.697746e-01 
1.013000e+01 1.665875e-01 1.694276e-01 
1.013100e+01 1.662535e-01 1.690791e-01 
1.013200e+01 1.659181e-01 1.687291e-01 
1.013300e+01 1.655813e-01 1.683778e-01 
1.013400e+01 1.652431e-01 1.680251e-01 
1.013500e+01 1.649036e-01 1.676709e-01 
1.013600e+01 1.645626e-01 1.673153e-01 
1.013700e+01 1.642203e-01 1.669583e-01 
1.013800e+01 1.638767e-01 1.666000e-01 
1.013900e+01 1.635316e-01 1.662402e-01 
1.014000e+01 1.631853e-01 1.658790e-01 
1.014100e+01 1.628375e-01 1.655165e-01 
1.014200e+01 1.624884e-01 1.651526e-01 
1.014300e+01 1.621380e-01 1.647873e-01 
1.014400e+01 1.617862e-01 1.644206e-01 
1.014500e+01 1.614331e-01 1.640525e-01 
1.014600e+01 1.610787e-01 1.636831e-01 
1.014700e+01 1.607229e-01 1.633123e-01 
1.014800e+01 1.603658e-01 1.629402e-01 
1.014900e+01 1.600074e-01 1.625667e-01 
1.015000e+01 1.596477e-01 1.621919e-01 
1.015100e+01 1.592866e-01 1.618157e-01 
1.015200e+01 1.589243e-01 1.614382e-01 
1.015300e+01 1.585606e-01 1.610594e-01 
1.015400e+01 1.581957e-01 1.606792e-01 
1.015500e+01 1.578295e-01 1.602977e-01 
1.015600e+01 1.574619e-01 1.599148e-01 
1.015700e+01 1.570931e-01 1.595307e-01 
1.015800e+01 1.567230e-01 1.591452e-01 
1.015900e+01 1.563516e-01 1.587585e-01 
1.016000e+01 1.559789e-01 1.583704e-01 
1.016100e+01 1.556050e-01 1.579810e-01 
1.016200e+01 1.552298e-01 1.575904e-01 
1.016300e+01 1.548534e-01 1.571984e-01 
1.016400e+01 1.544757e-01 1.568051e-01 
1.016500e+01 1.540967e-01 1.564106e-01 
1.016600e+01 1.537165e-01 1.560148e-01 
1.016700e+01 1.533350e-01 1.556177e-01 
1.016800e+01 1.529524e-01 1.552194e-01 
1.016900e+01 1.525684e-01 1.548198e-01 
1.017000e+01 1.521833e-01 1.544189e-01 
1.017100e+01 1.517969e-01 1.540168e-01 
1.017200e+01 1.514093e-01 1.536134e-01 
1.017300e+01 1.510205e-01 1.532088e-01 
1.017400e+01 1.506304e-01 1.528029e-01 
1.017500e+01 1.502392e-01 1.523958e-01 
1.017600e+01 1.498467e-01 1.519875e-01 
1.017700e+01 1.494531e-01 1.515780e-01 
1.017800e+01 1.490582e-01 1.511672e-01 
1.017900e+01 1.486622e-01 1.507552e-01 
1.018000e+01 1.482650e-01 1.503420e-01 
1.018100e+01 1.478666e-01 1.499276e-01 
1.018200e+01 1.474670e-01 1.495119e-01 
1.018300e+01 1.470663e-01 1.490951e-01 
1.018400e+01 1.466643e-01 1.486771e-01 
1.018500e+01 1.462613e-01 1.482579e-01 
1.018600e+01 1.458570e-01 1.478375e-01 
1.018700e+01 1.454516e-01 1.474159e-01 
1.018800e+01 1.450451e-01 1.469932e-01 
1.018900e+01 1.446374e-01 1.465693e-01 
1.019000e+01 1.442286e-01 1.461442e-01 
1.019100e+01 1.438186e-01 1.457179e-01 
1.019200e+01 1.434075e-01 1.452905e-01 
1.019300e+01 1.429953e-01 1.448620e-01 
1.019400e+01 1.425819e-01 1.444323e-01 
1.019500e+01 1.421675e-01 1.440014e-01 
1.019600e+01 1.417519e-01 1.435694e-01 
1.019700e+01 1.413352e-01 1.431363e-01 
1.019800e+01 1.409174e-01 1.427021e-01 
1.019900e+01 1.404985e-01 1.422667e-01 
1.020000e+01 1.400785e-01 1.418302e-01 
1.020100e+01 1.396574e-01 1.413926e-01 
1.020200e+01 1.392353e-01 1.409539e-01 
1.020300e+01 1.388120e-01 1.405141e-01 
1.020400e+01 1.383877e-01 1.400732e-01 
1.020500e+01 1.379623e-01 1.396312e-01 
1.020600e+01 1.375359e-01 1.391881e-01 
1.020700e+01 1.371084e-01 1.387439e-01 
1.020800e+01 1.366798e-01 1.382987e-01 
1.020900e+01 1.362502e-01 1.378523e-01 
1.021000e+01 1.358195e-01 1.374049e-01 
1.021100e+01 1.353878e-01 1.369565e-01 
1.021200e+01 1.349550e-01 1.365069e-01 
1.021300e+01 1.345212e-01 1.360564e-01 
1.021400e+01 1.340864e-01 1.356047e-01 
1.021500e+01 1.336506e-01 1.351521e-01 
1.021600e+01 1.332137e-01 1.346983e-01 
1.021700e+01 1.327759e-01 1.342436e-01 
1.021800e+01 1.323370e-01 1.337878e-01 
1.021900e+01 1.318971e-01 1.333310e-01 
1.022000e+01 1.314562e-01 1.328732e-01 
1.022100e+01 1.310143e-01 1.324143e-01 
1.022200e+01 1.305715e-01 1.319545e-01 
1.022300e+01 1.301276e-01 1.314936e-01 
1.022400e+01 1.296828e-01 1.310318e-01 
1.022500e+01 1.292370e-01 1.305689e-01 
1.022600e+01 1.287902e-01 1.301051e-01 
1.022700e+01 1.283424e-01 1.296403e-01 
1.022800e+01 1.278937e-01 1.291745e-01 
1.022900e+01 1.274441e-01 1.287077e-01 
1.023000e+01 1.269935e-01 1.282400e-01 
1.023100e+01 1.265419e-01 1.277712e-01 
1.023200e+01 1.260894e-01 1.273016e-01 
1.023300e+01 1.256360e-01 1.268310e-01 
1.023400e+01 1.251816e-01 1.263594e-01 
1.023500e+01 1.247263e-01 1.258869e-01 
1.023600e+01 1.242701e-01 1.254134e-01 
1.023700e+01 1.238130e-01 1.249390e-01 
1.023800e+01 1.233549e-01 1.244637e-01 
1.023900e+01 1.228960e-01 1.239875e-01 
1.024000e+01 1.224361e-01 1.235103e-01 
1.024100e+01 1.219754e-01 1.230322e-01 
1.024200e+01 1.215137e-01 1.225532e-01 
1.024300e+01 1.210512e-01 1.220734e-01 
1.024400e+01 1.205878e-01 1.215926e-01 
1.024500e+01 1.201235e-01 1.211109e-01 
1.024600e+01 1.196584e-01 1.206283e-01 
1.024700e+01 1.191923e-01 1.201449e-01 
1.024800e+01 1.187255e-01 1.196606e-01 
1.024900e+01 1.182577e-01 1.191754e-01 
1.025000e+01 1.177891e-01 1.186893e-01 
1.025100e+01 1.173197e-01 1.182024e-01 
1.025200e+01 1.168494e-01 1.177146e-01 
1.025300e+01 1.163783e-01 1.172260e-01 
1.025400e+01 1.159063e-01 1.167365e-01 
1.025500e+01 1.154336e-01 1.162462e-01 
1.025600e+01 1.149600e-01 1.157550e-01 
1.025700e+01 1.144856e-01 1.152631e-01 
1.025800e+01 1.140103e-01 1.147703e-01 
1.025900e+01 1.135343e-01 1.142766e-01 
1.026000e+01 1.130575e-01 1.137822e-01 
1.026100e+01 1.125798e-01 1.132870e-01 
1.026200e+01 1.121014e-01 1.127909e-01 
1.026300e+01 1.116222e-01 1.122940e-01 
1.026400e+01 1.111422e-01 1.117964e-01 
1.026500e+01 1.106615e-01 1.112980e-01 
1.026600e+01 1.101799e-01 1.107988e-01 
1.026700e+01 1.096976e-01 1.102988e-01 
1.026800e+01 1.092146e-01 1.097980e-01 
1.026900e+01 1.087308e-01 1.092965e-01 
1.027000e+01 1.082462e-01 1.087942e-01 
1.027100e+01 1.077609e-01 1.082911e-01 
1.027200e+01 1.072748e-01 1.077873e-01 
1.027300e+01 1.067881e-01 1.072828e-01 
1.027400e+01 1.063005e-01 1.067775e-01 
1.027500e+01 1.058123e-01 1.062715e-01 
1.027600e+01 1.053233e-01 1.057647e-01 
1.027700e+01 1.048337e-01 1.052573e-01 
1.027800e+01 1.043433e-01 1.047491e-01 
1.027900e+01 1.038522e-01 1.042402e-01 
1.028000e+01 1.033604e-01 1.037306e-01 
1.028100e+01 1.028679e-01 1.032203e-01 
1.028200e+01 1.023748e-01 1.027092e-01 
1.028300e+01 1.018809e-01 1.021975e-01 
1.028400e+01 1.013864e-01 1.016851e-01 
1.028500e+01 1.008912e-01 1.011721e-01 
1.028600e+01 1.003953e-01 1.006583e-01 
1.028700e+01 9.989880e-02 1.001439e-01 
1.028800e+01 9.940161e-02 9.962881e-02 
1.028900e+01 9.890377e-02 9.911307e-02 
1.029000e+01 9.840528e-02 9.859667e-02 
1.029100e+01 9.790615e-02 9.807962e-02 
1.029200e+01 9.740639e-02 9.756193e-02 
1.029300e+01 9.690599e-02 9.704360e-02 
1.029400e+01 9.640496e-02 9.652463e-02 
1.029500e+01 9.590332e-02 9.600504e-02 
1.029600e+01 9.540106e-02 9.548483e-02 
1.029700e+01 9.489818e-02 9.496400e-02 
1.029800e+01 9.439471e-02 9.444256e-02 
1.029900e+01 9.389063e-02 9.392051e-02 
1.030000e+01 9.338595e-02 9.339786e-02 
1.030100e+01 9.288069e-02 9.287462e-02 
1.030200e+01 9.237484e-02 9.235079e-02 
1.030300e+01 9.186842e-02 9.182637e-02 
1.030400e+01 9.136142e-02 9.130137e-02 
1.030500e+01 9.085385e-02 9.077580e-02 
1.030600e+01 9.034571e-02 9.024967e-02 
1.030700e+01 8.983702e-02 8.972297e-02 
1.030800e+01 8.932777e-02 8.919571e-02 
1.030900e+01 8.881798e-02 8.866790e-02 
1.031000e+01 8.830764e-02 8.813954e-02 
1.031100e+01 8.779677e-02 8.761065e-02 
1.031200e+01 8.728537e-02 8.708122e-02 
1.031300e+01 8.677343e-02 8.655125e-02 
1.031400e+01 8.626098e-02 8.602077e-02 
1.031500e+01 8.574801e-02 8.548976e-02 
1.031600e+01 8.523452e-02 8.495824e-02 
1.031700e+01 8.472054e-02 8.442622e-02 
1.031800e+01 8.420605e-02 8.389369e-02 
1.031900e+01 8.369106e-02 8.336066e-02 
1.032000e+01 8.317559e-02 8.282714e-02 
1.032100e+01 8.265963e-02 8.229313e-02 
1.032200e+01 8.214319e-02 8.175865e-02 
1.032300e+01 8.162627e-02 8.122368e-02 
1.032400e+01 8.110889e-02 8.068825e-02 
1.032500e+01 8.059104e-02 8.015235e-02 
1.032600e+01 8.007274e-02 7.961600e-02 
1.032700e+01 7.955398e-02 7.907919e-02 
1.032800e+01 7.903477e-02 7.854193e-02 
1.032900e+01 7.851512e-02 7.800423e-02 
1.033000e+01 7.799503e-02 7.746609e-02 
1.033100e+01 7.747451e-02 7.692752e-02 
1.033200e+01 7.695356e-02 7.638852e-02 
1.033300e+01 7.643219e-02 7.584910e-02 
1.033400e+01 7.591040e-02 7.530927e-02 
1.033500e+01 7.538821e-02 7.476903e-02 
1.033600e+01 7.486560e-02 7.422838e-02 
1.033700e+01 7.434260e-02 7.368733e-02 
1.033800e+01 7.381920e-02 7.314589e-02 
1.033900e+01 7.329541e-02 7.260406e-02 
1.034000e+01 7.277123e-02 7.206184e-02 
1.034100e+01 7.224667e-02 7.151925e-02 
1.034200e+01 7.172174e-02 7.097629e-02 
1.034300e+01 7.119644e-02 7.043296e-02 
1.034400e+01 7.067078e-02 6.988928e-02 
1.034500e+01 7.014476e-02 6.934523e-02 
1.034600e+01 6.961838e-02 6.880084e-02 
1.034700e+01 6.909166e-02 6.825610e-02 
1.034800e+01 6.856459e-02 6.771102e-02 
1.034900e+01 6.803719e-02 6.716560e-02 
1.035000e+01 6.750945e-02 6.661986e-02 
1.035100e+01 6.698139e-02 6.607380e-02 
1.035200e+01 6.645300e-02 6.552742e-02 
1.035300e+01 6.592430e-02 6.498073e-02 
1.035400e+01 6.539529e-02 6.443373e-02 
1.035500e+01 6.486597e-02 6.388643e-02 
1.035600e+01 6.433635e-02 6.333883e-02 
1.035700e+01 6.380643e-02 6.279095e-02 
1.035800e+01 6.327622e-02 6.224278e-02 
1.035900e+01 6.274573e-02 6.169433e-02 
1.036000e+01 6.221496e-02 6.114560e-02 
1.036100e+01 6.168391e-02 6.059661e-02 
1.036200e+01 6.115260e-02 6.004736e-02 
1.036300e+01 6.062102e-02 5.949784e-02 
1.036400e+01 6.008918e-02 5.894808e-02 
1.036500e+01 5.955709e-02 5.839807e-02 
1.036600e+01 5.902475e-02 5.784782e-02 
1.036700e+01 5.849216e-02 5.729733e-02 
1.036800e+01 5.795934e-02 5.674661e-02 
1.036900e+01 5.742629e-02 5.619567e-02 
1.037000e+01 5.689300e-02 5.564451e-02 
1.037100e+01 5.635950e-02 5.509313e-02 
1.037200e+01 5.582578e-02 5.454155e-02 
1.037300e+01 5.529185e-02 5.398976e-02 
1.037400e+01 5.475771e-02 5.343777e-02 
1.037500e+01 5.422337e-02 5.288560e-02 
1.037600e+01 5.368883e-02 5.233323e-02 
1.037700e+01 5.315410e-02 5.178068e-02 
1.037800e+01 5.261919e-02 5.122796e-02 
1.037900e+01 5.208410e-02 5.067507e-02 
1.038000e+01 5.154883e-02 5.012201e-02 
1.038100e+01 5.101339e-02 4.956879e-02 
1.038200e+01 5.047779e-02 4.901542e-02 
1.038300e+01 4.994202e-02 4.846190e-02 
1.038400e+01 4.940611e-02 4.790824e-02 
1.038500e+01 4.887004e-02 4.735443e-02 
1.038600e+01 4.833383e-02 4.680050e-02 
1.038700e+01 4.779748e-02 4.624643e-02 
1.038800e+01 4.726100e-02 4.569225e-02 
1.038900e+01 4.672439e-02 4.513794e-02 
1.039000e+01 4.618765e-02 4.458353e-02 
1.039100e+01 4.565080e-02 4.402901e-02 
1.039200e+01 4.511384e-02 4.347439e-02 
1.039300e+01 4.457676e-02 4.291967e-02 
1.039400e+01 4.403959e-02 4.236487e-02 
1.039500e+01 4.350232e-02 4.180998e-02 
1.039600e+01 4.296495e-02 4.125501e-02 
1.039700e+01 4.242750e-02 4.069996e-02 
1.039800e+01 4.188996e-02 4.014485e-02 
1.039900e+01 4.135235e-02 3.958968e-02 
1.040000e+01 4.081467e-02 3.903445e-02 
1.040100e+01 4.027692e-02 3.847916e-02 
1.040200e+01 3.973912e-02 3.792383e-02 
1.040300e+01 3.920125e-02 3.736845e-02 
1.040400e+01 3.866333e-02 3.681304e-02 
1.040500e+01 3.812537e-02 3.625760e-02 
1.040600e+01 3.758737e-02 3.570214e-02 
1.040700e+01 3.704933e-02 3.514665e-02 
1.040800e+01 3.651126e-02 3.459114e-02 
1.040900e+01 3.597317e-02 3.403563e-02 
1.041000e+01 3.543505e-02 3.348011e-02 
1.041100e+01 3.489692e-02 3.292460e-02 
1.041200e+01 3.435878e-02 3.236909e-02 
1.041300e+01 3.382064e-02 3.181359e-02 
1.041400e+01 3.328249e-02 3.125810e-02 
1.041500e+01 3.274435e-02 3.070264e-02 
1.041600e+01 3.220622e-02 3.014721e-02 
1.041700e+01 3.166811e-02 2.959181e-02 
1.041800e+01 3.113002e-02 2.903644e-02 
1.041900e+01 3.059195e-02 2.848112e-02 
1.042000e+01 3.005391e-02 2.792585e-02 
1.042100e+01 2.951591e-02 2.737063e-02 
1.042200e+01 2.897795e-02 2.681547e-02 
1.042300e+01 2.844004e-02 2.626037e-02 
1.042400e+01 2.790218e-02 2.570535e-02 
1.042500e+01 2.736437e-02 2.515039e-02 
1.042600e+01 2.682662e-02 2.459552e-02 
1.042700e+01 2.628894e-02 2.404073e-02 
1.042800e+01 2.575133e-02 2.348603e-02 
1.042900e+01 2.521380e-02 2.293143e-02 
1.043000e+01 2.467634e-02 2.237692e-02 
1.043100e+01 2.413898e-02 2.182253e-02 
1.043200e+01 2.360170e-02 2.126824e-02 
1.043300e+01 2.306452e-02 2.071407e-02 
1.043400e+01 2.252745e-02 2.016002e-02 
1.043500e+01 2.199047e-02 1.960609e-02 
1.043600e+01 2.145361e-02 1.905230e-02 
1.043700e+01 2.091687e-02 1.849865e-02 
1.043800e+01 2.038024e-02 1.794513e-02 
1.043900e+01 1.984374e-02 1.739177e-02 
1.044000e+01 1.930738e-02 1.683855e-02 
1.044100e+01 1.877115e-02 1.628550e-02 
1.044200e+01 1.823506e-02 1.573260e-02 
1.044300e+01 1.769911e-02 1.517987e-02 
1.044400e+01 1.716332e-02 1.462732e-02 
1.044500e+01 1.662768e-02 1.407494e-02 
1.044600e+01 1.609220e-02 1.352275e-02 
1.044700e+01 1.555689e-02 1.297074e-02 
1.044800e+01 1.502175e-02 1.241893e-02 
1.044900e+01 1.448678e-02 1.186731e-02 
1.045000e+01 1.395199e-02 1.131590e-02 
1.045100e+01 1.341739e-02 1.076470e-02 
1.045200e+01 1.288298e-02 1.021371e-02 
1.045300e+01 1.234876e-02 9.662937e-03 
1.045400e+01 1.181475e-02 9.112389e-03 
1.045500e+01 1.128093e-02 8.562069e-03 
1.045600e+01 1.074733e-02 8.011982e-03 
1.045700e+01 1.021394e-02 7.462135e-03 
1.045800e+01 9.680773e-03 6.912530e-03 
1.045900e+01 9.147827e-03 6.363175e-03 
1.046000e+01 8.615110e-03 5.814073e-03 
1.046100e+01 8.082627e-03 5.265229e-03 
1.046200e+01 7.550383e-03 4.716649e-03 
1.046300e+01 7.018382e-03 4.168338e-03 
1.046400e+01 6.486628e-03 3.620301e-03 
1.046500e+01 5.955128e-03 3.072541e-03 
1.046600e+01 5.423885e-03 2.525066e-03 
1.046700e+01 4.892905e-03 1.977879e-03 
1.046800e+01 4.362192e-03 1.430985e-03 
1.046900e+01 3.831751e-03 8.843897e-04 
1.047000e+01 3.301587e-03 3.380977e-04 
1.047100e+01 2.771704e-03 -2.078860e-04 
1.047200e+01 2.242107e-03 -7.535567e-04 
1.047300e+01 1.712802e-03 -1.298909e-03 
1.047400e+01 1.183792e-03 -1.843939e-03 
1.047500e+01 6.550823e-04 -2.388641e-03 
1.047600e+01 1.266780e-04 -2.933010e-03 
1.047700e+01 -4.014164e-04 -3.477041e-03 
1.047800e+01 -9.291962e-04 -4.020730e-03 
1.047900e+01 -1.456657e-03 -4.564071e-03 
1.048000e+01 -1.983794e-03 -5.107061e-03 
1.048100e+01 -2.510602e-03 -5.649693e-03 
1.048200e+01 -3.037076e-03 -6.191963e-03 
1.048300e+01 -3.563213e-03 -6.733867e-03 
1.048400e+01 -4.089007e-03 -7.275399e-03 
1.048500e+01 -4.614455e-03 -7.816555e-03 
1.048600e+01 -5.139550e-03 -8.357329e-03 
1.048700e+01 -5.664288e-03 -8.897718e-03 
1.048800e+01 -6.188666e-03 -9.437716e-03 
1.048900e+01 -6.712678e-03 -9.977318e-03 
1.049000e+01 -7.236319e-03 -1.051652e-02 
1.049100e+01 -7.759586e-03 -1.105532e-02 
1.049200e+01 -8.282473e-03 -1.159370e-02 
1.049300e+01 -8.804976e-03 -1.213168e-02 
1.049400e+01 -9.327090e-03 -1.266923e-02 
1.049500e+01 -9.848811e-03 -1.320636e-02 
1.049600e+01 -1.037013e-02 -1.374306e-02 
1.049700e+01 -1.089106e-02 -1.427933e-02 
1.049800e+01 -1.141157e-02 -1.481516e-02 
1.049900e+01 -1.193167e-02 -1.535054e-02 
1.050000e+01 -1.245136e-02 -1.588548e-02 
1.050100e+01 -1.297063e-02 -1.641997e-02 
1.050200e+01 -1.348947e-02 -1.695400e-02 
1.050300e+01 -1.400788e-02 -1.748756e-02 
1.050400e+01 -1.452586e-02 -1.802067e-02 
1.050500e+01 -1.504340e-02 -1.855330e-02 
1.050600e+01 -1.556050e-02 -1.908545e-02 
1.050700e+01 -1.607715e-02 -1.961713e-02 
1.050800e+01 -1.659335e-02 -2.014832e-02 
1.050900e+01 -1.710909e-02 -2.067902e-02 
1.051000e+01 -1.762437e-02 -2.120923e-02 
1.051100e+01 -1.813919e-02 -2.173894e-02 
1.051200e+01 -1.865353e-02 -2.226814e-02 
1.051300e+01 -1.916741e-02 -2.279684e-02 
1.051400e+01 -1.968080e-02 -2.332503e-02 
1.051500e+01 -2.019372e-02 -2.385270e-02 
1.051600e+01 -2.070614e-02 -2.437985e-02 
1.051700e+01 -2.121808e-02 -2.490647e-02 
1.051800e+01 -2.172952e-02 -2.543257e-02 
1.051900e+01 -2.224046e-02 -2.595812e-02 
1.052000e+01 -2.275089e-02 -2.648314e-02 
1.052100e+01 -2.326082e-02 -2.700762e-02 
1.052200e+01 -2.377023e-02 -2.753155e-02 
1.052300e+01 -2.427913e-02 -2.805492e-02 
1.052400e+01 -2.478751e-02 -2.857774e-02 
1.052500e+01 -2.529535e-02 -2.910000e-02 
1.052600e+01 -2.580267e-02 -2.962169e-02 
1.052700e+01 -2.630946e-02 -3.014281e-02 
1.052800e+01 -2.681571e-02 -3.066336e-02 
1.052900e+01 -2.732141e-02 -3.118333e-02 
1.053000e+01 -2.782657e-02 -3.170271e-02 
1.053100e+01 -2.833117e-02 -3.222150e-02 
1.053200e+01 -2.883522e-02 -3.273971e-02 
1.053300e+01 -2.933871e-02 -3.325732e-02 
1.053400e+01 -2.984164e-02 -3.377432e-02 
1.053500e+01 -3.034400e-02 -3.429072e-02 
1.053600e+01 -3.084578e-02 -3.480651e-02 
1.053700e+01 -3.134699e-02 -3.532169e-02 
1.053800e+01 -3.184762e-02 -3.583625e-02 
1.053900e+01 -3.234767e-02 -3.635019e-02 
1.054000e+01 -3.284712e-02 -3.686350e-02 
1.054100e+01 -3.334599e-02 -3.737618e-02 
1.054200e+01 -3.384425e-02 -3.788822e-02 
1.054300e+01 -3.434192e-02 -3.839963e-02 
1.054400e+01 -3.483898e-02 -3.891039e-02 
1.054500e+01 -3.533543e-02 -3.942050e-02 
1.054600e+01 -3.583127e-02 -3.992996e-02 
1.054700e+01 -3.632649e-02 -4.043877e-02 
1.054800e+01 -3.682109e-02 -4.094691e-02 
1.054900e+01 -3.731506e-02 -4.145439e-02 
1.055000e+01 -3.780841e-02 -4.196120e-02 
1.055100e+01 -3.830112e-02 -4.246734e-02 
1.055200e+01 -3.879319e-02 -4.297280e-02 
1.055300e+01 -3.928462e-02 -4.347758e-02 
1.055400e+01 -3.977541e-02 -4.398168e-02 
1.055500e+01 -4.026555e-02 -4.448508e-02 
1.055600e+01 -4.075503e-02 -4.498779e-02 
1.055700e+01 -4.124386e-02 -4.548981e-02 
1.055800e+01 -4.173202e-02 -4.599112e-02 
1.055900e+01 -4.221952e-02 -4.649172e-02 
1.056000e+01 -4.270635e-02 -4.699162e-02 
1.056100e+01 -4.319251e-02 -4.749080e-02 
1.056200e+01 -4.367800e-02 -4.798927e-02 
1.056300e+01 -4.416280e-02 -4.848701e-02 
1.056400e+01 -4.464691e-02 -4.898402e-02 
1.056500e+01 -4.513034e-02 -4.948031e-02 
1.056600e+01 -4.561308e-02 -4.997586e-02 
1.056700e+01 -4.609512e-02 -5.047068e-02 
1.056800e+01 -4.657646e-02 -5.096475e-02 
1.056900e+01 -4.705710e-02 -5.145808e-02 
1.057000e+01 -4.753702e-02 -5.195066e-02 
1.057100e+01 -4.801624e-02 -5.244248e-02 
1.057200e+01 -4.849475e-02 -5.293355e-02 
1.057300e+01 -4.897253e-02 -5.342385e-02 
1.057400e+01 -4.944959e-02 -5.391339e-02 
1.057500e+01 -4.992593e-02 -5.440216e-02 
1.057600e+01 -5.040153e-02 -5.489016e-02 
1.057700e+01 -5.087641e-02 -5.537738e-02 
1.057800e+01 -5.135054e-02 -5.586382e-02 
1.057900e+01 -5.182393e-02 -5.634948e-02 
1.058000e+01 -5.229658e-02 -5.683434e-02 
1.058100e+01 -5.276848e-02 -5.731842e-02 
1.058200e+01 -5.323963e-02 -5.780170e-02 
1.058300e+01 -5.371002e-02 -5.828418e-02 
1.058400e+01 -5.417966e-02 -5.876586e-02 
1.058500e+01 -5.464853e-02 -5.924673e-02 
1.058600e+01 -5.511663e-02 -5.972678e-02 
1.058700e+01 -5.558397e-02 -6.020603e-02 
1.058800e+01 -5.605053e-02 -6.068445e-02 
1.058900e+01 -5.651631e-02 -6.116206e-02 
1.059000e+01 -5.698131e-02 -6.163883e-02 
1.059100e+01 -5.744553e-02 -6.211478e-02 
1.059200e+01 -5.790896e-02 -6.258990e-02 
1.059300e+01 -5.837160e-02 -6.306418e-02 
1.059400e+01 -5.883345e-02 -6.353762e-02 
1.059500e+01 -5.929449e-02 -6.401021e-02 
1.059600e+01 -5.975474e-02 -6.448196e-02 
1.059700e+01 -6.021417e-02 -6.495286e-02 
1.059800e+01 -6.067280e-02 -6.542290e-02 
1.059900e+01 -6.113062e-02 -6.589208e-02 
1.060000e+01 -6.158762e-02 -6.636040e-02 
1.060100e+01 -6.204381e-02 -6.682786e-02 
1.060200e+01 -6.249917e-02 -6.729445e-02 
1.060300e+01 -6.295370e-02 -6.776016e-02 
1.060400e+01 -6.340741e-02 -6.822500e-02 
1.060500e+01 -6.386028e-02 -6.868896e-02 
1.060600e+01 -6.431232e-02 -6.915204e-02 
1.060700e+01 -6.476352e-02 -6.961423e-02 
1.060800e+01 -6.521387e-02 -7.007554e-02 
1.060900e+01 -6.566338e-02 -7.053595e-02 
1.061000e+01 -6.611204e-02 -7.099546e-02 
1.061100e+01 -6.655985e-02 -7.145407e-02 
1.061200e+01 -6.700680e-02 -7.191178e-02 
1.061300e+01 -6.745289e-02 -7.236858e-02 
1.061400e+01 -6.789812e-02 -7.282447e-02 
1.061500e+01 -6.834249e-02 -7.327945e-02 
1.061600e+01 -6.878599e-02 -7.373352e-02 
1.061700e+01 -6.922861e-02 -7.418666e-02 
1.061800e+01 -6.967036e-02 -7.463888e-02 
1.061900e+01 -7.011123e-02 -7.509017e-02 
1.062000e+01 -7.055122e-02 -7.554053e-02 
1.062100e+01 -7.099032e-02 -7.598996e-02 
1.062200e+01 -7.142854e-02 -7.643845e-02 
1.062300e+01 -7.186587e-02 -7.688601e-02 
1.062400e+01 -7.230230e-02 -7.733262e-02 
1.062500e+01 -7.273783e-02 -7.777828e-02 
1.062600e+01 -7.317247e-02 -7.822300e-02 
1.062700e+01 -7.360620e-02 -7.866676e-02 
1.062800e+01 -7.403903e-02 -7.910957e-02 
1.062900e+01 -7.447094e-02 -7.955141e-02 
1.063000e+01 -7.490194e-02 -7.999230e-02 
1.063100e+01 -7.533203e-02 -8.043222e-02 
1.063200e+01 -7.576120e-02 -8.087117e-02 
1.063300e+01 -7.618945e-02 -8.130915e-02 
1.063400e+01 -7.661677e-02 -8.174616e-02 
1.063500e+01 -7.704317e-02 -8.218219e-02 
1.063600e+01 -7.746863e-02 -8.261724e-02 
1.063700e+01 -7.789316e-02 -8.305130e-02 
1.063800e+01 -7.831676e-02 -8.348438e-02 
1.063900e+01 -7.873942e-02 -8.391647e-02 
1.064000e+01 -7.916113e-02 -8.434756e-02 
1.064100e+01 -7.958190e-02 -8.477767e-02 
1.064200e+01 -8.000172e-02 -8.520677e-02 
1.064300e+01 -8.042059e-02 -8.563487e-02 
1.064400e+01 -8.083851e-02 -8.606196e-02 
1.064500e+01 -8.125547e-02 -8.648805e-02 
1.064600e+01 -8.167147e-02 -8.691313e-02 
1.064700e+01 -8.208651e-02 -8.733719e-02 
1.064800e+01 -8.250059e-02 -8.776024e-02 
1.064900e+01 -8.291369e-02 -8.818227e-02 
1.065000e+01 -8.332583e-02 -8.860328e-02 
1.065100e+01 -8.373699e-02 -8.902326e-02 
1.065200e+01 -8.414718e-02 -8.944222e-02 
1.065300e+01 -8.455639e-02 -8.986014e-02 
1.065400e+01 -8.496462e-02 -9.027703e-02 
1.065500e+01 -8.537186e-02 -9.069289e-02 
1.065600e+01 -8.577812e-02 -9.110771e-02 
1.065700e+01 -8.618339e-02 -9.152148e-02 
1.065800e+01 -8.658766e-02 -9.193421e-02 
1.065900e+01 -8.699094e-02 -9.234590e-02 
1.066000e+01 -8.739323e-02 -9.275653e-02 
1.066100e+01 -8.779451e-02 -9.316611e-02 
1.066200e+01 -8.819479e-02 -9.357464e-02 
1.066300e+01 -8.859407e-02 -9.398211e-02 
1.066400e+01 -8.899234e-02 -9.438852e-02 
1.066500e+01 -8.938959e-02 -9.479386e-02 
1.066600e+01 -8.978584e-02 -9.519814e-02 
1.066700e+01 -9.018107e-02 -9.560136e-02 
1.066800e+01 -9.057528e-02 -9.600350e-02 
1.066900e+01 -9.096847e-02 -9.640456e-02 
1.067000e+01 -9.136064e-02 -9.680456e-02 
1.067100e+01 -9.175179e-02 -9.720347e-02 
1.067200e+01 -9.214190e-02 -9.760130e-02 
1.067300e+01 -9.253099e-02 -9.799805e-02 
1.067400e+01 -9.291904e-02 -9.839371e-02 
1.067500e+01 -9.330606e-02 -9.878828e-02 
1.067600e+01 -9.369204e-02 -9.918176e-02 
1.067700e+01 -9.407699e-02 -9.957415e-02 
1.067800e+01 -9.446089e-02 -9.996544e-02 
1.067900e+01 -9.484374e-02 -1.003556e-01 
1.068000e+01 -9.522555e-02 -1.007447e-01 
1.068100e+01 -9.560631e-02 -1.011327e-01 
1.068200e+01 -9.598601e-02 -1.015196e-01 
1.068300e+01 -9.636467e-02 -1.019054e-01 
1.068400e+01 -9.674226e-02 -1.022900e-01 
1.068500e+01 -9.711880e-02 -1.026736e-01 
1.068600e+01 -9.749428e-02 -1.030560e-01 
1.068700e+01 -9.786870e-02 -1.034373e-01 
1.068800e+01 -9.824205e-02 -1.038175e-01 
1.068900e+01 -9.861433e-02 -1.041966e-01 
1.069000e+01 -9.898554e-02 -1.045746e-01 
1.069100e+01 -9.935568e-02 -1.049514e-01 
1.069200e+01 -9.972475e-02 -1.053271e-01 
1.069300e+01 -1.000927e-01 -1.057017e-01 
1.069400e+01 -1.004597e-01 -1.060751e-01 
1.069500e+01 -1.008255e-01 -1.064474e-01 
1.069600e+01 -1.011902e-01 -1.068186e-01 
1.069700e+01 -1.015539e-01 -1.071886e-01 
1.069800e+01 -1.019165e-01 -1.075575e-01 
1.069900e+01 -1.022780e-01 -1.079252e-01 
1.070000e+01 -1.026384e-01 -1.082918e-01 
1.070100e+01 -1.029977e-01 -1.086572e-01 
1.070200e+01 -1.033559e-01 -1.090215e-01 
1.070300e+01 -1.037130e-01 -1.093846e-01 
1.070400e+01 -1.040690e-01 -1.097466e-01 
1.070500e+01 -1.044239e-01 -1.101075e-01 
1.070600e+01 -1.047778e-01 -1.104671e-01 
1.070700e+01 -1.051305e-01 -1.108256e-01 
1.070800e+01 -1.054821e-01 -1.111830e-01 
1.070900e+01 -1.058326e-01 -1.115391e-01 
1.071000e+01 -1.061819e-01 -1.118942e-01 
1.071100e+01 -1.065302e-01 -1.122480e-01 
1.071200e+01 -1.068774e-01 -1.126007e-01 
1.071300e+01 -1.072234e-01 -1.129522e-01 
1.071400e+01 -1.075683e-01 -1.133025e-01 
1.071500e+01 -1.079121e-01 -1.136517e-01 
1.071600e+01 -1.082548e-01 -1.139996e-01 
1.071700e+01 -1.085964e-01 -1.143464e-01 
1.071800e+01 -1.089368e-01 -1.146920e-01 
1.071900e+01 -1.092761e-01 -1.150365e-01 
1.072000e+01 -1.096143e-01 -1.153797e-01 
1.072100e+01 -1.099513e-01 -1.157217e-01 
1.072200e+01 -1.102872e-01 -1.160626e-01 
1.072300e+01 -1.106220e-01 -1.164023e-01 
1.072400e+01 -1.109557e-01 -1.167408e-01 
1.072500e+01 -1.112882e-01 -1.170780e-01 
1.072600e+01 -1.116195e-01 -1.174141e-01 
1.072700e+01 -1.119497e-01 -1.177490e-01 
1.072800e+01 -1.122788e-01 -1.180827e-01 
1.072900e+01 -1.126068e-01 -1.184152e-01 
1.073000e+01 -1.129336e-01 -1.187465e-01 
1.073100e+01 -1.132592e-01 -1.190766e-01 
1.073200e+01 -1.135837e-01 -1.194055e-01 
1.073300e+01 -1.139070e-01 -1.197331e-01 
1.073400e+01 -1.142292e-01 -1.200596e-01 
1.073500e+01 -1.145503e-01 -1.203849e-01 
1.073600e+01 -1.148702e-01 -1.207089e-01 
1.073700e+01 -1.151889e-01 -1.210317e-01 
1.073800e+01 -1.155065e-01 -1.213533e-01 
1.073900e+01 -1.158229e-01 -1.216737e-01 
1.074000e+01 -1.161381e-01 -1.219929e-01 
1.074100e+01 -1.164522e-01 -1.223108e-01 
1.074200e+01 -1.167651e-01 -1.226276e-01 
1.074300e+01 -1.170769e-01 -1.229431e-01 
1.074400e+01 -1.173875e-01 -1.232574e-01 
1.074500e+01 -1.176969e-01 -1.235704e-01 
1.074600e+01 -1.180052e-01 -1.238822e-01 
1.074700e+01 -1.183122e-01 -1.241928e-01 
1.074800e+01 -1.186181e-01 -1.245022e-01 
1.074900e+01 -1.189229e-01 -1.248104e-01 
1.075000e+01 -1.192264e-01 -1.251173e-01 
1.075100e+01 -1.195288e-01 -1.254229e-01 
1.075200e+01 -1.198300e-01 -1.257274e-01 
1.075300e+01 -1.201301e-01 -1.260306e-01 
1.075400e+01 -1.204289e-01 -1.263325e-01 
1.075500e+01 -1.207266e-01 -1.266332e-01 
1.075600e+01 -1.210231e-01 -1.269327e-01 
1.075700e+01 -1.213184e-01 -1.272310e-01 
1.075800e+01 -1.216125e-01 -1.275280e-01 
1.075900e+01 -1.219054e-01 -1.278237e-01 
1.076000e+01 -1.221971e-01 -1.281182e-01 
1.076100e+01 -1.224877e-01 -1.284115e-01 
1.076200e+01 -1.227771e-01 -1.287035e-01 
1.076300e+01 -1.230652e-01 -1.289942e-01 
1.076400e+01 -1.233522e-01 -1.292838e-01 
1.076500e+01 -1.236380e-01 -1.295720e-01 
1.076600e+01 -1.239226e-01 -1.298590e-01 
1.076700e+01 -1.242060e-01 -1.301448e-01 
1.076800e+01 -1.244882e-01 -1.304293e-01 
1.076900e+01 -1.247692e-01 -1.307125e-01 
1.077000e+01 -1.250490e-01 -1.309945e-01 
1.077100e+01 -1.253276e-01 -1.312752e-01 
1.077200e+01 -1.256050e-01 -1.315547e-01 
1.077300e+01 -1.258812e-01 -1.318329e-01 
1.077400e+01 -1.261562e-01 -1.321098e-01 
1.077500e+01 -1.264300e-01 -1.323855e-01 
1.077600e+01 -1.267026e-01 -1.326599e-01 
1.077700e+01 -1.269740e-01 -1.329331e-01 
1.077800e+01 -1.272441e-01 -1.332050e-01 
1.077900e+01 -1.275131e-01 -1.334756e-01 
1.078000e+01 -1.277809e-01 -1.337450e-01 
1.078100e+01 -1.280474e-01 -1.340131e-01 
1.078200e+01 -1.283128e-01 -1.342799e-01 
1.078300e+01 -1.285769e-01 -1.345455e-01 
1.078400e+01 -1.288398e-01 -1.348097e-01 
1.078500e+01 -1.291016e-01 -1.350728e-01 
1.078600e+01 -1.293621e-01 -1.353345e-01 
1.078700e+01 -1.296213e-01 -1.355950e-01 
1.078800e+01 -1.298794e-01 -1.358542e-01 
1.078900e+01 -1.301363e-01 -1.361121e-01 
1.079000e+01 -1.303919e-01 -1.363687e-01 
1.079100e+01 -1.306463e-01 -1.366241e-01 
1.079200e+01 -1.308995e-01 -1.368782e-01 
1.079300e+01 -1.311515e-01 -1.371310e-01 
1.079400e+01 -1.314023e-01 -1.373826e-01 
1.079500e+01 -1.316518e-01 -1.376328e-01 
1.079600e+01 -1.319002e-01 -1.378818e-01 
1.079700e+01 -1.321473e-01 -1.381295e-01 
1.079800e+01 -1.323932e-01 -1.383760e-01 
1.079900e+01 -1.326378e-01 -1.386211e-01 
1.080000e+01 -1.328813e-01 -1.388650e-01 
1.080100e+01 -1.331235e-01 -1.391075e-01 
1.080200e+01 -1.333645e-01 -1.393488e-01 
1.080300e+01 -1.336042e-01 -1.395889e-01 
1.080400e+01 -1.338428e-01 -1.398276e-01 
1.080500e+01 -1.340801e-01 -1.400650e-01 
1.080600e+01 -1.343162e-01 -1.403012e-01 
1.080700e+01 -1.345511e-01 -1.405361e-01 
1.080800e+01 -1.347847e-01 -1.407697e-01 
1.080900e+01 -1.350171e-01 -1.410020e-01 
1.081000e+01 -1.352483e-01 -1.412330e-01 
1.081100e+01 -1.354782e-01 -1.414627e-01 
1.081200e+01 -1.357070e-01 -1.416912e-01 
1.081300e+01 -1.359345e-01 -1.419183e-01 
1.081400e+01 -1.361607e-01 -1.421442e-01 
1.081500e+01 -1.363858e-01 -1.423688e-01 
1.081600e+01 -1.366096e-01 -1.425920e-01 
1.081700e+01 -1.368322e-01 -1.428140e-01 
1.081800e+01 -1.370535e-01 -1.430348e-01 
1.081900e+01 -1.372736e-01 -1.432542e-01 
1.082000e+01 -1.374925e-01 -1.434723e-01 
1.082100e+01 -1.377101e-01 -1.436891e-01 
1.082200e+01 -1.379266e-01 -1.439047e-01 
1.082300e+01 -1.381418e-01 -1.441189e-01 
1.082400e+01 -1.383557e-01 -1.443319e-01 
1.082500e+01 -1.385684e-01 -1.445436e-01 
1.082600e+01 -1.387799e-01 -1.447540e-01 
1.082700e+01 -1.389902e-01 -1.449631e-01 
1.082800e+01 -1.391992e-01 -1.451709e-01 
1.082900e+01 -1.394070e-01 -1.453774e-01 
1.083000e+01 -1.396135e-01 -1.455826e-01 
1.083100e+01 -1.398188e-01 -1.457865e-01 
1.083200e+01 -1.400229e-01 -1.459891e-01 
1.083300e+01 -1.402258e-01 -1.461905e-01 
1.083400e+01 -1.404274e-01 -1.463905e-01 
1.083500e+01 -1.406278e-01 -1.465893e-01 
1.083600e+01 -1.408269e-01 -1.467867e-01 
1.083700e+01 -1.410248e-01 -1.469829e-01 
1.083800e+01 -1.412215e-01 -1.471777e-01 
1.083900e+01 -1.414169e-01 -1.473713e-01 
1.084000e+01 -1.416111e-01 -1.475636e-01 
1.084100e+01 -1.418041e-01 -1.477546e-01 
1.084200e+01 -1.419958e-01 -1.479443e-01 
1.084300e+01 -1.421863e-01 -1.481327e-01 
1.084400e+01 -1.423756e-01 -1.483198e-01 
1.084500e+01 -1.425636e-01 -1.485056e-01 
1.084600e+01 -1.427504e-01 -1.486902e-01 
1.084700e+01 -1.429360e-01 -1.488734e-01 
1.084800e+01 -1.431203e-01 -1.490553e-01 
1.084900e+01 -1.433034e-01 -1.492360e-01 
1.085000e+01 -1.434853e-01 -1.494153e-01 
1.085100e+01 -1.436659e-01 -1.495934e-01 
1.085200e+01 -1.438453e-01 -1.497702e-01 
1.085300e+01 -1.440234e-01 -1.499456e-01 
1.085400e+01 -1.442003e-01 -1.501198e-01 
1.085500e+01 -1.443760e-01 -1.502927e-01 
1.085600e+01 -1.445505e-01 -1.504643e-01 
1.085700e+01 -1.447237e-01 -1.506346e-01 
1.085800e+01 -1.448957e-01 -1.508036e-01 
1.085900e+01 -1.450664e-01 -1.509714e-01 
1.086000e+01 -1.452359e-01 -1.511378e-01 
1.086100e+01 -1.454042e-01 -1.513030e-01 
1.086200e+01 -1.455713e-01 -1.514668e-01 
1.086300e+01 -1.457371e-01 -1.516294e-01 
1.086400e+01 -1.459017e-01 -1.517907e-01 
1.086500e+01 -1.460651e-01 -1.519507e-01 
1.086600e+01 -1.462272e-01 -1.521094e-01 
1.086700e+01 -1.463881e-01 -1.522668e-01 
1.086800e+01 -1.465478e-01 -1.524229e-01 
1.086900e+01 -1.467062e-01 -1.525778e-01 
1.087000e+01 -1.468634e-01 -1.527313e-01 
1.087100e+01 -1.470194e-01 -1.528836e-01 
1.087200e+01 -1.471741e-01 -1.530346e-01 
1.087300e+01 -1.473276e-01 -1.531842e-01 
1.087400e+01 -1.474799e-01 -1.533327e-01 
1.087500e+01 -1.476310e-01 -1.534798e-01 
1.087600e+01 -1.477808e-01 -1.536256e-01 
1.087700e+01 -1.479295e-01 -1.537702e-01 
1.087800e+01 -1.480768e-01 -1.539135e-01 
1.087900e+01 -1.482230e-01 -1.540555e-01 
1.088000e+01 -1.483679e-01 -1.541962e-01 
1.088100e+01 -1.485116e-01 -1.543356e-01 
1.088200e+01 -1.486541e-01 -1.544737e-01 
1.088300e+01 -1.487954e-01 -1.546106e-01 
1.088400e+01 -1.489354e-01 -1.547462e-01 
1.088500e+01 -1.490743e-01 -1.548805e-01 
1.088600e+01 -1.492119e-01 -1.550136e-01 
1.088700e+01 -1.493482e-01 -1.551453e-01 
1.088800e+01 -1.494834e-01 -1.552758e-01 
1.088900e+01 -1.496173e-01 -1.554050e-01 
1.089000e+01 -1.497500e-01 -1.555329e-01 
1.089100e+01 -1.498815e-01 -1.556596e-01 
1.089200e+01 -1.500118e-01 -1.557849e-01 
1.089300e+01 -1.501409e-01 -1.559090e-01 
1.089400e+01 -1.502687e-01 -1.560319e-01 
1.089500e+01 -1.503953e-01 -1.561534e-01 
1.089600e+01 -1.505207e-01 -1.562737e-01 
1.089700e+01 -1.506449e-01 -1.563927e-01 
1.089800e+01 -1.507679e-01 -1.565105e-01 
1.089900e+01 -1.508897e-01 -1.566270e-01 
1.090000e+01 -1.510103e-01 -1.567422e-01 
1.090100e+01 -1.511296e-01 -1.568561e-01 
1.090200e+01 -1.512477e-01 -1.569688e-01 
1.090300e+01 -1.513647e-01 -1.570802e-01 
1.090400e+01 -1.514804e-01 -1.571904e-01 
1.090500e+01 -1.515949e-01 -1.572992e-01 
1.090600e+01 -1.517082e-01 -1.574069e-01 
1.090700e+01 -1.518203e-01 -1.575132e-01 
1.090800e+01 -1.519312e-01 -1.576183e-01 
1.090900e+01 -1.520409e-01 -1.577222e-01 
1.091000e+01 -1.521493e-01 -1.578247e-01 
1.091100e+01 -1.522566e-01 -1.579261e-01 
1.091200e+01 -1.523627e-01 -1.580261e-01 
1.091300e+01 -1.524676e-01 -1.581249e-01 
1.091400e+01 -1.525712e-01 -1.582225e-01 
1.091500e+01 -1.526737e-01 -1.583188e-01 
1.091600e+01 -1.527750e-01 -1.584138e-01 
1.091700e+01 -1.528750e-01 -1.585076e-01 
1.091800e+01 -1.529739e-01 -1.586002e-01 
1.091900e+01 -1.530716e-01 -1.586915e-01 
1.092000e+01 -1.531681e-01 -1.587815e-01 
1.092100e+01 -1.532634e-01 -1.588703e-01 
1.092200e+01 -1.533575e-01 -1.589578e-01 
1.092300e+01 -1.534504e-01 -1.590442e-01 
1.092400e+01 -1.535421e-01 -1.591292e-01 
1.092500e+01 -1.536327e-01 -1.592130e-01 
1.092600e+01 -1.537220e-01 -1.592956e-01 
1.092700e+01 -1.538102e-01 -1.593769e-01 
1.092800e+01 -1.538971e-01 -1.594570e-01 
1.092900e+01 -1.539829e-01 -1.595359e-01 
1.093000e+01 -1.540675e-01 -1.596135e-01 
1.093100e+01 -1.541510e-01 -1.596899e-01 
1.093200e+01 -1.542332e-01 -1.597650e-01 
1.093300e+01 -1.543143e-01 -1.598389e-01 
1.093400e+01 -1.543941e-01 -1.599116e-01 
1.093500e+01 -1.544728e-01 -1.599831e-01 
1.093600e+01 -1.545504e-01 -1.600533e-01 
1.093700e+01 -1.546267e-01 -1.601223e-01 
1.093800e+01 -1.547019e-01 -1.601901e-01 
1.093900e+01 -1.547759e-01 -1.602566e-01 
1.094000e+01 -1.548487e-01 -1.603219e-01 
1.094100e+01 -1.549204e-01 -1.603860e-01 
1.094200e+01 -1.549909e-01 -1.604489e-01 
1.094300e+01 -1.550602e-01 -1.605105e-01 
1.094400e+01 -1.551283e-01 -1.605709e-01 
1.094500e+01 -1.551953e-01 -1.606302e-01 
1.094600e+01 -1.552611e-01 -1.606881e-01 
1.094700e+01 -1.553258e-01 -1.607449e-01 
1.094800e+01 -1.553893e-01 -1.608005e-01 
1.094900e+01 -1.554516e-01 -1.608548e-01 
1.095000e+01 -1.555128e-01 -1.609080e-01 
1.095100e+01 -1.555728e-01 -1.609599e-01 
1.095200e+01 -1.556317e-01 -1.610106e-01 
1.095300e+01 -1.556894e-01 -1.610602e-01 
1.095400e+01 -1.557460e-01 -1.611085e-01 
1.095500e+01 -1.558014e-01 -1.611556e-01 
1.095600e+01 -1.558556e-01 -1.612015e-01 
1.095700e+01 -1.559087e-01 -1.612462e-01 
1.095800e+01 -1.559607e-01 -1.612897e-01 
1.095900e+01 -1.560115e-01 -1.613320e-01 
1.096000e+01 -1.560612e-01 -1.613731e-01 
1.096100e+01 -1.561097e-01 -1.614131e-01 
1.096200e+01 -1.561571e-01 -1.614518e-01 
1.096300e+01 -1.562033e-01 -1.614893e-01 
1.096400e+01 -1.562484e-01 -1.615257e-01 
1.096500e+01 -1.562924e-01 -1.615609e-01 
1.096600e+01 -1.563352e-01 -1.615948e-01 
1.096700e+01 -1.563769e-01 -1.616276e-01 
1.096800e+01 -1.564175e-01 -1.616592e-01 
1.096900e+01 -1.564569e-01 -1.616897e-01 
1.097000e+01 -1.564952e-01 -1.617189e-01 
1.097100e+01 -1.565324e-01 -1.617470e-01 
1.097200e+01 -1.565684e-01 -1.617739e-01 
1.097300e+01 -1.566034e-01 -1.617996e-01 
1.097400e+01 -1.566372e-01 -1.618241e-01 
1.097500e+01 -1.566698e-01 -1.618475e-01 
1.097600e+01 -1.567014e-01 -1.618697e-01 
1.097700e+01 -1.567318e-01 -1.618908e-01 
1.097800e+01 -1.567612e-01 -1.619106e-01 
1.097900e+01 -1.567894e-01 -1.619293e-01 
1.098000e+01 -1.568165e-01 -1.619469e-01 
1.098100e+01 -1.568424e-01 -1.619633e-01 
1.098200e+01 -1.568673e-01 -1.619785e-01 
1.098300e+01 -1.568911e-01 -1.619926e-01 
1.098400e+01 -1.569137e-01 -1.620055e-01 
1.098500e+01 -1.569353e-01 -1.620172e-01 
1.098600e+01 -1.569557e-01 -1.620278e-01 
1.098700e+01 -1.569751e-01 -1.620373e-01 
1.098800e+01 -1.569933e-01 -1.620456e-01 
1.098900e+01 -1.570105e-01 -1.620528e-01 
1.099000e+01 -1.570265e-01 -1.620588e-01 
1.099100e+01 -1.570415e-01 -1.620637e-01 
1.099200e+01 -1.570554e-01 -1.620674e-01 
1.099300e+01 -1.570681e-01 -1.620700e-01 
1.099400e+01 -1.570798e-01 -1.620715e-01 
1.099500e+01 -1.570904e-01 -1.620718e-01 
1.099600e+01 -1.570999e-01 -1.620710e-01 
1.099700e+01 -1.571084e-01 -1.620691e-01 
1.099800e+01 -1.571157e-01 -1.620660e-01 
1.099900e+01 -1.571220e-01 -1.620618e-01 
1.100000e+01 -1.571272e-01 -1.620565e-01 
1.100100e+01 -1.571313e-01 -1.620501e-01 
1.100200e+01 -1.571343e-01 -1.620425e-01 
1.100300e+01 -1.571363e-01 -1.620339e-01 
1.100400e+01 -1.571372e-01 -1.620241e-01 
1.100500e+01 -1.571370e-01 -1.620132e-01 
1.100600e+01 -1.571358e-01 -1.620012e-01 
1.100700e+01 -1.571335e-01 -1.619880e-01 
1.100800e+01 -1.571301e-01 -1.619738e-01 
1.100900e+01 -1.571257e-01 -1.619584e-01 
1.101000e+01 -1.571202e-01 -1.619420e-01 
1.101100e+01 -1.571136e-01 -1.619244e-01 
1.101200e+01 -1.571060e-01 -1.619058e-01 
1.101300e+01 -1.570974e-01 -1.618860e-01 
1.101400e+01 -1.570877e-01 -1.618652e-01 
1.101500e+01 -1.570769e-01 -1.618433e-01 
1.101600e+01 -1.570651e-01 -1.618202e-01 
1.101700e+01 -1.570523e-01 -1.617961e-01 
1.101800e+01 -1.570384e-01 -1.617709e-01 
1.101900e+01 -1.570235e-01 -1.617446e-01 
1.102000e+01 -1.570075e-01 -1.617172e-01 
1.102100e+01 -1.569905e-01 -1.616888e-01 
1.102200e+01 -1.569725e-01 -1.616592e-01 
1.102300e+01 -1.569534e-01 -1.616286e-01 
1.102400e+01 -1.569333e-01 -1.615969e-01 
1.102500e+01 -1.569122e-01 -1.615642e-01 
1.102600e+01 -1.568900e-01 -1.615303e-01 
1.102700e+01 -1.568668e-01 -1.614954e-01 
1.102800e+01 -1.568426e-01 -1.614595e-01 
1.102900e+01 -1.568174e-01 -1.614224e-01 
1.103000e+01 -1.567911e-01 -1.613844e-01 
1.103100e+01 -1.567639e-01 -1.613452e-01 
1.103200e+01 -1.567356e-01 -1.613050e-01 
1.103300e+01 -1.567063e-01 -1.612637e-01 
1.103400e+01 -1.566760e-01 -1.612214e-01 
1.103500e+01 -1.566447e-01 -1.611781e-01 
1.103600e+01 -1.566124e-01 -1.611337e-01 
1.103700e+01 -1.565791e-01 -1.610882e-01 
1.103800e+01 -1.565448e-01 -1.610417e-01 
1.103900e+01 -1.565095e-01 -1.609942e-01 
1.104000e+01 -1.564732e-01 -1.609456e-01 
1.104100e+01 -1.564359e-01 -1.608960e-01 
1.104200e+01 -1.563976e-01 -1.608453e-01 
1.104300e+01 -1.563583e-01 -1.607937e-01 
1.104400e+01 -1.563180e-01 -1.607410e-01 
1.104500e+01 -1.562768e-01 -1.606872e-01 
1.104600e+01 -1.562346e-01 -1.606325e-01 
1.104700e+01 -1.561913e-01 -1.605767e-01 
1.104800e+01 -1.561471e-01 -1.605199e-01 
1.104900e+01 -1.561020e-01 -1.604621e-01 
1.105000e+01 -1.560558e-01 -1.604033e-01 
1.105100e+01 -1.560087e-01 -1.603434e-01 
1.105200e+01 -1.559606e-01 -1.602826e-01 
1.105300e+01 -1.559115e-01 -1.602207e-01 
1.105400e+01 -1.558615e-01 -1.601579e-01 
1.105500e+01 -1.558105e-01 -1.600940e-01 
1.105600e+01 -1.557586e-01 -1.600291e-01 
1.105700e+01 -1.557057e-01 -1.599633e-01 
1.105800e+01 -1.556518e-01 -1.598964e-01 
1.105900e+01 -1.555970e-01 -1.598286e-01 
1.106000e+01 -1.555413e-01 -1.597597e-01 
1.106100e+01 -1.554845e-01 -1.596899e-01 
1.106200e+01 -1.554269e-01 -1.596191e-01 
1.106300e+01 -1.553683e-01 -1.595473e-01 
1.106400e+01 -1.553087e-01 -1.594745e-01 
1.106500e+01 -1.552483e-01 -1.594008e-01 
1.106600e+01 -1.551868e-01 -1.593261e-01 
1.106700e+01 -1.551245e-01 -1.592504e-01 
1.106800e+01 -1.550612e-01 -1.591737e-01 
1.106900e+01 -1.549970e-01 -1.590961e-01 
1.107000e+01 -1.549318e-01 -1.590175e-01 
1.107100e+01 -1.548658e-01 -1.589379e-01 
1.107200e+01 -1.547988e-01 -1.588574e-01 
1.107300e+01 -1.547309e-01 -1.587759e-01 
1.107400e+01 -1.546620e-01 -1.586935e-01 
1.107500e+01 -1.545923e-01 -1.586101e-01 
1.107600e+01 -1.545216e-01 -1.585258e-01 
1.107700e+01 -1.544501e-01 -1.584405e-01 
1.107800e+01 -1.543776e-01 -1.583543e-01 
1.107900e+01 -1.543042e-01 -1.582671e-01 
1.108000e+01 -1.542300e-01 -1.581790e-01 
1.108100e+01 -1.541548e-01 -1.580900e-01 
1.108200e+01 -1.540787e-01 -1.580000e-01 
1.108300e+01 -1.540017e-01 -1.579091e-01 
1.108400e+01 -1.539239e-01 -1.578173e-01 
1.108500e+01 -1.538451e-01 -1.577245e-01 
1.108600e+01 -1.537655e-01 -1.576308e-01 
1.108700e+01 -1.536849e-01 -1.575362e-01 
1.108800e+01 -1.536035e-01 -1.574407e-01 
1.108900e+01 -1.535212e-01 -1.573443e-01 
1.109000e+01 -1.534381e-01 -1.572469e-01 
1.109100e+01 -1.533540e-01 -1.571487e-01 
1.109200e+01 -1.532691e-01 -1.570495e-01 
1.109300e+01 -1.531833e-01 -1.569494e-01 
1.109400e+01 -1.530967e-01 -1.568485e-01 
1.109500e+01 -1.530091e-01 -1.567466e-01 
1.109600e+01 -1.529208e-01 -1.566438e-01 
1.109700e+01 -1.528315e-01 -1.565402e-01 
1.109800e+01 -1.527414e-01 -1.564356e-01 
1.109900e+01 -1.526505e-01 -1.563302e-01 
1.110000e+01 -1.525587e-01 -1.562239e-01 
1.110100e+01 -1.524660e-01 -1.561167e-01 
1.110200e+01 -1.523725e-01 -1.560086e-01 
1.110300e+01 -1.522782e-01 -1.558997e-01 
1.110400e+01 -1.521830e-01 -1.557898e-01 
1.110500e+01 -1.520869e-01 -1.556791e-01 
1.110600e+01 -1.519901e-01 -1.555676e-01 
1.110700e+01 -1.518924e-01 -1.554551e-01 
1.110800e+01 -1.517939e-01 -1.553418e-01 
1.110900e+01 -1.516945e-01 -1.552277e-01 
1.111000e+01 -1.515943e-01 -1.551126e-01 
1.111100e+01 -1.514933e-01 -1.549968e-01 
1.111200e+01 -1.513915e-01 -1.548801e-01 
1.111300e+01 -1.512888e-01 -1.547625e-01 
1.111400e+01 -1.511854e-01 -1.546441e-01 
1.111500e+01 -1.510811e-01 -1.545248e-01 
1.111600e+01 -1.509760e-01 -1.544047e-01 
1.111700e+01 -1.508701e-01 -1.542838e-01 
1.111800e+01 -1.507635e-01 -1.541620e-01 
1.111900e+01 -1.506560e-01 -1.540394e-01 
1.112000e+01 -1.505477e-01 -1.539159e-01 
1.112100e+01 -1.504386e-01 -1.537917e-01 
1.112200e+01 -1.503287e-01 -1.536666e-01 
1.112300e+01 -1.502180e-01 -1.535407e-01 
1.112400e+01 -1.501066e-01 -1.534140e-01 
1.112500e+01 -1.499943e-01 -1.532864e-01 
1.112600e+01 -1.498813e-01 -1.531581e-01 
1.112700e+01 -1.497675e-01 -1.530289e-01 
1.112800e+01 -1.496529e-01 -1.528990e-01 
1.112900e+01 -1.495375e-01 -1.527682e-01 
1.113000e+01 -1.494214e-01 -1.526366e-01 
1.113100e+01 -1.493045e-01 -1.525043e-01 
1.113200e+01 -1.491868e-01 -1.523711e-01 
1.113300e+01 -1.490683e-01 -1.522371e-01 
1.113400e+01 -1.489491e-01 -1.521024e-01 
1.113500e+01 -1.488292e-01 -1.519669e-01 
1.113600e+01 -1.487085e-01 -1.518306e-01 
1.113700e+01 -1.485870e-01 -1.516935e-01 
1.113800e+01 -1.484648e-01 -1.515556e-01 
1.113900e+01 -1.483418e-01 -1.514170e-01 
1.114000e+01 -1.482181e-01 -1.512776e-01 
1.114100e+01 -1.480937e-01 -1.511374e-01 
1.114200e+01 -1.479685e-01 -1.509964e-01 
1.114300e+01 -1.478426e-01 -1.508547e-01 
1.114400e+01 -1.477159e-01 -1.507122e-01 
1.114500e+01 -1.475885e-01 -1.505690e-01 
1.114600e+01 -1.474604e-01 -1.504250e-01 
1.114700e+01 -1.473315e-01 -1.502803e-01 
1.114800e+01 -1.472020e-01 -1.501348e-01 
1.114900e+01 -1.470717e-01 -1.499886e-01 
1.115000e+01 -1.469407e-01 -1.498416e-01 
1.115100e+01 -1.468090e-01 -1.496939e-01 
1.115200e+01 -1.466765e-01 -1.495455e-01 
1.115300e+01 -1.465434e-01 -1.493963e-01 
1.115400e+01 -1.464096e-01 -1.492464e-01 
1.115500e+01 -1.462750e-01 -1.490958e-01 
1.115600e+01 -1.461398e-01 -1.489444e-01 
1.115700e+01 -1.460038e-01 -1.487923e-01 
1.115800e+01 -1.458672e-01 -1.486396e-01 
1.115900e+01 -1.457299e-01 -1.484860e-01 
1.116000e+01 -1.455919e-01 -1.483318e-01 
1.116100e+01 -1.454531e-01 -1.481769e-01 
1.116200e+01 -1.453138e-01 -1.480213e-01 
1.116300e+01 -1.451737e-01 -1.478649e-01 
1.116400e+01 -1.450330e-01 -1.477079e-01 
1.116500e+01 -1.448915e-01 -1.475501e-01 
1.116600e+01 -1.447494e-01 -1.473917e-01 
1.116700e+01 -1.446067e-01 -1.472326e-01 
1.116800e+01 -1.444633e-01 -1.470728e-01 
1.116900e+01 -1.443192e-01 -1.469123e-01 
1.117000e+01 -1.441744e-01 -1.467511e-01 
1.117100e+01 -1.440290e-01 -1.465892e-01 
1.117200e+01 -1.438829e-01 -1.464267e-01 
1.117300e+01 -1.437362e-01 -1.462635e-01 
1.117400e+01 -1.435889e-01 -1.460996e-01 
1.117500e+01 -1.434409e-01 -1.459351e-01 
1.117600e+01 -1.432922e-01 -1.457699e-01 
1.117700e+01 -1.431429e-01 -1.456040e-01 
1.117800e+01 -1.429930e-01 -1.454375e-01 
1.117900e+01 -1.428424e-01 -1.452703e-01 
1.118000e+01 -1.426912e-01 -1.451025e-01 
1.118100e+01 -1.425394e-01 -1.449340e-01 
1.118200e+01 -1.423869e-01 -1.447649e-01 
1.118300e+01 -1.422339e-01 -1.445951e-01 
1.118400e+01 -1.420802e-01 -1.444247e-01 
1.118500e+01 -1.419259e-01 -1.442536e-01 
1.118600e+01 -1.417709e-01 -1.440820e-01 
1.118700e+01 -1.416154e-01 -1.439097e-01 
1.118800e+01 -1.414592e-01 -1.437367e-01 
1.118900e+01 -1.413025e-01 -1.435632e-01 
1.119000e+01 -1.411451e-01 -1.433890e-01 
1.119100e+01 -1.409872e-01 -1.432142e-01 
1.119200e+01 -1.408286e-01 -1.430388e-01 
1.119300e+01 -1.406695e-01 -1.428627e-01 
1.119400e+01 -1.405097e-01 -1.426861e-01 
1.119500e+01 -1.403494e-01 -1.425088e-01 
1.119600e+01 -1.401885e-01 -1.423310e-01 
1.119700e+01 -1.400270e-01 -1.421525e-01 
1.119800e+01 -1.398649e-01 -1.419735e-01 
1.119900e+01 -1.397023e-01 -1.417939e-01 
1.120000e+01 -1.395390e-01 -1.416136e-01 
1.120100e+01 -1.393752e-01 -1.414328e-01 
1.120200e+01 -1.392109e-01 -1.412514e-01 
1.120300e+01 -1.390459e-01 -1.410694e-01 
1.120400e+01 -1.388804e-01 -1.408869e-01 
1.120500e+01 -1.387144e-01 -1.407038e-01 
1.120600e+01 -1.385478e-01 -1.405200e-01 
1.120700e+01 -1.383806e-01 -1.403358e-01 
1.120800e+01 -1.382129e-01 -1.401509e-01 
1.120900e+01 -1.380446e-01 -1.399655e-01 
1.121000e+01 -1.378758e-01 -1.397796e-01 
1.121100e+01 -1.377064e-01 -1.395930e-01 
1.121200e+01 -1.375366e-01 -1.394060e-01 
1.121300e+01 -1.373661e-01 -1.392183e-01 
1.121400e+01 -1.371952e-01 -1.390302e-01 
1.121500e+01 -1.370237e-01 -1.388414e-01 
1.121600e+01 -1.368516e-01 -1.386522e-01 
1.121700e+01 -1.366791e-01 -1.384624e-01 
1.121800e+01 -1.365060e-01 -1.382720e-01 
1.121900e+01 -1.363324e-01 -1.380812e-01 
1.122000e+01 -1.361583e-01 -1.378898e-01 
1.122100e+01 -1.359837e-01 -1.376979e-01 
1.122200e+01 -1.358086e-01 -1.375054e-01 
1.122300e+01 -1.356330e-01 -1.373125e-01 
1.122400e+01 -1.354568e-01 -1.371190e-01 
1.122500e+01 -1.352802e-01 -1.369250e-01 
1.122600e+01 -1.351030e-01 -1.367305e-01 
1.122700e+01 -1.349254e-01 -1.365355e-01 
1.122800e+01 -1.347473e-01 -1.363399e-01 
1.122900e+01 -1.345687e-01 -1.361439e-01 
1.123000e+01 -1.343896e-01 -1.359474e-01 
1.123100e+01 -1.342100e-01 -1.357504e-01 
1.123200e+01 -1.340299e-01 -1.355529e-01 
1.123300e+01 -1.338494e-01 -1.353549e-01 
1.123400e+01 -1.336683e-01 -1.351564e-01 
1.123500e+01 -1.334868e-01 -1.349575e-01 
1.123600e+01 -1.333049e-01 -1.347580e-01 
1.123700e+01 -1.331224e-01 -1.345581e-01 
1.123800e+01 -1.329395e-01 -1.343577e-01 
1.123900e+01 -1.327562e-01 -1.341568e-01 
1.124000e+01 -1.325724e-01 -1.339555e-01 
1.124100e+01 -1.323881e-01 -1.337537e-01 
1.124200e+01 -1.322034e-01 -1.335515e-01 
1.124300e+01 -1.320182e-01 -1.333487e-01 
1.124400e+01 -1.318326e-01 -1.331456e-01 
1.124500e+01 -1.316465e-01 -1.329420e-01 
1.124600e+01 -1.314600e-01 -1.327379e-01 
1.124700e+01 -1.312731e-01 -1.325334e-01 
1.124800e+01 -1.310857e-01 -1.323284e-01 
1.124900e+01 -1.308979e-01 -1.321230e-01 
1.125000e+01 -1.307097e-01 -1.319172e-01 
1.125100e+01 -1.305210e-01 -1.317109e-01 
1.125200e+01 -1.303319e-01 -1.315042e-01 
1.125300e+01 -1.301424e-01 -1.312971e-01 
1.125400e+01 -1.299525e-01 -1.310895e-01 
1.125500e+01 -1.297622e-01 -1.308815e-01 
1.125600e+01 -1.295714e-01 -1.306732e-01 
1.125700e+01 -1.293803e-01 -1.304644e-01 
1.125800e+01 -1.291887e-01 -1.302551e-01 
1.125900e+01 -1.289967e-01 -1.300455e-01 
1.126000e+01 -1.288044e-01 -1.298355e-01 
1.126100e+01 -1.286116e-01 -1.296250e-01 
1.126200e+01 -1.284185e-01 -1.294142e-01 
1.126300e+01 -1.282249e-01 -1.292030e-01 
1.126400e+01 -1.280310e-01 -1.289913e-01 
1.126500e+01 -1.278366e-01 -1.287793e-01 
1.126600e+01 -1.276419e-01 -1.285669e-01 
1.126700e+01 -1.274469e-01 -1.283541e-01 
1.126800e+01 -1.272514e-01 -1.281409e-01 
1.126900e+01 -1.270556e-01 -1.279274e-01 
1.127000e+01 -1.268593e-01 -1.277135e-01 
1.127100e+01 -1.266628e-01 -1.274992e-01 
1.127200e+01 -1.264658e-01 -1.272845e-01 
1.127300e+01 -1.262685e-01 -1.270694e-01 
1.127400e+01 -1.260709e-01 -1.268540e-01 
1.127500e+01 -1.258728e-01 -1.266383e-01 
1.127600e+01 -1.256745e-01 -1.264222e-01 
1.127700e+01 -1.254757e-01 -1.262057e-01 
1.127800e+01 -1.252767e-01 -1.259889e-01 
1.127900e+01 -1.250772e-01 -1.257717e-01 
1.128000e+01 -1.248775e-01 -1.255542e-01 
1.128100e+01 -1.246774e-01 -1.253363e-01 
1.128200e+01 -1.244769e-01 -1.251181e-01 
1.128300e+01 -1.242762e-01 -1.248996e-01 
1.128400e+01 -1.240750e-01 -1.246807e-01 
1.128500e+01 -1.238736e-01 -1.244615e-01 
1.128600e+01 -1.236719e-01 -1.242420e-01 
1.128700e+01 -1.234698e-01 -1.240222e-01 
1.128800e+01 -1.232674e-01 -1.238020e-01 
1.128900e+01 -1.230646e-01 -1.235815e-01 
1.129000e+01 -1.228616e-01 -1.233607e-01 
1.129100e+01 -1.226583e-01 -1.231396e-01 
1.129200e+01 -1.224546e-01 -1.229182e-01 
1.129300e+01 -1.222506e-01 -1.226964e-01 
1.129400e+01 -1.220464e-01 -1.224744e-01 
1.129500e+01 -1.218418e-01 -1.222521e-01 
1.129600e+01 -1.216369e-01 -1.220294e-01 
1.129700e+01 -1.214318e-01 -1.218065e-01 
1.129800e+01 -1.212263e-01 -1.215833e-01 
1.129900e+01 -1.210206e-01 -1.213598e-01 
1.130000e+01 -1.208146e-01 -1.211360e-01 
1.130100e+01 -1.206083e-01 -1.209119e-01 
1.130200e+01 -1.204017e-01 -1.206876e-01 
1.130300e+01 -1.201948e-01 -1.204629e-01 
1.130400e+01 -1.199877e-01 -1.202380e-01 
1.130500e+01 -1.197803e-01 -1.200128e-01 
1.130600e+01 -1.195726e-01 -1.197874e-01 
1.130700e+01 -1.193646e-01 -1.195617e-01 
1.130800e+01 -1.191564e-01 -1.193357e-01 
1.130900e+01 -1.189479e-01 -1.191095e-01 
1.131000e+01 -1.187392e-01 -1.188830e-01 
1.131100e+01 -1.185302e-01 -1.186563e-01 
1.131200e+01 -1.183210e-01 -1.184293e-01 
1.131300e+01 -1.181115e-01 -1.182021e-01 
1.131400e+01 -1.179017e-01 -1.179746e-01 
1.131500e+01 -1.176918e-01 -1.177469e-01 
1.131600e+01 -1.174815e-01 -1.175189e-01 
1.131700e+01 -1.172711e-01 -1.172907e-01 
1.131800e+01 -1.170604e-01 -1.170623e-01 
1.131900e+01 -1.168494e-01 -1.168337e-01 
1.132000e+01 -1.166383e-01 -1.166048e-01 
1.132100e+01 -1.164269e-01 -1.163757e-01 
1.132200e+01 -1.162153e-01 -1.161464e-01 
1.132300e+01 -1.160034e-01 -1.159168e-01 
1.132400e+01 -1.157913e-01 -1.156871e-01 
1.132500e+01 -1.155791e-01 -1.154571e-01 
1.132600e+01 -1.153666e-01 -1.152269e-01 
1.132700e+01 -1.151539e-01 -1.149966e-01 
1.132800e+01 -1.149410e-01 -1.147660e-01 
1.132900e+01 -1.147278e-01 -1.145352e-01 
1.133000e+01 -1.145145e-01 -1.143042e-01 
1.133100e+01 -1.143010e-01 -1.140730e-01 
1.133200e+01 -1.140873e-01 -1.138417e-01 
1.133300e+01 -1.138733e-01 -1.136101e-01 
1.133400e+01 -1.136592e-01 -1.133783e-01 
1.133500e+01 -1.134449e-01 -1.131464e-01 
1.133600e+01 -1.132304e-01 -1.129143e-01 
1.133700e+01 -1.130157e-01 -1.126820e-01 
1.133800e+01 -1.128009e-01 -1.124496e-01 
1.133900e+01 -1.125859e-01 -1.122169e-01 
1.134000e+01 -1.123706e-01 -1.119841e-01 
1.134100e+01 -1.121553e-01 -1.117512e-01 
1.134200e+01 -1.119397e-01 -1.115180e-01 
1.134300e+01 -1.117240e-01 -1.112847e-01 
1.134400e+01 -1.115081e-01 -1.110513e-01 
1.134500e+01 -1.112920e-01 -1.108177e-01 
1.134600e+01 -1.110758e-01 -1.105839e-01 
1.134700e+01 -1.108594e-01 -1.103500e-01 
1.134800e+01 -1.106429e-01 -1.101159e-01 
1.134900e+01 -1.104262e-01 -1.098817e-01 
1.135000e+01 -1.102093e-01 -1.096474e-01 
1.135100e+01 -1.099924e-01 -1.094129e-01 
1.135200e+01 -1.097752e-01 -1.091783e-01 
1.135300e+01 -1.095580e-01 -1.089436e-01 
1.135400e+01 -1.093405e-01 -1.087087e-01 
1.135500e+01 -1.091230e-01 -1.084737e-01 
1.135600e+01 -1.089053e-01 -1.082386e-01 
1.135700e+01 -1.086875e-01 -1.080033e-01 
1.135800e+01 -1.084695e-01 -1.077679e-01 
1.135900e+01 -1.082515e-01 -1.075325e-01 
1.136000e+01 -1.080333e-01 -1.072969e-01 
1.136100e+01 -1.078149e-01 -1.070612e-01 
1.136200e+01 -1.075965e-01 -1.068253e-01 
1.136300e+01 -1.073779e-01 -1.065894e-01 
1.136400e+01 -1.071593e-01 -1.063534e-01 
1.136500e+01 -1.069405e-01 -1.061173e-01 
1.136600e+01 -1.067216e-01 -1.058810e-01 
1.136700e+01 -1.065026e-01 -1.056447e-01 
1.136800e+01 -1.062835e-01 -1.054083e-01 
1.136900e+01 -1.060643e-01 -1.051718e-01 
1.137000e+01 -1.058450e-01 -1.049352e-01 
1.137100e+01 -1.056256e-01 -1.046986e-01 
1.137200e+01 -1.054061e-01 -1.044618e-01 
1.137300e+01 -1.051865e-01 -1.042250e-01 
1.137400e+01 -1.049668e-01 -1.039881e-01 
1.137500e+01 -1.047471e-01 -1.037511e-01 
1.137600e+01 -1.045272e-01 -1.035141e-01 
1.137700e+01 -1.043073e-01 -1.032769e-01 
1.137800e+01 -1.040873e-01 -1.030398e-01 
1.137900e+01 -1.038672e-01 -1.028025e-01 
1.138000e+01 -1.036471e-01 -1.025652e-01 
1.138100e+01 -1.034268e-01 -1.023279e-01 
1.138200e+01 -1.032065e-01 -1.020905e-01 
1.138300e+01 -1.029862e-01 -1.018530e-01 
1.138400e+01 -1.027657e-01 -1.016155e-01 
1.138500e+01 -1.025452e-01 -1.013779e-01 
1.138600e+01 -1.023247e-01 -1.011403e-01 
1.138700e+01 -1.021041e-01 -1.009027e-01 
1.138800e+01 -1.018834e-01 -1.006650e-01 
1.138900e+01 -1.016627e-01 -1.004273e-01 
1.139000e+01 -1.014420e-01 -1.001895e-01 
1.139100e+01 -1.012212e-01 -9.995172e-02 
1.139200e+01 -1.010003e-01 -9.971391e-02 
1.139300e+01 -1.007794e-01 -9.947607e-02 
1.139400e+01 -1.005585e-01 -9.923820e-02 
1.139500e+01 -1.003375e-01 -9.900032e-02 
1.139600e+01 -1.001165e-01 -9.876241e-02 
1.139700e+01 -9.989545e-02 -9.852450e-02 
1.139800e+01 -9.967438e-02 -9.828656e-02 
1.139900e+01 -9.945328e-02 -9.804862e-02 
1.140000e+01 -9.923216e-02 -9.781067e-02 
1.140100e+01 -9.901101e-02 -9.757271e-02 
1.140200e+01 -9.878985e-02 -9.733475e-02 
1.140300e+01 -9.856866e-02 -9.709679e-02 
1.140400e+01 -9.834746e-02 -9.685883e-02 
1.140500e+01 -9.812624e-02 -9.662088e-02 
1.140600e+01 -9.790501e-02 -9.638293e-02 
1.140700e+01 -9.768378e-02 -9.614499e-02 
1.140800e+01 -9.746253e-02 -9.590706e-02 
1.140900e+01 -9.724129e-02 -9.566915e-02 
1.141000e+01 -9.702004e-02 -9.543125e-02 
1.141100e+01 -9.679879e-02 -9.519338e-02 
1.141200e+01 -9.657754e-02 -9.495552e-02 
1.141300e+01 -9.635630e-02 -9.471769e-02 
1.141400e+01 -9.613506e-02 -9.447989e-02 
1.141500e+01 -9.591384e-02 -9.424211e-02 
1.141600e+01 -9.569262e-02 -9.400437e-02 
1.141700e+01 -9.547142e-02 -9.376666e-02 
1.141800e+01 -9.525024e-02 -9.352898e-02 
1.141900e+01 -9.502907e-02 -9.329135e-02 
1.142000e+01 -9.480793e-02 -9.305375e-02 
1.142100e+01 -9.458680e-02 -9.281620e-02 
1.142200e+01 -9.436571e-02 -9.257869e-02 
1.142300e+01 -9.414464e-02 -9.234124e-02 
1.142400e+01 -9.392360e-02 -9.210383e-02 
1.142500e+01 -9.370259e-02 -9.186647e-02 
1.142600e+01 -9.348161e-02 -9.162918e-02 
1.142700e+01 -9.326068e-02 -9.139193e-02 
1.142800e+01 -9.303978e-02 -9.115475e-02 
1.142900e+01 -9.281892e-02 -9.091763e-02 
1.143000e+01 -9.259810e-02 -9.068058e-02 
1.143100e+01 -9.237733e-02 -9.044359e-02 
1.143200e+01 -9.215661e-02 -9.020667e-02 
1.143300e+01 -9.193593e-02 -8.996983e-02 
1.143400e+01 -9.171531e-02 -8.973305e-02 
1.143500e+01 -9.149474e-02 -8.949636e-02 
1.143600e+01 -9.127423e-02 -8.925974e-02 
1.143700e+01 -9.105377e-02 -8.902320e-02 
1.143800e+01 -9.083338e-02 -8.878675e-02 
1.143900e+01 -9.061305e-02 -8.855038e-02 
1.144000e+01 -9.039278e-02 -8.831410e-02 
1.144100e+01 -9.017258e-02 -8.807791e-02 
1.144200e+01 -8.995245e-02 -8.784181e-02 
1.144300e+01 -8.973239e-02 -8.760580e-02 
1.144400e+01 -8.951240e-02 -8.736989e-02 
1.144500e+01 -8.929248e-02 -8.713409e-02 
1.144600e+01 -8.907265e-02 -8.689838e-02 
1.144700e+01 -8.885289e-02 -8.666277e-02 
1.144800e+01 -8.863321e-02 -8.642727e-02 
1.144900e+01 -8.841362e-02 -8.619188e-02 
1.145000e+01 -8.819411e-02 -8.595660e-02 
1.145100e+01 -8.797469e-02 -8.572143e-02 
1.145200e+01 -8.775536e-02 -8.548638e-02 
1.145300e+01 -8.753613e-02 -8.525144e-02 
1.145400e+01 -8.731698e-02 -8.501662e-02 
1.145500e+01 -8.709793e-02 -8.478192e-02 
1.145600e+01 -8.687898e-02 -8.454734e-02 
1.145700e+01 -8.666013e-02 -8.431289e-02 
1.145800e+01 -8.644138e-02 -8.407857e-02 
1.145900e+01 -8.622273e-02 -8.384437e-02 
1.146000e+01 -8.600419e-02 -8.361031e-02 
1.146100e+01 -8.578576e-02 -8.337638e-02 
1.146200e+01 -8.556743e-02 -8.314259e-02 
1.146300e+01 -8.534922e-02 -8.290893e-02 
1.146400e+01 -8.513112e-02 -8.267542e-02 
1.146500e+01 -8.491314e-02 -8.244205e-02 
1.146600e+01 -8.469528e-02 -8.220882e-02 
1.146700e+01 -8.447753e-02 -8.197574e-02 
1.146800e+01 -8.425991e-02 -8.174280e-02 
1.146900e+01 -8.404241e-02 -8.151002e-02 
1.147000e+01 -8.382503e-02 -8.127739e-02 
1.147100e+01 -8.360778e-02 -8.104491e-02 
1.147200e+01 -8.339066e-02 -8.081259e-02 
1.147300e+01 -8.317368e-02 -8.058043e-02 
1.147400e+01 -8.295682e-02 -8.034843e-02 
1.147500e+01 -8.274010e-02 -8.011659e-02 
1.147600e+01 -8.252352e-02 -7.988492e-02 
1.147700e+01 -8.230707e-02 -7.965341e-02 
1.147800e+01 -8.209077e-02 -7.942207e-02 
1.147900e+01 -8.187461e-02 -7.919090e-02 
1.148000e+01 -8.165859e-02 -7.895991e-02 
1.148100e+01 -8.144272e-02 -7.872909e-02 
1.148200e+01 -8.122700e-02 -7.849845e-02 
1.148300e+01 -8.101142e-02 -7.826798e-02 
1.148400e+01 -8.079600e-02 -7.803770e-02 
1.148500e+01 -8.058073e-02 -7.780760e-02 
1.148600e+01 -8.036562e-02 -7.757768e-02 
1.148700e+01 -8.015066e-02 -7.734795e-02 
1.148800e+01 -7.993587e-02 -7.711840e-02 
1.148900e+01 -7.972123e-02 -7.688905e-02 
1.149000e+01 -7.950676e-02 -7.665989e-02 
1.149100e+01 -7.929245e-02 -7.643093e-02 
1.149200e+01 -7.907830e-02 -7.620216e-02 
1.149300e+01 -7.886433e-02 -7.597358e-02 
1.149400e+01 -7.865052e-02 -7.574521e-02 
1.149500e+01 -7.843689e-02 -7.551704e-02 
1.149600e+01 -7.822342e-02 -7.528907e-02 
1.149700e+01 -7.801014e-02 -7.506131e-02 
1.149800e+01 -7.779703e-02 -7.483375e-02 
1.149900e+01 -7.758409e-02 -7.460641e-02 
1.150000e+01 -7.737134e-02 -7.437927e-02 
1.150100e+01 -7.715877e-02 -7.415235e-02 
1.150200e+01 -7.694638e-02 -7.392564e-02 
1.150300e+01 -7.673418e-02 -7.369915e-02 
1.150400e+01 -7.652217e-02 -7.347287e-02 
1.150500e+01 -7.631034e-02 -7.324682e-02 
1.150600e+01 -7.609870e-02 -7.302099e-02 
1.150700e+01 -7.588726e-02 -7.279538e-02 
1.150800e+01 -7.567601e-02 -7.256999e-02 
1.150900e+01 -7.546495e-02 -7.234484e-02 
1.151000e+01 -7.525409e-02 -7.211991e-02 
1.151100e+01 -7.504343e-02 -7.189521e-02 
1.151200e+01 -7.483297e-02 -7.167074e-02 
1.151300e+01 -7.462271e-02 -7.144651e-02 
1.151400e+01 -7.441265e-02 -7.122252e-02 
1.151500e+01 -7.420280e-02 -7.099876e-02 
1.151600e+01 -7.399316e-02 -7.077524e-02 
1.151700e+01 -7.378372e-02 -7.055196e-02 
1.151800e+01 -7.357449e-02 -7.032893e-02 
1.151900e+01 -7.336548e-02 -7.010613e-02 
1.152000e+01 -7.315668e-02 -6.988359e-02 
1.152100e+01 -7.294809e-02 -6.966129e-02 
1.152200e+01 -7.273971e-02 -6.943924e-02 
1.152300e+01 -7.253156e-02 -6.921744e-02 
1.152400e+01 -7.232362e-02 -6.899590e-02 
1.152500e+01 -7.211591e-02 -6.877461e-02 
1.152600e+01 -7.190842e-02 -6.855357e-02 
1.152700e+01 -7.170115e-02 -6.833279e-02 
1.152800e+01 -7.149410e-02 -6.811227e-02 
1.152900e+01 -7.128729e-02 -6.789202e-02 
1.153000e+01 -7.108070e-02 -6.767202e-02 
1.153100e+01 -7.087434e-02 -6.745229e-02 
1.153200e+01 -7.066821e-02 -6.723282e-02 
1.153300e+01 -7.046231e-02 -6.701362e-02 
1.153400e+01 -7.025665e-02 -6.679469e-02 
1.153500e+01 -7.005122e-02 -6.657603e-02 
1.153600e+01 -6.984604e-02 -6.635764e-02 
1.153700e+01 -6.964108e-02 -6.613953e-02 
1.153800e+01 -6.943637e-02 -6.592169e-02 
1.153900e+01 -6.923190e-02 -6.570412e-02 
1.154000e+01 -6.902768e-02 -6.548683e-02 
1.154100e+01 -6.882370e-02 -6.526983e-02 
1.154200e+01 -6.861996e-02 -6.505310e-02 
1.154300e+01 -6.841647e-02 -6.483666e-02 
1.154400e+01 -6.821323e-02 -6.462050e-02 
1.154500e+01 -6.801024e-02 -6.440462e-02 
1.154600e+01 -6.780749e-02 -6.418903e-02 
1.154700e+01 -6.760501e-02 -6.397373e-02 
1.154800e+01 -6.740277e-02 -6.375873e-02 
1.154900e+01 -6.720079e-02 -6.354401e-02 
1.155000e+01 -6.699907e-02 -6.332958e-02 
1.155100e+01 -6.679761e-02 -6.311545e-02 
1.155200e+01 -6.659640e-02 -6.290161e-02 
1.155300e+01 -6.639546e-02 -6.268807e-02 
1.155400e+01 -6.619477e-02 -6.247483e-02 
1.155500e+01 -6.599436e-02 -6.226189e-02 
1.155600e+01 -6.579420e-02 -6.204925e-02 
1.155700e+01 -6.559431e-02 -6.183691e-02 
1.155800e+01 -6.539469e-02 -6.162488e-02 
1.155900e+01 -6.519534e-02 -6.141315e-02 
1.156000e+01 -6.499625e-02 -6.120173e-02 
1.156100e+01 -6.479744e-02 -6.099062e-02 
1.156200e+01 -6.459890e-02 -6.077981e-02 
1.156300e+01 -6.440063e-02 -6.056932e-02 
1.156400e+01 -6.420264e-02 -6.035914e-02 
1.156500e+01 -6.400492e-02 -6.014927e-02 
1.156600e+01 -6.380748e-02 -5.993972e-02 
1.156700e+01 -6.361032e-02 -5.973048e-02 
1.156800e+01 -6.341344e-02 -5.952156e-02 
1.156900e+01 -6.321684e-02 -5.931296e-02 
1.157000e+01 -6.302052e-02 -5.910468e-02 
1.157100e+01 -6.282449e-02 -5.889672e-02 
1.157200e+01 -6.262874e-02 -5.868908e-02 
1.157300e+01 -6.243327e-02 -5.848177e-02 
1.157400e+01 -6.223809e-02 -5.827478e-02 
1.157500e+01 -6.204320e-02 -5.806811e-02 
1.157600e+01 -6.184860e-02 -5.786178e-02 
1.157700e+01 -6.165429e-02 -5.765577e-02 
1.157800e+01 -6.146027e-02 -5.745009e-02 
1.157900e+01 -6.126654e-02 -5.724475e-02 
1.158000e+01 -6.107311e-02 -5.703973e-02 
1.158100e+01 -6.087997e-02 -5.683505e-02 
1.158200e+01 -6.068712e-02 -5.663071e-02 
1.158300e+01 -6.049458e-02 -5.642670e-02 
1.158400e+01 -6.030233e-02 -5.622302e-02 
1.158500e+01 -6.011038e-02 -5.601969e-02 
1.158600e+01 -5.991873e-02 -5.581669e-02 
1.158700e+01 -5.972738e-02 -5.561404e-02 
1.158800e+01 -5.953634e-02 -5.541173e-02 
1.158900e+01 -5.934559e-02 -5.520976e-02 
1.159000e+01 -5.915516e-02 -5.500813e-02 
1.159100e+01 -5.896502e-02 -5.480685e-02 
1.159200e+01 -5.877520e-02 -5.460591e-02 
1.159300e+01 -5.858568e-02 -5.440532e-02 
1.159400e+01 -5.839647e-02 -5.420508e-02 
1.159500e+01 -5.820757e-02 -5.400519e-02 
1.159600e+01 -5.801898e-02 -5.380565e-02 
1.159700e+01 -5.783070e-02 -5.360646e-02 
1.159800e+01 -5.764274e-02 -5.340763e-02 
1.159900e+01 -5.745508e-02 -5.320914e-02 
1.160000e+01 -5.726775e-02 -5.301101e-02 
1.160100e+01 -5.708072e-02 -5.281324e-02 
1.160200e+01 -5.689402e-02 -5.261583e-02 
1.160300e+01 -5.670763e-02 -5.241877e-02 
1.160400e+01 -5.652156e-02 -5.222207e-02 
1.160500e+01 -5.633581e-02 -5.202573e-02 
1.160600e+01 -5.615038e-02 -5.182975e-02 
1.160700e+01 -5.596527e-02 -5.163413e-02 
1.160800e+01 -5.578048e-02 -5.143888e-02 
1.160900e+01 -5.559602e-02 -5.124399e-02 
1.161000e+01 -5.541188e-02 -5.104946e-02 
1.161100e+01 -5.522806e-02 -5.085530e-02 
1.161200e+01 -5.504457e-02 -5.066151e-02 
1.161300e+01 -5.486141e-02 -5.046808e-02 
1.161400e+01 -5.467857e-02 -5.027503e-02 
1.161500e+01 -5.449606e-02 -5.008234e-02 
1.161600e+01 -5.431388e-02 -4.989002e-02 
1.161700e+01 -5.413203e-02 -4.969807e-02 
1.161800e+01 -5.395052e-02 -4.950650e-02 
1.161900e+01 -5.376933e-02 -4.931530e-02 
1.162000e+01 -5.358847e-02 -4.912447e-02 
1.162100e+01 -5.340795e-02 -4.893402e-02 
1.162200e+01 -5.322777e-02 -4.874394e-02 
1.162300e+01 -5.304791e-02 -4.855424e-02 
1.162400e+01 -5.286840e-02 -4.836491e-02 
1.162500e+01 -5.268922e-02 -4.817597e-02 
1.162600e+01 -5.251037e-02 -4.798740e-02 
1.162700e+01 -5.233187e-02 -4.779922e-02 
1.162800e+01 -5.215370e-02 -4.761141e-02 
1.162900e+01 -5.197587e-02 -4.742398e-02 
1.163000e+01 -5.179839e-02 -4.723694e-02 
1.163100e+01 -5.162124e-02 -4.705028e-02 
1.163200e+01 -5.144444e-02 -4.686401e-02 
1.163300e+01 -5.126798e-02 -4.667812e-02 
1.163400e+01 -5.109186e-02 -4.649261e-02 
1.163500e+01 -5.091608e-02 -4.630749e-02 
1.163600e+01 -5.074065e-02 -4.612276e-02 
1.163700e+01 -5.056557e-02 -4.593842e-02 
1.163800e+01 -5.039083e-02 -4.575446e-02 
1.163900e+01 -5.021644e-02 -4.557089e-02 
1.164000e+01 -5.004240e-02 -4.538772e-02 
1.164100e+01 -4.986870e-02 -4.520493e-02 
1.164200e+01 -4.969535e-02 -4.502254e-02 
1.164300e+01 -4.952235e-02 -4.484053e-02 
1.164400e+01 -4.934971e-02 -4.465892e-02 
1.164500e+01 -4.917741e-02 -4.447771e-02 
1.164600e+01 -4.900546e-02 -4.429688e-02 
1.164700e+01 -4.883387e-02 -4.411646e-02 
1.164800e+01 -4.866263e-02 -4.393642e-02 
1.164900e+01 -4.849174e-02 -4.375679e-02 
1.165000e+01 -4.832120e-02 -4.357755e-02 
1.165100e+01 -4.815102e-02 -4.339871e-02 
1.165200e+01 -4.798120e-02 -4.322026e-02 
1.165300e+01 -4.781173e-02 -4.304222e-02 
1.165400e+01 -4.764261e-02 -4.286457e-02 
1.165500e+01 -4.747385e-02 -4.268733e-02 
1.165600e+01 -4.730545e-02 -4.251048e-02 
1.165700e+01 -4.713741e-02 -4.233404e-02 
1.165800e+01 -4.696973e-02 -4.215799e-02 
1.165900e+01 -4.680240e-02 -4.198235e-02 
1.166000e+01 -4.663544e-02 -4.180712e-02 
1.166100e+01 -4.646883e-02 -4.163228e-02 
1.166200e+01 -4.630259e-02 -4.145785e-02 
1.166300e+01 -4.613670e-02 -4.128383e-02 
1.166400e+01 -4.597118e-02 -4.111021e-02 
1.166500e+01 -4.580602e-02 -4.093699e-02 
1.166600e+01 -4.564122e-02 -4.076418e-02 
1.166700e+01 -4.547679e-02 -4.059178e-02 
1.166800e+01 -4.531272e-02 -4.041979e-02 
1.166900e+01 -4.514901e-02 -4.024820e-02 
1.167000e+01 -4.498567e-02 -4.007702e-02 
1.167100e+01 -4.482269e-02 -3.990625e-02 
1.167200e+01 -4.466007e-02 -3.973589e-02 
1.167300e+01 -4.449783e-02 -3.956594e-02 
1.167400e+01 -4.433595e-02 -3.939640e-02 
1.167500e+01 -4.417443e-02 -3.922727e-02 
1.167600e+01 -4.401328e-02 -3.905855e-02 
1.167700e+01 -4.385250e-02 -3.889024e-02 
1.167800e+01 -4.369209e-02 -3.872235e-02 
1.167900e+01 -4.353205e-02 -3.855486e-02 
1.168000e+01 -4.337237e-02 -3.838779e-02 
1.168100e+01 -4.321307e-02 -3.822114e-02 
1.168200e+01 -4.305413e-02 -3.805489e-02 
1.168300e+01 -4.289556e-02 -3.788906e-02 
1.168400e+01 -4.273737e-02 -3.772365e-02 
1.168500e+01 -4.257954e-02 -3.755865e-02 
1.168600e+01 -4.242208e-02 -3.739406e-02 
1.168700e+01 -4.226500e-02 -3.722989e-02 
1.168800e+01 -4.210829e-02 -3.706614e-02 
1.168900e+01 -4.195195e-02 -3.690280e-02 
1.169000e+01 -4.179598e-02 -3.673988e-02 
1.169100e+01 -4.164038e-02 -3.657738e-02 
1.169200e+01 -4.148516e-02 -3.641529e-02 
1.169300e+01 -4.133031e-02 -3.625362e-02 
1.169400e+01 -4.117584e-02 -3.609237e-02 
1.169500e+01 -4.102173e-02 -3.593154e-02 
1.169600e+01 -4.086801e-02 -3.577112e-02 
1.169700e+01 -4.071465e-02 -3.561113e-02 
1.169800e+01 -4.056167e-02 -3.545155e-02 
1.169900e+01 -4.040907e-02 -3.529240e-02 
1.170000e+01 -4.025684e-02 -3.513366e-02 
1.170100e+01 -4.010499e-02 -3.497534e-02 
1.170200e+01 -3.995351e-02 -3.481745e-02 
1.170300e+01 -3.980241e-02 -3.465997e-02 
1.170400e+01 -3.965168e-02 -3.450292e-02 
1.170500e+01 -3.950133e-02 -3.434628e-02 
1.170600e+01 -3.935136e-02 -3.419007e-02 
1.170700e+01 -3.920176e-02 -3.403428e-02 
1.170800e+01 -3.905255e-02 -3.387891e-02 
1.170900e+01 -3.890370e-02 -3.372397e-02 
1.171000e+01 -3.875524e-02 -3.356944e-02 
1.171100e+01 -3.860715e-02 -3.341534e-02 
1.171200e+01 -3.845944e-02 -3.326166e-02 
1.171300e+01 -3.831211e-02 -3.310840e-02 
1.171400e+01 -3.816516e-02 -3.295557e-02 
1.171500e+01 -3.801859e-02 -3.280316e-02 
1.171600e+01 -3.787239e-02 -3.265117e-02 
1.171700e+01 -3.772657e-02 -3.249961e-02 
1.171800e+01 -3.758114e-02 -3.234847e-02 
1.171900e+01 -3.743608e-02 -3.219775e-02 
1.172000e+01 -3.729140e-02 -3.204746e-02 
1.172100e+01 -3.714710e-02 -3.189759e-02 
1.172200e+01 -3.700317e-02 -3.174815e-02 
1.172300e+01 -3.685963e-02 -3.159913e-02 
1.172400e+01 -3.671647e-02 -3.145054e-02 
1.172500e+01 -3.657369e-02 -3.130236e-02 
1.172600e+01 -3.643128e-02 -3.115462e-02 
1.172700e+01 -3.628926e-02 -3.100730e-02 
1.172800e+01 -3.614761e-02 -3.086040e-02 
1.172900e+01 -3.600635e-02 -3.071393e-02 
1.173000e+01 -3.586547e-02 -3.056789e-02 
1.173100e+01 -3.572496e-02 -3.042226e-02 
1.173200e+01 -3.558484e-02 -3.027707e-02 
1.173300e+01 -3.544510e-02 -3.013230e-02 
1.173400e+01 -3.530573e-02 -2.998795e-02 
1.173500e+01 -3.516675e-02 -2.984403e-02 
1.173600e+01 -3.502815e-02 -2.970054e-02 
1.173700e+01 -3.488993e-02 -2.955747e-02 
1.173800e+01 -3.475209e-02 -2.941482e-02 
1.173900e+01 -3.461463e-02 -2.927261e-02 
1.174000e+01 -3.447754e-02 -2.913081e-02 
1.174100e+01 -3.434084e-02 -2.898945e-02 
1.174200e+01 -3.420452e-02 -2.884850e-02 
1.174300e+01 -3.406859e-02 -2.870799e-02 
1.174400e+01 -3.393303e-02 -2.856790e-02 
1.174500e+01 -3.379785e-02 -2.842823e-02 
1.174600e+01 -3.366305e-02 -2.828899e-02 
1.174700e+01 -3.352863e-02 -2.815017e-02 
1.174800e+01 -3.339459e-02 -2.801178e-02 
1.174900e+01 -3.326094e-02 -2.787382e-02 
1.175000e+01 -3.312766e-02 -2.773628e-02 
1.175100e+01 -3.299476e-02 -2.759916e-02 
1.175200e+01 -3.286225e-02 -2.746248e-02 
1.175300e+01 -3.273011e-02 -2.732621e-02 
1.175400e+01 -3.259835e-02 -2.719037e-02 
1.175500e+01 -3.246698e-02 -2.705496e-02 
1.175600e+01 -3.233598e-02 -2.691997e-02 
1.175700e+01 -3.220536e-02 -2.678540e-02 
1.175800e+01 -3.207513e-02 -2.665126e-02 
1.175900e+01 -3.194527e-02 -2.651754e-02 
1.176000e+01 -3.181579e-02 -2.638425e-02 
1.176100e+01 -3.168669e-02 -2.625138e-02 
1.176200e+01 -3.155797e-02 -2.611894e-02 
1.176300e+01 -3.142963e-02 -2.598692e-02 
1.176400e+01 -3.130167e-02 -2.585533e-02 
1.176500e+01 -3.117408e-02 -2.572415e-02 
1.176600e+01 -3.104688e-02 -2.559340e-02 
1.176700e+01 -3.092005e-02 -2.546308e-02 
1.176800e+01 -3.079360e-02 -2.533318e-02 
1.176900e+01 -3.066753e-02 -2.520370e-02 
1.177000e+01 -3.054184e-02 -2.507464e-02 
1.177100e+01 -3.041653e-02 -2.494601e-02 
1.177200e+01 -3.029159e-02 -2.481780e-02 
1.177300e+01 -3.016704e-02 -2.469001e-02 
1.177400e+01 -3.004286e-02 -2.456264e-02 
1.177500e+01 -2.991905e-02 -2.443570e-02 
1.177600e+01 -2.979563e-02 -2.430917e-02 
1.177700e+01 -2.967258e-02 -2.418307e-02 
1.177800e+01 -2.954990e-02 -2.405739e-02 
1.177900e+01 -2.942761e-02 -2.393213e-02 
1.178000e+01 -2.930569e-02 -2.380729e-02 
1.178100e+01 -2.918414e-02 -2.368287e-02 
1.178200e+01 -2.906297e-02 -2.355888e-02 
1.178300e+01 -2.894218e-02 -2.343530e-02 
1.178400e+01 -2.882176e-02 -2.331214e-02 
1.178500e+01 -2.870172e-02 -2.318940e-02 
1.178600e+01 -2.858205e-02 -2.306708e-02 
1.178700e+01 -2.846276e-02 -2.294518e-02 
1.178800e+01 -2.834384e-02 -2.282370e-02 
1.178900e+01 -2.822529e-02 -2.270264e-02 
1.179000e+01 -2.810712e-02 -2.258199e-02 
1.179100e+01 -2.798932e-02 -2.246177e-02 
1.179200e+01 -2.787190e-02 -2.234196e-02 
1.179300e+01 -2.775485e-02 -2.222257e-02 
1.179400e+01 -2.763817e-02 -2.210359e-02 
1.179500e+01 -2.752186e-02 -2.198503e-02 
1.179600e+01 -2.740593e-02 -2.186689e-02 
1.179700e+01 -2.729036e-02 -2.174916e-02 
1.179800e+01 -2.717517e-02 -2.163185e-02 
1.179900e+01 -2.706035e-02 -2.151496e-02 
1.180000e+01 -2.694590e-02 -2.139848e-02 
1.180100e+01 -2.683182e-02 -2.128241e-02 
1.180200e+01 -2.671811e-02 -2.116676e-02 
1.180300e+01 -2.660478e-02 -2.105152e-02 
1.180400e+01 -2.649181e-02 -2.093670e-02 
1.180500e+01 -2.637921e-02 -2.082229e-02 
1.180600e+01 -2.626698e-02 -2.070829e-02 
1.180700e+01 -2.615511e-02 -2.059471e-02 
1.180800e+01 -2.604362e-02 -2.048154e-02 
1.180900e+01 -2.593249e-02 -2.036877e-02 
1.181000e+01 -2.582173e-02 -2.025642e-02 
1.181100e+01 -2.571134e-02 -2.014449e-02 
1.181200e+01 -2.560132e-02 -2.003296e-02 
1.181300e+01 -2.549166e-02 -1.992184e-02 
1.181400e+01 -2.538237e-02 -1.981113e-02 
1.181500e+01 -2.527344e-02 -1.970083e-02 
1.181600e+01 -2.516488e-02 -1.959094e-02 
1.181700e+01 -2.505668e-02 -1.948146e-02 
1.181800e+01 -2.494885e-02 -1.937238e-02 
1.181900e+01 -2.484138e-02 -1.926372e-02 
1.182000e+01 -2.473428e-02 -1.915546e-02 
1.182100e+01 -2.462753e-02 -1.904760e-02 
1.182200e+01 -2.452116e-02 -1.894016e-02 
1.182300e+01 -2.441514e-02 -1.883312e-02 
1.182400e+01 -2.430948e-02 -1.872648e-02 
1.182500e+01 -2.420419e-02 -1.862025e-02 
1.182600e+01 -2.409926e-02 -1.851442e-02 
1.182700e+01 -2.399469e-02 -1.840900e-02 
1.182800e+01 -2.389048e-02 -1.830398e-02 
1.182900e+01 -2.378663e-02 -1.819937e-02 
1.183000e+01 -2.368314e-02 -1.809515e-02 
1.183100e+01 -2.358000e-02 -1.799134e-02 
1.183200e+01 -2.347723e-02 -1.788793e-02 
1.183300e+01 -2.337481e-02 -1.778492e-02 
1.183400e+01 -2.327275e-02 -1.768231e-02 
1.183500e+01 -2.317105e-02 -1.758010e-02 
1.183600e+01 -2.306971e-02 -1.747829e-02 
1.183700e+01 -2.296872e-02 -1.737688e-02 
1.183800e+01 -2.286808e-02 -1.727587e-02 
1.183900e+01 -2.276781e-02 -1.717526e-02 
1.184000e+01 -2.266788e-02 -1.707504e-02 
1.184100e+01 -2.256831e-02 -1.697522e-02 
1.184200e+01 -2.246910e-02 -1.687579e-02 
1.184300e+01 -2.237023e-02 -1.677676e-02 
1.184400e+01 -2.227172e-02 -1.667813e-02 
1.184500e+01 -2.217357e-02 -1.657989e-02 
1.184600e+01 -2.207576e-02 -1.648205e-02 
1.184700e+01 -2.197830e-02 -1.638460e-02 
1.184800e+01 -2.188120e-02 -1.628754e-02 
1.184900e+01 -2.178445e-02 -1.619087e-02 
1.185000e+01 -2.168804e-02 -1.609460e-02 
1.185100e+01 -2.159198e-02 -1.599871e-02 
1.185200e+01 -2.149628e-02 -1.590322e-02 
1.185300e+01 -2.140092e-02 -1.580812e-02 
1.185400e+01 -2.130591e-02 -1.571341e-02 
1.185500e+01 -2.121124e-02 -1.561908e-02 
1.185600e+01 -2.111692e-02 -1.552514e-02 
1.185700e+01 -2.102295e-02 -1.543160e-02 
1.185800e+01 -2.092932e-02 -1.533843e-02 
1.185900e+01 -2.083604e-02 -1.524566e-02 
1.186000e+01 -2.074310e-02 -1.515327e-02 
1.186100e+01 -2.065050e-02 -1.506126e-02 
1.186200e+01 -2.055825e-02 -1.496964e-02 
1.186300e+01 -2.046634e-02 -1.487841e-02 
1.186400e+01 -2.037477e-02 -1.478755e-02 
1.186500e+01 -2.028354e-02 -1.469708e-02 
1.186600e+01 -2.019266e-02 -1.460700e-02 
1.186700e+01 -2.010211e-02 -1.451729e-02 
1.186800e+01 -2.001190e-02 -1.442796e-02 
1.186900e+01 -1.992203e-02 -1.433902e-02 
1.187000e+01 -1.983250e-02 -1.425045e-02 
1.187100e+01 -1.974331e-02 -1.416226e-02 
1.187200e+01 -1.965446e-02 -1.407445e-02 
1.187300e+01 -1.956594e-02 -1.398702e-02 
1.187400e+01 -1.947776e-02 -1.389996e-02 
1.187500e+01 -1.938991e-02 -1.381328e-02 
1.187600e+01 -1.930239e-02 -1.372698e-02 
1.187700e+01 -1.921522e-02 -1.364105e-02 
1.187800e+01 -1.912837e-02 -1.355549e-02 
1.187900e+01 -1.904186e-02 -1.347031e-02 
1.188000e+01 -1.895568e-02 -1.338550e-02 
1.188100e+01 -1.886983e-02 -1.330106e-02 
1.188200e+01 -1.878431e-02 -1.321700e-02 
1.188300e+01 -1.869912e-02 -1.313330e-02 
1.188400e+01 -1.861426e-02 -1.304998e-02 
1.188500e+01 -1.852973e-02 -1.296702e-02 
1.188600e+01 -1.844553e-02 -1.288443e-02 
1.188700e+01 -1.836165e-02 -1.280221e-02 
1.188800e+01 -1.827811e-02 -1.272036e-02 
1.188900e+01 -1.819489e-02 -1.263887e-02 
1.189000e+01 -1.811199e-02 -1.255775e-02 
1.189100e+01 -1.802942e-02 -1.247699e-02 
1.189200e+01 -1.794718e-02 -1.239660e-02 
1.189300e+01 -1.786526e-02 -1.231657e-02 
1.189400e+01 -1.778366e-02 -1.223690e-02 
1.189500e+01 -1.770238e-02 -1.215760e-02 
1.189600e+01 -1.762143e-02 -1.207865e-02 
1.189700e+01 -1.754079e-02 -1.200007e-02 
1.189800e+01 -1.746048e-02 -1.192185e-02 
1.189900e+01 -1.738048e-02 -1.184398e-02 
1.190000e+01 -1.730081e-02 -1.176648e-02 
1.190100e+01 -1.722145e-02 -1.168933e-02 
1.190200e+01 -1.714241e-02 -1.161253e-02 
1.190300e+01 -1.706369e-02 -1.153610e-02 
1.190400e+01 -1.698528e-02 -1.146002e-02 
1.190500e+01 -1.690719e-02 -1.138429e-02 
1.190600e+01 -1.682942e-02 -1.130892e-02 
1.190700e+01 -1.675196e-02 -1.123390e-02 
1.190800e+01 -1.667481e-02 -1.115923e-02 
1.190900e+01 -1.659797e-02 -1.108491e-02 
1.191000e+01 -1.652145e-02 -1.101095e-02 
1.191100e+01 -1.644524e-02 -1.093733e-02 
1.191200e+01 -1.636933e-02 -1.086406e-02 
1.191300e+01 -1.629374e-02 -1.079114e-02 
1.191400e+01 -1.621846e-02 -1.071857e-02 
1.191500e+01 -1.614348e-02 -1.064634e-02 
1.191600e+01 -1.606882e-02 -1.057446e-02 
1.191700e+01 -1.599446e-02 -1.050293e-02 
1.191800e+01 -1.592040e-02 -1.043174e-02 
1.191900e+01 -1.584665e-02 -1.036089e-02 
1.192000e+01 -1.577321e-02 -1.029039e-02 
1.192100e+01 -1.570007e-02 -1.022022e-02 
1.192200e+01 -1.562723e-02 -1.015040e-02 
1.192300e+01 -1.555470e-02 -1.008092e-02 
1.192400e+01 -1.548247e-02 -1.001178e-02 
1.192500e+01 -1.541054e-02 -9.942973e-03 
1.192600e+01 -1.533891e-02 -9.874507e-03 
1.192700e+01 -1.526757e-02 -9.806377e-03 
1.192800e+01 -1.519654e-02 -9.738584e-03 
1.192900e+01 -1.512581e-02 -9.671126e-03 
1.193000e+01 -1.505537e-02 -9.604002e-03 
1.193100e+01 -1.498523e-02 -9.537211e-03 
1.193200e+01 -1.491538e-02 -9.470753e-03 
1.193300e+01 -1.484583e-02 -9.404627e-03 
1.193400e+01 -1.477658e-02 -9.338833e-03 
1.193500e+01 -1.470762e-02 -9.273368e-03 
1.193600e+01 -1.463895e-02 -9.208233e-03 
1.193700e+01 -1.457057e-02 -9.143426e-03 
1.193800e+01 -1.450248e-02 -9.078946e-03 
1.193900e+01 -1.443469e-02 -9.014794e-03 
1.194000e+01 -1.436718e-02 -8.950968e-03 
1.194100e+01 -1.429996e-02 -8.887466e-03 
1.194200e+01 -1.423304e-02 -8.824289e-03 
1.194300e+01 -1.416639e-02 -8.761435e-03 
1.194400e+01 -1.410004e-02 -8.698904e-03 
1.194500e+01 -1.403397e-02 -8.636694e-03 
1.194600e+01 -1.396818e-02 -8.574806e-03 
1.194700e+01 -1.390268e-02 -8.513237e-03 
1.194800e+01 -1.383747e-02 -8.451987e-03 
1.194900e+01 -1.377253e-02 -8.391056e-03 
1.195000e+01 -1.370788e-02 -8.330441e-03 
1.195100e+01 -1.364351e-02 -8.270144e-03 
1.195200e+01 -1.357942e-02 -8.210161e-03 
1.195300e+01 -1.351561e-02 -8.150494e-03 
1.195400e+01 -1.345207e-02 -8.091140e-03 
1.195500e+01 -1.338882e-02 -8.032100e-03 
1.195600e+01 -1.332584e-02 -7.973371e-03 
1.195700e+01 -1.326314e-02 -7.914954e-03 
1.195800e+01 -1.320071e-02 -7.856847e-03 
1.195900e+01 -1.313856e-02 -7.799049e-03 
1.196000e+01 -1.307668e-02 -7.741560e-03 
1.196100e+01 -1.301508e-02 -7.684379e-03 
1.196200e+01 -1.295375e-02 -7.627504e-03 
1.196300e+01 -1.289269e-02 -7.570935e-03 
1.196400e+01 -1.283190e-02 -7.514671e-03 
1.196500e+01 -1.277138e-02 -7.458712e-03 
1.196600e+01 -1.271113e-02 -7.403055e-03 
1.196700e+01 -1.265114e-02 -7.347701e-03 
1.196800e+01 -1.259143e-02 -7.292648e-03 
1.196900e+01 -1.253198e-02 -7.237896e-03 
1.197000e+01 -1.247280e-02 -7.183443e-03 
1.197100e+01 -1.241388e-02 -7.129289e-03 
1.197200e+01 -1.235523e-02 -7.075433e-03 
1.197300e+01 -1.229684e-02 -7.021873e-03 
1.197400e+01 -1.223871e-02 -6.968610e-03 
1.197500e+01 -1.218084e-02 -6.915642e-03 
1.197600e+01 -1.212324e-02 -6.862968e-03 
1.197700e+01 -1.206590e-02 -6.810587e-03 
1.197800e+01 -1.200881e-02 -6.758498e-03 
1.197900e+01 -1.195198e-02 -6.706701e-03 
1.198000e+01 -1.189541e-02 -6.655195e-03 
1.198100e+01 -1.183910e-02 -6.603978e-03 
1.198200e+01 -1.178305e-02 -6.553050e-03 
1.198300e+01 -1.172724e-02 -6.502409e-03 
1.198400e+01 -1.167170e-02 -6.452056e-03 
1.198500e+01 -1.161640e-02 -6.401988e-03 
1.198600e+01 -1.156136e-02 -6.352206e-03 
1.198700e+01 -1.150657e-02 -6.302707e-03 
1.198800e+01 -1.145204e-02 -6.253492e-03 
1.198900e+01 -1.139775e-02 -6.204559e-03 
1.199000e+01 -1.134371e-02 -6.155908e-03 
1.199100e+01 -1.128992e-02 -6.107537e-03 
1.199200e+01 -1.123638e-02 -6.059445e-03 
1.199300e+01 -1.118309e-02 -6.011632e-03 
1.199400e+01 -1.113004e-02 -5.964097e-03 
1.199500e+01 -1.107723e-02 -5.916838e-03 
1.199600e+01 -1.102468e-02 -5.869855e-03 
1.199700e+01 -1.097236e-02 -5.823147e-03 
1.199800e+01 -1.092029e-02 -5.776713e-03 
1.199900e+01 -1.086846e-02 -5.730552e-03 
1.200000e+01 -1.081687e-02 -5.684664e-03 
1.200100e+01 -1.076552e-02 -5.639046e-03 
1.200200e+01 -1.071441e-02 -5.593699e-03 
1.200300e+01 -1.066354e-02 -5.548620e-03 
1.200400e+01 -1.061290e-02 -5.503811e-03 
1.200500e+01 -1.056251e-02 -5.459268e-03 
1.200600e+01 -1.051234e-02 -5.414993e-03 
1.200700e+01 -1.046242e-02 -5.370982e-03 
1.200800e+01 -1.041273e-02 -5.327237e-03 
1.200900e+01 -1.036327e-02 -5.283755e-03 
1.201000e+01 -1.031405e-02 -5.240536e-03 
1.201100e+01 -1.026505e-02 -5.197579e-03 
1.201200e+01 -1.021629e-02 -5.154882e-03 
1.201300e+01 -1.016776e-02 -5.112446e-03 
1.201400e+01 -1.011946e-02 -5.070269e-03 
1.201500e+01 -1.007138e-02 -5.028349e-03 
1.201600e+01 -1.002354e-02 -4.986687e-03 
1.201700e+01 -9.975917e-03 -4.945282e-03 
1.201800e+01 -9.928524e-03 -4.904131e-03 
1.201900e+01 -9.881356e-03 -4.863235e-03 
1.202000e+01 -9.834412e-03 -4.822592e-03 
1.202100e+01 -9.787692e-03 -4.782202e-03 
1.202200e+01 -9.741194e-03 -4.742063e-03 
1.202300e+01 -9.694918e-03 -4.702175e-03 
1.202400e+01 -9.648863e-03 -4.662537e-03 
1.202500e+01 -9.603029e-03 -4.623147e-03 
1.202600e+01 -9.557413e-03 -4.584005e-03 
1.202700e+01 -9.512016e-03 -4.545110e-03 
1.202800e+01 -9.466837e-03 -4.506461e-03 
1.202900e+01 -9.421874e-03 -4.468057e-03 
1.203000e+01 -9.377128e-03 -4.429897e-03 
1.203100e+01 -9.332596e-03 -4.391980e-03 
1.203200e+01 -9.288279e-03 -4.354305e-03 
1.203300e+01 -9.244175e-03 -4.316871e-03 
1.203400e+01 -9.200284e-03 -4.279678e-03 
1.203500e+01 -9.156605e-03 -4.242724e-03 
1.203600e+01 -9.113136e-03 -4.206009e-03 
1.203700e+01 -9.069878e-03 -4.169530e-03 
1.203800e+01 -9.026829e-03 -4.133289e-03 
1.203900e+01 -8.983988e-03 -4.097283e-03 
1.204000e+01 -8.941355e-03 -4.061512e-03 
1.204100e+01 -8.898928e-03 -4.025974e-03 
1.204200e+01 -8.856708e-03 -3.990669e-03 
1.204300e+01 -8.814692e-03 -3.955596e-03 
1.204400e+01 -8.772881e-03 -3.920754e-03 
1.204500e+01 -8.731273e-03 -3.886142e-03 
1.204600e+01 -8.689868e-03 -3.851759e-03 
1.204700e+01 -8.648664e-03 -3.817604e-03 
1.204800e+01 -8.607662e-03 -3.783677e-03 
1.204900e+01 -8.566859e-03 -3.749975e-03 
1.205000e+01 -8.526256e-03 -3.716499e-03 
1.205100e+01 -8.485851e-03 -3.683247e-03 
1.205200e+01 -8.445644e-03 -3.650219e-03 
1.205300e+01 -8.405633e-03 -3.617413e-03 
1.205400e+01 -8.365819e-03 -3.584829e-03 
1.205500e+01 -8.326199e-03 -3.552465e-03 
1.205600e+01 -8.286774e-03 -3.520321e-03 
1.205700e+01 -8.247542e-03 -3.488396e-03 
1.205800e+01 -8.208503e-03 -3.456689e-03 
1.205900e+01 -8.169656e-03 -3.425199e-03 
1.206000e+01 -8.130999e-03 -3.393924e-03 
1.206100e+01 -8.092533e-03 -3.362865e-03 
1.206200e+01 -8.054256e-03 -3.332020e-03 
1.206300e+01 -8.016168e-03 -3.301388e-03 
1.206400e+01 -7.978267e-03 -3.270968e-03 
1.206500e+01 -7.940553e-03 -3.240760e-03 
1.206600e+01 -7.903025e-03 -3.210762e-03 
1.206700e+01 -7.865682e-03 -3.180973e-03 
1.206800e+01 -7.828524e-03 -3.151394e-03 
1.206900e+01 -7.791549e-03 -3.122021e-03 
1.207000e+01 -7.754757e-03 -3.092856e-03 
1.207100e+01 -7.718147e-03 -3.063896e-03 
1.207200e+01 -7.681718e-03 -3.035141e-03 
1.207300e+01 -7.645470e-03 -3.006591e-03 
1.207400e+01 -7.609401e-03 -2.978243e-03 
1.207500e+01 -7.573510e-03 -2.950097e-03 
1.207600e+01 -7.537798e-03 -2.922153e-03 
1.207700e+01 -7.502262e-03 -2.894409e-03 
1.207800e+01 -7.466903e-03 -2.866864e-03 
1.207900e+01 -7.431719e-03 -2.839518e-03 
1.208000e+01 -7.396710e-03 -2.812369e-03 
1.208100e+01 -7.361874e-03 -2.785417e-03 
1.208200e+01 -7.327212e-03 -2.758661e-03 
1.208300e+01 -7.292722e-03 -2.732099e-03 
1.208400e+01 -7.258403e-03 -2.705732e-03 
1.208500e+01 -7.224255e-03 -2.679557e-03 
1.208600e+01 -7.190277e-03 -2.653574e-03 
1.208700e+01 -7.156468e-03 -2.627783e-03 
1.208800e+01 -7.122827e-03 -2.602182e-03 
1.208900e+01 -7.089353e-03 -2.576770e-03 
1.209000e+01 -7.056046e-03 -2.551547e-03 
1.209100e+01 -7.022905e-03 -2.526511e-03 
1.209200e+01 -6.989928e-03 -2.501662e-03 
1.209300e+01 -6.957116e-03 -2.476999e-03 
1.209400e+01 -6.924468e-03 -2.452521e-03 
1.209500e+01 -6.891982e-03 -2.428226e-03 
1.209600e+01 -6.859658e-03 -2.404115e-03 
1.209700e+01 -6.827495e-03 -2.380186e-03 
1.209800e+01 -6.795492e-03 -2.356438e-03 
1.209900e+01 -6.763649e-03 -2.332870e-03 
1.210000e+01 -6.731965e-03 -2.309482e-03 
1.210100e+01 -6.700438e-03 -2.286273e-03 
1.210200e+01 -6.669069e-03 -2.263241e-03 
1.210300e+01 -6.637856e-03 -2.240386e-03 
1.210400e+01 -6.606798e-03 -2.217707e-03 
1.210500e+01 -6.575895e-03 -2.195203e-03 
1.210600e+01 -6.545147e-03 -2.172874e-03 
1.210700e+01 -6.514552e-03 -2.150717e-03 
1.210800e+01 -6.484109e-03 -2.128733e-03 
1.210900e+01 -6.453818e-03 -2.106920e-03 
1.211000e+01 -6.423677e-03 -2.085279e-03 
1.211100e+01 -6.393687e-03 -2.063806e-03 
1.211200e+01 -6.363847e-03 -2.042503e-03 
1.211300e+01 -6.334155e-03 -2.021368e-03 
1.211400e+01 -6.304611e-03 -2.000400e-03 
1.211500e+01 -6.275214e-03 -1.979598e-03 
1.211600e+01 -6.245963e-03 -1.958962e-03 
1.211700e+01 -6.216858e-03 -1.938490e-03 
1.211800e+01 -6.187898e-03 -1.918181e-03 
1.211900e+01 -6.159081e-03 -1.898036e-03 
1.212000e+01 -6.130409e-03 -1.878052e-03 
1.212100e+01 -6.101878e-03 -1.858230e-03 
1.212200e+01 -6.073490e-03 -1.838568e-03 
1.212300e+01 -6.045243e-03 -1.819065e-03 
1.212400e+01 -6.017136e-03 -1.799721e-03 
1.212500e+01 -5.989168e-03 -1.780534e-03 
1.212600e+01 -5.961339e-03 -1.761504e-03 
1.212700e+01 -5.933649e-03 -1.742630e-03 
1.212800e+01 -5.906095e-03 -1.723911e-03 
1.212900e+01 -5.878679e-03 -1.705346e-03 
1.213000e+01 -5.851398e-03 -1.686935e-03 
1.213100e+01 -5.824252e-03 -1.668676e-03 
1.213200e+01 -5.797241e-03 -1.650569e-03 
1.213300e+01 -5.770363e-03 -1.632613e-03 
1.213400e+01 -5.743619e-03 -1.614807e-03 
1.213500e+01 -5.717006e-03 -1.597150e-03 
1.213600e+01 -5.690525e-03 -1.579641e-03 
1.213700e+01 -5.664175e-03 -1.562280e-03 
1.213800e+01 -5.637954e-03 -1.545066e-03 
1.213900e+01 -5.611863e-03 -1.527997e-03 
1.214000e+01 -5.585901e-03 -1.511074e-03 
1.214100e+01 -5.560066e-03 -1.494294e-03 
1.214200e+01 -5.534359e-03 -1.477658e-03 
1.214300e+01 -5.508778e-03 -1.461164e-03 
1.214400e+01 -5.483322e-03 -1.444813e-03 
1.214500e+01 -5.457992e-03 -1.428602e-03 
1.214600e+01 -5.432786e-03 -1.412531e-03 
1.214700e+01 -5.407703e-03 -1.396599e-03 
1.214800e+01 -5.382743e-03 -1.380806e-03 
1.214900e+01 -5.357906e-03 -1.365150e-03 
1.215000e+01 -5.333190e-03 -1.349632e-03 
1.215100e+01 -5.308594e-03 -1.334249e-03 
1.215200e+01 -5.284119e-03 -1.319001e-03 
1.215300e+01 -5.259763e-03 -1.303888e-03 
1.215400e+01 -5.235526e-03 -1.288908e-03 
1.215500e+01 -5.211407e-03 -1.274062e-03 
1.215600e+01 -5.187405e-03 -1.259347e-03 
1.215700e+01 -5.163519e-03 -1.244763e-03 
1.215800e+01 -5.139750e-03 -1.230310e-03 
1.215900e+01 -5.116096e-03 -1.215986e-03 
1.216000e+01 -5.092556e-03 -1.201791e-03 
1.216100e+01 -5.069130e-03 -1.187724e-03 
1.216200e+01 -5.045818e-03 -1.173785e-03 
1.216300e+01 -5.022617e-03 -1.159972e-03 
1.216400e+01 -4.999529e-03 -1.146284e-03 
1.216500e+01 -4.976552e-03 -1.132722e-03 
1.216600e+01 -4.953685e-03 -1.119283e-03 
1.216700e+01 -4.930928e-03 -1.105968e-03 
1.216800e+01 -4.908281e-03 -1.092776e-03 
1.216900e+01 -4.885741e-03 -1.079705e-03 
1.217000e+01 -4.863310e-03 -1.066755e-03 
1.217100e+01 -4.840986e-03 -1.053926e-03 
1.217200e+01 -4.818768e-03 -1.041215e-03 
1.217300e+01 -4.796656e-03 -1.028624e-03 
1.217400e+01 -4.774650e-03 -1.016151e-03 
1.217500e+01 -4.752748e-03 -1.003795e-03 
1.217600e+01 -4.730949e-03 -9.915549e-04 
1.217700e+01 -4.709255e-03 -9.794308e-04 
1.217800e+01 -4.687662e-03 -9.674217e-04 
1.217900e+01 -4.666172e-03 -9.555268e-04 
1.218000e+01 -4.644783e-03 -9.437453e-04 
1.218100e+01 -4.623495e-03 -9.320765e-04 
1.218200e+01 -4.602306e-03 -9.205197e-04 
1.218300e+01 -4.581217e-03 -9.090740e-04 
1.218400e+01 -4.560227e-03 -8.977388e-04 
1.218500e+01 -4.539335e-03 -8.865134e-04 
1.218600e+01 -4.518541e-03 -8.753969e-04 
1.218700e+01 -4.497844e-03 -8.643887e-04 
1.218800e+01 -4.477243e-03 -8.534881e-04 
1.218900e+01 -4.456737e-03 -8.426942e-04 
1.219000e+01 -4.436327e-03 -8.320064e-04 
1.219100e+01 -4.416011e-03 -8.214240e-04 
1.219200e+01 -4.395788e-03 -8.109462e-04 
1.219300e+01 -4.375659e-03 -8.005724e-04 
1.219400e+01 -4.355623e-03 -7.903017e-04 
1.219500e+01 -4.335679e-03 -7.801336e-04 
1.219600e+01 -4.315826e-03 -7.700672e-04 
1.219700e+01 -4.296064e-03 -7.601019e-04 
1.219800e+01 -4.276392e-03 -7.502369e-04 
1.219900e+01 -4.256809e-03 -7.404716e-04 
1.220000e+01 -4.237316e-03 -7.308053e-04 
1.220100e+01 -4.217911e-03 -7.212373e-04 
1.220200e+01 -4.198594e-03 -7.117668e-04 
1.220300e+01 -4.179364e-03 -7.023932e-04 
1.220400e+01 -4.160220e-03 -6.931158e-04 
1.220500e+01 -4.141163e-03 -6.839338e-04 
1.220600e+01 -4.122191e-03 -6.748467e-04 
1.220700e+01 -4.103304e-03 -6.658537e-04 
1.220800e+01 -4.084502e-03 -6.569541e-04 
1.220900e+01 -4.065783e-03 -6.481473e-04 
1.221000e+01 -4.047147e-03 -6.394326e-04 
1.221100e+01 -4.028594e-03 -6.308093e-04 
1.221200e+01 -4.010123e-03 -6.222767e-04 
1.221300e+01 -3.991734e-03 -6.138342e-04 
1.221400e+01 -3.973425e-03 -6.054811e-04 
1.221500e+01 -3.955197e-03 -5.972167e-04 
1.221600e+01 -3.937049e-03 -5.890404e-04 
1.221700e+01 -3.918979e-03 -5.809515e-04 
1.221800e+01 -3.900989e-03 -5.729494e-04 
1.221900e+01 -3.883077e-03 -5.650334e-04 
1.222000e+01 -3.865242e-03 -5.572028e-04 
1.222100e+01 -3.847484e-03 -5.494571e-04 
1.222200e+01 -3.829803e-03 -5.417955e-04 
1.222300e+01 -3.812198e-03 -5.342174e-04 
1.222400e+01 -3.794668e-03 -5.267222e-04 
1.222500e+01 -3.777213e-03 -5.193092e-04 
1.222600e+01 -3.759833e-03 -5.119778e-04 
1.222700e+01 -3.742526e-03 -5.047274e-04 
1.222800e+01 -3.725293e-03 -4.975573e-04 
1.222900e+01 -3.708132e-03 -4.904669e-04 
1.223000e+01 -3.691044e-03 -4.834555e-04 
1.223100e+01 -3.674028e-03 -4.765227e-04 
1.223200e+01 -3.657082e-03 -4.696677e-04 
1.223300e+01 -3.640208e-03 -4.628898e-04 
1.223400e+01 -3.623404e-03 -4.561886e-04 
1.223500e+01 -3.606669e-03 -4.495634e-04 
1.223600e+01 -3.590003e-03 -4.430135e-04 
1.223700e+01 -3.573407e-03 -4.365385e-04 
1.223800e+01 -3.556878e-03 -4.301375e-04 
1.223900e+01 -3.540417e-03 -4.238102e-04 
1.224000e+01 -3.524023e-03 -4.175558e-04 
1.224100e+01 -3.507696e-03 -4.113738e-04 
1.224200e+01 -3.491435e-03 -4.052635e-04 
1.224300e+01 -3.475240e-03 -3.992244e-04 
1.224400e+01 -3.459110e-03 -3.932559e-04 
1.224500e+01 -3.443045e-03 -3.873574e-04 
1.224600e+01 -3.427044e-03 -3.815283e-04 
1.224700e+01 -3.411106e-03 -3.757681e-04 
1.224800e+01 -3.395232e-03 -3.700761e-04 
1.224900e+01 -3.379421e-03 -3.644518e-04 
1.225000e+01 -3.363672e-03 -3.588946e-04 
1.225100e+01 -3.347985e-03 -3.534039e-04 
1.225200e+01 -3.332360e-03 -3.479792e-04 
1.225300e+01 -3.316795e-03 -3.426199e-04 
1.225400e+01 -3.301291e-03 -3.373254e-04 
1.225500e+01 -3.285847e-03 -3.320952e-04 
1.225600e+01 -3.270463e-03 -3.269288e-04 
1.225700e+01 -3.255137e-03 -3.218255e-04 
1.225800e+01 -3.239870e-03 -3.167848e-04 
1.225900e+01 -3.224662e-03 -3.118062e-04 
1.226000e+01 -3.209511e-03 -3.068891e-04 
1.226100e+01 -3.194417e-03 -3.020330e-04 
1.226200e+01 -3.179381e-03 -2.972373e-04 
1.226300e+01 -3.164401e-03 -2.925015e-04 
1.226400e+01 -3.149476e-03 -2.878251e-04 
1.226500e+01 -3.134608e-03 -2.832075e-04 
1.226600e+01 -3.119794e-03 -2.786481e-04 
1.226700e+01 -3.105035e-03 -2.741466e-04 
1.226800e+01 -3.090331e-03 -2.697023e-04 
1.226900e+01 -3.075680e-03 -2.653147e-04 
1.227000e+01 -3.061083e-03 -2.609833e-04 
1.227100e+01 -3.046539e-03 -2.567076e-04 
1.227200e+01 -3.032047e-03 -2.524871e-04 
1.227300e+01 -3.017607e-03 -2.483212e-04 
1.227400e+01 -3.003220e-03 -2.442095e-04 
1.227500e+01 -2.988883e-03 -2.401514e-04 
1.227600e+01 -2.974598e-03 -2.361464e-04 
1.227700e+01 -2.960363e-03 -2.321941e-04 
1.227800e+01 -2.946178e-03 -2.282939e-04 
1.227900e+01 -2.932043e-03 -2.244454e-04 
1.228000e+01 -2.917958e-03 -2.206480e-04 
1.228100e+01 -2.903921e-03 -2.169012e-04 
1.228200e+01 -2.889933e-03 -2.132047e-04 
1.228300e+01 -2.875993e-03 -2.095578e-04 
1.228400e+01 -2.862101e-03 -2.059602e-04 
1.228500e+01 -2.848256e-03 -2.024112e-04 
1.228600e+01 -2.834459e-03 -1.989105e-04 
1.228700e+01 -2.820708e-03 -1.954576e-04 
1.228800e+01 -2.807003e-03 -1.920520e-04 
1.228900e+01 -2.793344e-03 -1.886932e-04 
1.229000e+01 -2.779731e-03 -1.853808e-04 
1.229100e+01 -2.766162e-03 -1.821143e-04 
1.229200e+01 -2.752639e-03 -1.788933e-04 
1.229300e+01 -2.739160e-03 -1.757172e-04 
1.229400e+01 -2.725725e-03 -1.725857e-04 
1.229500e+01 -2.712334e-03 -1.694982e-04 
1.229600e+01 -2.698986e-03 -1.664544e-04 
1.229700e+01 -2.685681e-03 -1.634538e-04 
1.229800e+01 -2.672419e-03 -1.604959e-04 
1.229900e+01 -2.659199e-03 -1.575803e-04 
1.230000e+01 -2.646022e-03 -1.547066e-04 
1.230100e+01 -2.632885e-03 -1.518743e-04 
1.230200e+01 -2.619790e-03 -1.490830e-04 
1.230300e+01 -2.606736e-03 -1.463322e-04 
1.230400e+01 -2.593723e-03 -1.436216e-04 
1.230500e+01 -2.580750e-03 -1.409507e-04 
1.230600e+01 -2.567816e-03 -1.383191e-04 
1.230700e+01 -2.554923e-03 -1.357263e-04 
1.230800e+01 -2.542068e-03 -1.331720e-04 
1.230900e+01 -2.529253e-03 -1.306557e-04 
1.231000e+01 -2.516476e-03 -1.281770e-04 
1.231100e+01 -2.503738e-03 -1.257356e-04 
1.231200e+01 -2.491037e-03 -1.233309e-04 
1.231300e+01 -2.478375e-03 -1.209627e-04 
1.231400e+01 -2.465749e-03 -1.186304e-04 
1.231500e+01 -2.453161e-03 -1.163338e-04 
1.231600e+01 -2.440609e-03 -1.140723e-04 
1.231700e+01 -2.428094e-03 -1.118456e-04 
1.231800e+01 -2.415615e-03 -1.096534e-04 
1.231900e+01 -2.403172e-03 -1.074952e-04 
1.232000e+01 -2.390765e-03 -1.053706e-04 
1.232100e+01 -2.378393e-03 -1.032793e-04 
1.232200e+01 -2.366056e-03 -1.012209e-04 
1.232300e+01 -2.353753e-03 -9.919500e-05 
1.232400e+01 -2.341485e-03 -9.720121e-05 
1.232500e+01 -2.329251e-03 -9.523918e-05 
1.232600e+01 -2.317051e-03 -9.330853e-05 
1.232700e+01 -2.304884e-03 -9.140891e-05 
1.232800e+01 -2.292751e-03 -8.953993e-05 
1.232900e+01 -2.280651e-03 -8.770125e-05 
1.233000e+01 -2.268583e-03 -8.589250e-05 
1.233100e+01 -2.256548e-03 -8.411332e-05 
1.233200e+01 -2.244545e-03 -8.236337e-05 
1.233300e+01 -2.232574e-03 -8.064229e-05 
1.233400e+01 -2.220635e-03 -7.894973e-05 
1.233500e+01 -2.208727e-03 -7.728534e-05 
1.233600e+01 -2.196851e-03 -7.564878e-05 
1.233700e+01 -2.185005e-03 -7.403972e-05 
1.233800e+01 -2.173190e-03 -7.245781e-05 
1.233900e+01 -2.161405e-03 -7.090271e-05 
1.234000e+01 -2.149650e-03 -6.937410e-05 
1.234100e+01 -2.137926e-03 -6.787164e-05 
1.234200e+01 -2.126231e-03 -6.639500e-05 
1.234300e+01 -2.114565e-03 -6.494386e-05 
1.234400e+01 -2.102928e-03 -6.351789e-05 
1.234500e+01 -2.091321e-03 -6.211677e-05 
1.234600e+01 -2.079742e-03 -6.074019e-05 
1.234700e+01 -2.068192e-03 -5.938782e-05 
1.234800e+01 -2.056670e-03 -5.805936e-05 
1.234900e+01 -2.045176e-03 -5.675449e-05 
1.235000e+01 -2.033710e-03 -5.547290e-05 
1.235100e+01 -2.022271e-03 -5.421430e-05 
1.235200e+01 -2.010860e-03 -5.297837e-05 
1.235300e+01 -1.999475e-03 -5.176481e-05 
1.235400e+01 -1.988118e-03 -5.057333e-05 
1.235500e+01 -1.976787e-03 -4.940362e-05 
1.235600e+01 -1.965483e-03 -4.825540e-05 
1.235700e+01 -1.954206e-03 -4.712838e-05 
1.235800e+01 -1.942954e-03 -4.602226e-05 
1.235900e+01 -1.931728e-03 -4.493677e-05 
1.236000e+01 -1.920528e-03 -4.387161e-05 
1.236100e+01 -1.909353e-03 -4.282650e-05 
1.236200e+01 -1.898203e-03 -4.180118e-05 
1.236300e+01 -1.887079e-03 -4.079535e-05 
1.236400e+01 -1.875980e-03 -3.980876e-05 
1.236500e+01 -1.864905e-03 -3.884112e-05 
1.236600e+01 -1.853854e-03 -3.789217e-05 
1.236700e+01 -1.842828e-03 -3.696164e-05 
1.236800e+01 -1.831826e-03 -3.604927e-05 
1.236900e+01 -1.820848e-03 -3.515479e-05 
1.237000e+01 -1.809894e-03 -3.427794e-05 
1.237100e+01 -1.798963e-03 -3.341847e-05 
1.237200e+01 -1.788056e-03 -3.257613e-05 
1.237300e+01 -1.777172e-03 -3.175065e-05 
1.237400e+01 -1.766311e-03 -3.094180e-05 
1.237500e+01 -1.755473e-03 -3.014932e-05 
1.237600e+01 -1.744658e-03 -2.937296e-05 
1.237700e+01 -1.733865e-03 -2.861250e-05 
1.237800e+01 -1.723095e-03 -2.786768e-05 
1.237900e+01 -1.712346e-03 -2.713827e-05 
1.238000e+01 -1.701620e-03 -2.642403e-05 
1.238100e+01 -1.690916e-03 -2.572473e-05 
1.238200e+01 -1.680233e-03 -2.504014e-05 
1.238300e+01 -1.669573e-03 -2.437002e-05 
1.238400e+01 -1.658933e-03 -2.371415e-05 
1.238500e+01 -1.648315e-03 -2.307231e-05 
1.238600e+01 -1.637718e-03 -2.244427e-05 
1.238700e+01 -1.627142e-03 -2.182981e-05 
1.238800e+01 -1.616587e-03 -2.122872e-05 
1.238900e+01 -1.606052e-03 -2.064077e-05 
1.239000e+01 -1.595539e-03 -2.006576e-05 
1.239100e+01 -1.585045e-03 -1.950346e-05 
1.239200e+01 -1.574572e-03 -1.895368e-05 
1.239300e+01 -1.564119e-03 -1.841621e-05 
1.239400e+01 -1.553686e-03 -1.789083e-05 
1.239500e+01 -1.543273e-03 -1.737735e-05 
1.239600e+01 -1.532880e-03 -1.687557e-05 
1.239700e+01 -1.522507e-03 -1.638529e-05 
1.239800e+01 -1.512153e-03 -1.590630e-05 
1.239900e+01 -1.501818e-03 -1.543843e-05 
1.240000e+01 -1.491503e-03 -1.498147e-05 
1.240100e+01 -1.481207e-03 -1.453524e-05 
1.240200e+01 -1.470929e-03 -1.409955e-05 
1.240300e+01 -1.460671e-03 -1.367422e-05 
1.240400e+01 -1.450432e-03 -1.325905e-05 
1.240500e+01 -1.440211e-03 -1.285388e-05 
1.240600e+01 -1.430009e-03 -1.245852e-05 
1.240700e+01 -1.419826e-03 -1.207279e-05 
1.240800e+01 -1.409661e-03 -1.169653e-05 
1.240900e+01 -1.399514e-03 -1.132956e-05 
1.241000e+01 -1.389385e-03 -1.097171e-05 
1.241100e+01 -1.379275e-03 -1.062280e-05 
1.241200e+01 -1.369182e-03 -1.028267e-05 
1.241300e+01 -1.359107e-03 -9.951152e-06 
1.241400e+01 -1.349050e-03 -9.628083e-06 
1.241500e+01 -1.339011e-03 -9.313307e-06 
1.241600e+01 -1.328990e-03 -9.006665e-06 
1.241700e+01 -1.318986e-03 -8.708001e-06 
1.241800e+01 -1.308999e-03 -8.417160e-06 
1.241900e+01 -1.299030e-03 -8.133991e-06 
1.242000e+01 -1.289078e-03 -7.858343e-06 
1.242100e+01 -1.279143e-03 -7.590066e-06 
1.242200e+01 -1.269225e-03 -7.329015e-06 
1.242300e+01 -1.259324e-03 -7.075043e-06 
1.242400e+01 -1.249440e-03 -6.828007e-06 
1.242500e+01 -1.239573e-03 -6.587766e-06 
1.242600e+01 -1.229723e-03 -6.354180e-06 
1.242700e+01 -1.219890e-03 -6.127111e-06 
1.242800e+01 -1.210073e-03 -5.906422e-06 
1.242900e+01 -1.200273e-03 -5.691979e-06 
1.243000e+01 -1.190489e-03 -5.483649e-06 
1.243100e+01 -1.180722e-03 -5.281302e-06 
1.243200e+01 -1.170971e-03 -5.084809e-06 
1.243300e+01 -1.161236e-03 -4.894042e-06 
1.243400e+01 -1.151518e-03 -4.708875e-06 
1.243500e+01 -1.141816e-03 -4.529186e-06 
1.243600e+01 -1.132130e-03 -4.354852e-06 
1.243700e+01 -1.122460e-03 -4.185753e-06 
1.243800e+01 -1.112806e-03 -4.021771e-06 
1.243900e+01 -1.103168e-03 -3.862789e-06 
1.244000e+01 -1.093546e-03 -3.708693e-06 
1.244100e+01 -1.083939e-03 -3.559369e-06 
1.244200e+01 -1.074349e-03 -3.414708e-06 
1.244300e+01 -1.064774e-03 -3.274599e-06 
1.244400e+01 -1.055215e-03 -3.138935e-06 
1.244500e+01 -1.045672e-03 -3.007610e-06 
1.244600e+01 -1.036144e-03 -2.880520e-06 
1.244700e+01 -1.026632e-03 -2.757564e-06 
1.244800e+01 -1.017135e-03 -2.638640e-06 
1.244900e+01 -1.007654e-03 -2.523651e-06 
1.245000e+01 -9.981886e-04 -2.412499e-06 
1.245100e+01 -9.887383e-04 -2.305091e-06 
1.245200e+01 -9.793034e-04 -2.201331e-06 
1.245300e+01 -9.698839e-04 -2.101131e-06 
1.245400e+01 -9.604796e-04 -2.004397e-06 
1.245500e+01 -9.510906e-04 -1.911028e-06 
1.245600e+01 -9.417169e-04 -1.820936e-06 
1.245700e+01 -9.323584e-04 -1.734035e-06 
1.245800e+01 -9.230151e-04 -1.650242e-06 
1.245900e+01 -9.136869e-04 -1.569475e-06 
1.246000e+01 -9.043738e-04 -1.491654e-06 
1.246100e+01 -8.950759e-04 -1.416699e-06 
1.246200e+01 -8.857930e-04 -1.344532e-06 
1.246300e+01 -8.765252e-04 -1.275076e-06 
1.246400e+01 -8.672724e-04 -1.208255e-06 
1.246500e+01 -8.580347e-04 -1.143994e-06 
1.246600e+01 -8.488119e-04 -1.082221e-06 
1.246700e+01 -8.396041e-04 -1.022864e-06 
1.246800e+01 -8.304113e-04 -9.658506e-07 
1.246900e+01 -8.212334e-04 -9.111127e-07 
1.247000e+01 -8.120705e-04 -8.585816e-07 
1.247100e+01 -8.029224e-04 -8.081904e-07 
1.247200e+01 -7.937893e-04 -7.598732e-07 
1.247300e+01 -7.846711e-04 -7.135655e-07 
1.247400e+01 -7.755677e-04 -6.692040e-07 
1.247500e+01 -7.664793e-04 -6.267267e-07 
1.247600e+01 -7.574056e-04 -5.860728e-07 
1.247700e+01 -7.483469e-04 -5.471827e-07 
1.247800e+01 -7.393030e-04 -5.099981e-07 
1.247900e+01 -7.302739e-04 -4.744620e-07 
1.248000e+01 -7.212597e-04 -4.405185e-07 
1.248100e+01 -7.122603e-04 -4.081131e-07 
1.248200e+01 -7.032757e-04 -3.771925e-07 
1.248300e+01 -6.943060e-04 -3.477045e-07 
1.248400e+01 -6.853511e-04 -3.195983e-07 
1.248500e+01 -6.764110e-04 -2.928244e-07 
1.248600e+01 -6.674858e-04 -2.673344e-07 
1.248700e+01 -6.585754e-04 -2.430812e-07 
1.248800e+01 -6.496798e-04 -2.200189e-07 
1.248900e+01 -6.407991e-04 -1.981029e-07 
1.249000e+01 -6.319332e-04 -1.772899e-07 
1.249100e+01 -6.230822e-04 -1.575377e-07 
1.249200e+01 -6.142461e-04 -1.388055e-07 
1.249300e+01 -6.054248e-04 -1.210537e-07 
1.249400e+01 -5.966183e-04 -1.042438e-07 
1.249500e+01 -5.878268e-04 -8.833873e-08 
1.249600e+01 -5.790501e-04 -7.330259e-08 
1.249700e+01 -5.702884e-04 -5.910073e-08 
1.249800e+01 -5.615415e-04 -4.569975e-08 
1.249900e+01 -5.528096e-04 -3.306748e-08 
1.250000e+01 -5.440926e-04 -2.117302e-08 
1.250100e+01 -5.353905e-04 -9.986707e-09 
1.250200e+01 -5.267034e-04 5.334943e-10 
1.250300e+01 -5.180313e-04 1.043058e-08 
1.250400e+01 -5.093742e-04 1.973031e-08 
1.250500e+01 -5.007321e-04 2.845783e-08 
1.250600e+01 -4.921050e-04 3.663776e-08 
1.250700e+01 -4.834929e-04 4.429414e-08 
1.250800e+01 -4.748959e-04 5.145049e-08 
1.250900e+01 -4.663140e-04 5.812976e-08 
1.251000e+01 -4.577471e-04 6.435434e-08 
1.251100e+01 -4.491954e-04 7.014607e-08 
1.251200e+01 -4.406588e-04 7.552626e-08 
1.251300e+01 -4.321373e-04 8.051564e-08 
1.251400e+01 -4.236310e-04 8.513439e-08 
1.251500e+01 -4.151400e-04 8.940216e-08 
1.251600e+01 -4.066641e-04 9.333803e-08 
1.251700e+01 -3.982034e-04 9.696051e-08 
1.251800e+01 -3.897581e-04 1.002876e-07 
1.251900e+01 -3.813279e-04 1.033367e-07 
1.252000e+01 -3.729131e-04 1.061247e-07 
1.252100e+01 -3.645137e-04 1.086680e-07 
1.252200e+01 -3.561296e-04 1.109822e-07 
1.252300e+01 -3.477608e-04 1.130826e-07 
1.252400e+01 -3.394075e-04 1.149838e-07 
1.252500e+01 -3.310696e-04 1.167001e-07 
1.252600e+01 -3.227471e-04 1.182448e-07 
1.252700e+01 -3.144401e-04 1.196311e-07 
1.252800e+01 -3.061486e-04 1.208713e-07 
1.252900e+01 -2.978727e-04 1.219775e-07 
1.253000e+01 -2.896123e-04 1.229608e-07 
1.253100e+01 -2.813675e-04 1.238321e-07 
1.253200e+01 -2.731383e-04 1.246017e-07 
1.253300e+01 -2.649248e-04 1.252793e-07 
1.253400e+01 -2.567269e-04 1.258739e-07 
1.253500e+01 -2.485447e-04 1.263941e-07 
1.253600e+01 -2.403783e-04 1.268481e-07 
1.253700e+01 -2.322276e-04 1.272432e-07 
1.253800e+01 -2.240927e-04 1.275863e-07 
1.253900e+01 -2.159736e-04 1.278840e-07 
1.254000e+01 -2.078703e-04 1.281419e-07 
1.254100e+01 -1.997829e-04 1.283653e-07 
1.254200e+01 -1.917114e-04 1.285590e-07 
1.254300e+01 -1.836559e-04 1.287271e-07 
1.254400e+01 -1.756163e-04 1.288732e-07 
1.254500e+01 -1.675927e-04 1.290005e-07 
1.254600e+01 -1.595851e-04 1.291112e-07 
1.254700e+01 -1.515935e-04 1.292076e-07 
1.254800e+01 -1.436181e-04 1.292908e-07 
1.254900e+01 -1.356587e-04 1.293618e-07 
1.255000e+01 -1.277155e-04 1.294209e-07 
1.255100e+01 -1.197884e-04 1.294678e-07 
1.255200e+01 -1.118775e-04 1.295016e-07 
1.255300e+01 -1.039829e-04 1.295211e-07 
1.255400e+01 -9.610451e-05 1.295243e-07 
1.255500e+01 -8.824241e-05 1.295110e-07 
1.255600e+01 -8.039663e-05 1.295049e-07 
1.255700e+01 -7.256719e-05 1.295105e-07 
1.255800e+01 -6.475412e-05 1.295251e-07 
1.255900e+01 -5.695746e-05 1.295458e-07 
1.256000e+01 -4.917722e-05 1.295704e-07 
1.256100e+01 -4.141345e-05 1.295966e-07 
1.256200e+01 -3.366617e-05 1.296224e-07 
1.256300e+01 -2.593540e-05 1.296461e-07 
1.256400e+01 -1.822118e-05 1.296661e-07 
1.256500e+01 -1.052353e-05 1.296811e-07 
1.256600e+01 -2.842484e-06 1.296899e-07 
1.256700e+01 4.821933e-06 1.296917e-07 
1.256800e+01 1.246969e-05 1.296858e-07 
1.256900e+01 2.010077e-05 1.296718e-07 
1.257000e+01 2.771513e-05 1.296493e-07 
1.257100e+01 3.531276e-05 1.296184e-07 
1.257200e+01 4.289362e-05 1.295793e-07 
1.257300e+01 5.045770e-05 1.295324e-07 
1.257400e+01 5.800496e-05 1.294783e-07 
1.257500e+01 6.553537e-05 1.294179e-07 
1.257600e+01 7.304893e-05 1.293522e-07 
1.257700e+01 8.054559e-05 1.292826e-07 
1.257800e+01 8.802534e-05 1.292106e-07 
1.257900e+01 9.548815e-05 1.291379e-07 
1.258000e+01 1.029340e-04 1.290664e-07 
1.258100e+01 1.103629e-04 1.289984e-07 
1.258200e+01 1.177747e-04 1.289361e-07 
1.258300e+01 1.251696e-04 1.288822e-07 
1.258400e+01 1.325473e-04 1.288396e-07 
1.258500e+01 1.399081e-04 1.288112e-07 
1.258600e+01 1.472517e-04 1.288004e-07 
1.258700e+01 1.545782e-04 1.288106e-07 
1.258800e+01 1.618876e-04 1.288455e-07 
1.258900e+01 1.691798e-04 1.289090e-07 
1.259000e+01 1.764549e-04 1.290053e-07 
1.259100e+01 1.837127e-04 1.291387e-07 
1.259200e+01 1.909534e-04 1.293138e-07 
1.259300e+01 1.981769e-04 1.295354e-07 
1.259400e+01 2.053831e-04 1.298085e-07 
1.259500e+01 2.125721e-04 1.301383e-07 
1.259600e+01 2.197438e-04 1.305303e-07 
1.259700e+01 2.268982e-04 1.309901e-07 
1.259800e+01 2.340354e-04 1.315237e-07 
1.259900e+01 2.411552e-04 1.321371e-07 
1.260000e+01 2.482577e-04 1.328366e-07 
1.260100e+01 2.553429e-04 1.336289e-07 
1.260200e+01 2.624108e-04 1.345206e-07 
1.260300e+01 2.694613e-04 1.355188e-07 
1.260400e+01 2.764944e-04 1.366306e-07 
1.260500e+01 2.835102e-04 1.378634e-07 
1.260600e+01 2.905086e-04 1.392249e-07 
1.260700e+01 2.974897e-04 1.407230e-07 
1.260800e+01 3.044533e-04 1.423684e-07 
1.260900e+01 3.113996e-04 1.441955e-07 
1.261000e+01 3.183285e-04 1.462197e-07 
1.261100e+01 3.252399e-04 1.484512e-07 
1.261200e+01 3.321340e-04 1.509009e-07 
1.261300e+01 3.390107e-04 1.535809e-07 
1.261400e+01 3.458700e-04 1.565042e-07 
1.261500e+01 3.527118e-04 1.596847e-07 
1.261600e+01 3.595363e-04 1.631373e-07 
1.261700e+01 3.663434e-04 1.668779e-07 
1.261800e+01 3.731331e-04 1.709233e-07 
1.261900e+01 3.799054e-04 1.752914e-07 
1.262000e+01 3.866603e-04 1.800010e-07 
1.262100e+01 3.933978e-04 1.850717e-07 
1.262200e+01 4.001180e-04 1.905243e-07 
1.262300e+01 4.068208e-04 1.963805e-07 
1.262400e+01 4.135063e-04 2.026630e-07 
1.262500e+01 4.201744e-04 2.093954e-07 
1.262600e+01 4.268251e-04 2.166022e-07 
1.262700e+01 4.334586e-04 2.243091e-07 
1.262800e+01 4.400747e-04 2.325425e-07 
1.262900e+01 4.466736e-04 2.413300e-07 
1.263000e+01 4.532552e-04 2.507000e-07 
1.263100e+01 4.598195e-04 2.606820e-07 
1.263200e+01 4.663666e-04 2.713063e-07 
1.263300e+01 4.728964e-04 2.826044e-07 
1.263400e+01 4.794091e-04 2.946085e-07 
1.263500e+01 4.859046e-04 3.073520e-07 
1.263600e+01 4.923829e-04 3.208692e-07 
1.263700e+01 4.988441e-04 3.351952e-07 
1.263800e+01 5.052881e-04 3.503664e-07 
1.263900e+01 5.117151e-04 3.664198e-07 
1.264000e+01 5.181251e-04 3.833937e-07 
1.264100e+01 5.245180e-04 4.013271e-07 
1.264200e+01 5.308939e-04 4.202602e-07 
1.264300e+01 5.372528e-04 4.402339e-07 
1.264400e+01 5.435948e-04 4.612904e-07 
1.264500e+01 5.499200e-04 4.834725e-07 
1.264600e+01 5.562282e-04 5.068243e-07 
1.264700e+01 5.625196e-04 5.313907e-07 
1.264800e+01 5.687943e-04 5.572176e-07 
1.264900e+01 5.750522e-04 5.843518e-07 
1.265000e+01 5.812933e-04 6.128411e-07 
1.265100e+01 5.875178e-04 6.427344e-07 
1.265200e+01 5.937257e-04 6.740815e-07 
1.265300e+01 5.999170e-04 7.069330e-07 
1.265400e+01 6.060918e-04 7.413406e-07 
1.265500e+01 6.122501e-04 7.773571e-07 
1.265600e+01 6.183919e-04 8.150361e-07 
1.265700e+01 6.245174e-04 8.544322e-07 
1.265800e+01 6.306265e-04 8.956009e-07 
1.265900e+01 6.367194e-04 9.385988e-07 
1.266000e+01 6.427960e-04 9.834835e-07 
1.266100e+01 6.488565e-04 1.030316e-06 
1.266200e+01 6.549009e-04 1.079176e-06 
1.266300e+01 6.609292e-04 1.130131e-06 
1.266400e+01 6.669415e-04 1.183243e-06 
1.266500e+01 6.729379e-04 1.238578e-06 
1.266600e+01 6.789184e-04 1.296202e-06 
1.266700e+01 6.848831e-04 1.356183e-06 
1.266800e+01 6.908321e-04 1.418592e-06 
1.266900e+01 6.967655e-04 1.483498e-06 
1.267000e+01 7.026833e-04 1.550977e-06 
1.267100e+01 7.085855e-04 1.621101e-06 
1.267200e+01 7.144723e-04 1.693948e-06 
1.267300e+01 7.203437e-04 1.769595e-06 
1.267400e+01 7.261999e-04 1.848122e-06 
1.267500e+01 7.320408e-04 1.929609e-06 
1.267600e+01 7.378666e-04 2.014141e-06 
1.267700e+01 7.436774e-04 2.101800e-06 
1.267800e+01 7.494732e-04 2.192672e-06 
1.267900e+01 7.552541e-04 2.286846e-06 
1.268000e+01 7.610203e-04 2.384411e-06 
1.268100e+01 7.667717e-04 2.485457e-06 
1.268200e+01 7.725085e-04 2.590076e-06 
1.268300e+01 7.782308e-04 2.698363e-06 
1.268400e+01 7.839387e-04 2.810412e-06 
1.268500e+01 7.896323e-04 2.926323e-06 
1.268600e+01 7.953116e-04 3.046192e-06 
1.268700e+01 8.009768e-04 3.170121e-06 
1.268800e+01 8.066280e-04 3.298211e-06 
1.268900e+01 8.122653e-04 3.430567e-06 
1.269000e+01 8.178887e-04 3.567293e-06 
1.269100e+01 8.234985e-04 3.708497e-06 
1.269200e+01 8.290946e-04 3.854286e-06 
1.269300e+01 8.346772e-04 4.004772e-06 
1.269400e+01 8.402465e-04 4.160065e-06 
1.269500e+01 8.458025e-04 4.320279e-06 
1.269600e+01 8.513454e-04 4.485529e-06 
1.269700e+01 8.568753e-04 4.655931e-06 
1.269800e+01 8.623922e-04 4.831605e-06 
1.269900e+01 8.678964e-04 5.012668e-06 
1.270000e+01 8.733879e-04 5.199243e-06 
1.270100e+01 8.788669e-04 5.391454e-06 
1.270200e+01 8.843335e-04 5.589423e-06 
1.270300e+01 8.897878e-04 5.793278e-06 
1.270400e+01 8.952300e-04 6.003146e-06 
1.270500e+01 9.006601e-04 6.219158e-06 
1.270600e+01 9.060784e-04 6.441443e-06 
1.270700e+01 9.114850e-04 6.670135e-06 
1.270800e+01 9.168800e-04 6.905367e-06 
1.270900e+01 9.222635e-04 7.147279e-06 
1.271000e+01 9.276358e-04 7.396020e-06 
1.271100e+01 9.329969e-04 7.651733e-06 
1.271200e+01 9.383470e-04 7.914561e-06 
1.271300e+01 9.436862e-04 8.184647e-06 
1.271400e+01 9.490147e-04 8.462139e-06 
1.271500e+01 9.543327e-04 8.747183e-06 
1.271600e+01 9.596403e-04 9.039932e-06 
1.271700e+01 9.649377e-04 9.340537e-06 
1.271800e+01 9.702250e-04 9.649153e-06 
1.271900e+01 9.755024e-04 9.965938e-06 
1.272000e+01 9.807701e-04 1.029105e-05 
1.272100e+01 9.860282e-04 1.062465e-05 
1.272200e+01 9.912769e-04 1.096690e-05 
1.272300e+01 9.965163e-04 1.131797e-05 
1.272400e+01 1.001747e-03 1.167803e-05 
1.272500e+01 1.006968e-03 1.204723e-05 
1.272600e+01 1.012181e-03 1.242576e-05 
1.272700e+01 1.017385e-03 1.281380e-05 
1.272800e+01 1.022581e-03 1.321150e-05 
1.272900e+01 1.027769e-03 1.361906e-05 
1.273000e+01 1.032949e-03 1.403665e-05 
1.273100e+01 1.038121e-03 1.446446e-05 
1.273200e+01 1.043286e-03 1.490266e-05 
1.273300e+01 1.048443e-03 1.535145e-05 
1.273400e+01 1.053593e-03 1.581102e-05 
1.273500e+01 1.058736e-03 1.628154e-05 
1.273600e+01 1.063872e-03 1.676323e-05 
1.273700e+01 1.069002e-03 1.725626e-05 
1.273800e+01 1.074125e-03 1.776085e-05 
1.273900e+01 1.079242e-03 1.827718e-05 
1.274000e+01 1.084353e-03 1.880546e-05 
1.274100e+01 1.089459e-03 1.934589e-05 
1.274200e+01 1.094559e-03 1.989868e-05 
1.274300e+01 1.099653e-03 2.046403e-05 
1.274400e+01 1.104743e-03 2.104215e-05 
1.274500e+01 1.109827e-03 2.163326e-05 
1.274600e+01 1.114907e-03 2.223757e-05 
1.274700e+01 1.119983e-03 2.285529e-05 
1.274800e+01 1.125054e-03 2.348665e-05 
1.274900e+01 1.130122e-03 2.413185e-05 
1.275000e+01 1.135185e-03 2.479113e-05 
1.275100e+01 1.140245e-03 2.546471e-05 
1.275200e+01 1.145302e-03 2.615281e-05 
1.275300e+01 1.150356e-03 2.685566e-05 
1.275400e+01 1.155408e-03 2.757350e-05 
1.275500e+01 1.160456e-03 2.830657e-05 
1.275600e+01 1.165503e-03 2.905509e-05 
1.275700e+01 1.170547e-03 2.981932e-05 
1.275800e+01 1.175590e-03 3.059949e-05 
1.275900e+01 1.180631e-03 3.139584e-05 
1.276000e+01 1.185671e-03 3.220862e-05 
1.276100e+01 1.190710e-03 3.303807e-05 
1.276200e+01 1.195748e-03 3.388445e-05 
1.276300e+01 1.200786e-03 3.474801e-05 
1.276400e+01 1.205824e-03 3.562900e-05 
1.276500e+01 1.210862e-03 3.652768e-05 
1.276600e+01 1.215900e-03 3.744432e-05 
1.276700e+01 1.220938e-03 3.837916e-05 
1.276800e+01 1.225978e-03 3.933249e-05 
1.276900e+01 1.231019e-03 4.030455e-05 
1.277000e+01 1.236061e-03 4.129564e-05 
1.277100e+01 1.241105e-03 4.230600e-05 
1.277200e+01 1.246152e-03 4.333593e-05 
1.277300e+01 1.251200e-03 4.438570e-05 
1.277400e+01 1.256251e-03 4.545559e-05 
1.277500e+01 1.261306e-03 4.654587e-05 
1.277600e+01 1.266363e-03 4.765684e-05 
1.277700e+01 1.271424e-03 4.878877e-05 
1.277800e+01 1.276489e-03 4.994197e-05 
1.277900e+01 1.281558e-03 5.111671e-05 
1.278000e+01 1.286631e-03 5.231331e-05 
1.278100e+01 1.291709e-03 5.353204e-05 
1.278200e+01 1.296793e-03 5.477321e-05 
1.278300e+01 1.301881e-03 5.603713e-05 
1.278400e+01 1.306976e-03 5.732409e-05 
1.278500e+01 1.312077e-03 5.863440e-05 
1.278600e+01 1.317183e-03 5.996837e-05 
1.278700e+01 1.322297e-03 6.132632e-05 
1.278800e+01 1.327418e-03 6.270855e-05 
1.278900e+01 1.332546e-03 6.411538e-05 
1.279000e+01 1.337682e-03 6.554713e-05 
1.279100e+01 1.342825e-03 6.700413e-05 
1.279200e+01 1.347978e-03 6.848668e-05 
1.279300e+01 1.353139e-03 6.999513e-05 
1.279400e+01 1.358309e-03 7.152979e-05 
1.279500e+01 1.363488e-03 7.309101e-05 
1.279600e+01 1.368677e-03 7.467911e-05 
1.279700e+01 1.373877e-03 7.629442e-05 
1.279800e+01 1.379087e-03 7.793730e-05 
1.279900e+01 1.384307e-03 7.960808e-05 
1.280000e+01 1.389539e-03 8.130711e-05 
1.280100e+01 1.394783e-03 8.303473e-05 
1.280200e+01 1.400038e-03 8.479129e-05 
1.280300e+01 1.405306e-03 8.657715e-05 
1.280400e+01 1.410587e-03 8.839265e-05 
1.280500e+01 1.415880e-03 9.023816e-05 
1.280600e+01 1.421187e-03 9.211404e-05 
1.280700e+01 1.426508e-03 9.402064e-05 
1.280800e+01 1.431843e-03 9.595834e-05 
1.280900e+01 1.437193e-03 9.792749e-05 
1.281000e+01 1.442558e-03 9.992847e-05 
1.281100e+01 1.447938e-03 1.019617e-04 
1.281200e+01 1.453334e-03 1.040274e-04 
1.281300e+01 1.458746e-03 1.061261e-04 
1.281400e+01 1.464174e-03 1.082582e-04 
1.281500e+01 1.469620e-03 1.104240e-04 
1.281600e+01 1.475083e-03 1.126239e-04 
1.281700e+01 1.480564e-03 1.148582e-04 
1.281800e+01 1.486063e-03 1.171275e-04 
1.281900e+01 1.491581e-03 1.194320e-04 
1.282000e+01 1.497117e-03 1.217723e-04 
1.282100e+01 1.502674e-03 1.241485e-04 
1.282200e+01 1.508250e-03 1.265613e-04 
1.282300e+01 1.513846e-03 1.290110e-04 
1.282400e+01 1.519463e-03 1.314979e-04 
1.282500e+01 1.525101e-03 1.340226e-04 
1.282600e+01 1.530761e-03 1.365853e-04 
1.282700e+01 1.536443e-03 1.391866e-04 
1.282800e+01 1.542148e-03 1.418268e-04 
1.282900e+01 1.547875e-03 1.445064e-04 
1.283000e+01 1.553626e-03 1.472258e-04 
1.283100e+01 1.559400e-03 1.499854e-04 
1.283200e+01 1.565199e-03 1.527856e-04 
1.283300e+01 1.571023e-03 1.556269e-04 
1.283400e+01 1.576872e-03 1.585097e-04 
1.283500e+01 1.582746e-03 1.614345e-04 
1.283600e+01 1.588646e-03 1.644016e-04 
1.283700e+01 1.594573e-03 1.674116e-04 
1.283800e+01 1.600527e-03 1.704648e-04 
1.283900e+01 1.606509e-03 1.735617e-04 
1.284000e+01 1.612518e-03 1.767028e-04 
1.284100e+01 1.618556e-03 1.798885e-04 
1.284200e+01 1.624623e-03 1.831193e-04 
1.284300e+01 1.630720e-03 1.863957e-04 
1.284400e+01 1.636846e-03 1.897180e-04 
1.284500e+01 1.643002e-03 1.930867e-04 
1.284600e+01 1.649190e-03 1.965024e-04 
1.284700e+01 1.655409e-03 1.999655e-04 
1.284800e+01 1.661659e-03 2.034764e-04 
1.284900e+01 1.667942e-03 2.070357e-04 
1.285000e+01 1.674258e-03 2.106438e-04 
1.285100e+01 1.680607e-03 2.143012e-04 
1.285200e+01 1.686990e-03 2.180083e-04 
1.285300e+01 1.693408e-03 2.217657e-04 
1.285400e+01 1.699860e-03 2.255739e-04 
1.285500e+01 1.706348e-03 2.294332e-04 
1.285600e+01 1.712871e-03 2.333444e-04 
1.285700e+01 1.719431e-03 2.373077e-04 
1.285800e+01 1.726028e-03 2.413237e-04 
1.285900e+01 1.732663e-03 2.453930e-04 
1.286000e+01 1.739335e-03 2.495160e-04 
1.286100e+01 1.746046e-03 2.536933e-04 
1.286200e+01 1.752797e-03 2.579253e-04 
1.286300e+01 1.759586e-03 2.622125e-04 
1.286400e+01 1.766416e-03 2.665555e-04 
1.286500e+01 1.773287e-03 2.709548e-04 
1.286600e+01 1.780198e-03 2.754109e-04 
1.286700e+01 1.787152e-03 2.799244e-04 
1.286800e+01 1.794148e-03 2.844956e-04 
1.286900e+01 1.801187e-03 2.891253e-04 
1.287000e+01 1.808269e-03 2.938139e-04 
1.287100e+01 1.815395e-03 2.985619e-04 
1.287200e+01 1.822566e-03 3.033699e-04 
1.287300e+01 1.829782e-03 3.082384e-04 
1.287400e+01 1.837043e-03 3.131680e-04 
1.287500e+01 1.844351e-03 3.181592e-04 
1.287600e+01 1.851706e-03 3.232126e-04 
1.287700e+01 1.859108e-03 3.283286e-04 
1.287800e+01 1.866558e-03 3.335079e-04 
1.287900e+01 1.874057e-03 3.387511e-04 
1.288000e+01 1.881605e-03 3.440585e-04 
1.288100e+01 1.889202e-03 3.494309e-04 
1.288200e+01 1.896850e-03 3.548688e-04 
1.288300e+01 1.904549e-03 3.603728e-04 
1.288400e+01 1.912299e-03 3.659434e-04 
1.288500e+01 1.920102e-03 3.715811e-04 
1.288600e+01 1.927957e-03 3.772867e-04 
1.288700e+01 1.935865e-03 3.830606e-04 
1.288800e+01 1.943828e-03 3.889034e-04 
1.288900e+01 1.951844e-03 3.948157e-04 
1.289000e+01 1.959916e-03 4.007981e-04 
1.289100e+01 1.968044e-03 4.068511e-04 
1.289200e+01 1.976228e-03 4.129755e-04 
1.289300e+01 1.984469e-03 4.191717e-04 
1.289400e+01 1.992768e-03 4.254403e-04 
1.289500e+01 2.001125e-03 4.317820e-04 
1.289600e+01 2.009541e-03 4.381973e-04 
1.289700e+01 2.018016e-03 4.446869e-04 
1.289800e+01 2.026551e-03 4.512514e-04 
1.289900e+01 2.035147e-03 4.578913e-04 
1.290000e+01 2.043805e-03 4.646073e-04 
1.290100e+01 2.052524e-03 4.713999e-04 
1.290200e+01 2.061307e-03 4.782699e-04 
1.290300e+01 2.070152e-03 4.852178e-04 
1.290400e+01 2.079062e-03 4.922442e-04 
1.290500e+01 2.088036e-03 4.993498e-04 
1.290600e+01 2.097075e-03 5.065352e-04 
1.290700e+01 2.106180e-03 5.138009e-04 
1.290800e+01 2.115352e-03 5.211478e-04 
1.290900e+01 2.124591e-03 5.285763e-04 
1.291000e+01 2.133898e-03 5.360871e-04 
1.291100e+01 2.143273e-03 5.436809e-04 
1.291200e+01 2.152718e-03 5.513583e-04 
1.291300e+01 2.162233e-03 5.591199e-04 
1.291400e+01 2.171818e-03 5.669664e-04 
1.291500e+01 2.181475e-03 5.748985e-04 
1.291600e+01 2.191203e-03 5.829167e-04 
1.291700e+01 2.201004e-03 5.910218e-04 
1.291800e+01 2.210878e-03 5.992144e-04 
1.291900e+01 2.220827e-03 6.074951e-04 
1.292000e+01 2.230850e-03 6.158647e-04 
1.292100e+01 2.240948e-03 6.243237e-04 
1.292200e+01 2.251123e-03 6.328729e-04 
1.292300e+01 2.261374e-03 6.415129e-04 
1.292400e+01 2.271702e-03 6.502444e-04 
1.292500e+01 2.282109e-03 6.590680e-04 
1.292600e+01 2.292595e-03 6.679845e-04 
1.292700e+01 2.303160e-03 6.769945e-04 
1.292800e+01 2.313806e-03 6.860987e-04 
1.292900e+01 2.324532e-03 6.952978e-04 
1.293000e+01 2.335340e-03 7.045925e-04 
1.293100e+01 2.346231e-03 7.139834e-04 
1.293200e+01 2.357205e-03 7.234713e-04 
1.293300e+01 2.368262e-03 7.330568e-04 
1.293400e+01 2.379405e-03 7.427407e-04 
1.293500e+01 2.390632e-03 7.525236e-04 
1.293600e+01 2.401946e-03 7.624062e-04 
1.293700e+01 2.413346e-03 7.723893e-04 
1.293800e+01 2.424834e-03 7.824735e-04 
1.293900e+01 2.436410e-03 7.926596e-04 
1.294000e+01 2.448075e-03 8.029483e-04 
1.294100e+01 2.459830e-03 8.133402e-04 
1.294200e+01 2.471675e-03 8.238361e-04 
1.294300e+01 2.483611e-03 8.344368e-04 
1.294400e+01 2.495640e-03 8.451428e-04 
1.294500e+01 2.507761e-03 8.559551e-04 
1.294600e+01 2.519976e-03 8.668742e-04 
1.294700e+01 2.532284e-03 8.779009e-04 
1.294800e+01 2.544688e-03 8.890359e-04 
1.294900e+01 2.557188e-03 9.002800e-04 
1.295000e+01 2.569784e-03 9.116339e-04 
1.295100e+01 2.582477e-03 9.230983e-04 
1.295200e+01 2.595268e-03 9.346740e-04 
1.295300e+01 2.608158e-03 9.463617e-04 
1.295400e+01 2.621148e-03 9.581621e-04 
1.295500e+01 2.634238e-03 9.700761e-04 
1.295600e+01 2.647429e-03 9.821043e-04 
1.295700e+01 2.660722e-03 9.942475e-04 
1.295800e+01 2.674118e-03 1.006506e-03 
1.295900e+01 2.687617e-03 1.018882e-03 
1.296000e+01 2.701221e-03 1.031375e-03 
1.296100e+01 2.714929e-03 1.043985e-03 
1.296200e+01 2.728743e-03 1.056715e-03 
1.296300e+01 2.742664e-03 1.069564e-03 
1.296400e+01 2.756692e-03 1.082533e-03 
1.296500e+01 2.770829e-03 1.095624e-03 
1.296600e+01 2.785074e-03 1.108836e-03 
1.296700e+01 2.799429e-03 1.122171e-03 
1.296800e+01 2.813895e-03 1.135629e-03 
1.296900e+01 2.828472e-03 1.149212e-03 
1.297000e+01 2.843162e-03 1.162919e-03 
1.297100e+01 2.857964e-03 1.176752e-03 
1.297200e+01 2.872880e-03 1.190712e-03 
1.297300e+01 2.887911e-03 1.204799e-03 
1.297400e+01 2.903058e-03 1.219013e-03 
1.297500e+01 2.918320e-03 1.233357e-03 
1.297600e+01 2.933700e-03 1.247831e-03 
1.297700e+01 2.949198e-03 1.262435e-03 
1.297800e+01 2.964814e-03 1.277170e-03 
1.297900e+01 2.980550e-03 1.292037e-03 
1.298000e+01 2.996406e-03 1.307037e-03 
1.298100e+01 3.012384e-03 1.322171e-03 
1.298200e+01 3.028483e-03 1.337439e-03 
1.298300e+01 3.044706e-03 1.352842e-03 
1.298400e+01 3.061052e-03 1.368382e-03 
1.298500e+01 3.077522e-03 1.384058e-03 
1.298600e+01 3.094118e-03 1.399872e-03 
1.298700e+01 3.110841e-03 1.415824e-03 
1.298800e+01 3.127690e-03 1.431916e-03 
1.298900e+01 3.144667e-03 1.448148e-03 
1.299000e+01 3.161773e-03 1.464520e-03 
1.299100e+01 3.179009e-03 1.481035e-03 
1.299200e+01 3.196375e-03 1.497692e-03 
1.299300e+01 3.213872e-03 1.514492e-03 
1.299400e+01 3.231502e-03 1.531437e-03 
1.299500e+01 3.249264e-03 1.548526e-03 
1.299600e+01 3.267160e-03 1.565762e-03 
1.299700e+01 3.285192e-03 1.583144e-03 
1.299800e+01 3.303358e-03 1.600674e-03 
1.299900e+01 3.321661e-03 1.618352e-03 
1.300000e+01 3.340102e-03 1.636179e-03 
1.300100e+01 3.358681e-03 1.654156e-03 
1.300200e+01 3.377398e-03 1.672284e-03 
1.300300e+01 3.396256e-03 1.690564e-03 
1.300400e+01 3.415254e-03 1.708997e-03 
1.300500e+01 3.434394e-03 1.727583e-03 
1.300600e+01 3.453677e-03 1.746323e-03 
1.300700e+01 3.473103e-03 1.765218e-03 
1.300800e+01 3.492673e-03 1.784269e-03 
1.300900e+01 3.512389e-03 1.803477e-03 
1.301000e+01 3.532250e-03 1.822843e-03 
1.301100e+01 3.552259e-03 1.842367e-03 
1.301200e+01 3.572415e-03 1.862050e-03 
1.301300e+01 3.592720e-03 1.881894e-03 
1.301400e+01 3.613175e-03 1.901899e-03 
1.301500e+01 3.633780e-03 1.922066e-03 
1.301600e+01 3.654536e-03 1.942395e-03 
1.301700e+01 3.675445e-03 1.962889e-03 
1.301800e+01 3.696506e-03 1.983547e-03 
1.301900e+01 3.717722e-03 2.004370e-03 
1.302000e+01 3.739093e-03 2.025359e-03 
1.302100e+01 3.760620e-03 2.046516e-03 
1.302200e+01 3.782303e-03 2.067840e-03 
1.302300e+01 3.804144e-03 2.089334e-03 
1.302400e+01 3.826144e-03 2.110997e-03 
1.302500e+01 3.848303e-03 2.132831e-03 
1.302600e+01 3.870622e-03 2.154836e-03 
1.302700e+01 3.893103e-03 2.177014e-03 
1.302800e+01 3.915746e-03 2.199365e-03 
1.302900e+01 3.938551e-03 2.221891e-03 
1.303000e+01 3.961521e-03 2.244591e-03 
1.303100e+01 3.984656e-03 2.267467e-03 
1.303200e+01 4.007957e-03 2.290520e-03 
1.303300e+01 4.031424e-03 2.313750e-03 
1.303400e+01 4.055059e-03 2.337160e-03 
1.303500e+01 4.078862e-03 2.360748e-03 
1.303600e+01 4.102835e-03 2.384517e-03 
1.303700e+01 4.126979e-03 2.408468e-03 
1.303800e+01 4.151293e-03 2.432600e-03 
1.303900e+01 4.175780e-03 2.456916e-03 
1.304000e+01 4.200440e-03 2.481415e-03 
1.304100e+01 4.225274e-03 2.506099e-03 
1.304200e+01 4.250283e-03 2.530969e-03 
1.304300e+01 4.275468e-03 2.556026e-03 
1.304400e+01 4.300830e-03 2.581270e-03 
1.304500e+01 4.326370e-03 2.606702e-03 
1.304600e+01 4.352088e-03 2.632324e-03 
1.304700e+01 4.377986e-03 2.658136e-03 
1.304800e+01 4.404065e-03 2.684140e-03 
1.304900e+01 4.430325e-03 2.710335e-03 
1.305000e+01 4.456767e-03 2.736723e-03 
1.305100e+01 4.483393e-03 2.763305e-03 
1.305200e+01 4.510203e-03 2.790082e-03 
1.305300e+01 4.537199e-03 2.817054e-03 
1.305400e+01 4.564380e-03 2.844224e-03 
1.305500e+01 4.591749e-03 2.871590e-03 
1.305600e+01 4.619306e-03 2.899155e-03 
1.305700e+01 4.647052e-03 2.926919e-03 
1.305800e+01 4.674987e-03 2.954884e-03 
1.305900e+01 4.703114e-03 2.983050e-03 
1.306000e+01 4.731432e-03 3.011417e-03 
1.306100e+01 4.759944e-03 3.039988e-03 
1.306200e+01 4.788649e-03 3.068763e-03 
1.306300e+01 4.817548e-03 3.097742e-03 
1.306400e+01 4.846643e-03 3.126927e-03 
1.306500e+01 4.875935e-03 3.156319e-03 
1.306600e+01 4.905424e-03 3.185919e-03 
1.306700e+01 4.935112e-03 3.215727e-03 
1.306800e+01 4.964998e-03 3.245744e-03 
1.306900e+01 4.995086e-03 3.275972e-03 
1.307000e+01 5.025374e-03 3.306410e-03 
1.307100e+01 5.055865e-03 3.337061e-03 
1.307200e+01 5.086559e-03 3.367926e-03 
1.307300e+01 5.117457e-03 3.399004e-03 
1.307400e+01 5.148560e-03 3.430297e-03 
1.307500e+01 5.179870e-03 3.461806e-03 
1.307600e+01 5.211386e-03 3.493532e-03 
1.307700e+01 5.243110e-03 3.525476e-03 
1.307800e+01 5.275043e-03 3.557638e-03 
1.307900e+01 5.307186e-03 3.590020e-03 
1.308000e+01 5.339539e-03 3.622622e-03 
1.308100e+01 5.372105e-03 3.655446e-03 
1.308200e+01 5.404883e-03 3.688493e-03 
1.308300e+01 5.437875e-03 3.721762e-03 
1.308400e+01 5.471081e-03 3.755256e-03 
1.308500e+01 5.504503e-03 3.788975e-03 
1.308600e+01 5.538142e-03 3.822920e-03 
1.308700e+01 5.571998e-03 3.857093e-03 
1.308800e+01 5.606072e-03 3.891493e-03 
1.308900e+01 5.640366e-03 3.926122e-03 
1.309000e+01 5.674880e-03 3.960981e-03 
1.309100e+01 5.709616e-03 3.996071e-03 
1.309200e+01 5.744574e-03 4.031392e-03 
1.309300e+01 5.779755e-03 4.066946e-03 
1.309400e+01 5.815160e-03 4.102734e-03 
1.309500e+01 5.850791e-03 4.138756e-03 
1.309600e+01 5.886647e-03 4.175014e-03 
1.309700e+01 5.922731e-03 4.211508e-03 
1.309800e+01 5.959043e-03 4.248239e-03 
1.309900e+01 5.995584e-03 4.285209e-03 
1.310000e+01 6.032354e-03 4.322418e-03 
1.310100e+01 6.069356e-03 4.359867e-03 
1.310200e+01 6.106589e-03 4.397557e-03 
1.310300e+01 6.144056e-03 4.435489e-03 
1.310400e+01 6.181756e-03 4.473664e-03 
1.310500e+01 6.219691e-03 4.512083e-03 
1.310600e+01 6.257861e-03 4.550746e-03 
1.310700e+01 6.296268e-03 4.589655e-03 
1.310800e+01 6.334913e-03 4.628811e-03 
1.310900e+01 6.373797e-03 4.668215e-03 
1.311000e+01 6.412920e-03 4.707867e-03 
1.311100e+01 6.452283e-03 4.747769e-03 
1.311200e+01 6.491888e-03 4.787921e-03 
1.311300e+01 6.531736e-03 4.828324e-03 
1.311400e+01 6.571826e-03 4.868980e-03 
1.311500e+01 6.612162e-03 4.909889e-03 
1.311600e+01 6.652742e-03 4.951052e-03 
1.311700e+01 6.693569e-03 4.992470e-03 
1.311800e+01 6.734643e-03 5.034144e-03 
1.311900e+01 6.775965e-03 5.076076e-03 
1.312000e+01 6.817536e-03 5.118265e-03 
1.312100e+01 6.859357e-03 5.160712e-03 
1.312200e+01 6.901429e-03 5.203420e-03 
1.312300e+01 6.943754e-03 5.246388e-03 
1.312400e+01 6.986331e-03 5.289618e-03 
1.312500e+01 7.029162e-03 5.333111e-03 
1.312600e+01 7.072248e-03 5.376867e-03 
1.312700e+01 7.115590e-03 5.420887e-03 
1.312800e+01 7.159189e-03 5.465173e-03 
1.312900e+01 7.203045e-03 5.509725e-03 
1.313000e+01 7.247160e-03 5.554544e-03 
1.313100e+01 7.291535e-03 5.599631e-03 
1.313200e+01 7.336170e-03 5.644988e-03 
1.313300e+01 7.381067e-03 5.690614e-03 
1.313400e+01 7.426226e-03 5.736511e-03 
1.313500e+01 7.471648e-03 5.782680e-03 
1.313600e+01 7.517335e-03 5.829122e-03 
1.313700e+01 7.563288e-03 5.875838e-03 
1.313800e+01 7.609506e-03 5.922828e-03 
1.313900e+01 7.655992e-03 5.970094e-03 
1.314000e+01 7.702746e-03 6.017636e-03 
1.314100e+01 7.749769e-03 6.065456e-03 
1.314200e+01 7.797062e-03 6.113554e-03 
1.314300e+01 7.844626e-03 6.161931e-03 
1.314400e+01 7.892462e-03 6.210588e-03 
1.314500e+01 7.940570e-03 6.259527e-03 
1.314600e+01 7.988953e-03 6.308747e-03 
1.314700e+01 8.037610e-03 6.358250e-03 
1.314800e+01 8.086543e-03 6.408037e-03 
1.314900e+01 8.135753e-03 6.458109e-03 
1.315000e+01 8.185240e-03 6.508466e-03 
1.315100e+01 8.235005e-03 6.559110e-03 
1.315200e+01 8.285050e-03 6.610042e-03 
1.315300e+01 8.335376e-03 6.661262e-03 
1.315400e+01 8.385983e-03 6.712771e-03 
1.315500e+01 8.436871e-03 6.764570e-03 
1.315600e+01 8.488043e-03 6.816661e-03 
1.315700e+01 8.539500e-03 6.869043e-03 
1.315800e+01 8.591241e-03 6.921719e-03 
1.315900e+01 8.643268e-03 6.974688e-03 
1.316000e+01 8.695582e-03 7.027952e-03 
1.316100e+01 8.748183e-03 7.081511e-03 
1.316200e+01 8.801073e-03 7.135368e-03 
1.316300e+01 8.854253e-03 7.189521e-03 
1.316400e+01 8.907724e-03 7.243973e-03 
1.316500e+01 8.961486e-03 7.298725e-03 
1.316600e+01 9.015540e-03 7.353776e-03 
1.316700e+01 9.069888e-03 7.409128e-03 
1.316800e+01 9.124529e-03 7.464783e-03 
1.316900e+01 9.179466e-03 7.520740e-03 
1.317000e+01 9.234699e-03 7.577001e-03 
1.317100e+01 9.290229e-03 7.633566e-03 
1.317200e+01 9.346057e-03 7.690437e-03 
1.317300e+01 9.402183e-03 7.747615e-03 
1.317400e+01 9.458609e-03 7.805099e-03 
1.317500e+01 9.515336e-03 7.862892e-03 
1.317600e+01 9.572364e-03 7.920994e-03 
1.317700e+01 9.629694e-03 7.979406e-03 
1.317800e+01 9.687328e-03 8.038128e-03 
1.317900e+01 9.745266e-03 8.097162e-03 
1.318000e+01 9.803508e-03 8.156509e-03 
1.318100e+01 9.862057e-03 8.216169e-03 
1.318200e+01 9.920913e-03 8.276144e-03 
1.318300e+01 9.980076e-03 8.336433e-03 
1.318400e+01 1.003955e-02 8.397039e-03 
1.318500e+01 1.009933e-02 8.457962e-03 
1.318600e+01 1.015942e-02 8.519202e-03 
1.318700e+01 1.021982e-02 8.580761e-03 
1.318800e+01 1.028054e-02 8.642639e-03 
1.318900e+01 1.034157e-02 8.704838e-03 
1.319000e+01 1.040291e-02 8.767358e-03 
1.319100e+01 1.046457e-02 8.830200e-03 
1.319200e+01 1.052654e-02 8.893365e-03 
1.319300e+01 1.058883e-02 8.956854e-03 
1.319400e+01 1.065144e-02 9.020667e-03 
1.319500e+01 1.071436e-02 9.084806e-03 
1.319600e+01 1.077760e-02 9.149271e-03 
1.319700e+01 1.084117e-02 9.214063e-03 
1.319800e+01 1.090505e-02 9.279183e-03 
1.319900e+01 1.096926e-02 9.344633e-03 
1.320000e+01 1.103379e-02 9.410411e-03 
1.320100e+01 1.109864e-02 9.476521e-03 
1.320200e+01 1.116382e-02 9.542962e-03 
1.320300e+01 1.122932e-02 9.609734e-03 
1.320400e+01 1.129515e-02 9.676840e-03 
1.320500e+01 1.136130e-02 9.744280e-03 
1.320600e+01 1.142778e-02 9.812055e-03 
1.320700e+01 1.149459e-02 9.880165e-03 
1.320800e+01 1.156173e-02 9.948611e-03 
1.320900e+01 1.162920e-02 1.001739e-02 
1.321000e+01 1.169700e-02 1.008652e-02 
1.321100e+01 1.176514e-02 1.015598e-02 
1.321200e+01 1.183360e-02 1.022578e-02 
1.321300e+01 1.190240e-02 1.029592e-02 
1.321400e+01 1.197153e-02 1.036640e-02 
1.321500e+01 1.204100e-02 1.043722e-02 
1.321600e+01 1.211081e-02 1.050839e-02 
1.321700e+01 1.218095e-02 1.057990e-02 
1.321800e+01 1.225143e-02 1.065175e-02 
1.321900e+01 1.232224e-02 1.072395e-02 
1.322000e+01 1.239340e-02 1.079650e-02 
1.322100e+01 1.246490e-02 1.086939e-02 
1.322200e+01 1.253673e-02 1.094263e-02 
1.322300e+01 1.260891e-02 1.101622e-02 
1.322400e+01 1.268143e-02 1.109015e-02 
1.322500e+01 1.275430e-02 1.116444e-02 
1.322600e+01 1.282751e-02 1.123908e-02 
1.322700e+01 1.290106e-02 1.131407e-02 
1.322800e+01 1.297496e-02 1.138941e-02 
1.322900e+01 1.304920e-02 1.146510e-02 
1.323000e+01 1.312380e-02 1.154115e-02 
1.323100e+01 1.319874e-02 1.161756e-02 
1.323200e+01 1.327402e-02 1.169431e-02 
1.323300e+01 1.334966e-02 1.177143e-02 
1.323400e+01 1.342565e-02 1.184890e-02 
1.323500e+01 1.350199e-02 1.192673e-02 
1.323600e+01 1.357868e-02 1.200491e-02 
1.323700e+01 1.365572e-02 1.208346e-02 
1.323800e+01 1.373312e-02 1.216236e-02 
1.323900e+01 1.381087e-02 1.224163e-02 
1.324000e+01 1.388898e-02 1.232126e-02 
1.324100e+01 1.396744e-02 1.240125e-02 
1.324200e+01 1.404626e-02 1.248160e-02 
1.324300e+01 1.412543e-02 1.256232e-02 
1.324400e+01 1.420496e-02 1.264340e-02 
1.324500e+01 1.428485e-02 1.272484e-02 
1.324600e+01 1.436510e-02 1.280665e-02 
1.324700e+01 1.444571e-02 1.288883e-02 
1.324800e+01 1.452669e-02 1.297137e-02 
1.324900e+01 1.460802e-02 1.305428e-02 
1.325000e+01 1.468971e-02 1.313756e-02 
1.325100e+01 1.477177e-02 1.322121e-02 
1.325200e+01 1.485419e-02 1.330523e-02 
1.325300e+01 1.493697e-02 1.338962e-02 
1.325400e+01 1.502012e-02 1.347438e-02 
1.325500e+01 1.510364e-02 1.355951e-02 
1.325600e+01 1.518752e-02 1.364502e-02 
1.325700e+01 1.527177e-02 1.373089e-02 
1.325800e+01 1.535638e-02 1.381715e-02 
1.325900e+01 1.544137e-02 1.390377e-02 
1.326000e+01 1.552672e-02 1.399078e-02 
1.326100e+01 1.561245e-02 1.407815e-02 
1.326200e+01 1.569854e-02 1.416591e-02 
1.326300e+01 1.578501e-02 1.425404e-02 
1.326400e+01 1.587184e-02 1.434255e-02 
1.326500e+01 1.595905e-02 1.443144e-02 
1.326600e+01 1.604663e-02 1.452071e-02 
1.326700e+01 1.613459e-02 1.461036e-02 
1.326800e+01 1.622292e-02 1.470038e-02 
1.326900e+01 1.631163e-02 1.479079e-02 
1.327000e+01 1.640071e-02 1.488158e-02 
1.327100e+01 1.649017e-02 1.497276e-02 
1.327200e+01 1.658000e-02 1.506432e-02 
1.327300e+01 1.667021e-02 1.515626e-02 
1.327400e+01 1.676081e-02 1.524858e-02 
1.327500e+01 1.685178e-02 1.534129e-02 
1.327600e+01 1.694312e-02 1.543439e-02 
1.327700e+01 1.703485e-02 1.552787e-02 
1.327800e+01 1.712696e-02 1.562173e-02 
1.327900e+01 1.721946e-02 1.571599e-02 
1.328000e+01 1.731233e-02 1.581063e-02 
1.328100e+01 1.740559e-02 1.590567e-02 
1.328200e+01 1.749922e-02 1.600109e-02 
1.328300e+01 1.759325e-02 1.609690e-02 
1.328400e+01 1.768766e-02 1.619310e-02 
1.328500e+01 1.778245e-02 1.628969e-02 
1.328600e+01 1.787763e-02 1.638667e-02 
1.328700e+01 1.797319e-02 1.648405e-02 
1.328800e+01 1.806914e-02 1.658182e-02 
1.328900e+01 1.816548e-02 1.667998e-02 
1.329000e+01 1.826221e-02 1.677853e-02 
1.329100e+01 1.835932e-02 1.687748e-02 
1.329200e+01 1.845682e-02 1.697682e-02 
1.329300e+01 1.855472e-02 1.707656e-02 
1.329400e+01 1.865300e-02 1.717670e-02 
1.329500e+01 1.875167e-02 1.727723e-02 
1.329600e+01 1.885074e-02 1.737815e-02 
1.329700e+01 1.895019e-02 1.747948e-02 
1.329800e+01 1.905004e-02 1.758120e-02 
1.329900e+01 1.915028e-02 1.768332e-02 
1.330000e+01 1.925092e-02 1.778584e-02 
1.330100e+01 1.935194e-02 1.788876e-02 
1.330200e+01 1.945337e-02 1.799208e-02 
1.330300e+01 1.955518e-02 1.809580e-02 
1.330400e+01 1.965740e-02 1.819993e-02 
1.330500e+01 1.976000e-02 1.830445e-02 
1.330600e+01 1.986301e-02 1.840937e-02 
1.330700e+01 1.996641e-02 1.851470e-02 
1.330800e+01 2.007021e-02 1.862043e-02 
1.330900e+01 2.017440e-02 1.872656e-02 
1.331000e+01 2.027900e-02 1.883310e-02 
1.331100e+01 2.038399e-02 1.894004e-02 
1.331200e+01 2.048938e-02 1.904739e-02 
1.331300e+01 2.059518e-02 1.915514e-02 
1.331400e+01 2.070137e-02 1.926329e-02 
1.331500e+01 2.080796e-02 1.937186e-02 
1.331600e+01 2.091495e-02 1.948083e-02 
1.331700e+01 2.102235e-02 1.959020e-02 
1.331800e+01 2.113014e-02 1.969999e-02 
1.331900e+01 2.123834e-02 1.981018e-02 
1.332000e+01 2.134694e-02 1.992078e-02 
1.332100e+01 2.145595e-02 2.003178e-02 
1.332200e+01 2.156536e-02 2.014320e-02 
1.332300e+01 2.167517e-02 2.025503e-02 
1.332400e+01 2.178538e-02 2.036726e-02 
1.332500e+01 2.189601e-02 2.047991e-02 
1.332600e+01 2.200703e-02 2.059297e-02 
1.332700e+01 2.211846e-02 2.070644e-02 
1.332800e+01 2.223030e-02 2.082031e-02 
1.332900e+01 2.234255e-02 2.093461e-02 
1.333000e+01 2.245520e-02 2.104931e-02 
1.333100e+01 2.256825e-02 2.116442e-02 
1.333200e+01 2.268172e-02 2.127995e-02 
1.333300e+01 2.279559e-02 2.139589e-02 
1.333400e+01 2.290987e-02 2.151225e-02 
1.333500e+01 2.302456e-02 2.162902e-02 
1.333600e+01 2.313966e-02 2.174620e-02 
1.333700e+01 2.325517e-02 2.186380e-02 
1.333800e+01 2.337108e-02 2.198181e-02 
1.333900e+01 2.348741e-02 2.210024e-02 
1.334000e+01 2.360415e-02 2.221908e-02 
1.334100e+01 2.372129e-02 2.233834e-02 
1.334200e+01 2.383885e-02 2.245801e-02 
1.334300e+01 2.395682e-02 2.257810e-02 
1.334400e+01 2.407520e-02 2.269861e-02 
1.334500e+01 2.419399e-02 2.281954e-02 
1.334600e+01 2.431320e-02 2.294088e-02 
1.334700e+01 2.443282e-02 2.306264e-02 
1.334800e+01 2.455284e-02 2.318481e-02 
1.334900e+01 2.467329e-02 2.330741e-02 
1.335000e+01 2.479414e-02 2.343042e-02 
1.335100e+01 2.491541e-02 2.355386e-02 
1.335200e+01 2.503709e-02 2.367771e-02 
1.335300e+01 2.515919e-02 2.380198e-02 
1.335400e+01 2.528170e-02 2.392666e-02 
1.335500e+01 2.540462e-02 2.405177e-02 
1.335600e+01 2.552796e-02 2.417730e-02 
1.335700e+01 2.565171e-02 2.430325e-02 
1.335800e+01 2.577588e-02 2.442962e-02 
1.335900e+01 2.590046e-02 2.455641e-02 
1.336000e+01 2.602546e-02 2.468362e-02 
1.336100e+01 2.615088e-02 2.481125e-02 
1.336200e+01 2.627671e-02 2.493930e-02 
1.336300e+01 2.640295e-02 2.506777e-02 
1.336400e+01 2.652962e-02 2.519666e-02 
1.336500e+01 2.665670e-02 2.532598e-02 
1.336600e+01 2.678419e-02 2.545571e-02 
1.336700e+01 2.691210e-02 2.558587e-02 
1.336800e+01 2.704043e-02 2.571645e-02 
1.336900e+01 2.716918e-02 2.584745e-02 
1.337000e+01 2.729834e-02 2.597888e-02 
1.337100e+01 2.742792e-02 2.611073e-02 
1.337200e+01 2.755792e-02 2.624300e-02 
1.337300e+01 2.768834e-02 2.637569e-02 
1.337400e+01 2.781917e-02 2.650880e-02 
1.337500e+01 2.795043e-02 2.664234e-02 
1.337600e+01 2.808210e-02 2.677630e-02 
1.337700e+01 2.821418e-02 2.691069e-02 
1.337800e+01 2.834669e-02 2.704549e-02 
1.337900e+01 2.847961e-02 2.718073e-02 
1.338000e+01 2.861296e-02 2.731638e-02 
1.338100e+01 2.874672e-02 2.745246e-02 
1.338200e+01 2.888090e-02 2.758896e-02 
1.338300e+01 2.901550e-02 2.772588e-02 
1.338400e+01 2.915052e-02 2.786323e-02 
1.338500e+01 2.928595e-02 2.800100e-02 
1.338600e+01 2.942181e-02 2.813920e-02 
1.338700e+01 2.955808e-02 2.827782e-02 
1.338800e+01 2.969477e-02 2.841686e-02 
1.338900e+01 2.983188e-02 2.855633e-02 
1.339000e+01 2.996942e-02 2.869622e-02 
1.339100e+01 3.010737e-02 2.883654e-02 
1.339200e+01 3.024573e-02 2.897727e-02 
1.339300e+01 3.038452e-02 2.911844e-02 
1.339400e+01 3.052373e-02 2.926002e-02 
1.339500e+01 3.066335e-02 2.940204e-02 
1.339600e+01 3.080340e-02 2.954447e-02 
1.339700e+01 3.094386e-02 2.968733e-02 
1.339800e+01 3.108475e-02 2.983061e-02 
1.339900e+01 3.122605e-02 2.997432e-02 
1.340000e+01 3.136777e-02 3.011845e-02 
1.340100e+01 3.150991e-02 3.026300e-02 
1.340200e+01 3.165247e-02 3.040798e-02 
1.340300e+01 3.179544e-02 3.055338e-02 
1.340400e+01 3.193884e-02 3.069920e-02 
1.340500e+01 3.208266e-02 3.084545e-02 
1.340600e+01 3.222689e-02 3.099212e-02 
1.340700e+01 3.237154e-02 3.113921e-02 
1.340800e+01 3.251661e-02 3.128673e-02 
1.340900e+01 3.266210e-02 3.143467e-02 
1.341000e+01 3.280801e-02 3.158303e-02 
1.341100e+01 3.295433e-02 3.173182e-02 
1.341200e+01 3.310107e-02 3.188103e-02 
1.341300e+01 3.324823e-02 3.203066e-02 
1.341400e+01 3.339581e-02 3.218071e-02 
1.341500e+01 3.354381e-02 3.233119e-02 
1.341600e+01 3.369222e-02 3.248209e-02 
1.341700e+01 3.384105e-02 3.263341e-02 
1.341800e+01 3.399030e-02 3.278515e-02 
1.341900e+01 3.413996e-02 3.293732e-02 
1.342000e+01 3.429004e-02 3.308990e-02 
1.342100e+01 3.444054e-02 3.324291e-02 
1.342200e+01 3.459146e-02 3.339633e-02 
1.342300e+01 3.474279e-02 3.355018e-02 
1.342400e+01 3.489453e-02 3.370445e-02 
1.342500e+01 3.504670e-02 3.385914e-02 
1.342600e+01 3.519928e-02 3.401425e-02 
1.342700e+01 3.535227e-02 3.416978e-02 
1.342800e+01 3.550568e-02 3.432573e-02 
1.342900e+01 3.565950e-02 3.448210e-02 
1.343000e+01 3.581374e-02 3.463889e-02 
1.343100e+01 3.596839e-02 3.479610e-02 
1.343200e+01 3.612346e-02 3.495373e-02 
1.343300e+01 3.627894e-02 3.511177e-02 
1.343400e+01 3.643484e-02 3.527023e-02 
1.343500e+01 3.659115e-02 3.542912e-02 
1.343600e+01 3.674787e-02 3.558842e-02 
1.343700e+01 3.690500e-02 3.574813e-02 
1.343800e+01 3.706255e-02 3.590827e-02 
1.343900e+01 3.722051e-02 3.606882e-02 
1.344000e+01 3.737888e-02 3.622978e-02 
1.344100e+01 3.753766e-02 3.639117e-02 
1.344200e+01 3.769686e-02 3.655297e-02 
1.344300e+01 3.785646e-02 3.671518e-02 
1.344400e+01 3.801648e-02 3.687781e-02 
1.344500e+01 3.817690e-02 3.704086e-02 
1.344600e+01 3.833774e-02 3.720431e-02 
1.344700e+01 3.849898e-02 3.736819e-02 
1.344800e+01 3.866064e-02 3.753247e-02 
1.344900e+01 3.882270e-02 3.769717e-02 
1.345000e+01 3.898517e-02 3.786229e-02 
1.345100e+01 3.914806e-02 3.802781e-02 
1.345200e+01 3.931134e-02 3.819375e-02 
1.345300e+01 3.947504e-02 3.836010e-02 
1.345400e+01 3.963914e-02 3.852686e-02 
1.345500e+01 3.980365e-02 3.869403e-02 
1.345600e+01 3.996856e-02 3.886162e-02 
1.345700e+01 4.013388e-02 3.902961e-02 
1.345800e+01 4.029961e-02 3.919801e-02 
1.345900e+01 4.046574e-02 3.936682e-02 
1.346000e+01 4.063227e-02 3.953604e-02 
1.346100e+01 4.079921e-02 3.970567e-02 
1.346200e+01 4.096655e-02 3.987570e-02 
1.346300e+01 4.113430e-02 4.004615e-02 
1.346400e+01 4.130244e-02 4.021699e-02 
1.346500e+01 4.147099e-02 4.038825e-02 
1.346600e+01 4.163994e-02 4.055991e-02 
1.346700e+01 4.180929e-02 4.073198e-02 
1.346800e+01 4.197904e-02 4.090445e-02 
1.346900e+01 4.214919e-02 4.107732e-02 
1.347000e+01 4.231974e-02 4.125060e-02 
1.347100e+01 4.249069e-02 4.142429e-02 
1.347200e+01 4.266204e-02 4.159837e-02 
1.347300e+01 4.283378e-02 4.177286e-02 
1.347400e+01 4.300592e-02 4.194774e-02 
1.347500e+01 4.317846e-02 4.212303e-02 
1.347600e+01 4.335140e-02 4.229872e-02 
1.347700e+01 4.352472e-02 4.247481e-02 
1.347800e+01 4.369845e-02 4.265130e-02 
1.347900e+01 4.387257e-02 4.282818e-02 
1.348000e+01 4.404708e-02 4.300547e-02 
1.348100e+01 4.422198e-02 4.318315e-02 
1.348200e+01 4.439728e-02 4.336123e-02 
1.348300e+01 4.457297e-02 4.353970e-02 
1.348400e+01 4.474905e-02 4.371857e-02 
1.348500e+01 4.492552e-02 4.389783e-02 
1.348600e+01 4.510238e-02 4.407749e-02 
1.348700e+01 4.527963e-02 4.425754e-02 
1.348800e+01 4.545727e-02 4.443799e-02 
1.348900e+01 4.563529e-02 4.461882e-02 
1.349000e+01 4.581371e-02 4.480005e-02 
1.349100e+01 4.599251e-02 4.498167e-02 
1.349200e+01 4.617169e-02 4.516367e-02 
1.349300e+01 4.635126e-02 4.534607e-02 
1.349400e+01 4.653122e-02 4.552886e-02 
1.349500e+01 4.671155e-02 4.571203e-02 
1.349600e+01 4.689227e-02 4.589559e-02 
1.349700e+01 4.707338e-02 4.607954e-02 
1.349800e+01 4.725486e-02 4.626387e-02 
1.349900e+01 4.743673e-02 4.644858e-02 
1.350000e+01 4.761897e-02 4.663368e-02 
1.350100e+01 4.780160e-02 4.681917e-02 
1.350200e+01 4.798460e-02 4.700503e-02 
1.350300e+01 4.816798e-02 4.719128e-02 
1.350400e+01 4.835173e-02 4.737791e-02 
1.350500e+01 4.853587e-02 4.756492e-02 
1.350600e+01 4.872037e-02 4.775231e-02 
1.350700e+01 4.890526e-02 4.794007e-02 
1.350800e+01 4.909051e-02 4.812822e-02 
1.350900e+01 4.927614e-02 4.831674e-02 
1.351000e+01 4.946214e-02 4.850563e-02 
1.351100e+01 4.964851e-02 4.869491e-02 
1.351200e+01 4.983525e-02 4.888455e-02 
1.351300e+01 5.002236e-02 4.907457e-02 
1.351400e+01 5.020984e-02 4.926496e-02 
1.351500e+01 5.039769e-02 4.945573e-02 
1.351600e+01 5.058590e-02 4.964686e-02 
1.351700e+01 5.077448e-02 4.983836e-02 
1.351800e+01 5.096343e-02 5.003024e-02 
1.351900e+01 5.115273e-02 5.022248e-02 
1.352000e+01 5.134240e-02 5.041509e-02 
1.352100e+01 5.153244e-02 5.060806e-02 
1.352200e+01 5.172283e-02 5.080140e-02 
1.352300e+01 5.191359e-02 5.099510e-02 
1.352400e+01 5.210470e-02 5.118917e-02 
1.352500e+01 5.229617e-02 5.138360e-02 
1.352600e+01 5.248800e-02 5.157839e-02 
1.352700e+01 5.268019e-02 5.177354e-02 
1.352800e+01 5.287273e-02 5.196905e-02 
1.352900e+01 5.306563e-02 5.216491e-02 
1.353000e+01 5.325888e-02 5.236114e-02 
1.353100e+01 5.345248e-02 5.255772e-02 
1.353200e+01 5.364643e-02 5.275466e-02 
1.353300e+01 5.384074e-02 5.295195e-02 
1.353400e+01 5.403539e-02 5.314959e-02 
1.353500e+01 5.423039e-02 5.334759e-02 
1.353600e+01 5.442574e-02 5.354594e-02 
1.353700e+01 5.462144e-02 5.374464e-02 
1.353800e+01 5.481748e-02 5.394369e-02 
1.353900e+01 5.501387e-02 5.414308e-02 
1.354000e+01 5.521059e-02 5.434282e-02 
1.354100e+01 5.540766e-02 5.454291e-02 
1.354200e+01 5.560508e-02 5.474334e-02 
1.354300e+01 5.580283e-02 5.494412e-02 
1.354400e+01 5.600092e-02 5.514524e-02 
1.354500e+01 5.619935e-02 5.534670e-02 
1.354600e+01 5.639811e-02 5.554850e-02 
1.354700e+01 5.659721e-02 5.575064e-02 
1.354800e+01 5.679664e-02 5.595312e-02 
1.354900e+01 5.699641e-02 5.615593e-02 
1.355000e+01 5.719651e-02 5.635908e-02 
1.355100e+01 5.739694e-02 5.656257e-02 
1.355200e+01 5.759770e-02 5.676639e-02 
1.355300e+01 5.779879e-02 5.697054e-02 
1.355400e+01 5.800020e-02 5.717502e-02 
1.355500e+01 5.820194e-02 5.737983e-02 
1.355600e+01 5.840401e-02 5.758497e-02 
1.355700e+01 5.860640e-02 5.779044e-02 
1.355800e+01 5.880911e-02 5.799623e-02 
1.355900e+01 5.901214e-02 5.820235e-02 
1.356000e+01 5.921550e-02 5.840879e-02 
1.356100e+01 5.941917e-02 5.861555e-02 
1.356200e+01 5.962316e-02 5.882264e-02 
1.356300e+01 5.982747e-02 5.903004e-02 
1.356400e+01 6.003209e-02 5.923776e-02 
1.356500e+01 6.023702e-02 5.944580e-02 
1.356600e+01 6.044227e-02 5.965416e-02 
1.356700e+01 6.064783e-02 5.986283e-02 
1.356800e+01 6.085370e-02 6.007182e-02 
1.356900e+01 6.105987e-02 6.028111e-02 
1.357000e+01 6.126636e-02 6.049072e-02 
1.357100e+01 6.147315e-02 6.070064e-02 
1.357200e+01 6.168024e-02 6.091086e-02 
1.357300e+01 6.188764e-02 6.112139e-02 
1.357400e+01 6.209534e-02 6.133223e-02 
1.357500e+01 6.230334e-02 6.154337e-02 
1.357600e+01 6.251164e-02 6.175482e-02 
1.357700e+01 6.272024e-02 6.196656e-02 
1.357800e+01 6.292913e-02 6.217861e-02 
1.357900e+01 6.313832e-02 6.239095e-02 
1.358000e+01 6.334780e-02 6.260359e-02 
1.358100e+01 6.355758e-02 6.281653e-02 
1.358200e+01 6.376764e-02 6.302976e-02 
1.358300e+01 6.397800e-02 6.324328e-02 
1.358400e+01 6.418864e-02 6.345710e-02 
1.358500e+01 6.439957e-02 6.367120e-02 
1.358600e+01 6.461079e-02 6.388559e-02 
1.358700e+01 6.482229e-02 6.410027e-02 
1.358800e+01 6.503407e-02 6.431524e-02 
1.358900e+01 6.524613e-02 6.453049e-02 
1.359000e+01 6.545847e-02 6.474602e-02 
1.359100e+01 6.567109e-02 6.496184e-02 
1.359200e+01 6.588399e-02 6.517793e-02 
1.359300e+01 6.609716e-02 6.539430e-02 
1.359400e+01 6.631061e-02 6.561095e-02 
1.359500e+01 6.652432e-02 6.582787e-02 
1.359600e+01 6.673831e-02 6.604507e-02 
1.359700e+01 6.695256e-02 6.626254e-02 
1.359800e+01 6.716709e-02 6.648028e-02 
1.359900e+01 6.738188e-02 6.669829e-02 
1.360000e+01 6.759693e-02 6.691657e-02 
1.360100e+01 6.781224e-02 6.713511e-02 
1.360200e+01 6.802782e-02 6.735391e-02 
1.360300e+01 6.824366e-02 6.757298e-02 
1.360400e+01 6.845975e-02 6.779231e-02 
1.360500e+01 6.867610e-02 6.801190e-02 
1.360600e+01 6.889271e-02 6.823175e-02 
1.360700e+01 6.910957e-02 6.845185e-02 
1.360800e+01 6.932668e-02 6.867221e-02 
1.360900e+01 6.954404e-02 6.889282e-02 
1.361000e+01 6.976165e-02 6.911369e-02 
1.361100e+01 6.997950e-02 6.933480e-02 
1.361200e+01 7.019760e-02 6.955616e-02 
1.361300e+01 7.041595e-02 6.977776e-02 
1.361400e+01 7.063453e-02 6.999962e-02 
1.361500e+01 7.085336e-02 7.022171e-02 
1.361600e+01 7.107242e-02 7.044405e-02 
1.361700e+01 7.129172e-02 7.066662e-02 
1.361800e+01 7.151126e-02 7.088944e-02 
1.361900e+01 7.173103e-02 7.111249e-02 
1.362000e+01 7.195103e-02 7.133577e-02 
1.362100e+01 7.217126e-02 7.155929e-02 
1.362200e+01 7.239172e-02 7.178304e-02 
1.362300e+01 7.261240e-02 7.200702e-02 
1.362400e+01 7.283331e-02 7.223122e-02 
1.362500e+01 7.305445e-02 7.245565e-02 
1.362600e+01 7.327580e-02 7.268031e-02 
1.362700e+01 7.349738e-02 7.290519e-02 
1.362800e+01 7.371917e-02 7.313028e-02 
1.362900e+01 7.394118e-02 7.335560e-02 
1.363000e+01 7.416340e-02 7.358113e-02 
1.363100e+01 7.438583e-02 7.380688e-02 
1.363200e+01 7.460848e-02 7.403285e-02 
1.363300e+01 7.483133e-02 7.425902e-02 
1.363400e+01 7.505439e-02 7.448540e-02 
1.363500e+01 7.527766e-02 7.471200e-02 
1.363600e+01 7.550113e-02 7.493879e-02 
1.363700e+01 7.572480e-02 7.516580e-02 
1.363800e+01 7.594867e-02 7.539300e-02 
1.363900e+01 7.617274e-02 7.562041e-02 
1.364000e+01 7.639701e-02 7.584801e-02 
1.364100e+01 7.662146e-02 7.607581e-02 
1.364200e+01 7.684612e-02 7.630380e-02 
1.364300e+01 7.707096e-02 7.653199e-02 
1.364400e+01 7.729599e-02 7.676037e-02 
1.364500e+01 7.752120e-02 7.698894e-02 
1.364600e+01 7.774661e-02 7.721769e-02 
1.364700e+01 7.797219e-02 7.744664e-02 
1.364800e+01 7.819796e-02 7.767576e-02 
1.364900e+01 7.842390e-02 7.790507e-02 
1.365000e+01 7.865002e-02 7.813455e-02 
1.365100e+01 7.887632e-02 7.836421e-02 
1.365200e+01 7.910279e-02 7.859405e-02 
1.365300e+01 7.932943e-02 7.882406e-02 
1.365400e+01 7.955624e-02 7.905425e-02 
1.365500e+01 7.978321e-02 7.928460e-02 
1.365600e+01 8.001036e-02 7.951512e-02 
1.365700e+01 8.023766e-02 7.974581e-02 
1.365800e+01 8.046513e-02 7.997666e-02 
1.365900e+01 8.069276e-02 8.020767e-02 
1.366000e+01 8.092054e-02 8.043884e-02 
1.366100e+01 8.114848e-02 8.067017e-02 
1.366200e+01 8.137657e-02 8.090165e-02 
1.366300e+01 8.160482e-02 8.113329e-02 
1.366400e+01 8.183321e-02 8.136508e-02 
1.366500e+01 8.206175e-02 8.159702e-02 
1.366600e+01 8.229044e-02 8.182911e-02 
1.366700e+01 8.251927e-02 8.206134e-02 
1.366800e+01 8.274824e-02 8.229371e-02 
1.366900e+01 8.297734e-02 8.252623e-02 
1.367000e+01 8.320659e-02 8.275889e-02 
1.367100e+01 8.343597e-02 8.299168e-02 
1.367200e+01 8.366549e-02 8.322460e-02 
1.367300e+01 8.389513e-02 8.345766e-02 
1.367400e+01 8.412490e-02 8.369085e-02 
1.367500e+01 8.435480e-02 8.392417e-02 
1.367600e+01 8.458483e-02 8.415762e-02 
1.367700e+01 8.481497e-02 8.439119e-02 
1.367800e+01 8.504524e-02 8.462488e-02 
1.367900e+01 8.527562e-02 8.485869e-02 
1.368000e+01 8.550612e-02 8.509262e-02 
1.368100e+01 8.573673e-02 8.532667e-02 
1.368200e+01 8.596746e-02 8.556082e-02 
1.368300e+01 8.619829e-02 8.579509e-02 
1.368400e+01 8.642924e-02 8.602947e-02 
1.368500e+01 8.666028e-02 8.626396e-02 
1.368600e+01 8.689143e-02 8.649855e-02 
1.368700e+01 8.712268e-02 8.673324e-02 
1.368800e+01 8.735403e-02 8.696803e-02 
1.368900e+01 8.758547e-02 8.720292e-02 
1.369000e+01 8.781701e-02 8.743791e-02 
1.369100e+01 8.804864e-02 8.767299e-02 
1.369200e+01 8.828036e-02 8.790816e-02 
1.369300e+01 8.851217e-02 8.814342e-02 
1.369400e+01 8.874406e-02 8.837877e-02 
1.369500e+01 8.897604e-02 8.861420e-02 
1.369600e+01 8.920810e-02 8.884971e-02 
1.369700e+01 8.944023e-02 8.908530e-02 
1.369800e+01 8.967244e-02 8.932097e-02 
1.369900e+01 8.990472e-02 8.955672e-02 
1.370000e+01 9.013708e-02 8.979254e-02 
1.370100e+01 9.036950e-02 9.002843e-02 
1.370200e+01 9.060200e-02 9.026439e-02 
1.370300e+01 9.083455e-02 9.050041e-02 
1.370400e+01 9.106717e-02 9.073650e-02 
1.370500e+01 9.129985e-02 9.097265e-02 
1.370600e+01 9.153259e-02 9.120886e-02 
1.370700e+01 9.176538e-02 9.144513e-02 
1.370800e+01 9.199823e-02 9.168145e-02 
1.370900e+01 9.223112e-02 9.191782e-02 
1.371000e+01 9.246407e-02 9.215424e-02 
1.371100e+01 9.269706e-02 9.239071e-02 
1.371200e+01 9.293009e-02 9.262723e-02 
1.371300e+01 9.316317e-02 9.286378e-02 
1.371400e+01 9.339628e-02 9.310038e-02 
1.371500e+01 9.362943e-02 9.333702e-02 
1.371600e+01 9.386262e-02 9.357369e-02 
1.371700e+01 9.409583e-02 9.381039e-02 
1.371800e+01 9.432908e-02 9.404712e-02 
1.371900e+01 9.456235e-02 9.428389e-02 
1.372000e+01 9.479565e-02 9.452067e-02 
1.372100e+01 9.502897e-02 9.475749e-02 
1.372200e+01 9.526231e-02 9.499432e-02 
1.372300e+01 9.549567e-02 9.523117e-02 
1.372400e+01 9.572904e-02 9.546803e-02 
1.372500e+01 9.596242e-02 9.570491e-02 
1.372600e+01 9.619582e-02 9.594181e-02 
1.372700e+01 9.642922e-02 9.617870e-02 
1.372800e+01 9.666263e-02 9.641561e-02 
1.372900e+01 9.689604e-02 9.665252e-02 
1.373000e+01 9.712945e-02 9.688943e-02 
1.373100e+01 9.736286e-02 9.712634e-02 
1.373200e+01 9.759626e-02 9.736324e-02 
1.373300e+01 9.782966e-02 9.760014e-02 
1.373400e+01 9.806305e-02 9.783703e-02 
1.373500e+01 9.829642e-02 9.807391e-02 
1.373600e+01 9.852978e-02 9.831077e-02 
1.373700e+01 9.876312e-02 9.854762e-02 
1.373800e+01 9.899645e-02 9.878445e-02 
1.373900e+01 9.922975e-02 9.902126e-02 
1.374000e+01 9.946302e-02 9.925804e-02 
1.374100e+01 9.969627e-02 9.949479e-02 
1.374200e+01 9.992949e-02 9.973152e-02 
1.374300e+01 1.001627e-01 9.996822e-02 
1.374400e+01 1.003958e-01 1.002049e-01 
1.374500e+01 1.006289e-01 1.004415e-01 
1.374600e+01 1.008620e-01 1.006781e-01 
1.374700e+01 1.010950e-01 1.009146e-01 
1.374800e+01 1.013280e-01 1.011511e-01 
1.374900e+01 1.015610e-01 1.013876e-01 
1.375000e+01 1.017939e-01 1.016240e-01 
1.375100e+01 1.020267e-01 1.018603e-01 
1.375200e+01 1.022595e-01 1.020966e-01 
1.375300e+01 1.024922e-01 1.023329e-01 
1.375400e+01 1.027249e-01 1.025690e-01 
1.375500e+01 1.029575e-01 1.028051e-01 
1.375600e+01 1.031900e-01 1.030412e-01 
1.375700e+01 1.034225e-01 1.032772e-01 
1.375800e+01 1.036549e-01 1.035131e-01 
1.375900e+01 1.038872e-01 1.037489e-01 
1.376000e+01 1.041194e-01 1.039847e-01 
1.376100e+01 1.043516e-01 1.042203e-01 
1.376200e+01 1.045837e-01 1.044559e-01 
1.376300e+01 1.048157e-01 1.046914e-01 
1.376400e+01 1.050476e-01 1.049269e-01 
1.376500e+01 1.052794e-01 1.051622e-01 
1.376600e+01 1.055111e-01 1.053974e-01 
1.376700e+01 1.057428e-01 1.056326e-01 
1.376800e+01 1.059743e-01 1.058676e-01 
1.376900e+01 1.062057e-01 1.061026e-01 
1.377000e+01 1.064371e-01 1.063374e-01 
1.377100e+01 1.066683e-01 1.065722e-01 
1.377200e+01 1.068994e-01 1.068068e-01 
1.377300e+01 1.071304e-01 1.070413e-01 
1.377400e+01 1.073613e-01 1.072757e-01 
1.377500e+01 1.075921e-01 1.075100e-01 
1.377600e+01 1.078227e-01 1.077442e-01 
1.377700e+01 1.080533e-01 1.079783e-01 
1.377800e+01 1.082837e-01 1.082122e-01 
1.377900e+01 1.085140e-01 1.084460e-01 
1.378000e+01 1.087441e-01 1.086796e-01 
1.378100e+01 1.089742e-01 1.089132e-01 
1.378200e+01 1.092040e-01 1.091466e-01 
1.378300e+01 1.094338e-01 1.093798e-01 
1.378400e+01 1.096634e-01 1.096129e-01 
1.378500e+01 1.098929e-01 1.098459e-01 
1.378600e+01 1.101222e-01 1.100787e-01 
1.378700e+01 1.103513e-01 1.103114e-01 
1.378800e+01 1.105804e-01 1.105439e-01 
1.378900e+01 1.108092e-01 1.107763e-01 
1.379000e+01 1.110379e-01 1.110085e-01 
1.379100e+01 1.112665e-01 1.112405e-01 
1.379200e+01 1.114948e-01 1.114724e-01 
1.379300e+01 1.117231e-01 1.117041e-01 
1.379400e+01 1.119511e-01 1.119357e-01 
1.379500e+01 1.121790e-01 1.121671e-01 
1.379600e+01 1.124067e-01 1.123983e-01 
1.379700e+01 1.126342e-01 1.126293e-01 
1.379800e+01 1.128615e-01 1.128601e-01 
1.379900e+01 1.130887e-01 1.130908e-01 
1.380000e+01 1.133157e-01 1.133213e-01 
1.380100e+01 1.135425e-01 1.135515e-01 
1.380200e+01 1.137691e-01 1.137816e-01 
1.380300e+01 1.139955e-01 1.140115e-01 
1.380400e+01 1.142217e-01 1.142412e-01 
1.380500e+01 1.144477e-01 1.144707e-01 
1.380600e+01 1.146735e-01 1.147000e-01 
1.380700e+01 1.148991e-01 1.149291e-01 
1.380800e+01 1.151245e-01 1.151579e-01 
1.380900e+01 1.153496e-01 1.153866e-01 
1.381000e+01 1.155746e-01 1.156151e-01 
1.381100e+01 1.157993e-01 1.158433e-01 
1.381200e+01 1.160239e-01 1.160713e-01 
1.381300e+01 1.162482e-01 1.162991e-01 
1.381400e+01 1.164723e-01 1.165266e-01 
1.381500e+01 1.166961e-01 1.167540e-01 
1.381600e+01 1.169197e-01 1.169811e-01 
1.381700e+01 1.171431e-01 1.172079e-01 
1.381800e+01 1.173663e-01 1.174345e-01 
1.381900e+01 1.175892e-01 1.176609e-01 
1.382000e+01 1.178118e-01 1.178870e-01 
1.382100e+01 1.180343e-01 1.181129e-01 
1.382200e+01 1.182564e-01 1.183386e-01 
1.382300e+01 1.184783e-01 1.185639e-01 
1.382400e+01 1.187000e-01 1.187891e-01 
1.382500e+01 1.189214e-01 1.190139e-01 
1.382600e+01 1.191426e-01 1.192386e-01 
1.382700e+01 1.193635e-01 1.194629e-01 
1.382800e+01 1.195841e-01 1.196870e-01 
1.382900e+01 1.198044e-01 1.199108e-01 
1.383000e+01 1.200245e-01 1.201343e-01 
1.383100e+01 1.202443e-01 1.203576e-01 
1.383200e+01 1.204638e-01 1.205805e-01 
1.383300e+01 1.206831e-01 1.208032e-01 
1.383400e+01 1.209021e-01 1.210256e-01 
1.383500e+01 1.211207e-01 1.212477e-01 
1.383600e+01 1.213391e-01 1.214696e-01 
1.383700e+01 1.215572e-01 1.216911e-01 
1.383800e+01 1.217750e-01 1.219123e-01 
1.383900e+01 1.219925e-01 1.221333e-01 
1.384000e+01 1.222097e-01 1.223539e-01 
1.384100e+01 1.224266e-01 1.225742e-01 
1.384200e+01 1.226432e-01 1.227942e-01 
1.384300e+01 1.228595e-01 1.230139e-01 
1.384400e+01 1.230755e-01 1.232333e-01 
1.384500e+01 1.232911e-01 1.234524e-01 
1.384600e+01 1.235065e-01 1.236711e-01 
1.384700e+01 1.237215e-01 1.238896e-01 
1.384800e+01 1.239362e-01 1.241077e-01 
1.384900e+01 1.241505e-01 1.243254e-01 
1.385000e+01 1.243646e-01 1.245429e-01 
1.385100e+01 1.245782e-01 1.247599e-01 
1.385200e+01 1.247916e-01 1.249767e-01 
1.385300e+01 1.250046e-01 1.251931e-01 
1.385400e+01 1.252173e-01 1.254092e-01 
1.385500e+01 1.254296e-01 1.256249e-01 
1.385600e+01 1.256416e-01 1.258403e-01 
1.385700e+01 1.258533e-01 1.260553e-01 
1.385800e+01 1.260645e-01 1.262699e-01 
1.385900e+01 1.262754e-01 1.264842e-01 
1.386000e+01 1.264860e-01 1.266982e-01 
1.386100e+01 1.266962e-01 1.269117e-01 
1.386200e+01 1.269060e-01 1.271249e-01 
1.386300e+01 1.271155e-01 1.273378e-01 
1.386400e+01 1.273246e-01 1.275502e-01 
1.386500e+01 1.275333e-01 1.277623e-01 
1.386600e+01 1.277416e-01 1.279740e-01 
1.386700e+01 1.279496e-01 1.281853e-01 
1.386800e+01 1.281571e-01 1.283962e-01 
1.386900e+01 1.283643e-01 1.286067e-01 
1.387000e+01 1.285711e-01 1.288168e-01 
1.387100e+01 1.287775e-01 1.290266e-01 
1.387200e+01 1.289835e-01 1.292359e-01 
1.387300e+01 1.291891e-01 1.294448e-01 
1.387400e+01 1.293943e-01 1.296534e-01 
1.387500e+01 1.295991e-01 1.298615e-01 
1.387600e+01 1.298035e-01 1.300692e-01 
1.387700e+01 1.300075e-01 1.302765e-01 
1.387800e+01 1.302110e-01 1.304833e-01 
1.387900e+01 1.304142e-01 1.306898e-01 
1.388000e+01 1.306169e-01 1.308958e-01 
1.388100e+01 1.308192e-01 1.311014e-01 
1.388200e+01 1.310210e-01 1.313066e-01 
1.388300e+01 1.312225e-01 1.315113e-01 
1.388400e+01 1.314235e-01 1.317156e-01 
1.388500e+01 1.316241e-01 1.319194e-01 
1.388600e+01 1.318242e-01 1.321229e-01 
1.388700e+01 1.320239e-01 1.323258e-01 
1.388800e+01 1.322231e-01 1.325283e-01 
1.388900e+01 1.324219e-01 1.327304e-01 
1.389000e+01 1.326203e-01 1.329320e-01 
1.389100e+01 1.328182e-01 1.331332e-01 
1.389200e+01 1.330156e-01 1.333339e-01 
1.389300e+01 1.332126e-01 1.335341e-01 
1.389400e+01 1.334091e-01 1.337338e-01 
1.389500e+01 1.336051e-01 1.339331e-01 
1.389600e+01 1.338007e-01 1.341320e-01 
1.389700e+01 1.339958e-01 1.343303e-01 
1.389800e+01 1.341904e-01 1.345282e-01 
1.389900e+01 1.343846e-01 1.347255e-01 
1.390000e+01 1.345783e-01 1.349224e-01 
1.390100e+01 1.347714e-01 1.351188e-01 
1.390200e+01 1.349641e-01 1.353147e-01 
1.390300e+01 1.351564e-01 1.355101e-01 
1.390400e+01 1.353481e-01 1.357051e-01 
1.390500e+01 1.355393e-01 1.358995e-01 
1.390600e+01 1.357300e-01 1.360934e-01 
1.390700e+01 1.359202e-01 1.362868e-01 
1.390800e+01 1.361099e-01 1.364797e-01 
1.390900e+01 1.362991e-01 1.366721e-01 
1.391000e+01 1.364878e-01 1.368639e-01 
1.391100e+01 1.366760e-01 1.370553e-01 
1.391200e+01 1.368637e-01 1.372461e-01 
1.391300e+01 1.370508e-01 1.374364e-01 
1.391400e+01 1.372374e-01 1.376262e-01 
1.391500e+01 1.374235e-01 1.378154e-01 
1.391600e+01 1.376091e-01 1.380041e-01 
1.391700e+01 1.377941e-01 1.381922e-01 
1.391800e+01 1.379786e-01 1.383799e-01 
1.391900e+01 1.381625e-01 1.385669e-01 
1.392000e+01 1.383459e-01 1.387535e-01 
1.392100e+01 1.385288e-01 1.389394e-01 
1.392200e+01 1.387111e-01 1.391249e-01 
1.392300e+01 1.388929e-01 1.393097e-01 
1.392400e+01 1.390741e-01 1.394940e-01 
1.392500e+01 1.392547e-01 1.396778e-01 
1.392600e+01 1.394348e-01 1.398610e-01 
1.392700e+01 1.396143e-01 1.400436e-01 
1.392800e+01 1.397933e-01 1.402256e-01 
1.392900e+01 1.399717e-01 1.404071e-01 
1.393000e+01 1.401495e-01 1.405880e-01 
1.393100e+01 1.403268e-01 1.407683e-01 
1.393200e+01 1.405034e-01 1.409480e-01 
1.393300e+01 1.406795e-01 1.411271e-01 
1.393400e+01 1.408550e-01 1.413057e-01 
1.393500e+01 1.410299e-01 1.414836e-01 
1.393600e+01 1.412043e-01 1.416610e-01 
1.393700e+01 1.413780e-01 1.418377e-01 
1.393800e+01 1.415511e-01 1.420139e-01 
1.393900e+01 1.417237e-01 1.421894e-01 
1.394000e+01 1.418956e-01 1.423644e-01 
1.394100e+01 1.420669e-01 1.425387e-01 
1.394200e+01 1.422376e-01 1.427124e-01 
1.394300e+01 1.424077e-01 1.428855e-01 
1.394400e+01 1.425772e-01 1.430579e-01 
1.394500e+01 1.427461e-01 1.432298e-01 
1.394600e+01 1.429144e-01 1.434010e-01 
1.394700e+01 1.430820e-01 1.435716e-01 
1.394800e+01 1.432490e-01 1.437416e-01 
1.394900e+01 1.434154e-01 1.439109e-01 
1.395000e+01 1.435811e-01 1.440796e-01 
1.395100e+01 1.437462e-01 1.442476e-01 
1.395200e+01 1.439107e-01 1.444150e-01 
1.395300e+01 1.440745e-01 1.445817e-01 
1.395400e+01 1.442377e-01 1.447478e-01 
1.395500e+01 1.444002e-01 1.449133e-01 
1.395600e+01 1.445621e-01 1.450781e-01 
1.395700e+01 1.447233e-01 1.452422e-01 
1.395800e+01 1.448839e-01 1.454056e-01 
1.395900e+01 1.450438e-01 1.455684e-01 
1.396000e+01 1.452031e-01 1.457305e-01 
1.396100e+01 1.453616e-01 1.458920e-01 
1.396200e+01 1.455196e-01 1.460528e-01 
1.396300e+01 1.456768e-01 1.462129e-01 
1.396400e+01 1.458334e-01 1.463723e-01 
1.396500e+01 1.459893e-01 1.465310e-01 
1.396600e+01 1.461445e-01 1.466891e-01 
1.396700e+01 1.462990e-01 1.468464e-01 
1.396800e+01 1.464529e-01 1.470031e-01 
1.396900e+01 1.466060e-01 1.471590e-01 
1.397000e+01 1.467585e-01 1.473143e-01 
1.397100e+01 1.469102e-01 1.474688e-01 
1.397200e+01 1.470613e-01 1.476227e-01 
1.397300e+01 1.472117e-01 1.477758e-01 
1.397400e+01 1.473613e-01 1.479283e-01 
1.397500e+01 1.475103e-01 1.480800e-01 
1.397600e+01 1.476585e-01 1.482310e-01 
1.397700e+01 1.478061e-01 1.483813e-01 
1.397800e+01 1.479529e-01 1.485308e-01 
1.397900e+01 1.480990e-01 1.486797e-01 
1.398000e+01 1.482444e-01 1.488278e-01 
1.398100e+01 1.483890e-01 1.489751e-01 
1.398200e+01 1.485330e-01 1.491218e-01 
1.398300e+01 1.486762e-01 1.492676e-01 
1.398400e+01 1.488186e-01 1.494128e-01 
1.398500e+01 1.489603e-01 1.495572e-01 
1.398600e+01 1.491013e-01 1.497009e-01 
1.398700e+01 1.492416e-01 1.498438e-01 
1.398800e+01 1.493811e-01 1.499859e-01 
1.398900e+01 1.495198e-01 1.501273e-01 
1.399000e+01 1.496578e-01 1.502680e-01 
1.399100e+01 1.497951e-01 1.504079e-01 
1.399200e+01 1.499316e-01 1.505470e-01 
1.399300e+01 1.500673e-01 1.506853e-01 
1.399400e+01 1.502023e-01 1.508229e-01 
1.399500e+01 1.503365e-01 1.509597e-01 
1.399600e+01 1.504699e-01 1.510957e-01 
1.399700e+01 1.506026e-01 1.512310e-01 
1.399800e+01 1.507345e-01 1.513655e-01 
1.399900e+01 1.508656e-01 1.514991e-01 
1.400000e+01 1.509959e-01 1.516320e-01 
1.400100e+01 1.511255e-01 1.517641e-01 
1.400200e+01 1.512543e-01 1.518954e-01 
1.400300e+01 1.513823e-01 1.520259e-01 
1.400400e+01 1.515094e-01 1.521557e-01 
1.400500e+01 1.516358e-01 1.522846e-01 
1.400600e+01 1.517614e-01 1.524127e-01 
1.400700e+01 1.518863e-01 1.525400e-01 
1.400800e+01 1.520103e-01 1.526664e-01 
1.400900e+01 1.521334e-01 1.527921e-01 
1.401000e+01 1.522558e-01 1.529170e-01 
1.401100e+01 1.523774e-01 1.530410e-01 
1.401200e+01 1.524982e-01 1.531642e-01 
1.401300e+01 1.526181e-01 1.532866e-01 
1.401400e+01 1.527373e-01 1.534082e-01 
1.401500e+01 1.528556e-01 1.535289e-01 
1.401600e+01 1.529730e-01 1.536488e-01 
1.401700e+01 1.530897e-01 1.537678e-01 
1.401800e+01 1.532055e-01 1.538860e-01 
1.401900e+01 1.533205e-01 1.540034e-01 
1.402000e+01 1.534347e-01 1.541199e-01 
1.402100e+01 1.535480e-01 1.542356e-01 
1.402200e+01 1.536605e-01 1.543504e-01 
1.402300e+01 1.537721e-01 1.544644e-01 
1.402400e+01 1.538829e-01 1.545775e-01 
1.402500e+01 1.539928e-01 1.546898e-01 
1.402600e+01 1.541019e-01 1.548012e-01 
1.402700e+01 1.542101e-01 1.549117e-01 
1.402800e+01 1.543175e-01 1.550214e-01 
1.402900e+01 1.544240e-01 1.551302e-01 
1.403000e+01 1.545297e-01 1.552381e-01 
1.403100e+01 1.546345e-01 1.553451e-01 
1.403200e+01 1.547384e-01 1.554513e-01 
1.403300e+01 1.548414e-01 1.555566e-01 
1.403400e+01 1.549436e-01 1.556610e-01 
1.403500e+01 1.550449e-01 1.557645e-01 
1.403600e+01 1.551453e-01 1.558671e-01 
1.403700e+01 1.552448e-01 1.559688e-01 
1.403800e+01 1.553435e-01 1.560697e-01 
1.403900e+01 1.554412e-01 1.561696e-01 
1.404000e+01 1.555381e-01 1.562687e-01 
1.404100e+01 1.556341e-01 1.563668e-01 
1.404200e+01 1.557292e-01 1.564640e-01 
1.404300e+01 1.558234e-01 1.565603e-01 
1.404400e+01 1.559166e-01 1.566557e-01 
1.404500e+01 1.560090e-01 1.567502e-01 
1.404600e+01 1.561005e-01 1.568438e-01 
1.404700e+01 1.561911e-01 1.569365e-01 
1.404800e+01 1.562807e-01 1.570282e-01 
1.404900e+01 1.563695e-01 1.571190e-01 
1.405000e+01 1.564573e-01 1.572089e-01 
1.405100e+01 1.565442e-01 1.572979e-01 
1.405200e+01 1.566302e-01 1.573859e-01 
1.405300e+01 1.567153e-01 1.574730e-01 
1.405400e+01 1.567994e-01 1.575591e-01 
1.405500e+01 1.568826e-01 1.576443e-01 
1.405600e+01 1.569649e-01 1.577286e-01 
1.405700e+01 1.570462e-01 1.578119e-01 
1.405800e+01 1.571266e-01 1.578943e-01 
1.405900e+01 1.572061e-01 1.579757e-01 
1.406000e+01 1.572846e-01 1.580562e-01 
1.406100e+01 1.573622e-01 1.581357e-01 
1.406200e+01 1.574388e-01 1.582143e-01 
1.406300e+01 1.575145e-01 1.582918e-01 
1.406400e+01 1.575892e-01 1.583685e-01 
1.406500e+01 1.576630e-01 1.584441e-01 
1.406600e+01 1.577358e-01 1.585188e-01 
1.406700e+01 1.578077e-01 1.585926e-01 
1.406800e+01 1.578786e-01 1.586653e-01 
1.406900e+01 1.579485e-01 1.587371e-01 
1.407000e+01 1.580175e-01 1.588079e-01 
1.407100e+01 1.580855e-01 1.588777e-01 
1.407200e+01 1.581525e-01 1.589465e-01 
1.407300e+01 1.582185e-01 1.590144e-01 
1.407400e+01 1.582836e-01 1.590812e-01 
1.407500e+01 1.583477e-01 1.591471e-01 
1.407600e+01 1.584108e-01 1.592119e-01 
1.407700e+01 1.584729e-01 1.592758e-01 
1.407800e+01 1.585341e-01 1.593387e-01 
1.407900e+01 1.585942e-01 1.594006e-01 
1.408000e+01 1.586534e-01 1.594614e-01 
1.408100e+01 1.587116e-01 1.595213e-01 
1.408200e+01 1.587687e-01 1.595802e-01 
1.408300e+01 1.588249e-01 1.596380e-01 
1.408400e+01 1.588801e-01 1.596948e-01 
1.408500e+01 1.589342e-01 1.597506e-01 
1.408600e+01 1.589874e-01 1.598054e-01 
1.408700e+01 1.590396e-01 1.598592e-01 
1.408800e+01 1.590907e-01 1.599120e-01 
1.408900e+01 1.591408e-01 1.599637e-01 
1.409000e+01 1.591900e-01 1.600144e-01 
1.409100e+01 1.592381e-01 1.600641e-01 
1.409200e+01 1.592851e-01 1.601127e-01 
1.409300e+01 1.593312e-01 1.601603e-01 
1.409400e+01 1.593762e-01 1.602069e-01 
1.409500e+01 1.594202e-01 1.602524e-01 
1.409600e+01 1.594632e-01 1.602969e-01 
1.409700e+01 1.595052e-01 1.603403e-01 
1.409800e+01 1.595461e-01 1.603827e-01 
1.409900e+01 1.595860e-01 1.604241e-01 
1.410000e+01 1.596248e-01 1.604644e-01 
1.410100e+01 1.596626e-01 1.605036e-01 
1.410200e+01 1.596994e-01 1.605418e-01 
1.410300e+01 1.597351e-01 1.605789e-01 
1.410400e+01 1.597698e-01 1.606150e-01 
1.410500e+01 1.598034e-01 1.606500e-01 
1.410600e+01 1.598360e-01 1.606840e-01 
1.410700e+01 1.598675e-01 1.607168e-01 
1.410800e+01 1.598979e-01 1.607486e-01 
1.410900e+01 1.599273e-01 1.607794e-01 
1.411000e+01 1.599557e-01 1.608091e-01 
1.411100e+01 1.599830e-01 1.608376e-01 
1.411200e+01 1.600092e-01 1.608652e-01 
1.411300e+01 1.600343e-01 1.608916e-01 
1.411400e+01 1.600584e-01 1.609169e-01 
1.411500e+01 1.600814e-01 1.609412e-01 
1.411600e+01 1.601034e-01 1.609644e-01 
1.411700e+01 1.601243e-01 1.609865e-01 
1.411800e+01 1.601440e-01 1.610075e-01 
1.411900e+01 1.601628e-01 1.610274e-01 
1.412000e+01 1.601804e-01 1.610462e-01 
1.412100e+01 1.601969e-01 1.610639e-01 
1.412200e+01 1.602124e-01 1.610805e-01 
1.412300e+01 1.602268e-01 1.610960e-01 
1.412400e+01 1.602401e-01 1.611105e-01 
1.412500e+01 1.602523e-01 1.611238e-01 
1.412600e+01 1.602634e-01 1.611360e-01 
1.412700e+01 1.602734e-01 1.611471e-01 
1.412800e+01 1.602823e-01 1.611570e-01 
1.412900e+01 1.602901e-01 1.611659e-01 
1.413000e+01 1.602968e-01 1.611737e-01 
1.413100e+01 1.603024e-01 1.611803e-01 
1.413200e+01 1.603069e-01 1.611858e-01 
1.413300e+01 1.603103e-01 1.611902e-01 
1.413400e+01 1.603126e-01 1.611935e-01 
1.413500e+01 1.603138e-01 1.611956e-01 
1.413600e+01 1.603139e-01 1.611966e-01 
1.413700e+01 1.603128e-01 1.611965e-01 
1.413800e+01 1.603106e-01 1.611953e-01 
1.413900e+01 1.603074e-01 1.611929e-01 
1.414000e+01 1.603030e-01 1.611894e-01 
1.414100e+01 1.602974e-01 1.611847e-01 
1.414200e+01 1.602908e-01 1.611790e-01 
1.414300e+01 1.602830e-01 1.611720e-01 
1.414400e+01 1.602741e-01 1.611640e-01 
1.414500e+01 1.602641e-01 1.611547e-01 
1.414600e+01 1.602529e-01 1.611444e-01 
1.414700e+01 1.602406e-01 1.611329e-01 
1.414800e+01 1.602272e-01 1.611202e-01 
1.414900e+01 1.602126e-01 1.611064e-01 
1.415000e+01 1.601969e-01 1.610914e-01 
1.415100e+01 1.601801e-01 1.610753e-01 
1.415200e+01 1.601621e-01 1.610580e-01 
1.415300e+01 1.601429e-01 1.610396e-01 
1.415400e+01 1.601227e-01 1.610200e-01 
1.415500e+01 1.601012e-01 1.609993e-01 
1.415600e+01 1.600787e-01 1.609773e-01 
1.415700e+01 1.600549e-01 1.609542e-01 
1.415800e+01 1.600301e-01 1.609300e-01 
1.415900e+01 1.600040e-01 1.609046e-01 
1.416000e+01 1.599768e-01 1.608780e-01 
1.416100e+01 1.599485e-01 1.608502e-01 
1.416200e+01 1.599190e-01 1.608213e-01 
1.416300e+01 1.598883e-01 1.607911e-01 
1.416400e+01 1.598565e-01 1.607598e-01 
1.416500e+01 1.598235e-01 1.607273e-01 
1.416600e+01 1.597893e-01 1.606937e-01 
1.416700e+01 1.597540e-01 1.606588e-01 
1.416800e+01 1.597175e-01 1.606228e-01 
1.416900e+01 1.596799e-01 1.605856e-01 
1.417000e+01 1.596410e-01 1.605472e-01 
1.417100e+01 1.596010e-01 1.605076e-01 
1.417200e+01 1.595598e-01 1.604668e-01 
1.417300e+01 1.595175e-01 1.604249e-01 
1.417400e+01 1.594740e-01 1.603817e-01 
1.417500e+01 1.594292e-01 1.603373e-01 
1.417600e+01 1.593833e-01 1.602918e-01 
1.417700e+01 1.593363e-01 1.602450e-01 
1.417800e+01 1.592880e-01 1.601970e-01 
1.417900e+01 1.592385e-01 1.601479e-01 
1.418000e+01 1.591879e-01 1.600975e-01 
1.418100e+01 1.591361e-01 1.600459e-01 
1.418200e+01 1.590831e-01 1.599932e-01 
1.418300e+01 1.590289e-01 1.599392e-01 
1.418400e+01 1.589735e-01 1.598840e-01 
1.418500e+01 1.589169e-01 1.598276e-01 
1.418600e+01 1.588591e-01 1.597700e-01 
1.418700e+01 1.588001e-01 1.597111e-01 
1.418800e+01 1.587399e-01 1.596511e-01 
1.418900e+01 1.586785e-01 1.595898e-01 
1.419000e+01 1.586159e-01 1.595273e-01 
1.419100e+01 1.585522e-01 1.594637e-01 
1.419200e+01 1.584872e-01 1.593987e-01 
1.419300e+01 1.584210e-01 1.593326e-01 
1.419400e+01 1.583536e-01 1.592652e-01 
1.419500e+01 1.582850e-01 1.591967e-01 
1.419600e+01 1.582151e-01 1.591268e-01 
1.419700e+01 1.581441e-01 1.590558e-01 
1.419800e+01 1.580719e-01 1.589835e-01 
1.419900e+01 1.579984e-01 1.589100e-01 
1.420000e+01 1.579238e-01 1.588353e-01 
1.420100e+01 1.578479e-01 1.587594e-01 
1.420200e+01 1.577708e-01 1.586822e-01 
1.420300e+01 1.576925e-01 1.586037e-01 
1.420400e+01 1.576129e-01 1.585241e-01 
1.420500e+01 1.575322e-01 1.584432e-01 
1.420600e+01 1.574502e-01 1.583610e-01 
1.420700e+01 1.573670e-01 1.582777e-01 
1.420800e+01 1.572826e-01 1.581930e-01 
1.420900e+01 1.571970e-01 1.581072e-01 
1.421000e+01 1.571101e-01 1.580201e-01 
1.421100e+01 1.570220e-01 1.579317e-01 
1.421200e+01 1.569327e-01 1.578422e-01 
1.421300e+01 1.568421e-01 1.577513e-01 
1.421400e+01 1.567503e-01 1.576592e-01 
1.421500e+01 1.566573e-01 1.575659e-01 
1.421600e+01 1.565631e-01 1.574713e-01 
1.421700e+01 1.564676e-01 1.573755e-01 
1.421800e+01 1.563709e-01 1.572784e-01 
1.421900e+01 1.562730e-01 1.571801e-01 
1.422000e+01 1.561738e-01 1.570805e-01 
1.422100e+01 1.560734e-01 1.569797e-01 
1.422200e+01 1.559717e-01 1.568776e-01 
1.422300e+01 1.558688e-01 1.567742e-01 
1.422400e+01 1.557647e-01 1.566696e-01 
1.422500e+01 1.556593e-01 1.565637e-01 
1.422600e+01 1.555527e-01 1.564566e-01 
1.422700e+01 1.554448e-01 1.563482e-01 
1.422800e+01 1.553357e-01 1.562386e-01 
1.422900e+01 1.552254e-01 1.561277e-01 
1.423000e+01 1.551138e-01 1.560155e-01 
1.423100e+01 1.550010e-01 1.559021e-01 
1.423200e+01 1.548869e-01 1.557874e-01 
1.423300e+01 1.547716e-01 1.556714e-01 
1.423400e+01 1.546550e-01 1.555542e-01 
1.423500e+01 1.545372e-01 1.554357e-01 
1.423600e+01 1.544181e-01 1.553159e-01 
1.423700e+01 1.542978e-01 1.551949e-01 
1.423800e+01 1.541762e-01 1.550726e-01 
1.423900e+01 1.540534e-01 1.549490e-01 
1.424000e+01 1.539293e-01 1.548242e-01 
1.424100e+01 1.538040e-01 1.546981e-01 
1.424200e+01 1.536774e-01 1.545707e-01 
1.424300e+01 1.535495e-01 1.544420e-01 
1.424400e+01 1.534204e-01 1.543121e-01 
1.424500e+01 1.532901e-01 1.541809e-01 
1.424600e+01 1.531585e-01 1.540484e-01 
1.424700e+01 1.530256e-01 1.539146e-01 
1.424800e+01 1.528915e-01 1.537796e-01 
1.424900e+01 1.527561e-01 1.536433e-01 
1.425000e+01 1.526194e-01 1.535057e-01 
1.425100e+01 1.524815e-01 1.533668e-01 
1.425200e+01 1.523424e-01 1.532267e-01 
1.425300e+01 1.522019e-01 1.530852e-01 
1.425400e+01 1.520602e-01 1.529425e-01 
1.425500e+01 1.519173e-01 1.527985e-01 
1.425600e+01 1.517731e-01 1.526533e-01 
1.425700e+01 1.516276e-01 1.525067e-01 
1.425800e+01 1.514809e-01 1.523589e-01 
1.425900e+01 1.513329e-01 1.522098e-01 
1.426000e+01 1.511836e-01 1.520594e-01 
1.426100e+01 1.510331e-01 1.519077e-01 
1.426200e+01 1.508813e-01 1.517547e-01 
1.426300e+01 1.507282e-01 1.516005e-01 
1.426400e+01 1.505739e-01 1.514449e-01 
1.426500e+01 1.504183e-01 1.512881e-01 
1.426600e+01 1.502614e-01 1.511300e-01 
1.426700e+01 1.501033e-01 1.509706e-01 
1.426800e+01 1.499439e-01 1.508100e-01 
1.426900e+01 1.497832e-01 1.506480e-01 
1.427000e+01 1.496213e-01 1.504847e-01 
1.427100e+01 1.494581e-01 1.503202e-01 
1.427200e+01 1.492936e-01 1.501544e-01 
1.427300e+01 1.491279e-01 1.499873e-01 
1.427400e+01 1.489609e-01 1.498189e-01 
1.427500e+01 1.487926e-01 1.496492e-01 
1.427600e+01 1.486230e-01 1.494782e-01 
1.427700e+01 1.484522e-01 1.493059e-01 
1.427800e+01 1.482801e-01 1.491324e-01 
1.427900e+01 1.481067e-01 1.489575e-01 
1.428000e+01 1.479321e-01 1.487814e-01 
1.428100e+01 1.477562e-01 1.486039e-01 
1.428200e+01 1.475790e-01 1.484252e-01 
1.428300e+01 1.474006e-01 1.482452e-01 
1.428400e+01 1.472209e-01 1.480639e-01 
1.428500e+01 1.470399e-01 1.478813e-01 
1.428600e+01 1.468576e-01 1.476974e-01 
1.428700e+01 1.466741e-01 1.475123e-01 
1.428800e+01 1.464893e-01 1.473258e-01 
1.428900e+01 1.463032e-01 1.471381e-01 
1.429000e+01 1.461159e-01 1.469490e-01 
1.429100e+01 1.459272e-01 1.467587e-01 
1.429200e+01 1.457373e-01 1.465670e-01 
1.429300e+01 1.455462e-01 1.463741e-01 
1.429400e+01 1.453537e-01 1.461799e-01 
1.429500e+01 1.451600e-01 1.459844e-01 
1.429600e+01 1.449651e-01 1.457876e-01 
1.429700e+01 1.447688e-01 1.455895e-01 
1.429800e+01 1.445713e-01 1.453902e-01 
1.429900e+01 1.443725e-01 1.451895e-01 
1.430000e+01 1.441724e-01 1.449875e-01 
1.430100e+01 1.439711e-01 1.447843e-01 
1.430200e+01 1.437685e-01 1.445798e-01 
1.430300e+01 1.435646e-01 1.443739e-01 
1.430400e+01 1.433594e-01 1.441668e-01 
1.430500e+01 1.431530e-01 1.439584e-01 
1.430600e+01 1.429453e-01 1.437487e-01 
1.430700e+01 1.427364e-01 1.435377e-01 
1.430800e+01 1.425261e-01 1.433255e-01 
1.430900e+01 1.423146e-01 1.431119e-01 
1.431000e+01 1.421018e-01 1.428970e-01 
1.431100e+01 1.418878e-01 1.426809e-01 
1.431200e+01 1.416725e-01 1.424634e-01 
1.431300e+01 1.414559e-01 1.422447e-01 
1.431400e+01 1.412381e-01 1.420247e-01 
1.431500e+01 1.410189e-01 1.418034e-01 
1.431600e+01 1.407985e-01 1.415808e-01 
1.431700e+01 1.405769e-01 1.413570e-01 
1.431800e+01 1.403540e-01 1.411318e-01 
1.431900e+01 1.401298e-01 1.409054e-01 
1.432000e+01 1.399043e-01 1.406776e-01 
1.432100e+01 1.396776e-01 1.404486e-01 
1.432200e+01 1.394496e-01 1.402183e-01 
1.432300e+01 1.392204e-01 1.399867e-01 
1.432400e+01 1.389898e-01 1.397538e-01 
1.432500e+01 1.387581e-01 1.395197e-01 
1.432600e+01 1.385250e-01 1.392842e-01 
1.432700e+01 1.382907e-01 1.390475e-01 
1.432800e+01 1.380551e-01 1.388095e-01 
1.432900e+01 1.378183e-01 1.385702e-01 
1.433000e+01 1.375802e-01 1.383297e-01 
1.433100e+01 1.373408e-01 1.380878e-01 
1.433200e+01 1.371002e-01 1.378447e-01 
1.433300e+01 1.368583e-01 1.376003e-01 
1.433400e+01 1.366152e-01 1.373546e-01 
1.433500e+01 1.363708e-01 1.371076e-01 
1.433600e+01 1.361251e-01 1.368594e-01 
1.433700e+01 1.358782e-01 1.366098e-01 
1.433800e+01 1.356301e-01 1.363590e-01 
1.433900e+01 1.353806e-01 1.361070e-01 
1.434000e+01 1.351299e-01 1.358536e-01 
1.434100e+01 1.348780e-01 1.355990e-01 
1.434200e+01 1.346248e-01 1.353431e-01 
1.434300e+01 1.343704e-01 1.350859e-01 
1.434400e+01 1.341147e-01 1.348275e-01 
1.434500e+01 1.338577e-01 1.345677e-01 
1.434600e+01 1.335995e-01 1.343067e-01 
1.434700e+01 1.333401e-01 1.340445e-01 
1.434800e+01 1.330794e-01 1.337810e-01 
1.434900e+01 1.328174e-01 1.335162e-01 
1.435000e+01 1.325542e-01 1.332501e-01 
1.435100e+01 1.322898e-01 1.329828e-01 
1.435200e+01 1.320241e-01 1.327142e-01 
1.435300e+01 1.317571e-01 1.324443e-01 
1.435400e+01 1.314889e-01 1.321732e-01 
1.435500e+01 1.312195e-01 1.319008e-01 
1.435600e+01 1.309488e-01 1.316271e-01 
1.435700e+01 1.306769e-01 1.313522e-01 
1.435800e+01 1.304038e-01 1.310760e-01 
1.435900e+01 1.301294e-01 1.307986e-01 
1.436000e+01 1.298537e-01 1.305199e-01 
1.436100e+01 1.295769e-01 1.302399e-01 
1.436200e+01 1.292988e-01 1.299587e-01 
1.436300e+01 1.290194e-01 1.296763e-01 
1.436400e+01 1.287388e-01 1.293925e-01 
1.436500e+01 1.284570e-01 1.291076e-01 
1.436600e+01 1.281740e-01 1.288213e-01 
1.436700e+01 1.278897e-01 1.285339e-01 
1.436800e+01 1.276042e-01 1.282451e-01 
1.436900e+01 1.273175e-01 1.279552e-01 
1.437000e+01 1.270295e-01 1.276639e-01 
1.437100e+01 1.267403e-01 1.273715e-01 
1.437200e+01 1.264499e-01 1.270777e-01 
1.437300e+01 1.261582e-01 1.267828e-01 
1.437400e+01 1.258654e-01 1.264866e-01 
1.437500e+01 1.255713e-01 1.261891e-01 
1.437600e+01 1.252760e-01 1.258904e-01 
1.437700e+01 1.249794e-01 1.255905e-01 
1.437800e+01 1.246817e-01 1.252893e-01 
1.437900e+01 1.243827e-01 1.249869e-01 
1.438000e+01 1.240825e-01 1.246833e-01 
1.438100e+01 1.237811e-01 1.243784e-01 
1.438200e+01 1.234785e-01 1.240723e-01 
1.438300e+01 1.231747e-01 1.237650e-01 
1.438400e+01 1.228696e-01 1.234564e-01 
1.438500e+01 1.225634e-01 1.231466e-01 
1.438600e+01 1.222559e-01 1.228356e-01 
1.438700e+01 1.219473e-01 1.225233e-01 
1.438800e+01 1.216374e-01 1.222098e-01 
1.438900e+01 1.213263e-01 1.218951e-01 
1.439000e+01 1.210141e-01 1.215792e-01 
1.439100e+01 1.207006e-01 1.212621e-01 
1.439200e+01 1.203859e-01 1.209437e-01 
1.439300e+01 1.200700e-01 1.206241e-01 
1.439400e+01 1.197530e-01 1.203033e-01 
1.439500e+01 1.194347e-01 1.199813e-01 
1.439600e+01 1.191153e-01 1.196581e-01 
1.439700e+01 1.187946e-01 1.193336e-01 
1.439800e+01 1.184728e-01 1.190080e-01 
1.439900e+01 1.181497e-01 1.186811e-01 
1.440000e+01 1.178255e-01 1.183531e-01 
1.440100e+01 1.175001e-01 1.180238e-01 
1.440200e+01 1.171735e-01 1.176933e-01 
1.440300e+01 1.168457e-01 1.173616e-01 
1.440400e+01 1.165168e-01 1.170288e-01 
1.440500e+01 1.161867e-01 1.166947e-01 
1.440600e+01 1.158554e-01 1.163594e-01 
1.440700e+01 1.155229e-01 1.160229e-01 
1.440800e+01 1.151892e-01 1.156853e-01 
1.440900e+01 1.148544e-01 1.153464e-01 
1.441000e+01 1.145184e-01 1.150064e-01 
1.441100e+01 1.141812e-01 1.146651e-01 
1.441200e+01 1.138429e-01 1.143227e-01 
1.441300e+01 1.135034e-01 1.139791e-01 
1.441400e+01 1.131627e-01 1.136343e-01 
1.441500e+01 1.128209e-01 1.132884e-01 
1.441600e+01 1.124779e-01 1.129412e-01 
1.441700e+01 1.121337e-01 1.125929e-01 
1.441800e+01 1.117884e-01 1.122434e-01 
1.441900e+01 1.114419e-01 1.118927e-01 
1.442000e+01 1.110943e-01 1.115409e-01 
1.442100e+01 1.107456e-01 1.111878e-01 
1.442200e+01 1.103957e-01 1.108337e-01 
1.442300e+01 1.100446e-01 1.104783e-01 
1.442400e+01 1.096924e-01 1.101218e-01 
1.442500e+01 1.093390e-01 1.097641e-01 
1.442600e+01 1.089845e-01 1.094053e-01 
1.442700e+01 1.086289e-01 1.090453e-01 
1.442800e+01 1.082721e-01 1.086841e-01 
1.442900e+01 1.079142e-01 1.083218e-01 
1.443000e+01 1.075552e-01 1.079584e-01 
1.443100e+01 1.071950e-01 1.075937e-01 
1.443200e+01 1.068338e-01 1.072280e-01 
1.443300e+01 1.064713e-01 1.068611e-01 
1.443400e+01 1.061078e-01 1.064930e-01 
1.443500e+01 1.057431e-01 1.061238e-01 
1.443600e+01 1.053773e-01 1.057535e-01 
1.443700e+01 1.050104e-01 1.053820e-01 
1.443800e+01 1.046424e-01 1.050094e-01 
1.443900e+01 1.042732e-01 1.046357e-01 
1.444000e+01 1.039030e-01 1.042608e-01 
1.444100e+01 1.035316e-01 1.038848e-01 
1.444200e+01 1.031592e-01 1.035077e-01 
1.444300e+01 1.027856e-01 1.031295e-01 
1.444400e+01 1.024109e-01 1.027501e-01 
1.444500e+01 1.020351e-01 1.023696e-01 
1.444600e+01 1.016583e-01 1.019880e-01 
1.444700e+01 1.012803e-01 1.016053e-01 
1.444800e+01 1.009012e-01 1.012215e-01 
1.444900e+01 1.005211e-01 1.008365e-01 
1.445000e+01 1.001398e-01 1.004505e-01 
1.445100e+01 9.975747e-02 1.000633e-01 
1.445200e+01 9.937405e-02 9.967507e-02 
1.445300e+01 9.898955e-02 9.928571e-02 
1.445400e+01 9.860396e-02 9.889525e-02 
1.445500e+01 9.821730e-02 9.850369e-02 
1.445600e+01 9.782956e-02 9.811105e-02 
1.445700e+01 9.744075e-02 9.771731e-02 
1.445800e+01 9.705088e-02 9.732248e-02 
1.445900e+01 9.665993e-02 9.692656e-02 
1.446000e+01 9.626791e-02 9.652957e-02 
1.446100e+01 9.587484e-02 9.613149e-02 
1.446200e+01 9.548070e-02 9.573233e-02 
1.446300e+01 9.508551e-02 9.533209e-02 
1.446400e+01 9.468926e-02 9.493078e-02 
1.446500e+01 9.429196e-02 9.452841e-02 
1.446600e+01 9.389360e-02 9.412496e-02 
1.446700e+01 9.349420e-02 9.372044e-02 
1.446800e+01 9.309376e-02 9.331487e-02 
1.446900e+01 9.269227e-02 9.290823e-02 
1.447000e+01 9.228974e-02 9.250054e-02 
1.447100e+01 9.188617e-02 9.209178e-02 
1.447200e+01 9.148157e-02 9.168198e-02 
1.447300e+01 9.107594e-02 9.127113e-02 
1.447400e+01 9.066928e-02 9.085923e-02 
1.447500e+01 9.026159e-02 9.044628e-02 
1.447600e+01 8.985288e-02 9.003230e-02 
1.447700e+01 8.944315e-02 8.961727e-02 
1.447800e+01 8.903239e-02 8.920121e-02 
1.447900e+01 8.862062e-02 8.878411e-02 
1.448000e+01 8.820784e-02 8.836598e-02 
1.448100e+01 8.779405e-02 8.794683e-02 
1.448200e+01 8.737925e-02 8.752665e-02 
1.448300e+01 8.696345e-02 8.710545e-02 
1.448400e+01 8.654664e-02 8.668323e-02 
1.448500e+01 8.612884e-02 8.625999e-02 
1.448600e+01 8.571004e-02 8.583574e-02 
1.448700e+01 8.529025e-02 8.541047e-02 
1.448800e+01 8.486946e-02 8.498420e-02 
1.448900e+01 8.444769e-02 8.455693e-02 
1.449000e+01 8.402493e-02 8.412865e-02 
1.449100e+01 8.360119e-02 8.369937e-02 
1.449200e+01 8.317648e-02 8.326910e-02 
1.449300e+01 8.275078e-02 8.283784e-02 
1.449400e+01 8.232412e-02 8.240558e-02 
1.449500e+01 8.189648e-02 8.197234e-02 
1.449600e+01 8.146788e-02 8.153811e-02 
1.449700e+01 8.103831e-02 8.110290e-02 
1.449800e+01 8.060778e-02 8.066671e-02 
1.449900e+01 8.017630e-02 8.022955e-02 
1.450000e+01 7.974385e-02 7.979142e-02 
1.450100e+01 7.931046e-02 7.935232e-02 
1.450200e+01 7.887612e-02 7.891225e-02 
1.450300e+01 7.844083e-02 7.847122e-02 
1.450400e+01 7.800460e-02 7.802923e-02 
1.450500e+01 7.756743e-02 7.758628e-02 
1.450600e+01 7.712932e-02 7.714238e-02 
1.450700e+01 7.669028e-02 7.669753e-02 
1.450800e+01 7.625031e-02 7.625173e-02 
1.450900e+01 7.580941e-02 7.580499e-02 
1.451000e+01 7.536759e-02 7.535731e-02 
1.451100e+01 7.492485e-02 7.490869e-02 
1.451200e+01 7.448119e-02 7.445914e-02 
1.451300e+01 7.403662e-02 7.400865e-02 
1.451400e+01 7.359113e-02 7.355724e-02 
1.451500e+01 7.314474e-02 7.310491e-02 
1.451600e+01 7.269744e-02 7.265165e-02 
1.451700e+01 7.224924e-02 7.219748e-02 
1.451800e+01 7.180015e-02 7.174239e-02 
1.451900e+01 7.135016e-02 7.128639e-02 
1.452000e+01 7.089927e-02 7.082949e-02 
1.452100e+01 7.044750e-02 7.037168e-02 
1.452200e+01 6.999485e-02 6.991297e-02 
1.452300e+01 6.954131e-02 6.945336e-02 
1.452400e+01 6.908689e-02 6.899286e-02 
1.452500e+01 6.863160e-02 6.853146e-02 
1.452600e+01 6.817544e-02 6.806918e-02 
1.452700e+01 6.771841e-02 6.760602e-02 
1.452800e+01 6.726052e-02 6.714197e-02 
1.452900e+01 6.680177e-02 6.667705e-02 
1.453000e+01 6.634215e-02 6.621126e-02 
1.453100e+01 6.588169e-02 6.574459e-02 
1.453200e+01 6.542037e-02 6.527706e-02 
1.453300e+01 6.495820e-02 6.480867e-02 
1.453400e+01 6.449520e-02 6.433942e-02 
1.453500e+01 6.403135e-02 6.386931e-02 
1.453600e+01 6.356666e-02 6.339835e-02 
1.453700e+01 6.310114e-02 6.292654e-02 
1.453800e+01 6.263479e-02 6.245388e-02 
1.453900e+01 6.216762e-02 6.198039e-02 
1.454000e+01 6.169962e-02 6.150605e-02 
1.454100e+01 6.123080e-02 6.103088e-02 
1.454200e+01 6.076117e-02 6.055489e-02 
1.454300e+01 6.029073e-02 6.007806e-02 
1.454400e+01 5.981948e-02 5.960041e-02 
1.454500e+01 5.934742e-02 5.912194e-02 
1.454600e+01 5.887456e-02 5.864266e-02 
1.454700e+01 5.840091e-02 5.816257e-02 
1.454800e+01 5.792646e-02 5.768166e-02 
1.454900e+01 5.745122e-02 5.719995e-02 
1.455000e+01 5.697520e-02 5.671744e-02 
1.455100e+01 5.649839e-02 5.623414e-02 
1.455200e+01 5.602080e-02 5.575003e-02 
1.455300e+01 5.554244e-02 5.526514e-02 
1.455400e+01 5.506331e-02 5.477947e-02 
1.455500e+01 5.458341e-02 5.429301e-02 
1.455600e+01 5.410274e-02 5.380577e-02 
1.455700e+01 5.362132e-02 5.331776e-02 
1.455800e+01 5.313914e-02 5.282898e-02 
1.455900e+01 5.265621e-02 5.233943e-02 
1.456000e+01 5.217252e-02 5.184912e-02 
1.456100e+01 5.168810e-02 5.135805e-02 
1.456200e+01 5.120293e-02 5.086623e-02 
1.456300e+01 5.071702e-02 5.037365e-02 
1.456400e+01 5.023039e-02 4.988033e-02 
1.456500e+01 4.974302e-02 4.938626e-02 
1.456600e+01 4.925492e-02 4.889146e-02 
1.456700e+01 4.876611e-02 4.839592e-02 
1.456800e+01 4.827658e-02 4.789964e-02 
1.456900e+01 4.778633e-02 4.740264e-02 
1.457000e+01 4.729537e-02 4.690492e-02 
1.457100e+01 4.680371e-02 4.640648e-02 
1.457200e+01 4.631134e-02 4.590732e-02 
1.457300e+01 4.581828e-02 4.540745e-02 
1.457400e+01 4.532452e-02 4.490687e-02 
1.457500e+01 4.483008e-02 4.440559e-02 
1.457600e+01 4.433494e-02 4.390361e-02 
1.457700e+01 4.383913e-02 4.340094e-02 
1.457800e+01 4.334263e-02 4.289757e-02 
1.457900e+01 4.284547e-02 4.239352e-02 
1.458000e+01 4.234763e-02 4.188878e-02 
1.458100e+01 4.184913e-02 4.138336e-02 
1.458200e+01 4.134996e-02 4.087727e-02 
1.458300e+01 4.085014e-02 4.037051e-02 
1.458400e+01 4.034966e-02 3.986309e-02 
1.458500e+01 3.984853e-02 3.935500e-02 
1.458600e+01 3.934676e-02 3.884625e-02 
1.458700e+01 3.884435e-02 3.833685e-02 
1.458800e+01 3.834129e-02 3.782680e-02 
1.458900e+01 3.783761e-02 3.731610e-02 
1.459000e+01 3.733330e-02 3.680476e-02 
1.459100e+01 3.682836e-02 3.629279e-02 
1.459200e+01 3.632280e-02 3.578018e-02 
1.459300e+01 3.581663e-02 3.526694e-02 
1.459400e+01 3.530984e-02 3.475308e-02 
1.459500e+01 3.480244e-02 3.423860e-02 
1.459600e+01 3.429444e-02 3.372350e-02 
1.459700e+01 3.378584e-02 3.320780e-02 
1.459800e+01 3.327665e-02 3.269148e-02 
1.459900e+01 3.276686e-02 3.217456e-02 
1.460000e+01 3.225649e-02 3.165705e-02 
1.460100e+01 3.174554e-02 3.113894e-02 
1.460200e+01 3.123400e-02 3.062024e-02 
1.460300e+01 3.072190e-02 3.010095e-02 
1.460400e+01 3.020922e-02 2.958109e-02 
1.460500e+01 2.969598e-02 2.906064e-02 
1.460600e+01 2.918218e-02 2.853963e-02 
1.460700e+01 2.866782e-02 2.801804e-02 
1.460800e+01 2.815290e-02 2.749590e-02 
1.460900e+01 2.763744e-02 2.697319e-02 
1.461000e+01 2.712144e-02 2.644993e-02 
1.461100e+01 2.660490e-02 2.592612e-02 
1.461200e+01 2.608782e-02 2.540176e-02 
1.461300e+01 2.557021e-02 2.487686e-02 
1.461400e+01 2.505208e-02 2.435143e-02 
1.461500e+01 2.453342e-02 2.382546e-02 
1.461600e+01 2.401425e-02 2.329897e-02 
1.461700e+01 2.349456e-02 2.277195e-02 
1.461800e+01 2.297436e-02 2.224441e-02 
1.461900e+01 2.245367e-02 2.171636e-02 
1.462000e+01 2.193247e-02 2.118780e-02 
1.462100e+01 2.141078e-02 2.065874e-02 
1.462200e+01 2.088859e-02 2.012917e-02 
1.462300e+01 2.036592e-02 1.959911e-02 
1.462400e+01 1.984277e-02 1.906855e-02 
1.462500e+01 1.931914e-02 1.853751e-02 
1.462600e+01 1.879504e-02 1.800599e-02 
1.462700e+01 1.827047e-02 1.747399e-02 
1.462800e+01 1.774544e-02 1.694152e-02 
1.462900e+01 1.721995e-02 1.640857e-02 
1.463000e+01 1.669401e-02 1.587517e-02 
1.463100e+01 1.616761e-02 1.534130e-02 
1.463200e+01 1.564077e-02 1.480698e-02 
1.463300e+01 1.511349e-02 1.427221e-02 
1.463400e+01 1.458577e-02 1.373700e-02 
1.463500e+01 1.405763e-02 1.320134e-02 
1.463600e+01 1.352905e-02 1.266525e-02 
1.463700e+01 1.300006e-02 1.212873e-02 
1.463800e+01 1.247064e-02 1.159178e-02 
1.463900e+01 1.194081e-02 1.105441e-02 
1.464000e+01 1.141058e-02 1.051662e-02 
1.464100e+01 1.087994e-02 9.978425e-03 
1.464200e+01 1.034890e-02 9.439818e-03 
1.464300e+01 9.817470e-03 8.900808e-03 
1.464400e+01 9.285648e-03 8.361400e-03 
1.464500e+01 8.753442e-03 7.821599e-03 
1.464600e+01 8.220855e-03 7.281410e-03 
1.464700e+01 7.687893e-03 6.740837e-03 
1.464800e+01 7.154560e-03 6.199884e-03 
1.464900e+01 6.620861e-03 5.658558e-03 
1.465000e+01 6.086801e-03 5.116863e-03 
1.465100e+01 5.552385e-03 4.574803e-03 
1.465200e+01 5.017616e-03 4.032384e-03 
1.465300e+01 4.482501e-03 3.489610e-03 
1.465400e+01 3.947043e-03 2.946485e-03 
1.465500e+01 3.411248e-03 2.403016e-03 
1.465600e+01 2.875120e-03 1.859207e-03 
1.465700e+01 2.338664e-03 1.315062e-03 
1.465800e+01 1.801885e-03 7.705869e-04 
1.465900e+01 1.264788e-03 2.257861e-04 
1.466000e+01 7.273767e-04 -3.193354e-04 
1.466100e+01 1.896571e-04 -8.647726e-04 
1.466200e+01 -3.483663e-04 -1.410521e-03 
1.466300e+01 -8.866888e-04 -1.956575e-03 
1.466400e+01 -1.425305e-03 -2.502930e-03 
1.466500e+01 -1.964211e-03 -3.049581e-03 
1.466600e+01 -2.503402e-03 -3.596523e-03 
1.466700e+01 -3.042872e-03 -4.143752e-03 
1.466800e+01 -3.582617e-03 -4.691262e-03 
1.466900e+01 -4.122632e-03 -5.239048e-03 
1.467000e+01 -4.662911e-03 -5.787105e-03 
1.467100e+01 -5.203451e-03 -6.335429e-03 
1.467200e+01 -5.744246e-03 -6.884014e-03 
1.467300e+01 -6.285291e-03 -7.432856e-03 
1.467400e+01 -6.826582e-03 -7.981949e-03 
1.467500e+01 -7.368113e-03 -8.531288e-03 
1.467600e+01 -7.909879e-03 -9.080868e-03 
1.467700e+01 -8.451877e-03 -9.630685e-03 
1.467800e+01 -8.994099e-03 -1.018073e-02 
1.467900e+01 -9.536543e-03 -1.073101e-02 
1.468000e+01 -1.007920e-02 -1.128150e-02 
1.468100e+01 -1.062207e-02 -1.183222e-02 
1.468200e+01 -1.116515e-02 -1.238314e-02 
1.468300e+01 -1.170842e-02 -1.293427e-02 
1.468400e+01 -1.225190e-02 -1.348560e-02 
1.468500e+01 -1.279556e-02 -1.403712e-02 
1.468600e+01 -1.333941e-02 -1.458884e-02 
1.468700e+01 -1.388344e-02 -1.514074e-02 
1.468800e+01 -1.442764e-02 -1.569283e-02 
1.468900e+01 -1.497202e-02 -1.624508e-02 
1.469000e+01 -1.551656e-02 -1.679751e-02 
1.469100e+01 -1.606127e-02 -1.735011e-02 
1.469200e+01 -1.660612e-02 -1.790286e-02 
1.469300e+01 -1.715113e-02 -1.845577e-02 
1.469400e+01 -1.769629e-02 -1.900883e-02 
1.469500e+01 -1.824159e-02 -1.956204e-02 
1.469600e+01 -1.878702e-02 -2.011538e-02 
1.469700e+01 -1.933258e-02 -2.066886e-02 
1.469800e+01 -1.987827e-02 -2.122247e-02 
1.469900e+01 -2.042407e-02 -2.177620e-02 
1.470000e+01 -2.097000e-02 -2.233005e-02 
1.470100e+01 -2.151603e-02 -2.288401e-02 
1.470200e+01 -2.206217e-02 -2.343809e-02 
1.470300e+01 -2.260841e-02 -2.399227e-02 
1.470400e+01 -2.315474e-02 -2.454654e-02 
1.470500e+01 -2.370116e-02 -2.510091e-02 
1.470600e+01 -2.424767e-02 -2.565536e-02 
1.470700e+01 -2.479426e-02 -2.620990e-02 
1.470800e+01 -2.534092e-02 -2.676452e-02 
1.470900e+01 -2.588765e-02 -2.731921e-02 
1.471000e+01 -2.643444e-02 -2.787396e-02 
1.471100e+01 -2.698130e-02 -2.842878e-02 
1.471200e+01 -2.752820e-02 -2.898365e-02 
1.471300e+01 -2.807516e-02 -2.953858e-02 
1.471400e+01 -2.862216e-02 -3.009355e-02 
1.471500e+01 -2.916920e-02 -3.064856e-02 
1.471600e+01 -2.971627e-02 -3.120361e-02 
1.471700e+01 -3.026337e-02 -3.175869e-02 
1.471800e+01 -3.081049e-02 -3.231379e-02 
1.471900e+01 -3.135763e-02 -3.286891e-02 
1.472000e+01 -3.190479e-02 -3.342405e-02 
1.472100e+01 -3.245195e-02 -3.397919e-02 
1.472200e+01 -3.299911e-02 -3.453434e-02 
1.472300e+01 -3.354627e-02 -3.508949e-02 
1.472400e+01 -3.409342e-02 -3.564463e-02 
1.472500e+01 -3.464056e-02 -3.619976e-02 
1.472600e+01 -3.518768e-02 -3.675488e-02 
1.472700e+01 -3.573477e-02 -3.730997e-02 
1.472800e+01 -3.628184e-02 -3.786503e-02 
1.472900e+01 -3.682887e-02 -3.842006e-02 
1.473000e+01 -3.737586e-02 -3.897505e-02 
1.473100e+01 -3.792281e-02 -3.953000e-02 
1.473200e+01 -3.846971e-02 -4.008489e-02 
1.473300e+01 -3.901655e-02 -4.063974e-02 
1.473400e+01 -3.956334e-02 -4.119452e-02 
1.473500e+01 -4.011005e-02 -4.174924e-02 
1.473600e+01 -4.065670e-02 -4.230388e-02 
1.473700e+01 -4.120327e-02 -4.285846e-02 
1.473800e+01 -4.174976e-02 -4.341295e-02 
1.473900e+01 -4.229616e-02 -4.396735e-02 
1.474000e+01 -4.284247e-02 -4.452166e-02 
1.474100e+01 -4.338868e-02 -4.507588e-02 
1.474200e+01 -4.393479e-02 -4.562999e-02 
1.474300e+01 -4.448079e-02 -4.618399e-02 
1.474400e+01 -4.502668e-02 -4.673788e-02 
1.474500e+01 -4.557245e-02 -4.729165e-02 
1.474600e+01 -4.611810e-02 -4.784530e-02 
1.474700e+01 -4.666362e-02 -4.839882e-02 
1.474800e+01 -4.720900e-02 -4.895220e-02 
1.474900e+01 -4.775425e-02 -4.950544e-02 
1.475000e+01 -4.829935e-02 -5.005854e-02 
1.475100e+01 -4.884430e-02 -5.061149e-02 
1.475200e+01 -4.938909e-02 -5.116428e-02 
1.475300e+01 -4.993373e-02 -5.171691e-02 
1.475400e+01 -5.047820e-02 -5.226937e-02 
1.475500e+01 -5.102250e-02 -5.282165e-02 
1.475600e+01 -5.156662e-02 -5.337376e-02 
1.475700e+01 -5.211056e-02 -5.392569e-02 
1.475800e+01 -5.265431e-02 -5.447743e-02 
1.475900e+01 -5.319787e-02 -5.502897e-02 
1.476000e+01 -5.374123e-02 -5.558032e-02 
1.476100e+01 -5.428439e-02 -5.613146e-02 
1.476200e+01 -5.482734e-02 -5.668238e-02 
1.476300e+01 -5.537008e-02 -5.723310e-02 
1.476400e+01 -5.591259e-02 -5.778359e-02 
1.476500e+01 -5.645489e-02 -5.833385e-02 
1.476600e+01 -5.699695e-02 -5.888388e-02 
1.476700e+01 -5.753878e-02 -5.943368e-02 
1.476800e+01 -5.808037e-02 -5.998323e-02 
1.476900e+01 -5.862171e-02 -6.053253e-02 
1.477000e+01 -5.916280e-02 -6.108158e-02 
1.477100e+01 -5.970364e-02 -6.163037e-02 
1.477200e+01 -6.024421e-02 -6.217889e-02 
1.477300e+01 -6.078452e-02 -6.272715e-02 
1.477400e+01 -6.132456e-02 -6.327513e-02 
1.477500e+01 -6.186431e-02 -6.382282e-02 
1.477600e+01 -6.240379e-02 -6.437024e-02 
1.477700e+01 -6.294297e-02 -6.491735e-02 
1.477800e+01 -6.348186e-02 -6.546418e-02 
1.477900e+01 -6.402046e-02 -6.601069e-02 
1.478000e+01 -6.455875e-02 -6.655691e-02 
1.478100e+01 -6.509672e-02 -6.710280e-02 
1.478200e+01 -6.563439e-02 -6.764838e-02 
1.478300e+01 -6.617173e-02 -6.819363e-02 
1.478400e+01 -6.670875e-02 -6.873855e-02 
1.478500e+01 -6.724544e-02 -6.928314e-02 
1.478600e+01 -6.778179e-02 -6.982739e-02 
1.478700e+01 -6.831779e-02 -7.037129e-02 
1.478800e+01 -6.885345e-02 -7.091483e-02 
1.478900e+01 -6.938876e-02 -7.145802e-02 
1.479000e+01 -6.992371e-02 -7.200085e-02 
1.479100e+01 -7.045830e-02 -7.254331e-02 
1.479200e+01 -7.099252e-02 -7.308540e-02 
1.479300e+01 -7.152637e-02 -7.362710e-02 
1.479400e+01 -7.205983e-02 -7.416842e-02 
1.479500e+01 -7.259291e-02 -7.470935e-02 
1.479600e+01 -7.312560e-02 -7.524989e-02 
1.479700e+01 -7.365790e-02 -7.579003e-02 
1.479800e+01 -7.418979e-02 -7.632975e-02 
1.479900e+01 -7.472128e-02 -7.686907e-02 
1.480000e+01 -7.525236e-02 -7.740797e-02 
1.480100e+01 -7.578302e-02 -7.794645e-02 
1.480200e+01 -7.631326e-02 -7.848449e-02 
1.480300e+01 -7.684307e-02 -7.902211e-02 
1.480400e+01 -7.737245e-02 -7.955928e-02 
1.480500e+01 -7.790139e-02 -8.009601e-02 
1.480600e+01 -7.842989e-02 -8.063229e-02 
1.480700e+01 -7.895794e-02 -8.116812e-02 
1.480800e+01 -7.948553e-02 -8.170348e-02 
1.480900e+01 -8.001267e-02 -8.223838e-02 
1.481000e+01 -8.053934e-02 -8.277281e-02 
1.481100e+01 -8.106554e-02 -8.330675e-02 
1.481200e+01 -8.159126e-02 -8.384022e-02 
1.481300e+01 -8.211650e-02 -8.437320e-02 
1.481400e+01 -8.264126e-02 -8.490568e-02 
1.481500e+01 -8.316553e-02 -8.543767e-02 
1.481600e+01 -8.368930e-02 -8.596915e-02 
1.481700e+01 -8.421256e-02 -8.650011e-02 
1.481800e+01 -8.473532e-02 -8.703057e-02 
1.481900e+01 -8.525757e-02 -8.756050e-02 
1.482000e+01 -8.577930e-02 -8.808991e-02 
1.482100e+01 -8.630050e-02 -8.861879e-02 
1.482200e+01 -8.682118e-02 -8.914712e-02 
1.482300e+01 -8.734132e-02 -8.967492e-02 
1.482400e+01 -8.786092e-02 -9.020217e-02 
1.482500e+01 -8.837998e-02 -9.072886e-02 
1.482600e+01 -8.889848e-02 -9.125500e-02 
1.482700e+01 -8.941643e-02 -9.178057e-02 
1.482800e+01 -8.993382e-02 -9.230557e-02 
1.482900e+01 -9.045065e-02 -9.283000e-02 
1.483000e+01 -9.096690e-02 -9.335384e-02 
1.483100e+01 -9.148258e-02 -9.387710e-02 
1.483200e+01 -9.199767e-02 -9.439977e-02 
1.483300e+01 -9.251218e-02 -9.492184e-02 
1.483400e+01 -9.302609e-02 -9.544331e-02 
1.483500e+01 -9.353941e-02 -9.596418e-02 
1.483600e+01 -9.405212e-02 -9.648443e-02 
1.483700e+01 -9.456423e-02 -9.700406e-02 
1.483800e+01 -9.507572e-02 -9.752306e-02 
1.483900e+01 -9.558659e-02 -9.804144e-02 
1.484000e+01 -9.609684e-02 -9.855918e-02 
1.484100e+01 -9.660645e-02 -9.907629e-02 
1.484200e+01 -9.711544e-02 -9.959275e-02 
1.484300e+01 -9.762378e-02 -1.001086e-01 
1.484400e+01 -9.813148e-02 -1.006237e-01 
1.484500e+01 -9.863852e-02 -1.011382e-01 
1.484600e+01 -9.914491e-02 -1.016520e-01 
1.484700e+01 -9.965064e-02 -1.021652e-01 
1.484800e+01 -1.001557e-01 -1.026776e-01 
1.484900e+01 -1.006601e-01 -1.031894e-01 
1.485000e+01 -1.011638e-01 -1.037005e-01 
1.485100e+01 -1.016668e-01 -1.042109e-01 
1.485200e+01 -1.021692e-01 -1.047206e-01 
1.485300e+01 -1.026708e-01 -1.052297e-01 
1.485400e+01 -1.031718e-01 -1.057379e-01 
1.485500e+01 -1.036720e-01 -1.062455e-01 
1.485600e+01 -1.041716e-01 -1.067524e-01 
1.485700e+01 -1.046704e-01 -1.072585e-01 
1.485800e+01 -1.051685e-01 -1.077639e-01 
1.485900e+01 -1.056659e-01 -1.082686e-01 
1.486000e+01 -1.061625e-01 -1.087725e-01 
1.486100e+01 -1.066585e-01 -1.092757e-01 
1.486200e+01 -1.071536e-01 -1.097781e-01 
1.486300e+01 -1.076481e-01 -1.102798e-01 
1.486400e+01 -1.081418e-01 -1.107807e-01 
1.486500e+01 -1.086347e-01 -1.112808e-01 
1.486600e+01 -1.091269e-01 -1.117802e-01 
1.486700e+01 -1.096183e-01 -1.122788e-01 
1.486800e+01 -1.101089e-01 -1.127766e-01 
1.486900e+01 -1.105987e-01 -1.132736e-01 
1.487000e+01 -1.110878e-01 -1.137698e-01 
1.487100e+01 -1.115761e-01 -1.142652e-01 
1.487200e+01 -1.120636e-01 -1.147598e-01 
1.487300e+01 -1.125503e-01 -1.152536e-01 
1.487400e+01 -1.130362e-01 -1.157466e-01 
1.487500e+01 -1.135213e-01 -1.162388e-01 
1.487600e+01 -1.140056e-01 -1.167301e-01 
1.487700e+01 -1.144890e-01 -1.172206e-01 
1.487800e+01 -1.149717e-01 -1.177103e-01 
1.487900e+01 -1.154535e-01 -1.181991e-01 
1.488000e+01 -1.159345e-01 -1.186871e-01 
1.488100e+01 -1.164146e-01 -1.191742e-01 
1.488200e+01 -1.168939e-01 -1.196605e-01 
1.488300e+01 -1.173723e-01 -1.201459e-01 
1.488400e+01 -1.178499e-01 -1.206304e-01 
1.488500e+01 -1.183267e-01 -1.211141e-01 
1.488600e+01 -1.188025e-01 -1.215969e-01 
1.488700e+01 -1.192775e-01 -1.220788e-01 
1.488800e+01 -1.197517e-01 -1.225598e-01 
1.488900e+01 -1.202249e-01 -1.230399e-01 
1.489000e+01 -1.206973e-01 -1.235192e-01 
1.489100e+01 -1.211688e-01 -1.239975e-01 
1.489200e+01 -1.216394e-01 -1.244749e-01 
1.489300e+01 -1.221090e-01 -1.249514e-01 
1.489400e+01 -1.225778e-01 -1.254270e-01 
1.489500e+01 -1.230457e-01 -1.259016e-01 
1.489600e+01 -1.235127e-01 -1.263753e-01 
1.489700e+01 -1.239787e-01 -1.268481e-01 
1.489800e+01 -1.244438e-01 -1.273200e-01 
1.489900e+01 -1.249080e-01 -1.277909e-01 
1.490000e+01 -1.253713e-01 -1.282608e-01 
1.490100e+01 -1.258336e-01 -1.287298e-01 
1.490200e+01 -1.262950e-01 -1.291978e-01 
1.490300e+01 -1.267554e-01 -1.296649e-01 
1.490400e+01 -1.272149e-01 -1.301310e-01 
1.490500e+01 -1.276734e-01 -1.305961e-01 
1.490600e+01 -1.281309e-01 -1.310603e-01 
1.490700e+01 -1.285875e-01 -1.315234e-01 
1.490800e+01 -1.290431e-01 -1.319856e-01 
1.490900e+01 -1.294977e-01 -1.324467e-01 
1.491000e+01 -1.299514e-01 -1.329069e-01 
1.491100e+01 -1.304040e-01 -1.333661e-01 
1.491200e+01 -1.308557e-01 -1.338242e-01 
1.491300e+01 -1.313063e-01 -1.342813e-01 
1.491400e+01 -1.317560e-01 -1.347374e-01 
1.491500e+01 -1.322046e-01 -1.351925e-01 
1.491600e+01 -1.326523e-01 -1.356466e-01 
1.491700e+01 -1.330989e-01 -1.360996e-01 
1.491800e+01 -1.335445e-01 -1.365516e-01 
1.491900e+01 -1.339891e-01 -1.370025e-01 
1.492000e+01 -1.344326e-01 -1.374524e-01 
1.492100e+01 -1.348751e-01 -1.379012e-01 
1.492200e+01 -1.353166e-01 -1.383490e-01 
1.492300e+01 -1.357570e-01 -1.387957e-01 
1.492400e+01 -1.361963e-01 -1.392413e-01 
1.492500e+01 -1.366346e-01 -1.396858e-01 
1.492600e+01 -1.370719e-01 -1.401293e-01 
1.492700e+01 -1.375080e-01 -1.405717e-01 
1.492800e+01 -1.379431e-01 -1.410130e-01 
1.492900e+01 -1.383772e-01 -1.414532e-01 
1.493000e+01 -1.388101e-01 -1.418923e-01 
1.493100e+01 -1.392420e-01 -1.423303e-01 
1.493200e+01 -1.396727e-01 -1.427672e-01 
1.493300e+01 -1.401024e-01 -1.432029e-01 
1.493400e+01 -1.405310e-01 -1.436376e-01 
1.493500e+01 -1.409585e-01 -1.440711e-01 
1.493600e+01 -1.413848e-01 -1.445035e-01 
1.493700e+01 -1.418101e-01 -1.449348e-01 
1.493800e+01 -1.422342e-01 -1.453649e-01 
1.493900e+01 -1.426572e-01 -1.457939e-01 
1.494000e+01 -1.430791e-01 -1.462217e-01 
1.494100e+01 -1.434998e-01 -1.466484e-01 
1.494200e+01 -1.439195e-01 -1.470739e-01 
1.494300e+01 -1.443379e-01 -1.474983e-01 
1.494400e+01 -1.447552e-01 -1.479215e-01 
1.494500e+01 -1.451714e-01 -1.483435e-01 
1.494600e+01 -1.455864e-01 -1.487643e-01 
1.494700e+01 -1.460003e-01 -1.491840e-01 
1.494800e+01 -1.464130e-01 -1.496024e-01 
1.494900e+01 -1.468245e-01 -1.500197e-01 
1.495000e+01 -1.472348e-01 -1.504358e-01 
1.495100e+01 -1.476440e-01 -1.508507e-01 
1.495200e+01 -1.480520e-01 -1.512644e-01 
1.495300e+01 -1.484588e-01 -1.516769e-01 
1.495400e+01 -1.488644e-01 -1.520881e-01 
1.495500e+01 -1.492688e-01 -1.524982e-01 
1.495600e+01 -1.496720e-01 -1.529070e-01 
1.495700e+01 -1.500740e-01 -1.533146e-01 
1.495800e+01 -1.504748e-01 -1.537209e-01 
1.495900e+01 -1.508744e-01 -1.541260e-01 
1.496000e+01 -1.512727e-01 -1.545299e-01 
1.496100e+01 -1.516699e-01 -1.549325e-01 
1.496200e+01 -1.520658e-01 -1.553339e-01 
1.496300e+01 -1.524604e-01 -1.557340e-01 
1.496400e+01 -1.528539e-01 -1.561329e-01 
1.496500e+01 -1.532460e-01 -1.565305e-01 
1.496600e+01 -1.536370e-01 -1.569268e-01 
1.496700e+01 -1.540267e-01 -1.573219e-01 
1.496800e+01 -1.544151e-01 -1.577156e-01 
1.496900e+01 -1.548023e-01 -1.581081e-01 
1.497000e+01 -1.551882e-01 -1.584993e-01 
1.497100e+01 -1.555729e-01 -1.588892e-01 
1.497200e+01 -1.559562e-01 -1.592779e-01 
1.497300e+01 -1.563383e-01 -1.596652e-01 
1.497400e+01 -1.567191e-01 -1.600512e-01 
1.497500e+01 -1.570987e-01 -1.604359e-01 
1.497600e+01 -1.574769e-01 -1.608193e-01 
1.497700e+01 -1.578539e-01 -1.612013e-01 
1.497800e+01 -1.582295e-01 -1.615821e-01 
1.497900e+01 -1.586038e-01 -1.619615e-01 
1.498000e+01 -1.589769e-01 -1.623396e-01 
1.498100e+01 -1.593486e-01 -1.627163e-01 
1.498200e+01 -1.597190e-01 -1.630918e-01 
1.498300e+01 -1.600881e-01 -1.634658e-01 
1.498400e+01 -1.604559e-01 -1.638385e-01 
1.498500e+01 -1.608223e-01 -1.642099e-01 
1.498600e+01 -1.611874e-01 -1.645799e-01 
1.498700e+01 -1.615512e-01 -1.649486e-01 
1.498800e+01 -1.619136e-01 -1.653158e-01 
1.498900e+01 -1.622747e-01 -1.656817e-01 
1.499000e+01 -1.626344e-01 -1.660463e-01 
1.499100e+01 -1.629928e-01 -1.664094e-01 
1.499200e+01 -1.633498e-01 -1.667712e-01 
1.499300e+01 -1.637055e-01 -1.671316e-01 
1.499400e+01 -1.640598e-01 -1.674906e-01 
1.499500e+01 -1.644127e-01 -1.678482e-01 
1.499600e+01 -1.647643e-01 -1.682044e-01 
1.499700e+01 -1.651144e-01 -1.685592e-01 
1.499800e+01 -1.654632e-01 -1.689126e-01 
1.499900e+01 -1.658106e-01 -1.692645e-01 
1.500000e+01 -1.661567e-01 -1.696151e-01 
1.500100e+01 -1.665013e-01 -1.699642e-01 
1.500200e+01 -1.668445e-01 -1.703119e-01 
1.500300e+01 -1.671863e-01 -1.706582e-01 
1.500400e+01 -1.675267e-01 -1.710031e-01 
1.500500e+01 -1.678657e-01 -1.713465e-01 
1.500600e+01 -1.682033e-01 -1.716885e-01 
1.500700e+01 -1.685395e-01 -1.720290e-01 
1.500800e+01 -1.688743e-01 -1.723681e-01 
1.500900e+01 -1.692076e-01 -1.727057e-01 
1.501000e+01 -1.695395e-01 -1.730419e-01 
1.501100e+01 -1.698699e-01 -1.733766e-01 
1.501200e+01 -1.701990e-01 -1.737098e-01 
1.501300e+01 -1.705265e-01 -1.740416e-01 
1.501400e+01 -1.708527e-01 -1.743719e-01 
1.501500e+01 -1.711774e-01 -1.747007e-01 
1.501600e+01 -1.715006e-01 -1.750281e-01 
1.501700e+01 -1.718224e-01 -1.753539e-01 
1.501800e+01 -1.721427e-01 -1.756783e-01 
1.501900e+01 -1.724616e-01 -1.760012e-01 
1.502000e+01 -1.727789e-01 -1.763226e-01 
1.502100e+01 -1.730949e-01 -1.766425e-01 
1.502200e+01 -1.734093e-01 -1.769608e-01 
1.502300e+01 -1.737223e-01 -1.772777e-01 
1.502400e+01 -1.740337e-01 -1.775931e-01 
1.502500e+01 -1.743437e-01 -1.779069e-01 
1.502600e+01 -1.746522e-01 -1.782192e-01 
1.502700e+01 -1.749592e-01 -1.785301e-01 
1.502800e+01 -1.752647e-01 -1.788393e-01 
1.502900e+01 -1.755687e-01 -1.791471e-01 
1.503000e+01 -1.758712e-01 -1.794533e-01 
1.503100e+01 -1.761722e-01 -1.797580e-01 
1.503200e+01 -1.764717e-01 -1.800611e-01 
1.503300e+01 -1.767697e-01 -1.803627e-01 
1.503400e+01 -1.770661e-01 -1.806627e-01 
1.503500e+01 -1.773610e-01 -1.809612e-01 
1.503600e+01 -1.776544e-01 -1.812582e-01 
1.503700e+01 -1.779463e-01 -1.815535e-01 
1.503800e+01 -1.782366e-01 -1.818473e-01 
1.503900e+01 -1.785254e-01 -1.821396e-01 
1.504000e+01 -1.788127e-01 -1.824303e-01 
1.504100e+01 -1.790984e-01 -1.827194e-01 
1.504200e+01 -1.793825e-01 -1.830069e-01 
1.504300e+01 -1.796651e-01 -1.832928e-01 
1.504400e+01 -1.799462e-01 -1.835772e-01 
1.504500e+01 -1.802257e-01 -1.838599e-01 
1.504600e+01 -1.805036e-01 -1.841411e-01 
1.504700e+01 -1.807800e-01 -1.844207e-01 
1.504800e+01 -1.810548e-01 -1.846987e-01 
1.504900e+01 -1.813280e-01 -1.849751e-01 
1.505000e+01 -1.815997e-01 -1.852498e-01 
1.505100e+01 -1.818698e-01 -1.855230e-01 
1.505200e+01 -1.821383e-01 -1.857946e-01 
1.505300e+01 -1.824052e-01 -1.860645e-01 
1.505400e+01 -1.826705e-01 -1.863328e-01 
1.505500e+01 -1.829342e-01 -1.865995e-01 
1.505600e+01 -1.831964e-01 -1.868646e-01 
1.505700e+01 -1.834569e-01 -1.871280e-01 
1.505800e+01 -1.837158e-01 -1.873899e-01 
1.505900e+01 -1.839732e-01 -1.876500e-01 
1.506000e+01 -1.842289e-01 -1.879086e-01 
1.506100e+01 -1.844830e-01 -1.881655e-01 
1.506200e+01 -1.847355e-01 -1.884207e-01 
1.506300e+01 -1.849864e-01 -1.886743e-01 
1.506400e+01 -1.852357e-01 -1.889263e-01 
1.506500e+01 -1.854833e-01 -1.891766e-01 
1.506600e+01 -1.857293e-01 -1.894252e-01 
1.506700e+01 -1.859737e-01 -1.896722e-01 
1.506800e+01 -1.862165e-01 -1.899175e-01 
1.506900e+01 -1.864576e-01 -1.901611e-01 
1.507000e+01 -1.866971e-01 -1.904031e-01 
1.507100e+01 -1.869349e-01 -1.906434e-01 
1.507200e+01 -1.871711e-01 -1.908821e-01 
1.507300e+01 -1.874056e-01 -1.911190e-01 
1.507400e+01 -1.876385e-01 -1.913543e-01 
1.507500e+01 -1.878698e-01 -1.915878e-01 
1.507600e+01 -1.880994e-01 -1.918197e-01 
1.507700e+01 -1.883273e-01 -1.920499e-01 
1.507800e+01 -1.885535e-01 -1.922784e-01 
1.507900e+01 -1.887781e-01 -1.925052e-01 
1.508000e+01 -1.890011e-01 -1.927303e-01 
1.508100e+01 -1.892223e-01 -1.929537e-01 
1.508200e+01 -1.894419e-01 -1.931754e-01 
1.508300e+01 -1.896598e-01 -1.933954e-01 
1.508400e+01 -1.898761e-01 -1.936137e-01 
1.508500e+01 -1.900906e-01 -1.938302e-01 
1.508600e+01 -1.903035e-01 -1.940451e-01 
1.508700e+01 -1.905146e-01 -1.942582e-01 
1.508800e+01 -1.907241e-01 -1.944696e-01 
1.508900e+01 -1.909319e-01 -1.946792e-01 
1.509000e+01 -1.911380e-01 -1.948872e-01 
1.509100e+01 -1.913424e-01 -1.950934e-01 
1.509200e+01 -1.915451e-01 -1.952979e-01 
1.509300e+01 -1.917461e-01 -1.955006e-01 
1.509400e+01 -1.919454e-01 -1.957016e-01 
1.509500e+01 -1.921430e-01 -1.959008e-01 
1.509600e+01 -1.923388e-01 -1.960983e-01 
1.509700e+01 -1.925330e-01 -1.962941e-01 
1.509800e+01 -1.927254e-01 -1.964881e-01 
1.509900e+01 -1.929161e-01 -1.966804e-01 
1.510000e+01 -1.931051e-01 -1.968709e-01 
1.510100e+01 -1.932924e-01 -1.970596e-01 
1.510200e+01 -1.934779e-01 -1.972466e-01 
1.510300e+01 -1.936617e-01 -1.974318e-01 
1.510400e+01 -1.938438e-01 -1.976152e-01 
1.510500e+01 -1.940241e-01 -1.977969e-01 
1.510600e+01 -1.942027e-01 -1.979768e-01 
1.510700e+01 -1.943796e-01 -1.981549e-01 
1.510800e+01 -1.945547e-01 -1.983313e-01 
1.510900e+01 -1.947281e-01 -1.985059e-01 
1.511000e+01 -1.948997e-01 -1.986787e-01 
1.511100e+01 -1.950696e-01 -1.988497e-01 
1.511200e+01 -1.952377e-01 -1.990189e-01 
1.511300e+01 -1.954041e-01 -1.991863e-01 
1.511400e+01 -1.955687e-01 -1.993520e-01 
1.511500e+01 -1.957316e-01 -1.995158e-01 
1.511600e+01 -1.958927e-01 -1.996779e-01 
1.511700e+01 -1.960520e-01 -1.998382e-01 
1.511800e+01 -1.962096e-01 -1.999966e-01 
1.511900e+01 -1.963654e-01 -2.001533e-01 
1.512000e+01 -1.965195e-01 -2.003081e-01 
1.512100e+01 -1.966717e-01 -2.004612e-01 
1.512200e+01 -1.968222e-01 -2.006124e-01 
1.512300e+01 -1.969709e-01 -2.007618e-01 
1.512400e+01 -1.971179e-01 -2.009095e-01 
1.512500e+01 -1.972630e-01 -2.010553e-01 
1.512600e+01 -1.974064e-01 -2.011992e-01 
1.512700e+01 -1.975480e-01 -2.013414e-01 
1.512800e+01 -1.976878e-01 -2.014817e-01 
1.512900e+01 -1.978258e-01 -2.016203e-01 
1.513000e+01 -1.979621e-01 -2.017569e-01 
1.513100e+01 -1.980965e-01 -2.018918e-01 
1.513200e+01 -1.982291e-01 -2.020248e-01 
1.513300e+01 -1.983600e-01 -2.021560e-01 
1.513400e+01 -1.984890e-01 -2.022854e-01 
1.513500e+01 -1.986163e-01 -2.024129e-01 
1.513600e+01 -1.987417e-01 -2.025386e-01 
1.513700e+01 -1.988654e-01 -2.026625e-01 
1.513800e+01 -1.989872e-01 -2.027845e-01 
1.513900e+01 -1.991072e-01 -2.029046e-01 
1.514000e+01 -1.992254e-01 -2.030230e-01 
1.514100e+01 -1.993418e-01 -2.031394e-01 
1.514200e+01 -1.994564e-01 -2.032540e-01 
1.514300e+01 -1.995692e-01 -2.033668e-01 
1.514400e+01 -1.996802e-01 -2.034777e-01 
1.514500e+01 -1.997893e-01 -2.035868e-01 
1.514600e+01 -1.998966e-01 -2.036940e-01 
1.514700e+01 -2.000021e-01 -2.037994e-01 
1.514800e+01 -2.001058e-01 -2.039028e-01 
1.514900e+01 -2.002077e-01 -2.040045e-01 
1.515000e+01 -2.003077e-01 -2.041042e-01 
1.515100e+01 -2.004059e-01 -2.042021e-01 
1.515200e+01 -2.005022e-01 -2.042982e-01 
1.515300e+01 -2.005968e-01 -2.043923e-01 
1.515400e+01 -2.006895e-01 -2.044846e-01 
1.515500e+01 -2.007803e-01 -2.045750e-01 
1.515600e+01 -2.008694e-01 -2.046636e-01 
1.515700e+01 -2.009566e-01 -2.047503e-01 
1.515800e+01 -2.010419e-01 -2.048351e-01 
1.515900e+01 -2.011254e-01 -2.049180e-01 
1.516000e+01 -2.012071e-01 -2.049990e-01 
1.516100e+01 -2.012869e-01 -2.050782e-01 
1.516200e+01 -2.013649e-01 -2.051554e-01 
1.516300e+01 -2.014410e-01 -2.052308e-01 
1.516400e+01 -2.015153e-01 -2.053043e-01 
1.516500e+01 -2.015878e-01 -2.053760e-01 
1.516600e+01 -2.016583e-01 -2.054457e-01 
1.516700e+01 -2.017271e-01 -2.055135e-01 
1.516800e+01 -2.017939e-01 -2.055795e-01 
1.516900e+01 -2.018590e-01 -2.056435e-01 
1.517000e+01 -2.019221e-01 -2.057057e-01 
1.517100e+01 -2.019834e-01 -2.057660e-01 
1.517200e+01 -2.020429e-01 -2.058244e-01 
1.517300e+01 -2.021005e-01 -2.058808e-01 
1.517400e+01 -2.021562e-01 -2.059354e-01 
1.517500e+01 -2.022101e-01 -2.059881e-01 
1.517600e+01 -2.022621e-01 -2.060389e-01 
1.517700e+01 -2.023122e-01 -2.060878e-01 
1.517800e+01 -2.023605e-01 -2.061347e-01 
1.517900e+01 -2.024069e-01 -2.061798e-01 
1.518000e+01 -2.024515e-01 -2.062230e-01 
1.518100e+01 -2.024941e-01 -2.062642e-01 
1.518200e+01 -2.025350e-01 -2.063036e-01 
1.518300e+01 -2.025739e-01 -2.063410e-01 
1.518400e+01 -2.026109e-01 -2.063766e-01 
1.518500e+01 -2.026461e-01 -2.064102e-01 
1.518600e+01 -2.026795e-01 -2.064419e-01 
1.518700e+01 -2.027109e-01 -2.064717e-01 
1.518800e+01 -2.027405e-01 -2.064996e-01 
1.518900e+01 -2.027681e-01 -2.065256e-01 
1.519000e+01 -2.027940e-01 -2.065496e-01 
1.519100e+01 -2.028179e-01 -2.065718e-01 
1.519200e+01 -2.028399e-01 -2.065920e-01 
1.519300e+01 -2.028601e-01 -2.066103e-01 
1.519400e+01 -2.028784e-01 -2.066267e-01 
1.519500e+01 -2.028948e-01 -2.066411e-01 
1.519600e+01 -2.029094e-01 -2.066537e-01 
1.519700e+01 -2.029220e-01 -2.066643e-01 
1.519800e+01 -2.029328e-01 -2.066730e-01 
1.519900e+01 -2.029416e-01 -2.066798e-01 
1.520000e+01 -2.029486e-01 -2.066847e-01 
1.520100e+01 -2.029537e-01 -2.066876e-01 
1.520200e+01 -2.029570e-01 -2.066886e-01 
1.520300e+01 -2.029583e-01 -2.066877e-01 
1.520400e+01 -2.029577e-01 -2.066848e-01 
1.520500e+01 -2.029553e-01 -2.066801e-01 
1.520600e+01 -2.029510e-01 -2.066734e-01 
1.520700e+01 -2.029448e-01 -2.066648e-01 
1.520800e+01 -2.029366e-01 -2.066542e-01 
1.520900e+01 -2.029266e-01 -2.066417e-01 
1.521000e+01 -2.029147e-01 -2.066273e-01 
1.521100e+01 -2.029010e-01 -2.066110e-01 
1.521200e+01 -2.028853e-01 -2.065927e-01 
1.521300e+01 -2.028677e-01 -2.065725e-01 
1.521400e+01 -2.028483e-01 -2.065504e-01 
1.521500e+01 -2.028269e-01 -2.065263e-01 
1.521600e+01 -2.028037e-01 -2.065003e-01 
1.521700e+01 -2.027785e-01 -2.064724e-01 
1.521800e+01 -2.027515e-01 -2.064425e-01 
1.521900e+01 -2.027226e-01 -2.064107e-01 
1.522000e+01 -2.026917e-01 -2.063770e-01 
1.522100e+01 -2.026590e-01 -2.063413e-01 
1.522200e+01 -2.026244e-01 -2.063037e-01 
1.522300e+01 -2.025879e-01 -2.062642e-01 
1.522400e+01 -2.025495e-01 -2.062228e-01 
1.522500e+01 -2.025092e-01 -2.061794e-01 
1.522600e+01 -2.024670e-01 -2.061340e-01 
1.522700e+01 -2.024229e-01 -2.060868e-01 
1.522800e+01 -2.023769e-01 -2.060376e-01 
1.522900e+01 -2.023290e-01 -2.059864e-01 
1.523000e+01 -2.022792e-01 -2.059333e-01 
1.523100e+01 -2.022276e-01 -2.058783e-01 
1.523200e+01 -2.021740e-01 -2.058214e-01 
1.523300e+01 -2.021185e-01 -2.057625e-01 
1.523400e+01 -2.020611e-01 -2.057017e-01 
1.523500e+01 -2.020019e-01 -2.056389e-01 
1.523600e+01 -2.019407e-01 -2.055743e-01 
1.523700e+01 -2.018776e-01 -2.055076e-01 
1.523800e+01 -2.018127e-01 -2.054391e-01 
1.523900e+01 -2.017458e-01 -2.053686e-01 
1.524000e+01 -2.016771e-01 -2.052962e-01 
1.524100e+01 -2.016064e-01 -2.052218e-01 
1.524200e+01 -2.015339e-01 -2.051455e-01 
1.524300e+01 -2.014595e-01 -2.050673e-01 
1.524400e+01 -2.013831e-01 -2.049871e-01 
1.524500e+01 -2.013049e-01 -2.049050e-01 
1.524600e+01 -2.012248e-01 -2.048210e-01 
1.524700e+01 -2.011428e-01 -2.047350e-01 
1.524800e+01 -2.010588e-01 -2.046471e-01 
1.524900e+01 -2.009730e-01 -2.045573e-01 
1.525000e+01 -2.008853e-01 -2.044655e-01 
1.525100e+01 -2.007957e-01 -2.043718e-01 
1.525200e+01 -2.007042e-01 -2.042762e-01 
1.525300e+01 -2.006109e-01 -2.041786e-01 
1.525400e+01 -2.005156e-01 -2.040791e-01 
1.525500e+01 -2.004184e-01 -2.039777e-01 
1.525600e+01 -2.003193e-01 -2.038743e-01 
1.525700e+01 -2.002184e-01 -2.037690e-01 
1.525800e+01 -2.001155e-01 -2.036618e-01 
1.525900e+01 -2.000108e-01 -2.035527e-01 
1.526000e+01 -1.999042e-01 -2.034416e-01 
1.526100e+01 -1.997957e-01 -2.033286e-01 
1.526200e+01 -1.996853e-01 -2.032137e-01 
1.526300e+01 -1.995730e-01 -2.030968e-01 
1.526400e+01 -1.994588e-01 -2.029780e-01 
1.526500e+01 -1.993427e-01 -2.028573e-01 
1.526600e+01 -1.992248e-01 -2.027347e-01 
1.526700e+01 -1.991049e-01 -2.026101e-01 
1.526800e+01 -1.989832e-01 -2.024836e-01 
1.526900e+01 -1.988596e-01 -2.023552e-01 
1.527000e+01 -1.987341e-01 -2.022249e-01 
1.527100e+01 -1.986067e-01 -2.020926e-01 
1.527200e+01 -1.984775e-01 -2.019585e-01 
1.527300e+01 -1.983463e-01 -2.018224e-01 
1.527400e+01 -1.982133e-01 -2.016844e-01 
1.527500e+01 -1.980784e-01 -2.015444e-01 
1.527600e+01 -1.979416e-01 -2.014026e-01 
1.527700e+01 -1.978030e-01 -2.012588e-01 
1.527800e+01 -1.976625e-01 -2.011131e-01 
1.527900e+01 -1.975200e-01 -2.009655e-01 
1.528000e+01 -1.973758e-01 -2.008160e-01 
1.528100e+01 -1.972296e-01 -2.006646e-01 
1.528200e+01 -1.970816e-01 -2.005113e-01 
1.528300e+01 -1.969317e-01 -2.003560e-01 
1.528400e+01 -1.967799e-01 -2.001989e-01 
1.528500e+01 -1.966262e-01 -2.000398e-01 
1.528600e+01 -1.964707e-01 -1.998788e-01 
1.528700e+01 -1.963133e-01 -1.997159e-01 
1.528800e+01 -1.961541e-01 -1.995511e-01 
1.528900e+01 -1.959929e-01 -1.993845e-01 
1.529000e+01 -1.958300e-01 -1.992159e-01 
1.529100e+01 -1.956651e-01 -1.990454e-01 
1.529200e+01 -1.954984e-01 -1.988730e-01 
1.529300e+01 -1.953298e-01 -1.986987e-01 
1.529400e+01 -1.951594e-01 -1.985225e-01 
1.529500e+01 -1.949871e-01 -1.983444e-01 
1.529600e+01 -1.948129e-01 -1.981644e-01 
1.529700e+01 -1.946369e-01 -1.979825e-01 
1.529800e+01 -1.944590e-01 -1.977987e-01 
1.529900e+01 -1.942793e-01 -1.976130e-01 
1.530000e+01 -1.940977e-01 -1.974255e-01 
1.530100e+01 -1.939143e-01 -1.972360e-01 
1.530200e+01 -1.937290e-01 -1.970447e-01 
1.530300e+01 -1.935419e-01 -1.968514e-01 
1.530400e+01 -1.933529e-01 -1.966563e-01 
1.530500e+01 -1.931621e-01 -1.964593e-01 
1.530600e+01 -1.929695e-01 -1.962604e-01 
1.530700e+01 -1.927749e-01 -1.960597e-01 
1.530800e+01 -1.925786e-01 -1.958570e-01 
1.530900e+01 -1.923804e-01 -1.956525e-01 
1.531000e+01 -1.921804e-01 -1.954461e-01 
1.531100e+01 -1.919785e-01 -1.952378e-01 
1.531200e+01 -1.917748e-01 -1.950277e-01 
1.531300e+01 -1.915693e-01 -1.948157e-01 
1.531400e+01 -1.913619e-01 -1.946018e-01 
1.531500e+01 -1.911527e-01 -1.943860e-01 
1.531600e+01 -1.909417e-01 -1.941684e-01 
1.531700e+01 -1.907288e-01 -1.939489e-01 
1.531800e+01 -1.905141e-01 -1.937276e-01 
1.531900e+01 -1.902976e-01 -1.935043e-01 
1.532000e+01 -1.900793e-01 -1.932793e-01 
1.532100e+01 -1.898592e-01 -1.930523e-01 
1.532200e+01 -1.896372e-01 -1.928235e-01 
1.532300e+01 -1.894134e-01 -1.925929e-01 
1.532400e+01 -1.891878e-01 -1.923604e-01 
1.532500e+01 -1.889604e-01 -1.921260e-01 
1.532600e+01 -1.887312e-01 -1.918898e-01 
1.532700e+01 -1.885001e-01 -1.916518e-01 
1.532800e+01 -1.882673e-01 -1.914119e-01 
1.532900e+01 -1.880326e-01 -1.911702e-01 
1.533000e+01 -1.877962e-01 -1.909266e-01 
1.533100e+01 -1.875579e-01 -1.906812e-01 
1.533200e+01 -1.873178e-01 -1.904339e-01 
1.533300e+01 -1.870760e-01 -1.901848e-01 
1.533400e+01 -1.868323e-01 -1.899339e-01 
1.533500e+01 -1.865869e-01 -1.896812e-01 
1.533600e+01 -1.863396e-01 -1.894266e-01 
1.533700e+01 -1.860906e-01 -1.891702e-01 
1.533800e+01 -1.858398e-01 -1.889119e-01 
1.533900e+01 -1.855872e-01 -1.886519e-01 
1.534000e+01 -1.853328e-01 -1.883900e-01 
1.534100e+01 -1.850766e-01 -1.881263e-01 
1.534200e+01 -1.848187e-01 -1.878608e-01 
1.534300e+01 -1.845589e-01 -1.875935e-01 
1.534400e+01 -1.842974e-01 -1.873243e-01 
1.534500e+01 -1.840342e-01 -1.870534e-01 
1.534600e+01 -1.837691e-01 -1.867806e-01 
1.534700e+01 -1.835023e-01 -1.865060e-01 
1.534800e+01 -1.832337e-01 -1.862297e-01 
1.534900e+01 -1.829634e-01 -1.859515e-01 
1.535000e+01 -1.826912e-01 -1.856715e-01 
1.535100e+01 -1.824174e-01 -1.853898e-01 
1.535200e+01 -1.821417e-01 -1.851062e-01 
1.535300e+01 -1.818644e-01 -1.848209e-01 
1.535400e+01 -1.815852e-01 -1.845338e-01 
1.535500e+01 -1.813043e-01 -1.842448e-01 
1.535600e+01 -1.810217e-01 -1.839541e-01 
1.535700e+01 -1.807373e-01 -1.836616e-01 
1.535800e+01 -1.804512e-01 -1.833674e-01 
1.535900e+01 -1.801633e-01 -1.830713e-01 
1.536000e+01 -1.798737e-01 -1.827735e-01 
1.536100e+01 -1.795824e-01 -1.824739e-01 
1.536200e+01 -1.792893e-01 -1.821726e-01 
1.536300e+01 -1.789945e-01 -1.818695e-01 
1.536400e+01 -1.786980e-01 -1.815646e-01 
1.536500e+01 -1.783998e-01 -1.812579e-01 
1.536600e+01 -1.780998e-01 -1.809495e-01 
1.536700e+01 -1.777981e-01 -1.806394e-01 
1.536800e+01 -1.774947e-01 -1.803275e-01 
1.536900e+01 -1.771895e-01 -1.800138e-01 
1.537000e+01 -1.768827e-01 -1.796984e-01 
1.537100e+01 -1.765742e-01 -1.793812e-01 
1.537200e+01 -1.762639e-01 -1.790624e-01 
1.537300e+01 -1.759519e-01 -1.787417e-01 
1.537400e+01 -1.756383e-01 -1.784193e-01 
1.537500e+01 -1.753229e-01 -1.780952e-01 
1.537600e+01 -1.750059e-01 -1.777694e-01 
1.537700e+01 -1.746871e-01 -1.774419e-01 
1.537800e+01 -1.743667e-01 -1.771126e-01 
1.537900e+01 -1.740446e-01 -1.767816e-01 
1.538000e+01 -1.737208e-01 -1.764488e-01 
1.538100e+01 -1.733953e-01 -1.761144e-01 
1.538200e+01 -1.730681e-01 -1.757782e-01 
1.538300e+01 -1.727393e-01 -1.754404e-01 
1.538400e+01 -1.724087e-01 -1.751008e-01 
1.538500e+01 -1.720766e-01 -1.747595e-01 
1.538600e+01 -1.717427e-01 -1.744166e-01 
1.538700e+01 -1.714072e-01 -1.740719e-01 
1.538800e+01 -1.710700e-01 -1.737255e-01 
1.538900e+01 -1.707312e-01 -1.733775e-01 
1.539000e+01 -1.703907e-01 -1.730277e-01 
1.539100e+01 -1.700486e-01 -1.726763e-01 
1.539200e+01 -1.697048e-01 -1.723232e-01 
1.539300e+01 -1.693593e-01 -1.719684e-01 
1.539400e+01 -1.690123e-01 -1.716119e-01 
1.539500e+01 -1.686635e-01 -1.712538e-01 
1.539600e+01 -1.683132e-01 -1.708940e-01 
1.539700e+01 -1.679612e-01 -1.705325e-01 
1.539800e+01 -1.676076e-01 -1.701693e-01 
1.539900e+01 -1.672524e-01 -1.698045e-01 
1.540000e+01 -1.668955e-01 -1.694381e-01 
1.540100e+01 -1.665370e-01 -1.690700e-01 
1.540200e+01 -1.661769e-01 -1.687002e-01 
1.540300e+01 -1.658152e-01 -1.683288e-01 
1.540400e+01 -1.654519e-01 -1.679558e-01 
1.540500e+01 -1.650870e-01 -1.675811e-01 
1.540600e+01 -1.647204e-01 -1.672048e-01 
1.540700e+01 -1.643523e-01 -1.668268e-01 
1.540800e+01 -1.639826e-01 -1.664472e-01 
1.540900e+01 -1.636113e-01 -1.660660e-01 
1.541000e+01 -1.632384e-01 -1.656832e-01 
1.541100e+01 -1.628639e-01 -1.652987e-01 
1.541200e+01 -1.624878e-01 -1.649127e-01 
1.541300e+01 -1.621101e-01 -1.645250e-01 
1.541400e+01 -1.617309e-01 -1.641357e-01 
1.541500e+01 -1.613501e-01 -1.637448e-01 
1.541600e+01 -1.609677e-01 -1.633523e-01 
1.541700e+01 -1.605838e-01 -1.629582e-01 
1.541800e+01 -1.601983e-01 -1.625625e-01 
1.541900e+01 -1.598112e-01 -1.621653e-01 
1.542000e+01 -1.594226e-01 -1.617664e-01 
1.542100e+01 -1.590324e-01 -1.613660e-01 
1.542200e+01 -1.586407e-01 -1.609640e-01 
1.542300e+01 -1.582474e-01 -1.605604e-01 
1.542400e+01 -1.578527e-01 -1.601552e-01 
1.542500e+01 -1.574563e-01 -1.597485e-01 
1.542600e+01 -1.570585e-01 -1.593402e-01 
1.542700e+01 -1.566591e-01 -1.589303e-01 
1.542800e+01 -1.562581e-01 -1.585189e-01 
1.542900e+01 -1.558557e-01 -1.581059e-01 
1.543000e+01 -1.554517e-01 -1.576914e-01 
1.543100e+01 -1.550463e-01 -1.572753e-01 
1.543200e+01 -1.546393e-01 -1.568577e-01 
1.543300e+01 -1.542308e-01 -1.564386e-01 
1.543400e+01 -1.538208e-01 -1.560179e-01 
1.543500e+01 -1.534093e-01 -1.555957e-01 
1.543600e+01 -1.529963e-01 -1.551720e-01 
1.543700e+01 -1.525818e-01 -1.547468e-01 
1.543800e+01 -1.521659e-01 -1.543200e-01 
1.543900e+01 -1.517484e-01 -1.538917e-01 
1.544000e+01 -1.513295e-01 -1.534619e-01 
1.544100e+01 -1.509091e-01 -1.530306e-01 
1.544200e+01 -1.504872e-01 -1.525978e-01 
1.544300e+01 -1.500638e-01 -1.521635e-01 
1.544400e+01 -1.496390e-01 -1.517277e-01 
1.544500e+01 -1.492128e-01 -1.512905e-01 
1.544600e+01 -1.487850e-01 -1.508517e-01 
1.544700e+01 -1.483559e-01 -1.504115e-01 
1.544800e+01 -1.479252e-01 -1.499698e-01 
1.544900e+01 -1.474932e-01 -1.495266e-01 
1.545000e+01 -1.470597e-01 -1.490819e-01 
1.545100e+01 -1.466247e-01 -1.486358e-01 
1.545200e+01 -1.461884e-01 -1.481882e-01 
1.545300e+01 -1.457506e-01 -1.477392e-01 
1.545400e+01 -1.453113e-01 -1.472887e-01 
1.545500e+01 -1.448707e-01 -1.468367e-01 
1.545600e+01 -1.444286e-01 -1.463833e-01 
1.545700e+01 -1.439852e-01 -1.459285e-01 
1.545800e+01 -1.435403e-01 -1.454723e-01 
1.545900e+01 -1.430940e-01 -1.450146e-01 
1.546000e+01 -1.426464e-01 -1.445555e-01 
1.546100e+01 -1.421973e-01 -1.440949e-01 
1.546200e+01 -1.417468e-01 -1.436330e-01 
1.546300e+01 -1.412950e-01 -1.431696e-01 
1.546400e+01 -1.408418e-01 -1.427049e-01 
1.546500e+01 -1.403872e-01 -1.422387e-01 
1.546600e+01 -1.399312e-01 -1.417711e-01 
1.546700e+01 -1.394739e-01 -1.413022e-01 
1.546800e+01 -1.390152e-01 -1.408318e-01 
1.546900e+01 -1.385551e-01 -1.403601e-01 
1.547000e+01 -1.380937e-01 -1.398869e-01 
1.547100e+01 -1.376309e-01 -1.394124e-01 
1.547200e+01 -1.371668e-01 -1.389365e-01 
1.547300e+01 -1.367014e-01 -1.384593e-01 
1.547400e+01 -1.362346e-01 -1.379807e-01 
1.547500e+01 -1.357665e-01 -1.375007e-01 
1.547600e+01 -1.352970e-01 -1.370194e-01 
1.547700e+01 -1.348263e-01 -1.365367e-01 
1.547800e+01 -1.343542e-01 -1.360527e-01 
1.547900e+01 -1.338808e-01 -1.355674e-01 
1.548000e+01 -1.334060e-01 -1.350807e-01 
1.548100e+01 -1.329300e-01 -1.345927e-01 
1.548200e+01 -1.324527e-01 -1.341033e-01 
1.548300e+01 -1.319741e-01 -1.336126e-01 
1.548400e+01 -1.314942e-01 -1.331207e-01 
1.548500e+01 -1.310130e-01 -1.326274e-01 
1.548600e+01 -1.305305e-01 -1.321327e-01 
1.548700e+01 -1.300468e-01 -1.316368e-01 
1.548800e+01 -1.295617e-01 -1.311396e-01 
1.548900e+01 -1.290754e-01 -1.306411e-01 
1.549000e+01 -1.285879e-01 -1.301413e-01 
1.549100e+01 -1.280991e-01 -1.296403e-01 
1.549200e+01 -1.276090e-01 -1.291379e-01 
1.549300e+01 -1.271177e-01 -1.286343e-01 
1.549400e+01 -1.266251e-01 -1.281294e-01 
1.549500e+01 -1.261313e-01 -1.276232e-01 
1.549600e+01 -1.256363e-01 -1.271158e-01 
1.549700e+01 -1.251400e-01 -1.266071e-01 
1.549800e+01 -1.246425e-01 -1.260972e-01 
1.549900e+01 -1.241438e-01 -1.255861e-01 
1.550000e+01 -1.236438e-01 -1.250736e-01 
1.550100e+01 -1.231427e-01 -1.245600e-01 
1.550200e+01 -1.226403e-01 -1.240451e-01 
1.550300e+01 -1.221368e-01 -1.235290e-01 
1.550400e+01 -1.216320e-01 -1.230117e-01 
1.550500e+01 -1.211261e-01 -1.224932e-01 
1.550600e+01 -1.206190e-01 -1.219734e-01 
1.550700e+01 -1.201107e-01 -1.214525e-01 
1.550800e+01 -1.196012e-01 -1.209303e-01 
1.550900e+01 -1.190905e-01 -1.204070e-01 
1.551000e+01 -1.185787e-01 -1.198825e-01 
1.551100e+01 -1.180657e-01 -1.193568e-01 
1.551200e+01 -1.175516e-01 -1.188299e-01 
1.551300e+01 -1.170363e-01 -1.183018e-01 
1.551400e+01 -1.165198e-01 -1.177726e-01 
1.551500e+01 -1.160022e-01 -1.172422e-01 
1.551600e+01 -1.154835e-01 -1.167106e-01 
1.551700e+01 -1.149636e-01 -1.161779e-01 
1.551800e+01 -1.144427e-01 -1.156440e-01 
1.551900e+01 -1.139206e-01 -1.151090e-01 
1.552000e+01 -1.133973e-01 -1.145729e-01 
1.552100e+01 -1.128730e-01 -1.140356e-01 
1.552200e+01 -1.123476e-01 -1.134972e-01 
1.552300e+01 -1.118210e-01 -1.129577e-01 
1.552400e+01 -1.112934e-01 -1.124170e-01 
1.552500e+01 -1.107647e-01 -1.118753e-01 
1.552600e+01 -1.102348e-01 -1.113324e-01 
1.552700e+01 -1.097039e-01 -1.107884e-01 
1.552800e+01 -1.091720e-01 -1.102434e-01 
1.552900e+01 -1.086389e-01 -1.096972e-01 
1.553000e+01 -1.081048e-01 -1.091500e-01 
1.553100e+01 -1.075697e-01 -1.086017e-01 
1.553200e+01 -1.070334e-01 -1.080523e-01 
1.553300e+01 -1.064962e-01 -1.075018e-01 
1.553400e+01 -1.059578e-01 -1.069503e-01 
1.553500e+01 -1.054185e-01 -1.063977e-01 
1.553600e+01 -1.048781e-01 -1.058441e-01 
1.553700e+01 -1.043367e-01 -1.052894e-01 
1.553800e+01 -1.037942e-01 -1.047336e-01 
1.553900e+01 -1.032508e-01 -1.041769e-01 
1.554000e+01 -1.027063e-01 -1.036191e-01 
1.554100e+01 -1.021608e-01 -1.030603e-01 
1.554200e+01 -1.016143e-01 -1.025004e-01 
1.554300e+01 -1.010669e-01 -1.019396e-01 
1.554400e+01 -1.005184e-01 -1.013777e-01 
1.554500e+01 -9.996895e-02 -1.008148e-01 
1.554600e+01 -9.941851e-02 -1.002509e-01 
1.554700e+01 -9.886710e-02 -9.968608e-02 
1.554800e+01 -9.831472e-02 -9.912023e-02 
1.554900e+01 -9.776137e-02 -9.855340e-02 
1.555000e+01 -9.720707e-02 -9.798559e-02 
1.555100e+01 -9.665181e-02 -9.741681e-02 
1.555200e+01 -9.609561e-02 -9.684706e-02 
1.555300e+01 -9.553846e-02 -9.627636e-02 
1.555400e+01 -9.498037e-02 -9.570470e-02 
1.555500e+01 -9.442136e-02 -9.513209e-02 
1.555600e+01 -9.386141e-02 -9.455854e-02 
1.555700e+01 -9.330055e-02 -9.398406e-02 
1.555800e+01 -9.273877e-02 -9.340864e-02 
1.555900e+01 -9.217609e-02 -9.283230e-02 
1.556000e+01 -9.161249e-02 -9.225503e-02 
1.556100e+01 -9.104800e-02 -9.167685e-02 
1.556200e+01 -9.048262e-02 -9.109776e-02 
1.556300e+01 -8.991635e-02 -9.051777e-02 
1.556400e+01 -8.934920e-02 -8.993689e-02 
1.556500e+01 -8.878117e-02 -8.935511e-02 
1.556600e+01 -8.821227e-02 -8.877244e-02 
1.556700e+01 -8.764251e-02 -8.818890e-02 
1.556800e+01 -8.707189e-02 -8.760448e-02 
1.556900e+01 -8.650041e-02 -8.701919e-02 
1.557000e+01 -8.592808e-02 -8.643304e-02 
1.557100e+01 -8.535492e-02 -8.584603e-02 
1.557200e+01 -8.478091e-02 -8.525817e-02 
1.557300e+01 -8.420608e-02 -8.466946e-02 
1.557400e+01 -8.363042e-02 -8.407992e-02 
1.557500e+01 -8.305394e-02 -8.348954e-02 
1.557600e+01 -8.247664e-02 -8.289833e-02 
1.557700e+01 -8.189854e-02 -8.230630e-02 
1.557800e+01 -8.131963e-02 -8.171345e-02 
1.557900e+01 -8.073993e-02 -8.111980e-02 
1.558000e+01 -8.015944e-02 -8.052534e-02 
1.558100e+01 -7.957816e-02 -7.993008e-02 
1.558200e+01 -7.899610e-02 -7.933403e-02 
1.558300e+01 -7.841326e-02 -7.873719e-02 
1.558400e+01 -7.782966e-02 -7.813957e-02 
1.558500e+01 -7.724530e-02 -7.754117e-02 
1.558600e+01 -7.666018e-02 -7.694200e-02 
1.558700e+01 -7.607431e-02 -7.634208e-02 
1.558800e+01 -7.548769e-02 -7.574139e-02 
1.558900e+01 -7.490033e-02 -7.513995e-02 
1.559000e+01 -7.431224e-02 -7.453777e-02 
1.559100e+01 -7.372343e-02 -7.393485e-02 
1.559200e+01 -7.313389e-02 -7.333119e-02 
1.559300e+01 -7.254363e-02 -7.272681e-02 
1.559400e+01 -7.195266e-02 -7.212170e-02 
1.559500e+01 -7.136099e-02 -7.151588e-02 
1.559600e+01 -7.076863e-02 -7.090935e-02 
1.559700e+01 -7.017556e-02 -7.030212e-02 
1.559800e+01 -6.958182e-02 -6.969419e-02 
1.559900e+01 -6.898739e-02 -6.908557e-02 
1.560000e+01 -6.839228e-02 -6.847626e-02 
1.560100e+01 -6.779651e-02 -6.786627e-02 
1.560200e+01 -6.720007e-02 -6.725561e-02 
1.560300e+01 -6.660298e-02 -6.664428e-02 
1.560400e+01 -6.600523e-02 -6.603229e-02 
1.560500e+01 -6.540684e-02 -6.541965e-02 
1.560600e+01 -6.480781e-02 -6.480635e-02 
1.560700e+01 -6.420815e-02 -6.419241e-02 
1.560800e+01 -6.360786e-02 -6.357784e-02 
1.560900e+01 -6.300695e-02 -6.296263e-02 
1.561000e+01 -6.240542e-02 -6.234681e-02 
1.561100e+01 -6.180328e-02 -6.173036e-02 
1.561200e+01 -6.120054e-02 -6.111330e-02 
1.561300e+01 -6.059720e-02 -6.049563e-02 
1.561400e+01 -5.999326e-02 -5.987736e-02 
1.561500e+01 -5.938875e-02 -5.925850e-02 
1.561600e+01 -5.878365e-02 -5.863905e-02 
1.561700e+01 -5.817798e-02 -5.801902e-02 
1.561800e+01 -5.757174e-02 -5.739841e-02 
1.561900e+01 -5.696494e-02 -5.677724e-02 
1.562000e+01 -5.635758e-02 -5.615550e-02 
1.562100e+01 -5.574967e-02 -5.553320e-02 
1.562200e+01 -5.514122e-02 -5.491035e-02 
1.562300e+01 -5.453223e-02 -5.428696e-02 
1.562400e+01 -5.392271e-02 -5.366303e-02 
1.562500e+01 -5.331267e-02 -5.303857e-02 
1.562600e+01 -5.270211e-02 -5.241358e-02 
1.562700e+01 -5.209103e-02 -5.178807e-02 
1.562800e+01 -5.147944e-02 -5.116205e-02 
1.562900e+01 -5.086736e-02 -5.053552e-02 
1.563000e+01 -5.025477e-02 -4.990849e-02 
1.563100e+01 -4.964170e-02 -4.928096e-02 
1.563200e+01 -4.902815e-02 -4.865295e-02 
1.563300e+01 -4.841412e-02 -4.802445e-02 
1.563400e+01 -4.779962e-02 -4.739548e-02 
1.563500e+01 -4.718465e-02 -4.676603e-02 
1.563600e+01 -4.656923e-02 -4.613613e-02 
1.563700e+01 -4.595335e-02 -4.550576e-02 
1.563800e+01 -4.533703e-02 -4.487495e-02 
1.563900e+01 -4.472026e-02 -4.424369e-02 
1.564000e+01 -4.410307e-02 -4.361199e-02 
1.564100e+01 -4.348544e-02 -4.297986e-02 
1.564200e+01 -4.286739e-02 -4.234730e-02 
1.564300e+01 -4.224893e-02 -4.171433e-02 
1.564400e+01 -4.163006e-02 -4.108094e-02 
1.564500e+01 -4.101078e-02 -4.044714e-02 
1.564600e+01 -4.039111e-02 -3.981295e-02 
1.564700e+01 -3.977105e-02 -3.917836e-02 
1.564800e+01 -3.915060e-02 -3.854338e-02 
1.564900e+01 -3.852977e-02 -3.790802e-02 
1.565000e+01 -3.790857e-02 -3.727228e-02 
1.565100e+01 -3.728701e-02 -3.663618e-02 
1.565200e+01 -3.666508e-02 -3.599971e-02 
1.565300e+01 -3.604280e-02 -3.536289e-02 
1.565400e+01 -3.542017e-02 -3.472571e-02 
1.565500e+01 -3.479720e-02 -3.408820e-02 
1.565600e+01 -3.417390e-02 -3.345034e-02 
1.565700e+01 -3.355027e-02 -3.281216e-02 
1.565800e+01 -3.292631e-02 -3.217365e-02 
1.565900e+01 -3.230204e-02 -3.153482e-02 
1.566000e+01 -3.167746e-02 -3.089568e-02 
1.566100e+01 -3.105257e-02 -3.025624e-02 
1.566200e+01 -3.042739e-02 -2.961649e-02 
1.566300e+01 -2.980191e-02 -2.897646e-02 
1.566400e+01 -2.917615e-02 -2.833614e-02 
1.566500e+01 -2.855011e-02 -2.769553e-02 
1.566600e+01 -2.792379e-02 -2.705466e-02 
1.566700e+01 -2.729721e-02 -2.641352e-02 
1.566800e+01 -2.667037e-02 -2.577212e-02 
1.566900e+01 -2.604327e-02 -2.513046e-02 
1.567000e+01 -2.541593e-02 -2.448855e-02 
1.567100e+01 -2.478835e-02 -2.384641e-02 
1.567200e+01 -2.416052e-02 -2.320403e-02 
1.567300e+01 -2.353247e-02 -2.256142e-02 
1.567400e+01 -2.290420e-02 -2.191859e-02 
1.567500e+01 -2.227571e-02 -2.127554e-02 
1.567600e+01 -2.164701e-02 -2.063229e-02 
1.567700e+01 -2.101811e-02 -1.998883e-02 
1.567800e+01 -2.038900e-02 -1.934517e-02 
1.567900e+01 -1.975971e-02 -1.870133e-02 
1.568000e+01 -1.913023e-02 -1.805730e-02 
1.568100e+01 -1.850057e-02 -1.741309e-02 
1.568200e+01 -1.787074e-02 -1.676872e-02 
1.568300e+01 -1.724074e-02 -1.612418e-02 
1.568400e+01 -1.661058e-02 -1.547948e-02 
1.568500e+01 -1.598027e-02 -1.483463e-02 
1.568600e+01 -1.534981e-02 -1.418964e-02 
1.568700e+01 -1.471921e-02 -1.354451e-02 
1.568800e+01 -1.408847e-02 -1.289924e-02 
1.568900e+01 -1.345761e-02 -1.225385e-02 
1.569000e+01 -1.282662e-02 -1.160834e-02 
1.569100e+01 -1.219552e-02 -1.096272e-02 
1.569200e+01 -1.156430e-02 -1.031699e-02 
1.569300e+01 -1.093299e-02 -9.671166e-03 
1.569400e+01 -1.030157e-02 -9.025246e-03 
1.569500e+01 -9.670065e-03 -8.379239e-03 
1.569600e+01 -9.038474e-03 -7.733152e-03 
1.569700e+01 -8.406805e-03 -7.086990e-03 
1.569800e+01 -7.775063e-03 -6.440762e-03 
1.569900e+01 -7.143256e-03 -5.794472e-03 
1.570000e+01 -6.511389e-03 -5.148128e-03 
1.570100e+01 -5.879469e-03 -4.501737e-03 
1.570200e+01 -5.247502e-03 -3.855303e-03 
1.570300e+01 -4.615494e-03 -3.208835e-03 
1.570400e+01 -3.983452e-03 -2.562338e-03 
1.570500e+01 -3.351382e-03 -1.915818e-03 
1.570600e+01 -2.719290e-03 -1.269284e-03 
1.570700e+01 -2.087183e-03 -6.227397e-04 
1.570800e+01 -1.455067e-03 2.380696e-05 
1.570900e+01 -8.229473e-04 6.703499e-04 
1.571000e+01 -1.908315e-04 1.316883e-03 
1.571100e+01 4.412746e-04 1.963399e-03 
1.571200e+01 1.073365e-03 2.609892e-03 
1.571300e+01 1.705432e-03 3.256355e-03 
1.571400e+01 2.337471e-03 3.902782e-03 
1.571500e+01 2.969475e-03 4.549167e-03 
1.571600e+01 3.601438e-03 5.195503e-03 
1.571700e+01 4.233353e-03 5.841783e-03 
1.571800e+01 4.865214e-03 6.488001e-03 
1.571900e+01 5.497016e-03 7.134151e-03 
1.572000e+01 6.128750e-03 7.780227e-03 
1.572100e+01 6.760412e-03 8.426221e-03 
1.572200e+01 7.391995e-03 9.072127e-03 
1.572300e+01 8.023492e-03 9.717939e-03 
1.572400e+01 8.654898e-03 1.036365e-02 
1.572500e+01 9.286206e-03 1.100925e-02 
1.572600e+01 9.917410e-03 1.165474e-02 
1.572700e+01 1.054850e-02 1.230012e-02 
1.572800e+01 1.117948e-02 1.294536e-02 
1.572900e+01 1.181033e-02 1.359047e-02 
1.573000e+01 1.244106e-02 1.423544e-02 
1.573100e+01 1.307164e-02 1.488027e-02 
1.573200e+01 1.370209e-02 1.552494e-02 
1.573300e+01 1.433239e-02 1.616946e-02 
1.573400e+01 1.496253e-02 1.681381e-02 
1.573500e+01 1.559251e-02 1.745798e-02 
1.573600e+01 1.622233e-02 1.810198e-02 
1.573700e+01 1.685197e-02 1.874580e-02 
1.573800e+01 1.748143e-02 1.938942e-02 
1.573900e+01 1.811071e-02 2.003285e-02 
1.574000e+01 1.873979e-02 2.067607e-02 
1.574100e+01 1.936868e-02 2.131909e-02 
1.574200e+01 1.999736e-02 2.196188e-02 
1.574300e+01 2.062583e-02 2.260446e-02 
1.574400e+01 2.125409e-02 2.324680e-02 
1.574500e+01 2.188212e-02 2.388891e-02 
1.574600e+01 2.250992e-02 2.453077e-02 
1.574700e+01 2.313748e-02 2.517239e-02 
1.574800e+01 2.376480e-02 2.581375e-02 
1.574900e+01 2.439187e-02 2.645485e-02 
1.575000e+01 2.501869e-02 2.709569e-02 
1.575100e+01 2.564525e-02 2.773624e-02 
1.575200e+01 2.627154e-02 2.837652e-02 
1.575300e+01 2.689756e-02 2.901651e-02 
1.575400e+01 2.752330e-02 2.965621e-02 
1.575500e+01 2.814875e-02 3.029560e-02 
1.575600e+01 2.877391e-02 3.093470e-02 
1.575700e+01 2.939877e-02 3.157347e-02 
1.575800e+01 3.002332e-02 3.221193e-02 
1.575900e+01 3.064757e-02 3.285006e-02 
1.576000e+01 3.127150e-02 3.348787e-02 
1.576100e+01 3.189511e-02 3.412533e-02 
1.576200e+01 3.251838e-02 3.476245e-02 
1.576300e+01 3.314132e-02 3.539922e-02 
1.576400e+01 3.376392e-02 3.603563e-02 
1.576500e+01 3.438617e-02 3.667167e-02 
1.576600e+01 3.500807e-02 3.730735e-02 
1.576700e+01 3.562961e-02 3.794265e-02 
1.576800e+01 3.625078e-02 3.857757e-02 
1.576900e+01 3.687158e-02 3.921210e-02 
1.577000e+01 3.749200e-02 3.984623e-02 
1.577100e+01 3.811203e-02 4.047996e-02 
1.577200e+01 3.873167e-02 4.111329e-02 
1.577300e+01 3.935092e-02 4.174620e-02 
1.577400e+01 3.996976e-02 4.237869e-02 
1.577500e+01 4.058819e-02 4.301075e-02 
1.577600e+01 4.120621e-02 4.364238e-02 
1.577700e+01 4.182380e-02 4.427357e-02 
1.577800e+01 4.244097e-02 4.490431e-02 
1.577900e+01 4.305770e-02 4.553460e-02 
1.578000e+01 4.367400e-02 4.616444e-02 
1.578100e+01 4.428984e-02 4.679381e-02 
1.578200e+01 4.490524e-02 4.742271e-02 
1.578300e+01 4.552017e-02 4.805113e-02 
1.578400e+01 4.613464e-02 4.867906e-02 
1.578500e+01 4.674864e-02 4.930651e-02 
1.578600e+01 4.736217e-02 4.993346e-02 
1.578700e+01 4.797521e-02 5.055991e-02 
1.578800e+01 4.858776e-02 5.118586e-02 
1.578900e+01 4.919981e-02 5.181128e-02 
1.579000e+01 4.981137e-02 5.243619e-02 
1.579100e+01 5.042242e-02 5.306057e-02 
1.579200e+01 5.103295e-02 5.368441e-02 
1.579300e+01 5.164296e-02 5.430772e-02 
1.579400e+01 5.225245e-02 5.493048e-02 
1.579500e+01 5.286141e-02 5.555269e-02 
1.579600e+01 5.346983e-02 5.617434e-02 
1.579700e+01 5.407771e-02 5.679543e-02 
1.579800e+01 5.468504e-02 5.741594e-02 
1.579900e+01 5.529181e-02 5.803588e-02 
1.580000e+01 5.589802e-02 5.865524e-02 
1.580100e+01 5.650366e-02 5.927400e-02 
1.580200e+01 5.710873e-02 5.989218e-02 
1.580300e+01 5.771322e-02 6.050975e-02 
1.580400e+01 5.831713e-02 6.112671e-02 
1.580500e+01 5.892044e-02 6.174306e-02 
1.580600e+01 5.952316e-02 6.235879e-02 
1.580700e+01 6.012527e-02 6.297390e-02 
1.580800e+01 6.072677e-02 6.358837e-02 
1.580900e+01 6.132766e-02 6.420221e-02 
1.581000e+01 6.192793e-02 6.481540e-02 
1.581100e+01 6.252757e-02 6.542794e-02 
1.581200e+01 6.312657e-02 6.603982e-02 
1.581300e+01 6.372494e-02 6.665105e-02 
1.581400e+01 6.432266e-02 6.726160e-02 
1.581500e+01 6.491974e-02 6.787148e-02 
1.581600e+01 6.551615e-02 6.848068e-02 
1.581700e+01 6.611190e-02 6.908919e-02 
1.581800e+01 6.670699e-02 6.969701e-02 
1.581900e+01 6.730140e-02 7.030413e-02 
1.582000e+01 6.789513e-02 7.091055e-02 
1.582100e+01 6.848817e-02 7.151626e-02 
1.582200e+01 6.908052e-02 7.212125e-02 
1.582300e+01 6.967218e-02 7.272551e-02 
1.582400e+01 7.026313e-02 7.332905e-02 
1.582500e+01 7.085337e-02 7.393186e-02 
1.582600e+01 7.144289e-02 7.453392e-02 
1.582700e+01 7.203170e-02 7.513524e-02 
1.582800e+01 7.261978e-02 7.573580e-02 
1.582900e+01 7.320712e-02 7.633561e-02 
1.583000e+01 7.379373e-02 7.693465e-02 
1.583100e+01 7.437959e-02 7.753292e-02 
1.583200e+01 7.496470e-02 7.813042e-02 
1.583300e+01 7.554906e-02 7.872713e-02 
1.583400e+01 7.613266e-02 7.932306e-02 
1.583500e+01 7.671548e-02 7.991819e-02 
1.583600e+01 7.729754e-02 8.051252e-02 
1.583700e+01 7.787882e-02 8.110605e-02 
1.583800e+01 7.845931e-02 8.169876e-02 
1.583900e+01 7.903901e-02 8.229066e-02 
1.584000e+01 7.961792e-02 8.288173e-02 
1.584100e+01 8.019602e-02 8.347198e-02 
1.584200e+01 8.077332e-02 8.406139e-02 
1.584300e+01 8.134981e-02 8.464996e-02 
1.584400e+01 8.192547e-02 8.523768e-02 
1.584500e+01 8.250031e-02 8.582455e-02 
1.584600e+01 8.307433e-02 8.641056e-02 
1.584700e+01 8.364750e-02 8.699571e-02 
1.584800e+01 8.421984e-02 8.757999e-02 
1.584900e+01 8.479133e-02 8.816340e-02 
1.585000e+01 8.536197e-02 8.874592e-02 
1.585100e+01 8.593175e-02 8.932755e-02 
1.585200e+01 8.650066e-02 8.990830e-02 
1.585300e+01 8.706871e-02 9.048814e-02 
1.585400e+01 8.763588e-02 9.106708e-02 
1.585500e+01 8.820218e-02 9.164511e-02 
1.585600e+01 8.876758e-02 9.222223e-02 
1.585700e+01 8.933210e-02 9.279842e-02 
1.585800e+01 8.989572e-02 9.337369e-02 
1.585900e+01 9.045844e-02 9.394803e-02 
1.586000e+01 9.102024e-02 9.452142e-02 
1.586100e+01 9.158114e-02 9.509388e-02 
1.586200e+01 9.214112e-02 9.566538e-02 
1.586300e+01 9.270017e-02 9.623593e-02 
1.586400e+01 9.325829e-02 9.680552e-02 
1.586500e+01 9.381548e-02 9.737414e-02 
1.586600e+01 9.437173e-02 9.794179e-02 
1.586700e+01 9.492703e-02 9.850846e-02 
1.586800e+01 9.548138e-02 9.907415e-02 
1.586900e+01 9.603478e-02 9.963885e-02 
1.587000e+01 9.658721e-02 1.002026e-01 
1.587100e+01 9.713867e-02 1.007653e-01 
1.587200e+01 9.768916e-02 1.013270e-01 
1.587300e+01 9.823868e-02 1.018877e-01 
1.587400e+01 9.878720e-02 1.024473e-01 
1.587500e+01 9.933474e-02 1.030060e-01 
1.587600e+01 9.988129e-02 1.035636e-01 
1.587700e+01 1.004268e-01 1.041202e-01 
1.587800e+01 1.009714e-01 1.046758e-01 
1.587900e+01 1.015149e-01 1.052303e-01 
1.588000e+01 1.020574e-01 1.057838e-01 
1.588100e+01 1.025989e-01 1.063362e-01 
1.588200e+01 1.031394e-01 1.068875e-01 
1.588300e+01 1.036788e-01 1.074378e-01 
1.588400e+01 1.042172e-01 1.079870e-01 
1.588500e+01 1.047546e-01 1.085352e-01 
1.588600e+01 1.052909e-01 1.090822e-01 
1.588700e+01 1.058262e-01 1.096282e-01 
1.588800e+01 1.063604e-01 1.101731e-01 
1.588900e+01 1.068935e-01 1.107169e-01 
1.589000e+01 1.074256e-01 1.112595e-01 
1.589100e+01 1.079566e-01 1.118011e-01 
1.589200e+01 1.084865e-01 1.123416e-01 
1.589300e+01 1.090153e-01 1.128809e-01 
1.589400e+01 1.095431e-01 1.134191e-01 
1.589500e+01 1.100697e-01 1.139562e-01 
1.589600e+01 1.105953e-01 1.144922e-01 
1.589700e+01 1.111197e-01 1.150270e-01 
1.589800e+01 1.116431e-01 1.155607e-01 
1.589900e+01 1.121653e-01 1.160932e-01 
1.590000e+01 1.126864e-01 1.166246e-01 
1.590100e+01 1.132064e-01 1.171548e-01 
1.590200e+01 1.137253e-01 1.176838e-01 
1.590300e+01 1.142430e-01 1.182117e-01 
1.590400e+01 1.147596e-01 1.187384e-01 
1.590500e+01 1.152750e-01 1.192639e-01 
1.590600e+01 1.157893e-01 1.197882e-01 
1.590700e+01 1.163025e-01 1.203114e-01 
1.590800e+01 1.168145e-01 1.208333e-01 
1.590900e+01 1.173253e-01 1.213541e-01 
1.591000e+01 1.178349e-01 1.218736e-01 
1.591100e+01 1.183434e-01 1.223919e-01 
1.591200e+01 1.188507e-01 1.229091e-01 
1.591300e+01 1.193568e-01 1.234250e-01 
1.591400e+01 1.198617e-01 1.239396e-01 
1.591500e+01 1.203655e-01 1.244531e-01 
1.591600e+01 1.208680e-01 1.249653e-01 
1.591700e+01 1.213693e-01 1.254762e-01 
1.591800e+01 1.218695e-01 1.259859e-01 
1.591900e+01 1.223684e-01 1.264944e-01 
1.592000e+01 1.228661e-01 1.270016e-01 
1.592100e+01 1.233626e-01 1.275075e-01 
1.592200e+01 1.238578e-01 1.280122e-01 
1.592300e+01 1.243518e-01 1.285156e-01 
1.592400e+01 1.248446e-01 1.290178e-01 
1.592500e+01 1.253362e-01 1.295186e-01 
1.592600e+01 1.258265e-01 1.300182e-01 
1.592700e+01 1.263155e-01 1.305165e-01 
1.592800e+01 1.268033e-01 1.310135e-01 
1.592900e+01 1.272898e-01 1.315092e-01 
1.593000e+01 1.277751e-01 1.320036e-01 
1.593100e+01 1.282591e-01 1.324966e-01 
1.593200e+01 1.287418e-01 1.329884e-01 
1.593300e+01 1.292233e-01 1.334788e-01 
1.593400e+01 1.297034e-01 1.339680e-01 
1.593500e+01 1.301823e-01 1.344558e-01 
1.593600e+01 1.306599e-01 1.349422e-01 
1.593700e+01 1.311362e-01 1.354274e-01 
1.593800e+01 1.316112e-01 1.359111e-01 
1.593900e+01 1.320849e-01 1.363936e-01 
1.594000e+01 1.325572e-01 1.368747e-01 
1.594100e+01 1.330283e-01 1.373544e-01 
1.594200e+01 1.334981e-01 1.378328e-01 
1.594300e+01 1.339665e-01 1.383098e-01 
1.594400e+01 1.344336e-01 1.387854e-01 
1.594500e+01 1.348993e-01 1.392597e-01 
1.594600e+01 1.353638e-01 1.397326e-01 
1.594700e+01 1.358268e-01 1.402041e-01 
1.594800e+01 1.362886e-01 1.406742e-01 
1.594900e+01 1.367490e-01 1.411429e-01 
1.595000e+01 1.372080e-01 1.416103e-01 
1.595100e+01 1.376657e-01 1.420762e-01 
1.595200e+01 1.381220e-01 1.425407e-01 
1.595300e+01 1.385769e-01 1.430039e-01 
1.595400e+01 1.390305e-01 1.434656e-01 
1.595500e+01 1.394827e-01 1.439258e-01 
1.595600e+01 1.399336e-01 1.443847e-01 
1.595700e+01 1.403830e-01 1.448421e-01 
1.595800e+01 1.408310e-01 1.452982e-01 
1.595900e+01 1.412777e-01 1.457527e-01 
1.596000e+01 1.417230e-01 1.462059e-01 
1.596100e+01 1.421668e-01 1.466575e-01 
1.596200e+01 1.426093e-01 1.471078e-01 
1.596300e+01 1.430503e-01 1.475566e-01 
1.596400e+01 1.434900e-01 1.480039e-01 
1.596500e+01 1.439282e-01 1.484498e-01 
1.596600e+01 1.443650e-01 1.488942e-01 
1.596700e+01 1.448004e-01 1.493371e-01 
1.596800e+01 1.452343e-01 1.497786e-01 
1.596900e+01 1.456668e-01 1.502186e-01 
1.597000e+01 1.460979e-01 1.506571e-01 
1.597100e+01 1.465275e-01 1.510941e-01 
1.597200e+01 1.469557e-01 1.515296e-01 
1.597300e+01 1.473824e-01 1.519636e-01 
1.597400e+01 1.478077e-01 1.523962e-01 
1.597500e+01 1.482315e-01 1.528272e-01 
1.597600e+01 1.486539e-01 1.532567e-01 
1.597700e+01 1.490748e-01 1.536847e-01 
1.597800e+01 1.494942e-01 1.541112e-01 
1.597900e+01 1.499122e-01 1.545362e-01 
1.598000e+01 1.503287e-01 1.549597e-01 
1.598100e+01 1.507437e-01 1.553816e-01 
1.598200e+01 1.511572e-01 1.558020e-01 
1.598300e+01 1.515692e-01 1.562209e-01 
1.598400e+01 1.519797e-01 1.566382e-01 
1.598500e+01 1.523888e-01 1.570540e-01 
1.598600e+01 1.527963e-01 1.574682e-01 
1.598700e+01 1.532023e-01 1.578809e-01 
1.598800e+01 1.536069e-01 1.582921e-01 
1.598900e+01 1.540099e-01 1.587017e-01 
1.599000e+01 1.544114e-01 1.591097e-01 
1.599100e+01 1.548114e-01 1.595161e-01 
1.599200e+01 1.552098e-01 1.599210e-01 
1.599300e+01 1.556067e-01 1.603243e-01 
1.599400e+01 1.560022e-01 1.607261e-01 
1.599500e+01 1.563960e-01 1.611262e-01 
1.599600e+01 1.567884e-01 1.615248e-01 
1.599700e+01 1.571792e-01 1.619218e-01 
1.599800e+01 1.575684e-01 1.623172e-01 
1.599900e+01 1.579561e-01 1.627110e-01 
1.600000e+01 1.583423e-01 1.631032e-01 
1.600100e+01 1.587269e-01 1.634938e-01 
1.600200e+01 1.591099e-01 1.638828e-01 
1.600300e+01 1.594914e-01 1.642702e-01 
1.600400e+01 1.598713e-01 1.646560e-01 
1.600500e+01 1.602496e-01 1.650401e-01 
1.600600e+01 1.606264e-01 1.654227e-01 
1.600700e+01 1.610016e-01 1.658036e-01 
1.600800e+01 1.613752e-01 1.661829e-01 
1.600900e+01 1.617473e-01 1.665605e-01 
1.601000e+01 1.621177e-01 1.669366e-01 
1.601100e+01 1.624866e-01 1.673110e-01 
1.601200e+01 1.628538e-01 1.676837e-01 
1.601300e+01 1.632195e-01 1.680548e-01 
1.601400e+01 1.635836e-01 1.684243e-01 
1.601500e+01 1.639461e-01 1.687921e-01 
1.601600e+01 1.643069e-01 1.691582e-01 
1.601700e+01 1.646662e-01 1.695227e-01 
1.601800e+01 1.650239e-01 1.698856e-01 
1.601900e+01 1.653799e-01 1.702467e-01 
1.602000e+01 1.657343e-01 1.706063e-01 
1.602100e+01 1.660871e-01 1.709641e-01 
1.602200e+01 1.664383e-01 1.713203e-01 
1.602300e+01 1.667878e-01 1.716747e-01 
1.602400e+01 1.671357e-01 1.720275e-01 
1.602500e+01 1.674820e-01 1.723787e-01 
1.602600e+01 1.678267e-01 1.727281e-01 
1.602700e+01 1.681697e-01 1.730759e-01 
1.602800e+01 1.685110e-01 1.734219e-01 
1.602900e+01 1.688507e-01 1.737663e-01 
1.603000e+01 1.691888e-01 1.741089e-01 
1.603100e+01 1.695252e-01 1.744499e-01 
1.603200e+01 1.698600e-01 1.747891e-01 
1.603300e+01 1.701931e-01 1.751267e-01 
1.603400e+01 1.705245e-01 1.754625e-01 
1.603500e+01 1.708543e-01 1.757967e-01 
1.603600e+01 1.711824e-01 1.761291e-01 
1.603700e+01 1.715089e-01 1.764597e-01 
1.603800e+01 1.718336e-01 1.767887e-01 
1.603900e+01 1.721567e-01 1.771159e-01 
1.604000e+01 1.724782e-01 1.774415e-01 
1.604100e+01 1.727979e-01 1.777652e-01 
1.604200e+01 1.731159e-01 1.780873e-01 
1.604300e+01 1.734323e-01 1.784076e-01 
1.604400e+01 1.737470e-01 1.787262e-01 
1.604500e+01 1.740600e-01 1.790430e-01 
1.604600e+01 1.743713e-01 1.793581e-01 
1.604700e+01 1.746809e-01 1.796714e-01 
1.604800e+01 1.749888e-01 1.799830e-01 
1.604900e+01 1.752950e-01 1.802928e-01 
1.605000e+01 1.755994e-01 1.806009e-01 
1.605100e+01 1.759022e-01 1.809072e-01 
1.605200e+01 1.762033e-01 1.812117e-01 
1.605300e+01 1.765026e-01 1.815145e-01 
1.605400e+01 1.768003e-01 1.818156e-01 
1.605500e+01 1.770962e-01 1.821148e-01 
1.605600e+01 1.773904e-01 1.824123e-01 
1.605700e+01 1.776829e-01 1.827080e-01 
1.605800e+01 1.779737e-01 1.830019e-01 
1.605900e+01 1.782627e-01 1.832941e-01 
1.606000e+01 1.785500e-01 1.835844e-01 
1.606100e+01 1.788355e-01 1.838730e-01 
1.606200e+01 1.791194e-01 1.841598e-01 
1.606300e+01 1.794015e-01 1.844448e-01 
1.606400e+01 1.796818e-01 1.847280e-01 
1.606500e+01 1.799604e-01 1.850094e-01 
1.606600e+01 1.802373e-01 1.852891e-01 
1.606700e+01 1.805124e-01 1.855669e-01 
1.606800e+01 1.807858e-01 1.858429e-01 
1.606900e+01 1.810574e-01 1.861171e-01 
1.607000e+01 1.813273e-01 1.863895e-01 
1.607100e+01 1.815954e-01 1.866601e-01 
1.607200e+01 1.818617e-01 1.869289e-01 
1.607300e+01 1.821263e-01 1.871959e-01 
1.607400e+01 1.823891e-01 1.874611e-01 
1.607500e+01 1.826502e-01 1.877244e-01 
1.607600e+01 1.829095e-01 1.879859e-01 
1.607700e+01 1.831670e-01 1.882456e-01 
1.607800e+01 1.834228e-01 1.885035e-01 
1.607900e+01 1.836767e-01 1.887596e-01 
1.608000e+01 1.839289e-01 1.890138e-01 
1.608100e+01 1.841794e-01 1.892662e-01 
1.608200e+01 1.844280e-01 1.895168e-01 
1.608300e+01 1.846749e-01 1.897655e-01 
1.608400e+01 1.849200e-01 1.900124e-01 
1.608500e+01 1.851633e-01 1.902575e-01 
1.608600e+01 1.854048e-01 1.905007e-01 
1.608700e+01 1.856445e-01 1.907420e-01 
1.608800e+01 1.858824e-01 1.909816e-01 
1.608900e+01 1.861186e-01 1.912193e-01 
1.609000e+01 1.863529e-01 1.914551e-01 
1.609100e+01 1.865855e-01 1.916891e-01 
1.609200e+01 1.868162e-01 1.919212e-01 
1.609300e+01 1.870452e-01 1.921515e-01 
1.609400e+01 1.872723e-01 1.923799e-01 
1.609500e+01 1.874977e-01 1.926065e-01 
1.609600e+01 1.877212e-01 1.928312e-01 
1.609700e+01 1.879429e-01 1.930540e-01 
1.609800e+01 1.881629e-01 1.932750e-01 
1.609900e+01 1.883810e-01 1.934941e-01 
1.610000e+01 1.885973e-01 1.937114e-01 
1.610100e+01 1.888117e-01 1.939268e-01 
1.610200e+01 1.890244e-01 1.941403e-01 
1.610300e+01 1.892353e-01 1.943519e-01 
1.610400e+01 1.894443e-01 1.945617e-01 
1.610500e+01 1.896515e-01 1.947696e-01 
1.610600e+01 1.898569e-01 1.949756e-01 
1.610700e+01 1.900605e-01 1.951798e-01 
1.610800e+01 1.902622e-01 1.953820e-01 
1.610900e+01 1.904621e-01 1.955824e-01 
1.611000e+01 1.906602e-01 1.957809e-01 
1.611100e+01 1.908565e-01 1.959775e-01 
1.611200e+01 1.910509e-01 1.961723e-01 
1.611300e+01 1.912435e-01 1.963651e-01 
1.611400e+01 1.914343e-01 1.965561e-01 
1.611500e+01 1.916232e-01 1.967452e-01 
1.611600e+01 1.918103e-01 1.969323e-01 
1.611700e+01 1.919955e-01 1.971176e-01 
1.611800e+01 1.921789e-01 1.973010e-01 
1.611900e+01 1.923605e-01 1.974825e-01 
1.612000e+01 1.925402e-01 1.976621e-01 
1.612100e+01 1.927181e-01 1.978398e-01 
1.612200e+01 1.928942e-01 1.980157e-01 
1.612300e+01 1.930684e-01 1.981896e-01 
1.612400e+01 1.932407e-01 1.983616e-01 
1.612500e+01 1.934112e-01 1.985317e-01 
1.612600e+01 1.935799e-01 1.986999e-01 
1.612700e+01 1.937467e-01 1.988662e-01 
1.612800e+01 1.939116e-01 1.990306e-01 
1.612900e+01 1.940747e-01 1.991931e-01 
1.613000e+01 1.942360e-01 1.993536e-01 
1.613100e+01 1.943954e-01 1.995123e-01 
1.613200e+01 1.945529e-01 1.996691e-01 
1.613300e+01 1.947086e-01 1.998239e-01 
1.613400e+01 1.948624e-01 1.999769e-01 
1.613500e+01 1.950144e-01 2.001279e-01 
1.613600e+01 1.951645e-01 2.002770e-01 
1.613700e+01 1.953127e-01 2.004242e-01 
1.613800e+01 1.954591e-01 2.005695e-01 
1.613900e+01 1.956037e-01 2.007128e-01 
1.614000e+01 1.957463e-01 2.008543e-01 
1.614100e+01 1.958871e-01 2.009938e-01 
1.614200e+01 1.960260e-01 2.011314e-01 
1.614300e+01 1.961631e-01 2.012671e-01 
1.614400e+01 1.962983e-01 2.014009e-01 
1.614500e+01 1.964316e-01 2.015327e-01 
1.614600e+01 1.965631e-01 2.016627e-01 
1.614700e+01 1.966927e-01 2.017907e-01 
1.614800e+01 1.968204e-01 2.019167e-01 
1.614900e+01 1.969463e-01 2.020409e-01 
1.615000e+01 1.970703e-01 2.021631e-01 
1.615100e+01 1.971924e-01 2.022834e-01 
1.615200e+01 1.973126e-01 2.024018e-01 
1.615300e+01 1.974310e-01 2.025182e-01 
1.615400e+01 1.975475e-01 2.026328e-01 
1.615500e+01 1.976621e-01 2.027453e-01 
1.615600e+01 1.977749e-01 2.028560e-01 
1.615700e+01 1.978858e-01 2.029647e-01 
1.615800e+01 1.979948e-01 2.030715e-01 
1.615900e+01 1.981019e-01 2.031764e-01 
1.616000e+01 1.982071e-01 2.032794e-01 
1.616100e+01 1.983105e-01 2.033804e-01 
1.616200e+01 1.984120e-01 2.034794e-01 
1.616300e+01 1.985116e-01 2.035766e-01 
1.616400e+01 1.986094e-01 2.036718e-01 
1.616500e+01 1.987052e-01 2.037651e-01 
1.616600e+01 1.987992e-01 2.038564e-01 
1.616700e+01 1.988913e-01 2.039458e-01 
1.616800e+01 1.989815e-01 2.040333e-01 
1.616900e+01 1.990699e-01 2.041189e-01 
1.617000e+01 1.991564e-01 2.042025e-01 
1.617100e+01 1.992409e-01 2.042842e-01 
1.617200e+01 1.993236e-01 2.043639e-01 
1.617300e+01 1.994045e-01 2.044417e-01 
1.617400e+01 1.994834e-01 2.045176e-01 
1.617500e+01 1.995605e-01 2.045915e-01 
1.617600e+01 1.996357e-01 2.046635e-01 
1.617700e+01 1.997090e-01 2.047336e-01 
1.617800e+01 1.997804e-01 2.048017e-01 
1.617900e+01 1.998499e-01 2.048679e-01 
1.618000e+01 1.999176e-01 2.049322e-01 
1.618100e+01 1.999833e-01 2.049945e-01 
1.618200e+01 2.000472e-01 2.050549e-01 
1.618300e+01 2.001092e-01 2.051133e-01 
1.618400e+01 2.001694e-01 2.051698e-01 
1.618500e+01 2.002276e-01 2.052244e-01 
1.618600e+01 2.002840e-01 2.052770e-01 
1.618700e+01 2.003385e-01 2.053277e-01 
1.618800e+01 2.003911e-01 2.053765e-01 
1.618900e+01 2.004418e-01 2.054233e-01 
1.619000e+01 2.004906e-01 2.054682e-01 
1.619100e+01 2.005376e-01 2.055112e-01 
1.619200e+01 2.005827e-01 2.055522e-01 
1.619300e+01 2.006259e-01 2.055913e-01 
1.619400e+01 2.006672e-01 2.056285e-01 
1.619500e+01 2.007066e-01 2.056637e-01 
1.619600e+01 2.007442e-01 2.056970e-01 
1.619700e+01 2.007799e-01 2.057283e-01 
1.619800e+01 2.008137e-01 2.057577e-01 
1.619900e+01 2.008456e-01 2.057852e-01 
1.620000e+01 2.008756e-01 2.058108e-01 
1.620100e+01 2.009038e-01 2.058344e-01 
1.620200e+01 2.009301e-01 2.058561e-01 
1.620300e+01 2.009545e-01 2.058758e-01 
1.620400e+01 2.009770e-01 2.058937e-01 
1.620500e+01 2.009977e-01 2.059096e-01 
1.620600e+01 2.010164e-01 2.059235e-01 
1.620700e+01 2.010333e-01 2.059356e-01 
1.620800e+01 2.010484e-01 2.059457e-01 
1.620900e+01 2.010615e-01 2.059538e-01 
1.621000e+01 2.010728e-01 2.059601e-01 
1.621100e+01 2.010822e-01 2.059644e-01 
1.621200e+01 2.010897e-01 2.059668e-01 
1.621300e+01 2.010954e-01 2.059673e-01 
1.621400e+01 2.010991e-01 2.059658e-01 
1.621500e+01 2.011011e-01 2.059624e-01 
1.621600e+01 2.011011e-01 2.059571e-01 
1.621700e+01 2.010993e-01 2.059499e-01 
1.621800e+01 2.010956e-01 2.059407e-01 
1.621900e+01 2.010900e-01 2.059296e-01 
1.622000e+01 2.010826e-01 2.059166e-01 
1.622100e+01 2.010733e-01 2.059017e-01 
1.622200e+01 2.010621e-01 2.058849e-01 
1.622300e+01 2.010490e-01 2.058661e-01 
1.622400e+01 2.010341e-01 2.058454e-01 
1.622500e+01 2.010174e-01 2.058228e-01 
1.622600e+01 2.009987e-01 2.057983e-01 
1.622700e+01 2.009782e-01 2.057719e-01 
1.622800e+01 2.009559e-01 2.057435e-01 
1.622900e+01 2.009317e-01 2.057133e-01 
1.623000e+01 2.009056e-01 2.056811e-01 
1.623100e+01 2.008777e-01 2.056470e-01 
1.623200e+01 2.008479e-01 2.056110e-01 
1.623300e+01 2.008162e-01 2.055731e-01 
1.623400e+01 2.007827e-01 2.055333e-01 
1.623500e+01 2.007473e-01 2.054916e-01 
1.623600e+01 2.007101e-01 2.054480e-01 
1.623700e+01 2.006711e-01 2.054024e-01 
1.623800e+01 2.006301e-01 2.053550e-01 
1.623900e+01 2.005874e-01 2.053056e-01 
1.624000e+01 2.005427e-01 2.052544e-01 
1.624100e+01 2.004963e-01 2.052012e-01 
1.624200e+01 2.004480e-01 2.051462e-01 
1.624300e+01 2.003978e-01 2.050892e-01 
1.624400e+01 2.003458e-01 2.050304e-01 
1.624500e+01 2.002919e-01 2.049697e-01 
1.624600e+01 2.002362e-01 2.049070e-01 
1.624700e+01 2.001787e-01 2.048425e-01 
1.624800e+01 2.001193e-01 2.047761e-01 
1.624900e+01 2.000581e-01 2.047078e-01 
1.625000e+01 1.999950e-01 2.046376e-01 
1.625100e+01 1.999301e-01 2.045655e-01 
1.625200e+01 1.998634e-01 2.044915e-01 
1.625300e+01 1.997948e-01 2.044156e-01 
1.625400e+01 1.997244e-01 2.043379e-01 
1.625500e+01 1.996522e-01 2.042582e-01 
1.625600e+01 1.995782e-01 2.041767e-01 
1.625700e+01 1.995023e-01 2.040933e-01 
1.625800e+01 1.994246e-01 2.040081e-01 
1.625900e+01 1.993450e-01 2.039209e-01 
1.626000e+01 1.992637e-01 2.038319e-01 
1.626100e+01 1.991805e-01 2.037410e-01 
1.626200e+01 1.990955e-01 2.036482e-01 
1.626300e+01 1.990087e-01 2.035536e-01 
1.626400e+01 1.989200e-01 2.034571e-01 
1.626500e+01 1.988296e-01 2.033587e-01 
1.626600e+01 1.987373e-01 2.032585e-01 
1.626700e+01 1.986432e-01 2.031563e-01 
1.626800e+01 1.985473e-01 2.030524e-01 
1.626900e+01 1.984496e-01 2.029466e-01 
1.627000e+01 1.983501e-01 2.028389e-01 
1.627100e+01 1.982488e-01 2.027293e-01 
1.627200e+01 1.981457e-01 2.026179e-01 
1.627300e+01 1.980407e-01 2.025047e-01 
1.627400e+01 1.979340e-01 2.023896e-01 
1.627500e+01 1.978255e-01 2.022726e-01 
1.627600e+01 1.977151e-01 2.021538e-01 
1.627700e+01 1.976030e-01 2.020332e-01 
1.627800e+01 1.974891e-01 2.019107e-01 
1.627900e+01 1.973734e-01 2.017863e-01 
1.628000e+01 1.972559e-01 2.016602e-01 
1.628100e+01 1.971366e-01 2.015321e-01 
1.628200e+01 1.970155e-01 2.014023e-01 
1.628300e+01 1.968927e-01 2.012706e-01 
1.628400e+01 1.967680e-01 2.011371e-01 
1.628500e+01 1.966416e-01 2.010017e-01 
1.628600e+01 1.965134e-01 2.008646e-01 
1.628700e+01 1.963834e-01 2.007256e-01 
1.628800e+01 1.962517e-01 2.005847e-01 
1.628900e+01 1.961182e-01 2.004421e-01 
1.629000e+01 1.959829e-01 2.002976e-01 
1.629100e+01 1.958458e-01 2.001513e-01 
1.629200e+01 1.957070e-01 2.000032e-01 
1.629300e+01 1.955664e-01 1.998533e-01 
1.629400e+01 1.954240e-01 1.997016e-01 
1.629500e+01 1.952799e-01 1.995480e-01 
1.629600e+01 1.951340e-01 1.993927e-01 
1.629700e+01 1.949864e-01 1.992355e-01 
1.629800e+01 1.948370e-01 1.990766e-01 
1.629900e+01 1.946858e-01 1.989158e-01 
1.630000e+01 1.945330e-01 1.987533e-01 
1.630100e+01 1.943783e-01 1.985889e-01 
1.630200e+01 1.942219e-01 1.984228e-01 
1.630300e+01 1.940638e-01 1.982549e-01 
1.630400e+01 1.939039e-01 1.980851e-01 


==> figs/20251122_174404/lambda_1p00em08/noise_2p0000e-02/seed_998994690/traj_state_down.dat <==
% Time x_recovered0 x_recovered1 x_recovered2 x_true0 x_true1 x_true2 
0.000000e+00 7.391060e-17 -1.650426e-16 -2.928428e-16 7.391060e-17 -1.650426e-16 -2.928428e-16 
1.000000e-02 7.306093e-05 8.430377e-05 2.768334e-06 3.867249e-17 -1.169058e-14 -5.499092e-13 
2.000000e-02 1.466699e-04 1.688721e-04 3.299081e-06 -6.552191e-14 1.746290e-11 7.327415e-10 
3.000000e-02 2.209736e-04 2.539241e-04 1.423697e-06 -4.851083e-13 3.843245e-11 3.259949e-09 
4.000000e-02 2.961188e-04 3.396806e-04 -3.020841e-06 -7.319319e-13 7.955337e-11 1.167103e-08 
5.000000e-02 3.722516e-04 4.263637e-04 -1.019047e-05 9.352212e-13 2.775424e-10 3.575308e-08 
6.000000e-02 4.495181e-04 5.141965e-04 -2.023247e-05 7.472859e-12 8.896993e-10 9.100518e-08 
7.000000e-02 5.280635e-04 6.034028e-04 -3.328397e-05 2.327889e-11 2.301140e-09 1.987598e-07 
8.000000e-02 6.080323e-04 6.942064e-04 -4.947041e-05 5.906391e-11 5.181194e-09 3.893784e-07 
9.000000e-02 6.895681e-04 7.868313e-04 -6.890407e-05 1.328856e-10 1.049611e-08 7.028342e-07 
1.000000e-01 7.728135e-04 8.815007e-04 -9.168259e-05 2.786764e-10 1.975431e-08 1.191089e-06 
1.100000e-01 8.579096e-04 9.784374e-04 -1.178876e-04 5.486131e-10 3.507975e-08 1.919082e-06 
1.200000e-01 9.449962e-04 1.077863e-03 -1.475834e-04 1.013419e-09 5.921707e-08 2.964768e-06 
1.300000e-01 1.034212e-03 1.179997e-03 -1.808153e-04 1.776539e-09 9.577035e-08 4.421130e-06 
1.400000e-01 1.125692e-03 1.285060e-03 -2.176089e-04 2.982709e-09 1.493295e-07 6.397348e-06 
1.500000e-01 1.219573e-03 1.393266e-03 -2.579682e-04 4.834681e-09 2.257510e-07 9.020456e-06 
1.600000e-01 1.315986e-03 1.504831e-03 -3.018751e-04 7.599713e-09 3.322694e-07 1.243612e-05 
1.700000e-01 1.415062e-03 1.619966e-03 -3.492877e-04 1.161421e-08 4.775514e-07 1.680889e-05 
1.800000e-01 1.516928e-03 1.738882e-03 -4.001394e-04 1.731485e-08 6.720427e-07 2.232392e-05 
1.900000e-01 1.621711e-03 1.861784e-03 -4.543381e-04 2.525447e-08 9.281350e-07 2.918767e-05 
2.000000e-01 1.729532e-03 1.988875e-03 -5.117651e-04 3.612896e-08 1.260495e-06 3.762920e-05 
2.100000e-01 1.840512e-03 2.120357e-03 -5.722741e-04 5.078038e-08 1.686102e-06 4.790030e-05 
2.200000e-01 1.954768e-03 2.256425e-03 -6.356906e-04 7.023083e-08 2.224530e-06 6.027629e-05 
2.300000e-01 2.072414e-03 2.397273e-03 -7.018113e-04 9.571632e-08 2.898206e-06 7.505683e-05 
2.400000e-01 2.193561e-03 2.543089e-03 -7.704031e-04 1.287248e-07 3.732772e-06 9.256660e-05 
2.500000e-01 2.318315e-03 2.694059e-03 -8.412028e-04 1.710095e-07 4.757201e-06 1.131556e-04 
2.600000e-01 2.446781e-03 2.850364e-03 -9.139166e-04 2.246164e-07 6.003987e-06 1.371994e-04 
2.700000e-01 2.579059e-03 3.012182e-03 -9.882194e-04 2.919463e-07 7.509505e-06 1.650997e-04 
2.800000e-01 2.715246e-03 3.179685e-03 -1.063755e-03 3.757952e-07 9.314320e-06 1.972845e-04 
2.900000e-01 2.855434e-03 3.353041e-03 -1.140136e-03 4.793844e-07 1.146340e-05 2.342081e-04 
3.000000e-01 2.999713e-03 3.532414e-03 -1.216942e-03 6.063841e-07 1.400625e-05 2.763513e-04 
3.100000e-01 3.148166e-03 3.717964e-03 -1.293722e-03 7.609982e-07 1.699731e-05 3.242215e-04 
3.200000e-01 3.300875e-03 3.909847e-03 -1.369993e-03 9.480122e-07 2.049618e-05 3.783523e-04 
3.300000e-01 3.457916e-03 4.108211e-03 -1.445241e-03 1.172836e-06 2.456798e-05 4.393031e-04 
3.400000e-01 3.619361e-03 4.313203e-03 -1.518919e-03 1.441527e-06 2.928336e-05 5.076595e-04 
3.500000e-01 3.785278e-03 4.524965e-03 -1.590451e-03 1.760897e-06 3.471891e-05 5.840325e-04 
3.600000e-01 3.955730e-03 4.743631e-03 -1.659228e-03 2.138569e-06 4.095741e-05 6.690578e-04 
3.700000e-01 4.130775e-03 4.969334e-03 -1.724615e-03 2.583024e-06 4.808810e-05 7.633954e-04 
3.800000e-01 4.310469e-03 5.202201e-03 -1.785942e-03 3.103635e-06 5.620675e-05 8.677290e-04 
3.900000e-01 4.494859e-03 5.442354e-03 -1.842515e-03 3.710787e-06 6.541600e-05 9.827654e-04 
4.000000e-01 4.683992e-03 5.689912e-03 -1.893610e-03 4.415943e-06 7.582559e-05 1.109233e-03 
4.100000e-01 4.877907e-03 5.944986e-03 -1.938477e-03 5.231696e-06 8.755257e-05 1.247882e-03 
4.200000e-01 5.076638e-03 6.207685e-03 -1.976337e-03 6.171812e-06 1.007214e-04 1.399482e-03 
4.300000e-01 5.280218e-03 6.478114e-03 -2.006390e-03 7.251361e-06 1.154641e-04 1.564822e-03 
4.400000e-01 5.488670e-03 6.756372e-03 -2.027810e-03 8.486793e-06 1.319207e-04 1.744708e-03 
4.500000e-01 5.702015e-03 7.042554e-03 -2.039748e-03 9.895991e-06 1.502392e-04 1.939964e-03 
4.600000e-01 5.920271e-03 7.336751e-03 -2.041336e-03 1.149831e-05 1.705755e-04 2.151426e-03 
4.700000e-01 6.143446e-03 7.639048e-03 -2.031683e-03 1.331476e-05 1.930939e-04 2.379947e-03 
4.800000e-01 6.371548e-03 7.949528e-03 -2.009882e-03 1.536803e-05 2.179671e-04 2.626390e-03 
4.900000e-01 6.604577e-03 8.268269e-03 -1.975010e-03 1.768257e-05 2.453761e-04 2.891630e-03 
5.000000e-01 6.842529e-03 8.595345e-03 -1.926126e-03 2.028465e-05 2.755107e-04 3.176548e-03 
5.100000e-01 7.085397e-03 8.930825e-03 -1.862278e-03 2.320251e-05 3.085689e-04 3.482034e-03 
5.200000e-01 7.333167e-03 9.274775e-03 -1.782503e-03 2.646645e-05 3.447577e-04 3.808984e-03 
5.300000e-01 7.585820e-03 9.627256e-03 -1.685826e-03 3.010883e-05 3.842925e-04 4.158295e-03 
5.400000e-01 7.843334e-03 9.988327e-03 -1.571266e-03 3.416421e-05 4.273976e-04 4.530867e-03 
5.500000e-01 8.105681e-03 1.035804e-02 -1.437837e-03 3.866944e-05 4.743056e-04 4.927597e-03 
5.600000e-01 8.372829e-03 1.073645e-02 -1.284548e-03 4.366379e-05 5.252580e-04 5.349381e-03 
5.700000e-01 8.644742e-03 1.112360e-02 -1.110407e-03 4.918893e-05 5.805047e-04 5.797110e-03 
5.800000e-01 8.921377e-03 1.151953e-02 -9.144233e-04 5.528906e-05 6.403039e-04 6.271667e-03 
5.900000e-01 9.202690e-03 1.192429e-02 -6.956094e-04 6.201105e-05 7.049225e-04 6.773926e-03 
6.000000e-01 9.488630e-03 1.233790e-02 -4.529825e-04 6.940449e-05 7.746352e-04 7.304748e-03 
6.100000e-01 9.779144e-03 1.276041e-02 -1.855679e-04 7.752170e-05 8.497250e-04 7.864982e-03 
6.200000e-01 1.007417e-02 1.319184e-02 1.075994e-04 8.641788e-05 9.304826e-04 8.455459e-03 
6.300000e-01 1.037365e-02 1.363222e-02 4.274715e-04 9.615122e-05 1.017207e-03 9.076994e-03 
6.400000e-01 1.067752e-02 1.408157e-02 7.749862e-04 1.067829e-04 1.110203e-03 9.730375e-03 
6.500000e-01 1.098570e-02 1.453990e-02 1.151063e-03 1.183772e-04 1.209784e-03 1.041637e-02 
6.600000e-01 1.129812e-02 1.500724e-02 1.556604e-03 1.310016e-04 1.316270e-03 1.113573e-02 
6.700000e-01 1.161471e-02 1.548360e-02 1.992485e-03 1.447267e-04 1.429988e-03 1.188916e-02 
6.800000e-01 1.193538e-02 1.596899e-02 2.459560e-03 1.596266e-04 1.551271e-03 1.267734e-02 
6.900000e-01 1.226004e-02 1.646341e-02 2.958656e-03 1.757785e-04 1.680456e-03 1.350093e-02 
7.000000e-01 1.258862e-02 1.696687e-02 3.490569e-03 1.932632e-04 1.817889e-03 1.436053e-02 
7.100000e-01 1.292101e-02 1.747937e-02 4.056062e-03 2.121649e-04 1.963919e-03 1.525673e-02 
7.200000e-01 1.325713e-02 1.800089e-02 4.655865e-03 2.325714e-04 2.118899e-03 1.619005e-02 
7.300000e-01 1.359688e-02 1.853145e-02 5.290670e-03 2.545740e-04 2.283189e-03 1.716099e-02 
7.400000e-01 1.394016e-02 1.907101e-02 5.961128e-03 2.782674e-04 2.457149e-03 1.817000e-02 
7.500000e-01 1.428686e-02 1.961958e-02 6.667850e-03 3.037504e-04 2.641146e-03 1.921747e-02 
7.600000e-01 1.463688e-02 2.017713e-02 7.411402e-03 3.311250e-04 2.835547e-03 2.030376e-02 
7.700000e-01 1.499012e-02 2.074365e-02 8.192302e-03 3.604973e-04 3.040722e-03 2.142915e-02 
7.800000e-01 1.534646e-02 2.131910e-02 9.011020e-03 3.919766e-04 3.257044e-03 2.259389e-02 
7.900000e-01 1.570580e-02 2.190346e-02 9.867973e-03 4.256765e-04 3.484885e-03 2.379816e-02 
8.000000e-01 1.606802e-02 2.249669e-02 1.076353e-02 4.617140e-04 3.724618e-03 2.504210e-02 
8.100000e-01 1.643301e-02 2.309876e-02 1.169799e-02 5.002098e-04 3.976617e-03 2.632576e-02 
8.200000e-01 1.680066e-02 2.370963e-02 1.267161e-02 5.412884e-04 4.241253e-03 2.764915e-02 
8.300000e-01 1.717084e-02 2.432925e-02 1.368457e-02 5.850782e-04 4.518897e-03 2.901220e-02 
8.400000e-01 1.754343e-02 2.495757e-02 1.473702e-02 6.317110e-04 4.809918e-03 3.041479e-02 
8.500000e-01 1.791833e-02 2.559454e-02 1.582900e-02 6.813223e-04 5.114680e-03 3.185672e-02 
8.600000e-01 1.829540e-02 2.624010e-02 1.696053e-02 7.340515e-04 5.433545e-03 3.333771e-02 
8.700000e-01 1.867454e-02 2.689418e-02 1.813152e-02 7.900414e-04 5.766871e-03 3.485744e-02 
8.800000e-01 1.905561e-02 2.755671e-02 1.934184e-02 8.494384e-04 6.115010e-03 3.641548e-02 
8.900000e-01 1.943849e-02 2.822762e-02 2.059129e-02 9.123922e-04 6.478306e-03 3.801136e-02 
9.000000e-01 1.982308e-02 2.890683e-02 2.187958e-02 9.790561e-04 6.857101e-03 3.964450e-02 
9.100000e-01 2.020923e-02 2.959424e-02 2.320635e-02 1.049587e-03 7.251724e-03 4.131427e-02 
9.200000e-01 2.059684e-02 3.028977e-02 2.457118e-02 1.124144e-03 7.662501e-03 4.301995e-02 
9.300000e-01 2.098579e-02 3.099332e-02 2.597356e-02 1.202892e-03 8.089744e-03 4.476075e-02 
9.400000e-01 2.137594e-02 3.170478e-02 2.741291e-02 1.285995e-03 8.533757e-03 4.653578e-02 
9.500000e-01 2.176718e-02 3.242403e-02 2.888857e-02 1.373624e-03 8.994835e-03 4.834409e-02 
9.600000e-01 2.215940e-02 3.315096e-02 3.039979e-02 1.465950e-03 9.473259e-03 5.018465e-02 
9.700000e-01 2.255248e-02 3.388545e-02 3.194576e-02 1.563148e-03 9.969297e-03 5.205632e-02 
9.800000e-01 2.294629e-02 3.462734e-02 3.352557e-02 1.665395e-03 1.048320e-02 5.395791e-02 
9.900000e-01 2.334072e-02 3.537651e-02 3.513826e-02 1.772872e-03 1.101522e-02 5.588814e-02 
1.000000e+00 2.373567e-02 3.613279e-02 3.678275e-02 1.885761e-03 1.156558e-02 5.784563e-02 
1.010000e+00 2.413101e-02 3.689604e-02 3.845791e-02 2.004246e-03 1.213449e-02 5.982894e-02 
1.020000e+00 2.452663e-02 3.766607e-02 4.016251e-02 2.128513e-03 1.272214e-02 6.183654e-02 
1.030000e+00 2.492243e-02 3.844272e-02 4.189525e-02 2.258752e-03 1.332871e-02 6.386682e-02 
1.040000e+00 2.531830e-02 3.922579e-02 4.365475e-02 2.395151e-03 1.395435e-02 6.591807e-02 
1.050000e+00 2.571413e-02 4.001508e-02 4.543954e-02 2.537903e-03 1.459921e-02 6.798854e-02 
1.060000e+00 2.610982e-02 4.081040e-02 4.724807e-02 2.687199e-03 1.526340e-02 7.007636e-02 
1.070000e+00 2.650527e-02 4.161152e-02 4.907873e-02 2.843235e-03 1.594702e-02 7.217960e-02 
1.080000e+00 2.690038e-02 4.241821e-02 5.092981e-02 3.006205e-03 1.665015e-02 7.429625e-02 
1.090000e+00 2.729506e-02 4.323023e-02 5.279953e-02 3.176303e-03 1.737283e-02 7.642423e-02 
1.100000e+00 2.768920e-02 4.404734e-02 5.468603e-02 3.353727e-03 1.811511e-02 7.856137e-02 
1.110000e+00 2.808272e-02 4.486927e-02 5.658739e-02 3.538671e-03 1.887699e-02 8.070544e-02 
1.120000e+00 2.847553e-02 4.569574e-02 5.850160e-02 3.731332e-03 1.965844e-02 8.285412e-02 
1.130000e+00 2.886754e-02 4.652648e-02 6.042658e-02 3.931905e-03 2.045942e-02 8.500505e-02 
1.140000e+00 2.925867e-02 4.736117e-02 6.236018e-02 4.140585e-03 2.127987e-02 8.715578e-02 
1.150000e+00 2.964885e-02 4.819952e-02 6.430020e-02 4.357567e-03 2.211969e-02 8.930379e-02 
1.160000e+00 3.003798e-02 4.904120e-02 6.624434e-02 4.583043e-03 2.297875e-02 9.144650e-02 
1.170000e+00 3.042601e-02 4.988586e-02 6.819026e-02 4.817206e-03 2.385690e-02 9.358129e-02 
1.180000e+00 3.081285e-02 5.073317e-02 7.013554e-02 5.060244e-03 2.475397e-02 9.570546e-02 
1.190000e+00 3.119844e-02 5.158275e-02 7.207772e-02 5.312347e-03 2.566973e-02 9.781625e-02 
1.200000e+00 3.158271e-02 5.243423e-02 7.401427e-02 5.573700e-03 2.660396e-02 9.991085e-02 
1.210000e+00 3.196560e-02 5.328721e-02 7.594260e-02 5.844487e-03 2.755638e-02 1.019864e-01 
1.220000e+00 3.234705e-02 5.414129e-02 7.786008e-02 6.124888e-03 2.852669e-02 1.040400e-01 
1.230000e+00 3.272701e-02 5.499606e-02 7.976402e-02 6.415080e-03 2.951457e-02 1.060688e-01 
1.240000e+00 3.310541e-02 5.585106e-02 8.165169e-02 6.715236e-03 3.051964e-02 1.080696e-01 
1.250000e+00 3.348222e-02 5.670586e-02 8.352032e-02 7.025528e-03 3.154152e-02 1.100396e-01 
1.260000e+00 3.385738e-02 5.755999e-02 8.536708e-02 7.346121e-03 3.257978e-02 1.119756e-01 
1.270000e+00 3.423086e-02 5.841296e-02 8.718914e-02 7.677177e-03 3.363395e-02 1.138745e-01 
1.280000e+00 3.460260e-02 5.926429e-02 8.898359e-02 8.018852e-03 3.470355e-02 1.157332e-01 
1.290000e+00 3.497256e-02 6.011346e-02 9.074753e-02 8.371298e-03 3.578806e-02 1.175487e-01 
1.300000e+00 3.534073e-02 6.095996e-02 9.247801e-02 8.734661e-03 3.688691e-02 1.193176e-01 
1.310000e+00 3.570705e-02 6.180323e-02 9.417208e-02 9.109082e-03 3.799951e-02 1.210369e-01 
1.320000e+00 3.607151e-02 6.264272e-02 9.582674e-02 9.494695e-03 3.912525e-02 1.227034e-01 
1.330000e+00 3.643407e-02 6.347787e-02 9.743900e-02 9.891628e-03 4.026346e-02 1.243139e-01 
1.340000e+00 3.679471e-02 6.430808e-02 9.900585e-02 1.030000e-02 4.141346e-02 1.258651e-01 
1.350000e+00 3.715341e-02 6.513276e-02 1.005243e-01 1.071993e-02 4.257452e-02 1.273539e-01 
1.360000e+00 3.751014e-02 6.595129e-02 1.019913e-01 1.115153e-02 4.374588e-02 1.287772e-01 
1.370000e+00 3.786490e-02 6.676304e-02 1.034038e-01 1.159488e-02 4.492676e-02 1.301316e-01 
1.380000e+00 3.821766e-02 6.756736e-02 1.047589e-01 1.205009e-02 4.611634e-02 1.314142e-01 
1.390000e+00 3.856842e-02 6.836360e-02 1.060535e-01 1.251724e-02 4.731375e-02 1.326217e-01 
1.400000e+00 3.891715e-02 6.915107e-02 1.072847e-01 1.299639e-02 4.851813e-02 1.337510e-01 
1.410000e+00 3.926386e-02 6.992909e-02 1.084494e-01 1.348762e-02 4.972854e-02 1.347991e-01 
1.420000e+00 3.960853e-02 7.069696e-02 1.095449e-01 1.399098e-02 5.094404e-02 1.357629e-01 
1.430000e+00 3.995116e-02 7.145396e-02 1.105680e-01 1.450651e-02 5.216364e-02 1.366394e-01 
1.440000e+00 4.029175e-02 7.219935e-02 1.115160e-01 1.503426e-02 5.338635e-02 1.374257e-01 
1.450000e+00 4.063029e-02 7.293241e-02 1.123861e-01 1.557425e-02 5.461112e-02 1.381187e-01 
1.460000e+00 4.096678e-02 7.365236e-02 1.131753e-01 1.612649e-02 5.583688e-02 1.387157e-01 
1.470000e+00 4.130122e-02 7.435844e-02 1.138811e-01 1.669098e-02 5.706253e-02 1.392139e-01 
1.480000e+00 4.163361e-02 7.504988e-02 1.145006e-01 1.726773e-02 5.828696e-02 1.396105e-01 
1.490000e+00 4.196396e-02 7.572587e-02 1.150312e-01 1.785672e-02 5.950900e-02 1.399029e-01 
1.500000e+00 4.229226e-02 7.638563e-02 1.154703e-01 1.845790e-02 6.072749e-02 1.400884e-01 
1.510000e+00 4.261851e-02 7.702833e-02 1.158154e-01 1.907125e-02 6.194121e-02 1.401645e-01 
1.520000e+00 4.294273e-02 7.765314e-02 1.160641e-01 1.969671e-02 6.314894e-02 1.401288e-01 
1.530000e+00 4.326491e-02 7.825925e-02 1.162140e-01 2.033420e-02 6.434943e-02 1.399789e-01 
1.540000e+00 4.358505e-02 7.884580e-02 1.162627e-01 2.098367e-02 6.554140e-02 1.397126e-01 
1.550000e+00 4.390317e-02 7.941195e-02 1.162081e-01 2.164500e-02 6.672357e-02 1.393277e-01 
1.560000e+00 4.421925e-02 7.995684e-02 1.160480e-01 2.231810e-02 6.789461e-02 1.388221e-01 
1.570000e+00 4.453331e-02 8.047961e-02 1.157803e-01 2.300285e-02 6.905320e-02 1.381939e-01 
1.580000e+00 4.484534e-02 8.097937e-02 1.154031e-01 2.369912e-02 7.019798e-02 1.374411e-01 
1.590000e+00 4.515535e-02 8.145527e-02 1.149147e-01 2.440676e-02 7.132758e-02 1.365621e-01 
1.600000e+00 4.546332e-02 8.190642e-02 1.143131e-01 2.512562e-02 7.244063e-02 1.355553e-01 
1.610000e+00 4.576927e-02 8.233193e-02 1.135968e-01 2.585551e-02 7.353571e-02 1.344190e-01 
1.620000e+00 4.607319e-02 8.273091e-02 1.127642e-01 2.659626e-02 7.461142e-02 1.331520e-01 
1.630000e+00 4.637507e-02 8.310248e-02 1.118139e-01 2.734767e-02 7.566635e-02 1.317530e-01 
1.640000e+00 4.667490e-02 8.344575e-02 1.107446e-01 2.810952e-02 7.669905e-02 1.302208e-01 
1.650000e+00 4.697268e-02 8.375982e-02 1.095552e-01 2.888157e-02 7.770809e-02 1.285544e-01 
1.660000e+00 4.726840e-02 8.404380e-02 1.082445e-01 2.966360e-02 7.869202e-02 1.267530e-01 
1.670000e+00 4.756203e-02 8.429680e-02 1.068116e-01 3.045533e-02 7.964940e-02 1.248159e-01 
1.680000e+00 4.785358e-02 8.451793e-02 1.052558e-01 3.125649e-02 8.057875e-02 1.227425e-01 
1.690000e+00 4.814301e-02 8.470632e-02 1.035763e-01 3.206680e-02 8.147863e-02 1.205323e-01 
1.700000e+00 4.843031e-02 8.486106e-02 1.017726e-01 3.288596e-02 8.234757e-02 1.181851e-01 
1.710000e+00 4.871546e-02 8.498131e-02 9.984440e-02 3.371365e-02 8.318413e-02 1.157008e-01 
1.720000e+00 4.899842e-02 8.506617e-02 9.779133e-02 3.454953e-02 8.398683e-02 1.130794e-01 
1.730000e+00 4.927917e-02 8.511480e-02 9.561330e-02 3.539326e-02 8.475424e-02 1.103211e-01 
1.740000e+00 4.955767e-02 8.512633e-02 9.331036e-02 3.624449e-02 8.548491e-02 1.074262e-01 
1.750000e+00 4.983388e-02 8.509993e-02 9.088267e-02 3.710284e-02 8.617740e-02 1.043952e-01 
1.760000e+00 5.010777e-02 8.503475e-02 8.833055e-02 3.796791e-02 8.683028e-02 1.012288e-01 
1.770000e+00 5.037929e-02 8.492999e-02 8.565450e-02 3.883930e-02 8.744215e-02 9.792774e-02 
1.780000e+00 5.064839e-02 8.478483e-02 8.285512e-02 3.971661e-02 8.801159e-02 9.449310e-02 
1.790000e+00 5.091501e-02 8.459847e-02 7.993319e-02 4.059939e-02 8.853722e-02 9.092600e-02 
1.800000e+00 5.117911e-02 8.437013e-02 7.688965e-02 4.148720e-02 8.901767e-02 8.722776e-02 
1.810000e+00 5.144062e-02 8.409906e-02 7.372558e-02 4.237959e-02 8.945158e-02 8.339985e-02 
1.820000e+00 5.169948e-02 8.378450e-02 7.044221e-02 4.327608e-02 8.983763e-02 7.944393e-02 
1.830000e+00 5.195561e-02 8.342572e-02 6.704095e-02 4.417618e-02 9.017450e-02 7.536181e-02 
1.840000e+00 5.220894e-02 8.302203e-02 6.352333e-02 4.507940e-02 9.046092e-02 7.115547e-02 
1.850000e+00 5.245939e-02 8.257272e-02 5.989106e-02 4.598522e-02 9.069561e-02 6.682705e-02 
1.860000e+00 5.270688e-02 8.207713e-02 5.614600e-02 4.689313e-02 9.087735e-02 6.237887e-02 
1.870000e+00 5.295132e-02 8.153463e-02 5.229015e-02 4.780259e-02 9.100493e-02 5.781341e-02 
1.880000e+00 5.319262e-02 8.094458e-02 4.832569e-02 4.871305e-02 9.107718e-02 5.313329e-02 
1.890000e+00 5.343067e-02 8.030641e-02 4.425492e-02 4.962395e-02 9.109296e-02 4.834133e-02 
1.900000e+00 5.366537e-02 7.961953e-02 4.008033e-02 5.053471e-02 9.105116e-02 4.344048e-02 
1.910000e+00 5.389663e-02 7.888341e-02 3.580452e-02 5.144477e-02 9.095072e-02 3.843386e-02 
1.920000e+00 5.412431e-02 7.809755e-02 3.143026e-02 5.235353e-02 9.079061e-02 3.332475e-02 
1.930000e+00 5.434831e-02 7.726145e-02 2.696048e-02 5.326038e-02 9.056983e-02 2.811658e-02 
1.940000e+00 5.456850e-02 7.637467e-02 2.239822e-02 5.416472e-02 9.028742e-02 2.281293e-02 
1.950000e+00 5.478475e-02 7.543679e-02 1.774669e-02 5.506592e-02 8.994249e-02 1.741755e-02 
1.960000e+00 5.499693e-02 7.444742e-02 1.300923e-02 5.596336e-02 8.953417e-02 1.193430e-02 
1.970000e+00 5.520491e-02 7.340622e-02 8.189325e-03 5.685639e-02 8.906165e-02 6.367227e-03 
1.980000e+00 5.540853e-02 7.231287e-02 3.290587e-03 5.774438e-02 8.852414e-02 7.204851e-04 
1.990000e+00 5.560765e-02 7.116707e-02 -1.683236e-03 5.862666e-02 8.792094e-02 -5.001619e-03 
2.000000e+00 5.580211e-02 6.996861e-02 -6.728266e-03 5.950257e-02 8.725136e-02 -1.079465e-02 
2.010000e+00 5.599177e-02 6.871725e-02 -1.184050e-02 6.037146e-02 8.651480e-02 -1.665403e-02 
2.020000e+00 5.617645e-02 6.741285e-02 -1.701582e-02 6.123264e-02 8.571067e-02 -2.257507e-02 
2.030000e+00 5.635599e-02 6.605527e-02 -2.224997e-02 6.208545e-02 8.483848e-02 -2.855296e-02 
2.040000e+00 5.653022e-02 6.464443e-02 -2.753861e-02 6.292919e-02 8.389776e-02 -3.458276e-02 
2.050000e+00 5.669896e-02 6.318027e-02 -3.287726e-02 6.376317e-02 8.288812e-02 -4.065942e-02 
2.060000e+00 5.686203e-02 6.166281e-02 -3.826134e-02 6.458672e-02 8.180921e-02 -4.677779e-02 
2.070000e+00 5.701924e-02 6.009207e-02 -4.368619e-02 6.539912e-02 8.066074e-02 -5.293262e-02 
2.080000e+00 5.717040e-02 5.846814e-02 -4.914703e-02 6.619970e-02 7.944251e-02 -5.911854e-02 
2.090000e+00 5.731533e-02 5.679114e-02 -5.463900e-02 6.698774e-02 7.815433e-02 -6.533012e-02 
2.100000e+00 5.745383e-02 5.506126e-02 -6.015713e-02 6.776255e-02 7.679613e-02 -7.156180e-02 
2.110000e+00 5.758569e-02 5.327871e-02 -6.569641e-02 6.852343e-02 7.536785e-02 -7.780799e-02 
2.120000e+00 5.771070e-02 5.144375e-02 -7.125172e-02 6.926968e-02 7.386952e-02 -8.406299e-02 
2.130000e+00 5.782867e-02 4.955669e-02 -7.681787e-02 7.000059e-02 7.230123e-02 -9.032103e-02 
2.140000e+00 5.793938e-02 4.761789e-02 -8.238962e-02 7.071547e-02 7.066315e-02 -9.657629e-02 
2.150000e+00 5.804262e-02 4.562776e-02 -8.796165e-02 7.141362e-02 6.895548e-02 -1.028229e-01 
2.160000e+00 5.813816e-02 4.358675e-02 -9.352860e-02 7.209435e-02 6.717852e-02 -1.090549e-01 
2.170000e+00 5.822579e-02 4.149536e-02 -9.908507e-02 7.275696e-02 6.533263e-02 -1.152663e-01 
2.180000e+00 5.830529e-02 3.935414e-02 -1.046256e-01 7.340077e-02 6.341821e-02 -1.214512e-01 
2.190000e+00 5.837644e-02 3.716370e-02 -1.101447e-01 7.402510e-02 6.143576e-02 -1.276034e-01 
2.200000e+00 5.843899e-02 3.492467e-02 -1.156368e-01 7.462926e-02 5.938584e-02 -1.337169e-01 
2.210000e+00 5.849274e-02 3.263775e-02 -1.210964e-01 7.521259e-02 5.726906e-02 -1.397856e-01 
2.220000e+00 5.853744e-02 3.030369e-02 -1.265179e-01 7.577442e-02 5.508611e-02 -1.458034e-01 
2.230000e+00 5.857287e-02 2.792329e-02 -1.318958e-01 7.631409e-02 5.283777e-02 -1.517642e-01 
2.240000e+00 5.859879e-02 2.549739e-02 -1.372244e-01 7.683096e-02 5.052484e-02 -1.576618e-01 
2.250000e+00 5.861497e-02 2.302687e-02 -1.424983e-01 7.732438e-02 4.814822e-02 -1.634903e-01 
2.260000e+00 5.862118e-02 2.051270e-02 -1.477117e-01 7.779372e-02 4.570887e-02 -1.692435e-01 
2.270000e+00 5.861719e-02 1.795584e-02 -1.528592e-01 7.823835e-02 4.320783e-02 -1.749154e-01 
2.280000e+00 5.860275e-02 1.535735e-02 -1.579352e-01 7.865767e-02 4.064617e-02 -1.804999e-01 
2.290000e+00 5.857764e-02 1.271831e-02 -1.629342e-01 7.905108e-02 3.802507e-02 -1.859911e-01 
2.300000e+00 5.854162e-02 1.003985e-02 -1.678507e-01 7.941798e-02 3.534575e-02 -1.913830e-01 
2.310000e+00 5.849446e-02 7.323159e-03 -1.726793e-01 7.975780e-02 3.260950e-02 -1.966697e-01 
2.320000e+00 5.843593e-02 4.569465e-03 -1.774146e-01 8.006998e-02 2.981766e-02 -2.018455e-01 
2.330000e+00 5.836580e-02 1.780042e-03 -1.820513e-01 8.035397e-02 2.697167e-02 -2.069046e-01 
2.340000e+00 5.828384e-02 -1.043790e-03 -1.865841e-01 8.060924e-02 2.407300e-02 -2.118412e-01 
2.350000e+00 5.818982e-02 -3.900663e-03 -1.910077e-01 8.083526e-02 2.112318e-02 -2.166498e-01 
2.360000e+00 5.808352e-02 -6.789167e-03 -1.953172e-01 8.103154e-02 1.812384e-02 -2.213249e-01 
2.370000e+00 5.796473e-02 -9.707848e-03 -1.995073e-01 8.119758e-02 1.507662e-02 -2.258610e-01 
2.380000e+00 5.783321e-02 -1.265521e-02 -2.035732e-01 8.133292e-02 1.198325e-02 -2.302528e-01 
2.390000e+00 5.768876e-02 -1.562971e-02 -2.075099e-01 8.143710e-02 8.845508e-03 -2.344952e-01 
2.400000e+00 5.753117e-02 -1.862978e-02 -2.113127e-01 8.150969e-02 5.665226e-03 -2.385830e-01 
2.410000e+00 5.736022e-02 -2.165379e-02 -2.149770e-01 8.155027e-02 2.444293e-03 -2.425112e-01 
2.420000e+00 5.717571e-02 -2.470008e-02 -2.184981e-01 8.155844e-02 -8.153481e-04 -2.462751e-01 
2.430000e+00 5.697745e-02 -2.776696e-02 -2.218717e-01 8.153384e-02 -4.111704e-03 -2.498698e-01 
2.440000e+00 5.676524e-02 -3.085269e-02 -2.250933e-01 8.147609e-02 -7.442731e-03 -2.532909e-01 
2.450000e+00 5.653888e-02 -3.395551e-02 -2.281589e-01 8.138487e-02 -1.080634e-02 -2.565338e-01 
2.460000e+00 5.629820e-02 -3.707362e-02 -2.310644e-01 8.125987e-02 -1.420038e-02 -2.595944e-01 
2.470000e+00 5.604302e-02 -4.020517e-02 -2.338058e-01 8.110077e-02 -1.762269e-02 -2.624685e-01 
2.480000e+00 5.577316e-02 -4.334830e-02 -2.363794e-01 8.090732e-02 -2.107102e-02 -2.651522e-01 
2.490000e+00 5.548846e-02 -4.650112e-02 -2.387816e-01 8.067927e-02 -2.454311e-02 -2.676416e-01 
2.500000e+00 5.518875e-02 -4.966169e-02 -2.410088e-01 8.041639e-02 -2.803666e-02 -2.699332e-01 
2.510000e+00 5.487389e-02 -5.282807e-02 -2.430579e-01 8.011848e-02 -3.154932e-02 -2.720236e-01 
2.520000e+00 5.454372e-02 -5.599827e-02 -2.449256e-01 7.978535e-02 -3.507871e-02 -2.739095e-01 
2.530000e+00 5.419811e-02 -5.917029e-02 -2.466091e-01 7.941685e-02 -3.862241e-02 -2.755879e-01 
2.540000e+00 5.383693e-02 -6.234211e-02 -2.481054e-01 7.901286e-02 -4.217798e-02 -2.770558e-01 
2.550000e+00 5.346005e-02 -6.551168e-02 -2.494120e-01 7.857326e-02 -4.574295e-02 -2.783107e-01 
2.560000e+00 5.306736e-02 -6.867693e-02 -2.505265e-01 7.809798e-02 -4.931482e-02 -2.793500e-01 
2.570000e+00 5.265874e-02 -7.183579e-02 -2.514465e-01 7.758695e-02 -5.289107e-02 -2.801716e-01 
2.580000e+00 5.223411e-02 -7.498614e-02 -2.521701e-01 7.704015e-02 -5.646914e-02 -2.807733e-01 
2.590000e+00 5.179338e-02 -7.812589e-02 -2.526953e-01 7.645757e-02 -6.004648e-02 -2.811534e-01 
2.600000e+00 5.133645e-02 -8.125291e-02 -2.530205e-01 7.583923e-02 -6.362050e-02 -2.813102e-01 
2.610000e+00 5.086326e-02 -8.436505e-02 -2.531442e-01 7.518518e-02 -6.718860e-02 -2.812423e-01 
2.620000e+00 5.037375e-02 -8.746019e-02 -2.530651e-01 7.449549e-02 -7.074818e-02 -2.809486e-01 
2.630000e+00 4.986787e-02 -9.053617e-02 -2.527821e-01 7.377026e-02 -7.429661e-02 -2.804280e-01 
2.640000e+00 4.934557e-02 -9.359083e-02 -2.522945e-01 7.300960e-02 -7.783126e-02 -2.796799e-01 
2.650000e+00 4.880682e-02 -9.662203e-02 -2.516014e-01 7.221368e-02 -8.134952e-02 -2.787038e-01 
2.660000e+00 4.825160e-02 -9.962760e-02 -2.507025e-01 7.138268e-02 -8.484874e-02 -2.774993e-01 
2.670000e+00 4.767990e-02 -1.026054e-01 -2.495975e-01 7.051678e-02 -8.832628e-02 -2.760665e-01 
2.680000e+00 4.709172e-02 -1.055533e-01 -2.482863e-01 6.961623e-02 -9.177952e-02 -2.744055e-01 
2.690000e+00 4.648706e-02 -1.084691e-01 -2.467692e-01 6.868128e-02 -9.520584e-02 -2.725167e-01 
2.700000e+00 4.586595e-02 -1.113506e-01 -2.450465e-01 6.771221e-02 -9.860261e-02 -2.704008e-01 
2.710000e+00 4.522842e-02 -1.141959e-01 -2.431189e-01 6.670934e-02 -1.019672e-01 -2.680588e-01 
2.720000e+00 4.457451e-02 -1.170027e-01 -2.409871e-01 6.567298e-02 -1.052971e-01 -2.654916e-01 
2.730000e+00 4.390427e-02 -1.197689e-01 -2.386522e-01 6.460352e-02 -1.085897e-01 -2.627006e-01 
2.740000e+00 4.321778e-02 -1.224925e-01 -2.361154e-01 6.350132e-02 -1.118423e-01 -2.596875e-01 
2.750000e+00 4.251510e-02 -1.251714e-01 -2.333781e-01 6.236681e-02 -1.150526e-01 -2.564540e-01 
2.760000e+00 4.179633e-02 -1.278035e-01 -2.304421e-01 6.120042e-02 -1.182179e-01 -2.530022e-01 
2.770000e+00 4.106157e-02 -1.303868e-01 -2.273091e-01 6.000261e-02 -1.213358e-01 -2.493343e-01 
2.780000e+00 4.031092e-02 -1.329193e-01 -2.239813e-01 5.877387e-02 -1.244039e-01 -2.454528e-01 
2.790000e+00 3.954451e-02 -1.353991e-01 -2.204610e-01 5.751471e-02 -1.274196e-01 -2.413605e-01 
2.800000e+00 3.876247e-02 -1.378242e-01 -2.167506e-01 5.622566e-02 -1.303806e-01 -2.370603e-01 
2.810000e+00 3.796495e-02 -1.401926e-01 -2.128529e-01 5.490729e-02 -1.332845e-01 -2.325554e-01 
2.820000e+00 3.715210e-02 -1.425025e-01 -2.087707e-01 5.356017e-02 -1.361290e-01 -2.278491e-01 
2.830000e+00 3.632411e-02 -1.447521e-01 -2.045070e-01 5.218491e-02 -1.389119e-01 -2.229450e-01 
2.840000e+00 3.548114e-02 -1.469394e-01 -2.000653e-01 5.078215e-02 -1.416309e-01 -2.178469e-01 
2.850000e+00 3.462338e-02 -1.490628e-01 -1.954490e-01 4.935252e-02 -1.442838e-01 -2.125589e-01 
2.860000e+00 3.375105e-02 -1.511205e-01 -1.906617e-01 4.789670e-02 -1.468684e-01 -2.070850e-01 
2.870000e+00 3.286436e-02 -1.531108e-01 -1.857072e-01 4.641538e-02 -1.493827e-01 -2.014299e-01 
2.880000e+00 3.196353e-02 -1.550321e-01 -1.805897e-01 4.490928e-02 -1.518247e-01 -1.955979e-01 
2.890000e+00 3.104880e-02 -1.568827e-01 -1.753132e-01 4.337914e-02 -1.541922e-01 -1.895940e-01 
2.900000e+00 3.012042e-02 -1.586611e-01 -1.698823e-01 4.182569e-02 -1.564835e-01 -1.834231e-01 
2.910000e+00 2.917865e-02 -1.603657e-01 -1.643014e-01 4.024973e-02 -1.586966e-01 -1.770903e-01 
2.920000e+00 2.822376e-02 -1.619952e-01 -1.585751e-01 3.865203e-02 -1.608297e-01 -1.706010e-01 
2.930000e+00 2.725603e-02 -1.635480e-01 -1.527085e-01 3.703341e-02 -1.628811e-01 -1.639607e-01 
2.940000e+00 2.627575e-02 -1.650229e-01 -1.467065e-01 3.539468e-02 -1.648490e-01 -1.571751e-01 
2.950000e+00 2.528323e-02 -1.664185e-01 -1.405742e-01 3.373671e-02 -1.667319e-01 -1.502499e-01 
2.960000e+00 2.427878e-02 -1.677337e-01 -1.343170e-01 3.206033e-02 -1.685283e-01 -1.431911e-01 
2.970000e+00 2.326272e-02 -1.689671e-01 -1.279403e-01 3.036644e-02 -1.702365e-01 -1.360049e-01 
2.980000e+00 2.223538e-02 -1.701177e-01 -1.214496e-01 2.865590e-02 -1.718552e-01 -1.286975e-01 
2.990000e+00 2.119711e-02 -1.711844e-01 -1.148508e-01 2.692964e-02 -1.733831e-01 -1.212753e-01 
3.000000e+00 2.014825e-02 -1.721662e-01 -1.081495e-01 2.518855e-02 -1.748189e-01 -1.137447e-01 
3.010000e+00 1.908917e-02 -1.730622e-01 -1.013517e-01 2.343357e-02 -1.761614e-01 -1.061125e-01 
3.020000e+00 1.802024e-02 -1.738715e-01 -9.446337e-02 2.166563e-02 -1.774095e-01 -9.838528e-02 
3.030000e+00 1.694183e-02 -1.745933e-01 -8.749074e-02 1.988570e-02 -1.785621e-01 -9.056997e-02 
3.040000e+00 1.585433e-02 -1.752268e-01 -8.043998e-02 1.809471e-02 -1.796183e-01 -8.267350e-02 
3.050000e+00 1.475814e-02 -1.757713e-01 -7.331739e-02 1.629366e-02 -1.805772e-01 -7.470287e-02 
3.060000e+00 1.365366e-02 -1.762263e-01 -6.612935e-02 1.448350e-02 -1.814380e-01 -6.666520e-02 
3.070000e+00 1.254130e-02 -1.765912e-01 -5.888233e-02 1.266523e-02 -1.821999e-01 -5.856767e-02 
3.080000e+00 1.142148e-02 -1.768655e-01 -5.158283e-02 1.083983e-02 -1.828624e-01 -5.041752e-02 
3.090000e+00 1.029461e-02 -1.770488e-01 -4.423742e-02 9.008311e-03 -1.834249e-01 -4.222206e-02 
3.100000e+00 9.161140e-03 -1.771409e-01 -3.685274e-02 7.171668e-03 -1.838869e-01 -3.398863e-02 
3.110000e+00 8.021497e-03 -1.771414e-01 -2.943545e-02 5.330910e-03 -1.842480e-01 -2.572463e-02 
3.120000e+00 6.876126e-03 -1.770501e-01 -2.199224e-02 3.487046e-03 -1.845079e-01 -1.743749e-02 
3.130000e+00 5.725476e-03 -1.768670e-01 -1.452985e-02 1.641090e-03 -1.846664e-01 -9.134661e-03 
3.140000e+00 4.570003e-03 -1.765920e-01 -7.055026e-03 -2.059439e-04 -1.847234e-01 -8.236103e-04 
3.150000e+00 3.410163e-03 -1.762251e-01 4.254773e-04 -2.053039e-03 -1.846788e-01 7.488182e-03 
3.160000e+00 2.246422e-03 -1.757665e-01 7.904893e-03 -3.899181e-03 -1.845326e-01 1.579324e-02 
3.170000e+00 1.079247e-03 -1.752163e-01 1.537646e-02 -5.743353e-03 -1.842850e-01 2.408408e-02 
3.180000e+00 -9.089009e-05 -1.745748e-01 2.283342e-02 -7.584543e-03 -1.839361e-01 3.235325e-02 
3.190000e+00 -1.263515e-03 -1.738423e-01 3.026904e-02 -9.421739e-03 -1.834863e-01 4.059332e-02 
3.200000e+00 -2.438148e-03 -1.730192e-01 3.767661e-02 -1.125393e-02 -1.829360e-01 4.879689e-02 
3.210000e+00 -3.614310e-03 -1.721060e-01 4.504946e-02 -1.308012e-02 -1.822855e-01 5.695659e-02 
3.220000e+00 -4.791517e-03 -1.711032e-01 5.238094e-02 -1.489931e-02 -1.815354e-01 6.506512e-02 
3.230000e+00 -5.969284e-03 -1.700115e-01 5.966447e-02 -1.671050e-02 -1.806864e-01 7.311520e-02 
3.240000e+00 -7.147124e-03 -1.688315e-01 6.689350e-02 -1.851271e-02 -1.797392e-01 8.109966e-02 
3.250000e+00 -8.324550e-03 -1.675640e-01 7.406157e-02 -2.030496e-02 -1.786944e-01 8.901136e-02 
3.260000e+00 -9.501073e-03 -1.662098e-01 8.116227e-02 -2.208628e-02 -1.775531e-01 9.684326e-02 
3.270000e+00 -1.067620e-02 -1.647699e-01 8.818926e-02 -2.385570e-02 -1.763162e-01 1.045884e-01 
3.280000e+00 -1.184946e-02 -1.632452e-01 9.513631e-02 -2.561229e-02 -1.749846e-01 1.122399e-01 
3.290000e+00 -1.302034e-02 -1.616367e-01 1.019972e-01 -2.735508e-02 -1.735595e-01 1.197911e-01 
3.300000e+00 -1.418837e-02 -1.599456e-01 1.087660e-01 -2.908317e-02 -1.720421e-01 1.272352e-01 
3.310000e+00 -1.535305e-02 -1.581731e-01 1.154366e-01 -3.079562e-02 -1.704336e-01 1.345658e-01 
3.320000e+00 -1.651391e-02 -1.563203e-01 1.220033e-01 -3.249154e-02 -1.687353e-01 1.417763e-01 
3.330000e+00 -1.767046e-02 -1.543886e-01 1.284602e-01 -3.417003e-02 -1.669487e-01 1.488607e-01 
3.340000e+00 -1.882222e-02 -1.523794e-01 1.348019e-01 -3.583023e-02 -1.650752e-01 1.558126e-01 
3.350000e+00 -1.996871e-02 -1.502941e-01 1.410227e-01 -3.747125e-02 -1.631164e-01 1.626261e-01 
3.360000e+00 -2.110947e-02 -1.481342e-01 1.471173e-01 -3.909227e-02 -1.610738e-01 1.692954e-01 
3.370000e+00 -2.224401e-02 -1.459013e-01 1.530806e-01 -4.069246e-02 -1.589492e-01 1.758147e-01 
3.380000e+00 -2.337188e-02 -1.435969e-01 1.589074e-01 -4.227099e-02 -1.567442e-01 1.821786e-01 
3.390000e+00 -2.449261e-02 -1.412228e-01 1.645929e-01 -4.382708e-02 -1.544608e-01 1.883816e-01 
3.400000e+00 -2.560574e-02 -1.387806e-01 1.701322e-01 -4.535995e-02 -1.521007e-01 1.944186e-01 
3.410000e+00 -2.671082e-02 -1.362722e-01 1.755209e-01 -4.686884e-02 -1.496659e-01 2.002845e-01 
3.420000e+00 -2.780740e-02 -1.336994e-01 1.807544e-01 -4.835302e-02 -1.471583e-01 2.059745e-01 
3.430000e+00 -2.889505e-02 -1.310640e-01 1.858284e-01 -4.981177e-02 -1.445800e-01 2.114840e-01 
3.440000e+00 -2.997333e-02 -1.283681e-01 1.907390e-01 -5.124440e-02 -1.419331e-01 2.168085e-01 
3.450000e+00 -3.104181e-02 -1.256135e-01 1.954821e-01 -5.265021e-02 -1.392197e-01 2.219438e-01 
3.460000e+00 -3.210006e-02 -1.228023e-01 2.000540e-01 -5.402858e-02 -1.364419e-01 2.268859e-01 
3.470000e+00 -3.314768e-02 -1.199366e-01 2.044513e-01 -5.537885e-02 -1.336021e-01 2.316308e-01 
3.480000e+00 -3.418425e-02 -1.170185e-01 2.086705e-01 -5.670042e-02 -1.307025e-01 2.361749e-01 
3.490000e+00 -3.520938e-02 -1.140501e-01 2.127084e-01 -5.799271e-02 -1.277454e-01 2.405149e-01 
3.500000e+00 -3.622268e-02 -1.110336e-01 2.165621e-01 -5.925514e-02 -1.247332e-01 2.446475e-01 
3.510000e+00 -3.722375e-02 -1.079713e-01 2.202289e-01 -6.048719e-02 -1.216682e-01 2.485697e-01 
3.520000e+00 -3.821224e-02 -1.048653e-01 2.237061e-01 -6.168834e-02 -1.185528e-01 2.522788e-01 
3.530000e+00 -3.918776e-02 -1.017181e-01 2.269914e-01 -6.285809e-02 -1.153896e-01 2.557722e-01 
3.540000e+00 -4.014997e-02 -9.853179e-02 2.300825e-01 -6.399598e-02 -1.121811e-01 2.590476e-01 
3.550000e+00 -4.109852e-02 -9.530885e-02 2.329777e-01 -6.510157e-02 -1.089296e-01 2.621029e-01 
3.560000e+00 -4.203307e-02 -9.205161e-02 2.356750e-01 -6.617444e-02 -1.056378e-01 2.649363e-01 
3.570000e+00 -4.295329e-02 -8.876245e-02 2.381729e-01 -6.721420e-02 -1.023082e-01 2.675461e-01 
3.580000e+00 -4.385887e-02 -8.544379e-02 2.404702e-01 -6.822049e-02 -9.894347e-02 2.699309e-01 
3.590000e+00 -4.474950e-02 -8.209804e-02 2.425657e-01 -6.919296e-02 -9.554609e-02 2.720896e-01 
3.600000e+00 -4.562488e-02 -7.872765e-02 2.444585e-01 -7.013131e-02 -9.211869e-02 2.740212e-01 
3.610000e+00 -4.648473e-02 -7.533507e-02 2.461478e-01 -7.103524e-02 -8.866391e-02 2.757251e-01 
3.620000e+00 -4.732877e-02 -7.192277e-02 2.476332e-01 -7.190450e-02 -8.518437e-02 2.772006e-01 
3.630000e+00 -4.815673e-02 -6.849321e-02 2.489144e-01 -7.273886e-02 -8.168269e-02 2.784478e-01 
3.640000e+00 -4.896837e-02 -6.504887e-02 2.499913e-01 -7.353809e-02 -7.816151e-02 2.794664e-01 
3.650000e+00 -4.976344e-02 -6.159223e-02 2.508641e-01 -7.430203e-02 -7.462348e-02 2.802568e-01 
3.660000e+00 -5.054171e-02 -5.812579e-02 2.515331e-01 -7.503051e-02 -7.107121e-02 2.808194e-01 
3.670000e+00 -5.130297e-02 -5.465201e-02 2.519988e-01 -7.572342e-02 -6.750735e-02 2.811548e-01 
3.680000e+00 -5.204700e-02 -5.117338e-02 2.522621e-01 -7.638063e-02 -6.393452e-02 2.812641e-01 
3.690000e+00 -5.277361e-02 -4.769237e-02 2.523239e-01 -7.700208e-02 -6.035533e-02 2.811482e-01 
3.700000e+00 -5.348263e-02 -4.421144e-02 2.521853e-01 -7.758772e-02 -5.677238e-02 2.808087e-01 
3.710000e+00 -5.417387e-02 -4.073305e-02 2.518477e-01 -7.813753e-02 -5.318826e-02 2.802469e-01 
3.720000e+00 -5.484717e-02 -3.725965e-02 2.513126e-01 -7.865149e-02 -4.960554e-02 2.794649e-01 
3.730000e+00 -5.550240e-02 -3.379364e-02 2.505819e-01 -7.912965e-02 -4.602678e-02 2.784644e-01 
3.740000e+00 -5.613941e-02 -3.033746e-02 2.496574e-01 -7.957205e-02 -4.245450e-02 2.772478e-01 
3.750000e+00 -5.675808e-02 -2.689348e-02 2.485413e-01 -7.997877e-02 -3.889122e-02 2.758175e-01 
3.760000e+00 -5.735830e-02 -2.346408e-02 2.472359e-01 -8.034991e-02 -3.533940e-02 2.741761e-01 
3.770000e+00 -5.793997e-02 -2.005159e-02 2.457437e-01 -8.068561e-02 -3.180151e-02 2.723263e-01 
3.780000e+00 -5.850300e-02 -1.665835e-02 2.440673e-01 -8.098600e-02 -2.827996e-02 2.702713e-01 
3.790000e+00 -5.904732e-02 -1.328664e-02 2.422097e-01 -8.125127e-02 -2.477715e-02 2.680143e-01 
3.800000e+00 -5.957286e-02 -9.938714e-03 2.401737e-01 -8.148161e-02 -2.129543e-02 2.655585e-01 
3.810000e+00 -6.007957e-02 -6.616815e-03 2.379627e-01 -8.167725e-02 -1.783712e-02 2.629077e-01 
3.820000e+00 -6.056742e-02 -3.323133e-03 2.355798e-01 -8.183844e-02 -1.440448e-02 2.600655e-01 
3.830000e+00 -6.103637e-02 -5.982713e-05 2.330287e-01 -8.196544e-02 -1.099978e-02 2.570358e-01 
3.840000e+00 -6.148641e-02 3.170981e-03 2.303129e-01 -8.205854e-02 -7.625184e-03 2.538228e-01 
3.850000e+00 -6.191753e-02 6.367210e-03 2.274363e-01 -8.211805e-02 -4.282859e-03 2.504306e-01 
3.860000e+00 -6.232974e-02 9.526819e-03 2.244027e-01 -8.214431e-02 -9.749037e-04 2.468638e-01 
3.870000e+00 -6.272306e-02 1.264781e-02 2.212162e-01 -8.213767e-02 2.296626e-03 2.431267e-01 
3.880000e+00 -6.309751e-02 1.572824e-02 2.178810e-01 -8.209850e-02 5.529724e-03 2.392242e-01 
3.890000e+00 -6.345314e-02 1.876618e-02 2.144014e-01 -8.202721e-02 8.722436e-03 2.351609e-01 
3.900000e+00 -6.378999e-02 2.175980e-02 2.107819e-01 -8.192420e-02 1.187286e-02 2.309420e-01 
3.910000e+00 -6.410814e-02 2.470728e-02 2.070269e-01 -8.178990e-02 1.497915e-02 2.265724e-01 
3.920000e+00 -6.440765e-02 2.760687e-02 2.031411e-01 -8.162477e-02 1.803952e-02 2.220573e-01 
3.930000e+00 -6.468860e-02 3.045685e-02 1.991293e-01 -8.142927e-02 2.105223e-02 2.174021e-01 
3.940000e+00 -6.495108e-02 3.325559e-02 1.949963e-01 -8.120389e-02 2.401560e-02 2.126121e-01 
3.950000e+00 -6.519521e-02 3.600148e-02 1.907471e-01 -8.094912e-02 2.692802e-02 2.076928e-01 
3.960000e+00 -6.542109e-02 3.869299e-02 1.863865e-01 -8.066550e-02 2.978793e-02 2.026499e-01 
3.970000e+00 -6.562884e-02 4.132865e-02 1.819197e-01 -8.035355e-02 3.259384e-02 1.974889e-01 
3.980000e+00 -6.581860e-02 4.390702e-02 1.773519e-01 -8.001381e-02 3.534431e-02 1.922157e-01 
3.990000e+00 -6.599050e-02 4.642674e-02 1.726883e-01 -7.964685e-02 3.803798e-02 1.868361e-01 
4.000000e+00 -6.614470e-02 4.888653e-02 1.679340e-01 -7.925324e-02 4.067355e-02 1.813559e-01 
4.010000e+00 -6.628135e-02 5.128512e-02 1.630945e-01 -7.883358e-02 4.324976e-02 1.757811e-01 
4.020000e+00 -6.640062e-02 5.362136e-02 1.581751e-01 -7.838845e-02 4.576546e-02 1.701176e-01 
4.030000e+00 -6.650268e-02 5.589412e-02 1.531812e-01 -7.791847e-02 4.821953e-02 1.643715e-01 
4.040000e+00 -6.658772e-02 5.810236e-02 1.481182e-01 -7.742427e-02 5.061092e-02 1.585488e-01 
4.050000e+00 -6.665592e-02 6.024509e-02 1.429915e-01 -7.690647e-02 5.293867e-02 1.526556e-01 
4.060000e+00 -6.670749e-02 6.232139e-02 1.378066e-01 -7.636571e-02 5.520187e-02 1.466980e-01 
4.070000e+00 -6.674262e-02 6.433040e-02 1.325689e-01 -7.580265e-02 5.739968e-02 1.406821e-01 
4.080000e+00 -6.676153e-02 6.627134e-02 1.272840e-01 -7.521794e-02 5.953132e-02 1.346140e-01 
4.090000e+00 -6.676444e-02 6.814348e-02 1.219573e-01 -7.461224e-02 6.159609e-02 1.284998e-01 
4.100000e+00 -6.675157e-02 6.994616e-02 1.165943e-01 -7.398624e-02 6.359336e-02 1.223456e-01 
4.110000e+00 -6.672314e-02 7.167881e-02 1.112004e-01 -7.334060e-02 6.552255e-02 1.161575e-01 
4.120000e+00 -6.667940e-02 7.334089e-02 1.057810e-01 -7.267602e-02 6.738317e-02 1.099416e-01 
4.130000e+00 -6.662058e-02 7.493194e-02 1.003415e-01 -7.199317e-02 6.917477e-02 1.037039e-01 
4.140000e+00 -6.654693e-02 7.645158e-02 9.488730e-02 -7.129275e-02 7.089700e-02 9.745031e-02 
4.150000e+00 -6.645870e-02 7.789948e-02 8.942369e-02 -7.057546e-02 7.254954e-02 9.118689e-02 
4.160000e+00 -6.635615e-02 7.927538e-02 8.395596e-02 -6.984200e-02 7.413217e-02 8.491950e-02 
4.170000e+00 -6.623953e-02 8.057910e-02 7.848932e-02 -6.909305e-02 7.564473e-02 7.865398e-02 
4.180000e+00 -6.610910e-02 8.181050e-02 7.302893e-02 -6.832933e-02 7.708709e-02 7.239613e-02 
4.190000e+00 -6.596514e-02 8.296954e-02 6.757989e-02 -6.755154e-02 7.845923e-02 6.615164e-02 
4.200000e+00 -6.580790e-02 8.405620e-02 6.214723e-02 -6.676038e-02 7.976117e-02 5.992617e-02 
4.210000e+00 -6.563767e-02 8.507056e-02 5.673592e-02 -6.595655e-02 8.099300e-02 5.372527e-02 
4.220000e+00 -6.545472e-02 8.601275e-02 5.135083e-02 -6.514076e-02 8.215487e-02 4.755440e-02 
4.230000e+00 -6.525933e-02 8.688297e-02 4.599675e-02 -6.431369e-02 8.324699e-02 4.141896e-02 
4.240000e+00 -6.505177e-02 8.768148e-02 4.067839e-02 -6.347605e-02 8.426962e-02 3.532423e-02 
4.250000e+00 -6.483233e-02 8.840858e-02 3.540038e-02 -6.262853e-02 8.522311e-02 2.927539e-02 
4.260000e+00 -6.460128e-02 8.906467e-02 3.016721e-02 -6.177182e-02 8.610784e-02 2.327752e-02 
4.270000e+00 -6.435892e-02 8.965018e-02 2.498331e-02 -6.090660e-02 8.692426e-02 1.733558e-02 
4.280000e+00 -6.410553e-02 9.016560e-02 1.985297e-02 -6.003356e-02 8.767286e-02 1.145442e-02 
4.290000e+00 -6.384139e-02 9.061150e-02 1.478041e-02 -5.915337e-02 8.835421e-02 5.638768e-03 
4.300000e+00 -6.356680e-02 9.098849e-02 9.769688e-03 -5.826669e-02 8.896892e-02 -1.067772e-04 
4.310000e+00 -6.328203e-02 9.129722e-02 4.824781e-03 -5.737421e-02 8.951764e-02 -5.777741e-03 
4.320000e+00 -6.298737e-02 9.153843e-02 -5.047397e-05 -5.647656e-02 9.000109e-02 -1.136978e-02 
4.330000e+00 -6.268310e-02 9.171288e-02 -4.852358e-03 -5.557440e-02 9.042004e-02 -1.687870e-02 
4.340000e+00 -6.236953e-02 9.182141e-02 -9.577283e-03 -5.466837e-02 9.077528e-02 -2.230044e-02 
4.350000e+00 -6.204691e-02 9.186488e-02 -1.422179e-02 -5.375910e-02 9.106769e-02 -2.763108e-02 
4.360000e+00 -6.171555e-02 9.184422e-02 -1.878255e-02 -5.284722e-02 9.129815e-02 -3.286684e-02 
4.370000e+00 -6.137572e-02 9.176041e-02 -2.325639e-02 -5.193334e-02 9.146762e-02 -3.800411e-02 
4.380000e+00 -6.102771e-02 9.161447e-02 -2.764024e-02 -5.101807e-02 9.157707e-02 -4.303941e-02 
4.390000e+00 -6.067178e-02 9.140744e-02 -3.193120e-02 -5.010200e-02 9.162754e-02 -4.796943e-02 
4.400000e+00 -6.030822e-02 9.114045e-02 -3.612650e-02 -4.918571e-02 9.162008e-02 -5.279101e-02 
4.410000e+00 -5.993730e-02 9.081464e-02 -4.022351e-02 -4.826979e-02 9.155581e-02 -5.750115e-02 
4.420000e+00 -5.955930e-02 9.043118e-02 -4.421977e-02 -4.735478e-02 9.143584e-02 -6.209701e-02 
4.430000e+00 -5.917448e-02 8.999132e-02 -4.811293e-02 -4.644125e-02 9.126136e-02 -6.657591e-02 
4.440000e+00 -5.878311e-02 8.949630e-02 -5.190082e-02 -4.552973e-02 9.103355e-02 -7.093534e-02 
4.450000e+00 -5.838545e-02 8.894743e-02 -5.558139e-02 -4.462075e-02 9.075366e-02 -7.517295e-02 
4.460000e+00 -5.798176e-02 8.834603e-02 -5.915277e-02 -4.371483e-02 9.042293e-02 -7.928656e-02 
4.470000e+00 -5.757231e-02 8.769346e-02 -6.261322e-02 -4.281246e-02 9.004266e-02 -8.327413e-02 
4.480000e+00 -5.715734e-02 8.699112e-02 -6.596115e-02 -4.191414e-02 8.961414e-02 -8.713383e-02 
4.490000e+00 -5.673710e-02 8.624040e-02 -6.919514e-02 -4.102034e-02 8.913871e-02 -9.086396e-02 
4.500000e+00 -5.631185e-02 8.544277e-02 -7.231388e-02 -4.013152e-02 8.861772e-02 -9.446300e-02 
4.510000e+00 -5.588182e-02 8.459969e-02 -7.531626e-02 -3.924813e-02 8.805254e-02 -9.792960e-02 
4.520000e+00 -5.544725e-02 8.371264e-02 -7.820128e-02 -3.837061e-02 8.744456e-02 -1.012626e-01 
4.530000e+00 -5.500838e-02 8.278313e-02 -8.096811e-02 -3.749937e-02 8.679517e-02 -1.044609e-01 
4.540000e+00 -5.456544e-02 8.181269e-02 -8.361605e-02 -3.663484e-02 8.610580e-02 -1.075237e-01 
4.550000e+00 -5.411866e-02 8.080286e-02 -8.614456e-02 -3.577739e-02 8.537787e-02 -1.104502e-01 
4.560000e+00 -5.366825e-02 7.975521e-02 -8.855325e-02 -3.492740e-02 8.461282e-02 -1.132401e-01 
4.570000e+00 -5.321443e-02 7.867131e-02 -9.084186e-02 -3.408525e-02 8.381210e-02 -1.158927e-01 
4.580000e+00 -5.275742e-02 7.755274e-02 -9.301028e-02 -3.325128e-02 8.297716e-02 -1.184081e-01 
4.590000e+00 -5.229743e-02 7.640108e-02 -9.505853e-02 -3.242582e-02 8.210945e-02 -1.207860e-01 
4.600000e+00 -5.183466e-02 7.521795e-02 -9.698678e-02 -3.160919e-02 8.121044e-02 -1.230266e-01 
4.610000e+00 -5.136931e-02 7.400495e-02 -9.879534e-02 -3.080171e-02 8.028159e-02 -1.251302e-01 
4.620000e+00 -5.090157e-02 7.276368e-02 -1.004846e-01 -3.000365e-02 7.932436e-02 -1.270971e-01 
4.630000e+00 -5.043163e-02 7.149576e-02 -1.020552e-01 -2.921531e-02 7.834021e-02 -1.289278e-01 
4.640000e+00 -4.995968e-02 7.020281e-02 -1.035078e-01 -2.843693e-02 7.733059e-02 -1.306231e-01 
4.650000e+00 -4.948591e-02 6.888643e-02 -1.048432e-01 -2.766878e-02 7.629697e-02 -1.321837e-01 
4.660000e+00 -4.901047e-02 6.754823e-02 -1.060624e-01 -2.691107e-02 7.524078e-02 -1.336107e-01 
4.670000e+00 -4.853356e-02 6.618982e-02 -1.071664e-01 -2.616403e-02 7.416345e-02 -1.349052e-01 
4.680000e+00 -4.805532e-02 6.481279e-02 -1.081565e-01 -2.542787e-02 7.306643e-02 -1.360683e-01 
4.690000e+00 -4.757593e-02 6.341873e-02 -1.090338e-01 -2.470276e-02 7.195112e-02 -1.371015e-01 
4.700000e+00 -4.709554e-02 6.200923e-02 -1.097998e-01 -2.398890e-02 7.081892e-02 -1.380061e-01 
4.710000e+00 -4.661429e-02 6.058584e-02 -1.104561e-01 -2.328644e-02 6.967123e-02 -1.387839e-01 
4.720000e+00 -4.613235e-02 5.915013e-02 -1.110042e-01 -2.259552e-02 6.850943e-02 -1.394366e-01 
4.730000e+00 -4.564985e-02 5.770363e-02 -1.114458e-01 -2.191629e-02 6.733486e-02 -1.399660e-01 
4.740000e+00 -4.516694e-02 5.624787e-02 -1.117828e-01 -2.124886e-02 6.614888e-02 -1.403740e-01 
4.750000e+00 -4.468373e-02 5.478436e-02 -1.120171e-01 -2.059335e-02 6.495280e-02 -1.406626e-01 
4.760000e+00 -4.420037e-02 5.331459e-02 -1.121506e-01 -1.994984e-02 6.374792e-02 -1.408341e-01 
4.770000e+00 -4.371697e-02 5.184003e-02 -1.121854e-01 -1.931841e-02 6.253553e-02 -1.408907e-01 
4.780000e+00 -4.323367e-02 5.036212e-02 -1.121237e-01 -1.869915e-02 6.131689e-02 -1.408348e-01 
4.790000e+00 -4.275057e-02 4.888228e-02 -1.119676e-01 -1.809209e-02 6.009323e-02 -1.406686e-01 
4.800000e+00 -4.226778e-02 4.740193e-02 -1.117196e-01 -1.749730e-02 5.886576e-02 -1.403948e-01 
4.810000e+00 -4.178542e-02 4.592244e-02 -1.113819e-01 -1.691479e-02 5.763567e-02 -1.400160e-01 
4.820000e+00 -4.130359e-02 4.444515e-02 -1.109570e-01 -1.634459e-02 5.640412e-02 -1.395348e-01 
4.830000e+00 -4.082239e-02 4.297139e-02 -1.104473e-01 -1.578671e-02 5.517224e-02 -1.389539e-01 
4.840000e+00 -4.034191e-02 4.150246e-02 -1.098555e-01 -1.524114e-02 5.394114e-02 -1.382761e-01 
4.850000e+00 -3.986225e-02 4.003960e-02 -1.091841e-01 -1.470788e-02 5.271189e-02 -1.375044e-01 
4.860000e+00 -3.938350e-02 3.858407e-02 -1.084356e-01 -1.418689e-02 5.148555e-02 -1.366415e-01 
4.870000e+00 -3.890574e-02 3.713706e-02 -1.076129e-01 -1.367815e-02 5.026314e-02 -1.356904e-01 
4.880000e+00 -3.842906e-02 3.569975e-02 -1.067186e-01 -1.318161e-02 4.904563e-02 -1.346543e-01 
4.890000e+00 -3.795353e-02 3.427326e-02 -1.057554e-01 -1.269722e-02 4.783400e-02 -1.335360e-01 
4.900000e+00 -3.747923e-02 3.285871e-02 -1.047262e-01 -1.222491e-02 4.662916e-02 -1.323387e-01 
4.910000e+00 -3.700624e-02 3.145716e-02 -1.036337e-01 -1.176461e-02 4.543201e-02 -1.310654e-01 
4.920000e+00 -3.653461e-02 3.006964e-02 -1.024807e-01 -1.131624e-02 4.424343e-02 -1.297194e-01 
4.930000e+00 -3.606443e-02 2.869716e-02 -1.012701e-01 -1.087971e-02 4.306422e-02 -1.283038e-01 
4.940000e+00 -3.559575e-02 2.734067e-02 -1.000046e-01 -1.045492e-02 4.189520e-02 -1.268217e-01 
4.950000e+00 -3.512864e-02 2.600111e-02 -9.868721e-02 -1.004177e-02 4.073714e-02 -1.252764e-01 
4.960000e+00 -3.466315e-02 2.467934e-02 -9.732070e-02 -9.640142e-03 3.959075e-02 -1.236710e-01 
4.970000e+00 -3.419935e-02 2.337624e-02 -9.590792e-02 -9.249915e-03 3.845675e-02 -1.220087e-01 
4.980000e+00 -3.373728e-02 2.209260e-02 -9.445172e-02 -8.870963e-03 3.733579e-02 -1.202928e-01 
4.990000e+00 -3.327700e-02 2.082921e-02 -9.295492e-02 -8.503154e-03 3.622851e-02 -1.185264e-01 
5.000000e+00 -3.281857e-02 1.958679e-02 -9.142034e-02 -8.146345e-03 3.513552e-02 -1.167127e-01 
5.010000e+00 -3.236203e-02 1.836604e-02 -8.985079e-02 -7.800394e-03 3.405737e-02 -1.148549e-01 
5.020000e+00 -3.190742e-02 1.716763e-02 -8.824904e-02 -7.465147e-03 3.299460e-02 -1.129561e-01 
5.030000e+00 -3.145480e-02 1.599216e-02 -8.661784e-02 -7.140449e-03 3.194771e-02 -1.110195e-01 
5.040000e+00 -3.100420e-02 1.484022e-02 -8.495993e-02 -6.826138e-03 3.091717e-02 -1.090482e-01 
5.050000e+00 -3.055568e-02 1.371234e-02 -8.327799e-02 -6.522049e-03 2.990341e-02 -1.070451e-01 
5.060000e+00 -3.010927e-02 1.260903e-02 -8.157470e-02 -6.228013e-03 2.890684e-02 -1.050135e-01 
5.070000e+00 -2.966501e-02 1.153076e-02 -7.985267e-02 -5.943854e-03 2.792782e-02 -1.029562e-01 
5.080000e+00 -2.922294e-02 1.047794e-02 -7.811449e-02 -5.669396e-03 2.696670e-02 -1.008763e-01 
5.090000e+00 -2.878311e-02 9.450955e-03 -7.636270e-02 -5.404459e-03 2.602378e-02 -9.877665e-02 
5.100000e+00 -2.834554e-02 8.450162e-03 -7.459978e-02 -5.148859e-03 2.509934e-02 -9.666014e-02 
5.110000e+00 -2.791028e-02 7.475866e-03 -7.282819e-02 -4.902410e-03 2.419363e-02 -9.452960e-02 
5.120000e+00 -2.747736e-02 6.528340e-03 -7.105031e-02 -4.664924e-03 2.330687e-02 -9.238779e-02 
5.130000e+00 -2.704682e-02 5.607818e-03 -6.926848e-02 -4.436209e-03 2.243923e-02 -9.023743e-02 
5.140000e+00 -2.661869e-02 4.714499e-03 -6.748498e-02 -4.216075e-03 2.159089e-02 -8.808118e-02 
5.150000e+00 -2.619301e-02 3.848545e-03 -6.570204e-02 -4.004327e-03 2.076197e-02 -8.592164e-02 
5.160000e+00 -2.576981e-02 3.010082e-03 -6.392181e-02 -3.800770e-03 1.995257e-02 -8.376133e-02 
5.170000e+00 -2.534913e-02 2.199202e-03 -6.214638e-02 -3.605210e-03 1.916278e-02 -8.160273e-02 
5.180000e+00 -2.493100e-02 1.415961e-03 -6.037780e-02 -3.417449e-03 1.839263e-02 -7.944822e-02 
5.190000e+00 -2.451545e-02 6.603833e-04 -5.861803e-02 -3.237291e-03 1.764217e-02 -7.730016e-02 
5.200000e+00 -2.410252e-02 -6.754252e-05 -5.686897e-02 -3.064540e-03 1.691137e-02 -7.516078e-02 
5.210000e+00 -2.369224e-02 -7.678590e-04 -5.513245e-02 -2.898998e-03 1.620023e-02 -7.303227e-02 
5.220000e+00 -2.328466e-02 -1.440641e-03 -5.341022e-02 -2.740470e-03 1.550869e-02 -7.091675e-02 
5.230000e+00 -2.287979e-02 -2.085993e-03 -5.170398e-02 -2.588760e-03 1.483668e-02 -6.881625e-02 
5.240000e+00 -2.247768e-02 -2.704053e-03 -5.001533e-02 -2.443672e-03 1.418410e-02 -6.673272e-02 
5.250000e+00 -2.207836e-02 -3.294984e-03 -4.834583e-02 -2.305013e-03 1.355085e-02 -6.466804e-02 
5.260000e+00 -2.168186e-02 -3.858982e-03 -4.669693e-02 -2.172591e-03 1.293679e-02 -6.262401e-02 
5.270000e+00 -2.128822e-02 -4.396268e-03 -4.507003e-02 -2.046214e-03 1.234177e-02 -6.060235e-02 
5.280000e+00 -2.089748e-02 -4.907090e-03 -4.346644e-02 -1.925692e-03 1.176561e-02 -5.860468e-02 
5.290000e+00 -2.050967e-02 -5.391724e-03 -4.188741e-02 -1.810839e-03 1.120813e-02 -5.663257e-02 
5.300000e+00 -2.012483e-02 -5.850468e-03 -4.033410e-02 -1.701468e-03 1.066911e-02 -5.468749e-02 
5.310000e+00 -1.974299e-02 -6.283645e-03 -3.880761e-02 -1.597396e-03 1.014833e-02 -5.277082e-02 
5.320000e+00 -1.936419e-02 -6.691604e-03 -3.730894e-02 -1.498442e-03 9.645555e-03 -5.088388e-02 
5.330000e+00 -1.898847e-02 -7.074712e-03 -3.583903e-02 -1.404426e-03 9.160532e-03 -4.902788e-02 
5.340000e+00 -1.861586e-02 -7.433359e-03 -3.439876e-02 -1.315173e-03 8.692994e-03 -4.720398e-02 
5.350000e+00 -1.824641e-02 -7.767956e-03 -3.298891e-02 -1.230509e-03 8.242661e-03 -4.541323e-02 
5.360000e+00 -1.788014e-02 -8.078932e-03 -3.161019e-02 -1.150263e-03 7.809241e-03 -4.365662e-02 
5.370000e+00 -1.751710e-02 -8.366733e-03 -3.026326e-02 -1.074269e-03 7.392431e-03 -4.193503e-02 
5.380000e+00 -1.715733e-02 -8.631823e-03 -2.894867e-02 -1.002360e-03 6.991920e-03 -4.024930e-02 
5.390000e+00 -1.680087e-02 -8.874685e-03 -2.766693e-02 -9.343770e-04 6.607384e-03 -3.860015e-02 
5.400000e+00 -1.644775e-02 -9.095811e-03 -2.641847e-02 -8.701605e-04 6.238492e-03 -3.698825e-02 
5.410000e+00 -1.609801e-02 -9.295712e-03 -2.520365e-02 -8.095562e-04 5.884908e-03 -3.541418e-02 
5.420000e+00 -1.575169e-02 -9.474909e-03 -2.402276e-02 -7.524125e-04 5.546284e-03 -3.387846e-02 
5.430000e+00 -1.540884e-02 -9.633937e-03 -2.287602e-02 -6.985818e-04 5.222269e-03 -3.238150e-02 
5.440000e+00 -1.506948e-02 -9.773340e-03 -2.176359e-02 -6.479196e-04 4.912505e-03 -3.092368e-02 
5.450000e+00 -1.473367e-02 -9.893673e-03 -2.068558e-02 -6.002854e-04 4.616632e-03 -2.950527e-02 
5.460000e+00 -1.440143e-02 -9.995498e-03 -1.964201e-02 -5.555419e-04 4.334283e-03 -2.812649e-02 
5.470000e+00 -1.407281e-02 -1.007939e-02 -1.863286e-02 -5.135558e-04 4.065090e-03 -2.678749e-02 
5.480000e+00 -1.374784e-02 -1.014592e-02 -1.765805e-02 -4.741975e-04 3.808681e-03 -2.548834e-02 
5.490000e+00 -1.342657e-02 -1.019567e-02 -1.671743e-02 -4.373409e-04 3.564682e-03 -2.422907e-02 
5.500000e+00 -1.310903e-02 -1.022924e-02 -1.581081e-02 -4.028637e-04 3.332721e-03 -2.300962e-02 
5.510000e+00 -1.279525e-02 -1.024721e-02 -1.493794e-02 -3.706476e-04 3.112423e-03 -2.182988e-02 
5.520000e+00 -1.248528e-02 -1.025018e-02 -1.409853e-02 -3.405776e-04 2.903412e-03 -2.068968e-02 
5.530000e+00 -1.217916e-02 -1.023875e-02 -1.329222e-02 -3.125429e-04 2.705316e-03 -1.958879e-02 
5.540000e+00 -1.187690e-02 -1.021350e-02 -1.251863e-02 -2.864362e-04 2.517764e-03 -1.852693e-02 
5.550000e+00 -1.157856e-02 -1.017505e-02 -1.177731e-02 -2.621538e-04 2.340384e-03 -1.750376e-02 
5.560000e+00 -1.128417e-02 -1.012398e-02 -1.106779e-02 -2.395958e-04 2.172809e-03 -1.651890e-02 
5.570000e+00 -1.099375e-02 -1.006090e-02 -1.038954e-02 -2.186661e-04 2.014677e-03 -1.557191e-02 
5.580000e+00 -1.070733e-02 -9.986380e-03 -9.742012e-03 -1.992720e-04 1.865625e-03 -1.466231e-02 
5.590000e+00 -1.042496e-02 -9.901022e-03 -9.124612e-03 -1.813245e-04 1.725298e-03 -1.378957e-02 
5.600000e+00 -1.014665e-02 -9.805408e-03 -8.536715e-03 -1.647381e-04 1.593344e-03 -1.295313e-02 
5.610000e+00 -9.872444e-03 -9.700114e-03 -7.977666e-03 -1.494309e-04 1.469415e-03 -1.215239e-02 
5.620000e+00 -9.602356e-03 -9.585715e-03 -7.446782e-03 -1.353242e-04 1.353172e-03 -1.138669e-02 
5.630000e+00 -9.336413e-03 -9.462774e-03 -6.943355e-03 -1.223430e-04 1.244277e-03 -1.065537e-02 
5.640000e+00 -9.074640e-03 -9.331852e-03 -6.466652e-03 -1.104153e-04 1.142402e-03 -9.957709e-03 
5.650000e+00 -8.817058e-03 -9.193498e-03 -6.015921e-03 -9.947261e-05 1.047225e-03 -9.292980e-03 
5.660000e+00 -8.563686e-03 -9.048253e-03 -5.590390e-03 -8.944952e-05 9.584282e-04 -8.660417e-03 
5.670000e+00 -8.314541e-03 -8.896649e-03 -5.189271e-03 -8.028379e-05 8.757037e-04 -8.059231e-03 
5.680000e+00 -8.069640e-03 -8.739209e-03 -4.811763e-03 -7.191622e-05 7.987500e-04 -7.488613e-03 
5.690000e+00 -7.828995e-03 -8.576443e-03 -4.457051e-03 -6.429055e-05 7.272731e-04 -6.947734e-03 
5.700000e+00 -7.592618e-03 -8.408852e-03 -4.124314e-03 -5.735345e-05 6.609871e-04 -6.435748e-03 
5.710000e+00 -7.360517e-03 -8.236924e-03 -3.812720e-03 -5.105443e-05 5.996139e-04 -5.951793e-03 
5.720000e+00 -7.132700e-03 -8.061135e-03 -3.521436e-03 -4.534570e-05 5.428838e-04 -5.494996e-03 
5.730000e+00 -6.909169e-03 -7.881949e-03 -3.249622e-03 -4.018214e-05 4.905351e-04 -5.064474e-03 
5.740000e+00 -6.689926e-03 -7.699815e-03 -2.996441e-03 -3.552123e-05 4.423150e-04 -4.659335e-03 
5.750000e+00 -6.474971e-03 -7.515170e-03 -2.761055e-03 -3.132291e-05 3.979788e-04 -4.278684e-03 
5.760000e+00 -6.264299e-03 -7.328438e-03 -2.542630e-03 -2.754950e-05 3.572906e-04 -3.921619e-03 
5.770000e+00 -6.057903e-03 -7.140026e-03 -2.340338e-03 -2.416569e-05 3.200231e-04 -3.587239e-03 
5.780000e+00 -5.855774e-03 -6.950328e-03 -2.153356e-03 -2.113837e-05 2.859577e-04 -3.274643e-03 
5.790000e+00 -5.657899e-03 -6.759723e-03 -1.980873e-03 -1.843657e-05 2.548844e-04 -2.982933e-03 
5.800000e+00 -5.464263e-03 -6.568575e-03 -1.822086e-03 -1.603137e-05 2.266021e-04 -2.711215e-03 
5.810000e+00 -5.274847e-03 -6.377232e-03 -1.676207e-03 -1.389586e-05 2.009180e-04 -2.458601e-03 
5.820000e+00 -5.089629e-03 -6.186027e-03 -1.542460e-03 -1.200497e-05 1.776481e-04 -2.224213e-03 
5.830000e+00 -4.908584e-03 -5.995276e-03 -1.420085e-03 -1.033545e-05 1.566167e-04 -2.007183e-03 
5.840000e+00 -4.731683e-03 -5.805280e-03 -1.308340e-03 -8.865729e-06 1.376568e-04 -1.806651e-03 
5.850000e+00 -4.558896e-03 -5.616325e-03 -1.206501e-03 -7.575933e-06 1.206094e-04 -1.621775e-03 
5.860000e+00 -4.390188e-03 -5.428679e-03 -1.113863e-03 -6.447678e-06 1.053239e-04 -1.451725e-03 
5.870000e+00 -4.225520e-03 -5.242595e-03 -1.029743e-03 -5.464058e-06 9.165763e-05 -1.295687e-03 
5.880000e+00 -4.064850e-03 -5.058308e-03 -9.534807e-04 -4.609571e-06 7.947581e-05 -1.152866e-03 
5.890000e+00 -3.908133e-03 -4.876040e-03 -8.844370e-04 -3.870021e-06 6.865143e-05 -1.022484e-03 
5.900000e+00 -3.755322e-03 -4.695994e-03 -8.219986e-04 -3.232423e-06 5.906495e-05 -9.037830e-04 
5.910000e+00 -3.606363e-03 -4.518357e-03 -7.655766e-04 -2.684965e-06 5.060422e-05 -7.960269e-04 
5.920000e+00 -3.461202e-03 -4.343301e-03 -7.146081e-04 -2.216933e-06 4.316428e-05 -6.985006e-04 
5.930000e+00 -3.319778e-03 -4.170983e-03 -6.685568e-04 -1.818611e-06 3.664702e-05 -6.105119e-04 
5.940000e+00 -3.182031e-03 -4.001541e-03 -6.269134e-04 -1.481226e-06 3.096106e-05 -5.313922e-04 
5.950000e+00 -3.047893e-03 -3.835100e-03 -5.891961e-04 -1.196896e-06 2.602154e-05 -4.604968e-04 
5.960000e+00 -2.917294e-03 -3.671768e-03 -5.549515e-04 -9.585687e-07 2.174987e-05 -3.972062e-04 
5.970000e+00 -2.790163e-03 -3.511638e-03 -5.237543e-04 -7.599222e-07 1.807338e-05 -3.409258e-04 
5.980000e+00 -2.666423e-03 -3.354789e-03 -4.952079e-04 -5.953403e-07 1.492518e-05 -2.910872e-04 
5.990000e+00 -2.545993e-03 -3.201283e-03 -4.689446e-04 -4.598568e-07 1.224396e-05 -2.471476e-04 
6.000000e+00 -2.428790e-03 -3.051169e-03 -4.446253e-04 -3.490942e-07 9.973593e-06 -2.085909e-04 
6.010000e+00 -2.314727e-03 -2.904481e-03 -4.219399e-04 -2.591921e-07 8.062902e-06 -1.749271e-04 
6.020000e+00 -2.203715e-03 -2.761238e-03 -4.006067e-04 -1.867899e-07 6.465506e-06 -1.456930e-04 
6.030000e+00 -2.095659e-03 -2.621447e-03 -3.803727e-04 -1.289734e-07 5.139504e-06 -1.204519e-04 
6.040000e+00 -1.990464e-03 -2.485100e-03 -3.610130e-04 -8.322452e-08 4.047179e-06 -9.879317e-05 
6.050000e+00 -1.888029e-03 -2.352176e-03 -3.423303e-04 -4.736852e-08 3.154695e-06 -8.033260e-05 
6.060000e+00 -1.788252e-03 -2.222643e-03 -3.241547e-04 -1.956209e-08 2.432007e-06 -6.471176e-05 
6.070000e+00 -1.691026e-03 -2.096453e-03 -3.063432e-04 1.752149e-09 1.852506e-06 -5.159782e-05 
6.080000e+00 -1.596242e-03 -1.973550e-03 -2.887786e-04 1.788379e-08 1.392740e-06 -4.068293e-05 
6.090000e+00 -1.503788e-03 -1.853864e-03 -2.713694e-04 2.993331e-08 1.032136e-06 -3.168360e-05 
6.100000e+00 -1.413551e-03 -1.737313e-03 -2.540485e-04 3.879971e-08 7.529292e-07 -2.434046e-05 
6.110000e+00 -1.325412e-03 -1.623806e-03 -2.367728e-04 4.521532e-08 5.398099e-07 -1.841742e-05 
6.120000e+00 -1.239251e-03 -1.513241e-03 -2.195219e-04 4.977065e-08 3.796960e-07 -1.370083e-05 
6.130000e+00 -1.154945e-03 -1.405505e-03 -2.022973e-04 5.294474e-08 2.614503e-07 -9.998346e-06 
6.140000e+00 -1.072370e-03 -1.300475e-03 -1.851215e-04 5.510872e-08 1.758403e-07 -7.138729e-06 
6.150000e+00 -9.913979e-04 -1.198022e-03 -1.680363e-04 5.654795e-08 1.152419e-07 -4.970582e-06 
6.160000e+00 -9.118993e-04 -1.098005e-03 -1.511024e-04 5.747656e-08 7.345480e-08 -3.361527e-06 
6.170000e+00 -8.337424e-04 -1.000275e-03 -1.343977e-04 5.805949e-08 4.542794e-08 -2.196287e-06 
6.180000e+00 -7.567935e-04 -9.046767e-04 -1.180160e-04 5.841642e-08 2.720903e-08 -1.376368e-06 
6.190000e+00 -6.809171e-04 -8.110464e-04 -1.020660e-04 5.862820e-08 1.581851e-08 -8.190985e-07 
6.200000e+00 -6.059758e-04 -7.192135e-04 -8.666964e-05 5.874979e-08 8.998957e-09 -4.562214e-07 
6.210000e+00 -5.318309e-04 -6.290007e-04 -7.196083e-05 5.881714e-08 5.093548e-09 -2.322023e-07 
6.220000e+00 -4.583420e-04 -5.402250e-04 -5.808393e-05 5.885507e-08 2.894994e-09 -1.025178e-07 
6.230000e+00 -3.853676e-04 -4.526975e-04 -4.519236e-05 5.887735e-08 1.644390e-09 -3.363930e-08 
6.240000e+00 -3.127647e-04 -3.662241e-04 -3.344703e-05 5.889042e-08 8.942330e-10 -1.019303e-09 
6.250000e+00 -2.403896e-04 -2.806060e-04 -2.301487e-05 5.889717e-08 3.726735e-10 1.144843e-08 
6.260000e+00 -1.680977e-04 -1.956401e-04 -1.406723e-05 5.889848e-08 -6.551986e-11 1.425234e-08 
6.270000e+00 -9.574340e-05 -1.111193e-04 -6.778347e-06 5.889501e-08 -5.039488e-10 1.416413e-08 
6.280000e+00 -2.318088e-05 -2.683306e-05 -1.323770e-06 5.888719e-08 -9.645861e-10 1.423874e-08 
6.290000e+00 4.973630e-05 5.743211e-05 2.121226e-06 5.887520e-08 -1.413172e-09 1.426365e-08 
6.300000e+00 1.231548e-04 1.418925e-04 3.383226e-06 5.885864e-08 -1.852447e-09 1.438707e-08 
6.310000e+00 1.972213e-04 2.267665e-04 2.292257e-06 5.883754e-08 -2.304975e-09 1.513891e-08 
6.320000e+00 2.720825e-04 3.122746e-04 -1.316633e-06 5.881232e-08 -2.732346e-09 2.057433e-08 
6.330000e+00 3.478849e-04 3.986383e-04 -7.601804e-06 5.878380e-08 -3.033034e-09 3.879355e-08 
6.340000e+00 4.247745e-04 4.860807e-04 -1.671347e-05 5.875340e-08 -3.032573e-09 8.215030e-08 
6.350000e+00 5.028967e-04 5.748251e-04 -2.879215e-05 5.872531e-08 -2.386512e-09 1.700934e-07 
6.360000e+00 5.823965e-04 6.650957e-04 -4.396718e-05 5.870758e-08 -5.727508e-10 3.296328e-07 
6.370000e+00 6.634177e-04 7.571161e-04 -6.235517e-05 5.871831e-08 3.337317e-09 5.982535e-07 
6.380000e+00 7.461031e-04 8.511101e-04 -8.405860e-05 5.878672e-08 1.072078e-08 1.024598e-06 
6.390000e+00 8.305944e-04 9.473005e-04 -1.091643e-04 5.895352e-08 2.341148e-08 1.668543e-06 
6.400000e+00 9.170320e-04 1.045909e-03 -1.377423e-04 5.928255e-08 4.392565e-08 2.603503e-06 
6.410000e+00 1.005554e-03 1.147157e-03 -1.698441e-04 5.986633e-08 7.555029e-08 3.917418e-06 
6.420000e+00 1.096299e-03 1.251263e-03 -2.055017e-04 6.084087e-08 1.226248e-07 5.714689e-06 
6.430000e+00 1.189401e-03 1.358445e-03 -2.447262e-04 6.239021e-08 1.906302e-07 8.116909e-06 
6.440000e+00 1.284993e-03 1.468916e-03 -2.875065e-04 6.475006e-08 2.862360e-07 1.126311e-05 
6.450000e+00 1.383206e-03 1.582892e-03 -3.338084e-04 6.823458e-08 4.176302e-07 1.531168e-05 
6.460000e+00 1.484170e-03 1.700581e-03 -3.835734e-04 7.324947e-08 5.946685e-07 2.044107e-05 
6.470000e+00 1.588010e-03 1.822191e-03 -4.367176e-04 8.031643e-08 8.292000e-07 2.685125e-05 
6.480000e+00 1.694850e-03 1.947926e-03 -4.931308e-04 9.007601e-08 1.135104e-06 3.476394e-05 
6.490000e+00 1.804812e-03 2.077988e-03 -5.526756e-04 1.033145e-07 1.528535e-06 4.442337e-05 
6.500000e+00 1.918012e-03 2.212574e-03 -6.151867e-04 1.209963e-07 2.028198e-06 5.609724e-05 
6.510000e+00 2.034566e-03 2.351878e-03 -6.804699e-04 1.442977e-07 2.655674e-06 7.007758e-05 
6.520000e+00 2.154585e-03 2.496091e-03 -7.483017e-04 1.746216e-07 3.435582e-06 8.668114e-05 
6.530000e+00 2.278179e-03 2.645400e-03 -8.184286e-04 2.136167e-07 4.395704e-06 1.062496e-04 
6.540000e+00 2.405452e-03 2.799986e-03 -8.905664e-04 2.632372e-07 5.567381e-06 1.291504e-04 
6.550000e+00 2.536505e-03 2.960029e-03 -9.644003e-04 3.257777e-07 6.985776e-06 1.557769e-04 
6.560000e+00 2.671436e-03 3.125702e-03 -1.039584e-03 4.039080e-07 8.690153e-06 1.865488e-04 
6.570000e+00 2.810340e-03 3.297176e-03 -1.115739e-03 5.006872e-07 1.072395e-05 2.219118e-04 
6.580000e+00 2.953306e-03 3.474615e-03 -1.192457e-03 6.196425e-07 1.313520e-05 2.623385e-04 
6.590000e+00 3.100421e-03 3.658181e-03 -1.269297e-03 7.648147e-07 1.597675e-05 3.083277e-04 
6.600000e+00 3.251766e-03 3.848030e-03 -1.345784e-03 9.408061e-07 1.930662e-05 3.604046e-04 
6.610000e+00 3.407419e-03 4.044313e-03 -1.421416e-03 1.152795e-06 2.318806e-05 4.191205e-04 
6.620000e+00 3.567453e-03 4.247179e-03 -1.495655e-03 1.406633e-06 2.768991e-05 4.850528e-04 
6.630000e+00 3.731939e-03 4.456769e-03 -1.567935e-03 1.708898e-06 3.288686e-05 5.588044e-04 
6.640000e+00 3.900939e-03 4.673221e-03 -1.637658e-03 2.066957e-06 3.885976e-05 6.410029e-04 
6.650000e+00 4.074516e-03 4.896669e-03 -1.704195e-03 2.488981e-06 4.569572e-05 7.323009e-04 
6.660000e+00 4.252723e-03 5.127241e-03 -1.766890e-03 2.984058e-06 5.348836e-05 8.333748e-04 
6.670000e+00 4.435613e-03 5.365060e-03 -1.825055e-03 3.562259e-06 6.233815e-05 9.449240e-04 
6.680000e+00 4.623230e-03 5.610246e-03 -1.877975e-03 4.234705e-06 7.235259e-05 1.067670e-03 
6.690000e+00 4.815618e-03 5.862914e-03 -1.924908e-03 5.013587e-06 8.364632e-05 1.202356e-03 
6.700000e+00 5.012811e-03 6.123173e-03 -1.965086e-03 5.912297e-06 9.634140e-05 1.349746e-03 
6.710000e+00 5.214844e-03 6.391129e-03 -1.997715e-03 6.945503e-06 1.105675e-04 1.510623e-03 
6.720000e+00 5.421741e-03 6.666883e-03 -2.021975e-03 8.129212e-06 1.264620e-04 1.685787e-03 
6.730000e+00 5.633526e-03 6.950531e-03 -2.037027e-03 9.480803e-06 1.441704e-04 1.876056e-03 
6.740000e+00 5.850216e-03 7.242165e-03 -2.042007e-03 1.101917e-05 1.638461e-04 2.082264e-03 
6.750000e+00 6.071823e-03 7.541873e-03 -2.036032e-03 1.276480e-05 1.856506e-04 2.305258e-03 
6.760000e+00 6.298355e-03 7.849738e-03 -2.018201e-03 1.473985e-05 2.097540e-04 2.545898e-03 
6.770000e+00 6.529815e-03 8.165839e-03 -1.987593e-03 1.696815e-05 2.363346e-04 2.805054e-03 
6.780000e+00 6.766200e-03 8.490253e-03 -1.943275e-03 1.947541e-05 2.655794e-04 3.083608e-03 
6.790000e+00 7.007504e-03 8.823048e-03 -1.884298e-03 2.228926e-05 2.976839e-04 3.382446e-03 
6.800000e+00 7.253714e-03 9.164293e-03 -1.809702e-03 2.543931e-05 3.328520e-04 3.702462e-03 
6.810000e+00 7.504813e-03 9.514050e-03 -1.718514e-03 2.895723e-05 3.712967e-04 4.044552e-03 
6.820000e+00 7.760782e-03 9.872379e-03 -1.609758e-03 3.287689e-05 4.132392e-04 4.409617e-03 
6.830000e+00 8.021593e-03 1.023933e-02 -1.482446e-03 3.723443e-05 4.589096e-04 4.798554e-03 
6.840000e+00 8.287215e-03 1.061497e-02 -1.335591e-03 4.206832e-05 5.085465e-04 5.212261e-03 
6.850000e+00 8.557614e-03 1.099933e-02 -1.168199e-03 4.741942e-05 5.623973e-04 5.651629e-03 
6.860000e+00 8.832750e-03 1.139246e-02 -9.792809e-04 5.333114e-05 6.207174e-04 6.117545e-03 
6.870000e+00 9.112579e-03 1.179440e-02 -7.678461e-04 5.984953e-05 6.837710e-04 6.610886e-03 
6.880000e+00 9.397051e-03 1.220519e-02 -5.329106e-04 6.702327e-05 7.518302e-04 7.132517e-03 
6.890000e+00 9.686113e-03 1.262486e-02 -2.734969e-04 7.490376e-05 8.251756e-04 7.683291e-03 
6.900000e+00 9.979710e-03 1.305345e-02 1.136334e-05 8.354534e-05 9.040954e-04 8.264046e-03 
6.910000e+00 1.027778e-02 1.349097e-02 3.226267e-04 9.300523e-05 9.888856e-04 8.875601e-03 
6.920000e+00 1.058026e-02 1.393746e-02 6.612356e-04 1.033437e-04 1.079850e-03 9.518753e-03 
6.930000e+00 1.088707e-02 1.439293e-02 1.028116e-03 1.146238e-04 1.177299e-03 1.019428e-02 
6.940000e+00 1.119815e-02 1.485740e-02 1.424175e-03 1.269123e-04 1.281550e-03 1.090293e-02 
6.950000e+00 1.151342e-02 1.533089e-02 1.850298e-03 1.402786e-04 1.392928e-03 1.164543e-02 
6.960000e+00 1.183280e-02 1.581340e-02 2.307346e-03 1.547957e-04 1.511764e-03 1.242247e-02 
6.970000e+00 1.215620e-02 1.630494e-02 2.796155e-03 1.705399e-04 1.638395e-03 1.323471e-02 
6.980000e+00 1.248354e-02 1.680552e-02 3.317530e-03 1.875907e-04 1.773163e-03 1.408278e-02 
6.990000e+00 1.281473e-02 1.731514e-02 3.872246e-03 2.060314e-04 1.916415e-03 1.496726e-02 
7.000000e+00 1.314967e-02 1.783379e-02 4.461043e-03 2.259485e-04 2.068506e-03 1.588870e-02 
7.010000e+00 1.348827e-02 1.836147e-02 5.084625e-03 2.474322e-04 2.229790e-03 1.684761e-02 
7.020000e+00 1.383044e-02 1.889817e-02 5.743659e-03 2.705761e-04 2.400630e-03 1.784445e-02 
7.030000e+00 1.417606e-02 1.944387e-02 6.438766e-03 2.954778e-04 2.581390e-03 1.887963e-02 
7.040000e+00 1.452503e-02 1.999856e-02 7.170528e-03 3.222382e-04 2.772436e-03 1.995351e-02 
7.050000e+00 1.487726e-02 2.056222e-02 7.939479e-03 3.509621e-04 2.974138e-03 2.106642e-02 
7.060000e+00 1.523263e-02 2.113483e-02 8.746102e-03 3.817577e-04 3.186869e-03 2.221860e-02 
7.070000e+00 1.559102e-02 2.171635e-02 9.590834e-03 4.147374e-04 3.411000e-03 2.341027e-02 
7.080000e+00 1.595234e-02 2.230677e-02 1.047406e-02 4.500170e-04 3.646904e-03 2.464156e-02 
7.090000e+00 1.631646e-02 2.290603e-02 1.139609e-02 4.877160e-04 3.894955e-03 2.591257e-02 
7.100000e+00 1.668327e-02 2.351410e-02 1.235722e-02 5.279578e-04 4.155525e-03 2.722330e-02 
7.110000e+00 1.705265e-02 2.413094e-02 1.335763e-02 5.708695e-04 4.428985e-03 2.857373e-02 
7.120000e+00 1.742449e-02 2.475649e-02 1.439749e-02 6.165817e-04 4.715705e-03 2.996374e-02 
7.130000e+00 1.779867e-02 2.539072e-02 1.547688e-02 6.652290e-04 5.016050e-03 3.139317e-02 
7.140000e+00 1.817506e-02 2.603354e-02 1.659581e-02 7.169493e-04 5.330384e-03 3.286175e-02 
7.150000e+00 1.855355e-02 2.668492e-02 1.775424e-02 7.718845e-04 5.659065e-03 3.436918e-02 
7.160000e+00 1.893402e-02 2.734476e-02 1.895206e-02 8.301797e-04 6.002447e-03 3.591507e-02 
7.170000e+00 1.931634e-02 2.801301e-02 2.018907e-02 8.919836e-04 6.360878e-03 3.749895e-02 
7.180000e+00 1.970040e-02 2.868958e-02 2.146502e-02 9.574485e-04 6.734699e-03 3.912029e-02 
7.190000e+00 2.008607e-02 2.937439e-02 2.277958e-02 1.026730e-03 7.124245e-03 4.077847e-02 
7.200000e+00 2.047323e-02 3.006735e-02 2.413234e-02 1.099987e-03 7.529841e-03 4.247279e-02 
7.210000e+00 2.086176e-02 3.076836e-02 2.552282e-02 1.177381e-03 7.951805e-03 4.420249e-02 
7.220000e+00 2.125154e-02 3.147730e-02 2.695046e-02 1.259079e-03 8.390444e-03 4.596672e-02 
7.230000e+00 2.164245e-02 3.219409e-02 2.841463e-02 1.345247e-03 8.846055e-03 4.776454e-02 
7.240000e+00 2.203437e-02 3.291859e-02 2.991461e-02 1.436057e-03 9.318923e-03 4.959494e-02 
7.250000e+00 2.242718e-02 3.365068e-02 3.144960e-02 1.531684e-03 9.809321e-03 5.145683e-02 
7.260000e+00 2.282077e-02 3.439023e-02 3.301874e-02 1.632303e-03 1.031751e-02 5.334903e-02 
7.270000e+00 2.321502e-02 3.513709e-02 3.462106e-02 1.738094e-03 1.084374e-02 5.527028e-02 
7.280000e+00 2.360982e-02 3.589113e-02 3.625554e-02 1.849239e-03 1.138823e-02 5.721924e-02 
7.290000e+00 2.400504e-02 3.665217e-02 3.792106e-02 1.965920e-03 1.195120e-02 5.919449e-02 
7.300000e+00 2.440059e-02 3.742006e-02 3.961642e-02 2.088325e-03 1.253286e-02 6.119452e-02 
7.310000e+00 2.479634e-02 3.819462e-02 4.134035e-02 2.216640e-03 1.313339e-02 6.321775e-02 
7.320000e+00 2.519220e-02 3.897567e-02 4.309148e-02 2.351056e-03 1.375294e-02 6.526252e-02 
7.330000e+00 2.558806e-02 3.976300e-02 4.486838e-02 2.491763e-03 1.439166e-02 6.732706e-02 
7.340000e+00 2.598381e-02 4.055643e-02 4.666952e-02 2.638954e-03 1.504968e-02 6.940956e-02 
7.350000e+00 2.637934e-02 4.135572e-02 4.849331e-02 2.792821e-03 1.572710e-02 7.150810e-02 
7.360000e+00 2.677457e-02 4.216066e-02 5.033807e-02 2.953561e-03 1.642401e-02 7.362071e-02 
7.370000e+00 2.716939e-02 4.297101e-02 5.220205e-02 3.121367e-03 1.714046e-02 7.574531e-02 
7.380000e+00 2.756371e-02 4.378653e-02 5.408342e-02 3.296435e-03 1.787650e-02 7.787977e-02 
7.390000e+00 2.795744e-02 4.460695e-02 5.598026e-02 3.478962e-03 1.863213e-02 8.002188e-02 
7.400000e+00 2.835049e-02 4.543201e-02 5.789059e-02 3.669143e-03 1.940735e-02 8.216934e-02 
7.410000e+00 2.874276e-02 4.626142e-02 5.981237e-02 3.867174e-03 2.020212e-02 8.431982e-02 
7.420000e+00 2.913419e-02 4.709488e-02 6.174347e-02 4.073250e-03 2.101638e-02 8.647088e-02 
7.430000e+00 2.952467e-02 4.793211e-02 6.368169e-02 4.287566e-03 2.185004e-02 8.862003e-02 
7.440000e+00 2.991415e-02 4.877276e-02 6.562476e-02 4.510315e-03 2.270298e-02 9.076472e-02 
7.450000e+00 3.030253e-02 4.961651e-02 6.757037e-02 4.741690e-03 2.357507e-02 9.290232e-02 
7.460000e+00 3.068976e-02 5.046301e-02 6.951613e-02 4.981880e-03 2.446613e-02 9.503017e-02 
7.470000e+00 3.107575e-02 5.131191e-02 7.145957e-02 5.231075e-03 2.537597e-02 9.714552e-02 
7.480000e+00 3.146045e-02 5.216282e-02 7.339819e-02 5.489461e-03 2.630434e-02 9.924559e-02 
7.490000e+00 3.184379e-02 5.301537e-02 7.532942e-02 5.757223e-03 2.725100e-02 1.013275e-01 
7.500000e+00 3.222571e-02 5.386915e-02 7.725064e-02 6.034541e-03 2.821565e-02 1.033885e-01 
7.510000e+00 3.260614e-02 5.472374e-02 7.915919e-02 6.321595e-03 2.919796e-02 1.054254e-01 
7.520000e+00 3.298505e-02 5.557872e-02 8.105234e-02 6.618558e-03 3.019760e-02 1.074355e-01 
7.530000e+00 3.336237e-02 5.643363e-02 8.292734e-02 6.925603e-03 3.121417e-02 1.094156e-01 
7.540000e+00 3.373807e-02 5.728802e-02 8.478138e-02 7.242897e-03 3.224726e-02 1.113628e-01 
7.550000e+00 3.411208e-02 5.814142e-02 8.661161e-02 7.570602e-03 3.329641e-02 1.132738e-01 
7.560000e+00 3.448438e-02 5.899332e-02 8.841517e-02 7.908877e-03 3.436116e-02 1.151457e-01 
7.570000e+00 3.485491e-02 5.984324e-02 9.018915e-02 8.257875e-03 3.544097e-02 1.169753e-01 
7.580000e+00 3.522366e-02 6.069065e-02 9.193061e-02 8.617745e-03 3.653532e-02 1.187594e-01 
7.590000e+00 3.559057e-02 6.153500e-02 9.363660e-02 8.988628e-03 3.764361e-02 1.204949e-01 
7.600000e+00 3.595562e-02 6.237576e-02 9.530414e-02 9.370661e-03 3.876523e-02 1.221785e-01 
7.610000e+00 3.631879e-02 6.321236e-02 9.693023e-02 9.763975e-03 3.989954e-02 1.238071e-01 
7.620000e+00 3.668005e-02 6.404421e-02 9.851187e-02 1.016869e-02 4.104586e-02 1.253776e-01 
7.630000e+00 3.703937e-02 6.487072e-02 1.000461e-01 1.058493e-02 4.220348e-02 1.268866e-01 
7.640000e+00 3.739673e-02 6.569127e-02 1.015298e-01 1.101280e-02 4.337164e-02 1.283311e-01 
7.650000e+00 3.775212e-02 6.650525e-02 1.029600e-01 1.145240e-02 4.454958e-02 1.297078e-01 
7.660000e+00 3.810551e-02 6.731201e-02 1.043337e-01 1.190382e-02 4.573648e-02 1.310137e-01 
7.670000e+00 3.845691e-02 6.811089e-02 1.056479e-01 1.236715e-02 4.693149e-02 1.322454e-01 
7.680000e+00 3.880629e-02 6.890123e-02 1.068996e-01 1.284247e-02 4.813374e-02 1.334000e-01 
7.690000e+00 3.915364e-02 6.968234e-02 1.080858e-01 1.332985e-02 4.934233e-02 1.344743e-01 
7.700000e+00 3.949896e-02 7.045352e-02 1.092036e-01 1.382934e-02 5.055631e-02 1.354653e-01 
7.710000e+00 3.984224e-02 7.121405e-02 1.102501e-01 1.434099e-02 5.177472e-02 1.363699e-01 
7.720000e+00 4.018348e-02 7.196323e-02 1.112224e-01 1.486484e-02 5.299655e-02 1.371852e-01 
7.730000e+00 4.052267e-02 7.270029e-02 1.121176e-01 1.540093e-02 5.422078e-02 1.379082e-01 
7.740000e+00 4.085982e-02 7.342450e-02 1.129329e-01 1.594926e-02 5.544634e-02 1.385362e-01 
7.750000e+00 4.119491e-02 7.413509e-02 1.136655e-01 1.650986e-02 5.667215e-02 1.390661e-01 
7.760000e+00 4.152796e-02 7.483127e-02 1.143128e-01 1.708270e-02 5.789709e-02 1.394954e-01 
7.770000e+00 4.185895e-02 7.551227e-02 1.148720e-01 1.766779e-02 5.912002e-02 1.398212e-01 
7.780000e+00 4.218790e-02 7.617729e-02 1.153405e-01 1.826509e-02 6.033976e-02 1.400410e-01 
7.790000e+00 4.251481e-02 7.682551e-02 1.157159e-01 1.887457e-02 6.155513e-02 1.401522e-01 
7.800000e+00 4.283968e-02 7.745611e-02 1.159955e-01 1.949618e-02 6.276491e-02 1.401524e-01 
7.810000e+00 4.316251e-02 7.806827e-02 1.161771e-01 2.012985e-02 6.396784e-02 1.400392e-01 
7.820000e+00 4.348330e-02 7.866114e-02 1.162583e-01 2.077551e-02 6.516267e-02 1.398102e-01 
7.830000e+00 4.380206e-02 7.923388e-02 1.162368e-01 2.143307e-02 6.634810e-02 1.394633e-01 
7.840000e+00 4.411879e-02 7.978564e-02 1.161105e-01 2.210243e-02 6.752283e-02 1.389964e-01 
7.850000e+00 4.443349e-02 8.031554e-02 1.158773e-01 2.278349e-02 6.868553e-02 1.384074e-01 
7.860000e+00 4.474617e-02 8.082273e-02 1.155353e-01 2.347610e-02 6.983486e-02 1.376945e-01 
7.870000e+00 4.505682e-02 8.130633e-02 1.150824e-01 2.418013e-02 7.096945e-02 1.368559e-01 
7.880000e+00 4.536544e-02 8.176545e-02 1.145171e-01 2.489543e-02 7.208791e-02 1.358900e-01 
7.890000e+00 4.567204e-02 8.219923e-02 1.138375e-01 2.562183e-02 7.318887e-02 1.347951e-01 
7.900000e+00 4.597660e-02 8.260676e-02 1.130421e-01 2.635915e-02 7.427091e-02 1.335699e-01 
7.910000e+00 4.627913e-02 8.298716e-02 1.121294e-01 2.710718e-02 7.533261e-02 1.322130e-01 
7.920000e+00 4.657962e-02 8.333954e-02 1.110982e-01 2.786573e-02 7.637255e-02 1.307233e-01 
7.930000e+00 4.687805e-02 8.366300e-02 1.099472e-01 2.863456e-02 7.738928e-02 1.290998e-01 
7.940000e+00 4.717443e-02 8.395666e-02 1.086752e-01 2.941343e-02 7.838137e-02 1.273415e-01 
7.950000e+00 4.746873e-02 8.421963e-02 1.072813e-01 3.020210e-02 7.934736e-02 1.254477e-01 
7.960000e+00 4.776094e-02 8.445101e-02 1.057648e-01 3.100029e-02 8.028580e-02 1.234177e-01 
7.970000e+00 4.805105e-02 8.464992e-02 1.041247e-01 3.180772e-02 8.119522e-02 1.212512e-01 
7.980000e+00 4.833903e-02 8.481548e-02 1.023607e-01 3.262409e-02 8.207418e-02 1.189477e-01 
7.990000e+00 4.862487e-02 8.494680e-02 1.004721e-01 3.344909e-02 8.292121e-02 1.165071e-01 
8.000000e+00 4.890853e-02 8.504303e-02 9.845885e-02 3.428240e-02 8.373485e-02 1.139293e-01 
8.010000e+00 4.918998e-02 8.510329e-02 9.632063e-02 3.512367e-02 8.451366e-02 1.112146e-01 
8.020000e+00 4.946920e-02 8.512673e-02 9.405747e-02 3.597255e-02 8.525619e-02 1.083631e-01 
8.030000e+00 4.974615e-02 8.511250e-02 9.166948e-02 3.682867e-02 8.596099e-02 1.053754e-01 
8.040000e+00 5.002078e-02 8.505977e-02 8.915696e-02 3.769164e-02 8.662665e-02 1.022520e-01 
8.050000e+00 5.029306e-02 8.496771e-02 8.652032e-02 3.856107e-02 8.725173e-02 9.899377e-02 
8.060000e+00 5.056294e-02 8.483550e-02 8.376014e-02 3.943654e-02 8.783484e-02 9.560157e-02 
8.070000e+00 5.083036e-02 8.466235e-02 8.087716e-02 4.031762e-02 8.837457e-02 9.207653e-02 
8.080000e+00 5.109527e-02 8.444747e-02 7.787225e-02 4.120388e-02 8.886956e-02 8.841991e-02 
8.090000e+00 5.135761e-02 8.419009e-02 7.474644e-02 4.209486e-02 8.931844e-02 8.463313e-02 
8.100000e+00 5.161732e-02 8.388946e-02 7.150093e-02 4.299009e-02 8.971988e-02 8.071780e-02 
8.110000e+00 5.187432e-02 8.354485e-02 6.813706e-02 4.388910e-02 9.007256e-02 7.667567e-02 
8.120000e+00 5.212855e-02 8.315553e-02 6.465633e-02 4.479138e-02 9.037519e-02 7.250867e-02 
8.130000e+00 5.237993e-02 8.272083e-02 6.106038e-02 4.569643e-02 9.062649e-02 6.821890e-02 
8.140000e+00 5.262838e-02 8.224005e-02 5.735104e-02 4.660373e-02 9.082523e-02 6.380861e-02 
8.150000e+00 5.287380e-02 8.171256e-02 5.353025e-02 4.751275e-02 9.097019e-02 5.928022e-02 
8.160000e+00 5.311610e-02 8.113773e-02 4.960014e-02 4.842295e-02 9.106019e-02 5.463633e-02 
8.170000e+00 5.335520e-02 8.051494e-02 4.556298e-02 4.933377e-02 9.109408e-02 4.987968e-02 
8.180000e+00 5.359098e-02 7.984364e-02 4.142118e-02 5.024464e-02 9.107074e-02 4.501318e-02 
8.190000e+00 5.382335e-02 7.912326e-02 3.717732e-02 5.115499e-02 9.098909e-02 4.003990e-02 
8.200000e+00 5.405218e-02 7.835330e-02 3.283411e-02 5.206423e-02 9.084809e-02 3.496307e-02 
8.210000e+00 5.427737e-02 7.753325e-02 2.839443e-02 5.297175e-02 9.064674e-02 2.978607e-02 
8.220000e+00 5.449878e-02 7.666266e-02 2.386128e-02 5.387696e-02 9.038407e-02 2.451244e-02 
8.230000e+00 5.471630e-02 7.574110e-02 1.923783e-02 5.477922e-02 9.005915e-02 1.914587e-02 
8.240000e+00 5.492980e-02 7.476818e-02 1.452737e-02 5.567793e-02 8.967111e-02 1.369018e-02 
8.250000e+00 5.513912e-02 7.374352e-02 9.733344e-03 5.657243e-02 8.921913e-02 8.149360e-03 
8.260000e+00 5.534415e-02 7.266681e-02 4.859316e-03 5.746210e-02 8.870240e-02 2.527534e-03 
8.270000e+00 5.554472e-02 7.153775e-02 -9.100477e-05 5.834626e-02 8.812020e-02 -3.171041e-03 
8.280000e+00 5.574068e-02 7.035609e-02 -5.113782e-03 5.922428e-02 8.747183e-02 -8.941966e-03 
8.290000e+00 5.593189e-02 6.912160e-02 -1.020505e-02 6.009548e-02 8.675667e-02 -1.478072e-02 
8.300000e+00 5.611817e-02 6.783411e-02 -1.536073e-02 6.095919e-02 8.597412e-02 -2.068264e-02 
8.310000e+00 5.629937e-02 6.649348e-02 -2.057661e-02 6.181473e-02 8.512366e-02 -2.664295e-02 
8.320000e+00 5.647531e-02 6.509961e-02 -2.584837e-02 6.266143e-02 8.420482e-02 -3.265675e-02 
8.330000e+00 5.664582e-02 6.365244e-02 -3.117158e-02 6.349860e-02 8.321717e-02 -3.871904e-02 
8.340000e+00 5.681071e-02 6.215195e-02 -3.654170e-02 6.432555e-02 8.216036e-02 -4.482469e-02 
8.350000e+00 5.696981e-02 6.059817e-02 -4.195407e-02 6.514158e-02 8.103408e-02 -5.096849e-02 
8.360000e+00 5.712292e-02 5.899117e-02 -4.740397e-02 6.594600e-02 7.983808e-02 -5.714509e-02 
8.370000e+00 5.726986e-02 5.733107e-02 -5.288656e-02 6.673810e-02 7.857220e-02 -6.334909e-02 
8.380000e+00 5.741042e-02 5.561801e-02 -5.839690e-02 6.751721e-02 7.723631e-02 -6.957498e-02 
8.390000e+00 5.754442e-02 5.385221e-02 -6.393000e-02 6.828260e-02 7.583035e-02 -7.581716e-02 
8.400000e+00 5.767164e-02 5.203391e-02 -6.948076e-02 6.903358e-02 7.435433e-02 -8.206997e-02 
8.410000e+00 5.779187e-02 5.016341e-02 -7.504402e-02 6.976945e-02 7.280831e-02 -8.832767e-02 
8.420000e+00 5.790492e-02 4.824105e-02 -8.061456e-02 7.048951e-02 7.119244e-02 -9.458446e-02 
8.430000e+00 5.801056e-02 4.626722e-02 -8.618708e-02 7.119307e-02 6.950691e-02 -1.008345e-01 
8.440000e+00 5.810858e-02 4.424237e-02 -9.175624e-02 7.187942e-02 6.775199e-02 -1.070718e-01 
8.450000e+00 5.819875e-02 4.216697e-02 -9.731663e-02 7.254788e-02 6.592801e-02 -1.132904e-01 
8.460000e+00 5.828087e-02 4.004156e-02 -1.028628e-01 7.319775e-02 6.403537e-02 -1.194844e-01 
8.470000e+00 5.835470e-02 3.786673e-02 -1.083893e-01 7.382836e-02 6.207454e-02 -1.256476e-01 
8.480000e+00 5.842001e-02 3.564310e-02 -1.138906e-01 7.443902e-02 6.004604e-02 -1.317741e-01 
8.490000e+00 5.847659e-02 3.337136e-02 -1.193612e-01 7.502905e-02 5.795048e-02 -1.378577e-01 
8.500000e+00 5.852420e-02 3.105223e-02 -1.247955e-01 7.559780e-02 5.578854e-02 -1.438924e-01 
8.510000e+00 5.856260e-02 2.868650e-02 -1.301879e-01 7.614461e-02 5.356094e-02 -1.498720e-01 
8.520000e+00 5.859158e-02 2.627500e-02 -1.355328e-01 7.666881e-02 5.126848e-02 -1.557905e-01 
8.530000e+00 5.861089e-02 2.381859e-02 -1.408247e-01 7.716976e-02 4.891205e-02 -1.616416e-01 
8.540000e+00 5.862030e-02 2.131822e-02 -1.460579e-01 7.764684e-02 4.649258e-02 -1.674195e-01 
8.550000e+00 5.861958e-02 1.877485e-02 -1.512270e-01 7.809941e-02 4.401107e-02 -1.731179e-01 
8.560000e+00 5.860850e-02 1.618950e-02 -1.563264e-01 7.852686e-02 4.146860e-02 -1.787309e-01 
8.570000e+00 5.858681e-02 1.356326e-02 -1.613505e-01 7.892858e-02 3.886631e-02 -1.842524e-01 
8.580000e+00 5.855429e-02 1.089723e-02 -1.662939e-01 7.930399e-02 3.620539e-02 -1.896766e-01 
8.590000e+00 5.851071e-02 8.192585e-03 -1.711511e-01 7.965250e-02 3.348713e-02 -1.949975e-01 
8.600000e+00 5.845582e-02 5.450541e-03 -1.759167e-01 7.997354e-02 3.071285e-02 -2.002093e-01 
8.610000e+00 5.838941e-02 2.672357e-03 -1.805854e-01 8.026657e-02 2.788395e-02 -2.053061e-01 
8.620000e+00 5.831124e-02 -1.406604e-04 -1.851518e-01 8.053104e-02 2.500189e-02 -2.102823e-01 
8.630000e+00 5.822109e-02 -2.987159e-03 -1.896108e-01 8.076644e-02 2.206820e-02 -2.151323e-01 
8.640000e+00 5.811873e-02 -5.865744e-03 -1.939572e-01 8.097224e-02 1.908446e-02 -2.198505e-01 
8.650000e+00 5.800394e-02 -8.774973e-03 -1.981859e-01 8.114797e-02 1.605230e-02 -2.244315e-01 
8.660000e+00 5.787650e-02 -1.171336e-02 -2.022918e-01 8.129313e-02 1.297344e-02 -2.288699e-01 
8.670000e+00 5.773619e-02 -1.467939e-02 -2.062702e-01 8.140728e-02 9.849639e-03 -2.331604e-01 
8.680000e+00 5.758281e-02 -1.767149e-02 -2.101162e-01 8.148998e-02 6.682705e-03 -2.372980e-01 
8.690000e+00 5.741613e-02 -2.068805e-02 -2.138251e-01 8.154080e-02 3.474513e-03 -2.412776e-01 
8.700000e+00 5.723597e-02 -2.372743e-02 -2.173923e-01 8.155934e-02 2.269880e-04 -2.450943e-01 
8.710000e+00 5.704211e-02 -2.678793e-02 -2.208134e-01 8.154522e-02 -3.057892e-03 -2.487434e-01 
8.720000e+00 5.683436e-02 -2.986785e-02 -2.240839e-01 8.149806e-02 -6.378100e-03 -2.522203e-01 
8.730000e+00 5.661253e-02 -3.296543e-02 -2.271996e-01 8.141754e-02 -9.731558e-03 -2.555204e-01 
8.740000e+00 5.637643e-02 -3.607886e-02 -2.301565e-01 8.130333e-02 -1.311614e-02 -2.586396e-01 
8.750000e+00 5.612589e-02 -3.920633e-02 -2.329506e-01 8.115512e-02 -1.652969e-02 -2.615735e-01 
8.760000e+00 5.586072e-02 -4.234598e-02 -2.355781e-01 8.097265e-02 -1.996997e-02 -2.643182e-01 
8.770000e+00 5.558076e-02 -4.549592e-02 -2.380352e-01 8.075564e-02 -2.343474e-02 -2.668700e-01 
8.780000e+00 5.528585e-02 -4.865423e-02 -2.403186e-01 8.050388e-02 -2.692171e-02 -2.692250e-01 
8.790000e+00 5.497583e-02 -5.181897e-02 -2.424248e-01 8.021714e-02 -3.042854e-02 -2.713798e-01 
8.800000e+00 5.465056e-02 -5.498817e-02 -2.443506e-01 7.989525e-02 -3.395286e-02 -2.733312e-01 
8.810000e+00 5.430988e-02 -5.815983e-02 -2.460930e-01 7.953804e-02 -3.749226e-02 -2.750760e-01 
8.820000e+00 5.395367e-02 -6.133193e-02 -2.476493e-01 7.914536e-02 -4.104432e-02 -2.766112e-01 
8.830000e+00 5.358181e-02 -6.450244e-02 -2.490166e-01 7.871711e-02 -4.460657e-02 -2.779342e-01 
8.840000e+00 5.319416e-02 -6.766930e-02 -2.501925e-01 7.825320e-02 -4.817651e-02 -2.790425e-01 
8.850000e+00 5.279063e-02 -7.083042e-02 -2.511747e-01 7.775357e-02 -5.175164e-02 -2.799337e-01 
8.860000e+00 5.237112e-02 -7.398371e-02 -2.519610e-01 7.721816e-02 -5.532941e-02 -2.806056e-01 
8.870000e+00 5.193552e-02 -7.712707e-02 -2.525496e-01 7.664698e-02 -5.890726e-02 -2.810565e-01 
8.880000e+00 5.148376e-02 -8.025837e-02 -2.529387e-01 7.604003e-02 -6.248261e-02 -2.812846e-01 
8.890000e+00 5.101576e-02 -8.337548e-02 -2.531267e-01 7.539734e-02 -6.605288e-02 -2.812884e-01 
8.900000e+00 5.053145e-02 -8.647627e-02 -2.531123e-01 7.471899e-02 -6.961546e-02 -2.810667e-01 
8.910000e+00 5.003079e-02 -8.955858e-02 -2.528944e-01 7.400507e-02 -7.316772e-02 -2.806185e-01 
8.920000e+00 4.951372e-02 -9.262027e-02 -2.524721e-01 7.325568e-02 -7.670705e-02 -2.799429e-01 
8.930000e+00 4.898022e-02 -9.565918e-02 -2.518445e-01 7.247098e-02 -8.023082e-02 -2.790395e-01 
8.940000e+00 4.843025e-02 -9.867315e-02 -2.510112e-01 7.165113e-02 -8.373638e-02 -2.779078e-01 
8.950000e+00 4.786380e-02 -1.016600e-01 -2.499718e-01 7.079632e-02 -8.722112e-02 -2.765477e-01 
8.960000e+00 4.728086e-02 -1.046177e-01 -2.487263e-01 6.990678e-02 -9.068239e-02 -2.749593e-01 
8.970000e+00 4.668145e-02 -1.075439e-01 -2.472748e-01 6.898276e-02 -9.411756e-02 -2.731430e-01 
8.980000e+00 4.606558e-02 -1.104366e-01 -2.456175e-01 6.802453e-02 -9.752403e-02 -2.710994e-01 
8.990000e+00 4.543327e-02 -1.132937e-01 -2.437551e-01 6.703238e-02 -1.008992e-01 -2.688293e-01 
9.000000e+00 4.478457e-02 -1.161129e-01 -2.416882e-01 6.600666e-02 -1.042404e-01 -2.663336e-01 
9.010000e+00 4.411953e-02 -1.188923e-01 -2.394179e-01 6.494770e-02 -1.075451e-01 -2.636138e-01 
9.020000e+00 4.343821e-02 -1.216297e-01 -2.369452e-01 6.385588e-02 -1.108108e-01 -2.606713e-01 
9.030000e+00 4.274068e-02 -1.243230e-01 -2.342717e-01 6.273162e-02 -1.140348e-01 -2.575077e-01 
9.040000e+00 4.202702e-02 -1.269703e-01 -2.313988e-01 6.157534e-02 -1.172147e-01 -2.541252e-01 
9.050000e+00 4.129734e-02 -1.295693e-01 -2.283283e-01 6.038748e-02 -1.203480e-01 -2.505259e-01 
9.060000e+00 4.055174e-02 -1.321183e-01 -2.250624e-01 5.916854e-02 -1.234322e-01 -2.467122e-01 
9.070000e+00 3.979033e-02 -1.346151e-01 -2.216031e-01 5.791901e-02 -1.264648e-01 -2.426868e-01 
9.080000e+00 3.901326e-02 -1.370578e-01 -2.179530e-01 5.663942e-02 -1.294435e-01 -2.384525e-01 
9.090000e+00 3.822065e-02 -1.394444e-01 -2.141146e-01 5.533033e-02 -1.323659e-01 -2.340124e-01 
9.100000e+00 3.741267e-02 -1.417732e-01 -2.100908e-01 5.399230e-02 -1.352296e-01 -2.293698e-01 
9.110000e+00 3.658948e-02 -1.440422e-01 -2.058846e-01 5.262594e-02 -1.380324e-01 -2.245283e-01 
9.120000e+00 3.575126e-02 -1.462495e-01 -2.014993e-01 5.123186e-02 -1.407719e-01 -2.194916e-01 
9.130000e+00 3.489819e-02 -1.483935e-01 -1.969382e-01 4.981072e-02 -1.434461e-01 -2.142636e-01 
9.140000e+00 3.403048e-02 -1.504723e-01 -1.922049e-01 4.836317e-02 -1.460527e-01 -2.088485e-01 
9.150000e+00 3.314834e-02 -1.524843e-01 -1.873033e-01 4.688990e-02 -1.485896e-01 -2.032506e-01 
9.160000e+00 3.225199e-02 -1.544277e-01 -1.822372e-01 4.539161e-02 -1.510548e-01 -1.974745e-01 
9.170000e+00 3.134166e-02 -1.563010e-01 -1.770109e-01 4.386905e-02 -1.534463e-01 -1.915248e-01 
9.180000e+00 3.041760e-02 -1.581025e-01 -1.716287e-01 4.232294e-02 -1.557621e-01 -1.854065e-01 
9.190000e+00 2.948007e-02 -1.598308e-01 -1.660950e-01 4.075406e-02 -1.580003e-01 -1.791247e-01 
9.200000e+00 2.852933e-02 -1.614844e-01 -1.604146e-01 3.916320e-02 -1.601590e-01 -1.726847e-01 
9.210000e+00 2.756566e-02 -1.630618e-01 -1.545921e-01 3.755115e-02 -1.622366e-01 -1.660919e-01 
9.220000e+00 2.658934e-02 -1.645617e-01 -1.486327e-01 3.591874e-02 -1.642313e-01 -1.593520e-01 
9.230000e+00 2.560069e-02 -1.659827e-01 -1.425413e-01 3.426681e-02 -1.661415e-01 -1.524706e-01 
9.240000e+00 2.460001e-02 -1.673236e-01 -1.363233e-01 3.259620e-02 -1.679656e-01 -1.454537e-01 
9.250000e+00 2.358761e-02 -1.685831e-01 -1.299841e-01 3.090779e-02 -1.697020e-01 -1.383074e-01 
9.260000e+00 2.256382e-02 -1.697603e-01 -1.235291e-01 2.920246e-02 -1.713494e-01 -1.310379e-01 
9.270000e+00 2.152900e-02 -1.708538e-01 -1.169641e-01 2.748110e-02 -1.729064e-01 -1.236515e-01 
9.280000e+00 2.048347e-02 -1.718628e-01 -1.102948e-01 2.574463e-02 -1.743717e-01 -1.161548e-01 
9.290000e+00 1.942761e-02 -1.727862e-01 -1.035271e-01 2.399398e-02 -1.757440e-01 -1.085542e-01 
9.300000e+00 1.836177e-02 -1.736232e-01 -9.666695e-02 2.223007e-02 -1.770222e-01 -1.008565e-01 
9.310000e+00 1.728634e-02 -1.743729e-01 -8.972052e-02 2.045385e-02 -1.782054e-01 -9.306853e-02 
9.320000e+00 1.620170e-02 -1.750346e-01 -8.269396e-02 1.866628e-02 -1.792924e-01 -8.519715e-02 
9.330000e+00 1.510823e-02 -1.756075e-01 -7.559356e-02 1.686833e-02 -1.802824e-01 -7.724938e-02 
9.340000e+00 1.400635e-02 -1.760911e-01 -6.842568e-02 1.506096e-02 -1.811745e-01 -6.923229e-02 
9.350000e+00 1.289645e-02 -1.764848e-01 -6.119674e-02 1.324517e-02 -1.819680e-01 -6.115304e-02 
9.360000e+00 1.177896e-02 -1.767880e-01 -5.391324e-02 1.142193e-02 -1.826622e-01 -5.301886e-02 
9.370000e+00 1.065429e-02 -1.770003e-01 -4.658174e-02 9.592255e-03 -1.832566e-01 -4.483704e-02 
9.380000e+00 9.522876e-03 -1.771215e-01 -3.920885e-02 7.757134e-03 -1.837507e-01 -3.661490e-02 
9.390000e+00 8.385151e-03 -1.771512e-01 -3.180122e-02 5.917577e-03 -1.841439e-01 -2.835984e-02 
9.400000e+00 7.241556e-03 -1.770891e-01 -2.436554e-02 4.074593e-03 -1.844361e-01 -2.007926e-02 
9.410000e+00 6.092539e-03 -1.769353e-01 -1.690853e-02 2.229193e-03 -1.846269e-01 -1.178062e-02 
9.420000e+00 4.938552e-03 -1.766896e-01 -9.436927e-03 3.823922e-04 -1.847163e-01 -3.471372e-03 
9.430000e+00 3.780053e-03 -1.763520e-01 -1.957498e-03 -1.464794e-03 -1.847040e-01 4.840996e-03 
9.440000e+00 2.617505e-03 -1.759226e-01 5.522999e-03 -3.311349e-03 -1.845902e-01 1.314901e-02 
9.450000e+00 1.451372e-03 -1.754015e-01 1.299780e-02 -5.156259e-03 -1.843748e-01 2.144519e-02 
9.460000e+00 2.821273e-04 -1.747891e-01 2.046014e-02 -6.998508e-03 -1.840582e-01 2.972207e-02 
9.470000e+00 -8.897568e-04 -1.740855e-01 2.790329e-02 -8.837086e-03 -1.836405e-01 3.797222e-02 
9.480000e+00 -2.063803e-03 -1.732912e-01 3.532052e-02 -1.067098e-02 -1.831222e-01 4.618821e-02 
9.490000e+00 -3.239530e-03 -1.724066e-01 4.270515e-02 -1.249920e-02 -1.825035e-01 5.436269e-02 
9.500000e+00 -4.416456e-03 -1.714323e-01 5.005053e-02 -1.432072e-02 -1.817851e-01 6.248830e-02 
9.510000e+00 -5.594098e-03 -1.703688e-01 5.735004e-02 -1.613457e-02 -1.809675e-01 7.055779e-02 
9.520000e+00 -6.771967e-03 -1.692169e-01 6.459714e-02 -1.793974e-02 -1.800515e-01 7.856392e-02 
9.530000e+00 -7.949578e-03 -1.679772e-01 7.178533e-02 -1.973527e-02 -1.790377e-01 8.649956e-02 
9.540000e+00 -9.126442e-03 -1.666505e-01 7.890818e-02 -2.152018e-02 -1.779271e-01 9.435764e-02 
9.550000e+00 -1.030207e-02 -1.652378e-01 8.595933e-02 -2.329349e-02 -1.767205e-01 1.021312e-01 
9.560000e+00 -1.147597e-02 -1.637400e-01 9.293252e-02 -2.505427e-02 -1.754189e-01 1.098133e-01 
9.570000e+00 -1.264766e-02 -1.621581e-01 9.982154e-02 -2.680156e-02 -1.740235e-01 1.173971e-01 
9.580000e+00 -1.381665e-02 -1.604932e-01 1.066203e-01 -2.853443e-02 -1.725354e-01 1.248760e-01 
9.590000e+00 -1.498246e-02 -1.587464e-01 1.133229e-01 -3.025196e-02 -1.709557e-01 1.322435e-01 
9.600000e+00 -1.614459e-02 -1.569191e-01 1.199233e-01 -3.195324e-02 -1.692859e-01 1.394930e-01 
9.610000e+00 -1.730256e-02 -1.550124e-01 1.264158e-01 -3.363738e-02 -1.675273e-01 1.466182e-01 
9.620000e+00 -1.845590e-02 -1.530277e-01 1.327947e-01 -3.530350e-02 -1.656813e-01 1.536129e-01 
9.630000e+00 -1.960412e-02 -1.509665e-01 1.390546e-01 -3.695072e-02 -1.637495e-01 1.604712e-01 
9.640000e+00 -2.074675e-02 -1.488302e-01 1.451900e-01 -3.857821e-02 -1.617334e-01 1.671870e-01 
9.650000e+00 -2.188333e-02 -1.466204e-01 1.511957e-01 -4.018512e-02 -1.596347e-01 1.737547e-01 
9.660000e+00 -2.301337e-02 -1.443386e-01 1.570665e-01 -4.177063e-02 -1.574552e-01 1.801687e-01 
9.670000e+00 -2.413642e-02 -1.419865e-01 1.627975e-01 -4.333396e-02 -1.551965e-01 1.864235e-01 
9.680000e+00 -2.525202e-02 -1.395658e-01 1.683839e-01 -4.487431e-02 -1.528607e-01 1.925139e-01 
9.690000e+00 -2.635972e-02 -1.370783e-01 1.738211e-01 -4.639092e-02 -1.504494e-01 1.984349e-01 
9.700000e+00 -2.745906e-02 -1.345258e-01 1.791044e-01 -4.788305e-02 -1.479648e-01 2.041814e-01 
9.710000e+00 -2.854960e-02 -1.319101e-01 1.842297e-01 -4.934998e-02 -1.454088e-01 2.097489e-01 
9.720000e+00 -2.963091e-02 -1.292333e-01 1.891928e-01 -5.079099e-02 -1.427835e-01 2.151329e-01 
9.730000e+00 -3.070255e-02 -1.264971e-01 1.939897e-01 -5.220542e-02 -1.400911e-01 2.203289e-01 
9.740000e+00 -3.176411e-02 -1.237038e-01 1.986165e-01 -5.359260e-02 -1.373336e-01 2.253329e-01 
9.750000e+00 -3.281516e-02 -1.208552e-01 2.030698e-01 -5.495188e-02 -1.345133e-01 2.301410e-01 
9.760000e+00 -3.385529e-02 -1.179535e-01 2.073460e-01 -5.628266e-02 -1.316325e-01 2.347495e-01 
9.770000e+00 -3.488411e-02 -1.150009e-01 2.114420e-01 -5.758434e-02 -1.286934e-01 2.391548e-01 
9.780000e+00 -3.590122e-02 -1.119995e-01 2.153548e-01 -5.885635e-02 -1.256985e-01 2.433538e-01 
9.790000e+00 -3.690623e-02 -1.089516e-01 2.190814e-01 -6.009813e-02 -1.226500e-01 2.473434e-01 
9.800000e+00 -3.789876e-02 -1.058593e-01 2.226192e-01 -6.130917e-02 -1.195505e-01 2.511206e-01 
9.810000e+00 -3.887845e-02 -1.027249e-01 2.259659e-01 -6.248898e-02 -1.164022e-01 2.546830e-01 
9.820000e+00 -3.984494e-02 -9.955081e-02 2.291191e-01 -6.363707e-02 -1.132078e-01 2.580281e-01 
9.830000e+00 -4.079788e-02 -9.633929e-02 2.320769e-01 -6.475299e-02 -1.099698e-01 2.611537e-01 
9.840000e+00 -4.173693e-02 -9.309272e-02 2.348374e-01 -6.583632e-02 -1.066906e-01 2.640580e-01 
9.850000e+00 -4.266175e-02 -8.981347e-02 2.373990e-01 -6.688667e-02 -1.033727e-01 2.667391e-01 
9.860000e+00 -4.357203e-02 -8.650394e-02 2.397603e-01 -6.790366e-02 -1.000189e-01 2.691958e-01 
9.870000e+00 -4.446745e-02 -8.316656e-02 2.419202e-01 -6.888694e-02 -9.663162e-02 2.714266e-01 
9.880000e+00 -4.534772e-02 -7.980375e-02 2.438776e-01 -6.983619e-02 -9.321350e-02 2.734306e-01 
9.890000e+00 -4.621254e-02 -7.641797e-02 2.456318e-01 -7.075111e-02 -8.976716e-02 2.752071e-01 
9.900000e+00 -4.706165e-02 -7.301168e-02 2.471822e-01 -7.163145e-02 -8.629521e-02 2.767554e-01 
9.910000e+00 -4.789476e-02 -6.958735e-02 2.485284e-01 -7.247694e-02 -8.280030e-02 2.780753e-01 
9.920000e+00 -4.871162e-02 -6.614745e-02 2.496704e-01 -7.328738e-02 -7.928505e-02 2.791667e-01 
9.930000e+00 -4.951200e-02 -6.269446e-02 2.506082e-01 -7.406258e-02 -7.575209e-02 2.800298e-01 
9.940000e+00 -5.029564e-02 -5.923087e-02 2.513421e-01 -7.480238e-02 -7.220408e-02 2.806649e-01 
9.950000e+00 -5.106234e-02 -5.575916e-02 2.518725e-01 -7.550662e-02 -6.864363e-02 2.810726e-01 
9.960000e+00 -5.181188e-02 -5.228181e-02 2.522002e-01 -7.617522e-02 -6.507337e-02 2.812537e-01 
9.970000e+00 -5.254407e-02 -4.880129e-02 2.523260e-01 -7.680807e-02 -6.149592e-02 2.812095e-01 
9.980000e+00 -5.325871e-02 -4.532007e-02 2.522511e-01 -7.740512e-02 -5.791388e-02 2.809410e-01 
9.990000e+00 -5.395562e-02 -4.184060e-02 2.519767e-01 -7.796634e-02 -5.432986e-02 2.804499e-01 
1.000000e+01 -5.463466e-02 -3.836534e-02 2.515044e-01 -7.849172e-02 -5.074642e-02 2.797378e-01 
1.001000e+01 -5.529566e-02 -3.489672e-02 2.508358e-01 -7.898128e-02 -4.716612e-02 2.788067e-01 
1.002000e+01 -5.593849e-02 -3.143715e-02 2.499728e-01 -7.943506e-02 -4.359150e-02 2.776587e-01 
1.003000e+01 -5.656301e-02 -2.798902e-02 2.489175e-01 -7.985313e-02 -4.002508e-02 2.762961e-01 
1.004000e+01 -5.716912e-02 -2.455472e-02 2.476721e-01 -8.023560e-02 -3.646934e-02 2.747217e-01 
1.005000e+01 -5.775671e-02 -2.113659e-02 2.462391e-01 -8.058257e-02 -3.292675e-02 2.729380e-01 
1.006000e+01 -5.832568e-02 -1.773697e-02 2.446211e-01 -8.089418e-02 -2.939973e-02 2.709480e-01 
1.007000e+01 -5.887597e-02 -1.435815e-02 2.428209e-01 -8.117062e-02 -2.589070e-02 2.687550e-01 
1.008000e+01 -5.940750e-02 -1.100241e-02 2.408414e-01 -8.141207e-02 -2.240201e-02 2.663621e-01 
1.009000e+01 -5.992022e-02 -7.671984e-03 2.386858e-01 -8.161874e-02 -1.893598e-02 2.637730e-01 
1.010000e+01 -6.041408e-02 -4.369078e-03 2.363573e-01 -8.179087e-02 -1.549493e-02 2.609913e-01 
1.011000e+01 -6.088905e-02 -1.095864e-03 2.338594e-01 -8.192872e-02 -1.208108e-02 2.580209e-01 
1.012000e+01 -6.134511e-02 2.145524e-03 2.311956e-01 -8.203259e-02 -8.696663e-03 2.548659e-01 
1.013000e+01 -6.178226e-02 5.352991e-03 2.283698e-01 -8.210276e-02 -5.343828e-03 2.515303e-01 
1.014000e+01 -6.220049e-02 8.524484e-03 2.253857e-01 -8.213958e-02 -2.024699e-03 2.480186e-01 
1.015000e+01 -6.259982e-02 1.165799e-02 2.222475e-01 -8.214338e-02 1.258653e-03 2.443353e-01 
1.016000e+01 -6.298028e-02 1.475155e-02 2.189592e-01 -8.211453e-02 4.504208e-03 2.404849e-01 
1.017000e+01 -6.334190e-02 1.780323e-02 2.155252e-01 -8.205343e-02 7.709994e-03 2.364723e-01 
1.018000e+01 -6.368473e-02 2.081117e-02 2.119497e-01 -8.196047e-02 1.087409e-02 2.323024e-01 
1.019000e+01 -6.400883e-02 2.377353e-02 2.082374e-01 -8.183609e-02 1.399464e-02 2.279803e-01 
1.020000e+01 -6.431426e-02 2.668856e-02 2.043928e-01 -8.168073e-02 1.706983e-02 2.235110e-01 
1.021000e+01 -6.460111e-02 2.955453e-02 2.004206e-01 -8.149485e-02 2.009790e-02 2.188998e-01 
1.022000e+01 -6.486947e-02 3.236976e-02 1.963257e-01 -8.127893e-02 2.307716e-02 2.141521e-01 
1.023000e+01 -6.511944e-02 3.513266e-02 1.921129e-01 -8.103347e-02 2.600598e-02 2.092734e-01 
1.024000e+01 -6.535111e-02 3.784166e-02 1.877872e-01 -8.075899e-02 2.888279e-02 2.042693e-01 
1.025000e+01 -6.556462e-02 4.049526e-02 1.833538e-01 -8.045600e-02 3.170606e-02 1.991453e-01 
1.026000e+01 -6.576010e-02 4.309203e-02 1.788176e-01 -8.012505e-02 3.447434e-02 1.939072e-01 
1.027000e+01 -6.593767e-02 4.563058e-02 1.741839e-01 -7.976670e-02 3.718625e-02 1.885609e-01 
1.028000e+01 -6.609749e-02 4.810959e-02 1.694579e-01 -7.938152e-02 3.984046e-02 1.831121e-01 
1.029000e+01 -6.623971e-02 5.052781e-02 1.646450e-01 -7.897008e-02 4.243571e-02 1.775668e-01 
1.030000e+01 -6.636450e-02 5.288403e-02 1.597505e-01 -7.853300e-02 4.497081e-02 1.719309e-01 
1.031000e+01 -6.647203e-02 5.517713e-02 1.547797e-01 -7.807087e-02 4.744462e-02 1.662104e-01 
1.032000e+01 -6.656247e-02 5.740603e-02 1.497381e-01 -7.758432e-02 4.985609e-02 1.604115e-01 
1.033000e+01 -6.663601e-02 5.956973e-02 1.446310e-01 -7.707396e-02 5.220422e-02 1.545401e-01 
1.034000e+01 -6.669286e-02 6.166728e-02 1.394641e-01 -7.654045e-02 5.448807e-02 1.486023e-01 
1.035000e+01 -6.673320e-02 6.369782e-02 1.342427e-01 -7.598442e-02 5.670680e-02 1.426043e-01 
1.036000e+01 -6.675726e-02 6.566052e-02 1.289722e-01 -7.540653e-02 5.885959e-02 1.365521e-01 
1.037000e+01 -6.676524e-02 6.755465e-02 1.236582e-01 -7.480745e-02 6.094574e-02 1.304520e-01 
1.038000e+01 -6.675737e-02 6.937953e-02 1.183062e-01 -7.418784e-02 6.296457e-02 1.243099e-01 
1.039000e+01 -6.673387e-02 7.113454e-02 1.129215e-01 -7.354838e-02 6.491551e-02 1.181319e-01 
1.040000e+01 -6.669498e-02 7.281915e-02 1.075097e-01 -7.288976e-02 6.679802e-02 1.119242e-01 
1.041000e+01 -6.664094e-02 7.443287e-02 1.020760e-01 -7.221265e-02 6.861165e-02 1.056928e-01 
1.042000e+01 -6.657199e-02 7.597530e-02 9.662590e-02 -7.151776e-02 7.035601e-02 9.944361e-02 
1.043000e+01 -6.648837e-02 7.744608e-02 9.116472e-02 -7.080576e-02 7.203078e-02 9.318269e-02 
1.044000e+01 -6.639035e-02 7.884494e-02 8.569773e-02 -7.007737e-02 7.363570e-02 8.691593e-02 
1.045000e+01 -6.627818e-02 8.017167e-02 8.023018e-02 -6.933328e-02 7.517059e-02 8.064919e-02 
1.046000e+01 -6.615213e-02 8.142612e-02 7.476724e-02 -6.857420e-02 7.663532e-02 7.438827e-02 
1.047000e+01 -6.601245e-02 8.260820e-02 6.931403e-02 -6.780081e-02 7.802983e-02 6.813891e-02 
1.048000e+01 -6.585941e-02 8.371791e-02 6.387562e-02 -6.701383e-02 7.935413e-02 6.190677e-02 
1.049000e+01 -6.569329e-02 8.475529e-02 5.845697e-02 -6.621396e-02 8.060828e-02 5.569744e-02 
1.050000e+01 -6.551436e-02 8.572046e-02 5.306300e-02 -6.540190e-02 8.179241e-02 4.951642e-02 
1.051000e+01 -6.532290e-02 8.661358e-02 4.769853e-02 -6.457835e-02 8.290672e-02 4.336912e-02 
1.052000e+01 -6.511919e-02 8.743489e-02 4.236829e-02 -6.374400e-02 8.395145e-02 3.726085e-02 
1.053000e+01 -6.490350e-02 8.818470e-02 3.707693e-02 -6.289955e-02 8.492693e-02 3.119684e-02 
1.054000e+01 -6.467612e-02 8.886337e-02 3.182900e-02 -6.204569e-02 8.583351e-02 2.518219e-02 
1.055000e+01 -6.443733e-02 8.947131e-02 2.662893e-02 -6.118311e-02 8.667164e-02 1.922190e-02 
1.056000e+01 -6.418743e-02 9.000900e-02 2.148107e-02 -6.031248e-02 8.744178e-02 1.332086e-02 
1.057000e+01 -6.392668e-02 9.047698e-02 1.638966e-02 -5.943450e-02 8.814449e-02 7.483839e-03 
1.058000e+01 -6.365538e-02 9.087585e-02 1.135880e-02 -5.854982e-02 8.878036e-02 1.715471e-03 
1.059000e+01 -6.337382e-02 9.120624e-02 6.392507e-03 -5.765911e-02 8.935002e-02 -3.979725e-03 
1.060000e+01 -6.308228e-02 9.146888e-02 1.494656e-03 -5.676303e-02 8.985419e-02 -9.597370e-03 
1.061000e+01 -6.278105e-02 9.166451e-02 -3.330995e-03 -5.586224e-02 9.029359e-02 -1.513322e-02 
1.062000e+01 -6.247040e-02 9.179394e-02 -8.080815e-03 -5.495738e-02 9.066904e-02 -2.058316e-02 
1.063000e+01 -6.215064e-02 9.185804e-02 -1.275131e-02 -5.404907e-02 9.098137e-02 -2.594323e-02 
1.064000e+01 -6.182203e-02 9.185770e-02 -1.733910e-02 -5.313796e-02 9.123146e-02 -3.120961e-02 
1.065000e+01 -6.148487e-02 9.179390e-02 -2.184096e-02 -5.222465e-02 9.142025e-02 -3.637863e-02 
1.066000e+01 -6.113943e-02 9.166763e-02 -2.625379e-02 -5.130975e-02 9.154871e-02 -4.144678e-02 
1.067000e+01 -6.078600e-02 9.147995e-02 -3.057465e-02 -5.039387e-02 9.161785e-02 -4.641069e-02 
1.068000e+01 -6.042484e-02 9.123194e-02 -3.480071e-02 -4.947759e-02 9.162873e-02 -5.126714e-02 
1.069000e+01 -6.005624e-02 9.092473e-02 -3.892931e-02 -4.856149e-02 9.158243e-02 -5.601309e-02 
1.070000e+01 -5.968046e-02 9.055951e-02 -4.295792e-02 -4.764613e-02 9.148008e-02 -6.064565e-02 
1.071000e+01 -5.929778e-02 9.013748e-02 -4.688416e-02 -4.673207e-02 9.132283e-02 -6.516209e-02 
1.072000e+01 -5.890847e-02 8.965989e-02 -5.070581e-02 -4.581985e-02 9.111188e-02 -6.955984e-02 
1.073000e+01 -5.851278e-02 8.912803e-02 -5.442078e-02 -4.491000e-02 9.084844e-02 -7.383650e-02 
1.074000e+01 -5.811099e-02 8.854321e-02 -5.802714e-02 -4.400305e-02 9.053377e-02 -7.798983e-02 
1.075000e+01 -5.770334e-02 8.790680e-02 -6.152310e-02 -4.309950e-02 9.016914e-02 -8.201776e-02 
1.076000e+01 -5.729010e-02 8.722015e-02 -6.490704e-02 -4.219983e-02 8.975584e-02 -8.591838e-02 
1.077000e+01 -5.687152e-02 8.648469e-02 -6.817746e-02 -4.130454e-02 8.929521e-02 -8.968996e-02 
1.078000e+01 -5.644784e-02 8.570185e-02 -7.133305e-02 -4.041408e-02 8.878859e-02 -9.333091e-02 
1.079000e+01 -5.601930e-02 8.487308e-02 -7.437261e-02 -3.952891e-02 8.823733e-02 -9.683983e-02 
1.080000e+01 -5.558615e-02 8.399987e-02 -7.729510e-02 -3.864948e-02 8.764283e-02 -1.002155e-01 
1.081000e+01 -5.514863e-02 8.308372e-02 -8.009966e-02 -3.777620e-02 8.700648e-02 -1.034568e-01 
1.082000e+01 -5.470696e-02 8.212615e-02 -8.278554e-02 -3.690948e-02 8.632969e-02 -1.065628e-01 
1.083000e+01 -5.426137e-02 8.112870e-02 -8.535214e-02 -3.604973e-02 8.561389e-02 -1.095328e-01 
1.084000e+01 -5.381210e-02 8.009293e-02 -8.779904e-02 -3.519733e-02 8.486051e-02 -1.123663e-01 
1.085000e+01 -5.335934e-02 7.902041e-02 -9.012591e-02 -3.435264e-02 8.407099e-02 -1.150627e-01 
1.086000e+01 -5.290333e-02 7.791270e-02 -9.233262e-02 -3.351603e-02 8.324679e-02 -1.176218e-01 
1.087000e+01 -5.244426e-02 7.677141e-02 -9.441913e-02 -3.268782e-02 8.238937e-02 -1.200435e-01 
1.088000e+01 -5.198236e-02 7.559813e-02 -9.638558e-02 -3.186834e-02 8.150017e-02 -1.223278e-01 
1.089000e+01 -5.151780e-02 7.439447e-02 -9.823222e-02 -3.105792e-02 8.058066e-02 -1.244750e-01 
1.090000e+01 -5.105080e-02 7.316203e-02 -9.995945e-02 -3.025683e-02 7.963231e-02 -1.264853e-01 
1.091000e+01 -5.058155e-02 7.190243e-02 -1.015678e-01 -2.946536e-02 7.865658e-02 -1.283594e-01 
1.092000e+01 -5.011022e-02 7.061728e-02 -1.030579e-01 -2.868378e-02 7.765492e-02 -1.300977e-01 
1.093000e+01 -4.963701e-02 6.930818e-02 -1.044305e-01 -2.791234e-02 7.662878e-02 -1.317012e-01 
1.094000e+01 -4.916208e-02 6.797676e-02 -1.056866e-01 -2.715128e-02 7.557962e-02 -1.331706e-01 
1.095000e+01 -4.868562e-02 6.662461e-02 -1.068272e-01 -2.640082e-02 7.450888e-02 -1.345072e-01 
1.096000e+01 -4.820779e-02 6.525334e-02 -1.078534e-01 -2.566117e-02 7.341797e-02 -1.357120e-01 
1.097000e+01 -4.772874e-02 6.386454e-02 -1.087665e-01 -2.493253e-02 7.230833e-02 -1.367864e-01 
1.098000e+01 -4.724865e-02 6.245978e-02 -1.095678e-01 -2.421506e-02 7.118136e-02 -1.377318e-01 
1.099000e+01 -4.676767e-02 6.104064e-02 -1.102589e-01 -2.350895e-02 7.003846e-02 -1.385499e-01 
1.100000e+01 -4.628593e-02 5.960869e-02 -1.108412e-01 -2.281434e-02 6.888100e-02 -1.392422e-01 
1.101000e+01 -4.580360e-02 5.816546e-02 -1.113166e-01 -2.213138e-02 6.771035e-02 -1.398106e-01 
1.102000e+01 -4.532080e-02 5.671249e-02 -1.116867e-01 -2.146018e-02 6.652786e-02 -1.402570e-01 
1.103000e+01 -4.483767e-02 5.525128e-02 -1.119535e-01 -2.080085e-02 6.533486e-02 -1.405835e-01 
1.104000e+01 -4.435434e-02 5.378335e-02 -1.121188e-01 -2.015351e-02 6.413264e-02 -1.407921e-01 
1.105000e+01 -4.387095e-02 5.231015e-02 -1.121849e-01 -1.951823e-02 6.292251e-02 -1.408850e-01 
1.106000e+01 -4.338760e-02 5.083315e-02 -1.121537e-01 -1.889508e-02 6.170572e-02 -1.408647e-01 
1.107000e+01 -4.290442e-02 4.935378e-02 -1.120274e-01 -1.828413e-02 6.048353e-02 -1.407333e-01 
1.108000e+01 -4.242152e-02 4.787344e-02 -1.118084e-01 -1.768542e-02 5.925714e-02 -1.404936e-01 
1.109000e+01 -4.193901e-02 4.639353e-02 -1.114990e-01 -1.709900e-02 5.802776e-02 -1.401479e-01 
1.110000e+01 -4.145700e-02 4.491539e-02 -1.111017e-01 -1.652488e-02 5.679655e-02 -1.396990e-01 
1.111000e+01 -4.097559e-02 4.344037e-02 -1.106187e-01 -1.596307e-02 5.556465e-02 -1.391496e-01 
1.112000e+01 -4.049487e-02 4.196976e-02 -1.100528e-01 -1.541358e-02 5.433319e-02 -1.385024e-01 
1.113000e+01 -4.001494e-02 4.050483e-02 -1.094064e-01 -1.487640e-02 5.310323e-02 -1.377602e-01 
1.114000e+01 -3.953589e-02 3.904684e-02 -1.086822e-01 -1.435151e-02 5.187586e-02 -1.369260e-01 
1.115000e+01 -3.905781e-02 3.759698e-02 -1.078829e-01 -1.383887e-02 5.065208e-02 -1.360028e-01 
1.116000e+01 -3.858078e-02 3.615646e-02 -1.070111e-01 -1.333845e-02 4.943291e-02 -1.349934e-01 
1.117000e+01 -3.810487e-02 3.472640e-02 -1.060695e-01 -1.285019e-02 4.821930e-02 -1.339009e-01 
1.118000e+01 -3.763017e-02 3.330793e-02 -1.050611e-01 -1.237404e-02 4.701220e-02 -1.327284e-01 
1.119000e+01 -3.715676e-02 3.190212e-02 -1.039884e-01 -1.190993e-02 4.581251e-02 -1.314790e-01 
1.120000e+01 -3.668469e-02 3.051002e-02 -1.028543e-01 -1.145777e-02 4.462110e-02 -1.301559e-01 
1.121000e+01 -3.621404e-02 2.913265e-02 -1.016618e-01 -1.101747e-02 4.343882e-02 -1.287621e-01 
1.122000e+01 -3.574487e-02 2.777096e-02 -1.004135e-01 -1.058896e-02 4.226648e-02 -1.273008e-01 
1.123000e+01 -3.527726e-02 2.642591e-02 -9.911231e-02 -1.017211e-02 4.110484e-02 -1.257753e-01 
1.124000e+01 -3.481124e-02 2.509838e-02 -9.776113e-02 -9.766821e-03 3.995465e-02 -1.241887e-01 
1.125000e+01 -3.434690e-02 2.378924e-02 -9.636278e-02 -9.372975e-03 3.881663e-02 -1.225442e-01 
1.126000e+01 -3.388427e-02 2.249932e-02 -9.492010e-02 -8.990445e-03 3.769145e-02 -1.208450e-01 
1.127000e+01 -3.342342e-02 2.122940e-02 -9.343593e-02 -8.619101e-03 3.657975e-02 -1.190944e-01 
1.128000e+01 -3.296439e-02 1.998022e-02 -9.191308e-02 -8.258803e-03 3.548214e-02 -1.172954e-01 
1.129000e+01 -3.250724e-02 1.875250e-02 -9.035437e-02 -7.909409e-03 3.439920e-02 -1.154513e-01 
1.130000e+01 -3.205201e-02 1.754690e-02 -8.876257e-02 -7.570768e-03 3.333148e-02 -1.135652e-01 
1.131000e+01 -3.159875e-02 1.636406e-02 -8.714045e-02 -7.242727e-03 3.227948e-02 -1.116403e-01 
1.132000e+01 -3.114751e-02 1.520456e-02 -8.549076e-02 -6.925125e-03 3.124368e-02 -1.096797e-01 
1.133000e+01 -3.069832e-02 1.406896e-02 -8.381618e-02 -6.617798e-03 3.022453e-02 -1.076864e-01 
1.134000e+01 -3.025123e-02 1.295778e-02 -8.211941e-02 -6.320577e-03 2.922244e-02 -1.056635e-01 
1.135000e+01 -2.980628e-02 1.187148e-02 -8.040307e-02 -6.033291e-03 2.823779e-02 -1.036141e-01 
1.136000e+01 -2.936351e-02 1.081051e-02 -7.866975e-02 -5.755762e-03 2.727094e-02 -1.015411e-01 
1.137000e+01 -2.892296e-02 9.775254e-03 -7.692202e-02 -5.487812e-03 2.632219e-02 -9.944742e-02 
1.138000e+01 -2.848467e-02 8.766084e-03 -7.516238e-02 -5.229257e-03 2.539184e-02 -9.733597e-02 
1.139000e+01 -2.804867e-02 7.783316e-03 -7.339329e-02 -4.979913e-03 2.448014e-02 -9.520959e-02 
1.140000e+01 -2.761500e-02 6.827236e-03 -7.161716e-02 -4.739591e-03 2.358731e-02 -9.307108e-02 
1.141000e+01 -2.718370e-02 5.898089e-03 -6.983634e-02 -4.508103e-03 2.271357e-02 -9.092315e-02 
1.142000e+01 -2.675480e-02 4.996086e-03 -6.805313e-02 -4.285256e-03 2.185906e-02 -8.876849e-02 
1.143000e+01 -2.632833e-02 4.121399e-03 -6.626977e-02 -4.070857e-03 2.102394e-02 -8.660972e-02 
1.144000e+01 -2.590434e-02 3.274168e-03 -6.448844e-02 -3.864712e-03 2.020832e-02 -8.444939e-02 
1.145000e+01 -2.548285e-02 2.454494e-03 -6.271126e-02 -3.666625e-03 1.941227e-02 -8.228997e-02 
1.146000e+01 -2.506390e-02 1.662446e-03 -6.094029e-02 -3.476401e-03 1.863587e-02 -8.013391e-02 
1.147000e+01 -2.464753e-02 8.980558e-04 -5.917750e-02 -3.293842e-03 1.787913e-02 -7.798354e-02 
1.148000e+01 -2.423376e-02 1.613250e-04 -5.742483e-02 -3.118753e-03 1.714207e-02 -7.584116e-02 
1.149000e+01 -2.382264e-02 -5.477793e-04 -5.568412e-02 -2.950936e-03 1.642467e-02 -7.370896e-02 
1.150000e+01 -2.341419e-02 -1.229322e-03 -5.395715e-02 -2.790194e-03 1.572689e-02 -7.158908e-02 
1.151000e+01 -2.300845e-02 -1.883398e-03 -5.224564e-02 -2.636332e-03 1.504867e-02 -6.948358e-02 
1.152000e+01 -2.260546e-02 -2.510135e-03 -5.055121e-02 -2.489156e-03 1.438992e-02 -6.739443e-02 
1.153000e+01 -2.220525e-02 -3.109688e-03 -4.887545e-02 -2.348470e-03 1.375052e-02 -6.532355e-02 
1.154000e+01 -2.180785e-02 -3.682242e-03 -4.721983e-02 -2.214081e-03 1.313037e-02 -6.327275e-02 
1.155000e+01 -2.141330e-02 -4.228011e-03 -4.558578e-02 -2.085799e-03 1.252930e-02 -6.124378e-02 
1.156000e+01 -2.102163e-02 -4.747234e-03 -4.397462e-02 -1.963432e-03 1.194715e-02 -5.923830e-02 
1.157000e+01 -2.063288e-02 -5.240178e-03 -4.238764e-02 -1.846793e-03 1.138374e-02 -5.725789e-02 
1.158000e+01 -2.024709e-02 -5.707134e-03 -4.082602e-02 -1.735696e-03 1.083886e-02 -5.530404e-02 
1.159000e+01 -1.986429e-02 -6.148419e-03 -3.929087e-02 -1.629955e-03 1.031229e-02 -5.337817e-02 
1.160000e+01 -1.948452e-02 -6.564372e-03 -3.778323e-02 -1.529389e-03 9.803813e-03 -5.148163e-02 
1.161000e+01 -1.910781e-02 -6.955354e-03 -3.630407e-02 -1.433819e-03 9.313165e-03 -4.961565e-02 
1.162000e+01 -1.873421e-02 -7.321750e-03 -3.485427e-02 -1.343067e-03 8.840087e-03 -4.778140e-02 
1.163000e+01 -1.836374e-02 -7.663962e-03 -3.343464e-02 -1.256960e-03 8.384304e-03 -4.597998e-02 
1.164000e+01 -1.799646e-02 -7.982413e-03 -3.204594e-02 -1.175325e-03 7.945529e-03 -4.421239e-02 
1.165000e+01 -1.763239e-02 -8.277546e-03 -3.068881e-02 -1.097994e-03 7.523461e-03 -4.247956e-02 
1.166000e+01 -1.727157e-02 -8.549820e-03 -2.936386e-02 -1.024801e-03 7.117792e-03 -4.078232e-02 
1.167000e+01 -1.691405e-02 -8.799709e-03 -2.807161e-02 -9.555841e-04 6.728203e-03 -3.912144e-02 
1.168000e+01 -1.655986e-02 -9.027704e-03 -2.681251e-02 -8.901843e-04 6.354364e-03 -3.749761e-02 
1.169000e+01 -1.620904e-02 -9.234309e-03 -2.558694e-02 -8.284455e-04 5.995941e-03 -3.591143e-02 
1.170000e+01 -1.586163e-02 -9.420044e-03 -2.439521e-02 -7.702152e-04 5.652589e-03 -3.436344e-02 
1.171000e+01 -1.551767e-02 -9.585438e-03 -2.323757e-02 -7.153446e-04 5.323959e-03 -3.285410e-02 
1.172000e+01 -1.517719e-02 -9.731032e-03 -2.211420e-02 -6.636881e-04 5.009695e-03 -3.138377e-02 
1.173000e+01 -1.484025e-02 -9.857379e-03 -2.102522e-02 -6.151040e-04 4.709436e-03 -2.995278e-02 
1.174000e+01 -1.450686e-02 -9.965037e-03 -1.997068e-02 -5.694540e-04 4.422819e-03 -2.856136e-02 
1.175000e+01 -1.417709e-02 -1.005458e-02 -1.895057e-02 -5.266034e-04 4.149475e-03 -2.720968e-02 
1.176000e+01 -1.385095e-02 -1.012657e-02 -1.796484e-02 -4.864214e-04 3.889034e-03 -2.589783e-02 
1.177000e+01 -1.352850e-02 -1.018161e-02 -1.701334e-02 -4.487810e-04 3.641122e-03 -2.462586e-02 
1.178000e+01 -1.320977e-02 -1.022027e-02 -1.609592e-02 -4.135585e-04 3.405367e-03 -2.339373e-02 
1.179000e+01 -1.289479e-02 -1.024314e-02 -1.521233e-02 -3.806343e-04 3.181394e-03 -2.220136e-02 
1.180000e+01 -1.258360e-02 -1.025083e-02 -1.436230e-02 -3.498926e-04 2.968828e-03 -2.104859e-02 
1.181000e+01 -1.227625e-02 -1.024392e-02 -1.354549e-02 -3.212210e-04 2.767296e-03 -1.993520e-02 
1.182000e+01 -1.197276e-02 -1.022301e-02 -1.276152e-02 -2.945111e-04 2.576425e-03 -1.886095e-02 
1.183000e+01 -1.167317e-02 -1.018870e-02 -1.200997e-02 -2.696582e-04 2.395844e-03 -1.782549e-02 
1.184000e+01 -1.137751e-02 -1.014158e-02 -1.129037e-02 -2.465612e-04 2.225186e-03 -1.682848e-02 
1.185000e+01 -1.108582e-02 -1.008226e-02 -1.060222e-02 -2.251226e-04 2.064084e-03 -1.586947e-02 
1.186000e+01 -1.079813e-02 -1.001132e-02 -9.944971e-03 -2.052488e-04 1.912179e-03 -1.494802e-02 
1.187000e+01 -1.051446e-02 -9.929352e-03 -9.318040e-03 -1.868496e-04 1.769110e-03 -1.406360e-02 
1.188000e+01 -1.023486e-02 -9.836942e-03 -8.720815e-03 -1.698383e-04 1.634527e-03 -1.321566e-02 
1.189000e+01 -9.959342e-03 -9.734669e-03 -8.152650e-03 -1.541320e-04 1.508079e-03 -1.240361e-02 
1.190000e+01 -9.687938e-03 -9.623108e-03 -7.612871e-03 -1.396508e-04 1.389424e-03 -1.162682e-02 
1.191000e+01 -9.420673e-03 -9.502827e-03 -7.100776e-03 -1.263186e-04 1.278224e-03 -1.088463e-02 
1.192000e+01 -9.157569e-03 -9.374387e-03 -6.615642e-03 -1.140626e-04 1.174148e-03 -1.017632e-02 
1.193000e+01 -8.898650e-03 -9.238341e-03 -6.156721e-03 -1.028130e-04 1.076871e-03 -9.501189e-03 
1.194000e+01 -8.643935e-03 -9.095233e-03 -5.723247e-03 -9.250354e-05 9.860756e-04 -8.858464e-03 
1.195000e+01 -8.393442e-03 -8.945598e-03 -5.314439e-03 -8.307093e-05 9.014496e-04 -8.247370e-03 
1.196000e+01 -8.147187e-03 -8.789960e-03 -4.929498e-03 -7.445501e-05 8.226895e-04 -7.667105e-03 
1.197000e+01 -7.905185e-03 -8.628836e-03 -4.567613e-03 -6.659858e-05 7.494991e-04 -7.116845e-03 
1.198000e+01 -7.667448e-03 -8.462729e-03 -4.227966e-03 -5.944741e-05 6.815897e-04 -6.595747e-03 
1.199000e+01 -7.433984e-03 -8.292130e-03 -3.909728e-03 -5.295012e-05 6.186809e-04 -6.102958e-03 
1.200000e+01 -7.204801e-03 -8.117520e-03 -3.612065e-03 -4.705804e-05 5.605002e-04 -5.637606e-03 
1.201000e+01 -6.979905e-03 -7.939366e-03 -3.334141e-03 -4.172523e-05 5.067833e-04 -5.198811e-03 
1.202000e+01 -6.759296e-03 -7.758123e-03 -3.075116e-03 -3.690835e-05 4.572746e-04 -4.785684e-03 
1.203000e+01 -6.542976e-03 -7.574232e-03 -2.834152e-03 -3.256655e-05 4.117268e-04 -4.397330e-03 
1.204000e+01 -6.330940e-03 -7.388119e-03 -2.610415e-03 -2.866140e-05 3.699012e-04 -4.032850e-03 
1.205000e+01 -6.123183e-03 -7.200199e-03 -2.403073e-03 -2.515687e-05 3.315678e-04 -3.691342e-03 
1.206000e+01 -5.919696e-03 -7.010869e-03 -2.211303e-03 -2.201915e-05 2.965052e-04 -3.371905e-03 
1.207000e+01 -5.720468e-03 -6.820513e-03 -2.034289e-03 -1.921659e-05 2.645006e-04 -3.073639e-03 
1.208000e+01 -5.525483e-03 -6.629499e-03 -1.871226e-03 -1.671962e-05 2.353501e-04 -2.795650e-03 
1.209000e+01 -5.334725e-03 -6.438181e-03 -1.721321e-03 -1.450072e-05 2.088583e-04 -2.537046e-03 
1.210000e+01 -5.148172e-03 -6.246897e-03 -1.583792e-03 -1.253422e-05 1.848384e-04 -2.296948e-03 
1.211000e+01 -4.965801e-03 -6.055968e-03 -1.457876e-03 -1.079631e-05 1.631120e-04 -2.074482e-03 
1.212000e+01 -4.787584e-03 -5.865700e-03 -1.342825e-03 -9.264898e-06 1.435094e-04 -1.868788e-03 
1.213000e+01 -4.613490e-03 -5.676384e-03 -1.237908e-03 -7.919582e-06 1.258691e-04 -1.679016e-03 
1.214000e+01 -4.443486e-03 -5.488293e-03 -1.142414e-03 -6.741493e-06 1.100378e-04 -1.504332e-03 
1.215000e+01 -4.277536e-03 -5.301684e-03 -1.055654e-03 -5.713274e-06 9.587025e-05 -1.343918e-03 
1.216000e+01 -4.115597e-03 -5.116801e-03 -9.769592e-04 -4.818997e-06 8.322925e-05 -1.196972e-03 
1.217000e+01 -3.957626e-03 -4.933866e-03 -9.056839e-04 -4.044041e-06 7.198532e-05 -1.062711e-03 
1.218000e+01 -3.803576e-03 -4.753091e-03 -8.412066e-04 -3.375042e-06 6.201653e-05 -9.403703e-04 
1.219000e+01 -3.653396e-03 -4.574667e-03 -7.829305e-04 -2.799835e-06 5.320845e-05 -8.292066e-04 
1.220000e+01 -3.507031e-03 -4.398772e-03 -7.302844e-04 -2.307364e-06 4.545384e-05 -7.284980e-04 
1.221000e+01 -3.364424e-03 -4.225566e-03 -6.827234e-04 -1.887588e-06 3.865238e-05 -6.375450e-04 
1.222000e+01 -3.225512e-03 -4.055193e-03 -6.397295e-04 -1.531448e-06 3.271062e-05 -5.556714e-04 
1.223000e+01 -3.090232e-03 -3.887784e-03 -6.008123e-04 -1.230796e-06 2.754167e-05 -4.822248e-04 
1.224000e+01 -2.958514e-03 -3.723451e-03 -5.655090e-04 -9.783133e-07 2.306493e-05 -4.165775e-04 
1.225000e+01 -2.830287e-03 -3.562292e-03 -5.333855e-04 -7.674435e-07 1.920585e-05 -3.581271e-04 
1.226000e+01 -2.705475e-03 -3.404390e-03 -5.040361e-04 -5.923611e-07 1.589577e-05 -3.062967e-04 
1.227000e+01 -2.583999e-03 -3.249813e-03 -4.770837e-04 -4.479066e-07 1.307164e-05 -2.605354e-04 
1.228000e+01 -2.465778e-03 -3.098614e-03 -4.521802e-04 -3.295081e-07 1.067565e-05 -2.203185e-04 
1.229000e+01 -2.350724e-03 -2.950832e-03 -4.290063e-04 -2.331448e-07 8.655110e-06 -1.851477e-04 
1.230000e+01 -2.238750e-03 -2.806490e-03 -4.072712e-04 -1.553087e-07 6.962150e-06 -1.545513e-04 
1.231000e+01 -2.129763e-03 -2.665600e-03 -3.867128e-04 -9.295372e-08 5.553490e-06 -1.280841e-04 
1.232000e+01 -2.023668e-03 -2.528157e-03 -3.670973e-04 -4.342794e-08 4.390037e-06 -1.053272e-04 
1.233000e+01 -1.920365e-03 -2.394146e-03 -3.482187e-04 -4.453563e-09 3.436782e-06 -8.588805e-05 
1.234000e+01 -1.819752e-03 -2.263538e-03 -3.298984e-04 2.590911e-08 2.662528e-06 -6.940001e-05 
1.235000e+01 -1.721725e-03 -2.136289e-03 -3.119848e-04 4.930133e-08 2.039604e-06 -5.552221e-05 
1.236000e+01 -1.626175e-03 -2.012346e-03 -2.943527e-04 6.711834e-08 1.543506e-06 -4.393873e-05 
1.237000e+01 -1.532992e-03 -1.891643e-03 -2.769024e-04 8.052180e-08 1.152813e-06 -3.435847e-05 
1.238000e+01 -1.442061e-03 -1.774103e-03 -2.595592e-04 9.046800e-08 8.489179e-07 -2.651450e-05 
1.239000e+01 -1.353266e-03 -1.659637e-03 -2.422724e-04 9.773646e-08 6.157609e-07 -2.016349e-05 
1.240000e+01 -1.266488e-03 -1.548147e-03 -2.250145e-04 1.029682e-07 4.395028e-07 -1.508444e-05 
1.241000e+01 -1.181605e-03 -1.439522e-03 -2.077801e-04 1.066756e-07 3.084344e-07 -1.107839e-05 
1.242000e+01 -1.098493e-03 -1.333644e-03 -1.905850e-04 1.092581e-07 2.127831e-07 -7.967601e-06 
1.243000e+01 -1.017024e-03 -1.230385e-03 -1.734653e-04 1.110239e-07 1.444427e-07 -5.594673e-06 
1.244000e+01 -9.370701e-04 -1.129608e-03 -1.564755e-04 1.122126e-07 9.672022e-08 -3.820905e-06 
1.245000e+01 -8.585002e-04 -1.031166e-03 -1.396883e-04 1.130065e-07 6.419565e-08 -2.525506e-06 
1.246000e+01 -7.811812e-04 -9.349062e-04 -1.231927e-04 1.135343e-07 4.266558e-08 -1.605188e-06 
1.247000e+01 -7.049779e-04 -8.406672e-04 -1.070925e-04 1.138877e-07 2.884405e-08 -9.724693e-07 
1.248000e+01 -6.297538e-04 -7.482807e-04 -9.150584e-05 1.141285e-07 2.024971e-08 -5.546471e-07 
1.249000e+01 -5.553704e-04 -6.575714e-04 -7.656283e-05 1.143013e-07 1.499335e-08 -2.915912e-07 
1.250000e+01 -4.816879e-04 -5.683582e-04 -6.240469e-05 1.144340e-07 1.176251e-08 -1.356070e-07 
1.251000e+01 -4.085650e-04 -4.804539e-04 -4.918212e-05 1.145414e-07 9.722662e-09 -5.018705e-08 
1.252000e+01 -3.358593e-04 -3.936661e-04 -3.705382e-05 1.146319e-07 8.311909e-09 -8.507165e-09 
1.253000e+01 -2.634274e-04 -3.077974e-04 -2.618496e-05 1.147090e-07 7.199861e-09 8.251790e-09 
1.254000e+01 -1.911247e-04 -2.226461e-04 -1.674565e-05 1.147750e-07 6.177060e-09 1.336682e-08 
1.255000e+01 -1.188061e-04 -1.380062e-04 -8.909378e-06 1.148312e-07 5.153991e-09 1.458963e-08 
1.256000e+01 -4.632577e-05 -5.366828e-05 -2.851450e-06 1.148777e-07 4.148530e-09 1.469272e-08 
1.257000e+01 2.646253e-05 3.058024e-05 1.252601e-06 1.149141e-07 3.151153e-09 1.473524e-08 
1.258000e+01 9.970540e-05 1.149548e-04 3.228597e-06 1.149404e-07 2.140532e-09 1.412606e-08 
1.259000e+01 1.735496e-04 1.996733e-04 2.905295e-06 1.149567e-07 1.122978e-09 1.404861e-08 
1.260000e+01 2.481417e-04 2.849554e-04 1.159730e-07 1.149632e-07 1.299104e-10 1.787348e-08 
1.261000e+01 3.236285e-04 3.710224e-04 -5.299997e-06 1.149600e-07 -7.784924e-10 3.125971e-08 
1.262000e+01 4.001559e-04 4.580969e-04 -1.349559e-05 1.149484e-07 -1.446820e-09 6.505256e-08 
1.263000e+01 4.778698e-04 5.464024e-04 -2.461459e-05 1.149310e-07 -1.648275e-09 1.357690e-07 
1.264000e+01 5.569151e-04 6.361625e-04 -3.879004e-05 1.149162e-07 -8.775492e-10 2.684775e-07 
1.265000e+01 6.374361e-04 7.276012e-04 -5.614278e-05 1.149195e-07 1.705957e-09 4.979216e-07 
1.266000e+01 7.195760e-04 8.209424e-04 -7.677994e-05 1.149632e-07 7.278133e-09 8.685203e-07 
1.267000e+01 8.034768e-04 9.164090e-04 -1.007935e-04 1.150827e-07 1.748197e-08 1.435894e-06 
1.268000e+01 8.892792e-04 1.014223e-03 -1.282590e-04 1.153343e-07 3.458998e-08 2.269077e-06 
1.269000e+01 9.771226e-04 1.114607e-03 -1.592339e-04 1.158035e-07 6.166693e-08 3.451490e-06 
1.270000e+01 1.067145e-03 1.217779e-03 -1.937567e-04 1.166136e-07 1.027583e-07 5.082630e-06 
1.271000e+01 1.159481e-03 1.323957e-03 -2.318451e-04 1.179262e-07 1.628940e-07 7.278094e-06 
1.272000e+01 1.254265e-03 1.433358e-03 -2.734953e-04 1.199587e-07 2.483321e-07 1.017109e-05 
1.273000e+01 1.351630e-03 1.546194e-03 -3.186807e-04 1.229995e-07 3.667389e-07 1.391365e-05 
1.274000e+01 1.451704e-03 1.662677e-03 -3.673504e-04 1.274293e-07 5.274874e-07 1.867803e-05 
1.275000e+01 1.554614e-03 1.783016e-03 -4.194289e-04 1.337300e-07 7.417873e-07 2.465740e-05 
1.276000e+01 1.660486e-03 1.907415e-03 -4.748145e-04 1.424928e-07 1.022762e-06 3.206612e-05 
1.277000e+01 1.769440e-03 2.036077e-03 -5.333784e-04 1.544578e-07 1.385822e-06 4.114118e-05 
1.278000e+01 1.881595e-03 2.169201e-03 -5.949643e-04 1.705354e-07 1.848862e-06 5.214277e-05 
1.279000e+01 1.997069e-03 2.306982e-03 -6.593873e-04 1.918358e-07 2.432584e-06 6.535530e-05 
1.280000e+01 2.115973e-03 2.449611e-03 -7.264334e-04 2.196742e-07 3.160536e-06 8.108743e-05 
1.281000e+01 2.238416e-03 2.597276e-03 -7.958586e-04 2.556186e-07 4.059458e-06 9.967285e-05 
1.282000e+01 2.364506e-03 2.750162e-03 -8.673886e-04 3.015263e-07 5.159531e-06 1.214707e-04 
1.283000e+01 2.494344e-03 2.908448e-03 -9.407183e-04 3.595883e-07 6.494748e-06 1.468662e-04 
1.284000e+01 2.628030e-03 3.072309e-03 -1.015511e-03 4.323380e-07 8.102990e-06 1.762705e-04 
1.285000e+01 2.765658e-03 3.241917e-03 -1.091400e-03 5.227029e-07 1.002631e-05 2.101211e-04 
1.286000e+01 2.907321e-03 3.417438e-03 -1.167986e-03 6.340616e-07 1.231124e-05 2.488820e-04 
1.287000e+01 3.053105e-03 3.599035e-03 -1.244836e-03 7.702973e-07 1.500915e-05 2.930436e-04 
1.288000e+01 3.203094e-03 3.786866e-03 -1.321489e-03 9.358159e-07 1.817634e-05 3.431227e-04 
1.289000e+01 3.357366e-03 3.981084e-03 -1.397450e-03 1.135600e-06 2.187434e-05 3.996625e-04 
1.290000e+01 3.515998e-03 4.181837e-03 -1.472193e-03 1.375286e-06 2.617017e-05 4.632320e-04 
1.291000e+01 3.679058e-03 4.389270e-03 -1.545160e-03 1.661230e-06 3.113670e-05 5.344259e-04 
1.292000e+01 3.846614e-03 4.603522e-03 -1.615764e-03 2.000527e-06 3.685277e-05 6.138641e-04 
1.293000e+01 4.018726e-03 4.824727e-03 -1.683386e-03 2.401075e-06 4.340343e-05 7.021914e-04 
1.294000e+01 4.195453e-03 5.053016e-03 -1.747378e-03 2.871672e-06 5.088020e-05 8.000766e-04 
1.295000e+01 4.376846e-03 5.288513e-03 -1.807062e-03 3.422084e-06 5.938139e-05 9.082118e-04 
1.296000e+01 4.562952e-03 5.531340e-03 -1.861732e-03 4.063075e-06 6.901224e-05 1.027312e-03 
1.297000e+01 4.753816e-03 5.781613e-03 -1.910655e-03 4.806476e-06 7.988505e-05 1.158112e-03 
1.298000e+01 4.949475e-03 6.039442e-03 -1.953069e-03 5.665302e-06 9.211950e-05 1.301372e-03 
1.299000e+01 5.149963e-03 6.304936e-03 -1.988190e-03 6.653820e-06 1.058428e-04 1.457866e-03 
1.300000e+01 5.355308e-03 6.578195e-03 -2.015206e-03 7.787583e-06 1.211900e-04 1.628391e-03 
1.301000e+01 5.565534e-03 6.859318e-03 -2.033284e-03 9.083515e-06 1.383039e-04 1.813759e-03 
1.302000e+01 5.780660e-03 7.148398e-03 -2.041567e-03 1.056004e-05 1.573352e-04 2.014799e-03 
1.303000e+01 6.000700e-03 7.445525e-03 -2.039179e-03 1.223713e-05 1.784430e-04 2.232354e-03 
1.304000e+01 6.225663e-03 7.750783e-03 -2.025223e-03 1.413639e-05 2.017947e-04 2.467279e-03 
1.305000e+01 6.455553e-03 8.064253e-03 -1.998786e-03 1.628110e-05 2.275659e-04 2.720442e-03 
1.306000e+01 6.690370e-03 8.386011e-03 -1.958938e-03 1.869637e-05 2.559407e-04 2.992721e-03 
1.307000e+01 6.930108e-03 8.716128e-03 -1.904734e-03 2.140923e-05 2.871120e-04 3.285001e-03 
1.308000e+01 7.174757e-03 9.054675e-03 -1.835217e-03 2.444862e-05 3.212811e-04 3.598174e-03 
1.309000e+01 7.424301e-03 9.401714e-03 -1.749420e-03 2.784554e-05 3.586580e-04 3.933135e-03 
1.310000e+01 7.678721e-03 9.757306e-03 -1.646367e-03 3.163318e-05 3.994612e-04 4.290785e-03 
1.311000e+01 7.937993e-03 1.012151e-02 -1.525073e-03 3.584694e-05 4.439182e-04 4.672020e-03 
1.312000e+01 8.202086e-03 1.049437e-02 -1.384550e-03 4.052452e-05 4.922648e-04 5.077740e-03 
1.313000e+01 8.470968e-03 1.087595e-02 -1.223808e-03 4.570601e-05 5.447454e-04 5.508838e-03 
1.314000e+01 8.744600e-03 1.126628e-02 -1.041854e-03 5.143404e-05 6.016131e-04 5.966202e-03 
1.315000e+01 9.022938e-03 1.166541e-02 -8.376984e-04 5.775378e-05 6.631293e-04 6.450713e-03 
1.316000e+01 9.305937e-03 1.207338e-02 -6.103551e-04 6.471303e-05 7.295636e-04 6.963239e-03 
1.317000e+01 9.593543e-03 1.249022e-02 -3.588440e-04 7.236236e-05 8.011938e-04 7.504638e-03 
1.318000e+01 9.885702e-03 1.291596e-02 -8.219367e-05 8.075516e-05 8.783057e-04 8.075754e-03 
1.319000e+01 1.018235e-02 1.335064e-02 2.205564e-04 8.994773e-05 9.611929e-04 8.677410e-03 
1.320000e+01 1.048343e-02 1.379427e-02 5.503536e-04 9.999929e-05 1.050157e-03 9.310412e-03 
1.321000e+01 1.078887e-02 1.424687e-02 9.081293e-04 1.109721e-04 1.145505e-03 9.975544e-03 
1.322000e+01 1.109860e-02 1.470848e-02 1.294797e-03 1.229317e-04 1.247554e-03 1.067356e-02 
1.323000e+01 1.141255e-02 1.517909e-02 1.711249e-03 1.359466e-04 1.356626e-03 1.140521e-02 
1.324000e+01 1.173062e-02 1.565873e-02 2.158354e-03 1.500888e-04 1.473050e-03 1.217117e-02 
1.325000e+01 1.205275e-02 1.614739e-02 2.636957e-03 1.654332e-04 1.597161e-03 1.297213e-02 
1.326000e+01 1.237885e-02 1.664509e-02 3.147873e-03 1.820587e-04 1.729299e-03 1.380872e-02 
1.327000e+01 1.270882e-02 1.715183e-02 3.691887e-03 2.000472e-04 1.869810e-03 1.468154e-02 
1.328000e+01 1.304258e-02 1.766760e-02 4.269750e-03 2.194840e-04 2.019046e-03 1.559115e-02 
1.329000e+01 1.338003e-02 1.819241e-02 4.882179e-03 2.404583e-04 2.177363e-03 1.653807e-02 
1.330000e+01 1.372107e-02 1.872623e-02 5.529850e-03 2.630627e-04 2.345119e-03 1.752278e-02 
1.331000e+01 1.406560e-02 1.926907e-02 6.213402e-03 2.873934e-04 2.522679e-03 1.854571e-02 
1.332000e+01 1.441352e-02 1.982090e-02 6.933428e-03 3.135502e-04 2.710408e-03 1.960723e-02 
1.333000e+01 1.476472e-02 2.038171e-02 7.690478e-03 3.416367e-04 2.908675e-03 2.070767e-02 
1.334000e+01 1.511910e-02 2.095147e-02 8.485051e-03 3.717601e-04 3.117852e-03 2.184732e-02 
1.335000e+01 1.547654e-02 2.153015e-02 9.317601e-03 4.040313e-04 3.338311e-03 2.302639e-02 
1.336000e+01 1.583694e-02 2.211774e-02 1.018852e-02 4.385651e-04 3.570424e-03 2.424505e-02 
1.337000e+01 1.620018e-02 2.271418e-02 1.109817e-02 4.754799e-04 3.814565e-03 2.550340e-02 
1.338000e+01 1.656615e-02 2.331945e-02 1.204681e-02 5.148978e-04 4.071107e-03 2.680148e-02 
1.339000e+01 1.693472e-02 2.393351e-02 1.303469e-02 5.569446e-04 4.340420e-03 2.813928e-02 
1.340000e+01 1.730579e-02 2.455629e-02 1.406198e-02 6.017500e-04 4.622876e-03 2.951670e-02 
1.341000e+01 1.767924e-02 2.518776e-02 1.512877e-02 6.494471e-04 4.918841e-03 3.093359e-02 
1.342000e+01 1.805494e-02 2.582785e-02 1.623511e-02 7.001730e-04 5.228680e-03 3.238973e-02 
1.343000e+01 1.843277e-02 2.647651e-02 1.738097e-02 7.540682e-04 5.552752e-03 3.388482e-02 
1.344000e+01 1.881262e-02 2.713367e-02 1.856625e-02 8.112767e-04 5.891412e-03 3.541851e-02 
1.345000e+01 1.919437e-02 2.779925e-02 1.979081e-02 8.719462e-04 6.245012e-03 3.699034e-02 
1.346000e+01 1.957789e-02 2.847318e-02 2.105439e-02 9.362279e-04 6.613894e-03 3.859981e-02 
1.347000e+01 1.996305e-02 2.915537e-02 2.235669e-02 1.004276e-03 6.998394e-03 4.024633e-02 
1.348000e+01 2.034975e-02 2.984574e-02 2.369733e-02 1.076249e-03 7.398843e-03 4.192922e-02 
1.349000e+01 2.073786e-02 3.054420e-02 2.507585e-02 1.152307e-03 7.815559e-03 4.364774e-02 
1.350000e+01 2.112725e-02 3.125063e-02 2.649172e-02 1.232615e-03 8.248853e-03 4.540107e-02 
1.351000e+01 2.151782e-02 3.196493e-02 2.794432e-02 1.317341e-03 8.699026e-03 4.718829e-02 
1.352000e+01 2.190943e-02 3.268698e-02 2.943298e-02 1.406653e-03 9.166367e-03 4.900843e-02 
1.353000e+01 2.230197e-02 3.341667e-02 3.095691e-02 1.500726e-03 9.651152e-03 5.086041e-02 
1.354000e+01 2.269533e-02 3.415386e-02 3.251527e-02 1.599735e-03 1.015365e-02 5.274309e-02 
1.355000e+01 2.308938e-02 3.489841e-02 3.410713e-02 1.703859e-03 1.067410e-02 5.465523e-02 
1.356000e+01 2.348401e-02 3.565018e-02 3.573149e-02 1.813278e-03 1.121275e-02 5.659551e-02 
1.357000e+01 2.387911e-02 3.640901e-02 3.738725e-02 1.928175e-03 1.176982e-02 5.856255e-02 
1.358000e+01 2.427457e-02 3.717474e-02 3.907324e-02 2.048736e-03 1.234550e-02 6.055485e-02 
1.359000e+01 2.467027e-02 3.794719e-02 4.078821e-02 2.175148e-03 1.294000e-02 6.257087e-02 
1.360000e+01 2.506611e-02 3.872619e-02 4.253082e-02 2.307599e-03 1.355347e-02 6.460897e-02 
1.361000e+01 2.546197e-02 3.951154e-02 4.429967e-02 2.446281e-03 1.418607e-02 6.666740e-02 
1.362000e+01 2.585777e-02 4.030305e-02 4.609326e-02 2.591385e-03 1.483793e-02 6.874439e-02 
1.363000e+01 2.625338e-02 4.110050e-02 4.791002e-02 2.743104e-03 1.550917e-02 7.083803e-02 
1.364000e+01 2.664872e-02 4.190366e-02 4.974829e-02 2.901633e-03 1.619986e-02 7.294638e-02 
1.365000e+01 2.704368e-02 4.271232e-02 5.160634e-02 3.067167e-03 1.691008e-02 7.506738e-02 
1.366000e+01 2.743817e-02 4.352622e-02 5.348237e-02 3.239900e-03 1.763987e-02 7.719894e-02 
1.367000e+01 2.783210e-02 4.434510e-02 5.537449e-02 3.420030e-03 1.838926e-02 7.933886e-02 
1.368000e+01 2.822537e-02 4.516871e-02 5.728075e-02 3.607751e-03 1.915825e-02 8.148487e-02 
1.369000e+01 2.861790e-02 4.599677e-02 5.919911e-02 3.803260e-03 1.994679e-02 8.363465e-02 
1.370000e+01 2.900960e-02 4.682898e-02 6.112748e-02 4.006752e-03 2.075485e-02 8.578579e-02 
1.371000e+01 2.940040e-02 4.766504e-02 6.306367e-02 4.218421e-03 2.158234e-02 8.793582e-02 
1.372000e+01 2.979020e-02 4.850463e-02 6.500545e-02 4.438463e-03 2.242916e-02 9.008221e-02 
1.373000e+01 3.017894e-02 4.934743e-02 6.695051e-02 4.667069e-03 2.329517e-02 9.222236e-02 
1.374000e+01 3.056655e-02 5.019310e-02 6.889648e-02 4.904430e-03 2.418021e-02 9.435361e-02 
1.375000e+01 3.095294e-02 5.104127e-02 7.084092e-02 5.150736e-03 2.508408e-02 9.647324e-02 
1.376000e+01 3.133806e-02 5.189159e-02 7.278135e-02 5.406173e-03 2.600658e-02 9.857848e-02 
1.377000e+01 3.172184e-02 5.274366e-02 7.471522e-02 5.670928e-03 2.694744e-02 1.006665e-01 
1.378000e+01 3.210421e-02 5.359709e-02 7.663992e-02 5.945183e-03 2.790639e-02 1.027345e-01 
1.379000e+01 3.248513e-02 5.445146e-02 7.855280e-02 6.229115e-03 2.888312e-02 1.047794e-01 
1.380000e+01 3.286453e-02 5.530637e-02 8.045115e-02 6.522903e-03 2.987728e-02 1.067983e-01 
1.381000e+01 3.324236e-02 5.616135e-02 8.233224e-02 6.826718e-03 3.088850e-02 1.087883e-01 
1.382000e+01 3.361858e-02 5.701596e-02 8.419326e-02 7.140728e-03 3.191637e-02 1.107463e-01 
1.383000e+01 3.399313e-02 5.786972e-02 8.603138e-02 7.465099e-03 3.296046e-02 1.126692e-01 
1.384000e+01 3.436598e-02 5.872216e-02 8.784376e-02 7.799990e-03 3.402029e-02 1.145539e-01 
1.385000e+01 3.473708e-02 5.957276e-02 8.962747e-02 8.145556e-03 3.509536e-02 1.163973e-01 
1.386000e+01 3.510640e-02 6.042103e-02 9.137961e-02 8.501946e-03 3.618514e-02 1.181962e-01 
1.387000e+01 3.547390e-02 6.126641e-02 9.309722e-02 8.869306e-03 3.728905e-02 1.199475e-01 
1.388000e+01 3.583955e-02 6.210838e-02 9.477733e-02 9.247772e-03 3.840650e-02 1.216480e-01 
1.389000e+01 3.620332e-02 6.294636e-02 9.641695e-02 9.637479e-03 3.953684e-02 1.232945e-01 
1.390000e+01 3.656518e-02 6.377979e-02 9.801308e-02 1.003855e-02 4.067941e-02 1.248839e-01 
1.391000e+01 3.692512e-02 6.460806e-02 9.956270e-02 1.045111e-02 4.183351e-02 1.264128e-01 
1.392000e+01 3.728311e-02 6.543058e-02 1.010628e-01 1.087526e-02 4.299839e-02 1.278782e-01 
1.393000e+01 3.763913e-02 6.624673e-02 1.025104e-01 1.131111e-02 4.417330e-02 1.292769e-01 
1.394000e+01 3.799316e-02 6.705585e-02 1.039024e-01 1.175875e-02 4.535744e-02 1.306056e-01 
1.395000e+01 3.834520e-02 6.785732e-02 1.052359e-01 1.221828e-02 4.654996e-02 1.318613e-01 
1.396000e+01 3.869522e-02 6.865045e-02 1.065078e-01 1.268978e-02 4.775000e-02 1.330408e-01 
1.397000e+01 3.904322e-02 6.943457e-02 1.077153e-01 1.317331e-02 4.895667e-02 1.341410e-01 
1.398000e+01 3.938919e-02 7.020899e-02 1.088552e-01 1.366893e-02 5.016904e-02 1.351588e-01 
1.399000e+01 3.973312e-02 7.097300e-02 1.099247e-01 1.417670e-02 5.138615e-02 1.360913e-01 
1.400000e+01 4.007501e-02 7.172587e-02 1.109209e-01 1.469666e-02 5.260700e-02 1.369354e-01 
1.401000e+01 4.041485e-02 7.246687e-02 1.118410e-01 1.522885e-02 5.383057e-02 1.376881e-01 
1.402000e+01 4.075265e-02 7.319526e-02 1.126820e-01 1.577328e-02 5.505583e-02 1.383466e-01 
1.403000e+01 4.108840e-02 7.391027e-02 1.134413e-01 1.632997e-02 5.628168e-02 1.389081e-01 
1.404000e+01 4.142209e-02 7.461113e-02 1.141160e-01 1.689891e-02 5.750702e-02 1.393697e-01 
1.405000e+01 4.175374e-02 7.529705e-02 1.147036e-01 1.748010e-02 5.873071e-02 1.397288e-01 
1.406000e+01 4.208335e-02 7.596725e-02 1.152013e-01 1.807352e-02 5.995160e-02 1.399827e-01 
1.407000e+01 4.241090e-02 7.662090e-02 1.156066e-01 1.867912e-02 6.116849e-02 1.401288e-01 
1.408000e+01 4.273642e-02 7.725721e-02 1.159170e-01 1.929687e-02 6.238018e-02 1.401646e-01 
1.409000e+01 4.305990e-02 7.787533e-02 1.161301e-01 1.992671e-02 6.358543e-02 1.400877e-01 
1.410000e+01 4.338134e-02 7.847444e-02 1.162435e-01 2.056855e-02 6.478298e-02 1.398958e-01 
1.411000e+01 4.370074e-02 7.905368e-02 1.162549e-01 2.122234e-02 6.597155e-02 1.395867e-01 
1.412000e+01 4.401812e-02 7.961222e-02 1.161623e-01 2.188795e-02 6.714983e-02 1.391582e-01 
1.413000e+01 4.433347e-02 8.014918e-02 1.159633e-01 2.256529e-02 6.831651e-02 1.386084e-01 
1.414000e+01 4.464679e-02 8.066369e-02 1.156562e-01 2.325424e-02 6.947024e-02 1.379352e-01 
1.415000e+01 4.495809e-02 8.115490e-02 1.152388e-01 2.395465e-02 7.060967e-02 1.371368e-01 
1.416000e+01 4.526736e-02 8.162192e-02 1.147095e-01 2.466638e-02 7.173342e-02 1.362116e-01 
1.417000e+01 4.557460e-02 8.206386e-02 1.140664e-01 2.538926e-02 7.284011e-02 1.351579e-01 
1.418000e+01 4.587981e-02 8.247985e-02 1.133081e-01 2.612312e-02 7.392833e-02 1.339744e-01 
1.419000e+01 4.618299e-02 8.286899e-02 1.124330e-01 2.686776e-02 7.499666e-02 1.326596e-01 
1.420000e+01 4.648412e-02 8.323039e-02 1.114396e-01 2.762298e-02 7.604369e-02 1.312123e-01 
1.421000e+01 4.678321e-02 8.356316e-02 1.103269e-01 2.838856e-02 7.706797e-02 1.296315e-01 
1.422000e+01 4.708025e-02 8.386641e-02 1.090935e-01 2.916426e-02 7.806807e-02 1.279162e-01 
1.423000e+01 4.737521e-02 8.413925e-02 1.077386e-01 2.994984e-02 7.904253e-02 1.260657e-01 
1.424000e+01 4.766809e-02 8.438079e-02 1.062612e-01 3.074502e-02 7.998990e-02 1.240791e-01 
1.425000e+01 4.795887e-02 8.459014e-02 1.046606e-01 3.154954e-02 8.090872e-02 1.219561e-01 
1.426000e+01 4.824753e-02 8.476641e-02 1.029361e-01 3.236310e-02 8.179754e-02 1.196963e-01 
1.427000e+01 4.853405e-02 8.490874e-02 1.010872e-01 3.318538e-02 8.265490e-02 1.172994e-01 
1.428000e+01 4.881841e-02 8.501624e-02 9.911370e-02 3.401608e-02 8.347934e-02 1.147653e-01 
1.429000e+01 4.910057e-02 8.508805e-02 9.701528e-02 3.485486e-02 8.426940e-02 1.120941e-01 
1.430000e+01 4.938051e-02 8.512331e-02 9.479191e-02 3.570135e-02 8.502364e-02 1.092862e-01 
1.431000e+01 4.965818e-02 8.512118e-02 9.244366e-02 3.655521e-02 8.574062e-02 1.063418e-01 
1.432000e+01 4.993356e-02 8.508080e-02 8.997077e-02 3.741604e-02 8.641890e-02 1.032616e-01 
1.433000e+01 5.020659e-02 8.500135e-02 8.737361e-02 3.828345e-02 8.705706e-02 1.000462e-01 
1.434000e+01 5.047724e-02 8.488202e-02 8.465271e-02 3.915704e-02 8.765368e-02 9.669656e-02 
1.435000e+01 5.074544e-02 8.472199e-02 8.180876e-02 4.003638e-02 8.820738e-02 9.321371e-02 
1.436000e+01 5.101116e-02 8.452049e-02 7.884258e-02 4.092104e-02 8.871677e-02 8.959885e-02 
1.437000e+01 5.127433e-02 8.427673e-02 7.575516e-02 4.181056e-02 8.918049e-02 8.585337e-02 
1.438000e+01 5.153488e-02 8.398996e-02 7.254764e-02 4.270449e-02 8.959718e-02 8.197880e-02 
1.439000e+01 5.179276e-02 8.365943e-02 6.922131e-02 4.360235e-02 8.996554e-02 7.797686e-02 
1.440000e+01 5.204788e-02 8.328444e-02 6.577763e-02 4.450364e-02 9.028424e-02 7.384942e-02 
1.441000e+01 5.230017e-02 8.286426e-02 6.221820e-02 4.540786e-02 9.055203e-02 6.959851e-02 
1.442000e+01 5.254956e-02 8.239824e-02 5.854477e-02 4.631450e-02 9.076765e-02 6.522636e-02 
1.443000e+01 5.279596e-02 8.188569e-02 5.475926e-02 4.722304e-02 9.092987e-02 6.073532e-02 
1.444000e+01 5.303926e-02 8.132600e-02 5.086373e-02 4.813292e-02 9.103750e-02 5.612793e-02 
1.445000e+01 5.327939e-02 8.071856e-02 4.686041e-02 4.904360e-02 9.108938e-02 5.140688e-02 
1.446000e+01 5.351624e-02 8.006277e-02 4.275167e-02 4.995452e-02 9.108439e-02 4.657505e-02 
1.447000e+01 5.374971e-02 7.935808e-02 3.854003e-02 5.086509e-02 9.102144e-02 4.163544e-02 
1.448000e+01 5.397968e-02 7.860397e-02 3.422816e-02 5.177475e-02 9.089946e-02 3.659124e-02 
1.449000e+01 5.420604e-02 7.779993e-02 2.981889e-02 5.268288e-02 9.071743e-02 3.144577e-02 
1.450000e+01 5.442867e-02 7.694548e-02 2.531518e-02 5.358889e-02 9.047439e-02 2.620252e-02 
1.451000e+01 5.464745e-02 7.604020e-02 2.072015e-02 5.449217e-02 9.016940e-02 2.086514e-02 
1.452000e+01 5.486224e-02 7.508368e-02 1.603704e-02 5.539207e-02 8.980156e-02 1.543742e-02 
1.453000e+01 5.507291e-02 7.407554e-02 1.126925e-02 5.628798e-02 8.937003e-02 9.923273e-03 
1.454000e+01 5.527932e-02 7.301545e-02 6.420303e-03 5.717926e-02 8.887401e-02 4.326794e-03 
1.455000e+01 5.548132e-02 7.190309e-02 1.493874e-03 5.806525e-02 8.831274e-02 -1.347805e-03 
1.456000e+01 5.567877e-02 7.073821e-02 -3.506248e-03 5.894529e-02 8.768552e-02 -7.096169e-03 
1.457000e+01 5.587151e-02 6.952057e-02 -8.576139e-03 5.981874e-02 8.699170e-02 -1.291381e-02 
1.458000e+01 5.605938e-02 6.824998e-02 -1.371175e-02 6.068490e-02 8.623068e-02 -1.879612e-02 
1.459000e+01 5.624222e-02 6.692629e-02 -1.890892e-02 6.154312e-02 8.540191e-02 -2.473836e-02 
1.460000e+01 5.641985e-02 6.554938e-02 -2.416336e-02 6.239271e-02 8.450490e-02 -3.073567e-02 
1.461000e+01 5.659210e-02 6.411919e-02 -2.947067e-02 6.323299e-02 8.353921e-02 -3.678306e-02 
1.462000e+01 5.675881e-02 6.263569e-02 -3.482634e-02 6.406327e-02 8.250446e-02 -4.287547e-02 
1.463000e+01 5.691977e-02 6.109888e-02 -4.022576e-02 6.488285e-02 8.140033e-02 -4.900768e-02 
1.464000e+01 5.707481e-02 5.950882e-02 -4.566423e-02 6.569104e-02 8.022657e-02 -5.517442e-02 
1.465000e+01 5.722374e-02 5.786562e-02 -5.113694e-02 6.648715e-02 7.898297e-02 -6.137029e-02 
1.466000e+01 5.736635e-02 5.616941e-02 -5.663898e-02 6.727047e-02 7.766939e-02 -6.758980e-02 
1.467000e+01 5.750246e-02 5.442038e-02 -6.216537e-02 6.804030e-02 7.628575e-02 -7.382741e-02 
1.468000e+01 5.763186e-02 5.261877e-02 -6.771106e-02 6.879595e-02 7.483204e-02 -8.007745e-02 
1.469000e+01 5.775435e-02 5.076487e-02 -7.327091e-02 6.953671e-02 7.330831e-02 -8.633422e-02 
1.470000e+01 5.786970e-02 4.885899e-02 -7.883970e-02 7.026188e-02 7.171467e-02 -9.259193e-02 
1.471000e+01 5.797773e-02 4.690151e-02 -8.441217e-02 7.097077e-02 7.005130e-02 -9.884473e-02 
1.472000e+01 5.807820e-02 4.489286e-02 -8.998298e-02 7.166268e-02 6.831845e-02 -1.050867e-01 
1.473000e+01 5.817089e-02 4.283350e-02 -9.554676e-02 7.233691e-02 6.651643e-02 -1.113120e-01 
1.474000e+01 5.825560e-02 4.072396e-02 -1.010981e-01 7.299278e-02 6.464561e-02 -1.175144e-01 
1.475000e+01 5.833209e-02 3.856481e-02 -1.066314e-01 7.362959e-02 6.270644e-02 -1.236881e-01 
1.476000e+01 5.840014e-02 3.635665e-02 -1.121414e-01 7.424668e-02 6.069944e-02 -1.298270e-01 
1.477000e+01 5.845953e-02 3.410015e-02 -1.176223e-01 7.484336e-02 5.862517e-02 -1.359249e-01 
1.478000e+01 5.851002e-02 3.179604e-02 -1.230688e-01 7.541896e-02 5.648430e-02 -1.419759e-01 
1.479000e+01 5.855138e-02 2.944507e-02 -1.284751e-01 7.597282e-02 5.427753e-02 -1.479737e-01 
1.480000e+01 5.858339e-02 2.704805e-02 -1.338357e-01 7.650429e-02 5.200564e-02 -1.539123e-01 
1.481000e+01 5.860580e-02 2.460585e-02 -1.391451e-01 7.701272e-02 4.966949e-02 -1.597855e-01 
1.482000e+01 5.861839e-02 2.211938e-02 -1.443977e-01 7.749747e-02 4.726999e-02 -1.655874e-01 
1.483000e+01 5.862093e-02 1.958959e-02 -1.495878e-01 7.795792e-02 4.480813e-02 -1.713118e-01 
1.484000e+01 5.861317e-02 1.701751e-02 -1.547100e-01 7.839343e-02 4.228496e-02 -1.769526e-01 
1.485000e+01 5.859488e-02 1.440417e-02 -1.597587e-01 7.880341e-02 3.970160e-02 -1.825039e-01 
1.486000e+01 5.856584e-02 1.175069e-02 -1.647284e-01 7.918727e-02 3.705922e-02 -1.879598e-01 
1.487000e+01 5.852580e-02 9.058215e-03 -1.696136e-01 7.954441e-02 3.435908e-02 -1.933142e-01 
1.488000e+01 5.847454e-02 6.327949e-03 -1.744090e-01 7.987426e-02 3.160250e-02 -1.985614e-01 
1.489000e+01 5.841183e-02 3.561138e-03 -1.791091e-01 8.017627e-02 2.879084e-02 -2.036954e-01 
1.490000e+01 5.833743e-02 7.590713e-04 -1.837087e-01 8.044990e-02 2.592555e-02 -2.087107e-01 
1.491000e+01 5.825112e-02 -2.076912e-03 -1.882025e-01 8.069461e-02 2.300814e-02 -2.136015e-01 
1.492000e+01 5.815267e-02 -4.945431e-03 -1.925853e-01 8.090989e-02 2.004016e-02 -2.183623e-01 
1.493000e+01 5.804187e-02 -7.845058e-03 -1.968520e-01 8.109525e-02 1.702325e-02 -2.229875e-01 
1.494000e+01 5.791848e-02 -1.077432e-02 -2.009976e-01 8.125020e-02 1.395908e-02 -2.274719e-01 
1.495000e+01 5.778229e-02 -1.373172e-02 -2.050171e-01 8.137428e-02 1.084939e-02 -2.318101e-01 
1.496000e+01 5.763310e-02 -1.671568e-02 -2.089058e-01 8.146704e-02 7.695997e-03 -2.359969e-01 
1.497000e+01 5.747068e-02 -1.972463e-02 -2.126589e-01 8.152806e-02 4.500741e-03 -2.400274e-01 
1.498000e+01 5.729483e-02 -2.275692e-02 -2.162717e-01 8.155692e-02 1.265533e-03 -2.438965e-01 
1.499000e+01 5.710536e-02 -2.581088e-02 -2.197398e-01 8.155324e-02 -2.007665e-03 -2.475995e-01 
1.500000e+01 5.690206e-02 -2.888480e-02 -2.230587e-01 8.151665e-02 -5.316843e-03 -2.511317e-01 
1.501000e+01 5.668473e-02 -3.197695e-02 -2.262242e-01 8.144679e-02 -8.659938e-03 -2.544887e-01 
1.502000e+01 5.645320e-02 -3.508552e-02 -2.292321e-01 8.134335e-02 -1.203484e-02 -2.576659e-01 
1.503000e+01 5.620727e-02 -3.820872e-02 -2.320785e-01 8.120600e-02 -1.543940e-02 -2.606593e-01 
1.504000e+01 5.594678e-02 -4.134469e-02 -2.347594e-01 8.103447e-02 -1.887141e-02 -2.634647e-01 
1.505000e+01 5.567156e-02 -4.449156e-02 -2.372712e-01 8.082849e-02 -2.232863e-02 -2.660783e-01 
1.506000e+01 5.538142e-02 -4.764742e-02 -2.396103e-01 8.058782e-02 -2.580878e-02 -2.684964e-01 
1.507000e+01 5.507623e-02 -5.081032e-02 -2.417733e-01 8.031224e-02 -2.930953e-02 -2.707154e-01 
1.508000e+01 5.475583e-02 -5.397832e-02 -2.437569e-01 8.000157e-02 -3.282854e-02 -2.727319e-01 
1.509000e+01 5.442008e-02 -5.714941e-02 -2.455581e-01 7.965562e-02 -3.636340e-02 -2.745428e-01 
1.510000e+01 5.406883e-02 -6.032160e-02 -2.471739e-01 7.927425e-02 -3.991169e-02 -2.761451e-01 
1.511000e+01 5.370197e-02 -6.349284e-02 -2.486017e-01 7.885735e-02 -4.347096e-02 -2.775360e-01 
1.512000e+01 5.331936e-02 -6.666108e-02 -2.498388e-01 7.840481e-02 -4.703873e-02 -2.787129e-01 
1.513000e+01 5.292090e-02 -6.982425e-02 -2.508830e-01 7.791655e-02 -5.061248e-02 -2.796735e-01 
1.514000e+01 5.250649e-02 -7.298026e-02 -2.517319e-01 7.739254e-02 -5.418968e-02 -2.804155e-01 
1.515000e+01 5.207602e-02 -7.612702e-02 -2.523837e-01 7.683276e-02 -5.776778e-02 -2.809370e-01 
1.516000e+01 5.162942e-02 -7.926239e-02 -2.528365e-01 7.623719e-02 -6.134421e-02 -2.812362e-01 
1.517000e+01 5.116659e-02 -8.238426e-02 -2.530887e-01 7.560589e-02 -6.491639e-02 -2.813116e-01 
1.518000e+01 5.068749e-02 -8.549048e-02 -2.531390e-01 7.493889e-02 -6.848169e-02 -2.811619e-01 
1.519000e+01 5.019204e-02 -8.857891e-02 -2.529860e-01 7.423628e-02 -7.203753e-02 -2.807859e-01 
1.520000e+01 4.968021e-02 -9.164740e-02 -2.526288e-01 7.349818e-02 -7.558126e-02 -2.801828e-01 
1.521000e+01 4.915194e-02 -9.469380e-02 -2.520667e-01 7.272471e-02 -7.911027e-02 -2.793520e-01 
1.522000e+01 4.860722e-02 -9.771594e-02 -2.512990e-01 7.191603e-02 -8.262192e-02 -2.782930e-01 
1.523000e+01 4.804602e-02 -1.007117e-01 -2.503253e-01 7.107234e-02 -8.611357e-02 -2.770057e-01 
1.524000e+01 4.746833e-02 -1.036789e-01 -2.491454e-01 7.019384e-02 -8.958260e-02 -2.754900e-01 
1.525000e+01 4.687417e-02 -1.066153e-01 -2.477595e-01 6.928077e-02 -9.302638e-02 -2.737463e-01 
1.526000e+01 4.626354e-02 -1.095190e-01 -2.461677e-01 6.833340e-02 -9.644227e-02 -2.717750e-01 
1.527000e+01 4.563646e-02 -1.123876e-01 -2.443706e-01 6.735202e-02 -9.982767e-02 -2.695769e-01 
1.528000e+01 4.499298e-02 -1.152191e-01 -2.423687e-01 6.633696e-02 -1.031800e-01 -2.671530e-01 
1.529000e+01 4.433314e-02 -1.180114e-01 -2.401631e-01 6.528854e-02 -1.064966e-01 -2.645044e-01 
1.530000e+01 4.365700e-02 -1.207624e-01 -2.377547e-01 6.420715e-02 -1.097750e-01 -2.616326e-01 
1.531000e+01 4.296462e-02 -1.234700e-01 -2.351450e-01 6.309318e-02 -1.130126e-01 -2.585393e-01 
1.532000e+01 4.225609e-02 -1.261322e-01 -2.323354e-01 6.194705e-02 -1.162068e-01 -2.552263e-01 
1.533000e+01 4.153150e-02 -1.287468e-01 -2.293277e-01 6.076920e-02 -1.193552e-01 -2.516958e-01 
1.534000e+01 4.079096e-02 -1.313119e-01 -2.261238e-01 5.956010e-02 -1.224553e-01 -2.479501e-01 
1.535000e+01 4.003457e-02 -1.338255e-01 -2.227258e-01 5.832026e-02 -1.255046e-01 -2.439918e-01 
1.536000e+01 3.926247e-02 -1.362857e-01 -2.191362e-01 5.705019e-02 -1.285007e-01 -2.398237e-01 
1.537000e+01 3.847480e-02 -1.386904e-01 -2.153575e-01 5.575043e-02 -1.314413e-01 -2.354488e-01 
1.538000e+01 3.767170e-02 -1.410378e-01 -2.113925e-01 5.442156e-02 -1.343239e-01 -2.308704e-01 
1.539000e+01 3.685333e-02 -1.433260e-01 -2.072440e-01 5.306415e-02 -1.371464e-01 -2.260919e-01 
1.540000e+01 3.601988e-02 -1.455532e-01 -2.029154e-01 5.167884e-02 -1.399063e-01 -2.211169e-01 
1.541000e+01 3.517152e-02 -1.477176e-01 -1.984099e-01 5.026624e-02 -1.426015e-01 -2.159494e-01 
1.542000e+01 3.430845e-02 -1.498173e-01 -1.937310e-01 4.882703e-02 -1.452299e-01 -2.105934e-01 
1.543000e+01 3.343088e-02 -1.518508e-01 -1.888826e-01 4.736188e-02 -1.477892e-01 -2.050533e-01 
1.544000e+01 3.253903e-02 -1.538162e-01 -1.838685e-01 4.587148e-02 -1.502775e-01 -1.993334e-01 
1.545000e+01 3.163313e-02 -1.557120e-01 -1.786928e-01 4.435657e-02 -1.526927e-01 -1.934385e-01 
1.546000e+01 3.071342e-02 -1.575366e-01 -1.733598e-01 4.281788e-02 -1.550328e-01 -1.873734e-01 
1.547000e+01 2.978015e-02 -1.592884e-01 -1.678738e-01 4.125617e-02 -1.572959e-01 -1.811431e-01 
1.548000e+01 2.883358e-02 -1.609659e-01 -1.622396e-01 3.967222e-02 -1.594801e-01 -1.747529e-01 
1.549000e+01 2.787400e-02 -1.625677e-01 -1.564619e-01 3.806684e-02 -1.615838e-01 -1.682082e-01 
1.550000e+01 2.690168e-02 -1.640924e-01 -1.505455e-01 3.644082e-02 -1.636051e-01 -1.615145e-01 
1.551000e+01 2.591693e-02 -1.655387e-01 -1.444956e-01 3.479501e-02 -1.655424e-01 -1.546775e-01 
1.552000e+01 2.492004e-02 -1.669052e-01 -1.383174e-01 3.313026e-02 -1.673940e-01 -1.477031e-01 
1.553000e+01 2.391134e-02 -1.681908e-01 -1.320162e-01 3.144742e-02 -1.691585e-01 -1.405974e-01 
1.554000e+01 2.289114e-02 -1.693943e-01 -1.255975e-01 2.974739e-02 -1.708344e-01 -1.333665e-01 
1.555000e+01 2.185980e-02 -1.705146e-01 -1.190669e-01 2.803104e-02 -1.724204e-01 -1.260166e-01 
1.556000e+01 2.081764e-02 -1.715506e-01 -1.124301e-01 2.629928e-02 -1.739150e-01 -1.185543e-01 
1.557000e+01 1.976503e-02 -1.725014e-01 -1.056931e-01 2.455305e-02 -1.753170e-01 -1.109861e-01 
1.558000e+01 1.870233e-02 -1.733660e-01 -9.886177e-02 2.279325e-02 -1.766254e-01 -1.033186e-01 
1.559000e+01 1.762992e-02 -1.741436e-01 -9.194216e-02 2.102085e-02 -1.778389e-01 -9.555862e-02 
1.560000e+01 1.654817e-02 -1.748334e-01 -8.494045e-02 1.923680e-02 -1.789566e-01 -8.771305e-02 
1.561000e+01 1.545747e-02 -1.754347e-01 -7.786289e-02 1.744204e-02 -1.799776e-01 -7.978885e-02 
1.562000e+01 1.435822e-02 -1.759468e-01 -7.071580e-02 1.563757e-02 -1.809010e-01 -7.179307e-02 
1.563000e+01 1.325083e-02 -1.763692e-01 -6.350561e-02 1.382435e-02 -1.817260e-01 -6.373284e-02 
1.564000e+01 1.213571e-02 -1.767012e-01 -5.623878e-02 1.200338e-02 -1.824519e-01 -5.561537e-02 
1.565000e+01 1.101329e-02 -1.769426e-01 -4.892186e-02 1.017565e-02 -1.830782e-01 -4.744793e-02 
1.566000e+01 9.883972e-03 -1.770928e-01 -4.156143e-02 8.342150e-03 -1.836042e-01 -3.923783e-02 
1.567000e+01 8.748210e-03 -1.771517e-01 -3.416414e-02 6.503897e-03 -1.840296e-01 -3.099245e-02 
1.568000e+01 7.606436e-03 -1.771189e-01 -2.673667e-02 4.661895e-03 -1.843540e-01 -2.271919e-02 
1.569000e+01 6.459097e-03 -1.769943e-01 -1.928572e-02 2.817154e-03 -1.845772e-01 -1.442550e-02 
1.570000e+01 5.306644e-03 -1.767778e-01 -1.181803e-02 9.706893e-04 -1.846988e-01 -6.118818e-03 
1.571000e+01 4.149533e-03 -1.764695e-01 -4.340364e-03 -8.764843e-04 -1.847189e-01 2.193367e-03 
1.572000e+01 2.988223e-03 -1.760693e-01 3.140527e-03 -2.723351e-03 -1.846375e-01 1.050358e-02 
1.573000e+01 1.823182e-03 -1.755774e-01 1.061787e-02 -4.568895e-03 -1.844544e-01 1.880434e-02 
1.574000e+01 6.548769e-04 -1.749940e-01 1.808492e-02 -6.412102e-03 -1.841701e-01 2.708818e-02 
1.575000e+01 -5.162183e-04 -1.743195e-01 2.553491e-02 -8.251959e-03 -1.837845e-01 3.534764e-02 
1.576000e+01 -1.689627e-03 -1.735540e-01 3.296113e-02 -1.008746e-02 -1.832982e-01 4.357532e-02 
1.577000e+01 -2.864871e-03 -1.726982e-01 4.035687e-02 -1.191759e-02 -1.827114e-01 5.176382e-02 
1.578000e+01 -4.041468e-03 -1.717524e-01 4.771547e-02 -1.374135e-02 -1.820247e-01 5.990579e-02 
1.579000e+01 -5.218935e-03 -1.707172e-01 5.503030e-02 -1.555775e-02 -1.812387e-01 6.799394e-02 
1.580000e+01 -6.396785e-03 -1.695934e-01 6.229481e-02 -1.736580e-02 -1.803539e-01 7.602103e-02 
1.581000e+01 -7.574531e-03 -1.683815e-01 6.950246e-02 -1.916450e-02 -1.793712e-01 8.397990e-02 
1.582000e+01 -8.751686e-03 -1.670825e-01 7.664681e-02 -2.095290e-02 -1.782913e-01 9.186345e-02 
1.583000e+01 -9.927760e-03 -1.656971e-01 8.372149e-02 -2.273001e-02 -1.771152e-01 9.966466e-02 
1.584000e+01 -1.110227e-02 -1.642262e-01 9.072018e-02 -2.449488e-02 -1.758438e-01 1.073766e-01 
1.585000e+01 -1.227471e-02 -1.626710e-01 9.763668e-02 -2.624657e-02 -1.744781e-01 1.149925e-01 
1.586000e+01 -1.344462e-02 -1.610324e-01 1.044649e-01 -2.798413e-02 -1.730194e-01 1.225056e-01 
1.587000e+01 -1.461149e-02 -1.593116e-01 1.111987e-01 -2.970665e-02 -1.714687e-01 1.299092e-01 
1.588000e+01 -1.577484e-02 -1.575098e-01 1.178323e-01 -3.141321e-02 -1.698275e-01 1.371970e-01 
1.589000e+01 -1.693419e-02 -1.556283e-01 1.243598e-01 -3.310290e-02 -1.680970e-01 1.443624e-01 
1.590000e+01 -1.808906e-02 -1.536683e-01 1.307755e-01 -3.477485e-02 -1.662787e-01 1.513994e-01 
1.591000e+01 -1.923896e-02 -1.516313e-01 1.370739e-01 -3.642819e-02 -1.643740e-01 1.583018e-01 
1.592000e+01 -2.038343e-02 -1.495188e-01 1.432495e-01 -3.806205e-02 -1.623846e-01 1.650637e-01 
1.593000e+01 -2.152198e-02 -1.473322e-01 1.492971e-01 -3.967560e-02 -1.603121e-01 1.716792e-01 
1.594000e+01 -2.265415e-02 -1.450731e-01 1.552114e-01 -4.126802e-02 -1.581581e-01 1.781427e-01 
1.595000e+01 -2.377948e-02 -1.427432e-01 1.609875e-01 -4.283850e-02 -1.559245e-01 1.844488e-01 
1.596000e+01 -2.489751e-02 -1.403442e-01 1.666205e-01 -4.438625e-02 -1.536130e-01 1.905921e-01 
1.597000e+01 -2.600777e-02 -1.378778e-01 1.721057e-01 -4.591051e-02 -1.512255e-01 1.965676e-01 
1.598000e+01 -2.710982e-02 -1.353458e-01 1.774385e-01 -4.741052e-02 -1.487641e-01 2.023702e-01 
1.599000e+01 -2.820321e-02 -1.327500e-01 1.826146e-01 -4.888555e-02 -1.462306e-01 2.079952e-01 
1.600000e+01 -2.928751e-02 -1.300924e-01 1.876298e-01 -5.033489e-02 -1.436271e-01 2.134381e-01 
1.601000e+01 -3.036228e-02 -1.273750e-01 1.924800e-01 -5.175787e-02 -1.409558e-01 2.186944e-01 
1.602000e+01 -3.142709e-02 -1.245996e-01 1.971614e-01 -5.315379e-02 -1.382188e-01 2.237600e-01 
1.603000e+01 -3.248153e-02 -1.217684e-01 2.016703e-01 -5.452203e-02 -1.354183e-01 2.286310e-01 
1.604000e+01 -3.352519e-02 -1.188834e-01 2.060033e-01 -5.586195e-02 -1.325565e-01 2.333034e-01 
1.605000e+01 -3.455765e-02 -1.159468e-01 2.101571e-01 -5.717296e-02 -1.296358e-01 2.377738e-01 
1.606000e+01 -3.557853e-02 -1.129607e-01 2.141285e-01 -5.845448e-02 -1.266584e-01 2.420389e-01 
1.607000e+01 -3.658744e-02 -1.099273e-01 2.179147e-01 -5.970595e-02 -1.236267e-01 2.460955e-01 
1.608000e+01 -3.758399e-02 -1.068489e-01 2.215129e-01 -6.092684e-02 -1.205431e-01 2.499407e-01 
1.609000e+01 -3.856781e-02 -1.037277e-01 2.249207e-01 -6.211665e-02 -1.174102e-01 2.535717e-01 
1.610000e+01 -3.953854e-02 -1.005660e-01 2.281358e-01 -6.327489e-02 -1.142302e-01 2.569863e-01 
1.611000e+01 -4.049583e-02 -9.736617e-02 2.311560e-01 -6.440110e-02 -1.110058e-01 2.601820e-01 
1.612000e+01 -4.143934e-02 -9.413051e-02 2.339796e-01 -6.549486e-02 -1.077394e-01 2.631570e-01 
1.613000e+01 -4.236873e-02 -9.086141e-02 2.366047e-01 -6.655576e-02 -1.044336e-01 2.659094e-01 
1.614000e+01 -4.328367e-02 -8.756127e-02 2.390300e-01 -6.758341e-02 -1.010909e-01 2.684377e-01 
1.615000e+01 -4.418386e-02 -8.423249e-02 2.412541e-01 -6.857746e-02 -9.771403e-02 2.707406e-01 
1.616000e+01 -4.506899e-02 -8.087752e-02 2.432761e-01 -6.953759e-02 -9.430545e-02 2.728169e-01 
1.617000e+01 -4.593876e-02 -7.749879e-02 2.450951e-01 -7.046348e-02 -9.086781e-02 2.746660e-01 
1.618000e+01 -4.679290e-02 -7.409877e-02 2.467105e-01 -7.135486e-02 -8.740373e-02 2.762870e-01 
1.619000e+01 -4.763114e-02 -7.067991e-02 2.481218e-01 -7.221147e-02 -8.391585e-02 2.776797e-01 
1.620000e+01 -4.845320e-02 -6.724470e-02 2.493288e-01 -7.303310e-02 -8.040679e-02 2.788439e-01 
1.621000e+01 -4.925886e-02 -6.379561e-02 2.503316e-01 -7.381955e-02 -7.687919e-02 2.797796e-01 
1.622000e+01 -5.004786e-02 -6.033513e-02 2.511304e-01 -7.457063e-02 -7.333568e-02 2.804873e-01 
1.623000e+01 -5.081998e-02 -5.686574e-02 2.517256e-01 -7.528622e-02 -6.977891e-02 2.809673e-01 
1.624000e+01 -5.157501e-02 -5.338991e-02 2.521177e-01 -7.596618e-02 -6.621149e-02 2.812206e-01 
1.625000e+01 -5.231274e-02 -4.991013e-02 2.523078e-01 -7.661042e-02 -6.263604e-02 2.812480e-01 
1.626000e+01 -5.303299e-02 -4.642887e-02 2.522967e-01 -7.721888e-02 -5.905519e-02 2.810508e-01 
1.627000e+01 -5.373557e-02 -4.294858e-02 2.520857e-01 -7.779151e-02 -5.547151e-02 2.806304e-01 
1.628000e+01 -5.442032e-02 -3.947172e-02 2.516762e-01 -7.832831e-02 -5.188761e-02 2.799885e-01 
1.629000e+01 -5.508708e-02 -3.600072e-02 2.510699e-01 -7.882927e-02 -4.830603e-02 2.791269e-01 
1.630000e+01 -5.573571e-02 -3.253800e-02 2.502687e-01 -7.929444e-02 -4.472933e-02 2.780477e-01 


==> figs/20251122_174404/lambda_1p00em08/scatter_data_cond_gamma_noise_1p0000em02.dat <==
# ConditionNumber_Y Error
3.512707045187e+04 3.445997577030e-01
1.729926955404e+04 2.347587807531e-01
4.432850671336e+04 3.028167476288e-01
3.086861444846e+04 2.394645076194e-01
3.143427292477e+04 2.285909101544e-01
2.741177224545e+03 1.539305247961e-01
4.353418328993e+04 3.445222144316e-01
1.871964549404e+04 1.251775314873e-01
4.263709420382e+02 1.251602081530e+00
7.718154400442e+03 2.276398700799e-01
3.220221166778e+04 3.029861225812e-01
3.436969733414e+03 1.342954414913e-01
9.841111568639e+03 1.294381747410e-01
4.830686097993e+03 1.287482095319e+00
2.859726001367e+04 2.221987747749e-01
7.840202295822e+03 9.433892634806e-02
2.567568733474e+04 1.255343382170e-01
3.892874067053e+04 1.107856115579e-01
2.200936994333e+04 1.233127326826e-01
1.093700691527e+03 2.445036976087e-01
2.994766756886e+03 3.181062128780e+00
1.109538121309e+03 3.381193805190e-01
6.889247144795e+04 1.224802203881e-01
1.124456375270e+04 2.215388659383e-01
2.592670784067e+04 2.493186154919e-01
5.654302932134e+04 4.097931696156e-01
7.179832095664e+03 7.843254597905e-02
3.919692959180e+04 1.941306153779e-01
6.156963162076e+03 2.974873724984e-01
2.286984820845e+03 1.658515482981e-01
2.312316283050e+04 1.463039135472e-01
1.214880504605e+04 1.808665225905e-01
4.280469331148e+03 3.889660749253e-01
2.632206303395e+04 8.119366828446e-02
7.898313467291e+04 4.540845361987e-01
9.397096825695e+04 1.212366166171e+00
6.705471326532e+03 1.167455110424e-01
1.796568299065e+04 1.442906759819e-01
1.881546265978e+04 2.474124822032e-01
7.533458038671e+04 9.049579405865e-02
3.271839566715e+04 2.239131377911e-01
3.225328784153e+04 2.269774789422e-01
1.884005546135e+04 1.779596421950e-01
2.361470551372e+04 3.178270231186e-01
3.288210914083e+04 1.178437374914e-01
4.815100193103e+03 2.888696250152e-01
1.260531310098e+03 1.102492250051e-01
6.971360971304e+04 1.116740139772e-01
3.098652797194e+03 3.781933918924e-01
1.022090592169e+03 1.560703643740e-01
4.298685040476e+04 1.874448718362e-01
9.560259263184e+03 2.234885295208e-01
3.116181044235e+03 1.530233018460e-01
2.041401602505e+03 3.997743805370e-01
2.002101225644e+03 5.996581851706e-01
1.138020298613e+05 1.545171867316e-01
2.473072088767e+03 1.569007337565e-01
1.342333797240e+04 4.287141412023e-01
3.189837701614e+04 9.057743671911e-02
1.037201340356e+04 1.301515870856e-01
2.683735778443e+04 2.469789051996e-01
4.876162906196e+04 1.310279762036e-01
3.679167100237e+04 1.304499664891e-01
6.022929966182e+03 2.045402479139e-01
3.264631899123e+03 4.129347878892e-01
5.057128239865e+04 3.207475540990e-01
1.736660950047e+04 1.255058859234e-01
1.945559320704e+04 2.925469644019e-01
9.348365264426e+03 2.689119337905e-01
3.069045614419e+03 5.520702286491e-01
1.308693258450e+03 3.525480262697e-01
1.081128624513e+04 8.170193411503e-02
4.687338665148e+04 1.467064553561e-01
1.118792698837e+04 5.287366569583e-01
2.006251684191e+04 9.579764507473e-02
5.722578791961e+03 1.226019197340e-01
9.737303743967e+03 1.790809036429e-01
2.652610945777e+04 2.014853116849e-01
3.721818150574e+03 2.936414109984e-01
1.272568209796e+04 1.135442199208e-01
1.462649334261e+04 1.143153757772e-01
5.125353265415e+03 3.269559789762e-01
8.873048615566e+03 6.994548982477e-02
1.240623929964e+03 2.979207273934e-01
4.522594245921e+03 1.507983565289e-01
1.399586540196e+04 2.546049258207e-01
3.034658234167e+04 6.944674556052e-02
5.143670991213e+04 1.366185368005e-01
5.552410342092e+04 4.644767471332e-02
3.288781389897e+04 3.664723378098e-01
8.357168448665e+03 1.156941391135e-01
5.948957123150e+03 2.586390788127e-01
3.294607556504e+04 1.909576431964e-01
3.355671703283e+03 9.893795083968e-02
2.166645668558e+04 1.356533854795e-01
4.181874495242e+03 2.906319316260e-01
1.629964698781e+04 1.155752712126e-01
9.597372006514e+03 9.875741579180e-02
3.332721010999e+04 1.094319481259e-01
3.957485225239e+04 2.171462826801e-01
5.718383331230e+04 1.464388320130e-01
1.966044613463e+04 1.171738051273e-01
8.699832672996e+03 2.036835193187e-01
7.477892561891e+03 1.844290359600e-01
5.677957142816e+04 5.944797699593e-02
4.715347693213e+04 1.101996513657e-01
2.758172161129e+04 2.128254373655e-01
1.426631633606e+04 1.769454559602e-01
3.560130296697e+03 2.126370951047e-01
1.730030960617e+04 3.963581289212e-01
1.601049517803e+05 5.738615325641e-01
6.525584612521e+03 1.554869319742e-01
3.712400433713e+03 1.508475441110e-01
7.313963492096e+03 2.840008444643e-01
3.136150455908e+04 1.276848271197e-01
8.878949077030e+03 1.662549130155e-01
7.638847272947e+03 1.254360449895e-01
9.487175920509e+03 3.180313972257e-01
1.969087714197e+04 1.129391199070e-01
8.053283523650e+03 1.202900146867e-01
3.329577156673e+03 1.119341652489e-01
6.882154184368e+03 1.776089015573e-01
1.493098472671e+04 1.230886950233e+00
6.614918381245e+03 6.182739516120e-02
3.022344373644e+03 2.194442480056e-01
9.298135700779e+04 2.310044795789e-01
6.125087422598e+04 1.991339890481e-01
8.434101259438e+04 1.213779031801e-01
4.472688378469e+03 3.913781184378e-01
1.079428712281e+04 9.976369695616e-02
2.958043677210e+04 1.089564469615e-01
1.909763992032e+04 1.551360231593e-01
7.329276251437e+03 4.141292161689e-01
2.102313286233e+03 3.402853887970e-01
1.329205821801e+04 8.069500780482e-02
6.705018530413e+04 1.507922558237e-01
1.933589224107e+04 9.898771405951e-02
7.637165791642e+03 1.289219295811e-01
8.493940072985e+03 2.221991587662e-01
2.131788010324e+04 1.197329039403e-01
9.964728538423e+03 3.894829710265e-01
3.375598957466e+03 4.914509792079e-01
1.742299150773e+04 1.125040666711e-01
6.561577585325e+03 1.741216857140e-01
2.282967587090e+03 4.438796804257e-01
1.293562718635e+04 8.494026548026e-02
6.839086363711e+03 1.428693869952e-01
1.512304708539e+04 3.017864848491e-01
6.103696396386e+03 3.176012088228e-01
2.634064483731e+04 1.676604947511e-01
4.628282997298e+03 1.278556816958e-01
5.687223256070e+03 3.737179876799e-01
8.365232815652e+03 2.371114776956e-01
2.629669257255e+02 2.088311254977e-01
6.022985245518e+03 7.549129555774e-01
1.683472060769e+03 3.573865998077e-01
8.032438362687e+03 1.677156280333e-01
1.909923686470e+04 3.536169545120e-01
2.414600345023e+04 1.115988170522e-01
4.621856444048e+04 1.263557095814e-01
1.588730824672e+04 1.638399313668e-01
1.373848248154e+05 2.282246876702e-01
1.855320317590e+04 4.457186300991e-01
5.144073201445e+03 1.543789844917e-01
1.251882202643e+04 3.666937244860e-01
1.376688971910e+03 3.755111676863e-01
1.599183227807e+04 2.678859171865e-01
2.698946793144e+04 9.480115240285e-02
1.175954563438e+04 9.545014138958e-02
1.587469477347e+04 8.802981347770e-02
7.866426610343e+04 1.302898552926e-01
1.122021739061e+04 6.311964573475e-01
3.779322372938e+03 1.057811277442e-01
3.000603545942e+04 2.390134922101e-01
5.512205797966e+04 2.592539107493e-01
5.656816342837e+03 4.970862131308e-01
2.111529673544e+04 1.899410622429e-01
3.260715384903e+03 7.969802953182e-02
1.059541311364e+04 7.753403412104e-02
1.026905144547e+05 8.362282125327e-01
4.152222006527e+04 5.360032715787e-01
1.168308093239e+04 1.163890432733e-01
1.593240513289e+04 1.594009799124e-01
4.409086258438e+04 8.822171858298e-02
5.419759533739e+03 1.700938031048e-01
5.571447659275e+03 6.172552455848e-01
5.688287642241e+03 4.458083406095e-01
2.408255879227e+04 4.784749464179e-01
5.713255335557e+04 2.412703839003e-01
1.642961679487e+04 8.508920189479e-02
7.288088162495e+03 9.588409228208e-02
2.160529343884e+03 1.233124609375e-01
9.312934059471e+02 1.275169741984e-01
1.296334744284e+04 2.222868148059e-01
8.557617115436e+03 7.480805470537e-02
8.370376262905e+03 1.181358155949e-01
9.094586562561e+03 4.116977607818e-01
3.584446016135e+04 2.758437373870e-01
8.970680297707e+03 2.725456712505e-01
8.381420331243e+04 1.839159605226e-01
2.783511471062e+04 2.051426987340e-01
2.909320393791e+04 2.403221519613e-01
2.470895809663e+04 1.751972997358e-01
1.179869286671e+03 3.858057854335e-01
8.066480230269e+03 4.693288623237e-01
2.077389998604e+04 7.995370024060e-02
4.877349784966e+04 8.862867607930e-02
8.038226048307e+04 1.115227558294e+00
4.963409180033e+04 1.324587464309e+00
5.415945193929e+04 4.210408637208e-01
1.787576878113e+04 2.215157759851e-01
1.232325436711e+04 2.550967328951e-01
2.338306886885e+04 1.321998219290e-01
1.381107173639e+05 2.258571537940e-01
4.354023745744e+03 4.820275277616e-01
5.430397358076e+02 5.929035501627e-01
9.617597096809e+03 1.053851774639e-01
1.354117874588e+03 1.384248530032e-01
5.868705643953e+03 1.585946933731e-01
1.149735052179e+04 3.619806616005e-01
3.759426396562e+04 2.060429599753e-01
5.145636147549e+04 5.093406227661e-01
7.821094033948e+04 6.000377399656e-01
1.515567024397e+04 5.571561044794e-01
9.923484162176e+03 2.113476471151e-01
1.397578084365e+03 2.646909336292e-01
1.115177183921e+03 9.627427063781e-01
2.441303487065e+04 2.031345292866e-01
3.287972005429e+04 9.385948686931e-02
4.365779235449e+03 1.588064074833e-01
1.746051254747e+04 2.927052174453e-01
6.794445345688e+03 1.016280284915e-01
3.558001424306e+03 2.812260074705e-01
9.003943004841e+03 2.747969208157e-01
2.748536550338e+04 2.237181606248e-01
4.358370516126e+03 4.824657690957e-01
2.764841278803e+03 4.621143674807e-01
8.635775541032e+03 2.689460827610e-01
2.646028090725e+04 1.163290975920e-01
1.358668403653e+04 8.747994609359e-02
4.952721952632e+03 1.100749285287e-01
6.459236047729e+03 1.451565018547e-01
1.912673579788e+04 4.260141778678e-01
1.375779815644e+04 1.777552750107e-01
1.414875445602e+04 2.394637823407e-01
1.340869670738e+03 3.408367857409e-01
4.504461878748e+04 3.014468537386e-01
2.067681128019e+03 3.519825971395e-01
5.330253057333e+03 1.589158926862e-01
4.046166346405e+03 2.248322846942e-01


==> figs/20251122_174404/lambda_1p00em08/scatter_data_cond_gamma_noise_1p0000em03.dat <==
# ConditionNumber_Y Error
3.512707045187e+04 1.577448308861e-01
1.729926955404e+04 1.494483872170e-01
4.432850671336e+04 2.199182996881e-01
3.086861444846e+04 1.717424683243e-01
3.143427292477e+04 2.258563357503e-01
2.741177224545e+03 1.683245421262e-01
4.353418328993e+04 7.663511398020e-02
1.871964549404e+04 1.020527448686e-01
4.263709420382e+02 4.778520853738e-01
7.718154400442e+03 2.080334411191e-01
3.220221166778e+04 2.616046790772e-01
3.436969733414e+03 9.563463316575e-02
9.841111568639e+03 6.459193853761e-02
4.830686097993e+03 2.238992990373e-01
2.859726001367e+04 2.261808730872e-01
7.840202295822e+03 6.938248979950e-02
2.567568733474e+04 7.691495820321e-02
3.892874067053e+04 9.495002793918e-02
2.200936994333e+04 1.365379346692e-01
1.093700691527e+03 1.649838540972e-01
2.994766756886e+03 8.241131903147e-01
1.109538121309e+03 2.988561318993e-01
6.889247144795e+04 5.895861945712e-02
1.124456375270e+04 1.579752124632e-01
2.592670784067e+04 1.954657834736e-01
5.654302932134e+04 8.438227587388e-02
7.179832095664e+03 9.076047305550e-02
3.919692959180e+04 2.167322356701e-01
6.156963162076e+03 1.274784795974e-01
2.286984820845e+03 8.329591456009e-02
2.312316283050e+04 1.910612474996e-01
1.214880504605e+04 1.661472965468e-01
4.280469331148e+03 3.147484920966e-01
2.632206303395e+04 6.281109146673e-02
7.898313467291e+04 2.766306093228e-01
9.397096825695e+04 4.770174588908e-01
6.705471326532e+03 9.445409776884e-02
1.796568299065e+04 1.362497629267e-01
1.881546265978e+04 2.219797899284e-01
7.533458038671e+04 7.444483175854e-02
3.271839566715e+04 1.808761650642e-01
3.225328784153e+04 1.666164805102e-01
1.884005546135e+04 2.485315672556e-01
2.361470551372e+04 2.651026661395e-01
3.288210914083e+04 1.107913819201e-01
4.815100193103e+03 1.868377602688e-01
1.260531310098e+03 8.397990200815e-02
6.971360971304e+04 4.700160105186e-02
3.098652797194e+03 1.472847857960e-01
1.022090592169e+03 2.189028064263e-01
4.298685040476e+04 7.226855692929e-02
9.560259263184e+03 1.775940009969e-01
3.116181044235e+03 1.567237219276e-01
2.041401602505e+03 2.500142660014e-01
2.002101225644e+03 4.133307789503e-01
1.138020298613e+05 7.361920432141e-02
2.473072088767e+03 2.113605058530e-01
1.342333797240e+04 1.751219618947e-01
3.189837701614e+04 5.627150600678e-02
1.037201340356e+04 1.107547241482e-01
2.683735778443e+04 2.102025379865e-01
4.876162906196e+04 6.662759440233e-02
3.679167100237e+04 9.110179437678e-02
6.022929966182e+03 1.310948786493e-01
3.264631899123e+03 4.962059660653e-01
5.057128239865e+04 2.173907196508e-01
1.736660950047e+04 1.625546772450e-01
1.945559320704e+04 2.823064749040e-01
9.348365264426e+03 1.166119463450e-01
3.069045614419e+03 2.675428267089e-01
1.308693258450e+03 1.686480718746e-01
1.081128624513e+04 5.724683993275e-02
4.687338665148e+04 1.083030000081e-01
1.118792698837e+04 4.616123896506e-01
2.006251684191e+04 8.201333088826e-02
5.722578791961e+03 8.195288517750e-02
9.737303743967e+03 1.794298135363e-01
2.652610945777e+04 2.834034746234e-01
3.721818150574e+03 2.438519081101e-01
1.272568209796e+04 9.392367281529e-02
1.462649334261e+04 1.091916201485e-01
5.125353265415e+03 2.801026252993e-01
8.873048615566e+03 4.489175838847e-02
1.240623929964e+03 1.603168293429e-01
4.522594245921e+03 1.542498152019e-01
1.399586540196e+04 3.368337169268e-01
3.034658234167e+04 8.149490928313e-02
5.143670991213e+04 9.781849454370e-02
5.552410342092e+04 4.251735479103e-02
3.288781389897e+04 3.691425340159e-01
8.357168448665e+03 4.198051253772e-02
5.948957123150e+03 2.614263810134e-01
3.294607556504e+04 2.166963852454e-01
3.355671703283e+03 7.707634689933e-02
2.166645668558e+04 8.438800220071e-02
4.181874495242e+03 3.189449265441e-01
1.629964698781e+04 1.123314417469e-01
9.597372006514e+03 1.036595305336e-01
3.332721010999e+04 1.183212266339e-01
3.957485225239e+04 1.752763813926e-01
5.718383331230e+04 2.005439820224e-01
1.966044613463e+04 6.733115975529e-02
8.699832672996e+03 1.764210976090e-01
7.477892561891e+03 1.622442852402e-01
5.677957142816e+04 5.040233314752e-02
4.715347693213e+04 1.208602568678e-01
2.758172161129e+04 1.431560577444e-01
1.426631633606e+04 1.621449528040e-01
3.560130296697e+03 1.734696069971e-01
1.730030960617e+04 4.147529644622e-01
1.601049517803e+05 4.153783795730e-01
6.525584612521e+03 1.751328563352e-01
3.712400433713e+03 9.708303703891e-02
7.313963492096e+03 2.217849060200e-01
3.136150455908e+04 1.979429346887e-01
8.878949077030e+03 3.524859115008e-02
7.638847272947e+03 8.189559704097e-02
9.487175920509e+03 2.058413670712e-01
1.969087714197e+04 1.113856950470e-01
8.053283523650e+03 6.652958045452e-02
3.329577156673e+03 5.723028752093e-02
6.882154184368e+03 3.821656722817e-01
1.493098472671e+04 8.527690590556e-01
6.614918381245e+03 4.970851359703e-02
3.022344373644e+03 2.855923002088e-01
9.298135700779e+04 2.178607334508e-01
6.125087422598e+04 1.095398069310e-01
8.434101259438e+04 5.805131913345e-02
4.472688378469e+03 2.545838415023e-01
1.079428712281e+04 7.519063393610e-02
2.958043677210e+04 7.781624924052e-02
1.909763992032e+04 1.394808916227e-01
7.329276251437e+03 1.715111563646e-01
2.102313286233e+03 2.974307227216e-01
1.329205821801e+04 7.439200761059e-02
6.705018530413e+04 1.454471200550e-01
1.933589224107e+04 7.026180136066e-02
7.637165791642e+03 1.073612626218e-01
8.493940072985e+03 1.594610147822e-01
2.131788010324e+04 7.263122447055e-02
9.964728538423e+03 2.670160165433e-01
3.375598957466e+03 3.147789305311e-01
1.742299150773e+04 1.409835606840e-01
6.561577585325e+03 2.007113723462e-01
2.282967587090e+03 3.197156974217e-01
1.293562718635e+04 5.439646639299e-02
6.839086363711e+03 9.351076199591e-02
1.512304708539e+04 2.208181787763e-01
6.103696396386e+03 1.476380350168e-01
2.634064483731e+04 1.143313679735e-01
4.628282997298e+03 5.707273051398e-02
5.687223256070e+03 2.541294922710e-01
8.365232815652e+03 2.695363065723e-01
2.629669257255e+02 2.373719665567e-01
6.022985245518e+03 3.441984219875e-01
1.683472060769e+03 3.259643176050e-01
8.032438362687e+03 1.030625154901e-01
1.909923686470e+04 1.440101862197e-01
2.414600345023e+04 1.322502617739e-01
4.621856444048e+04 1.335388919648e-01
1.588730824672e+04 1.671865990969e-01
1.373848248154e+05 5.059876323132e-02
1.855320317590e+04 1.218651735169e-01
5.144073201445e+03 1.696230636580e-01
1.251882202643e+04 3.558401685498e-01
1.376688971910e+03 3.625259846220e-01
1.599183227807e+04 2.278934145839e-01
2.698946793144e+04 8.479442162797e-02
1.175954563438e+04 7.775712831137e-02
1.587469477347e+04 1.685036757219e-01
7.866426610343e+04 1.672835017279e-01
1.122021739061e+04 5.012242025212e-01
3.779322372938e+03 1.140604840393e-01
3.000603545942e+04 2.569534476246e-01
5.512205797966e+04 2.239154542121e-01
5.656816342837e+03 4.420442572393e-01
2.111529673544e+04 1.457102066685e-01
3.260715384903e+03 1.173843146358e-01
1.059541311364e+04 9.062604566698e-02
1.026905144547e+05 1.049822089817e-01
4.152222006527e+04 4.642151673549e-01
1.168308093239e+04 1.043037622734e-01
1.593240513289e+04 1.549960092617e-01
4.409086258438e+04 1.186593567388e-01
5.419759533739e+03 8.163103194974e-02
5.571447659275e+03 3.645612918038e-01
5.688287642241e+03 4.108630137594e-01
2.408255879227e+04 4.095449877823e-01
5.713255335557e+04 2.668152570065e-01
1.642961679487e+04 8.010469635048e-02
7.288088162495e+03 8.630291149447e-02
2.160529343884e+03 1.001900603170e-01
9.312934059471e+02 1.617899966281e-01
1.296334744284e+04 1.706735870712e-01
8.557617115436e+03 8.748968641459e-02
8.370376262905e+03 9.168441162876e-02
9.094586562561e+03 2.538360883041e-01
3.584446016135e+04 2.970124435441e-01
8.970680297707e+03 1.196496577239e-01
8.381420331243e+04 1.524097970656e-01
2.783511471062e+04 2.107736515763e-01
2.909320393791e+04 1.427553631895e-01
2.470895809663e+04 2.198795958529e-01
1.179869286671e+03 3.600183416819e-01
8.066480230269e+03 2.938863211380e-01
2.077389998604e+04 8.324126780822e-02
4.877349784966e+04 1.060265806279e-01
8.038226048307e+04 2.571689881233e-01
4.963409180033e+04 6.987245166788e-01
5.415945193929e+04 1.366980611356e-01
1.787576878113e+04 1.863643711230e-01
1.232325436711e+04 2.371666292512e-01
2.338306886885e+04 1.249497631216e-01
1.381107173639e+05 2.086981805885e-01
4.354023745744e+03 2.893264632459e-01
5.430397358076e+02 3.375837219190e-01
9.617597096809e+03 6.622511407005e-02
1.354117874588e+03 1.396104848999e-01
5.868705643953e+03 1.632450380432e-01
1.149735052179e+04 2.347173488738e-01
3.759426396562e+04 2.227415797837e-01
5.145636147549e+04 3.964113178981e-01
7.821094033948e+04 3.894795259918e-01
1.515567024397e+04 2.548786851595e-01
9.923484162176e+03 1.476579101639e-01
1.397578084365e+03 2.345338188281e-01
1.115177183921e+03 5.177168711759e-01
2.441303487065e+04 1.459059421324e-01
3.287972005429e+04 9.759829420497e-02
4.365779235449e+03 9.639642417976e-02
1.746051254747e+04 2.297191039523e-01
6.794445345688e+03 8.894308276006e-02
3.558001424306e+03 2.873060215765e-01
9.003943004841e+03 2.524615549338e-01
2.748536550338e+04 1.315518904017e-01
4.358370516126e+03 2.667267578250e-01
2.764841278803e+03 4.055396819497e-01
8.635775541032e+03 1.978547200116e-01
2.646028090725e+04 8.724041415073e-02
1.358668403653e+04 9.273157711113e-02
4.952721952632e+03 8.055979220936e-02
6.459236047729e+03 2.020270415479e-01
1.912673579788e+04 1.263572151478e-01
1.375779815644e+04 2.477344902876e-01
1.414875445602e+04 1.496678651916e-01
1.340869670738e+03 2.828182202918e-01
4.504461878748e+04 1.890371033334e-01
2.067681128019e+03 2.440454277077e-01
5.330253057333e+03 1.205924994734e-01
4.046166346405e+03 4.882800158347e-02


==> figs/20251122_174404/lambda_1p00em08/scatter_data_cond_gamma_noise_1p0000em04.dat <==
# ConditionNumber_Y Error
3.512707045187e+04 1.514764066330e-01
1.729926955404e+04 1.468225392203e-01
4.432850671336e+04 2.132304642546e-01
3.086861444846e+04 1.654843326815e-01
3.143427292477e+04 2.231937873466e-01
2.741177224545e+03 1.675890331460e-01
4.353418328993e+04 6.868315891147e-02
1.871964549404e+04 1.040992968299e-01
4.263709420382e+02 5.660858537854e-01
7.718154400442e+03 2.082511488095e-01
3.220221166778e+04 2.591788610714e-01
3.436969733414e+03 9.142901873315e-02
9.841111568639e+03 6.964668547578e-02
4.830686097993e+03 1.392870292354e-01
2.859726001367e+04 2.263380563231e-01
7.840202295822e+03 7.180029298033e-02
2.567568733474e+04 7.633592985759e-02
3.892874067053e+04 9.573382409088e-02
2.200936994333e+04 1.364261108664e-01
1.093700691527e+03 1.663578522941e-01
2.994766756886e+03 6.424182718153e-01
1.109538121309e+03 2.981745696676e-01
6.889247144795e+04 6.168107266591e-02
1.124456375270e+04 1.529738871053e-01
2.592670784067e+04 1.904609260003e-01
5.654302932134e+04 7.748365506359e-02
7.179832095664e+03 9.437483706337e-02
3.919692959180e+04 2.218027270694e-01
6.156963162076e+03 1.384986144421e-01
2.286984820845e+03 8.047646542176e-02
2.312316283050e+04 1.942673216023e-01
1.214880504605e+04 1.668708045815e-01
4.280469331148e+03 3.111154770281e-01
2.632206303395e+04 6.249385056902e-02
7.898313467291e+04 3.234420784734e-01
9.397096825695e+04 4.366474174940e-01
6.705471326532e+03 9.442977393279e-02
1.796568299065e+04 1.360893284969e-01
1.881546265978e+04 2.193565442222e-01
7.533458038671e+04 7.429868481277e-02
3.271839566715e+04 1.786107459007e-01
3.225328784153e+04 1.620552282166e-01
1.884005546135e+04 2.592652890585e-01
2.361470551372e+04 2.634630767174e-01
3.288210914083e+04 1.103591873822e-01
4.815100193103e+03 2.135045740015e-01
1.260531310098e+03 9.194478046110e-02
6.971360971304e+04 4.769050089840e-02
3.098652797194e+03 1.528105147932e-01
1.022090592169e+03 2.246529849374e-01
4.298685040476e+04 7.240424821511e-02
9.560259263184e+03 1.759649714335e-01
3.116181044235e+03 1.585553704360e-01
2.041401602505e+03 2.414793735502e-01
2.002101225644e+03 3.945125760728e-01
1.138020298613e+05 8.654365553035e-02
2.473072088767e+03 2.167154711901e-01
1.342333797240e+04 1.502306355958e-01
3.189837701614e+04 5.531637253545e-02
1.037201340356e+04 1.093727220051e-01
2.683735778443e+04 2.016264633196e-01
4.876162906196e+04 6.571409667401e-02
3.679167100237e+04 8.694048448118e-02
6.022929966182e+03 1.272492007917e-01
3.264631899123e+03 5.092253444994e-01
5.057128239865e+04 2.074931286293e-01
1.736660950047e+04 1.648089846334e-01
1.945559320704e+04 2.827382843071e-01
9.348365264426e+03 1.174897966633e-01
3.069045614419e+03 3.243244824131e-01
1.308693258450e+03 1.573081851963e-01
1.081128624513e+04 5.714839788617e-02
4.687338665148e+04 1.130445983573e-01
1.118792698837e+04 4.540499188848e-01
2.006251684191e+04 8.274625104273e-02
5.722578791961e+03 8.008224180545e-02
9.737303743967e+03 1.799036925476e-01
2.652610945777e+04 2.959694122998e-01
3.721818150574e+03 2.388075288141e-01
1.272568209796e+04 9.926911350974e-02
1.462649334261e+04 1.100822783142e-01
5.125353265415e+03 2.795548580596e-01
8.873048615566e+03 4.524281458143e-02
1.240623929964e+03 1.563236584661e-01
4.522594245921e+03 1.585684698117e-01
1.399586540196e+04 3.819104219743e-01
3.034658234167e+04 8.224850373055e-02
5.143670991213e+04 9.503417087819e-02
5.552410342092e+04 4.484596106271e-02
3.288781389897e+04 3.741473814237e-01
8.357168448665e+03 4.564969044845e-02
5.948957123150e+03 2.628281746041e-01
3.294607556504e+04 2.190698497809e-01
3.355671703283e+03 7.525966474352e-02
2.166645668558e+04 8.095931795040e-02
4.181874495242e+03 3.225003240727e-01
1.629964698781e+04 1.128574131270e-01
9.597372006514e+03 1.043683287055e-01
3.332721010999e+04 1.203419600687e-01
3.957485225239e+04 1.718505988747e-01
5.718383331230e+04 2.127860704847e-01
1.966044613463e+04 6.388072222250e-02
8.699832672996e+03 1.759321880377e-01
7.477892561891e+03 1.611448009161e-01
5.677957142816e+04 5.027323283609e-02
4.715347693213e+04 1.223074370228e-01
2.758172161129e+04 1.379248496132e-01
1.426631633606e+04 1.603171663125e-01
3.560130296697e+03 1.716833329991e-01
1.730030960617e+04 4.129175102898e-01
1.601049517803e+05 3.957583513074e-01
6.525584612521e+03 1.795170818236e-01
3.712400433713e+03 1.019011533660e-01
7.313963492096e+03 2.275203616768e-01
3.136150455908e+04 2.062161779566e-01
8.878949077030e+03 3.966241013030e-02
7.638847272947e+03 7.999307234473e-02
9.487175920509e+03 2.093151299502e-01
1.969087714197e+04 1.112853990869e-01
8.053283523650e+03 6.470916819251e-02
3.329577156673e+03 5.886624906970e-02
6.882154184368e+03 4.000957716272e-01
1.493098472671e+04 8.168114137924e-01
6.614918381245e+03 4.890317846200e-02
3.022344373644e+03 2.948089543391e-01
9.298135700779e+04 2.170659614178e-01
6.125087422598e+04 1.035651041154e-01
8.434101259438e+04 6.130902780683e-02
4.472688378469e+03 2.403862584708e-01
1.079428712281e+04 7.436949334186e-02
2.958043677210e+04 7.527270648722e-02
1.909763992032e+04 1.383823682610e-01
7.329276251437e+03 1.588845130256e-01
2.102313286233e+03 2.968241670936e-01
1.329205821801e+04 7.416994026262e-02
6.705018530413e+04 1.456883882965e-01
1.933589224107e+04 7.134312681848e-02
7.637165791642e+03 1.061047404150e-01
8.493940072985e+03 1.551218747999e-01
2.131788010324e+04 6.937218099681e-02
9.964728538423e+03 2.622889789124e-01
3.375598957466e+03 3.004539445346e-01
1.742299150773e+04 1.454797231648e-01
6.561577585325e+03 2.045778559899e-01
2.282967587090e+03 3.168183580362e-01
1.293562718635e+04 5.420607440712e-02
6.839086363711e+03 8.989155555200e-02
1.512304708539e+04 2.134148660741e-01
6.103696396386e+03 1.443696657670e-01
2.634064483731e+04 1.105728621640e-01
4.628282997298e+03 5.725893731368e-02
5.687223256070e+03 2.490899519992e-01
8.365232815652e+03 2.740274255101e-01
2.629669257255e+02 2.468393993544e-01
6.022985245518e+03 4.207381138112e-01
1.683472060769e+03 3.263007757507e-01
8.032438362687e+03 9.866859703847e-02
1.909923686470e+04 1.657854199982e-01
2.414600345023e+04 1.351847000414e-01
4.621856444048e+04 1.339103568625e-01
1.588730824672e+04 1.691049211883e-01
1.373848248154e+05 4.561699187733e-02
1.855320317590e+04 1.580236267904e-01
5.144073201445e+03 1.777056443181e-01
1.251882202643e+04 3.540294316871e-01
1.376688971910e+03 3.627113608989e-01
1.599183227807e+04 2.313393307955e-01
2.698946793144e+04 8.328890721233e-02
1.175954563438e+04 7.704151815964e-02
1.587469477347e+04 1.785323487023e-01
7.866426610343e+04 1.700811850595e-01
1.122021739061e+04 4.948091867757e-01
3.779322372938e+03 1.187218523714e-01
3.000603545942e+04 2.536168680939e-01
5.512205797966e+04 2.203009482721e-01
5.656816342837e+03 4.499341231875e-01
2.111529673544e+04 1.412520276178e-01
3.260715384903e+03 1.269508841311e-01
1.059541311364e+04 9.240502660203e-02
1.026905144547e+05 1.014615040862e-01
4.152222006527e+04 4.578430370460e-01
1.168308093239e+04 1.036374390164e-01
1.593240513289e+04 1.547431490896e-01
4.409086258438e+04 1.218004942095e-01
5.419759533739e+03 7.531948763246e-02
5.571447659275e+03 3.432064142368e-01
5.688287642241e+03 4.104021649302e-01
2.408255879227e+04 4.040953715597e-01
5.713255335557e+04 2.836309768074e-01
1.642961679487e+04 8.634284997596e-02
7.288088162495e+03 8.589749797652e-02
2.160529343884e+03 9.846266850607e-02
9.312934059471e+02 1.661446544421e-01
1.296334744284e+04 1.652250021308e-01
8.557617115436e+03 9.054718902071e-02
8.370376262905e+03 9.051374837517e-02
9.094586562561e+03 2.407383741315e-01
3.584446016135e+04 2.999251972309e-01
8.970680297707e+03 1.166698122965e-01
8.381420331243e+04 1.516472393332e-01
2.783511471062e+04 2.132621576536e-01
2.909320393791e+04 1.375774392914e-01
2.470895809663e+04 2.191557735011e-01
1.179869286671e+03 3.588245375338e-01
8.066480230269e+03 2.765785660644e-01
2.077389998604e+04 8.383407843389e-02
4.877349784966e+04 1.074643788390e-01
8.038226048307e+04 2.072652431356e-01
4.963409180033e+04 6.402282562556e-01
5.415945193929e+04 1.597320209287e-01
1.787576878113e+04 1.846957350655e-01
1.232325436711e+04 2.341505178588e-01
2.338306886885e+04 1.248230823508e-01
1.381107173639e+05 2.054607566271e-01
4.354023745744e+03 2.728381859285e-01
5.430397358076e+02 3.210793983174e-01
9.617597096809e+03 6.356786073340e-02
1.354117874588e+03 1.426092470959e-01
5.868705643953e+03 1.651851098452e-01
1.149735052179e+04 2.235165559669e-01
3.759426396562e+04 2.257917636396e-01
5.145636147549e+04 3.954336551720e-01
7.821094033948e+04 3.933313309230e-01
1.515567024397e+04 2.279228558223e-01
9.923484162176e+03 1.327922427206e-01
1.397578084365e+03 2.358713973710e-01
1.115177183921e+03 4.765385451010e-01
2.441303487065e+04 1.469003790828e-01
3.287972005429e+04 9.822669904629e-02
4.365779235449e+03 9.572827682986e-02
1.746051254747e+04 2.257101109441e-01
6.794445345688e+03 9.062619817066e-02
3.558001424306e+03 2.875732348187e-01
9.003943004841e+03 2.480802447552e-01
2.748536550338e+04 1.243423666337e-01
4.358370516126e+03 2.605712119798e-01
2.764841278803e+03 3.999508477676e-01
8.635775541032e+03 1.927327058211e-01
2.646028090725e+04 8.732561996671e-02
1.358668403653e+04 9.334682042000e-02
4.952721952632e+03 7.962292528217e-02
6.459236047729e+03 2.103813175932e-01
1.912673579788e+04 1.442252018957e-01
1.375779815644e+04 2.576870444346e-01
1.414875445602e+04 1.450283354718e-01
1.340869670738e+03 2.777198557227e-01
4.504461878748e+04 1.829583951811e-01
2.067681128019e+03 2.673478956455e-01
5.330253057333e+03 1.183937286088e-01
4.046166346405e+03 5.384145150170e-02


==> figs/20251122_174404/lambda_1p00em08/scatter_data_cond_gamma_noise_2p0000em02.dat <==
# ConditionNumber_Y Error
3.512707045187e+04 6.872707090528e-01
1.729926955404e+04 4.864648019286e-01
4.432850671336e+04 5.073236256156e-01
3.086861444846e+04 3.269982876546e-01
3.143427292477e+04 1.869363357908e-01
2.741177224545e+03 2.286392072120e-01
4.353418328993e+04 8.328123231921e-01
1.871964549404e+04 6.290902193448e-01
4.263709420382e+02 3.173051491830e+00
7.718154400442e+03 2.951543306564e-01
3.220221166778e+04 3.970616227029e-01
3.436969733414e+03 1.900331021459e-01
9.841111568639e+03 3.065999725548e-01
4.830686097993e+03 2.659345489602e+00
2.859726001367e+04 3.103812102975e-01
7.840202295822e+03 2.307121439378e-01
2.567568733474e+04 2.835210045353e-01
3.892874067053e+04 2.410503525872e-01
2.200936994333e+04 2.800368410213e-01
1.093700691527e+03 4.733611689511e-01
2.994766756886e+03 7.073241875994e+00
1.109538121309e+03 4.283301443787e-01
6.889247144795e+04 2.856339622253e-01
1.124456375270e+04 4.100620128367e-01
2.592670784067e+04 3.474494081842e-01
5.654302932134e+04 1.713123980838e+00
7.179832095664e+03 2.111710688586e-01
3.919692959180e+04 3.124056514214e-01
6.156963162076e+03 1.107178529477e+00
2.286984820845e+03 3.688241792368e-01
2.312316283050e+04 1.363077098949e-01
1.214880504605e+04 2.704580618115e-01
4.280469331148e+03 6.221027125932e-01
2.632206303395e+04 1.303560276564e-01
7.898313467291e+04 1.598162029863e+00
9.397096825695e+04 2.843159024730e+00
6.705471326532e+03 2.350957012785e-01
1.796568299065e+04 1.697194968426e-01
1.881546265978e+04 3.111603349224e-01
7.533458038671e+04 1.659655042459e-01
3.271839566715e+04 3.791967388762e-01
3.225328784153e+04 3.296180508027e-01
1.884005546135e+04 4.228562423782e-01
2.361470551372e+04 5.267283373068e-01
3.288210914083e+04 2.156771815025e-01
4.815100193103e+03 7.729154324536e-01
1.260531310098e+03 3.162276841121e-01
6.971360971304e+04 2.635502943644e-01
3.098652797194e+03 7.884659914437e-01
1.022090592169e+03 2.239005979827e-01
4.298685040476e+04 4.681825793771e-01
9.560259263184e+03 3.637736388960e-01
3.116181044235e+03 2.451184611863e-01
2.041401602505e+03 6.115850464614e-01
2.002101225644e+03 8.533865510553e-01
1.138020298613e+05 4.167288195468e-01
2.473072088767e+03 2.813005665073e-01
1.342333797240e+04 9.640228574011e-01
3.189837701614e+04 2.358302684057e-01
1.037201340356e+04 1.717759459062e-01
2.683735778443e+04 2.392140354326e-01
4.876162906196e+04 3.404504197883e-01
3.679167100237e+04 2.334451804065e-01
6.022929966182e+03 3.469704049714e-01
3.264631899123e+03 1.047834036453e+00
5.057128239865e+04 4.826587501820e-01
1.736660950047e+04 1.931940394656e-01
1.945559320704e+04 3.572104206790e-01
9.348365264426e+03 5.588539064411e-01
3.069045614419e+03 1.391321073284e+00
1.308693258450e+03 6.866853052368e-01
1.081128624513e+04 1.556586661543e-01
4.687338665148e+04 3.080898480249e-01
1.118792698837e+04 8.033358011840e-01
2.006251684191e+04 2.198374828306e-01
5.722578791961e+03 2.492230734440e-01
9.737303743967e+03 2.420925690569e-01
2.652610945777e+04 2.868805330436e-01
3.721818150574e+03 3.585136953012e-01
1.272568209796e+04 2.453324116603e-01
1.462649334261e+04 1.613735254458e-01
5.125353265415e+03 3.675272413379e-01
8.873048615566e+03 1.641990722328e-01
1.240623929964e+03 6.813953192310e-01
4.522594245921e+03 2.529128943596e-01
1.399586540196e+04 9.022420883333e-01
3.034658234167e+04 1.181150875769e-01
5.143670991213e+04 1.948447276194e-01
5.552410342092e+04 1.322284431931e-01
3.288781389897e+04 4.937396281290e-01
8.357168448665e+03 3.520321614920e-01
5.948957123150e+03 3.402087173166e-01
3.294607556504e+04 1.737495017460e-01
3.355671703283e+03 1.859045855364e-01
2.166645668558e+04 2.164174957803e-01
4.181874495242e+03 2.787664387353e-01
1.629964698781e+04 1.649497672199e-01
9.597372006514e+03 1.001058259252e-01
3.332721010999e+04 1.584718289581e-01
3.957485225239e+04 5.334197067898e-01
5.718383331230e+04 2.692642196201e-01
1.966044613463e+04 1.833509339836e-01
8.699832672996e+03 3.141226034596e-01
7.477892561891e+03 2.740017583653e-01
5.677957142816e+04 1.260330619347e-01
4.715347693213e+04 1.267576550847e-01
2.758172161129e+04 3.318644245344e-01
1.426631633606e+04 2.097840135977e-01
3.560130296697e+03 3.870344176887e-01
1.730030960617e+04 5.637676052914e-01
1.601049517803e+05 6.828088685359e-01
6.525584612521e+03 2.307255855607e-01
3.712400433713e+03 3.643099658929e-01
7.313963492096e+03 5.574918904735e-01
3.136150455908e+04 1.452511794410e-01
8.878949077030e+03 4.306701719805e-01
7.638847272947e+03 2.770190761204e-01
9.487175920509e+03 6.173422646090e-01
1.969087714197e+04 1.245335809163e-01
8.053283523650e+03 2.751271706261e-01
3.329577156673e+03 2.772880693930e-01
6.882154184368e+03 8.392798950491e-01
1.493098472671e+04 1.798127611068e+00
6.614918381245e+03 1.293313140465e-01
3.022344373644e+03 3.527464126640e-01
9.298135700779e+04 2.597910867519e-01
6.125087422598e+04 4.202640192045e-01
8.434101259438e+04 2.967574532088e-01
4.472688378469e+03 7.580329244890e-01
1.079428712281e+04 2.158801256011e-01
2.958043677210e+04 1.600427819956e-01
1.909763992032e+04 2.106732466919e-01
7.329276251437e+03 9.317699077329e-01
2.102313286233e+03 6.388045028215e-01
1.329205821801e+04 1.058728033896e-01
6.705018530413e+04 1.749437221497e-01
1.933589224107e+04 2.554602001248e-01
7.637165791642e+03 1.510708023282e-01
8.493940072985e+03 3.770056102945e-01
2.131788010324e+04 2.164051501694e-01
9.964728538423e+03 7.613778946122e-01
3.375598957466e+03 7.572658433255e-01
1.742299150773e+04 2.321388922293e-01
6.561577585325e+03 2.156172718500e-01
2.282967587090e+03 6.708596692230e-01
1.293562718635e+04 3.331586883630e-01
6.839086363711e+03 2.327949934658e-01
1.512304708539e+04 4.097569671174e-01
6.103696396386e+03 6.688180257685e-01
2.634064483731e+04 2.497909938468e-01
4.628282997298e+03 4.099086905198e-01
5.687223256070e+03 6.876633079605e-01
8.365232815652e+03 3.051231015461e-01
2.629669257255e+02 3.556390812389e-01
6.022985245518e+03 1.726010639102e+00
1.683472060769e+03 5.176014276084e-01
8.032438362687e+03 2.900313603405e-01
1.909923686470e+04 8.800019821823e-01
2.414600345023e+04 1.319288350957e-01
4.621856444048e+04 1.720689257931e-01
1.588730824672e+04 2.235177533909e-01
1.373848248154e+05 6.302211126276e-01
1.855320317590e+04 1.062288728529e+00
5.144073201445e+03 2.628900217538e-01
1.251882202643e+04 4.050129770534e-01
1.376688971910e+03 4.478142772967e-01
1.599183227807e+04 4.613177588686e-01
2.698946793144e+04 1.168914881486e-01
1.175954563438e+04 1.516227866781e-01
1.587469477347e+04 1.664778652943e-01
7.866426610343e+04 1.560347368273e-01
1.122021739061e+04 9.986334705581e-01
3.779322372938e+03 2.066689505752e-01
3.000603545942e+04 2.173534439955e-01
5.512205797966e+04 3.006045454736e-01
5.656816342837e+03 9.301816430972e-01
2.111529673544e+04 2.520665220864e-01
3.260715384903e+03 2.252554845362e-01
1.059541311364e+04 8.470275710805e-02
1.026905144547e+05 2.170531418948e+00
4.152222006527e+04 6.486592672422e-01
1.168308093239e+04 1.491078655660e-01
1.593240513289e+04 1.734787215802e-01
4.409086258438e+04 1.288627081394e-01
5.419759533739e+03 3.012731685200e-01
5.571447659275e+03 9.804223734370e-01
5.688287642241e+03 5.331098175672e-01
2.408255879227e+04 5.862492980892e-01
5.713255335557e+04 8.402682895910e-01
1.642961679487e+04 1.947165586945e-01
7.288088162495e+03 8.361095731404e-02
2.160529343884e+03 1.754999923787e-01
9.312934059471e+02 1.472058661057e-01
1.296334744284e+04 3.203500548221e-01
8.557617115436e+03 1.768184630972e-01
8.370376262905e+03 1.500436956685e-01
9.094586562561e+03 5.713696279385e-01
3.584446016135e+04 2.748307525020e-01
8.970680297707e+03 5.369521075967e-01
8.381420331243e+04 3.270628970186e-01
2.783511471062e+04 2.515120996536e-01
2.909320393791e+04 4.009987692242e-01
2.470895809663e+04 1.650266747780e-01
1.179869286671e+03 4.555100817707e-01
8.066480230269e+03 6.756919889134e-01
2.077389998604e+04 1.207893154276e-01
4.877349784966e+04 1.092197832689e-01
8.038226048307e+04 2.303426095142e+00
4.963409180033e+04 2.090214936485e+00
5.415945193929e+04 8.173643782769e-01
1.787576878113e+04 3.102543326900e-01
1.232325436711e+04 2.619035459133e-01
2.338306886885e+04 1.448434625908e-01
1.381107173639e+05 2.962613520908e-01
4.354023745744e+03 7.461457916999e-01
5.430397358076e+02 9.975320291366e-01
9.617597096809e+03 1.690810663411e-01
1.354117874588e+03 4.086513055298e-01
5.868705643953e+03 2.269309087867e-01
1.149735052179e+04 5.710380692965e-01
3.759426396562e+04 2.295266365204e-01
5.145636147549e+04 9.525769515504e-01
7.821094033948e+04 1.498665214014e+00
1.515567024397e+04 9.531762491812e-01
9.923484162176e+03 1.645460384387e-01
1.397578084365e+03 5.335409600475e-01
1.115177183921e+03 1.580499846186e+00
2.441303487065e+04 6.000976477389e-01
3.287972005429e+04 1.639844816511e-01
4.365779235449e+03 3.350053940490e-01
1.746051254747e+04 4.279783738897e-01
6.794445345688e+03 2.370588275963e-01
3.558001424306e+03 2.286563879551e-01
9.003943004841e+03 2.519911773874e-01
2.748536550338e+04 3.749346469777e-01
4.358370516126e+03 8.429274284566e-01
2.764841278803e+03 5.232098318050e-01
8.635775541032e+03 3.818282537548e-01
2.646028090725e+04 2.841683860474e-01
1.358668403653e+04 1.173275240855e-01
4.952721952632e+03 2.075830278120e-01
6.459236047729e+03 1.979984925626e-01
1.912673579788e+04 9.454019130945e-01
1.375779815644e+04 3.360306199334e-01
1.414875445602e+04 4.253934018837e-01
1.340869670738e+03 4.668107510606e-01
4.504461878748e+04 6.110398281364e-01
2.067681128019e+03 6.466683438380e-01
5.330253057333e+03 2.557313891688e-01
4.046166346405e+03 8.218475863048e-01


==> figs/20251122_174404/lambda_1p00em08/scatter_data_cond_gamma_noise_5p0000em03.dat <==
# ConditionNumber_Y Error
3.512707045187e+04 2.242869876119e-01
1.729926955404e+04 1.721480610815e-01
4.432850671336e+04 2.511290465347e-01
3.086861444846e+04 2.007042677602e-01
3.143427292477e+04 2.337893309653e-01
2.741177224545e+03 1.653092393280e-01
4.353418328993e+04 1.687664601887e-01
1.871964549404e+04 7.536137968945e-02
4.263709420382e+02 5.234414344406e-01
7.718154400442e+03 2.129890283540e-01
3.220221166778e+04 2.758563525839e-01
3.436969733414e+03 1.134216211582e-01
9.841111568639e+03 7.243822230155e-02
4.830686097993e+03 6.763881442599e-01
2.859726001367e+04 2.235544971242e-01
7.840202295822e+03 6.750934981487e-02
2.567568733474e+04 8.788600461722e-02
3.892874067053e+04 9.428085788962e-02
2.200936994333e+04 1.302720465189e-01
1.093700691527e+03 1.815001555003e-01
2.994766756886e+03 1.746583535252e+00
1.109538121309e+03 3.106995307943e-01
6.889247144795e+04 6.991911633879e-02
1.124456375270e+04 1.809851221568e-01
2.592670784067e+04 2.178539573178e-01
5.654302932134e+04 1.323970731795e-01
7.179832095664e+03 7.533906671233e-02
3.919692959180e+04 1.985095604570e-01
6.156963162076e+03 1.311735201251e-01
2.286984820845e+03 1.072297293968e-01
2.312316283050e+04 1.735460584535e-01
1.214880504605e+04 1.670587400589e-01
4.280469331148e+03 3.374154038009e-01
2.632206303395e+04 6.761204707657e-02
7.898313467291e+04 1.189488277845e-01
9.397096825695e+04 7.227309793712e-01
6.705471326532e+03 9.854347695654e-02
1.796568299065e+04 1.383253617004e-01
1.881546265978e+04 2.330851772684e-01
7.533458038671e+04 7.751706227579e-02
3.271839566715e+04 1.935054231032e-01
3.225328784153e+04 1.900477703615e-01
1.884005546135e+04 2.019396429444e-01
2.361470551372e+04 2.783375035169e-01
3.288210914083e+04 1.115517964517e-01
4.815100193103e+03 1.398602986872e-01
1.260531310098e+03 6.478926065336e-02
6.971360971304e+04 6.239713555483e-02
3.098652797194e+03 2.103443236711e-01
1.022090592169e+03 1.902321022812e-01
4.298685040476e+04 1.008883674648e-01
9.560259263184e+03 1.903575235681e-01
3.116181044235e+03 1.514735115963e-01
2.041401602505e+03 3.067449499329e-01
2.002101225644e+03 4.959826298332e-01
1.138020298613e+05 6.160972931908e-02
2.473072088767e+03 1.838231819881e-01
1.342333797240e+04 2.851559843442e-01
3.189837701614e+04 6.323743240003e-02
1.037201340356e+04 1.179087110934e-01
2.683735778443e+04 2.375239884366e-01
4.876162906196e+04 8.036167514113e-02
3.679167100237e+04 1.095513680276e-01
6.022929966182e+03 1.569467511480e-01
3.264631899123e+03 4.300912114199e-01
5.057128239865e+04 2.618584607295e-01
1.736660950047e+04 1.490470216407e-01
1.945559320704e+04 2.829885427360e-01
9.348365264426e+03 1.595559265292e-01
3.069045614419e+03 2.209252825910e-01
1.308693258450e+03 2.354238083009e-01
1.081128624513e+04 6.281100592574e-02
4.687338665148e+04 1.058157562523e-01
1.118792698837e+04 4.915183878908e-01
2.006251684191e+04 8.156092229409e-02
5.722578791961e+03 9.371255574214e-02
9.737303743967e+03 1.773383225806e-01
2.652610945777e+04 2.345818540363e-01
3.721818150574e+03 2.661149153061e-01
1.272568209796e+04 9.281498717848e-02
1.462649334261e+04 1.084326224276e-01
5.125353265415e+03 2.960222523894e-01
8.873048615566e+03 5.226557091976e-02
1.240623929964e+03 1.978818073690e-01
4.522594245921e+03 1.427403829871e-01
1.399586540196e+04 1.640066814012e-01
3.034658234167e+04 7.619790155838e-02
5.143670991213e+04 1.130310017083e-01
5.552410342092e+04 3.505847933229e-02
3.288781389897e+04 3.562713461975e-01
8.357168448665e+03 4.867260491178e-02
5.948957123150e+03 2.564026135955e-01
3.294607556504e+04 2.054537476350e-01
3.355671703283e+03 8.480476067918e-02
2.166645668558e+04 1.041097245123e-01
4.181874495242e+03 3.050803199030e-01
1.629964698781e+04 1.113930964783e-01
9.597372006514e+03 1.009812321767e-01
3.332721010999e+04 1.108784090166e-01
3.957485225239e+04 1.848873256147e-01
5.718383331230e+04 1.575588447567e-01
1.966044613463e+04 8.724817954691e-02
8.699832672996e+03 1.823052249486e-01
7.477892561891e+03 1.686823667565e-01
5.677957142816e+04 5.154026277255e-02
4.715347693213e+04 1.148715289409e-01
2.758172161129e+04 1.704160052806e-01
1.426631633606e+04 1.691945041838e-01
3.560130296697e+03 1.843229667953e-01
1.730030960617e+04 4.131278273016e-01
1.601049517803e+05 4.944347548015e-01
6.525584612521e+03 1.594342577856e-01
3.712400433713e+03 9.789937984156e-02
7.313963492096e+03 2.209374291375e-01
3.136150455908e+04 1.627960374150e-01
8.878949077030e+03 7.312675072291e-02
7.638847272947e+03 9.369432779531e-02
9.487175920509e+03 2.261175371008e-01
1.969087714197e+04 1.117892292360e-01
8.053283523650e+03 8.181311939592e-02
3.329577156673e+03 6.516109659393e-02
6.882154184368e+03 2.809205086966e-01
1.493098472671e+04 1.015731387594e+00
6.614918381245e+03 5.345554624712e-02
3.022344373644e+03 2.469495079779e-01
9.298135700779e+04 2.225139414817e-01
6.125087422598e+04 1.408755128832e-01
8.434101259438e+04 6.644524899233e-02
4.472688378469e+03 3.105727186064e-01
1.079428712281e+04 8.073680481625e-02
2.958043677210e+04 9.032958966087e-02
1.909763992032e+04 1.449120363994e-01
7.329276251437e+03 2.524174135131e-01
2.102313286233e+03 3.054306208938e-01
1.329205821801e+04 7.608438247215e-02
6.705018530413e+04 1.460700294053e-01
1.933589224107e+04 7.090835028628e-02
7.637165791642e+03 1.158179150405e-01
8.493940072985e+03 1.817869709195e-01
2.131788010324e+04 9.071635220190e-02
9.964728538423e+03 3.006975618739e-01
3.375598957466e+03 3.869719019377e-01
1.742299150773e+04 1.214309498248e-01
6.561577585325e+03 1.852703563865e-01
2.282967587090e+03 3.583502150958e-01
1.293562718635e+04 5.252800078062e-02
6.839086363711e+03 1.123705292741e-01
1.512304708539e+04 2.551872823001e-01
6.103696396386e+03 1.976289869268e-01
2.634064483731e+04 1.355723424440e-01
4.628282997298e+03 6.774337507514e-02
5.687223256070e+03 2.899041950674e-01
8.365232815652e+03 2.507393132656e-01
2.629669257255e+02 2.101021988090e-01
6.022985245518e+03 3.168857999615e-01
1.683472060769e+03 3.355316523741e-01
8.032438362687e+03 1.278376686342e-01
1.909923686470e+04 1.721435219521e-01
2.414600345023e+04 1.207994657065e-01
4.621856444048e+04 1.301064747806e-01
1.588730824672e+04 1.613313535479e-01
1.373848248154e+05 1.046775268817e-01
1.855320317590e+04 1.808148073729e-01
5.144073201445e+03 1.473497777489e-01
1.251882202643e+04 3.617724077062e-01
1.376688971910e+03 3.647986212928e-01
1.599183227807e+04 2.277567415752e-01
2.698946793144e+04 9.010147633669e-02
1.175954563438e+04 8.296200464031e-02
1.587469477347e+04 1.255861313515e-01
7.866426610343e+04 1.519417659229e-01
1.122021739061e+04 5.417772080994e-01
3.779322372938e+03 9.969868917065e-02
3.000603545942e+04 2.596820002055e-01
5.512205797966e+04 2.402174378676e-01
5.656816342837e+03 4.302368786203e-01
2.111529673544e+04 1.652391048247e-01
3.260715384903e+03 8.715349847977e-02
1.059541311364e+04 8.357435035386e-02
1.026905144547e+05 3.563014669689e-01
4.152222006527e+04 4.940397368724e-01
1.168308093239e+04 1.083308607875e-01
1.593240513289e+04 1.564377948862e-01
4.409086258438e+04 1.047949646423e-01
5.419759533739e+03 1.165942181805e-01
5.571447659275e+03 4.685374596369e-01
5.688287642241e+03 4.210533074790e-01
2.408255879227e+04 4.371585210795e-01
5.713255335557e+04 2.068580607351e-01
1.642961679487e+04 6.517206374504e-02
7.288088162495e+03 9.247950007551e-02
2.160529343884e+03 1.087651438701e-01
9.312934059471e+02 1.445784443303e-01
1.296334744284e+04 1.940517472315e-01
8.557617115436e+03 7.648714808128e-02
8.370376262905e+03 1.015041224400e-01
9.094586562561e+03 3.225404263017e-01
3.584446016135e+04 2.857174098223e-01
8.970680297707e+03 1.697545879195e-01
8.381420331243e+04 1.594572505649e-01
2.783511471062e+04 2.034870303044e-01
2.909320393791e+04 1.777439778426e-01
2.470895809663e+04 2.112131287739e-01
1.179869286671e+03 3.681261927953e-01
8.066480230269e+03 3.712210289809e-01
2.077389998604e+04 8.060579811893e-02
4.877349784966e+04 9.836971700133e-02
8.038226048307e+04 6.004994374115e-01
4.963409180033e+04 9.688440585703e-01
5.415945193929e+04 2.091772080283e-01
1.787576878113e+04 1.977793951525e-01
1.232325436711e+04 2.480244253698e-01
2.338306886885e+04 1.272343484333e-01
1.381107173639e+05 2.184158444933e-01
4.354023745744e+03 3.698636082592e-01
5.430397358076e+02 4.359155002829e-01
9.617597096809e+03 8.199134162964e-02
1.354117874588e+03 1.263898921981e-01
5.868705643953e+03 1.569910675457e-01
1.149735052179e+04 2.870068224160e-01
3.759426396562e+04 2.118904670620e-01
5.145636147549e+04 4.187739109528e-01
7.821094033948e+04 4.146292167616e-01
1.515567024397e+04 3.833772293159e-01
9.923484162176e+03 1.951039680317e-01
1.397578084365e+03 2.326917691415e-01
1.115177183921e+03 7.071813526818e-01
2.441303487065e+04 1.488928797366e-01
3.287972005429e+04 9.384157649026e-02
4.365779235449e+03 1.149655495892e-01
1.746051254747e+04 2.521588512566e-01
6.794445345688e+03 8.613782138660e-02
3.558001424306e+03 2.877652967983e-01
9.003943004841e+03 2.675221937548e-01
2.748536550338e+04 1.678970674900e-01
4.358370516126e+03 3.374585219028e-01
2.764841278803e+03 4.311734574510e-01
8.635775541032e+03 2.254018059577e-01
2.646028090725e+04 9.054425750729e-02
1.358668403653e+04 8.962518056418e-02
4.952721952632e+03 8.812591320834e-02
6.459236047729e+03 1.693387115182e-01
1.912673579788e+04 2.044286860835e-01
1.375779815644e+04 2.057150401188e-01
1.414875445602e+04 1.801823129932e-01
1.340869670738e+03 3.060388340507e-01
4.504461878748e+04 2.249119881069e-01
2.067681128019e+03 2.284936510033e-01
5.330253057333e+03 1.332564282006e-01
4.046166346405e+03 7.790883203641e-02


==> figs/20251122_174404/lambda_1p00em08/scatter_data_cond_gamma_noise_5p0000em04.dat <==
# ConditionNumber_Y Error
3.512707045187e+04 1.536721160327e-01
1.729926955404e+04 1.479000108214e-01
4.432850671336e+04 2.162012142640e-01
3.086861444846e+04 1.682532878392e-01
3.143427292477e+04 2.243945242326e-01
2.741177224545e+03 1.679824221180e-01
4.353418328993e+04 7.134069941475e-02
1.871964549404e+04 1.034365985808e-01
4.263709420382e+02 5.245666633904e-01
7.718154400442e+03 2.080765408558e-01
3.220221166778e+04 2.602238666019e-01
3.436969733414e+03 9.330481460060e-02
9.841111568639e+03 6.713101368123e-02
4.830686097993e+03 1.743408225487e-01
2.859726001367e+04 2.262914865877e-01
7.840202295822e+03 7.066083296656e-02
2.567568733474e+04 7.652005278602e-02
3.892874067053e+04 9.537208783737e-02
2.200936994333e+04 1.365560333233e-01
1.093700691527e+03 1.655066470237e-01
2.994766756886e+03 7.220160888797e-01
1.109538121309e+03 2.983657941970e-01
6.889247144795e+04 6.026367334204e-02
1.124456375270e+04 1.551997066655e-01
2.592670784067e+04 1.926886843754e-01
5.654302932134e+04 8.071216150688e-02
7.179832095664e+03 9.278657256622e-02
3.919692959180e+04 2.195133855789e-01
6.156963162076e+03 1.331733089071e-01
2.286984820845e+03 8.162917314250e-02
2.312316283050e+04 1.928762675448e-01
1.214880504605e+04 1.665116116110e-01
4.280469331148e+03 3.126748003886e-01
2.632206303395e+04 6.260065458721e-02
7.898313467291e+04 3.028369233620e-01
9.397096825695e+04 4.540151768316e-01
6.705471326532e+03 9.439830286923e-02
1.796568299065e+04 1.361470348703e-01
1.881546265978e+04 2.205268534429e-01
7.533458038671e+04 7.434345688472e-02
3.271839566715e+04 1.796056769806e-01
3.225328784153e+04 1.640505955456e-01
1.884005546135e+04 2.545105357706e-01
2.361470551372e+04 2.641443301800e-01
3.288210914083e+04 1.105703595110e-01
4.815100193103e+03 2.013040117430e-01
1.260531310098e+03 8.833403434746e-02
6.971360971304e+04 4.720470082344e-02
3.098652797194e+03 1.493569366141e-01
1.022090592169e+03 2.221363338648e-01
4.298685040476e+04 7.206135713198e-02
9.560259263184e+03 1.766416324283e-01
3.116181044235e+03 1.577031486829e-01
2.041401602505e+03 2.450203456781e-01
2.002101225644e+03 4.028825923664e-01
1.138020298613e+05 8.062970186226e-02
2.473072088767e+03 2.143900292056e-01
1.342333797240e+04 1.611637003082e-01
3.189837701614e+04 5.573425214572e-02
1.037201340356e+04 1.099783624403e-01
2.683735778443e+04 2.055399063522e-01
4.876162906196e+04 6.605828805337e-02
3.679167100237e+04 8.875905340758e-02
6.022929966182e+03 1.288530327938e-01
3.264631899123e+03 5.036042362655e-01
5.057128239865e+04 2.118849035787e-01
1.736660950047e+04 1.638306012379e-01
1.945559320704e+04 2.825247801992e-01
9.348365264426e+03 1.165516749454e-01
3.069045614419e+03 2.981840845107e-01
1.308693258450e+03 1.621715033431e-01
1.081128624513e+04 5.714182913317e-02
4.687338665148e+04 1.107813933345e-01
1.118792698837e+04 4.574299760172e-01
2.006251684191e+04 8.239761963307e-02
5.722578791961e+03 8.089003485870e-02
9.737303743967e+03 1.796971949385e-01
2.652610945777e+04 2.903289197377e-01
3.721818150574e+03 2.410488756382e-01
1.272568209796e+04 9.659504867310e-02
1.462649334261e+04 1.096496693497e-01
5.125353265415e+03 2.796117942117e-01
8.873048615566e+03 4.494404234789e-02
1.240623929964e+03 1.579178004799e-01
4.522594245921e+03 1.565792855935e-01
1.399586540196e+04 3.617797433545e-01
3.034658234167e+04 8.193537889346e-02
5.143670991213e+04 9.623699485241e-02
5.552410342092e+04 4.380549027214e-02
3.288781389897e+04 3.718363675386e-01
8.357168448665e+03 4.391693414386e-02
5.948957123150e+03 2.622003618683e-01
3.294607556504e+04 2.180236920585e-01
3.355671703283e+03 7.607434711508e-02
2.166645668558e+04 8.242638480693e-02
4.181874495242e+03 3.208951085364e-01
1.629964698781e+04 1.126107437161e-01
9.597372006514e+03 1.040483128787e-01
3.332721010999e+04 1.194346174466e-01
3.957485225239e+04 1.734661946388e-01
5.718383331230e+04 2.072548526507e-01
1.966044613463e+04 6.534929264289e-02
8.699832672996e+03 1.761226742381e-01
7.477892561891e+03 1.616226389658e-01
5.677957142816e+04 5.033029711590e-02
4.715347693213e+04 1.216621818710e-01
2.758172161129e+04 1.402033582246e-01
1.426631633606e+04 1.611410986757e-01
3.560130296697e+03 1.724516642723e-01
1.730030960617e+04 4.138168216807e-01
1.601049517803e+05 4.045549616987e-01
6.525584612521e+03 1.775411241151e-01
3.712400433713e+03 9.957398000965e-02
7.313963492096e+03 2.247639329264e-01
3.136150455908e+04 2.025282800412e-01
8.878949077030e+03 3.706539934971e-02
7.638847272947e+03 8.082026806151e-02
9.487175920509e+03 2.074180707834e-01
1.969087714197e+04 1.113314606599e-01
8.053283523650e+03 6.544652397944e-02
3.329577156673e+03 5.802858818078e-02
6.882154184368e+03 3.923472598437e-01
1.493098472671e+04 8.327455469288e-01
6.614918381245e+03 4.925717952750e-02
3.022344373644e+03 2.907058919416e-01
9.298135700779e+04 2.174075452287e-01
6.125087422598e+04 1.061813903272e-01
8.434101259438e+04 5.968380789194e-02
4.472688378469e+03 2.468102144468e-01
1.079428712281e+04 7.472402347436e-02
2.958043677210e+04 7.639039599564e-02
1.909763992032e+04 1.388667085981e-01
7.329276251437e+03 1.642665279143e-01
2.102313286233e+03 2.970354075494e-01
1.329205821801e+04 7.426250930644e-02
6.705018530413e+04 1.455637298642e-01
1.933589224107e+04 7.083741008719e-02
7.637165791642e+03 1.066234371389e-01
8.493940072985e+03 1.570275789721e-01
2.131788010324e+04 7.076892837404e-02
9.964728538423e+03 2.643016139644e-01
3.375598957466e+03 3.067089567912e-01
1.742299150773e+04 1.434922522352e-01
6.561577585325e+03 2.028468863580e-01
2.282967587090e+03 3.177957578006e-01
1.293562718635e+04 5.435595570975e-02
6.839086363711e+03 9.147166741340e-02
1.512304708539e+04 2.166905305080e-01
6.103696396386e+03 1.454353713927e-01
2.634064483731e+04 1.121790813438e-01
4.628282997298e+03 5.710225919789e-02
5.687223256070e+03 2.512147501204e-01
8.365232815652e+03 2.720288125275e-01
2.629669257255e+02 2.424696793800e-01
6.022985245518e+03 3.851792369674e-01
1.683472060769e+03 3.259735101925e-01
8.032438362687e+03 1.005501921792e-01
1.909923686470e+04 1.550753542758e-01
2.414600345023e+04 1.338649744415e-01
4.621856444048e+04 1.337683687610e-01
1.588730824672e+04 1.682309470464e-01
1.373848248154e+05 4.747894426804e-02
1.855320317590e+04 1.407581835585e-01
5.144073201445e+03 1.739861817938e-01
1.251882202643e+04 3.548570422669e-01
1.376688971910e+03 3.625951754480e-01
1.599183227807e+04 2.296737354684e-01
2.698946793144e+04 8.397262926546e-02
1.175954563438e+04 7.733990586227e-02
1.587469477347e+04 1.740691133683e-01
7.866426610343e+04 1.688703473313e-01
1.122021739061e+04 4.975556289226e-01
3.779322372938e+03 1.166022705381e-01
3.000603545942e+04 2.552254789203e-01
5.512205797966e+04 2.218971218810e-01
5.656816342837e+03 4.462528874862e-01
2.111529673544e+04 1.432367378913e-01
3.260715384903e+03 1.225621491156e-01
1.059541311364e+04 9.160641485591e-02
1.026905144547e+05 9.875938470845e-02
4.152222006527e+04 4.606610118118e-01
1.168308093239e+04 1.039231240337e-01
1.593240513289e+04 1.548528718964e-01
4.409086258438e+04 1.203964380266e-01
5.419759533739e+03 7.803045518166e-02
5.571447659275e+03 3.525948395993e-01
5.688287642241e+03 4.105042143163e-01
2.408255879227e+04 4.064790306793e-01
5.713255335557e+04 2.760434203791e-01
1.642961679487e+04 8.347496550461e-02
7.288088162495e+03 8.598728723300e-02
2.160529343884e+03 9.922443981726e-02
9.312934059471e+02 1.641816878614e-01
1.296334744284e+04 1.676465456088e-01
8.557617115436e+03 8.915941027637e-02
8.370376262905e+03 9.097047863449e-02
9.094586562561e+03 2.463764486943e-01
3.584446016135e+04 2.986144321453e-01
8.970680297707e+03 1.175059542187e-01
8.381420331243e+04 1.519580032009e-01
2.783511471062e+04 2.121221004155e-01
2.909320393791e+04 1.397360097716e-01
2.470895809663e+04 2.195959587710e-01
1.179869286671e+03 3.593281718565e-01
8.066480230269e+03 2.842669008978e-01
2.077389998604e+04 8.357176520297e-02
4.877349784966e+04 1.068405284613e-01
8.038226048307e+04 2.268131012012e-01
4.963409180033e+04 6.661011282342e-01
5.415945193929e+04 1.478413863675e-01
1.787576878113e+04 1.853950413985e-01
1.232325436711e+04 2.355125412091e-01
2.338306886885e+04 1.248570289400e-01
1.381107173639e+05 2.069535629419e-01
4.354023745744e+03 2.800698623210e-01
5.430397358076e+02 3.280755539595e-01
9.617597096809e+03 6.468563765616e-02
1.354117874588e+03 1.412876599494e-01
5.868705643953e+03 1.643029618002e-01
1.149735052179e+04 2.284744943124e-01
3.759426396562e+04 2.244111393936e-01
5.145636147549e+04 3.957283287153e-01
7.821094033948e+04 3.913262124421e-01
1.515567024397e+04 2.397753532223e-01
9.923484162176e+03 1.395784398937e-01
1.397578084365e+03 2.352750520950e-01
1.115177183921e+03 4.947716958512e-01
2.441303487065e+04 1.464023657004e-01
3.287972005429e+04 9.796505623749e-02
4.365779235449e+03 9.580704945958e-02
1.746051254747e+04 2.274475066530e-01
6.794445345688e+03 8.983591650124e-02
3.558001424306e+03 2.874069149034e-01
9.003943004841e+03 2.500675538330e-01
2.748536550338e+04 1.275026332553e-01
4.358370516126e+03 2.627721974761e-01
2.764841278803e+03 4.024165028985e-01
8.635775541032e+03 1.949551086971e-01
2.646028090725e+04 8.726696178701e-02
1.358668403653e+04 9.307974526771e-02
4.952721952632e+03 8.001477434542e-02
6.459236047729e+03 2.066307363723e-01
1.912673579788e+04 1.347384323749e-01
1.375779815644e+04 2.532603209884e-01
1.414875445602e+04 1.469850234292e-01
1.340869670738e+03 2.799861136919e-01
4.504461878748e+04 1.855861065234e-01
2.067681128019e+03 2.562416784428e-01
5.330253057333e+03 1.193480674834e-01
4.046166346405e+03 5.124938212690e-02


==> figs/20251122_174404/lambda_1p00em08/scatter_data_error_jet_y_noise_1p0000em02.dat <==
# ErrorJetY Error
2.778433709723e-01 3.445997577030e-01
3.961679549374e-01 2.347587807531e-01
2.423493548681e-01 3.028167476288e-01
1.708852268736e-01 2.394645076194e-01
1.928387794871e-01 2.285909101544e-01
5.326123540201e-01 1.539305247961e-01
2.700951576783e-01 3.445222144316e-01
3.840161002979e-01 1.251775314873e-01
8.173947284761e-01 1.251602081530e+00
4.173239778864e-01 2.276398700799e-01
2.070013062653e-01 3.029861225812e-01
3.219075491961e-01 1.342954414913e-01
3.225428078742e-01 1.294381747410e-01
4.500681714348e-01 1.287482095319e+00
3.907997472119e-01 2.221987747749e-01
3.735447946542e-01 9.433892634806e-02
2.284185530895e-01 1.255343382170e-01
2.996124516972e-01 1.107856115579e-01
3.001407859998e-01 1.233127326826e-01
5.458127669059e-01 2.445036976087e-01
6.436363604589e-01 3.181062128780e+00
5.187917122182e-01 3.381193805190e-01
2.600739898615e-01 1.224802203881e-01
4.810375950655e-01 2.215388659383e-01
2.435191112784e-01 2.493186154919e-01
5.389758462510e-01 4.097931696156e-01
2.996926983416e-01 7.843254597905e-02
2.602719329488e-01 1.941306153779e-01
8.054011250052e-01 2.974873724984e-01
4.948106092408e-01 1.658515482981e-01
1.979652091773e-01 1.463039135472e-01
4.036542075690e-01 1.808665225905e-01
4.257976419118e-01 3.889660749253e-01
2.356066787501e-01 8.119366828446e-02
2.560794448650e-01 4.540845361987e-01
3.831084766634e-01 1.212366166171e+00
4.056799416800e-01 1.167455110424e-01
2.288481110391e-01 1.442906759819e-01
3.367595914872e-01 2.474124822032e-01
2.042922889711e-01 9.049579405865e-02
3.152186327959e-01 2.239131377911e-01
2.309773896286e-01 2.269774789422e-01
3.783821806977e-01 1.779596421950e-01
2.956429027139e-01 3.178270231186e-01
3.080784587891e-01 1.178437374914e-01
4.769967864588e-01 2.888696250152e-01
4.449379861414e-01 1.102492250051e-01
2.302491782321e-01 1.116740139772e-01
4.862949889712e-01 3.781933918924e-01
5.404912877243e-01 1.560703643740e-01
2.775147550160e-01 1.874448718362e-01
3.299830314232e-01 2.234885295208e-01
5.023821484440e-01 1.530233018460e-01
5.285774075352e-01 3.997743805370e-01
5.663789053859e-01 5.996581851706e-01
1.562092520623e-01 1.545171867316e-01
3.573444714683e-01 1.569007337565e-01
4.777091291685e-01 4.287141412023e-01
3.592791973678e-01 9.057743671911e-02
3.002504183627e-01 1.301515870856e-01
3.104652829641e-01 2.469789051996e-01
2.706921289476e-01 1.310279762036e-01
3.159245187721e-01 1.304499664891e-01
3.392760912158e-01 2.045402479139e-01
5.023665438247e-01 4.129347878892e-01
2.706347064359e-01 3.207475540990e-01
3.688120019186e-01 1.255058859234e-01
2.043819888480e-01 2.925469644019e-01
2.938133420547e-01 2.689119337905e-01
6.194058269921e-01 5.520702286491e-01
6.198287306103e-01 3.525480262697e-01
2.531361838041e-01 8.170193411503e-02
2.017917282840e-01 1.467064553561e-01
5.077195943737e-01 5.287366569583e-01
3.782827508897e-01 9.579764507473e-02
3.101900220419e-01 1.226019197340e-01
3.717694918539e-01 1.790809036429e-01
2.314727823104e-01 2.014853116849e-01
3.129265459728e-01 2.936414109984e-01
5.583203479499e-01 1.135442199208e-01
3.101390118634e-01 1.143153757772e-01
4.752153693817e-01 3.269559789762e-01
4.944375228051e-01 6.994548982477e-02
9.109927004471e-01 2.979207273934e-01
3.446354626273e-01 1.507983565289e-01
3.953159771702e-01 2.546049258207e-01
2.237307718824e-01 6.944674556052e-02
1.687504863144e-01 1.366185368005e-01
1.744881354111e-01 4.644767471332e-02
2.632188113845e-01 3.664723378098e-01
4.751698834708e-01 1.156941391135e-01
3.784662405184e-01 2.586390788127e-01
1.687812150793e-01 1.909576431964e-01
6.354859482158e-01 9.893795083968e-02
2.940356456567e-01 1.356533854795e-01
3.964696154356e-01 2.906319316260e-01
2.962891304782e-01 1.155752712126e-01
2.473522472528e-01 9.875741579180e-02
2.024875916554e-01 1.094319481259e-01
3.411605257177e-01 2.171462826801e-01
1.729731321575e-01 1.464388320130e-01
2.147671952221e-01 1.171738051273e-01
2.853508902484e-01 2.036835193187e-01
3.854063496941e-01 1.844290359600e-01
2.092425749586e-01 5.944797699593e-02
1.472490846295e-01 1.101996513657e-01
2.674503850918e-01 2.128254373655e-01
2.335221225803e-01 1.769454559602e-01
6.251760437124e-01 2.126370951047e-01
3.798787136235e-01 3.963581289212e-01
2.169853434899e-01 5.738615325641e-01
3.424882396997e-01 1.554869319742e-01
5.461118281449e-01 1.508475441110e-01
3.460766042854e-01 2.840008444643e-01
1.944649460758e-01 1.276848271197e-01
6.273716611406e-01 1.662549130155e-01
4.429813852295e-01 1.254360449895e-01
5.491181499155e-01 3.180313972257e-01
2.285053067443e-01 1.129391199070e-01
4.503637920136e-01 1.202900146867e-01
3.600705719737e-01 1.119341652489e-01
6.330695161359e-01 1.776089015573e-01
4.803662757050e-01 1.230886950233e+00
5.850524506751e-01 6.182739516120e-02
4.779891892873e-01 2.194442480056e-01
1.404603588606e-01 2.310044795789e-01
3.505246417852e-01 1.991339890481e-01
2.070779470295e-01 1.213779031801e-01
5.430003373419e-01 3.913781184378e-01
5.262978514140e-01 9.976369695616e-02
1.535589406369e-01 1.089564469615e-01
2.115437677010e-01 1.551360231593e-01
4.163104527378e-01 4.141292161689e-01
5.755375917545e-01 3.402853887970e-01
2.734609384291e-01 8.069500780482e-02
1.629013136760e-01 1.507922558237e-01
3.072341986059e-01 9.898771405951e-02
2.331376450987e-01 1.289219295811e-01
3.284251789715e-01 2.221991587662e-01
2.449187991862e-01 1.197329039403e-01
3.871414699032e-01 3.894829710265e-01
5.569514859420e-01 4.914509792079e-01
3.320234660723e-01 1.125040666711e-01
2.992121241488e-01 1.741216857140e-01
5.422812389372e-01 4.438796804257e-01
4.208573092355e-01 8.494026548026e-02
3.132824477872e-01 1.428693869952e-01
2.298767131388e-01 3.017864848491e-01
4.345882119944e-01 3.176012088228e-01
2.572171782804e-01 1.676604947511e-01
4.907548477526e-01 1.278556816958e-01
3.170403415139e-01 3.737179876799e-01
2.923400179039e-01 2.371114776956e-01
5.851545452269e-01 2.088311254977e-01
5.865307990009e-01 7.549129555774e-01
5.670153523743e-01 3.573865998077e-01
4.216988648141e-01 1.677156280333e-01
6.239302511710e-01 3.536169545120e-01
2.049400883326e-01 1.115988170522e-01
2.453197389058e-01 1.263557095814e-01
3.192644539070e-01 1.638399313668e-01
1.971249034349e-01 2.282246876702e-01
5.053839196702e-01 4.457186300991e-01
2.807661389160e-01 1.543789844917e-01
3.956634326587e-01 3.666937244860e-01
6.313536943074e-01 3.755111676863e-01
2.723073162355e-01 2.678859171865e-01
2.012975205767e-01 9.480115240285e-02
2.520656765615e-01 9.545014138958e-02
2.024119058014e-01 8.802981347770e-02
1.730344355115e-01 1.302898552926e-01
2.713632124884e-01 6.311964573475e-01
4.096530462294e-01 1.057811277442e-01
4.013592776421e-01 2.390134922101e-01
2.380317361468e-01 2.592539107493e-01
4.528688995157e-01 4.970862131308e-01
2.337015429425e-01 1.899410622429e-01
5.471444673483e-01 7.969802953182e-02
2.346544091113e-01 7.753403412104e-02
2.721859647253e-01 8.362282125327e-01
2.782660251347e-01 5.360032715787e-01
3.229917316510e-01 1.163890432733e-01
2.005790275727e-01 1.594009799124e-01
2.347751956657e-01 8.822171858298e-02
2.371003298823e-01 1.700938031048e-01
3.996421085504e-01 6.172552455848e-01
4.725368666897e-01 4.458083406095e-01
2.016162644285e-01 4.784749464179e-01
4.498627542574e-01 2.412703839003e-01
2.544806856915e-01 8.508920189479e-02
4.989548166224e-01 9.588409228208e-02
4.956787364989e-01 1.233124609375e-01
4.696847460331e-01 1.275169741984e-01
4.302020180386e-01 2.222868148059e-01
3.368162908214e-01 7.480805470537e-02
2.745356574664e-01 1.181358155949e-01
3.002291107553e-01 4.116977607818e-01
1.700734955321e-01 2.758437373870e-01
2.729180117142e-01 2.725456712505e-01
2.426143421804e-01 1.839159605226e-01
1.685450833493e-01 2.051426987340e-01
2.235092916196e-01 2.403221519613e-01
2.419691876976e-01 1.751972997358e-01
3.701056364179e-01 3.858057854335e-01
2.502088236084e-01 4.693288623237e-01
2.705280738442e-01 7.995370024060e-02
1.619755714605e-01 8.862867607930e-02
2.493431220236e-01 1.115227558294e+00
2.105043991936e-01 1.324587464309e+00
2.421060001085e-01 4.210408637208e-01
2.810828019053e-01 2.215157759851e-01
3.243401963099e-01 2.550967328951e-01
2.145050113665e-01 1.321998219290e-01
1.786844803777e-01 2.258571537940e-01
4.705332319452e-01 4.820275277616e-01
9.002652729467e-01 5.929035501627e-01
3.668537224842e-01 1.053851774639e-01
7.884504575774e-01 1.384248530032e-01
3.076955836016e-01 1.585946933731e-01
3.320078980257e-01 3.619806616005e-01
1.791884902068e-01 2.060429599753e-01
2.845145795354e-01 5.093406227661e-01
3.378058679977e-01 6.000377399656e-01
2.843529649734e-01 5.571561044794e-01
3.468604847267e-01 2.113476471151e-01
5.533112953081e-01 2.646909336292e-01
7.169272447039e-01 9.627427063781e-01
4.641483383429e-01 2.031345292866e-01
2.476122591749e-01 9.385948686931e-02
5.465087050129e-01 1.588064074833e-01
2.551546334433e-01 2.927052174453e-01
3.779894234967e-01 1.016280284915e-01
4.641448770603e-01 2.812260074705e-01
2.605599109307e-01 2.747969208157e-01
2.008479811683e-01 2.237181606248e-01
4.485185928226e-01 4.824657690957e-01
3.948020733506e-01 4.621143674807e-01
3.057334897033e-01 2.689460827610e-01
4.154559652142e-01 1.163290975920e-01
2.908933334783e-01 8.747994609359e-02
3.298635039775e-01 1.100749285287e-01
2.553705736507e-01 1.451565018547e-01
4.564772425540e-01 4.260141778678e-01
3.304282585303e-01 1.777552750107e-01
2.762601984478e-01 2.394637823407e-01
5.978124268706e-01 3.408367857409e-01
2.879508608896e-01 3.014468537386e-01
4.785638818247e-01 3.519825971395e-01
3.948941404881e-01 1.589158926862e-01
6.094949555129e-01 2.248322846942e-01


==> figs/20251122_174404/lambda_1p00em08/scatter_data_error_jet_y_noise_1p0000em03.dat <==
# ErrorJetY Error
1.001917839327e-01 1.577448308861e-01
7.672606661810e-02 1.494483872170e-01
9.133382625203e-02 2.199182996881e-01
9.865654291027e-02 1.717424683243e-01
9.761521587942e-02 2.258563357503e-01
6.759259953771e-02 1.683245421262e-01
5.067528591825e-02 7.663511398020e-02
4.923068398432e-02 1.020527448686e-01
8.304126598063e-02 4.778520853738e-01
6.840731602217e-02 2.080334411191e-01
1.061300634488e-01 2.616046790772e-01
5.229231072141e-02 9.563463316575e-02
7.235781609916e-02 6.459193853761e-02
5.035941496598e-02 2.238992990373e-01
9.607889532000e-02 2.261808730872e-01
1.030850497330e-01 6.938248979950e-02
6.100942272728e-02 7.691495820321e-02
8.884679420522e-02 9.495002793918e-02
8.745684808524e-02 1.365379346692e-01
5.924702927322e-02 1.649838540972e-01
7.468282274715e-02 8.241131903147e-01
7.036311591012e-02 2.988561318993e-01
8.265056029736e-02 5.895861945712e-02
9.639262704277e-02 1.579752124632e-01
9.354464082018e-02 1.954657834736e-01
6.122672710633e-02 8.438227587388e-02
8.577961427873e-02 9.076047305550e-02
9.515719157661e-02 2.167322356701e-01
8.350186838088e-02 1.274784795974e-01
6.732481026552e-02 8.329591456009e-02
9.679724478934e-02 1.910612474996e-01
1.068085427933e-01 1.661472965468e-01
7.189326709778e-02 3.147484920966e-01
1.055840744587e-01 6.281109146673e-02
5.656874724661e-02 2.766306093228e-01
4.523900601166e-02 4.770174588908e-01
7.829556427461e-02 9.445409776884e-02
9.870660078407e-02 1.362497629267e-01
8.536066370774e-02 2.219797899284e-01
9.706223361274e-02 7.444483175854e-02
9.195728258184e-02 1.808761650642e-01
9.131994141460e-02 1.666164805102e-01
7.642140381760e-02 2.485315672556e-01
4.750183212860e-02 2.651026661395e-01
8.468721953846e-02 1.107913819201e-01
5.494447206849e-02 1.868377602688e-01
5.099250193053e-02 8.397990200815e-02
8.022362724095e-02 4.700160105186e-02
7.351942895521e-02 1.472847857960e-01
6.070935889852e-02 2.189028064263e-01
1.020713728774e-01 7.226855692929e-02
1.035009576336e-01 1.775940009969e-01
7.663979756612e-02 1.567237219276e-01
7.695038183126e-02 2.500142660014e-01
6.613029210393e-02 4.133307789503e-01
1.002161187554e-01 7.361920432141e-02
7.391731676061e-02 2.113605058530e-01
5.679746308303e-02 1.751219618947e-01
8.070641840783e-02 5.627150600678e-02
1.095155400179e-01 1.107547241482e-01
5.171326774595e-02 2.102025379865e-01
9.890183269937e-02 6.662759440233e-02
7.969325865716e-02 9.110179437678e-02
4.088014095271e-02 1.310948786493e-01
8.690368608000e-02 4.962059660653e-01
9.572517850962e-02 2.173907196508e-01
9.068342430634e-02 1.625546772450e-01
1.007432726429e-01 2.823064749040e-01
9.445358040825e-02 1.166119463450e-01
7.043527792987e-02 2.675428267089e-01
6.967506977256e-02 1.686480718746e-01
4.796577737441e-02 5.724683993275e-02
9.869587291798e-02 1.083030000081e-01
5.429177019114e-02 4.616123896506e-01
8.987661727574e-02 8.201333088826e-02
4.134645750104e-02 8.195288517750e-02
9.690467927686e-02 1.794298135363e-01
9.271930904090e-02 2.834034746234e-01
5.378469895251e-02 2.438519081101e-01
8.868555359766e-02 9.392367281529e-02
8.689305769651e-02 1.091916201485e-01
1.035337326895e-01 2.801026252993e-01
5.596669605804e-02 4.489175838847e-02
1.176096032163e-01 1.603168293429e-01
7.412359255396e-02 1.542498152019e-01
8.810425191918e-02 3.368337169268e-01
9.864706026505e-02 8.149490928313e-02
9.819984438649e-02 9.781849454370e-02
8.263399016697e-02 4.251735479103e-02
1.005818709199e-01 3.691425340159e-01
7.833557030583e-02 4.198051253772e-02
7.659891053969e-02 2.614263810134e-01
9.575063779394e-02 2.166963852454e-01
8.029749699989e-02 7.707634689933e-02
9.835109639477e-02 8.438800220071e-02
5.596277070224e-02 3.189449265441e-01
8.497181616071e-02 1.123314417469e-01
1.000971241745e-01 1.036595305336e-01
9.985436843256e-02 1.183212266339e-01
9.905657987224e-02 1.752763813926e-01
9.987626295730e-02 2.005439820224e-01
1.006988417650e-01 6.733115975529e-02
4.501592584451e-02 1.764210976090e-01
6.568257828964e-02 1.622442852402e-01
8.149777007505e-02 5.040233314752e-02
1.030663319618e-01 1.208602568678e-01
9.286196144158e-02 1.431560577444e-01
8.580243665655e-02 1.621449528040e-01
8.734832344717e-02 1.734696069971e-01
8.067033559802e-02 4.147529644622e-01
1.012279472554e-01 4.153783795730e-01
7.822710757260e-02 1.751328563352e-01
8.917201463334e-02 9.708303703891e-02
5.812399545004e-02 2.217849060200e-01
1.004795920431e-01 1.979429346887e-01
7.806210893023e-02 3.524859115008e-02
8.057781311695e-02 8.189559704097e-02
7.549861776785e-02 2.058413670712e-01
9.307254032972e-02 1.113856950470e-01
5.180871587140e-02 6.652958045452e-02
4.551411366734e-02 5.723028752093e-02
1.001866839399e-01 3.821656722817e-01
8.912162505757e-02 8.527690590556e-01
7.654887867608e-02 4.970851359703e-02
7.779272368526e-02 2.855923002088e-01
9.992761553762e-02 2.178607334508e-01
8.566370576209e-02 1.095398069310e-01
9.812809708393e-02 5.805131913345e-02
5.977800970824e-02 2.545838415023e-01
1.008301388130e-01 7.519063393610e-02
9.300586141868e-02 7.781624924052e-02
8.689561037535e-02 1.394808916227e-01
4.837462780702e-02 1.715111563646e-01
7.022231630783e-02 2.974307227216e-01
1.094637155201e-01 7.439200761059e-02
1.061104225411e-01 1.454471200550e-01
3.976444621937e-02 7.026180136066e-02
9.111350137381e-02 1.073612626218e-01
6.232096517892e-02 1.594610147822e-01
8.553545049957e-02 7.263122447055e-02
6.538739976673e-02 2.670160165433e-01
6.860266995134e-02 3.147789305311e-01
7.196124553299e-02 1.409835606840e-01
9.501586584906e-02 2.007113723462e-01
8.294024855382e-02 3.197156974217e-01
9.137666866583e-02 5.439646639299e-02
7.112490902986e-02 9.351076199591e-02
1.041247494727e-01 2.208181787763e-01
5.373051052451e-02 1.476380350168e-01
1.040808389497e-01 1.143313679735e-01
5.672035420335e-02 5.707273051398e-02
4.523770910647e-02 2.541294922710e-01
8.196574045329e-02 2.695363065723e-01
6.373948343770e-02 2.373719665567e-01
7.835037011238e-02 3.441984219875e-01
6.143726733257e-02 3.259643176050e-01
6.478927261629e-02 1.030625154901e-01
9.404812099208e-02 1.440101862197e-01
8.421175581960e-02 1.322502617739e-01
1.038755719892e-01 1.335388919648e-01
9.778893622190e-02 1.671865990969e-01
9.509943834363e-02 5.059876323132e-02
5.564179507568e-02 1.218651735169e-01
5.368072081572e-02 1.696230636580e-01
1.000068039015e-01 3.558401685498e-01
7.723002888205e-02 3.625259846220e-01
1.039743454521e-01 2.278934145839e-01
6.512160299923e-02 8.479442162797e-02
8.428639461981e-02 7.775712831137e-02
8.994096950910e-02 1.685036757219e-01
9.940983218042e-02 1.672835017279e-01
8.330310048107e-02 5.012242025212e-01
9.435387216671e-02 1.140604840393e-01
8.983955818329e-02 2.569534476246e-01
1.028684578948e-01 2.239154542121e-01
5.072356651202e-02 4.420442572393e-01
9.106566410582e-02 1.457102066685e-01
6.415591277245e-02 1.173843146358e-01
1.017902723243e-01 9.062604566698e-02
6.553424548769e-02 1.049822089817e-01
1.065250662130e-01 4.642151673549e-01
9.708598793302e-02 1.043037622734e-01
8.977653800942e-02 1.549960092617e-01
9.680307541144e-02 1.186593567388e-01
3.649435518876e-02 8.163103194974e-02
1.009302219643e-01 3.645612918038e-01
9.190063081729e-02 4.108630137594e-01
9.522532336580e-02 4.095449877823e-01
8.252496648080e-02 2.668152570065e-01
9.171808465935e-02 8.010469635048e-02
8.034924331035e-02 8.630291149447e-02
5.691209108006e-02 1.001900603170e-01
6.516568495183e-02 1.617899966281e-01
1.005829179303e-01 1.706735870712e-01
7.698207963681e-02 8.748968641459e-02
9.777814918950e-02 9.168441162876e-02
4.154274524838e-02 2.538360883041e-01
1.071727095105e-01 2.970124435441e-01
4.087654438382e-02 1.196496577239e-01
1.060356886866e-01 1.524097970656e-01
9.846171792531e-02 2.107736515763e-01
1.088794113297e-01 1.427553631895e-01
9.272594719873e-02 2.198795958529e-01
4.798958508286e-02 3.600183416819e-01
9.284543960684e-02 2.938863211380e-01
1.014245957933e-01 8.324126780822e-02
9.717873079487e-02 1.060265806279e-01
1.081913031732e-01 2.571689881233e-01
1.034516747513e-01 6.987245166788e-01
8.073578337395e-02 1.366980611356e-01
9.993825855612e-02 1.863643711230e-01
7.820831431031e-02 2.371666292512e-01
1.067627512542e-01 1.249497631216e-01
9.493999571985e-02 2.086981805885e-01
7.639212166899e-02 2.893264632459e-01
9.795832365078e-02 3.375837219190e-01
6.695816509039e-02 6.622511407005e-02
1.058617260169e-01 1.396104848999e-01
8.152753260303e-02 1.632450380432e-01
7.937954623293e-02 2.347173488738e-01
9.680600813181e-02 2.227415797837e-01
1.035396715920e-01 3.964113178981e-01
8.973785783259e-02 3.894795259918e-01
9.225358198506e-02 2.548786851595e-01
6.324287309448e-02 1.476579101639e-01
6.186703768762e-02 2.345338188281e-01
9.694331742585e-02 5.177168711759e-01
9.925504742283e-02 1.459059421324e-01
9.924552154950e-02 9.759829420497e-02
8.847656775170e-02 9.639642417976e-02
1.108446439641e-01 2.297191039523e-01
5.006223591479e-02 8.894308276006e-02
7.400660896051e-02 2.873060215765e-01
8.942442893185e-02 2.524615549338e-01
9.716993744727e-02 1.315518904017e-01
7.557097727160e-02 2.667267578250e-01
5.378796842203e-02 4.055396819497e-01
9.935097083391e-02 1.978547200116e-01
1.122557166820e-01 8.724041415073e-02
9.656543508146e-02 9.273157711113e-02
7.984684572617e-02 8.055979220936e-02
8.504783675737e-02 2.020270415479e-01
5.974419765727e-02 1.263572151478e-01
9.925673230270e-02 2.477344902876e-01
4.897992249528e-02 1.496678651916e-01
6.905131254280e-02 2.828182202918e-01
4.362715458938e-02 1.890371033334e-01
5.534131307157e-02 2.440454277077e-01
7.953151479777e-02 1.205924994734e-01
6.503636134291e-02 4.882800158347e-02


==> figs/20251122_174404/lambda_1p00em08/scatter_data_error_jet_y_noise_1p0000em04.dat <==
# ErrorJetY Error
9.707029233606e-02 1.514764066330e-01
6.391717470732e-02 1.468225392203e-01
8.858796804546e-02 2.132304642546e-01
9.720689716237e-02 1.654843326815e-01
9.629071695064e-02 2.231937873466e-01
4.197703737703e-02 1.675890331460e-01
4.308725081389e-02 6.868315891147e-02
3.071892376385e-02 1.040992968299e-01
1.554394325676e-02 5.660858537854e-01
5.579335472503e-02 2.082511488095e-01
1.040220996293e-01 2.591788610714e-01
4.087819476035e-02 9.142901873315e-02
6.640406802592e-02 6.964668547578e-02
2.161675003877e-02 1.392870292354e-01
8.810669126638e-02 2.263380563231e-01
9.710922359125e-02 7.180029298033e-02
5.813931932972e-02 7.633592985759e-02
8.252512247588e-02 9.573382409088e-02
8.289727243436e-02 1.364261108664e-01
2.205609717060e-02 1.663578522941e-01
3.579436152093e-02 6.424182718153e-01
4.824071268129e-02 2.981745696676e-01
8.100682960645e-02 6.168107266591e-02
8.299631999041e-02 1.529738871053e-01
9.016277751267e-02 1.904609260003e-01
3.090381270540e-02 7.748365506359e-02
8.260102408569e-02 9.437483706337e-02
9.094706279965e-02 2.218027270694e-01
2.705077320906e-02 1.384986144421e-01
4.310913357565e-02 8.047646542176e-02
9.576688258066e-02 1.942673216023e-01
9.874307261501e-02 1.668708045815e-01
5.787529780783e-02 3.111154770281e-01
1.025998243833e-01 6.249385056902e-02
5.070927779853e-02 3.234420784734e-01
2.390652980474e-02 4.366474174940e-01
6.742311668278e-02 9.442977393279e-02
9.608107448062e-02 1.360893284969e-01
7.756233741361e-02 2.193565442222e-01
9.557092992704e-02 7.429868481277e-02
8.500779492815e-02 1.786107459007e-01
8.858770611141e-02 1.620552282166e-01
6.807354399949e-02 2.592652890585e-01
3.700377533473e-02 2.634630767174e-01
7.897632522034e-02 1.103591873822e-01
2.695444923372e-02 2.135045740015e-01
2.740950888509e-02 9.194478046110e-02
7.808720518576e-02 4.769050089840e-02
5.384272209668e-02 1.528105147932e-01
2.906255029842e-02 2.246529849374e-01
9.895264426114e-02 7.240424821511e-02
9.776964446746e-02 1.759649714335e-01
5.732430265660e-02 1.585553704360e-01
5.583456095670e-02 2.414793735502e-01
3.565217803508e-02 3.945125760728e-01
9.963885824663e-02 8.654365553035e-02
6.588618314018e-02 2.167154711901e-01
3.183315576679e-02 1.502306355958e-01
7.293842306526e-02 5.531637253545e-02
1.052212922193e-01 1.093727220051e-01
4.130141426122e-02 2.016264633196e-01
9.526785717736e-02 6.571409667401e-02
7.273615448358e-02 8.694048448118e-02
2.429785950479e-02 1.272492007917e-01
7.211928249807e-02 5.092253444994e-01
9.120222128500e-02 2.074931286293e-01
8.268550283718e-02 1.648089846334e-01
9.893014817800e-02 2.827382843071e-01
9.163180769634e-02 1.174897966633e-01
3.639521202805e-02 3.243244824131e-01
3.423742504431e-02 1.573081851963e-01
4.133462812974e-02 5.714839788617e-02
9.661899380865e-02 1.130445983573e-01
2.491651095041e-02 4.540499188848e-01
8.213602272177e-02 8.274625104273e-02
2.697630398401e-02 8.008224180545e-02
8.959320688354e-02 1.799036925476e-01
9.026984339287e-02 2.959694122998e-01
4.363765243724e-02 2.388075288141e-01
6.816145756965e-02 9.926911350974e-02
8.322294272740e-02 1.100822783142e-01
9.476996213184e-02 2.795548580596e-01
2.498665033412e-02 4.524281458143e-02
7.360906017826e-02 1.563236584661e-01
6.932997758010e-02 1.585684698117e-01
8.154409505971e-02 3.819104219743e-01
9.695215850756e-02 8.224850373055e-02
9.676660753979e-02 9.503417087819e-02
8.220544336938e-02 4.484596106271e-02
9.794898387875e-02 3.741473814237e-01
6.223175049343e-02 4.564969044845e-02
6.682536039792e-02 2.628281746041e-01
9.424913990119e-02 2.190698497809e-01
4.711220732184e-02 7.525966474352e-02
9.457445415760e-02 8.095931795040e-02
4.068164362450e-02 3.225003240727e-01
8.069504748365e-02 1.128574131270e-01
9.820097746396e-02 1.043683287055e-01
9.798082173892e-02 1.203419600687e-01
9.338116389706e-02 1.718505988747e-01
9.952119983616e-02 2.127860704847e-01
9.804271046942e-02 6.388072222250e-02
3.697548539817e-02 1.759321880377e-01
5.388595614759e-02 1.611448009161e-01
7.944123072187e-02 5.027323283609e-02
1.027438411976e-01 1.223074370228e-01
8.918602703090e-02 1.379248496132e-01
8.293171940888e-02 1.603171663125e-01
6.304686813099e-02 1.716833329991e-01
7.171017165300e-02 4.129175102898e-01
9.828367680244e-02 3.957583513074e-01
7.108581101472e-02 1.795170818236e-01
7.113243311911e-02 1.019011533660e-01
4.798087680189e-02 2.275203616768e-01
1.000182845432e-01 2.062161779566e-01
5.129240452798e-02 3.966241013030e-02
6.778977001910e-02 7.999307234473e-02
5.826266592155e-02 2.093151299502e-01
9.021828535229e-02 1.112853990869e-01
2.638320399392e-02 6.470916819251e-02
2.904855689770e-02 5.886624906970e-02
8.211157774369e-02 4.000957716272e-01
7.454269049451e-02 8.168114137924e-01
4.912873739184e-02 4.890317846200e-02
6.443347362735e-02 2.948089543391e-01
9.922971865884e-02 2.170659614178e-01
7.789842492308e-02 1.035651041154e-01
9.792756591252e-02 6.130902780683e-02
2.461937734944e-02 2.403862584708e-01
8.646408472996e-02 7.436949334186e-02
9.153232155825e-02 7.527270648722e-02
8.432269328138e-02 1.383823682610e-01
2.569522370659e-02 1.588845130256e-01
4.104708367464e-02 2.968241670936e-01
1.072738198628e-01 7.416994026262e-02
1.049138910294e-01 1.456883882965e-01
2.568079636478e-02 7.134312681848e-02
8.913745024177e-02 1.061047404150e-01
5.235589427135e-02 1.551218747999e-01
8.288452879207e-02 6.937218099681e-02
5.276444192294e-02 2.622889789124e-01
3.926619247385e-02 3.004539445346e-01
6.448891709045e-02 1.454797231648e-01
9.197734862834e-02 2.045778559899e-01
6.163257973094e-02 3.168183580362e-01
8.091333894502e-02 5.420607440712e-02
6.466957365102e-02 8.989155555200e-02
1.011315625749e-01 2.134148660741e-01
3.520713500400e-02 1.443696657670e-01
1.015488015279e-01 1.105728621640e-01
3.050833352837e-02 5.725893731368e-02
3.295038915831e-02 2.490899519992e-01
7.757245204736e-02 2.740274255101e-01
2.705900484420e-02 2.468393993544e-01
5.438541644055e-02 4.207381138112e-01
2.222913760051e-02 3.263007757507e-01
4.927456103522e-02 9.866859703847e-02
7.327707458916e-02 1.657854199982e-01
8.262596739923e-02 1.351847000414e-01
1.016408983314e-01 1.339103568625e-01
9.224854600337e-02 1.691049211883e-01
9.546566718824e-02 4.561699187733e-02
2.436769859381e-02 1.580236267904e-01
4.685281050514e-02 1.777056443181e-01
9.280294230379e-02 3.540294316871e-01
4.342227173363e-02 3.627113608989e-01
1.002913855743e-01 2.313393307955e-01
6.201321373178e-02 8.328890721233e-02
8.131257572958e-02 7.704151815964e-02
8.895997322358e-02 1.785323487023e-01
9.889831078098e-02 1.700811850595e-01
7.932412050000e-02 4.948091867757e-01
8.740291472056e-02 1.187218523714e-01
8.051716958286e-02 2.536168680939e-01
1.004573214607e-01 2.203009482721e-01
2.581202323863e-02 4.499341231875e-01
8.770640450111e-02 1.412520276178e-01
3.597188126437e-02 1.269508841311e-01
1.012316608539e-01 9.240502660203e-02
6.055027994697e-02 1.014615040862e-01
1.029120980407e-01 4.578430370460e-01
9.103761142488e-02 1.036374390164e-01
8.797267473003e-02 1.547431490896e-01
9.431475202501e-02 1.218004942095e-01
2.818716687035e-02 7.531948763246e-02
9.209103885959e-02 3.432064142368e-01
7.999166349641e-02 4.104021649302e-01
9.386453795843e-02 4.040953715597e-01
7.035374030717e-02 2.836309768074e-01
8.900142444677e-02 8.634284997596e-02
6.344878893241e-02 8.589749797652e-02
2.784501816673e-02 9.846266850607e-02
4.624205392153e-02 1.661446544421e-01
9.136960250772e-02 1.652250021308e-01
7.234358501360e-02 9.054718902071e-02
9.429707821635e-02 9.051374837517e-02
2.822880155650e-02 2.407383741315e-01
1.063508582014e-01 2.999251972309e-01
3.171603408486e-02 1.166698122965e-01
1.035014949628e-01 1.516472393332e-01
9.760503733500e-02 2.132621576536e-01
1.068612426184e-01 1.375774392914e-01
8.989006508700e-02 2.191557735011e-01
3.109279318481e-02 3.588245375338e-01
8.796227441282e-02 2.765785660644e-01
9.874399668075e-02 8.383407843389e-02
9.682143253678e-02 1.074643788390e-01
1.049328407042e-01 2.072652431356e-01
1.012353265579e-01 6.402282562556e-01
7.929472745928e-02 1.597320209287e-01
9.613838609997e-02 1.846957350655e-01
7.170514227340e-02 2.341505178588e-01
1.053664660032e-01 1.248230823508e-01
9.326707343208e-02 2.054607566271e-01
5.583601035353e-02 2.728381859285e-01
3.640677479584e-02 3.210793983174e-01
5.483211570890e-02 6.356786073340e-02
7.202021672829e-02 1.426092470959e-01
7.627855903456e-02 1.651851098452e-01
7.195950653247e-02 2.235165559669e-01
9.509072845563e-02 2.257917636396e-01
1.002394966386e-01 3.954336551720e-01
8.261184721882e-02 3.933313309230e-01
8.662606168525e-02 2.279228558223e-01
5.196701872629e-02 1.327922427206e-01
2.687981432316e-02 2.358713973710e-01
6.173773318351e-02 4.765385451010e-01
9.007205644952e-02 1.469003790828e-01
9.627730179007e-02 9.822669904629e-02
7.409550408115e-02 9.572827682986e-02
1.079777624946e-01 2.257101109441e-01
3.420802752599e-02 9.062619817066e-02
5.813313522997e-02 2.875732348187e-01
8.549222798096e-02 2.480802447552e-01
9.435002843079e-02 1.243423666337e-01
6.065708519104e-02 2.605712119798e-01
3.543620704515e-02 3.999508477676e-01
9.479476517282e-02 1.927327058211e-01
1.030021100595e-01 8.732561996671e-02
9.314330594125e-02 9.334682042000e-02
7.303560681315e-02 7.962292528217e-02
8.222383759569e-02 2.103813175932e-01
3.783685509354e-02 1.442252018957e-01
9.600738786052e-02 2.576870444346e-01
4.000487004173e-02 1.450283354718e-01
3.397561680732e-02 2.777198557227e-01
3.299638008555e-02 1.829583951811e-01
2.836677988455e-02 2.673478956455e-01
6.803937110646e-02 1.183937286088e-01
2.305021884048e-02 5.384145150170e-02


==> figs/20251122_174404/lambda_1p00em08/scatter_data_error_jet_y_noise_2p0000em02.dat <==
# ErrorJetY Error
5.309409534829e-01 6.872707090528e-01
7.800709663909e-01 4.864648019286e-01
4.600486888133e-01 5.073236256156e-01
2.937593327169e-01 3.269982876546e-01
3.484541859212e-01 1.869363357908e-01
1.062601612313e+00 2.286392072120e-01
5.348565694944e-01 8.328123231921e-01
7.657463072124e-01 6.290902193448e-01
1.634317597884e+00 3.173051491830e+00
8.309432426764e-01 2.951543306564e-01
3.685830964745e-01 3.970616227029e-01
6.388961246571e-01 1.900331021459e-01
6.378661855820e-01 3.065999725548e-01
8.984637748280e-01 2.659345489602e+00
7.660546121149e-01 3.103812102975e-01
7.294845985024e-01 2.307121439378e-01
4.494907722688e-01 2.835210045353e-01
5.763917398752e-01 2.410503525872e-01
5.838709506819e-01 2.800368410213e-01
1.090108634750e+00 4.733611689511e-01
1.283845018878e+00 7.073241875994e+00
1.034465607588e+00 4.283301443787e-01
5.090516326370e-01 2.856339622253e-01
9.489791942395e-01 4.100620128367e-01
4.582768700554e-01 3.474494081842e-01
1.077495544388e+00 1.713123980838e+00
5.880966021670e-01 2.111710688586e-01
4.913105340802e-01 3.124056514214e-01
1.611511167796e+00 1.107178529477e+00
9.834894090528e-01 3.688241792368e-01
3.628821834540e-01 1.363077098949e-01
7.868125258959e-01 2.704580618115e-01
8.448755635937e-01 6.221027125932e-01
4.314558304259e-01 1.303560276564e-01
5.044739391019e-01 1.598162029863e+00
7.646840736027e-01 2.843159024730e+00
8.029437623970e-01 2.350957012785e-01
4.239494832091e-01 1.697194968426e-01
6.561409166782e-01 3.111603349224e-01
3.747295149296e-01 1.659655042459e-01
6.066281206054e-01 3.791967388762e-01
4.345855095762e-01 3.296180508027e-01
7.502643604721e-01 4.228562423782e-01
5.870855316552e-01 5.267283373068e-01
5.996426570425e-01 2.156771815025e-01
9.522825376666e-01 7.729154324536e-01
8.900743673158e-01 3.162276841121e-01
4.437150762791e-01 2.635502943644e-01
9.656882801685e-01 7.884659914437e-01
1.080339724063e+00 2.239005979827e-01
5.288215025329e-01 4.681825793771e-01
6.346099388890e-01 3.637736388960e-01
9.983934405467e-01 2.451184611863e-01
1.051962448128e+00 6.115850464614e-01
1.131782023490e+00 8.533865510553e-01
2.617483721591e-01 4.167288195468e-01
7.072590894588e-01 2.813005665073e-01
9.543358981866e-01 9.640228574011e-01
7.079447205833e-01 2.358302684057e-01
5.692022370910e-01 1.717759459062e-01
6.162013689453e-01 2.392140354326e-01
5.139737183133e-01 3.404504197883e-01
6.167070463250e-01 2.334451804065e-01
6.782325247803e-01 3.469704049714e-01
9.981593262935e-01 1.047834036453e+00
5.128938336165e-01 4.826587501820e-01
7.217863420839e-01 1.931940394656e-01
3.696239654016e-01 3.572104206790e-01
5.711349560201e-01 5.588539064411e-01
1.238731705340e+00 1.391321073284e+00
1.239373605810e+00 6.866853052368e-01
5.018243411361e-01 1.556586661543e-01
3.640764899944e-01 3.080898480249e-01
1.017212161877e+00 8.033358011840e-01
7.434034250903e-01 2.198374828306e-01
6.179187277891e-01 2.492230734440e-01
7.259307800578e-01 2.420925690569e-01
4.358041580649e-01 2.868805330436e-01
6.205463930746e-01 3.585136953012e-01
1.108444007765e+00 2.453324116603e-01
6.085776882027e-01 1.613735254458e-01
9.415364840570e-01 3.675272413379e-01
9.867996143916e-01 1.641990722328e-01
1.815893699249e+00 6.813953192310e-01
6.866850377834e-01 2.529128943596e-01
7.837405127472e-01 9.022420883333e-01
4.168686234171e-01 1.181150875769e-01
2.891459601470e-01 1.948447276194e-01
3.248768137884e-01 1.322284431931e-01
5.000500160957e-01 4.937396281290e-01
9.433768938524e-01 3.520321614920e-01
7.476019701046e-01 3.402087173166e-01
2.916597209651e-01 1.737495017460e-01
1.265957549455e+00 1.859045855364e-01
5.656609941838e-01 2.164174957803e-01
7.908125274377e-01 2.787664387353e-01
5.779286167469e-01 1.649497672199e-01
4.680993183220e-01 1.001058259252e-01
3.657124540685e-01 1.584718289581e-01
6.624141311847e-01 5.334197067898e-01
3.051240355274e-01 2.692642196201e-01
3.893407151546e-01 1.833509339836e-01
5.700004248117e-01 3.141226034596e-01
7.656740396501e-01 2.740017583653e-01
3.964741356748e-01 1.260330619347e-01
2.369374631354e-01 1.267576550847e-01
5.111743824740e-01 3.318644245344e-01
4.440755672927e-01 2.097840135977e-01
1.247351282011e+00 3.870344176887e-01
7.497690912221e-01 5.637676052914e-01
3.924718645335e-01 6.828088685359e-01
6.746655701721e-01 2.307255855607e-01
1.085416760649e+00 3.643099658929e-01
6.887215706680e-01 5.574918904735e-01
3.546222299348e-01 1.452511794410e-01
1.255640393902e+00 4.306701719805e-01
8.781815181292e-01 2.770190761204e-01
1.100866947664e+00 6.173422646090e-01
4.269920005388e-01 1.245335809163e-01
8.997820241671e-01 2.751271706261e-01
7.192217405638e-01 2.772880693930e-01
1.264078398923e+00 8.392798950491e-01
9.500328575173e-01 1.798127611068e+00
1.166197251042e+00 1.293313140465e-01
9.536207923967e-01 3.527464126640e-01
2.199294926999e-01 2.597910867519e-01
6.859357496583e-01 4.202640192045e-01
3.871663846971e-01 2.967574532088e-01
1.084592462073e+00 7.580329244890e-01
1.041664211186e+00 2.158801256011e-01
2.573105590090e-01 1.600427819956e-01
3.949891207398e-01 2.106732466919e-01
8.318987490379e-01 9.317699077329e-01
1.149098486899e+00 6.388045028215e-01
5.180248737873e-01 1.058728033896e-01
2.659050740082e-01 1.749437221497e-01
6.130064514194e-01 2.554602001248e-01
4.428632990176e-01 1.510708023282e-01
6.486569027513e-01 3.770056102945e-01
4.704238712115e-01 2.164051501694e-01
7.683390901249e-01 7.613778946122e-01
1.110666828020e+00 7.572658433255e-01
6.551854931818e-01 2.321388922293e-01
5.818220435232e-01 2.156172718500e-01
1.076983163268e+00 6.708596692230e-01
8.283091584227e-01 3.331586883630e-01
6.175641327239e-01 2.327949934658e-01
4.194943988062e-01 4.097569671174e-01
8.700409463812e-01 6.688180257685e-01
4.842689067168e-01 2.497909938468e-01
9.812365278424e-01 4.099086905198e-01
6.319918959865e-01 6.876633079605e-01
5.709004462984e-01 3.051231015461e-01
1.169964129776e+00 3.556390812389e-01
1.171372558035e+00 1.726010639102e+00
1.132312701131e+00 5.176014276084e-01
8.386163079209e-01 2.900313603405e-01
1.244653883444e+00 8.800019821823e-01
3.867648551306e-01 1.319288350957e-01
4.589034622763e-01 1.720689257931e-01
6.156905129074e-01 2.235177533909e-01
3.702034756762e-01 6.302211126276e-01
1.010176315388e+00 1.062288728529e+00
5.572546595924e-01 2.628900217538e-01
7.760582748174e-01 4.050129770534e-01
1.259039984903e+00 4.478142772967e-01
5.133781529774e-01 4.613177588686e-01
3.870001046643e-01 1.168914881486e-01
4.858790524930e-01 1.516227866781e-01
3.793149609015e-01 1.664778652943e-01
3.046946089640e-01 1.560347368273e-01
5.255275242654e-01 9.986334705581e-01
8.101335570952e-01 2.066689505752e-01
7.896485285864e-01 2.173534439955e-01
4.423329384037e-01 3.006045454736e-01
9.062600598211e-01 9.301816430972e-01
4.382493949902e-01 2.520665220864e-01
1.094006529849e+00 2.252554845362e-01
4.445621057309e-01 8.470275710805e-02
5.357738043378e-01 2.170531418948e+00
5.250179607929e-01 6.486592672422e-01
6.227887999615e-01 1.491078655660e-01
3.711419864133e-01 1.734787215802e-01
4.397338911624e-01 1.288627081394e-01
4.719954486524e-01 3.012731685200e-01
7.799543211645e-01 9.804223734370e-01
9.362156852853e-01 5.331098175672e-01
3.709412451105e-01 5.862492980892e-01
8.927629360735e-01 8.402682895910e-01
4.868872601251e-01 1.947165586945e-01
9.918125319851e-01 8.361095731404e-02
9.897408974295e-01 1.754999923787e-01
9.367024939689e-01 1.472058661057e-01
8.454832635408e-01 3.203500548221e-01
6.688929480618e-01 1.768184630972e-01
5.239915836851e-01 1.500436956685e-01
5.975752009120e-01 5.713696279385e-01
2.859145326289e-01 2.748307525020e-01
5.444973401853e-01 5.369521075967e-01
4.494329907455e-01 3.270628970186e-01
2.924402407370e-01 2.515120996536e-01
4.052854821552e-01 4.009987692242e-01
4.577379556008e-01 1.650266747780e-01
7.384503935241e-01 4.555100817707e-01
4.678430152970e-01 6.756919889134e-01
5.155168034964e-01 1.207893154276e-01
2.814690662342e-01 1.092197832689e-01
4.594061644543e-01 2.303426095142e+00
3.790161856758e-01 2.090214936485e+00
4.718864771087e-01 8.173643782769e-01
5.357132626111e-01 3.102543326900e-01
6.370069389429e-01 2.619035459133e-01
3.898317216843e-01 1.448434625908e-01
3.154971108387e-01 2.962613520908e-01
9.287827936322e-01 7.461457916999e-01
1.797724738674e+00 9.975320291366e-01
7.246163537330e-01 1.690810663411e-01
1.572673059022e+00 4.086513055298e-01
6.021146469369e-01 2.269309087867e-01
6.506757812783e-01 5.710380692965e-01
3.143856624048e-01 2.295266365204e-01
5.425825525770e-01 9.525769515504e-01
6.572162928054e-01 1.498665214014e+00
5.422616718198e-01 9.531762491812e-01
6.854743358450e-01 1.645460384387e-01
1.104784661077e+00 5.335409600475e-01
1.425309579348e+00 1.580499846186e+00
9.193337570586e-01 6.000976477389e-01
4.646031054341e-01 1.639844816511e-01
1.091870529897e+00 3.350053940490e-01
4.722730692254e-01 4.279783738897e-01
7.547726534704e-01 2.370588275963e-01
9.228738783436e-01 2.286563879551e-01
4.974894893001e-01 2.519911773874e-01
3.592243268502e-01 3.749346469777e-01
8.898434801823e-01 8.429274284566e-01
7.855794024356e-01 5.232098318050e-01
5.880291213207e-01 3.818282537548e-01
8.056689096827e-01 2.841683860474e-01
5.612439275286e-01 1.173275240855e-01
6.471902853702e-01 2.075830278120e-01
4.931582863465e-01 1.979984925626e-01
9.094342619200e-01 9.454019130945e-01
6.464034838431e-01 3.360306199334e-01
5.468585419646e-01 4.253934018837e-01
1.193327780447e+00 4.668107510606e-01
5.729860085112e-01 6.110398281364e-01
9.559222903060e-01 6.466683438380e-01
7.778586889001e-01 2.557313891688e-01
1.218123325172e+00 8.218475863048e-01


==> figs/20251122_174404/lambda_1p00em08/scatter_data_error_jet_y_noise_5p0000em03.dat <==
# ErrorJetY Error
1.618453743775e-01 2.242869876119e-01
2.077520367694e-01 1.721480610815e-01
1.433031317566e-01 2.511290465347e-01
1.210500456273e-01 2.007042677602e-01
1.272374866407e-01 2.337893309653e-01
2.688236497449e-01 1.653092393280e-01
1.401705286698e-01 1.687664601887e-01
1.940421795811e-01 7.536137968945e-02
4.090109944308e-01 5.234414344406e-01
2.132555703621e-01 2.129890283540e-01
1.385863031751e-01 2.758563525839e-01
1.652728984120e-01 1.134216211582e-01
1.697747995033e-01 7.243822230155e-02
2.262319287537e-01 6.763881442599e-01
2.099820231523e-01 2.235544971242e-01
2.041298875954e-01 6.750934981487e-02
1.230784488409e-01 8.788600461722e-02
1.683328365613e-01 9.428085788962e-02
1.659103783968e-01 1.302720465189e-01
2.739693335466e-01 1.815001555003e-01
3.242282322777e-01 1.746583535252e+00
2.625971361676e-01 3.106995307943e-01
1.442608953281e-01 6.991911633879e-02
2.520794839850e-01 1.809851221568e-01
1.458260225788e-01 2.178539573178e-01
2.703651365248e-01 1.323970731795e-01
1.633962456061e-01 7.533906671233e-02
1.540239351076e-01 1.985095604570e-01
4.026665837920e-01 1.311735201251e-01
2.517877736352e-01 1.072297293968e-01
1.279645170292e-01 1.735460584535e-01
2.201416309597e-01 1.670587400589e-01
2.190836477757e-01 3.374154038009e-01
1.493362147212e-01 6.761204707657e-02
1.353974504709e-01 1.189488277845e-01
1.928572685094e-01 7.227309793712e-01
2.110474688556e-01 9.854347695654e-02
1.423666653075e-01 1.383253617004e-01
1.829822400983e-01 2.330851772684e-01
1.310508518113e-01 7.751706227579e-02
1.766751092381e-01 1.935054231032e-01
1.390832751586e-01 1.900477703615e-01
1.968703798305e-01 2.019396429444e-01
1.515865601637e-01 2.783375035169e-01
1.690291695585e-01 1.115517964517e-01
2.398978470136e-01 1.398602986872e-01
2.229965164802e-01 6.478926065336e-02
1.320655964469e-01 6.239713555483e-02
2.487213459988e-01 2.103443236711e-01
2.711350010132e-01 1.902321022812e-01
1.627127342378e-01 1.008883674648e-01
1.868110499376e-01 1.903575235681e-01
2.567284717694e-01 1.514735115963e-01
2.690222372833e-01 3.067449499329e-01
2.844995466308e-01 4.959826298332e-01
1.160201930267e-01 6.160972931908e-02
1.867409517371e-01 1.838231819881e-01
2.401730083789e-01 2.851559843442e-01
1.901440990048e-01 6.323743240003e-02
1.767943665752e-01 1.179087110934e-01
1.595719098841e-01 2.375239884366e-01
1.591615147711e-01 8.036167514113e-02
1.711429770738e-01 1.095513680276e-01
1.704430559215e-01 1.569467511480e-01
2.582333878362e-01 4.300912114199e-01
1.586102871654e-01 2.618584607295e-01
1.986171963561e-01 1.490470216407e-01
1.338587118231e-01 2.829885427360e-01
1.647041357082e-01 1.595559265292e-01
3.105317105595e-01 2.209252825910e-01
3.107493680688e-01 2.354238083009e-01
1.312232011586e-01 6.281100592574e-02
1.321593934519e-01 1.058157562523e-01
2.534317272527e-01 4.915183878908e-01
2.019106606891e-01 8.156092229409e-02
1.571721151337e-01 9.371255574214e-02
2.019634772358e-01 1.773383225806e-01
1.396359195561e-01 2.345818540363e-01
1.612956189199e-01 2.661149153061e-01
2.862387879010e-01 9.281498717848e-02
1.686705043554e-01 1.084326224276e-01
2.488768362176e-01 2.960222523894e-01
2.486972207359e-01 5.226557091976e-02
4.606911953805e-01 1.978818073690e-01
1.787645961380e-01 1.427403829871e-01
2.071952744863e-01 1.640066814012e-01
1.390892545854e-01 7.619790155838e-02
1.200558006456e-01 1.130310017083e-01
1.103735205833e-01 3.505847933229e-02
1.559023045806e-01 3.562713461975e-01
2.439994120730e-01 4.867260491178e-02
1.980708278082e-01 2.564026135955e-01
1.185676211212e-01 2.054537476350e-01
3.214908236640e-01 8.480476067918e-02
1.679261432705e-01 1.041097245123e-01
2.008376754829e-01 3.050803199030e-01
1.628911905749e-01 1.113930964783e-01
1.487222258438e-01 1.009812321767e-01
1.327737370617e-01 1.108784090166e-01
1.889671570342e-01 1.848873256147e-01
1.205052524339e-01 1.575588447567e-01
1.387119502380e-01 8.724817954691e-02
1.448176648664e-01 1.823052249486e-01
1.980058781653e-01 1.686823667565e-01
1.247193353155e-01 5.154026277255e-02
1.149109252360e-01 1.148715289409e-01
1.548013454621e-01 1.704160052806e-01
1.372071620116e-01 1.691945041838e-01
3.164369943616e-01 1.843229667953e-01
1.997133139868e-01 4.131278273016e-01
1.402449448027e-01 4.944347548015e-01
1.815757830365e-01 1.594342577856e-01
2.798202065290e-01 9.789937984156e-02
1.771934302888e-01 2.209374291375e-01
1.280688914274e-01 1.627960374150e-01
3.148144308361e-01 7.312675072291e-02
2.291072765483e-01 9.369432779531e-02
2.755925364668e-01 2.261175371008e-01
1.393460346934e-01 1.117892292360e-01
2.262161730409e-01 8.181311939592e-02
1.813613205359e-01 6.516109659393e-02
3.215394866786e-01 2.809205086966e-01
2.496228332050e-01 1.015731387594e+00
2.959753179077e-01 5.345554624712e-02
2.434019228680e-01 2.469495079779e-01
1.115387266353e-01 2.225139414817e-01
1.886877852439e-01 1.408755128832e-01
1.305070894655e-01 6.644524899233e-02
2.725952699976e-01 3.105727186064e-01
2.736812151330e-01 8.073680481625e-02
1.120035359148e-01 9.032958966087e-02
1.293168174953e-01 1.449120363994e-01
2.090964848939e-01 2.524174135131e-01
2.898265993687e-01 3.054306208938e-01
1.638962353795e-01 7.608438247215e-02
1.232350726092e-01 1.460700294053e-01
1.551341936825e-01 7.090835028628e-02
1.386776195263e-01 1.158179150405e-01
1.712370181292e-01 1.817869709195e-01
1.410831789041e-01 9.071635220190e-02
1.991297615387e-01 3.006975618739e-01
2.810875412514e-01 3.869719019377e-01
1.748661872099e-01 1.214309498248e-01
1.673665504597e-01 1.852703563865e-01
2.774331124350e-01 3.583502150958e-01
2.225355976985e-01 5.252800078062e-02
1.658418168558e-01 1.123705292741e-01
1.464935963988e-01 2.551872823001e-01
2.179364721504e-01 1.976289869268e-01
1.554748245165e-01 1.355723424440e-01
2.462138353750e-01 6.774337507514e-02
1.608220487725e-01 2.899041950674e-01
1.600426323841e-01 2.507393132656e-01
2.932005373951e-01 2.101021988090e-01
2.959814439662e-01 3.168857999615e-01
2.846609155519e-01 3.355316523741e-01
2.153257350081e-01 1.278376686342e-01
3.167578882144e-01 1.721435219521e-01
1.239542140349e-01 1.207994657065e-01
1.506189835980e-01 1.301064747806e-01
1.795682020246e-01 1.613313535479e-01
1.242808467817e-01 1.046775268817e-01
2.534101987342e-01 1.808148073729e-01
1.453591862049e-01 1.473497777489e-01
2.129705654250e-01 3.617724077062e-01
3.185798076915e-01 3.647986212928e-01
1.625818161183e-01 2.277567415752e-01
1.144929616622e-01 9.010147633669e-02
1.436091300582e-01 8.296200464031e-02
1.253652514679e-01 1.255861313515e-01
1.205091423429e-01 1.519417659229e-01
1.518687007171e-01 5.417772080994e-01
2.160921482561e-01 9.969868917065e-02
2.128298106695e-01 2.596820002055e-01
1.477102130985e-01 2.402174378676e-01
2.267198346238e-01 4.302368786203e-01
1.408229142302e-01 1.652391048247e-01
2.745888918852e-01 8.715349847977e-02
1.430004894219e-01 8.357435035386e-02
1.451124545028e-01 3.563014669689e-01
1.660818788050e-01 4.940397368724e-01
1.812600110409e-01 1.083308607875e-01
1.259233534927e-01 1.564377948862e-01
1.431850985828e-01 1.047949646423e-01
1.208774391670e-01 1.165942181805e-01
2.165853525379e-01 4.685374596369e-01
2.455643599079e-01 4.210533074790e-01
1.288122936291e-01 4.371585210795e-01
2.323945602658e-01 2.068580607351e-01
1.480188400009e-01 6.517206374504e-02
2.554518519561e-01 9.247950007551e-02
2.492076553117e-01 1.087651438701e-01
2.378499340426e-01 1.445784443303e-01
2.292885599112e-01 1.940517472315e-01
1.764447869415e-01 7.648714808128e-02
1.598060511565e-01 1.015041224400e-01
1.525107984388e-01 3.225404263017e-01
1.253638066715e-01 2.857174098223e-01
1.384950020437e-01 1.697545879195e-01
1.513619124065e-01 1.594572505649e-01
1.191138991707e-01 2.034870303044e-01
1.456487937414e-01 1.777439778426e-01
1.440439535942e-01 2.112131287739e-01
1.868901556009e-01 3.681261927953e-01
1.499247574594e-01 3.712210289809e-01
1.591465693040e-01 8.060579811893e-02
1.152963298811e-01 9.836971700133e-02
1.560951983170e-01 6.004994374115e-01
1.382532947630e-01 9.688440585703e-01
1.360003589534e-01 2.091772080283e-01
1.638380548130e-01 1.977793951525e-01
1.734943176643e-01 2.480244253698e-01
1.402763997887e-01 1.272343484333e-01
1.214949975185e-01 2.184158444933e-01
2.436321245240e-01 3.698636082592e-01
4.520355085546e-01 4.359155002829e-01
1.908326435370e-01 8.199134162964e-02
3.987529032287e-01 1.263898921981e-01
1.669449913791e-01 1.569910675457e-01
1.779988793729e-01 2.870068224160e-01
1.229304883289e-01 2.118904670620e-01
1.663689294152e-01 4.187739109528e-01
1.847715096457e-01 4.146292167616e-01
1.633547904220e-01 3.833772293159e-01
1.802826522087e-01 1.951039680317e-01
2.780326301778e-01 2.326917691415e-01
3.646032067569e-01 7.071813526818e-01
2.428529845239e-01 1.488928797366e-01
1.499096300394e-01 9.384157649026e-02
2.775880485750e-01 1.149655495892e-01
1.591016430420e-01 2.521588512566e-01
1.907443084398e-01 8.613782138660e-02
2.374242270455e-01 2.877652967983e-01
1.507187000738e-01 2.675221937548e-01
1.321026883319e-01 1.678970674900e-01
2.307981980187e-01 3.374585219028e-01
2.005487377489e-01 4.311734574510e-01
1.739161239464e-01 2.254018059577e-01
2.286251179289e-01 9.054425750729e-02
1.653636609005e-01 8.962518056418e-02
1.767659650193e-01 8.812591320834e-02
1.450792116831e-01 1.693387115182e-01
2.311271443656e-01 2.044286860835e-01
1.820073442938e-01 2.057150401188e-01
1.430126191240e-01 1.801823129932e-01
3.007430405774e-01 3.060388340507e-01
1.468082622711e-01 2.249119881069e-01
2.404940366259e-01 2.284936510033e-01
2.074709546384e-01 1.332564282006e-01
3.054818576659e-01 7.790883203641e-02


==> figs/20251122_174404/lambda_1p00em08/scatter_data_error_jet_y_noise_5p0000em04.dat <==
# ErrorJetY Error
9.777209246228e-02 1.536721160327e-01
6.773047786979e-02 1.479000108214e-01
8.924897184704e-02 2.162012142640e-01
9.766291928612e-02 1.682532878392e-01
9.659052636210e-02 2.243945242326e-01
4.945691227008e-02 1.679824221180e-01
4.506333723718e-02 7.134069941475e-02
3.618117652961e-02 1.034365985808e-01
4.317589273989e-02 5.245666633904e-01
5.885518951905e-02 2.080765408558e-01
1.046734292323e-01 2.602238666019e-01
4.405770933284e-02 9.330481460060e-02
6.762732163992e-02 6.713101368123e-02
3.137182728643e-02 1.743408225487e-01
9.014577505001e-02 2.262914865877e-01
9.848551643020e-02 7.066083296656e-02
5.857543988453e-02 7.652005278602e-02
8.445369080666e-02 9.537208783737e-02
8.396172286095e-02 1.365560333233e-01
3.517662268763e-02 1.655066470237e-01
4.868018767773e-02 7.220160888797e-01
5.439823845671e-02 2.983657941970e-01
8.093955649689e-02 6.026367334204e-02
8.667089872531e-02 1.551997066655e-01
9.113683841869e-02 1.926886843754e-01
4.019618578133e-02 8.071216150688e-02
8.299232168729e-02 9.278657256622e-02
9.222502998914e-02 2.195133855789e-01
4.695877240745e-02 1.331733089071e-01
5.067117490745e-02 8.162917314250e-02
9.590096377992e-02 1.928762675448e-01
1.009163402587e-01 1.665116116110e-01
6.167254796795e-02 3.126748003886e-01
1.035239662350e-01 6.260065458721e-02
5.220057551445e-02 3.028369233620e-01
3.058344188689e-02 4.540151768316e-01
7.021340450832e-02 9.439830286923e-02
9.682284660160e-02 1.361470348703e-01
7.981796966520e-02 2.205268534429e-01
9.589261580690e-02 7.434345688472e-02
8.715767525506e-02 1.796056769806e-01
8.930983557449e-02 1.640505955456e-01
6.992078172643e-02 2.545105357706e-01
3.990425568732e-02 2.641443301800e-01
8.047793902352e-02 1.105703595110e-01
3.595660582014e-02 2.013040117430e-01
3.429287721418e-02 8.833403434746e-02
7.842811260199e-02 4.720470082344e-02
5.958528816547e-02 1.493569366141e-01
3.903335692184e-02 2.221363338648e-01
9.967373046154e-02 7.206135713198e-02
9.938364974081e-02 1.766416324283e-01
6.277620970754e-02 1.577031486829e-01
6.174739915561e-02 2.450203456781e-01
4.482408461714e-02 4.028825923664e-01
9.974736817694e-02 8.062970186226e-02
6.775571287915e-02 2.143900292056e-01
3.926051856596e-02 1.611637003082e-01
7.484737342295e-02 5.573425214572e-02
1.064265958843e-01 1.099783624403e-01
4.413175860964e-02 2.055399063522e-01
9.624389171328e-02 6.605828805337e-02
7.467188418141e-02 8.875905340758e-02
2.898919112522e-02 1.288530327938e-01
7.582440407786e-02 5.036042362655e-01
9.256752722188e-02 2.118849035787e-01
8.483757091726e-02 1.638306012379e-01
9.942445077426e-02 2.825247801992e-01
9.202065099363e-02 1.165516749454e-01
4.660909083408e-02 2.981840845107e-01
4.516647731639e-02 1.621715033431e-01
4.296927233457e-02 5.714182913317e-02
9.723725897197e-02 1.107813933345e-01
3.369221504169e-02 4.574299760172e-01
8.405300240126e-02 8.239761963307e-02
3.120863350308e-02 8.089003485870e-02
9.151186029236e-02 1.796971949385e-01
9.086773772798e-02 2.903289197377e-01
4.639480717975e-02 2.410488756382e-01
7.393859936345e-02 9.659504867310e-02
8.377709376476e-02 1.096496693497e-01
9.648781581875e-02 2.796117942117e-01
3.540546617823e-02 4.494404234789e-02
8.668775948600e-02 1.579178004799e-01
6.980998630486e-02 1.565792855935e-01
8.267823611728e-02 3.617797433545e-01
9.728304557230e-02 8.193537889346e-02
9.722122279796e-02 9.623699485241e-02
8.208351099342e-02 4.380549027214e-02
9.851517901796e-02 3.718363675386e-01
6.660808636357e-02 4.391693414386e-02
6.936678971343e-02 2.622003618683e-01
9.472450844890e-02 2.180236920585e-01
5.745969016824e-02 7.607434711508e-02
9.545760621746e-02 8.242638480693e-02
4.470695832649e-02 3.208951085364e-01
8.161890424739e-02 1.126107437161e-01
9.850958605668e-02 1.040483128787e-01
9.850707298943e-02 1.194346174466e-01
9.481946308881e-02 1.734661946388e-01
9.946233376852e-02 2.072548526507e-01
9.888409152602e-02 6.534929264289e-02
3.868797410661e-02 1.761226742381e-01
5.690794026203e-02 1.616226389658e-01
7.988786683194e-02 5.033029711590e-02
1.027738300924e-01 1.216621818710e-01
9.014091941414e-02 1.402033582246e-01
8.365371697051e-02 1.611410986757e-01
6.943428536880e-02 1.724516642723e-01
7.396286143148e-02 4.138168216807e-01
9.925349835604e-02 4.045549616987e-01
7.281121794844e-02 1.775411241151e-01
7.588407953173e-02 9.957398000965e-02
5.043203738627e-02 2.247639329264e-01
9.992305680876e-02 2.025282800412e-01
5.811919156245e-02 3.706539934971e-02
7.110131576638e-02 8.082026806151e-02
6.170020414877e-02 2.074180707834e-01
9.102657290978e-02 1.113314606599e-01
3.427870831335e-02 6.544652397944e-02
3.362521480224e-02 5.802858818078e-02
8.604454996966e-02 3.923472598437e-01
7.855257014222e-02 8.327455469288e-01
5.716134197245e-02 4.925717952750e-02
6.737594913865e-02 2.907058919416e-01
9.944626560133e-02 2.174075452287e-01
8.001150451299e-02 1.061813903272e-01
9.763976671382e-02 5.968380789194e-02
3.657458379495e-02 2.468102144468e-01
9.018516200255e-02 7.472402347436e-02
9.204135744594e-02 7.639039599564e-02
8.504407613816e-02 1.388667085981e-01
3.256955073370e-02 1.642665279143e-01
4.967970963904e-02 2.970354075494e-01
1.076490230097e-01 7.426250930644e-02
1.053115402637e-01 1.455637298642e-01
2.969021948154e-02 7.083741008719e-02
8.948974437421e-02 1.066234371389e-01
5.514786239411e-02 1.570275789721e-01
8.342705133159e-02 7.076892837404e-02
5.615682714287e-02 2.643016139644e-01
4.830720967245e-02 3.067089567912e-01
6.632522375632e-02 1.434922522352e-01
9.243601174577e-02 2.028468863580e-01
6.776571050750e-02 3.177957578006e-01
8.372461003897e-02 5.435595570975e-02
6.620030374283e-02 9.147166741340e-02
1.020791750955e-01 2.166905305080e-01
3.989044079728e-02 1.454353713927e-01
1.021325551406e-01 1.121790813438e-01
3.827390522443e-02 5.710225919789e-02
3.623882542017e-02 2.512147501204e-01
7.853644477321e-02 2.720288125275e-01
3.908602466010e-02 2.424696793800e-01
6.070032656662e-02 3.851792369674e-01
3.622875790393e-02 3.259735101925e-01
5.352081309489e-02 1.005501921792e-01
7.834697338072e-02 1.550753542758e-01
8.289883485239e-02 1.338649744415e-01
1.021490567953e-01 1.337683687610e-01
9.377655265509e-02 1.682309470464e-01
9.494306603296e-02 4.747894426804e-02
3.457865428007e-02 1.407581835585e-01
4.842724072917e-02 1.739861817938e-01
9.450890918902e-02 3.548570422669e-01
5.393126586946e-02 3.625951754480e-01
1.013283113723e-01 2.296737354684e-01
6.283876608637e-02 8.397262926546e-02
8.194502798574e-02 7.733990586227e-02
8.900567038443e-02 1.740691133683e-01
9.891012011279e-02 1.688703473313e-01
8.027901747208e-02 4.975556289226e-01
8.872668794113e-02 1.166022705381e-01
8.295193875814e-02 2.552254789203e-01
1.010798545984e-01 2.218971218810e-01
3.319427562479e-02 4.462528874862e-01
8.870637071466e-02 1.432367378913e-01
4.414526444867e-02 1.225621491156e-01
1.009973244462e-01 9.160641485591e-02
6.166907445136e-02 9.875938470845e-02
1.039030996052e-01 4.606610118118e-01
9.276896399386e-02 1.039231240337e-01
8.841197606070e-02 1.548528718964e-01
9.494534330326e-02 1.203964380266e-01
3.036756519925e-02 7.803045518166e-02
9.456060212955e-02 3.525948395993e-01
8.289851355572e-02 4.105042143163e-01
9.412650061754e-02 4.064790306793e-01
7.334454208507e-02 2.760434203791e-01
8.957673977805e-02 8.347496550461e-02
6.794173947089e-02 8.598728723300e-02
3.716662918032e-02 9.922443981726e-02
5.135168306831e-02 1.641816878614e-01
9.370907079370e-02 1.676465456088e-01
7.290843715820e-02 8.915941027637e-02
9.516509448987e-02 9.097047863449e-02
3.212664713179e-02 2.463764486943e-01
1.065518299440e-01 2.986144321453e-01
3.395497881647e-02 1.175059542187e-01
1.041805899180e-01 1.519580032009e-01
9.779141847216e-02 2.121221004155e-01
1.074108207192e-01 1.397360097716e-01
9.060845865430e-02 2.195959587710e-01
3.589343250228e-02 3.593281718565e-01
8.960139395259e-02 2.842669008978e-01
9.929607841399e-02 8.357176520297e-02
9.679390194497e-02 1.068405284613e-01
1.059332620100e-01 2.268131012012e-01
1.019066096615e-01 6.661011282342e-01
7.923625623695e-02 1.478413863675e-01
9.713664247603e-02 1.853950413985e-01
7.331032544812e-02 2.355125412091e-01
1.056536074543e-01 1.248570289400e-01
9.377800814190e-02 2.069535629419e-01
6.247272440844e-02 2.800698623210e-01
5.821602863374e-02 3.280755539595e-01
5.834427603893e-02 6.468563765616e-02
8.140790776501e-02 1.412876599494e-01
7.750842536937e-02 1.643029618002e-01
7.395389032342e-02 2.284744943124e-01
9.562891631360e-02 2.244111393936e-01
1.010163620672e-01 3.957283287153e-01
8.461718281860e-02 3.913262124421e-01
8.838369428212e-02 2.397753532223e-01
5.519077358770e-02 1.395784398937e-01
3.864715644404e-02 2.352750520950e-01
7.271303811991e-02 4.947716958512e-01
9.199588794419e-02 1.464023657004e-01
9.708123300924e-02 9.796505623749e-02
7.699914593717e-02 9.580704945958e-02
1.087820675934e-01 2.274475066530e-01
3.845633780910e-02 8.983591650124e-02
6.234979807154e-02 2.874069149034e-01
8.657718166322e-02 2.500675538330e-01
9.531382715566e-02 1.275026332553e-01
6.472342640179e-02 2.627721974761e-01
4.094926852355e-02 4.024165028985e-01
9.597595957047e-02 1.949551086971e-01
1.057368817429e-01 8.726696178701e-02
9.386039954711e-02 9.307974526771e-02
7.476931915986e-02 8.001477434542e-02
8.277172864139e-02 2.066307363723e-01
4.438476386836e-02 1.347384323749e-01
9.638820844537e-02 2.532603209884e-01
4.251284076109e-02 1.469850234292e-01
4.527769812405e-02 2.799861136919e-01
3.587798075894e-02 1.855861065234e-01
3.676548876575e-02 2.562416784428e-01
7.131143498659e-02 1.193480674834e-01
3.786430533406e-02 5.124938212690e-02


==> figs/20251122_174404/lambda_1p00em08/scatter_data_noise_1p0000em02.dat <==
# SNR(dB) Error
38.167235 3.445997577030e-01
37.113246 2.347587807531e-01
35.147251 3.028167476288e-01
39.687094 2.394645076194e-01
35.854253 2.285909101544e-01
39.915903 1.539305247961e-01
29.891580 3.445222144316e-01
34.085006 1.251775314873e-01
41.466996 1.251602081530e+00
36.035909 2.276398700799e-01
43.037799 3.029861225812e-01
36.277212 1.342954414913e-01
39.509578 1.294381747410e-01
38.810902 1.287482095319e+00
32.549963 2.221987747749e-01
38.165679 9.433892634806e-02
37.272234 1.255343382170e-01
37.101796 1.107856115579e-01
34.780893 1.233127326826e-01
38.449822 2.445036976087e-01
39.467283 3.181062128780e+00
39.430715 3.381193805190e-01
26.123593 1.224802203881e-01
37.223943 2.215388659383e-01
34.907287 2.493186154919e-01
31.873321 4.097931696156e-01
36.339496 7.843254597905e-02
37.494337 1.941306153779e-01
32.214677 2.974873724984e-01
38.727599 1.658515482981e-01
34.992529 1.463039135472e-01
38.236941 1.808665225905e-01
38.010326 3.889660749253e-01
37.995548 8.119366828446e-02
39.140394 4.540845361987e-01
34.730657 1.212366166171e+00
34.476069 1.167455110424e-01
40.461224 1.442906759819e-01
40.994021 2.474124822032e-01
31.538950 9.049579405865e-02
39.685634 2.239131377911e-01
38.815363 2.269774789422e-01
36.404122 1.779596421950e-01
37.918326 3.178270231186e-01
35.742934 1.178437374914e-01
40.544944 2.888696250152e-01
35.049062 1.102492250051e-01
26.359457 1.116740139772e-01
39.978181 3.781933918924e-01
39.481831 1.560703643740e-01
31.145591 1.874448718362e-01
37.328234 2.234885295208e-01
35.242688 1.530233018460e-01
38.048756 3.997743805370e-01
39.437951 5.996581851706e-01
35.906569 1.545171867316e-01
36.672473 1.569007337565e-01
32.380353 4.287141412023e-01
29.265573 9.057743671911e-02
33.121486 1.301515870856e-01
36.594544 2.469789051996e-01
31.698236 1.310279762036e-01
34.748134 1.304499664891e-01
39.921370 2.045402479139e-01
39.144926 4.129347878892e-01
39.213624 3.207475540990e-01
38.381580 1.255058859234e-01
41.898811 2.925469644019e-01
38.665294 2.689119337905e-01
40.965345 5.520702286491e-01
38.362494 3.525480262697e-01
33.952685 8.170193411503e-02
39.531064 1.467064553561e-01
32.452183 5.287366569583e-01
33.136719 9.579764507473e-02
32.641146 1.226019197340e-01
35.067014 1.790809036429e-01
40.293410 2.014853116849e-01
40.219077 2.936414109984e-01
33.257536 1.135442199208e-01
35.913609 1.143153757772e-01
38.486483 3.269559789762e-01
32.900668 6.994548982477e-02
35.821972 2.979207273934e-01
37.998888 1.507983565289e-01
31.619661 2.546049258207e-01
34.516763 6.944674556052e-02
37.125125 1.366185368005e-01
30.404644 4.644767471332e-02
39.421449 3.664723378098e-01
31.911128 1.156941391135e-01
43.015781 2.586390788127e-01
38.956401 1.909576431964e-01
32.634055 9.893795083968e-02
39.205422 1.356533854795e-01
35.928820 2.906319316260e-01
36.389402 1.155752712126e-01
39.125694 9.875741579180e-02
35.862080 1.094319481259e-01
32.399969 2.171462826801e-01
42.791599 1.464388320130e-01
39.393549 1.171738051273e-01
39.450182 2.036835193187e-01
37.178349 1.844290359600e-01
31.941212 5.944797699593e-02
37.809472 1.101996513657e-01
35.876211 2.128254373655e-01
33.767486 1.769454559602e-01
36.215546 2.126370951047e-01
38.907867 3.963581289212e-01
42.815665 5.738615325641e-01
41.540068 1.554869319742e-01
37.481045 1.508475441110e-01
41.876725 2.840008444643e-01
37.418909 1.276848271197e-01
30.099492 1.662549130155e-01
33.144851 1.254360449895e-01
31.792280 3.180313972257e-01
38.563453 1.129391199070e-01
32.846358 1.202900146867e-01
37.872532 1.119341652489e-01
31.419426 1.776089015573e-01
36.441783 1.230886950233e+00
30.812207 6.182739516120e-02
39.047691 2.194442480056e-01
41.403987 2.310044795789e-01
27.392202 1.991339890481e-01
33.490061 1.213779031801e-01
35.392994 3.913781184378e-01
32.293240 9.976369695616e-02
40.092320 1.089564469615e-01
34.925563 1.551360231593e-01
36.974170 4.141292161689e-01
41.612094 3.402853887970e-01
37.529435 8.069500780482e-02
38.455197 1.507922558237e-01
37.994095 9.898771405951e-02
38.229758 1.289219295811e-01
36.040918 2.221991587662e-01
34.367200 1.197329039403e-01
39.183716 3.894829710265e-01
37.415794 4.914509792079e-01
37.233627 1.125040666711e-01
39.295369 1.741216857140e-01
40.508451 4.438796804257e-01
34.531848 8.494026548026e-02
37.814180 1.428693869952e-01
42.217342 3.017864848491e-01
39.438141 3.176012088228e-01
40.103017 1.676604947511e-01
29.470946 1.278556816958e-01
38.861336 3.737179876799e-01
39.068575 2.371114776956e-01
40.883743 2.088311254977e-01
40.348705 7.549129555774e-01
39.857922 3.573865998077e-01
34.535767 1.677156280333e-01
35.973219 3.536169545120e-01
37.264608 1.115988170522e-01
32.084642 1.263557095814e-01
37.645044 1.638399313668e-01
31.636015 2.282246876702e-01
37.874879 4.457186300991e-01
40.156604 1.543789844917e-01
41.733332 3.666937244860e-01
34.034635 3.755111676863e-01
40.228083 2.678859171865e-01
32.517973 9.480115240285e-02
37.530646 9.545014138958e-02
39.927754 8.802981347770e-02
34.557448 1.302898552926e-01
34.931465 6.311964573475e-01
37.516662 1.057811277442e-01
34.359813 2.390134922101e-01
40.344443 2.592539107493e-01
38.335723 4.970862131308e-01
37.711386 1.899410622429e-01
37.107106 7.969802953182e-02
40.223344 7.753403412104e-02
34.184311 8.362282125327e-01
40.288672 5.360032715787e-01
39.811378 1.163890432733e-01
40.835141 1.594009799124e-01
30.423659 8.822171858298e-02
35.457507 1.700938031048e-01
39.033193 6.172552455848e-01
40.437048 4.458083406095e-01
41.099301 4.784749464179e-01
39.180789 2.412703839003e-01
38.014243 8.508920189479e-02
31.203466 9.588409228208e-02
38.057308 1.233124609375e-01
40.780807 1.275169741984e-01
32.016933 2.222868148059e-01
33.286478 7.480805470537e-02
39.530017 1.181358155949e-01
42.072616 4.116977607818e-01
42.822092 2.758437373870e-01
39.636446 2.725456712505e-01
39.067830 1.839159605226e-01
40.869753 2.051426987340e-01
40.727364 2.403221519613e-01
37.733563 1.751972997358e-01
39.709196 3.858057854335e-01
39.606113 4.693288623237e-01
37.100940 7.995370024060e-02
36.107253 8.862867607930e-02
41.782100 1.115227558294e+00
45.327699 1.324587464309e+00
39.342714 4.210408637208e-01
38.519211 2.215157759851e-01
41.322232 2.550967328951e-01
41.380963 1.321998219290e-01
33.431999 2.258571537940e-01
41.060286 4.820275277616e-01
37.620454 5.929035501627e-01
34.812720 1.053851774639e-01
35.461768 1.384248530032e-01
38.977880 1.585946933731e-01
42.065784 3.619806616005e-01
40.050654 2.060429599753e-01
38.132556 5.093406227661e-01
40.211853 6.000377399656e-01
39.638521 5.571561044794e-01
35.344167 2.113476471151e-01
36.160663 2.646909336292e-01
38.064579 9.627427063781e-01
37.156823 2.031345292866e-01
35.312028 9.385948686931e-02
37.767844 1.588064074833e-01
42.720268 2.927052174453e-01
34.670045 1.016280284915e-01
38.228063 2.812260074705e-01
40.632468 2.747969208157e-01
41.187243 2.237181606248e-01
43.153300 4.824657690957e-01
39.163782 4.621143674807e-01
39.730326 2.689460827610e-01
33.275197 1.163290975920e-01
40.031448 8.747994609359e-02
37.947416 1.100749285287e-01
38.946405 1.451565018547e-01
38.407425 4.260141778678e-01
38.496577 1.777552750107e-01
40.722607 2.394637823407e-01
34.698447 3.408367857409e-01
38.536326 3.014468537386e-01
39.771779 3.519825971395e-01
36.743190 1.589158926862e-01
29.008130 2.248322846942e-01


==> figs/20251122_174404/lambda_1p00em08/scatter_data_noise_1p0000em03.dat <==
# SNR(dB) Error
58.166166 1.577448308861e-01
57.112888 1.494483872170e-01
55.146342 2.199182996881e-01
59.688185 1.717424683243e-01
55.852710 2.258563357503e-01
59.916339 1.683245421262e-01
49.882948 7.663511398020e-02
54.083896 1.020527448686e-01
61.466638 4.778520853738e-01
56.035013 2.080334411191e-01
63.037541 2.616046790772e-01
56.276860 9.563463316575e-02
59.509280 6.459193853761e-02
58.809283 2.238992990373e-01
52.548210 2.261808730872e-01
58.165926 6.938248979950e-02
57.270374 7.691495820321e-02
57.100509 9.495002793918e-02
54.777219 1.365379346692e-01
58.448348 1.649838540972e-01
59.467410 8.241131903147e-01
59.429592 2.988561318993e-01
46.108672 5.895861945712e-02
57.224347 1.579752124632e-01
54.904889 1.954657834736e-01
51.870117 8.438227587388e-02
56.337301 9.076047305550e-02
57.493418 2.167322356701e-01
52.212802 1.274784795974e-01
58.727617 8.329591456009e-02
54.989777 1.910612474996e-01
58.235327 1.661472965468e-01
58.010123 3.147484920966e-01
57.993251 6.281109146673e-02
59.138987 2.766306093228e-01
54.729218 4.770174588908e-01
54.476306 9.445409776884e-02
60.461880 1.362497629267e-01
60.995344 2.219797899284e-01
51.537948 7.444483175854e-02
59.685305 1.808761650642e-01
58.816995 1.666164805102e-01
56.401676 2.485315672556e-01
57.918584 2.651026661395e-01
55.738775 1.107913819201e-01
60.544772 1.868377602688e-01
55.046667 8.397990200815e-02
46.348442 4.700160105186e-02
59.978114 1.472847857960e-01
59.481799 2.189028064263e-01
51.138649 7.226855692929e-02
57.327695 1.775940009969e-01
55.242811 1.567237219276e-01
58.047745 2.500142660014e-01
59.437571 4.133307789503e-01
55.905980 7.361920432141e-02
56.673539 2.113605058530e-01
52.379324 1.751219618947e-01
49.262278 5.627150600678e-02
53.118729 1.107547241482e-01
56.593327 2.102025379865e-01
51.696088 6.662759440233e-02
54.745725 9.110179437678e-02
59.922690 1.310948786493e-01
59.144495 4.962059660653e-01
59.212568 2.173907196508e-01
58.381390 1.625546772450e-01
61.899037 2.823064749040e-01
58.665120 1.166119463450e-01
60.965267 2.675428267089e-01
58.362565 1.686480718746e-01
53.953158 5.724683993275e-02
59.529090 1.083030000081e-01
52.451907 4.616123896506e-01
53.136159 8.201333088826e-02
52.639074 8.195288517750e-02
55.063942 1.794298135363e-01
60.292673 2.834034746234e-01
60.220277 2.438519081101e-01
53.257843 9.392367281529e-02
55.912394 1.091916201485e-01
58.485315 2.801026252993e-01
52.896117 4.489175838847e-02
55.822320 1.603168293429e-01
57.997491 1.542498152019e-01
51.616183 3.368337169268e-01
54.515033 8.149490928313e-02
57.122960 9.781849454370e-02
50.400295 4.251735479103e-02
59.421929 3.691425340159e-01
51.910157 4.198051253772e-02
63.014648 2.614263810134e-01
58.956193 2.166963852454e-01
52.631926 7.707634689933e-02
59.203783 8.438800220071e-02
55.927527 3.189449265441e-01
56.388579 1.123314417469e-01
59.123944 1.036595305336e-01
55.860680 1.183212266339e-01
52.397103 1.752763813926e-01
62.791256 2.005439820224e-01
59.393269 6.733115975529e-02
59.449824 1.764210976090e-01
57.178664 1.622442852402e-01
51.940213 5.040233314752e-02
57.807643 1.208602568678e-01
55.875365 1.431560577444e-01
53.765420 1.621449528040e-01
56.214122 1.734696069971e-01
58.908530 4.147529644622e-01
62.815810 4.153783795730e-01
61.540554 1.751328563352e-01
57.480302 9.708303703891e-02
61.877542 2.217849060200e-01
57.419737 1.979429346887e-01
50.095696 3.524859115008e-02
53.142630 8.189559704097e-02
51.787447 2.058413670712e-01
58.563739 1.113856950470e-01
52.849401 6.652958045452e-02
57.871911 5.723028752093e-02
51.415983 3.821656722817e-01
56.442352 8.527690590556e-01
50.810660 4.970851359703e-02
59.047387 2.855923002088e-01
61.403207 2.178607334508e-01
47.392430 1.095398069310e-01
53.488468 5.805131913345e-02
55.391362 2.545838415023e-01
52.289445 7.519063393610e-02
60.090648 7.781624924052e-02
54.925832 1.394808916227e-01
56.972681 1.715111563646e-01
61.610519 2.974307227216e-01
57.528095 7.439200761059e-02
58.454856 1.454471200550e-01
57.994004 7.026180136066e-02
58.228343 1.073612626218e-01
56.038210 1.594610147822e-01
54.364035 7.263122447055e-02
59.182409 2.670160165433e-01
57.413277 3.147789305311e-01
57.234003 1.409835606840e-01
59.294600 2.007113723462e-01
60.508566 3.197156974217e-01
54.530548 5.439646639299e-02
57.814273 9.351076199591e-02
62.217187 2.208181787763e-01
59.436089 1.476380350168e-01
60.103306 1.143313679735e-01
49.463661 5.707273051398e-02
58.862677 2.541294922710e-01
59.069635 2.695363065723e-01
60.883951 2.373719665567e-01
60.347758 3.441984219875e-01
59.858202 3.259643176050e-01
54.530556 1.030625154901e-01
55.971789 1.440101862197e-01
57.263296 1.322502617739e-01
52.082776 1.335388919648e-01
57.643885 1.671865990969e-01
51.631520 5.059876323132e-02
57.873038 1.218651735169e-01
60.157418 1.696230636580e-01
61.733817 3.558401685498e-01
54.032137 3.625259846220e-01
60.226683 2.278934145839e-01
52.512940 8.479442162797e-02
57.529900 7.775712831137e-02
59.927953 1.685036757219e-01
54.558643 1.672835017279e-01
54.932068 5.012242025212e-01
57.516240 1.140604840393e-01
54.359864 2.569534476246e-01
60.344882 2.239154542121e-01
58.335606 4.420442572393e-01
57.709382 1.457102066685e-01
57.107217 1.173843146358e-01
60.223225 9.062604566698e-02
54.181591 1.049822089817e-01
60.288205 4.642151673549e-01
59.811588 1.043037622734e-01
60.836301 1.549960092617e-01
50.425157 1.186593567388e-01
55.455351 8.163103194974e-02
59.032768 3.645612918038e-01
60.437348 4.108630137594e-01
61.098673 4.095449877823e-01
59.179397 2.668152570065e-01
58.014563 8.010469635048e-02
51.200553 8.630291149447e-02
58.056960 1.001900603170e-01
60.781221 1.617899966281e-01
52.015928 1.706735870712e-01
53.284606 8.748968641459e-02
59.530212 9.168441162876e-02
62.071651 2.538360883041e-01
62.822832 2.970124435441e-01
59.635644 1.196496577239e-01
59.069644 1.524097970656e-01
60.869157 2.107736515763e-01
60.727708 1.427553631895e-01
57.734665 2.198795958529e-01
59.708110 3.600183416819e-01
59.605585 2.938863211380e-01
57.097063 8.324126780822e-02
56.105711 1.060265806279e-01
61.781717 2.571689881233e-01
65.327714 6.987245166788e-01
59.342702 1.366980611356e-01
58.519663 1.863643711230e-01
61.322305 2.371666292512e-01
61.380642 1.249497631216e-01
53.431204 2.086981805885e-01
61.059775 2.893264632459e-01
57.621380 3.375837219190e-01
54.811190 6.622511407005e-02
55.459219 1.396104848999e-01
58.977590 1.632450380432e-01
62.065898 2.347173488738e-01
60.049988 2.227415797837e-01
58.131812 3.964113178981e-01
60.210127 3.894795259918e-01
59.638219 2.548786851595e-01
55.344637 1.476579101639e-01
56.160065 2.345338188281e-01
58.065007 5.177168711759e-01
57.154253 1.459059421324e-01
55.311420 9.759829420497e-02
57.767391 9.639642417976e-02
62.719586 2.297191039523e-01
54.668258 8.894308276006e-02
58.227188 2.873060215765e-01
60.633122 2.524615549338e-01
61.187298 1.315518904017e-01
63.153060 2.667267578250e-01
59.163740 4.055396819497e-01
59.730353 1.978547200116e-01
53.274207 8.724041415073e-02
60.031542 9.273157711113e-02
57.946592 8.055979220936e-02
58.946402 2.020270415479e-01
58.407823 1.263572151478e-01
58.497133 2.477344902876e-01
60.721892 1.496678651916e-01
54.695798 2.828182202918e-01
58.535746 1.890371033334e-01
59.771576 2.440454277077e-01
56.743197 1.205924994734e-01
49.003183 4.882800158347e-02


==> figs/20251122_174404/lambda_1p00em08/scatter_data_noise_1p0000em04.dat <==
# SNR(dB) Error
78.166110 1.514764066330e-01
77.112918 1.468225392203e-01
75.146354 2.132304642546e-01
79.688329 1.654843326815e-01
75.852642 2.231937873466e-01
79.916417 1.675890331460e-01
69.882431 6.868315891147e-02
74.083915 1.040992968299e-01
81.466626 5.660858537854e-01
76.035006 2.082511488095e-01
83.037532 2.591788610714e-01
76.276904 9.142901873315e-02
79.509287 6.964668547578e-02
78.809165 1.392870292354e-01
72.548220 2.263380563231e-01
78.166001 7.180029298033e-02
77.270250 7.633592985759e-02
77.100446 9.573382409088e-02
74.776964 1.364261108664e-01
78.448249 1.663578522941e-01
79.467460 6.424182718153e-01
79.429518 2.981745696676e-01
66.107997 6.168107266591e-02
77.224452 1.529738871053e-01
74.904758 1.904609260003e-01
71.870015 7.748365506359e-02
76.337159 9.437483706337e-02
77.493385 2.218027270694e-01
72.212815 1.384986144421e-01
78.727664 8.047646542176e-02
74.989608 1.942673216023e-01
78.235215 1.668708045815e-01
78.010155 3.111154770281e-01
77.993074 6.249385056902e-02
79.138887 3.234420784734e-01
74.729186 4.366474174940e-01
74.476450 9.442977393279e-02
80.461975 1.360893284969e-01
80.995503 2.193565442222e-01
71.538082 7.429868481277e-02
79.685307 1.786107459007e-01
78.817203 1.620552282166e-01
76.401508 2.592652890585e-01
77.918664 2.634630767174e-01
75.738448 1.103591873822e-01
80.544785 2.135045740015e-01
75.046531 9.194478046110e-02
66.348108 4.769050089840e-02
79.978141 1.528105147932e-01
79.481833 2.246529849374e-01
71.138214 7.240424821511e-02
77.327703 1.759649714335e-01
75.242923 1.585553704360e-01
78.047696 2.414793735502e-01
79.437571 3.945125760728e-01
75.906007 8.654365553035e-02
76.673718 2.167154711901e-01
72.379417 1.502306355958e-01
69.262347 5.531637253545e-02
73.118617 1.093727220051e-01
76.593278 2.016264633196e-01
71.696099 6.571409667401e-02
74.745596 8.694048448118e-02
79.922856 1.272492007917e-01
79.144493 5.092253444994e-01
79.212502 2.074931286293e-01
78.381420 1.648089846334e-01
81.899082 2.827382843071e-01
78.665148 1.174897966633e-01
80.965287 3.243244824131e-01
78.362621 1.573081851963e-01
73.953339 5.714839788617e-02
79.528930 1.130445983573e-01
72.452071 4.540499188848e-01
73.136265 8.274625104273e-02
72.639050 8.008224180545e-02
75.063739 1.799036925476e-01
80.292630 2.959694122998e-01
80.220429 2.388075288141e-01
73.258032 9.926911350974e-02
75.912359 1.100822783142e-01
78.485245 2.795548580596e-01
72.895833 4.524281458143e-02
75.822443 1.563236584661e-01
77.997405 1.585684698117e-01
71.616065 3.819104219743e-01
74.514978 8.224850373055e-02
77.122809 9.503417087819e-02
70.400167 4.484596106271e-02
79.422015 3.741473814237e-01
71.910277 4.564969044845e-02
83.014551 2.628281746041e-01
78.956215 2.190698497809e-01
72.631895 7.525966474352e-02
79.203659 8.095931795040e-02
75.927483 3.225003240727e-01
76.388573 1.128574131270e-01
79.123809 1.043683287055e-01
75.860627 1.203419600687e-01
72.397009 1.718505988747e-01
82.791239 2.127860704847e-01
79.393280 6.388072222250e-02
79.449826 1.759321880377e-01
77.178760 1.611448009161e-01
71.940325 5.027323283609e-02
77.807514 1.223074370228e-01
75.875367 1.379248496132e-01
73.765355 1.603171663125e-01
76.214060 1.716833329991e-01
78.908640 4.129175102898e-01
82.815842 3.957583513074e-01
81.540627 1.795170818236e-01
77.480288 1.019011533660e-01
81.877646 2.275203616768e-01
77.419881 2.062161779566e-01
70.095645 3.966241013030e-02
73.142569 7.999307234473e-02
71.787187 2.093151299502e-01
78.563814 1.112853990869e-01
72.849879 6.470916819251e-02
77.871904 5.886624906970e-02
71.415879 4.000957716272e-01
76.442486 8.168114137924e-01
70.810784 4.890317846200e-02
79.047398 2.948089543391e-01
81.403153 2.170659614178e-01
67.393061 1.035651041154e-01
73.488458 6.130902780683e-02
75.391296 2.403862584708e-01
72.289264 7.436949334186e-02
80.090513 7.527270648722e-02
74.925967 1.383823682610e-01
76.972599 1.588845130256e-01
81.610384 2.968241670936e-01
77.528021 7.416994026262e-02
78.454870 1.456883882965e-01
77.994047 7.134312681848e-02
78.228252 1.061047404150e-01
76.038023 1.551218747999e-01
74.363840 6.937218099681e-02
79.182318 2.622889789124e-01
77.413087 3.004539445346e-01
77.234104 1.454797231648e-01
79.294562 2.045778559899e-01
80.508608 3.168183580362e-01
74.530536 5.420607440712e-02
77.814337 8.989155555200e-02
82.217191 2.134148660741e-01
79.435922 1.443696657670e-01
80.103367 1.105728621640e-01
69.463313 5.725893731368e-02
78.862854 2.490899519992e-01
79.069783 2.740274255101e-01
80.883999 2.468393993544e-01
80.347695 4.207381138112e-01
79.858265 3.263007757507e-01
74.530153 9.866859703847e-02
75.971731 1.657854199982e-01
77.263227 1.351847000414e-01
72.082797 1.339103568625e-01
77.643827 1.691049211883e-01
71.631300 4.561699187733e-02
77.872908 1.580236267904e-01
80.157532 1.777056443181e-01
81.733888 3.540294316871e-01
74.032020 3.627113608989e-01
80.226575 2.313393307955e-01
72.512623 8.328890721233e-02
77.529885 7.704151815964e-02
79.928007 1.785323487023e-01
74.558880 1.700811850595e-01
74.932236 4.948091867757e-01
77.516257 1.187218523714e-01
74.359993 2.536168680939e-01
80.344956 2.203009482721e-01
78.335642 4.499341231875e-01
77.709239 1.412520276178e-01
77.107294 1.269508841311e-01
80.223244 9.240502660203e-02
74.181447 1.014615040862e-01
80.288190 4.578430370460e-01
79.811644 1.036374390164e-01
80.836444 1.547431490896e-01
70.425610 1.218004942095e-01
75.455231 7.531948763246e-02
79.032767 3.432064142368e-01
80.437408 4.104021649302e-01
81.098636 4.040953715597e-01
79.179298 2.836309768074e-01
78.014647 8.634284997596e-02
71.200516 8.589749797652e-02
78.056978 9.846266850607e-02
80.781290 1.661446544421e-01
72.016037 1.652250021308e-01
73.284575 9.054718902071e-02
79.530269 9.051374837517e-02
82.071575 2.407383741315e-01
82.822923 2.999251972309e-01
79.635600 1.166698122965e-01
79.069867 1.516472393332e-01
80.869124 2.132621576536e-01
80.727771 1.375774392914e-01
77.734832 2.191557735011e-01
79.708037 3.588245375338e-01
79.605569 2.765785660644e-01
77.096741 8.383407843389e-02
76.105640 1.074643788390e-01
81.781701 2.072652431356e-01
85.327725 6.402282562556e-01
79.342740 1.597320209287e-01
78.519755 1.846957350655e-01
81.322337 2.341505178588e-01
81.380634 1.248230823508e-01
73.431276 2.054607566271e-01
81.059750 2.728381859285e-01
77.621531 3.210793983174e-01
74.811149 6.356786073340e-02
75.459059 1.426092470959e-01
78.977603 1.651851098452e-01
82.065930 2.235165559669e-01
80.049955 2.257917636396e-01
78.131789 3.954336551720e-01
80.209987 3.933313309230e-01
79.638225 2.279228558223e-01
75.344781 1.327922427206e-01
76.160086 2.358713973710e-01
78.065102 4.765385451010e-01
77.154060 1.469003790828e-01
75.311457 9.822669904629e-02
77.767401 9.572827682986e-02
82.719535 2.257101109441e-01
74.668195 9.062619817066e-02
78.227151 2.875732348187e-01
80.633217 2.480802447552e-01
81.187329 1.243423666337e-01
83.153052 2.605712119798e-01
79.163776 3.999508477676e-01
79.730391 1.927327058211e-01
73.274266 8.732561996671e-02
80.031584 9.334682042000e-02
77.946563 7.962292528217e-02
78.946444 2.103813175932e-01
78.407911 1.442252018957e-01
78.497236 2.576870444346e-01
80.721849 1.450283354718e-01
74.695646 2.777198557227e-01
78.535735 1.829583951811e-01
79.771591 2.673478956455e-01
76.743268 1.183937286088e-01
69.003106 5.384145150170e-02


==> figs/20251122_174404/lambda_1p00em08/scatter_data_noise_2p0000em02.dat <==
# SNR(dB) Error
32.148903 6.872707090528e-01
31.094438 4.864648019286e-01
29.129839 5.073236256156e-01
33.666044 3.269982876546e-01
29.837198 1.869363357908e-01
33.895552 2.286392072120e-01
23.887908 8.328123231921e-01
28.068416 6.290902193448e-01
35.447303 3.173051491830e+00
30.018072 2.951543306564e-01
37.017842 3.970616227029e-01
30.258690 1.900331021459e-01
33.490107 3.065999725548e-01
32.793034 2.659345489602e+00
26.535272 3.103812102975e-01
32.145888 2.307121439378e-01
31.255039 2.835210045353e-01
31.084023 2.410503525872e-01
28.766765 2.800368410213e-01
32.431883 4.733611689511e-01
33.447339 7.073241875994e+00
33.412177 4.283301443787e-01
20.136852 2.856339622253e-01
31.204254 4.100620128367e-01
28.891659 3.474494081842e-01
25.860918 1.713123980838e+00
30.322986 2.111710688586e-01
31.476032 3.124056514214e-01
26.200431 1.107178529477e+00
32.707938 3.688241792368e-01
28.977249 1.363077098949e-01
32.219200 2.704580618115e-01
31.991084 6.221027125932e-01
31.978631 1.303560276564e-01
33.122225 1.598162029863e+00
28.714047 2.843159024730e+00
28.457753 2.350957012785e-01
34.440541 1.697194968426e-01
34.972520 3.111603349224e-01
25.524445 1.659655042459e-01
33.666157 3.791967388762e-01
32.793896 3.296180508027e-01
30.387888 4.228562423782e-01
31.898596 5.267283373068e-01
29.728840 2.156771815025e-01
34.525165 7.729154324536e-01
29.033327 3.162276841121e-01
20.367345 2.635502943644e-01
33.958382 7.884659914437e-01
33.462065 2.239005979827e-01
25.138197 4.681825793771e-01
31.309556 3.637736388960e-01
29.224094 2.451184611863e-01
32.030404 6.115850464614e-01
33.418585 8.533865510553e-01
29.888452 4.167288195468e-01
30.652231 2.813005665073e-01
26.365058 9.640228574011e-01
23.257105 2.358302684057e-01
27.107429 1.717759459062e-01
30.576858 2.392140354326e-01
25.684836 3.404504197883e-01
28.732595 2.334451804065e-01
33.900031 3.469704049714e-01
33.125678 1.047834036453e+00
33.195053 4.826587501820e-01
32.362219 1.931940394656e-01
35.878419 3.572104206790e-01
32.645856 5.588539064411e-01
34.945406 1.391321073284e+00
32.342856 6.866853052368e-01
27.934421 1.556586661543e-01
33.513455 3.080898480249e-01
26.435962 8.033358011840e-01
27.120180 2.198374828306e-01
26.626754 2.492230734440e-01
29.052036 2.420925690569e-01
34.274293 2.868805330436e-01
34.197828 3.585136953012e-01
27.239982 2.453324116603e-01
29.896205 1.613735254458e-01
32.468181 3.675272413379e-01
26.888754 1.641990722328e-01
29.802869 6.813953192310e-01
31.980971 2.529128943596e-01
25.607821 9.022420883333e-01
28.500599 1.181150875769e-01
31.108332 1.948447276194e-01
24.395398 1.322284431931e-01
33.401138 4.937396281290e-01
25.896221 3.520321614920e-01
36.996797 3.402087173166e-01
32.936938 1.737495017460e-01
26.619708 1.859045855364e-01
33.187505 2.164174957803e-01
29.911474 2.787664387353e-01
30.371349 1.649497672199e-01
33.107905 1.001058259252e-01
29.844886 1.584718289581e-01
26.386647 5.334197067898e-01
36.771753 2.692642196201e-01
33.374080 1.833509339836e-01
33.430792 3.141226034596e-01
31.158767 2.740017583653e-01
25.926231 1.260330619347e-01
31.792073 1.267576550847e-01
29.858406 3.318644245344e-01
27.752204 2.097840135977e-01
30.198229 3.870344176887e-01
32.887452 5.637676052914e-01
36.795277 6.828088685359e-01
35.519430 2.307255855607e-01
31.462547 3.643099658929e-01
35.855675 5.574918904735e-01
31.398690 1.452511794410e-01
24.090079 4.306701719805e-01
27.130156 2.770190761204e-01
25.781781 6.173422646090e-01
32.543528 1.245335809163e-01
26.826097 2.751271706261e-01
31.853797 2.772880693930e-01
25.407766 8.392798950491e-01
30.422174 1.798127611068e+00
24.799253 1.293313140465e-01
33.028318 3.527464126640e-01
35.384776 2.597910867519e-01
21.384299 4.202640192045e-01
27.474410 2.967574532088e-01
29.376278 7.580329244890e-01
26.281073 2.158801256011e-01
34.074277 1.600427819956e-01
28.906983 2.106732466919e-01
30.956669 9.317699077329e-01
35.593729 6.388045028215e-01
31.511588 1.058728033896e-01
32.436005 1.749437221497e-01
31.974718 2.554602001248e-01
32.211796 1.510708023282e-01
30.025097 3.770056102945e-01
28.352700 2.164051501694e-01
33.165421 7.613778946122e-01
31.399287 7.572658433255e-01
31.213962 2.321388922293e-01
33.276456 2.156172718500e-01
34.488354 6.708596692230e-01
28.515210 3.331586883630e-01
31.794646 2.327949934658e-01
36.197344 4.097569671174e-01
33.420633 6.688180257685e-01
34.082795 2.497909938468e-01
23.466527 4.099086905198e-01
32.840173 6.876633079605e-01
33.047685 3.051231015461e-01
34.863496 3.556390812389e-01
34.329816 1.726010639102e+00
33.837744 5.176014276084e-01
28.523473 2.900313603405e-01
29.956019 8.800019821823e-01
31.246792 1.319288350957e-01
26.070536 1.720689257931e-01
31.626962 2.235177533909e-01
25.625297 6.302211126276e-01
31.857485 1.062288728529e+00
34.135783 2.628900217538e-01
35.712671 4.050129770534e-01
28.019630 4.478142772967e-01
34.209717 4.613177588686e-01
26.506943 1.168914881486e-01
31.512147 1.516227866781e-01
33.907660 1.664778652943e-01
28.538043 1.560347368273e-01
28.912494 9.986334705581e-01
31.497797 2.066689505752e-01
28.341784 2.173534439955e-01
34.324018 3.006045454736e-01
32.316282 9.301816430972e-01
31.694228 2.520665220864e-01
31.087788 2.252554845362e-01
34.203554 8.470275710805e-02
28.169439 2.170531418948e+00
34.269265 6.486592672422e-01
33.791287 1.491078655660e-01
34.813837 1.734787215802e-01
24.407863 1.288627081394e-01
29.441335 3.012731685200e-01
33.013954 9.804223734370e-01
34.416762 5.331098175672e-01
35.079948 5.862492980892e-01
33.162600 8.402682895910e-01
31.994407 1.947165586945e-01
25.191502 8.361095731404e-02
32.038204 1.754999923787e-01
34.760340 1.472058661057e-01
26.001912 3.203500548221e-01
27.271278 1.768184630972e-01
33.509997 1.500436956685e-01
36.053534 5.713696279385e-01
36.801036 2.748307525020e-01
33.617514 5.369521075967e-01
33.046092 3.270628970186e-01
34.850397 2.515120996536e-01
34.706987 4.009987692242e-01
31.712954 1.650266747780e-01
33.690564 4.555100817707e-01
33.586885 6.756919889134e-01
31.086045 1.207893154276e-01
30.090121 1.092197832689e-01
35.762402 2.303426095142e+00
39.307294 2.090214936485e+00
33.322958 8.173643782769e-01
32.499110 3.102543326900e-01
35.302080 2.619035459133e-01
35.361241 1.448434625908e-01
27.415501 2.962613520908e-01
35.040812 7.461457916999e-01
31.600061 9.975320291366e-01
28.796188 1.690810663411e-01
29.446030 4.086513055298e-01
32.958501 2.269309087867e-01
36.045507 5.710380692965e-01
34.031507 2.295266365204e-01
32.113889 9.525769515504e-01
34.193851 1.498665214014e+00
33.619032 9.531762491812e-01
29.325125 1.645460384387e-01
30.142446 5.335409600475e-01
32.044613 1.580499846186e+00
31.140449 6.000976477389e-01
29.294194 1.639844816511e-01
31.748942 3.350053940490e-01
36.700806 4.279783738897e-01
28.653897 2.370588275963e-01
32.209515 2.286563879551e-01
34.611767 2.519911773874e-01
35.167125 3.749346469777e-01
37.133311 8.429274284566e-01
33.144092 5.232098318050e-01
33.710464 3.818282537548e-01
27.259071 2.841683860474e-01
34.011450 1.173275240855e-01
31.928870 2.075830278120e-01
32.926708 1.979984925626e-01
32.387415 9.454019130945e-01
32.476360 3.360306199334e-01
34.703401 4.253934018837e-01
28.683202 4.668107510606e-01
32.517367 6.110398281364e-01
33.752166 6.466683438380e-01
30.724086 2.557313891688e-01
23.001905 8.218475863048e-01


==> figs/20251122_174404/lambda_1p00em08/scatter_data_noise_5p0000em03.dat <==
# SNR(dB) Error
44.187127 2.242869876119e-01
43.133501 1.721480610815e-01
41.167117 2.511290465347e-01
45.708219 2.007042677602e-01
41.873803 2.337893309653e-01
45.936668 1.653092393280e-01
35.906609 1.687664601887e-01
40.104697 7.536137968945e-02
47.487343 5.234414344406e-01
42.055825 2.129890283540e-01
49.058218 2.758563525839e-01
42.297439 1.134216211582e-01
45.529928 7.243822230155e-02
44.830504 6.763881442599e-01
38.569171 2.235544971242e-01
44.186302 6.750934981487e-02
43.291659 8.788600461722e-02
43.121534 9.428085788962e-02
40.799200 1.302720465189e-01
44.469495 1.815001555003e-01
45.487869 1.746583535252e+00
45.450605 3.106995307943e-01
32.134070 6.991911633879e-02
43.244625 1.809851221568e-01
40.926311 2.178539573178e-01
37.891652 1.323970731795e-01
42.358702 7.533906671233e-02
43.514292 1.985095604570e-01
38.233785 1.311735201251e-01
44.748108 1.072297293968e-01
41.011362 1.735460584535e-01
44.256532 1.670587400589e-01
44.030694 3.374154038009e-01
44.014753 6.761204707657e-02
45.160121 1.189488277845e-01
40.750206 7.227309793712e-01
40.496533 9.854347695654e-02
46.482120 1.383253617004e-01
47.015296 2.330851772684e-01
37.558468 7.751706227579e-02
45.705972 1.935054231032e-01
44.836770 1.900477703615e-01
42.423189 2.019396429444e-01
43.938948 2.783375035169e-01
41.761024 1.115517964517e-01
46.565382 1.398602986872e-01
41.068099 6.478926065336e-02
32.372216 6.239713555483e-02
45.998667 2.103443236711e-01
45.502329 1.902321022812e-01
37.161754 1.008883674648e-01
43.348395 1.903575235681e-01
41.263131 1.514735115963e-01
44.068676 3.067449499329e-01
45.458255 4.959826298332e-01
41.926649 6.160972931908e-02
42.693503 1.838231819881e-01
38.399943 2.851559843442e-01
35.283449 6.323743240003e-02
39.140188 1.179087110934e-01
42.614303 2.375239884366e-01
37.717135 8.036167514113e-02
40.767144 1.095513680276e-01
45.942627 1.569467511480e-01
45.165195 4.300912114199e-01
45.233547 2.618584607295e-01
44.401966 1.490470216407e-01
47.919488 2.829885427360e-01
44.685695 1.595559265292e-01
46.985841 2.209252825910e-01
44.383024 2.354238083009e-01
39.973246 6.281100592574e-02
45.550483 1.058157562523e-01
38.472201 4.915183878908e-01
39.156646 8.156092229409e-02
38.660183 9.371255574214e-02
41.085675 1.773383225806e-01
46.313530 2.345818540363e-01
46.240272 2.661149153061e-01
39.277949 9.281498717848e-02
41.933340 1.084326224276e-01
44.506328 2.960222523894e-01
38.918357 5.226557091976e-02
41.842567 1.978818073690e-01
44.018593 1.427403829871e-01
37.637813 1.640066814012e-01
40.536137 7.619790155838e-02
43.144374 1.130310017083e-01
36.422140 3.505847933229e-02
45.442229 3.562713461975e-01
37.930703 4.867260491178e-02
49.035714 2.564026135955e-01
44.976790 2.054537476350e-01
38.653062 8.480476067918e-02
45.225021 1.041097245123e-01
41.948510 3.050803199030e-01
42.409373 1.113930964783e-01
45.145230 1.009812321767e-01
41.881707 1.108784090166e-01
38.418545 1.848873256147e-01
48.811969 1.575588447567e-01
45.413907 8.724817954691e-02
45.470497 1.823052249486e-01
43.198980 1.686823667565e-01
37.960782 5.154026277255e-02
43.828933 1.148715289409e-01
41.896146 1.704160052806e-01
39.786620 1.691945041838e-01
42.235176 1.843229667953e-01
44.928738 4.131278273016e-01
48.836306 4.944347548015e-01
47.560886 1.594342577856e-01
43.501098 9.789937984156e-02
47.897731 2.209374291375e-01
43.439832 1.627960374150e-01
36.117248 7.312675072291e-02
39.163855 9.369432779531e-02
37.809696 2.261175371008e-01
44.584107 1.117892292360e-01
38.868257 8.181311939592e-02
43.892663 6.516109659393e-02
37.437574 2.809205086966e-01
42.462528 1.015731387594e+00
36.831323 5.345554624712e-02
45.068029 2.469495079779e-01
47.424099 2.225139414817e-01
33.411563 1.408755128832e-01
39.509441 6.644524899233e-02
41.412469 3.105727186064e-01
38.311287 8.073680481625e-02
46.111917 9.032958966087e-02
40.946068 1.449120363994e-01
42.993791 2.524174135131e-01
47.631768 3.054306208938e-01
43.549158 7.608438247215e-02
44.475499 1.460700294053e-01
44.014526 7.090835028628e-02
44.249459 1.158179150405e-01
42.059827 1.817869709195e-01
40.385769 9.071635220190e-02
45.203500 3.006975618739e-01
43.434859 3.869719019377e-01
43.254293 1.214309498248e-01
45.315454 1.852703563865e-01
46.529049 3.583502150958e-01
40.551461 5.252800078062e-02
43.834708 1.123705292741e-01
48.237811 2.551872823001e-01
45.457515 1.976289869268e-01
46.123704 1.355723424440e-01
35.486644 6.774337507514e-02
44.882583 2.899041950674e-01
45.089670 2.507393132656e-01
46.904397 2.101021988090e-01
46.368709 3.168857999615e-01
45.878601 3.355316523741e-01
40.553206 1.278376686342e-01
41.992833 1.721435219521e-01
43.284339 1.207994657065e-01
38.103739 1.301064747806e-01
43.664871 1.613313535479e-01
37.653602 1.046775268817e-01
43.894334 1.808148073729e-01
46.177584 1.473497777489e-01
47.754151 3.617724077062e-01
40.053550 3.647986212928e-01
46.247834 2.277567415752e-01
38.535357 9.010147633669e-02
43.550698 8.296200464031e-02
45.948388 1.255861313515e-01
40.578446 1.519417659229e-01
40.952158 5.417772080994e-01
43.536895 9.969868917065e-02
40.380165 2.596820002055e-01
46.365217 2.402174378676e-01
44.356149 4.302368786203e-01
43.730744 1.652391048247e-01
43.127620 8.715349847977e-02
46.243806 8.357435035386e-02
40.203115 3.563014669689e-01
46.308942 4.940397368724e-01
45.832016 1.083308607875e-01
46.856324 1.564377948862e-01
36.444410 1.047949646423e-01
41.476695 1.165942181805e-01
45.053463 4.685374596369e-01
46.457746 4.210533074790e-01
47.119494 4.371585210795e-01
45.200525 2.068580607351e-01
44.034903 6.517206374504e-02
37.221878 9.247950007551e-02
44.077598 1.087651438701e-01
46.801575 1.445784443303e-01
38.036505 1.940517472315e-01
39.305688 7.648714808128e-02
45.550642 1.015041224400e-01
48.092633 3.225404263017e-01
48.843064 2.857174098223e-01
45.656518 1.697545879195e-01
45.089345 1.594572505649e-01
46.889960 2.034870303044e-01
46.748092 1.777439778426e-01
43.754647 2.112131287739e-01
45.729112 3.681261927953e-01
45.626337 3.712210289809e-01
43.119239 8.060579811893e-02
42.126812 9.836971700133e-02
47.802437 6.004994374115e-01
51.348285 9.688440585703e-01
45.363220 2.091772080283e-01
44.539957 1.977793951525e-01
47.342817 2.480244253698e-01
47.401330 1.272343484333e-01
39.451818 2.184158444933e-01
47.080543 3.698636082592e-01
43.641438 4.359155002829e-01
40.832221 8.199134162964e-02
41.480738 1.263898921981e-01
44.998224 1.569910675457e-01
48.086400 2.870068224160e-01
46.070809 2.118904670620e-01
44.152626 4.187739109528e-01
46.231423 4.146292167616e-01
45.658872 3.833772293159e-01
41.364809 1.951039680317e-01
42.180749 2.326917691415e-01
44.085300 7.071813526818e-01
43.175851 1.488928797366e-01
41.332070 9.384157649026e-02
43.788066 1.149655495892e-01
48.740449 2.521588512566e-01
40.689392 8.613782138660e-02
44.248063 2.877652967983e-01
46.653366 2.675221937548e-01
47.207816 1.678970674900e-01
49.173730 3.374585219028e-01
45.184268 4.311734574510e-01
45.750860 2.254018059577e-01
39.294891 9.054425750729e-02
46.052025 8.962518056418e-02
43.967438 8.812591320834e-02
44.966908 1.693387115182e-01
44.428137 2.044286860835e-01
44.517380 2.057150401188e-01
46.742746 1.801823129932e-01
40.717321 3.060388340507e-01
44.556499 2.249119881069e-01
45.792185 2.284936510033e-01
42.763635 1.332564282006e-01
35.025044 7.790883203641e-02


==> figs/20251122_174404/lambda_1p00em08/scatter_data_noise_5p0000em04.dat <==
# SNR(dB) Error
64.186734 1.536721160327e-01
63.133503 1.479000108214e-01
61.166946 2.162012142640e-01
65.708864 1.682532878392e-01
61.873270 2.243945242326e-01
65.936982 1.679824221180e-01
55.903253 7.134069941475e-02
60.104504 1.034365985808e-01
67.487230 5.245666633904e-01
62.055607 2.080765408558e-01
69.058135 2.602238666019e-01
62.297483 9.330481460060e-02
65.529883 6.713101368123e-02
64.829817 1.743408225487e-01
58.568811 2.262914865877e-01
64.186567 7.066083296656e-02
63.290904 7.652005278602e-02
63.121072 9.537208783737e-02
60.797674 1.365560333233e-01
64.468892 1.655066470237e-01
65.488037 7.220160888797e-01
65.450150 2.983657941970e-01
52.128879 6.026367334204e-02
63.245004 1.551997066655e-01
60.925414 1.926886843754e-01
57.890656 8.071216150688e-02
62.357820 9.278657256622e-02
63.513998 2.195133855789e-01
58.233404 1.331733089071e-01
64.748242 8.162917314250e-02
61.010280 1.928762675448e-01
64.255864 1.665116116110e-01
64.030739 3.126748003886e-01
64.013752 6.260065458721e-02
65.159530 3.028369233620e-01
60.749798 4.540151768316e-01
60.496983 9.439830286923e-02
66.482532 1.361470348703e-01
67.016032 2.205268534429e-01
57.558617 7.434345688472e-02
65.705905 1.796056769806e-01
64.837710 1.640505955456e-01
62.422181 2.545105357706e-01
63.939228 2.641443301800e-01
61.759191 1.105703595110e-01
66.565379 2.013040117430e-01
61.067189 8.833403434746e-02
52.368839 4.720470082344e-02
65.998728 1.493569366141e-01
65.502417 2.221363338648e-01
57.159001 7.206135713198e-02
63.348298 1.766416324283e-01
61.263471 1.577031486829e-01
64.068316 2.450203456781e-01
65.458170 4.028825923664e-01
61.926593 8.062970186226e-02
62.694237 2.143900292056e-01
58.399971 1.611637003082e-01
55.282907 5.573425214572e-02
59.139263 1.099783624403e-01
62.613898 2.055399063522e-01
57.716689 6.605828805337e-02
60.766251 8.875905340758e-02
65.943381 1.288530327938e-01
65.165093 5.036042362655e-01
65.233130 2.118849035787e-01
64.402006 1.638306012379e-01
67.919661 2.825247801992e-01
64.685734 1.165516749454e-01
66.985877 2.981840845107e-01
64.383195 1.621715033431e-01
59.973856 5.714182913317e-02
65.549600 1.107813933345e-01
58.472594 4.574299760172e-01
59.156814 8.239761963307e-02
58.659656 8.089003485870e-02
61.084427 1.796971949385e-01
66.313248 2.903289197377e-01
66.240961 2.410488756382e-01
59.278544 9.659504867310e-02
61.932973 1.096496693497e-01
64.505875 2.796117942117e-01
58.916555 4.494404234789e-02
61.842987 1.579178004799e-01
64.018042 1.565792855935e-01
57.636712 3.617797433545e-01
60.535599 8.193537889346e-02
63.143475 9.623699485241e-02
56.420817 4.380549027214e-02
65.442576 3.718363675386e-01
57.930819 4.391693414386e-02
69.035194 2.622003618683e-01
64.976805 2.180236920585e-01
58.652505 7.607434711508e-02
65.224313 8.242638480693e-02
61.948101 3.208951085364e-01
62.409174 1.126107437161e-01
65.144468 1.040483128787e-01
61.881248 1.194346174466e-01
58.417647 1.734661946388e-01
68.811846 2.072548526507e-01
65.413874 6.534929264289e-02
65.470424 1.761226742381e-01
63.199316 1.616226389658e-01
57.960870 5.033029711590e-02
63.828170 1.216621818710e-01
61.895964 1.402033582246e-01
59.785981 1.611410986757e-01
62.234686 1.724516642723e-01
64.929190 4.138168216807e-01
68.836427 4.045549616987e-01
67.561194 1.775411241151e-01
63.500893 9.957398000965e-02
67.898199 2.247639329264e-01
63.440416 2.025282800412e-01
56.116260 3.706539934971e-02
59.163193 8.082026806151e-02
57.807898 2.074180707834e-01
64.584379 1.113314606599e-01
58.870262 6.544652397944e-02
63.892506 5.802858818078e-02
57.436520 3.923472598437e-01
62.463025 8.327455469288e-01
56.831323 4.925717952750e-02
65.067992 2.907058919416e-01
67.423776 2.174075452287e-01
53.413367 1.061813903272e-01
59.509059 5.968380789194e-02
61.411923 2.468102144468e-01
58.309940 7.472402347436e-02
66.111172 7.639039599564e-02
60.946504 1.388667085981e-01
62.993234 1.642665279143e-01
67.631043 2.970354075494e-01
63.548653 7.426250930644e-02
64.475462 1.455637298642e-01
64.014627 7.083741008719e-02
64.248891 1.066234371389e-01
62.058704 1.570275789721e-01
60.384524 7.076892837404e-02
65.202957 2.643016139644e-01
63.433770 3.067089567912e-01
63.254657 1.434922522352e-01
65.315178 2.028468863580e-01
66.529189 3.177957578006e-01
60.551138 5.435595570975e-02
63.834907 9.147166741340e-02
68.237789 2.166905305080e-01
65.456595 1.454353713927e-01
66.123939 1.121790813438e-01
55.484059 5.710225919789e-02
64.883374 2.512147501204e-01
65.090316 2.720288125275e-01
66.904577 2.424696793800e-01
66.368322 3.851792369674e-01
65.878836 3.259735101925e-01
60.550929 1.005501921792e-01
61.992355 1.550753542758e-01
63.283856 1.338649744415e-01
58.103382 1.337683687610e-01
63.664451 1.682309470464e-01
57.651993 4.747894426804e-02
63.893565 1.407581835585e-01
66.178080 1.739861817938e-01
67.754456 3.548570422669e-01
60.052669 3.625951754480e-01
66.247222 2.296737354684e-01
58.533360 8.397262926546e-02
63.550490 7.733990586227e-02
65.948582 1.740691133683e-01
60.579372 1.688703473313e-01
60.952759 4.975556289226e-01
63.536848 1.166022705381e-01
60.380533 2.552254789203e-01
66.365522 2.218971218810e-01
64.356225 4.462528874862e-01
63.729901 1.432367378913e-01
63.127858 1.225621491156e-01
66.243835 9.160641485591e-02
60.202108 9.875938470845e-02
66.308796 4.606610118118e-01
65.832218 1.039231240337e-01
66.856980 1.548528718964e-01
56.446001 1.203964380266e-01
61.475882 7.803045518166e-02
65.053366 3.525948395993e-01
66.457981 4.105042143163e-01
67.119252 4.064790306793e-01
65.199941 2.760434203791e-01
64.035208 8.347496550461e-02
57.221127 8.598728723300e-02
64.077569 9.922443981726e-02
66.801859 1.641816878614e-01
58.036584 1.676465456088e-01
59.305185 8.915941027637e-02
65.550843 9.097047863449e-02
68.092208 2.463764486943e-01
68.843482 2.986144321453e-01
65.656219 1.175059542187e-01
65.090367 1.519580032009e-01
66.889738 2.121221004155e-01
66.748342 1.397360097716e-01
63.755356 2.195959587710e-01
65.728668 3.593281718565e-01
65.626175 2.842669008978e-01
63.117483 8.357176520297e-02
62.126270 1.068405284613e-01
67.802308 2.268131012012e-01
71.348320 6.661011282342e-01
65.363322 1.478413863675e-01
64.540313 1.853950413985e-01
67.342922 2.355125412091e-01
67.401237 1.248570289400e-01
59.451840 2.069535629419e-01
67.080361 2.800698623210e-01
63.642062 3.280755539595e-01
60.831765 6.468563765616e-02
61.479728 1.412876599494e-01
64.998196 1.643029618002e-01
68.086515 2.284744943124e-01
66.070569 2.244111393936e-01
64.152398 3.957283287153e-01
66.230648 3.913262124421e-01
65.658821 2.397753532223e-01
61.365315 1.395784398937e-01
62.180675 2.352750520950e-01
64.085659 4.947716958512e-01
63.174744 1.464023657004e-01
61.332038 9.796505623749e-02
63.787995 9.580704945958e-02
68.740157 2.274475066530e-01
60.688820 8.983591650124e-02
64.247766 2.874069149034e-01
66.653774 2.500675538330e-01
67.207914 1.275026332553e-01
69.173655 2.627721974761e-01
65.184359 4.024165028985e-01
65.750973 1.949551086971e-01
59.294836 8.726696178701e-02
66.052165 9.307974526771e-02
63.967175 8.001477434542e-02
64.967024 2.066307363723e-01
64.428471 1.347384323749e-01
64.517789 2.532603209884e-01
66.742467 1.469850234292e-01
60.716311 2.799861136919e-01
64.556339 1.855861065234e-01
65.792183 2.562416784428e-01
62.763835 1.193480674834e-01
55.023730 5.124938212690e-02


==> figs/20251122_174404/lambda_1p00em08/snr_error_table.dat <==
# SNR(dB) Error cond_gamma Folder
20.136852 2.856339622253e-01 6.889247144795e+04 noise_2p0000e-02/seed_1964759878
20.367345 2.635502943644e-01 6.971360971304e+04 noise_2p0000e-02/seed_998994690
21.384299 4.202640192045e-01 6.125087422598e+04 noise_2p0000e-02/seed_1433570083
23.001905 8.218475863048e-01 4.046166346405e+03 noise_2p0000e-02/seed_19314526
23.257105 2.358302684057e-01 3.189837701614e+04 noise_2p0000e-02/seed_263030910
23.466527 4.099086905198e-01 4.628282997298e+03 noise_2p0000e-02/seed_1846620139
23.887908 8.328123231921e-01 4.353418328993e+04 noise_2p0000e-02/seed_1380152455
24.090079 4.306701719805e-01 8.878949077030e+03 noise_2p0000e-02/seed_467998669
24.395398 1.322284431931e-01 5.552410342092e+04 noise_2p0000e-02/seed_985452196
24.407863 1.288627081394e-01 4.409086258438e+04 noise_2p0000e-02/seed_451063818
24.799253 1.293313140465e-01 6.614918381245e+03 noise_2p0000e-02/seed_639016547
25.138197 4.681825793771e-01 4.298685040476e+04 noise_2p0000e-02/seed_1198399760
25.191502 8.361095731404e-02 7.288088162495e+03 noise_2p0000e-02/seed_1250404833
25.407766 8.392798950491e-01 6.882154184368e+03 noise_2p0000e-02/seed_548107305
25.524445 1.659655042459e-01 7.533458038671e+04 noise_2p0000e-02/seed_472736216
25.607821 9.022420883333e-01 1.399586540196e+04 noise_2p0000e-02/seed_710582861
25.625297 6.302211126276e-01 1.373848248154e+05 noise_2p0000e-02/seed_1362635735
25.684836 3.404504197883e-01 4.876162906196e+04 noise_2p0000e-02/seed_1835544261
25.781781 6.173422646090e-01 9.487175920509e+03 noise_2p0000e-02/seed_1018622608
25.860918 1.713123980838e+00 5.654302932134e+04 noise_2p0000e-02/seed_1432881518
25.896221 3.520321614920e-01 8.357168448665e+03 noise_2p0000e-02/seed_623566272
25.926231 1.260330619347e-01 5.677957142816e+04 noise_2p0000e-02/seed_1162395141
26.001912 3.203500548221e-01 1.296334744284e+04 noise_2p0000e-02/seed_592591844
26.070536 1.720689257931e-01 4.621856444048e+04 noise_2p0000e-02/seed_1153130709
26.123593 1.224802203881e-01 6.889247144795e+04 noise_1p0000e-02/seed_1964759878
26.200431 1.107178529477e+00 6.156963162076e+03 noise_2p0000e-02/seed_571904914
26.281073 2.158801256011e-01 1.079428712281e+04 noise_2p0000e-02/seed_1036722625
26.359457 1.116740139772e-01 6.971360971304e+04 noise_1p0000e-02/seed_998994690
26.365058 9.640228574011e-01 1.342333797240e+04 noise_2p0000e-02/seed_196848554
26.386647 5.334197067898e-01 3.957485225239e+04 noise_2p0000e-02/seed_1349917978
26.435962 8.033358011840e-01 1.118792698837e+04 noise_2p0000e-02/seed_1172925522
26.506943 1.168914881486e-01 2.698946793144e+04 noise_2p0000e-02/seed_1470646160
26.535272 3.103812102975e-01 2.859726001367e+04 noise_2p0000e-02/seed_457721135
26.619708 1.859045855364e-01 3.355671703283e+03 noise_2p0000e-02/seed_555883440
26.626754 2.492230734440e-01 5.722578791961e+03 noise_2p0000e-02/seed_2013637345
26.826097 2.751271706261e-01 8.053283523650e+03 noise_2p0000e-02/seed_1022994326
26.888754 1.641990722328e-01 8.873048615566e+03 noise_2p0000e-02/seed_1219839873
27.107429 1.717759459062e-01 1.037201340356e+04 noise_2p0000e-02/seed_1285415020
27.120180 2.198374828306e-01 2.006251684191e+04 noise_2p0000e-02/seed_539174575
27.130156 2.770190761204e-01 7.638847272947e+03 noise_2p0000e-02/seed_1647913984
27.239982 2.453324116603e-01 1.272568209796e+04 noise_2p0000e-02/seed_587923432
27.259071 2.841683860474e-01 2.646028090725e+04 noise_2p0000e-02/seed_1619008472
27.271278 1.768184630972e-01 8.557617115436e+03 noise_2p0000e-02/seed_1488505754
27.392202 1.991339890481e-01 6.125087422598e+04 noise_1p0000e-02/seed_1433570083
27.415501 2.962613520908e-01 1.381107173639e+05 noise_2p0000e-02/seed_1089379200
27.474410 2.967574532088e-01 8.434101259438e+04 noise_2p0000e-02/seed_559589597
27.752204 2.097840135977e-01 1.426631633606e+04 noise_2p0000e-02/seed_378657889
27.934421 1.556586661543e-01 1.081128624513e+04 noise_2p0000e-02/seed_1995737731
28.019630 4.478142772967e-01 1.376688971910e+03 noise_2p0000e-02/seed_532929183
28.068416 6.290902193448e-01 1.871964549404e+04 noise_2p0000e-02/seed_1452245846
28.169439 2.170531418948e+00 1.026905144547e+05 noise_2p0000e-02/seed_384319804
28.341784 2.173534439955e-01 3.000603545942e+04 noise_2p0000e-02/seed_920614173
28.352700 2.164051501694e-01 2.131788010324e+04 noise_2p0000e-02/seed_386827496
28.457753 2.350957012785e-01 6.705471326532e+03 noise_2p0000e-02/seed_249069576
28.500599 1.181150875769e-01 3.034658234167e+04 noise_2p0000e-02/seed_1463614337
28.515210 3.331586883630e-01 1.293562718635e+04 noise_2p0000e-02/seed_1611753761
28.523473 2.900313603405e-01 8.032438362687e+03 noise_2p0000e-02/seed_921601425
28.538043 1.560347368273e-01 7.866426610343e+04 noise_2p0000e-02/seed_1805008944
28.653897 2.370588275963e-01 6.794445345688e+03 noise_2p0000e-02/seed_1970857936
28.683202 4.668107510606e-01 1.340869670738e+03 noise_2p0000e-02/seed_744852464
28.714047 2.843159024730e+00 9.397096825695e+04 noise_2p0000e-02/seed_701095136
28.732595 2.334451804065e-01 3.679167100237e+04 noise_2p0000e-02/seed_1403186970
28.766765 2.800368410213e-01 2.200936994333e+04 noise_2p0000e-02/seed_1317426686
28.796188 1.690810663411e-01 9.617597096809e+03 noise_2p0000e-02/seed_351559949
28.891659 3.474494081842e-01 2.592670784067e+04 noise_2p0000e-02/seed_1572889065
28.906983 2.106732466919e-01 1.909763992032e+04 noise_2p0000e-02/seed_455221513
28.912494 9.986334705581e-01 1.122021739061e+04 noise_2p0000e-02/seed_1879206247
28.977249 1.363077098949e-01 2.312316283050e+04 noise_2p0000e-02/seed_155492488
29.008130 2.248322846942e-01 4.046166346405e+03 noise_1p0000e-02/seed_19314526
29.033327 3.162276841121e-01 1.260531310098e+03 noise_2p0000e-02/seed_1016641002
29.052036 2.420925690569e-01 9.737303743967e+03 noise_2p0000e-02/seed_1187468716
29.129839 5.073236256156e-01 4.432850671336e+04 noise_2p0000e-02/seed_1693606510
29.224094 2.451184611863e-01 3.116181044235e+03 noise_2p0000e-02/seed_1070889713
29.265573 9.057743671911e-02 3.189837701614e+04 noise_1p0000e-02/seed_263030910
29.294194 1.639844816511e-01 3.287972005429e+04 noise_2p0000e-02/seed_257125713
29.325125 1.645460384387e-01 9.923484162176e+03 noise_2p0000e-02/seed_201839291
29.376278 7.580329244890e-01 4.472688378469e+03 noise_2p0000e-02/seed_1799442136
29.441335 3.012731685200e-01 5.419759533739e+03 noise_2p0000e-02/seed_1765333524
29.446030 4.086513055298e-01 1.354117874588e+03 noise_2p0000e-02/seed_607140171
29.470946 1.278556816958e-01 4.628282997298e+03 noise_1p0000e-02/seed_1846620139
29.728840 2.156771815025e-01 3.288210914083e+04 noise_2p0000e-02/seed_1597751082
29.802869 6.813953192310e-01 1.240623929964e+03 noise_2p0000e-02/seed_1428160212
29.837198 1.869363357908e-01 3.143427292477e+04 noise_2p0000e-02/seed_438466540
29.844886 1.584718289581e-01 3.332721010999e+04 noise_2p0000e-02/seed_53923185
29.858406 3.318644245344e-01 2.758172161129e+04 noise_2p0000e-02/seed_68269102
29.888452 4.167288195468e-01 1.138020298613e+05 noise_2p0000e-02/seed_278032723
29.891580 3.445222144316e-01 4.353418328993e+04 noise_1p0000e-02/seed_1380152455
29.896205 1.613735254458e-01 1.462649334261e+04 noise_2p0000e-02/seed_1359889667
29.911474 2.787664387353e-01 4.181874495242e+03 noise_2p0000e-02/seed_763315502
29.956019 8.800019821823e-01 1.909923686470e+04 noise_2p0000e-02/seed_1327266703
30.018072 2.951543306564e-01 7.718154400442e+03 noise_2p0000e-02/seed_839901363
30.025097 3.770056102945e-01 8.493940072985e+03 noise_2p0000e-02/seed_1003642109
30.090121 1.092197832689e-01 4.877349784966e+04 noise_2p0000e-02/seed_1015525194
30.099492 1.662549130155e-01 8.878949077030e+03 noise_1p0000e-02/seed_467998669
30.142446 5.335409600475e-01 1.397578084365e+03 noise_2p0000e-02/seed_1896964420
30.198229 3.870344176887e-01 3.560130296697e+03 noise_2p0000e-02/seed_838210359
30.258690 1.900331021459e-01 3.436969733414e+03 noise_2p0000e-02/seed_714712467
30.322986 2.111710688586e-01 7.179832095664e+03 noise_2p0000e-02/seed_280516901
30.371349 1.649497672199e-01 1.629964698781e+04 noise_2p0000e-02/seed_138897982
30.387888 4.228562423782e-01 1.884005546135e+04 noise_2p0000e-02/seed_840936862
30.404644 4.644767471332e-02 5.552410342092e+04 noise_1p0000e-02/seed_985452196
30.422174 1.798127611068e+00 1.493098472671e+04 noise_2p0000e-02/seed_260569130
30.423659 8.822171858298e-02 4.409086258438e+04 noise_1p0000e-02/seed_451063818
30.576858 2.392140354326e-01 2.683735778443e+04 noise_2p0000e-02/seed_1733223444
30.652231 2.813005665073e-01 2.473072088767e+03 noise_2p0000e-02/seed_174946158
30.724086 2.557313891688e-01 5.330253057333e+03 noise_2p0000e-02/seed_900209675
30.812207 6.182739516120e-02 6.614918381245e+03 noise_1p0000e-02/seed_639016547
30.956669 9.317699077329e-01 7.329276251437e+03 noise_2p0000e-02/seed_1304975114
31.084023 2.410503525872e-01 3.892874067053e+04 noise_2p0000e-02/seed_1444732602
31.086045 1.207893154276e-01 2.077389998604e+04 noise_2p0000e-02/seed_1675054115
31.087788 2.252554845362e-01 3.260715384903e+03 noise_2p0000e-02/seed_672388949
31.094438 4.864648019286e-01 1.729926955404e+04 noise_2p0000e-02/seed_488200390
31.108332 1.948447276194e-01 5.143670991213e+04 noise_2p0000e-02/seed_1940152705
31.140449 6.000976477389e-01 2.441303487065e+04 noise_2p0000e-02/seed_2034156137
31.145591 1.874448718362e-01 4.298685040476e+04 noise_1p0000e-02/seed_1198399760
31.158767 2.740017583653e-01 7.477892561891e+03 noise_2p0000e-02/seed_146217199
31.203466 9.588409228208e-02 7.288088162495e+03 noise_1p0000e-02/seed_1250404833
31.204254 4.100620128367e-01 1.124456375270e+04 noise_2p0000e-02/seed_2037706756
31.213962 2.321388922293e-01 1.742299150773e+04 noise_2p0000e-02/seed_1084556788
31.246792 1.319288350957e-01 2.414600345023e+04 noise_2p0000e-02/seed_1656962606
31.255039 2.835210045353e-01 2.567568733474e+04 noise_2p0000e-02/seed_492064534
31.309556 3.637736388960e-01 9.560259263184e+03 noise_2p0000e-02/seed_1751866485
31.398690 1.452511794410e-01 3.136150455908e+04 noise_2p0000e-02/seed_1731742693
31.399287 7.572658433255e-01 3.375598957466e+03 noise_2p0000e-02/seed_1851466537
31.419426 1.776089015573e-01 6.882154184368e+03 noise_1p0000e-02/seed_548107305
31.462547 3.643099658929e-01 3.712400433713e+03 noise_2p0000e-02/seed_1389289275
31.476032 3.124056514214e-01 3.919692959180e+04 noise_2p0000e-02/seed_205939248
31.497797 2.066689505752e-01 3.779322372938e+03 noise_2p0000e-02/seed_1488659697
31.511588 1.058728033896e-01 1.329205821801e+04 noise_2p0000e-02/seed_1530335909
31.512147 1.516227866781e-01 1.175954563438e+04 noise_2p0000e-02/seed_1763790482
31.538950 9.049579405865e-02 7.533458038671e+04 noise_1p0000e-02/seed_472736216
31.600061 9.975320291366e-01 5.430397358076e+02 noise_2p0000e-02/seed_716052215
31.619661 2.546049258207e-01 1.399586540196e+04 noise_1p0000e-02/seed_710582861
31.626962 2.235177533909e-01 1.588730824672e+04 noise_2p0000e-02/seed_232026619
31.636015 2.282246876702e-01 1.373848248154e+05 noise_1p0000e-02/seed_1362635735
31.694228 2.520665220864e-01 2.111529673544e+04 noise_2p0000e-02/seed_1444571963
31.698236 1.310279762036e-01 4.876162906196e+04 noise_1p0000e-02/seed_1835544261
31.712954 1.650266747780e-01 2.470895809663e+04 noise_2p0000e-02/seed_352109286
31.748942 3.350053940490e-01 4.365779235449e+03 noise_2p0000e-02/seed_58806094
31.792073 1.267576550847e-01 4.715347693213e+04 noise_2p0000e-02/seed_1324630141
31.792280 3.180313972257e-01 9.487175920509e+03 noise_1p0000e-02/seed_1018622608
31.794646 2.327949934658e-01 6.839086363711e+03 noise_2p0000e-02/seed_795837702
31.853797 2.772880693930e-01 3.329577156673e+03 noise_2p0000e-02/seed_1150738891
31.857485 1.062288728529e+00 1.855320317590e+04 noise_2p0000e-02/seed_211875280
31.873321 4.097931696156e-01 5.654302932134e+04 noise_1p0000e-02/seed_1432881518
31.898596 5.267283373068e-01 2.361470551372e+04 noise_2p0000e-02/seed_343373188
31.911128 1.156941391135e-01 8.357168448665e+03 noise_1p0000e-02/seed_623566272
31.928870 2.075830278120e-01 4.952721952632e+03 noise_2p0000e-02/seed_1240885929
31.941212 5.944797699593e-02 5.677957142816e+04 noise_1p0000e-02/seed_1162395141
31.974718 2.554602001248e-01 1.933589224107e+04 noise_2p0000e-02/seed_1307520020
31.978631 1.303560276564e-01 2.632206303395e+04 noise_2p0000e-02/seed_1497769985
31.980971 2.529128943596e-01 4.522594245921e+03 noise_2p0000e-02/seed_1930609499
31.991084 6.221027125932e-01 4.280469331148e+03 noise_2p0000e-02/seed_1017961266
31.994407 1.947165586945e-01 1.642961679487e+04 noise_2p0000e-02/seed_948741832
32.016933 2.222868148059e-01 1.296334744284e+04 noise_1p0000e-02/seed_592591844
32.030404 6.115850464614e-01 2.041401602505e+03 noise_2p0000e-02/seed_415096539
32.038204 1.754999923787e-01 2.160529343884e+03 noise_2p0000e-02/seed_813358346
32.044613 1.580499846186e+00 1.115177183921e+03 noise_2p0000e-02/seed_1881585973
32.084642 1.263557095814e-01 4.621856444048e+04 noise_1p0000e-02/seed_1153130709
32.113889 9.525769515504e-01 5.145636147549e+04 noise_2p0000e-02/seed_183354928
32.134070 6.991911633879e-02 6.889247144795e+04 noise_5p0000e-03/seed_1964759878
32.145888 2.307121439378e-01 7.840202295822e+03 noise_2p0000e-02/seed_401008609
32.148903 6.872707090528e-01 3.512707045187e+04 noise_2p0000e-02/seed_1501552845
32.209515 2.286563879551e-01 3.558001424306e+03 noise_2p0000e-02/seed_1721470524
32.211796 1.510708023282e-01 7.637165791642e+03 noise_2p0000e-02/seed_1800627784
32.214677 2.974873724984e-01 6.156963162076e+03 noise_1p0000e-02/seed_571904914
32.219200 2.704580618115e-01 1.214880504605e+04 noise_2p0000e-02/seed_1903701130
32.293240 9.976369695616e-02 1.079428712281e+04 noise_1p0000e-02/seed_1036722625
32.316282 9.301816430972e-01 5.656816342837e+03 noise_2p0000e-02/seed_1327991421
32.342856 6.866853052368e-01 1.308693258450e+03 noise_2p0000e-02/seed_1508652585
32.362219 1.931940394656e-01 1.736660950047e+04 noise_2p0000e-02/seed_1375664061
32.372216 6.239713555483e-02 6.971360971304e+04 noise_5p0000e-03/seed_998994690
32.380353 4.287141412023e-01 1.342333797240e+04 noise_1p0000e-02/seed_196848554
32.387415 9.454019130945e-01 1.912673579788e+04 noise_2p0000e-02/seed_1687037081
32.399969 2.171462826801e-01 3.957485225239e+04 noise_1p0000e-02/seed_1349917978
32.431883 4.733611689511e-01 1.093700691527e+03 noise_2p0000e-02/seed_2022506251
32.436005 1.749437221497e-01 6.705018530413e+04 noise_2p0000e-02/seed_528842169
32.452183 5.287366569583e-01 1.118792698837e+04 noise_1p0000e-02/seed_1172925522
32.468181 3.675272413379e-01 5.125353265415e+03 noise_2p0000e-02/seed_970187386
32.476360 3.360306199334e-01 1.375779815644e+04 noise_2p0000e-02/seed_812085169
32.499110 3.102543326900e-01 1.787576878113e+04 noise_2p0000e-02/seed_2008950748
32.517367 6.110398281364e-01 4.504461878748e+04 noise_2p0000e-02/seed_1426001516
32.517973 9.480115240285e-02 2.698946793144e+04 noise_1p0000e-02/seed_1470646160
32.543528 1.245335809163e-01 1.969087714197e+04 noise_2p0000e-02/seed_873344961
32.549963 2.221987747749e-01 2.859726001367e+04 noise_1p0000e-02/seed_457721135
32.634055 9.893795083968e-02 3.355671703283e+03 noise_1p0000e-02/seed_555883440
32.641146 1.226019197340e-01 5.722578791961e+03 noise_1p0000e-02/seed_2013637345
32.645856 5.588539064411e-01 9.348365264426e+03 noise_2p0000e-02/seed_1576053187
32.707938 3.688241792368e-01 2.286984820845e+03 noise_2p0000e-02/seed_948843457
32.793034 2.659345489602e+00 4.830686097993e+03 noise_2p0000e-02/seed_1284858263
32.793896 3.296180508027e-01 3.225328784153e+04 noise_2p0000e-02/seed_175223003
32.840173 6.876633079605e-01 5.687223256070e+03 noise_2p0000e-02/seed_1631813597
32.846358 1.202900146867e-01 8.053283523650e+03 noise_1p0000e-02/seed_1022994326
32.887452 5.637676052914e-01 1.730030960617e+04 noise_2p0000e-02/seed_653669083
32.900668 6.994548982477e-02 8.873048615566e+03 noise_1p0000e-02/seed_1219839873
32.926708 1.979984925626e-01 6.459236047729e+03 noise_2p0000e-02/seed_711811842
32.936938 1.737495017460e-01 3.294607556504e+04 noise_2p0000e-02/seed_1352536665
32.958501 2.269309087867e-01 5.868705643953e+03 noise_2p0000e-02/seed_274213066
33.013954 9.804223734370e-01 5.571447659275e+03 noise_2p0000e-02/seed_1868312230
33.028318 3.527464126640e-01 3.022344373644e+03 noise_2p0000e-02/seed_2123951056
33.046092 3.270628970186e-01 8.381420331243e+04 noise_2p0000e-02/seed_877749363
33.047685 3.051231015461e-01 8.365232815652e+03 noise_2p0000e-02/seed_718941254
33.107905 1.001058259252e-01 9.597372006514e+03 noise_2p0000e-02/seed_10785379
33.121486 1.301515870856e-01 1.037201340356e+04 noise_1p0000e-02/seed_1285415020
33.122225 1.598162029863e+00 7.898313467291e+04 noise_2p0000e-02/seed_456523489
33.125678 1.047834036453e+00 3.264631899123e+03 noise_2p0000e-02/seed_712292067
33.136719 9.579764507473e-02 2.006251684191e+04 noise_1p0000e-02/seed_539174575
33.144092 5.232098318050e-01 2.764841278803e+03 noise_2p0000e-02/seed_620819972
33.144851 1.254360449895e-01 7.638847272947e+03 noise_1p0000e-02/seed_1647913984
33.162600 8.402682895910e-01 5.713255335557e+04 noise_2p0000e-02/seed_1350752517
33.165421 7.613778946122e-01 9.964728538423e+03 noise_2p0000e-02/seed_156365210
33.187505 2.164174957803e-01 2.166645668558e+04 noise_2p0000e-02/seed_1801800003
33.195053 4.826587501820e-01 5.057128239865e+04 noise_2p0000e-02/seed_2001429764
33.257536 1.135442199208e-01 1.272568209796e+04 noise_1p0000e-02/seed_587923432
33.275197 1.163290975920e-01 2.646028090725e+04 noise_1p0000e-02/seed_1619008472
33.276456 2.156172718500e-01 6.561577585325e+03 noise_2p0000e-02/seed_382895141
33.286478 7.480805470537e-02 8.557617115436e+03 noise_1p0000e-02/seed_1488505754
33.322958 8.173643782769e-01 5.415945193929e+04 noise_2p0000e-02/seed_1185520397
33.374080 1.833509339836e-01 1.966044613463e+04 noise_2p0000e-02/seed_606412246
33.401138 4.937396281290e-01 3.288781389897e+04 noise_2p0000e-02/seed_552062587
33.411563 1.408755128832e-01 6.125087422598e+04 noise_5p0000e-03/seed_1433570083
33.412177 4.283301443787e-01 1.109538121309e+03 noise_2p0000e-02/seed_533103612
33.418585 8.533865510553e-01 2.002101225644e+03 noise_2p0000e-02/seed_52416235
33.420633 6.688180257685e-01 6.103696396386e+03 noise_2p0000e-02/seed_1743985090
33.430792 3.141226034596e-01 8.699832672996e+03 noise_2p0000e-02/seed_1311962371
33.431999 2.258571537940e-01 1.381107173639e+05 noise_1p0000e-02/seed_1089379200
33.447339 7.073241875994e+00 2.994766756886e+03 noise_2p0000e-02/seed_1516459118
33.462065 2.239005979827e-01 1.022090592169e+03 noise_2p0000e-02/seed_572134801
33.490061 1.213779031801e-01 8.434101259438e+04 noise_1p0000e-02/seed_559589597
33.490107 3.065999725548e-01 9.841111568639e+03 noise_2p0000e-02/seed_1218704077
33.509997 1.500436956685e-01 8.370376262905e+03 noise_2p0000e-02/seed_2074692775
33.513455 3.080898480249e-01 4.687338665148e+04 noise_2p0000e-02/seed_1162788447
33.586885 6.756919889134e-01 8.066480230269e+03 noise_2p0000e-02/seed_1242333319
33.617514 5.369521075967e-01 8.970680297707e+03 noise_2p0000e-02/seed_812260400
33.619032 9.531762491812e-01 1.515567024397e+04 noise_2p0000e-02/seed_1034686946
33.666044 3.269982876546e-01 3.086861444846e+04 noise_2p0000e-02/seed_680233354
33.666157 3.791967388762e-01 3.271839566715e+04 noise_2p0000e-02/seed_1535411295
33.690564 4.555100817707e-01 1.179869286671e+03 noise_2p0000e-02/seed_515705438
33.710464 3.818282537548e-01 8.635775541032e+03 noise_2p0000e-02/seed_1925263632
33.752166 6.466683438380e-01 2.067681128019e+03 noise_2p0000e-02/seed_1108650675
33.767486 1.769454559602e-01 1.426631633606e+04 noise_1p0000e-02/seed_378657889
33.791287 1.491078655660e-01 1.168308093239e+04 noise_2p0000e-02/seed_20856635
33.837744 5.176014276084e-01 1.683472060769e+03 noise_2p0000e-02/seed_183763894
33.895552 2.286392072120e-01 2.741177224545e+03 noise_2p0000e-02/seed_1712329280
33.900031 3.469704049714e-01 6.022929966182e+03 noise_2p0000e-02/seed_1291971777
33.907660 1.664778652943e-01 1.587469477347e+04 noise_2p0000e-02/seed_173670537
33.952685 8.170193411503e-02 1.081128624513e+04 noise_1p0000e-02/seed_1995737731
33.958382 7.884659914437e-01 3.098652797194e+03 noise_2p0000e-02/seed_1021240743
34.011450 1.173275240855e-01 1.358668403653e+04 noise_2p0000e-02/seed_360626498
34.031507 2.295266365204e-01 3.759426396562e+04 noise_2p0000e-02/seed_754096503
34.034635 3.755111676863e-01 1.376688971910e+03 noise_1p0000e-02/seed_532929183
34.074277 1.600427819956e-01 2.958043677210e+04 noise_2p0000e-02/seed_1218338984
34.082795 2.497909938468e-01 2.634064483731e+04 noise_2p0000e-02/seed_449157016
34.085006 1.251775314873e-01 1.871964549404e+04 noise_1p0000e-02/seed_1452245846
34.135783 2.628900217538e-01 5.144073201445e+03 noise_2p0000e-02/seed_374465546
34.184311 8.362282125327e-01 1.026905144547e+05 noise_1p0000e-02/seed_384319804
34.193851 1.498665214014e+00 7.821094033948e+04 noise_2p0000e-02/seed_739260265
34.197828 3.585136953012e-01 3.721818150574e+03 noise_2p0000e-02/seed_679326770
34.203554 8.470275710805e-02 1.059541311364e+04 noise_2p0000e-02/seed_1463826282
34.209717 4.613177588686e-01 1.599183227807e+04 noise_2p0000e-02/seed_1235511627
34.269265 6.486592672422e-01 4.152222006527e+04 noise_2p0000e-02/seed_549845687
34.274293 2.868805330436e-01 2.652610945777e+04 noise_2p0000e-02/seed_1062978506
34.324018 3.006045454736e-01 5.512205797966e+04 noise_2p0000e-02/seed_575464499
34.329816 1.726010639102e+00 6.022985245518e+03 noise_2p0000e-02/seed_739473027
34.359813 2.390134922101e-01 3.000603545942e+04 noise_1p0000e-02/seed_920614173
34.367200 1.197329039403e-01 2.131788010324e+04 noise_1p0000e-02/seed_386827496
34.416762 5.331098175672e-01 5.688287642241e+03 noise_2p0000e-02/seed_1871869742
34.440541 1.697194968426e-01 1.796568299065e+04 noise_2p0000e-02/seed_1576098728
34.476069 1.167455110424e-01 6.705471326532e+03 noise_1p0000e-02/seed_249069576
34.488354 6.708596692230e-01 2.282967587090e+03 noise_2p0000e-02/seed_630896202
34.516763 6.944674556052e-02 3.034658234167e+04 noise_1p0000e-02/seed_1463614337
34.525165 7.729154324536e-01 4.815100193103e+03 noise_2p0000e-02/seed_730359585
34.531848 8.494026548026e-02 1.293562718635e+04 noise_1p0000e-02/seed_1611753761
34.535767 1.677156280333e-01 8.032438362687e+03 noise_1p0000e-02/seed_921601425
34.557448 1.302898552926e-01 7.866426610343e+04 noise_1p0000e-02/seed_1805008944
34.611767 2.519911773874e-01 9.003943004841e+03 noise_2p0000e-02/seed_260971939
34.670045 1.016280284915e-01 6.794445345688e+03 noise_1p0000e-02/seed_1970857936
34.698447 3.408367857409e-01 1.340869670738e+03 noise_1p0000e-02/seed_744852464
34.703401 4.253934018837e-01 1.414875445602e+04 noise_2p0000e-02/seed_1851858492
34.706987 4.009987692242e-01 2.909320393791e+04 noise_2p0000e-02/seed_362127685
34.730657 1.212366166171e+00 9.397096825695e+04 noise_1p0000e-02/seed_701095136
34.748134 1.304499664891e-01 3.679167100237e+04 noise_1p0000e-02/seed_1403186970
34.760340 1.472058661057e-01 9.312934059471e+02 noise_2p0000e-02/seed_1016531149
34.780893 1.233127326826e-01 2.200936994333e+04 noise_1p0000e-02/seed_1317426686
34.812720 1.053851774639e-01 9.617597096809e+03 noise_1p0000e-02/seed_351559949
34.813837 1.734787215802e-01 1.593240513289e+04 noise_2p0000e-02/seed_625331721
34.850397 2.515120996536e-01 2.783511471062e+04 noise_2p0000e-02/seed_885012874
34.863496 3.556390812389e-01 2.629669257255e+02 noise_2p0000e-02/seed_535282996
34.907287 2.493186154919e-01 2.592670784067e+04 noise_1p0000e-02/seed_1572889065
34.925563 1.551360231593e-01 1.909763992032e+04 noise_1p0000e-02/seed_455221513
34.931465 6.311964573475e-01 1.122021739061e+04 noise_1p0000e-02/seed_1879206247
34.945406 1.391321073284e+00 3.069045614419e+03 noise_2p0000e-02/seed_1848019881
34.972520 3.111603349224e-01 1.881546265978e+04 noise_2p0000e-02/seed_1662748500
34.992529 1.463039135472e-01 2.312316283050e+04 noise_1p0000e-02/seed_155492488
35.025044 7.790883203641e-02 4.046166346405e+03 noise_5p0000e-03/seed_19314526
35.040812 7.461457916999e-01 4.354023745744e+03 noise_2p0000e-02/seed_130662949
35.049062 1.102492250051e-01 1.260531310098e+03 noise_1p0000e-02/seed_1016641002
35.067014 1.790809036429e-01 9.737303743967e+03 noise_1p0000e-02/seed_1187468716
35.079948 5.862492980892e-01 2.408255879227e+04 noise_2p0000e-02/seed_2089136091
35.147251 3.028167476288e-01 4.432850671336e+04 noise_1p0000e-02/seed_1693606510
35.167125 3.749346469777e-01 2.748536550338e+04 noise_2p0000e-02/seed_1432184335
35.242688 1.530233018460e-01 3.116181044235e+03 noise_1p0000e-02/seed_1070889713
35.283449 6.323743240003e-02 3.189837701614e+04 noise_5p0000e-03/seed_263030910
35.302080 2.619035459133e-01 1.232325436711e+04 noise_2p0000e-02/seed_788113918
35.312028 9.385948686931e-02 3.287972005429e+04 noise_1p0000e-02/seed_257125713
35.344167 2.113476471151e-01 9.923484162176e+03 noise_1p0000e-02/seed_201839291
35.361241 1.448434625908e-01 2.338306886885e+04 noise_2p0000e-02/seed_512725733
35.384776 2.597910867519e-01 9.298135700779e+04 noise_2p0000e-02/seed_599292075
35.392994 3.913781184378e-01 4.472688378469e+03 noise_1p0000e-02/seed_1799442136
35.447303 3.173051491830e+00 4.263709420382e+02 noise_2p0000e-02/seed_2122694021
35.457507 1.700938031048e-01 5.419759533739e+03 noise_1p0000e-02/seed_1765333524
35.461768 1.384248530032e-01 1.354117874588e+03 noise_1p0000e-02/seed_607140171
35.486644 6.774337507514e-02 4.628282997298e+03 noise_5p0000e-03/seed_1846620139
35.519430 2.307255855607e-01 6.525584612521e+03 noise_2p0000e-02/seed_946797216
35.593729 6.388045028215e-01 2.102313286233e+03 noise_2p0000e-02/seed_1064358601
35.712671 4.050129770534e-01 1.251882202643e+04 noise_2p0000e-02/seed_2065851859
35.742934 1.178437374914e-01 3.288210914083e+04 noise_1p0000e-02/seed_1597751082
35.762402 2.303426095142e+00 8.038226048307e+04 noise_2p0000e-02/seed_437587580
35.821972 2.979207273934e-01 1.240623929964e+03 noise_1p0000e-02/seed_1428160212
35.854253 2.285909101544e-01 3.143427292477e+04 noise_1p0000e-02/seed_438466540
35.855675 5.574918904735e-01 7.313963492096e+03 noise_2p0000e-02/seed_322557070
35.862080 1.094319481259e-01 3.332721010999e+04 noise_1p0000e-02/seed_53923185
35.876211 2.128254373655e-01 2.758172161129e+04 noise_1p0000e-02/seed_68269102
35.878419 3.572104206790e-01 1.945559320704e+04 noise_2p0000e-02/seed_1556456120
35.906569 1.545171867316e-01 1.138020298613e+05 noise_1p0000e-02/seed_278032723
35.906609 1.687664601887e-01 4.353418328993e+04 noise_5p0000e-03/seed_1380152455
35.913609 1.143153757772e-01 1.462649334261e+04 noise_1p0000e-02/seed_1359889667
35.928820 2.906319316260e-01 4.181874495242e+03 noise_1p0000e-02/seed_763315502
35.973219 3.536169545120e-01 1.909923686470e+04 noise_1p0000e-02/seed_1327266703
36.035909 2.276398700799e-01 7.718154400442e+03 noise_1p0000e-02/seed_839901363
36.040918 2.221991587662e-01 8.493940072985e+03 noise_1p0000e-02/seed_1003642109
36.045507 5.710380692965e-01 1.149735052179e+04 noise_2p0000e-02/seed_605225963
36.053534 5.713696279385e-01 9.094586562561e+03 noise_2p0000e-02/seed_341015522
36.107253 8.862867607930e-02 4.877349784966e+04 noise_1p0000e-02/seed_1015525194
36.117248 7.312675072291e-02 8.878949077030e+03 noise_5p0000e-03/seed_467998669
36.160663 2.646909336292e-01 1.397578084365e+03 noise_1p0000e-02/seed_1896964420
36.197344 4.097569671174e-01 1.512304708539e+04 noise_2p0000e-02/seed_1312371073
36.215546 2.126370951047e-01 3.560130296697e+03 noise_1p0000e-02/seed_838210359
36.277212 1.342954414913e-01 3.436969733414e+03 noise_1p0000e-02/seed_714712467
36.339496 7.843254597905e-02 7.179832095664e+03 noise_1p0000e-02/seed_280516901
36.389402 1.155752712126e-01 1.629964698781e+04 noise_1p0000e-02/seed_138897982
36.404122 1.779596421950e-01 1.884005546135e+04 noise_1p0000e-02/seed_840936862
36.422140 3.505847933229e-02 5.552410342092e+04 noise_5p0000e-03/seed_985452196
36.441783 1.230886950233e+00 1.493098472671e+04 noise_1p0000e-02/seed_260569130
36.444410 1.047949646423e-01 4.409086258438e+04 noise_5p0000e-03/seed_451063818
36.594544 2.469789051996e-01 2.683735778443e+04 noise_1p0000e-02/seed_1733223444
36.672473 1.569007337565e-01 2.473072088767e+03 noise_1p0000e-02/seed_174946158
36.700806 4.279783738897e-01 1.746051254747e+04 noise_2p0000e-02/seed_2081075819
36.743190 1.589158926862e-01 5.330253057333e+03 noise_1p0000e-02/seed_900209675
36.771753 2.692642196201e-01 5.718383331230e+04 noise_2p0000e-02/seed_744789065
36.795277 6.828088685359e-01 1.601049517803e+05 noise_2p0000e-02/seed_2041536189
36.801036 2.748307525020e-01 3.584446016135e+04 noise_2p0000e-02/seed_124989142
36.831323 5.345554624712e-02 6.614918381245e+03 noise_5p0000e-03/seed_639016547
36.974170 4.141292161689e-01 7.329276251437e+03 noise_1p0000e-02/seed_1304975114
36.996797 3.402087173166e-01 5.948957123150e+03 noise_2p0000e-02/seed_729775797
37.017842 3.970616227029e-01 3.220221166778e+04 noise_2p0000e-02/seed_1802651552
37.100940 7.995370024060e-02 2.077389998604e+04 noise_1p0000e-02/seed_1675054115
37.101796 1.107856115579e-01 3.892874067053e+04 noise_1p0000e-02/seed_1444732602
37.107106 7.969802953182e-02 3.260715384903e+03 noise_1p0000e-02/seed_672388949
37.113246 2.347587807531e-01 1.729926955404e+04 noise_1p0000e-02/seed_488200390
37.125125 1.366185368005e-01 5.143670991213e+04 noise_1p0000e-02/seed_1940152705
37.133311 8.429274284566e-01 4.358370516126e+03 noise_2p0000e-02/seed_1605990834
37.156823 2.031345292866e-01 2.441303487065e+04 noise_1p0000e-02/seed_2034156137
37.161754 1.008883674648e-01 4.298685040476e+04 noise_5p0000e-03/seed_1198399760
37.178349 1.844290359600e-01 7.477892561891e+03 noise_1p0000e-02/seed_146217199
37.221878 9.247950007551e-02 7.288088162495e+03 noise_5p0000e-03/seed_1250404833
37.223943 2.215388659383e-01 1.124456375270e+04 noise_1p0000e-02/seed_2037706756
37.233627 1.125040666711e-01 1.742299150773e+04 noise_1p0000e-02/seed_1084556788
37.264608 1.115988170522e-01 2.414600345023e+04 noise_1p0000e-02/seed_1656962606
37.272234 1.255343382170e-01 2.567568733474e+04 noise_1p0000e-02/seed_492064534
37.328234 2.234885295208e-01 9.560259263184e+03 noise_1p0000e-02/seed_1751866485
37.415794 4.914509792079e-01 3.375598957466e+03 noise_1p0000e-02/seed_1851466537
37.418909 1.276848271197e-01 3.136150455908e+04 noise_1p0000e-02/seed_1731742693
37.437574 2.809205086966e-01 6.882154184368e+03 noise_5p0000e-03/seed_548107305
37.481045 1.508475441110e-01 3.712400433713e+03 noise_1p0000e-02/seed_1389289275
37.494337 1.941306153779e-01 3.919692959180e+04 noise_1p0000e-02/seed_205939248
37.516662 1.057811277442e-01 3.779322372938e+03 noise_1p0000e-02/seed_1488659697
37.529435 8.069500780482e-02 1.329205821801e+04 noise_1p0000e-02/seed_1530335909
37.530646 9.545014138958e-02 1.175954563438e+04 noise_1p0000e-02/seed_1763790482
37.558468 7.751706227579e-02 7.533458038671e+04 noise_5p0000e-03/seed_472736216
37.620454 5.929035501627e-01 5.430397358076e+02 noise_1p0000e-02/seed_716052215
37.637813 1.640066814012e-01 1.399586540196e+04 noise_5p0000e-03/seed_710582861
37.645044 1.638399313668e-01 1.588730824672e+04 noise_1p0000e-02/seed_232026619
37.653602 1.046775268817e-01 1.373848248154e+05 noise_5p0000e-03/seed_1362635735
37.711386 1.899410622429e-01 2.111529673544e+04 noise_1p0000e-02/seed_1444571963
37.717135 8.036167514113e-02 4.876162906196e+04 noise_5p0000e-03/seed_1835544261
37.733563 1.751972997358e-01 2.470895809663e+04 noise_1p0000e-02/seed_352109286
37.767844 1.588064074833e-01 4.365779235449e+03 noise_1p0000e-02/seed_58806094
37.809472 1.101996513657e-01 4.715347693213e+04 noise_1p0000e-02/seed_1324630141
37.809696 2.261175371008e-01 9.487175920509e+03 noise_5p0000e-03/seed_1018622608
37.814180 1.428693869952e-01 6.839086363711e+03 noise_1p0000e-02/seed_795837702
37.872532 1.119341652489e-01 3.329577156673e+03 noise_1p0000e-02/seed_1150738891
37.874879 4.457186300991e-01 1.855320317590e+04 noise_1p0000e-02/seed_211875280
37.891652 1.323970731795e-01 5.654302932134e+04 noise_5p0000e-03/seed_1432881518
37.918326 3.178270231186e-01 2.361470551372e+04 noise_1p0000e-02/seed_343373188
37.930703 4.867260491178e-02 8.357168448665e+03 noise_5p0000e-03/seed_623566272
37.947416 1.100749285287e-01 4.952721952632e+03 noise_1p0000e-02/seed_1240885929
37.960782 5.154026277255e-02 5.677957142816e+04 noise_5p0000e-03/seed_1162395141
37.994095 9.898771405951e-02 1.933589224107e+04 noise_1p0000e-02/seed_1307520020
37.995548 8.119366828446e-02 2.632206303395e+04 noise_1p0000e-02/seed_1497769985
37.998888 1.507983565289e-01 4.522594245921e+03 noise_1p0000e-02/seed_1930609499
38.010326 3.889660749253e-01 4.280469331148e+03 noise_1p0000e-02/seed_1017961266
38.014243 8.508920189479e-02 1.642961679487e+04 noise_1p0000e-02/seed_948741832
38.036505 1.940517472315e-01 1.296334744284e+04 noise_5p0000e-03/seed_592591844
38.048756 3.997743805370e-01 2.041401602505e+03 noise_1p0000e-02/seed_415096539
38.057308 1.233124609375e-01 2.160529343884e+03 noise_1p0000e-02/seed_813358346
38.064579 9.627427063781e-01 1.115177183921e+03 noise_1p0000e-02/seed_1881585973
38.103739 1.301064747806e-01 4.621856444048e+04 noise_5p0000e-03/seed_1153130709
38.132556 5.093406227661e-01 5.145636147549e+04 noise_1p0000e-02/seed_183354928
38.165679 9.433892634806e-02 7.840202295822e+03 noise_1p0000e-02/seed_401008609
38.167235 3.445997577030e-01 3.512707045187e+04 noise_1p0000e-02/seed_1501552845
38.228063 2.812260074705e-01 3.558001424306e+03 noise_1p0000e-02/seed_1721470524
38.229758 1.289219295811e-01 7.637165791642e+03 noise_1p0000e-02/seed_1800627784
38.233785 1.311735201251e-01 6.156963162076e+03 noise_5p0000e-03/seed_571904914
38.236941 1.808665225905e-01 1.214880504605e+04 noise_1p0000e-02/seed_1903701130
38.311287 8.073680481625e-02 1.079428712281e+04 noise_5p0000e-03/seed_1036722625
38.335723 4.970862131308e-01 5.656816342837e+03 noise_1p0000e-02/seed_1327991421
38.362494 3.525480262697e-01 1.308693258450e+03 noise_1p0000e-02/seed_1508652585
38.381580 1.255058859234e-01 1.736660950047e+04 noise_1p0000e-02/seed_1375664061
38.399943 2.851559843442e-01 1.342333797240e+04 noise_5p0000e-03/seed_196848554
38.407425 4.260141778678e-01 1.912673579788e+04 noise_1p0000e-02/seed_1687037081
38.418545 1.848873256147e-01 3.957485225239e+04 noise_5p0000e-03/seed_1349917978
38.449822 2.445036976087e-01 1.093700691527e+03 noise_1p0000e-02/seed_2022506251
38.455197 1.507922558237e-01 6.705018530413e+04 noise_1p0000e-02/seed_528842169
38.472201 4.915183878908e-01 1.118792698837e+04 noise_5p0000e-03/seed_1172925522
38.486483 3.269559789762e-01 5.125353265415e+03 noise_1p0000e-02/seed_970187386
38.496577 1.777552750107e-01 1.375779815644e+04 noise_1p0000e-02/seed_812085169
38.519211 2.215157759851e-01 1.787576878113e+04 noise_1p0000e-02/seed_2008950748
38.535357 9.010147633669e-02 2.698946793144e+04 noise_5p0000e-03/seed_1470646160
38.536326 3.014468537386e-01 4.504461878748e+04 noise_1p0000e-02/seed_1426001516
38.563453 1.129391199070e-01 1.969087714197e+04 noise_1p0000e-02/seed_873344961
38.569171 2.235544971242e-01 2.859726001367e+04 noise_5p0000e-03/seed_457721135
38.653062 8.480476067918e-02 3.355671703283e+03 noise_5p0000e-03/seed_555883440
38.660183 9.371255574214e-02 5.722578791961e+03 noise_5p0000e-03/seed_2013637345
38.665294 2.689119337905e-01 9.348365264426e+03 noise_1p0000e-02/seed_1576053187
38.727599 1.658515482981e-01 2.286984820845e+03 noise_1p0000e-02/seed_948843457
38.810902 1.287482095319e+00 4.830686097993e+03 noise_1p0000e-02/seed_1284858263
38.815363 2.269774789422e-01 3.225328784153e+04 noise_1p0000e-02/seed_175223003
38.861336 3.737179876799e-01 5.687223256070e+03 noise_1p0000e-02/seed_1631813597
38.868257 8.181311939592e-02 8.053283523650e+03 noise_5p0000e-03/seed_1022994326
38.907867 3.963581289212e-01 1.730030960617e+04 noise_1p0000e-02/seed_653669083
38.918357 5.226557091976e-02 8.873048615566e+03 noise_5p0000e-03/seed_1219839873
38.946405 1.451565018547e-01 6.459236047729e+03 noise_1p0000e-02/seed_711811842
38.956401 1.909576431964e-01 3.294607556504e+04 noise_1p0000e-02/seed_1352536665
38.977880 1.585946933731e-01 5.868705643953e+03 noise_1p0000e-02/seed_274213066
39.033193 6.172552455848e-01 5.571447659275e+03 noise_1p0000e-02/seed_1868312230
39.047691 2.194442480056e-01 3.022344373644e+03 noise_1p0000e-02/seed_2123951056
39.067830 1.839159605226e-01 8.381420331243e+04 noise_1p0000e-02/seed_877749363
39.068575 2.371114776956e-01 8.365232815652e+03 noise_1p0000e-02/seed_718941254
39.125694 9.875741579180e-02 9.597372006514e+03 noise_1p0000e-02/seed_10785379
39.140188 1.179087110934e-01 1.037201340356e+04 noise_5p0000e-03/seed_1285415020
39.140394 4.540845361987e-01 7.898313467291e+04 noise_1p0000e-02/seed_456523489
39.144926 4.129347878892e-01 3.264631899123e+03 noise_1p0000e-02/seed_712292067
39.156646 8.156092229409e-02 2.006251684191e+04 noise_5p0000e-03/seed_539174575
39.163782 4.621143674807e-01 2.764841278803e+03 noise_1p0000e-02/seed_620819972
39.163855 9.369432779531e-02 7.638847272947e+03 noise_5p0000e-03/seed_1647913984
39.180789 2.412703839003e-01 5.713255335557e+04 noise_1p0000e-02/seed_1350752517
39.183716 3.894829710265e-01 9.964728538423e+03 noise_1p0000e-02/seed_156365210
39.205422 1.356533854795e-01 2.166645668558e+04 noise_1p0000e-02/seed_1801800003
39.213624 3.207475540990e-01 5.057128239865e+04 noise_1p0000e-02/seed_2001429764
39.277949 9.281498717848e-02 1.272568209796e+04 noise_5p0000e-03/seed_587923432
39.294891 9.054425750729e-02 2.646028090725e+04 noise_5p0000e-03/seed_1619008472
39.295369 1.741216857140e-01 6.561577585325e+03 noise_1p0000e-02/seed_382895141
39.305688 7.648714808128e-02 8.557617115436e+03 noise_5p0000e-03/seed_1488505754
39.307294 2.090214936485e+00 4.963409180033e+04 noise_2p0000e-02/seed_916418952
39.342714 4.210408637208e-01 5.415945193929e+04 noise_1p0000e-02/seed_1185520397
39.393549 1.171738051273e-01 1.966044613463e+04 noise_1p0000e-02/seed_606412246
39.421449 3.664723378098e-01 3.288781389897e+04 noise_1p0000e-02/seed_552062587
39.430715 3.381193805190e-01 1.109538121309e+03 noise_1p0000e-02/seed_533103612
39.437951 5.996581851706e-01 2.002101225644e+03 noise_1p0000e-02/seed_52416235
39.438141 3.176012088228e-01 6.103696396386e+03 noise_1p0000e-02/seed_1743985090
39.450182 2.036835193187e-01 8.699832672996e+03 noise_1p0000e-02/seed_1311962371
39.451818 2.184158444933e-01 1.381107173639e+05 noise_5p0000e-03/seed_1089379200
39.467283 3.181062128780e+00 2.994766756886e+03 noise_1p0000e-02/seed_1516459118
39.481831 1.560703643740e-01 1.022090592169e+03 noise_1p0000e-02/seed_572134801
39.509441 6.644524899233e-02 8.434101259438e+04 noise_5p0000e-03/seed_559589597
39.509578 1.294381747410e-01 9.841111568639e+03 noise_1p0000e-02/seed_1218704077
39.530017 1.181358155949e-01 8.370376262905e+03 noise_1p0000e-02/seed_2074692775
39.531064 1.467064553561e-01 4.687338665148e+04 noise_1p0000e-02/seed_1162788447
39.606113 4.693288623237e-01 8.066480230269e+03 noise_1p0000e-02/seed_1242333319
39.636446 2.725456712505e-01 8.970680297707e+03 noise_1p0000e-02/seed_812260400
39.638521 5.571561044794e-01 1.515567024397e+04 noise_1p0000e-02/seed_1034686946
39.685634 2.239131377911e-01 3.271839566715e+04 noise_1p0000e-02/seed_1535411295
39.687094 2.394645076194e-01 3.086861444846e+04 noise_1p0000e-02/seed_680233354
39.709196 3.858057854335e-01 1.179869286671e+03 noise_1p0000e-02/seed_515705438
39.730326 2.689460827610e-01 8.635775541032e+03 noise_1p0000e-02/seed_1925263632
39.771779 3.519825971395e-01 2.067681128019e+03 noise_1p0000e-02/seed_1108650675
39.786620 1.691945041838e-01 1.426631633606e+04 noise_5p0000e-03/seed_378657889
39.811378 1.163890432733e-01 1.168308093239e+04 noise_1p0000e-02/seed_20856635
39.857922 3.573865998077e-01 1.683472060769e+03 noise_1p0000e-02/seed_183763894
39.915903 1.539305247961e-01 2.741177224545e+03 noise_1p0000e-02/seed_1712329280
39.921370 2.045402479139e-01 6.022929966182e+03 noise_1p0000e-02/seed_1291971777
39.927754 8.802981347770e-02 1.587469477347e+04 noise_1p0000e-02/seed_173670537
39.973246 6.281100592574e-02 1.081128624513e+04 noise_5p0000e-03/seed_1995737731
39.978181 3.781933918924e-01 3.098652797194e+03 noise_1p0000e-02/seed_1021240743
40.031448 8.747994609359e-02 1.358668403653e+04 noise_1p0000e-02/seed_360626498
40.050654 2.060429599753e-01 3.759426396562e+04 noise_1p0000e-02/seed_754096503
40.053550 3.647986212928e-01 1.376688971910e+03 noise_5p0000e-03/seed_532929183
40.092320 1.089564469615e-01 2.958043677210e+04 noise_1p0000e-02/seed_1218338984
40.103017 1.676604947511e-01 2.634064483731e+04 noise_1p0000e-02/seed_449157016
40.104697 7.536137968945e-02 1.871964549404e+04 noise_5p0000e-03/seed_1452245846
40.156604 1.543789844917e-01 5.144073201445e+03 noise_1p0000e-02/seed_374465546
40.203115 3.563014669689e-01 1.026905144547e+05 noise_5p0000e-03/seed_384319804
40.211853 6.000377399656e-01 7.821094033948e+04 noise_1p0000e-02/seed_739260265
40.219077 2.936414109984e-01 3.721818150574e+03 noise_1p0000e-02/seed_679326770
40.223344 7.753403412104e-02 1.059541311364e+04 noise_1p0000e-02/seed_1463826282
40.228083 2.678859171865e-01 1.599183227807e+04 noise_1p0000e-02/seed_1235511627
40.288672 5.360032715787e-01 4.152222006527e+04 noise_1p0000e-02/seed_549845687
40.293410 2.014853116849e-01 2.652610945777e+04 noise_1p0000e-02/seed_1062978506
40.344443 2.592539107493e-01 5.512205797966e+04 noise_1p0000e-02/seed_575464499
40.348705 7.549129555774e-01 6.022985245518e+03 noise_1p0000e-02/seed_739473027
40.380165 2.596820002055e-01 3.000603545942e+04 noise_5p0000e-03/seed_920614173
40.385769 9.071635220190e-02 2.131788010324e+04 noise_5p0000e-03/seed_386827496
40.437048 4.458083406095e-01 5.688287642241e+03 noise_1p0000e-02/seed_1871869742
40.461224 1.442906759819e-01 1.796568299065e+04 noise_1p0000e-02/seed_1576098728
40.496533 9.854347695654e-02 6.705471326532e+03 noise_5p0000e-03/seed_249069576
40.508451 4.438796804257e-01 2.282967587090e+03 noise_1p0000e-02/seed_630896202
40.536137 7.619790155838e-02 3.034658234167e+04 noise_5p0000e-03/seed_1463614337
40.544944 2.888696250152e-01 4.815100193103e+03 noise_1p0000e-02/seed_730359585
40.551461 5.252800078062e-02 1.293562718635e+04 noise_5p0000e-03/seed_1611753761
40.553206 1.278376686342e-01 8.032438362687e+03 noise_5p0000e-03/seed_921601425
40.578446 1.519417659229e-01 7.866426610343e+04 noise_5p0000e-03/seed_1805008944
40.632468 2.747969208157e-01 9.003943004841e+03 noise_1p0000e-02/seed_260971939
40.689392 8.613782138660e-02 6.794445345688e+03 noise_5p0000e-03/seed_1970857936
40.717321 3.060388340507e-01 1.340869670738e+03 noise_5p0000e-03/seed_744852464
40.722607 2.394637823407e-01 1.414875445602e+04 noise_1p0000e-02/seed_1851858492
40.727364 2.403221519613e-01 2.909320393791e+04 noise_1p0000e-02/seed_362127685
40.750206 7.227309793712e-01 9.397096825695e+04 noise_5p0000e-03/seed_701095136
40.767144 1.095513680276e-01 3.679167100237e+04 noise_5p0000e-03/seed_1403186970
40.780807 1.275169741984e-01 9.312934059471e+02 noise_1p0000e-02/seed_1016531149
40.799200 1.302720465189e-01 2.200936994333e+04 noise_5p0000e-03/seed_1317426686
40.832221 8.199134162964e-02 9.617597096809e+03 noise_5p0000e-03/seed_351559949
40.835141 1.594009799124e-01 1.593240513289e+04 noise_1p0000e-02/seed_625331721
40.869753 2.051426987340e-01 2.783511471062e+04 noise_1p0000e-02/seed_885012874
40.883743 2.088311254977e-01 2.629669257255e+02 noise_1p0000e-02/seed_535282996
40.926311 2.178539573178e-01 2.592670784067e+04 noise_5p0000e-03/seed_1572889065
40.946068 1.449120363994e-01 1.909763992032e+04 noise_5p0000e-03/seed_455221513
40.952158 5.417772080994e-01 1.122021739061e+04 noise_5p0000e-03/seed_1879206247
40.965345 5.520702286491e-01 3.069045614419e+03 noise_1p0000e-02/seed_1848019881
40.994021 2.474124822032e-01 1.881546265978e+04 noise_1p0000e-02/seed_1662748500
41.011362 1.735460584535e-01 2.312316283050e+04 noise_5p0000e-03/seed_155492488
41.060286 4.820275277616e-01 4.354023745744e+03 noise_1p0000e-02/seed_130662949
41.068099 6.478926065336e-02 1.260531310098e+03 noise_5p0000e-03/seed_1016641002
41.085675 1.773383225806e-01 9.737303743967e+03 noise_5p0000e-03/seed_1187468716
41.099301 4.784749464179e-01 2.408255879227e+04 noise_1p0000e-02/seed_2089136091
41.167117 2.511290465347e-01 4.432850671336e+04 noise_5p0000e-03/seed_1693606510
41.187243 2.237181606248e-01 2.748536550338e+04 noise_1p0000e-02/seed_1432184335
41.263131 1.514735115963e-01 3.116181044235e+03 noise_5p0000e-03/seed_1070889713
41.322232 2.550967328951e-01 1.232325436711e+04 noise_1p0000e-02/seed_788113918
41.332070 9.384157649026e-02 3.287972005429e+04 noise_5p0000e-03/seed_257125713
41.364809 1.951039680317e-01 9.923484162176e+03 noise_5p0000e-03/seed_201839291
41.380963 1.321998219290e-01 2.338306886885e+04 noise_1p0000e-02/seed_512725733
41.403987 2.310044795789e-01 9.298135700779e+04 noise_1p0000e-02/seed_599292075
41.412469 3.105727186064e-01 4.472688378469e+03 noise_5p0000e-03/seed_1799442136
41.466996 1.251602081530e+00 4.263709420382e+02 noise_1p0000e-02/seed_2122694021
41.476695 1.165942181805e-01 5.419759533739e+03 noise_5p0000e-03/seed_1765333524
41.480738 1.263898921981e-01 1.354117874588e+03 noise_5p0000e-03/seed_607140171
41.540068 1.554869319742e-01 6.525584612521e+03 noise_1p0000e-02/seed_946797216
41.612094 3.402853887970e-01 2.102313286233e+03 noise_1p0000e-02/seed_1064358601
41.733332 3.666937244860e-01 1.251882202643e+04 noise_1p0000e-02/seed_2065851859
41.761024 1.115517964517e-01 3.288210914083e+04 noise_5p0000e-03/seed_1597751082
41.782100 1.115227558294e+00 8.038226048307e+04 noise_1p0000e-02/seed_437587580
41.842567 1.978818073690e-01 1.240623929964e+03 noise_5p0000e-03/seed_1428160212
41.873803 2.337893309653e-01 3.143427292477e+04 noise_5p0000e-03/seed_438466540
41.876725 2.840008444643e-01 7.313963492096e+03 noise_1p0000e-02/seed_322557070
41.881707 1.108784090166e-01 3.332721010999e+04 noise_5p0000e-03/seed_53923185
41.896146 1.704160052806e-01 2.758172161129e+04 noise_5p0000e-03/seed_68269102
41.898811 2.925469644019e-01 1.945559320704e+04 noise_1p0000e-02/seed_1556456120
41.926649 6.160972931908e-02 1.138020298613e+05 noise_5p0000e-03/seed_278032723
41.933340 1.084326224276e-01 1.462649334261e+04 noise_5p0000e-03/seed_1359889667
41.948510 3.050803199030e-01 4.181874495242e+03 noise_5p0000e-03/seed_763315502
41.992833 1.721435219521e-01 1.909923686470e+04 noise_5p0000e-03/seed_1327266703
42.055825 2.129890283540e-01 7.718154400442e+03 noise_5p0000e-03/seed_839901363
42.059827 1.817869709195e-01 8.493940072985e+03 noise_5p0000e-03/seed_1003642109
42.065784 3.619806616005e-01 1.149735052179e+04 noise_1p0000e-02/seed_605225963
42.072616 4.116977607818e-01 9.094586562561e+03 noise_1p0000e-02/seed_341015522
42.126812 9.836971700133e-02 4.877349784966e+04 noise_5p0000e-03/seed_1015525194
42.180749 2.326917691415e-01 1.397578084365e+03 noise_5p0000e-03/seed_1896964420
42.217342 3.017864848491e-01 1.512304708539e+04 noise_1p0000e-02/seed_1312371073
42.235176 1.843229667953e-01 3.560130296697e+03 noise_5p0000e-03/seed_838210359
42.297439 1.134216211582e-01 3.436969733414e+03 noise_5p0000e-03/seed_714712467
42.358702 7.533906671233e-02 7.179832095664e+03 noise_5p0000e-03/seed_280516901
42.409373 1.113930964783e-01 1.629964698781e+04 noise_5p0000e-03/seed_138897982
42.423189 2.019396429444e-01 1.884005546135e+04 noise_5p0000e-03/seed_840936862
42.462528 1.015731387594e+00 1.493098472671e+04 noise_5p0000e-03/seed_260569130
42.614303 2.375239884366e-01 2.683735778443e+04 noise_5p0000e-03/seed_1733223444
42.693503 1.838231819881e-01 2.473072088767e+03 noise_5p0000e-03/seed_174946158
42.720268 2.927052174453e-01 1.746051254747e+04 noise_1p0000e-02/seed_2081075819
42.763635 1.332564282006e-01 5.330253057333e+03 noise_5p0000e-03/seed_900209675
42.791599 1.464388320130e-01 5.718383331230e+04 noise_1p0000e-02/seed_744789065
42.815665 5.738615325641e-01 1.601049517803e+05 noise_1p0000e-02/seed_2041536189
42.822092 2.758437373870e-01 3.584446016135e+04 noise_1p0000e-02/seed_124989142
42.993791 2.524174135131e-01 7.329276251437e+03 noise_5p0000e-03/seed_1304975114
43.015781 2.586390788127e-01 5.948957123150e+03 noise_1p0000e-02/seed_729775797
43.037799 3.029861225812e-01 3.220221166778e+04 noise_1p0000e-02/seed_1802651552
43.119239 8.060579811893e-02 2.077389998604e+04 noise_5p0000e-03/seed_1675054115
43.121534 9.428085788962e-02 3.892874067053e+04 noise_5p0000e-03/seed_1444732602
43.127620 8.715349847977e-02 3.260715384903e+03 noise_5p0000e-03/seed_672388949
43.133501 1.721480610815e-01 1.729926955404e+04 noise_5p0000e-03/seed_488200390
43.144374 1.130310017083e-01 5.143670991213e+04 noise_5p0000e-03/seed_1940152705
43.153300 4.824657690957e-01 4.358370516126e+03 noise_1p0000e-02/seed_1605990834
43.175851 1.488928797366e-01 2.441303487065e+04 noise_5p0000e-03/seed_2034156137
43.198980 1.686823667565e-01 7.477892561891e+03 noise_5p0000e-03/seed_146217199
43.244625 1.809851221568e-01 1.124456375270e+04 noise_5p0000e-03/seed_2037706756
43.254293 1.214309498248e-01 1.742299150773e+04 noise_5p0000e-03/seed_1084556788
43.284339 1.207994657065e-01 2.414600345023e+04 noise_5p0000e-03/seed_1656962606
43.291659 8.788600461722e-02 2.567568733474e+04 noise_5p0000e-03/seed_492064534
43.348395 1.903575235681e-01 9.560259263184e+03 noise_5p0000e-03/seed_1751866485
43.434859 3.869719019377e-01 3.375598957466e+03 noise_5p0000e-03/seed_1851466537
43.439832 1.627960374150e-01 3.136150455908e+04 noise_5p0000e-03/seed_1731742693
43.501098 9.789937984156e-02 3.712400433713e+03 noise_5p0000e-03/seed_1389289275
43.514292 1.985095604570e-01 3.919692959180e+04 noise_5p0000e-03/seed_205939248
43.536895 9.969868917065e-02 3.779322372938e+03 noise_5p0000e-03/seed_1488659697
43.549158 7.608438247215e-02 1.329205821801e+04 noise_5p0000e-03/seed_1530335909
43.550698 8.296200464031e-02 1.175954563438e+04 noise_5p0000e-03/seed_1763790482
43.641438 4.359155002829e-01 5.430397358076e+02 noise_5p0000e-03/seed_716052215
43.664871 1.613313535479e-01 1.588730824672e+04 noise_5p0000e-03/seed_232026619
43.730744 1.652391048247e-01 2.111529673544e+04 noise_5p0000e-03/seed_1444571963
43.754647 2.112131287739e-01 2.470895809663e+04 noise_5p0000e-03/seed_352109286
43.788066 1.149655495892e-01 4.365779235449e+03 noise_5p0000e-03/seed_58806094
43.828933 1.148715289409e-01 4.715347693213e+04 noise_5p0000e-03/seed_1324630141
43.834708 1.123705292741e-01 6.839086363711e+03 noise_5p0000e-03/seed_795837702
43.892663 6.516109659393e-02 3.329577156673e+03 noise_5p0000e-03/seed_1150738891
43.894334 1.808148073729e-01 1.855320317590e+04 noise_5p0000e-03/seed_211875280
43.938948 2.783375035169e-01 2.361470551372e+04 noise_5p0000e-03/seed_343373188
43.967438 8.812591320834e-02 4.952721952632e+03 noise_5p0000e-03/seed_1240885929
44.014526 7.090835028628e-02 1.933589224107e+04 noise_5p0000e-03/seed_1307520020
44.014753 6.761204707657e-02 2.632206303395e+04 noise_5p0000e-03/seed_1497769985
44.018593 1.427403829871e-01 4.522594245921e+03 noise_5p0000e-03/seed_1930609499
44.030694 3.374154038009e-01 4.280469331148e+03 noise_5p0000e-03/seed_1017961266
44.034903 6.517206374504e-02 1.642961679487e+04 noise_5p0000e-03/seed_948741832
44.068676 3.067449499329e-01 2.041401602505e+03 noise_5p0000e-03/seed_415096539
44.077598 1.087651438701e-01 2.160529343884e+03 noise_5p0000e-03/seed_813358346
44.085300 7.071813526818e-01 1.115177183921e+03 noise_5p0000e-03/seed_1881585973
44.152626 4.187739109528e-01 5.145636147549e+04 noise_5p0000e-03/seed_183354928
44.186302 6.750934981487e-02 7.840202295822e+03 noise_5p0000e-03/seed_401008609
44.187127 2.242869876119e-01 3.512707045187e+04 noise_5p0000e-03/seed_1501552845
44.248063 2.877652967983e-01 3.558001424306e+03 noise_5p0000e-03/seed_1721470524
44.249459 1.158179150405e-01 7.637165791642e+03 noise_5p0000e-03/seed_1800627784
44.256532 1.670587400589e-01 1.214880504605e+04 noise_5p0000e-03/seed_1903701130
44.356149 4.302368786203e-01 5.656816342837e+03 noise_5p0000e-03/seed_1327991421
44.383024 2.354238083009e-01 1.308693258450e+03 noise_5p0000e-03/seed_1508652585
44.401966 1.490470216407e-01 1.736660950047e+04 noise_5p0000e-03/seed_1375664061
44.428137 2.044286860835e-01 1.912673579788e+04 noise_5p0000e-03/seed_1687037081
44.469495 1.815001555003e-01 1.093700691527e+03 noise_5p0000e-03/seed_2022506251
44.475499 1.460700294053e-01 6.705018530413e+04 noise_5p0000e-03/seed_528842169
44.506328 2.960222523894e-01 5.125353265415e+03 noise_5p0000e-03/seed_970187386
44.517380 2.057150401188e-01 1.375779815644e+04 noise_5p0000e-03/seed_812085169
44.539957 1.977793951525e-01 1.787576878113e+04 noise_5p0000e-03/seed_2008950748
44.556499 2.249119881069e-01 4.504461878748e+04 noise_5p0000e-03/seed_1426001516
44.584107 1.117892292360e-01 1.969087714197e+04 noise_5p0000e-03/seed_873344961
44.685695 1.595559265292e-01 9.348365264426e+03 noise_5p0000e-03/seed_1576053187
44.748108 1.072297293968e-01 2.286984820845e+03 noise_5p0000e-03/seed_948843457
44.830504 6.763881442599e-01 4.830686097993e+03 noise_5p0000e-03/seed_1284858263
44.836770 1.900477703615e-01 3.225328784153e+04 noise_5p0000e-03/seed_175223003
44.882583 2.899041950674e-01 5.687223256070e+03 noise_5p0000e-03/seed_1631813597
44.928738 4.131278273016e-01 1.730030960617e+04 noise_5p0000e-03/seed_653669083
44.966908 1.693387115182e-01 6.459236047729e+03 noise_5p0000e-03/seed_711811842
44.976790 2.054537476350e-01 3.294607556504e+04 noise_5p0000e-03/seed_1352536665
44.998224 1.569910675457e-01 5.868705643953e+03 noise_5p0000e-03/seed_274213066
45.053463 4.685374596369e-01 5.571447659275e+03 noise_5p0000e-03/seed_1868312230
45.068029 2.469495079779e-01 3.022344373644e+03 noise_5p0000e-03/seed_2123951056
45.089345 1.594572505649e-01 8.381420331243e+04 noise_5p0000e-03/seed_877749363
45.089670 2.507393132656e-01 8.365232815652e+03 noise_5p0000e-03/seed_718941254
45.145230 1.009812321767e-01 9.597372006514e+03 noise_5p0000e-03/seed_10785379
45.160121 1.189488277845e-01 7.898313467291e+04 noise_5p0000e-03/seed_456523489
45.165195 4.300912114199e-01 3.264631899123e+03 noise_5p0000e-03/seed_712292067
45.184268 4.311734574510e-01 2.764841278803e+03 noise_5p0000e-03/seed_620819972
45.200525 2.068580607351e-01 5.713255335557e+04 noise_5p0000e-03/seed_1350752517
45.203500 3.006975618739e-01 9.964728538423e+03 noise_5p0000e-03/seed_156365210
45.225021 1.041097245123e-01 2.166645668558e+04 noise_5p0000e-03/seed_1801800003
45.233547 2.618584607295e-01 5.057128239865e+04 noise_5p0000e-03/seed_2001429764
45.315454 1.852703563865e-01 6.561577585325e+03 noise_5p0000e-03/seed_382895141
45.327699 1.324587464309e+00 4.963409180033e+04 noise_1p0000e-02/seed_916418952
45.363220 2.091772080283e-01 5.415945193929e+04 noise_5p0000e-03/seed_1185520397
45.413907 8.724817954691e-02 1.966044613463e+04 noise_5p0000e-03/seed_606412246
45.442229 3.562713461975e-01 3.288781389897e+04 noise_5p0000e-03/seed_552062587
45.450605 3.106995307943e-01 1.109538121309e+03 noise_5p0000e-03/seed_533103612
45.457515 1.976289869268e-01 6.103696396386e+03 noise_5p0000e-03/seed_1743985090
45.458255 4.959826298332e-01 2.002101225644e+03 noise_5p0000e-03/seed_52416235
45.470497 1.823052249486e-01 8.699832672996e+03 noise_5p0000e-03/seed_1311962371
45.487869 1.746583535252e+00 2.994766756886e+03 noise_5p0000e-03/seed_1516459118
45.502329 1.902321022812e-01 1.022090592169e+03 noise_5p0000e-03/seed_572134801
45.529928 7.243822230155e-02 9.841111568639e+03 noise_5p0000e-03/seed_1218704077
45.550483 1.058157562523e-01 4.687338665148e+04 noise_5p0000e-03/seed_1162788447
45.550642 1.015041224400e-01 8.370376262905e+03 noise_5p0000e-03/seed_2074692775
45.626337 3.712210289809e-01 8.066480230269e+03 noise_5p0000e-03/seed_1242333319
45.656518 1.697545879195e-01 8.970680297707e+03 noise_5p0000e-03/seed_812260400
45.658872 3.833772293159e-01 1.515567024397e+04 noise_5p0000e-03/seed_1034686946
45.705972 1.935054231032e-01 3.271839566715e+04 noise_5p0000e-03/seed_1535411295
45.708219 2.007042677602e-01 3.086861444846e+04 noise_5p0000e-03/seed_680233354
45.729112 3.681261927953e-01 1.179869286671e+03 noise_5p0000e-03/seed_515705438
45.750860 2.254018059577e-01 8.635775541032e+03 noise_5p0000e-03/seed_1925263632
45.792185 2.284936510033e-01 2.067681128019e+03 noise_5p0000e-03/seed_1108650675
45.832016 1.083308607875e-01 1.168308093239e+04 noise_5p0000e-03/seed_20856635
45.878601 3.355316523741e-01 1.683472060769e+03 noise_5p0000e-03/seed_183763894
45.936668 1.653092393280e-01 2.741177224545e+03 noise_5p0000e-03/seed_1712329280
45.942627 1.569467511480e-01 6.022929966182e+03 noise_5p0000e-03/seed_1291971777
45.948388 1.255861313515e-01 1.587469477347e+04 noise_5p0000e-03/seed_173670537
45.998667 2.103443236711e-01 3.098652797194e+03 noise_5p0000e-03/seed_1021240743
46.052025 8.962518056418e-02 1.358668403653e+04 noise_5p0000e-03/seed_360626498
46.070809 2.118904670620e-01 3.759426396562e+04 noise_5p0000e-03/seed_754096503
46.108672 5.895861945712e-02 6.889247144795e+04 noise_1p0000e-03/seed_1964759878
46.111917 9.032958966087e-02 2.958043677210e+04 noise_5p0000e-03/seed_1218338984
46.123704 1.355723424440e-01 2.634064483731e+04 noise_5p0000e-03/seed_449157016
46.177584 1.473497777489e-01 5.144073201445e+03 noise_5p0000e-03/seed_374465546
46.231423 4.146292167616e-01 7.821094033948e+04 noise_5p0000e-03/seed_739260265
46.240272 2.661149153061e-01 3.721818150574e+03 noise_5p0000e-03/seed_679326770
46.243806 8.357435035386e-02 1.059541311364e+04 noise_5p0000e-03/seed_1463826282
46.247834 2.277567415752e-01 1.599183227807e+04 noise_5p0000e-03/seed_1235511627
46.308942 4.940397368724e-01 4.152222006527e+04 noise_5p0000e-03/seed_549845687
46.313530 2.345818540363e-01 2.652610945777e+04 noise_5p0000e-03/seed_1062978506
46.348442 4.700160105186e-02 6.971360971304e+04 noise_1p0000e-03/seed_998994690
46.365217 2.402174378676e-01 5.512205797966e+04 noise_5p0000e-03/seed_575464499
46.368709 3.168857999615e-01 6.022985245518e+03 noise_5p0000e-03/seed_739473027
46.457746 4.210533074790e-01 5.688287642241e+03 noise_5p0000e-03/seed_1871869742
46.482120 1.383253617004e-01 1.796568299065e+04 noise_5p0000e-03/seed_1576098728
46.529049 3.583502150958e-01 2.282967587090e+03 noise_5p0000e-03/seed_630896202
46.565382 1.398602986872e-01 4.815100193103e+03 noise_5p0000e-03/seed_730359585
46.653366 2.675221937548e-01 9.003943004841e+03 noise_5p0000e-03/seed_260971939
46.742746 1.801823129932e-01 1.414875445602e+04 noise_5p0000e-03/seed_1851858492
46.748092 1.777439778426e-01 2.909320393791e+04 noise_5p0000e-03/seed_362127685
46.801575 1.445784443303e-01 9.312934059471e+02 noise_5p0000e-03/seed_1016531149
46.856324 1.564377948862e-01 1.593240513289e+04 noise_5p0000e-03/seed_625331721
46.889960 2.034870303044e-01 2.783511471062e+04 noise_5p0000e-03/seed_885012874
46.904397 2.101021988090e-01 2.629669257255e+02 noise_5p0000e-03/seed_535282996
46.985841 2.209252825910e-01 3.069045614419e+03 noise_5p0000e-03/seed_1848019881
47.015296 2.330851772684e-01 1.881546265978e+04 noise_5p0000e-03/seed_1662748500
47.080543 3.698636082592e-01 4.354023745744e+03 noise_5p0000e-03/seed_130662949
47.119494 4.371585210795e-01 2.408255879227e+04 noise_5p0000e-03/seed_2089136091
47.207816 1.678970674900e-01 2.748536550338e+04 noise_5p0000e-03/seed_1432184335
47.342817 2.480244253698e-01 1.232325436711e+04 noise_5p0000e-03/seed_788113918
47.392430 1.095398069310e-01 6.125087422598e+04 noise_1p0000e-03/seed_1433570083
47.401330 1.272343484333e-01 2.338306886885e+04 noise_5p0000e-03/seed_512725733
47.424099 2.225139414817e-01 9.298135700779e+04 noise_5p0000e-03/seed_599292075
47.487343 5.234414344406e-01 4.263709420382e+02 noise_5p0000e-03/seed_2122694021
47.560886 1.594342577856e-01 6.525584612521e+03 noise_5p0000e-03/seed_946797216
47.631768 3.054306208938e-01 2.102313286233e+03 noise_5p0000e-03/seed_1064358601
47.754151 3.617724077062e-01 1.251882202643e+04 noise_5p0000e-03/seed_2065851859
47.802437 6.004994374115e-01 8.038226048307e+04 noise_5p0000e-03/seed_437587580
47.897731 2.209374291375e-01 7.313963492096e+03 noise_5p0000e-03/seed_322557070
47.919488 2.829885427360e-01 1.945559320704e+04 noise_5p0000e-03/seed_1556456120
48.086400 2.870068224160e-01 1.149735052179e+04 noise_5p0000e-03/seed_605225963
48.092633 3.225404263017e-01 9.094586562561e+03 noise_5p0000e-03/seed_341015522
48.237811 2.551872823001e-01 1.512304708539e+04 noise_5p0000e-03/seed_1312371073
48.740449 2.521588512566e-01 1.746051254747e+04 noise_5p0000e-03/seed_2081075819
48.811969 1.575588447567e-01 5.718383331230e+04 noise_5p0000e-03/seed_744789065
48.836306 4.944347548015e-01 1.601049517803e+05 noise_5p0000e-03/seed_2041536189
48.843064 2.857174098223e-01 3.584446016135e+04 noise_5p0000e-03/seed_124989142
49.003183 4.882800158347e-02 4.046166346405e+03 noise_1p0000e-03/seed_19314526
49.035714 2.564026135955e-01 5.948957123150e+03 noise_5p0000e-03/seed_729775797
49.058218 2.758563525839e-01 3.220221166778e+04 noise_5p0000e-03/seed_1802651552
49.173730 3.374585219028e-01 4.358370516126e+03 noise_5p0000e-03/seed_1605990834
49.262278 5.627150600678e-02 3.189837701614e+04 noise_1p0000e-03/seed_263030910
49.463661 5.707273051398e-02 4.628282997298e+03 noise_1p0000e-03/seed_1846620139
49.882948 7.663511398020e-02 4.353418328993e+04 noise_1p0000e-03/seed_1380152455
50.095696 3.524859115008e-02 8.878949077030e+03 noise_1p0000e-03/seed_467998669
50.400295 4.251735479103e-02 5.552410342092e+04 noise_1p0000e-03/seed_985452196
50.425157 1.186593567388e-01 4.409086258438e+04 noise_1p0000e-03/seed_451063818
50.810660 4.970851359703e-02 6.614918381245e+03 noise_1p0000e-03/seed_639016547
51.138649 7.226855692929e-02 4.298685040476e+04 noise_1p0000e-03/seed_1198399760
51.200553 8.630291149447e-02 7.288088162495e+03 noise_1p0000e-03/seed_1250404833
51.348285 9.688440585703e-01 4.963409180033e+04 noise_5p0000e-03/seed_916418952
51.415983 3.821656722817e-01 6.882154184368e+03 noise_1p0000e-03/seed_548107305
51.537948 7.444483175854e-02 7.533458038671e+04 noise_1p0000e-03/seed_472736216
51.616183 3.368337169268e-01 1.399586540196e+04 noise_1p0000e-03/seed_710582861
51.631520 5.059876323132e-02 1.373848248154e+05 noise_1p0000e-03/seed_1362635735
51.696088 6.662759440233e-02 4.876162906196e+04 noise_1p0000e-03/seed_1835544261
51.787447 2.058413670712e-01 9.487175920509e+03 noise_1p0000e-03/seed_1018622608
51.870117 8.438227587388e-02 5.654302932134e+04 noise_1p0000e-03/seed_1432881518
51.910157 4.198051253772e-02 8.357168448665e+03 noise_1p0000e-03/seed_623566272
51.940213 5.040233314752e-02 5.677957142816e+04 noise_1p0000e-03/seed_1162395141
52.015928 1.706735870712e-01 1.296334744284e+04 noise_1p0000e-03/seed_592591844
52.082776 1.335388919648e-01 4.621856444048e+04 noise_1p0000e-03/seed_1153130709
52.128879 6.026367334204e-02 6.889247144795e+04 noise_5p0000e-04/seed_1964759878
52.212802 1.274784795974e-01 6.156963162076e+03 noise_1p0000e-03/seed_571904914
52.289445 7.519063393610e-02 1.079428712281e+04 noise_1p0000e-03/seed_1036722625
52.368839 4.720470082344e-02 6.971360971304e+04 noise_5p0000e-04/seed_998994690
52.379324 1.751219618947e-01 1.342333797240e+04 noise_1p0000e-03/seed_196848554
52.397103 1.752763813926e-01 3.957485225239e+04 noise_1p0000e-03/seed_1349917978
52.451907 4.616123896506e-01 1.118792698837e+04 noise_1p0000e-03/seed_1172925522
52.512940 8.479442162797e-02 2.698946793144e+04 noise_1p0000e-03/seed_1470646160
52.548210 2.261808730872e-01 2.859726001367e+04 noise_1p0000e-03/seed_457721135
52.631926 7.707634689933e-02 3.355671703283e+03 noise_1p0000e-03/seed_555883440
52.639074 8.195288517750e-02 5.722578791961e+03 noise_1p0000e-03/seed_2013637345
52.849401 6.652958045452e-02 8.053283523650e+03 noise_1p0000e-03/seed_1022994326
52.896117 4.489175838847e-02 8.873048615566e+03 noise_1p0000e-03/seed_1219839873
53.118729 1.107547241482e-01 1.037201340356e+04 noise_1p0000e-03/seed_1285415020
53.136159 8.201333088826e-02 2.006251684191e+04 noise_1p0000e-03/seed_539174575
53.142630 8.189559704097e-02 7.638847272947e+03 noise_1p0000e-03/seed_1647913984
53.257843 9.392367281529e-02 1.272568209796e+04 noise_1p0000e-03/seed_587923432
53.274207 8.724041415073e-02 2.646028090725e+04 noise_1p0000e-03/seed_1619008472
53.284606 8.748968641459e-02 8.557617115436e+03 noise_1p0000e-03/seed_1488505754
53.413367 1.061813903272e-01 6.125087422598e+04 noise_5p0000e-04/seed_1433570083
53.431204 2.086981805885e-01 1.381107173639e+05 noise_1p0000e-03/seed_1089379200
53.488468 5.805131913345e-02 8.434101259438e+04 noise_1p0000e-03/seed_559589597
53.765420 1.621449528040e-01 1.426631633606e+04 noise_1p0000e-03/seed_378657889
53.953158 5.724683993275e-02 1.081128624513e+04 noise_1p0000e-03/seed_1995737731
54.032137 3.625259846220e-01 1.376688971910e+03 noise_1p0000e-03/seed_532929183
54.083896 1.020527448686e-01 1.871964549404e+04 noise_1p0000e-03/seed_1452245846
54.181591 1.049822089817e-01 1.026905144547e+05 noise_1p0000e-03/seed_384319804
54.359864 2.569534476246e-01 3.000603545942e+04 noise_1p0000e-03/seed_920614173
54.364035 7.263122447055e-02 2.131788010324e+04 noise_1p0000e-03/seed_386827496
54.476306 9.445409776884e-02 6.705471326532e+03 noise_1p0000e-03/seed_249069576
54.515033 8.149490928313e-02 3.034658234167e+04 noise_1p0000e-03/seed_1463614337
54.530548 5.439646639299e-02 1.293562718635e+04 noise_1p0000e-03/seed_1611753761
54.530556 1.030625154901e-01 8.032438362687e+03 noise_1p0000e-03/seed_921601425
54.558643 1.672835017279e-01 7.866426610343e+04 noise_1p0000e-03/seed_1805008944
54.668258 8.894308276006e-02 6.794445345688e+03 noise_1p0000e-03/seed_1970857936
54.695798 2.828182202918e-01 1.340869670738e+03 noise_1p0000e-03/seed_744852464
54.729218 4.770174588908e-01 9.397096825695e+04 noise_1p0000e-03/seed_701095136
54.745725 9.110179437678e-02 3.679167100237e+04 noise_1p0000e-03/seed_1403186970
54.777219 1.365379346692e-01 2.200936994333e+04 noise_1p0000e-03/seed_1317426686
54.811190 6.622511407005e-02 9.617597096809e+03 noise_1p0000e-03/seed_351559949
54.904889 1.954657834736e-01 2.592670784067e+04 noise_1p0000e-03/seed_1572889065
54.925832 1.394808916227e-01 1.909763992032e+04 noise_1p0000e-03/seed_455221513
54.932068 5.012242025212e-01 1.122021739061e+04 noise_1p0000e-03/seed_1879206247
54.989777 1.910612474996e-01 2.312316283050e+04 noise_1p0000e-03/seed_155492488
55.023730 5.124938212690e-02 4.046166346405e+03 noise_5p0000e-04/seed_19314526
55.046667 8.397990200815e-02 1.260531310098e+03 noise_1p0000e-03/seed_1016641002
55.063942 1.794298135363e-01 9.737303743967e+03 noise_1p0000e-03/seed_1187468716
55.146342 2.199182996881e-01 4.432850671336e+04 noise_1p0000e-03/seed_1693606510
55.242811 1.567237219276e-01 3.116181044235e+03 noise_1p0000e-03/seed_1070889713
55.282907 5.573425214572e-02 3.189837701614e+04 noise_5p0000e-04/seed_263030910
55.311420 9.759829420497e-02 3.287972005429e+04 noise_1p0000e-03/seed_257125713
55.344637 1.476579101639e-01 9.923484162176e+03 noise_1p0000e-03/seed_201839291
55.391362 2.545838415023e-01 4.472688378469e+03 noise_1p0000e-03/seed_1799442136
55.455351 8.163103194974e-02 5.419759533739e+03 noise_1p0000e-03/seed_1765333524
55.459219 1.396104848999e-01 1.354117874588e+03 noise_1p0000e-03/seed_607140171
55.484059 5.710225919789e-02 4.628282997298e+03 noise_5p0000e-04/seed_1846620139
55.738775 1.107913819201e-01 3.288210914083e+04 noise_1p0000e-03/seed_1597751082
55.822320 1.603168293429e-01 1.240623929964e+03 noise_1p0000e-03/seed_1428160212
55.852710 2.258563357503e-01 3.143427292477e+04 noise_1p0000e-03/seed_438466540
55.860680 1.183212266339e-01 3.332721010999e+04 noise_1p0000e-03/seed_53923185
55.875365 1.431560577444e-01 2.758172161129e+04 noise_1p0000e-03/seed_68269102
55.903253 7.134069941475e-02 4.353418328993e+04 noise_5p0000e-04/seed_1380152455
55.905980 7.361920432141e-02 1.138020298613e+05 noise_1p0000e-03/seed_278032723
55.912394 1.091916201485e-01 1.462649334261e+04 noise_1p0000e-03/seed_1359889667
55.927527 3.189449265441e-01 4.181874495242e+03 noise_1p0000e-03/seed_763315502
55.971789 1.440101862197e-01 1.909923686470e+04 noise_1p0000e-03/seed_1327266703
56.035013 2.080334411191e-01 7.718154400442e+03 noise_1p0000e-03/seed_839901363
56.038210 1.594610147822e-01 8.493940072985e+03 noise_1p0000e-03/seed_1003642109
56.105711 1.060265806279e-01 4.877349784966e+04 noise_1p0000e-03/seed_1015525194
56.116260 3.706539934971e-02 8.878949077030e+03 noise_5p0000e-04/seed_467998669
56.160065 2.345338188281e-01 1.397578084365e+03 noise_1p0000e-03/seed_1896964420
56.214122 1.734696069971e-01 3.560130296697e+03 noise_1p0000e-03/seed_838210359
56.276860 9.563463316575e-02 3.436969733414e+03 noise_1p0000e-03/seed_714712467
56.337301 9.076047305550e-02 7.179832095664e+03 noise_1p0000e-03/seed_280516901
56.388579 1.123314417469e-01 1.629964698781e+04 noise_1p0000e-03/seed_138897982
56.401676 2.485315672556e-01 1.884005546135e+04 noise_1p0000e-03/seed_840936862
56.420817 4.380549027214e-02 5.552410342092e+04 noise_5p0000e-04/seed_985452196
56.442352 8.527690590556e-01 1.493098472671e+04 noise_1p0000e-03/seed_260569130
56.446001 1.203964380266e-01 4.409086258438e+04 noise_5p0000e-04/seed_451063818
56.593327 2.102025379865e-01 2.683735778443e+04 noise_1p0000e-03/seed_1733223444
56.673539 2.113605058530e-01 2.473072088767e+03 noise_1p0000e-03/seed_174946158
56.743197 1.205924994734e-01 5.330253057333e+03 noise_1p0000e-03/seed_900209675
56.831323 4.925717952750e-02 6.614918381245e+03 noise_5p0000e-04/seed_639016547
56.972681 1.715111563646e-01 7.329276251437e+03 noise_1p0000e-03/seed_1304975114
57.097063 8.324126780822e-02 2.077389998604e+04 noise_1p0000e-03/seed_1675054115
57.100509 9.495002793918e-02 3.892874067053e+04 noise_1p0000e-03/seed_1444732602
57.107217 1.173843146358e-01 3.260715384903e+03 noise_1p0000e-03/seed_672388949
57.112888 1.494483872170e-01 1.729926955404e+04 noise_1p0000e-03/seed_488200390
57.122960 9.781849454370e-02 5.143670991213e+04 noise_1p0000e-03/seed_1940152705
57.154253 1.459059421324e-01 2.441303487065e+04 noise_1p0000e-03/seed_2034156137
57.159001 7.206135713198e-02 4.298685040476e+04 noise_5p0000e-04/seed_1198399760
57.178664 1.622442852402e-01 7.477892561891e+03 noise_1p0000e-03/seed_146217199
57.221127 8.598728723300e-02 7.288088162495e+03 noise_5p0000e-04/seed_1250404833
57.224347 1.579752124632e-01 1.124456375270e+04 noise_1p0000e-03/seed_2037706756
57.234003 1.409835606840e-01 1.742299150773e+04 noise_1p0000e-03/seed_1084556788
57.263296 1.322502617739e-01 2.414600345023e+04 noise_1p0000e-03/seed_1656962606
57.270374 7.691495820321e-02 2.567568733474e+04 noise_1p0000e-03/seed_492064534
57.327695 1.775940009969e-01 9.560259263184e+03 noise_1p0000e-03/seed_1751866485
57.413277 3.147789305311e-01 3.375598957466e+03 noise_1p0000e-03/seed_1851466537
57.419737 1.979429346887e-01 3.136150455908e+04 noise_1p0000e-03/seed_1731742693
57.436520 3.923472598437e-01 6.882154184368e+03 noise_5p0000e-04/seed_548107305
57.480302 9.708303703891e-02 3.712400433713e+03 noise_1p0000e-03/seed_1389289275
57.493418 2.167322356701e-01 3.919692959180e+04 noise_1p0000e-03/seed_205939248
57.516240 1.140604840393e-01 3.779322372938e+03 noise_1p0000e-03/seed_1488659697
57.528095 7.439200761059e-02 1.329205821801e+04 noise_1p0000e-03/seed_1530335909
57.529900 7.775712831137e-02 1.175954563438e+04 noise_1p0000e-03/seed_1763790482
57.558617 7.434345688472e-02 7.533458038671e+04 noise_5p0000e-04/seed_472736216
57.621380 3.375837219190e-01 5.430397358076e+02 noise_1p0000e-03/seed_716052215
57.636712 3.617797433545e-01 1.399586540196e+04 noise_5p0000e-04/seed_710582861
57.643885 1.671865990969e-01 1.588730824672e+04 noise_1p0000e-03/seed_232026619
57.651993 4.747894426804e-02 1.373848248154e+05 noise_5p0000e-04/seed_1362635735
57.709382 1.457102066685e-01 2.111529673544e+04 noise_1p0000e-03/seed_1444571963
57.716689 6.605828805337e-02 4.876162906196e+04 noise_5p0000e-04/seed_1835544261
57.734665 2.198795958529e-01 2.470895809663e+04 noise_1p0000e-03/seed_352109286
57.767391 9.639642417976e-02 4.365779235449e+03 noise_1p0000e-03/seed_58806094
57.807643 1.208602568678e-01 4.715347693213e+04 noise_1p0000e-03/seed_1324630141
57.807898 2.074180707834e-01 9.487175920509e+03 noise_5p0000e-04/seed_1018622608
57.814273 9.351076199591e-02 6.839086363711e+03 noise_1p0000e-03/seed_795837702
57.871911 5.723028752093e-02 3.329577156673e+03 noise_1p0000e-03/seed_1150738891
57.873038 1.218651735169e-01 1.855320317590e+04 noise_1p0000e-03/seed_211875280
57.890656 8.071216150688e-02 5.654302932134e+04 noise_5p0000e-04/seed_1432881518
57.918584 2.651026661395e-01 2.361470551372e+04 noise_1p0000e-03/seed_343373188
57.930819 4.391693414386e-02 8.357168448665e+03 noise_5p0000e-04/seed_623566272
57.946592 8.055979220936e-02 4.952721952632e+03 noise_1p0000e-03/seed_1240885929
57.960870 5.033029711590e-02 5.677957142816e+04 noise_5p0000e-04/seed_1162395141
57.993251 6.281109146673e-02 2.632206303395e+04 noise_1p0000e-03/seed_1497769985
57.994004 7.026180136066e-02 1.933589224107e+04 noise_1p0000e-03/seed_1307520020
57.997491 1.542498152019e-01 4.522594245921e+03 noise_1p0000e-03/seed_1930609499
58.010123 3.147484920966e-01 4.280469331148e+03 noise_1p0000e-03/seed_1017961266
58.014563 8.010469635048e-02 1.642961679487e+04 noise_1p0000e-03/seed_948741832
58.036584 1.676465456088e-01 1.296334744284e+04 noise_5p0000e-04/seed_592591844
58.047745 2.500142660014e-01 2.041401602505e+03 noise_1p0000e-03/seed_415096539
58.056960 1.001900603170e-01 2.160529343884e+03 noise_1p0000e-03/seed_813358346
58.065007 5.177168711759e-01 1.115177183921e+03 noise_1p0000e-03/seed_1881585973
58.103382 1.337683687610e-01 4.621856444048e+04 noise_5p0000e-04/seed_1153130709
58.131812 3.964113178981e-01 5.145636147549e+04 noise_1p0000e-03/seed_183354928
58.165926 6.938248979950e-02 7.840202295822e+03 noise_1p0000e-03/seed_401008609
58.166166 1.577448308861e-01 3.512707045187e+04 noise_1p0000e-03/seed_1501552845
58.227188 2.873060215765e-01 3.558001424306e+03 noise_1p0000e-03/seed_1721470524
58.228343 1.073612626218e-01 7.637165791642e+03 noise_1p0000e-03/seed_1800627784
58.233404 1.331733089071e-01 6.156963162076e+03 noise_5p0000e-04/seed_571904914
58.235327 1.661472965468e-01 1.214880504605e+04 noise_1p0000e-03/seed_1903701130
58.309940 7.472402347436e-02 1.079428712281e+04 noise_5p0000e-04/seed_1036722625
58.335606 4.420442572393e-01 5.656816342837e+03 noise_1p0000e-03/seed_1327991421
58.362565 1.686480718746e-01 1.308693258450e+03 noise_1p0000e-03/seed_1508652585
58.381390 1.625546772450e-01 1.736660950047e+04 noise_1p0000e-03/seed_1375664061
58.399971 1.611637003082e-01 1.342333797240e+04 noise_5p0000e-04/seed_196848554
58.407823 1.263572151478e-01 1.912673579788e+04 noise_1p0000e-03/seed_1687037081
58.417647 1.734661946388e-01 3.957485225239e+04 noise_5p0000e-04/seed_1349917978
58.448348 1.649838540972e-01 1.093700691527e+03 noise_1p0000e-03/seed_2022506251
58.454856 1.454471200550e-01 6.705018530413e+04 noise_1p0000e-03/seed_528842169
58.472594 4.574299760172e-01 1.118792698837e+04 noise_5p0000e-04/seed_1172925522
58.485315 2.801026252993e-01 5.125353265415e+03 noise_1p0000e-03/seed_970187386
58.497133 2.477344902876e-01 1.375779815644e+04 noise_1p0000e-03/seed_812085169
58.519663 1.863643711230e-01 1.787576878113e+04 noise_1p0000e-03/seed_2008950748
58.533360 8.397262926546e-02 2.698946793144e+04 noise_5p0000e-04/seed_1470646160
58.535746 1.890371033334e-01 4.504461878748e+04 noise_1p0000e-03/seed_1426001516
58.563739 1.113856950470e-01 1.969087714197e+04 noise_1p0000e-03/seed_873344961
58.568811 2.262914865877e-01 2.859726001367e+04 noise_5p0000e-04/seed_457721135
58.652505 7.607434711508e-02 3.355671703283e+03 noise_5p0000e-04/seed_555883440
58.659656 8.089003485870e-02 5.722578791961e+03 noise_5p0000e-04/seed_2013637345
58.665120 1.166119463450e-01 9.348365264426e+03 noise_1p0000e-03/seed_1576053187
58.727617 8.329591456009e-02 2.286984820845e+03 noise_1p0000e-03/seed_948843457
58.809283 2.238992990373e-01 4.830686097993e+03 noise_1p0000e-03/seed_1284858263
58.816995 1.666164805102e-01 3.225328784153e+04 noise_1p0000e-03/seed_175223003
58.862677 2.541294922710e-01 5.687223256070e+03 noise_1p0000e-03/seed_1631813597
58.870262 6.544652397944e-02 8.053283523650e+03 noise_5p0000e-04/seed_1022994326
58.908530 4.147529644622e-01 1.730030960617e+04 noise_1p0000e-03/seed_653669083
58.916555 4.494404234789e-02 8.873048615566e+03 noise_5p0000e-04/seed_1219839873
58.946402 2.020270415479e-01 6.459236047729e+03 noise_1p0000e-03/seed_711811842
58.956193 2.166963852454e-01 3.294607556504e+04 noise_1p0000e-03/seed_1352536665
58.977590 1.632450380432e-01 5.868705643953e+03 noise_1p0000e-03/seed_274213066
59.032768 3.645612918038e-01 5.571447659275e+03 noise_1p0000e-03/seed_1868312230
59.047387 2.855923002088e-01 3.022344373644e+03 noise_1p0000e-03/seed_2123951056
59.069635 2.695363065723e-01 8.365232815652e+03 noise_1p0000e-03/seed_718941254
59.069644 1.524097970656e-01 8.381420331243e+04 noise_1p0000e-03/seed_877749363
59.123944 1.036595305336e-01 9.597372006514e+03 noise_1p0000e-03/seed_10785379
59.138987 2.766306093228e-01 7.898313467291e+04 noise_1p0000e-03/seed_456523489
59.139263 1.099783624403e-01 1.037201340356e+04 noise_5p0000e-04/seed_1285415020
59.144495 4.962059660653e-01 3.264631899123e+03 noise_1p0000e-03/seed_712292067
59.156814 8.239761963307e-02 2.006251684191e+04 noise_5p0000e-04/seed_539174575
59.163193 8.082026806151e-02 7.638847272947e+03 noise_5p0000e-04/seed_1647913984
59.163740 4.055396819497e-01 2.764841278803e+03 noise_1p0000e-03/seed_620819972
59.179397 2.668152570065e-01 5.713255335557e+04 noise_1p0000e-03/seed_1350752517
59.182409 2.670160165433e-01 9.964728538423e+03 noise_1p0000e-03/seed_156365210
59.203783 8.438800220071e-02 2.166645668558e+04 noise_1p0000e-03/seed_1801800003
59.212568 2.173907196508e-01 5.057128239865e+04 noise_1p0000e-03/seed_2001429764
59.278544 9.659504867310e-02 1.272568209796e+04 noise_5p0000e-04/seed_587923432
59.294600 2.007113723462e-01 6.561577585325e+03 noise_1p0000e-03/seed_382895141
59.294836 8.726696178701e-02 2.646028090725e+04 noise_5p0000e-04/seed_1619008472
59.305185 8.915941027637e-02 8.557617115436e+03 noise_5p0000e-04/seed_1488505754
59.342702 1.366980611356e-01 5.415945193929e+04 noise_1p0000e-03/seed_1185520397
59.393269 6.733115975529e-02 1.966044613463e+04 noise_1p0000e-03/seed_606412246
59.421929 3.691425340159e-01 3.288781389897e+04 noise_1p0000e-03/seed_552062587
59.429592 2.988561318993e-01 1.109538121309e+03 noise_1p0000e-03/seed_533103612
59.436089 1.476380350168e-01 6.103696396386e+03 noise_1p0000e-03/seed_1743985090
59.437571 4.133307789503e-01 2.002101225644e+03 noise_1p0000e-03/seed_52416235
59.449824 1.764210976090e-01 8.699832672996e+03 noise_1p0000e-03/seed_1311962371
59.451840 2.069535629419e-01 1.381107173639e+05 noise_5p0000e-04/seed_1089379200
59.467410 8.241131903147e-01 2.994766756886e+03 noise_1p0000e-03/seed_1516459118
59.481799 2.189028064263e-01 1.022090592169e+03 noise_1p0000e-03/seed_572134801
59.509059 5.968380789194e-02 8.434101259438e+04 noise_5p0000e-04/seed_559589597
59.509280 6.459193853761e-02 9.841111568639e+03 noise_1p0000e-03/seed_1218704077
59.529090 1.083030000081e-01 4.687338665148e+04 noise_1p0000e-03/seed_1162788447
59.530212 9.168441162876e-02 8.370376262905e+03 noise_1p0000e-03/seed_2074692775
59.605585 2.938863211380e-01 8.066480230269e+03 noise_1p0000e-03/seed_1242333319
59.635644 1.196496577239e-01 8.970680297707e+03 noise_1p0000e-03/seed_812260400
59.638219 2.548786851595e-01 1.515567024397e+04 noise_1p0000e-03/seed_1034686946
59.685305 1.808761650642e-01 3.271839566715e+04 noise_1p0000e-03/seed_1535411295
59.688185 1.717424683243e-01 3.086861444846e+04 noise_1p0000e-03/seed_680233354
59.708110 3.600183416819e-01 1.179869286671e+03 noise_1p0000e-03/seed_515705438
59.730353 1.978547200116e-01 8.635775541032e+03 noise_1p0000e-03/seed_1925263632
59.771576 2.440454277077e-01 2.067681128019e+03 noise_1p0000e-03/seed_1108650675
59.785981 1.611410986757e-01 1.426631633606e+04 noise_5p0000e-04/seed_378657889
59.811588 1.043037622734e-01 1.168308093239e+04 noise_1p0000e-03/seed_20856635
59.858202 3.259643176050e-01 1.683472060769e+03 noise_1p0000e-03/seed_183763894
59.916339 1.683245421262e-01 2.741177224545e+03 noise_1p0000e-03/seed_1712329280
59.922690 1.310948786493e-01 6.022929966182e+03 noise_1p0000e-03/seed_1291971777
59.927953 1.685036757219e-01 1.587469477347e+04 noise_1p0000e-03/seed_173670537
59.973856 5.714182913317e-02 1.081128624513e+04 noise_5p0000e-04/seed_1995737731
59.978114 1.472847857960e-01 3.098652797194e+03 noise_1p0000e-03/seed_1021240743
60.031542 9.273157711113e-02 1.358668403653e+04 noise_1p0000e-03/seed_360626498
60.049988 2.227415797837e-01 3.759426396562e+04 noise_1p0000e-03/seed_754096503
60.052669 3.625951754480e-01 1.376688971910e+03 noise_5p0000e-04/seed_532929183
60.090648 7.781624924052e-02 2.958043677210e+04 noise_1p0000e-03/seed_1218338984
60.103306 1.143313679735e-01 2.634064483731e+04 noise_1p0000e-03/seed_449157016
60.104504 1.034365985808e-01 1.871964549404e+04 noise_5p0000e-04/seed_1452245846
60.157418 1.696230636580e-01 5.144073201445e+03 noise_1p0000e-03/seed_374465546
60.202108 9.875938470845e-02 1.026905144547e+05 noise_5p0000e-04/seed_384319804
60.210127 3.894795259918e-01 7.821094033948e+04 noise_1p0000e-03/seed_739260265
60.220277 2.438519081101e-01 3.721818150574e+03 noise_1p0000e-03/seed_679326770
60.223225 9.062604566698e-02 1.059541311364e+04 noise_1p0000e-03/seed_1463826282
60.226683 2.278934145839e-01 1.599183227807e+04 noise_1p0000e-03/seed_1235511627
60.288205 4.642151673549e-01 4.152222006527e+04 noise_1p0000e-03/seed_549845687
60.292673 2.834034746234e-01 2.652610945777e+04 noise_1p0000e-03/seed_1062978506
60.344882 2.239154542121e-01 5.512205797966e+04 noise_1p0000e-03/seed_575464499
60.347758 3.441984219875e-01 6.022985245518e+03 noise_1p0000e-03/seed_739473027
60.380533 2.552254789203e-01 3.000603545942e+04 noise_5p0000e-04/seed_920614173
60.384524 7.076892837404e-02 2.131788010324e+04 noise_5p0000e-04/seed_386827496
60.437348 4.108630137594e-01 5.688287642241e+03 noise_1p0000e-03/seed_1871869742
60.461880 1.362497629267e-01 1.796568299065e+04 noise_1p0000e-03/seed_1576098728
60.496983 9.439830286923e-02 6.705471326532e+03 noise_5p0000e-04/seed_249069576
60.508566 3.197156974217e-01 2.282967587090e+03 noise_1p0000e-03/seed_630896202
60.535599 8.193537889346e-02 3.034658234167e+04 noise_5p0000e-04/seed_1463614337
60.544772 1.868377602688e-01 4.815100193103e+03 noise_1p0000e-03/seed_730359585
60.550929 1.005501921792e-01 8.032438362687e+03 noise_5p0000e-04/seed_921601425
60.551138 5.435595570975e-02 1.293562718635e+04 noise_5p0000e-04/seed_1611753761
60.579372 1.688703473313e-01 7.866426610343e+04 noise_5p0000e-04/seed_1805008944
60.633122 2.524615549338e-01 9.003943004841e+03 noise_1p0000e-03/seed_260971939
60.688820 8.983591650124e-02 6.794445345688e+03 noise_5p0000e-04/seed_1970857936
60.716311 2.799861136919e-01 1.340869670738e+03 noise_5p0000e-04/seed_744852464
60.721892 1.496678651916e-01 1.414875445602e+04 noise_1p0000e-03/seed_1851858492
60.727708 1.427553631895e-01 2.909320393791e+04 noise_1p0000e-03/seed_362127685
60.749798 4.540151768316e-01 9.397096825695e+04 noise_5p0000e-04/seed_701095136
60.766251 8.875905340758e-02 3.679167100237e+04 noise_5p0000e-04/seed_1403186970
60.781221 1.617899966281e-01 9.312934059471e+02 noise_1p0000e-03/seed_1016531149
60.797674 1.365560333233e-01 2.200936994333e+04 noise_5p0000e-04/seed_1317426686
60.831765 6.468563765616e-02 9.617597096809e+03 noise_5p0000e-04/seed_351559949
60.836301 1.549960092617e-01 1.593240513289e+04 noise_1p0000e-03/seed_625331721
60.869157 2.107736515763e-01 2.783511471062e+04 noise_1p0000e-03/seed_885012874
60.883951 2.373719665567e-01 2.629669257255e+02 noise_1p0000e-03/seed_535282996
60.925414 1.926886843754e-01 2.592670784067e+04 noise_5p0000e-04/seed_1572889065
60.946504 1.388667085981e-01 1.909763992032e+04 noise_5p0000e-04/seed_455221513
60.952759 4.975556289226e-01 1.122021739061e+04 noise_5p0000e-04/seed_1879206247
60.965267 2.675428267089e-01 3.069045614419e+03 noise_1p0000e-03/seed_1848019881
60.995344 2.219797899284e-01 1.881546265978e+04 noise_1p0000e-03/seed_1662748500
61.010280 1.928762675448e-01 2.312316283050e+04 noise_5p0000e-04/seed_155492488
61.059775 2.893264632459e-01 4.354023745744e+03 noise_1p0000e-03/seed_130662949
61.067189 8.833403434746e-02 1.260531310098e+03 noise_5p0000e-04/seed_1016641002
61.084427 1.796971949385e-01 9.737303743967e+03 noise_5p0000e-04/seed_1187468716
61.098673 4.095449877823e-01 2.408255879227e+04 noise_1p0000e-03/seed_2089136091
61.166946 2.162012142640e-01 4.432850671336e+04 noise_5p0000e-04/seed_1693606510
61.187298 1.315518904017e-01 2.748536550338e+04 noise_1p0000e-03/seed_1432184335
61.263471 1.577031486829e-01 3.116181044235e+03 noise_5p0000e-04/seed_1070889713
61.322305 2.371666292512e-01 1.232325436711e+04 noise_1p0000e-03/seed_788113918
61.332038 9.796505623749e-02 3.287972005429e+04 noise_5p0000e-04/seed_257125713
61.365315 1.395784398937e-01 9.923484162176e+03 noise_5p0000e-04/seed_201839291
61.380642 1.249497631216e-01 2.338306886885e+04 noise_1p0000e-03/seed_512725733
61.403207 2.178607334508e-01 9.298135700779e+04 noise_1p0000e-03/seed_599292075
61.411923 2.468102144468e-01 4.472688378469e+03 noise_5p0000e-04/seed_1799442136
61.466638 4.778520853738e-01 4.263709420382e+02 noise_1p0000e-03/seed_2122694021
61.475882 7.803045518166e-02 5.419759533739e+03 noise_5p0000e-04/seed_1765333524
61.479728 1.412876599494e-01 1.354117874588e+03 noise_5p0000e-04/seed_607140171
61.540554 1.751328563352e-01 6.525584612521e+03 noise_1p0000e-03/seed_946797216
61.610519 2.974307227216e-01 2.102313286233e+03 noise_1p0000e-03/seed_1064358601
61.733817 3.558401685498e-01 1.251882202643e+04 noise_1p0000e-03/seed_2065851859
61.759191 1.105703595110e-01 3.288210914083e+04 noise_5p0000e-04/seed_1597751082
61.781717 2.571689881233e-01 8.038226048307e+04 noise_1p0000e-03/seed_437587580
61.842987 1.579178004799e-01 1.240623929964e+03 noise_5p0000e-04/seed_1428160212
61.873270 2.243945242326e-01 3.143427292477e+04 noise_5p0000e-04/seed_438466540
61.877542 2.217849060200e-01 7.313963492096e+03 noise_1p0000e-03/seed_322557070
61.881248 1.194346174466e-01 3.332721010999e+04 noise_5p0000e-04/seed_53923185
61.895964 1.402033582246e-01 2.758172161129e+04 noise_5p0000e-04/seed_68269102
61.899037 2.823064749040e-01 1.945559320704e+04 noise_1p0000e-03/seed_1556456120
61.926593 8.062970186226e-02 1.138020298613e+05 noise_5p0000e-04/seed_278032723
61.932973 1.096496693497e-01 1.462649334261e+04 noise_5p0000e-04/seed_1359889667
61.948101 3.208951085364e-01 4.181874495242e+03 noise_5p0000e-04/seed_763315502
61.992355 1.550753542758e-01 1.909923686470e+04 noise_5p0000e-04/seed_1327266703
62.055607 2.080765408558e-01 7.718154400442e+03 noise_5p0000e-04/seed_839901363
62.058704 1.570275789721e-01 8.493940072985e+03 noise_5p0000e-04/seed_1003642109
62.065898 2.347173488738e-01 1.149735052179e+04 noise_1p0000e-03/seed_605225963
62.071651 2.538360883041e-01 9.094586562561e+03 noise_1p0000e-03/seed_341015522
62.126270 1.068405284613e-01 4.877349784966e+04 noise_5p0000e-04/seed_1015525194
62.180675 2.352750520950e-01 1.397578084365e+03 noise_5p0000e-04/seed_1896964420
62.217187 2.208181787763e-01 1.512304708539e+04 noise_1p0000e-03/seed_1312371073
62.234686 1.724516642723e-01 3.560130296697e+03 noise_5p0000e-04/seed_838210359
62.297483 9.330481460060e-02 3.436969733414e+03 noise_5p0000e-04/seed_714712467
62.357820 9.278657256622e-02 7.179832095664e+03 noise_5p0000e-04/seed_280516901
62.409174 1.126107437161e-01 1.629964698781e+04 noise_5p0000e-04/seed_138897982
62.422181 2.545105357706e-01 1.884005546135e+04 noise_5p0000e-04/seed_840936862
62.463025 8.327455469288e-01 1.493098472671e+04 noise_5p0000e-04/seed_260569130
62.613898 2.055399063522e-01 2.683735778443e+04 noise_5p0000e-04/seed_1733223444
62.694237 2.143900292056e-01 2.473072088767e+03 noise_5p0000e-04/seed_174946158
62.719586 2.297191039523e-01 1.746051254747e+04 noise_1p0000e-03/seed_2081075819
62.763835 1.193480674834e-01 5.330253057333e+03 noise_5p0000e-04/seed_900209675
62.791256 2.005439820224e-01 5.718383331230e+04 noise_1p0000e-03/seed_744789065
62.815810 4.153783795730e-01 1.601049517803e+05 noise_1p0000e-03/seed_2041536189
62.822832 2.970124435441e-01 3.584446016135e+04 noise_1p0000e-03/seed_124989142
62.993234 1.642665279143e-01 7.329276251437e+03 noise_5p0000e-04/seed_1304975114
63.014648 2.614263810134e-01 5.948957123150e+03 noise_1p0000e-03/seed_729775797
63.037541 2.616046790772e-01 3.220221166778e+04 noise_1p0000e-03/seed_1802651552
63.117483 8.357176520297e-02 2.077389998604e+04 noise_5p0000e-04/seed_1675054115
63.121072 9.537208783737e-02 3.892874067053e+04 noise_5p0000e-04/seed_1444732602
63.127858 1.225621491156e-01 3.260715384903e+03 noise_5p0000e-04/seed_672388949
63.133503 1.479000108214e-01 1.729926955404e+04 noise_5p0000e-04/seed_488200390
63.143475 9.623699485241e-02 5.143670991213e+04 noise_5p0000e-04/seed_1940152705
63.153060 2.667267578250e-01 4.358370516126e+03 noise_1p0000e-03/seed_1605990834
63.174744 1.464023657004e-01 2.441303487065e+04 noise_5p0000e-04/seed_2034156137
63.199316 1.616226389658e-01 7.477892561891e+03 noise_5p0000e-04/seed_146217199
63.245004 1.551997066655e-01 1.124456375270e+04 noise_5p0000e-04/seed_2037706756
63.254657 1.434922522352e-01 1.742299150773e+04 noise_5p0000e-04/seed_1084556788
63.283856 1.338649744415e-01 2.414600345023e+04 noise_5p0000e-04/seed_1656962606
63.290904 7.652005278602e-02 2.567568733474e+04 noise_5p0000e-04/seed_492064534
63.348298 1.766416324283e-01 9.560259263184e+03 noise_5p0000e-04/seed_1751866485
63.433770 3.067089567912e-01 3.375598957466e+03 noise_5p0000e-04/seed_1851466537
63.440416 2.025282800412e-01 3.136150455908e+04 noise_5p0000e-04/seed_1731742693
63.500893 9.957398000965e-02 3.712400433713e+03 noise_5p0000e-04/seed_1389289275
63.513998 2.195133855789e-01 3.919692959180e+04 noise_5p0000e-04/seed_205939248
63.536848 1.166022705381e-01 3.779322372938e+03 noise_5p0000e-04/seed_1488659697
63.548653 7.426250930644e-02 1.329205821801e+04 noise_5p0000e-04/seed_1530335909
63.550490 7.733990586227e-02 1.175954563438e+04 noise_5p0000e-04/seed_1763790482
63.642062 3.280755539595e-01 5.430397358076e+02 noise_5p0000e-04/seed_716052215
63.664451 1.682309470464e-01 1.588730824672e+04 noise_5p0000e-04/seed_232026619
63.729901 1.432367378913e-01 2.111529673544e+04 noise_5p0000e-04/seed_1444571963
63.755356 2.195959587710e-01 2.470895809663e+04 noise_5p0000e-04/seed_352109286
63.787995 9.580704945958e-02 4.365779235449e+03 noise_5p0000e-04/seed_58806094
63.828170 1.216621818710e-01 4.715347693213e+04 noise_5p0000e-04/seed_1324630141
63.834907 9.147166741340e-02 6.839086363711e+03 noise_5p0000e-04/seed_795837702
63.892506 5.802858818078e-02 3.329577156673e+03 noise_5p0000e-04/seed_1150738891
63.893565 1.407581835585e-01 1.855320317590e+04 noise_5p0000e-04/seed_211875280
63.939228 2.641443301800e-01 2.361470551372e+04 noise_5p0000e-04/seed_343373188
63.967175 8.001477434542e-02 4.952721952632e+03 noise_5p0000e-04/seed_1240885929
64.013752 6.260065458721e-02 2.632206303395e+04 noise_5p0000e-04/seed_1497769985
64.014627 7.083741008719e-02 1.933589224107e+04 noise_5p0000e-04/seed_1307520020
64.018042 1.565792855935e-01 4.522594245921e+03 noise_5p0000e-04/seed_1930609499
64.030739 3.126748003886e-01 4.280469331148e+03 noise_5p0000e-04/seed_1017961266
64.035208 8.347496550461e-02 1.642961679487e+04 noise_5p0000e-04/seed_948741832
64.068316 2.450203456781e-01 2.041401602505e+03 noise_5p0000e-04/seed_415096539
64.077569 9.922443981726e-02 2.160529343884e+03 noise_5p0000e-04/seed_813358346
64.085659 4.947716958512e-01 1.115177183921e+03 noise_5p0000e-04/seed_1881585973
64.152398 3.957283287153e-01 5.145636147549e+04 noise_5p0000e-04/seed_183354928
64.186567 7.066083296656e-02 7.840202295822e+03 noise_5p0000e-04/seed_401008609
64.186734 1.536721160327e-01 3.512707045187e+04 noise_5p0000e-04/seed_1501552845
64.247766 2.874069149034e-01 3.558001424306e+03 noise_5p0000e-04/seed_1721470524
64.248891 1.066234371389e-01 7.637165791642e+03 noise_5p0000e-04/seed_1800627784
64.255864 1.665116116110e-01 1.214880504605e+04 noise_5p0000e-04/seed_1903701130
64.356225 4.462528874862e-01 5.656816342837e+03 noise_5p0000e-04/seed_1327991421
64.383195 1.621715033431e-01 1.308693258450e+03 noise_5p0000e-04/seed_1508652585
64.402006 1.638306012379e-01 1.736660950047e+04 noise_5p0000e-04/seed_1375664061
64.428471 1.347384323749e-01 1.912673579788e+04 noise_5p0000e-04/seed_1687037081
64.468892 1.655066470237e-01 1.093700691527e+03 noise_5p0000e-04/seed_2022506251
64.475462 1.455637298642e-01 6.705018530413e+04 noise_5p0000e-04/seed_528842169
64.505875 2.796117942117e-01 5.125353265415e+03 noise_5p0000e-04/seed_970187386
64.517789 2.532603209884e-01 1.375779815644e+04 noise_5p0000e-04/seed_812085169
64.540313 1.853950413985e-01 1.787576878113e+04 noise_5p0000e-04/seed_2008950748
64.556339 1.855861065234e-01 4.504461878748e+04 noise_5p0000e-04/seed_1426001516
64.584379 1.113314606599e-01 1.969087714197e+04 noise_5p0000e-04/seed_873344961
64.685734 1.165516749454e-01 9.348365264426e+03 noise_5p0000e-04/seed_1576053187
64.748242 8.162917314250e-02 2.286984820845e+03 noise_5p0000e-04/seed_948843457
64.829817 1.743408225487e-01 4.830686097993e+03 noise_5p0000e-04/seed_1284858263
64.837710 1.640505955456e-01 3.225328784153e+04 noise_5p0000e-04/seed_175223003
64.883374 2.512147501204e-01 5.687223256070e+03 noise_5p0000e-04/seed_1631813597
64.929190 4.138168216807e-01 1.730030960617e+04 noise_5p0000e-04/seed_653669083
64.967024 2.066307363723e-01 6.459236047729e+03 noise_5p0000e-04/seed_711811842
64.976805 2.180236920585e-01 3.294607556504e+04 noise_5p0000e-04/seed_1352536665
64.998196 1.643029618002e-01 5.868705643953e+03 noise_5p0000e-04/seed_274213066
65.053366 3.525948395993e-01 5.571447659275e+03 noise_5p0000e-04/seed_1868312230
65.067992 2.907058919416e-01 3.022344373644e+03 noise_5p0000e-04/seed_2123951056
65.090316 2.720288125275e-01 8.365232815652e+03 noise_5p0000e-04/seed_718941254
65.090367 1.519580032009e-01 8.381420331243e+04 noise_5p0000e-04/seed_877749363
65.144468 1.040483128787e-01 9.597372006514e+03 noise_5p0000e-04/seed_10785379
65.159530 3.028369233620e-01 7.898313467291e+04 noise_5p0000e-04/seed_456523489
65.165093 5.036042362655e-01 3.264631899123e+03 noise_5p0000e-04/seed_712292067
65.184359 4.024165028985e-01 2.764841278803e+03 noise_5p0000e-04/seed_620819972
65.199941 2.760434203791e-01 5.713255335557e+04 noise_5p0000e-04/seed_1350752517
65.202957 2.643016139644e-01 9.964728538423e+03 noise_5p0000e-04/seed_156365210
65.224313 8.242638480693e-02 2.166645668558e+04 noise_5p0000e-04/seed_1801800003
65.233130 2.118849035787e-01 5.057128239865e+04 noise_5p0000e-04/seed_2001429764
65.315178 2.028468863580e-01 6.561577585325e+03 noise_5p0000e-04/seed_382895141
65.327714 6.987245166788e-01 4.963409180033e+04 noise_1p0000e-03/seed_916418952
65.363322 1.478413863675e-01 5.415945193929e+04 noise_5p0000e-04/seed_1185520397
65.413874 6.534929264289e-02 1.966044613463e+04 noise_5p0000e-04/seed_606412246
65.442576 3.718363675386e-01 3.288781389897e+04 noise_5p0000e-04/seed_552062587
65.450150 2.983657941970e-01 1.109538121309e+03 noise_5p0000e-04/seed_533103612
65.456595 1.454353713927e-01 6.103696396386e+03 noise_5p0000e-04/seed_1743985090
65.458170 4.028825923664e-01 2.002101225644e+03 noise_5p0000e-04/seed_52416235
65.470424 1.761226742381e-01 8.699832672996e+03 noise_5p0000e-04/seed_1311962371
65.488037 7.220160888797e-01 2.994766756886e+03 noise_5p0000e-04/seed_1516459118
65.502417 2.221363338648e-01 1.022090592169e+03 noise_5p0000e-04/seed_572134801
65.529883 6.713101368123e-02 9.841111568639e+03 noise_5p0000e-04/seed_1218704077
65.549600 1.107813933345e-01 4.687338665148e+04 noise_5p0000e-04/seed_1162788447
65.550843 9.097047863449e-02 8.370376262905e+03 noise_5p0000e-04/seed_2074692775
65.626175 2.842669008978e-01 8.066480230269e+03 noise_5p0000e-04/seed_1242333319
65.656219 1.175059542187e-01 8.970680297707e+03 noise_5p0000e-04/seed_812260400
65.658821 2.397753532223e-01 1.515567024397e+04 noise_5p0000e-04/seed_1034686946
65.705905 1.796056769806e-01 3.271839566715e+04 noise_5p0000e-04/seed_1535411295
65.708864 1.682532878392e-01 3.086861444846e+04 noise_5p0000e-04/seed_680233354
65.728668 3.593281718565e-01 1.179869286671e+03 noise_5p0000e-04/seed_515705438
65.750973 1.949551086971e-01 8.635775541032e+03 noise_5p0000e-04/seed_1925263632
65.792183 2.562416784428e-01 2.067681128019e+03 noise_5p0000e-04/seed_1108650675
65.832218 1.039231240337e-01 1.168308093239e+04 noise_5p0000e-04/seed_20856635
65.878836 3.259735101925e-01 1.683472060769e+03 noise_5p0000e-04/seed_183763894
65.936982 1.679824221180e-01 2.741177224545e+03 noise_5p0000e-04/seed_1712329280
65.943381 1.288530327938e-01 6.022929966182e+03 noise_5p0000e-04/seed_1291971777
65.948582 1.740691133683e-01 1.587469477347e+04 noise_5p0000e-04/seed_173670537
65.998728 1.493569366141e-01 3.098652797194e+03 noise_5p0000e-04/seed_1021240743
66.052165 9.307974526771e-02 1.358668403653e+04 noise_5p0000e-04/seed_360626498
66.070569 2.244111393936e-01 3.759426396562e+04 noise_5p0000e-04/seed_754096503
66.107997 6.168107266591e-02 6.889247144795e+04 noise_1p0000e-04/seed_1964759878
66.111172 7.639039599564e-02 2.958043677210e+04 noise_5p0000e-04/seed_1218338984
66.123939 1.121790813438e-01 2.634064483731e+04 noise_5p0000e-04/seed_449157016
66.178080 1.739861817938e-01 5.144073201445e+03 noise_5p0000e-04/seed_374465546
66.230648 3.913262124421e-01 7.821094033948e+04 noise_5p0000e-04/seed_739260265
66.240961 2.410488756382e-01 3.721818150574e+03 noise_5p0000e-04/seed_679326770
66.243835 9.160641485591e-02 1.059541311364e+04 noise_5p0000e-04/seed_1463826282
66.247222 2.296737354684e-01 1.599183227807e+04 noise_5p0000e-04/seed_1235511627
66.308796 4.606610118118e-01 4.152222006527e+04 noise_5p0000e-04/seed_549845687
66.313248 2.903289197377e-01 2.652610945777e+04 noise_5p0000e-04/seed_1062978506
66.348108 4.769050089840e-02 6.971360971304e+04 noise_1p0000e-04/seed_998994690
66.365522 2.218971218810e-01 5.512205797966e+04 noise_5p0000e-04/seed_575464499
66.368322 3.851792369674e-01 6.022985245518e+03 noise_5p0000e-04/seed_739473027
66.457981 4.105042143163e-01 5.688287642241e+03 noise_5p0000e-04/seed_1871869742
66.482532 1.361470348703e-01 1.796568299065e+04 noise_5p0000e-04/seed_1576098728
66.529189 3.177957578006e-01 2.282967587090e+03 noise_5p0000e-04/seed_630896202
66.565379 2.013040117430e-01 4.815100193103e+03 noise_5p0000e-04/seed_730359585
66.653774 2.500675538330e-01 9.003943004841e+03 noise_5p0000e-04/seed_260971939
66.742467 1.469850234292e-01 1.414875445602e+04 noise_5p0000e-04/seed_1851858492
66.748342 1.397360097716e-01 2.909320393791e+04 noise_5p0000e-04/seed_362127685
66.801859 1.641816878614e-01 9.312934059471e+02 noise_5p0000e-04/seed_1016531149
66.856980 1.548528718964e-01 1.593240513289e+04 noise_5p0000e-04/seed_625331721
66.889738 2.121221004155e-01 2.783511471062e+04 noise_5p0000e-04/seed_885012874
66.904577 2.424696793800e-01 2.629669257255e+02 noise_5p0000e-04/seed_535282996
66.985877 2.981840845107e-01 3.069045614419e+03 noise_5p0000e-04/seed_1848019881
67.016032 2.205268534429e-01 1.881546265978e+04 noise_5p0000e-04/seed_1662748500
67.080361 2.800698623210e-01 4.354023745744e+03 noise_5p0000e-04/seed_130662949
67.119252 4.064790306793e-01 2.408255879227e+04 noise_5p0000e-04/seed_2089136091
67.207914 1.275026332553e-01 2.748536550338e+04 noise_5p0000e-04/seed_1432184335
67.342922 2.355125412091e-01 1.232325436711e+04 noise_5p0000e-04/seed_788113918
67.393061 1.035651041154e-01 6.125087422598e+04 noise_1p0000e-04/seed_1433570083
67.401237 1.248570289400e-01 2.338306886885e+04 noise_5p0000e-04/seed_512725733
67.423776 2.174075452287e-01 9.298135700779e+04 noise_5p0000e-04/seed_599292075
67.487230 5.245666633904e-01 4.263709420382e+02 noise_5p0000e-04/seed_2122694021
67.561194 1.775411241151e-01 6.525584612521e+03 noise_5p0000e-04/seed_946797216
67.631043 2.970354075494e-01 2.102313286233e+03 noise_5p0000e-04/seed_1064358601
67.754456 3.548570422669e-01 1.251882202643e+04 noise_5p0000e-04/seed_2065851859
67.802308 2.268131012012e-01 8.038226048307e+04 noise_5p0000e-04/seed_437587580
67.898199 2.247639329264e-01 7.313963492096e+03 noise_5p0000e-04/seed_322557070
67.919661 2.825247801992e-01 1.945559320704e+04 noise_5p0000e-04/seed_1556456120
68.086515 2.284744943124e-01 1.149735052179e+04 noise_5p0000e-04/seed_605225963
68.092208 2.463764486943e-01 9.094586562561e+03 noise_5p0000e-04/seed_341015522
68.237789 2.166905305080e-01 1.512304708539e+04 noise_5p0000e-04/seed_1312371073
68.740157 2.274475066530e-01 1.746051254747e+04 noise_5p0000e-04/seed_2081075819
68.811846 2.072548526507e-01 5.718383331230e+04 noise_5p0000e-04/seed_744789065
68.836427 4.045549616987e-01 1.601049517803e+05 noise_5p0000e-04/seed_2041536189
68.843482 2.986144321453e-01 3.584446016135e+04 noise_5p0000e-04/seed_124989142
69.003106 5.384145150170e-02 4.046166346405e+03 noise_1p0000e-04/seed_19314526
69.035194 2.622003618683e-01 5.948957123150e+03 noise_5p0000e-04/seed_729775797
69.058135 2.602238666019e-01 3.220221166778e+04 noise_5p0000e-04/seed_1802651552
69.173655 2.627721974761e-01 4.358370516126e+03 noise_5p0000e-04/seed_1605990834
69.262347 5.531637253545e-02 3.189837701614e+04 noise_1p0000e-04/seed_263030910
69.463313 5.725893731368e-02 4.628282997298e+03 noise_1p0000e-04/seed_1846620139
69.882431 6.868315891147e-02 4.353418328993e+04 noise_1p0000e-04/seed_1380152455
70.095645 3.966241013030e-02 8.878949077030e+03 noise_1p0000e-04/seed_467998669
70.400167 4.484596106271e-02 5.552410342092e+04 noise_1p0000e-04/seed_985452196
70.425610 1.218004942095e-01 4.409086258438e+04 noise_1p0000e-04/seed_451063818
70.810784 4.890317846200e-02 6.614918381245e+03 noise_1p0000e-04/seed_639016547
71.138214 7.240424821511e-02 4.298685040476e+04 noise_1p0000e-04/seed_1198399760
71.200516 8.589749797652e-02 7.288088162495e+03 noise_1p0000e-04/seed_1250404833
71.348320 6.661011282342e-01 4.963409180033e+04 noise_5p0000e-04/seed_916418952
71.415879 4.000957716272e-01 6.882154184368e+03 noise_1p0000e-04/seed_548107305
71.538082 7.429868481277e-02 7.533458038671e+04 noise_1p0000e-04/seed_472736216
71.616065 3.819104219743e-01 1.399586540196e+04 noise_1p0000e-04/seed_710582861
71.631300 4.561699187733e-02 1.373848248154e+05 noise_1p0000e-04/seed_1362635735
71.696099 6.571409667401e-02 4.876162906196e+04 noise_1p0000e-04/seed_1835544261
71.787187 2.093151299502e-01 9.487175920509e+03 noise_1p0000e-04/seed_1018622608
71.870015 7.748365506359e-02 5.654302932134e+04 noise_1p0000e-04/seed_1432881518
71.910277 4.564969044845e-02 8.357168448665e+03 noise_1p0000e-04/seed_623566272
71.940325 5.027323283609e-02 5.677957142816e+04 noise_1p0000e-04/seed_1162395141
72.016037 1.652250021308e-01 1.296334744284e+04 noise_1p0000e-04/seed_592591844
72.082797 1.339103568625e-01 4.621856444048e+04 noise_1p0000e-04/seed_1153130709
72.212815 1.384986144421e-01 6.156963162076e+03 noise_1p0000e-04/seed_571904914
72.289264 7.436949334186e-02 1.079428712281e+04 noise_1p0000e-04/seed_1036722625
72.379417 1.502306355958e-01 1.342333797240e+04 noise_1p0000e-04/seed_196848554
72.397009 1.718505988747e-01 3.957485225239e+04 noise_1p0000e-04/seed_1349917978
72.452071 4.540499188848e-01 1.118792698837e+04 noise_1p0000e-04/seed_1172925522
72.512623 8.328890721233e-02 2.698946793144e+04 noise_1p0000e-04/seed_1470646160
72.548220 2.263380563231e-01 2.859726001367e+04 noise_1p0000e-04/seed_457721135
72.631895 7.525966474352e-02 3.355671703283e+03 noise_1p0000e-04/seed_555883440
72.639050 8.008224180545e-02 5.722578791961e+03 noise_1p0000e-04/seed_2013637345
72.849879 6.470916819251e-02 8.053283523650e+03 noise_1p0000e-04/seed_1022994326
72.895833 4.524281458143e-02 8.873048615566e+03 noise_1p0000e-04/seed_1219839873
73.118617 1.093727220051e-01 1.037201340356e+04 noise_1p0000e-04/seed_1285415020
73.136265 8.274625104273e-02 2.006251684191e+04 noise_1p0000e-04/seed_539174575
73.142569 7.999307234473e-02 7.638847272947e+03 noise_1p0000e-04/seed_1647913984
73.258032 9.926911350974e-02 1.272568209796e+04 noise_1p0000e-04/seed_587923432
73.274266 8.732561996671e-02 2.646028090725e+04 noise_1p0000e-04/seed_1619008472
73.284575 9.054718902071e-02 8.557617115436e+03 noise_1p0000e-04/seed_1488505754
73.431276 2.054607566271e-01 1.381107173639e+05 noise_1p0000e-04/seed_1089379200
73.488458 6.130902780683e-02 8.434101259438e+04 noise_1p0000e-04/seed_559589597
73.765355 1.603171663125e-01 1.426631633606e+04 noise_1p0000e-04/seed_378657889
73.953339 5.714839788617e-02 1.081128624513e+04 noise_1p0000e-04/seed_1995737731
74.032020 3.627113608989e-01 1.376688971910e+03 noise_1p0000e-04/seed_532929183
74.083915 1.040992968299e-01 1.871964549404e+04 noise_1p0000e-04/seed_1452245846
74.181447 1.014615040862e-01 1.026905144547e+05 noise_1p0000e-04/seed_384319804
74.359993 2.536168680939e-01 3.000603545942e+04 noise_1p0000e-04/seed_920614173
74.363840 6.937218099681e-02 2.131788010324e+04 noise_1p0000e-04/seed_386827496
74.476450 9.442977393279e-02 6.705471326532e+03 noise_1p0000e-04/seed_249069576
74.514978 8.224850373055e-02 3.034658234167e+04 noise_1p0000e-04/seed_1463614337
74.530153 9.866859703847e-02 8.032438362687e+03 noise_1p0000e-04/seed_921601425
74.530536 5.420607440712e-02 1.293562718635e+04 noise_1p0000e-04/seed_1611753761
74.558880 1.700811850595e-01 7.866426610343e+04 noise_1p0000e-04/seed_1805008944
74.668195 9.062619817066e-02 6.794445345688e+03 noise_1p0000e-04/seed_1970857936
74.695646 2.777198557227e-01 1.340869670738e+03 noise_1p0000e-04/seed_744852464
74.729186 4.366474174940e-01 9.397096825695e+04 noise_1p0000e-04/seed_701095136
74.745596 8.694048448118e-02 3.679167100237e+04 noise_1p0000e-04/seed_1403186970
74.776964 1.364261108664e-01 2.200936994333e+04 noise_1p0000e-04/seed_1317426686
74.811149 6.356786073340e-02 9.617597096809e+03 noise_1p0000e-04/seed_351559949
74.904758 1.904609260003e-01 2.592670784067e+04 noise_1p0000e-04/seed_1572889065
74.925967 1.383823682610e-01 1.909763992032e+04 noise_1p0000e-04/seed_455221513
74.932236 4.948091867757e-01 1.122021739061e+04 noise_1p0000e-04/seed_1879206247
74.989608 1.942673216023e-01 2.312316283050e+04 noise_1p0000e-04/seed_155492488
75.046531 9.194478046110e-02 1.260531310098e+03 noise_1p0000e-04/seed_1016641002
75.063739 1.799036925476e-01 9.737303743967e+03 noise_1p0000e-04/seed_1187468716
75.146354 2.132304642546e-01 4.432850671336e+04 noise_1p0000e-04/seed_1693606510
75.242923 1.585553704360e-01 3.116181044235e+03 noise_1p0000e-04/seed_1070889713
75.311457 9.822669904629e-02 3.287972005429e+04 noise_1p0000e-04/seed_257125713
75.344781 1.327922427206e-01 9.923484162176e+03 noise_1p0000e-04/seed_201839291
75.391296 2.403862584708e-01 4.472688378469e+03 noise_1p0000e-04/seed_1799442136
75.455231 7.531948763246e-02 5.419759533739e+03 noise_1p0000e-04/seed_1765333524
75.459059 1.426092470959e-01 1.354117874588e+03 noise_1p0000e-04/seed_607140171
75.738448 1.103591873822e-01 3.288210914083e+04 noise_1p0000e-04/seed_1597751082
75.822443 1.563236584661e-01 1.240623929964e+03 noise_1p0000e-04/seed_1428160212
75.852642 2.231937873466e-01 3.143427292477e+04 noise_1p0000e-04/seed_438466540
75.860627 1.203419600687e-01 3.332721010999e+04 noise_1p0000e-04/seed_53923185
75.875367 1.379248496132e-01 2.758172161129e+04 noise_1p0000e-04/seed_68269102
75.906007 8.654365553035e-02 1.138020298613e+05 noise_1p0000e-04/seed_278032723
75.912359 1.100822783142e-01 1.462649334261e+04 noise_1p0000e-04/seed_1359889667
75.927483 3.225003240727e-01 4.181874495242e+03 noise_1p0000e-04/seed_763315502
75.971731 1.657854199982e-01 1.909923686470e+04 noise_1p0000e-04/seed_1327266703
76.035006 2.082511488095e-01 7.718154400442e+03 noise_1p0000e-04/seed_839901363
76.038023 1.551218747999e-01 8.493940072985e+03 noise_1p0000e-04/seed_1003642109
76.105640 1.074643788390e-01 4.877349784966e+04 noise_1p0000e-04/seed_1015525194
76.160086 2.358713973710e-01 1.397578084365e+03 noise_1p0000e-04/seed_1896964420
76.214060 1.716833329991e-01 3.560130296697e+03 noise_1p0000e-04/seed_838210359
76.276904 9.142901873315e-02 3.436969733414e+03 noise_1p0000e-04/seed_714712467
76.337159 9.437483706337e-02 7.179832095664e+03 noise_1p0000e-04/seed_280516901
76.388573 1.128574131270e-01 1.629964698781e+04 noise_1p0000e-04/seed_138897982
76.401508 2.592652890585e-01 1.884005546135e+04 noise_1p0000e-04/seed_840936862
76.442486 8.168114137924e-01 1.493098472671e+04 noise_1p0000e-04/seed_260569130
76.593278 2.016264633196e-01 2.683735778443e+04 noise_1p0000e-04/seed_1733223444
76.673718 2.167154711901e-01 2.473072088767e+03 noise_1p0000e-04/seed_174946158
76.743268 1.183937286088e-01 5.330253057333e+03 noise_1p0000e-04/seed_900209675
76.972599 1.588845130256e-01 7.329276251437e+03 noise_1p0000e-04/seed_1304975114
77.096741 8.383407843389e-02 2.077389998604e+04 noise_1p0000e-04/seed_1675054115
77.100446 9.573382409088e-02 3.892874067053e+04 noise_1p0000e-04/seed_1444732602
77.107294 1.269508841311e-01 3.260715384903e+03 noise_1p0000e-04/seed_672388949
77.112918 1.468225392203e-01 1.729926955404e+04 noise_1p0000e-04/seed_488200390
77.122809 9.503417087819e-02 5.143670991213e+04 noise_1p0000e-04/seed_1940152705
77.154060 1.469003790828e-01 2.441303487065e+04 noise_1p0000e-04/seed_2034156137
77.178760 1.611448009161e-01 7.477892561891e+03 noise_1p0000e-04/seed_146217199
77.224452 1.529738871053e-01 1.124456375270e+04 noise_1p0000e-04/seed_2037706756
77.234104 1.454797231648e-01 1.742299150773e+04 noise_1p0000e-04/seed_1084556788
77.263227 1.351847000414e-01 2.414600345023e+04 noise_1p0000e-04/seed_1656962606
77.270250 7.633592985759e-02 2.567568733474e+04 noise_1p0000e-04/seed_492064534
77.327703 1.759649714335e-01 9.560259263184e+03 noise_1p0000e-04/seed_1751866485
77.413087 3.004539445346e-01 3.375598957466e+03 noise_1p0000e-04/seed_1851466537
77.419881 2.062161779566e-01 3.136150455908e+04 noise_1p0000e-04/seed_1731742693
77.480288 1.019011533660e-01 3.712400433713e+03 noise_1p0000e-04/seed_1389289275
77.493385 2.218027270694e-01 3.919692959180e+04 noise_1p0000e-04/seed_205939248
77.516257 1.187218523714e-01 3.779322372938e+03 noise_1p0000e-04/seed_1488659697
77.528021 7.416994026262e-02 1.329205821801e+04 noise_1p0000e-04/seed_1530335909
77.529885 7.704151815964e-02 1.175954563438e+04 noise_1p0000e-04/seed_1763790482
77.621531 3.210793983174e-01 5.430397358076e+02 noise_1p0000e-04/seed_716052215
77.643827 1.691049211883e-01 1.588730824672e+04 noise_1p0000e-04/seed_232026619
77.709239 1.412520276178e-01 2.111529673544e+04 noise_1p0000e-04/seed_1444571963
77.734832 2.191557735011e-01 2.470895809663e+04 noise_1p0000e-04/seed_352109286
77.767401 9.572827682986e-02 4.365779235449e+03 noise_1p0000e-04/seed_58806094
77.807514 1.223074370228e-01 4.715347693213e+04 noise_1p0000e-04/seed_1324630141
77.814337 8.989155555200e-02 6.839086363711e+03 noise_1p0000e-04/seed_795837702
77.871904 5.886624906970e-02 3.329577156673e+03 noise_1p0000e-04/seed_1150738891
77.872908 1.580236267904e-01 1.855320317590e+04 noise_1p0000e-04/seed_211875280
77.918664 2.634630767174e-01 2.361470551372e+04 noise_1p0000e-04/seed_343373188
77.946563 7.962292528217e-02 4.952721952632e+03 noise_1p0000e-04/seed_1240885929
77.993074 6.249385056902e-02 2.632206303395e+04 noise_1p0000e-04/seed_1497769985
77.994047 7.134312681848e-02 1.933589224107e+04 noise_1p0000e-04/seed_1307520020
77.997405 1.585684698117e-01 4.522594245921e+03 noise_1p0000e-04/seed_1930609499
78.010155 3.111154770281e-01 4.280469331148e+03 noise_1p0000e-04/seed_1017961266
78.014647 8.634284997596e-02 1.642961679487e+04 noise_1p0000e-04/seed_948741832
78.047696 2.414793735502e-01 2.041401602505e+03 noise_1p0000e-04/seed_415096539
78.056978 9.846266850607e-02 2.160529343884e+03 noise_1p0000e-04/seed_813358346
78.065102 4.765385451010e-01 1.115177183921e+03 noise_1p0000e-04/seed_1881585973
78.131789 3.954336551720e-01 5.145636147549e+04 noise_1p0000e-04/seed_183354928
78.166001 7.180029298033e-02 7.840202295822e+03 noise_1p0000e-04/seed_401008609
78.166110 1.514764066330e-01 3.512707045187e+04 noise_1p0000e-04/seed_1501552845
78.227151 2.875732348187e-01 3.558001424306e+03 noise_1p0000e-04/seed_1721470524
78.228252 1.061047404150e-01 7.637165791642e+03 noise_1p0000e-04/seed_1800627784
78.235215 1.668708045815e-01 1.214880504605e+04 noise_1p0000e-04/seed_1903701130
78.335642 4.499341231875e-01 5.656816342837e+03 noise_1p0000e-04/seed_1327991421
78.362621 1.573081851963e-01 1.308693258450e+03 noise_1p0000e-04/seed_1508652585
78.381420 1.648089846334e-01 1.736660950047e+04 noise_1p0000e-04/seed_1375664061
78.407911 1.442252018957e-01 1.912673579788e+04 noise_1p0000e-04/seed_1687037081
78.448249 1.663578522941e-01 1.093700691527e+03 noise_1p0000e-04/seed_2022506251
78.454870 1.456883882965e-01 6.705018530413e+04 noise_1p0000e-04/seed_528842169
78.485245 2.795548580596e-01 5.125353265415e+03 noise_1p0000e-04/seed_970187386
78.497236 2.576870444346e-01 1.375779815644e+04 noise_1p0000e-04/seed_812085169
78.519755 1.846957350655e-01 1.787576878113e+04 noise_1p0000e-04/seed_2008950748
78.535735 1.829583951811e-01 4.504461878748e+04 noise_1p0000e-04/seed_1426001516
78.563814 1.112853990869e-01 1.969087714197e+04 noise_1p0000e-04/seed_873344961
78.665148 1.174897966633e-01 9.348365264426e+03 noise_1p0000e-04/seed_1576053187
78.727664 8.047646542176e-02 2.286984820845e+03 noise_1p0000e-04/seed_948843457
78.809165 1.392870292354e-01 4.830686097993e+03 noise_1p0000e-04/seed_1284858263
78.817203 1.620552282166e-01 3.225328784153e+04 noise_1p0000e-04/seed_175223003
78.862854 2.490899519992e-01 5.687223256070e+03 noise_1p0000e-04/seed_1631813597
78.908640 4.129175102898e-01 1.730030960617e+04 noise_1p0000e-04/seed_653669083
78.946444 2.103813175932e-01 6.459236047729e+03 noise_1p0000e-04/seed_711811842
78.956215 2.190698497809e-01 3.294607556504e+04 noise_1p0000e-04/seed_1352536665
78.977603 1.651851098452e-01 5.868705643953e+03 noise_1p0000e-04/seed_274213066
79.032767 3.432064142368e-01 5.571447659275e+03 noise_1p0000e-04/seed_1868312230
79.047398 2.948089543391e-01 3.022344373644e+03 noise_1p0000e-04/seed_2123951056
79.069783 2.740274255101e-01 8.365232815652e+03 noise_1p0000e-04/seed_718941254
79.069867 1.516472393332e-01 8.381420331243e+04 noise_1p0000e-04/seed_877749363
79.123809 1.043683287055e-01 9.597372006514e+03 noise_1p0000e-04/seed_10785379
79.138887 3.234420784734e-01 7.898313467291e+04 noise_1p0000e-04/seed_456523489
79.144493 5.092253444994e-01 3.264631899123e+03 noise_1p0000e-04/seed_712292067
79.163776 3.999508477676e-01 2.764841278803e+03 noise_1p0000e-04/seed_620819972
79.179298 2.836309768074e-01 5.713255335557e+04 noise_1p0000e-04/seed_1350752517
79.182318 2.622889789124e-01 9.964728538423e+03 noise_1p0000e-04/seed_156365210
79.203659 8.095931795040e-02 2.166645668558e+04 noise_1p0000e-04/seed_1801800003
79.212502 2.074931286293e-01 5.057128239865e+04 noise_1p0000e-04/seed_2001429764
79.294562 2.045778559899e-01 6.561577585325e+03 noise_1p0000e-04/seed_382895141
79.342740 1.597320209287e-01 5.415945193929e+04 noise_1p0000e-04/seed_1185520397
79.393280 6.388072222250e-02 1.966044613463e+04 noise_1p0000e-04/seed_606412246
79.422015 3.741473814237e-01 3.288781389897e+04 noise_1p0000e-04/seed_552062587
79.429518 2.981745696676e-01 1.109538121309e+03 noise_1p0000e-04/seed_533103612
79.435922 1.443696657670e-01 6.103696396386e+03 noise_1p0000e-04/seed_1743985090
79.437571 3.945125760728e-01 2.002101225644e+03 noise_1p0000e-04/seed_52416235
79.449826 1.759321880377e-01 8.699832672996e+03 noise_1p0000e-04/seed_1311962371
79.467460 6.424182718153e-01 2.994766756886e+03 noise_1p0000e-04/seed_1516459118
79.481833 2.246529849374e-01 1.022090592169e+03 noise_1p0000e-04/seed_572134801
79.509287 6.964668547578e-02 9.841111568639e+03 noise_1p0000e-04/seed_1218704077
79.528930 1.130445983573e-01 4.687338665148e+04 noise_1p0000e-04/seed_1162788447
79.530269 9.051374837517e-02 8.370376262905e+03 noise_1p0000e-04/seed_2074692775
79.605569 2.765785660644e-01 8.066480230269e+03 noise_1p0000e-04/seed_1242333319
79.635600 1.166698122965e-01 8.970680297707e+03 noise_1p0000e-04/seed_812260400
79.638225 2.279228558223e-01 1.515567024397e+04 noise_1p0000e-04/seed_1034686946
79.685307 1.786107459007e-01 3.271839566715e+04 noise_1p0000e-04/seed_1535411295
79.688329 1.654843326815e-01 3.086861444846e+04 noise_1p0000e-04/seed_680233354
79.708037 3.588245375338e-01 1.179869286671e+03 noise_1p0000e-04/seed_515705438
79.730391 1.927327058211e-01 8.635775541032e+03 noise_1p0000e-04/seed_1925263632
79.771591 2.673478956455e-01 2.067681128019e+03 noise_1p0000e-04/seed_1108650675
79.811644 1.036374390164e-01 1.168308093239e+04 noise_1p0000e-04/seed_20856635
79.858265 3.263007757507e-01 1.683472060769e+03 noise_1p0000e-04/seed_183763894
79.916417 1.675890331460e-01 2.741177224545e+03 noise_1p0000e-04/seed_1712329280
79.922856 1.272492007917e-01 6.022929966182e+03 noise_1p0000e-04/seed_1291971777
79.928007 1.785323487023e-01 1.587469477347e+04 noise_1p0000e-04/seed_173670537
79.978141 1.528105147932e-01 3.098652797194e+03 noise_1p0000e-04/seed_1021240743
80.031584 9.334682042000e-02 1.358668403653e+04 noise_1p0000e-04/seed_360626498
80.049955 2.257917636396e-01 3.759426396562e+04 noise_1p0000e-04/seed_754096503
80.090513 7.527270648722e-02 2.958043677210e+04 noise_1p0000e-04/seed_1218338984
80.103367 1.105728621640e-01 2.634064483731e+04 noise_1p0000e-04/seed_449157016
80.157532 1.777056443181e-01 5.144073201445e+03 noise_1p0000e-04/seed_374465546
80.209987 3.933313309230e-01 7.821094033948e+04 noise_1p0000e-04/seed_739260265
80.220429 2.388075288141e-01 3.721818150574e+03 noise_1p0000e-04/seed_679326770
80.223244 9.240502660203e-02 1.059541311364e+04 noise_1p0000e-04/seed_1463826282
80.226575 2.313393307955e-01 1.599183227807e+04 noise_1p0000e-04/seed_1235511627
80.288190 4.578430370460e-01 4.152222006527e+04 noise_1p0000e-04/seed_549845687
80.292630 2.959694122998e-01 2.652610945777e+04 noise_1p0000e-04/seed_1062978506
80.344956 2.203009482721e-01 5.512205797966e+04 noise_1p0000e-04/seed_575464499
80.347695 4.207381138112e-01 6.022985245518e+03 noise_1p0000e-04/seed_739473027
80.437408 4.104021649302e-01 5.688287642241e+03 noise_1p0000e-04/seed_1871869742
80.461975 1.360893284969e-01 1.796568299065e+04 noise_1p0000e-04/seed_1576098728
80.508608 3.168183580362e-01 2.282967587090e+03 noise_1p0000e-04/seed_630896202
80.544785 2.135045740015e-01 4.815100193103e+03 noise_1p0000e-04/seed_730359585
80.633217 2.480802447552e-01 9.003943004841e+03 noise_1p0000e-04/seed_260971939
80.721849 1.450283354718e-01 1.414875445602e+04 noise_1p0000e-04/seed_1851858492
80.727771 1.375774392914e-01 2.909320393791e+04 noise_1p0000e-04/seed_362127685
80.781290 1.661446544421e-01 9.312934059471e+02 noise_1p0000e-04/seed_1016531149
80.836444 1.547431490896e-01 1.593240513289e+04 noise_1p0000e-04/seed_625331721
80.869124 2.132621576536e-01 2.783511471062e+04 noise_1p0000e-04/seed_885012874
80.883999 2.468393993544e-01 2.629669257255e+02 noise_1p0000e-04/seed_535282996
80.965287 3.243244824131e-01 3.069045614419e+03 noise_1p0000e-04/seed_1848019881
80.995503 2.193565442222e-01 1.881546265978e+04 noise_1p0000e-04/seed_1662748500
81.059750 2.728381859285e-01 4.354023745744e+03 noise_1p0000e-04/seed_130662949
81.098636 4.040953715597e-01 2.408255879227e+04 noise_1p0000e-04/seed_2089136091
81.187329 1.243423666337e-01 2.748536550338e+04 noise_1p0000e-04/seed_1432184335
81.322337 2.341505178588e-01 1.232325436711e+04 noise_1p0000e-04/seed_788113918
81.380634 1.248230823508e-01 2.338306886885e+04 noise_1p0000e-04/seed_512725733
81.403153 2.170659614178e-01 9.298135700779e+04 noise_1p0000e-04/seed_599292075
81.466626 5.660858537854e-01 4.263709420382e+02 noise_1p0000e-04/seed_2122694021
81.540627 1.795170818236e-01 6.525584612521e+03 noise_1p0000e-04/seed_946797216
81.610384 2.968241670936e-01 2.102313286233e+03 noise_1p0000e-04/seed_1064358601
81.733888 3.540294316871e-01 1.251882202643e+04 noise_1p0000e-04/seed_2065851859
81.781701 2.072652431356e-01 8.038226048307e+04 noise_1p0000e-04/seed_437587580
81.877646 2.275203616768e-01 7.313963492096e+03 noise_1p0000e-04/seed_322557070
81.899082 2.827382843071e-01 1.945559320704e+04 noise_1p0000e-04/seed_1556456120
82.065930 2.235165559669e-01 1.149735052179e+04 noise_1p0000e-04/seed_605225963
82.071575 2.407383741315e-01 9.094586562561e+03 noise_1p0000e-04/seed_341015522
82.217191 2.134148660741e-01 1.512304708539e+04 noise_1p0000e-04/seed_1312371073
82.719535 2.257101109441e-01 1.746051254747e+04 noise_1p0000e-04/seed_2081075819
82.791239 2.127860704847e-01 5.718383331230e+04 noise_1p0000e-04/seed_744789065
82.815842 3.957583513074e-01 1.601049517803e+05 noise_1p0000e-04/seed_2041536189
82.822923 2.999251972309e-01 3.584446016135e+04 noise_1p0000e-04/seed_124989142
83.014551 2.628281746041e-01 5.948957123150e+03 noise_1p0000e-04/seed_729775797
83.037532 2.591788610714e-01 3.220221166778e+04 noise_1p0000e-04/seed_1802651552
83.153052 2.605712119798e-01 4.358370516126e+03 noise_1p0000e-04/seed_1605990834
85.327725 6.402282562556e-01 4.963409180033e+04 noise_1p0000e-04/seed_916418952

